Stretched Non-negative Matrix Factorization

An algorithm is described and tested that carries out a non negative matrix factorization (NMF) ignoring any stretching of the signal along the axis of the independent variable. This extended NMF model is called StretchedNMF. Variability in a set of signals due to this stretching is then ignored in the decomposition. This can be used, for example, to study sets of powder diffraction data collected at different temperatures where the materials are undergoing thermal expansion. It gives a more meaningful decomposition in this case where the component signals resemble signals from chemical components in the sample. The StretchedNMF model introduces a new variable, the stretching factor, to describe any expansion of the signal. To solve StretchedNMF, we discretize it and employ Block Coordinate Descent framework algorithms. The initial experimental results indicate that StretchedNMF model outperforms the conventional NMF for sets of data with such an expansion. A further enhancement to StretchedNMF for the case of powder diffraction data from crystalline materials called Sparse-StretchedNMF, which makes use of the sparsity of the powder diffraction signals, allows correct extractions even for very small stretches where StretchedNMF struggles. As well as demonstrating the model performance on simulated PXRD patterns and atomic pair distribution functions (PDFs), it also proved successful when applied to real data taken from an in situ chemical reaction experiment.

==> figures/Jamie/Cu2Se_weight.txt <==
28.7 0.963
29.9 0.97
31.8 0.956
34 0.939
35.9 0.924
36.5 0.909
38.9 0.896
40.7 0.882
42 0.867
44.2 0.841
45 0.814
47 0.783
48.9 0.775
50.9 0.755
51.3 0.734
53.1 0.727
55.6 0.716
55.1 0.708
58 0.707
60.5 0.715
61.3 0.738
63.3 0.781
63.6 0.833
64.8 0.895
69.1 0.952
68.3 1.02
70.5 1.08
72.5 1.14
74.1 1.19
73.7 1.23
76.7 1.27
77.9 1.31
79.9 1.34
83.3 1.36
82.9 1.38
84.1 1.39
87.7 1.41
85.7 1.42
89.3 1.43
92.3 1.45
93.7 1.46
94.4 1.48
96.4 1.5
97.1 1.52
97.5 1.55
94.3 1.59
105.6 1.62
104.1 1.65
104.3 1.69
106.1 1.72
109.2 1.75
111 1.78
110.8 1.79
113.5 1.78
115 1.81
117.5 1.82
118.6 1.82
119 1.82
123.1 1.81
122.9 1.78
123.7 1.73
124.9 1.64
127.3 1.55
130.2 1.41
131.3 1.27
134.6 1.05
130.6 0.881
135.4 0.737
136.1 0.641
138.4 2.87
140.8 2.66
140.2 2.54
142.1 2.42
145.3 2.35
145.6 2.34
146.8 2.3
150.3 1.09
151.2 1.04
149.9 2.17
148.9 2.17
155.3 2.17
157.5 2.15
157 2.08
160.8 2.07
163.3 1.93
163.2 1.87
165.2 1.8
165.3 1.75
168.3 1.72
170.8 1.69
170.2 1.65
176.3 1.64
175.5 1.62
176.7 1.6
176.5 1.59
177.9 1.55
182 1.5
180.6 1.39
184.2 1.33
183.3 1.28
186.9 1.02
184 1.09
188.8 1.04
194.1 0.988
194.6 0.958
192.1 0.935
197.2 0.912
198.5 0.889
200 0.838
202.2 0.81
205 0.785
204.4 0.766
207.7 0.758
207.4 0.94
209.6 1.09
211 1.15
211.9 1.15
214.5 1.07
215.4 0.992
218.6 0.9
219.1 0.81
223.8 0.674
220.6 0.606
223.5 0.472
226.2 0.393
228 0.0053
229.6 0.00507
230.9 0.0034
232.5 0.00144
234.7 0.00286
235 0.00632
235.9 0.00459
240.1 0.00491
236.5 0.00507
238.6 0.00482
243.7 0.00458
244.3 0.00204
245.1 0.0073
247 0.00804
249.2 0.00875
250.3 0.00891
251.8 0.00904
254.1 0.00978
254.7 0.00999
257.1 0.0103
257.7 0.0106
261.9 0.0104
259.9 0.0113
263.2 0.0113
264.2 0.0123
266.1 0.0133
268.2 0.0139
270.7 0.0153
271.6 0.0165
273.8 0.0205
270.8 0.0249
275.9 0.0317
276.6 0.0446
278.4 0.0791
279.7 0.329
282.7 0.294
284.9 2.98
283.4 7.61
286.3 9.77
289.4 10.6
289.6 10.6
292.1 10.6
291.8 10.6
296.5 10.5
295 10.5
298.7 10.5
299.3 10.4
303.7 10.4
303.5 10.4
305.7 10.4
303.5 10.4
307.6 10.4
309 10.3
311.9 10.3
313.4 10.2
313 10.2
315.9 10.1
317.3 9.97
318 9.97
320.7 10
321.3 9.77
319.3 9.77
328.2 9.69
326.2 9.66
325.2 9.66
328 9.45
330.1 9.48
330.4 9.47
334.9 9.35
334.2 9.27
337.8 9.16
339.5 9.06
341.9 8.99
343.6 8.74
344.1 8.61
344.5 7.49
347 8.09
347.4 7.8
348.4 7.73
352.3 7.65
354.7 7.58
357.8 7.46
359.7 7.37
358 6.43
355.4 6.68
363.1 6.62
362.1 6.47
366.6 6.57

==> figures/Jamie/CuSe_weight.txt <==
28.7 26.7
29.9 26.7
31.8 26.8
34 26.9
35.9 27
36.5 27
38.9 27
40.7 26.9
42 26.9
44.2 26.8
45 26.8
47 26.7
48.9 26.7
50.9 26.6
51.3 26.5
53.1 26.5
55.6 26.5
55.1 26.5
58 26.5
60.5 26.5
61.3 26.4
63.3 26.3
63.6 26.2
64.8 26
69.1 25.7
68.3 25.4
70.5 25
72.5 24.5
74.1 24.1
73.7 23.8
76.7 23.5
77.9 23.4
79.9 23.3
83.3 23.2
82.9 23.2
84.1 23.1
87.7 23
85.7 23
89.3 23
92.3 22.8
93.7 22.7
94.4 22.7
96.4 22.6
97.1 22.5
97.5 22.5
94.3 22.5
105.6 22.4
104.1 22.3
104.3 22.3
106.1 22.2
109.2 22.1
111 21.9
110.8 21.8
113.5 21.5
115 21.1
117.5 20.7
118.6 20.2
119 19.5
123.1 18.6
122.9 17.5
123.7 16.3
124.9 15.1
127.3 13.9
130.2 12.5
131.3 11.2
134.6 9.9
130.6 8.9
135.4 8.13
136.1 7.64
138.4 3.61
140.8 3.33
140.2 3.01
142.1 2.71
145.3 2.51
145.6 2.36
146.8 2.18
150.3 2.02
151.2 1.9
149.9 1.79
148.9 1.65
155.3 1.61
157.5 1.56
157 1.4
160.8 1.27
163.3 1.13
163.2 1.04
165.2 0.982
165.3 0.907
168.3 0.848
170.8 0.769
170.2 0.719
176.3 0.651
175.5 0.617
176.7 0.575
176.5 0.512
177.9 0.496
182 0.442
180.6 0.439
184.2 0.425
183.3 0.397
186.9 0.284
184 0.358
188.8 0.357
194.1 0.34
194.6 0.327
192.1 0.303
197.2 0.296
198.5 0.274
200 0.275
202.2 0.269
205 0.266
204.4 0.261
207.7 0.251
207.4 0.248
209.6 0.252
211 0.251
211.9 0.251
214.5 0.246
215.4 0.253
218.6 0.282
219.1 0.297
223.8 0.305
220.6 0.301
223.5 0.297
226.2 0.297
228 0.976
229.6 1
230.9 0.997
232.5 1.02
234.7 1.03
235 1.03
235.9 0.481
240.1 0.517
236.5 0.598
238.6 0.678
243.7 0.932
244.3 1.68
245.1 6.3
247 11.6
249.2 13.5
250.3 16
251.8 18.9
254.1 21.9
254.7 24.7
257.1 26.6
257.7 28.1
261.9 28.6
259.9 29
263.2 29.2
264.2 29.3
266.1 29.4
268.2 29.4
270.7 29.4
271.6 29.4
273.8 29.4
270.8 29.5
275.9 29.4
276.6 29.3
278.4 29.2
279.7 28.7
282.7 28.9
284.9 21.4
283.4 7.9
286.3 2.77
289.4 0.439
289.6 0.296
292.1 0.237
291.8 0.164
296.5 0.12
295 0.101
298.7 0.114
299.3 0.102
303.7 0.11
303.5 0.117
305.7 0.102
303.5 0.107
307.6 0.0962
309 0.108
311.9 0.0982
313.4 0.103
313 0.0993
315.9 0.0838
317.3 0.0882
318 0.0888
320.7 0.119
321.3 0.176
319.3 0.177
328.2 0.175
326.2 0.182
325.2 0.2
328 0.21
330.1 0.205
330.4 0.197
334.9 0.198
334.2 0.203
337.8 0.2
339.5 0.196
341.9 0.209
343.6 0.197
344.1 0.2
344.5 0.195
347 0.215
347.4 0.207
348.4 0.208
352.3 0.207
354.7 0.207
357.8 0.197
359.7 0.198
358 0.183
355.4 0.195
363.1 0.194
362.1 0.189
366.6 0.204

==> figures/Jamie/Marcasite_weight.txt <==
28.7 0
29.9 0
31.8 0
34 0
35.9 0
36.5 0
38.9 0
40.7 0
42 0
44.2 0
45 0
47 0
48.9 0
50.9 0
51.3 0
53.1 0
55.6 0
55.1 0
58 0
60.5 0
61.3 0
63.3 0
63.6 0
64.8 0
69.1 0
68.3 0
70.5 0
72.5 0
74.1 0
73.7 0
76.7 0
77.9 0
79.9 0
83.3 0
82.9 0
84.1 0
87.7 0
85.7 0
89.3 0
92.3 0
93.7 0
94.4 0
96.4 0
97.1 0
97.5 0
94.3 0
105.6 0
104.1 0
104.3 0
106.1 0
109.2 0
111 0
110.8 0
113.5 0.933
115 0.936
117.5 0.965
118.6 0.973
119 1.01
123.1 1.03
122.9 0.853
123.7 0.971
124.9 1.36
127.3 1.82
130.2 2.5
131.3 3.31
134.6 4.43
130.6 5.53
135.4 6.56
136.1 7.34
138.4 7.71
140.8 8.15
140.2 8.62
142.1 9
145.3 9.31
145.6 9.57
146.8 9.89
150.3 10.3
151.2 10.6
149.9 10.8
148.9 11.1
155.3 10.1
157.5 10.2
157 12
160.8 12.4
163.3 12.9
163.2 13.3
165.2 13.6
165.3 14
168.3 14.5
170.8 15.1
170.2 15.6
176.3 16.1
175.5 16.7
176.7 17.3
176.5 18
177.9 18.8
182 19.8
180.6 21.2
184.2 22.4
183.3 23.3
186.9 29.6
184 25.8
188.8 26.8
194.1 27.8
194.6 28.8
192.1 29.6
197.2 30.3
198.5 31.3
200 32.6
202.2 33.6
205 34.7
204.4 35.7
207.7 36.3
207.4 37.3
209.6 37.9
211 38.5
211.9 38.9
214.5 39.6
215.4 40.1
218.6 40.7
219.1 41.1
223.8 41.5
220.6 41.7
223.5 42
226.2 42.3
228 41.9
229.6 42.1
230.9 42.2
232.5 42.3
234.7 42.4
235 42.5
235.9 42.9
240.1 42.9
236.5 43.1
238.6 43.2
243.7 43.3
244.3 42.9
245.1 34.3
247 27.2
249.2 24.1
250.3 20.3
251.8 16.1
254.1 11.7
254.7 7.63
257.1 4.73
257.7 2.28
261.9 1.52
259.9 0.932
263.2 0.679
264.2 0.446
266.1 0.32
268.2 0.234
270.7 0.178
271.6 0.12
273.8 0.0775
270.8 0.0719
275.9 0.0649
276.6 0.0538
278.4 0.0543
279.7 0.0678
282.7 0.0525
284.9 0.0295
283.4 0.196
286.3 0
289.4 0
289.6 0
292.1 0
291.8 0
296.5 0
295 0
298.7 0
299.3 0
303.7 0
303.5 0
305.7 0
303.5 0
307.6 0
309 0
311.9 0
313.4 0
313 0
315.9 0
317.3 0
318 0
320.7 0
321.3 0
319.3 0
328.2 0
326.2 0
325.2 0
328 0
330.1 0
330.4 0
334.9 0
334.2 0
337.8 0
339.5 0
341.9 0
343.6 0
344.1 0
344.5 0
347 0
347.4 0
348.4 0
352.3 0
354.7 0
357.8 0
359.7 0
358 0
355.4 0
363.1 0
362.1 0
366.6 0

==> figures/Jamie/NaCl_weight.txt <==
28.7 66.1
29.9 66
31.8 65.8
34 65.6
35.9 65.4
36.5 65.3
38.9 65.1
40.7 64.9
42 64.8
44.2 64.6
45 64.4
47 64.2
48.9 64
50.9 63.7
51.3 63.3
53.1 63
55.6 62.6
55.1 62.1
58 61.6
60.5 61
61.3 60.4
63.3 59.6
63.6 58.9
64.8 58.1
69.1 57.3
68.3 56.3
70.5 55.4
72.5 54.4
74.1 53.5
73.7 52.9
76.7 52.5
77.9 52.3
79.9 52.2
83.3 52.2
82.9 52.2
84.1 52.2
87.7 52.2
85.7 52.2
89.3 52.2
92.3 52.1
93.7 52.2
94.4 52.2
96.4 52.2
97.1 52.3
97.5 52.3
94.3 52.3
105.6 52.4
104.1 52.4
104.3 52.5
106.1 52.5
109.2 52.4
111 52.3
110.8 52.3
113.5 51.7
115 52.3
117.5 52.6
118.6 53
119 53.6
123.1 54.3
122.9 55.3
123.7 56.3
124.9 57.1
127.3 57.9
130.2 58.7
131.3 59.4
134.6 59.8
130.6 60
135.4 60.1
136.1 60.1
138.4 61.8
140.8 62
140.2 62.1
142.1 62.3
145.3 62.3
145.6 62.4
146.8 62.5
150.3 63.3
151.2 63.3
149.9 62.6
148.9 62.6
155.3 63.3
157.5 63.3
157 62.9
160.8 63
163.3 63.4
163.2 63.3
165.2 63.2
165.3 63.1
168.3 62.9
170.8 62.8
170.2 62.6
176.3 62.4
175.5 62.2
176.7 62
176.5 61.8
177.9 61.5
182 61.2
180.6 60.7
184.2 60.3
183.3 60
186.9 57.7
184 59.2
188.8 58.8
194.1 58.4
194.6 58.1
192.1 57.8
197.2 57.6
198.5 57.2
200 56.7
202.2 56.4
205 56
204.4 55.7
207.7 55.4
207.4 54.9
209.6 54.6
211 54.4
211.9 54.2
214.5 54.1
215.4 53.9
218.6 53.8
219.1 53.7
223.8 53.7
220.6 53.7
223.5 53.7
226.2 53.7
228 53.7
229.6 53.7
230.9 53.7
232.5 53.6
234.7 53.6
235 53.6
235.9 54
240.1 54
236.5 53.9
238.6 53.9
243.7 54
244.3 54.1
245.1 58.7
247 60.6
249.2 61.9
250.3 63.1
251.8 64.5
254.1 66
254.7 67.3
257.1 68.4
257.7 69.3
261.9 69.6
259.9 69.9
263.2 69.9
264.2 70
266.1 70.1
268.2 70.2
270.7 70.3
271.6 70.4
273.8 70.4
270.8 70.4
275.9 70.4
276.6 70.5
278.4 70.6
279.7 70.9
282.7 70.7
284.9 75.5
283.4 84.2
286.3 87.5
289.4 89
289.6 89.1
292.1 89.2
291.8 89.3
296.5 89.4
295 89.4
298.7 89.4
299.3 89.5
303.7 89.5
303.5 89.5
305.7 89.5
303.5 89.5
307.6 89.6
309 89.6
311.9 89.6
313.4 89.7
313 89.7
315.9 89.9
317.3 89.9
318 89.9
320.7 89.9
321.3 90
319.3 90.1
328.2 90.1
326.2 90.2
325.2 90.1
328 90.3
330.1 90.3
330.4 90.3
334.9 90.5
334.2 90.5
337.8 90.6
339.5 90.7
341.9 90.8
343.6 91.1
344.1 91.2
344.5 92.3
347 91.7
347.4 92
348.4 92.1
352.3 92.1
354.7 92.2
357.8 92.3
359.7 92.4
358 93.4
355.4 93.1
363.1 93.2
362.1 93.3
366.6 93.2

==> figures/Jamie/Pyrite_weight.txt <==
28.7 0
29.9 0
31.8 0
34 0
35.9 0
36.5 0
38.9 0
40.7 0
42 0
44.2 0
45 0
47 0
48.9 0
50.9 0
51.3 0
53.1 0
55.6 0
55.1 0
58 0
60.5 0
61.3 0
63.3 0
63.6 0
64.8 0
69.1 0
68.3 0
70.5 0
72.5 0
74.1 0
73.7 0
76.7 0
77.9 0
79.9 0
83.3 0
82.9 0
84.1 0
87.7 0
85.7 0
89.3 0
92.3 0.341
93.7 0.365
94.4 0.395
96.4 0.433
97.1 0.479
97.5 0.542
94.3 0.648
105.6 0.765
104.1 0.904
104.3 1.07
106.1 1.34
109.2 1.66
111 2.05
110.8 2.47
113.5 2.79
115 3.28
117.5 3.79
118.6 4.4
119 5.22
123.1 6.15
122.9 7.45
123.7 8.79
124.9 10.3
127.3 11.8
130.2 13.4
131.3 14.9
134.6 16.4
130.6 17.5
135.4 18.3
136.1 18.7
138.4 19.1
140.8 19.4
140.2 19.7
142.1 19.8
145.3 19.9
145.6 19.9
146.8 20
150.3 20.5
151.2 20.6
149.9 20.4
148.9 20.4
155.3 20.7
157.5 20.8
157 20.6
160.8 20.5
163.3 20.6
163.2 20.5
165.2 20.4
165.3 20.2
168.3 20
170.8 19.7
170.2 19.4
176.3 19.2
175.5 18.9
176.7 18.5
176.5 18.1
177.9 17.6
182 17.1
180.6 16.3
184.2 15.6
183.3 15
186.9 11.3
184 13.5
188.8 13
194.1 12.4
194.6 11.9
192.1 11.3
197.2 10.9
198.5 10.3
200 9.59
202.2 8.91
205 8.24
204.4 7.64
207.7 7.22
207.4 6.65
209.6 6.19
211 5.77
211.9 5.47
214.5 5.05
215.4 4.74
218.6 4.36
219.1 4.07
223.8 3.83
220.6 3.67
223.5 3.51
226.2 3.36
228 3.38
229.6 3.26
230.9 3.15
232.5 3.05
234.7 2.94
235 2.83
235.9 2.68
240.1 2.56
236.5 2.35
238.6 2.19
243.7 1.84
244.3 1.26
245.1 0.716
247 0.588
249.2 0.539
250.3 0.492
251.8 0.453
254.1 0.407
254.7 0.356
257.1 0.324
257.7 0.285
261.9 0.252
259.9 0.235
263.2 0.211
264.2 0.183
266.1 0.154
268.2 0.129
270.7 0.106
271.6 0.085
273.8 0.0677
270.8 0.0585
275.9 0.0526
276.6 0.047
278.4 0.0411
279.7 0.0457
282.7 0.054
284.9 0.0656
283.4 0.103
286.3 0
289.4 0
289.6 0
292.1 0
291.8 0
296.5 0
295 0
298.7 0
299.3 0
303.7 0
303.5 0
305.7 0
303.5 0
307.6 0
309 0
311.9 0
313.4 0
313 0
315.9 0
317.3 0
318 0
320.7 0
321.3 0
319.3 0
328.2 0
326.2 0
325.2 0
328 0
330.1 0
330.4 0
334.9 0
334.2 0
337.8 0
339.5 0
341.9 0
343.6 0
344.1 0
344.5 0
347 0
347.4 0
348.4 0
352.3 0
354.7 0
357.8 0
359.7 0
358 0
355.4 0
363.1 0
362.1 0
366.6 0

==> figures/Jamie/Se_weight.txt <==
28.7 6.2
29.9 6.35
31.8 6.45
34 6.57
35.9 6.71
36.5 6.86
38.9 7.04
40.7 7.25
42 7.47
44.2 7.72
45 7.99
47 8.28
48.9 8.54
50.9 9
51.3 9.37
53.1 9.76
55.6 10.2
55.1 10.7
58 11.2
60.5 11.8
61.3 12.5
63.3 13.3
63.6 14.1
64.8 15
69.1 16
68.3 17.3
70.5 18.6
72.5 19.9
74.1 21.2
73.7 22.1
76.7 22.7
77.9 23
79.9 23.1
83.3 23.2
82.9 23.3
84.1 23.3
87.7 23.4
85.7 23.4
89.3 23.4
92.3 23.3
93.7 23.3
94.4 23.3
96.4 23.2
97.1 23.2
97.5 23.1
94.3 23
105.6 22.8
104.1 22.7
104.3 22.5
106.1 22.3
109.2 22.1
111 21.9
110.8 21.7
113.5 21.3
115 20.6
117.5 20.1
118.6 19.6
119 18.9
123.1 18.1
122.9 17.1
123.7 15.9
124.9 14.5
127.3 13.1
130.2 11.6
131.3 9.95
134.6 8.41
130.6 7.17
135.4 6.16
136.1 5.56
138.4 4.92
140.8 4.51
140.2 4.08
142.1 3.78
145.3 3.56
145.6 3.33
146.8 3.09
150.3 2.8
151.2 2.56
149.9 2.2
148.9 2.06
155.3 2.1
157.5 2
157 1.05
160.8 0.769
163.3 0
163.2 0
165.2 0
165.3 0
168.3 0
170.8 0
170.2 0
176.3 0
175.5 0
176.7 0
176.5 0
177.9 0
182 0
180.6 0
184.2 0
183.3 0
186.9 0
184 0
188.8 0
194.1 0
194.6 0
192.1 0
197.2 0
198.5 0
200 0
202.2 0
205 0
204.4 0
207.7 0
207.4 0
209.6 0
211 0
211.9 0
214.5 0
215.4 0
218.6 0
219.1 0
223.8 0
220.6 0
223.5 0
226.2 0
228 0
229.6 0
230.9 0
232.5 0
234.7 0
235 0
235.9 0
240.1 0
236.5 0
238.6 0
243.7 0
244.3 0
245.1 0
247 0
249.2 0
250.3 0
251.8 0
254.1 0
254.7 0
257.1 0
257.7 0
261.9 0
259.9 0
263.2 0
264.2 0
266.1 0
268.2 0
270.7 0
271.6 0
273.8 0
270.8 0
275.9 0
276.6 0
278.4 0
279.7 0
282.7 0
284.9 0
283.4 0
286.3 0
289.4 0
289.6 0
292.1 0
291.8 0
296.5 0
295 0
298.7 0
299.3 0
303.7 0
303.5 0
305.7 0
303.5 0
307.6 0
309 0
311.9 0
313.4 0
313 0
315.9 0
317.3 0
318 0
320.7 0
321.3 0
319.3 0
328.2 0
326.2 0
325.2 0
328 0
330.1 0
330.4 0
334.9 0
334.2 0
337.8 0
339.5 0
341.9 0
343.6 0
344.1 0
344.5 0
347 0
347.4 0
348.4 0
352.3 0
354.7 0
357.8 0
359.7 0
358 0
355.4 0
363.1 0
362.1 0
366.6 0

==> figures/data/20220726/MgMn2O4_weight.csv <==
668,50.766,6.8288E-168,47.146,49.878
644,49.396,5.708,42.005,48.803
606,51.454,7.7109,48.639,50.689
592,50.905,15.511,47.817,50.51
570,50.903,24.041,49.428,51.26
552,54.289,30.443,56.682,55.024
530,50.914,41.677,49.145,51.226
514,52.523,49.798,52.401,53.134
495,52.343,54.062,52.837,52.426
486,52.21,59.605,52.656,52.236
465,54.044,61.535,55.827,53.972
457,53.347,61.551,54.9,53.482
448,52.689,60.752,53.032,52.615
443,53.928,60.008,56.093,54.251
434,54.463,58.785,56.811,54.612
415,50.57,55.382,48.659,50.544
388,54.985,56.628,57.317,55.013
373,53.385,53.867,54.73,53.394
369,54.028,54.028,55.367,53.786
368,53.863,54.491,55.669,53.979

==> figures/data/20220726/data.csv <==
0,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.008844,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.017688,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.026532,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.035376,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.04422,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.053064,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.061908,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.070752,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.079596,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.08844,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.097284,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.10613,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.11497,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.12382,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.13266,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.1415,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.15035,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.15919,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.16804,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.17688,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.18572,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.19457,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.20341,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.21226,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.2211,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.22994,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.23879,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.24763,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.25648,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.26532,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.27416,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.28301,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.29185,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.3007,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.30954,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.31838,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.32723,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.33607,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.34492,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.35376,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.3626,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.37145,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.38029,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.38914,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.39798,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.40682,416,420.18,456.89,441.23,446.48,443.93,434.23,468.07,403.4,420.61,440.03,430.83,421.46,422.39,423.18,424.27,429.65,462.61,425.43,432.38
0.41567,412.29,412.55,451.45,437.01,439.4,438.59,430.87,464.13,399.56,418.9,434.29,427.31,419.5,419.35,421.38,421.39,424.65,457.94,422.99,429.53
0.42451,412.23,412.69,450.84,437.17,439.23,437.91,431.81,463.2,398.26,419.57,433.43,427.29,420.45,420.22,422.4,422.48,426.37,458.56,423.77,429.03
0.43336,412.69,413.76,451.21,438.87,439.78,437.96,432.38,464.11,399.92,419.62,434.19,428.25,422.46,420.67,423.15,423.81,428.23,459.05,425.76,430.14
0.4422,414.05,414.65,452.23,439.88,440.66,438.41,433.07,465.56,402.58,420.68,435.13,429.7,425,421.72,424.2,425.18,430.28,459.94,427.71,432.52
0.45104,416.41,418.41,454.53,441.47,442.32,440.18,434.91,467.33,404.57,423.84,437.46,432.21,428.14,424.32,426.93,426.92,432.84,462.91,430.76,436.5
0.45989,418.56,421.86,457.09,444.17,444.73,442.95,437.66,469.27,407.21,426.15,440.34,434.69,430.66,426.67,429.83,428.91,435.86,465.6,433.84,439.01
0.46873,419.13,422.4,458.53,445.76,445.68,443.52,438.94,469.55,408.73,427.3,440.96,435.86,432.08,427.9,431.16,429.78,437.74,466.8,435.32,439.87
0.47758,419.47,422.57,458.61,445.04,445.68,442.84,438.99,469.09,409.28,427.82,440.76,436.01,432.61,428.72,431.51,430.56,438.03,467.05,436.72,441.07
0.48642,419.38,423.13,458.78,445.13,445.37,442.38,438.65,468.38,409.67,427.72,440.47,436.04,433.36,429.18,432.69,431.01,439.04,467.26,438.24,441.87
0.49527,418.91,423.09,458.19,445.87,445.27,441.48,438.75,467.55,410.17,428.08,440.5,436.7,434.1,429.41,433.76,431.14,439.85,467.22,439.14,441.92
0.50411,419.05,423.12,457.25,445.79,445.64,440.94,439.38,466.96,410.96,428.09,440.64,436.92,434.73,429.75,434.22,431.59,440.57,467.3,440.18,442.72
0.51295,419.21,423.41,456.56,445.86,445.73,440.44,439.49,466.71,411.73,428.85,440.33,437.15,435.61,429.96,434.31,431.8,441.58,467.18,440.85,443.81
0.5218,419.13,424.45,457.25,446.41,445.86,440.65,439.66,467.03,411.86,429.54,440.68,437.8,436.57,430.09,434.31,432.33,442.83,467.75,441.85,444.19
0.53064,419.64,425.25,458.84,447.05,446.53,441.08,440.78,467.79,412,430.15,442.08,438.67,437.8,430.34,435.36,433.59,443.9,468.87,442.94,444.84
0.53949,420.62,425.69,459.59,448.05,447.8,441.43,442.03,468.19,413.58,431.68,443.26,439.97,439.19,431.26,436.78,435.07,445.16,469.94,444.83,446.45
0.54833,421.54,427.08,460.76,449.06,448.72,442.86,443.04,469.37,414.95,433.38,443.85,441.18,440.08,432.17,438.71,436.34,447.13,471.66,446.85,447.98
0.55717,422.78,428.93,462.59,450.59,450.1,444.64,444.95,471.29,415.86,435.33,445.05,442.48,441.58,434,440.86,437.59,448.56,473.46,448.67,449.58
0.56602,423.85,429.94,464,452.32,451.9,445.77,446.98,473.42,417.14,437.24,446.59,443.63,443.71,436.12,442.27,438.99,450.35,475.57,450.73,451.58
0.57486,425.65,431.78,466.44,454.48,454.3,447.42,448.91,476.19,419.09,439.75,449.07,445.58,446.6,438.51,443.98,440.46,452.93,478.28,453.29,453.6
0.58371,427.81,433.97,469.55,456.86,457.1,449.57,451.51,479.25,421,442.78,451.6,448.3,449.15,440.48,446.03,442.44,455.61,480.65,455.7,455.49
0.59255,429.31,435.92,472.64,459.78,460.02,452.01,454.2,482.38,422.61,446.3,454.74,450.86,451.13,442.38,448.79,444.96,458.11,483.17,457.66,457.63
0.60139,431.47,438.61,476.47,462.83,463.63,455.04,457.21,486.42,424.57,450.71,458.11,453.48,453.84,444.93,451.61,447.27,461.31,487.11,460.59,460.72
0.61024,434.73,441.7,481.54,466.81,468.52,459.25,461.39,491.88,427.62,455.87,462.36,457.32,457.05,448.03,454.96,450.76,464.46,491.51,464.21,464.6
0.61908,439.22,445.6,488.45,472.77,475.29,465.32,466.6,498.74,430.83,462.35,468.22,462.82,461.09,452.55,459.1,454.95,468.08,496.21,467.58,468.97
0.62793,445.75,451.55,499.19,481.03,485.19,474.39,474.09,509.56,435.42,471.16,476.44,470.06,466.32,458.11,463.92,460.14,473.56,503.14,472.29,474.16
0.63677,456.12,461.4,516.73,492.64,500.55,488.61,485.45,526.38,443.04,482.59,488.79,480.3,473.58,465.82,470.64,467.55,480.79,513.9,478.61,481.99
0.64561,476.99,479.93,551.95,515.5,529.14,514.75,505.64,556.65,454.24,499.09,509.24,497.76,485.12,478.57,481.47,478.95,491.54,530.6,487.44,494.34
0.65446,521.07,518.08,623.09,561.36,583.5,566.97,543.57,615.14,473.54,525.53,544.27,528.28,504.46,500.63,500.22,498.66,509.53,559.65,502,516.04
0.6633,560.55,554.26,689.64,605.72,637.33,621.76,582.72,680.28,496.28,554.41,585.37,563.59,527.22,527.49,524.18,523.41,533.1,597.63,521.42,544.32
0.67215,535.04,534.87,655.15,586.01,616.5,602.39,571.06,664.03,493.56,548.04,582.9,562.42,528.24,528.58,527.13,525.71,537.33,602.89,525.31,548.32
0.68099,478.78,485.84,561.2,525.61,541.57,527.88,519.23,577.53,465.78,507.28,532.19,519.95,502.73,497.44,501.29,498.47,513.51,562.01,507.21,518.67
0.68983,454.28,463.07,512.55,493.46,496.56,484.32,487.03,523.67,446.29,477.61,492.94,486.01,482.17,471.31,479.29,474.02,491.29,524.56,490.54,491.94
0.69868,446.43,455.9,495.45,482,479.6,467.92,474.99,502.58,438.67,463.88,475.01,470.54,473.53,460.34,469.94,463.22,481.68,507.66,483.6,480.17
0.70752,444.33,454.22,489.17,477.59,473.37,461.56,470.74,493.43,436.56,457.49,467.35,463.68,470.31,456.23,466.07,458.8,479.29,501.37,481.92,475.99
0.71637,443.36,453.56,486.87,475.99,471.12,458.65,469.01,489.27,435.96,454.22,464.19,461.35,469.7,454.65,464.5,456.37,478.3,498.73,481.53,473.93
0.72521,443.18,453.68,485.88,475.65,470.5,457.35,468.28,487.53,435.81,452.94,462.28,459.91,469.86,454.21,464.13,455.35,477.61,497.45,481.71,473.09
0.73405,443.96,454.41,485.74,476.44,470.71,456.95,468.3,486.8,435.76,452.6,461.61,459.71,470.4,454.26,465,455.33,478.03,497.14,482.83,473.04
0.7429,444.66,455.23,486.74,477.44,470.97,456.69,469.31,486.55,436.29,452.51,461.27,459.67,471.17,454.34,465.85,455.41,478.61,497.09,483.64,473.37
0.75174,445.7,456.42,487.99,478.12,471.33,457.01,470.28,486.8,437.81,452.77,461.54,459.8,472.6,454.99,466.77,455.98,479.75,497.12,485.19,474.3
0.76059,447.06,458.23,489.24,479.21,472.24,458.55,471.52,487.44,438.96,453.46,462.6,461.11,474.05,456.29,467.77,457.27,481.72,498.31,487.31,475.79
0.76943,448.33,459.57,490.75,480.78,473.76,459.57,472.48,488.84,439.51,454.52,463.56,462.4,474.93,457.7,468.55,458.17,483.55,500,488.6,476.99
0.77827,449.34,460.44,492.49,482.04,475.1,460.53,473.74,490.17,440.39,455.29,464.56,462.93,475.97,458.51,469.51,458.78,484.6,501.43,489.36,477.94
0.78712,450.41,462.13,493.99,483.43,476.31,461.7,475.02,491.35,441.72,456.34,465.48,463.66,477.3,459.44,470.79,459.98,486.11,503.19,491.09,479.76
0.79596,452,464.07,496.03,485.24,477.8,462.92,476.38,493.26,443.21,457.95,466.97,465.79,479.21,461.71,472.83,461.5,488.11,505,493.7,481.95
0.80481,453.61,465.38,498.53,487.37,479,464.2,478.32,495.09,444.46,459.15,468.45,467.65,480.94,464.42,474.36,463.11,489.84,506.65,495.19,483.29
0.81365,455,466.71,500.28,488.87,480.67,465.51,480.01,497.07,445.38,460.18,469.51,468.98,482.13,466.16,475.76,464.36,491.3,508.39,496.58,484.04
0.82249,456.75,468.59,502.86,491.1,483.3,467.53,482.26,500.01,446.28,461.81,471.35,470.97,484.14,467.1,477.56,465.72,493.39,510.69,499.35,485.93
0.83134,458.94,470.62,505.49,493.68,485.87,469.67,484.58,502.27,447.98,463.57,473.56,472.81,486.2,467.69,478.82,467.16,495.64,513.29,501.64,488.43
0.84018,461.13,472.54,508.62,496.17,487.72,471.82,486.63,504.45,449.46,465.12,475.62,474.27,488.18,469.05,480.75,468.96,497.37,516.03,503.49,490.33
0.84903,463.99,474.72,512.36,499.1,490.35,474.84,489.18,508.21,450.91,466.96,478.32,476.45,490.64,471.38,483.28,471.69,499.75,519.04,505.75,492.66
0.85787,467.07,477.89,516.17,502.48,493.92,478.34,492.15,512.82,453.17,469.38,481.74,479.8,493.36,473.47,485.88,474.15,502.73,522.7,508.56,495.54
0.86671,470.36,481.63,521.13,506.89,498.09,482.56,495.55,518.02,455.67,472.56,485.24,483.48,496.39,476.18,489.13,476.94,505.7,527.39,511.57,499.02
0.87556,474.67,485.55,527.68,512.18,503.05,488.38,500.6,524.86,458.47,475.94,489.45,487.55,499.6,480.26,492.74,480.36,508.73,532.42,514.63,503.03
0.8844,481.08,491.06,536.34,519.3,510.37,495.92,507.02,534.28,462.05,480.29,495.71,493.33,504.26,484.98,497.16,484.94,513.33,539.49,518.54,508.06
0.89325,490.89,499.69,550.13,530.99,521.79,508.11,516.3,549.18,467.65,487.19,505.21,502.35,511.33,491.56,503.61,492.07,519.87,550.02,524.39,515.56
0.90209,507.97,514.43,574.61,550.46,541.1,530.02,533.08,575.74,477.38,499.05,522.3,517.72,522.55,503.69,514.91,503.92,530.48,567.01,533.67,528.37
0.91093,542.04,543.2,622.97,588.45,579.88,573.43,565.51,627.7,495.06,521.94,554.91,547.06,543.45,526.83,535.76,526.15,549.86,599.84,550.15,552
0.91978,614.96,605.06,726.92,669.57,663.32,666.6,633.48,739.36,531.91,569.59,623,607.98,586.12,572.78,577.78,571.64,588.14,666.63,582.68,599.31
0.92862,762.92,732.34,941.82,837.65,838.01,861.44,776.01,973.51,609.38,673.89,765.75,736.34,675.16,668.24,665.82,666.64,669.48,805.85,649.32,698.27
0.93747,958.61,907.37,1240.2,1080.6,1095.1,1155.1,995.55,1339.5,732.35,848.53,996.13,945.6,821.47,827.03,814.35,825.89,808.37,1040.6,760.16,867.14
0.94631,993.1,950.6,1315.2,1160.9,1190.4,1277.2,1096.8,1518.5,797.37,951.65,1129.9,1073.1,912.83,929.85,915.53,934.18,906.29,1209.2,841.71,989.56
0.95515,796.33,782.71,1027.7,940.52,964.91,1027.1,918.83,1228.6,704.83,828.29,967.32,931.1,816.46,827.41,824.61,836.67,825.07,1077.2,782.85,893.88
0.964,611.48,612.52,735.87,694.62,699.71,715.98,683.85,829.75,569.94,633.33,707.01,691.68,649.76,642.97,651.21,649.99,662.66,797.72,652.03,693.27
0.97284,531.63,538.47,608.64,584.29,578.37,571.68,572.01,636.75,503.92,536.91,572.66,566.21,561.99,544.25,557.57,548.27,574.28,637.7,576.44,580.42
0.98169,501.77,512.56,563.51,545.33,535.42,520.02,532.24,567.18,480.48,502.93,522.99,520.23,530.73,507.97,523.65,510.32,542.12,577.36,548.25,538.21
0.99053,489.96,503.53,546.79,531.49,519.85,501.47,518.5,541.75,472.89,491.92,505.3,504.09,520.67,495.24,512.17,496.8,531.15,555.65,538.61,523.35
0.99937,485.21,500.05,539.99,525.94,513.52,493.66,513.22,531.3,470.17,488.04,498.58,498.02,517.28,491.22,508.23,491.84,527.8,547.05,536.1,517.98
1.0082,483.78,498.92,537.62,523.74,511.37,489.74,511.31,526.88,469.31,486.43,495.7,495.47,516.42,489.84,506.85,490.16,527.18,543.8,535.78,516.45
1.0171,483.2,499.22,537.12,523.54,511.53,488.6,511.04,525.33,469.62,486.62,495.29,494.96,517.27,489.79,507.44,490.12,527.92,543.52,537.38,516.7
1.0259,483.38,500.63,537.82,524.7,512.52,488.6,511.66,525.3,470.48,487.6,495.6,495.85,518.71,491.1,509.07,491.49,529.83,544.43,539.64,517.43
1.0348,484.33,502.36,539.53,526.77,513.86,488.8,513.09,526.4,472.1,488.92,496.67,496.94,520.61,492.49,510.9,493.37,532.36,546.33,542.01,519
1.0436,486.18,504.23,542.09,529.12,515.46,489.8,515.43,528.07,473.79,490.76,498.1,498.33,522.79,494.33,513.21,494.7,534.7,548.51,544.75,521.43
1.0524,488.18,506.63,544.73,531.36,517.55,492.1,517.77,530.1,475.65,492.8,499.64,500.38,525.3,496.03,515.47,496.88,537.31,550.77,547.88,524.22
1.0613,490.21,509.17,547.33,533.94,519.98,494.08,520.09,532.17,477.58,494.95,502.03,502.4,528.1,497.96,518.18,499.14,540.24,553.81,550.84,526.57
1.0701,492.68,511.98,550.64,537.16,522.74,495.94,523.09,534.77,479.91,497.61,504.89,505.1,531.15,500.88,521.19,501.58,543.84,557.38,554.42,529.82
1.079,495.55,515.28,554.25,540.94,526.04,498.54,526.47,537.98,482.77,500.58,507.45,508.18,534.82,504.15,524.56,504.6,547.8,561.08,558.92,533.67
1.0878,498.4,518.95,558.23,544.54,529.98,501.64,529.87,541.28,485.99,504,510.78,511.48,538.89,507.25,528.69,507.83,551.95,565.22,563.36,536.94
1.0967,501.18,522.6,562.28,548.02,533.41,504.72,533.82,544.86,489.12,507.27,514.01,514.95,542.82,510.42,532.18,510.96,555.89,569.44,567.66,540.36
1.1055,504.5,526,566.42,551.97,536.74,507.55,537.9,548.49,492.06,510.01,516.89,518.34,546.55,513.59,535.35,514.36,559.95,573.7,572.31,544.59
1.1143,508.17,530.05,571.39,556.75,540.91,510.59,541.92,552.75,495.41,513.93,521.02,521.85,550.77,517.19,539.61,518.3,564.66,578.31,577.6,549.29
1.1232,511.7,534.59,576.28,561.48,545.22,514.28,545.83,556.99,498.91,517.71,525.05,525.66,555.34,520.89,544.05,522.21,569.8,582.85,582.59,553.78
1.132,515.97,539.1,581.23,566.7,549.96,518.57,550.56,561.56,502.52,522.04,529.21,530.1,560.61,525.43,549.45,526.63,575.51,588.29,588.07,558.72
1.1409,520.24,543.92,586.86,572.35,555.1,522.71,556.05,566.9,506.48,526.64,533.75,534.89,566.08,530.19,554.59,531.19,581.06,594.25,594.06,563.92
1.1497,524.67,549.03,592.97,578.11,560.8,527.28,561.61,572.4,511.03,531.23,538.72,539.77,571.54,534.73,559.55,535.88,586.83,600.29,600.62,569.31
1.1586,529.22,554.15,599.52,583.78,566.4,531.8,566.84,577.92,515.37,535.89,543.76,544.86,577.5,540.1,565.19,540.58,592.89,606.69,607.16,574.65
1.1674,534.11,559.7,606.39,589.82,571.78,536.37,572.47,583.58,519.8,540.76,548.96,549.89,583.79,545.62,571.31,545.99,599.54,613.24,613.64,580.91
1.1763,539.69,566.27,613.37,596.92,577.78,542.48,579.24,590.24,525.65,546.86,554.67,555.35,590.96,551.27,577.76,552.13,606.82,620.75,621.49,588.22
1.1851,545.25,572.66,620.74,603.89,584.13,548.22,585.93,597.12,531.02,553.06,560.2,561.29,597.52,556.89,584.03,557.77,613.99,628.55,628.96,594.78
1.1939,551.03,579.18,628.55,610.56,590.84,553.77,592.76,604.52,536.56,559,566.4,567.38,604.21,562.73,590.44,563.87,621.45,636.5,636.3,601.14
1.2028,557.28,586.96,637.02,618.83,598.99,560.01,600.49,612.36,542.53,565.37,573.06,574.22,611.49,569.04,597.67,570.34,629.24,644.72,645.05,608.4
1.2116,564.72,594.54,645.95,627.58,607.32,566.73,608.23,620.55,548.39,571.85,580.02,581.63,619.55,575.9,605.23,577.26,637.63,653.22,653.83,616.37
1.2205,572.98,602.65,656.02,637.05,615.97,574.63,616.68,630.21,555.58,579.46,588.06,589.65,628.59,583.67,613.68,585.39,647.36,662.85,663.27,625.27
1.2293,580.92,611.2,666.6,647.12,625.29,583.21,626.45,640.36,563.25,587.29,596.36,597.76,637.62,591.44,622.4,593.76,657.09,673.77,673.44,634.58
1.2382,589.9,620.84,679.05,658.78,636.08,593.54,637.59,652.51,571,596.17,606.09,607.44,647.99,600.2,632.19,603.38,667.21,686.34,684.03,644.65
1.247,602.21,633.79,695.65,673.98,650.41,607.3,651.16,669.11,580.28,607.6,618.43,619.98,660.56,611.12,644.38,615.19,679.75,701.26,696.47,657.23
1.2559,623,653.97,723.32,697.21,672.98,628.88,672,696.07,593.27,623.54,636.48,637.76,677.05,626.11,660.15,631.03,695.65,722.04,711.89,674.22
1.2647,688.86,712.26,807.54,763.08,737.8,689.73,726.27,770.29,622.65,659.05,680.9,680.91,712.36,658.95,691.62,668.07,726.67,770.29,740.33,709.7
1.2735,996.73,972.77,1209.9,1081.3,1055,993.46,986.84,1144.5,755.25,827.28,895.85,886.75,868.24,809.43,830.67,841.67,855.93,995.07,854,869.22
1.2824,1392.5,1331,1798.4,1601,1586.3,1544.5,1474.5,1888.9,1023.2,1192.2,1367,1337,1205.2,1157.2,1154.9,1249.8,1156.3,1536,1122.6,1252.6
1.2912,1230.7,1217,1641.5,1526.4,1518.8,1520.5,1476.1,1927.3,1047,1248,1442.7,1413.5,1266.2,1235.4,1236.9,1351.7,1237.2,1687.5,1207.8,1360.9
1.3001,808.94,838.57,1020.1,985.9,963.73,950.81,981.15,1172.7,783.21,892.51,980.41,975.31,944.92,902.73,933.75,964.98,961.57,1180.9,969.22,1004.2
1.3089,697.87,734.4,835.96,807.06,780.57,739.76,790.23,863.96,676.12,733.01,765.23,766.41,792.65,738.56,776.98,762.59,817.83,899.97,834.87,810.56
1.3178,683.01,722.23,809.44,778.51,752.22,700.87,754.46,798.35,657.1,700.11,717.91,719.26,761.63,703.76,742.37,712.52,785.95,828.26,805.19,763.78
1.3266,686.16,726.68,813.42,779.55,753.33,698.78,752.04,784.38,658.26,697.8,712.9,713.66,760.49,701.27,740.44,704.64,784.99,817.1,805.33,758.87
1.3354,688.29,730.54,816.16,783.09,756.56,700.22,755.29,782.97,663.34,701.74,716.48,716.66,766.23,705.43,746.72,707.52,792.07,821.27,813.01,764.06
1.3443,687.98,732.8,814.15,784.08,756.55,698.06,757.39,780,667.38,704.62,718.33,719.4,772.32,709.51,752.6,711.48,799.55,826.03,821.89,769.13
1.3531,691.06,737.8,815.6,787.8,758.35,697.65,760.57,779.05,671.54,707.63,719.79,721.96,778.21,713.3,758.01,715.56,806.58,829.92,830.3,774.25
1.362,696.41,744.48,820.81,794.17,762.73,700.76,765.75,782.27,676.66,712.3,723.23,726.03,785.39,718.16,764.14,720.34,813.97,835.48,838.76,780.52
1.3708,702.72,751.68,828.23,801.67,769.08,705.95,772.73,787.52,683.25,718.37,728.51,731.63,793.02,724.24,771.25,726.09,822,842.55,848.32,787.43
1.3797,709.56,759.59,837.19,810.05,776.85,712.11,780.41,794.49,690.28,724.95,734.99,738.64,801.5,731.79,779.69,733.1,831.6,850.8,858.43,795.47
1.3885,716.51,767.81,845.86,818.72,784.64,718.49,788.4,801.85,696.3,731.84,742.21,746,810.84,739.32,788.01,740.27,841.38,859.96,868.19,803.92
1.3974,723.24,775.28,854.48,826.99,791.95,724.89,796.38,809.26,702.82,739.09,749.05,752.74,819.61,746.25,795.74,747.19,850.07,869.24,877.81,812.07
1.4062,730.01,783.38,863.44,835.5,799.27,731.13,804.1,816.38,709.41,745.75,755.51,759.29,827.68,753.02,803.77,753.96,858.87,877.72,887.28,820.18
1.415,736.03,790.68,871.39,843.48,806.91,736.73,811.25,823.27,715.15,751.74,761.35,765.84,835.11,759.15,811.35,760.49,867.13,885.44,896.02,827.62
1.4239,741.89,796.96,878.94,850.53,814.03,742.55,818.04,830.47,720.65,757.8,767.17,771.73,842.53,765.24,818.34,766.79,874.8,892.94,904.12,834.58
1.4327,747.35,803.15,886.42,857.44,820.68,748.24,825,837.41,726.01,763.66,773,777.4,850.15,771.08,824.93,772.29,882.15,900.29,911.47,841.19
1.4416,752,809.18,893.33,863.86,826.42,752.89,830.43,842.85,730.42,768.53,777.97,782.63,856.03,776.11,830.2,776.88,888.92,906.78,918.37,847.24
1.4504,756.45,814.15,899.34,869.46,831.46,757.11,835.52,847.97,734.85,773.18,782.72,787.16,861.09,780.67,835.48,781.56,895.04,912.95,924.9,852.55
1.4593,759.85,817.86,903.65,873.35,835.13,760.46,839.88,852.43,738.14,776.74,786.69,790.81,865.92,784.16,839.53,785.29,899.63,917.77,929.81,856.62
1.4681,761.81,821.25,906.71,876.82,838.54,763.04,842.93,855.39,740.08,778.82,789.15,793.44,869.43,786.76,842.75,787.99,903.07,921.8,933.8,860.04
1.477,763.73,823.72,909.81,880.13,841.45,765.42,846.18,858.23,742.18,781.28,791.27,795.97,872.24,788.57,845.71,790.21,906.19,925.26,937.32,862.83
1.4858,765.39,824.99,912.45,882.16,843.1,766.95,848.27,860.25,743.46,782.97,792.65,797.48,874.07,789.85,847.79,791.75,908.42,927.21,940.02,864.51
1.4946,766.34,825.82,914.14,883.29,844.42,767.11,848.74,860.96,744.03,783.29,793.37,798.05,875.33,790.95,848.65,792.81,909.8,928.67,941.28,865.56
1.5035,766.3,826.15,914.51,883.52,845.58,767.12,849.09,861.43,743.78,782.91,793.72,798.2,875.45,791.02,848.32,792.5,909.82,929.18,941.24,865.61
1.5123,765.79,825.88,913.85,883.37,848.41,766.75,849.13,861.62,742.71,782.55,792.98,797.65,874.45,790.27,847.71,791.49,909.01,929.76,940.57,865.2
1.5212,764.88,824.9,912.61,882.45,852.47,765.87,848.32,861.38,741.47,782.56,791.65,796.28,872.77,788.98,846.44,790.43,907.16,931.28,938.95,864.36
1.53,762.23,821.82,909.79,879.61,848.94,763.58,845.34,858.55,738.98,780.21,789.17,793.3,869.76,786.52,843.74,787.7,904.3,928.58,935.74,861.15
1.5389,758.92,817.8,905.57,874.96,838.74,759.78,840.92,853.56,735.34,775.62,785.45,789.83,865.8,783.02,839.83,783.77,900.48,921.56,931.86,856.98
1.5477,755.48,813.48,900.96,870.11,832.1,756.05,836.16,848.99,731.44,771.1,781.77,786.07,861.54,778.7,835.45,779.48,895.62,915.28,926.65,852.57
1.5565,751.43,808.53,896.01,865.24,827.13,752.1,831.14,844.33,727.01,766.2,777.21,781.01,856.78,773.97,830.52,775.13,890.04,909.28,920.77,847.5
1.5654,746.29,803.16,890.11,859.63,822.01,747.23,825.63,839.38,722.01,760.91,771.97,775.78,850.98,768.67,824.93,770.2,884.17,903.31,914.68,841.74
1.5742,740.93,797.37,883.49,853.32,815.8,741.88,819.28,833.24,716.65,755.39,766.5,770.35,844.08,762.99,818.38,764.23,877.64,896.46,907.39,835.48
1.5831,735.84,791.22,877.06,846.45,809.23,736.3,812.43,826.36,710.95,749.4,760.18,764.28,836.85,757.13,811.6,757.99,870.07,889.22,899.4,828.64
1.5919,731.35,785.38,870.97,839.51,803.4,730.42,805.69,819.61,704.72,742.92,753.83,757.71,829.57,750.17,804.37,751.44,862.06,881.4,891.26,820.98
1.6008,727.2,779.05,864.52,832.25,797.05,724.22,798.55,812.26,698.02,735.64,746.81,750.06,821.41,742.53,796.08,744.18,853.25,872.25,881.76,812.73
1.6096,720.07,770.46,855.59,823.99,788.5,717.35,790.35,804.26,690.73,727.87,739.05,742.5,812.12,734.76,787.35,736.5,843.79,862.72,871.42,803.93
1.6185,710.55,760.76,844.95,814.42,778.89,709.59,781.68,795.76,683.16,719.92,731.48,734.98,803.03,727.17,778.57,728.52,834.16,853.39,861.64,794.75
1.6273,701.78,751.91,834.73,804.39,769.34,701.55,772.88,787.14,675.57,711.89,723.7,727.18,793.8,719.07,769.89,720.71,824.68,844.23,851.77,785.96
1.6361,693.03,742.65,824.35,794.34,760.04,693.64,763.55,778.17,667.49,703.37,715.12,718.8,783.92,710.26,760.54,712.53,814.7,834.07,841.25,776.83
1.645,684.93,733.31,814.07,784.35,750.57,685.41,753.41,768.66,658.84,694.79,706.22,709.32,773.54,701.38,750.58,702.95,803.47,822.61,830.15,766.65
1.6538,676.95,724.04,803.9,774.32,741.18,677.18,743.27,759.01,650.49,686.16,697.46,699.96,763.07,692.47,740.52,693.49,792.03,811.54,818.46,756.01
1.6627,668.89,714.93,793.63,764.22,732.12,669.01,733.83,749.23,642.01,677.2,688.58,691.22,752.99,683.69,730.5,684.49,781.02,800.77,806.42,745.5
1.6715,662.07,706.26,783.85,754.81,723.3,661.04,724.78,740.12,633.58,668.29,679.51,682.16,742.74,674.81,720.64,675.45,770.68,789.97,794.83,735.92
1.6804,654.46,697.07,774.02,745.22,714.34,653.12,715.01,730.92,625.52,659.39,670.63,673.18,732.27,665.7,710.44,666.37,759.99,778.93,783.18,726.18
1.6892,644.97,686.81,763.14,734.62,704.03,644.68,705.06,721.11,616.54,650.09,661.56,664.29,721.9,656.52,700.25,657.02,748.63,767.8,771.68,715.71
1.6981,635.76,677.08,752.19,724.26,693.83,636.47,695.89,711.52,607.96,641.19,652.82,655.34,711.55,647.62,690.26,647.82,738.02,757.12,759.94,705.28
1.7069,627.34,667.95,742.08,714.24,684.43,628.16,686.21,702.25,599.91,632.54,644.44,646.54,701.39,638.59,680.32,638.77,727.4,746.71,748.7,694.94
1.7157,619.9,658.92,732.86,704.72,675.46,620.41,676.82,693.74,591.89,624.09,635.91,637.94,691.52,629.98,670.98,630.46,716.59,736.27,737.97,685.39
1.7246,612.37,650.19,723.39,695.29,666.41,612.75,667.63,684.8,583.37,615.45,627.36,629.09,681.4,621.2,661.21,622,706.24,726.17,726.92,675.5
1.7334,604.76,642.01,714.15,685.91,657.91,605.42,658.01,676.05,575.08,607.2,619.08,620.89,671.53,612.59,651.7,613.57,695.9,716.12,716.12,665.81
1.7423,597.49,633.8,705.51,676.84,650.22,598.33,649.03,668.14,567.35,598.7,611,612.62,661.94,604.14,642.62,605.33,685.56,705.79,705.08,656.41
1.7511,590.58,625.43,696.51,668.31,642.52,591.14,640.62,660.47,559.74,590.41,603.35,604.45,652.55,595.86,633.63,597.14,675.53,696.28,694.47,647.65
1.76,583.9,617.23,687.98,660.15,635.05,584.62,632.56,653.03,552.32,583.08,596.1,597.24,643.8,588.36,624.87,589.3,665.93,687.2,684.42,638.95
1.7688,578.11,610.22,680.66,652.51,628.46,578.7,625.04,646.45,545.14,575.92,588.96,590.19,635.39,580.92,616.49,581.84,656.75,678.59,674.68,630.58
1.7776,574.19,604.57,675.37,646.16,622.78,573.81,618.63,641.02,538.67,569.59,582.98,583.73,627.35,574.04,608.75,574.95,648.25,671.11,665.61,622.66
1.7865,570.95,598.64,670.93,640.6,617.56,569.97,612.66,636.15,532.45,563.39,577.7,578.26,619.18,567.55,601.5,568.31,640.2,664.18,656.6,615.36
1.7953,567.65,593.42,667.09,635.92,613.1,567.87,607.67,633.12,526.98,558.19,573.74,573.67,612.41,562.2,595.37,562.99,632.73,658.68,648.62,609.43
1.8042,567.44,590.5,666.35,633.8,610.94,568.47,604.95,633.94,522.91,554.94,571.98,570.82,607.77,558.44,590.32,559.66,626.73,654.92,641.97,605.09
1.813,573.81,592,673.36,637.35,614.31,574.51,606.34,640.97,521.07,554.12,573.91,571.46,605.15,557.05,587.82,558.32,623.35,655.41,637.04,603.12
1.8219,595.77,605.06,698.8,654.25,630.94,594.15,617.77,662.62,523.96,559.21,584.63,580.25,607.61,561.66,590.78,562.07,624.53,663.89,636.31,607.06
1.8307,674.82,656.62,785.86,715.15,688.64,658.6,659.54,730.15,542.41,583.36,621.54,612.06,626.12,582.57,608.31,582.33,638.98,694.41,646.86,626.98
1.8396,944.72,844.21,1099.8,941.29,902.29,893.22,816.13,972.08,619.66,680.4,755.06,728.09,702.39,662.53,679.49,660.28,700.74,804.53,696.34,703.51
1.8484,1399.9,1222,1751.3,1457.7,1431.7,1493.2,1240.5,1648.2,847.58,982.07,1156.7,1085.4,946.56,920.15,915.29,912.92,910.95,1162.3,865.91,958.61
1.8572,1481.2,1376,2043.6,1767,1818.5,1976,1630.2,2331.6,1092.7,1345.4,1652.2,1550.2,1277.6,1290.5,1266.4,1288.8,1240,1727.5,1137.6,1362.3
1.8661,1036,1044.3,1494.7,1374,1459.6,1603.3,1402.5,2029.6,996.47,1255.4,1561.5,1495.8,1250.8,1289.5,1276.6,1305.6,1269,1807,1175.2,1411.1
1.8749,710.49,728.02,948.92,889.67,919.89,964.14,912.4,1216.7,703.39,844.52,1016.9,995.2,894.53,903.81,913.86,922.21,935.35,1258.4,904.51,1012.1
1.8838,610.03,623.27,764.48,713.54,711.8,708.49,697.86,841.75,563.03,634.67,717.8,705.54,680.45,659.48,678.34,668.05,705.34,855.77,701.2,727.66
1.8926,567.4,581.98,695.29,650.92,642.31,626.25,628.19,725.84,517.14,570.49,623.76,614.62,611.05,580.66,602.59,585.47,629.83,722.53,630.26,634.2
1.9015,535.35,550.81,645.6,606.92,595.53,573.07,584.92,657.05,489.4,534.76,574.01,568.05,575.08,541.88,565.38,545.81,593.81,662.97,597.06,590.88
1.9103,516.03,531.53,616.1,579.04,565.59,537.93,555.59,609.67,470.02,509.13,538.6,534.35,548.46,513.76,537.44,516.61,566.56,619.17,572.51,558.02
1.9192,506.69,521.66,603.73,566.06,552.38,521.69,541.08,586.69,459.36,496.35,520.88,516.42,532.88,497.35,520.88,499.57,549.58,593.26,556.53,538.11
1.928,504.16,517.58,602.02,561.7,549.57,517.44,535.77,580.07,454.26,492.34,515.1,509.6,525.3,490.2,512.79,491.78,541.23,581.84,547.77,528.95
1.9368,507.71,518.28,608.91,563.3,554.02,521.53,536.14,583.03,452.67,493.35,515.88,509.17,522.32,488.8,509.48,489.69,537.88,578.68,543.21,525.68
1.9457,514.87,522.18,619.71,567.87,561.26,528.64,538.49,589.54,452.25,496.11,518.96,511.07,520.86,489.1,508.27,489.54,535.85,578.61,539.89,524.72
1.9545,518.17,524.45,623.86,568.28,563.47,530,537.56,590.88,450.05,495.64,518.25,509.85,517.46,486.84,505.92,487.46,532.54,576.31,535.74,522.06
1.9634,511.12,519.27,614.37,560.79,555.82,522.06,530.55,582.48,444.58,490.25,511.33,503.24,511.05,480.39,499.85,481.7,526.38,569.11,529.54,515.29
1.9722,499.09,508.05,598.28,549.12,543.05,509.72,520.23,569,436.92,481.71,501.11,493.27,502.82,471.76,491.42,473.42,517.94,558.6,521.25,506.01
1.9811,489.98,498.61,585.85,539.21,532.69,499.74,511.25,558.09,430.01,473.7,491.72,484.42,494.97,464.34,483.7,465.57,509.96,549.34,513.55,497.85
1.9899,484.58,493.55,578.42,532.91,525.83,493.51,505.33,551.6,425.1,467.89,485.68,478.54,489.22,459.7,477.95,459.89,503.74,543.75,507.43,491.7
1.9987,478.08,488,570.44,526.82,518.91,487.59,499.7,545.93,420.64,462.49,480.65,473.63,484.42,457.17,473.53,455.19,498.47,545.32,501.84,486.48
2.0076,470.7,480.44,560.18,519.42,510.58,479.92,492.77,537.81,415.35,456.12,474.49,468.21,478.93,452.74,468.16,450.47,493.24,542.59,496.31,481.18
2.0164,466.13,474.75,552,512.51,503.66,472.74,486.46,529.65,410.43,449.84,468.32,462.1,473.17,445.54,461.92,445.44,487.54,528.03,490.57,475.58
2.0253,468.45,475.14,552.3,511.1,502.93,470.72,484.27,527.39,407.04,445.89,464.53,458.4,469.66,441.57,457.92,442.26,482.94,520.9,485.93,471.66
2.0341,498.33,498.83,584.7,532.73,525.73,488.34,497.98,547.87,411.9,452.46,473.61,467.01,475.15,445.81,461.8,448.52,485.61,528.79,487.64,476.04
2.043,550.98,545.63,656.78,591.16,586.71,545.65,546.63,622.01,436.82,486.3,517.06,507.23,503.21,475.21,487.26,482.39,508.33,572.3,506.43,505.72
2.0518,543.63,543.79,663,605.69,603.53,570.39,570.94,666.65,451.73,511.44,550.55,538.34,525.37,501.88,510.16,513.1,529.62,615.22,525.25,534.98
2.0607,481.72,488.99,581.96,540.68,536.77,510.56,520.48,595.68,424.45,478.23,510.38,500.8,497.07,474.71,485.8,482.85,507.34,579.43,506.3,508.5
2.0695,455.18,462.15,539.06,498.95,492.13,463.45,476.33,525.83,396.75,438.4,460.31,453.64,460.16,434.45,449.23,437.71,472.32,518.46,474.17,464.75
2.0783,448.88,454.73,528.18,488.09,480.3,450.78,463.58,505.91,387.84,425.54,444.5,438.51,447.33,420.69,436.44,422.36,459.53,497.29,461.35,449.25
2.0872,446.04,450.89,524.09,483.85,475.84,446.44,459.14,499.46,383.52,420.59,439.14,432.94,441.96,415.54,431.22,416.55,454.01,490.5,456.13,443.56
2.096,446.24,449.53,524.05,482.6,474.74,445.82,457.56,497.61,381.12,418.23,436.81,430.27,438.81,412.32,427.97,413.6,450.48,487.63,452.56,440.68
2.1049,449.09,450.21,528.35,485.2,477.14,449.2,459.13,500.46,380.8,418.67,438.04,431.14,438.31,411.68,426.99,413.3,449.22,488.31,450.87,440.67
2.1137,447.82,448.57,530.67,487.16,479.51,453.62,462.19,506.54,381.36,421.2,442.9,435.45,439.78,413.2,428.4,416.03,450.01,493.04,451.52,443.61
2.1226,441.48,443.3,525.35,482.67,476.93,451.64,460.39,507.21,380.13,421.16,444.09,436.4,438.81,412.93,428.28,417.15,449.6,495.1,450.61,444.2
2.1314,437.38,439.6,520.59,477.11,472.36,446.4,454.75,501.41,376.05,416.35,438.47,430.87,433.64,409.14,423.68,412.16,445.1,488.84,445.63,438.61
2.1403,436.49,438.63,520.47,475.34,470.85,444.32,451.42,498.02,373.01,412.33,433.98,426.25,429.22,405.42,418.99,406.85,440.4,481.73,440.76,433.2
2.1491,437.73,439.4,522.76,476.02,471.68,444.97,450.39,498.37,371.76,410.83,432.93,424.92,427.01,403.59,416.83,404.51,437.58,479.19,437.92,430.89
2.1579,440.54,441.94,526.99,477.87,474.04,447.31,450.82,500.81,371.26,410.44,433.46,425.07,425.88,403.08,415.83,403.84,436.28,478.92,436.34,430.25
2.1668,445.55,445.49,533.29,481.41,478.35,451.36,452.52,505.48,371.35,411.02,435.3,426.56,425.9,403.74,415.63,404.35,436.01,480.24,435.62,430.46
2.1756,459.16,454.74,548.96,492.42,489.92,462.32,460.28,518.47,374.44,415.67,441.73,432.23,429.6,407.77,418.72,408.54,438.51,486.14,437.22,434.1
2.1845,484.07,474.4,580.95,518.35,516.35,488.27,481.31,551.92,385.41,430.68,461.38,450.29,442.22,421.03,430.36,423.75,448.5,506.54,445.66,447.91
2.1933,487.1,477.99,589.99,529.1,527.43,501.78,492.86,573.17,391.66,441.14,475.38,463.64,451.01,430.4,439.77,436.68,457.15,525.09,453.36,460.14
2.2022,461.25,455.21,556.52,503.23,500.62,477.83,471.8,544.15,379.25,425.71,457.08,446.48,437.76,416.43,428.08,422.56,446.25,508.26,443.87,447.45
2.211,448.41,441.44,534.51,483.26,479.06,456.54,451.67,513.69,366.47,407.54,435.02,425.62,421.38,399.66,411.91,402.39,430.4,482.1,429.26,428.33
2.2198,452.91,442.86,537.18,484.54,479.1,457.52,450.23,512.33,364.4,403.98,432.27,422.54,418.18,396.59,408.51,398.23,426.43,477,425.16,424.11
2.2287,483.68,461.6,567.77,506.75,498.46,479.6,464.17,534.64,370.76,411.29,444.01,432.38,424.52,403.34,414.22,404.61,431.03,486.72,428.92,430.45
2.2375,629.78,546.74,704.71,600.19,578.54,566.51,520.64,618.3,397.46,443.83,488.84,471.34,449.71,430.31,437.67,430.59,451.56,523.4,446.13,456.38
2.2464,1173.7,906.78,1300.5,1018.9,953.93,969.99,783.39,1001.2,523.66,597.45,688.59,644.81,563.92,544.17,540.89,542.36,540.23,674.89,519.63,564.59
2.2552,1812.6,1491.1,2311.1,1857.9,1835.3,1978.4,1510.3,2144.8,923.99,1120.6,1374.1,1257.5,986.82,978.69,945.93,974.72,898.18,1273.1,811.23,997.03
2.2641,1591.5,1503.1,2378.2,2068.9,2211.1,2482.4,1981.9,3018.9,1254.8,1621.7,2082.5,1942,1488.1,1549.2,1492,1561.8,1415.4,2163.2,1249.9,1631.6
2.2729,1012.4,1012.3,1511.2,1372.4,1525.3,1691.5,1471.5,2275.3,1001.8,1333,1754.2,1692.5,1336.3,1436.6,1397.8,1477.7,1365.9,2128.6,1236,1586.9
2.2818,975.52,915.57,1286.4,1111.3,1157.2,1160.9,1046,1479.3,701.57,880.85,1115.8,1087.8,903.29,930.9,917.36,987.23,916.31,1376.1,860.46,1041.5
2.2906,918.53,874.82,1247,1107.4,1131,1132.5,1036.3,1431.3,682.38,844.05,1024.4,987.27,830.11,817.07,810.2,896.85,800.14,1172.3,755.3,904.37
2.2994,638.06,632.4,873.82,817.49,838.49,870.95,833.34,1152.5,588.61,735.08,880.56,853.67,734.75,733.58,729.24,807.1,727.72,1050.3,696.44,819.26
2.3083,483.87,480.66,613.63,571.54,576.11,585.81,577.68,741.91,438.54,521.32,603.14,591.23,538.99,540.99,538.13,569.73,550.15,732.28,539.28,592.63
2.3171,437.57,432.77,530.73,489.51,487.14,480.46,478.1,572.62,374.45,424.37,472.99,464.26,443.35,437.03,436.64,442.16,451.83,551.28,447.58,465.87
2.326,420.57,413.54,499.73,459.04,454.58,441.42,440.53,513.4,351.44,391.75,428.59,419.81,410.89,398.43,401.07,397.96,417.17,484.69,414.69,421.27
2.3348,410.72,403.37,484.19,444.62,438.56,423.3,422.95,486.8,340.65,377.12,409.53,401.46,396.71,380.93,386.58,380.26,402.79,458.86,401.18,403.43
2.3437,401.93,396.46,474.99,436.19,429.12,413.65,413.07,472.34,334.33,368.66,398.9,391.66,388.99,371.44,378.63,370.69,394.56,446.17,393.5,393.93
2.3525,397.03,392.59,469.84,431.26,423.77,408.5,407.54,464.62,330.51,363.55,392.51,385.57,384.24,365.93,373.76,365.27,389.58,438.9,388.78,388.53
2.3614,394.9,390.56,467.54,429.07,421.42,406.3,404.83,461.12,328.07,360.4,389.19,382.09,380.9,362.93,370.64,361.96,386.7,435.12,386.05,385.65
2.3702,395.13,390.09,468.07,428.94,421.16,406.52,404.05,460.88,326.78,358.85,387.91,380.99,378.77,361.36,369.12,360.34,385.3,433.65,384.22,384.23
2.379,396.83,390.98,470.69,430.36,422.56,408.93,404.97,463.34,326.58,358.97,388.7,381.49,378.13,360.58,369.09,360.3,385.01,433.83,383.46,384.3
2.3879,399.66,393.21,475.51,433.84,426.08,413.21,407.62,468.38,327.36,360.42,391.56,383.67,379.19,361.4,369.96,361.42,385.36,436.11,383.44,385.48
2.3967,405.44,397.35,484.06,440.16,432.79,420.39,412.31,476.98,329.16,363.28,396.36,387.51,381.44,363.95,371.91,364.01,386.86,440.7,384.42,387.87
2.4056,415.96,405.06,498.43,450.38,443.5,432.76,420.59,491.26,332.66,368.36,404.49,394.41,385.58,368.69,376.02,368.84,390.38,448.33,386.91,392.76
2.4144,434.1,418.58,521.97,468.12,461.32,453,434.22,514.4,339.36,377.55,418.17,406.54,393.03,377.48,383.35,377.19,397.01,461.37,392.24,401.58
2.4233,466.94,443,563.29,499.39,492.22,487.32,458.04,553.54,351.58,393.08,441.37,426.75,406.46,392.94,396.36,391.39,408.66,482.95,401.85,416.37
2.4321,533.06,492.37,644.6,559.62,550.65,551.46,503.18,625.1,374.23,421.54,483.15,463.55,431.15,419.71,420.2,417.85,430.17,521.11,419.34,442.87
2.4409,678.04,599.21,820.36,688.06,674.12,686.34,596.69,771.1,421.14,480.36,567.06,537.14,480.77,472.01,467.11,469.6,472.27,594.65,453.94,494.39
2.4498,1007.7,843.99,1225.7,983.87,958.36,995.07,809.35,1101.5,528.48,614.34,752.96,699.76,591.52,588.67,570.73,582.87,564.5,753.59,529.92,606.58
2.4586,1617.4,1331.3,2050.4,1608.2,1575.9,1672.7,1283.5,1846.1,772.81,928.85,1175.9,1072.3,845.85,856.37,811.04,843.01,778.37,1117.3,704.08,865.48
2.4675,2124.7,1835,2943.9,2384.7,2415.3,2655.3,2019.5,3058.6,1189.3,1507,1940,1763.3,1327.2,1370,1286.1,1354.2,1209.6,1849.7,1054,1392.3
2.4763,1864.2,1740.9,2840.2,2459.4,2612.5,2992.6,2362.6,3734.4,1454,1950.6,2546.3,2356.8,1759,1858.6,1769.9,1879.6,1675.9,2668.9,1450.1,1983.8
2.4852,1137.5,1124.4,1794.3,1655.6,1825.5,2144.3,1801.5,2910.6,1195.4,1662.9,2206.6,2100.2,1597.2,1720.6,1680.7,1799.5,1634.3,2656.1,1451.6,1966
2.494,683.15,675.67,997.27,931.41,1014.8,1157.8,1031.9,1609.9,733.64,996.3,1321,1284.2,1021.1,1097.5,1094.6,1176.9,1101,1762,1021.7,1313.5
2.5029,518.06,507.63,690.45,632.55,661.26,705.88,652.89,925.85,482.35,605.57,764.83,745.53,633.09,658.11,659.48,699.02,677.12,999.9,648.91,772.07
2.5117,479.96,467.52,608.78,547.19,558.54,565.41,533.24,700.6,397.4,471.92,562.97,547.13,490.08,491.53,491.56,510,506.32,681.41,491.14,550.09
2.5205,564.96,532.57,687.74,594.18,600.8,582.06,547.24,700.98,393.97,459.48,534.51,518.4,470.15,463.47,458.16,476.02,468.84,610.02,453.65,500.38
2.5294,866.26,782.26,1064.3,884.18,891.03,843.51,768.29,1017.5,503.38,599.91,705.7,679.27,589.84,581.54,556.53,605.69,555.71,765.81,526.02,609.92
2.5382,1044.4,963.31,1383.8,1189.7,1210.6,1180.7,1071.3,1492.1,674.97,846.23,1017.2,973.92,808.53,808.15,767.08,874.75,748.58,1121.5,698.64,859.6
2.5471,763.1,747.11,1077,987.73,1017.4,1031.6,962.57,1361.2,632.82,814.24,983.2,946.71,788.2,789.33,772.49,880.63,755.38,1148.6,716.1,876.07
2.5559,522.91,513.17,689.21,629.72,642.04,641.3,614.94,819.11,435.59,536.37,629.31,614.81,539.91,525.82,535.05,581.54,535.99,752.74,522.48,595.76
2.5648,499.64,484.37,639.63,571.47,573.52,559.2,533.11,677.24,382.2,449.44,512.37,500.64,453.4,435.42,439.31,463.87,444.94,580.56,434.13,476.27
2.5736,436.67,434.09,569.83,524.44,527.1,522.3,504.62,641.5,370.2,436.76,496.55,483.92,441.56,428.45,430.51,454.03,437.06,566.8,426.58,466.76
2.5825,358.31,360.31,451.21,421.05,419.87,414.56,410.8,501.76,319.74,370.38,412.55,404.26,382.96,370.57,376.86,386.64,387.93,480.38,384.08,405.29
2.5913,331.6,333.12,405.63,376.1,371.05,360.19,359.67,419.31,288.5,324.48,352.72,346.76,339.18,323.24,331.85,330.58,345.05,403.09,344.67,350.88
2.6001,321.19,323.1,389.54,360.51,355.27,342.4,343.56,394.79,278.58,310.62,334.36,328.52,324.9,308.1,317.77,313.48,331.43,378.79,331.6,333.59
2.609,315.87,317.68,381.43,352.09,347.11,332.67,334.56,381.11,272.8,302.68,324.41,318.42,316.96,300.06,309.66,303.85,323.49,365.5,324.17,323.74
2.6178,312.92,314.44,377.13,347.53,342.93,327.68,329.73,373.67,269.09,297.69,318.86,312.37,311.89,294.97,304.04,297.36,317.92,357,318.85,317.28
2.6267,311.79,313.29,375.58,345.73,341.21,325.48,327.28,370.44,266.87,295.09,316.1,309.06,308.91,292.13,300.91,293.92,314.94,352.48,315.58,313.72
2.6355,312.43,313.6,376.68,345.62,341.2,325.14,326.31,369.22,265.21,293.49,314.27,307.09,306.84,290.2,298.97,292.15,312.66,349.78,313.04,311.54
2.6444,318.04,317.54,383.18,349.35,345.36,328.42,328.05,372.04,265.05,293.51,314.14,307.57,306.27,289.88,298.15,291.9,311.77,349.76,311.84,310.81
2.6532,337.22,332.61,403.91,363,359.38,339.84,336.67,384.46,268.28,297.26,319.02,313.03,309.16,292.65,300.55,295.34,313.74,354.9,313.1,313.64
2.662,408.64,389.6,483.01,417.48,412.56,381.71,368.75,427.34,281.31,312.35,338.92,331.62,321.82,303.62,311.51,309.43,322.91,372.59,320.38,325.65
2.6709,526.93,493.46,651.95,555.29,548.37,508.09,470.56,569.86,328.18,370.13,411.61,399.15,369.8,345.44,352.27,361.13,358.07,437.19,350.24,370.67
2.6797,533.75,514.27,715.47,638.32,639.72,626.64,582.05,752.85,394.42,464.73,534.44,516.09,456.44,428.61,434.79,466.26,433.61,576.83,417.11,468.87
2.6886,411.03,412.45,561.49,528.72,538.64,553.74,537.08,718.34,387.42,472.07,550.31,535.28,473.89,457.2,463.48,504.75,465.5,640.28,448.82,512.97
2.6974,331.93,335.33,424.77,399.4,403.02,406.23,406.61,519.05,315.66,376.65,428.93,421.31,390.29,384.17,387.79,410.47,397.96,521.11,390.91,427.65
2.7063,305.01,307.63,374.98,348.97,347.72,339.51,341.93,407.5,272.87,311.09,341.77,336.57,325.56,318.49,320.23,324.96,332.23,400.89,330.6,342.45
2.7151,293.27,295.84,355.42,329.78,326.78,315.12,318.41,367.81,257.09,286.86,309.27,304.55,300.83,290.64,293.62,291.5,306.21,353.19,305.8,308.88
2.724,286.95,289.53,345.38,319.98,316.45,303.27,307.16,350.12,249.59,276.31,295.58,290.98,290.16,278,282.57,277.85,295.2,334.06,295.52,295.22
2.7328,284.11,286.12,339.82,314.5,311.08,296.18,300.39,339.77,245.08,270.23,288.21,283.78,284.23,271.02,276.71,270.91,289.31,324.39,290.17,288.17
2.7416,283.25,284.06,336.75,311.23,307.53,291.58,295.69,332.97,242.25,266.17,283.41,279.09,280.48,266.47,272.88,266.45,285.43,318.65,286.65,283.89
2.7505,281.85,282.14,334.26,308.76,304.35,288.65,292.24,328.17,239.89,263.18,279.66,275.58,277.22,263.08,269.99,263.24,282.43,314.13,283.59,280.39
2.7593,279.09,279.9,331.47,306.22,301.05,286.03,289.43,324.31,237.42,260.56,276.74,272.78,274.59,260.23,267.29,260.48,280.01,310.94,281.05,277.61
2.7682,276.96,277.87,329.2,304.07,298.52,283.99,287.27,321.72,235.69,258.41,274.65,270.8,272.89,258.23,265.28,258.41,278.02,308.54,279.19,275.49
2.777,275.98,276.9,328.41,302.98,297.46,283.52,286.1,320.86,234.9,257.29,273.59,269.79,272.07,257.37,264.49,257.36,276.98,307.09,278.09,274.31
2.7859,275.96,276.91,329.03,303.26,297.48,284.07,286.02,321.3,234.75,257.02,273.62,269.76,271.66,257.1,264.18,256.94,276.45,307.09,277.39,274.01
2.7947,277.84,278.31,332.07,305.42,299.36,286.48,287.25,323.72,235.12,257.64,274.96,270.69,272,257.89,264.36,257.34,276.47,308.68,277.06,274.38
2.8036,284.17,283.34,340.6,311.65,305.38,293.21,291.56,330.86,237.01,260.37,278.91,273.77,274.1,261.69,266.46,259.55,278.11,312.2,278.47,276.45
2.8124,295.67,292.57,356.15,323.43,317.12,306.21,300.74,345.29,241.39,266.11,286.96,280.68,278.41,267.12,271.04,264.28,282.13,318.33,281.58,281.06
2.8212,308.14,303.7,375.79,339.57,334.21,325.95,315.11,368.99,248.77,276.23,300.75,293.13,286.67,274.13,278.98,273.08,289.65,330.62,287.19,289.93
2.8301,310.26,307.58,384.22,349.01,346.52,341.64,327.96,391.87,256.69,288.37,316.75,308.35,297.36,285.13,289.8,284.84,299.94,348.96,295.64,303.18
2.8389,298.28,298.46,369.47,339.59,339.19,335.18,325.39,390.51,257.07,291.08,321.21,313.75,301.24,290.1,295.39,290.74,305.7,360.53,301.38,311.51
2.8478,284.36,285.66,346.88,320.68,318.95,311.86,308.3,363.64,248.31,279.42,306.6,301.19,292.5,281.09,287.95,283.02,299.52,351.25,297.21,304.8
2.8566,276.94,278.1,333.34,308.08,304.03,293.63,293.47,338.12,238.99,265.62,287.82,283.41,280.09,267.18,274.82,269.3,287.57,330.27,286.98,289.52
2.8655,274.37,275.46,328.5,303.14,298.06,285.72,286.67,325.61,234.15,258.14,277.42,273.38,272.71,258.58,266.47,260.21,279.35,315.48,279.52,278.79
2.8743,274.6,275.35,328.1,302.14,296.52,283.62,284.47,321.58,232.7,255.57,273.88,269.57,269.87,255.1,263.26,256.6,276.03,309.43,276.52,274.48
2.8831,277.08,276.85,330.54,303.45,297.64,284.76,284.99,322.39,232.75,255.67,273.71,269.12,269.57,254.68,262.81,255.86,275.26,308.11,275.82,273.47
2.892,281.65,280.07,335.99,307.38,301.45,288.64,288.04,326.4,233.99,257.36,275.79,271.1,270.8,256.28,263.92,256.82,275.99,309.52,276.56,274.36
2.9008,289.59,285.85,345.64,314.73,308.4,296.33,293.27,334.46,236.78,260.88,280.68,275.42,273.92,259.63,266.72,260,278.88,313.85,278.95,277.63
2.9097,307.71,298.66,366.4,329.69,322.47,311.82,303.86,350.99,242.15,267.63,290.21,283.58,279.65,265.35,272.13,266.07,283.84,322.17,283.02,283.68
2.9185,355.48,331.63,419.86,367.27,357.47,349.25,329.39,389.47,254.54,282.82,311.49,301.91,292.03,278.24,283.67,278.76,294.1,340.08,291.54,296.18
2.9274,458.8,408.85,549.46,461.59,446.73,445.51,394.37,488.56,286.68,322.7,365.17,349,323.86,311.28,312.86,310.42,319.91,383.83,312.67,327.34
2.9362,568.86,512.99,732.8,613.5,605.83,626.38,524.67,696.61,357.17,415.71,487.21,458.2,398.98,389.93,383.85,386.72,383.02,489.67,363.62,403.46
2.9451,553.73,531.66,776.43,680.7,702.56,755.29,636.59,897.81,431.85,528.63,639.09,603.51,501.89,503.72,491.55,502.47,483.77,661.35,446.59,527.31
2.9539,431.37,434.83,613.87,566.5,602.5,658.07,585.4,840.95,419.43,529.65,651.42,628.9,524.16,537.78,530.7,546.09,528.73,746.96,489.14,587.6
2.9627,345.87,346.34,456.06,423.89,440.98,465.79,439.34,599.59,335.17,413.16,502.61,493.96,431.95,441.53,444.17,455.44,454.74,628.89,433.27,500.45
2.9716,321.51,314.8,396.96,363.48,361.84,365.21,353.33,442.43,276.91,322.83,375.39,369.32,342.49,339.13,345.49,349.13,359.75,463.29,352.94,382.2
2.9804,318.96,308.82,388.09,353.26,341.7,340.31,329.85,394.83,258.89,293.63,329.64,323.57,308.26,297.01,304.72,304.97,317.16,386.65,315.28,329.26
2.9893,308.97,302.2,380.92,350.37,336.99,337.34,328.75,392.19,257.87,292.34,325.66,319.45,304.19,289.47,299.5,301.62,309.99,375.28,309.7,321.93
2.9981,293.04,290.81,361.35,335.36,326.25,325.43,322.68,387.57,255.98,292.52,325.19,319.82,304.51,289.43,301.19,306.37,311.88,380.08,311.98,324.36
3.007,284.1,283.25,345.77,319.9,313.17,306.9,308.31,366.02,247.67,281.63,309.14,305.07,295.15,281.46,291.98,295.94,304.42,365.45,304.37,312.46
3.0158,280.74,280.64,339.66,312.84,306.13,295.89,298.24,346.87,240.33,269.52,291.67,287.61,283.49,270.3,278.47,277.63,291.57,339.53,291.57,294
3.0247,279.47,279.9,337.38,309.83,303.55,291.3,294.05,338.46,236.63,262.99,282.93,278.78,277.31,263.33,270.66,266.42,283.74,323.79,283.82,283.5
3.0335,279.73,279.95,337.06,309.27,303.22,289.7,292.59,335.75,235.13,260.32,279.44,275.72,275,260.1,267.61,262.06,280.65,317.77,280.38,279.24
3.0423,281.12,280.96,338.56,310.49,304.55,290.42,293,335.45,234.83,259.91,278.78,275.01,274.42,259.29,266.51,260.81,279.52,315.94,279.39,277.54
3.0512,284.29,283.78,342.63,313.8,307.82,293.4,295.15,337.47,235.91,260.94,280.16,276.06,275.18,260.38,267.04,261.42,279.7,317.14,279.79,278.02
3.06,291.18,289.99,351.12,321.9,314.34,299.46,299.99,344.14,238.42,263.57,284.08,279.46,277.74,263.84,269.32,264.31,281.81,324.48,281.42,280.64
3.0689,308.04,304.4,371.06,337.58,329.35,313.7,311.81,361.03,243.86,270.55,293.15,287.91,284.04,272.04,275.12,271.5,287.02,350.23,285.66,287.15
3.0777,364.76,349.88,434.68,382.27,375.29,355.25,346.53,410.45,260.64,291.59,319.79,313.17,302.71,293.02,291.32,292.08,301.67,384.55,297.93,305.88
3.0866,514.19,471.61,623.47,526.85,519.37,490.75,460.45,576.45,318.05,365.07,412.92,401.49,368.22,359.73,347.99,364.69,353.72,459.38,341.97,371.38
3.0954,623.16,578.39,813.59,703.92,701.83,684.49,632.01,842.57,413.46,499.57,585.05,564.98,490.17,483.65,463.95,511.47,460.48,644.01,436.5,508.22
3.1043,507.71,498.44,705.9,648.43,656,662.69,625.02,852.53,420.24,523.92,620.8,600.71,517.38,509.6,504.06,560.27,498.59,719.3,476.84,560.67
3.1131,350.45,353.28,466.2,438.67,443.05,445.77,436.19,567.19,318.51,385.77,446.59,436.55,395.16,380.2,393.01,419.41,397.25,538.36,390.16,432.01
3.1219,300.94,300.66,373.56,344.53,341,331.89,329.93,394.37,255.83,291.57,322.5,317.44,305.37,288.16,300.26,303.44,310.65,377.51,309.78,319.41
3.1308,290.57,288.94,352.79,323.11,317.06,304.65,303.83,351.29,240.2,267.76,290.26,285.64,281.31,264.83,274.8,271.11,286.41,331.45,286.67,288.01
3.1396,290.96,287.68,350.02,318.88,312.07,299,297.55,341.23,236.3,261.76,282.52,277.7,275.54,259.26,268.58,262.82,280.27,319.77,280.59,280.32
3.1485,303.42,295.9,361.99,326.26,318.7,304.96,300.87,345.74,237.21,262.78,283.99,278.71,276.08,259.78,268.72,262.5,280.2,319.15,279.97,279.89
3.1573,339.99,322.55,404.45,357.91,348.24,333.85,322.39,376.37,247.24,274.71,299.57,292.98,285.92,269.47,277.24,272.68,287.75,332.22,286.18,288.89
3.1662,399.7,362.71,472.03,411.7,398.59,389.59,365.53,441.7,269.86,304.09,338.2,328.66,311.28,295.48,301.05,301.31,309.28,370.1,304.67,315.7
3.175,549.91,446.86,606.24,502.21,474.14,475.12,421,526.39,298.42,341.68,388.37,373.35,341.68,327.84,331.23,335.59,336.83,418.66,328.94,350.27
3.1838,874.95,683.36,998.83,782.61,728.75,749.3,591.08,772.51,379.26,438.58,510.84,476.12,407.89,393.39,390.66,396.38,387.31,501.33,370.03,409.78
3.1927,1032.5,903.07,1398.9,1154.5,1153.7,1245.8,957.86,1360.3,587.05,712.95,866.39,792.04,625.97,616.27,598.34,612.06,567.88,799.67,514.83,625.78
3.2015,757.94,768.22,1206.3,1093.2,1196.1,1350.6,1108.8,1689.2,720.1,932.68,1187.9,1110.2,864.6,891.5,865.76,895.11,821.91,1240.8,730.67,939.96
3.2104,460.46,483.41,717.54,683.4,773.81,879.64,792.64,1230.5,566.01,755.43,993.9,964.26,777.19,832.68,818.56,852.5,806.29,1241.4,733.23,929.79
3.2192,349.19,351.99,473.47,441.21,469.97,503.06,477.2,679.75,362.15,456.76,585.81,580.67,500.41,529.5,527.57,547.56,542.5,792.66,513.38,605.44
3.2281,315.32,312.18,398.44,364.29,369.56,373.81,360.7,461.49,279.15,327.52,389.47,384.32,353.95,355.07,358.57,363.36,373.8,488.57,362.85,394.45
3.2369,304.67,300.25,376.32,341.49,339.77,335.3,325.98,396.31,254.16,289.39,328.63,322.48,307.27,298.9,304.21,302.55,317.39,386.13,311.66,324.34
3.2458,300.54,296.57,370.29,335.82,332.34,325.95,317,379.84,247.47,279.65,312.07,305.18,294.12,282.74,288.66,284.71,300.8,356.41,296.42,304.2
3.2546,294.33,291.88,363.06,330.68,327.42,321.26,313.62,374.8,245.84,278.05,308.87,301.99,291.68,279.49,286.09,281.58,297.61,351.42,293.41,300.98
3.2634,286.72,285.37,351.86,321.39,317.99,310.66,305.75,363.01,241.98,273.79,302.88,296.98,288.16,276.65,283.61,278.76,295.32,351.27,291.73,298.99
3.2723,283.37,281.28,345.32,314.44,310.37,300.63,297.2,348.42,236.5,266.67,292.59,287.35,281.04,269.5,276.46,271.32,288.94,344.03,286.61,291.26
3.2811,286.6,282.36,348.87,314.91,310.93,299.68,295.43,343.47,234.61,263.62,287.58,281.85,276.4,263.14,270.57,265.39,283.54,331.33,281.73,283.91
3.29,301.2,292,369.65,327.49,324.47,313.72,304.45,356.45,239.38,269.75,294.71,287.49,279.23,265.63,272.59,267.41,285.17,329.15,282.49,285.2
3.2988,329.4,312.11,408.6,353.44,353.69,344.85,325.59,389.59,252.08,287.09,316.77,306.58,291.37,279.68,284.57,280.12,296.2,345.63,290.72,298.04
3.3077,360.21,334.18,445.25,379.17,383.61,374.22,346.7,422.21,264.08,306.31,340.01,327.21,304.51,295.22,298.91,295.44,309.93,367.34,301.27,313.77
3.3165,395.73,360.01,485.32,407.88,410.78,398.67,363.58,444.88,270.41,318.98,352.3,337.85,310.81,301.75,305.51,303.01,316.27,377.75,306.3,320.34
3.3254,419.35,388.87,535.2,453.48,456.98,450.32,400.22,500.29,288.08,344.21,380.34,361.01,326.63,316.01,318.72,317.35,326.86,395.96,314.73,332.48
3.3342,385.81,378.83,522.04,460.72,476.4,482.55,432.27,561.55,310.58,378.85,426.4,403.99,358.79,350.71,351.51,351.94,355.87,446.15,338.99,368.39
3.343,331.3,333.33,444.32,403.89,422.45,429.05,402.62,526.76,300.27,369.78,422.49,406.31,364.03,361.76,362.47,364.35,368.78,472.24,351.76,386.21
3.3519,304.9,303.5,390.91,354.62,362.18,358.32,347.75,436.72,267.78,322.41,364.49,355.42,328.98,325.48,328.79,330.35,340.13,427.19,329.45,352.75
3.3607,290.75,288.74,364.86,330.33,331.64,322.21,316.03,380.52,246.75,288.16,318.2,310.97,296.49,286.53,293.29,292.42,306.03,368.13,300.33,310.86
3.3696,281.4,279.4,347.83,314.22,313.39,301.49,297.81,349.18,234.99,269.11,292.89,286.19,278.3,265.31,273.47,269.43,286.38,333.13,282.94,286.48
3.3784,275.2,273.65,336.81,304.74,302.56,289.13,287.53,331.56,228.2,258.42,278.71,272.78,268.4,254.48,262.96,256.9,275.83,314.55,273.53,273.92
3.3873,269.59,268.94,328.2,298.39,294.54,280.65,281.29,320.67,223.74,251.57,269.95,264.84,262.88,248.04,257.06,250.15,269.9,304.59,268.48,266.97
3.3961,265.71,265.6,322.27,293.9,288.97,274.67,276.88,313.57,220.97,246.54,264.24,259.62,259.39,243.74,253.03,245.97,266.12,298.71,265.42,262.53
3.4049,263.47,263.51,318.29,290.71,285.42,270.58,273.35,308.58,218.9,242.88,260.21,255.65,256.72,240.94,250.24,242.83,263.21,294.2,263.06,259.22
3.4138,262.55,262.51,316.17,288.92,283.47,268.3,271.36,305.37,217.53,240.84,257.46,253.06,254.87,239.12,248.24,240.31,261.01,290.87,261.22,256.7
3.4226,262.54,262.19,315.5,288.25,282.85,267.22,270.44,303.82,216.78,239.53,255.81,251.78,254.2,238.14,246.85,238.92,259.99,289.43,260.1,255.64
3.4315,263.6,262.96,316.27,288.8,283.64,267.53,270.67,303.83,216.46,239.16,255.45,251.52,254.21,237.94,246.41,238.52,259.55,289.25,259.73,255.51
3.4403,267.47,266.28,320.43,291.35,286.16,269.29,272.21,305.67,216.98,239.92,256.23,252.13,254.58,238.38,246.72,238.78,259.39,289.86,259.73,255.74
3.4492,276.16,273.92,331.34,299.4,293.88,275.79,277.37,312.74,219.36,242.63,259.42,255.17,256.6,240.26,248.48,241.02,260.66,292.31,260.78,257.67
3.458,280.52,279.01,340.47,308.42,303.22,285.79,285.9,325.98,224,248.9,267.4,262.66,261.78,245.02,253.39,247.3,265.12,300.09,264.54,263.14
3.4669,274.34,274.42,335.09,306.05,301.65,286.53,287.53,330.71,225.83,252.5,272.53,267.35,265.35,249.01,257.28,252.32,269.1,307.56,268.17,268.38
3.4757,268.77,268.85,326.37,297.99,293.45,278.42,280.64,321.22,222.39,248.29,267.87,262.9,262.09,246.62,254.66,249.15,267.14,304.35,266.66,266.01
3.4845,269.25,268.84,325.79,295.96,290.75,274.86,276.71,314.39,219.41,243.77,262.3,257.83,258.15,242.76,250.63,244.15,263.36,297.09,263.01,260.8
3.4934,276.85,274.68,332.67,300.17,295.15,277.77,278.67,316.6,219.85,243.99,262.54,258.13,258.17,242.46,250.35,243.65,262.71,296,262.23,260.09
3.5022,308.03,298.93,362.73,319.5,314.86,291.56,289.01,330.13,224.06,248.98,268.72,263.89,262.21,245.89,253.71,247.71,265.49,301.24,264.56,263.63
3.5111,371.68,352.84,443.44,379.75,373.63,340.17,326.2,379.01,239.42,267.2,291.1,284.27,276.52,258.32,265.53,262.51,275.47,319.25,273.02,276.14
3.5199,401.25,386.47,512.32,448.87,444.39,418.03,393.09,478.77,274.3,312.91,348.59,337.73,315.36,293.64,299.96,305.65,305.77,373.81,299.01,314.63
3.5288,353.84,352.01,471.82,434.26,436.15,432.42,415.76,531.08,296.67,350.54,398.95,386.88,352.88,332.62,339.42,355.87,343.89,444.94,333.74,364.28
3.5376,304.28,304.45,391.87,364.65,366.55,366.22,362.72,462.53,274.45,327.62,372.85,364.06,337.58,324.61,331.65,346.76,340.74,444.75,332.83,361.41
3.5465,288.29,286.17,357.59,327.24,325.47,317.08,314.94,382.55,244.24,283.38,316.05,309.5,296.62,287.39,291.77,296.24,303.79,384.43,299.93,313.82
3.5553,287.14,282.77,350.85,317.35,314.81,302.38,298.93,352.88,232.37,263.33,289.45,283.16,275.93,266.06,269.47,267.16,281.26,342.47,279.04,284.17
3.5641,291.57,284.83,353.69,317.61,314.44,300.77,295.83,346.9,229.74,258.47,282.53,276.2,270.26,258.59,262.94,258.35,274.78,322.29,272.63,275.38
3.573,298.01,289.39,361.05,322.69,318.36,305.08,297.98,349.71,230.26,258.83,283.08,276.17,269.97,257.39,262.29,257.05,274.1,317.05,271.44,274.41
3.5818,310.08,298.33,376.21,333.5,327.82,315.87,304.84,360.31,233.47,262.37,288.56,280.63,272.97,260.19,264.94,259.49,276.22,320.07,273.19,276.88
3.5907,339.74,319.67,411.2,357.89,350.4,340.62,321.09,385.19,241.66,271.78,302.03,292.03,280.8,268.06,272.03,267.02,282.37,330.5,278.05,284.04
3.5995,401.24,365.18,486.63,412.11,401.07,395.24,357.47,440.99,259.69,293.73,331.85,317.85,298.17,286.1,287.9,284.3,296.15,353.78,289.21,300.58
3.6084,484.98,436.19,609.52,507.62,496.02,499.64,429.6,554.32,296.67,341.06,394.13,372.45,335.25,324.63,322.23,321.22,326.15,403.99,313.31,336.33
3.6172,519.82,484.11,700.01,597.03,599.53,625.22,525.96,716.06,352.99,419.19,496.42,464.71,399.57,392.99,384.89,388.04,382.25,498.75,358.57,404.63
3.626,459.22,449.98,649.2,581.71,605.9,653.05,563.73,798.83,387.56,479.38,579.42,546.75,460.14,461.83,452.54,460.76,447.36,612.62,413.36,487.25
3.6349,372.4,371.06,512.6,473.01,498.68,539.04,490.28,694.92,356.79,449.58,548.88,528.57,451.37,459.24,457.58,467.45,459.77,641.96,428.73,508.14
3.6437,324.98,319.41,418.92,383.63,393.68,409.9,388.19,521.15,295.1,361.58,435.38,426.02,379.21,382.79,388.49,394.89,400.22,545.28,383.29,437.31
3.6526,310.59,301.11,384.37,347.49,346.19,347.33,333.49,418.75,256.5,300.61,349.21,342.19,318,312.56,319.67,320.97,333.92,428.44,326.65,352.99
3.6614,318.52,301.92,383.57,342.16,335.67,331.67,317.56,385.76,243.56,278.82,315.41,307.64,292.4,281.5,288.48,286.08,301.09,367.68,296.86,310.04
3.6703,369.21,328.87,423.91,366.23,353.5,348.09,325.73,393.78,245.32,278.75,312.89,303.66,288.68,275.64,282.03,278.48,292.98,351.34,288.94,298.87
3.6791,496.43,414.32,561.78,459.9,433.68,430.51,376.46,463.13,267.43,303.92,343.31,328.49,304.49,290.72,295.07,291.99,303.14,366.84,296.72,310.05
3.688,616.22,533.68,770.17,630.78,608.59,624.63,510.16,664.48,335.73,389.01,449.84,420.29,366.07,352.39,350.56,350.15,349.8,442.82,333.72,365.4
3.6968,585.21,558.52,828.66,718.35,739.58,791.06,652.8,912.83,427.1,519.78,624.49,581.96,481.12,475.94,466.12,472.66,453.42,617.11,418.56,491.32
3.7056,468.96,471.38,685.88,624.01,671.34,730.42,639.58,929.73,440.83,559.14,694.31,661.08,545.27,557.98,547.56,562.35,536.42,767.34,492.36,596.47
3.7145,381.77,383.55,532.53,489.05,519.6,553.3,509.93,726.06,369.96,467.95,583.79,567.76,484.05,501.04,496.7,513.76,500.32,716.62,468.17,555.68
3.7233,325.31,325.57,430.23,395.78,408.54,421.21,400.43,536.71,300.49,366.02,442.49,433.03,386.69,391.56,393.07,403.61,404.72,551.98,387.75,437.43
3.7322,299.81,297.16,378.3,344.82,347.01,346.21,335.21,421.99,257.73,301.82,350.57,343.57,320.85,315.6,321.14,322.74,333.83,425.59,325.81,348.94
3.741,292.83,288.7,361.98,327.13,324.67,317.42,308.86,373.4,239.39,273.05,307.65,301.11,289.13,278.61,285.19,281.79,297.54,359.69,293.22,303.41
3.7499,293.79,288.51,360.87,324.39,319.9,310.68,302.15,359.54,233.84,263.95,293.09,286.47,277.98,265.22,271.95,266.77,283.73,334.35,280.73,285.99
3.7587,298.48,292.13,367.4,328.84,323.53,314.39,304.23,361.58,234.13,263.23,291.48,284.71,276,262.15,269.35,263.85,280.65,328.66,277.88,281.97
3.7676,300.98,295.1,373.15,334.35,329.55,321.71,309.91,370.94,237.36,267.08,296.46,289.75,278.94,264.38,272.15,267.14,283.13,332.79,279.94,284.99
3.7764,296.54,292.35,368.68,332.84,329.75,323.01,311.89,375.84,239.34,271.26,301.42,294.23,282.52,268.44,275.82,271.02,286.68,338.74,282.79,289.79
3.7852,288.27,285.16,356,323.27,320.78,313.48,305.36,366.93,236.74,269.8,299.15,292.13,282.03,268.59,275.95,270.57,287.16,339.53,283.22,290.71
3.7941,282.45,279.16,345.32,313.37,309.75,299.93,295.1,349.82,231.01,262.19,289.16,283.09,275.97,262.25,270.25,264.52,282.52,331.86,279.7,285.03
3.8029,280.1,276.47,340.65,308.1,303.67,291.44,288.04,336.98,226.34,254.97,279.03,273.5,269.13,254.7,262.81,256.69,275.53,319.8,273.85,276.16
3.8118,280.47,276.85,340.76,307.38,302.8,289.16,285.94,332.28,224.77,252.14,274.35,268.95,265.81,250.88,258.71,252.26,271.42,312.11,269.96,270.49
3.8206,284.4,280.21,345.47,310.45,306,291.45,287.86,334.13,225.48,252.83,274.6,269.01,265.87,251.12,258.24,251.64,270.76,311.15,269.18,269.45
3.8295,297.18,290.41,359.02,319.52,315.49,299.18,293.79,342.29,228.48,256.74,279.09,272.91,268.79,254.79,260.96,254.43,273.03,317.42,271.26,272.13
3.8383,329,316.22,396.8,346.8,342.75,322.43,312.17,367.44,237.25,268.02,292.43,285.31,277.75,263.62,268.5,263.71,279.89,330.64,277.18,280.46
3.8471,355.39,341.44,441.01,386.01,382.9,363.74,347.55,420.15,256.09,293.29,323.96,314.71,299.24,283.94,287.66,288.18,297.33,358.75,292.38,302.76
3.856,341.11,332.57,433.69,388.35,387.09,376.88,362.35,448.44,267.44,312.22,349.15,338.69,317.48,303.32,307.18,312.66,315.78,390.51,309.19,326.64
3.8648,318.81,309.64,397.21,356.7,352.89,345.8,336.38,411.56,255.12,298.17,332.6,323.36,306.78,293.72,299.82,302.93,309.86,380.3,305.03,319.62
3.8737,312.26,301.49,385.58,343.57,334.67,326.57,316.55,376.87,242.2,278.76,307.61,299.24,288.07,273.38,280.75,279.12,292.22,348.18,289.53,297.4
3.8825,303.2,295.96,379.54,341.45,332.5,326.57,316.35,376.05,242.02,278.2,307.02,298.54,286.13,270.03,278.4,276.4,289.2,343.43,287.35,294.65
3.8914,293.61,289.4,367.66,333.56,327.79,322.26,315.7,378.46,243.5,282.12,312.14,304.29,290.23,273.81,283.42,283.43,293.95,353.11,292.44,301.52
3.9002,288.96,285.24,358.78,324.84,320.65,311.99,308.35,369.28,239.9,278.14,306.65,300,287.99,272.39,282.22,282.81,293.89,352.74,292.37,300.19
3.9091,288.14,284.38,355.83,320.94,317.24,305.59,302.02,358.37,235.42,270.7,296.24,290.24,281.61,266.92,275.29,273.97,287.98,340.35,286.43,290.69
3.9179,288.89,285.26,356.06,320.43,316.78,304.03,299.92,353.31,233.49,266.61,290.28,284.28,277.58,263.72,270.21,266.72,283,329.74,281.32,283.33
3.9267,290.58,286.79,357.91,321.83,317.82,304.8,300.4,352.89,233.49,265.67,288.89,282.47,276.63,263.12,268.91,263.94,281.48,325.71,279.6,280.87
3.9356,293.23,288.98,360.98,324.4,320.26,307.29,302.56,355.44,234.63,266.3,289.95,283.24,277.45,263.08,269.34,263.93,282.14,325.44,279.84,281.31
3.9444,297.22,291.99,366.1,328.12,324.2,311.23,305.5,359.58,236.14,267.8,292.24,285.28,279.01,264.75,270.64,265.33,283.6,327.45,280.83,282.88
3.9533,302.97,296.51,373.08,333.41,329.52,316.31,309.56,365.45,238.18,270.46,295.74,288.4,281.41,267.58,272.9,267.67,285.99,330.85,282.51,285.28
3.9621,310.96,303.2,382.59,341,337.22,324.17,315.78,374.18,241.08,274.55,301.04,293.28,285.08,271.33,276.44,271.33,289.24,336.04,285.37,288.95
3.971,323.9,314.13,398.23,352.9,349.49,336.34,325.34,387.74,246.03,280.79,309.21,300.7,290.56,277.11,281.47,277.11,293.44,343.87,289.5,294.61
3.9798,353.84,338.08,431.27,376.96,373.57,358.43,343.12,413.56,255.2,291.78,323.7,314.05,300.55,287.51,290.29,287.99,301.38,358.32,296.47,304.93
3.9887,434.49,400.69,521.78,442.55,438.08,416.51,390.19,481.45,278.33,320.59,360.79,348.53,325.94,313.33,312.52,315.36,321.51,393.71,313.53,330.13
3.9975,551.18,498.21,680.81,571.86,566.66,543.65,496.06,638.88,333.57,393.75,453.26,435.15,389.78,378.39,369.48,386.82,373.47,486.26,357.99,395.39
4.0063,599.75,542.74,771.01,663.36,660.36,656.18,593.08,795.88,391.17,478.09,562.54,537.53,465.64,456.69,445.34,480.3,443.52,614.72,421.33,485.32
4.0152,637.91,546.55,782.72,663.75,651.96,665.04,588.85,798.6,392.09,483.28,575.78,548.28,471.55,462.02,460.53,493.84,458.19,643.1,437.67,504.82
4.024,829.77,672.64,991.26,786.95,749.11,766.81,625.65,840.67,399.8,477.76,571.78,535.52,454.42,441.64,441.18,459.25,437.86,598.09,416.59,474.32
4.0329,988.78,859.28,1331.3,1077.2,1058.1,1117.3,864.3,1207.4,522.1,626.39,759.9,694.91,558.37,548.08,530.5,546.22,511.85,710.41,470.41,558
4.0417,854.11,837.48,1330.7,1166.4,1236.9,1372.3,1099.5,1638.1,683.72,866.62,1082.3,996.34,773.63,783.74,749.95,777.4,710.81,1043.5,631.95,799.62
4.0506,592.14,619.28,961.4,900.28,1013.1,1159.9,1003.2,1564,676.65,905.41,1170.3,1110.6,870.7,916.17,888.9,928.69,858.4,1312.6,764.38,989.61
4.0594,454.25,459.36,663.98,615.99,682.03,760.57,699.29,1073,504.95,678.54,893.21,874.06,712.61,763.47,756.02,794.7,759.94,1168.7,696.41,878.65
4.0682,450.43,431.38,586.51,515.99,539.57,558.97,517.96,730.4,374.78,473.18,604.25,594.45,509.6,531.54,532.13,558.26,551.13,808.92,520.81,619.37
4.0771,591.77,533.81,714.57,587.13,592.63,570.92,513.17,680.43,349.41,418.29,509.52,493.39,432.89,431.36,431.17,449.37,443.59,611.35,423.32,481.45
4.0859,824.58,735.82,1038.4,840.44,838.62,794.23,687.1,913.82,424.68,504.39,605.14,575.75,490.65,474.43,466.43,496.98,465.28,644.39,437.46,506.98
4.0948,846.7,797.55,1199.2,1037.8,1054.2,1059.3,926.08,1297.2,563.5,699.1,849.11,803.4,658.45,639.27,620.4,688.49,602.22,889.35,555.55,681.61
4.1036,604.08,608.77,925.12,868.59,911.81,980.71,898.73,1322.7,586.88,768.26,947.5,904.78,739.12,739.64,722.92,813.37,704.24,1082,652.56,817.65
4.1125,416.02,422.67,599.41,570.98,605.15,656.9,629.99,923.12,450.02,594.76,734.17,712,601.25,617.36,611,672.8,611.21,922.59,578.29,703.71
4.1213,350.5,350.37,463.48,428.64,441.71,455.31,443.84,601.68,331.34,413.63,496.82,486.35,433.32,441.73,439.7,463.75,451.95,634.03,436.96,499.65
4.1302,332.79,329.08,421.9,382.66,385.49,381.42,373.48,472.53,282.28,334.57,387.37,379.43,353.14,349.76,351.03,358.09,364.97,473.51,358.04,386.96
4.139,331.39,326.36,416.18,373.74,372.11,360.77,352.95,430.99,266.05,307.59,347.43,339.84,323.69,312.93,316.57,317.59,329.91,406.94,325.3,340.32
4.1478,324.4,321.57,411.25,371.66,368.93,357.6,350.42,424.45,263.45,302.39,338.17,330.55,317.18,302.42,307.6,307.44,319.92,387.15,315.67,326.9
4.1567,309.27,308.54,391.09,356.73,354.4,344.81,341.28,412.64,259.91,298.69,332.7,325.97,314.12,298.28,304.9,304.76,317.27,382.04,313.61,323.72
4.1655,299.49,298.97,373.24,339.86,336.4,325.01,324.25,386.54,251.13,287.19,317.52,312.57,303.9,288.31,295.78,293.64,309.59,367.49,307.03,313.5
4.1744,295.65,295.41,365.9,332.27,327.43,313.63,313.5,367.4,244.33,276.81,303.14,299.79,293.64,277.65,285.15,280.33,299.7,348.89,298.17,300.3
4.1832,294.62,294.61,363.34,329.73,324.04,309.25,309.38,359.37,241.3,272.1,296.61,292.74,288.8,271.98,280.07,273.66,294.41,338.88,293.52,293.67
4.1921,296.91,295.86,363.79,329.31,322.75,307.72,307.8,355.95,239.97,270,293.76,288.54,286.26,269.21,277.76,270.67,291.7,334.34,291.21,290.73
4.2009,305.56,300.03,369.23,332.25,323.77,308.95,307.92,355.28,239.49,269.16,292.62,286.99,285.05,267.76,276.59,269.27,290.43,332.67,290.11,289.36
4.2098,319.48,308.18,383.76,342.32,329.54,315.89,311.73,359.93,240.94,270.74,294.82,288.84,286.09,268.01,277.15,270.15,291.09,334.19,290.79,290.58
4.2186,325.73,314.27,400.54,357.58,340.74,331.56,322.37,374.55,246.51,277.42,304.07,297.01,291.29,272.16,281.9,275.96,294.82,341.94,294.97,297.17
4.2274,318.6,311.98,402.86,364.8,350.03,347.3,336.7,398.12,255.91,290.97,322.89,314.43,302.7,282.44,293.44,290.6,304.59,361.41,305.09,312.32
4.2363,314.1,308.3,395.42,359.38,349.86,348.46,341.89,413.38,261.74,302.46,338.81,330.4,313.7,294.09,306.72,308.26,317.15,386.07,317.49,329.35
4.2451,325.15,314.68,402.12,359.57,351.08,345.3,338.46,412.4,260.13,301.96,337.88,330.12,314.47,297.13,309.27,312.37,321.3,393.28,320.71,331.74
4.254,345.97,332.09,430.12,378.3,368.64,360.49,344.98,419.32,260.91,300.21,334.18,325.09,311.3,295.23,304.33,304.67,317.62,383.02,315.19,323.28
4.2628,353.76,345.02,454.39,401.73,395.97,391.34,366.18,451.31,271.58,312.15,348.48,336.43,318.69,303.2,309.44,306.66,321.01,384.77,315.98,325.63
4.2717,335.09,335.37,441.05,399.41,401.74,403.26,379.47,477.91,281.97,328.53,370.61,357.63,334.25,320.31,325.58,322.02,335.41,407.78,327.3,343.03
4.2805,309.78,313.09,402.19,369.47,373.89,374.88,363.55,457.41,276.46,325.24,369.4,359.66,337.32,325.32,332.31,328.98,343.31,423.18,335.2,354.19
4.2893,297.05,299.15,375.15,343.2,342.95,336.46,334.29,408.1,259.47,301.65,340.08,334.22,320,307.68,316.95,312.97,331.24,404.17,326.2,340.14
4.2982,293.32,294.84,366.13,333.32,329.17,316.82,316.97,375.02,247.24,281.77,312.31,307.63,300.81,285.56,295.77,290.27,311.51,369.34,309.17,315.26
4.307,289.94,291.79,361.66,329.73,324.14,310.23,311.05,363.24,242.9,274.08,300.4,295.45,291.93,274.17,284.71,278.45,299.8,348.32,298.8,300.46
4.3159,286.82,288.81,356.34,325.53,319.67,305.93,307.55,357.73,241.26,271.43,295.99,291.04,288.87,270.38,281.1,274.46,295.74,340.79,295.35,295.58
4.3247,286.41,288.15,354.27,323.03,316.7,302.42,304.36,352.35,239.36,268.83,292.14,287.18,286.35,268.06,278.36,271.15,292.82,335.7,293.2,292.1
4.3336,289.3,290.57,357.22,324.82,317.83,302.96,304.47,351.41,238.86,267.6,290.36,285.24,285.02,267.17,276.5,268.87,290.86,332.1,291.49,289.27
4.3424,296.68,296.65,365.36,330.9,323.67,308.37,308.64,357.09,240.83,269.38,292.74,287.14,286.52,269.15,277.39,269.7,291.64,332.72,291.68,289.93
4.3513,313.66,310.13,384.16,344.41,336.83,321,318.67,371.45,245.6,275.24,300.27,293.72,291.6,274.55,281.36,274.58,295.27,338.93,294.59,294.55
4.3601,361.13,347.15,435.45,380.09,371.77,353.06,343.63,407.68,257.81,289.78,319.45,311.17,304.2,287.81,292.09,287.94,305.21,356.22,302.9,306.9
4.3689,455.45,424.3,554.56,469.91,460.37,436.81,410.13,504.99,291.06,331.01,372.73,360.6,339.69,324.42,323.24,326.57,333.86,405.42,326.38,342.15
4.3778,527.01,492.34,680.62,582.85,575.73,560.04,512.49,663.04,346.74,406.75,470.21,451.83,406.15,392.26,385.72,404.14,390.95,507.68,375.47,414.26
4.3866,497.72,478.96,680.78,603.5,604.19,609.34,555.35,743.48,375.65,454.57,534.35,511.92,450.1,436.93,434.58,462,435.49,592.14,417.76,472.45
4.3955,425.65,420.22,588.97,532.97,540.77,557.71,510.12,686.76,355.95,433.02,509.5,487.54,431.53,417.45,422.58,440.75,424.63,572.87,409.4,458.71
4.4043,372.11,372.6,505.66,462.97,473.73,491.42,456.4,608.49,330.23,399.02,466.94,449.15,402.66,390.22,396.04,402.29,401.45,526.47,385.86,427.9
4.4132,341.11,341.21,447.65,410.89,418.02,428.36,410.36,536.48,306.81,369.35,430.99,420.02,382.15,372.56,380.63,383.21,389.88,507.11,376.46,415.16
4.422,330.3,328.79,423.48,385.34,385.19,383.84,375.04,473.19,284.05,335.37,387.36,381.06,354.72,343.25,354.08,356.76,367.67,472.03,359.98,389.46
4.4309,316.63,317.62,406.65,372.37,369.15,362.51,357.92,440.81,271.67,315.46,358.28,352.8,334.55,319.8,330.23,333.58,345.05,432.95,341.08,361.02
4.4397,295.29,299.13,376.27,348.17,344.23,335.94,336.57,407.34,259.6,299.22,334.45,329.34,317.85,301.74,312.44,314.01,327.12,400.43,325.45,337.33
4.4485,282.33,285.88,352.13,324.72,319.28,307.54,311.27,366.19,244.72,278,305.47,301.12,297.37,279.99,291.51,288.51,306.8,362.78,307.19,310.62
4.4574,278.95,281.27,343.35,314.96,308.26,293.73,297.82,342.6,236.08,264.21,286.63,282.71,283.63,264.97,276.34,269.45,291.8,334.49,292.99,290.87
4.4662,278.8,280.23,341.39,312.36,304.82,289.2,293.5,334.81,233.15,259.04,279.62,275.73,278.08,258.93,270.15,261.76,285.42,322.51,286.87,282.75
4.4751,281.8,281.6,343.22,313.09,304.55,288.88,292.93,333.24,232.35,257.63,277.43,273.18,276.25,256.8,267.94,259.11,283.15,318.18,284.76,279.96
4.4839,292.31,287.31,351.44,318.21,308.51,292.97,295.22,336.17,233.22,258.39,278.26,273.55,276.5,256.91,267.96,258.65,282.97,317.56,284.46,279.49
4.4928,324.38,305.56,378.03,335.37,322.09,306.98,303.45,347.69,237.08,262.44,283.78,278.24,279.54,259.63,270.63,261.21,285.14,320.7,286.04,282.09
4.5016,389.61,350.56,449.21,383.91,362.85,349.39,329.16,383.34,248.85,275.62,300.35,292.32,288.56,268.4,278.36,269.86,292.03,331.78,291.51,290.08
4.5104,442.02,406.87,550.38,467.01,447.14,443.08,391.96,477.42,280.39,314.12,348.28,333.26,315.52,295,302.43,295.14,312.69,364.96,307.9,314.5
4.5193,416.39,414,577.69,512.57,517.57,533.9,468.23,608.41,328.07,380.84,436.13,412.94,371.5,353.34,356.8,352.54,360.89,444.33,346.8,373.19
4.5281,348.5,363,496.86,461.88,486.91,512.39,472.74,640.55,343.71,415.31,491.71,471.92,417.04,409,411.61,411.21,413.82,538.71,393.26,439.93
4.537,308.35,317.47,412.88,384.73,400.86,412.31,402.07,535.32,307.68,373.36,445.96,437.99,397.06,396.31,402.62,403.11,411.59,544.5,396.52,440.05
4.5458,301.56,304.51,382.92,350.18,352.26,347.59,345.24,431.31,268.81,314.18,365.24,361.92,342.62,336.67,344.92,343.63,360.54,458.98,354.26,377.13
4.5547,312.66,311.75,389.93,351.28,347.77,335.04,331.96,399.02,255.68,290.81,327.56,322.9,313.01,299.89,307.75,304.88,323.69,391.61,320.62,330.21
4.5635,321.77,320.18,404.97,364.7,359.9,344.86,339.74,406.92,257.89,292.59,326.15,320.11,310.66,294.27,302.19,299.97,316.37,377.43,313.03,321.03
4.5724,312.06,313.39,398.7,364,359.24,346.21,342.4,411.33,259.35,295.69,329.04,322.89,312.66,294.67,304.32,303.15,317.29,380.08,314.33,323.06
4.5812,293.84,296.83,373.24,344.23,339.62,329.03,329.5,393.57,253.49,288.74,319.77,314.44,306.4,287.45,298.84,297.16,312.04,372.47,310.84,317.59
4.59,287.18,287.25,355.13,326,319.49,308.08,311.05,365.91,243.81,275.87,302.92,298.4,294.68,276.07,287.75,283.77,301.78,354.89,302.28,304.98
4.5989,295.07,290.73,358.48,324.26,314.65,300.75,301.51,348.66,237.23,265.59,289.01,284.57,284.23,265.85,276.92,270.31,291.55,335.95,292.96,291.66
4.6077,302.88,299.63,373.62,335.78,325.82,312.32,307.11,354.92,238.87,265.69,287.79,282.36,281.76,263.07,272.92,264.98,287.4,326.93,288.28,285.78
4.6166,295.73,299.07,375.48,341.72,336.09,325.86,317.95,373.93,245.76,274.48,299.08,292.07,288.14,269.88,278.85,270.38,292.07,334.06,291.43,291.07
4.6254,280.73,287.23,357.12,329.55,327.64,318.46,316.25,375.82,246.98,278.69,306.28,299.69,294.26,277.43,286.45,277.77,299.03,346.79,297.41,299.64
4.6343,270.73,276.47,338.22,312.44,309.01,297.07,301.22,352.99,238.94,269.61,295.83,291.61,289.4,273.24,283.38,274.36,296.94,344.85,296.5,297.61
4.6431,266.17,271.25,328.58,302.75,296.73,281.98,287.93,329.95,230.33,256.93,278.9,275.65,277.81,260.69,271.42,262.05,286.57,327.33,287.66,285.02
4.652,263.84,268.75,324.07,298.07,290.97,274.98,281.27,318.1,225.52,249.5,268.51,265.21,269.77,251.35,261.98,252.34,277.51,311.62,279.41,273.96
4.6608,264.21,268.79,323.3,296.54,289.11,272.41,278.62,313.75,223.52,246.28,264.26,260.94,266.32,247.26,257.96,248.24,272.95,304.1,275.42,268.58
4.6696,270.89,273.76,329.18,299.82,292.17,273.98,279.41,314.6,223.27,245.83,263.51,260.15,265.29,245.85,256.73,246.93,271.4,301.87,273.81,266.87
4.6785,284.76,285.17,346.75,312.8,304.57,284.07,286.76,324.44,226.07,249.12,267.3,263.4,267.29,247.35,258.09,248.89,272.44,304.22,274.53,268.51
4.6873,292.19,293.29,363.64,329.29,321.14,301.83,301.65,346.92,233.84,259.17,279.78,274.99,275.7,255.1,265.12,258.05,278.79,315.69,279.6,276.49
4.6962,284.14,287.78,359.26,329.82,323.4,309.3,310.04,363.14,240.1,269.37,293.3,287.65,285.36,265.23,275.08,270.43,287.94,332.71,287.8,288.46
4.705,274.38,278.23,343.98,316.81,311.42,299.55,302.34,354.67,237.39,267.56,292.13,286.64,284.78,266.41,276.62,271.94,289.79,336.79,290.17,291.02
4.7139,269.77,273.91,335.81,308.51,302.51,290,292.74,339.65,231.57,259.47,282.37,277.42,277.62,260.08,269.81,262.82,283.79,326.04,284.78,283.19
4.7227,265.32,270,329.51,303.55,297.6,285.02,288.24,332.5,228.94,255.39,277.25,272.61,273.71,255.97,265.32,256.92,279.44,318.1,280.58,278
4.7315,261.07,266.08,322.74,298.08,291.8,278.58,283.74,325.36,226.8,252.82,273.95,269.82,271.56,253.87,264.1,255.05,278.03,315.72,279.38,276.7
4.7404,258.29,263.38,317.89,293.49,286.34,271.67,278.41,316.36,223.53,248.67,268.21,264.89,267.89,250.03,261.05,251.56,275.33,311.32,277.23,273.47
4.7492,256.98,261.74,315.02,290.51,282.73,267.04,274.16,309.02,220.44,244.13,262.15,259.31,263.92,245.38,256.46,246.6,271.27,304.38,273.71,268.28
4.7581,255.87,260.67,313.54,288.93,280.86,264.9,271.89,304.69,218.63,241.19,258.13,255.25,260.94,242.12,253.05,242.81,267.78,298.5,270.83,263.94
4.7669,255.03,260.14,312.7,287.97,280.01,263.79,270.92,302.75,217.94,239.75,256.23,253.15,259.21,240.27,251.22,240.92,265.92,295.04,268.96,261.31
4.7758,255.26,260.28,312.61,287.55,279.64,263.31,270.49,302.12,217.66,239.34,255.54,252.28,258.59,239.41,250.51,240.04,265.23,293.45,268.24,260.35
4.7846,256.11,260.87,313.29,287.98,279.86,263.66,270.49,302.13,217.78,239.5,255.32,252.07,258.47,239.13,250.11,239.69,265.05,292.84,268.27,260.07
4.7935,257.77,262.29,315.13,289.23,281.03,264.42,270.91,302.53,217.97,239.72,255.37,252.29,258.52,239.06,249.96,239.68,264.89,292.72,268.25,260
4.8023,260.56,264.73,318.86,292.11,283.74,266.74,272.81,304.98,218.72,240.55,256.49,253.14,258.96,239.83,250.72,240.3,265.08,293.46,268.41,260.37
4.8111,262,266.13,322,295.19,287.04,270.33,275.9,309.79,220.21,242.36,258.91,255.6,260.71,241.41,252.18,242.11,266.31,295.53,269.34,261.77
4.82,262.48,266.51,322.89,296.59,288.64,272.74,278.14,314.06,221.78,244.87,262.07,258.82,263.28,243.48,254.42,244.92,268.73,299.56,271.15,264.42
4.8288,263.66,267.25,323.86,297.12,289.15,273.77,279.02,315.85,222.49,246.49,264.18,260.67,264.98,245.43,256.2,247.29,270.6,303.04,272.8,266.93
4.8377,264.29,267.46,324.61,297.7,289.31,274.07,279.21,316.32,222.66,246.63,264.32,260.96,265.18,245.92,256.65,247.97,270.96,303.93,273.43,267.7
4.8465,265.83,267.78,325.24,297.92,289.24,273.88,278.41,315.56,222.16,245.96,263.71,260.3,264.33,245.1,255.99,246.8,270.45,303,272.78,266.75
4.8554,274.63,272.45,331.63,301.56,291.97,276.44,279.36,316.5,222.35,245.82,263.74,259.85,263.91,244.85,255.51,245.77,269.85,301.86,272.07,266.01
4.8642,295.6,286.03,352.25,314.65,302.75,287.47,286.04,325.27,225.46,249.03,267.48,263,266.01,247.29,257.18,247.44,271.11,303.66,273.22,267.59
4.8731,322.11,308.4,389.22,341.94,328.06,314.51,303.49,350.12,233.71,258.76,279.55,273.34,272.75,253.86,262.76,253.45,275.97,311.3,277.14,273.29
4.8819,333.3,325.9,421.77,373,362.81,354.67,332.91,396.39,249.89,279.41,306,296.86,288.85,269.31,277.41,268.94,288.73,331.79,287.05,288.35
4.8907,321.02,323.05,421.51,381.33,379.73,378.54,356.63,439.52,266.27,303.85,339.78,329.26,311.64,293.7,300.75,293.89,309.98,367.53,304.54,314.56
4.8996,302.19,307.28,396.04,363.52,365.94,366.37,353.62,441.86,268.54,311.47,353.83,345.76,324.26,310,317.08,312.3,326.71,398.51,320.08,336.5
4.9084,294.08,296.58,374.82,343.21,343.07,339.15,333.56,411.43,258.04,298.7,339.65,334.06,317.4,304.57,313.19,309.48,324.96,398.75,320.64,335.57
4.9173,305.52,301.75,377.26,339.39,335.05,325.21,320.86,386.8,248.64,283.78,319.27,314.13,303.58,289.21,298.43,294.64,311.97,377.11,310.11,319.1
4.9261,340.42,328.41,415.87,364.24,356.53,340.89,330.53,395.17,250.37,282.5,315.18,308.39,299.49,283.31,291.11,287.44,304.59,362.59,302.69,308.8
4.935,374.85,360.93,473.34,412.37,404.37,389.22,367.99,449.23,268.66,304.56,341.18,331.09,315.7,298.39,303,302.37,314.18,377.46,309.29,320.16
4.9438,365.03,360.5,484.34,435.32,432.44,428.26,403.54,509.58,290.79,337.63,383.37,370.4,344.52,328.01,330.35,335.5,338.73,421.17,330.43,351.51
4.9527,325.35,327.71,434.13,401.46,403.07,406.93,391.27,500.99,289.44,342.86,392.41,380.59,352.55,338.38,343.74,350.02,351.39,446.64,343.72,369.19
4.9615,302.59,303.3,389.62,358.38,357.63,357.35,350.01,438.3,267.56,314.33,357.75,349.89,330.11,316.22,326.08,326.94,336.32,421.74,332.08,350.98
4.9703,296.99,296.73,376.61,342.74,338.68,332.4,326.06,396.29,251.78,289.19,324.72,318.38,306.74,291.33,301.96,298.45,314.75,382.5,312.69,323.07
4.9792,291.89,292.87,370.33,337.62,333.48,326.17,319.82,384.4,247.3,281.22,312.58,305.75,297.51,280.91,290.63,285.46,303.99,361.45,302.23,308.38
4.988,283.64,285.85,358.79,329.14,325.84,318.68,314.74,376.61,244.98,278.42,308.28,301.64,294.42,277.7,286.87,280.59,300.15,354.08,298.27,303.4
4.9969,277.02,279.21,346.74,318.8,314.38,305.88,305.08,361.64,239.92,272.36,300.71,295.25,289.88,273.4,283.39,276.14,296.82,349.26,295.6,300.09
5.0057,275.85,276.58,341.04,312.7,306.12,295.14,295.92,345.92,234.12,263.91,289.65,285.4,282.65,265.89,276.74,269.09,290.75,340.78,291.04,292.92
5.0146,282.18,279.35,344.29,312.89,304.69,292.12,292.25,338.35,230.94,258.55,281.87,277.68,276.87,259.73,270,261.9,284.49,332.79,285.77,284.6
5.0234,303.1,290.76,361.23,322.67,312.04,298.94,295.71,342,231.54,258.61,281.1,276.06,275.43,257.96,267.57,259.02,282,328.72,282.91,280.66
5.0322,347.47,319.95,407.24,352.93,337.05,324.21,310.77,362.36,237.92,265.55,289.69,282.76,279.64,261.67,270.87,262.24,284.46,329.74,284.47,283.38
5.0411,392.83,363.48,482.49,411.05,393.18,384.61,350.25,419.41,256.9,287.65,317.02,305.82,294.52,276.15,283.68,275.88,295.21,345.39,293.01,295.81
5.0499,394.64,386.48,529.41,462.87,459.52,463.64,411.65,519.11,292.19,333.82,375.98,357.89,330.03,311.94,316.59,310.84,324.02,391.05,315.37,329.73
5.0588,364.24,370.84,506.82,459.29,476.14,491.31,447.66,593.17,321.49,380.88,441.79,421.49,376.93,364.01,366.61,364.45,370.39,469.19,353.88,386.74
5.0676,345.55,348.03,465.73,423.8,441.54,451.62,429.05,575.29,317.43,384.66,455.39,441.96,395.67,391.04,394.29,396.61,400.42,526.76,382.34,426.53
5.0765,330.93,331.81,438.16,398.01,405.3,405.43,393.15,512.99,294.61,354.38,417.75,410.25,374.93,371.69,376.31,381.95,388.03,511.87,375.12,413.68
5.0853,306.31,309.64,402.16,368.84,370.72,366.96,360.24,454.28,272.94,322.56,371.61,365.25,341.81,333.3,340.28,345.02,353.93,453.87,347.04,371.6
5.0942,289.97,291.78,370.66,338.94,337.86,330.05,327.18,398.63,252.65,293.03,329.54,324.08,310.81,297.47,307.37,306.93,321.19,394.85,318.35,330.23
5.103,290.98,289.36,362.97,328.04,324.16,312.26,309.28,366.92,240.84,274.12,302.7,297.59,290.54,274.48,284.96,279.99,299.35,353.59,297.93,302.02
5.1118,312.83,303.33,380.13,336.96,330.86,315.55,309.83,364.85,239.21,270.27,296.6,290.9,285.06,267.56,277.37,271.08,291.54,338.92,290.39,292.04
5.1207,366.87,342.08,438.53,376.58,367.01,347.4,332.32,394.43,247.91,279.98,308.53,301.38,292.05,273.44,281.85,276.67,294.95,344.59,292.58,296
5.1295,429.2,393.87,529.4,449.28,435.39,419,386.53,472.44,274.1,312.12,349.79,338.3,318.19,298.83,304.21,303.96,314.68,378.51,308.25,320.25
5.1384,446.93,420.23,587.18,508.11,497.29,497.33,447.7,571.76,309.12,360.38,412.5,394.91,358.71,340.93,343.33,350.91,349.91,441.05,338.83,364.96
5.1472,414.68,407.71,575.06,511.31,515.28,531.57,475.05,628.82,330.21,394.3,458.07,436.2,387.64,374.16,375.66,385.62,379.23,493.05,364.94,401.72
5.1561,374.75,376.9,522.85,473.48,490.96,512.34,465.42,628.34,331.91,402.12,473.03,451.73,398.54,390.14,391.06,396.71,393.85,517.36,376.18,419.05
5.1649,359.81,354.28,481.22,433.17,448.39,463.31,432.21,582.04,316.85,386,458.97,443.72,394.2,391.03,393.05,395.98,398.61,527.65,380.19,425.43
5.1738,369.76,354.19,479.71,422.49,425.44,430.88,402.57,527.98,296.27,356.1,422.42,411.72,372.36,369.18,373.21,376.76,383.84,506.44,369.54,408.41
5.1826,380.17,363.95,498.89,436.12,433.89,437.9,401.67,518.39,290.39,342.7,401.52,389,354.63,346.35,350.31,354.69,362.04,468.77,350.94,381.34
5.1914,371.2,364.1,503.49,446.03,449.18,458.77,416.01,542.85,298.12,351.56,410.11,393.61,356.1,345.31,347.83,351.95,357.02,456.9,344.96,374.01
5.2003,341.06,343.39,471.25,428.68,440.94,457.06,419.73,557.29,304.77,364.48,426.81,409.07,366.8,357.73,359,362.2,366.63,471.22,350.89,385.03
5.2091,309.6,313.67,418.99,386.57,400.65,415.29,393.51,523.55,295.08,357.84,420.67,407.37,367.01,361.25,364.36,366.81,373.13,484.9,356.94,395.03
5.218,291.08,293.45,381.4,349.93,357.18,362.54,351.78,455.47,270.82,325.86,381.38,373.62,343.84,338.65,345.7,346.95,358.16,464.54,347.2,379.62
5.2268,280.41,282.44,361.64,330.31,331.8,329.8,322.65,402.54,250.08,293.78,337.83,331.89,313.15,304.52,313.15,312.38,328.47,414.7,322.64,343.14
5.2357,271.29,273.9,347.17,317.4,317.01,311.99,307.31,374.98,238.85,276.43,312.13,305.86,293.56,281.31,289.82,286.77,304.88,372.34,301.22,313.33
5.2445,263.93,266.77,334.86,305.97,304.49,297.23,295.29,355.2,231.28,265.65,296.63,291.17,282.61,268.49,277.4,272.87,291.87,349.4,288.97,297.13
5.2533,260.58,262.71,326.76,297.89,294.92,284.77,284.74,337.51,224.41,255.8,282.86,278.45,273.15,258.03,267.87,262.12,282.17,333.48,280.57,285.34
5.2622,262.99,263.59,325.78,295.13,291.09,278.05,278.6,325.59,219.4,248.16,272.31,267.9,265.06,249.11,259.28,252.51,273.4,318.75,273.1,274.59
5.271,272.63,270.64,335.66,300.42,295.49,279.16,278.17,322.87,217.47,244.45,267.22,262.28,260.19,243.58,253.2,246.49,267.09,308.04,267.18,266.9
5.2799,282.42,279.41,351.54,313.38,307.75,290.05,286.06,332.73,219.87,246.53,269.3,263.96,260.57,243.28,252.23,246.24,265.41,305.49,264.88,264.63
5.2887,281.29,279.86,356.64,321.45,317,302.97,297.57,351.02,225.44,254.58,279.33,273.19,267.04,248.73,257.39,253.04,269.38,313.6,267.93,270.23
5.2976,273.97,272.86,347.49,316.06,313.25,303.3,299.62,358.92,228.32,260.81,288.06,281.56,273.24,255.32,264.11,262.09,275.39,326.08,273.38,278.98
5.3064,272.51,268.6,340.22,307.62,303.86,294.59,291.63,349.63,225.02,257.98,285.26,279.07,271.06,254.81,263.61,262.2,275.34,328.1,273.61,279.76
5.3153,277.82,271.48,345.39,308.5,302.51,292.6,286.4,340.87,220.6,251.44,277.29,270.87,264.44,249.17,257.13,254.18,269.3,318.21,267.75,272.25
5.3241,281.43,276.61,355.56,316.66,311.22,301.89,290.26,346.81,221.35,250.96,276.58,269.15,261.78,246.96,253.61,249.34,265.27,311.06,263.28,266.87
5.3329,278.56,277.21,357.04,320.95,319.34,312.15,298.63,361.6,226.16,257.61,285.33,277.05,266.06,251.93,257.52,252.85,267.94,315.67,264.96,270.1
5.3418,275.19,274.12,351.32,316.77,317.56,310.29,300.09,366.79,227.85,262.1,292.6,284.87,271.58,258.67,264.29,259.93,273.86,327.38,269.87,278.59
5.3506,272.36,270.35,346.42,312.51,311.38,302.67,295.39,359.5,224.58,258.62,289.81,283.44,270.92,258.55,265.02,261.74,275.15,332.61,271.53,281.84
5.3595,267.18,263.92,338.48,307.22,304.22,296.9,290.85,352.25,221.28,253.91,283.7,277.79,266.66,253.11,260.44,258.66,271.3,328.2,268.41,277.62
5.3683,269.39,261.43,333.9,300.8,296.3,290.27,284.83,345.12,218.34,250.76,279.05,272.85,262.66,248.16,256.16,255.3,267.23,322.05,264.33,272.61
5.3772,281.82,269.89,347.27,306.46,299.16,292.57,282.16,340.55,215.19,246.68,273.66,266.99,257.66,243.43,251.17,249.61,262.15,314.18,259.69,266.71
5.386,286.33,279.17,366.25,323.29,317.24,312.64,293,356.2,218.84,249.83,277.41,268.88,257.28,243.18,249.52,246.24,259.33,308.93,256.31,263.12
5.3949,271.35,273.45,361.11,326.69,328.47,329.38,307.76,383.77,228.38,263.28,295.42,284.61,267.27,254.02,258.85,255.18,266.76,320.79,260.92,272.09
5.4037,250.26,255.31,331.57,305.7,312.49,315.9,303.18,384.42,229.57,269.23,306.56,297,276.5,266.4,270.89,267.9,278.29,342.46,270.41,287.21
5.4125,236.83,239.97,304.23,280.18,283.83,283.19,279.18,349.17,216.83,254.41,291.01,285.48,269.1,261.39,267.1,264.45,276.62,343.61,270.4,286.8
5.4214,230.21,231.75,289.37,264.9,264.27,258.51,257.19,311.07,201.89,232.74,262.63,259.11,249.86,240.95,247.81,244.71,259.74,316.79,256.56,266.78
5.4302,226.4,227.25,281.9,257.06,254.28,246.2,245.46,289.52,192.75,218.97,242.47,239.01,234.32,223.21,230.12,225.72,242.35,286.48,240.9,245.07
5.4391,223.59,223.83,276.96,252.08,248.29,239.3,238.89,278.41,187.65,211.62,231.83,228.28,225.52,213.1,219.91,214.55,231.72,268.15,230.94,231.78
5.4479,221.46,221.6,273.41,248.67,244.62,234.75,234.71,271.84,184.47,207.31,225.97,222.18,220.38,207.39,214.51,208.66,225.94,258.76,225.26,224.63
5.4568,219.49,219.79,270.77,245.99,241.75,231.6,231.75,267.64,182.29,204.39,222.14,218.08,216.99,203.81,211.05,204.92,221.96,253.31,221.49,220.32
5.4656,218.17,218.18,268.85,244.05,239.64,229.48,229.44,264.74,180.6,202.14,219.56,215.38,214.59,201.51,208.4,202.16,218.94,249.55,218.71,217.37
5.4744,217.37,217.05,267.69,242.9,238.74,228.39,228,262.65,179.57,200.66,217.79,213.58,212.84,199.84,206.61,200.35,217.15,246.92,216.69,215.37
5.4833,216.93,216.35,266.71,241.94,237.76,227.39,226.75,261.27,178.48,199.49,216.23,212.21,211.36,198.14,205.03,198.84,215.3,244.67,215.04,213.65
5.4921,217.88,216.49,267.06,241.71,237.17,227.12,225.96,261.05,177.43,198.35,214.89,210.98,209.86,196.82,203.41,197.65,213.59,243.06,213.3,212.25
5.501,221.87,219.24,271.85,244.93,240.48,229.9,227.72,263.98,177.92,198.75,215.85,211.69,209.84,197.17,203.02,197.65,213.13,243.64,212.78,212.11
5.5098,225.37,222.66,278.6,250.81,246.4,236.08,232.68,271.76,180.25,202.13,220.19,215.72,212.64,199.91,205.14,200.58,214.69,247.49,213.96,214.46
5.5187,222.58,221.18,278.3,252.57,248.35,239.56,236.17,278.25,182.1,205.55,225,220.26,215.55,203.07,208.38,205.06,217.25,253.29,215.85,218.29
5.5275,215.43,214.99,269.1,245.6,242.06,233.88,231.48,273.1,179.7,203.56,223.28,218.66,213.77,201.4,207.78,204.69,216.6,253.18,215.16,217.97
5.5364,210.83,209.93,260.85,237.01,233.67,225.03,223,261.26,174.65,197.15,215.32,211.05,207.77,195.33,202.23,198.16,211.45,244.95,210.55,211.77
5.5452,209.43,208.05,257.89,233.41,229.61,220.65,218.26,254.07,171.09,192.31,209.28,205.15,203.01,190.66,197.01,192.05,206.43,236.88,205.55,205.86
5.554,209.71,207.85,257.61,232.64,228.82,219.86,217.27,252.4,170.12,190.72,207.56,203.17,201.15,188.86,194.85,189.78,204.11,233.79,203.29,203.54
5.5629,211.35,208.9,259.4,233.66,229.95,220.8,217.86,253.44,170.17,190.59,207.63,203.22,200.68,188.42,194.14,189.46,203.25,233.17,202.49,202.93
5.5717,213.54,210.78,262.56,236.28,232.38,223.17,219.6,256.48,170.78,191.61,209.2,204.68,201.31,189.33,194.76,190.32,203.75,234.39,202.39,203.45
5.5806,214.04,211.2,264.59,238.06,234.24,225.7,221.31,259.94,171.75,193.2,211.58,206.72,202.57,190.89,196.28,192.36,204.94,237.61,203.33,205.15
5.5894,213.84,210.58,263.95,237.62,234.14,226.08,221.62,261.52,171.76,193.94,213.06,207.87,203.19,192.05,197.24,193.77,205.37,240.37,203.81,206.6
5.5983,220.33,214.88,268.23,239.57,236.15,226.57,221.74,261.8,171.15,193.4,212.81,207.7,202.7,191.72,196.59,193.35,204.58,240.36,203.14,206.21
5.6071,235.94,227.73,286.97,252.21,248.2,235.84,228.31,269.95,173.19,195.54,215.31,210.14,203.86,193.02,196.9,194.31,204.9,240.96,202.89,206.51
5.616,246.27,238.73,308.61,271.85,267.75,256.3,244.97,294.47,181.33,205.58,227.73,221.57,211.91,200.8,203.28,202.71,210.5,250.54,207.05,213.6
5.6248,237.02,233.33,305.89,276.23,274.01,268.61,257.39,317.43,189.71,218.51,244.48,237.54,223.59,212.31,214.66,217.26,220.85,269.86,216.11,227.29
5.6336,221.59,219.24,284.21,259.64,258.73,257.07,249.38,310.56,187.61,218.85,246.23,239.67,225.34,215.57,218.81,222.49,225.15,279.56,220.76,233.73
5.6425,216.11,212.25,271.12,244.74,243.08,239.5,232.79,285.36,178.07,206.13,231.09,225.35,214.6,205.78,209.48,210.73,216.96,265.72,213.9,223.27
5.6513,216.12,211.45,269.6,241.68,239.33,234.1,225.63,272.35,172.53,196.92,219.35,213.55,204.92,195.77,199.24,197.72,206.92,247.75,204.17,210.12
5.6602,216.44,211.39,270.04,242.02,239.69,235.1,225.6,272.32,171.98,195.7,217.75,211.65,202.75,193.66,196.67,194.19,203.88,243.15,200.68,206.51
5.669,217.42,211.68,270.96,242.28,240.1,236.66,226.46,274.48,172.42,196.53,219.44,213.29,203.7,194.88,197.54,195.19,204.72,245.18,201.2,207.83
5.6779,220.6,213.77,274.94,244.46,242.17,239.08,227.78,276.83,173.11,197.71,221.59,215.35,205.19,196.38,199.16,196.74,206.2,247.73,202.62,210.12
5.6867,223.25,216.48,280.61,249.18,247.04,244.31,231.09,282.37,174.7,199.77,224.51,217.69,206.5,197.46,200.65,198.43,207.66,249.69,203.75,211.95
5.6955,222.06,216.95,282.2,252.17,251.56,250.23,235.55,290.8,177.33,203.71,230.04,222.3,209.35,200.47,203.42,201.44,210.09,253.66,205.2,214.88
5.7044,218.86,214.23,277.86,249.76,250.5,250.83,237.34,295.36,179.31,207.64,235.6,227.93,213.21,205.09,207.59,205.98,213.91,260.95,208.41,220.05
5.7132,217.65,211.46,273.06,244.56,244.99,244.78,233.36,290.4,177.87,206.93,235.4,228.78,213.8,206.6,209.7,208.62,216.43,266.35,210.84,223.88
5.7221,219.08,211.44,272.79,242.48,241.02,238.95,227.94,281.17,174.39,202.27,229.48,223.59,210.16,203.04,206.99,206.02,214.47,263.97,209.31,221.97
5.7309,220.39,212.55,275.13,244.28,241.06,238.01,226.1,276.5,172.33,198.55,224.02,218.02,205.78,197.87,201.78,200.83,209.78,256.42,205.45,216.42
5.7398,220.23,212.57,275.87,245.86,242.56,239.83,227.47,277.6,172.23,198.36,222.9,216.51,204.07,195.27,199.06,198.45,206.73,251.55,202.86,212.74
5.7486,221.33,212.24,275.36,245.26,242.45,240.2,228.43,279.69,172.51,199.4,224.04,217.42,203.87,194.78,198.9,198.86,205.86,251.27,202.4,212.17
5.7575,231.21,216.9,281.42,247.49,243.77,241.06,228.27,280.3,172.15,199.4,224.01,217.16,203.17,194.5,198.89,199.11,205.48,251.07,202.38,211.97
5.7663,254.54,231.85,304.4,261.07,254.6,250.79,232.72,285.91,173.09,200.17,224.78,217.03,203.1,194.7,198.41,198.31,204.97,249.72,201.55,210.67
5.7751,282.31,256.07,345.65,291.17,282.24,279.03,249.83,309.55,180.02,207.29,233.96,223.94,207.61,199.09,201.62,200.99,207.18,252.45,202.3,212.35
5.784,290.57,273.7,379.91,325.3,320.52,323.72,281.68,358.9,196.66,227.05,259.13,245.4,221.83,213.31,213.69,213.38,217.03,268.02,209.4,223.69
5.7928,272.1,267.49,374.11,333.08,340.35,353.87,310.37,411.78,216.51,255.63,297.02,280.13,246.12,239.21,237.32,238.46,237.94,302.81,226.2,249.11
5.8017,252.42,247.99,339.51,308.47,322.42,339.53,308.87,420.92,222.3,270.07,319.78,305.17,265.6,262.78,260.97,264.16,261.18,344.08,246.32,278.59
5.8105,257.64,242.64,323.28,286.6,294.44,304.13,283.4,382.62,209.78,256.32,306.33,297.19,262.05,262.81,263.16,267.68,266.6,357.48,253.18,287.34
5.8194,284.2,259.98,348.21,297.46,296.04,296.45,272.03,355.08,198,236.78,280.56,273.35,245.14,244.58,245.86,250.91,252.34,335.34,242.38,270.84
5.8282,299.11,279.39,384.84,329.23,325.51,325.69,291.03,376.83,203.88,240,280.21,270.33,241.98,237.17,237,243.17,242.84,317.7,233.37,258.2
5.8371,278.59,272.61,381.08,338.85,342.59,350.98,313.27,414.83,218.01,259.28,302.55,289.5,254.87,248.74,247.25,255.35,250.08,329.05,238.68,266.9
5.8459,244.91,244.64,336.7,308.17,319.01,332.25,304.5,410.97,218.13,264.36,311.33,298.65,261.88,257.45,257.37,265.15,258.75,344.88,246.47,278.24
5.8547,228.2,223.96,299.18,271.83,279.6,288.51,271.49,362.6,201.39,244.09,288.82,279.88,249.55,247.05,249.25,254.23,252.64,335.92,242.17,270.86
5.8636,226.87,218.45,287.43,256.86,258.07,260.55,245.63,317.08,184.38,218.67,256.54,250.03,228.36,225.46,227.99,230.56,234.56,305.3,226.94,248.07
5.8724,230.55,220.34,290.15,256.7,254.57,254.44,237.27,298.8,177.03,205.8,237.56,230.33,213.47,208.24,210.54,211.3,217.78,276.78,211.85,226.54
5.8813,232.73,223.09,295.37,260.59,259,259.09,239.42,300.36,177.19,204.37,233.79,225.1,209.12,202.45,203.97,203.67,210.42,265.46,204.29,216.59
5.8901,233.04,223.9,297.09,262.92,263.26,264.69,244.12,308.45,179.9,208.5,238.49,229.23,211.81,205.07,205.81,205.37,211.53,267.14,204.44,217.81
5.899,234.71,224.9,298.21,263.5,264.16,266.23,246.29,312.86,181.77,212.25,243.4,234.58,215.56,209.28,210.36,209.92,215.2,271.35,208.01,223.24
5.9078,236.24,226.87,301.32,265.97,266.11,268.04,247.63,314.31,182.5,213,244.84,236.48,216.83,210.8,212.32,212.09,217.22,273.36,210.3,226.25
5.9166,234.45,227.13,301.61,267.96,269.47,271.83,250.8,318.98,184.01,214.83,247.04,238.38,218.08,211.83,212.98,213.42,218.08,274.29,210.88,227.03
5.9255,230.04,224.12,296.27,265.22,268.39,271.2,252.72,323.49,186.24,218.78,251.85,242.96,221.77,215.64,216.39,217.58,220.9,279.27,213.26,230.89
5.9343,222.13,217.21,285.45,257.27,259.95,261.9,247.79,317.11,184.71,218.39,251.74,244.08,223.39,217.73,219.07,221.18,224.04,285.27,216.43,235.41
5.9432,211.71,207.82,269.86,244.45,245.71,245.92,235.48,297.39,177.64,209.45,240.74,234.49,216.65,210.68,214.08,216.58,220.45,280.51,214.37,231.69
5.952,204.22,200.06,256.21,231.73,231.35,229.58,221.14,273.25,168.5,196.12,223.01,217.51,204.07,196.81,201.62,202.77,208.89,261.16,204.95,217.63
5.9609,201.08,196.4,249.91,224.88,222.82,219.27,211.56,256.05,162.02,185.88,208.62,203.67,193.69,185.37,190.03,189.22,197.46,240.16,194.74,202.78
5.9697,200.1,195.44,248.2,222.73,219.84,215.54,207.81,249.53,159.55,181.75,202.3,197.29,188.77,180.01,184.53,182.4,191.78,229,189.18,195
5.9786,199.31,195.02,247.35,221.94,218.88,214.65,206.73,247.77,158.71,180.54,200.51,195.3,187.15,178.01,182.51,179.93,189.32,224.76,187.06,192.15
5.9874,199.11,194.88,246.83,221.66,218.61,214.26,206.64,247.51,158.43,180.23,200.23,194.92,186.92,177.64,182.05,179.52,188.6,223.72,186.49,191.4
5.9962,200.49,195.32,247.35,221.84,218.77,214.01,206.66,247.65,158.62,180.46,200.22,195.16,187.18,177.95,182.14,179.86,188.7,224.11,186.4,191.47
6.0051,202.73,196.34,249.17,222.73,219.7,214.87,206.81,248.19,158.68,180.54,199.97,194.99,186.94,177.87,181.92,179.76,188.5,224.58,186.13,191.03
6.0139,207.77,199.39,253.72,225.89,222.57,217.74,208.54,250.47,159.37,181.13,200.68,195.25,187.24,178.36,182.29,179.96,189.19,225.16,186.56,191.43
6.0228,218,205.46,262.65,231.62,227.44,222.72,211.83,255.01,160.77,182.55,202.87,197.03,188.6,179.61,183.23,180.95,189.98,225.52,186.98,192.33
6.0316,239.37,218,282.32,244.17,237.63,233.7,218.55,264.65,163.82,186.03,207.74,201.16,191.24,182.46,185.55,183.37,191.99,228.29,188.71,194.44
6.0405,273.98,242.78,323.45,271.82,261.32,258.16,233.5,285.92,170.68,194.07,217.89,209.61,196.7,188.1,190.72,188.53,196.47,235.38,192.3,199.54
6.0493,303.29,274.34,379.65,316.61,305.47,306.13,264.78,331.8,185.82,211.69,240.04,228.44,208.89,200.07,201.45,199.93,205.82,250.28,199.6,210.75
6.0582,301.56,289.03,411.25,354.23,353.96,365.05,309.6,405,211.29,244.54,282.25,265.65,233.91,225.1,224.01,224.02,225.44,282.47,215.25,234.5
6.067,276.81,275.34,392.79,352.56,368.25,390.51,339.74,465.79,235.06,281.82,333.4,313.98,268.82,263.11,260,262.44,258.23,337.82,241.89,274.41
6.0758,259.13,254.36,355.89,321.87,340.85,363.84,329.5,462.14,236.49,292.63,354.53,339.27,289.65,290.86,288.37,293.15,287.17,390.3,267.71,311.44
6.0847,253.96,245.43,337.31,299.84,310.68,325.9,299.11,412.83,219.31,270.92,331.49,321.79,279.54,284.61,284.21,289.96,287.67,396.41,271.08,313.86
6.0935,248.07,241.67,329.79,292.85,299.9,309.81,282.21,378.53,206.08,248.53,300.26,290.84,257.41,259.69,259.55,264.74,266.15,360.79,253.59,287.12
6.1024,238.82,234.87,316.85,284.74,293.15,301.8,276.66,367.34,202.05,241.81,287.22,276.84,246.54,244.98,244.23,248.04,249.86,330.26,238.48,266.2
6.1112,233.93,229.11,303.63,273.06,281.18,286.52,267.42,352.69,197.41,237.22,280.14,270.97,242.63,240.07,240.43,243.64,245.42,321.34,234.07,260.93
6.1201,231.9,226.21,298.05,266.72,270.89,271.67,256.48,332.15,190.14,227.51,267.1,260.15,235.66,232.32,234.66,238.02,240.49,314.41,230.89,256.31
6.1289,224.29,220.39,290.52,262.47,263.82,263.45,250.25,318.7,185.06,218.79,254.25,248.46,227.55,222.02,225.43,229.37,232.17,301.46,224.75,246.71
6.1377,212.84,210.17,274.51,250.58,251.85,252.45,242.47,306.98,180.98,213.11,245.12,239.36,221.02,213.94,217.23,221.95,224.38,288.97,218.52,236.69
6.1466,205.31,202.12,259.78,236.22,236.8,236.19,229.08,287.03,173.97,204.43,232.93,227.57,212.3,205.07,208.71,212.61,216.13,275.33,211.54,226
6.1554,204.4,200.22,254.41,228.93,228.11,224.5,217.75,267.74,166.82,193.56,218.35,213.32,201.59,194.47,198.07,199.63,205.62,255.91,202.28,212.72
6.1643,211.09,204.87,259.3,230.35,228.65,221.7,214.43,259.84,163.4,187.16,209.44,204.3,194.8,187.62,190.21,190.26,197.58,239.88,194.65,202.29
6.1731,225.85,216.85,276.56,242.25,239.71,229.48,220.04,265.02,164.78,187.52,209.42,204.01,194.52,186.47,188.61,188.15,195.57,235.14,192.42,199.2
6.182,239.46,229.84,299.74,262.22,259.35,248.94,235.72,286.53,172.15,195.86,219.54,213.37,201.48,191.96,193.53,194.26,199.58,241.98,195.78,204.24
6.1908,238.32,231.92,308.38,275.29,273.72,268.23,253.87,316.29,183.16,211.57,238.84,231.67,215.2,205.09,205.83,209.83,210.81,261.66,205.18,218.33
6.1997,222.74,220.15,291.91,266.64,267.3,267.16,256.28,325.7,187.72,221.46,251.74,244.53,225.23,215.76,217.56,224.53,221.81,282.49,215.76,233.26
6.2085,207.44,205.81,266.82,244.82,245.48,245.42,238.56,301.81,179.63,212.7,241.87,235.76,219.07,210.53,214.88,221.17,219.96,280.88,215.72,231.89
6.2173,200.21,197.77,251.61,228.52,227.53,224.61,219.06,269.76,167.69,194.98,219.65,214.59,203.03,194.89,199.96,202.3,206.54,256.67,204.01,214.64
6.2262,198.04,195.11,246.44,222.64,220.58,215.62,209.88,253.12,161.44,184.41,205.39,200.68,192.35,183.96,188.09,187.44,195.27,235.09,193.14,199.48
6.235,197.44,194.33,244.67,220.88,218.42,212.59,206.99,247.87,159.72,181.06,200.46,196.04,188.72,180.08,183.6,181.99,190.92,226.57,188.92,193.72
6.2439,197.33,193.83,244.28,220.08,217.36,211.45,205.81,245.5,158.8,179.54,198.43,194.02,187.14,178.47,181.83,179.86,189.24,223.15,187.25,191.36
6.2527,198.63,194.24,245.09,220.21,217.38,211.76,205.35,244.44,158.23,178.77,197.41,192.8,186.1,177.25,180.74,178.36,188.17,221.14,186.08,189.68
6.2616,202.19,196.2,247.98,221.86,218.9,213.4,206.02,245.34,158.68,179.17,197.87,192.99,186.2,177.35,180.9,177.95,187.95,220.51,185.86,189.49
6.2704,209.11,200.46,254.83,226.16,222.57,217.07,208.24,248.31,159.7,180.32,199.41,194.32,187.19,178.45,181.75,178.52,188.79,221.32,186.65,190.53
6.2793,220.87,208.58,268.25,235.03,230.32,224.98,213.24,255.78,161.88,182.96,202.94,197.32,189.22,180.38,183.44,180.57,190.59,223.81,187.9,192.25
6.2881,234.27,220.61,288.66,250.3,245.02,240.29,223.21,270.69,166.69,188.56,210.33,203.33,193.45,184.5,187.18,184.64,193.7,228.91,190.35,196.16
6.2969,239.7,230.25,306.95,267.88,264.85,262.97,239.64,296.06,175.51,199.29,224.07,215.23,201.58,192.73,194.69,192.42,200.1,239.36,195.6,203.72
6.3058,233.21,229.76,308.08,275,277.67,280.68,255.79,324.54,186.02,214.25,243.69,233.14,214.14,205.65,206.62,205.2,210.67,257.22,204,216.51
6.3146,224.05,222.33,294.37,266.55,273.58,278.98,259.67,336.37,191.29,225.19,259.54,249.16,226.13,219.72,220.14,220.04,223.47,279.74,214.6,232.81
6.3235,219.95,216.37,282.63,254.94,260.35,263.18,250.44,323.8,187.75,223.38,259.7,252.03,229.31,224.98,226.62,227.59,231.26,294.78,222.09,243.27
6.3323,216.12,212.37,276.07,248.96,250.74,249.87,239.98,304.06,181,213.47,247.18,241.93,223.04,218.48,221.64,223.33,228.21,291.95,221.05,240.26
6.3412,208.58,205.7,266.02,241.65,242.08,240.33,231.94,289.53,175.65,204.76,234.3,229.43,214.17,207.62,211.74,213.85,219,277.03,213.92,229.09
6.35,203.44,199.36,255.29,231.57,230.87,228.92,222.1,273.98,169.69,196.72,222.84,217.81,205.48,197.67,202.21,203.64,209.57,260.49,205.9,217.27
6.3588,205.88,198.86,252.71,226.58,224.03,220.33,213.61,259.23,164,188.65,211.51,206.77,196.95,188.86,193.24,193.13,200.87,244.32,198.09,206.01
6.3677,214.04,203.85,259.83,229.64,225.35,220.23,211.27,253.83,161.43,184.02,204.72,199.94,191.54,183.13,186.78,185.21,194.43,232.16,192.1,197.57
6.3765,222.62,212.55,274.02,239.98,234.91,229.63,216.4,260.27,163.27,185.02,205.41,199.81,191.19,182.33,185.59,183.24,192.82,228.57,190.24,195.19
6.3854,225.06,219.43,286.23,252.36,249.53,246.07,228.28,278.43,169.89,192.65,214.77,207.41,196.29,186.88,189.64,187.16,195.92,233.09,192.42,198.81
6.3942,223.72,221.23,288.71,257.56,259.7,258.73,240.31,299.9,178.11,204.06,230,221.06,206,196.72,198.87,197.02,203.96,246.46,198.71,208.66
6.4031,226.06,222.07,288.67,257.78,262.07,260.63,245.62,311.27,182.65,211.95,242.05,233.84,215.83,208.09,210.19,209.44,214.85,265.4,208.07,222.04
6.4119,227.99,222.91,291.41,259.99,262.29,259.19,246.68,312.96,183.49,213.94,246.22,239.81,221.04,214.68,216.84,217.92,222.2,279.82,215.31,231.97
6.4208,220.64,217.63,285.51,258.01,258.96,257.18,245.99,310.72,182.84,213.41,245.62,240,221.79,215.29,217.44,220.82,223.68,284.04,217.09,234.43
6.4296,210.04,207.03,268.87,245.33,245.69,245.57,237.09,297.97,178.47,209.02,239.29,233.93,217.26,210.5,213.12,217.19,219.67,277.78,214.15,229.72
6.4384,207.14,201.44,257.84,232.88,231.43,229.69,222.44,275.53,170.35,198.02,224.65,219.93,206.89,199.72,203.07,205.4,210.3,261.36,206.38,218.23
6.4473,209.69,202.85,258.82,230.89,227.58,223.55,214.77,260.85,164.4,187.93,210.91,206.32,196.72,188.71,192.07,191.88,199.81,242.09,196.89,204.66
6.4561,211.25,205.34,263.18,234.56,230.87,226.75,215.85,260.56,163.8,185.77,207.61,202.31,193.35,184.41,187.61,185.97,194.94,232.74,192.17,198.14
6.465,212.08,206.69,266.15,237.85,234.91,232.01,219.9,266.7,166.02,188.64,211.04,205.25,195.18,186.01,189.31,187.22,195.82,233.68,192.63,199.1
6.4738,216.39,209.43,270.04,240.55,237.88,235.7,223.4,272.85,168.56,192.42,216.17,209.98,198.4,189.57,192.85,190.89,198.85,238.86,195.28,202.96
6.4827,225.03,215.75,279.71,246.72,243.89,240.86,227.21,279.3,170.75,195.45,220.69,213.92,201.26,192.57,195.75,194.26,201.57,244.07,197.74,206.57
6.4915,232.86,223.62,293.46,257.79,255.53,251.72,235.05,290.73,174.28,199.7,226.26,218.89,204.96,195.98,198.75,198.37,204.53,249.39,200.25,210.09
6.5004,232.74,226.22,300.43,267.26,266.46,265.19,246.47,308.15,180.5,207.83,236.56,228.32,211.67,202.63,204.37,205.32,209.72,258.23,204.11,215.99
6.5092,224.99,220.86,293.78,266.07,267.14,270.38,253.38,321.62,186.11,216.99,248.48,240.11,220.4,211.92,213.56,215.38,217.65,272.44,210.87,226.4
6.518,216.4,213.33,280.46,255.83,257.73,262.48,249.2,318.98,186.41,219.9,253.38,246.03,225.39,217.83,220.66,223.39,224.9,285.89,217.86,236.64
6.5269,209.31,207.09,268.98,244.86,246,249.01,238.51,303.24,181.08,213.74,246.35,240.15,221.49,214.89,218.75,221.85,224.59,286.78,218.52,237.23
6.5357,202.62,201.02,259.18,235.91,236.58,237.87,228.89,286.95,174.61,204.76,234.13,228.54,212.89,206.49,210.34,212.41,217.22,274.65,212.57,227.91
6.5446,197.8,195.94,250.21,227.69,228.06,227.73,220.44,273.43,169.33,197.43,224.14,218.64,205.79,199.04,202.71,203.38,209.58,261.1,205.77,217.84
6.5534,194.97,192.69,243.92,221.22,220.75,218.5,212.65,260.67,164.68,190.35,215.08,209.86,199.46,192.43,196.3,195.89,203.74,250.25,200.33,210.1
6.5623,193.83,191.3,241.1,217.88,216.26,212.46,207.15,250.45,160.79,183.96,206.4,201.77,193.36,185.61,189.85,188.48,197.92,240.01,195.27,203.11
6.5711,193.78,190.87,239.83,216.57,214.34,209.47,204.39,244.55,158.31,180,200.08,196.24,189.05,180.68,184.94,182.86,192.92,230.91,190.88,196.88
6.5799,193.63,190.33,239.34,215.95,213.4,208.44,203.08,241.65,157.26,178.09,197.09,193.18,186.66,177.65,181.79,179.53,189.65,224.54,187.83,192.3
6.5888,194.05,190.43,239.85,215.92,213.03,208.07,202.19,240.25,156.76,177.08,195.75,191.63,185.28,176.04,180.1,177.62,187.79,220.93,185.85,189.71
6.5976,195.23,191.26,241.01,216.54,213.55,208.37,202.16,240.29,156.69,177.01,195.3,191.77,184.84,175.68,179.53,176.67,187.15,219.21,184.81,188.62
6.6065,196.99,192.45,242.68,217.52,214.83,209.48,202.88,241.29,156.88,177.43,195.83,192.38,184.98,175.59,179.49,176.39,186.89,218.76,184.56,188.31
6.6153,200.24,194.24,245.5,219.26,216.41,211.02,203.76,242.67,157.18,177.96,196.56,192.51,185.28,175.84,179.75,176.6,186.88,218.82,184.55,188.49
6.6242,206.97,197.95,251,222.93,219.21,213.63,205.44,245.15,157.94,178.82,197.47,192.96,185.86,176.44,180.07,177.28,187.17,219.6,184.82,188.95
6.633,217.35,205.12,262.7,230.56,225.36,219.75,208.84,249.89,159.62,180.42,199.6,194.4,186.85,177.53,181.05,178.31,187.96,221.03,185.52,189.67
6.6419,226.21,214.28,278.95,243.19,237.17,232.68,216.84,261.06,162.97,184.47,204.56,198.18,189.09,179.92,183.1,180.34,189.67,223.78,187.03,191.78
6.6507,226.93,219.89,289.92,255.36,252,249.88,229.59,281.31,169.77,193.22,215.23,207.32,194.91,185.73,188.15,185.96,194.09,230.95,190.42,197.13
6.6595,220.41,217.63,287.58,257.77,259.67,260.71,240.42,301.83,177.69,204.53,230.28,221.09,204.83,195.95,197.81,196.36,202.45,244.84,197.03,207.43
6.6684,215.01,212.16,277.85,250.73,254.88,257.45,241.67,307.48,180.36,210.66,240.26,231.67,213.35,205.85,207.9,206.84,211.55,261.57,205.07,219.36
6.6772,216,210.74,273.54,245.2,247.41,247.63,235.46,298.47,177.14,208.09,238.99,232.17,214.39,208.92,211.11,210.72,216.07,270.67,209.4,225.24
6.6861,221.16,214.27,278.35,247.54,247.53,245.24,232.94,292.25,174.33,203.65,233.41,227.61,211.22,206.2,208.05,208.9,214.62,268.97,208.5,223.62
6.6949,223.73,216.85,283.64,252.54,251.82,249.4,236.45,295.68,175.79,204.2,233.07,227.26,210.93,204.43,206.07,208.32,212.48,265.77,206.78,221.24
6.7038,219.8,214.07,281.13,252.12,251.3,249.8,237.54,297.85,176.7,205.72,234.45,228.37,211.58,204.03,206.48,209.73,212.35,266.05,206.81,221.35
6.7126,213.93,209.06,272.99,245.7,245.01,243.84,232.13,290.44,173.65,202.46,230.1,224.35,208.44,200.65,204,207.23,210.34,262.81,205.27,218.7
6.7215,211.3,206.28,266.91,239.64,239.05,237.35,225.57,279.84,169.86,196.61,222.41,216.73,203.06,194.99,198.33,200.06,204.73,252.93,200.57,211.59
6.7303,213.29,206.95,266.85,238.4,237.66,234.9,223.19,275.59,168.25,193.47,218.04,212.14,199.92,191.5,194.48,194.68,200.77,244.95,196.49,205.85
6.7391,217.83,209.88,271.95,241.7,240.43,237.29,225.58,278.6,169.04,194.41,219.27,213.27,200.56,192.25,194.82,194.71,200.79,244.75,196.23,206.09
6.748,220.58,212.04,276.56,246.32,244.18,241.76,229.46,284.41,171.13,197.33,223.48,217.22,203.38,195.63,197.75,198.66,203.49,250.08,198.62,210.28
6.7568,220.9,212.12,277.39,247.56,245.11,243.37,230.51,286.78,171.98,198.94,225.62,219.25,204.96,197.37,199.87,201.62,205.38,254.36,200.57,213.09
6.7657,221.33,212.72,278.78,247.38,244.8,243.78,229.53,284.91,170.96,197.65,223.83,217.5,203.48,195.5,198.6,199.92,204.04,252.55,199.78,211.44
6.7745,221.08,214.28,281.92,250.06,248.28,247.99,230.97,287,171.24,197.08,223.01,215.75,201.58,193.32,196.16,196.27,201.6,247.76,197.12,207.69
6.7834,217.61,212.86,280.68,251.27,251.93,253.48,235.38,295.84,174.2,200.89,228.24,219.99,203.9,196.15,198.15,197.73,203.03,249.1,197.49,209.01
6.7922,213.05,208.56,274.25,247.12,249.66,252.82,236.57,300.91,176.64,205.35,235.19,227.12,209.07,202.29,203.99,203.92,208.37,258.14,202.1,215.89
6.801,210.19,204.68,267.29,241,243.11,245.83,232.19,295.38,175.39,205,236.16,228.98,210.98,205.1,207.02,207.58,211.99,265.3,205.69,220.88
6.8099,210.93,202.97,263.19,236.12,236.73,238.2,226.02,284.59,171.52,200.44,230.3,224.09,207.84,202.13,204.67,205.47,210.67,263.9,205.01,220.02
6.8187,218.39,205.89,266.59,236.02,234.42,234.3,221.77,276.39,168.22,195.56,223.41,217.51,203.11,196.88,200.11,200.38,206.58,256.96,201.33,215.05
6.8276,233.84,215.91,282.1,244.81,240.06,238.7,222.3,275.4,166.97,192.85,219.32,213.13,199.63,192.67,196.19,195.77,202.58,250.42,197.73,209.89
6.8364,250.17,231.26,308.64,264.43,257.33,256.35,232,288.06,170.52,195.59,221.91,214.49,199.62,192.37,195.03,194.49,201.11,248.12,196.27,207.63
6.8453,255.26,243.01,331.11,286.54,282.66,285.27,252.4,318.48,180.71,207.48,235.99,226.06,206.52,198.79,200.27,199.86,205,253.86,198.64,211.62
6.8541,248.32,242.82,333.72,295.95,300.42,309.09,274.09,356.08,194.4,226.74,260.99,248.49,222.03,214.46,214.7,214.96,217.3,273.14,208.18,226.18
6.863,241.31,235.72,322.39,288.94,298.81,310.75,281.58,375.66,202.64,241.88,283.51,271.05,238.89,234.03,233.66,235.16,235.09,303.12,223.19,248.19
6.8718,239.38,231.83,314.56,279.52,287.41,297.6,273.65,366.88,200.3,241.83,287.34,277.48,245,243.61,244.02,246.67,246.63,325.14,233.77,263.26
6.8806,236.52,230.08,311.94,276.71,282.05,289.62,265.02,351.45,194.34,232.8,276.98,268.35,239,238.59,239.31,243.03,244.31,323.72,233.06,261.21
6.8895,232.65,227.49,306.73,273.83,280.33,287.47,263.13,346.33,192.14,228.42,269.58,260.29,232.34,230.63,230.66,234.65,236.64,310.3,226.45,251.3
6.8983,235,228.03,303.93,269.92,277.07,282.13,261.09,342.97,191.26,227.91,268.01,258.86,230.98,228.5,228.18,231.8,233.23,303.63,223.02,247.1
6.9072,243.69,234.33,312.2,273.77,279.12,279.51,259.58,338.46,189.43,225.69,265.39,257.11,230.53,228.09,227.8,232.07,232.64,303.34,222.63,247.06
6.916,245.64,237.76,321.37,283.69,287.25,286.69,265.76,344.17,190.97,226.52,265.83,257.95,231.47,227.89,227.88,233.68,232.91,304.81,222.95,247.91
6.9249,233.78,229.64,312.7,282.55,286.67,290.04,271.69,354.03,195.13,232.21,272.21,264.31,236.08,231.02,231.16,239.83,236.15,311.1,225.8,252.25
6.9337,216.7,214.09,287.34,263.3,268.57,274.2,261.48,343.05,192,231.05,270.61,263.39,236.16,230.87,232.41,243.15,237.61,315.64,228.31,254.95
6.9426,205.72,202.13,265.16,241.31,244.82,247.91,238.6,309.01,179.65,216.12,251.11,245.33,223.39,218.33,222.15,230.73,228.23,300.68,221.31,243.8
6.9514,202.61,197.47,255.63,230.09,230.68,230.02,221.09,278.09,167.7,197.97,226.63,221.46,205.45,199.73,203.72,208.47,211.05,269.38,206.08,221.77
6.9602,202.63,196.3,253.51,226.58,225.74,223.44,213.88,263.92,161.91,188.07,212.62,207.26,194.47,187.99,190.86,192.91,198.09,244.94,193.97,204.64
6.9691,203.69,196.78,254.53,226.33,224.78,222.01,211.06,258.65,159.75,184.27,207.03,201.03,189.57,182.81,185.12,185.86,191.98,233.52,188.11,196.81
6.9779,204.15,197.93,256.9,227.88,225.97,223.31,210.81,257.77,159.27,182.89,204.97,198.59,187.31,180.27,182.79,182.42,188.94,228.37,185.41,193.32
6.9868,202.16,197.68,257.02,228.98,228.14,226.09,212.8,260.97,160.56,184.21,206.06,199.28,187.67,180.3,182.84,181.69,188.29,226.83,184.59,192.32
6.9956,198.67,195.1,252.68,226.61,227.47,226.19,213.73,264.1,161.83,186.26,208.63,202.02,189.65,182.02,184.33,183.18,189.6,228.76,185.3,193.72
7.0045,196.66,192.39,247.71,222.27,223.24,221.82,211.37,261.91,160.87,186.08,209.26,203.23,190.43,183.52,185.8,184.71,191.34,231.96,186.77,196.11
7.0133,197.92,192.2,246.64,220.13,219.85,217.27,207.7,255.56,158.54,183.25,206.4,200.85,189.04,182.36,185.13,184.03,191.23,232.27,186.73,196.18
7.0222,201.24,194.74,250.26,222.25,220.84,216.72,206.16,251.82,157,180.52,202.71,197.18,186.29,179.41,182.37,181.32,188.68,228.6,184.69,193.02
7.031,203.75,197.65,255.53,226.84,225.23,220.93,208.94,255.06,157.89,180.86,202.37,196.5,185.26,178.13,180.63,179.7,186.78,225.53,183.12,190.69
7.0398,202.58,198.08,257.41,229.78,229.14,226.26,213.81,262.77,160.63,184.35,206.48,200.14,187.76,180.35,182.45,182.02,188.21,227.66,184,192.43
7.0487,198.03,194.61,252.73,227.48,227.94,226.44,215.35,266.56,162.18,187.31,210.8,204.45,191.01,183.76,185.86,186.19,191.37,233.14,186.39,196.48
7.0575,193.19,189.77,244.9,220.85,221.3,219.98,211.11,261.29,160.31,186.02,209.79,204.1,191.27,184.14,186.81,187.27,192.39,235.9,187.65,198.27
7.0664,190.81,186.83,239.13,215.04,214.63,212.27,204.43,251,156.43,181.06,203.5,198.37,187.47,180.23,183.54,183.86,189.61,231.72,185.76,195.25
7.0752,190.45,185.79,236.51,212.16,211.13,207.82,199.93,242.76,153.61,176.42,197.22,192.17,182.87,175.56,178.8,178.34,185.29,223.84,182,189.64
7.0841,191.1,185.73,236.02,211.55,209.9,205.95,197.61,238.83,152.11,173.75,193.34,188.42,179.98,172.38,175.64,174.14,181.64,217.79,178.8,185.18
7.0929,192.4,186.29,237.06,211.84,210.11,206.1,197.21,237.75,151.56,172.66,191.53,186.59,178.27,170.46,173.96,171.95,179.52,214.66,176.71,182.81
7.1017,195.38,187.88,239.68,213.02,211.27,207.6,198.17,238.35,151.48,172.65,191.41,186.33,177.65,169.91,173.29,171.46,179.07,213.58,176.08,182.25
7.1106,201.07,191.04,244.67,216.32,213.33,209.88,199.5,240.42,151.84,173.25,192.25,187.09,178.1,170.38,173.52,171.63,179.53,213.86,176.27,182.26
7.1194,210.41,197.44,254.91,223.23,218.5,215.24,202.86,244.94,153.57,175.07,194.7,189.05,179.49,171.6,174.52,172.81,180.48,215.1,177.04,183.07
7.1283,219.73,206.11,270.19,234.85,229.11,226.42,209.57,254.8,156.79,178.58,199.17,192.67,181.75,173.86,176.22,175.03,181.9,217.57,178.22,185.32
7.1371,221.92,212.48,283.04,247.21,243.51,243.07,221.1,272.88,162.61,186.02,208.39,200.58,186.72,178.58,180.69,179.61,185.61,223.64,181.26,190.02
7.146,215.2,211.68,283.72,252.5,253.83,257.01,233.85,295.27,170.69,197.6,222.92,214.04,195.8,187.6,189.47,188.79,193.46,236.05,187.32,199.05
7.1548,205.57,204.26,271.59,245.59,251.4,257.16,238.01,307.61,175.74,206.71,236.53,227.67,205.78,199.03,200.67,200.74,203.77,254.15,195.81,211.89
7.1637,200.15,196.79,258.05,233.31,239.5,244.16,230.6,299.85,173.66,206.39,239.11,231.93,209.88,205.8,207.74,208.54,211.32,268.83,202.88,221.87
7.1725,200.35,194.36,251.55,225.22,228.41,229.69,218.7,280.03,166.55,196.92,228.44,223.32,204.71,201.83,204.37,205.4,209.81,268.28,202.6,220.61
7.1813,205.52,197.1,253.46,224.29,224.39,222.71,211.49,264.68,160.55,187.37,215.11,210.25,195.56,191.64,194.19,194.99,201.13,253.56,195.22,209.52
7.1902,212.99,202.97,262.79,230.33,228.6,224.56,211.46,260.65,158.62,183.15,207.82,202.4,189.33,183.85,186.01,186.55,193.04,238.46,187.71,198.91
7.199,216.57,207.66,272.68,239.49,237.38,233.65,217.62,267.86,160.79,184.65,208.65,202.26,188.54,181.87,183.84,184.3,189.94,232.45,184.89,195.01
7.2079,213.5,207.18,274.47,244.19,243.54,242.91,225.76,281.08,165.68,190.62,215.96,208.7,193.01,185.37,187.12,188.34,192.27,236.17,186.68,197.97
7.2167,208.57,202.87,268.41,240.99,242.08,244.07,228.38,288.5,168.66,195.98,223.15,216.03,198.26,190.63,192.3,194.76,197.15,244.76,191.01,204.26
7.2256,206.42,200.14,263.21,235.51,236.82,238.72,224.37,284.79,167.6,196.24,224.17,218.16,199.8,193.33,195.27,197.81,199.88,250.5,194.15,208.23
7.2344,204.85,199.06,261.44,232.97,234.05,234.62,219.9,277.57,164.81,192.31,219.9,214.69,197.05,191.38,193.19,194.92,198.05,248.15,192.8,206.29
7.2433,201.6,197.12,258.34,231.31,232.94,233.59,218.94,275.01,163.68,189.99,216.7,211.37,194.48,188.77,189.96,190.93,195.2,242.63,189.65,202.09
7.2521,197.64,193.79,252.27,227.5,229.46,230.71,217.94,273.49,163.67,190.14,216.46,210.58,194.49,188.7,189.54,190.07,194.55,241.06,188.74,201.14
7.2609,195.64,191.19,246.63,222.3,223.89,224.33,213.85,267.8,162.17,188.86,215.16,209.28,194.15,188.86,190.35,190.65,195.22,242.27,189.58,202.37
7.2698,196.54,190.96,244.73,219.05,219.52,218.11,208.85,259.24,159.16,184.82,210.2,205.13,191.43,186.29,188.4,188.77,193.84,240.63,188.9,201.31
7.2786,200.16,193.19,247.81,220.26,219.5,216.36,206.55,254.27,156.77,181.11,204.9,200.21,187.75,182.04,184.41,184.81,190.33,235.27,186.29,197.28
7.2875,203.78,196.43,253.34,224.53,223.18,219.35,208.51,256.06,156.94,180.98,203.8,198.69,186.44,180.16,182.05,182.84,188.02,230.82,184.02,194
7.2963,203.97,197.22,255.4,227.52,225.71,222.79,211.66,260.21,158.47,182.77,205.72,200.44,187.52,180.97,182.52,183.77,188.03,230.95,183.74,193.77
7.3052,201.73,194.77,252.63,226.31,224.1,222.23,211.2,260.04,158.48,183.04,206.26,200.92,187.79,180.99,183.07,184.42,188.37,232.04,184.09,194.27
7.314,201.27,193.19,250.31,223.71,220.94,219.02,207.74,255.31,156.63,180.53,203.4,197.67,185.51,178.45,181.38,182.14,186.59,229.01,182.82,192.32
7.3228,204.03,195.06,252.88,224.68,221.31,219.16,206.74,252.97,155.64,178.38,200.52,194.5,183.06,175.57,178.71,178.72,183.98,223.86,180.52,189.1
7.3317,206.66,198.64,258.49,228.94,225.7,224.18,209.76,257.3,157.34,179.82,201.84,195.65,183.7,175.9,178.48,178.34,183.69,222.59,180.24,188.61
7.3405,206.07,200.31,261.85,232.64,231.02,230.41,214.6,265.88,160.47,183.88,207.31,200.34,187.01,179.14,181.32,181.27,185.95,226.23,182.03,191.39
7.3494,204.19,199.43,260.49,233.01,234.12,234.17,219.03,274.2,163.48,188.77,213.87,206.46,191.27,183.72,185.69,186.24,189.88,233.08,185.29,196.32
7.3582,204.36,198.58,258.18,231.14,233.17,233.58,220.17,277.25,164.48,191.66,217.99,211.03,194.75,188.23,189.74,190.79,194.15,240.4,188.71,201.09
7.3671,206.87,199.69,259.63,231.17,231.87,231.47,219.33,275.91,164.24,191.67,218.83,212.68,196.38,190.84,192.22,193.74,197,245.49,191.14,204.74
7.3759,208.51,201.46,262.76,233.58,233.24,231.86,219.38,274.45,164.11,190.83,217.87,212.24,196.59,191.19,192.3,194.47,197.7,247.09,192.15,206.18
7.3848,207.8,200.97,262.5,234.49,234.06,232.58,219.59,273.88,163.59,190.13,216.29,210.45,195.16,189.29,190.49,192.89,196.12,244.99,191.24,204.18
7.3936,209.5,201.48,261.82,233.34,233.15,231.61,218.45,272.49,162.83,188.86,214.3,208.29,193.23,186.76,188.57,190.61,193.89,241.24,189.25,201.03
7.4024,220.68,209.45,271.38,237.84,237.32,233.75,219.74,273.44,162.97,188.34,213.68,207.56,192.47,185.79,187.55,189.17,192.89,238.67,188.11,199.46
7.4113,238.96,224.59,294.74,254.26,252.79,246.66,229.38,286.09,167.1,192.61,218.95,212.37,195.83,189.2,189.68,191.86,194.91,241.44,189.1,201.41
7.4201,250.6,237.54,319.03,276.75,275.11,270.16,248.72,314.73,177.27,205.25,235.05,227.21,206.95,200.59,198.8,203.3,202.98,255.74,195.53,211.42
7.429,244.85,237,323.87,288.07,288.26,288.65,266.29,344.16,188.5,221.64,256.29,247.28,222.22,216.3,213.35,221.47,216.41,279.62,207.48,228.87
7.4378,226.81,223.09,304.81,277.25,280.05,285.41,265.96,349.05,190.92,228.5,265.63,256.65,229.35,224.22,223.27,233.34,225.8,297.23,216.51,241.14
7.4467,211.95,208.83,280.25,255.49,259.63,265.4,249.46,326.4,183.3,219.91,255.46,247.36,222.74,217.54,219.51,227.83,222.45,292.66,214.87,237.79
7.4555,204.07,200.44,264.27,239.45,242.78,246.46,233.09,299.46,173.76,205.94,237.97,230.91,210.44,204.6,207.41,212.51,211.66,272.9,205.46,223.99
7.4644,200.09,195.32,255,229.94,232.01,233.72,222.45,282.03,167.57,196.73,225.87,219.82,201.98,196.43,199.05,201.73,204.13,257.89,198.22,213.53
7.4732,199.68,193.61,251.27,225.24,225.47,225.25,214.62,269.1,162.87,189.92,216.95,211.63,196.15,190.58,193.49,194.85,199.26,249.03,193.81,207.37
7.482,201.41,194.76,252.24,224.75,223.8,222.28,210.35,260.93,159.7,184.64,209.62,204.47,190.82,184.56,187.58,188,193.68,239.71,189.28,200.55
7.4909,203.9,197.33,256.33,227.53,226.39,224.8,211.25,260.55,159.31,182.93,207.12,201.03,188.36,181.61,184.25,183.93,189.84,232.4,185.85,195.63
7.4997,205.55,199.36,260.26,231.3,230.8,229.8,215.07,265.93,161.26,184.88,209.62,202.44,189.15,182.35,184.21,183.68,189.35,230.63,185.04,194.52
7.5086,205.54,199.91,261.3,233.52,234.31,234.15,219.15,273.01,164.32,188.84,214.71,207.08,192.25,185.42,186.45,186.22,191.37,234,186.65,196.97
7.5174,204.88,199.49,260.24,233.39,234.85,235.33,221.2,277.36,166.41,192.32,219.46,212.08,196.3,189.42,190.46,190.55,195.01,240.64,189.81,201.86
7.5263,204.28,198.73,258.48,231.9,233.07,233.52,221.06,277.38,166.76,193.97,221.85,215.25,198.98,192.75,194.48,195.12,199.14,247.52,193.24,207.06
7.5351,203.14,197.08,255.94,229.74,230.13,230.21,218.74,273.62,165.44,192.69,220.79,214.67,199.01,192.96,195.59,196.65,200.89,250.91,194.99,209.54
7.5439,202.64,195.99,254.05,227.53,227.28,226.9,215.57,268.58,163.31,189.62,216.91,211.35,196.82,190.33,193.72,194.77,199.77,249.5,194.54,208.15
7.5528,205.43,197.19,255.09,226.94,225.73,224.93,213.09,264.19,161.86,187.18,212.6,207.29,193.64,186.93,190.37,191.13,196.74,244.15,192.31,203.99
7.5616,212.4,201.63,261.94,230.44,227.93,226.37,212.76,262.18,160.89,185.08,209.16,203.39,190.61,183.79,186.6,187.07,192.93,237.12,188.8,199.12
7.5705,220.41,208.64,274.01,239.22,235.8,234.11,216.96,267.33,162.1,185.57,209.71,202.94,190.1,183.03,185.24,185.01,190.88,232.75,186.71,196.54
7.5793,224.01,214.74,285.78,250.71,248.12,247.91,226.54,281.46,166.99,191.12,216.19,208.22,193.59,186.43,187.86,186.99,192.67,234.87,187.75,198.05
7.5882,219.85,215.01,288.38,256.82,258.05,261.37,237.91,300.77,174.24,200.69,228.12,218.92,200.93,193.79,194.2,193.67,198.25,243.9,192.13,204.25
7.597,211.59,209.46,279.44,252.97,258.37,264.99,243.96,314.37,179.87,210.27,241.48,231.88,210.34,203.97,203.94,204.14,207.12,258.62,199.45,215.16
7.6059,204.36,202.28,266.08,242.5,248.65,255.44,240.17,311.98,180.33,213.78,247.89,239.52,216.66,212.11,212.54,213.42,215.96,274,207.17,226.47
7.6147,199.34,196.39,255.19,231.67,235.33,239.52,228.7,294.61,174.42,207.2,241.46,235.16,214.43,211.24,213.23,214.63,218.27,279.88,210.29,230.27
7.6235,196.29,192.5,248.1,224.24,225.45,226.54,217.28,274.32,166.52,196.09,227.43,222.36,205.76,201.84,205.18,206.59,212.21,270.97,206.3,223.66
7.6324,195.03,190.59,243.94,219.93,219.61,218.75,210.03,259.91,161.26,187.43,214.33,209.8,196.42,191.24,194.8,195.42,202.44,253.58,198.12,211.37
7.6412,195.04,189.78,242.37,217.65,216.3,214.36,205.61,251.39,158.15,181.77,205.36,201.01,189.86,183.18,186.65,186.27,193.91,237.68,190.33,199.89
7.6501,197.24,190.65,243.62,217.69,215.63,212.9,203.67,247.52,156.88,178.81,200.7,196.18,186.29,178.51,181.84,180.85,188.67,228.07,185.61,193.04
7.6589,201.4,193.59,247.73,220.08,217.48,214.09,204,247.27,156.91,178.05,199.16,194.33,184.87,176.94,180.01,178.72,186.3,223.93,183.65,190.18
7.6678,205.92,198.03,254.75,224.95,221.96,218.51,206.56,250.07,157.5,178.8,199.62,194.69,184.74,176.74,179.8,178.32,185.99,222.83,183.07,189.31
7.6766,208.57,201.86,261.86,231.32,228.62,225.93,211.57,256.85,159.63,181.44,202.58,197.38,186.25,177.96,180.79,179.24,186.65,223.64,183.51,190.01
7.6855,208.55,203.71,265.65,236.54,235.57,233.97,218.05,267.75,163.53,186.66,208.79,202.81,190.4,181.75,184.16,182.71,189.6,227.56,185.62,193.27
7.6943,206.68,202.8,264.54,237.58,238.53,237.99,223.16,277.21,167.11,192.36,216.43,209.78,195.87,187.51,189.66,188.55,194.7,235.36,189.75,199.14
7.7031,204.42,200.42,260.55,235.05,236.2,236.29,223.86,279.82,168.86,195.71,221.73,215.15,200.34,192.94,195.14,194.31,200.07,244.81,194.39,205.61
7.712,201.88,197.8,255.62,231.16,231.01,231.04,220.7,275.16,167.73,194.66,221.4,215.71,201.33,194.68,196.91,196.81,202.49,249.9,196.94,209.03
7.7208,199.82,195.32,251.16,226.69,226.15,225.53,215.81,266.88,164.88,190.56,216.42,211.25,198.09,191.8,194.35,194.33,200.56,247.61,195.75,207.27
7.7297,199.48,194.66,249.49,224.06,223.37,221.66,212.07,260.25,162.75,187.1,211.42,206.24,194.22,187.65,190.69,190.07,197.01,242.12,192.68,202.74
7.7385,201.09,195.83,250.69,224.31,222.69,220.41,210.81,257.14,161.54,185.44,208.68,203.48,192.13,185.12,188.23,187.33,194.78,237.88,190.79,199.65
7.7474,203.23,197.82,253.87,226.74,224.68,221.89,211.7,257.29,161.33,184.84,207.62,202.45,191.56,183.81,186.94,186.03,193.51,235.05,189.84,198.16
7.7562,204.48,199.94,257.75,230.38,228.9,225.69,214.85,261.73,163.17,186.46,209.25,203.69,193.08,184.37,187.44,186.7,193.7,234.5,190.24,198.41
7.765,203.2,199.92,258.1,232.09,231.6,229.15,218.62,267.95,165.46,189.71,213.04,207.16,195.56,186.78,189.54,189.15,195.44,237.3,191.71,200.69
7.7739,199.17,196.84,253.48,229.76,229.98,228.45,219.39,270.52,166.55,192.22,216.53,210.75,198.08,189.67,192.89,192.92,198.57,242.16,194.18,204.55
7.7827,194.35,192.52,245.87,223.89,224.09,222.33,215.13,265.17,165.02,191.04,215.53,210.37,198.11,190.32,194.05,194.62,200.19,244.88,195.8,206.37
7.7916,191.07,188.99,239.1,217.1,216.78,213.83,208.04,253.82,161.26,185.67,208.73,204.33,193.83,186.27,190.33,190.7,197.23,240.57,193.72,202.74
7.8004,189.83,187.42,236,213.4,212.1,207.94,202.72,243.81,157.7,179.94,200.81,196.73,188.33,180.06,184.24,183.79,191.93,230.97,189.2,195.94
7.8093,189.07,186.54,234.6,211.97,209.75,205.05,199.81,238.39,155.19,176.17,195.15,191.33,184.31,175.33,179.84,178.08,187.35,222.21,185.02,189.81
7.8181,188.79,186.27,234.18,211.36,208.83,203.87,198.4,235.93,154.19,174.55,192.7,188.6,182.25,173.39,177.77,175.29,184.9,217.42,182.88,186.71
7.827,189.18,186.59,234.23,211.15,208.52,203.39,197.97,235.04,154.19,174.03,191.89,187.77,181.76,172.82,176.94,174.48,184.11,215.57,182.25,185.61
7.8358,189.9,187.01,234.57,211.32,208.75,203.35,197.88,234.74,154.28,173.87,191.52,187.77,181.94,172.55,176.84,173.81,183.82,214.85,182.05,185.19
7.8446,190.44,187.37,235.08,211.88,209.42,203.66,198.14,234.51,154.39,173.66,191.35,187.56,181.82,172.4,176.76,173.38,183.8,214.44,181.92,185.07
7.8535,190.29,187.51,235.46,212.3,209.6,204.08,198.63,234.94,154.44,173.67,191.49,187.35,181.94,172.44,176.68,173.38,183.71,213.98,181.85,184.64
7.8623,190.31,187.66,235.36,212.47,209.8,204.31,199.09,235.64,154.59,174.35,191.84,187.86,182.4,172.8,176.88,173.81,183.99,214.29,182.28,184.65
7.8712,190.47,187.76,234.91,212.69,210.1,204.52,199.17,235.84,154.97,174.81,192.13,188.23,182.55,173.08,177.28,174.23,184.32,215.11,182.7,185.19
7.88,190.64,187.98,235.12,212.77,210.33,204.62,199.28,235.54,155.16,175.13,192.32,188.29,182.51,173.12,177.32,174.41,184.58,215.09,182.86,185.51
7.8889,190.71,188.08,235.6,212.72,210.19,204.38,199.29,235.41,155.02,174.83,192.15,187.81,182.15,172.81,176.97,174.23,184.41,214.69,182.81,185.44
7.8977,191.24,188.3,235.82,213.05,210.18,204.45,199.18,235.64,155.01,174.59,192.13,187.92,182.48,173.17,176.99,174.1,184.29,214.91,182.81,185.57
7.9066,192.3,189.17,236.83,214.13,210.86,205.15,199.81,236.18,155.32,174.88,192.57,188.71,183.35,173.57,177.33,174.35,184.54,215.48,182.97,186.07
7.9154,194.05,190.65,239.13,215.9,212.4,206.56,201.02,237.77,156.14,175.72,193.56,189.53,183.99,173.99,177.94,174.68,185.21,216.31,183.48,186.36
7.9242,195.42,191.85,241.57,217.5,214.38,208.51,202.53,240.04,157.18,176.76,194.73,190.48,184.52,174.81,178.72,175.49,185.96,217.85,184.3,187.15
7.9331,195.67,192.42,243.04,218.84,216.09,210.67,204.17,242.53,158.38,177.8,196.08,191.75,185.32,175.75,179.86,176.86,187.07,219.97,185.05,188.25
7.9419,195.03,192.35,242.94,219.39,217.04,212.27,205.37,245,159.18,179.1,197.68,193.17,186.55,176.8,180.84,178.15,187.91,221.46,185.89,189.18
7.9508,194.68,191.93,242.15,219.13,217.03,212.64,205.7,246.36,159.55,180.22,199.3,194.6,187.79,178.16,182.03,179.41,188.93,222.67,186.82,190.78
7.9596,195,192.08,241.91,218.62,216.61,212.23,205.75,246.58,159.83,180.9,200.31,195.7,188.81,179.45,183.13,180.58,190.23,224.16,187.77,192.2
7.9685,196.81,193.55,243.29,219.4,216.69,211.93,205.79,246,159.84,180.89,200.54,196.05,189.11,179.81,183.81,181.44,191.06,225.35,188.71,193.42
7.9773,200.56,196.24,246.96,221.61,218.57,212.81,206.4,246.27,159.87,180.51,200.28,195.88,189.04,179.86,183.94,181.26,191.04,225.56,188.97,193.66
7.9861,206.33,200.42,253.6,226.07,223.14,216.68,209.34,249.93,160.99,181.79,201.23,196.81,189.72,180.67,184.34,181.74,191.23,225.97,189.15,193.65
7.995,212.06,205.64,262.11,233.11,230.18,223.73,215.08,258.09,163.78,185.34,205.37,200.86,192.44,183.05,186.37,184.53,193.03,229.14,190.73,195.88
8.0038,214.45,208.37,267.56,238.91,236.26,230.58,221.03,267.8,167.22,190.25,211.72,206.71,196.86,187.26,190.27,189.48,196.72,235.49,193.89,200.47
8.0127,214.63,208.27,268.31,240.72,238.22,233.99,224.23,273.64,169.77,194.44,216.95,211.62,200.61,190.99,194.23,194.56,200.82,242.19,197.28,205.45
8.0215,215.4,208.09,268.09,239.81,236.66,233.31,223.17,272.35,169.59,194.37,217.05,211.75,200.58,190.94,195.09,195.37,201.85,243.91,198.54,206.94
8.0304,216.93,209.98,270.84,240.86,236.94,233.86,221.69,269.26,168.09,191.54,214.03,208.65,198.13,188.4,192.77,192.17,199.6,240.06,196.89,204.21
8.0392,216.97,211.9,274.35,244.6,241.41,238.98,224.43,272.98,169.16,191.81,214.24,208.36,197.4,187.35,191.38,190.12,198.02,236.98,195.4,202.16
8.0481,214.82,211.33,274.29,246.67,245.86,244.76,229.58,282.28,172.61,196.35,219.68,212.82,200.42,190.53,193.8,192.07,199.97,239.54,196.53,204.24
8.0569,213.05,209.3,271.31,244.58,245.7,245.75,232.1,288.54,174.93,200.72,225.97,219.01,205.4,196.14,199.06,197.24,204.57,247.46,199.79,209.67
8.0657,212.7,208.43,269.76,242.51,243.36,243.21,231.16,288.05,175.31,202.08,229.25,223,208.95,200.6,203.69,202.26,209.15,255.72,203.73,215.46
8.0746,212.44,208.54,269.6,242.07,241.63,241.1,229.27,284.7,174.27,200.63,228.28,222.58,208.89,201.49,204.68,203.63,210.79,258.81,205.46,217.53
8.0834,210.78,207.35,268.42,241.19,240.42,239.87,227.78,282.19,172.8,198.9,225.75,220,206.77,199.14,202.43,201.9,209.24,256.27,204.18,215.6
8.0923,208.68,205.81,265.89,239.55,239.39,238.71,226.93,280.41,172.23,198.33,224.35,218.52,205.45,197.3,200.79,200.05,207.64,253.17,202.78,213.27
8.1011,206.82,203.97,262.64,236.96,237.02,236.36,225.5,278.11,171.49,197.16,222.95,217.29,204.5,196.49,200.07,198.69,206.82,251.38,202.04,212.05
8.11,206.17,202.88,259.71,234.43,234.36,233.28,223.45,275.32,170.78,195.84,221.31,215.97,203.57,195.77,199.39,197.86,206.18,250.13,201.59,211.52
8.1188,208.67,203.6,259.49,233.25,232.59,230.28,221.26,271.8,169.72,194.39,219.17,214.26,202.52,194.52,198.3,196.8,205.19,248.69,201,210.59
8.1277,213.34,206.77,264.31,235.62,233.67,230.06,220.32,269,168.44,192.52,217.11,212.13,201.15,193.02,196.88,194.96,204.08,246.45,199.78,208.88
8.1365,216.73,210.95,271.93,241.71,239.14,235.26,223,271.41,169,192.55,216.66,211.22,200.45,192.13,195.69,193.93,202.92,244.6,198.72,207.34
8.1453,216.02,212.18,276.01,246.67,245.14,242.65,228.52,280.28,171.76,195.68,219.86,213.8,202.17,192.96,196.31,195.09,202.86,245.03,198.79,207.56
8.1542,213.1,210.23,273.79,246.82,247.47,247.19,233.39,289.67,175.26,200.91,226.54,219.79,206.25,196.95,199.97,199.26,206.09,250.23,201.25,211.36
8.163,212.97,208.52,269.49,243.12,244.82,245.28,233.49,292.03,176.84,204.14,231.67,224.7,209.93,201.45,204.22,204.06,210.44,257.6,204.83,216.9
8.1719,218.95,211.02,271.31,242.24,242.43,241.61,230.8,288.19,176.14,203.6,231.71,225.52,210.97,203.29,206.6,206.31,212.79,262.19,207.46,220.14
8.1807,227.74,217.07,280.76,247.78,245.5,243.04,230.85,285.62,174.86,201.35,228.64,223.24,209.55,202.24,205.67,205.15,212.22,261.7,207.47,219.52
8.1896,233.2,223.15,292.74,257.92,253.74,251.31,235.62,290.43,175.95,201.86,228.88,222.78,208.93,201.16,204.38,204.33,211.14,260.09,206.68,218.23
8.1984,232.03,226.17,300.46,266.76,263.26,263.65,243.97,302.8,180.04,206.71,234.78,227.45,211.64,203.3,206.05,206.79,212.3,262.2,207.69,219.7
8.2072,224.28,223.56,298.12,268.04,268.81,272.44,251.83,317.61,185.37,214.31,243.83,235.61,217.27,208.63,210.94,212.12,216.12,268.47,210.44,224.08
8.2161,214.89,216.75,286.91,261.63,266.71,272.17,254.48,326.17,189.21,220.97,252.98,244.36,223.5,215.58,217.71,218.82,222.07,278.27,215.15,231.45
8.2249,207.31,208.51,272.27,249.84,256.04,261.34,248.84,321.14,188.4,221.8,255.72,248.42,227.14,220.76,222.99,224.04,227.58,287.67,219.83,238.3
8.2338,202.33,202.24,260.3,237.76,241.73,244.42,236.65,303.04,182.55,214.83,248.42,243.27,224.34,219.42,222.52,223.45,228.33,290.26,221.37,239.85
8.2426,199.09,198.03,252.26,229.55,230.82,230.43,224.41,281.04,174.42,202.85,233.69,229.86,215.1,210.43,213.97,214.68,221.87,280.43,216.75,232.42
8.2515,197.23,195.72,247.81,224.91,224.5,222.19,215.93,264.82,167.56,192.55,219.39,215.74,204.61,198.82,202.65,202.18,211.43,262.3,207.5,218.56
8.2603,196.8,195.14,245.92,222.68,221.67,217.84,211.64,256.73,164.45,187.49,210.73,206.92,197.6,190.4,194.33,192.8,202.79,246.23,199.77,207.18
8.2692,197.41,194.95,245.2,221.62,220.59,215.63,209.8,252.79,163.23,185.13,206.26,202.32,194.33,186.16,190.01,187.74,198.12,236.94,195.18,200.97
8.278,198.42,195.72,246.43,222.25,220.79,215.3,209.3,250.48,162.32,183.78,204.06,200.13,192.56,184.07,187.93,185.23,195.95,232.25,192.5,198.05
8.2868,199.4,196.79,247.95,223.44,221.26,215.85,209.64,250.13,162.04,183.22,203.04,199.16,191.7,182.77,186.73,184.04,194.38,229.84,191.58,196.7
8.2957,199.93,197.14,249.19,224.63,222.04,217.03,210.24,251.55,162.55,183.52,203.41,199.32,191.78,182.05,186.27,184.16,193.88,229.24,191.56,196.05
8.3045,199.47,196.9,249.46,225.18,222.49,218.06,211.37,252.99,163.41,184.42,204.68,200.18,192.59,182.44,186.62,184.91,194.41,229.61,191.79,196.53
8.3134,199.71,196.92,249.21,225.09,222.23,218.25,211.75,253.53,163.73,184.91,205.5,200.9,193.2,183.2,187.55,185.47,194.85,230.53,192.28,197.33
8.3222,201.42,197.92,250.54,225.46,222.63,218.48,211.27,253.24,163.31,184.85,205.48,200.77,192.95,183.43,187.83,185.45,194.86,230.95,192.55,197.42
8.3311,204.32,200.05,253.74,227.67,224.95,220.7,212.36,254.39,163.74,185.36,205.55,200.54,192.98,183.72,187.73,185.28,195.29,230.71,192.53,197.39
8.3399,206.83,202.48,257.7,230.97,228.27,223.71,214.67,257.49,165,186.76,207.1,201.64,194.08,184.59,188.37,185.57,195.63,231.16,192.44,197.35
8.3488,207.37,203.83,260.75,234.11,231.81,227.39,217.6,262.45,166.34,188.44,209.76,204.11,195.52,186.15,189.72,186.96,196.42,232.48,192.97,198.51
8.3576,205.36,203.17,260.6,235.13,233.73,231.02,220.68,268.05,168.27,191.28,213.46,207.54,197.57,188.43,191.7,189.6,198.02,235.43,194.7,201.17
8.3664,201.97,200.86,257.24,232.95,233.11,231.95,222.39,271.88,170.36,194.61,217.6,211.71,200.79,191.7,194.73,192.92,200.74,240.49,197.12,204.9
8.3753,198.72,198.03,252.06,228.66,229.96,228.39,220.66,270.56,170.24,195.71,219.46,214.06,202.58,193.97,197.64,195.72,203.89,246,199.83,208.82
8.3841,196.49,195.24,246.94,223.73,224.74,222.01,215.82,263.54,167.9,193.31,217.06,212.14,201.44,193.53,197.72,195.85,204.31,247.49,200.56,209.85
8.393,195.23,193.49,243.7,220.11,219.58,216.12,210.74,254.83,164.59,188.51,210.65,206.14,197.28,189.37,193.84,192.31,201.51,243.16,198.36,206.35
8.4018,195.69,193.56,242.69,219.15,217.54,212.99,207.84,248.88,161.98,184.27,205.14,200.84,193.37,184.83,189.27,187.68,197.84,236.6,195.13,201.07
8.4107,197.15,194.69,243.78,219.66,217.85,212.03,207.14,246.32,161.23,182.47,202.22,197.87,191.23,181.88,186.05,184.25,194.8,230.56,191.9,196.82
8.4195,198.47,195.46,246.04,221.06,218.8,212.46,207.42,245.93,161.17,181.66,200.53,196.1,189.63,180.37,184.34,182.03,192.78,226.48,189.74,194.36
8.4283,198.68,195.98,247.54,223.01,220.54,214.25,208.08,247.34,161.65,181.8,200.48,196.04,189.58,180.37,184.19,181.71,192.01,225.41,189.29,193.65
8.4372,197.57,195.49,247.25,223.58,221.08,215.68,209.31,249.46,162.33,183.1,202.2,197.74,190.68,181.28,184.9,182.77,192.53,226.21,190.01,194.39
8.446,196.35,194.1,245.38,222.25,220.32,215.36,210,250.34,162.26,184.19,203.43,198.69,191.73,181.87,185.94,183.86,193.14,227.4,190.69,195.35
8.4549,195.74,193.24,243.34,220.7,218.81,213.99,208.91,249.04,161.76,183.96,203.24,198.26,191.71,181.75,186.53,184.05,193.55,228.23,191.21,195.94
8.4637,195.64,193.24,242.85,219.82,217.37,212.61,207.33,246.82,160.97,182.75,201.47,197.07,190.67,180.85,185.68,182.72,192.86,227.04,190.81,195.2
8.4726,195.46,193.35,242.73,219.59,217.05,211.79,206.58,245.53,160.69,181.64,199.94,195.88,189.46,179.82,184.35,181.5,191.48,224.66,189.57,193.62
8.4814,195.46,193.11,242.86,219.73,216.88,211.14,206.13,245.09,160.63,181.41,199.63,195.45,188.94,178.99,183.45,180.95,190.78,223.44,188.93,192.7
8.4903,196.01,193.39,243.48,220.05,217.04,211.63,206.22,244.83,160.28,181.44,199.63,195.31,188.78,178.95,183.43,180.66,190.55,223.42,188.74,192.36
8.4991,197.24,194.06,244.41,220.6,217.32,212.51,206.46,245.24,160.62,181.25,199.77,195.21,188.45,179.38,183.66,180.64,190.4,223.83,188.61,192.32
8.5079,199.23,195.06,246.48,221.61,218.33,213.63,207.13,246.19,160.97,181.19,200.14,195.67,188.73,179.38,183.49,180.59,190.7,224.32,188.35,192.3
8.5168,201.22,197.08,249.37,223.51,220.93,216.23,208.64,248.22,161.51,181.69,201.1,196.43,189.75,179.89,183.64,180.65,190.94,224.27,188.64,192.81
8.5256,202.47,198.66,252.23,226.21,224.11,219.15,210.5,251.39,162.24,182.78,202.31,197.43,190.67,180.66,184.25,181.19,191.27,224.84,188.96,193.54
8.5345,202.91,199.85,254.38,228.56,226.44,222,212.91,255.63,163.73,184.84,204.71,199.6,192.21,182.1,185.48,182.75,192.68,226.97,190.17,194.96
8.5433,202.44,199.67,254.96,229.48,227.95,224.5,215.18,260.07,165.53,187.31,208.31,203.21,194.35,184,187.32,185.04,194.87,230.1,191.76,197.46
8.5522,202.33,199.48,254.69,229.7,229.05,226.11,216.71,262.97,166.34,189.41,211.24,206.02,196.33,186.29,189.58,187.72,197.08,234.46,193.59,200.22
8.561,202.3,199.58,254.36,229.66,229.04,226.58,217.36,264.52,166.89,190.9,213.52,208.2,198.32,188.95,192.78,190.64,199.38,238.97,195.82,203.13
8.5699,202.66,199.59,254.48,229.33,228.83,226.05,217.64,265.35,167.62,191.96,215.24,209.83,199.85,191.04,194.62,192.32,200.82,242.32,197.83,205.73
8.5787,204.17,200.42,254.75,229.35,228.73,225.28,217.63,265.13,167.52,191.71,214.95,210.04,199.91,191.66,194.34,192.71,201.25,243.3,198.34,206.64
8.5875,207.24,202.15,256.86,230.17,228.77,224.56,216.84,263.14,166.51,190.18,213.27,208.8,198.77,190.43,193.26,192.51,201.61,242.92,198,206.08
8.5964,212.37,205.53,262.31,233.37,230.86,226.12,216.54,261.83,166.14,188.89,211.69,207,197.19,188.61,192.5,191.14,200.45,241.11,196.98,204.58
8.6052,216.73,209.42,269.57,239.06,235.89,231.09,219.8,264.6,166.76,189.09,211.03,205.8,196.28,187.29,191.75,189.79,198.58,238.34,196.02,202.73
8.6141,218.21,212.17,275.37,244.9,242.13,238.52,225.55,273.32,169.54,192.42,214.35,208.83,198.41,188.9,192.54,190.92,199,238.34,196.11,202.7
8.6229,217.06,212.8,276.79,248.09,246.95,245.57,231.57,284.22,173.72,198.08,220.98,215.2,202.55,192.38,195.25,194.59,201.51,242.34,197.57,205.73
8.6318,214.63,211.35,274.65,247.23,248.41,248,234.66,291.2,176.58,202.89,227.57,221.07,207.02,196.71,199.47,199.76,205.65,249.4,200.6,210.87
8.6406,212.62,209.6,272.22,245.23,246.86,247.02,234.73,293.5,177.79,205.25,232.36,225.71,210.61,201.68,204.29,204.77,209.96,257.43,204.55,216.95
8.6494,209.37,207.17,268.98,243.1,244.01,244.63,233.08,291.73,177.21,205.01,233.57,227,211.87,204.29,206.73,207.46,212.95,263.04,207.1,220.44
8.6583,205.24,204.6,264.07,239.44,240.54,240.74,230.6,286.89,175.23,203.07,231.11,225.1,210.65,203.31,206.23,206.71,213.27,263.74,207.65,220.56
8.6671,201.69,200.71,257.51,233.82,235.26,234.77,225.7,280.04,172.6,199.71,226.36,221.05,207.27,199.42,203.52,203.44,210.39,259.49,205.87,217.33
8.676,199.8,197.75,252.86,229.15,229.68,228.51,220.39,271.99,169.72,195.62,221.29,215.99,203.45,195.95,200.26,199.65,207.28,253.84,203.09,213.11
8.6848,199.72,196.94,250.3,226.07,225.97,224.23,216.61,264.91,167.13,191.37,216.14,211.42,200.24,193.02,196.68,195.92,204.61,248.64,200.49,209.27
8.6937,200.94,197.71,250.36,225.2,224.6,221.84,213.84,259.92,165.15,187.92,211.64,207.41,196.86,189.58,192.71,191.75,200.74,243.21,197.21,204.8
8.7025,202.16,198.89,252.62,226.57,225.04,221.13,212.66,257.7,164.07,186.42,208.88,204.54,194.35,186.74,189.88,188,197.44,237.88,194.32,200.88
8.7114,203.16,200.06,254.84,228.38,227.01,222.51,214.02,258.44,164.07,186.93,208.53,203.4,193.78,185.4,188.89,186.71,195.93,234.85,192.76,199.11
8.7202,204.75,200.91,256.77,230.03,228.93,224.63,216.34,261.26,164.89,187.84,210.15,205.49,195.27,186.28,190.2,188.51,196.44,235.49,193.2,199.96
8.729,207.9,202.95,259.57,232.13,230.36,226.11,217.68,264.26,166.03,189.31,211.89,207.61,197.01,187.36,191.12,190.19,198.01,237.06,194.24,201.64
8.7379,214.01,207.82,266.23,236.11,234.02,229.31,219.61,266.72,167.52,191.23,213.41,208.43,197.4,188.36,191.44,191.06,198.92,238.15,194.93,202.49
8.7467,219.6,213.42,275.87,243.34,241.67,237.25,224.71,273.65,170.2,193.99,216.72,210.78,198.85,190.51,193.24,192.95,200.15,240.76,196.5,204.03
8.7556,221.45,216.05,282.16,250.67,250.24,246.76,232.29,285.78,173.95,198.51,222.4,216.77,202.95,194.31,196.66,196.33,202.8,245.76,198.74,207.86
8.7644,219.32,214.03,282.27,253.06,253.83,252.72,238.09,296.83,177.6,203.42,229.98,224.23,208.4,199.72,201.42,202.1,206.65,253.32,202.17,213.71
8.7733,217.45,211.44,278.23,250.34,251.9,253.17,239.68,301.25,179.41,207.99,236.39,229.87,213.32,205.27,206.95,208.95,211.63,262.5,207.12,219.89
8.7821,217.37,210.24,275.18,246.65,247.38,248.41,236.58,296.75,178.42,208.57,237.72,230.85,214.64,206.4,209.43,211.08,214.78,267.35,209.55,222.84
8.791,218.16,210.51,275.52,245.85,244.97,245.12,232.41,290.59,176.4,205.29,234.15,227.74,211.64,203.52,207.31,207.71,213.1,264.75,207.77,221.18
8.7998,220.39,212.61,279.04,248.29,247.09,247.83,232.36,289.69,176.19,203.78,231.62,225.73,209.93,201.87,205.37,205.6,211.53,261.73,206.23,219.16
8.8086,220.93,214.21,282.33,251.15,250.97,252.13,235.01,293.46,176.84,204.33,232.28,226.09,209.57,201.85,204.93,204.95,211.39,260.39,205.12,218.19
8.8175,218.59,213.69,282.4,251.91,253.18,255.01,238.01,298.91,178.36,206.66,235.2,228.63,210.57,203.65,206.14,205.51,211.93,261.58,205.08,218.91
8.8263,216.25,213.03,280.68,251.76,253.61,256.49,239.81,303.58,180.33,209.39,238.93,232.33,213.55,206.76,208.54,208.53,214.6,266.52,207.3,222.86
8.8352,213.73,211.52,277.45,250.58,253.06,256.54,240.77,305.94,181.53,211.97,243.05,236.3,216.97,210,212.07,212.51,218.42,272.66,210.2,227.06
8.844,208.93,207.53,270.96,245.55,249.76,253.4,239.52,303.58,180.42,211.92,243.77,237.39,217.51,211.25,213.75,215.01,220.1,276.24,211.69,229.46
8.8529,205.61,203.45,264.3,239.61,243.62,246.83,235.31,297.97,178.44,209.45,241.36,235.98,216.16,211.31,213.06,214.64,219.99,277.27,212.19,230.39
8.8617,202.8,200.35,258.78,234.63,236.41,238.24,229.39,288.24,175.52,205.64,235.65,231.19,213.63,208.93,211.35,212.95,218.39,275.73,211.8,228.84
8.8706,199.19,197.12,253.16,229.31,230.12,230.42,223.22,277.5,171.53,199.53,227.01,223.53,208.75,203.15,206.93,208.07,214.35,268.96,209.38,223.65
8.8794,196.54,194.36,247.85,224.32,225.24,224.16,216.19,266.36,167.29,193.04,218.4,214.96,202.03,195.25,199.56,199.89,207.74,257.31,203.67,215.33
8.8882,195.14,192.25,244.66,221.08,221.45,218.69,210.42,256.32,163.11,186.83,210.59,206.84,195.71,187.85,192.2,192.23,200.25,244.65,196.4,205.9
8.8971,193.56,189.89,242.53,218.2,217.99,214.31,206.49,250.15,159.77,181.82,204.16,199.84,190.65,182.62,186.41,185.96,194.02,234.02,191.25,198.24
8.9059,193.96,190.06,242.77,217.63,216.7,213.41,205.05,248.43,158.63,180.33,200.85,196.74,188.18,180.11,183.66,182.46,191.04,228.13,188.38,194.46
8.9148,195.32,191.61,243.93,219.47,217.69,214.52,205.66,248.33,158.88,180.13,199.74,195.94,187.64,179.05,182.65,181.18,190.38,226.01,187.14,192.94
8.9236,195.3,192.06,243.92,218.95,217.89,214.21,205.25,247.42,158.53,179.78,199.43,195.39,186.87,178.43,182.29,180.04,190.25,225.01,186.46,191.97
8.9325,195.33,191.17,244.13,218.68,217.34,213.62,205.24,247.57,158.73,180.13,199.29,195.71,186,178.28,182.22,179.61,189.78,224.99,185.91,190.96
8.9413,197.12,191.77,244.81,219.93,218.19,215.07,206.82,249.25,159.38,180.59,200.44,196.66,186.8,178.72,182.58,179.62,188.89,224.02,185.36,190.38
8.9501,197.75,192.96,245.72,220.47,218.58,216.2,206.39,249.61,158.68,180.21,200.57,196.15,186.7,178.02,181.43,178.71,187.59,223.17,184.65,190.44
8.959,199.22,194.75,248.65,222.83,219.65,217.67,206.81,250.93,159.37,181.07,201.68,196.51,186.48,178.45,181.51,179.78,188.32,224.53,185.19,191.77
8.9678,199.65,195.93,251.46,224.3,222.57,220.32,208.62,253.11,160.7,181.93,203.45,198.93,188.71,180.33,184.1,182.02,190.47,226.64,186.63,193.3
8.9767,198.57,195.77,251.68,224.86,225.34,222.25,210.65,256.47,161.58,182.88,204.83,200.11,189.45,181.03,184.98,182.86,191.5,227.78,187.54,195.09
8.9855,196.18,194.01,249.19,224.7,225.37,222.75,211.95,259.23,162.19,184.42,207.79,201.5,190.18,181.67,184.62,182.91,191.41,229.3,188.13,196.7
8.9944,193.87,191.46,245.34,222.49,222.87,221.55,211.08,259.54,162.94,186.2,210.15,204.38,192.58,183.65,186.09,184.73,192.72,233.57,190.08,198.28
9.0032,194.75,191.3,243.58,219.55,219.51,218.7,209.29,257.33,163.4,186.45,209.06,205.34,194.06,185.58,189.15,188.06,195.39,237.16,191.92,201.35
9.0121,195.27,191.17,243.73,218.48,217.47,215.7,206.65,253.27,161.67,183.85,205.36,202.34,192.38,184.34,188.96,188.03,195.42,235.35,191,200.16
9.0209,195.84,192.22,244.49,219.86,218.1,214.79,204.89,248.63,159.79,180.56,201.73,198.27,188.18,180.93,184.95,183.73,191.66,229.74,188.43,194.62
9.0297,197.05,193.35,245.86,220.7,218.76,216,205.37,248.3,158.85,180.38,200.09,196.01,186.61,177.7,182.03,181.37,189.66,225.9,186.23,191.85
9.0386,198.92,194.64,249.82,223.07,221.89,219.5,208.03,254.09,159.3,182.19,202.53,197.96,187.85,178.05,183.19,181.16,189.34,225.32,185.17,192.28
9.0474,200.84,196.68,252.75,225.41,225.04,223.33,212.12,260.46,162.06,184.65,207.71,202.94,190.61,182.26,185.24,183.64,190.78,228.61,186.99,195.04
9.0563,199.51,195.59,250.97,224.6,224.01,223.78,213.8,261.62,162.62,185.61,209.78,205.45,193.17,184.5,186.3,186.14,192.86,232.55,188.17,197.35
9.0651,196.74,192.77,247.41,221.61,221.65,220.72,211.23,258.98,160.45,183.31,208.36,203.54,192.78,184.3,186.78,185.84,192.74,233.56,187.71,198.01
9.074,196.65,192.53,247.41,220.57,221.55,219.14,209.9,257.53,160.68,183.3,207.59,201.57,191.39,183.6,186.52,186.21,193.41,235.36,188.83,199.12
9.0828,197.78,193.67,247.83,220.89,220.59,218.67,209.13,255.18,161.07,183.3,204.67,199.4,189.43,180.64,184.84,184.27,191.81,232.96,188.98,197.04
9.0917,198.32,194.3,248.8,222.03,219.24,217.9,207.35,252.5,159.73,182.47,203.33,197.54,187.59,179.14,183.06,182.34,189.39,227.77,186.96,193.37
9.1005,198.99,195.73,251.89,223.14,221.98,219.91,209.43,254.66,159.53,182.49,204.45,200.22,188.7,179.93,182.88,182.44,189.83,227.96,186,192.69
9.1093,200.48,197.29,253.47,225.27,226.48,223.78,211.78,260.62,161.69,184.28,206.59,202.3,190.6,181.76,185.54,184.1,192.98,232.16,187.28,195.72
9.1182,198.9,196.66,252.48,226.73,228.98,227.29,214.85,265.81,163.7,188.22,210.04,206.28,193.2,184.89,187.78,186.69,194.9,235.11,188.44,199.57
9.127,194.87,193.54,248.84,224.57,227.79,225.98,215.63,266.68,163.19,189,211.94,206.71,194.68,186.92,188.72,188.81,195.35,237.38,188.71,200.99
9.1359,194.19,191.66,246.68,223.02,224.44,222.46,212.57,264.17,161.77,188.18,212.31,204.59,193.82,186.18,188.98,189.77,194.7,239.26,189.77,200.66
9.1447,195.36,191.77,245.14,221.82,220.87,219.09,209.37,258.72,160.58,187.29,210.33,204.09,193.27,184.71,188.72,189.77,194.99,239.67,190.82,201.53
9.1536,194.84,192.61,244.33,220.71,219.75,217.27,207.36,255.13,160.54,185.23,207.15,201.86,190.94,183.42,188.41,188.24,195.53,238.53,190.56,200.71
9.1624,194.17,192,243.15,219.82,219.87,215.49,205.95,255.13,159.46,182.47,203.61,199.96,188.99,181.53,186.45,184.67,192.38,234.18,187.43,198.23
9.1712,190.76,188.96,239.89,218.23,217.43,213.38,205.45,253.52,157.79,181.86,202.14,197.62,186.56,178.86,184.42,184.02,189.6,231.14,185.82,195.47
9.1801,188.52,187.17,236.34,216.83,215.24,213.71,206.73,250.39,157.97,181.28,202.24,196.1,185.15,178.97,184.96,183.28,189.23,230.18,187.85,194.49
9.1889,186.2,184.56,233.39,213.12,212.84,211.27,203.17,247.02,155.98,178.27,199.66,194.43,183.91,176.92,181.41,178.47,186.41,225.72,185.88,191.46
9.1978,184.41,183.45,232.51,209.63,209.28,206.86,199.82,243.36,155.72,176.54,196.72,191.79,181.58,173.74,177.29,174.34,182.92,221.03,181.12,186.9
9.2066,186.43,184.31,231.94,207.85,206.09,202.85,197.33,237.55,152.68,173.37,194.64,189.13,181.31,172.62,176.9,174.21,181.92,217.98,181.15,187.05
9.2155,189.02,185.14,233.01,208.08,205.43,201.28,196.67,235.86,151.52,172.09,192.95,187.32,181.58,171.8,175.76,173.98,182.01,216.53,180.95,187.31
9.2243,190.3,186.84,236.66,210.85,210.28,207.33,200.14,239.69,155.57,176.02,192.36,186.47,180.99,170.4,174.22,173.36,182.43,216.94,180.24,186.61
9.2332,191.02,188.46,239.2,213.95,212.66,211.34,199.72,240.46,154.9,175.53,192.99,188.52,182.06,170.56,175.88,174.65,181.57,216.78,178.72,185.63
9.242,190.8,188.26,240.01,213.96,210.23,207.43,197.37,240.28,151.51,172.94,192.99,190.11,181.05,171.83,175.78,173.08,178.5,213.53,175.93,182.54
9.2508,188.4,186.55,239.59,212.94,210.77,207.87,198.88,242.44,151.63,172.9,193.55,189.49,180.49,171.23,171.87,168.13,177.54,213.85,176.37,183.4
9.2597,189.12,188.01,240.77,216.01,213.44,211.11,200.85,244.95,156.81,177.42,200.23,196.48,185.96,173.7,176.02,174.37,184.5,221.33,182.3,188.97
9.2685,191.88,188.01,239.44,219.03,215.84,212.07,202.92,248.82,160.19,179.67,202.71,197.55,185.78,177.53,180.77,179.78,185.93,223.94,182.86,192.98
9.2774,193.19,187.59,238.91,219.03,217.34,213.21,205.34,249.78,155.43,177.62,198.74,194.63,181.67,176.76,180.09,177.84,182.24,224.33,178.22,191.89
9.2862,191.68,187.8,237.49,215.61,216.78,212.7,203.69,248.26,155.1,177.34,197.98,195.56,182.26,175.46,178.71,180.24,182.9,223.32,178.92,188.1
9.2951,190.16,187.15,236.64,213,216.87,213.08,202.13,249.6,157.4,178.06,198.24,193.12,184.16,176.45,179.72,182.14,186.17,223.01,180.9,189.38


==> figures/data/20220726/expXRD_fit_nmf1.csv <==
0,0,-4.6884e-102,4.6884e-102
0.008844,0,1.5273e-102,-1.5273e-102
0.017688,0,-2.2998e-102,2.2998e-102
0.026532,0,-1.5761e-102,1.5761e-102
0.035376,0,-7.9916e-103,7.9916e-103
0.04422,0,-3.059e-102,3.059e-102
0.053064,0,-3.1256e-102,3.1256e-102
0.061908,0,-5.3766e-102,5.3766e-102
0.070752,0,-1.7404e-102,1.7404e-102
0.079596,0,-3.0457e-102,3.0457e-102
0.08844,0,-3.1256e-102,3.1256e-102
0.097284,0,-1.6605e-102,1.6605e-102
0.10613,0,-1.5628e-102,1.5628e-102
0.11497,0,-3.0102e-102,3.0102e-102
0.12382,0,-3.1256e-102,3.1256e-102
0.13266,0,-1.696e-102,1.696e-102
0.1415,0,-1.5628e-102,1.5628e-102
0.15035,0,-1.5095e-103,1.5095e-103
0.15919,0,-1.403e-102,1.403e-102
0.16804,0,-2.9569e-102,2.9569e-102
0.17688,0,-3.8182e-102,3.8182e-102
0.18572,0,-2.5307e-102,2.5307e-102
0.19457,0,-3.0279e-102,3.0279e-102
0.20341,0,-1.0877e-102,1.0877e-102
0.21226,0,5.683e-103,-5.683e-103
0.2211,0,-1.2298e-102,1.2298e-102
0.22994,0,-2.2288e-102,2.2288e-102
0.23879,0,-1.6827e-102,1.6827e-102
0.24763,0,-2.2199e-102,2.2199e-102
0.25648,0,-3.8625e-103,3.8625e-103
0.26532,0,-1.2964e-102,1.2964e-102
0.27416,0,-2.8504e-102,2.8504e-102
0.28301,0,-1.8469e-102,1.8469e-102
0.29185,0,-1.5628e-102,1.5628e-102
0.3007,0,-3.4542e-102,3.4542e-102
0.30954,0,-3.281e-102,3.281e-102
0.31838,0,-3.1256e-102,3.1256e-102
0.32723,0,-3.7428e-102,3.7428e-102
0.33607,0,-1.4562e-102,1.4562e-102
0.34492,0,-1.3897e-102,1.3897e-102
0.35376,0,-1.5628e-102,1.5628e-102
0.3626,0,-4.5597e-102,4.5597e-102
0.37145,0,-3.0901e-102,3.0901e-102
0.38029,0,-0.00015171,0.00015171
0.38914,0,0.00055555,-0.00055555
0.39798,0,0.0063196,-0.0063196
0.40682,0,0.021721,-0.021721
0.41567,0,0.0070765,-0.0070765
0.42451,0,-1.7049e-102,1.7049e-102
0.43336,0,-1.0275e-05,1.0275e-05
0.4422,0,3.7577e-06,-3.7577e-06
0.45104,0,0.0019545,-0.0019545
0.45989,0,0.0090449,-0.0090449
0.46873,0,0.0082579,-0.0082579
0.47758,0,0.002597,-0.002597
0.48642,0,0.00025916,-0.00025916
0.49527,0,-1.4205e-05,1.4205e-05
0.50411,0,-1.2528e-05,1.2528e-05
0.51295,0,6.3205e-05,-6.3205e-05
0.5218,0,3.1601e-05,-3.1601e-05
0.53064,0,-7.3527e-05,7.3527e-05
0.53949,0,-3.8663e-05,3.8663e-05
0.54833,0,-2.5751e-102,2.5751e-102
0.55717,0,7.6188e-06,-7.6188e-06
0.56602,0.037854,4.3148e-06,0.037849
0.57486,0.062324,0,0.062324
0.58371,0.061081,-1.7196e-05,0.061099
0.59255,0.059901,-1.0473e-05,0.059911
0.60139,0.058771,0,0.058771
0.61024,0.057703,0.001829,0.055874
0.61908,0.056681,0.012868,0.043813
0.62793,0.055709,0.049849,0.0058598
0.63677,0.054781,0.13463,-0.079849
0.64561,0.0539,0.29582,-0.24192
0.65446,0.053058,0.58957,-0.53651
0.6633,0.052266,1.0317,-0.97939
0.67215,0.051503,1.2925,-1.241
0.68099,0.050786,1.0119,-0.96113
0.68983,0.0501,0.48529,-0.43519
0.69868,0.049449,0.14743,-0.09798
0.70752,0.048836,0.02525,0.023586
0.71637,0.048255,0.00042072,0.047834
0.72521,0.047698,0,0.047698
0.73405,0.047181,0,0.047181
0.7429,0.046689,0,0.046689
0.75174,0.046234,0,0.046234
0.76059,0.045803,6.8654e-05,0.045735
0.76943,0.04541,0.00018371,0.045226
0.77827,0.045035,0.00011602,0.044919
0.78712,0.044692,0,0.044692
0.79596,0.044381,0.00030036,0.044081
0.80481,0.044093,0.00054394,0.043549
0.81365,0.043832,0.00040978,0.043422
0.82249,0.043604,0.00020023,0.043404
0.83134,0.043399,1.9891e-05,0.043379
0.84018,0.043227,6.4674e-08,0.043227
0.84903,0.043079,0,0.043079
0.85787,0.042972,0,0.042972
0.86671,0.042888,0,0.042888
0.87556,0.042832,0.00071605,0.042115
0.8844,0.042812,0.0066602,0.036152
0.89325,0.042828,0.038821,0.0040069
0.90209,0.042883,0.14365,-0.10077
0.91093,0.042964,0.4,-0.35704
0.91978,0.043098,0.97179,-0.92869
0.92862,0.043266,2.22,-2.1768
0.93747,0.043477,4.6106,-4.5672
0.94631,0.043736,7.4757,-7.432
0.95515,0.04405,8.1664,-8.1224
0.964,0.044414,5.5318,-5.4874
0.97284,0.044834,2.3473,-2.3025
0.98169,0.045328,0.7503,-0.70498
0.99053,0.04589,0.19153,-0.14564
0.99937,0.046528,0.029198,0.01733
1.0082,0.04725,0.00027075,0.046979
1.0171,0.048074,0,0.048074
1.0259,0.049004,0,0.049004
1.0348,0.050049,0,0.050049
1.0436,0.051237,0,0.051237
1.0524,0.052562,0,0.052562
1.0613,0.054084,0,0.054084
1.0701,0.055797,0,0.055797
1.079,0.057745,0,0.057745
1.0878,0.059976,2.8673e-06,0.059973
1.0967,0.062509,6.7077e-06,0.062503
1.1055,0.065451,0,0.065451
1.1143,0.068805,0,0.068805
1.1232,0.072754,0,0.072754
1.132,0.077335,0,0.077335
1.1409,0.082747,0,0.082747
1.1497,0.0892,0,0.0892
1.1586,0.096871,0,0.096871
1.1674,0.10632,0,0.10632
1.1763,0.11778,3.3171e-05,0.11775
1.1851,0.13232,0.00010335,0.13222
1.1939,0.15064,0,0.15064
1.2028,0.17452,0,0.17452
1.2116,0.20654,0,0.20654
1.2205,0.24983,0,0.24983
1.2293,0.31343,0,0.31343
1.2382,0.4061,0,0.4061
1.247,0.55925,0.00039519,0.55885
1.2559,0.82426,0.015157,0.8091
1.2647,1.4177,0.14553,1.2721
1.2735,5.4036,0.95581,4.4478
1.2824,25.771,4.3865,21.384
1.2912,56.308,10.604,45.703
1.3001,37.245,11.153,26.092
1.3089,8.8725,4.6614,4.2111
1.3178,1.739,1.2541,0.48488
1.3266,0.86155,0.34181,0.51973
1.3354,0.55154,0.11507,0.43647
1.3443,0.38269,0.068943,0.31375
1.3531,0.28471,0.036643,0.24806
1.362,0.2194,0.0062061,0.21319
1.3708,0.17624,2.9145e-05,0.17621
1.3797,0.14506,0.00060569,0.14445
1.3885,0.12233,0.0044389,0.11789
1.3974,0.10524,0.014046,0.091197
1.4062,0.091925,0.026164,0.065761
1.415,0.081653,0.040298,0.041355
1.4239,0.073303,0.056939,0.016363
1.4327,0.066636,0.079895,-0.013259
1.4416,0.061127,0.10795,-0.046821
1.4504,0.056573,0.13048,-0.07391
1.4593,0.052776,0.15754,-0.10477
1.4681,0.049557,0.17789,-0.12834
1.477,0.046852,0.19115,-0.1443
1.4858,0.044522,0.20802,-0.16349
1.4946,0.042542,0.21844,-0.17589
1.5035,0.040828,0.225,-0.18418
1.5123,0.039344,0.22758,-0.18824
1.5212,0.03807,0.23222,-0.19415
1.53,0.036954,0.2421,-0.20514
1.5389,0.035996,0.22731,-0.19131
1.5477,0.035155,0.194,-0.15884
1.5565,0.034436,0.16773,-0.1333
1.5654,0.033803,0.14471,-0.1109
1.5742,0.03327,0.12618,-0.092907
1.5831,0.032806,0.10562,-0.072815
1.5919,0.03241,0.085578,-0.053168
1.6008,0.032089,0.06661,-0.03452
1.6096,0.031815,0.040987,-0.0091721
1.6185,0.031599,0.023183,0.0084159
1.6273,0.03143,0.01708,0.01435
1.6361,0.031313,0.016395,0.014918
1.645,0.031234,0.014054,0.017181
1.6538,0.031191,0.0054428,0.025748
1.6627,0.031195,0.0012933,0.029902
1.6715,0.031234,7.6125e-05,0.031158
1.6804,0.031311,-0.00066503,0.031976
1.6892,0.031423,-0.0013713,0.032794
1.6981,0.031573,-0.0001301,0.031703
1.7069,0.031752,0,0.031752
1.7157,0.031966,0,0.031966
1.7246,0.032222,0,0.032222
1.7334,0.032513,0,0.032513
1.7423,0.032841,0,0.032841
1.7511,0.033215,0,0.033215
1.76,0.033625,0,0.033625
1.7688,0.034075,0,0.034075
1.7776,0.034573,0,0.034573
1.7865,0.035123,0,0.035123
1.7953,0.03573,0,0.03573
1.8042,0.036388,0,0.036388
1.813,0.037111,1.1416e-06,0.03711
1.8219,0.037906,0.0011088,0.036797
1.8307,0.038773,0.081325,-0.042552
1.8396,0.03973,0.39342,-0.35369
1.8484,0.04078,1.5327,-1.4919
1.8572,0.041943,5.8485,-5.8066
1.8661,0.043236,13.551,-13.507
1.8749,0.044668,15.985,-15.94
1.8838,0.046269,9.8514,-9.8051
1.8926,0.048071,4.0576,-4.0095
1.9015,0.050099,1.6972,-1.6471
1.9103,0.052435,0.82202,-0.76959
1.9192,0.055088,0.31151,-0.25642
1.928,0.058195,0.053061,0.0051334
1.9368,0.061836,0.0014535,0.060383
1.9457,0.06615,0.0087307,0.057419
1.9545,0.071413,0.052817,0.018595
1.9634,0.077786,0.088725,-0.010938
1.9722,0.086007,0.080259,0.0057482
1.9811,0.096446,0.036286,0.06016
1.9899,0.11053,0.00033831,0.11019
1.9987,0.13007,-0.0076534,0.13773
2.0076,0.15827,0.010344,0.14792
2.0164,0.20325,0.025334,0.17791
2.0253,0.27602,0.0095455,0.26648
2.0341,0.43719,-0.004338,0.44153
2.043,1.1648,0.05485,1.1099
2.0518,5.7653,0.50166,5.2636
2.0607,14.655,1.1597,13.495
2.0695,11.908,1.1044,10.803
2.0783,3.4345,0.4594,2.9751
2.0872,0.68556,0.071111,0.61445
2.096,0.37301,0.0010384,0.37197
2.1049,0.26537,-0.00057515,0.26594
2.1137,0.21532,-0.003525,0.21885
2.1226,0.18966,0.040225,0.14943
2.1314,0.17849,0.095255,0.083237
2.1403,0.17857,0.072137,0.10643
2.1491,0.18732,0.018276,0.16904
2.1579,0.20921,0,0.20921
2.1668,0.25031,-0.0005974,0.25091
2.1756,0.3496,-0.0046195,0.35422
2.1845,0.97061,0.024426,0.94618
2.1933,3.7306,0.19876,3.5319
2.2022,6.6717,0.45589,6.2159
2.211,3.8208,0.44208,3.3788
2.2198,1.0801,0.16453,0.91553
2.2287,0.47249,0.0063669,0.46612
2.2375,0.43527,0.023843,0.41143
2.2464,0.47552,0.20263,0.2729
2.2552,0.56958,1.1414,-0.57182
2.2641,0.74646,6.6131,-5.8666
2.2729,1.0529,17.87,-16.817
2.2818,1.7736,23.135,-21.361
2.2906,5.4448,16.443,-10.998
2.2994,26.268,10.133,16.135
2.3083,59.966,8.4573,51.509
2.3171,42.942,5.541,37.401
2.326,11.492,2.2218,9.2703
2.3348,2.361,0.69896,1.662
2.3437,1.2415,0.19776,1.0437
2.3525,0.81414,0.037636,0.77651
2.3614,0.59515,0.00063439,0.59452
2.3702,0.46644,0,0.46644
2.379,0.38598,0,0.38598
2.3879,0.33646,0,0.33646
2.3967,0.30435,-1.6094e-05,0.30437
2.4056,0.2864,-0.00033112,0.28673
2.4144,0.27786,0.0071576,0.2707
2.4233,0.27783,0.057358,0.22048
2.4321,0.28562,0.20063,0.084988
2.4409,0.30099,0.50094,-0.19995
2.4498,0.32602,1.1039,-0.77786
2.4586,0.36128,2.3983,-2.037
2.4675,0.41209,5.4905,-5.0784
2.4763,0.48278,12.714,-12.231
2.4852,0.58398,23.991,-23.407
2.494,0.73479,30.702,-29.968
2.5029,0.96188,24.703,-23.741
2.5117,1.354,12.751,-11.397
2.5205,2.0516,5.1516,-3.1
2.5294,4.2463,2.4169,1.8294
2.5382,18.448,2.6201,15.828
2.5471,68.791,5.7459,63.045
2.5559,90.098,9.2074,80.89
2.5648,36.691,7.7243,28.967
2.5736,13.1,3.4793,9.6203
2.5825,15.542,2.1069,13.435
2.5913,11.552,1.7805,9.7713
2.6001,3.8249,0.7744,3.0505
2.609,1.3855,0.12034,1.2652
2.6178,0.89542,0.0083983,0.88702
2.6267,0.69837,0,0.69837
2.6355,0.60033,0,0.60033
2.6444,0.55501,-0.00022695,0.55524
2.6532,0.56134,-0.004613,0.56596
2.662,0.62438,-0.008685,0.63307
2.6709,0.77864,0.03651,0.74213
2.6797,1.1956,0.34873,0.84683
2.6886,3.0385,1.5322,1.5063
2.6974,15.399,3.356,12.043
2.7063,34.392,3.6077,30.784
2.7151,22.916,1.9246,20.992
2.724,5.9313,0.63565,5.2957
2.7328,1.4547,0.17832,1.2764
2.7416,0.74895,0.03309,0.71586
2.7505,0.4954,0.0003191,0.49508
2.7593,0.36445,-0.00032789,0.36478
2.7682,0.28092,-0.00047158,0.28139
2.777,0.22731,0,0.22731
2.7859,0.18998,0,0.18998
2.7947,0.16277,0,0.16277
2.8036,0.14266,-0.00012563,0.14278
2.8124,0.12701,-0.00018759,0.1272
2.8212,0.1151,0.011844,0.10326
2.8301,0.10552,0.084147,0.021369
2.8389,0.097957,0.25673,-0.15878
2.8478,0.091883,0.49612,-0.40423
2.8566,0.087018,0.59637,-0.50935
2.8655,0.083205,0.42192,-0.33871
2.8743,0.080191,0.1618,-0.081612
2.8831,0.078011,0.021513,0.056498
2.892,0.07645,0,0.07645
2.9008,0.075548,-6.8285e-05,0.075616
2.9097,0.075245,-0.0015023,0.076748
2.9185,0.075535,-0.0059055,0.081441
2.9274,0.076462,0.024691,0.051772
2.9362,0.078006,0.18693,-0.10892
2.9451,0.080332,0.76445,-0.68412
2.9539,0.083423,2.3919,-2.3084
2.9627,0.087481,4.8522,-4.7647
2.9716,0.092674,5.5994,-5.5068
2.9804,0.099183,3.5677,-3.4685
2.9893,0.10753,1.4,-1.2925
2.9981,0.11792,0.52967,-0.41175
3.007,0.13145,0.47144,-0.33999
3.0158,0.14873,0.55844,-0.40971
3.0247,0.17158,0.37718,-0.2056
3.0335,0.20241,0.11286,0.08955
3.0423,0.24445,0.0052404,0.23921
3.0512,0.30639,0,0.30639
3.06,0.39682,0,0.39682
3.0689,0.547,0.00023095,0.54677
3.0777,0.80609,0.010763,0.79533
3.0866,1.3739,0.12953,1.2444
3.0954,4.5148,0.42973,4.0851
3.1043,19.265,1.5232,17.741
3.1131,41.47,4.1859,37.284
3.1219,28.109,5.3278,22.781
3.1308,7.3928,2.8429,4.5499
3.1396,1.7776,0.7018,1.0758
3.1485,0.9613,0.1164,0.8449
3.1573,0.68902,0.0029375,0.68609
3.1662,0.61401,-0.023008,0.63702
3.175,1.1958,0.032898,1.1629
3.1838,3.6757,0.4275,3.2482
3.1927,5.7117,0.80292,4.9088
3.2015,2.925,1.5507,1.3743
3.2104,0.74875,6.1577,-5.409
3.2192,0.299,12.809,-12.51
3.2281,0.20242,12.335,-12.133
3.2369,0.15843,6.0979,-5.9395
3.2458,0.13046,2.0434,-1.9129
3.2546,0.11245,0.59312,-0.48067
3.2634,0.099779,0.18617,-0.086392
3.2723,0.09084,0.14265,-0.051807
3.2811,0.084643,0.14037,-0.055731
3.29,0.080464,0.058584,0.02188
3.2988,0.078377,0.0040732,0.074304
3.3077,0.078147,-0.0014448,0.079592
3.3165,0.080487,0.18567,-0.10518
3.3254,0.086422,0.44504,-0.35862
3.3342,0.098531,0.55405,-0.45552
3.343,0.12775,0.83815,-0.7104
3.3519,0.2378,1.6423,-1.4045
3.3607,0.99359,2.0644,-1.0708
3.3696,2.3281,1.4945,0.83355
3.3784,1.7703,0.74315,1.0271
3.3873,0.54712,0.28904,0.25809
3.3961,0.17544,0.081123,0.09432
3.4049,0.11993,0.010827,0.10911
3.4138,0.10503,0.0003295,0.10471
3.4226,0.10203,0,0.10203
3.4315,0.10542,0,0.10542
3.4403,0.11575,0,0.11575
3.4492,0.13474,0,0.13474
3.458,0.16905,-0.0029706,0.17202
3.4669,0.27631,-0.013066,0.28938
3.4757,0.79642,0.050532,0.74588
3.4845,2.6366,0.1431,2.4935
3.4934,3.27,0.11733,3.1526
3.5022,1.3849,0.02661,1.3583
3.5111,0.52005,-0.0049827,0.52503
3.5199,0.45866,-0.050478,0.50914
3.5288,0.64055,0.0042799,0.63627
3.5376,1.3329,0.60598,0.72689
3.5465,6.207,1.5903,4.6166
3.5553,17.578,1.7656,15.812
3.5641,17.09,1.0265,16.063
3.573,5.8077,0.35493,5.4528
3.5818,1.2563,0.068595,1.1877
3.5907,0.56842,0.0020495,0.56637
3.5995,0.35921,-0.016308,0.37552
3.6084,0.25955,-0.0045789,0.26413
3.6172,0.19969,0.13451,0.065185
3.626,0.16315,0.61923,-0.45607
3.6349,0.13966,1.7968,-1.6571
3.6437,0.12447,3.4071,-3.2826
3.6526,0.1157,4.066,-3.9503
3.6614,0.11138,3.0403,-2.929
3.6703,0.11193,1.4345,-1.3225
3.6791,0.11762,0.38809,-0.27047
3.688,0.13091,-0.035846,0.16675
3.6968,0.15767,-0.10041,0.25809
3.7056,0.21049,0.63886,-0.42837
3.7145,0.4428,2.8825,-2.4397
3.7233,1.6551,5.2632,-3.6081
3.7322,4.7022,5.3809,-0.67868
3.741,4.4292,3.5581,0.87109
3.7499,1.4361,1.6723,-0.23627
3.7587,0.39081,0.55092,-0.1601
3.7676,0.20726,0.095612,0.11165
3.7764,0.1631,-0.0075334,0.17063
3.7852,0.14231,0.032089,0.11022
3.7941,0.13559,0.13547,0.00011353
3.8029,0.13728,0.2105,-0.073227
3.8118,0.14685,0.17746,-0.030607
3.8206,0.1659,0.073591,0.092311
3.8295,0.19742,0.0096739,0.18775
3.8383,0.25612,-0.00030894,0.25643
3.8471,0.36978,-0.010494,0.38028
3.856,0.7849,0.010615,0.77428
3.8648,3.2426,0.23291,3.0097
3.8737,9.2571,0.64936,8.6078
3.8825,8.6863,0.76595,7.9203
3.8914,2.7777,0.41947,2.3583
3.9002,0.7786,0.15816,0.62044
3.9091,0.38956,0.20519,0.18436
3.9179,0.29824,0.26146,0.036782
3.9267,0.25941,0.17318,0.086232
3.9356,0.24641,0.052075,0.19434
3.9444,0.25164,0.0033017,0.24834
3.9533,0.27052,0,0.27052
3.9621,0.30728,0,0.30728
3.971,0.36561,0,0.36561
3.9798,0.46045,-0.00083768,0.46129
3.9887,0.62486,-0.0054556,0.63032
3.9975,0.93403,0.0061492,0.92788
4.0063,2.2562,0.14719,2.109
4.0152,8.728,0.78039,7.9476
4.024,23.963,2.1406,21.822
4.0329,21.53,3.1941,18.336
4.0417,6.8396,2.8736,3.966
4.0506,1.9184,3.0799,-1.1615
4.0594,1.1269,6.505,-5.3782
4.0682,1.0098,11.28,-10.27
4.0771,1.0744,12.129,-11.055
4.0859,1.343,8.127,-6.784
4.0948,1.9475,3.8873,-1.9398
4.1036,3.8147,2.4368,1.3779
4.1125,16.013,4.2191,11.794
4.1213,52.039,7.8444,44.194
4.1302,60.965,8.8683,52.097
4.139,23.94,5.7761,18.164
4.1478,5.8283,2.4199,3.4084
4.1567,2.2361,0.81328,1.4228
4.1655,1.5913,0.26903,1.3222
4.1744,2.3207,0.2103,2.1104
4.1832,4.2198,0.21284,4.007
4.1921,3.132,0.096219,3.0358
4.2009,1.1359,0.0051218,1.1308
4.2098,0.51558,0,0.51558
4.2186,0.36183,-0.0028639,0.3647
4.2274,0.292,-0.018879,0.31088
4.2363,0.24822,-0.029484,0.27771
4.2451,0.2175,0.073498,0.144
4.254,0.1971,0.34141,-0.1443
4.2628,0.18261,0.54681,-0.36419
4.2717,0.17364,0.48508,-0.31145
4.2805,0.16934,0.37513,-0.20579
4.2893,0.16964,0.56328,-0.39363
4.2982,0.17551,0.92586,-0.75034
4.307,0.18778,0.97645,-0.78867
4.3159,0.21167,0.59605,-0.38438
4.3247,0.26243,0.1922,0.070224
4.3336,0.46404,0.02712,0.43692
4.3424,1.1905,0.0044985,1.186
4.3513,1.8374,0,1.8374
4.3601,1.169,-0.0018494,1.1708
4.3689,0.79434,-0.0070674,0.8014
4.3778,1.1685,0.026613,1.1419
4.3866,3.5702,0.23497,3.3353
4.3955,14.019,0.94686,13.072
4.4043,25.306,2.3248,22.981
4.4132,14.679,3.3154,11.363
4.422,3.9894,3.0508,0.93859
4.4309,1.195,2.5103,-1.3153
4.4397,0.90291,2.1084,-1.2055
4.4485,1.5935,1.527,0.066553
4.4574,3.077,1.0802,1.9968
4.4662,2.2531,0.72971,1.5234
4.4751,0.71986,0.3098,0.41007
4.4839,0.30811,0.047213,0.2609
4.4928,0.20678,0,0.20678
4.5016,0.1667,-0.0014462,0.16815
4.5104,0.14324,-0.01952,0.16276
4.5193,0.12928,-0.074745,0.20402
4.5281,0.12258,-0.046394,0.16897
4.537,0.12177,0.48741,-0.36564
4.5458,0.1293,1.8654,-1.7361
4.5547,0.14825,3.0758,-2.9276
4.5635,0.19783,2.6933,-2.4955
4.5724,0.4522,1.3697,-0.91752
4.5812,1.4738,0.56078,0.91306
4.59,2.6265,0.44623,2.1802
4.5989,1.7466,0.52765,1.219
4.6077,1.5376,0.45591,1.0817
4.6166,3.1221,0.22917,2.8929
4.6254,2.887,0.0029825,2.884
4.6343,1.0387,-0.037845,1.0766
4.6431,0.30037,0.15891,0.14146
4.652,0.18007,0.38715,-0.20708
4.6608,0.14397,0.34797,-0.204
4.6696,0.13349,0.13552,-0.0020306
4.6785,0.13769,0.0098368,0.12785
4.6873,0.15878,0.00010275,0.15868
4.6962,0.20999,-0.013161,0.22315
4.705,0.34444,-0.035312,0.37975
4.7139,1.2344,0.10227,1.1321
4.7227,4.1017,0.34338,3.7583
4.7315,5.7751,0.37908,5.396
4.7404,2.7024,0.2244,2.478
4.7492,0.66876,0.13687,0.53189
4.7581,0.25912,0.11728,0.14184
4.7669,0.16345,0.073396,0.090051
4.7758,0.12335,0.019724,0.10363
4.7846,0.10036,0.0011809,0.099182
4.7935,0.087972,0,0.087972
4.8023,0.081713,0,0.081713
4.8111,0.080297,0,0.080297
4.82,0.084387,0,0.084387
4.8288,0.095141,-0.0015457,0.096687
4.8377,0.12677,0.00011992,0.12665
4.8465,0.27772,0.016634,0.26109
4.8554,0.93176,0.030957,0.90081
4.8642,1.6323,0.026261,1.606
4.8731,0.98331,0.0075802,0.97573
4.8819,0.33059,-0.0030833,0.33367
4.8907,0.16673,-0.039284,0.20602
4.8996,0.17154,-0.055589,0.22713
4.9084,0.29898,0.16023,0.13876
4.9173,0.76192,0.63265,0.12927
4.9261,1.0574,0.98747,0.069885
4.935,0.63932,0.8947,-0.25538
4.9438,0.4766,0.51216,-0.035559
4.9527,0.87832,0.21459,0.66372
4.9615,3.5486,0.35251,3.1961
4.9703,8.8654,0.97093,7.8944
4.9792,7.723,1.3952,6.3278
4.988,2.5728,1.1099,1.4629
4.9969,0.6361,0.57415,0.061953
5.0057,0.33624,0.2837,0.052542
5.0146,0.22965,0.21005,0.019601
5.0234,0.1799,0.16929,0.010606
5.0322,0.1539,0.082127,0.071775
5.0411,0.14282,0.012184,0.13063
5.0499,0.14357,-0.035095,0.17866
5.0588,0.15527,-0.10234,0.25761
5.0676,0.18514,0.0062768,0.17887
5.0765,0.24746,0.64576,-0.3983
5.0853,0.46196,1.7529,-1.291
5.0942,1.6254,2.4876,-0.86212
5.103,4.4122,2.3186,2.0936
5.1118,4.2126,1.6329,2.5797
5.1207,1.532,0.86958,0.66238
5.1295,0.61041,0.28049,0.32993
5.1384,0.52788,0.0029038,0.52497
5.1472,0.84982,-0.08866,0.93848
5.1561,2.9958,0.16771,2.8281
5.1649,9.0523,0.9218,8.1305
5.1738,10.189,1.776,8.4125
5.1826,4.0054,2.3044,1.701
5.1914,1.1591,2.4083,-1.2492
5.2003,0.77994,2.0441,-1.2642
5.2091,1.567,1.5421,0.024842
5.218,2.2774,1.3977,0.87972
5.2268,1.2391,1.6505,-0.41136
5.2357,0.42327,1.8901,-1.4668
5.2445,0.20511,1.6853,-1.4802
5.2533,0.15908,1.1088,-0.94974
5.2622,0.13927,0.58517,-0.44591
5.271,0.13247,0.29598,-0.16351
5.2799,0.13655,0.1403,-0.0037483
5.2887,0.15106,0.042998,0.10806
5.2976,0.18386,-0.0068572,0.19072
5.3064,0.24694,-0.029858,0.27679
5.3153,0.41201,0.033669,0.37834
5.3241,1.2775,0.17942,1.0981
5.3329,4.2791,0.23217,4.047
5.3418,6.7445,0.12378,6.6207
5.3506,4.3217,0.013611,4.3081
5.3595,1.5686,0.041883,1.5268
5.3683,0.53369,0.17164,0.36206
5.3772,0.34028,0.25001,0.09027
5.386,0.34075,0.2255,0.11524
5.3949,0.54948,0.16163,0.38785
5.4037,2.0003,0.071193,1.9291
5.4125,4.9347,0.029478,4.9052
5.4214,4.1962,0.21825,3.9779
5.4302,1.4137,0.58019,0.83348
5.4391,0.40223,0.75209,-0.34985
5.4479,0.2085,0.56181,-0.35331
5.4568,0.14399,0.24537,-0.10137
5.4656,0.11246,0.05434,0.058115
5.4744,0.093764,0.0023601,0.091404
5.4833,0.083749,0,0.083749
5.4921,0.079425,0,0.079425
5.501,0.080452,0,0.080452
5.5098,0.089083,0,0.089083
5.5187,0.11116,-0.00023891,0.1114
5.5275,0.22382,-0.003854,0.22767
5.5364,0.72041,0.015848,0.70457
5.5452,1.5671,0.089148,1.4779
5.554,1.1589,0.1522,1.0067
5.5629,0.37159,0.12184,0.24975
5.5717,0.15837,0.039478,0.11889
5.5806,0.12355,0,0.12355
5.5894,0.13096,0,0.13096
5.5983,0.18757,-0.0011392,0.18871
5.6071,0.46742,0.00042676,0.46699
5.616,1.0927,0.0088072,1.0839
5.6248,1.1088,0.005131,1.1036
5.6336,0.60197,-0.02349,0.62546
5.6425,0.7189,0.0003903,0.71851
5.6513,2.5841,0.18936,2.3947
5.6602,6.0537,0.41857,5.6351
5.669,5.0064,0.40575,4.6007
5.6779,1.6614,0.17462,1.4868
5.6867,0.4331,0.016752,0.41635
5.6955,0.23726,0,0.23726
5.7044,0.16151,-0.0018011,0.16331
5.7132,0.12525,-0.0051947,0.13045
5.7221,0.10586,0.011524,0.094334
5.7309,0.097201,0.075503,0.021698
5.7398,0.099103,0.14966,-0.050559
5.7486,0.11587,0.1514,-0.035525
5.7575,0.2228,0.078929,0.14387
5.7663,0.65817,0.013638,0.64453
5.7751,1.226,-0.00014626,1.2261
5.784,0.79314,-0.00084364,0.79399
5.7928,0.26665,-0.023914,0.29056
5.8017,0.15019,-0.075564,0.22575
5.8105,0.1404,-0.037266,0.17767
5.8194,0.16539,0.29604,-0.13064
5.8282,0.24675,0.86827,-0.62152
5.8371,0.502,1.2359,-0.7339
5.8459,1.0062,1.0521,-0.045908
5.8547,2.1792,0.62727,1.5519
5.8636,5.7643,0.56342,5.2009
5.8724,6.1557,0.89289,5.2628
5.8813,2.2899,1.0712,1.2187
5.8901,0.61698,0.79615,-0.17917
5.899,0.29045,0.33835,-0.047907
5.9078,0.2039,0.049154,0.15474
5.9166,0.16681,-0.0032733,0.17008
5.9255,0.16071,0.055169,0.10554
5.9343,0.1814,0.13621,0.045194
5.9432,0.26813,0.18495,0.083184
5.952,0.7799,0.2577,0.52219
5.9609,2.5007,0.38681,2.1139
5.9697,3.6307,0.47232,3.1584
5.9786,1.8077,0.39415,1.4136
5.9874,0.51677,0.1854,0.33137
5.9962,0.19701,0.024476,0.17253
6.0051,0.12653,0,0.12653
6.0139,0.094475,0,0.094475
6.0228,0.076134,0,0.076134
6.0316,0.065676,0,0.065676
6.0405,0.059061,-2.794e-05,0.059089
6.0493,0.055485,-0.0018046,0.05729
6.0582,0.053709,-0.018286,0.071995
6.067,0.053277,-0.057126,0.1104
6.0758,0.054357,-0.076705,0.13106
6.0847,0.056743,0.10187,-0.045122
6.0935,0.060667,0.67883,-0.61817
6.1024,0.066484,1.5385,-1.472
6.1112,0.075042,2.0562,-1.9811
6.1201,0.087427,1.8283,-1.7408
6.1289,0.10534,1.2877,-1.1824
6.1377,0.13407,0.98745,-0.85338
6.1466,0.18057,0.87965,-0.69908
6.1554,0.283,0.72806,-0.44506
6.1643,0.69571,0.56654,0.12918
6.1731,2.2885,0.4578,1.8307
6.182,4.2632,0.30689,3.9563
6.1908,3.2702,0.10358,3.1667
6.1997,1.4649,-0.012693,1.4776
6.2085,1.0075,-0.049538,1.0571
6.2173,2.5192,0.042303,2.4769
6.2262,5.6034,0.36301,5.2404
6.235,5.8142,0.67758,5.1366
6.2439,5.5168,0.62562,4.8912
6.2527,4.2953,0.29175,4.0036
6.2616,1.7436,0.050857,1.6927
6.2704,0.75313,0.0012836,0.75185
6.2793,0.38752,0,0.38752
6.2881,0.222,0,0.222
6.2969,0.15834,0,0.15834
6.3058,0.12828,-0.0093636,0.13764
6.3146,0.11047,-0.030378,0.14085
6.3235,0.10182,-0.025594,0.12741
6.3323,0.10001,0.10015,-0.00014383
6.3412,0.1062,0.37704,-0.27084
6.35,0.12607,0.68189,-0.55582
6.3588,0.1798,0.79938,-0.61958
6.3677,0.50032,0.68684,-0.18652
6.3765,1.4675,0.49692,0.97059
6.3854,2.0353,0.30483,1.7304
6.3942,1.0137,0.11841,0.89528
6.4031,0.32315,0.0017065,0.32144
6.4119,0.19164,-0.031099,0.22274
6.4208,0.18233,0.015776,0.16656
6.4296,0.22522,0.19646,0.028759
6.4384,0.37449,0.40963,-0.035144
6.4473,1.121,0.54061,0.58043
6.4561,3.5531,0.58758,2.9655
6.465,5.069,0.5319,4.5371
6.4738,2.3413,0.32537,2.0159
6.4827,0.61609,0.093268,0.52282
6.4915,0.27294,0.0068237,0.26611
6.5004,0.1824,0.0019642,0.18044
6.5092,0.14832,0.017583,0.13074
6.518,0.13931,0.025558,0.11375
6.5269,0.14868,0.051863,0.096813
6.5357,0.19255,0.16612,0.02643
6.5446,0.34935,0.37273,-0.023381
6.5534,1.0237,0.54825,0.47545
6.5623,2.6456,0.55347,2.0922
6.5711,3.8547,0.41762,3.4371
6.5799,2.1708,0.26934,1.9015
6.5888,0.62867,0.15302,0.47565
6.5976,0.31265,0.062986,0.24967
6.6065,0.27748,0.014912,0.26257
6.6153,0.18456,0.0014811,0.18308
6.6242,0.10691,0,0.10691
6.633,0.078476,0,0.078476
6.6419,0.069336,0,0.069336
6.6507,0.065228,0,0.065228
6.6595,0.065109,-0.0027843,0.067894
6.6684,0.068497,-0.018299,0.086796
6.6772,0.076142,-0.034811,0.11095
6.6861,0.090657,0.0074126,0.083244
6.6949,0.11576,0.16086,-0.045096
6.7038,0.17218,0.33799,-0.16581
6.7126,0.37482,0.39236,-0.017539
6.7215,1.2395,0.31699,0.92253
6.7303,2.6472,0.24586,2.4013
6.7391,2.4512,0.23755,2.2137
6.748,1.3363,0.2084,1.1279
6.7568,0.53796,0.10963,0.42833
6.7657,0.34762,0.023311,0.32431
6.7745,0.61265,-0.0050562,0.61771
6.7834,1.8474,0.019198,1.8282
6.7922,3.0745,0.054579,3.0199
6.801,1.804,0.041185,1.7628
6.8099,0.60908,-0.00028466,0.60936
6.8187,0.37073,0.0095746,0.36116
6.8276,0.43636,0.10128,0.33508
6.8364,0.2865,0.18232,0.10418
6.8453,0.13637,0.16892,-0.032549
6.8541,0.094236,0.088997,0.0052386
6.863,0.082924,-0.0010741,0.083998
6.8718,0.081122,-0.059546,0.14067
6.8806,0.084524,-0.02591,0.11043
6.8895,0.093828,0.20455,-0.11072
6.8983,0.11171,0.57899,-0.46728
6.9072,0.14842,0.84266,-0.69425
6.916,0.29088,0.83818,-0.5473
6.9249,0.62576,0.68861,-0.062856
6.9337,0.8064,0.57959,0.22681
6.9426,0.8213,0.52947,0.29183
6.9514,1.4195,0.52856,0.89089
6.9602,3.1583,0.63551,2.5228
6.9691,4.7534,0.774,3.9794
6.9779,6.6447,0.71684,5.9278
6.9868,5.205,0.42382,4.7812
6.9956,1.9865,0.13532,1.8512
7.0045,0.77092,0.014919,0.756
7.0133,0.35907,-0.0053436,0.36442
7.0222,0.21582,-0.0050424,0.22086
7.031,0.15353,0.014297,0.13923
7.0398,0.12304,0.044819,0.078221
7.0487,0.10755,0.051508,0.056038
7.0575,0.10803,0.021209,0.086822
7.0664,0.17006,-0.0088959,0.17895
7.0752,0.39299,0.0061193,0.38687
7.0841,0.57609,0.073816,0.50227
7.0929,0.35367,0.1396,0.21407
7.1017,0.22903,0.13195,0.09708
7.1106,0.44514,0.066518,0.37862
7.1194,0.71083,0.014112,0.69672
7.1283,0.45429,0,0.45429
7.1371,0.27053,0,0.27053
7.146,0.18489,-0.0023066,0.1872
7.1548,0.093054,-0.014238,0.10729
7.1637,0.05847,-0.034062,0.092532
7.1725,0.049661,-0.02377,0.073431
7.1813,0.046938,0.082521,-0.035583
7.1902,0.047287,0.2915,-0.24421
7.199,0.049734,0.48292,-0.43318
7.2079,0.054693,0.50648,-0.45179
7.2167,0.063525,0.34029,-0.27676
7.2256,0.078005,0.12236,-0.044354
7.2344,0.10524,-0.0063214,0.11156
7.2433,0.1643,-0.0095792,0.17388
7.2521,0.41562,0.067131,0.34849
7.2609,1.256,0.14999,1.106
7.2698,2.4416,0.14715,2.2944
7.2786,1.8203,0.078958,1.7413
7.2875,0.61329,0.038617,0.57467
7.2963,0.26862,0.049947,0.21867
7.3052,0.25252,0.057139,0.19539
7.314,0.44171,0.029711,0.412
7.3228,0.83181,-0.0013338,0.83315
7.3317,1.6478,-0.0034185,1.6512
7.3405,1.8092,0.022303,1.7869
7.3494,0.78903,0.038895,0.75013
7.3582,0.28687,0.015935,0.27093
7.3671,0.16827,-0.0033572,0.17163
7.3759,0.15135,-0.0050874,0.15644
7.3848,0.16544,0.018869,0.14658
7.3936,0.22479,0.070818,0.15397
7.4024,0.54992,0.10595,0.44397
7.4113,1.4271,0.10668,1.3205
7.4201,1.8186,0.082573,1.736
7.429,0.97898,0.043809,0.93517
7.4378,0.52653,0.0017224,0.52481
7.4467,0.67471,-0.032241,0.70695
7.4555,1.6942,-0.0081628,1.7023
7.4644,5.7394,0.21421,5.5251
7.4732,8.8631,0.55424,8.3089
7.482,4.5942,0.73639,3.8578
7.4909,1.4437,0.60973,0.83401
7.4997,0.75394,0.35293,0.40101
7.5086,0.62497,0.18456,0.44041
7.5174,0.57788,0.083703,0.49418
7.5263,0.7599,0.014282,0.74562
7.5351,0.5496,-0.0032922,0.55289
7.5439,0.24526,0.0029486,0.24231
7.5528,0.15434,0.037149,0.11719
7.5616,0.14571,0.098689,0.047021
7.5705,0.21533,0.14826,0.067063
7.5793,0.54268,0.14951,0.39317
7.5882,1.2766,0.10645,1.1702
7.597,1.3987,0.047764,1.3509
7.6059,0.81351,-0.012358,0.82587
7.6147,0.4413,-0.03455,0.47585
7.6235,0.20905,0.0078925,0.20115
7.6324,0.11155,0.17338,-0.061827
7.6412,0.098501,0.40549,-0.30699
7.6501,0.17026,0.57262,-0.40236
7.6589,0.29221,0.55453,-0.26232
7.6678,0.22433,0.3796,-0.15527
7.6766,0.095318,0.18037,-0.085054
7.6855,0.050021,0.046433,0.003587
7.6943,0.040771,0.0009747,0.039797
7.7031,0.038397,-0.0038546,0.042251
7.712,0.039965,-0.013782,0.053747
7.7208,0.051194,-0.014543,0.065738
7.7297,0.085242,0.020503,0.06474
7.7385,0.15721,0.10906,0.048159
7.7474,0.30952,0.19302,0.11649
7.7562,0.45506,0.20548,0.24958
7.765,0.26752,0.13261,0.13491
7.7739,0.10667,0.045306,0.061361
7.7827,0.08234,0.0042252,0.078115
7.7916,0.10023,-0.0094092,0.10964
7.8004,0.19521,-0.0025128,0.19772
7.8093,0.63367,0.056706,0.57696
7.8181,1.4837,0.14634,1.3374
7.827,1.2408,0.19196,1.0488
7.8358,0.49083,0.13927,0.35156
7.8446,0.24309,0.050141,0.19294
7.8535,0.12943,0.0033741,0.12606
7.8623,0.07258,6.762e-05,0.072512
7.8712,0.056434,0,0.056434
7.88,0.058509,0,0.058509
7.8889,0.11264,-3.6422e-05,0.11268
7.8977,0.25089,-2.8791e-06,0.25089
7.9066,0.28108,0,0.28108
7.9154,0.14011,0.00027316,0.13984
7.9242,0.076281,2.7084e-05,0.076254
7.9331,0.10861,0,0.10861
7.9419,0.14283,0,0.14283
7.9508,0.11888,0,0.11888
7.9596,0.19619,-0.00014839,0.19634
7.9685,0.38978,-0.0013055,0.39108
7.9773,0.31565,-0.0015951,0.31724
7.9861,0.12867,0.00031719,0.12836
7.995,0.075236,0.001365,0.073871
8.0038,0.072493,0.0013844,0.071108
8.0127,0.09178,0.0013959,0.090384
8.0215,0.15711,0.00021461,0.1569
8.0304,0.41383,-0.0038042,0.41764
8.0392,1.206,-0.0059007,1.2119
8.0481,1.7544,0.037096,1.7173
8.0569,1.2102,0.097642,1.1125
8.0657,0.49961,0.097806,0.40181
8.0746,0.18168,0.033278,0.1484
8.0834,0.10636,-0.0032895,0.10965
8.0923,0.088361,0.011995,0.076366
8.1011,0.10363,0.070787,0.032842
8.11,0.20973,0.12218,0.087554
8.1188,0.51069,0.1191,0.39159
8.1277,0.61768,0.071224,0.54645
8.1365,0.42409,0.03019,0.3939
8.1453,0.42598,0.011459,0.41452
8.1542,0.29579,0.0050703,0.29072
8.163,0.14218,0.002283,0.1399
8.1719,0.10376,-0.0039309,0.10769
8.1807,0.12703,-0.013702,0.14074
8.1896,0.28186,-0.0085851,0.29044
8.1984,0.73045,0.031356,0.6991
8.2072,1.0978,0.083495,1.0143
8.2161,0.78473,0.087798,0.69693
8.2249,0.43042,0.030142,0.40028
8.2338,0.45486,-0.021258,0.47611
8.2426,1.1222,0.0041331,1.1181
8.2515,2.4814,0.12463,2.3568
8.2603,2.1809,0.30304,1.8779
8.2692,0.96983,0.45649,0.51334
8.278,0.39002,0.49512,-0.1051
8.2868,0.17097,0.38534,-0.21437
8.2957,0.10209,0.19876,-0.096669
8.3045,0.073896,0.057916,0.01598
8.3134,0.060444,0.0069351,0.053509
8.3222,0.053661,0,0.053661
8.3311,0.052479,-3.4207e-05,0.052514
8.3399,0.058518,-0.00031269,0.058831
8.3488,0.081874,0.00011496,0.081759
8.3576,0.21069,0.00086405,0.20983
8.3664,0.50662,0.00044764,0.50618
8.3753,0.57143,-0.003054,0.57448
8.3841,0.34513,-0.0079255,0.35306
8.393,0.22207,-0.0064195,0.22849
8.4018,0.18403,0.016747,0.16728
8.4107,0.31352,0.071225,0.24229
8.4195,0.43407,0.13321,0.30086
8.4283,0.28751,0.15564,0.13187
8.4372,0.20101,0.11508,0.085928
8.446,0.13605,0.051441,0.084608
8.4549,0.075806,0.012753,0.063053
8.4637,0.066411,0.0002247,0.066186
8.4726,0.087797,-0.0029147,0.090712
8.4814,0.19548,-0.00066645,0.19615
8.4903,0.54728,0.0070528,0.54022
8.4991,0.96897,0.013331,0.95564
8.5079,0.69755,0.0096864,0.68786
8.5168,0.25055,0.0024154,0.24813
8.5256,0.10646,0,0.10646
8.5345,0.094655,0,0.094655
8.5433,0.1083,0,0.1083
8.5522,0.073665,0,0.073665
8.561,0.044152,-0.00017047,0.044323
8.5699,0.037454,-0.00082096,0.038275
8.5787,0.037712,-0.0011776,0.03889
8.5875,0.042237,0.0020598,0.040177
8.5964,0.05347,0.0092901,0.04418
8.6052,0.085731,0.021472,0.064259
8.6141,0.24009,0.037067,0.20302
8.6229,0.54266,0.042522,0.50014
8.6318,0.51307,0.03217,0.4809
8.6406,0.22948,0.012333,0.21715
8.6494,0.11093,-0.009621,0.12055
8.6583,0.10187,-0.018092,0.11996
8.6671,0.12539,0.0059165,0.11948
8.676,0.20949,0.065762,0.14373
8.6848,0.56937,0.14211,0.42726
8.6937,1.6243,0.20188,1.4224
8.7025,2.2028,0.21813,1.9846
8.7114,1.2998,0.18665,1.1132
8.7202,0.87459,0.12668,0.7479
8.729,0.53959,0.070445,0.46915
8.7379,0.24772,0.030399,0.21732
8.7467,0.16069,0.0064144,0.15428
8.7556,0.18074,0,0.18074
8.7644,0.38634,4.127e-05,0.3863
8.7733,0.78763,0.00058418,0.78704
8.7821,0.80429,-0.0020155,0.8063
8.791,0.62586,-0.011244,0.6371
8.7998,0.87009,-0.0093995,0.87949
8.8086,1.528,0.02973,1.4982
8.8175,2.023,0.10525,1.9178
8.8263,1.6886,0.15915,1.5295
8.8352,0.75394,0.1305,0.62344
8.844,0.30705,0.052599,0.25445
8.8529,0.22505,0.009033,0.21601
8.8617,0.34791,0.010625,0.33729
8.8706,0.45281,0.05128,0.40153
8.8794,0.27755,0.12897,0.14858
8.8882,0.16727,0.21196,-0.044696
8.8971,0.23266,0.26238,-0.029723
8.9059,0.35394,0.27652,0.077417
8.9148,0.46322,0.25192,0.21129
8.9236,0.40792,0.18394,0.22398
8.9325,0.1744,0.094117,0.080282
8.9413,0.070054,0.025268,0.044786
8.9501,0.044163,0,0.044163
8.959,0.035122,-0.00027724,0.0354
8.9678,0.030345,-0.00097062,0.031316
8.9767,0.028104,-0.00024189,0.028346
8.9855,0.027337,0.0011277,0.026209
8.9944,0.027977,0.0026819,0.025295
9.0032,0.030342,-0.00090198,0.031244
9.0121,0.035004,-0.0036127,0.038617
9.0209,0.044787,-0.0010246,0.045811
9.0297,0.069075,0.0034486,0.065626
9.0386,0.1703,0.021035,0.14927
9.0474,0.45194,0.05792,0.39402
9.0563,0.63578,0.08481,0.55097
9.0651,0.34824,0.059143,0.28909
9.074,0.16215,0.010888,0.15127
9.0828,0.15429,0.00018623,0.15411
9.0917,0.27269,0.0059549,0.26673
9.1005,0.67515,0.035648,0.6395
9.1093,0.85243,0.056909,0.79552
9.1182,0.42772,0.045528,0.38219
9.127,0.21312,0.043727,0.16939
9.1359,0.21815,0.020319,0.19783
9.1447,0.18061,-0.00039691,0.181
9.1536,0.10964,-0.0018131,0.11145
9.1624,0.1121,0.012245,0.099858
9.1712,0.2444,0.045737,0.19866
9.1801,0.40692,0.059841,0.34707
9.1889,0.29568,0.049538,0.24614
9.1978,0.2278,0.040746,0.18705
9.2066,0.43805,0.028356,0.4097
9.2155,0.72708,0.0060979,0.72098
9.2243,0.59429,0.0079179,0.58637
9.2332,0.64612,0.030581,0.61554
9.242,0.85499,0.016501,0.83849
9.2508,0.70692,0.0030038,0.70392
9.2597,0.69437,9.488e-05,0.69427
9.2685,0.46675,0.00058483,0.46616
9.2774,0.20608,0.013112,0.19297
9.2862,0.12827,0.020265,0.10801
9.2951,0.18123,0.0061656,0.17507


==> figures/data/20220726/expXRD_fit_nmf1_wrong.csv <==
0,0,-1.0062e-101,1.0062e-101
0.008844,0,3.2818e-102,-3.2818e-102
0.017688,0,-4.9408e-102,4.9408e-102
0.026532,0,-3.3812e-102,3.3812e-102
0.035376,0,-1.7132e-102,1.7132e-102
0.04422,0,-6.5726e-102,6.5726e-102
0.053064,0,-6.7081e-102,6.7081e-102
0.061908,0,-1.155e-101,1.155e-101
0.070752,0,-3.7154e-102,3.7154e-102
0.079596,0,-6.5455e-102,6.5455e-102
0.08844,0,-6.7081e-102,6.7081e-102
0.097284,0,-3.5528e-102,3.5528e-102
0.10613,0,-3.3541e-102,3.3541e-102
0.11497,0,-6.4733e-102,6.4733e-102
0.12382,0,-6.7081e-102,6.7081e-102
0.13266,0,-3.6251e-102,3.6251e-102
0.1415,0,-3.3541e-102,3.3541e-102
0.15035,0,-3.0713e-103,3.0713e-103
0.15919,0,-3.0289e-102,3.0289e-102
0.16804,0,-6.3649e-102,6.3649e-102
0.17688,0,-8.2045e-102,8.2045e-102
0.18572,0,-5.4105e-102,5.4105e-102
0.19457,0,-6.5094e-102,6.5094e-102
0.20341,0,-2.3003e-102,2.3003e-102
0.21226,0,1.2434e-102,-1.2434e-102
0.2211,0,-2.6766e-102,2.6766e-102
0.22994,0,-4.7962e-102,4.7962e-102
0.23879,0,-3.598e-102,3.598e-102
0.24763,0,-4.7782e-102,4.7782e-102
0.25648,0,-7.859e-103,7.859e-103
0.26532,0,-2.8121e-102,2.8121e-102
0.27416,0,-6.1481e-102,6.1481e-102
0.28301,0,-3.9322e-102,3.9322e-102
0.29185,0,-3.3541e-102,3.3541e-102
0.3007,0,-7.4638e-102,7.4638e-102
0.30954,0,-7.0243e-102,7.0243e-102
0.31838,0,-6.7081e-102,6.7081e-102
0.32723,0,-8.051e-102,8.051e-102
0.33607,0,-3.0501e-102,3.0501e-102
0.34492,0,-3.0018e-102,3.0018e-102
0.35376,0,-3.3541e-102,3.3541e-102
0.3626,0,-9.8874e-102,9.8874e-102
0.37145,0,-6.5487e-102,6.5487e-102
0.38029,0,-0.00033107,0.00033107
0.38914,0,0.0012204,-0.0012204
0.39798,0,0.013774,-0.013774
0.40682,0,0.04715,-0.04715
0.41567,0,0.014399,-0.014399
0.42451,0,-3.7303e-102,3.7303e-102
0.43336,0,-2.2494e-05,2.2494e-05
0.4422,0,8.8609e-06,-8.8609e-06
0.45104,0,0.004283,-0.004283
0.45989,0,0.019706,-0.019706
0.46873,0,0.017558,-0.017558
0.47758,0,0.0053671,-0.0053671
0.48642,0,0.00053157,-0.00053157
0.49527,0,-3.3216e-05,3.3216e-05
0.50411,0,-2.5491e-05,2.5491e-05
0.51295,0,0.00013911,-0.00013911
0.5218,0,6.4298e-05,-6.4298e-05
0.53064,0,-0.00016204,0.00016204
0.53949,0,-7.8667e-05,7.8667e-05
0.54833,0,-5.588e-102,5.588e-102
0.55717,0,1.6825e-05,-1.6825e-05
0.56602,0.036155,8.7793e-06,0.036146
0.57486,0.059695,0,0.059695
0.58371,0.058735,-3.8055e-05,0.058773
0.59255,0.057837,-2.131e-05,0.057859
0.60139,0.056999,0,0.056999
0.61024,0.05623,0.0040568,0.052173
0.61908,0.055518,0.028343,0.027175
0.62793,0.054875,0.10928,-0.054407
0.63677,0.054291,0.2939,-0.2396
0.64561,0.053772,0.64411,-0.59034
0.65446,0.053318,1.2824,-1.2291
0.6633,0.052927,2.238,-2.1851
0.67215,0.052607,2.7779,-2.7253
0.68099,0.052356,2.1444,-2.092
0.68983,0.052186,1.0166,-0.9644
0.69868,0.052086,0.30605,-0.25396
0.70752,0.052077,0.051478,0.00059941
0.71637,0.052162,0.00085604,0.051306
0.72521,0.052346,0,0.052346
0.73405,0.052657,0,0.052657
0.7429,0.053083,0,0.053083
0.75174,0.053669,0,0.053669
0.76059,0.054411,0.00015466,0.054256
0.76943,0.055359,0.00039966,0.054959
0.77827,0.056545,0.00023607,0.056309
0.78712,0.057989,0,0.057989
0.79596,0.059789,0.00067968,0.05911
0.80481,0.061966,0.001159,0.060807
0.81365,0.0647,0.00087234,0.063828
0.82249,0.068046,0.00041155,0.067634
0.83134,0.072239,4.0486e-05,0.072198
0.84018,0.077538,1.3159e-07,0.077538
0.84903,0.084233,0,0.084233
0.85787,0.093093,0,0.093093
0.86671,0.1046,0,0.1046
0.87556,0.12068,0.0016394,0.11904
0.8844,0.14301,0.015031,0.12798
0.89325,0.17604,0.087152,0.088892
0.90209,0.22788,0.31912,-0.091243
0.91093,0.31253,0.88354,-0.57101
0.91978,0.48578,2.1415,-1.6557
0.92862,1.0854,4.8878,-3.8024
0.93747,6.3785,10.112,-3.7338
0.94631,20.992,16.203,4.7895
0.95515,22.716,17.397,5.3195
0.964,7.7463,11.605,-3.8592
0.97284,1.2852,4.8907,-3.6055
0.98169,0.47026,1.5573,-1.0871
0.99053,0.28305,0.39476,-0.11171
0.99937,0.1984,0.059456,0.13895
1.0082,0.1475,0.00055089,0.14695
1.0171,0.11613,0,0.11613
1.0259,0.095179,0,0.095179
1.0348,0.080434,0,0.080434
1.0436,0.069965,0,0.069965
1.0524,0.061986,0,0.061986
1.0613,0.056018,0,0.056018
1.0701,0.051283,0,0.051283
1.079,0.047545,0,0.047545
1.0878,0.044526,6.8956e-06,0.044519
1.0967,0.042036,1.3648e-05,0.042023
1.1055,0.040004,0,0.040004
1.1143,0.038283,0,0.038283
1.1232,0.036853,0,0.036853
1.132,0.035629,0,0.035629
1.1409,0.034591,0,0.034591
1.1497,0.033689,0,0.033689
1.1586,0.032918,0,0.032918
1.1674,0.032258,0,0.032258
1.1763,0.031679,8.2628e-05,0.031596
1.1851,0.031179,0.0002103,0.030969
1.1939,0.030738,0,0.030738
1.2028,0.03036,0,0.03036
1.2116,0.030043,0,0.030043
1.2205,0.029763,0,0.029763
1.2293,0.02952,0,0.02952
1.2382,0.029322,0,0.029322
1.247,0.029152,0.0010256,0.028127
1.2559,0.029013,0.03866,-0.009647
1.2647,0.028903,0.34875,-0.31984
1.2735,0.028826,2.294,-2.2651
1.2824,0.028763,10.068,-10.04
1.2912,0.028735,22.949,-22.921
1.3001,0.02872,23.282,-23.253
1.3089,0.028733,9.642,-9.6133
1.3178,0.028767,2.5941,-2.5653
1.3266,0.028814,0.70908,-0.68027
1.3354,0.028888,0.2423,-0.21341
1.3443,0.028985,0.14486,-0.11587
1.3531,0.029095,0.075349,-0.046253
1.362,0.029227,0.012628,0.0166
1.3708,0.029375,8.6527e-05,0.029289
1.3797,0.029555,0.0016142,0.02794
1.3885,0.029743,0.010461,0.019282
1.3974,0.029961,0.031345,-0.0013838
1.4062,0.0302,0.057564,-0.027363
1.415,0.030457,0.088127,-0.05767
1.4239,0.030737,0.12451,-0.09377
1.4327,0.031051,0.17441,-0.14336
1.4416,0.031383,0.23398,-0.2026
1.4504,0.031744,0.28291,-0.25117
1.4593,0.032137,0.3403,-0.30817
1.4681,0.032555,0.38317,-0.35061
1.477,0.033015,0.41206,-0.37905
1.4858,0.0335,0.44757,-0.41407
1.4946,0.034025,0.46953,-0.4355
1.5035,0.034589,0.48317,-0.44859
1.5123,0.035203,0.48893,-0.45373
1.5212,0.035863,0.49952,-0.46365
1.53,0.036568,0.51797,-0.48141
1.5389,0.037337,0.48415,-0.44681
1.5477,0.038164,0.41342,-0.37526
1.5565,0.039057,0.3574,-0.31834
1.5654,0.040026,0.30842,-0.2684
1.5742,0.041073,0.26852,-0.22744
1.5831,0.042223,0.22438,-0.18215
1.5919,0.043456,0.18144,-0.13799
1.6008,0.044822,0.1404,-0.095579
1.6096,0.046303,0.085324,-0.039021
1.6185,0.047938,0.04808,-0.00014138
1.6273,0.049731,0.036097,0.013633
1.6361,0.051715,0.035118,0.016597
1.645,0.053923,0.029872,0.02405
1.6538,0.056362,0.010611,0.045751
1.6627,0.059116,0.0023176,0.056798
1.6715,0.062182,3.9927e-05,0.062142
1.6804,0.065669,-0.0015142,0.067183
1.6892,0.069623,-0.0030289,0.072652
1.6981,0.074138,-0.00010509,0.074243
1.7069,0.079368,0,0.079368
1.7157,0.085371,0,0.085371
1.7246,0.092516,0,0.092516
1.7334,0.10087,0,0.10087
1.7423,0.11096,0,0.11096
1.7511,0.12314,0,0.12314
1.76,0.1381,0,0.1381
1.7688,0.15698,0,0.15698
1.7776,0.18068,0,0.18068
1.7865,0.21244,0,0.21244
1.7953,0.25435,0,0.25435
1.8042,0.31361,0,0.31361
1.813,0.39958,2.6275e-06,0.39958
1.8219,0.53078,0.0025539,0.52823
1.8307,0.75446,0.18727,0.5672
1.8396,1.152,0.89186,0.26014
1.8484,2.7482,3.4644,-0.71617
1.8572,12.704,13.223,-0.51916
1.8661,44.58,30.205,14.375
1.8749,50.086,34.435,15.651
1.8838,17.804,20.062,-2.2578
1.8926,8.0922,7.998,0.09419
1.9015,11.783,3.4274,8.3557
1.9103,7.2791,1.6712,5.6079
1.9192,1.9714,0.60476,1.3667
1.928,0.71287,0.086613,0.62626
1.9368,0.44454,0.002294,0.44225
1.9457,0.32905,0.02036,0.30869
1.9545,0.25951,0.1211,0.13841
1.9634,0.21225,0.19456,0.017691
1.9722,0.18055,0.16914,0.011416
1.9811,0.15711,0.070446,0.086659
1.9899,0.14007,-0.0035535,0.14362
1.9987,0.12724,-0.016352,0.14359
2.0076,0.11755,0.025815,0.091737
2.0164,0.11035,0.055951,0.054395
2.0253,0.10488,0.016539,0.088342
2.0341,0.10107,-0.010506,0.11158
2.043,0.098425,0.13085,-0.032426
2.0518,0.096906,1.1669,-1.07
2.0607,0.09634,2.59,-2.4937
2.0695,0.096645,2.309,-2.2124
2.0783,0.097851,0.87201,-0.77416
2.0872,0.099857,0.12274,-0.022887
2.096,0.10283,0.0017788,0.10105
2.1049,0.10672,-0.0013682,0.10808
2.1137,0.11171,-0.0081871,0.1199
2.1226,0.11791,0.097132,0.020783
2.1314,0.12553,0.2115,-0.085972
2.1403,0.13498,0.14496,-0.0099744
2.1491,0.14642,0.031833,0.11459
2.1579,0.16084,0,0.16084
2.1668,0.17862,-0.0014346,0.18006
2.1756,0.20125,-0.010855,0.21211
2.1845,0.23039,0.060668,0.16972
2.1933,0.26831,0.46726,-0.19895
2.2022,0.32048,1.0192,-0.69868
2.211,0.39146,0.91574,-0.52427
2.2198,0.49835,0.30051,0.19784
2.2287,0.65998,0.0088257,0.65115
2.2375,0.93034,0.05988,0.87046
2.2464,1.4492,0.47966,0.96951
2.2552,2.9384,2.6886,0.24977
2.2641,14.81,15.622,-0.81174
2.2729,51.836,40.539,11.297
2.2818,63.298,49.371,13.927
2.2906,24.73,33.46,-8.7307
2.2994,5.1112,21.415,-16.304
2.3083,1.7298,17.923,-16.193
2.3171,1.0467,11.162,-10.116
2.326,0.73937,4.3827,-3.6434
2.3348,0.56056,1.3734,-0.81288
2.3437,0.45871,0.38282,0.075893
2.3525,0.39469,0.068776,0.32591
2.3614,0.3574,0.001154,0.35625
2.3702,0.33833,0,0.33833
2.379,0.33313,0,0.33313
2.3879,0.34168,0,0.34168
2.3967,0.36248,-4.0543e-05,0.36252
2.4056,0.39981,-0.0008229,0.40064
2.4144,0.45639,0.018383,0.438
2.4233,0.54151,0.13899,0.40252
2.4321,0.67145,0.46735,0.2041
2.4409,0.86947,1.1486,-0.27917
2.4498,1.2109,2.519,-1.3081
2.4586,1.8069,5.484,-3.6771
2.4675,3.424,12.629,-9.2047
2.4763,13.39,29.204,-15.814
2.4852,57.237,53.644,3.5926
2.494,95.43,65.663,29.767
2.5029,48.364,50.628,-2.2641
2.5117,11.235,25.571,-14.336
2.5205,2.8584,10.355,-7.4965
2.5294,1.6222,5.0281,-3.4059
2.5382,1.059,5.9931,-4.9341
2.5471,0.74968,13.256,-12.506
2.5559,0.5603,19.882,-19.322
2.5648,0.43398,15.583,-15.149
2.5736,0.34919,7.0753,-6.7261
2.5825,0.28674,4.5307,-4.244
2.5913,0.24136,3.6231,-3.3818
2.6001,0.20643,1.4947,-1.2882
2.609,0.17937,0.22841,-0.049032
2.6178,0.15808,0.015715,0.14236
2.6267,0.1408,0,0.1408
2.6355,0.12703,0,0.12703
2.6444,0.11558,-0.00062977,0.11621
2.6532,0.10624,-0.012382,0.11862
2.662,0.098451,-0.015266,0.11372
2.6709,0.091981,0.10032,-0.0083412
2.6797,0.086649,0.90697,-0.82033
2.6886,0.082192,3.703,-3.6208
2.6974,0.078613,7.3891,-7.3105
2.7063,0.075697,7.4049,-7.3292
2.7151,0.073463,3.8299,-3.7564
2.724,0.071817,1.2566,-1.1848
2.7328,0.070751,0.34773,-0.27698
2.7416,0.070293,0.062609,0.0076839
2.7505,0.070398,0.00053967,0.069858
2.7593,0.071248,-0.00077482,0.072023
2.7682,0.072822,-0.00089197,0.073714
2.777,0.075414,0,0.075414
2.7859,0.079281,0,0.079281
2.7947,0.084931,0,0.084931
2.8036,0.093585,-0.00039643,0.093981
2.8124,0.10669,6.0104e-05,0.10663
2.8212,0.13094,0.036384,0.094553
2.8301,0.19629,0.21204,-0.015749
2.8389,0.59753,0.60369,-0.006159
2.8478,1.9451,1.0957,0.84937
2.8566,2.6078,1.2481,1.3597
2.8655,1.1472,0.84807,0.29917
2.8743,0.31822,0.31405,0.0041653
2.8831,0.21913,0.040958,0.17817
2.892,0.21523,0,0.21523
2.9008,0.2399,-0.00025054,0.24015
2.9097,0.28805,-0.0048207,0.29287
2.9185,0.3683,-0.008903,0.3772
2.9274,0.51154,0.079001,0.43254
2.9362,0.76862,0.49918,0.26944
2.9451,1.6457,1.9618,-0.3162
2.9539,6.9218,5.6897,1.2321
2.9627,25.118,10.632,14.486
2.9716,31.534,11.587,19.946
2.9804,12.189,7.1685,5.0203
2.9893,2.7459,2.8034,-0.057476
2.9981,0.91843,1.1216,-0.20317
3.007,0.57115,1.0345,-0.46332
3.0158,0.39386,1.1603,-0.76648
3.0247,0.29544,0.75011,-0.45466
3.0335,0.23472,0.21763,0.017093
3.0423,0.19521,0.010051,0.18516
3.0512,0.16967,0,0.16967
3.06,0.1522,0,0.1522
3.0689,0.14133,0.0022778,0.13906
3.0777,0.13482,0.048759,0.086058
3.0866,0.13217,0.34271,-0.21054
3.0954,0.13292,1.1641,-1.0311
3.1043,0.13685,3.8646,-3.7277
3.1131,0.14462,9.2398,-9.0952
3.1219,0.15628,10.915,-10.759
3.1308,0.17363,5.6106,-5.4369
3.1396,0.19793,1.3221,-1.1241
3.1485,0.23254,0.20417,0.028367
3.1573,0.28327,-0.0039377,0.28721
3.1662,0.35767,-0.042036,0.39971
3.175,0.48015,0.13407,0.34608
3.1838,0.68205,1.0066,-0.32458
3.1927,1.1019,1.8564,-0.75447
3.2015,2.814,3.9454,-1.1314
3.2104,12.501,14.521,-2.0199
3.2192,34.583,28.402,6.1811
3.2281,32.283,25.825,6.4582
3.2369,10.257,11.71,-1.4527
3.2458,2.2054,3.6205,-1.4151
3.2546,1.269,1.0198,0.24913
3.2634,1.9776,0.33161,1.646
3.2723,5.0104,0.30319,4.7072
3.2811,5.4865,0.30071,5.1858
3.29,2.0753,0.10402,1.9713
3.2988,0.63598,-0.0030741,0.63905
3.3077,0.33587,-0.0029803,0.33885
3.3165,0.26751,0.44958,-0.18207
3.3254,0.24529,1.0189,-0.77362
3.3342,0.27493,1.2093,-0.93434
3.343,0.64129,1.8753,-1.234
3.3519,2.1628,3.7392,-1.5764
3.3607,3.659,4.5121,-0.85314
3.3696,2.017,3.0273,-1.0103
3.3784,0.5364,1.4117,-0.87527
3.3873,0.19589,0.52461,-0.32872
3.3961,0.13313,0.13295,0.00018525
3.4049,0.10562,0.011369,0.094254
3.4138,0.088981,0.00028995,0.088691
3.4226,0.078753,0,0.078753
3.4315,0.071614,0,0.071614
3.4403,0.066726,0,0.066726
3.4492,0.063299,0,0.063299
3.458,0.060959,-0.0073205,0.068279
3.4669,0.059541,-0.031013,0.090554
3.4757,0.058807,0.12997,-0.071164
3.4845,0.05879,0.33086,-0.27207
3.4934,0.059376,0.23577,-0.17639
3.5022,0.060617,0.032008,0.028609
3.5111,0.062535,-0.012918,0.075453
3.5199,0.065193,-0.12309,0.18828
3.5288,0.068797,0.033337,0.035459
3.5376,0.073406,1.5013,-1.4279
3.5465,0.079492,3.6836,-3.6041
3.5553,0.087276,3.7463,-3.6591
3.5641,0.097519,1.9547,-1.8571
3.573,0.11122,0.62021,-0.509
3.5818,0.12968,0.10208,0.027596
3.5907,0.15649,-0.0006375,0.15713
3.5995,0.19521,-0.03963,0.23484
3.6084,0.25865,-0.0032551,0.26191
3.6172,0.36835,0.33886,0.02949
3.626,0.62192,1.4924,-0.8705
3.6349,2.1033,4.2362,-2.1329
3.6437,8.0595,7.7562,0.30335
3.6526,14.041,8.758,5.2828
3.6614,7.8436,6.0929,1.7506
3.6703,2.0952,2.6588,-0.5636
3.6791,0.77222,0.63631,0.13591
3.688,0.63972,-0.14087,0.78059
3.6968,0.75247,-0.205,0.95746
3.7056,1.3678,1.6815,-0.31365
3.7145,5.7905,6.9661,-1.1755
3.7233,15.296,11.844,3.4528
3.7322,15.4,11.243,4.1563
3.741,9.9065,7.0217,2.8849
3.7499,5.037,3.1527,1.8843
3.7587,1.5911,0.97228,0.6188
3.7676,0.56966,0.14389,0.42576
3.7764,0.37384,-0.019768,0.39361
3.7852,0.30702,0.090477,0.21655
3.7941,0.44209,0.32407,0.11802
3.8029,0.75562,0.46225,0.29337
3.8118,0.60927,0.35606,0.2532
3.8206,0.25885,0.12629,0.13256
3.8295,0.1342,0.014996,0.11921
3.8383,0.10992,-0.00082203,0.11074
3.8471,0.097369,-0.027692,0.12506
3.856,0.089736,0.038604,0.051132
3.8648,0.084801,0.60422,-0.51942
3.8737,0.081774,1.5208,-1.439
3.8825,0.080586,1.5849,-1.5043
3.8914,0.080303,0.7656,-0.6853
3.9002,0.081392,0.32827,-0.24688
3.9091,0.083411,0.47892,-0.39551
3.9179,0.086605,0.55294,-0.46634
3.9267,0.091064,0.32855,-0.23749
3.9356,0.096902,0.087277,0.0096251
3.9444,0.10456,0.0053392,0.099218
3.9533,0.11415,0,0.11415
3.9621,0.12662,0,0.12662
3.971,0.14241,0,0.14241
3.9798,0.16297,-0.0023365,0.16531
3.9887,0.19023,-0.014036,0.20426
3.9975,0.22648,0.023928,0.20256
4.0063,0.27821,0.3965,-0.11829
4.0152,0.3512,1.9976,-1.6464
4.024,0.46585,5.0872,-4.6214
4.0329,0.65166,6.8922,-6.2405
4.0417,0.99003,5.8831,-4.893
4.0506,2.0138,7.1876,-5.1738
4.0594,7.0359,15.612,-8.5758
4.0682,26.361,25.208,1.1533
4.0771,36.864,25.071,11.793
4.0859,15.636,15.909,-0.27264
4.0948,3.7885,7.5762,-3.7877
4.1036,1.7859,5.3897,-3.6038
4.1125,2.3166,10.236,-7.9196
4.1213,6.9404,17.716,-10.775
4.1302,16.488,18.259,-1.7708
4.139,13.247,11.195,2.0525
4.1478,4.0126,4.587,-0.57436
4.1567,1.0749,1.52,-0.44509
4.1655,0.57028,0.54371,0.026571
4.1744,0.3906,0.46786,-0.077266
4.1832,0.28831,0.42312,-0.1348
4.1921,0.22774,0.168,0.059744
4.2009,0.18622,0.008787,0.17743
4.2098,0.15813,0,0.15813
4.2186,0.13829,-0.0091315,0.14742
4.2274,0.12453,-0.050106,0.17463
4.2363,0.11594,-0.050137,0.16607
4.2451,0.11166,0.23768,-0.12602
4.254,0.11322,0.82021,-0.70699
4.2628,0.12215,1.1677,-1.0455
4.2717,0.14567,0.98429,-0.83863
4.2805,0.22596,0.83962,-0.61366
4.2893,0.6432,1.3392,-0.69601
4.2982,2.2495,2.0413,0.20824
4.307,3.2563,1.9851,1.2712
4.3159,1.4364,1.1358,0.30061
4.3247,0.36372,0.34915,0.014564
4.3336,0.16399,0.049723,0.11427
4.3424,0.11823,0.0078829,0.11034
4.3513,0.099195,0,0.099195
4.3601,0.091431,-0.0068719,0.098302
4.3689,0.089949,-0.011561,0.10151
4.3778,0.094858,0.097869,-0.0030112
4.3866,0.10691,0.68179,-0.57488
4.3955,0.1306,2.4782,-2.3476
4.4043,0.18087,5.3792,-5.1984
4.4132,0.32713,7.05,-6.7229
4.422,1.3185,6.3654,-5.0469
4.4309,3.8379,5.2704,-1.4325
4.4397,4.0798,4.3328,-0.25299
4.4485,1.5474,3.1284,-1.581
4.4574,0.40607,2.21,-1.8039
4.4662,0.20658,1.425,-1.2185
4.4751,0.15854,0.57103,-0.41249
4.4839,0.14456,0.084109,0.060449
4.4928,0.14593,0,0.14593
4.5016,0.16258,-0.0074185,0.17
4.5104,0.19772,-0.061259,0.25898
4.5193,0.26304,-0.16515,0.4282
4.5281,0.40777,0.048572,0.3592
4.537,0.88329,1.4977,-0.61442
4.5458,3.9244,4.4399,-0.51546
4.5547,9.8698,6.4993,3.3705
4.5635,8.3935,5.3349,3.0587
4.5724,2.8488,2.6596,0.18923
4.5812,1.2823,1.1621,0.12017
4.59,2.6034,0.98695,1.6165
4.5989,3.4805,1.1108,2.3696
4.6077,1.5579,0.90327,0.6546
4.6166,0.44828,0.41486,0.033421
4.6254,0.23532,-0.0090581,0.24437
4.6343,0.21643,-0.015745,0.23217
4.6431,0.40252,0.41843,-0.015911
4.652,0.9447,0.81811,0.12659
4.6608,0.93807,0.67548,0.26259
4.6696,0.35985,0.24858,0.11127
4.6785,0.13019,0.01665,0.11354
4.6873,0.089779,-0.0041713,0.093951
4.6962,0.078584,-0.035462,0.11405
4.705,0.076088,-0.035882,0.11197
4.7139,0.081168,0.29608,-0.21492
4.7227,0.096587,0.76241,-0.66582
4.7315,0.14523,0.77458,-0.62935
4.7404,0.42028,0.44526,-0.024985
4.7492,1.4514,0.28077,1.1707
4.7581,2.2122,0.2397,1.9725
4.7669,1.1052,0.14007,0.96512
4.7758,0.31186,0.031229,0.28063
4.7846,0.11814,0,0.11814
4.7935,0.081888,0,0.081888
4.8023,0.065635,0,0.065635
4.8111,0.057269,0,0.057269
4.82,0.053195,-0.00023787,0.053433
4.8288,0.051572,-0.0034335,0.055005
4.8377,0.05214,0.0028494,0.04929
4.8465,0.054451,0.041615,0.012836
4.8554,0.058884,0.069327,-0.010443
4.8642,0.06607,0.052774,0.013296
4.8731,0.077132,0.0099029,0.067229
4.8819,0.095483,-0.011655,0.10714
4.8907,0.12553,-0.097279,0.2228
4.8996,0.19163,-0.11445,0.30607
4.9084,0.45169,0.44006,0.011636
4.9173,1.5869,1.537,0.049876
4.9261,3.4789,2.2346,1.2443
4.935,3.8219,1.8577,1.9642
4.9438,2.4519,0.94773,1.5042
4.9527,0.83162,0.36421,0.46742
4.9615,0.3268,0.83845,-0.51165
4.9703,0.33094,2.3376,-2.0066
4.9792,0.75204,3.122,-2.3699
4.988,1.0756,2.2221,-1.1465
4.9969,0.58916,1.031,-0.4418
5.0057,0.28761,0.5301,-0.24249
5.0146,0.38356,0.4387,-0.055144
5.0234,0.52927,0.34784,0.18143
5.0322,0.34365,0.13991,0.20375
5.0411,0.20401,0.004121,0.19989
5.0499,0.20733,-0.090982,0.29831
5.0588,0.26532,-0.24701,0.51233
5.0676,0.41705,0.075631,0.34142
5.0765,1.0545,1.6791,-0.62458
5.0853,4.1518,4.2075,-0.055782
5.0942,8.8041,5.5435,3.2605
5.103,6.2734,4.8131,1.4603
5.1118,1.9209,3.2173,-1.2964
5.1207,0.5578,1.5872,-1.0294
5.1295,0.35543,0.40976,-0.054333
5.1384,0.28828,-0.058564,0.34684
5.1472,0.27659,-0.21079,0.48737
5.1561,0.30703,0.50679,-0.19976
5.1649,0.3952,2.32,-1.9248
5.1738,0.77165,4.1188,-3.3472
5.1826,2.44,5.0897,-2.6497
5.1914,6.4438,5.1552,1.2886
5.2003,6.2113,4.1882,2.0232
5.2091,2.4304,3.127,-0.69664
5.218,1.4983,3.0142,-1.516
5.2268,3.6289,3.6816,-0.052633
5.2357,10.946,4.1191,6.8267
5.2445,12.566,3.4589,9.1067
5.2533,5.0046,2.1263,2.8783
5.2622,2.3069,1.0909,1.2159
5.271,3.5191,0.55978,2.9593
5.2799,3.0209,0.25228,2.7686
5.2887,1.0816,0.062916,1.0186
5.2976,0.41753,-0.026818,0.44435
5.3064,0.2505,-0.070601,0.32111
5.3153,0.19206,0.11814,0.073921
5.3241,0.1603,0.44806,-0.28777
5.3329,0.14416,0.48717,-0.34301
5.3418,0.14207,0.20104,-0.05897
5.3506,0.15849,0.0038348,0.15465
5.3595,0.28175,0.12934,0.15241
5.3683,0.79999,0.42712,0.37287
5.3772,1.4806,0.54349,0.93712
5.386,0.96925,0.46063,0.50863
5.3949,0.3611,0.32084,0.04026
5.4037,0.26337,0.10957,0.1538
5.4125,0.34688,0.071377,0.2755
5.4214,0.92243,0.60265,0.31979
5.4302,3.334,1.3935,1.9405
5.4391,6.3667,1.6031,4.7636
5.4479,3.8403,1.0682,2.772
5.4568,0.98256,0.41571,0.56685
5.4656,0.3423,0.078511,0.26379
5.4744,0.18984,0.0032749,0.18657
5.4833,0.13194,0,0.13194
5.4921,0.098861,0,0.098861
5.501,0.078781,0,0.078781
5.5098,0.065749,0,0.065749
5.5187,0.056636,-0.00072042,0.057356
5.5275,0.050664,-0.011206,0.061871
5.5364,0.046565,0.05529,-0.0087246
5.5452,0.043978,0.23074,-0.18676
5.554,0.04288,0.33333,-0.29045
5.5629,0.043318,0.22419,-0.18087
5.5717,0.04607,0.057536,-0.011467
5.5806,0.052368,0,0.052368
5.5894,0.072163,0,0.072163
5.5983,0.1742,-0.0035768,0.17777
5.6071,0.51975,0.0041961,0.51555
5.616,0.7069,0.022453,0.68445
5.6248,0.34035,0.0015872,0.33877
5.6336,0.12007,-0.065533,0.1856
5.6425,0.069899,0.051557,0.018342
5.6513,0.064248,0.52753,-0.46328
5.6602,0.067232,0.9435,-0.87627
5.669,0.077481,0.77589,-0.69841
5.6779,0.10038,0.28121,-0.18084
5.6867,0.16154,0.025509,0.13603
5.6955,0.50357,0,0.50357
5.7044,1.2343,-0.0060597,1.2404
5.7132,1.2215,-0.010931,1.2325
5.7221,0.65943,0.045427,0.61401
5.7309,0.97794,0.20053,0.77741
5.7398,2.9181,0.33468,2.5834
5.7486,3.8519,0.29703,3.5549
5.7575,1.6403,0.13449,1.5058
5.7663,0.44318,0.020692,0.42249
5.7751,0.21251,0.0008937,0.21161
5.784,0.1598,-0.0058486,0.16564
5.7928,0.14655,-0.075294,0.22185
5.8017,0.1606,-0.17735,0.33796
5.8105,0.20807,0.021048,0.18702
5.8194,0.4103,0.88305,-0.47275
5.8282,1.4221,2.0811,-0.659
5.8371,3.6991,2.6185,1.0806
5.8459,3.363,2.0476,1.3154
5.8547,1.1655,1.2671,-0.10154
5.8636,0.49348,1.3531,-0.85965
5.8724,0.72985,2.0396,-1.3097
5.8813,2.0032,2.2076,-0.20441
5.8901,2.5177,1.5015,1.0162
5.899,1.1085,0.58006,0.5284
5.9078,0.35427,0.072166,0.28211
5.9166,0.21315,0.014726,0.19843
5.9255,0.36167,0.15644,0.20523
5.9343,0.62976,0.31209,0.31766
5.9432,0.51764,0.42257,0.095067
5.952,0.28086,0.60987,-0.32901
5.9609,0.35291,0.87867,-0.52576
5.9697,0.42262,0.99116,-0.56854
5.9786,0.22062,0.75408,-0.53346
5.9874,0.097505,0.31853,-0.22102
5.9962,0.067861,0.040195,0.027666
6.0051,0.062212,0,0.062212
6.0139,0.061887,0,0.061887
6.0228,0.064646,0,0.064646
6.0316,0.070815,0,0.070815
6.0405,0.080413,-0.00016115,0.080574
6.0493,0.095315,-0.0098544,0.10517
6.0582,0.11761,-0.05629,0.1739
6.067,0.15227,-0.13874,0.291
6.0758,0.21316,-0.10277,0.31594
6.0847,0.32724,0.45885,-0.1316
6.0935,0.78359,1.8451,-1.0615
6.1024,2.7587,3.555,-0.79631
6.1112,6.5207,4.3233,2.1974
6.1201,5.3168,3.6787,1.6381
6.1289,2.1107,2.6259,-0.51513
6.1377,2.6172,2.0726,0.54459
6.1466,5.0879,1.821,3.2668
6.1554,4.4571,1.4899,2.9672
6.1643,1.7428,1.1683,0.57457
6.1731,0.52524,0.91613,-0.39088
6.182,0.25538,0.56721,-0.31183
6.1908,0.16759,0.16984,-0.0022591
6.1997,0.1236,-0.044361,0.16796
6.2085,0.095644,-0.065848,0.16149
6.2173,0.077614,0.23442,-0.15681
6.2262,0.065206,0.92017,-0.85497
6.235,0.056492,1.4344,-1.3779
6.2439,0.050385,1.1979,-1.1476
6.2527,0.045981,0.51483,-0.46885
6.2616,0.043143,0.07932,-0.036177
6.2704,0.041424,0,0.041424
6.2793,0.040972,0,0.040972
6.2881,0.041779,0,0.041779
6.2969,0.044019,-0.0034906,0.04751
6.3058,0.048557,-0.028617,0.077174
6.3146,0.056864,-0.065719,0.12258
6.3235,0.072746,-0.011155,0.0839
6.3323,0.1085,0.32347,-0.21496
6.3412,0.24887,0.94609,-0.69722
6.35,0.88767,1.5449,-0.65719
6.3588,1.8378,1.6978,0.14001
6.3677,1.1945,1.3967,-0.20218
6.3765,0.36904,0.9776,-0.60856
6.3854,0.1473,0.56746,-0.42016
6.3942,0.10536,0.18621,-0.080853
6.4031,0.10097,-0.027856,0.12883
6.4119,0.11819,-0.061137,0.17933
6.4208,0.17395,0.08738,0.086574
6.4296,0.49321,0.51665,-0.023441
6.4384,1.5136,0.96243,0.55118
6.4473,2.2509,1.2018,1.049
6.4561,1.2424,1.2618,-0.019437
6.465,0.72976,1.0867,-0.35696
6.4738,0.83802,0.59038,0.24764
6.4827,0.49298,0.11122,0.38177
6.4915,0.20671,-0.005892,0.2126
6.5004,0.16058,0.0080657,0.15251
6.5092,0.24698,0.045116,0.20187
6.518,0.30183,0.059222,0.24261
6.5269,0.24434,0.13144,0.1129
6.5357,0.39326,0.42353,-0.030269
6.5446,1.2155,0.904,0.31148
6.5534,2.6333,1.2498,1.3835
6.5623,2.025,1.1695,0.85551
6.5711,0.91653,0.81901,0.097527
6.5799,1.3931,0.50981,0.88328
6.5888,2.1259,0.27708,1.8488
6.5976,1.1271,0.095024,1.0321
6.6065,0.34332,0.014594,0.32872
6.6153,0.14869,0.0003699,0.14832
6.6242,0.10002,0,0.10002
6.633,0.079216,0,0.079216
6.6419,0.073166,0,0.073166
6.6507,0.084247,0,0.084247
6.6595,0.10328,-0.0078157,0.11109
6.6684,0.093666,-0.048904,0.14257
6.6772,0.090606,-0.081971,0.17258
6.6861,0.12704,0.047589,0.079453
6.6949,0.28173,0.43709,-0.15536
6.7038,0.95033,0.80812,0.14221
6.7126,1.7216,0.84314,0.8785
6.7215,1.327,0.62663,0.70035
6.7303,0.56153,0.50225,0.059283
6.7391,0.22498,0.51613,-0.29114
6.748,0.20136,0.42295,-0.22159
6.7568,0.16234,0.17515,-0.012804
6.7657,0.11269,0.017422,0.095263
6.7745,0.13465,-0.014638,0.14929
6.7834,0.17036,0.06163,0.10873
6.7922,0.13214,0.13268,-0.00054137
6.801,0.11126,0.069081,0.042182
6.8099,0.14346,-0.021548,0.16501
6.8187,0.27788,0.041006,0.23687
6.8276,0.80246,0.27772,0.52475
6.8364,1.589,0.41816,1.1708
6.8453,1.9418,0.33413,1.6077
6.8541,1.8439,0.1442,1.6997
6.863,0.87801,-0.04524,0.92324
6.8718,0.37148,-0.14693,0.51841
6.8806,0.29362,-0.013314,0.30693
6.8895,0.44732,0.60609,-0.15878
6.8983,1.3422,1.4427,-0.10057
6.9072,3.3792,1.8866,1.4925
6.916,3.2485,1.7335,1.515
6.9249,1.5159,1.396,0.11995
6.9337,1.7388,1.2121,0.52671
6.9426,3.4113,1.117,2.2943
6.9514,3.0153,1.1502,1.865
6.9602,1.8149,1.4508,0.36407
6.9691,2.103,1.7149,0.38805
6.9779,1.471,1.4336,0.03743
6.9868,0.53218,0.72208,-0.1899
6.9956,0.22345,0.18596,0.037494
7.0045,0.14951,0.014587,0.13493
7.0133,0.12838,-0.014409,0.14279
7.0222,0.16646,-0.0074668,0.17392
7.031,0.34307,0.047288,0.29578
7.0398,0.6125,0.11042,0.50207
7.0487,0.62605,0.10192,0.52414
7.0575,0.35344,0.02245,0.33099
7.0664,0.16206,-0.025401,0.18746
7.0752,0.13805,0.037362,0.10069
7.0841,0.34003,0.20546,0.13457
7.0929,0.77009,0.31646,0.45363
7.1017,0.71206,0.25284,0.45921
7.1106,0.28411,0.10518,0.17894
7.1194,0.10379,0.017744,0.08605
7.1283,0.069849,0,0.069849
7.1371,0.060698,0,0.060698
7.146,0.060401,-0.0078348,0.068236
7.1548,0.06612,-0.04148,0.1076
7.1637,0.079734,-0.082272,0.16201
7.1725,0.10838,-0.02344,0.13182
7.1813,0.17484,0.27513,-0.10029
7.1902,0.52557,0.75009,-0.22453
7.199,1.6144,1.0938,0.52057
7.2079,2.4491,1.0228,1.4263
7.2167,1.3788,0.60565,0.77316
7.2256,0.67591,0.16942,0.50649
7.2344,0.52162,-0.03283,0.55445
7.2433,0.26147,0.010584,0.25088
7.2521,0.15987,0.20117,-0.041301
7.2609,0.21237,0.33807,-0.1257
7.2698,0.2921,0.27872,0.013382
7.2786,0.23338,0.13658,0.096795
7.2875,0.29956,0.086635,0.21292
7.2963,0.90887,0.11793,0.79094
7.3052,1.5173,0.11082,1.4065
7.314,0.84643,0.043279,0.80315
7.3228,0.26196,-0.0094658,0.27143
7.3317,0.10445,0.004948,0.099501
7.3405,0.068965,0.064717,0.0042474
7.3494,0.05431,0.071483,-0.017172
7.3582,0.048869,0.021602,0.027267
7.3671,0.049066,-0.010981,0.060047
7.3759,0.0578,-0.0038222,0.061623
7.3848,0.098842,0.069515,0.029327
7.3936,0.23991,0.17553,0.064375
7.4024,0.53353,0.23128,0.30226
7.4113,0.61805,0.21827,0.39978
7.4201,0.29364,0.15721,0.13643
7.429,0.13674,0.070875,0.065863
7.4378,0.19453,-0.016672,0.2112
7.4467,0.50834,-0.079581,0.58792
7.4555,0.72221,0.082328,0.63988
7.4644,0.36966,0.65488,-0.28522
7.4732,0.19332,1.3232,-1.1299
7.482,0.2396,1.5306,-1.291
7.4909,0.20685,1.161,-0.95413
7.4997,0.14792,0.65916,-0.51125
7.5086,0.16468,0.3391,-0.17441
7.5174,0.12352,0.13687,-0.013347
7.5263,0.083496,0.019097,0.064399
7.5351,0.086248,-0.0059617,0.09221
7.5439,0.12113,0.022233,0.098901
7.5528,0.28234,0.11369,0.16866
7.5616,0.88015,0.24244,0.63771
7.5705,1.8251,0.32236,1.5027
7.5793,1.3511,0.29853,1.0525
7.5882,0.4643,0.1968,0.2675
7.597,0.19952,0.067371,0.13215
7.6059,0.1864,-0.042116,0.22852
7.6147,0.1981,-0.058139,0.25623
7.6235,0.2052,0.10358,0.10162
7.6324,0.36817,0.50242,-0.13425
7.6412,1.1559,0.97114,0.18476
7.6501,2.9103,1.2264,1.6839
7.6589,3.0083,1.0949,1.9134
7.6678,1.2432,0.70222,0.54093
7.6766,0.39365,0.30985,0.083804
7.6855,0.16841,0.073111,0.0953
7.6943,0.10922,-0.00041966,0.10964
7.7031,0.081157,-0.013988,0.095145
7.712,0.067255,-0.03079,0.098045
7.7208,0.064703,-0.012786,0.077489
7.7297,0.081816,0.093355,-0.01154
7.7385,0.19283,0.28178,-0.088946
7.7474,0.42656,0.42205,0.0045058
7.7562,0.41865,0.40038,0.01827
7.765,0.23556,0.23562,-6.4261e-05
7.7739,0.26846,0.074228,0.19423
7.7827,0.29517,0.0014246,0.29375
7.7916,0.14982,-0.016504,0.16632
7.8004,0.073466,0.026941,0.046526
7.8093,0.097977,0.17131,-0.073332
7.8181,0.22594,0.34141,-0.11547
7.827,0.28096,0.38678,-0.10582
7.8358,0.13869,0.25047,-0.11178
7.8446,0.05135,0.078331,-0.026981
7.8535,0.028171,0.0022309,0.02594
7.8623,0.022074,0,0.022074
7.8712,0.019447,0,0.019447
7.88,0.01835,-1.683e-05,0.018366
7.8889,0.018504,-6.7493e-05,0.018572
7.8977,0.019909,0,0.019909
7.9066,0.023076,0.00011822,0.022958
7.9154,0.030364,0.00052597,0.029838
7.9242,0.053071,0,0.053071
7.9331,0.16389,0,0.16389
7.9419,0.36973,0,0.36973
7.9508,0.31703,-5.6602e-05,0.31708
7.9596,0.12664,-0.00078123,0.12742
7.9685,0.055157,-0.0031811,0.058339
7.9773,0.047333,-0.0027907,0.050124
7.9861,0.061187,0.001559,0.059628
7.995,0.15699,0.0031534,0.15384
8.0038,0.44424,0.0029446,0.44129
8.0127,0.63878,0.0026458,0.63614
8.0215,0.33294,-0.0011112,0.33405
8.0304,0.10315,-0.010093,0.11324
8.0392,0.052073,-0.0016401,0.053713
8.0481,0.041403,0.1119,-0.070497
8.0569,0.051188,0.23058,-0.1794
8.0657,0.081324,0.19037,-0.10905
8.0746,0.087079,0.035833,0.051246
8.0834,0.068985,-0.014243,0.083228
8.0923,0.092683,0.047045,0.045638
8.1011,0.279,0.18826,0.090742
8.11,0.62605,0.28151,0.34454
8.1188,0.55719,0.24114,0.31605
8.1277,0.23878,0.1219,0.11688
8.1365,0.15726,0.045569,0.11169
8.1453,0.2489,0.017482,0.23141
8.1542,0.2427,0.0085342,0.23416
8.163,0.15208,0.0032145,0.14887
8.1719,0.13156,-0.012989,0.14455
8.1807,0.10413,-0.034821,0.13895
8.1896,0.10214,-0.011168,0.1133
8.1984,0.1774,0.097105,0.080297
8.2072,0.52224,0.21019,0.31205
8.2161,1.026,0.18015,0.84581
8.2249,1.0437,0.020481,1.0232
8.2338,0.71354,-0.070604,0.78415
8.2426,0.32388,0.040416,0.28346
8.2515,0.25368,0.35601,-0.10233
8.2603,0.46817,0.76413,-0.29596
8.2692,1.1671,1.0611,0.10601
8.278,1.9259,1.0589,0.86705
8.2868,1.2614,0.73243,0.52899
8.2957,0.43614,0.30698,0.12916
8.3045,0.16865,0.057614,0.11103
8.3134,0.16341,0.0027641,0.16065
8.3222,0.28537,0,0.28537
8.3311,0.35429,-0.00010492,0.3544
8.3399,0.19032,-0.0009128,0.19123
8.3488,0.079934,0.00078441,0.07915
8.3576,0.059971,0.0022551,0.057716
8.3664,0.073098,0.00032481,0.072773
8.3753,0.15643,-0.0095599,0.16599
8.3841,0.27898,-0.01991,0.29889
8.393,0.22331,-0.010445,0.23376
8.4018,0.1456,0.056912,0.088692
8.4107,0.23442,0.19387,0.040552
8.4195,0.49905,0.32113,0.17792
8.4283,0.68595,0.33252,0.35343
8.4372,0.62995,0.2058,0.42415
8.446,0.28275,0.073526,0.20922
8.4549,0.091513,0.013813,0.0777
8.4637,0.050021,-0.0026047,0.052625
8.4726,0.035401,-0.0072496,0.04265
8.4814,0.028696,0.0018464,0.02685
8.4903,0.025285,0.021042,0.0042435
8.4991,0.023946,0.030714,-0.0067682
8.5079,0.024634,0.014819,0.0098152
8.5168,0.027792,0.0020582,0.025733
8.5256,0.039569,0,0.039569
8.5345,0.090143,0,0.090143
8.5433,0.20853,0,0.20853
8.5522,0.22549,0,0.22549
8.561,0.13397,-0.00057483,0.13455
8.5699,0.079815,-0.0023579,0.082173
8.5787,0.061801,-0.0023588,0.064159
8.5875,0.082502,0.0083634,0.074139
8.5964,0.2037,0.024989,0.17871
8.6052,0.49283,0.056398,0.43643
8.6141,0.56794,0.088493,0.47944
8.6229,0.50174,0.088201,0.41354
8.6318,0.78935,0.058604,0.73074
8.6406,0.68039,0.01182,0.66857
8.6494,0.26397,-0.033102,0.29707
8.6583,0.10939,-0.034978,0.14437
8.6671,0.077144,0.042178,0.034966
8.676,0.089963,0.18905,-0.099087
8.6848,0.1827,0.3525,-0.1698
8.6937,0.42809,0.45657,-0.028479
8.7025,0.57983,0.45957,0.12026
8.7114,0.5866,0.3645,0.2221
8.7202,0.47154,0.2319,0.23964
8.729,0.39293,0.12298,0.26995
8.7379,0.23565,0.044799,0.19085
8.7467,0.10473,0.0072758,0.097451
8.7556,0.070132,0,0.070132
8.7644,0.057888,0.00015868,0.05773
8.7733,0.042811,0.0020698,0.040741
8.7821,0.038097,-0.010342,0.048438
8.791,0.040104,-0.029652,0.069756
8.7998,0.047151,-0.0065039,0.053655
8.8086,0.063821,0.10997,-0.046153
8.8175,0.11221,0.27727,-0.16507
8.8263,0.32454,0.34122,-0.016675
8.8352,0.68907,0.22484,0.46423
8.844,0.62782,0.075279,0.55254
8.8529,0.40707,0.013106,0.39396
8.8617,0.42393,0.040166,0.38377
8.8706,0.53435,0.1558,0.37854
8.8794,0.83572,0.33569,0.50003
8.8882,0.88306,0.49391,0.38915
8.8971,0.8166,0.57861,0.23799
8.9059,1.3269,0.58599,0.74093
8.9148,1.2215,0.50292,0.71857
8.9236,0.49624,0.33501,0.16123
8.9325,0.17438,0.14987,0.024509
8.9413,0.086961,0.032483,0.054478
8.9501,0.058581,0,0.058581
8.959,0.044034,-0.0013225,0.045356
8.9678,0.035401,-0.0016444,0.037045
8.9767,0.030807,5.6751e-05,0.030751
8.9855,0.02896,0.0043519,0.024608
8.9944,0.032151,0.0035357,0.028615
9.0032,0.055006,-0.004627,0.059633
9.0121,0.10989,-0.0060337,0.11592
9.0209,0.11391,-0.00067037,0.11458
9.0297,0.066517,0.015821,0.050696
9.0386,0.06964,0.069107,0.00053292
9.0474,0.15339,0.14857,0.0048198
9.0563,0.23019,0.16948,0.060709
9.0651,0.13395,0.09066,0.043295
9.074,0.055037,0.014835,0.040202
9.0828,0.039794,0.001134,0.03866
9.0917,0.046944,0.032507,0.014437
9.1005,0.093236,0.094434,-0.0011982
9.1093,0.22835,0.11324,0.11511
9.1182,0.3144,0.098792,0.21561
9.127,0.21851,0.078441,0.14007
9.1359,0.1996,0.02831,0.17129
9.1447,0.24402,-0.0029279,0.24695
9.1536,0.35728,0.0035489,0.35374
9.1624,0.38211,0.049719,0.33239
9.1712,0.23784,0.10934,0.12849
9.1801,0.27164,0.12149,0.15015
9.1889,0.58931,0.10066,0.48864
9.1978,0.60624,0.079974,0.52626
9.2066,0.25328,0.044813,0.20847
9.2155,0.091473,0.013036,0.078437
9.2243,0.048862,0.033855,0.015007
9.2332,0.037833,0.056271,-0.018437
9.242,0.034282,0.026006,0.0082751
9.2508,0.037674,0.0044064,0.033268
9.2597,0.054365,0.00013764,0.054228
9.2685,0.090376,0.0097473,0.080629
9.2774,0.21056,0.033434,0.17713
9.2862,0.44887,0.033907,0.41496
9.2951,0.42509,0.0090068,0.41608


==> figures/data/20220726/expXRD_fit_nmf2.csv <==
0,0,7.2018e-102,-7.2018e-102
0.008844,0,1.4336e-101,-1.4336e-101
0.017688,0,7.3375e-102,-7.3375e-102
0.026532,0,1.42e-101,-1.42e-101
0.035376,0,1.4404e-101,-1.4404e-101
0.04422,0,7.541e-102,-7.541e-102
0.053064,0,7.2018e-102,-7.2018e-102
0.061908,0,1.3929e-101,-1.3929e-101
0.070752,0,1.7733e-101,-1.7733e-101
0.079596,0,8.1176e-102,-8.1176e-102
0.08844,0,1.3725e-101,-1.3725e-101
0.097284,0,1.4404e-101,-1.4404e-101
0.10613,0,8.0159e-102,-8.0159e-102
0.11497,0,1.0362e-101,-1.0362e-101
0.12382,0,1.3929e-101,-1.3929e-101
0.13266,0,1.1312e-101,-1.1312e-101
0.1415,0,1.3861e-101,-1.3861e-101
0.15035,0,1.1379e-101,-1.1379e-101
0.15919,0,7.8123e-102,-7.8123e-102
0.16804,0,7.2018e-102,-7.2018e-102
0.17688,0,7.2018e-102,-7.2018e-102
0.18572,0,1.009e-101,-1.009e-101
0.19457,0,1.0803e-101,-1.0803e-101
0.20341,0,7.9819e-102,-7.9819e-102
0.21226,0,1.2776e-101,-1.2776e-101
0.2211,0,1.4404e-101,-1.4404e-101
0.22994,0,1.1685e-101,-1.1685e-101
0.23879,0,1.8858e-101,-1.8858e-101
0.24763,0,1.8954e-101,-1.8954e-101
0.25648,0,1.8005e-101,-1.8005e-101
0.26532,0,1.5421e-101,-1.5421e-101
0.27416,0,1.4404e-101,-1.4404e-101
0.28301,0,1.1888e-101,-1.1888e-101
0.29185,0,1.0803e-101,-1.0803e-101
0.3007,0,1.325e-101,-1.325e-101
0.30954,0,7.1623e-102,-7.1623e-102
0.31838,0,1.312e-101,-1.312e-101
0.32723,0,1.0967e-101,-1.0967e-101
0.33607,0,1.4138e-101,-1.4138e-101
0.34492,0,1.5726e-101,-1.5726e-101
0.35376,0,1.2159e-101,-1.2159e-101
0.3626,0,1.0803e-101,-1.0803e-101
0.37145,0,1.2979e-101,-1.2979e-101
0.38029,0,0.0013958,-0.0013958
0.38914,0,0.010385,-0.010385
0.39798,0,0.035584,-0.035584
0.40682,0,0.078448,-0.078448
0.41567,0,0.044379,-0.044379
0.42451,0,1.6032e-101,-1.6032e-101
0.43336,0,0.00011448,-0.00011448
0.4422,0,0.00010575,-0.00010575
0.45104,0,0.00083562,-0.00083562
0.45989,0,0.01515,-0.01515
0.46873,0,0.026226,-0.026226
0.47758,0,0.013345,-0.013345
0.48642,0,0.0012952,-0.0012952
0.49527,0,0.00055332,-0.00055332
0.50411,0,0.00031011,-0.00031011
0.51295,0,-4.7239e-05,4.7239e-05
0.5218,0,-5.7864e-05,5.7864e-05
0.53064,0,0.000412,-0.000412
0.53949,0,0.00054438,-0.00054438
0.54833,0,1.0803e-101,-1.0803e-101
0.55717,0,0.00023028,-0.00023028
0.56602,0.036155,0.00034142,0.035814
0.57486,0.059695,0,0.059695
0.58371,0.058735,6.1993e-05,0.058673
0.59255,0.057837,0.00010341,0.057734
0.60139,0.056999,0,0.056999
0.61024,0.05623,0.0045949,0.051635
0.61908,0.055518,0.038749,0.016769
0.62793,0.054875,0.15162,-0.096745
0.63677,0.054291,0.39964,-0.34535
0.64561,0.053772,0.91718,-0.86341
0.65446,0.053318,2.0503,-1.997
0.6633,0.052927,3.809,-3.7561
0.67215,0.052607,4.6862,-4.6336
0.68099,0.052356,3.2564,-3.204
0.68983,0.052186,1.1856,-1.1334
0.69868,0.052086,0.29907,-0.24698
0.70752,0.052077,0.049773,0.0023049
0.71637,0.052162,0.0012311,0.050931
0.72521,0.052346,0,0.052346
0.73405,0.052657,0,0.052657
0.7429,0.053083,0,0.053083
0.75174,0.053669,0,0.053669
0.76059,0.054411,-3.4239e-05,0.054445
0.76943,0.055359,-0.00018707,0.055546
0.77827,0.056545,-0.00018071,0.056726
0.78712,0.057989,0,0.057989
0.79596,0.059789,-0.00012265,0.059912
0.80481,0.061966,-0.00068451,0.06265
0.81365,0.0647,-8.9751e-06,0.064709
0.82249,0.068046,-0.00028631,0.068332
0.83134,0.072239,8.1276e-05,0.072157
0.84018,0.077538,0.00018144,0.077356
0.84903,0.084233,0,0.084233
0.85787,0.093093,0,0.093093
0.86671,0.1046,0,0.1046
0.87556,0.12068,0.0010566,0.11962
0.8844,0.14301,0.021108,0.12191
0.89325,0.17604,0.12197,0.054074
0.90209,0.22788,0.38626,-0.15838
0.91093,0.31253,0.95114,-0.63861
0.91978,0.48578,2.1822,-1.6965
0.92862,1.0854,4.9379,-3.8525
0.93747,6.3785,10.64,-4.2619
0.94631,20.992,18.387,2.6059
0.95515,22.716,19.797,2.9191
0.964,7.7463,11.924,-4.1777
0.97284,1.2852,4.5801,-3.2949
0.98169,0.47026,1.5108,-1.0405
0.99053,0.28305,0.45051,-0.16746
0.99937,0.1984,0.10113,0.097269
1.0082,0.1475,0.0066457,0.14086
1.0171,0.11613,6.139e-05,0.11607
1.0259,0.095179,0,0.095179
1.0348,0.080434,0,0.080434
1.0436,0.069965,0,0.069965
1.0524,0.061986,0,0.061986
1.0613,0.056018,0,0.056018
1.0701,0.051283,0,0.051283
1.079,0.047545,0,0.047545
1.0878,0.044526,0,0.044526
1.0967,0.042036,-8.8012e-06,0.042045
1.1055,0.040004,-1.8766e-06,0.040006
1.1143,0.038283,0,0.038283
1.1232,0.036853,0,0.036853
1.132,0.035629,0,0.035629
1.1409,0.034591,0,0.034591
1.1497,0.033689,0,0.033689
1.1586,0.032918,0,0.032918
1.1674,0.032258,0,0.032258
1.1763,0.031679,0,0.031679
1.1851,0.031179,-0.00013175,0.031311
1.1939,0.030738,-4.8495e-05,0.030786
1.2028,0.03036,0,0.03036
1.2116,0.030043,0,0.030043
1.2205,0.029763,0,0.029763
1.2293,0.02952,0,0.02952
1.2382,0.029322,0,0.029322
1.247,0.029152,0,0.029152
1.2559,0.029013,0.041106,-0.012093
1.2647,0.028903,0.32272,-0.29381
1.2735,0.028826,1.7503,-1.7215
1.2824,0.028763,9.356,-9.3273
1.2912,0.028735,22.623,-22.595
1.3001,0.02872,24.448,-24.419
1.3089,0.028733,11.94,-11.911
1.3178,0.028767,2.8203,-2.7915
1.3266,0.028814,0.78485,-0.75604
1.3354,0.028888,0.5234,-0.49451
1.3443,0.028985,0.42917,-0.40018
1.3531,0.029095,0.233,-0.20391
1.362,0.029227,0.063147,-0.033919
1.3708,0.029375,0.0061992,0.023176
1.3797,0.029555,-0.00017397,0.029729
1.3885,0.029743,-0.0022306,0.031974
1.3974,0.029961,-0.0070803,0.037042
1.4062,0.0302,-0.011505,0.041705
1.415,0.030457,-0.0046356,0.035093
1.4239,0.030737,0.012114,0.018622
1.4327,0.031051,0.029482,0.0015697
1.4416,0.031383,0.053935,-0.022553
1.4504,0.031744,0.08467,-0.052926
1.4593,0.032137,0.11238,-0.080238
1.4681,0.032555,0.12972,-0.097166
1.477,0.033015,0.13381,-0.10079
1.4858,0.0335,0.14053,-0.10703
1.4946,0.034025,0.15531,-0.12128
1.5035,0.034589,0.16531,-0.13072
1.5123,0.035203,0.17195,-0.13674
1.5212,0.035863,0.18571,-0.14985
1.53,0.036568,0.20827,-0.1717
1.5389,0.037337,0.21417,-0.17683
1.5477,0.038164,0.17219,-0.13403
1.5565,0.039057,0.1169,-0.077843
1.5654,0.040026,0.088941,-0.048915
1.5742,0.041073,0.070447,-0.029375
1.5831,0.042223,0.047632,-0.0054093
1.5919,0.043456,0.029786,0.01367
1.6008,0.044822,0.030552,0.01427
1.6096,0.046303,0.061013,-0.01471
1.6185,0.047938,0.089564,-0.041626
1.6273,0.049731,0.06554,-0.015809
1.6361,0.051715,0.018041,0.033674
1.645,0.053923,-0.0056566,0.05958
1.6538,0.056362,-0.011678,0.06804
1.6627,0.059116,-0.0052733,0.064389
1.6715,0.062182,-0.0010802,0.063262
1.6804,0.065669,0.00098598,0.064683
1.6892,0.069623,0.0063952,0.063228
1.6981,0.074138,0.010662,0.063476
1.7069,0.079368,0,0.079368
1.7157,0.085371,0,0.085371
1.7246,0.092516,0,0.092516
1.7334,0.10087,0,0.10087
1.7423,0.11096,0,0.11096
1.7511,0.12314,0,0.12314
1.76,0.1381,0,0.1381
1.7688,0.15698,0,0.15698
1.7776,0.18068,0,0.18068
1.7865,0.21244,0,0.21244
1.7953,0.25435,0,0.25435
1.8042,0.31361,0,0.31361
1.813,0.39958,5.5777e-05,0.39953
1.8219,0.53078,0.015174,0.51561
1.8307,0.75446,0.28137,0.47309
1.8396,1.152,1.1382,0.01376
1.8484,2.7482,3.9241,-1.1759
1.8572,12.704,13.212,-0.50863
1.8661,44.58,31.233,13.347
1.8749,50.086,37.104,12.982
1.8838,17.804,19.356,-1.5527
1.8926,8.0922,5.5098,2.5823
1.9015,11.783,2.5221,9.2609
1.9103,7.2791,1.469,5.8101
1.9192,1.9714,0.49984,1.4716
1.928,0.71287,0.029777,0.68309
1.9368,0.44454,-0.0070152,0.45156
1.9457,0.32905,-0.00056817,0.32961
1.9545,0.25951,0.20451,0.055005
1.9634,0.21225,0.53635,-0.32409
1.9722,0.18055,0.74368,-0.56313
1.9811,0.15711,0.63277,-0.47567
1.9899,0.14007,0.34306,-0.203
1.9987,0.12724,0.13222,-0.0049809
2.0076,0.11755,0.082072,0.035479
2.0164,0.11035,0.042953,0.067393
2.0253,0.10488,-0.021637,0.12652
2.0341,0.10107,-0.0069034,0.10798
2.043,0.098425,0.042369,0.056056
2.0518,0.096906,0.88634,-0.78943
2.0607,0.09634,2.7477,-2.6514
2.0695,0.096645,3.168,-3.0714
2.0783,0.097851,1.3998,-1.3019
2.0872,0.099857,0.25299,-0.15314
2.096,0.10283,0.013525,0.089308
2.1049,0.10672,-0.0002798,0.107
2.1137,0.11171,0.0039598,0.10775
2.1226,0.11791,0.097988,0.019926
2.1314,0.12553,0.16434,-0.038811
2.1403,0.13498,0.06888,0.066103
2.1491,0.14642,-0.016622,0.16304
2.1579,0.16084,-0.010247,0.17109
2.1668,0.17862,0,0.17862
2.1756,0.20125,0.0055292,0.19572
2.1845,0.23039,0.062973,0.16742
2.1933,0.26831,0.34315,-0.074844
2.2022,0.32048,1.0164,-0.69588
2.211,0.39146,1.3926,-1.0012
2.2198,0.49835,0.83475,-0.3364
2.2287,0.65998,0.16867,0.4913
2.2375,0.93034,0.020407,0.90993
2.2464,1.4492,0.61532,0.83386
2.2552,2.9384,3.4513,-0.51291
2.2641,14.81,15.456,-0.64597
2.2729,51.836,39.191,12.645
2.2818,63.298,49.481,13.816
2.2906,24.73,32.394,-7.6639
2.2994,5.1112,18.698,-13.587
2.3083,1.7298,18.129,-16.399
2.3171,1.0467,12.785,-11.738
2.326,0.73937,4.5298,-3.7904
2.3348,0.56056,1.0234,-0.46283
2.3437,0.45871,0.29493,0.16378
2.3525,0.39469,0.070772,0.32391
2.3614,0.3574,0.0048393,0.35257
2.3702,0.33833,-0.00046518,0.33879
2.379,0.33313,0,0.33313
2.3879,0.34168,0,0.34168
2.3967,0.36248,0,0.36248
2.4056,0.39981,0.0026447,0.39717
2.4144,0.45639,0.053228,0.40316
2.4233,0.54151,0.24927,0.29224
2.4321,0.67145,0.67943,-0.0079839
2.4409,0.86947,1.4819,-0.6124
2.4498,1.2109,3.0411,-1.8302
2.4586,1.8069,6.3284,-4.5215
2.4675,3.424,13.72,-10.296
2.4763,13.39,29.437,-16.047
2.4852,57.237,52.74,4.4965
2.494,95.43,65.56,29.87
2.5029,48.364,49.283,-0.91888
2.5117,11.235,20.432,-9.1979
2.5205,2.8584,5.6065,-2.7481
2.5294,1.6222,2.6962,-1.074
2.5382,1.059,3.6187,-2.5597
2.5471,0.74968,9.0662,-8.3165
2.5559,0.5603,19.161,-18.6
2.5648,0.43398,22.383,-21.949
2.5736,0.34919,12.865,-12.516
2.5825,0.28674,5.6825,-5.3958
2.5913,0.24136,5.0993,-4.8579
2.6001,0.20643,3.0152,-2.8087
2.609,0.17937,0.56932,-0.38995
2.6178,0.15808,0.040385,0.11769
2.6267,0.1408,-0.0031376,0.14394
2.6355,0.12703,0,0.12703
2.6444,0.11558,0,0.11558
2.6532,0.10624,0.001115,0.10512
2.662,0.098451,0.036701,0.061749
2.6709,0.091981,0.29115,-0.19917
2.6797,0.086649,1.188,-1.1014
2.6886,0.082192,3.9055,-3.8233
2.6974,0.078613,8.3699,-8.2913
2.7063,0.075697,8.9384,-8.8627
2.7151,0.073463,3.9539,-3.8804
2.724,0.071817,0.65877,-0.58695
2.7328,0.070751,0.11616,-0.045409
2.7416,0.070293,0.0069002,0.063393
2.7505,0.070398,-0.012831,0.083228
2.7593,0.071248,0.00090296,0.070345
2.7682,0.072822,0.0015767,0.071245
2.777,0.075414,0.0034556,0.071958
2.7859,0.079281,0,0.079281
2.7947,0.084931,0,0.084931
2.8036,0.093585,0,0.093585
2.8124,0.10669,2.5172e-05,0.10667
2.8212,0.13094,0.0053382,0.1256
2.8301,0.19629,0.19509,0.0011995
2.8389,0.59753,0.61005,-0.012513
2.8478,1.9451,1.1456,0.79945
2.8566,2.6078,1.3384,1.2694
2.8655,1.1472,0.86231,0.28492
2.8743,0.31822,0.23255,0.08567
2.8831,0.21913,-0.03126,0.25039
2.892,0.21523,-0.025373,0.2406
2.9008,0.2399,-0.0020921,0.24199
2.9097,0.28805,0,0.28805
2.9185,0.3683,0.0037702,0.36453
2.9274,0.51154,0.12954,0.382
2.9362,0.76862,0.58995,0.17867
2.9451,1.6457,1.9311,-0.28543
2.9539,6.9218,5.257,1.6648
2.9627,25.118,10.085,15.033
2.9716,31.534,11.294,20.24
2.9804,12.189,6.6118,5.577
2.9893,2.7459,1.9313,0.81463
2.9981,0.91843,0.53051,0.38792
3.007,0.57115,0.65534,-0.084193
3.0158,0.39386,0.67383,-0.27997
3.0247,0.29544,0.22747,0.067974
3.0335,0.23472,-0.13109,0.36582
3.0423,0.19521,-0.12907,0.32428
3.0512,0.16967,-0.031902,0.20158
3.06,0.1522,-0.0018697,0.15407
3.0689,0.14133,0,0.14133
3.0777,0.13482,0,0.13482
3.0866,0.13217,0.10266,0.029512
3.0954,0.13292,0.45663,-0.32371
3.1043,0.13685,1.8013,-1.6644
3.1131,0.14462,5.9744,-5.8298
3.1219,0.15628,10.855,-10.698
3.1308,0.17363,9.8562,-9.6826
3.1396,0.19793,4.3652,-4.1673
3.1485,0.23254,0.94905,-0.71651
3.1573,0.28327,0.095256,0.18802
3.1662,0.35767,-0.0056582,0.36333
3.175,0.48015,0.12476,0.35539
3.1838,0.68205,0.92038,-0.23833
3.1927,1.1019,2.5045,-1.4025
3.2015,2.814,5.5443,-2.7303
3.2104,12.501,13.838,-1.3369
3.2192,34.583,25.083,9.4999
3.2281,32.283,25.162,7.1215
3.2369,10.257,12.368,-2.1111
3.2458,2.2054,2.2534,-0.047944
3.2546,1.269,-0.038208,1.3072
3.2634,1.9776,0.065965,1.9116
3.2723,5.0104,0.22646,4.784
3.2811,5.4865,0.26156,5.2249
3.29,2.0753,0.10912,1.9662
3.2988,0.63598,-0.03264,0.66862
3.3077,0.33587,-0.022419,0.35829
3.3165,0.26751,0.26118,0.0063349
3.3254,0.24529,1.0025,-0.75724
3.3342,0.27493,1.9835,-1.7086
3.343,0.64129,3.0353,-2.394
3.3519,2.1628,4.3555,-2.1927
3.3607,3.659,5.0191,-1.3601
3.3696,2.017,3.6475,-1.6305
3.3784,0.5364,1.5181,-0.98175
3.3873,0.19589,0.51571,-0.31982
3.3961,0.13313,0.2559,-0.12277
3.4049,0.10562,0.11657,-0.010949
3.4138,0.088981,0.042824,0.046157
3.4226,0.078753,0.0042602,0.074493
3.4315,0.071614,0,0.071614
3.4403,0.066726,0,0.066726
3.4492,0.063299,0,0.063299
3.458,0.060959,0,0.060959
3.4669,0.059541,0.0081496,0.051392
3.4757,0.058807,0.10478,-0.045975
3.4845,0.05879,0.34981,-0.29102
3.4934,0.059376,0.4344,-0.37502
3.5022,0.060617,0.19068,-0.13006
3.5111,0.062535,-0.010954,0.073489
3.5199,0.065193,0.010869,0.054323
3.5288,0.068797,0.24213,-0.17333
3.5376,0.073406,1.3776,-1.3042
3.5465,0.079492,3.5375,-3.458
3.5553,0.087276,4.5798,-4.4925
3.5641,0.097519,2.6813,-2.5838
3.573,0.11122,0.37535,-0.26413
3.5818,0.12968,-0.21883,0.34851
3.5907,0.15649,-0.12786,0.28435
3.5995,0.19521,-0.012315,0.20753
3.6084,0.25865,0.072058,0.18659
3.6172,0.36835,0.44489,-0.076537
3.626,0.62192,1.514,-0.89212
3.6349,2.1033,3.7627,-1.6594
3.6437,8.0595,7.0429,1.0166
3.6526,14.041,8.9064,5.1344
3.6614,7.8436,6.5199,1.3236
3.6703,2.0952,2.0236,0.071594
3.6791,0.77222,-0.33069,1.1029
3.688,0.63972,-0.52621,1.1659
3.6968,0.75247,-0.0085634,0.76103
3.7056,1.3678,1.5093,-0.14142
3.7145,5.7905,5.7077,0.08286
3.7233,15.296,11.608,3.6886
3.7322,15.4,12.615,2.7849
3.741,9.9065,7.1688,2.7377
3.7499,5.037,2.355,2.682
3.7587,1.5911,0.3418,1.2493
3.7676,0.56966,-0.28403,0.85368
3.7764,0.37384,-0.18779,0.56163
3.7852,0.30702,0.0014967,0.30553
3.7941,0.44209,0.24215,0.19994
3.8029,0.75562,0.48213,0.27349
3.8118,0.60927,0.43766,0.17161
3.8206,0.25885,0.1516,0.10725
3.8295,0.1342,-0.049131,0.18333
3.8383,0.10992,-0.02938,0.1393
3.8471,0.097369,-0.0025311,0.099901
3.856,0.089736,0.0035786,0.086157
3.8648,0.084801,0.25603,-0.17123
3.8737,0.081774,1.1841,-1.1023
3.8825,0.080586,2.3158,-2.2352
3.8914,0.080303,2.0816,-2.0013
3.9002,0.081392,1.0268,-0.94543
3.9091,0.083411,0.67104,-0.58763
3.9179,0.086605,0.53962,-0.45301
3.9267,0.091064,0.20416,-0.11309
3.9356,0.096902,-0.070874,0.16778
3.9444,0.10456,-0.091475,0.19603
3.9533,0.11415,-0.024073,0.13822
3.9621,0.12662,-0.0017555,0.12837
3.971,0.14241,0,0.14241
3.9798,0.16297,0,0.16297
3.9887,0.19023,0,0.19023
3.9975,0.22648,0.026212,0.20027
4.0063,0.27821,0.22672,0.051494
4.0152,0.3512,0.88792,-0.53673
4.024,0.46585,2.8932,-2.4274
4.0329,0.65166,6.6212,-5.9696
4.0417,0.99003,9.2488,-8.2588
4.0506,2.0138,9.8831,-7.8692
4.0594,7.0359,14.234,-7.1984
4.0682,26.361,23.067,3.294
4.0771,36.864,25.681,11.184
4.0859,15.636,16.393,-0.75725
4.0948,3.7885,5.4191,-1.6306
4.1036,1.7859,1.9298,-0.14384
4.1125,2.3166,5.4408,-3.1242
4.1213,6.9404,13.783,-6.8429
4.1302,16.488,20.125,-3.6369
4.139,13.247,16.014,-2.767
4.1478,4.0126,6.4449,-2.4323
4.1567,1.0749,1.034,0.040882
4.1655,0.57028,0.0050611,0.56522
4.1744,0.3906,0.25303,0.13757
4.1832,0.28831,0.56122,-0.27291
4.1921,0.22774,0.43174,-0.204
4.2009,0.18622,0.087374,0.098842
4.2098,0.15813,-0.031287,0.18941
4.2186,0.13829,-0.004777,0.14307
4.2274,0.12453,0,0.12453
4.2363,0.11594,0.031682,0.084254
4.2451,0.11166,0.2062,-0.094544
4.254,0.11322,0.53672,-0.4235
4.2628,0.12215,0.71051,-0.58836
4.2717,0.14567,0.50309,-0.35742
4.2805,0.22596,0.33458,-0.10862
4.2893,0.6432,0.80614,-0.16294
4.2982,2.2495,1.7212,0.52831
4.307,3.2563,2.07,1.1863
4.3159,1.4364,1.3166,0.11982
4.3247,0.36372,0.248,0.11572
4.3336,0.16399,-0.18685,0.35084
4.3424,0.11823,-0.10479,0.22302
4.3513,0.099195,-0.011651,0.11085
4.3601,0.091431,-0.0015744,0.093005
4.3689,0.089949,0,0.089949
4.3778,0.094858,0.046828,0.04803
4.3866,0.10691,0.3041,-0.19719
4.3955,0.1306,1.1108,-0.98019
4.4043,0.18087,3.1521,-2.9712
4.4132,0.32713,6.4572,-6.13
4.422,1.3185,8.6076,-7.2891
4.4309,3.8379,7.5186,-3.6808
4.4397,4.0798,5.005,-0.92523
4.4485,1.5474,2.9187,-1.3713
4.4574,0.40607,1.4546,-1.0485
4.4662,0.20658,0.97691,-0.77033
4.4751,0.15854,0.73081,-0.57227
4.4839,0.14456,0.19459,-0.050036
4.4928,0.14593,-0.093062,0.239
4.5016,0.16258,-0.040305,0.20288
4.5104,0.19772,0,0.19772
4.5193,0.26304,0.017249,0.24579
4.5281,0.40777,0.21748,0.19029
4.537,0.88329,1.1375,-0.25423
4.5458,3.9244,3.2757,0.64872
4.5547,9.8698,5.7791,4.0907
4.5635,8.3935,5.8268,2.5668
4.5724,2.8488,2.7199,0.12893
4.5812,1.2823,0.0023524,1.2799
4.59,2.6034,-0.30994,2.9134
4.5989,3.4805,0.45996,3.0205
4.6077,1.5579,1.0361,0.52181
4.6166,0.44828,0.85901,-0.41073
4.6254,0.23532,0.22306,0.012255
4.6343,0.21643,-0.11511,0.33154
4.6431,0.40252,0.1627,0.23982
4.652,0.9447,0.74736,0.19734
4.6608,0.93807,0.92173,0.016338
4.6696,0.35985,0.41862,-0.058763
4.6785,0.13019,-0.066371,0.19656
4.6873,0.089779,-0.10807,0.19785
4.6962,0.078584,-0.012174,0.090758
4.705,0.076088,-0.00013241,0.07622
4.7139,0.081168,0.10045,-0.019281
4.7227,0.096587,0.58515,-0.48857
4.7315,0.14523,1.0478,-0.9026
4.7404,0.42028,0.86294,-0.44266
4.7492,1.4514,0.38403,1.0674
4.7581,2.2122,0.2138,1.9984
4.7669,1.1052,0.14413,0.96107
4.7758,0.31186,0.023083,0.28878
4.7846,0.11814,-0.036377,0.15452
4.7935,0.081888,-0.018858,0.10075
4.8023,0.065635,-0.0018563,0.067491
4.8111,0.057269,0,0.057269
4.82,0.053195,0,0.053195
4.8288,0.051572,0,0.051572
4.8377,0.05214,0,0.05214
4.8465,0.054451,0.010361,0.044089
4.8554,0.058884,0.032317,0.026567
4.8642,0.06607,0.017976,0.048094
4.8731,0.077132,-0.0081465,0.085279
4.8819,0.095483,-0.015875,0.11136
4.8907,0.12553,-0.0083864,0.13391
4.8996,0.19163,0.01927,0.17236
4.9084,0.45169,0.34082,0.11087
4.9173,1.5869,1.1678,0.41913
4.9261,3.4789,2.0332,1.4457
4.935,3.8219,2.0679,1.7541
4.9438,2.4519,1.1904,1.2615
4.9527,0.83162,0.30862,0.523
4.9615,0.3268,0.20632,0.12048
4.9703,0.33094,1.1625,-0.83154
4.9792,0.75204,2.7464,-1.9943
4.988,1.0756,3.3997,-2.324
4.9969,0.58916,2.3135,-1.7243
5.0057,0.28761,0.90639,-0.61879
5.0146,0.38356,0.4022,-0.018643
5.0234,0.52927,0.41092,0.11835
5.0322,0.34365,0.32143,0.022222
5.0411,0.20401,0.09784,0.10617
5.0499,0.20733,-0.026457,0.23379
5.0588,0.26532,-0.0078985,0.27322
5.0676,0.41705,0.22318,0.19387
5.0765,1.0545,1.1146,-0.06009
5.0853,4.1518,2.8683,1.2835
5.0942,8.8041,4.4967,4.3073
5.103,6.2734,4.4375,1.8358
5.1118,1.9209,2.8793,-0.95839
5.1207,0.5578,1.4649,-0.90705
5.1295,0.35543,0.64452,-0.28909
5.1384,0.28828,0.046939,0.24134
5.1472,0.27659,-0.16659,0.44318
5.1561,0.30703,0.13235,0.17468
5.1649,0.3952,1.2494,-0.85419
5.1738,0.77165,3.3709,-2.5993
5.1826,2.44,5.3696,-2.9296
5.1914,6.4438,5.8417,0.60211
5.2003,6.2113,4.7571,1.4543
5.2091,2.4304,3.1596,-0.72921
5.218,1.4983,2.2795,-0.78127
5.2268,3.6289,2.6397,0.98928
5.2357,10.946,3.3827,7.563
5.2445,12.566,3.309,9.2565
5.2533,5.0046,2.1318,2.8728
5.2622,2.3069,0.69307,1.6138
5.271,3.5191,-0.026851,3.5459
5.2799,3.0209,-0.091658,3.1126
5.2887,1.0816,-0.063942,1.1455
5.2976,0.41753,-0.083748,0.50128
5.3064,0.2505,-0.056526,0.30703
5.3153,0.19206,0.040723,0.15134
5.3241,0.1603,0.27878,-0.11848
5.3329,0.14416,0.5718,-0.42764
5.3418,0.14207,0.5227,-0.38063
5.3506,0.15849,0.15868,-0.00019341
5.3595,0.28175,-0.012861,0.29461
5.3683,0.79999,0.20923,0.59076
5.3772,1.4806,0.51865,0.96197
5.386,0.96925,0.56992,0.39933
5.3949,0.3611,0.38119,-0.020089
5.4037,0.26337,0.22776,0.035605
5.4125,0.34688,0.14825,0.19863
5.4214,0.92243,0.27372,0.64871
5.4302,3.334,0.85575,2.4782
5.4391,6.3667,1.4929,4.8738
5.4479,3.8403,1.3643,2.476
5.4568,0.98256,0.50417,0.4784
5.4656,0.3423,-0.17268,0.51497
5.4744,0.18984,-0.24675,0.4366
5.4833,0.13194,-0.086504,0.21845
5.4921,0.098861,-0.0051259,0.10399
5.501,0.078781,0,0.078781
5.5098,0.065749,0,0.065749
5.5187,0.056636,0,0.056636
5.5275,0.050664,0,0.050664
5.5364,0.046565,0.00032414,0.046241
5.5452,0.043978,0.016717,0.027261
5.554,0.04288,0.16502,-0.12214
5.5629,0.043318,0.35498,-0.31166
5.5717,0.04607,0.33892,-0.29285
5.5806,0.052368,0.11214,-0.059768
5.5894,0.072163,-0.023772,0.095935
5.5983,0.1742,0,0.1742
5.6071,0.51975,0,0.51975
5.616,0.7069,0.00046763,0.70644
5.6248,0.34035,0.024943,0.31541
5.6336,0.12007,0.033008,0.087057
5.6425,0.069899,-0.010284,0.080184
5.6513,0.064248,0.061988,0.0022594
5.6602,0.067232,0.5443,-0.47707
5.669,0.077481,1.1272,-1.0497
5.6779,0.10038,0.98433,-0.88395
5.6867,0.16154,0.26284,-0.1013
5.6955,0.50357,-0.10806,0.61163
5.7044,1.2343,-0.038246,1.2726
5.7132,1.2215,-0.0026005,1.2241
5.7221,0.65943,0,0.65943
5.7309,0.97794,0.043335,0.9346
5.7398,2.9181,0.17536,2.7428
5.7486,3.8519,0.2497,3.6022
5.7575,1.6403,0.13657,1.5037
5.7663,0.44318,-0.041854,0.48504
5.7751,0.21251,-0.094306,0.30681
5.784,0.1598,-0.027322,0.18712
5.7928,0.14655,0.011305,0.13525
5.8017,0.1606,0.0040217,0.15658
5.8105,0.20807,0.047882,0.16019
5.8194,0.4103,0.46254,-0.052241
5.8282,1.4221,1.4522,-0.030141
5.8371,3.6991,2.4702,1.2289
5.8459,3.363,2.506,0.85705
5.8547,1.1655,1.4073,-0.24173
5.8636,0.49348,0.45344,0.040038
5.8724,0.72985,0.82965,-0.099793
5.8813,2.0032,2.0131,-0.0099241
5.8901,2.5177,2.3968,0.12088
5.899,1.1085,1.4254,-0.31697
5.9078,0.35427,0.20068,0.1536
5.9166,0.21315,-0.27123,0.48439
5.9255,0.36167,-0.12267,0.48434
5.9343,0.62976,0.14652,0.48323
5.9432,0.51764,0.32126,0.19638
5.952,0.28086,0.4008,-0.11994
5.9609,0.35291,0.50893,-0.15602
5.9697,0.42262,0.64721,-0.2246
5.9786,0.22062,0.66102,-0.44039
5.9874,0.097505,0.4591,-0.36159
5.9962,0.067861,0.13742,-0.06956
6.0051,0.062212,-0.077041,0.13925
6.0139,0.061887,-0.073582,0.13547
6.0228,0.064646,-0.014589,0.079235
6.0316,0.070815,0,0.070815
6.0405,0.080413,0,0.080413
6.0493,0.095315,0,0.095315
6.0582,0.11761,0,0.11761
6.067,0.15227,0.00074998,0.15152
6.0758,0.21316,0.053387,0.15978
6.0847,0.32724,0.33504,-0.0078011
6.0935,0.78359,1.1136,-0.32998
6.1024,2.7587,2.4332,0.3254
6.1112,6.5207,3.6654,2.8552
6.1201,5.3168,3.7746,1.5422
6.1289,2.1107,2.5998,-0.48907
6.1377,2.6172,1.3065,1.3108
6.1466,5.0879,0.84921,4.2387
6.1554,4.4571,0.87134,3.5858
6.1643,1.7428,0.73587,1.007
6.1731,0.52524,0.50886,0.016384
6.182,0.25538,0.40858,-0.1532
6.1908,0.16759,0.27645,-0.10887
6.1997,0.1236,0.020443,0.10316
6.2085,0.095644,-0.12211,0.21775
6.2173,0.077614,-0.027905,0.10552
6.2262,0.065206,0.27469,-0.20949
6.235,0.056492,0.84134,-0.78485
6.2439,0.050385,1.3688,-1.3184
6.2527,0.045981,1.3071,-1.2611
6.2616,0.043143,0.66016,-0.61702
6.2704,0.041424,0.060312,-0.018888
6.2793,0.040972,-0.099239,0.14021
6.2881,0.041779,-0.030729,0.072509
6.2969,0.044019,0,0.044019
6.3058,0.048557,0,0.048557
6.3146,0.056864,0,0.056864
6.3235,0.072746,0.019097,0.053649
6.3323,0.1085,0.14762,-0.039116
6.3412,0.24887,0.5014,-0.25253
6.35,0.88767,1.0321,-0.14443
6.3588,1.8378,1.428,0.40981
6.3677,1.1945,1.3264,-0.13187
6.3765,0.36904,0.78723,-0.4182
6.3854,0.1473,0.29781,-0.15051
6.3942,0.10536,0.09569,0.0096649
6.4031,0.10097,-0.032539,0.13351
6.4119,0.11819,-0.13516,0.25335
6.4208,0.17395,-0.065099,0.23905
6.4296,0.49321,0.13749,0.35571
6.4384,1.5136,0.46177,1.0518
6.4473,2.2509,0.78032,1.4705
6.4561,1.2424,0.81078,0.43157
6.465,0.72976,0.67842,0.051335
6.4738,0.83802,0.58684,0.25118
6.4827,0.49298,0.37739,0.11559
6.4915,0.20671,-0.014125,0.22083
6.5004,0.16058,-0.18505,0.34562
6.5092,0.24698,-0.056287,0.30327
6.518,0.30183,0.035026,0.2668
6.5269,0.24434,0.088835,0.15551
6.5357,0.39326,0.17874,0.21452
6.5446,1.2155,0.43786,0.77761
6.5534,2.6333,0.84579,1.7875
6.5623,2.025,1.0922,0.93282
6.5711,0.91653,0.89865,0.017889
6.5799,1.3931,0.43726,0.95583
6.5888,2.1259,0.1001,2.0258
6.5976,1.1271,-0.024954,1.152
6.6065,0.34332,-0.079009,0.42232
6.6153,0.14869,-0.093298,0.24199
6.6242,0.10002,-0.047923,0.14795
6.633,0.079216,-0.010243,0.089459
6.6419,0.073166,-0.00057828,0.073744
6.6507,0.084247,0,0.084247
6.6595,0.10328,0,0.10328
6.6684,0.093666,0,0.093666
6.6772,0.090606,0,0.090606
6.6861,0.12704,0.020843,0.1062
6.6949,0.28173,0.16819,0.11354
6.7038,0.95033,0.48533,0.465
6.7126,1.7216,0.77142,0.95022
6.7215,1.327,0.69895,0.62803
6.7303,0.56153,0.29744,0.26409
6.7391,0.22498,-0.028532,0.25352
6.748,0.20136,0.0080403,0.19332
6.7568,0.16234,0.19856,-0.036216
6.7657,0.11269,0.20308,-0.090392
6.7745,0.13465,0.043606,0.091042
6.7834,0.17036,-0.040063,0.21042
6.7922,0.13214,-0.012257,0.14439
6.801,0.11126,0.04738,0.063882
6.8099,0.14346,0.10474,0.038723
6.8187,0.27788,0.09195,0.18593
6.8276,0.80246,0.10047,0.70199
6.8364,1.589,0.21852,1.3704
6.8453,1.9418,0.31127,1.6306
6.8541,1.8439,0.21192,1.632
6.863,0.87801,0.017622,0.86038
6.8718,0.37148,-0.094294,0.46578
6.8806,0.29362,-0.061449,0.35507
6.8895,0.44732,0.18541,0.26191
6.8983,1.3422,0.72821,0.61394
6.9072,3.3792,1.3992,1.9799
6.916,3.2485,1.6913,1.5572
6.9249,1.5159,1.3689,0.14698
6.9337,1.7388,0.817,0.92185
6.9426,3.4113,0.52622,2.8851
6.9514,3.0153,0.50457,2.5107
6.9602,1.8149,0.54157,1.2733
6.9691,2.103,0.701,1.402
6.9779,1.471,1.0067,0.46434
6.9868,0.53218,1.0726,-0.54038
6.9956,0.22345,0.61703,-0.39357
7.0045,0.14951,0.010598,0.13892
7.0133,0.12838,-0.22035,0.34873
7.0222,0.16646,-0.12036,0.28681
7.031,0.34307,-0.010777,0.35384
7.0398,0.6125,0.047863,0.56463
7.0487,0.62605,0.1079,0.51815
7.0575,0.35344,0.11804,0.2354
7.0664,0.16206,0.047459,0.1146
7.0752,0.13805,-0.021161,0.15921
7.0841,0.34003,0.010008,0.33002
7.0929,0.77009,0.14671,0.62338
7.1017,0.71206,0.29337,0.41868
7.1106,0.28411,0.30552,-0.021408
7.1194,0.10379,0.1497,-0.045909
7.1283,0.069849,-0.011613,0.081462
7.1371,0.060698,-0.049721,0.11042
7.146,0.060401,-0.016848,0.07725
7.1548,0.06612,0,0.06612
7.1637,0.079734,0,0.079734
7.1725,0.10838,0.013454,0.094924
7.1813,0.17484,0.1016,0.073245
7.1902,0.52557,0.34709,0.17847
7.199,1.6144,0.71186,0.90251
7.2079,2.4491,0.96015,1.489
7.2167,1.3788,0.83302,0.54579
7.2256,0.67591,0.35698,0.31892
7.2344,0.52162,-0.10902,0.63064
7.2433,0.26147,-0.25315,0.51462
7.2521,0.15987,-0.080166,0.24004
7.2609,0.21237,0.23299,-0.020618
7.2698,0.2921,0.47416,-0.18206
7.2786,0.23338,0.49466,-0.26128
7.2875,0.29956,0.29793,0.001628
7.2963,0.90887,0.13826,0.77061
7.3052,1.5173,0.13465,1.3827
7.314,0.84643,0.15735,0.68907
7.3228,0.26196,0.087592,0.17437
7.3317,0.10445,-0.0077381,0.11219
7.3405,0.068965,-0.027831,0.096795
7.3494,0.05431,0.031699,0.022611
7.3582,0.048869,0.12645,-0.077578
7.3671,0.049066,0.14397,-0.094905
7.3759,0.0578,0.040368,0.017432
7.3848,0.098842,-0.016091,0.11493
7.3936,0.23991,0.017887,0.22202
7.4024,0.53353,0.089836,0.4437
7.4113,0.61805,0.13974,0.47831
7.4201,0.29364,0.080659,0.21298
7.429,0.13674,-0.025608,0.16235
7.4378,0.19453,-0.077287,0.27182
7.4467,0.50834,-0.049628,0.55796
7.4555,0.72221,-0.030754,0.75296
7.4644,0.36966,-0.0010517,0.37071
7.4732,0.19332,0.25007,-0.056753
7.482,0.2396,0.92881,-0.68921
7.4909,0.20685,1.6015,-1.3947
7.4997,0.14792,1.6618,-1.5139
7.5086,0.16468,1.02,-0.85534
7.5174,0.12352,0.33178,-0.20825
7.5263,0.083496,0.033151,0.050345
7.5351,0.086248,-0.073278,0.15953
7.5439,0.12113,-0.082742,0.20388
7.5528,0.28234,-0.025781,0.30813
7.5616,0.88015,0.027549,0.8526
7.5705,1.8251,0.10712,1.718
7.5793,1.3511,0.14949,1.2016
7.5882,0.4643,0.097294,0.36701
7.597,0.19952,-0.00012908,0.19965
7.6059,0.1864,-0.085443,0.27184
7.6147,0.1981,-0.10678,0.30488
7.6235,0.2052,-0.063788,0.26898
7.6324,0.36817,0.097758,0.27041
7.6412,1.1559,0.40745,0.74846
7.6501,2.9103,0.79449,2.1158
7.6589,3.0083,0.96815,2.0402
7.6678,1.2432,0.76842,0.47474
7.6766,0.39365,0.31636,0.077293
7.6855,0.16841,-0.096104,0.26452
7.6943,0.10922,-0.25659,0.3658
7.7031,0.081157,-0.20122,0.28238
7.712,0.067255,-0.084704,0.15196
7.7208,0.064703,-0.014285,0.078987
7.7297,0.081816,0.016973,0.064843
7.7385,0.19283,0.098958,0.093875
7.7474,0.42656,0.24067,0.18589
7.7562,0.41865,0.37233,0.046324
7.765,0.23556,0.37185,-0.13629
7.7739,0.26846,0.23356,0.034898
7.7827,0.29517,0.058476,0.2367
7.7916,0.14982,-0.048407,0.19823
7.8004,0.073466,-0.052138,0.1256
7.8093,0.097977,-0.0091303,0.10711
7.8181,0.22594,0.06909,0.15685
7.827,0.28096,0.20245,0.078515
7.8358,0.13869,0.29798,-0.15929
7.8446,0.05135,0.25328,-0.20193
7.8535,0.028171,0.093016,-0.064846
7.8623,0.022074,-0.044492,0.066566
7.8712,0.019447,-0.061616,0.081063
7.88,0.01835,-0.019685,0.038035
7.8889,0.018504,-0.00070527,0.019209
7.8977,0.019909,0,0.019909
7.9066,0.023076,0,0.023076
7.9154,0.030364,0.00013262,0.030232
7.9242,0.053071,0.00010232,0.052968
7.9331,0.16389,0,0.16389
7.9419,0.36973,-0.00021375,0.36995
7.9508,0.31703,-0.00018466,0.31721
7.9596,0.12664,0,0.12664
7.9685,0.055157,0,0.055157
7.9773,0.047333,0,0.047333
7.9861,0.061187,0.0004929,0.060694
7.995,0.15699,0.0057035,0.15129
8.0038,0.44424,0.013636,0.4306
8.0127,0.63878,0.015133,0.62365
8.0215,0.33294,0.0091188,0.32382
8.0304,0.10315,0.0028392,0.10031
8.0392,0.052073,-0.00021621,0.052289
8.0481,0.041403,-0.0010101,0.042413
8.0569,0.051188,0.013306,0.037882
8.0657,0.081324,0.082294,-0.00097078
8.0746,0.087079,0.1692,-0.082125
8.0834,0.068985,0.15018,-0.081192
8.0923,0.092683,0.046698,0.045984
8.1011,0.279,-0.0062658,0.28526
8.11,0.62605,0.051498,0.57455
8.1188,0.55719,0.12805,0.42914
8.1277,0.23878,0.12254,0.11624
8.1365,0.15726,0.022602,0.13465
8.1453,0.2489,-0.058747,0.30764
8.1542,0.2427,-0.061375,0.30407
8.163,0.15208,-0.02463,0.17672
8.1719,0.13156,-3.7085e-05,0.1316
8.1807,0.10413,0.00047629,0.10365
8.1896,0.10214,-0.0010993,0.10323
8.1984,0.1774,0.0090797,0.16832
8.2072,0.52224,0.069935,0.45231
8.2161,1.026,0.17769,0.84826
8.2249,1.0437,0.2299,0.81382
8.2338,0.71354,0.14936,0.56418
8.2426,0.32388,0.018696,0.30518
8.2515,0.25368,0.056275,0.1974
8.2603,0.46817,0.33746,0.13071
8.2692,1.1671,0.70584,0.46126
8.278,1.9259,0.95233,0.97362
8.2868,1.2614,0.91603,0.34539
8.2957,0.43614,0.61199,-0.17585
8.3045,0.16865,0.18003,-0.011387
8.3134,0.16341,-0.15109,0.3145
8.3222,0.28537,-0.22927,0.51464
8.3311,0.35429,-0.12343,0.47773
8.3399,0.19032,-0.023373,0.21369
8.3488,0.079934,0,0.079934
8.3576,0.059971,3.7143e-05,0.059934
8.3664,0.073098,0.00063891,0.072459
8.3753,0.15643,0.0032364,0.15319
8.3841,0.27898,0.0021822,0.2768
8.393,0.22331,0.00066866,0.22264
8.4018,0.1456,0.0021365,0.14347
8.4107,0.23442,0.04642,0.188
8.4195,0.49905,0.13861,0.36044
8.4283,0.68595,0.23464,0.45132
8.4372,0.62995,0.26388,0.36607
8.446,0.28275,0.18995,0.092799
8.4549,0.091513,0.049252,0.042261
8.4637,0.050021,-0.066825,0.11685
8.4726,0.035401,-0.079701,0.1151
8.4814,0.028696,-0.033679,0.062375
8.4903,0.025285,-0.0047996,0.030085
8.4991,0.023946,0.013893,0.010053
8.5079,0.024634,0.037412,-0.012778
8.5168,0.027792,0.042609,-0.014817
8.5256,0.039569,0.020059,0.01951
8.5345,0.090143,-0.005583,0.095726
8.5433,0.20853,-0.0065403,0.21507
8.5522,0.22549,-0.00069248,0.22619
8.561,0.13397,0,0.13397
8.5699,0.079815,0,0.079815
8.5787,0.061801,0,0.061801
8.5875,0.082502,0,0.082502
8.5964,0.2037,0.0017341,0.20197
8.6052,0.49283,0.010218,0.48261
8.6141,0.56794,0.022292,0.54565
8.6229,0.50174,0.020438,0.48131
8.6318,0.78935,0.010773,0.77857
8.6406,0.68039,-0.0096344,0.69003
8.6494,0.26397,-0.029005,0.29297
8.6583,0.10939,-0.032217,0.14161
8.6671,0.077144,-0.024001,0.10115
8.676,0.089963,0.03585,0.054113
8.6848,0.1827,0.16138,0.021311
8.6937,0.42809,0.31316,0.11493
8.7025,0.57983,0.41032,0.16951
8.7114,0.5866,0.38264,0.20396
8.7202,0.47154,0.28084,0.1907
8.729,0.39293,0.16932,0.22361
8.7379,0.23565,0.075589,0.16006
8.7467,0.10473,-0.0028985,0.10763
8.7556,0.070132,-0.045691,0.11582
8.7644,0.057888,-0.045728,0.10362
8.7733,0.042811,-0.022962,0.065773
8.7821,0.038097,-0.0047437,0.04284
8.791,0.040104,0,0.040104
8.7998,0.047151,0.00030239,0.046848
8.8086,0.063821,-0.00052093,0.064342
8.8175,0.11221,0.035049,0.077159
8.8263,0.32454,0.16086,0.16368
8.8352,0.68907,0.31765,0.37142
8.844,0.62782,0.34863,0.27919
8.8529,0.40707,0.2128,0.19427
8.8617,0.42393,0.032868,0.39106
8.8706,0.53435,-0.043558,0.57791
8.8794,0.83572,0.023198,0.81252
8.8882,0.88306,0.15309,0.72997
8.8971,0.8166,0.24386,0.57274
8.9059,1.3269,0.26414,1.0628
8.9148,1.2215,0.23258,0.98891
8.9236,0.49624,0.1413,0.35494
8.9325,0.17438,0.014371,0.16001
8.9413,0.086961,-0.092351,0.17931
8.9501,0.058581,-0.14934,0.20792
8.959,0.044034,-0.1364,0.18043
8.9678,0.035401,-0.077077,0.11248
8.9767,0.030807,-0.022407,0.053214
8.9855,0.02896,0,0.02896
8.9944,0.032151,0.0071814,0.024969
9.0032,0.055006,0.011849,0.043157
9.0121,0.10989,0.0023796,0.10751
9.0209,0.11391,0.00086715,0.11304
9.0297,0.066517,0.0019255,0.064592
9.0386,0.06964,0.012695,0.056945
9.0474,0.15339,0.050643,0.10274
9.0563,0.23019,0.09104,0.13915
9.0651,0.13395,0.10605,0.027909
9.074,0.055037,0.069187,-0.01415
9.0828,0.039794,-0.0075236,0.047317
9.0917,0.046944,-0.060344,0.10729
9.1005,0.093236,-0.049572,0.14281
9.1093,0.22835,-0.011254,0.2396
9.1182,0.3144,0.019156,0.29525
9.127,0.21851,0.087477,0.13103
9.1359,0.1996,0.12536,0.074242
9.1447,0.24402,0.054508,0.18951
9.1536,0.35728,-0.023758,0.38104
9.1624,0.38211,-0.034742,0.41685
9.1712,0.23784,-0.016974,0.25481
9.1801,0.27164,0.0077591,0.26388
9.1889,0.58931,0.051291,0.53802
9.1978,0.60624,0.11593,0.49031
9.2066,0.25328,0.11589,0.13739
9.2155,0.091473,0.044023,0.04745
9.2243,0.048862,0.0013331,0.047529
9.2332,0.037833,-0.025407,0.06324
9.242,0.034282,-0.011381,0.045662
9.2508,0.037674,0.025733,0.011941
9.2597,0.054365,0.0033592,0.051006
9.2685,0.090376,-0.0045159,0.094892
9.2774,0.21056,-0.00067641,0.21124
9.2862,0.44887,0.0054041,0.44346
9.2951,0.42509,0.00049208,0.4246


==> figures/data/20220726/expXRD_fit_nmf2_wrong.csv <==
0,0,3.42e-102,-3.42e-102
0.008844,0,6.8164e-102,-6.8164e-102
0.017688,0,3.4673e-102,-3.4673e-102
0.026532,0,6.769e-102,-6.769e-102
0.035376,0,6.84e-102,-6.84e-102
0.04422,0,3.5384e-102,-3.5384e-102
0.053064,0,3.42e-102,-3.42e-102
0.061908,0,6.6743e-102,-6.6743e-102
0.070752,0,8.4554e-102,-8.4554e-102
0.079596,0,3.7395e-102,-3.7395e-102
0.08844,0,6.6033e-102,-6.6033e-102
0.097284,0,6.84e-102,-6.84e-102
0.10613,0,3.704e-102,-3.704e-102
0.11497,0,4.9762e-102,-4.9762e-102
0.12382,0,6.6743e-102,-6.6743e-102
0.13266,0,5.3075e-102,-5.3075e-102
0.1415,0,6.6507e-102,-6.6507e-102
0.15035,0,5.3312e-102,-5.3312e-102
0.15919,0,3.633e-102,-3.633e-102
0.16804,0,3.42e-102,-3.42e-102
0.17688,0,3.42e-102,-3.42e-102
0.18572,0,4.8815e-102,-4.8815e-102
0.19457,0,5.13e-102,-5.13e-102
0.20341,0,3.6922e-102,-3.6922e-102
0.21226,0,6.272e-102,-6.272e-102
0.2211,0,6.84e-102,-6.84e-102
0.22994,0,5.4377e-102,-5.4377e-102
0.23879,0,9.3015e-102,-9.3015e-102
0.24763,0,8.8814e-102,-8.8814e-102
0.25648,0,8.55e-102,-8.55e-102
0.26532,0,7.195e-102,-7.195e-102
0.27416,0,6.84e-102,-6.84e-102
0.28301,0,5.5087e-102,-5.5087e-102
0.29185,0,5.13e-102,-5.13e-102
0.3007,0,6.4377e-102,-6.4377e-102
0.30954,0,2.9526e-102,-2.9526e-102
0.31838,0,6.8459e-102,-6.8459e-102
0.32723,0,4.7336e-102,-4.7336e-102
0.33607,0,7.2009e-102,-7.2009e-102
0.34492,0,7.3016e-102,-7.3016e-102
0.35376,0,5.6034e-102,-5.6034e-102
0.3626,0,5.13e-102,-5.13e-102
0.37145,0,6.343e-102,-6.343e-102
0.38029,0,0.00078251,-0.00078251
0.38914,0,0.0056482,-0.0056482
0.39798,0,0.018706,-0.018706
0.40682,0,0.039999,-0.039999
0.41567,0,0.015484,-0.015484
0.42451,0,7.4081e-102,-7.4081e-102
0.43336,0,6.6725e-05,-6.6725e-05
0.4422,0,3.8238e-05,-3.8238e-05
0.45104,0,0.0004929,-0.0004929
0.45989,0,0.0088334,-0.0088334
0.46873,0,0.012211,-0.012211
0.47758,0,0.0049086,-0.0049086
0.48642,0,0.00051887,-0.00051887
0.49527,0,0.00026582,-0.00026582
0.50411,0,0.0001082,-0.0001082
0.51295,0,-2.9599e-05,2.9599e-05
0.5218,0,-2.0189e-05,2.0189e-05
0.53064,0,0.0002631,-0.0002631
0.53949,0,0.00018994,-0.00018994
0.54833,0,5.13e-102,-5.13e-102
0.55717,0,0.00015169,-0.00015169
0.56602,0.037854,0.00011913,0.037735
0.57486,0.062324,0,0.062324
0.58371,0.061081,4.2272e-05,0.061039
0.59255,0.059901,3.608e-05,0.059865
0.60139,0.058771,0,0.058771
0.61024,0.057703,0.0032567,0.054447
0.61908,0.056681,0.024649,0.032033
0.62793,0.055709,0.088096,-0.032387
0.63677,0.054781,0.22171,-0.16693
0.64561,0.0539,0.50878,-0.45488
0.65446,0.053058,1.1336,-1.0805
0.6633,0.052266,1.9571,-1.9049
0.67215,0.051503,2.1302,-2.0787
0.68099,0.050786,1.3222,-1.2714
0.68983,0.0501,0.46146,-0.41136
0.69868,0.049449,0.1126,-0.063152
0.70752,0.048836,0.017569,0.031266
0.71637,0.048255,0.00042952,0.047825
0.72521,0.047698,0,0.047698
0.73405,0.047181,0,0.047181
0.7429,0.046689,0,0.046689
0.75174,0.046234,0,0.046234
0.76059,0.045803,-3.4653e-05,0.045838
0.76943,0.04541,-9.2735e-05,0.045502
0.77827,0.045035,-6.3052e-05,0.045099
0.78712,0.044692,0,0.044692
0.79596,0.044381,-0.00014427,0.044525
0.80481,0.044093,-0.00023361,0.044327
0.81365,0.043832,-4.5474e-05,0.043878
0.82249,0.043604,-9.1636e-05,0.043696
0.83134,0.043399,5.3901e-05,0.043345
0.84018,0.043227,6.3305e-05,0.043164
0.84903,0.043079,0,0.043079
0.85787,0.042972,0,0.042972
0.86671,0.042888,0,0.042888
0.87556,0.042832,0.0023407,0.040491
0.8844,0.042812,0.021166,0.021646
0.89325,0.042828,0.088494,-0.045666
0.90209,0.042883,0.25004,-0.20715
0.91093,0.042964,0.5997,-0.55674
0.91978,0.043098,1.3755,-1.3324
0.92862,0.043266,3.0618,-3.0185
0.93747,0.043477,6.0365,-5.993
0.94631,0.043736,8.9298,-8.8861
0.95515,0.04405,8.4394,-8.3954
0.964,0.044414,4.697,-4.6526
0.97284,0.044834,1.7153,-1.6705
0.98169,0.045328,0.54603,-0.5007
0.99053,0.04589,0.15462,-0.10873
0.99937,0.046528,0.030083,0.016445
1.0082,0.04725,0.00027641,0.046973
1.0171,0.048074,0,0.048074
1.0259,0.049004,0,0.049004
1.0348,0.050049,0,0.050049
1.0436,0.051237,0,0.051237
1.0524,0.052562,0,0.052562
1.0613,0.054084,0,0.054084
1.0701,0.055797,0,0.055797
1.079,0.057745,0,0.057745
1.0878,0.059976,-7.4737e-07,0.059977
1.0967,0.062509,-4.3108e-06,0.062514
1.1055,0.065451,0,0.065451
1.1143,0.068805,0,0.068805
1.1232,0.072754,0,0.072754
1.132,0.077335,0,0.077335
1.1409,0.082747,0,0.082747
1.1497,0.0892,0,0.0892
1.1586,0.096871,0,0.096871
1.1674,0.10632,0,0.10632
1.1763,0.11778,-6.7473e-06,0.11779
1.1851,0.13232,-7.8634e-05,0.1324
1.1939,0.15064,0,0.15064
1.2028,0.17452,0,0.17452
1.2116,0.20654,0,0.20654
1.2205,0.24983,0,0.24983
1.2293,0.31343,0,0.31343
1.2382,0.4061,0,0.4061
1.247,0.55925,0.00071333,0.55853
1.2559,0.82426,0.032743,0.79151
1.2647,1.4177,0.22888,1.1888
1.2735,5.4036,1.1879,4.2156
1.2824,25.771,6.3127,19.458
1.2912,56.308,13.32,42.988
1.3001,37.245,10.545,26.7
1.3089,8.8725,2.7254,6.1472
1.3178,1.739,0.59471,1.1443
1.3266,0.86155,0.27077,0.59077
1.3354,0.55154,0.2408,0.31073
1.3443,0.38269,0.17969,0.203
1.3531,0.28471,0.065673,0.21903
1.362,0.2194,0.0098425,0.20956
1.3708,0.17624,0.00046514,0.17577
1.3797,0.14506,-0.00014331,0.1452
1.3885,0.12233,-0.0017394,0.12407
1.3974,0.10524,-0.0044986,0.10974
1.4062,0.091925,-0.0060136,0.097939
1.415,0.081653,0.0010033,0.08065
1.4239,0.073303,0.0089892,0.064313
1.4327,0.066636,0.017494,0.049142
1.4416,0.061127,0.031813,0.029315
1.4504,0.056573,0.046011,0.010562
1.4593,0.052776,0.058398,-0.0056214
1.4681,0.049557,0.063001,-0.013445
1.477,0.046852,0.063579,-0.016727
1.4858,0.044522,0.069891,-0.025369
1.4946,0.042542,0.076481,-0.033939
1.5035,0.040828,0.079486,-0.038658
1.5123,0.039344,0.083584,-0.04424
1.5212,0.03807,0.092463,-0.054393
1.53,0.036954,0.10421,-0.067254
1.5389,0.035996,0.095776,-0.05978
1.5477,0.035155,0.067819,-0.032664
1.5565,0.034436,0.048357,-0.013921
1.5654,0.033803,0.038818,-0.0050143
1.5742,0.03327,0.028468,0.0048017
1.5831,0.032806,0.01799,0.014816
1.5919,0.03241,0.012116,0.020294
1.6008,0.032089,0.019873,0.012217
1.6096,0.031815,0.038692,-0.006877
1.6185,0.031599,0.03971,-0.0081111
1.6273,0.03143,0.019164,0.012266
1.6361,0.031313,0.0023091,0.029004
1.645,0.031234,-0.0049361,0.03617
1.6538,0.031191,-0.0040161,0.035207
1.6627,0.031195,-0.0013788,0.032574
1.6715,0.031234,-0.00020249,0.031437
1.6804,0.031311,0.001525,0.029786
1.6892,0.031423,0.0049634,0.026459
1.6981,0.031573,0.0020587,0.029514
1.7069,0.031752,0,0.031752
1.7157,0.031966,0,0.031966
1.7246,0.032222,0,0.032222
1.7334,0.032513,0,0.032513
1.7423,0.032841,0,0.032841
1.7511,0.033215,0,0.033215
1.76,0.033625,0,0.033625
1.7688,0.034075,0,0.034075
1.7776,0.034573,0,0.034573
1.7865,0.035123,0,0.035123
1.7953,0.03573,0,0.03573
1.8042,0.036388,0,0.036388
1.813,0.037111,0.00022294,0.036888
1.8219,0.037906,0.066084,-0.028178
1.8307,0.038773,0.32773,-0.28896
1.8396,0.03973,1.1833,-1.1435
1.8484,0.04078,4.1383,-4.0975
1.8572,0.041943,10.846,-10.804
1.8661,0.043236,16.335,-16.292
1.8749,0.044668,13.113,-13.068
1.8838,0.046269,5.6536,-5.6074
1.8926,0.048071,1.8125,-1.7644
1.9015,0.050099,0.91653,-0.86643
1.9103,0.052435,0.44654,-0.3941
1.9192,0.055088,0.11021,-0.05512
1.928,0.058195,-0.00046106,0.058656
1.9368,0.061836,-0.0019261,0.063762
1.9457,0.06615,0.050495,0.015654
1.9545,0.071413,0.18286,-0.11145
1.9634,0.077786,0.31268,-0.2349
1.9722,0.086007,0.33068,-0.24467
1.9811,0.096446,0.22648,-0.13003
1.9899,0.11053,0.10336,0.0071671
1.9987,0.13007,0.044717,0.085357
2.0076,0.15827,0.028699,0.12957
2.0164,0.20325,0.003594,0.19965
2.0253,0.27602,-0.0093866,0.28541
2.0341,0.43719,0.0095392,0.42765
2.043,1.1648,0.21983,0.94495
2.0518,5.7653,0.89982,4.8654
2.0607,14.655,1.5005,13.154
2.0695,11.908,1.0991,10.809
2.0783,3.4345,0.28423,3.1502
2.0872,0.68556,0.018453,0.66711
2.096,0.37301,-0.00035182,0.37336
2.1049,0.26537,0.00088625,0.26448
2.1137,0.21532,0.023111,0.19221
2.1226,0.18966,0.069478,0.12018
2.1314,0.17849,0.060334,0.11816
2.1403,0.17857,0.0033544,0.17522
2.1491,0.18732,-0.011121,0.19844
2.1579,0.20921,0,0.20921
2.1668,0.25031,0.0011707,0.24914
2.1756,0.3496,0.015359,0.33424
2.1845,0.97061,0.095244,0.87537
2.1933,3.7306,0.33603,3.3946
2.2022,6.6717,0.63726,6.0345
2.211,3.8208,0.56222,3.2586
2.2198,1.0801,0.16786,0.91219
2.2287,0.47249,-0.0019058,0.4744
2.2375,0.43527,0.1328,0.30247
2.2464,0.47552,0.94142,-0.4659
2.2552,0.56958,4.3902,-3.8206
2.2641,0.74646,13.863,-13.116
2.2729,1.0529,23.991,-22.938
2.2818,1.7736,20.016,-18.242
2.2906,5.4448,9.2636,-3.8188
2.2994,26.268,8.4629,17.805
2.3083,59.966,7.8104,52.156
2.3171,42.942,3.1254,39.817
2.326,11.492,0.66848,10.824
2.3348,2.361,0.19231,2.1687
2.3437,1.2415,0.052286,1.1892
2.3525,0.81414,0.0040193,0.81012
2.3614,0.59515,-0.00035717,0.59551
2.3702,0.46644,0,0.46644
2.379,0.38598,0,0.38598
2.3879,0.33646,0,0.33646
2.3967,0.30435,0.00035713,0.304
2.4056,0.2864,0.0090181,0.27738
2.4144,0.27786,0.071855,0.206
2.4233,0.27783,0.23554,0.042298
2.4321,0.28562,0.54226,-0.25664
2.4409,0.30099,1.1197,-0.81875
2.4498,0.32602,2.2976,-1.9716
2.4586,0.36128,4.8899,-4.5286
2.4675,0.41209,10.73,-10.318
2.4763,0.48278,21.742,-21.259
2.4852,0.58398,32.187,-31.603
2.494,0.73479,27.964,-27.229
2.5029,0.96188,12.393,-11.431
2.5117,1.354,3.2264,-1.8724
2.5205,2.0516,1.2877,0.76388
2.5294,4.2463,1.2939,2.9523
2.5382,18.448,2.8727,15.576
2.5471,68.791,8.0656,60.725
2.5559,90.098,11.853,78.245
2.5648,36.691,7.3252,29.366
2.5736,13.1,2.7844,10.315
2.5825,15.542,2.6328,12.909
2.5913,11.552,1.7835,9.7683
2.6001,3.8249,0.3893,3.4356
2.609,1.3855,0.037938,1.3476
2.6178,0.89542,-0.00057387,0.89599
2.6267,0.69837,-0.00010348,0.69847
2.6355,0.60033,0,0.60033
2.6444,0.55501,0,0.55501
2.6532,0.56134,0.0028075,0.55854
2.662,0.62438,0.083093,0.54129
2.6709,0.77864,0.37094,0.4077
2.6797,1.1956,1.4224,-0.22686
2.6886,3.0385,3.6479,-0.60942
2.6974,15.399,4.4644,10.935
2.7063,34.392,2.3551,32.036
2.7151,22.916,0.55533,22.361
2.724,5.9313,0.097051,5.8343
2.7328,1.4547,0.011893,1.4428
2.7416,0.74895,-0.0050288,0.75398
2.7505,0.4954,-0.00065438,0.49605
2.7593,0.36445,0.00065073,0.3638
2.7682,0.28092,0.0015446,0.27937
2.777,0.22731,0.00029652,0.22702
2.7859,0.18998,0,0.18998
2.7947,0.16277,0,0.16277
2.8036,0.14266,0,0.14266
2.8124,0.12701,0.0020358,0.12497
2.8212,0.1151,0.074962,0.040138
2.8301,0.10552,0.25141,-0.14589
2.8389,0.097957,0.49538,-0.39743
2.8478,0.091883,0.61945,-0.52756
2.8566,0.087018,0.45396,-0.36694
2.8655,0.083205,0.16567,-0.082469
2.8743,0.080191,0.0056279,0.074563
2.8831,0.078011,-0.014135,0.092146
2.892,0.07645,-0.0029195,0.07937
2.9008,0.075548,0,0.075548
2.9097,0.075245,0.001452,0.073793
2.9185,0.075535,0.050318,0.025217
2.9274,0.076462,0.24068,-0.16422
2.9362,0.078006,0.80399,-0.72598
2.9451,0.080332,2.2211,-2.1408
2.9539,0.083423,4.4125,-4.3291
2.9627,0.087481,5.3266,-5.2392
2.9716,0.092674,3.5536,-3.461
2.9804,0.099183,1.2347,-1.1355
2.9893,0.10753,0.30124,-0.19371
2.9981,0.11792,0.2888,-0.17088
3.007,0.13145,0.32408,-0.19262
3.0158,0.14873,0.14464,0.0040932
3.0247,0.17158,-0.042491,0.21407
3.0335,0.20241,-0.067353,0.26976
3.0423,0.24445,-0.021303,0.26576
3.0512,0.30639,-0.0013284,0.30772
3.06,0.39682,0,0.39682
3.0689,0.547,0,0.547
3.0777,0.80609,0.04047,0.76562
3.0866,1.3739,0.19183,1.1821
3.0954,4.5148,0.75908,3.7557
3.1043,19.265,2.5506,16.714
3.1131,41.47,4.9045,36.566
3.1219,28.109,4.8773,23.232
3.1308,7.3928,2.3964,4.9964
3.1396,1.7776,0.54251,1.2351
3.1485,0.9613,0.059851,0.90145
3.1573,0.68902,-0.0033987,0.69242
3.1662,0.61401,0.050048,0.56396
3.175,1.1958,0.38466,0.8111
3.1838,3.6757,1.1084,2.5674
3.1927,5.7117,2.4697,3.242
3.2015,2.925,6.0999,-3.1749
3.2104,0.74875,11.467,-10.718
3.2192,0.299,12.273,-11.974
3.2281,0.20242,6.4884,-6.286
3.2369,0.15843,1.2521,-1.0937
3.2458,0.13046,-0.018872,0.14933
3.2546,0.11245,0.025247,0.087205
3.2634,0.099779,0.10281,-0.003033
3.2723,0.09084,0.12641,-0.035568
3.2811,0.084643,0.05899,0.025653
3.29,0.080464,-0.014186,0.09465
3.2988,0.078377,-0.012598,0.090975
3.3077,0.078147,0.10997,-0.031827
3.3165,0.080487,0.45053,-0.37004
3.3254,0.086422,0.91834,-0.83192
3.3342,0.098531,1.4143,-1.3158
3.343,0.12775,2.0346,-1.9069
3.3519,0.2378,2.3941,-2.1563
3.3607,0.99359,1.7832,-0.78957
3.3696,2.3281,0.74782,1.5802
3.3784,1.7703,0.25034,1.5199
3.3873,0.54712,0.12431,0.42282
3.3961,0.17544,0.056606,0.11884
3.4049,0.11993,0.02111,0.098824
3.4138,0.10503,0.0021049,0.10293
3.4226,0.10203,0,0.10203
3.4315,0.10542,0,0.10542
3.4403,0.11575,0,0.11575
3.4492,0.13474,0,0.13474
3.458,0.16905,0.0036991,0.16535
3.4669,0.27631,0.048376,0.22794
3.4757,0.79642,0.16526,0.63116
3.4845,2.6366,0.20696,2.4297
3.4934,3.27,0.09103,3.1789
3.5022,1.3849,-0.0052082,1.3901
3.5111,0.52005,0.005196,0.51485
3.5199,0.45866,0.11646,0.3422
3.5288,0.64055,0.66113,-0.020578
3.5376,1.3329,1.6875,-0.35466
3.5465,6.207,2.1656,4.0414
3.5553,17.578,1.2554,16.322
3.5641,17.09,0.17235,16.917
3.573,5.8077,-0.10317,5.9109
3.5818,1.2563,-0.059392,1.3157
3.5907,0.56842,-0.0053028,0.57372
3.5995,0.35921,0.037755,0.32146
3.6084,0.25955,0.22382,0.035732
3.6172,0.19969,0.75022,-0.55053
3.626,0.16315,1.8422,-1.679
3.6349,0.13966,3.3857,-3.2461
3.6437,0.12447,4.1899,-4.0654
3.6526,0.1157,3.0031,-2.8874
3.6614,0.11138,0.90749,-0.79611
3.6703,0.11193,-0.16253,0.27446
3.6791,0.11762,-0.23911,0.35673
3.688,0.13091,0.02968,0.10123
3.6968,0.15767,0.82291,-0.66524
3.7056,0.21049,2.8745,-2.664
3.7145,0.4428,5.5454,-5.1026
3.7233,1.6551,5.83,-4.1749
3.7322,4.7022,3.2564,1.4458
3.741,4.4292,1.0543,3.3749
3.7499,1.4361,0.13969,1.2964
3.7587,0.39081,-0.13565,0.52647
3.7676,0.20726,-0.083314,0.29058
3.7764,0.1631,0.0088105,0.15429
3.7852,0.14231,0.12411,0.018203
3.7941,0.13559,0.23385,-0.098258
3.8029,0.13728,0.20264,-0.065365
3.8118,0.14685,0.060435,0.086418
3.8206,0.1659,-0.030416,0.19632
3.8295,0.19742,-0.012304,0.20973
3.8383,0.25612,-4.3207e-05,0.25617
3.8471,0.36978,0.0018827,0.3679
3.856,0.7849,0.13497,0.64993
3.8648,3.2426,0.61157,2.631
3.8737,9.2571,1.1569,8.1002
3.8825,8.6863,0.96546,7.7208
3.8914,2.7777,0.42721,2.3505
3.9002,0.7786,0.30755,0.47105
3.9091,0.38956,0.24991,0.13965
3.9179,0.29824,0.075658,0.22258
3.9267,0.25941,-0.047956,0.30737
3.9356,0.24641,-0.041426,0.28784
3.9444,0.25164,-0.0069353,0.25857
3.9533,0.27052,-0.0003545,0.27087
3.9621,0.30728,0,0.30728
3.971,0.36561,0,0.36561
3.9798,0.46045,0,0.46045
3.9887,0.62486,0.014733,0.61013
3.9975,0.93403,0.12488,0.80915
4.0063,2.2562,0.47652,1.7797
4.0152,8.728,1.5441,7.1838
4.024,23.963,3.4416,20.521
4.0329,21.53,4.5308,16.999
4.0417,6.8396,4.6971,2.1425
4.0506,1.9184,7.2276,-5.3092
4.0594,1.1269,11.706,-10.579
4.0682,1.0098,12.108,-11.098
4.0771,1.0744,6.7342,-5.6597
4.0859,1.343,1.8245,-0.48153
4.0948,1.9475,0.91476,1.0328
4.1036,3.8147,3.0386,0.77603
4.1125,16.013,7.3696,8.6438
4.1213,52.039,9.886,42.153
4.1302,60.965,6.7984,54.167
4.139,23.94,2.2386,21.702
4.1478,5.8283,0.28539,5.5429
4.1567,2.2361,0.0010025,2.2351
4.1655,1.5913,0.16087,1.4304
4.1744,2.3207,0.28347,2.0372
4.1832,4.2198,0.16844,4.0514
4.1921,3.132,0.013981,3.118
4.2009,1.1359,-0.010694,1.1466
4.2098,0.51558,-0.0013537,0.51693
4.2186,0.36183,0,0.36183
4.2274,0.292,0.021325,0.27067
4.2363,0.24822,0.12684,0.12139
4.2451,0.2175,0.2922,-0.0747
4.254,0.1971,0.33174,-0.13464
4.2628,0.18261,0.19903,-0.016417
4.2717,0.17364,0.1699,0.0037392
4.2805,0.16934,0.48189,-0.31255
4.2893,0.16964,0.91024,-0.7406
4.2982,0.17551,0.94137,-0.76586
4.307,0.18778,0.48581,-0.29803
4.3159,0.21167,0.036523,0.17515
4.3247,0.26243,-0.083497,0.34592
4.3336,0.46404,-0.034158,0.4982
4.3424,1.1905,-0.0039045,1.1944
4.3513,1.8374,-0.0004703,1.8379
4.3601,1.169,0,1.169
4.3689,0.79434,0.038301,0.75603
4.3778,1.1685,0.20335,0.96514
4.3866,3.5702,0.70102,2.8692
4.3955,14.019,1.8984,12.121
4.4043,25.306,3.4606,21.845
4.4132,14.679,4.0288,10.65
4.422,3.9894,3.244,0.7454
4.4309,1.195,2.101,-0.90598
4.4397,0.90291,1.1629,-0.25998
4.4485,1.5935,0.61585,0.97766
4.4574,3.077,0.44556,2.6314
4.4662,2.2531,0.27145,1.9816
4.4751,0.71986,0.042245,0.67762
4.4839,0.30811,-0.03712,0.34523
4.4928,0.20678,-0.012424,0.2192
4.5016,0.1667,0,0.1667
4.5104,0.14324,0.020635,0.12261
4.5193,0.12928,0.19918,-0.069909
4.5281,0.12258,0.81749,-0.69491
4.537,0.12177,1.953,-1.8312
4.5458,0.1293,2.8243,-2.695
4.5547,0.14825,2.3242,-2.1759
4.5635,0.19783,0.85732,-0.65949
4.5724,0.4522,-0.064046,0.51625
4.5812,1.4738,-0.033058,1.5069
4.59,2.6265,0.31374,2.3127
4.5989,1.7466,0.4723,1.2743
4.6077,1.5376,0.30996,1.2276
4.6166,3.1221,0.048828,3.0733
4.6254,2.887,-0.015444,2.9025
4.6343,1.0387,0.16943,0.8693
4.6431,0.30037,0.3857,-0.085335
4.652,0.18007,0.35959,-0.17951
4.6608,0.14397,0.12172,0.02225
4.6696,0.13349,-0.038262,0.17176
4.6785,0.13769,-0.036092,0.17378
4.6873,0.15878,-0.0038119,0.16259
4.6962,0.20999,0.015837,0.19415
4.705,0.34444,0.12389,0.22055
4.7139,1.2344,0.35386,0.88052
4.7227,4.1017,0.47541,3.6263
4.7315,5.7751,0.33457,5.4406
4.7404,2.7024,0.14773,2.5547
4.7492,0.66876,0.087992,0.58077
4.7581,0.25912,0.04939,0.20973
4.7669,0.16345,-0.0011213,0.16457
4.7758,0.12335,-0.016553,0.13991
4.7846,0.10036,-0.0057215,0.10608
4.7935,0.087972,0,0.087972
4.8023,0.081713,0,0.081713
4.8111,0.080297,0,0.080297
4.82,0.084387,0,0.084387
4.8288,0.095141,0.0012996,0.093841
4.8377,0.12677,0.0083221,0.11845
4.8465,0.27772,0.015083,0.26264
4.8554,0.93176,0.0040103,0.92775
4.8642,1.6323,-0.0066187,1.6389
4.8731,0.98331,-0.0069302,0.99024
4.8819,0.33059,-0.00017649,0.33077
4.8907,0.16673,0.045971,0.12076
4.8996,0.17154,0.28175,-0.11021
4.9084,0.29898,0.72682,-0.42783
4.9173,0.76192,1.0476,-0.28571
4.9261,1.0574,0.87682,0.18053
4.935,0.63932,0.37192,0.26739
4.9438,0.4766,0.051507,0.42509
4.9527,0.87832,0.19663,0.68169
4.9615,3.5486,0.82801,2.7206
4.9703,8.8654,1.5631,7.3023
4.9792,7.723,1.5591,6.164
4.988,2.5728,0.78122,1.7916
4.9969,0.6361,0.22229,0.41381
5.0057,0.33624,0.17519,0.16105
5.0146,0.22965,0.20094,0.028708
5.0234,0.1799,0.11361,0.066293
5.0322,0.1539,0.00087929,0.15302
5.0411,0.14282,-0.020039,0.16285
5.0499,0.14357,0.01549,0.12808
5.0588,0.15527,0.19588,-0.040606
5.0676,0.18514,0.80972,-0.62457
5.0765,0.24746,1.7975,-1.55
5.0853,0.46196,2.3877,-1.9257
5.0942,1.6254,1.8705,-0.24509
5.103,4.4122,0.9515,3.4607
5.1118,4.2126,0.48043,3.7322
5.1207,1.532,0.15793,1.374
5.1295,0.61041,-0.093695,0.70411
5.1384,0.52788,-0.062999,0.59088
5.1472,0.84982,0.17691,0.67291
5.1561,2.9958,0.9758,2.02
5.1649,9.0523,2.1716,6.8807
5.1738,10.189,2.8713,7.3172
5.1826,4.0054,2.6431,1.3623
5.1914,1.1591,1.8786,-0.71956
5.2003,0.77994,1.1528,-0.37283
5.2091,1.567,1.0608,0.50618
5.218,2.2774,1.4725,0.80492
5.2268,1.2391,1.7168,-0.4777
5.2357,0.42327,1.3758,-0.95256
5.2445,0.20511,0.61861,-0.4135
5.2533,0.15908,0.071771,0.087313
5.2622,0.13927,-0.047143,0.18641
5.271,0.13247,-0.027941,0.16041
5.2799,0.13655,-0.038987,0.17553
5.2887,0.15106,-0.037688,0.18875
5.2976,0.18386,-0.011923,0.19578
5.3064,0.24694,0.059806,0.18713
5.3153,0.41201,0.22614,0.18588
5.3241,1.2775,0.29752,0.97996
5.3329,4.2791,0.15239,4.1267
5.3418,6.7445,-0.001915,6.7464
5.3506,4.3217,0.034272,4.2874
5.3595,1.5686,0.19314,1.3755
5.3683,0.53369,0.28182,0.25187
5.3772,0.34028,0.22107,0.11921
5.386,0.34075,0.13805,0.2027
5.3949,0.54948,0.080859,0.46863
5.4037,2.0003,0.072391,1.9279
5.4125,4.9347,0.26521,4.6694
5.4214,4.1962,0.61142,3.5847
5.4302,1.4137,0.72392,0.68974
5.4391,0.40223,0.4189,-0.016666
5.4479,0.2085,0.029413,0.17909
5.4568,0.14399,-0.11504,0.25903
5.4656,0.11246,-0.071305,0.18376
5.4744,0.093764,-0.015778,0.10954
5.4833,0.083749,-0.00083319,0.084582
5.4921,0.079425,0,0.079425
5.501,0.080452,0,0.080452
5.5098,0.089083,0,0.089083
5.5187,0.11116,0,0.11116
5.5275,0.22382,0.0010026,0.22281
5.5364,0.72041,0.047245,0.67317
5.5452,1.5671,0.13516,1.4319
5.554,1.1589,0.16838,0.99048
5.5629,0.37159,0.096375,0.27522
5.5717,0.15837,0.012986,0.14538
5.5806,0.12355,-0.0043458,0.12789
5.5894,0.13096,0,0.13096
5.5983,0.18757,0,0.18757
5.6071,0.46742,0.0072316,0.46019
5.616,1.0927,0.01415,1.0786
5.6248,1.1088,0.0032519,1.1055
5.6336,0.60197,0.015734,0.58623
5.6425,0.7189,0.16753,0.55138
5.6513,2.5841,0.42734,2.1567
5.6602,6.0537,0.49888,5.5548
5.669,5.0064,0.26107,4.7454
5.6779,1.6614,0.011581,1.6498
5.6867,0.4331,-0.036048,0.46915
5.6955,0.23726,-0.0066519,0.24391
5.7044,0.16151,0,0.16151
5.7132,0.12525,0.012153,0.1131
5.7221,0.10586,0.058486,0.047372
5.7309,0.097201,0.10719,-0.0099854
5.7398,0.099103,0.088699,0.010404
5.7486,0.11587,0.011714,0.10416
5.7575,0.2228,-0.039606,0.26241
5.7663,0.65817,-0.02723,0.6854
5.7751,1.226,0.00037802,1.2256
5.784,0.79314,0.0043952,0.78875
5.7928,0.26665,0.013352,0.25329
5.8017,0.15019,0.13788,0.012304
5.8105,0.1404,0.50861,-0.36821
5.8194,0.16539,1.0126,-0.84723
5.8282,0.24675,1.2273,-0.98054
5.8371,0.502,0.88395,-0.38195
5.8459,1.0062,0.34624,0.65997
5.8547,2.1792,0.27295,1.9062
5.8636,5.7643,0.74975,5.0146
5.8724,6.1557,1.1317,5.024
5.8813,2.2899,0.88481,1.4051
5.8901,0.61698,0.2734,0.34358
5.899,0.29045,-0.10177,0.39221
5.9078,0.2039,-0.10193,0.30582
5.9166,0.16681,0.031183,0.13563
5.9255,0.16071,0.13275,0.027957
5.9343,0.1814,0.18273,-0.0013283
5.9432,0.26813,0.2218,0.046334
5.952,0.7799,0.28742,0.49248
5.9609,2.5007,0.32201,2.1787
5.9697,3.6307,0.2586,3.3721
5.9786,1.8077,0.11324,1.6945
5.9874,0.51677,-0.018195,0.53497
5.9962,0.19701,-0.047859,0.24487
6.0051,0.12653,-0.011684,0.13821
6.0139,0.094475,0,0.094475
6.0228,0.076134,0,0.076134
6.0316,0.065676,0,0.065676
6.0405,0.059061,0,0.059061
6.0493,0.055485,0.0001762,0.055309
6.0582,0.053709,0.012771,0.040938
6.067,0.053277,0.10166,-0.048382
6.0758,0.054357,0.39069,-0.33633
6.0847,0.056743,0.96138,-0.90463
6.0935,0.060667,1.6269,-1.5662
6.1024,0.066484,1.8837,-1.8173
6.1112,0.075042,1.4361,-1.361
6.1201,0.087427,0.72746,-0.64004
6.1289,0.10534,0.39727,-0.29193
6.1377,0.13407,0.41524,-0.28117
6.1466,0.18057,0.38379,-0.20322
6.1554,0.283,0.25783,0.025171
6.1643,0.69571,0.19933,0.49638
6.1731,2.2885,0.16033,2.1282
6.182,4.2632,0.038569,4.2246
6.1908,3.2702,-0.061865,3.3321
6.1997,1.4649,-0.034192,1.4991
6.2085,1.0075,0.076897,0.93065
6.2173,2.5192,0.32441,2.1948
6.2262,5.6034,0.62705,4.9764
6.235,5.8142,0.68289,5.1313
6.2439,5.5168,0.39246,5.1244
6.2527,4.2953,0.056378,4.239
6.2616,1.7436,-0.055205,1.7988
6.2704,0.75313,-0.01898,0.77211
6.2793,0.38752,0,0.38752
6.2881,0.222,0,0.222
6.2969,0.15834,0,0.15834
6.3058,0.12828,0.0022453,0.12603
6.3146,0.11047,0.042435,0.068036
6.3235,0.10182,0.18793,-0.086115
6.3323,0.10001,0.44336,-0.34335
6.3412,0.1062,0.67626,-0.57006
6.35,0.12607,0.6778,-0.55173
6.3588,0.1798,0.42316,-0.24336
6.3677,0.50032,0.16062,0.33969
6.3765,1.4675,0.056369,1.4111
6.3854,2.0353,-0.0040641,2.0393
6.3942,1.0137,-0.067921,1.0816
6.4031,0.32315,-0.045228,0.36838
6.4119,0.19164,0.040549,0.15109
6.4208,0.18233,0.19096,-0.0086279
6.4296,0.22522,0.36168,-0.13646
6.4384,0.37449,0.3923,-0.017807
6.4473,1.121,0.32958,0.79147
6.4561,3.5531,0.29015,3.263
6.465,5.069,0.20335,4.8656
6.4738,2.3413,0.014356,2.3269
6.4827,0.61609,-0.085869,0.70196
6.4915,0.27294,-0.034776,0.30771
6.5004,0.1824,0.011287,0.17111
6.5092,0.14832,0.037904,0.11042
6.518,0.13931,0.076098,0.063207
6.5269,0.14868,0.18897,-0.040295
6.5357,0.19255,0.37667,-0.18412
6.5446,0.34935,0.50507,-0.15572
6.5534,1.0237,0.43895,0.58476
6.5623,2.6456,0.23577,2.4099
6.5711,3.8547,0.067619,3.7871
6.5799,2.1708,-0.0047485,2.1755
6.5888,0.62867,-0.034527,0.66319
6.5976,0.31265,-0.043584,0.35624
6.6065,0.27748,-0.025405,0.30288
6.6153,0.18456,-0.0068566,0.19142
6.6242,0.10691,-0.00068246,0.10759
6.633,0.078476,0,0.078476
6.6419,0.069336,0,0.069336
6.6507,0.065228,0,0.065228
6.6595,0.065109,0,0.065109
6.6684,0.068497,0.0088042,0.059693
6.6772,0.076142,0.072405,0.0037372
6.6861,0.090657,0.21544,-0.12479
6.6949,0.11576,0.35442,-0.23866
6.7038,0.17218,0.33753,-0.16535
6.7126,0.37482,0.15961,0.21521
6.7215,1.2395,-0.0017288,1.2413
6.7303,2.6472,-0.00038397,2.6476
6.7391,2.4512,0.086554,2.3647
6.748,1.3363,0.098086,1.2382
6.7568,0.53796,0.027252,0.5107
6.7657,0.34762,-0.017209,0.36483
6.7745,0.61265,-0.0074918,0.62014
6.7834,1.8474,0.020577,1.8268
6.7922,3.0745,0.048075,3.0264
6.801,1.804,0.044704,1.7593
6.8099,0.60908,0.047037,0.56204
6.8187,0.37073,0.099752,0.27098
6.8276,0.43636,0.1461,0.29026
6.8364,0.2865,0.10466,0.18184
6.8453,0.13637,0.013009,0.12336
6.8541,0.094236,-0.043289,0.13752
6.863,0.082924,-0.030827,0.11375
6.8718,0.081122,0.081795,-0.00067358
6.8806,0.084524,0.33417,-0.24964
6.8895,0.093828,0.65315,-0.55933
6.8983,0.11171,0.80205,-0.69034
6.9072,0.14842,0.65797,-0.50955
6.916,0.29088,0.39515,-0.10427
6.9249,0.62576,0.25138,0.37438
6.9337,0.8064,0.23911,0.56729
6.9426,0.8213,0.2569,0.56441
6.9514,1.4195,0.33082,1.0886
6.9602,3.1583,0.47561,2.6827
6.9691,4.7534,0.51022,4.2431
6.9779,6.6447,0.29627,6.3484
6.9868,5.205,0.0068517,5.1981
6.9956,1.9865,-0.1047,2.0912
7.0045,0.77092,-0.05733,0.82825
7.0133,0.35907,-0.0051093,0.36418
7.0222,0.21582,0.022811,0.193
7.031,0.15353,0.051392,0.10213
7.0398,0.12304,0.055901,0.067139
7.0487,0.10755,0.022032,0.085514
7.0575,0.10803,-0.010236,0.11827
7.0664,0.17006,0.0055132,0.16454
7.0752,0.39299,0.071178,0.32181
7.0841,0.57609,0.14037,0.43572
7.0929,0.35367,0.14383,0.20984
7.1017,0.22903,0.068515,0.16052
7.1106,0.44514,-0.0066916,0.45183
7.1194,0.71083,-0.023082,0.73391
7.1283,0.45429,-0.0075715,0.46186
7.1371,0.27053,0,0.27053
7.146,0.18489,0,0.18489
7.1548,0.093054,0.0071018,0.085952
7.1637,0.05847,0.051965,0.0065046
7.1725,0.049661,0.1728,-0.12314
7.1813,0.046938,0.3463,-0.29936
7.1902,0.047287,0.45639,-0.4091
7.199,0.049734,0.38446,-0.33473
7.2079,0.054693,0.15474,-0.10005
7.2167,0.063525,-0.058683,0.12221
7.2256,0.078005,-0.11687,0.19487
7.2344,0.10524,-0.028426,0.13367
7.2433,0.1643,0.11982,0.044478
7.2521,0.41562,0.22817,0.18745
7.2609,1.256,0.22834,1.0276
7.2698,2.4416,0.13442,2.3072
7.2786,1.8203,0.065029,1.7552
7.2875,0.61329,0.065616,0.54767
7.2963,0.26862,0.07243,0.19619
7.3052,0.25252,0.037248,0.21528
7.314,0.44171,-0.0051397,0.44685
7.3228,0.83181,-0.011119,0.84293
7.3317,1.6478,0.019613,1.6282
7.3405,1.8092,0.061863,1.7474
7.3494,0.78903,0.063375,0.72565
7.3582,0.28687,0.015898,0.27097
7.3671,0.16827,-0.0062821,0.17455
7.3759,0.15135,0.012101,0.13925
7.3848,0.16544,0.045809,0.11964
7.3936,0.22479,0.063598,0.16119
7.4024,0.54992,0.032441,0.51748
7.4113,1.4271,-0.015326,1.4425
7.4201,1.8186,-0.035138,1.8538
7.429,0.97898,-0.022502,1.0015
7.4378,0.52653,-0.013517,0.54005
7.4467,0.67471,0.013198,0.66151
7.4555,1.6942,0.15949,1.5347
7.4644,5.7394,0.48311,5.2562
7.4732,8.8631,0.76485,8.0983
7.482,4.5942,0.74833,3.8458
7.4909,1.4437,0.43977,1.004
7.4997,0.75394,0.13681,0.61712
7.5086,0.62497,0.0073391,0.61763
7.5174,0.57788,-0.03644,0.61432
7.5263,0.7599,-0.036265,0.79616
7.5351,0.5496,-0.0083544,0.55795
7.5439,0.24526,0.018204,0.22706
7.5528,0.15434,0.055024,0.099312
7.5616,0.14571,0.070001,0.075709
7.5705,0.21533,0.0402,0.17513
7.5793,0.54268,-0.0072401,0.54992
7.5882,1.2766,-0.045037,1.3217
7.597,1.3987,-0.050132,1.4488
7.6059,0.81351,-0.023323,0.83684
7.6147,0.4413,0.063886,0.37741
7.6235,0.20905,0.22188,-0.012834
7.6324,0.11155,0.40712,-0.29557
7.6412,0.098501,0.46729,-0.36879
7.6501,0.17026,0.34071,-0.17044
7.6589,0.29221,0.1076,0.18461
7.6678,0.22433,-0.080769,0.3051
7.6766,0.095318,-0.13142,0.22674
7.6855,0.050021,-0.086899,0.13692
7.6943,0.040771,-0.028943,0.069714
7.7031,0.038397,-0.0015231,0.03992
7.712,0.039965,0.010336,0.029629
7.7208,0.051194,0.056567,-0.0053728
7.7297,0.085242,0.12938,-0.044134
7.7385,0.15721,0.18897,-0.031758
7.7474,0.30952,0.17212,0.13739
7.7562,0.45506,0.093448,0.36161
7.765,0.26752,0.0098461,0.25767
7.7739,0.10667,-0.031088,0.13775
7.7827,0.08234,-0.021785,0.10413
7.7916,0.10023,0.00089434,0.099338
7.8004,0.19521,0.042602,0.1526
7.8093,0.63367,0.11274,0.52092
7.8181,1.4837,0.14867,1.335
7.827,1.2408,0.10883,1.132
7.8358,0.49083,0.022776,0.46805
7.8446,0.24309,-0.033071,0.27616
7.8535,0.12943,-0.025082,0.15451
7.8623,0.07258,-0.0041378,0.076718
7.8712,0.056434,-0.0001327,0.056567
7.88,0.058509,0,0.058509
7.8889,0.11264,0,0.11264
7.8977,0.25089,9.0632e-05,0.2508
7.9066,0.28108,2.0661e-05,0.28106
7.9154,0.14011,0,0.14011
7.9242,0.076281,-0.0001498,0.076431
7.9331,0.10861,-3.8929e-05,0.10865
7.9419,0.14283,0,0.14283
7.9508,0.11888,0,0.11888
7.9596,0.19619,0,0.19619
7.9685,0.38978,0.00036196,0.38942
7.9773,0.31565,0.003965,0.31168
7.9861,0.12867,0.0072817,0.12139
7.995,0.075236,0.0066946,0.068541
8.0038,0.072493,0.0031585,0.069334
8.0127,0.09178,0.00089975,0.09088
8.0215,0.15711,-0.00047643,0.15759
8.0304,0.41383,-0.00023823,0.41407
8.0392,1.206,0.010693,1.1953
8.0481,1.7544,0.056226,1.6982
8.0569,1.2102,0.085282,1.1249
8.0657,0.49961,0.056806,0.4428
8.0746,0.18168,0.0068746,0.17481
8.0834,0.10636,0.0022173,0.10414
8.0923,0.088361,0.038473,0.049888
8.1011,0.10363,0.066972,0.036657
8.11,0.20973,0.044137,0.1656
8.1188,0.51069,-0.0058382,0.51653
8.1277,0.61768,-0.031145,0.64882
8.1365,0.42409,-0.023399,0.44749
8.1453,0.42598,-0.0063983,0.43238
8.1542,0.29579,0.00019426,0.2956
8.163,0.14218,-2.0693e-05,0.1422
8.1719,0.10376,-0.0007662,0.10452
8.1807,0.12703,0.010919,0.11611
8.1896,0.28186,0.051521,0.23034
8.1984,0.73045,0.098322,0.63213
8.2072,1.0978,0.10015,0.99761
8.2161,0.78473,0.0445,0.74023
8.2249,0.43042,0.0053567,0.42506
8.2338,0.45486,0.06883,0.38603
8.2426,1.1222,0.22444,0.89776
8.2515,2.4814,0.38541,2.096
8.2603,2.1809,0.45476,1.7262
8.2692,0.96983,0.38798,0.58185
8.278,0.39002,0.21458,0.17544
8.2868,0.17097,0.021659,0.14931
8.2957,0.10209,-0.090437,0.19253
8.3045,0.073896,-0.090459,0.16435
8.3134,0.060444,-0.039228,0.099673
8.3222,0.053661,-0.0064435,0.060104
8.3311,0.052479,0,0.052479
8.3399,0.058518,8.4569e-05,0.058434
8.3488,0.081874,0.00083108,0.081042
8.3576,0.21069,0.0013519,0.20934
8.3664,0.50662,0.00074975,0.50587
8.3753,0.57143,0.00017443,0.57126
8.3841,0.34513,0.0088473,0.33629
8.393,0.22207,0.03925,0.18282
8.4018,0.18403,0.084195,0.099834
8.4107,0.31352,0.11724,0.19628
8.4195,0.43407,0.11128,0.32279
8.4283,0.28751,0.063217,0.22429
8.4372,0.20101,0.00095227,0.20006
8.446,0.13605,-0.034654,0.1707
8.4549,0.075806,-0.029247,0.10505
8.4637,0.066411,-0.010138,0.076549
8.4726,0.087797,0.0015366,0.086261
8.4814,0.19548,0.011198,0.18429
8.4903,0.54728,0.019144,0.52813
8.4991,0.96897,0.01625,0.95272
8.5079,0.69755,0.0043561,0.69319
8.5168,0.25055,-0.0035138,0.25406
8.5256,0.10646,-0.0020372,0.1085
8.5345,0.094655,0,0.094655
8.5433,0.1083,0,0.1083
8.5522,0.073665,0,0.073665
8.561,0.044152,0,0.044152
8.5699,0.037454,0.0002867,0.037167
8.5787,0.037712,0.002308,0.035404
8.5875,0.042237,0.0073037,0.034933
8.5964,0.05347,0.010989,0.042481
8.6052,0.085731,0.0078996,0.077832
8.6141,0.24009,0.001292,0.2388
8.6229,0.54266,-0.009024,0.55169
8.6318,0.51307,-0.015542,0.52861
8.6406,0.22948,-0.014019,0.2435
8.6494,0.11093,-0.0019355,0.11287
8.6583,0.10187,0.040928,0.06094
8.6671,0.12539,0.10981,0.015582
8.676,0.20949,0.17573,0.033758
8.6848,0.56937,0.19821,0.37116
8.6937,1.6243,0.16193,1.4624
8.7025,2.2028,0.10743,2.0953
8.7114,1.2998,0.057146,1.2427
8.7202,0.87459,0.01683,0.85776
8.729,0.53959,-0.014949,0.55454
8.7379,0.24772,-0.024981,0.2727
8.7467,0.16069,-0.017495,0.17819
8.7556,0.18074,-0.0054285,0.18617
8.7644,0.38634,0,0.38634
8.7733,0.78763,3.0842e-05,0.78759
8.7821,0.80429,0.00013022,0.80416
8.791,0.62586,0.0028736,0.62298
8.7998,0.87009,0.036944,0.83315
8.8086,1.528,0.11653,1.4114
8.8175,2.023,0.17747,1.8455
8.8263,1.6886,0.14633,1.5423
8.8352,0.75394,0.053563,0.70038
8.844,0.30705,-0.019545,0.3266
8.8529,0.22505,-0.017384,0.24243
8.8617,0.34791,0.042787,0.30513
8.8706,0.45281,0.10399,0.34882
8.8794,0.27755,0.12763,0.14992
8.8882,0.16727,0.12201,0.045261
8.8971,0.23266,0.095666,0.13699
8.9059,0.35394,0.033827,0.32011
8.9148,0.46322,-0.02463,0.48785
8.9236,0.40792,-0.066221,0.47414
8.9325,0.1744,-0.076204,0.2506
8.9413,0.070054,-0.050847,0.1209
8.9501,0.044163,-0.019098,0.063261
8.959,0.035122,-0.00019881,0.035321
8.9678,0.030345,0,0.030345
8.9767,0.028104,0.0079098,0.020194
8.9855,0.027337,0.0022652,0.025072
8.9944,0.027977,-0.00018946,0.028166
9.0032,0.030342,0.0014025,0.028939
9.0121,0.035004,7.7054e-05,0.034927
9.0209,0.044787,0.015187,0.0296
9.0297,0.069075,0.036434,0.03264
9.0386,0.1703,0.051898,0.1184
9.0474,0.45194,0.045963,0.40598
9.0563,0.63578,0.011367,0.62441
9.0651,0.34824,-0.02439,0.37263
9.074,0.16215,-0.030328,0.19248
9.0828,0.15429,-0.010085,0.16438
9.0917,0.27269,-0.00087029,0.27356
9.1005,0.67515,0.027681,0.64747
9.1093,0.85243,0.062838,0.78959
9.1182,0.42772,0.042096,0.38563
9.127,0.21312,-0.0022156,0.21533
9.1359,0.21815,-0.016993,0.23514
9.1447,0.18061,-0.011732,0.19234
9.1536,0.10964,-0.0017085,0.11135
9.1624,0.1121,0.013728,0.098375
9.1712,0.2444,0.046716,0.19768
9.1801,0.40692,0.060646,0.34627
9.1889,0.29568,0.031999,0.26368
9.1978,0.2278,0.0076933,0.2201
9.2066,0.43805,-0.0093774,0.44743
9.2155,0.72708,-0.0097818,0.73686
9.2243,0.59429,0.0089429,0.58534
9.2332,0.64612,0.0048649,0.64126
9.242,0.85499,-0.0012881,0.85628
9.2508,0.70692,-0.0011366,0.70806
9.2597,0.69437,0.0019935,0.69238
9.2685,0.46675,0.00069072,0.46606
9.2774,0.20608,0.0020592,0.20402
9.2862,0.12827,0.021754,0.10652
9.2951,0.18123,0.034964,0.14627


==> figures/data/20220726/expXRD_fit_spstrnmf1.csv <==
0,0,0,-0
0.008844,0,0,-0
0.017688,0,0,-0
0.026532,0,0,-0
0.035376,0,0,-0
0.04422,0,0,-0
0.053064,0,0,-0
0.061908,0,0,-0
0.070752,0,0,-0
0.079596,0,0,-0
0.08844,0,0,-0
0.097284,0,0,-0
0.10613,0,0,-0
0.11497,0,0,-0
0.12382,0,0,-0
0.13266,0,0,-0
0.1415,0,0,-0
0.15035,0,0,-0
0.15919,0,0,-0
0.16804,0,0,-0
0.17688,0,0,-0
0.18572,0,0,-0
0.19457,0,0,-0
0.20341,0,0,-0
0.21226,0,0,-0
0.2211,0,0,-0
0.22994,0,0,-0
0.23879,0,0,-0
0.24763,0,0,-0
0.25648,0,0,-0
0.26532,0,0,-0
0.27416,0,0,-0
0.28301,0,0,-0
0.29185,0,0,-0
0.3007,0,0,-0
0.30954,0,0,-0
0.31838,0,0,-0
0.32723,0,0,-0
0.33607,0,0,-0
0.34492,0,0,-0
0.35376,0,0,-0
0.3626,0,0,-0
0.37145,0,0,-0
0.38029,0,0,-0
0.38914,0,0,-0
0.39798,0,0,-0
0.40682,0,0,-0
0.41567,0,0,-0
0.42451,0,0,-0
0.43336,0,0,-0
0.4422,0,0,-0
0.45104,0,0,-0
0.45989,0,0,-0
0.46873,0,0,-0
0.47758,0,0,-0
0.48642,0,0,-0
0.49527,0,0,-0
0.50411,0,0,-0
0.51295,0,0,-0
0.5218,0,0,-0
0.53064,0,0,-0
0.53949,0,0,-0
0.54833,0,0,-0
0.55717,0,0,-0
0.56602,0.037854,0,0.037854
0.57486,0.062324,0,0.062324
0.58371,0.061081,0,0.061081
0.59255,0.059901,0,0.059901
0.60139,0.058771,0,0.058771
0.61024,0.057703,0,0.057703
0.61908,0.056681,0,0.056681
0.62793,0.055709,0,0.055709
0.63677,0.054781,0,0.054781
0.64561,0.0539,1.6535,-1.5996
0.65446,0.053058,4.6947,-4.6417
0.6633,0.052266,8.6223,-8.57
0.67215,0.051503,9.7781,-9.7266
0.68099,0.050786,6.3908,-6.34
0.68983,0.0501,1.6296,-1.5795
0.69868,0.049449,0,0.049449
0.70752,0.048836,0,0.048836
0.71637,0.048255,0,0.048255
0.72521,0.047698,0,0.047698
0.73405,0.047181,0,0.047181
0.7429,0.046689,0,0.046689
0.75174,0.046234,0,0.046234
0.76059,0.045803,0,0.045803
0.76943,0.04541,0,0.04541
0.77827,0.045035,0,0.045035
0.78712,0.044692,0,0.044692
0.79596,0.044381,0,0.044381
0.80481,0.044093,0,0.044093
0.81365,0.043832,0,0.043832
0.82249,0.043604,0,0.043604
0.83134,0.043399,0,0.043399
0.84018,0.043227,0,0.043227
0.84903,0.043079,0,0.043079
0.85787,0.042972,0,0.042972
0.86671,0.042888,0,0.042888
0.87556,0.042832,0,0.042832
0.8844,0.042812,0,0.042812
0.89325,0.042828,0,0.042828
0.90209,0.042883,0,0.042883
0.91093,0.042964,0,0.042964
0.91978,0.043098,0,0.043098
0.92862,0.043266,0,0.043266
0.93747,0.043477,4.194,-4.1505
0.94631,0.043736,11.008,-10.964
0.95515,0.04405,6.6326,-6.5885
0.964,0.044414,0,0.044414
0.97284,0.044834,0,0.044834
0.98169,0.045328,0,0.045328
0.99053,0.04589,0,0.04589
0.99937,0.046528,0,0.046528
1.0082,0.04725,0,0.04725
1.0171,0.048074,0,0.048074
1.0259,0.049004,0,0.049004
1.0348,0.050049,0,0.050049
1.0436,0.051237,0,0.051237
1.0524,0.052562,0,0.052562
1.0613,0.054084,0,0.054084
1.0701,0.055797,0,0.055797
1.079,0.057745,0,0.057745
1.0878,0.059976,0,0.059976
1.0967,0.062509,0,0.062509
1.1055,0.065451,0,0.065451
1.1143,0.068805,0,0.068805
1.1232,0.072754,0,0.072754
1.132,0.077335,0,0.077335
1.1409,0.082747,0,0.082747
1.1497,0.0892,0,0.0892
1.1586,0.096871,0,0.096871
1.1674,0.10632,0,0.10632
1.1763,0.11778,0,0.11778
1.1851,0.13232,0,0.13232
1.1939,0.15064,0,0.15064
1.2028,0.17452,0,0.17452
1.2116,0.20654,0,0.20654
1.2205,0.24983,0,0.24983
1.2293,0.31343,0,0.31343
1.2382,0.4061,0,0.4061
1.247,0.55925,0,0.55925
1.2559,0.82426,0,0.82426
1.2647,1.4177,0,1.4177
1.2735,5.4036,2.203,3.2005
1.2824,25.771,27.604,-1.8333
1.2912,56.308,70.988,-14.68
1.3001,37.245,62.058,-24.813
1.3089,8.8725,22.052,-13.179
1.3178,1.739,4.9999,-3.2609
1.3266,0.86155,1.1597,-0.29812
1.3354,0.55154,0,0.55154
1.3443,0.38269,0,0.38269
1.3531,0.28471,0,0.28471
1.362,0.2194,0,0.2194
1.3708,0.17624,0,0.17624
1.3797,0.14506,0,0.14506
1.3885,0.12233,0,0.12233
1.3974,0.10524,0,0.10524
1.4062,0.091925,0,0.091925
1.415,0.081653,0,0.081653
1.4239,0.073303,0,0.073303
1.4327,0.066636,0,0.066636
1.4416,0.061127,0,0.061127
1.4504,0.056573,0,0.056573
1.4593,0.052776,0,0.052776
1.4681,0.049557,0,0.049557
1.477,0.046852,0,0.046852
1.4858,0.044522,0,0.044522
1.4946,0.042542,0,0.042542
1.5035,0.040828,0,0.040828
1.5123,0.039344,0,0.039344
1.5212,0.03807,0,0.03807
1.53,0.036954,0,0.036954
1.5389,0.035996,0,0.035996
1.5477,0.035155,0,0.035155
1.5565,0.034436,0,0.034436
1.5654,0.033803,0,0.033803
1.5742,0.03327,0,0.03327
1.5831,0.032806,0,0.032806
1.5919,0.03241,0,0.03241
1.6008,0.032089,0,0.032089
1.6096,0.031815,0,0.031815
1.6185,0.031599,0,0.031599
1.6273,0.03143,0,0.03143
1.6361,0.031313,0,0.031313
1.645,0.031234,0,0.031234
1.6538,0.031191,0,0.031191
1.6627,0.031195,0,0.031195
1.6715,0.031234,0,0.031234
1.6804,0.031311,0,0.031311
1.6892,0.031423,0,0.031423
1.6981,0.031573,0,0.031573
1.7069,0.031752,0,0.031752
1.7157,0.031966,0,0.031966
1.7246,0.032222,0,0.032222
1.7334,0.032513,0,0.032513
1.7423,0.032841,0,0.032841
1.7511,0.033215,0,0.033215
1.76,0.033625,0,0.033625
1.7688,0.034075,0,0.034075
1.7776,0.034573,0,0.034573
1.7865,0.035123,0,0.035123
1.7953,0.03573,0,0.03573
1.8042,0.036388,0,0.036388
1.813,0.037111,0,0.037111
1.8219,0.037906,0,0.037906
1.8307,0.038773,0,0.038773
1.8396,0.03973,0,0.03973
1.8484,0.04078,0,0.04078
1.8572,0.041943,1.0444,-1.0024
1.8661,0.043236,15.258,-15.215
1.8749,0.044668,3.4941,-3.4495
1.8838,0.046269,0,0.046269
1.8926,0.048071,0,0.048071
1.9015,0.050099,0,0.050099
1.9103,0.052435,0,0.052435
1.9192,0.055088,0,0.055088
1.928,0.058195,0,0.058195
1.9368,0.061836,0,0.061836
1.9457,0.06615,0,0.06615
1.9545,0.071413,0,0.071413
1.9634,0.077786,0,0.077786
1.9722,0.086007,0,0.086007
1.9811,0.096446,0,0.096446
1.9899,0.11053,0,0.11053
1.9987,0.13007,0,0.13007
2.0076,0.15827,0,0.15827
2.0164,0.20325,0,0.20325
2.0253,0.27602,0,0.27602
2.0341,0.43719,0,0.43719
2.043,1.1648,0,1.1648
2.0518,5.7653,0,5.7653
2.0607,14.655,9.3744,5.2804
2.0695,11.908,6.3304,5.5774
2.0783,3.4345,0.2846,3.1499
2.0872,0.68556,0,0.68556
2.096,0.37301,0,0.37301
2.1049,0.26537,0,0.26537
2.1137,0.21532,0,0.21532
2.1226,0.18966,0,0.18966
2.1314,0.17849,0,0.17849
2.1403,0.17857,0,0.17857
2.1491,0.18732,0,0.18732
2.1579,0.20921,0,0.20921
2.1668,0.25031,0,0.25031
2.1756,0.3496,0,0.3496
2.1845,0.97061,0,0.97061
2.1933,3.7306,0,3.7306
2.2022,6.6717,3.6693,3.0025
2.211,3.8208,2.3775,1.4433
2.2198,1.0801,0.25287,0.82718
2.2287,0.47249,0,0.47249
2.2375,0.43527,0,0.43527
2.2464,0.47552,0,0.47552
2.2552,0.56958,0,0.56958
2.2641,0.74646,0,0.74646
2.2729,1.0529,22.842,-21.789
2.2818,1.7736,11.875,-10.101
2.2906,5.4448,21.944,-16.499
2.2994,26.268,47.611,-21.343
2.3083,59.966,40.339,19.627
2.3171,42.942,22.259,20.683
2.326,11.492,7.4935,3.9986
2.3348,2.361,0.89388,1.4671
2.3437,1.2415,0,1.2415
2.3525,0.81414,0,0.81414
2.3614,0.59515,0,0.59515
2.3702,0.46644,0,0.46644
2.379,0.38598,0,0.38598
2.3879,0.33646,0,0.33646
2.3967,0.30435,0,0.30435
2.4056,0.2864,0,0.2864
2.4144,0.27786,0,0.27786
2.4233,0.27783,0,0.27783
2.4321,0.28562,1.3977,-1.1121
2.4409,0.30099,0.41167,-0.11068
2.4498,0.32602,0,0.32602
2.4586,0.36128,0,0.36128
2.4675,0.41209,0,0.41209
2.4763,0.48278,0,0.48278
2.4852,0.58398,6.7689,-6.1849
2.494,0.73479,2.306,-1.5712
2.5029,0.96188,0,0.96188
2.5117,1.354,0,1.354
2.5205,2.0516,0,2.0516
2.5294,4.2463,0,4.2463
2.5382,18.448,8.4425,10.006
2.5471,68.791,43.864,24.927
2.5559,90.098,62.363,27.735
2.5648,36.691,39.774,-3.0833
2.5736,13.1,17.75,-4.6504
2.5825,15.542,13.818,1.7243
2.5913,11.552,9.4695,2.0824
2.6001,3.8249,2.2777,1.5473
2.609,1.3855,0,1.3855
2.6178,0.89542,0,0.89542
2.6267,0.69837,0,0.69837
2.6355,0.60033,0,0.60033
2.6444,0.55501,0,0.55501
2.6532,0.56134,0,0.56134
2.662,0.62438,0,0.62438
2.6709,0.77864,0,0.77864
2.6797,1.1956,5.1746,-3.979
2.6886,3.0385,15.879,-12.84
2.6974,15.399,21.599,-6.1996
2.7063,34.392,16.209,18.183
2.7151,22.916,6.8584,16.058
2.724,5.9313,1.2881,4.6432
2.7328,1.4547,0,1.4547
2.7416,0.74895,0,0.74895
2.7505,0.4954,0,0.4954
2.7593,0.36445,0,0.36445
2.7682,0.28092,0,0.28092
2.777,0.22731,0,0.22731
2.7859,0.18998,0,0.18998
2.7947,0.16277,0,0.16277
2.8036,0.14266,0,0.14266
2.8124,0.12701,0,0.12701
2.8212,0.1151,0,0.1151
2.8301,0.10552,0,0.10552
2.8389,0.097957,1.6459,-1.548
2.8478,0.091883,3.1135,-3.0216
2.8566,0.087018,2.7243,-2.6373
2.8655,0.083205,1.0097,-0.92645
2.8743,0.080191,0,0.080191
2.8831,0.078011,0,0.078011
2.892,0.07645,0,0.07645
2.9008,0.075548,0,0.075548
2.9097,0.075245,0,0.075245
2.9185,0.075535,0,0.075535
2.9274,0.076462,0,0.076462
2.9362,0.078006,0,0.078006
2.9451,0.080332,0,0.080332
2.9539,0.083423,0,0.083423
2.9627,0.087481,0,0.087481
2.9716,0.092674,0,0.092674
2.9804,0.099183,0,0.099183
2.9893,0.10753,0,0.10753
2.9981,0.11792,0,0.11792
3.007,0.13145,0,0.13145
3.0158,0.14873,0,0.14873
3.0247,0.17158,0,0.17158
3.0335,0.20241,0,0.20241
3.0423,0.24445,0,0.24445
3.0512,0.30639,0,0.30639
3.06,0.39682,0,0.39682
3.0689,0.547,0,0.547
3.0777,0.80609,0,0.80609
3.0866,1.3739,0,1.3739
3.0954,4.5148,0,4.5148
3.1043,19.265,10.678,8.5863
3.1131,41.47,28.578,12.893
3.1219,28.109,28.185,-0.075762
3.1308,7.3928,13.664,-6.2716
3.1396,1.7776,2.6417,-0.86416
3.1485,0.9613,0,0.9613
3.1573,0.68902,0,0.68902
3.1662,0.61401,0,0.61401
3.175,1.1958,0,1.1958
3.1838,3.6757,0,3.6757
3.1927,5.7117,0,5.7117
3.2015,2.925,0,2.925
3.2104,0.74875,0,0.74875
3.2192,0.299,0,0.299
3.2281,0.20242,0,0.20242
3.2369,0.15843,0,0.15843
3.2458,0.13046,1.0311,-0.90062
3.2546,0.11245,1.7955,-1.683
3.2634,0.099779,0,0.099779
3.2723,0.09084,0,0.09084
3.2811,0.084643,0,0.084643
3.29,0.080464,0,0.080464
3.2988,0.078377,0,0.078377
3.3077,0.078147,0,0.078147
3.3165,0.080487,0,0.080487
3.3254,0.086422,1.7183,-1.6319
3.3342,0.098531,5.8067,-5.7082
3.343,0.12775,8.4258,-8.298
3.3519,0.2378,11.88,-11.642
3.3607,0.99359,10.894,-9.9001
3.3696,2.3281,6.079,-3.7509
3.3784,1.7703,2.2491,-0.47881
3.3873,0.54712,0,0.54712
3.3961,0.17544,0,0.17544
3.4049,0.11993,0,0.11993
3.4138,0.10503,0,0.10503
3.4226,0.10203,0,0.10203
3.4315,0.10542,0,0.10542
3.4403,0.11575,0,0.11575
3.4492,0.13474,0,0.13474
3.458,0.16905,0,0.16905
3.4669,0.27631,0,0.27631
3.4757,0.79642,0,0.79642
3.4845,2.6366,0,2.6366
3.4934,3.27,0,3.27
3.5022,1.3849,0,1.3849
3.5111,0.52005,0,0.52005
3.5199,0.45866,0,0.45866
3.5288,0.64055,1.3284,-0.68783
3.5376,1.3329,7.1686,-5.8357
3.5465,6.207,11.186,-4.979
3.5553,17.578,8.476,9.1018
3.5641,17.09,2.8195,14.27
3.573,5.8077,0,5.8077
3.5818,1.2563,0,1.2563
3.5907,0.56842,0,0.56842
3.5995,0.35921,0,0.35921
3.6084,0.25955,0,0.25955
3.6172,0.19969,0,0.19969
3.626,0.16315,0,0.16315
3.6349,0.13966,0,0.13966
3.6437,0.12447,0,0.12447
3.6526,0.1157,0,0.1157
3.6614,0.11138,0,0.11138
3.6703,0.11193,0,0.11193
3.6791,0.11762,0,0.11762
3.688,0.13091,0,0.13091
3.6968,0.15767,0,0.15767
3.7056,0.21049,0,0.21049
3.7145,0.4428,0,0.4428
3.7233,1.6551,0,1.6551
3.7322,4.7022,0,4.7022
3.741,4.4292,0,4.4292
3.7499,1.4361,0,1.4361
3.7587,0.39081,0,0.39081
3.7676,0.20726,0,0.20726
3.7764,0.1631,0,0.1631
3.7852,0.14231,0,0.14231
3.7941,0.13559,0,0.13559
3.8029,0.13728,0,0.13728
3.8118,0.14685,0,0.14685
3.8206,0.1659,0,0.1659
3.8295,0.19742,0,0.19742
3.8383,0.25612,0,0.25612
3.8471,0.36978,0,0.36978
3.856,0.7849,0.1291,0.6558
3.8648,3.2426,2.3629,0.87968
3.8737,9.2571,5.5153,3.7419
3.8825,8.6863,4.6653,4.021
3.8914,2.7777,1.4638,1.3139
3.9002,0.7786,0,0.7786
3.9091,0.38956,0,0.38956
3.9179,0.29824,0,0.29824
3.9267,0.25941,0,0.25941
3.9356,0.24641,0,0.24641
3.9444,0.25164,0,0.25164
3.9533,0.27052,0,0.27052
3.9621,0.30728,0,0.30728
3.971,0.36561,0,0.36561
3.9798,0.46045,0,0.46045
3.9887,0.62486,0,0.62486
3.9975,0.93403,0,0.93403
4.0063,2.2562,0,2.2562
4.0152,8.728,0,8.728
4.024,23.963,17.113,6.8496
4.0329,21.53,21.834,-0.3039
4.0417,6.8396,6.9879,-0.14823
4.0506,1.9184,0.24959,1.6688
4.0594,1.1269,0,1.1269
4.0682,1.0098,0,1.0098
4.0771,1.0744,0,1.0744
4.0859,1.343,0,1.343
4.0948,1.9475,0,1.9475
4.1036,3.8147,0,3.8147
4.1125,16.013,22.108,-6.0945
4.1213,52.039,39.539,12.5
4.1302,60.965,28.75,32.216
4.139,23.94,12.806,11.134
4.1478,5.8283,6.7651,-0.9368
4.1567,2.2361,0.58138,1.6547
4.1655,1.5913,0,1.5913
4.1744,2.3207,0,2.3207
4.1832,4.2198,0,4.2198
4.1921,3.132,0,3.132
4.2009,1.1359,0,1.1359
4.2098,0.51558,0,0.51558
4.2186,0.36183,0,0.36183
4.2274,0.292,0,0.292
4.2363,0.24822,0,0.24822
4.2451,0.2175,0,0.2175
4.254,0.1971,0,0.1971
4.2628,0.18261,0,0.18261
4.2717,0.17364,0,0.17364
4.2805,0.16934,0,0.16934
4.2893,0.16964,0,0.16964
4.2982,0.17551,0,0.17551
4.307,0.18778,0,0.18778
4.3159,0.21167,0,0.21167
4.3247,0.26243,0,0.26243
4.3336,0.46404,0,0.46404
4.3424,1.1905,0,1.1905
4.3513,1.8374,0,1.8374
4.3601,1.169,0,1.169
4.3689,0.79434,0,0.79434
4.3778,1.1685,0,1.1685
4.3866,3.5702,0,3.5702
4.3955,14.019,9.6136,4.4055
4.4043,25.306,19.038,6.2684
4.4132,14.679,20.46,-5.7817
4.422,3.9894,13.193,-9.2039
4.4309,1.195,9.2915,-8.0965
4.4397,0.90291,7.9431,-7.0402
4.4485,1.5935,1.8392,-0.24572
4.4574,3.077,0,3.077
4.4662,2.2531,0,2.2531
4.4751,0.71986,0,0.71986
4.4839,0.30811,0,0.30811
4.4928,0.20678,0,0.20678
4.5016,0.1667,0,0.1667
4.5104,0.14324,0,0.14324
4.5193,0.12928,0,0.12928
4.5281,0.12258,0,0.12258
4.537,0.12177,0,0.12177
4.5458,0.1293,0,0.1293
4.5547,0.14825,0,0.14825
4.5635,0.19783,0,0.19783
4.5724,0.4522,0,0.4522
4.5812,1.4738,0,1.4738
4.59,2.6265,1.9839,0.64259
4.5989,1.7466,2.8198,-1.0732
4.6077,1.5376,0.89152,0.64606
4.6166,3.1221,0,3.1221
4.6254,2.887,0,2.887
4.6343,1.0387,0,1.0387
4.6431,0.30037,1.5887,-1.2884
4.652,0.18007,0.81778,-0.63771
4.6608,0.14397,0,0.14397
4.6696,0.13349,0,0.13349
4.6785,0.13769,0,0.13769
4.6873,0.15878,0,0.15878
4.6962,0.20999,0,0.20999
4.705,0.34444,0,0.34444
4.7139,1.2344,1.0695,0.16488
4.7227,4.1017,2.1125,1.9892
4.7315,5.7751,0.89988,4.8752
4.7404,2.7024,0,2.7024
4.7492,0.66876,0,0.66876
4.7581,0.25912,0,0.25912
4.7669,0.16345,0,0.16345
4.7758,0.12335,0,0.12335
4.7846,0.10036,0,0.10036
4.7935,0.087972,0,0.087972
4.8023,0.081713,0,0.081713
4.8111,0.080297,0,0.080297
4.82,0.084387,0,0.084387
4.8288,0.095141,0,0.095141
4.8377,0.12677,0,0.12677
4.8465,0.27772,0,0.27772
4.8554,0.93176,0,0.93176
4.8642,1.6323,0,1.6323
4.8731,0.98331,0,0.98331
4.8819,0.33059,0,0.33059
4.8907,0.16673,0,0.16673
4.8996,0.17154,0,0.17154
4.9084,0.29898,0,0.29898
4.9173,0.76192,0,0.76192
4.9261,1.0574,0,1.0574
4.935,0.63932,0,0.63932
4.9438,0.4766,0,0.4766
4.9527,0.87832,0,0.87832
4.9615,3.5486,3.2914,0.25713
4.9703,8.8654,7.7211,1.1443
4.9792,7.723,7.7602,-0.03714
4.988,2.5728,4.7636,-2.1908
4.9969,0.6361,1.4732,-0.83715
5.0057,0.33624,0,0.33624
5.0146,0.22965,0,0.22965
5.0234,0.1799,0,0.1799
5.0322,0.1539,0,0.1539
5.0411,0.14282,0,0.14282
5.0499,0.14357,0,0.14357
5.0588,0.15527,0,0.15527
5.0676,0.18514,0,0.18514
5.0765,0.24746,0,0.24746
5.0853,0.46196,0,0.46196
5.0942,1.6254,0,1.6254
5.103,4.4122,1.7,2.7122
5.1118,4.2126,4.0871,0.12553
5.1207,1.532,2.4744,-0.9424
5.1295,0.61041,0,0.61041
5.1384,0.52788,0,0.52788
5.1472,0.84982,0,0.84982
5.1561,2.9958,0,2.9958
5.1649,9.0523,0,9.0523
5.1738,10.189,0,10.189
5.1826,4.0054,0,4.0054
5.1914,1.1591,0,1.1591
5.2003,0.77994,0,0.77994
5.2091,1.567,0,1.567
5.218,2.2774,0,2.2774
5.2268,1.2391,0,1.2391
5.2357,0.42327,0,0.42327
5.2445,0.20511,0,0.20511
5.2533,0.15908,0,0.15908
5.2622,0.13927,0,0.13927
5.271,0.13247,0,0.13247
5.2799,0.13655,0,0.13655
5.2887,0.15106,0,0.15106
5.2976,0.18386,0,0.18386
5.3064,0.24694,0,0.24694
5.3153,0.41201,0,0.41201
5.3241,1.2775,0,1.2775
5.3329,4.2791,0,4.2791
5.3418,6.7445,0,6.7445
5.3506,4.3217,0,4.3217
5.3595,1.5686,0,1.5686
5.3683,0.53369,0,0.53369
5.3772,0.34028,0,0.34028
5.386,0.34075,0,0.34075
5.3949,0.54948,0,0.54948
5.4037,2.0003,0,2.0003
5.4125,4.9347,0,4.9347
5.4214,4.1962,0,4.1962
5.4302,1.4137,0,1.4137
5.4391,0.40223,0,0.40223
5.4479,0.2085,0,0.2085
5.4568,0.14399,0,0.14399
5.4656,0.11246,0,0.11246
5.4744,0.093764,0,0.093764
5.4833,0.083749,0,0.083749
5.4921,0.079425,0,0.079425
5.501,0.080452,0,0.080452
5.5098,0.089083,0,0.089083
5.5187,0.11116,0,0.11116
5.5275,0.22382,0,0.22382
5.5364,0.72041,0,0.72041
5.5452,1.5671,0,1.5671
5.554,1.1589,0,1.1589
5.5629,0.37159,0,0.37159
5.5717,0.15837,0,0.15837
5.5806,0.12355,0,0.12355
5.5894,0.13096,0,0.13096
5.5983,0.18757,0,0.18757
5.6071,0.46742,0,0.46742
5.616,1.0927,0,1.0927
5.6248,1.1088,0,1.1088
5.6336,0.60197,0,0.60197
5.6425,0.7189,0,0.7189
5.6513,2.5841,0.5262,2.0579
5.6602,6.0537,2.8688,3.1849
5.669,5.0064,0,5.0064
5.6779,1.6614,0,1.6614
5.6867,0.4331,0,0.4331
5.6955,0.23726,0,0.23726
5.7044,0.16151,0,0.16151
5.7132,0.12525,0,0.12525
5.7221,0.10586,0,0.10586
5.7309,0.097201,0,0.097201
5.7398,0.099103,0,0.099103
5.7486,0.11587,0,0.11587
5.7575,0.2228,0,0.2228
5.7663,0.65817,0,0.65817
5.7751,1.226,0,1.226
5.784,0.79314,0,0.79314
5.7928,0.26665,0,0.26665
5.8017,0.15019,0,0.15019
5.8105,0.1404,0,0.1404
5.8194,0.16539,0,0.16539
5.8282,0.24675,0,0.24675
5.8371,0.502,0,0.502
5.8459,1.0062,0,1.0062
5.8547,2.1792,0.25167,1.9275
5.8636,5.7643,4.7223,1.0421
5.8724,6.1557,4.5274,1.6283
5.8813,2.2899,0,2.2899
5.8901,0.61698,0,0.61698
5.899,0.29045,0,0.29045
5.9078,0.2039,0,0.2039
5.9166,0.16681,0,0.16681
5.9255,0.16071,0,0.16071
5.9343,0.1814,0,0.1814
5.9432,0.26813,0,0.26813
5.952,0.7799,0,0.7799
5.9609,2.5007,0,2.5007
5.9697,3.6307,0,3.6307
5.9786,1.8077,0,1.8077
5.9874,0.51677,0,0.51677
5.9962,0.19701,0,0.19701
6.0051,0.12653,0,0.12653
6.0139,0.094475,0,0.094475
6.0228,0.076134,0,0.076134
6.0316,0.065676,0,0.065676
6.0405,0.059061,0,0.059061
6.0493,0.055485,0,0.055485
6.0582,0.053709,0,0.053709
6.067,0.053277,0,0.053277
6.0758,0.054357,0,0.054357
6.0847,0.056743,0,0.056743
6.0935,0.060667,0,0.060667
6.1024,0.066484,0,0.066484
6.1112,0.075042,0,0.075042
6.1201,0.087427,0,0.087427
6.1289,0.10534,0,0.10534
6.1377,0.13407,0,0.13407
6.1466,0.18057,0,0.18057
6.1554,0.283,0,0.283
6.1643,0.69571,0,0.69571
6.1731,2.2885,1.4344,0.85416
6.182,4.2632,0.1789,4.0843
6.1908,3.2702,0,3.2702
6.1997,1.4649,0,1.4649
6.2085,1.0075,0,1.0075
6.2173,2.5192,0,2.5192
6.2262,5.6034,3.1627,2.4407
6.235,5.8142,3.5109,2.3033
6.2439,5.5168,1.9321,3.5847
6.2527,4.2953,0.24598,4.0494
6.2616,1.7436,0,1.7436
6.2704,0.75313,0,0.75313
6.2793,0.38752,0,0.38752
6.2881,0.222,0,0.222
6.2969,0.15834,0,0.15834
6.3058,0.12828,0,0.12828
6.3146,0.11047,0,0.11047
6.3235,0.10182,0,0.10182
6.3323,0.10001,0,0.10001
6.3412,0.1062,0,0.1062
6.35,0.12607,0,0.12607
6.3588,0.1798,0,0.1798
6.3677,0.50032,1.9746,-1.4743
6.3765,1.4675,0.51981,0.9477
6.3854,2.0353,0,2.0353
6.3942,1.0137,0,1.0137
6.4031,0.32315,0,0.32315
6.4119,0.19164,0,0.19164
6.4208,0.18233,0,0.18233
6.4296,0.22522,0,0.22522
6.4384,0.37449,0,0.37449
6.4473,1.121,0,1.121
6.4561,3.5531,2.1981,1.355
6.465,5.069,0.74329,4.3257
6.4738,2.3413,0,2.3413
6.4827,0.61609,0,0.61609
6.4915,0.27294,0,0.27294
6.5004,0.1824,0,0.1824
6.5092,0.14832,0,0.14832
6.518,0.13931,0,0.13931
6.5269,0.14868,0,0.14868
6.5357,0.19255,1.4067,-1.2141
6.5446,0.34935,1.7973,-1.448
6.5534,1.0237,0.51358,0.51012
6.5623,2.6456,0,2.6456
6.5711,3.8547,0,3.8547
6.5799,2.1708,0,2.1708
6.5888,0.62867,0,0.62867
6.5976,0.31265,0,0.31265
6.6065,0.27748,0,0.27748
6.6153,0.18456,0,0.18456
6.6242,0.10691,0,0.10691
6.633,0.078476,0,0.078476
6.6419,0.069336,0,0.069336
6.6507,0.065228,0,0.065228
6.6595,0.065109,0,0.065109
6.6684,0.068497,0,0.068497
6.6772,0.076142,0,0.076142
6.6861,0.090657,0,0.090657
6.6949,0.11576,0,0.11576
6.7038,0.17218,0,0.17218
6.7126,0.37482,0,0.37482
6.7215,1.2395,0,1.2395
6.7303,2.6472,0,2.6472
6.7391,2.4512,0,2.4512
6.748,1.3363,0,1.3363
6.7568,0.53796,0,0.53796
6.7657,0.34762,0,0.34762
6.7745,0.61265,0,0.61265
6.7834,1.8474,0,1.8474
6.7922,3.0745,0,3.0745
6.801,1.804,0,1.804
6.8099,0.60908,0,0.60908
6.8187,0.37073,0,0.37073
6.8276,0.43636,0,0.43636
6.8364,0.2865,0,0.2865
6.8453,0.13637,0,0.13637
6.8541,0.094236,0,0.094236
6.863,0.082924,0,0.082924
6.8718,0.081122,0,0.081122
6.8806,0.084524,0,0.084524
6.8895,0.093828,0,0.093828
6.8983,0.11171,0,0.11171
6.9072,0.14842,0,0.14842
6.916,0.29088,0,0.29088
6.9249,0.62576,0,0.62576
6.9337,0.8064,0,0.8064
6.9426,0.8213,0,0.8213
6.9514,1.4195,0,1.4195
6.9602,3.1583,2.1057,1.0526
6.9691,4.7534,3.8192,0.93412
6.9779,6.6447,1.7346,4.91
6.9868,5.205,0,5.205
6.9956,1.9865,0,1.9865
7.0045,0.77092,0,0.77092
7.0133,0.35907,0,0.35907
7.0222,0.21582,0,0.21582
7.031,0.15353,0,0.15353
7.0398,0.12304,0,0.12304
7.0487,0.10755,0,0.10755
7.0575,0.10803,0,0.10803
7.0664,0.17006,0,0.17006
7.0752,0.39299,0,0.39299
7.0841,0.57609,0,0.57609
7.0929,0.35367,0,0.35367
7.1017,0.22903,0,0.22903
7.1106,0.44514,0,0.44514
7.1194,0.71083,0,0.71083
7.1283,0.45429,0,0.45429
7.1371,0.27053,0,0.27053
7.146,0.18489,0,0.18489
7.1548,0.093054,0,0.093054
7.1637,0.05847,0,0.05847
7.1725,0.049661,0,0.049661
7.1813,0.046938,0,0.046938
7.1902,0.047287,0,0.047287
7.199,0.049734,0,0.049734
7.2079,0.054693,0,0.054693
7.2167,0.063525,0,0.063525
7.2256,0.078005,0,0.078005
7.2344,0.10524,0,0.10524
7.2433,0.1643,0,0.1643
7.2521,0.41562,0,0.41562
7.2609,1.256,0,1.256
7.2698,2.4416,0,2.4416
7.2786,1.8203,0,1.8203
7.2875,0.61329,0,0.61329
7.2963,0.26862,0,0.26862
7.3052,0.25252,0,0.25252
7.314,0.44171,0,0.44171
7.3228,0.83181,0,0.83181
7.3317,1.6478,0,1.6478
7.3405,1.8092,0,1.8092
7.3494,0.78903,0,0.78903
7.3582,0.28687,0,0.28687
7.3671,0.16827,0,0.16827
7.3759,0.15135,0,0.15135
7.3848,0.16544,0,0.16544
7.3936,0.22479,0,0.22479
7.4024,0.54992,0,0.54992
7.4113,1.4271,0,1.4271
7.4201,1.8186,0,1.8186
7.429,0.97898,0,0.97898
7.4378,0.52653,0,0.52653
7.4467,0.67471,0,0.67471
7.4555,1.6942,0.45125,1.2429
7.4644,5.7394,2.2976,3.4418
7.4732,8.8631,3.8145,5.0486
7.482,4.5942,3.6529,0.94126
7.4909,1.4437,2.1057,-0.66194
7.4997,0.75394,0,0.75394
7.5086,0.62497,0,0.62497
7.5174,0.57788,0,0.57788
7.5263,0.7599,0,0.7599
7.5351,0.5496,0,0.5496
7.5439,0.24526,0,0.24526
7.5528,0.15434,0,0.15434
7.5616,0.14571,0,0.14571
7.5705,0.21533,0,0.21533
7.5793,0.54268,0,0.54268
7.5882,1.2766,0,1.2766
7.597,1.3987,0,1.3987
7.6059,0.81351,0,0.81351
7.6147,0.4413,0,0.4413
7.6235,0.20905,0,0.20905
7.6324,0.11155,0,0.11155
7.6412,0.098501,0,0.098501
7.6501,0.17026,0,0.17026
7.6589,0.29221,0,0.29221
7.6678,0.22433,0,0.22433
7.6766,0.095318,0,0.095318
7.6855,0.050021,0,0.050021
7.6943,0.040771,0,0.040771
7.7031,0.038397,0,0.038397
7.712,0.039965,0,0.039965
7.7208,0.051194,0,0.051194
7.7297,0.085242,0,0.085242
7.7385,0.15721,0,0.15721
7.7474,0.30952,0,0.30952
7.7562,0.45506,0,0.45506
7.765,0.26752,0,0.26752
7.7739,0.10667,0,0.10667
7.7827,0.08234,0,0.08234
7.7916,0.10023,0,0.10023
7.8004,0.19521,0,0.19521
7.8093,0.63367,0,0.63367
7.8181,1.4837,0,1.4837
7.827,1.2408,0,1.2408
7.8358,0.49083,0,0.49083
7.8446,0.24309,0,0.24309
7.8535,0.12943,0,0.12943
7.8623,0.07258,0,0.07258
7.8712,0.056434,0,0.056434
7.88,0.058509,0,0.058509
7.8889,0.11264,0,0.11264
7.8977,0.25089,0,0.25089
7.9066,0.28108,0,0.28108
7.9154,0.14011,0,0.14011
7.9242,0.076281,0,0.076281
7.9331,0.10861,0,0.10861
7.9419,0.14283,0,0.14283
7.9508,0.11888,0,0.11888
7.9596,0.19619,0,0.19619
7.9685,0.38978,0,0.38978
7.9773,0.31565,0,0.31565
7.9861,0.12867,0,0.12867
7.995,0.075236,0,0.075236
8.0038,0.072493,0,0.072493
8.0127,0.09178,0,0.09178
8.0215,0.15711,0,0.15711
8.0304,0.41383,0,0.41383
8.0392,1.206,0,1.206
8.0481,1.7544,0,1.7544
8.0569,1.2102,0,1.2102
8.0657,0.49961,0,0.49961
8.0746,0.18168,0,0.18168
8.0834,0.10636,0,0.10636
8.0923,0.088361,0,0.088361
8.1011,0.10363,0,0.10363
8.11,0.20973,0,0.20973
8.1188,0.51069,0,0.51069
8.1277,0.61768,0,0.61768
8.1365,0.42409,0,0.42409
8.1453,0.42598,0,0.42598
8.1542,0.29579,0,0.29579
8.163,0.14218,0,0.14218
8.1719,0.10376,0,0.10376
8.1807,0.12703,0,0.12703
8.1896,0.28186,0,0.28186
8.1984,0.73045,0,0.73045
8.2072,1.0978,0,1.0978
8.2161,0.78473,0,0.78473
8.2249,0.43042,0,0.43042
8.2338,0.45486,0,0.45486
8.2426,1.1222,0,1.1222
8.2515,2.4814,0,2.4814
8.2603,2.1809,0,2.1809
8.2692,0.96983,0,0.96983
8.278,0.39002,0,0.39002
8.2868,0.17097,0,0.17097
8.2957,0.10209,0,0.10209
8.3045,0.073896,0,0.073896
8.3134,0.060444,0,0.060444
8.3222,0.053661,0,0.053661
8.3311,0.052479,0,0.052479
8.3399,0.058518,0,0.058518
8.3488,0.081874,0,0.081874
8.3576,0.21069,0,0.21069
8.3664,0.50662,0,0.50662
8.3753,0.57143,0,0.57143
8.3841,0.34513,0,0.34513
8.393,0.22207,0,0.22207
8.4018,0.18403,0,0.18403
8.4107,0.31352,0,0.31352
8.4195,0.43407,0,0.43407
8.4283,0.28751,0,0.28751
8.4372,0.20101,0,0.20101
8.446,0.13605,0,0.13605
8.4549,0.075806,0,0.075806
8.4637,0.066411,0,0.066411
8.4726,0.087797,0,0.087797
8.4814,0.19548,0,0.19548
8.4903,0.54728,0,0.54728
8.4991,0.96897,0,0.96897
8.5079,0.69755,0,0.69755
8.5168,0.25055,0,0.25055
8.5256,0.10646,0,0.10646
8.5345,0.094655,0,0.094655
8.5433,0.1083,0,0.1083
8.5522,0.073665,0,0.073665
8.561,0.044152,0,0.044152
8.5699,0.037454,0,0.037454
8.5787,0.037712,0,0.037712
8.5875,0.042237,0,0.042237
8.5964,0.05347,0,0.05347
8.6052,0.085731,0,0.085731
8.6141,0.24009,0,0.24009
8.6229,0.54266,0,0.54266
8.6318,0.51307,0,0.51307
8.6406,0.22948,0,0.22948
8.6494,0.11093,0,0.11093
8.6583,0.10187,0,0.10187
8.6671,0.12539,0,0.12539
8.676,0.20949,0,0.20949
8.6848,0.56937,0,0.56937
8.6937,1.6243,0,1.6243
8.7025,2.2028,0,2.2028
8.7114,1.2998,0,1.2998
8.7202,0.87459,0,0.87459
8.729,0.53959,0,0.53959
8.7379,0.24772,0,0.24772
8.7467,0.16069,0,0.16069
8.7556,0.18074,0,0.18074
8.7644,0.38634,0,0.38634
8.7733,0.78763,0,0.78763
8.7821,0.80429,0,0.80429
8.791,0.62586,0,0.62586
8.7998,0.87009,0,0.87009
8.8086,1.528,0,1.528
8.8175,2.023,0,2.023
8.8263,1.6886,0,1.6886
8.8352,0.75394,0,0.75394
8.844,0.30705,0,0.30705
8.8529,0.22505,0,0.22505
8.8617,0.34791,0,0.34791
8.8706,0.45281,0,0.45281
8.8794,0.27755,0,0.27755
8.8882,0.16727,0,0.16727
8.8971,0.23266,0,0.23266
8.9059,0.35394,0,0.35394
8.9148,0.46322,0,0.46322
8.9236,0.40792,0,0.40792
8.9325,0.1744,0,0.1744
8.9413,0.070054,0,0.070054
8.9501,0.044163,0,0.044163
8.959,0.035122,0,0.035122
8.9678,0.030345,0,0.030345
8.9767,0.028104,0,0.028104
8.9855,0.027337,0,0.027337
8.9944,0.027977,0,0.027977
9.0032,0.030342,0,0.030342
9.0121,0.035004,0,0.035004
9.0209,0.044787,0,0.044787
9.0297,0.069075,0,0.069075
9.0386,0.1703,0,0.1703
9.0474,0.45194,0,0.45194
9.0563,0.63578,0,0.63578
9.0651,0.34824,0,0.34824
9.074,0.16215,0,0.16215
9.0828,0.15429,0,0.15429
9.0917,0.27269,0,0.27269
9.1005,0.67515,0,0.67515
9.1093,0.85243,0,0.85243
9.1182,0.42772,0,0.42772
9.127,0.21312,0,0.21312
9.1359,0.21815,0,0.21815
9.1447,0.18061,0,0.18061
9.1536,0.10964,0,0.10964
9.1624,0.1121,0,0.1121
9.1712,0.2444,0,0.2444
9.1801,0.40692,0,0.40692
9.1889,0.29568,0,0.29568
9.1978,0.2278,0,0.2278
9.2066,0.43805,0,0.43805
9.2155,0.72708,0,0.72708
9.2243,0.59429,0,0.59429
9.2332,0.64612,0,0.64612
9.242,0.85499,0,0.85499
9.2508,0.70692,0,0.70692
9.2597,0.69437,0,0.69437
9.2685,0.46675,0,0.46675
9.2774,0.20608,0,0.20608
9.2862,0.12827,0,0.12827
9.2951,0.18123,0,0.18123


==> figures/data/20220726/expXRD_fit_spstrnmf1_wrong.csv <==
0,0,0,-0
0.008844,0,0,-0
0.017688,0,0,-0
0.026532,0,0,-0
0.035376,0,0,-0
0.04422,0,0,-0
0.053064,0,0,-0
0.061908,0,0,-0
0.070752,0,0,-0
0.079596,0,0,-0
0.08844,0,0,-0
0.097284,0,0,-0
0.10613,0,0,-0
0.11497,0,0,-0
0.12382,0,0,-0
0.13266,0,0,-0
0.1415,0,0,-0
0.15035,0,0,-0
0.15919,0,0,-0
0.16804,0,0,-0
0.17688,0,0,-0
0.18572,0,0,-0
0.19457,0,0,-0
0.20341,0,0,-0
0.21226,0,0,-0
0.2211,0,0,-0
0.22994,0,0,-0
0.23879,0,0,-0
0.24763,0,0,-0
0.25648,0,0,-0
0.26532,0,0,-0
0.27416,0,0,-0
0.28301,0,0,-0
0.29185,0,0,-0
0.3007,0,0,-0
0.30954,0,0,-0
0.31838,0,0,-0
0.32723,0,0,-0
0.33607,0,0,-0
0.34492,0,0,-0
0.35376,0,0,-0
0.3626,0,0,-0
0.37145,0,0,-0
0.38029,0,0,-0
0.38914,0,0,-0
0.39798,0,0,-0
0.40682,0,0,-0
0.41567,0,0,-0
0.42451,0,0,-0
0.43336,0,0,-0
0.4422,0,0,-0
0.45104,0,0,-0
0.45989,0,0,-0
0.46873,0,0,-0
0.47758,0,0,-0
0.48642,0,0,-0
0.49527,0,0,-0
0.50411,0,0,-0
0.51295,0,0,-0
0.5218,0,0,-0
0.53064,0,0,-0
0.53949,0,0,-0
0.54833,0,0,-0
0.55717,0,0,-0
0.56602,0.036155,0,0.036155
0.57486,0.059695,0,0.059695
0.58371,0.058735,0,0.058735
0.59255,0.057837,0,0.057837
0.60139,0.056999,0,0.056999
0.61024,0.05623,0,0.05623
0.61908,0.055518,0,0.055518
0.62793,0.054875,0,0.054875
0.63677,0.054291,0.38365,-0.32936
0.64561,0.053772,1.2164,-1.1626
0.65446,0.053318,2.3032,-2.2499
0.6633,0.052927,2.7419,-2.689
0.67215,0.052607,1.8776,-1.825
0.68099,0.052356,0.52585,-0.4735
0.68983,0.052186,0,0.052186
0.69868,0.052086,0,0.052086
0.70752,0.052077,0,0.052077
0.71637,0.052162,0,0.052162
0.72521,0.052346,0,0.052346
0.73405,0.052657,0,0.052657
0.7429,0.053083,0,0.053083
0.75174,0.053669,0,0.053669
0.76059,0.054411,0,0.054411
0.76943,0.055359,0,0.055359
0.77827,0.056545,0,0.056545
0.78712,0.057989,0,0.057989
0.79596,0.059789,0,0.059789
0.80481,0.061966,0,0.061966
0.81365,0.0647,0,0.0647
0.82249,0.068046,0,0.068046
0.83134,0.072239,0,0.072239
0.84018,0.077538,0,0.077538
0.84903,0.084233,0,0.084233
0.85787,0.093093,0,0.093093
0.86671,0.1046,0,0.1046
0.87556,0.12068,0,0.12068
0.8844,0.14301,0,0.14301
0.89325,0.17604,0,0.17604
0.90209,0.22788,0,0.22788
0.91093,0.31253,0,0.31253
0.91978,0.48578,0,0.48578
0.92862,1.0854,1.8137,-0.7283
0.93747,6.3785,3.5701,2.8085
0.94631,20.992,0.6453,20.347
0.95515,22.716,0,22.716
0.964,7.7463,0,7.7463
0.97284,1.2852,0,1.2852
0.98169,0.47026,0,0.47026
0.99053,0.28305,0,0.28305
0.99937,0.1984,0,0.1984
1.0082,0.1475,0,0.1475
1.0171,0.11613,0,0.11613
1.0259,0.095179,0,0.095179
1.0348,0.080434,0,0.080434
1.0436,0.069965,0,0.069965
1.0524,0.061986,0,0.061986
1.0613,0.056018,0,0.056018
1.0701,0.051283,0,0.051283
1.079,0.047545,0,0.047545
1.0878,0.044526,0,0.044526
1.0967,0.042036,0,0.042036
1.1055,0.040004,0,0.040004
1.1143,0.038283,0,0.038283
1.1232,0.036853,0,0.036853
1.132,0.035629,0,0.035629
1.1409,0.034591,0,0.034591
1.1497,0.033689,0,0.033689
1.1586,0.032918,0,0.032918
1.1674,0.032258,0,0.032258
1.1763,0.031679,0,0.031679
1.1851,0.031179,0,0.031179
1.1939,0.030738,0,0.030738
1.2028,0.03036,0,0.03036
1.2116,0.030043,0,0.030043
1.2205,0.029763,0,0.029763
1.2293,0.02952,0,0.02952
1.2382,0.029322,0,0.029322
1.247,0.029152,0,0.029152
1.2559,0.029013,0.1802,-0.15118
1.2647,0.028903,3.625,-3.5961
1.2735,0.028826,19.055,-19.026
1.2824,0.028763,20.321,-20.292
1.2912,0.028735,7.5038,-7.4751
1.3001,0.02872,1.6628,-1.6341
1.3089,0.028733,0.41184,-0.38311
1.3178,0.028767,0,0.028767
1.3266,0.028814,0,0.028814
1.3354,0.028888,0,0.028888
1.3443,0.028985,0,0.028985
1.3531,0.029095,0,0.029095
1.362,0.029227,0,0.029227
1.3708,0.029375,0,0.029375
1.3797,0.029555,0,0.029555
1.3885,0.029743,0,0.029743
1.3974,0.029961,0,0.029961
1.4062,0.0302,0,0.0302
1.415,0.030457,0,0.030457
1.4239,0.030737,0,0.030737
1.4327,0.031051,0,0.031051
1.4416,0.031383,0,0.031383
1.4504,0.031744,0,0.031744
1.4593,0.032137,0,0.032137
1.4681,0.032555,0,0.032555
1.477,0.033015,0,0.033015
1.4858,0.0335,0,0.0335
1.4946,0.034025,0,0.034025
1.5035,0.034589,0,0.034589
1.5123,0.035203,0,0.035203
1.5212,0.035863,0,0.035863
1.53,0.036568,0,0.036568
1.5389,0.037337,0,0.037337
1.5477,0.038164,0,0.038164
1.5565,0.039057,0,0.039057
1.5654,0.040026,0,0.040026
1.5742,0.041073,0,0.041073
1.5831,0.042223,0,0.042223
1.5919,0.043456,0,0.043456
1.6008,0.044822,0,0.044822
1.6096,0.046303,0,0.046303
1.6185,0.047938,0,0.047938
1.6273,0.049731,0,0.049731
1.6361,0.051715,0,0.051715
1.645,0.053923,0,0.053923
1.6538,0.056362,0,0.056362
1.6627,0.059116,0,0.059116
1.6715,0.062182,0,0.062182
1.6804,0.065669,0,0.065669
1.6892,0.069623,0,0.069623
1.6981,0.074138,0,0.074138
1.7069,0.079368,0,0.079368
1.7157,0.085371,0,0.085371
1.7246,0.092516,0,0.092516
1.7334,0.10087,0,0.10087
1.7423,0.11096,0,0.11096
1.7511,0.12314,0,0.12314
1.76,0.1381,0,0.1381
1.7688,0.15698,0,0.15698
1.7776,0.18068,0,0.18068
1.7865,0.21244,0,0.21244
1.7953,0.25435,0,0.25435
1.8042,0.31361,0,0.31361
1.813,0.39958,0,0.39958
1.8219,0.53078,0,0.53078
1.8307,0.75446,0,0.75446
1.8396,1.152,2.7682,-1.6162
1.8484,2.7482,2.3198,0.42837
1.8572,12.704,0.37859,12.325
1.8661,44.58,0,44.58
1.8749,50.086,0,50.086
1.8838,17.804,0,17.804
1.8926,8.0922,0,8.0922
1.9015,11.783,0,11.783
1.9103,7.2791,0,7.2791
1.9192,1.9714,0,1.9714
1.928,0.71287,0,0.71287
1.9368,0.44454,0,0.44454
1.9457,0.32905,0,0.32905
1.9545,0.25951,0,0.25951
1.9634,0.21225,0,0.21225
1.9722,0.18055,0,0.18055
1.9811,0.15711,0,0.15711
1.9899,0.14007,0,0.14007
1.9987,0.12724,0,0.12724
2.0076,0.11755,0,0.11755
2.0164,0.11035,0,0.11035
2.0253,0.10488,0,0.10488
2.0341,0.10107,2.1497,-2.0486
2.043,0.098425,1.9293,-1.8308
2.0518,0.096906,0.33625,-0.23935
2.0607,0.09634,0,0.09634
2.0695,0.096645,0,0.096645
2.0783,0.097851,0,0.097851
2.0872,0.099857,0,0.099857
2.096,0.10283,0,0.10283
2.1049,0.10672,0,0.10672
2.1137,0.11171,0,0.11171
2.1226,0.11791,0,0.11791
2.1314,0.12553,0,0.12553
2.1403,0.13498,0,0.13498
2.1491,0.14642,0,0.14642
2.1579,0.16084,0,0.16084
2.1668,0.17862,0,0.17862
2.1756,0.20125,1.0519,-0.8506
2.1845,0.23039,0.64546,-0.41508
2.1933,0.26831,0.042228,0.22608
2.2022,0.32048,0,0.32048
2.211,0.39146,0,0.39146
2.2198,0.49835,0,0.49835
2.2287,0.65998,0,0.65998
2.2375,0.93034,0,0.93034
2.2464,1.4492,7.2847,-5.8355
2.2552,2.9384,2.6738,0.26454
2.2641,14.81,6.7396,8.0707
2.2729,51.836,14.529,37.307
2.2818,63.298,10.607,52.691
2.2906,24.73,5.279,19.451
2.2994,5.1112,1.3936,3.7176
2.3083,1.7298,0,1.7298
2.3171,1.0467,0,1.0467
2.326,0.73937,0,0.73937
2.3348,0.56056,0,0.56056
2.3437,0.45871,0,0.45871
2.3525,0.39469,0,0.39469
2.3614,0.3574,0,0.3574
2.3702,0.33833,0,0.33833
2.379,0.33313,0,0.33313
2.3879,0.34168,0,0.34168
2.3967,0.36248,0.054857,0.30762
2.4056,0.39981,0.44477,-0.044961
2.4144,0.45639,0,0.45639
2.4233,0.54151,0,0.54151
2.4321,0.67145,0,0.67145
2.4409,0.86947,0,0.86947
2.4498,1.2109,0.39305,0.81783
2.4586,1.8069,2.1128,-0.30592
2.4675,3.424,0,3.424
2.4763,13.39,0,13.39
2.4852,57.237,0,57.237
2.494,95.43,0,95.43
2.5029,48.364,0.66088,47.703
2.5117,11.235,5.8985,5.336
2.5205,2.8584,16.294,-13.436
2.5294,1.6222,15.872,-14.25
2.5382,1.059,7.1665,-6.1075
2.5471,0.74968,3.6775,-2.9278
2.5559,0.5603,3.5052,-2.9449
2.5648,0.43398,1.5331,-1.0991
2.5736,0.34919,0,0.34919
2.5825,0.28674,0,0.28674
2.5913,0.24136,0,0.24136
2.6001,0.20643,0,0.20643
2.609,0.17937,0,0.17937
2.6178,0.15808,0,0.15808
2.6267,0.1408,0,0.1408
2.6355,0.12703,0,0.12703
2.6444,0.11558,0.7259,-0.61032
2.6532,0.10624,3.3682,-3.262
2.662,0.098451,5.8564,-5.758
2.6709,0.091981,5.3081,-5.2161
2.6797,0.086649,2.6287,-2.5421
2.6886,0.082192,0.61564,-0.53344
2.6974,0.078613,0,0.078613
2.7063,0.075697,0,0.075697
2.7151,0.073463,0,0.073463
2.724,0.071817,0,0.071817
2.7328,0.070751,0,0.070751
2.7416,0.070293,0,0.070293
2.7505,0.070398,0,0.070398
2.7593,0.071248,0,0.071248
2.7682,0.072822,0,0.072822
2.777,0.075414,0,0.075414
2.7859,0.079281,0,0.079281
2.7947,0.084931,0,0.084931
2.8036,0.093585,0.37612,-0.28254
2.8124,0.10669,0.85982,-0.75313
2.8212,0.13094,0.78401,-0.65307
2.8301,0.19629,0.32535,-0.12906
2.8389,0.59753,0,0.59753
2.8478,1.9451,0,1.9451
2.8566,2.6078,0,2.6078
2.8655,1.1472,0,1.1472
2.8743,0.31822,0,0.31822
2.8831,0.21913,0,0.21913
2.892,0.21523,0,0.21523
2.9008,0.2399,0,0.2399
2.9097,0.28805,0,0.28805
2.9185,0.3683,0,0.3683
2.9274,0.51154,0,0.51154
2.9362,0.76862,0,0.76862
2.9451,1.6457,0,1.6457
2.9539,6.9218,0,6.9218
2.9627,25.118,0,25.118
2.9716,31.534,0,31.534
2.9804,12.189,0,12.189
2.9893,2.7459,0,2.7459
2.9981,0.91843,0,0.91843
3.007,0.57115,0,0.57115
3.0158,0.39386,0,0.39386
3.0247,0.29544,0,0.29544
3.0335,0.23472,0,0.23472
3.0423,0.19521,0,0.19521
3.0512,0.16967,0,0.16967
3.06,0.1522,0,0.1522
3.0689,0.14133,4.7772,-4.6359
3.0777,0.13482,8.7297,-8.5949
3.0866,0.13217,6.7816,-6.6495
3.0954,0.13292,2.495,-2.3621
3.1043,0.13685,0.34175,-0.2049
3.1131,0.14462,0,0.14462
3.1219,0.15628,0,0.15628
3.1308,0.17363,0,0.17363
3.1396,0.19793,0,0.19793
3.1485,0.23254,0,0.23254
3.1573,0.28327,0,0.28327
3.1662,0.35767,0,0.35767
3.175,0.48015,0,0.48015
3.1838,0.68205,0,0.68205
3.1927,1.1019,0,1.1019
3.2015,2.814,0,2.814
3.2104,12.501,0.64888,11.853
3.2192,34.583,0.13162,34.451
3.2281,32.283,0,32.283
3.2369,10.257,0,10.257
3.2458,2.2054,0,2.2054
3.2546,1.269,0,1.269
3.2634,1.9776,0,1.9776
3.2723,5.0104,0,5.0104
3.2811,5.4865,0,5.4865
3.29,2.0753,1.3172,0.75815
3.2988,0.63598,1.8963,-1.2603
3.3077,0.33587,3.1275,-2.7916
3.3165,0.26751,3.4694,-3.2019
3.3254,0.24529,2.1561,-1.9108
3.3342,0.27493,0.97389,-0.69895
3.343,0.64129,0.052404,0.58888
3.3519,2.1628,0,2.1628
3.3607,3.659,0,3.659
3.3696,2.017,0,2.017
3.3784,0.5364,0,0.5364
3.3873,0.19589,0,0.19589
3.3961,0.13313,0,0.13313
3.4049,0.10562,0,0.10562
3.4138,0.088981,0,0.088981
3.4226,0.078753,0,0.078753
3.4315,0.071614,0,0.071614
3.4403,0.066726,0,0.066726
3.4492,0.063299,0,0.063299
3.458,0.060959,0,0.060959
3.4669,0.059541,0,0.059541
3.4757,0.058807,0,0.058807
3.4845,0.05879,0.10965,-0.050859
3.4934,0.059376,1.7744,-1.7151
3.5022,0.060617,3.1932,-3.1326
3.5111,0.062535,2.5806,-2.5181
3.5199,0.065193,0.89628,-0.83109
3.5288,0.068797,0,0.068797
3.5376,0.073406,0,0.073406
3.5465,0.079492,0,0.079492
3.5553,0.087276,0,0.087276
3.5641,0.097519,0,0.097519
3.573,0.11122,0,0.11122
3.5818,0.12968,0,0.12968
3.5907,0.15649,0,0.15649
3.5995,0.19521,0,0.19521
3.6084,0.25865,0,0.25865
3.6172,0.36835,0,0.36835
3.626,0.62192,0,0.62192
3.6349,2.1033,0,2.1033
3.6437,8.0595,0,8.0595
3.6526,14.041,0,14.041
3.6614,7.8436,0,7.8436
3.6703,2.0952,0,2.0952
3.6791,0.77222,0,0.77222
3.688,0.63972,0,0.63972
3.6968,0.75247,0,0.75247
3.7056,1.3678,0,1.3678
3.7145,5.7905,0,5.7905
3.7233,15.296,0,15.296
3.7322,15.4,0,15.4
3.741,9.9065,0,9.9065
3.7499,5.037,0,5.037
3.7587,1.5911,0,1.5911
3.7676,0.56966,0,0.56966
3.7764,0.37384,0,0.37384
3.7852,0.30702,0,0.30702
3.7941,0.44209,0,0.44209
3.8029,0.75562,0,0.75562
3.8118,0.60927,0.21556,0.39371
3.8206,0.25885,0.95013,-0.69128
3.8295,0.1342,1.476,-1.3418
3.8383,0.10992,0.99933,-0.88941
3.8471,0.097369,0.26246,-0.16509
3.856,0.089736,0,0.089736
3.8648,0.084801,0,0.084801
3.8737,0.081774,0,0.081774
3.8825,0.080586,0,0.080586
3.8914,0.080303,0,0.080303
3.9002,0.081392,0,0.081392
3.9091,0.083411,0,0.083411
3.9179,0.086605,0,0.086605
3.9267,0.091064,0,0.091064
3.9356,0.096902,0,0.096902
3.9444,0.10456,0,0.10456
3.9533,0.11415,0,0.11415
3.9621,0.12662,0,0.12662
3.971,0.14241,2.4253,-2.2828
3.9798,0.16297,5.5263,-5.3634
3.9887,0.19023,3.9304,-3.7402
3.9975,0.22648,0.87098,-0.6445
4.0063,0.27821,0,0.27821
4.0152,0.3512,0,0.3512
4.024,0.46585,0,0.46585
4.0329,0.65166,0,0.65166
4.0417,0.99003,0,0.99003
4.0506,2.0138,0,2.0138
4.0594,7.0359,3.8,3.2358
4.0682,26.361,9.4048,16.956
4.0771,36.864,9.2573,27.607
4.0859,15.636,5.0418,10.594
4.0948,3.7885,2.3354,1.4531
4.1036,1.7859,0.68689,1.099
4.1125,2.3166,0,2.3166
4.1213,6.9404,0,6.9404
4.1302,16.488,0,16.488
4.139,13.247,0,13.247
4.1478,4.0126,0,4.0126
4.1567,1.0749,0,1.0749
4.1655,0.57028,0,0.57028
4.1744,0.3906,0,0.3906
4.1832,0.28831,0,0.28831
4.1921,0.22774,0,0.22774
4.2009,0.18622,0,0.18622
4.2098,0.15813,0,0.15813
4.2186,0.13829,0,0.13829
4.2274,0.12453,0,0.12453
4.2363,0.11594,0,0.11594
4.2451,0.11166,0,0.11166
4.254,0.11322,0,0.11322
4.2628,0.12215,0,0.12215
4.2717,0.14567,0,0.14567
4.2805,0.22596,0,0.22596
4.2893,0.6432,0,0.6432
4.2982,2.2495,0,2.2495
4.307,3.2563,0,3.2563
4.3159,1.4364,0,1.4364
4.3247,0.36372,0,0.36372
4.3336,0.16399,0,0.16399
4.3424,0.11823,2.8008,-2.6825
4.3513,0.099195,5.4326,-5.3334
4.3601,0.091431,5.7098,-5.6183
4.3689,0.089949,3.5079,-3.418
4.3778,0.094858,2.5429,-2.448
4.3866,0.10691,2.1927,-2.0858
4.3955,0.1306,0.28468,-0.15408
4.4043,0.18087,0,0.18087
4.4132,0.32713,0,0.32713
4.422,1.3185,0,1.3185
4.4309,3.8379,0,3.8379
4.4397,4.0798,0,4.0798
4.4485,1.5474,0,1.5474
4.4574,0.40607,0,0.40607
4.4662,0.20658,0,0.20658
4.4751,0.15854,0,0.15854
4.4839,0.14456,0,0.14456
4.4928,0.14593,0,0.14593
4.5016,0.16258,0,0.16258
4.5104,0.19772,0,0.19772
4.5193,0.26304,0,0.26304
4.5281,0.40777,0,0.40777
4.537,0.88329,0.79765,0.085635
4.5458,3.9244,0.78104,3.1434
4.5547,9.8698,0,9.8698
4.5635,8.3935,0,8.3935
4.5724,2.8488,0,2.8488
4.5812,1.2823,0.020837,1.2614
4.59,2.6034,0.64368,1.9597
4.5989,3.4805,0,3.4805
4.6077,1.5579,0,1.5579
4.6166,0.44828,0,0.44828
4.6254,0.23532,0,0.23532
4.6343,0.21643,0,0.21643
4.6431,0.40252,0,0.40252
4.652,0.9447,0.044483,0.90022
4.6608,0.93807,0.49495,0.44312
4.6696,0.35985,0.58771,-0.22786
4.6785,0.13019,0,0.13019
4.6873,0.089779,0,0.089779
4.6962,0.078584,0,0.078584
4.705,0.076088,0,0.076088
4.7139,0.081168,0,0.081168
4.7227,0.096587,0,0.096587
4.7315,0.14523,0,0.14523
4.7404,0.42028,0,0.42028
4.7492,1.4514,0,1.4514
4.7581,2.2122,0,2.2122
4.7669,1.1052,0,1.1052
4.7758,0.31186,0,0.31186
4.7846,0.11814,0,0.11814
4.7935,0.081888,0,0.081888
4.8023,0.065635,0,0.065635
4.8111,0.057269,0,0.057269
4.82,0.053195,0,0.053195
4.8288,0.051572,0,0.051572
4.8377,0.05214,0,0.05214
4.8465,0.054451,0,0.054451
4.8554,0.058884,0,0.058884
4.8642,0.06607,0,0.06607
4.8731,0.077132,0,0.077132
4.8819,0.095483,0,0.095483
4.8907,0.12553,0,0.12553
4.8996,0.19163,0.5695,-0.37788
4.9084,0.45169,2.04,-1.5883
4.9173,1.5869,2.2775,-0.69056
4.9261,3.4789,1.493,1.9859
4.935,3.8219,0.52594,3.296
4.9438,2.4519,0,2.4519
4.9527,0.83162,0,0.83162
4.9615,0.3268,0,0.3268
4.9703,0.33094,0,0.33094
4.9792,0.75204,0,0.75204
4.988,1.0756,0,1.0756
4.9969,0.58916,0,0.58916
5.0057,0.28761,0,0.28761
5.0146,0.38356,0,0.38356
5.0234,0.52927,0,0.52927
5.0322,0.34365,0,0.34365
5.0411,0.20401,0.47975,-0.27575
5.0499,0.20733,1.1441,-0.93675
5.0588,0.26532,0.65742,-0.3921
5.0676,0.41705,0,0.41705
5.0765,1.0545,0,1.0545
5.0853,4.1518,0,4.1518
5.0942,8.8041,0,8.8041
5.103,6.2734,0,6.2734
5.1118,1.9209,0,1.9209
5.1207,0.5578,0,0.5578
5.1295,0.35543,0,0.35543
5.1384,0.28828,0,0.28828
5.1472,0.27659,0,0.27659
5.1561,0.30703,0,0.30703
5.1649,0.3952,0,0.3952
5.1738,0.77165,0,0.77165
5.1826,2.44,0,2.44
5.1914,6.4438,0,6.4438
5.2003,6.2113,0,6.2113
5.2091,2.4304,0,2.4304
5.218,1.4983,0,1.4983
5.2268,3.6289,0,3.6289
5.2357,10.946,0,10.946
5.2445,12.566,0,12.566
5.2533,5.0046,0,5.0046
5.2622,2.3069,0,2.3069
5.271,3.5191,0,3.5191
5.2799,3.0209,0,3.0209
5.2887,1.0816,0,1.0816
5.2976,0.41753,0,0.41753
5.3064,0.2505,0,0.2505
5.3153,0.19206,0,0.19206
5.3241,0.1603,0,0.1603
5.3329,0.14416,0,0.14416
5.3418,0.14207,0,0.14207
5.3506,0.15849,0,0.15849
5.3595,0.28175,0,0.28175
5.3683,0.79999,0,0.79999
5.3772,1.4806,0,1.4806
5.386,0.96925,0,0.96925
5.3949,0.3611,0,0.3611
5.4037,0.26337,0,0.26337
5.4125,0.34688,0,0.34688
5.4214,0.92243,0,0.92243
5.4302,3.334,0,3.334
5.4391,6.3667,0,6.3667
5.4479,3.8403,0,3.8403
5.4568,0.98256,0,0.98256
5.4656,0.3423,0,0.3423
5.4744,0.18984,0,0.18984
5.4833,0.13194,0,0.13194
5.4921,0.098861,0,0.098861
5.501,0.078781,0,0.078781
5.5098,0.065749,0,0.065749
5.5187,0.056636,0,0.056636
5.5275,0.050664,0,0.050664
5.5364,0.046565,0,0.046565
5.5452,0.043978,0,0.043978
5.554,0.04288,0,0.04288
5.5629,0.043318,0,0.043318
5.5717,0.04607,0,0.04607
5.5806,0.052368,0,0.052368
5.5894,0.072163,0.86761,-0.79544
5.5983,0.1742,0.06987,0.10433
5.6071,0.51975,0,0.51975
5.616,0.7069,0,0.7069
5.6248,0.34035,0,0.34035
5.6336,0.12007,0,0.12007
5.6425,0.069899,0,0.069899
5.6513,0.064248,0,0.064248
5.6602,0.067232,0,0.067232
5.669,0.077481,0,0.077481
5.6779,0.10038,0,0.10038
5.6867,0.16154,0,0.16154
5.6955,0.50357,0,0.50357
5.7044,1.2343,0,1.2343
5.7132,1.2215,0,1.2215
5.7221,0.65943,0,0.65943
5.7309,0.97794,0,0.97794
5.7398,2.9181,0,2.9181
5.7486,3.8519,0,3.8519
5.7575,1.6403,0,1.6403
5.7663,0.44318,0,0.44318
5.7751,0.21251,0,0.21251
5.784,0.1598,0.11809,0.041707
5.7928,0.14655,1.3203,-1.1737
5.8017,0.1606,1.1853,-1.0247
5.8105,0.20807,0,0.20807
5.8194,0.4103,0,0.4103
5.8282,1.4221,0,1.4221
5.8371,3.6991,0,3.6991
5.8459,3.363,0,3.363
5.8547,1.1655,0,1.1655
5.8636,0.49348,0,0.49348
5.8724,0.72985,0,0.72985
5.8813,2.0032,0,2.0032
5.8901,2.5177,0,2.5177
5.899,1.1085,0,1.1085
5.9078,0.35427,0,0.35427
5.9166,0.21315,0,0.21315
5.9255,0.36167,0,0.36167
5.9343,0.62976,0,0.62976
5.9432,0.51764,0,0.51764
5.952,0.28086,0,0.28086
5.9609,0.35291,0,0.35291
5.9697,0.42262,0,0.42262
5.9786,0.22062,0,0.22062
5.9874,0.097505,0,0.097505
5.9962,0.067861,0,0.067861
6.0051,0.062212,0,0.062212
6.0139,0.061887,0,0.061887
6.0228,0.064646,0,0.064646
6.0316,0.070815,0,0.070815
6.0405,0.080413,0,0.080413
6.0493,0.095315,0,0.095315
6.0582,0.11761,0,0.11761
6.067,0.15227,0,0.15227
6.0758,0.21316,0,0.21316
6.0847,0.32724,0,0.32724
6.0935,0.78359,0.16246,0.62113
6.1024,2.7587,0.28302,2.4756
6.1112,6.5207,0,6.5207
6.1201,5.3168,0,5.3168
6.1289,2.1107,0,2.1107
6.1377,2.6172,0,2.6172
6.1466,5.0879,0.4169,4.671
6.1554,4.4571,1.0016,3.4555
6.1643,1.7428,0.75998,0.98284
6.1731,0.52524,0.26574,0.2595
6.182,0.25538,0,0.25538
6.1908,0.16759,0,0.16759
6.1997,0.1236,0,0.1236
6.2085,0.095644,0,0.095644
6.2173,0.077614,0,0.077614
6.2262,0.065206,0,0.065206
6.235,0.056492,0,0.056492
6.2439,0.050385,0,0.050385
6.2527,0.045981,0,0.045981
6.2616,0.043143,0,0.043143
6.2704,0.041424,0,0.041424
6.2793,0.040972,0,0.040972
6.2881,0.041779,0.37004,-0.32826
6.2969,0.044019,0.31875,-0.27473
6.3058,0.048557,0,0.048557
6.3146,0.056864,0,0.056864
6.3235,0.072746,0,0.072746
6.3323,0.1085,0,0.1085
6.3412,0.24887,0,0.24887
6.35,0.88767,0,0.88767
6.3588,1.8378,0,1.8378
6.3677,1.1945,0,1.1945
6.3765,0.36904,0.50005,-0.13101
6.3854,0.1473,0.31216,-0.16486
6.3942,0.10536,0,0.10536
6.4031,0.10097,0,0.10097
6.4119,0.11819,0,0.11819
6.4208,0.17395,0,0.17395
6.4296,0.49321,0,0.49321
6.4384,1.5136,0,1.5136
6.4473,2.2509,0,2.2509
6.4561,1.2424,0.37681,0.86554
6.465,0.72976,0.50368,0.22608
6.4738,0.83802,0.14606,0.69196
6.4827,0.49298,0,0.49298
6.4915,0.20671,0,0.20671
6.5004,0.16058,0,0.16058
6.5092,0.24698,0,0.24698
6.518,0.30183,0,0.30183
6.5269,0.24434,0,0.24434
6.5357,0.39326,0,0.39326
6.5446,1.2155,0,1.2155
6.5534,2.6333,0,2.6333
6.5623,2.025,0,2.025
6.5711,0.91653,0,0.91653
6.5799,1.3931,0,1.3931
6.5888,2.1259,0,2.1259
6.5976,1.1271,0,1.1271
6.6065,0.34332,0,0.34332
6.6153,0.14869,0,0.14869
6.6242,0.10002,0,0.10002
6.633,0.079216,0,0.079216
6.6419,0.073166,0,0.073166
6.6507,0.084247,0,0.084247
6.6595,0.10328,0,0.10328
6.6684,0.093666,0,0.093666
6.6772,0.090606,0,0.090606
6.6861,0.12704,0,0.12704
6.6949,0.28173,0,0.28173
6.7038,0.95033,0,0.95033
6.7126,1.7216,0,1.7216
6.7215,1.327,0,1.327
6.7303,0.56153,0,0.56153
6.7391,0.22498,0,0.22498
6.748,0.20136,0,0.20136
6.7568,0.16234,0,0.16234
6.7657,0.11269,0,0.11269
6.7745,0.13465,0,0.13465
6.7834,0.17036,0,0.17036
6.7922,0.13214,0,0.13214
6.801,0.11126,0,0.11126
6.8099,0.14346,0,0.14346
6.8187,0.27788,0,0.27788
6.8276,0.80246,0,0.80246
6.8364,1.589,0,1.589
6.8453,1.9418,0,1.9418
6.8541,1.8439,0,1.8439
6.863,0.87801,0,0.87801
6.8718,0.37148,0.055282,0.3162
6.8806,0.29362,1.1717,-0.87803
6.8895,0.44732,0.88813,-0.44081
6.8983,1.3422,0,1.3422
6.9072,3.3792,0,3.3792
6.916,3.2485,0,3.2485
6.9249,1.5159,0,1.5159
6.9337,1.7388,0,1.7388
6.9426,3.4113,0,3.4113
6.9514,3.0153,0,3.0153
6.9602,1.8149,0,1.8149
6.9691,2.103,0,2.103
6.9779,1.471,0,1.471
6.9868,0.53218,0,0.53218
6.9956,0.22345,0,0.22345
7.0045,0.14951,0,0.14951
7.0133,0.12838,0,0.12838
7.0222,0.16646,0,0.16646
7.031,0.34307,0,0.34307
7.0398,0.6125,0,0.6125
7.0487,0.62605,0,0.62605
7.0575,0.35344,0,0.35344
7.0664,0.16206,0,0.16206
7.0752,0.13805,0,0.13805
7.0841,0.34003,0,0.34003
7.0929,0.77009,0,0.77009
7.1017,0.71206,0,0.71206
7.1106,0.28411,0,0.28411
7.1194,0.10379,0,0.10379
7.1283,0.069849,0,0.069849
7.1371,0.060698,0,0.060698
7.146,0.060401,0,0.060401
7.1548,0.06612,0,0.06612
7.1637,0.079734,0,0.079734
7.1725,0.10838,0,0.10838
7.1813,0.17484,0,0.17484
7.1902,0.52557,0,0.52557
7.199,1.6144,0,1.6144
7.2079,2.4491,0,2.4491
7.2167,1.3788,0,1.3788
7.2256,0.67591,0,0.67591
7.2344,0.52162,0,0.52162
7.2433,0.26147,0,0.26147
7.2521,0.15987,0,0.15987
7.2609,0.21237,0,0.21237
7.2698,0.2921,0,0.2921
7.2786,0.23338,0,0.23338
7.2875,0.29956,0,0.29956
7.2963,0.90887,0,0.90887
7.3052,1.5173,0,1.5173
7.314,0.84643,0,0.84643
7.3228,0.26196,0,0.26196
7.3317,0.10445,0,0.10445
7.3405,0.068965,0,0.068965
7.3494,0.05431,0,0.05431
7.3582,0.048869,0,0.048869
7.3671,0.049066,0.24576,-0.19669
7.3759,0.0578,0.77727,-0.71946
7.3848,0.098842,1.0777,-0.97883
7.3936,0.23991,0.93004,-0.69014
7.4024,0.53353,0.37175,0.16179
7.4113,0.61805,0,0.61805
7.4201,0.29364,0,0.29364
7.429,0.13674,0,0.13674
7.4378,0.19453,0,0.19453
7.4467,0.50834,0,0.50834
7.4555,0.72221,0,0.72221
7.4644,0.36966,0,0.36966
7.4732,0.19332,0,0.19332
7.482,0.2396,0,0.2396
7.4909,0.20685,0,0.20685
7.4997,0.14792,0,0.14792
7.5086,0.16468,0,0.16468
7.5174,0.12352,0,0.12352
7.5263,0.083496,0,0.083496
7.5351,0.086248,0,0.086248
7.5439,0.12113,0,0.12113
7.5528,0.28234,0,0.28234
7.5616,0.88015,0,0.88015
7.5705,1.8251,0,1.8251
7.5793,1.3511,0,1.3511
7.5882,0.4643,0,0.4643
7.597,0.19952,0,0.19952
7.6059,0.1864,0,0.1864
7.6147,0.1981,0,0.1981
7.6235,0.2052,0,0.2052
7.6324,0.36817,0,0.36817
7.6412,1.1559,0,1.1559
7.6501,2.9103,0,2.9103
7.6589,3.0083,0,3.0083
7.6678,1.2432,0,1.2432
7.6766,0.39365,0,0.39365
7.6855,0.16841,0,0.16841
7.6943,0.10922,0,0.10922
7.7031,0.081157,0,0.081157
7.712,0.067255,0,0.067255
7.7208,0.064703,0,0.064703
7.7297,0.081816,0,0.081816
7.7385,0.19283,0,0.19283
7.7474,0.42656,0,0.42656
7.7562,0.41865,0,0.41865
7.765,0.23556,0,0.23556
7.7739,0.26846,0,0.26846
7.7827,0.29517,0,0.29517
7.7916,0.14982,0,0.14982
7.8004,0.073466,0,0.073466
7.8093,0.097977,0,0.097977
7.8181,0.22594,0,0.22594
7.827,0.28096,0,0.28096
7.8358,0.13869,0,0.13869
7.8446,0.05135,0,0.05135
7.8535,0.028171,0,0.028171
7.8623,0.022074,0,0.022074
7.8712,0.019447,0,0.019447
7.88,0.01835,0,0.01835
7.8889,0.018504,0,0.018504
7.8977,0.019909,0,0.019909
7.9066,0.023076,0,0.023076
7.9154,0.030364,0,0.030364
7.9242,0.053071,0,0.053071
7.9331,0.16389,0,0.16389
7.9419,0.36973,0,0.36973
7.9508,0.31703,0,0.31703
7.9596,0.12664,0,0.12664
7.9685,0.055157,0,0.055157
7.9773,0.047333,0,0.047333
7.9861,0.061187,0,0.061187
7.995,0.15699,0,0.15699
8.0038,0.44424,0,0.44424
8.0127,0.63878,0,0.63878
8.0215,0.33294,0,0.33294
8.0304,0.10315,0,0.10315
8.0392,0.052073,0,0.052073
8.0481,0.041403,0,0.041403
8.0569,0.051188,0,0.051188
8.0657,0.081324,0,0.081324
8.0746,0.087079,0,0.087079
8.0834,0.068985,0,0.068985
8.0923,0.092683,0,0.092683
8.1011,0.279,0,0.279
8.11,0.62605,0,0.62605
8.1188,0.55719,0,0.55719
8.1277,0.23878,0,0.23878
8.1365,0.15726,0,0.15726
8.1453,0.2489,0,0.2489
8.1542,0.2427,0,0.2427
8.163,0.15208,0,0.15208
8.1719,0.13156,0,0.13156
8.1807,0.10413,0,0.10413
8.1896,0.10214,0,0.10214
8.1984,0.1774,0,0.1774
8.2072,0.52224,0,0.52224
8.2161,1.026,0,1.026
8.2249,1.0437,0,1.0437
8.2338,0.71354,0,0.71354
8.2426,0.32388,0,0.32388
8.2515,0.25368,0,0.25368
8.2603,0.46817,0,0.46817
8.2692,1.1671,0,1.1671
8.278,1.9259,0,1.9259
8.2868,1.2614,0,1.2614
8.2957,0.43614,0,0.43614
8.3045,0.16865,0,0.16865
8.3134,0.16341,0,0.16341
8.3222,0.28537,0,0.28537
8.3311,0.35429,0,0.35429
8.3399,0.19032,0,0.19032
8.3488,0.079934,0,0.079934
8.3576,0.059971,0,0.059971
8.3664,0.073098,0,0.073098
8.3753,0.15643,0,0.15643
8.3841,0.27898,0,0.27898
8.393,0.22331,0,0.22331
8.4018,0.1456,0,0.1456
8.4107,0.23442,0,0.23442
8.4195,0.49905,0,0.49905
8.4283,0.68595,0,0.68595
8.4372,0.62995,0,0.62995
8.446,0.28275,0,0.28275
8.4549,0.091513,0,0.091513
8.4637,0.050021,0,0.050021
8.4726,0.035401,0,0.035401
8.4814,0.028696,0,0.028696
8.4903,0.025285,0,0.025285
8.4991,0.023946,0,0.023946
8.5079,0.024634,0,0.024634
8.5168,0.027792,0,0.027792
8.5256,0.039569,0,0.039569
8.5345,0.090143,0,0.090143
8.5433,0.20853,0,0.20853
8.5522,0.22549,0,0.22549
8.561,0.13397,0,0.13397
8.5699,0.079815,0,0.079815
8.5787,0.061801,0,0.061801
8.5875,0.082502,0,0.082502
8.5964,0.2037,0,0.2037
8.6052,0.49283,0,0.49283
8.6141,0.56794,0,0.56794
8.6229,0.50174,0,0.50174
8.6318,0.78935,0,0.78935
8.6406,0.68039,0,0.68039
8.6494,0.26397,0,0.26397
8.6583,0.10939,0,0.10939
8.6671,0.077144,0,0.077144
8.676,0.089963,0,0.089963
8.6848,0.1827,0,0.1827
8.6937,0.42809,0,0.42809
8.7025,0.57983,0,0.57983
8.7114,0.5866,0,0.5866
8.7202,0.47154,0,0.47154
8.729,0.39293,0,0.39293
8.7379,0.23565,0,0.23565
8.7467,0.10473,0,0.10473
8.7556,0.070132,0,0.070132
8.7644,0.057888,0,0.057888
8.7733,0.042811,0,0.042811
8.7821,0.038097,0,0.038097
8.791,0.040104,0,0.040104
8.7998,0.047151,0,0.047151
8.8086,0.063821,0,0.063821
8.8175,0.11221,0,0.11221
8.8263,0.32454,0,0.32454
8.8352,0.68907,0,0.68907
8.844,0.62782,0,0.62782
8.8529,0.40707,0,0.40707
8.8617,0.42393,0,0.42393
8.8706,0.53435,0,0.53435
8.8794,0.83572,0,0.83572
8.8882,0.88306,0,0.88306
8.8971,0.8166,0,0.8166
8.9059,1.3269,0,1.3269
8.9148,1.2215,0,1.2215
8.9236,0.49624,0,0.49624
8.9325,0.17438,0,0.17438
8.9413,0.086961,0,0.086961
8.9501,0.058581,0,0.058581
8.959,0.044034,0,0.044034
8.9678,0.035401,0,0.035401
8.9767,0.030807,0,0.030807
8.9855,0.02896,0,0.02896
8.9944,0.032151,0,0.032151
9.0032,0.055006,0,0.055006
9.0121,0.10989,0,0.10989
9.0209,0.11391,0,0.11391
9.0297,0.066517,0,0.066517
9.0386,0.06964,0,0.06964
9.0474,0.15339,0,0.15339
9.0563,0.23019,0,0.23019
9.0651,0.13395,0,0.13395
9.074,0.055037,0,0.055037
9.0828,0.039794,0,0.039794
9.0917,0.046944,0,0.046944
9.1005,0.093236,0,0.093236
9.1093,0.22835,0,0.22835
9.1182,0.3144,0,0.3144
9.127,0.21851,0,0.21851
9.1359,0.1996,0,0.1996
9.1447,0.24402,0,0.24402
9.1536,0.35728,0,0.35728
9.1624,0.38211,0,0.38211
9.1712,0.23784,0,0.23784
9.1801,0.27164,0,0.27164
9.1889,0.58931,0,0.58931
9.1978,0.60624,0,0.60624
9.2066,0.25328,0,0.25328
9.2155,0.091473,0,0.091473
9.2243,0.048862,0,0.048862
9.2332,0.037833,0,0.037833
9.242,0.034282,0,0.034282
9.2508,0.037674,0,0.037674
9.2597,0.054365,0,0.054365
9.2685,0.090376,0,0.090376
9.2774,0.21056,0,0.21056
9.2862,0.44887,0,0.44887
9.2951,0.42509,0,0.42509


==> figures/data/20220726/expXRD_fit_spstrnmf2.csv <==
0,0,0,-0
0.008844,0,0,-0
0.017688,0,0,-0
0.026532,0,0,-0
0.035376,0,0,-0
0.04422,0,0,-0
0.053064,0,0,-0
0.061908,0,0,-0
0.070752,0,0,-0
0.079596,0,0,-0
0.08844,0,0,-0
0.097284,0,0,-0
0.10613,0,0,-0
0.11497,0,0,-0
0.12382,0,0,-0
0.13266,0,0,-0
0.1415,0,0,-0
0.15035,0,0,-0
0.15919,0,0,-0
0.16804,0,0,-0
0.17688,0,0,-0
0.18572,0,0,-0
0.19457,0,0,-0
0.20341,0,0,-0
0.21226,0,0,-0
0.2211,0,0,-0
0.22994,0,0,-0
0.23879,0,0,-0
0.24763,0,0,-0
0.25648,0,0,-0
0.26532,0,0,-0
0.27416,0,0,-0
0.28301,0,0,-0
0.29185,0,0,-0
0.3007,0,0,-0
0.30954,0,0,-0
0.31838,0,0,-0
0.32723,0,0,-0
0.33607,0,0,-0
0.34492,0,0,-0
0.35376,0,0,-0
0.3626,0,0,-0
0.37145,0,0,-0
0.38029,0,0,-0
0.38914,0,0,-0
0.39798,0,0,-0
0.40682,0,0,-0
0.41567,0,0,-0
0.42451,0,0,-0
0.43336,0,0,-0
0.4422,0,0,-0
0.45104,0,0,-0
0.45989,0,0,-0
0.46873,0,0,-0
0.47758,0,0,-0
0.48642,0,0,-0
0.49527,0,0,-0
0.50411,0,0,-0
0.51295,0,0,-0
0.5218,0,0,-0
0.53064,0,0,-0
0.53949,0,0,-0
0.54833,0,0,-0
0.55717,0,0,-0
0.56602,0.036155,0,0.036155
0.57486,0.059695,0,0.059695
0.58371,0.058735,0,0.058735
0.59255,0.057837,0,0.057837
0.60139,0.056999,0,0.056999
0.61024,0.05623,0,0.05623
0.61908,0.055518,0,0.055518
0.62793,0.054875,0,0.054875
0.63677,0.054291,0,0.054291
0.64561,0.053772,0,0.053772
0.65446,0.053318,0,0.053318
0.6633,0.052927,0,0.052927
0.67215,0.052607,0,0.052607
0.68099,0.052356,0,0.052356
0.68983,0.052186,0,0.052186
0.69868,0.052086,0,0.052086
0.70752,0.052077,0,0.052077
0.71637,0.052162,0,0.052162
0.72521,0.052346,0,0.052346
0.73405,0.052657,0,0.052657
0.7429,0.053083,0,0.053083
0.75174,0.053669,0,0.053669
0.76059,0.054411,0,0.054411
0.76943,0.055359,0,0.055359
0.77827,0.056545,0,0.056545
0.78712,0.057989,0,0.057989
0.79596,0.059789,0,0.059789
0.80481,0.061966,0,0.061966
0.81365,0.0647,0,0.0647
0.82249,0.068046,0,0.068046
0.83134,0.072239,0,0.072239
0.84018,0.077538,0,0.077538
0.84903,0.084233,0,0.084233
0.85787,0.093093,0,0.093093
0.86671,0.1046,0,0.1046
0.87556,0.12068,0,0.12068
0.8844,0.14301,0,0.14301
0.89325,0.17604,0,0.17604
0.90209,0.22788,0,0.22788
0.91093,0.31253,0.74814,-0.43561
0.91978,0.48578,2.5569,-2.0712
0.92862,1.0854,6.0377,-4.9523
0.93747,6.3785,11.54,-5.1618
0.94631,20.992,16.495,4.497
0.95515,22.716,18.763,3.9533
0.964,7.7463,14.26,-6.5134
0.97284,1.2852,5.8216,-4.5363
0.98169,0.47026,1.536,-1.0657
0.99053,0.28305,0,0.28305
0.99937,0.1984,0,0.1984
1.0082,0.1475,0,0.1475
1.0171,0.11613,0,0.11613
1.0259,0.095179,0,0.095179
1.0348,0.080434,0,0.080434
1.0436,0.069965,0,0.069965
1.0524,0.061986,0,0.061986
1.0613,0.056018,0,0.056018
1.0701,0.051283,0,0.051283
1.079,0.047545,0,0.047545
1.0878,0.044526,0,0.044526
1.0967,0.042036,0,0.042036
1.1055,0.040004,0,0.040004
1.1143,0.038283,0,0.038283
1.1232,0.036853,0,0.036853
1.132,0.035629,0,0.035629
1.1409,0.034591,0,0.034591
1.1497,0.033689,0,0.033689
1.1586,0.032918,0,0.032918
1.1674,0.032258,0,0.032258
1.1763,0.031679,0,0.031679
1.1851,0.031179,0,0.031179
1.1939,0.030738,0,0.030738
1.2028,0.03036,0,0.03036
1.2116,0.030043,0,0.030043
1.2205,0.029763,0,0.029763
1.2293,0.02952,0,0.02952
1.2382,0.029322,0,0.029322
1.247,0.029152,0,0.029152
1.2559,0.029013,0,0.029013
1.2647,0.028903,0,0.028903
1.2735,0.028826,1.3868,-1.358
1.2824,0.028763,3.9215,-3.8928
1.2912,0.028735,0,0.028735
1.3001,0.02872,0,0.02872
1.3089,0.028733,0,0.028733
1.3178,0.028767,0,0.028767
1.3266,0.028814,0,0.028814
1.3354,0.028888,0,0.028888
1.3443,0.028985,0,0.028985
1.3531,0.029095,0,0.029095
1.362,0.029227,0,0.029227
1.3708,0.029375,0,0.029375
1.3797,0.029555,0,0.029555
1.3885,0.029743,0,0.029743
1.3974,0.029961,0,0.029961
1.4062,0.0302,0,0.0302
1.415,0.030457,0,0.030457
1.4239,0.030737,0,0.030737
1.4327,0.031051,0,0.031051
1.4416,0.031383,0,0.031383
1.4504,0.031744,0,0.031744
1.4593,0.032137,0,0.032137
1.4681,0.032555,0,0.032555
1.477,0.033015,0,0.033015
1.4858,0.0335,0,0.0335
1.4946,0.034025,0,0.034025
1.5035,0.034589,0,0.034589
1.5123,0.035203,0,0.035203
1.5212,0.035863,0,0.035863
1.53,0.036568,0,0.036568
1.5389,0.037337,0,0.037337
1.5477,0.038164,0,0.038164
1.5565,0.039057,0,0.039057
1.5654,0.040026,0,0.040026
1.5742,0.041073,0,0.041073
1.5831,0.042223,0,0.042223
1.5919,0.043456,0,0.043456
1.6008,0.044822,0,0.044822
1.6096,0.046303,0,0.046303
1.6185,0.047938,0,0.047938
1.6273,0.049731,0,0.049731
1.6361,0.051715,0,0.051715
1.645,0.053923,0,0.053923
1.6538,0.056362,0,0.056362
1.6627,0.059116,0,0.059116
1.6715,0.062182,0,0.062182
1.6804,0.065669,0,0.065669
1.6892,0.069623,0,0.069623
1.6981,0.074138,0,0.074138
1.7069,0.079368,0,0.079368
1.7157,0.085371,0,0.085371
1.7246,0.092516,0,0.092516
1.7334,0.10087,0,0.10087
1.7423,0.11096,0,0.11096
1.7511,0.12314,0,0.12314
1.76,0.1381,0,0.1381
1.7688,0.15698,0,0.15698
1.7776,0.18068,0,0.18068
1.7865,0.21244,0,0.21244
1.7953,0.25435,0,0.25435
1.8042,0.31361,0,0.31361
1.813,0.39958,0,0.39958
1.8219,0.53078,0,0.53078
1.8307,0.75446,0,0.75446
1.8396,1.152,1.0855,0.06654
1.8484,2.7482,4.0471,-1.299
1.8572,12.704,16.595,-3.8919
1.8661,44.58,32.506,12.074
1.8749,50.086,40.879,9.2079
1.8838,17.804,23.496,-5.6923
1.8926,8.0922,8.4502,-0.35805
1.9015,11.783,3.7491,8.0339
1.9103,7.2791,1.9128,5.3663
1.9192,1.9714,0.1934,1.778
1.928,0.71287,0,0.71287
1.9368,0.44454,0,0.44454
1.9457,0.32905,0,0.32905
1.9545,0.25951,0,0.25951
1.9634,0.21225,0,0.21225
1.9722,0.18055,0,0.18055
1.9811,0.15711,0,0.15711
1.9899,0.14007,0,0.14007
1.9987,0.12724,0,0.12724
2.0076,0.11755,0,0.11755
2.0164,0.11035,0,0.11035
2.0253,0.10488,0,0.10488
2.0341,0.10107,0,0.10107
2.043,0.098425,0,0.098425
2.0518,0.096906,1.3784,-1.2815
2.0607,0.09634,0.32793,-0.23159
2.0695,0.096645,0,0.096645
2.0783,0.097851,0,0.097851
2.0872,0.099857,0,0.099857
2.096,0.10283,0,0.10283
2.1049,0.10672,0,0.10672
2.1137,0.11171,0,0.11171
2.1226,0.11791,0,0.11791
2.1314,0.12553,0,0.12553
2.1403,0.13498,0,0.13498
2.1491,0.14642,0,0.14642
2.1579,0.16084,0,0.16084
2.1668,0.17862,0,0.17862
2.1756,0.20125,0,0.20125
2.1845,0.23039,0,0.23039
2.1933,0.26831,0,0.26831
2.2022,0.32048,0,0.32048
2.211,0.39146,0,0.39146
2.2198,0.49835,0,0.49835
2.2287,0.65998,0,0.65998
2.2375,0.93034,0,0.93034
2.2464,1.4492,0.63326,0.81591
2.2552,2.9384,3.4359,-0.49749
2.2641,14.81,19.423,-4.6122
2.2729,51.836,43.093,8.7432
2.2818,63.298,53.855,9.4433
2.2906,24.73,31.892,-7.1618
2.2994,5.1112,8.3368,-3.2256
2.3083,1.7298,3.5337,-1.8039
2.3171,1.0467,1.4271,-0.38047
2.326,0.73937,0,0.73937
2.3348,0.56056,0,0.56056
2.3437,0.45871,0,0.45871
2.3525,0.39469,0,0.39469
2.3614,0.3574,0,0.3574
2.3702,0.33833,0,0.33833
2.379,0.33313,0,0.33313
2.3879,0.34168,0,0.34168
2.3967,0.36248,0,0.36248
2.4056,0.39981,0,0.39981
2.4144,0.45639,0,0.45639
2.4233,0.54151,0,0.54151
2.4321,0.67145,0,0.67145
2.4409,0.86947,1.097,-0.22752
2.4498,1.2109,3.3382,-2.1273
2.4586,1.8069,7.3583,-5.5514
2.4675,3.424,16.339,-12.915
2.4763,13.39,36.612,-23.222
2.4852,57.237,63.93,-6.6937
2.494,95.43,77.392,18.038
2.5029,48.364,59.391,-11.026
2.5117,11.235,29.028,-17.793
2.5205,2.8584,11.305,-8.4461
2.5294,1.6222,5.4495,-3.8273
2.5382,1.059,4.4289,-3.3699
2.5471,0.74968,2.1638,-1.4142
2.5559,0.5603,0,0.5603
2.5648,0.43398,0,0.43398
2.5736,0.34919,0,0.34919
2.5825,0.28674,0,0.28674
2.5913,0.24136,0,0.24136
2.6001,0.20643,0,0.20643
2.609,0.17937,0,0.17937
2.6178,0.15808,0,0.15808
2.6267,0.1408,0,0.1408
2.6355,0.12703,0,0.12703
2.6444,0.11558,0,0.11558
2.6532,0.10624,0,0.10624
2.662,0.098451,0,0.098451
2.6709,0.091981,0,0.091981
2.6797,0.086649,0,0.086649
2.6886,0.082192,0,0.082192
2.6974,0.078613,0.44273,-0.36412
2.7063,0.075697,0.57295,-0.49725
2.7151,0.073463,0,0.073463
2.724,0.071817,0,0.071817
2.7328,0.070751,0,0.070751
2.7416,0.070293,0,0.070293
2.7505,0.070398,0,0.070398
2.7593,0.071248,0,0.071248
2.7682,0.072822,0,0.072822
2.777,0.075414,0,0.075414
2.7859,0.079281,0,0.079281
2.7947,0.084931,0,0.084931
2.8036,0.093585,0,0.093585
2.8124,0.10669,0,0.10669
2.8212,0.13094,0,0.13094
2.8301,0.19629,0,0.19629
2.8389,0.59753,0,0.59753
2.8478,1.9451,0,1.9451
2.8566,2.6078,0,2.6078
2.8655,1.1472,0,1.1472
2.8743,0.31822,0,0.31822
2.8831,0.21913,0,0.21913
2.892,0.21523,0,0.21523
2.9008,0.2399,0,0.2399
2.9097,0.28805,0,0.28805
2.9185,0.3683,0,0.3683
2.9274,0.51154,0,0.51154
2.9362,0.76862,0.46461,0.30402
2.9451,1.6457,2.5516,-0.90596
2.9539,6.9218,6.7964,0.1254
2.9627,25.118,12.302,12.817
2.9716,31.534,13.465,18.069
2.9804,12.189,8.4229,3.7659
2.9893,2.7459,3.1846,-0.43867
2.9981,0.91843,1.1441,-0.22565
3.007,0.57115,0.91943,-0.34828
3.0158,0.39386,0.90144,-0.50758
3.0247,0.29544,0,0.29544
3.0335,0.23472,0,0.23472
3.0423,0.19521,0,0.19521
3.0512,0.16967,0,0.16967
3.06,0.1522,0,0.1522
3.0689,0.14133,0,0.14133
3.0777,0.13482,0,0.13482
3.0866,0.13217,0,0.13217
3.0954,0.13292,0.68595,-0.55303
3.1043,0.13685,2.6338,-2.4969
3.1131,0.14462,0,0.14462
3.1219,0.15628,0,0.15628
3.1308,0.17363,0,0.17363
3.1396,0.19793,0,0.19793
3.1485,0.23254,0,0.23254
3.1573,0.28327,0,0.28327
3.1662,0.35767,0,0.35767
3.175,0.48015,0.13321,0.34694
3.1838,0.68205,1.1169,-0.43484
3.1927,1.1019,3.026,-1.9241
3.2015,2.814,6.3145,-3.5005
3.2104,12.501,17.078,-4.5761
3.2192,34.583,32.045,2.5378
3.2281,32.283,30.759,1.5246
3.2369,10.257,14.337,-4.0802
3.2458,2.2054,4.1445,-1.9391
3.2546,1.269,0,1.269
3.2634,1.9776,0,1.9776
3.2723,5.0104,0,5.0104
3.2811,5.4865,0,5.4865
3.29,2.0753,0,2.0753
3.2988,0.63598,0,0.63598
3.3077,0.33587,0,0.33587
3.3165,0.26751,0.11524,0.15228
3.3254,0.24529,1.3387,-1.0934
3.3342,0.27493,0,0.27493
3.343,0.64129,0,0.64129
3.3519,2.1628,0,2.1628
3.3607,3.659,0,3.659
3.3696,2.017,0,2.017
3.3784,0.5364,0,0.5364
3.3873,0.19589,0,0.19589
3.3961,0.13313,0,0.13313
3.4049,0.10562,0,0.10562
3.4138,0.088981,0,0.088981
3.4226,0.078753,0,0.078753
3.4315,0.071614,0,0.071614
3.4403,0.066726,0,0.066726
3.4492,0.063299,0,0.063299
3.458,0.060959,0,0.060959
3.4669,0.059541,0,0.059541
3.4757,0.058807,0,0.058807
3.4845,0.05879,0,0.05879
3.4934,0.059376,0,0.059376
3.5022,0.060617,0,0.060617
3.5111,0.062535,0,0.062535
3.5199,0.065193,0,0.065193
3.5288,0.068797,0,0.068797
3.5376,0.073406,0,0.073406
3.5465,0.079492,0,0.079492
3.5553,0.087276,0,0.087276
3.5641,0.097519,0,0.097519
3.573,0.11122,0,0.11122
3.5818,0.12968,0,0.12968
3.5907,0.15649,0,0.15649
3.5995,0.19521,0,0.19521
3.6084,0.25865,0,0.25865
3.6172,0.36835,0,0.36835
3.626,0.62192,1.9046,-1.2827
3.6349,2.1033,4.9077,-2.8044
3.6437,8.0595,9.0099,-0.95035
3.6526,14.041,10.434,3.6067
3.6614,7.8436,7.1667,0.67684
3.6703,2.0952,2.8929,-0.79769
3.6791,0.77222,0.30588,0.46634
3.688,0.63972,0,0.63972
3.6968,0.75247,0,0.75247
3.7056,1.3678,2.1433,-0.77541
3.7145,5.7905,7.9412,-2.1506
3.7233,15.296,14.03,1.2661
3.7322,15.4,13.543,1.8566
3.741,9.9065,8.2743,1.6323
3.7499,5.037,3.8375,1.1996
3.7587,1.5911,0.5514,1.0397
3.7676,0.56966,0,0.56966
3.7764,0.37384,0,0.37384
3.7852,0.30702,0,0.30702
3.7941,0.44209,0,0.44209
3.8029,0.75562,0,0.75562
3.8118,0.60927,0,0.60927
3.8206,0.25885,0,0.25885
3.8295,0.1342,0,0.1342
3.8383,0.10992,0,0.10992
3.8471,0.097369,0,0.097369
3.856,0.089736,0,0.089736
3.8648,0.084801,0,0.084801
3.8737,0.081774,0,0.081774
3.8825,0.080586,0,0.080586
3.8914,0.080303,0,0.080303
3.9002,0.081392,0,0.081392
3.9091,0.083411,0,0.083411
3.9179,0.086605,0,0.086605
3.9267,0.091064,0,0.091064
3.9356,0.096902,0,0.096902
3.9444,0.10456,0,0.10456
3.9533,0.11415,0,0.11415
3.9621,0.12662,0,0.12662
3.971,0.14241,0,0.14241
3.9798,0.16297,0,0.16297
3.9887,0.19023,0,0.19023
3.9975,0.22648,0,0.22648
4.0063,0.27821,0,0.27821
4.0152,0.3512,2.0524,-1.7012
4.024,0.46585,1.9131,-1.4472
4.0329,0.65166,0.45509,0.19657
4.0417,0.99003,2.8926,-1.9026
4.0506,2.0138,8.4228,-6.4089
4.0594,7.0359,18.098,-11.062
4.0682,26.361,28.946,-2.5851
4.0771,36.864,29.368,7.496
4.0859,15.636,18.741,-3.1052
4.0948,3.7885,8.8649,-5.0765
4.1036,1.7859,6.5153,-4.7294
4.1125,2.3166,6.9125,-4.596
4.1213,6.9404,7.2732,-0.3328
4.1302,16.488,7.5853,8.9027
4.139,13.247,5.3978,7.8494
4.1478,4.0126,1.5699,2.4427
4.1567,1.0749,0,1.0749
4.1655,0.57028,0,0.57028
4.1744,0.3906,0,0.3906
4.1832,0.28831,0,0.28831
4.1921,0.22774,0,0.22774
4.2009,0.18622,0,0.18622
4.2098,0.15813,0,0.15813
4.2186,0.13829,0,0.13829
4.2274,0.12453,0,0.12453
4.2363,0.11594,0,0.11594
4.2451,0.11166,0,0.11166
4.254,0.11322,0.46757,-0.35435
4.2628,0.12215,0.99569,-0.87355
4.2717,0.14567,0.52336,-0.37769
4.2805,0.22596,0.49577,-0.26981
4.2893,0.6432,1.4034,-0.76023
4.2982,2.2495,2.1896,0.059916
4.307,3.2563,2.2671,0.98917
4.3159,1.4364,1.0005,0.43594
4.3247,0.36372,0,0.36372
4.3336,0.16399,0,0.16399
4.3424,0.11823,0,0.11823
4.3513,0.099195,0,0.099195
4.3601,0.091431,0,0.091431
4.3689,0.089949,0,0.089949
4.3778,0.094858,0,0.094858
4.3866,0.10691,0.68712,-0.58021
4.3955,0.1306,0.81415,-0.68355
4.4043,0.18087,0,0.18087
4.4132,0.32713,0,0.32713
4.422,1.3185,0.77621,0.54228
4.4309,3.8379,1.9267,1.9111
4.4397,4.0798,1.219,2.8607
4.4485,1.5474,0.72761,0.81976
4.4574,0.40607,1.8579,-1.4518
4.4662,0.20658,1.6549,-1.4483
4.4751,0.15854,0.64293,-0.48439
4.4839,0.14456,0,0.14456
4.4928,0.14593,0,0.14593
4.5016,0.16258,0,0.16258
4.5104,0.19772,0,0.19772
4.5193,0.26304,0,0.26304
4.5281,0.40777,0.24058,0.16719
4.537,0.88329,1.6532,-0.7699
4.5458,3.9244,4.6427,-0.71823
4.5547,9.8698,6.9873,2.8824
4.5635,8.3935,6.0893,2.3042
4.5724,2.8488,3.0506,-0.20184
4.5812,1.2823,1.0868,0.1955
4.59,2.6034,0.48414,2.1193
4.5989,3.4805,0,3.4805
4.6077,1.5579,0,1.5579
4.6166,0.44828,0,0.44828
4.6254,0.23532,0,0.23532
4.6343,0.21643,0,0.21643
4.6431,0.40252,0,0.40252
4.652,0.9447,0,0.9447
4.6608,0.93807,0,0.93807
4.6696,0.35985,0,0.35985
4.6785,0.13019,0,0.13019
4.6873,0.089779,0,0.089779
4.6962,0.078584,0,0.078584
4.705,0.076088,0,0.076088
4.7139,0.081168,0,0.081168
4.7227,0.096587,0,0.096587
4.7315,0.14523,0,0.14523
4.7404,0.42028,0,0.42028
4.7492,1.4514,0,1.4514
4.7581,2.2122,0,2.2122
4.7669,1.1052,0,1.1052
4.7758,0.31186,0,0.31186
4.7846,0.11814,0,0.11814
4.7935,0.081888,0,0.081888
4.8023,0.065635,0,0.065635
4.8111,0.057269,0,0.057269
4.82,0.053195,0,0.053195
4.8288,0.051572,0,0.051572
4.8377,0.05214,0,0.05214
4.8465,0.054451,0,0.054451
4.8554,0.058884,0,0.058884
4.8642,0.06607,0,0.06607
4.8731,0.077132,0,0.077132
4.8819,0.095483,0,0.095483
4.8907,0.12553,0,0.12553
4.8996,0.19163,0,0.19163
4.9084,0.45169,0.21392,0.23777
4.9173,1.5869,1.508,0.078919
4.9261,3.4789,2.3382,1.1407
4.935,3.8219,2.093,1.7289
4.9438,2.4519,1.1195,1.3324
4.9527,0.83162,0.10914,0.72248
4.9615,0.3268,0.72001,-0.39321
4.9703,0.33094,0,0.33094
4.9792,0.75204,0,0.75204
4.988,1.0756,0,1.0756
4.9969,0.58916,0,0.58916
5.0057,0.28761,0,0.28761
5.0146,0.38356,0,0.38356
5.0234,0.52927,0,0.52927
5.0322,0.34365,0,0.34365
5.0411,0.20401,0,0.20401
5.0499,0.20733,0,0.20733
5.0588,0.26532,0,0.26532
5.0676,0.41705,0.092052,0.325
5.0765,1.0545,1.5615,-0.50699
5.0853,4.1518,4.1668,-0.015036
5.0942,8.8041,6.0056,2.7985
5.103,6.2734,5.451,0.82232
5.1118,1.9209,2.4064,-0.48546
5.1207,0.5578,0,0.5578
5.1295,0.35543,0,0.35543
5.1384,0.28828,0,0.28828
5.1472,0.27659,0,0.27659
5.1561,0.30703,0.034127,0.2729
5.1649,0.3952,2.3729,-1.9777
5.1738,0.77165,4.7516,-3.9799
5.1826,2.44,6.262,-3.822
5.1914,6.4438,6.3676,0.076232
5.2003,6.2113,5.1402,1.0711
5.2091,2.4304,3.6036,-1.1732
5.218,1.4983,3.2889,-1.7906
5.2268,3.6289,3.9904,-0.36145
5.2357,10.946,4.6031,6.3427
5.2445,12.566,3.9973,8.5682
5.2533,5.0046,2.3148,2.6898
5.2622,2.3069,1.0628,1.2441
5.271,3.5191,0.052297,3.4668
5.2799,3.0209,0,3.0209
5.2887,1.0816,0,1.0816
5.2976,0.41753,0,0.41753
5.3064,0.2505,0,0.2505
5.3153,0.19206,0,0.19206
5.3241,0.1603,0,0.1603
5.3329,0.14416,0,0.14416
5.3418,0.14207,0,0.14207
5.3506,0.15849,0,0.15849
5.3595,0.28175,0,0.28175
5.3683,0.79999,0,0.79999
5.3772,1.4806,0,1.4806
5.386,0.96925,0,0.96925
5.3949,0.3611,0,0.3611
5.4037,0.26337,0,0.26337
5.4125,0.34688,0,0.34688
5.4214,0.92243,0,0.92243
5.4302,3.334,1.3316,2.0024
5.4391,6.3667,1.718,4.6486
5.4479,3.8403,1.1533,2.687
5.4568,0.98256,0.16676,0.81581
5.4656,0.3423,0,0.3423
5.4744,0.18984,0,0.18984
5.4833,0.13194,0,0.13194
5.4921,0.098861,0,0.098861
5.501,0.078781,0,0.078781
5.5098,0.065749,0,0.065749
5.5187,0.056636,0,0.056636
5.5275,0.050664,0,0.050664
5.5364,0.046565,0,0.046565
5.5452,0.043978,0,0.043978
5.554,0.04288,0,0.04288
5.5629,0.043318,0,0.043318
5.5717,0.04607,0,0.04607
5.5806,0.052368,0,0.052368
5.5894,0.072163,0,0.072163
5.5983,0.1742,0,0.1742
5.6071,0.51975,0,0.51975
5.616,0.7069,0,0.7069
5.6248,0.34035,0,0.34035
5.6336,0.12007,0,0.12007
5.6425,0.069899,0,0.069899
5.6513,0.064248,0,0.064248
5.6602,0.067232,0,0.067232
5.669,0.077481,0,0.077481
5.6779,0.10038,0,0.10038
5.6867,0.16154,0,0.16154
5.6955,0.50357,0,0.50357
5.7044,1.2343,0,1.2343
5.7132,1.2215,0,1.2215
5.7221,0.65943,0,0.65943
5.7309,0.97794,0,0.97794
5.7398,2.9181,0,2.9181
5.7486,3.8519,0,3.8519
5.7575,1.6403,0,1.6403
5.7663,0.44318,0,0.44318
5.7751,0.21251,0,0.21251
5.784,0.1598,0,0.1598
5.7928,0.14655,0,0.14655
5.8017,0.1606,0,0.1606
5.8105,0.20807,0,0.20807
5.8194,0.4103,0.70896,-0.29867
5.8282,1.4221,2.04,-0.6179
5.8371,3.6991,2.8784,0.82073
5.8459,3.363,2.3746,0.98846
5.8547,1.1655,1.4672,-0.30165
5.8636,0.49348,0.45821,0.035269
5.8724,0.72985,0,0.72985
5.8813,2.0032,1.1371,0.86609
5.8901,2.5177,1.8068,0.71087
5.899,1.1085,0.72043,0.38803
5.9078,0.35427,0,0.35427
5.9166,0.21315,0,0.21315
5.9255,0.36167,0,0.36167
5.9343,0.62976,0,0.62976
5.9432,0.51764,0,0.51764
5.952,0.28086,0.42191,-0.14105
5.9609,0.35291,0.34406,0.0088499
5.9697,0.42262,0.66269,-0.24007
5.9786,0.22062,0.56309,-0.34246
5.9874,0.097505,0,0.097505
5.9962,0.067861,0,0.067861
6.0051,0.062212,0,0.062212
6.0139,0.061887,0,0.061887
6.0228,0.064646,0,0.064646
6.0316,0.070815,0,0.070815
6.0405,0.080413,0,0.080413
6.0493,0.095315,0,0.095315
6.0582,0.11761,0,0.11761
6.067,0.15227,0,0.15227
6.0758,0.21316,0,0.21316
6.0847,0.32724,0.41597,-0.088727
6.0935,0.78359,1.7205,-0.93687
6.1024,2.7587,3.5219,-0.76321
6.1112,6.5207,4.6093,1.9114
6.1201,5.3168,4.1211,1.1957
6.1289,2.1107,2.8598,-0.74904
6.1377,2.6172,2.0997,0.51754
6.1466,5.0879,1.8481,3.2397
6.1554,4.4571,1.4859,2.9712
6.1643,1.7428,1.1095,0.63335
6.1731,0.52524,0.58901,-0.063762
6.182,0.25538,0,0.25538
6.1908,0.16759,0,0.16759
6.1997,0.1236,0,0.1236
6.2085,0.095644,0,0.095644
6.2173,0.077614,0,0.077614
6.2262,0.065206,0,0.065206
6.235,0.056492,0,0.056492
6.2439,0.050385,0,0.050385
6.2527,0.045981,0,0.045981
6.2616,0.043143,0,0.043143
6.2704,0.041424,0,0.041424
6.2793,0.040972,0,0.040972
6.2881,0.041779,0,0.041779
6.2969,0.044019,0,0.044019
6.3058,0.048557,0,0.048557
6.3146,0.056864,0,0.056864
6.3235,0.072746,0,0.072746
6.3323,0.1085,0,0.1085
6.3412,0.24887,0.44972,-0.20085
6.35,0.88767,1.4585,-0.57086
6.3588,1.8378,1.6762,0.16162
6.3677,1.1945,1.1984,-0.0038784
6.3765,0.36904,0,0.36904
6.3854,0.1473,0,0.1473
6.3942,0.10536,0,0.10536
6.4031,0.10097,0,0.10097
6.4119,0.11819,0,0.11819
6.4208,0.17395,0,0.17395
6.4296,0.49321,0,0.49321
6.4384,1.5136,0.30036,1.2132
6.4473,2.2509,1.1232,1.1277
6.4561,1.2424,0.86742,0.37493
6.465,0.72976,0,0.72976
6.4738,0.83802,0,0.83802
6.4827,0.49298,0,0.49298
6.4915,0.20671,0,0.20671
6.5004,0.16058,0,0.16058
6.5092,0.24698,0,0.24698
6.518,0.30183,0,0.30183
6.5269,0.24434,0,0.24434
6.5357,0.39326,0,0.39326
6.5446,1.2155,0,1.2155
6.5534,2.6333,0.17156,2.4617
6.5623,2.025,0.86419,1.1608
6.5711,0.91653,0.7888,0.12773
6.5799,1.3931,0,1.3931
6.5888,2.1259,0,2.1259
6.5976,1.1271,0,1.1271
6.6065,0.34332,0,0.34332
6.6153,0.14869,0,0.14869
6.6242,0.10002,0,0.10002
6.633,0.079216,0,0.079216
6.6419,0.073166,0,0.073166
6.6507,0.084247,0,0.084247
6.6595,0.10328,0,0.10328
6.6684,0.093666,0,0.093666
6.6772,0.090606,0,0.090606
6.6861,0.12704,0,0.12704
6.6949,0.28173,0,0.28173
6.7038,0.95033,0.12602,0.82432
6.7126,1.7216,0.94409,0.77755
6.7215,1.327,0,1.327
6.7303,0.56153,0,0.56153
6.7391,0.22498,0,0.22498
6.748,0.20136,0,0.20136
6.7568,0.16234,0,0.16234
6.7657,0.11269,0,0.11269
6.7745,0.13465,0,0.13465
6.7834,0.17036,0,0.17036
6.7922,0.13214,0,0.13214
6.801,0.11126,0,0.11126
6.8099,0.14346,0,0.14346
6.8187,0.27788,0,0.27788
6.8276,0.80246,0,0.80246
6.8364,1.589,0,1.589
6.8453,1.9418,0,1.9418
6.8541,1.8439,0,1.8439
6.863,0.87801,0,0.87801
6.8718,0.37148,0,0.37148
6.8806,0.29362,0,0.29362
6.8895,0.44732,0.013693,0.43363
6.8983,1.3422,1.2688,0.073376
6.9072,3.3792,1.931,1.4482
6.916,3.2485,1.8685,1.3801
6.9249,1.5159,1.3223,0.19359
6.9337,1.7388,1.0486,0.69023
6.9426,3.4113,1.0584,2.3529
6.9514,3.0153,0.89124,2.124
6.9602,1.8149,1.3169,0.498
6.9691,2.103,0.046908,2.0561
6.9779,1.471,0,1.471
6.9868,0.53218,0,0.53218
6.9956,0.22345,0,0.22345
7.0045,0.14951,0,0.14951
7.0133,0.12838,0,0.12838
7.0222,0.16646,0,0.16646
7.031,0.34307,0,0.34307
7.0398,0.6125,0,0.6125
7.0487,0.62605,0,0.62605
7.0575,0.35344,0,0.35344
7.0664,0.16206,0,0.16206
7.0752,0.13805,0,0.13805
7.0841,0.34003,0,0.34003
7.0929,0.77009,0,0.77009
7.1017,0.71206,0,0.71206
7.1106,0.28411,0,0.28411
7.1194,0.10379,0,0.10379
7.1283,0.069849,0,0.069849
7.1371,0.060698,0,0.060698
7.146,0.060401,0,0.060401
7.1548,0.06612,0,0.06612
7.1637,0.079734,0,0.079734
7.1725,0.10838,0,0.10838
7.1813,0.17484,0,0.17484
7.1902,0.52557,0,0.52557
7.199,1.6144,0.92631,0.68807
7.2079,2.4491,1.0762,1.3729
7.2167,1.3788,0.19084,1.188
7.2256,0.67591,0,0.67591
7.2344,0.52162,0,0.52162
7.2433,0.26147,0,0.26147
7.2521,0.15987,0,0.15987
7.2609,0.21237,0,0.21237
7.2698,0.2921,0,0.2921
7.2786,0.23338,0,0.23338
7.2875,0.29956,0,0.29956
7.2963,0.90887,0,0.90887
7.3052,1.5173,0,1.5173
7.314,0.84643,0,0.84643
7.3228,0.26196,0,0.26196
7.3317,0.10445,0,0.10445
7.3405,0.068965,0,0.068965
7.3494,0.05431,0,0.05431
7.3582,0.048869,0,0.048869
7.3671,0.049066,0,0.049066
7.3759,0.0578,0,0.0578
7.3848,0.098842,0,0.098842
7.3936,0.23991,0,0.23991
7.4024,0.53353,0,0.53353
7.4113,0.61805,0,0.61805
7.4201,0.29364,0,0.29364
7.429,0.13674,0,0.13674
7.4378,0.19453,0,0.19453
7.4467,0.50834,0,0.50834
7.4555,0.72221,0,0.72221
7.4644,0.36966,0,0.36966
7.4732,0.19332,0,0.19332
7.482,0.2396,0,0.2396
7.4909,0.20685,0,0.20685
7.4997,0.14792,0,0.14792
7.5086,0.16468,0,0.16468
7.5174,0.12352,0,0.12352
7.5263,0.083496,0,0.083496
7.5351,0.086248,0,0.086248
7.5439,0.12113,0,0.12113
7.5528,0.28234,0,0.28234
7.5616,0.88015,0,0.88015
7.5705,1.8251,0,1.8251
7.5793,1.3511,0,1.3511
7.5882,0.4643,0,0.4643
7.597,0.19952,0,0.19952
7.6059,0.1864,0,0.1864
7.6147,0.1981,0,0.1981
7.6235,0.2052,0,0.2052
7.6324,0.36817,0,0.36817
7.6412,1.1559,0.5697,0.58621
7.6501,2.9103,1.0433,1.867
7.6589,3.0083,1.0207,1.9876
7.6678,1.2432,0.42766,0.81549
7.6766,0.39365,0,0.39365
7.6855,0.16841,0,0.16841
7.6943,0.10922,0,0.10922
7.7031,0.081157,0,0.081157
7.712,0.067255,0,0.067255
7.7208,0.064703,0,0.064703
7.7297,0.081816,0,0.081816
7.7385,0.19283,0,0.19283
7.7474,0.42656,0,0.42656
7.7562,0.41865,0,0.41865
7.765,0.23556,0,0.23556
7.7739,0.26846,0,0.26846
7.7827,0.29517,0,0.29517
7.7916,0.14982,0,0.14982
7.8004,0.073466,0,0.073466
7.8093,0.097977,0,0.097977
7.8181,0.22594,0,0.22594
7.827,0.28096,0,0.28096
7.8358,0.13869,0,0.13869
7.8446,0.05135,0,0.05135
7.8535,0.028171,0,0.028171
7.8623,0.022074,0,0.022074
7.8712,0.019447,0,0.019447
7.88,0.01835,0,0.01835
7.8889,0.018504,0,0.018504
7.8977,0.019909,0,0.019909
7.9066,0.023076,0,0.023076
7.9154,0.030364,0,0.030364
7.9242,0.053071,0,0.053071
7.9331,0.16389,0,0.16389
7.9419,0.36973,0,0.36973
7.9508,0.31703,0,0.31703
7.9596,0.12664,0,0.12664
7.9685,0.055157,0,0.055157
7.9773,0.047333,0,0.047333
7.9861,0.061187,0,0.061187
7.995,0.15699,0,0.15699
8.0038,0.44424,0,0.44424
8.0127,0.63878,0,0.63878
8.0215,0.33294,0,0.33294
8.0304,0.10315,0,0.10315
8.0392,0.052073,0,0.052073
8.0481,0.041403,0,0.041403
8.0569,0.051188,0,0.051188
8.0657,0.081324,0,0.081324
8.0746,0.087079,0,0.087079
8.0834,0.068985,0,0.068985
8.0923,0.092683,0,0.092683
8.1011,0.279,0,0.279
8.11,0.62605,0,0.62605
8.1188,0.55719,0,0.55719
8.1277,0.23878,0,0.23878
8.1365,0.15726,0,0.15726
8.1453,0.2489,0,0.2489
8.1542,0.2427,0,0.2427
8.163,0.15208,0,0.15208
8.1719,0.13156,0,0.13156
8.1807,0.10413,0,0.10413
8.1896,0.10214,0,0.10214
8.1984,0.1774,0,0.1774
8.2072,0.52224,0,0.52224
8.2161,1.026,0,1.026
8.2249,1.0437,0,1.0437
8.2338,0.71354,0,0.71354
8.2426,0.32388,0,0.32388
8.2515,0.25368,0,0.25368
8.2603,0.46817,0.20146,0.26671
8.2692,1.1671,0.93554,0.23156
8.278,1.9259,0.95114,0.97481
8.2868,1.2614,0.72143,0.53999
8.2957,0.43614,0,0.43614
8.3045,0.16865,0,0.16865
8.3134,0.16341,0,0.16341
8.3222,0.28537,0,0.28537
8.3311,0.35429,0,0.35429
8.3399,0.19032,0,0.19032
8.3488,0.079934,0,0.079934
8.3576,0.059971,0,0.059971
8.3664,0.073098,0,0.073098
8.3753,0.15643,0,0.15643
8.3841,0.27898,0,0.27898
8.393,0.22331,0,0.22331
8.4018,0.1456,0,0.1456
8.4107,0.23442,0,0.23442
8.4195,0.49905,0,0.49905
8.4283,0.68595,0,0.68595
8.4372,0.62995,0,0.62995
8.446,0.28275,0,0.28275
8.4549,0.091513,0,0.091513
8.4637,0.050021,0,0.050021
8.4726,0.035401,0,0.035401
8.4814,0.028696,0,0.028696
8.4903,0.025285,0,0.025285
8.4991,0.023946,0,0.023946
8.5079,0.024634,0,0.024634
8.5168,0.027792,0,0.027792
8.5256,0.039569,0,0.039569
8.5345,0.090143,0,0.090143
8.5433,0.20853,0,0.20853
8.5522,0.22549,0,0.22549
8.561,0.13397,0,0.13397
8.5699,0.079815,0,0.079815
8.5787,0.061801,0,0.061801
8.5875,0.082502,0,0.082502
8.5964,0.2037,0,0.2037
8.6052,0.49283,0,0.49283
8.6141,0.56794,0,0.56794
8.6229,0.50174,0,0.50174
8.6318,0.78935,0,0.78935
8.6406,0.68039,0,0.68039
8.6494,0.26397,0,0.26397
8.6583,0.10939,0,0.10939
8.6671,0.077144,0,0.077144
8.676,0.089963,0,0.089963
8.6848,0.1827,0,0.1827
8.6937,0.42809,0,0.42809
8.7025,0.57983,0,0.57983
8.7114,0.5866,0,0.5866
8.7202,0.47154,0,0.47154
8.729,0.39293,0,0.39293
8.7379,0.23565,0,0.23565
8.7467,0.10473,0,0.10473
8.7556,0.070132,0,0.070132
8.7644,0.057888,0,0.057888
8.7733,0.042811,0,0.042811
8.7821,0.038097,0,0.038097
8.791,0.040104,0,0.040104
8.7998,0.047151,0,0.047151
8.8086,0.063821,0,0.063821
8.8175,0.11221,0,0.11221
8.8263,0.32454,0,0.32454
8.8352,0.68907,0,0.68907
8.844,0.62782,0,0.62782
8.8529,0.40707,0,0.40707
8.8617,0.42393,0,0.42393
8.8706,0.53435,0,0.53435
8.8794,0.83572,0,0.83572
8.8882,0.88306,0,0.88306
8.8971,0.8166,0,0.8166
8.9059,1.3269,0,1.3269
8.9148,1.2215,0,1.2215
8.9236,0.49624,0,0.49624
8.9325,0.17438,0,0.17438
8.9413,0.086961,0,0.086961
8.9501,0.058581,0,0.058581
8.959,0.044034,0,0.044034
8.9678,0.035401,0,0.035401
8.9767,0.030807,0,0.030807
8.9855,0.02896,0,0.02896
8.9944,0.032151,0,0.032151
9.0032,0.055006,0,0.055006
9.0121,0.10989,0,0.10989
9.0209,0.11391,0,0.11391
9.0297,0.066517,0,0.066517
9.0386,0.06964,0,0.06964
9.0474,0.15339,0,0.15339
9.0563,0.23019,0,0.23019
9.0651,0.13395,0,0.13395
9.074,0.055037,0,0.055037
9.0828,0.039794,0,0.039794
9.0917,0.046944,0,0.046944
9.1005,0.093236,0,0.093236
9.1093,0.22835,0,0.22835
9.1182,0.3144,0,0.3144
9.127,0.21851,0,0.21851
9.1359,0.1996,0,0.1996
9.1447,0.24402,0,0.24402
9.1536,0.35728,0,0.35728
9.1624,0.38211,0,0.38211
9.1712,0.23784,0,0.23784
9.1801,0.27164,0,0.27164
9.1889,0.58931,0,0.58931
9.1978,0.60624,0,0.60624
9.2066,0.25328,0,0.25328
9.2155,0.091473,0,0.091473
9.2243,0.048862,0,0.048862
9.2332,0.037833,0,0.037833
9.242,0.034282,0,0.034282
9.2508,0.037674,0,0.037674
9.2597,0.054365,0,0.054365
9.2685,0.090376,0,0.090376
9.2774,0.21056,0,0.21056
9.2862,0.44887,0,0.44887
9.2951,0.42509,0,0.42509


==> figures/data/20220726/expXRD_fit_spstrnmf2_wrong.csv <==
0,0,0,-0
0.008844,0,0,-0
0.017688,0,0,-0
0.026532,0,0,-0
0.035376,0,0,-0
0.04422,0,0,-0
0.053064,0,0,-0
0.061908,0,0,-0
0.070752,0,0,-0
0.079596,0,0,-0
0.08844,0,0,-0
0.097284,0,0,-0
0.10613,0,0,-0
0.11497,0,0,-0
0.12382,0,0,-0
0.13266,0,0,-0
0.1415,0,0,-0
0.15035,0,0,-0
0.15919,0,0,-0
0.16804,0,0,-0
0.17688,0,0,-0
0.18572,0,0,-0
0.19457,0,0,-0
0.20341,0,0,-0
0.21226,0,0,-0
0.2211,0,0,-0
0.22994,0,0,-0
0.23879,0,0,-0
0.24763,0,0,-0
0.25648,0,0,-0
0.26532,0,0,-0
0.27416,0,0,-0
0.28301,0,0,-0
0.29185,0,0,-0
0.3007,0,0,-0
0.30954,0,0,-0
0.31838,0,0,-0
0.32723,0,0,-0
0.33607,0,0,-0
0.34492,0,0,-0
0.35376,0,0,-0
0.3626,0,0,-0
0.37145,0,0,-0
0.38029,0,0,-0
0.38914,0,0,-0
0.39798,0,0,-0
0.40682,0,0,-0
0.41567,0,0,-0
0.42451,0,0,-0
0.43336,0,0,-0
0.4422,0,0,-0
0.45104,0,0,-0
0.45989,0,0,-0
0.46873,0,0,-0
0.47758,0,0,-0
0.48642,0,0,-0
0.49527,0,0,-0
0.50411,0,0,-0
0.51295,0,0,-0
0.5218,0,0,-0
0.53064,0,0,-0
0.53949,0,0,-0
0.54833,0,0,-0
0.55717,0,0,-0
0.56602,0.037854,0,0.037854
0.57486,0.062324,0,0.062324
0.58371,0.061081,0,0.061081
0.59255,0.059901,0,0.059901
0.60139,0.058771,0,0.058771
0.61024,0.057703,0,0.057703
0.61908,0.056681,0,0.056681
0.62793,0.055709,0,0.055709
0.63677,0.054781,0,0.054781
0.64561,0.0539,0,0.0539
0.65446,0.053058,0,0.053058
0.6633,0.052266,0,0.052266
0.67215,0.051503,0,0.051503
0.68099,0.050786,0,0.050786
0.68983,0.0501,0,0.0501
0.69868,0.049449,0,0.049449
0.70752,0.048836,0,0.048836
0.71637,0.048255,0,0.048255
0.72521,0.047698,0,0.047698
0.73405,0.047181,0,0.047181
0.7429,0.046689,0,0.046689
0.75174,0.046234,0,0.046234
0.76059,0.045803,0,0.045803
0.76943,0.04541,0,0.04541
0.77827,0.045035,0,0.045035
0.78712,0.044692,0,0.044692
0.79596,0.044381,0,0.044381
0.80481,0.044093,0,0.044093
0.81365,0.043832,0,0.043832
0.82249,0.043604,0,0.043604
0.83134,0.043399,0,0.043399
0.84018,0.043227,0,0.043227
0.84903,0.043079,0,0.043079
0.85787,0.042972,0,0.042972
0.86671,0.042888,0,0.042888
0.87556,0.042832,0,0.042832
0.8844,0.042812,0,0.042812
0.89325,0.042828,0,0.042828
0.90209,0.042883,0.08207,-0.039187
0.91093,0.042964,0.23136,-0.18839
0.91978,0.043098,0.55436,-0.51126
0.92862,0.043266,0.99985,-0.95658
0.93747,0.043477,1.3454,-1.302
0.94631,0.043736,1.4589,-1.4152
0.95515,0.04405,0.87777,-0.83372
0.964,0.044414,0.32979,-0.28538
0.97284,0.044834,0.05769,-0.012856
0.98169,0.045328,0,0.045328
0.99053,0.04589,0,0.04589
0.99937,0.046528,0,0.046528
1.0082,0.04725,0,0.04725
1.0171,0.048074,0,0.048074
1.0259,0.049004,0,0.049004
1.0348,0.050049,0,0.050049
1.0436,0.051237,0,0.051237
1.0524,0.052562,0,0.052562
1.0613,0.054084,0,0.054084
1.0701,0.055797,0,0.055797
1.079,0.057745,0,0.057745
1.0878,0.059976,0,0.059976
1.0967,0.062509,0,0.062509
1.1055,0.065451,0,0.065451
1.1143,0.068805,0,0.068805
1.1232,0.072754,0,0.072754
1.132,0.077335,0,0.077335
1.1409,0.082747,0,0.082747
1.1497,0.0892,0,0.0892
1.1586,0.096871,0,0.096871
1.1674,0.10632,0,0.10632
1.1763,0.11778,0,0.11778
1.1851,0.13232,0,0.13232
1.1939,0.15064,0,0.15064
1.2028,0.17452,0,0.17452
1.2116,0.20654,0,0.20654
1.2205,0.24983,0,0.24983
1.2293,0.31343,0,0.31343
1.2382,0.4061,0,0.4061
1.247,0.55925,0,0.55925
1.2559,0.82426,0,0.82426
1.2647,1.4177,0.38382,1.0338
1.2735,5.4036,0.021496,5.3821
1.2824,25.771,0,25.771
1.2912,56.308,0,56.308
1.3001,37.245,0,37.245
1.3089,8.8725,0,8.8725
1.3178,1.739,0,1.739
1.3266,0.86155,0,0.86155
1.3354,0.55154,0,0.55154
1.3443,0.38269,0,0.38269
1.3531,0.28471,0,0.28471
1.362,0.2194,0,0.2194
1.3708,0.17624,0,0.17624
1.3797,0.14506,0,0.14506
1.3885,0.12233,0,0.12233
1.3974,0.10524,0,0.10524
1.4062,0.091925,0,0.091925
1.415,0.081653,0,0.081653
1.4239,0.073303,0,0.073303
1.4327,0.066636,0,0.066636
1.4416,0.061127,0,0.061127
1.4504,0.056573,0,0.056573
1.4593,0.052776,0,0.052776
1.4681,0.049557,0,0.049557
1.477,0.046852,0,0.046852
1.4858,0.044522,0,0.044522
1.4946,0.042542,0,0.042542
1.5035,0.040828,0,0.040828
1.5123,0.039344,0,0.039344
1.5212,0.03807,0,0.03807
1.53,0.036954,0,0.036954
1.5389,0.035996,0,0.035996
1.5477,0.035155,0,0.035155
1.5565,0.034436,0,0.034436
1.5654,0.033803,0,0.033803
1.5742,0.03327,0,0.03327
1.5831,0.032806,0,0.032806
1.5919,0.03241,0,0.03241
1.6008,0.032089,0,0.032089
1.6096,0.031815,0,0.031815
1.6185,0.031599,0,0.031599
1.6273,0.03143,0,0.03143
1.6361,0.031313,0,0.031313
1.645,0.031234,0,0.031234
1.6538,0.031191,0,0.031191
1.6627,0.031195,0,0.031195
1.6715,0.031234,0,0.031234
1.6804,0.031311,0,0.031311
1.6892,0.031423,0,0.031423
1.6981,0.031573,0,0.031573
1.7069,0.031752,0,0.031752
1.7157,0.031966,0,0.031966
1.7246,0.032222,0,0.032222
1.7334,0.032513,0,0.032513
1.7423,0.032841,0,0.032841
1.7511,0.033215,0,0.033215
1.76,0.033625,0,0.033625
1.7688,0.034075,0,0.034075
1.7776,0.034573,0,0.034573
1.7865,0.035123,0,0.035123
1.7953,0.03573,0,0.03573
1.8042,0.036388,0,0.036388
1.813,0.037111,0.03127,0.0058405
1.8219,0.037906,0.17488,-0.13697
1.8307,0.038773,0.7022,-0.66343
1.8396,0.03973,1.821,-1.7813
1.8484,0.04078,2.8359,-2.7951
1.8572,0.041943,2.6243,-2.5823
1.8661,0.043236,1.2368,-1.1936
1.8749,0.044668,0.43251,-0.38784
1.8838,0.046269,0.21019,-0.16392
1.8926,0.048071,0.079544,-0.031473
1.9015,0.050099,0,0.050099
1.9103,0.052435,0,0.052435
1.9192,0.055088,0,0.055088
1.928,0.058195,0,0.058195
1.9368,0.061836,0,0.061836
1.9457,0.06615,0,0.06615
1.9545,0.071413,0,0.071413
1.9634,0.077786,0,0.077786
1.9722,0.086007,0,0.086007
1.9811,0.096446,0,0.096446
1.9899,0.11053,0,0.11053
1.9987,0.13007,0,0.13007
2.0076,0.15827,0,0.15827
2.0164,0.20325,0,0.20325
2.0253,0.27602,0.066425,0.2096
2.0341,0.43719,0.063859,0.37333
2.043,1.1648,0,1.1648
2.0518,5.7653,0,5.7653
2.0607,14.655,0,14.655
2.0695,11.908,0,11.908
2.0783,3.4345,0,3.4345
2.0872,0.68556,0,0.68556
2.096,0.37301,0,0.37301
2.1049,0.26537,0,0.26537
2.1137,0.21532,0,0.21532
2.1226,0.18966,0,0.18966
2.1314,0.17849,0,0.17849
2.1403,0.17857,0,0.17857
2.1491,0.18732,0,0.18732
2.1579,0.20921,0,0.20921
2.1668,0.25031,0,0.25031
2.1756,0.3496,0,0.3496
2.1845,0.97061,0,0.97061
2.1933,3.7306,0,3.7306
2.2022,6.6717,0,6.6717
2.211,3.8208,0,3.8208
2.2198,1.0801,0.045559,1.0345
2.2287,0.47249,0.25519,0.2173
2.2375,0.43527,1.4593,-1.0241
2.2464,0.47552,3.3042,-2.8287
2.2552,0.56958,4.1601,-3.5905
2.2641,0.74646,2.4358,-1.6894
2.2729,1.0529,0.61274,0.44016
2.2818,1.7736,0.27799,1.4956
2.2906,5.4448,0.095563,5.3492
2.2994,26.268,0,26.268
2.3083,59.966,0,59.966
2.3171,42.942,0,42.942
2.326,11.492,0,11.492
2.3348,2.361,0,2.361
2.3437,1.2415,0,1.2415
2.3525,0.81414,0,0.81414
2.3614,0.59515,0,0.59515
2.3702,0.46644,0,0.46644
2.379,0.38598,0,0.38598
2.3879,0.33646,0,0.33646
2.3967,0.30435,0,0.30435
2.4056,0.2864,0,0.2864
2.4144,0.27786,0.11498,0.16287
2.4233,0.27783,0.301,-0.023166
2.4321,0.28562,0.66089,-0.37527
2.4409,0.30099,1.4871,-1.1861
2.4498,0.32602,3.3585,-3.0325
2.4586,0.36128,5.5177,-5.1564
2.4675,0.41209,6.0248,-5.6127
2.4763,0.48278,3.8143,-3.3315
2.4852,0.58398,1.603,-1.0191
2.494,0.73479,0.63464,0.10015
2.5029,0.96188,0.35776,0.60412
2.5117,1.354,0.34928,1.0047
2.5205,2.0516,0.044045,2.0076
2.5294,4.2463,0,4.2463
2.5382,18.448,0,18.448
2.5471,68.791,0,68.791
2.5559,90.098,0,90.098
2.5648,36.691,0,36.691
2.5736,13.1,0,13.1
2.5825,15.542,0,15.542
2.5913,11.552,0,11.552
2.6001,3.8249,0,3.8249
2.609,1.3855,0,1.3855
2.6178,0.89542,0,0.89542
2.6267,0.69837,0,0.69837
2.6355,0.60033,0,0.60033
2.6444,0.55501,0,0.55501
2.6532,0.56134,0,0.56134
2.662,0.62438,0,0.62438
2.6709,0.77864,0.077029,0.70161
2.6797,1.1956,0.00052238,1.195
2.6886,3.0385,0,3.0385
2.6974,15.399,0,15.399
2.7063,34.392,0,34.392
2.7151,22.916,0,22.916
2.724,5.9313,0,5.9313
2.7328,1.4547,0,1.4547
2.7416,0.74895,0,0.74895
2.7505,0.4954,0,0.4954
2.7593,0.36445,0,0.36445
2.7682,0.28092,0,0.28092
2.777,0.22731,0,0.22731
2.7859,0.18998,0,0.18998
2.7947,0.16277,0,0.16277
2.8036,0.14266,0,0.14266
2.8124,0.12701,0,0.12701
2.8212,0.1151,0,0.1151
2.8301,0.10552,0,0.10552
2.8389,0.097957,0,0.097957
2.8478,0.091883,0,0.091883
2.8566,0.087018,0,0.087018
2.8655,0.083205,0,0.083205
2.8743,0.080191,0,0.080191
2.8831,0.078011,0,0.078011
2.892,0.07645,0,0.07645
2.9008,0.075548,0.018885,0.056663
2.9097,0.075245,0.16287,-0.087624
2.9185,0.075535,0.46658,-0.39105
2.9274,0.076462,0.92201,-0.84555
2.9362,0.078006,1.0742,-0.99624
2.9451,0.080332,0.69101,-0.61068
2.9539,0.083423,0.26064,-0.17722
2.9627,0.087481,0.090441,-0.0029597
2.9716,0.092674,0.069571,0.023103
2.9804,0.099183,0.073073,0.02611
2.9893,0.10753,0,0.10753
2.9981,0.11792,0,0.11792
3.007,0.13145,0,0.13145
3.0158,0.14873,0,0.14873
3.0247,0.17158,0,0.17158
3.0335,0.20241,0,0.20241
3.0423,0.24445,0,0.24445
3.0512,0.30639,0,0.30639
3.06,0.39682,0.07047,0.32635
3.0689,0.547,0.183,0.364
3.0777,0.80609,0,0.80609
3.0866,1.3739,0,1.3739
3.0954,4.5148,0,4.5148
3.1043,19.265,0,19.265
3.1131,41.47,0,41.47
3.1219,28.109,0,28.109
3.1308,7.3928,0,7.3928
3.1396,1.7776,0.021359,1.7562
3.1485,0.9613,0.11308,0.84822
3.1573,0.68902,0.26719,0.42183
3.1662,0.61401,0.64526,-0.031249
3.175,1.1958,1.6132,-0.41748
3.1838,3.6757,2.4959,1.1798
3.1927,5.7117,2.0501,3.6616
3.2015,2.925,0.89015,2.0348
3.2104,0.74875,0.22282,0.52593
3.2192,0.299,0,0.299
3.2281,0.20242,0,0.20242
3.2369,0.15843,0,0.15843
3.2458,0.13046,0,0.13046
3.2546,0.11245,0,0.11245
3.2634,0.099779,0,0.099779
3.2723,0.09084,0,0.09084
3.2811,0.084643,0.049242,0.035401
3.29,0.080464,0.06177,0.018693
3.2988,0.078377,0,0.078377
3.3077,0.078147,0,0.078147
3.3165,0.080487,0,0.080487
3.3254,0.086422,0,0.086422
3.3342,0.098531,0,0.098531
3.343,0.12775,0,0.12775
3.3519,0.2378,0,0.2378
3.3607,0.99359,0,0.99359
3.3696,2.3281,0,2.3281
3.3784,1.7703,0,1.7703
3.3873,0.54712,0,0.54712
3.3961,0.17544,0,0.17544
3.4049,0.11993,0,0.11993
3.4138,0.10503,0,0.10503
3.4226,0.10203,0,0.10203
3.4315,0.10542,0,0.10542
3.4403,0.11575,0,0.11575
3.4492,0.13474,0,0.13474
3.458,0.16905,0,0.16905
3.4669,0.27631,0,0.27631
3.4757,0.79642,0,0.79642
3.4845,2.6366,0,2.6366
3.4934,3.27,0,3.27
3.5022,1.3849,0,1.3849
3.5111,0.52005,0,0.52005
3.5199,0.45866,0,0.45866
3.5288,0.64055,0,0.64055
3.5376,1.3329,0,1.3329
3.5465,6.207,0,6.207
3.5553,17.578,0,17.578
3.5641,17.09,0,17.09
3.573,5.8077,0,5.8077
3.5818,1.2563,0.10856,1.1478
3.5907,0.56842,0.32506,0.24336
3.5995,0.35921,0.62635,-0.26714
3.6084,0.25955,0.78926,-0.52971
3.6172,0.19969,0.61003,-0.41034
3.626,0.16315,0.28326,-0.12011
3.6349,0.13966,0.053721,0.085941
3.6437,0.12447,0,0.12447
3.6526,0.1157,0,0.1157
3.6614,0.11138,0.14022,-0.028842
3.6703,0.11193,0.55462,-0.44269
3.6791,0.11762,1.0335,-0.91589
3.688,0.13091,1.0589,-0.92798
3.6968,0.15767,0.67809,-0.52042
3.7056,0.21049,0.31966,-0.10917
3.7145,0.4428,0.057238,0.38556
3.7233,1.6551,0,1.6551
3.7322,4.7022,0,4.7022
3.741,4.4292,0,4.4292
3.7499,1.4361,0,1.4361
3.7587,0.39081,0,0.39081
3.7676,0.20726,0,0.20726
3.7764,0.1631,0,0.1631
3.7852,0.14231,0,0.14231
3.7941,0.13559,0,0.13559
3.8029,0.13728,0,0.13728
3.8118,0.14685,0,0.14685
3.8206,0.1659,0,0.1659
3.8295,0.19742,0,0.19742
3.8383,0.25612,0,0.25612
3.8471,0.36978,0,0.36978
3.856,0.7849,0,0.7849
3.8648,3.2426,0,3.2426
3.8737,9.2571,0,9.2571
3.8825,8.6863,0,8.6863
3.8914,2.7777,0,2.7777
3.9002,0.7786,0,0.7786
3.9091,0.38956,0,0.38956
3.9179,0.29824,0,0.29824
3.9267,0.25941,0,0.25941
3.9356,0.24641,0,0.24641
3.9444,0.25164,0,0.25164
3.9533,0.27052,0,0.27052
3.9621,0.30728,0,0.30728
3.971,0.36561,0.224,0.14162
3.9798,0.46045,0.11006,0.35039
3.9887,0.62486,0.0034685,0.6214
3.9975,0.93403,0.32974,0.60429
4.0063,2.2562,0.8058,1.4504
4.0152,8.728,1.7007,7.0273
4.024,23.963,2.5197,21.443
4.0329,21.53,2.1242,19.405
4.0417,6.8396,1.0538,5.7858
4.0506,1.9184,0.46579,1.4526
4.0594,1.1269,0.52668,0.60018
4.0682,1.0098,0.53968,0.47016
4.0771,1.0744,0.57699,0.49743
4.0859,1.343,0.5807,0.76229
4.0948,1.9475,0.28807,1.6594
4.1036,3.8147,0,3.8147
4.1125,16.013,0,16.013
4.1213,52.039,0,52.039
4.1302,60.965,0,60.965
4.139,23.94,0,23.94
4.1478,5.8283,0,5.8283
4.1567,2.2361,0,2.2361
4.1655,1.5913,0,1.5913
4.1744,2.3207,0,2.3207
4.1832,4.2198,0,4.2198
4.1921,3.132,0,3.132
4.2009,1.1359,0.0083986,1.1275
4.2098,0.51558,0.069665,0.44591
4.2186,0.36183,0.073623,0.28821
4.2274,0.292,0.010617,0.28138
4.2363,0.24822,0.083681,0.16454
4.2451,0.2175,0.14981,0.067689
4.254,0.1971,0.18916,0.0079364
4.2628,0.18261,0.12842,0.054191
4.2717,0.17364,0,0.17364
4.2805,0.16934,0,0.16934
4.2893,0.16964,0,0.16964
4.2982,0.17551,0,0.17551
4.307,0.18778,0,0.18778
4.3159,0.21167,0,0.21167
4.3247,0.26243,0,0.26243
4.3336,0.46404,0.025789,0.43825
4.3424,1.1905,0.088839,1.1017
4.3513,1.8374,0,1.8374
4.3601,1.169,0,1.169
4.3689,0.79434,0.034081,0.76025
4.3778,1.1685,0.14375,1.0247
4.3866,3.5702,0.12162,3.4486
4.3955,14.019,0.035719,13.983
4.4043,25.306,0.13977,25.166
4.4132,14.679,0.13766,14.541
4.422,3.9894,0.059713,3.9297
4.4309,1.195,0,1.195
4.4397,0.90291,0,0.90291
4.4485,1.5935,0,1.5935
4.4574,3.077,0,3.077
4.4662,2.2531,0,2.2531
4.4751,0.71986,0.01616,0.7037
4.4839,0.30811,0.11979,0.18832
4.4928,0.20678,0.35169,-0.14491
4.5016,0.1667,0.53936,-0.37266
4.5104,0.14324,0.47106,-0.32781
4.5193,0.12928,0.23373,-0.10446
4.5281,0.12258,0.083091,0.039486
4.537,0.12177,0.035551,0.086224
4.5458,0.1293,0,0.1293
4.5547,0.14825,0,0.14825
4.5635,0.19783,0,0.19783
4.5724,0.4522,0,0.4522
4.5812,1.4738,0,1.4738
4.59,2.6265,0,2.6265
4.5989,1.7466,0,1.7466
4.6077,1.5376,0,1.5376
4.6166,3.1221,0,3.1221
4.6254,2.887,0,2.887
4.6343,1.0387,0,1.0387
4.6431,0.30037,0,0.30037
4.652,0.18007,0,0.18007
4.6608,0.14397,0,0.14397
4.6696,0.13349,0,0.13349
4.6785,0.13769,0,0.13769
4.6873,0.15878,0,0.15878
4.6962,0.20999,0,0.20999
4.705,0.34444,0,0.34444
4.7139,1.2344,0,1.2344
4.7227,4.1017,0,4.1017
4.7315,5.7751,0,5.7751
4.7404,2.7024,0,2.7024
4.7492,0.66876,0,0.66876
4.7581,0.25912,0,0.25912
4.7669,0.16345,0,0.16345
4.7758,0.12335,0,0.12335
4.7846,0.10036,0,0.10036
4.7935,0.087972,0,0.087972
4.8023,0.081713,0,0.081713
4.8111,0.080297,0,0.080297
4.82,0.084387,0,0.084387
4.8288,0.095141,0,0.095141
4.8377,0.12677,0,0.12677
4.8465,0.27772,0,0.27772
4.8554,0.93176,0.064014,0.86775
4.8642,1.6323,0.15256,1.4797
4.8731,0.98331,0.17575,0.80756
4.8819,0.33059,0.12667,0.20392
4.8907,0.16673,0.036299,0.13043
4.8996,0.17154,0.041075,0.13047
4.9084,0.29898,0.022234,0.27675
4.9173,0.76192,0,0.76192
4.9261,1.0574,0,1.0574
4.935,0.63932,0,0.63932
4.9438,0.4766,0,0.4766
4.9527,0.87832,0,0.87832
4.9615,3.5486,0,3.5486
4.9703,8.8654,0,8.8654
4.9792,7.723,0,7.723
4.988,2.5728,0,2.5728
4.9969,0.6361,0,0.6361
5.0057,0.33624,0,0.33624
5.0146,0.22965,0.078987,0.15067
5.0234,0.1799,0.2594,-0.079495
5.0322,0.1539,0.42657,-0.27267
5.0411,0.14282,0.44034,-0.29752
5.0499,0.14357,0.25171,-0.10814
5.0588,0.15527,0.045911,0.10936
5.0676,0.18514,0,0.18514
5.0765,0.24746,0,0.24746
5.0853,0.46196,0,0.46196
5.0942,1.6254,0,1.6254
5.103,4.4122,0.14451,4.2677
5.1118,4.2126,0.33002,3.8826
5.1207,1.532,0.46146,1.0705
5.1295,0.61041,0.49047,0.11994
5.1384,0.52788,0.4131,0.11478
5.1472,0.84982,0.29694,0.55289
5.1561,2.9958,0.25736,2.7384
5.1649,9.0523,0.30088,8.7514
5.1738,10.189,0.34993,9.8386
5.1826,4.0054,0.31424,3.6911
5.1914,1.1591,0.19174,0.96732
5.2003,0.77994,0.09022,0.68972
5.2091,1.567,0.0097191,1.5573
5.218,2.2774,0,2.2774
5.2268,1.2391,0,1.2391
5.2357,0.42327,0,0.42327
5.2445,0.20511,0,0.20511
5.2533,0.15908,0,0.15908
5.2622,0.13927,0,0.13927
5.271,0.13247,0,0.13247
5.2799,0.13655,0,0.13655
5.2887,0.15106,0,0.15106
5.2976,0.18386,0,0.18386
5.3064,0.24694,0,0.24694
5.3153,0.41201,0,0.41201
5.3241,1.2775,0,1.2775
5.3329,4.2791,0,4.2791
5.3418,6.7445,0,6.7445
5.3506,4.3217,0,4.3217
5.3595,1.5686,0,1.5686
5.3683,0.53369,0.11939,0.41431
5.3772,0.34028,0.13492,0.20536
5.386,0.34075,0.080209,0.26054
5.3949,0.54948,0,0.54948
5.4037,2.0003,0,2.0003
5.4125,4.9347,0,4.9347
5.4214,4.1962,0,4.1962
5.4302,1.4137,0,1.4137
5.4391,0.40223,0,0.40223
5.4479,0.2085,0,0.2085
5.4568,0.14399,0,0.14399
5.4656,0.11246,0,0.11246
5.4744,0.093764,0,0.093764
5.4833,0.083749,0,0.083749
5.4921,0.079425,0,0.079425
5.501,0.080452,0,0.080452
5.5098,0.089083,0,0.089083
5.5187,0.11116,0,0.11116
5.5275,0.22382,0,0.22382
5.5364,0.72041,0,0.72041
5.5452,1.5671,0,1.5671
5.554,1.1589,0,1.1589
5.5629,0.37159,0,0.37159
5.5717,0.15837,0,0.15837
5.5806,0.12355,0,0.12355
5.5894,0.13096,0,0.13096
5.5983,0.18757,0,0.18757
5.6071,0.46742,0,0.46742
5.616,1.0927,0,1.0927
5.6248,1.1088,0,1.1088
5.6336,0.60197,0,0.60197
5.6425,0.7189,0,0.7189
5.6513,2.5841,0,2.5841
5.6602,6.0537,0,6.0537
5.669,5.0064,0,5.0064
5.6779,1.6614,0,1.6614
5.6867,0.4331,0,0.4331
5.6955,0.23726,0,0.23726
5.7044,0.16151,0,0.16151
5.7132,0.12525,0,0.12525
5.7221,0.10586,0,0.10586
5.7309,0.097201,0,0.097201
5.7398,0.099103,0,0.099103
5.7486,0.11587,0.023984,0.091888
5.7575,0.2228,0.11884,0.10396
5.7663,0.65817,0.21041,0.44775
5.7751,1.226,0.21077,1.0152
5.784,0.79314,0.13208,0.66106
5.7928,0.26665,0.061904,0.20474
5.8017,0.15019,0,0.15019
5.8105,0.1404,0.047589,0.092813
5.8194,0.16539,0.14319,0.022203
5.8282,0.24675,0.08901,0.15774
5.8371,0.502,0,0.502
5.8459,1.0062,0,1.0062
5.8547,2.1792,0,2.1792
5.8636,5.7643,0,5.7643
5.8724,6.1557,0,6.1557
5.8813,2.2899,0.022063,2.2679
5.8901,0.61698,0.036423,0.58056
5.899,0.29045,0.036546,0.2539
5.9078,0.2039,0.057047,0.14685
5.9166,0.16681,0,0.16681
5.9255,0.16071,0,0.16071
5.9343,0.1814,0,0.1814
5.9432,0.26813,0,0.26813
5.952,0.7799,0,0.7799
5.9609,2.5007,0,2.5007
5.9697,3.6307,0,3.6307
5.9786,1.8077,0,1.8077
5.9874,0.51677,0,0.51677
5.9962,0.19701,0,0.19701
6.0051,0.12653,0,0.12653
6.0139,0.094475,0.031906,0.062568
6.0228,0.076134,0.13407,-0.057931
6.0316,0.065676,0.2749,-0.20922
6.0405,0.059061,0.35669,-0.29763
6.0493,0.055485,0.3138,-0.25832
6.0582,0.053709,0.21601,-0.1623
6.067,0.053277,0.16075,-0.10747
6.0758,0.054357,0.14147,-0.087111
6.0847,0.056743,0.11093,-0.054183
6.0935,0.060667,0.084549,-0.023882
6.1024,0.066484,0.036503,0.029981
6.1112,0.075042,0,0.075042
6.1201,0.087427,0,0.087427
6.1289,0.10534,0,0.10534
6.1377,0.13407,0,0.13407
6.1466,0.18057,0,0.18057
6.1554,0.283,0,0.283
6.1643,0.69571,0,0.69571
6.1731,2.2885,0,2.2885
6.182,4.2632,0,4.2632
6.1908,3.2702,0,3.2702
6.1997,1.4649,0,1.4649
6.2085,1.0075,0,1.0075
6.2173,2.5192,0,2.5192
6.2262,5.6034,0,5.6034
6.235,5.8142,0,5.8142
6.2439,5.5168,0,5.5168
6.2527,4.2953,0,4.2953
6.2616,1.7436,0,1.7436
6.2704,0.75313,0.070286,0.68285
6.2793,0.38752,0.12005,0.26747
6.2881,0.222,0.13226,0.089732
6.2969,0.15834,0.042589,0.11576
6.3058,0.12828,0,0.12828
6.3146,0.11047,0,0.11047
6.3235,0.10182,0,0.10182
6.3323,0.10001,0,0.10001
6.3412,0.1062,0,0.1062
6.35,0.12607,0,0.12607
6.3588,0.1798,0,0.1798
6.3677,0.50032,0.062839,0.43748
6.3765,1.4675,0.089369,1.3781
6.3854,2.0353,0.022717,2.0125
6.3942,1.0137,0,1.0137
6.4031,0.32315,0,0.32315
6.4119,0.19164,0,0.19164
6.4208,0.18233,0,0.18233
6.4296,0.22522,0,0.22522
6.4384,0.37449,0,0.37449
6.4473,1.121,0,1.121
6.4561,3.5531,0,3.5531
6.465,5.069,0,5.069
6.4738,2.3413,0,2.3413
6.4827,0.61609,0.053041,0.56305
6.4915,0.27294,0.073798,0.19914
6.5004,0.1824,0.012474,0.16993
6.5092,0.14832,0,0.14832
6.518,0.13931,0,0.13931
6.5269,0.14868,0,0.14868
6.5357,0.19255,0,0.19255
6.5446,0.34935,0,0.34935
6.5534,1.0237,0,1.0237
6.5623,2.6456,0,2.6456
6.5711,3.8547,0,3.8547
6.5799,2.1708,0,2.1708
6.5888,0.62867,0,0.62867
6.5976,0.31265,0,0.31265
6.6065,0.27748,0,0.27748
6.6153,0.18456,0,0.18456
6.6242,0.10691,0,0.10691
6.633,0.078476,0.076815,0.0016611
6.6419,0.069336,0.0048929,0.064443
6.6507,0.065228,0,0.065228
6.6595,0.065109,0,0.065109
6.6684,0.068497,0,0.068497
6.6772,0.076142,0,0.076142
6.6861,0.090657,0,0.090657
6.6949,0.11576,0,0.11576
6.7038,0.17218,0,0.17218
6.7126,0.37482,0,0.37482
6.7215,1.2395,0,1.2395
6.7303,2.6472,0,2.6472
6.7391,2.4512,0,2.4512
6.748,1.3363,0,1.3363
6.7568,0.53796,0,0.53796
6.7657,0.34762,0,0.34762
6.7745,0.61265,0,0.61265
6.7834,1.8474,0,1.8474
6.7922,3.0745,0,3.0745
6.801,1.804,0,1.804
6.8099,0.60908,0.0064013,0.60267
6.8187,0.37073,0.10143,0.2693
6.8276,0.43636,0.1488,0.28756
6.8364,0.2865,0.14069,0.14581
6.8453,0.13637,0.099811,0.036562
6.8541,0.094236,0.080805,0.01343
6.863,0.082924,0.080395,0.0025296
6.8718,0.081122,0.07234,0.0087816
6.8806,0.084524,0.090625,-0.006101
6.8895,0.093828,0,0.093828
6.8983,0.11171,0,0.11171
6.9072,0.14842,0,0.14842
6.916,0.29088,0,0.29088
6.9249,0.62576,0,0.62576
6.9337,0.8064,0,0.8064
6.9426,0.8213,0,0.8213
6.9514,1.4195,0,1.4195
6.9602,3.1583,0,3.1583
6.9691,4.7534,0,4.7534
6.9779,6.6447,0,6.6447
6.9868,5.205,0,5.205
6.9956,1.9865,0,1.9865
7.0045,0.77092,0,0.77092
7.0133,0.35907,0,0.35907
7.0222,0.21582,0,0.21582
7.031,0.15353,0,0.15353
7.0398,0.12304,0,0.12304
7.0487,0.10755,0,0.10755
7.0575,0.10803,0,0.10803
7.0664,0.17006,0,0.17006
7.0752,0.39299,0,0.39299
7.0841,0.57609,0,0.57609
7.0929,0.35367,0,0.35367
7.1017,0.22903,0,0.22903
7.1106,0.44514,0.024884,0.42025
7.1194,0.71083,0.085009,0.62582
7.1283,0.45429,0.057575,0.39671
7.1371,0.27053,0,0.27053
7.146,0.18489,0,0.18489
7.1548,0.093054,0,0.093054
7.1637,0.05847,0,0.05847
7.1725,0.049661,0,0.049661
7.1813,0.046938,0,0.046938
7.1902,0.047287,0,0.047287
7.199,0.049734,0,0.049734
7.2079,0.054693,0,0.054693
7.2167,0.063525,0,0.063525
7.2256,0.078005,0,0.078005
7.2344,0.10524,0,0.10524
7.2433,0.1643,0,0.1643
7.2521,0.41562,0,0.41562
7.2609,1.256,0,1.256
7.2698,2.4416,0,2.4416
7.2786,1.8203,0,1.8203
7.2875,0.61329,0,0.61329
7.2963,0.26862,0,0.26862
7.3052,0.25252,0,0.25252
7.314,0.44171,0,0.44171
7.3228,0.83181,0,0.83181
7.3317,1.6478,0,1.6478
7.3405,1.8092,0,1.8092
7.3494,0.78903,0,0.78903
7.3582,0.28687,0,0.28687
7.3671,0.16827,0,0.16827
7.3759,0.15135,0,0.15135
7.3848,0.16544,0,0.16544
7.3936,0.22479,0,0.22479
7.4024,0.54992,0,0.54992
7.4113,1.4271,0,1.4271
7.4201,1.8186,0,1.8186
7.429,0.97898,0,0.97898
7.4378,0.52653,0,0.52653
7.4467,0.67471,0,0.67471
7.4555,1.6942,0,1.6942
7.4644,5.7394,0,5.7394
7.4732,8.8631,0,8.8631
7.482,4.5942,0,4.5942
7.4909,1.4437,0,1.4437
7.4997,0.75394,0,0.75394
7.5086,0.62497,0,0.62497
7.5174,0.57788,0,0.57788
7.5263,0.7599,0,0.7599
7.5351,0.5496,0,0.5496
7.5439,0.24526,0,0.24526
7.5528,0.15434,0.047265,0.10707
7.5616,0.14571,0.080995,0.064715
7.5705,0.21533,0.078289,0.13704
7.5793,0.54268,0.027205,0.51547
7.5882,1.2766,0,1.2766
7.597,1.3987,0,1.3987
7.6059,0.81351,0,0.81351
7.6147,0.4413,0,0.4413
7.6235,0.20905,0,0.20905
7.6324,0.11155,0,0.11155
7.6412,0.098501,0,0.098501
7.6501,0.17026,0,0.17026
7.6589,0.29221,0,0.29221
7.6678,0.22433,0,0.22433
7.6766,0.095318,0,0.095318
7.6855,0.050021,0,0.050021
7.6943,0.040771,0,0.040771
7.7031,0.038397,0,0.038397
7.712,0.039965,0,0.039965
7.7208,0.051194,0,0.051194
7.7297,0.085242,0,0.085242
7.7385,0.15721,0,0.15721
7.7474,0.30952,0,0.30952
7.7562,0.45506,0,0.45506
7.765,0.26752,0,0.26752
7.7739,0.10667,0,0.10667
7.7827,0.08234,0,0.08234
7.7916,0.10023,0,0.10023
7.8004,0.19521,0,0.19521
7.8093,0.63367,0,0.63367
7.8181,1.4837,0,1.4837
7.827,1.2408,0,1.2408
7.8358,0.49083,0,0.49083
7.8446,0.24309,0,0.24309
7.8535,0.12943,0,0.12943
7.8623,0.07258,0,0.07258
7.8712,0.056434,0,0.056434
7.88,0.058509,0,0.058509
7.8889,0.11264,0,0.11264
7.8977,0.25089,0,0.25089
7.9066,0.28108,0,0.28108
7.9154,0.14011,0,0.14011
7.9242,0.076281,0,0.076281
7.9331,0.10861,0,0.10861
7.9419,0.14283,0,0.14283
7.9508,0.11888,0,0.11888
7.9596,0.19619,0,0.19619
7.9685,0.38978,0,0.38978
7.9773,0.31565,0,0.31565
7.9861,0.12867,0,0.12867
7.995,0.075236,0,0.075236
8.0038,0.072493,0,0.072493
8.0127,0.09178,0,0.09178
8.0215,0.15711,0,0.15711
8.0304,0.41383,0,0.41383
8.0392,1.206,0,1.206
8.0481,1.7544,0,1.7544
8.0569,1.2102,0,1.2102
8.0657,0.49961,0,0.49961
8.0746,0.18168,0,0.18168
8.0834,0.10636,0,0.10636
8.0923,0.088361,0,0.088361
8.1011,0.10363,0,0.10363
8.11,0.20973,0,0.20973
8.1188,0.51069,0,0.51069
8.1277,0.61768,0,0.61768
8.1365,0.42409,0,0.42409
8.1453,0.42598,0,0.42598
8.1542,0.29579,0,0.29579
8.163,0.14218,0.0051637,0.13702
8.1719,0.10376,0.071908,0.031848
8.1807,0.12703,0.074041,0.052993
8.1896,0.28186,0.063411,0.21845
8.1984,0.73045,0,0.73045
8.2072,1.0978,0,1.0978
8.2161,0.78473,0,0.78473
8.2249,0.43042,0,0.43042
8.2338,0.45486,0,0.45486
8.2426,1.1222,0,1.1222
8.2515,2.4814,0,2.4814
8.2603,2.1809,0,2.1809
8.2692,0.96983,0,0.96983
8.278,0.39002,0,0.39002
8.2868,0.17097,0,0.17097
8.2957,0.10209,0,0.10209
8.3045,0.073896,0,0.073896
8.3134,0.060444,0,0.060444
8.3222,0.053661,0,0.053661
8.3311,0.052479,0,0.052479
8.3399,0.058518,0,0.058518
8.3488,0.081874,0,0.081874
8.3576,0.21069,0,0.21069
8.3664,0.50662,0,0.50662
8.3753,0.57143,0,0.57143
8.3841,0.34513,0,0.34513
8.393,0.22207,0,0.22207
8.4018,0.18403,0,0.18403
8.4107,0.31352,0,0.31352
8.4195,0.43407,0,0.43407
8.4283,0.28751,0,0.28751
8.4372,0.20101,0,0.20101
8.446,0.13605,0,0.13605
8.4549,0.075806,0,0.075806
8.4637,0.066411,0,0.066411
8.4726,0.087797,0,0.087797
8.4814,0.19548,0,0.19548
8.4903,0.54728,0,0.54728
8.4991,0.96897,0,0.96897
8.5079,0.69755,0,0.69755
8.5168,0.25055,0,0.25055
8.5256,0.10646,0,0.10646
8.5345,0.094655,0,0.094655
8.5433,0.1083,0,0.1083
8.5522,0.073665,0,0.073665
8.561,0.044152,0,0.044152
8.5699,0.037454,0,0.037454
8.5787,0.037712,0,0.037712
8.5875,0.042237,0,0.042237
8.5964,0.05347,0,0.05347
8.6052,0.085731,0,0.085731
8.6141,0.24009,0,0.24009
8.6229,0.54266,0,0.54266
8.6318,0.51307,0,0.51307
8.6406,0.22948,0,0.22948
8.6494,0.11093,0,0.11093
8.6583,0.10187,0,0.10187
8.6671,0.12539,0,0.12539
8.676,0.20949,0,0.20949
8.6848,0.56937,0,0.56937
8.6937,1.6243,0,1.6243
8.7025,2.2028,0,2.2028
8.7114,1.2998,0,1.2998
8.7202,0.87459,0,0.87459
8.729,0.53959,0,0.53959
8.7379,0.24772,0,0.24772
8.7467,0.16069,0,0.16069
8.7556,0.18074,0,0.18074
8.7644,0.38634,0,0.38634
8.7733,0.78763,0,0.78763
8.7821,0.80429,0,0.80429
8.791,0.62586,0,0.62586
8.7998,0.87009,0,0.87009
8.8086,1.528,0,1.528
8.8175,2.023,0,2.023
8.8263,1.6886,0,1.6886
8.8352,0.75394,0,0.75394
8.844,0.30705,0,0.30705
8.8529,0.22505,0,0.22505
8.8617,0.34791,0,0.34791
8.8706,0.45281,0,0.45281
8.8794,0.27755,0,0.27755
8.8882,0.16727,0,0.16727
8.8971,0.23266,0,0.23266
8.9059,0.35394,0,0.35394
8.9148,0.46322,0,0.46322
8.9236,0.40792,0,0.40792
8.9325,0.1744,0,0.1744
8.9413,0.070054,0,0.070054
8.9501,0.044163,0,0.044163
8.959,0.035122,0,0.035122
8.9678,0.030345,0,0.030345
8.9767,0.028104,0,0.028104
8.9855,0.027337,0,0.027337
8.9944,0.027977,0,0.027977
9.0032,0.030342,0,0.030342
9.0121,0.035004,0,0.035004
9.0209,0.044787,0,0.044787
9.0297,0.069075,0,0.069075
9.0386,0.1703,0,0.1703
9.0474,0.45194,0,0.45194
9.0563,0.63578,0,0.63578
9.0651,0.34824,0,0.34824
9.074,0.16215,0,0.16215
9.0828,0.15429,0,0.15429
9.0917,0.27269,0,0.27269
9.1005,0.67515,0,0.67515
9.1093,0.85243,0,0.85243
9.1182,0.42772,0,0.42772
9.127,0.21312,0,0.21312
9.1359,0.21815,0,0.21815
9.1447,0.18061,0,0.18061
9.1536,0.10964,0,0.10964
9.1624,0.1121,0,0.1121
9.1712,0.2444,0,0.2444
9.1801,0.40692,0,0.40692
9.1889,0.29568,0,0.29568
9.1978,0.2278,0,0.2278
9.2066,0.43805,0,0.43805
9.2155,0.72708,0,0.72708
9.2243,0.59429,0,0.59429
9.2332,0.64612,0,0.64612
9.242,0.85499,0,0.85499
9.2508,0.70692,0,0.70692
9.2597,0.69437,0,0.69437
9.2685,0.46675,0,0.46675
9.2774,0.20608,0,0.20608
9.2862,0.12827,0,0.12827
9.2951,0.18123,0,0.18123


==> figures/data/20220726/expXRD_fit_strnmf1.csv <==
0,0,0.011019,-0.011019
0.008844,0,0.024577,-0.024577
0.017688,0,0.024359,-0.024359
0.026532,0,0.018226,-0.018226
0.035376,0,0.022271,-0.022271
0.04422,0,0.0058835,-0.0058835
0.053064,0,0.013384,-0.013384
0.061908,0,0.011084,-0.011084
0.070752,0,0.022632,-0.022632
0.079596,0,0.013854,-0.013854
0.08844,0,0.015675,-0.015675
0.097284,0,0.021004,-0.021004
0.10613,0,0.027095,-0.027095
0.11497,0,0.015054,-0.015054
0.12382,0,0.02306,-0.02306
0.13266,0,0.0051665,-0.0051665
0.1415,0,0.0022397,-0.0022397
0.15035,0,0.0015033,-0.0015033
0.15919,0,0.0089126,-0.0089126
0.16804,0,0.02501,-0.02501
0.17688,0,0.018349,-0.018349
0.18572,0,0.011627,-0.011627
0.19457,0,0.019228,-0.019228
0.20341,0,0.028042,-0.028042
0.21226,0,0.0099932,-0.0099932
0.2211,0,0.017968,-0.017968
0.22994,0,0.0225,-0.0225
0.23879,0,0.017017,-0.017017
0.24763,0,0.0087651,-0.0087651
0.25648,0,0.022815,-0.022815
0.26532,0,0.019107,-0.019107
0.27416,0,0.018149,-0.018149
0.28301,0,0.0051541,-0.0051541
0.29185,0,0.017435,-0.017435
0.3007,0,0.02051,-0.02051
0.30954,0,0.0064926,-0.0064926
0.31838,0,0.0082328,-0.0082328
0.32723,0,0.016681,-0.016681
0.33607,0,0.0081118,-0.0081118
0.34492,0,0.013774,-0.013774
0.35376,0,0.014178,-0.014178
0.3626,0,0.019583,-0.019583
0.37145,0,0.013934,-0.013934
0.38029,0,0.013422,-0.013422
0.38914,0,0.02425,-0.02425
0.39798,0,0.019577,-0.019577
0.40682,0,0.086275,-0.086275
0.41567,0,0.029152,-0.029152
0.42451,0,0,-0
0.43336,0,7.6672e-05,-7.6672e-05
0.4422,0,2.97e-05,-2.97e-05
0.45104,0,2.0574e-06,-2.0574e-06
0.45989,0,0.026756,-0.026756
0.46873,0,0.030281,-0.030281
0.47758,0,0.0082176,-0.0082176
0.48642,0,0,-0
0.49527,0,0.00020678,-0.00020678
0.50411,0,9.655e-05,-9.655e-05
0.51295,0,0,-0
0.5218,0,0,-0
0.53064,0,0.00023664,-0.00023664
0.53949,0,0.00012225,-0.00012225
0.54833,0,0,-0
0.55717,0,0.00024278,-0.00024278
0.56602,0.037854,0.00013502,0.037719
0.57486,0.062324,0,0.062324
0.58371,0.061081,2.8839e-05,0.061052
0.59255,0.059901,1.724e-05,0.059884
0.60139,0.058771,0,0.058771
0.61024,0.057703,0.0047384,0.052965
0.61908,0.056681,0.037948,0.018734
0.62793,0.055709,0.1502,-0.094486
0.63677,0.054781,0.42708,-0.3723
0.64561,0.0539,1.0819,-1.028
0.65446,0.053058,2.4249,-2.3718
0.6633,0.052266,4.2189,-4.1666
0.67215,0.051503,4.1587,-4.1072
0.68099,0.050786,1.8202,-1.7694
0.68983,0.0501,0.22901,-0.17891
0.69868,0.049449,0,0.049449
0.70752,0.048836,0,0.048836
0.71637,0.048255,0,0.048255
0.72521,0.047698,0,0.047698
0.73405,0.047181,0,0.047181
0.7429,0.046689,0,0.046689
0.75174,0.046234,0,0.046234
0.76059,0.045803,0,0.045803
0.76943,0.04541,0,0.04541
0.77827,0.045035,0,0.045035
0.78712,0.044692,0,0.044692
0.79596,0.044381,0,0.044381
0.80481,0.044093,0.0001449,0.043948
0.81365,0.043832,0.00015309,0.043679
0.82249,0.043604,3.7413e-05,0.043567
0.83134,0.043399,9.831e-05,0.043301
0.84018,0.043227,6.4375e-05,0.043163
0.84903,0.043079,0,0.043079
0.85787,0.042972,0,0.042972
0.86671,0.042888,0,0.042888
0.87556,0.042832,0.0034162,0.039415
0.8844,0.042812,0.027582,0.01523
0.89325,0.042828,0.088456,-0.045629
0.90209,0.042883,0.20256,-0.15968
0.91093,0.042964,0.51416,-0.4712
0.91978,0.043098,1.5209,-1.4778
0.92862,0.043266,4.3713,-4.328
0.93747,0.043477,10.086,-10.043
0.94631,0.043736,15.329,-15.285
0.95515,0.04405,13.519,-13.475
0.964,0.044414,6.5419,-6.4975
0.97284,0.044834,2.0774,-2.0326
0.98169,0.045328,0.73049,-0.68516
0.99053,0.04589,0.22415,-0.17826
0.99937,0.046528,0.030308,0.01622
1.0082,0.04725,0,0.04725
1.0171,0.048074,0,0.048074
1.0259,0.049004,0,0.049004
1.0348,0.050049,0,0.050049
1.0436,0.051237,0,0.051237
1.0524,0.052562,0,0.052562
1.0613,0.054084,0,0.054084
1.0701,0.055797,0,0.055797
1.079,0.057745,0,0.057745
1.0878,0.059976,0,0.059976
1.0967,0.062509,0,0.062509
1.1055,0.065451,0,0.065451
1.1143,0.068805,0,0.068805
1.1232,0.072754,0,0.072754
1.132,0.077335,0,0.077335
1.1409,0.082747,0,0.082747
1.1497,0.0892,0,0.0892
1.1586,0.096871,0,0.096871
1.1674,0.10632,0,0.10632
1.1763,0.11778,0,0.11778
1.1851,0.13232,0,0.13232
1.1939,0.15064,0,0.15064
1.2028,0.17452,0,0.17452
1.2116,0.20654,0,0.20654
1.2205,0.24983,0,0.24983
1.2293,0.31343,0,0.31343
1.2382,0.4061,0,0.4061
1.247,0.55925,0.0029792,0.55627
1.2559,0.82426,0.01141,0.81285
1.2647,1.4177,0,1.4177
1.2735,5.4036,1.6382,3.7653
1.2824,25.771,12.505,13.266
1.2912,56.308,29.681,26.627
1.3001,37.245,25.381,11.864
1.3089,8.8725,6.5768,2.2958
1.3178,1.739,2.0696,-0.33059
1.3266,0.86155,0.96262,-0.10107
1.3354,0.55154,0.44657,0.10496
1.3443,0.38269,0.19895,0.18374
1.3531,0.28471,0,0.28471
1.362,0.2194,0,0.2194
1.3708,0.17624,0,0.17624
1.3797,0.14506,0,0.14506
1.3885,0.12233,0,0.12233
1.3974,0.10524,0,0.10524
1.4062,0.091925,0,0.091925
1.415,0.081653,0,0.081653
1.4239,0.073303,0,0.073303
1.4327,0.066636,0,0.066636
1.4416,0.061127,0,0.061127
1.4504,0.056573,0,0.056573
1.4593,0.052776,0,0.052776
1.4681,0.049557,0,0.049557
1.477,0.046852,0.0021325,0.044719
1.4858,0.044522,0.036102,0.0084197
1.4946,0.042542,0.068203,-0.025662
1.5035,0.040828,0.10375,-0.062924
1.5123,0.039344,0.15568,-0.11634
1.5212,0.03807,0.23022,-0.19215
1.53,0.036954,0.33299,-0.29604
1.5389,0.035996,0.32343,-0.28743
1.5477,0.035155,0.225,-0.18985
1.5565,0.034436,0.18089,-0.14645
1.5654,0.033803,0.15545,-0.12165
1.5742,0.03327,0.13116,-0.097888
1.5831,0.032806,0.11387,-0.081062
1.5919,0.03241,0.12189,-0.08948
1.6008,0.032089,0.14534,-0.11325
1.6096,0.031815,0.12926,-0.097447
1.6185,0.031599,0.091137,-0.059538
1.6273,0.03143,0.027367,0.0040637
1.6361,0.031313,0.00098014,0.030333
1.645,0.031234,0.0059364,0.025298
1.6538,0.031191,0.0052947,0.025896
1.6627,0.031195,0.00079208,0.030403
1.6715,0.031234,3.2463e-05,0.031202
1.6804,0.031311,0.00048624,0.030825
1.6892,0.031423,0.0035996,0.027823
1.6981,0.031573,0.00030029,0.031272
1.7069,0.031752,0,0.031752
1.7157,0.031966,0,0.031966
1.7246,0.032222,0,0.032222
1.7334,0.032513,0,0.032513
1.7423,0.032841,0,0.032841
1.7511,0.033215,0,0.033215
1.76,0.033625,0,0.033625
1.7688,0.034075,0,0.034075
1.7776,0.034573,0,0.034573
1.7865,0.035123,0,0.035123
1.7953,0.03573,0,0.03573
1.8042,0.036388,0,0.036388
1.813,0.037111,0,0.037111
1.8219,0.037906,0,0.037906
1.8307,0.038773,0.049065,-0.010292
1.8396,0.03973,0.51877,-0.47904
1.8484,0.04078,3.1615,-3.1207
1.8572,0.041943,12.505,-12.463
1.8661,0.043236,23.325,-23.282
1.8749,0.044668,19.896,-19.851
1.8838,0.046269,8.2044,-8.1581
1.8926,0.048071,2.9803,-2.9322
1.9015,0.050099,1.6292,-1.5791
1.9103,0.052435,0.79505,-0.74261
1.9192,0.055088,0.21992,-0.16483
1.928,0.058195,0.024406,0.033789
1.9368,0.061836,0,0.061836
1.9457,0.06615,0.060766,0.005384
1.9545,0.071413,0.31611,-0.2447
1.9634,0.077786,0.56426,-0.48647
1.9722,0.086007,0.56144,-0.47543
1.9811,0.096446,0.29519,-0.19874
1.9899,0.11053,0.055239,0.055292
1.9987,0.13007,0,0.13007
2.0076,0.15827,0,0.15827
2.0164,0.20325,0.00060662,0.20264
2.0253,0.27602,0.00024105,0.27578
2.0341,0.43719,0,0.43719
2.043,1.1648,0.21801,0.94677
2.0518,5.7653,1.8589,3.9064
2.0607,14.655,3.673,10.982
2.0695,11.908,2.7961,9.1117
2.0783,3.4345,0.91872,2.5157
2.0872,0.68556,0.1089,0.57666
2.096,0.37301,2.6315e-05,0.37298
2.1049,0.26537,1.3234e-05,0.26535
2.1137,0.21532,0,0.21532
2.1226,0.18966,0.030321,0.15934
2.1314,0.17849,0.060721,0.11777
2.1403,0.17857,0.032735,0.14583
2.1491,0.18732,0.004633,0.18269
2.1579,0.20921,0,0.20921
2.1668,0.25031,0.00062276,0.24969
2.1756,0.3496,0.00038056,0.34922
2.1845,0.97061,0.083497,0.88711
2.1933,3.7306,0.7196,3.011
2.2022,6.6717,1.6179,5.0539
2.211,3.8208,1.4383,2.3825
2.2198,1.0801,0.4435,0.63655
2.2287,0.47249,0,0.47249
2.2375,0.43527,0,0.43527
2.2464,0.47552,0,0.47552
2.2552,0.56958,1.813,-1.2434
2.2641,0.74646,13.267,-12.52
2.2729,1.0529,30.436,-29.383
2.2818,1.7736,31.306,-29.533
2.2906,5.4448,20.518,-15.073
2.2994,26.268,18.369,7.8986
2.3083,59.966,17.223,42.743
2.3171,42.942,9.3545,33.588
2.326,11.492,3.2185,8.2736
2.3348,2.361,1.1992,1.1618
2.3437,1.2415,0.41062,0.83087
2.3525,0.81414,0.079668,0.73448
2.3614,0.59515,7.245e-05,0.59508
2.3702,0.46644,7.3076e-05,0.46637
2.379,0.38598,0,0.38598
2.3879,0.33646,0,0.33646
2.3967,0.30435,0,0.30435
2.4056,0.2864,0.013024,0.27337
2.4144,0.27786,0.051082,0.22677
2.4233,0.27783,0.096491,0.18134
2.4321,0.28562,0.16571,0.11991
2.4409,0.30099,0.37318,-0.07219
2.4498,0.32602,0.9942,-0.66819
2.4586,0.36128,2.836,-2.4747
2.4675,0.41209,8.1002,-7.6881
2.4763,0.48278,20.027,-19.544
2.4852,0.58398,34.705,-34.121
2.494,0.73479,36.975,-36.24
2.5029,0.96188,22.887,-21.925
2.5117,1.354,8.8099,-7.4559
2.5205,2.0516,3.1186,-1.067
2.5294,4.2463,1.5568,2.6895
2.5382,18.448,5.1609,13.288
2.5471,68.791,17.786,51.005
2.5559,90.098,29.155,60.943
2.5648,36.691,22.668,14.023
2.5736,13.1,9.5295,3.5701
2.5825,15.542,6.2538,9.2883
2.5913,11.552,4.9038,6.648
2.6001,3.8249,1.6489,2.176
2.609,1.3855,0.10836,1.2771
2.6178,0.89542,0,0.89542
2.6267,0.69837,0,0.69837
2.6355,0.60033,0,0.60033
2.6444,0.55501,0,0.55501
2.6532,0.56134,0.0048874,0.55646
2.662,0.62438,0.085776,0.53861
2.6709,0.77864,0.51548,0.26316
2.6797,1.1956,1.9549,-0.75935
2.6886,3.0385,4.9683,-1.9299
2.6974,15.399,7.4583,7.941
2.7063,34.392,5.8614,28.53
2.7151,22.916,2.2998,20.617
2.724,5.9313,0.77179,5.1595
2.7328,1.4547,0.27943,1.1753
2.7416,0.74895,0.051944,0.69701
2.7505,0.4954,9.0095e-05,0.49531
2.7593,0.36445,0.00040399,0.36405
2.7682,0.28092,0.00061204,0.28031
2.777,0.22731,0.00061139,0.2267
2.7859,0.18998,0,0.18998
2.7947,0.16277,0,0.16277
2.8036,0.14266,0,0.14266
2.8124,0.12701,0.0023455,0.12466
2.8212,0.1151,0.037008,0.078091
2.8301,0.10552,0.1823,-0.076788
2.8389,0.097957,0.42422,-0.32626
2.8478,0.091883,0.67784,-0.58595
2.8566,0.087018,0.66572,-0.5787
2.8655,0.083205,0.34703,-0.26383
2.8743,0.080191,0.073603,0.0065882
2.8831,0.078011,0,0.078011
2.892,0.07645,0,0.07645
2.9008,0.075548,0,0.075548
2.9097,0.075245,0,0.075245
2.9185,0.075535,0,0.075535
2.9274,0.076462,0,0.076462
2.9362,0.078006,0.057595,0.020411
2.9451,0.080332,0.71761,-0.63728
2.9539,0.083423,3.1098,-3.0264
2.9627,0.087481,6.1841,-6.0966
2.9716,0.092674,6.0599,-5.9672
2.9804,0.099183,2.8491,-2.7499
2.9893,0.10753,0.71819,-0.61066
2.9981,0.11792,0.052104,0.065816
3.007,0.13145,0.013759,0.11769
3.0158,0.14873,0.15352,-0.0047913
3.0247,0.17158,0.16538,0.0061938
3.0335,0.20241,0.068115,0.13429
3.0423,0.24445,1.9104e-06,0.24445
3.0512,0.30639,2.624e-05,0.30636
3.06,0.39682,0,0.39682
3.0689,0.547,0,0.547
3.0777,0.80609,0,0.80609
3.0866,1.3739,0.0031673,1.3707
3.0954,4.5148,0.19641,4.3184
3.1043,19.265,3.7475,15.517
3.1131,41.47,12.774,28.697
3.1219,28.109,16.527,11.582
3.1308,7.3928,8.343,-0.95018
3.1396,1.7776,1.6951,0.082436
3.1485,0.9613,0.24327,0.71803
3.1573,0.68902,0.0011584,0.68787
3.1662,0.61401,0,0.61401
3.175,1.1958,0,1.1958
3.1838,3.6757,0.70154,2.9742
3.1927,5.7117,1.2959,4.4159
3.2015,2.925,2.5059,0.41907
3.2104,0.74875,10.042,-9.2935
3.2192,0.299,18.155,-17.856
3.2281,0.20242,13.684,-13.481
3.2369,0.15843,4.8104,-4.652
3.2458,0.13046,1.535,-1.4045
3.2546,0.11245,0.44373,-0.33128
3.2634,0.099779,0.057434,0.042344
3.2723,0.09084,0.0025233,0.088316
3.2811,0.084643,0.012856,0.071786
3.29,0.080464,0.0012482,0.079215
3.2988,0.078377,0,0.078377
3.3077,0.078147,0.044138,0.034009
3.3165,0.080487,0.77936,-0.69887
3.3254,0.086422,1.8818,-1.7954
3.3342,0.098531,2.3978,-2.2993
3.343,0.12775,2.6038,-2.4761
3.3519,0.2378,3.1373,-2.8995
3.3607,0.99359,2.765,-1.7714
3.3696,2.3281,1.4967,0.83138
3.3784,1.7703,0.74864,1.0216
3.3873,0.54712,0.32235,0.22477
3.3961,0.17544,0.059074,0.11637
3.4049,0.11993,0.0034353,0.1165
3.4138,0.10503,0,0.10503
3.4226,0.10203,0,0.10203
3.4315,0.10542,0,0.10542
3.4403,0.11575,0,0.11575
3.4492,0.13474,0,0.13474
3.458,0.16905,0,0.16905
3.4669,0.27631,0.016726,0.25959
3.4757,0.79642,0.24185,0.55457
3.4845,2.6366,0.42659,2.21
3.4934,3.27,0.25589,3.0141
3.5022,1.3849,0.044459,1.3404
3.5111,0.52005,0,0.52005
3.5199,0.45866,0.021143,0.43752
3.5288,0.64055,0.55364,0.086914
3.5376,1.3329,2.09,-0.75716
3.5465,6.207,3.4936,2.7133
3.5553,17.578,2.8209,14.757
3.5641,17.09,1.1508,15.939
3.573,5.8077,0.29262,5.5151
3.5818,1.2563,0.044772,1.2116
3.5907,0.56842,0.0012775,0.56714
3.5995,0.35921,0,0.35921
3.6084,0.25955,0,0.25955
3.6172,0.19969,0.13151,0.068177
3.626,0.16315,0.83589,-0.67274
3.6349,0.13966,2.4779,-2.3382
3.6437,0.12447,4.3017,-4.1772
3.6526,0.1157,4.3992,-4.2835
3.6614,0.11138,2.6488,-2.5375
3.6703,0.11193,0.95001,-0.83808
3.6791,0.11762,0.15999,-0.04237
3.688,0.13091,0,0.13091
3.6968,0.15767,0.17592,-0.018245
3.7056,0.21049,1.6232,-1.4127
3.7145,0.4428,4.95,-4.5072
3.7233,1.6551,7.4429,-5.7877
3.7322,4.7022,6.5495,-1.8473
3.741,4.4292,4.0025,0.42674
3.7499,1.4361,1.8013,-0.36525
3.7587,0.39081,0.50711,-0.11629
3.7676,0.20726,0.061046,0.14622
3.7764,0.1631,0,0.1631
3.7852,0.14231,0.08992,0.052389
3.7941,0.13559,0.23928,-0.10369
3.8029,0.13728,0.28712,-0.14984
3.8118,0.14685,0.18375,-0.036892
3.8206,0.1659,0.049281,0.11662
3.8295,0.19742,0,0.19742
3.8383,0.25612,9.718e-05,0.25602
3.8471,0.36978,7.6448e-05,0.36971
3.856,0.7849,0.17961,0.60529
3.8648,3.2426,1.0363,2.2062
3.8737,9.2571,2.3231,6.934
3.8825,8.6863,2.4634,6.2229
3.8914,2.7777,1.2409,1.5368
3.9002,0.7786,0.24995,0.52865
3.9091,0.38956,0.015957,0.3736
3.9179,0.29824,0.020511,0.27773
3.9267,0.25941,0.01671,0.2427
3.9356,0.24641,0.0026938,0.24372
3.9444,0.25164,0,0.25164
3.9533,0.27052,0,0.27052
3.9621,0.30728,0,0.30728
3.971,0.36561,0,0.36561
3.9798,0.46045,0,0.46045
3.9887,0.62486,0,0.62486
3.9975,0.93403,0,0.93403
4.0063,2.2562,0.092071,2.1641
4.0152,8.728,1.5652,7.1628
4.024,23.963,5.4439,18.519
4.0329,21.53,8.241,13.289
4.0417,6.8396,6.4465,0.39318
4.0506,1.9184,4.5728,-2.6544
4.0594,1.1269,8.1754,-7.0485
4.0682,1.0098,13.034,-12.024
4.0771,1.0744,11.752,-10.677
4.0859,1.343,5.9261,-4.5831
4.0948,1.9475,2.2753,-0.32781
4.1036,3.8147,3.1293,0.68538
4.1125,16.013,9.323,6.6904
4.1213,52.039,17.453,34.585
4.1302,60.965,17.577,43.388
4.139,23.94,9.4445,14.496
4.1478,5.8283,3.1962,2.6321
4.1567,2.2361,1.136,1.1
4.1655,1.5913,0.56769,1.0236
4.1744,2.3207,0.56175,1.7589
4.1832,4.2198,0.44495,3.7749
4.1921,3.132,0.13084,3.0012
4.2009,1.1359,0,1.1359
4.2098,0.51558,0,0.51558
4.2186,0.36183,0,0.36183
4.2274,0.292,0,0.292
4.2363,0.24822,0,0.24822
4.2451,0.2175,0,0.2175
4.254,0.1971,0.050992,0.14611
4.2628,0.18261,0.21064,-0.028021
4.2717,0.17364,0.34194,-0.1683
4.2805,0.16934,0.534,-0.36466
4.2893,0.16964,0.93788,-0.76823
4.2982,0.17551,1.2703,-1.0948
4.307,0.18778,1.0453,-0.85747
4.3159,0.21167,0.4423,-0.23063
4.3247,0.26243,0.06685,0.19558
4.3336,0.46404,0.00082597,0.46322
4.3424,1.1905,0.0025183,1.188
4.3513,1.8374,0,1.8374
4.3601,1.169,0,1.169
4.3689,0.79434,0,0.79434
4.3778,1.1685,0,1.1685
4.3866,3.5702,0.31256,3.2577
4.3955,14.019,2.3216,11.697
4.4043,25.306,6.2999,19.006
4.4132,14.679,8.704,5.9747
4.422,3.9894,6.6391,-2.6496
4.4309,1.195,3.6008,-2.4058
4.4397,0.90291,2.1503,-1.2474
4.4485,1.5935,1.5142,0.079326
4.4574,3.077,1.5182,1.5588
4.4662,2.2531,1.3207,0.93236
4.4751,0.71986,0.55842,0.16144
4.4839,0.30811,0.046893,0.26122
4.4928,0.20678,0,0.20678
4.5016,0.1667,0,0.1667
4.5104,0.14324,0,0.14324
4.5193,0.12928,0,0.12928
4.5281,0.12258,0.056946,0.065632
4.537,0.12177,0.66829,-0.54651
4.5458,0.1293,2.387,-2.2577
4.5547,0.14825,3.4533,-3.305
4.5635,0.19783,2.3096,-2.1118
4.5724,0.4522,0.69083,-0.23862
4.5812,1.4738,0.2914,1.1824
4.59,2.6265,0.79477,1.8317
4.5989,1.7466,1.2966,0.45
4.6077,1.5376,1.0768,0.46075
4.6166,3.1221,0.41546,2.7066
4.6254,2.887,0,2.887
4.6343,1.0387,0.020859,1.0179
4.6431,0.30037,0.37572,-0.075349
4.652,0.18007,0.59644,-0.41637
4.6608,0.14397,0.38504,-0.24107
4.6696,0.13349,0.076706,0.056788
4.6785,0.13769,0,0.13769
4.6873,0.15878,0,0.15878
4.6962,0.20999,0.00024606,0.20974
4.705,0.34444,0.018518,0.32592
4.7139,1.2344,0.41237,0.822
4.7227,4.1017,0.91224,3.1895
4.7315,5.7751,0.79511,4.98
4.7404,2.7024,0.29833,2.4041
4.7492,0.66876,0.083782,0.58498
4.7581,0.25912,0.045719,0.2134
4.7669,0.16345,0.0090132,0.15443
4.7758,0.12335,0.00026001,0.12309
4.7846,0.10036,0,0.10036
4.7935,0.087972,0,0.087972
4.8023,0.081713,0,0.081713
4.8111,0.080297,0,0.080297
4.82,0.084387,0,0.084387
4.8288,0.095141,0,0.095141
4.8377,0.12677,0,0.12677
4.8465,0.27772,0.0032458,0.27447
4.8554,0.93176,0.013345,0.91842
4.8642,1.6323,0.022648,1.6096
4.8731,0.98331,0.0073007,0.97601
4.8819,0.33059,0.00056084,0.33003
4.8907,0.16673,0,0.16673
4.8996,0.17154,0,0.17154
4.9084,0.29898,0.34151,-0.04253
4.9173,0.76192,0.931,-0.16908
4.9261,1.0574,1.1848,-0.12745
4.935,0.63932,0.80768,-0.16836
4.9438,0.4766,0.28824,0.18836
4.9527,0.87832,0.15338,0.72494
4.9615,3.5486,0.93714,2.6114
4.9703,8.8654,2.6035,6.2619
4.9792,7.723,3.3898,4.3332
4.988,2.5728,2.2639,0.3089
4.9969,0.6361,0.87364,-0.23754
5.0057,0.33624,0.35168,-0.015442
5.0146,0.22965,0.24983,-0.020175
5.0234,0.1799,0.15672,0.023182
5.0322,0.1539,0.026763,0.12714
5.0411,0.14282,0,0.14282
5.0499,0.14357,0,0.14357
5.0588,0.15527,0,0.15527
5.0676,0.18514,0,0.18514
5.0765,0.24746,0.73244,-0.48497
5.0853,0.46196,2.1328,-1.6708
5.0942,1.6254,2.9994,-1.374
5.103,4.4122,2.972,1.4402
5.1118,4.2126,2.5859,1.6267
5.1207,1.532,1.6496,-0.11765
5.1295,0.61041,0.5035,0.10691
5.1384,0.52788,0.053413,0.47446
5.1472,0.84982,0,0.84982
5.1561,2.9958,0.66058,2.3352
5.1649,9.0523,2.3567,6.6956
5.1738,10.189,3.6432,6.5453
5.1826,4.0054,3.5262,0.47921
5.1914,1.1591,2.7035,-1.5445
5.2003,0.77994,1.7868,-1.0069
5.2091,1.567,1.2514,0.31563
5.218,2.2774,1.2937,0.98374
5.2268,1.2391,1.6076,-0.36849
5.2357,0.42327,1.7555,-1.3322
5.2445,0.20511,1.361,-1.1559
5.2533,0.15908,0.70954,-0.55046
5.2622,0.13927,0.30312,-0.16385
5.271,0.13247,0.15181,-0.019343
5.2799,0.13655,0.05608,0.080468
5.2887,0.15106,0.0074559,0.1436
5.2976,0.18386,0,0.18386
5.3064,0.24694,0.00082243,0.24611
5.3153,0.41201,0.17076,0.24126
5.3241,1.2775,0.43112,0.84636
5.3329,4.2791,0.42945,3.8497
5.3418,6.7445,0.17167,6.5729
5.3506,4.3217,0.018203,4.3035
5.3595,1.5686,0.075304,1.4933
5.3683,0.53369,0.2457,0.28799
5.3772,0.34028,0.30734,0.032936
5.386,0.34075,0.24972,0.091031
5.3949,0.54948,0.17606,0.37342
5.4037,2.0003,0.062276,1.938
5.4125,4.9347,0,4.9347
5.4214,4.1962,0.23565,3.9605
5.4302,1.4137,0.67148,0.74219
5.4391,0.40223,0.77963,-0.3774
5.4479,0.2085,0.45778,-0.24929
5.4568,0.14399,0.12555,0.018445
5.4656,0.11246,0.0079541,0.1045
5.4744,0.093764,0,0.093764
5.4833,0.083749,0,0.083749
5.4921,0.079425,0,0.079425
5.501,0.080452,0,0.080452
5.5098,0.089083,0,0.089083
5.5187,0.11116,0,0.11116
5.5275,0.22382,0,0.22382
5.5364,0.72041,0.061543,0.65887
5.5452,1.5671,0.2696,1.2975
5.554,1.1589,0.46045,0.69841
5.5629,0.37159,0.37311,-0.0015228
5.5717,0.15837,0.12289,0.035478
5.5806,0.12355,0,0.12355
5.5894,0.13096,0,0.13096
5.5983,0.18757,0,0.18757
5.6071,0.46742,0.0075478,0.45987
5.616,1.0927,0.029216,1.0635
5.6248,1.1088,0.025674,1.0831
5.6336,0.60197,0,0.60197
5.6425,0.7189,0.13253,0.58638
5.6513,2.5841,0.62862,1.9555
5.6602,6.0537,1.1516,4.9021
5.669,5.0064,0.99836,4.0081
5.6779,1.6614,0.36679,1.2946
5.6867,0.4331,0.0085572,0.42454
5.6955,0.23726,0,0.23726
5.7044,0.16151,0,0.16151
5.7132,0.12525,0,0.12525
5.7221,0.10586,0,0.10586
5.7309,0.097201,0.036068,0.061133
5.7398,0.099103,0.11481,-0.01571
5.7486,0.11587,0.11309,0.00278
5.7575,0.2228,0.039073,0.18373
5.7663,0.65817,0,0.65817
5.7751,1.226,0.0033802,1.2226
5.784,0.79314,0.0068264,0.78632
5.7928,0.26665,0,0.26665
5.8017,0.15019,0,0.15019
5.8105,0.1404,0.072117,0.068286
5.8194,0.16539,0.44511,-0.27972
5.8282,0.24675,1.0756,-0.82889
5.8371,0.502,1.32,-0.81798
5.8459,1.0062,0.92723,0.078985
5.8547,2.1792,0.61725,1.5619
5.8636,5.7643,1.1508,4.6135
5.8724,6.1557,2.0616,4.0941
5.8813,2.2899,2.1764,0.1135
5.8901,0.61698,1.2708,-0.65385
5.899,0.29045,0.33037,-0.039927
5.9078,0.2039,0,0.2039
5.9166,0.16681,0,0.16681
5.9255,0.16071,0.012753,0.14795
5.9343,0.1814,0.049365,0.13203
5.9432,0.26813,0.046295,0.22184
5.952,0.7799,0.13634,0.64356
5.9609,2.5007,0.38067,2.12
5.9697,3.6307,0.6197,3.011
5.9786,1.8077,0.61085,1.1969
5.9874,0.51677,0.31135,0.20543
5.9962,0.19701,0.022863,0.17414
6.0051,0.12653,0,0.12653
6.0139,0.094475,0,0.094475
6.0228,0.076134,0,0.076134
6.0316,0.065676,0,0.065676
6.0405,0.059061,0,0.059061
6.0493,0.055485,0,0.055485
6.0582,0.053709,0,0.053709
6.067,0.053277,0,0.053277
6.0758,0.054357,0,0.054357
6.0847,0.056743,0.062386,-0.0056427
6.0935,0.060667,0.58846,-0.52779
6.1024,0.066484,1.5286,-1.4621
6.1112,0.075042,1.9413,-1.8662
6.1201,0.087427,1.4277,-1.3403
6.1289,0.10534,0.80616,-0.70081
6.1377,0.13407,0.69041,-0.55634
6.1466,0.18057,0.72774,-0.54717
6.1554,0.283,0.65744,-0.37445
6.1643,0.69571,0.65646,0.039255
6.1731,2.2885,0.70772,1.5808
6.182,4.2632,0.5187,3.7445
6.1908,3.2702,0.12133,3.1489
6.1997,1.4649,0,1.4649
6.2085,1.0075,0.010636,0.99691
6.2173,2.5192,0.22362,2.2956
6.2262,5.6034,0.98013,4.6233
6.235,5.8142,1.6698,4.1444
6.2439,5.5168,1.5206,3.9962
6.2527,4.2953,0.6869,3.6084
6.2616,1.7436,0.093813,1.6498
6.2704,0.75313,0,0.75313
6.2793,0.38752,0,0.38752
6.2881,0.222,0,0.222
6.2969,0.15834,0,0.15834
6.3058,0.12828,0,0.12828
6.3146,0.11047,0,0.11047
6.3235,0.10182,0,0.10182
6.3323,0.10001,0.020705,0.079301
6.3412,0.1062,0.33788,-0.23167
6.35,0.12607,0.66077,-0.5347
6.3588,0.1798,0.74931,-0.56951
6.3677,0.50032,0.64414,-0.14382
6.3765,1.4675,0.59823,0.86928
6.3854,2.0353,0.48947,1.5458
6.3942,1.0137,0.16518,0.84851
6.4031,0.32315,0.0095125,0.31364
6.4119,0.19164,0,0.19164
6.4208,0.18233,0,0.18233
6.4296,0.22522,0.10814,0.11708
6.4384,0.37449,0.36163,0.012861
6.4473,1.121,0.56524,0.55581
6.4561,3.5531,0.8299,2.7232
6.465,5.069,0.9627,4.1063
6.4738,2.3413,0.6281,1.7132
6.4827,0.61609,0.11215,0.50394
6.4915,0.27294,0.0060885,0.26685
6.5004,0.1824,0,0.1824
6.5092,0.14832,0,0.14832
6.518,0.13931,0,0.13931
6.5269,0.14868,0,0.14868
6.5357,0.19255,0.12393,0.068615
6.5446,0.34935,0.42188,-0.072524
6.5534,1.0237,0.64842,0.37528
6.5623,2.6456,0.61023,2.0354
6.5711,3.8547,0.41289,3.4418
6.5799,2.1708,0.26492,1.9059
6.5888,0.62867,0.15126,0.47741
6.5976,0.31265,0.043413,0.26924
6.6065,0.27748,0.0068703,0.27061
6.6153,0.18456,0.00059667,0.18396
6.6242,0.10691,0,0.10691
6.633,0.078476,0,0.078476
6.6419,0.069336,0,0.069336
6.6507,0.065228,0,0.065228
6.6595,0.065109,0,0.065109
6.6684,0.068497,0,0.068497
6.6772,0.076142,0,0.076142
6.6861,0.090657,0,0.090657
6.6949,0.11576,0.1195,-0.0037357
6.7038,0.17218,0.24902,-0.076833
6.7126,0.37482,0.1878,0.18702
6.7215,1.2395,0.041531,1.198
6.7303,2.6472,0.099609,2.5476
6.7391,2.4512,0.35215,2.0991
6.748,1.3363,0.46027,0.87603
6.7568,0.53796,0.2769,0.26106
6.7657,0.34762,0.058545,0.28907
6.7745,0.61265,0,0.61265
6.7834,1.8474,0.022827,1.8246
6.7922,3.0745,0.1286,2.9459
6.801,1.804,0.13885,1.6652
6.8099,0.60908,0.039948,0.56913
6.8187,0.37073,0,0.37073
6.8276,0.43636,0.074918,0.36144
6.8364,0.2865,0.16303,0.12347
6.8453,0.13637,0.14327,-0.006899
6.8541,0.094236,0.054685,0.03955
6.863,0.082924,0.0070597,0.075865
6.8718,0.081122,0,0.081122
6.8806,0.084524,0,0.084524
6.8895,0.093828,0.12049,-0.026662
6.8983,0.11171,0.439,-0.32729
6.9072,0.14842,0.59517,-0.44676
6.916,0.29088,0.39993,-0.10905
6.9249,0.62576,0.14497,0.48078
6.9337,0.8064,0.063473,0.74292
6.9426,0.8213,0.071686,0.74962
6.9514,1.4195,0.20904,1.2104
6.9602,3.1583,0.67613,2.4821
6.9691,4.7534,1.2306,3.5228
6.9779,6.6447,1.269,5.3757
6.9868,5.205,0.7161,4.4889
6.9956,1.9865,0.17306,1.8135
7.0045,0.77092,0.00094167,0.76998
7.0133,0.35907,0,0.35907
7.0222,0.21582,0,0.21582
7.031,0.15353,0.026665,0.12686
7.0398,0.12304,0.075646,0.047394
7.0487,0.10755,0.065297,0.042249
7.0575,0.10803,0.016895,0.091136
7.0664,0.17006,0,0.17006
7.0752,0.39299,0.036616,0.35638
7.0841,0.57609,0.17377,0.40232
7.0929,0.35367,0.29875,0.054927
7.1017,0.22903,0.25518,-0.026143
7.1106,0.44514,0.10154,0.3436
7.1194,0.71083,0.0069937,0.70384
7.1283,0.45429,0,0.45429
7.1371,0.27053,0,0.27053
7.146,0.18489,0,0.18489
7.1548,0.093054,0,0.093054
7.1637,0.05847,0,0.05847
7.1725,0.049661,0,0.049661
7.1813,0.046938,0.087669,-0.040731
7.1902,0.047287,0.32719,-0.27991
7.199,0.049734,0.54468,-0.49494
7.2079,0.054693,0.53329,-0.4786
7.2167,0.063525,0.29469,-0.23116
7.2256,0.078005,0.06607,0.011935
7.2344,0.10524,0.0029069,0.10233
7.2433,0.1643,0.066656,0.097645
7.2521,0.41562,0.24292,0.1727
7.2609,1.256,0.37176,0.88421
7.2698,2.4416,0.28109,2.1605
7.2786,1.8203,0.091796,1.7285
7.2875,0.61329,0.0016078,0.61168
7.2963,0.26862,0.018706,0.24991
7.3052,0.25252,0.027782,0.22474
7.314,0.44171,0,0.44171
7.3228,0.83181,0,0.83181
7.3317,1.6478,0.017934,1.6299
7.3405,1.8092,0.090607,1.7186
7.3494,0.78903,0.14434,0.64469
7.3582,0.28687,0.068175,0.21869
7.3671,0.16827,0,0.16827
7.3759,0.15135,0,0.15135
7.3848,0.16544,0,0.16544
7.3936,0.22479,0.017369,0.20742
7.4024,0.54992,0.052239,0.49768
7.4113,1.4271,0.043042,1.3841
7.4201,1.8186,0.051268,1.7674
7.429,0.97898,0.052919,0.92606
7.4378,0.52653,0.021774,0.50476
7.4467,0.67471,0,0.67471
7.4555,1.6942,0.10092,1.5932
7.4644,5.7394,0.63033,5.109
7.4732,8.8631,1.5194,7.3437
7.482,4.5942,1.9775,2.6166
7.4909,1.4437,1.601,-0.15727
7.4997,0.75394,0.83294,-0.079003
7.5086,0.62497,0.34264,0.28234
7.5174,0.57788,0.11097,0.46691
7.5263,0.7599,0,0.7599
7.5351,0.5496,0,0.5496
7.5439,0.24526,0,0.24526
7.5528,0.15434,0,0.15434
7.5616,0.14571,0.015169,0.13054
7.5705,0.21533,0.082951,0.13237
7.5793,0.54268,0.10931,0.43337
7.5882,1.2766,0.094228,1.1824
7.597,1.3987,0.041978,1.3567
7.6059,0.81351,0,0.81351
7.6147,0.4413,0,0.4413
7.6235,0.20905,0.0087332,0.20031
7.6324,0.11155,0.10083,0.010718
7.6412,0.098501,0.38531,-0.2868
7.6501,0.17026,0.56401,-0.39374
7.6589,0.29221,0.53621,-0.244
7.6678,0.22433,0.33945,-0.11512
7.6766,0.095318,0.14551,-0.050188
7.6855,0.050021,0.027596,0.022424
7.6943,0.040771,0,0.040771
7.7031,0.038397,0,0.038397
7.712,0.039965,0,0.039965
7.7208,0.051194,0.0012811,0.049913
7.7297,0.085242,0.026389,0.058854
7.7385,0.15721,0.16766,-0.010441
7.7474,0.30952,0.27897,0.030547
7.7562,0.45506,0.29216,0.1629
7.765,0.26752,0.18377,0.083751
7.7739,0.10667,0.046695,0.059971
7.7827,0.08234,0,0.08234
7.7916,0.10023,0,0.10023
7.8004,0.19521,0.0031159,0.19209
7.8093,0.63367,0.073976,0.55969
7.8181,1.4837,0.25735,1.2263
7.827,1.2408,0.35032,0.89047
7.8358,0.49083,0.25925,0.23157
7.8446,0.24309,0.066335,0.17675
7.8535,0.12943,0,0.12943
7.8623,0.07258,0,0.07258
7.8712,0.056434,0,0.056434
7.88,0.058509,0,0.058509
7.8889,0.11264,0,0.11264
7.8977,0.25089,0,0.25089
7.9066,0.28108,0,0.28108
7.9154,0.14011,0.00034498,0.13976
7.9242,0.076281,1.1174e-05,0.07627
7.9331,0.10861,0,0.10861
7.9419,0.14283,0,0.14283
7.9508,0.11888,0,0.11888
7.9596,0.19619,0,0.19619
7.9685,0.38978,0,0.38978
7.9773,0.31565,0,0.31565
7.9861,0.12867,0.0052696,0.1234
7.995,0.075236,0.0075971,0.067639
8.0038,0.072493,0.0019041,0.070589
8.0127,0.09178,0.0001211,0.091659
8.0215,0.15711,0,0.15711
8.0304,0.41383,0,0.41383
8.0392,1.206,0,1.206
8.0481,1.7544,0.056931,1.6975
8.0569,1.2102,0.22202,0.98815
8.0657,0.49961,0.25226,0.24735
8.0746,0.18168,0.091285,0.090395
8.0834,0.10636,0.0089754,0.097385
8.0923,0.088361,0,0.088361
8.1011,0.10363,0.048058,0.055571
8.11,0.20973,0.12509,0.08464
8.1188,0.51069,0.11128,0.39941
8.1277,0.61768,0.060562,0.55712
8.1365,0.42409,0.041831,0.38226
8.1453,0.42598,0.026435,0.39955
8.1542,0.29579,0.013235,0.28256
8.163,0.14218,0.0039816,0.1382
8.1719,0.10376,0.0004551,0.1033
8.1807,0.12703,0,0.12703
8.1896,0.28186,0,0.28186
8.1984,0.73045,0.062246,0.66821
8.2072,1.0978,0.15942,0.93834
8.2161,0.78473,0.12664,0.65809
8.2249,0.43042,0.024817,0.4056
8.2338,0.45486,0,0.45486
8.2426,1.1222,0.032576,1.0896
8.2515,2.4814,0.20405,2.2773
8.2603,2.1809,0.41066,1.7703
8.2692,0.96983,0.5637,0.40614
8.278,0.39002,0.5814,-0.19138
8.2868,0.17097,0.41167,-0.2407
8.2957,0.10209,0.15961,-0.05752
8.3045,0.073896,0.024256,0.04964
8.3134,0.060444,0,0.060444
8.3222,0.053661,0,0.053661
8.3311,0.052479,0,0.052479
8.3399,0.058518,0,0.058518
8.3488,0.081874,0,0.081874
8.3576,0.21069,0.0028332,0.20786
8.3664,0.50662,0.0013119,0.50531
8.3753,0.57143,1.6438e-05,0.57141
8.3841,0.34513,0,0.34513
8.393,0.22207,0,0.22207
8.4018,0.18403,0.0060711,0.17796
8.4107,0.31352,0.070512,0.24301
8.4195,0.43407,0.15709,0.27698
8.4283,0.28751,0.19362,0.093882
8.4372,0.20101,0.13389,0.067118
8.446,0.13605,0.036407,0.099642
8.4549,0.075806,0.00067105,0.075135
8.4637,0.066411,0.00016188,0.066249
8.4726,0.087797,0,0.087797
8.4814,0.19548,0.0036158,0.19187
8.4903,0.54728,0.021874,0.5254
8.4991,0.96897,0.036416,0.93255
8.5079,0.69755,0.017213,0.68034
8.5168,0.25055,0.00098008,0.24957
8.5256,0.10646,0,0.10646
8.5345,0.094655,0,0.094655
8.5433,0.1083,0,0.1083
8.5522,0.073665,0,0.073665
8.561,0.044152,0,0.044152
8.5699,0.037454,0,0.037454
8.5787,0.037712,0,0.037712
8.5875,0.042237,0,0.042237
8.5964,0.05347,0,0.05347
8.6052,0.085731,0,0.085731
8.6141,0.24009,0.0098824,0.23021
8.6229,0.54266,0.025285,0.51738
8.6318,0.51307,0.027493,0.48558
8.6406,0.22948,0.014955,0.21452
8.6494,0.11093,0.0031628,0.10777
8.6583,0.10187,0,0.10187
8.6671,0.12539,0.014901,0.11049
8.676,0.20949,0.08712,0.12237
8.6848,0.56937,0.1798,0.38957
8.6937,1.6243,0.2317,1.3926
8.7025,2.2028,0.2523,1.9505
8.7114,1.2998,0.23283,1.067
8.7202,0.87459,0.17051,0.70407
8.729,0.53959,0.085828,0.45376
8.7379,0.24772,0.019663,0.22806
8.7467,0.16069,0,0.16069
8.7556,0.18074,0,0.18074
8.7644,0.38634,0,0.38634
8.7733,0.78763,0.0009276,0.7867
8.7821,0.80429,0.001245,0.80304
8.791,0.62586,0,0.62586
8.7998,0.87009,0.005685,0.86441
8.8086,1.528,0.082983,1.445
8.8175,2.023,0.24842,1.7746
8.8263,1.6886,0.33941,1.3492
8.8352,0.75394,0.2468,0.50714
8.844,0.30705,0.070646,0.2364
8.8529,0.22505,0,0.22505
8.8617,0.34791,0,0.34791
8.8706,0.45281,0,0.45281
8.8794,0.27755,0.0094901,0.26806
8.8882,0.16727,0.052927,0.11434
8.8971,0.23266,0.12407,0.10858
8.9059,0.35394,0.18275,0.17119
8.9148,0.46322,0.20567,0.25755
8.9236,0.40792,0.1655,0.24242
8.9325,0.1744,0.089964,0.084434
8.9413,0.070054,0.024546,0.045508
8.9501,0.044163,0,0.044163
8.959,0.035122,0,0.035122
8.9678,0.030345,0.00065095,0.029694
8.9767,0.028104,0.0026318,0.025472
8.9855,0.027337,0.0036428,0.023694
8.9944,0.027977,0.0023142,0.025663
9.0032,0.030342,0,0.030342
9.0121,0.035004,0,0.035004
9.0209,0.044787,0,0.044787
9.0297,0.069075,0,0.069075
9.0386,0.1703,0.01002,0.16028
9.0474,0.45194,0.053979,0.39796
9.0563,0.63578,0.090957,0.54482
9.0651,0.34824,0.049566,0.29867
9.074,0.16215,0,0.16215
9.0828,0.15429,0,0.15429
9.0917,0.27269,0.0036089,0.26908
9.1005,0.67515,0.038469,0.63668
9.1093,0.85243,0.11763,0.7348
9.1182,0.42772,0.10955,0.31817
9.127,0.21312,0.070028,0.14309
9.1359,0.21815,0.019711,0.19844
9.1447,0.18061,0,0.18061
9.1536,0.10964,0,0.10964
9.1624,0.1121,0.010972,0.10113
9.1712,0.2444,0.070205,0.17419
9.1801,0.40692,0.11449,0.29242
9.1889,0.29568,0.094986,0.20069
9.1978,0.2278,0.047948,0.17985
9.2066,0.43805,0.013064,0.42499
9.2155,0.72708,0.0015799,0.7255
9.2243,0.59429,0.016756,0.57753
9.2332,0.64612,0.051319,0.5948
9.242,0.85499,0.033733,0.82126
9.2508,0.70692,0.0056405,0.70128
9.2597,0.69437,0,0.69437
9.2685,0.46675,0,0.46675
9.2774,0.20608,0.0039818,0.2021
9.2862,0.12827,0.033124,0.09515
9.2951,0.18123,0.0040136,0.17722


==> figures/data/20220726/expXRD_fit_strnmf1_wrong.csv <==
0,0,0.013046,-0.013046
0.008844,0,0.029084,-0.029084
0.017688,0,0.028841,-0.028841
0.026532,0,0.021599,-0.021599
0.035376,0,0.02635,-0.02635
0.04422,0,0.0070554,-0.0070554
0.053064,0,0.015794,-0.015794
0.061908,0,0.013143,-0.013143
0.070752,0,0.026693,-0.026693
0.079596,0,0.016496,-0.016496
0.08844,0,0.018533,-0.018533
0.097284,0,0.024803,-0.024803
0.10613,0,0.032001,-0.032001
0.11497,0,0.018008,-0.018008
0.12382,0,0.027158,-0.027158
0.13266,0,0.0064397,-0.0064397
0.1415,0,0.0026742,-0.0026742
0.15035,0,0.0017921,-0.0017921
0.15919,0,0.010394,-0.010394
0.16804,0,0.029269,-0.029269
0.17688,0,0.021927,-0.021927
0.18572,0,0.013908,-0.013908
0.19457,0,0.022544,-0.022544
0.20341,0,0.032988,-0.032988
0.21226,0,0.012394,-0.012394
0.2211,0,0.020937,-0.020937
0.22994,0,0.026551,-0.026551
0.23879,0,0.020347,-0.020347
0.24763,0,0.01063,-0.01063
0.25648,0,0.026449,-0.026449
0.26532,0,0.022877,-0.022877
0.27416,0,0.021472,-0.021472
0.28301,0,0.0066411,-0.0066411
0.29185,0,0.019995,-0.019995
0.3007,0,0.0243,-0.0243
0.30954,0,0.0083279,-0.0083279
0.31838,0,0.0095021,-0.0095021
0.32723,0,0.019397,-0.019397
0.33607,0,0.010137,-0.010137
0.34492,0,0.01586,-0.01586
0.35376,0,0.016894,-0.016894
0.3626,0,0.022849,-0.022849
0.37145,0,0.016929,-0.016929
0.38029,0,0.015784,-0.015784
0.38914,0,0.028078,-0.028078
0.39798,0,0.02369,-0.02369
0.40682,0,0.097601,-0.097601
0.41567,0,0.039997,-0.039997
0.42451,0,0,-0
0.43336,0,8.5304e-05,-8.5304e-05
0.4422,0,4.075e-05,-4.075e-05
0.45104,0,2.2806e-06,-2.2806e-06
0.45989,0,0.029603,-0.029603
0.46873,0,0.03645,-0.03645
0.47758,0,0.011275,-0.011275
0.48642,0,0,-0
0.49527,0,0.00022698,-0.00022698
0.50411,0,0.00013247,-0.00013247
0.51295,0,0,-0
0.5218,0,0,-0
0.53064,0,0.00025756,-0.00025756
0.53949,0,0.00016773,-0.00016773
0.54833,0,0,-0
0.55717,0,0.00026245,-0.00026245
0.56602,0.036155,0.00018525,0.03597
0.57486,0.059695,0,0.059695
0.58371,0.058735,3.095e-05,0.058704
0.59255,0.057837,2.3654e-05,0.057814
0.60139,0.056999,0,0.056999
0.61024,0.05623,0.0050464,0.051183
0.61908,0.055518,0.041249,0.014269
0.62793,0.054875,0.16627,-0.11139
0.63677,0.054291,0.47815,-0.42386
0.64561,0.053772,1.2145,-1.1608
0.65446,0.053318,2.7387,-2.6854
0.6633,0.052927,4.8458,-4.7929
0.67215,0.052607,5.0433,-4.9907
0.68099,0.052356,2.3991,-2.3467
0.68983,0.052186,0.31421,-0.26203
0.69868,0.052086,0,0.052086
0.70752,0.052077,0,0.052077
0.71637,0.052162,0,0.052162
0.72521,0.052346,0,0.052346
0.73405,0.052657,0,0.052657
0.7429,0.053083,0,0.053083
0.75174,0.053669,0,0.053669
0.76059,0.054411,0,0.054411
0.76943,0.055359,0,0.055359
0.77827,0.056545,0,0.056545
0.78712,0.057989,0,0.057989
0.79596,0.059789,0,0.059789
0.80481,0.061966,0.00014308,0.061823
0.81365,0.0647,0.00021005,0.06449
0.82249,0.068046,3.6605e-05,0.068009
0.83134,0.072239,0.00011219,0.072127
0.84018,0.077538,8.8324e-05,0.07745
0.84903,0.084233,0,0.084233
0.85787,0.093093,0,0.093093
0.86671,0.1046,0,0.1046
0.87556,0.12068,0.0032403,0.11744
0.8844,0.14301,0.027866,0.11515
0.89325,0.17604,0.096006,0.080039
0.90209,0.22788,0.22275,0.0051224
0.91093,0.31253,0.55178,-0.23925
0.91978,0.48578,1.6149,-1.1291
0.92862,1.0854,4.6723,-3.5868
0.93747,6.3785,11.101,-4.7228
0.94631,20.992,17.93,3.0624
0.95515,22.716,16.867,5.8489
0.964,7.7463,8.4565,-0.71022
0.97284,1.2852,2.6671,-1.3819
0.98169,0.47026,0.94053,-0.47027
0.99053,0.28305,0.29856,-0.015505
0.99937,0.1984,0.041583,0.15682
1.0082,0.1475,0,0.1475
1.0171,0.11613,0,0.11613
1.0259,0.095179,0,0.095179
1.0348,0.080434,0,0.080434
1.0436,0.069965,0,0.069965
1.0524,0.061986,0,0.061986
1.0613,0.056018,0,0.056018
1.0701,0.051283,0,0.051283
1.079,0.047545,0,0.047545
1.0878,0.044526,0,0.044526
1.0967,0.042036,0,0.042036
1.1055,0.040004,0,0.040004
1.1143,0.038283,0,0.038283
1.1232,0.036853,0,0.036853
1.132,0.035629,0,0.035629
1.1409,0.034591,0,0.034591
1.1497,0.033689,0,0.033689
1.1586,0.032918,0,0.032918
1.1674,0.032258,0,0.032258
1.1763,0.031679,0,0.031679
1.1851,0.031179,0,0.031179
1.1939,0.030738,0,0.030738
1.2028,0.03036,0,0.03036
1.2116,0.030043,0,0.030043
1.2205,0.029763,0,0.029763
1.2293,0.02952,0,0.02952
1.2382,0.029322,0,0.029322
1.247,0.029152,0.0013966,0.027756
1.2559,0.029013,0.015655,0.013358
1.2647,0.028903,0,0.028903
1.2735,0.028826,0.6377,-0.60887
1.2824,0.028763,11.554,-11.525
1.2912,0.028735,35.237,-35.208
1.3001,0.02872,33.422,-33.393
1.3089,0.028733,8.597,-8.5682
1.3178,0.028767,2.6417,-2.6129
1.3266,0.028814,1.2296,-1.2007
1.3354,0.028888,0.56888,-0.53999
1.3443,0.028985,0.27297,-0.24398
1.3531,0.029095,0,0.029095
1.362,0.029227,0,0.029227
1.3708,0.029375,0,0.029375
1.3797,0.029555,0,0.029555
1.3885,0.029743,0,0.029743
1.3974,0.029961,0,0.029961
1.4062,0.0302,0,0.0302
1.415,0.030457,0,0.030457
1.4239,0.030737,0,0.030737
1.4327,0.031051,0,0.031051
1.4416,0.031383,0,0.031383
1.4504,0.031744,0,0.031744
1.4593,0.032137,0,0.032137
1.4681,0.032555,0,0.032555
1.477,0.033015,0,0.033015
1.4858,0.0335,0.036805,-0.0033057
1.4946,0.034025,0.074842,-0.040817
1.5035,0.034589,0.11568,-0.081089
1.5123,0.035203,0.17399,-0.13879
1.5212,0.035863,0.25784,-0.22198
1.53,0.036568,0.37862,-0.34206
1.5389,0.037337,0.38681,-0.34947
1.5477,0.038164,0.28373,-0.24557
1.5565,0.039057,0.22219,-0.18313
1.5654,0.040026,0.18882,-0.1488
1.5742,0.041073,0.15988,-0.1188
1.5831,0.042223,0.1381,-0.09588
1.5919,0.043456,0.14275,-0.099299
1.6008,0.044822,0.16754,-0.12272
1.6096,0.046303,0.15628,-0.10998
1.6185,0.047938,0.11541,-0.067468
1.6273,0.049731,0.045003,0.0047275
1.6361,0.051715,0.0060856,0.045629
1.645,0.053923,0.0058081,0.048115
1.6538,0.056362,0.0064596,0.049902
1.6627,0.059116,0.0018743,0.057242
1.6715,0.062182,0.00014406,0.062038
1.6804,0.065669,0.00047112,0.065198
1.6892,0.069623,0.0035923,0.066031
1.6981,0.074138,0.0011343,0.073003
1.7069,0.079368,0,0.079368
1.7157,0.085371,0,0.085371
1.7246,0.092516,0,0.092516
1.7334,0.10087,0,0.10087
1.7423,0.11096,0,0.11096
1.7511,0.12314,0,0.12314
1.76,0.1381,0,0.1381
1.7688,0.15698,0,0.15698
1.7776,0.18068,0,0.18068
1.7865,0.21244,0,0.21244
1.7953,0.25435,0,0.25435
1.8042,0.31361,0,0.31361
1.813,0.39958,0,0.39958
1.8219,0.53078,0,0.53078
1.8307,0.75446,0.045286,0.70918
1.8396,1.152,0.4927,0.65931
1.8484,2.7482,3.0621,-0.31387
1.8572,12.704,12.426,0.2778
1.8661,44.58,25.184,19.396
1.8749,50.086,25.063,25.024
1.8838,17.804,12.627,5.1772
1.8926,8.0922,4.2886,3.8036
1.9015,11.783,2.1216,9.6614
1.9103,7.2791,1.1321,6.147
1.9192,1.9714,0.37682,1.5946
1.928,0.71287,0.053957,0.65891
1.9368,0.44454,0,0.44454
1.9457,0.32905,0.053479,0.27557
1.9545,0.25951,0.30149,-0.041981
1.9634,0.21225,0.61422,-0.40197
1.9722,0.18055,0.68345,-0.5029
1.9811,0.15711,0.42797,-0.27086
1.9899,0.14007,0.11521,0.024855
1.9987,0.12724,0,0.12724
2.0076,0.11755,0,0.11755
2.0164,0.11035,0.00051525,0.10983
2.0253,0.10488,0.00048925,0.10439
2.0341,0.10107,0,0.10107
2.043,0.098425,0.18244,-0.084016
2.0518,0.096906,1.6566,-1.5597
2.0607,0.09634,3.9426,-3.8462
2.0695,0.096645,3.8098,-3.7131
2.0783,0.097851,1.5411,-1.4432
2.0872,0.099857,0.21237,-0.11251
2.096,0.10283,2.1313e-05,0.10281
2.1049,0.10672,2.5554e-05,0.10669
2.1137,0.11171,0,0.11171
2.1226,0.11791,0.024117,0.093798
2.1314,0.12553,0.066289,0.059241
2.1403,0.13498,0.053016,0.081967
2.1491,0.14642,0.0087465,0.13767
2.1579,0.16084,0,0.16084
2.1668,0.17862,0.00047918,0.17814
2.1756,0.20125,0.00070976,0.20054
2.1845,0.23039,0.063325,0.16706
2.1933,0.26831,0.60041,-0.3321
2.2022,0.32048,1.6878,-1.3673
2.211,0.39146,1.9352,-1.5438
2.2198,0.49835,0.81216,-0.31381
2.2287,0.65998,0,0.65998
2.2375,0.93034,0,0.93034
2.2464,1.4492,0,1.4492
2.2552,2.9384,1.287,1.6514
2.2641,14.81,10.864,3.9459
2.2729,51.836,31.487,20.348
2.2818,63.298,40.307,22.991
2.2906,24.73,27.025,-2.2948
2.2994,5.1112,20.533,-15.422
2.3083,1.7298,22.033,-20.303
2.3171,1.0467,13.741,-12.695
2.326,0.73937,4.6575,-3.9181
2.3348,0.56056,1.7244,-1.1638
2.3437,0.45871,0.62908,-0.17036
2.3525,0.39469,0.13965,0.25503
2.3614,0.3574,4.4974e-05,0.35736
2.3702,0.33833,0.00012748,0.3382
2.379,0.33313,0,0.33313
2.3879,0.34168,0,0.34168
2.3967,0.36248,0,0.36248
2.4056,0.39981,0.0075031,0.39231
2.4144,0.45639,0.045956,0.41043
2.4233,0.54151,0.1026,0.43891
2.4321,0.67145,0.16589,0.50556
2.4409,0.86947,0.34426,0.52521
2.4498,1.2109,0.88955,0.32133
2.4586,1.8069,2.4909,-0.68404
2.4675,3.424,7.137,-3.713
2.4763,13.39,18.727,-5.3374
2.4852,57.237,37.552,19.685
2.494,95.43,47.083,48.347
2.5029,48.364,32.634,15.73
2.5117,11.235,12.771,-1.5362
2.5205,2.8584,4.4835,-1.625
2.5294,1.6222,1.8306,-0.20835
2.5382,1.059,3.3171,-2.2581
2.5471,0.74968,15.505,-14.755
2.5559,0.5603,34.44,-33.879
2.5648,0.43398,32.319,-31.885
2.5736,0.34919,12.87,-12.521
2.5825,0.28674,7.4036,-7.1168
2.5913,0.24136,6.9851,-6.7437
2.6001,0.20643,2.66,-2.4536
2.609,0.17937,0.17972,-0.00034171
2.6178,0.15808,0,0.15808
2.6267,0.1408,0,0.1408
2.6355,0.12703,0,0.12703
2.6444,0.11558,0,0.11558
2.6532,0.10624,0.00087603,0.10536
2.662,0.098451,0.029427,0.069023
2.6709,0.091981,0.32392,-0.23194
2.6797,0.086649,1.4413,-1.3547
2.6886,0.082192,4.6776,-4.5954
2.6974,0.078613,9.0139,-8.9352
2.7063,0.075697,8.3063,-8.2306
2.7151,0.073463,3.3379,-3.2644
2.724,0.071817,1.1065,-1.0346
2.7328,0.070751,0.42742,-0.35667
2.7416,0.070293,0.088859,-0.018566
2.7505,0.070398,0.0019795,0.068418
2.7593,0.071248,0.00040792,0.07084
2.7682,0.072822,0.00064452,0.072178
2.777,0.075414,0.00093555,0.074478
2.7859,0.079281,4.7299e-05,0.079233
2.7947,0.084931,0,0.084931
2.8036,0.093585,0,0.093585
2.8124,0.10669,0,0.10669
2.8212,0.13094,0.011978,0.11896
2.8301,0.19629,0.14866,0.047627
2.8389,0.59753,0.40763,0.18991
2.8478,1.9451,0.755,1.1901
2.8566,2.6078,0.85198,1.7558
2.8655,1.1472,0.51945,0.62779
2.8743,0.31822,0.14844,0.16977
2.8831,0.21913,0.012828,0.2063
2.892,0.21523,0,0.21523
2.9008,0.2399,0,0.2399
2.9097,0.28805,0,0.28805
2.9185,0.3683,0,0.3683
2.9274,0.51154,0,0.51154
2.9362,0.76862,0,0.76862
2.9451,1.6457,0.4188,1.2269
2.9539,6.9218,2.7077,4.2141
2.9627,25.118,6.5412,18.577
2.9716,31.534,7.5587,23.975
2.9804,12.189,4.4302,7.7586
2.9893,2.7459,1.4833,1.2626
2.9981,0.91843,0.2477,0.67073
3.007,0.57115,0.01451,0.55664
3.0158,0.39386,0.14024,0.25361
3.0247,0.29544,0.19942,0.096023
3.0335,0.23472,0.11449,0.12023
3.0423,0.19521,0.020776,0.17443
3.0512,0.16967,2.5019e-05,0.16965
3.06,0.1522,8.339e-06,0.15219
3.0689,0.14133,0,0.14133
3.0777,0.13482,0,0.13482
3.0866,0.13217,0,0.13217
3.0954,0.13292,0.06744,0.065475
3.1043,0.13685,2.9771,-2.8402
3.1131,0.14462,11.848,-11.703
3.1219,0.15628,18.335,-18.179
3.1308,0.17363,12.94,-12.766
3.1396,0.19793,4.4859,-4.288
3.1485,0.23254,0.83611,-0.60357
3.1573,0.28327,0.093166,0.19011
3.1662,0.35767,0,0.35767
3.175,0.48015,0,0.48015
3.1838,0.68205,0.55799,0.12406
3.1927,1.1019,1.3074,-0.2055
3.2015,2.814,2.495,0.319
3.2104,12.501,8.9013,3.6002
3.2192,34.583,18.353,16.229
3.2281,32.283,18.161,14.123
3.2369,10.257,9.2225,1.0344
3.2458,2.2054,2.9609,-0.75552
3.2546,1.269,0.90485,0.36411
3.2634,1.9776,0.20295,1.7746
3.2723,5.0104,0.015667,4.9948
3.2811,5.4865,0.0097262,5.4768
3.29,2.0753,0.0069879,2.0684
3.2988,0.63598,0,0.63598
3.3077,0.33587,0.032883,0.30299
3.3165,0.26751,0.59928,-0.33177
3.3254,0.24529,1.7739,-1.5287
3.3342,0.27493,2.6637,-2.3888
3.343,0.64129,3.0125,-2.3712
3.3519,2.1628,3.4794,-1.3166
3.3607,3.659,3.4811,0.17792
3.3696,2.017,2.3327,-0.31569
3.3784,0.5364,1.1476,-0.61122
3.3873,0.19589,0.53991,-0.34402
3.3961,0.13313,0.16814,-0.035009
3.4049,0.10562,0.01269,0.092933
3.4138,0.088981,0,0.088981
3.4226,0.078753,0,0.078753
3.4315,0.071614,0,0.071614
3.4403,0.066726,0,0.066726
3.4492,0.063299,0,0.063299
3.458,0.060959,0,0.060959
3.4669,0.059541,0.011134,0.048408
3.4757,0.058807,0.17074,-0.11193
3.4845,0.05879,0.43791,-0.37912
3.4934,0.059376,0.41234,-0.35297
3.5022,0.060617,0.13573,-0.075114
3.5111,0.062535,0,0.062535
3.5199,0.065193,0.013416,0.051776
3.5288,0.068797,0.36362,-0.29483
3.5376,0.073406,1.7069,-1.6335
3.5465,0.079492,3.5951,-3.5156
3.5553,0.087276,3.9085,-3.8212
3.5641,0.097519,2.1279,-2.0304
3.573,0.11122,0.57109,-0.45987
3.5818,0.12968,0.1157,0.013972
3.5907,0.15649,0.0034692,0.15302
3.5995,0.19521,0,0.19521
3.6084,0.25865,0,0.25865
3.6172,0.36835,0.074932,0.29342
3.626,0.62192,0.58693,0.034987
3.6349,2.1033,2.0802,0.023099
3.6437,8.0595,4.3209,3.7387
3.6526,14.041,5.5026,8.5382
3.6614,7.8436,4.1302,3.7134
3.6703,2.0952,1.7533,0.3419
3.6791,0.77222,0.39857,0.37365
3.688,0.63972,0,0.63972
3.6968,0.75247,0.089303,0.66316
3.7056,1.3678,0.99615,0.3717
3.7145,5.7905,4.0708,1.7197
3.7233,15.296,8.0807,7.2157
3.7322,15.4,8.8098,6.5899
3.741,9.9065,5.9342,3.9724
3.7499,5.037,2.9984,2.0387
3.7587,1.5911,1.0084,0.58266
3.7676,0.56966,0.1423,0.42736
3.7764,0.37384,0,0.37384
3.7852,0.30702,0.03833,0.26869
3.7941,0.44209,0.21541,0.22668
3.8029,0.75562,0.35038,0.40524
3.8118,0.60927,0.29123,0.31803
3.8206,0.25885,0.11113,0.14772
3.8295,0.1342,0,0.1342
3.8383,0.10992,3.5923e-05,0.10988
3.8471,0.097369,0.00016983,0.0972
3.856,0.089736,0.062728,0.027008
3.8648,0.084801,0.62625,-0.54145
3.8737,0.081774,2.1549,-2.0731
3.8825,0.080586,3.3081,-3.2275
3.8914,0.080303,2.1976,-2.1173
3.9002,0.081392,0.52081,-0.43942
3.9091,0.083411,0.022431,0.06098
3.9179,0.086605,0.016788,0.069817
3.9267,0.091064,0.030534,0.06053
3.9356,0.096902,0.0057267,0.091175
3.9444,0.10456,0,0.10456
3.9533,0.11415,0,0.11415
3.9621,0.12662,0,0.12662
3.971,0.14241,0,0.14241
3.9798,0.16297,0,0.16297
3.9887,0.19023,0,0.19023
3.9975,0.22648,0,0.22648
4.0063,0.27821,0.012447,0.26576
4.0152,0.3512,0.40227,-0.051072
4.024,0.46585,4.0521,-3.5862
4.0329,0.65166,9.7215,-9.0698
4.0417,0.99003,9.6757,-8.6856
4.0506,2.0138,4.8221,-2.8082
4.0594,7.0359,6.3488,0.68702
4.0682,26.361,14.394,11.967
4.0771,36.864,16.907,19.957
4.0859,15.636,9.6746,5.9615
4.0948,3.7885,3.2736,0.51491
4.1036,1.7859,1.974,-0.1881
4.1125,2.3166,6.2845,-3.968
4.1213,6.9404,17.942,-11.002
4.1302,16.488,24.184,-7.6963
4.139,13.247,15.292,-2.0443
4.1478,4.0126,5.4914,-1.4788
4.1567,1.0749,1.9106,-0.83574
4.1655,0.57028,0.74808,-0.1778
4.1744,0.3906,0.65866,-0.26806
4.1832,0.28831,0.67839,-0.39007
4.1921,0.22774,0.27181,-0.044066
4.2009,0.18622,0.02132,0.1649
4.2098,0.15813,0,0.15813
4.2186,0.13829,0,0.13829
4.2274,0.12453,0,0.12453
4.2363,0.11594,0,0.11594
4.2451,0.11166,0,0.11166
4.254,0.11322,0,0.11322
4.2628,0.12215,0.17438,-0.052231
4.2717,0.14567,0.34049,-0.19482
4.2805,0.22596,0.48545,-0.25949
4.2893,0.6432,0.88188,-0.23868
4.2982,2.2495,1.4333,0.81623
4.307,3.2563,1.4567,1.7996
4.3159,1.4364,0.80575,0.63065
4.3247,0.36372,0.20884,0.15487
4.3336,0.16399,0.02002,0.14397
4.3424,0.11823,0.0031688,0.11506
4.3513,0.099195,0.0007942,0.098401
4.3601,0.091431,0,0.091431
4.3689,0.089949,0,0.089949
4.3778,0.094858,0,0.094858
4.3866,0.10691,0,0.10691
4.3955,0.1306,1.32,-1.1894
4.4043,0.18087,5.4461,-5.2652
4.4132,0.32713,9.7063,-9.3792
4.422,1.3185,9.1612,-7.8428
4.4309,3.8379,5.6633,-1.8254
4.4397,4.0798,3.2216,0.85815
4.4485,1.5474,2.0411,-0.49373
4.4574,0.40607,1.8065,-1.4004
4.4662,0.20658,1.746,-1.5394
4.4751,0.15854,1.0502,-0.89167
4.4839,0.14456,0.27741,-0.13285
4.4928,0.14593,0.020045,0.12589
4.5016,0.16258,0,0.16258
4.5104,0.19772,0,0.19772
4.5193,0.26304,0,0.26304
4.5281,0.40777,0,0.40777
4.537,0.88329,0.35736,0.52593
4.5458,3.9244,1.9201,2.0043
4.5547,9.8698,3.6715,6.1983
4.5635,8.3935,3.4048,4.9888
4.5724,2.8488,1.6295,1.2193
4.5812,1.2823,0.50736,0.77491
4.59,2.6034,0.66006,1.9434
4.5989,3.4805,1.2958,2.1847
4.6077,1.5579,1.4199,0.13801
4.6166,0.44828,0.84837,-0.40009
4.6254,0.23532,0.21308,0.022234
4.6343,0.21643,0,0.21643
4.6431,0.40252,0.25088,0.15163
4.652,0.9447,0.5959,0.3488
4.6608,0.93807,0.57699,0.36108
4.6696,0.35985,0.25851,0.10135
4.6785,0.13019,0.041642,0.088544
4.6873,0.089779,0,0.089779
4.6962,0.078584,0,0.078584
4.705,0.076088,0.0086431,0.067444
4.7139,0.081168,0.26482,-0.18366
4.7227,0.096587,0.79706,-0.70048
4.7315,0.14523,1.0079,-0.8627
4.7404,0.42028,0.63695,-0.21667
4.7492,1.4514,0.21992,1.2315
4.7581,2.2122,0.074301,2.1379
4.7669,1.1052,0.031701,1.0735
4.7758,0.31186,0.0048834,0.30698
4.7846,0.11814,0,0.11814
4.7935,0.081888,0,0.081888
4.8023,0.065635,0,0.065635
4.8111,0.057269,0,0.057269
4.82,0.053195,0,0.053195
4.8288,0.051572,0,0.051572
4.8377,0.05214,0,0.05214
4.8465,0.054451,0.0018071,0.052644
4.8554,0.058884,0.0095873,0.049297
4.8642,0.06607,0.021453,0.044617
4.8731,0.077132,0.019028,0.058104
4.8819,0.095483,0.0039402,0.091543
4.8907,0.12553,0,0.12553
4.8996,0.19163,0,0.19163
4.9084,0.45169,0.17774,0.27395
4.9173,1.5869,0.7381,0.84882
4.9261,3.4789,1.2827,2.1961
4.935,3.8219,1.2305,2.5914
4.9438,2.4519,0.65487,1.797
4.9527,0.83162,0.22375,0.60787
4.9615,0.3268,0.55585,-0.22905
4.9703,0.33094,2.0095,-1.6786
4.9792,0.75204,3.6557,-2.9037
4.988,1.0756,3.5551,-2.4795
4.9969,0.58916,1.8601,-1.2709
5.0057,0.28761,0.62214,-0.33453
5.0146,0.38356,0.32546,0.058098
5.0234,0.52927,0.24772,0.28155
5.0322,0.34365,0.11405,0.2296
5.0411,0.20401,0,0.20401
5.0499,0.20733,0,0.20733
5.0588,0.26532,0,0.26532
5.0676,0.41705,0,0.41705
5.0765,1.0545,0.29552,0.75902
5.0853,4.1518,1.5882,2.5636
5.0942,8.8041,3.1432,5.6608
5.103,6.2734,3.6669,2.6065
5.1118,1.9209,3.3269,-1.406
5.1207,0.5578,2.6306,-2.0728
5.1295,0.35543,1.3114,-0.95593
5.1384,0.28828,0.18802,0.10026
5.1472,0.27659,0,0.27659
5.1561,0.30703,0.22199,0.085031
5.1649,0.3952,1.5517,-1.1565
5.1738,0.77165,3.6867,-2.915
5.1826,2.44,4.5293,-2.0893
5.1914,6.4438,3.7789,2.6649
5.2003,6.2113,2.6852,3.5261
5.2091,2.4304,1.7137,0.71669
5.218,1.4983,1.3891,0.10912
5.2268,3.6289,1.6813,1.9476
5.2357,10.946,2.0465,8.8992
5.2445,12.566,1.9956,10.57
5.2533,5.0046,1.264,3.7405
5.2622,2.3069,0.53017,1.7767
5.271,3.5191,0.23591,3.2831
5.2799,3.0209,0.12946,2.8914
5.2887,1.0816,0.021976,1.0596
5.2976,0.41753,0,0.41753
5.3064,0.2505,0.00014741,0.25036
5.3153,0.19206,0.030101,0.16196
5.3241,0.1603,0.34754,-0.18724
5.3329,0.14416,0.61136,-0.4672
5.3418,0.14207,0.40816,-0.26609
5.3506,0.15849,0.050816,0.10767
5.3595,0.28175,0.0084281,0.27332
5.3683,0.79999,0.1613,0.63869
5.3772,1.4806,0.38688,1.0937
5.386,0.96925,0.3431,0.62615
5.3949,0.3611,0.25631,0.10479
5.4037,0.26337,0.16694,0.096422
5.4125,0.34688,0,0.34688
5.4214,0.92243,0.0054428,0.91699
5.4302,3.334,0.50265,2.8313
5.4391,6.3667,1.033,5.3337
5.4479,3.8403,0.83261,3.0076
5.4568,0.98256,0.30484,0.67773
5.4656,0.3423,0.026013,0.31629
5.4744,0.18984,0.00056387,0.18928
5.4833,0.13194,0,0.13194
5.4921,0.098861,0,0.098861
5.501,0.078781,0,0.078781
5.5098,0.065749,0,0.065749
5.5187,0.056636,0,0.056636
5.5275,0.050664,0,0.050664
5.5364,0.046565,0,0.046565
5.5452,0.043978,0.13828,-0.094304
5.554,0.04288,0.47226,-0.42937
5.5629,0.043318,0.58391,-0.54059
5.5717,0.04607,0.30263,-0.25656
5.5806,0.052368,0.028747,0.023621
5.5894,0.072163,0,0.072163
5.5983,0.1742,0,0.1742
5.6071,0.51975,0,0.51975
5.616,0.7069,0.017634,0.68927
5.6248,0.34035,0.048628,0.29172
5.6336,0.12007,0.0077285,0.11234
5.6425,0.069899,0,0.069899
5.6513,0.064248,0.3165,-0.25225
5.6602,0.067232,1.1231,-1.0559
5.669,0.077481,1.4602,-1.3827
5.6779,0.10038,0.84772,-0.74734
5.6867,0.16154,0.14382,0.01772
5.6955,0.50357,0.0031657,0.50041
5.7044,1.2343,0,1.2343
5.7132,1.2215,0,1.2215
5.7221,0.65943,0,0.65943
5.7309,0.97794,0,0.97794
5.7398,2.9181,0.091837,2.8263
5.7486,3.8519,0.15656,3.6954
5.7575,1.6403,0.093584,1.5467
5.7663,0.44318,0.017137,0.42604
5.7751,0.21251,0,0.21251
5.784,0.1598,0.0089413,0.15085
5.7928,0.14655,0.0031537,0.1434
5.8017,0.1606,0,0.1606
5.8105,0.20807,0,0.20807
5.8194,0.4103,0.19741,0.21289
5.8282,1.4221,0.86307,0.55902
5.8371,3.6991,1.5067,2.1924
5.8459,3.363,1.4066,1.9564
5.8547,1.1655,0.82799,0.33753
5.8636,0.49348,0.88567,-0.39219
5.8724,0.72985,1.8795,-1.1496
5.8813,2.0032,2.6607,-0.65749
5.8901,2.5177,2.1801,0.33763
5.899,1.1085,0.97561,0.13285
5.9078,0.35427,0.18206,0.17221
5.9166,0.21315,0,0.21315
5.9255,0.36167,0,0.36167
5.9343,0.62976,0.04026,0.58949
5.9432,0.51764,0.049743,0.4679
5.952,0.28086,0.077952,0.20291
5.9609,0.35291,0.27041,0.082496
5.9697,0.42262,0.58432,-0.1617
5.9786,0.22062,0.76297,-0.54235
5.9874,0.097505,0.58993,-0.49243
5.9962,0.067861,0.20577,-0.13791
6.0051,0.062212,0.014036,0.048176
6.0139,0.061887,0,0.061887
6.0228,0.064646,0,0.064646
6.0316,0.070815,0,0.070815
6.0405,0.080413,0,0.080413
6.0493,0.095315,0,0.095315
6.0582,0.11761,0,0.11761
6.067,0.15227,0,0.15227
6.0758,0.21316,0,0.21316
6.0847,0.32724,0,0.32724
6.0935,0.78359,0.27941,0.50418
6.1024,2.7587,1.1471,1.6115
6.1112,6.5207,2.0512,4.4695
6.1201,5.3168,2.0775,3.2393
6.1289,2.1107,1.3852,0.72552
6.1377,2.6172,0.89421,1.723
6.1466,5.0879,0.83957,4.2483
6.1554,4.4571,0.82753,3.6296
6.1643,1.7428,0.77494,0.96788
6.1731,0.52524,0.80854,-0.2833
6.182,0.25538,0.76264,-0.50726
6.1908,0.16759,0.43025,-0.26267
6.1997,0.1236,0.086693,0.036906
6.2085,0.095644,0,0.095644
6.2173,0.077614,0.092522,-0.014907
6.2262,0.065206,0.59551,-0.5303
6.235,0.056492,1.4758,-1.4194
6.2439,0.050385,1.9233,-1.8729
6.2527,0.045981,1.4362,-1.3902
6.2616,0.043143,0.55167,-0.50852
6.2704,0.041424,0.06987,-0.028446
6.2793,0.040972,0,0.040972
6.2881,0.041779,0,0.041779
6.2969,0.044019,0,0.044019
6.3058,0.048557,0,0.048557
6.3146,0.056864,0,0.056864
6.3235,0.072746,0,0.072746
6.3323,0.1085,0.0085263,0.099977
6.3412,0.24887,0.15371,0.095159
6.35,0.88767,0.53613,0.35155
6.3588,1.8378,0.8255,1.0123
6.3677,1.1945,0.84865,0.34587
6.3765,0.36904,0.74113,-0.37209
6.3854,0.1473,0.66552,-0.51822
6.3942,0.10536,0.454,-0.34865
6.4031,0.10097,0.12201,-0.021042
6.4119,0.11819,0,0.11819
6.4208,0.17395,0,0.17395
6.4296,0.49321,0.037542,0.45566
6.4384,1.5136,0.22264,1.291
6.4473,2.2509,0.51627,1.7346
6.4561,1.2424,0.77197,0.47038
6.465,0.72976,1.0487,-0.31891
6.4738,0.83802,1.0452,-0.20722
6.4827,0.49298,0.5469,-0.053913
6.4915,0.20671,0.045948,0.16076
6.5004,0.16058,0,0.16058
6.5092,0.24698,0,0.24698
6.518,0.30183,0,0.30183
6.5269,0.24434,0,0.24434
6.5357,0.39326,0.032956,0.36031
6.5446,1.2155,0.24399,0.97149
6.5534,2.6333,0.60381,2.0295
6.5623,2.025,0.79015,1.2348
6.5711,0.91653,0.66229,0.25425
6.5799,1.3931,0.41867,0.97442
6.5888,2.1259,0.2657,1.8602
6.5976,1.1271,0.13655,0.99054
6.6065,0.34332,0.0239,0.31942
6.6153,0.14869,0.0030579,0.14563
6.6242,0.10002,0,0.10002
6.633,0.079216,0,0.079216
6.6419,0.073166,0,0.073166
6.6507,0.084247,0,0.084247
6.6595,0.10328,0,0.10328
6.6684,0.093666,0,0.093666
6.6772,0.090606,0,0.090606
6.6861,0.12704,0,0.12704
6.6949,0.28173,0.013939,0.2678
6.7038,0.95033,0.19848,0.75185
6.7126,1.7216,0.32241,1.3992
6.7215,1.327,0.17363,1.1533
6.7303,0.56153,0.0077529,0.55378
6.7391,0.22498,0.17689,0.048094
6.748,0.20136,0.51693,-0.31557
6.7568,0.16234,0.54755,-0.38521
6.7657,0.11269,0.22915,-0.11647
6.7745,0.13465,0,0.13465
6.7834,0.17036,0.00034005,0.17002
6.7922,0.13214,0.039372,0.092766
6.801,0.11126,0.20309,-0.09183
6.8099,0.14346,0.14661,-0.0031467
6.8187,0.27788,0.0025274,0.27535
6.8276,0.80246,0,0.80246
6.8364,1.589,0.12938,1.4596
6.8453,1.9418,0.2205,1.7213
6.8541,1.8439,0.14449,1.6994
6.863,0.87801,0.029227,0.84878
6.8718,0.37148,0.001317,0.37017
6.8806,0.29362,0,0.29362
6.8895,0.44732,0,0.44732
6.8983,1.3422,0.21077,1.1314
6.9072,3.3792,0.65987,2.7193
6.916,3.2485,0.70758,2.5409
6.9249,1.5159,0.35925,1.1567
6.9337,1.7388,0.097861,1.641
6.9426,3.4113,0.076515,3.3348
6.9514,3.0153,0.088768,2.9265
6.9602,1.8149,0.32592,1.4889
6.9691,2.103,1.0225,1.0805
6.9779,1.471,1.6273,-0.15634
6.9868,0.53218,1.3987,-0.86654
6.9956,0.22345,0.59142,-0.36796
7.0045,0.14951,0.073012,0.076502
7.0133,0.12838,0.00039979,0.12798
7.0222,0.16646,0,0.16646
7.031,0.34307,0,0.34307
7.0398,0.6125,0.048331,0.56417
7.0487,0.62605,0.10594,0.52011
7.0575,0.35344,0.056073,0.29737
7.0664,0.16206,0.0082938,0.15377
7.0752,0.13805,0,0.13805
7.0841,0.34003,0.067262,0.27277
7.0929,0.77009,0.27263,0.49746
7.1017,0.71206,0.36971,0.34234
7.1106,0.28411,0.2566,0.027515
7.1194,0.10379,0.064238,0.039557
7.1283,0.069849,0.0038985,0.065951
7.1371,0.060698,0,0.060698
7.146,0.060401,0,0.060401
7.1548,0.06612,0,0.06612
7.1637,0.079734,0,0.079734
7.1725,0.10838,0,0.10838
7.1813,0.17484,0,0.17484
7.1902,0.52557,0.16728,0.35828
7.199,1.6144,0.48098,1.1334
7.2079,2.4491,0.68245,1.7666
7.2167,1.3788,0.57239,0.80642
7.2256,0.67591,0.25043,0.42547
7.2344,0.52162,0.042998,0.47862
7.2433,0.26147,0.0056759,0.25579
7.2521,0.15987,0.12514,0.034738
7.2609,0.21237,0.35617,-0.1438
7.2698,0.2921,0.43635,-0.14425
7.2786,0.23338,0.26605,-0.032678
7.2875,0.29956,0.06333,0.23623
7.2963,0.90887,0.0032237,0.90565
7.3052,1.5173,0.034104,1.4832
7.314,0.84643,0.019667,0.82676
7.3228,0.26196,0,0.26196
7.3317,0.10445,0,0.10445
7.3405,0.068965,0.036882,0.032083
7.3494,0.05431,0.14138,-0.087068
7.3582,0.048869,0.15166,-0.10279
7.3671,0.049066,0.05053,-0.0014638
7.3759,0.0578,0,0.0578
7.3848,0.098842,0,0.098842
7.3936,0.23991,0,0.23991
7.4024,0.53353,0.037251,0.49628
7.4113,0.61805,0.057329,0.56072
7.4201,0.29364,0.052574,0.24107
7.429,0.13674,0.065041,0.071697
7.4378,0.19453,0.053464,0.14107
7.4467,0.50834,0.017099,0.49124
7.4555,0.72221,0,0.72221
7.4644,0.36966,0.22796,0.1417
7.4732,0.19332,1.0209,-0.82761
7.482,0.2396,1.9953,-1.7557
7.4909,0.20685,2.2764,-2.0695
7.4997,0.14792,1.6594,-1.5115
7.5086,0.16468,0.82775,-0.66307
7.5174,0.12352,0.33312,-0.2096
7.5263,0.083496,0.091401,-0.0079057
7.5351,0.086248,0,0.086248
7.5439,0.12113,0,0.12113
7.5528,0.28234,0,0.28234
7.5616,0.88015,0,0.88015
7.5705,1.8251,0.038826,1.7863
7.5793,1.3511,0.10753,1.2435
7.5882,0.4643,0.12759,0.33671
7.597,0.19952,0.097274,0.10225
7.6059,0.1864,0.035987,0.15041
7.6147,0.1981,0,0.1981
7.6235,0.2052,0,0.2052
7.6324,0.36817,0.024912,0.34326
7.6412,1.1559,0.19869,0.95721
7.6501,2.9103,0.51158,2.3988
7.6589,3.0083,0.66751,2.3408
7.6678,1.2432,0.58333,0.65983
7.6766,0.39365,0.34862,0.045029
7.6855,0.16841,0.13838,0.030028
7.6943,0.10922,0.024565,0.084651
7.7031,0.081157,0,0.081157
7.712,0.067255,0,0.067255
7.7208,0.064703,0,0.064703
7.7297,0.081816,0.0048546,0.076961
7.7385,0.19283,0.067759,0.12507
7.7474,0.42656,0.22871,0.19784
7.7562,0.41865,0.33608,0.08257
7.765,0.23556,0.3193,-0.083746
7.7739,0.26846,0.18174,0.086719
7.7827,0.29517,0.042916,0.25226
7.7916,0.14982,0,0.14982
7.8004,0.073466,0,0.073466
7.8093,0.097977,0.019896,0.078082
7.8181,0.22594,0.13331,0.092623
7.827,0.28096,0.32878,-0.047815
7.8358,0.13869,0.39328,-0.25459
7.8446,0.05135,0.25968,-0.20833
7.8535,0.028171,0.062341,-0.03417
7.8623,0.022074,0,0.022074
7.8712,0.019447,0,0.019447
7.88,0.01835,0,0.01835
7.8889,0.018504,0,0.018504
7.8977,0.019909,0,0.019909
7.9066,0.023076,0,0.023076
7.9154,0.030364,7.3697e-05,0.030291
7.9242,0.053071,0.00034835,0.052722
7.9331,0.16389,0,0.16389
7.9419,0.36973,0,0.36973
7.9508,0.31703,0,0.31703
7.9596,0.12664,0,0.12664
7.9685,0.055157,0,0.055157
7.9773,0.047333,0,0.047333
7.9861,0.061187,0.00083057,0.060356
7.995,0.15699,0.0070041,0.14999
8.0038,0.44424,0.0083481,0.43589
8.0127,0.63878,0.0014644,0.63732
8.0215,0.33294,0,0.33294
8.0304,0.10315,0,0.10315
8.0392,0.052073,0,0.052073
8.0481,0.041403,0.005919,0.035484
8.0569,0.051188,0.090907,-0.039719
8.0657,0.081324,0.2882,-0.20688
8.0746,0.087079,0.28733,-0.20025
8.0834,0.068985,0.075947,-0.0069621
8.0923,0.092683,0,0.092683
8.1011,0.279,0.0025982,0.2764
8.11,0.62605,0.069588,0.55646
8.1188,0.55719,0.16151,0.39568
8.1277,0.23878,0.12485,0.11393
8.1365,0.15726,0.061099,0.096157
8.1453,0.2489,0.047056,0.20184
8.1542,0.2427,0.027999,0.2147
8.163,0.15208,0.013105,0.13898
8.1719,0.13156,0.0029858,0.12858
8.1807,0.10413,5.558e-05,0.10407
8.1896,0.10214,0,0.10214
8.1984,0.1774,0,0.1774
8.2072,0.52224,0.089157,0.43308
8.2161,1.026,0.20892,0.81704
8.2249,1.0437,0.13636,0.90737
8.2338,0.71354,0.0077286,0.70581
8.2426,0.32388,0,0.32388
8.2515,0.25368,0.046731,0.20695
8.2603,0.46817,0.28213,0.18604
8.2692,1.1671,0.52539,0.64171
8.278,1.9259,0.69322,1.2327
8.2868,1.2614,0.68418,0.57724
8.2957,0.43614,0.44592,-0.0097799
8.3045,0.16865,0.13984,0.028809
8.3134,0.16341,0.012316,0.1511
8.3222,0.28537,0,0.28537
8.3311,0.35429,0,0.35429
8.3399,0.19032,0,0.19032
8.3488,0.079934,0,0.079934
8.3576,0.059971,0,0.059971
8.3664,0.073098,0.004083,0.069015
8.3753,0.15643,0.00083818,0.15559
8.3841,0.27898,1.0354e-05,0.27897
8.393,0.22331,0,0.22331
8.4018,0.1456,0,0.1456
8.4107,0.23442,0.0087669,0.22565
8.4195,0.49905,0.099486,0.39956
8.4283,0.68595,0.20033,0.48562
8.4372,0.62995,0.23121,0.39874
8.446,0.28275,0.14177,0.14098
8.4549,0.091513,0.026776,0.064737
8.4637,0.050021,0.0006867,0.049334
8.4726,0.035401,0.00012,0.035281
8.4814,0.028696,0,0.028696
8.4903,0.025285,0.0052427,0.020043
8.4991,0.023946,0.030164,-0.0062175
8.5079,0.024634,0.044259,-0.019625
8.5168,0.027792,0.014476,0.013316
8.5256,0.039569,0.00077759,0.038791
8.5345,0.090143,0,0.090143
8.5433,0.20853,0,0.20853
8.5522,0.22549,0,0.22549
8.561,0.13397,0,0.13397
8.5699,0.079815,0,0.079815
8.5787,0.061801,0,0.061801
8.5875,0.082502,0,0.082502
8.5964,0.2037,0,0.2037
8.6052,0.49283,0,0.49283
8.6141,0.56794,0,0.56794
8.6229,0.50174,0.014451,0.48729
8.6318,0.78935,0.031795,0.75755
8.6406,0.68039,0.031481,0.64891
8.6494,0.26397,0.015174,0.2488
8.6583,0.10939,0.0028227,0.10657
8.6671,0.077144,0,0.077144
8.676,0.089963,0.021882,0.068081
8.6848,0.1827,0.11946,0.063235
8.6937,0.42809,0.22248,0.20561
8.7025,0.57983,0.27905,0.30078
8.7114,0.5866,0.29953,0.28707
8.7202,0.47154,0.26911,0.20243
8.729,0.39293,0.19118,0.20175
8.7379,0.23565,0.089286,0.14637
8.7467,0.10473,0.018514,0.086213
8.7556,0.070132,0,0.070132
8.7644,0.057888,0,0.057888
8.7733,0.042811,0,0.042811
8.7821,0.038097,0.0013762,0.03672
8.791,0.040104,0.0011984,0.038905
8.7998,0.047151,0,0.047151
8.8086,0.063821,0.0084601,0.055361
8.8175,0.11221,0.11941,-0.0072019
8.8263,0.32454,0.31398,0.010568
8.8352,0.68907,0.4002,0.28888
8.844,0.62782,0.26596,0.36186
8.8529,0.40707,0.069848,0.33722
8.8617,0.42393,0,0.42393
8.8706,0.53435,0,0.53435
8.8794,0.83572,0,0.83572
8.8882,0.88306,0.014277,0.86879
8.8971,0.8166,0.071278,0.74532
8.9059,1.3269,0.15434,1.1726
8.9148,1.2215,0.22168,0.9998
8.9236,0.49624,0.24089,0.25535
8.9325,0.17438,0.18776,-0.013376
8.9413,0.086961,0.097746,-0.010785
8.9501,0.058581,0.025127,0.033454
8.959,0.044034,0,0.044034
8.9678,0.035401,0,0.035401
8.9767,0.030807,0.00099509,0.029812
8.9855,0.02896,0.0032909,0.025669
8.9944,0.032151,0.0042561,0.027894
9.0032,0.055006,0.0024072,0.052599
9.0121,0.10989,0,0.10989
9.0209,0.11391,0,0.11391
9.0297,0.066517,0,0.066517
9.0386,0.06964,0,0.06964
9.0474,0.15339,0.015588,0.1378
9.0563,0.23019,0.069759,0.16043
9.0651,0.13395,0.10448,0.029474
9.074,0.055037,0.052535,0.0025023
9.0828,0.039794,0,0.039794
9.0917,0.046944,0,0.046944
9.1005,0.093236,0.0057123,0.087524
9.1093,0.22835,0.054676,0.17367
9.1182,0.3144,0.13919,0.17521
9.127,0.21851,0.12663,0.091884
9.1359,0.1996,0.077976,0.12163
9.1447,0.24402,0.021237,0.22279
9.1536,0.35728,0,0.35728
9.1624,0.38211,0,0.38211
9.1712,0.23784,0.017938,0.2199
9.1801,0.27164,0.087716,0.18393
9.1889,0.58931,0.13445,0.45485
9.1978,0.60624,0.10859,0.49764
9.2066,0.25328,0.053753,0.19953
9.2155,0.091473,0.01428,0.077193
9.2243,0.048862,0.002677,0.046185
9.2332,0.037833,0.023041,0.014792
9.242,0.034282,0.05961,-0.025329
9.2508,0.037674,0.037655,1.873e-05
9.2597,0.054365,0.0062159,0.04815
9.2685,0.090376,0,0.090376
9.2774,0.21056,0,0.21056
9.2862,0.44887,0.0072087,0.44166
9.2951,0.42509,0.037062,0.38803


==> figures/data/20220726/expXRD_fit_strnmf2.csv <==
0,0,0.011893,-0.011893
0.008844,0,0.00090158,-0.00090158
0.017688,0,0.033696,-0.033696
0.026532,0,0.026485,-0.026485
0.035376,0,0.035439,-0.035439
0.04422,0,0.0013817,-0.0013817
0.053064,0,0.033576,-0.033576
0.061908,0,0.024502,-0.024502
0.070752,0,0.032419,-0.032419
0.079596,0,0.031426,-0.031426
0.08844,0,0.0056785,-0.0056785
0.097284,0,0.032477,-0.032477
0.10613,0,0.015277,-0.015277
0.11497,0,0.024203,-0.024203
0.12382,0,0.012193,-0.012193
0.13266,0,0.007394,-0.007394
0.1415,0,0.03566,-0.03566
0.15035,0,0.031676,-0.031676
0.15919,0,0.028555,-0.028555
0.16804,0,0.032833,-0.032833
0.17688,0,0.0032357,-0.0032357
0.18572,0,0.03561,-0.03561
0.19457,0,0.0078906,-0.0078906
0.20341,0,0.03037,-0.03037
0.21226,0,0.0047562,-0.0047562
0.2211,0,0.00034189,-0.00034189
0.22994,0,0.017509,-0.017509
0.23879,0,0.014028,-0.014028
0.24763,0,0.031813,-0.031813
0.25648,0,0.013662,-0.013662
0.26532,0,0.0089635,-0.0089635
0.27416,0,0.015551,-0.015551
0.28301,0,0.016933,-0.016933
0.29185,0,0.014051,-0.014051
0.3007,0,0.0039339,-0.0039339
0.30954,0,0.026182,-0.026182
0.31838,0,0.0083395,-0.0083395
0.32723,0,0.0090826,-0.0090826
0.33607,0,0.0058874,-0.0058874
0.34492,0,0.016036,-0.016036
0.35376,0,0.035055,-0.035055
0.3626,0,0.0093723,-0.0093723
0.37145,0,0.029958,-0.029958
0.38029,0,0.033165,-0.033165
0.38914,0,0.038227,-0.038227
0.39798,0,0.0076062,-0.0076062
0.40682,0,0,-0
0.41567,0,0.001449,-0.001449
0.42451,0,0.00037208,-0.00037208
0.43336,0,0,-0
0.4422,0,0,-0
0.45104,0,0.0053815,-0.0053815
0.45989,0,0.0015305,-0.0015305
0.46873,0,2.0482e-07,-2.0482e-07
0.47758,0,0.0032121,-0.0032121
0.48642,0,0.0014343,-0.0014343
0.49527,0,0.00014158,-0.00014158
0.50411,0,5.0255e-06,-5.0255e-06
0.51295,0,0.00015246,-0.00015246
0.5218,0,5.058e-05,-5.058e-05
0.53064,0,0,-0
0.53949,0,6.1047e-05,-6.1047e-05
0.54833,0,2.1888e-05,-2.1888e-05
0.55717,0,0,-0
0.56602,0.036155,2.2736e-05,0.036132
0.57486,0.059695,8.6973e-06,0.059686
0.58371,0.058735,0,0.058735
0.59255,0.057837,1.302e-05,0.057824
0.60139,0.056999,5.3042e-06,0.056994
0.61024,0.05623,0.00015162,0.056078
0.61908,0.055518,0.01181,0.043707
0.62793,0.054875,0.048611,0.0062643
0.63677,0.054291,0.0992,-0.044909
0.64561,0.053772,0.036052,0.01772
0.65446,0.053318,0,0.053318
0.6633,0.052927,0,0.052927
0.67215,0.052607,1.1452,-1.0926
0.68099,0.052356,2.3953,-2.343
0.68983,0.052186,1.6729,-1.6207
0.69868,0.052086,0.54118,-0.48909
0.70752,0.052077,0.084781,-0.032703
0.71637,0.052162,0.0021637,0.049998
0.72521,0.052346,0,0.052346
0.73405,0.052657,0,0.052657
0.7429,0.053083,0,0.053083
0.75174,0.053669,0,0.053669
0.76059,0.054411,0.00011633,0.054295
0.76943,0.055359,0.00040379,0.054955
0.77827,0.056545,0.00020088,0.056344
0.78712,0.057989,0,0.057989
0.79596,0.059789,0.00072241,0.059067
0.80481,0.061966,0.00087975,0.061086
0.81365,0.0647,0.00077805,0.063922
0.82249,0.068046,0.00033143,0.067714
0.83134,0.072239,0,0.072239
0.84018,0.077538,1.6336e-05,0.077522
0.84903,0.084233,1.1289e-05,0.084222
0.85787,0.093093,0,0.093093
0.86671,0.1046,0,0.1046
0.87556,0.12068,0,0.12068
0.8844,0.14301,0,0.14301
0.89325,0.17604,0.083867,0.092177
0.90209,0.22788,0.41935,-0.19147
0.91093,0.31253,1.1456,-0.83304
0.91978,0.48578,2.3498,-1.864
0.92862,1.0854,4.1444,-3.059
0.93747,6.3785,7.1869,-0.80836
0.94631,20.992,12.647,8.3459
0.95515,22.716,16.641,6.0757
0.964,7.7463,13.122,-5.3758
0.97284,1.2852,6.0303,-4.7451
0.98169,0.47026,1.8333,-1.3631
0.99053,0.28305,0.44307,-0.16002
0.99937,0.1984,0.082997,0.1154
1.0082,0.1475,0.0055483,0.14196
1.0171,0.11613,0,0.11613
1.0259,0.095179,0,0.095179
1.0348,0.080434,0,0.080434
1.0436,0.069965,0,0.069965
1.0524,0.061986,0,0.061986
1.0613,0.056018,0,0.056018
1.0701,0.051283,0,0.051283
1.079,0.047545,0,0.047545
1.0878,0.044526,1.0994e-05,0.044515
1.0967,0.042036,1.229e-05,0.042024
1.1055,0.040004,0,0.040004
1.1143,0.038283,0,0.038283
1.1232,0.036853,0,0.036853
1.132,0.035629,0,0.035629
1.1409,0.034591,0,0.034591
1.1497,0.033689,0,0.033689
1.1586,0.032918,0,0.032918
1.1674,0.032258,0,0.032258
1.1763,0.031679,0.00013448,0.031544
1.1851,0.031179,0.00017856,0.031001
1.1939,0.030738,0,0.030738
1.2028,0.03036,0,0.03036
1.2116,0.030043,0,0.030043
1.2205,0.029763,0,0.029763
1.2293,0.02952,0,0.02952
1.2382,0.029322,0,0.029322
1.247,0.029152,0,0.029152
1.2559,0.029013,0.040918,-0.011906
1.2647,0.028903,0.68037,-0.65146
1.2735,0.028826,1.8254,-1.7965
1.2824,0.028763,2.9577,-2.929
1.2912,0.028735,7.2487,-7.22
1.3001,0.02872,11.958,-11.93
1.3089,0.028733,8.0111,-7.9824
1.3178,0.028767,1.4861,-1.4573
1.3266,0.028814,0,0.028814
1.3354,0.028888,0.055882,-0.026994
1.3443,0.028985,0.20145,-0.17246
1.3531,0.029095,0.21206,-0.18296
1.362,0.029227,0.051656,-0.022429
1.3708,0.029375,0,0.029375
1.3797,0.029555,0.0010464,0.028508
1.3885,0.029743,0.0092155,0.020528
1.3974,0.029961,0.029413,0.00054862
1.4062,0.0302,0.058017,-0.027816
1.415,0.030457,0.10094,-0.070484
1.4239,0.030737,0.15654,-0.1258
1.4327,0.031051,0.22826,-0.19721
1.4416,0.031383,0.31723,-0.28584
1.4504,0.031744,0.40108,-0.36934
1.4593,0.032137,0.48733,-0.45519
1.4681,0.032555,0.54998,-0.51742
1.477,0.033015,0.5805,-0.54748
1.4858,0.0335,0.58847,-0.55497
1.4946,0.034025,0.58243,-0.54841
1.5035,0.034589,0.55649,-0.5219
1.5123,0.035203,0.49867,-0.46347
1.5212,0.035863,0.42144,-0.38558
1.53,0.036568,0.33844,-0.30187
1.5389,0.037337,0.2995,-0.26216
1.5477,0.038164,0.29206,-0.25389
1.5565,0.039057,0.25732,-0.21826
1.5654,0.040026,0.21894,-0.17891
1.5742,0.041073,0.18891,-0.14784
1.5831,0.042223,0.14238,-0.10016
1.5919,0.043456,0.072921,-0.029465
1.6008,0.044822,0.0063363,0.038486
1.6096,0.046303,0,0.046303
1.6185,0.047938,0.0071147,0.040823
1.6273,0.049731,0.035785,0.013946
1.6361,0.051715,0.043265,0.0084492
1.645,0.053923,0.022526,0.031397
1.6538,0.056362,0,0.056362
1.6627,0.059116,0,0.059116
1.6715,0.062182,0,0.062182
1.6804,0.065669,0,0.065669
1.6892,0.069623,0.00090695,0.068716
1.6981,0.074138,0.0040571,0.070081
1.7069,0.079368,0,0.079368
1.7157,0.085371,0,0.085371
1.7246,0.092516,0,0.092516
1.7334,0.10087,0,0.10087
1.7423,0.11096,0,0.11096
1.7511,0.12314,0,0.12314
1.76,0.1381,0,0.1381
1.7688,0.15698,0,0.15698
1.7776,0.18068,0,0.18068
1.7865,0.21244,0,0.21244
1.7953,0.25435,0,0.25435
1.8042,0.31361,2.9466e-05,0.31359
1.813,0.39958,0.00021369,0.39937
1.8219,0.53078,0.041549,0.48923
1.8307,0.75446,0.45875,0.29571
1.8396,1.152,1.5462,-0.39423
1.8484,2.7482,4.0902,-1.3421
1.8572,12.704,11.75,0.95328
1.8661,44.58,29.57,15.01
1.8749,50.086,39.562,10.525
1.8838,17.804,24.606,-6.8024
1.8926,8.0922,8.6727,-0.5805
1.9015,11.783,3.4533,8.3298
1.9103,7.2791,1.8198,5.4592
1.9192,1.9714,0.68005,1.2914
1.928,0.71287,0.04946,0.66341
1.9368,0.44454,0,0.44454
1.9457,0.32905,0,0.32905
1.9545,0.25951,0,0.25951
1.9634,0.21225,0,0.21225
1.9722,0.18055,0.0034297,0.17712
1.9811,0.15711,0.075419,0.081686
1.9899,0.14007,0.11682,0.023252
1.9987,0.12724,0.050386,0.076855
2.0076,0.11755,0.079073,0.038479
2.0164,0.11035,0.094862,0.015485
2.0253,0.10488,0,0.10488
2.0341,0.10107,0,0.10107
2.043,0.098425,0,0.098425
2.0518,0.096906,0.003592,0.093314
2.0607,0.09634,0.44045,-0.34411
2.0695,0.096645,1.1693,-1.0726
2.0783,0.097851,0.37321,-0.27536
2.0872,0.099857,0.017484,0.082373
2.096,0.10283,0.00018861,0.10264
2.1049,0.10672,0,0.10672
2.1137,0.11171,0,0.11171
2.1226,0.11791,0.15405,-0.036132
2.1314,0.12553,0.31373,-0.1882
2.1403,0.13498,0.1644,-0.029422
2.1491,0.14642,0.0061673,0.14025
2.1579,0.16084,0,0.16084
2.1668,0.17862,0,0.17862
2.1756,0.20125,0,0.20125
2.1845,0.23039,0.051034,0.17935
2.1933,0.26831,0.0032537,0.26505
2.2022,0.32048,0,0.32048
2.211,0.39146,0.15536,0.23611
2.2198,0.49835,0.14148,0.35687
2.2287,0.65998,0.010781,0.6492
2.2375,0.93034,0.041175,0.88917
2.2464,1.4492,1.3101,0.13912
2.2552,2.9384,4.6465,-1.7081
2.2641,14.81,14.71,0.099821
2.2729,51.836,42.053,9.7827
2.2818,63.298,55.693,7.6052
2.2906,24.73,30.18,-5.4499
2.2994,5.1112,13.08,-7.9693
2.3083,1.7298,12.134,-10.405
2.3171,1.0467,7.6638,-6.6171
2.326,0.73937,2.4831,-1.7438
2.3348,0.56056,0.46198,0.098585
2.3437,0.45871,0.034436,0.42428
2.3525,0.39469,0,0.39469
2.3614,0.3574,0,0.3574
2.3702,0.33833,0,0.33833
2.379,0.33313,0,0.33313
2.3879,0.34168,0,0.34168
2.3967,0.36248,0,0.36248
2.4056,0.39981,0,0.39981
2.4144,0.45639,0.012242,0.44414
2.4233,0.54151,0.28784,0.25367
2.4321,0.67145,0.96459,-0.29314
2.4409,0.86947,2.2177,-1.3482
2.4498,1.2109,4.462,-3.2511
2.4586,1.8069,8.6644,-6.8575
2.4675,3.424,16.918,-13.494
2.4763,13.39,34.179,-20.789
2.4852,57.237,62.15,-4.913
2.494,95.43,77.116,18.314
2.5029,48.364,57.872,-9.5079
2.5117,11.235,28.307,-17.073
2.5205,2.8584,11.732,-8.8731
2.5294,1.6222,6.406,-4.7838
2.5382,1.059,4.014,-2.955
2.5471,0.74968,1.4806,-0.73091
2.5559,0.5603,1.7726,-1.2123
2.5648,0.43398,2.5277,-2.0937
2.5736,0.34919,1.1574,-0.80821
2.5825,0.28674,0.78751,-0.50077
2.5913,0.24136,1.1476,-0.90623
2.6001,0.20643,0.70246,-0.49603
2.609,0.17937,0.24041,-0.061035
2.6178,0.15808,0.038403,0.11967
2.6267,0.1408,0,0.1408
2.6355,0.12703,0,0.12703
2.6444,0.11558,0,0.11558
2.6532,0.10624,0,0.10624
2.662,0.098451,0,0.098451
2.6709,0.091981,0,0.091981
2.6797,0.086649,0,0.086649
2.6886,0.082192,1.9217,-1.8395
2.6974,0.078613,5.565,-5.4864
2.7063,0.075697,5.9648,-5.8892
2.7151,0.073463,3.0582,-2.9847
2.724,0.071817,0.87274,-0.80092
2.7328,0.070751,0.15375,-0.082996
2.7416,0.070293,0.013076,0.057217
2.7505,0.070398,0,0.070398
2.7593,0.071248,0,0.071248
2.7682,0.072822,0,0.072822
2.777,0.075414,0.00056656,0.074847
2.7859,0.079281,0.0002986,0.078982
2.7947,0.084931,0,0.084931
2.8036,0.093585,0,0.093585
2.8124,0.10669,0,0.10669
2.8212,0.13094,0.053136,0.077801
2.8301,0.19629,0.27413,-0.077841
2.8389,0.59753,0.74914,-0.1516
2.8478,1.9451,1.3033,0.64175
2.8566,2.6078,1.4384,1.1693
2.8655,1.1472,0.97732,0.16991
2.8743,0.31822,0.37885,-0.060636
2.8831,0.21913,0.064704,0.15443
2.892,0.21523,0,0.21523
2.9008,0.2399,0,0.2399
2.9097,0.28805,0,0.28805
2.9185,0.3683,0.038344,0.32995
2.9274,0.51154,0.35709,0.15445
2.9362,0.76862,1.3733,-0.60463
2.9451,1.6457,3.6048,-1.9591
2.9539,6.9218,7.7952,-0.87341
2.9627,25.118,12.394,12.724
2.9716,31.534,12.625,18.909
2.9804,12.189,7.9596,4.2292
2.9893,2.7459,3.5255,-0.77953
2.9981,0.91843,1.8831,-0.96471
3.007,0.57115,1.7519,-1.1808
3.0158,0.39386,1.5216,-1.1278
3.0247,0.29544,0.76437,-0.46893
3.0335,0.23472,0.15483,0.079896
3.0423,0.19521,0,0.19521
3.0512,0.16967,0,0.16967
3.06,0.1522,0,0.1522
3.0689,0.14133,0,0.14133
3.0777,0.13482,0.10238,0.032435
3.0866,0.13217,0.62072,-0.48856
3.0954,0.13292,1.379,-1.2461
3.1043,0.13685,1.497,-1.3602
3.1131,0.14462,0.94155,-0.79693
3.1219,0.15628,0.55666,-0.40038
3.1308,0.17363,0.36201,-0.18838
3.1396,0.19793,0.13486,0.063069
3.1485,0.23254,0.026906,0.20564
3.1573,0.28327,0,0.28327
3.1662,0.35767,0.034299,0.32338
3.175,0.48015,0.43624,0.04391
3.1838,0.68205,1.5716,-0.88957
3.1927,1.1019,3.4844,-2.3825
3.2015,2.814,7.7034,-4.8894
3.2104,12.501,17.757,-5.2553
3.2192,34.583,28.401,6.1817
3.2281,32.283,25.79,6.493
3.2369,10.257,12.825,-2.5679
3.2458,2.2054,4.0151,-1.8097
3.2546,1.269,1.207,0.061974
3.2634,1.9776,0.59419,1.3834
3.2723,5.0104,0.57514,4.4353
3.2811,5.4865,0.47906,5.0074
3.29,2.0753,0.18098,1.8944
3.2988,0.63598,0,0.63598
3.3077,0.33587,0,0.33587
3.3165,0.26751,0,0.26751
3.3254,0.24529,0,0.24529
3.3342,0.27493,0.24244,0.032493
3.343,0.64129,1.4272,-0.78594
3.3519,2.1628,3.5473,-1.3844
3.3607,3.659,4.6508,-0.99178
3.3696,2.017,3.3932,-1.3762
3.3784,0.5364,1.5391,-1.0027
3.3873,0.19589,0.61167,-0.41578
3.3961,0.13313,0.25972,-0.12659
3.4049,0.10562,0.096555,0.0090673
3.4138,0.088981,0.017677,0.071304
3.4226,0.078753,0,0.078753
3.4315,0.071614,0,0.071614
3.4403,0.066726,0,0.066726
3.4492,0.063299,0,0.063299
3.458,0.060959,0,0.060959
3.4669,0.059541,0,0.059541
3.4757,0.058807,0.029706,0.029101
3.4845,0.05879,0.12171,-0.062915
3.4934,0.059376,0.14357,-0.084191
3.5022,0.060617,0.037113,0.023504
3.5111,0.062535,0,0.062535
3.5199,0.065193,0,0.065193
3.5288,0.068797,0.08126,-0.012463
3.5376,0.073406,0.83177,-0.75836
3.5465,0.079492,2.5748,-2.4953
3.5553,0.087276,3.1631,-3.0758
3.5641,0.097519,1.7813,-1.6838
3.573,0.11122,0.46603,-0.35482
3.5818,0.12968,0.019969,0.10971
3.5907,0.15649,0,0.15649
3.5995,0.19521,0.019399,0.17581
3.6084,0.25865,0.23164,0.027009
3.6172,0.36835,1.024,-0.65563
3.626,0.62192,2.6569,-2.035
3.6349,2.1033,5.5431,-3.4398
3.6437,8.0595,9.0354,-0.97585
3.6526,14.041,10.045,3.996
3.6614,7.8436,6.844,0.99958
3.6703,2.0952,2.686,-0.59072
3.6791,0.77222,0.5258,0.24642
3.688,0.63972,0.022885,0.61683
3.6968,0.75247,0.42319,0.32928
3.7056,1.3678,2.5652,-1.1974
3.7145,5.7905,7.5378,-1.7473
3.7233,15.296,12.657,2.6397
3.7322,15.4,11.746,3.6533
3.741,9.9065,6.46,3.4465
3.7499,5.037,2.6074,2.4296
3.7587,1.5911,0.72551,0.86558
3.7676,0.56966,0.030617,0.53904
3.7764,0.37384,0.0043933,0.36945
3.7852,0.30702,0.068649,0.23837
3.7941,0.44209,0.3178,0.12429
3.8029,0.75562,0.49618,0.25944
3.8118,0.60927,0.40087,0.20839
3.8206,0.25885,0.11982,0.13903
3.8295,0.1342,0,0.1342
3.8383,0.10992,0,0.10992
3.8471,0.097369,0,0.097369
3.856,0.089736,0,0.089736
3.8648,0.084801,0,0.084801
3.8737,0.081774,0.032842,0.048931
3.8825,0.080586,0.25447,-0.17389
3.8914,0.080303,0.25667,-0.17636
3.9002,0.081392,0.48805,-0.40666
3.9091,0.083411,0.94474,-0.86133
3.9179,0.086605,0.93194,-0.84534
3.9267,0.091064,0.42439,-0.33333
3.9356,0.096902,0.041468,0.055434
3.9444,0.10456,0,0.10456
3.9533,0.11415,0,0.11415
3.9621,0.12662,0,0.12662
3.971,0.14241,0,0.14241
3.9798,0.16297,0,0.16297
3.9887,0.19023,0.0047645,0.18546
3.9975,0.22648,0.11369,0.11279
4.0063,0.27821,0.83122,-0.55301
4.0152,0.3512,1.8104,-1.4592
4.024,0.46585,2.5509,-2.085
4.0329,0.65166,3.5494,-2.8978
4.0417,0.99003,5.6616,-4.6716
4.0506,2.0138,10.16,-8.1464
4.0594,7.0359,20.019,-12.983
4.0682,26.361,31.695,-5.3345
4.0771,36.864,30.797,6.067
4.0859,15.636,17.757,-2.121
4.0948,3.7885,8.4304,-4.6419
4.1036,1.7859,5.7845,-3.9986
4.1125,2.3166,6.9264,-4.6098
4.1213,6.9404,11.107,-4.1667
4.1302,16.488,12.534,3.9543
4.139,13.247,7.6475,5.5997
4.1478,4.0126,2.7684,1.2442
4.1567,1.0749,0.72793,0.34696
4.1655,0.57028,0.09009,0.48019
4.1744,0.3906,0.20955,0.18105
4.1832,0.28831,0.35915,-0.070839
4.1921,0.22774,0.13808,0.089665
4.2009,0.18622,0.0040403,0.18218
4.2098,0.15813,0,0.15813
4.2186,0.13829,0,0.13829
4.2274,0.12453,0,0.12453
4.2363,0.11594,0,0.11594
4.2451,0.11166,0.45897,-0.34731
4.254,0.11322,1.3384,-1.2252
4.2628,0.12215,1.6149,-1.4928
4.2717,0.14567,1.0081,-0.86239
4.2805,0.22596,0.6655,-0.43954
4.2893,0.6432,1.3108,-0.66758
4.2982,2.2495,2.2832,-0.033658
4.307,3.2563,2.2383,1.018
4.3159,1.4364,1.1606,0.27577
4.3247,0.36372,0.28831,0.075411
4.3336,0.16399,0.044571,0.11942
4.3424,0.11823,0.01394,0.10429
4.3513,0.099195,0.0013065,0.097889
4.3601,0.091431,1.9275e-06,0.091429
4.3689,0.089949,0,0.089949
4.3778,0.094858,0.31796,-0.2231
4.3866,0.10691,0.97538,-0.86847
4.3955,0.1306,1.5597,-1.4291
4.4043,0.18087,1.9787,-1.7978
4.4132,0.32713,2.7997,-2.4725
4.422,1.3185,4.2627,-2.9442
4.4309,3.8379,5.3756,-1.5377
4.4397,4.0798,4.827,-0.74725
4.4485,1.5474,3.0497,-1.5023
4.4574,0.40607,1.5892,-1.1831
4.4662,0.20658,0.75464,-0.54806
4.4751,0.15854,0.25501,-0.096473
4.4839,0.14456,0.030214,0.11434
4.4928,0.14593,0,0.14593
4.5016,0.16258,0,0.16258
4.5104,0.19772,0,0.19772
4.5193,0.26304,0.049353,0.21369
4.5281,0.40777,0.65576,-0.24798
4.537,0.88329,2.3754,-1.4922
4.5458,3.9244,5.4724,-1.5479
4.5547,9.8698,7.4311,2.4387
4.5635,8.3935,5.7779,2.6156
4.5724,2.8488,2.8394,0.0094124
4.5812,1.2823,1.1859,0.096361
4.59,2.6034,0.5548,2.0486
4.5989,3.4805,0.35635,3.1241
4.6077,1.5579,0.34599,1.2119
4.6166,0.44828,0.19405,0.25423
4.6254,0.23532,0.034588,0.20073
4.6343,0.21643,0,0.21643
4.6431,0.40252,0.40283,-0.00031585
4.652,0.9447,0.80583,0.13887
4.6608,0.93807,0.66389,0.27419
4.6696,0.35985,0.2277,0.13215
4.6785,0.13019,0.027164,0.10302
4.6873,0.089779,0,0.089779
4.6962,0.078584,0,0.078584
4.705,0.076088,0,0.076088
4.7139,0.081168,0.12263,-0.041466
4.7227,0.096587,0.38438,-0.28779
4.7315,0.14523,0.50038,-0.35514
4.7404,0.42028,0.43512,-0.01484
4.7492,1.4514,0.40475,1.0467
4.7581,2.2122,0.36191,1.8503
4.7669,1.1052,0.20506,0.90013
4.7758,0.31186,0.051322,0.26054
4.7846,0.11814,0.0030318,0.11511
4.7935,0.081888,0,0.081888
4.8023,0.065635,0,0.065635
4.8111,0.057269,0,0.057269
4.82,0.053195,0,0.053195
4.8288,0.051572,0,0.051572
4.8377,0.05214,0.0083481,0.043792
4.8465,0.054451,0.05546,-0.0010092
4.8554,0.058884,0.072207,-0.013324
4.8642,0.06607,0.030735,0.035335
4.8731,0.077132,0.0035159,0.073616
4.8819,0.095483,0,0.095483
4.8907,0.12553,0,0.12553
4.8996,0.19163,0.12595,0.065675
4.9084,0.45169,0.7303,-0.2786
4.9173,1.5869,1.7429,-0.15594
4.9261,3.4789,2.3749,1.104
4.935,3.8219,2.0528,1.7691
4.9438,2.4519,1.2422,1.2097
4.9527,0.83162,0.66035,0.17127
4.9615,0.3268,0.59612,-0.26932
4.9703,0.33094,1.0032,-0.67224
4.9792,0.75204,1.449,-0.69701
4.988,1.0756,1.3771,-0.30149
4.9969,0.58916,0.90663,-0.31746
5.0057,0.28761,0.59225,-0.30465
5.0146,0.38356,0.54656,-0.163
5.0234,0.52927,0.48871,0.040564
5.0322,0.34365,0.26036,0.083293
5.0411,0.20401,0.055495,0.14851
5.0499,0.20733,0,0.20733
5.0588,0.26532,0.12025,0.14507
5.0676,0.41705,0.82035,-0.4033
5.0765,1.0545,2.53,-1.4754
5.0853,4.1518,4.7393,-0.58757
5.0942,8.8041,5.54,3.2641
5.103,6.2734,4.0116,2.2617
5.1118,1.9209,1.8569,0.064011
5.1207,0.5578,0.6023,-0.044492
5.1295,0.35543,0.12178,0.23365
5.1384,0.28828,0,0.28828
5.1472,0.27659,0.094337,0.18225
5.1561,0.30703,0.59613,-0.2891
5.1649,0.3952,1.7073,-1.3121
5.1738,0.77165,3.3436,-2.5719
5.1826,2.44,5.0847,-2.6447
5.1914,6.4438,5.9,0.54382
5.2003,6.2113,5.17,1.0414
5.2091,2.4304,4.0136,-1.5832
5.218,1.4983,3.8451,-2.3468
5.2268,3.6289,4.5176,-0.88869
5.2357,10.946,4.876,6.0698
5.2445,12.566,4.034,8.5316
5.2533,5.0046,2.4293,2.5753
5.2622,2.3069,1.2127,1.0942
5.271,3.5191,0.6433,2.8758
5.2799,3.0209,0.30991,2.711
5.2887,1.0816,0.075882,1.0057
5.2976,0.41753,0,0.41753
5.3064,0.2505,0,0.2505
5.3153,0.19206,0.073603,0.11846
5.3241,0.1603,0.27526,-0.11496
5.3329,0.14416,0.36436,-0.2202
5.3418,0.14207,0.18568,-0.04361
5.3506,0.15849,0.033498,0.12499
5.3595,0.28175,0.16926,0.11249
5.3683,0.79999,0.49492,0.30507
5.3772,1.4806,0.63045,0.85017
5.386,0.96925,0.48275,0.4865
5.3949,0.3611,0.3551,0.0060008
5.4037,0.26337,0.28773,-0.024369
5.4125,0.34688,0.33724,0.0096347
5.4214,0.92243,0.83608,0.08635
5.4302,3.334,1.602,1.732
5.4391,6.3667,1.7914,4.5753
5.4479,3.8403,1.142,2.6982
5.4568,0.98256,0.37955,0.60302
5.4656,0.3423,0.03962,0.30268
5.4744,0.18984,0,0.18984
5.4833,0.13194,0,0.13194
5.4921,0.098861,0,0.098861
5.501,0.078781,0,0.078781
5.5098,0.065749,0,0.065749
5.5187,0.056636,0,0.056636
5.5275,0.050664,0.0010841,0.04958
5.5364,0.046565,0.0073694,0.039196
5.5452,0.043978,0.015672,0.028306
5.554,0.04288,0.010461,0.03242
5.5629,0.043318,0,0.043318
5.5717,0.04607,0.00048672,0.045583
5.5806,0.052368,0.001969,0.050399
5.5894,0.072163,0.0020007,0.070162
5.5983,0.1742,0,0.1742
5.6071,0.51975,0,0.51975
5.616,0.7069,0,0.7069
5.6248,0.34035,0,0.34035
5.6336,0.12007,0,0.12007
5.6425,0.069899,0.0061962,0.063703
5.6513,0.064248,0.080988,-0.016741
5.6602,0.067232,0.25642,-0.18919
5.669,0.077481,0.25636,-0.17888
5.6779,0.10038,0.092799,0.0075782
5.6867,0.16154,0,0.16154
5.6955,0.50357,0,0.50357
5.7044,1.2343,0,1.2343
5.7132,1.2215,0.0060286,1.2155
5.7221,0.65943,0.065276,0.59416
5.7309,0.97794,0.24532,0.73261
5.7398,2.9181,0.40578,2.5123
5.7486,3.8519,0.33119,3.5207
5.7575,1.6403,0.09653,1.5437
5.7663,0.44318,0,0.44318
5.7751,0.21251,0.0019395,0.21057
5.784,0.1598,0.0089232,0.15087
5.7928,0.14655,0.00595,0.1406
5.8017,0.1606,0.017481,0.14312
5.8105,0.20807,0.24063,-0.032567
5.8194,0.4103,1.1442,-0.7339
5.8282,1.4221,2.4672,-1.0451
5.8371,3.6991,3.1473,0.55181
5.8459,3.363,2.4456,0.91742
5.8547,1.1655,1.2008,-0.035227
5.8636,0.49348,0.68595,-0.19247
5.8724,0.72985,1.0223,-0.29245
5.8813,2.0032,1.4519,0.55125
5.8901,2.5177,1.2095,1.3081
5.899,1.1085,0.46,0.64846
5.9078,0.35427,0,0.35427
5.9166,0.21315,0.028585,0.18457
5.9255,0.36167,0.24704,0.11463
5.9343,0.62976,0.53872,0.091033
5.9432,0.51764,0.67909,-0.16145
5.952,0.28086,0.83114,-0.55028
5.9609,0.35291,0.98894,-0.63603
5.9697,0.42262,0.87087,-0.44825
5.9786,0.22062,0.45918,-0.23856
5.9874,0.097505,0.11117,-0.013666
5.9962,0.067861,0,0.067861
6.0051,0.062212,0,0.062212
6.0139,0.061887,0,0.061887
6.0228,0.064646,0,0.064646
6.0316,0.070815,0,0.070815
6.0405,0.080413,0,0.080413
6.0493,0.095315,0,0.095315
6.0582,0.11761,0,0.11761
6.067,0.15227,0.015171,0.13709
6.0758,0.21316,0.27322,-0.060054
6.0847,0.32724,1.0774,-0.75012
6.0935,0.78359,2.6357,-1.8521
6.1024,2.7587,4.5587,-1.8
6.1112,6.5207,5.3423,1.1783
6.1201,5.3168,4.3053,1.0115
6.1289,2.1107,2.909,-0.79826
6.1377,2.6172,2.3895,0.22772
6.1466,5.0879,2.1447,2.9432
6.1554,4.4571,1.5547,2.9024
6.1643,1.7428,0.90804,0.83478
6.1731,0.52524,0.55663,-0.031383
6.182,0.25538,0.33142,-0.076035
6.1908,0.16759,0.042978,0.12461
6.1997,0.1236,0,0.1236
6.2085,0.095644,0,0.095644
6.2173,0.077614,0.077669,-5.4204e-05
6.2262,0.065206,0.3575,-0.2923
6.235,0.056492,0.49982,-0.44333
6.2439,0.050385,0.34497,-0.29458
6.2527,0.045981,0.081594,-0.035613
6.2616,0.043143,0.0020171,0.041126
6.2704,0.041424,0,0.041424
6.2793,0.040972,0,0.040972
6.2881,0.041779,0,0.041779
6.2969,0.044019,0,0.044019
6.3058,0.048557,0,0.048557
6.3146,0.056864,0,0.056864
6.3235,0.072746,0.15964,-0.086899
6.3323,0.1085,0.571,-0.4625
6.3412,0.24887,1.2681,-1.0192
6.35,0.88767,1.8986,-1.0109
6.3588,1.8378,1.9316,-0.09376
6.3677,1.1945,1.3041,-0.10956
6.3765,0.36904,0.63373,-0.26469
6.3854,0.1473,0.27417,-0.12687
6.3942,0.10536,0.03449,0.070865
6.4031,0.10097,0.0012771,0.099695
6.4119,0.11819,0,0.11819
6.4208,0.17395,0.17757,-0.0036198
6.4296,0.49321,0.69196,-0.19875
6.4384,1.5136,1.1761,0.33747
6.4473,2.2509,1.1713,1.0796
6.4561,1.2424,0.81439,0.42796
6.465,0.72976,0.46792,0.26184
6.4738,0.83802,0.19341,0.6446
6.4827,0.49298,0.021233,0.47175
6.4915,0.20671,0,0.20671
6.5004,0.16058,0,0.16058
6.5092,0.24698,0.086672,0.16031
6.518,0.30183,0.19684,0.10499
6.5269,0.24434,0.33113,-0.086785
6.5357,0.39326,0.60938,-0.21612
6.5446,1.2155,1.0235,0.19199
6.5534,2.6333,1.266,1.3673
6.5623,2.025,1.0981,0.92688
6.5711,0.91653,0.71838,0.19815
6.5799,1.3931,0.42819,0.96491
6.5888,2.1259,0.22637,1.8995
6.5976,1.1271,0.051854,1.0752
6.6065,0.34332,0.0037297,0.33959
6.6153,0.14869,0,0.14869
6.6242,0.10002,0,0.10002
6.633,0.079216,0,0.079216
6.6419,0.073166,0,0.073166
6.6507,0.084247,0,0.084247
6.6595,0.10328,0,0.10328
6.6684,0.093666,0,0.093666
6.6772,0.090606,0,0.090606
6.6861,0.12704,0.15988,-0.032842
6.6949,0.28173,0.59875,-0.31702
6.7038,0.95033,1.0557,-0.10541
6.7126,1.7216,1.155,0.56661
6.7215,1.327,0.86711,0.45986
6.7303,0.56153,0.50867,0.052864
6.7391,0.22498,0.26184,-0.036853
6.748,0.20136,0.085514,0.11584
6.7568,0.16234,0.011266,0.15108
6.7657,0.11269,0,0.11269
6.7745,0.13465,0.026335,0.10831
6.7834,0.17036,0.039898,0.13046
6.7922,0.13214,0.014909,0.11723
6.801,0.11126,0.0012903,0.10997
6.8099,0.14346,0,0.14346
6.8187,0.27788,0.11813,0.15975
6.8276,0.80246,0.34864,0.45383
6.8364,1.589,0.46251,1.1265
6.8453,1.9418,0.34021,1.6016
6.8541,1.8439,0.10995,1.734
6.863,0.87801,0.010515,0.86749
6.8718,0.37148,0,0.37148
6.8806,0.29362,0.20827,0.085353
6.8895,0.44732,0.93451,-0.48719
6.8983,1.3422,1.9356,-0.59345
6.9072,3.3792,2.4926,0.88657
6.916,3.2485,2.3322,0.91629
6.9249,1.5159,1.9645,-0.4486
6.9337,1.7388,1.8467,-0.10785
6.9426,3.4113,1.7904,1.6209
6.9514,3.0153,1.5708,1.4445
6.9602,1.8149,1.3354,0.47946
6.9691,2.103,1.1349,0.96811
6.9779,1.471,0.79406,0.67694
6.9868,0.53218,0.34485,0.18733
6.9956,0.22345,0.06448,0.15897
7.0045,0.14951,0,0.14951
7.0133,0.12838,0,0.12838
7.0222,0.16646,0,0.16646
7.031,0.34307,0.034974,0.30809
7.0398,0.6125,0.11538,0.49712
7.0487,0.62605,0.11727,0.50879
7.0575,0.35344,0.03787,0.31557
7.0664,0.16206,0,0.16206
7.0752,0.13805,0.016737,0.12132
7.0841,0.34003,0.10641,0.23362
7.0929,0.77009,0.18202,0.58807
7.1017,0.71206,0.15468,0.55738
7.1106,0.28411,0.065409,0.2187
7.1194,0.10379,0.0090477,0.094747
7.1283,0.069849,0,0.069849
7.1371,0.060698,0,0.060698
7.146,0.060401,0,0.060401
7.1548,0.06612,0,0.06612
7.1637,0.079734,0.0033599,0.076375
7.1725,0.10838,0.090295,0.018082
7.1813,0.17484,0.38911,-0.21426
7.1902,0.52557,0.84797,-0.3224
7.199,1.6144,1.1545,0.45989
7.2079,2.4491,1.024,1.4251
7.2167,1.3788,0.54042,0.83839
7.2256,0.67591,0.12591,0.55
7.2344,0.52162,0,0.52162
7.2433,0.26147,0,0.26147
7.2521,0.15987,0.09694,0.062933
7.2609,0.21237,0.25283,-0.040456
7.2698,0.2921,0.27436,0.017737
7.2786,0.23338,0.20308,0.030297
7.2875,0.29956,0.19622,0.10334
7.2963,0.90887,0.25141,0.65746
7.3052,1.5173,0.22477,1.2925
7.314,0.84643,0.10126,0.74516
7.3228,0.26196,0.016604,0.24536
7.3317,0.10445,0,0.10445
7.3405,0.068965,0,0.068965
7.3494,0.05431,0.0014501,0.05286
7.3582,0.048869,0.0044206,0.044448
7.3671,0.049066,0.0039892,0.045077
7.3759,0.0578,0.017024,0.040776
7.3848,0.098842,0.082054,0.016788
7.3936,0.23991,0.20446,0.03545
7.4024,0.53353,0.2931,0.24043
7.4113,0.61805,0.23405,0.38399
7.4201,0.29364,0.084715,0.20893
7.429,0.13674,0,0.13674
7.4378,0.19453,0,0.19453
7.4467,0.50834,0.015243,0.49309
7.4555,0.72221,0.068284,0.65392
7.4644,0.36966,0.16537,0.20429
7.4732,0.19332,0.25849,-0.065172
7.482,0.2396,0.2647,-0.025095
7.4909,0.20685,0.23033,-0.02348
7.4997,0.14792,0.22082,-0.072901
7.5086,0.16468,0.1932,-0.028521
7.5174,0.12352,0.083599,0.039924
7.5263,0.083496,0,0.083496
7.5351,0.086248,0,0.086248
7.5439,0.12113,0.031623,0.089511
7.5528,0.28234,0.151,0.13134
7.5616,0.88015,0.30407,0.57608
7.5705,1.8251,0.35324,1.4719
7.5793,1.3511,0.25299,1.0981
7.5882,0.4643,0.097348,0.36695
7.597,0.19952,0,0.19952
7.6059,0.1864,0,0.1864
7.6147,0.1981,0.031725,0.16637
7.6235,0.2052,0.21204,-0.0068432
7.6324,0.36817,0.62958,-0.26141
7.6412,1.1559,1.1162,0.039669
7.6501,2.9103,1.3071,1.6033
7.6589,3.0083,1.0519,1.9565
7.6678,1.2432,0.54822,0.69494
7.6766,0.39365,0.14371,0.24995
7.6855,0.16841,0,0.16841
7.6943,0.10922,0,0.10922
7.7031,0.081157,0,0.081157
7.712,0.067255,0,0.067255
7.7208,0.064703,0.011874,0.052829
7.7297,0.081816,0.098168,-0.016353
7.7385,0.19283,0.28811,-0.09528
7.7474,0.42656,0.39381,0.032745
7.7562,0.41865,0.33172,0.086932
7.765,0.23556,0.17321,0.062346
7.7739,0.26846,0.049456,0.219
7.7827,0.29517,0.0052159,0.28996
7.7916,0.14982,0.0030456,0.14677
7.8004,0.073466,0.031607,0.041859
7.8093,0.097977,0.12254,-0.024559
7.8181,0.22594,0.22431,0.0016224
7.827,0.28096,0.21609,0.064876
7.8358,0.13869,0.11329,0.025401
7.8446,0.05135,0.0082124,0.043138
7.8535,0.028171,0,0.028171
7.8623,0.022074,0,0.022074
7.8712,0.019447,0,0.019447
7.88,0.01835,0,0.01835
7.8889,0.018504,0,0.018504
7.8977,0.019909,8.7741e-05,0.019822
7.9066,0.023076,0.00039519,0.022681
7.9154,0.030364,0,0.030364
7.9242,0.053071,0,0.053071
7.9331,0.16389,0,0.16389
7.9419,0.36973,0,0.36973
7.9508,0.31703,0,0.31703
7.9596,0.12664,0,0.12664
7.9685,0.055157,0,0.055157
7.9773,0.047333,0,0.047333
7.9861,0.061187,0,0.061187
7.995,0.15699,0.002082,0.15491
8.0038,0.44424,0.014588,0.42965
8.0127,0.63878,0.0083279,0.63045
8.0215,0.33294,0.00088146,0.33206
8.0304,0.10315,0.0017789,0.10137
8.0392,0.052073,0.0179,0.034174
8.0481,0.041403,0.043062,-0.0016586
8.0569,0.051188,0.062791,-0.011603
8.0657,0.081324,0.027827,0.053496
8.0746,0.087079,0,0.087079
8.0834,0.068985,0.0026777,0.066307
8.0923,0.092683,0.041757,0.050925
8.1011,0.279,0.18421,0.09479
8.11,0.62605,0.28355,0.3425
8.1188,0.55719,0.1891,0.36809
8.1277,0.23878,0.024275,0.21451
8.1365,0.15726,0,0.15726
8.1453,0.2489,0,0.2489
8.1542,0.2427,0.00022305,0.24247
8.163,0.15208,0.003607,0.14848
8.1719,0.13156,0,0.13156
8.1807,0.10413,0,0.10413
8.1896,0.10214,0.0010197,0.10112
8.1984,0.1774,0.03099,0.14641
8.2072,0.52224,0.19716,0.32509
8.2161,1.026,0.23453,0.79143
8.2249,1.0437,0.11013,0.9336
8.2338,0.71354,0.030393,0.68315
8.2426,0.32388,0.083654,0.24022
8.2515,0.25368,0.37979,-0.12611
8.2603,0.46817,0.80382,-0.33565
8.2692,1.1671,1.1019,0.065148
8.278,1.9259,1.0512,0.87472
8.2868,1.2614,0.65632,0.6051
8.2957,0.43614,0.19866,0.23748
8.3045,0.16865,0.0027539,0.16589
8.3134,0.16341,0,0.16341
8.3222,0.28537,0,0.28537
8.3311,0.35429,0,0.35429
8.3399,0.19032,0,0.19032
8.3488,0.079934,0,0.079934
8.3576,0.059971,0.0006715,0.059299
8.3664,0.073098,0.0015757,0.071522
8.3753,0.15643,0.0010108,0.15542
8.3841,0.27898,5.1611e-05,0.27893
8.393,0.22331,0.01345,0.20986
8.4018,0.1456,0.078035,0.067569
8.4107,0.23442,0.21887,0.015549
8.4195,0.49905,0.32274,0.1763
8.4283,0.68595,0.30155,0.3844
8.4372,0.62995,0.17121,0.45874
8.446,0.28275,0.0286,0.25415
8.4549,0.091513,0.0014542,0.090059
8.4637,0.050021,0,0.050021
8.4726,0.035401,0,0.035401
8.4814,0.028696,0,0.028696
8.4903,0.025285,0.0038155,0.02147
8.4991,0.023946,0.025724,-0.001778
8.5079,0.024634,0.012801,0.011833
8.5168,0.027792,0.0041713,0.02362
8.5256,0.039569,0.00039836,0.039171
8.5345,0.090143,0,0.090143
8.5433,0.20853,0,0.20853
8.5522,0.22549,0,0.22549
8.561,0.13397,0,0.13397
8.5699,0.079815,0,0.079815
8.5787,0.061801,0,0.061801
8.5875,0.082502,0.0070115,0.075491
8.5964,0.2037,0.039107,0.1646
8.6052,0.49283,0.078998,0.41383
8.6141,0.56794,0.087395,0.48054
8.6229,0.50174,0.066833,0.43491
8.6318,0.78935,0.018921,0.77042
8.6406,0.68039,0.0017352,0.67866
8.6494,0.26397,0,0.26397
8.6583,0.10939,0,0.10939
8.6671,0.077144,0.039037,0.038108
8.676,0.089963,0.2238,-0.13384
8.6848,0.1827,0.42029,-0.23759
8.6937,0.42809,0.4871,-0.059004
8.7025,0.57983,0.41259,0.16724
8.7114,0.5866,0.27714,0.30946
8.7202,0.47154,0.18414,0.2874
8.729,0.39293,0.10523,0.2877
8.7379,0.23565,0.02811,0.20754
8.7467,0.10473,0.0024835,0.10224
8.7556,0.070132,0,0.070132
8.7644,0.057888,0,0.057888
8.7733,0.042811,0.0016382,0.041173
8.7821,0.038097,0.00052871,0.037568
8.791,0.040104,0,0.040104
8.7998,0.047151,0,0.047151
8.8086,0.063821,0.033059,0.030762
8.8175,0.11221,0.139,-0.026789
8.8263,0.32454,0.19929,0.12525
8.8352,0.68907,0.15737,0.5317
8.844,0.62782,0.074041,0.55378
8.8529,0.40707,0.023537,0.38353
8.8617,0.42393,0.076724,0.34721
8.8706,0.53435,0.24616,0.28818
8.8794,0.83572,0.45248,0.38324
8.8882,0.88306,0.60399,0.27908
8.8971,0.8166,0.65035,0.16625
8.9059,1.3269,0.5809,0.74602
8.9148,1.2215,0.40562,0.81587
8.9236,0.49624,0.16874,0.3275
8.9325,0.17438,0.02855,0.14583
8.9413,0.086961,0,0.086961
8.9501,0.058581,0,0.058581
8.959,0.044034,0,0.044034
8.9678,0.035401,0,0.035401
8.9767,0.030807,0,0.030807
8.9855,0.02896,0.0036381,0.025321
8.9944,0.032151,0.0019261,0.030224
9.0032,0.055006,0.0067859,0.048221
9.0121,0.10989,0.0099025,0.099988
9.0209,0.11391,0.0034562,0.11045
9.0297,0.066517,0.019231,0.047286
9.0386,0.06964,0.096953,-0.027313
9.0474,0.15339,0.17371,-0.020324
9.0563,0.23019,0.14032,0.089861
9.0651,0.13395,0.040639,0.093315
9.074,0.055037,0,0.055037
9.0828,0.039794,0,0.039794
9.0917,0.046944,0.0186,0.028344
9.1005,0.093236,0.043866,0.04937
9.1093,0.22835,0.067894,0.16045
9.1182,0.3144,0.059558,0.25484
9.127,0.21851,0.019235,0.19928
9.1359,0.1996,0,0.1996
9.1447,0.24402,0.0082208,0.2358
9.1536,0.35728,0.0095004,0.34778
9.1624,0.38211,0.010977,0.37113
9.1712,0.23784,0.033898,0.20394
9.1801,0.27164,0.070602,0.20104
9.1889,0.58931,0.10575,0.48355
9.1978,0.60624,0.087606,0.51863
9.2066,0.25328,0.027697,0.22558
9.2155,0.091473,0.0033517,0.088121
9.2243,0.048862,0.0089662,0.039896
9.2332,0.037833,0.0052596,0.032574
9.242,0.034282,0,0.034282
9.2508,0.037674,0.0074918,0.030182
9.2597,0.054365,0.018106,0.036259
9.2685,0.090376,0.013711,0.076666
9.2774,0.21056,0.015632,0.19493
9.2862,0.44887,0.024398,0.42447
9.2951,0.42509,0.050053,0.37504


==> figures/data/20220726/expXRD_fit_strnmf2_wrong.csv <==
0,0,0.0024972,-0.0024972
0.008844,0,0.00019425,-0.00019425
0.017688,0,0.0070453,-0.0070453
0.026532,0,0.0055712,-0.0055712
0.035376,0,0.0074243,-0.0074243
0.04422,0,0.00036846,-0.00036846
0.053064,0,0.0069588,-0.0069588
0.061908,0,0.0051767,-0.0051767
0.070752,0,0.0067763,-0.0067763
0.079596,0,0.0066036,-0.0066036
0.08844,0,0.0013126,-0.0013126
0.097284,0,0.0066743,-0.0066743
0.10613,0,0.0033131,-0.0033131
0.11497,0,0.0050204,-0.0050204
0.12382,0,0.0026443,-0.0026443
0.13266,0,0.0015812,-0.0015812
0.1415,0,0.0072676,-0.0072676
0.15035,0,0.0067008,-0.0067008
0.15919,0,0.0060186,-0.0060186
0.16804,0,0.006852,-0.006852
0.17688,0,0.00097345,-0.00097345
0.18572,0,0.007113,-0.007113
0.19457,0,0.0019963,-0.0019963
0.20341,0,0.0060825,-0.0060825
0.21226,0,0.0013393,-0.0013393
0.2211,0,8.6408e-05,-8.6408e-05
0.22994,0,0.0034494,-0.0034494
0.23879,0,0.0030226,-0.0030226
0.24763,0,0.0064154,-0.0064154
0.25648,0,0.0031752,-0.0031752
0.26532,0,0.0019094,-0.0019094
0.27416,0,0.0031554,-0.0031554
0.28301,0,0.0035498,-0.0035498
0.29185,0,0.0030008,-0.0030008
0.3007,0,0.0009978,-0.0009978
0.30954,0,0.0050566,-0.0050566
0.31838,0,0.0021715,-0.0021715
0.32723,0,0.0018134,-0.0018134
0.33607,0,0.0013193,-0.0013193
0.34492,0,0.0031374,-0.0031374
0.35376,0,0.0069962,-0.0069962
0.3626,0,0.0026176,-0.0026176
0.37145,0,0.0056755,-0.0056755
0.38029,0,0.0070261,-0.0070261
0.38914,0,0.0078888,-0.0078888
0.39798,0,0.0023946,-0.0023946
0.40682,0,0,-0
0.41567,0,0.00026603,-0.00026603
0.42451,0,0.00011714,-0.00011714
0.43336,0,0,-0
0.4422,0,0,-0
0.45104,0,0.00097259,-0.00097259
0.45989,0,0.00048176,-0.00048176
0.46873,0,6.4483e-08,-6.4483e-08
0.47758,0,0.00057334,-0.00057334
0.48642,0,0.00038953,-0.00038953
0.49527,0,4.4575e-05,-4.4575e-05
0.50411,0,8.854e-07,-8.854e-07
0.51295,0,2.697e-05,-2.697e-05
0.5218,0,1.5924e-05,-1.5924e-05
0.53064,0,0,-0
0.53949,0,1.0559e-05,-1.0559e-05
0.54833,0,6.891e-06,-6.891e-06
0.55717,0,0,-0
0.56602,0.037854,3.8758e-06,0.03785
0.57486,0.062324,2.7381e-06,0.062321
0.58371,0.061081,0,0.061081
0.59255,0.059901,2.1858e-06,0.059899
0.60139,0.058771,1.6699e-06,0.05877
0.61024,0.057703,2.5183e-05,0.057678
0.61908,0.056681,0.0019605,0.054721
0.62793,0.055709,0.0087511,0.046958
0.63677,0.054781,0.019117,0.035664
0.64561,0.0539,0.01135,0.04255
0.65446,0.053058,0,0.053058
0.6633,0.052266,0,0.052266
0.67215,0.051503,0.18266,-0.13116
0.68099,0.050786,0.46697,-0.41618
0.68983,0.0501,0.40713,-0.35703
0.69868,0.049449,0.14564,-0.096194
0.70752,0.048836,0.026036,0.0228
0.71637,0.048255,0.00068121,0.047573
0.72521,0.047698,0,0.047698
0.73405,0.047181,0,0.047181
0.7429,0.046689,0,0.046689
0.75174,0.046234,0,0.046234
0.76059,0.045803,1.7332e-05,0.045786
0.76943,0.04541,7.1131e-05,0.045338
0.77827,0.045035,6.3242e-05,0.044972
0.78712,0.044692,0,0.044692
0.79596,0.044381,0.00010431,0.044277
0.80481,0.044093,0.00020437,0.043889
0.81365,0.043832,0.00015753,0.043675
0.82249,0.043604,0.00010434,0.0435
0.83134,0.043399,0,0.043399
0.84018,0.043227,2.2585e-06,0.043225
0.84903,0.043079,3.554e-06,0.043075
0.85787,0.042972,0,0.042972
0.86671,0.042888,0,0.042888
0.87556,0.042832,0,0.042832
0.8844,0.042812,0,0.042812
0.89325,0.042828,0.010927,0.031901
0.90209,0.042883,0.066015,-0.023132
0.91093,0.042964,0.19795,-0.15499
0.91978,0.043098,0.42637,-0.38327
0.92862,0.043266,0.77147,-0.72821
0.93747,0.043477,1.3264,-1.2829
0.94631,0.043736,2.3266,-2.2828
0.95515,0.04405,3.4167,-3.3726
0.964,0.044414,3.1446,-3.1001
0.97284,0.044834,1.5806,-1.5358
0.98169,0.045328,0.49837,-0.45304
0.99053,0.04589,0.12275,-0.076861
0.99937,0.046528,0.024936,0.021592
1.0082,0.04725,0.0017468,0.045503
1.0171,0.048074,0,0.048074
1.0259,0.049004,0,0.049004
1.0348,0.050049,0,0.050049
1.0436,0.051237,0,0.051237
1.0524,0.052562,0,0.052562
1.0613,0.054084,0,0.054084
1.0701,0.055797,0,0.055797
1.079,0.057745,0,0.057745
1.0878,0.059976,1.0299e-06,0.059975
1.0967,0.062509,3.8692e-06,0.062505
1.1055,0.065451,0,0.065451
1.1143,0.068805,0,0.068805
1.1232,0.072754,0,0.072754
1.132,0.077335,0,0.077335
1.1409,0.082747,0,0.082747
1.1497,0.0892,0,0.0892
1.1586,0.096871,0,0.096871
1.1674,0.10632,0,0.10632
1.1763,0.11778,9.6515e-06,0.11777
1.1851,0.13232,5.6215e-05,0.13226
1.1939,0.15064,0,0.15064
1.2028,0.17452,0,0.17452
1.2116,0.20654,0,0.20654
1.2205,0.24983,0,0.24983
1.2293,0.31343,0,0.31343
1.2382,0.4061,0,0.4061
1.247,0.55925,0,0.55925
1.2559,0.82426,0.0019629,0.82229
1.2647,1.4177,0.047815,1.3698
1.2735,5.4036,0.34318,5.0604
1.2824,25.771,0.49275,25.278
1.2912,56.308,0.98777,55.32
1.3001,37.245,2.579,34.666
1.3089,8.8725,2.2775,6.5951
1.3178,1.739,0.46785,1.2711
1.3266,0.86155,0,0.86155
1.3354,0.55154,0.0010622,0.55047
1.3443,0.38269,0.033774,0.34892
1.3531,0.28471,0.058534,0.22617
1.362,0.2194,0.016263,0.20314
1.3708,0.17624,0,0.17624
1.3797,0.14506,2.6184e-08,0.14506
1.3885,0.12233,0.00065534,0.12168
1.3974,0.10524,0.0044885,0.10075
1.4062,0.091925,0.0094869,0.082438
1.415,0.081653,0.017487,0.064167
1.4239,0.073303,0.028414,0.044888
1.4327,0.066636,0.04141,0.025226
1.4416,0.061127,0.060589,0.00053842
1.4504,0.056573,0.077552,-0.020979
1.4593,0.052776,0.096682,-0.043905
1.4681,0.049557,0.11217,-0.06261
1.477,0.046852,0.1206,-0.073744
1.4858,0.044522,0.1235,-0.078975
1.4946,0.042542,0.12325,-0.08071
1.5035,0.040828,0.12019,-0.079358
1.5123,0.039344,0.10982,-0.070472
1.5212,0.03807,0.09526,-0.05719
1.53,0.036954,0.07611,-0.039156
1.5389,0.035996,0.064115,-0.028119
1.5477,0.035155,0.063011,-0.027856
1.5565,0.034436,0.057103,-0.022667
1.5654,0.033803,0.048532,-0.014729
1.5742,0.03327,0.042513,-0.0092428
1.5831,0.032806,0.034389,-0.0015827
1.5919,0.03241,0.021495,0.010915
1.6008,0.032089,0.0045491,0.02754
1.6096,0.031815,0.00028648,0.031528
1.6185,0.031599,0,0.031599
1.6273,0.03143,0.0056311,0.025799
1.6361,0.031313,0.0093464,0.021966
1.645,0.031234,0.0067106,0.024524
1.6538,0.031191,0.0011817,0.030009
1.6627,0.031195,0,0.031195
1.6715,0.031234,0,0.031234
1.6804,0.031311,0,0.031311
1.6892,0.031423,0,0.031423
1.6981,0.031573,0.00079839,0.030774
1.7069,0.031752,0.0002461,0.031506
1.7157,0.031966,0,0.031966
1.7246,0.032222,0,0.032222
1.7334,0.032513,0,0.032513
1.7423,0.032841,0,0.032841
1.7511,0.033215,0,0.033215
1.76,0.033625,0,0.033625
1.7688,0.034075,0,0.034075
1.7776,0.034573,0,0.034573
1.7865,0.035123,0,0.035123
1.7953,0.03573,0,0.03573
1.8042,0.036388,0,0.036388
1.813,0.037111,3.3179e-05,0.037077
1.8219,0.037906,2.9119e-05,0.037877
1.8307,0.038773,0.049106,-0.010333
1.8396,0.03973,0.20839,-0.16866
1.8484,0.04078,0.56546,-0.52468
1.8572,0.041943,1.6011,-1.5592
1.8661,0.043236,4.5819,-4.5386
1.8749,0.044668,7.6475,-7.6028
1.8838,0.046269,6.6225,-6.5763
1.8926,0.048071,3.2455,-3.1975
1.9015,0.050099,1.1948,-1.1447
1.9103,0.052435,0.53665,-0.48421
1.9192,0.055088,0.25003,-0.19495
1.928,0.058195,0.067535,-0.00934
1.9368,0.061836,0.0044995,0.057337
1.9457,0.06615,0,0.06615
1.9545,0.071413,0,0.071413
1.9634,0.077786,0,0.077786
1.9722,0.086007,0,0.086007
1.9811,0.096446,0.0087024,0.087743
1.9899,0.11053,0.020815,0.089716
1.9987,0.13007,0.016975,0.1131
2.0076,0.15827,0.013704,0.14456
2.0164,0.20325,0.018612,0.18464
2.0253,0.27602,0.0095612,0.26646
2.0341,0.43719,0,0.43719
2.043,1.1648,0,1.1648
2.0518,5.7653,0,5.7653
2.0607,14.655,0.046531,14.608
2.0695,11.908,0.16872,11.739
2.0783,3.4345,0.16264,3.2718
2.0872,0.68556,0.041248,0.64431
2.096,0.37301,0.0015616,0.37145
2.1049,0.26537,0,0.26537
2.1137,0.21532,0,0.21532
2.1226,0.18966,0.015328,0.17433
2.1314,0.17849,0.04854,0.12995
2.1403,0.17857,0.051844,0.12673
2.1491,0.18732,0.018603,0.16872
2.1579,0.20921,0,0.20921
2.1668,0.25031,0,0.25031
2.1756,0.3496,0,0.3496
2.1845,0.97061,0.0047298,0.96588
2.1933,3.7306,0.0066928,3.7239
2.2022,6.6717,0,6.6717
2.211,3.8208,0.013923,3.8069
2.2198,1.0801,0.032782,1.0473
2.2287,0.47249,0.018021,0.45447
2.2375,0.43527,0.0035607,0.43171
2.2464,0.47552,0.11747,0.35805
2.2552,0.56958,0.57136,-0.0017815
2.2641,0.74646,1.8537,-1.1073
2.2729,1.0529,5.4645,-4.4117
2.2818,1.7736,10.307,-8.5329
2.2906,5.4448,9.8151,-4.3703
2.2994,26.268,4.5681,21.7
2.3083,59.966,2.4424,57.523
2.3171,42.942,2.2197,40.722
2.326,11.492,1.1348,10.357
2.3348,2.361,0.28364,2.0773
2.3437,1.2415,0.03802,1.2035
2.3525,0.81414,0,0.81414
2.3614,0.59515,0,0.59515
2.3702,0.46644,0,0.46644
2.379,0.38598,0,0.38598
2.3879,0.33646,0,0.33646
2.3967,0.30435,0,0.30435
2.4056,0.2864,0,0.2864
2.4144,0.27786,0.00077171,0.27708
2.4233,0.27783,0.019949,0.25788
2.4321,0.28562,0.10977,0.17585
2.4409,0.30099,0.29652,0.0044739
2.4498,0.32602,0.63268,-0.30667
2.4586,0.36128,1.2432,-0.8819
2.4675,0.41209,2.4084,-1.9963
2.4763,0.48278,4.7538,-4.271
2.4852,0.58398,9.2375,-8.6535
2.494,0.73479,14.779,-14.044
2.5029,0.96188,15.609,-14.647
2.5117,1.354,9.8063,-8.4523
2.5205,2.0516,4.1108,-2.0592
2.5294,4.2463,1.7589,2.4874
2.5382,18.448,1.1213,17.327
2.5471,68.791,0.65382,68.137
2.5559,90.098,0.21864,89.879
2.5648,36.691,0.44933,36.242
2.5736,13.1,0.50536,12.594
2.5825,15.542,0.14431,15.398
2.5913,11.552,0.18469,11.367
2.6001,3.8249,0.24562,3.5793
2.609,1.3855,0.098949,1.2866
2.6178,0.89542,0.027264,0.86815
2.6267,0.69837,0,0.69837
2.6355,0.60033,0,0.60033
2.6444,0.55501,0,0.55501
2.6532,0.56134,0,0.56134
2.662,0.62438,0,0.62438
2.6709,0.77864,0,0.77864
2.6797,1.1956,0,1.1956
2.6886,3.0385,0.029587,3.0089
2.6974,15.399,0.61433,14.785
2.7063,34.392,1.4173,32.974
2.7151,22.916,1.1498,21.767
2.724,5.9313,0.39198,5.5393
2.7328,1.4547,0.081284,1.3735
2.7416,0.74895,0.0083326,0.74062
2.7505,0.4954,0,0.4954
2.7593,0.36445,0,0.36445
2.7682,0.28092,0,0.28092
2.777,0.22731,0,0.22731
2.7859,0.18998,0.00017742,0.1898
2.7947,0.16277,4.6234e-06,0.16277
2.8036,0.14266,0,0.14266
2.8124,0.12701,0,0.12701
2.8212,0.1151,0,0.1151
2.8301,0.10552,0.016636,0.088879
2.8389,0.097957,0.077213,0.020744
2.8478,0.091883,0.19482,-0.10294
2.8566,0.087018,0.30853,-0.22151
2.8655,0.083205,0.29488,-0.21168
2.8743,0.080191,0.16207,-0.081876
2.8831,0.078011,0.044883,0.033129
2.892,0.07645,0.0033156,0.073134
2.9008,0.075548,0,0.075548
2.9097,0.075245,0,0.075245
2.9185,0.075535,0,0.075535
2.9274,0.076462,0.012,0.064463
2.9362,0.078006,0.10504,-0.027038
2.9451,0.080332,0.37163,-0.29129
2.9539,0.083423,0.92646,-0.84304
2.9627,0.087481,1.9434,-1.856
2.9716,0.092674,2.8464,-2.7537
2.9804,0.099183,2.4889,-2.3897
2.9893,0.10753,1.3166,-1.209
2.9981,0.11792,0.56346,-0.44554
3.007,0.13145,0.36814,-0.23669
3.0158,0.14873,0.37656,-0.22783
3.0247,0.17158,0.28857,-0.11699
3.0335,0.20241,0.10874,0.09367
3.0423,0.24445,0.014294,0.23016
3.0512,0.30639,0,0.30639
3.06,0.39682,0,0.39682
3.0689,0.547,0,0.547
3.0777,0.80609,0,0.80609
3.0866,1.3739,0.032011,1.3419
3.0954,4.5148,0.17355,4.3412
3.1043,19.265,0.32555,18.939
3.1131,41.47,0.29097,41.179
3.1219,28.109,0.16408,27.945
3.1308,7.3928,0.11164,7.2812
3.1396,1.7776,0.061468,1.7161
3.1485,0.9613,0.020353,0.94094
3.1573,0.68902,0.0031215,0.6859
3.1662,0.61401,0,0.61401
3.175,1.1958,0.010718,1.185
3.1838,3.6757,0.12882,3.5469
3.1927,5.7117,0.40355,5.3082
3.2015,2.925,0.84156,2.0834
3.2104,0.74875,1.9188,-1.17
3.2192,0.299,4.3931,-4.0941
3.2281,0.20242,6.2345,-6.0321
3.2369,0.15843,4.8081,-4.6497
3.2458,0.13046,2.1395,-2.0091
3.2546,0.11245,0.65914,-0.54669
3.2634,0.099779,0.20885,-0.10907
3.2723,0.09084,0.12195,-0.031108
3.2811,0.084643,0.12265,-0.038008
3.29,0.080464,0.088134,-0.0076708
3.2988,0.078377,0.025166,0.053211
3.3077,0.078147,0,0.078147
3.3165,0.080487,0,0.080487
3.3254,0.086422,0,0.086422
3.3342,0.098531,0,0.098531
3.343,0.12775,0.075636,0.052112
3.3519,0.2378,0.38155,-0.14375
3.3607,0.99359,0.82966,0.16393
3.3696,2.3281,0.95043,1.3776
3.3784,1.7703,0.62767,1.1426
3.3873,0.54712,0.27788,0.26924
3.3961,0.17544,0.11209,0.063356
3.4049,0.11993,0.047417,0.072516
3.4138,0.10503,0.016404,0.088631
3.4226,0.10203,0.0027442,0.09929
3.4315,0.10542,0,0.10542
3.4403,0.11575,0,0.11575
3.4492,0.13474,0,0.13474
3.458,0.16905,0,0.16905
3.4669,0.27631,0,0.27631
3.4757,0.79642,0,0.79642
3.4845,2.6366,0.0092494,2.6274
3.4934,3.27,0.028479,3.2415
3.5022,1.3849,0.026021,1.3589
3.5111,0.52005,0.0061267,0.51392
3.5199,0.45866,0,0.45866
3.5288,0.64055,0,0.64055
3.5376,1.3329,0.025277,1.3076
3.5465,6.207,0.23079,5.9762
3.5553,17.578,0.57927,16.999
3.5641,17.09,0.62696,16.463
3.573,5.8077,0.32951,5.4782
3.5818,1.2563,0.081249,1.1751
3.5907,0.56842,0.0034538,0.56497
3.5995,0.35921,0,0.35921
3.6084,0.25955,0.0060248,0.25352
3.6172,0.19969,0.064426,0.13527
3.626,0.16315,0.2487,-0.085547
3.6349,0.13966,0.62159,-0.48193
3.6437,0.12447,1.2595,-1.135
3.6526,0.1157,1.9494,-1.8337
3.6614,0.11138,2.0436,-1.9322
3.6703,0.11193,1.3302,-1.2182
3.6791,0.11762,0.50531,-0.38769
3.688,0.13091,0.095448,0.035461
3.6968,0.15767,0.0070884,0.15058
3.7056,0.21049,0.12054,0.089949
3.7145,0.4428,0.63498,-0.19219
3.7233,1.6551,1.7124,-0.057297
3.7322,4.7022,2.6619,2.0403
3.741,4.4292,2.3583,2.0709
3.7499,1.4361,1.2752,0.16087
3.7587,0.39081,0.50803,-0.11722
3.7676,0.20726,0.13708,0.070179
3.7764,0.1631,0.0057704,0.15733
3.7852,0.14231,0.0013553,0.14095
3.7941,0.13559,0.018691,0.1169
3.8029,0.13728,0.07039,0.066887
3.8118,0.14685,0.10329,0.04356
3.8206,0.1659,0.079425,0.086477
3.8295,0.19742,0.02304,0.17438
3.8383,0.25612,0,0.25612
3.8471,0.36978,0,0.36978
3.856,0.7849,0,0.7849
3.8648,3.2426,0,3.2426
3.8737,9.2571,0,9.2571
3.8825,8.6863,0.010055,8.6762
3.8914,2.7777,0.053145,2.7246
3.9002,0.7786,0.056123,0.72248
3.9091,0.38956,0.10805,0.28151
3.9179,0.29824,0.19886,0.099376
3.9267,0.25941,0.19046,0.068948
3.9356,0.24641,0.085069,0.16134
3.9444,0.25164,0.0082871,0.24335
3.9533,0.27052,0,0.27052
3.9621,0.30728,0,0.30728
3.971,0.36561,0,0.36561
3.9798,0.46045,0,0.46045
3.9887,0.62486,0,0.62486
3.9975,0.93403,0.0014268,0.9326
4.0063,2.2562,0.028078,2.2281
4.0152,8.728,0.18007,8.5479
4.024,23.963,0.38385,23.579
4.0329,21.53,0.54,20.99
4.0417,6.8396,0.75372,6.0859
4.0506,1.9184,1.2048,0.71357
4.0594,1.1269,2.1657,-1.0389
4.0682,1.0098,4.238,-3.2282
4.0771,1.0744,6.6536,-5.5792
4.0859,1.343,6.4405,-5.0975
4.0948,1.9475,3.714,-1.7665
4.1036,3.8147,1.7672,2.0475
4.1125,16.013,1.2152,14.798
4.1213,52.039,1.455,50.584
4.1302,60.965,2.3317,58.634
4.139,23.94,2.6352,21.305
4.1478,5.8283,1.6115,4.2168
4.1567,2.2361,0.58923,1.6468
4.1655,1.5913,0.15706,1.4342
4.1744,2.3207,0.020499,2.3002
4.1832,4.2198,0.043611,4.1762
4.1921,3.132,0.074894,3.0571
4.2009,1.1359,0.029882,1.106
4.2098,0.51558,0.001418,0.51416
4.2186,0.36183,0,0.36183
4.2274,0.292,0,0.292
4.2363,0.24822,0,0.24822
4.2451,0.2175,0,0.2175
4.254,0.1971,0.093193,0.10391
4.2628,0.18261,0.27468,-0.09207
4.2717,0.17364,0.33729,-0.16365
4.2805,0.16934,0.21691,-0.047567
4.2893,0.16964,0.14242,0.027225
4.2982,0.17551,0.26888,-0.093365
4.307,0.18778,0.47017,-0.28239
4.3159,0.21167,0.47126,-0.25959
4.3247,0.26243,0.25553,0.0068947
4.3336,0.46404,0.069521,0.39452
4.3424,1.1905,0.011395,1.1791
4.3513,1.8374,0.0030946,1.8343
4.3601,1.169,0.00042323,1.1685
4.3689,0.79434,6.2664e-07,0.79433
4.3778,1.1685,0,1.1685
4.3866,3.5702,0.061982,3.5083
4.3955,14.019,0.19519,13.824
4.4043,25.306,0.31938,24.987
4.4132,14.679,0.40962,14.269
4.422,3.9894,0.57445,3.415
4.4309,1.195,0.8708,0.32418
4.4397,0.90291,1.112,-0.20904
4.4485,1.5935,1.0269,0.56661
4.4574,3.077,0.67324,2.4037
4.4662,2.2531,0.35757,1.8955
4.4751,0.71986,0.17157,0.5483
4.4839,0.30811,0.061864,0.24624
4.4928,0.20678,0.0097119,0.19707
4.5016,0.1667,0,0.1667
4.5104,0.14324,0,0.14324
4.5193,0.12928,0,0.12928
4.5281,0.12258,0.0091246,0.11345
4.537,0.12177,0.12235,-0.00057418
4.5458,0.1293,0.45692,-0.32763
4.5547,0.14825,1.0752,-0.92692
4.5635,0.19783,1.5243,-1.3265
4.5724,0.4522,1.2697,-0.81751
4.5812,1.4738,0.66724,0.8066
4.59,2.6265,0.27927,2.3472
4.5989,1.7466,0.12744,1.6192
4.6077,1.5376,0.077935,1.4596
4.6166,3.1221,0.072064,3.05
4.6254,2.887,0.045938,2.8411
4.6343,1.0387,0.011052,1.0277
4.6431,0.30037,0,0.30037
4.652,0.18007,0.070331,0.10974
4.6608,0.14397,0.15933,-0.015361
4.6696,0.13349,0.14798,-0.014484
4.6785,0.13769,0.061324,0.076363
4.6873,0.15878,0.0086669,0.15011
4.6962,0.20999,0,0.20999
4.705,0.34444,0,0.34444
4.7139,1.2344,0,1.2344
4.7227,4.1017,0.020596,4.0811
4.7315,5.7751,0.071509,5.7036
4.7404,2.7024,0.10368,2.5987
4.7492,0.66876,0.094841,0.57392
4.7581,0.25912,0.084906,0.17422
4.7669,0.16345,0.078013,0.085434
4.7758,0.12335,0.049611,0.073742
4.7846,0.10036,0.01529,0.085072
4.7935,0.087972,0.00096522,0.087007
4.8023,0.081713,0,0.081713
4.8111,0.080297,0,0.080297
4.82,0.084387,0,0.084387
4.8288,0.095141,0,0.095141
4.8377,0.12677,0,0.12677
4.8465,0.27772,0.0012911,0.27643
4.8554,0.93176,0.0092305,0.92253
4.8642,1.6323,0.015482,1.6168
4.8731,0.98331,0.0087048,0.97461
4.8819,0.33059,0.0011178,0.32947
4.8907,0.16673,0,0.16673
4.8996,0.17154,0,0.17154
4.9084,0.29898,0.018523,0.28046
4.9173,0.76192,0.11934,0.64259
4.9261,1.0574,0.32048,0.73688
4.935,0.63932,0.48468,0.15464
4.9438,0.4766,0.46153,0.015071
4.9527,0.87832,0.2971,0.58122
4.9615,3.5486,0.15581,3.3928
4.9703,8.8654,0.11839,8.747
4.9792,7.723,0.18568,7.5374
4.988,2.5728,0.28846,2.2844
4.9969,0.6361,0.30557,0.33054
5.0057,0.33624,0.21464,0.1216
5.0146,0.22965,0.13124,0.098415
5.0234,0.1799,0.11331,0.066594
5.0322,0.1539,0.10835,0.045551
5.0411,0.14282,0.068984,0.073832
5.0499,0.14357,0.017612,0.12596
5.0588,0.15527,0,0.15527
5.0676,0.18514,0.014887,0.17025
5.0765,0.24746,0.11934,0.12812
5.0853,0.46196,0.42273,0.039235
5.0942,1.6254,0.88641,0.73904
5.103,4.4122,1.1828,3.2294
5.1118,4.2126,0.96855,3.244
5.1207,1.532,0.48315,1.0488
5.1295,0.61041,0.1638,0.44662
5.1384,0.52788,0.03862,0.48926
5.1472,0.84982,0,0.84982
5.1561,2.9958,0.010174,2.9856
5.1649,9.0523,0.082389,8.9699
5.1738,10.189,0.28328,9.9052
5.1826,4.0054,0.60166,3.4037
5.1914,1.1591,0.97978,0.17928
5.2003,0.77994,1.2393,-0.45941
5.2091,1.567,1.1674,0.39955
5.218,2.2774,0.88765,1.3898
5.2268,1.2391,0.77792,0.46118
5.2357,0.42327,0.90124,-0.47797
5.2445,0.20511,1.0339,-0.82881
5.2533,0.15908,0.93894,-0.77985
5.2622,0.13927,0.60331,-0.46404
5.271,0.13247,0.29849,-0.16603
5.2799,0.13655,0.15566,-0.019109
5.2887,0.15106,0.083616,0.067444
5.2976,0.18386,0.02404,0.15982
5.3064,0.24694,0,0.24694
5.3153,0.41201,0,0.41201
5.3241,1.2775,0.0050651,1.2724
5.3329,4.2791,0.042803,4.2363
5.3418,6.7445,0.083995,6.6605
5.3506,4.3217,0.055122,4.2666
5.3595,1.5686,0.0071925,1.5615
5.3683,0.53369,0.014402,0.51929
5.3772,0.34028,0.083911,0.25637
5.386,0.34075,0.14065,0.20009
5.3949,0.54948,0.11274,0.43674
5.4037,2.0003,0.078031,1.9222
5.4125,4.9347,0.066271,4.8684
5.4214,4.1962,0.052922,4.1432
5.4302,1.4137,0.1178,1.2959
5.4391,0.40223,0.29652,0.10572
5.4479,0.2085,0.40944,-0.20094
5.4568,0.14399,0.30182,-0.15783
5.4656,0.11246,0.11357,-0.0011153
5.4744,0.093764,0.012542,0.081223
5.4833,0.083749,0,0.083749
5.4921,0.079425,0,0.079425
5.501,0.080452,0,0.080452
5.5098,0.089083,0,0.089083
5.5187,0.11116,0,0.11116
5.5275,0.22382,0,0.22382
5.5364,0.72041,0,0.72041
5.5452,1.5671,0.00068042,1.5664
5.554,1.1589,0.0032623,1.1556
5.5629,0.37159,0.0032118,0.36838
5.5717,0.15837,0.00012287,0.15825
5.5806,0.12355,0,0.12355
5.5894,0.13096,0.00031609,0.13064
5.5983,0.18757,0.00058332,0.18698
5.6071,0.46742,3.8275e-05,0.46738
5.616,1.0927,0,1.0927
5.6248,1.1088,0,1.1088
5.6336,0.60197,0,0.60197
5.6425,0.7189,0,0.7189
5.6513,2.5841,0,2.5841
5.6602,6.0537,0.0042841,6.0494
5.669,5.0064,0.045402,4.961
5.6779,1.6614,0.062013,1.5994
5.6867,0.4331,0.030714,0.40238
5.6955,0.23726,0.0033509,0.23391
5.7044,0.16151,0,0.16151
5.7132,0.12525,0,0.12525
5.7221,0.10586,0,0.10586
5.7309,0.097201,0.004494,0.092707
5.7398,0.099103,0.035431,0.063672
5.7486,0.11587,0.07866,0.037212
5.7575,0.2228,0.082669,0.14013
5.7663,0.65817,0.035937,0.62223
5.7751,1.226,0.0048076,1.2212
5.784,0.79314,0,0.79314
5.7928,0.26665,0.0015657,0.26508
5.8017,0.15019,0.0016418,0.14854
5.8105,0.1404,0.00033004,0.14007
5.8194,0.16539,0.014676,0.15072
5.8282,0.24675,0.14754,0.099214
5.8371,0.502,0.41296,0.089046
5.8459,1.0062,0.63442,0.3718
5.8547,2.1792,0.59235,1.5868
5.8636,5.7643,0.34812,5.4162
5.8724,6.1557,0.17021,5.9855
5.8813,2.2899,0.17989,2.1101
5.8901,0.61698,0.27914,0.33784
5.899,0.29045,0.28767,0.0027808
5.9078,0.2039,0.1602,0.043697
5.9166,0.16681,0.032704,0.1341
5.9255,0.16071,0,0.16071
5.9343,0.1814,0.029951,0.15145
5.9432,0.26813,0.088829,0.1793
5.952,0.7799,0.12942,0.65048
5.9609,2.5007,0.15968,2.341
5.9697,3.6307,0.19654,3.4342
5.9786,1.8077,0.19847,1.6092
5.9874,0.51677,0.13492,0.38185
5.9962,0.19701,0.05344,0.14357
6.0051,0.12653,0.0091993,0.11733
6.0139,0.094475,0,0.094475
6.0228,0.076134,0,0.076134
6.0316,0.065676,0,0.065676
6.0405,0.059061,0,0.059061
6.0493,0.055485,0,0.055485
6.0582,0.053709,0,0.053709
6.067,0.053277,0,0.053277
6.0758,0.054357,0,0.054357
6.0847,0.056743,0.027889,0.028854
6.0935,0.060667,0.14058,-0.079914
6.1024,0.066484,0.39384,-0.32736
6.1112,0.075042,0.76878,-0.69374
6.1201,0.087427,1.0516,-0.96414
6.1289,0.10534,1.0116,-0.90628
6.1377,0.13407,0.75024,-0.61617
6.1466,0.18057,0.55413,-0.37356
6.1554,0.283,0.47671,-0.19371
6.1643,0.69571,0.38786,0.30786
6.1731,2.2885,0.25744,2.0311
6.182,4.2632,0.15346,4.1097
6.1908,3.2702,0.093355,3.1769
6.1997,1.4649,0.039297,1.4256
6.2085,1.0075,0.0045445,1.003
6.2173,2.5192,0,2.5192
6.2262,5.6034,0.00799,5.5954
6.235,5.8142,0.044884,5.7693
6.2439,5.5168,0.089736,5.4271
6.2527,4.2953,0.089659,4.2057
6.2616,1.7436,0.045993,1.6976
6.2704,0.75313,0.008649,0.74448
6.2793,0.38752,0,0.38752
6.2881,0.222,0,0.222
6.2969,0.15834,0,0.15834
6.3058,0.12828,0,0.12828
6.3146,0.11047,0,0.11047
6.3235,0.10182,0,0.10182
6.3323,0.10001,0.014583,0.085422
6.3412,0.1062,0.071823,0.03438
6.35,0.12607,0.18529,-0.059214
6.3588,0.1798,0.3276,-0.1478
6.3677,0.50032,0.40686,0.09346
6.3765,1.4675,0.35139,1.1161
6.3854,2.0353,0.21015,1.8251
6.3942,1.0137,0.09588,0.91781
6.4031,0.32315,0.034026,0.28913
6.4119,0.19164,0.0018255,0.18981
6.4208,0.18233,0,0.18233
6.4296,0.22522,0.014139,0.21108
6.4384,0.37449,0.08036,0.29413
6.4473,1.121,0.19066,0.93038
6.4561,3.5531,0.25375,3.2994
6.465,5.069,0.2181,4.8509
6.4738,2.3413,0.13887,2.2024
6.4827,0.61609,0.072437,0.54365
6.4915,0.27294,0.023533,0.24941
6.5004,0.1824,0,0.1824
6.5092,0.14832,0,0.14832
6.518,0.13931,0.0058802,0.13343
6.5269,0.14868,0.027666,0.12101
6.5357,0.19255,0.052549,0.14
6.5446,0.34935,0.090494,0.25886
6.5534,1.0237,0.16111,0.8626
6.5623,2.6456,0.24042,2.4052
6.5711,3.8547,0.26088,3.5938
6.5799,2.1708,0.20186,1.9689
6.5888,0.62867,0.12312,0.50555
6.5976,0.31265,0.07118,0.24147
6.6065,0.27748,0.032551,0.24493
6.6153,0.18456,0.0032179,0.18134
6.6242,0.10691,0,0.10691
6.633,0.078476,0,0.078476
6.6419,0.069336,0,0.069336
6.6507,0.065228,0,0.065228
6.6595,0.065109,0,0.065109
6.6684,0.068497,0,0.068497
6.6772,0.076142,0,0.076142
6.6861,0.090657,0,0.090657
6.6949,0.11576,0.0064519,0.10931
6.7038,0.17218,0.058866,0.11332
6.7126,0.37482,0.1636,0.21122
6.7215,1.2395,0.24376,0.99577
6.7303,2.6472,0.23229,2.4149
6.7391,2.4512,0.15361,2.2976
6.748,1.3363,0.083163,1.2531
6.7568,0.53796,0.039957,0.498
6.7657,0.34762,0.0080336,0.33959
6.7745,0.61265,0,0.61265
6.7834,1.8474,0.00063671,1.8467
6.7922,3.0745,0.0077034,3.0668
6.801,1.804,0.0081227,1.7959
6.8099,0.60908,0.00088191,0.60819
6.8187,0.37073,0,0.37073
6.8276,0.43636,0.0018137,0.43454
6.8364,0.2865,0.037677,0.24882
6.8453,0.13637,0.089918,0.046454
6.8541,0.094236,0.099091,-0.0048553
6.863,0.082924,0.057138,0.025786
6.8718,0.081122,0.0068212,0.074301
6.8806,0.084524,0,0.084524
6.8895,0.093828,0.0004287,0.0934
6.8983,0.11171,0.06491,0.046799
6.9072,0.14842,0.25974,-0.11133
6.916,0.29088,0.47675,-0.18587
6.9249,0.62576,0.54456,0.081199
6.9337,0.8064,0.46255,0.34385
6.9426,0.8213,0.38933,0.43197
6.9514,1.4195,0.3881,1.0314
6.9602,3.1583,0.37002,2.7882
6.9691,4.7534,0.31081,4.4425
6.9779,6.6447,0.26721,6.3775
6.9868,5.205,0.2255,4.9795
6.9956,1.9865,0.13965,1.8469
7.0045,0.77092,0.042997,0.72792
7.0133,0.35907,0.0029502,0.35612
7.0222,0.21582,0,0.21582
7.031,0.15353,0,0.15353
7.0398,0.12304,0,0.12304
7.0487,0.10755,0.010882,0.096664
7.0575,0.10803,0.030015,0.078016
7.0664,0.17006,0.020908,0.14915
7.0752,0.39299,0.0024738,0.39052
7.0841,0.57609,0,0.57609
7.0929,0.35367,0.0052055,0.34847
7.1017,0.22903,0.030176,0.19886
7.1106,0.44514,0.040082,0.40506
7.1194,0.71083,0.028318,0.68251
7.1283,0.45429,0.0078955,0.44639
7.1371,0.27053,0.0007441,0.26978
7.146,0.18489,0,0.18489
7.1548,0.093054,0,0.093054
7.1637,0.05847,0,0.05847
7.1725,0.049661,0,0.049661
7.1813,0.046938,0.001044,0.045894
7.1902,0.047287,0.027423,0.019864
7.199,0.049734,0.10437,-0.054636
7.2079,0.054693,0.20403,-0.14933
7.2167,0.063525,0.24969,-0.18616
7.2256,0.078005,0.19516,-0.11715
7.2344,0.10524,0.083468,0.021774
7.2433,0.1643,0.013404,0.1509
7.2521,0.41562,0,0.41562
7.2609,1.256,0,1.256
7.2698,2.4416,0.030086,2.4115
7.2786,1.8203,0.058784,1.7615
7.2875,0.61329,0.053843,0.55944
7.2963,0.26862,0.039471,0.22914
7.3052,0.25252,0.043919,0.20861
7.314,0.44171,0.055342,0.38637
7.3228,0.83181,0.041683,0.79013
7.3317,1.6478,0.015138,1.6327
7.3405,1.8092,0.0020691,1.8072
7.3494,0.78903,0,0.78903
7.3582,0.28687,0,0.28687
7.3671,0.16827,0.00044936,0.16782
7.3759,0.15135,0.0010461,0.15031
7.3848,0.16544,0.00064653,0.1648
7.3936,0.22479,0.0051191,0.21967
7.4024,0.54992,0.021705,0.52821
7.4113,1.4271,0.049206,1.3779
7.4201,1.8186,0.061921,1.7567
7.429,0.97898,0.042743,0.93624
7.4378,0.52653,0.011849,0.51468
7.4467,0.67471,0,0.67471
7.4555,1.6942,0,1.6942
7.4644,5.7394,0.0047146,5.7346
7.4732,8.8631,0.017338,8.8458
7.482,4.5942,0.039785,4.5544
7.4909,1.4437,0.055657,1.3881
7.4997,0.75394,0.054009,0.69993
7.5086,0.62497,0.047479,0.57749
7.5174,0.57788,0.046866,0.53102
7.5263,0.7599,0.036998,0.7229
7.5351,0.5496,0.012778,0.53682
7.5439,0.24526,0,0.24526
7.5528,0.15434,0,0.15434
7.5616,0.14571,0.0097579,0.13595
7.5705,0.21533,0.037768,0.17756
7.5793,0.54268,0.067622,0.47506
7.5882,1.2766,0.071836,1.2048
7.597,1.3987,0.047777,1.3509
7.6059,0.81351,0.015687,0.79783
7.6147,0.4413,0,0.4413
7.6235,0.20905,0,0.20905
7.6324,0.11155,0.0097681,0.10178
7.6412,0.098501,0.055544,0.042957
7.6501,0.17026,0.14905,0.021213
7.6589,0.29221,0.24452,0.047693
7.6678,0.22433,0.27011,-0.04578
7.6766,0.095318,0.20598,-0.11066
7.6855,0.050021,0.10111,-0.051088
7.6943,0.040771,0.024485,0.016286
7.7031,0.038397,0,0.038397
7.712,0.039965,0,0.039965
7.7208,0.051194,0,0.051194
7.7297,0.085242,0,0.085242
7.7385,0.15721,0.0036401,0.15357
7.7474,0.30952,0.025807,0.28371
7.7562,0.45506,0.064304,0.39075
7.765,0.26752,0.081992,0.18553
7.7739,0.10667,0.06571,0.040956
7.7827,0.08234,0.032912,0.049428
7.7916,0.10023,0.0090796,0.091153
7.8004,0.19521,0.00093943,0.19427
7.8093,0.63367,0.00093001,0.63274
7.8181,1.4837,0.0084054,1.4753
7.827,1.2408,0.028442,1.2123
7.8358,0.49083,0.047435,0.44339
7.8446,0.24309,0.043406,0.19968
7.8535,0.12943,0.021166,0.10826
7.8623,0.07258,0.0015209,0.071059
7.8712,0.056434,0,0.056434
7.88,0.058509,0,0.058509
7.8889,0.11264,0,0.11264
7.8977,0.25089,0,0.25089
7.9066,0.28108,0,0.28108
7.9154,0.14011,2.6559e-05,0.14008
7.9242,0.076281,7.5055e-05,0.076206
7.9331,0.10861,0,0.10861
7.9419,0.14283,0,0.14283
7.9508,0.11888,0,0.11888
7.9596,0.19619,0,0.19619
7.9685,0.38978,0,0.38978
7.9773,0.31565,0,0.31565
7.9861,0.12867,0,0.12867
7.995,0.075236,0,0.075236
8.0038,0.072493,0,0.072493
8.0127,0.09178,0.00062145,0.091159
8.0215,0.15711,0.002994,0.15412
8.0304,0.41383,0.0016555,0.41218
8.0392,1.206,0.00017438,1.2058
8.0481,1.7544,0.00052679,1.7539
8.0569,1.2102,0.0040033,1.2062
8.0657,0.49961,0.0092867,0.49032
8.0746,0.18168,0.012869,0.16881
8.0834,0.10636,0.0055825,0.10078
8.0923,0.088361,0,0.088361
8.1011,0.10363,0.00077908,0.10285
8.11,0.20973,0.0097949,0.19994
8.1188,0.51069,0.039445,0.47125
8.1277,0.61768,0.058993,0.55869
8.1365,0.42409,0.038698,0.38539
8.1453,0.42598,0.0049592,0.42102
8.1542,0.29579,0,0.29579
8.163,0.14218,0,0.14218
8.1719,0.10376,6.1784e-05,0.10369
8.1807,0.12703,0.00074409,0.12629
8.1896,0.28186,0,0.28186
8.1984,0.73045,0,0.73045
8.2072,1.0978,0.00026652,1.0975
8.2161,0.78473,0.0067941,0.77793
8.2249,0.43042,0.041448,0.38897
8.2338,0.45486,0.049144,0.40571
8.2426,1.1222,0.023095,1.0991
8.2515,2.4814,0.0063758,2.475
8.2603,2.1809,0.017398,2.1635
8.2692,0.96983,0.079311,0.89052
8.278,0.39002,0.16833,0.22169
8.2868,0.17097,0.23101,-0.060043
8.2957,0.10209,0.22084,-0.11875
8.3045,0.073896,0.13892,-0.065022
8.3134,0.060444,0.043208,0.017237
8.3222,0.053661,0.0012965,0.052364
8.3311,0.052479,0,0.052479
8.3399,0.058518,0,0.058518
8.3488,0.081874,0,0.081874
8.3576,0.21069,0,0.21069
8.3664,0.50662,0,0.50662
8.3753,0.57143,0.00013652,0.57129
8.3841,0.34513,0.00032456,0.34481
8.393,0.22207,0.00021687,0.22186
8.4018,0.18403,1.8417e-05,0.18401
8.4107,0.31352,0.0027072,0.31081
8.4195,0.43407,0.015798,0.41827
8.4283,0.28751,0.044628,0.24288
8.4372,0.20101,0.066799,0.13421
8.446,0.13605,0.063619,0.07243
8.4549,0.075806,0.037397,0.038409
8.4637,0.066411,0.0075661,0.058844
8.4726,0.087797,0.00049486,0.087303
8.4814,0.19548,0,0.19548
8.4903,0.54728,0,0.54728
8.4991,0.96897,0,0.96897
8.5079,0.69755,0.00074527,0.69681
8.5168,0.25055,0.0050747,0.24547
8.5256,0.10646,0.0029329,0.10353
8.5345,0.094655,0.00098487,0.09367
8.5433,0.1083,0.0001327,0.10817
8.5522,0.073665,0,0.073665
8.561,0.044152,0,0.044152
8.5699,0.037454,0,0.037454
8.5787,0.037712,0,0.037712
8.5875,0.042237,0,0.042237
8.5964,0.05347,0,0.05347
8.6052,0.085731,0.0013231,0.084408
8.6141,0.24009,0.0075357,0.23255
8.6229,0.54266,0.015815,0.52685
8.6318,0.51307,0.018306,0.49476
8.6406,0.22948,0.014532,0.21495
8.6494,0.11093,0.0050434,0.10589
8.6583,0.10187,0.00056803,0.1013
8.6671,0.12539,0,0.12539
8.676,0.20949,0,0.20949
8.6848,0.56937,0.0071329,0.56224
8.6937,1.6243,0.042083,1.5822
8.7025,2.2028,0.083825,2.1189
8.7114,1.2998,0.10143,1.1984
8.7202,0.87459,0.08909,0.7855
8.729,0.53959,0.061708,0.47788
8.7379,0.24772,0.040635,0.20708
8.7467,0.16069,0.02409,0.1366
8.7556,0.18074,0.0078776,0.17286
8.7644,0.38634,0.00080598,0.38554
8.7733,0.78763,0,0.78763
8.7821,0.80429,0,0.80429
8.791,0.62586,0.00028471,0.62557
8.7998,0.87009,0.00017123,0.86992
8.8086,1.528,0,1.528
8.8175,2.023,0,2.023
8.8263,1.6886,0.0056382,1.683
8.8352,0.75394,0.025383,0.72856
8.844,0.30705,0.040745,0.26631
8.8529,0.22505,0.035208,0.18984
8.8617,0.34791,0.018293,0.32962
8.8706,0.45281,0.0060853,0.44673
8.8794,0.27755,0.013286,0.26427
8.8882,0.16727,0.045119,0.12215
8.8971,0.23266,0.088141,0.14451
8.9059,0.35394,0.12254,0.2314
8.9148,0.46322,0.13615,0.32707
8.9236,0.40792,0.12556,0.28236
8.9325,0.1744,0.092347,0.082052
8.9413,0.070054,0.044256,0.025798
8.9501,0.044163,0.009187,0.034976
8.959,0.035122,0,0.035122
8.9678,0.030345,0,0.030345
8.9767,0.028104,0,0.028104
8.9855,0.027337,0,0.027337
8.9944,0.027977,0,0.027977
9.0032,0.030342,0.00055212,0.02979
9.0121,0.035004,0.00061863,0.034386
9.0209,0.044787,0.0010152,0.043771
9.0297,0.069075,0.0021141,0.066961
9.0386,0.1703,0.0011093,0.16919
9.0474,0.45194,0.002813,0.44913
9.0563,0.63578,0.016034,0.61975
9.0651,0.34824,0.033981,0.31425
9.074,0.16215,0.033216,0.12894
9.0828,0.15429,0.01303,0.14126
9.0917,0.27269,0,0.27269
9.1005,0.67515,0,0.67515
9.1093,0.85243,0.0025657,0.84986
9.1182,0.42772,0.0082474,0.41948
9.127,0.21312,0.013114,0.2
9.1359,0.21815,0.013922,0.20423
9.1447,0.18061,0.0061589,0.17445
9.1536,0.10964,0,0.10964
9.1624,0.1121,0.0010697,0.11103
9.1712,0.2444,0.0023749,0.24202
9.1801,0.40692,0.0018975,0.40502
9.1889,0.29568,0.0055025,0.29018
9.1978,0.2278,0.012942,0.21486
9.2066,0.43805,0.020637,0.41742
9.2155,0.72708,0.021259,0.70582
9.2243,0.59429,0.0088557,0.58543
9.2332,0.64612,0.00039729,0.64573
9.242,0.85499,0.0016202,0.85337
9.2508,0.70692,0.001681,0.70524
9.2597,0.69437,0,0.69437
9.2685,0.46675,0.00084045,0.46591
9.2774,0.20608,0.0034111,0.20267
9.2862,0.12827,0.0036838,0.12459
9.2951,0.18123,0.0023284,0.1789


==> figures/data/20220726/simuPDF_fit_nmf1.csv <==
0,0,0,-0
0.03,0.03272,-0.0025194,0.03524
0.06,0.045857,-0.014313,0.06017
0.09,0.02655,-0.041487,0.068037
0.12,-0.026918,-0.084916,0.057998
0.15,-0.10453,-0.13994,0.035411
0.18,-0.18795,-0.19794,0.0099946
0.21,-0.25683,-0.24929,-0.0075388
0.24,-0.29578,-0.28659,-0.0091882
0.27,-0.29968,-0.30724,0.0075571
0.3,-0.27544,-0.31428,0.038836
0.33,-0.23968,-0.31541,0.075735
0.36,-0.213,-0.32037,0.10737
0.39,-0.21296,-0.3376,0.12464
0.42,-0.24802,-0.37142,0.1234
0.45,-0.31457,-0.42048,0.1059
0.48,-0.39818,-0.47824,0.080062
0.51,-0.47848,-0.53519,0.056706
0.54,-0.53615,-0.582,0.04586
0.57,-0.55955,-0.61281,0.053257
0.6,-0.5488,-0.62713,0.078333
0.63,-0.51573,-0.63012,0.11439
0.66,-0.47996,-0.63082,0.15086
0.69,-0.46211,-0.63912,0.17701
0.72,-0.47681,-0.66237,0.18556
0.75,-0.52755,-0.70289,0.17534
0.78,-0.60548,-0.75712,0.15164
0.81,-0.6923,-0.8168,0.1245
0.84,-0.76653,-0.87174,0.10521
0.87,-0.81085,-0.91328,0.10244
0.9,-0.81804,-0.93725,0.1192
0.93,-0.79364,-0.94541,0.15177
0.96,-0.75407,-0.94495,0.19088
0.99,-0.72113,-0.94605,0.22492
1.02,-0.71458,-0.95849,0.24391
1.05,-0.74529,-0.98829,0.243
1.08,-0.81147,-1.0356,0.22415
1.11,-0.89909,-1.0947,0.19561
1.14,-0.98661,-1.1557,0.16906
1.17,-1.0522,-1.2079,0.15564
1.2,-1.0814,-1.2435,0.1621
1.23,-1.0718,-1.2602,0.18837
1.26,-1.0346,-1.2621,0.22754
1.29,-0.99031,-1.2584,0.26809
1.32,-0.96249,-1.2604,0.29787
1.35,-0.96927,-1.2775,0.30825
1.38,-1.0173,-1.3145,0.2972
1.41,-1.0992,-1.3692,0.27003
1.44,-1.1958,-1.4336,0.23778
1.47,-1.2825,-1.4959,0.21343
1.5,-1.3376,-1.5451,0.20749
1.53,-1.3497,-1.574,0.22433
1.56,-1.3217,-1.5822,0.26054
1.59,-1.2705,-1.5764,0.30593
1.62,-1.2212,-1.5681,0.34687
1.65,-1.1993,-1.5702,0.37092
1.68,-1.2214,-1.5924,0.37107
1.71,-1.2895,-1.6378,0.34829
1.74,-1.3893,-1.7007,0.31147
1.77,-1.4933,-1.7679,0.27462
1.8,-1.5688,-1.8213,0.25244
1.83,-1.587,-1.8427,0.25567
1.86,-1.5307,-1.8185,0.28773
1.89,-1.3994,-1.7434,0.344
1.92,-1.2083,-1.6221,0.41373
1.95,-0.98451,-1.4686,0.48413
1.98,-0.75865,-1.3036,0.54494
2.01,-0.55803,-1.1499,0.59183
2.04,-0.40103,-1.0282,0.62717
2.07,-0.29559,-0.95325,0.65766
2.1,-0.24131,-0.9307,0.68939
2.13,-0.23408,-0.95605,0.72197
2.16,-0.27087,-1.0147,0.74383
2.19,-0.35261,-1.0834,0.73078
2.22,-0.48382,-1.1328,0.64903
2.25,-0.66884,-1.1314,0.46257
2.28,-0.90642,-1.0498,0.14341
2.31,-1.1847,-0.86666,-0.31801
2.34,-1.4793,-0.57416,-0.90509
2.37,-1.756,-0.18326,-1.5727
2.4,-1.9781,0.27352,-2.2516
2.43,-2.1161,0.74269,-2.8588
2.46,-2.1578,1.1551,-3.3129
2.49,-2.1136,1.436,-3.5497
2.52,-2.0164,1.519,-3.5355
2.55,-1.9131,1.3611,-3.2742
2.58,-1.8512,0.95584,-2.807
2.61,-1.8623,0.34128,-2.2036
2.64,-1.9491,-0.40102,-1.548
2.67,-2.0779,-1.1562,-0.92169
2.7,-2.1827,-1.7951,-0.38758
2.73,-2.1781,-2.1986,0.020491
2.76,-1.9801,-2.2819,0.30173
2.79,-1.5297,-2.0141,0.48434
2.82,-0.81208,-1.4272,0.61516
2.85,0.13285,-0.61273,0.74558
2.88,1.2126,0.29516,0.91745
2.91,2.2969,1.1448,1.1521
2.94,3.2418,1.7967,1.4451
2.97,3.9178,2.1498,1.768
3,4.2349,2.1593,2.0757
3.03,4.1588,1.841,2.3177
3.06,3.7144,1.2635,2.451
3.09,2.9777,0.52802,2.4497
3.12,2.056,-0.25545,2.3114
3.15,1.0651,-0.99206,2.0571
3.18,0.10721,-1.6186,1.7258
3.21,-0.74392,-2.1095,1.3656
3.24,-1.4484,-2.4718,1.0234
3.27,-1.9952,-2.7309,0.73575
3.3,-2.39,-2.9133,0.52335
3.33,-2.6407,-3.031,0.39027
3.36,-2.7451,-3.0727,0.32757
3.39,-2.6852,-3.0054,0.32014
3.42,-2.4302,-2.7846,0.35445
3.45,-1.947,-2.3718,0.42479
3.48,-1.216,-1.752,0.53602
3.51,-0.24593,-0.94769,0.70176
3.54,0.91508,-0.023427,0.93851
3.57,2.1776,0.92053,1.2571
3.6,3.4184,1.7645,1.6539
3.63,4.4968,2.3923,2.1045
3.66,5.2769,2.7151,2.5618
3.69,5.6509,2.6908,2.9601
3.72,5.5577,2.3343,3.2234
3.75,4.9956,1.7172,3.2784
3.78,4.0231,0.95533,3.0677
3.81,2.7516,0.19013,2.5615
3.84,1.3291,-0.43523,1.7643
3.87,-0.080534,-0.79774,0.7172
3.9,-1.319,-0.81206,-0.50692
3.93,-2.2529,-0.44075,-1.8121
3.96,-2.7879,0.30306,-3.091
3.99,-2.877,1.3596,-4.2366
4.02,-2.5221,2.6314,-5.1535
4.05,-1.7712,3.9941,-5.7653
4.08,-0.71082,5.3098,-6.0206
4.11,0.54347,6.4389,-5.8954
4.14,1.8586,7.2534,-5.3948
4.17,3.0963,7.6489,-4.5526
4.2,4.1253,7.556,-3.4307
4.23,4.8343,6.9505,-2.1162
4.26,5.1435,5.8602,-0.71674
4.29,5.0141,4.3661,0.64806
4.32,4.455,2.5975,1.8575
4.35,3.5232,0.71994,2.8033
4.38,2.32,-1.0838,3.4038
4.41,0.9789,-2.6361,3.615
4.44,-0.3509,-3.7882,3.4373
4.47,-1.5247,-4.4401,2.9154
4.5,-2.4231,-4.553,2.13
4.53,-2.9696,-4.1534,1.1838
4.56,-3.142,-3.3262,0.1842
4.59,-2.9743,-2.2003,-0.77404
4.62,-2.5504,-0.92827,-1.6221
4.65,-1.9878,0.33558,-2.3234
4.68,-1.4171,1.4548,-2.8719
4.71,-0.95823,2.3256,-3.2838
4.74,-0.70074,2.8846,-3.5853
4.77,-0.68877,3.111,-3.7997
4.8,-0.91559,3.0221,-3.9377
4.83,-1.3269,2.6666,-3.9935
4.86,-1.8323,2.115,-3.9472
4.89,-2.3223,1.4499,-3.7722
4.92,-2.6873,0.75739,-3.4447
4.95,-2.8354,0.11757,-2.953
4.98,-2.7064,-0.40312,-2.3033
5.01,-2.2803,-0.75954,-1.5207
5.04,-1.5794,-0.9338,-0.6456
5.07,-0.66601,-0.93864,0.27263
5.1,0.36559,-0.81702,1.1826
5.13,1.3998,-0.63674,2.0366
5.16,2.3132,-0.48009,2.7933
5.19,2.9888,-0.42955,3.4184
5.22,3.3315,-0.55184,3.8833
5.25,3.2814,-0.88355,4.1649
5.28,2.825,-1.4216,4.2466
5.31,2.0004,-2.1216,4.122
5.34,0.8952,-2.9045,3.7997
5.37,-0.36397,-3.671,3.3071
5.4,-1.6302,-4.322,2.6918
5.43,-2.7608,-4.7778,2.017
5.46,-3.643,-4.995,1.352
5.49,-4.215,-4.974,0.759
5.52,-4.4778,-4.7573,0.27951
5.55,-4.4917,-4.4166,-0.075073
5.58,-4.3595,-4.0339,-0.3256
5.61,-4.1972,-3.6794,-0.51781
5.64,-4.0993,-3.3924,-0.70689
5.67,-4.1083,-3.1707,-0.93756
5.7,-4.1958,-2.9701,-1.2257
5.73,-4.2635,-2.7163,-1.5473
5.76,-4.164,-2.3247,-1.8393
5.79,-3.7391,-1.726,-2.0132
5.82,-2.8669,-0.88808,-1.9788
5.85,-1.5042,0.16772,-1.6719
5.88,0.28559,1.3634,-1.0778
5.91,2.3301,2.5735,-0.24335
5.94,4.373,3.6462,0.72675
5.97,6.1218,4.4317,1.69
6,7.3093,4.8118,2.4975
6.03,7.7522,4.7239,3.0283
6.06,7.393,4.1752,3.2178
6.09,6.3138,3.2422,3.0716
6.12,4.718,2.0576,2.6604
6.15,2.8842,0.78571,2.0985
6.18,1.1033,-0.40718,1.5105
6.21,-0.38428,-1.3818,0.99755
6.24,-1.4362,-2.0483,0.61205
6.27,-2.0285,-2.3772,0.34875
6.3,-2.2439,-2.3986,0.15472
6.33,-2.2345,-2.1893,-0.045216
6.36,-2.168,-1.8522,-0.31581
6.39,-2.1754,-1.4932,-0.68213
6.42,-2.3138,-1.2003,-1.1135
6.45,-2.5558,-1.0293,-1.5265
6.48,-2.8053,-0.9982,-1.8071
6.51,-2.9365,-1.0914,-1.8451
6.54,-2.8409,-1.2691,-1.5717
6.57,-2.4684,-1.4811,-0.98727
6.6,-1.8493,-1.6789,-0.17042
6.63,-1.0891,-1.8241,0.73502
6.66,-0.33843,-1.8917,1.5533
6.69,0.2533,-1.8673,2.1206
6.72,0.58665,-1.7415,2.3282
6.75,0.64728,-1.5037,2.151
6.78,0.51643,-1.1382,1.6546
6.81,0.35233,-0.62477,0.9771
6.84,0.34692,0.055702,0.29122
6.87,0.66977,0.91219,-0.24242
6.9,1.4153,1.9337,-0.51846
6.93,2.5684,3.082,-0.51359
6.96,3.9995,4.2895,-0.28998
6.99,5.4902,5.4647,0.025556
7.02,6.7838,6.5037,0.28009
7.05,7.6471,7.3074,0.33965
7.08,7.9266,7.7987,0.12792
7.11,7.5845,7.9367,-0.35225
7.14,6.7049,7.725,-1.0201
7.17,5.4703,7.2102,-1.7399
7.2,4.1136,6.4721,-2.3585
7.23,2.8618,5.6078,-2.746
7.26,1.8834,4.7122,-2.8288
7.29,1.2551,3.8608,-2.6057
7.32,0.95428,3.0978,-2.1436
7.35,0.87638,2.4322,-1.5558
7.38,0.8721,1.8421,-0.97004
7.41,0.79146,1.2866,-0.49513
7.44,0.52326,0.72015,-0.19689
7.47,0.020034,0.10813,-0.0881
7.5,-0.69623,-0.56222,-0.13401
7.53,-1.5465,-1.2766,-0.26992
7.56,-2.4192,-1.9952,-0.42394
7.59,-3.1981,-2.6606,-0.53751
7.62,-3.7863,-3.2088,-0.57757
7.65,-4.1199,-3.5821,-0.53788
7.68,-4.1704,-3.7395,-0.43084
7.71,-3.9386,-3.6643,-0.27423
7.74,-3.4453,-3.3665,-0.078742
7.77,-2.7229,-2.8816,0.15864
7.8,-1.8127,-2.2655,0.4528
7.83,-0.76733,-1.5883,0.82098
7.86,0.3434,-0.92606,1.2695
7.89,1.4278,-0.35366,1.7815
7.92,2.3741,0.062275,2.3118
7.95,3.0603,0.26972,2.7906
7.98,3.3732,0.23664,3.1365
8.01,3.2309,-0.044739,3.2756
8.04,2.6052,-0.5554,3.1606
8.07,1.5353,-1.2496,2.7849
8.1,0.1283,-2.0579,2.1862
8.13,-1.4541,-2.8941,1.4399
8.16,-3.0226,-3.6646,0.64203
8.19,-4.3929,-4.2806,-0.11229
8.22,-5.4187,-4.6698,-0.7489
8.25,-6.0154,-4.7867,-1.2287
8.28,-6.1704,-4.6189,-1.5515
8.31,-5.9387,-4.1887,-1.7501
8.34,-5.4246,-3.5489,-1.8756
8.37,-4.7558,-2.7747,-1.9811
8.4,-4.0571,-1.9519,-2.1053
8.43,-3.4288,-1.1648,-2.264
8.46,-2.934,-0.48573,-2.4483
8.49,-2.5976,0.033302,-2.6309
8.52,-2.4128,0.36404,-2.7769
8.55,-2.3533,0.50213,-2.8554
8.58,-2.3851,0.46386,-2.8489
8.61,-2.4761,0.28106,-2.7572
8.64,-2.6003,-0.0048303,-2.5955
8.67,-2.7369,-0.34827,-2.3887
8.7,-2.8674,-0.70433,-2.1631
8.73,-2.9718,-1.0323,-1.9395
8.76,-3.027,-1.2983,-1.7287
8.79,-3.0086,-1.4772,-1.5314
8.82,-2.8948,-1.554,-1.3408
8.85,-2.6717,-1.5238,-1.1479
8.88,-2.3376,-1.3918,-0.94576
8.91,-1.9049,-1.1715,-0.73337
8.94,-1.3981,-0.88186,-0.51625
8.97,-0.84878,-0.54347,-0.30531
9,-0.28899,-0.17486,-0.11413
9.03,0.25513,0.21105,0.044078
9.06,0.76795,0.60892,0.15903
9.09,1.2461,1.021,0.22503
9.12,1.6972,1.4553,0.2419
9.15,2.1373,1.9215,0.21573
9.18,2.5864,2.4269,0.15953
9.21,3.0658,2.9718,0.094044
9.24,3.5945,3.5467,0.047886
9.27,4.1873,4.1311,0.056194
9.3,4.8521,4.6951,0.15694
9.33,5.5863,5.2017,0.38459
9.36,6.3731,5.6113,0.76183
9.39,7.1767,5.8857,1.291
9.42,7.9399,5.992,1.9478
9.45,8.5851,5.9056,2.6794
9.48,9.0205,5.6116,3.4089
9.51,9.1523,5.1058,4.0466
9.54,8.9006,4.3952,4.5054
9.57,8.2176,3.4983,4.7193
9.6,7.103,2.4445,4.6585
9.63,5.6127,1.2743,4.3384
9.66,3.8572,0.036777,3.8204
9.69,1.9898,-1.2121,3.202
9.72,0.18397,-2.4143,2.5983
9.75,-1.3946,-3.5145,2.12
9.78,-2.616,-4.4658,1.8498
9.81,-3.4092,-5.2344,1.8252
9.84,-3.7743,-5.8029,2.0285
9.87,-3.7812,-6.1707,2.3895
9.9,-3.5549,-6.3524,2.7974
9.93,-3.2507,-6.3725,3.1218
9.96,-3.0227,-6.2606,3.2379
9.99,-2.9933,-6.0446,3.0513
10.02,-3.2283,-5.7467,2.5184
10.05,-3.7231,-5.3807,1.6575
10.08,-4.4016,-4.9518,0.55023
10.11,-5.1284,-4.4593,-0.66913
10.14,-5.7331,-3.8998,-1.8334
10.17,-6.0409,-3.2712,-2.7697
10.2,-5.9057,-2.576,-3.3297
10.23,-5.2405,-1.8229,-3.4176
10.26,-4.038,-1.027,-3.011
10.29,-2.3799,-0.20929,-2.1706
10.32,-0.42993,0.60574,-1.0357
10.35,1.5868,1.3914,0.19538
10.38,3.4176,2.1206,1.297
10.41,4.8234,2.7673,2.0561
10.44,5.6193,3.3079,2.3113
10.47,5.7088,3.7232,1.9856
10.5,5.1041,4.0008,1.1033
10.53,3.9263,4.138,-0.21168
10.56,2.387,4.1447,-1.7577
10.59,0.75239,4.0451,-3.2927
10.62,-0.7031,3.8776,-4.5807
10.65,-1.7443,3.6915,-5.4359
10.68,-2.2146,3.5412,-5.7558
10.71,-2.0584,3.4783,-5.5367
10.74,-1.3238,3.5425,-4.8663
10.77,-0.14506,3.7541,-3.8991
10.8,1.2901,4.1085,-2.8184
10.83,2.7797,4.576,-1.7963
10.86,4.1437,5.1048,-0.96109
10.89,5.2497,5.6289,-0.3792
10.92,6.023,6.0776,-0.054595
10.95,6.4418,6.386,0.055809
10.98,6.5208,6.5034,0.017428
11.01,6.2904,6.3983,-0.10788
11.04,5.7795,6.0602,-0.28078
11.07,5.0068,5.498,-0.49121
11.1,3.9836,4.7355,-0.75198
11.13,2.7246,3.8071,-1.0825
11.16,1.2637,2.753,-1.4893
11.19,-0.33343,1.617,-1.9504
11.22,-1.9658,0.44455,-2.4104
11.25,-3.5048,-0.71771,-2.7871
11.28,-4.8127,-1.823,-2.9897
11.31,-5.768,-2.8259,-2.942
11.34,-6.2902,-3.6864,-2.6038
11.37,-6.3573,-4.3736,-1.9837
11.4,-6.0105,-4.8708,-1.1396
11.43,-5.3455,-5.1791,-0.16635
11.46,-4.4928,-5.3181,0.82537
11.49,-3.5916,-5.3239,1.7323
11.52,-2.7658,-5.2434,2.4776
11.55,-2.1065,-5.127,3.0205
11.58,-1.6656,-5.0201,3.3545
11.61,-1.459,-4.9563,3.4973
11.64,-1.4769,-4.9528,3.476
11.67,-1.6956,-5.0106,3.315
11.7,-2.0858,-5.117,3.0311
11.73,-2.6152,-5.2511,2.6359
11.76,-3.2444,-5.3905,2.1462
11.79,-3.9214,-5.516,1.5946
11.82,-4.5775,-5.6144,1.0369
11.85,-5.13,-5.6792,0.54917
11.88,-5.4934,-5.7078,0.21443
11.91,-5.5979,-5.6984,0.1005
11.94,-5.4102,-5.6464,0.2362
11.97,-4.9498,-5.5435,0.59363
12,-4.2934,-5.3772,1.0838
12.03,-3.5648,-5.1346,1.5698
12.06,-2.9101,-4.805,1.8949
12.09,-2.4629,-4.384,1.9211
12.12,-2.3094,-3.8752,1.5659
12.15,-2.4628,-3.2896,0.82682
12.18,-2.8551,-2.6429,-0.21222
12.21,-3.3493,-1.951,-1.3983
12.24,-3.7703,-1.2258,-2.5445
12.27,-3.9454,-0.47192,-3.4735
12.3,-3.7452,0.31344,-4.0587
12.33,-3.1111,1.1382,-4.2493
12.36,-2.0644,2.0103,-4.0747
12.39,-0.694,2.9319,-3.6259
12.42,0.87252,3.8939,-3.0214
12.45,2.5049,4.8736,-2.3687
12.48,4.1014,5.8346,-1.7333
12.51,5.6053,6.7314,-1.1261
12.54,7.0031,7.5154,-0.51238
12.57,8.3038,8.1428,0.161
12.6,9.5101,8.5804,0.92975
12.63,10.591,8.81,1.7806
12.66,11.465,8.8285,2.6363
12.69,12.01,8.6456,3.3642
12.72,12.086,8.2785,3.8077
12.75,11.58,7.7472,3.8324
12.78,10.443,7.0697,3.3735
12.81,8.7294,6.261,2.4684
12.84,6.597,5.3339,1.2631
12.87,4.291,4.3024,-0.011379
12.9,2.0957,3.1859,-1.0902
12.93,0.27468,2.0133,-1.7387
12.96,-0.98811,0.82449,-1.8126
12.99,-1.6297,-0.33119,-1.2985
13.02,-1.7195,-1.3989,-0.32058
13.05,-1.4378,-2.3252,0.88744
13.08,-1.0254,-3.065,2.0396
13.11,-0.71976,-3.5884,2.8686
13.14,-0.69258,-3.8843,3.1917
13.17,-1.0076,-3.9614,2.9538
13.2,-1.6085,-3.8458,2.2374
13.23,-2.3396,-3.5761,1.2365
13.26,-2.9934,-3.1968,0.20334
13.29,-3.3703,-2.7521,-0.61824
13.32,-3.3343,-2.2812,-1.0531
13.35,-2.8497,-1.815,-1.0347
13.38,-1.9895,-1.3754,-0.61417
13.41,-0.91478,-0.97615,0.061373
13.44,0.16826,-0.62524,0.7935
13.47,1.0599,-0.32676,1.3866
13.5,1.6136,-0.082934,1.6965
13.53,1.7656,0.10502,1.6606
13.56,1.5408,0.23688,1.3039
13.59,1.0361,0.31401,0.72214
13.62,0.38891,0.34016,0.048746
13.65,-0.26075,0.3221,-0.58285
13.68,-0.80076,0.26959,-1.0704
13.71,-1.1649,0.19481,-1.3597
13.74,-1.3343,0.11106,-1.4453
13.77,-1.3254,0.031356,-1.3567
13.8,-1.1711,-0.033233,-1.1378
13.83,-0.90269,-0.074786,-0.82791
13.86,-0.53918,-0.089356,-0.44982
13.89,-0.086954,-0.077211,-0.0097431
13.92,0.45124,-0.042524,0.49377
13.95,1.063,0.0073633,1.0556
13.98,1.7145,0.062985,1.6515
14.01,2.3463,0.11392,2.2324
14.04,2.8789,0.14993,2.7289
14.07,3.2273,0.16198,3.0653
14.1,3.3213,0.14295,3.1783
14.13,3.123,0.088009,3.035
14.16,2.6389,-0.0052458,2.6441
14.19,1.9194,-0.13708,2.0564
14.22,1.0481,-0.30598,1.3541
14.25,0.1226,-0.50919,0.63179
14.28,-0.76817,-0.74299,-0.025186
14.31,-1.562,-1.003,-0.55906
14.34,-2.2338,-1.2839,-0.94987
14.37,-2.7947,-1.5796,-1.2151
14.4,-3.2823,-1.8828,-1.3996
14.43,-3.7441,-2.1846,-1.5595
14.46,-4.2206,-2.4749,-1.7456
14.49,-4.7325,-2.7428,-1.9896
14.52,-5.2755,-2.9769,-2.2986
14.55,-5.8227,-3.166,-2.6567
14.58,-6.3335,-3.2998,-3.0337
14.61,-6.7653,-3.3692,-3.3961
14.64,-7.0836,-3.3662,-3.7174
14.67,-7.2684,-3.2836,-3.9848
14.7,-7.3154,-3.1151,-4.2002
14.73,-7.2313,-2.855,-4.3763
14.76,-7.0279,-2.4988,-4.529
14.79,-6.7142,-2.0446,-4.6696
14.82,-6.2926,-1.4944,-4.7982
14.85,-5.7565,-0.85589,-4.9006
14.88,-5.0928,-0.14359,-4.9493
14.91,-4.2861,0.62056,-4.9066
14.94,-3.3237,1.4083,-4.732
14.97,-2.2013,2.1872,-4.3885
15,-0.92698,2.9242,-3.8512
15.03,0.47549,3.5889,-3.1134
15.06,1.9645,4.157,-2.1925
15.09,3.4795,4.6128,-1.1334
15.12,4.9417,4.9491,-0.0073816
15.15,6.258,5.1662,1.0918
15.18,7.3283,5.2694,2.0589
15.21,8.0574,5.2656,2.7919
15.24,8.3705,5.1603,3.2101
15.27,8.229,4.9568,3.2722
15.3,7.644,4.6552,2.9887
15.33,6.6818,4.2555,2.4263
15.36,5.4593,3.7598,1.6994
15.39,4.1272,3.1758,0.95136
15.42,2.8448,2.5193,0.32546
15.45,1.7495,1.8144,-0.06495
15.48,0.93043,1.0922,-0.16178
15.51,0.41216,0.38686,0.025298
15.54,0.15429,-0.26912,0.42342
15.57,0.068329,-0.84977,0.9181
15.6,0.047907,-1.3392,1.3871
15.63,0.0045724,-1.733,1.7376
15.66,-0.10118,-2.0368,1.9356
15.69,-0.24344,-2.2628,2.0194
15.72,-0.3351,-2.4247,2.0896
15.75,-0.2535,-2.533,2.2795
15.78,0.11879,-2.5908,2.7096
15.81,0.84871,-2.5935,3.4422
15.84,1.9168,-2.5298,4.4467
15.87,3.2025,-2.3861,5.5886
15.9,4.4969,-2.1517,6.6486
15.93,5.5439,-1.8244,7.3683
15.96,6.0993,-1.4138,7.5131
15.99,5.9943,-0.94289,6.9372
16.02,5.1867,-0.44572,5.6324
16.05,3.7845,0.037265,3.7472
16.08,2.0335,0.4657,1.5678
16.11,0.27065,0.80608,-0.53543
16.14,-1.1486,1.0372,-2.1858
16.17,-1.9304,1.1533,-3.0837
16.2,-1.9123,1.1638,-3.0761
16.23,-1.1034,1.0906,-2.194
16.26,0.31364,0.9624,-0.64877
16.29,2.0211,0.80898,1.2121
16.32,3.6354,0.65492,2.9805
16.35,4.7915,0.51551,4.276
16.38,5.2217,0.39473,4.827
16.41,4.8112,0.28584,4.5253
16.44,3.6177,0.17411,3.4436
16.47,1.8529,0.041055,1.8119
16.5,-0.16985,-0.13102,-0.038821
16.53,-2.1071,-0.35493,-1.7522
16.56,-3.659,-0.63577,-3.0232
16.59,-4.6284,-0.96984,-3.6586
16.62,-4.9538,-1.3451,-3.6087
16.65,-4.7098,-1.7432,-2.9665
16.68,-4.0787,-2.1422,-1.9366
16.71,-3.3023,-2.5193,-0.78293
16.74,-2.6248,-2.8541,0.22937
16.77,-2.243,-3.1303,0.88729
16.8,-2.2707,-3.3365,1.0658
16.83,-2.7255,-3.4674,0.74185
16.86,-3.5358,-3.5219,-0.013964
16.89,-4.5656,-3.5029,-1.0627
16.92,-5.6474,-3.4155,-2.232
16.95,-6.6169,-3.2652,-3.3517
16.98,-7.3403,-3.0573,-4.2831
17.01,-7.7325,-2.7956,-4.9369
17.04,-7.7617,-2.4824,-5.2793
17.07,-7.4448,-2.1191,-5.3257
17.1,-6.8343,-1.7065,-5.1278
17.13,-6.0029,-1.2463,-4.7566
17.16,-5.0276,-0.74247,-4.2851
17.19,-3.9767,-0.20183,-3.7748
17.22,-2.9014,0.36501,-3.2664
17.25,-1.8327,0.94374,-2.7764
17.28,-0.78163,1.517,-2.2986
17.31,0.25534,2.0655,-1.8102
17.34,1.2895,2.5698,-1.2803
17.37,2.3305,3.0118,-0.68134
17.4,3.3778,3.3766,0.0011211
17.43,4.4124,3.6534,0.75906
17.46,5.3929,3.8359,1.557
17.49,6.2545,3.9225,2.3319
17.52,6.9144,3.9155,2.9989
17.55,7.2827,3.8198,3.4628
17.58,7.2762,3.6422,3.634
17.61,6.8363,3.3903,3.446
17.64,5.9437,3.0719,2.8718
17.67,4.6302,2.6951,1.9351
17.7,2.9821,2.2687,0.71338
17.73,1.135,1.8029,-0.6679
17.76,-0.74145,1.3097,-2.0511
17.79,-2.4657,0.80363,-3.2694
17.82,-3.8709,0.30177,-4.1726
17.85,-4.83,-0.17694,-4.6531
17.88,-5.2762,-0.61265,-4.6635
17.91,-5.2124,-0.986,-4.2264
17.94,-4.7094,-1.2798,-3.4296
17.97,-3.8911,-1.4805,-2.4106
18,-2.9108,-1.5792,-1.3315
18.03,-1.9214,-1.573,-0.34847
18.06,-1.0472,-1.4642,0.41706
18.09,-0.36097,-1.261,0.90002
18.12,0.12611,-0.97611,1.1022
18.15,0.46248,-0.62621,1.0887
18.18,0.74019,-0.23072,0.97091
18.21,1.0695,0.18918,0.88035
18.24,1.5494,0.61164,0.93779
18.27,2.2404,1.0151,1.2252
18.3,3.1461,1.3796,1.7665
18.33,4.2079,1.6872,2.5206
18.36,5.3136,1.9238,3.3898
18.39,6.3186,2.0793,4.2393
18.42,7.0738,2.1482,4.9256
18.45,7.4553,2.1299,5.3254
18.48,7.3877,2.0281,5.3596
18.51,6.8567,1.8499,5.0068
18.54,5.9082,1.6041,4.3041
18.57,4.6358,1.3003,3.3355
18.6,3.1595,0.94711,2.2124
18.63,1.6022,0.55189,1.0503
18.66,0.069803,0.12044,-0.050637
18.69,-1.3612,-0.34209,-1.0191
18.72,-2.6455,-0.82979,-1.8157
18.75,-3.7626,-1.3343,-2.4283
18.78,-4.7052,-1.8434,-2.8618
18.81,-5.4675,-2.3398,-3.1277
18.84,-6.0382,-2.8021,-3.2361
18.87,-6.4,-3.205,-3.195
18.9,-6.5373,-3.5229,-3.0144
18.93,-6.4466,-3.7322,-2.7144
18.96,-6.1472,-3.8147,-2.3324
18.99,-5.686,-3.7606,-1.9254
19.02,-5.1332,-3.5695,-1.5636
19.05,-4.5685,-3.2515,-1.317
19.08,-4.0607,-2.8249,-1.2358
19.11,-3.6457,-2.3145,-1.3312
19.14,-3.3112,-1.7478,-1.5634
19.17,-2.9916,-1.1519,-1.8397
19.2,-2.5797,-0.55055,-2.0291
19.23,-1.9503,0.037512,-1.9878
19.26,-0.99461,0.59933,-1.5939
19.29,0.3463,1.127,-0.7807
19.32,2.0553,1.6162,0.43909
19.35,4.0294,2.0642,1.9651
19.38,6.0899,2.4685,3.6214
19.41,8.0109,2.8249,5.1859
19.44,9.5606,3.1282,6.4324
19.47,10.546,3.3715,7.1743
19.5,10.849,3.5484,7.3009
19.53,10.451,3.6539,6.7975
19.56,9.4305,3.6856,5.745
19.59,7.9442,3.6448,4.2994
19.62,6.1946,3.5363,2.6582
19.65,4.3878,3.3679,1.0199
19.68,2.6974,3.1486,-0.45122
19.71,1.2388,2.8877,-1.6489
19.74,0.060401,2.5927,-2.5323
19.77,-0.84805,2.2687,-3.1167
19.8,-1.5356,1.9181,-3.4536
19.83,-2.0634,1.5411,-3.6045
19.86,-2.4811,1.1371,-3.6183
19.89,-2.8101,0.70619,-3.5163
19.92,-3.0393,0.25072,-3.29
19.95,-3.132,-0.22335,-2.9087
19.98,-3.0417,-0.70618,-2.3355
20.01,-2.7302,-1.1844,-1.5458
20.04,-2.1853,-1.6427,-0.54257
20.07,-1.4303,-2.0655,0.63512
20.1,-0.52692,-2.4391,1.9122
20.13,0.43181,-2.7542,3.186
20.16,1.3337,-3.0066,4.3403
20.19,2.0638,-3.1978,5.2616
20.22,2.5203,-3.3346,5.8549
20.25,2.6283,-3.4275,6.0558
20.28,2.3496,-3.4888,5.8384
20.31,1.6876,-3.5301,5.2177
20.34,0.68746,-3.5606,4.2481
20.37,-0.56807,-3.5861,3.018
20.4,-1.9672,-3.6078,1.6406
20.43,-3.3815,-3.6232,0.24178
20.46,-4.6809,-3.6271,-1.0538
20.49,-5.7511,-3.6125,-2.1386
20.52,-6.5089,-3.5721,-2.9368
20.55,-6.9157,-3.4995,-3.4161
20.58,-6.9828,-3.3899,-3.5928
20.61,-6.7696,-3.24,-3.5296
20.64,-6.3724,-3.0484,-3.3241
20.67,-5.9051,-2.8148,-3.0903
20.7,-5.4764,-2.5406,-2.9358
20.73,-5.168,-2.2283,-2.9396
20.76,-5.0172,-1.8821,-3.1351
20.79,-5.0109,-1.508,-3.503
20.82,-5.0889,-1.1138,-3.9751
20.85,-5.1584,-0.70949,-4.4489
20.88,-5.115,-0.30604,-4.8089
20.91,-4.8647,0.085268,-4.95
20.94,-4.3431,0.45434,-4.7975
20.97,-3.5259,0.79366,-4.3196
21,-2.4314,1.0995,-3.5309
21.03,-1.1142,1.3724,-2.4866
21.06,0.34571,1.6169,-1.2712
21.09,1.8555,1.8411,0.014467
21.12,3.3192,2.0539,1.2654
21.15,4.6437,2.2641,2.3796
21.18,5.7408,2.4779,3.2629
21.21,6.5282,2.6976,3.8306
21.24,6.932,2.9208,4.0112
21.27,6.8933,3.1408,3.7525
21.3,6.3796,3.3474,3.0321
21.33,5.3991,3.5291,1.87
21.36,4.0139,3.6743,0.33955
21.39,2.3457,3.7739,-1.4282
21.42,0.57153,3.8222,-3.2506
21.45,-1.0956,3.8177,-4.9133
21.48,-2.4368,3.7635,-6.2002
21.51,-3.2652,3.6659,-6.9311
21.54,-3.4623,3.5339,-6.9962
21.57,-3.004,3.3774,-6.3814
21.6,-1.9694,3.2059,-5.1753
21.63,-0.52834,3.0274,-3.5557
21.66,1.0902,2.8476,-1.7574
21.69,2.6431,2.6698,-0.026639
21.72,3.9205,2.4947,1.4258
21.75,4.7853,2.3216,2.4636
21.78,5.1955,2.1487,3.0468
21.81,5.2041,1.9737,3.2304
21.84,4.9378,1.7949,3.1429
21.87,4.56,1.6112,2.9488
21.9,4.2284,1.422,2.8065
21.93,4.0572,1.2271,2.8301
21.96,4.0931,1.0261,3.0671
21.99,4.3109,0.81787,3.4931
22.02,4.6262,0.60049,4.0257
22.05,4.9223,0.37111,4.5512
22.08,5.0823,0.12665,4.9557
22.11,5.0171,-0.13529,5.1524
22.14,4.6831,-0.41537,5.0985
22.17,4.0861,-0.71138,4.7975
22.2,3.2713,-1.0177,4.289
22.23,2.3047,-1.3254,3.6302
22.26,1.2526,-1.6229,2.8755
22.29,0.16453,-1.8975,2.062
22.32,-0.93459,-2.1376,1.203
22.35,-2.0419,-2.3344,0.29248
22.38,-3.1658,-2.4834,-0.68232
22.41,-4.3103,-2.5854,-1.7249
22.44,-5.461,-2.6456,-2.8154
22.47,-6.5753,-2.6727,-3.9025
22.5,-7.5813,-2.6765,-4.9048
22.53,-8.3858,-2.6657,-5.7201
22.56,-8.8872,-2.6459,-6.2413
22.59,-8.9926,-2.6187,-6.374
22.62,-8.6335,-2.5811,-6.0524
22.65,-7.7779,-2.5273,-5.2506
22.68,-6.4366,-2.4493,-3.9873
22.71,-4.6649,-2.3402,-2.3247
22.74,-2.5585,-2.1948,-0.36376
22.77,-0.24732,-2.0116,1.7643
22.8,2.1143,-1.7926,3.907
22.83,4.3582,-1.5426,5.9008
22.86,6.3153,-1.2682,7.5835
22.89,7.8306,-0.97625,8.8068
22.92,8.7791,-0.67324,9.4524
22.95,9.0825,-0.36457,9.4471
22.98,8.7219,-0.055086,8.777
23.01,7.7462,0.2502,7.496
23.04,6.2706,0.54509,5.7255
23.07,4.4656,0.82163,3.644
23.1,2.5359,1.0701,1.4659
23.13,0.69245,1.2795,-0.5871
23.16,-0.87758,1.4397,-2.3173
23.19,-2.0372,1.5422,-3.5794
23.22,-2.7172,1.5822,-4.2994
23.25,-2.921,1.5594,-4.4804
23.28,-2.717,1.4778,-4.1948
23.31,-2.2195,1.3447,-3.5643
23.34,-1.5641,1.169,-2.7331
23.37,-0.88233,0.95933,-1.8417
23.4,-0.28195,0.72238,-1.0043
23.43,0.1645,0.46243,-0.29793
23.46,0.42119,0.18141,0.23979
23.49,0.48269,-0.1198,0.60249
23.52,0.36323,-0.43968,0.80291
23.55,0.085979,-0.77434,0.86032
23.58,-0.32428,-1.1164,0.7921
23.61,-0.84334,-1.4547,0.61136
23.64,-1.4452,-1.7754,0.33022
23.67,-2.0977,-2.0637,-0.033979
23.7,-2.7591,-2.306,-0.45316
23.73,-3.3791,-2.4918,-0.88734
23.76,-3.9052,-2.6156,-1.2896
23.79,-4.2933,-2.6768,-1.6165
23.82,-4.521,-2.6793,-1.8417
23.85,-4.5967,-2.63,-1.9667
23.88,-4.5634,-2.5366,-2.0268
23.91,-4.4926,-2.4066,-2.086
23.94,-4.4686,-2.2454,-2.2232
23.97,-4.5671,-2.0566,-2.5105
24,-4.831,-1.8422,-2.9889
24.03,-5.2524,-1.6033,-3.6491
24.06,-5.7633,-1.3417,-4.4216
24.09,-6.2415,-1.0601,-5.1814
24.12,-6.5293,-0.76273,-5.7666
24.15,-6.4633,-0.45476,-6.0085
24.18,-5.9088,-0.14158,-5.7672
24.21,-4.7918,0.1722,-4.964
24.24,-3.1202,0.48348,-3.6037
24.27,-0.99111,0.79097,-1.7821
24.3,1.4197,1.095,0.32477
24.33,3.8829,1.3967,2.4862
24.36,6.1507,1.6973,4.4535
24.39,7.9963,1.9968,5.9995
24.42,9.248,2.2938,6.9542
24.45,9.8143,2.5853,7.229
24.48,9.6932,2.8668,6.8265
24.51,8.9672,3.1328,5.8344
24.54,7.7839,3.3776,4.4063
24.57,6.3285,3.5957,2.7328
24.6,4.7918,3.7814,1.0104
24.63,3.3415,3.9288,-0.58734
24.66,2.1007,4.0319,-1.9312
24.69,1.1367,4.0835,-2.9468
24.72,0.46224,4.0764,-3.6142
24.75,0.045731,4.0035,-3.9577
24.78,-0.17046,3.8592,-4.0296
24.81,-0.24971,3.641,-3.8907
24.84,-0.24281,3.3509,-3.5938
24.87,-0.17562,2.9961,-3.1717
24.9,-0.045483,2.5889,-2.6344
24.93,0.17326,2.1462,-1.973
24.96,0.516,1.6878,-1.1718
24.99,1.0103,1.2339,-0.22361
25.02,1.6587,0.80308,0.85563
25.05,2.4261,0.41019,2.0159
25.08,3.2357,0.065298,3.1704
25.11,3.9761,-0.2269,4.203
25.14,4.5167,-0.46667,4.9833
25.17,4.7313,-0.65827,5.3896
25.2,4.5233,-0.80878,5.3321
25.23,3.8469,-0.9268,4.7737
25.26,2.7204,-1.0215,3.7419
25.29,1.2277,-1.1019,2.3295
25.32,-0.49303,-1.1761,0.68311
25.35,-2.2699,-1.2514,-1.0185
25.38,-3.9245,-1.3331,-2.5913
25.41,-5.2983,-1.4249,-3.8734
25.44,-6.2744,-1.5276,-4.7468
25.47,-6.7893,-1.6392,-5.1501
25.5,-6.8346,-1.7549,-5.0798
25.53,-6.449,-1.8669,-4.5822
25.56,-5.704,-1.9657,-3.7383
25.59,-4.6882,-2.0414,-2.6469
25.62,-3.4938,-2.0845,-1.4094
25.65,-2.2083,-2.0877,-0.12057
25.68,-0.91168,-2.0467,1.1351
25.71,0.32176,-1.9605,2.2823
25.74,1.4209,-1.831,3.2519
25.77,2.3167,-1.6626,3.9794
25.8,2.946,-1.4612,4.4071
25.83,3.2587,-1.2332,4.4919
25.86,3.2296,-0.98532,4.2149
25.89,2.8683,-0.72424,3.5926
25.92,2.2262,-0.45696,2.6832
25.95,1.3948,-0.19122,1.586
25.98,0.49568,0.064177,0.4315
26.01,-0.33713,0.29938,-0.63651
26.04,-0.97971,0.50395,-1.4837
26.07,-1.3398,0.66783,-2.0076
26.1,-1.3723,0.7825,-2.1548
26.13,-1.0859,0.84214,-1.9281
26.16,-0.5372,0.84452,-1.3817
26.19,0.18356,0.7912,-0.60764
26.22,0.973,0.68725,0.28575
26.25,1.7353,0.54038,1.1949
26.28,2.3977,0.35982,2.0378
26.31,2.9176,0.1552,2.7624
26.34,3.2805,-0.064213,3.3447
26.37,3.4894,-0.28988,3.7793
26.4,3.5519,-0.51399,4.0659
26.43,3.4681,-0.7292,4.1973
26.46,3.2244,-0.92841,4.1528
26.49,2.7957,-1.1049,3.9006
26.52,2.1547,-1.2528,3.4075
26.55,1.2858,-1.368,2.6538
26.58,0.19863,-1.449,1.6476
26.61,-1.0631,-1.4978,0.43471
26.64,-2.422,-1.5202,-0.90186
26.67,-3.7764,-1.5249,-2.2515
26.7,-5.017,-1.5225,-3.4945
26.73,-6.0476,-1.5235,-4.5242
26.76,-6.8026,-1.5359,-5.2667
26.79,-7.2576,-1.5641,-5.6935
26.82,-7.43,-1.6072,-5.8228
26.85,-7.3689,-1.6598,-5.7091
26.88,-7.1376,-1.7127,-5.4249
26.91,-6.7936,-1.7551,-5.0384
26.94,-6.3717,-1.7765,-4.5952
26.97,-5.8751,-1.7684,-4.1067
27,-5.2772,-1.726,-3.5512
27.03,-4.5331,-1.6475,-2.8857
27.06,-3.5985,-1.5341,-2.0644
27.09,-2.4495,-1.3884,-1.0611
27.12,-1.0993,-1.213,0.1137
27.15,0.39417,-1.0099,1.404
27.18,1.9313,-0.77976,2.711
27.21,3.3837,-0.52311,3.9068
27.24,4.6148,-0.24105,4.8559
27.27,5.5028,0.063268,5.4395
27.3,5.9607,0.38368,5.577
27.33,5.9509,0.71077,5.2401
27.36,5.4898,1.0326,4.4572
27.39,4.6447,1.3361,3.3086
27.42,3.5226,1.6092,1.9134
27.45,2.2556,1.8426,0.41298
27.48,0.98448,2.0313,-1.0468
27.51,-0.15637,2.1748,-2.3311
27.54,-1.051,2.2766,-3.3276
27.57,-1.6111,2.3433,-3.9544
27.6,-1.7825,2.3821,-4.1646
27.63,-1.5483,2.4001,-3.9484
27.66,-0.93146,2.4026,-3.334
27.69,0.0071932,2.393,-2.3858
27.72,1.1726,2.3738,-1.2012
27.75,2.4436,2.3466,0.097058
27.78,3.6852,2.3137,1.3715
27.81,4.7632,2.2783,2.4849
27.84,5.5602,2.2445,3.3157
27.87,5.9903,2.216,3.7743
27.9,6.0092,2.1955,3.8137
27.93,5.6174,2.183,3.4344
27.96,4.8572,2.1753,2.6819
27.99,3.8022,2.1664,1.6358
28.02,2.544,2.1482,0.39584
28.05,1.1777,2.1126,-0.93493
28.08,-0.20952,2.0535,-2.263
28.11,-1.5441,1.9683,-3.5124
28.14,-2.7661,1.8586,-4.6248
28.17,-3.824,1.7304,-5.5544
28.2,-4.6674,1.5919,-6.2593
28.23,-5.2416,1.452,-6.6936
28.26,-5.4861,1.3179,-6.804
28.29,-5.3406,1.1936,-6.5342
28.32,-4.7566,1.0793,-5.8359
28.35,-3.7133,0.97172,-4.6851
28.38,-2.2329,0.86615,-3.0991
28.41,-0.3914,0.75801,-1.1494
28.44,1.68,0.64483,1.0351
28.47,3.8039,0.5271,3.2768
28.5,5.7775,0.40813,5.3694
28.53,7.3999,0.29278,7.1071
28.56,8.5027,0.18542,8.3173
28.59,8.9772,0.087979,8.8893
28.62,8.7925,-0.0015293,8.794
28.65,8.0003,-0.089175,8.0895
28.68,6.7271,-0.18405,6.9111
28.71,5.1524,-0.29607,5.4484
28.74,3.4796,-0.43334,3.913
28.77,1.904,-0.59978,2.5038
28.8,0.58329,-0.79367,1.377
28.83,-0.38327,-1.0077,0.62447
28.86,-0.96439,-1.2307,0.26628
28.89,-1.1945,-1.4495,0.25507
28.92,-1.1604,-1.6528,0.49234
28.95,-0.98136,-1.8326,0.85126
28.98,-0.78493,-1.9864,1.2015
29.01,-0.68547,-2.1165,1.431
29.04,-0.76711,-2.2286,1.4615
29.07,-1.0746,-2.33,1.2553
29.1,-1.6126,-2.4264,0.81388
29.13,-2.3515,-2.5209,0.16946
29.16,-3.2395,-2.6126,-0.62685
29.19,-4.2156,-2.6977,-1.518
29.22,-5.2219,-2.7707,-2.4513
29.25,-6.2114,-2.8267,-3.3847
29.28,-7.1509,-2.8632,-4.2877
29.31,-8.0178,-2.8808,-5.137
29.34,-8.7933,-2.8833,-5.91
29.37,-9.4527,-2.8762,-6.5765
29.4,-9.9583,-2.8649,-7.0934
29.43,-10.255,-2.8525,-7.4029
29.46,-10.275,-2.8386,-7.4368
29.49,-9.9457,-2.8185,-7.1272
29.52,-9.2046,-2.7845,-6.4201
29.55,-8.0195,-2.7271,-5.2923
29.58,-6.4026,-2.6373,-3.7653
29.61,-4.4218,-2.5084,-1.9134
29.64,-2.2009,-2.3373,0.1364
29.67,0.09004,-2.1248,2.2148
29.7,2.2559,-1.8748,4.1307
29.73,4.1037,-1.5933,5.697
29.76,5.4731,-1.287,6.76
29.79,6.2619,-0.96217,7.2241
29.82,6.4434,-0.6247,7.0681
29.85,6.0701,-0.28018,6.3503
29.88,5.2636,0.065322,5.1983
29.91,4.1928,0.4046,3.7882
29.94,3.0444,0.72913,2.3153
29.97,1.9919,1.0297,0.9622
30,1.1691,1.2974,-0.12831
30.03,0.65395,1.5259,-0.87198
30.06,0.46342,1.7125,-1.2491
30.09,0.56123,1.8591,-1.2979
30.12,0.87431,1.9724,-1.0981
30.15,1.3138,2.062,-0.74827
30.18,1.7953,2.1387,-0.34342
30.21,2.2541,2.2113,0.042825
30.24,2.6525,2.2847,0.36776
30.27,2.9785,2.3589,0.61964
30.3,3.238,2.4284,0.80956
30.33,3.443,2.4847,0.95834
30.36,3.6006,2.518,1.0826
30.39,3.7046,2.5207,1.1839
30.42,3.7334,2.4893,1.2441
30.45,3.6536,2.4255,1.228
30.48,3.4282,2.3361,1.092
30.51,3.0279,2.231,0.7969
30.54,2.4416,2.1206,0.32102
30.57,1.6842,2.0135,-0.32932
30.6,0.79935,1.9144,-1.115
30.63,-0.14295,1.8232,-1.9662
30.66,-1.0543,1.7361,-2.7904
30.69,-1.8394,1.6469,-3.4863
30.72,-2.4098,1.5499,-3.9597
30.75,-2.697,1.4414,-4.1383
30.78,-2.6639,1.3214,-3.9853
30.81,-2.3118,1.1935,-3.5053
30.84,-1.6826,1.0634,-2.746
30.87,-0.85501,0.93724,-1.7922
30.9,0.065117,0.8191,-0.75398
30.93,0.95844,0.70945,0.24899
30.96,1.7094,0.60466,1.1048
30.99,2.224,0.49776,1.7262
31.02,2.4446,0.38044,2.0641
31.05,2.3604,0.24566,2.1148
31.08,2.0103,0.090069,1.9202
31.11,1.4764,-0.084296,1.5607
31.14,0.87064,-0.26966,1.1403
31.17,0.31474,-0.45361,0.76835
31.2,-0.082256,-0.62138,0.53912
31.23,-0.24438,-0.75878,0.51441
31.26,-0.1432,-0.85502,0.71182
31.29,0.19678,-0.90476,1.1015
31.32,0.70315,-0.90897,1.6121
31.35,1.27,-0.87441,2.1444
31.38,1.7785,-0.81199,2.5905
31.41,2.1198,-0.73438,2.8541
31.44,2.2146,-0.65367,2.8683
31.47,2.0265,-0.57935,2.6059
31.5,1.5651,-0.51726,2.0823
31.53,0.88068,-0.46945,1.3501
31.56,0.051234,-0.43491,0.48615
31.59,-0.83457,-0.41082,-0.42375
31.62,-1.6937,-0.39389,-1.2998
31.65,-2.4609,-0.38142,-2.0795
31.68,-3.0949,-0.37186,-2.723
31.71,-3.5772,-0.36478,-3.2124
31.74,-3.9059,-0.36033,-3.5455
31.77,-4.0862,-0.35852,-3.7277
31.8,-4.1225,-0.35855,-3.764
31.83,-4.0125,-0.35846,-3.6541
31.86,-3.7467,-0.35525,-3.3915
31.89,-3.3128,-0.34553,-2.9673
31.92,-2.7028,-0.32645,-2.3764
31.95,-1.9218,-0.29679,-1.625
31.98,-0.99441,-0.25776,-0.73664
32.01,0.032141,-0.21348,0.24562
32.04,1.0901,-0.17061,1.2607
32.07,2.0976,-0.13748,2.2351
32.1,2.9689,-0.12255,3.0914
32.13,3.6254,-0.1326,3.758
32.16,4.0063,-0.17108,4.1774
32.19,4.0766,-0.23682,4.3134
32.22,3.8314,-0.32369,4.1551
32.25,3.2969,-0.42119,3.7181
32.28,2.5269,-0.51602,3.0429
32.31,1.5979,-0.59442,2.1923
32.34,0.60131,-0.64476,1.2461
32.37,-0.36473,-0.65987,0.29515
32.4,-1.2047,-0.63863,-0.56608
32.43,-1.8349,-0.58629,-1.2486
32.46,-2.1923,-0.51353,-1.6788
32.49,-2.2427,-0.43435,-1.8084
32.52,-1.9862,-0.36318,-1.6231
32.55,-1.4603,-0.3119,-1.1484
32.58,-0.73819,-0.28754,-0.45065
32.61,0.077269,-0.29094,0.36821
32.64,0.8643,-0.31703,1.1813
32.67,1.4966,-0.35629,1.8529
32.7,1.8598,-0.39737,2.2572
32.73,1.8668,-0.42986,2.2966
32.76,1.4712,-0.44674,1.9179
32.79,0.67528,-0.44582,1.1211
32.82,-0.46801,-0.42978,-0.038228
32.85,-1.8598,-0.40489,-1.4549
32.88,-3.3657,-0.37881,-2.9869
32.91,-4.8312,-0.35808,-4.4731
32.94,-6.0989,-0.34603,-5.7528
32.97,-7.0272,-0.34177,-6.6854
33,-7.5065,-0.34047,-7.1661
33.03,-7.4726,-0.33487,-7.1378
33.06,-6.9145,-0.3177,-6.5968
33.09,-5.8768,-0.28412,-5.5926
33.12,-4.4555,-0.23366,-4.2219
33.15,-2.7878,-0.17092,-2.6169
33.18,-1.0357,-0.10492,-0.93078
33.21,0.63389,-0.047102,0.68099
33.24,2.0705,-0.0085483,2.079
33.27,3.1601,0.0028189,3.1573
33.3,3.8412,-0.015594,3.8568
33.33,4.1119,-0.060167,4.1721
33.36,4.0296,-0.12167,4.1512
33.39,3.6995,-0.18724,3.8868
33.42,3.256,-0.24318,3.4992
33.45,2.8382,-0.2779,3.1161
33.48,2.5652,-0.28424,2.8494
33.51,2.5153,-0.26062,2.7759
33.54,2.7129,-0.21076,2.9236
33.57,3.1263,-0.14214,3.2684
33.6,3.6755,-0.063554,3.7391
33.63,4.2495,0.017334,4.2322
33.66,4.7272,0.096015,4.6312
33.69,5,0.17199,4.828
33.72,4.9887,0.24832,4.7403
33.75,4.6539,0.33006,4.3238
33.78,3.9976,0.42187,3.5757
33.81,3.0571,0.52567,2.5315
33.84,1.8946,0.63894,1.2557
33.87,0.58481,0.75414,-0.16933
33.9,-0.79449,0.85965,-1.6541
33.93,-2.1683,0.94195,-3.1102
33.96,-3.4654,0.98859,-4.454
33.99,-4.617,0.99128,-5.6083
34.02,-5.5539,0.94824,-6.5022
34.05,-6.2073,0.86515,-7.0725
34.08,-6.5131,0.75448,-7.2676
34.11,-6.4212,0.63309,-7.0543
34.14,-5.9082,0.51871,-6.4269
34.17,-4.9889,0.42609,-5.415
34.2,-3.7245,0.36375,-4.0882
34.23,-2.2225,0.33213,-2.5546
34.26,-0.62687,0.32375,-0.95062
34.29,0.90043,0.32539,0.57504
34.32,2.2046,0.32181,1.8828
34.35,3.1636,0.30017,2.8634
34.38,3.7093,0.25405,3.4552
34.41,3.8388,0.18594,3.6529
34.44,3.6131,0.10743,3.5057
34.47,3.1427,0.037075,3.1056
34.5,2.5642,-0.0039215,2.5681
34.53,2.0116,0.0029925,2.0086
34.56,1.5904,0.068632,1.5218
34.59,1.3591,0.19256,1.1666
34.62,1.3221,0.36212,0.95995
34.65,1.4348,0.55442,0.8804
34.68,1.62,0.74092,0.87904
34.71,1.7883,0.89347,0.89484
34.74,1.8606,0.99055,0.87004
34.77,1.784,1.0219,0.76205
34.8,1.5403,0.99059,0.54967
34.83,1.1449,0.9117,0.23323
34.86,0.63829,0.80824,-0.16994
34.89,0.072759,0.70507,-0.63231
34.92,-0.49984,0.6226,-1.1224
34.95,-1.0371,0.57169,-1.6088
34.98,-1.5089,0.55141,-2.0603
35.01,-1.8947,0.54979,-2.4445
35.04,-2.1773,0.54775,-2.7251
35.07,-2.3357,0.52474,-2.8604
35.1,-2.3418,0.46471,-2.8065
35.13,-2.162,0.3607,-2.5227
35.16,-1.7647,0.21674,-1.9815
35.19,-1.1321,0.046645,-1.1788
35.22,-0.27225,-0.13001,-0.14225
35.25,0.77184,-0.29347,1.0653
35.28,1.9197,-0.42937,2.3491
35.31,3.0602,-0.5326,3.5928
35.34,4.0659,-0.60843,4.6743
35.37,4.8137,-0.67048,5.4842
35.4,5.2062,-0.73616,5.9423
35.43,5.1896,-0.82087,6.0105
35.46,4.7641,-0.93275,5.6969
35.49,3.983,-1.0694,5.0524
35.52,2.9426,-1.2178,4.1604
35.55,1.764,-1.357,3.121
35.58,0.57066,-1.464,2.0347
35.61,-0.53175,-1.5196,0.98789
35.64,-1.4712,-1.5142,0.043037
35.67,-2.2162,-1.4505,-0.76565
35.7,-2.7743,-1.3436,-1.4307
35.73,-3.1828,-1.217,-1.9658
35.76,-3.4955,-1.0972,-2.3983
35.79,-3.7678,-1.0068,-2.761
35.82,-4.0447,-0.95857,-3.0861
35.85,-4.3529,-0.95285,-3.4
35.88,-4.6981,-0.97742,-3.7207
35.91,-5.0672,-1.0112,-4.056
35.94,-5.4325,-1.0299,-4.4026
35.97,-5.7583,-1.0131,-4.7453
36,-6.006,-0.94908,-5.0569
36.03,-6.1386,-0.83877,-5.2999
36.06,-6.124,-0.69512,-5.4289
36.09,-5.937,-0.54008,-5.3969
36.12,-5.5621,-0.39902,-5.1631
36.15,-4.9964,-0.29437,-4.702
36.18,-4.2518,-0.24011,-4.0117
36.21,-3.3577,-0.23833,-3.1194
36.24,-2.3611,-0.2788,-2.0823
36.27,-1.3239,-0.34142,-0.98245
36.3,-0.31655,-0.40093,0.084377
36.33,0.59062,-0.4327,1.0233
36.36,1.3386,-0.41811,1.7567
36.39,1.8897,-0.34832,2.2381
36.42,2.2352,-0.22573,2.4609
36.45,2.3976,-0.06284,2.4604
36.48,2.4277,0.121,2.3067
36.51,2.3961,0.30413,2.092
36.54,2.3807,0.46724,1.9134
36.57,2.4522,0.59728,1.8549
36.6,2.6621,0.68964,1.9725
36.63,3.0331,0.74851,2.2846
36.66,3.5555,0.78523,2.7703
36.69,4.1887,0.81539,3.3733
36.72,4.8674,0.85517,4.0123
36.75,5.5116,0.91777,4.5938
36.78,6.037,1.0108,5.0262
36.81,6.3658,1.1345,5.2312
36.84,6.4355,1.2824,5.1531
36.87,6.2057,1.4418,4.7639
36.9,5.663,1.597,4.066
36.93,4.8231,1.7316,3.0916
36.96,3.7317,1.8315,1.9002
36.99,2.4628,1.8873,0.57548
37.02,1.1144,1.8952,-0.78088
37.05,-0.19914,1.8574,-2.0566
37.08,-1.3578,1.7808,-3.1386
37.11,-2.2501,1.6752,-3.9254
37.14,-2.7881,1.5515,-4.3396
37.17,-2.9217,1.419,-4.3407
37.2,-2.6495,1.2843,-3.9338
37.23,-2.0228,1.1503,-3.1731
37.26,-1.1418,1.0167,-2.1585
37.29,-0.14277,0.88099,-1.0238
37.32,0.82187,0.73995,0.081915
37.35,1.6072,0.59128,1.0159
37.38,2.0996,0.43476,1.6648
37.41,2.2361,0.27286,1.9632
37.44,2.0142,0.11042,1.9038
37.47,1.492,-0.046211,1.5382
37.5,0.77643,-0.19053,0.96696
37.53,0.0031121,-0.31717,0.32029
37.56,-0.68883,-0.42286,-0.26596
37.59,-1.182,-0.50684,-0.67521
37.62,-1.4016,-0.57061,-0.83099
37.65,-1.3271,-0.61723,-0.70984
37.68,-0.99444,-0.6504,-0.34404
37.71,-0.48772,-0.67364,0.18592
37.74,0.077513,-0.68978,0.76729
37.77,0.57517,-0.70096,1.2761
37.8,0.89037,-0.70897,1.5993
37.83,0.93803,-0.71572,1.6537
37.86,0.67535,-0.72364,1.399
37.89,0.10704,-0.73572,0.84276
37.92,-0.71712,-0.75508,0.037954
37.95,-1.7108,-0.78418,-0.92666
37.98,-2.7642,-0.82393,-1.9403
38.01,-3.7588,-0.87289,-2.8859
38.04,-4.582,-0.92716,-3.6548
38.07,-5.14,-0.98076,-4.1593
38.1,-5.3677,-1.0268,-4.3409
38.13,-5.2341,-1.0593,-4.1749
38.16,-4.745,-1.0741,-3.6709
38.19,-3.941,-1.071,-2.87
38.22,-2.8932,-1.0532,-1.84
38.25,-1.6951,-1.0269,-0.66822
38.28,-0.45385,-1,0.54618
38.31,0.72165,-0.97953,1.7012
38.34,1.7313,-0.96971,2.701
38.37,2.4944,-0.97053,3.4649
38.4,2.9584,-0.97721,3.9356
38.43,3.1042,-0.98096,4.0851
38.46,2.9475,-0.97099,3.9185
38.49,2.5366,-0.93704,3.4736
38.52,1.9444,-0.87213,2.8165
38.55,1.2588,-0.77466,2.0335
38.58,0.56972,-0.64934,1.2191
38.61,-0.043807,-0.50669,0.46289
38.64,-0.52448,-0.36121,-0.16327
38.67,-0.84439,-0.22847,-0.61592
38.7,-1.0076,-0.1219,-0.88568
38.73,-1.0471,-0.049883,-0.99721
38.76,-1.017,-0.013895,-1.0031
38.79,-0.98045,-0.0080536,-0.9724
38.82,-0.99625,-0.020245,-0.976
38.85,-1.106,-0.034602,-1.0714
38.88,-1.3248,-0.034836,-1.2899
38.91,-1.6368,-0.0077373,-1.6291
38.94,-1.9976,0.053863,-2.0515
38.97,-2.3416,0.1493,-2.4909
39,-2.5946,0.26984,-2.8645
39.03,-2.6883,0.40004,-3.0883
39.06,-2.5733,0.52061,-3.0939
39.09,-2.2294,0.61207,-2.8414
39.12,-1.6697,0.65867,-2.3284
39.15,-0.93873,0.65178,-1.5905
39.18,-0.10427,0.59203,-0.6963
39.21,0.75436,0.48973,0.26464
39.24,1.5597,0.36347,1.1963
39.27,2.2482,0.23708,2.0112
39.3,2.7785,0.13529,2.6432
39.33,3.1344,0.079205,3.0552
39.36,3.3231,0.082135,3.241
39.39,3.369,0.14686,3.2221
39.42,3.3046,0.26481,3.0398
39.45,3.1622,0.41747,2.7447
39.48,2.9664,0.57977,2.3866
39.51,2.7309,0.72488,2.006
39.54,2.4576,0.82942,1.6282
39.57,2.1395,0.87813,1.2614
39.6,1.7656,0.86687,0.89869
39.63,1.3252,0.80341,0.52174
39.66,0.81301,0.70572,0.1073
39.69,0.23197,0.59807,-0.3661
39.72,-0.40563,0.50582,-0.91146
39.75,-1.0779,0.44985,-1.5278
39.78,-1.7545,0.44191,-2.1964
39.81,-2.3975,0.48199,-2.8795
39.84,-2.9639,0.55813,-3.522
39.87,-3.4073,0.64897,-4.0563
39.9,-3.6818,0.72834,-4.4102
39.93,-3.7463,0.77111,-4.5175
39.96,-3.5703,0.75897,-4.3292
39.99,-3.1401,0.68481,-3.8249
40.02,-2.4651,0.55495,-3.02
40.05,-1.5805,0.38844,-1.9689
40.08,-0.54797,0.21362,-0.76158
40.11,0.54946,0.062652,0.48681
40.14,1.6167,-0.034983,1.6517
40.17,2.5595,-0.058668,2.6181
40.2,3.2984,-0.0011757,3.2996
40.23,3.7821,0.12938,3.6527
40.26,3.9952,0.31064,3.6846
40.29,3.9613,0.51001,3.4512
40.32,3.7369,0.69077,3.0462
40.35,3.4011,0.81922,2.5819
40.38,3.0385,0.87123,2.1673
40.41,2.723,0.83713,1.8858
40.44,2.5026,0.72363,1.779
40.47,2.3909,0.55267,1.8382
40.5,2.3646,0.35698,2.0076
40.53,2.3701,0.17362,2.1964
40.56,2.3353,0.036412,2.2989
40.59,2.1864,-0.030985,2.2173
40.62,1.864,-0.020001,1.884
40.65,1.3372,0.060902,1.2763
40.68,0.61179,0.18777,0.42401
40.71,-0.26847,0.3259,-0.59437
40.74,-1.2272,0.4368,-1.664
40.77,-2.1669,0.48602,-2.6529
40.8,-2.9834,0.45024,-3.4336
40.83,-3.5815,0.32213,-3.9037
40.86,-3.8892,0.11199,-4.0012
40.89,-3.867,-0.15414,-3.7128
40.92,-3.5134,-0.43953,-3.0739
40.95,-2.8641,-0.70396,-2.1601
40.98,-1.9859,-0.9115,-1.0744
41.01,-0.96763,-1.0373,0.069702
41.04,0.092507,-1.0723,1.1648
41.07,1.099,-1.0239,2.1229
41.1,1.9702,-0.91465,2.8848
41.13,2.6469,-0.77659,3.4235
41.16,3.0963,-0.64476,3.7411
41.19,3.3123,-0.55,3.8623
41.22,3.3113,-0.51305,3.8244
41.25,3.1252,-0.54084,3.6661
41.28,2.7925,-0.62583,3.4183
41.31,2.3498,-0.74831,3.0981
41.34,1.8254,-0.88111,2.7065
41.37,1.2358,-0.99564,2.2314
41.4,0.58573,-1.068,1.6537
41.43,-0.12721,-1.0837,0.95645
41.46,-0.90661,-1.0405,0.13393
41.49,-1.7498,-0.94874,-0.80103
41.52,-2.6415,-0.82826,-1.8133
41.55,-3.5507,-0.70455,-2.8462
41.58,-4.4304,-0.6031,-3.8273
41.61,-5.2224,-0.5442,-4.6782
41.64,-5.8643,-0.53878,-5.3256
41.67,-6.2993,-0.58633,-5.7129
41.7,-6.4849,-0.67511,-5.8098
41.73,-6.4008,-0.78457,-5.6162
41.76,-6.0524,-0.88953,-5.1629
41.79,-5.4709,-0.96519,-4.5057
41.82,-4.7094,-0.99197,-3.7174
41.85,-3.8354,-0.95929,-2.8761
41.88,-2.9218,-0.86749,-2.0543
41.91,-2.0375,-0.72765,-1.3099
41.94,-1.2394,-0.55927,-0.68009
41.97,-0.56541,-0.38641,-0.179
42,-0.032193,-0.23306,0.20087
42.03,0.36564,-0.11858,0.48422
42.06,0.65246,-0.054205,0.70667
42.09,0.86629,-0.041238,0.90753
42.12,1.0517,-0.071176,1.1229
42.15,1.2516,-0.12775,1.3794
42.18,1.4994,-0.19038,1.6897
42.21,1.8118,-0.23824,2.0501
42.24,2.185,-0.25423,2.4392
42.27,2.5927,-0.22793,2.8206
42.3,2.9893,-0.15714,3.1464
42.33,3.3165,-0.04771,3.3642
42.36,3.5133,0.088138,3.4252
42.39,3.5274,0.23459,3.2928
42.42,3.3268,0.3754,2.9514
42.45,2.9086,0.49691,2.4117
42.48,2.3039,0.59016,1.7137
42.51,1.5756,0.65201,0.92356
42.54,0.8114,0.68497,0.12643
42.57,0.11079,0.69601,-0.58523
42.6,-0.43092,0.69485,-1.1258
42.63,-0.73862,0.69184,-1.4305
42.66,-0.77069,0.69622,-1.4669
42.69,-0.52676,0.71474,-1.2415
42.72,-0.048416,0.75098,-0.79939
42.75,0.58749,0.80525,-0.21775
42.78,1.2816,0.875,0.40658
42.81,1.9284,0.95549,0.97287
42.84,2.4334,1.0406,1.3928
42.87,2.7277,1.1236,1.6041
42.9,2.7771,1.1977,1.5795
42.93,2.5855,1.2568,1.3287
42.96,2.1904,1.296,0.89442
42.99,1.6538,1.3115,0.34234
43.02,1.0495,1.3015,-0.25199
43.05,0.44926,1.2662,-0.81693
43.08,-0.08886,1.2076,-1.2965
43.11,-0.52819,1.1298,-1.658
43.14,-0.85624,1.0381,-1.8944
43.17,-1.0822,0.93875,-2.021
43.2,-1.2302,0.83782,-2.068
43.23,-1.3301,0.74077,-2.0709
43.26,-1.4077,0.65156,-2.0592
43.29,-1.4768,0.57225,-2.0491
43.32,-1.5351,0.50288,-2.038
43.35,-1.5634,0.44169,-2.0051
43.38,-1.5307,0.3856,-1.9163
43.41,-1.4015,0.33089,-1.7324
43.44,-1.1459,0.27399,-1.4199
43.47,-0.74896,0.2122,-0.96116
43.5,-0.21778,0.1442,-0.36198
43.53,0.41571,0.070371,0.34534
43.56,1.0971,-0.007153,1.1042
43.59,1.7566,-0.084756,1.8413
43.62,2.3205,-0.15784,2.4784
43.65,2.7238,-0.2215,2.9453
43.68,2.9221,-0.27137,3.1934
43.71,2.8998,-0.30436,3.2042
43.74,2.6736,-0.31943,2.9931
43.77,2.2889,-0.31795,2.6069
43.8,1.8109,-0.3039,2.1148
43.83,1.3118,-0.28348,1.5953
43.86,0.857,-0.26442,1.1214
43.89,0.49221,-0.25485,0.74707
43.92,0.23606,-0.26202,0.49807
43.95,0.078022,-0.29093,0.36895
43.98,-0.016844,-0.34329,0.32645
44.01,-0.098067,-0.41694,0.31888
44.04,-0.21689,-0.50584,0.28895
44.07,-0.41338,-0.60084,0.18745
44.1,-0.70649,-0.69102,-0.015465
44.13,-1.089,-0.76553,-0.32349
44.16,-1.5287,-0.81543,-0.71328
44.19,-1.9748,-0.83539,-1.1394
44.22,-2.3685,-0.8248,-1.5437
44.25,-2.6548,-0.78808,-1.8667
44.28,-2.7933,-0.73405,-2.0593
44.31,-2.7652,-0.67446,-2.0908
44.34,-2.5759,-0.62195,-1.954
44.37,-2.2524,-0.58767,-1.6648
44.4,-1.8373,-0.57915,-1.2582
44.43,-1.3799,-0.59865,-0.78123
44.46,-0.92738,-0.64255,-0.28483
44.49,-0.51802,-0.70167,0.18365
44.52,-0.17667,-0.76282,0.58615
44.55,0.086015,-0.81107,0.89709
44.58,0.27138,-0.8326,1.104
44.61,0.38851,-0.8174,1.2059
44.64,0.44917,-0.76149,1.2107
44.67,0.46321,-0.66808,1.1313
44.7,0.43544,-0.54743,0.98287
44.73,0.3646,-0.4154,0.78
44.76,0.24431,-0.29074,0.53505
44.79,0.06583,-0.19175,0.25758
44.82,-0.17817,-0.13277,-0.045401
44.85,-0.48965,-0.12127,-0.36838
44.88,-0.86178,-0.15601,-0.70577
44.91,-1.277,-0.22688,-1.0501
44.94,-1.7067,-0.31626,-1.3904
44.97,-2.1133,-0.40202,-1.7112
45,-2.4539,-0.46134,-1.9926
45.03,-2.6862,-0.47494,-2.2112
45.06,-2.7742,-0.43067,-2.3436
45.09,-2.6952,-0.32596,-2.3692
45.12,-2.4435,-0.16856,-2.275
45.15,-2.0342,0.024596,-2.0588
45.18,-1.5012,0.2302,-1.7314
45.21,-0.894,0.42251,-1.3165
45.24,-0.27004,0.57771,-0.84775
45.27,0.31401,0.67787,-0.36385
45.3,0.8117,0.7139,0.097798
45.33,1.1944,0.68684,0.50754
45.36,1.4557,0.60741,0.84829
45.39,1.6115,0.49391,1.1176
45.42,1.6954,0.36898,1.3264
45.45,1.7501,0.25571,1.4944
45.48,1.8169,0.17381,1.6431
45.51,1.9256,0.13664,1.789
45.54,2.0862,0.14924,1.937
45.57,2.2858,0.20791,2.0779
45.6,2.4907,0.30118,2.1895
45.63,2.6533,0.41197,2.2414
45.66,2.7234,0.52049,2.2029
45.69,2.6603,0.60753,2.0527
45.72,2.4436,0.6575,1.7861
45.75,2.0804,0.66083,1.4196
45.78,1.6065,0.61538,0.99111
45.81,1.0816,0.5267,0.5549
45.84,0.57929,0.40711,0.17217
45.87,0.17368,0.27377,-0.10008
45.9,-0.0743,0.14602,-0.22032
45.93,-0.12844,0.042493,-0.17094
45.96,0.016009,-0.021755,0.037763
45.99,0.33155,-0.037428,0.36898
46.02,0.76364,-0.0023325,0.76597
46.05,1.2407,0.078407,1.1623
46.08,1.6867,0.19324,1.4934
46.11,2.0338,0.32604,1.7078
46.14,2.2325,0.45858,1.774
46.17,2.2576,0.57322,1.6844
46.2,2.1087,0.65541,1.4533
46.23,1.8066,0.69552,1.1111
46.26,1.3859,0.68989,0.69598
46.29,0.88618,0.64088,0.24531
46.32,0.34417,0.55604,-0.21187
46.35,-0.21225,0.44664,-0.6589
46.38,-0.76615,0.32584,-1.092
46.41,-1.3103,0.20674,-1.517
46.44,-1.8431,0.10078,-1.9439
46.47,-2.3631,0.016495,-2.3796
46.5,-2.8637,-0.041162,-2.8225
46.53,-3.3298,-0.070962,-3.2588
46.56,-3.7369,-0.075103,-3.6618
46.59,-4.0539,-0.058562,-3.9953
46.62,-4.2474,-0.028243,-4.2191
46.65,-4.2885,0.0079602,-4.2964
46.68,-4.1589,0.042116,-4.201
46.71,-3.8555,0.067125,-3.9226
46.74,-3.3925,0.077462,-3.47
46.77,-2.7999,0.069739,-2.8696
46.8,-2.1194,0.043025,-2.1624
46.83,-1.3983,-0.0011014,-1.3972
46.86,-0.68183,-0.058803,-0.62303
46.89,-0.0074488,-0.12452,0.11707
46.92,0.59997,-0.19172,0.79169
46.95,1.1294,-0.25382,1.3832
46.98,1.5821,-0.30505,1.8872
47.01,1.9677,-0.34127,2.309
47.04,2.2984,-0.36045,2.6589
47.07,2.5833,-0.36292,2.9462
47.1,2.8236,-0.35126,3.1749
47.13,3.0109,-0.32983,3.3407
47.16,3.1269,-0.30412,3.431
47.19,3.1473,-0.28002,3.4273
47.22,3.047,-0.26299,3.31
47.25,2.8065,-0.25736,3.0639
47.28,2.4182,-0.26578,2.684
47.31,1.8909,-0.28885,2.1798
47.34,1.2516,-0.325,1.5766
47.37,0.5439,-0.37062,0.91453
47.4,-0.17566,-0.42037,0.24471
47.43,-0.84509,-0.46776,-0.37733
47.46,-1.4048,-0.50596,-0.89886
47.49,-1.8057,-0.52863,-1.2771
47.52,-2.0158,-0.53088,-1.485
47.55,-2.0242,-0.51011,-1.5141
47.58,-1.8418,-0.46656,-1.3753
47.61,-1.4992,-0.40351,-1.0957
47.64,-1.041,-0.3271,-0.71389
47.67,-0.51963,-0.24555,-0.27408
47.7,0.012034,-0.1681,0.18013
47.73,0.50673,-0.10363,0.61036
47.76,0.92693,-0.059318,0.98625
47.79,1.2465,-0.039465,1.286
47.82,1.4503,-0.044793,1.4951
47.85,1.5315,-0.072283,1.6038
47.88,1.4892,-0.11563,1.6048
47.91,1.3256,-0.16621,1.4918
47.94,1.0455,-0.21442,1.26
47.97,0.65684,-0.25109,0.90792
48,0.17269,-0.26883,0.44152
48.03,-0.38552,-0.26301,-0.12251
48.06,-0.98602,-0.23227,-0.75375
48.09,-1.5863,-0.17854,-1.4077
48.12,-2.1353,-0.10663,-2.0287
48.15,-2.5791,-0.023439,-2.5556
48.18,-2.8681,0.062997,-2.9311
48.21,-2.9658,0.14447,-3.1103
48.24,-2.8567,0.21351,-3.0702
48.27,-2.5506,0.26411,-2.8147
48.3,-2.0834,0.29224,-2.3756
48.33,-1.5127,0.29615,-1.8089
48.36,-0.9094,0.27649,-1.1859
48.39,-0.34581,0.23621,-0.58202
48.42,0.11607,0.18033,-0.064258
48.45,0.43461,0.11551,0.3191
48.48,0.59449,0.049471,0.54502
48.51,0.60733,-0.0097103,0.61704
48.54,0.50697,-0.054463,0.56143
48.57,0.34062,-0.078559,0.41917
48.6,0.15802,-0.07791,0.23593
48.63,0.001071,-0.051186,0.052257
48.66,-0.10373,-0.00014742,-0.10359
48.69,-0.1485,0.07039,-0.21889
48.72,-0.14233,0.15299,-0.29532
48.75,-0.10574,0.2384,-0.34414
48.78,-0.062714,0.31671,-0.37942
48.81,-0.032652,0.37859,-0.41124
48.84,-0.024305,0.41661,-0.44091
48.87,-0.033119,0.42633,-0.45945
48.9,-0.042526,0.40702,-0.44955
48.93,-0.028611,0.36194,-0.39055
48.96,0.03323,0.29799,-0.26476
48.99,0.16151,0.22489,-0.063381
49.02,0.36349,0.1539,0.20959
49.05,0.63291,0.096213,0.5367
49.08,0.95103,0.061356,0.88968
49.11,1.2905,0.055715,1.2348
49.14,1.6208,0.081498,1.5393
49.17,1.9141,0.13627,1.7778
49.2,2.1496,0.21317,1.9365
49.23,2.3158,0.30176,2.014
49.26,2.4098,0.38951,2.0203
49.29,2.4353,0.4636,1.9717
49.32,2.3989,0.51276,1.8862
49.35,2.3067,0.52908,1.7776
49.38,2.1618,0.50923,1.6525
49.41,1.9645,0.45511,1.5094
49.44,1.7136,0.37372,1.3399
49.47,1.409,0.27631,1.1327
49.5,1.0557,0.17685,0.87886
49.53,0.66555,0.090063,0.57549
49.56,0.2587,0.029342,0.22936
49.59,-0.13794,0.0047016,-0.14264
49.62,-0.49401,0.021189,-0.5152
49.65,-0.78049,0.077918,-0.85841
49.68,-0.97484,0.16789,-1.1427
49.71,-1.0654,0.27866,-1.344
49.74,-1.0536,0.39383,-1.4474
49.77,-0.95443,0.49508,-1.4495
49.8,-0.79345,0.56468,-1.3581
49.83,-0.60242,0.58797,-1.1904
49.86,-0.41365,0.55552,-0.96917
49.89,-0.25446,0.46471,-0.71917
49.92,-0.14293,0.32039,-0.46332
49.95,-0.085783,0.13449,-0.22027
49.98,-0.078708,-0.075379,-0.0033298
50.01,-0.10895,-0.28815,0.1792
50.04,-0.15946,-0.48212,0.32266
50.07,-0.21363,-0.63787,0.42424
50.1,-0.25938,-0.74093,0.48155
50.13,-0.2917,-0.78369,0.49198
50.16,-0.31314,-0.76635,0.45322
50.19,-0.33202,-0.69673,0.36471
50.22,-0.3591,-0.58893,0.22983
50.25,-0.40336,-0.46119,0.05783
50.28,-0.46817,-0.33316,-0.135
50.31,-0.54881,-0.22312,-0.32568
50.34,-0.63214,-0.1455,-0.48664
50.37,-0.69856,-0.1091,-0.58946
50.4,-0.72599,-0.11618,-0.60981
50.43,-0.69492,-0.16258,-0.53233
50.46,-0.59351,-0.23867,-0.35483
50.49,-0.42139,-0.33101,-0.090371
50.52,-0.19131,-0.42445,0.23314
50.55,0.071845,-0.50423,0.57607
50.58,0.33454,-0.55802,0.89257
50.61,0.55986,-0.57745,1.1373
50.64,0.71336,-0.55902,1.2724
50.67,0.76844,-0.50451,1.2729
50.7,0.70996,-0.42054,1.1305
50.73,0.53562,-0.31771,0.85333
50.76,0.25498,-0.20916,0.46415
50.79,-0.11335,-0.10886,-0.0044894
50.82,-0.54555,-0.029761,-0.51578
50.85,-1.0163,0.017907,-1.0342
50.88,-1.5014,0.028083,-1.5295
50.91,-1.9793,-0.00023073,-1.979
50.94,-2.4307,-0.062722,-2.368
50.97,-2.8374,-0.15026,-2.6872
51,-3.1811,-0.25009,-2.931
51.03,-3.4421,-0.34756,-3.0945
51.06,-3.6001,-0.42826,-3.1718
51.09,-3.636,-0.48004,-3.1559
51.12,-3.5345,-0.49485,-3.0397
51.15,-3.2878,-0.46995,-2.8178
51.18,-2.8979,-0.40823,-2.4896
51.21,-2.3785,-0.31784,-2.0607
51.24,-1.7545,-0.21087,-1.5436
51.27,-1.0593,-0.10152,-0.95776
51.3,-0.33119,-0.0039812,-0.32721
51.33,0.39108,0.069622,0.32146
51.36,1.0726,0.11095,0.96168
51.39,1.6852,0.11654,1.5687
51.42,2.2085,0.088084,2.1204
51.45,2.6295,0.032108,2.5974
51.48,2.9408,-0.041132,2.9819
51.51,3.1387,-0.11911,3.2578
51.54,3.2213,-0.18872,3.41
51.57,3.1884,-0.23794,3.4263
51.6,3.0423,-0.25729,3.2996
51.63,2.7898,-0.24086,3.0307
51.66,2.4446,-0.18698,2.6315
51.69,2.029,-0.098276,2.1273
51.72,1.5742,0.01859,1.5557
51.75,1.1185,0.15374,0.96474
51.78,0.70269,0.29513,0.40756
51.81,0.36527,0.42993,-0.064658
51.84,0.13603,0.54592,-0.40989
51.87,0.031164,0.63296,-0.6018
51.9,0.0502,0.68414,-0.63394
51.93,0.17589,0.69668,-0.52079
51.96,0.37697,0.67227,-0.29529
51.99,0.61343,0.6169,-0.0034721
52.02,0.84296,0.54006,0.30289
52.05,1.0275,0.45352,0.574
52.08,1.1385,0.36967,0.76878
52.11,1.1594,0.29996,0.8594
52.14,1.0864,0.25328,0.8331
52.17,0.92634,0.23492,0.69141
52.2,0.69325,0.24597,0.44728
52.23,0.40478,0.28339,0.12139
52.26,0.079198,0.34067,-0.26147
52.29,-0.26609,0.40895,-0.67505
52.32,-0.61455,0.47834,-1.0929
52.35,-0.94927,0.53931,-1.4886
52.38,-1.2514,0.58385,-1.8352
52.41,-1.4991,0.60635,-2.1055
52.44,-1.6681,0.60398,-2.2721
52.47,-1.7335,0.57674,-2.3103
52.5,-1.674,0.52714,-2.2012
52.53,-1.4761,0.45971,-1.9359
52.56,-1.1387,0.38026,-1.5189
52.59,-0.67557,0.2953,-0.97088
52.62,-0.11654,0.21135,-0.3279
52.65,0.49544,0.13437,0.36107
52.68,1.109,0.069256,1.0398
52.71,1.6713,0.019476,1.6518
52.74,2.1347,-0.013265,2.148
52.77,2.4638,-0.029164,2.4929
52.8,2.6385,-0.030302,2.6688
52.83,2.6561,-0.020405,2.6765
52.86,2.529,-0.0043969,2.5334
52.89,2.2806,0.012237,2.2683
52.92,1.9403,0.024191,1.9161
52.95,1.5381,0.027073,1.5111
52.98,1.1008,0.018013,1.0828
53.01,0.6495,-0.0039685,0.65347
53.04,0.20002,-0.037897,0.23791
53.07,-0.23579,-0.081097,-0.15469
53.1,-0.64759,-0.12969,-0.5179
53.13,-1.0245,-0.17929,-0.84517
53.16,-1.3538,-0.22561,-1.1281
53.19,-1.6215,-0.26511,-1.3564
53.22,-1.8144,-0.29535,-1.519
53.25,-1.9219,-0.31508,-1.6068
53.28,-1.9396,-0.32423,-1.6154
53.31,-1.871,-0.3236,-1.5474
53.34,-1.7278,-0.31464,-1.4132
53.37,-1.5288,-0.2991,-1.2297
53.4,-1.2974,-0.27889,-1.0186
53.43,-1.0585,-0.2559,-0.80255
53.46,-0.83436,-0.23203,-0.60233
53.49,-0.64308,-0.20912,-0.43396
53.52,-0.49671,-0.189,-0.3077
53.55,-0.40165,-0.17336,-0.22829
53.58,-0.35988,-0.16365,-0.19623
53.61,-0.37058,-0.16094,-0.20964
53.64,-0.43153,-0.16574,-0.26579
53.67,-0.53964,-0.17791,-0.36173
53.7,-0.69054,-0.19668,-0.49386
53.73,-0.87734,-0.2207,-0.65665
53.76,-1.0891,-0.2482,-0.84094
53.79,-1.31,-0.27724,-1.0328
53.82,-1.5192,-0.30582,-1.2134
53.85,-1.6926,-0.3321,-1.3605
53.88,-1.8057,-0.35438,-1.4513
53.91,-1.8377,-0.37124,-1.4664
53.94,-1.7748,-0.38142,-1.3933
53.97,-1.6134,-0.38398,-1.2294
54,-1.3613,-0.37824,-0.98306
54.03,-1.0365,-0.36403,-0.67249
54.06,-0.6648,-0.34178,-0.32302
54.09,-0.27547,-0.31265,0.037176
54.12,0.10294,-0.2786,0.38154
54.15,0.44647,-0.24231,0.68878
54.18,0.73824,-0.20687,0.94512
54.21,0.96918,-0.17546,1.1446
54.24,1.1373,-0.15079,1.2881
54.27,1.2458,-0.1347,1.3805
54.3,1.3011,-0.12777,1.4289
54.33,1.3107,-0.12914,1.4398
54.36,1.2825,-0.13662,1.4191
54.39,1.2247,-0.14692,1.3717
54.42,1.1463,-0.15621,1.3025
54.45,1.0576,-0.16061,1.2182
54.48,0.97089,-0.15682,1.1277
54.51,0.89944,-0.14256,1.042
54.54,0.85624,-0.11688,0.97312
54.57,0.8517,-0.08026,0.93196
54.6,0.89134,-0.034559,0.9259
54.63,0.974,0.017266,0.95673
54.66,1.0911,0.071486,1.0196
54.69,1.2272,0.12404,1.1032
54.72,1.3622,0.17097,1.1913
54.75,1.4739,0.20889,1.2651
54.78,1.5413,0.23533,1.306
54.81,1.5471,0.24913,1.298
54.84,1.4797,0.25057,1.2291
54.87,1.3339,0.24148,1.0924
54.9,1.1106,0.22509,0.88553
54.93,0.81605,0.20571,0.61034
54.96,0.46071,0.18822,0.27248
54.99,0.058709,0.17747,-0.11876
55.02,-0.37256,0.17752,-0.55008
55.05,-0.81254,0.19108,-1.0036
55.08,-1.2376,0.21898,-1.4566
55.11,-1.622,0.25991,-1.8819
55.14,-1.9388,0.31052,-2.2493
55.17,-2.1633,0.3657,-2.529
55.2,-2.2755,0.41922,-2.6947
55.23,-2.2634,0.4645,-2.7279
55.26,-2.126,0.49545,-2.6215
55.29,-1.874,0.50725,-2.3813
55.32,-1.5292,0.49703,-2.0262
55.35,-1.1219,0.46428,-1.5862
55.38,-0.68692,0.41099,-1.0979
55.41,-0.25873,0.34153,-0.60026
55.44,0.13295,0.26215,-0.1292
55.47,0.46647,0.18038,0.28609
55.5,0.7297,0.1041,0.6256
55.53,0.9197,0.040659,0.87904
55.56,1.0407,-0.0041093,1.0449
55.59,1.1015,-0.026636,1.1282
55.62,1.1123,-0.02616,1.1385
55.65,1.0827,-0.0049008,1.0876
55.68,1.0206,0.032156,0.98844
55.71,0.93254,0.077882,0.85465
55.74,0.82439,0.12395,0.70045
55.77,0.70283,0.16195,0.54087
55.8,0.57624,0.18461,0.39163
55.83,0.45494,0.18671,0.26823
55.86,0.35048,0.16587,0.18461
55.89,0.27404,0.12275,0.1513
55.92,0.23462,0.060926,0.1737
55.95,0.23728,-0.013665,0.25095
55.98,0.28206,-0.093589,0.37565
56.01,0.36383,-0.17087,0.5347
56.04,0.47306,-0.23795,0.71102
56.07,0.59726,-0.28853,0.88579
56.1,0.72268,-0.31812,1.0408
56.13,0.83586,-0.32447,1.1603
56.16,0.92473,-0.30764,1.2324
56.19,0.97917,-0.26996,1.2491
56.22,0.99109,-0.21578,1.2069
56.25,0.95439,-0.15104,1.1054
56.28,0.86498,-0.082777,0.94776
56.31,0.72112,-0.018467,0.73959
56.34,0.52408,0.034751,0.48933
56.37,0.27895,0.070862,0.20809
56.4,-0.0047841,0.085737,-0.090521
56.43,-0.31314,0.077734,-0.39087
56.46,-0.62835,0.048016,-0.67636
56.49,-0.93044,0.00050359,-0.93094
56.52,-1.1994,-0.058578,-1.1408
56.55,-1.4176,-0.12153,-1.2961
56.58,-1.5722,-0.18022,-1.3919
56.61,-1.6563,-0.2273,-1.429
56.64,-1.67,-0.25712,-1.4128
56.67,-1.6193,-0.26655,-1.3528
56.7,-1.5154,-0.2552,-1.2602
56.73,-1.3723,-0.22535,-1.1469
56.76,-1.205,-0.18138,-1.0236
56.79,-1.0282,-0.12901,-0.89921
56.82,-0.85511,-0.074471,-0.78064
56.85,-0.69681,-0.023674,-0.67314
56.88,-0.56244,0.018395,-0.58083
56.91,-0.45909,0.048076,-0.50716
56.94,-0.39183,0.063219,-0.45505
56.97,-0.36341,0.063205,-0.42662
57,-0.37376,0.048873,-0.42263
57.03,-0.4194,0.022382,-0.44178
57.06,-0.49318,-0.012971,-0.4802
57.09,-0.58433,-0.052996,-0.53133
57.12,-0.6793,-0.092953,-0.58635
57.15,-0.76309,-0.12801,-0.63507
57.18,-0.82106,-0.15381,-0.66725
57.21,-0.84085,-0.16706,-0.67379
57.24,-0.81404,-0.16608,-0.64796
57.27,-0.73718,-0.15109,-0.58609
57.3,-0.61213,-0.12431,-0.48782
57.33,-0.44567,-0.089617,-0.35605
57.36,-0.24838,-0.051906,-0.19647
57.39,-0.03332,-0.016284,-0.017037
57.42,0.18546,0.012825,0.17264
57.45,0.39424,0.032396,0.36185
57.48,0.58068,0.041237,0.53945
57.51,0.7346,0.040019,0.69458
57.54,0.84853,0.030944,0.81758
57.57,0.91816,0.017125,0.90103
57.6,0.94267,0.0018645,0.9408
57.63,0.92492,-0.012002,0.93692
57.66,0.87146,-0.022554,0.89402
57.69,0.79215,-0.028936,0.82109
57.72,0.69938,-0.031234,0.73061
57.75,0.60681,-0.030159,0.63697
57.78,0.52787,-0.026649,0.55451
57.81,0.47403,-0.02155,0.49558
57.84,0.4534,-0.01542,0.46882
57.87,0.46971,-0.008524,0.47823
57.9,0.52194,-0.00095289,0.52289
57.93,0.60472,0.0072066,0.59751
57.96,0.70928,0.015738,0.69354
57.99,0.82477,0.02427,0.8005
58.02,0.93966,0.032375,0.90729
58.05,1.043,0.039757,1.0032
58.08,1.1253,0.046443,1.0789
58.11,1.1791,0.052908,1.1262
58.14,1.1991,0.060044,1.1391
58.17,1.1827,0.068982,1.1137
58.2,1.1296,0.080791,1.0488
58.23,1.0428,0.096144,0.94666
58.26,0.92825,0.11506,0.81319
58.29,0.79531,0.13682,0.65849
58.32,0.65635,0.16001,0.49634
58.35,0.52583,0.18286,0.34297
58.38,0.41868,0.20355,0.21513
58.41,0.34805,0.22061,0.12743
58.44,0.32284,0.23315,0.089696
58.47,0.34549,0.24089,0.1046
58.5,0.4104,0.24408,0.16632
58.53,0.50373,0.24323,0.2605
58.56,0.60447,0.23879,0.36568
58.59,0.68705,0.23098,0.45607
58.62,0.72486,0.21966,0.5052
58.65,0.69426,0.20446,0.48981
58.68,0.57833,0.18499,0.39334
58.71,0.36959,0.16115,0.20844
58.74,0.071379,0.13337,-0.061989
58.77,-0.30245,0.10267,-0.40512
58.8,-0.72935,0.070588,-0.79994
58.83,-1.181,0.038935,-1.2199
58.86,-1.6267,0.0094118,-1.6361
58.89,-2.0369,-0.016708,-2.0202
58.92,-2.3857,-0.038807,-2.3469
58.95,-2.6529,-0.056964,-2.596
58.98,-2.8251,-0.071803,-2.7533
59.01,-2.8948,-0.084208,-2.8106
59.04,-2.8608,-0.095003,-2.7658
59.07,-2.7262,-0.1047,-2.6215
59.1,-2.4981,-0.11338,-2.3847
59.13,-2.1866,-0.1208,-2.0658
59.16,-1.8041,-0.12659,-1.6775
59.19,-1.3655,-0.13056,-1.235
59.22,-0.88795,-0.13293,-0.75502
59.25,-0.39027,-0.13444,-0.25583
59.28,0.10699,-0.13629,0.24329
59.31,0.58255,-0.13984,0.72239
59.34,1.0153,-0.14625,1.1616
59.37,1.3858,-0.15613,1.5419
59.4,1.6774,-0.16925,1.8466
59.43,1.8777,-0.18449,2.0622
59.46,1.9798,-0.19998,2.1798
59.49,1.9828,-0.21343,2.1963
59.52,1.8922,-0.22257,2.1148
59.55,1.7194,-0.22552,1.9449
59.58,1.4809,-0.22115,1.702
59.61,1.1969,-0.20913,1.406
59.64,0.88957,-0.18998,1.0796
59.67,0.58093,-0.16481,0.74574
59.7,0.29089,-0.13512,0.42602
59.73,0.035499,-0.10258,0.13808
59.76,-0.1745,-0.068883,-0.10562
59.79,-0.33437,-0.03567,-0.2987
59.82,-0.44542,-0.0045708,-0.44085
59.85,-0.51436,0.022798,-0.53716
59.88,-0.55186,0.044851,-0.59671
59.91,-0.57083,0.060136,-0.63096
59.94,-0.58427,0.067522,-0.6518
59.97,-0.60339,0.066421,-0.66981
60,-0.63585,0.057001,-0.69285
60.03,-0.68471,0.040292,-0.72501
60.06,-0.74805,0.018159,-0.76621
60.09,-0.81926,-0.0068927,-0.81237
60.12,-0.88811,-0.032043,-0.85607
60.15,-0.94229,-0.054549,-0.88774
60.18,-0.96926,-0.07212,-0.89714
60.21,-0.95813,-0.083196,-0.87494
60.24,-0.90134,-0.087087,-0.81425
60.27,-0.79583,-0.08395,-0.71188
60.3,-0.64366,-0.074636,-0.56902
60.33,-0.45193,-0.060472,-0.39146
60.36,-0.23207,-0.04302,-0.18905
60.39,0.0014404,-0.023884,0.025324
60.42,0.23261,-0.0045738,0.23719
60.45,0.44567,0.013569,0.4321
60.48,0.62661,0.029409,0.5972
60.51,0.7645,0.042057,0.72244
60.54,0.85228,0.050913,0.80137
60.57,0.88721,0.055741,0.83147
60.6,0.8707,0.056741,0.81396
60.63,0.80798,0.054586,0.75339
60.66,0.70737,0.05039,0.65698
60.69,0.57957,0.045605,0.53396
60.72,0.43683,0.041827,0.39501
60.75,0.29223,0.040551,0.25168
60.78,0.15887,0.042938,0.11593
60.81,0.049165,0.049628,-0.0004627
60.84,-0.02603,0.060643,-0.086673
60.87,-0.058274,0.075403,-0.13368
60.9,-0.042457,0.092831,-0.13529
60.93,0.022372,0.11152,-0.089146
60.96,0.1324,0.12991,0.0024933
60.99,0.27884,0.14644,0.1324
61.02,0.44826,0.1597,0.28855
61.05,0.6235,0.16845,0.45505
61.08,0.78521,0.17167,0.61354
61.11,0.91386,0.16867,0.7452
61.14,0.99195,0.15907,0.83289
61.17,1.0062,0.14294,0.86327
61.2,0.94937,0.12087,0.8285
61.23,0.82143,0.094052,0.72738
61.26,0.62987,0.064198,0.56567
61.29,0.38908,0.033481,0.3556
61.32,0.1189,0.0043005,0.1146
61.35,-0.15756,-0.020994,-0.13657
61.38,-0.41655,-0.040393,-0.37615
61.41,-0.63626,-0.052468,-0.58379
61.44,-0.7993,-0.056519,-0.74278
61.47,-0.89446,-0.052582,-0.84188
61.5,-0.91779,-0.041337,-0.87646
61.53,-0.87266,-0.023931,-0.84873
61.56,-0.76899,-0.0017817,-0.76721
61.59,-0.62166,0.023574,-0.64524
61.62,-0.44845,0.050566,-0.49902
61.65,-0.26762,0.077606,-0.34523
61.68,-0.095742,0.10305,-0.19879
61.71,0.054223,0.12518,-0.070954
61.74,0.17408,0.14223,0.031849
61.77,0.26086,0.15254,0.10832
61.8,0.31649,0.15473,0.16176
61.83,0.34678,0.14799,0.1988
61.86,0.36001,0.1323,0.22771
61.89,0.36526,0.10854,0.25672
61.92,0.37095,0.078518,0.29243
61.95,0.38355,0.044728,0.33882
61.98,0.40688,0.010053,0.39682
62.01,0.44179,-0.022642,0.46443
62.04,0.48633,-0.050878,0.5372
62.07,0.5362,-0.072833,0.60903
62.1,0.58539,-0.087449,0.67284
62.13,0.62684,-0.094396,0.72123
62.16,0.65307,-0.093907,0.74698
62.19,0.6568,-0.086584,0.74339
62.22,0.63146,-0.073242,0.7047
62.25,0.57179,-0.054839,0.62663
62.28,0.47445,-0.032523,0.50697
62.31,0.33863,-0.007736,0.34637
62.34,0.16665,0.017669,0.14899
62.37,-0.035674,0.041402,-0.077077
62.4,-0.25902,0.060846,-0.31986
62.43,-0.49091,0.073321,-0.56423
62.46,-0.7167,0.07648,-0.79318
62.49,-0.92087,0.068734,-0.98961
62.52,-1.0887,0.049607,-1.1383
62.55,-1.208,0.019932,-1.228
62.58,-1.2705,-0.018193,-1.2523
62.61,-1.2728,-0.061665,-1.2112
62.64,-1.2167,-0.10682,-1.1099
62.67,-1.1088,-0.14993,-0.95884
62.7,-0.95946,-0.18766,-0.7718
62.73,-0.78156,-0.21742,-0.56414
62.76,-0.58874,-0.23747,-0.35127
62.79,-0.3941,-0.2469,-0.14719
62.82,-0.20911,-0.2455,0.036387
62.85,-0.043034,-0.23356,0.19053
62.88,0.097318,-0.21179,0.30911
62.91,0.20737,-0.18127,0.38864
62.94,0.2845,-0.14355,0.42805
62.97,0.32767,-0.10077,0.42844
63,0.33726,-0.055698,0.39296
63.03,0.31502,-0.01173,0.32675
63.06,0.2642,0.027383,0.23682
63.09,0.18969,0.057914,0.13177
63.12,0.098027,0.076669,0.021358
63.15,-0.0027498,0.081498,-0.084248
63.18,-0.10365,0.071682,-0.17533
63.21,-0.19552,0.048114,-0.24363
63.24,-0.27003,0.013203,-0.28324
63.27,-0.32077,-0.02946,-0.29131
63.3,-0.34412,-0.075607,-0.26851
63.33,-0.3398,-0.12086,-0.21894
63.36,-0.31107,-0.16124,-0.14983
63.39,-0.26424,-0.19351,-0.070729
63.42,-0.20784,-0.21532,0.007475
63.45,-0.15141,-0.22522,0.073814
63.48,-0.10404,-0.22255,0.11851
63.51,-0.073063,-0.20725,0.13418
63.54,-0.062881,-0.17981,0.11693
63.57,-0.0743,-0.14129,0.066987
63.6,-0.10433,-0.093312,-0.011015
63.63,-0.14655,-0.038251,-0.1083
63.66,-0.19202,0.020789,-0.21281
63.69,-0.23051,0.08003,-0.31054
63.72,-0.25205,0.13527,-0.38732
63.75,-0.24834,0.1823,-0.43064
63.78,-0.21412,0.21736,-0.43149
63.81,-0.14801,0.23768,-0.38569
63.84,-0.052858,0.24184,-0.29469
63.87,0.064439,0.22996,-0.16552
63.9,0.19376,0.20372,-0.0099639
63.93,0.32298,0.16613,0.15685
63.96,0.43951,0.12108,0.31842
63.99,0.5318,0.072948,0.45886
64.02,0.59085,0.0261,0.56475
64.05,0.61114,-0.015462,0.6266
64.08,0.5913,-0.048372,0.63967
64.11,0.53411,-0.070062,0.60417
64.14,0.44606,-0.078855,0.52491
64.17,0.33651,-0.074014,0.41052
64.2,0.21658,-0.055787,0.27237
64.23,0.098014,-0.025447,0.12346
64.26,-0.0080091,0.014713,-0.022722
64.29,-0.0918,0.061435,-0.15323
64.32,-0.14591,0.11067,-0.25658
64.35,-0.16562,0.15789,-0.32351
64.38,-0.14917,0.19849,-0.34766
64.41,-0.097826,0.22826,-0.32609
64.44,-0.015671,0.2439,-0.25957
64.47,0.090692,0.2434,-0.1527
64.5,0.21265,0.22625,-0.013605
64.53,0.34021,0.19356,0.14665
64.56,0.46281,0.14781,0.31499
64.59,0.57015,0.092618,0.47754
64.62,0.65319,0.032256,0.62093
64.65,0.70495,-0.028737,0.73369
64.68,0.72133,-0.085979,0.80731
64.71,0.70155,-0.13555,0.8371
64.74,0.64835,-0.17422,0.82256
64.77,0.56779,-0.19958,0.76737
64.8,0.46871,-0.21013,0.67884
64.83,0.36174,-0.20535,0.56709
64.86,0.25828,-0.18568,0.44396
64.89,0.16917,-0.1526,0.32176
64.92,0.10353,-0.10854,0.21207
64.95,0.06773,-0.056839,0.12457
64.98,0.064694,-0.0014879,0.066182
65.01,0.093534,0.053121,0.040412
65.04,0.14966,0.10258,0.04708
65.07,0.2253,0.14289,0.082414
65.1,0.31035,0.17083,0.13951
65.13,0.39348,0.18433,0.20914
65.16,0.46342,0.18264,0.28078
65.19,0.51021,0.16639,0.34382
65.22,0.52624,0.1375,0.38875
65.25,0.50714,0.098934,0.4082
65.28,0.45217,0.054388,0.39778
65.31,0.36429,0.0078952,0.3564
65.34,0.24979,-0.036542,0.28633
65.37,0.11743,-0.075295,0.19273
65.4,-0.02252,-0.10538,0.082865
65.43,-0.1596,-0.12469,-0.03491
65.46,-0.28436,-0.13205,-0.15232
65.49,-0.38955,-0.12732,-0.26223
65.52,-0.47093,-0.11134,-0.35959
65.55,-0.5278,-0.085805,-0.44199
65.58,-0.56304,-0.053128,-0.50991
65.61,-0.58272,-0.016222,-0.5665
65.64,-0.59524,0.021742,-0.61699
65.67,-0.6102,0.057581,-0.66778
65.7,-0.637,0.088351,-0.72535
65.73,-0.68348,0.11156,-0.79504
65.76,-0.75467,0.12537,-0.88004
65.79,-0.85186,0.1287,-0.98057
65.82,-0.97214,0.12131,-1.0935
65.85,-1.1084,0.1038,-1.2122
65.88,-1.2502,0.07758,-1.3278
65.91,-1.3843,0.044737,-1.429
65.94,-1.4967,0.0078698,-1.5046
65.97,-1.5741,-0.030126,-1.544
66,-1.6051,-0.066308,-1.5388
66.03,-1.5819,-0.097949,-1.4839
66.06,-1.501,-0.12278,-1.3783
66.09,-1.3638,-0.13921,-1.2245
66.12,-1.1757,-0.14641,-1.0293
66.15,-0.94645,-0.1444,-0.80204
66.18,-0.68815,-0.13398,-0.55417
66.21,-0.4145,-0.11656,-0.29794
66.24,-0.13932,-0.094016,-0.0453
66.27,0.12463,-0.068428,0.19305
66.3,0.36649,-0.04192,0.40841
66.33,0.57801,-0.016484,0.59449
66.36,0.75373,0.0061226,0.7476
66.39,0.89101,0.024441,0.86657
66.42,0.9898,0.037339,0.95246
66.45,1.0522,0.044043,1.0081
66.48,1.082,0.044172,1.0378
66.51,1.0842,0.037794,1.0464
66.54,1.0645,0.025481,1.039
66.57,1.0287,0.0083393,1.0204
66.6,0.9826,-0.012003,0.9946
66.63,0.9311,-0.0335,0.9646
66.66,0.87834,-0.05387,0.93221
66.69,0.82721,-0.070848,0.89806
66.72,0.77932,-0.082475,0.86179
66.75,0.73498,-0.087364,0.82234
66.78,0.69342,-0.084893,0.77831
66.81,0.65305,-0.075288,0.72834
66.84,0.61189,-0.059567,0.67146
66.87,0.568,-0.039367,0.60736
66.9,0.5199,-0.016691,0.53659
66.93,0.46694,0.0063727,0.46056
66.96,0.40944,0.027902,0.38154
66.99,0.34877,0.046319,0.30245
67.02,0.28718,0.060485,0.2267
67.05,0.22751,0.069702,0.1578
67.08,0.17276,0.073671,0.099091
67.11,0.12572,0.072427,0.053296
67.14,0.08849,0.066288,0.022202
67.17,0.062164,0.055845,0.0063197
67.2,0.046633,0.041966,0.0046666
67.23,0.040511,0.025818,0.014692
67.26,0.041249,0.0088528,0.032396
67.29,0.04538,-0.0072637,0.052644
67.32,0.048898,-0.020786,0.069684
67.35,0.04771,-0.030089,0.077799
67.38,0.038128,-0.033894,0.072022
67.41,0.017346,-0.031471,0.048817
67.44,-0.016163,-0.022783,0.0066205
67.47,-0.062354,-0.0085174,-0.053837
67.5,-0.11949,0.0099959,-0.12949
67.53,-0.1842,0.030965,-0.21517
67.56,-0.25173,0.052383,-0.30412
67.59,-0.31639,0.072291,-0.38868
67.62,-0.37213,0.088992,-0.46112
67.65,-0.41319,0.10121,-0.5144
67.68,-0.43486,0.10813,-0.54299
67.71,-0.43402,0.10941,-0.54343
67.74,-0.40968,0.10508,-0.51476
67.77,-0.36318,0.095475,-0.45866
67.8,-0.29822,0.08115,-0.37937
67.83,-0.22054,0.062843,-0.28338
67.86,-0.13733,0.041454,-0.17879
67.89,-0.056544,0.018048,-0.074592
67.92,0.014049,-0.0061556,0.020205
67.95,0.067694,-0.029822,0.097516
67.98,0.099433,-0.051581,0.15101
68.01,0.10666,-0.070139,0.1768
68.04,0.089397,-0.084411,0.17381
68.07,0.050246,-0.093639,0.14388
68.1,-0.0059576,-0.097476,0.091518
68.13,-0.072751,-0.096006,0.023255
68.16,-0.14283,-0.089712,-0.053113
68.19,-0.20887,-0.079387,-0.12948
68.22,-0.26436,-0.066017,-0.19834
68.25,-0.30422,-0.050667,-0.25356
68.28,-0.3253,-0.034383,-0.29091
68.31,-0.32648,-0.018136,-0.30834
68.34,-0.3087,-0.0027979,-0.3059
68.37,-0.2746,0.010847,-0.28545
68.4,-0.22807,0.022089,-0.25016
68.43,-0.17367,0.030286,-0.20396
68.46,-0.11606,0.034875,-0.15094
68.49,-0.059413,0.035421,-0.094833
68.52,-0.0069784,0.031678,-0.038656
68.55,0.039169,0.023663,0.015506
68.58,0.078239,0.011717,0.066523
68.61,0.11061,-0.00346,0.11407
68.64,0.13755,-0.02082,0.15837
68.67,0.16077,-0.039027,0.19979
68.7,0.18191,-0.056557,0.23847
68.73,0.20205,-0.071851,0.2739
68.76,0.22126,-0.083469,0.30473
68.79,0.23833,-0.090267,0.3286
68.82,0.25073,-0.091533,0.34227
68.85,0.25482,-0.087094,0.34192
68.88,0.24629,-0.077356,0.32364
68.91,0.2208,-0.063265,0.28406
68.94,0.17475,-0.046207,0.22096
68.97,0.106,-0.027832,0.13383
69,0.014454,-0.0098438,0.024298
69.03,-0.097533,0.0062174,-0.10375
69.06,-0.22513,0.019162,-0.2443
69.09,-0.36131,0.028274,-0.38958
69.12,-0.49737,0.033354,-0.53073
69.15,-0.62383,0.034667,-0.6585
69.18,-0.73126,0.032821,-0.76409
69.21,-0.81129,0.028607,-0.8399
69.24,-0.85736,0.022836,-0.8802
69.27,-0.86538,0.016224,-0.88161
69.3,-0.83403,0.0093343,-0.84337
69.33,-0.76487,0.0025983,-0.76746
69.36,-0.66208,-0.003617,-0.65846
69.39,-0.53208,-0.0089195,-0.52316
69.42,-0.38291,-0.012827,-0.37008
69.45,-0.22348,-0.014763,-0.20872
69.48,-0.062838,-0.014122,-0.048716
69.51,0.09059,-0.01041,0.101
69.54,0.22968,-0.0033989,0.23308
69.57,0.34916,0.0067197,0.34244
69.6,0.44592,0.019265,0.42665
69.63,0.51918,0.033094,0.48609
69.66,0.57032,0.046747,0.52358
69.69,0.6025,0.058679,0.54382
69.72,0.62004,0.067534,0.5525
69.75,0.62766,0.07239,0.55527
69.78,0.62968,0.072917,0.55676
69.81,0.62932,0.069408,0.55991
69.84,0.62815,0.06268,0.56547
69.87,0.62587,0.053867,0.57201
69.9,0.62041,0.044161,0.57624
69.93,0.60834,0.034581,0.57376
69.96,0.58565,0.025814,0.55983
69.99,0.54852,0.018172,0.53035
70.02,0.49423,0.011666,0.48257
70.05,0.42189,0.0061592,0.41573
70.08,0.33282,0.0015451,0.33127
70.11,0.2307,-0.0021038,0.23281
70.14,0.12129,-0.0044763,0.12577
70.17,0.011775,-0.0050658,0.016841
70.2,-0.090038,-0.0033055,-0.086732
70.23,-0.17668,0.0012432,-0.17792
70.26,-0.2419,0.0087094,-0.25061
70.29,-0.28145,0.018791,-0.30024
70.32,-0.29344,0.030731,-0.32417
70.35,-0.2786,0.043409,-0.322
70.38,-0.23997,0.055507,-0.29548
70.41,-0.18257,0.06573,-0.2483
70.44,-0.11262,0.073011,-0.18563
70.47,-0.036913,0.076652,-0.11356
70.5,0.038,0.076386,-0.038386
70.53,0.10641,0.072339,0.034072
70.56,0.16395,0.064935,0.099011
70.59,0.20782,0.054756,0.15306
70.62,0.23691,0.042433,0.19448
70.65,0.25159,0.028555,0.22304
70.68,0.25347,0.013655,0.23981
70.71,0.24494,-0.0017715,0.24672
70.74,0.22881,-0.017218,0.24602
70.77,0.20777,-0.032122,0.2399
70.8,0.18414,-0.045857,0.22999
70.83,0.15951,-0.057762,0.21727
70.86,0.13469,-0.067213,0.2019
70.89,0.10965,-0.07372,0.18337
70.92,0.083715,-0.077009,0.16072
70.95,0.055723,-0.077076,0.1328
70.98,0.024373,-0.074197,0.09857
71.01,-0.01148,-0.068875,0.057395
71.04,-0.052526,-0.061757,0.0092316
71.07,-0.098756,-0.05353,-0.045226
71.1,-0.14932,-0.044821,-0.1045
71.13,-0.20251,-0.036134,-0.16637
71.16,-0.25579,-0.02782,-0.22797
71.19,-0.3061,-0.02009,-0.28601
71.22,-0.35003,-0.013052,-0.33698
71.25,-0.3843,-0.0067679,-0.37753
71.28,-0.40603,-0.0012925,-0.40474
71.31,-0.41319,0.0032952,-0.41648
71.34,-0.40479,0.0068874,-0.41168
71.37,-0.38113,0.0093607,-0.39049
71.4,-0.34379,0.010601,-0.35439
71.43,-0.29552,0.01053,-0.30605
71.46,-0.23998,0.0091306,-0.24911
71.49,-0.18137,0.0064563,-0.18783
71.52,-0.12396,0.0026415,-0.1266
71.55,-0.071629,-0.0021005,-0.069529
71.58,-0.027468,-0.0074831,-0.019985
71.61,0.0065835,-0.013156,0.01974
71.64,0.02989,-0.018722,0.048612
71.67,0.043121,-0.023758,0.066879
71.7,0.048065,-0.027855,0.07592
71.73,0.047293,-0.030653,0.077946
71.76,0.043698,-0.031887,0.075585
71.79,0.039988,-0.031422,0.07141
71.82,0.038209,-0.029272,0.067481
71.85,0.039353,-0.025603,0.064956
71.88,0.043138,-0.020706,0.063844
71.91,0.047983,-0.014959,0.062942
71.94,0.051204,-0.0087796,0.059984
71.97,0.049406,-0.0025801,0.051986
72,0.039019,0.00326,0.035759
72.03,0.016919,0.0084074,0.0085116
72.06,-0.018978,0.012573,-0.031551
72.09,-0.069224,0.015502,-0.084725
72.12,-0.13253,0.016975,-0.14951
72.15,-0.20573,0.016821,-0.22255
72.18,-0.28395,0.014948,-0.29889
72.21,-0.36109,0.011383,-0.37247
72.24,-0.43048,0.0063203,-0.4368
72.27,-0.48561,0.00013358,-0.48574
72.3,-0.52091,-0.0066311,-0.51428
72.33,-0.53243,-0.013314,-0.51911
72.36,-0.51826,-0.019232,-0.49903
72.39,-0.47885,-0.023797,-0.45505
72.42,-0.41687,-0.026615,-0.39025
72.45,-0.33693,-0.027567,-0.30937
72.48,-0.24507,-0.026826,-0.21825
72.51,-0.14803,-0.024817,-0.12322
72.54,-0.052549,-0.022117,-0.030431
72.57,0.035344,-0.019333,0.054677
72.6,0.11089,-0.016968,0.12786
72.63,0.17101,-0.015326,0.18634
72.66,0.21448,-0.014473,0.22896
72.69,0.24188,-0.014253,0.25613
72.72,0.25534,-0.014363,0.2697
72.75,0.25815,-0.014455,0.2726
72.78,0.25423,-0.014241,0.26847
72.81,0.2476,-0.013568,0.26117
72.84,0.24184,-0.012442,0.25428
72.87,0.23968,-0.01101,0.25069
72.9,0.24271,-0.0094942,0.2522
72.93,0.25128,-0.0081086,0.25939
72.96,0.26455,-0.0069856,0.27154
72.99,0.28074,-0.0061281,0.28687
73.02,0.29747,-0.0054029,0.30288
73.05,0.3122,-0.0045726,0.31677
73.08,0.32266,-0.003355,0.32601
73.11,0.32722,-0.0014911,0.32871
73.14,0.3252,0.0011961,0.324
73.17,0.31689,0.0047653,0.31213
73.2,0.30359,0.0091477,0.29444
73.23,0.28731,0.014161,0.27315
73.26,0.27051,0.019539,0.25097
73.29,0.25563,0.024957,0.23067
73.32,0.24476,0.030063,0.2147
73.35,0.23928,0.034492,0.20479
73.38,0.2396,0.037879,0.20172
73.41,0.24514,0.039884,0.20525
73.44,0.25432,0.040214,0.2141
73.47,0.2648,0.03867,0.22613
73.5,0.27374,0.035191,0.23854
73.53,0.27817,0.029904,0.24826
73.56,0.27535,0.023149,0.2522
73.59,0.2631,0.015482,0.24762
73.62,0.24008,0.0076296,0.23245
73.65,0.20594,0.00041737,0.20553
73.68,0.16143,-0.0053358,0.16677
73.71,0.10832,-0.0089267,0.11725
73.74,0.049279,-0.0098657,0.059145
73.77,-0.012391,-0.0079433,-0.0044477
73.8,-0.07306,-0.0032547,-0.069805
73.83,-0.12914,0.0038198,-0.13296
73.86,-0.17744,0.012672,-0.19011
73.89,-0.21553,0.022546,-0.23808
73.92,-0.24198,0.032625,-0.2746
73.95,-0.2565,0.042114,-0.29861
73.98,-0.25998,0.050303,-0.31028
74.01,-0.25436,0.056614,-0.31097
74.04,-0.24232,0.060628,-0.30295
74.07,-0.22697,0.062101,-0.28907
74.1,-0.21136,0.060961,-0.27232
74.13,-0.19813,0.057307,-0.25544
74.16,-0.1891,0.051399,-0.2405
74.19,-0.18506,0.043628,-0.22869
74.22,-0.18571,0.034493,-0.2202
74.25,-0.18973,0.024557,-0.21428
74.28,-0.19504,0.014402,-0.20944
74.31,-0.19916,0.0045896,-0.20375
74.34,-0.19962,-0.0043799,-0.19524
74.37,-0.19438,-0.012088,-0.18229
74.4,-0.18213,-0.018212,-0.16392
74.43,-0.16253,-0.022523,-0.14001
74.46,-0.13624,-0.024882,-0.11136
74.49,-0.10483,-0.02524,-0.07959
74.52,-0.070524,-0.023641,-0.046883
74.55,-0.035886,-0.020231,-0.015655
74.58,-0.0034565,-0.015277,0.01182
74.61,0.024584,-0.009169,0.033753
74.64,0.046653,-0.0024187,0.049071
74.67,0.061892,0.0043713,0.057521
74.7,0.070155,0.010557,0.059598
74.73,0.071861,0.015517,0.056345
74.76,0.067767,0.018726,0.049041
74.79,0.058687,0.019813,0.038873
74.82,0.045235,0.0186,0.026635
74.85,0.027644,0.015107,0.012537
74.88,0.0056923,0.0095276,-0.0038353
74.91,-0.021221,0.0021858,-0.023406
74.94,-0.053875,-0.006517,-0.047358
74.97,-0.092928,-0.016146,-0.076781
75,-0.13856,-0.02626,-0.1123
75.03,-0.19015,-0.03641,-0.15374
75.06,-0.24604,-0.046132,-0.19991
75.09,-0.3034,-0.054928,-0.24848
75.12,-0.35836,-0.062266,-0.29609
75.15,-0.40619,-0.067599,-0.33859
75.18,-0.44181,-0.070422,-0.37139
75.21,-0.46024,-0.070348,-0.38989
75.24,-0.45722,-0.067188,-0.39003
75.27,-0.42972,-0.061026,-0.36869
75.3,-0.3764,-0.052248,-0.32415
75.33,-0.29784,-0.041525,-0.25632
75.36,-0.19668,-0.029744,-0.16694
75.39,-0.077423,-0.017895,-0.059528
75.42,0.053844,-0.006932,0.060776
75.45,0.18994,0.0023476,0.18759
75.48,0.32315,0.009403,0.31374
75.51,0.44586,0.013993,0.43187
75.54,0.55115,0.016167,0.53499
75.57,0.63331,0.016206,0.6171
75.6,0.68821,0.014536,0.67368
75.63,0.71364,0.011638,0.702
75.66,0.7093,0.0079692,0.70133
75.69,0.67677,0.0039215,0.67285
75.72,0.61927,-0.000194,0.61947
75.75,0.54128,-0.0041272,0.54541
75.78,0.44809,-0.0076567,0.45574
75.81,0.3453,-0.010558,0.35586
75.84,0.23839,-0.012584,0.25098
75.87,0.13227,-0.013468,0.14574
75.9,0.030987,-0.012951,0.043938
75.93,-0.06241,-0.010818,-0.051592
75.96,-0.1459,-0.0069464,-0.13895
75.99,-0.21837,-0.0013469,-0.21702
76.02,-0.27941,0.0058119,-0.28522
76.05,-0.32902,0.014195,-0.34321
76.08,-0.3674,0.023315,-0.39071
76.11,-0.3947,0.032563,-0.42727
76.14,-0.41096,0.041259,-0.45222
76.17,-0.41604,0.048704,-0.46475
76.2,-0.40982,0.054249,-0.46407
76.23,-0.39229,0.057357,-0.44964
76.26,-0.36381,0.057663,-0.42147
76.29,-0.3253,0.055023,-0.38033
76.32,-0.27834,0.049538,-0.32788
76.35,-0.22517,0.041558,-0.26672
76.38,-0.16858,0.031647,-0.20022
76.41,-0.1117,0.020526,-0.13223
76.44,-0.057677,0.0089812,-0.066658
76.47,-0.0093061,-0.0022237,-0.0070824
76.5,0.031264,-0.012441,0.043706
76.53,0.062792,-0.021206,0.083998
76.56,0.085068,-0.028267,0.11333
76.59,0.098904,-0.033578,0.13248
76.62,0.10598,-0.037262,0.14324
76.65,0.10856,-0.039543,0.1481
76.68,0.10918,-0.040675,0.14986
76.71,0.11024,-0.040888,0.15113
76.74,0.11368,-0.040349,0.15402
76.77,0.12073,-0.039157,0.15988
76.8,0.13177,-0.037362,0.16913
76.83,0.14632,-0.035001,0.18132
76.86,0.16317,-0.032125,0.19529
76.89,0.18059,-0.028827,0.20941
76.92,0.19663,-0.02524,0.22187
76.95,0.20947,-0.021523,0.231
76.98,0.21765,-0.017825,0.23548
77.01,0.22032,-0.014262,0.23458
77.04,0.21733,-0.010891,0.22822
77.07,0.20926,-0.0077064,0.21696
77.1,0.19729,-0.004663,0.20195
77.13,0.183,-0.001702,0.1847
77.16,0.16816,0.0012113,0.16695
77.19,0.15441,0.0040604,0.15035
77.22,0.14309,0.0067666,0.13632
77.25,0.13504,0.0091994,0.12584
77.28,0.13055,0.011203,0.11934
77.31,0.12931,0.012635,0.11668
77.34,0.13059,0.013397,0.1172
77.37,0.13331,0.01346,0.11985
77.4,0.13628,0.012866,0.12341
77.43,0.13831,0.011716,0.1266
77.46,0.13845,0.010143,0.12831
77.49,0.13597,0.0082822,0.12769
77.52,0.13046,0.0062513,0.12421
77.55,0.12174,0.0041403,0.1176
77.58,0.10981,0.0020177,0.10779
77.61,0.094724,-5.2902e-05,0.094777
77.64,0.076483,-0.0019938,0.078477
77.67,0.054952,-0.0036987,0.05865
77.7,0.029815,-0.0050305,0.034846
77.73,0.00059865,-0.0058318,0.0064305
77.76,-0.033267,-0.0059472,-0.02732
77.79,-0.07233,-0.0052484,-0.067082
77.82,-0.11697,-0.0036576,-0.11331
77.85,-0.16725,-0.0011614,-0.16609
77.88,-0.22278,0.0021869,-0.22496
77.91,-0.28259,0.0062741,-0.28886
77.94,-0.34513,0.010938,-0.35607
77.97,-0.40825,0.015978,-0.42423
78,-0.46934,0.021162,-0.49051
78.03,-0.52545,0.026224,-0.55168
78.06,-0.57354,0.030865,-0.60441
78.09,-0.61071,0.034756,-0.64547
78.12,-0.63448,0.037554,-0.67204
78.15,-0.64303,0.038933,-0.68196
78.18,-0.63534,0.038625,-0.67397
78.21,-0.61137,0.036472,-0.64784
78.24,-0.57201,0.032473,-0.60448
78.27,-0.51905,0.026809,-0.54586
78.3,-0.45497,0.01984,-0.47481
78.33,-0.38273,0.012082,-0.39481
78.36,-0.3055,0.0041348,-0.30963
78.39,-0.22633,-0.0033841,-0.22294
78.42,-0.14794,-0.0099241,-0.13801
78.45,-0.072517,-0.015063,-0.057455
78.48,-0.0016078,-0.018541,0.016933
78.51,0.0639,-0.02027,0.08417
78.54,0.12369,-0.020304,0.144
78.57,0.17788,-0.018797,0.19668
78.6,0.22683,-0.015957,0.24279
78.63,0.27093,-0.012002,0.28294
78.66,0.31046,-0.0071457,0.31761
78.69,0.34545,-0.0015921,0.34704
78.72,0.37563,0.0044461,0.37118
78.75,0.40051,0.010725,0.38978
78.78,0.41941,0.01695,0.40246
78.81,0.43168,0.022774,0.40891
78.84,0.4368,0.027807,0.409
78.87,0.43456,0.031655,0.4029
78.9,0.42512,0.033957,0.39117
78.93,0.40912,0.034439,0.37468
78.96,0.38754,0.03295,0.35459
78.99,0.36169,0.02949,0.3322
79.02,0.33296,0.024215,0.30875
79.05,0.30273,0.017424,0.28531
79.08,0.27215,0.0095315,0.26262
79.11,0.24203,0.0010306,0.241
79.14,0.21277,-0.0075554,0.22033
79.17,0.1844,-0.015717,0.20012
79.2,0.15665,-0.023005,0.17965
79.23,0.12906,-0.029065,0.15813
79.26,0.10123,-0.03367,0.1349
79.29,0.072921,-0.036736,0.10966
79.32,0.044203,-0.038321,0.082524
79.35,0.015556,-0.038606,0.054162
79.38,-0.012155,-0.037858,0.025703
79.41,-0.037756,-0.03638,-0.0013761
79.44,-0.059909,-0.034451,-0.025458
79.47,-0.077308,-0.032276,-0.045033
79.5,-0.088886,-0.029952,-0.058934
79.53,-0.094004,-0.027462,-0.066541
79.56,-0.092586,-0.024695,-0.067891
79.59,-0.085192,-0.021494,-0.063698
79.62,-0.072987,-0.017721,-0.055266
79.65,-0.057642,-0.01332,-0.044322
79.68,-0.041147,-0.0083604,-0.032786
79.71,-0.025586,-0.0030578,-0.022528
79.74,-0.012881,0.0022489,-0.01513
79.77,-0.0045608,0.0071472,-0.011708
79.8,-0.0015627,0.011225,-0.012788
79.83,-0.0041157,0.014148,-0.018264
79.86,-0.011704,0.015721,-0.027425
79.89,-0.023124,0.015924,-0.039048
79.92,-0.036623,0.014913,-0.051535
79.95,-0.050104,0.01298,-0.063085
79.98,-0.061374,0.010499,-0.071873


==> figures/data/20220726/simuPDF_fit_nmf1_wrong.csv <==
0,0,0,-0
0.03,-0.026535,-0.00099546,-0.025539
0.06,-0.049068,-0.0056587,-0.043409
0.09,-0.06493,-0.016408,-0.048522
0.12,-0.073671,-0.033586,-0.040085
0.15,-0.077218,-0.055344,-0.021875
0.18,-0.079238,-0.078267,-0.00097087
0.21,-0.08392,-0.098538,0.014618
0.24,-0.094585,-0.11324,0.018654
0.27,-0.11257,-0.12134,0.008773
0.3,-0.13677,-0.12408,-0.012697
0.33,-0.16401,-0.1245,-0.039506
0.36,-0.19004,-0.12648,-0.063564
0.39,-0.21101,-0.13335,-0.077665
0.42,-0.22471,-0.14679,-0.077922
0.45,-0.23136,-0.16626,-0.065099
0.48,-0.23352,-0.18913,-0.044389
0.51,-0.23532,-0.21163,-0.023695
0.54,-0.24104,-0.23005,-0.010985
0.57,-0.25371,-0.24211,-0.011599
0.6,-0.27407,-0.24765,-0.026422
0.63,-0.30028,-0.24874,-0.051537
0.66,-0.3285,-0.249,-0.079498
0.69,-0.35415,-0.25235,-0.10181
0.72,-0.37344,-0.26167,-0.11177
0.75,-0.38463,-0.27784,-0.10679
0.78,-0.3887,-0.2994,-0.089295
0.81,-0.38904,-0.32304,-0.066001
0.84,-0.39038,-0.34469,-0.045689
0.87,-0.39723,-0.36095,-0.036277
0.9,-0.41233,-0.37022,-0.042115
0.93,-0.43571,-0.37326,-0.062455
0.96,-0.46458,-0.37297,-0.091608
0.99,-0.49421,-0.37344,-0.12078
1.02,-0.51948,-0.3785,-0.14097
1.05,-0.53658,-0.39051,-0.14607
1.08,-0.54439,-0.40945,-0.13494
1.11,-0.54491,-0.43296,-0.11195
1.14,-0.54269,-0.45707,-0.085621
1.17,-0.54339,-0.47755,-0.065833
1.2,-0.55186,-0.49136,-0.060501
1.23,-0.5705,-0.49767,-0.072829
1.26,-0.59827,-0.49819,-0.10008
1.29,-0.63098,-0.49664,-0.13434
1.32,-0.66254,-0.49752,-0.16502
1.35,-0.687,-0.50457,-0.18243
1.38,-0.70058,-0.51953,-0.18104
1.41,-0.7031,-0.54147,-0.16163
1.44,-0.6982,-0.56706,-0.13114
1.47,-0.69232,-0.59166,-0.10066
1.5,-0.69253,-0.61083,-0.081709
1.53,-0.70421,-0.62184,-0.082372
1.56,-0.72899,-0.62467,-0.10431
1.59,-0.764,-0.62208,-0.14191
1.62,-0.80258,-0.61876,-0.18382
1.65,-0.8364,-0.61983,-0.21657
1.68,-0.85825,-0.62907,-0.22917
1.71,-0.86469,-0.64751,-0.21718
1.74,-0.85756,-0.67276,-0.1848
1.77,-0.84368,-0.69937,-0.14431
1.8,-0.83287,-0.72012,-0.11275
1.83,-0.8346,-0.72779,-0.10681
1.86,-0.85457,-0.71711,-0.13746
1.89,-0.89232,-0.68619,-0.20613
1.92,-0.94074,-0.63714,-0.30361
1.95,-0.98811,-0.57573,-0.41238
1.98,-1.0219,-0.51026,-0.51161
2.01,-1.0333,-0.44985,-0.58344
2.04,-1.0212,-0.40266,-0.61851
2.07,-0.99318,-0.37432,-0.61886
2.1,-0.96385,-0.36685,-0.59701
2.13,-0.9494,-0.37817,-0.57123
2.16,-0.96046,-0.40224,-0.55822
2.19,-0.99494,-0.42961,-0.56533
2.22,-1.0334,-0.44853,-0.58488
2.25,-1.0391,-0.44642,-0.59265
2.28,-0.9632,-0.41175,-0.55145
2.31,-0.75582,-0.3363,-0.41952
2.34,-0.37906,-0.21741,-0.16165
2.37,0.17968,-0.059972,0.23965
2.4,0.89859,0.12246,0.77613
2.43,1.7192,0.30808,1.4111
2.46,2.5526,0.46903,2.0836
2.49,3.2931,0.57558,2.7175
2.52,3.8376,0.60173,3.2358
2.55,4.1051,0.53125,3.5738
2.58,4.0536,0.36287,3.6907
2.61,3.6884,0.1131,3.5753
2.64,3.0614,-0.18429,3.2457
2.67,2.2607,-0.48274,2.7434
2.7,1.3925,-0.7307,2.1232
2.73,0.56091,-0.88139,1.4423
2.76,-0.15073,-0.90256,0.75184
2.79,-0.69276,-0.78397,0.09121
2.82,-1.0533,-0.54059,-0.51269
2.85,-1.2537,-0.21071,-1.0429
2.88,-1.3374,0.15099,-1.4884
2.91,-1.3556,0.48392,-1.8395
2.94,-1.3538,0.73342,-2.0872
2.97,-1.3621,0.86106,-2.2231
3,-1.3921,0.85127,-2.2434
3.03,-1.4396,0.71275,-2.1524
3.06,-1.4911,0.47456,-1.9657
3.09,-1.5321,0.17808,-1.7101
3.12,-1.5534,-0.13296,-1.4204
3.15,-1.555,-0.42168,-1.1333
3.18,-1.5445,-0.66443,-0.8801
3.21,-1.5339,-0.85265,-0.68128
3.24,-1.5338,-0.99042,-0.54337
3.27,-1.5492,-1.0885,-0.4607
3.3,-1.5782,-1.1574,-0.42074
3.33,-1.6127,-1.2012,-0.41156
3.36,-1.643,-1.2143,-0.42869
3.39,-1.6614,-1.1827,-0.47869
3.42,-1.6663,-1.0884,-0.57787
3.45,-1.6626,-0.9165,-0.74609
3.48,-1.6595,-0.6622,-0.99733
3.51,-1.6664,-0.33615,-1.3303
3.54,-1.6883,0.034165,-1.7224
3.57,-1.7228,0.40746,-2.1302
3.6,-1.7609,0.73555,-2.4964
3.63,-1.7904,0.97274,-2.7631
3.66,-1.8014,1.0853,-2.8867
3.69,-1.7918,1.0588,-2.8506
3.72,-1.7691,0.90204,-2.6711
3.75,-1.7475,0.64596,-2.3935
3.78,-1.7408,0.33861,-2.0794
3.81,-1.7504,0.037026,-1.7874
3.84,-1.7561,-0.20215,-1.554
3.87,-1.7102,-0.33137,-1.3788
3.9,-1.5406,-0.31884,-1.2218
3.93,-1.1646,-0.15221,-1.0124
3.96,-0.50917,0.16072,-0.66989
3.99,0.46348,0.59395,-0.13047
4.02,1.7348,1.1069,0.6279
4.05,3.2187,1.6493,1.5695
4.08,4.7653,2.1656,2.5998
4.11,6.182,2.6007,3.5813
4.14,7.2671,2.9046,4.3625
4.17,7.8511,3.0374,4.8137
4.2,7.8331,2.9735,4.8596
4.23,7.2051,2.7059,4.4992
4.26,6.0566,2.2485,3.8081
4.29,4.557,1.6363,2.9207
4.32,2.9203,0.92324,1.9971
4.35,1.3605,0.17665,1.1839
4.38,0.048475,-0.53024,0.57872
4.41,-0.91846,-1.1276,0.20919
4.44,-1.5267,-1.5585,0.031849
4.47,-1.8345,-1.7862,-0.048318
4.5,-1.9424,-1.7989,-0.14341
4.53,-1.9542,-1.6111,-0.34304
4.56,-1.941,-1.2598,-0.68126
4.59,-1.9182,-0.79832,-1.1199
4.62,-1.8419,-0.2884,-1.5535
4.65,-1.6266,0.20901,-1.8356
4.68,-1.1776,0.64115,-1.8188
4.71,-0.42927,0.969,-1.3983
4.74,0.62317,1.1701,-0.54691
4.77,1.9075,1.2387,0.66878
4.8,3.2798,1.1841,2.0956
4.83,4.5503,1.0275,3.5228
4.86,5.5233,0.79784,4.7255
4.89,6.0409,0.52873,5.5122
4.92,6.0179,0.25425,5.7636
4.95,5.4606,0.0056969,5.4549
4.98,4.4635,-0.19161,4.6551
5.01,3.1858,-0.32127,3.5071
5.04,1.8149,-0.37801,2.193
5.07,0.52636,-0.36894,0.8953
5.1,-0.54985,-0.31304,-0.23681
5.13,-1.3478,-0.23871,-1.1091
5.16,-1.867,-0.17939,-1.6877
5.19,-2.1582,-0.16756,-1.9906
5.22,-2.2984,-0.22839,-2.07
5.25,-2.3654,-0.37414,-1.9912
5.28,-2.4167,-0.60081,-1.8159
5.31,-2.48,-0.88795,-1.5921
5.34,-2.555,-1.2019,-1.3531
5.37,-2.624,-1.5024,-1.1216
5.4,-2.6664,-1.7502,-0.91619
5.43,-2.6713,-1.9155,-0.7558
5.46,-2.6436,-1.9839,-0.65967
5.49,-2.6013,-1.9587,-0.64264
5.52,-2.5675,-1.8596,-0.70784
5.55,-2.5576,-1.7171,-0.84053
5.58,-2.5703,-1.5639,-1.0064
5.61,-2.5833,-1.4268,-1.1565
5.64,-2.5573,-1.3189,-1.2384
5.67,-2.4471,-1.236,-1.2111
5.7,-2.2162,-1.1575,-1.0587
5.73,-1.8507,-1.0521,-0.79855
5.76,-1.367,-0.88583,-0.48121
5.79,-0.8131,-0.63266,-0.18045
5.82,-0.25941,-0.28312,0.023708
5.85,0.2149,0.15017,0.064731
5.88,0.53868,0.63195,-0.09327
5.91,0.6633,1.1091,-0.44583
5.94,0.57157,1.5199,-0.94836
5.97,0.27962,1.8056,-1.526
6,-0.16787,1.9224,-2.0902
6.03,-0.7068,1.85,-2.5569
6.06,-1.2643,1.5972,-2.8614
6.09,-1.7678,1.1995,-2.9673
6.12,-2.1526,0.7137,-2.8663
6.15,-2.3648,0.20696,-2.5717
6.18,-2.365,-0.25524,-2.1098
6.21,-2.1305,-0.62044,-1.5101
6.24,-1.659,-0.85735,-0.80162
6.27,-0.97288,-0.95943,-0.013444
6.3,-0.12333,-0.94337,0.82004
6.33,0.80957,-0.84311,1.6527
6.36,1.7216,-0.70121,2.4228
6.39,2.4962,-0.55943,3.0557
6.42,3.0217,-0.45072,3.4724
6.45,3.2117,-0.39424,3.6059
6.48,3.0235,-0.39399,3.4174
6.51,2.47,-0.44093,2.911
6.54,1.6211,-0.51755,2.1386
6.57,0.59194,-0.60327,1.1952
6.6,-0.478,-0.67927,0.20128
6.63,-1.4528,-0.73142,-0.7214
6.66,-2.2273,-0.75095,-1.4764
6.69,-2.7469,-0.73305,-2.0139
6.72,-3.0153,-0.6743,-2.341
6.75,-3.0874,-0.57025,-2.5172
6.78,-3.05,-0.41418,-2.6358
6.81,-2.9939,-0.19774,-2.7962
6.84,-2.9855,0.086399,-3.0719
6.87,-3.0453,0.44071,-3.486
6.9,-3.1383,0.85884,-3.9972
6.93,-3.1797,1.3231,-4.5028
6.96,-3.0551,1.804,-4.859
6.99,-2.6492,2.2632,-4.9124
7.02,-1.8784,2.659,-4.5375
7.05,-0.7178,2.9528,-3.6706
7.08,0.78336,3.1165,-2.3332
7.11,2.5009,3.1376,-0.63672
7.14,4.2512,3.0217,1.2296
7.17,5.8205,2.7912,3.0293
7.2,7.0007,2.4806,4.5202
7.23,7.6279,2.1294,5.4985
7.26,7.6128,1.7747,5.838
7.29,6.9601,1.4442,5.5159
7.32,5.7712,1.152,4.6192
7.35,4.23,0.8983,3.3317
7.38,2.5734,0.67177,1.9017
7.41,1.0523,0.45452,0.59775
7.44,-0.11164,0.22857,-0.34021
7.47,-0.76372,-0.018437,-0.74528
7.5,-0.84329,-0.28917,-0.55412
7.53,-0.39341,-0.57521,0.1818
7.56,0.44859,-0.85842,1.307
7.59,1.4783,-1.1145,2.5928
7.62,2.4645,-1.3178,3.7823
7.65,3.1935,-1.4464,4.6399
7.68,3.5099,-1.486,4.9959
7.71,3.3438,-1.4327,4.7765
7.74,2.7198,-1.293,4.0127
7.77,1.7448,-1.0835,2.8283
7.8,0.57968,-0.82833,1.408
7.83,-0.59982,-0.55645,-0.04337
7.86,-1.6419,-0.2984,-1.3435
7.89,-2.4487,-0.083508,-2.3652
7.92,-2.989,0.062906,-3.0519
7.95,-3.2932,0.12191,-3.4151
7.98,-3.4313,0.083051,-3.5144
8.01,-3.4821,-0.054117,-3.428
8.04,-3.5034,-0.27921,-3.2242
8.07,-3.5116,-0.57132,-2.9403
8.1,-3.4782,-0.90061,-2.5775
8.13,-3.3427,-1.2313,-2.1114
8.16,-3.0397,-1.526,-1.5137
8.19,-2.529,-1.7504,-0.77864
8.22,-1.8207,-1.8778,0.057143
8.25,-0.98529,-1.8936,0.90829
8.28,-0.14425,-1.7964,1.6522
8.31,0.55738,-1.5989,2.1563
8.34,0.98959,-1.3252,2.3148
8.37,1.0761,-1.007,2.0831
8.4,0.82143,-0.67929,1.5007
8.43,0.31815,-0.37483,0.69298
8.46,-0.27038,-0.12055,-0.14984
8.49,-0.74722,0.065337,-0.81256
8.52,-0.93037,0.17439,-1.1048
8.55,-0.69978,0.20752,-0.90729
8.58,-0.030144,0.17334,-0.20348
8.61,0.99926,0.086008,0.91325
8.64,2.2206,-0.037162,2.2577
8.67,3.4148,-0.17786,3.5926
8.7,4.3607,-0.31852,4.6792
8.73,4.8827,-0.44359,5.3263
8.76,4.8857,-0.54055,5.4263
8.79,4.3687,-0.6005,4.9692
8.82,3.4163,-0.61864,4.035
8.85,2.1725,-0.59429,2.7667
8.88,0.8042,-0.53062,1.3348
8.91,-0.53216,-0.43385,-0.098311
8.94,-1.7152,-0.31199,-1.4032
8.97,-2.6674,-0.17331,-2.4941
9,-3.3502,-0.024732,-3.3255
9.03,-3.7499,0.1294,-3.8793
9.06,-3.8621,0.28791,-4.15
9.09,-3.6822,0.4526,-4.1348
9.12,-3.2057,0.62716,-3.8329
9.15,-2.4383,0.81555,-3.2538
9.18,-1.411,1.0201,-2.4312
9.21,-0.19392,1.2401,-1.434
9.24,1.0996,1.4704,-0.37074
9.27,2.3221,1.7016,0.62054
9.3,3.3145,1.9207,1.3939
9.33,3.9381,2.1124,1.8257
9.36,4.1061,2.2608,1.8453
9.39,3.8076,2.3512,1.4564
9.42,3.1137,2.3714,0.74238
9.45,2.1652,2.3126,-0.14734
9.48,1.142,2.1702,-1.0282
9.51,0.22322,1.944,-1.7208
9.54,-0.4532,1.6382,-2.0914
9.57,-0.8195,1.2613,-2.0809
9.6,-0.88965,0.82668,-1.7163
9.63,-0.74998,0.35138,-1.1014
9.66,-0.53255,-0.14392,-0.38863
9.69,-0.37863,-0.63646,0.25783
9.72,-0.40254,-1.1031,0.70059
9.75,-0.66495,-1.5226,0.85766
9.78,-1.162,-1.8776,0.71566
9.81,-1.8313,-2.1567,0.32532
9.84,-2.5727,-2.355,-0.21762
9.87,-3.2746,-2.4747,-0.79986
9.9,-3.8414,-2.5232,-1.3182
9.93,-4.2121,-2.5114,-1.7007
9.96,-4.3678,-2.4513,-1.9165
9.99,-4.3282,-2.3535,-1.9747
10.02,-4.1396,-2.226,-1.9137
10.05,-3.8588,-2.0728,-1.786
10.08,-3.5395,-1.8952,-1.6442
10.11,-3.2227,-1.6921,-1.5306
10.14,-2.934,-1.462,-1.472
10.17,-2.6842,-1.2044,-1.4797
10.2,-2.4729,-0.92105,-1.5518
10.23,-2.2917,-0.61624,-1.6754
10.26,-2.1251,-0.29687,-1.8282
10.29,-1.9501,0.028131,-1.9782
10.32,-1.7362,0.34859,-2.0848
10.35,-1.4484,0.65377,-2.1021
10.38,-1.0539,0.93295,-1.9868
10.41,-0.53364,1.176,-1.7097
10.44,0.10491,1.3741,-1.2692
10.47,0.81769,1.5202,-0.70252
10.5,1.5211,1.6105,-0.089387
10.53,2.1003,1.6454,0.45487
10.56,2.4289,1.6308,0.79814
10.59,2.398,1.5782,0.81976
10.62,1.947,1.5047,0.44229
10.65,1.0901,1.4312,-0.34108
10.68,-0.071973,1.3796,-1.4515
10.71,-1.3584,1.3694,-2.7278
10.74,-2.5348,1.4143,-3.9491
10.77,-3.3552,1.5193,-4.8745
10.8,-3.6118,1.6788,-5.2906
10.83,-3.1793,1.8775,-5.0568
10.86,-2.046,2.0921,-4.1381
10.89,-0.32043,2.2949,-2.6153
10.92,1.7854,2.4577,-0.67229
10.95,3.9964,2.5563,1.4401
10.98,6.0266,2.5729,3.4536
11.01,7.6339,2.4981,5.1358
11.04,8.6638,2.3308,6.333
11.07,9.0732,2.0771,6.9961
11.1,8.9292,1.7483,7.1809
11.13,8.3852,1.3593,7.0259
11.16,7.6388,0.92678,6.712
11.19,6.8842,0.46838,6.4158
11.22,6.2679,0.0023222,6.2656
11.25,5.8595,-0.45282,6.3123
11.28,5.6421,-0.8785,6.5206
11.31,5.5241,-1.2572,6.7813
11.34,5.3688,-1.5739,6.9428
11.37,5.0329,-1.8182,6.8511
11.4,4.4056,-1.9858,6.3913
11.43,3.4383,-2.0798,5.5181
11.46,2.1596,-2.1109,4.2705
11.49,0.67027,-2.0955,2.7658
11.52,-0.87767,-2.0536,1.176
11.55,-2.3136,-2.0052,-0.30839
11.58,-3.4847,-1.9669,-1.5179
11.61,-4.288,-1.9498,-2.3382
11.64,-4.6893,-1.9582,-2.731
11.67,-4.7267,-1.9901,-2.7367
11.7,-4.4977,-2.0385,-2.4592
11.73,-4.1319,-2.0944,-2.0375
11.76,-3.7597,-2.149,-1.6107
11.79,-3.4807,-2.1953,-1.2853
11.82,-3.343,-2.2294,-1.1136
11.85,-3.3372,-2.2495,-1.0877
11.88,-3.4053,-2.2551,-1.1502
11.91,-3.4641,-2.2453,-1.2187
11.94,-3.4343,-2.2178,-1.2165
11.97,-3.2691,-2.1685,-1.1006
12,-2.9716,-2.0921,-0.87958
12.03,-2.5987,-1.9833,-0.61532
12.06,-2.2463,-1.8389,-0.40741
12.09,-2.0229,-1.658,-0.36487
12.12,-2.0157,-1.4435,-0.57222
12.15,-2.2606,-1.2008,-1.0598
12.18,-2.7239,-0.93663,-1.7873
12.21,-3.3025,-0.65703,-2.6455
12.24,-3.8433,-0.36577,-3.4776
12.27,-4.1777,-0.063407,-4.1143
12.3,-4.1624,0.25235,-4.4147
12.33,-3.7163,0.58517,-4.3014
12.36,-2.8429,0.93787,-3.7807
12.39,-1.6322,1.3099,-2.9421
12.42,-0.24136,1.6956,-1.937
12.45,1.1412,2.0836,-0.9424
12.48,2.3387,2.4575,-0.1188
12.51,3.224,2.798,0.426
12.54,3.7436,3.086,0.65764
12.57,3.921,3.3053,0.61575
12.6,3.8396,3.445,0.39457
12.63,3.6109,3.5006,0.1103
12.66,3.338,3.4732,-0.13516
12.69,3.0853,3.3685,-0.28315
12.72,2.8624,3.1942,-0.33177
12.75,2.6277,2.9582,-0.33049
12.78,2.3091,2.6673,-0.35825
12.81,1.8345,2.3268,-0.49226
12.84,1.1638,1.9415,-0.7777
12.87,0.30981,1.5175,-1.2077
12.9,-0.65615,1.0637,-1.7198
12.93,-1.6173,0.59331,-2.2106
12.96,-2.4389,0.12409,-2.563
12.99,-3.0014,-0.32299,-2.6784
13.02,-3.23,-0.72576,-2.5042
13.05,-3.1115,-1.0638,-2.0478
13.08,-2.6944,-1.3212,-1.3732
13.11,-2.0716,-1.4892,-0.5824
13.14,-1.3537,-1.5669,0.21318
13.17,-0.63885,-1.561,0.92212
13.2,0.0091779,-1.4845,1.4937
13.23,0.56991,-1.3546,1.9245
13.26,1.0595,-1.1892,2.2486
13.29,1.5114,-1.0054,2.5168
13.32,1.9525,-0.81757,2.7701
13.35,2.3819,-0.63627,3.0182
13.38,2.7614,-0.46861,3.23
13.41,3.0205,-0.3188,3.3393
13.44,3.0748,-0.18908,3.2639
13.47,2.8534,-0.080621,2.934
13.5,2.3244,0.0059345,2.3185
13.53,1.5133,0.070243,1.4431
13.56,0.50508,0.11242,0.39266
13.59,-0.56925,0.13334,-0.70259
13.62,-1.559,0.135,-1.694
13.65,-2.3262,0.12063,-2.4469
13.68,-2.7751,0.094626,-2.8697
13.71,-2.8702,0.062145,-2.9324
13.74,-2.64,0.028563,-2.6685
13.77,-2.1647,-0.0011756,-2.1636
13.8,-1.5541,-0.023147,-1.531
13.83,-0.92042,-0.034881,-0.88554
13.86,-0.35552,-0.03558,-0.31994
13.89,0.082536,-0.026113,0.10865
13.92,0.37163,-0.0087991,0.38043
13.95,0.51742,0.012957,0.50447
13.98,0.53946,0.035115,0.50434
14.01,0.45735,0.053474,0.40388
14.04,0.28191,0.064116,0.2178
14.07,0.013936,0.063754,-0.049818
14.1,-0.34986,0.049971,-0.39983
14.13,-0.80672,0.021312,-0.82803
14.16,-1.3382,-0.022746,-1.3154
14.19,-1.905,-0.081933,-1.8231
14.22,-2.4494,-0.15537,-2.294
14.25,-2.9034,-0.24176,-2.6616
14.28,-3.203,-0.33949,-2.8635
14.31,-3.3007,-0.44668,-2.854
14.34,-3.1757,-0.56111,-2.6146
14.37,-2.8367,-0.68015,-2.1566
14.4,-2.3179,-0.8006,-1.5173
14.43,-1.6703,-0.91872,-0.75161
14.46,-0.95136,-1.0303,0.07896
14.49,-0.21623,-1.1309,0.91465
14.52,0.48616,-1.2159,1.702
14.55,1.1131,-1.281,2.3941
14.58,1.6253,-1.3224,2.9478
14.61,1.9849,-1.3368,3.3217
14.64,2.157,-1.321,3.478
14.67,2.1165,-1.2725,3.389
14.7,1.8597,-1.1888,3.0485
14.73,1.4164,-1.0679,2.4843
14.76,0.8583,-0.90827,1.7666
14.79,0.29841,-0.70981,1.0082
14.82,-0.12122,-0.47423,0.35301
14.85,-0.25333,-0.20581,-0.047524
14.88,0.023578,0.088222,-0.064644
14.91,0.77411,0.39779,0.37632
14.94,1.9831,0.71064,1.2724
14.97,3.5478,1.0134,2.5344
15,5.2896,1.2931,3.9965
15.03,6.9829,1.5388,5.4441
15.06,8.396,1.7423,6.6538
15.09,9.3355,1.899,7.4364
15.12,9.6812,2.008,7.6732
15.15,9.4063,2.0705,7.3358
15.18,8.576,2.0893,6.4866
15.21,7.3263,2.0672,5.2591
15.24,5.8292,2.0059,3.8233
15.27,4.2536,1.9059,2.3477
15.3,2.7314,1.7671,0.96431
15.33,1.3383,1.5895,-0.25123
15.36,0.091395,1.3748,-1.2834
15.39,-1.0357,1.1275,-2.1631
15.42,-2.0873,0.85553,-2.9428
15.45,-3.0979,0.5702,-3.6681
15.48,-4.0705,0.28486,-4.3554
15.51,-4.9681,0.013208,-4.9813
15.54,-5.7198,-0.23277,-5.487
15.57,-6.2408,-0.44459,-5.7962
15.6,-6.4582,-0.6183,-5.8399
15.63,-6.3364,-0.75448,-5.5819
15.66,-5.8938,-0.85717,-5.0366
15.69,-5.2051,-0.93203,-4.273
15.72,-4.3889,-0.98424,-3.4046
15.75,-3.5835,-1.0167,-2.5668
15.78,-2.9166,-1.0291,-1.8876
15.81,-2.4766,-1.0177,-1.4588
15.84,-2.2934,-0.97732,-1.3161
15.87,-2.3328,-0.90245,-1.4304
15.9,-2.5056,-0.79017,-1.7154
15.93,-2.6889,-0.64183,-2.0471
15.96,-2.7558,-0.46409,-2.2917
15.99,-2.6032,-0.26872,-2.3345
16.02,-2.1758,-0.071124,-2.1046
16.05,-1.4771,0.11201,-1.5891
16.08,-0.56881,0.26551,-0.83432
16.11,0.44254,0.37828,0.06426
16.14,1.427,0.44503,0.98195
16.17,2.2559,0.46688,1.789
16.2,2.8248,0.45063,2.3742
16.23,3.0694,0.407,2.6624
16.26,2.9725,0.34822,2.6243
16.29,2.5616,0.28547,2.2761
16.32,1.8979,0.22682,1.671
16.35,1.0611,0.17594,0.88516
16.38,0.13401,0.13194,0.0020646
16.41,-0.81074,0.09006,-0.9008
16.44,-1.7174,0.043202,-1.7606
16.47,-2.5477,-0.016227,-2.5314
16.5,-3.2752,-0.094519,-3.1807
16.53,-3.8777,-0.19527,-3.6824
16.56,-4.3282,-0.3186,-4.0096
16.59,-4.5915,-0.46111,-4.1304
16.62,-4.6249,-0.61642,-4.0084
16.65,-4.3865,-0.77615,-3.6104
16.68,-3.8484,-0.93116,-2.9173
16.71,-3.0106,-1.0727,-1.9379
16.74,-1.913,-1.1935,-0.71957
16.77,-0.64001,-1.288,0.64802
16.8,0.68517,-1.3532,2.0384
16.83,1.9161,-1.3879,3.304
16.86,2.9073,-1.3928,4.3002
16.89,3.542,-1.3697,4.9116
16.92,3.7564,-1.3206,5.077
16.95,3.5561,-1.248,4.8042
16.98,3.018,-1.1536,4.1716
17.01,2.2776,-1.0386,3.3163
17.04,1.5036,-0.90365,2.4073
17.07,0.86403,-0.74898,1.613
17.1,0.49238,-0.57506,1.0674
17.13,0.461,-0.38294,0.84394
17.16,0.76731,-0.17474,0.94206
17.19,1.3364,0.045996,1.2904
17.22,2.0387,0.27421,1.7645
17.25,2.7187,0.50345,2.2153
17.28,3.2273,0.72625,2.501
17.31,3.451,0.93479,2.5162
17.34,3.332,1.1215,2.2105
17.37,2.8747,1.2798,1.5949
17.4,2.1395,1.4047,0.73473
17.43,1.226,1.4929,-0.26693
17.46,0.25178,1.543,-1.2913
17.49,-0.66955,1.5554,-2.225
17.52,-1.4455,1.5317,-2.9772
17.55,-2.0144,1.4744,-3.4888
17.58,-2.3483,1.3864,-3.7346
17.61,-2.4498,1.2707,-3.7206
17.64,-2.3461,1.1307,-3.4768
17.67,-2.0819,0.96943,-3.0513
17.7,-1.7136,0.79077,-2.5044
17.73,-1.3044,0.59907,-1.9034
17.76,-0.91894,0.39969,-1.3186
17.79,-0.61789,0.19897,-0.81685
17.82,-0.44951,0.0041904,-0.4537
17.85,-0.4407,-0.1768,-0.2639
17.88,-0.58807,-0.33612,-0.25195
17.91,-0.85239,-0.46645,-0.38594
17.94,-1.159,-0.5617,-0.59734
17.97,-1.4065,-0.61755,-0.78893
18,-1.4824,-0.63181,-0.85063
18.03,-1.2857,-0.60458,-0.68117
18.06,-0.74931,-0.53823,-0.21108
18.09,0.14103,-0.43715,0.57818
18.12,1.3367,-0.30742,1.6441
18.15,2.7285,-0.15638,2.8849
18.18,4.1618,0.0077457,4.1541
18.21,5.4612,0.17632,5.2849
18.24,6.4603,0.34068,6.1197
18.27,7.0301,0.49255,6.5376
18.3,7.1002,0.62443,6.4758
18.33,6.6684,0.73006,5.9384
18.36,5.7977,0.80472,4.993
18.39,4.6016,0.84553,3.756
18.42,3.2217,0.85154,2.3701
18.45,1.8036,0.8236,0.98004
18.48,0.47481,0.76409,-0.28928
18.51,-0.67126,0.67641,-1.3477
18.54,-1.5822,0.56435,-2.1466
18.57,-2.2463,0.43157,-2.6779
18.6,-2.6855,0.28121,-2.9668
18.63,-2.9455,0.11575,-3.0612
18.66,-3.0837,-0.062797,-3.0209
18.69,-3.1597,-0.25235,-2.9073
18.72,-3.2262,-0.45014,-2.7761
18.75,-3.3233,-0.652,-2.6713
18.78,-3.4736,-0.85191,-2.6217
18.81,-3.6797,-1.0419,-2.6378
18.84,-3.9229,-1.2123,-2.7106
18.87,-4.1645,-1.3528,-2.8116
18.9,-4.349,-1.4535,-2.8955
18.93,-4.4119,-1.506,-2.9059
18.96,-4.2888,-1.5051,-2.7837
18.99,-3.9271,-1.4491,-2.478
19.02,-3.2981,-1.3405,-1.9575
19.05,-2.4056,-1.1857,-1.2199
19.08,-1.291,-0.99372,-0.29724
19.11,-0.031632,-0.7754,0.74377
19.14,1.2663,-0.54184,1.8082
19.17,2.4813,-0.30314,2.7844
19.2,3.4921,-0.067512,3.5596
19.23,4.1953,0.15909,4.0362
19.26,4.5195,0.37293,4.1466
19.29,4.4361,0.57196,3.8641
19.32,3.9637,0.75505,3.2086
19.35,3.1662,0.92128,2.2449
19.38,2.1454,1.0693,1.0761
19.41,1.0285,1.1972,-0.16876
19.44,-0.047985,1.3024,-1.3504
19.47,-0.95491,1.3822,-2.3371
19.5,-1.5874,1.4341,-3.0216
19.53,-1.8789,1.457,-3.3359
19.56,-1.8104,1.4506,-3.261
19.59,-1.4138,1.4165,-2.8303
19.62,-0.76745,1.3575,-2.1249
19.65,0.015076,1.277,-1.2619
19.68,0.80339,1.1789,-0.37547
19.71,1.4717,1.0664,0.40531
19.74,1.9206,0.94208,0.97856
19.77,2.0943,0.80711,1.2872
19.8,1.9902,0.66181,1.3284
19.83,1.6578,0.50591,1.1519
19.86,1.187,0.33917,0.84781
19.89,0.68735,0.16212,0.52523
19.92,0.26368,-0.023447,0.28712
19.95,-0.008077,-0.21413,0.20606
19.98,-0.097995,-0.40504,0.30705
20.01,-0.028832,-0.59018,0.56135
20.04,0.12963,-0.76322,0.89285
20.07,0.27725,-0.91834,1.1956
20.1,0.30734,-1.0511,1.3584
20.13,0.13195,-1.1591,1.291
20.16,-0.29709,-1.2422,0.9451
20.19,-0.97634,-1.3025,0.32618
20.22,-1.8504,-1.3439,-0.5065
20.25,-2.8229,-1.3712,-1.4517
20.28,-3.7754,-1.3892,-2.3863
20.31,-4.5907,-1.402,-3.1887
20.34,-5.1735,-1.4125,-3.7611
20.37,-5.4663,-1.4217,-4.0447
20.4,-5.4556,-1.429,-4.0267
20.43,-5.17,-1.4326,-3.7375
20.46,-4.67,-1.4298,-3.2402
20.49,-4.0332,-1.4177,-2.6155
20.52,-3.3386,-1.3936,-1.9451
20.55,-2.6523,-1.3552,-1.297
20.58,-2.0172,-1.3012,-0.71597
20.61,-1.4489,-1.2308,-0.21814
20.64,-0.93601,-1.1437,0.20766
20.67,-0.44578,-1.0402,0.59443
20.7,0.06629,-0.92125,0.98754
20.73,0.64498,-0.78822,1.4332
20.76,1.323,-0.64321,1.9662
20.79,2.1096,-0.48915,2.5987
20.82,2.9828,-0.32973,3.3126
20.85,3.8866,-0.16925,4.0558
20.88,4.7339,-0.012257,4.7461
20.91,5.418,0.13698,5.281
20.94,5.8294,0.27508,5.5543
20.97,5.8765,0.40001,5.4764
21,5.506,0.51149,4.9945
21.03,4.7191,0.61092,4.1082
21.06,3.5778,0.70115,2.8766
21.09,2.1996,0.78582,1.4138
21.12,0.74051,0.86859,-0.12808
21.15,-0.63203,0.95234,-1.5844
21.18,-1.7692,1.0385,-2.8078
21.21,-2.5688,1.1268,-3.6955
21.24,-2.9925,1.2148,-4.2073
21.27,-3.0702,1.299,-4.3692
21.3,-2.8877,1.3746,-4.2623
21.33,-2.5618,1.4371,-3.9989
21.36,-2.2085,1.4822,-3.6907
21.39,-1.9123,1.5074,-3.4197
21.42,-1.7044,1.5116,-3.216
21.45,-1.5563,1.4954,-3.0517
21.48,-1.3895,1.4611,-2.8506
21.51,-1.0999,1.412,-2.5119
21.54,-0.59008,1.3522,-1.9423
21.57,0.19837,1.2854,-1.0871
21.6,1.262,1.2152,0.046815
21.63,2.5271,1.144,1.3832
21.66,3.8593,1.0734,2.786
21.69,5.0877,1.0039,4.0838
21.72,6.0391,0.93546,5.1037
21.75,6.5737,0.86728,5.7064
21.78,6.6135,0.79852,5.815
21.81,6.1581,0.72841,5.4297
21.84,5.2845,0.65641,4.6281
21.87,4.1311,0.58226,3.5488
21.9,2.8715,0.50589,2.3656
21.93,1.683,0.4272,1.2558
21.96,0.71683,0.34584,0.37099
21.99,0.075739,0.26115,-0.18541
22.02,-0.19809,0.17205,-0.37014
22.05,-0.12382,0.077283,-0.2011
22.08,0.22698,-0.024256,0.25124
22.11,0.74608,-0.1331,0.87918
22.14,1.3078,-0.24874,1.5566
22.17,1.7886,-0.36932,2.1579
22.2,2.0842,-0.49161,2.5758
22.23,2.1229,-0.61116,2.7341
22.26,1.8742,-0.72298,2.5972
22.29,1.3511,-0.82216,2.1733
22.32,0.60716,-0.9048,1.512
22.35,-0.27323,-0.96864,0.69541
22.38,-1.1886,-1.0134,-0.1752
22.41,-2.0383,-1.0408,-0.99741
22.44,-2.7401,-1.0542,-1.686
22.47,-3.2462,-1.0573,-2.1889
22.5,-3.5513,-1.054,-2.4973
22.53,-3.6931,-1.0469,-2.6463
22.56,-3.7432,-1.037,-2.7062
22.59,-3.7888,-1.0236,-2.7652
22.62,-3.9114,-1.0045,-2.9069
22.65,-4.165,-0.97665,-3.1884
22.68,-4.5612,-0.937,-3.6242
22.71,-5.0644,-0.88329,-4.1811
22.74,-5.5981,-0.81452,-4.7836
22.77,-6.0633,-0.73114,-5.3322
22.8,-6.3614,-0.6349,-5.7265
22.83,-6.4182,-0.5283,-5.8899
22.86,-6.2009,-0.41416,-5.7867
22.89,-5.7244,-0.29508,-5.4293
22.92,-5.0446,-0.17332,-4.8713
22.95,-4.2408,-0.050771,-4.1901
22.98,-3.3922,0.070656,-3.4628
23.01,-2.5549,0.18868,-2.7436
23.04,-1.7477,0.30033,-2.048
23.07,-0.94863,0.40187,-1.3505
23.1,-0.10622,0.48901,-0.59523
23.13,0.83916,0.55748,0.28168
23.16,1.929,0.60368,1.3253
23.19,3.1632,0.6253,2.5379
23.22,4.4863,0.6218,3.8645
23.25,5.7882,0.59443,5.1938
23.28,6.9203,0.54588,6.3744
23.31,7.7232,0.47967,7.2435
23.34,8.0602,0.39935,7.6608
23.37,7.8474,0.30783,7.5396
23.4,7.075,0.207,6.8679
23.43,5.8115,0.097774,5.7137
23.46,4.1938,-0.019532,4.2134
23.49,2.4024,-0.1445,2.5469
23.52,0.62902,-0.27588,0.90489
23.55,-0.95459,-0.41108,-0.54351
23.58,-2.2223,-0.54599,-1.6763
23.61,-3.1064,-0.67523,-2.4311
23.64,-3.5975,-0.79287,-2.8046
23.67,-3.7324,-0.89326,-2.8392
23.7,-3.5754,-0.97191,-2.6035
23.73,-3.1975,-1.0262,-2.1713
23.76,-2.6608,-1.0554,-1.6054
23.79,-2.0105,-1.0609,-0.94957
23.82,-1.2757,-1.0452,-0.23058
23.85,-0.47833,-1.0114,0.53311
23.88,0.35593,-0.96269,1.3186
23.91,1.1865,-0.90131,2.0879
23.94,1.9536,-0.82884,2.7824
23.97,2.5809,-0.74611,3.327
24,2.9878,-0.65362,3.6414
24.03,3.1055,-0.55192,3.6574
24.06,2.8965,-0.44201,3.3385
24.09,2.368,-0.32545,2.6934
24.12,1.579,-0.20427,1.7833
24.15,0.63511,-0.080626,0.71574
24.18,-0.32701,0.043523,-0.37053
24.21,-1.1636,0.16681,-1.3304
24.24,-1.751,0.28859,-2.0396
24.27,-2.0101,0.4089,-2.419
24.3,-1.9221,0.52821,-2.4503
24.33,-1.5324,0.64702,-2.1794
24.36,-0.94041,0.76551,-1.7059
24.39,-0.27816,0.88324,-1.1614
24.42,0.31793,0.99909,-0.68116
24.45,0.73563,1.1114,-0.37574
24.48,0.90917,1.218,-0.30879
24.51,0.83014,1.3166,-0.48648
24.54,0.54453,1.4051,-0.86056
24.57,0.13708,1.4812,-1.3441
24.6,-0.29287,1.5426,-1.8354
24.63,-0.6578,1.5869,-2.2447
24.66,-0.90369,1.6115,-2.5152
24.69,-1.0215,1.6133,-2.6349
24.72,-1.0458,1.5896,-2.6354
24.75,-1.0409,1.5378,-2.5786
24.78,-1.079,1.4568,-2.5358
24.81,-1.2173,1.3468,-2.5641
24.84,-1.4784,1.2105,-2.6889
24.87,-1.843,1.0523,-2.8953
24.9,-2.254,0.87876,-3.1328
24.93,-2.6319,0.69757,-3.3295
24.96,-2.8973,0.51684,-3.4141
24.99,-2.9921,0.34416,-3.3362
25.02,-2.895,0.18576,-3.0808
25.05,-2.6248,0.045956,-2.6708
25.08,-2.2306,-0.073037,-2.1576
25.11,-1.7733,-0.17104,-1.6022
25.14,-1.3019,-0.24955,-1.0524
25.17,-0.83485,-0.31124,-0.52361
25.2,-0.35034,-0.35949,0.0091568
25.23,0.20845,-0.39794,0.60638
25.26,0.91479,-0.43016,1.345
25.29,1.831,-0.4595,2.2905
25.32,2.9798,-0.48885,3.4687
25.35,4.3237,-0.52053,4.8443
25.38,5.7586,-0.55608,6.3147
25.41,7.1254,-0.59605,7.7215
25.44,8.2386,-0.63985,8.8785
25.47,8.9234,-0.68568,9.6091
25.5,9.0546,-0.73063,9.7852
25.53,8.5848,-0.77102,9.3558
25.56,7.5573,-0.8028,8.3601
25.59,6.097,-0.82217,6.9192
25.62,4.3851,-0.82607,5.2111
25.65,2.6209,-0.81258,3.4334
25.68,0.98363,-0.78109,1.7647
25.71,-0.39873,-0.73225,0.33352
25.74,-1.4652,-0.66769,-0.79749
25.77,-2.2194,-0.58969,-1.6297
25.8,-2.712,-0.50081,-2.2112
25.83,-3.0142,-0.40368,-2.6105
25.86,-3.1901,-0.30094,-2.8892
25.89,-3.2774,-0.19532,-3.0821
25.92,-3.2803,-0.089823,-3.1905
25.95,-3.1765,0.012121,-3.1886
25.98,-2.9339,0.10665,-3.0406
26.01,-2.5321,0.18963,-2.7218
26.04,-1.9799,0.257,-2.2369
26.07,-1.3234,0.30524,-1.6287
26.1,-0.64265,0.33187,-0.97452
26.13,-0.035566,0.33579,-0.37135
26.16,0.40353,0.31743,0.086093
26.19,0.60627,0.27867,0.3276
26.22,0.54619,0.22245,0.32374
26.25,0.24398,0.15241,0.091569
26.28,-0.23902,0.072371,-0.31139
26.31,-0.81681,-0.013949,-0.80286
26.34,-1.3994,-0.10314,-1.2962
26.37,-1.9118,-0.19209,-1.7197
26.4,-2.3074,-0.27786,-2.0296
26.43,-2.5715,-0.35765,-2.2138
26.46,-2.716,-0.42875,-2.2873
26.49,-2.7692,-0.48876,-2.2804
26.52,-2.7621,-0.53591,-2.2262
26.55,-2.7195,-0.56947,-2.15
26.58,-2.6544,-0.59006,-2.0643
26.61,-2.5705,-0.59977,-1.9708
26.64,-2.4677,-0.60202,-1.8657
26.67,-2.3492,-0.60097,-1.7483
26.7,-2.2266,-0.60086,-1.6257
26.73,-2.1197,-0.60507,-1.5147
26.76,-2.0523,-0.61549,-1.4368
26.79,-2.043,-0.63206,-1.4109
26.82,-2.0972,-0.65277,-1.4444
26.85,-2.2009,-0.67409,-1.5268
26.88,-2.3211,-0.69172,-1.6294
26.91,-2.4112,-0.70138,-1.7098
26.94,-2.4224,-0.69965,-1.7228
26.97,-2.3156,-0.68439,-1.6313
27,-2.0714,-0.65484,-1.4165
27.03,-1.6938,-0.61138,-1.0824
27.06,-1.2083,-0.55503,-0.65325
27.09,-0.65235,-0.48686,-0.16548
27.12,-0.063959,-0.40767,0.34371
27.15,0.52952,-0.31781,0.84733
27.18,1.1174,-0.21742,1.3349
27.21,1.705,-0.10686,1.8119
27.24,2.3057,0.012726,2.2929
27.27,2.9287,0.13902,2.7896
27.3,3.5668,0.26841,3.2984
27.33,4.1882,0.39619,3.792
27.36,4.7353,0.5172,4.2181
27.39,5.133,0.62653,4.5064
27.42,5.3033,0.72037,4.5829
27.45,5.1841,0.79654,4.3876
27.48,4.7453,0.85471,3.8906
27.51,3.9996,0.8962,3.1034
27.54,3.0033,0.92351,2.0798
27.57,1.8485,0.9396,0.90886
27.6,0.64726,0.94723,-0.29997
27.63,-0.48653,0.94861,-1.4351
27.66,-1.4546,0.94517,-2.3998
27.69,-2.1859,0.93783,-3.1238
27.72,-2.6407,0.92727,-3.568
27.75,-2.8083,0.91436,-3.7227
27.78,-2.7,0.90036,-3.6003
27.81,-2.3412,0.88683,-3.228
27.84,-1.7655,0.87534,-2.6408
27.87,-1.0132,0.86699,-1.8802
27.9,-0.13303,0.86188,-0.99491
27.93,0.81358,0.85887,-0.045292
27.96,1.75,0.85559,0.89443
27.99,2.5861,0.84888,1.7372
28.02,3.2258,0.83549,2.3903
28.05,3.5806,0.81287,2.7678
28.08,3.5863,0.77986,2.8064
28.11,3.2185,0.73706,2.4814
28.14,2.5034,0.68668,1.8167
28.17,1.5192,0.632,0.88721
28.2,0.38711,0.57659,-0.18947
28.23,-0.74658,0.52337,-1.2699
28.26,-1.7343,0.47401,-2.2083
28.29,-2.4516,0.42865,-2.8802
28.32,-2.8169,0.3861,-3.203
28.35,-2.803,0.34445,-3.1474
28.38,-2.4372,0.30184,-2.7391
28.41,-1.793,0.25723,-2.0502
28.44,-0.9731,0.21075,-1.1838
28.47,-0.091349,0.16367,-0.25502
28.5,0.74538,0.11792,0.62746
28.53,1.4499,0.075289,1.3746
28.56,1.9616,0.036613,1.925
28.59,2.2472,0.0011988,2.246
28.62,2.2975,-0.033295,2.3308
28.65,2.1222,-0.070446,2.1927
28.68,1.7448,-0.11422,1.8591
28.71,1.1989,-0.1679,1.3668
28.74,0.52645,-0.23314,0.75958
28.77,-0.22347,-0.30936,0.085892
28.8,-0.9955,-0.39378,-0.60172
28.83,-1.7306,-0.48192,-1.2487
28.86,-2.3701,-0.56865,-1.8015
28.89,-2.8608,-0.64934,-2.2114
28.92,-3.1602,-0.72083,-2.4394
28.95,-3.2414,-0.78198,-2.4595
28.98,-3.0944,-0.83364,-2.2608
29.01,-2.7263,-0.87813,-1.8482
29.04,-2.1585,-0.91825,-1.2402
29.07,-1.4233,-0.95639,-0.46691
29.1,-0.56078,-0.99375,0.43297
29.13,0.38354,-1.0301,1.4136
29.16,1.3592,-1.0638,2.4231
29.19,2.3106,-1.0929,3.4035
29.22,3.1767,-1.1153,4.292
29.25,3.8932,-1.1299,5.0231
29.28,4.3959,-1.1371,5.533
29.31,4.6285,-1.1382,5.7666
29.34,4.5506,-1.1354,5.686
29.37,4.1467,-1.131,5.2776
29.4,3.4325,-1.1261,4.5585
29.43,2.4564,-1.1206,3.577
29.46,1.2961,-1.1128,2.409
29.49,0.049667,-1.0996,1.1493
29.52,-1.1779,-1.0772,-0.10074
29.55,-2.2885,-1.042,-1.2465
29.58,-3.2035,-0.99142,-2.2121
29.61,-3.8727,-0.92413,-2.9485
29.64,-4.2771,-0.84042,-3.4367
29.67,-4.4269,-0.74185,-3.685
29.7,-4.3541,-0.63078,-3.7234
29.73,-4.104,-0.50985,-3.5941
29.76,-3.7251,-0.38158,-3.3435
29.79,-3.2627,-0.24828,-3.0144
29.82,-2.7536,-0.11217,-2.6414
29.85,-2.2247,0.024369,-2.2491
29.88,-1.6941,0.15848,-1.8526
29.91,-1.1724,0.28678,-1.4592
29.94,-0.66476,0.40562,-1.0704
29.97,-0.17274,0.51151,-0.68425
30,0.30487,0.6019,-0.29702
30.03,0.77079,0.67568,0.095111
30.06,1.2276,0.73367,0.49393
30.09,1.6752,0.77845,0.8968
30.12,2.108,0.81387,1.2941
30.15,2.5117,0.84415,1.6676
30.18,2.8624,0.87282,1.9896
30.21,3.1273,0.90186,2.2254
30.24,3.2687,0.93115,2.3376
30.27,3.2508,0.95861,2.2922
30.3,3.0474,0.9808,2.0666
30.33,2.6488,0.99391,1.6549
30.36,2.0671,0.99491,1.0722
30.39,1.3359,0.98241,0.35351
30.42,0.50685,0.95714,-0.45029
30.45,-0.35887,0.92175,-1.2806
30.48,-1.2001,0.88016,-2.0802
30.51,-1.9649,0.83654,-2.8015
30.54,-2.6171,0.79425,-3.4113
30.57,-3.1373,0.75513,-3.8924
30.6,-3.5203,0.71914,-4.2394
30.63,-3.7679,0.68473,-4.4527
30.66,-3.8818,0.64948,-4.5313
30.69,-3.8567,0.61108,-4.4678
30.72,-3.679,0.56813,-4.2471
30.75,-3.3296,0.52064,-3.8502
30.78,-2.7921,0.47005,-3.2621
30.81,-2.063,0.41865,-2.4817
30.84,-1.1623,0.36885,-1.5311
30.87,-0.1393,0.32224,-0.46154
30.9,0.92667,0.27899,0.64768
30.93,1.9339,0.23762,1.6963
30.96,2.7716,0.19535,2.5762
30.99,3.3377,0.14887,3.1888
31.02,3.5565,0.095424,3.4611
31.05,3.393,0.033718,3.3593
31.08,2.8603,-0.035377,2.8957
31.11,2.0192,-0.10872,2.1279
31.14,0.96923,-0.18135,1.1506
31.17,-0.16607,-0.24741,0.081331
31.2,-1.2572,-0.30127,-0.9559
31.23,-2.1862,-0.33873,-1.8474
31.26,-2.8611,-0.35773,-2.5034
31.29,-3.2251,-0.35876,-2.8663
31.32,-3.2593,-0.34456,-2.9147
31.35,-2.9806,-0.3195,-2.6611
31.38,-2.4351,-0.28863,-2.1465
31.41,-1.6893,-0.25671,-1.4326
31.44,-0.82087,-0.22747,-0.5934
31.47,0.090592,-0.20315,0.29374
31.5,0.97061,-0.1845,1.1551
31.53,1.756,-0.17108,1.9271
31.56,2.399,-0.16174,2.5607
31.59,2.8701,-0.15517,3.0252
31.62,3.1589,-0.15032,3.3092
31.65,3.2736,-0.1466,3.4202
31.68,3.2383,-0.14385,3.3821
31.71,3.0882,-0.14214,3.2304
31.74,2.8646,-0.14148,3.0061
31.77,2.6078,-0.14153,2.7493
31.8,2.3518,-0.14148,2.4932
31.83,2.1195,-0.14014,2.2596
31.86,1.921,-0.13615,2.0572
31.89,1.7543,-0.1284,1.8827
31.92,1.6078,-0.11644,1.7242
31.95,1.4654,-0.10081,1.5662
31.98,1.3109,-0.08321,1.3941
32.01,1.1322,-0.06633,1.1986
32.04,0.92339,-0.053502,0.9769
32.07,0.68473,-0.048073,0.73281
32.1,0.42131,-0.052685,0.47399
32.13,0.14034,-0.068608,0.20895
32.16,-0.15114,-0.095269,-0.055873
32.19,-0.44761,-0.13011,-0.31749
32.22,-0.74461,-0.16888,-0.57573
32.25,-1.0368,-0.20623,-0.83059
32.28,-1.3151,-0.23671,-1.0784
32.31,-1.5636,-0.25579,-1.3078
32.34,-1.7585,-0.26076,-1.4978
32.37,-1.8689,-0.25134,-1.6176
32.4,-1.8603,-0.22979,-1.6305
32.43,-1.7007,-0.20049,-1.5002
32.46,-1.3686,-0.16908,-1.1995
32.49,-0.86015,-0.14125,-0.71891
32.52,-0.19547,-0.12163,-0.073841
32.55,0.57919,-0.11285,0.69204
32.58,1.3931,-0.11505,1.5081
32.61,2.1575,-0.12604,2.2835
32.64,2.7764,-0.14194,2.9183
32.67,3.1598,-0.15818,3.318
32.7,3.2381,-0.17069,3.4088
32.73,2.9744,-0.17682,3.1513
32.76,2.3735,-0.17586,2.5493
32.79,1.4847,-0.16903,1.6537
32.82,0.39865,-0.15893,0.55757
32.85,-0.7629,-0.14862,-0.61428
32.88,-1.863,-0.14064,-1.7223
32.91,-2.7682,-0.13619,-2.632
32.94,-3.3688,-0.13478,-3.2341
32.97,-3.5951,-0.13434,-3.4608
33,-3.4291,-0.13193,-3.2971
33.03,-2.9078,-0.12469,-2.7831
33.06,-2.1185,-0.11079,-2.0077
33.09,-1.1852,-0.090218,-1.095
33.12,-0.24948,-0.064996,-0.18448
33.15,0.55149,-0.038849,0.59034
33.18,1.1058,-0.016386,1.1222
33.21,1.3433,-0.0019696,1.3452
33.24,1.244,0.0014048,1.2425
33.27,0.83835,-0.0070695,0.84542
33.3,0.19875,-0.025709,0.22446
33.33,-0.57575,-0.050641,-0.52511
33.36,-1.3777,-0.076637,-1.301
33.39,-2.1091,-0.098257,-2.0109
33.42,-2.6966,-0.11102,-2.5856
33.45,-3.0989,-0.11228,-2.9866
33.48,-3.3094,-0.10166,-3.2077
33.51,-3.3504,-0.080859,-3.2696
33.54,-3.2643,-0.052975,-3.2113
33.57,-3.1015,-0.021543,-3.08
33.6,-2.9098,0.010476,-2.9203
33.63,-2.7259,0.041443,-2.7674
33.66,-2.5708,0.071344,-2.6422
33.69,-2.4493,0.10155,-2.5509
33.72,-2.3526,0.13413,-2.4868
33.75,-2.2628,0.1709,-2.4337
33.78,-2.1571,0.21248,-2.3695
33.81,-2.0121,0.25765,-2.2697
33.84,-1.8059,0.30319,-2.1091
33.87,-1.5193,0.34432,-1.8636
33.9,-1.1362,0.37561,-1.5118
33.93,-0.64426,0.3922,-1.0365
33.96,-0.03603,0.39105,-0.42708
33.99,0.68842,0.37178,0.31664
34.02,1.5185,0.33701,1.1815
34.05,2.43,0.29201,2.138
34.08,3.3833,0.24364,3.1396
34.11,4.3235,0.19895,4.1246
34.14,5.184,0.16359,5.0204
34.17,5.8924,0.14058,5.7518
34.2,6.3791,0.12968,6.2494
34.23,6.5871,0.12751,6.4595
34.26,6.4811,0.12857,6.3525
34.29,6.0546,0.12674,5.9279
34.32,5.3329,0.11711,5.2157
34.35,4.3718,0.09753,4.2742
34.38,3.2521,0.069463,3.1826
34.41,2.0697,0.038004,2.0317
34.44,0.92334,0.010847,0.91249
34.47,-0.097714,-0.0035077,-0.094207
34.5,-0.92508,0.0020845,-0.92716
34.53,-1.519,0.031426,-1.5504
34.56,-1.8716,0.083678,-1.9553
34.59,-2.0053,0.15314,-2.1585
34.62,-1.9663,0.23018,-2.1965
34.65,-1.815,0.30323,-2.1182
34.68,-1.6143,0.36123,-1.9756
34.71,-1.4192,0.39612,-1.8153
34.74,-1.2679,0.40453,-1.6724
34.77,-1.1776,0.38848,-1.5661
34.8,-1.1446,0.35463,-1.4993
34.83,-1.1488,0.31253,-1.4613
34.86,-1.161,0.27205,-1.4331
34.89,-1.1521,0.24094,-1.3931
34.92,-1.1014,0.22286,-1.3243
34.95,-1.002,0.2167,-1.2187
34.98,-0.86323,0.21706,-1.0803
35.01,-0.70844,0.21599,-0.92443
35.04,-0.56979,0.20534,-0.77513
35.07,-0.48099,0.17909,-0.66008
35.1,-0.46979,0.13513,-0.60492
35.13,-0.55204,0.075756,-0.62779
35.16,-0.72846,0.0070496,-0.73551
35.19,-0.98454,-0.062924,-0.92162
35.22,-1.2933,-0.12641,-1.1669
35.25,-1.6197,-0.17813,-1.4416
35.28,-1.9256,-0.21671,-1.7089
35.31,-2.174,-0.24495,-1.9291
35.34,-2.3316,-0.26873,-2.0629
35.37,-2.37,-0.29516,-2.0749
35.4,-2.2662,-0.33011,-1.9361
35.43,-2.0024,-0.37625,-1.6262
35.46,-1.5678,-0.43188,-1.1359
35.49,-0.96074,-0.49108,-0.46966
35.52,-0.19281,-0.54515,0.35234
35.55,0.70713,-0.58484,1.292
35.58,1.6902,-0.60297,2.2931
35.61,2.6874,-0.59641,3.2838
35.64,3.6139,-0.56719,4.1811
35.67,4.3779,-0.52209,4.9
35.7,4.8922,-0.47104,5.3633
35.73,5.0887,-0.4246,5.5133
35.76,4.9305,-0.3913,5.3218
35.79,4.4215,-0.37549,4.797
35.82,3.6085,-0.3763,3.9848
35.85,2.577,-0.38801,2.965
35.88,1.4398,-0.40168,1.8415
35.91,0.32035,-0.40759,0.72793
35.94,-0.66545,-0.39795,-0.2675
35.97,-1.4263,-0.36897,-1.0573
36,-1.9075,-0.32194,-1.5856
36.03,-2.0969,-0.2629,-1.834
36.06,-2.0217,-0.20117,-1.8205
36.09,-1.7406,-0.14693,-1.5937
36.12,-1.3298,-0.10875,-1.2211
36.15,-0.86808,-0.091428,-0.77665
36.18,-0.42336,-0.094812,-0.32854
36.21,-0.042994,-0.11389,0.0709
36.24,0.25053,-0.14,0.39052
36.27,0.45849,-0.16281,0.6213
36.3,0.60037,-0.17273,0.7731
36.33,0.7055,-0.16294,0.86844
36.36,0.80408,-0.13081,0.93489
36.39,0.91951,-0.078197,0.99771
36.42,1.0631,-0.01083,1.0739
36.45,1.2321,0.06314,1.169
36.48,1.4104,0.13503,1.2753
36.51,1.5718,0.19748,1.3743
36.54,1.6846,0.24591,1.4387
36.57,1.7165,0.27922,1.4373
36.6,1.639,0.2998,1.3392
36.63,1.4315,0.3127,1.1188
36.66,1.0837,0.32438,0.75933
36.69,0.59771,0.34123,0.25649
36.72,-0.011258,0.36815,-0.37941
36.75,-0.71493,0.40761,-1.1225
36.78,-1.4731,0.45913,-1.9322
36.81,-2.2359,0.51945,-2.7554
36.84,-2.9475,0.58317,-3.5306
36.87,-3.5505,0.64376,-4.1942
36.9,-3.9921,0.69478,-4.6869
36.93,-4.2304,0.73094,-4.9613
36.96,-4.2398,0.74891,-4.9887
36.99,-4.0165,0.74774,-4.7642
37.02,-3.5805,0.72879,-4.3093
37.05,-2.976,0.6952,-3.6712
37.08,-2.2671,0.65113,-2.9183
37.11,-1.5321,0.60084,-2.133
37.14,-0.85369,0.54789,-1.4016
37.17,-0.30847,0.49457,-0.80304
37.2,0.043302,0.44173,-0.39843
37.23,0.16673,0.38896,-0.22222
37.26,0.057753,0.33507,-0.27732
37.29,-0.25565,0.27878,-0.53443
37.32,-0.71703,0.21928,-0.93632
37.35,-1.2495,0.15672,-1.4063
37.38,-1.7672,0.092325,-1.8595
37.41,-2.1877,0.028228,-2.216
37.44,-2.4448,-0.032948,-2.4118
37.47,-2.497,-0.088642,-2.4083
37.5,-2.333,-0.13687,-2.1962
37.53,-1.9713,-0.17655,-1.7947
37.56,-1.4542,-0.20763,-1.2465
37.59,-0.83909,-0.23093,-0.60817
37.62,-0.18732,-0.24776,0.060443
37.65,0.44661,-0.25965,0.70626
37.68,1.0229,-0.26795,1.2908
37.71,1.5203,-0.27369,1.794
37.74,1.9355,-0.27767,2.2132
37.77,2.2783,-0.28057,2.5589
37.8,2.5645,-0.28316,2.8477
37.83,2.8079,-0.28648,3.0944
37.86,3.0142,-0.29176,3.3059
37.89,3.1779,-0.30022,3.4781
37.92,3.2828,-0.31277,3.5955
37.95,3.3063,-0.32956,3.6359
37.98,3.2259,-0.34978,3.5757
38.01,3.0263,-0.37163,3.3979
38.04,2.7051,-0.39256,3.0977
38.07,2.2767,-0.40979,2.6865
38.1,1.7716,-0.42102,2.1926
38.13,1.2332,-0.42499,1.6582
38.16,0.71194,-0.4219,1.1338
38.19,0.2579,-0.41345,0.67134
38.22,-0.086094,-0.4024,0.31631
38.25,-0.2902,-0.39194,0.10173
38.28,-0.34113,-0.38471,0.043583
38.31,-0.2433,-0.38206,0.13875
38.34,-0.018002,-0.38347,0.36547
38.37,0.29926,-0.38654,0.6858
38.4,0.66246,-0.38741,1.0499
38.43,1.0196,-0.38164,1.4013
38.46,1.3178,-0.36533,1.6831
38.49,1.5086,-0.33615,1.8448
38.52,1.5538,-0.2941,1.8479
38.55,1.4304,-0.24175,1.6722
38.58,1.1357,-0.18388,1.3196
38.61,0.68922,-0.12659,0.81581
38.64,0.13327,-0.076053,0.20932
38.67,-0.47093,-0.03725,-0.43368
38.7,-1.0499,-0.012854,-1.0371
38.73,-1.528,-0.0026301,-1.5253
38.76,-1.8382,-0.0034284,-1.8348
38.79,-1.934,-0.0098085,-1.9242
38.82,-1.7969,-0.015162,-1.7817
38.85,-1.4414,-0.013112,-1.4283
38.88,-0.91368,0.0011037,-0.91478
38.91,-0.28496,0.029545,-0.3145
38.94,0.35913,0.07101,0.28813
38.97,0.93197,0.12112,0.81085
39,1.3592,0.17307,1.1861
39.03,1.5895,0.21888,1.3706
39.06,1.6014,0.25096,1.3504
39.09,1.4042,0.26365,1.1406
39.12,1.0345,0.25447,0.78002
39.15,0.54789,0.2248,0.32309
39.18,0.0089858,0.17987,-0.17088
39.21,-0.51935,0.12793,-0.64728
39.24,-0.98495,0.078899,-1.0638
39.27,-1.3526,0.042516,-1.3951
39.3,-1.6067,0.026525,-1.6332
39.33,-1.7506,0.035125,-1.7858
39.36,-1.8029,0.068073,-1.871
39.39,-1.7922,0.12061,-1.9128
39.42,-1.7502,0.18429,-1.9345
39.45,-1.7061,0.24856,-1.9546
39.48,-1.6809,0.30276,-1.9837
39.51,-1.6837,0.33828,-2.022
39.54,-1.7098,0.35023,-2.06
39.57,-1.7414,0.33842,-2.0798
39.6,-1.7504,0.30738,-2.0578
39.63,-1.703,0.2654,-1.9684
39.66,-1.5664,0.22267,-1.7891
39.69,-1.3158,0.18915,-1.5049
39.72,-0.9405,0.17231,-1.1128
39.75,-0.44911,0.17552,-0.62463
39.78,0.12935,0.1972,-0.067841
39.81,0.7474,0.23116,0.51625
39.84,1.345,0.26789,1.0771
39.87,1.8586,0.29666,1.5619
39.9,2.2314,0.3079,1.9235
39.93,2.424,0.29545,2.1286
39.96,2.4215,0.25812,2.1634
39.99,2.2371,0.20015,2.0369
40.02,1.9104,0.13065,1.7798
40.05,1.5011,0.06186,1.4392
40.08,1.0779,0.0067313,1.0711
40.11,0.70684,-0.023707,0.73055
40.14,0.43958,-0.022699,0.46228
40.17,0.30464,0.010704,0.29394
40.2,0.30354,0.071242,0.2323
40.23,0.41208,0.1483,0.26379
40.26,0.58652,0.22784,0.35868
40.29,0.77312,0.29511,0.47802
40.32,0.91905,0.33747,0.58158
40.35,0.98226,0.34695,0.63531
40.38,0.93846,0.32181,0.61665
40.41,0.78394,0.26695,0.51699
40.44,0.53399,0.19296,0.34103
40.47,0.21749,0.11401,0.10348
40.5,-0.13068,0.045011,-0.1757
40.53,-0.47794,-0.001455,-0.47649
40.56,-0.80081,-0.0177,-0.78311
40.59,-1.0891,-0.0025772,-1.0865
40.62,-1.3466,0.03821,-1.3848
40.65,-1.588,0.093201,-1.6812
40.68,-1.8333,0.14747,-1.9808
40.71,-2.1008,0.18562,-2.2864
40.74,-2.3993,0.19498,-2.5942
40.77,-2.7229,0.16816,-2.891
40.8,-3.0484,0.10469,-3.1531
40.83,-3.3363,0.011091,-3.3474
40.86,-3.5351,-0.10028,-3.4348
40.89,-3.5897,-0.21371,-3.376
40.92,-3.4511,-0.31317,-3.1379
40.95,-3.0859,-0.38545,-2.7005
40.98,-2.4852,-0.42262,-2.0626
41.01,-1.6691,-0.42339,-1.2457
41.04,-0.68753,-0.3932,-0.29433
41.07,0.38412,-0.34281,0.72693
41.1,1.4537,-0.28599,1.7397
41.13,2.4242,-0.23666,2.6608
41.16,3.207,-0.20605,3.413
41.19,3.7341,-0.20063,3.9347
41.22,3.9672,-0.22102,4.1882
41.25,3.9024,-0.26217,4.1646
41.28,3.5698,-0.3147,3.8845
41.31,3.0268,-0.36706,3.3939
41.34,2.3493,-0.4081,2.7574
41.37,1.619,-0.42932,2.0483
41.4,0.91236,-0.42666,1.339
41.43,0.29032,-0.40113,0.69146
41.46,-0.20739,-0.35852,0.15113
41.49,-0.56416,-0.308,-0.25617
41.52,-0.7842,-0.26016,-0.52404
41.55,-0.88713,-0.2248,-0.66233
41.58,-0.901,-0.20886,-0.69214
41.61,-0.85538,-0.2151,-0.64028
41.64,-0.77581,-0.24152,-0.53429
41.67,-0.68061,-0.28186,-0.39875
41.7,-0.58027,-0.32684,-0.25344
41.73,-0.47911,-0.36608,-0.11303
41.76,-0.37818,-0.39012,0.011943
41.79,-0.27856,-0.39229,0.11373
41.82,-0.18393,-0.36994,0.18601
41.85,-0.10161,-0.32495,0.22333
41.88,-0.041964,-0.26326,0.2213
41.91,-0.016062,-0.19372,0.17766
41.94,-0.032401,-0.12627,0.093873
41.97,-0.093365,-0.070111,-0.023254
42,-0.19238,-0.031919,-0.16046
42.03,-0.31253,-0.014709,-0.29782
42.06,-0.42721,-0.017387,-0.40982
42.09,-0.50294,-0.035124,-0.46781
42.12,-0.50403,-0.060444,-0.44358
42.15,-0.39858,-0.084762,-0.31382
42.18,-0.16476,-0.10007,-0.064683
42.21,0.20378,-0.10042,0.3042
42.24,0.69424,-0.082897,0.77713
42.27,1.2739,-0.047981,1.3218
42.3,1.8923,0.00079131,1.8915
42.33,2.487,0.057722,2.4292
42.36,2.9912,0.11618,2.875
42.39,3.3433,0.16987,3.1735
42.42,3.4959,0.21399,3.2819
42.45,3.423,0.24586,3.1771
42.48,3.1245,0.26521,2.8593
42.51,2.6267,0.27389,2.3529
42.54,1.9784,0.27529,1.7031
42.57,1.2436,0.27356,0.97004
42.6,0.49262,0.27277,0.21985
42.63,-0.20811,0.27628,-0.48439
42.66,-0.80468,0.28628,-1.091
42.69,-1.2616,0.30365,-1.5653
42.72,-1.5646,0.32797,-1.8926
42.75,-1.719,0.35782,-2.0769
42.78,-1.7462,0.39101,-2.1372
42.81,-1.6769,0.42493,-2.1018
42.84,-1.5448,0.45687,-2.0017
42.87,-1.3811,0.48422,-1.8654
42.9,-1.2101,0.50469,-1.7148
42.93,-1.0476,0.51649,-1.5641
42.96,-0.90162,0.51846,-1.4201
42.99,-0.77423,0.51017,-1.2844
43.02,-0.66432,0.49203,-1.1564
43.05,-0.57019,0.46521,-1.0354
43.08,-0.49128,0.43156,-0.92284
43.11,-0.42881,0.39342,-0.82223
43.14,-0.38523,0.35331,-0.73854
43.17,-0.36296,0.31362,-0.67658
43.2,-0.36277,0.2763,-0.63907
43.23,-0.3825,0.24263,-0.62513
43.26,-0.41631,0.21308,-0.62938
43.29,-0.4548,0.18731,-0.64211
43.32,-0.486,0.16435,-0.65035
43.35,-0.49704,0.14279,-0.63983
43.38,-0.47621,0.12112,-0.59733
43.41,-0.41519,0.098006,-0.5132
43.44,-0.31111,0.072574,-0.38368
43.47,-0.16801,0.044579,-0.21259
43.5,0.0023641,0.014489,-0.012125
43.53,0.18092,-0.016558,0.19747
43.56,0.34272,-0.046901,0.38962
43.59,0.45982,-0.074592,0.53441
43.62,0.5051,-0.097704,0.6028
43.65,0.45679,-0.11466,0.57144
43.68,0.30293,-0.12453,0.42746
43.71,0.044985,-0.12731,0.17229
43.74,-0.3004,-0.124,-0.1764
43.77,-0.70193,-0.11663,-0.5853
43.8,-1.1169,-0.10801,-1.0089
43.83,-1.4969,-0.1014,-1.3955
43.86,-1.7949,-0.099979,-1.6949
43.89,-1.9726,-0.10635,-1.8662
43.92,-2.0069,-0.12199,-1.8849
43.95,-1.8935,-0.1469,-1.7466
43.98,-1.6477,-0.1795,-1.4682
44.01,-1.301,-0.21673,-1.0843
44.04,-0.89571,-0.25449,-0.64122
44.07,-0.47726,-0.28829,-0.18897
44.1,-0.087216,-0.31398,0.22677
44.13,0.24268,-0.32856,0.57123
44.16,0.49346,-0.33069,0.82415
44.19,0.65891,-0.32106,0.97997
44.22,0.74269,-0.30234,1.045
44.25,0.75402,-0.27873,1.0327
44.28,0.70299,-0.25528,0.95827
44.31,0.59734,-0.23693,0.83428
44.34,0.44136,-0.22764,0.66899
44.37,0.23733,-0.22952,0.46685
44.4,-0.010931,-0.24239,0.23146
44.43,-0.29389,-0.2637,-0.030195
44.46,-0.59277,-0.28886,-0.3039
44.49,-0.8782,-0.31208,-0.56612
44.52,-1.1121,-0.32736,-0.7847
44.55,-1.2524,-0.3297,-0.92271
44.58,-1.2609,-0.31609,-0.94476
44.61,-1.1108,-0.28626,-0.82457
44.64,-0.79475,-0.24289,-0.55186
44.67,-0.32835,-0.19131,-0.13705
44.7,0.24919,-0.13865,0.38783
44.73,0.87969,-0.092602,0.97229
44.76,1.4944,-0.059989,1.5544
44.79,2.025,-0.045417,2.0704
44.82,2.4147,-0.050285,2.465
44.85,2.6279,-0.072342,2.7002
44.88,2.6558,-0.10592,2.7617
44.91,2.5175,-0.14283,2.6604
44.94,2.2558,-0.17377,2.4296
44.97,1.9288,-0.18997,2.1187
45,1.5992,-0.18489,1.7841
45.03,1.3233,-0.1554,1.4787
45.06,1.1411,-0.10252,1.2436
45.09,1.0702,-0.031314,1.1015
45.12,1.1041,0.049936,1.0542
45.15,1.2149,0.13109,1.0838
45.18,1.3593,0.20192,1.1574
45.21,1.4881,0.25378,1.2343
45.24,1.5547,0.28112,1.2736
45.27,1.5238,0.2823,1.2415
45.3,1.3765,0.25975,1.1168
45.33,1.1124,0.21952,0.8929
45.36,0.74794,0.17008,0.57785
45.39,0.31172,0.12087,0.19086
45.42,-0.16157,0.080694,-0.24227
45.45,-0.63793,0.056353,-0.69428
45.48,-1.0894,0.051577,-1.141
45.51,-1.4974,0.066583,-1.564
45.54,-1.8532,0.098184,-1.9514
45.57,-2.1558,0.14045,-2.2963
45.6,-2.4081,0.18574,-2.5939
45.63,-2.6125,0.22604,-2.8385
45.66,-2.7668,0.25418,-3.021
45.69,-2.8627,0.26504,-3.1277
45.72,-2.8855,0.25625,-3.1417
45.75,-2.8176,0.22857,-3.0462
45.78,-2.6429,0.18572,-2.8286
45.81,-2.352,0.1338,-2.4858
45.84,-1.9471,0.080337,-2.0274
45.87,-1.4444,0.033139,-1.4776
45.9,-0.8742,-0.00090419,-0.87329
45.93,-0.27739,-0.016839,-0.26055
45.96,0.29976,-0.012378,0.31214
45.99,0.81276,0.011796,0.80096
46.02,1.2257,0.052179,1.1736
46.05,1.5167,0.10303,1.4137
46.08,1.6803,0.15725,1.5231
46.11,1.7274,0.2075,1.5199
46.14,1.6815,0.24721,1.4343
46.17,1.5736,0.27152,1.3021
46.2,1.4357,0.27781,1.1578
46.23,1.2952,0.26595,1.0293
46.26,1.1713,0.23807,0.93324
46.29,1.0728,0.19813,0.87467
46.32,0.99932,0.15118,0.84814
46.35,0.94384,0.10259,0.84125
46.38,0.89626,0.057333,0.83893
46.41,0.84687,0.01942,0.82745
46.44,0.78878,-0.0084973,0.79727
46.47,0.71877,-0.025265,0.74403
46.5,0.63675,-0.03118,0.66793
46.53,0.54406,-0.027783,0.57184
46.56,0.44149,-0.017548,0.45904
46.59,0.32788,-0.0035154,0.3314
46.62,0.19984,0.011093,0.18875
46.65,0.05288,0.023236,0.029644
46.68,-0.11628,0.030381,-0.14666
46.71,-0.30681,0.03076,-0.33757
46.74,-0.5113,0.023546,-0.53484
46.77,-0.71439,0.0089268,-0.72332
46.8,-0.89349,-0.01194,-0.88155
46.83,-1.0214,-0.037094,-0.98431
46.86,-1.071,-0.064039,-1.0069
46.89,-1.0206,-0.090088,-0.93052
46.92,-0.85974,-0.11273,-0.74701
46.95,-0.59294,-0.12997,-0.46297
46.98,-0.24164,-0.1406,-0.10104
47.01,0.15715,-0.14434,0.30149
47.04,0.55517,-0.14184,0.69701
47.07,0.89968,-0.13457,1.0343
47.1,1.1415,-0.12459,1.2661
47.13,1.2431,-0.11423,1.3573
47.16,1.1848,-0.1058,1.2906
47.19,0.96841,-0.10127,1.0697
47.22,0.61743,-0.10203,0.71947
47.25,0.1733,-0.10869,0.28199
47.28,-0.31097,-0.121,-0.18996
47.31,-0.77909,-0.13786,-0.64123
47.34,-1.1801,-0.1574,-1.0227
47.37,-1.4757,-0.17719,-1.2985
47.4,-1.6452,-0.19449,-1.4507
47.43,-1.6873,-0.20662,-1.4807
47.46,-1.6182,-0.21132,-1.4069
47.49,-1.4676,-0.2071,-1.2605
47.52,-1.2726,-0.19353,-1.0791
47.55,-1.0709,-0.1714,-0.89948
47.58,-0.89508,-0.14273,-0.75235
47.61,-0.76879,-0.11049,-0.6583
47.64,-0.70463,-0.078316,-0.62631
47.67,-0.70442,-0.049906,-0.65452
47.7,-0.76111,-0.028511,-0.7326
47.73,-0.86135,-0.016401,-0.84495
47.76,-0.9883,-0.014495,-0.97381
47.79,-1.1237,-0.022196,-1.1015
47.82,-1.2491,-0.037474,-1.2116
47.85,-1.3466,-0.057181,-1.2895
47.88,-1.3991,-0.077534,-1.3216
47.91,-1.3905,-0.094699,-1.2958
47.94,-1.3071,-0.10535,-1.2017
47.97,-1.1392,-0.10713,-1.032
48,-0.88371,-0.098959,-0.78475
48.03,-0.54645,-0.081084,-0.46536
48.06,-0.14346,-0.055009,-0.088454
48.09,0.2988,-0.023213,0.32201
48.12,0.74556,0.011208,0.73435
48.15,1.1577,0.044941,1.1128
48.18,1.4973,0.074837,1.4224
48.21,1.7333,0.098225,1.6351
48.24,1.847,0.11316,1.7338
48.27,1.835,0.11857,1.7165
48.3,1.7103,0.11432,1.596
48.33,1.4995,0.10126,1.3982
48.36,1.2384,0.081052,1.1573
48.39,0.96577,0.056143,0.90962
48.42,0.71722,0.029483,0.68773
48.45,0.51972,0.0042865,0.51544
48.48,0.38877,-0.016289,0.40506
48.51,0.32783,-0.029489,0.35732
48.54,0.33024,-0.033296,0.36354
48.57,0.38272,-0.026713,0.40943
48.6,0.46947,-0.0099472,0.47942
48.63,0.57573,0.01554,0.56019
48.66,0.69004,0.047143,0.6429
48.69,0.80484,0.081383,0.72346
48.72,0.91551,0.11432,0.80119
48.75,1.0186,0.14205,0.87656
48.78,1.11,0.16122,0.94873
48.81,1.1836,0.16955,1.0141
48.84,1.2318,0.16614,1.0657
48.87,1.2467,0.15168,1.095
48.9,1.222,0.12842,1.0936
48.93,1.1562,0.099894,1.0563
48.96,1.0536,0.070463,0.9831
48.99,0.92496,0.044725,0.88024
49.02,0.78634,0.026843,0.7595
49.05,0.6559,0.019927,0.63597
49.08,0.55028,0.025537,0.52475
49.11,0.48077,0.043399,0.43738
49.14,0.45041,0.07139,0.37902
49.17,0.4528,0.10579,0.34701
49.2,0.47299,0.14178,0.3312
49.23,0.49025,0.17416,0.31609
49.26,0.48219,0.19807,0.28411
49.29,0.42917,0.20975,0.21941
49.32,0.31826,0.20714,0.11111
49.35,0.14565,0.19022,-0.044575
49.38,-0.082739,0.16108,-0.24382
49.41,-0.35254,0.12367,-0.47621
49.44,-0.64371,0.083318,-0.72702
49.47,-0.93399,0.045927,-0.97992
49.5,-1.2024,0.017182,-1.2195
49.53,-1.4316,0.0016912,-1.4333
49.56,-1.6099,0.0022699,-1.6121
49.59,-1.7308,0.01945,-1.7502
49.62,-1.7927,0.051291,-1.844
49.65,-1.7975,0.093525,-1.891
49.68,-1.7491,0.14004,-1.8892
49.71,-1.6531,0.18364,-1.8367
49.74,-1.516,0.21699,-1.733
49.77,-1.3461,0.23365,-1.5798
49.8,-1.1538,0.229,-1.3828
49.83,-0.95197,0.20096,-1.1529
49.86,-0.75528,0.15043,-0.90571
49.89,-0.57932,0.081254,-0.66057
49.92,-0.43828,-0.00020379,-0.43807
49.95,-0.34248,-0.085834,-0.25665
49.98,-0.29601,-0.16687,-0.12915
50.01,-0.29518,-0.23505,-0.060126
50.04,-0.32834,-0.28379,-0.044553
50.07,-0.37746,-0.30903,-0.068437
50.1,-0.4211,-0.30977,-0.11134
50.13,-0.43853,-0.28817,-0.15035
50.16,-0.41393,-0.24915,-0.16478
50.19,-0.33993,-0.1996,-0.14033
50.22,-0.21945,-0.14737,-0.072085
50.25,-0.065385,-0.1001,0.034714
50.28,0.10189,-0.0642,0.16609
50.31,0.25881,-0.044004,0.30281
50.34,0.38374,-0.04129,0.42503
50.37,0.46191,-0.055189,0.5171
50.4,0.48888,-0.082474,0.57136
50.43,0.47181,-0.11815,0.58996
50.46,0.42818,-0.15625,0.58442
50.49,0.38213,-0.19069,0.57282
50.52,0.35927,-0.21615,0.57542
50.55,0.38107,-0.22868,0.60975
50.58,0.45998,-0.22624,0.68622
50.61,0.5965,-0.20886,0.80536
50.64,0.7787,-0.17861,0.95731
50.67,0.98418,-0.13929,1.1235
50.7,1.1842,-0.095925,1.2801
50.73,1.3486,-0.054093,1.4027
50.76,1.4513,-0.019207,1.4705
50.79,1.4738,0.004209,1.4696
50.82,1.4079,0.013139,1.3948
50.85,1.2558,0.0065146,1.2492
50.88,1.0285,-0.014596,1.0431
50.91,0.74356,-0.047093,0.79066
50.94,0.4217,-0.086236,0.50794
50.97,0.08423,-0.12629,0.21052
51,-0.2489,-0.16134,-0.087554
51.03,-0.56012,-0.18613,-0.37399
51.06,-0.8346,-0.19686,-0.63773
51.09,-1.0601,-0.19174,-0.86837
51.12,-1.2271,-0.17125,-1.0559
51.15,-1.3292,-0.13806,-1.1912
51.18,-1.3636,-0.096622,-1.267
51.21,-1.3325,-0.052489,-1.28
51.24,-1.2432,-0.011458,-1.2317
51.27,-1.1084,0.021273,-1.1297
51.3,-0.94541,0.041845,-0.98726
51.33,-0.77335,0.048258,-0.82161
51.36,-0.61098,0.040593,-0.65157
51.39,-0.47348,0.020936,-0.49441
51.42,-0.37,-0.0069777,-0.36302
51.45,-0.30238,-0.038317,-0.26406
51.48,-0.26532,-0.06782,-0.1975
51.51,-0.2481,-0.090479,-0.15762
51.54,-0.23741,-0.10215,-0.13527
51.57,-0.22062,-0.10001,-0.12061
51.6,-0.18873,-0.082896,-0.10583
51.63,-0.13832,-0.051374,-0.086946
51.66,-0.072127,-0.0076694,-0.064458
51.69,0.0018631,0.04459,-0.042727
51.72,0.072376,0.10078,-0.028405
51.75,0.12735,0.15579,-0.028448
51.78,0.15633,0.20461,-0.048286
51.81,0.15229,0.24288,-0.090593
51.84,0.11256,0.26742,-0.15485
51.87,0.038989,0.27663,-0.23764
51.9,-0.062541,0.27068,-0.33322
51.93,-0.18272,0.25153,-0.43425
51.96,-0.30941,0.22263,-0.53205
51.99,-0.42803,0.18852,-0.61655
52.02,-0.52194,0.15415,-0.6761
52.05,-0.5731,0.1243,-0.6974
52.08,-0.56328,0.10287,-0.66615
52.11,-0.4762,0.09238,-0.56858
52.14,-0.3003,0.093739,-0.39403
52.17,-0.03188,0.10614,-0.13802
52.2,0.32209,0.12731,0.19478
52.23,0.74247,0.15388,0.58859
52.26,1.1983,0.18194,1.0163
52.29,1.6493,0.20758,1.4417
52.32,2.0509,0.22739,1.8235
52.35,2.3603,0.23886,2.1214
52.38,2.5428,0.24057,2.3022
52.41,2.5776,0.23225,2.3454
52.44,2.4611,0.21466,2.2464
52.47,2.2072,0.18943,2.0178
52.5,1.845,0.15879,1.6862
52.53,1.4135,0.12529,1.2883
52.56,0.95551,0.09155,0.86396
52.59,0.51051,0.060031,0.45048
52.62,0.10989,0.032812,0.077078
52.65,-0.22655,0.011435,-0.23798
52.68,-0.49114,-0.0032346,-0.4879
52.71,-0.68671,-0.01108,-0.67563
52.74,-0.82332,-0.012751,-0.81056
52.77,-0.91425,-0.0095869,-0.90467
52.8,-0.97252,-0.0034635,-0.96906
52.83,-1.0082,0.0034497,-1.0117
52.86,-1.0275,0.0089785,-1.0365
52.89,-1.0325,0.011246,-1.0437
52.92,-1.0224,0.0089357,-1.0313
52.95,-0.99478,0.0014646,-0.99624
52.98,-0.94687,-0.010957,-0.93592
53.01,-0.87613,-0.027401,-0.84873
53.04,-0.78057,-0.046403,-0.73417
53.07,-0.65883,-0.066218,-0.59261
53.1,-0.51017,-0.085102,-0.42507
53.13,-0.3349,-0.10155,-0.23334
53.16,-0.13508,-0.11448,-0.0206
53.19,0.084421,-0.12328,0.2077
53.22,0.31504,-0.12784,0.44288
53.25,0.5441,-0.1284,0.67251
53.28,0.75527,-0.12551,0.88078
53.31,0.93004,-0.11985,1.0499
53.34,1.0501,-0.11216,1.1623
53.37,1.1003,-0.1032,1.2034
53.4,1.0711,-0.093714,1.1648
53.43,0.96102,-0.08445,1.0455
53.46,0.77724,-0.076128,0.85337
53.49,0.53491,-0.06944,0.60435
53.52,0.25527,-0.064993,0.32026
53.55,-0.037292,-0.063254,0.025962
53.58,-0.31847,-0.064483,-0.25398
53.61,-0.56704,-0.068687,-0.49835
53.64,-0.7671,-0.075608,-0.69149
53.67,-0.90928,-0.084753,-0.82453
53.7,-0.99085,-0.095447,-0.8954
53.73,-1.015,-0.10692,-0.90809
53.76,-0.9897,-0.11838,-0.87131
53.79,-0.92611,-0.12907,-0.79703
53.82,-0.83732,-0.13832,-0.699
53.85,-0.73708,-0.14553,-0.59155
53.88,-0.63868,-0.15018,-0.48849
53.91,-0.55402,-0.15188,-0.40213
53.94,-0.49259,-0.15034,-0.34226
53.97,-0.4606,-0.14541,-0.31519
54,-0.46017,-0.13722,-0.32295
54.03,-0.48897,-0.12616,-0.36281
54.06,-0.54035,-0.11295,-0.4274
54.09,-0.60422,-0.098598,-0.50562
54.12,-0.66851,-0.084321,-0.58419
54.15,-0.72117,-0.071397,-0.64977
54.18,-0.75214,-0.060972,-0.69117
54.21,-0.75509,-0.05387,-0.70121
54.24,-0.72828,-0.050434,-0.67785
54.27,-0.67461,-0.050441,-0.62417
54.3,-0.60055,-0.053108,-0.54744
54.33,-0.51432,-0.057196,-0.45713
54.36,-0.42387,-0.06119,-0.36268
54.39,-0.33483,-0.063526,-0.27131
54.42,-0.24933,-0.062822,-0.18651
54.45,-0.16558,-0.058072,-0.1075
54.48,-0.078546,-0.048789,-0.029756
54.51,0.018472,-0.03506,0.053532
54.54,0.1319,-0.017523,0.14942
54.57,0.26584,0.002711,0.26312
54.6,0.42046,0.024199,0.39626
54.63,0.59116,0.045331,0.54583
54.66,0.76861,0.064507,0.7041
54.69,0.9396,0.080315,0.85929
54.72,1.0887,0.091695,0.99697
54.75,1.2,0.098073,1.102
54.78,1.2597,0.099451,1.1602
54.81,1.2573,0.096447,1.1608
54.84,1.1876,0.090253,1.0973
54.87,1.0517,0.082526,0.96915
54.9,0.85718,0.075196,0.78198
54.93,0.61797,0.070219,0.54775
54.96,0.3532,0.069304,0.28389
54.99,0.085511,0.073646,0.011865
55.02,-0.16126,0.08372,-0.24498
55.05,-0.36485,0.099162,-0.46401
55.08,-0.50735,0.11876,-0.62612
55.11,-0.57771,0.1406,-0.7183
55.14,-0.57342,0.16223,-0.73565
55.17,-0.50112,0.18103,-0.68215
55.2,-0.37576,0.19451,-0.57027
55.23,-0.21848,0.20063,-0.41911
55.26,-0.053339,0.19811,-0.25145
55.29,0.096437,0.18658,-0.090141
55.32,0.21218,0.16666,0.045526
55.35,0.28272,0.13994,0.14277
55.38,0.30591,0.10882,0.19708
55.41,0.28863,0.076244,0.21239
55.44,0.24506,0.045351,0.19971
55.47,0.19366,0.019136,0.17453
55.5,0.15345,5.0609e-05,0.1534
55.53,0.14024,-0.010318,0.15055
55.56,0.16362,-0.011479,0.1751
55.59,0.22517,-0.0041335,0.22931
55.62,0.31819,0.0098879,0.3083
55.65,0.42897,0.027848,0.40112
55.68,0.53931,0.046465,0.49284
55.71,0.62978,0.062359,0.56742
55.74,0.68305,0.07252,0.61053
55.77,0.68689,0.074728,0.61216
55.8,0.63608,0.067847,0.56824
55.83,0.53335,0.051967,0.48138
55.86,0.38883,0.028358,0.36047
55.89,0.21857,-0.00073039,0.2193
55.92,0.042145,-0.032393,0.074538
55.95,-0.12014,-0.063456,-0.056685
55.98,-0.25004,-0.090863,-0.15918
56.01,-0.33374,-0.11201,-0.22173
56.04,-0.36356,-0.12501,-0.23855
56.07,-0.33871,-0.12883,-0.20988
56.1,-0.26516,-0.12338,-0.14179
56.13,-0.1546,-0.10945,-0.045149
56.16,-0.022709,-0.088673,0.065963
56.19,0.11286,-0.063343,0.17621
56.22,0.23473,-0.036216,0.27095
56.25,0.32771,-0.010261,0.33797
56.28,0.38031,0.011642,0.36867
56.31,0.38571,0.027016,0.3587
56.34,0.342,0.034098,0.3079
56.37,0.2519,0.032091,0.2198
56.4,0.12204,0.02131,0.10073
56.43,-0.038043,0.003184,-0.041227
56.46,-0.2171,-0.019906,-0.19719
56.49,-0.40323,-0.04494,-0.35829
56.52,-0.5849,-0.068674,-0.51622
56.55,-0.75175,-0.088107,-0.66364
56.58,-0.89524,-0.10089,-0.79435
56.61,-1.0091,-0.10564,-0.90343
56.64,-1.0893,-0.10208,-0.98725
56.67,-1.1345,-0.091002,-1.0435
56.7,-1.145,-0.074066,-1.071
56.73,-1.1229,-0.053514,-1.0694
56.76,-1.071,-0.031821,-1.0392
56.79,-0.99188,-0.011367,-0.98051
56.82,-0.88766,0.0058127,-0.89347
56.85,-0.75925,0.0182,-0.77745
56.88,-0.60649,0.024874,-0.63136
56.91,-0.42865,0.025522,-0.45417
56.94,-0.22535,0.020418,-0.24577
56.97,0.0022387,0.010365,-0.0081259
57,0.25023,-0.003375,0.2536
57.03,0.51121,-0.019167,0.53037
57.06,0.774,-0.035143,0.80915
57.09,1.0243,-0.049371,1.0737
57.12,1.2459,-0.060085,1.306
57.15,1.4228,-0.065917,1.4887
57.18,1.5411,-0.066116,1.6072
57.21,1.5915,-0.060695,1.6522
57.24,1.5699,-0.050458,1.6203
57.27,1.4786,-0.036893,1.5155
57.3,1.3255,-0.02193,1.3474
57.33,1.1226,-0.0076121,1.1302
57.36,0.88459,0.0042553,0.88033
57.39,0.62605,0.012405,0.61365
57.42,0.36022,0.016291,0.34393
57.45,0.09758,0.016119,0.081461
57.48,-0.15446,0.012724,-0.16718
57.51,-0.39117,0.0073282,-0.39849
57.54,-0.60954,0.0012552,-0.6108
57.57,-0.80711,-0.0043406,-0.80277
57.6,-0.98083,-0.0086593,-0.97217
57.63,-1.1265,-0.011328,-1.1152
57.66,-1.2386,-0.012358,-1.2262
57.69,-1.311,-0.01202,-1.2989
57.72,-1.3377,-0.01069,-1.327
57.75,-1.3144,-0.008711,-1.3057
57.78,-1.2396,-0.0063149,-1.2333
57.81,-1.1151,-0.0036131,-1.1115
57.84,-0.94692,-0.00064149,-0.94628
57.87,-0.7449,0.0025693,-0.74747
57.9,-0.52204,0.0059389,-0.52798
57.93,-0.29344,0.0093224,-0.30276
57.96,-0.074983,0.012547,-0.087531
57.99,0.11814,0.015486,0.10266
58.02,0.27282,0.018137,0.25468
58.05,0.37924,0.020674,0.35857
58.08,0.43185,0.023443,0.40841
58.11,0.42994,0.026893,0.40304
58.14,0.37775,0.031456,0.3463
58.17,0.28418,0.03742,0.24676
58.2,0.16184,0.044813,0.11703
58.23,0.025775,0.053364,-0.027589
58.26,-0.10821,0.062533,-0.17075
58.29,-0.22541,0.071615,-0.29702
58.32,-0.31389,0.079885,-0.39378
58.35,-0.36599,0.086744,-0.45273
58.38,-0.37904,0.09182,-0.47086
58.41,-0.35558,0.094994,-0.45058
58.44,-0.30263,0.096356,-0.39899
58.47,-0.23044,0.096108,-0.32654
58.5,-0.15071,0.094437,-0.24515
58.53,-0.074749,0.091434,-0.16618
58.56,-0.011682,0.087051,-0.098733
58.59,0.032784,0.081141,-0.048357
58.62,0.057,0.073546,-0.016546
58.65,0.063281,0.064217,-0.00093573
58.68,0.057138,0.053306,0.0038328
58.71,0.046013,0.041207,0.0048065
58.74,0.037765,0.028526,0.0092389
58.77,0.039179,0.015977,0.023202
58.8,0.054769,0.0042449,0.050524
58.83,0.086054,-0.0061546,0.092209
58.86,0.13143,-0.014963,0.1464
58.89,0.18664,-0.022201,0.20884
58.92,0.24572,-0.02811,0.27383
58.95,0.30227,-0.033041,0.33531
58.98,0.35082,-0.037326,0.38815
59.01,0.388,-0.041174,0.42918
59.04,0.41336,-0.044626,0.45799
59.07,0.4296,-0.047584,0.47718
59.1,0.4422,-0.049902,0.4921
59.13,0.45849,-0.051496,0.50999
59.16,0.48623,-0.052445,0.53867
59.19,0.532,-0.05304,0.58504
59.22,0.59971,-0.053747,0.65346
59.25,0.68942,-0.055108,0.74453
59.28,0.79683,-0.057593,0.85443
59.31,0.91345,-0.061451,0.9749
59.34,1.0276,-0.066606,1.0942
59.37,1.1257,-0.072623,1.1984
59.4,1.1948,-0.078767,1.2736
59.43,1.2237,-0.084134,1.3078
59.46,1.2051,-0.087814,1.2929
59.49,1.1364,-0.089063,1.2254
59.52,1.0201,-0.087415,1.1075
59.55,0.86323,-0.082743,0.94598
59.58,0.6763,-0.075237,0.75153
59.61,0.47161,-0.065335,0.53694
59.64,0.26174,-0.053632,0.31538
59.67,0.058041,-0.040786,0.098827
59.7,-0.13049,-0.027466,-0.10303
59.73,-0.29771,-0.014327,-0.28339
59.76,-0.44034,-0.0020118,-0.43833
59.79,-0.55755,0.0088396,-0.56639
59.82,-0.65021,0.017599,-0.66781
59.85,-0.72014,0.023688,-0.74383
59.88,-0.76942,0.026657,-0.79608
59.91,-0.79994,0.026269,-0.82621
59.94,-0.81324,0.022585,-0.83583
59.97,-0.81061,0.01601,-0.82662
60,-0.79342,0.0072781,-0.8007
60.03,-0.76345,-0.0026195,-0.76083
60.06,-0.72324,-0.012566,-0.71068
60.09,-0.67623,-0.021474,-0.65475
60.12,-0.62671,-0.028435,-0.59827
60.15,-0.57955,-0.032829,-0.54672
60.18,-0.53973,-0.034381,-0.50535
60.21,-0.51172,-0.033152,-0.47856
60.24,-0.49885,-0.029478,-0.46938
60.27,-0.50283,-0.023884,-0.47894
60.3,-0.5233,-0.01699,-0.50631
60.33,-0.55778,-0.009429,-0.54835
60.36,-0.60184,-0.0017999,-0.60004
60.39,-0.64952,0.0053667,-0.65488
60.42,-0.69398,0.011622,-0.70561
60.45,-0.72835,0.016614,-0.74496
60.48,-0.74642,0.020105,-0.76652
60.51,-0.74338,0.022004,-0.76538
60.54,-0.71626,0.022391,-0.73865
60.57,-0.66414,0.021533,-0.68567
60.6,-0.58804,0.019873,-0.60791
60.63,-0.49064,0.017986,-0.50862
60.66,-0.37578,0.016502,-0.39228
60.69,-0.24794,0.016013,-0.26396
60.72,-0.11181,0.016975,-0.12878
60.75,0.02813,0.01964,0.00849
60.78,0.16771,0.024014,0.1437
60.81,0.30312,0.029863,0.27326
60.84,0.43082,0.036761,0.39406
60.87,0.54736,0.044147,0.50321
60.9,0.64928,0.051405,0.59788
60.93,0.7331,0.05792,0.67518
60.96,0.79534,0.063129,0.73221
60.99,0.83277,0.066543,0.76623
61.02,0.8427,0.067768,0.77493
61.05,0.8233,0.066524,0.75678
61.08,0.77402,0.062669,0.71135
61.11,0.69583,0.056234,0.63959
61.14,0.59155,0.047462,0.54409
61.17,0.46594,0.03682,0.42912
61.2,0.32565,0.024999,0.30065
61.23,0.17905,0.012862,0.16619
61.26,0.035778,0.0013592,0.034419
61.29,-0.093922,-0.0085801,-0.085342
61.32,-0.20009,-0.016166,-0.18392
61.35,-0.27408,-0.02084,-0.25324
61.38,-0.30964,-0.022333,-0.28731
61.41,-0.3039,-0.020671,-0.28323
61.44,-0.25801,-0.01613,-0.24188
61.47,-0.17737,-0.0091687,-0.1682
61.5,-0.071279,-0.00035309,-0.070926
61.53,0.048049,0.0097077,0.038341
61.56,0.16695,0.020392,0.14656
61.59,0.27208,0.03107,0.24101
61.62,0.35221,0.04109,0.31112
61.65,0.39974,0.049769,0.34997
61.68,0.4116,0.056413,0.35518
61.71,0.38943,0.06036,0.32907
61.74,0.33898,0.061076,0.2779
61.77,0.26873,0.058249,0.21048
61.8,0.18825,0.051884,0.13637
61.83,0.10638,0.04235,0.06403
61.86,0.029746,0.030376,-0.00062983
61.89,-0.038151,0.016963,-0.055114
61.92,-0.097089,0.0032567,-0.10035
61.95,-0.14954,-0.009609,-0.13993
61.98,-0.1995,-0.020663,-0.17884
62.01,-0.25107,-0.029196,-0.22187
62.04,-0.30699,-0.034808,-0.27218
62.07,-0.36769,-0.037383,-0.33031
62.1,-0.43082,-0.037023,-0.39379
62.13,-0.49151,-0.033975,-0.45754
62.16,-0.54331,-0.028566,-0.51474
62.19,-0.5794,-0.02118,-0.55822
62.22,-0.5941,-0.012274,-0.58182
62.25,-0.58402,-0.0024281,-0.58159
62.28,-0.54889,0.0076144,-0.55651
62.31,-0.49174,0.016936,-0.50868
62.34,-0.4184,0.024494,-0.4429
62.37,-0.33653,0.029228,-0.36576
62.4,-0.25427,0.030219,-0.28449
62.43,-0.17887,0.02686,-0.20573
62.46,-0.11547,0.018993,-0.13446
62.49,-0.066301,0.0069837,-0.073285
62.52,-0.030474,-0.008303,-0.022171
62.55,-0.0042784,-0.025613,0.021335
62.58,0.017988,-0.043482,0.06147
62.61,0.04288,-0.060435,0.10332
62.64,0.076555,-0.075169,0.15172
62.67,0.12363,-0.086676,0.21031
62.7,0.18638,-0.094294,0.28067
62.73,0.26429,-0.09769,0.36198
62.76,0.35423,-0.096796,0.45102
62.79,0.45096,-0.091748,0.54271
62.82,0.54804,-0.082834,0.63087
62.85,0.63884,-0.070499,0.70934
62.88,0.71759,-0.055371,0.77296
62.91,0.78013,-0.038313,0.81844
62.94,0.82433,-0.020449,0.84478
62.97,0.85015,-0.0031376,0.85329
63,0.85919,0.012125,0.84706
63.03,0.85405,0.023867,0.83019
63.06,0.8375,0.030846,0.80666
63.09,0.8117,0.032248,0.77945
63.12,0.77761,0.027844,0.74977
63.15,0.73483,0.018042,0.71679
63.18,0.6817,0.0038509,0.67785
63.21,0.61584,-0.013267,0.62911
63.24,0.53491,-0.031602,0.56651
63.27,0.43738,-0.04942,0.4868
63.3,0.32329,-0.065162,0.38845
63.33,0.19466,-0.077576,0.27223
63.36,0.055501,-0.085771,0.14127
63.39,-0.088457,-0.089206,0.00074908
63.42,-0.2305,-0.087643,-0.14286
63.45,-0.36382,-0.081089,-0.28273
63.48,-0.48237,-0.069761,-0.41261
63.51,-0.58171,-0.054091,-0.52762
63.54,-0.65941,-0.034759,-0.62465
63.57,-0.71517,-0.012728,-0.70244
63.6,-0.75052,0.010741,-0.76127
63.63,-0.76824,0.034125,-0.80237
63.66,-0.77157,0.055746,-0.82732
63.69,-0.76348,0.073937,-0.83742
63.72,-0.74604,0.087239,-0.83328
63.75,-0.7201,0.094597,-0.81469
63.78,-0.6853,0.095509,-0.78081
63.81,-0.64039,0.090099,-0.73049
63.84,-0.58379,0.079101,-0.66289
63.87,-0.51422,0.063755,-0.57798
63.9,-0.43137,0.045648,-0.47702
63.93,-0.33629,0.026524,-0.36281
63.96,-0.23157,0.0081114,-0.23968
63.99,-0.12127,-0.0080263,-0.11324
64.02,-0.010442,-0.020588,0.010146
64.05,0.095354,-0.028597,0.12395
64.08,0.19073,-0.031433,0.22216
64.11,0.271,-0.028849,0.29985
64.14,0.33261,-0.020993,0.3536
64.17,0.37328,-0.0084177,0.3817
64.2,0.39198,0.0079165,0.38407
64.23,0.38871,0.026674,0.36204
64.26,0.36414,0.046215,0.31792
64.29,0.31934,0.064723,0.25462
64.32,0.25558,0.080375,0.1752
64.35,0.17421,0.091535,0.082676
64.38,0.076877,0.096944,-0.020067
64.41,-0.034292,0.095874,-0.13017
64.44,-0.15634,0.088216,-0.24456
64.47,-0.28524,0.07448,-0.35972
64.5,-0.41571,0.055731,-0.47144
64.53,-0.54135,0.033449,-0.5748
64.56,-0.65495,0.0093636,-0.66431
64.59,-0.74901,-0.014721,-0.73429
64.62,-0.81647,-0.037083,-0.77939
64.65,-0.8515,-0.056198,-0.7953
64.68,-0.85013,-0.070828,-0.7793
64.71,-0.81084,-0.080067,-0.73077
64.74,-0.73481,-0.083377,-0.65144
64.77,-0.62591,-0.080599,-0.54531
64.8,-0.49032,-0.071974,-0.41834
64.83,-0.33601,-0.05814,-0.27787
64.86,-0.17198,-0.040122,-0.13186
64.89,-0.0073975,-0.019284,0.011886
64.92,0.14914,0.0027528,0.14639
64.95,0.2903,0.024231,0.26607
64.98,0.41044,0.043409,0.36703
65.01,0.50588,0.058731,0.44714
65.04,0.57484,0.068981,0.50586
65.07,0.61732,0.073405,0.54391
65.1,0.63469,0.071792,0.5629
65.13,0.62939,0.064477,0.56491
65.16,0.60446,0.052299,0.55216
65.19,0.56337,0.036494,0.52688
65.22,0.50979,0.018564,0.49122
65.25,0.44756,0.00012464,0.44743
65.28,0.38077,-0.017248,0.39802
65.31,0.31382,-0.032145,0.34596
65.34,0.2514,-0.043433,0.29484
65.37,0.19842,-0.050327,0.24874
65.4,0.15964,-0.052437,0.21207
65.43,0.13925,-0.049771,0.18902
65.46,0.14022,-0.042723,0.18295
65.49,0.16365,-0.032022,0.19567
65.52,0.20823,-0.018667,0.2269
65.55,0.26995,-0.0038421,0.27379
65.58,0.34214,0.011182,0.33096
65.61,0.41602,0.02515,0.39087
65.64,0.48151,0.036915,0.44459
65.67,0.52847,0.045527,0.48294
65.7,0.54801,0.050302,0.49771
65.73,0.53375,0.050869,0.48288
65.76,0.48272,0.047191,0.43553
65.79,0.39591,0.039569,0.35634
65.82,0.27819,0.028614,0.24958
65.85,0.13771,0.015198,0.12251
65.88,-0.015089,0.00038546,-0.015475
65.91,-0.16879,-0.014661,-0.15413
65.94,-0.31231,-0.028776,-0.28353
65.97,-0.43601,-0.040901,-0.3951
66,-0.53257,-0.050177,-0.48239
66.03,-0.59738,-0.05602,-0.54136
66.06,-0.62856,-0.058168,-0.57039
66.09,-0.6266,-0.056691,-0.56991
66.12,-0.59389,-0.051957,-0.54193
66.15,-0.53414,-0.044574,-0.48957
66.18,-0.45188,-0.035309,-0.41657
66.21,-0.35209,-0.025004,-0.32709
66.24,-0.24008,-0.014497,-0.22558
66.27,-0.12136,-0.0045648,-0.11679
66.3,-0.0016837,0.0041173,-0.005801
66.33,0.11303,0.010995,0.10203
66.36,0.21685,0.015647,0.2012
66.39,0.30416,0.017795,0.28637
66.42,0.37008,0.01732,0.35276
66.45,0.41097,0.014286,0.39668
66.48,0.42486,0.0089602,0.4159
66.51,0.41183,0.0018243,0.41001
66.54,0.3741,-0.0064369,0.38053
66.57,0.31585,-0.014982,0.33083
66.6,0.24284,-0.022892,0.26573
66.63,0.16177,-0.029278,0.19105
66.66,0.079535,-0.033395,0.11293
66.69,0.0024932,-0.034745,0.037239
66.72,-0.064175,-0.03315,-0.031025
66.75,-0.1169,-0.028769,-0.088132
66.78,-0.15392,-0.02207,-0.13185
66.81,-0.17521,-0.013749,-0.16146
66.84,-0.18218,-0.0046231,-0.17756
66.87,-0.17727,0.0044787,-0.18175
66.9,-0.16342,0.012815,-0.17624
66.93,-0.14363,0.019793,-0.16343
66.96,-0.12057,0.025001,-0.14557
66.99,-0.096363,0.028202,-0.12456
67.02,-0.072552,0.029309,-0.10186
67.05,-0.050179,0.028363,-0.078543
67.08,-0.029982,0.025517,-0.055499
67.11,-0.012612,0.021026,-0.033638
67.14,0.0011796,0.01526,-0.01408
67.17,0.010443,0.0087067,0.0017361
67.2,0.014057,0.001966,0.012091
67.23,0.010879,-0.0042852,0.015164
67.26,-1.5183e-05,-0.0093529,0.0093377
67.29,-0.019051,-0.01261,-0.0064411
67.32,-0.045909,-0.013585,-0.032324
67.35,-0.079381,-0.012046,-0.067335
67.38,-0.11737,-0.0080435,-0.10932
67.41,-0.15704,-0.001915,-0.15513
67.44,-0.1952,0.0057558,-0.20095
67.47,-0.22863,0.014222,-0.24285
67.5,-0.25461,0.022676,-0.27729
67.53,-0.27129,0.030352,-0.30164
67.56,-0.27787,0.036609,-0.31448
67.59,-0.27474,0.040982,-0.31573
67.62,-0.26329,0.043198,-0.30648
67.65,-0.24554,0.04316,-0.2887
67.68,-0.22379,0.040916,-0.2647
67.71,-0.20008,0.036624,-0.23671
67.74,-0.17587,0.030525,-0.20639
67.77,-0.15176,0.022926,-0.17469
67.8,-0.1275,0.014201,-0.1417
67.83,-0.10212,0.0047862,-0.10691
67.86,-0.074303,-0.0048204,-0.069483
67.89,-0.042744,-0.014081,-0.028663
67.92,-0.0066001,-0.022451,0.015851
67.95,0.034215,-0.029431,0.063646
67.98,0.078873,-0.034615,0.11349
68.01,0.12567,-0.037739,0.16341
68.04,0.17223,-0.038707,0.21093
68.07,0.21583,-0.037597,0.25343
68.1,0.25382,-0.034639,0.28846
68.13,0.28393,-0.030175,0.3141
68.16,0.30455,-0.024612,0.32916
68.19,0.31481,-0.018375,0.33319
68.22,0.31458,-0.011876,0.32646
68.25,0.30426,-0.0054879,0.30975
68.28,0.28457,0.00045277,0.28412
68.31,0.25632,0.0056449,0.25067
68.34,0.22025,0.0098149,0.21044
68.37,0.17698,0.012715,0.16427
68.4,0.12708,0.014132,0.11295
68.43,0.071218,0.013909,0.05731
68.46,0.010361,0.01197,-0.0016091
68.49,-0.054018,0.0083524,-0.062371
68.52,-0.11985,0.0032275,-0.12308
68.55,-0.18449,-0.003089,-0.18141
68.58,-0.24488,-0.010146,-0.23474
68.61,-0.29781,-0.017384,-0.28043
68.64,-0.3403,-0.024187,-0.31612
68.67,-0.36994,-0.029935,-0.34
68.7,-0.38517,-0.03408,-0.35109
68.73,-0.38551,-0.036204,-0.34931
68.76,-0.37154,-0.036078,-0.33546
68.79,-0.34478,-0.033696,-0.31109
68.82,-0.30752,-0.029282,-0.27824
68.85,-0.26246,-0.02327,-0.23919
68.88,-0.21244,-0.016251,-0.19619
68.91,-0.16019,-0.008902,-0.15129
68.94,-0.10817,-0.0018962,-0.10628
68.97,-0.058491,0.0041822,-0.062673
69,-0.012878,0.0089078,-0.021786
69.03,0.027282,0.012055,0.015227
69.06,0.060933,0.013602,0.047331
69.09,0.087371,0.013705,0.073665
69.12,0.10631,0.012639,0.093673
69.15,0.118,0.010731,0.10727
69.18,0.12331,0.0082999,0.11501
69.21,0.12381,0.0056142,0.11819
69.24,0.12174,0.0028786,0.11886
69.27,0.11985,0.00024965,0.1196
69.3,0.12115,-0.0021316,0.12328
69.33,0.1285,-0.0041036,0.13261
69.36,0.14422,-0.0054633,0.14968
69.39,0.16966,-0.0059718,0.17564
69.42,0.20495,-0.0053906,0.21035
69.45,0.24883,-0.0035417,0.25237
69.48,0.2987,-0.00037431,0.29907
69.51,0.35091,0.0039815,0.34693
69.54,0.40113,0.0091956,0.39194
69.57,0.44489,0.014763,0.43012
69.6,0.47803,0.020075,0.45795
69.63,0.49719,0.02452,0.47268
69.66,0.50015,0.027594,0.47256
69.69,0.48595,0.028995,0.45696
69.72,0.45493,0.028669,0.42626
69.75,0.40861,0.026808,0.3818
69.78,0.34949,0.023793,0.3257
69.81,0.2808,0.020103,0.2607
69.84,0.20625,0.016206,0.19005
69.87,0.12983,0.012474,0.11736
69.9,0.055599,0.0091346,0.046464
69.93,-0.012474,0.0062638,-0.018738
69.96,-0.070667,0.0038328,-0.0745
69.99,-0.11571,0.001776,-0.11749
70.02,-0.14502,6.3493e-05,-0.14508
70.05,-0.15691,-0.0012486,-0.15566
70.08,-0.15088,-0.0020059,-0.14887
70.11,-0.12778,-0.0019864,-0.12579
70.14,-0.089941,-0.00096548,-0.088976
70.17,-0.041097,0.0012055,-0.042303
70.2,0.013805,0.0045303,0.009275
70.23,0.068996,0.0088296,0.060166
70.26,0.11841,0.013747,0.10466
70.29,0.15628,0.018795,0.13748
70.32,0.17778,0.023438,0.15434
70.35,0.17951,0.027175,0.15233
70.38,0.15991,0.029622,0.13029
70.41,0.1194,0.030557,0.088845
70.44,0.060269,0.029931,0.030338
70.47,-0.013605,0.027845,-0.041449
70.5,-0.097249,0.024497,-0.12175
70.53,-0.18519,0.020136,-0.20532
70.56,-0.27204,0.01501,-0.28705
70.59,-0.35307,0.0093458,-0.36242
70.62,-0.42454,0.0033459,-0.42788
70.65,-0.48395,-0.0027966,-0.48116
70.68,-0.53008,-0.0088767,-0.52121
70.71,-0.56281,-0.014663,-0.54815
70.74,-0.58288,-0.019899,-0.56298
70.77,-0.59156,-0.02432,-0.56724
70.8,-0.59033,-0.027689,-0.56264
70.83,-0.58062,-0.029836,-0.55079
70.86,-0.56361,-0.030684,-0.53293
70.89,-0.54014,-0.030272,-0.50987
70.92,-0.51069,-0.028746,-0.48195
70.95,-0.47548,-0.026334,-0.44915
70.98,-0.43454,-0.023307,-0.41124
71.01,-0.38783,-0.019937,-0.3679
71.04,-0.33536,-0.016459,-0.3189
71.07,-0.27727,-0.013053,-0.26422
71.1,-0.21392,-0.009836,-0.20408
71.13,-0.14593,-0.0068723,-0.13906
71.16,-0.074249,-0.004194,-0.070055
71.19,-0.00019535,-0.0018206,0.0016252
71.22,0.074529,0.00022441,0.074305
71.25,0.14783,0.0019054,0.14592
71.28,0.21724,0.0031759,0.21407
71.31,0.28007,0.0039858,0.27609
71.34,0.3335,0.0042927,0.32921
71.37,0.37484,0.0040727,0.37077
71.4,0.40178,0.0033279,0.39845
71.43,0.41265,0.0020913,0.41056
71.46,0.40667,0.00042773,0.40625
71.49,0.38416,-0.0015672,0.38573
71.52,0.34658,-0.0037697,0.35035
71.55,0.29652,-0.0060324,0.30256
71.58,0.23757,-0.0081919,0.24576
71.61,0.174,-0.01008,0.18408
71.64,0.1105,-0.011537,0.12203
71.67,0.051725,-0.012431,0.064155
71.7,0.001971,-0.012673,0.014644
71.73,-0.035194,-0.012232,-0.022962
71.76,-0.0572,-0.011136,-0.046064
71.79,-0.062663,-0.009472,-0.053191
71.82,-0.051483,-0.007373,-0.04411
71.85,-0.024845,-0.0049987,-0.019846
71.88,0.014867,-0.0025172,0.017384
71.91,0.064241,-8.9145e-05,0.064331
71.94,0.11909,0.002142,0.11694
71.97,0.17474,0.0040513,0.17069
72,0.22644,0.0055305,0.2209
72.03,0.26969,0.006484,0.26321
72.06,0.30071,0.0068305,0.29388
72.09,0.31673,0.0065107,0.31021
72.12,0.31631,0.0055025,0.31081
72.15,0.29951,0.003839,0.29567
72.18,0.26783,0.0016235,0.26621
72.21,0.22413,-0.00096637,0.22509
72.24,0.17222,-0.0036901,0.17591
72.27,0.11648,-0.0062733,0.12276
72.3,0.061269,-0.0084495,0.069719
72.33,0.010443,-0.010007,0.020449
72.36,-0.033099,-0.010827,-0.022272
72.39,-0.067704,-0.01091,-0.056794
72.42,-0.093073,-0.01037,-0.082704
72.45,-0.11016,-0.0094091,-0.10075
72.48,-0.12087,-0.008274,-0.1126
72.51,-0.12769,-0.0071994,-0.12049
72.54,-0.13317,-0.0063603,-0.1268
72.57,-0.13952,-0.0058409,-0.13368
72.6,-0.14826,-0.0056273,-0.14264
72.63,-0.16005,-0.0056257,-0.15443
72.66,-0.17462,-0.0056986,-0.16892
72.69,-0.19091,-0.0057088,-0.1852
72.72,-0.20735,-0.0055583,-0.20179
72.75,-0.22207,-0.0052119,-0.21686
72.78,-0.23326,-0.0046991,-0.22856
72.81,-0.23932,-0.0040973,-0.23523
72.84,-0.23907,-0.0035012,-0.23557
72.87,-0.23174,-0.0029886,-0.22876
72.9,-0.21699,-0.0025936,-0.21439
72.93,-0.1948,-0.0022941,-0.1925
72.96,-0.16545,-0.0020157,-0.16344
72.99,-0.12949,-0.0016507,-0.12784
73.02,-0.08769,-0.0010848,-0.086605
73.05,-0.041121,-0.00022409,-0.040897
73.08,0.0087952,0.00098409,0.0078111
73.11,0.060255,0.0025415,0.057713
73.14,0.11109,0.0043999,0.10669
73.17,0.15884,0.00647,0.15237
73.2,0.20097,0.0086338,0.19234
73.23,0.23504,0.010756,0.22428
73.26,0.25901,0.012694,0.24632
73.29,0.27151,0.014301,0.25721
73.32,0.272,0.015436,0.25657
73.35,0.26088,0.015968,0.24491
73.38,0.23946,0.015793,0.22367
73.41,0.20984,0.014851,0.19499
73.44,0.17468,0.013147,0.16153
73.47,0.1369,0.010764,0.12614
73.5,0.099441,0.0078774,0.091564
73.53,0.064965,0.004741,0.060224
73.56,0.035704,0.0016685,0.034036
73.59,0.013342,-0.0010038,0.014346
73.62,-0.001021,-0.0029615,0.0019405
73.65,-0.0068542,-0.0039548,-0.0028994
73.68,-0.0041479,-0.0038339,-0.00031399
73.71,0.0066348,-0.0025688,0.0092037
73.74,0.0246,-0.00025079,0.024851
73.77,0.048455,0.0029229,0.045532
73.8,0.076532,0.0066772,0.069855
73.83,0.10684,0.010693,0.096147
73.86,0.13713,0.014645,0.12249
73.89,0.16504,0.018227,0.14681
73.92,0.18822,0.021178,0.16704
73.95,0.20457,0.023295,0.18128
73.98,0.21241,0.024444,0.18797
74.01,0.21068,0.024558,0.18612
74.04,0.19901,0.02364,0.17537
74.07,0.17779,0.02176,0.15603
74.1,0.1481,0.019048,0.12905
74.13,0.1115,0.01568,0.095822
74.16,0.069926,0.01187,0.058056
74.19,0.025363,0.0078482,0.017515
74.22,-0.020321,0.0038463,-0.024168
74.25,-0.065564,7.7761e-05,-0.065642
74.28,-0.1092,-0.0032723,-0.10593
74.31,-0.1505,-0.0060553,-0.14445
74.34,-0.1891,-0.0081607,-0.18094
74.37,-0.22493,-0.009515,-0.21542
74.4,-0.25808,-0.01008,-0.248
74.43,-0.28868,-0.0098521,-0.27883
74.46,-0.31684,-0.0088666,-0.30798
74.49,-0.34255,-0.0072024,-0.33535
74.52,-0.36564,-0.0049876,-0.36066
74.55,-0.38583,-0.0024008,-0.38343
74.58,-0.40266,0.00033505,-0.403
74.61,-0.41559,0.0029677,-0.41856
74.64,-0.42396,0.0052395,-0.4292
74.67,-0.42707,0.0069159,-0.43398
74.7,-0.42418,0.0078129,-0.43199
74.73,-0.41462,0.0078176,-0.42244
74.76,-0.39785,0.0068974,-0.40474
74.79,-0.37353,0.0050969,-0.37862
74.82,-0.34166,0.0025225,-0.34418
74.85,-0.30264,-0.00067784,-0.30196
74.88,-0.2573,-0.0043353,-0.25297
74.91,-0.20692,-0.008275,-0.19864
74.94,-0.1531,-0.012321,-0.14078
74.97,-0.097712,-0.016296,-0.081417
75,-0.04264,-0.020009,-0.02263
75.03,0.010345,-0.023258,0.033603
75.06,0.059771,-0.025823,0.085594
75.09,0.10458,-0.027491,0.13207
75.12,0.14419,-0.028077,0.17227
75.15,0.17846,-0.027456,0.20592
75.18,0.20759,-0.025603,0.2332
75.21,0.23202,-0.022608,0.25463
75.24,0.25222,-0.018683,0.27091
75.27,0.26862,-0.014146,0.28276
75.3,0.28143,-0.0093801,0.29081
75.33,0.29064,-0.0047845,0.29543
75.36,0.29603,-0.00071708,0.29675
75.39,0.29719,0.0025499,0.29464
75.42,0.29363,0.0048598,0.28877
75.45,0.28488,0.0061782,0.2787
75.48,0.2706,0.0065777,0.26402
75.51,0.25065,0.0062077,0.24444
75.54,0.22515,0.0052566,0.2199
75.57,0.19456,0.0039162,0.19064
75.6,0.15964,0.0023571,0.15728
75.63,0.12151,0.00071782,0.1208
75.66,0.081646,-0.0008936,0.082539
75.69,0.041788,-0.0023874,0.044176
75.72,0.0039351,-0.0036781,0.0076132
75.75,-0.029778,-0.004673,-0.025105
75.78,-0.05721,-0.0052691,-0.051941
75.81,-0.076383,-0.0053588,-0.071024
75.84,-0.085674,-0.0048441,-0.08083
75.87,-0.084006,-0.0036542,-0.080351
75.9,-0.071008,-0.0017644,-0.069243
75.93,-0.047134,0.00079069,-0.047924
75.96,-0.013694,0.0039099,-0.017604
75.99,0.027192,0.007427,0.019765
76.02,0.072734,0.01112,0.061614
76.05,0.11969,0.014729,0.10496
76.08,0.16462,0.017974,0.14664
76.11,0.20419,0.020582,0.18361
76.14,0.23547,0.022314,0.21316
76.17,0.25613,0.022986,0.23315
76.2,0.26468,0.022498,0.24218
76.23,0.26053,0.02084,0.23969
76.26,0.24405,0.018108,0.22594
76.29,0.2165,0.014488,0.20201
76.32,0.1799,0.010244,0.16966
76.35,0.13687,0.0056839,0.13119
76.38,0.090381,0.0011241,0.089257
76.41,0.043492,-0.00315,0.046642
76.44,-0.00088201,-0.0069154,0.0060334
76.47,-0.040223,-0.010032,-0.030192
76.5,-0.072616,-0.012446,-0.06017
76.53,-0.09689,-0.014181,-0.082709
76.56,-0.1127,-0.015314,-0.097383
76.59,-0.1205,-0.015947,-0.10455
76.62,-0.12147,-0.016179,-0.1053
76.65,-0.11737,-0.01609,-0.10128
76.68,-0.11026,-0.015731,-0.094527
76.71,-0.10231,-0.015127,-0.087184
76.74,-0.095547,-0.014293,-0.081254
76.77,-0.091615,-0.013243,-0.078373
76.8,-0.091636,-0.012004,-0.079632
76.83,-0.096112,-0.010624,-0.085488
76.86,-0.10491,-0.0091632,-0.095746
76.89,-0.11731,-0.0076854,-0.10962
76.92,-0.13212,-0.0062455,-0.12587
76.95,-0.14782,-0.0048772,-0.14294
76.98,-0.16271,-0.0035891,-0.15912
77.01,-0.17511,-0.0023677,-0.17275
77.04,-0.18348,-0.0011884,-0.18229
77.07,-0.18654,-3.0039e-05,-0.18651
77.1,-0.18339,0.0011117,-0.18451
77.13,-0.17358,0.0022168,-0.1758
77.16,-0.15712,0.0032405,-0.16036
77.19,-0.13449,0.0041222,-0.13862
77.22,-0.10666,0.0047996,-0.11146
77.25,-0.07493,0.0052231,-0.080153
77.28,-0.040917,0.005368,-0.046285
77.31,-0.0063748,0.0052393,-0.011614
77.34,0.026938,0.0048689,0.022069
77.37,0.057422,0.0043068,0.053115
77.4,0.083778,0.0036087,0.08017
77.43,0.10512,0.0028257,0.1023
77.46,0.12106,0.0019982,0.11906
77.49,0.13168,0.0011558,0.13053
77.52,0.1375,0.00032243,0.13718
77.55,0.13937,-0.00047517,0.13985
77.58,0.13829,-0.0012006,0.13949
77.61,0.13526,-0.0018044,0.13707
77.64,0.13113,-0.0022259,0.13336
77.67,0.12644,-0.0024008,0.12885
77.7,0.1214,-0.0022713,0.12367
77.73,0.11582,-0.0017963,0.11762
77.76,0.10923,-0.00095893,0.11019
77.79,0.10093,0.00023049,0.1007
77.82,0.090158,0.0017361,0.088422
77.85,0.076204,0.0035007,0.072703
77.88,0.058553,0.0054506,0.053103
77.91,0.036974,0.0074987,0.029475
77.94,0.011567,0.0095456,0.0020212
77.97,-0.017226,0.011478,-0.028704
78,-0.04865,0.013171,-0.061821
78.03,-0.081699,0.014488,-0.096187
78.06,-0.11519,0.015293,-0.13048
78.09,-0.14784,0.015466,-0.16331
78.12,-0.17835,0.014922,-0.19327
78.15,-0.20548,0.013632,-0.21911
78.18,-0.22807,0.011635,-0.23971
78.21,-0.24518,0.0090491,-0.25422
78.24,-0.25602,0.0060561,-0.26208
78.27,-0.26009,0.0028874,-0.26297
78.3,-0.25712,-0.00020752,-0.25692
78.33,-0.24716,-0.0029934,-0.24417
78.36,-0.23051,-0.0052776,-0.22524
78.39,-0.20773,-0.0069302,-0.2008
78.42,-0.17957,-0.0078902,-0.17168
78.45,-0.14698,-0.0081599,-0.13882
78.48,-0.11097,-0.0077891,-0.10318
78.51,-0.072617,-0.0068559,-0.065761
78.54,-0.032987,-0.0054479,-0.027539
78.57,0.006896,-0.0036512,0.010547
78.6,0.04606,-0.0015469,0.047607
78.63,0.083596,0.00078434,0.082811
78.66,0.11865,0.0032528,0.11539
78.69,0.15041,0.0057511,0.14465
78.72,0.17811,0.0081492,0.16996
78.75,0.20105,0.010297,0.19075
78.78,0.21858,0.012035,0.20655
78.81,0.23018,0.013211,0.21697
78.84,0.23543,0.013699,0.22173
78.87,0.2341,0.013417,0.22069
78.9,0.22616,0.012341,0.21382
78.93,0.2118,0.01051,0.20129
78.96,0.19144,0.0080211,0.18342
78.99,0.16573,0.0050258,0.1607
79.02,0.13555,0.0017108,0.13384
79.05,0.10199,-0.0017168,0.10371
79.08,0.066302,-0.0050494,0.071351
79.11,0.02986,-0.0080958,0.037955
79.14,-0.0058809,-0.010699,0.0048179
79.17,-0.039465,-0.012747,-0.026717
79.2,-0.069513,-0.014186,-0.055327
79.23,-0.09481,-0.015019,-0.079791
79.26,-0.11439,-0.0153,-0.099086
79.29,-0.1276,-0.015129,-0.11247
79.32,-0.13416,-0.014625,-0.11954
79.35,-0.1342,-0.013907,-0.1203
79.38,-0.12823,-0.01307,-0.11516
79.41,-0.1171,-0.012172,-0.10493
79.44,-0.10191,-0.01122,-0.090693
79.47,-0.083956,-0.010181,-0.073775
79.5,-0.064568,-0.008993,-0.055575
79.53,-0.045045,-0.0075936,-0.037452
79.56,-0.026535,-0.0059433,-0.020592
79.59,-0.0099597,-0.0040491,-0.0059106
79.62,0.0040487,-0.0019759,0.0060246
79.65,0.015183,0.00015617,0.015027
79.68,0.023477,0.002188,0.021289
79.71,0.029294,0.0039493,0.025345
79.74,0.033291,0.0052901,0.028001
79.77,0.036351,0.0061092,0.030242
79.8,0.039499,0.0063732,0.033126
79.83,0.043782,0.006121,0.037661
79.86,0.050144,0.005454,0.04469
79.89,0.059296,0.0045151,0.054781
79.92,0.071601,0.00346,0.068141
79.95,0.086984,0.0024306,0.084554
79.98,0.10491,0.0015231,0.10338


==> figures/data/20220726/simuPDF_fit_nmf2.csv <==
0,0,-5.3371e-19,5.3371e-19
0.03,-0.025854,-0.021993,-0.0038616
0.06,-0.047126,-0.039734,-0.0073913
0.09,-0.060817,-0.050443,-0.010375
0.12,-0.066552,-0.053754,-0.012798
0.15,-0.066703,-0.051851,-0.014852
0.18,-0.065565,-0.048711,-0.016854
0.21,-0.067871,-0.048742,-0.019129
0.24,-0.077154,-0.055266,-0.021888
0.27,-0.094527,-0.069372,-0.025155
0.3,-0.11831,-0.089543,-0.028768
0.33,-0.14462,-0.11217,-0.03245
0.36,-0.16871,-0.13278,-0.035926
0.39,-0.18663,-0.14761,-0.039027
0.42,-0.19658,-0.15484,-0.041743
0.45,-0.1995,-0.15529,-0.044213
0.48,-0.19876,-0.15211,-0.046652
0.51,-0.19896,-0.14971,-0.04925
0.54,-0.20435,-0.15226,-0.052091
0.57,-0.21736,-0.16223,-0.055126
0.6,-0.23777,-0.17955,-0.058217
0.63,-0.26282,-0.20161,-0.061211
0.66,-0.28819,-0.22415,-0.064039
0.69,-0.30948,-0.24272,-0.066754
0.72,-0.32375,-0.25423,-0.069519
0.75,-0.3305,-0.25798,-0.072521
0.78,-0.33183,-0.25596,-0.075861
0.81,-0.33164,-0.25217,-0.07947
0.84,-0.33432,-0.25123,-0.083097
0.87,-0.34321,-0.25682,-0.086389
0.9,-0.35946,-0.27042,-0.089045
0.93,-0.38169,-0.29071,-0.090975
0.96,-0.40648,-0.31408,-0.092398
0.99,-0.42963,-0.33582,-0.093818
1.02,-0.44758,-0.35171,-0.095868
1.05,-0.4586,-0.35954,-0.099062
1.08,-0.46339,-0.35985,-0.10354
1.11,-0.46474,-0.35578,-0.10896
1.14,-0.46652,-0.35204,-0.11449
1.17,-0.47237,-0.35326,-0.11911
1.2,-0.48442,-0.36244,-0.12198
1.23,-0.50262,-0.37984,-0.12278
1.26,-0.52486,-0.40288,-0.12199
1.29,-0.54776,-0.427,-0.12076
1.32,-0.56783,-0.44718,-0.12066
1.35,-0.58271,-0.45969,-0.12302
1.38,-0.59188,-0.46341,-0.12848
1.41,-0.59675,-0.46023,-0.13652
1.44,-0.60007,-0.45448,-0.14558
1.47,-0.60492,-0.45148,-0.15344
1.5,-0.61369,-0.4557,-0.158
1.53,-0.62729,-0.46917,-0.15812
1.56,-0.645,-0.49078,-0.15422
1.59,-0.66485,-0.51653,-0.14832
1.62,-0.68439,-0.54087,-0.14352
1.65,-0.70156,-0.55858,-0.14298
1.68,-0.71528,-0.56662,-0.14865
1.71,-0.72566,-0.56529,-0.16037
1.74,-0.73377,-0.55822,-0.17555
1.77,-0.74108,-0.5513,-0.18978
1.8,-0.74893,-0.55066,-0.19827
1.83,-0.7582,-0.56052,-0.19769
1.86,-0.76923,-0.58144,-0.18778
1.89,-0.782,-0.60972,-0.17228
1.92,-0.79644,-0.63798,-0.15846
1.95,-0.8125,-0.65701,-0.15549
1.98,-0.83007,-0.65822,-0.17185
2.01,-0.84862,-0.63605,-0.21257
2.04,-0.86692,-0.58962,-0.2773
2.07,-0.88301,-0.52328,-0.35974
2.1,-0.89468,-0.4458,-0.44889
2.13,-0.90041,-0.36866,-0.53175
2.16,-0.90049,-0.3038,-0.59669
2.19,-0.89774,-0.26151,-0.63622
2.22,-0.89718,-0.2489,-0.64828
2.25,-0.90432,-0.26913,-0.63519
2.28,-0.92203,-0.32135,-0.60068
2.31,-0.9467,-0.40111,-0.54559
2.34,-0.96493,-0.50078,-0.46415
2.37,-0.95207,-0.60995,-0.34212
2.4,-0.87402,-0.71566,-0.15837
2.43,-0.69278,-0.80288,0.1101
2.46,-0.37517,-0.85551,0.48034
2.49,0.09677,-0.85817,0.95494
2.52,0.7164,-0.79891,1.5153
2.55,1.4469,-0.67236,2.1192
2.58,2.2216,-0.48266,2.7043
2.61,2.9519,-0.24504,3.1969
2.64,3.5407,0.014596,3.5261
2.67,3.9007,0.26279,3.6379
2.7,3.9718,0.46403,3.5077
2.73,3.7347,0.58778,3.1469
2.76,3.2167,0.61549,2.6012
2.79,2.4874,0.54583,1.9416
2.82,1.6459,0.39665,1.2493
2.85,0.80148,0.20265,0.59882
2.88,0.052171,0.0091254,0.043046
2.91,-0.53281,-0.13731,-0.3955
2.94,-0.92385,-0.19872,-0.72512
2.97,-1.1318,-0.15452,-0.97733
3,-1.1998,-0.0063501,-1.1935
3.03,-1.1878,0.22174,-1.4095
3.06,-1.1555,0.48823,-1.6437
3.09,-1.1472,0.74294,-1.8902
3.12,-1.1834,0.93756,-2.121
3.15,-1.2595,1.0354,-2.2949
3.18,-1.3525,1.0184,-2.371
3.21,-1.433,0.88919,-2.3221
3.24,-1.4764,0.6685,-2.1449
3.27,-1.4727,0.38908,-1.8617
3.3,-1.4291,0.087135,-1.5162
3.33,-1.3673,-0.20565,-1.1616
3.36,-1.3149,-0.46777,-0.84708
3.39,-1.2954,-0.6899,-0.60549
3.42,-1.3202,-0.87311,-0.44704
3.45,-1.3841,-1.0241,-0.36002
3.48,-1.468,-1.1492,-0.31884
3.51,-1.5455,-1.2492,-0.29628
3.54,-1.5925,-1.3165,-0.27594
3.57,-1.5961,-1.3357,-0.2604
3.6,-1.5594,-1.2871,-0.27225
3.63,-1.5002,-1.153,-0.34716
3.66,-1.4451,-0.92416,-0.52098
3.69,-1.4196,-0.60483,-0.81477
3.72,-1.4385,-0.21573,-1.2228
3.75,-1.5004,0.20721,-1.7076
3.78,-1.5874,0.61712,-2.2045
3.81,-1.6712,0.9632,-2.6344
3.84,-1.7237,1.1987,-2.9225
3.87,-1.7278,1.2886,-3.0165
3.9,-1.6844,1.2151,-2.8995
3.93,-1.6132,0.98062,-2.5938
3.96,-1.5451,0.60778,-2.1528
3.99,-1.5086,0.13653,-1.6451
4.02,-1.5142,-0.38073,-1.1334
4.05,-1.5415,-0.88515,-0.65639
4.08,-1.5353,-1.3178,-0.21748
4.11,-1.4118,-1.6259,0.21407
4.14,-1.0773,-1.7678,0.69053
4.17,-0.45318,-1.7176,1.2644
4.2,0.49683,-1.4677,1.9645
4.23,1.7468,-1.0303,2.7771
4.26,3.2007,-0.43677,3.6375
4.29,4.7016,0.26499,4.4366
4.32,6.056,1.0147,5.0413
4.35,7.0703,1.7459,5.3244
4.38,7.5891,2.3933,5.1958
4.41,7.5283,2.8996,4.6287
4.44,6.8938,3.2224,3.6714
4.47,5.7807,3.3387,2.442
4.5,4.3541,3.2466,1.1075
4.53,2.8143,2.9646,-0.15039
4.56,1.3568,2.5284,-1.1715
4.59,0.135,1.9848,-1.8498
4.62,-0.76563,1.3862,-2.1518
4.65,-1.3349,0.7834,-2.1183
4.68,-1.6274,0.22132,-1.8487
4.71,-1.7369,-0.26514,-1.4718
4.74,-1.7637,-0.65258,-1.1112
4.77,-1.7827,-0.92919,-0.85354
4.8,-1.822,-1.0937,-0.72827
4.83,-1.8559,-1.1536,-0.70228
4.86,-1.815,-1.1232,-0.69184
4.89,-1.6091,-1.0215,-0.58761
4.92,-1.157,-0.87049,-0.28652
4.95,-0.41573,-0.69319,0.27746
4.98,0.59992,-0.51145,1.1114
5.01,1.8114,-0.34376,2.1551
5.04,3.0861,-0.20312,3.2892
5.07,4.2611,-0.095191,4.3563
5.1,5.1737,-0.017414,5.1911
5.13,5.6934,0.040564,5.6528
5.16,5.7468,0.094953,5.6519
5.19,5.331,0.16447,5.1665
5.22,4.5115,0.26605,4.2455
5.25,3.4078,0.41046,2.9973
5.28,2.1686,0.59879,1.5698
5.31,0.94378,0.82054,0.12323
5.34,-0.14155,1.0542,-1.1958
5.37,-1.005,1.2701,-2.2751
5.4,-1.6145,1.4351,-3.0496
5.43,-1.9846,1.5188,-3.5033
5.46,-2.1643,1.4989,-3.6632
5.49,-2.2197,1.3658,-3.5855
5.52,-2.2162,1.1246,-3.3408
5.55,-2.2049,0.79405,-2.9989
5.58,-2.2148,0.40312,-2.6179
5.61,-2.2527,-0.01435,-2.2384
5.64,-2.3087,-0.42594,-1.8828
5.67,-2.3651,-0.80614,-1.559
5.7,-2.4057,-1.1399,-1.2658
5.73,-2.4223,-1.4238,-0.99852
5.76,-2.4169,-1.6636,-0.75326
5.79,-2.3991,-1.8705,-0.52865
5.82,-2.3807,-2.0551,-0.32561
5.85,-2.3681,-2.2224,-0.14566
5.88,-2.3572,-2.368,0.010849
5.91,-2.3312,-2.4769,0.14573
5.94,-2.2632,-2.5257,0.26251
5.97,-2.1232,-2.4878,0.36456
6,-1.8869,-2.3395,0.45258
6.03,-1.5454,-2.0677,0.52231
6.06,-1.1112,-1.6747,0.56353
6.09,-0.61986,-1.1809,0.56101
6.12,-0.12616,-0.62341,0.49725
6.15,0.30504,-0.051606,0.35664
6.18,0.61071,0.48087,0.12984
6.21,0.74197,0.92468,-0.18271
6.24,0.67389,1.2429,-0.56897
6.27,0.41063,1.4165,-1.0058
6.3,-0.014846,1.4464,-1.4613
6.33,-0.54623,1.352,-1.8982
6.36,-1.1129,1.165,-2.2779
6.39,-1.6401,0.9234,-2.5635
6.42,-2.0591,0.6633,-2.7224
6.45,-2.3143,0.41344,-2.7277
6.48,-2.3677,0.19186,-2.5596
6.51,-2.2015,0.0057988,-2.2073
6.54,-1.818,-0.14584,-1.6722
6.57,-1.2393,-0.26839,-0.97086
6.6,-0.50656,-0.36734,-0.13922
6.63,0.3209,-0.44534,0.76624
6.66,1.1684,-0.50149,1.6698
6.69,1.9502,-0.5326,2.4828
6.72,2.5779,-0.53613,3.114
6.75,2.9706,-0.51343,3.4841
6.78,3.0682,-0.47201,3.5402
6.81,2.8428,-0.42578,3.2686
6.84,2.3078,-0.39289,2.7007
6.87,1.5193,-0.39147,1.9108
6.9,0.57033,-0.43445,1.0048
6.93,-0.42355,-0.52487,0.10132
6.96,-1.3441,-0.65326,-0.69083
6.99,-2.0922,-0.79793,-1.2943
7.02,-2.6068,-0.92857,-1.6782
7.05,-2.8754,-1.0122,-1.8632
7.08,-2.9343,-1.0203,-1.9139
7.11,-2.8573,-0.93544,-1.9218
7.14,-2.7348,-0.75491,-1.9799
7.17,-2.6491,-0.49187,-2.1572
7.2,-2.6502,-0.17229,-2.478
7.23,-2.7404,0.17068,-2.9111
7.26,-2.8694,0.50364,-3.373
7.29,-2.9435,0.79945,-3.7429
7.32,-2.8467,1.0418,-3.8884
7.35,-2.4685,1.2265,-3.6949
7.38,-1.733,1.36,-3.093
7.41,-0.62263,1.4554,-2.0781
7.44,0.80987,1.527,-0.71714
7.47,2.4432,1.5857,0.85759
7.5,4.1037,1.6358,2.468
7.53,5.5925,1.6745,3.918
7.56,6.7186,1.6934,5.0252
7.59,7.3325,1.6819,5.6506
7.62,7.352,1.6306,5.7214
7.65,6.7778,1.5349,5.2429
7.68,5.6952,1.3963,4.2989
7.71,4.2613,1.2223,3.039
7.74,2.6812,1.0247,1.6565
7.77,1.176,0.81694,0.3591
7.8,-0.050779,0.61198,-0.66276
7.83,-0.84523,0.42044,-1.2657
7.86,-1.1257,0.25031,-1.376
7.89,-0.89449,0.10771,-1.0022
7.92,-0.23613,-0.0020006,-0.23413
7.95,0.69832,-0.07313,0.77145
7.98,1.7175,-0.099595,1.8171
8.01,2.623,-0.07596,2.699
8.04,3.243,0.00047869,3.2425
8.07,3.4613,0.1272,3.3341
8.1,3.2356,0.29445,2.9411
8.13,2.601,0.48457,2.1164
8.16,1.6595,0.67319,0.98634
8.19,0.55602,0.83234,-0.27632
8.22,-0.55292,0.93491,-1.4878
8.25,-1.5307,0.95947,-2.4902
8.28,-2.2862,0.89436,-3.1805
8.31,-2.7865,0.73993,-3.5264
8.34,-3.0553,0.50844,-3.5638
8.37,-3.1571,0.22163,-3.3788
8.4,-3.1719,-0.093414,-3.0785
8.43,-3.1679,-0.4092,-2.7587
8.46,-3.1797,-0.70222,-2.4774
8.49,-3.1983,-0.956,-2.2423
8.52,-3.1754,-1.1623,-2.0132
8.55,-3.0419,-1.3201,-1.7218
8.58,-2.7338,-1.4339,-1.2999
8.61,-2.2193,-1.5104,-0.70899
8.64,-1.5183,-1.5563,0.038024
8.67,-0.70647,-1.577,0.87049
8.7,0.096208,-1.5753,1.6715
8.73,0.7521,-1.553,2.3051
8.76,1.1407,-1.5115,2.6522
8.79,1.1922,-1.4532,2.6453
8.82,0.91059,-1.382,2.2926
8.85,0.37954,-1.3037,1.6832
8.88,-0.25218,-1.2246,0.97241
8.91,-0.80219,-1.1506,0.34841
8.94,-1.0961,-1.086,-0.010158
8.97,-1.0089,-1.0325,0.023573
9,-0.49562,-0.98953,0.49392
9.03,0.39604,-0.95472,1.3508
9.06,1.5344,-0.92503,2.4594
9.09,2.7316,-0.89797,3.6295
9.12,3.7831,-0.87242,4.6555
9.15,4.5097,-0.84875,5.3585
9.18,4.792,-0.82832,5.6204
9.21,4.5891,-0.81242,5.4015
9.24,3.9393,-0.80112,4.7404
9.27,2.9448,-0.79236,3.7372
9.3,1.744,-0.78165,2.5256
9.33,0.48133,-0.7624,1.2437
9.36,-0.71777,-0.72685,0.0090773
9.39,-1.7625,-0.66728,-1.0952
9.42,-2.5995,-0.57713,-2.0223
9.45,-3.2051,-0.45172,-2.7534
9.48,-3.5725,-0.28854,-3.284
9.51,-3.6988,-0.087053,-3.6118
9.54,-3.5776,0.15172,-3.7293
9.57,-3.1998,0.42543,-3.6252
9.6,-2.5627,0.73038,-3.2931
9.63,-1.683,1.061,-2.744
9.66,-0.60849,1.4091,-2.0176
9.69,0.57567,1.7633,-1.1876
9.72,1.7516,2.1085,-0.35688
9.75,2.7837,2.4268,0.35682
9.78,3.5414,2.6989,0.84246
9.81,3.9257,2.9063,1.0194
9.84,3.8908,3.0342,0.85663
9.87,3.4567,3.0737,0.38297
9.9,2.7079,3.024,-0.31616
9.93,1.778,2.8922,-1.1142
9.96,0.82375,2.6923,-1.8685
9.99,-0.006714,2.4425,-2.4492
10.02,-0.60286,2.1623,-2.7652
10.05,-0.91248,1.8686,-2.7811
10.08,-0.94911,1.5733,-2.5224
10.11,-0.78494,1.2819,-2.0669
10.14,-0.53142,0.99381,-1.5252
10.17,-0.31228,0.70363,-1.0159
10.2,-0.23557,0.40428,-0.63985
10.23,-0.37094,0.089866,-0.46081
10.26,-0.73677,-0.24157,-0.49521
10.29,-1.2995,-0.58628,-0.7132
10.32,-1.9841,-0.93443,-1.0497
10.35,-2.6928,-1.2709,-1.4218
10.38,-3.3266,-1.5776,-1.749
10.41,-3.8054,-1.8357,-1.9698
10.44,-4.0817,-2.0288,-2.053
10.47,-4.1459,-2.1453,-2.0006
10.5,-4.0232,-2.1801,-1.843
10.53,-3.7639,-2.1355,-1.6284
10.56,-3.4302,-2.0208,-1.4094
10.59,-3.082,-1.8515,-1.2305
10.62,-2.7666,-1.6473,-1.1192
10.65,-2.5121,-1.4307,-1.0814
10.68,-2.3262,-1.2235,-1.1027
10.71,-2.1989,-1.0457,-1.1533
10.74,-2.1073,-0.91218,-1.1951
10.77,-2.0211,-0.8319,-1.1892
10.8,-1.9079,-0.80647,-1.1015
10.83,-1.7372,-0.8301,-0.90715
10.86,-1.4831,-0.89031,-0.59281
10.89,-1.1276,-0.96964,-0.15797
10.92,-0.66451,-1.0479,0.3834
10.95,-0.10372,-1.1049,1.0012
10.98,0.52425,-1.123,1.6472
11.01,1.1659,-1.0893,2.2552
11.04,1.7458,-0.99743,2.7432
11.07,2.1741,-0.84724,3.0213
11.1,2.3592,-0.6449,3.0041
11.13,2.2267,-0.40124,2.6279
11.16,1.7391,-0.13002,1.8691
11.19,0.91387,0.15401,0.75986
11.22,-0.16695,0.4368,-0.60375
11.25,-1.3587,0.70617,-2.0648
11.28,-2.4702,0.95246,-3.4227
11.31,-3.2929,1.1686,-4.4615
11.34,-3.6377,1.35,-4.9877
11.37,-3.3739,1.4938,-4.8677
11.4,-2.4591,1.5989,-4.058
11.43,-0.95551,1.6654,-2.6209
11.46,0.9751,1.695,-0.71988
11.49,3.0961,1.6905,1.4056
11.52,5.1376,1.6564,3.4813
11.55,6.8466,1.5985,5.2482
11.58,8.0336,1.5237,6.5099
11.61,8.607,1.4396,7.1674
11.64,8.5865,1.3533,7.2332
11.67,8.0927,1.2709,6.8218
11.7,7.3153,1.1968,6.1185
11.73,6.4674,1.1329,5.3345
11.76,5.7366,1.0784,4.6583
11.79,5.2445,1.03,4.2146
11.82,5.0234,0.98257,4.0408
11.85,5.0153,0.92978,4.0855
11.88,5.0925,0.86507,4.2274
11.91,5.0939,0.78277,4.3112
11.94,4.868,0.67891,4.1891
11.97,4.3108,0.55193,3.7589
12,3.3919,0.40297,2.9889
12.03,2.1606,0.23583,1.9248
12.06,0.73422,0.0565,0.67772
12.09,-0.72945,-0.12761,-0.60184
12.12,-2.0671,-0.30869,-1.7584
12.15,-3.1436,-0.47961,-2.664
12.18,-3.8773,-0.63497,-3.2423
12.21,-4.2511,-0.77178,-3.4794
12.24,-4.3089,-0.88992,-3.419
12.27,-4.1387,-0.99206,-3.1467
12.3,-3.8489,-1.0832,-2.7657
12.33,-3.5426,-1.1696,-2.3729
12.36,-3.2968,-1.2583,-2.0385
12.39,-3.1503,-1.3551,-1.7951
12.42,-3.1016,-1.4644,-1.6373
12.45,-3.1169,-1.5876,-1.5292
12.48,-3.1437,-1.7234,-1.4203
12.51,-3.1284,-1.8669,-1.2614
12.54,-3.032,-2.0104,-1.0216
12.57,-2.8413,-2.1436,-0.69772
12.6,-2.5737,-2.2545,-0.31927
12.63,-2.2744,-2.3303,0.055946
12.66,-2.0068,-2.3589,0.35215
12.69,-1.8386,-2.3297,0.49111
12.72,-1.825,-2.2348,0.4098
12.75,-1.9938,-2.0706,0.076816
12.78,-2.3339,-1.838,-0.49587
12.81,-2.7914,-1.5428,-1.2486
12.84,-3.275,-1.1958,-2.0792
12.87,-3.6692,-0.81177,-2.8574
12.9,-3.8557,-0.40813,-3.4475
12.93,-3.737,-0.0033536,-3.7337
12.96,-3.2598,0.38489,-3.6447
12.99,-2.4296,0.74137,-3.171
13.02,-1.3155,1.0545,-2.3701
13.05,-0.040254,1.3172,-1.3574
13.08,1.2414,1.5264,-0.28498
13.11,2.3731,1.6831,0.69003
13.14,3.2281,1.7906,1.4374
13.17,3.7349,1.8542,1.8807
13.2,3.89,1.8792,2.0108
13.23,3.7538,1.8708,1.883
13.26,3.4315,1.8335,1.598
13.29,3.0422,1.7709,1.2713
13.32,2.6863,1.6862,1.0001
13.35,2.4184,1.5825,0.83583
13.38,2.2344,1.4633,0.77111
13.41,2.0768,1.3323,0.74447
13.44,1.8557,1.1938,0.66195
13.47,1.4815,1.052,0.42949
13.5,0.89781,0.91132,-0.013508
13.53,0.10614,0.77534,-0.6692
13.56,-0.82597,0.64704,-1.473
13.59,-1.7763,0.52852,-2.3048
13.62,-2.596,0.42103,-3.0171
13.65,-3.147,0.32512,-3.4722
13.68,-3.3373,0.24073,-3.5781
13.71,-3.1451,0.16737,-3.3125
13.74,-2.6235,0.10418,-2.7276
13.77,-1.8852,0.050041,-1.9353
13.8,-1.0716,0.0036304,-1.0752
13.83,-0.31433,-0.036443,-0.27788
13.86,0.2975,-0.071464,0.36897
13.89,0.73626,-0.1024,0.83867
13.92,1.0348,-0.12971,1.1645
13.95,1.2662,-0.15319,1.4194
13.98,1.5113,-0.17203,1.6833
14.01,1.8242,-0.18491,2.0091
14.04,2.2068,-0.19032,2.3971
14.07,2.6011,-0.18681,2.7879
14.1,2.9029,-0.17335,3.0762
14.13,2.9911,-0.14943,3.1405
14.16,2.7668,-0.11507,2.8819
14.19,2.188,-0.070741,2.2588
14.22,1.2901,-0.017129,1.3072
14.25,0.18498,0.04497,0.14001
14.28,-0.9608,0.11466,-1.0755
14.31,-1.9646,0.1908,-2.1553
14.34,-2.6704,0.27163,-2.9421
14.37,-2.9857,0.35447,-3.3402
14.4,-2.9001,0.43544,-3.3355
14.43,-2.4829,0.50949,-2.9924
14.46,-1.8603,0.5707,-2.431
14.49,-1.1794,0.61302,-1.7924
14.52,-0.56997,0.63114,-1.2011
14.55,-0.11592,0.62145,-0.73736
14.58,0.15768,0.58269,-0.42501
14.61,0.27801,0.51627,-0.23826
14.64,0.30301,0.42598,-0.12297
14.67,0.2928,0.3172,-0.024403
14.7,0.28409,0.19585,0.088244
14.73,0.27605,0.067152,0.2089
14.76,0.23186,-0.065273,0.29713
14.79,0.094924,-0.1999,0.29482
14.82,-0.18633,-0.33719,0.15085
14.85,-0.63395,-0.47898,-0.15497
14.88,-1.2248,-0.62748,-0.59728
14.91,-1.8892,-0.78423,-1.105
14.94,-2.5254,-0.94923,-1.5762
14.97,-3.0242,-1.1205,-1.9037
15,-3.297,-1.2941,-2.0029
15.03,-3.2983,-1.4647,-1.8336
15.06,-3.0353,-1.6263,-1.409
15.09,-2.5624,-1.7729,-0.78953
15.12,-1.9627,-1.8992,-0.063507
15.15,-1.323,-2.0008,0.67777
15.18,-0.71112,-2.0741,1.363
15.21,-0.16218,-2.1161,1.954
15.24,0.32128,-2.1242,2.4455
15.27,0.75683,-2.0956,2.8524
15.3,1.1622,-2.028,3.1902
15.33,1.5364,-1.9197,3.4561
15.36,1.8488,-1.7704,3.6192
15.39,2.0433,-1.5816,3.6249
15.42,2.0551,-1.3572,3.4123
15.45,1.8373,-1.1039,2.9412
15.48,1.3883,-0.83013,2.2184
15.51,0.76898,-0.5461,1.3151
15.54,0.10411,-0.26229,0.3664
15.57,-0.43643,0.011329,-0.44776
15.6,-0.67287,0.26624,-0.93911
15.63,-0.45878,0.49591,-0.95469
15.66,0.27898,0.69594,-0.41696
15.69,1.5151,0.86403,0.65104
15.72,3.1227,0.99957,2.1232
15.75,4.8949,1.1033,3.7916
15.78,6.585,1.177,5.408
15.81,7.9562,1.2231,6.7331
15.84,8.8288,1.2447,7.5841
15.87,9.1124,1.2456,7.8667
15.9,8.8155,1.2299,7.5856
15.93,8.0335,1.2019,6.8316
15.96,6.917,1.1658,5.7511
15.99,5.6316,1.1255,4.5061
16.02,4.3205,1.0842,3.2363
16.05,3.0774,1.0442,2.0332
16.08,1.938,1.0073,0.93077
16.11,0.88881,0.97436,-0.085551
16.14,-0.11175,0.9462,-1.0579
16.17,-1.1061,0.92335,-2.0295
16.2,-2.1144,0.90629,-3.0207
16.23,-3.1212,0.89527,-4.0164
16.26,-4.0753,0.89002,-4.9653
16.29,-4.9019,0.88946,-5.7914
16.32,-5.5223,0.89144,-6.4138
16.35,-5.8749,0.89292,-6.7678
16.38,-5.9315,0.8903,-6.8218
16.41,-5.7052,0.88027,-6.5854
16.44,-5.2479,0.86063,-6.1085
16.47,-4.6396,0.83113,-5.4708
16.5,-3.973,0.79392,-4.7669
16.53,-3.3366,0.75335,-4.0899
16.56,-2.8019,0.71529,-3.5172
16.59,-2.4145,0.68586,-3.1003
16.62,-2.1902,0.66994,-2.8601
16.65,-2.1168,0.66993,-2.7867
16.68,-2.1571,0.68487,-2.842
16.71,-2.2552,0.71052,-2.9657
16.74,-2.3432,0.74007,-3.0832
16.77,-2.3496,0.76563,-3.1153
16.8,-2.2098,0.77993,-2.9898
16.83,-1.8765,0.77792,-2.6544
16.86,-1.3308,0.75769,-2.0885
16.89,-0.59073,0.72068,-1.3114
16.92,0.28601,0.67089,-0.38488
16.95,1.2067,0.61344,0.59322
16.98,2.056,0.55285,1.5031
17.01,2.7157,0.49149,2.2242
17.04,3.087,0.42864,2.6583
17.07,3.1103,0.36038,2.7499
17.1,2.7784,0.28045,2.498
17.13,2.1379,0.18177,1.9562
17.16,1.2788,0.058259,1.2205
17.19,0.31389,-0.093447,0.40733
17.22,-0.64527,-0.2729,-0.37237
17.25,-1.5114,-0.47551,-1.0359
17.28,-2.2356,-0.69307,-1.5425
17.31,-2.8091,-0.91505,-1.894
17.34,-3.253,-1.1302,-2.1229
17.37,-3.5992,-1.3281,-2.2711
17.4,-3.8687,-1.5007,-2.3681
17.43,-4.0553,-1.6426,-2.4127
17.46,-4.1201,-1.7519,-2.3682
17.49,-3.9996,-1.8288,-2.1708
17.52,-3.6259,-1.8755,-1.7503
17.55,-2.9528,-1.8951,-1.0577
17.58,-1.9805,-1.8902,-0.090242
17.61,-0.77022,-1.8633,1.0931
17.64,0.55693,-1.8154,2.3724
17.67,1.8379,-1.7469,3.5848
17.7,2.899,-1.6574,4.5564
17.73,3.5936,-1.5462,5.1398
17.76,3.8357,-1.4133,5.249
17.79,3.6214,-1.2592,4.8806
17.82,3.0314,-1.0863,4.1177
17.85,2.2146,-0.89833,3.1129
17.88,1.3558,-0.7013,2.0571
17.91,0.63615,-0.5028,1.1389
17.94,0.19554,-0.31173,0.50727
17.97,0.10597,-0.13752,0.24349
18,0.3616,0.010903,0.35069
18.03,0.8865,0.1262,0.7603
18.06,1.5568,0.20362,1.3532
18.09,2.2309,0.2417,1.9892
18.12,2.7791,0.24253,2.5366
18.15,3.1068,0.21142,2.8954
18.18,3.1661,0.15616,3.01
18.21,2.9558,0.085841,2.8699
18.24,2.5113,0.0096253,2.5017
18.27,1.8911,-0.064407,1.9555
18.3,1.1617,-0.13004,1.2917
18.33,0.38773,-0.18323,0.57096
18.36,-0.3731,-0.22196,-0.15114
18.39,-1.0705,-0.24566,-0.82483
18.42,-1.6597,-0.25456,-1.4051
18.45,-2.1006,-0.24893,-1.8517
18.48,-2.36,-0.22872,-2.1313
18.51,-2.4169,-0.19333,-2.2236
18.54,-2.27,-0.14182,-2.1282
18.57,-1.9444,-0.073295,-1.8711
18.6,-1.4939,0.012617,-1.5065
18.63,-0.99601,0.1154,-1.1114
18.66,-0.54123,0.23344,-0.77467
18.69,-0.21548,0.36396,-0.57944
18.72,-0.081609,0.50329,-0.5849
18.75,-0.16365,0.64707,-0.81073
18.78,-0.43821,0.79056,-1.2288
18.81,-0.83576,0.92884,-1.7646
18.84,-1.2521,1.057,-2.309
18.87,-1.5675,1.1701,-2.7376
18.9,-1.6701,1.2634,-2.9335
18.93,-1.4772,1.3327,-2.8099
18.96,-0.95148,1.3741,-2.3255
18.99,-0.10787,1.3848,-1.4927
19.02,0.9889,1.3636,-0.37468
19.05,2.2354,1.3106,0.9248
19.08,3.5056,1.2277,2.2779
19.11,4.6697,1.1184,3.5513
19.14,5.6106,0.98733,4.6232
19.17,6.237,0.83953,5.3975
19.2,6.4922,0.68008,5.8121
19.23,6.3566,0.51349,5.8431
19.26,5.8476,0.3435,5.5041
19.29,5.0156,0.17308,4.8425
19.32,3.9375,0.0046861,3.9328
19.35,2.7091,-0.15932,2.8684
19.38,1.4352,-0.31631,1.7515
19.41,0.21877,-0.46315,0.68192
19.44,-0.85025,-0.59613,-0.25412
19.47,-1.7059,-0.71121,-0.99464
19.5,-2.314,-0.80443,-1.5096
19.53,-2.6765,-0.8723,-1.8042
19.56,-2.8296,-0.9123,-1.9173
19.59,-2.8364,-0.92308,-1.9133
19.62,-2.7746,-0.90464,-1.87
19.65,-2.7216,-0.85824,-1.8634
19.68,-2.7394,-0.78622,-1.9532
19.71,-2.8628,-0.69185,-2.1709
19.74,-3.0938,-0.57915,-2.5146
19.77,-3.402,-0.45272,-2.9493
19.8,-3.7316,-0.31768,-3.4139
19.83,-4.013,-0.17948,-3.8335
19.86,-4.1756,-0.043608,-4.132
19.89,-4.1607,0.084721,-4.2455
19.92,-3.9296,0.20108,-4.1307
19.95,-3.4682,0.30225,-3.7704
19.98,-2.7873,0.3866,-3.1739
20.01,-1.9196,0.45417,-2.3737
20.04,-0.9146,0.50653,-1.4211
20.07,0.16564,0.54635,-0.38071
20.1,1.251,0.57678,0.67422
20.13,2.2666,0.60078,1.6658
20.16,3.1363,0.62065,2.5157
20.19,3.788,0.6377,3.1503
20.22,4.1595,0.65237,3.5071
20.25,4.2076,0.66454,3.5431
20.28,3.9167,0.67401,3.2427
20.31,3.3062,0.68098,2.6253
20.34,2.4346,0.68635,1.7483
20.37,1.3966,0.69173,0.70485
20.4,0.31391,0.69914,-0.38523
20.43,-0.68015,0.71054,-1.3907
20.46,-1.4608,0.72726,-2.188
20.49,-1.9318,0.74956,-2.6813
20.52,-2.0423,0.77644,-2.8187
20.55,-1.796,0.80571,-2.6017
20.58,-1.251,0.83437,-2.0853
20.61,-0.50945,0.85908,-1.3685
20.64,0.30062,0.87664,-0.57603
20.67,1.0484,0.88426,0.16414
20.7,1.6231,0.87963,0.74342
20.73,1.952,0.86078,1.0912
20.76,2.0113,0.82582,1.1855
20.79,1.8262,0.7727,1.0535
20.82,1.4622,0.69918,0.76306
20.85,1.0094,0.60311,0.40631
20.88,0.56278,0.48288,0.079891
20.91,0.20334,0.3381,-0.13477
20.94,-0.016754,0.17013,-0.18689
20.97,-0.082473,-0.017531,-0.064942
21,-0.016524,-0.21933,0.20281
21.03,0.12721,-0.42812,0.55533
21.06,0.27554,-0.63599,0.91153
21.09,0.3507,-0.83526,1.186
21.12,0.28495,-1.0194,1.3044
21.15,0.032826,-1.1838,1.2166
21.18,-0.42091,-1.3258,0.90487
21.21,-1.0585,-1.4446,0.38608
21.24,-1.8319,-1.5409,-0.29097
21.27,-2.6693,-1.6158,-1.0535
21.3,-3.4861,-1.6704,-1.8156
21.33,-4.1966,-1.7056,-2.491
21.36,-4.7263,-1.7215,-3.0048
21.39,-5.022,-1.718,-3.304
21.42,-5.0591,-1.6949,-3.3641
21.45,-4.8446,-1.6528,-3.1918
21.48,-4.4151,-1.5927,-2.8224
21.51,-3.8306,-1.517,-2.3136
21.54,-3.1634,-1.4284,-1.7349
21.57,-2.4864,-1.3305,-1.1559
21.6,-1.86,-1.2267,-0.63335
21.63,-1.3217,-1.1206,-0.20113
21.66,-0.87949,-1.0152,0.13576
21.69,-0.51171,-0.9136,0.40189
21.72,-0.17252,-0.8183,0.64578
21.75,0.19694,-0.73183,0.92876
21.78,0.65382,-0.65639,1.3102
21.81,1.2381,-0.59373,1.8318
21.84,1.9594,-0.54471,2.5042
21.87,2.7898,-0.50894,3.2988
21.9,3.6631,-0.48448,4.1475
21.93,4.4829,-0.46775,4.9507
21.96,5.1381,-0.45383,5.592
21.99,5.5219,-0.43707,5.959
22.02,5.5524,-0.41185,5.9642
22.05,5.1899,-0.37342,5.5633
22.08,4.4472,-0.31859,4.7658
22.11,3.3905,-0.24609,3.6366
22.14,2.1307,-0.15646,2.2871
22.17,0.80574,-0.05176,0.8575
22.2,-0.44155,0.065137,-0.50669
22.23,-1.4874,0.19112,-1.6785
22.26,-2.2466,0.32336,-2.57
22.29,-2.685,0.4595,-3.1445
22.32,-2.821,0.59758,-3.4186
22.35,-2.7175,0.73572,-3.4532
22.38,-2.4648,0.87177,-3.3366
22.41,-2.1585,1.0031,-3.1616
22.44,-1.8779,1.1264,-3.0043
22.47,-1.6683,1.2382,-2.9065
22.5,-1.5317,1.335,-2.8667
22.53,-1.4285,1.414,-2.8425
22.56,-1.288,1.4736,-2.7615
22.59,-1.0275,1.5132,-2.5406
22.62,-0.5743,1.5333,-2.1076
22.65,0.11358,1.5351,-1.4216
22.68,1.0328,1.5199,-0.48713
22.71,2.129,1.4884,0.64067
22.74,3.3023,1.4404,1.8619
22.77,4.4219,1.3751,3.0468
22.8,5.3482,1.2913,4.0569
22.83,5.9572,1.1878,4.7694
22.86,6.1633,1.0644,5.0988
22.89,5.9349,0.92267,5.0122
22.92,5.3016,0.76564,4.5359
22.95,4.3498,0.59829,3.7515
22.98,3.2093,0.42688,2.7824
23.01,2.0325,0.25838,1.7742
23.04,0.97049,0.099625,0.87087
23.07,0.14929,-0.043249,0.19254
23.1,-0.34796,-0.16533,-0.18263
23.13,-0.49202,-0.2631,-0.22892
23.16,-0.30918,-0.33452,0.025341
23.19,0.12588,-0.37882,0.5047
23.22,0.70432,-0.39646,1.1008
23.25,1.3019,-0.38901,1.6909
23.28,1.7988,-0.35912,2.1579
23.31,2.0978,-0.31051,2.4083
23.34,2.137,-0.2479,2.3849
23.37,1.8975,-0.17669,2.0742
23.4,1.4024,-0.10257,1.505
23.43,0.71092,-0.03088,0.7418
23.46,-0.093934,0.034034,-0.12797
23.49,-0.91989,0.089375,-1.0093
23.52,-1.6809,0.1342,-1.8151
23.55,-2.3106,0.16934,-2.4799
23.58,-2.7718,0.19703,-2.9689
23.61,-3.0609,0.22016,-3.2811
23.64,-3.2057,0.24148,-3.4472
23.67,-3.2587,0.26288,-3.5216
23.7,-3.2849,0.28496,-3.5699
23.73,-3.3487,0.30688,-3.6555
23.76,-3.5,0.32669,-3.8267
23.79,-3.7641,0.34186,-4.1059
23.82,-4.1353,0.34992,-4.4852
23.85,-4.5777,0.34902,-4.9267
23.88,-5.0315,0.33827,-5.3697
23.91,-5.4243,0.31777,-5.742
23.94,-5.6853,0.28844,-5.9738
23.97,-5.7596,0.25158,-6.0111
24,-5.6182,0.20855,-5.8268
24.03,-5.2639,0.16044,-5.4244
24.06,-4.7287,0.10804,-4.8368
24.09,-4.0657,0.051886,-4.1175
24.12,-3.3352,-0.0075219,-3.3277
24.15,-2.5905,-0.06949,-2.521
24.18,-1.8641,-0.13301,-1.7311
24.21,-1.1608,-0.19681,-0.96404
24.24,-0.45813,-0.25947,-0.19866
24.27,0.28548,-0.31974,0.60523
24.3,1.1151,-0.37677,1.4918
24.33,2.0611,-0.43021,2.4913
24.36,3.1226,-0.48022,3.6028
24.39,4.2567,-0.5273,4.784
24.42,5.3773,-0.57194,5.9493
24.45,6.3653,-0.61442,6.9797
24.48,7.0875,-0.65462,7.7421
24.51,7.4225,-0.69202,8.1145
24.54,7.2858,-0.72591,8.0117
24.57,6.6508,-0.7557,7.4065
24.6,5.5581,-0.78115,6.3393
24.63,4.1126,-0.80254,4.9151
24.66,2.4672,-0.82066,3.2878
24.69,0.7976,-0.8365,1.6341
24.72,-0.72745,-0.85084,0.12338
24.75,-1.9735,-0.86381,-1.1097
24.78,-2.8589,-0.87459,-1.9844
24.81,-3.3622,-0.88128,-2.4809
24.84,-3.5153,-0.88119,-2.6341
24.87,-3.3874,-0.87126,-2.5162
24.9,-3.0629,-0.84872,-2.2142
24.93,-2.619,-0.8117,-1.8073
24.96,-2.1103,-0.75967,-1.3506
24.99,-1.5626,-0.6936,-0.86903
25.02,-0.97763,-0.61582,-0.36181
25.05,-0.34563,-0.52957,0.18394
25.08,0.33738,-0.43853,0.77592
25.11,1.0547,-0.34626,1.4009
25.14,1.7605,-0.25583,2.0163
25.17,2.3819,-0.16967,2.5516
25.2,2.831,-0.089582,2.9206
25.23,3.0242,-0.016905,3.0411
25.26,2.9047,0.047345,2.8574
25.29,2.4608,0.10237,2.3584
25.32,1.7354,0.14767,1.5877
25.35,0.82352,0.18318,0.64034
25.38,-0.1424,0.20951,-0.35191
25.41,-1.0171,0.22807,-1.2451
25.44,-1.6702,0.24106,-1.9113
25.47,-2.0124,0.25124,-2.2636
25.5,-2.0122,0.26151,-2.2737
25.53,-1.7008,0.27438,-1.9752
25.56,-1.1639,0.29149,-1.4554
25.59,-0.52198,0.31324,-0.83522
25.62,0.095805,0.33875,-0.24295
25.65,0.57783,0.36603,0.21181
25.68,0.85092,0.39243,0.45849
25.71,0.89136,0.41521,0.47615
25.74,0.72436,0.43205,0.29231
25.77,0.4128,0.44144,-0.028643
25.8,0.0387,0.44286,-0.40416
25.83,-0.3177,0.43674,-0.75445
25.86,-0.59639,0.42425,-1.0206
25.89,-0.76926,0.407,-1.1763
25.92,-0.8431,0.38678,-1.2299
25.95,-0.85367,0.36541,-1.2191
25.98,-0.85315,0.34461,-1.1978
26.01,-0.89444,0.326,-1.2204
26.04,-1.0164,0.31105,-1.3274
26.07,-1.2333,0.30099,-1.5343
26.1,-1.5315,0.29667,-1.8282
26.13,-1.8724,0.29836,-2.1708
26.16,-2.2025,0.3055,-2.508
26.19,-2.4659,0.31672,-2.7826
26.22,-2.6174,0.32985,-2.9473
26.25,-2.6323,0.34233,-2.9746
26.28,-2.5102,0.35161,-2.8618
26.31,-2.2731,0.35576,-2.6289
26.34,-1.9567,0.35394,-2.3106
26.37,-1.5983,0.34663,-1.9449
26.4,-1.2243,0.33558,-1.5599
26.43,-0.8405,0.3235,-1.164
26.46,-0.42799,0.31342,-0.74142
26.49,0.053163,0.30804,-0.25488
26.52,0.65315,0.30911,0.34404
26.55,1.4164,0.31708,1.0993
26.58,2.3642,0.33105,2.0331
26.61,3.4798,0.34906,3.1307
26.64,4.7012,0.36858,4.3326
26.67,5.9235,0.3871,5.5364
26.7,7.0115,0.40267,6.6088
26.73,7.8218,0.41418,7.4076
26.76,8.2291,0.42144,7.8077
26.79,8.1514,0.42498,7.7264
26.82,7.5682,0.42571,7.1425
26.85,6.5283,0.42452,6.1037
26.88,5.1424,0.42197,4.7204
26.91,3.5647,0.41806,3.1467
26.94,1.9652,0.41227,1.5529
26.97,0.49883,0.40359,0.095242
27,-0.71963,0.39074,-1.1104
27.03,-1.6319,0.37229,-2.0042
27.06,-2.2386,0.34678,-2.5853
27.09,-2.5879,0.31288,-2.9008
27.12,-2.7556,0.26935,-3.025
27.15,-2.8192,0.21525,-3.0345
27.18,-2.8365,0.15005,-2.9865
27.21,-2.8315,0.07385,-2.9053
27.24,-2.7928,-0.012401,-2.7804
27.27,-2.6838,-0.10676,-2.577
27.3,-2.4607,-0.20632,-2.2544
27.33,-2.0939,-0.30739,-1.7865
27.36,-1.5849,-0.40595,-1.179
27.39,-0.9746,-0.49815,-0.47645
27.42,-0.33888,-0.58082,0.24194
27.45,0.22589,-0.65194,0.87784
27.48,0.62503,-0.71073,1.3358
27.51,0.78834,-0.75752,1.5459
27.54,0.68759,-0.7934,1.481
27.57,0.34368,-0.8197,1.1634
27.6,-0.17843,-0.83742,0.659
27.63,-0.78549,-0.84702,0.061523
27.66,-1.3781,-0.84829,-0.52984
27.69,-1.8731,-0.84067,-1.0324
27.72,-2.2199,-0.82367,-1.3963
27.75,-2.4077,-0.7974,-1.6103
27.78,-2.4611,-0.76294,-1.6982
27.81,-2.4271,-0.72248,-1.7046
27.84,-2.358,-0.67903,-1.679
27.87,-2.2949,-0.63592,-1.659
27.9,-2.2575,-0.59611,-1.6614
27.93,-2.2425,-0.56154,-1.681
27.96,-2.2298,-0.53268,-1.6971
27.99,-2.1948,-0.50849,-1.6863
28.02,-2.1212,-0.48671,-1.6345
28.05,-2.0102,-0.46451,-1.5457
28.08,-1.8822,-0.43924,-1.443
28.11,-1.7715,-0.40904,-1.3624
28.14,-1.7138,-0.37333,-1.3405
28.17,-1.7331,-0.33279,-1.4003
28.2,-1.8301,-0.28914,-1.541
28.23,-1.9784,-0.24457,-1.7339
28.26,-2.1286,-0.20117,-1.9274
28.29,-2.2199,-0.16051,-2.0594
28.32,-2.1965,-0.12335,-2.0732
28.35,-2.0227,-0.089774,-1.9329
28.38,-1.6925,-0.059459,-1.633
28.41,-1.2311,-0.032056,-1.199
28.44,-0.68655,-0.0075311,-0.67902
28.47,-0.11541,0.013688,-0.1291
28.5,0.43407,0.030806,0.40327
28.53,0.93525,0.042963,0.89229
28.56,1.3888,0.049636,1.3392
28.59,1.819,0.051,1.768
28.62,2.261,0.04812,2.2129
28.65,2.7438,0.042895,2.7009
28.68,3.2734,0.037778,3.2356
28.71,3.8231,0.035339,3.7877
28.74,4.3324,0.037822,4.2946
28.77,4.718,0.046824,4.6712
28.8,4.892,0.063173,4.8288
28.83,4.7842,0.087043,4.6972
28.86,4.3614,0.11821,4.2432
28.89,3.6386,0.15639,3.4822
28.92,2.6787,0.2014,2.4773
28.95,1.5811,0.25327,1.3278
28.98,0.46268,0.31203,0.15064
29.01,-0.56473,0.37744,-0.94217
29.04,-1.4133,0.44863,-1.8619
29.07,-2.0303,0.52388,-2.5541
29.1,-2.3996,0.60065,-3.0003
29.13,-2.5342,0.67578,-3.21
29.16,-2.4628,0.74602,-3.2088
29.19,-2.2166,0.80852,-3.0251
29.22,-1.8199,0.86135,-2.6813
29.25,-1.2882,0.90378,-2.192
29.28,-0.63331,0.93616,-1.5695
29.31,0.12623,0.95967,-0.83344
29.34,0.95415,0.97568,-0.021533
29.37,1.7898,0.98524,0.80455
29.4,2.5492,0.98861,1.5606
29.43,3.135,0.98511,2.1499
29.46,3.4543,0.97334,2.4809
29.49,3.4387,0.95158,2.4871
29.52,3.063,0.91848,2.1446
29.55,2.3555,0.87354,1.4819
29.58,1.3972,0.81749,0.57975
29.61,0.31084,0.75229,-0.44145
29.64,-0.76115,0.68079,-1.4419
29.67,-1.6811,0.60612,-2.2872
29.7,-2.3397,0.53104,-2.8708
29.73,-2.673,0.45731,-3.1303
29.76,-2.6682,0.3854,-3.0536
29.79,-2.3603,0.31446,-2.6748
29.82,-1.8192,0.24268,-2.0618
29.85,-1.1327,0.16787,-1.3005
29.88,-0.38989,0.088078,-0.47796
29.91,0.33151,0.0021442,0.32937
29.94,0.97205,-0.089973,1.062
29.97,1.4909,-0.18715,1.6781
30,1.8622,-0.28731,2.1495
30.03,2.0699,-0.38779,2.4577
30.06,2.1041,-0.48573,2.5898
30.09,1.9597,-0.57849,2.5382
30.12,1.6392,-0.6638,2.303
30.15,1.1565,-0.73985,1.8964
30.18,0.54081,-0.80524,1.346
30.21,-0.16272,-0.85886,0.69615
30.24,-0.89523,-0.89983,0.0045932
30.27,-1.5912,-0.92744,-0.66379
30.3,-2.1876,-0.94129,-1.2463
30.33,-2.6331,-0.94133,-1.6918
30.36,-2.8949,-0.92802,-1.9668
30.39,-2.9613,-0.90234,-2.059
30.42,-2.8398,-0.86579,-1.974
30.45,-2.5507,-0.8202,-1.7305
30.48,-2.1198,-0.76757,-1.3522
30.51,-1.5718,-0.70986,-0.86198
30.54,-0.92714,-0.64882,-0.27832
30.57,-0.20252,-0.58596,0.38344
30.6,0.58414,-0.52261,1.1067
30.63,1.4076,-0.45996,1.8675
30.66,2.2296,-0.39929,2.6289
30.69,2.9972,-0.34196,3.3391
30.72,3.6452,-0.28945,3.9346
30.75,4.1047,-0.24318,4.3478
30.78,4.3141,-0.20435,4.5185
30.81,4.232,-0.17362,4.4056
30.84,3.8461,-0.15096,3.9971
30.87,3.1788,-0.13555,3.3143
30.9,2.2845,-0.12583,2.4103
30.93,1.2422,-0.11967,1.3618
30.96,0.14294,-0.11477,0.25772
30.99,-0.9236,-0.10898,-0.81462
31.02,-1.8815,-0.10064,-1.7808
31.05,-2.6761,-0.088875,-2.5873
31.08,-3.2775,-0.073619,-3.2039
31.11,-3.6776,-0.055613,-3.6219
31.14,-3.8854,-0.036184,-3.8492
31.17,-3.9203,-0.01696,-3.9033
31.2,-3.806,0.00043499,-3.8065
31.23,-3.5673,0.014662,-3.582
31.26,-3.2283,0.02487,-3.2531
31.29,-2.8131,0.030793,-2.8439
31.32,-2.3467,0.032739,-2.3795
31.35,-1.8552,0.031487,-1.8867
31.38,-1.3638,0.028116,-1.3919
31.41,-0.89436,0.023818,-0.91818
31.44,-0.46138,0.019712,-0.48109
31.47,-0.069276,0.016708,-0.085985
31.5,0.28836,0.01545,0.27291
31.53,0.62658,0.016325,0.61025
31.56,0.96398,0.019547,0.94443
31.59,1.3159,0.02529,1.2906
31.62,1.6875,0.033815,1.6537
31.65,2.0691,0.045568,2.0235
31.68,2.4349,0.061186,2.3737
31.71,2.7463,0.081421,2.6649
31.74,2.9585,0.10695,2.8515
31.77,3.0297,0.13815,2.8916
31.8,2.9304,0.17482,2.7556
31.83,2.6497,0.21603,2.4337
31.86,2.1987,0.26003,1.9387
31.89,1.6085,0.30433,1.3041
31.92,0.92427,0.34596,0.57831
31.95,0.1975,0.3818,-0.1843
31.98,-0.52299,0.40902,-0.93201
32.01,-1.1977,0.42542,-1.6232
32.04,-1.8004,0.42971,-2.2301
32.07,-2.3173,0.42166,-2.7389
32.1,-2.7443,0.40205,-3.1464
32.13,-3.0814,0.37248,-3.4539
32.16,-3.3268,0.33519,-3.662
32.19,-3.4731,0.29278,-3.7659
32.22,-3.5058,0.24799,-3.7537
32.25,-3.4051,0.20359,-3.6087
32.28,-3.151,0.16221,-3.3132
32.31,-2.7292,0.12625,-2.8555
32.34,-2.138,0.097808,-2.2358
32.37,-1.3935,0.078464,-1.472
32.4,-0.53265,0.06911,-0.60176
32.43,0.38776,0.069755,0.31801
32.46,1.2951,0.079406,1.2157
32.49,2.1085,0.09608,2.0124
32.52,2.7477,0.11699,2.6307
32.55,3.1442,0.1389,3.0053
32.58,3.2503,0.15863,3.0916
32.61,3.0468,0.17353,2.8733
32.64,2.5474,0.18194,2.3654
32.67,1.7984,0.18344,1.6149
32.7,0.87465,0.17879,0.69586
32.73,-0.12895,0.16975,-0.2987
32.76,-1.1088,0.15854,-1.2673
32.79,-1.9649,0.14742,-2.1124
32.82,-2.6136,0.13816,-2.7518
32.85,-2.9966,0.13172,-3.1283
32.88,-3.0872,0.12824,-3.2155
32.91,-2.8918,0.12707,-3.0189
32.94,-2.446,0.12717,-2.5731
32.97,-1.8077,0.1274,-1.9352
33,-1.048,0.12685,-1.1748
33.03,-0.24024,0.12502,-0.36526
33.06,0.54778,0.12188,0.4259
33.09,1.261,0.11769,1.1433
33.12,1.8604,0.11286,1.7476
33.15,2.3236,0.10769,2.2159
33.18,2.6431,0.10226,2.5409
33.21,2.824,0.096356,2.7276
33.24,2.8799,0.089528,2.7904
33.27,2.8308,0.08118,2.7497
33.3,2.7001,0.070698,2.6294
33.33,2.5131,0.057531,2.4555
33.36,2.2947,0.041227,2.2535
33.39,2.0684,0.021442,2.047
33.42,1.8536,-0.0020669,1.8556
33.45,1.6636,-0.029406,1.693
33.48,1.5045,-0.060457,1.565
33.51,1.3745,-0.094749,1.4693
33.54,1.2644,-0.13134,1.3957
33.57,1.1601,-0.16878,1.3289
33.6,1.0461,-0.20515,1.2513
33.63,0.90852,-0.23837,1.1469
33.66,0.73853,-0.2665,1.005
33.69,0.5339,-0.28816,0.82206
33.72,0.29889,-0.30289,0.60178
33.75,0.042564,-0.31128,0.35385
33.78,-0.22388,-0.31486,0.090981
33.81,-0.4898,-0.31571,-0.17409
33.84,-0.74679,-0.31588,-0.43092
33.87,-0.98883,-0.31681,-0.67201
33.9,-1.2106,-0.31889,-0.89168
33.93,-1.4046,-0.32126,-1.0834
33.96,-1.5587,-0.32204,-1.2366
33.99,-1.6538,-0.31888,-1.3349
34.02,-1.665,-0.30966,-1.3553
34.05,-1.5646,-0.29322,-1.2714
34.08,-1.3285,-0.26981,-1.0587
34.11,-0.9428,-0.24114,-0.70167
34.14,-0.41142,-0.20998,-0.20144
34.17,0.23937,-0.17946,0.41883
34.2,0.95966,-0.15215,1.1118
34.23,1.6794,-0.1293,1.8087
34.26,2.3161,-0.11048,2.4265
34.29,2.7862,-0.093701,2.8799
34.32,3.0178,-0.076042,3.0939
34.35,2.9624,-0.054638,3.0171
34.38,2.604,-0.027724,2.6317
34.41,1.9637,0.004572,1.9592
34.44,1.0989,0.03995,1.0589
34.47,0.096847,0.07427,0.022576
34.5,-0.93556,0.10246,-1.038
34.53,-1.8855,0.11974,-2.0052
34.56,-2.6484,0.12286,-2.7713
34.59,-3.142,0.11093,-3.2529
34.62,-3.3162,0.08574,-3.4019
34.65,-3.1606,0.051315,-3.2119
34.68,-2.7054,0.012911,-2.7183
34.71,-2.0182,-0.024266,-1.9939
34.74,-1.1946,-0.056297,-1.1384
34.77,-0.34639,-0.081371,-0.26502
34.8,0.41433,-0.099981,0.51431
34.83,0.98973,-0.11445,1.1042
34.86,1.3097,-0.12792,1.4376
34.89,1.3411,-0.14319,1.4842
34.92,1.0907,-0.16163,1.2524
34.95,0.60338,-0.18259,0.78597
34.98,-0.047519,-0.20344,0.15592
35.01,-0.7724,-0.22024,-0.55216
35.04,-1.4805,-0.22881,-1.2517
35.07,-2.0939,-0.22592,-1.868
35.1,-2.5586,-0.21027,-2.3483
35.13,-2.8496,-0.18294,-2.6666
35.16,-2.9713,-0.14721,-2.8241
35.19,-2.952,-0.10786,-2.8441
35.22,-2.8346,-0.070035,-2.7645
35.25,-2.666,-0.038117,-2.6279
35.28,-2.4881,-0.014787,-2.4733
35.31,-2.3302,-0.00057387,-2.3297
35.34,-2.2067,0.0060603,-2.2128
35.37,-2.1174,0.0081553,-2.1256
35.4,-2.0512,0.0093992,-2.0606
35.43,-1.9909,0.013233,-2.0042
35.46,-1.9181,0.022144,-1.9402
35.49,-1.8156,0.037302,-1.8529
35.52,-1.6695,0.058582,-1.7281
35.55,-1.4682,0.084893,-1.5531
35.58,-1.201,0.11469,-1.3156
35.61,-0.85746,0.14645,-1.0039
35.64,-0.42746,0.17906,-0.60652
35.67,0.097167,0.21192,-0.11475
35.7,0.71918,0.24488,0.4743
35.73,1.432,0.27801,1.154
35.76,2.2164,0.31132,1.9051
35.79,3.0387,0.34457,2.6941
35.82,3.8513,0.37717,3.4741
35.85,4.5968,0.40821,4.1886
35.88,5.2138,0.4366,4.7772
35.91,5.6445,0.46126,5.1832
35.94,5.8425,0.48122,5.3613
35.97,5.7798,0.49575,5.284
36,5.4506,0.50436,4.9462
36.03,4.8736,0.50678,4.3668
36.06,4.0902,0.50293,3.5873
36.09,3.1604,0.49292,2.6675
36.12,2.1562,0.47706,1.6792
36.15,1.1542,0.45589,0.6983
36.18,0.22697,0.43017,-0.2032
36.21,-0.56415,0.40083,-0.96497
36.24,-1.1757,0.36878,-1.5445
36.27,-1.5862,0.33477,-1.921
36.3,-1.7977,0.29917,-2.0968
36.33,-1.8341,0.26188,-2.096
36.36,-1.7369,0.2223,-1.9592
36.39,-1.5578,0.17957,-1.7374
36.42,-1.3504,0.13283,-1.4832
36.45,-1.1615,0.081643,-1.2431
36.48,-1.0239,0.026331,-1.0503
36.51,-0.95221,-0.031877,-0.92033
36.54,-0.94172,-0.090882,-0.85084
36.57,-0.97208,-0.14803,-0.82405
36.6,-1.0135,-0.2006,-0.81289
36.63,-1.035,-0.24639,-0.78861
36.66,-1.0126,-0.28417,-0.72847
36.69,-0.93555,-0.31392,-0.62163
36.72,-0.80898,-0.33683,-0.47216
36.75,-0.65309,-0.35487,-0.29823
36.78,-0.49835,-0.37027,-0.12807
36.81,-0.37852,-0.38487,0.0063547
36.84,-0.32313,-0.39958,0.076447
36.87,-0.35121,-0.41416,0.062942
36.9,-0.46764,-0.42728,-0.040362
36.93,-0.66286,-0.43698,-0.22588
36.96,-0.91553,-0.44122,-0.47431
36.99,-1.1972,-0.4386,-0.75862
37.02,-1.4775,-0.42883,-1.0486
37.05,-1.728,-0.41298,-1.315
37.08,-1.9248,-0.39328,-1.5316
37.11,-2.0487,-0.3727,-1.676
37.14,-2.0834,-0.35419,-1.7292
37.17,-2.0139,-0.33999,-1.6739
37.2,-1.8256,-0.33104,-1.4946
37.23,-1.5049,-0.32671,-1.1782
37.26,-1.0425,-0.32491,-0.71756
37.29,-0.43789,-0.32252,-0.11538
37.32,0.2952,-0.31609,0.61128
37.35,1.125,-0.30266,1.4277
37.38,2.0005,-0.28039,2.2809
37.41,2.8538,-0.24904,3.1029
37.44,3.607,-0.21002,3.817
37.47,4.182,-0.16612,4.3481
37.5,4.5121,-0.12096,4.633
37.53,4.5526,-0.078265,4.6309
37.56,4.2895,-0.041109,4.3306
37.59,3.7428,-0.011312,3.7541
37.62,2.965,0.01089,2.9542
37.65,2.035,0.02686,2.0081
37.68,1.0466,0.039248,1.0074
37.71,0.096781,0.051403,0.045378
37.74,-0.72762,0.066653,-0.79427
37.77,-1.3603,0.087562,-1.4478
37.8,-1.7625,0.11535,-1.8778
37.83,-1.9257,0.14954,-2.0753
37.86,-1.8701,0.18801,-2.0581
37.89,-1.6381,0.22732,-1.8654
37.92,-1.287,0.26333,-1.5503
37.95,-0.87854,0.29207,-1.1706
37.98,-0.47024,0.31044,-0.78068
38.01,-0.10745,0.31692,-0.42437
38.04,0.18151,0.31181,-0.1303
38.07,0.3872,0.2972,0.090001
38.1,0.51764,0.27652,0.24112
38.13,0.59409,0.25379,0.3403
38.16,0.64492,0.23279,0.41213
38.19,0.69876,0.21631,0.48246
38.22,0.77802,0.20558,0.57244
38.25,0.89402,0.20018,0.69384
38.28,1.0446,0.19824,0.84634
38.31,1.2143,0.19705,1.0172
38.34,1.3771,0.19376,1.1833
38.37,1.5012,0.18619,1.315
38.4,1.5545,0.17335,1.3811
38.43,1.5096,0.15567,1.3539
38.46,1.3481,0.13482,1.2133
38.49,1.0633,0.11332,0.95001
38.52,0.66014,0.093807,0.56634
38.55,0.15452,0.078435,0.076085
38.58,-0.42875,0.068341,-0.49709
38.61,-1.0583,0.063438,-1.1218
38.64,-1.6986,0.062514,-1.7611
38.67,-2.3115,0.063611,-2.3751
38.7,-2.858,0.064563,-2.9226
38.73,-3.3003,0.063552,-3.3639
38.76,-3.6039,0.059523,-3.6634
38.79,-3.7407,0.052378,-3.7931
38.82,-3.6933,0.042919,-3.7362
38.85,-3.4587,0.032564,-3.4913
38.88,-3.0516,0.022952,-3.0746
38.91,-2.506,0.015541,-2.5215
38.94,-1.8734,0.011296,-1.8847
38.97,-1.2188,0.010546,-1.2294
39,-0.61331,0.012998,-0.62631
39.03,-0.12416,0.0179,-0.14206
39.06,0.19449,0.024255,0.17023
39.09,0.31027,0.031033,0.27924
39.12,0.21796,0.037326,0.18064
39.15,-0.059283,0.042401,-0.10168
39.18,-0.47329,0.045688,-0.51898
39.21,-0.95821,0.046727,-1.0049
39.24,-1.4406,0.045114,-1.4857
39.27,-1.8502,0.040499,-1.8907
39.3,-2.13,0.032634,-2.1626
39.33,-2.2433,0.021476,-2.2648
39.36,-2.1771,0.0072881,-2.1844
39.39,-1.9415,-0.0092722,-1.9322
39.42,-1.5653,-0.027149,-1.5381
39.45,-1.0899,-0.044967,-1.0449
39.48,-0.56134,-0.061204,-0.50013
39.51,-0.023047,-0.074427,0.05138
39.54,0.48961,-0.083548,0.57316
39.57,0.95277,-0.088062,1.0408
39.6,1.3548,-0.088205,1.443
39.63,1.6946,-0.085012,1.7796
39.66,1.9787,-0.080245,2.0589
39.69,2.2167,-0.076191,2.2929
39.72,2.4173,-0.075346,2.4927
39.75,2.5852,-0.080013,2.6652
39.78,2.7185,-0.091875,2.8104
39.81,2.809,-0.11159,2.9206
39.84,2.8434,-0.1385,2.9819
39.87,2.8065,-0.17051,2.977
39.9,2.6845,-0.20426,2.8888
39.93,2.4699,-0.23546,2.7053
39.96,2.1639,-0.25953,2.4234
39.99,1.7794,-0.27241,2.0518
40.02,1.3407,-0.27132,1.6121
40.05,0.88191,-0.25546,1.1374
40.08,0.44284,-0.22629,0.66913
40.11,0.064339,-0.18753,0.25187
40.14,-0.21752,-0.1446,-0.072926
40.17,-0.37661,-0.10369,-0.27292
40.2,-0.40062,-0.070663,-0.32996
40.23,-0.29303,-0.04986,-0.24317
40.26,-0.072905,-0.043235,-0.029671
40.29,0.2274,-0.049924,0.27732
40.32,0.56619,-0.066414,0.6326
40.35,0.89733,-0.087279,0.98461
40.38,1.1755,-0.10636,1.2819
40.41,1.3611,-0.11813,1.4792
40.44,1.4242,-0.11891,1.5431
40.47,1.3479,-0.10768,1.4556
40.5,1.1302,-0.086336,1.2166
40.53,0.78451,-0.05924,0.84375
40.56,0.33925,-0.032205,0.37146
40.59,-0.16409,-0.011184,-0.1529
40.62,-0.67448,-0.00090881,-0.67357
40.65,-1.1363,-0.0038223,-1.1324
40.68,-1.4953,-0.019533,-1.4758
40.71,-1.706,-0.044905,-1.6611
40.74,-1.7376,-0.074759,-1.6628
40.77,-1.58,-0.10299,-1.477
40.8,-1.2467,-0.12389,-1.1228
40.83,-0.77433,-0.13326,-0.64107
40.86,-0.21912,-0.12927,-0.08985
40.89,0.35044,-0.11267,0.46311
40.92,0.86316,-0.086476,0.94964
40.95,1.2554,-0.055236,1.3107
40.98,1.4807,-0.023944,1.5046
41.01,1.5158,0.0030424,1.5128
41.04,1.3641,0.02289,1.3412
41.07,1.0532,0.034815,1.0184
41.1,0.62977,0.04015,0.58962
41.13,0.15042,0.041952,0.10847
41.16,-0.32738,0.044282,-0.37166
41.19,-0.75441,0.051285,-0.80569
41.22,-1.0962,0.066291,-1.1625
41.25,-1.3361,0.091082,-1.4272
41.28,-1.4756,0.12548,-1.601
41.31,-1.5301,0.16732,-1.6974
41.34,-1.5247,0.21275,-1.7375
41.37,-1.4877,0.25695,-1.7447
41.4,-1.445,0.29488,-1.7399
41.43,-1.4161,0.32216,-1.7383
41.46,-1.4114,0.33585,-1.7472
41.49,-1.4314,0.33488,-1.7663
41.52,-1.4674,0.32028,-1.7877
41.55,-1.5031,0.29492,-1.798
41.58,-1.5172,0.26308,-1.7802
41.61,-1.4859,0.22967,-1.7155
41.64,-1.3867,0.19942,-1.5861
41.67,-1.2017,0.17617,-1.3779
41.7,-0.92093,0.16225,-1.0832
41.73,-0.54577,0.15825,-0.70402
41.76,-0.090869,0.163,-0.25387
41.79,0.41538,0.17393,0.24144
41.82,0.93267,0.18764,0.74503
41.85,1.4131,0.20048,1.2126
41.88,1.8075,0.20922,1.5983
41.91,2.0734,0.21152,1.8619
41.94,2.1822,0.20627,1.9759
41.97,2.1254,0.19356,1.9319
42,1.9176,0.17467,1.7429
42.03,1.5947,0.15165,1.443
42.06,1.2092,0.12704,1.0822
42.09,0.82146,0.10341,0.71805
42.12,0.48898,0.083023,0.40595
42.15,0.25671,0.067542,0.18916
42.18,0.1492,0.057815,0.091382
42.21,0.16689,0.053776,0.11311
42.24,0.28707,0.054435,0.23264
42.27,0.46936,0.057976,0.41138
42.3,0.66423,0.061956,0.60227
42.33,0.82301,0.063613,0.7594
42.36,0.90692,0.060251,0.84667
42.39,0.8935,0.049666,0.84383
42.42,0.77917,0.030554,0.74862
42.45,0.57776,0.002812,0.57495
42.48,0.31551,-0.032323,0.34783
42.51,0.024135,-0.07237,0.096505
42.54,-0.26654,-0.11394,-0.1526
42.57,-0.53466,-0.15325,-0.38141
42.6,-0.76994,-0.1868,-0.58314
42.63,-0.97428,-0.212,-0.76228
42.66,-1.1595,-0.22762,-0.93186
42.69,-1.3429,-0.23411,-1.1088
42.72,-1.5421,-0.23347,-1.3086
42.75,-1.7694,-0.22884,-1.5406
42.78,-2.028,-0.2239,-1.8041
42.81,-2.3091,-0.22208,-2.087
42.84,-2.592,-0.22582,-2.3662
42.87,-2.8455,-0.23604,-2.6094
42.9,-3.0314,-0.2519,-2.7795
42.93,-3.1095,-0.2709,-2.8386
42.96,-3.0431,-0.28933,-2.7537
42.99,-2.8044,-0.30296,-2.5014
43.02,-2.3804,-0.30788,-2.0725
43.05,-1.7765,-0.30124,-1.4752
43.08,-1.0187,-0.28187,-0.73686
43.11,-0.15341,-0.25058,0.097171
43.14,0.75654,-0.2101,0.96663
43.17,1.6376,-0.16471,1.8023
43.2,2.4143,-0.11955,2.5339
43.23,3.0187,-0.079824,3.0986
43.26,3.3999,-0.049899,3.4498
43.29,3.5308,-0.032587,3.5634
43.32,3.4128,-0.028643,3.4414
43.35,3.0745,-0.036616,3.1111
43.38,2.5678,-0.053068,2.6208
43.41,1.9589,-0.073154,2.0321
43.44,1.3188,-0.091461,1.4102
43.47,0.7121,-0.10298,0.81508
43.5,0.18905,-0.10403,0.29308
43.53,-0.21996,-0.092955,-0.12701
43.56,-0.50551,-0.070501,-0.43501
43.59,-0.6763,-0.039691,-0.63661
43.62,-0.75357,-0.0053031,-0.74827
43.65,-0.76407,0.027027,-0.7911
43.68,-0.73347,0.05189,-0.78536
43.71,-0.68148,0.06518,-0.74666
43.74,-0.61973,0.06493,-0.68466
43.77,-0.55225,0.051747,-0.604
43.8,-0.47808,0.028748,-0.50683
43.83,-0.3949,0.00098336,-0.39588
43.86,-0.30244,-0.025515,-0.27692
43.89,-0.20465,-0.0449,-0.15975
43.92,-0.11016,-0.05263,-0.057526
43.95,-0.030876,-0.046342,0.015467
43.98,0.020577,-0.026288,0.046865
44.01,0.034045,0.0047477,0.029297
44.04,0.0046367,0.042013,-0.037376
44.07,-0.065422,0.079724,-0.14515
44.1,-0.16624,0.11218,-0.27842
44.13,-0.28103,0.13482,-0.41585
44.16,-0.38785,0.14506,-0.53291
44.19,-0.46212,0.14269,-0.60481
44.22,-0.47934,0.12985,-0.60919
44.25,-0.418,0.11054,-0.52854
44.28,-0.26228,0.089838,-0.35212
44.31,-0.0046892,0.072908,-0.077597
44.34,0.35174,0.064046,0.28769
44.37,0.79189,0.065904,0.72598
44.4,1.2881,0.079011,1.2091
44.43,1.8012,0.1017,1.6995
44.46,2.2838,0.13039,2.1534
44.49,2.6848,0.16025,2.5246
44.52,2.9562,0.186,2.7702
44.55,3.0601,0.20286,2.8572
44.58,2.9749,0.20738,2.7675
44.61,2.6999,0.19807,2.5019
44.64,2.2568,0.17564,2.0812
44.67,1.6869,0.14297,1.5439
44.7,1.0457,0.10463,0.94111
44.73,0.39473,0.066078,0.32865
44.76,-0.20797,0.032816,-0.24079
44.79,-0.71574,0.0093965,-0.72514
44.82,-1.0992,-0.001323,-1.0979
44.85,-1.3486,0.0013405,-1.35
44.88,-1.4722,0.015815,-1.488
44.91,-1.4916,0.038596,-1.5302
44.94,-1.4357,0.064917,-1.5006
44.97,-1.3338,0.08964,-1.4234
45,-1.2105,0.10819,-1.3187
45.03,-1.0827,0.11739,-1.2001
45.06,-0.9593,0.11595,-1.0752
45.09,-0.84279,0.10467,-0.94746
45.12,-0.73237,0.08616,-0.81853
45.15,-0.62701,0.064284,-0.6913
45.18,-0.52765,0.043356,-0.57101
45.21,-0.43793,0.027277,-0.46521
45.24,-0.36343,0.018789,-0.38222
45.27,-0.3099,0.018964,-0.32886
45.3,-0.28122,0.027024,-0.30824
45.33,-0.27783,0.040516,-0.31835
45.36,-0.29615,0.055789,-0.35194
45.39,-0.32912,0.068689,-0.39781
45.42,-0.36761,0.075324,-0.44293
45.45,-0.40211,0.072785,-0.47489
45.48,-0.42425,0.059673,-0.48393
45.51,-0.42769,0.036359,-0.46405
45.54,-0.40823,0.0049367,-0.41317
45.57,-0.36355,-0.03114,-0.33241
45.6,-0.29285,-0.067648,-0.2252
45.63,-0.1969,-0.10033,-0.096569
45.66,-0.078671,-0.12563,0.046955
45.69,0.055457,-0.14132,0.19678
45.72,0.19455,-0.14689,0.34144
45.75,0.32254,-0.1436,0.46614
45.78,0.41896,-0.13421,0.55318
45.81,0.4613,-0.12245,0.58375
45.84,0.42883,-0.11223,0.54106
45.87,0.30733,-0.10685,0.41418
45.9,0.093539,-0.10833,0.20187
45.93,-0.20189,-0.11698,-0.084912
45.96,-0.55384,-0.13129,-0.42255
45.99,-0.92524,-0.14833,-0.77691
46.02,-1.2723,-0.16429,-1.108
46.05,-1.5514,-0.17539,-1.376
46.08,-1.727,-0.17871,-1.5482
46.11,-1.777,-0.17282,-1.6042
46.14,-1.6971,-0.15821,-1.5389
46.17,-1.5006,-0.13717,-1.3634
46.2,-1.2152,-0.11333,-1.1019
46.23,-0.87741,-0.090912,-0.7865
46.26,-0.52573,-0.073787,-0.45194
46.29,-0.19417,-0.064643,-0.12953
46.32,0.092248,-0.064382,0.15663
46.35,0.31956,-0.071915,0.39148
46.38,0.48403,-0.08439,0.56842
46.41,0.58925,-0.097794,0.68705
46.44,0.64217,-0.10782,0.74999
46.47,0.64929,-0.11076,0.76005
46.5,0.61418,-0.1043,0.71848
46.53,0.53681,-0.088016,0.62483
46.56,0.41494,-0.063379,0.47832
46.59,0.2469,-0.03349,0.28039
46.62,0.034924,-0.0023849,0.037308
46.65,-0.21193,0.025801,-0.23773
46.68,-0.47626,0.047687,-0.52394
46.71,-0.73262,0.061334,-0.79395
46.74,-0.94994,0.066619,-1.0166
46.77,-1.0955,0.065247,-1.1607
46.8,-1.1397,0.060377,-1.2001
46.83,-1.0615,0.05596,-1.1175
46.86,-0.8523,0.055912,-0.90821
46.89,-0.5186,0.063268,-0.58187
46.92,-0.082709,0.079496,-0.1622
46.95,0.41912,0.1041,0.31502
46.98,0.94059,0.13456,0.80603
47.01,1.431,0.16671,1.2643
47.04,1.8421,0.1954,1.6467
47.07,2.1345,0.21537,1.9191
47.1,2.2838,0.22225,2.0615
47.13,2.2842,0.2134,2.0708
47.16,2.1501,0.18851,1.9616
47.19,1.9136,0.14979,1.7638
47.22,1.6198,0.10176,1.518
47.25,1.3195,0.050553,1.269
47.28,1.0611,0.0029677,1.0582
47.31,0.88212,-0.034674,0.91679
47.34,0.80303,-0.057613,0.86065
47.37,0.8243,-0.063488,0.88779
47.4,0.92666,-0.052774,0.97943
47.43,1.0753,-0.028721,1.104
47.46,1.2267,0.0031994,1.2235
47.49,1.337,0.036247,1.3008
47.52,1.3701,0.063593,1.3065
47.55,1.3033,0.07952,1.2237
47.58,1.1308,0.080422,1.0504
47.61,0.86305,0.065423,0.79763
47.64,0.52322,0.036521,0.4867
47.67,0.14142,-0.0017785,0.14319
47.7,-0.25154,-0.043257,-0.20829
47.73,-0.62975,-0.081054,-0.5487
47.76,-0.97581,-0.10884,-0.86697
47.79,-1.2818,-0.12185,-1.16
47.82,-1.5479,-0.11771,-1.4302
47.85,-1.779,-0.096728,-1.6822
47.88,-1.9803,-0.06188,-1.9184
47.91,-2.154,-0.018271,-2.1358
47.94,-2.2966,0.027696,-2.3243
47.97,-2.3983,0.069344,-2.4677
48,-2.4446,0.10077,-2.5454
48.03,-2.4193,0.11777,-2.5371
48.06,-2.3083,0.11844,-2.4268
48.09,-2.1033,0.10346,-2.2068
48.12,-1.8048,0.075931,-1.8807
48.15,-1.4232,0.040862,-1.4641
48.18,-0.97899,0.0043381,-0.98333
48.21,-0.50014,-0.02746,-0.47268
48.24,-0.01922,-0.049243,0.030023
48.27,0.43071,-0.057455,0.48816
48.3,0.82016,-0.050819,0.87098
48.33,1.1268,-0.03051,1.1573
48.36,1.3378,7.4333e-05,1.3377
48.39,1.4512,0.035903,1.4153
48.42,1.4753,0.071161,1.4042
48.45,1.4271,0.10021,1.3269
48.48,1.3286,0.11847,1.2102
48.51,1.2043,0.12316,1.0811
48.54,1.0762,0.11365,0.96257
48.57,0.96181,0.091471,0.87033
48.6,0.87129,0.059998,0.81129
48.63,0.80734,0.023815,0.78352
48.66,0.76592,-0.012054,0.77797
48.69,0.73841,-0.042942,0.78135
48.72,0.71435,-0.065222,0.77957
48.75,0.68421,-0.076772,0.76098
48.78,0.64148,-0.077172,0.71865
48.81,0.58356,-0.067623,0.65118
48.84,0.5114,-0.050632,0.56203
48.87,0.4281,-0.029533,0.45763
48.9,0.3369,-0.0079337,0.34484
48.93,0.23942,0.010812,0.22861
48.96,0.1347,0.024043,0.11066
48.99,0.019504,0.030081,-0.010576
49.02,-0.11009,0.028349,-0.13844
49.05,-0.25617,0.019322,-0.27549
49.08,-0.41637,0.0043348,-0.4207
49.11,-0.58182,-0.014705,-0.56712
49.14,-0.73671,-0.035653,-0.70106
49.17,-0.85964,-0.056458,-0.80319
49.2,-0.92694,-0.075426,-0.85151
49.23,-0.91724,-0.091395,-0.82585
49.26,-0.81656,-0.1038,-0.71275
49.29,-0.62246,-0.11263,-0.50983
49.32,-0.34657,-0.11826,-0.22831
49.35,-0.014503,-0.12131,0.1068
49.38,0.33686,-0.12239,0.45925
49.41,0.66441,-0.12202,0.78643
49.44,0.92525,-0.12045,1.0457
49.47,1.0833,-0.11778,1.2011
49.5,1.1151,-0.11395,1.229
49.53,1.0131,-0.10894,1.122
49.56,0.7872,-0.10288,0.89008
49.59,0.46266,-0.09618,0.55884
49.62,0.076278,-0.089524,0.1658
49.65,-0.32919,-0.083819,-0.24537
49.68,-0.71111,-0.08003,-0.63108
49.71,-1.0327,-0.078968,-0.95371
49.74,-1.2673,-0.081074,-1.1862
49.77,-1.4014,-0.086254,-1.3151
49.8,-1.4347,-0.093806,-1.3409
49.83,-1.3792,-0.10247,-1.2767
49.86,-1.2565,-0.11061,-1.1458
49.89,-1.0934,-0.11647,-0.97688
49.92,-0.91831,-0.11847,-0.79984
49.95,-0.75736,-0.11552,-0.64184
49.98,-0.63108,-0.10718,-0.52389
50.01,-0.55273,-0.093836,-0.4589
50.04,-0.52765,-0.076575,-0.45107
50.07,-0.55374,-0.057065,-0.49667
50.1,-0.62292,-0.03726,-0.58566
50.13,-0.723,-0.019078,-0.70392
50.16,-0.83959,-0.0040725,-0.83552
50.19,-0.95772,0.0068389,-0.96456
50.22,-1.0629,0.013548,-1.0764
50.25,-1.1416,0.016797,-1.1584
50.28,-1.1817,0.018089,-1.1998
50.31,-1.1723,0.019456,-1.1917
50.34,-1.1043,0.023143,-1.1275
50.37,-0.97152,0.031233,-1.0028
50.4,-0.77158,0.045253,-0.81683
50.43,-0.50771,0.065876,-0.57359
50.46,-0.18999,0.092724,-0.28271
50.49,0.16414,0.12433,0.039816
50.52,0.53053,0.15826,0.37227
50.55,0.88041,0.19145,0.68896
50.58,1.1838,0.22059,0.96321
50.61,1.4137,0.24266,1.1711
50.64,1.5505,0.25534,1.2952
50.67,1.5851,0.25746,1.3276
50.7,1.5209,0.24913,1.2717
50.73,1.3734,0.23179,1.1416
50.76,1.1678,0.20798,0.95984
50.79,0.93484,0.18094,0.7539
50.82,0.70557,0.15416,0.55141
50.85,0.5068,0.13079,0.376
50.88,0.35725,0.11325,0.244
50.91,0.26583,0.10285,0.16298
50.94,0.23182,0.099689,0.13213
50.97,0.24696,0.10272,0.14423
51,0.29862,0.10999,0.18863
51.03,0.37332,0.11898,0.25434
51.06,0.45947,0.12708,0.33239
51.09,0.54909,0.13198,0.41711
51.12,0.63788,0.132,0.50588
51.15,0.72418,0.12632,0.59786
51.18,0.80715,0.11505,0.6921
51.21,0.88491,0.099135,0.78578
51.24,0.95344,0.080198,0.87324
51.27,1.0064,0.060216,0.94617
51.3,1.0362,0.041224,0.99494
51.33,1.0358,0.024998,1.0108
51.36,1.001,0.012798,0.98822
51.39,0.93227,0.0051999,0.92707
51.42,0.83534,0.0020345,0.8333
51.45,0.72105,0.0024462,0.7186
51.48,0.60358,0.0050521,0.59852
51.51,0.49782,0.0081803,0.48964
51.54,0.41642,0.010145,0.40628
51.57,0.3671,0.0095154,0.35758
51.6,0.35092,0.0053306,0.34559
51.63,0.36182,-0.0027716,0.36459
51.66,0.38762,-0.014534,0.40216
51.69,0.41213,-0.029167,0.44129
51.72,0.41804,-0.045519,0.46356
51.75,0.39005,-0.0623,0.45235
51.78,0.3174,-0.078311,0.39571
51.81,0.19571,-0.092628,0.28834
51.84,0.027525,-0.10473,0.13225
51.87,-0.17828,-0.1145,-0.063774
51.9,-0.40801,-0.12221,-0.28579
51.93,-0.64536,-0.12836,-0.51701
51.96,-0.87374,-0.1335,-0.74024
51.99,-1.0783,-0.13813,-0.9402
52.02,-1.2476,-0.14255,-1.1051
52.05,-1.3742,-0.14677,-1.2274
52.08,-1.4546,-0.15055,-1.304
52.11,-1.4887,-0.15348,-1.3352
52.14,-1.4792,-0.15504,-1.3241
52.17,-1.43,-0.15475,-1.2753
52.2,-1.3461,-0.15229,-1.1938
52.23,-1.2328,-0.14761,-1.0852
52.26,-1.0963,-0.1409,-0.95543
52.29,-0.94368,-0.13268,-0.81099
52.32,-0.78329,-0.12367,-0.65962
52.35,-0.62505,-0.1147,-0.51035
52.38,-0.4798,-0.10662,-0.37318
52.41,-0.35834,-0.10014,-0.2582
52.44,-0.26974,-0.095703,-0.17404
52.47,-0.21961,-0.093413,-0.1262
52.5,-0.20844,-0.092985,-0.11545
52.53,-0.23071,-0.093755,-0.13696
52.56,-0.2751,-0.094759,-0.18034
52.59,-0.32585,-0.09486,-0.23099
52.62,-0.36535,-0.092915,-0.27244
52.65,-0.37739,-0.087959,-0.28943
52.68,-0.35042,-0.079372,-0.27104
52.71,-0.28015,-0.067011,-0.21314
52.74,-0.17082,-0.05127,-0.11955
52.77,-0.034671,-0.033069,-0.0016025
52.8,0.11025,-0.013758,0.12401
52.83,0.24372,0.0050481,0.23868
52.86,0.34752,0.021679,0.32585
52.89,0.40936,0.034643,0.37471
52.92,0.4256,0.042837,0.38277
52.95,0.40227,0.045721,0.35655
52.98,0.35389,0.043411,0.31048
53.01,0.30065,0.036701,0.26394
53.04,0.26419,0.02698,0.23721
53.07,0.26326,0.016073,0.24718
53.1,0.30979,0.0060155,0.30378
53.13,0.40655,-0.0012173,0.40777
53.16,0.54648,-0.003986,0.55047
53.19,0.71404,-0.0012342,0.71527
53.22,0.88794,0.0073305,0.88061
53.25,1.0449,0.021152,1.0237
53.28,1.1633,0.03886,1.1244
53.31,1.2263,0.058423,1.1679
53.34,1.2239,0.07741,1.1465
53.37,1.1534,0.093334,1.0601
53.4,1.0191,0.10401,0.91506
53.43,0.83041,0.10789,0.72252
53.46,0.60044,0.10432,0.49611
53.49,0.34383,0.093681,0.25015
53.52,0.075431,0.077326,-0.0018946
53.55,-0.19065,0.057443,-0.2481
53.58,-0.44157,0.036746,-0.47832
53.61,-0.66589,0.018105,-0.68399
53.64,-0.85372,0.0041577,-0.85787
53.67,-0.997,-0.0030459,-0.99395
53.7,-1.09,-0.002307,-1.0877
53.73,-1.1299,0.006574,-1.1365
53.76,-1.1175,0.02278,-1.1403
53.79,-1.0577,0.044581,-1.1022
53.82,-0.95911,0.069545,-1.0287
53.85,-0.83389,0.094813,-0.9287
53.88,-0.69597,0.11742,-0.81339
53.91,-0.55958,0.13463,-0.6942
53.94,-0.43723,0.14421,-0.58144
53.97,-0.33806,0.14474,-0.4828
54,-0.26657,0.13576,-0.40232
54.03,-0.22226,0.11785,-0.34011
54.06,-0.20011,0.092663,-0.29277
54.09,-0.19181,0.062747,-0.25455
54.12,-0.18761,0.031301,-0.21891
54.15,-0.17835,0.0018241,-0.18017
54.18,-0.15727,-0.0223,-0.13497
54.21,-0.12128,-0.038232,-0.083044
54.24,-0.07142,-0.044058,-0.027362
54.27,-0.012611,-0.03907,0.02646
54.3,0.047439,-0.0239,0.071338
54.33,0.099688,-0.00047195,0.10016
54.36,0.13539,0.028202,0.10719
54.39,0.14753,0.058389,0.089138
54.42,0.13185,0.086084,0.045768
54.45,0.08742,0.10751,-0.020085
54.48,0.01664,0.11955,-0.10291
54.51,-0.075007,0.12019,-0.19519
54.54,-0.17943,0.10867,-0.2881
54.57,-0.28641,0.085668,-0.37208
54.6,-0.38407,0.053162,-0.43723
54.63,-0.45936,0.014251,-0.47361
54.66,-0.49866,-0.027206,-0.47145
54.69,-0.48875,-0.067016,-0.42174
54.72,-0.41818,-0.10113,-0.31704
54.75,-0.27895,-0.12612,-0.15283
54.78,-0.068539,-0.13959,0.071049
54.81,0.20841,-0.14047,0.34888
54.84,0.53893,-0.1292,0.66814
54.87,0.90173,-0.10767,1.0094
54.9,1.2685,-0.079006,1.3475
54.93,1.6067,-0.047175,1.6539
54.96,1.8835,-0.016479,1.9
54.99,2.0703,0.0090294,2.0613
55.02,2.1469,0.026089,2.1208
55.05,2.1046,0.032667,2.0719
55.08,1.9477,0.028219,1.9195
55.11,1.6931,0.01373,1.6794
55.14,1.3674,-0.0084484,1.3759
55.17,1.0028,-0.034967,1.0378
55.2,0.63221,-0.061958,0.69417
55.23,0.28454,-0.085567,0.37011
55.26,-0.018792,-0.10246,0.083672
55.29,-0.26582,-0.11025,-0.15558
55.32,-0.45403,-0.10771,-0.34632
55.35,-0.58864,-0.094963,-0.49368
55.38,-0.67979,-0.073355,-0.60644
55.41,-0.73939,-0.045301,-0.69409
55.44,-0.77822,-0.013978,-0.76425
55.47,-0.80409,0.017052,-0.82114
55.5,-0.82101,0.044246,-0.86526
55.53,-0.82958,0.064479,-0.89406
55.56,-0.828,0.075413,-0.90342
55.59,-0.81349,0.075776,-0.88926
55.62,-0.78336,0.065538,-0.84889
55.65,-0.73574,0.045939,-0.78168
55.68,-0.66969,0.019372,-0.68907
55.71,-0.58492,-0.010899,-0.57402
55.74,-0.48137,-0.041139,-0.44023
55.77,-0.35902,-0.067615,-0.29141
55.8,-0.21815,-0.087091,-0.13106
55.83,-0.05995,-0.097253,0.037304
55.86,0.1125,-0.09701,0.20951
55.89,0.29329,-0.086618,0.37991
55.92,0.47324,-0.067622,0.54087
55.95,0.64011,-0.042615,0.68273
55.98,0.77967,-0.014869,0.79454
56.01,0.87755,0.012113,0.86544
56.04,0.92151,0.035047,0.88646
56.07,0.9036,0.05126,0.85234
56.1,0.82185,0.058989,0.76286
56.13,0.68098,0.057558,0.62343
56.16,0.492,0.047411,0.44459
56.19,0.27081,0.030042,0.24077
56.22,0.035997,0.0077964,0.028201
56.25,-0.19361,-0.016394,-0.17721
56.28,-0.40125,-0.039353,-0.3619
56.31,-0.57399,-0.058034,-0.51596
56.34,-0.70365,-0.069889,-0.63376
56.37,-0.78698,-0.073212,-0.71377
56.4,-0.82513,-0.067387,-0.75774
56.43,-0.82274,-0.05301,-0.76973
56.46,-0.78692,-0.031849,-0.75507
56.49,-0.72627,-0.006628,-0.71964
56.52,-0.65012,0.019353,-0.66948
56.55,-0.56798,0.042699,-0.61068
56.58,-0.489,0.060441,-0.54944
56.61,-0.4215,0.070495,-0.49199
56.64,-0.37233,0.071984,-0.44431
56.67,-0.34623,0.065352,-0.41159
56.7,-0.34516,0.052261,-0.39743
56.73,-0.36786,0.035279,-0.40314
56.76,-0.40978,0.017434,-0.42722
56.79,-0.46359,0.0017125,-0.4653
56.82,-0.52008,-0.0094002,-0.51068
56.85,-0.56962,-0.014259,-0.55536
56.88,-0.60366,-0.012232,-0.59143
56.91,-0.61616,-0.003704,-0.61245
56.94,-0.60446,0.010076,-0.61454
56.97,-0.56964,0.027237,-0.59688
57,-0.51599,0.045577,-0.56157
57.03,-0.44991,0.062838,-0.51274
57.06,-0.37837,0.076942,-0.45531
57.09,-0.30736,0.086184,-0.39355
57.12,-0.24057,0.089365,-0.32993
57.15,-0.17862,0.085896,-0.26451
57.18,-0.1191,0.075865,-0.19497
57.21,-0.057262,0.06007,-0.11733
57.24,0.01276,0.039991,-0.027231
57.27,0.096401,0.01769,0.078711
57.3,0.19719,-0.004386,0.20158
57.33,0.31564,-0.023684,0.33932
57.36,0.44859,-0.037886,0.48647
57.39,0.58932,-0.045267,0.63459
57.42,0.72818,-0.044983,0.77316
57.45,0.85366,-0.037253,0.89091
57.48,0.95382,-0.023366,0.97719
57.51,1.0177,-0.0055097,1.0232
57.54,1.0367,0.013557,1.0231
57.57,1.0055,0.030931,0.97458
57.6,0.92303,0.044003,0.87903
57.63,0.79259,0.050844,0.74175
57.66,0.62193,0.050452,0.57148
57.69,0.4228,0.042837,0.37996
57.72,0.21004,0.028943,0.1811
57.75,0.00043976,0.01045,-0.010011
57.78,-0.18888,-0.010512,-0.17837
57.81,-0.34221,-0.031656,-0.31055
57.84,-0.44708,-0.050803,-0.39627
57.87,-0.49586,-0.066091,-0.42977
57.9,-0.48698,-0.076122,-0.41085
57.93,-0.4253,-0.080059,-0.34525
57.96,-0.32179,-0.077672,-0.24411
57.99,-0.19208,-0.06937,-0.12271
58.02,-0.054404,-0.056181,0.0017772
58.05,0.073054,-0.039703,0.11276
58.08,0.1749,-0.021973,0.19687
58.11,0.24082,-0.0052766,0.2461
58.14,0.26716,0.0081258,0.25903
58.17,0.25722,0.016304,0.24091
58.2,0.22053,0.017965,0.20256
58.23,0.17092,0.012682,0.15823
58.26,0.12388,0.0010215,0.12286
58.29,0.093743,-0.015508,0.10925
58.32,0.091027,-0.034649,0.12568
58.35,0.12064,-0.053735,0.17438
58.38,0.18109,-0.070091,0.25118
58.41,0.26484,-0.081436,0.34628
58.44,0.35972,-0.086212,0.44593
58.47,0.45105,-0.083774,0.53482
58.5,0.52408,-0.07444,0.59852
58.53,0.56634,-0.059382,0.62572
58.56,0.56944,-0.040415,0.60986
58.59,0.53022,-0.019731,0.54995
58.62,0.45101,0.00038893,0.45062
58.65,0.3392,0.017816,0.32139
58.68,0.20609,0.030779,0.17531
58.71,0.065412,0.038005,0.027406
58.74,-0.068383,0.038824,-0.10721
58.77,-0.18178,0.033222,-0.21501
58.8,-0.26371,0.021866,-0.28558
58.83,-0.3067,0.0060797,-0.31278
58.86,-0.30764,-0.012244,-0.2954
58.89,-0.26807,-0.030804,-0.23727
58.92,-0.19398,-0.047131,-0.14685
58.95,-0.095062,-0.058889,-0.036173
58.98,0.01637,-0.064202,0.080571
59.01,0.12685,-0.061949,0.1888
59.04,0.22329,-0.051973,0.27526
59.07,0.29449,-0.035145,0.32964
59.1,0.33226,-0.013278,0.34554
59.13,0.33218,0.011127,0.32105
59.16,0.29375,0.035241,0.25851
59.19,0.22006,0.056316,0.16375
59.22,0.117,0.07207,0.044934
59.25,-0.007702,0.080986,-0.088688
59.28,-0.14554,0.082463,-0.22801
59.31,-0.2881,0.076835,-0.36493
59.34,-0.42766,0.065253,-0.49291
59.37,-0.55758,0.049472,-0.60705
59.4,-0.67241,0.03161,-0.70402
59.43,-0.76787,0.013891,-0.78176
59.46,-0.84083,-0.0015647,-0.83926
59.49,-0.88925,-0.012924,-0.87633
59.52,-0.91226,-0.018776,-0.89348
59.55,-0.91006,-0.018241,-0.89182
59.58,-0.88391,-0.011053,-0.87286
59.61,-0.83578,0.0023818,-0.83816
59.64,-0.76796,0.020974,-0.78894
59.67,-0.68254,0.043004,-0.72554
59.7,-0.5809,0.06626,-0.64716
59.73,-0.46346,0.088257,-0.55171
59.76,-0.32976,0.10653,-0.43629
59.79,-0.17898,0.11898,-0.29796
59.82,-0.010806,0.12412,-0.13493
59.85,0.17353,0.12138,0.052154
59.88,0.37028,0.11114,0.25914
59.91,0.57261,0.094689,0.47792
59.94,0.77066,0.074049,0.69661
59.97,0.95235,0.051634,0.90072
60,1.1048,0.029905,1.0749
60.03,1.216,0.01103,1.2049
60.06,1.2769,-0.0033819,1.2802
60.09,1.2825,-0.012435,1.2949
60.12,1.233,-0.015979,1.249
60.15,1.1333,-0.014527,1.1479
60.18,0.99219,-0.0091104,1.0013
60.21,0.82064,-0.0010896,0.82173
60.24,0.63024,0.0080255,0.62222
60.27,0.43145,0.016735,0.41472
60.3,0.23247,0.023678,0.2088
60.33,0.038878,0.027726,0.011152
60.36,-0.14613,0.02807,-0.1742
60.39,-0.3209,0.024283,-0.34518
60.42,-0.48429,0.016376,-0.50067
60.45,-0.63473,0.0048262,-0.63955
60.48,-0.76954,-0.0094394,-0.7601
60.51,-0.88484,-0.025111,-0.85973
60.54,-0.97583,-0.040627,-0.93521
60.57,-1.0375,-0.054363,-0.98314
60.6,-1.0654,-0.064842,-1.0006
60.63,-1.0567,-0.070945,-0.98571
60.66,-1.0101,-0.072079,-0.93806
60.69,-0.92717,-0.068265,-0.8589
60.72,-0.81137,-0.06014,-0.75123
60.75,-0.6685,-0.04886,-0.61964
60.78,-0.50616,-0.03594,-0.47022
60.81,-0.33337,-0.023043,-0.31033
60.84,-0.16015,-0.011771,-0.14838
60.87,0.0030517,-0.0034735,0.0065252
60.9,0.14602,0.00088575,0.14513
60.93,0.25954,0.00081377,0.25872
60.96,0.33633,-0.0036876,0.34002
60.99,0.37192,-0.012144,0.38406
61.02,0.36534,-0.023672,0.38901
61.05,0.31955,-0.037067,0.35661
61.08,0.2413,-0.050922,0.29222
61.11,0.14052,-0.063761,0.20428
61.14,0.02918,-0.074191,0.10337
61.17,-0.080215,-0.081054,0.00083858
61.2,-0.17615,-0.083564,-0.09259
61.23,-0.24954,-0.081421,-0.16812
61.26,-0.29471,-0.074851,-0.21985
61.29,-0.30982,-0.064599,-0.24522
61.32,-0.2968,-0.051831,-0.24497
61.35,-0.26065,-0.037985,-0.22266
61.38,-0.20842,-0.024575,-0.18384
61.41,-0.1481,-0.013001,-0.1351
61.44,-0.087491,-0.0043647,-0.083127
61.47,-0.033234,0.00063897,-0.033873
61.5,0.0098266,0.0017814,0.0080451
61.53,0.039037,-0.00071516,0.039752
61.56,0.054028,-0.0062443,0.060272
61.59,0.056572,-0.013914,0.070486
61.62,0.050214,-0.022658,0.072872
61.65,0.039729,-0.031342,0.071071
61.68,0.030421,-0.038856,0.069277
61.71,0.027328,-0.044201,0.071528
61.74,0.034421,-0.046561,0.080981
61.77,0.053907,-0.045379,0.099286
61.8,0.085788,-0.040425,0.12621
61.83,0.12777,-0.031846,0.15962
61.86,0.17565,-0.020191,0.19584
61.89,0.22404,-0.0063897,0.23043
61.92,0.2675,0.0083342,0.25917
61.95,0.3017,0.022594,0.27911
61.98,0.32442,0.035017,0.2894
62.01,0.33622,0.044436,0.29178
62.04,0.34051,0.050051,0.29046
62.07,0.34299,0.051539,0.29145
62.1,0.35058,0.049086,0.30149
62.13,0.37004,0.043337,0.3267
62.16,0.40653,0.035272,0.37126
62.19,0.46242,0.026047,0.43638
62.22,0.53664,0.016824,0.51981
62.25,0.62456,0.0086338,0.61593
62.28,0.71865,0.0022817,0.71637
62.31,0.80942,-0.0016922,0.81112
62.34,0.88685,-0.0030065,0.88985
62.37,0.94165,-0.0016097,0.94326
62.4,0.9665,0.0023539,0.96414
62.43,0.95679,0.0085677,0.94822
62.46,0.91105,0.016552,0.89449
62.49,0.83086,0.02567,0.80519
62.52,0.72054,0.035142,0.6854
62.55,0.58647,0.044091,0.54238
62.58,0.43637,0.051621,0.38475
62.61,0.27852,0.056929,0.22159
62.64,0.12096,0.059426,0.061537
62.67,-0.029099,0.058846,-0.087945
62.7,-0.16589,0.055304,-0.22119
62.73,-0.28536,0.04929,-0.33465
62.76,-0.38538,0.04159,-0.42697
62.79,-0.46554,0.033144,-0.49868
62.82,-0.52691,0.024883,-0.55179
62.85,-0.5715,0.017571,-0.58907
62.88,-0.60167,0.011698,-0.61337
62.91,-0.61966,0.0074381,-0.6271
62.94,-0.62713,0.0046878,-0.63182
62.97,-0.62511,0.0031605,-0.62827
63,-0.61409,0.0025063,-0.61659
63.03,-0.59437,0.0024222,-0.5968
63.06,-0.56661,0.0027216,-0.56933
63.09,-0.53218,0.0033469,-0.53553
63.12,-0.49351,0.0043285,-0.49784
63.15,-0.45403,0.0057121,-0.45974
63.18,-0.41786,0.0074825,-0.42534
63.21,-0.38927,0.009515,-0.39879
63.24,-0.37191,0.011572,-0.38349
63.27,-0.36819,0.013348,-0.38153
63.3,-0.37872,0.014548,-0.39327
63.33,-0.40219,0.014969,-0.41716
63.36,-0.43549,0.014565,-0.45005
63.39,-0.47415,0.01346,-0.48761
63.42,-0.51299,0.011909,-0.52489
63.45,-0.54681,0.010225,-0.55703
63.48,-0.571,0.0086741,-0.57967
63.51,-0.58194,0.0073996,-0.58934
63.54,-0.57723,0.0063739,-0.5836
63.57,-0.55567,0.0054138,-0.56108
63.6,-0.51713,0.0042469,-0.52138
63.63,-0.46238,0.0026124,-0.46499
63.66,-0.39287,0.00036525,-0.39323
63.69,-0.31059,-0.0024471,-0.30814
63.72,-0.21798,-0.0055609,-0.21242
63.75,-0.11783,-0.0085316,-0.1093
63.78,-0.013231,-0.010823,-0.0024081
63.81,0.092617,-0.011922,0.10454
63.84,0.1965,-0.011455,0.20795
63.87,0.29537,-0.0092675,0.30464
63.9,0.38649,-0.0054612,0.39195
63.93,0.46747,-0.0003694,0.46784
63.96,0.53626,0.005504,0.53076
63.99,0.59108,0.011571,0.57951
64.02,0.63025,0.017244,0.61301
64.05,0.65218,0.021997,0.63018
64.08,0.65534,0.025404,0.62993
64.11,0.63842,0.027136,0.61129
64.14,0.60064,0.026959,0.57368
64.17,0.54207,0.024718,0.51735
64.2,0.46404,0.020336,0.4437
64.23,0.36942,0.013835,0.35559
64.26,0.26271,0.0053592,0.25736
64.29,0.14994,-0.0047882,0.15473
64.32,0.038259,-0.016133,0.054392
64.35,-0.064629,-0.02804,-0.036588
64.38,-0.15121,-0.03976,-0.11145
64.41,-0.21493,-0.050503,-0.16443
64.44,-0.25097,-0.059528,-0.19144
64.47,-0.25676,-0.066235,-0.19053
64.5,-0.23243,-0.070232,-0.16219
64.53,-0.18083,-0.071371,-0.10946
64.56,-0.10743,-0.069745,-0.037686
64.59,-0.01977,-0.065654,0.045884
64.62,0.073229,-0.059552,0.13278
64.65,0.1622,-0.051983,0.21418
64.68,0.23836,-0.043535,0.28189
64.71,0.29452,-0.034794,0.32932
64.74,0.32595,-0.026326,0.35228
64.77,0.3309,-0.018654,0.34956
64.8,0.31075,-0.012247,0.32299
64.83,0.26966,-0.0074891,0.27715
64.86,0.21385,-0.0046501,0.2185
64.89,0.15043,-0.0038446,0.15428
64.92,0.086262,-0.0050003,0.091262
64.95,0.02675,-0.007843,0.034593
64.98,-0.024919,-0.011908,-0.013011
65.01,-0.068119,-0.016582,-0.051537
65.04,-0.10456,-0.021175,-0.083383
65.07,-0.13755,-0.025002,-0.11254
65.1,-0.17094,-0.027474,-0.14347
65.13,-0.20801,-0.028161,-0.17985
65.16,-0.25039,-0.026841,-0.22355
65.19,-0.29757,-0.023505,-0.27406
65.22,-0.34676,-0.018341,-0.32841
65.25,-0.39337,-0.011687,-0.38168
65.28,-0.43189,-0.0039853,-0.42791
65.31,-0.45701,0.0042714,-0.46128
65.34,-0.46466,0.012577,-0.47724
65.37,-0.45285,0.020438,-0.47329
65.4,-0.4221,0.027399,-0.44949
65.43,-0.37531,0.033045,-0.40835
65.46,-0.31732,0.037029,-0.35435
65.49,-0.25401,0.039083,-0.29309
65.52,-0.19136,0.039047,-0.23041
65.55,-0.13451,0.036894,-0.1714
65.58,-0.087012,0.032746,-0.11976
65.61,-0.050423,0.026883,-0.077306
65.64,-0.024206,0.01973,-0.043936
65.67,-0.0059652,0.011832,-0.017797
65.7,0.0080573,0.0038064,0.0042509
65.73,0.02233,-0.0037031,0.026033
65.76,0.041307,-0.010085,0.051392
65.79,0.068744,-0.014808,0.083551
65.82,0.10712,-0.017464,0.12459
65.85,0.15727,-0.017804,0.17507
65.88,0.21821,-0.015753,0.23397
65.91,0.2873,-0.011425,0.29873
65.94,0.36057,-0.0051191,0.36569
65.97,0.43327,0.0026989,0.43057
66,0.50062,0.011427,0.48919
66.03,0.55841,0.020377,0.53804
66.06,0.60366,0.028837,0.57483
66.09,0.6349,0.036142,0.59876
66.12,0.65225,0.041744,0.6105
66.15,0.65717,0.045274,0.61189
66.18,0.65195,0.046576,0.60538
66.21,0.63909,0.045715,0.59338
66.24,0.62061,0.04296,0.57765
66.27,0.59758,0.038732,0.55885
66.3,0.56986,0.033543,0.53632
66.33,0.53617,0.027924,0.50825
66.36,0.49449,0.022371,0.47212
66.39,0.44257,0.017295,0.42527
66.42,0.37862,0.013006,0.36561
66.45,0.30189,0.009707,0.29219
66.48,0.21307,0.0075026,0.20557
66.51,0.11435,0.006413,0.10794
66.54,0.0093181,0.0063855,0.0029326
66.57,-0.097515,0.0073016,-0.10482
66.6,-0.20127,0.0089798,-0.21025
66.63,-0.29731,0.011179,-0.30848
66.66,-0.3818,0.01361,-0.39541
66.69,-0.4521,0.015955,-0.46805
66.72,-0.50693,0.017898,-0.52482
66.75,-0.54633,0.01917,-0.5655
66.78,-0.57146,0.019578,-0.59104
66.81,-0.58421,0.01904,-0.60325
66.84,-0.58679,0.017588,-0.60438
66.87,-0.58129,0.015358,-0.59664
66.9,-0.56931,0.012551,-0.58187
66.93,-0.55178,0.0093919,-0.56117
66.96,-0.52877,0.0060775,-0.53485
66.99,-0.49969,0.0027423,-0.50243
67.02,-0.46345,-0.00055994,-0.46289
67.05,-0.41886,-0.0038507,-0.41501
67.08,-0.36503,-0.007202,-0.35782
67.11,-0.30178,-0.0107,-0.29108
67.14,-0.22992,-0.01441,-0.21551
67.17,-0.15141,-0.018345,-0.13307
67.2,-0.069228,-0.022459,-0.046769
67.23,0.012858,-0.026648,0.039506
67.26,0.090737,-0.030765,0.1215
67.29,0.16044,-0.034645,0.19509
67.32,0.21861,-0.038122,0.25673
67.35,0.26281,-0.041037,0.30385
67.38,0.29169,-0.043248,0.33494
67.41,0.3049,-0.044623,0.34952
67.44,0.30284,-0.045041,0.34788
67.47,0.28636,-0.044397,0.33076
67.5,0.25643,-0.04262,0.29905
67.53,0.21388,-0.039694,0.25357
67.56,0.15939,-0.035688,0.19507
67.59,0.093559,-0.030776,0.12434
67.62,0.017208,-0.025245,0.042454
67.65,-0.068331,-0.019481,-0.04885
67.68,-0.16091,-0.013927,-0.14698
67.71,-0.25738,-0.0090354,-0.24834
67.74,-0.35362,-0.0052022,-0.34842
67.77,-0.44473,-0.0027117,-0.44202
67.8,-0.52542,-0.0016989,-0.52372
67.83,-0.59046,-0.0021345,-0.58832
67.86,-0.63522,-0.0038378,-0.63139
67.89,-0.65615,-0.0065107,-0.64964
67.92,-0.65105,-0.0097839,-0.64127
67.95,-0.61938,-0.013265,-0.60612
67.98,-0.56223,-0.016576,-0.54565
68.01,-0.48227,-0.019384,-0.46289
68.04,-0.38356,-0.02141,-0.36215
68.07,-0.27123,-0.022435,-0.24879
68.1,-0.15111,-0.022298,-0.12881
68.13,-0.02933,-0.020901,-0.0084292
68.16,0.088137,-0.018214,0.10635
68.19,0.19591,-0.014294,0.21021
68.22,0.28959,-0.0092879,0.29888
68.25,0.36604,-0.0034462,0.36948
68.28,0.4235,0.0028897,0.42061
68.31,0.46161,0.0093104,0.4523
68.34,0.48121,0.015378,0.46583
68.37,0.48402,0.020673,0.46335
68.4,0.4723,0.024847,0.44745
68.43,0.4485,0.027657,0.42084
68.46,0.41505,0.028993,0.38605
68.49,0.37422,0.028879,0.34534
68.52,0.32822,0.02746,0.30076
68.55,0.27933,0.024973,0.25436
68.58,0.2301,0.021716,0.20839
68.61,0.18349,0.018017,0.16548
68.64,0.14284,0.01421,0.12863
68.67,0.11168,0.010621,0.10106
68.7,0.093333,0.0075546,0.085779
68.73,0.090422,0.0052905,0.085132
68.76,0.1043,0.0040662,0.10023
68.79,0.13461,0.0040618,0.13054
68.82,0.179,0.0053759,0.17362
68.85,0.23319,0.0080008,0.22518
68.88,0.29124,0.011804,0.27943
68.91,0.34619,0.016523,0.32966
68.94,0.3908,0.021772,0.36903
68.97,0.41846,0.027077,0.39138
69,0.4239,0.03192,0.39198
69.03,0.40391,0.035794,0.36812
69.06,0.3577,0.038267,0.31944
69.09,0.28697,0.039027,0.24794
69.12,0.19574,0.037926,0.15781
69.15,0.089889,0.034987,0.054902
69.18,-0.023442,0.030412,-0.053854
69.21,-0.13662,0.024551,-0.16117
69.24,-0.24224,0.01787,-0.26011
69.27,-0.3338,0.010906,-0.34471
69.3,-0.4062,0.0042158,-0.41041
69.33,-0.45607,-0.0016708,-0.4544
69.36,-0.48187,-0.0062991,-0.47557
69.39,-0.48376,-0.0093261,-0.47443
69.42,-0.46334,-0.010551,-0.45279
69.45,-0.42325,-0.0099294,-0.41332
69.48,-0.36676,-0.0075815,-0.35918
69.51,-0.29744,-0.0037762,-0.29367
69.54,-0.2189,0.0010918,-0.21999
69.57,-0.13467,0.0065401,-0.14121
69.6,-0.048215,0.012042,-0.060257
69.63,0.036981,0.017075,0.019906
69.66,0.11737,0.02116,0.096212
69.69,0.18934,0.023905,0.16544
69.72,0.24934,0.025022,0.22432
69.75,0.29413,0.024349,0.26978
69.78,0.32115,0.021853,0.2993
69.81,0.32892,0.017628,0.3113
69.84,0.31734,0.011892,0.30545
69.87,0.28786,0.0049687,0.28289
69.9,0.24343,-0.0027223,0.24615
69.93,0.18822,-0.010693,0.19891
69.96,0.12716,-0.018416,0.14557
69.99,0.065325,-0.025362,0.090687
70.02,0.0073695,-0.031049,0.038418
70.05,-0.042986,-0.035081,-0.0079045
70.08,-0.083258,-0.0372,-0.046058
70.11,-0.1123,-0.037309,-0.074987
70.14,-0.13017,-0.035489,-0.094683
70.17,-0.1379,-0.03199,-0.10591
70.2,-0.13712,-0.027209,-0.10991
70.23,-0.12969,-0.02164,-0.10805
70.26,-0.11749,-0.015825,-0.10167
70.29,-0.10216,-0.010298,-0.091857
70.32,-0.08505,-0.0055407,-0.07951
70.35,-0.067266,-0.0019418,-0.065324
70.38,-0.049675,0.00022008,-0.049895
70.41,-0.033011,0.00078702,-0.033798
70.44,-0.017936,-0.00027971,-0.017657
70.47,-0.0050843,-0.0029073,-0.0021769
70.5,0.004918,-0.0069221,0.01184
70.53,0.01145,-0.012061,0.023511
70.56,0.013914,-0.017988,0.031902
70.59,0.01177,-0.024306,0.036077
70.62,0.0045938,-0.030588,0.035181
70.65,-0.0078429,-0.036395,0.028552
70.68,-0.025468,-0.041318,0.01585
70.71,-0.047806,-0.045006,-0.0027997
70.74,-0.073894,-0.047197,-0.026697
70.77,-0.10226,-0.047735,-0.054527
70.8,-0.131,-0.046588,-0.084416
70.83,-0.15794,-0.043835,-0.11411
70.86,-0.18089,-0.039656,-0.14123
70.89,-0.19796,-0.034312,-0.16365
70.92,-0.20789,-0.028119,-0.17977
70.95,-0.21019,-0.021425,-0.18877
70.98,-0.20531,-0.014594,-0.19071
71.01,-0.19446,-0.0079934,-0.18646
71.04,-0.17941,-0.0019741,-0.17743
71.07,-0.16209,0.0031401,-0.16523
71.1,-0.14423,0.0070754,-0.1513
71.13,-0.12696,0.0096323,-0.13659
71.16,-0.11067,0.010714,-0.12138
71.19,-0.094973,0.010348,-0.10532
71.22,-0.078864,0.0087049,-0.087569
71.25,-0.061039,0.0060907,-0.067129
71.28,-0.040259,0.0029281,-0.043187
71.31,-0.015704,-0.00028519,-0.015419
71.34,0.012793,-0.0030319,0.015825
71.37,0.044649,-0.0048359,0.049485
71.4,0.07861,-0.0053185,0.083929
71.43,0.11295,-0.0042403,0.11719
71.46,0.14573,-0.0015226,0.14726
71.49,0.17513,0.0027534,0.17238
71.52,0.19961,0.0083676,0.19124
71.55,0.21808,0.014996,0.20309
71.58,0.22994,0.022248,0.20769
71.61,0.23496,0.029707,0.20526
71.64,0.23326,0.036955,0.19631
71.67,0.2251,0.043599,0.1815
71.7,0.2108,0.049274,0.16152
71.73,0.19071,0.053662,0.13704
71.76,0.16514,0.056491,0.10865
71.79,0.13443,0.057557,0.076875
71.82,0.098997,0.056736,0.042261
71.85,0.059379,0.054008,0.0053713
71.88,0.016328,0.049472,-0.033144
71.91,-0.029154,0.043358,-0.072512
71.94,-0.075786,0.036022,-0.11181
71.97,-0.12202,0.027925,-0.14994
72,-0.16606,0.019598,-0.18566
72.03,-0.206,0.011596,-0.2176
72.06,-0.23991,0.0044417,-0.24435
72.09,-0.26602,-0.0014192,-0.2646
72.12,-0.28293,-0.0056624,-0.27727
72.15,-0.28975,-0.0081093,-0.28164
72.18,-0.28624,-0.0087355,-0.27751
72.21,-0.2729,-0.0076628,-0.26523
72.24,-0.25085,-0.0051378,-0.24572
72.27,-0.2218,-0.0015009,-0.2203
72.3,-0.18775,0.0028488,-0.19059
72.33,-0.1508,0.0074881,-0.15829
72.36,-0.11295,0.012001,-0.12495
72.39,-0.075882,0.016006,-0.091888
72.42,-0.040923,0.019174,-0.060098
72.45,-0.0090358,0.021245,-0.030281
72.48,0.019108,0.022037,-0.0029289
72.51,0.043034,0.02145,0.021584
72.54,0.062395,0.019471,0.042924
72.57,0.076956,0.016173,0.060783
72.6,0.08665,0.011709,0.074941
72.63,0.091692,0.0063089,0.085384
72.66,0.092705,0.00026759,0.092437
72.69,0.090811,-0.0060687,0.09688
72.72,0.087645,-0.012321,0.099966
72.75,0.085237,-0.018103,0.10334
72.78,0.085794,-0.023043,0.10884
72.81,0.091388,-0.02682,0.11821
72.84,0.10361,-0.029185,0.13279
72.87,0.12328,-0.029989,0.15327
72.9,0.15024,-0.029202,0.17944
72.93,0.18333,-0.026914,0.21024
72.96,0.22046,-0.023333,0.24379
72.99,0.2589,-0.018769,0.27767
73.02,0.29559,-0.013604,0.30919
73.05,0.32749,-0.0082584,0.33575
73.08,0.3519,-0.0031535,0.35505
73.11,0.36673,0.0013234,0.3654
73.14,0.3706,0.0048492,0.36575
73.17,0.36291,0.0071862,0.35572
73.2,0.3438,0.0081946,0.3356
73.23,0.31406,0.0078369,0.30623
73.26,0.27507,0.0061744,0.26889
73.29,0.22862,0.0033583,0.22527
73.32,0.17693,-0.0003826,0.17731
73.35,0.12245,-0.0047589,0.12721
73.38,0.067846,-0.0094404,0.077286
73.41,0.015848,-0.01408,0.029928
73.44,-0.030874,-0.018338,-0.012536
73.47,-0.069864,-0.021915,-0.047948
73.5,-0.09904,-0.024572,-0.074468
73.53,-0.11686,-0.026156,-0.090702
73.56,-0.12245,-0.026613,-0.095837
73.59,-0.11574,-0.025991,-0.089745
73.62,-0.097484,-0.024426,-0.073058
73.65,-0.06933,-0.022126,-0.047204
73.68,-0.033723,-0.019341,-0.014382
73.71,0.0061905,-0.016329,0.02252
73.74,0.046758,-0.01333,0.060088
73.77,0.084082,-0.010544,0.094626
73.8,0.11434,-0.0081194,0.12246
73.83,0.13414,-0.0061528,0.1403
73.86,0.14086,-0.0046949,0.14556
73.89,0.13294,-0.0037614,0.1367
73.92,0.11006,-0.0033426,0.1134
73.95,0.073226,-0.003409,0.076635
73.98,0.024626,-0.0039114,0.028537
74.01,-0.03261,-0.0047767,-0.027833
74.04,-0.094782,-0.0059015,-0.088881
74.07,-0.15805,-0.0071489,-0.1509
74.1,-0.21885,-0.0083512,-0.2105
74.13,-0.27423,-0.0093219,-0.26491
74.16,-0.32206,-0.009875,-0.31219
74.19,-0.36113,-0.0098521,-0.35128
74.22,-0.39103,-0.0091487,-0.38188
74.25,-0.41203,-0.0077369,-0.40429
74.28,-0.42483,-0.0056782,-0.41915
74.31,-0.43034,-0.003122,-0.42722
74.34,-0.4295,-0.00029128,-0.42921
74.37,-0.42314,0.0025453,-0.42568
74.4,-0.41191,0.005108,-0.41702
74.43,-0.39631,0.007143,-0.40345
74.46,-0.37668,0.0084553,-0.38513
74.49,-0.35324,0.0089323,-0.36217
74.52,-0.32613,0.0085558,-0.33468
74.55,-0.29542,0.0074009,-0.30282
74.58,-0.26115,0.0056236,-0.26678
74.61,-0.22334,0.0034399,-0.22678
74.64,-0.18202,0.0011005,-0.18312
74.67,-0.13734,-0.0011356,-0.1362
74.7,-0.08959,-0.0030251,-0.086565
74.73,-0.039338,-0.0043598,-0.034978
74.76,0.012556,-0.0049803,0.017536
74.79,0.064894,-0.0047848,0.069678
74.82,0.11617,-0.0037315,0.1199
74.85,0.16465,-0.0018386,0.16649
74.88,0.20845,0.00082015,0.20763
74.91,0.24571,0.0041207,0.24159
74.94,0.2747,0.0078965,0.26681
74.97,0.29401,0.011947,0.28207
75,0.30262,0.016049,0.28657
75.03,0.30003,0.019967,0.28006
75.06,0.28634,0.023468,0.26287
75.09,0.26228,0.026338,0.23594
75.12,0.22925,0.028398,0.20085
75.15,0.18925,0.029516,0.15973
75.18,0.1448,0.029624,0.11518
75.21,0.098834,0.028725,0.070109
75.24,0.054436,0.026892,0.027544
75.27,0.014653,0.024263,-0.0096096
75.3,-0.017772,0.021027,-0.038799
75.33,-0.040639,0.017406,-0.058044
75.36,-0.052474,0.013631,-0.066105
75.39,-0.052654,0.009922,-0.062576
75.42,-0.041438,0.0064703,-0.047908
75.45,-0.019926,0.0034268,-0.023353
75.48,0.010056,0.00089854,0.0091572
75.51,0.046113,-0.0010479,0.047161
75.54,0.085466,-0.0023801,0.087846
75.57,0.12514,-0.0030925,0.12823
75.6,0.16216,-0.003199,0.16536
75.63,0.19373,-0.0027316,0.19646
75.66,0.21742,-0.0017427,0.21916
75.69,0.23133,-0.00031034,0.23164
75.72,0.2343,0.0014567,0.23284
75.75,0.22597,0.0034173,0.22255
75.78,0.20693,0.0054024,0.20152
75.81,0.17865,0.0072274,0.17143
75.84,0.14342,0.0087112,0.13471
75.87,0.10405,0.0096979,0.094348
75.9,0.063608,0.010078,0.053529
75.93,0.025048,0.0098045,0.015244
75.96,-0.009169,0.0088968,-0.018066
75.99,-0.037351,0.0074371,-0.044788
76.02,-0.058744,0.0055536,-0.064298
76.05,-0.073551,0.0033985,-0.076949
76.08,-0.082799,0.0011245,-0.083923
76.11,-0.08809,-0.0011358,-0.086954
76.14,-0.091276,-0.0032817,-0.087995
76.17,-0.094132,-0.0052475,-0.088885
76.2,-0.098079,-0.0069966,-0.091082
76.23,-0.104,-0.0085096,-0.095493
76.26,-0.11219,-0.0097722,-0.10242
76.29,-0.12236,-0.010766,-0.11159
76.32,-0.13379,-0.011467,-0.12232
76.35,-0.14549,-0.011849,-0.13364
76.38,-0.15633,-0.011898,-0.14443
76.41,-0.16523,-0.011623,-0.15361
76.44,-0.1712,-0.011066,-0.16014
76.47,-0.17346,-0.01031,-0.16315
76.5,-0.17139,-0.0094733,-0.16191
76.53,-0.16458,-0.0086911,-0.15588
76.56,-0.1528,-0.0080993,-0.1447
76.59,-0.13602,-0.0078086,-0.12821
76.62,-0.1144,-0.007884,-0.10651
76.65,-0.088307,-0.0083314,-0.079975
76.68,-0.058339,-0.0090951,-0.049244
76.71,-0.025316,-0.010067,-0.01525
76.74,0.0097163,-0.011103,0.020819
76.77,0.045516,-0.012051,0.057566
76.8,0.080677,-0.012771,0.093448
76.83,0.1137,-0.01316,0.12686
76.86,0.14304,-0.013162,0.1562
76.89,0.16726,-0.012769,0.18003
76.92,0.18509,-0.012021,0.19711
76.95,0.19556,-0.010987,0.20654
76.98,0.19813,-0.0097498,0.20788
77.01,0.1928,-0.0083916,0.20119
77.04,0.18009,-0.0069822,0.18708
77.07,0.16111,-0.0055742,0.16668
77.1,0.1374,-0.004205,0.14161
77.13,0.11087,-0.0029039,0.11378
77.16,0.083549,-0.0017021,0.085251
77.19,0.057407,-0.00064024,0.058047
77.22,0.034178,0.00022693,0.033951
77.25,0.015217,0.00083394,0.014383
77.28,0.0014349,0.0011144,0.00032049
77.31,-0.0067007,0.0010168,-0.0077175
77.34,-0.0091092,0.00052234,-0.0096316
77.37,-0.0060118,-0.0003392,-0.0056726
77.4,0.0021519,-0.0014802,0.0036321
77.43,0.014782,-0.0027564,0.017538
77.46,0.031135,-0.0039803,0.035115
77.49,0.050313,-0.0049454,0.055258
77.52,0.071232,-0.0054581,0.07669
77.55,0.092608,-0.0053713,0.097979
77.58,0.11298,-0.0046136,0.11759
77.61,0.13078,-0.0032066,0.13399
77.64,0.14448,-0.0012673,0.14575
77.67,0.15275,0.0010064,0.15174
77.7,0.15461,0.0033652,0.15125
77.73,0.14959,0.0055471,0.14404
77.76,0.13775,0.0073179,0.13043
77.79,0.1197,0.0085062,0.1112
77.82,0.09648,0.0090255,0.087454
77.85,0.069384,0.0088802,0.060504
77.88,0.039799,0.0081551,0.031644
77.91,0.0090164,0.0069913,0.0020251
77.94,-0.021886,0.0055559,-0.027442
77.97,-0.05211,0.0040107,-0.056121
78,-0.081137,0.0024898,-0.083626
78.03,-0.10868,0.0010865,-0.10976
78.06,-0.1346,-0.00014532,-0.13445
78.09,-0.15885,-0.0011797,-0.15767
78.12,-0.18143,-0.0020009,-0.17943
78.15,-0.20231,-0.0025859,-0.19973
78.18,-0.22148,-0.0028919,-0.21859
78.21,-0.23891,-0.0028542,-0.23606
78.24,-0.25457,-0.0023943,-0.25217
78.27,-0.2684,-0.001437,-0.26696
78.3,-0.28028,6.738e-05,-0.28035
78.33,-0.29003,0.0021218,-0.29215
78.36,-0.29731,0.0046676,-0.30198
78.39,-0.30169,0.0075796,-0.30927
78.42,-0.30261,0.010673,-0.31328
78.45,-0.29948,0.013721,-0.3132
78.48,-0.29177,0.016483,-0.30825
78.51,-0.27905,0.018727,-0.29778
78.54,-0.26115,0.020265,-0.28141
78.57,-0.23817,0.020966,-0.25913
78.6,-0.21051,0.020773,-0.23129
78.63,-0.17888,0.019702,-0.19858
78.66,-0.1442,0.017837,-0.16204
78.69,-0.10755,0.015313,-0.12286
78.72,-0.070065,0.012304,-0.082369
78.75,-0.032873,0.0089997,-0.041873
78.78,0.0030093,0.0055946,-0.0025853
78.81,0.03672,0.0022717,0.034449
78.84,0.067598,-0.00080365,0.068401
78.87,0.095203,-0.0034891,0.098692
78.9,0.11933,-0.0056672,0.12499
78.93,0.13997,-0.0072465,0.14722
78.96,0.15732,-0.0081619,0.16548
78.99,0.17167,-0.0083772,0.18004
79.02,0.18336,-0.0078875,0.19125
79.05,0.19271,-0.0067238,0.19944
79.08,0.19992,-0.0049563,0.20488
79.11,0.20502,-0.0026965,0.20772
79.14,0.20788,-9.5921e-05,0.20798
79.17,0.2082,0.0026594,0.20554
79.2,0.20556,0.00536,0.2002
79.23,0.19956,0.0077882,0.19177
79.26,0.18985,0.009737,0.18011
79.29,0.17626,0.011029,0.16523
79.32,0.15885,0.011535,0.14732
79.35,0.13794,0.011184,0.12675
79.38,0.11408,0.0099741,0.1041
79.41,0.088054,0.0079666,0.080087
79.44,0.060831,0.0052795,0.055552
79.47,0.033497,0.0020734,0.031423
79.5,0.0072288,-0.0014654,0.0086942
79.53,-0.016739,-0.0051409,-0.011598
79.56,-0.037158,-0.0087618,-0.028396
79.59,-0.052817,-0.012151,-0.040666
79.62,-0.062616,-0.015152,-0.047464
79.65,-0.065662,-0.01763,-0.048032
79.68,-0.061384,-0.019473,-0.041911
79.71,-0.049648,-0.020596,-0.029052
79.74,-0.030839,-0.020939,-0.0099001
79.77,-0.0059042,-0.020476,0.014572
79.8,0.023673,-0.019223,0.042895
79.83,0.055971,-0.01724,0.07321
79.86,0.088787,-0.01464,0.10343
79.89,0.11983,-0.011584,0.13142
79.92,0.14695,-0.008279,0.15523
79.95,0.16828,-0.0049577,0.17324
79.98,0.18242,-0.0018636,0.18429


==> figures/data/20220726/simuPDF_fit_nmf2_wrong.csv <==
0,0,-1.2954e-18,1.2954e-18
0.03,-0.05152,-0.053354,0.0018338
0.06,-0.092858,-0.0964,0.0035426
0.09,-0.11731,-0.1224,0.0050885
0.12,-0.12393,-0.13046,0.0065253
0.15,-0.11789,-0.12587,0.0079736
0.18,-0.1087,-0.11826,0.0095589
0.21,-0.10697,-0.11831,0.011343
0.24,-0.12079,-0.13408,0.013284
0.27,-0.15298,-0.16822,0.015243
0.3,-0.20004,-0.21709,0.017044
0.33,-0.25338,-0.27195,0.018565
0.36,-0.30218,-0.32199,0.019804
0.39,-0.33713,-0.35804,0.020905
0.42,-0.35359,-0.3757,0.022112
0.45,-0.35325,-0.37691,0.023664
0.48,-0.34359,-0.36927,0.02568
0.51,-0.33535,-0.36344,0.028084
0.54,-0.33892,-0.36952,0.030604
0.57,-0.36067,-0.39354,0.032866
0.6,-0.40083,-0.43537,0.034543
0.63,-0.45325,-0.48877,0.035516
0.66,-0.50749,-0.54344,0.035953
0.69,-0.55233,-0.58862,0.036284
0.72,-0.57968,-0.61674,0.037056
0.75,-0.58737,-0.62608,0.038709
0.78,-0.57998,-0.62136,0.041381
0.81,-0.5674,-0.6122,0.044797
0.84,-0.56148,-0.60981,0.048332
0.87,-0.57194,-0.62316,0.051222
0.9,-0.60298,-0.65585,0.052861
0.93,-0.65175,-0.70483,0.053077
0.96,-0.70916,-0.76142,0.052257
0.99,-0.76295,-0.81421,0.051263
1.02,-0.80187,-0.85301,0.051141
1.05,-0.81964,-0.87236,0.052716
1.08,-0.81719,-0.87343,0.056234
1.11,-0.80257,-0.86375,0.061187
1.14,-0.78822,-0.85465,0.066426
1.17,-0.78683,-0.85738,0.070549
1.2,-0.80682,-0.87925,0.072429
1.23,-0.84934,-0.92104,0.071703
1.26,-0.90765,-0.97666,0.069005
1.29,-0.96929,-1.0351,0.065832
1.32,-1.0203,-1.0843,0.064045
1.35,-1.0499,-1.1151,0.065169
1.38,-1.0549,-1.1246,0.069747
1.41,-1.0403,-1.1173,0.077006
1.44,-1.0185,-1.1035,0.085015
1.47,-1.0047,-1.096,0.091322
1.5,-1.0119,-1.1058,0.093871
1.53,-1.046,-1.1379,0.091873
1.56,-1.1035,-1.1898,0.086271
1.59,-1.1725,-1.252,0.079567
1.62,-1.2362,-1.3112,0.075003
1.65,-1.2793,-1.3546,0.07534
1.68,-1.2931,-1.3748,0.081699
1.71,-1.2793,-1.3722,0.092939
1.74,-1.2496,-1.3555,0.10592
1.77,-1.2219,-1.3386,0.11674
1.8,-1.2141,-1.3366,0.12249
1.83,-1.2366,-1.3597,0.12313
1.86,-1.2871,-1.4096,0.12252
1.89,-1.3495,-1.4777,0.12817
1.92,-1.3968,-1.5463,0.14944
1.95,-1.3987,-1.5932,0.19455
1.98,-1.3304,-1.5977,0.2673
2.01,-1.1814,-1.5458,0.36444
2.04,-0.96037,-1.4352,0.47487
2.07,-0.69471,-1.276,0.58124
2.1,-0.42515,-1.0889,0.66374
2.13,-0.19625,-0.90163,0.70538
2.16,-0.045921,-0.74311,0.69719
2.19,0.0033114,-0.63842,0.64173
2.22,-0.051448,-0.60506,0.55362
2.25,-0.19455,-0.65107,0.45652
2.28,-0.39772,-0.77477,0.37705
2.31,-0.62861,-0.96569,0.33708
2.34,-0.85925,-1.2057,0.3464
2.37,-1.0717,-1.4697,0.39794
2.4,-1.2595,-1.7266,0.4671
2.43,-1.4245,-1.9402,0.51566
2.46,-1.572,-2.0715,0.49951
2.49,-1.7046,-2.0832,0.37867
2.52,-1.8191,-1.946,0.12685
2.55,-1.9074,-1.6461,-0.26133
2.58,-1.96,-1.1925,-0.76744
2.61,-1.972,-0.62105,-1.351
2.64,-1.9484,0.0067288,-1.9552
2.67,-1.9051,0.61049,-2.5156
2.7,-1.8648,1.1043,-2.9692
2.73,-1.8486,1.4136,-3.2622
2.76,-1.8645,1.492,-3.3564
2.79,-1.8979,1.3342,-3.2321
2.82,-1.9082,0.98125,-2.8894
2.85,-1.8328,0.5154,-2.3482
2.88,-1.6014,0.045232,-1.6467
2.91,-1.1556,-0.31629,-0.83931
2.94,-0.47008,-0.47611,0.0060297
2.97,0.43123,-0.38206,0.81329
3,1.4699,-0.035408,1.5054
3.03,2.5218,0.50833,2.0134
3.06,3.4382,1.1507,2.2875
3.09,4.0766,1.7709,2.3057
3.12,4.3318,2.2515,2.0803
3.15,4.1604,2.5021,1.6583
3.18,3.5908,2.4762,1.1146
3.21,2.7172,2.1774,0.5398
3.24,1.677,1.6538,0.023176
3.27,0.61941,0.98331,-0.3639
3.3,-0.32772,0.25322,-0.58094
3.33,-1.0827,-0.45889,-0.62378
3.36,-1.6204,-1.0994,-0.52101
3.39,-1.9662,-1.644,-0.32218
3.42,-2.1752,-2.094,-0.081198
3.45,-2.3042,-2.4647,0.1605
3.48,-2.386,-2.7718,0.38576
3.51,-2.4131,-3.018,0.60498
3.54,-2.3368,-3.1863,0.8495
3.57,-2.0832,-3.2403,1.157
3.6,-1.5793,-3.1329,1.5537
3.63,-0.78305,-2.8208,2.0378
3.66,0.2921,-2.2801,2.5722
3.69,1.5674,-1.519,3.0865
3.72,2.9061,-0.58527,3.4914
3.75,4.1364,0.43638,3.7
3.78,5.086,1.434,3.6521
3.81,5.617,2.2848,3.3321
3.84,5.6535,2.8749,2.7786
3.87,5.1956,3.117,2.0786
3.9,4.3155,2.9654,1.3501
3.93,3.1393,2.4225,0.71674
3.96,1.8201,1.54,0.28006
3.99,0.50984,0.41191,0.097923
4.02,-0.66299,-0.83673,0.17374
4.05,-1.6051,-2.0642,0.45903
4.08,-2.2596,-3.1275,0.86794
4.11,-2.5984,-3.8974,1.299
4.14,-2.6134,-4.2713,1.6579
4.17,-2.3082,-4.1833,1.8751
4.2,-1.6975,-3.6119,1.9144
4.23,-0.81194,-2.5832,1.7712
4.26,0.29361,-1.1697,1.4633
4.29,1.5326,0.5151,1.0175
4.32,2.7862,2.3272,0.45898
4.35,3.9121,4.1065,-0.19442
4.38,4.7639,5.6942,-0.93025
4.41,5.2162,6.9499,-1.7337
4.44,5.1907,7.7682,-2.5775
4.47,4.6749,8.0891,-3.4142
4.5,3.7294,7.9044,-4.175
4.53,2.479,7.2552,-4.7762
4.56,1.0904,6.2247,-5.1342
4.59,-0.25832,4.9247,-5.183
4.62,-1.4104,3.481,-4.8915
4.65,-2.2559,2.0178,-4.2737
4.68,-2.7458,0.64474,-3.3906
4.71,-2.8923,-0.55134,-2.3409
4.74,-2.7561,-1.5115,-1.2447
4.77,-2.4272,-2.2047,-0.22244
4.8,-2.0029,-2.6261,0.62319
4.83,-1.571,-2.792,1.2211
4.86,-1.1989,-2.7358,1.5369
4.89,-0.93192,-2.5027,1.5707
4.92,-0.79547,-2.1455,1.3501
4.95,-0.79996,-1.7199,0.91992
4.98,-0.94364,-1.279,0.33537
5.01,-1.212,-0.86857,-0.34343
5.04,-1.5742,-0.52125,-1.0529
5.07,-1.9791,-0.25237,-1.7267
5.1,-2.3546,-0.057494,-2.2971
5.13,-2.6133,0.086852,-2.7001
5.16,-2.6658,0.21881,-2.8846
5.19,-2.4393,0.38337,-2.8227
5.22,-1.8984,0.62213,-2.5206
5.25,-1.0606,0.96276,-2.0233
5.28,-0.0026661,1.4101,-1.4127
5.31,1.146,1.9413,-0.79531
5.34,2.2236,2.5066,-0.28307
5.37,3.0651,3.0357,0.029324
5.4,3.5343,3.449,0.085249
5.43,3.5511,3.6718,-0.12069
5.46,3.1071,3.6479,-0.5408
5.49,2.2666,3.3512,-1.0846
5.52,1.1519,2.7904,-1.6384
5.55,-0.08253,2.0079,-2.0904
5.58,-1.2809,1.0718,-2.3527
5.61,-2.3145,0.063463,-2.378
5.64,-3.1025,-0.93808,-2.1644
5.67,-3.6195,-1.8691,-1.7505
5.7,-3.8923,-2.6905,-1.2018
5.73,-3.9849,-3.391,-0.59387
5.76,-3.9786,-3.9828,0.0042327
5.79,-3.9509,-4.4919,0.54103
5.82,-3.9569,-4.9446,0.98769
5.85,-4.0175,-5.3546,1.3371
5.88,-4.1141,-5.7136,1.5995
5.91,-4.1915,-5.9877,1.7962
5.94,-4.1672,-6.1223,1.9551
5.97,-3.9459,-6.0532,2.1074
6,-3.4384,-5.7223,2.284
6.03,-2.582,-5.0945,2.5126
6.06,-1.3597,-4.1712,2.8115
6.09,0.18503,-2.997,3.182
6.12,1.9429,-1.6582,3.6011
6.15,3.7448,-0.27149,4.0163
6.18,5.3821,1.0338,4.3483
6.21,6.6387,2.1363,4.5024
6.24,7.3302,2.9428,4.3874
6.27,7.343,3.4024,3.9406
6.3,6.6628,3.5123,3.1505
6.33,5.3853,3.3142,2.0711
6.36,3.7037,2.8828,0.82091
6.39,1.8736,2.3085,-0.43491
6.42,0.16238,1.68,-1.5176
6.45,-1.2061,1.0693,-2.2755
6.48,-2.0978,0.52313,-2.621
6.51,-2.4927,0.061845,-2.5546
6.54,-2.4815,-0.31515,-2.1663
6.57,-2.2334,-0.61995,-1.6135
6.6,-1.9454,-0.86607,-1.0793
6.63,-1.7841,-1.0609,-0.72315
6.66,-1.8397,-1.2033,-0.63637
6.69,-2.1023,-1.286,-0.81634
6.72,-2.4698,-1.3024,-1.1674
6.75,-2.7836,-1.2545,-1.5292
6.78,-2.8827,-1.1586,-1.7241
6.81,-2.6585,-1.0466,-1.6119
6.84,-2.0947,-0.96156,-1.1331
6.87,-1.2776,-0.94778,-0.32984
6.9,-0.37492,-1.0385,0.66354
6.93,0.41403,-1.2442,1.6582
6.96,0.91984,-1.5457,2.4656
6.99,1.059,-1.894,2.953
7.02,0.86593,-2.2176,3.0835
7.05,0.49071,-2.4369,2.9276
7.08,0.1605,-2.481,2.6415
7.11,0.11571,-2.3037,2.4194
7.14,0.53821,-1.8939,2.4321
7.17,1.4927,-1.2788,2.7715
7.2,2.899,-0.51792,3.4169
7.23,4.544,0.31009,4.2339
7.26,6.131,1.1237,5.0073
7.29,7.3536,1.8547,5.4989
7.32,7.9734,2.4599,5.5134
7.35,7.8794,2.9256,4.9537
7.38,7.1144,3.2645,3.8499
7.41,5.8602,3.5064,2.3538
7.44,4.3868,3.6861,0.70069
7.47,2.9812,3.8315,-0.85029
7.5,1.8755,3.9555,-2.08
7.53,1.1937,4.0534,-2.8597
7.56,0.93186,4.1065,-3.1746
7.59,0.97319,4.0891,-3.1159
7.62,1.1332,3.9781,-2.8449
7.65,1.2184,3.7603,-2.5419
7.68,1.0816,3.4374,-2.3558
7.71,0.65803,3.0257,-2.3677
7.74,-0.026281,2.5526,-2.5789
7.77,-0.87301,2.0505,-2.9236
7.8,-1.7486,1.5512,-3.2998
7.83,-2.526,1.0812,-3.6072
7.86,-3.1177,0.66072,-3.7784
7.89,-3.4896,0.30517,-3.7948
7.92,-3.6552,0.027673,-3.6829
7.95,-3.6529,-0.15822,-3.4947
7.98,-3.5183,-0.23786,-3.2805
8.01,-3.2631,-0.19771,-3.0654
8.04,-2.8681,-0.030056,-2.838
8.07,-2.2944,0.261,-2.5554
8.1,-1.509,0.65445,-2.1635
8.13,-0.51429,1.1102,-1.6245
8.16,0.62981,1.5711,-0.94133
8.19,1.8001,1.9704,-0.17028
8.22,2.826,2.2415,0.58457
8.25,3.5236,2.3299,1.1937
8.28,3.7391,2.2037,1.5354
8.31,3.3899,1.8593,1.5306
8.34,2.4893,1.3225,1.1668
8.37,1.1485,0.64315,0.50537
8.4,-0.44532,-0.11458,-0.33074
8.43,-2.0698,-0.88358,-1.1863
8.46,-3.5148,-1.605,-1.9098
8.49,-4.6239,-2.2361,-2.3878
8.52,-5.3197,-2.754,-2.5657
8.55,-5.6068,-3.1539,-2.4529
8.58,-5.5552,-3.4449,-2.1103
8.61,-5.2697,-3.6429,-1.6268
8.64,-4.8571,-3.7646,-1.0925
8.67,-4.4006,-3.8232,-0.57746
8.7,-3.9482,-3.8269,-0.1213
8.73,-3.5161,-3.7801,0.26403
8.76,-3.1037,-3.6862,0.58255
8.79,-2.7115,-3.5505,0.83895
8.82,-2.355,-3.382,1.027
8.85,-2.0677,-3.1938,1.1261
8.88,-1.8929,-3.0013,1.1084
8.91,-1.8675,-2.8192,0.95176
8.94,-2.0031,-2.6585,0.65534
8.97,-2.275,-2.5245,0.24948
9,-2.6206,-2.4165,-0.20408
9.03,-2.9525,-2.3294,-0.62307
9.06,-3.1798,-2.2559,-0.9239
9.09,-3.2329,-2.1895,-1.0433
9.12,-3.0824,-2.1271,-0.95533
9.15,-2.7464,-2.0688,-0.6776
9.18,-2.2831,-2.0178,-0.26527
9.21,-1.7711,-1.9773,0.20625
9.24,-1.2846,-1.9482,0.66364
9.27,-0.8705,-1.9264,1.0559
9.3,-0.53609,-1.902,1.3659
9.33,-0.25054,-1.8596,1.6091
9.36,0.040426,-1.7808,1.8213
9.39,0.39219,-1.6468,2.039
9.42,0.83934,-1.4409,2.2803
9.45,1.3822,-1.1511,2.5332
9.48,1.9865,-0.77033,2.7568
9.51,2.5967,-0.29663,2.8933
9.54,3.1582,0.2681,2.8901
9.57,3.6397,0.91867,2.7211
9.6,4.0484,1.6467,2.4017
9.63,4.4302,2.4394,1.9907
9.66,4.8549,3.2784,1.5766
9.69,5.3899,4.1371,1.2528
9.72,6.0697,4.9808,1.089
9.75,6.8731,5.7669,1.1062
9.78,7.7148,6.4489,1.2659
9.81,8.4565,6.9811,1.4754
9.84,8.9355,7.3258,1.6097
9.87,9.0032,7.4589,1.5443
9.9,8.5633,7.3747,1.1885
9.93,7.5986,7.0872,0.51144
9.96,6.1798,6.6276,-0.44784
9.99,4.452,6.0392,-1.5872
10.02,2.6053,5.3689,-2.7636
10.05,0.83529,4.6593,-3.824
10.08,-0.69389,3.942,-4.6359
10.11,-1.8769,3.2331,-5.11
10.14,-2.6778,2.5333,-5.211
10.17,-3.1242,1.8313,-4.9555
10.2,-3.2894,1.1102,-4.3997
10.23,-3.2693,0.35472,-3.624
10.26,-3.1605,-0.44209,-2.7184
10.29,-3.0463,-1.2738,-1.7725
10.32,-2.9903,-2.1191,-0.87128
10.35,-3.0366,-2.9434,-0.093164
10.38,-3.2113,-3.7036,0.4923
10.41,-3.5229,-4.354,0.83112
10.44,-3.9572,-4.8533,0.89607
10.47,-4.4707,-5.1709,0.70025
10.5,-4.9839,-5.2915,0.30761
10.53,-5.3826,-5.2171,-0.16546
10.56,-5.5295,-4.9673,-0.56216
10.59,-5.2891,-4.5772,-0.71195
10.62,-4.561,-4.0933,-0.46769
10.65,-3.3139,-3.569,0.25504
10.68,-1.611,-3.0582,1.4472
10.71,0.38395,-2.6103,2.9942
10.74,2.4241,-2.2642,4.6883
10.77,4.2208,-2.0445,6.2653
10.8,5.4997,-1.9585,7.4582
10.83,6.06,-1.9954,8.0555
10.86,5.8213,-2.128,7.9493
10.89,4.8452,-2.3155,7.1607
10.92,3.3263,-2.51,5.8363
10.95,1.553,-2.6618,4.2148
10.98,-0.1525,-2.7266,2.574
11.01,-1.4997,-2.6707,1.171
11.04,-2.2851,-2.4752,0.19007
11.07,-2.4249,-2.1371,-0.28785
11.1,-1.9575,-1.6685,-0.28898
11.13,-1.0187,-1.0939,0.075171
11.16,0.20146,-0.44568,0.64714
11.19,1.5083,0.24047,1.2679
11.22,2.7431,0.92988,1.8132
11.25,3.8056,1.592,2.2136
11.28,4.6555,2.202,2.4534
11.31,5.2948,2.7419,2.5529
11.34,5.7411,3.199,2.5421
11.37,6.0014,3.5661,2.4354
11.4,6.0571,3.8394,2.2176
11.43,5.8641,4.019,1.8451
11.46,5.3686,4.1078,1.2607
11.49,4.5313,4.1124,0.41885
11.52,3.3518,4.0427,-0.69097
11.55,1.8839,3.9123,-2.0284
11.58,0.23625,3.7374,-3.5012
11.61,-1.4432,3.5361,-4.9793
11.64,-2.9941,3.3262,-6.3203
11.67,-4.2748,3.1233,-7.3981
11.7,-5.1888,2.9388,-8.1276
11.73,-5.6984,2.7786,-8.477
11.76,-5.8247,2.6422,-8.4669
11.79,-5.6331,2.5228,-8.1558
11.82,-5.2117,2.4086,-7.6203
11.85,-4.6491,2.2848,-6.9339
11.88,-4.0184,2.1351,-6.1536
11.91,-3.3716,1.9454,-5.317
11.94,-2.7438,1.7048,-4.4486
11.97,-2.1641,1.4083,-3.5724
12,-1.6668,1.0573,-2.7242
12.03,-1.2977,0.65973,-1.9574
12.06,-1.1103,0.22913,-1.3395
12.09,-1.1548,-0.217,-0.93776
12.12,-1.46,-0.6597,-0.8003
12.15,-2.0175,-1.0811,-0.93644
12.18,-2.7719,-1.4669,-1.305
12.21,-3.6231,-1.8086,-1.8145
12.24,-4.4416,-2.1044,-2.3372
12.27,-5.0934,-2.3594,-2.734
12.3,-5.469,-2.5846,-2.8845
12.33,-5.5085,-2.795,-2.7135
12.36,-5.2161,-3.0073,-2.2088
12.39,-4.6597,-3.2366,-1.4231
12.42,-3.9566,-3.4945,-0.46213
12.45,-3.2465,-3.7862,0.53966
12.48,-2.6617,-4.1099,1.4482
12.51,-2.2985,-4.4556,2.1572
12.54,-2.1993,-4.8061,2.6069
12.57,-2.3464,-5.1376,2.7912
12.6,-2.6695,-5.4215,2.752
12.63,-3.0632,-5.6273,2.5642
12.66,-3.4095,-5.7247,2.3152
12.69,-3.6003,-5.6867,2.0864
12.72,-3.5546,-5.4929,1.9384
12.75,-3.2273,-5.1317,1.9044
12.78,-2.6106,-4.6028,1.9921
12.81,-1.7276,-3.9176,2.19
12.84,-0.62233,-3.0999,2.4776
12.87,0.65127,-2.1835,2.8348
12.9,2.0382,-1.2098,3.248
12.93,3.4877,-0.2233,3.711
12.96,4.9546,0.73212,4.2225
12.99,6.3961,1.6179,4.7782
13.02,7.7672,2.4037,5.3635
13.05,9.0153,3.0696,5.9457
13.08,10.077,3.6065,6.4706
13.11,10.878,4.0144,6.8639
13.14,11.339,4.3008,7.0385
13.17,11.386,4.4775,6.9087
13.2,10.965,4.5577,6.4068
13.23,10.056,4.5544,5.5018
13.26,8.6932,4.4786,4.2146
13.29,6.9652,4.3397,2.6255
13.32,5.0167,4.1456,0.87108
13.35,3.032,3.9037,-0.87174
13.38,1.2095,3.6221,-2.4126
13.41,-0.27224,3.3096,-3.5819
13.44,-1.2883,2.9765,-4.2648
13.47,-1.7943,2.6331,-4.4274
13.5,-1.8377,2.29,-4.1277
13.53,-1.55,1.9564,-3.5064
13.56,-1.1187,1.6401,-2.7587
13.59,-0.74506,1.3465,-2.0916
13.62,-0.59632,1.0793,-1.6756
13.65,-0.7644,0.83996,-1.6044
13.68,-1.2422,0.62878,-1.871
13.71,-1.9245,0.44474,-2.3692
13.74,-2.6338,0.28595,-2.9197
13.77,-3.1666,0.14982,-3.3164
13.8,-3.3473,0.033234,-3.3805
13.83,-3.0763,-0.067188,-3.0091
13.86,-2.3592,-0.15469,-2.2045
13.89,-1.3096,-0.23187,-1.0777
13.92,-0.12242,-0.30018,0.17776
13.95,0.97229,-0.35955,1.3318
13.98,1.7659,-0.40832,2.1743
14.01,2.1209,-0.44353,2.5645
14.04,2.0013,-0.46151,2.4628
14.07,1.4762,-0.45863,1.9348
14.1,0.6967,-0.43207,1.1288
14.13,-0.14682,-0.38023,0.23341
14.16,-0.87435,-0.30292,-0.57143
14.19,-1.3583,-0.20104,-1.1572
14.22,-1.5471,-0.076207,-1.4709
14.25,-1.4654,0.069695,-1.5351
14.28,-1.1922,0.23459,-1.4268
14.31,-0.82626,0.41593,-1.2422
14.34,-0.45073,0.60997,-1.0607
14.37,-0.10773,0.81087,-0.9186
14.4,0.20835,1.01,-0.80166
14.43,0.53861,1.1958,-0.65714
14.46,0.93326,1.3541,-0.42085
14.49,1.4214,1.4702,-0.048809
14.52,1.9877,1.5303,0.45742
14.55,2.5656,1.5245,1.0412
14.58,3.0485,1.4479,1.6006
14.61,3.3177,1.3026,2.0151
14.64,3.277,1.0963,2.1807
14.67,2.8837,0.84156,2.0422
14.7,2.1649,0.55278,1.6121
14.73,1.2139,0.24346,0.97046
14.76,0.16787,-0.076389,0.24426
14.79,-0.82832,-0.40172,-0.4266
14.82,-1.6595,-0.7326,-0.92689
14.85,-2.2686,-1.073,-1.1956
14.88,-2.6675,-1.4283,-1.2392
14.91,-2.9273,-1.8032,-1.1241
14.94,-3.1513,-2.1988,-0.95251
14.97,-3.4404,-2.6115,-0.82885
15,-3.8605,-3.0331,-0.82747
15.03,-4.4229,-3.4511,-0.97188
15.06,-5.0822,-3.851,-1.2312
15.09,-5.7521,-4.2182,-1.5339
15.12,-6.3332,-4.5392,-1.794
15.15,-6.7431,-4.8026,-1.9404
15.18,-6.9393,-4.9995,-1.9398
15.21,-6.9282,-5.1224,-1.8058
15.24,-6.757,-5.1644,-1.5926
15.27,-6.4941,-5.1193,-1.3748
15.3,-6.2024,-4.9809,-1.2215
15.33,-5.9167,-4.7446,-1.172
15.36,-5.6312,-4.4083,-1.223
15.39,-5.302,-3.9743,-1.3278
15.42,-4.8613,-3.4506,-1.4107
15.45,-4.2403,-2.8515,-1.3888
15.48,-3.3921,-2.1967,-1.1954
15.51,-2.3074,-1.51,-0.7973
15.54,-1.0188,-0.81725,-0.20152
15.57,0.40579,-0.14316,0.54895
15.6,1.8785,0.49036,1.3882
15.63,3.309,1.066,2.243
15.66,4.6181,1.5718,3.0463
15.69,5.7447,2.0009,3.7438
15.72,6.6443,2.3509,4.2935
15.75,7.2834,2.6228,4.6607
15.78,7.6332,2.8203,4.8129
15.81,7.6681,2.949,4.7191
15.84,7.3711,3.0162,4.3549
15.87,6.7449,3.0304,3.7144
15.9,5.8244,3.0015,2.8229
15.93,4.685,2.9399,1.7451
15.96,3.4402,2.856,0.58427
15.99,2.2273,2.7595,-0.53223
16.02,1.1816,2.6588,-1.4772
16.05,0.40696,2.5602,-2.1532
16.08,-0.049785,2.468,-2.5178
16.11,-0.21082,2.3851,-2.5959
16.14,-0.16056,2.3133,-2.4739
16.17,-0.019997,2.2541,-2.2741
16.2,0.091464,2.2086,-2.1172
16.23,0.095931,2.1778,-2.0819
16.26,-0.014072,2.1615,-2.1756
16.29,-0.16795,2.1577,-2.3257
16.32,-0.23511,2.1621,-2.3972
16.35,-0.065447,2.1676,-2.233
16.38,0.45838,2.1656,-1.7072
16.41,1.3722,2.1476,-0.77533
16.44,2.6009,2.107,0.49392
16.47,3.9584,2.0416,1.9168
16.5,5.1819,1.9549,3.227
16.53,5.9915,1.8563,4.1353
16.56,6.1619,1.7593,4.4026
16.59,5.5869,1.6794,3.9075
16.62,4.3178,1.6299,2.6879
16.65,2.5648,1.6187,0.9461
16.68,0.65781,1.6461,-0.98829
16.71,-1.0243,1.7038,-2.7281
16.74,-2.1392,1.7764,-3.9155
16.77,-2.4599,1.8448,-4.3048
16.8,-1.9288,1.8902,-3.819
16.83,-0.67074,1.8982,-2.5689
16.86,1.0342,1.8617,-0.82749
16.89,2.8143,1.7821,1.0323
16.92,4.2884,1.6678,2.6206
16.95,5.1467,1.5314,3.6153
16.98,5.2129,1.3851,3.8279
17.01,4.4732,1.2366,3.2366
17.04,3.0683,1.0866,1.9817
17.07,1.2532,0.92763,0.32558
17.1,-0.66327,0.74551,-1.4088
17.13,-2.3848,0.52276,-2.9075
17.16,-3.6834,0.24305,-3.9264
17.19,-4.4351,-0.10439,-4.3307
17.22,-4.6306,-0.52152,-4.109
17.25,-4.3608,-1,-3.3608
17.28,-3.7874,-1.5221,-2.2653
17.31,-3.1029,-2.0631,-1.0398
17.34,-2.4933,-2.5954,0.10209
17.37,-2.1077,-3.0924,0.98471
17.4,-2.0395,-3.5325,1.493
17.43,-2.3191,-3.9006,1.5816
17.46,-2.9175,-4.1896,1.272
17.49,-3.7569,-4.3987,0.64189
17.52,-4.7252,-4.5326,-0.19261
17.55,-5.6941,-4.5983,-1.0958
17.58,-6.5355,-4.6031,-1.9324
17.61,-7.1393,-4.5531,-2.5862
17.64,-7.4266,-4.452,-2.9746
17.67,-7.3603,-4.301,-3.0593
17.7,-6.9487,-4.0995,-2.8492
17.73,-6.2422,-3.8459,-2.3963
17.76,-5.3227,-3.5392,-1.7835
17.79,-4.2867,-3.1802,-1.1066
17.82,-3.2263,-2.7728,-0.45344
17.85,-2.2107,-2.3253,0.11462
17.88,-1.2751,-1.8506,0.57541
17.91,-0.41705,-1.3658,0.94879
17.94,0.39664,-0.8922,1.2888
17.97,1.2145,-0.45255,1.667
18,2.0809,-0.069436,2.1503
18.03,3.0172,0.23767,2.7796
18.06,4.009,0.45494,3.5541
18.09,5.0017,0.57624,4.4255
18.12,5.9072,0.60402,5.3032
18.15,6.619,0.54909,6.0699
18.18,7.0319,0.42899,6.6029
18.21,7.0627,0.26539,6.7973
18.24,6.6657,0.080985,6.5847
18.27,5.8421,-0.1034,5.9455
18.3,4.6406,-0.27109,4.9117
18.33,3.1509,-0.4107,3.5616
18.36,1.4924,-0.516,2.0084
18.39,-0.19971,-0.58486,0.38515
18.42,-1.789,-0.61755,-1.1714
18.45,-3.1504,-0.61496,-2.5354
18.48,-4.1821,-0.57728,-3.6049
18.51,-4.8151,-0.50344,-4.3116
18.54,-5.0202,-0.39127,-4.6289
18.57,-4.8129,-0.23837,-4.5746
18.6,-4.2531,-0.043225,-4.2098
18.63,-3.4386,0.19371,-3.6323
18.66,-2.4927,0.46935,-2.9621
18.69,-1.5451,0.77784,-2.3229
18.72,-0.70934,1.1108,-1.8202
18.75,-0.061522,1.4582,-1.5197
18.78,0.37533,1.8086,-1.4332
18.81,0.63617,2.1501,-1.514
18.84,0.80585,2.4709,-1.6651
18.87,0.99843,2.759,-1.7606
18.9,1.3281,3.0028,-1.6747
18.93,1.8782,3.1913,-1.3131
18.96,2.6759,3.3148,-0.63888
18.99,3.6802,3.3657,0.3145
19.02,4.7852,3.3394,1.4458
19.05,5.8403,3.2352,2.6051
19.08,6.6813,3.0565,3.6249
19.11,7.1656,2.8105,4.3551
19.14,7.2015,2.5078,4.6937
19.17,6.7663,2.1604,4.6058
19.2,5.907,1.781,4.1259
19.23,4.7255,1.3811,3.3444
19.26,3.3528,0.97019,2.3826
19.29,1.9194,0.55613,1.3633
19.32,0.53027,0.14512,0.38515
19.35,-0.74952,-0.25722,-0.4923
19.38,-1.8952,-0.64483,-1.2504
19.41,-2.9111,-1.0106,-1.9005
19.44,-3.8124,-1.3458,-2.4666
19.47,-4.6067,-1.6409,-2.9658
19.5,-5.2822,-1.886,-3.3962
19.53,-5.8067,-2.0722,-3.7345
19.56,-6.1367,-2.1924,-3.9443
19.59,-6.2347,-2.2423,-3.9924
19.62,-6.0872,-2.2209,-3.8663
19.65,-5.7179,-2.1303,-3.5876
19.68,-5.1889,-1.9754,-3.2135
19.71,-4.5907,-1.7633,-2.8273
19.74,-4.0205,-1.5033,-2.5172
19.77,-3.5561,-1.2061,-2.3501
19.8,-3.2321,-0.88367,-2.3484
19.83,-3.0254,-0.54909,-2.4763
19.86,-2.8562,-0.21575,-2.6405
19.89,-2.6037,0.10336,-2.7071
19.92,-2.1347,0.39669,-2.5314
19.95,-1.3377,0.65534,-1.9931
19.98,-0.15422,0.87397,-1.0282
20.01,1.4002,1.0513,0.34884
20.04,3.2308,1.1902,2.0406
20.07,5.1757,1.2962,3.8795
20.1,7.0328,1.3768,5.6561
20.13,8.5952,1.4396,7.1556
20.16,9.687,1.4907,8.1963
20.19,10.193,1.5343,8.6591
20.22,10.077,1.5719,8.5051
20.25,9.3806,1.6036,7.777
20.28,8.2139,1.6288,6.5851
20.31,6.731,1.6476,5.0834
20.34,5.1017,1.6615,3.4401
20.37,3.4838,1.6739,1.8098
20.4,2.0019,1.6896,0.31237
20.43,0.73491,1.7134,-0.9785
20.46,-0.28646,1.7493,-2.0358
20.49,-1.072,1.7989,-2.8709
20.52,-1.6586,1.8608,-3.5194
20.55,-2.0935,1.9307,-4.0241
20.58,-2.4187,2.0017,-4.4204
20.61,-2.6596,2.0659,-4.7255
20.64,-2.8188,2.1154,-4.9343
20.67,-2.8782,2.1431,-5.0213
20.7,-2.8056,2.1429,-4.9485
20.73,-2.5665,2.1099,-4.6764
20.76,-2.1376,2.0395,-4.1771
20.79,-1.5182,1.9269,-3.445
20.82,-0.73828,1.7667,-2.505
20.85,0.13943,1.5536,-1.4141
20.88,1.0245,1.283,-0.25847
20.91,1.8096,0.95271,0.85689
20.94,2.386,0.5645,1.8215
20.97,2.6604,0.12495,2.5354
21,2.5707,-0.35414,2.9248
21.03,2.097,-0.85662,2.9536
21.06,1.2664,-1.3637,2.6301
21.09,0.14994,-1.8563,2.0063
21.12,-1.1471,-2.3176,1.1705
21.15,-2.4999,-2.7344,0.23454
21.18,-3.7818,-3.0987,-0.68307
21.21,-4.8816,-3.4072,-1.4744
21.24,-5.7175,-3.6603,-2.0571
21.27,-6.2462,-3.8605,-2.3857
21.3,-6.4663,-4.0108,-2.4555
21.33,-6.4145,-4.1133,-2.3012
21.36,-6.1578,-4.1689,-1.9889
21.39,-5.7808,-4.1776,-1.6032
21.42,-5.3717,-4.1389,-1.2328
21.45,-5.0083,-4.0533,-0.95496
21.48,-4.7459,-3.9231,-0.8228
21.51,-4.6094,-3.7527,-0.8567
21.54,-4.5895,-3.5485,-1.041
21.57,-4.6451,-3.3185,-1.3266
21.6,-4.7103,-3.0712,-1.6391
21.63,-4.7057,-2.8152,-1.8906
21.66,-4.5521,-2.5583,-1.9938
21.69,-4.184,-2.3079,-1.8761
21.72,-3.5607,-2.0704,-1.4902
21.75,-2.6738,-1.8522,-0.8216
21.78,-1.549,-1.6589,0.10986
21.81,-0.24268,-1.4951,1.2524
21.84,1.1654,-1.3639,2.5293
21.87,2.5815,-1.2655,3.8469
21.9,3.9077,-1.1966,5.1043
21.93,5.0507,-1.1499,6.2005
21.96,5.9271,-1.1147,7.0417
21.99,6.4686,-1.0777,7.5462
22.02,6.6249,-1.0251,7.6501
22.05,6.3681,-0.94462,7.3127
22.08,5.6974,-0.82689,6.5243
22.11,4.6456,-0.66711,5.3127
22.14,3.2842,-0.46502,3.7493
22.17,1.7259,-0.22434,1.9502
22.2,0.11976,0.048595,0.071163
22.23,-1.3606,0.34638,-1.7069
22.26,-2.5381,0.66185,-3.1999
22.29,-3.259,0.98886,-4.2478
22.32,-3.4206,1.3224,-4.743
22.35,-2.9945,1.6578,-4.6523
22.38,-2.0372,1.9902,-4.0274
22.41,-0.68644,2.3137,-3.0001
22.44,0.86018,2.6208,-1.7607
22.47,2.3799,2.9033,-0.5234
22.5,3.6663,3.1525,0.51377
22.53,4.5687,3.3612,1.2075
22.56,5.0195,3.524,1.4955
22.59,5.0443,3.6386,1.4056
22.62,4.7502,3.7055,1.0447
22.65,4.2967,3.7269,0.56975
22.68,3.8551,3.7059,0.14915
22.71,3.5673,3.6447,-0.077413
22.74,3.5138,3.5439,-0.030124
22.77,3.698,3.4021,0.29595
22.8,4.0513,3.2164,0.83489
22.83,4.4548,2.9839,1.4709
22.86,4.7735,2.7033,2.0702
22.89,4.8904,2.3765,2.5139
22.92,4.7339,2.0094,2.7245
22.95,4.2904,1.6124,2.6781
22.98,3.6005,1.1995,2.4009
23.01,2.7401,0.78708,1.953
23.04,1.7953,0.39187,1.4034
23.07,0.8367,0.029468,0.80724
23.1,-0.097515,-0.28702,0.18951
23.13,-1.0062,-0.54777,-0.45845
23.16,-1.9163,-0.74641,-1.1699
23.19,-2.8644,-0.87988,-1.9845
23.22,-3.8746,-0.94815,-2.9264
23.25,-4.9407,-0.95395,-3.9868
23.28,-6.0172,-0.90266,-5.1146
23.31,-7.0217,-0.80231,-6.2194
23.34,-7.8485,-0.66339,-7.1851
23.37,-8.3885,-0.49836,-7.8902
23.4,-8.5499,-0.32081,-8.229
23.43,-8.2738,-0.14408,-8.1297
23.46,-7.5433,0.020269,-7.5636
23.49,-6.3825,0.16394,-6.5464
23.52,-4.8499,0.28285,-5.1328
23.55,-3.0289,0.37735,-3.4063
23.58,-1.0187,0.45154,-1.4703
23.61,1.0716,0.51186,0.55979
23.64,3.1256,0.56517,2.5604
23.67,5.0202,0.61696,4.4032
23.7,6.6291,0.66992,5.9592
23.73,7.8297,0.72341,7.1063
23.76,8.5163,0.77375,7.7425
23.79,8.6169,0.81533,7.8015
23.82,8.1113,0.84204,7.2693
23.85,7.044,0.84878,6.1952
23.88,5.5269,0.83244,4.6945
23.91,3.7301,0.79231,2.9378
23.94,1.8591,0.72982,1.1293
23.97,0.12328,0.64778,-0.5245
24,-1.2978,0.54945,-1.8472
24.03,-2.2829,0.43774,-2.7206
24.06,-2.7862,0.31487,-3.1011
24.09,-2.838,0.18235,-3.0204
24.12,-2.5307,0.041437,-2.5722
24.15,-1.9935,-0.10639,-1.8871
24.18,-1.3624,-0.25901,-1.1034
24.21,-0.75444,-0.41358,-0.34086
24.24,-0.25017,-0.5668,0.31663
24.27,0.1106,-0.71547,0.82607
24.3,0.32204,-0.85709,1.1791
24.33,0.39799,-0.99034,1.3883
24.36,0.3562,-1.1151,1.4713
24.39,0.20686,-1.2323,1.4391
24.42,-0.05102,-1.343,1.292
24.45,-0.42474,-1.4483,1.0235
24.48,-0.91716,-1.5481,0.63097
24.51,-1.515,-1.6417,0.12676
24.54,-2.1811,-1.7275,-0.45353
24.57,-2.8551,-1.804,-1.0512
24.6,-3.4633,-1.8701,-1.5931
24.63,-3.9347,-1.9261,-2.0086
24.66,-4.2211,-1.9734,-2.2477
24.69,-4.3118,-2.0142,-2.2976
24.72,-4.2408,-2.0505,-2.1903
24.75,-4.082,-2.0834,-1.9987
24.78,-3.9327,-2.1118,-1.8208
24.81,-3.8895,-2.1323,-1.7572
24.84,-4.0231,-2.1391,-1.884
24.87,-4.3565,-2.1252,-2.2313
24.9,-4.8546,-2.0836,-2.7711
24.93,-5.4258,-2.0087,-3.4171
24.96,-5.9369,-1.898,-4.0389
24.99,-6.2371,-1.7522,-4.4848
25.02,-6.1861,-1.5757,-4.6105
25.05,-5.6808,-1.3752,-4.3056
25.08,-4.6749,-1.1593,-3.5156
25.11,-3.1887,-0.93672,-2.252
25.14,-1.3082,-0.71542,-0.59274
25.17,0.82597,-0.50193,1.3279
25.2,3.0363,-0.30129,3.3376
25.23,5.131,-0.11721,5.2482
25.26,6.9272,0.047504,6.8797
25.29,8.2727,0.19069,8.082
25.32,9.063,0.31083,8.7522
25.35,9.254,0.40729,8.8468
25.38,8.8663,0.48084,8.3855
25.41,7.982,0.53405,7.4479
25.44,6.7336,0.57143,6.1621
25.47,5.2853,0.59907,4.6862
25.5,3.8093,0.62386,3.1854
25.53,2.4607,0.6523,1.8084
25.56,1.3553,0.68929,0.66601
25.59,0.55491,0.73711,-0.1822
25.62,0.063078,0.79501,-0.73193
25.65,-0.16705,0.85933,-1.0264
25.68,-0.21465,0.92436,-1.139
25.71,-0.16693,0.98356,-1.1505
25.74,-0.094593,1.0308,-1.1254
25.77,-0.03326,1.0616,-1.0949
25.8,0.024083,1.0736,-1.0495
25.83,0.12159,1.0668,-0.94525
25.86,0.32326,1.0434,-0.7201
25.89,0.68836,1.0066,-0.31821
25.92,1.2465,0.96066,0.28585
25.95,1.9792,0.91001,1.0692
25.98,2.8136,0.85888,1.9547
26.01,3.6302,0.81132,2.8189
26.04,4.2843,0.77103,3.5133
26.07,4.6344,0.74127,3.8931
26.1,4.5724,0.72454,3.8478
26.13,4.0467,0.72211,3.3246
26.16,3.0745,0.73353,2.341
26.19,1.7383,0.75637,0.98195
26.22,0.17115,0.78624,-0.61509
26.25,-1.4683,0.81734,-2.2856
26.28,-3.022,0.84345,-3.8654
26.31,-4.3562,0.85923,-5.2154
26.34,-5.3761,0.8614,-6.2374
26.37,-6.0305,0.84964,-6.8801
26.4,-6.3083,0.82685,-7.1351
26.43,-6.2278,0.79853,-7.0263
26.46,-5.8256,0.77171,-6.5973
26.49,-5.1472,0.75334,-5.9005
26.52,-4.242,0.74872,-4.9907
26.55,-3.1634,0.76042,-3.9239
26.58,-1.972,0.78774,-2.7597
26.61,-0.73815,0.8271,-1.5652
26.64,0.45704,0.87294,-0.4159
26.67,1.5261,0.91914,0.60695
26.7,2.3838,0.96031,1.4235
26.73,2.9594,0.99281,1.9666
26.76,3.2082,1.0151,2.193
26.79,3.1215,1.0278,2.0936
26.82,2.7299,1.0327,1.6972
26.85,2.1006,1.0319,1.0687
26.88,1.3278,1.0272,0.30061
26.91,0.51905,1.0192,-0.50015
26.94,-0.22027,1.0073,-1.2276
26.97,-0.80118,0.98957,-1.7908
27,-1.1614,0.96318,-2.1246
27.03,-1.2706,0.92482,-2.1954
27.06,-1.1305,0.87099,-2.0015
27.09,-0.77017,0.79831,-1.5685
27.12,-0.23917,0.70366,-0.94283
27.15,0.40146,0.58443,-0.18298
27.18,1.0873,0.43884,0.64843
27.21,1.7574,0.2664,1.491
27.24,2.3598,0.068441,2.2913
27.27,2.8533,-0.15147,3.0048
27.3,3.2092,-0.38738,3.5966
27.33,3.4093,-0.63122,4.0405
27.36,3.4436,-0.87357,4.3172
27.39,3.3079,-1.1049,4.4127
27.42,3.0004,-1.3166,4.3169
27.45,2.521,-1.5025,4.0235
27.48,1.872,-1.6593,3.5312
27.51,1.0602,-1.7864,2.8467
27.54,0.10166,-1.8859,1.9875
27.57,-0.97476,-1.9605,0.98573
27.6,-2.1242,-2.0132,-0.11095
27.63,-3.2862,-2.0458,-1.2404
27.66,-4.3895,-2.0585,-2.331
27.69,-5.3604,-2.0503,-3.3101
27.72,-6.1336,-2.0199,-4.1137
27.75,-6.6641,-1.9668,-4.6972
27.78,-6.9345,-1.8926,-5.0419
27.81,-6.9585,-1.8011,-5.1574
27.84,-6.7756,-1.6987,-5.0768
27.87,-6.4408,-1.5934,-4.8475
27.9,-6.0092,-1.4926,-4.5166
27.93,-5.5205,-1.4024,-4.118
27.96,-4.9885,-1.3257,-3.6628
27.99,-4.3978,-1.2618,-3.136
28.02,-3.7099,-1.2064,-2.5035
28.05,-2.8781,-1.1534,-1.7246
28.08,-1.8667,-1.0961,-0.77065
28.11,-0.67059,-1.0288,0.35821
28.14,0.67238,-0.94867,1.621
28.17,2.0781,-0.85586,2.934
28.2,3.4255,-0.75337,4.1789
28.23,4.5759,-0.646,5.2219
28.26,5.399,-0.53905,5.938
28.29,5.7979,-0.43697,6.2349
28.32,5.7294,-0.34259,6.072
28.35,5.2124,-0.25692,5.4693
28.38,4.3246,-0.17959,4.5042
28.41,3.188,-0.10972,3.2977
28.44,1.9471,-0.046821,1.9939
28.47,0.74581,0.0086416,0.73717
28.5,-0.29221,0.055157,-0.34737
28.53,-1.0758,0.090668,-1.1665
28.56,-1.5504,0.11344,-1.6639
28.59,-1.6952,0.12302,-1.8182
28.62,-1.5159,0.12089,-1.6368
28.65,-1.0383,0.11067,-1.1489
28.68,-0.30314,0.097719,-0.40086
28.71,0.63478,0.088178,0.5466
28.74,1.7057,0.087956,1.6178
28.77,2.8238,0.10175,2.7221
28.8,3.8892,0.13249,3.7567
28.83,4.7949,0.18137,4.6135
28.86,5.4389,0.24828,5.1906
28.89,5.7395,0.33254,5.407
28.92,5.6495,0.43354,5.2159
28.95,5.1661,0.55112,4.6149
28.98,4.3326,0.68537,3.6472
29.01,3.2308,0.83609,2.3947
29.04,1.9658,1.002,0.96379
29.07,0.64648,1.18,-0.53349
29.1,-0.63203,1.3649,-1.9969
29.13,-1.8003,1.5497,-3.35
29.16,-2.8169,1.7267,-4.5436
29.19,-3.662,1.8882,-5.5502
29.22,-4.3238,2.0285,-6.3523
29.25,-4.7843,2.1442,-6.9285
29.28,-5.0092,2.2348,-7.244
29.31,-4.9467,2.3024,-7.2492
29.34,-4.537,2.3501,-6.8871
29.37,-3.7302,2.381,-6.1112
29.4,-2.5088,2.3967,-4.9055
29.43,-0.90705,2.3968,-3.3039
29.46,0.97898,2.3787,-1.3997
29.49,2.9945,2.3385,0.656
29.52,4.9441,2.2724,2.6717
29.55,6.6209,2.178,4.4429
29.58,7.8416,2.0555,5.7861
29.61,8.478,1.9081,6.5699
29.64,8.4799,1.7418,6.7381
29.67,7.8824,1.5638,6.3186
29.7,6.7972,1.3816,5.4156
29.73,5.3903,1.2007,4.1896
29.76,3.8514,1.024,2.8275
29.79,2.362,0.8509,1.5111
29.82,1.0686,0.67825,0.39034
29.85,0.065358,0.50104,-0.43568
29.88,-0.61099,0.31409,-0.92508
29.91,-0.97648,0.11348,-1.09
29.94,-1.0874,-0.10234,-0.98504
29.97,-1.0244,-0.33211,-0.69229
30,-0.8772,-0.57191,-0.30529
30.03,-0.73182,-0.81593,0.084109
30.06,-0.66196,-1.0574,0.39543
30.09,-0.7239,-1.2895,0.56565
30.12,-0.95407,-1.5064,0.55229
30.15,-1.3683,-1.7029,0.33462
30.18,-1.962,-1.8752,-0.086769
30.21,-2.712,-2.0204,-0.69168
30.24,-3.5796,-2.1359,-1.4437
30.27,-4.5153,-2.2198,-2.2955
30.3,-5.466,-2.2708,-3.1951
30.33,-6.3811,-2.2883,-4.0927
30.36,-7.2188,-2.2727,-4.946
30.39,-7.9483,-2.2258,-5.7225
30.42,-8.5483,-2.1504,-6.3979
30.45,-9.0019,-2.0508,-6.9511
30.48,-9.2885,-1.9315,-7.357
30.51,-9.3779,-1.7974,-7.5805
30.54,-9.2272,-1.6531,-7.5741
30.57,-8.7846,-1.5025,-7.282
30.6,-8.0002,-1.3491,-6.6511
30.63,-6.8423,-1.1959,-5.6464
30.66,-5.3145,-1.0458,-4.2686
30.69,-3.4699,-0.9021,-2.5678
30.72,-1.4163,-0.76814,-0.64814
30.75,0.69045,-0.64752,1.338
30.78,2.6654,-0.54349,3.2089
30.81,4.3228,-0.45839,4.7812
30.84,5.508,-0.39313,5.9011
30.87,6.1261,-0.34675,6.4729
30.9,6.1599,-0.31636,6.4762
30.93,5.6734,-0.29748,5.9709
30.96,4.7993,-0.28467,5.084
30.99,3.7134,-0.27239,3.9857
31.02,2.601,-0.25589,2.8569
31.05,1.6252,-0.23199,1.8572
31.08,0.90036,-0.19944,1.0998
31.11,0.48001,-0.15903,0.63904
31.14,0.35752,-0.1133,0.47082
31.17,0.47968,-0.065876,0.54556
31.2,0.76765,-0.020809,0.78846
31.23,1.1394,0.018208,1.1212
31.26,1.5281,0.048421,1.4796
31.29,1.8919,0.068402,1.8235
31.32,2.2155,0.078161,2.1374
31.35,2.5024,0.07901,2.4233
31.38,2.7638,0.073229,2.6905
31.41,3.0073,0.063626,2.9437
31.44,3.2284,0.05306,3.1754
31.47,3.4081,0.044052,3.3641
31.5,3.5158,0.038527,3.4772
31.53,3.516,0.037747,3.4782
31.56,3.3775,0.042424,3.3351
31.59,3.0808,0.052989,3.0278
31.62,2.6227,0.069916,2.5528
31.65,2.018,0.094014,1.9239
31.68,1.2979,0.12658,1.1713
31.71,0.50717,0.16932,0.33785
31.74,-0.30025,0.22405,-0.5243
31.77,-1.0645,0.29215,-1.3566
31.8,-1.7233,0.374,-2.0973
31.83,-2.2167,0.46838,-2.6851
31.86,-2.492,0.57212,-3.0641
31.89,-2.5107,0.68013,-3.1908
31.92,-2.257,0.78576,-3.0427
31.95,-1.7447,0.8815,-2.6262
31.98,-1.0214,0.95998,-1.9814
32.01,-0.16746,1.0149,-1.1823
32.04,0.71201,1.0418,-0.32976
32.07,1.5014,1.0387,0.46272
32.1,2.0936,1.0062,1.0874
32.13,2.4096,0.94705,1.4626
32.16,2.415,0.86603,1.5489
32.19,2.1278,0.76899,1.3589
32.22,1.6176,0.66249,0.95507
32.25,0.99213,0.55323,0.4389
32.28,0.37765,0.4478,-0.070155
32.31,-0.10631,0.35239,-0.4587
32.34,-0.36994,0.27253,-0.64248
32.37,-0.36998,0.21281,-0.5828
32.4,-0.11655,0.1764,-0.29295
32.43,0.33111,0.16459,0.16653
32.46,0.87858,0.17635,0.70223
32.49,1.4162,0.2082,1.208
32.52,1.8405,0.25438,1.5861
32.55,2.0721,0.3075,1.7646
32.58,2.0671,0.35956,1.7075
32.61,1.82,0.40322,1.4168
32.64,1.3593,0.43297,0.92634
32.67,0.7372,0.44602,0.29118
32.7,0.017137,0.44264,-0.42551
32.73,-0.73765,0.42587,-1.1635
32.76,-1.4726,0.40066,-1.8733
32.79,-2.146,0.37267,-2.5187
32.82,-2.7291,0.34701,-3.0761
32.85,-3.2033,0.32723,-3.5306
32.88,-3.5566,0.31481,-3.8714
32.91,-3.7796,0.30915,-4.0888
32.94,-3.864,0.30816,-4.1722
32.97,-3.8017,0.30902,-4.1107
33,-3.5867,0.30909,-3.8958
33.03,-3.2165,0.30655,-3.523
33.06,-2.6952,0.3007,-2.9959
33.09,-2.0349,0.29182,-2.3267
33.12,-1.2574,0.2808,-1.5382
33.15,-0.39492,0.26861,-0.66353
33.18,0.51069,0.2558,0.25489
33.21,1.4086,0.24227,1.1663
33.24,2.2413,0.22722,2.0141
33.27,2.9487,0.20935,2.7393
33.3,3.4726,0.18715,3.2855
33.33,3.7638,0.15916,3.6047
33.36,3.7885,0.12414,3.6643
33.39,3.5347,0.081118,3.4536
33.42,3.0176,0.029354,2.9883
33.45,2.2802,-0.031619,2.3118
33.48,1.3915,-0.10187,1.4933
33.51,0.43956,-0.18083,0.62039
33.54,-0.47801,-0.26691,-0.2111
33.57,-1.2663,-0.35731,-0.90897
33.6,-1.8448,-0.44798,-1.3968
33.63,-2.1579,-0.53399,-1.6239
33.66,-2.1814,-0.61021,-1.5711
33.69,-1.925,-0.67234,-1.2527
33.72,-1.4312,-0.71785,-0.7133
33.75,-0.76908,-0.74666,-0.022424
33.78,-0.027241,-0.76123,0.73399
33.81,0.69611,-0.76607,1.4622
33.84,1.3026,-0.76647,2.069
33.87,1.7028,-0.76709,2.4699
33.9,1.8252,-0.77054,2.5957
33.93,1.6229,-0.77651,2.3994
33.96,1.08,-0.78172,1.8617
33.99,0.21547,-0.78084,0.9963
34.02,-0.91571,-0.768,-0.14771
34.05,-2.2247,-0.73871,-1.4859
34.08,-3.5949,-0.6914,-2.9035
34.11,-4.893,-0.62819,-4.2648
34.14,-5.9824,-0.55456,-5.4279
34.17,-6.7397,-0.47803,-6.2617
34.2,-7.0707,-0.40607,-6.6647
34.23,-6.9238,-0.34392,-6.5798
34.26,-6.2983,-0.29307,-6.0052
34.29,-5.2467,-0.25076,-4.9959
34.32,-3.8684,-0.2108,-3.6576
34.35,-2.2981,-0.16563,-2.1325
34.38,-0.68759,-0.10885,-0.57873
34.41,0.81376,-0.03773,0.85149
34.44,2.0784,0.045319,2.0331
34.47,3.0164,0.1326,2.8838
34.5,3.5859,0.21258,3.3733
34.53,3.7955,0.27256,3.5229
34.56,3.7007,0.30183,3.3988
34.59,3.3924,0.29446,3.098
34.62,2.9821,0.25094,2.7312
34.65,2.5837,0.17815,2.4056
34.68,2.2963,0.087702,2.2086
34.71,2.1897,-0.006983,2.1967
34.74,2.2946,-0.093913,2.3886
34.77,2.5998,-0.16531,2.7651
34.8,3.0549,-0.21906,3.2739
34.83,3.5797,-0.25854,3.8383
34.86,4.0781,-0.29082,4.369
34.89,4.453,-0.32388,4.7769
34.92,4.6213,-0.36364,4.9849
34.95,4.5255,-0.41166,4.9371
34.98,4.1403,-0.46429,4.6046
35.01,3.4738,-0.5134,3.9872
35.04,2.5629,-0.54851,3.1115
35.07,1.4657,-0.55974,2.0254
35.1,0.25153,-0.54064,0.79217
35.13,-1.007,-0.49022,-0.51678
35.16,-2.2406,-0.41344,-1.8272
35.19,-3.3858,-0.32025,-3.0656
35.22,-4.385,-0.22328,-4.1617
35.25,-5.1844,-0.13495,-5.0494
35.28,-5.7335,-0.064707,-5.6687
35.31,-5.9862,-0.017096,-5.9691
35.34,-5.9059,0.0087718,-5.9146
35.37,-5.4728,0.018492,-5.4913
35.4,-4.6938,0.020592,-4.7144
35.43,-3.6094,0.02427,-3.6337
35.46,-2.2977,0.037289,-2.335
35.49,-0.86985,0.064532,-0.93438
35.52,0.54068,0.10749,0.43318
35.55,1.7966,0.1647,1.6319
35.58,2.7779,0.23276,2.5452
35.61,3.403,0.3077,3.0953
35.64,3.6425,0.38606,3.2564
35.67,3.5256,0.46561,3.06
35.7,3.1333,0.54543,2.5879
35.73,2.5827,0.62549,1.9572
35.76,2.0029,0.70606,1.2968
35.79,1.5101,0.78703,0.72311
35.82,1.1857,0.86749,0.31821
35.85,1.0625,0.94566,0.11682
35.88,1.1229,1.0191,0.10377
35.91,1.3075,1.085,0.22243
35.94,1.5325,1.1409,0.39159
35.97,1.711,1.1846,0.52633
36,1.7721,1.2146,0.55758
36.03,1.6757,1.2298,0.44595
36.06,1.4166,1.2298,0.18679
36.09,1.021,1.2146,-0.19365
36.12,0.53576,1.1847,-0.64894
36.15,0.014534,1.141,-1.1264
36.18,-0.49497,1.085,-1.5799
36.21,-0.95888,1.0187,-1.9776
36.24,-1.3588,0.94456,-2.3033
36.27,-1.6872,0.86468,-2.5518
36.3,-1.9392,0.78062,-2.7198
36.33,-2.1044,0.69288,-2.7972
36.36,-2.1608,0.60071,-2.7615
36.39,-2.0761,0.50229,-2.5784
36.42,-1.8136,0.39533,-2.2089
36.45,-1.3434,0.27796,-1.6214
36.48,-0.65627,0.14967,-0.80594
36.51,0.22667,0.012007,0.21467
36.54,1.2483,-0.13116,1.3794
36.57,2.3186,-0.27402,2.5926
36.6,3.3257,-0.40981,3.7355
36.63,4.153,-0.53213,4.6851
36.66,4.6989,-0.6363,5.3352
36.69,4.8944,-0.7204,5.6148
36.72,4.7152,-0.78558,5.5008
36.75,4.1857,-0.83566,5.0214
36.78,3.373,-0.87598,4.249
36.81,2.3741,-0.91189,3.2859
36.84,1.2982,-0.94721,2.2454
36.87,0.2484,-0.98316,1.2316
36.9,-0.6942,-1.0181,0.32387
36.93,-1.4799,-1.0479,-0.43197
36.96,-2.093,-1.0674,-1.0255
36.99,-2.5481,-1.0721,-1.4761
37.02,-2.8812,-1.0592,-1.822
37.05,-3.1382,-1.0293,-2.1089
37.08,-3.3644,-0.98613,-2.3782
37.11,-3.5957,-0.93609,-2.6596
37.14,-3.854,-0.88668,-2.9673
37.17,-4.1451,-0.84478,-3.3003
37.2,-4.4609,-0.81487,-3.6461
37.23,-4.7823,-0.79789,-3.9844
37.26,-5.0828,-0.79087,-4.2919
37.29,-5.332,-0.78757,-4.5445
37.32,-5.4989,-0.77976,-4.7191
37.35,-5.5533,-0.75919,-4.7941
37.38,-5.4689,-0.71939,-4.7495
37.41,-5.2257,-0.65717,-4.5685
37.44,-4.8128,-0.57343,-4.2394
37.47,-4.2323,-0.473,-3.7593
37.5,-3.5012,-0.36368,-3.1376
37.53,-2.653,-0.25468,-2.3983
37.56,-1.7359,-0.15477,-1.5812
37.59,-0.80918,-0.070528,-0.73865
37.62,0.064233,-0.0050774,0.069311
37.65,0.82583,0.042471,0.78336
37.68,1.4306,0.076741,1.3539
37.71,1.8544,0.10506,1.7493
37.74,2.0982,0.13586,1.9624
37.77,2.1889,0.17686,2.0121
37.8,2.1748,0.2333,1.9415
37.83,2.1179,0.30678,1.8111
37.86,2.0843,0.39464,1.6896
37.89,2.1326,0.49037,1.6422
37.92,2.3053,0.58472,1.7206
37.95,2.6214,0.66745,1.954
37.98,3.0741,0.72936,2.3447
38.01,3.6316,0.76409,2.8675
38.04,4.2416,0.76943,3.4722
38.07,4.8388,0.74778,4.091
38.1,5.3521,0.70559,4.6465
38.13,5.7138,0.65199,5.0618
38.16,5.8661,0.5969,5.2692
38.19,5.7675,0.54892,5.2186
38.22,5.397,0.51362,4.8834
38.25,4.7572,0.49259,4.2647
38.28,3.8756,0.4834,3.3922
38.31,2.8039,0.48051,2.3234
38.34,1.6162,0.47692,1.1393
38.37,0.40378,0.46603,-0.062257
38.4,-0.73224,0.44339,-1.1756
38.43,-1.6908,0.40775,-2.0986
38.46,-2.3829,0.36132,-2.7442
38.49,-2.7434,0.30913,-3.0525
38.52,-2.7422,0.25762,-2.9998
38.55,-2.391,0.21305,-2.604
38.58,-1.745,0.17992,-1.9249
38.61,-0.89817,0.16,-1.0582
38.64,0.028464,0.15205,-0.12359
38.67,0.90335,0.15232,0.75104
38.7,1.6039,0.15566,1.4483
38.73,2.0355,0.15693,1.8786
38.76,2.1464,0.15221,1.9942
38.79,1.9358,0.13973,1.7961
38.82,1.4537,0.12005,1.3336
38.85,0.79164,0.095757,0.69588
38.88,0.06688,0.070633,-0.0037539
38.91,-0.59826,0.048641,-0.6469
38.94,-1.0971,0.032997,-1.1301
38.97,-1.3564,0.025543,-1.382
39,-1.3477,0.026529,-1.3742
39.03,-1.0905,0.034799,-1.1253
39.06,-0.64793,0.048245,-0.69617
39.09,-0.11398,0.064359,-0.17834
39.12,0.40232,0.080706,0.32162
39.15,0.7952,0.09522,0.69998
39.18,0.97838,0.10628,0.8721
39.21,0.89743,0.1126,0.78483
39.24,0.53649,0.11314,0.42335
39.27,-0.08109,0.10694,-0.18803
39.3,-0.89747,0.093219,-0.99069
39.33,-1.8292,0.071487,-1.9007
39.36,-2.7785,0.041849,-2.8203
39.39,-3.6451,0.0052425,-3.6503
39.42,-4.3377,-0.03641,-4.3013
39.45,-4.7829,-0.080251,-4.7026
39.48,-4.9321,-0.12276,-4.8093
39.51,-4.7652,-0.16022,-4.605
39.54,-4.2921,-0.18934,-4.1028
39.57,-3.5506,-0.20789,-3.3427
39.6,-2.6025,-0.21519,-2.3873
39.63,-1.5277,-0.21243,-1.3153
39.66,-0.4166,-0.20274,-0.21385
39.69,0.63892,-0.19091,0.82983
39.72,1.5541,-0.18275,1.7368
39.75,2.2596,-0.18431,2.444
39.78,2.7088,-0.20083,2.9096
39.81,2.8816,-0.23571,3.1173
39.84,2.7866,-0.28958,3.0762
39.87,2.4594,-0.35974,2.8191
39.9,1.9572,-0.44004,2.3973
39.93,1.3519,-0.52143,1.8733
39.96,0.72009,-0.59305,1.3131
39.99,0.1333,-0.64397,0.77727
40.02,-0.35148,-0.66507,0.31359
40.05,-0.69903,-0.65098,-0.048043
40.08,-0.89984,-0.60144,-0.2984
40.11,-0.97023,-0.52185,-0.44838
40.14,-0.94819,-0.42274,-0.52545
40.17,-0.88572,-0.31819,-0.56753
40.2,-0.83865,-0.22333,-0.61532
40.23,-0.85562,-0.15152,-0.7041
40.26,-0.96825,-0.11168,-0.85657
40.29,-1.1842,-0.10644,-1.0778
40.32,-1.4846,-0.13152,-1.3531
40.35,-1.8264,-0.17667,-1.6497
40.38,-2.1497,-0.22777,-1.9219
40.41,-2.3882,-0.26997,-2.1183
40.44,-2.4816,-0.29094,-2.1907
40.47,-2.3867,-0.28361,-2.1031
40.5,-2.0859,-0.24778,-1.8381
40.53,-1.5907,-0.19011,-1.4006
40.56,-0.94008,-0.12261,-0.81746
40.59,-0.19353,-0.059903,-0.13363
40.62,0.579,-0.015858,0.59486
40.65,1.3087,-0.00047254,1.3092
40.68,1.9386,-0.017613,1.9562
40.71,2.4305,-0.064159,2.4947
40.74,2.769,-0.13071,2.8997
40.77,2.9591,-0.20368,3.1628
40.8,3.0217,-0.26819,3.2898
40.83,2.9856,-0.31123,3.2968
40.86,2.8803,-0.32426,3.2046
40.89,2.7293,-0.30474,3.034
40.92,2.5463,-0.25633,2.8026
40.95,2.3346,-0.18773,2.5224
40.98,2.0895,-0.1106,2.2001
41.01,1.8012,-0.036842,1.838
41.04,1.4597,0.02389,1.4358
41.07,1.0583,0.066158,0.99214
41.1,0.59589,0.089656,0.50623
41.13,0.078227,0.099026,-0.020799
41.16,-0.48218,0.10264,-0.58482
41.19,-1.0666,0.11064,-1.1773
41.22,-1.6509,0.13272,-1.7836
41.25,-2.2058,0.17597,-2.3818
41.28,-2.6976,0.24335,-2.941
41.31,-3.089,0.33296,-3.422
41.34,-3.3415,0.4382,-3.7797
41.37,-3.4185,0.54886,-3.9673
41.4,-3.2907,0.65285,-3.9436
41.43,-2.9422,0.73823,-3.6804
41.46,-2.3755,0.79527,-3.1708
41.49,-1.6161,0.81808,-2.4342
41.52,-0.7129,0.80557,-1.5185
41.55,0.26515,0.76162,-0.49647
41.58,1.2363,0.69438,0.5419
41.61,2.1166,0.61482,1.5018
41.64,2.8325,0.53492,2.2975
41.67,3.3315,0.46571,2.8658
41.7,3.5909,0.41551,3.1754
41.73,3.6211,0.38879,3.2323
41.76,3.4627,0.38566,3.077
41.79,3.1786,0.40224,2.7763
41.82,2.8422,0.43156,2.4106
41.85,2.5234,0.46503,2.0584
41.88,2.2758,0.49398,1.7818
41.91,2.1271,0.51112,1.616
41.94,2.0751,0.51159,1.5635
41.97,2.0889,0.49353,1.5954
42,2.116,0.45806,1.658
42.03,2.0933,0.40884,1.6845
42.06,1.9596,0.35133,1.6083
42.09,1.6683,0.29174,1.3766
42.12,1.1969,0.23619,0.96075
42.15,0.5527,0.1898,0.3629
42.18,-0.22683,0.15608,-0.38291
42.21,-1.0781,0.13647,-1.2146
42.24,-1.92,0.13018,-2.0502
42.27,-2.665,0.13422,-2.7992
42.3,-3.2309,0.14369,-3.3746
42.33,-3.5526,0.15239,-3.705
42.36,-3.5903,0.15358,-3.7439
42.39,-3.3352,0.14096,-3.4761
42.42,-2.8102,0.10971,-2.9199
42.45,-2.0669,0.057437,-2.1243
42.48,-1.1778,-0.015213,-1.1626
42.51,-0.2276,-0.10437,-0.12324
42.54,0.69848,-0.2033,0.90179
42.57,1.5246,-0.30342,1.8281
42.6,2.1929,-0.39561,2.5885
42.63,2.6679,-0.47186,3.1398
42.66,2.9387,-0.52671,3.4654
42.69,3.0151,-0.55833,3.5735
42.72,2.9229,-0.56884,3.4918
42.75,2.6957,-0.56395,3.2596
42.78,2.3671,-0.5518,2.9189
42.81,1.9649,-0.54129,2.5062
42.84,1.5065,-0.54019,2.0467
42.87,0.99841,-0.55351,1.5519
42.9,0.4385,-0.58235,1.0208
42.93,-0.17917,-0.62351,0.44434
42.96,-0.85861,-0.67004,-0.18857
42.99,-1.5963,-0.71245,-0.8838
43.02,-2.3769,-0.74056,-1.6363
43.05,-3.172,-0.74543,-2.4266
43.08,-3.9412,-0.72115,-3.2201
43.11,-4.636,-0.66615,-3.9698
43.14,-5.2055,-0.58368,-4.6218
43.17,-5.6038,-0.48143,-5.1223
43.2,-5.7957,-0.3705,-5.4252
43.23,-5.7626,-0.26353,-5.4991
43.26,-5.5049,-0.17274,-5.3322
43.29,-5.0429,-0.10784,-4.9351
43.32,-4.4145,-0.074389,-4.3401
43.35,-3.6711,-0.072815,-3.5983
43.38,-2.8713,-0.098265,-2.7731
43.41,-2.0747,-0.14139,-1.9333
43.44,-1.3343,-0.18992,-1.1444
43.47,-0.69155,-0.23082,-0.46073
43.5,-0.17112,-0.25265,0.081532
43.53,0.2209,-0.24767,0.46857
43.56,0.49685,-0.21335,0.7102
43.59,0.68465,-0.15298,0.83764
43.62,0.82273,-0.07511,0.89784
43.65,0.95321,0.0079814,0.94522
43.68,1.1143,0.082588,1.0317
43.71,1.3334,0.13625,1.1971
43.74,1.6209,0.16023,1.4607
43.77,1.9678,0.15133,1.8165
43.8,2.3455,0.11263,2.2329
43.83,2.7096,0.053001,2.6566
43.86,3.0066,-0.014546,3.0212
43.89,3.1831,-0.075316,3.2584
43.92,3.195,-0.11578,3.3108
43.95,3.0171,-0.12616,3.1432
43.98,2.6484,-0.10229,2.7507
44.01,2.1158,-0.046386,2.1622
44.04,1.4717,0.033494,1.4382
44.07,0.78799,0.12505,0.66294
44.1,0.14666,0.21415,-0.067486
44.13,-0.37219,0.28751,-0.6597
44.16,-0.70236,0.33521,-1.0376
44.19,-0.80195,0.35235,-1.1543
44.22,-0.66024,0.33988,-1.0001
44.25,-0.29991,0.3042,-0.6041
44.28,0.2259,0.25577,-0.029872
44.31,0.8413,0.20711,0.6342
44.34,1.459,0.17032,1.2886
44.37,1.9931,0.15494,1.8382
44.4,2.3723,0.16617,2.2061
44.43,2.5492,0.20399,2.3452
44.46,2.5068,0.26315,2.2436
44.49,2.2592,0.33416,1.9251
44.52,1.8473,0.40489,1.4424
44.55,1.3303,0.46274,0.86757
44.58,0.77463,0.49681,0.27782
44.61,0.24253,0.49981,-0.25728
44.64,-0.21771,0.46937,-0.68708
44.67,-0.57817,0.40855,-0.98672
44.7,-0.83313,0.32536,-1.1585
44.73,-0.99637,0.2315,-1.2279
44.76,-1.0946,0.14037,-1.235
44.79,-1.1588,0.064838,-1.2236
44.82,-1.215,0.015062,-1.2301
44.85,-1.2773,-0.0032492,-1.2741
44.88,-1.3434,0.010257,-1.3537
44.91,-1.3951,0.050605,-1.4457
44.94,-1.4021,0.10849,-1.5106
44.97,-1.3296,0.17202,-1.5016
45,-1.1469,0.22898,-1.3759
45.03,-0.83631,0.26899,-1.1053
45.06,-0.39891,0.28534,-0.68425
45.09,0.14228,0.27613,-0.13385
45.12,0.74409,0.24432,0.49976
45.15,1.3488,0.19706,1.1518
45.18,1.8931,0.14405,1.749
45.21,2.3178,0.095595,2.2222
45.24,2.5782,0.060589,2.5176
45.27,2.6511,0.044784,2.6063
45.3,2.5387,0.049752,2.4889
45.33,2.2679,0.072646,2.1953
45.36,1.8852,0.1068,1.7784
45.39,1.4481,0.143,1.3051
45.42,1.0153,0.17124,0.84411
45.45,0.63621,0.18257,0.45364
45.48,0.34261,0.17071,0.1719
45.51,0.14435,0.13324,0.011113
45.54,0.028819,0.071999,-0.04318
45.57,-0.034963,-0.0071458,-0.027817
45.6,-0.088746,-0.095337,0.0065911
45.63,-0.17545,-0.18224,0.006793
45.66,-0.32949,-0.25786,-0.07163
45.69,-0.56891,-0.31423,-0.25469
45.72,-0.89103,-0.34686,-0.54417
45.75,-1.2722,-0.35545,-0.91678
45.78,-1.6722,-0.34391,-1.3282
45.81,-2.0412,-0.31952,-1.7216
45.84,-2.3297,-0.29147,-2.0383
45.87,-2.4976,-0.26898,-2.2286
45.9,-2.5209,-0.25945,-2.2615
45.93,-2.3966,-0.26687,-2.1297
45.96,-2.1416,-0.29103,-1.8506
45.99,-1.7893,-0.3275,-1.4618
46.02,-1.383,-0.36862,-1.0143
46.05,-0.9674,-0.40513,-0.56227
46.08,-0.58181,-0.42822,-0.15359
46.11,-0.25416,-0.43154,0.17737
46.14,0.0013505,-0.41263,0.41398
46.17,0.18369,-0.37361,0.5573
46.2,0.30169,-0.32078,0.62246
46.23,0.36911,-0.26333,0.63244
46.26,0.39947,-0.21138,0.61084
46.29,0.40169,-0.17376,0.57545
46.32,0.37778,-0.15611,0.53389
46.35,0.32272,-0.1596,0.48232
46.38,0.2265,-0.18067,0.40716
46.41,0.077653,-0.21174,0.28939
46.44,-0.13257,-0.24287,0.1103
46.47,-0.40645,-0.26386,-0.14259
46.5,-0.73712,-0.26639,-0.47073
46.53,-1.1076,-0.24579,-0.86183
46.56,-1.4916,-0.20193,-1.2897
46.59,-1.8561,-0.13928,-1.7168
46.62,-2.1648,-0.065869,-2.0989
46.65,-2.3827,0.0084188,-2.3912
46.68,-2.481,0.073876,-2.5549
46.71,-2.4406,0.12299,-2.5636
46.74,-2.2557,0.15193,-2.4076
46.77,-1.9352,0.16131,-2.0965
46.8,-1.5025,0.15603,-1.6586
46.83,-0.99366,0.14416,-1.1378
46.86,-0.45255,0.13533,-0.58788
46.89,0.07439,0.13865,-0.06426
46.92,0.54492,0.16075,0.38416
46.95,0.92734,0.20426,0.72308
46.98,1.2055,0.26699,0.93847
47.01,1.381,0.34202,1.039
47.04,1.4728,0.41871,1.0541
47.07,1.5127,0.48447,1.0282
47.1,1.5384,0.52693,1.0114
47.13,1.5851,0.53627,1.0488
47.16,1.677,0.50717,1.1699
47.19,1.8212,0.44008,1.3811
47.22,2.0045,0.34147,1.663
47.25,2.1959,0.22308,1.9728
47.28,2.3521,0.10016,2.2519
47.31,2.4272,-0.010965,2.4382
47.34,2.3834,-0.095656,2.4791
47.37,2.2005,-0.14345,2.3439
47.4,1.8821,-0.14994,2.0321
47.43,1.458,-0.11757,1.5756
47.46,0.97954,-0.055282,1.0348
47.49,0.51179,0.023027,0.48877
47.52,0.12176,0.10092,0.02084
47.55,-0.13372,0.16229,-0.29601
47.58,-0.21838,0.19421,-0.41259
47.61,-0.12298,0.18917,-0.31215
47.64,0.13327,0.14634,-0.013065
47.67,0.50666,0.071731,0.43493
47.7,0.93707,-0.022925,0.96
47.73,1.3586,-0.12221,1.4808
47.76,1.7103,-0.2097,1.92
47.79,1.9454,-0.27069,2.2161
47.82,2.0366,-0.2947,2.3313
47.85,1.9775,-0.27712,2.2547
47.88,1.7805,-0.21993,2.0005
47.91,1.471,-0.13129,1.6023
47.94,1.0806,-0.024185,1.1048
47.97,0.64084,0.085701,0.55514
48,0.17746,0.18249,-0.005024
48.03,-0.29187,0.25259,-0.54446
48.06,-0.75788,0.28677,-1.0446
48.09,-1.2174,0.28156,-1.499
48.12,-1.6699,0.23965,-1.9095
48.15,-2.1132,0.16942,-2.2827
48.18,-2.5406,0.083493,-2.6241
48.21,-2.9384,-0.0033018,-2.9351
48.24,-3.2865,-0.076334,-3.2102
48.27,-3.5601,-0.1235,-3.4366
48.3,-3.7331,-0.13714,-3.5959
48.33,-3.7826,-0.1152,-3.6674
48.36,-3.6932,-0.061463,-3.6317
48.39,-3.4602,0.01511,-3.4753
48.42,-3.0918,0.10197,-3.1938
48.45,-2.6085,0.18508,-2.7936
48.48,-2.041,0.25117,-2.2922
48.51,-1.4265,0.28991,-1.7164
48.54,-0.80308,0.29542,-1.0985
48.57,-0.20524,0.26706,-0.4723
48.6,0.34091,0.20933,0.13158
48.63,0.82013,0.13092,0.68922
48.66,1.2286,0.043137,1.1855
48.69,1.5721,-0.041963,1.6141
48.72,1.8622,-0.11348,1.9757
48.75,2.1116,-0.16323,2.2749
48.78,2.329,-0.18675,2.5158
48.81,2.5154,-0.18369,2.6991
48.84,2.6623,-0.15748,2.8198
48.87,2.7524,-0.11454,2.8669
48.9,2.7626,-0.063082,2.8257
48.93,2.6695,-0.01175,2.6812
48.96,2.4546,0.031595,2.423
48.99,2.1105,0.060885,2.0496
49.02,1.6448,0.072487,1.5724
49.05,1.0812,0.065417,1.0158
49.08,0.45828,0.041165,0.41712
49.11,-0.17481,0.003198,-0.17801
49.14,-0.76443,-0.043766,-0.72067
49.17,-1.2597,-0.094563,-1.1651
49.2,-1.619,-0.14435,-1.4747
49.23,-1.8158,-0.18923,-1.6266
49.26,-1.841,-0.22662,-1.6143
49.29,-1.7032,-0.25535,-1.4478
49.32,-1.4269,-0.27554,-1.1513
49.35,-1.0476,-0.28822,-0.75941
49.38,-0.60708,-0.29487,-0.31221
49.41,-0.14753,-0.29695,0.14942
49.44,0.29259,-0.29559,0.58818
49.47,0.68177,-0.29139,0.97316
49.5,0.9968,-0.28447,1.2813
49.53,1.2225,-0.27474,1.4973
49.56,1.3504,-0.26219,1.6126
49.59,1.3769,-0.24726,1.6241
49.62,1.3013,-0.23101,1.5323
49.65,1.1253,-0.2152,1.3405
49.68,0.85292,-0.20205,1.055
49.71,0.49141,-0.19384,0.68525
49.74,0.053514,-0.19241,0.24592
49.77,-0.44092,-0.19863,-0.24229
49.8,-0.96377,-0.21205,-0.75172
49.83,-1.479,-0.23078,-1.2482
49.86,-1.9448,-0.25163,-1.6931
49.89,-2.3178,-0.27059,-2.0472
49.92,-2.5589,-0.28344,-2.2755
49.95,-2.6393,-0.28655,-2.3527
49.98,-2.5461,-0.27749,-2.2686
50.01,-2.2863,-0.25551,-2.0308
50.04,-1.8873,-0.22176,-1.6655
50.07,-1.3942,-0.1791,-1.2151
50.1,-0.86424,-0.13166,-0.73258
50.13,-0.35766,-0.08417,-0.27349
50.16,0.071062,-0.04115,0.11221
50.19,0.38193,-0.0061477,0.38808
50.22,0.55533,0.018889,0.53644
50.25,0.59416,0.033988,0.56017
50.28,0.52173,0.041207,0.48053
50.31,0.37588,0.044365,0.33152
50.34,0.20059,0.048461,0.15213
50.37,0.036913,0.058876,-0.021963
50.4,-0.084725,0.08046,-0.16519
50.43,-0.14936,0.11664,-0.266
50.46,-0.15839,0.16872,-0.32711
50.49,-0.12668,0.23542,-0.3621
50.52,-0.076655,0.31287,-0.38953
50.55,-0.031054,0.39499,-0.42605
50.58,-0.0061918,0.47425,-0.48044
50.61,-0.0073308,0.54273,-0.55006
50.64,-0.027269,0.5933,-0.62057
50.67,-0.048329,0.62073,-0.66905
50.7,-0.047097,0.62254,-0.66963
50.73,-0.00060848,0.59943,-0.60004
50.76,0.10767,0.55525,-0.44758
50.79,0.28351,0.49636,-0.21285
50.82,0.52032,0.43073,0.089592
50.85,0.80042,0.36669,0.43373
50.88,1.0988,0.31172,0.78711
50.91,1.3883,0.27131,1.117
50.94,1.6446,0.2483,1.3963
50.97,1.8502,0.24259,1.6076
51,1.9961,0.25135,1.7448
51.03,2.0815,0.26963,1.8119
51.06,2.1112,0.29133,1.8198
51.09,2.0922,0.31015,1.782
51.12,2.0306,0.32067,1.71
51.15,1.9295,0.31906,1.6104
51.18,1.788,0.3036,1.4844
51.21,1.6029,0.27481,1.3281
51.24,1.3712,0.2352,1.136
51.27,1.093,0.1888,0.90416
51.3,0.77436,0.14046,0.6339
51.33,0.42874,0.095051,0.33369
51.36,0.076374,0.056755,0.01962
51.39,-0.25776,0.028443,-0.2862
51.42,-0.54758,0.011303,-0.55888
51.45,-0.77013,0.0047297,-0.77486
51.48,-0.90954,0.0064854,-0.91602
51.51,-0.95979,0.013116,-0.97291
51.54,-0.92589,0.020541,-0.94643
51.57,-0.82296,0.024719,-0.84768
51.6,-0.67364,0.022291,-0.69593
51.63,-0.50433,0.01108,-0.51541
51.66,-0.34083,-0.0096247,-0.3312
51.69,-0.20441,-0.039046,-0.16537
51.72,-0.10894,-0.075152,-0.033789
51.75,-0.059476,-0.11509,0.055615
51.78,-0.052604,-0.15573,0.10313
51.81,-0.078309,-0.19422,0.11591
51.84,-0.12292,-0.22842,0.1055
51.87,-0.17253,-0.25716,0.084622
51.9,-0.21614,-0.28028,0.064145
51.93,-0.24786,-0.2985,0.050645
51.96,-0.26781,-0.31306,0.045245
51.99,-0.28143,-0.32534,0.043904
52.02,-0.29738,-0.33648,0.039105
52.05,-0.32459,-0.34714,0.02255
52.08,-0.36909,-0.3573,-0.011788
52.11,-0.43134,-0.36633,-0.065007
52.14,-0.5049,-0.37316,-0.13173
52.17,-0.5767,-0.37654,-0.20016
52.2,-0.62915,-0.37532,-0.25382
52.23,-0.64357,-0.36881,-0.27476
52.26,-0.60442,-0.35689,-0.24753
52.29,-0.50324,-0.34016,-0.16308
52.32,-0.34157,-0.31989,-0.021674
52.35,-0.13193,-0.29789,0.16596
52.38,0.10324,-0.27621,0.37945
52.41,0.33472,-0.25689,0.59161
52.44,0.53099,-0.24159,0.77257
52.47,0.66317,-0.23133,0.8945
52.5,0.70946,-0.22629,0.93575
52.53,0.65803,-0.22567,0.8837
52.56,0.50805,-0.22778,0.73583
52.59,0.26869,-0.23022,0.49892
52.62,-0.043494,-0.2302,0.18671
52.65,-0.40798,-0.22496,-0.18302
52.68,-0.80356,-0.2122,-0.59137
52.71,-1.2108,-0.1905,-1.0203
52.74,-1.6133,-0.15963,-1.4537
52.77,-1.9971,-0.12067,-1.8764
52.8,-2.3495,-0.075965,-2.2736
52.83,-2.6578,-0.028889,-2.6289
52.86,-2.9073,0.016579,-2.9239
52.89,-3.0819,0.056385,-3.1382
52.92,-3.1645,0.086959,-3.2515
52.95,-3.1399,0.10572,-3.2456
52.98,-2.9972,0.1115,-3.1087
53.01,-2.7329,0.10473,-2.8376
53.04,-2.3527,0.087482,-2.4402
53.07,-1.8722,0.063259,-1.9354
53.1,-1.3153,0.03658,-1.3519
53.13,-0.71194,0.012418,-0.72436
53.16,-0.094247,-0.0044608,-0.089786
53.19,0.50714,-0.010164,0.51731
53.22,1.0661,-0.0022649,1.0683
53.25,1.5626,0.019773,1.5428
53.28,1.9834,0.054418,1.929
53.31,2.3205,0.09817,2.2223
53.34,2.5698,0.14597,2.4238
53.37,2.7289,0.19185,2.537
53.4,2.7962,0.22978,2.5664
53.43,2.7705,0.25452,2.5159
53.46,2.6522,0.26249,2.3897
53.49,2.4452,0.2523,2.1929
53.52,2.1589,0.22504,1.9339
53.55,1.81,0.18424,1.6257
53.58,1.4225,0.13535,1.2872
53.61,1.0269,0.085046,0.94186
53.64,0.65677,0.040309,0.61646
53.67,0.3448,0.0074713,0.33733
53.7,0.118,-0.0086238,0.12662
53.73,-0.0065329,-0.0052467,-0.0012863
53.76,-0.024459,0.017886,-0.042345
53.79,0.054932,0.058593,-0.0036613
53.82,0.21014,0.11251,0.097626
53.85,0.41083,0.17361,0.23722
53.88,0.62259,0.23489,0.3877
53.91,0.81204,0.28916,0.52288
53.94,0.95142,0.32982,0.6216
53.97,1.0217,0.3516,0.67012
54,1.014,0.35118,0.66285
54.03,0.92904,0.32762,0.60142
54.06,0.77491,0.28257,0.49234
54.09,0.56455,0.2202,0.34435
54.12,0.31274,0.14685,0.16589
54.15,0.034025,0.070374,-0.036349
54.18,-0.25819,-0.00069339,-0.2575
54.21,-0.55145,-0.058187,-0.49326
54.24,-0.83312,-0.095332,-0.73779
54.27,-1.089,-0.10767,-0.98134
54.3,-1.3024,-0.09369,-1.2087
54.33,-1.4542,-0.055167,-1.3991
54.36,-1.5245,0.0030129,-1.5275
54.39,-1.4949,0.073376,-1.5683
54.42,-1.3526,0.14676,-1.4994
54.45,-1.0937,0.21343,-1.3071
54.48,-0.72574,0.26426,-0.98999
54.51,-0.26915,0.29187,-0.56103
54.54,0.24422,0.29151,-0.047292
54.57,0.7742,0.26161,0.5126
54.6,1.2772,0.20399,1.0732
54.63,1.7119,0.12368,1.5882
54.66,2.0445,0.028363,2.0161
54.69,2.2532,-0.072503,2.3257
54.72,2.3297,-0.16871,2.4984
54.75,2.2791,-0.2505,2.5296
54.78,2.1175,-0.30964,2.4271
54.81,1.8678,-0.34052,2.2083
54.84,1.5553,-0.34075,1.8961
54.87,1.204,-0.31163,1.5156
54.9,0.8335,-0.25794,1.0914
54.93,0.45836,-0.18744,0.6458
54.96,0.08855,-0.10987,0.19842
54.99,-0.26865,-0.03568,-0.23297
55.02,-0.60648,0.025361,-0.63184
55.05,-0.9169,0.065476,-0.98238
55.08,-1.1898,0.079923,-1.2697
55.11,-1.4133,0.067596,-1.4809
55.14,-1.5758,0.031103,-1.6069
55.17,-1.6681,-0.023682,-1.6444
55.2,-1.6857,-0.08851,-1.5972
55.23,-1.6307,-0.15395,-1.4768
55.26,-1.5122,-0.21068,-1.3015
55.29,-1.3452,-0.25071,-1.0945
55.32,-1.1489,-0.26835,-0.88057
55.35,-0.94365,-0.26086,-0.6828
55.38,-0.74819,-0.22864,-0.51955
55.41,-0.57763,-0.17514,-0.40249
55.44,-0.44224,-0.10634,-0.3359
55.47,-0.34757,-0.03003,-0.31754
55.5,-0.29539,0.045123,-0.34052
55.53,-0.28518,0.11054,-0.39573
55.56,-0.31547,0.15872,-0.47419
55.59,-0.38456,0.18409,-0.56865
55.62,-0.49045,0.18371,-0.67416
55.65,-0.62992,0.15764,-0.78756
55.68,-0.79716,0.10906,-0.90623
55.71,-0.98255,0.043882,-1.0264
55.74,-1.172,-0.029891,-1.1421
55.77,-1.3477,-0.10316,-1.2445
55.8,-1.4892,-0.16689,-1.3223
55.83,-1.5768,-0.2133,-1.3635
55.86,-1.5942,-0.23691,-1.3573
55.89,-1.5315,-0.2352,-1.2963
55.92,-1.3872,-0.20893,-1.1783
55.95,-1.1688,-0.162,-1.0068
55.98,-0.89168,-0.10079,-0.79089
56.01,-0.57711,-0.033274,-0.54383
56.04,-0.24878,0.03203,-0.28081
56.07,0.070429,0.087197,-0.016768
56.1,0.36134,0.12582,0.23552
56.13,0.6103,0.14372,0.46658
56.16,0.80976,0.13937,0.67039
56.19,0.95773,0.11396,0.84378
56.22,1.0564,0.071189,0.98524
56.25,1.1106,0.016832,1.0938
56.28,1.1261,-0.041964,1.1681
56.31,1.1091,-0.097487,1.2066
56.34,1.0659,-0.14237,1.2082
56.37,1.0029,-0.17049,1.1734
56.4,0.92779,-0.1778,1.1056
56.43,0.84961,-0.1629,1.0125
56.46,0.77857,-0.12734,0.9059
56.49,0.72534,-0.07549,0.80083
56.52,0.69963,-0.014037,0.71367
56.55,0.70846,0.048986,0.65947
56.58,0.75449,0.10535,0.64914
56.61,0.83497,0.14792,0.68705
56.64,0.94149,0.1717,0.76979
56.67,1.0608,0.17467,0.8861
56.7,1.1763,0.15801,1.0183
56.73,1.2703,0.12583,1.1445
56.76,1.3266,0.084407,1.2422
56.79,1.3316,0.041111,1.2905
56.82,1.2765,0.0031634,1.2734
56.85,1.1573,-0.023452,1.1807
56.88,0.97453,-0.03481,1.0093
56.91,0.7331,-0.02945,0.76255
56.94,0.44116,-0.0083664,0.44953
56.97,0.10964,0.02536,0.084279
57,-0.24806,0.067164,-0.31522
57.03,-0.61619,0.11169,-0.72788
57.06,-0.97675,0.15347,-1.1302
57.09,-1.3099,0.18748,-1.4973
57.12,-1.5947,0.20961,-1.8043
57.15,-1.8111,0.21699,-2.0281
57.18,-1.9418,0.20822,-2.15
57.21,-1.9744,0.18355,-2.158
57.24,-1.9044,0.14496,-2.0493
57.27,-1.7356,0.096063,-1.8317
57.3,-1.4811,0.041884,-1.523
57.33,-1.1618,-0.01163,-1.1501
57.36,-0.80383,-0.058289,-0.74554
57.39,-0.43557,-0.092496,-0.34308
57.42,-0.083711,-0.11009,0.026384
57.45,0.22981,-0.10909,0.3389
57.48,0.49,-0.090042,0.58004
57.51,0.68962,-0.056132,0.74576
57.54,0.82859,-0.01269,0.84128
57.57,0.91223,0.033581,0.87865
57.6,0.94891,0.07564,0.87327
57.63,0.94776,0.10718,0.84057
57.66,0.91688,0.12356,0.79332
57.69,0.86254,0.12238,0.74016
57.72,0.78928,0.10369,0.68558
57.75,0.7008,0.06982,0.63098
57.78,0.6012,0.024846,0.57635
57.81,0.49599,-0.026056,0.52205
57.84,0.39258,-0.077339,0.46992
57.87,0.29992,-0.12373,0.42365
57.9,0.22746,-0.16072,0.38818
57.93,0.18359,-0.18493,0.36853
57.96,0.17404,-0.19436,0.3684
57.99,0.20063,-0.18845,0.38909
58.02,0.26082,-0.16821,0.42903
58.05,0.34792,-0.13614,0.48407
58.08,0.45217,-0.096126,0.5483
58.11,0.56216,-0.053107,0.61526
58.14,0.66635,-0.012623,0.67897
58.17,0.75429,0.019847,0.73444
58.2,0.81735,0.039632,0.77772
58.23,0.84886,0.043601,0.80526
58.26,0.84398,0.030735,0.81324
58.29,0.79929,0.0024087,0.79688
58.32,0.71268,-0.037711,0.75039
58.35,0.58346,-0.084154,0.66761
58.38,0.4129,-0.13046,0.54335
58.41,0.20493,-0.17013,0.37506
58.44,-0.033198,-0.19765,0.16446
58.47,-0.29068,-0.20925,-0.081432
58.5,-0.55355,-0.20336,-0.35019
58.53,-0.80576,-0.18074,-0.62502
58.56,-1.031,-0.14423,-0.88674
58.59,-1.2146,-0.098242,-1.1163
58.62,-1.3455,-0.048069,-1.2974
58.65,-1.4179,0.00075193,-1.4186
58.68,-1.4314,0.043064,-1.4744
58.71,-1.391,0.074569,-1.4656
58.74,-1.306,0.092178,-1.3981
58.77,-1.1879,0.094256,-1.2822
58.8,-1.0495,0.080761,-1.1302
58.83,-0.90248,0.053301,-0.95578
58.86,-0.75732,0.015073,-0.77239
58.89,-0.6224,-0.029345,-0.59306
58.92,-0.5044,-0.074383,-0.43002
58.95,-0.40856,-0.11406,-0.2945
58.98,-0.33902,-0.1427,-0.19632
59.01,-0.29886,-0.15576,-0.1431
59.04,-0.28972,-0.15049,-0.13923
59.07,-0.31119,-0.12649,-0.1847
59.1,-0.36021,-0.085848,-0.27436
59.13,-0.43057,-0.032923,-0.39765
59.16,-0.51305,0.026236,-0.53928
59.19,-0.59605,0.084777,-0.68083
59.22,-0.66693,0.13603,-0.80297
59.25,-0.7136,0.17446,-0.88806
59.28,-0.72618,0.19634,-0.92253
59.31,-0.69846,0.2002,-0.89866
59.34,-0.62859,0.18681,-0.8154
59.37,-0.51922,0.15892,-0.67814
59.4,-0.37687,0.12078,-0.49764
59.43,-0.21081,0.077497,-0.28831
59.46,-0.031847,0.034472,-0.066319
59.49,0.149,-0.0031563,0.15215
59.52,0.32139,-0.030928,0.35232
59.55,0.47631,-0.045401,0.52171
59.58,0.60638,-0.044418,0.6508
59.61,0.706,-0.027306,0.7333
59.64,0.77146,0.004985,0.76647
59.67,0.80119,0.049849,0.75134
59.7,0.79604,0.10315,0.69289
59.73,0.75953,0.15955,0.59998
59.76,0.698,0.21304,0.48496
59.79,0.62032,0.25764,0.36268
59.82,0.53723,0.2882,0.24903
59.85,0.46015,0.30113,0.15902
59.88,0.39982,0.29496,0.10486
59.91,0.36481,0.27056,0.094249
59.94,0.36033,0.23101,0.12932
59.97,0.38762,0.18115,0.20647
60,0.4439,0.12682,0.31707
60.03,0.52301,0.074002,0.44901
60.06,0.61654,0.027966,0.58857
60.09,0.71509,-0.0073398,0.72243
60.12,0.80952,-0.029696,0.83922
60.15,0.8918,-0.038682,0.93048
60.18,0.95548,-0.035502,0.99099
60.21,0.99584,-0.022619,1.0185
60.24,1.0097,-0.0033132,1.013
60.27,0.99535,0.018762,0.97659
60.3,0.95253,0.039969,0.91256
60.33,0.88279,0.056991,0.8258
60.36,0.78986,0.067076,0.72279
60.39,0.68009,0.068234,0.61186
60.42,0.56252,0.059397,0.50312
60.45,0.44845,0.040555,0.40789
60.48,0.3503,0.012822,0.33748
60.51,0.27991,-0.02159,0.3015
60.54,0.24638,-0.059536,0.30591
60.57,0.25407,-0.097252,0.35132
60.6,0.30104,-0.13079,0.43184
60.63,0.37842,-0.15656,0.53498
60.66,0.47093,-0.17181,0.64274
60.69,0.55863,-0.17504,0.73367
60.72,0.61957,-0.16625,0.78582
60.75,0.63291,-0.14692,0.77983
60.78,0.58201,-0.11981,0.70182
60.81,0.45694,-0.08856,0.5455
60.84,0.25591,-0.057201,0.31311
60.87,-0.014472,-0.029624,0.015152
60.9,-0.3401,-0.0091371,-0.33096
60.93,-0.70126,0.0018815,-0.70314
60.96,-1.0751,0.0021854,-1.0772
60.99,-1.4379,-0.0082729,-1.4296
61.02,-1.7677,-0.028394,-1.7393
61.05,-2.0457,-0.056074,-1.9897
61.08,-2.2575,-0.088426,-2.1691
61.11,-2.3933,-0.12206,-2.2712
61.14,-2.4477,-0.15339,-2.2943
61.17,-2.4198,-0.17903,-2.2407
61.2,-2.3118,-0.19614,-2.1156
61.23,-2.129,-0.20277,-1.9263
61.26,-1.8792,-0.19812,-1.6811
61.29,-1.5721,-0.18268,-1.3895
61.32,-1.2193,-0.15821,-1.0611
61.35,-0.8337,-0.12747,-0.70623
61.38,-0.4297,-0.093925,-0.33577
61.41,-0.022545,-0.061259,0.038714
61.44,0.37198,-0.032877,0.40486
61.47,0.73814,-0.011502,0.74964
61.5,1.0609,0.0011279,1.0598
61.53,1.327,0.0043983,1.3226
61.56,1.5252,-0.0012088,1.5264
61.59,1.6481,-0.014268,1.6623
61.62,1.6919,-0.032651,1.7246
61.65,1.6579,-0.053787,1.7117
61.68,1.5518,-0.074931,1.6268
61.71,1.3842,-0.093386,1.4776
61.74,1.1692,-0.10671,1.2759
61.77,0.92368,-0.11289,1.0366
61.8,0.6657,-0.11055,0.77625
61.83,0.41262,-0.099068,0.51169
61.86,0.17964,-0.078751,0.25839
61.89,-0.021608,-0.050873,0.029265
61.92,-0.18397,-0.017629,-0.16634
61.95,-0.30513,0.018046,-0.32318
61.98,-0.38737,0.052805,-0.44017
62.01,-0.4368,0.083308,-0.52011
62.04,-0.46225,0.10668,-0.56893
62.07,-0.47383,0.12092,-0.59475
62.1,-0.48155,0.12517,-0.60671
62.13,-0.49395,0.11979,-0.61374
62.16,-0.51706,0.1063,-0.62336
62.19,-0.55371,0.087011,-0.64072
62.22,-0.60315,0.064724,-0.66787
62.25,-0.66125,0.042265,-0.70351
62.28,-0.72095,0.022159,-0.74311
62.31,-0.77323,0.0064,-0.77963
62.34,-0.8082,-0.003659,-0.80454
62.37,-0.81651,-0.007296,-0.80921
62.4,-0.79058,-0.0043513,-0.78623
62.43,-0.72583,0.0048557,-0.73068
62.46,-0.62144,0.019585,-0.64102
62.49,-0.4807,0.038702,-0.5194
62.52,-0.31082,0.060687,-0.37151
62.55,-0.1222,0.083675,-0.20588
62.58,0.072711,0.10555,-0.032841
62.61,0.2608,0.12414,0.13666
62.64,0.4297,0.13747,0.29224
62.67,0.56903,0.14406,0.42497
62.7,0.67126,0.14321,0.52805
62.73,0.73219,0.13512,0.59707
62.76,0.75098,0.12092,0.63006
62.79,0.72982,0.10246,0.62737
62.82,0.67344,0.082017,0.59142
62.85,0.58844,0.061861,0.52658
62.88,0.48284,0.043889,0.43895
62.91,0.36557,0.029342,0.33622
62.94,0.24609,0.018703,0.22738
62.97,0.13409,0.011766,0.12232
63,0.039066,0.0078621,0.031204
63.03,-0.030227,0.0061415,-0.036369
63.06,-0.066467,0.0058524,-0.07232
63.09,-0.064559,0.0065159,-0.071075
63.12,-0.022439,0.0079689,-0.030408
63.15,0.05828,0.010274,0.048005
63.18,0.17198,0.013548,0.15843
63.21,0.30916,0.017773,0.29138
63.24,0.45703,0.022671,0.43436
63.27,0.60066,0.027686,0.57298
63.3,0.7244,0.032085,0.69232
63.33,0.81357,0.035141,0.77843
63.36,0.8561,0.036337,0.81977
63.39,0.84395,0.035523,0.80843
63.42,0.77412,0.032964,0.74115
63.45,0.64909,0.029262,0.61983
63.48,0.47676,0.025169,0.4516
63.51,0.26971,0.021355,0.24835
63.54,0.043987,0.018198,0.025789
63.57,-0.18243,0.01567,-0.1981
63.6,-0.39146,0.013355,-0.40482
63.63,-0.56674,0.010602,-0.57734
63.66,-0.69526,0.0067645,-0.70202
63.69,-0.76867,0.0014537,-0.77013
63.72,-0.78409,-0.0052639,-0.77883
63.75,-0.74421,-0.012795,-0.73142
63.78,-0.65683,-0.020096,-0.63674
63.81,-0.53374,-0.025872,-0.50786
63.84,-0.38912,-0.028863,-0.36026
63.87,-0.23779,-0.028117,-0.20967
63.9,-0.093329,-0.023205,-0.070124
63.93,0.03342,-0.014312,0.047731
63.96,0.13541,-0.0021998,0.13761
63.99,0.20981,0.01194,0.19787
64.02,0.25782,0.02669,0.23113
64.05,0.28387,0.040616,0.24325
64.08,0.2945,0.052425,0.24208
64.11,0.29707,0.061055,0.23602
64.14,0.29851,0.06569,0.23282
64.17,0.30439,0.065742,0.23865
64.2,0.31833,0.060816,0.25751
64.23,0.34174,0.050707,0.29103
64.26,0.37398,0.035438,0.33854
64.29,0.41266,0.015327,0.39733
64.32,0.45404,-0.0089347,0.46297
64.35,0.49345,-0.03624,0.52969
64.38,0.52568,-0.065086,0.59077
64.41,0.54524,-0.093676,0.63892
64.44,0.54668,-0.12009,0.66677
64.47,0.52496,-0.14251,0.66748
64.5,0.47591,-0.15944,0.63535
64.53,0.3967,-0.16986,0.56656
64.56,0.28652,-0.17336,0.45988
64.59,0.14701,-0.17009,0.3171
64.62,-0.017372,-0.16074,0.14337
64.65,-0.19933,-0.14638,-0.052951
64.68,-0.3891,-0.12831,-0.26078
64.71,-0.57516,-0.10796,-0.4672
64.74,-0.74537,-0.086745,-0.65862
64.77,-0.88813,-0.066046,-0.82208
64.8,-0.99369,-0.047148,-0.94654
64.83,-1.0552,-0.031202,-1.024
64.86,-1.0693,-0.019168,-1.0502
64.89,-1.0367,-0.011736,-1.025
64.92,-0.9615,-0.0092302,-0.95227
64.95,-0.85085,-0.011532,-0.83931
64.98,-0.71394,-0.01803,-0.69591
65.01,-0.56099,-0.027646,-0.53334
65.04,-0.40217,-0.038927,-0.36324
65.07,-0.24682,-0.050206,-0.19662
65.1,-0.10286,-0.05981,-0.043055
65.13,0.023486,-0.066267,0.089753
65.16,0.12775,-0.068485,0.19623
65.19,0.20703,-0.065863,0.27289
65.22,0.25983,-0.058321,0.31815
65.25,0.28583,-0.046263,0.33209
65.28,0.28574,-0.030476,0.31622
65.31,0.26133,-0.012009,0.27334
65.34,0.21539,0.0079488,0.20745
65.37,0.15189,0.028169,0.12372
65.4,0.075868,0.047453,0.028414
65.43,-0.0066294,0.064677,-0.071306
65.46,-0.088904,0.078826,-0.16773
65.49,-0.16411,0.089033,-0.25315
65.52,-0.22593,0.094622,-0.32056
65.55,-0.26928,0.095171,-0.36445
65.58,-0.291,0.090566,-0.38157
65.61,-0.29035,0.08106,-0.37141
65.64,-0.2692,0.067283,-0.33648
65.67,-0.23192,0.050226,-0.28215
65.7,-0.18484,0.031179,-0.21602
65.73,-0.13541,0.011628,-0.14704
65.76,-0.091207,-0.0068656,-0.084341
65.79,-0.058802,-0.0228,-0.036001
65.82,-0.04281,-0.034856,-0.007954
65.85,-0.045167,-0.041999,-0.0031678
65.88,-0.064801,-0.043569,-0.021231
65.91,-0.097731,-0.03933,-0.058401
65.94,-0.1376,-0.029498,-0.1081
65.97,-0.17654,-0.014741,-0.1618
66,-0.20629,0.0038589,-0.21015
66.03,-0.21932,0.024877,-0.2442
66.06,-0.20994,0.046662,-0.2566
66.09,-0.17508,0.067481,-0.24256
66.12,-0.11476,0.085693,-0.20046
66.15,-0.032219,0.099922,-0.13214
66.18,0.066503,0.1092,-0.0427
66.21,0.17319,0.11308,0.060103
66.24,0.2784,0.11166,0.16674
66.27,0.37257,0.10551,0.26705
66.3,0.44704,0.095638,0.3514
66.33,0.49504,0.083252,0.41178
66.36,0.51238,0.069654,0.44273
66.39,0.4979,0.056065,0.44183
66.42,0.45345,0.043517,0.40993
66.45,0.3837,0.032799,0.3509
66.48,0.29559,0.024435,0.27115
66.51,0.1975,0.018709,0.1788
66.54,0.098525,0.015696,0.082829
66.57,0.0075016,0.01529,-0.0077882
66.6,-0.06768,0.017226,-0.084906
66.63,-0.12072,0.021087,-0.1418
66.66,-0.14732,0.026305,-0.17363
66.69,-0.14543,0.032193,-0.17762
66.72,-0.11525,0.037983,-0.15323
66.75,-0.059153,0.042904,-0.10206
66.78,0.018564,0.046273,-0.027709
66.81,0.11202,0.047593,0.064431
66.84,0.21417,0.046621,0.16755
66.87,0.31726,0.043396,0.27387
66.9,0.4134,0.038215,0.37518
66.93,0.49511,0.031557,0.46355
66.96,0.556,0.023967,0.53203
66.99,0.59128,0.015944,0.57533
67.02,0.5983,0.0078409,0.59046
67.05,0.57689,-0.00018205,0.57707
67.08,0.52947,-0.0081546,0.53763
67.11,0.46093,-0.016241,0.47717
67.14,0.3782,-0.024656,0.40286
67.17,0.28961,-0.033569,0.32318
67.2,0.20403,-0.04304,0.24707
67.23,0.12993,-0.052977,0.18291
67.26,0.074496,-0.063145,0.13764
67.29,0.042825,-0.073201,0.11603
67.32,0.037404,-0.082744,0.12015
67.35,0.057846,-0.091368,0.14921
67.38,0.10095,-0.098686,0.19964
67.41,0.16107,-0.10435,0.26542
67.44,0.23072,-0.10803,0.33875
67.47,0.30137,-0.10943,0.4108
67.5,0.36429,-0.10829,0.47259
67.53,0.41151,-0.10442,0.51593
67.56,0.43651,-0.09775,0.53426
67.59,0.43495,-0.088407,0.52336
67.62,0.40501,-0.076771,0.48178
67.65,0.3476,-0.063496,0.4111
67.68,0.26622,-0.049485,0.31571
67.71,0.16658,-0.035807,0.20239
67.74,0.055976,-0.02357,0.079546
67.77,-0.057527,-0.013771,-0.043756
67.8,-0.16597,-0.0071553,-0.15882
67.83,-0.26243,-0.0041146,-0.25832
67.86,-0.34179,-0.0046411,-0.33715
67.89,-0.40135,-0.0083487,-0.393
67.92,-0.44113,-0.014549,-0.42658
67.95,-0.46386,-0.022361,-0.4415
67.98,-0.47461,-0.030831,-0.44378
68.01,-0.48017,-0.039029,-0.44114
68.04,-0.48809,-0.046126,-0.44196
68.07,-0.50576,-0.051423,-0.45434
68.1,-0.53933,-0.054362,-0.48496
68.13,-0.59282,-0.054533,-0.53828
68.16,-0.66749,-0.051668,-0.61582
68.19,-0.76146,-0.045667,-0.7158
68.22,-0.86979,-0.036624,-0.83316
68.25,-0.98479,-0.024859,-0.95993
68.28,-1.0968,-0.010937,-1.0859
68.31,-1.1953,0.0043471,-1.1997
68.34,-1.2697,0.020018,-1.2898
68.37,-1.3108,0.035012,-1.3458
68.4,-1.3116,0.048292,-1.3599
68.43,-1.268,0.058968,-1.327
68.46,-1.1795,0.0664,-1.2459
68.49,-1.0488,0.070262,-1.1191
68.52,-0.88189,0.070559,-0.95245
68.55,-0.6871,0.067599,-0.7547
68.58,-0.4744,0.061929,-0.53633
68.61,-0.25438,0.054254,-0.30864
68.64,-0.037346,0.045364,-0.08271
68.67,0.16751,0.036072,0.13143
68.7,0.35265,0.027174,0.32547
68.73,0.51258,0.019421,0.49316
68.76,0.64393,0.013504,0.63043
68.79,0.74537,0.010023,0.73535
68.82,0.81735,0.0094447,0.80791
68.85,0.86179,0.012053,0.84974
68.88,0.88171,0.017881,0.86383
68.91,0.88091,0.026669,0.85424
68.94,0.8636,0.037831,0.82577
68.97,0.83415,0.050482,0.78367
69,0.79678,0.063496,0.73328
69.03,0.75528,0.075618,0.67966
69.06,0.71285,0.085598,0.62725
69.09,0.67184,0.092334,0.5795
69.12,0.63364,0.095006,0.53863
69.15,0.59868,0.093171,0.50551
69.18,0.5665,0.086811,0.47969
69.21,0.53591,0.076339,0.45957
69.24,0.50532,0.062548,0.44277
69.27,0.47304,0.046531,0.4265
69.3,0.43765,0.029573,0.40808
69.33,0.3983,0.013032,0.38527
69.36,0.35486,-0.001779,0.35664
69.39,0.30804,-0.013711,0.32176
69.42,0.25929,-0.02187,0.28116
69.45,0.21062,-0.025696,0.23631
69.48,0.16434,-0.02501,0.18935
69.51,0.12274,-0.020027,0.14277
69.54,0.087803,-0.011339,0.099141
69.57,0.06089,0.00014447,0.060746
69.6,0.04259,0.013279,0.029312
69.63,0.032598,0.026792,0.0058067
69.66,0.029713,0.039397,-0.0096841
69.69,0.031927,0.049904,-0.017977
69.72,0.036604,0.057306,-0.020703
69.75,0.040726,0.060853,-0.020127
69.78,0.041203,0.060089,-0.018885
69.81,0.035205,0.054872,-0.019666
69.84,0.020501,0.045374,-0.024873
69.87,-0.0042385,0.032066,-0.036304
69.9,-0.039209,0.015688,-0.054897
69.93,-0.083341,-0.0027803,-0.080561
69.96,-0.13431,-0.022179,-0.11213
69.99,-0.18869,-0.041235,-0.14745
70.02,-0.24223,-0.058651,-0.18358
70.05,-0.29029,-0.073214,-0.21708
70.08,-0.32832,-0.083912,-0.24441
70.11,-0.35236,-0.090035,-0.26233
70.14,-0.35953,-0.091262,-0.26827
70.17,-0.34839,-0.087704,-0.26068
70.2,-0.31919,-0.079896,-0.23929
70.23,-0.27392,-0.06874,-0.20518
70.26,-0.21617,-0.055407,-0.16076
70.29,-0.15085,-0.041208,-0.10964
70.32,-0.083669,-0.027462,-0.056207
70.35,-0.020636,-0.015376,-0.0052604
70.38,0.032598,-0.0059482,0.038546
70.41,0.071303,7.906e-05,0.071224
70.44,0.092176,0.0022694,0.089906
70.47,0.093681,0.0004734,0.093208
70.5,0.076213,-0.0051834,0.081396
70.53,0.042034,-0.014325,0.056359
70.56,-0.0049875,-0.026354,0.021366
70.59,-0.059825,-0.040483,-0.019342
70.62,-0.11685,-0.055775,-0.06108
70.65,-0.17048,-0.071196,-0.099279
70.68,-0.2157,-0.085681,-0.13001
70.71,-0.24862,-0.098208,-0.15041
70.74,-0.26679,-0.10789,-0.1589
70.77,-0.26932,-0.11403,-0.15529
70.8,-0.25685,-0.1162,-0.14065
70.83,-0.23132,-0.11426,-0.11706
70.86,-0.19565,-0.10834,-0.087308
70.89,-0.15329,-0.098852,-0.054434
70.92,-0.10778,-0.08638,-0.021396
70.95,-0.062382,-0.071674,0.0092919
70.98,-0.019745,-0.055567,0.035822
71.01,0.018318,-0.038942,0.057259
71.04,0.050907,-0.022687,0.073593
71.07,0.078007,-0.0076682,0.085675
71.1,0.10034,0.0053087,0.09503
71.13,0.11911,0.015546,0.10356
71.16,0.13569,0.022513,0.11318
71.19,0.15128,0.025913,0.12536
71.22,0.16654,0.025743,0.14079
71.25,0.18134,0.022341,0.15899
71.28,0.19458,0.016383,0.1782
71.31,0.2042,0.0088455,0.19536
71.34,0.20731,0.00091198,0.2064
71.37,0.20056,-0.0061549,0.20672
71.4,0.1806,-0.011161,0.19176
71.43,0.14462,-0.013124,0.15774
71.46,0.090922,-0.01138,0.1023
71.49,0.019361,-0.0056543,0.025015
71.52,-0.068386,0.0039374,-0.072324
71.55,-0.16876,0.016926,-0.18569
71.58,-0.27652,0.032568,-0.30909
71.61,-0.38517,0.049945,-0.43512
71.64,-0.48753,0.068049,-0.55558
71.67,-0.57643,0.085865,-0.6623
71.7,-0.6454,0.10242,-0.74782
71.73,-0.68925,0.11681,-0.80606
71.76,-0.70449,0.12825,-0.83274
71.79,-0.68966,0.13603,-0.82569
71.82,-0.64531,0.13963,-0.78493
71.85,-0.57394,0.13869,-0.71264
71.88,-0.47975,0.13311,-0.61287
71.91,-0.36823,0.12306,-0.49129
71.94,-0.2457,0.10902,-0.35472
71.97,-0.11888,0.091787,-0.21067
72,0.0056849,0.072432,-0.066747
72.03,0.12209,0.052216,0.069878
72.06,0.22551,0.032481,0.19303
72.09,0.31255,0.014529,0.29802
72.12,0.38146,-0.00050842,0.38197
72.15,0.43219,-0.01177,0.44396
72.18,0.46627,-0.018738,0.48501
72.21,0.48648,-0.021268,0.50775
72.24,0.49636,-0.019579,0.51594
72.27,0.49964,-0.014204,0.51384
72.3,0.49965,-0.0059238,0.50558
72.33,0.4988,0.004319,0.49448
72.36,0.49817,0.015505,0.48267
72.39,0.49744,0.026617,0.47082
72.42,0.49489,0.036704,0.45819
72.45,0.48783,0.044936,0.4429
72.48,0.47307,0.050641,0.42242
72.51,0.44753,0.05333,0.3942
72.54,0.40892,0.052715,0.35621
72.57,0.35621,0.048715,0.30749
72.6,0.28997,0.041455,0.24851
72.63,0.2125,0.031263,0.18124
72.66,0.12769,0.018652,0.10904
72.69,0.040601,0.0043028,0.036298
72.72,-0.043025,-0.010972,-0.032053
72.75,-0.11743,-0.02627,-0.091158
72.78,-0.17747,-0.04065,-0.13682
72.81,-0.21919,-0.053201,-0.16599
72.84,-0.24022,-0.063107,-0.17712
72.87,-0.24004,-0.069718,-0.17032
72.9,-0.21991,-0.072613,-0.1473
72.93,-0.18276,-0.071643,-0.11112
72.96,-0.13275,-0.066956,-0.065794
72.99,-0.074798,-0.058991,-0.015807
73.02,-0.014057,-0.048443,0.034387
73.05,0.04463,-0.036201,0.080831
73.08,0.097169,-0.023266,0.12044
73.11,0.14053,-0.010667,0.1512
73.14,0.17293,0.00063346,0.17229
73.17,0.19379,0.0098089,0.18398
73.2,0.20367,0.01623,0.18744
73.23,0.20395,0.019497,0.18445
73.26,0.19654,0.019458,0.17709
73.29,0.18359,0.016203,0.16739
73.32,0.16713,0.010046,0.15709
73.35,0.14886,0.0014968,0.14736
73.38,0.12996,-0.0087779,0.13874
73.41,0.11106,-0.019999,0.13106
73.44,0.092196,-0.031332,0.12353
73.47,0.072939,-0.041945,0.11488
73.5,0.052502,-0.051083,0.10358
73.53,0.029929,-0.058127,0.088055
73.56,0.004295,-0.06265,0.066945
73.59,-0.025099,-0.06446,0.039361
73.62,-0.058551,-0.06361,0.0050582
73.65,-0.095817,-0.060379,-0.035438
73.68,-0.13603,-0.05523,-0.080802
73.71,-0.17771,-0.048747,-0.12896
73.74,-0.21881,-0.041553,-0.17726
73.77,-0.25692,-0.034243,-0.22268
73.8,-0.28946,-0.02733,-0.26213
73.83,-0.31395,-0.021206,-0.29274
73.86,-0.32834,-0.016136,-0.3122
73.89,-0.33123,-0.012272,-0.31896
73.92,-0.32209,-0.0096721,-0.31242
73.95,-0.30134,-0.0083289,-0.29302
73.98,-0.27037,-0.0081831,-0.26219
74.01,-0.23139,-0.0091287,-0.22226
74.04,-0.18725,-0.011004,-0.17625
74.07,-0.14111,-0.013579,-0.12754
74.1,-0.09616,-0.016542,-0.079618
74.13,-0.055238,-0.019507,-0.035731
74.16,-0.020601,-0.022031,0.0014297
74.19,0.0063088,-0.02366,0.029969
74.22,0.02497,-0.023991,0.048961
74.25,0.035782,-0.022733,0.058515
74.28,0.039961,-0.019768,0.059728
74.31,0.039325,-0.015186,0.05451
74.34,0.036014,-0.0092932,0.045307
74.37,0.032152,-0.0025851,0.034737
74.4,0.029515,0.0043148,0.0252
74.43,0.029225,0.010733,0.018492
74.46,0.031538,0.016035,0.015504
74.49,0.035748,0.019707,0.016041
74.52,0.040228,0.021422,0.018806
74.55,0.042634,0.021073,0.021561
74.58,0.040228,0.018781,0.021447
74.61,0.030302,0.014872,0.01543
74.64,0.010633,0.0098319,0.00080073
74.67,-0.020096,0.0042455,-0.024341
74.7,-0.061964,-0.001263,-0.060701
74.73,-0.11364,-0.0060924,-0.10755
74.76,-0.17241,-0.0097139,-0.1627
74.79,-0.23437,-0.011708,-0.22266
74.82,-0.29478,-0.011789,-0.28299
74.85,-0.34861,-0.0098162,-0.3388
74.88,-0.39106,-0.0057923,-0.38527
74.91,-0.41809,0.00014072,-0.41824
74.94,-0.42688,0.007716,-0.43459
74.97,-0.41611,0.016558,-0.43266
75,-0.38613,0.026205,-0.41233
75.03,-0.33888,0.036129,-0.37501
75.06,-0.2777,0.045768,-0.32347
75.09,-0.20693,0.054556,-0.26149
75.12,-0.13148,0.06196,-0.19344
75.15,-0.056341,0.067521,-0.12386
75.18,0.013896,0.070887,-0.056991
75.21,0.075455,0.071851,0.0036035
75.24,0.12568,0.07037,0.055313
75.27,0.16322,0.066571,0.096653
75.3,0.18806,0.060746,0.12731
75.33,0.20138,0.053317,0.14807
75.36,0.20538,0.044799,0.16058
75.39,0.20287,0.035747,0.16712
75.42,0.19694,0.026701,0.17024
75.45,0.19054,0.018146,0.1724
75.48,0.18614,0.010474,0.17566
75.51,0.18543,0.003976,0.18146
75.54,0.18923,-0.0011584,0.19039
75.57,0.1974,-0.0048276,0.20223
75.6,0.20899,-0.0069982,0.21599
75.63,0.22242,-0.0076898,0.23011
75.66,0.23581,-0.0069668,0.24277
75.69,0.24723,-0.0049418,0.25217
75.72,0.25505,-0.0017852,0.25684
75.75,0.25818,0.0022612,0.25592
75.78,0.25617,0.0068787,0.24929
75.81,0.24935,0.011678,0.23767
75.84,0.23868,0.016223,0.22246
75.87,0.22568,0.020071,0.20561
75.9,0.21214,0.022827,0.18931
75.93,0.19989,0.024192,0.1757
75.96,0.19054,0.024005,0.16653
75.99,0.18522,0.022265,0.16296
76.02,0.18445,0.019127,0.16532
76.05,0.18799,0.014866,0.17313
76.08,0.19491,0.0098349,0.18508
76.11,0.20365,0.0044032,0.19925
76.14,0.21221,-0.0010924,0.2133
76.17,0.21835,-0.0063843,0.22474
76.2,0.21991,-0.011288,0.2312
76.23,0.21501,-0.015692,0.23071
76.26,0.2023,-0.019538,0.22183
76.29,0.18109,-0.022787,0.20388
76.32,0.15151,-0.025398,0.17691
76.35,0.11445,-0.027317,0.14176
76.38,0.071508,-0.028483,0.099991
76.41,0.02488,-0.028852,0.053731
76.44,-0.022885,-0.028426,0.0055404
76.47,-0.069099,-0.027284,-0.041814
76.5,-0.11119,-0.025599,-0.085592
76.53,-0.14695,-0.023626,-0.12332
76.56,-0.17474,-0.021683,-0.15306
76.59,-0.19365,-0.0201,-0.17355
76.62,-0.20358,-0.019163,-0.18442
76.65,-0.20525,-0.019067,-0.18618
76.68,-0.20009,-0.01987,-0.18022
76.71,-0.19007,-0.021484,-0.16859
76.74,-0.17749,-0.023687,-0.1538
76.77,-0.16463,-0.026157,-0.13848
76.8,-0.15352,-0.02853,-0.12499
76.83,-0.14563,-0.030457,-0.11518
76.86,-0.14174,-0.031658,-0.11008
76.89,-0.14178,-0.031961,-0.10982
76.92,-0.14495,-0.031312,-0.11363
76.95,-0.14978,-0.029769,-0.12001
76.98,-0.15444,-0.027478,-0.12696
77.01,-0.15698,-0.02463,-0.13235
77.04,-0.15566,-0.021425,-0.13424
77.07,-0.14922,-0.018042,-0.13118
77.1,-0.13707,-0.014623,-0.12245
77.13,-0.11936,-0.011269,-0.10809
77.16,-0.096961,-0.0080584,-0.088903
77.19,-0.071345,-0.0050638,-0.066281
77.22,-0.044337,-0.0023763,-0.041961
77.25,-0.017882,-0.0001174,-0.017765
77.28,0.0062159,0.0015626,0.0046533
77.31,0.026502,0.0025029,0.023999
77.34,0.04201,0.0025661,0.039444
77.37,0.052308,0.0016799,0.050628
77.4,0.057455,-0.0001226,0.057578
77.43,0.057878,-0.0026752,0.060553
77.46,0.054198,-0.005673,0.059871
77.49,0.047039,-0.0086951,0.055734
77.52,0.036856,-0.011255,0.04811
77.55,0.023815,-0.01287,0.036685
77.58,0.0077462,-0.013146,0.020892
77.61,-0.011807,-0.011847,3.9273e-05
77.64,-0.035462,-0.0089499,-0.026512
77.67,-0.063792,-0.0046627,-0.059129
77.7,-0.097094,0.00059918,-0.097693
77.73,-0.13515,0.0062707,-0.14142
77.76,-0.17703,0.011724,-0.18875
77.79,-0.221,0.016367,-0.23737
77.82,-0.26452,0.019732,-0.28425
77.85,-0.30436,0.021537,-0.32589
77.88,-0.33686,0.021721,-0.35858
77.91,-0.35827,0.020425,-0.3787
77.94,-0.36517,0.017946,-0.38311
77.97,-0.3548,0.014672,-0.36947
78,-0.32548,0.011,-0.33648
78.03,-0.27683,0.00728,-0.28411
78.06,-0.2099,0.0037724,-0.21367
78.09,-0.12715,0.00063975,-0.12779
78.12,-0.032312,-0.0020331,-0.030278
78.15,0.069892,-0.0042014,0.074093
78.18,0.1741,-0.0058166,0.17992
78.21,0.27474,-0.0067923,0.28153
78.24,0.36641,-0.0069898,0.3734
78.27,0.44429,-0.0062293,0.45052
78.3,0.50448,-0.0043244,0.5088
78.33,0.54421,-0.0011317,0.54535
78.36,0.56204,0.0033967,0.55864
78.39,0.55785,0.009171,0.54868
78.42,0.53284,0.015944,0.51689
78.45,0.48932,0.023315,0.466
78.48,0.4305,0.03077,0.39973
78.51,0.3602,0.037733,0.32246
78.54,0.28247,0.043632,0.23884
78.57,0.20132,0.047973,0.15334
78.6,0.12037,0.050388,0.069981
78.63,0.042666,0.050676,-0.0080103
78.66,-0.029476,0.048814,-0.078291
78.69,-0.094495,0.044948,-0.13944
78.72,-0.15152,0.039366,-0.19088
78.75,-0.20022,0.032456,-0.23268
78.78,-0.24063,0.02467,-0.2653
78.81,-0.27295,0.016473,-0.28942
78.84,-0.29735,0.0083222,-0.30568
78.87,-0.31392,0.00063305,-0.31455
78.9,-0.32257,-0.0062293,-0.31634
78.93,-0.32314,-0.011959,-0.31118
78.96,-0.31547,-0.016311,-0.29915
78.99,-0.29956,-0.019107,-0.28045
79.02,-0.27574,-0.020232,-0.25551
79.05,-0.24475,-0.019649,-0.22511
79.08,-0.20784,-0.0174,-0.19044
79.11,-0.1667,-0.013622,-0.15308
79.14,-0.12342,-0.0085495,-0.11487
79.17,-0.080262,-0.002515,-0.077747
79.2,-0.039489,0.0040594,-0.043548
79.23,-0.003096,0.010685,-0.013781
79.26,0.027386,0.016839,0.010547
79.29,0.051063,0.022009,0.029054
79.32,0.067763,0.025736,0.042026
79.35,0.078034,0.027663,0.050371
79.38,0.083055,0.027566,0.055489
79.41,0.084458,0.02538,0.059078
79.44,0.0841,0.021197,0.062903
79.47,0.083808,0.015255,0.068553
79.5,0.085136,0.0079093,0.077227
79.53,0.089166,-0.00041005,0.089576
79.56,0.096377,-0.009234,0.10561
79.59,0.10661,-0.018093,0.12471
79.62,0.11914,-0.026544,0.14568
79.65,0.13277,-0.034189,0.16696
79.68,0.14607,-0.040681,0.18675
79.71,0.15759,-0.04573,0.20332
79.74,0.16607,-0.049104,0.21517
79.77,0.17062,-0.050636,0.22125
79.8,0.17084,-0.050232,0.22107
79.83,0.16688,-0.047892,0.21477
79.86,0.15935,-0.043721,0.20307
79.89,0.14926,-0.037945,0.18721
79.92,0.13786,-0.030914,0.16877
79.95,0.12641,-0.023086,0.1495
79.98,0.11608,-0.015005,0.13109


==> figures/data/20220726/simuPDF_fit_strnmf1.csv <==
0,0,0.86902,-0.86902
0.03,-0.0083066,0.61403,-0.62234
0.06,-0.020527,0.52476,-0.54529
0.09,-0.039197,0.36245,-0.40165
0.12,-0.064575,0.22228,-0.28685
0.15,-0.094554,0.1148,-0.20936
0.18,-0.12539,0.032434,-0.15783
0.21,-0.15304,-0.040591,-0.11244
0.24,-0.17454,-0.12963,-0.044909
0.27,-0.18913,-0.24915,0.060017
0.3,-0.19846,-0.32866,0.1302
0.33,-0.20606,-0.36681,0.16075
0.36,-0.21611,-0.40531,0.1892
0.39,-0.23193,-0.46327,0.23134
0.42,-0.25483,-0.54045,0.28561
0.45,-0.28362,-0.62291,0.33929
0.48,-0.31499,-0.69554,0.38055
0.51,-0.3447,-0.75523,0.41052
0.54,-0.36906,-0.80662,0.43756
0.57,-0.38623,-0.84704,0.46081
0.6,-0.39691,-0.87524,0.47833
0.63,-0.40412,-0.89324,0.48911
0.66,-0.41217,-0.91186,0.49969
0.69,-0.4251,-0.93225,0.50715
0.72,-0.44529,-0.95573,0.51044
0.75,-0.47255,-0.98139,0.50884
0.78,-0.50415,-1.009,0.50483
0.81,-0.53578,-1.0369,0.50111
0.84,-0.56304,-1.0621,0.4991
0.87,-0.58302,-1.079,0.49597
0.9,-0.59536,-1.0869,0.49149
0.93,-0.60245,-1.0834,0.48098
0.96,-0.6086,-1.0743,0.46573
0.99,-0.61856,-1.0637,0.44509
1.02,-0.6358,-1.0566,0.42076
1.05,-0.66123,-1.056,0.39479
1.08,-0.69284,-1.0569,0.36404
1.11,-0.72632,-1.0607,0.33441
1.14,-0.75658,-1.06,0.30344
1.17,-0.77959,-1.056,0.27637
1.2,-0.79383,-1.0453,0.25148
1.23,-0.80093,-1.0295,0.22856
1.26,-0.80518,-1.0106,0.20547
1.29,-0.81202,-0.98817,0.17616
1.32,-0.82609,-0.96765,0.14156
1.35,-0.84955,-0.94777,0.098213
1.38,-0.88115,-0.93096,0.04981
1.41,-0.91661,-0.91494,-0.001666
1.44,-0.95008,-0.89631,-0.053772
1.47,-0.97625,-0.87779,-0.098458
1.5,-0.99234,-0.8522,-0.14014
1.53,-0.9992,-0.82562,-0.17358
1.56,-1.0012,-0.79848,-0.20271
1.59,-1.0046,-0.77099,-0.23365
1.62,-1.0156,-0.74717,-0.26843
1.65,-1.0375,-0.72655,-0.31096
1.68,-1.0698,-0.70356,-0.36625
1.71,-1.1079,-0.67907,-0.42885
1.74,-1.1448,-0.64979,-0.49502
1.77,-1.1736,-0.61122,-0.56237
1.8,-1.1902,-0.56933,-0.62086
1.83,-1.1951,-0.52756,-0.66751
1.86,-1.1932,-0.488,-0.70523
1.89,-1.1922,-0.456,-0.73622
1.92,-1.1987,-0.43384,-0.76483
1.95,-1.2146,-0.41306,-0.80158
1.98,-1.2349,-0.38538,-0.84948
2.01,-1.2464,-0.33657,-0.90985
2.04,-1.2312,-0.25259,-0.9786
2.07,-1.1707,-0.12367,-1.0471
2.1,-1.0524,0.052546,-1.1049
2.13,-0.87495,0.26941,-1.1444
2.16,-0.6515,0.50922,-1.1607
2.19,-0.40899,0.74683,-1.1558
2.22,-0.18353,0.955,-1.1385
2.25,-0.012939,1.1102,-1.1231
2.28,0.071908,1.1963,-1.1244
2.31,0.054357,1.2038,-1.1495
2.34,-0.0641,1.1434,-1.2075
2.37,-0.26442,1.025,-1.2894
2.4,-0.51498,0.86908,-1.3841
2.43,-0.77942,0.69236,-1.4718
2.46,-1.0252,0.51119,-1.5364
2.49,-1.2301,0.33254,-1.5627
2.52,-1.3859,0.16086,-1.5467
2.55,-1.4964,-0.00037406,-1.496
2.58,-1.5737,-0.15217,-1.4216
2.61,-1.6318,-0.29096,-1.3409
2.64,-1.681,-0.41144,-1.2695
2.67,-1.725,-0.49963,-1.2254
2.7,-1.7618,-0.55939,-1.2025
2.73,-1.7867,-0.59111,-1.1956
2.76,-1.7968,-0.60458,-1.1923
2.79,-1.7944,-0.61218,-1.1822
2.82,-1.7868,-0.63017,-1.1567
2.85,-1.7833,-0.67688,-1.1064
2.88,-1.7874,-0.74865,-1.0388
2.91,-1.7903,-0.8235,-0.9668
2.94,-1.7651,-0.85888,-0.90618
2.97,-1.6677,-0.80507,-0.86262
3,-1.4444,-0.60891,-0.83548
3.03,-1.0454,-0.2289,-0.81655
3.06,-0.44226,0.35819,-0.80045
3.09,0.35701,1.1262,-0.76919
3.12,1.2985,2.0077,-0.70921
3.15,2.2844,2.9012,-0.61687
3.18,3.1862,3.6936,-0.50743
3.21,3.8687,4.2675,-0.39885
3.24,4.218,4.5345,-0.31645
3.27,4.1681,4.4508,-0.28268
3.3,3.7174,4.0303,-0.31294
3.33,2.9316,3.3444,-0.41276
3.36,1.9305,2.4913,-0.56083
3.39,0.86189,1.5881,-0.72616
3.42,-0.13092,0.74295,-0.87386
3.45,-0.93952,0.038319,-0.97784
3.48,-1.5106,-0.48807,-1.0226
3.51,-1.8507,-0.84226,-1.0085
3.54,-2.0141,-1.0557,-0.95842
3.57,-2.078,-1.1747,-0.90335
3.6,-2.1123,-1.2351,-0.87719
3.63,-2.1526,-1.2533,-0.89929
3.66,-2.1859,-1.2004,-0.98551
3.69,-2.1523,-1.0422,-1.1102
3.72,-1.9629,-0.71514,-1.2478
3.75,-1.5299,-0.17057,-1.3594
3.78,-0.79886,0.60705,-1.4059
3.81,0.22571,1.598,-1.3723
3.84,1.4691,2.7282,-1.2591
3.87,2.794,3.8842,-1.0902
3.9,4.0253,4.9342,-0.90892
3.93,4.9854,5.7458,-0.7604
3.96,5.5319,6.2135,-0.68166
3.99,5.5868,6.2862,-0.69942
4.02,5.1509,5.9513,-0.80045
4.05,4.2996,5.263,-0.96338
4.08,3.1634,4.3148,-1.1514
4.11,1.8975,3.2153,-1.3177
4.14,0.6514,2.0843,-1.4329
4.17,-0.45613,1.0309,-1.487
4.2,-1.3484,0.12376,-1.4722
4.23,-1.9896,-0.56572,-1.4239
4.26,-2.373,-1.0167,-1.3564
4.29,-2.5047,-1.1996,-1.305
4.32,-2.39,-1.1225,-1.2675
4.35,-2.0284,-0.77482,-1.2535
4.38,-1.4172,-0.20078,-1.2164
4.41,-0.56523,0.5961,-1.1613
4.44,0.49245,1.5255,-1.033
4.47,1.6824,2.53,-0.84764
4.5,2.8908,3.491,-0.60029
4.53,3.9745,4.3103,-0.33578
4.56,4.7835,4.8586,-0.075096
4.59,5.1903,5.0643,0.126
4.62,5.1179,4.8746,0.24336
4.65,4.5604,4.2985,0.2619
4.68,3.587,3.3836,0.20334
4.71,2.3311,2.2321,0.098948
4.74,0.96445,0.97746,-0.013013
4.77,-0.33632,-0.24824,-0.088079
4.8,-1.4226,-1.3167,-0.10594
4.83,-2.1984,-2.1383,-0.060109
4.86,-2.6308,-2.6599,0.029054
4.89,-2.7461,-2.8773,0.13128
4.92,-2.6129,-2.8286,0.21573
4.95,-2.32,-2.5686,0.24859
4.98,-1.9541,-2.1841,0.23
5.01,-1.5844,-1.7475,0.16304
5.04,-1.2563,-1.3261,0.069773
5.07,-0.99482,-0.98711,-0.0077139
5.1,-0.81285,-0.76628,-0.046571
5.13,-0.72061,-0.68753,-0.033079
5.16,-0.73043,-0.76038,0.029942
5.19,-0.85507,-0.97643,0.12136
5.22,-1.0995,-1.3131,0.21355
5.25,-1.4499,-1.7166,0.26673
5.28,-1.8641,-2.137,0.27291
5.31,-2.2695,-2.4953,0.22585
5.34,-2.5707,-2.7204,0.14975
5.37,-2.6668,-2.7383,0.071427
5.4,-2.475,-2.5124,0.037344
5.43,-1.9543,-2.0197,0.065407
5.46,-1.1222,-1.3021,0.17987
5.49,-0.060179,-0.41941,0.35923
5.52,1.0971,0.52169,0.57545
5.55,2.1845,1.4023,0.78228
5.58,3.0378,2.1008,0.93706
5.61,3.5257,2.5193,1.0064
5.64,3.5751,2.5973,0.97775
5.67,3.1834,2.313,0.87039
5.7,2.4159,1.7092,0.70679
5.73,1.3895,0.8623,0.52716
5.76,0.24631,-0.11804,0.36435
5.79,-0.87358,-1.1205,0.24687
5.82,-1.8569,-2.0384,0.18148
5.85,-2.6325,-2.7931,0.16059
5.88,-3.1758,-3.3392,0.16334
5.91,-3.5038,-3.6651,0.16127
5.94,-3.6623,-3.7968,0.13443
5.97,-3.7112,-3.7857,0.074504
6,-3.7098,-3.6967,-0.013056
6.03,-3.7058,-3.5909,-0.11493
6.06,-3.7281,-3.5143,-0.21375
6.09,-3.783,-3.4869,-0.29614
6.12,-3.8535,-3.4983,-0.35514
6.15,-3.8998,-3.5062,-0.39358
6.18,-3.863,-3.4419,-0.42113
6.21,-3.6707,-3.224,-0.44677
6.24,-3.248,-2.772,-0.47603
6.27,-2.5315,-2.0318,-0.4997
6.3,-1.4876,-0.97225,-0.51538
6.33,-0.12938,0.37465,-0.50403
6.36,1.471,1.926,-0.45498
6.39,3.1802,3.5426,-0.36243
6.42,4.8147,5.0468,-0.23208
6.45,6.1669,6.2507,-0.083836
6.48,7.0408,6.9879,0.052911
6.51,7.2925,7.1473,0.14521
6.54,6.8644,6.6993,0.16517
6.57,5.8047,5.7061,0.098587
6.6,4.2656,4.315,-0.049472
6.63,2.4779,2.7337,-0.25578
6.66,0.70723,1.1809,-0.47364
6.69,-0.80006,-0.14948,-0.65059
6.72,-1.8674,-1.1175,-0.74986
6.75,-2.4227,-1.6738,-0.74885
6.78,-2.5086,-1.8516,-0.65706
6.81,-2.2647,-1.7574,-0.50733
6.84,-1.8858,-1.5424,-0.3434
6.87,-1.5679,-1.3559,-0.21205
6.9,-1.4556,-1.3094,-0.14618
6.93,-1.6042,-1.4389,-0.16536
6.96,-1.9685,-1.7094,-0.25913
6.99,-2.4194,-2.0187,-0.40074
7.02,-2.7854,-2.2505,-0.53496
7.05,-2.9053,-2.2833,-0.62195
7.08,-2.6788,-2.0538,-0.62498
7.11,-2.0998,-1.557,-0.54278
7.14,-1.2621,-0.87059,-0.39156
7.17,-0.33594,-0.1204,-0.21554
7.2,0.47898,0.54206,-0.063075
7.23,1.0103,0.98458,0.025753
7.26,1.1649,1.1514,0.013484
7.29,0.9594,1.0598,-0.10037
7.32,0.52159,0.80387,-0.28228
7.35,0.060018,0.55098,-0.49097
7.38,-0.18993,0.47982,-0.66976
7.41,-0.029634,0.73555,-0.76518
7.44,0.64654,1.4064,-0.75984
7.47,1.8176,2.4608,-0.64326
7.5,3.3342,3.785,-0.45076
7.53,4.9502,5.1734,-0.22316
7.56,6.3789,6.4012,-0.022317
7.59,7.3598,7.2458,0.11401
7.62,7.7197,7.5779,0.14176
7.65,7.4108,7.3353,0.075538
7.68,6.519,6.5961,-0.077084
7.71,5.2387,5.4912,-0.2525
7.74,3.8236,4.2368,-0.41322
7.77,2.5252,3.0268,-0.50163
7.8,1.5358,2.0401,-0.50433
7.83,0.95009,1.3608,-0.41068
7.86,0.7528,0.99844,-0.24564
7.89,0.83505,0.88152,-0.046474
7.92,1.0321,0.88161,0.15049
7.95,1.1714,0.87241,0.29897
7.98,1.1174,0.73638,0.38102
8.01,0.8022,0.40543,0.39676
8.04,0.23459,-0.11857,0.35317
8.07,-0.51172,-0.79999,0.28827
8.1,-1.3256,-1.5512,0.22552
8.13,-2.0921,-2.2784,0.18632
8.16,-2.7211,-2.9164,0.19534
8.19,-3.1644,-3.3987,0.23428
8.22,-3.4168,-3.7128,0.29606
8.25,-3.5022,-3.8607,0.35851
8.28,-3.4539,-3.8499,0.39599
8.31,-3.2932,-3.7001,0.40691
8.34,-3.018,-3.4064,0.38842
8.37,-2.6036,-2.9591,0.35556
8.4,-2.0157,-2.3517,0.33602
8.43,-1.2329,-1.5744,0.34149
8.46,-0.2687,-0.65902,0.39032
8.49,0.81349,0.33646,0.47703
8.52,1.8994,1.3055,0.59383
8.55,2.8387,2.13,0.70873
8.58,3.4737,2.6857,0.78801
8.61,3.6735,2.8563,0.81721
8.64,3.3661,2.5993,0.76686
8.67,2.5589,1.9093,0.64957
8.7,1.3411,0.86709,0.47399
8.73,-0.13143,-0.41356,0.28213
8.76,-1.667,-1.768,0.10107
8.79,-3.0757,-3.0321,-0.043629
8.82,-4.2052,-4.0771,-0.12814
8.85,-4.9653,-4.8088,-0.1565
8.88,-5.3367,-5.1969,-0.13984
8.91,-5.3634,-5.2581,-0.10532
8.94,-5.1316,-5.0654,-0.066213
8.97,-4.7426,-4.6916,-0.051031
9,-4.2878,-4.2123,-0.075447
9.03,-3.8314,-3.7054,-0.12598
9.06,-3.406,-3.2171,-0.18893
9.09,-3.0182,-2.7823,-0.23598
9.12,-2.6627,-2.399,-0.26376
9.15,-2.3366,-2.0807,-0.25597
9.18,-2.0502,-1.8258,-0.22435
9.21,-1.8285,-1.6621,-0.16644
9.24,-1.705,-1.5906,-0.11434
9.27,-1.7079,-1.6151,-0.092731
9.3,-1.8464,-1.742,-0.10441
9.33,-2.1007,-1.9403,-0.16044
9.36,-2.4205,-2.1791,-0.24133
9.39,-2.7335,-2.3973,-0.33613
9.42,-2.962,-2.5552,-0.40679
9.45,-3.0424,-2.6081,-0.43423
9.48,-2.9413,-2.5325,-0.40883
9.51,-2.6648,-2.3285,-0.33633
9.54,-2.2553,-2.0209,-0.2344
9.57,-1.7786,-1.6508,-0.12777
9.6,-1.3048,-1.2633,-0.041437
9.63,-0.88787,-0.88294,-0.0049259
9.66,-0.55138,-0.53592,-0.015459
9.69,-0.28374,-0.21822,-0.065516
9.72,-0.045164,0.088108,-0.13327
9.75,0.21676,0.41394,-0.19719
9.78,0.54778,0.77883,-0.23105
9.81,0.97053,1.1907,-0.2202
9.84,1.4764,1.6456,-0.16923
9.87,2.0286,2.1203,-0.091695
9.9,2.5757,2.5911,-0.015418
9.93,3.0703,3.0262,0.044107
9.96,3.4884,3.4266,0.061751
9.99,3.8399,3.8082,0.031761
10.02,4.1688,4.1907,-0.021912
10.05,4.539,4.6247,-0.085617
10.08,5.0127,5.1349,-0.12218
10.11,5.6239,5.7314,-0.10743
10.14,6.3588,6.3885,-0.02966
10.17,7.147,7.0439,0.10306
10.2,7.8689,7.597,0.27183
10.23,8.3782,7.9383,0.43991
10.26,8.5341,7.9675,0.56664
10.29,8.2353,7.6072,0.62806
10.32,7.4462,6.8404,0.60586
10.35,6.2098,5.6989,0.51085
10.38,4.6413,4.2732,0.36805
10.41,2.9067,2.6907,0.21601
10.44,1.1903,1.106,0.084224
10.47,-0.34095,-0.35374,0.012785
10.5,-1.5657,-1.5673,0.0015776
10.53,-2.4253,-2.4743,0.048935
10.56,-2.925,-3.0601,0.13505
10.59,-3.1222,-3.3534,0.23127
10.62,-3.1056,-3.4042,0.29853
10.65,-2.9735,-3.3012,0.3277
10.68,-2.8145,-3.1285,0.314
10.71,-2.6972,-2.9654,0.26821
10.74,-2.6672,-2.8735,0.20627
10.77,-2.7503,-2.8983,0.14797
10.8,-2.9568,-3.0612,0.10445
10.83,-3.2836,-3.355,0.071377
10.86,-3.7126,-3.7616,0.048956
10.89,-4.2044,-4.215,0.010576
10.92,-4.6927,-4.6401,-0.052606
10.95,-5.0825,-4.9284,-0.15413
10.98,-5.2577,-4.9762,-0.28155
11.01,-5.0986,-4.6847,-0.41392
11.04,-4.5086,-3.9899,-0.51867
11.07,-3.4435,-2.8711,-0.57236
11.1,-1.9362,-1.4018,-0.53439
11.13,-0.108,0.30429,-0.41229
11.16,1.8396,2.0616,-0.22203
11.19,3.6531,3.6599,-0.0068206
11.22,5.072,4.8925,0.17951
11.25,5.8804,5.5927,0.28762
11.28,5.9536,5.6617,0.29194
11.31,5.2891,5.1162,0.17295
11.34,4.0113,4.0482,-0.036846
11.37,2.35,2.6497,-0.29971
11.4,0.59577,1.1484,-0.55261
11.43,-0.95703,-0.21201,-0.74501
11.46,-2.0669,-1.2294,-0.83754
11.49,-2.5877,-1.7612,-0.82652
11.52,-2.4884,-1.7779,-0.71051
11.55,-1.8459,-1.3149,-0.53101
11.58,-0.81569,-0.46527,-0.35042
11.61,0.4115,0.62412,-0.21262
11.64,1.6546,1.7915,-0.13688
11.67,2.7773,2.9097,-0.13243
11.7,3.7048,3.8766,-0.17182
11.73,4.4213,4.6441,-0.22281
11.76,4.95,5.2154,-0.26542
11.79,5.3257,5.5884,-0.26273
11.82,5.5678,5.7679,-0.20004
11.85,5.665,5.7495,-0.084507
11.88,5.5735,5.5224,0.051116
11.91,5.232,5.078,0.15395
11.94,4.5847,4.3794,0.20523
11.97,3.6076,3.4226,0.185
12,2.3271,2.2239,0.10315
12.03,0.82573,0.84403,-0.018295
12.06,-0.7676,-0.61996,-0.14764
12.09,-2.3007,-2.0596,-0.24104
12.12,-3.6274,-3.3638,-0.26358
12.15,-4.6358,-4.4129,-0.22289
12.18,-5.2672,-5.162,-0.1052
12.21,-5.522,-5.569,0.04699
12.24,-5.4506,-5.6442,0.19362
12.27,-5.1349,-5.4484,0.31348
12.3,-4.6646,-5.0484,0.38383
12.33,-4.1174,-4.5202,0.40277
12.36,-3.5472,-3.9384,0.39113
12.39,-2.9835,-3.3512,0.36766
12.42,-2.4401,-2.8064,0.36634
12.45,-1.9291,-2.328,0.39892
12.48,-1.4736,-1.945,0.47142
12.51,-1.1142,-1.682,0.5678
12.54,-0.90551,-1.571,0.66551
12.57,-0.9035,-1.626,0.72248
12.6,-1.1476,-1.8658,0.71822
12.63,-1.6425,-2.289,0.64646
12.66,-2.3473,-2.8617,0.51438
12.69,-3.1749,-3.5228,0.34782
12.72,-4.0047,-4.1841,0.17941
12.75,-4.705,-4.7415,0.036556
12.78,-5.1604,-5.1176,-0.042822
12.81,-5.2977,-5.2298,-0.067914
12.84,-5.1022,-5.0777,-0.024561
12.87,-4.6216,-4.6698,0.0482
12.9,-3.9554,-4.0878,0.13237
12.93,-3.2335,-3.4167,0.18315
12.96,-2.588,-2.7672,0.1792
12.99,-2.1261,-2.2478,0.12166
13.02,-1.9101,-1.9307,0.020534
13.05,-1.9477,-1.8465,-0.10116
13.08,-2.1946,-1.9773,-0.21733
13.11,-2.5677,-2.2581,-0.30959
13.14,-2.9639,-2.5979,-0.36597
13.17,-3.2803,-2.8889,-0.39139
13.2,-3.4315,-3.0319,-0.39954
13.23,-3.3598,-2.9624,-0.39732
13.26,-3.0389,-2.6307,-0.40822
13.29,-2.471,-2.0364,-0.4346
13.32,-1.6792,-1.2058,-0.47334
13.35,-0.69939,-0.18529,-0.5141
13.38,0.42732,0.96697,-0.53964
13.41,1.66,2.1906,-0.53052
13.44,2.96,3.4412,-0.48116
13.47,4.2902,4.6835,-0.39327
13.5,5.6134,5.8936,-0.28021
13.53,6.889,7.054,-0.16501
13.56,8.0706,8.1345,-0.0639
13.59,9.1048,9.0982,0.0065451
13.62,9.931,9.892,0.039017
13.65,10.485,10.444,0.040628
13.68,10.703,10.683,0.019651
13.71,10.533,10.538,-0.0055072
13.74,9.9425,9.9713,-0.028815
13.77,8.9329,8.9722,-0.039246
13.8,7.547,7.5931,-0.0461
13.83,5.8742,5.9357,-0.061507
13.86,4.0476,4.1411,-0.093445
13.89,2.2311,2.3784,-0.14735
13.92,0.59727,0.81892,-0.22165
13.95,-0.70006,-0.40396,-0.29609
13.98,-1.555,-1.1988,-0.35621
14.01,-1.9324,-1.5561,-0.37638
14.04,-1.8787,-1.5366,-0.34215
14.07,-1.516,-1.274,-0.24194
14.1,-1.019,-0.90964,-0.1094
14.13,-0.579,-0.62489,0.045889
14.16,-0.36042,-0.54175,0.18134
14.19,-0.46271,-0.71523,0.25252
14.22,-0.89507,-1.1412,0.24613
14.25,-1.5723,-1.7344,0.16215
14.28,-2.3335,-2.3517,0.01824
14.31,-2.9806,-2.8392,-0.14139
14.34,-3.3271,-3.0528,-0.27432
14.37,-3.246,-2.9096,-0.33633
14.4,-2.7035,-2.3879,-0.31555
14.43,-1.7709,-1.5807,-0.19025
14.46,-0.6105,-0.59059,-0.019909
14.49,0.56182,0.38283,0.17899
14.52,1.5264,1.19,0.3364
14.55,2.111,1.6964,0.41464
14.58,2.2291,1.822,0.40704
14.61,1.8964,1.5972,0.29923
14.64,1.2223,1.0911,0.13117
14.67,0.37784,0.43454,-0.056699
14.7,-0.44858,-0.2489,-0.19968
14.73,-1.0969,-0.82117,-0.27578
14.76,-1.4701,-1.1973,-0.27275
14.79,-1.5483,-1.3637,-0.1846
14.82,-1.3819,-1.3208,-0.061117
14.85,-1.0654,-1.1262,0.060813
14.88,-0.70178,-0.85141,0.14963
14.91,-0.36903,-0.54517,0.17614
14.94,-0.098558,-0.23767,0.13912
14.97,0.12864,0.090484,0.038154
15,0.36741,0.42583,-0.058425
15.03,0.68125,0.81278,-0.13153
15.06,1.1117,1.2544,-0.14262
15.09,1.655,1.7438,-0.088839
15.12,2.253,2.2394,0.013632
15.15,2.8031,2.6533,0.14977
15.18,3.1834,2.9295,0.25391
15.21,3.2859,2.978,0.30789
15.24,3.0482,2.7715,0.27672
15.27,2.4737,2.2971,0.17655
15.3,1.633,1.6173,0.015701
15.33,0.64859,0.81637,-0.16778
15.36,-0.33684,-0.030591,-0.30624
15.39,-1.1956,-0.80123,-0.3944
15.42,-1.8465,-1.4461,-0.40044
15.45,-2.2718,-1.9347,-0.33716
15.48,-2.5169,-2.2817,-0.23513
15.51,-2.6717,-2.5472,-0.12453
15.54,-2.8414,-2.7823,-0.059031
15.57,-3.1137,-3.0605,-0.053227
15.6,-3.5339,-3.4146,-0.11925
15.63,-4.0928,-3.8557,-0.2371
15.66,-4.7319,-4.3532,-0.37865
15.69,-5.3625,-4.856,-0.50657
15.72,-5.8925,-5.3058,-0.58675
15.75,-6.2523,-5.6527,-0.59956
15.78,-6.4123,-5.8541,-0.55824
15.81,-6.3879,-5.9081,-0.47973
15.84,-6.2289,-5.8357,-0.39313
15.87,-6.0007,-5.6655,-0.33521
15.9,-5.7611,-5.438,-0.32309
15.93,-5.5406,-5.1663,-0.37424
15.96,-5.3332,-4.8765,-0.4567
15.99,-5.0988,-4.5431,-0.5557
16.02,-4.776,-4.1435,-0.63245
16.05,-4.3019,-3.6414,-0.66049
16.08,-3.6308,-2.9975,-0.63333
16.11,-2.748,-2.1993,-0.54869
16.14,-1.6735,-1.2458,-0.42769
16.17,-0.45713,-0.1529,-0.30423
16.2,0.83374,1.0318,-0.1981
16.23,2.1284,2.2499,-0.12143
16.26,3.3641,3.4561,-0.092012
16.29,4.4913,4.5801,-0.088718
16.32,5.4723,5.5611,-0.088856
16.35,6.2749,6.3497,-0.074866
16.38,6.8661,6.9058,-0.039743
16.41,7.2086,7.1757,0.032887
16.44,7.2645,7.1482,0.11624
16.47,7.0049,6.8044,0.20042
16.5,6.4243,6.173,0.25125
16.53,5.5533,5.3012,0.25201
16.56,4.465,4.2609,0.20413
16.59,3.2711,3.1606,0.11047
16.62,2.1054,2.1097,-0.0042338
16.65,1.0994,1.202,-0.10257
16.68,0.35383,0.51317,-0.15935
16.71,-0.084065,0.06287,-0.14693
16.74,-0.2319,-0.15305,-0.078854
16.77,-0.1668,-0.19981,0.033009
16.8,-0.0037578,-0.15934,0.15558
16.83,0.13737,-0.1197,0.25707
16.86,0.16768,-0.14486,0.31255
16.89,0.057726,-0.2307,0.28842
16.92,-0.15006,-0.35598,0.20592
16.95,-0.34967,-0.4375,0.087822
16.98,-0.39985,-0.36743,-0.032418
17.01,-0.16565,-0.059068,-0.10658
17.04,0.43719,0.5577,-0.12051
17.07,1.4076,1.4665,-0.058868
17.1,2.6444,2.5614,0.083006
17.13,3.9569,3.7094,0.24751
17.16,5.1005,4.6802,0.42024
17.19,5.8293,5.2978,0.53153
17.22,5.9547,5.3922,0.56249
17.25,5.3936,4.9003,0.49333
17.28,4.1972,3.865,0.33229
17.31,2.5487,2.4382,0.1104
17.34,0.73195,0.86653,-0.13458
17.37,-0.92324,-0.57969,-0.34355
17.4,-2.1089,-1.6214,-0.48751
17.43,-2.6027,-2.067,-0.53566
17.46,-2.3153,-1.8185,-0.4968
17.49,-1.3095,-0.94299,-0.36651
17.52,0.21181,0.39693,-0.18512
17.55,1.9466,1.9374,0.0092699
17.58,3.5544,3.3771,0.17728
17.61,4.7228,4.4406,0.28215
17.64,5.2271,4.9145,0.31268
17.67,4.9699,4.7159,0.25399
17.7,3.9933,3.8603,0.13298
17.73,2.4645,2.495,-0.0305
17.76,0.63653,0.84028,-0.20375
17.79,-1.2037,-0.83944,-0.36421
17.82,-2.7908,-2.3146,-0.4761
17.85,-3.9275,-3.3977,-0.52973
17.88,-4.5142,-3.9846,-0.52957
17.91,-4.5574,-4.0799,-0.47748
17.94,-4.1575,-3.7761,-0.38148
17.97,-3.4808,-3.2059,-0.27488
18,-2.7219,-2.5535,-0.16835
18.03,-2.0667,-1.9817,-0.084949
18.06,-1.6607,-1.6165,-0.044205
18.09,-1.5894,-1.5601,-0.029323
18.12,-1.8717,-1.8133,-0.058441
18.15,-2.4657,-2.3538,-0.11194
18.18,-3.2833,-3.1034,-0.1799
18.21,-4.2101,-3.9561,-0.25406
18.24,-5.1254,-4.8054,-0.32006
18.27,-5.9194,-5.545,-0.37434
18.3,-6.5055,-6.0947,-0.41076
18.33,-6.8274,-6.3987,-0.42864
18.36,-6.8608,-6.432,-0.42887
18.39,-6.6116,-6.1951,-0.4165
18.42,-6.1109,-5.7104,-0.40046
18.45,-5.4086,-5.0467,-0.36197
18.48,-4.566,-4.2362,-0.32987
18.51,-3.6473,-3.3548,-0.29252
18.54,-2.7111,-2.4536,-0.25747
18.57,-1.803,-1.5757,-0.22723
18.6,-0.94964,-0.73398,-0.21567
18.63,-0.15624,0.054912,-0.21115
18.66,0.59195,0.82109,-0.22914
18.69,1.3234,1.5821,-0.25878
18.72,2.0701,2.3554,-0.28532
18.75,2.8557,3.1597,-0.30401
18.78,3.6836,3.988,-0.30444
18.81,4.529,4.7983,-0.26938
18.84,5.3364,5.5416,-0.20514
18.87,6.0251,6.1508,-0.12564
18.9,6.5005,6.5437,-0.043123
18.93,6.6714,6.6524,0.01906
18.96,6.4681,6.4128,0.055217
18.99,5.858,5.8091,0.048909
19.02,4.8563,4.8651,-0.0087668
19.05,3.5274,3.6292,-0.10182
19.08,1.9778,2.1945,-0.21671
19.11,0.3424,0.68817,-0.34577
19.14,-1.2343,-0.79064,-0.44361
19.17,-2.6176,-2.1119,-0.50574
19.2,-3.6999,-3.1755,-0.5244
19.23,-4.4118,-3.9061,-0.50571
19.26,-4.7279,-4.2729,-0.45494
19.29,-4.6655,-4.2719,-0.39358
19.32,-4.2785,-3.9422,-0.33626
19.35,-3.6473,-3.3679,-0.27942
19.38,-2.8676,-2.6281,-0.23955
19.41,-2.0375,-1.8203,-0.21712
19.44,-1.2461,-1.0566,-0.18955
19.47,-0.56309,-0.39003,-0.17305
19.5,-0.029763,0.12163,-0.1514
19.53,0.34619,0.47619,-0.13
19.56,0.592,0.71186,-0.11986
19.59,0.76563,0.8926,-0.12698
19.62,0.94557,1.0928,-0.14726
19.65,1.2155,1.398,-0.18252
19.68,1.6456,1.8698,-0.22423
19.71,2.2744,2.5258,-0.25143
19.74,3.0949,3.343,-0.24815
19.77,4.0489,4.2568,-0.20786
19.8,5.0329,5.1627,-0.12976
19.83,5.9137,5.9344,-0.020698
19.86,6.553,6.4599,0.093074
19.89,6.8349,6.6525,0.18245
19.92,6.6901,6.4595,0.23064
19.95,6.1103,5.9024,0.20789
19.98,5.1505,5.0118,0.13869
20.01,3.9163,3.8949,0.021405
20.04,2.5413,2.6501,-0.10888
20.07,1.1583,1.3813,-0.22304
20.1,-0.12608,0.17339,-0.29948
20.13,-1.2488,-0.946,-0.30283
20.16,-2.1945,-1.9291,-0.26534
20.19,-2.9856,-2.7923,-0.19329
20.22,-3.6639,-3.5509,-0.11297
20.25,-4.2671,-4.2058,-0.061307
20.28,-4.8102,-4.7598,-0.050417
20.31,-5.277,-5.1908,-0.086268
20.34,-5.6239,-5.4692,-0.15469
20.37,-5.7956,-5.5708,-0.22487
20.4,-5.7475,-5.4754,-0.2721
20.43,-5.4668,-5.1996,-0.26713
20.46,-4.9851,-4.7782,-0.20692
20.49,-4.3779,-4.28,-0.09798
20.52,-3.7488,-3.7713,0.022525
20.55,-3.2026,-3.3289,0.12627
20.58,-2.8149,-2.9851,0.17015
20.61,-2.6068,-2.748,0.1412
20.64,-2.532,-2.5759,0.04386
20.67,-2.4834,-2.3736,-0.10973
20.7,-2.3155,-2.0459,-0.26958
20.73,-1.8808,-1.4829,-0.39792
20.76,-1.0689,-0.61176,-0.45714
20.79,0.16118,0.57972,-0.41854
20.82,1.7633,2.0666,-0.30335
20.85,3.6072,3.7398,-0.1326
20.88,5.5007,5.4628,0.037843
20.91,7.2263,7.0468,0.1795
20.94,8.5825,8.3315,0.251
20.97,9.4213,9.1806,0.24067
21,9.6713,9.5116,0.15974
21.03,9.3451,9.314,0.031082
21.06,8.5279,8.6257,-0.097896
21.09,7.3537,7.5666,-0.21295
21.12,5.9758,6.2417,-0.26594
21.15,4.538,4.8189,-0.2809
21.18,3.1544,3.4007,-0.24628
21.21,1.9,2.1042,-0.20424
21.24,0.81088,0.98368,-0.17281
21.27,-0.10607,0.063386,-0.16945
21.3,-0.8615,-0.66333,-0.19817
21.33,-1.4721,-1.2314,-0.24065
21.36,-1.9527,-1.6662,-0.28651
21.39,-2.3132,-2.0122,-0.30095
21.42,-2.5588,-2.2754,-0.28335
21.45,-2.6918,-2.463,-0.22873
21.48,-2.7132,-2.5633,-0.14983
21.51,-2.6232,-2.5542,-0.068993
21.54,-2.4206,-2.4127,-0.0078639
21.57,-2.102,-2.1156,0.013574
21.6,-1.6642,-1.6565,-0.007697
21.63,-1.1081,-1.0488,-0.05925
21.66,-0.44564,-0.32421,-0.12142
21.69,0.29232,0.45215,-0.15983
21.72,1.0513,1.2025,-0.15121
21.75,1.7531,1.8593,-0.10622
21.78,2.3032,2.3102,-0.0070806
21.81,2.6049,2.5132,0.091738
21.84,2.5784,2.4103,0.16809
21.87,2.1788,1.9887,0.19007
21.9,1.4109,1.2674,0.14355
21.93,0.33377,0.31852,0.015253
21.96,-0.9461,-0.80106,-0.14503
21.99,-2.2913,-1.9785,-0.31282
22.02,-3.5576,-3.1076,-0.44999
22.05,-4.6195,-4.0971,-0.52238
22.08,-5.3912,-4.8744,-0.51679
22.11,-5.8381,-5.3938,-0.44431
22.14,-5.9782,-5.6424,-0.33579
22.17,-5.871,-5.6642,-0.20677
22.2,-5.6011,-5.4775,-0.12365
22.23,-5.258,-5.1725,-0.085509
22.26,-4.9189,-4.8128,-0.10603
22.29,-4.6375,-4.4842,-0.15332
22.32,-4.4405,-4.2055,-0.23496
22.35,-4.3296,-4.0416,-0.28804
22.38,-4.2884,-3.9697,-0.31877
22.41,-4.2895,-3.9972,-0.29235
22.44,-4.2999,-4.0379,-0.26204
22.47,-4.2838,-4.0698,-0.21405
22.5,-4.2032,-4.0165,-0.18663
22.53,-4.0174,-3.8136,-0.20375
22.56,-3.6851,-3.4259,-0.25917
22.59,-3.1687,-2.8191,-0.34957
22.62,-2.4417,-2.0005,-0.44121
22.65,-1.4978,-0.98134,-0.51644
22.68,-0.35822,0.17262,-0.53083
22.71,0.92417,1.4145,-0.49029
22.74,2.2674,2.6649,-0.39752
22.77,3.5687,3.8425,-0.27374
22.8,4.718,4.8753,-0.15732
22.83,5.613,5.6908,-0.077847
22.86,6.173,6.2389,-0.065935
22.89,6.3485,6.456,-0.10748
22.92,6.1256,6.3228,-0.19714
22.95,5.5243,5.8295,-0.30522
22.98,4.594,5.0125,-0.41859
23.01,3.4077,3.8989,-0.49119
23.04,2.0568,2.5761,-0.51926
23.07,0.64713,1.1593,-0.5122
23.1,-0.7048,-0.21447,-0.49033
23.13,-1.8766,-1.4039,-0.47268
23.16,-2.7488,-2.2732,-0.47564
23.19,-3.2185,-2.7145,-0.504
23.22,-3.2157,-2.6647,-0.55096
23.25,-2.7208,-2.1402,-0.58058
23.28,-1.7771,-1.199,-0.57815
23.31,-0.49338,0.026422,-0.5198
23.34,0.96651,1.3661,-0.3996
23.37,2.4074,2.6427,-0.23537
23.4,3.6368,3.6974,-0.060624
23.43,4.5021,4.4267,0.075459
23.46,4.9218,4.7729,0.14891
23.49,4.9027,4.7658,0.13693
23.52,4.5377,4.4969,0.040834
23.55,3.9835,4.0848,-0.10125
23.58,3.4233,3.6789,-0.25558
23.61,3.0225,3.3992,-0.37667
23.64,2.8895,3.2921,-0.40264
23.67,3.0514,3.396,-0.3446
23.7,3.4506,3.6537,-0.20312
23.73,3.9626,3.9781,-0.015577
23.76,4.4309,4.2742,0.15675
23.79,4.7085,4.4389,0.26959
23.82,4.6938,4.3881,0.30571
23.85,4.3535,4.0983,0.25514
23.88,3.7247,3.5882,0.13647
23.91,2.8979,2.9053,-0.0073263
23.94,1.9866,2.1119,-0.12529
23.97,1.0924,1.27,-0.17763
24,0.27754,0.44086,-0.16332
24.03,-0.44877,-0.38518,-0.063585
24.06,-1.1259,-1.1882,0.062283
24.09,-1.8217,-1.9994,0.17769
24.12,-2.6034,-2.8443,0.24088
24.15,-3.5089,-3.7378,0.22885
24.18,-4.5272,-4.6741,0.14683
24.21,-5.594,-5.5936,-0.00034433
24.24,-6.6023,-6.4494,-0.15294
24.27,-7.4262,-7.1443,-0.28189
24.3,-7.9479,-7.5973,-0.35064
24.33,-8.0832,-7.7397,-0.34348
24.36,-7.7949,-7.5196,-0.27533
24.39,-7.0949,-6.9285,-0.16639
24.42,-6.034,-5.9855,-0.048518
24.45,-4.6849,-4.7085,0.02362
24.48,-3.1251,-3.1661,0.040982
24.51,-1.4264,-1.4402,0.013864
24.54,0.34796,0.39267,-0.04471
24.57,2.1362,2.2329,-0.096747
24.6,3.8675,3.9863,-0.1188
24.63,5.4528,5.5265,-0.073749
24.66,6.7832,6.7696,0.013583
24.69,7.739,7.607,0.13198
24.72,8.2095,7.9676,0.24191
24.75,8.1184,7.8083,0.31008
24.78,7.4478,7.1653,0.28249
24.81,6.2538,6.0794,0.17436
24.84,4.6663,4.6712,-0.0049571
24.87,2.8727,3.0817,-0.209
24.9,1.0875,1.4885,-0.40103
24.93,-0.48601,0.051524,-0.53753
24.96,-1.6908,-1.0981,-0.5927
24.99,-2.4417,-1.8853,-0.55635
25.02,-2.734,-2.2795,-0.45455
25.05,-2.6345,-2.3138,-0.32072
25.08,-2.2577,-2.0708,-0.18686
25.11,-1.735,-1.6232,-0.11177
25.14,-1.1849,-1.0785,-0.10634
25.17,-0.69202,-0.53356,-0.15846
25.2,-0.29898,-0.057154,-0.24182
25.23,-0.011788,0.31215,-0.32394
25.26,0.18499,0.55865,-0.37366
25.29,0.3099,0.68073,-0.37084
25.32,0.3695,0.6839,-0.3144
25.35,0.35171,0.58566,-0.23394
25.38,0.22933,0.37749,-0.14816
25.41,-0.028076,0.068881,-0.096957
25.44,-0.43843,-0.34485,-0.093579
25.47,-0.99357,-0.84145,-0.15212
25.5,-1.6529,-1.4011,-0.25175
25.53,-2.3471,-1.98,-0.36707
25.56,-2.9915,-2.5316,-0.45992
25.59,-3.5052,-2.9998,-0.5054
25.62,-3.8314,-3.3418,-0.48959
25.65,-3.9521,-3.5329,-0.41914
25.68,-3.8934,-3.577,-0.31641
25.71,-3.7208,-3.5226,-0.19821
25.74,-3.5234,-3.4063,-0.11712
25.77,-3.3937,-3.3212,-0.072471
25.8,-3.4057,-3.3178,-0.087893
25.83,-3.5986,-3.4559,-0.14271
25.86,-3.9669,-3.7478,-0.21905
25.89,-4.4609,-4.1648,-0.29608
25.92,-4.995,-4.6463,-0.34869
25.95,-5.4617,-5.0922,-0.36949
25.98,-5.7481,-5.3896,-0.35848
26.01,-5.7525,-5.4283,-0.32422
26.04,-5.3976,-5.1212,-0.27636
26.07,-4.6407,-4.3917,-0.24903
26.1,-3.4798,-3.2569,-0.22293
26.13,-1.9559,-1.7532,-0.20271
26.16,-0.15232,0.03419,-0.18651
26.19,1.8106,1.9623,-0.15162
26.22,3.7848,3.8792,-0.094401
26.25,5.6077,5.619,-0.011328
26.28,7.121,7.038,0.083009
26.31,8.1902,8.0249,0.16528
26.34,8.7243,8.503,0.22125
26.37,8.691,8.4752,0.21575
26.4,8.1241,7.9657,0.15831
26.43,7.12,7.0811,0.038907
26.46,5.8238,5.9328,-0.10905
26.49,4.406,4.6706,-0.26459
26.52,3.0348,3.4253,-0.39041
26.55,1.8489,2.3229,-0.47399
26.58,0.93702,1.4289,-0.49187
26.61,0.32857,0.78722,-0.45865
26.64,-0.0033719,0.38486,-0.38824
26.67,-0.12718,0.17914,-0.30631
26.7,-0.13007,0.12294,-0.25301
26.73,-0.093426,0.11693,-0.21035
26.76,-0.071988,0.15894,-0.23092
26.79,-0.081778,0.20186,-0.28364
26.82,-0.099347,0.25868,-0.35803
26.85,-0.071957,0.34408,-0.41604
26.88,0.064289,0.52679,-0.4625
26.91,0.36322,0.83004,-0.46682
26.94,0.84961,1.2706,-0.42103
26.97,1.5071,1.8473,-0.34019
27,2.2759,2.5222,-0.24631
27.03,3.0598,3.2154,-0.1556
27.06,3.7427,3.8203,-0.077525
27.09,4.208,4.2415,-0.033474
27.12,4.3593,4.3765,-0.017264
27.15,4.1367,4.1693,-0.03258
27.18,3.5269,3.5919,-0.064948
27.21,2.5646,2.6768,-0.1122
27.24,1.3266,1.4816,-0.15505
27.27,-0.080244,0.11236,-0.1926
27.3,-1.5339,-1.31,-0.22389
27.33,-2.913,-2.6613,-0.2517
27.36,-4.1107,-3.8416,-0.26913
27.39,-5.0445,-4.7525,-0.29197
27.42,-5.6612,-5.3632,-0.29801
27.45,-5.9384,-5.6343,-0.30407
27.48,-5.8814,-5.5847,-0.29665
27.51,-5.5177,-5.2464,-0.27131
27.54,-4.8911,-4.65,-0.2411
27.57,-4.0556,-3.8572,-0.19846
27.6,-3.0706,-2.9182,-0.15244
27.63,-1.9978,-1.89,-0.10781
27.66,-0.89943,-0.83206,-0.067371
27.69,0.16251,0.1922,-0.02969
27.72,1.1273,1.1416,-0.014379
27.75,1.9372,1.9315,0.0057173
27.78,2.5411,2.5248,0.016343
27.81,2.8991,2.8756,0.023526
27.84,2.9884,2.9641,0.024304
27.87,2.8087,2.7946,0.014055
27.9,2.3858,2.3914,-0.0056274
27.93,1.772,1.8096,-0.037604
27.96,1.0425,1.1198,-0.077364
27.99,0.28677,0.41078,-0.124
28.02,-0.40193,-0.24661,-0.15532
28.05,-0.93988,-0.75337,-0.18651
28.08,-1.2645,-1.0622,-0.20235
28.11,-1.3431,-1.1477,-0.19536
28.14,-1.176,-1.005,-0.17108
28.17,-0.79513,-0.65983,-0.1353
28.2,-0.25582,-0.15925,-0.096577
28.23,0.37343,0.43888,-0.065454
28.26,1.0231,1.0613,-0.038162
28.29,1.6331,1.6588,-0.025619
28.32,2.1595,2.1814,-0.021899
28.35,2.5763,2.6062,-0.029965
28.38,2.8736,2.9052,-0.03158
28.41,3.0513,3.0872,-0.035918
28.44,3.1122,3.1501,-0.03781
28.47,3.0563,3.0864,-0.030189
28.5,2.8767,2.8918,-0.015117
28.53,2.5609,2.5701,-0.0092625
28.56,2.0944,2.1012,-0.0067771
28.59,1.4674,1.4829,-0.015444
28.62,0.68166,0.71921,-0.037551
28.65,-0.24409,-0.1861,-0.057985
28.68,-1.2715,-1.1814,-0.090108
28.71,-2.3448,-2.244,-0.10085
28.74,-3.3964,-3.2784,-0.11799
28.77,-4.3563,-4.2239,-0.1324
28.8,-5.1617,-5.0294,-0.13231
28.83,-5.7671,-5.6427,-0.12437
28.86,-6.1501,-6.0305,-0.1196
28.89,-6.3137,-6.2021,-0.11156
28.92,-6.2835,-6.1684,-0.11506
28.95,-6.1002,-5.9877,-0.11244
28.98,-5.8096,-5.6961,-0.11357
29.01,-5.4519,-5.349,-0.1029
29.04,-5.0516,-4.9304,-0.12122
29.07,-4.6128,-4.4854,-0.12741
29.1,-4.1187,-3.9723,-0.1464
29.13,-3.5372,-3.3653,-0.17196
29.16,-2.8314,-2.6244,-0.20702
29.19,-1.9723,-1.7277,-0.24469
29.22,-0.95234,-0.674,-0.27834
29.25,0.20575,0.50755,-0.3018
29.28,1.4446,1.7487,-0.30415
29.31,2.6761,2.9649,-0.28882
29.34,3.7923,4.0456,-0.25333
29.37,4.6817,4.8864,-0.2047
29.4,5.248,5.4099,-0.16193
29.43,5.4278,5.5633,-0.13557
29.46,5.2022,5.348,-0.14581
29.49,4.6021,4.7835,-0.18145
29.52,3.7031,3.9507,-0.2476
29.55,2.6146,2.9355,-0.32081
29.58,1.4624,1.8615,-0.39908
29.61,0.37046,0.82886,-0.4584
29.64,-0.55501,-0.061782,-0.49323
29.67,-1.2363,-0.75132,-0.48496
29.7,-1.6286,-1.1698,-0.45878
29.73,-1.7185,-1.3117,-0.40672
29.76,-1.518,-1.1634,-0.35457
29.79,-1.0575,-0.74769,-0.30986
29.82,-0.37959,-0.094531,-0.28506
29.85,0.465,0.7407,-0.2757
29.88,1.4178,1.6943,-0.27653
29.91,2.412,2.693,-0.28099
29.94,3.3725,3.6551,-0.28261
29.97,4.2179,4.4769,-0.25906
30,4.8665,5.0881,-0.22168
30.03,5.2459,5.4164,-0.17048
30.06,5.3043,5.437,-0.13266
30.09,5.0205,5.1297,-0.10928
30.12,4.4097,4.517,-0.1073
30.15,3.5235,3.6603,-0.13685
30.18,2.4415,2.6344,-0.19288
30.21,1.2584,1.5156,-0.2572
30.24,0.067894,0.37636,-0.30847
30.27,-1.052,-0.72769,-0.32429
30.3,-2.0477,-1.7287,-0.31899
30.33,-2.8916,-2.6152,-0.27639
30.36,-3.5753,-3.3447,-0.23064
30.39,-4.098,-3.92,-0.17794
30.42,-4.4523,-4.312,-0.14029
30.45,-4.6153,-4.4717,-0.14352
30.48,-4.5453,-4.3657,-0.17958
30.51,-4.1894,-3.9568,-0.23262
30.54,-3.4983,-3.2103,-0.28798
30.57,-2.446,-2.1177,-0.32827
30.6,-1.0484,-0.71772,-0.3307
30.63,0.6245,0.91821,-0.29371
30.66,2.4485,2.6557,-0.20714
30.69,4.2574,4.3462,-0.088743
30.72,5.8664,5.8489,0.017482
30.75,7.1024,7.0056,0.096758
30.78,7.8338,7.7051,0.12863
30.81,7.9937,7.8859,0.10779
30.84,7.5913,7.5598,0.031541
30.87,6.7081,6.7795,-0.071439
30.9,5.4817,5.6638,-0.18214
30.93,4.0801,4.3496,-0.26943
30.96,2.6726,2.9964,-0.32379
30.99,1.4036,1.7262,-0.32265
31.02,0.37414,0.64694,-0.27281
31.05,-0.36564,-0.15764,-0.208
31.08,-0.81466,-0.6782,-0.13645
31.11,-1.0107,-0.93263,-0.078066
31.14,-1.0164,-0.98059,-0.035793
31.17,-0.90505,-0.88649,-0.018565
31.2,-0.74924,-0.73191,-0.017329
31.23,-0.61338,-0.59219,-0.021187
31.26,-0.55035,-0.53158,-0.018769
31.29,-0.6005,-0.59395,-0.006549
31.32,-0.79157,-0.8119,0.020329
31.35,-1.1384,-1.1901,0.051751
31.38,-1.6417,-1.7142,0.072522
31.41,-2.2875,-2.3659,0.078489
31.44,-3.0469,-3.1111,0.064152
31.47,-3.8791,-3.9094,0.030305
31.5,-4.7357,-4.7164,-0.019323
31.53,-5.5682,-5.5036,-0.064604
31.56,-6.3346,-6.2354,-0.099239
31.59,-7.0044,-6.8946,-0.1098
31.62,-7.5596,-7.4591,-0.10046
31.65,-7.9915,-7.9252,-0.066326
31.68,-8.2938,-8.2571,-0.036656
31.71,-8.4536,-8.4466,-0.0070294
31.74,-8.4456,-8.4397,-0.0059273
31.77,-8.2298,-8.1961,-0.033767
31.8,-7.757,-7.6737,-0.083271
31.83,-6.9801,-6.8407,-0.13939
31.86,-5.8707,-5.6908,-0.17992
31.89,-4.4351,-4.2403,-0.19483
31.92,-2.7264,-2.5566,-0.1698
31.95,-0.84747,-0.73232,-0.11515
31.98,1.057,1.0823,-0.025337
32.01,2.8192,2.768,0.051159
32.04,4.2746,4.1494,0.12524
32.07,5.2901,5.1349,0.15521
32.1,5.788,5.6517,0.13625
32.13,5.7602,5.6957,0.064488
32.16,5.2698,5.3091,-0.039303
32.19,4.4382,4.5892,-0.15098
32.22,3.4224,3.68,-0.25763
32.25,2.3863,2.7181,-0.3318
32.28,1.4731,1.8444,-0.37126
32.31,0.78386,1.1567,-0.37288
32.34,0.36693,0.68698,-0.32005
32.37,0.21903,0.48931,-0.27028
32.4,0.29618,0.51605,-0.21988
32.43,0.53112,0.71976,-0.18864
32.46,0.85205,1.0287,-0.17668
32.49,1.1983,1.3822,-0.18394
32.52,1.5297,1.7324,-0.20269
32.55,1.8283,2.0598,-0.2315
32.58,2.0942,2.3421,-0.24783
32.61,2.3366,2.5862,-0.24956
32.64,2.5646,2.7975,-0.23289
32.67,2.7796,2.9881,-0.20848
32.7,2.9718,3.1488,-0.17696
32.73,3.121,3.278,-0.15699
32.76,3.2002,3.3404,-0.14028
32.79,3.1819,3.3185,-0.13661
32.82,3.044,3.194,-0.15002
32.85,2.7738,2.9338,-0.15995
32.88,2.3705,2.5441,-0.17365
32.91,1.8455,2.0241,-0.17857
32.94,1.2214,1.391,-0.16961
32.97,0.53063,0.69626,-0.16563
33,-0.18636,-0.031932,-0.15443
33.03,-0.8822,-0.72869,-0.15352
33.06,-1.5046,-1.3403,-0.16438
33.09,-1.9996,-1.8148,-0.1848
33.12,-2.3161,-2.1009,-0.21528
33.15,-2.413,-2.1678,-0.24516
33.18,-2.2665,-2.0031,-0.26339
33.21,-1.8777,-1.6126,-0.26507
33.24,-1.2772,-1.0285,-0.24867
33.27,-0.52556,-0.31328,-0.21228
33.3,0.29169,0.45913,-0.16744
33.33,1.0748,1.1888,-0.11401
33.36,1.7243,1.8053,-0.081027
33.39,2.1576,2.226,-0.068407
33.42,2.3235,2.4118,-0.088276
33.45,2.2123,2.3418,-0.12952
33.48,1.8584,2.0486,-0.19018
33.51,1.3349,1.5917,-0.25683
33.54,0.74129,1.0616,-0.32031
33.57,0.1855,0.55449,-0.369
33.6,-0.23512,0.15554,-0.39066
33.63,-0.45078,-0.066708,-0.38407
33.66,-0.43073,-0.076332,-0.3544
33.69,-0.18726,0.12928,-0.31654
33.72,0.22836,0.49267,-0.26431
33.75,0.73669,0.95113,-0.21445
33.78,1.2453,1.4183,-0.17301
33.81,1.6649,1.8055,-0.14061
33.84,1.9241,2.0548,-0.13074
33.87,1.9787,2.1038,-0.12511
33.9,1.816,1.941,-0.12504
33.93,1.453,1.5832,-0.13026
33.96,0.92954,1.0642,-0.13471
33.99,0.29946,0.44183,-0.14237
34.02,-0.37979,-0.23459,-0.14519
34.05,-1.0553,-0.91462,-0.14073
34.08,-1.6847,-1.5455,-0.13928
34.11,-2.2382,-2.1039,-0.13432
34.14,-2.6979,-2.5612,-0.13667
34.17,-3.0551,-2.9216,-0.13354
34.2,-3.3064,-3.1762,-0.13023
34.23,-3.4496,-3.3229,-0.12678
34.26,-3.4819,-3.3596,-0.12227
34.29,-3.3982,-3.281,-0.11724
34.32,-3.1928,-3.0744,-0.11846
34.35,-2.8611,-2.7452,-0.11592
34.38,-2.4023,-2.2831,-0.11922
34.41,-1.8227,-1.7014,-0.1213
34.44,-1.1377,-1.0125,-0.1252
34.47,-0.37309,-0.24661,-0.12648
34.5,0.43512,0.56446,-0.12934
34.53,1.2421,1.3699,-0.12784
34.56,1.997,2.1246,-0.12759
34.59,2.6471,2.7704,-0.12333
34.62,3.1423,3.2581,-0.11584
34.65,3.4404,3.5465,-0.10606
34.68,3.5121,3.6132,-0.10104
34.71,3.3455,3.4461,-0.10066
34.74,2.9486,3.0569,-0.10828
34.77,2.3511,2.4701,-0.1191
34.8,1.6025,1.7406,-0.13811
34.83,0.76874,0.92838,-0.15965
34.86,-0.073814,0.11003,-0.18384
34.89,-0.8463,-0.6441,-0.2022
34.92,-1.4757,-1.2633,-0.21238
34.95,-1.9032,-1.7007,-0.20251
34.98,-2.0907,-1.9035,-0.18725
35.01,-2.026,-1.8652,-0.16079
35.04,-1.7237,-1.5994,-0.12423
35.07,-1.2243,-1.1407,-0.08362
35.1,-0.59011,-0.55272,-0.037392
35.13,0.10133,0.099282,0.002046
35.16,0.76484,0.72468,0.040164
35.19,1.3159,1.2553,0.060529
35.22,1.6785,1.5956,0.08292
35.25,1.7927,1.6953,0.097406
35.28,1.6204,1.5103,0.11003
35.31,1.1494,1.0434,0.10605
35.34,0.39654,0.29319,0.10335
35.37,-0.59279,-0.6792,0.086411
35.4,-1.7465,-1.8168,0.070376
35.43,-2.9707,-3.0088,0.038144
35.46,-4.1574,-4.1586,0.0011875
35.49,-5.1943,-5.1571,-0.037213
35.52,-5.9763,-5.9075,-0.068817
35.55,-6.4171,-6.3151,-0.10198
35.58,-6.4602,-6.3486,-0.1116
35.61,-6.0866,-5.9734,-0.11316
35.64,-5.3194,-5.2261,-0.093227
35.67,-4.222,-4.1582,-0.063746
35.7,-2.8922,-2.8614,-0.03085
35.73,-1.4511,-1.4546,0.0034464
35.76,-0.028378,-0.06075,0.032372
35.79,1.2536,1.214,0.0396
35.82,2.2944,2.2631,0.031311
35.85,3.0281,3.0301,-0.0019646
35.88,3.43,3.4797,-0.049634
35.91,3.5183,3.6194,-0.10105
35.94,3.3492,3.5166,-0.16741
35.97,3.0075,3.2229,-0.21534
36,2.5928,2.855,-0.26214
36.03,2.2047,2.5023,-0.29751
36.06,1.9283,2.2466,-0.3183
36.09,1.8221,2.1424,-0.32028
36.12,1.9115,2.2264,-0.31491
36.15,2.1856,2.4839,-0.29834
36.18,2.6011,2.8651,-0.264
36.21,3.0899,3.3302,-0.24035
36.24,3.5701,3.7763,-0.20623
36.27,3.9587,4.1423,-0.18361
36.3,4.1828,4.3402,-0.15738
36.33,4.1898,4.334,-0.14423
36.36,3.952,4.0867,-0.13477
36.39,3.4686,3.6005,-0.13185
36.42,2.7631,2.9006,-0.13745
36.45,1.8771,2.0172,-0.14014
36.48,0.8635,1.0114,-0.14794
36.51,-0.22017,-0.072047,-0.14812
36.54,-1.3174,-1.1659,-0.15145
36.57,-2.3755,-2.2266,-0.14881
36.6,-3.3459,-3.204,-0.14187
36.63,-4.1835,-4.0459,-0.13756
36.66,-4.8447,-4.7165,-0.12818
36.69,-5.2875,-5.1638,-0.12369
36.72,-5.473,-5.3558,-0.11722
36.75,-5.3708,-5.2532,-0.11761
36.78,-4.9648,-4.8501,-0.11471
36.81,-4.2614,-4.1516,-0.10987
36.84,-3.295,-3.1945,-0.10051
36.87,-2.1306,-2.0471,-0.083447
36.9,-0.86054,-0.8014,-0.059139
36.93,0.40398,0.43788,-0.033897
36.96,1.5469,1.5683,-0.021393
36.99,2.4642,2.4743,-0.010103
37.02,3.08,3.0984,-0.018337
37.05,3.3597,3.3999,-0.040152
37.08,3.3157,3.3939,-0.078229
37.11,3.0055,3.1404,-0.1349
37.14,2.521,2.7151,-0.19412
37.17,1.9714,2.2231,-0.25161
37.2,1.4637,1.7587,-0.29501
37.23,1.0829,1.4023,-0.31943
37.26,0.87835,1.2088,-0.33048
37.29,0.85711,1.1628,-0.3057
37.32,0.98617,1.264,-0.27786
37.35,1.2027,1.4411,-0.23843
37.38,1.4297,1.6357,-0.20599
37.41,1.5931,1.7731,-0.18003
37.44,1.6367,1.8038,-0.16708
37.47,1.532,1.7026,-0.17057
37.5,1.2806,1.4601,-0.17942
37.53,0.91011,1.1055,-0.19538
37.56,0.46438,0.67477,-0.21039
37.59,-0.0078936,0.20989,-0.21778
37.62,-0.46399,-0.24789,-0.2161
37.65,-0.87413,-0.67498,-0.19915
37.68,-1.2232,-1.0488,-0.17439
37.71,-1.5074,-1.348,-0.15935
37.74,-1.7274,-1.5834,-0.144
37.77,-1.8807,-1.7446,-0.13601
37.8,-1.955,-1.812,-0.14303
37.83,-1.9272,-1.7748,-0.15244
37.86,-1.7662,-1.5893,-0.17687
37.89,-1.4407,-1.2404,-0.20037
37.92,-0.93044,-0.70997,-0.22047
37.95,-0.23629,-0.007102,-0.22919
37.98,0.61198,0.83786,-0.22588
38.01,1.5541,1.7661,-0.21198
38.04,2.5042,2.6897,-0.18558
38.07,3.362,3.5266,-0.16464
38.1,4.0286,4.1738,-0.14517
38.13,4.4226,4.5577,-0.13505
38.16,4.4947,4.6353,-0.14059
38.19,4.2357,4.3918,-0.15612
38.22,3.6781,3.8614,-0.18329
38.25,2.89,3.1037,-0.21365
38.28,1.9621,2.1927,-0.23057
38.31,0.99215,1.2312,-0.23908
38.34,0.068818,0.29875,-0.22993
38.37,-0.741,-0.54345,-0.19755
38.4,-1.3999,-1.2452,-0.15465
38.43,-1.901,-1.8018,-0.099183
38.46,-2.2634,-2.2289,-0.034431
38.49,-2.5234,-2.5451,0.021652
38.52,-2.7243,-2.7971,0.072817
38.55,-2.9061,-3.0189,0.11277
38.58,-3.0989,-3.2423,0.14342
38.61,-3.3192,-3.469,0.14987
38.64,-3.5698,-3.7377,0.16792
38.67,-3.8426,-4.0149,0.17236
38.7,-4.1219,-4.3018,0.17991
38.73,-4.3886,-4.5803,0.19173
38.76,-4.6219,-4.8161,0.19421
38.79,-4.801,-5.0023,0.20129
38.82,-4.905,-5.0975,0.19257
38.85,-4.9129,-5.0973,0.18438
38.88,-4.8046,-4.9722,0.16756
38.91,-4.5629,-4.712,0.14909
38.94,-4.1769,-4.2966,0.1197
38.97,-3.6462,-3.7485,0.10235
39,-2.9843,-3.0719,0.087558
39.03,-2.2206,-2.2976,0.076996
39.06,-1.3991,-1.4754,0.076332
39.09,-0.57444,-0.65144,0.076992
39.12,0.19528,0.13255,0.062729
39.15,0.85705,0.80915,0.047907
39.18,1.3714,1.3497,0.021764
39.21,1.7192,1.7421,-0.022889
39.24,1.9044,1.9716,-0.067168
39.27,1.9539,2.0741,-0.12023
39.3,1.9124,2.0816,-0.16921
39.33,1.8351,2.0442,-0.2091
39.36,1.7784,2.024,-0.24558
39.39,1.7915,2.059,-0.2675
39.42,1.9093,2.1853,-0.27595
39.45,2.1484,2.4295,-0.28105
39.48,2.5059,2.7897,-0.28388
39.51,2.9605,3.2475,-0.28695
39.54,3.4766,3.7696,-0.29303
39.57,4.0077,4.3103,-0.30261
39.6,4.502,4.7908,-0.28878
39.63,4.906,5.1968,-0.29082
39.66,5.1695,5.4483,-0.27881
39.69,5.249,5.5206,-0.27155
39.72,5.1126,5.3619,-0.24928
39.75,4.743,4.9773,-0.23434
39.78,4.142,4.3643,-0.2222
39.81,3.3328,3.5512,-0.21841
39.84,2.3607,2.5805,-0.21987
39.87,1.2913,1.5201,-0.22877
39.9,0.20638,0.44874,-0.24236
39.93,-0.80428,-0.55726,-0.24703
39.96,-1.6523,-1.4027,-0.24961
39.99,-2.2617,-2.0253,-0.23644
40.02,-2.5788,-2.3636,-0.21514
40.05,-2.5804,-2.3945,-0.18586
40.08,-2.2782,-2.1276,-0.15058
40.11,-1.7188,-1.6046,-0.11422
40.14,-0.9786,-0.89331,-0.08529
40.17,-0.15509,-0.096087,-0.059005
40.2,0.64557,0.69058,-0.045014
40.23,1.3222,1.3609,-0.038734
40.26,1.7917,1.8302,-0.038544
40.29,2.0006,2.0476,-0.04701
40.32,1.9318,1.9904,-0.058582
40.35,1.6072,1.6799,-0.072669
40.38,1.0843,1.1764,-0.092149
40.41,0.4475,0.55969,-0.1122
40.44,-0.20386,-0.068689,-0.13518
40.47,-0.77101,-0.61557,-0.15543
40.5,-1.1706,-1.0032,-0.16744
40.53,-1.3477,-1.1724,-0.17535
40.56,-1.2844,-1.1184,-0.16605
40.59,-1.0025,-0.86135,-0.14119
40.62,-0.56008,-0.45302,-0.10706
40.65,-0.041737,0.018709,-0.060447
40.68,0.45481,0.47177,-0.01696
40.71,0.83448,0.81934,0.01514
40.74,1.0196,0.9886,0.030996
40.77,0.96137,0.93185,0.029514
40.8,0.64636,0.6414,0.0049659
40.83,0.097021,0.11945,-0.022424
40.86,-0.63324,-0.57626,-0.056973
40.89,-1.4691,-1.3824,-0.086703
40.92,-2.3244,-2.222,-0.10237
40.95,-3.1136,-3.0103,-0.10325
40.98,-3.7611,-3.6661,-0.095003
41.01,-4.208,-4.1305,-0.077458
41.04,-4.4157,-4.3605,-0.055199
41.07,-4.3668,-4.3281,-0.038658
41.1,-4.0643,-4.0339,-0.03043
41.13,-3.5296,-3.5019,-0.027776
41.16,-2.8004,-2.7624,-0.038019
41.19,-1.9281,-1.8849,-0.04328
41.22,-0.97555,-0.92587,-0.049684
41.25,-0.012807,0.040886,-0.053692
41.28,0.88733,0.93457,-0.047247
41.31,1.6558,1.6975,-0.041764
41.34,2.2343,2.2657,-0.031487
41.37,2.5824,2.6184,-0.036003
41.4,2.6832,2.7312,-0.048015
41.43,2.5459,2.6192,-0.073356
41.46,2.2054,2.317,-0.11165
41.49,1.7172,1.8666,-0.14949
41.52,1.1496,1.3312,-0.18164
41.55,0.57384,0.77644,-0.2026
41.58,0.0536,0.2563,-0.2027
41.61,-0.36353,-0.17242,-0.19111
41.64,-0.6517,-0.48448,-0.16722
41.67,-0.80864,-0.67827,-0.13036
41.7,-0.85351,-0.75082,-0.10269
41.73,-0.82165,-0.74529,-0.076363
41.76,-0.75717,-0.69516,-0.06201
41.79,-0.70485,-0.64276,-0.06209
41.82,-0.70268,-0.63371,-0.068967
41.85,-0.77588,-0.69904,-0.076834
41.88,-0.93319,-0.8503,-0.082896
41.91,-1.1656,-1.0836,-0.08193
41.94,-1.4474,-1.3623,-0.085045
41.97,-1.7397,-1.6554,-0.084213
42,-1.9955,-1.9103,-0.085184
42.03,-2.1664,-2.0779,-0.088457
42.06,-2.2095,-2.1067,-0.10285
42.09,-2.0946,-1.9799,-0.1147
42.12,-1.8093,-1.6754,-0.13397
42.15,-1.3626,-1.2179,-0.14469
42.18,-0.78426,-0.63781,-0.14645
42.21,-0.12198,0.018438,-0.14042
42.24,0.56579,0.69026,-0.12448
42.27,1.2184,1.3226,-0.10419
42.3,1.7826,1.88,-0.097369
42.33,2.2202,2.3107,-0.090534
42.36,2.513,2.6148,-0.10179
42.39,2.6642,2.7899,-0.12576
42.42,2.6944,2.8527,-0.15835
42.45,2.6353,2.8243,-0.18898
42.48,2.5214,2.7365,-0.21507
42.51,2.3814,2.5968,-0.21538
42.54,2.2328,2.4349,-0.20208
42.57,2.0792,2.2501,-0.1709
42.6,1.912,2.038,-0.12594
42.63,1.7149,1.7932,-0.078254
42.66,1.4698,1.5048,-0.034973
42.69,1.1632,1.167,-0.003856
42.72,0.78978,0.77898,0.010797
42.75,0.35492,0.33873,0.016191
42.78,-0.12707,-0.14669,0.019622
42.81,-0.63557,-0.6623,0.026736
42.84,-1.1472,-1.1855,0.038243
42.87,-1.6387,-1.6951,0.056405
42.9,-2.088,-2.1624,0.074406
42.93,-2.4739,-2.5741,0.10028
42.96,-2.7745,-2.8916,0.11714
42.99,-2.9661,-3.0807,0.11457
43.02,-3.0235,-3.1271,0.10362
43.05,-2.9222,-2.9953,0.073189
43.08,-2.6435,-2.6757,0.032276
43.11,-2.1807,-2.1738,-0.0068491
43.14,-1.5451,-1.5113,-0.033862
43.17,-0.76966,-0.70517,-0.064491
43.2,0.091588,0.15187,-0.06028
43.23,0.96808,1.022,-0.053891
43.26,1.7823,1.8269,-0.044616
43.29,2.4615,2.5093,-0.047782
43.32,2.9503,3.0141,-0.063764
43.35,3.2198,3.3189,-0.099103
43.38,3.2727,3.4204,-0.14771
43.41,3.142,3.3477,-0.20576
43.44,2.8839,3.1389,-0.25493
43.47,2.5668,2.8612,-0.29435
43.5,2.2576,2.5778,-0.32025
43.53,2.0096,2.3263,-0.31668
43.56,1.8539,2.1377,-0.2838
43.59,1.7947,2.0405,-0.24579
43.62,1.8112,2.0151,-0.20392
43.65,1.8633,2.0282,-0.16496
43.68,1.8999,2.037,-0.13706
43.71,1.8696,1.9897,-0.1201
43.74,1.7288,1.8389,-0.11009
43.77,1.4494,1.5496,-0.10021
43.8,1.0222,1.112,-0.089768
43.83,0.45933,0.53553,-0.076205
43.86,-0.208,-0.15302,-0.054981
43.89,-0.93193,-0.89395,-0.037973
43.92,-1.6529,-1.6289,-0.023998
43.95,-2.3056,-2.2899,-0.015698
43.98,-2.8258,-2.8087,-0.017124
44.01,-3.1575,-3.1271,-0.030359
44.04,-3.2599,-3.2123,-0.047533
44.07,-3.1138,-3.0482,-0.065583
44.1,-2.725,-2.6465,-0.078556
44.13,-2.1254,-2.0419,-0.083534
44.16,-1.3696,-1.2903,-0.079368
44.19,-0.52858,-0.4534,-0.075182
44.22,0.3198,0.38646,-0.06666
44.25,1.1013,1.1678,-0.066494
44.28,1.7551,1.8423,-0.087128
44.31,2.2415,2.3593,-0.11788
44.34,2.5442,2.7069,-0.16267
44.37,2.6702,2.88,-0.20984
44.4,2.6434,2.8935,-0.2501
44.43,2.4971,2.7739,-0.27679
44.46,2.2656,2.5485,-0.28291
44.49,1.9761,2.2461,-0.26996
44.52,1.6453,1.8804,-0.23516
44.55,1.2772,1.4724,-0.19524
44.58,0.86683,1.0131,-0.14625
44.61,0.40433,0.5096,-0.10526
44.64,-0.11888,-0.046377,-0.072508
44.67,-0.70505,-0.65654,-0.048503
44.7,-1.3466,-1.3156,-0.030969
44.73,-2.025,-2.0068,-0.018209
44.76,-2.7123,-2.7169,0.0045799
44.79,-3.3738,-3.4036,0.029832
44.82,-3.9719,-4.0395,0.067656
44.85,-4.47,-4.5719,0.10189
44.88,-4.836,-4.9675,0.1315
44.91,-5.045,-5.2098,0.16483
44.94,-5.081,-5.2493,0.16831
44.97,-4.9389,-5.1097,0.17075
45,-4.6252,-4.7855,0.16032
45.03,-4.1585,-4.301,0.14251
45.06,-3.5696,-3.6954,0.12583
45.09,-2.8992,-3.0177,0.11848
45.12,-2.1952,-2.305,0.1098
45.15,-1.5074,-1.6199,0.11244
45.18,-0.88194,-0.98739,0.10545
45.21,-0.35468,-0.44781,0.093134
45.24,0.053577,-0.015573,0.069149
45.27,0.34035,0.30673,0.033627
45.3,0.52156,0.53528,-0.013719
45.33,0.62832,0.69043,-0.062111
45.36,0.701,0.81184,-0.11084
45.39,0.78155,0.93177,-0.15023
45.42,0.90549,1.0814,-0.17587
45.45,1.0952,1.2806,-0.1854
45.48,1.3559,1.5408,-0.18493
45.51,1.6741,1.8504,-0.1763
45.54,2.0204,2.1837,-0.16327
45.57,2.3543,2.5099,-0.15569
45.6,2.6302,2.7891,-0.15894
45.63,2.8051,2.9703,-0.16522
45.66,2.8451,3.0218,-0.17666
45.69,2.7302,2.9129,-0.18268
45.72,2.4579,2.6449,-0.18698
45.75,2.0446,2.2241,-0.1795
45.78,1.5243,1.6944,-0.17008
45.81,0.94607,1.1006,-0.1545
45.84,0.36882,0.51087,-0.14204
45.87,-0.14477,-0.010071,-0.1347
45.9,-0.53589,-0.40249,-0.1334
45.93,-0.7573,-0.61854,-0.13876
45.96,-0.78053,-0.64178,-0.13874
45.99,-0.60104,-0.45479,-0.14625
46.02,-0.24052,-0.095414,-0.1451
46.05,0.25467,0.39317,-0.13849
46.08,0.81899,0.94468,-0.12569
46.11,1.3767,1.4871,-0.11038
46.14,1.8529,1.9476,-0.094641
46.17,2.1849,2.2706,-0.085688
46.2,2.3318,2.4208,-0.089066
46.23,2.2798,2.3835,-0.1037
46.26,2.0438,2.1649,-0.12104
46.29,1.6632,1.8102,-0.14693
46.32,1.1934,1.3574,-0.16401
46.35,0.69564,0.86326,-0.16763
46.38,0.22583,0.38263,-0.1568
46.41,-0.17407,-0.044604,-0.12946
46.44,-0.48152,-0.38894,-0.09258
46.47,-0.69437,-0.64897,-0.045393
46.5,-0.82749,-0.82046,-0.0070308
46.53,-0.9065,-0.93169,0.025196
46.56,-0.95975,-1.0037,0.043985
46.59,-1.0108,-1.06,0.049172
46.62,-1.0727,-1.1203,0.047587
46.65,-1.1451,-1.1823,0.037252
46.68,-1.2145,-1.2382,0.023688
46.71,-1.2578,-1.2703,0.012558
46.74,-1.2471,-1.2516,0.0044908
46.77,-1.1562,-1.1564,0.00025141
46.8,-0.96594,-0.95914,-0.0068002
46.83,-0.6692,-0.65291,-0.016291
46.86,-0.27335,-0.24749,-0.025861
46.89,0.19932,0.24196,-0.042645
46.92,0.71344,0.77825,-0.06481
46.95,1.2245,1.3083,-0.083808
46.98,1.6845,1.7889,-0.10434
47.01,2.0482,2.1722,-0.12406
47.04,2.2794,2.4129,-0.13342
47.07,2.357,2.5011,-0.14408
47.1,2.278,2.4301,-0.1522
47.13,2.0587,2.225,-0.16625
47.16,1.733,1.9094,-0.17639
47.19,1.3467,1.5343,-0.18754
47.22,0.95068,1.1533,-0.20261
47.25,0.59197,0.79972,-0.20775
47.28,0.30606,0.51468,-0.20862
47.31,0.11071,0.30566,-0.19495
47.34,0.0032808,0.1766,-0.17332
47.37,-0.037968,0.10008,-0.13804
47.4,-0.048773,0.051866,-0.10064
47.43,-0.070881,-0.0076517,-0.06323
47.46,-0.14286,-0.11505,-0.027811
47.49,-0.29158,-0.28919,-0.0023938
47.52,-0.52622,-0.53717,0.010942
47.55,-0.83597,-0.85323,0.017252
47.58,-1.1919,-1.2101,0.018175
47.61,-1.5525,-1.5729,0.020308
47.64,-1.8718,-1.8954,0.023573
47.67,-2.1075,-2.1372,0.029717
47.7,-2.2291,-2.2777,0.048649
47.73,-2.2222,-2.2865,0.064281
47.76,-2.0906,-2.1736,0.082941
47.79,-1.8539,-1.9557,0.10183
47.82,-1.543,-1.645,0.10197
47.85,-1.1945,-1.2892,0.094767
47.88,-0.84355,-0.92431,0.080758
47.91,-0.51958,-0.57837,0.058791
47.94,-0.24252,-0.27761,0.035085
47.97,-0.022085,-0.035656,0.01357
48,0.14121,0.1468,-0.0055893
48.03,0.25338,0.26964,-0.01626
48.06,0.32371,0.35307,-0.029366
48.09,0.36149,0.39547,-0.033984
48.12,0.37349,0.41606,-0.042578
48.15,0.36245,0.40516,-0.042708
48.18,0.32683,0.36768,-0.040853
48.21,0.26152,0.30017,-0.03865
48.24,0.15946,0.19288,-0.033417
48.27,0.013744,0.039933,-0.026189
48.3,-0.18018,-0.16396,-0.016216
48.33,-0.42238,-0.41352,-0.0088591
48.36,-0.70684,-0.70773,0.00089339
48.39,-1.0206,-1.0273,0.0067002
48.42,-1.3437,-1.358,0.014206
48.45,-1.6508,-1.6644,0.013573
48.48,-1.9127,-1.9259,0.013145
48.51,-2.1005,-2.1061,0.0055178
48.54,-2.1888,-2.1841,-0.0047672
48.57,-2.1597,-2.1469,-0.012883
48.6,-2.0063,-1.9824,-0.023875
48.63,-1.7344,-1.7016,-0.032824
48.66,-1.3631,-1.3223,-0.040803
48.69,-0.92253,-0.87712,-0.045412
48.72,-0.45086,-0.39799,-0.052866
48.75,0.011387,0.075728,-0.06434
48.78,0.42688,0.50308,-0.076205
48.81,0.76702,0.86239,-0.095379
48.84,1.0161,1.1355,-0.1194
48.87,1.1737,1.3122,-0.13854
48.9,1.2535,1.4159,-0.1624
48.93,1.281,1.4613,-0.18031
48.96,1.2878,1.4878,-0.20004
48.99,1.3053,1.5171,-0.21182
49.02,1.3581,1.5744,-0.21636
49.05,1.4586,1.6821,-0.22348
49.08,1.6042,1.8224,-0.21822
49.11,1.7766,1.9911,-0.21445
49.14,1.9455,2.1525,-0.20701
49.17,2.0735,2.2715,-0.198
49.2,2.1242,2.3146,-0.19044
49.23,2.0694,2.2522,-0.18287
49.26,1.8959,2.0737,-0.17779
49.29,1.6099,1.783,-0.17314
49.32,1.2368,1.4067,-0.16992
49.35,0.81915,0.98692,-0.16777
49.38,0.40968,0.57502,-0.16534
49.41,0.063067,0.22386,-0.16079
49.44,-0.17324,-0.014984,-0.15826
49.47,-0.2671,-0.12134,-0.14576
49.5,-0.20715,-0.072129,-0.13502
49.53,-0.0047583,0.116,-0.12076
49.56,0.30805,0.41776,-0.10972
49.59,0.68402,0.78081,-0.096788
49.62,1.0686,1.1617,-0.093139
49.65,1.4085,1.5003,-0.091826
49.68,1.6597,1.7565,-0.096723
49.71,1.7932,1.8981,-0.10494
49.74,1.7972,1.9128,-0.11552
49.77,1.6771,1.8001,-0.12292
49.8,1.4514,1.5761,-0.12466
49.83,1.1466,1.2655,-0.1189
49.86,0.79113,0.8951,-0.10397
49.89,0.41044,0.49095,-0.080516
49.92,0.023075,0.07449,-0.051415
49.95,-0.36044,-0.34576,-0.014683
49.98,-0.73681,-0.75899,0.022178
50.01,-1.1074,-1.1673,0.059967
50.04,-1.4745,-1.5696,0.095106
50.07,-1.8382,-1.9644,0.12614
50.1,-2.1934,-2.3488,0.15536
50.13,-2.5287,-2.7101,0.1814
50.16,-2.8266,-3.024,0.19745
50.19,-3.0657,-3.2716,0.20593
50.22,-3.2238,-3.4405,0.2167
50.25,-3.2812,-3.5,0.21885
50.28,-3.2245,-3.4431,0.21865
50.31,-3.0488,-3.258,0.20929
50.34,-2.7594,-2.9526,0.19321
50.37,-2.3715,-2.5465,0.17505
50.4,-1.9086,-2.0581,0.14944
50.43,-1.3997,-1.5186,0.11882
50.46,-0.87567,-0.96525,0.089586
50.49,-0.36515,-0.42268,0.057526
50.52,0.10851,0.086173,0.022336
50.55,0.52991,0.54559,-0.015678
50.58,0.89257,0.94678,-0.054214
50.61,1.1983,1.2895,-0.09119
50.64,1.4553,1.5815,-0.12619
50.67,1.6745,1.8342,-0.15975
50.7,1.8663,2.0493,-0.18303
50.73,2.0368,2.2388,-0.20194
50.76,2.1854,2.4029,-0.21749
50.79,2.3035,2.5198,-0.21628
50.82,2.376,2.5899,-0.21387
50.85,2.3833,2.5806,-0.19729
50.88,2.3057,2.4885,-0.18285
50.91,2.1278,2.2884,-0.16062
50.94,1.8428,1.9861,-0.14323
50.97,1.4558,1.5831,-0.12727
51,0.98452,1.0938,-0.10931
51.03,0.4589,0.55423,-0.09533
51.06,-0.082193,-0.0058229,-0.07637
51.09,-0.59548,-0.53388,-0.061595
51.12,-1.0387,-1.0008,-0.037982
51.15,-1.3761,-1.3534,-0.022732
51.18,-1.5827,-1.5744,-0.0082825
51.21,-1.647,-1.651,0.004002
51.24,-1.572,-1.5824,0.010406
51.27,-1.3736,-1.383,0.0093569
51.3,-1.0783,-1.0814,0.0031373
51.33,-0.71851,-0.70666,-0.011853
51.36,-0.3289,-0.29584,-0.03306
51.39,0.057818,0.11264,-0.054822
51.42,0.41373,0.49305,-0.07932
51.45,0.71745,0.81831,-0.10086
51.48,0.95446,1.0737,-0.1192
51.51,1.1163,1.2502,-0.13388
51.54,1.1991,1.3439,-0.14483
51.57,1.2018,1.3473,-0.14557
51.6,1.1248,1.2694,-0.14455
51.63,0.96962,1.1042,-0.13454
51.66,0.7385,0.85604,-0.11754
51.69,0.43616,0.53629,-0.10013
51.72,0.071212,0.14842,-0.077203
51.75,-0.3421,-0.29398,-0.048117
51.78,-0.78272,-0.75685,-0.025875
51.81,-1.2228,-1.2218,-0.0010348
51.84,-1.6292,-1.646,0.016808
51.87,-1.9664,-2.0051,0.038786
51.9,-2.2011,-2.2519,0.050836
51.93,-2.3069,-2.3673,0.060421
51.96,-2.2692,-2.3334,0.064231
51.99,-2.0884,-2.1568,0.068377
52.02,-1.7815,-1.8467,0.065125
52.05,-1.3807,-1.4462,0.065488
52.08,-0.92971,-0.99398,0.064272
52.11,-0.47762,-0.5298,0.05218
52.14,-0.072075,-0.11533,0.04325
52.17,0.24794,0.21515,0.032794
52.2,0.45766,0.44126,0.016408
52.23,0.54976,0.54724,0.0025213
52.26,0.53444,0.54848,-0.014045
52.29,0.43649,0.46235,-0.025856
52.32,0.28988,0.32512,-0.035237
52.35,0.13096,0.16915,-0.038187
52.38,-0.0083052,0.030323,-0.038629
52.41,-0.10573,-0.076227,-0.029504
52.44,-0.15194,-0.12879,-0.023149
52.47,-0.15049,-0.13856,-0.011932
52.5,-0.1152,-0.11538,0.00018812
52.53,-0.0655,-0.069303,0.0038037
52.56,-0.020866,-0.028772,0.007906
52.59,0.0043864,-0.0015753,0.0059618
52.62,0.0047106,0.0073248,-0.0026142
52.65,-0.015351,-0.0016913,-0.01366
52.68,-0.042358,-0.014617,-0.027741
52.71,-0.057289,-0.014514,-0.042775
52.74,-0.040154,0.017841,-0.057995
52.77,0.025239,0.098571,-0.073332
52.8,0.14743,0.2321,-0.084672
52.83,0.32524,0.42179,-0.096554
52.86,0.54784,0.65638,-0.10854
52.89,0.79694,0.9183,-0.12136
52.92,1.0503,1.1884,-0.13811
52.95,1.2859,1.4391,-0.15312
52.98,1.4858,1.6557,-0.16991
53.01,1.6384,1.8294,-0.19098
53.04,1.7392,1.9448,-0.20559
53.07,1.7904,2.0171,-0.22672
53.1,1.798,2.0338,-0.23577
53.13,1.7691,2.0058,-0.23662
53.16,1.7097,1.9453,-0.23563
53.19,1.6221,1.8501,-0.22803
53.22,1.5054,1.7182,-0.2128
53.25,1.3558,1.5505,-0.19463
53.28,1.1695,1.3437,-0.17415
53.31,0.94481,1.0942,-0.14934
53.34,0.68475,0.81213,-0.12739
53.37,0.39856,0.5038,-0.10524
53.4,0.10168,0.18254,-0.080858
53.43,-0.18578,-0.12093,-0.064852
53.46,-0.44178,-0.39403,-0.047756
53.49,-0.64587,-0.61562,-0.030249
53.52,-0.7826,-0.76806,-0.014532
53.55,-0.84426,-0.84608,0.0018143
53.58,-0.83228,-0.84589,0.01361
53.61,-0.75692,-0.78178,0.024861
53.64,-0.63557,-0.66605,0.030473
53.67,-0.48982,-0.52065,0.030823
53.7,-0.34191,-0.36843,0.026522
53.73,-0.21133,-0.23298,0.021656
53.76,-0.11215,-0.11884,0.0066957
53.79,-0.051447,-0.048436,-0.003011
53.82,-0.029142,-0.015827,-0.013314
53.85,-0.039042,-0.018472,-0.02057
53.88,-0.070907,-0.043348,-0.027559
53.91,-0.113,-0.085022,-0.027982
53.94,-0.15466,-0.12803,-0.026633
53.97,-0.18834,-0.16726,-0.021078
54,-0.21088,-0.19097,-0.019909
54.03,-0.22371,-0.20793,-0.01578
54.06,-0.232,-0.22324,-0.0087573
54.09,-0.24301,-0.23809,-0.0049254
54.12,-0.26396,-0.26514,0.0011784
54.15,-0.29975,-0.30622,0.00647
54.18,-0.35116,-0.36341,0.012251
54.21,-0.41385,-0.4332,0.019351
54.24,-0.47838,-0.4973,0.018913
54.27,-0.53151,-0.55197,0.020464
54.3,-0.55835,-0.57601,0.017657
54.33,-0.5453,-0.55742,0.01212
54.36,-0.48302,-0.48905,0.0060248
54.39,-0.36897,-0.371,0.0020273
54.42,-0.20882,-0.19921,-0.0096195
54.45,-0.016537,-0.0011769,-0.01536
54.48,0.18713,0.20916,-0.022025
54.51,0.37743,0.4022,-0.024773
54.54,0.52921,0.55789,-0.028681
54.57,0.6207,0.64951,-0.028819
54.6,0.63663,0.66465,-0.028021
54.63,0.57022,0.59409,-0.023877
54.66,0.42354,0.44111,-0.017571
54.69,0.20639,0.21771,-0.011318
54.72,-0.066008,-0.063766,-0.0022423
54.75,-0.37595,-0.39521,0.019269
54.78,-0.70597,-0.75116,0.045187
54.81,-1.0409,-1.1137,0.072815
54.84,-1.3686,-1.4746,0.10593
54.87,-1.6799,-1.8195,0.13966
54.9,-1.9666,-2.1365,0.16991
54.93,-2.2208,-2.4215,0.20072
54.96,-2.4325,-2.6509,0.2184
54.99,-2.5899,-2.8181,0.22817
55.02,-2.6793,-2.9076,0.22829
55.05,-2.6871,-2.9201,0.23293
55.08,-2.6024,-2.8161,0.2137
55.11,-2.4192,-2.6171,0.19788
55.14,-2.1389,-2.3138,0.17493
55.17,-1.7707,-1.9193,0.14863
55.2,-1.3318,-1.453,0.12125
55.23,-0.84491,-0.93044,0.085523
55.26,-0.33594,-0.38282,0.04688
55.29,0.16951,0.16326,0.0062543
55.32,0.64883,0.69461,-0.045772
55.35,1.0844,1.1699,-0.085492
55.38,1.4641,1.5945,-0.13033
55.41,1.7812,1.9539,-0.17279
55.44,2.0321,2.2363,-0.20423
55.47,2.2155,2.4423,-0.22688
55.5,2.33,2.5755,-0.24552
55.53,2.374,2.6223,-0.24832
55.56,2.3454,2.5951,-0.24967
55.59,2.2435,2.4881,-0.24463
55.62,2.0699,2.3054,-0.23545
55.65,1.8314,2.056,-0.22456
55.68,1.5406,1.7504,-0.20983
55.71,1.2162,1.4177,-0.20152
55.74,0.88253,1.0637,-0.18114
55.77,0.56646,0.73358,-0.16712
55.8,0.2946,0.44527,-0.15067
55.83,0.089505,0.22601,-0.13651
55.86,-0.033538,0.088018,-0.12156
55.89,-0.068835,0.042164,-0.111
55.92,-0.021149,0.081187,-0.10234
55.95,0.095012,0.19493,-0.099918
55.98,0.25758,0.36074,-0.10316
56.01,0.44016,0.54454,-0.10437
56.04,0.61576,0.72176,-0.106
56.07,0.76029,0.87288,-0.11259
56.1,0.85536,0.97241,-0.11705
56.13,0.88991,1.0075,-0.11762
56.16,0.86049,0.97746,-0.11698
56.19,0.77034,0.88151,-0.11116
56.22,0.62769,0.73042,-0.10273
56.25,0.44354,0.53603,-0.092487
56.28,0.22973,0.306,-0.076274
56.31,-0.002527,0.05423,-0.056757
56.34,-0.2432,-0.20516,-0.038039
56.37,-0.48319,-0.46914,-0.014043
56.4,-0.71341,-0.72324,0.0098372
56.43,-0.9237,-0.95156,0.027866
56.46,-1.1019,-1.1467,0.044776
56.49,-1.234,-1.2912,0.057224
56.52,-1.3043,-1.367,0.062659
56.55,-1.2982,-1.36,0.061793
56.58,-1.2039,-1.2604,0.056505
56.61,-1.0158,-1.06,0.04415
56.64,-0.73662,-0.76174,0.025119
56.67,-0.37879,-0.38195,0.0031612
56.7,0.035697,0.056024,-0.020327
56.73,0.47708,0.52508,-0.047999
56.76,0.91116,0.98456,-0.073402
56.79,1.3035,1.4015,-0.09795
56.82,1.6239,1.7495,-0.12555
56.85,1.8501,1.9938,-0.14372
56.88,1.9702,2.1327,-0.1625
56.91,1.9834,2.1586,-0.17521
56.94,1.8986,2.0801,-0.18149
56.97,1.7324,1.914,-0.18167
57,1.5047,1.6747,-0.17003
57.03,1.236,1.3936,-0.15764
57.06,0.94419,1.0742,-0.12998
57.09,0.64293,0.74339,-0.10046
57.12,0.34145,0.40945,-0.068
57.15,0.04553,0.079879,-0.034348
57.18,-0.24079,-0.23875,-0.0020405
57.21,-0.51329,-0.54083,0.027542
57.24,-0.76613,-0.8208,0.054672
57.27,-0.9913,-1.0666,0.0753
57.3,-1.1791,-1.2741,0.094949
57.33,-1.3197,-1.4282,0.10845
57.36,-1.4049,-1.5257,0.12081
57.39,-1.4301,-1.5597,0.12962
57.42,-1.3957,-1.5296,0.13388
57.45,-1.3079,-1.442,0.13412
57.48,-1.1776,-1.308,0.13035
57.51,-1.0194,-1.1419,0.12247
57.54,-0.84912,-0.96076,0.11164
57.57,-0.68205,-0.7774,0.095353
57.6,-0.53092,-0.61355,0.082623
57.63,-0.40497,-0.47024,0.065279
57.66,-0.30965,-0.36496,0.055311
57.69,-0.24725,-0.29315,0.045894
57.72,-0.2179,-0.25817,0.040271
57.75,-0.22067,-0.25905,0.038385
57.78,-0.25444,-0.29525,0.040806
57.81,-0.31817,-0.36308,0.044914
57.84,-0.41057,-0.45958,0.049015
57.87,-0.52923,-0.58588,0.056652
57.9,-0.66961,-0.73278,0.063169
57.93,-0.82412,-0.89621,0.072096
57.96,-0.98178,-1.0632,0.081424
57.99,-1.1287,-1.2151,0.086416
58.02,-1.249,-1.3425,0.093423
58.05,-1.3275,-1.4215,0.094054
58.08,-1.3509,-1.4439,0.093083
58.11,-1.3107,-1.3949,0.084152
58.14,-1.2047,-1.2809,0.076178
58.17,-1.0373,-1.0966,0.05925
58.2,-0.8192,-0.86073,0.041531
58.23,-0.56612,-0.58861,0.022492
58.26,-0.29645,-0.29816,0.0017138
58.29,-0.028787,-0.0078314,-0.020955
58.32,0.22039,0.26101,-0.040621
58.35,0.43853,0.50325,-0.064723
58.38,0.61783,0.69949,-0.081666
58.41,0.75528,0.85423,-0.098947
58.44,0.85182,0.96648,-0.11466
58.47,0.91105,1.0386,-0.12754
58.5,0.93788,1.0765,-0.13861
58.53,0.93746,1.0777,-0.14021
58.56,0.91453,1.0563,-0.14179
58.59,0.87351,1.0125,-0.13897
58.62,0.81885,0.95565,-0.1368
58.65,0.75574,0.88742,-0.13168
58.68,0.69054,0.81643,-0.1259
58.71,0.63085,0.75247,-0.12163
58.74,0.58499,0.70482,-0.11983
58.77,0.56093,0.68063,-0.1197
58.8,0.56485,0.68428,-0.11944
58.83,0.59971,0.72137,-0.12165
58.86,0.66425,0.7896,-0.12535
58.89,0.75251,0.87959,-0.12708
58.92,0.85436,0.98451,-0.13015
58.95,0.95666,1.0855,-0.12882
58.98,1.045,1.1751,-0.13005
59.01,1.1057,1.2364,-0.13073
59.04,1.1274,1.2494,-0.12209
59.07,1.1022,1.2206,-0.11839
59.1,1.0264,1.1346,-0.10823
59.13,0.89997,0.99479,-0.094818
59.16,0.72612,0.80561,-0.079481
59.19,0.51041,0.56449,-0.054082
59.22,0.26006,0.28481,-0.024748
59.25,-0.016336,-0.02229,0.0059536
59.28,-0.30883,-0.35083,0.041998
59.31,-0.60586,-0.6817,0.075844
59.34,-0.89401,-1.0055,0.11148
59.37,-1.1582,-1.292,0.13377
59.4,-1.3822,-1.5393,0.15706
59.43,-1.5502,-1.7216,0.17142
59.46,-1.6484,-1.829,0.18061
59.49,-1.6673,-1.8501,0.18276
59.52,-1.6034,-1.7866,0.18319
59.55,-1.46,-1.631,0.17092
59.58,-1.2481,-1.4017,0.15361
59.61,-0.98451,-1.1191,0.1346
59.64,-0.69027,-0.79907,0.10879
59.67,-0.38791,-0.46498,0.077078
59.7,-0.098485,-0.1436,0.045112
59.73,0.16077,0.15039,0.010378
59.76,0.37811,0.39976,-0.021655
59.79,0.54778,0.60192,-0.054133
59.82,0.66955,0.75417,-0.084614
59.85,0.74729,0.85448,-0.10719
59.88,0.78725,0.9127,-0.12545
59.91,0.79627,0.92981,-0.13354
59.94,0.7805,0.91782,-0.13732
59.97,0.74471,0.88095,-0.13625
60,0.69231,0.82756,-0.13526
60.03,0.62597,0.75194,-0.12597
60.06,0.54846,0.66691,-0.11845
60.09,0.46346,0.57354,-0.11008
60.12,0.37599,0.48073,-0.10474
60.15,0.29243,0.38964,-0.09721
60.18,0.2199,0.30842,-0.088527
60.21,0.16537,0.24575,-0.08038
60.24,0.13458,0.20775,-0.073175
60.27,0.13106,0.19663,-0.065573
60.3,0.15549,0.21958,-0.064086
60.33,0.20557,0.2655,-0.059934
60.36,0.27629,0.3417,-0.06541
60.39,0.36062,0.42808,-0.067464
60.42,0.45042,0.52513,-0.074707
60.45,0.53733,0.61699,-0.07966
60.48,0.61346,0.70335,-0.089886
60.51,0.67195,0.75862,-0.086665
60.54,0.70713,0.79507,-0.087936
60.57,0.71456,0.79957,-0.085005
60.6,0.69098,0.77321,-0.082229
60.63,0.63427,0.70988,-0.075613
60.66,0.54355,0.60968,-0.066135
60.69,0.41945,0.46671,-0.047256
60.72,0.26445,0.29923,-0.034781
60.75,0.083208,0.096536,-0.013328
60.78,-0.11727,-0.12489,0.0076212
60.81,-0.32771,-0.358,0.030281
60.84,-0.53711,-0.59293,0.055813
60.87,-0.73356,-0.81014,0.076585
60.9,-0.9054,-0.99777,0.092377
60.93,-1.0425,-1.1523,0.10977
60.96,-1.1375,-1.257,0.1195
60.99,-1.1865,-1.3177,0.13119
61.02,-1.1897,-1.3209,0.1312
61.05,-1.1509,-1.2813,0.13041
61.08,-1.0771,-1.2019,0.1248
61.11,-0.97736,-1.0978,0.12047
61.14,-0.86164,-0.97267,0.11103
61.17,-0.73953,-0.83804,0.098504
61.2,-0.61955,-0.70731,0.08776
61.23,-0.50859,-0.5815,0.072911
61.26,-0.41183,-0.47337,0.06154
61.29,-0.333,-0.38571,0.052709
61.32,-0.27465,-0.31747,0.04282
61.35,-0.23849,-0.27484,0.036352
61.38,-0.22541,-0.25962,0.034212
61.41,-0.23537,-0.27145,0.036084
61.44,-0.26696,-0.30697,0.040012
61.47,-0.31704,-0.36086,0.043825
61.5,-0.38037,-0.43031,0.049944
61.53,-0.44967,-0.50383,0.054153
61.56,-0.51609,-0.57435,0.058261
61.59,-0.57003,-0.63277,0.062744
61.62,-0.6024,-0.66385,0.061457
61.65,-0.60587,-0.66455,0.058686
61.68,-0.57595,-0.6293,0.053343
61.71,-0.51171,-0.55955,0.047836
61.74,-0.41584,-0.45571,0.03987
61.77,-0.2942,-0.3247,0.030494
61.8,-0.15493,-0.1703,0.015369
61.83,-0.0072251,-0.0085061,0.001281
61.86,0.13978,0.15524,-0.015458
61.89,0.27794,0.31039,-0.032454
61.92,0.40061,0.45226,-0.051644
61.95,0.50287,0.57242,-0.069559
61.98,0.58135,0.6705,-0.089149
62.01,0.63408,0.72886,-0.094778
62.04,0.6603,0.76342,-0.10312
62.07,0.66045,0.76621,-0.10576
62.1,0.6364,0.74211,-0.10571
62.13,0.59167,0.69327,-0.1016
62.16,0.53161,0.6279,-0.09629
62.19,0.46333,0.55547,-0.092135
62.22,0.3952,0.48252,-0.087311
62.25,0.336,0.42047,-0.08447
62.28,0.29376,0.37552,-0.081761
62.31,0.27461,0.35907,-0.084454
62.34,0.2818,0.36272,-0.080926
62.37,0.31516,0.39495,-0.079793
62.4,0.37123,0.45246,-0.081233
62.43,0.44386,0.52749,-0.083633
62.46,0.52532,0.61063,-0.085308
62.49,0.60752,0.69868,-0.091163
62.52,0.68311,0.78069,-0.097586
62.55,0.74622,0.85202,-0.10579
62.58,0.79277,0.90539,-0.11262
62.61,0.82029,0.93933,-0.11904
62.64,0.82752,0.94995,-0.12243
62.67,0.81403,0.93985,-0.12582
62.7,0.77994,0.9004,-0.12046
62.73,0.72607,0.83744,-0.11138
62.76,0.65435,0.75637,-0.10202
62.79,0.56837,0.65946,-0.091088
62.82,0.47384,0.55381,-0.079975
62.85,0.37862,0.45071,-0.072088
62.88,0.29224,0.35644,-0.064203
62.91,0.22466,0.28549,-0.060828
62.94,0.18468,0.2414,-0.056715
62.97,0.17806,0.23102,-0.052952
63,0.20597,0.25723,-0.051256
63.03,0.264,0.31089,-0.046888
63.06,0.34213,0.38824,-0.046113
63.09,0.42574,0.46904,-0.043303
63.12,0.49746,0.53279,-0.035336
63.15,0.53964,0.56888,-0.029242
63.18,0.53688,0.55905,-0.022172
63.21,0.47826,0.49068,-0.012422
63.24,0.35884,0.35889,-5.2031e-05
63.27,0.18017,0.16179,0.018376
63.3,-0.050087,-0.095223,0.045136
63.33,-0.31932,-0.39193,0.072608
63.36,-0.61167,-0.71987,0.10819
63.39,-0.90983,-1.0503,0.14042
63.42,-1.1967,-1.3779,0.18122
63.45,-1.4567,-1.6708,0.21408
63.48,-1.6768,-1.9221,0.24527
63.51,-1.8466,-2.111,0.26437
63.54,-1.9589,-2.2372,0.27827
63.57,-2.0095,-2.2926,0.2831
63.6,-1.9968,-2.2804,0.28359
63.63,-1.9219,-2.1948,0.27294
63.66,-1.7882,-2.0407,0.2525
63.69,-1.6011,-1.8307,0.22966
63.72,-1.3679,-1.5675,0.1996
63.75,-1.0974,-1.259,0.16155
63.78,-0.79927,-0.92423,0.12497
63.81,-0.48398,-0.56436,0.080381
63.84,-0.16244,-0.19307,0.030634
63.87,0.15434,0.16701,-0.012669
63.9,0.45535,0.51373,-0.058371
63.93,0.7299,0.8278,-0.0979
63.96,0.96781,1.1016,-0.1338
63.99,1.1599,1.3184,-0.1585
64.02,1.2986,1.4786,-0.17995
64.05,1.3786,1.5701,-0.19157
64.08,1.3973,1.5936,-0.19624
64.11,1.356,1.5473,-0.1913
64.14,1.2595,1.444,-0.18451
64.17,1.1162,1.2922,-0.176
64.2,0.93761,1.0965,-0.15888
64.23,0.73711,0.87803,-0.14092
64.26,0.52887,0.64765,-0.11878
64.29,0.32633,0.4236,-0.097274
64.32,0.14095,0.21321,-0.072255
64.35,-0.018733,0.029608,-0.048341
64.38,-0.1477,-0.12067,-0.027027
64.41,-0.24451,-0.2412,-0.0033049
64.44,-0.311,-0.32336,0.012359
64.47,-0.35164,-0.37614,0.024499
64.5,-0.37272,-0.40729,0.034568
64.53,-0.38144,-0.42189,0.040446
64.56,-0.38508,-0.43285,0.04777
64.59,-0.39019,-0.44451,0.054319
64.62,-0.40199,-0.46118,0.059193
64.65,-0.42378,-0.48953,0.065749
64.68,-0.45664,-0.53083,0.074186
64.71,-0.4992,-0.58139,0.082187
64.74,-0.54772,-0.63886,0.091138
64.77,-0.5964,-0.69414,0.097737
64.8,-0.63798,-0.73805,0.10006
64.83,-0.66465,-0.76745,0.1028
64.86,-0.66902,-0.7715,0.10247
64.89,-0.64528,-0.74551,0.10023
64.92,-0.59004,-0.68485,0.094808
64.95,-0.50305,-0.59036,0.087309
64.98,-0.38736,-0.46068,0.073329
65.01,-0.24909,-0.31135,0.062262
65.04,-0.096748,-0.14359,0.046842
65.07,0.059785,0.030797,0.028988
65.1,0.21038,0.19967,0.010708
65.13,0.34572,0.35509,-0.0093693
65.16,0.4582,0.48734,-0.029138
65.19,0.54244,0.58746,-0.045019
65.22,0.59545,0.65362,-0.058173
65.25,0.61657,0.68467,-0.068097
65.28,0.60716,0.68249,-0.075336
65.31,0.57016,0.64382,-0.073664
65.34,0.50978,0.58301,-0.073229
65.37,0.43121,0.49664,-0.065436
65.4,0.34041,0.39784,-0.057432
65.43,0.24399,0.29456,-0.050574
65.46,0.14905,0.19061,-0.041561
65.49,0.062934,0.098669,-0.035734
65.52,-0.0071841,0.024606,-0.03179
65.55,-0.054802,-0.025595,-0.029208
65.58,-0.074736,-0.04648,-0.028257
65.61,-0.063761,-0.029996,-0.033765
65.64,-0.021161,0.015754,-0.036914
65.67,0.05092,0.09644,-0.04552
65.7,0.1474,0.20204,-0.054634
65.73,0.26052,0.32689,-0.066373
65.76,0.38037,0.46009,-0.079713
65.79,0.49578,0.58757,-0.091791
65.82,0.59523,0.69909,-0.10386
65.85,0.66803,0.77673,-0.1087
65.88,0.7053,0.81799,-0.11269
65.91,0.70092,0.81282,-0.11191
65.94,0.6522,0.76065,-0.10845
65.97,0.56029,0.65284,-0.092555
66,0.43016,0.50644,-0.076272
66.03,0.27036,0.32398,-0.053626
66.06,0.092232,0.12503,-0.032797
66.09,-0.091005,-0.08108,-0.0099257
66.12,-0.26553,-0.27876,0.013229
66.15,-0.41822,-0.45137,0.033148
66.18,-0.53797,-0.59212,0.054143
66.21,-0.61679,-0.68676,0.069975
66.24,-0.65056,-0.72916,0.078597
66.27,-0.63939,-0.72401,0.084617
66.3,-0.58748,-0.67162,0.084134
66.33,-0.50246,-0.58341,0.08095
66.36,-0.3944,-0.46657,0.07217
66.39,-0.27452,-0.33521,0.060696
66.42,-0.15387,-0.20287,0.049001
66.45,-0.042083,-0.076231,0.034149
66.48,0.053579,0.031297,0.022282
66.51,0.1288,0.12002,0.0087788
66.54,0.18233,0.18249,-0.00015471
66.57,0.21571,0.22382,-0.0081026
66.6,0.23264,0.24703,-0.014381
66.63,0.23817,0.25831,-0.020144
66.66,0.23778,0.25917,-0.021387
66.69,0.23665,0.2596,-0.022951
66.72,0.23895,0.2624,-0.02345
66.75,0.24752,0.27478,-0.027262
66.78,0.26366,0.2892,-0.025533
66.81,0.28723,0.31638,-0.029156
66.84,0.31676,0.34857,-0.031808
66.87,0.3498,0.38597,-0.036168
66.9,0.3831,0.42305,-0.03995
66.93,0.4129,0.45971,-0.046812
66.96,0.43513,0.48209,-0.046957
66.99,0.44564,0.49598,-0.050342
67.02,0.44042,0.48764,-0.04722
67.05,0.41591,0.4574,-0.041492
67.08,0.36934,0.40239,-0.033055
67.11,0.29914,0.32104,-0.021902
67.14,0.20532,0.21307,-0.0077573
67.17,0.089763,0.080671,0.0090921
67.2,-0.043595,-0.072657,0.029061
67.23,-0.18886,-0.23925,0.050387
67.26,-0.33849,-0.40952,0.071027
67.29,-0.48385,-0.57738,0.093524
67.32,-0.61599,-0.72773,0.11174
67.35,-0.72647,-0.85796,0.1315
67.38,-0.80823,-0.95605,0.14782
67.41,-0.85628,-1.0135,0.15725
67.44,-0.86821,-1.0308,0.16262
67.47,-0.84432,-1.0087,0.16441
67.5,-0.78754,-0.94681,0.15927
67.53,-0.70299,-0.85338,0.1504
67.56,-0.59735,-0.73787,0.14052
67.59,-0.47818,-0.60109,0.12291
67.62,-0.35314,-0.45477,0.10163
67.65,-0.22938,-0.31131,0.081935
67.68,-0.11306,-0.17575,0.062688
67.71,-0.0091122,-0.052976,0.043864
67.74,0.078872,0.053849,0.025023
67.77,0.14854,0.13978,0.0087589
67.8,0.1986,0.20429,-0.0056919
67.83,0.22865,0.2446,-0.015953
67.86,0.23897,0.26263,-0.023662
67.89,0.23046,0.25755,-0.02709
67.92,0.20463,0.23705,-0.032411
67.95,0.16367,0.19481,-0.031139
67.98,0.11049,0.13735,-0.026861
68.01,0.048785,0.069978,-0.021193
68.04,-0.017024,-0.0038305,-0.013194
68.07,-0.082013,-0.073248,-0.0087651
68.1,-0.1411,-0.14159,0.00049096
68.13,-0.18953,-0.19556,0.0060285
68.16,-0.22343,-0.23393,0.010503
68.19,-0.24031,-0.25599,0.015683
68.22,-0.2395,-0.25796,0.018465
68.25,-0.22231,-0.24035,0.018044
68.28,-0.19197,-0.20954,0.01757
68.31,-0.15326,-0.1694,0.01614
68.34,-0.11192,-0.12617,0.014249
68.37,-0.073896,-0.085201,0.011305
68.4,-0.04448,-0.054383,0.0099022
68.43,-0.02761,-0.034286,0.006676
68.46,-0.025293,-0.032446,0.0071526
68.49,-0.03733,-0.043149,0.0058194
68.52,-0.06133,-0.06788,0.00655
68.55,-0.093041,-0.10116,0.0081206
68.58,-0.1269,-0.13504,0.0081376
68.61,-0.15678,-0.16618,0.0094013
68.64,-0.17673,-0.18691,0.010173
68.67,-0.18177,-0.19323,0.011451
68.7,-0.16847,-0.17756,0.0090967
68.73,-0.13537,-0.14143,0.0060607
68.76,-0.083213,-0.084264,0.0010504
68.79,-0.014906,-0.0089346,-0.005971
68.82,0.064776,0.07849,-0.013715
68.85,0.14963,0.17084,-0.021209
68.88,0.23265,0.26302,-0.030373
68.91,0.30675,0.3453,-0.038547
68.94,0.3655,0.41065,-0.045153
68.97,0.40377,0.45215,-0.04838
69,0.41832,0.4669,-0.048586
69.03,0.4081,0.45386,-0.045757
69.06,0.37437,0.41603,-0.041657
69.09,0.32052,0.35377,-0.033259
69.12,0.25166,0.27554,-0.023872
69.15,0.17413,0.18681,-0.012686
69.18,0.094727,0.096743,-0.0020157
69.21,0.020162,0.010275,0.0098871
69.24,-0.043587,-0.063407,0.01982
69.27,-0.091681,-0.11882,0.027135
69.3,-0.1207,-0.15528,0.03458
69.33,-0.12875,-0.16237,0.033616
69.36,-0.11546,-0.149,0.033544
69.39,-0.081867,-0.11085,0.028987
69.42,-0.030311,-0.050742,0.020431
69.45,0.035753,0.02521,0.010542
69.48,0.11191,0.11351,-0.0015976
69.51,0.19301,0.20737,-0.014356
69.54,0.27341,0.30148,-0.028071
69.57,0.34733,0.38675,-0.039422
69.6,0.40928,0.45771,-0.048424
69.63,0.45454,0.51273,-0.058191
69.66,0.47959,0.54225,-0.062663
69.69,0.48258,0.54679,-0.06421
69.72,0.46355,0.52888,-0.065337
69.75,0.42452,0.4877,-0.063174
69.78,0.36937,0.42687,-0.057498
69.81,0.30341,0.3543,-0.05089
69.84,0.23291,0.27603,-0.043117
69.87,0.16445,0.19745,-0.033002
69.9,0.10424,0.12915,-0.024907
69.93,0.057583,0.075756,-0.018173
69.96,0.028328,0.040668,-0.012341
69.99,0.018599,0.027751,-0.0091527
70.02,0.028621,0.036276,-0.0076543
70.05,0.056739,0.066394,-0.0096546
70.08,0.099579,0.11446,-0.014879
70.11,0.15235,0.17243,-0.02008
70.14,0.20925,0.23492,-0.025666
70.17,0.26399,0.29634,-0.032355
70.2,0.3103,0.34812,-0.037816
70.23,0.34259,0.3829,-0.04031
70.26,0.35643,0.39803,-0.041598
70.29,0.34903,0.38908,-0.040046
70.32,0.31958,0.35598,-0.036403
70.35,0.26929,0.29904,-0.029742
70.38,0.20136,0.22103,-0.019668
70.41,0.12052,0.12972,-0.0091926
70.44,0.032613,0.028465,0.0041473
70.47,-0.056165,-0.073537,0.017372
70.5,-0.13989,-0.17226,0.032375
70.53,-0.21357,-0.26018,0.046606
70.56,-0.27369,-0.33452,0.060832
70.59,-0.3185,-0.38914,0.070648
70.62,-0.34816,-0.42945,0.081286
70.65,-0.36469,-0.45206,0.087368
70.68,-0.37165,-0.46687,0.09522
70.71,-0.37376,-0.47381,0.10005
70.74,-0.37634,-0.47981,0.10347
70.77,-0.38476,-0.49345,0.10868
70.8,-0.40378,-0.52112,0.11735
70.83,-0.43696,-0.56037,0.1234
70.86,-0.48623,-0.6229,0.13667
70.89,-0.55143,-0.69868,0.14725
70.92,-0.6302,-0.79187,0.16166
70.95,-0.71805,-0.89144,0.17339
70.98,-0.80864,-0.99742,0.18877
71.01,-0.89441,-1.096,0.20159
71.04,-0.96727,-1.1793,0.21201
71.07,-1.0195,-1.2377,0.21819
71.1,-1.0445,-1.2665,0.222
71.13,-1.0377,-1.2582,0.22055
71.16,-0.99669,-1.2138,0.21714
71.19,-0.92193,-1.1271,0.20515
71.22,-0.81617,-1.0034,0.18722
71.25,-0.68434,-0.85099,0.16665
71.28,-0.53291,-0.67448,0.14158
71.31,-0.36924,-0.48172,0.11248
71.34,-0.20091,-0.28195,0.081039
71.37,-0.035122,-0.083541,0.04842
71.4,0.12175,0.10371,0.018044
71.43,0.26447,0.27528,-0.010811
71.46,0.38908,0.42544,-0.03636
71.49,0.49297,0.55186,-0.058891
71.52,0.57484,0.6527,-0.077862
71.55,0.63458,0.72713,-0.09255
71.58,0.67319,0.77391,-0.10072
71.61,0.69258,0.80213,-0.10956
71.64,0.69537,0.80754,-0.11217
71.67,0.68469,0.79977,-0.11509
71.7,0.66391,0.77976,-0.11585
71.73,0.63637,0.74864,-0.11227
71.76,0.60512,0.71173,-0.10662
71.79,0.5727,0.67536,-0.10266
71.82,0.54102,0.63806,-0.097035
71.85,0.51127,0.60119,-0.089914
71.88,0.48392,0.56867,-0.084748
71.91,0.45884,0.5399,-0.081062
71.94,0.4354,0.51094,-0.075544
71.97,0.41269,0.48412,-0.071436
72,0.38964,0.45728,-0.067643
72.03,0.36522,0.42848,-0.063256
72.06,0.3386,0.39723,-0.058635
72.09,0.30924,0.36435,-0.055114
72.12,0.277,0.3264,-0.049396
72.15,0.24224,0.28647,-0.044232
72.18,0.20575,0.24345,-0.037706
72.21,0.16878,0.20162,-0.03284
72.24,0.13289,0.15924,-0.026351
72.27,0.099813,0.12323,-0.023419
72.3,0.071202,0.089279,-0.018077
72.33,0.048416,0.062653,-0.014237
72.36,0.032296,0.042959,-0.010663
72.39,0.023001,0.031175,-0.0081739
72.42,0.019927,0.025124,-0.0051975
72.45,0.021739,0.02687,-0.005131
72.48,0.026499,0.029727,-0.0032273
72.51,0.031886,0.032229,-0.00034332
72.54,0.035456,0.036233,-0.00077636
72.57,0.034929,0.033545,0.001384
72.6,0.028435,0.026778,0.0016573
72.63,0.014719,0.0090978,0.0056216
72.66,-0.0067287,-0.016439,0.0097101
72.69,-0.035612,-0.049956,0.014344
72.72,-0.070828,-0.091991,0.021163
72.75,-0.11053,-0.13938,0.028852
72.78,-0.15225,-0.1886,0.036348
72.81,-0.19305,-0.23834,0.045295
72.84,-0.22974,-0.28139,0.051654
72.87,-0.25915,-0.31762,0.058469
72.9,-0.27843,-0.34053,0.062103
72.93,-0.28534,-0.35026,0.064917
72.96,-0.2786,-0.34294,0.064336
72.99,-0.25806,-0.32059,0.062528
73.02,-0.22484,-0.28403,0.059189
73.05,-0.18132,-0.23449,0.053164
73.08,-0.13096,-0.17774,0.046783
73.11,-0.077961,-0.1171,0.039141
73.14,-0.026874,-0.058796,0.031922
73.17,0.017907,-0.0062972,0.024204
73.2,0.052593,0.034283,0.01831
73.23,0.07439,0.062216,0.012174
73.26,0.081763,0.073178,0.0085856
73.29,0.074554,0.067493,0.0070611
73.32,0.053941,0.045423,0.0085181
73.35,0.022266,0.012171,0.010095
73.38,-0.017237,-0.030269,0.013032
73.41,-0.060786,-0.078786,0.018001
73.44,-0.10441,-0.12723,0.022815
73.47,-0.14433,-0.17334,0.029003
73.5,-0.17725,-0.21083,0.03358
73.53,-0.20063,-0.24004,0.039414
73.56,-0.21288,-0.25646,0.04358
73.59,-0.21347,-0.26022,0.046756
73.62,-0.20286,-0.25306,0.050205
73.65,-0.18247,-0.23425,0.051779
73.68,-0.15443,-0.20806,0.053629
73.71,-0.12133,-0.17594,0.054602
73.74,-0.085896,-0.13783,0.051929
73.77,-0.050659,-0.10024,0.049581
73.8,-0.017713,-0.063451,0.045738
73.83,0.011503,-0.033825,0.045329
73.86,0.03629,-0.0057647,0.042055
73.89,0.056668,0.018695,0.037973
73.92,0.073255,0.037264,0.035991
73.95,0.087058,0.052132,0.034926
73.98,0.099224,0.063069,0.036155
74.01,0.11078,0.074201,0.036576
74.04,0.12238,0.08554,0.036841
74.07,0.13416,0.094718,0.039443
74.1,0.14559,0.10536,0.040226
74.13,0.15548,0.1167,0.038779
74.16,0.16205,0.12004,0.042005
74.19,0.16308,0.12373,0.039342
74.22,0.15617,0.11847,0.037696
74.25,0.13904,0.097437,0.041598
74.28,0.10985,0.065197,0.044651
74.31,0.067553,0.014781,0.052772
74.34,0.012156,-0.049301,0.061457
74.37,-0.055091,-0.12701,0.071918
74.4,-0.13165,-0.21821,0.086561
74.43,-0.21378,-0.31382,0.10005
74.46,-0.29683,-0.41103,0.1142
74.49,-0.37563,-0.50421,0.12858
74.52,-0.44491,-0.5798,0.13489
74.55,-0.49988,-0.6406,0.14072
74.58,-0.5366,-0.68225,0.14566
74.61,-0.55236,-0.69873,0.14637
74.64,-0.5459,-0.69074,0.14484
74.67,-0.51743,-0.65668,0.13925
74.7,-0.46853,-0.59996,0.13143
74.73,-0.40201,-0.5227,0.12069
74.76,-0.32157,-0.42907,0.1075
74.79,-0.23155,-0.32298,0.091426
74.82,-0.13657,-0.21011,0.073539
74.85,-0.041266,-0.097424,0.056159
74.88,0.050029,0.014741,0.035288
74.91,0.13353,0.11883,0.014703
74.94,0.20626,0.21042,-0.0041579
74.97,0.26623,0.28755,-0.021319
75,0.31259,0.34866,-0.036077
75.03,0.34562,0.39484,-0.049221
75.06,0.36672,0.42564,-0.05892
75.09,0.37809,0.44631,-0.068223
75.12,0.38249,0.45803,-0.075538
75.15,0.38276,0.46436,-0.081599
75.18,0.3814,0.46745,-0.086043
75.21,0.3802,0.46598,-0.085773
75.24,0.37993,0.46704,-0.087103
75.27,0.38027,0.46939,-0.089119
75.3,0.37988,0.46818,-0.088304
75.33,0.37663,0.46308,-0.086442
75.36,0.36806,0.45163,-0.083567
75.39,0.35177,0.42865,-0.07688
75.42,0.32589,0.39662,-0.070729
75.45,0.28943,0.3493,-0.059863
75.48,0.24256,0.29217,-0.049609
75.51,0.18663,0.21908,-0.032447
75.54,0.1241,0.1423,-0.0182
75.57,0.058338,0.059187,-0.00084996
75.6,-0.0067327,-0.018867,0.012135
75.63,-0.06701,-0.096726,0.029716
75.66,-0.11862,-0.15571,0.037095
75.69,-0.15829,-0.2044,0.04611
75.72,-0.18367,-0.23508,0.051406
75.75,-0.19354,-0.24832,0.054781
75.78,-0.18794,-0.24243,0.054492
75.81,-0.16812,-0.22253,0.054403
75.84,-0.13644,-0.18638,0.049938
75.87,-0.09606,-0.14078,0.044725
75.9,-0.050653,-0.088785,0.038131
75.93,-0.0039846,-0.038205,0.03422
75.96,0.040454,0.015927,0.024527
75.99,0.079766,0.063355,0.016411
76.02,0.11188,0.10341,0.008471
76.05,0.13565,0.13533,0.00031212
76.08,0.15083,0.15257,-0.001745
76.11,0.15795,0.16621,-0.0082605
76.14,0.15812,0.16561,-0.0074953
76.17,0.15275,0.16356,-0.010806
76.2,0.14338,0.15376,-0.010376
76.23,0.13141,0.1374,-0.0059915
76.26,0.11802,0.1213,-0.0032756
76.29,0.10407,0.10216,0.001914
76.32,0.090069,0.086807,0.0032617
76.35,0.076174,0.071069,0.0051044
76.38,0.062248,0.054733,0.0075148
76.41,0.047899,0.040537,0.0073621
76.44,0.032549,0.021393,0.011156
76.47,0.015529,0.0033264,0.012202
76.5,-0.0038157,-0.020308,0.016493
76.53,-0.025991,-0.045708,0.019717
76.56,-0.051223,-0.078519,0.027295
76.59,-0.079342,-0.11518,0.035843
76.62,-0.1097,-0.152,0.042302
76.65,-0.14116,-0.19062,0.049457
76.68,-0.17215,-0.2271,0.054943
76.71,-0.20082,-0.26514,0.064326
76.74,-0.22519,-0.29147,0.066272
76.77,-0.24345,-0.31355,0.070102
76.8,-0.2541,-0.3273,0.073199
76.83,-0.25621,-0.33012,0.073912
76.86,-0.24946,-0.32319,0.073733
76.89,-0.23423,-0.30295,0.068714
76.92,-0.21155,-0.27781,0.066259
76.95,-0.18296,-0.24264,0.059686
76.98,-0.15039,-0.20506,0.054671
77.01,-0.11599,-0.16384,0.047854
77.04,-0.081897,-0.12102,0.039126
77.07,-0.050132,-0.081392,0.03126
77.1,-0.022385,-0.044423,0.022038
77.13,9.4505e-05,-0.016216,0.016311
77.16,0.016608,0.0069581,0.0096497
77.19,0.027064,0.020087,0.0069769
77.22,0.031982,0.029649,0.0023328
77.25,0.032424,0.033487,-0.0010625
77.28,0.029858,0.029979,-0.00012122
77.31,0.025946,0.027118,-0.0011721
77.34,0.022299,0.022846,-0.0005469
77.37,0.020213,0.021254,-0.001041
77.4,0.02044,0.021453,-0.0010131
77.43,0.023026,0.026113,-0.003087
77.46,0.027267,0.027737,-0.00046972
77.49,0.031773,0.02829,0.0034826
77.52,0.034652,0.029001,0.0056512
77.55,0.033791,0.023822,0.0099696
77.58,0.027174,0.01548,0.011694
77.61,0.013202,-0.006164,0.019366
77.64,-0.0090295,-0.033641,0.024611
77.67,-0.039549,-0.073973,0.034424
77.7,-0.077428,-0.12198,0.04455
77.73,-0.12082,-0.17528,0.054464
77.76,-0.1671,-0.23024,0.063141
77.79,-0.21309,-0.29015,0.077063
77.82,-0.25536,-0.34199,0.086631
77.85,-0.29054,-0.38494,0.094405
77.88,-0.31561,-0.41935,0.10374
77.91,-0.32824,-0.436,0.10776
77.94,-0.327,-0.43702,0.11003
77.97,-0.31151,-0.42104,0.10953
78,-0.28252,-0.3897,0.10718
78.03,-0.24183,-0.34265,0.10082
78.06,-0.19216,-0.28297,0.090807
78.09,-0.13685,-0.21521,0.078365
78.12,-0.07955,-0.14733,0.067776
78.15,-0.023854,-0.076349,0.052495
78.18,0.02705,-0.010981,0.038031
78.21,0.070674,0.040674,0.03
78.24,0.10542,0.086103,0.019315
78.27,0.13066,0.11916,0.011491
78.3,0.14669,0.14136,0.0053293
78.33,0.15464,0.15087,0.0037695
78.36,0.15619,0.1593,-0.0031146
78.39,0.15338,0.15782,-0.004445
78.42,0.14833,0.15532,-0.0069953
78.45,0.14302,0.1531,-0.010077
78.48,0.1391,0.15071,-0.011611
78.51,0.13776,0.15012,-0.012362
78.54,0.13962,0.15245,-0.012828
78.57,0.14477,0.16026,-0.015493
78.6,0.15272,0.16975,-0.017032
78.63,0.16257,0.18092,-0.018355
78.66,0.17307,0.19347,-0.020395
78.69,0.18285,0.20498,-0.022131
78.72,0.19056,0.21643,-0.025873
78.75,0.19513,0.22346,-0.028337
78.78,0.19586,0.22864,-0.03278
78.81,0.19262,0.2238,-0.03118
78.84,0.18581,0.2181,-0.032287
78.87,0.17635,0.20905,-0.032705
78.9,0.16552,0.19657,-0.031053
78.93,0.15479,0.18297,-0.028179
78.96,0.14558,0.17463,-0.029047
78.99,0.13905,0.16432,-0.025276
79.02,0.1359,0.1601,-0.024196
79.05,0.13634,0.15834,-0.021999
79.08,0.13999,0.16095,-0.020964
79.11,0.146,0.16836,-0.022354
79.14,0.15316,0.17341,-0.020254
79.17,0.15999,0.18356,-0.023562
79.2,0.165,0.1905,-0.025499
79.23,0.16676,0.19309,-0.026335
79.26,0.16404,0.18906,-0.025014
79.29,0.15595,0.18129,-0.025335
79.32,0.14197,0.16271,-0.02074
79.35,0.12203,0.13864,-0.016609
79.38,0.096525,0.10914,-0.012612
79.41,0.06632,0.072057,-0.0057369
79.44,0.032718,0.035308,-0.002591
79.47,-0.0026265,-0.0055255,0.002899
79.5,-0.03783,-0.046015,0.0081852
79.53,-0.070952,-0.084587,0.013636
79.56,-0.10018,-0.11763,0.017443
79.59,-0.12404,-0.14581,0.021773
79.62,-0.14153,-0.1678,0.026273
79.65,-0.15225,-0.18138,0.02913
79.68,-0.15645,-0.18994,0.033491
79.71,-0.15493,-0.18884,0.033915
79.74,-0.14898,-0.18379,0.034806
79.77,-0.14019,-0.17288,0.032693
79.8,-0.13021,-0.16536,0.035152
79.83,-0.12061,-0.15235,0.031734
79.86,-0.11267,-0.14355,0.030878
79.89,-0.10725,-0.13735,0.030097
79.92,-0.10475,-0.13578,0.031032
79.95,-0.10504,-0.12996,0.024918
79.98,-0.10755,-0.1622,0.05465


==> figures/data/20220726/simuPDF_fit_strnmf1_wrong.csv <==
0,0,0.13495,-0.13495
0.03,0.0098145,0.0953,-0.085485
0.06,0.012329,0.081294,-0.068966
0.09,0.0027743,0.056031,-0.053257
0.12,-0.019433,0.034257,-0.05369
0.15,-0.05049,0.017579,-0.068069
0.18,-0.083529,0.0047715,-0.088301
0.21,-0.111,-0.0066807,-0.10432
0.24,-0.12728,-0.02071,-0.10657
0.27,-0.13063,-0.039123,-0.091507
0.3,-0.1238,-0.051269,-0.072531
0.33,-0.11305,-0.057219,-0.055832
0.36,-0.106,-0.063363,-0.04264
0.39,-0.10898,-0.07255,-0.036434
0.42,-0.12484,-0.084626,-0.040217
0.45,-0.15197,-0.097392,-0.054577
0.48,-0.18486,-0.10859,-0.076266
0.51,-0.21601,-0.11781,-0.0982
0.54,-0.23855,-0.1257,-0.11285
0.57,-0.24858,-0.13186,-0.11672
0.6,-0.24655,-0.13614,-0.11041
0.63,-0.23705,-0.13895,-0.098096
0.66,-0.22725,-0.14188,-0.085376
0.69,-0.22443,-0.1451,-0.079327
0.72,-0.2334,-0.14879,-0.084614
0.75,-0.25494,-0.15282,-0.10212
0.78,-0.28546,-0.15713,-0.12834
0.81,-0.31831,-0.16143,-0.15688
0.84,-0.34603,-0.16523,-0.1808
0.87,-0.36297,-0.1677,-0.19527
0.9,-0.3672,-0.16872,-0.19848
0.93,-0.36115,-0.16808,-0.19307
0.96,-0.35079,-0.16663,-0.18416
0.99,-0.34354,-0.16504,-0.1785
1.02,-0.34572,-0.16406,-0.18165
1.05,-0.3604,-0.16401,-0.19639
1.08,-0.38637,-0.16421,-0.22216
1.11,-0.41853,-0.16471,-0.25383
1.14,-0.44974,-0.16452,-0.28522
1.17,-0.47317,-0.16373,-0.30943
1.2,-0.48469,-0.16194,-0.32274
1.23,-0.48425,-0.1594,-0.32485
1.26,-0.47586,-0.15637,-0.31949
1.29,-0.4662,-0.15292,-0.31328
1.32,-0.46236,-0.14974,-0.31262
1.35,-0.46939,-0.14672,-0.32266
1.38,-0.48867,-0.14412,-0.34454
1.41,-0.51743,-0.14155,-0.37588
1.44,-0.54974,-0.13865,-0.41109
1.47,-0.5785,-0.13556,-0.44295
1.5,-0.59786,-0.13154,-0.46632
1.53,-0.60513,-0.12737,-0.47776
1.56,-0.60166,-0.12313,-0.47853
1.59,-0.59237,-0.11896,-0.4734
1.62,-0.58405,-0.11536,-0.46869
1.65,-0.58314,-0.11206,-0.47108
1.68,-0.59361,-0.10843,-0.48519
1.71,-0.6157,-0.10444,-0.51126
1.74,-0.64586,-0.099553,-0.5463
1.77,-0.67793,-0.093421,-0.58451
1.8,-0.70517,-0.086895,-0.61827
1.83,-0.72239,-0.080464,-0.64192
1.86,-0.72758,-0.074581,-0.653
1.89,-0.72255,-0.069968,-0.65258
1.92,-0.71232,-0.066567,-0.64575
1.95,-0.70357,-0.063057,-0.64052
1.98,-0.70263,-0.057899,-0.64473
2.01,-0.7135,-0.048864,-0.66463
2.04,-0.73666,-0.033923,-0.70273
2.07,-0.76885,-0.011849,-0.757
2.1,-0.80395,0.017346,-0.8213
2.13,-0.83465,0.052143,-0.88679
2.16,-0.85453,0.089435,-0.94397
2.19,-0.86002,0.12518,-0.9852
2.22,-0.85162,0.15526,-1.0069
2.25,-0.83416,0.17632,-1.0105
2.28,-0.81588,0.18613,-1.002
2.31,-0.80625,0.18414,-0.99038
2.34,-0.81306,0.17197,-0.98504
2.37,-0.83905,0.15172,-0.99077
2.4,-0.87888,0.1264,-1.0053
2.43,-0.91724,0.098635,-1.0159
2.46,-0.92884,0.070516,-0.99936
2.49,-0.88083,0.043015,-0.92385
2.52,-0.73784,0.016782,-0.75462
2.55,-0.46907,-0.0078697,-0.4612
2.58,-0.056519,-0.030858,-0.025661
2.61,0.49756,-0.051533,0.54909
2.64,1.1656,-0.068595,1.2342
2.67,1.8944,-0.080812,1.9752
2.7,2.6091,-0.0886,2.6977
2.73,3.2239,-0.092538,3.3164
2.76,3.6557,-0.094308,3.75
2.79,3.839,-0.096075,3.935
2.82,3.7396,-0.10051,3.8401
2.85,3.3628,-0.10924,3.4721
2.88,2.7543,-0.12062,2.8749
2.91,1.9927,-0.12998,2.1226
2.94,1.1758,-0.13021,1.306
2.97,0.40222,-0.1133,0.51553
3,-0.24659,-0.071599,-0.17499
3.03,-0.7205,0.00030799,-0.7208
3.06,-1.0072,0.10302,-1.1102
3.09,-1.1301,0.22984,-1.36
3.12,-1.1388,0.36805,-1.5068
3.15,-1.0934,0.50095,-1.5943
3.18,-1.0491,0.61048,-1.6596
3.21,-1.0432,0.68008,-1.7233
3.24,-1.0884,0.69878,-1.7872
3.27,-1.1737,0.6635,-1.8372
3.3,-1.2724,0.58025,-1.8526
3.33,-1.3532,0.46205,-1.8153
3.36,-1.3922,0.32563,-1.7178
3.39,-1.3807,0.18877,-1.5694
3.42,-1.328,0.066707,-1.3947
3.45,-1.2575,-0.030735,-1.2268
3.48,-1.1984,-0.1007,-1.0977
3.51,-1.1751,-0.14594,-1.0292
3.54,-1.1994,-0.17245,-1.027
3.57,-1.2665,-0.18678,-1.0797
3.6,-1.3563,-0.19314,-1.1632
3.63,-1.4412,-0.19078,-1.2504
3.66,-1.495,-0.17478,-1.3202
3.69,-1.5024,-0.13756,-1.3648
3.72,-1.464,-0.070254,-1.3937
3.75,-1.3968,0.03228,-1.4291
3.78,-1.3281,0.1698,-1.4979
3.81,-1.2863,0.33502,-1.6213
3.84,-1.2911,0.51326,-1.8044
3.87,-1.3462,0.68525,-2.0314
3.9,-1.4374,0.83021,-2.2676
3.93,-1.537,0.9295,-2.4665
3.96,-1.613,0.97086,-2.5838
3.99,-1.6403,0.94936,-2.5896
4.02,-1.6102,0.86845,-2.4786
4.05,-1.5344,0.73987,-2.2743
4.08,-1.4424,0.57955,-2.022
4.11,-1.3712,0.4055,-1.7767
4.14,-1.3511,0.23564,-1.5868
4.17,-1.3914,0.083687,-1.4751
4.2,-1.4699,-0.039299,-1.4306
4.23,-1.5308,-0.12644,-1.4044
4.26,-1.4927,-0.17371,-1.319
4.29,-1.2654,-0.17973,-1.0856
4.32,-0.77169,-0.14411,-0.62758
4.35,0.029465,-0.070035,0.0995
4.38,1.1263,0.039186,1.0871
4.41,2.4469,0.17523,2.2717
4.44,3.8653,0.3269,3.5384
4.47,5.2188,0.47962,4.7392
4.5,6.3353,0.61663,5.7186
4.53,7.0634,0.71962,6.3438
4.56,7.3006,0.7736,6.527
4.59,7.0119,0.76905,6.2428
4.62,6.2366,0.70344,5.5332
4.65,5.0812,0.5818,4.4994
4.68,3.6992,0.41677,3.2824
4.71,2.2633,0.22739,2.0359
4.74,0.93523,0.034496,0.90074
4.77,-0.16145,-0.1415,-0.019953
4.8,-0.95873,-0.28419,-0.67453
4.83,-1.4497,-0.38305,-1.0666
4.86,-1.681,-0.43452,-1.2465
4.89,-1.7345,-0.44213,-1.2924
4.92,-1.7024,-0.41351,-1.2889
4.95,-1.6616,-0.36051,-1.301
4.98,-1.6533,-0.2953,-1.358
5.01,-1.6729,-0.22873,-1.4442
5.04,-1.6713,-0.1714,-1.5
5.07,-1.5696,-0.13062,-1.439
5.1,-1.2817,-0.11081,-1.1709
5.13,-0.74095,-0.11423,-0.62672
5.16,0.076046,-0.1405,0.21655
5.19,1.135,-0.18684,1.3219
5.22,2.3423,-0.2464,2.5887
5.25,3.5572,-0.31114,3.8683
5.28,4.6167,-0.37011,4.9868
5.31,5.3665,-0.41175,5.7783
5.34,5.692,-0.42453,6.1165
5.37,5.5416,-0.40092,5.9426
5.4,4.9379,-0.33662,5.2746
5.43,3.9722,-0.23513,4.2074
5.46,2.7856,-0.10501,2.8906
5.49,1.54,0.03915,1.5009
5.52,0.38652,0.17921,0.20732
5.55,-0.56215,0.29616,-0.85832
5.58,-1.2482,0.37358,-1.6217
5.61,-1.6715,0.4003,-2.0719
5.64,-1.8799,0.37121,-2.2511
5.67,-1.9485,0.29028,-2.2388
5.7,-1.9564,0.16812,-2.1245
5.73,-1.9662,0.020589,-1.9868
5.76,-2.011,-0.13489,-1.8762
5.79,-2.0927,-0.28135,-1.8113
5.82,-2.189,-0.40532,-1.7836
5.85,-2.2679,-0.49836,-1.7695
5.88,-2.3029,-0.55736,-1.7456
5.91,-2.2843,-0.58497,-1.6993
5.94,-2.223,-0.58834,-1.6346
5.97,-2.1467,-0.57719,-1.5695
6,-2.0891,-0.56123,-1.5279
6.03,-2.0768,-0.54828,-1.5285
6.06,-2.1177,-0.54236,-1.5753
6.09,-2.1959,-0.54289,-1.653
6.12,-2.2744,-0.5443,-1.7301
6.15,-2.3039,-0.53663,-1.7672
6.18,-2.2372,-0.50752,-1.7296
6.21,-2.0429,-0.44427,-1.5987
6.24,-1.7156,-0.33755,-1.378
6.27,-1.2785,-0.18173,-1.0968
6.3,-0.77955,0.020042,-0.79959
6.33,-0.28058,0.25625,-0.53683
6.36,0.15554,0.50663,-0.35109
6.39,0.47726,0.74433,-0.26707
6.42,0.65246,0.94009,-0.28763
6.45,0.67098,1.0671,-0.39616
6.48,0.54193,1.1066,-0.56463
6.51,0.28771,1.0516,-0.76387
6.54,-0.062514,0.90967,-0.97219
6.57,-0.47736,0.7019,-1.1793
6.6,-0.92467,0.45949,-1.3842
6.63,-1.3701,0.21659,-1.5866
6.66,-1.7742,0.0042675,-1.7785
6.69,-2.0917,-0.15428,-1.9374
6.72,-2.2728,-0.24934,-2.0235
6.75,-2.2699,-0.28441,-1.9854
6.78,-2.0472,-0.27477,-1.7725
6.81,-1.5922,-0.24334,-1.3488
6.84,-0.92363,-0.21364,-0.70999
6.87,-0.095777,-0.20394,0.10816
6.9,0.80573,-0.22122,1.0269
6.93,1.675,-0.26122,1.9362
6.96,2.4025,-0.30897,2.7115
6.99,2.8938,-0.34639,3.2401
7.02,3.0853,-0.35441,3.4397
7.05,2.9554,-0.32223,3.2776
7.08,2.5264,-0.24819,2.7746
7.11,1.8589,-0.14339,2.0023
7.14,1.0393,-0.02703,1.0663
7.17,0.16434,0.077381,0.086963
7.2,-0.67465,0.14877,-0.82342
7.23,-1.4045,0.17753,-1.582
7.26,-1.978,0.16557,-2.1435
7.29,-2.3766,0.12693,-2.5035
7.32,-2.6084,0.087275,-2.6957
7.35,-2.7029,0.074626,-2.7775
7.38,-2.703,0.1121,-2.8151
7.41,-2.6568,0.21406,-2.8708
7.44,-2.6083,0.37635,-2.9847
7.47,-2.5889,0.58163,-3.1705
7.5,-2.609,0.79807,-3.4071
7.53,-2.6531,0.99039,-3.6435
7.56,-2.6777,1.1235,-3.8012
7.59,-2.6152,1.1768,-3.792
7.62,-2.3841,1.1401,-3.5243
7.65,-1.9058,1.0254,-2.9312
7.68,-1.1239,0.85317,-1.9771
7.71,-0.024507,0.65762,-0.68213
7.74,1.3492,0.46917,0.87999
7.77,2.8922,0.31581,2.5764
7.8,4.4463,0.21056,4.2357
7.83,5.8212,0.15473,5.6665
7.86,6.8269,0.13689,6.69
7.89,7.3097,0.13687,7.1728
7.92,7.1846,0.13487,7.0497
7.95,6.457,0.11267,6.3443
7.98,5.227,0.059975,5.1671
8.01,3.6756,-0.022715,3.6983
8.04,2.0333,-0.12943,2.1628
8.07,0.53996,-0.24636,0.78632
8.1,-0.59839,-0.35902,-0.23937
8.13,-1.2443,-0.45712,-0.78719
8.16,-1.3501,-0.53074,-0.81932
8.19,-0.96031,-0.57806,-0.38226
8.22,-0.19756,-0.59944,0.40189
8.25,0.76577,-0.59619,1.362
8.28,1.7415,-0.57115,2.3126
8.31,2.5587,-0.52347,3.0821
8.34,3.0898,-0.45167,3.5414
8.37,3.2647,-0.35466,3.6194
8.4,3.0738,-0.23151,3.3053
8.43,2.5595,-0.087613,2.6471
8.46,1.8016,0.06719,1.7344
8.49,0.89997,0.21597,0.684
8.52,-0.043128,0.34006,-0.38319
8.55,-0.93665,0.42007,-1.3567
8.58,-1.7107,0.43905,-2.1498
8.61,-2.322,0.391,-2.713
8.64,-2.755,0.27671,-3.0317
8.67,-3.019,0.10952,-3.1285
8.7,-3.1429,-0.091653,-3.0512
8.73,-3.1656,-0.30095,-2.8646
8.76,-3.1263,-0.49334,-2.6329
8.79,-3.0538,-0.64935,-2.4044
8.82,-2.9589,-0.75563,-2.2032
8.85,-2.831,-0.80851,-2.0225
8.88,-2.6419,-0.81198,-1.83
8.91,-2.3556,-0.77749,-1.5782
8.94,-1.9432,-0.71656,-1.2266
8.97,-1.3986,-0.64112,-0.75746
9,-0.75057,-0.56257,-0.188
9.03,-0.065948,-0.48787,0.42193
9.06,0.55865,-0.4215,0.98015
9.09,1.0162,-0.36358,1.3797
9.12,1.2159,-0.31577,1.5317
9.15,1.1113,-0.27871,1.39
9.18,0.72023,-0.25594,0.97617
9.21,0.13116,-0.24773,0.37889
9.24,-0.50841,-0.25475,-0.25366
9.27,-1.0208,-0.2768,-0.74404
9.3,-1.2384,-0.30904,-0.92932
9.33,-1.0446,-0.34561,-0.699
9.36,-0.40706,-0.37762,-0.029435
9.39,0.60902,-0.39866,1.0077
9.42,1.8495,-0.40244,2.2519
9.45,3.102,-0.3861,3.4881
9.48,4.1417,-0.35055,4.4923
9.51,4.7797,-0.30029,5.08
9.54,4.9029,-0.24194,5.1448
9.57,4.4955,-0.18179,4.6773
9.6,3.6362,-0.12378,3.76
9.63,2.474,-0.070828,2.5449
9.66,1.189,-0.021763,1.2108
9.69,-0.049442,0.026769,-0.076211
9.72,-1.1169,0.079156,-1.196
9.75,-1.9506,0.13799,-2.0885
9.78,-2.5469,0.20402,-2.7509
9.81,-2.9417,0.27579,-3.2175
9.84,-3.1811,0.34964,-3.5307
9.87,-3.2949,0.42147,-3.7164
9.9,-3.2798,0.48775,-3.7675
9.93,-3.0994,0.54932,-3.6487
9.96,-2.7007,0.60882,-3.3096
9.99,-2.0407,0.67082,-2.7116
10.02,-1.1145,0.74204,-1.8565
10.05,0.025361,0.82569,-0.80033
10.08,1.2656,0.92163,0.34401
10.11,2.4483,1.024,1.4242
10.14,3.4016,1.1212,2.2803
10.17,3.9791,1.197,2.7821
10.2,4.0948,1.2344,2.8604
10.23,3.7455,1.2191,2.5264
10.26,3.0128,1.1419,1.8709
10.29,2.0457,1.0027,1.0429
10.32,1.0256,0.80964,0.216
10.35,0.1266,0.57889,-0.45229
10.38,-0.5226,0.33198,-0.85458
10.41,-0.86224,0.091699,-0.95394
10.44,-0.90783,-0.12229,-0.78554
10.47,-0.73803,-0.29434,-0.44369
10.5,-0.46895,-0.41756,-0.0514
10.53,-0.22288,-0.49214,0.26926
10.56,-0.099759,-0.52379,0.42404
10.59,-0.15833,-0.52268,0.36434
10.62,-0.4101,-0.50246,0.092362
10.65,-0.82549,-0.47606,-0.34942
10.68,-1.3483,-0.45489,-0.89346
10.71,-1.9131,-0.44764,-1.4655
10.74,-2.4594,-0.45999,-1.9994
10.77,-2.9409,-0.49351,-2.4473
10.8,-3.3273,-0.54642,-2.7809
10.83,-3.6019,-0.61282,-2.9891
10.86,-3.7566,-0.68178,-3.0748
10.89,-3.7883,-0.73932,-3.049
10.92,-3.6991,-0.76871,-2.9304
10.95,-3.4982,-0.75394,-2.7442
10.98,-3.2057,-0.68181,-2.5239
11.01,-2.8546,-0.54509,-2.3095
11.04,-2.4891,-0.34695,-2.1422
11.07,-2.1578,-0.10162,-2.0562
11.1,-1.9031,0.16804,-2.0711
11.13,-1.7499,0.43117,-2.1811
11.16,-1.6968,0.65493,-2.3517
11.19,-1.7125,0.80966,-2.5221
11.22,-1.7411,0.87394,-2.615
11.25,-1.7137,0.84057,-2.5543
11.28,-1.5649,0.71759,-2.2825
11.31,-1.2499,0.52679,-1.7767
11.34,-0.75748,0.301,-1.0585
11.37,-0.11634,0.077205,-0.19355
11.4,0.60792,-0.10938,0.7173
11.43,1.3231,-0.23145,1.5546
11.46,1.9265,-0.27522,2.2017
11.49,2.3219,-0.24103,2.5629
11.52,2.436,-0.13889,2.5749
11.55,2.23,0.01236,2.2177
11.58,1.7058,0.18843,1.5174
11.61,0.9075,0.36664,0.54087
11.64,-0.08176,0.52898,-0.61074
11.67,-1.1466,0.66373,-1.8103
11.7,-2.1494,0.76754,-2.917
11.73,-2.9436,0.84047,-3.784
11.76,-3.3899,0.88275,-4.2726
11.79,-3.3758,0.89441,-4.2702
11.82,-2.835,0.87419,-3.7092
11.85,-1.7645,0.82063,-2.5851
11.88,-0.23459,0.7299,-0.96449
11.91,1.6125,0.59902,1.0135
11.94,3.5773,0.42908,3.1482
11.97,5.4315,0.22649,5.205
12,6.9556,0.003942,6.9517
12.03,7.979,-0.22229,8.2013
12.06,8.413,-0.43494,8.848
12.09,8.2703,-0.6157,8.886
12.12,7.6618,-0.75254,8.4144
12.15,6.7734,-0.83857,7.612
12.18,5.8247,-0.87195,6.6966
12.21,5.0194,-0.85892,5.8783
12.24,4.4998,-0.80958,5.3094
12.27,4.3156,-0.7353,5.0509
12.3,4.4148,-0.64792,5.0628
12.33,4.6604,-0.55665,5.217
12.36,4.867,-0.46908,5.336
12.39,4.8494,-0.3904,5.2398
12.42,4.47,-0.32487,4.7949
12.45,3.6733,-0.27663,3.95
12.48,2.4992,-0.25028,2.7495
12.51,1.0723,-0.24906,1.3214
12.54,-0.4287,-0.27569,-0.15301
12.57,-1.8139,-0.33115,-1.4827
12.6,-2.9245,-0.41199,-2.5125
12.63,-3.6656,-0.51019,-3.1554
12.66,-4.0201,-0.61342,-3.4067
12.69,-4.0438,-0.70616,-3.3377
12.72,-3.843,-0.7748,-3.0682
12.75,-3.5424,-0.80653,-2.7358
12.78,-3.2538,-0.79691,-2.4569
12.81,-3.052,-0.74669,-2.3053
12.84,-2.9634,-0.66492,-2.2985
12.87,-2.9701,-0.56472,-2.4053
12.9,-3.0234,-0.46221,-2.5612
12.93,-3.0646,-0.37458,-2.69
12.96,-3.044,-0.31504,-2.7289
12.99,-2.9343,-0.29051,-2.6438
13.02,-2.7365,-0.30057,-2.4359
13.05,-2.4761,-0.3373,-2.1388
13.08,-2.1953,-0.38765,-1.8077
13.11,-1.9421,-0.43545,-1.5066
13.14,-1.7602,-0.46466,-1.2955
13.17,-1.6827,-0.46357,-1.2191
13.2,-1.7281,-0.42363,-1.3045
13.23,-1.8987,-0.34256,-1.5561
13.26,-2.1796,-0.22332,-1.9563
13.29,-2.5383,-0.072306,-2.466
13.32,-2.9243,0.10183,-3.0261
13.35,-3.2701,0.28968,-3.5598
13.38,-3.4972,0.48359,-3.9808
13.41,-3.5253,0.67764,-4.203
13.44,-3.2876,0.86761,-4.1552
13.47,-2.7465,1.0505,-3.797
13.5,-1.9088,1.2221,-3.131
13.53,-0.83277,1.3769,-2.2097
13.56,0.37522,1.5072,-1.132
13.59,1.576,1.6023,-0.026357
13.62,2.6229,1.6511,0.97181
13.65,3.3923,1.6423,1.75
13.68,3.8102,1.5688,2.2413
13.71,3.8693,1.4279,2.4413
13.74,3.6297,1.2257,2.404
13.77,3.2028,0.97632,2.2265
13.8,2.7213,0.70073,2.0206
13.83,2.3036,0.42459,1.8791
13.86,2.0218,0.17481,1.847
13.89,1.883,-0.026434,1.9094
13.92,1.829,-0.16336,1.9923
13.95,1.7562,-0.23196,1.9882
13.98,1.5491,-0.23964,1.7887
14.01,1.1186,-0.20538,1.324
14.04,0.43483,-0.15106,0.58589
14.07,-0.45747,-0.10425,-0.35322
14.1,-1.4435,-0.085794,-1.3577
14.13,-2.3642,-0.10614,-2.2581
14.16,-3.0559,-0.16628,-2.8896
14.19,-3.3921,-0.25488,-3.1373
14.22,-3.317,-0.35084,-2.9661
14.25,-2.8593,-0.43021,-2.4291
14.28,-2.1244,-0.47001,-1.6544
14.31,-1.2652,-0.45576,-0.8094
14.34,-0.4411,-0.38251,-0.058586
14.37,0.22324,-0.26253,0.48576
14.4,0.6681,-0.11153,0.77963
14.43,0.90852,0.04087,0.86765
14.46,1.0218,0.17023,0.85155
14.49,1.1163,0.25502,0.86126
14.52,1.2916,0.28149,1.0101
14.55,1.6019,0.25247,1.3494
14.58,2.0332,0.17809,1.8551
14.61,2.5032,0.077927,2.4252
14.64,2.8816,-0.028502,2.9101
14.67,3.0277,-0.1196,3.1473
14.7,2.8326,-0.18114,3.0138
14.73,2.255,-0.21001,2.465
14.76,1.3384,-0.20601,1.5444
14.79,0.20678,-0.17745,0.38423
14.82,-0.96212,-0.13547,-0.82665
14.85,-1.9783,-0.088022,-1.8903
14.88,-2.684,-0.040145,-2.6439
14.91,-2.9892,0.010833,-3
14.94,-2.8889,0.062937,-2.9519
14.97,-2.4593,0.12278,-2.582
15,-1.8319,0.19117,-2.023
15.03,-1.1574,0.26719,-1.4245
15.06,-0.56666,0.34461,-0.91128
15.09,-0.14175,0.40984,-0.55159
15.12,0.096969,0.45395,-0.35698
15.15,0.18426,0.46285,-0.27859
15.18,0.18803,0.43195,-0.24393
15.21,0.17962,0.359,-0.17938
15.24,0.20601,0.25357,-0.047563
15.27,0.27272,0.12889,0.14383
15.3,0.34223,-0.0032889,0.34552
15.33,0.34805,-0.12359,0.47164
15.36,0.21933,-0.22423,0.44356
15.39,-0.092038,-0.30041,0.20837
15.42,-0.59063,-0.35448,-0.23616
15.45,-1.2297,-0.39582,-0.83389
15.48,-1.919,-0.43255,-1.4864
15.51,-2.5456,-0.47609,-2.0695
15.54,-3.0022,-0.53156,-2.4707
15.57,-3.2138,-0.60052,-2.6133
15.6,-3.1547,-0.67812,-2.4765
15.63,-2.8521,-0.75624,-2.0958
15.66,-2.3748,-0.82582,-1.549
15.69,-1.8112,-0.87904,-0.93217
15.72,-1.2437,-0.90946,-0.33425
15.75,-0.7277,-0.91698,0.18927
15.78,-0.2814,-0.90492,0.62352
15.81,0.11069,-0.8779,0.98859
15.84,0.48236,-0.84203,1.3244
15.87,0.86388,-0.79951,1.6634
15.9,1.2616,-0.75389,2.0155
15.93,1.6466,-0.7012,2.3478
15.96,1.9566,-0.63775,2.5943
15.99,2.1119,-0.55777,2.6697
16.02,2.0421,-0.45544,2.4975
16.05,1.7135,-0.32894,2.0425
16.08,1.1517,-0.17835,1.3301
16.11,0.44843,-0.006632,0.45506
16.14,-0.24856,0.17858,-0.42714
16.17,-0.76261,0.3683,-1.1309
16.2,-0.92626,0.55503,-1.4813
16.23,-0.62076,0.72785,-1.3486
16.26,0.19305,0.87745,-0.6844
16.29,1.4605,0.99621,0.46429
16.32,3.0397,1.0776,1.9621
16.35,4.7273,1.1139,3.6134
16.38,6.2983,1.1033,5.1949
16.41,7.5485,1.0438,6.5046
16.44,8.3319,0.94028,7.3916
16.47,8.583,0.80067,7.7824
16.5,8.3206,0.63711,7.6835
16.53,7.6332,0.46667,7.1666
16.56,6.6516,0.30616,6.3454
16.59,5.516,0.16993,5.346
16.62,4.3462,0.068446,4.2777
16.65,3.2221,0.0042126,3.2178
16.68,2.1771,-0.025022,2.2021
16.71,1.2054,-0.029954,1.2353
16.74,0.27776,-0.023636,0.30139
16.77,-0.63801,-0.019257,-0.61875
16.8,-1.5598,-0.02491,-1.5349
16.83,-2.4806,-0.039478,-2.4411
16.86,-3.367,-0.057773,-3.3092
16.89,-4.1661,-0.065955,-4.1001
16.92,-4.8181,-0.047737,-4.7704
16.95,-5.2706,0.010024,-5.2806
16.98,-5.4898,0.11558,-5.6054
17.01,-5.4681,0.26341,-5.7315
17.04,-5.2249,0.436,-5.6609
17.07,-4.8027,0.60909,-5.4118
17.1,-4.2601,0.74839,-5.0085
17.13,-3.6634,0.82639,-4.4898
17.16,-3.0781,0.82019,-3.8983
17.19,-2.563,0.72372,-3.2867
17.22,-2.1638,0.54773,-2.7115
17.25,-1.909,0.31969,-2.2287
17.28,-1.8061,0.079241,-1.8853
17.31,-1.8385,-0.13072,-1.7077
17.34,-1.9656,-0.2698,-1.6958
17.37,-2.1252,-0.31156,-1.8137
17.4,-2.2412,-0.24732,-1.9939
17.43,-2.2348,-0.091551,-2.1433
17.46,-2.0397,0.12593,-2.1656
17.49,-1.6173,0.36204,-1.9794
17.52,-0.9687,0.57054,-1.5392
17.55,-0.14,0.71076,-0.85076
17.58,0.78137,0.75497,0.026401
17.61,1.6798,0.69452,0.98529
17.64,2.432,0.53785,1.8941
17.67,2.9302,0.31148,2.6187
17.7,3.1038,0.052151,3.0516
17.73,2.9324,-0.20025,3.1327
17.76,2.4491,-0.41161,2.8607
17.79,1.7309,-0.55647,2.2874
17.82,0.88086,-0.62382,1.5047
17.85,0.0044496,-0.61878,0.62323
17.88,-0.81197,-0.55787,-0.2541
17.91,-1.5161,-0.46465,-1.0515
17.94,-2.094,-0.36696,-1.7271
17.97,-2.563,-0.28845,-2.2745
18,-2.9558,-0.24774,-2.708
18.03,-3.3013,-0.25544,-3.0458
18.06,-3.6071,-0.31044,-3.2967
18.09,-3.8501,-0.40619,-3.4439
18.12,-3.9781,-0.52884,-3.4492
18.15,-3.9216,-0.66169,-3.2599
18.18,-3.6147,-0.78803,-2.8267
18.21,-3.0171,-0.89261,-2.1245
18.24,-2.1328,-0.96423,-1.1686
18.27,-1.019,-0.99591,-0.02313
18.3,0.21718,-0.98524,1.2024
18.33,1.4349,-0.93355,2.3685
18.36,2.4845,-0.84723,3.3317
18.39,3.2358,-0.73479,3.9706
18.42,3.6041,-0.60405,4.2082
18.45,3.5669,-0.46537,4.0322
18.48,3.1679,-0.32632,3.4942
18.51,2.5086,-0.19171,2.7003
18.54,1.7282,-0.063874,1.7921
18.57,0.97721,0.057634,0.91957
18.6,0.39,0.17673,0.21328
18.63,0.062317,0.29614,-0.23383
18.66,0.03702,0.41874,-0.38172
18.69,0.30072,0.54578,-0.24506
18.72,0.79063,0.67378,0.11685
18.75,1.4093,0.79565,0.61366
18.78,2.044,0.90248,1.1415
18.81,2.5859,0.98264,1.6032
18.84,2.9469,1.0242,1.9227
18.87,3.0708,1.0168,2.054
18.9,2.9374,0.95364,1.9838
18.93,2.5614,0.83518,1.7263
18.96,1.986,0.66688,1.3191
18.99,1.2737,0.45959,0.81407
19.02,0.49607,0.23054,0.26553
19.05,-0.27502,-0.0024587,-0.27256
19.08,-0.97529,-0.22144,-0.75385
19.11,-1.5529,-0.40822,-1.1447
19.14,-1.9713,-0.54891,-1.4224
19.17,-2.2106,-0.63511,-1.5755
19.2,-2.2672,-0.664,-1.6032
19.23,-2.1534,-0.63827,-1.5152
19.26,-1.8968,-0.56767,-1.3291
19.29,-1.5377,-0.46497,-1.0728
19.32,-1.1275,-0.34406,-0.78344
19.35,-0.72376,-0.22156,-0.50221
19.38,-0.38477,-0.11021,-0.27456
19.41,-0.16175,-0.018839,-0.14291
19.44,-0.090513,0.04804,-0.13855
19.47,-0.18348,0.093428,-0.27691
19.5,-0.42406,0.12549,-0.54955
19.53,-0.76502,0.15514,-0.92016
19.56,-1.1322,0.19507,-1.3273
19.59,-1.4339,0.25671,-1.6906
19.62,-1.5747,0.34601,-1.9207
19.65,-1.4726,0.46224,-1.9349
19.68,-1.0746,0.59817,-1.6728
19.71,-0.36949,0.74018,-1.1097
19.74,0.60669,0.86985,-0.26315
19.77,1.7729,0.96859,0.80432
19.8,3.0139,1.021,1.9928
19.83,4.1971,1.0165,3.1806
19.86,5.1929,0.95356,4.2394
19.89,5.894,0.83625,5.0578
19.92,6.2302,0.67655,5.5537
19.95,6.1764,0.49047,5.6859
19.98,5.7526,0.29402,5.4585
20.01,5.0165,0.10183,4.9147
20.04,4.0517,-0.078286,4.13
20.07,2.9534,-0.23991,3.1934
20.1,1.8154,-0.38176,2.1971
20.13,0.71974,-0.50633,1.2261
20.16,-0.26853,-0.61461,0.34609
20.19,-1.1043,-0.70699,-0.39732
20.22,-1.7619,-0.78145,-0.98043
20.25,-2.2334,-0.83375,-1.3997
20.28,-2.5276,-0.85976,-1.6678
20.31,-2.6677,-0.85603,-1.8117
20.34,-2.6906,-0.82309,-1.8675
20.37,-2.6436,-0.76532,-1.8783
20.4,-2.5796,-0.69172,-1.8879
20.43,-2.5501,-0.61281,-1.9372
20.46,-2.5962,-0.54021,-2.056
20.49,-2.7402,-0.48135,-2.2589
20.52,-2.9791,-0.43888,-2.5402
20.55,-3.2816,-0.4089,-2.8727
20.58,-3.5924,-0.37914,-3.2133
20.61,-3.8403,-0.33467,-3.5056
20.64,-3.9514,-0.25885,-3.6925
20.67,-3.8635,-0.13831,-3.7252
20.7,-3.5383,0.031843,-3.5701
20.73,-2.9691,0.24966,-3.2188
20.76,-2.1825,0.50195,-2.6845
20.79,-1.2333,0.76869,-2.002
20.82,-0.19524,1.0225,-1.2177
20.85,0.85067,1.2368,-0.38614
20.88,1.8267,1.3891,0.43756
20.91,2.6659,1.4638,1.202
20.94,3.3161,1.4562,1.8599
20.97,3.7399,1.3699,2.37
21,3.9136,1.2204,2.6932
21.03,3.8259,1.0246,2.8013
21.06,3.4789,0.80662,2.6723
21.09,2.8914,0.58503,2.3064
21.12,2.1034,0.37785,1.7256
21.15,1.179,0.1961,0.98288
21.18,0.20597,0.0448,0.16117
21.21,-0.71036,-0.075864,-0.6345
21.24,-1.4601,-0.17038,-1.2897
21.27,-1.9461,-0.24301,-1.7031
21.3,-2.1025,-0.30021,-1.8023
21.33,-1.9101,-0.34421,-1.5658
21.36,-1.4039,-0.37618,-1.0277
21.39,-0.67055,-0.39493,-0.27562
21.42,0.16617,-0.39733,0.5635
21.45,0.96753,-0.3798,1.3473
21.48,1.6064,-0.33865,1.945
21.51,1.9915,-0.27231,2.2638
21.54,2.0841,-0.18223,2.2663
21.57,1.9027,-0.072735,1.9754
21.6,1.5159,0.046938,1.469
21.63,1.0243,0.16489,0.85945
21.66,0.53679,0.27038,0.26641
21.69,0.14651,0.34675,-0.20024
21.72,-0.087216,0.38558,-0.4728
21.75,-0.14837,0.37804,-0.52642
21.78,-0.063018,0.32089,-0.38391
21.81,0.1108,0.21615,-0.10535
21.84,0.29863,0.073939,0.22469
21.87,0.42639,-0.096639,0.52303
21.9,0.43436,-0.2791,0.71346
21.93,0.28582,-0.45658,0.7424
21.96,-0.030324,-0.61434,0.58402
21.99,-0.50189,-0.74051,0.23861
22.02,-1.0987,-0.82726,-0.27145
22.05,-1.7785,-0.87173,-0.90679
22.08,-2.4919,-0.87984,-1.612
22.11,-3.1856,-0.85469,-2.3309
22.14,-3.8055,-0.80928,-2.9962
22.17,-4.299,-0.75397,-3.5451
22.2,-4.6197,-0.70211,-3.9176
22.23,-4.7328,-0.65754,-4.0753
22.26,-4.6222,-0.63006,-3.9922
22.29,-4.2958,-0.61728,-3.6785
22.32,-3.788,-0.62025,-3.1678
22.35,-3.1571,-0.62646,-2.5307
22.38,-2.4765,-0.63183,-1.8446
22.41,-1.8215,-0.62498,-1.1965
22.44,-1.2541,-0.59552,-0.65863
22.47,-0.80935,-0.53763,-0.27171
22.5,-0.48638,-0.44576,-0.040624
22.53,-0.24864,-0.32063,0.071997
22.56,-0.03202,-0.16379,0.13177
22.59,0.2392,0.014831,0.22437
22.62,0.6327,0.20782,0.42488
22.65,1.1892,0.40298,0.78622
22.68,1.9089,0.58746,1.3214
22.71,2.7467,0.74995,1.9967
22.74,3.6177,0.87894,2.7387
22.77,4.4116,0.96652,3.4451
22.8,5.0131,1.0026,4.0106
22.83,5.3236,0.98391,4.3397
22.86,5.2796,0.90878,4.3708
22.89,4.8647,0.78283,4.0818
22.92,4.1121,0.61001,3.5021
22.95,3.0989,0.40407,2.6948
22.98,1.9326,0.18311,1.7494
23.01,0.73377,-0.031358,0.76512
23.04,-0.38181,-0.21711,-0.1647
23.07,-1.3193,-0.35282,-0.9665
23.1,-2.0159,-0.42153,-1.5944
23.13,-2.4462,-0.4134,-2.0329
23.16,-2.6218,-0.33105,-2.2908
23.19,-2.5851,-0.18374,-2.4013
23.22,-2.3994,0.0076037,-2.407
23.25,-2.1364,0.21627,-2.3526
23.28,-1.8627,0.41446,-2.2772
23.31,-1.6278,0.57745,-2.2052
23.34,-1.4545,0.68921,-2.1437
23.37,-1.335,0.7412,-2.0762
23.4,-1.232,0.73843,-1.9704
23.43,-1.0862,0.6955,-1.7817
23.46,-0.82947,0.63129,-1.4608
23.49,-0.40107,0.56902,-0.97009
23.52,0.23592,0.52689,-0.29097
23.55,1.0812,0.51217,0.56899
23.58,2.0902,0.5299,1.5603
23.61,3.1765,0.5708,2.6057
23.64,4.222,0.62109,3.6009
23.67,5.0963,0.66573,4.4305
23.7,5.6793,0.68877,4.9905
23.73,5.8838,0.67777,5.206
23.76,5.6733,0.62961,5.0437
23.79,5.0702,0.54763,4.5226
23.82,4.1543,0.43951,3.7148
23.85,3.0496,0.31505,2.7345
23.88,1.9037,0.18402,1.7197
23.91,0.86369,0.054796,0.8089
23.94,0.052054,-0.073573,0.12563
23.97,-0.45095,-0.1989,-0.25205
24,-0.61713,-0.32597,-0.29116
24.03,-0.47059,-0.45861,-0.011975
24.06,-0.079303,-0.59877,0.51946
24.09,0.45932,-0.74442,1.2037
24.12,1.0358,-0.88651,1.9223
24.15,1.5456,-1.0165,2.5621
24.18,1.9027,-1.1196,3.0223
24.21,2.0492,-1.1832,3.2324
24.24,1.9593,-1.197,3.1564
24.27,1.639,-1.1539,2.7929
24.3,1.1219,-1.0532,2.1751
24.33,0.46293,-0.89774,1.3607
24.36,-0.27025,-0.69181,0.42156
24.39,-1.0059,-0.4465,-0.5594
24.42,-1.6776,-0.1745,-1.503
24.45,-2.2325,0.11151,-2.344
24.48,-2.6387,0.39606,-3.0348
24.51,-2.8895,0.66337,-3.5529
24.54,-3.0044,0.89489,-3.8993
24.57,-3.0255,1.0766,-4.1021
24.6,-3.0099,1.1927,-4.2026
24.63,-3.0191,1.2328,-4.2519
24.66,-3.1064,1.1926,-4.299
24.69,-3.3051,1.078,-4.3831
24.72,-3.621,0.89795,-4.5189
24.75,-4.0291,0.6722,-4.7013
24.78,-4.4777,0.42413,-4.9019
24.81,-4.898,0.18104,-5.079
24.84,-5.2168,-0.032918,-5.1839
24.87,-5.3722,-0.19917,-5.173
24.9,-5.3253,-0.30752,-5.0178
24.93,-5.068,-0.35554,-4.7124
24.96,-4.6234,-0.35036,-4.273
24.99,-4.0397,-0.30453,-3.7352
25.02,-3.3781,-0.23087,-3.1472
25.05,-2.6978,-0.14587,-2.5519
25.08,-2.0424,-0.06362,-1.9788
25.11,-1.4299,0.0063069,-1.4362
25.14,-0.84919,0.058807,-0.908
25.17,-0.26503,0.092013,-0.35704
25.2,0.37118,0.10596,0.26521
25.23,1.1055,0.10209,1.0034
25.26,1.9647,0.081957,1.8828
25.29,2.9433,0.045056,2.8982
25.32,3.996,-0.00781,4.0038
25.35,5.0395,-0.076109,5.1156
25.38,5.963,-0.1565,6.1195
25.41,6.646,-0.24471,6.8907
25.44,6.9796,-0.33373,7.3134
25.47,6.8884,-0.41578,7.3041
25.5,6.3462,-0.48267,6.8289
25.53,5.3848,-0.52857,5.9134
25.56,4.0913,-0.55097,4.6423
25.59,2.5957,-0.55283,3.1485
25.62,1.0506,-0.54105,1.5917
25.65,-0.39296,-0.52446,0.1315
25.68,-1.6089,-0.51537,-1.0935
25.71,-2.5135,-0.5223,-1.9912
25.74,-3.0737,-0.55209,-2.5216
25.77,-3.3058,-0.60445,-2.7014
25.8,-3.2637,-0.67314,-2.5906
25.83,-3.0214,-0.74641,-2.275
25.86,-2.654,-0.80779,-1.8462
25.89,-2.2209,-0.83969,-1.3812
25.92,-1.7564,-0.82612,-0.93027
25.95,-1.2687,-0.75386,-0.51488
25.98,-0.74793,-0.61645,-0.13149
26.01,-0.17895,-0.41767,0.23872
26.04,0.44305,-0.16614,0.60919
26.07,1.1006,0.12122,0.9794
26.1,1.7487,0.42141,1.3273
26.13,2.318,0.70964,1.6084
26.16,2.7272,0.96122,1.766
26.19,2.9005,1.1556,1.7449
26.22,2.7867,1.2773,1.5094
26.25,2.3752,1.3196,1.0557
26.28,1.7035,1.284,0.41945
26.31,0.85469,1.18,-0.32536
26.34,-0.05468,1.0246,-1.0793
26.37,-0.89522,0.83778,-1.733
26.4,-1.5483,0.64189,-2.1902
26.43,-1.9279,0.45724,-2.3851
26.46,-1.996,0.29946,-2.2955
26.49,-1.7687,0.17741,-1.9461
26.52,-1.3104,0.094017,-1.4044
26.55,-0.72036,0.045102,-0.76546
26.58,-0.11184,0.023761,-0.1356
26.61,0.40942,0.018564,0.39086
26.64,0.76409,0.021165,0.74293
26.67,0.91137,0.027753,0.88361
26.7,0.85258,0.03543,0.81715
26.73,0.62619,0.046237,0.57995
26.76,0.29593,0.066702,0.22923
26.79,-0.064998,0.10414,-0.16914
26.82,-0.38996,0.16175,-0.55171
26.85,-0.63206,0.24084,-0.8729
26.88,-0.77194,0.33842,-1.1104
26.91,-0.81898,0.44529,-1.2643
26.94,-0.80633,0.54671,-1.353
26.97,-0.78103,0.62687,-1.4079
27,-0.79167,0.67011,-1.4618
27.03,-0.87628,0.66403,-1.5403
27.06,-1.053,0.60201,-1.655
27.09,-1.3156,0.48462,-1.8002
27.12,-1.6341,0.31895,-1.953
27.15,-1.9615,0.11808,-2.0796
27.18,-2.2439,-0.10007,-2.1438
27.21,-2.4321,-0.31615,-2.116
27.24,-2.493,-0.51275,-1.9803
27.27,-2.4158,-0.67412,-1.7417
27.3,-2.214,-0.79074,-1.4232
27.33,-1.9202,-0.85686,-1.0633
27.36,-1.5766,-0.87143,-0.70522
27.39,-1.2223,-0.83858,-0.38374
27.42,-0.88034,-0.76314,-0.1172
27.45,-0.54956,-0.65276,0.10321
27.48,-0.2024,-0.51607,0.31367
27.51,0.20939,-0.36157,0.57096
27.54,0.74192,-0.19844,0.94036
27.57,1.4419,-0.03645,1.4784
27.6,2.329,0.11666,2.2124
27.63,3.3824,0.25016,3.1323
27.66,4.5354,0.35531,4.1801
27.69,5.6805,0.42536,5.2551
27.72,6.6846,0.45555,6.2291
27.75,7.4119,0.44503,6.9668
27.78,7.7489,0.39635,7.3526
27.81,7.628,0.31629,7.3117
27.84,7.0414,0.21498,6.8264
27.87,6.0447,0.10539,5.9393
27.9,4.7476,-0.00043475,4.748
27.93,3.2942,-0.088358,3.3825
27.96,1.8369,-0.14799,1.9849
27.99,0.51045,-0.17409,0.68453
28.02,-0.58924,-0.16465,-0.42459
28.05,-1.4165,-0.12201,-1.2945
28.08,-1.9759,-0.05238,-1.9235
28.11,-2.3112,0.035764,-2.347
28.14,-2.4879,0.13164,-2.6195
28.17,-2.5722,0.22627,-2.7984
28.2,-2.6138,0.31177,-2.9256
28.23,-2.6351,0.3832,-3.0183
28.26,-2.6295,0.43628,-3.0658
28.29,-2.5686,0.47062,-3.0392
28.32,-2.4156,0.48646,-2.9021
28.35,-2.1415,0.48285,-2.6244
28.38,-1.7381,0.45894,-2.1971
28.41,-1.2264,0.41503,-1.6414
28.44,-0.65627,0.349,-1.0053
28.47,-0.098783,0.25968,-0.35846
28.5,0.36759,0.14742,0.22017
28.53,0.6731,0.012641,0.66045
28.56,0.77138,-0.13849,0.90988
28.59,0.64919,-0.30145,0.95064
28.62,0.32892,-0.46418,0.7931
28.65,-0.13639,-0.61564,0.47925
28.68,-0.67428,-0.74744,0.07316
28.71,-1.2076,-0.85135,-0.35625
28.74,-1.6693,-0.92123,-0.74803
28.77,-2.0137,-0.95689,-1.0568
28.8,-2.223,-0.95979,-1.2632
28.83,-2.306,-0.93739,-1.3686
28.86,-2.2922,-0.8961,-1.3961
28.89,-2.2212,-0.84421,-1.3769
28.92,-2.1318,-0.78151,-1.3503
28.95,-2.0527,-0.71329,-1.3394
28.98,-1.997,-0.63592,-1.3611
29.01,-1.9625,-0.54487,-1.4177
29.04,-1.9363,-0.43425,-1.502
29.07,-1.9019,-0.29996,-1.602
29.1,-1.8481,-0.14104,-1.707
29.13,-1.7738,0.039066,-1.8128
29.16,-1.6905,0.23089,-1.9214
29.19,-1.6192,0.42174,-2.0409
29.22,-1.5832,0.595,-2.1782
29.25,-1.5999,0.73397,-2.3338
29.28,-1.672,0.82566,-2.4976
29.31,-1.784,0.86084,-2.6448
29.34,-1.9024,0.8382,-2.7406
29.37,-1.9825,0.76007,-2.7425
29.4,-1.978,0.63758,-2.6155
29.43,-1.8534,0.48391,-2.3373
29.46,-1.5932,0.31769,-1.9109
29.49,-1.2065,0.15517,-1.3617
29.52,-0.72526,0.012359,-0.73762
29.55,-0.19588,-0.10059,-0.095298
29.58,0.33314,-0.17262,0.50576
29.61,0.82414,-0.20156,1.0257
29.64,1.2599,-0.18524,1.4452
29.67,1.6469,-0.1265,1.7734
29.7,2.0106,-0.0298,2.0404
29.73,2.3838,0.096684,2.2871
29.76,2.7923,0.24313,2.5492
29.79,3.2401,0.39824,2.8418
29.82,3.701,0.54943,3.1516
29.85,4.1188,0.6806,3.4382
29.88,4.4164,0.7802,3.6362
29.91,4.5131,0.83667,3.6764
29.94,4.3449,0.84543,3.4994
29.97,3.8831,0.80306,3.08
30,3.145,0.71231,2.4327
30.03,2.1945,0.58229,1.6122
30.06,1.1317,0.42459,0.70707
30.09,0.073025,0.25121,-0.17818
30.12,-0.87056,0.073637,-0.9442
30.15,-1.6145,-0.09928,-1.5152
30.18,-2.1132,-0.25671,-1.8565
30.21,-2.3624,-0.39652,-1.9658
30.24,-2.3908,-0.51207,-1.8787
30.27,-2.2451,-0.6036,-1.6415
30.3,-1.9725,-0.66687,-1.3056
30.33,-1.6067,-0.69422,-0.9125
30.36,-1.1622,-0.68033,-0.48187
30.39,-0.63762,-0.61937,-0.018244
30.42,-0.027368,-0.50576,0.4784
30.45,0.66313,-0.33782,1.0009
30.48,1.4041,-0.12132,1.5254
30.51,2.1352,0.1329,2.0023
30.54,2.7698,0.40393,2.3658
30.57,3.2091,0.66828,2.5408
30.6,3.3642,0.90386,2.4603
30.63,3.1786,1.0856,2.0929
30.66,2.6461,1.196,1.4501
30.69,1.8184,1.2252,0.59318
30.72,0.7987,1.175,-0.37631
30.75,-0.27576,1.0536,-1.3294
30.78,-1.2597,0.87975,-2.1395
30.81,-2.0274,0.67484,-2.7022
30.84,-2.4944,0.46397,-2.9584
30.87,-2.6304,0.26626,-2.8967
30.9,-2.4579,0.098618,-2.5565
30.93,-2.0407,-0.026003,-2.0147
30.96,-1.4652,-0.10623,-1.3589
30.99,-0.81924,-0.14505,-0.6742
31.02,-0.17649,-0.15185,-0.024639
31.05,0.41283,-0.13684,0.54968
31.08,0.92151,-0.11282,1.0343
31.11,1.3382,-0.091542,1.4298
31.14,1.6573,-0.082957,1.7403
31.17,1.8697,-0.093876,1.9636
31.2,1.9587,-0.12919,2.0879
31.23,1.9024,-0.18945,2.0919
31.26,1.6815,-0.27238,1.9539
31.29,1.2892,-0.37495,1.6641
31.32,0.74044,-0.4917,1.2321
31.35,0.07544,-0.61626,0.6917
31.38,-0.64351,-0.74185,0.098338
31.41,-1.3418,-0.86389,-0.4779
31.44,-1.9462,-0.97702,-0.9692
31.47,-2.399,-1.0785,-1.3205
31.5,-2.6674,-1.1651,-1.5023
31.53,-2.7471,-1.2358,-1.5114
31.56,-2.6577,-1.2853,-1.3724
31.59,-2.4325,-1.3117,-1.1208
31.62,-2.1063,-1.3067,-0.79966
31.65,-1.7047,-1.2639,-0.44084
31.68,-1.2384,-1.1769,-0.061558
31.71,-0.70503,-1.0411,0.33607
31.74,-0.096607,-0.85601,0.7594
31.77,0.58898,-0.6252,1.2142
31.8,1.3373,-0.35975,1.697
31.83,2.1105,-0.075467,2.186
31.86,2.8484,0.20477,2.6436
31.89,3.4752,0.46088,3.0144
31.92,3.9142,0.66726,3.2469
31.95,4.102,0.80992,3.2921
31.98,4.003,0.87909,3.124
32.01,3.6169,0.87525,2.7416
32.04,2.9785,0.80644,2.172
32.07,2.1511,0.68919,1.4619
32.1,1.2139,0.54593,0.668
32.13,0.2479,0.39826,-0.15037
32.16,-0.67657,0.26717,-0.94374
32.19,-1.5072,0.16607,-1.6733
32.22,-2.2119,0.10074,-2.3127
32.25,-2.7758,0.07659,-2.8524
32.28,-3.1952,0.08616,-3.2813
32.31,-3.4714,0.12121,-3.5926
32.34,-3.6066,0.17083,-3.7775
32.37,-3.6033,0.22585,-3.8292
32.4,-3.4659,0.27973,-3.7456
32.43,-3.2049,0.32927,-3.5342
32.46,-2.8401,0.37198,-3.2121
32.49,-2.401,0.4089,-2.8099
32.52,-1.9251,0.44113,-2.3662
32.55,-1.451,0.46978,-1.9208
32.58,-1.012,0.49374,-1.5057
32.61,-0.62852,0.51145,-1.14
32.64,-0.30441,0.51806,-0.82246
32.67,-0.026713,0.5108,-0.53751
32.7,0.22952,0.48614,-0.25663
32.73,0.49334,0.4405,0.052844
32.76,0.78878,0.37455,0.41423
32.79,1.1269,0.28883,0.83807
32.82,1.5014,0.18758,1.3138
32.85,1.8885,0.077778,1.8107
32.88,2.2516,-0.034499,2.2861
32.91,2.5487,-0.13955,2.6883
32.94,2.7407,-0.22903,2.9697
32.97,2.7988,-0.29477,3.0936
33,2.7091,-0.32961,3.0388
33.03,2.4736,-0.32956,2.8032
33.06,2.1078,-0.29348,2.4012
33.09,1.6367,-0.22351,1.8602
33.12,1.0901,-0.12616,1.2163
33.15,0.49826,-0.011764,0.51002
33.18,-0.11103,0.10671,-0.21774
33.21,-0.71311,0.21508,-0.9282
33.24,-1.2866,0.30158,-1.5882
33.27,-1.8128,0.35545,-2.1683
33.3,-2.2751,0.3714,-2.6465
33.33,-2.6588,0.34893,-3.0078
33.36,-2.9518,0.29456,-3.2464
33.39,-3.1443,0.21931,-3.3636
33.42,-3.2293,0.13772,-3.3671
33.45,-3.2017,0.064336,-3.266
33.48,-3.0574,0.011663,-3.0691
33.51,-2.7931,-0.011321,-2.7818
33.54,-2.4062,-0.00075749,-2.4054
33.57,-1.8973,0.040277,-1.9376
33.6,-1.2733,0.1025,-1.3758
33.63,-0.55166,0.17466,-0.72632
33.66,0.23562,0.24297,-0.0073559
33.69,1.0403,0.29541,0.74494
33.72,1.7997,0.32245,1.4772
33.75,2.4417,0.3174,2.1243
33.78,2.8949,0.28018,2.6147
33.81,3.0994,0.21445,2.885
33.84,3.0185,0.12706,2.8915
33.87,2.6474,0.026557,2.6208
33.9,2.0164,-0.079245,2.0957
33.93,1.1893,-0.1822,1.3715
33.96,0.25447,-0.27598,0.53045
33.99,-0.68771,-0.35649,-0.33122
34.02,-1.5392,-0.42149,-1.1177
34.05,-2.2179,-0.47072,-1.7472
34.08,-2.6673,-0.50325,-2.1641
34.11,-2.8615,-0.51876,-2.3427
34.14,-2.8039,-0.51672,-2.2872
34.17,-2.5223,-0.49572,-2.0266
34.2,-2.061,-0.4551,-1.6059
34.23,-1.4721,-0.39452,-1.0776
34.26,-0.80868,-0.31408,-0.4946
34.29,-0.11972,-0.21574,0.096019
34.32,0.55205,-0.10277,0.65483
34.35,1.1708,0.020011,1.1507
34.38,1.707,0.14617,1.5609
34.41,2.1379,0.26819,1.8698
34.44,2.4477,0.37796,2.0698
34.47,2.6292,0.46701,2.1622
34.5,2.6851,0.52818,2.157
34.53,2.6293,0.55643,2.0729
34.56,2.4852,0.54902,1.9362
34.59,2.2836,0.50586,1.7778
34.62,2.0576,0.42976,1.6278
34.65,1.8374,0.32699,1.5104
34.68,1.6455,0.20654,1.439
34.71,1.4932,0.079223,1.414
34.74,1.3798,-0.043451,1.4233
34.77,1.2946,-0.15032,1.445
34.8,1.2208,-0.2323,1.4531
34.83,1.1404,-0.28139,1.4218
34.86,1.0391,-0.29316,1.3322
34.89,0.90886,-0.26826,1.1771
34.92,0.74936,-0.21054,0.9599
34.95,0.56625,-0.12797,0.69423
34.98,0.36843,-0.030605,0.39904
35.01,0.1646,0.068991,0.095605
35.04,-0.039469,0.15868,-0.19815
35.07,-0.24212,0.22512,-0.46724
35.1,-0.44517,0.2574,-0.70257
35.13,-0.65161,0.248,-0.89961
35.16,-0.86237,0.1943,-1.0567
35.19,-1.0732,0.09615,-1.1693
35.22,-1.2726,-0.040853,-1.2318
35.25,-1.4416,-0.2077,-1.2339
35.28,-1.5552,-0.39031,-1.1649
35.31,-1.5861,-0.57267,-1.0134
35.34,-1.5091,-0.73837,-0.77068
35.37,-1.3057,-0.87144,-0.43422
35.4,-0.96889,-0.95665,-0.012236
35.43,-0.50613,-0.98529,0.47916
35.46,0.059286,-0.95187,1.0112
35.49,0.68851,-0.8579,1.5464
35.52,1.3296,-0.71047,2.0401
35.55,1.9217,-0.52155,2.4433
35.58,2.4011,-0.30829,2.7094
35.61,2.7081,-0.089837,2.7979
35.64,2.7946,0.11621,2.6784
35.67,2.6315,0.29293,2.3386
35.7,2.2144,0.42867,1.7858
35.73,1.5673,0.51658,1.0507
35.76,0.74215,0.55533,0.18682
35.79,-0.18435,0.55245,-0.73681
35.82,-1.1191,0.51658,-1.6357
35.85,-1.9632,0.46286,-2.4261
35.88,-2.6249,0.40674,-3.0317
35.91,-3.0322,0.36155,-3.3937
35.94,-3.1429,0.33728,-3.4802
35.97,-2.9515,0.34077,-3.2923
36,-2.4903,0.37231,-2.8626
36.03,-1.8252,0.42568,-2.2508
36.06,-1.0463,0.49447,-1.5407
36.09,-0.25552,0.5652,-0.82072
36.12,0.44741,0.6265,-0.17909
36.15,0.97855,0.66553,0.31301
36.18,1.28,0.67435,0.60562
36.21,1.3261,0.64701,0.67909
36.24,1.1248,0.58207,0.54277
36.27,0.71408,0.48251,0.23157
36.3,0.15407,0.35273,-0.19866
36.33,-0.4826,0.20114,-0.68374
36.36,-1.1219,0.035305,-1.1572
36.39,-1.6982,-0.13498,-1.5632
36.42,-2.1623,-0.30196,-1.8603
36.45,-2.4858,-0.45805,-2.0277
36.48,-2.6622,-0.59502,-2.0671
36.51,-2.7045,-0.70674,-1.9977
36.54,-2.6405,-0.78551,-1.855
36.57,-2.5061,-0.82566,-1.6805
36.6,-2.3386,-0.82108,-1.5175
36.63,-2.1702,-0.76965,-1.4006
36.66,-2.0244,-0.67164,-1.3527
36.69,-1.9129,-0.53165,-1.3813
36.72,-1.8364,-0.35924,-1.4771
36.75,-1.786,-0.16803,-1.618
36.78,-1.7469,0.025884,-1.7727
36.81,-1.7011,0.20643,-1.9076
36.84,-1.6313,0.35555,-1.9868
36.87,-1.5219,0.46241,-1.9843
36.9,-1.3605,0.51986,-1.8803
36.93,-1.1374,0.52848,-1.6658
36.96,-0.845,0.49636,-1.3414
36.99,-0.47752,0.43481,-0.91233
37.02,-0.030947,0.35964,-0.39058
37.05,0.4955,0.28602,0.20948
37.08,1.0974,0.22703,0.87033
37.11,1.7625,0.19233,1.5702
37.14,2.4692,0.18105,2.2881
37.17,3.1849,0.1932,2.9917
37.2,3.8676,0.2191,3.6485
37.23,4.469,0.24938,4.2196
37.26,4.9387,0.27252,4.6662
37.29,5.2312,0.28007,4.9511
37.32,5.3116,0.26753,5.0441
37.35,5.1615,0.23289,4.9286
37.38,4.782,0.17999,4.602
37.41,4.1952,0.11432,4.0809
37.44,3.4426,0.042357,3.4002
37.47,2.5802,-0.029289,2.6095
37.5,1.6732,-0.096624,1.7698
37.53,0.78818,-0.15609,0.94427
37.56,-0.013713,-0.20411,0.1904
37.59,-0.68326,-0.24206,-0.4412
37.62,-1.1879,-0.26864,-0.91928
37.65,-1.5145,-0.28083,-1.2336
37.68,-1.6693,-0.27705,-1.3922
37.71,-1.676,-0.25064,-1.4254
37.74,-1.5717,-0.1989,-1.3728
37.77,-1.4007,-0.1189,-1.2818
37.8,-1.2078,-0.011644,-1.1962
37.83,-1.0325,0.11845,-1.1509
37.86,-0.9026,0.26257,-1.1652
37.89,-0.83165,0.4071,-1.2388
37.92,-0.8177,0.53923,-1.3569
37.95,-0.84541,0.64272,-1.4881
37.98,-0.89056,0.70569,-1.5962
38.01,-0.92606,0.72101,-1.6471
38.04,-0.92848,0.68593,-1.6144
38.07,-0.88351,0.60548,-1.489
38.1,-0.7894,0.48881,-1.2782
38.13,-0.65753,0.34735,-1.0049
38.16,-0.51006,0.19733,-0.70739
38.19,-0.37518,0.05143,-0.42661
38.22,-0.28123,-0.080618,-0.20062
38.25,-0.25086,-0.19072,-0.060143
38.28,-0.29663,-0.27802,-0.018611
38.31,-0.41901,-0.34501,-0.074
38.34,-0.60689,-0.39449,-0.2124
38.37,-0.84032,-0.43386,-0.40646
38.4,-1.0945,-0.46842,-0.6261
38.43,-1.3441,-0.50326,-0.84079
38.46,-1.5659,-0.53858,-1.0273
38.49,-1.7412,-0.58047,-1.1608
38.52,-1.8548,-0.62369,-1.2311
38.55,-1.8942,-0.66841,-1.2257
38.58,-1.8473,-0.71174,-1.1355
38.61,-1.7021,-0.74838,-0.95368
38.64,-1.4465,-0.77713,-0.66937
38.67,-1.071,-0.79163,-0.27942
38.7,-0.57235,-0.79105,0.21869
38.73,0.042413,-0.77088,0.8133
38.76,0.75191,-0.72946,1.4814
38.79,1.5188,-0.66388,2.1827
38.82,2.2909,-0.57756,2.8685
38.85,3.0053,-0.47134,3.4766
38.88,3.5954,-0.35023,3.9456
38.91,3.9997,-0.22203,4.2218
38.94,4.1708,-0.093915,4.2647
38.97,4.083,0.027269,4.0557
39,3.7369,0.13134,3.6056
39.03,3.161,0.21399,2.947
39.06,2.4082,0.27326,2.135
39.09,1.55,0.30747,1.2425
39.12,0.6672,0.32222,0.34499
39.15,-0.16,0.32275,-0.48275
39.18,-0.86162,0.31713,-1.1788
39.21,-1.3858,0.31477,-1.7006
39.24,-1.704,0.32159,-2.0256
39.27,-1.8127,0.34314,-2.1559
39.3,-1.7318,0.38314,-2.1149
39.33,-1.4999,0.44098,-1.9409
39.36,-1.1676,0.51351,-1.6811
39.39,-0.78953,0.59531,-1.3848
39.42,-0.41631,0.67849,-1.0948
39.45,-0.088111,0.752,-0.84012
39.48,0.16994,0.81223,-0.64229
39.51,0.3495,0.84777,-0.49828
39.54,0.4579,0.85413,-0.39623
39.57,0.5146,0.82445,-0.30984
39.6,0.54576,0.75934,-0.21357
39.63,0.57818,0.6591,-0.080925
39.66,0.63358,0.52855,0.10504
39.69,0.72436,0.37495,0.34941
39.72,0.8513,0.20928,0.64201
39.75,1.0037,0.043825,0.95987
39.78,1.1616,-0.10889,1.2705
39.81,1.2993,-0.23481,1.5341
39.84,1.3901,-0.32413,1.7142
39.87,1.4097,-0.36828,1.778
39.9,1.3401,-0.36454,1.7047
39.93,1.171,-0.31539,1.4864
39.96,0.90069,-0.22812,1.1288
39.99,0.53528,-0.1145,0.64978
40.02,0.088012,0.0096025,0.07841
40.05,-0.42212,0.12869,-0.5508
40.08,-0.97132,0.22679,-1.1981
40.11,-1.5319,0.29174,-1.8236
40.14,-2.0727,0.31643,-2.3892
40.17,-2.5609,0.29882,-2.8597
40.2,-2.9628,0.24362,-3.2064
40.23,-3.247,0.16099,-3.408
40.26,-3.3876,0.064283,-3.4519
40.29,-3.3676,-0.030838,-3.3367
40.32,-3.1827,-0.1103,-3.0724
40.35,-2.8438,-0.16252,-2.6813
40.38,-2.3777,-0.18034,-2.1974
40.41,-1.826,-0.16395,-1.6621
40.44,-1.2412,-0.11777,-1.1234
40.47,-0.68149,-0.051427,-0.63006
40.5,-0.20368,0.021512,-0.22519
40.53,0.14386,0.087926,0.05593
40.56,0.3276,0.13474,0.19286
40.59,0.33351,0.15155,0.18196
40.62,0.1691,0.13264,0.036459
40.65,-0.1374,0.077137,-0.21454
40.68,-0.54067,-0.012048,-0.52862
40.71,-0.98428,-0.12561,-0.85867
40.74,-1.4081,-0.25298,-1.1552
40.77,-1.7563,-0.38168,-1.3746
40.8,-1.984,-0.4985,-1.4855
40.83,-2.0628,-0.59178,-1.471
40.86,-1.9836,-0.65301,-1.3306
40.89,-1.7562,-0.67614,-1.08
40.92,-1.4065,-0.65818,-0.74836
40.95,-0.97169,-0.60043,-0.37126
40.98,-0.49337,-0.50689,0.013524
41.01,-0.011536,-0.38445,0.37291
41.04,0.44114,-0.24328,0.68443
41.07,0.84299,-0.093184,0.93617
41.1,1.1845,0.053811,1.1307
41.13,1.4674,0.18632,1.2811
41.16,1.7009,0.2948,1.4061
41.19,1.898,0.37169,1.5263
41.22,2.0703,0.41339,1.6569
41.25,2.2242,0.41836,1.8059
41.28,2.3592,0.39008,1.9692
41.31,2.4672,0.33436,2.1328
41.34,2.5341,0.25908,2.275
41.37,2.5436,0.17435,2.3692
41.4,2.4805,0.089739,2.3908
41.43,2.3351,0.014012,2.3211
41.46,2.1056,-0.045828,2.1514
41.49,1.7999,-0.087323,1.8872
41.52,1.4357,-0.10999,1.5457
41.55,1.0385,-0.11638,1.1549
41.58,0.63899,-0.11262,0.75161
41.61,0.26958,-0.10453,0.37411
41.64,-0.039269,-0.099028,0.059758
41.67,-0.26231,-0.10236,-0.15995
41.7,-0.38224,-0.11812,-0.26412
41.73,-0.3915,-0.14719,-0.24431
41.76,-0.29325,-0.18665,-0.1066
41.79,-0.10134,-0.23122,0.12988
41.82,0.1607,-0.27449,0.43518
41.85,0.46147,-0.30846,0.76993
41.88,0.7645,-0.32513,1.0896
41.91,1.0317,-0.31895,1.3506
41.94,1.227,-0.28672,1.5137
41.97,1.3208,-0.2284,1.5492
42,1.2932,-0.14824,1.4415
42.03,1.137,-0.05216,1.1892
42.06,0.85928,0.051454,0.80782
42.09,0.48128,0.15344,0.32785
42.12,0.036954,0.2467,-0.20975
42.15,-0.43045,0.32423,-0.75468
42.18,-0.87285,0.38195,-1.2548
42.21,-1.2427,0.41961,-1.6623
42.24,-1.4984,0.43833,-1.9367
42.27,-1.6094,0.44104,-2.0505
42.3,-1.5606,0.43202,-1.9926
42.33,-1.354,0.4142,-1.7682
42.36,-1.0096,0.39068,-1.4003
42.39,-0.5639,0.36365,-0.92755
42.42,-0.065521,0.33269,-0.39822
42.45,0.42989,0.29705,0.13284
42.48,0.86654,0.2554,0.61113
42.51,1.1954,0.20644,0.98895
42.54,1.3805,0.14967,1.2309
42.57,1.4039,0.084853,1.319
42.6,1.2673,0.012414,1.2549
42.63,0.99208,-0.065874,1.058
42.66,0.6154,-0.14697,0.76237
42.69,0.18434,-0.2275,0.41184
42.72,-0.2513,-0.30338,0.052088
42.75,-0.64648,-0.37161,-0.27487
42.78,-0.96721,-0.42777,-0.53944
42.81,-1.1946,-0.46612,-0.72846
42.84,-1.326,-0.48321,-0.84277
42.87,-1.3735,-0.47473,-0.89872
42.9,-1.3596,-0.43744,-0.92212
42.93,-1.3119,-0.37117,-0.94075
42.96,-1.2576,-0.27837,-0.97919
42.99,-1.2179,-0.16163,-1.0563
43.02,-1.2055,-0.031151,-1.1744
43.05,-1.2231,0.104,-1.3271
43.08,-1.2637,0.23385,-1.4976
43.11,-1.3132,0.34816,-1.6614
43.14,-1.3529,0.43797,-1.7909
43.17,-1.3624,0.49779,-1.8602
43.2,-1.3225,0.52584,-1.8484
43.23,-1.2175,0.52483,-1.7423
43.26,-1.0367,0.50008,-1.5367
43.29,-0.77628,0.46055,-1.2368
43.32,-0.44054,0.41654,-0.85708
43.35,-0.042713,0.37534,-0.41806
43.38,0.39469,0.3422,0.052494
43.41,0.84073,0.32196,0.51877
43.44,1.2584,0.31415,0.94426
43.47,1.6086,0.31426,1.2943
43.5,1.8554,0.31611,1.5393
43.53,1.9721,0.31201,1.6601
43.56,1.9465,0.29421,1.6523
43.59,1.7845,0.25649,1.528
43.62,1.5109,0.19598,1.3149
43.65,1.1666,0.11317,1.0534
43.68,0.80269,0.011258,0.79144
43.71,0.47218,-0.10189,0.57407
43.74,0.22072,-0.21711,0.43783
43.77,0.078744,-0.32415,0.4029
43.8,0.056164,-0.41225,0.46842
43.83,0.14111,-0.4717,0.61281
43.86,0.3029,-0.49614,0.79904
43.89,0.49855,-0.48219,0.98074
43.92,0.68152,-0.43038,1.1119
43.95,0.81059,-0.34509,1.1557
43.98,0.85722,-0.23422,1.0914
44.01,0.80965,-0.1071,0.91675
44.04,0.67335,0.024031,0.64932
44.07,0.46786,0.14862,0.31923
44.1,0.22101,0.25861,-0.037603
44.13,-0.037814,0.34591,-0.38372
44.16,-0.28401,0.40714,-0.69115
44.19,-0.50217,0.44118,-0.94334
44.22,-0.68794,0.44954,-1.1375
44.25,-0.84722,0.43602,-1.2832
44.28,-0.99315,0.40484,-1.398
44.31,-1.1419,0.36058,-1.5025
44.34,-1.3083,0.30583,-1.6141
44.37,-1.5018,0.24386,-1.7457
44.4,-1.7242,0.17408,-1.8983
44.43,-1.9683,0.097228,-2.0656
44.46,-2.2182,0.012421,-2.2307
44.49,-2.4507,-0.080845,-2.3698
44.52,-2.6371,-0.18202,-2.4551
44.55,-2.7466,-0.28877,-2.4578
44.58,-2.749,-0.3991,-2.3499
44.61,-2.6187,-0.50707,-2.1117
44.64,-2.3385,-0.60814,-1.7303
44.67,-1.903,-0.69456,-1.2085
44.7,-1.3222,-0.76051,-0.56174
44.73,-0.62249,-0.80319,0.1807
44.76,0.1537,-0.81514,0.96884
44.79,0.95069,-0.79856,1.7492
44.82,1.7051,-0.75306,2.4582
44.85,2.3535,-0.68169,3.0352
44.88,2.84,-0.59023,3.4302
44.91,3.125,-0.48625,3.6112
44.94,3.1901,-0.37563,3.5657
44.97,3.0414,-0.26798,3.3094
45,2.7083,-0.16782,2.8761
45.03,2.2384,-0.081386,2.3198
45.06,1.6904,-0.011481,1.7019
45.09,1.125,0.041151,1.0839
45.12,0.59613,0.078723,0.51741
45.15,0.14432,0.10422,0.040097
45.18,-0.20704,0.12364,-0.33068
45.21,-0.4521,0.14216,-0.59426
45.24,-0.59974,0.16476,-0.7645
45.27,-0.66866,0.1948,-0.86346
45.3,-0.68153,0.2343,-0.91584
45.33,-0.65971,0.28186,-0.94157
45.36,-0.61946,0.33362,-0.95309
45.39,-0.57034,0.38487,-0.95521
45.42,-0.51565,0.4295,-0.94515
45.45,-0.45453,0.45948,-0.91402
45.48,-0.38479,0.46964,-0.85443
45.51,-0.3056,0.45493,-0.76053
45.54,-0.21933,0.41528,-0.63461
45.57,-0.13205,0.35136,-0.48341
45.6,-0.052835,0.26982,-0.32265
45.63,0.0080196,0.17751,-0.16949
45.66,0.041159,0.085065,-0.043907
45.69,0.040263,0.002694,0.037569
45.72,0.0035984,-0.060118,0.063716
45.75,-0.065216,-0.095565,0.03035
45.78,-0.15724,-0.10102,-0.056218
45.81,-0.25892,-0.073267,-0.18565
45.84,-0.35326,-0.018158,-0.3351
45.87,-0.42129,0.05759,-0.47888
45.9,-0.44378,0.1436,-0.58738
45.93,-0.403,0.22856,-0.63157
45.96,-0.28486,0.30096,-0.58582
45.99,-0.080993,0.352,-0.43299
46.02,0.20904,0.37603,-0.16698
46.05,0.57604,0.37069,0.20535
46.08,1.0002,0.3369,0.66328
46.11,1.4514,0.28175,1.1696
46.14,1.8913,0.21121,1.6801
46.17,2.277,0.13417,2.1428
46.2,2.566,0.059257,2.5067
46.23,2.7221,-0.0072693,2.7293
46.26,2.721,-0.06082,2.7818
46.29,2.5547,-0.10116,2.6558
46.32,2.2332,-0.12773,2.3609
46.35,1.7843,-0.14493,1.9292
46.38,1.2496,-0.1561,1.4057
46.41,0.67896,-0.16488,0.84385
46.44,0.12319,-0.1743,0.29748
46.47,-0.37282,-0.18394,-0.18889
46.5,-0.77591,-0.1925,-0.58341
46.53,-1.068,-0.19717,-0.87086
46.56,-1.2468,-0.19368,-1.0531
46.59,-1.3234,-0.178,-1.1454
46.62,-1.3182,-0.14628,-1.1719
46.65,-1.2559,-0.097599,-1.1583
46.68,-1.1604,-0.033533,-1.1269
46.71,-1.0509,0.043298,-1.0942
46.74,-0.94019,0.12686,-1.067
46.77,-0.83458,0.20894,-1.0435
46.8,-0.73542,0.28267,-1.0181
46.83,-0.64156,0.34058,-0.98214
46.86,-0.55173,0.37602,-0.92775
46.89,-0.46631,0.38748,-0.85379
46.92,-0.38797,0.37441,-0.76237
46.95,-0.32114,0.34067,-0.66182
46.98,-0.27074,0.29047,-0.56121
47.01,-0.2405,0.23187,-0.47236
47.04,-0.23166,0.17291,-0.40457
47.07,-0.24233,0.11901,-0.36134
47.1,-0.26769,0.075974,-0.34367
47.13,-0.30092,0.044944,-0.34586
47.16,-0.33447,0.025883,-0.36035
47.19,-0.36132,0.01457,-0.37589
47.22,-0.37583,0.0068572,-0.38268
47.25,-0.37393,-0.0034309,-0.3705
47.28,-0.35299,-0.021642,-0.33135
47.31,-0.31134,-0.050475,-0.26087
47.34,-0.24812,-0.090756,-0.15736
47.37,-0.16346,-0.14105,-0.022415
47.4,-0.05935,-0.19688,0.13753
47.43,0.059251,-0.25248,0.31173
47.46,0.18328,-0.3007,0.48399
47.49,0.29914,-0.33578,0.63493
47.52,0.3893,-0.35412,0.74342
47.55,0.43432,-0.35211,0.78643
47.58,0.41601,-0.33153,0.74754
47.61,0.32134,-0.29482,0.61616
47.64,0.14607,-0.245,0.39108
47.67,-0.10262,-0.18922,0.086598
47.7,-0.40553,-0.13287,-0.27266
47.73,-0.73304,-0.080323,-0.65272
47.76,-1.0491,-0.035306,-1.0137
47.79,-1.3164,0.00048679,-1.3169
47.82,-1.5028,0.026925,-1.5297
47.85,-1.5861,0.044755,-1.6309
47.88,-1.5579,0.05632,-1.6143
47.91,-1.4244,0.06219,-1.4866
47.94,-1.2046,0.064273,-1.2689
47.97,-0.92668,0.061621,-0.9883
48,-0.62253,0.054696,-0.67723
48.03,-0.32265,0.0427,-0.36535
48.06,-0.051621,0.024256,-0.075877
48.09,0.1744,-0.0015593,0.17596
48.12,0.34821,-0.035131,0.38334
48.15,0.47005,-0.075849,0.5459
48.18,0.54488,-0.12276,0.66765
48.21,0.57915,-0.17311,0.75227
48.24,0.57805,-0.2237,0.80174
48.27,0.54386,-0.26966,0.81352
48.3,0.4759,-0.307,0.7829
48.33,0.37171,-0.3307,0.7024
48.36,0.22933,-0.33782,0.56715
48.39,0.049914,-0.32634,0.37625
48.42,-0.16009,-0.29541,0.13532
48.45,-0.38769,-0.24704,-0.14065
48.48,-0.61345,-0.18478,-0.42868
48.51,-0.81302,-0.11369,-0.69933
48.54,-0.95985,-0.039148,-0.92071
48.57,-1.0288,0.032526,-1.0614
48.6,-1.0001,0.095878,-1.096
48.63,-0.86235,0.14767,-1.01
48.66,-0.61573,0.18537,-0.80109
48.69,-0.27276,0.20918,-0.48194
48.72,0.14192,0.22225,-0.080332
48.75,0.59375,0.2283,0.36545
48.78,1.0419,0.23251,0.80941
48.81,1.4443,0.23849,1.2058
48.84,1.7627,0.25018,1.5126
48.87,1.9687,0.26874,1.6999
48.9,2.047,0.29227,1.7548
48.93,1.9989,0.31827,1.6806
48.96,1.8415,0.34116,1.5004
48.99,1.6062,0.35551,1.2507
49.02,1.3334,0.35622,0.97721
49.05,1.0666,0.33977,0.72686
49.08,0.84542,0.3053,0.54012
49.11,0.69924,0.2548,0.44444
49.14,0.64282,0.19338,0.44945
49.17,0.67415,0.12824,0.54592
49.2,0.77537,0.067547,0.70782
49.23,0.91639,0.019643,0.89675
49.26,1.0606,-0.0094508,1.07
49.29,1.1712,-0.016225,1.1874
49.32,1.2179,0.00031909,1.2175
49.35,1.1808,0.037089,1.1438
49.38,1.0539,0.088232,0.96566
49.41,0.84382,0.14621,0.69762
49.44,0.56806,0.20295,0.3651
49.47,0.25047,0.25039,8.0166e-05
49.5,-0.083443,0.2827,-0.36615
49.53,-0.41099,0.29622,-0.70721
49.56,-0.71551,0.28977,-1.0053
49.59,-0.98777,0.26446,-1.2522
49.62,-1.2256,0.22343,-1.449
49.65,-1.4318,0.17073,-1.6025
49.68,-1.6115,0.11052,-1.7221
49.71,-1.7689,0.046608,-1.8155
49.74,-1.9049,-0.018634,-1.8863
49.77,-2.0155,-0.083633,-1.9319
49.8,-2.0923,-0.1477,-1.9446
49.83,-2.1231,-0.21092,-1.9121
49.86,-2.0948,-0.27309,-1.8217
49.89,-1.996,-0.33391,-1.6621
49.92,-1.8199,-0.39219,-1.4277
49.95,-1.5663,-0.44499,-1.1213
49.98,-1.243,-0.4889,-0.75408
50.01,-0.86569,-0.52155,-0.34413
50.04,-0.45676,-0.5394,0.082646
50.07,-0.042789,-0.53961,0.49682
50.1,0.34846,-0.52058,0.86903
50.13,0.69143,-0.48205,1.1735
50.16,0.96593,-0.42628,1.3922
50.19,1.1595,-0.35618,1.5157
50.22,1.2687,-0.27571,1.5444
50.25,1.2991,-0.19036,1.4894
50.28,1.264,-0.10488,1.3689
50.31,1.1821,-0.023029,1.2051
50.34,1.0741,0.052196,1.0219
50.37,0.95988,0.1189,0.84097
50.4,0.85532,0.17644,0.67888
50.43,0.77069,0.22546,0.54523
50.46,0.70975,0.26759,0.44216
50.49,0.67037,0.30366,0.36671
50.52,0.64606,0.33494,0.31112
50.55,0.6282,0.36235,0.26584
50.58,0.60833,0.38374,0.22459
50.61,0.58006,0.39795,0.1821
50.64,0.54006,0.40175,0.13831
50.67,0.48819,0.39294,0.095249
50.7,0.42659,0.36871,0.057874
50.73,0.35822,0.32813,0.030088
50.76,0.28535,0.27164,0.013709
50.79,0.20831,0.20061,0.007697
50.82,0.12515,0.11948,0.0056716
50.85,0.032213,0.033155,-0.00094169
50.88,-0.074439,-0.051269,-0.023171
50.91,-0.19699,-0.12804,-0.068943
50.94,-0.33386,-0.18996,-0.1439
50.97,-0.47831,-0.2323,-0.24601
51,-0.61799,-0.25273,-0.36526
51.03,-0.73598,-0.25039,-0.48559
51.06,-0.81304,-0.22667,-0.58637
51.09,-0.83086,-0.18531,-0.64554
51.12,-0.77575,-0.1308,-0.64494
51.15,-0.64198,-0.068549,-0.57343
51.18,-0.43409,-0.0045963,-0.42949
51.21,-0.16761,0.056393,-0.22401
51.24,0.13201,0.11016,0.021855
51.27,0.43233,0.15374,0.27859
51.3,0.69809,0.18543,0.51266
51.33,0.89613,0.2044,0.69173
51.36,1.0002,0.20953,0.79067
51.39,0.99477,0.20155,0.79322
51.42,0.87742,0.18015,0.69727
51.45,0.65919,0.14552,0.51367
51.48,0.36301,0.099162,0.26385
51.51,0.020464,0.041919,-0.021455
51.54,-0.33261,-0.024654,-0.30795
51.57,-0.66096,-0.09595,-0.56501
51.6,-0.93443,-0.1686,-0.76583
51.63,-1.1315,-0.23675,-0.8948
51.66,-1.2416,-0.296,-0.94559
51.69,-1.2651,-0.33962,-0.92549
51.72,-1.2128,-0.36353,-0.84923
51.75,-1.1029,-0.36472,-0.73819
51.78,-0.9584,-0.34327,-0.61512
51.81,-0.80309,-0.3003,-0.50279
51.84,-0.6587,-0.2414,-0.4173
51.87,-0.54237,-0.17278,-0.36959
51.9,-0.46524,-0.10049,-0.36475
51.93,-0.43208,-0.033661,-0.39842
51.96,-0.44187,0.021298,-0.46317
51.99,-0.489,0.060707,-0.5497
52.02,-0.56474,0.081709,-0.64645
52.05,-0.65873,0.085725,-0.74445
52.08,-0.76005,0.075278,-0.83533
52.11,-0.85793,0.055524,-0.91345
52.14,-0.942,0.031626,-0.97363
52.17,-1.0023,0.0092824,-1.0116
52.2,-1.0294,-0.0086043,-1.0208
52.23,-1.0144,-0.018552,-0.99587
52.26,-0.9497,-0.02143,-0.92827
52.29,-0.82997,-0.018832,-0.81113
52.32,-0.65352,-0.012175,-0.64134
52.35,-0.42353,-0.0056259,-0.4179
52.38,-0.14902,-0.00093727,-0.14808
52.41,0.155,0.001007,0.15399
52.44,0.46824,3.3778e-05,0.4682
52.47,0.76703,-0.0019885,0.76902
52.5,1.027,-0.0024833,1.0295
52.53,1.2264,0.0015404,1.2249
52.56,1.349,0.012776,1.3363
52.59,1.3871,0.032156,1.3549
52.62,1.3422,0.060346,1.2818
52.65,1.2255,0.095907,1.1296
52.68,1.0562,0.1362,0.91997
52.71,0.85798,0.17832,0.67965
52.74,0.65621,0.21797,0.43823
52.77,0.47375,0.2526,0.22115
52.8,0.3281,0.28076,0.047337
52.83,0.22944,0.2999,-0.07046
52.86,0.18025,0.31219,-0.13195
52.89,0.17622,0.31585,-0.13962
52.92,0.20832,0.31227,-0.10395
52.95,0.26534,0.30349,-0.038152
52.98,0.33644,0.28933,0.047111
53.01,0.41296,0.26941,0.14355
53.04,0.48938,0.24392,0.24546
53.07,0.56314,0.21238,0.35076
53.1,0.63364,0.17409,0.45955
53.13,0.70077,0.13059,0.57018
53.16,0.76351,0.082823,0.68068
53.19,0.81898,0.032668,0.78631
53.22,0.86236,-0.014988,0.87735
53.25,0.88762,-0.058143,0.94576
53.28,0.8889,-0.093494,0.98239
53.31,0.86224,-0.11814,0.98038
53.34,0.80707,-0.1312,0.93827
53.37,0.72712,-0.1319,0.85902
53.4,0.63032,-0.12247,0.75278
53.43,0.52782,-0.10474,0.63256
53.46,0.4321,-0.082144,0.51424
53.49,0.35462,-0.058284,0.41291
53.52,0.30361,-0.037024,0.34063
53.55,0.28224,-0.018936,0.30118
53.58,0.28789,-0.0077305,0.29562
53.61,0.3123,-0.0024506,0.31475
53.64,0.343,-0.002754,0.34576
53.67,0.36538,-0.0065569,0.37193
53.7,0.36515,-0.013048,0.3782
53.73,0.33085,-0.019761,0.35061
53.76,0.25561,-0.025917,0.28152
53.79,0.13825,-0.029626,0.16788
53.82,-0.016692,-0.032271,0.01558
53.85,-0.19986,-0.034659,-0.1652
53.88,-0.39864,-0.036974,-0.36166
53.91,-0.59906,-0.0412,-0.55786
53.94,-0.78775,-0.047624,-0.74013
53.97,-0.95347,-0.056565,-0.89691
54,-1.0881,-0.067431,-1.0207
54.03,-1.1869,-0.077399,-1.1095
54.06,-1.2485,-0.085814,-1.1626
54.09,-1.2736,-0.089382,-1.1842
54.12,-1.2647,-0.086243,-1.1785
54.15,-1.2251,-0.075316,-1.1498
54.18,-1.1582,-0.056577,-1.1016
54.21,-1.0675,-0.029615,-1.0379
54.24,-0.95705,0.0013598,-0.95841
54.27,-0.83157,0.034024,-0.86559
54.3,-0.69712,0.063816,-0.76094
54.33,-0.56128,0.087512,-0.64879
54.36,-0.43285,0.10106,-0.53391
54.39,-0.32115,0.10254,-0.42368
54.42,-0.23469,0.090631,-0.32532
54.45,-0.17973,0.065963,-0.24569
54.48,-0.15878,0.030427,-0.1892
54.51,-0.16959,-0.014108,-0.15548
54.54,-0.20492,-0.066121,-0.1388
54.57,-0.25323,-0.12171,-0.13152
54.6,-0.30025,-0.17822,-0.12203
54.63,-0.33142,-0.23425,-0.097168
54.66,-0.33441,-0.28759,-0.046827
54.69,-0.30164,-0.33651,0.034867
54.72,-0.23184,-0.38,0.14816
54.75,-0.13061,-0.41469,0.28408
54.78,-0.0095726,-0.43933,0.42976
54.81,0.11565,-0.45189,0.56754
54.84,0.2284,-0.45155,0.67995
54.87,0.31414,-0.43346,0.7476
54.9,0.3634,-0.40028,0.76367
54.93,0.37365,-0.35104,0.72469
54.96,0.34997,-0.28796,0.63793
54.99,0.30412,-0.21396,0.51807
55.02,0.25237,-0.13187,0.38424
55.05,0.21245,-0.046521,0.25897
55.08,0.20022,0.038318,0.1619
55.11,0.22668,0.11975,0.10693
55.14,0.29596,0.19258,0.10338
55.17,0.40452,0.2571,0.14742
55.2,0.54178,0.31109,0.2307
55.23,0.69192,0.35302,0.3389
55.26,0.83637,0.38313,0.45324
55.29,0.95675,0.40141,0.55533
55.32,1.0374,0.40657,0.63081
55.35,1.0673,0.39996,0.66732
55.38,1.0412,0.38097,0.66019
55.41,0.95951,0.35041,0.6091
55.44,0.8278,0.3097,0.5181
55.47,0.65525,0.26119,0.39406
55.5,0.45325,0.20853,0.24471
55.53,0.234,0.1541,0.0799
55.56,0.0093845,0.104,-0.094612
55.59,-0.20972,0.061406,-0.27112
55.62,-0.41374,0.030053,-0.44379
55.65,-0.59447,0.011845,-0.60631
55.68,-0.74502,0.0077999,-0.75282
55.71,-0.85984,0.016691,-0.87653
55.74,-0.93492,0.036456,-0.97138
55.77,-0.96818,0.063048,-1.0312
55.8,-0.95988,0.091492,-1.0514
55.83,-0.91308,0.11816,-1.0312
55.86,-0.83375,0.13969,-0.97344
55.89,-0.73058,0.15259,-0.88317
55.92,-0.61419,0.15539,-0.76957
55.95,-0.49605,0.14792,-0.64397
55.98,-0.38702,0.1306,-0.51762
56.01,-0.29586,0.10516,-0.40103
56.04,-0.22801,0.073268,-0.30128
56.07,-0.18484,0.036407,-0.22124
56.1,-0.16362,-0.0031917,-0.16043
56.13,-0.15822,-0.043878,-0.11434
56.16,-0.16036,-0.084624,-0.075738
56.19,-0.16134,-0.12305,-0.038284
56.22,-0.15371,-0.15713,0.003423
56.25,-0.13274,-0.18519,0.052451
56.28,-0.097223,-0.20443,0.1072
56.31,-0.049649,-0.21221,0.16256
56.34,0.0044312,-0.20655,0.21098
56.37,0.057529,-0.18595,0.24348
56.4,0.10165,-0.14969,0.25134
56.43,0.1297,-0.098926,0.22863
56.46,0.13658,-0.036606,0.17318
56.49,0.11978,0.033442,0.086336
56.52,0.07956,0.10617,-0.026605
56.55,0.018643,0.17559,-0.15695
56.58,-0.058272,0.23695,-0.29523
56.61,-0.145,0.2855,-0.4305
56.64,-0.23421,0.31775,-0.55197
56.67,-0.31764,0.33301,-0.65065
56.7,-0.38607,0.33105,-0.71713
56.73,-0.42954,0.31374,-0.74328
56.76,-0.43767,0.28347,-0.72114
56.79,-0.40053,0.2437,-0.64423
56.82,-0.30993,0.1975,-0.50743
56.85,-0.1611,0.14699,-0.30809
56.88,0.045639,0.095202,-0.049563
56.91,0.30351,0.043385,0.26013
56.94,0.5987,-0.0073407,0.60604
56.97,0.91085,-0.056002,0.96685
57,1.2147,-0.10175,1.3165
57.03,1.4832,-0.14324,1.6264
57.06,1.6903,-0.17917,1.8694
57.09,1.8152,-0.20807,2.0233
57.12,1.8452,-0.22842,2.0736
57.15,1.7773,-0.23944,2.0167
57.18,1.6188,-0.24044,1.8593
57.21,1.3865,-0.23185,1.6183
57.24,1.1033,-0.21498,1.3183
57.27,0.7955,-0.19182,0.98732
57.3,0.48868,-0.16484,0.65351
57.33,0.20455,-0.13634,0.34089
57.36,-0.0414,-0.10913,0.067729
57.39,-0.24097,-0.084956,-0.15601
57.42,-0.39294,-0.065354,-0.32759
57.45,-0.50174,-0.051335,-0.45041
57.48,-0.57534,-0.042819,-0.53252
57.51,-0.62302,-0.039994,-0.58303
57.54,-0.65339,-0.042756,-0.61063
57.57,-0.67298,-0.05077,-0.62221
57.6,-0.6857,-0.063488,-0.62221
57.63,-0.69284,-0.080831,-0.612
57.66,-0.69371,-0.10211,-0.5916
57.69,-0.68649,-0.12634,-0.56015
57.72,-0.669,-0.15219,-0.51681
57.75,-0.63928,-0.17708,-0.46219
57.78,-0.59584,-0.19895,-0.39688
57.81,-0.53768,-0.21502,-0.32266
57.84,-0.46413,-0.2229,-0.24123
57.87,-0.37477,-0.22061,-0.15416
57.9,-0.26946,-0.20773,-0.061731
57.93,-0.1487,-0.18411,0.035408
57.96,-0.01411,-0.15106,0.13695
57.99,0.13102,-0.11119,0.24221
58.02,0.28123,-0.067141,0.34837
58.05,0.42879,-0.021752,0.45054
58.08,0.564,0.02171,0.54229
58.11,0.67604,0.061464,0.61458
58.14,0.75421,0.095249,0.65896
58.17,0.7894,0.12226,0.66714
58.2,0.77558,0.14267,0.63292
58.23,0.71095,0.15661,0.55435
58.26,0.59852,0.16485,0.43367
58.29,0.446,0.1674,0.2786
58.32,0.26505,0.16557,0.099481
58.35,0.069851,0.16016,-0.090306
58.38,-0.1246,0.15214,-0.27674
58.41,-0.30427,0.14219,-0.44645
58.44,-0.45757,0.13124,-0.58881
58.47,-0.57651,0.12077,-0.69728
58.5,-0.65707,0.11227,-0.76934
58.53,-0.69914,0.10702,-0.80616
58.56,-0.70592,0.10584,-0.81176
58.59,-0.68302,0.1096,-0.79262
58.62,-0.63753,0.11842,-0.75595
58.65,-0.57714,0.13118,-0.70832
58.68,-0.50946,0.14678,-0.65624
58.71,-0.44159,0.16279,-0.60438
58.74,-0.37985,0.17752,-0.55737
58.77,-0.3296,0.18884,-0.51844
58.8,-0.29499,0.19356,-0.48855
58.83,-0.27873,0.19151,-0.47024
58.86,-0.28176,0.18125,-0.46301
58.89,-0.30295,0.16237,-0.46532
58.92,-0.33899,0.13558,-0.47457
58.95,-0.38456,0.10069,-0.48524
58.98,-0.4328,0.059054,-0.49186
59.01,-0.47625,0.012581,-0.48883
59.04,-0.50785,-0.037658,-0.47019
59.07,-0.52215,-0.089173,-0.43297
59.1,-0.51618,-0.14023,-0.37595
59.13,-0.48998,-0.18675,-0.30323
59.16,-0.44649,-0.22742,-0.21906
59.19,-0.39088,-0.25909,-0.13179
59.22,-0.32942,-0.27953,-0.04989
59.25,-0.26807,-0.2869,0.01883
59.28,-0.2112,-0.28103,0.069831
59.31,-0.16063,-0.26091,0.10028
59.34,-0.11528,-0.2284,0.11312
59.37,-0.071494,-0.18664,0.11514
59.4,-0.023948,-0.13825,0.1143
59.43,0.033022,-0.086582,0.1196
59.46,0.10401,-0.035824,0.13983
59.49,0.19131,0.011311,0.18
59.52,0.29416,0.052085,0.24208
59.55,0.40854,0.08558,0.32296
59.58,0.52757,0.11138,0.41619
59.61,0.64239,0.12903,0.51336
59.64,0.74328,0.13978,0.6035
59.67,0.82087,0.14396,0.67692
59.7,0.86722,0.14318,0.72404
59.73,0.87655,0.1383,0.73825
59.76,0.84584,0.13065,0.71519
59.79,0.77502,0.11957,0.65546
59.82,0.66705,0.10665,0.5604
59.85,0.52775,0.092311,0.43544
59.88,0.36562,0.077819,0.2878
59.91,0.19139,0.063494,0.12789
59.94,0.017377,0.050431,-0.033054
59.97,-0.14336,0.039996,-0.18335
60,-0.27822,0.033259,-0.31147
60.03,-0.3764,0.030601,-0.407
60.06,-0.43027,0.033216,-0.46349
60.09,-0.43659,0.039597,-0.47618
60.12,-0.39718,0.050743,-0.44792
60.15,-0.31903,0.063897,-0.38293
60.18,-0.21359,0.078861,-0.29245
60.21,-0.095286,0.093314,-0.1886
60.24,0.020481,0.10717,-0.086685
60.27,0.11958,0.1165,0.0030807
60.3,0.19128,0.1228,0.068476
60.33,0.22977,0.12431,0.10546
60.36,0.23495,0.12104,0.11392
60.39,0.21222,0.11206,0.10015
60.42,0.17129,0.097394,0.073893
60.45,0.12441,0.075926,0.048487
60.48,0.084173,0.050485,0.033688
60.51,0.061327,0.019515,0.041812
60.54,0.063069,-0.014662,0.077731
60.57,0.091972,-0.050839,0.14281
60.6,0.14573,-0.087605,0.23334
60.63,0.2177,-0.12193,0.33963
60.66,0.29808,-0.15177,0.44985
60.69,0.37546,-0.17663,0.5521
60.72,0.43857,-0.19379,0.63236
60.75,0.47777,-0.20415,0.68193
60.78,0.48635,-0.20546,0.69181
60.81,0.46123,-0.19996,0.66119
60.84,0.40332,-0.18805,0.59137
60.87,0.31725,-0.17217,0.48942
60.9,0.21085,-0.15285,0.3637
60.93,0.094172,-0.13186,0.22603
60.96,-0.021586,-0.11142,0.089838
60.99,-0.12529,-0.091621,-0.033669
61.02,-0.20707,-0.074526,-0.13255
61.05,-0.25938,-0.060644,-0.19874
61.08,-0.27782,-0.049745,-0.22807
61.11,-0.26162,-0.04284,-0.21878
61.14,-0.21373,-0.040228,-0.1735
61.17,-0.14046,-0.041874,-0.098591
61.2,-0.050747,-0.047271,-0.0034765
61.23,0.04494,-0.055558,0.1005
61.26,0.13579,-0.066356,0.20215
61.29,0.21188,-0.07783,0.28971
61.32,0.26523,-0.088882,0.35411
61.35,0.29049,-0.098114,0.3886
61.38,0.28528,-0.10308,0.38836
61.41,0.25011,-0.10331,0.35342
61.44,0.18792,-0.097908,0.28583
61.47,0.10346,-0.087109,0.19057
61.5,0.0025677,-0.070964,0.073531
61.53,-0.10853,-0.050563,-0.057971
61.56,-0.22373,-0.026496,-0.19723
61.59,-0.33737,-0.0012713,-0.3361
61.62,-0.44443,0.024249,-0.46868
61.65,-0.5406,0.048418,-0.58902
61.68,-0.62228,0.070489,-0.69277
61.71,-0.68665,0.089167,-0.77582
61.74,-0.73176,0.10432,-0.83608
61.77,-0.75659,0.11333,-0.86992
61.8,-0.76115,0.11857,-0.87972
61.83,-0.7464,0.11887,-0.86528
61.86,-0.71407,0.11497,-0.82904
61.89,-0.66627,0.10725,-0.77352
61.92,-0.60504,0.097005,-0.70204
61.95,-0.53187,0.085703,-0.61758
61.98,-0.4474,0.074415,-0.52181
62.01,-0.35129,0.064884,-0.41617
62.04,-0.24251,0.058149,-0.30066
62.07,-0.11989,0.055777,-0.17567
62.1,0.017052,0.056651,-0.039599
62.13,0.1673,0.061963,0.10534
62.16,0.32764,0.071142,0.2565
62.19,0.49231,0.082941,0.40937
62.22,0.65324,0.095976,0.55726
62.25,0.8007,0.10963,0.69107
62.28,0.92451,0.12227,0.80224
62.31,1.0154,0.13312,0.88225
62.34,1.0663,0.14115,0.92511
62.37,1.0734,0.14606,0.92733
62.4,1.0368,0.14738,0.88943
62.43,0.96021,0.1453,0.81491
62.46,0.8502,0.13872,0.71148
62.49,0.71526,0.12857,0.58668
62.52,0.56433,0.11562,0.44871
62.55,0.40566,0.10033,0.30533
62.58,0.24588,0.083901,0.16198
62.61,0.089631,0.067991,0.02164
62.64,-0.06035,0.05379,-0.11414
62.67,-0.20272,0.04331,-0.24603
62.7,-0.33679,0.037194,-0.37398
62.73,-0.46178,0.036442,-0.49822
62.76,-0.57624,0.041188,-0.61743
62.79,-0.67779,0.050166,-0.72795
62.82,-0.76318,0.062348,-0.82553
62.85,-0.82868,0.074524,-0.90321
62.88,-0.87059,0.083769,-0.95436
62.91,-0.88582,0.088184,-0.974
62.94,-0.87242,0.085051,-0.95747
62.97,-0.82989,0.072616,-0.90251
63,-0.75938,0.050186,-0.80957
63.03,-0.66367,0.01766,-0.68133
63.06,-0.54706,-0.023609,-0.52345
63.09,-0.41521,-0.070882,-0.34432
63.12,-0.27489,-0.12209,-0.1528
63.15,-0.1337,-0.17358,0.039879
63.18,0.00028475,-0.22355,0.22384
63.21,0.11907,-0.26789,0.38696
63.24,0.21529,-0.30497,0.52025
63.27,0.28295,-0.3323,0.61525
63.3,0.31811,-0.34951,0.66762
63.33,0.31946,-0.35577,0.67523
63.36,0.28865,-0.35122,0.63987
63.39,0.23031,-0.33534,0.56564
63.42,0.15156,-0.30922,0.46078
63.45,0.061321,-0.27446,0.33579
63.48,-0.030776,-0.23163,0.20086
63.51,-0.1155,-0.18251,0.06701
63.54,-0.18507,-0.12929,-0.05578
63.57,-0.234,-0.072666,-0.16133
63.6,-0.2595,-0.015238,-0.24426
63.63,-0.26159,0.040402,-0.302
63.66,-0.24279,0.093102,-0.33589
63.69,-0.20753,0.1404,-0.34793
63.72,-0.16143,0.18062,-0.34205
63.75,-0.11057,0.21197,-0.32255
63.78,-0.060743,0.23389,-0.29463
63.81,-0.016866,0.2451,-0.26197
63.84,0.017438,0.24554,-0.2281
63.87,0.040139,0.23566,-0.19552
63.9,0.05092,0.21727,-0.16635
63.93,0.051144,0.19145,-0.14031
63.96,0.04364,0.15981,-0.11617
63.99,0.032323,0.12511,-0.092784
64.02,0.02165,0.089479,-0.067829
64.05,0.015964,0.055185,-0.039221
64.08,0.018796,0.023712,-0.0049164
64.11,0.032259,-0.0031912,0.035451
64.14,0.056636,-0.025117,0.081753
64.17,0.090273,-0.041867,0.13214
64.2,0.12983,-0.053091,0.18292
64.23,0.17088,-0.060145,0.23103
64.26,0.20877,-0.064054,0.27282
64.29,0.23951,-0.066114,0.30562
64.32,0.26068,-0.067846,0.32852
64.35,0.27194,-0.069917,0.34186
64.38,0.27523,-0.07317,0.3484
64.41,0.27445,-0.078345,0.3528
64.44,0.2748,-0.085326,0.36013
64.47,0.2818,-0.093648,0.37545
64.5,0.30027,-0.10252,0.40279
64.53,0.3334,-0.11047,0.44387
64.56,0.38207,-0.11649,0.49856
64.59,0.44466,-0.11955,0.56421
64.62,0.51709,-0.11836,0.63545
64.65,0.59341,-0.11215,0.70557
64.68,0.66651,-0.10059,0.7671
64.71,0.72896,-0.083563,0.81252
64.74,0.77394,-0.062091,0.83603
64.77,0.7959,-0.03757,0.83347
64.8,0.79117,-0.010929,0.8021
64.83,0.75822,0.015931,0.74229
64.86,0.69778,0.041413,0.65637
64.89,0.61266,0.064138,0.54853
64.92,0.50748,0.082597,0.42489
64.95,0.38814,0.095901,0.29223
64.98,0.26121,0.10379,0.15741
65.01,0.13333,0.10636,0.026976
65.04,0.010573,0.10339,-0.092816
65.07,-0.10213,0.095824,-0.19796
65.1,-0.20133,0.08446,-0.28579
65.13,-0.28519,0.070062,-0.35525
65.16,-0.35342,0.05432,-0.40774
65.19,-0.40696,0.038102,-0.44506
65.22,-0.44749,0.022749,-0.47024
65.25,-0.47694,0.0097081,-0.48665
65.28,-0.49704,-8.2655e-05,-0.49696
65.31,-0.50898,-0.0057508,-0.50323
65.34,-0.51335,-0.0061203,-0.50723
65.37,-0.51027,-0.0013483,-0.50892
65.4,-0.49967,0.0085352,-0.50821
65.43,-0.48172,0.023079,-0.5048
65.46,-0.45711,0.041109,-0.49822
65.49,-0.42734,0.061313,-0.48866
65.52,-0.39474,0.081677,-0.47642
65.55,-0.36227,0.10038,-0.46265
65.58,-0.33316,0.11504,-0.4482
65.61,-0.3105,0.12425,-0.43475
65.64,-0.29678,0.12687,-0.42366
65.67,-0.29349,0.12225,-0.41574
65.7,-0.30093,0.10938,-0.41031
65.73,-0.31817,0.089331,-0.4075
65.76,-0.34316,0.063343,-0.40651
65.79,-0.37303,0.033443,-0.40647
65.82,-0.40435,0.0017197,-0.40607
65.85,-0.43355,-0.029792,-0.40375
65.88,-0.45715,-0.058472,-0.39868
65.91,-0.47212,-0.082688,-0.38944
65.94,-0.47602,-0.10062,-0.3754
65.97,-0.46714,-0.11071,-0.35643
66,-0.44462,-0.11308,-0.33154
66.03,-0.40845,-0.10796,-0.30049
66.06,-0.35944,-0.096507,-0.26293
66.09,-0.2991,-0.080056,-0.21904
66.12,-0.22951,-0.060418,-0.16909
66.15,-0.15308,-0.039809,-0.11327
66.18,-0.072376,-0.01961,-0.052765
66.21,0.010133,-0.0016607,0.011793
66.24,0.092192,0.01339,0.078802
66.27,0.17185,0.0247,0.14715
66.3,0.24744,0.032406,0.21503
66.33,0.31749,0.037066,0.28043
66.36,0.38062,0.039528,0.34109
66.39,0.43538,0.040201,0.39518
66.42,0.48021,0.040276,0.43994
66.45,0.51346,0.040517,0.47294
66.48,0.53342,0.041966,0.49146
66.51,0.53857,0.044011,0.49456
66.54,0.52773,0.047598,0.48013
66.57,0.50033,0.052335,0.448
66.6,0.45662,0.057925,0.3987
66.63,0.39775,0.063715,0.33403
66.66,0.32585,0.069567,0.25628
66.69,0.24405,0.073754,0.1703
66.72,0.15632,0.076474,0.07985
66.75,0.067353,0.076315,-0.0089613
66.78,-0.017713,0.072738,-0.09045
66.81,-0.09357,0.065421,-0.15899
66.84,-0.15513,0.054052,-0.20919
66.87,-0.19799,0.038511,-0.2365
66.9,-0.21884,0.019031,-0.23787
66.93,-0.216,-0.0039289,-0.21207
66.96,-0.18971,-0.029351,-0.16036
66.99,-0.14236,-0.055766,-0.08659
67.02,-0.078403,-0.082174,0.0037712
67.05,-0.0040651,-0.10642,0.10236
67.08,0.073308,-0.12773,0.20104
67.11,0.14606,-0.14452,0.29057
67.14,0.20713,-0.15525,0.36237
67.17,0.25095,-0.15967,0.41062
67.2,0.27414,-0.1579,0.43205
67.23,0.27583,-0.14985,0.42568
67.26,0.25767,-0.1365,0.39418
67.29,0.22342,-0.11939,0.34281
67.32,0.1782,-0.09882,0.27702
67.35,0.12763,-0.076275,0.20391
67.38,0.076907,-0.053756,0.13066
67.41,0.03001,-0.032277,0.062287
67.44,-0.010767,-0.01263,0.0018634
67.47,-0.044966,0.0046597,-0.049626
67.5,-0.073762,0.018819,-0.092581
67.53,-0.099456,0.029671,-0.12913
67.56,-0.1248,0.036788,-0.16159
67.59,-0.15229,0.040383,-0.19267
67.62,-0.1835,0.040297,-0.2238
67.65,-0.21869,0.037681,-0.25637
67.68,-0.25665,0.03175,-0.2884
67.71,-0.29479,0.023232,-0.31802
67.74,-0.3296,0.013016,-0.34262
67.77,-0.35719,0.0015983,-0.35879
67.8,-0.37394,-0.0093135,-0.36463
67.83,-0.37715,-0.020132,-0.35702
67.86,-0.36553,-0.028976,-0.33655
67.89,-0.33946,-0.035407,-0.30405
67.92,-0.30103,-0.039341,-0.26169
67.95,-0.25375,-0.040197,-0.21355
67.98,-0.20207,-0.037912,-0.16415
68.01,-0.15069,-0.033417,-0.11728
68.04,-0.10392,-0.027337,-0.076586
68.07,-0.064972,-0.020626,-0.044346
68.1,-0.03552,-0.014101,-0.021418
68.13,-0.015483,-0.009057,-0.0064265
68.16,-0.0030941,-0.0055918,0.0024978
68.19,0.0047613,-0.0049568,0.0097181
68.22,0.011981,-0.006331,0.018312
68.25,0.022576,-0.0099403,0.032516
68.28,0.040004,-0.015035,0.055039
68.31,0.066614,-0.020335,0.086949
68.34,0.1033,-0.025323,0.12862
68.37,0.1494,-0.028788,0.17819
68.4,0.20286,-0.03012,0.23298
68.43,0.26057,-0.028049,0.28862
68.46,0.31889,-0.022773,0.34166
68.49,0.37415,-0.01418,0.38833
68.52,0.42317,-0.0026615,0.42583
68.55,0.46356,0.010861,0.4527
68.58,0.49397,0.025234,0.46874
68.61,0.51409,0.039713,0.47438
68.64,0.52452,0.052746,0.47178
68.67,0.52648,0.063228,0.46325
68.7,0.52151,0.07002,0.45149
68.73,0.51112,0.072629,0.43849
68.76,0.49646,0.070852,0.42561
68.79,0.47813,0.065199,0.41293
68.82,0.45606,0.055644,0.40041
68.85,0.42951,0.043543,0.38596
68.88,0.39728,0.029724,0.36755
68.91,0.35794,0.015662,0.34228
68.94,0.31021,0.0020982,0.30811
68.97,0.25327,-0.0095008,0.26277
69,0.18712,-0.018239,0.20536
69.03,0.11278,-0.024072,0.13686
69.06,0.032321,-0.025263,0.057585
69.09,-0.051271,-0.023272,-0.027998
69.12,-0.13438,-0.017395,-0.11698
69.15,-0.21319,-0.0080643,-0.20512
69.18,-0.28419,0.003752,-0.28794
69.21,-0.3446,0.01751,-0.36211
69.24,-0.39272,0.032141,-0.42486
69.27,-0.42807,0.046814,-0.47488
69.3,-0.45131,0.0601,-0.51141
69.33,-0.46402,0.071145,-0.53517
69.36,-0.46829,0.079678,-0.54797
69.39,-0.46624,0.084222,-0.55047
69.42,-0.45964,0.084863,-0.5445
69.45,-0.44956,0.081989,-0.53154
69.48,-0.43626,0.075484,-0.51174
69.51,-0.41925,0.065942,-0.48519
69.54,-0.39749,0.054597,-0.45209
69.57,-0.36973,0.042388,-0.41212
69.6,-0.33487,0.030203,-0.36507
69.63,-0.29231,0.019661,-0.31197
69.66,-0.24218,0.011476,-0.25366
69.69,-0.18544,0.0061929,-0.19163
69.72,-0.12385,0.0043717,-0.12822
69.75,-0.059775,0.0059103,-0.065685
69.78,0.0040238,0.010795,-0.0067713
69.81,0.064705,0.0184,0.046305
69.84,0.11961,0.027493,0.092116
69.87,0.16648,0.03723,0.12925
69.9,0.20362,0.046692,0.15693
69.93,0.22991,0.054541,0.17537
69.96,0.24482,0.059697,0.18513
69.99,0.24829,0.061707,0.18658
70.02,0.2406,0.059948,0.18065
70.05,0.22224,0.054412,0.16783
70.08,0.19381,0.045183,0.14862
70.11,0.1559,0.032793,0.1231
70.14,0.10914,0.018372,0.090767
70.17,0.054234,0.0025685,0.051665
70.2,-0.0079246,-0.013283,0.0053589
70.23,-0.07611,-0.02847,-0.047641
70.26,-0.14862,-0.041916,-0.10671
70.29,-0.22319,-0.053092,-0.1701
70.32,-0.29695,-0.061313,-0.23564
70.35,-0.36653,-0.067194,-0.29933
70.38,-0.4282,-0.070547,-0.35765
70.41,-0.4782,-0.072663,-0.40554
70.44,-0.51306,-0.073708,-0.43935
70.47,-0.52994,-0.074814,-0.45512
70.5,-0.52696,-0.077294,-0.44966
70.53,-0.50344,-0.081875,-0.42156
70.56,-0.46003,-0.08862,-0.37141
70.59,-0.39866,-0.098709,-0.29995
70.62,-0.32241,-0.11102,-0.21139
70.65,-0.23525,-0.12572,-0.10953
70.68,-0.14167,-0.14146,-0.00021532
70.71,-0.046356,-0.15778,0.11143
70.74,0.04623,-0.17272,0.21895
70.77,0.13211,-0.18496,0.31708
70.8,0.20807,-0.19318,0.40125
70.83,0.27176,-0.1965,0.46826
70.86,0.32177,-0.19407,0.51584
70.89,0.35758,-0.18576,0.54334
70.92,0.37946,-0.17099,0.55044
70.95,0.38827,-0.15072,0.53899
70.98,0.38532,-0.12611,0.51143
71.01,0.37215,-0.098003,0.47015
71.04,0.35042,-0.06768,0.4181
71.07,0.3218,-0.036557,0.35836
71.1,0.28799,-0.0060237,0.29402
71.13,0.25069,0.022599,0.22809
71.16,0.21172,0.048538,0.16318
71.19,0.17307,0.071036,0.10204
71.22,0.13696,0.089742,0.047215
71.25,0.10577,0.10442,0.001353
71.28,0.081961,0.11487,-0.032908
71.31,0.06782,0.12142,-0.053597
71.34,0.065169,0.12483,-0.059664
71.37,0.075035,0.12512,-0.05008
71.4,0.097346,0.12338,-0.026032
71.43,0.13072,0.11976,0.010961
71.46,0.1724,0.11463,0.057775
71.49,0.2184,0.1089,0.1095
71.52,0.2638,0.10319,0.16061
71.55,0.30322,0.097375,0.20585
71.58,0.33146,0.09183,0.23963
71.61,0.34403,0.086954,0.25708
71.64,0.33775,0.08245,0.2553
71.67,0.31113,0.078047,0.23308
71.7,0.26455,0.073873,0.19067
71.73,0.20027,0.069593,0.13068
71.76,0.12218,0.064976,0.0572
71.79,0.035319,0.060038,-0.024718
71.82,-0.054591,0.054637,-0.10923
71.85,-0.14178,0.048624,-0.19041
71.88,-0.22096,0.042217,-0.26318
71.91,-0.28774,0.035584,-0.32333
71.94,-0.33894,0.029,-0.36794
71.97,-0.3727,0.022762,-0.39546
72,-0.38843,0.017237,-0.40567
72.03,-0.38667,0.012353,-0.39902
72.06,-0.36879,0.0085861,-0.37737
72.09,-0.33675,0.0059768,-0.34273
72.12,-0.29286,0.0044561,-0.29731
72.15,-0.23952,0.0039973,-0.24351
72.18,-0.17917,0.0043429,-0.18352
72.21,-0.11427,0.0047544,-0.11902
72.24,-0.047264,0.0052772,-0.052541
72.27,0.019304,0.0054805,0.013823
72.3,0.082796,0.0048492,0.077946
72.33,0.1405,0.0031054,0.13739
72.36,0.18972,-0.00013967,0.18986
72.39,0.22801,-0.0046182,0.23263
72.42,0.25335,-0.010399,0.26375
72.45,0.26444,-0.017315,0.28176
72.48,0.2609,-0.024825,0.28572
72.51,0.2434,-0.032572,0.27597
72.54,0.21367,-0.039884,0.25356
72.57,0.17436,-0.046178,0.22054
72.6,0.12876,-0.05093,0.17969
72.63,0.080501,-0.053632,0.13413
72.66,0.033129,-0.053973,0.087103
72.69,-0.010228,-0.051792,0.041564
72.72,-0.04715,-0.047315,0.00016459
72.75,-0.076084,-0.040672,-0.035412
72.78,-0.096381,-0.032422,-0.063959
72.81,-0.10822,-0.023261,-0.084959
72.84,-0.11243,-0.013958,-0.098475
72.87,-0.11028,-0.0052514,-0.10503
72.9,-0.10324,0.0020634,-0.10531
72.93,-0.092786,0.0074844,-0.10027
72.96,-0.080237,0.010575,-0.090812
72.99,-0.066689,0.011037,-0.077726
73.02,-0.05297,0.0088798,-0.06185
73.05,-0.039673,0.0045758,-0.044249
73.08,-0.027207,-0.0013307,-0.025876
73.11,-0.015877,-0.0084571,-0.0074197
73.14,-0.0059591,-0.016027,0.010067
73.17,0.002234,-0.023438,0.025672
73.2,0.0083138,-0.029939,0.038253
73.23,0.011807,-0.035154,0.046961
73.26,0.012186,-0.03868,0.050866
73.29,0.0089348,-0.040201,0.049136
73.32,0.001648,-0.039903,0.041551
73.35,-0.0098572,-0.037799,0.027942
73.38,-0.025433,-0.034245,0.0088114
73.41,-0.044526,-0.029671,-0.014855
73.44,-0.06615,-0.024113,-0.042038
73.47,-0.088941,-0.018218,-0.070722
73.5,-0.11127,-0.012376,-0.098894
73.53,-0.13144,-0.0072986,-0.12414
73.56,-0.14788,-0.0028018,-0.14508
73.59,-0.15941,0.001278,-0.16069
73.62,-0.16533,0.0045577,-0.16989
73.65,-0.1656,0.0071303,-0.17273
73.68,-0.16075,0.0090671,-0.16981
73.71,-0.1518,0.010788,-0.16258
73.74,-0.14006,0.012563,-0.15262
73.77,-0.12687,0.014106,-0.14098
73.8,-0.11339,0.015671,-0.12907
73.83,-0.10037,0.017469,-0.11784
73.86,-0.088071,0.018424,-0.10649
73.89,-0.076251,0.019047,-0.095298
73.92,-0.064278,0.018843,-0.083121
73.95,-0.051296,0.016492,-0.067788
73.98,-0.036437,0.01221,-0.048647
74.01,-0.019032,0.0054096,-0.024442
74.04,0.0012242,-0.0037648,0.004989
74.07,0.024179,-0.015068,0.039247
74.1,0.049213,-0.028571,0.077784
74.13,0.07531,-0.043242,0.11855
74.16,0.10119,-0.058344,0.15953
74.19,0.12546,-0.073217,0.19868
74.22,0.14683,-0.085962,0.23279
74.25,0.16417,-0.096295,0.26047
74.28,0.17671,-0.10389,0.28061
74.31,0.18402,-0.10782,0.29184
74.34,0.18599,-0.10791,0.2939
74.37,0.18281,-0.10395,0.28676
74.4,0.17483,-0.096282,0.27111
74.43,0.16249,-0.085268,0.24776
74.46,0.14621,-0.071479,0.21769
74.49,0.12632,-0.055524,0.18185
74.52,0.10309,-0.038203,0.14129
74.55,0.076683,-0.020629,0.097313
74.58,0.047319,-0.0030502,0.050369
74.61,0.015304,0.013607,0.0016973
74.64,-0.018842,0.028498,-0.04734
74.67,-0.05432,0.041219,-0.095538
74.7,-0.09002,0.051479,-0.1415
74.73,-0.12456,0.059371,-0.18393
74.76,-0.15638,0.064817,-0.2212
74.79,-0.1839,0.068483,-0.25238
74.82,-0.20566,0.070671,-0.27633
74.85,-0.22053,0.071868,-0.29239
74.88,-0.22781,0.072508,-0.30032
74.91,-0.22734,0.072399,-0.29974
74.94,-0.21947,0.072468,-0.29194
74.97,-0.20501,0.072831,-0.27784
75,-0.1851,0.072788,-0.25788
75.03,-0.16108,0.072167,-0.23325
75.06,-0.13434,0.070687,-0.20503
75.09,-0.10619,0.067518,-0.17371
75.12,-0.077788,0.062938,-0.14073
75.15,-0.050121,0.056068,-0.10619
75.18,-0.024008,0.047599,-0.071607
75.21,-0.00013056,0.036647,-0.036778
75.24,0.020934,0.024848,-0.0039148
75.27,0.038703,0.011984,0.026718
75.3,0.052805,-0.00028672,0.053092
75.33,0.063024,-0.012642,0.075666
75.36,0.069362,-0.022363,0.091725
75.39,0.072106,-0.030373,0.10248
75.42,0.071873,-0.035721,0.10759
75.45,0.069613,-0.038356,0.10797
75.48,0.066571,-0.037965,0.10454
75.51,0.064185,-0.035315,0.0995
75.54,0.06395,-0.030084,0.094035
75.57,0.067249,-0.023224,0.090473
75.6,0.075171,-0.015203,0.090375
75.63,0.088362,-0.0073459,0.095708
75.66,0.1069,0.001114,0.10579
75.69,0.13026,0.008693,0.12157
75.72,0.15731,0.015129,0.14218
75.75,0.18638,0.0204,0.16598
75.78,0.21546,0.023307,0.19215
75.81,0.24236,0.025659,0.2167
75.84,0.26493,0.025742,0.23919
75.87,0.28127,0.02553,0.25574
75.9,0.28992,0.024167,0.26575
75.93,0.28996,0.021674,0.26828
75.96,0.28108,0.019205,0.26188
75.99,0.2636,0.016196,0.24741
76.02,0.23836,0.013778,0.22458
76.05,0.20661,0.011338,0.19527
76.08,0.16992,0.0087606,0.16116
76.11,0.13002,0.006604,0.12342
76.14,0.088719,0.0036228,0.085096
76.17,0.047806,0.00087602,0.04693
76.2,0.0090367,-0.002773,0.01181
76.23,-0.025915,-0.0066304,-0.019284
76.26,-0.055484,-0.011675,-0.043808
76.29,-0.078264,-0.017385,-0.060878
76.32,-0.093087,-0.023097,-0.06999
76.35,-0.099127,-0.029149,-0.069978
76.38,-0.096026,-0.034802,-0.061224
76.41,-0.084009,-0.040874,-0.043135
76.44,-0.063967,-0.045019,-0.018948
76.47,-0.037476,-0.048544,0.011068
76.5,-0.006742,-0.050794,0.044052
76.53,0.025545,-0.051316,0.076861
76.56,0.056428,-0.050353,0.10678
76.59,0.082949,-0.04723,0.13018
76.62,0.10244,-0.043388,0.14582
76.65,0.11276,-0.03792,0.15068
76.68,0.11253,-0.032084,0.14461
76.71,0.10122,-0.025668,0.12689
76.74,0.079219,-0.018978,0.098196
76.77,0.047699,-0.012791,0.060489
76.8,0.0085244,-0.0069959,0.01552
76.83,-0.035975,-0.0025856,-0.033389
76.86,-0.083236,0.0010511,-0.084287
76.89,-0.13069,0.0031034,-0.1338
76.92,-0.176,0.0045998,-0.1806
76.95,-0.21718,0.0052016,-0.22238
76.98,-0.25278,0.0046549,-0.25743
77.01,-0.28186,0.0042074,-0.28607
77.04,-0.30408,0.0035453,-0.30763
77.07,-0.31954,0.0033002,-0.32284
77.1,-0.32873,0.0033445,-0.33208
77.13,-0.33239,0.0040608,-0.33645
77.16,-0.33134,0.0043092,-0.33565
77.19,-0.32638,0.0043987,-0.33078
77.22,-0.31817,0.0044783,-0.32265
77.25,-0.30718,0.0036587,-0.31084
77.28,-0.29364,0.0022707,-0.29591
77.31,-0.27763,-0.0011387,-0.27649
77.34,-0.25907,-0.0055213,-0.25354
77.37,-0.23782,-0.011872,-0.22595
77.4,-0.21378,-0.019405,-0.19438
77.43,-0.18689,-0.027727,-0.15917
77.46,-0.15722,-0.036355,-0.12086
77.49,-0.12493,-0.045612,-0.079316
77.52,-0.090329,-0.053594,-0.036736
77.55,-0.053839,-0.060199,0.0063602
77.58,-0.015989,-0.065343,0.049354
77.61,0.022568,-0.067739,0.090306
77.64,0.061043,-0.067667,0.12871
77.67,0.098502,-0.064959,0.16346
77.7,0.13386,-0.059839,0.1937
77.73,0.16589,-0.052306,0.2182
77.76,0.19332,-0.042861,0.23618
77.79,0.21486,-0.032302,0.24717
77.82,0.22938,-0.021653,0.25104
77.85,0.236,-0.010673,0.24667
77.88,0.23422,-0.00074684,0.23497
77.91,0.22403,0.0071991,0.21684
77.94,0.20597,0.014036,0.19193
77.97,0.18107,0.018977,0.16209
78,0.15087,0.022151,0.12872
78.03,0.11726,0.023629,0.093631
78.06,0.082345,0.024708,0.057637
78.09,0.048313,0.024451,0.023862
78.12,0.017262,0.024069,-0.0068071
78.15,-0.0089285,0.023714,-0.032643
78.18,-0.028714,0.023384,-0.052099
78.21,-0.040971,0.023358,-0.06433
78.24,-0.045055,0.023871,-0.068926
78.27,-0.040835,0.025133,-0.065967
78.3,-0.028699,0.026658,-0.055356
78.33,-0.0095426,0.028443,-0.037986
78.36,0.015276,0.030366,-0.01509
78.39,0.044006,0.032171,0.011834
78.42,0.074606,0.033819,0.040788
78.45,0.10487,0.034884,0.069989
78.48,0.13259,0.03536,0.097234
78.51,0.15571,0.034586,0.12112
78.54,0.17248,0.033592,0.13888
78.57,0.18162,0.032066,0.14956
78.6,0.18245,0.030061,0.15239
78.63,0.17492,0.028142,0.14678
78.66,0.15963,0.026748,0.13288
78.69,0.13779,0.025364,0.11242
78.72,0.11107,0.024787,0.086282
78.75,0.081482,0.024665,0.056817
78.78,0.051139,0.025275,0.025864
78.81,0.022052,0.026314,-0.0042616
78.84,-0.0040722,0.027322,-0.031394
78.87,-0.025996,0.028785,-0.054781
78.9,-0.04306,0.029708,-0.072768
78.93,-0.055214,0.029836,-0.08505
78.96,-0.062974,0.029086,-0.09206
78.99,-0.067308,0.027414,-0.094722
79.02,-0.069459,0.02429,-0.093749
79.05,-0.070755,0.020321,-0.091076
79.08,-0.072402,0.015366,-0.087768
79.11,-0.075325,0.0096189,-0.084944
79.14,-0.080052,0.0036935,-0.083745
79.17,-0.086675,-0.0026623,-0.084012
79.2,-0.094873,-0.0089038,-0.085969
79.23,-0.104,-0.014662,-0.089338
79.26,-0.1132,-0.019593,-0.093608
79.29,-0.12156,-0.023709,-0.097847
79.32,-0.12819,-0.026721,-0.10147
79.35,-0.13237,-0.02862,-0.10375
79.38,-0.13356,-0.029458,-0.10411
79.41,-0.13143,-0.029106,-0.10232
79.44,-0.1258,-0.027978,-0.097821
79.47,-0.11667,-0.026495,-0.09017
79.5,-0.1041,-0.024995,-0.079108
79.53,-0.088274,-0.023193,-0.06508
79.56,-0.069405,-0.021941,-0.047464
79.59,-0.047815,-0.021295,-0.02652
79.62,-0.023941,-0.020483,-0.0034584
79.65,0.0016287,-0.022995,0.024624
79.68,0.028131,-0.015479,0.043611
79.71,0.054631,0,0.054631
79.74,0.080048,0,0.080048
79.77,0.10322,0,0.10322
79.8,0.12301,0,0.12301
79.83,0.13836,0,0.13836
79.86,0.14847,0,0.14847
79.89,0.15283,0,0.15283
79.92,0.15131,0,0.15131
79.95,0.14418,0,0.14418
79.98,0.13209,0,0.13209


==> figures/data/20220726/simuPDF_fit_strnmf2.csv <==
0,0,-0.86111,0.86111
0.03,-0.0048443,-0.59655,0.5917
0.06,-0.01167,-0.5534,0.54173
0.09,-0.021683,-0.43617,0.41449
0.12,-0.034832,-0.33376,0.29893
0.15,-0.049827,-0.25718,0.20736
0.18,-0.064629,-0.20411,0.13948
0.21,-0.077247,-0.1611,0.083856
0.24,-0.086518,-0.11643,0.029914
0.27,-0.092585,-0.039898,-0.052687
0.3,-0.096858,0.019842,-0.1167
0.33,-0.10149,0.032966,-0.13446
0.36,-0.10857,0.031147,-0.13971
0.39,-0.11924,0.041539,-0.16078
0.42,-0.13332,0.073935,-0.20725
0.45,-0.14923,0.12231,-0.27154
0.48,-0.16465,0.16859,-0.33324
0.51,-0.17736,0.20672,-0.38408
0.54,-0.18611,0.23355,-0.41966
0.57,-0.19114,0.257,-0.44814
0.6,-0.19417,0.26545,-0.45961
0.63,-0.19775,0.25941,-0.45715
0.66,-0.20433,0.24214,-0.44647
0.69,-0.21532,0.22477,-0.44009
0.72,-0.23045,0.21007,-0.44053
0.75,-0.24789,0.20086,-0.44875
0.78,-0.2648,0.19763,-0.46243
0.81,-0.27842,0.19945,-0.47787
0.84,-0.28714,0.20569,-0.49283
0.87,-0.29113,0.21083,-0.50196
0.9,-0.29238,0.20515,-0.49752
0.93,-0.29402,0.19289,-0.48691
0.96,-0.29918,0.163,-0.46218
0.99,-0.30982,0.12254,-0.43236
1.02,-0.32589,0.077603,-0.40349
1.05,-0.3453,0.032608,-0.3779
1.08,-0.36458,-0.0049336,-0.35965
1.11,-0.38015,-0.031014,-0.34914
1.14,-0.38964,-0.052524,-0.33712
1.17,-0.39286,-0.064303,-0.32855
1.2,-0.39195,-0.080497,-0.31146
1.23,-0.39075,-0.099732,-0.29101
1.26,-0.39335,-0.13195,-0.2614
1.29,-0.40268,-0.17298,-0.2297
1.32,-0.41925,-0.22766,-0.19159
1.35,-0.44092,-0.28574,-0.15518
1.38,-0.46351,-0.3479,-0.11562
1.41,-0.48229,-0.4023,-0.079984
1.44,-0.49369,-0.45108,-0.042607
1.47,-0.49671,-0.4847,-0.012004
1.5,-0.49342,-0.51395,0.020526
1.53,-0.48837,-0.54088,0.052509
1.56,-0.487,-0.56637,0.079367
1.59,-0.49368,-0.60415,0.11047
1.62,-0.51001,-0.65711,0.1471
1.65,-0.53412,-0.71251,0.17838
1.68,-0.56111,-0.78093,0.21983
1.71,-0.58472,-0.85251,0.26779
1.74,-0.59959,-0.91721,0.31761
1.77,-0.60332,-0.97555,0.37223
1.8,-0.59747,-1.0256,0.42817
1.83,-0.58731,-1.0624,0.47505
1.86,-0.58002,-1.0969,0.51693
1.89,-0.58215,-1.1329,0.55071
1.92,-0.5972,-1.1742,0.57701
1.95,-0.62402,-1.2239,0.59984
1.98,-0.65701,-1.2869,0.62985
2.01,-0.68788,-1.3529,0.66498
2.04,-0.70853,-1.4247,0.71612
2.07,-0.71414,-1.4928,0.77866
2.1,-0.70516,-1.5509,0.84569
2.13,-0.6876,-1.5969,0.90928
2.16,-0.67114,-1.6361,0.96491
2.19,-0.66587,-1.6635,0.99765
2.22,-0.67844,-1.6887,1.0103
2.25,-0.7093,-1.7134,1.0041
2.28,-0.75192,-1.746,0.99404
2.31,-0.79465,-1.7819,0.98725
2.34,-0.82466,-1.8275,1.0028
2.37,-0.83274,-1.8746,1.0418
2.4,-0.81728,-1.9225,1.1052
2.43,-0.7857,-1.9716,1.1859
2.46,-0.75246,-2.0137,1.2612
2.49,-0.73377,-2.0521,1.3183
2.52,-0.74032,-2.0768,1.3365
2.55,-0.77035,-2.0792,1.3089
2.58,-0.80534,-2.0482,1.2429
2.61,-0.81045,-1.9625,1.152
2.64,-0.74032,-1.8022,1.0618
2.67,-0.5495,-1.5468,0.9973
2.7,-0.20512,-1.1815,0.97638
2.73,0.30142,-0.71253,1.014
2.76,0.94697,-0.15158,1.0985
2.79,1.6759,0.46514,1.2108
2.82,2.4072,1.0827,1.3245
2.85,3.0474,1.6365,1.411
2.88,3.5084,2.0614,1.447
2.91,3.7237,2.3084,1.4153
2.94,3.6621,2.3324,1.3297
2.97,3.3328,2.132,1.2008
3,2.7835,1.7258,1.0577
3.03,2.0906,1.1746,0.916
3.06,1.3436,0.54546,0.79812
3.09,0.62868,-0.088473,0.71716
3.12,0.014416,-0.65587,0.67028
3.15,-0.45788,-1.1027,0.64486
3.18,-0.77685,-1.4031,0.62625
3.21,-0.95761,-1.5615,0.60392
3.24,-1.0333,-1.6136,0.5803
3.27,-1.0448,-1.5825,0.53763
3.3,-1.0305,-1.5342,0.50372
3.33,-1.019,-1.502,0.48303
3.36,-1.0257,-1.5125,0.48675
3.39,-1.0532,-1.5686,0.5154
3.42,-1.0947,-1.6581,0.56335
3.45,-1.1389,-1.7563,0.61747
3.48,-1.1746,-1.8417,0.66705
3.51,-1.1948,-1.8901,0.69523
3.54,-1.1979,-1.8942,0.69633
3.57,-1.1873,-1.8581,0.67075
3.6,-1.1704,-1.8116,0.64122
3.63,-1.1555,-1.7623,0.60688
3.66,-1.1495,-1.7475,0.59794
3.69,-1.1568,-1.7879,0.63115
3.72,-1.1773,-1.8751,0.69778
3.75,-1.2078,-2,0.79222
3.78,-1.242,-2.1349,0.89286
3.81,-1.2728,-2.2652,0.99242
3.84,-1.2938,-2.3588,1.065
3.87,-1.3013,-2.402,1.1007
3.9,-1.2952,-2.3909,1.0957
3.93,-1.2796,-2.3417,1.0621
3.96,-1.2617,-2.2892,1.0275
3.99,-1.2501,-2.243,0.99285
4.02,-1.2524,-2.2278,0.97539
4.05,-1.2726,-2.2548,0.98226
4.08,-1.3089,-2.3222,1.0132
4.11,-1.3543,-2.4083,1.0541
4.14,-1.3971,-2.4911,1.094
4.17,-1.4251,-2.548,1.1229
4.2,-1.4295,-2.5604,1.131
4.23,-1.4086,-2.5306,1.122
4.26,-1.37,-2.4667,1.0966
4.29,-1.3291,-2.3978,1.0687
4.32,-1.3042,-2.3477,1.0434
4.35,-1.3091,-2.3182,1.0091
4.38,-1.344,-2.3187,0.97465
4.41,-1.3889,-2.3281,0.93923
4.44,-1.4005,-2.2858,0.88532
4.47,-1.3164,-2.1497,0.83335
4.5,-1.0653,-1.813,0.74767
4.53,-0.58346,-1.2849,0.70143
4.56,0.16692,-0.48707,0.65399
4.59,1.1815,0.51778,0.66377
4.62,2.4045,1.6984,0.70609
4.65,3.7289,2.9397,0.78918
4.68,5.0094,4.1054,0.90399
4.71,6.0844,5.083,1.0014
4.74,6.8047,5.739,1.0656
4.77,7.0616,6.007,1.0546
4.8,6.8097,5.8501,0.95959
4.83,6.077,5.299,0.77793
4.86,4.9612,4.444,0.51722
4.89,3.6124,3.3842,0.22814
4.92,2.2045,2.2623,-0.057709
4.95,0.90387,1.2018,-0.29789
4.98,-0.16096,0.29887,-0.45983
5.01,-0.91878,-0.38194,-0.53685
5.04,-1.363,-0.84916,-0.51386
5.07,-1.5444,-1.1029,-0.44142
5.1,-1.5517,-1.2144,-0.33725
5.13,-1.4859,-1.2502,-0.23568
5.16,-1.4334,-1.2673,-0.16612
5.19,-1.4448,-1.2967,-0.14808
5.22,-1.5238,-1.3418,-0.18198
5.25,-1.6285,-1.3812,-0.24727
5.28,-1.6836,-1.3516,-0.33199
5.31,-1.6009,-1.1971,-0.4038
5.34,-1.3031,-0.86195,-0.44113
5.37,-0.74428,-0.31559,-0.42869
5.4,0.074897,0.43878,-0.36388
5.43,1.1029,1.3502,-0.24728
5.46,2.2431,2.3439,-0.10087
5.49,3.3682,3.3136,0.054599
5.52,4.3415,4.1458,0.19572
5.55,5.0396,4.741,0.29858
5.58,5.3726,5.03,0.3426
5.61,5.2987,4.9792,0.3195
5.64,4.8307,4.6029,0.22783
5.67,4.0324,3.9624,0.06996
5.7,3.0072,3.125,-0.1178
5.73,1.8804,2.2153,-0.3349
5.76,0.77839,1.3037,-0.52527
5.79,-0.19098,0.49555,-0.68653
5.82,-0.95398,-0.17781,-0.77617
5.85,-1.4791,-0.67954,-0.79953
5.88,-1.7768,-1.0213,-0.75552
5.91,-1.892,-1.2281,-0.66384
5.94,-1.8893,-1.3457,-0.54358
5.97,-1.8375,-1.4052,-0.43228
6,-1.7936,-1.4463,-0.34727
6.03,-1.7925,-1.4899,-0.30258
6.06,-1.8426,-1.5385,-0.30404
6.09,-1.9294,-1.6014,-0.32805
6.12,-2.0243,-1.6656,-0.35863
6.15,-2.0961,-1.7173,-0.37876
6.18,-2.1229,-1.7692,-0.35379
6.21,-2.0995,-1.8154,-0.28405
6.24,-2.0383,-1.8646,-0.17376
6.27,-1.9656,-1.9231,-0.042402
6.3,-1.9111,-1.9927,0.081661
6.33,-1.8978,-2.0822,0.18441
6.36,-1.9321,-2.1687,0.23669
6.39,-1.9992,-2.2418,0.24257
6.42,-2.0656,-2.2732,0.20755
6.45,-2.0864,-2.2466,0.16016
6.48,-2.0175,-2.1444,0.12688
6.51,-1.8287,-1.9557,0.12694
6.54,-1.5129,-1.6854,0.17253
6.57,-1.0903,-1.3535,0.26314
6.6,-0.60595,-0.98613,0.38018
6.63,-0.12033,-0.62032,0.5
6.66,0.30281,-0.29255,0.59536
6.69,0.60935,-0.031047,0.6404
6.72,0.7646,0.13076,0.63384
6.75,0.75785,0.18023,0.57762
6.78,0.60106,0.11272,0.48834
6.81,0.32299,-0.064283,0.38727
6.84,-0.039069,-0.33659,0.29752
6.87,-0.44694,-0.67277,0.22583
6.9,-0.86645,-1.0499,0.18347
6.93,-1.2685,-1.4297,0.16117
6.96,-1.6269,-1.7715,0.14458
6.99,-1.9148,-2.0403,0.12554
7.02,-2.1016,-2.1864,0.08486
7.05,-2.1538,-2.2041,0.050332
7.08,-2.0392,-2.0447,0.0054846
7.11,-1.7347,-1.7045,-0.030185
7.14,-1.2356,-1.2167,-0.018859
7.17,-0.56329,-0.60881,0.045525
7.2,0.2311,0.074625,0.15648
7.23,1.0699,0.77207,0.29782
7.26,1.8583,1.4019,0.45636
7.29,2.4989,1.8876,0.6113
7.32,2.9084,2.1837,0.72467
7.35,3.0323,2.2564,0.77589
7.38,2.8546,2.1045,0.75019
7.41,2.4003,1.7214,0.67884
7.44,1.7297,1.1546,0.57514
7.47,0.92745,0.47966,0.44779
7.5,0.086908,-0.24763,0.33454
7.53,-0.70494,-0.94743,0.24249
7.56,-1.38,-1.5907,0.21076
7.59,-1.8966,-2.0976,0.20104
7.62,-2.2416,-2.4719,0.23026
7.65,-2.4279,-2.6997,0.27184
7.68,-2.4874,-2.8083,0.32087
7.71,-2.4637,-2.8211,0.35736
7.74,-2.403,-2.7858,0.38272
7.77,-2.3468,-2.7355,0.38866
7.8,-2.325,-2.7126,0.38757
7.83,-2.3508,-2.7075,0.35669
7.86,-2.4166,-2.7308,0.31415
7.89,-2.4931,-2.7297,0.23662
7.92,-2.53,-2.6825,0.15253
7.95,-2.4617,-2.494,0.032276
7.98,-2.217,-2.1307,-0.086309
8.01,-1.7321,-1.557,-0.17508
8.04,-0.96623,-0.73752,-0.22871
8.07,0.083579,0.28952,-0.20594
8.1,1.3725,1.5142,-0.14177
8.13,2.8051,2.7901,0.014967
8.16,4.2429,4.0485,0.19441
8.19,5.5215,5.1269,0.39464
8.22,6.4761,5.9142,0.56197
8.25,6.9701,6.3195,0.65053
8.28,6.9215,6.2748,0.64671
8.31,6.3221,5.8064,0.51568
8.34,5.2435,4.9598,0.28364
8.37,3.8287,3.8466,-0.017822
8.4,2.2712,2.6096,-0.33843
8.43,0.78271,1.4093,-0.62658
8.46,-0.44062,0.41753,-0.85815
8.49,-1.2505,-0.30433,-0.94614
8.52,-1.5687,-0.62239,-0.94628
8.55,-1.3966,-0.54891,-0.84768
8.58,-0.81033,-0.1519,-0.65843
8.61,0.056643,0.50366,-0.44702
8.64,1.0393,1.2701,-0.23081
8.67,1.9696,2.0381,-0.068495
8.7,2.703,2.6607,0.042323
8.73,3.138,3.0547,0.083379
8.76,3.2259,3.1627,0.06325
8.79,2.9716,2.9673,0.0043367
8.82,2.4252,2.5154,-0.090208
8.85,1.6684,1.8575,-0.18904
8.88,0.79856,1.0804,-0.28185
8.91,-0.088052,0.28014,-0.36819
8.94,-0.90871,-0.47548,-0.43324
8.97,-1.6036,-1.1179,-0.48573
9,-2.1399,-1.6341,-0.50581
9.03,-2.5119,-1.9957,-0.51619
9.06,-2.736,-2.2324,-0.50366
9.09,-2.8444,-2.3755,-0.46895
9.12,-2.8753,-2.452,-0.4233
9.15,-2.8637,-2.4961,-0.36764
9.18,-2.8337,-2.5245,-0.30924
9.21,-2.7922,-2.5264,-0.26583
9.24,-2.728,-2.495,-0.23305
9.27,-2.6147,-2.4033,-0.21141
9.3,-2.4187,-2.2127,-0.20592
9.33,-2.1097,-1.9192,-0.19045
9.36,-1.673,-1.5036,-0.1694
9.39,-1.1193,-1.0053,-0.114
9.42,-0.48971,-0.46109,-0.02862
9.45,0.14671,0.06809,0.078623
9.48,0.70252,0.49272,0.20979
9.51,1.0888,0.76761,0.32115
9.54,1.2351,0.82936,0.40579
9.57,1.1094,0.67865,0.43074
9.6,0.73066,0.34428,0.38638
9.63,0.1731,-0.10179,0.27489
9.66,-0.44274,-0.55351,0.11077
9.69,-0.9702,-0.89856,-0.071636
9.72,-1.2649,-1.0359,-0.22905
9.75,-1.2158,-0.91284,-0.30299
9.78,-0.77159,-0.4782,-0.29338
9.81,0.043721,0.2223,-0.17858
9.84,1.1301,1.1005,0.029573
9.87,2.3273,2.0284,0.29883
9.9,3.4441,2.8645,0.57953
9.93,4.2948,3.4925,0.80231
9.96,4.7358,3.8013,0.93446
9.99,4.6925,3.7417,0.95088
10.02,4.1729,3.3244,0.84851
10.05,3.2618,2.6091,0.65271
10.08,2.1003,1.6961,0.40425
10.11,0.85399,0.68288,0.1711
10.14,-0.32218,-0.31645,-0.0057281
10.17,-1.3126,-1.2053,-0.10726
10.2,-2.0577,-1.9315,-0.1262
10.23,-2.5548,-2.4763,-0.078508
10.26,-2.8439,-2.8654,0.021466
10.29,-2.9836,-3.0767,0.093047
10.32,-3.0244,-3.1403,0.11591
10.35,-2.9886,-3.0616,0.072933
10.38,-2.8616,-2.8372,-0.024398
10.41,-2.5983,-2.4453,-0.15303
10.44,-2.1429,-1.879,-0.26391
10.47,-1.4548,-1.1122,-0.34258
10.5,-0.53403,-0.22706,-0.30697
10.53,0.56302,0.72661,-0.16358
10.56,1.7236,1.6894,0.034168
10.59,2.7952,2.5416,0.25366
10.62,3.6163,3.1727,0.44356
10.65,4.0525,3.5148,0.53772
10.68,4.0305,3.5215,0.50895
10.71,3.5578,3.2227,0.33516
10.74,2.7257,2.6707,0.054909
10.77,1.6901,1.9472,-0.25717
10.8,0.63865,1.1872,-0.5486
10.83,-0.2509,0.50056,-0.75146
10.86,-0.84908,-0.013354,-0.83572
10.89,-1.1005,-0.32596,-0.77452
10.92,-1.0311,-0.43073,-0.60032
10.95,-0.73561,-0.36764,-0.36797
10.98,-0.34968,-0.19737,-0.15231
11.01,-0.013902,-0.014106,0.0002031
11.04,0.1597,0.099054,0.060651
11.07,0.11074,0.072366,0.038373
11.1,-0.16209,-0.097808,-0.064286
11.13,-0.60951,-0.4212,-0.1883
11.16,-1.152,-0.86249,-0.28949
11.19,-1.7049,-1.3769,-0.32792
11.22,-2.2004,-1.9072,-0.29319
11.25,-2.6006,-2.3986,-0.20204
11.28,-2.8987,-2.8089,-0.08984
11.31,-3.1096,-3.1246,0.014963
11.34,-3.2553,-3.3211,0.065824
11.37,-3.3504,-3.4051,0.054676
11.4,-3.3939,-3.3907,-0.0031882
11.43,-3.3698,-3.288,-0.081782
11.46,-3.2558,-3.124,-0.13177
11.49,-3.0375,-2.903,-0.13445
11.52,-2.7208,-2.6692,-0.051695
11.55,-2.3386,-2.4324,0.093761
11.58,-1.9471,-2.2317,0.2846
11.61,-1.6129,-2.0591,0.44621
11.64,-1.3939,-1.949,0.5551
11.67,-1.3197,-1.8826,0.56291
11.7,-1.3789,-1.857,0.47808
11.73,-1.5172,-1.8232,0.30602
11.76,-1.6483,-1.7691,0.12081
11.79,-1.6753,-1.6342,-0.04105
11.82,-1.5169,-1.4084,-0.10852
11.85,-1.1309,-1.0625,-0.068407
11.88,-0.52813,-0.60392,0.075794
11.91,0.22634,-0.076548,0.30289
11.94,1.0263,0.49313,0.53313
11.97,1.7469,1.0219,0.72498
12,2.2712,1.439,0.83222
12.03,2.5134,1.6972,0.81625
12.06,2.4333,1.724,0.70927
12.09,2.0395,1.5038,0.53571
12.12,1.3825,1.0529,0.32955
12.15,0.54167,0.38113,0.16054
12.18,-0.38944,-0.42294,0.033498
12.21,-1.3146,-1.2549,-0.059711
12.24,-2.1411,-2.0321,-0.10903
12.27,-2.7813,-2.6135,-0.1678
12.3,-3.1527,-2.8986,-0.25412
12.33,-3.1804,-2.8224,-0.35804
12.36,-2.8049,-2.318,-0.48689
12.39,-1.9949,-1.4153,-0.57965
12.42,-0.76423,-0.15556,-0.60867
12.45,0.81562,1.3446,-0.52895
12.48,2.6108,2.9426,-0.33175
12.51,4.4353,4.4804,-0.045091
12.54,6.0758,5.7966,0.27925
12.57,7.3296,6.7711,0.55846
12.6,8.0455,7.3356,0.70994
12.63,8.1598,7.4567,0.70311
12.66,7.7142,7.2042,0.51003
12.69,6.8521,6.6845,0.16768
12.72,5.7891,6.0231,-0.23396
12.75,4.7657,5.3663,-0.60062
12.78,3.9923,4.8535,-0.86128
12.81,3.5997,4.4972,-0.89747
12.84,3.6098,4.3742,-0.76437
12.87,3.9319,4.4013,-0.46943
12.9,4.3879,4.4972,-0.10937
12.93,4.759,4.5355,0.22351
12.96,4.842,4.4072,0.43479
12.99,4.5001,4.0324,0.46771
13.02,3.6957,3.3746,0.32114
13.05,2.4975,2.4537,0.04379
13.08,1.0599,1.347,-0.28705
13.11,-0.41699,0.16092,-0.57791
13.14,-1.7367,-0.98098,-0.75573
13.17,-2.7506,-1.9664,-0.78413
13.2,-3.3863,-2.7175,-0.66883
13.23,-3.6549,-3.1982,-0.45668
13.26,-3.6352,-3.4199,-0.21523
13.29,-3.4441,-3.4255,-0.018575
13.32,-3.2012,-3.2933,0.092129
13.35,-2.9978,-3.0766,0.078807
13.38,-2.8804,-2.8853,0.0049724
13.41,-2.8482,-2.744,-0.10416
13.44,-2.8665,-2.6759,-0.19063
13.47,-2.8865,-2.6763,-0.21015
13.5,-2.8661,-2.7303,-0.13579
13.53,-2.7837,-2.7882,0.0044308
13.56,-2.6428,-2.822,0.17922
13.59,-2.4652,-2.7987,0.33358
13.62,-2.2801,-2.7116,0.43151
13.65,-2.1118,-2.5655,0.45368
13.68,-1.9719,-2.3728,0.40088
13.71,-1.8596,-2.1676,0.30797
13.74,-1.7683,-1.9972,0.22892
13.77,-1.6958,-1.8921,0.19629
13.8,-1.6523,-1.882,0.22964
13.83,-1.6625,-1.9844,0.32183
13.86,-1.7584,-2.1953,0.43692
13.89,-1.9653,-2.52,0.5547
13.92,-2.2851,-2.8718,0.58675
13.95,-2.683,-3.2027,0.51971
13.98,-3.0839,-3.4516,0.36773
14.01,-3.3817,-3.5304,0.14866
14.04,-3.4614,-3.3902,-0.071218
14.07,-3.2276,-2.9898,-0.23787
14.1,-2.6336,-2.3346,-0.29891
14.13,-1.7001,-1.4889,-0.21115
14.16,-0.51958,-0.51109,-0.0084936
14.19,0.75911,0.50859,0.25052
14.22,1.9608,1.4537,0.50707
14.25,2.9223,2.22,0.70228
14.28,3.5296,2.7524,0.77725
14.31,3.7424,3.0367,0.7057
14.34,3.601,3.0869,0.51405
14.37,3.2122,2.9541,0.25817
14.4,2.7197,2.7063,0.013432
14.43,2.2646,2.4376,-0.173
14.46,1.9496,2.1953,-0.24576
14.49,1.8138,2.0346,-0.22076
14.52,1.8268,1.8988,-0.072043
14.55,1.9005,1.7967,0.10374
14.58,1.9178,1.6469,0.27084
14.61,1.7674,1.4091,0.35831
14.64,1.3768,1.0198,0.35701
14.67,0.73388,0.48395,0.24993
14.7,-0.10758,-0.1845,0.076927
14.73,-1.0397,-0.91289,-0.12677
14.76,-1.9253,-1.6017,-0.32355
14.79,-2.6298,-2.1757,-0.45408
14.82,-3.0505,-2.5402,-0.5103
14.85,-3.1377,-2.6722,-0.46551
14.88,-2.9022,-2.5311,-0.37118
14.91,-2.4089,-2.1746,-0.23432
14.94,-1.7582,-1.6533,-0.1049
14.97,-1.0619,-1.0812,0.019327
15,-0.41868,-0.50365,0.084969
15.03,0.10521,-0.012953,0.11816
15.06,0.48569,0.38012,0.10557
15.09,0.73986,0.66398,0.075876
15.12,0.91534,0.89785,0.01749
15.15,1.0731,1.0856,-0.012464
15.18,1.2681,1.3058,-0.037718
15.21,1.5317,1.5701,-0.038478
15.24,1.8609,1.8466,0.014271
15.27,2.2154,2.1445,0.0709
15.3,2.5247,2.3523,0.17245
15.33,2.7025,2.4195,0.28294
15.36,2.6668,2.3063,0.36052
15.39,2.3615,1.9388,0.4227
15.42,1.7733,1.3794,0.39389
15.45,0.94111,0.63283,0.30828
15.48,-0.045212,-0.20732,0.1621
15.51,-1.0582,-1.0068,-0.051423
15.54,-1.9556,-1.7071,-0.24855
15.57,-2.608,-2.1885,-0.41947
15.6,-2.926,-2.4145,-0.51146
15.63,-2.8793,-2.3858,-0.4935
15.66,-2.5038,-2.1118,-0.39202
15.69,-1.8938,-1.7036,-0.19012
15.72,-1.1798,-1.2082,0.028476
15.75,-0.49932,-0.7252,0.22588
15.78,0.034491,-0.33488,0.36937
15.81,0.35714,-0.022355,0.3795
15.84,0.4636,0.15705,0.30655
15.87,0.403,0.25287,0.15013
15.9,0.25873,0.29562,-0.036884
15.93,0.11959,0.28245,-0.16286
15.96,0.050493,0.27678,-0.22629
15.99,0.071385,0.23258,-0.16119
16.02,0.15085,0.16907,-0.018219
16.05,0.2165,0.03217,0.18433
16.08,0.1792,-0.1894,0.3686
16.11,-0.035952,-0.5172,0.48125
16.14,-0.46149,-0.94206,0.48058
16.17,-1.0711,-1.4316,0.36046
16.2,-1.7804,-1.9276,0.14713
16.23,-2.4654,-2.3738,-0.091593
16.26,-2.9933,-2.703,-0.29032
16.29,-3.258,-2.8785,-0.37946
16.32,-3.2076,-2.8698,-0.33783
16.35,-2.8586,-2.6935,-0.16507
16.38,-2.2893,-2.3807,0.0914
16.41,-1.617,-1.9719,0.35492
16.44,-0.96421,-1.5206,0.55637
16.47,-0.42456,-1.0706,0.64603
16.5,-0.039385,-0.64289,0.60351
16.53,0.20862,-0.24924,0.45786
16.56,0.38243,0.11953,0.2629
16.59,0.56273,0.45704,0.10569
16.62,0.81412,0.7757,0.038418
16.65,1.1566,1.0668,0.08977
16.68,1.5521,1.296,0.2561
16.71,1.911,1.4199,0.49112
16.74,2.1184,1.4023,0.71602
16.77,2.0711,1.2217,0.84939
16.8,1.717,0.88704,0.82995
16.83,1.0812,0.42817,0.65304
16.86,0.27333,-0.075059,0.34838
16.89,-0.53002,-0.50652,-0.0235
16.92,-1.1226,-0.74515,-0.37749
16.95,-1.3172,-0.73749,-0.57972
16.98,-0.99182,-0.37921,-0.61261
17.01,-0.12215,0.3471,-0.46925
17.04,1.2093,1.3927,-0.18342
17.07,2.8291,2.6525,0.1766
17.1,4.5103,3.976,0.53437
17.13,6.0202,5.2269,0.79336
17.16,7.1673,6.2739,0.89346
17.19,7.8353,6.9954,0.8399
17.22,7.9969,7.3249,0.67193
17.25,7.7062,7.2539,0.45226
17.28,7.0733,6.8352,0.23812
17.31,6.2301,6.1586,0.07144
17.34,5.2967,5.2816,0.015095
17.37,4.3582,4.312,0.04625
17.4,3.4552,3.323,0.13217
17.43,2.5887,2.3837,0.20506
17.46,1.7364,1.488,0.24835
17.49,0.87181,0.64765,0.22416
17.52,-0.018736,-0.14832,0.12958
17.55,-0.92711,-0.9115,-0.015605
17.58,-1.8236,-1.6661,-0.15757
17.61,-2.6652,-2.3968,-0.26844
17.64,-3.4069,-3.1002,-0.30666
17.67,-4.0129,-3.7169,-0.29599
17.7,-4.4629,-4.2212,-0.24167
17.73,-4.752,-4.5955,-0.15648
17.76,-4.8867,-4.8024,-0.084317
17.79,-4.8779,-4.8225,-0.055348
17.82,-4.7357,-4.666,-0.069722
17.85,-4.4687,-4.3476,-0.12113
17.88,-4.087,-3.9122,-0.17482
17.91,-3.609,-3.4194,-0.18966
17.94,-3.0676,-2.893,-0.17458
17.97,-2.5127,-2.4205,-0.092122
18,-2.0071,-2.0388,0.031694
18.03,-1.6165,-1.769,0.15243
18.06,-1.3934,-1.6328,0.23932
18.09,-1.3619,-1.6158,0.2539
18.12,-1.5063,-1.7082,0.20189
18.15,-1.7688,-1.8428,0.074029
18.18,-2.0577,-1.961,-0.09672
18.21,-2.2654,-1.988,-0.27738
18.24,-2.2915,-1.8856,-0.40597
18.27,-2.0668,-1.6123,-0.45449
18.3,-1.57,-1.1675,-0.40251
18.33,-0.83511,-0.55213,-0.28298
18.36,0.054774,0.15529,-0.10051
18.39,0.98375,0.90692,0.076832
18.42,1.8266,1.5879,0.2387
18.45,2.4731,2.1487,0.32444
18.48,2.8479,2.4896,0.35826
18.51,2.9208,2.6051,0.31567
18.54,2.7077,2.4709,0.23681
18.57,2.2608,2.1158,0.14508
18.6,1.6538,1.5716,0.082184
18.63,0.9642,0.92885,0.035343
18.66,0.25919,0.21982,0.039361
18.69,-0.41389,-0.46946,0.055573
18.72,-1.03,-1.1051,0.075028
18.75,-1.5832,-1.6983,0.11513
18.78,-2.0788,-2.1971,0.11835
18.81,-2.5249,-2.6352,0.11034
18.84,-2.9243,-3.0093,0.084968
18.87,-3.2692,-3.3203,0.051134
18.9,-3.5394,-3.5715,0.032101
18.93,-3.7039,-3.7243,0.020397
18.96,-3.7261,-3.7413,0.015196
18.99,-3.5695,-3.5918,0.02237
19.02,-3.2064,-3.2494,0.04295
19.05,-2.6258,-2.6958,0.070054
19.08,-1.8396,-1.9463,0.10669
19.11,-0.88788,-1.0659,0.17803
19.14,0.16125,-0.094706,0.25595
19.17,1.2156,0.85423,0.36142
19.2,2.1693,1.6989,0.47042
19.23,2.917,2.3304,0.58652
19.26,3.3717,2.7025,0.66917
19.29,3.4821,2.7827,0.69939
19.32,3.2447,2.5752,0.66955
19.35,2.71,2.1474,0.56252
19.38,1.9764,1.581,0.39538
19.41,1.1762,0.96235,0.21383
19.44,0.45233,0.43922,0.013104
19.47,-0.067712,0.048483,-0.11619
19.5,-0.29592,-0.12589,-0.17003
19.53,-0.20018,-0.054524,-0.14566
19.56,0.19065,0.22217,-0.031524
19.59,0.79417,0.6575,0.13667
19.62,1.4926,1.1692,0.32339
19.65,2.1573,1.6728,0.48454
19.68,2.6738,2.0799,0.5939
19.71,2.962,2.3275,0.63449
19.74,2.9865,2.3844,0.60208
19.77,2.7572,2.2263,0.53087
19.8,2.3197,1.8895,0.43017
19.83,1.74,1.3983,0.34171
19.86,1.0882,0.80958,0.27862
19.89,0.4255,0.17552,0.24997
19.92,-0.20306,-0.44661,0.24356
19.95,-0.76869,-1.0217,0.253
19.98,-1.2541,-1.5073,0.25317
20.01,-1.6465,-1.8695,0.22306
20.04,-1.932,-2.1078,0.17575
20.07,-2.0941,-2.2085,0.11436
20.1,-2.1168,-2.1774,0.060657
20.13,-1.9913,-2.0191,0.027725
20.16,-1.7248,-1.771,0.046176
20.19,-1.3455,-1.4348,0.089345
20.22,-0.90417,-1.0783,0.17417
20.25,-0.46858,-0.7437,0.27512
20.28,-0.11204,-0.47236,0.36032
20.31,0.10115,-0.30919,0.41035
20.34,0.13028,-0.28113,0.41141
20.37,-0.031127,-0.35678,0.32565
20.4,-0.35132,-0.55898,0.20766
20.43,-0.76427,-0.82792,0.06365
20.46,-1.1806,-1.0983,-0.082368
20.49,-1.5034,-1.2958,-0.20758
20.52,-1.645,-1.346,-0.29891
20.55,-1.5415,-1.2145,-0.327
20.58,-1.1634,-0.85818,-0.30518
20.61,-0.51818,-0.2779,-0.24027
20.64,0.35101,0.50689,-0.15588
20.67,1.3731,1.4275,-0.054328
20.7,2.4591,2.4279,0.031236
20.73,3.5129,3.3796,0.1333
20.76,4.4415,4.2179,0.22363
20.79,5.1645,4.8715,0.29302
20.82,5.6202,5.2648,0.35539
20.85,5.7707,5.3625,0.40821
20.88,5.605,5.1874,0.41758
20.91,5.1392,4.7266,0.41265
20.94,4.4152,4.0479,0.36728
20.97,3.4964,3.1967,0.29977
21,2.4613,2.2518,0.20949
21.03,1.3942,1.2767,0.11746
21.06,0.37627,0.33621,0.040052
21.09,-0.52392,-0.50613,-0.017794
21.12,-1.2579,-1.2167,-0.041184
21.15,-1.8013,-1.7744,-0.026913
21.18,-2.1545,-2.1605,0.0059255
21.21,-2.3398,-2.3942,0.05444
21.24,-2.3951,-2.5138,0.11872
21.27,-2.3672,-2.5349,0.16771
21.3,-2.3047,-2.5102,0.20547
21.33,-2.2512,-2.4813,0.23011
21.36,-2.2411,-2.4865,0.24535
21.39,-2.2966,-2.5458,0.24922
21.42,-2.426,-2.6729,0.24686
21.45,-2.6237,-2.8456,0.22191
21.48,-2.8701,-3.0624,0.19229
21.51,-3.1331,-3.2858,0.15263
21.54,-3.3706,-3.4603,0.08972
21.57,-3.5344,-3.5484,0.014029
21.6,-3.5758,-3.5215,-0.05435
21.63,-3.4528,-3.3396,-0.11323
21.66,-3.137,-2.9968,-0.14025
21.69,-2.6197,-2.4794,-0.14032
21.72,-1.9157,-1.8127,-0.10299
21.75,-1.0632,-1.0471,-0.016051
21.78,-0.12002,-0.19491,0.074884
21.81,0.84351,0.6577,0.18581
21.84,1.7536,1.4838,0.26978
21.87,2.542,2.2067,0.33526
21.9,3.1531,2.7806,0.37255
21.93,3.5485,3.1661,0.38244
21.96,3.7082,3.352,0.3562
21.99,3.629,3.2904,0.33864
22.02,3.3227,3.0146,0.30816
22.05,2.8137,2.5315,0.28225
22.08,2.1381,1.896,0.24213
22.11,1.3442,1.1478,0.19638
22.14,0.49281,0.35349,0.13932
22.17,-0.34372,-0.38845,0.044731
22.2,-1.0853,-1.0233,-0.06199
22.23,-1.6518,-1.4763,-0.17552
22.26,-1.9748,-1.699,-0.27573
22.29,-2.0097,-1.6796,-0.33012
22.32,-1.7479,-1.4217,-0.32622
22.35,-1.223,-0.95544,-0.26752
22.38,-0.50986,-0.37047,-0.13938
22.41,0.28457,0.26724,0.017327
22.44,1.0389,0.86187,0.17701
22.47,1.6388,1.3405,0.29834
22.5,1.9989,1.6224,0.37655
22.53,2.0788,1.7261,0.35267
22.56,1.8907,1.6228,0.26789
22.59,1.4953,1.3597,0.13559
22.62,0.98738,1.0093,-0.021902
22.65,0.47499,0.61775,-0.14276
22.68,0.055545,0.28525,-0.22971
22.71,-0.20372,0.017479,-0.2212
22.74,-0.27783,-0.10614,-0.1717
22.77,-0.18582,-0.14421,-0.041609
22.8,0.01741,-0.068003,0.085413
22.83,0.25623,0.035769,0.22046
22.86,0.45231,0.1393,0.31301
22.89,0.54079,0.17322,0.36757
22.92,0.48102,0.11108,0.36994
22.95,0.26028,-0.086756,0.34703
22.98,-0.10927,-0.41564,0.30637
23.01,-0.59801,-0.87789,0.27987
23.04,-1.1677,-1.4303,0.26263
23.07,-1.7786,-2.0493,0.27071
23.1,-2.3934,-2.6823,0.2889
23.13,-2.9779,-3.2693,0.29142
23.16,-3.4985,-3.7836,0.28508
23.19,-3.921,-4.1775,0.25645
23.22,-4.2106,-4.4151,0.20444
23.25,-4.3354,-4.4794,0.144
23.28,-4.2727,-4.3695,0.096837
23.31,-4.0168,-4.1051,0.088379
23.34,-3.585,-3.7084,0.12346
23.37,-3.0194,-3.2175,0.19802
23.4,-2.3828,-2.6902,0.30738
23.43,-1.7479,-2.1632,0.41527
23.46,-1.1835,-1.6849,0.50137
23.49,-0.73885,-1.2845,0.54566
23.52,-0.43155,-0.95632,0.52477
23.55,-0.24256,-0.68819,0.44563
23.58,-0.1195,-0.44169,0.32219
23.61,0.011448,-0.18596,0.19741
23.64,0.22773,0.12819,0.099538
23.67,0.59087,0.53971,0.051163
23.7,1.1298,1.0688,0.061026
23.73,1.8312,1.6901,0.14109
23.76,2.6389,2.3933,0.24567
23.79,3.4635,3.0393,0.42425
23.82,4.1978,3.6473,0.55051
23.85,4.7373,4.0899,0.64742
23.88,4.9987,4.3048,0.69388
23.91,4.9343,4.247,0.68737
23.94,4.5393,3.9183,0.62101
23.97,3.8505,3.3152,0.53529
24,2.9387,2.5078,0.43085
24.03,1.8963,1.577,0.31921
24.06,0.8231,0.59503,0.22807
24.09,-0.18684,-0.34503,0.15819
24.12,-1.0562,-1.1669,0.11068
24.15,-1.7312,-1.8253,0.09418
24.18,-2.1845,-2.2557,0.071174
24.21,-2.4158,-2.4861,0.070294
24.24,-2.4483,-2.5195,0.07124
24.27,-2.3243,-2.4088,0.08454
24.3,-2.0982,-2.2195,0.12127
24.33,-1.8286,-1.9876,0.15895
24.36,-1.569,-1.7448,0.17577
24.39,-1.3588,-1.5501,0.19125
24.42,-1.216,-1.403,0.18699
24.45,-1.1323,-1.2809,0.14858
24.48,-1.0735,-1.1722,0.098652
24.51,-0.98479,-0.98834,0.0035446
24.54,-0.80142,-0.7022,-0.09922
24.57,-0.46321,-0.2869,-0.17631
24.6,0.070171,0.28943,-0.21926
24.63,0.80619,1.0113,-0.20512
24.66,1.7119,1.8546,-0.14262
24.69,2.7145,2.7411,-0.026676
24.72,3.7095,3.5921,0.11741
24.75,4.5776,4.3159,0.26178
24.78,5.2046,4.8102,0.39439
24.81,5.5019,5.0306,0.47127
24.84,5.4235,4.9514,0.47212
24.87,4.975,4.5603,0.41476
24.9,4.2138,3.9193,0.29443
24.93,3.2392,3.0764,0.16282
24.96,2.1766,2.1706,0.0059866
24.99,1.1568,1.2781,-0.12126
25.02,0.29629,0.53523,-0.23894
25.05,-0.31938,-0.057729,-0.26165
25.08,-0.64516,-0.38541,-0.25975
25.11,-0.67919,-0.46536,-0.21383
25.14,-0.45846,-0.32367,-0.13479
25.17,-0.049363,0.0023989,-0.051762
25.2,0.46445,0.4208,0.043655
25.23,0.99465,0.86798,0.12667
25.26,1.4593,1.2713,0.18795
25.29,1.7913,1.5548,0.23643
25.32,1.9439,1.6794,0.26447
25.35,1.8935,1.6118,0.2817
25.38,1.64,1.362,0.27802
25.41,1.2053,0.95109,0.25425
25.44,0.6302,0.42103,0.20917
25.47,-0.030586,-0.18817,0.15759
25.5,-0.71448,-0.80612,0.091635
25.53,-1.3588,-1.3913,0.032491
25.56,-1.9089,-1.8931,-0.015736
25.59,-2.3258,-2.2837,-0.042113
25.62,-2.5926,-2.5484,-0.044212
25.65,-2.7167,-2.7045,-0.012149
25.68,-2.7291,-2.7852,0.056054
25.71,-2.679,-2.8035,0.12455
25.74,-2.6243,-2.8303,0.20601
25.77,-2.6213,-2.8987,0.27731
25.8,-2.7131,-3.0283,0.31512
25.83,-2.921,-3.2346,0.31363
25.86,-3.2396,-3.5324,0.29272
25.89,-3.6377,-3.8708,0.23316
25.92,-4.0631,-4.235,0.17185
25.95,-4.4529,-4.5463,0.093401
25.98,-4.7446,-4.7782,0.033648
26.01,-4.8878,-4.8934,0.0055337
26.04,-4.853,-4.8527,-0.00034482
26.07,-4.6359,-4.6521,0.016193
26.1,-4.2573,-4.3231,0.065811
26.13,-3.7572,-3.8619,0.10474
26.16,-3.1862,-3.3563,0.17015
26.19,-2.5944,-2.7831,0.18873
26.22,-2.0213,-2.2409,0.21963
26.25,-1.4877,-1.6859,0.19815
26.28,-0.99234,-1.1685,0.17616
26.31,-0.51292,-0.63971,0.12678
26.34,-0.01253,-0.087348,0.074819
26.37,0.5506,0.51771,0.032884
26.4,1.2111,1.2111,4.1885e-05
26.43,1.9851,1.9782,0.006901
26.46,2.8612,2.841,0.020128
26.49,3.7963,3.6959,0.10041
26.52,4.7179,4.5397,0.17814
26.55,5.5321,5.2369,0.29515
26.58,6.1371,5.745,0.39212
26.61,6.4401,5.9645,0.47555
26.64,6.3739,5.8401,0.53379
26.67,5.9113,5.3733,0.53805
26.7,5.0728,4.579,0.49384
26.73,3.9266,3.5276,0.39907
26.76,2.5806,2.3037,0.27694
26.79,1.1666,1.0248,0.1418
26.82,-0.17972,-0.20408,0.024366
26.85,-1.3391,-1.2827,-0.056382
26.88,-2.2264,-2.1354,-0.090985
26.91,-2.8006,-2.7217,-0.078922
26.94,-3.0671,-3.0524,-0.014709
26.97,-3.0696,-3.1451,0.075585
27,-2.8764,-3.046,0.16953
27.03,-2.5627,-2.8131,0.25037
27.06,-2.1931,-2.489,0.29586
27.09,-1.8095,-2.1185,0.30898
27.12,-1.4261,-1.7159,0.28983
27.15,-1.0328,-1.2786,0.24578
27.18,-0.60563,-0.79073,0.1851
27.21,-0.12114,-0.28916,0.16803
27.24,0.42936,0.24648,0.18288
27.27,1.0295,0.79931,0.23017
27.3,1.6346,1.3278,0.30681
27.33,2.1772,1.7748,0.40242
27.36,2.5788,2.0852,0.49364
27.39,2.7671,2.2128,0.55429
27.42,2.6928,2.1311,0.56178
27.45,2.3434,1.8316,0.51174
27.48,1.7488,1.3325,0.41637
27.51,0.97982,0.68872,0.29109
27.54,0.13649,-0.021027,0.15752
27.57,-0.66827,-0.71674,0.04847
27.6,-1.3283,-1.3006,-0.02768
27.63,-1.7621,-1.6947,-0.067401
27.66,-1.9261,-1.8682,-0.057812
27.69,-1.8196,-1.8095,-0.010157
27.72,-1.4836,-1.5589,0.075245
27.75,-0.99045,-1.1559,0.16547
27.78,-0.43027,-0.67714,0.24687
27.81,0.10514,-0.20033,0.30546
27.84,0.53714,0.19135,0.34579
27.87,0.81151,0.46034,0.35116
27.9,0.90457,0.56054,0.34403
27.93,0.82374,0.49848,0.32526
27.96,0.60295,0.3131,0.28985
27.99,0.29423,0.049122,0.2451
28.02,-0.042923,-0.24243,0.19951
28.05,-0.35252,-0.50197,0.14944
28.08,-0.59173,-0.72325,0.13152
28.11,-0.73763,-0.84928,0.11165
28.14,-0.79019,-0.90229,0.1121
28.17,-0.77094,-0.89682,0.12588
28.2,-0.71758,-0.87486,0.15728
28.23,-0.67544,-0.86532,0.18988
28.26,-0.68728,-0.9333,0.24602
28.29,-0.78342,-1.0451,0.26166
28.32,-0.9742,-1.2553,0.28114
28.35,-1.2466,-1.4992,0.25254
28.38,-1.566,-1.7788,0.21284
28.41,-1.8826,-2.0375,0.15488
28.44,-2.1422,-2.2507,0.10847
28.47,-2.2979,-2.345,0.047102
28.5,-2.3206,-2.3326,0.012044
28.53,-2.2056,-2.2246,0.01894
28.56,-1.9734,-2.0162,0.042834
28.59,-1.6636,-1.753,0.089452
28.62,-1.3244,-1.4516,0.12713
28.65,-0.99902,-1.149,0.14997
28.68,-0.71243,-0.85872,0.14628
28.71,-0.46333,-0.55805,0.094712
28.74,-0.22217,-0.23871,0.016532
28.77,0.062735,0.14266,-0.079926
28.8,0.45235,0.641,-0.18865
28.83,0.99999,1.2564,-0.25645
28.86,1.7344,2.0187,-0.28431
28.89,2.6467,2.9288,-0.28213
28.92,3.6855,3.8709,-0.18537
28.95,4.7605,4.834,-0.073486
28.98,5.7552,5.7393,0.015944
29.01,6.5465,6.388,0.15852
29.04,7.0258,6.7789,0.2469
29.07,7.1191,6.8423,0.27688
29.1,6.8003,6.527,0.27329
29.13,6.0957,5.8695,0.22624
29.16,5.0793,4.9509,0.12841
29.19,3.8596,3.8246,0.035001
29.22,2.561,2.604,-0.043034
29.25,1.304,1.4164,-0.11247
29.28,0.18712,0.33584,-0.14872
29.31,-0.72468,-0.58728,-0.13739
29.34,-1.4052,-1.2967,-0.1085
29.37,-1.8642,-1.812,-0.052165
29.4,-2.1385,-2.1541,0.015588
29.43,-2.2792,-2.3618,0.082602
29.46,-2.3385,-2.4836,0.1451
29.49,-2.3577,-2.5383,0.18058
29.52,-2.3596,-2.5799,0.2203
29.55,-2.3462,-2.5494,0.2032
29.58,-2.3019,-2.5077,0.20579
29.61,-2.2004,-2.3657,0.16531
29.64,-2.0148,-2.1621,0.14738
29.67,-1.7276,-1.8506,0.123
29.7,-1.3392,-1.4584,0.11917
29.73,-0.87176,-1.01,0.13823
29.76,-0.3687,-0.55025,0.18155
29.79,0.11101,-0.13242,0.24343
29.82,0.50278,0.18688,0.31591
29.85,0.74857,0.36479,0.38378
29.88,0.80853,0.37881,0.42971
29.91,0.66986,0.22415,0.44571
29.94,0.35055,-0.068995,0.41955
29.97,-0.10306,-0.46756,0.3645
30,-0.62459,-0.90975,0.28516
30.03,-1.1401,-1.3413,0.20113
30.06,-1.5825,-1.7212,0.13871
30.09,-1.9037,-2.0063,0.1026
30.12,-2.083,-2.1866,0.10367
30.15,-2.1284,-2.2791,0.15067
30.18,-2.0725,-2.2938,0.22133
30.21,-1.9613,-2.2635,0.30221
30.24,-1.8423,-2.2094,0.36709
30.27,-1.7522,-2.141,0.38885
30.3,-1.7085,-2.09,0.38149
30.33,-1.7079,-2.0487,0.34079
30.36,-1.73,-2.0064,0.27638
30.39,-1.7461,-1.9568,0.21068
30.42,-1.7307,-1.894,0.16337
30.45,-1.6705,-1.8252,0.15467
30.48,-1.5707,-1.7495,0.1788
30.51,-1.4538,-1.6844,0.23057
30.54,-1.3531,-1.6503,0.2972
30.57,-1.3025,-1.661,0.35844
30.6,-1.3244,-1.7239,0.39954
30.63,-1.421,-1.7961,0.37505
30.66,-1.5707,-1.894,0.3233
30.69,-1.7315,-1.9781,0.24658
30.72,-1.85,-2.0153,0.1653
30.75,-1.875,-1.973,0.097954
30.78,-1.7703,-1.8264,0.056131
30.81,-1.5244,-1.593,0.068647
30.84,-1.1535,-1.2738,0.12022
30.87,-0.69745,-0.89459,0.19714
30.9,-0.2087,-0.47948,0.27077
30.93,0.2613,-0.061605,0.32291
30.96,0.67575,0.34582,0.32993
30.99,1.0215,0.72954,0.29194
31.02,1.311,1.0886,0.22236
31.05,1.5768,1.4509,0.12587
31.08,1.8594,1.8157,0.043625
31.11,2.1926,2.1949,-0.0022386
31.14,2.5899,2.6158,-0.025829
31.17,3.0357,3.0234,0.012241
31.2,3.4845,3.3742,0.11038
31.23,3.8687,3.6541,0.21458
31.26,4.1118,3.8022,0.30957
31.29,4.1462,3.7666,0.37963
31.32,3.929,3.527,0.40203
31.35,3.4529,3.0675,0.3854
31.38,2.75,2.4268,0.32319
31.41,1.8863,1.6581,0.22826
31.44,0.94996,0.83103,0.11893
31.47,0.034836,0.00046236,0.034374
31.5,-0.77547,-0.75766,-0.017815
31.53,-1.4205,-1.3872,-0.033371
31.56,-1.8695,-1.8509,-0.018564
31.59,-2.1205,-2.126,0.0054737
31.62,-2.1937,-2.2325,0.03875
31.65,-2.121,-2.1815,0.060492
31.68,-1.9341,-2.0069,0.072755
31.71,-1.6569,-1.6971,0.040216
31.74,-1.3009,-1.2942,-0.0066386
31.77,-0.86755,-0.80434,-0.063209
31.8,-0.35494,-0.24794,-0.107
31.83,0.23319,0.35812,-0.12493
31.86,0.87845,0.99916,-0.12072
31.89,1.5424,1.6182,-0.075811
31.92,2.1666,2.173,-0.0063335
31.95,2.6789,2.5905,0.088371
31.98,3.0048,2.8285,0.17625
32.01,3.0821,2.8347,0.24742
32.04,2.8753,2.5965,0.27884
32.07,2.3857,2.1201,0.26556
32.1,1.6553,1.4515,0.20375
32.13,0.76341,0.64798,0.11543
32.16,-0.1848,-0.19581,0.011006
32.19,-1.0751,-0.9858,-0.0893
32.22,-1.8026,-1.6336,-0.16902
32.25,-2.2888,-2.091,-0.19776
32.28,-2.4926,-2.3114,-0.18126
32.31,-2.4152,-2.2962,-0.11901
32.34,-2.0953,-2.0508,-0.0445
32.37,-1.5988,-1.6416,0.042806
32.4,-1.0038,-1.1386,0.13477
32.43,-0.38625,-0.5649,0.17865
32.46,0.19289,-0.0026851,0.19557
32.49,0.69349,0.51346,0.18004
32.52,1.0967,0.95846,0.13825
32.55,1.3996,1.2852,0.11442
32.58,1.607,1.5146,0.092382
32.61,1.7226,1.6251,0.097537
32.64,1.7441,1.604,0.14009
32.67,1.6616,1.467,0.19461
32.7,1.4616,1.2011,0.26056
32.73,1.1346,0.81909,0.31547
32.76,0.68275,0.36114,0.32161
32.79,0.12677,-0.18069,0.30747
32.82,-0.49292,-0.74617,0.25325
32.85,-1.1199,-1.2824,0.16244
32.88,-1.6908,-1.7838,0.092974
32.91,-2.1467,-2.1771,0.030494
32.94,-2.4446,-2.4547,0.010045
32.97,-2.5654,-2.5998,0.034336
33,-2.5153,-2.6039,0.088637
33.03,-2.3216,-2.4744,0.15282
33.06,-2.023,-2.2446,0.22158
33.09,-1.6581,-1.9032,0.24514
33.12,-1.2545,-1.4942,0.23975
33.15,-0.82348,-0.99579,0.1723
33.18,-0.36046,-0.45247,0.092015
33.21,0.14841,0.15365,-0.00524
33.24,0.71505,0.77793,-0.062877
33.27,1.3379,1.4253,-0.087401
33.3,1.9936,2.0475,-0.053845
33.33,2.6346,2.6092,0.025469
33.36,3.1947,3.0608,0.13395
33.39,3.6006,3.3532,0.2474
33.42,3.7874,3.4585,0.3289
33.45,3.7134,3.3609,0.35252
33.48,3.3706,3.0371,0.33351
33.51,2.7877,2.5216,0.26608
33.54,2.0244,1.8472,0.17714
33.57,1.1597,1.0676,0.092124
33.6,0.27657,0.23972,0.036847
33.63,-0.55349,-0.57906,0.025567
33.66,-1.2806,-1.3432,0.062669
33.69,-1.8803,-2.0278,0.14753
33.72,-2.3507,-2.5867,0.23599
33.75,-2.7041,-3.0116,0.30751
33.78,-2.9563,-3.3045,0.34821
33.81,-3.1185,-3.4671,0.34861
33.84,-3.1923,-3.5047,0.31239
33.87,-3.1709,-3.4246,0.25376
33.9,-3.0447,-3.2461,0.2014
33.93,-2.8093,-2.9897,0.18042
33.96,-2.4728,-2.6638,0.19103
33.99,-2.0586,-2.3108,0.25218
34.02,-1.6042,-1.9324,0.32821
34.05,-1.154,-1.5201,0.36613
34.08,-0.74868,-1.1517,0.403
34.11,-0.41578,-0.81096,0.39518
34.14,-0.16209,-0.50684,0.34475
34.17,0.027626,-0.22729,0.25491
34.2,0.18594,0.030941,0.155
34.23,0.35305,0.31544,0.037605
34.26,0.56465,0.58629,-0.021647
34.29,0.84105,0.87637,-0.035321
34.32,1.1804,1.1871,-0.0067112
34.35,1.5582,1.5053,0.052983
34.38,1.9326,1.8049,0.12771
34.41,2.2543,2.0651,0.1892
34.44,2.4781,2.2657,0.21241
34.47,2.5725,2.3557,0.21679
34.5,2.5252,2.3401,0.18517
34.53,2.3434,2.2091,0.13434
34.56,2.0492,1.9482,0.10104
34.59,1.6721,1.5965,0.075578
34.62,1.2413,1.1681,0.073245
34.65,0.78005,0.66781,0.11224
34.68,0.30328,0.13223,0.17104
34.71,-0.18075,-0.4018,0.22105
34.74,-0.66643,-0.9348,0.26837
34.77,-1.1462,-1.4167,0.2705
34.8,-1.607,-1.8565,0.24956
34.83,-2.0299,-2.2367,0.20683
34.86,-2.3923,-2.5609,0.16864
34.89,-2.6719,-2.7924,0.12042
34.92,-2.8519,-2.9631,0.11121
34.95,-2.9237,-3.032,0.1083
34.98,-2.8879,-3.0177,0.12979
35.01,-2.7517,-2.9157,0.16393
35.04,-2.5251,-2.7005,0.17542
35.07,-2.216,-2.3847,0.16868
35.1,-1.828,-1.9583,0.13024
35.13,-1.3607,-1.4367,0.075977
35.16,-0.81376,-0.83202,0.018256
35.19,-0.19309,-0.17003,-0.023064
35.22,0.48218,0.53166,-0.049475
35.25,1.1754,1.1907,-0.015321
35.28,1.832,1.7991,0.032908
35.31,2.3854,2.2541,0.1313
35.34,2.7663,2.5501,0.21629
35.37,2.9168,2.6307,0.28602
35.4,2.8019,2.4867,0.31521
35.43,2.4197,2.1259,0.29374
35.46,1.8038,1.5731,0.23071
35.49,1.0198,0.87576,0.14407
35.52,0.15456,0.10699,0.047566
35.55,-0.69776,-0.66435,-0.033411
35.58,-1.4506,-1.3686,-0.08198
35.61,-2.0374,-1.9477,-0.089641
35.64,-2.4185,-2.3535,-0.064965
35.67,-2.5826,-2.5609,-0.02168
35.7,-2.5423,-2.5663,0.024009
35.73,-2.3262,-2.3847,0.058461
35.76,-1.9708,-2.0373,0.066507
35.79,-1.5131,-1.5732,0.060087
35.82,-0.98639,-1.0272,0.040846
35.85,-0.41995,-0.42497,0.0050267
35.88,0.15968,0.16116,-0.0014834
35.91,0.72603,0.71854,0.0074904
35.94,1.2513,1.2196,0.031636
35.97,1.7067,1.6364,0.070318
36,2.0656,1.9628,0.10287
36.03,2.308,2.1838,0.12417
36.06,2.4248,2.2953,0.12956
36.09,2.4214,2.3168,0.10458
36.12,2.3171,2.2641,0.053052
36.15,2.1428,2.1375,0.0052832
36.18,1.9346,1.9786,-0.043982
36.21,1.7268,1.7956,-0.068775
36.24,1.5458,1.6131,-0.067332
36.27,1.4053,1.4434,-0.038082
36.3,1.3058,1.3061,-0.00024938
36.33,1.2366,1.1775,0.059141
36.36,1.1807,1.0864,0.094335
36.39,1.1206,0.99026,0.13031
36.42,1.0428,0.90896,0.13388
36.45,0.94142,0.81527,0.12615
36.48,0.81764,0.71392,0.10372
36.51,0.67815,0.59004,0.088111
36.54,0.53147,0.45219,0.079281
36.57,0.38437,0.29355,0.090825
36.6,0.23945,0.12696,0.11249
36.63,0.094517,-0.047557,0.14207
36.66,-0.056128,-0.2309,0.17477
36.69,-0.219,-0.41469,0.19569
36.72,-0.39834,-0.60555,0.20721
36.75,-0.59359,-0.79372,0.20013
36.78,-0.79816,-0.98132,0.18316
36.81,-0.99967,-1.1511,0.15144
36.84,-1.1815,-1.3106,0.12905
36.87,-1.3251,-1.4337,0.10855
36.9,-1.4122,-1.5071,0.094926
36.93,-1.4265,-1.5123,0.085801
36.96,-1.3551,-1.4325,0.077421
36.99,-1.1892,-1.2589,0.069761
37.02,-0.92492,-0.98182,0.056904
37.05,-0.56458,-0.60534,0.04076
37.08,-0.1183,-0.1383,0.019999
37.11,0.39412,0.37878,0.015342
37.14,0.94191,0.91999,0.021921
37.17,1.4833,1.4346,0.048781
37.2,1.9679,1.8776,0.0903
37.23,2.3412,2.197,0.14419
37.26,2.5513,2.3405,0.21079
37.29,2.5573,2.2974,0.25996
37.32,2.3369,2.0456,0.29128
37.35,1.8922,1.5951,0.29715
37.38,1.2524,0.97811,0.27431
37.41,0.47199,0.2397,0.23228
37.44,-0.37487,-0.562,0.18713
37.47,-1.2034,-1.3379,0.1345
37.5,-1.9293,-2.0128,0.08353
37.53,-2.4793,-2.531,0.051774
37.56,-2.8007,-2.8377,0.03698
37.59,-2.8675,-2.9033,0.035795
37.62,-2.6826,-2.7384,0.055822
37.65,-2.2765,-2.3557,0.079191
37.68,-1.7028,-1.8088,0.10595
37.71,-1.0312,-1.1784,0.14721
37.74,-0.33882,-0.52355,0.18474
37.77,0.29777,0.075951,0.22182
37.8,0.81117,0.55989,0.25129
37.83,1.1498,0.87151,0.27825
37.86,1.2828,0.98365,0.2991
37.89,1.2029,0.89509,0.30783
37.92,0.92676,0.63054,0.29622
37.95,0.49182,0.21677,0.27505
37.98,-0.048376,-0.29134,0.24297
38.01,-0.63162,-0.84621,0.2146
38.04,-1.1953,-1.3766,0.18129
38.07,-1.6848,-1.8555,0.1707
38.1,-2.0604,-2.2277,0.16736
38.13,-2.3014,-2.4793,0.17792
38.16,-2.4076,-2.624,0.21639
38.19,-2.3969,-2.6616,0.26473
38.22,-2.2997,-2.6118,0.31201
38.25,-2.1528,-2.508,0.35523
38.28,-1.9913,-2.3746,0.3833
38.31,-1.8436,-2.2287,0.38508
38.34,-1.7268,-2.1139,0.38708
38.37,-1.6464,-2.0056,0.35917
38.4,-1.5974,-1.9324,0.33499
38.43,-1.5679,-1.8693,0.30136
38.46,-1.5431,-1.8111,0.26793
38.49,-1.5088,-1.7519,0.24314
38.52,-1.4536,-1.6805,0.22697
38.55,-1.3694,-1.5746,0.20524
38.58,-1.2508,-1.4466,0.19574
38.61,-1.0932,-1.2461,0.15289
38.64,-0.89108,-1.0029,0.11186
38.67,-0.63734,-0.69472,0.057386
38.7,-0.32372,-0.32391,0.00019329
38.73,0.057328,0.11789,-0.060562
38.76,0.5099,0.62383,-0.11393
38.79,1.0316,1.1993,-0.16773
38.82,1.6111,1.8005,-0.18936
38.85,2.2272,2.4443,-0.21708
38.88,2.8491,3.0654,-0.21628
38.91,3.4391,3.663,-0.22393
38.94,3.9558,4.1665,-0.21072
38.97,4.3589,4.5715,-0.21262
39,4.6134,4.804,-0.19061
39.03,4.6938,4.8792,-0.18546
39.06,4.5869,4.7664,-0.17942
39.09,4.2936,4.4554,-0.16179
39.12,3.829,3.972,-0.14303
39.15,3.2213,3.3621,-0.14079
39.18,2.51,2.6232,-0.1132
39.21,1.7426,1.8446,-0.10197
39.24,0.97032,1.0781,-0.1078
39.27,0.24363,0.32958,-0.085951
39.3,-0.39233,-0.31956,-0.072769
39.33,-0.90241,-0.83966,-0.062748
39.36,-1.265,-1.2312,-0.033806
39.39,-1.4743,-1.468,-0.0062506
39.42,-1.5405,-1.569,0.02846
39.45,-1.4881,-1.574,0.085903
39.48,-1.3521,-1.4813,0.12924
39.51,-1.1725,-1.3488,0.17637
39.54,-0.9885,-1.2083,0.21984
39.57,-0.8328,-1.0837,0.25089
39.6,-0.72692,-0.98334,0.25643
39.63,-0.67894,-0.94125,0.26232
39.66,-0.68352,-0.93754,0.25402
39.69,-0.72436,-0.95047,0.22611
39.72,-0.77849,-0.99373,0.21524
39.75,-0.82161,-1.0119,0.19027
39.78,-0.83332,-1.0131,0.17979
39.81,-0.80132,-0.9811,0.17978
39.84,-0.72377,-0.9126,0.18883
39.87,-0.60948,-0.80812,0.19863
39.9,-0.47597,-0.69808,0.22212
39.93,-0.34591,-0.58375,0.23784
39.96,-0.2428,-0.49665,0.25385
39.99,-0.18665,-0.4517,0.26504
40.02,-0.19064,-0.46152,0.27089
40.05,-0.25917,-0.52598,0.2668
40.08,-0.38776,-0.65231,0.26455
40.11,-0.56432,-0.82254,0.25822
40.14,-0.7717,-1.0272,0.25552
40.17,-0.99049,-1.2375,0.24702
40.2,-1.2017,-1.4394,0.23766
40.23,-1.3885,-1.6176,0.22908
40.26,-1.537,-1.7588,0.22181
40.29,-1.6359,-1.8496,0.21363
40.32,-1.6754,-1.8719,0.19649
40.35,-1.6459,-1.8101,0.16424
40.38,-1.5377,-1.6703,0.13257
40.41,-1.341,-1.4261,0.085165
40.44,-1.0472,-1.0902,0.042998
40.47,-0.65204,-0.64872,-0.0033162
40.5,-0.15812,-0.11211,-0.046015
40.53,0.42182,0.49281,-0.070996
40.56,1.0631,1.142,-0.078853
40.59,1.7289,1.8133,-0.084393
40.62,2.3725,2.4413,-0.068802
40.65,2.941,2.9916,-0.050615
40.68,3.382,3.4143,-0.032385
40.71,3.6497,3.6444,0.0053814
40.74,3.7122,3.681,0.031218
40.77,3.5559,3.5139,0.041998
40.8,3.1886,3.1409,0.047788
40.83,2.6398,2.6035,0.036302
40.86,1.957,1.9319,0.025105
40.89,1.2009,1.1701,0.030773
40.92,0.43787,0.41828,0.019588
40.95,-0.26773,-0.27677,0.0090325
40.98,-0.86071,-0.86369,0.0029745
41.01,-1.3009,-1.3018,0.00091348
41.04,-1.5666,-1.5785,0.011915
41.07,-1.6558,-1.6877,0.031888
41.1,-1.585,-1.6319,0.046918
41.13,-1.3851,-1.4551,0.069974
41.16,-1.0969,-1.1936,0.096728
41.19,-0.76494,-0.88435,0.11941
41.22,-0.43165,-0.57599,0.14434
41.25,-0.13216,-0.28013,0.14797
41.28,0.10948,-0.038889,0.14836
41.31,0.28224,0.14416,0.13808
41.34,0.38812,0.2773,0.11082
41.37,0.44015,0.36059,0.079562
41.4,0.45884,0.41263,0.046214
41.43,0.46772,0.46503,0.0026907
41.46,0.48862,0.50681,-0.018187
41.49,0.53762,0.5714,-0.033785
41.52,0.62215,0.66498,-0.042834
41.55,0.73991,0.77984,-0.039931
41.58,0.87946,0.91256,-0.033109
41.61,1.0224,1.036,-0.013615
41.64,1.1467,1.1305,0.016215
41.67,1.2301,1.1871,0.043033
41.7,1.2532,1.187,0.066245
41.73,1.2022,1.1178,0.084416
41.76,1.0695,0.97212,0.097402
41.79,0.85433,0.73339,0.12094
41.82,0.56161,0.41108,0.15053
41.85,0.20113,0.022128,0.179
41.88,-0.21357,-0.42126,0.20769
41.91,-0.66589,-0.90055,0.23467
41.94,-1.1364,-1.3997,0.26322
41.97,-1.6032,-1.8807,0.27755
42,-2.0415,-2.3406,0.29914
42.03,-2.4251,-2.7056,0.28055
42.06,-2.7273,-3.01,0.28265
42.09,-2.9238,-3.168,0.24422
42.12,-2.995,-3.2407,0.24565
42.15,-2.9298,-3.1494,0.21959
42.18,-2.7281,-2.9372,0.20909
42.21,-2.4021,-2.6088,0.20665
42.24,-1.977,-2.1771,0.20008
42.27,-1.4888,-1.6999,0.21103
42.3,-0.98148,-1.2126,0.23113
42.33,-0.50184,-0.74316,0.24133
42.36,-0.094757,-0.33993,0.24517
42.39,0.20219,-0.057269,0.25945
42.42,0.36307,0.10953,0.25354
42.45,0.37668,0.12617,0.2505
42.48,0.24781,-0.0049729,0.25278
42.51,-0.0032199,-0.24235,0.23913
42.54,-0.34292,-0.56255,0.21963
42.57,-0.72847,-0.92906,0.2006
42.6,-1.1126,-1.291,0.17839
42.63,-1.449,-1.6029,0.15383
42.66,-1.6978,-1.8347,0.13683
42.69,-1.8299,-1.9441,0.11421
42.72,-1.8302,-1.9263,0.096121
42.75,-1.6987,-1.7845,0.085786
42.78,-1.4501,-1.5318,0.081708
42.81,-1.1107,-1.1888,0.078081
42.84,-0.7141,-0.79206,0.077967
42.87,-0.29603,-0.36295,0.066922
42.9,0.11102,0.05068,0.060342
42.93,0.48205,0.44514,0.036915
42.96,0.80226,0.80785,-0.0055924
42.99,1.0676,1.1021,-0.034517
43.02,1.2833,1.372,-0.088747
43.05,1.4606,1.5918,-0.13119
43.08,1.6128,1.7741,-0.16135
43.11,1.751,1.9329,-0.18192
43.14,1.8811,2.0903,-0.2092
43.17,2.0021,2.1875,-0.18539
43.2,2.1062,2.3017,-0.19549
43.23,2.1805,2.3429,-0.16239
43.26,2.2102,2.3475,-0.13728
43.29,2.1816,2.2916,-0.10994
43.32,2.0854,2.1739,-0.088532
43.35,1.9187,1.9859,-0.067255
43.38,1.6859,1.7356,-0.049643
43.41,1.3989,1.4305,-0.031592
43.44,1.0752,1.0778,-0.0026052
43.47,0.73682,0.73079,0.0060313
43.5,0.40739,0.3803,0.027089
43.53,0.11059,0.072332,0.038255
43.56,-0.13206,-0.17525,0.043184
43.59,-0.30283,-0.35324,0.05041
43.62,-0.38933,-0.43845,0.04912
43.65,-0.38575,-0.42978,0.044027
43.68,-0.29391,-0.33679,0.042875
43.71,-0.12375,-0.16103,0.037286
43.74,0.10684,0.061454,0.045385
43.77,0.37298,0.32014,0.052841
43.8,0.64481,0.57525,0.069564
43.83,0.89031,0.80368,0.086636
43.86,1.0787,0.97438,0.10434
43.89,1.1841,1.0632,0.12085
43.92,1.1884,1.0562,0.13219
43.95,1.084,0.94427,0.13977
43.98,0.87476,0.73278,0.14198
44.01,0.57557,0.43619,0.13939
44.04,0.21128,0.072944,0.13834
44.07,-0.186,-0.32388,0.13788
44.1,-0.58001,-0.70971,0.1297
44.13,-0.93375,-1.0578,0.12408
44.16,-1.213,-1.3289,0.11593
44.19,-1.3895,-1.4984,0.10891
44.22,-1.4438,-1.547,0.10314
44.25,-1.3677,-1.4607,0.093058
44.28,-1.1651,-1.2589,0.093729
44.31,-0.85321,-0.931,0.077796
44.34,-0.46085,-0.54116,0.080311
44.37,-0.026701,-0.11608,0.089383
44.4,0.4047,0.30056,0.10414
44.43,0.78782,0.66369,0.12413
44.46,1.0816,0.93598,0.14561
44.49,1.2548,1.0947,0.16014
44.52,1.2903,1.1201,0.17022
44.55,1.1875,1.0142,0.17334
44.58,0.9622,0.80014,0.16205
44.61,0.6442,0.49804,0.14616
44.64,0.27258,0.14088,0.1317
44.67,-0.11035,-0.23053,0.12018
44.7,-0.46533,-0.57599,0.11067
44.73,-0.76159,-0.87895,0.11736
44.76,-0.98048,-1.107,0.12653
44.79,-1.1168,-1.2595,0.14273
44.82,-1.1777,-1.3506,0.17287
44.85,-1.1796,-1.3754,0.19581
44.88,-1.1442,-1.353,0.20882
44.91,-1.0937,-1.3147,0.22094
44.94,-1.0475,-1.2706,0.22308
44.97,-1.0189,-1.2319,0.21302
45,-1.0145,-1.221,0.20652
45.03,-1.0338,-1.2244,0.19057
45.06,-1.0706,-1.2461,0.17558
45.09,-1.1142,-1.2735,0.15932
45.12,-1.1514,-1.2986,0.14711
45.15,-1.1677,-1.2879,0.12017
45.18,-1.1485,-1.2497,0.10121
45.21,-1.0808,-1.1522,0.071387
45.24,-0.95392,-0.99979,0.04587
45.27,-0.76162,-0.77549,0.013877
45.3,-0.50327,-0.48745,-0.015821
45.33,-0.18555,-0.14157,-0.043978
45.36,0.17675,0.24004,-0.063293
45.39,0.56083,0.63216,-0.071334
45.42,0.93737,1.0043,-0.066913
45.45,1.2735,1.3297,-0.05626
45.48,1.5369,1.5826,-0.045701
45.51,1.7007,1.7255,-0.024843
45.54,1.7479,1.7695,-0.021589
45.57,1.675,1.691,-0.015981
45.6,1.4935,1.5067,-0.013203
45.63,1.2291,1.2594,-0.030339
45.66,0.91834,0.95788,-0.039542
45.69,0.60347,0.66828,-0.064808
45.72,0.326,0.40058,-0.07458
45.75,0.12028,0.20605,-0.08577
45.78,0.0081498,0.091417,-0.083267
45.81,-0.0042047,0.07028,-0.074484
45.84,0.073171,0.12476,-0.051593
45.87,0.21625,0.24413,-0.027887
45.9,0.39156,0.39206,-0.00050261
45.93,0.56219,0.53447,0.027724
45.96,0.69412,0.64833,0.045788
45.99,0.76168,0.70688,0.054798
46.02,0.75122,0.68774,0.063479
46.05,0.66243,0.59491,0.067523
46.08,0.50705,0.44834,0.058709
46.11,0.30559,0.24803,0.05756
46.14,0.082626,0.0217,0.060926
46.17,-0.13821,-0.20554,0.067338
46.2,-0.33861,-0.42591,0.087302
46.23,-0.50852,-0.62361,0.11509
46.26,-0.64712,-0.79304,0.14592
46.29,-0.76187,-0.95524,0.19337
46.32,-0.86596,-1.0943,0.2283
46.35,-0.97476,-1.2397,0.26497
46.38,-1.1021,-1.4035,0.30145
46.41,-1.2568,-1.5769,0.32007
46.44,-1.4411,-1.7748,0.33374
46.47,-1.6487,-1.9932,0.34444
46.5,-1.8662,-2.2154,0.34919
46.53,-2.0738,-2.4062,0.33238
46.56,-2.2476,-2.5837,0.33614
46.59,-2.3622,-2.6694,0.30718
46.62,-2.3933,-2.6801,0.28682
46.65,-2.3202,-2.5627,0.24252
46.68,-2.1283,-2.3251,0.19675
46.71,-1.8115,-1.9532,0.14174
46.74,-1.3736,-1.4621,0.088506
46.77,-0.82995,-0.85946,0.02951
46.8,-0.20758,-0.19062,-0.016959
46.83,0.4559,0.51498,-0.059079
46.86,1.1149,1.1878,-0.072898
46.89,1.7197,1.8152,-0.095503
46.92,2.2225,2.3053,-0.08284
46.95,2.5823,2.6724,-0.090139
46.98,2.7714,2.8456,-0.074247
47.01,2.779,2.8552,-0.076225
47.04,2.6132,2.6931,-0.079866
47.07,2.3002,2.3841,-0.083844
47.1,1.8804,1.9745,-0.094142
47.13,1.4025,1.5085,-0.10591
47.16,0.91667,1.016,-0.099304
47.19,0.4671,0.55286,-0.085763
47.22,0.086831,0.1405,-0.053673
47.25,-0.20557,-0.19012,-0.015456
47.28,-0.40642,-0.43469,0.028273
47.31,-0.52454,-0.59639,0.071843
47.34,-0.57713,-0.68845,0.11131
47.37,-0.58463,-0.72364,0.13901
47.4,-0.56605,-0.72127,0.15522
47.43,-0.5355,-0.69057,0.15508
47.46,-0.50072,-0.64578,0.14507
47.49,-0.46345,-0.60015,0.1367
47.52,-0.42137,-0.53639,0.11502
47.55,-0.37074,-0.47675,0.106
47.58,-0.30908,-0.41369,0.10461
47.61,-0.23693,-0.34039,0.10346
47.64,-0.15858,-0.26727,0.10869
47.67,-0.08145,-0.19967,0.11822
47.7,-0.014614,-0.13842,0.12381
47.73,0.033096,-0.08796,0.12106
47.76,0.054892,-0.062587,0.11748
47.79,0.04731,-0.064688,0.112
47.82,0.010768,-0.09579,0.10656
47.85,-0.050532,-0.15084,0.10031
47.88,-0.12917,-0.22809,0.098923
47.91,-0.21522,-0.31761,0.10239
47.94,-0.29698,-0.39009,0.09311
47.97,-0.36153,-0.44585,0.084316
48,-0.39532,-0.46692,0.071606
48.03,-0.38485,-0.43446,0.049611
48.06,-0.31784,-0.34486,0.027022
48.09,-0.18471,-0.16744,-0.017264
48.12,0.019415,0.070988,-0.051574
48.15,0.29273,0.38752,-0.094794
48.18,0.62515,0.75792,-0.13277
48.21,0.99765,1.1526,-0.1549
48.24,1.3829,1.552,-0.16904
48.27,1.7476,1.9345,-0.18695
48.3,2.0558,2.2248,-0.16898
48.33,2.2739,2.4237,-0.14981
48.36,2.3749,2.5146,-0.13972
48.39,2.3427,2.462,-0.11931
48.42,2.1751,2.2866,-0.11147
48.45,1.8839,1.9781,-0.094182
48.48,1.4941,1.5655,-0.071403
48.51,1.0402,1.091,-0.05076
48.54,0.56192,0.59963,-0.037712
48.57,0.098498,0.11728,-0.018779
48.6,-0.31574,-0.31799,0.0022487
48.63,-0.65544,-0.69242,0.03698
48.66,-0.90633,-0.98651,0.080175
48.69,-1.0656,-1.1741,0.10855
48.72,-1.1404,-1.2819,0.14147
48.75,-1.1454,-1.31,0.16466
48.78,-1.0991,-1.293,0.19392
48.81,-1.0205,-1.2275,0.20702
48.84,-0.92649,-1.1472,0.22067
48.87,-0.82951,-1.0362,0.20668
48.9,-0.73718,-0.93667,0.19949
48.93,-0.65255,-0.8312,0.17865
48.96,-0.5754,-0.74665,0.17125
48.99,-0.50389,-0.6606,0.15671
49.02,-0.43625,-0.57771,0.14147
49.05,-0.37192,-0.51017,0.13825
49.08,-0.3122,-0.44384,0.13164
49.11,-0.25998,-0.38786,0.12788
49.14,-0.21901,-0.35659,0.13758
49.17,-0.19272,-0.32878,0.13605
49.2,-0.18316,-0.31178,0.12862
49.23,-0.19015,-0.31261,0.12246
49.26,-0.21107,-0.32478,0.11371
49.29,-0.24112,-0.34267,0.10156
49.32,-0.27417,-0.36752,0.093355
49.35,-0.30374,-0.38788,0.084141
49.38,-0.324,-0.40162,0.077622
49.41,-0.33044,-0.40085,0.070413
49.44,-0.32015,-0.39,0.069852
49.47,-0.29171,-0.35953,0.067821
49.5,-0.24494,-0.30963,0.064694
49.53,-0.18056,-0.23599,0.05543
49.56,-0.10027,-0.14772,0.047458
49.59,-0.00701,-0.040537,0.033527
49.62,0.094316,0.072105,0.022211
49.65,0.19622,0.17156,0.02466
49.68,0.28823,0.26267,0.025561
49.71,0.35724,0.32052,0.036725
49.74,0.38877,0.32171,0.067058
49.77,0.36906,0.27416,0.094898
49.8,0.28787,0.15928,0.12858
49.83,0.1413,-0.018365,0.15967
49.86,-0.066006,-0.24427,0.17827
49.89,-0.32,-0.51145,0.19145
49.92,-0.598,-0.79418,0.19618
49.95,-0.87133,-1.0606,0.18924
49.98,-1.1093,-1.2905,0.18111
50.01,-1.2842,-1.4478,0.16354
50.04,-1.3754,-1.5376,0.16225
50.07,-1.373,-1.5259,0.15288
50.1,-1.2793,-1.4291,0.14974
50.13,-1.1079,-1.2585,0.15061
50.16,-0.88105,-1.0275,0.14649
50.19,-0.62539,-0.76524,0.13985
50.22,-0.36747,-0.49135,0.12388
50.25,-0.12962,-0.22868,0.099058
50.28,0.07282,0.0069647,0.065856
50.31,0.23244,0.19821,0.034227
50.34,0.34892,0.34886,6.7014e-05
50.37,0.42686,0.45147,-0.024613
50.4,0.47283,0.51191,-0.039077
50.43,0.49267,0.53455,-0.041877
50.46,0.48957,0.52021,-0.030642
50.49,0.46335,0.4744,-0.011055
50.52,0.41112,0.39929,0.011824
50.55,0.32889,0.28947,0.039422
50.58,0.21381,0.15556,0.058251
50.61,0.066208,-0.015053,0.081261
50.64,-0.10881,-0.20369,0.094885
50.67,-0.30078,-0.40732,0.10654
50.7,-0.49431,-0.6061,0.11179
50.73,-0.67048,-0.78674,0.11626
50.76,-0.80888,-0.92711,0.11823
50.79,-0.89004,-1.0012,0.1112
50.82,-0.89788,-0.99322,0.095343
50.85,-0.82187,-0.9004,0.078537
50.88,-0.65877,-0.71342,0.054648
50.91,-0.4137,-0.43354,0.019845
50.94,-0.10037,-0.08444,-0.01593
50.97,0.25951,0.30431,-0.044803
51,0.63787,0.71062,-0.072749
51.03,1.0029,1.0948,-0.091889
51.06,1.3224,1.429,-0.10665
51.09,1.5676,1.6828,-0.11512
51.12,1.7175,1.8531,-0.13561
51.15,1.7613,1.8887,-0.12737
51.18,1.7012,1.8252,-0.124
51.21,1.552,1.6856,-0.13354
51.24,1.3398,1.484,-0.14421
51.27,1.0979,1.2548,-0.15682
51.3,0.86249,1.042,-0.17951
51.33,0.6664,0.8606,-0.19421
51.36,0.53458,0.71789,-0.18331
51.39,0.48011,0.6547,-0.1746
51.42,0.50252,0.65918,-0.15666
51.45,0.58838,0.72034,-0.13196
51.48,0.71405,0.82433,-0.11028
51.51,0.85005,0.93525,-0.085202
51.54,0.96609,1.0232,-0.057149
51.57,1.036,1.0699,-0.033863
51.6,1.0415,1.0563,-0.01483
51.63,0.97425,0.97652,-0.0022708
51.66,0.83623,0.82427,0.011958
51.69,0.63815,0.60552,0.032627
51.72,0.39671,0.34027,0.056437
51.75,0.1313,0.05199,0.079306
51.78,-0.13935,-0.25245,0.11311
51.81,-0.39973,-0.54324,0.14352
51.84,-0.63921,-0.82151,0.18231
51.87,-0.85245,-1.0721,0.21963
51.9,-1.0388,-1.2921,0.25333
51.93,-1.2007,-1.4812,0.28048
51.96,-1.3421,-1.6517,0.30961
51.99,-1.4664,-1.7891,0.32267
52.02,-1.5749,-1.9246,0.34971
52.05,-1.6656,-2.0156,0.35003
52.08,-1.7332,-2.0842,0.35095
52.11,-1.7698,-2.1038,0.33396
52.14,-1.7655,-2.0855,0.31999
52.17,-1.7107,-2.0038,0.29308
52.2,-1.5979,-1.8637,0.26585
52.23,-1.4234,-1.6466,0.22322
52.26,-1.1891,-1.3704,0.18136
52.29,-0.90309,-1.037,0.13389
52.32,-0.57963,-0.68072,0.10109
52.35,-0.23781,-0.2973,0.05949
52.38,0.10037,0.073438,0.026934
52.41,0.41257,0.42168,-0.0091078
52.44,0.67897,0.71043,-0.031461
52.47,0.88476,0.94428,-0.059523
52.5,1.0219,1.0987,-0.076774
52.53,1.0901,1.185,-0.094901
52.56,1.096,1.2125,-0.11652
52.59,1.0523,1.1823,-0.13002
52.62,0.97489,1.1121,-0.13724
52.65,0.88078,1.0213,-0.14048
52.68,0.78525,0.92448,-0.13923
52.71,0.70002,0.83626,-0.13624
52.74,0.6321,0.7604,-0.12829
52.77,0.58356,0.69377,-0.1102
52.8,0.55225,0.65167,-0.099417
52.83,0.53306,0.62053,-0.087471
52.86,0.51956,0.5888,-0.069244
52.89,0.50555,0.56314,-0.057588
52.92,0.48626,0.53754,-0.051285
52.95,0.45897,0.49629,-0.03732
52.98,0.4231,0.4503,-0.027203
53.01,0.37967,0.3977,-0.018023
53.04,0.33051,0.34164,-0.01113
53.07,0.27727,0.27154,0.0057325
53.1,0.22066,0.19902,0.021635
53.13,0.15997,0.12583,0.034132
53.16,0.093154,0.040946,0.052209
53.19,0.017393,-0.05807,0.075463
53.22,-0.069935,-0.15955,0.089611
53.25,-0.17,-0.28085,0.11085
53.28,-0.28135,-0.40848,0.12713
53.31,-0.39897,-0.53661,0.13764
53.34,-0.51405,-0.65264,0.13859
53.37,-0.61444,-0.75079,0.13635
53.4,-0.68593,-0.81037,0.12444
53.43,-0.71429,-0.82205,0.10776
53.46,-0.68772,-0.77035,0.082635
53.49,-0.5993,-0.65641,0.057112
53.52,-0.44906,-0.48249,0.03343
53.55,-0.24518,-0.25684,0.011658
53.58,-0.0039111,0.002828,-0.0067391
53.61,0.25176,0.26553,-0.013767
53.64,0.49471,0.51523,-0.020514
53.67,0.69715,0.7156,-0.018454
53.7,0.8344,0.83995,-0.00555
53.73,0.88846,0.88775,0.00071233
53.76,0.85065,0.83089,0.019767
53.79,0.7229,0.69447,0.028436
53.82,0.51755,0.47094,0.046607
53.85,0.25559,0.19311,0.06247
53.88,-0.036282,-0.12119,0.084913
53.91,-0.32924,-0.43324,0.104
53.94,-0.59609,-0.72202,0.12593
53.97,-0.81455,-0.95815,0.14361
54,-0.96951,-1.1364,0.16693
54.03,-1.0543,-1.2371,0.18282
54.06,-1.0704,-1.2639,0.19348
54.09,-1.0266,-1.2281,0.20151
54.12,-0.93708,-1.1414,0.20434
54.15,-0.81878,-1.0226,0.20384
54.18,-0.68944,-0.88767,0.19823
54.21,-0.56544,-0.75429,0.18885
54.24,-0.46024,-0.64511,0.18487
54.27,-0.38339,-0.5647,0.18131
54.3,-0.34019,-0.51713,0.17694
54.33,-0.33183,-0.51433,0.1825
54.36,-0.3559,-0.54559,0.18969
54.39,-0.40719,-0.5912,0.18401
54.42,-0.47858,-0.66903,0.19045
54.45,-0.56185,-0.75696,0.19511
54.48,-0.6484,-0.84884,0.20044
54.51,-0.72976,-0.93166,0.2019
54.54,-0.79789,-1.0134,0.21546
54.57,-0.84528,-1.0529,0.20757
54.6,-0.86512,-1.0574,0.19228
54.63,-0.85131,-1.0326,0.18127
54.66,-0.79886,-0.95987,0.16101
54.69,-0.70432,-0.83879,0.13447
54.72,-0.5665,-0.67369,0.10719
54.75,-0.3873,-0.45316,0.065858
54.78,-0.17237,-0.19249,0.020123
54.81,0.068465,0.085182,-0.016717
54.84,0.32139,0.3731,-0.051707
54.87,0.56948,0.65083,-0.081354
54.9,0.79425,0.89663,-0.10238
54.93,0.97782,1.1142,-0.13638
54.96,1.1053,1.25,-0.14467
54.99,1.167,1.3187,-0.15168
55.02,1.1603,1.3152,-0.15497
55.05,1.0897,1.25,-0.16026
55.08,0.96715,1.1284,-0.16122
55.11,0.80982,0.98062,-0.1708
55.14,0.6378,0.79896,-0.16116
55.17,0.47116,0.62328,-0.15212
55.2,0.32707,0.47371,-0.14663
55.23,0.21769,0.34966,-0.13197
55.26,0.14894,0.26959,-0.12066
55.29,0.12054,0.23212,-0.11158
55.32,0.12713,0.22087,-0.093733
55.35,0.16016,0.24017,-0.080013
55.38,0.21001,0.28741,-0.077403
55.41,0.26806,0.34305,-0.074989
55.44,0.32803,0.40806,-0.08003
55.47,0.38648,0.47852,-0.092038
55.5,0.44253,0.53875,-0.096221
55.53,0.49683,0.60186,-0.10503
55.56,0.55025,0.66474,-0.11449
55.59,0.60265,0.715,-0.11234
55.62,0.6521,0.76714,-0.11504
55.65,0.69474,0.8036,-0.10887
55.68,0.72533,0.82682,-0.10149
55.71,0.7384,0.8304,-0.091995
55.74,0.72958,0.81988,-0.0903
55.77,0.69687,0.77365,-0.076779
55.8,0.64151,0.71272,-0.071214
55.83,0.56817,0.63316,-0.064986
55.86,0.48449,0.54367,-0.059187
55.89,0.39986,0.45943,-0.059564
55.92,0.32398,0.37354,-0.049554
55.95,0.26511,0.30672,-0.041602
55.98,0.22866,0.26571,-0.037048
56.01,0.21618,0.24666,-0.030485
56.04,0.22504,0.24979,-0.024755
56.07,0.24876,0.26791,-0.019154
56.1,0.27796,0.28332,-0.0053602
56.13,0.3018,0.29784,0.0039525
56.16,0.30952,0.29052,0.019008
56.19,0.29213,0.26185,0.030274
56.22,0.24358,0.19318,0.050399
56.25,0.1617,0.086597,0.075103
56.28,0.048378,-0.048438,0.096816
56.31,-0.090698,-0.20727,0.11657
56.34,-0.2469,-0.3877,0.14079
56.37,-0.40986,-0.5762,0.16635
56.4,-0.5688,-0.7526,0.18379
56.43,-0.7139,-0.91739,0.20349
56.46,-0.83727,-1.064,0.2267
56.49,-0.93366,-1.1638,0.23015
56.52,-1.0006,-1.2431,0.24259
56.55,-1.0379,-1.2985,0.26053
56.58,-1.0476,-1.3036,0.25605
56.61,-1.0323,-1.2884,0.25613
56.64,-0.99516,-1.2531,0.25792
56.67,-0.93914,-1.1814,0.24225
56.7,-0.86674,-1.0988,0.23207
56.73,-0.78031,-0.99822,0.21791
56.76,-0.68255,-0.87516,0.19261
56.79,-0.57701,-0.74935,0.17235
56.82,-0.46852,-0.62699,0.15847
56.85,-0.3633,-0.50738,0.14408
56.88,-0.2685,-0.4045,0.136
56.91,-0.19139,-0.31906,0.12767
56.94,-0.1381,-0.25908,0.12098
56.97,-0.11235,-0.23193,0.11958
57,-0.11433,-0.22797,0.11364
57.03,-0.14018,-0.25106,0.11088
57.06,-0.1821,-0.28327,0.10117
57.09,-0.22931,-0.31866,0.089346
57.12,-0.26971,-0.3497,0.079996
57.15,-0.29184,-0.35759,0.065756
57.18,-0.28699,-0.34077,0.053778
57.21,-0.25085,-0.29457,0.043715
57.24,-0.18443,-0.21748,0.033052
57.27,-0.094012,-0.11996,0.025946
57.3,0.0098272,-0.0067702,0.016597
57.33,0.11406,0.10294,0.011126
57.36,0.20552,0.20463,0.00089627
57.39,0.27322,0.27655,-0.0033304
57.42,0.31034,0.32199,-0.011648
57.45,0.31545,0.33527,-0.019821
57.48,0.29273,0.32135,-0.028612
57.51,0.2513,0.28953,-0.038236
57.54,0.20356,0.25318,-0.049618
57.57,0.16314,0.22566,-0.062518
57.6,0.14256,0.22073,-0.078172
57.63,0.15117,0.23979,-0.08862
57.66,0.19367,0.29424,-0.10056
57.69,0.26934,0.38306,-0.11373
57.72,0.37216,0.50031,-0.12815
57.75,0.49179,0.62929,-0.1375
57.78,0.61503,0.77152,-0.1565
57.81,0.72771,0.8843,-0.15659
57.84,0.81658,0.97155,-0.15497
57.87,0.87092,1.0248,-0.15393
57.9,0.88369,1.0304,-0.14673
57.93,0.85212,0.99036,-0.13824
57.96,0.77762,0.90889,-0.13128
57.99,0.66517,0.77147,-0.1063
58.02,0.52239,0.5977,-0.07531
58.05,0.3584,0.40968,-0.051274
58.08,0.18271,0.20315,-0.020438
58.11,0.0043741,-0.006158,0.010532
58.14,-0.16859,-0.2122,0.043604
58.17,-0.32942,-0.41483,0.085416
58.2,-0.47256,-0.5861,0.11354
58.23,-0.59352,-0.72853,0.13501
58.26,-0.68866,-0.84276,0.1541
58.29,-0.75514,-0.92266,0.16752
58.32,-0.79103,-0.9684,0.17737
58.35,-0.79565,-0.98571,0.19006
58.38,-0.76995,-0.95085,0.1809
58.41,-0.71688,-0.88977,0.17288
58.44,-0.64154,-0.80818,0.16664
58.47,-0.55101,-0.70498,0.15397
58.5,-0.45376,-0.60116,0.1474
58.53,-0.35872,-0.50007,0.14135
58.56,-0.27412,-0.40411,0.12998
58.59,-0.20633,-0.32509,0.11875
58.62,-0.15889,-0.26981,0.11092
58.65,-0.13201,-0.23346,0.10145
58.68,-0.12265,-0.2137,0.091044
58.71,-0.12518,-0.2018,0.076624
58.74,-0.13246,-0.19902,0.066558
58.77,-0.13727,-0.19313,0.05586
58.8,-0.13363,-0.18345,0.049821
58.83,-0.1179,-0.16121,0.043311
58.86,-0.089361,-0.13423,0.044865
58.89,-0.050188,-0.090548,0.04036
58.92,-0.004931,-0.043886,0.038955
58.95,0.040438,0.00016415,0.040274
58.98,0.079638,0.03987,0.039768
59.01,0.10712,0.061178,0.045944
59.04,0.11886,0.071428,0.04743
59.07,0.11273,0.061931,0.050803
59.1,0.088578,0.035142,0.053436
59.13,0.047899,-0.013455,0.061354
59.16,-0.0065102,-0.078206,0.071695
59.19,-0.07095,-0.15471,0.083763
59.22,-0.14103,-0.2347,0.093665
59.25,-0.21173,-0.31457,0.10284
59.28,-0.27724,-0.37747,0.10023
59.31,-0.33092,-0.42691,0.095988
59.34,-0.36528,-0.44846,0.083178
59.37,-0.37233,-0.4457,0.073377
59.4,-0.34427,-0.3836,0.039331
59.43,-0.27461,-0.28004,0.0054348
59.46,-0.15938,-0.12024,-0.039145
59.49,0.0015299,0.079132,-0.077602
59.52,0.20345,0.32605,-0.1226
59.55,0.43649,0.60025,-0.16376
59.58,0.68586,0.89184,-0.20598
59.61,0.93307,1.174,-0.24097
59.64,1.1578,1.4187,-0.26095
59.67,1.3402,1.6281,-0.28793
59.7,1.4634,1.7471,-0.2837
59.73,1.5159,1.7963,-0.28041
59.76,1.4927,1.7751,-0.28243
59.79,1.3963,1.6575,-0.26122
59.82,1.2364,1.4589,-0.22249
59.85,1.0281,1.2189,-0.19077
59.88,0.79018,0.94968,-0.1595
59.91,0.54237,0.65603,-0.11366
59.94,0.30301,0.37454,-0.071528
59.97,0.086923,0.11942,-0.032502
60,-0.095991,-0.10347,0.0074777
60.03,-0.24119,-0.28652,0.045324
60.06,-0.34917,-0.42612,0.076952
60.09,-0.42432,-0.53215,0.10783
60.12,-0.47346,-0.60789,0.13444
60.15,-0.50416,-0.66175,0.15759
60.18,-0.52331,-0.68465,0.16134
60.21,-0.53608,-0.70576,0.16968
60.24,-0.54546,-0.71705,0.17159
60.27,-0.55226,-0.71869,0.16643
60.3,-0.55564,-0.72204,0.1664
60.33,-0.55379,-0.71205,0.15825
60.36,-0.5446,-0.69338,0.14878
60.39,-0.52626,-0.66621,0.13995
60.42,-0.49752,-0.62413,0.12661
60.45,-0.45773,-0.5757,0.11797
60.48,-0.40667,-0.5064,0.099731
60.51,-0.3443,-0.42205,0.077754
60.54,-0.27059,-0.32926,0.058672
60.57,-0.18559,-0.21816,0.032577
60.6,-0.089608,-0.097436,0.0078276
60.63,0.016287,0.037059,-0.020773
60.66,0.12982,0.17508,-0.045257
60.69,0.24708,0.32181,-0.07473
60.72,0.36236,0.44608,-0.08372
60.75,0.4684,0.5682,-0.099803
60.78,0.55694,0.66575,-0.10882
60.81,0.61971,0.73106,-0.11135
60.84,0.64959,0.75854,-0.10895
60.87,0.6417,0.74144,-0.099748
60.9,0.59429,0.67695,-0.082659
60.93,0.50928,0.57605,-0.066771
60.96,0.39216,0.43694,-0.044772
60.99,0.25145,0.27012,-0.01867
61.02,0.097685,0.092814,0.0048711
61.05,-0.057829,-0.091561,0.033732
61.08,-0.20432,-0.2624,0.058076
61.11,-0.33269,-0.41422,0.081525
61.14,-0.4363,-0.54089,0.10459
61.17,-0.51138,-0.63061,0.11923
61.2,-0.55698,-0.69764,0.14066
61.23,-0.57461,-0.71705,0.14244
61.26,-0.56765,-0.71195,0.1443
61.29,-0.54074,-0.68429,0.14355
61.32,-0.4991,-0.63891,0.13981
61.35,-0.44816,-0.58374,0.13557
61.38,-0.39318,-0.525,0.13183
61.41,-0.33907,-0.45976,0.12069
61.44,-0.2903,-0.40008,0.10978
61.47,-0.25074,-0.35876,0.10801
61.5,-0.2235,-0.32767,0.10417
61.53,-0.21064,-0.31412,0.10348
61.56,-0.21297,-0.31959,0.10662
61.59,-0.22974,-0.34525,0.11551
61.62,-0.2586,-0.3711,0.1125
61.65,-0.29565,-0.40666,0.11101
61.68,-0.33582,-0.44739,0.11157
61.71,-0.37345,-0.48397,0.11053
61.74,-0.40306,-0.51435,0.11129
61.77,-0.42015,-0.52929,0.10913
61.8,-0.42188,-0.53019,0.10831
61.83,-0.4075,-0.51012,0.10262
61.86,-0.37847,-0.47641,0.097939
61.89,-0.3381,-0.43011,0.092007
61.92,-0.29094,-0.37711,0.086166
61.95,-0.24182,-0.31787,0.076048
61.98,-0.19494,-0.26657,0.071623
62.01,-0.15303,-0.21075,0.057719
62.04,-0.11681,-0.16129,0.044485
62.07,-0.084881,-0.11439,0.029508
62.1,-0.054075,-0.063146,0.009071
62.13,-0.020133,-0.0092941,-0.010839
62.16,0.021355,0.043557,-0.022202
62.19,0.073957,0.11758,-0.043625
62.22,0.13957,0.20025,-0.060681
62.25,0.21785,0.2956,-0.077748
62.28,0.30609,0.40337,-0.097275
62.31,0.39945,0.51178,-0.11232
62.34,0.49153,0.61613,-0.1246
62.37,0.57513,0.70836,-0.13323
62.4,0.64314,0.78665,-0.14351
62.43,0.68929,0.82959,-0.14029
62.46,0.70874,0.84846,-0.13972
62.49,0.69854,0.82784,-0.1293
62.52,0.65775,0.77324,-0.11549
62.55,0.58757,0.67832,-0.090755
62.58,0.49121,0.55886,-0.067651
62.61,0.37379,0.40947,-0.035683
62.64,0.24209,0.25032,-0.0082218
62.67,0.10429,0.082785,0.021501
62.7,-0.030531,-0.076412,0.045881
62.73,-0.15293,-0.21918,0.066246
62.76,-0.25395,-0.33357,0.079625
62.79,-0.32599,-0.41578,0.089789
62.82,-0.36377,-0.4529,0.089131
62.85,-0.36512,-0.45393,0.088807
62.88,-0.3315,-0.40864,0.077143
62.91,-0.26804,-0.34507,0.07703
62.94,-0.18315,-0.24605,0.062904
62.97,-0.087482,-0.13982,0.052335
63,0.0073855,-0.035569,0.042955
63.03,0.090542,0.056672,0.03387
63.06,0.15326,0.12779,0.025473
63.09,0.19023,0.17213,0.018093
63.12,0.20019,0.18917,0.011023
63.15,0.18608,0.18164,0.0044416
63.18,0.15431,0.15785,-0.0035399
63.21,0.11373,0.12143,-0.0076952
63.24,0.074081,0.085045,-0.010964
63.27,0.044433,0.059667,-0.015233
63.3,0.031828,0.058779,-0.026951
63.33,0.040254,0.070588,-0.030334
63.36,0.070175,0.10809,-0.037915
63.39,0.1186,0.16838,-0.049777
63.42,0.17967,0.24105,-0.061379
63.45,0.24557,0.31717,-0.071594
63.48,0.30769,0.39549,-0.0878
63.51,0.35775,0.45194,-0.09419
63.54,0.38886,0.48518,-0.09632
63.57,0.39624,0.49459,-0.098356
63.6,0.37774,0.47475,-0.097002
63.63,0.33401,0.41722,-0.083211
63.66,0.26828,0.34134,-0.073059
63.69,0.18606,0.24319,-0.057134
63.72,0.094504,0.13466,-0.040159
63.75,0.0017019,0.028125,-0.026423
63.78,-0.084119,-0.070537,-0.013582
63.81,-0.1554,-0.15223,-0.003164
63.84,-0.20597,-0.2103,0.0043256
63.87,-0.23171,-0.23812,0.0064122
63.9,-0.23093,-0.23767,0.0067415
63.93,-0.20457,-0.209,0.0044345
63.96,-0.15606,-0.15646,0.00040372
63.99,-0.091004,-0.084873,-0.006131
64.02,-0.016512,-0.005741,-0.010771
64.05,0.05956,0.081981,-0.022421
64.08,0.12945,0.15557,-0.026115
64.11,0.18629,0.21891,-0.032623
64.14,0.22475,0.2576,-0.032853
64.17,0.24143,0.27531,-0.033879
64.2,0.23506,0.26023,-0.025167
64.23,0.20633,0.22883,-0.022495
64.26,0.15761,0.16649,-0.0088874
64.29,0.092435,0.086925,0.0055105
64.32,0.015087,-0.013379,0.028466
64.35,-0.069937,-0.11969,0.049757
64.38,-0.15825,-0.23231,0.074054
64.41,-0.24583,-0.34469,0.098861
64.44,-0.32911,-0.45364,0.12453
64.47,-0.40503,-0.54747,0.14244
64.5,-0.47101,-0.63166,0.16065
64.53,-0.52497,-0.69806,0.17309
64.56,-0.56536,-0.74971,0.18435
64.59,-0.59119,-0.78053,0.18934
64.62,-0.60214,-0.80201,0.19986
64.65,-0.59857,-0.79117,0.1926
64.68,-0.58146,-0.76657,0.18511
64.71,-0.55224,-0.72883,0.17659
64.74,-0.51254,-0.67763,0.16508
64.77,-0.46387,-0.61571,0.15183
64.8,-0.40726,-0.54367,0.13641
64.83,-0.34306,-0.4528,0.10975
64.86,-0.27087,-0.34253,0.071657
64.89,-0.18976,-0.23217,0.042407
64.92,-0.098616,-0.10414,0.0055285
64.95,0.0032497,0.033957,-0.030707
64.98,0.11551,0.18284,-0.067332
65.01,0.23628,0.3512,-0.11491
65.04,0.36184,0.50906,-0.14721
65.07,0.48667,0.66152,-0.17485
65.1,0.60386,0.80253,-0.19867
65.13,0.70584,0.9228,-0.21695
65.16,0.78539,1.0169,-0.23147
65.19,0.83658,1.0904,-0.25384
65.22,0.85563,1.1036,-0.24793
65.25,0.84146,1.0799,-0.23842
65.28,0.79573,1.0223,-0.22662
65.31,0.72256,0.9319,-0.20933
65.34,0.62781,0.81563,-0.18782
65.37,0.51812,0.68217,-0.16405
65.4,0.40003,0.52638,-0.12635
65.43,0.27911,0.36376,-0.084644
65.46,0.15954,0.20522,-0.04568
65.49,0.043923,0.05123,-0.0073068
65.52,-0.066477,-0.097876,0.0314
65.55,-0.17127,-0.24162,0.070351
65.58,-0.27037,-0.37473,0.10435
65.61,-0.36345,-0.5032,0.13975
65.64,-0.44955,-0.61476,0.16522
65.67,-0.52694,-0.71279,0.18586
65.7,-0.59323,-0.79962,0.20639
65.73,-0.64563,-0.8651,0.21947
65.76,-0.68138,-0.9109,0.22953
65.79,-0.69811,-0.92679,0.22868
65.82,-0.69424,-0.92543,0.23119
65.85,-0.66914,-0.88695,0.21781
65.88,-0.62328,-0.82985,0.20657
65.91,-0.55819,-0.74228,0.18408
65.94,-0.4764,-0.63759,0.16119
65.97,-0.38134,-0.51037,0.12903
66,-0.27726,-0.37795,0.10069
66.03,-0.16908,-0.23761,0.068534
66.06,-0.062248,-0.1018,0.03955
66.09,0.037508,0.025141,0.012367
66.12,0.12453,0.13036,-0.0058313
66.15,0.19367,0.21244,-0.018767
66.18,0.2408,0.2724,-0.0316
66.21,0.26331,0.29668,-0.033368
66.24,0.26051,0.29406,-0.033554
66.27,0.23382,0.26169,-0.027868
66.3,0.18676,0.20453,-0.017767
66.33,0.12461,0.1288,-0.004187
66.36,0.053874,0.04758,0.0062931
66.39,-0.01846,-0.037026,0.018566
66.42,-0.085674,-0.1221,0.036426
66.45,-0.14205,-0.19212,0.050073
66.48,-0.1834,-0.23984,0.056446
66.51,-0.20741,-0.27215,0.064739
66.54,-0.2137,-0.28141,0.067717
66.57,-0.20363,-0.26962,0.065984
66.6,-0.18001,-0.24597,0.065957
66.63,-0.14661,-0.20792,0.061312
66.66,-0.10768,-0.1544,0.04672
66.69,-0.067504,-0.10709,0.039587
66.72,-0.029999,-0.060224,0.030224
66.75,0.0016434,-0.020562,0.022205
66.78,0.025188,0.0078442,0.017343
66.81,0.039523,0.027274,0.012249
66.84,0.044739,0.038476,0.0062629
66.87,0.042093,0.038356,0.0037367
66.9,0.033863,0.029531,0.004332
66.93,0.023074,0.022873,0.00020157
66.96,0.013106,0.016302,-0.0031961
66.99,0.0072244,0.014282,-0.0070575
67.02,0.0080883,0.022522,-0.014433
67.05,0.017319,0.035191,-0.017872
67.08,0.035207,0.061469,-0.026262
67.11,0.060623,0.092687,-0.032064
67.14,0.091179,0.13013,-0.038947
67.17,0.12362,0.16867,-0.045052
67.2,0.15438,0.20597,-0.051594
67.23,0.18024,0.24175,-0.06151
67.26,0.19893,0.26243,-0.0635
67.29,0.20959,0.28567,-0.07608
67.32,0.21297,0.2932,-0.080231
67.35,0.21134,0.30252,-0.091179
67.38,0.20815,0.3067,-0.098542
67.41,0.20747,0.31708,-0.10961
67.44,0.21328,0.33317,-0.1199
67.47,0.22879,0.36369,-0.1349
67.5,0.2559,0.40187,-0.14597
67.53,0.29485,0.46058,-0.16573
67.56,0.34409,0.52079,-0.1767
67.59,0.40047,0.59216,-0.19168
67.62,0.45957,0.66888,-0.20931
67.65,0.51623,0.73433,-0.2181
67.68,0.56514,0.79422,-0.22908
67.71,0.60136,0.83463,-0.23327
67.74,0.62087,0.84765,-0.22678
67.77,0.6209,0.84254,-0.22164
67.8,0.60015,0.81176,-0.21161
67.83,0.55891,0.75397,-0.19506
67.86,0.49893,0.67528,-0.17635
67.89,0.42325,0.57217,-0.14892
67.92,0.33588,0.45426,-0.11837
67.95,0.24145,0.33261,-0.091157
67.98,0.14472,0.20532,-0.060595
68.01,0.050211,0.080589,-0.030378
68.04,-0.038219,-0.032935,-0.005284
68.07,-0.11765,-0.14364,0.025987
68.1,-0.18627,-0.23614,0.049876
68.13,-0.24338,-0.31465,0.071266
68.16,-0.28929,-0.37965,0.090366
68.19,-0.32499,-0.43013,0.10514
68.22,-0.35189,-0.48014,0.12826
68.25,-0.37143,-0.50217,0.13074
68.28,-0.38479,-0.52031,0.13552
68.31,-0.39275,-0.53096,0.13821
68.34,-0.39561,-0.53488,0.13927
68.37,-0.39334,-0.53125,0.13791
68.4,-0.38574,-0.52067,0.13493
68.43,-0.37278,-0.51364,0.14086
68.46,-0.35479,-0.48396,0.12917
68.49,-0.33266,-0.45427,0.12161
68.52,-0.30789,-0.42389,0.116
68.55,-0.28249,-0.39445,0.11196
68.58,-0.25876,-0.36739,0.10863
68.61,-0.23902,-0.3501,0.11108
68.64,-0.22527,-0.33466,0.10939
68.67,-0.21892,-0.32215,0.10323
68.7,-0.2206,-0.32794,0.10734
68.73,-0.23007,-0.33876,0.10868
68.76,-0.24628,-0.35892,0.11264
68.79,-0.26749,-0.39054,0.12305
68.82,-0.29145,-0.42452,0.13307
68.85,-0.31569,-0.44844,0.13275
68.88,-0.33768,-0.4756,0.13792
68.91,-0.35506,-0.49825,0.1432
68.94,-0.36579,-0.50996,0.14417
68.97,-0.36827,-0.51157,0.14329
69,-0.36142,-0.50381,0.1424
69.03,-0.34468,-0.4701,0.12541
69.06,-0.31811,-0.43324,0.11513
69.09,-0.28227,-0.38248,0.10021
69.12,-0.23821,-0.32681,0.088595
69.15,-0.18739,-0.26017,0.072782
69.18,-0.13148,-0.18659,0.055109
69.21,-0.07227,-0.10115,0.02888
69.24,-0.011506,-0.016981,0.0054749
69.27,0.04923,0.062065,-0.012835
69.3,0.10858,0.14416,-0.035578
69.33,0.16541,0.21955,-0.054145
69.36,0.21876,0.30251,-0.083745
69.39,0.26778,0.37189,-0.10411
69.42,0.31158,0.43279,-0.12121
69.45,0.34921,0.48236,-0.13315
69.48,0.37955,0.51898,-0.13943
69.51,0.40142,0.54908,-0.14766
69.54,0.41362,0.56256,-0.14894
69.57,0.41508,0.57062,-0.15554
69.6,0.40502,0.54724,-0.14222
69.63,0.3831,0.51655,-0.13345
69.66,0.34953,0.4707,-0.12117
69.69,0.30517,0.41584,-0.11067
69.72,0.25151,0.34173,-0.090217
69.75,0.19067,0.26554,-0.074873
69.78,0.12532,0.17574,-0.050423
69.81,0.058609,0.091046,-0.032436
69.84,-0.0059962,0.0035387,-0.0095349
69.87,-0.064867,-0.067477,0.0026095
69.9,-0.11443,-0.13457,0.020139
69.93,-0.15141,-0.18123,0.029813
69.96,-0.17318,-0.20759,0.03441
69.99,-0.17802,-0.21046,0.032446
70.02,-0.16543,-0.1931,0.027677
70.05,-0.13634,-0.15458,0.018238
70.08,-0.093163,-0.09973,0.0065674
70.11,-0.03969,-0.034908,-0.0047819
70.14,0.019225,0.037512,-0.018287
70.17,0.078146,0.10891,-0.030762
70.2,0.13165,0.17051,-0.038858
70.23,0.17495,0.22214,-0.047185
70.26,0.2045,0.25621,-0.051707
70.29,0.21835,0.27238,-0.054036
70.32,0.21633,0.2691,-0.052767
70.35,0.20003,0.25145,-0.051424
70.38,0.17237,0.21826,-0.045891
70.41,0.13716,0.17522,-0.038057
70.44,0.098485,0.13205,-0.033564
70.47,0.060051,0.080437,-0.020386
70.5,0.02473,0.035773,-0.011043
70.53,-0.0057804,-0.0065892,0.0008088
70.56,-0.031057,-0.041882,0.010826
70.59,-0.051834,-0.07631,0.024476
70.62,-0.069704,-0.10209,0.032387
70.65,-0.086693,-0.13108,0.04439
70.68,-0.10479,-0.15754,0.052752
70.71,-0.12551,-0.18818,0.062673
70.74,-0.14957,-0.22151,0.071944
70.77,-0.17667,-0.25876,0.082082
70.8,-0.20553,-0.2895,0.083967
70.83,-0.23399,-0.32552,0.091529
70.86,-0.25936,-0.35192,0.092563
70.89,-0.27879,-0.37401,0.095221
70.92,-0.28975,-0.38223,0.092481
70.95,-0.29041,-0.38151,0.091102
70.98,-0.27998,-0.35847,0.078493
71.01,-0.25888,-0.32996,0.071076
71.04,-0.22874,-0.28684,0.058092
71.07,-0.19221,-0.23764,0.045435
71.1,-0.15257,-0.18535,0.032783
71.13,-0.11332,-0.13112,0.017801
71.16,-0.077655,-0.083903,0.0062483
71.19,-0.048006,-0.044086,-0.0039197
71.22,-0.025705,-0.014626,-0.011078
71.25,-0.010825,0.0094143,-0.020239
71.28,-0.0022162,0.024741,-0.026957
71.31,0.0022715,0.0373,-0.035028
71.34,0.0054146,0.044403,-0.038988
71.37,0.010163,0.055065,-0.044902
71.4,0.019186,0.072259,-0.053073
71.43,0.034478,0.095026,-0.060548
71.46,0.057101,0.12986,-0.072756
71.49,0.087074,0.1709,-0.083821
71.52,0.12342,0.21824,-0.094823
71.55,0.16434,0.27128,-0.10694
71.58,0.20751,0.32799,-0.12048
71.61,0.25037,0.38276,-0.13239
71.64,0.29046,0.44339,-0.15293
71.67,0.32569,0.48908,-0.16339
71.7,0.35452,0.52046,-0.16594
71.73,0.37607,0.55168,-0.1756
71.76,0.39017,0.57007,-0.17989
71.79,0.39724,0.58048,-0.18324
71.82,0.39815,0.58402,-0.18587
71.85,0.39407,0.59019,-0.19613
71.88,0.38618,0.57114,-0.18497
71.91,0.37549,0.55243,-0.17694
71.94,0.36263,0.53186,-0.16923
71.97,0.34774,0.50934,-0.1616
72,0.33043,0.48237,-0.15194
72.03,0.30986,0.45249,-0.14264
72.06,0.28487,0.40909,-0.12421
72.09,0.25431,0.3566,-0.10228
72.12,0.21723,0.30035,-0.083116
72.15,0.17318,0.23377,-0.060587
72.18,0.12243,0.16095,-0.038524
72.21,0.066004,0.079608,-0.013604
72.24,0.0057085,-0.0031407,0.0088492
72.27,-0.05608,-0.090855,0.034775
72.3,-0.11667,-0.17403,0.057368
72.33,-0.17337,-0.2506,0.077236
72.36,-0.22384,-0.32024,0.096402
72.39,-0.26634,-0.38257,0.11623
72.42,-0.29992,-0.42698,0.12706
72.45,-0.32444,-0.46323,0.13879
72.48,-0.3405,-0.4874,0.1469
72.51,-0.34927,-0.50052,0.15125
72.54,-0.35219,-0.50624,0.15405
72.57,-0.35073,-0.50647,0.15574
72.6,-0.34612,-0.50044,0.15432
72.63,-0.33918,-0.4868,0.14762
72.66,-0.33023,-0.4769,0.14667
72.69,-0.31907,-0.45523,0.13616
72.72,-0.30511,-0.43376,0.12865
72.75,-0.28751,-0.40426,0.11675
72.78,-0.26542,-0.37044,0.10502
72.81,-0.23817,-0.32628,0.088109
72.84,-0.20546,-0.28007,0.074607
72.87,-0.16749,-0.22382,0.056325
72.9,-0.12504,-0.16119,0.036157
72.93,-0.079383,-0.095257,0.015874
72.96,-0.032259,-0.030162,-0.002097
72.99,0.014354,0.031996,-0.017642
73.02,0.058412,0.093288,-0.034875
73.05,0.098017,0.14778,-0.04976
73.08,0.13159,0.19418,-0.062592
73.11,0.15797,0.23238,-0.074405
73.14,0.17651,0.25491,-0.078404
73.17,0.18697,0.267,-0.080026
73.2,0.1895,0.27137,-0.081868
73.23,0.18444,0.26278,-0.078337
73.26,0.17225,0.24603,-0.073779
73.29,0.15337,0.21576,-0.062396
73.32,0.12813,0.17608,-0.047952
73.35,0.096815,0.12862,-0.031806
73.38,0.059699,0.072635,-0.012936
73.41,0.017145,0.011456,0.005689
73.44,-0.030251,-0.057834,0.027583
73.47,-0.081551,-0.13725,0.055699
73.5,-0.13539,-0.20946,0.074067
73.53,-0.18999,-0.28406,0.094067
73.56,-0.24315,-0.36131,0.11816
73.59,-0.29242,-0.42514,0.13271
73.62,-0.33524,-0.48099,0.14575
73.65,-0.36913,-0.53158,0.16245
73.68,-0.39189,-0.55245,0.16056
73.71,-0.40182,-0.56083,0.15901
73.74,-0.39782,-0.55389,0.15606
73.77,-0.37957,-0.52373,0.14416
73.8,-0.34754,-0.47533,0.12779
73.83,-0.30297,-0.41161,0.10863
73.86,-0.24788,-0.33032,0.08244
73.89,-0.18483,-0.23852,0.053686
73.92,-0.11684,-0.14497,0.028139
73.95,-0.04709,-0.046102,-0.00098746
73.98,0.021256,0.050788,-0.029531
74.01,0.085327,0.14299,-0.057664
74.04,0.14272,0.22148,-0.078765
74.07,0.19164,0.29241,-0.10077
74.1,0.23098,0.3471,-0.11612
74.13,0.2603,0.39182,-0.13152
74.16,0.27972,0.42038,-0.14065
74.19,0.28985,0.43815,-0.14829
74.22,0.29157,0.43804,-0.14647
74.25,0.28589,0.43246,-0.14657
74.28,0.27387,0.41422,-0.14035
74.31,0.25653,0.39272,-0.13619
74.34,0.23483,0.35993,-0.1251
74.37,0.20973,0.32694,-0.11721
74.4,0.18226,0.2866,-0.10434
74.43,0.1536,0.24851,-0.094915
74.46,0.12509,0.21221,-0.08712
74.49,0.098315,0.17634,-0.07803
74.52,0.07497,0.14689,-0.071919
74.55,0.056801,0.12541,-0.068609
74.58,0.045425,0.11366,-0.06824
74.61,0.042135,0.11322,-0.071082
74.64,0.047706,0.12433,-0.076626
74.67,0.062212,0.14655,-0.084333
74.7,0.084915,0.17965,-0.094736
74.73,0.11421,0.21969,-0.10549
74.76,0.14768,0.26366,-0.11598
74.79,0.18224,0.30803,-0.12578
74.82,0.21441,0.34761,-0.1332
74.85,0.24056,0.38046,-0.1399
74.88,0.25736,0.39803,-0.14066
74.91,0.26207,0.39639,-0.13432
74.94,0.25288,0.37535,-0.12246
74.97,0.22915,0.33826,-0.10911
75,0.19148,0.28333,-0.091847
75.03,0.14172,0.21177,-0.070052
75.06,0.082755,0.13127,-0.048513
75.09,0.018242,0.038211,-0.019969
75.12,-0.047792,-0.054393,0.0066014
75.15,-0.11133,-0.14136,0.030033
75.18,-0.16874,-0.2212,0.052458
75.21,-0.2171,-0.28786,0.070762
75.24,-0.25431,-0.34064,0.086334
75.27,-0.27923,-0.38227,0.10304
75.3,-0.29159,-0.39873,0.10715
75.33,-0.29182,-0.39631,0.10448
75.36,-0.28092,-0.38032,0.099402
75.39,-0.26017,-0.3508,0.090623
75.42,-0.23105,-0.31071,0.079661
75.45,-0.19505,-0.26081,0.065761
75.48,-0.15368,-0.1992,0.045524
75.51,-0.10841,-0.13345,0.025033
75.54,-0.060781,-0.066397,0.0056163
75.57,-0.012393,0.0047938,-0.017187
75.6,0.035028,0.071861,-0.036833
75.63,0.079653,0.13673,-0.057081
75.66,0.11961,0.19401,-0.074397
75.69,0.15309,0.24024,-0.087158
75.72,0.17848,0.27415,-0.095665
75.75,0.19457,0.29522,-0.10066
75.78,0.20061,0.30285,-0.10224
75.81,0.19651,0.30066,-0.10415
75.84,0.18283,0.28034,-0.097506
75.87,0.16079,0.24888,-0.088084
75.9,0.13216,0.20649,-0.07433
75.93,0.099117,0.16098,-0.061859
75.96,0.064046,0.11141,-0.047367
75.99,0.029325,0.064632,-0.035307
76.02,-0.0028958,0.019004,-0.0219
76.05,-0.030868,-0.020718,-0.01015
76.08,-0.053373,-0.053991,0.00061817
76.11,-0.06978,-0.078203,0.0084224
76.14,-0.080036,-0.096016,0.01598
76.17,-0.084582,-0.10272,0.018137
76.2,-0.084235,-0.10615,0.021912
76.23,-0.080028,-0.10005,0.020024
76.26,-0.07306,-0.093447,0.020386
76.29,-0.064362,-0.082565,0.018203
76.32,-0.054795,-0.069666,0.01487
76.35,-0.045009,-0.058801,0.013792
76.38,-0.035435,-0.041878,0.0064434
76.41,-0.026326,-0.02992,0.0035941
76.44,-0.017822,-0.015168,-0.0026537
76.47,-0.010021,-0.006972,-0.0030494
76.5,-0.0030505,0.0051228,-0.0081734
76.53,0.002891,0.015302,-0.012411
76.56,0.0075097,0.019641,-0.012131
76.59,0.010429,0.024039,-0.01361
76.62,0.011228,0.024104,-0.012876
76.65,0.009501,0.023043,-0.013542
76.68,0.0049304,0.010667,-0.0057362
76.71,-0.0026418,0.0032242,-0.005866
76.74,-0.013152,-0.014667,0.001515
76.77,-0.026273,-0.032789,0.0065158
76.8,-0.041406,-0.056144,0.014738
76.83,-0.057702,-0.077151,0.019448
76.86,-0.074131,-0.10081,0.026681
76.89,-0.089571,-0.12527,0.035696
76.92,-0.10293,-0.14068,0.037749
76.95,-0.11328,-0.15494,0.041659
76.98,-0.11996,-0.16809,0.048129
77.01,-0.12267,-0.16966,0.046986
77.04,-0.1215,-0.16859,0.047091
77.07,-0.11691,-0.16549,0.048578
77.1,-0.10967,-0.15344,0.043776
77.13,-0.10068,-0.14079,0.040116
77.16,-0.090887,-0.13283,0.041943
77.19,-0.081089,-0.11355,0.032458
77.22,-0.071817,-0.098853,0.027037
77.25,-0.063263,-0.088763,0.025499
77.28,-0.055273,-0.069181,0.013908
77.31,-0.047394,-0.057113,0.0097187
77.34,-0.038995,-0.043429,0.004434
77.37,-0.029401,-0.025363,-0.0040383
77.4,-0.018045,-0.0052891,-0.012756
77.43,-0.0045928,0.012403,-0.016996
77.46,0.010972,0.039099,-0.028127
77.49,0.028327,0.067216,-0.038889
77.52,0.046842,0.091588,-0.044747
77.55,0.06566,0.12349,-0.057832
77.58,0.083814,0.1472,-0.06339
77.61,0.10034,0.17058,-0.070234
77.64,0.11441,0.19492,-0.080507
77.67,0.12538,0.21236,-0.086983
77.7,0.13285,0.22336,-0.090505
77.73,0.13668,0.23384,-0.097166
77.76,0.13691,0.23223,-0.095317
77.79,0.13378,0.22945,-0.095671
77.82,0.12755,0.22207,-0.094515
77.85,0.11854,0.21005,-0.091506
77.88,0.107,0.19488,-0.087876
77.91,0.093128,0.17442,-0.081296
77.94,0.07704,0.1502,-0.073158
77.97,0.058818,0.12427,-0.065448
78,0.038553,0.091116,-0.052563
78.03,0.016408,0.057254,-0.040847
78.06,-0.0073212,0.020482,-0.027803
78.09,-0.032157,-0.017433,-0.014725
78.12,-0.057424,-0.054401,-0.0030229
78.15,-0.082256,-0.091047,0.0087916
78.18,-0.10565,-0.12805,0.022402
78.21,-0.12655,-0.15855,0.031996
78.24,-0.14394,-0.18471,0.040768
78.27,-0.15696,-0.20586,0.048904
78.3,-0.16499,-0.21732,0.052335
78.33,-0.16773,-0.21942,0.051689
78.36,-0.16522,-0.21751,0.052293
78.39,-0.15782,-0.20741,0.049588
78.42,-0.14616,-0.19172,0.045566
78.45,-0.13106,-0.17017,0.039115
78.48,-0.11343,-0.14885,0.035421
78.51,-0.094195,-0.11754,0.02335
78.54,-0.074197,-0.087627,0.01343
78.57,-0.054181,-0.058593,0.0044112
78.6,-0.034769,-0.030541,-0.0042281
78.63,-0.016469,-0.0037011,-0.012767
78.66,0.00030169,0.020558,-0.020256
78.69,0.015188,0.041978,-0.02679
78.72,0.027887,0.060644,-0.032757
78.75,0.038153,0.075195,-0.037041
78.78,0.045818,0.085361,-0.039543
78.81,0.050828,0.092427,-0.041599
78.84,0.05329,0.096904,-0.043614
78.87,0.053508,0.098752,-0.045243
78.9,0.052,0.09652,-0.04452
78.93,0.049489,0.094618,-0.045129
78.96,0.046869,0.093456,-0.046587
78.99,0.045128,0.091275,-0.046147
79.02,0.045257,0.093509,-0.048252
79.05,0.048137,0.10016,-0.052025
79.08,0.054434,0.11075,-0.056316
79.11,0.064498,0.12708,-0.062587
79.14,0.078305,0.14842,-0.070113
79.17,0.09542,0.17562,-0.080201
79.2,0.11502,0.20325,-0.08823
79.23,0.13595,0.23584,-0.099885
79.26,0.15683,0.26575,-0.10892
79.29,0.17619,0.29257,-0.11638
79.32,0.19256,0.3145,-0.12194
79.35,0.20469,0.33061,-0.12592
79.38,0.21159,0.33747,-0.12588
79.41,0.21264,0.33897,-0.12633
79.44,0.20762,0.32929,-0.12168
79.47,0.19668,0.31059,-0.11391
79.5,0.18034,0.28653,-0.10619
79.53,0.15937,0.25407,-0.094697
79.56,0.13473,0.21948,-0.084753
79.59,0.1075,0.1776,-0.070101
79.62,0.078813,0.13515,-0.056334
79.65,0.049794,0.090799,-0.041005
79.68,0.021566,0.048854,-0.027288
79.71,-0.0047819,0.0097365,-0.014518
79.74,-0.028196,-0.025691,-0.0025053
79.77,-0.047685,-0.054293,0.0066083
79.8,-0.062355,-0.074521,0.012166
79.83,-0.07147,-0.088672,0.017203
79.86,-0.074527,-0.090539,0.016012
79.89,-0.071336,-0.082692,0.011356
79.92,-0.062088,-0.066382,0.0042941
79.95,-0.047402,-0.045776,-0.0016261
79.98,-0.02833,-0.008309,-0.020021


==> figures/data/20220726/simuPDF_fit_strnmf2_wrong.csv <==
0,0,-0.03866,0.03866
0.03,0.03272,-0.02678,0.0595
0.06,0.045857,-0.024834,0.070691
0.09,0.02655,-0.019566,0.046116
0.12,-0.026918,-0.014968,-0.01195
0.15,-0.10453,-0.011532,-0.092995
0.18,-0.18795,-0.0091499,-0.1788
0.21,-0.25683,-0.0072166,-0.24961
0.24,-0.29578,-0.005196,-0.29058
0.27,-0.29968,-0.0017631,-0.29792
0.3,-0.27544,0.00089853,-0.27634
0.33,-0.23968,0.0014793,-0.24116
0.36,-0.213,0.0014046,-0.2144
0.39,-0.21296,0.0018862,-0.21485
0.42,-0.24802,0.0033541,-0.25137
0.45,-0.31457,0.0055272,-0.3201
0.48,-0.39818,0.0076008,-0.40578
0.51,-0.47848,0.0093049,-0.48778
0.54,-0.53615,0.010507,-0.54665
0.57,-0.55955,0.011547,-0.5711
0.6,-0.5488,0.011912,-0.56071
0.63,-0.51573,0.011628,-0.52736
0.66,-0.47996,0.010851,-0.49081
0.69,-0.46211,0.010074,-0.47219
0.72,-0.47681,0.0094197,-0.48623
0.75,-0.52755,0.0090132,-0.53657
0.78,-0.60548,0.0088751,-0.61435
0.81,-0.6923,0.0089628,-0.70126
0.84,-0.76653,0.0092422,-0.77578
0.87,-0.81085,0.0094575,-0.8203
0.9,-0.81804,0.0091915,-0.82724
0.93,-0.79364,0.008613,-0.80226
0.96,-0.75407,0.0072514,-0.76132
0.99,-0.72113,0.0054248,-0.72656
1.02,-0.71458,0.0034046,-0.71798
1.05,-0.74529,0.0013953,-0.74669
1.08,-0.81147,-0.00027099,-0.8112
1.11,-0.89909,-0.001434,-0.89766
1.14,-0.98661,-0.002382,-0.98423
1.17,-1.0522,-0.0029194,-1.0493
1.2,-1.0814,-0.0036537,-1.0777
1.23,-1.0718,-0.0045452,-1.0673
1.26,-1.0346,-0.0060128,-1.0285
1.29,-0.99031,-0.0078869,-0.98242
1.32,-0.96249,-0.010353,-0.95213
1.35,-0.96927,-0.012973,-0.9563
1.38,-1.0173,-0.01575,-1.0015
1.41,-1.0992,-0.018181,-1.081
1.44,-1.1958,-0.020337,-1.1754
1.47,-1.2825,-0.021836,-1.2607
1.5,-1.3376,-0.023144,-1.3145
1.53,-1.3497,-0.024351,-1.3253
1.56,-1.3217,-0.025528,-1.2962
1.59,-1.2705,-0.027268,-1.2432
1.62,-1.2212,-0.029657,-1.1915
1.65,-1.1993,-0.032183,-1.1671
1.68,-1.2214,-0.035268,-1.1861
1.71,-1.2895,-0.038466,-1.251
1.74,-1.3893,-0.041355,-1.3479
1.77,-1.4933,-0.043952,-1.4493
1.8,-1.5688,-0.046163,-1.5227
1.83,-1.587,-0.047805,-1.5392
1.86,-1.5307,-0.049364,-1.4814
1.89,-1.3994,-0.050995,-1.3484
1.92,-1.2083,-0.052881,-1.1555
1.95,-0.98451,-0.055157,-0.92935
1.98,-0.75865,-0.058,-0.70065
2.01,-0.55803,-0.060987,-0.49705
2.04,-0.40103,-0.064202,-0.33683
2.07,-0.29559,-0.06723,-0.22836
2.1,-0.24131,-0.069796,-0.17152
2.13,-0.23408,-0.071838,-0.16224
2.16,-0.27087,-0.073556,-0.19731
2.19,-0.35261,-0.074781,-0.27783
2.22,-0.48382,-0.07591,-0.40791
2.25,-0.66884,-0.077048,-0.5918
2.28,-0.90642,-0.078528,-0.82789
2.31,-1.1847,-0.080181,-1.1045
2.34,-1.4793,-0.082236,-1.397
2.37,-1.756,-0.084356,-1.6716
2.4,-1.9781,-0.086514,-1.8915
2.43,-2.1161,-0.088692,-2.0274
2.46,-2.1578,-0.090569,-2.0672
2.49,-2.1136,-0.092239,-2.0214
2.52,-2.0164,-0.093254,-1.9232
2.55,-1.9131,-0.093216,-1.8199
2.58,-1.8512,-0.091581,-1.7596
2.61,-1.8623,-0.087394,-1.7749
2.64,-1.9491,-0.079757,-1.8693
2.67,-2.0779,-0.067774,-2.0101
2.7,-2.1827,-0.050869,-2.1318
2.73,-2.1781,-0.029354,-2.1487
2.76,-1.9801,-0.0038689,-1.9762
2.79,-1.5297,0.023864,-1.5536
2.82,-0.81208,0.051321,-0.8634
2.85,0.13285,0.075586,0.057269
2.88,1.2126,0.093807,1.1188
2.91,2.2969,0.1038,2.1931
2.94,3.2418,0.10373,3.1381
2.97,3.9178,0.093663,3.8242
3,4.2349,0.074644,4.1603
3.03,4.1588,0.04945,4.1093
3.06,3.7144,0.021133,3.6933
3.09,2.9777,-0.0070172,2.9847
3.12,2.056,-0.031879,2.0879
3.15,1.0651,-0.051171,1.1162
3.18,0.10721,-0.06389,0.1711
3.21,-0.74392,-0.070414,-0.67351
3.24,-1.4484,-0.072286,-1.3761
3.27,-1.9952,-0.070776,-1.9244
3.3,-2.39,-0.068694,-2.3213
3.33,-2.6407,-0.067487,-2.5732
3.36,-2.7451,-0.068221,-2.6769
3.39,-2.6852,-0.070942,-2.6143
3.42,-2.4302,-0.07502,-2.3551
3.45,-1.947,-0.079364,-1.8676
3.48,-1.216,-0.082982,-1.133
3.51,-0.24593,-0.08489,-0.16104
3.54,0.91508,-0.084828,0.99991
3.57,2.1776,-0.083135,2.2608
3.6,3.4184,-0.081029,3.4994
3.63,4.4968,-0.079021,4.5758
3.66,5.2769,-0.0787,5.3556
3.69,5.6509,-0.080817,5.7317
3.72,5.5577,-0.08498,5.6427
3.75,4.9956,-0.090664,5.0862
3.78,4.0231,-0.096699,4.1198
3.81,2.7516,-0.10232,2.8539
3.84,1.3291,-0.1062,1.4353
3.87,-0.080534,-0.10778,0.027242
3.9,-1.319,-0.10702,-1.212
3.93,-2.2529,-0.10478,-2.1481
3.96,-2.7879,-0.10246,-2.6854
3.99,-2.877,-0.10059,-2.7764
4.02,-2.5221,-0.1002,-2.4219
4.05,-1.7712,-0.1017,-1.6695
4.08,-0.71082,-0.10486,-0.60596
4.11,0.54347,-0.10871,0.65218
4.14,1.8586,-0.11225,1.9709
4.17,3.0963,-0.11449,3.2108
4.2,4.1253,-0.11474,4.24
4.23,4.8343,-0.11315,4.9475
4.26,5.1435,-0.11024,5.2537
4.29,5.0141,-0.10727,5.1214
4.32,4.455,-0.10518,4.5601
4.35,3.5232,-0.10407,3.6273
4.38,2.32,-0.10417,2.4242
4.41,0.9789,-0.10421,1.0831
4.44,-0.3509,-0.1016,-0.2493
4.47,-1.5247,-0.093956,-1.4307
4.5,-2.4231,-0.077327,-2.3457
4.53,-2.9696,-0.051497,-2.9181
4.56,-3.142,-0.013988,-3.128
4.59,-2.9743,0.03258,-3.0069
4.62,-2.5504,0.086159,-2.6366
4.65,-1.9878,0.14138,-2.1292
4.68,-1.4171,0.19228,-1.6093
4.71,-0.95823,0.23363,-1.1919
4.74,-0.70074,0.25995,-0.96069
4.77,-0.68877,0.2685,-0.95727
4.8,-0.91559,0.25817,-1.1738
4.83,-1.3269,0.23083,-1.5577
4.86,-1.8323,0.19066,-2.0229
4.89,-2.3223,0.14246,-2.4647
4.92,-2.6873,0.092522,-2.7798
4.95,-2.8354,0.04618,-2.8816
4.98,-2.7064,0.0074948,-2.7139
5.01,-2.2803,-0.021252,-2.259
5.04,-1.5794,-0.040392,-1.539
5.07,-0.66601,-0.050532,-0.61548
5.1,0.36559,-0.054858,0.42045
5.13,1.3998,-0.056287,1.4561
5.16,2.3132,-0.057157,2.3704
5.19,2.9888,-0.058619,3.0474
5.22,3.3315,-0.0606,3.3921
5.25,3.2814,-0.06176,3.3431
5.28,2.825,-0.059302,2.8843
5.31,2.0004,-0.050715,2.0511
5.34,0.8952,-0.033706,0.92891
5.37,-0.36397,-0.0072154,-0.35675
5.4,-1.6302,0.028173,-1.6584
5.43,-2.7608,0.069933,-2.8307
5.46,-3.643,0.1144,-3.7574
5.49,-4.215,0.15671,-4.3718
5.52,-4.4778,0.19188,-4.6697
5.55,-4.4917,0.21571,-4.7074
5.58,-4.3595,0.22543,-4.5849
5.61,-4.1972,0.21998,-4.4172
5.64,-4.0993,0.20047,-4.2998
5.67,-4.1083,0.16974,-4.278
5.7,-4.1958,0.13135,-4.3272
5.73,-4.2635,0.090418,-4.354
5.76,-4.164,0.050445,-4.2144
5.79,-3.7391,0.015463,-3.7546
5.82,-2.8669,-0.013085,-2.8538
5.85,-1.5042,-0.034014,-1.4702
5.88,0.28559,-0.047996,0.33359
5.91,2.3301,-0.056366,2.3865
5.94,4.373,-0.061046,4.434
5.97,6.1218,-0.063519,6.1853
6,7.3093,-0.065386,7.3747
6.03,7.7522,-0.067395,7.8196
6.06,7.393,-0.069728,7.4627
6.09,6.3138,-0.072572,6.3864
6.12,4.718,-0.07533,4.7934
6.15,2.8842,-0.077652,2.9619
6.18,1.1033,-0.079924,1.1832
6.21,-0.38428,-0.082032,-0.30225
6.24,-1.4362,-0.084341,-1.3519
6.27,-2.0285,-0.087093,-1.9414
6.3,-2.2439,-0.090435,-2.1535
6.33,-2.2345,-0.094431,-2.1401
6.36,-2.168,-0.098175,-2.0699
6.39,-2.1754,-0.10101,-2.0744
6.42,-2.3138,-0.10178,-2.2121
6.45,-2.5558,-0.099744,-2.456
6.48,-2.8053,-0.094186,-2.7111
6.51,-2.9365,-0.084782,-2.8517
6.54,-2.8409,-0.071931,-2.7689
6.57,-2.4684,-0.0566,-2.4118
6.6,-1.8493,-0.040095,-1.8092
6.63,-1.0891,-0.024078,-1.065
6.66,-0.33843,-0.0101,-0.32833
6.69,0.2533,0.0005107,0.25279
6.72,0.58665,0.0064813,0.58017
6.75,0.64728,0.00734,0.63994
6.78,0.51643,0.0030189,0.51341
6.81,0.35233,-0.0060644,0.3584
6.84,0.34692,-0.01907,0.36599
6.87,0.66977,-0.034674,0.70444
6.9,1.4153,-0.05167,1.4669
6.93,2.5684,-0.068298,2.6367
6.96,3.9995,-0.082794,4.0823
6.99,5.4902,-0.093408,5.5836
7.02,6.7838,-0.098418,6.8822
7.05,7.6471,-0.09707,7.7442
7.08,7.9266,-0.087691,8.0143
7.11,7.5845,-0.070574,7.655
7.14,6.7049,-0.047155,6.7521
7.17,5.4703,-0.018879,5.4891
7.2,4.1136,0.012035,4.1016
7.23,2.8618,0.042565,2.8192
7.26,1.8834,0.069089,1.8143
7.29,1.2551,0.088544,1.1666
7.32,0.95428,0.099036,0.85524
7.35,0.87638,0.099447,0.77693
7.38,0.8721,0.089668,0.78243
7.41,0.79146,0.070078,0.72138
7.44,0.52326,0.043183,0.48007
7.47,0.020034,0.012152,0.0078824
7.5,-0.69623,-0.020209,-0.67603
7.53,-1.5465,-0.050937,-1.4956
7.56,-2.4192,-0.078094,-2.3411
7.59,-3.1981,-0.099134,-3.0989
7.62,-3.7863,-0.11403,-3.6723
7.65,-4.1199,-0.12268,-3.9973
7.68,-4.1704,-0.12628,-4.0441
7.71,-3.9386,-0.1262,-3.8124
7.74,-3.4453,-0.1244,-3.3209
7.77,-2.7229,-0.12249,-2.6004
7.8,-1.8127,-0.12171,-1.691
7.83,-0.76733,-0.12186,-0.64547
7.86,0.3434,-0.12259,0.46599
7.89,1.4278,-0.12192,1.5497
7.92,2.3741,-0.1179,2.492
7.95,3.0603,-0.10703,3.1674
7.98,3.3732,-0.087812,3.461
8.01,3.2309,-0.058632,3.2895
8.04,2.6052,-0.018897,2.6241
8.07,1.5353,0.03003,1.5052
8.1,0.1283,0.085847,0.042453
8.13,-1.4541,0.14297,-1.5971
8.16,-3.0226,0.19705,-3.2196
8.19,-4.3929,0.24144,-4.6343
8.22,-5.4187,0.27142,-5.6901
8.25,-6.0154,0.28324,-6.2986
8.28,-6.1704,0.27515,-6.4456
8.31,-5.9387,0.24865,-6.1874
8.34,-5.4246,0.2067,-5.6313
8.37,-4.7558,0.15482,-4.9106
8.4,-4.0571,0.0997,-4.1568
8.43,-3.4288,0.048729,-3.4775
8.46,-2.934,0.0080806,-2.9421
8.49,-2.5976,-0.018482,-2.5791
8.52,-2.4128,-0.027001,-2.3858
8.55,-2.3533,-0.018888,-2.3344
8.58,-2.3851,0.0028189,-2.3879
8.61,-2.4761,0.03399,-2.5101
8.64,-2.6003,0.068502,-2.6688
8.67,-2.7369,0.1009,-2.8378
8.7,-2.8674,0.12547,-2.9929
8.73,-2.9718,0.13888,-3.1106
8.76,-3.027,0.13914,-3.1661
8.79,-3.0086,0.12644,-3.1351
8.82,-2.8948,0.10296,-2.9978
8.85,-2.6717,0.071538,-2.7432
8.88,-2.3376,0.036218,-2.3738
8.91,-1.9049,0.00091093,-1.9058
8.94,-1.3981,-0.031326,-1.3668
8.97,-0.84878,-0.058247,-0.79054
9,-0.28899,-0.079053,-0.20994
9.03,0.25513,-0.093342,0.34847
9.06,0.76795,-0.1025,0.87046
9.09,1.2461,-0.10788,1.3539
9.12,1.6972,-0.11079,1.808
9.15,2.1373,-0.11252,2.2498
9.18,2.5864,-0.11338,2.6998
9.21,3.0658,-0.11294,3.1788
9.24,3.5945,-0.11057,3.7051
9.27,4.1873,-0.10488,4.2922
9.3,4.8521,-0.094658,4.9467
9.33,5.5863,-0.079501,5.6658
9.36,6.3731,-0.059466,6.4326
9.39,7.1767,-0.03631,7.213
9.42,7.9399,-0.012069,7.9519
9.45,8.5851,0.010041,8.575
9.48,9.0205,0.026687,8.9939
9.51,9.1523,0.03556,9.1168
9.54,8.9006,0.034828,8.8658
9.57,8.2176,0.025002,8.1926
9.6,7.103,0.0080895,7.0949
9.63,5.6127,-0.012095,5.6248
9.66,3.8572,-0.030659,3.8879
9.69,1.9898,-0.042724,2.0326
9.72,0.18397,-0.044538,0.22851
9.75,-1.3946,-0.033771,-1.3608
9.78,-2.616,-0.0097177,-2.6062
9.81,-3.4092,0.024819,-3.434
9.84,-3.7743,0.065189,-3.8395
9.87,-3.7812,0.10538,-3.8866
9.9,-3.5549,0.13944,-3.6944
9.93,-3.2507,0.16223,-3.4129
9.96,-3.0227,0.16978,-3.1925
9.99,-2.9933,0.16091,-3.1542
10.02,-3.2283,0.13697,-3.3653
10.05,-3.7231,0.10134,-3.8245
10.08,-4.4016,0.058514,-4.4601
10.11,-5.1284,0.013171,-5.1416
10.14,-5.7331,-0.029846,-5.7033
10.17,-6.0409,-0.066955,-5.9739
10.2,-5.9057,-0.096401,-5.8093
10.23,-5.2405,-0.11812,-5.1224
10.26,-4.038,-0.13246,-3.9055
10.29,-2.3799,-0.13932,-2.2405
10.32,-0.42993,-0.13964,-0.29029
10.35,1.5868,-0.13349,1.7203
10.38,3.4176,-0.1204,3.538
10.41,4.8234,-0.099652,4.923
10.44,5.6193,-0.070587,5.6898
10.47,5.7088,-0.033944,5.7428
10.5,5.1041,0.0071055,5.097
10.53,3.9263,0.050161,3.8761
10.56,2.387,0.091463,2.2955
10.59,0.75239,0.12576,0.62663
10.62,-0.7031,0.14884,-0.85194
10.65,-1.7443,0.15806,-1.9024
10.68,-2.2146,0.1527,-2.3673
10.71,-2.0584,0.13456,-2.1929
10.74,-1.3238,0.10653,-1.4303
10.77,-0.14506,0.073274,-0.21833
10.8,1.2901,0.04044,1.2497
10.83,2.7797,0.012773,2.7669
10.86,4.1437,-0.0065545,4.1503
10.89,5.2497,-0.016692,5.2663
10.92,6.023,-0.018213,6.0412
10.95,6.4418,-0.013322,6.4552
10.98,6.5208,-0.005384,6.5262
11.01,6.2904,0.0015512,6.2888
11.04,5.7795,0.003994,5.7755
11.07,5.0068,4.7176e-05,5.0068
11.1,3.9836,-0.010541,3.9941
11.13,2.7246,-0.027361,2.7519
11.16,1.2637,-0.048627,1.3124
11.19,-0.33343,-0.072079,-0.26135
11.22,-1.9658,-0.095181,-1.8707
11.25,-3.5048,-0.11571,-3.3891
11.28,-4.8127,-0.13231,-4.6804
11.31,-5.768,-0.14417,-5.6238
11.34,-6.2902,-0.1508,-6.1394
11.37,-6.3573,-0.15263,-6.2047
11.4,-6.0105,-0.15024,-5.8602
11.43,-5.3455,-0.1444,-5.2011
11.46,-4.4928,-0.1359,-4.3569
11.49,-3.5916,-0.12569,-3.4659
11.52,-2.7658,-0.11512,-2.6507
11.55,-2.1065,-0.10518,-2.0014
11.58,-1.6656,-0.096725,-1.5689
11.61,-1.459,-0.090207,-1.3688
11.64,-1.4769,-0.086146,-1.3907
11.67,-1.6956,-0.083987,-1.6116
11.7,-2.0858,-0.082692,-2.0031
11.73,-2.6152,-0.080765,-2.5344
11.76,-3.2444,-0.076714,-3.1677
11.79,-3.9214,-0.0688,-3.8526
11.82,-4.5775,-0.056205,-4.5213
11.85,-5.13,-0.038344,-5.0917
11.88,-5.4934,-0.016301,-5.4771
11.91,-5.5979,0.0082861,-5.6062
11.94,-5.4102,0.033081,-5.4433
11.97,-4.9498,0.054563,-5.0044
12,-4.2934,0.07003,-4.3634
12.03,-3.5648,0.07685,-3.6417
12.06,-2.9101,0.072907,-2.983
12.09,-2.4629,0.058175,-2.5211
12.12,-2.3094,0.033274,-2.3427
12.15,-2.4628,0.00026087,-2.4631
12.18,-2.8551,-0.036511,-2.8186
12.21,-3.3493,-0.072783,-3.2766
12.24,-3.7703,-0.10363,-3.6666
12.27,-3.9454,-0.12351,-3.8219
12.3,-3.7452,-0.12866,-3.6166
12.33,-3.1111,-0.11613,-2.9949
12.36,-2.0644,-0.084924,-1.9794
12.39,-0.694,-0.03668,-0.65732
12.42,0.87252,0.025156,0.84736
12.45,2.5049,0.094751,2.4102
12.48,4.1014,0.16534,3.936
12.51,5.6053,0.22973,5.3756
12.54,7.0031,0.28153,6.7215
12.57,8.3038,0.31644,7.9873
12.6,9.5101,0.33216,9.178
12.63,10.591,0.32941,10.261
12.66,11.465,0.31216,11.153
12.69,12.01,0.28564,11.724
12.72,12.086,0.25595,11.83
12.75,11.58,0.22955,11.35
12.78,10.443,0.20996,10.233
12.81,8.7294,0.19908,8.5303
12.84,6.597,0.19692,6.4001
12.87,4.291,0.19971,4.0913
12.9,2.0957,0.20279,1.8929
12.93,0.27468,0.20082,0.073853
12.96,-0.98811,0.18956,-1.1777
12.99,-1.6297,0.16637,-1.796
13.02,-1.7195,0.13087,-1.8504
13.05,-1.4378,0.085248,-1.523
13.08,-1.0254,0.033663,-1.0591
13.11,-0.71976,-0.018698,-0.70107
13.14,-0.69258,-0.066512,-0.62607
13.17,-1.0076,-0.1055,-0.9021
13.2,-1.6085,-0.13309,-1.4754
13.23,-2.3396,-0.14877,-2.1908
13.26,-2.9934,-0.15376,-2.8397
13.29,-3.3703,-0.15081,-3.2195
13.32,-3.3343,-0.1429,-3.1914
13.35,-2.8497,-0.1337,-2.716
13.38,-1.9895,-0.12625,-1.8633
13.41,-0.91478,-0.12158,-0.79319
13.44,0.16826,-0.12012,0.28838
13.47,1.0599,-0.12139,1.1813
13.5,1.6136,-0.12393,1.7375
13.53,1.7656,-0.12598,1.8916
13.56,1.5408,-0.12617,1.6669
13.59,1.0361,-0.12363,1.1598
13.62,0.38891,-0.11832,0.50723
13.65,-0.26075,-0.11065,-0.1501
13.68,-0.80076,-0.10168,-0.69908
13.71,-1.1649,-0.093259,-1.0716
13.74,-1.3343,-0.08714,-1.2471
13.77,-1.3254,-0.084666,-1.2407
13.8,-1.1711,-0.086892,-1.0842
13.83,-0.90269,-0.094093,-0.8086
13.86,-0.53918,-0.1063,-0.43288
13.89,-0.086954,-0.12158,0.034628
13.92,0.45124,-0.13691,0.58816
13.95,1.063,-0.14983,1.2128
13.98,1.7145,-0.15694,1.8714
14.01,2.3463,-0.15519,2.5015
14.04,2.8789,-0.14258,3.0214
14.07,3.2273,-0.11838,3.3457
14.1,3.3213,-0.08426,3.4055
14.13,3.123,-0.042993,3.166
14.16,2.6389,0.0020212,2.6369
14.19,1.9194,0.04607,1.8733
14.22,1.0481,0.084194,0.96394
14.25,0.1226,0.11289,0.0097076
14.28,-0.76817,0.1307,-0.89887
14.31,-1.562,0.13767,-1.6997
14.34,-2.2338,0.13537,-2.3691
14.37,-2.7947,0.12651,-2.9212
14.4,-3.2823,0.11481,-3.3972
14.43,-3.7441,0.10338,-3.8475
14.46,-4.2206,0.094506,-4.3151
14.49,-4.7325,0.087931,-4.8204
14.52,-5.2755,0.082671,-5.3581
14.55,-5.8227,0.076914,-5.8996
14.58,-6.3335,0.067975,-6.4015
14.61,-6.7653,0.053481,-6.8188
14.64,-7.0836,0.032269,-7.1158
14.67,-7.2684,0.0048131,-7.2732
14.7,-7.3154,-0.026787,-7.2886
14.73,-7.2313,-0.058559,-7.1728
14.76,-7.0279,-0.086617,-6.9412
14.79,-6.7142,-0.10709,-6.6071
14.82,-6.2926,-0.11752,-6.1751
14.85,-5.7565,-0.11645,-5.6401
14.88,-5.0928,-0.10454,-4.9883
14.91,-4.2861,-0.084246,-4.2018
14.94,-3.3237,-0.059456,-3.2642
14.97,-2.2013,-0.033583,-2.1677
15,-0.92698,-0.0098402,-0.91714
15.03,0.47549,0.0096802,0.46581
15.06,1.9645,0.024507,1.94
15.09,3.4795,0.035936,3.4435
15.12,4.9417,0.04524,4.8965
15.15,6.258,0.054497,6.2035
15.18,7.3283,0.06555,7.2628
15.21,8.0574,0.077764,7.9797
15.24,8.3705,0.090752,8.2797
15.27,8.229,0.10181,8.1272
15.3,7.644,0.10744,7.5365
15.33,6.6818,0.10569,6.5761
15.36,5.4593,0.093878,5.3654
15.39,4.1272,0.072224,4.055
15.42,2.8448,0.042084,2.8027
15.45,1.7495,0.0059879,1.7435
15.48,0.93043,-0.030739,0.96117
15.51,0.41216,-0.064033,0.47619
15.54,0.15429,-0.089673,0.24396
15.57,0.068329,-0.10444,0.17277
15.6,0.047907,-0.10773,0.15563
15.63,0.0045724,-0.099798,0.10437
15.66,-0.10118,-0.083803,-0.01738
15.69,-0.24344,-0.063071,-0.18037
15.72,-0.3351,-0.0411,-0.294
15.75,-0.2535,-0.021884,-0.23161
15.78,0.11879,-0.0064711,0.12526
15.81,0.84871,0.0039569,0.84475
15.84,1.9168,0.0097094,1.9071
15.87,3.2025,0.012547,3.1899
15.9,4.4969,0.012932,4.4839
15.93,5.5439,0.012521,5.5314
15.96,6.0993,0.011221,6.0881
15.99,5.9943,0.0086921,5.9856
16.02,5.1867,0.0038248,5.1829
16.05,3.7845,-0.004676,3.7892
16.08,2.0335,-0.017582,2.0511
16.11,0.27065,-0.035026,0.30568
16.14,-1.1486,-0.05594,-1.0926
16.17,-1.9304,-0.078147,-1.8523
16.2,-1.9123,-0.099067,-1.8133
16.23,-1.1034,-0.11586,-0.98756
16.26,0.31364,-0.12635,0.43999
16.29,2.0211,-0.12906,2.1501
16.32,3.6354,-0.12393,3.7593
16.35,4.7915,-0.11213,4.9036
16.38,5.2217,-0.095334,5.3171
16.41,4.8112,-0.075731,4.8869
16.44,3.6177,-0.055466,3.6732
16.47,1.8529,-0.035868,1.8888
16.5,-0.16985,-0.017611,-0.15223
16.53,-2.1071,-0.00063297,-2.1065
16.56,-3.659,0.015049,-3.6741
16.59,-4.6284,0.029674,-4.6581
16.62,-4.9538,0.043209,-4.997
16.65,-4.7098,0.054522,-4.7643
16.68,-4.0787,0.061801,-4.1406
16.71,-3.3023,0.063294,-3.3655
16.74,-2.6248,0.05779,-2.6826
16.77,-2.243,0.045197,-2.2882
16.8,-2.2707,0.026532,-2.2973
16.83,-2.7255,0.0045843,-2.7301
16.86,-3.5358,-0.015985,-3.5199
16.89,-4.5656,-0.029788,-4.5358
16.92,-5.6474,-0.033322,-5.6141
16.95,-6.6169,-0.022734,-6.5941
16.98,-7.3403,0.0041771,-7.3445
17.01,-7.7325,0.046239,-7.7787
17.04,-7.7617,0.099591,-7.8613
17.07,-7.4448,0.15815,-7.6029
17.1,-6.8343,0.21554,-7.0498
17.13,-6.0029,0.26577,-6.2687
17.16,-5.0276,0.30321,-5.3308
17.19,-3.9767,0.32401,-4.3007
17.22,-2.9014,0.32689,-3.2283
17.25,-1.8327,0.3133,-2.146
17.28,-0.78163,0.28674,-1.0684
17.31,0.25534,0.2503,0.0050393
17.34,1.2895,0.20806,1.0814
17.37,2.3305,0.16387,2.1666
17.4,3.3778,0.12089,3.2569
17.43,4.4124,0.079989,4.3325
17.46,5.3929,0.041398,5.3515
17.49,6.2545,0.0049724,6.2495
17.52,6.9144,-0.029806,6.9442
17.55,7.2827,-0.063839,7.3465
17.58,7.2762,-0.097035,7.3733
17.61,6.8363,-0.12905,6.9654
17.64,5.9437,-0.15804,6.1018
17.67,4.6302,-0.18233,4.8125
17.7,2.9821,-0.20102,3.1831
17.73,1.135,-0.21272,1.3477
17.76,-0.74145,-0.21629,-0.52516
17.79,-2.4657,-0.21175,-2.254
17.82,-3.8709,-0.19972,-3.6711
17.85,-4.83,-0.18178,-4.6482
17.88,-5.2762,-0.16041,-5.1158
17.91,-5.2124,-0.13722,-5.0752
17.94,-4.7094,-0.1152,-4.5942
17.97,-3.8911,-0.096771,-3.7943
18,-2.9108,-0.083091,-2.8277
18.03,-1.9214,-0.075123,-1.8463
18.06,-1.0472,-0.072733,-0.97442
18.09,-0.36097,-0.075396,-0.28557
18.12,0.12611,-0.080897,0.20701
18.15,0.46248,-0.086453,0.54893
18.18,0.74019,-0.088923,0.82912
18.21,1.0695,-0.086071,1.1556
18.24,1.5494,-0.076089,1.6255
18.27,2.2404,-0.058383,2.2988
18.3,3.1461,-0.032989,3.1791
18.33,4.2079,-0.0023823,4.2103
18.36,5.3136,0.030835,5.2828
18.39,6.3186,0.062411,6.2562
18.42,7.0738,0.089205,6.9845
18.45,7.4553,0.10743,7.3479
18.48,7.3877,0.11554,7.2722
18.51,6.8567,0.11274,6.7439
18.54,5.9082,0.099614,5.8086
18.57,4.6358,0.077567,4.5582
18.6,3.1595,0.049904,3.1096
18.63,1.6022,0.018867,1.5834
18.66,0.069803,-0.012393,0.082196
18.69,-1.3612,-0.041649,-1.3195
18.72,-2.6455,-0.068842,-2.5766
18.75,-3.7626,-0.092461,-3.6701
18.78,-4.7052,-0.1129,-4.5923
18.81,-5.4675,-0.13051,-5.337
18.84,-6.0382,-0.14526,-5.8929
18.87,-6.4,-0.15729,-6.2427
18.9,-6.5373,-0.16538,-6.3719
18.93,-6.4466,-0.16781,-6.2788
18.96,-6.1472,-0.16312,-5.984
18.99,-5.686,-0.15007,-5.5359
19.02,-5.1332,-0.12773,-5.0054
19.05,-4.5685,-0.096389,-4.4721
19.08,-4.0607,-0.058357,-4.0023
19.11,-3.6457,-0.01577,-3.63
19.14,-3.3112,0.027183,-3.3383
19.17,-2.9916,0.066402,-3.058
19.2,-2.5797,0.097323,-2.677
19.23,-1.9503,0.11709,-2.0674
19.26,-0.99461,0.12409,-1.1187
19.29,0.3463,0.11809,0.2282
19.32,2.0553,0.10138,1.9539
19.35,4.0294,0.077488,3.9519
19.38,6.0899,0.05025,6.0396
19.41,8.0109,0.025605,7.9853
19.44,9.5606,0.0065347,9.5541
19.47,10.546,-0.0037652,10.55
19.5,10.849,-0.0033197,10.853
19.53,10.451,0.0068399,10.445
19.56,9.4305,0.02466,9.4059
19.59,7.9442,0.046842,7.8974
19.62,6.1946,0.069591,6.125
19.65,4.3878,0.088974,4.2988
19.68,2.6974,0.10186,2.5956
19.71,1.2388,0.10649,1.1323
19.74,0.060401,0.10171,-0.041313
19.77,-0.84805,0.088484,-0.93654
19.8,-1.5356,0.068046,-1.6036
19.83,-2.0634,0.042606,-2.106
19.86,-2.4811,0.014571,-2.4957
19.89,-2.8101,-0.013535,-2.7966
19.92,-3.0393,-0.039886,-2.9994
19.95,-3.132,-0.062657,-3.0694
19.98,-3.0417,-0.08023,-2.9614
20.01,-2.7302,-0.092218,-2.638
20.04,-2.1853,-0.098161,-2.0871
20.07,-1.4303,-0.09811,-1.3322
20.1,-0.52692,-0.092286,-0.43463
20.13,0.43181,-0.082031,0.51384
20.16,1.3337,-0.067808,1.4015
20.19,2.0638,-0.051969,2.1158
20.22,2.5203,-0.036699,2.557
20.25,2.6283,-0.023863,2.6521
20.28,2.3496,-0.015451,2.365
20.31,1.6876,-0.012857,1.7004
20.34,0.68746,-0.015255,0.70271
20.37,-0.56807,-0.023109,-0.54496
20.4,-1.9672,-0.034571,-1.9326
20.43,-3.3815,-0.046726,-3.3347
20.46,-4.6809,-0.056322,-4.6246
20.49,-5.7511,-0.059998,-5.6911
20.52,-6.5089,-0.055812,-6.4531
20.55,-6.9157,-0.041918,-6.8738
20.58,-6.9828,-0.017926,-6.9648
20.61,-6.7696,0.015455,-6.7851
20.64,-6.3724,0.055599,-6.428
20.67,-5.9051,0.099847,-6.0049
20.7,-5.4764,0.1431,-5.6195
20.73,-5.168,0.18183,-5.3498
20.76,-5.0172,0.21289,-5.2301
20.79,-5.0109,0.23293,-5.2439
20.82,-5.0889,0.23997,-5.3289
20.85,-5.1584,0.23451,-5.3929
20.88,-5.115,0.21632,-5.3313
20.91,-4.8647,0.1877,-5.0524
20.94,-4.3431,0.15094,-4.4941
20.97,-3.5259,0.10925,-3.6352
21,-2.4314,0.065671,-2.4971
21.03,-1.1142,0.023087,-1.1373
21.06,0.34571,-0.015626,0.36133
21.09,1.8555,-0.048686,1.9042
21.12,3.3192,-0.075042,3.3943
21.15,4.6437,-0.093834,4.7375
21.18,5.7408,-0.1056,5.8464
21.21,6.5282,-0.11191,6.6401
21.24,6.932,-0.11366,7.0457
21.27,6.8933,-0.11291,7.0062
21.3,6.3796,-0.11163,6.4912
21.33,5.3991,-0.11158,5.5107
21.36,4.0139,-0.11381,4.1277
21.39,2.3457,-0.11898,2.4647
21.42,0.57153,-0.12639,0.69793
21.45,-1.0956,-0.13579,-0.95977
21.48,-2.4368,-0.14579,-2.291
21.51,-3.2652,-0.15403,-3.1112
21.54,-3.4623,-0.15866,-3.3036
21.57,-3.004,-0.15833,-2.8457
21.6,-1.9694,-0.15134,-1.8181
21.63,-0.52834,-0.13714,-0.3912
21.66,1.0902,-0.11519,1.2054
21.69,2.6431,-0.086327,2.7294
21.72,3.9205,-0.052633,3.9731
21.75,4.7853,-0.014959,4.8002
21.78,5.1955,0.023381,5.1721
21.81,5.2041,0.06071,5.1434
21.84,4.9378,0.093959,4.8438
21.87,4.56,0.12082,4.4392
21.9,4.2284,0.13949,4.089
21.93,4.0572,0.14924,3.9079
21.96,4.0931,0.1482,3.9449
21.99,4.3109,0.13727,4.1736
22.02,4.6262,0.11698,4.5092
22.05,4.9223,0.089438,4.8329
22.08,5.0823,0.056562,5.0257
22.11,5.0171,0.021153,4.9959
22.14,4.6831,-0.012564,4.6957
22.17,4.0861,-0.041814,4.1279
22.2,3.2713,-0.06338,3.3347
22.23,2.3047,-0.074894,2.3796
22.26,1.2526,-0.075579,1.3282
22.29,0.16453,-0.065507,0.23003
22.32,-0.93459,-0.045862,-0.88873
22.35,-2.0419,-0.020296,-2.0216
22.38,-3.1658,0.0080525,-3.1738
22.41,-4.3103,0.035064,-4.3454
22.44,-5.461,0.057301,-5.5184
22.47,-6.5753,0.071179,-6.6464
22.5,-7.5813,0.076911,-7.6582
22.53,-8.3858,0.073508,-8.4593
22.56,-8.8872,0.062615,-8.9498
22.59,-8.9926,0.047363,-9.04
22.62,-8.6335,0.029995,-8.6635
22.65,-7.7779,0.014692,-7.7926
22.68,-6.4366,0.0022866,-6.4389
22.71,-4.6649,-0.0040991,-4.6608
22.74,-2.5585,-0.006278,-2.5523
22.77,-0.24732,-0.0034923,-0.24383
22.8,2.1143,0.0010365,2.1133
22.83,4.3582,0.0056957,4.3525
22.86,6.3153,0.0076079,6.3077
22.89,7.8306,0.0053322,7.8253
22.92,8.7791,-0.0028356,8.782
22.95,9.0825,-0.016933,9.0994
22.98,8.7219,-0.037018,8.7589
23.01,7.7462,-0.061393,7.8076
23.04,6.2706,-0.08888,6.3595
23.07,4.4656,-0.11727,4.5829
23.1,2.5359,-0.14389,2.6798
23.13,0.69245,-0.16737,0.85982
23.16,-0.87758,-0.18567,-0.69191
23.19,-2.0372,-0.19711,-1.8401
23.22,-2.7172,-0.20083,-2.5164
23.25,-2.921,-0.19671,-2.7243
23.28,-2.717,-0.18555,-2.5315
23.31,-2.2195,-0.16832,-2.0512
23.34,-1.5641,-0.14668,-1.4174
23.37,-0.88233,-0.12313,-0.7592
23.4,-0.28195,-0.099439,-0.18251
23.43,0.1645,-0.07772,0.24222
23.46,0.42119,-0.059381,0.48058
23.49,0.48269,-0.04432,0.52701
23.52,0.36323,-0.032014,0.39524
23.55,0.085979,-0.02085,0.10683
23.58,-0.32428,-0.0093976,-0.31488
23.61,-0.84334,0.004477,-0.84782
23.64,-1.4452,0.022575,-1.4678
23.67,-2.0977,0.045884,-2.1436
23.7,-2.7591,0.073449,-2.8326
23.73,-3.3791,0.10474,-3.4839
23.76,-3.9052,0.13401,-4.0392
23.79,-4.2933,0.16148,-4.4548
23.82,-4.521,0.18201,-4.703
23.85,-4.5967,0.19251,-4.7892
23.88,-4.5634,0.19091,-4.7543
23.91,-4.4926,0.17711,-4.6697
23.94,-4.4686,0.15097,-4.6196
23.97,-4.5671,0.11538,-4.6825
24,-4.831,0.073951,-4.905
24.03,-5.2524,0.029977,-5.2824
24.06,-5.7633,-0.012426,-5.7509
24.09,-6.2415,-0.049761,-6.1918
24.12,-6.5293,-0.079886,-6.4494
24.15,-6.4633,-0.099957,-6.3633
24.18,-5.9088,-0.11093,-5.7979
24.21,-4.7918,-0.11304,-4.6787
24.24,-3.1202,-0.10849,-3.0117
24.27,-0.99111,-0.1002,-0.89091
24.3,1.4197,-0.089899,1.5096
24.33,3.8829,-0.079013,3.9619
24.36,6.1507,-0.070121,6.2208
24.39,7.9963,-0.06338,8.0596
24.42,9.248,-0.057827,9.3059
24.45,9.8143,-0.052906,9.8672
24.48,9.6932,-0.044846,9.7381
24.51,8.9672,-0.032246,8.9994
24.54,7.7839,-0.013903,7.7978
24.57,6.3285,0.011608,6.3169
24.6,4.7918,0.04371,4.7481
24.63,3.3415,0.081331,3.2602
24.66,2.1007,0.12109,1.9796
24.69,1.1367,0.15942,0.97731
24.72,0.46224,0.19224,0.27001
24.75,0.045731,0.21495,-0.16922
24.78,-0.17046,0.22543,-0.39588
24.81,-0.24971,0.22247,-0.47218
24.84,-0.24281,0.20551,-0.44832
24.87,-0.17562,0.17717,-0.3528
24.9,-0.045483,0.13965,-0.18514
24.93,0.17326,0.099047,0.074217
24.96,0.516,0.058903,0.4571
24.99,1.0103,0.02525,0.98507
25.02,1.6587,-0.0016494,1.6604
25.05,2.4261,-0.01681,2.4429
25.08,3.2357,-0.020786,3.2565
25.11,3.9761,-0.014748,3.9908
25.14,4.5167,-0.00035658,4.517
25.17,4.7313,0.018325,4.713
25.2,4.5233,0.038389,4.4849
25.23,3.8469,0.056579,3.7903
25.26,2.7204,0.069474,2.6509
25.29,1.2277,0.075263,1.1524
25.32,-0.49303,0.072444,-0.56547
25.35,-2.2699,0.061413,-2.3313
25.38,-3.9245,0.043108,-3.9676
25.41,-5.2983,0.019399,-5.3177
25.44,-6.2744,-0.0079114,-6.2665
25.47,-6.7893,-0.035681,-6.7536
25.5,-6.8346,-0.062011,-6.7726
25.53,-6.449,-0.084633,-6.3644
25.56,-5.704,-0.10227,-5.6018
25.59,-4.6882,-0.11425,-4.574
25.62,-3.4938,-0.12134,-3.3725
25.65,-2.2083,-0.125,-2.0833
25.68,-0.91168,-0.12586,-0.78582
25.71,0.32176,-0.12706,0.44882
25.74,1.4209,-0.13011,1.551
25.77,2.3167,-0.13592,2.4527
25.8,2.946,-0.14517,3.0911
25.83,3.2587,-0.15853,3.4172
25.86,3.2296,-0.17373,3.4033
25.89,2.8683,-0.1901,3.0584
25.92,2.2262,-0.20409,2.4303
25.95,1.3948,-0.21452,1.6093
25.98,0.49568,-0.2197,0.71537
26.01,-0.33713,-0.21786,-0.11928
26.04,-0.97971,-0.20883,-0.77089
26.07,-1.3398,-0.19402,-1.1457
26.1,-1.3723,-0.17326,-1.1991
26.13,-1.0859,-0.15052,-0.93538
26.16,-0.5372,-0.12474,-0.41246
26.19,0.18356,-0.10038,0.28394
26.22,0.973,-0.075426,1.0484
26.25,1.7353,-0.05219,1.7875
26.28,2.3977,-0.028415,2.4261
26.31,2.9176,-0.0035739,2.9212
26.34,3.2805,0.023656,3.2569
26.37,3.4894,0.054883,3.4346
26.4,3.5519,0.089418,3.4625
26.43,3.4681,0.12827,3.3398
26.46,3.2244,0.16669,3.0577
26.49,2.7957,0.20461,2.5911
26.52,2.1547,0.2358,1.9189
26.55,1.2858,0.25845,1.0273
26.58,0.19863,0.26801,-0.069384
26.61,-1.0631,0.26204,-1.3252
26.64,-2.422,0.24066,-2.6627
26.67,-3.7764,0.20457,-3.981
26.7,-5.017,0.15699,-5.174
26.73,-6.0476,0.10176,-6.1494
26.76,-6.8026,0.044206,-6.8468
26.79,-7.2576,-0.010952,-7.2466
26.82,-7.43,-0.059209,-7.3708
26.85,-7.3689,-0.097188,-7.2717
26.88,-7.1376,-0.12312,-7.0145
26.91,-6.7936,-0.13757,-6.656
26.94,-6.3717,-0.14135,-6.2303
26.97,-5.8751,-0.13655,-5.7385
27,-5.2772,-0.12585,-5.1513
27.03,-4.5331,-0.11112,-4.422
27.06,-3.5985,-0.094387,-3.5041
27.09,-2.4495,-0.076229,-2.3733
27.12,-1.0993,-0.056496,-1.0428
27.15,0.39417,-0.034476,0.42864
27.18,1.9313,-0.011897,1.9432
27.21,3.3837,0.012247,3.3714
27.24,4.6148,0.037111,4.5777
27.27,5.5028,0.060775,5.442
27.3,5.9607,0.080636,5.8801
27.33,5.9509,0.094225,5.8566
27.36,5.4898,0.099492,5.3903
27.39,4.6447,0.095286,4.5494
27.42,3.5226,0.081286,3.4413
27.45,2.2556,0.058381,2.1972
27.48,0.98448,0.029141,0.95533
27.51,-0.15637,-0.0028539,-0.15351
27.54,-1.051,-0.033978,-1.017
27.57,-1.6111,-0.059816,-1.5513
27.6,-1.7825,-0.076947,-1.7055
27.63,-1.5483,-0.084087,-1.4643
27.66,-0.93146,-0.080807,-0.85066
27.69,0.0071932,-0.069018,0.076211
27.72,1.1726,-0.050546,1.2231
27.75,2.4436,-0.028905,2.4725
27.78,3.6852,-0.0076064,3.6928
27.81,4.7632,0.0096614,4.7535
27.84,5.5602,0.021275,5.5389
27.87,5.9903,0.025225,5.9651
27.9,6.0092,0.021953,5.9873
27.93,5.6174,0.013277,5.6041
27.96,4.8572,0.0012316,4.8559
27.99,3.8022,-0.011858,3.8141
28.02,2.544,-0.023393,2.5674
28.05,1.1777,-0.033089,1.2108
28.08,-0.20952,-0.038443,-0.17108
28.11,-1.5441,-0.040583,-1.5035
28.14,-2.7661,-0.040204,-2.7259
28.17,-3.824,-0.039218,-3.7848
28.2,-4.6674,-0.038983,-4.6284
28.23,-5.2416,-0.042273,-5.1993
28.26,-5.4861,-0.047596,-5.4385
28.29,-5.3406,-0.057297,-5.2833
28.32,-4.7566,-0.068395,-4.6882
28.35,-3.7133,-0.080975,-3.6324
28.38,-2.2329,-0.092447,-2.1405
28.41,-0.3914,-0.10165,-0.28976
28.44,1.68,-0.1054,1.7854
28.47,3.8039,-0.10441,3.9083
28.5,5.7775,-0.099117,5.8766
28.53,7.3999,-0.089429,7.4893
28.56,8.5027,-0.077402,8.5801
28.59,8.9772,-0.063785,9.041
28.62,8.7925,-0.050221,8.8427
28.65,8.0003,-0.037165,8.0375
28.68,6.7271,-0.023575,6.7507
28.71,5.1524,-0.0089976,5.1614
28.74,3.4796,0.0086191,3.471
28.77,1.904,0.031594,1.8724
28.8,0.58329,0.059931,0.52336
28.83,-0.38327,0.094929,-0.4782
28.86,-0.96439,0.1362,-1.1006
28.89,-1.1945,0.17866,-1.3731
28.92,-1.1604,0.22178,-1.3822
28.95,-0.98136,0.26147,-1.2428
28.98,-0.78493,0.28926,-1.0742
29.01,-0.68547,0.30522,-0.99068
29.04,-0.76711,0.30612,-1.0732
29.07,-1.0746,0.29004,-1.3647
29.1,-1.6126,0.25892,-1.8715
29.13,-2.3515,0.2164,-2.5679
29.16,-3.2395,0.16507,-3.4045
29.19,-4.2156,0.11018,-4.3258
29.22,-5.2219,0.057293,-5.2792
29.25,-6.2114,0.0095428,-6.2209
29.28,-7.1509,-0.030808,-7.12
29.31,-8.0178,-0.061529,-7.9563
29.34,-8.7933,-0.08364,-8.7096
29.37,-9.4527,-0.098153,-9.3546
29.4,-9.9583,-0.1069,-9.8514
29.43,-10.255,-0.11194,-10.143
29.46,-10.275,-0.11423,-10.161
29.49,-9.9457,-0.11576,-9.8299
29.52,-9.2046,-0.11421,-9.0904
29.55,-8.0195,-0.11187,-7.9076
29.58,-6.4026,-0.10503,-6.2976
29.61,-4.4218,-0.095274,-4.3265
29.64,-2.2009,-0.080707,-2.1202
29.67,0.09004,-0.062676,0.15272
29.7,2.2559,-0.042374,2.2982
29.73,4.1037,-0.021897,4.1256
29.76,5.4731,-0.0036758,5.4767
29.79,6.2619,0.0098039,6.2521
29.82,6.4434,0.016737,6.4267
29.85,6.0701,0.016235,6.0539
29.88,5.2636,0.0082893,5.2553
29.91,4.1928,-0.0056633,4.1985
29.94,3.0444,-0.023981,3.0684
29.97,1.9919,-0.043869,2.0357
30,1.1691,-0.062968,1.2321
30.03,0.65395,-0.079446,0.7334
30.06,0.46342,-0.091528,0.55495
30.09,0.56123,-0.098973,0.66021
30.12,0.87431,-0.10255,0.97686
30.15,1.3138,-0.10283,1.4166
30.18,1.7953,-0.10126,1.8965
30.21,2.2541,-0.098712,2.3528
30.24,2.6525,-0.095713,2.7482
30.27,2.9785,-0.093508,3.072
30.3,3.238,-0.091663,3.3296
30.33,3.443,-0.089714,3.5327
30.36,3.6006,-0.087395,3.688
30.39,3.7046,-0.084513,3.7891
30.42,3.7334,-0.081368,3.8148
30.45,3.6536,-0.07802,3.7316
30.48,3.4282,-0.075302,3.5035
30.51,3.0279,-0.074105,3.102
30.54,2.4416,-0.074987,2.5166
30.57,1.6842,-0.077963,1.7622
30.6,0.79935,-0.081381,0.88074
30.63,-0.14295,-0.08574,-0.057211
30.66,-1.0543,-0.089187,-0.96511
30.69,-1.8394,-0.09026,-1.7492
30.72,-2.4098,-0.087535,-2.3222
30.75,-2.697,-0.080196,-2.6168
30.78,-2.6639,-0.068987,-2.5949
30.81,-2.3118,-0.054089,-2.2577
30.84,-1.6826,-0.036704,-1.6459
30.87,-0.85501,-0.017969,-0.83704
30.9,0.065117,0.00074349,0.064373
30.93,0.95844,0.018873,0.93957
30.96,1.7094,0.035907,1.6735
30.99,2.224,0.052028,2.172
31.02,2.4446,0.068337,2.3762
31.05,2.3604,0.084844,2.2756
31.08,2.0103,0.10221,1.9081
31.11,1.4764,0.1211,1.3553
31.14,0.87064,0.13898,0.73166
31.17,0.31474,0.15413,0.16061
31.2,-0.082256,0.16561,-0.24787
31.23,-0.24438,0.17067,-0.41505
31.26,-0.1432,0.16722,-0.31043
31.29,0.19678,0.15445,0.042329
31.32,0.70315,0.13205,0.5711
31.35,1.27,0.10197,1.168
31.38,1.7785,0.066752,1.7117
31.41,2.1198,0.02946,2.0903
31.44,2.2146,-0.0073045,2.2219
31.47,2.0265,-0.040238,2.0667
31.5,1.5651,-0.066997,1.6321
31.53,0.88068,-0.086054,0.96673
31.56,0.051234,-0.096745,0.14798
31.59,-0.83457,-0.099978,-0.73459
31.62,-1.6937,-0.096416,-1.5972
31.65,-2.4609,-0.087256,-2.3736
31.68,-3.0949,-0.072339,-3.0225
31.71,-3.5772,-0.053356,-3.5239
31.74,-3.9059,-0.030637,-3.8752
31.77,-4.0862,-0.0051015,-4.0811
31.8,-4.1225,0.022517,-4.1451
31.83,-4.0125,0.051198,-4.0637
31.86,-3.7467,0.07843,-3.8252
31.89,-3.3128,0.10207,-3.4149
31.92,-2.7028,0.11905,-2.8218
31.95,-1.9218,0.12742,-2.0492
31.98,-0.99441,0.12516,-1.1196
32.01,0.032141,0.11194,-0.079804
32.04,1.0901,0.08843,1.0016
32.07,2.0976,0.056859,2.0407
32.1,2.9689,0.020164,2.9487
32.13,3.6254,-0.017333,3.6427
32.16,4.0063,-0.05145,4.0577
32.19,4.0766,-0.078582,4.1551
32.22,3.8314,-0.09664,3.9281
32.25,3.2969,-0.10397,3.4009
32.28,2.5269,-0.10076,2.6277
32.31,1.5979,-0.087816,1.6857
32.34,0.60131,-0.068276,0.66959
32.37,-0.36473,-0.044851,-0.31988
32.4,-1.2047,-0.01906,-1.1856
32.43,-1.8349,0.0057429,-1.8406
32.46,-2.1923,0.028179,-2.2205
32.49,-2.2427,0.046916,-2.2896
32.52,-1.9862,0.060458,-2.0467
32.55,-1.4603,0.069446,-1.5298
32.58,-0.73819,0.072921,-0.81111
32.61,0.077269,0.070612,0.006657
32.64,0.8643,0.062981,0.80132
32.67,1.4966,0.049657,1.447
32.7,1.8598,0.031536,1.8283
32.73,1.8668,0.0099836,1.8568
32.76,1.4712,-0.014747,1.4859
32.79,0.67528,-0.039897,0.71518
32.82,-0.46801,-0.063589,-0.40442
32.85,-1.8598,-0.084953,-1.7748
32.88,-3.3657,-0.10125,-3.2645
32.91,-4.8312,-0.11216,-4.719
32.94,-6.0989,-0.11698,-5.9819
32.97,-7.0272,-0.11554,-6.9116
33,-7.5065,-0.10844,-7.3981
33.03,-7.4726,-0.09676,-7.3759
33.06,-6.9145,-0.080511,-6.834
33.09,-5.8768,-0.061061,-5.8157
33.12,-4.4555,-0.038028,-4.4175
33.15,-2.7878,-0.012857,-2.775
33.18,-1.0357,0.014687,-1.0504
33.21,0.63389,0.043026,0.59086
33.24,2.0705,0.071884,1.9986
33.27,3.1601,0.099134,3.061
33.3,3.8412,0.12306,3.7181
33.33,4.1119,0.1414,3.9705
33.36,4.0296,0.15218,3.8774
33.39,3.6995,0.15432,3.5452
33.42,3.256,0.14705,3.109
33.45,2.8382,0.12995,2.7083
33.48,2.5652,0.10466,2.4606
33.51,2.5153,0.072884,2.4424
33.54,2.7129,0.037122,2.6757
33.57,3.1263,-5.5374e-05,3.1263
33.6,3.6755,-0.036202,3.7117
33.63,4.2495,-0.069527,4.319
33.66,4.7272,-0.098692,4.8259
33.69,5,-0.12203,5.122
33.72,4.9887,-0.13935,5.128
33.75,4.6539,-0.15075,4.8046
33.78,3.9976,-0.15636,4.1539
33.81,3.0571,-0.15643,3.2136
33.84,1.8946,-0.15146,2.0461
33.87,0.58481,-0.14233,0.72714
33.9,-0.79449,-0.12984,-0.66465
33.93,-2.1683,-0.11475,-2.0535
33.96,-3.4654,-0.098536,-3.3669
33.99,-4.617,-0.081071,-4.5359
34.02,-5.5539,-0.063028,-5.4909
34.05,-6.2073,-0.046889,-6.1604
34.08,-6.5131,-0.032074,-6.481
34.11,-6.4212,-0.018771,-6.4025
34.14,-5.9082,-0.006512,-5.9017
34.17,-4.9889,0.0053947,-4.9943
34.2,-3.7245,0.018053,-3.7425
34.23,-2.2225,0.030448,-2.2529
34.26,-0.62687,0.043785,-0.67066
34.29,0.90043,0.05788,0.84255
34.32,2.2046,0.07195,2.1326
34.35,3.1636,0.084876,3.0787
34.38,3.7093,0.095732,3.6135
34.41,3.8388,0.10321,3.7356
34.44,3.6131,0.10569,3.5074
34.47,3.1427,0.1033,3.0394
34.5,2.5642,0.095508,2.4687
34.53,2.0116,0.082371,1.9292
34.56,1.5904,0.065403,1.525
34.59,1.3591,0.045065,1.3141
34.62,1.3221,0.021993,1.3001
34.65,1.4348,-0.0021102,1.4369
34.68,1.62,-0.026095,1.6461
34.71,1.7883,-0.049353,1.8377
34.74,1.8606,-0.070354,1.9309
34.77,1.784,-0.089243,1.8732
34.8,1.5403,-0.10547,1.6457
34.83,1.1449,-0.11867,1.2636
34.86,0.63829,-0.12808,0.76638
34.89,0.072759,-0.13425,0.20701
34.92,-0.49984,-0.13602,-0.36382
34.95,-1.0371,-0.13402,-0.90306
34.98,-1.5089,-0.1277,-1.3812
35.01,-1.8947,-0.11643,-1.7783
35.04,-2.1773,-0.10051,-2.0768
35.07,-2.3357,-0.07982,-2.2559
35.1,-2.3418,-0.055044,-2.2867
35.13,-2.162,-0.026916,-2.1351
35.16,-1.7647,0.0034965,-1.7682
35.19,-1.1321,0.034477,-1.1666
35.22,-0.27225,0.063292,-0.33555
35.25,0.77184,0.088324,0.68352
35.28,1.9197,0.10621,1.8135
35.31,3.0602,0.11611,2.9441
35.34,4.0659,0.11609,3.9498
35.37,4.8137,0.10607,4.7076
35.4,5.2062,0.086676,5.1195
35.43,5.1896,0.059387,5.1303
35.46,4.7641,0.02676,4.7374
35.49,3.983,-0.0079345,3.9909
35.52,2.9426,-0.041593,2.9842
35.55,1.764,-0.071251,1.8352
35.58,0.57066,-0.094459,0.66512
35.61,-0.53175,-0.10941,-0.42233
35.64,-1.4712,-0.11535,-1.3558
35.67,-2.2162,-0.11242,-2.1038
35.7,-2.7743,-0.10143,-2.6728
35.73,-3.1828,-0.083771,-3.099
35.76,-3.4955,-0.061471,-3.434
35.79,-3.7678,-0.035939,-3.7319
35.82,-4.0447,-0.0090382,-4.0356
35.85,-4.3529,0.016828,-4.3697
35.88,-4.6981,0.040953,-4.7391
35.91,-5.0672,0.062061,-5.1293
35.94,-5.4325,0.079236,-5.5118
35.97,-5.7583,0.092102,-5.8504
36,-6.006,0.10014,-6.1062
36.03,-6.1386,0.10355,-6.2422
36.06,-6.124,0.10319,-6.2272
36.09,-5.937,0.099529,-6.0365
36.12,-5.5621,0.09321,-5.6553
36.15,-4.9964,0.085632,-5.082
36.18,-4.2518,0.077382,-4.3292
36.21,-3.3577,0.069391,-3.4271
36.24,-2.3611,0.062311,-2.4234
36.27,-1.3239,0.05633,-1.3802
36.3,-0.31655,0.051178,-0.36773
36.33,0.59062,0.047058,0.54356
36.36,1.3386,0.042971,1.2956
36.39,1.8897,0.039135,1.8506
36.42,2.2352,0.034776,2.2004
36.45,2.3976,0.029833,2.3677
36.48,2.4277,0.023996,2.4037
36.51,2.3961,0.017431,2.3787
36.54,2.3807,0.010135,2.3705
36.57,2.4522,0.002503,2.4497
36.6,2.6621,-0.0055026,2.6676
36.63,3.0331,-0.013764,3.0469
36.66,3.5555,-0.022146,3.5777
36.69,4.1887,-0.030689,4.2194
36.72,4.8674,-0.039132,4.9066
36.75,5.5116,-0.047257,5.5589
36.78,6.037,-0.054682,6.0917
36.81,6.3658,-0.061205,6.427
36.84,6.4355,-0.065819,6.5013
36.87,6.2057,-0.067855,6.2736
36.9,5.663,-0.0665,5.7295
36.93,4.8231,-0.061143,4.8843
36.96,3.7317,-0.051381,3.7831
36.99,2.4628,-0.037019,2.4998
37.02,1.1144,-0.01835,1.1327
37.05,-0.19914,0.0036605,-0.2028
37.08,-1.3578,0.027401,-1.3852
37.11,-2.2501,0.051282,-2.3014
37.14,-2.7881,0.073086,-2.8612
37.17,-2.9217,0.090669,-3.0123
37.2,-2.6495,0.10167,-2.7512
37.23,-2.0228,0.10449,-2.1273
37.26,-1.1418,0.098494,-1.2403
37.29,-0.14277,0.083262,-0.22603
37.32,0.82187,0.05969,0.76218
37.35,1.6072,0.029502,1.5777
37.38,2.0996,-0.0050183,2.1046
37.41,2.2361,-0.040662,2.2767
37.44,2.0142,-0.073627,2.0878
37.47,1.492,-0.10091,1.5929
37.5,0.77643,-0.12005,0.89647
37.53,0.0031121,-0.12903,0.13215
37.56,-0.68883,-0.12734,-0.56149
37.59,-1.182,-0.11552,-1.0665
37.62,-1.4016,-0.094926,-1.3067
37.65,-1.3271,-0.068545,-1.2585
37.68,-0.99444,-0.039638,-0.95481
37.71,-0.48772,-0.011225,-0.47649
37.74,0.077513,0.01344,0.064073
37.77,0.57517,0.031741,0.54343
37.8,0.89037,0.041689,0.84868
37.83,0.93803,0.042602,0.89543
37.86,0.67535,0.03496,0.6404
37.89,0.10704,0.01995,0.087088
37.92,-0.71712,-0.00067621,-0.71645
37.95,-1.7108,-0.024547,-1.6863
37.98,-2.7642,-0.049071,-2.7152
38.01,-3.7588,-0.071868,-3.6869
38.04,-4.582,-0.091236,-4.4907
38.07,-5.14,-0.10545,-5.0346
38.1,-5.3677,-0.11449,-5.2532
38.13,-5.2341,-0.11874,-5.1154
38.16,-4.745,-0.11855,-4.6265
38.19,-3.941,-0.11513,-3.8259
38.22,-2.8932,-0.1098,-2.7834
38.25,-1.6951,-0.10352,-1.5916
38.28,-0.45385,-0.097566,-0.35628
38.31,0.72165,-0.092582,0.81423
38.34,1.7313,-0.088426,1.8197
38.37,2.4944,-0.085389,2.5798
38.4,2.9584,-0.082662,3.041
38.43,3.1042,-0.080034,3.1842
38.46,2.9475,-0.077125,3.0247
38.49,2.5366,-0.073195,2.6098
38.52,1.9444,-0.067935,2.0123
38.55,1.2588,-0.060668,1.3195
38.58,0.56972,-0.05068,0.6204
38.61,-0.043807,-0.038358,-0.0054495
38.64,-0.52448,-0.023124,-0.50136
38.67,-0.84439,-0.0049056,-0.83949
38.7,-1.0076,0.016378,-1.024
38.73,-1.0471,0.040649,-1.0877
38.76,-1.017,0.067143,-1.0841
38.79,-0.98045,0.095086,-1.0755
38.82,-0.99625,0.12361,-1.1199
38.85,-1.106,0.151,-1.257
38.88,-1.3248,0.17584,-1.5006
38.91,-1.6368,0.19626,-1.8331
38.94,-1.9976,0.21069,-2.2083
38.97,-2.3416,0.21757,-2.5592
39,-2.5946,0.21674,-2.8114
39.03,-2.6883,0.20719,-2.8955
39.06,-2.5733,0.18927,-2.7625
39.09,-2.2294,0.16461,-2.394
39.12,-1.6697,0.13426,-1.804
39.15,-0.93873,0.10003,-1.0388
39.18,-0.10427,0.065246,-0.16952
39.21,0.75436,0.031202,0.72316
39.24,1.5597,-0.00026095,1.56
39.27,2.2482,-0.026495,2.2747
39.3,2.7785,-0.046899,2.8254
39.33,3.1344,-0.060949,3.1953
39.36,3.3231,-0.068413,3.3915
39.39,3.369,-0.07067,3.4397
39.42,3.3046,-0.068623,3.3732
39.45,3.1622,-0.063453,3.2256
39.48,2.9664,-0.057274,3.0237
39.51,2.7309,-0.051303,2.7822
39.54,2.4576,-0.046263,2.5038
39.57,2.1395,-0.043084,2.1826
39.6,1.7656,-0.042126,1.8077
39.63,1.3252,-0.042379,1.3675
39.66,0.81301,-0.043661,0.85667
39.69,0.23197,-0.04508,0.27705
39.72,-0.40563,-0.045478,-0.36016
39.75,-1.0779,-0.04476,-1.0332
39.78,-1.7545,-0.042451,-1.712
39.81,-2.3975,-0.038508,-2.359
39.84,-2.9639,-0.03364,-2.9302
39.87,-3.4073,-0.028592,-3.3787
39.9,-3.6818,-0.024071,-3.6578
39.93,-3.7463,-0.02116,-3.7252
39.96,-3.5703,-0.020453,-3.5498
39.99,-3.1401,-0.022223,-3.1179
40.02,-2.4651,-0.026618,-2.4384
40.05,-1.5805,-0.03339,-1.5471
40.08,-0.54797,-0.041895,-0.50607
40.11,0.54946,-0.051267,0.60072
40.14,1.6167,-0.060526,1.6772
40.17,2.5595,-0.069035,2.6285
40.2,3.2984,-0.07615,3.3746
40.23,3.7821,-0.081266,3.8633
40.26,3.9952,-0.083669,4.0789
40.29,3.9613,-0.082604,4.0439
40.32,3.7369,-0.077878,3.8148
40.35,3.4011,-0.069024,3.4701
40.38,3.0385,-0.055741,3.0942
40.41,2.723,-0.038018,2.761
40.44,2.5026,-0.015775,2.5184
40.47,2.3909,0.010093,2.3808
40.5,2.3646,0.038423,2.3262
40.53,2.3701,0.068186,2.3019
40.56,2.3353,0.097341,2.2379
40.59,2.1864,0.12363,2.0627
40.62,1.864,0.14519,1.7188
40.65,1.3372,0.15936,1.1778
40.68,0.61179,0.16477,0.44702
40.71,-0.26847,0.16122,-0.42969
40.74,-1.2272,0.14844,-1.3757
40.77,-2.1669,0.12741,-2.2943
40.8,-2.9834,0.099772,-3.0832
40.83,-3.5815,0.067214,-3.6487
40.86,-3.8892,0.033116,-3.9223
40.89,-3.867,0.00074245,-3.8677
40.92,-3.5134,-0.027754,-3.4857
40.95,-2.8641,-0.050314,-2.8138
40.98,-1.9859,-0.065819,-1.9201
41.01,-0.96763,-0.073897,-0.89374
41.04,0.092507,-0.074493,0.167
41.07,1.099,-0.068766,1.1677
41.1,1.9702,-0.05856,2.0288
41.13,2.6469,-0.045513,2.6924
41.16,3.0963,-0.031582,3.1279
41.19,3.3123,-0.018042,3.3303
41.22,3.3113,-0.0061397,3.3175
41.25,3.1252,0.0031637,3.1221
41.28,2.7925,0.010058,2.7824
41.31,2.3498,0.014717,2.3351
41.34,1.8254,0.017607,1.8078
41.37,1.2358,0.019921,1.2158
41.4,0.58573,0.022007,0.56372
41.43,-0.12721,0.024458,-0.15167
41.46,-0.90661,0.028135,-0.93475
41.49,-1.7498,0.032922,-1.7827
41.52,-2.6415,0.038569,-2.6801
41.55,-3.5507,0.044315,-3.595
41.58,-4.4304,0.049101,-4.4795
41.61,-5.2224,0.052328,-5.2747
41.64,-5.8643,0.053353,-5.9177
41.67,-6.2993,0.051481,-6.3508
41.7,-6.4849,0.046293,-6.5312
41.73,-6.4008,0.037222,-6.438
41.76,-6.0524,0.024193,-6.0766
41.79,-5.4709,0.007861,-5.4788
41.82,-4.7094,-0.011129,-4.6983
41.85,-3.8354,-0.032066,-3.8033
41.88,-2.9218,-0.054172,-2.8676
41.91,-2.0375,-0.076147,-1.9614
41.94,-1.2394,-0.097185,-1.1422
41.97,-0.56541,-0.11531,-0.4501
42,-0.032193,-0.12998,0.097792
42.03,0.36564,-0.13969,0.50533
42.06,0.65246,-0.14434,0.7968
42.09,0.86629,-0.14311,1.0094
42.12,1.0517,-0.13557,1.1873
42.15,1.2516,-0.12278,1.3744
42.18,1.4994,-0.1051,1.6045
42.21,1.8118,-0.084355,1.8962
42.24,2.185,-0.062588,2.2476
42.27,2.5927,-0.041163,2.6338
42.3,2.9893,-0.021886,3.0111
42.33,3.3165,-0.0071258,3.3236
42.36,3.5133,0.0022801,3.5111
42.39,3.5274,0.0055413,3.5219
42.42,3.3268,0.0020716,3.3247
42.45,2.9086,-0.0069,2.9155
42.48,2.3039,-0.019961,2.3238
42.51,1.5756,-0.035717,1.6113
42.54,0.8114,-0.052109,0.86351
42.57,0.11079,-0.066981,0.17777
42.6,-0.43092,-0.07872,-0.3522
42.63,-0.73862,-0.08565,-0.65297
42.66,-0.77069,-0.08689,-0.6838
42.69,-0.52676,-0.082492,-0.44427
42.72,-0.048416,-0.072887,0.024471
42.75,0.58749,-0.058883,0.64638
42.78,1.2816,-0.041865,1.3234
42.81,1.9284,-0.023069,1.9514
42.84,2.4334,-0.0041868,2.4376
42.87,2.7277,0.013844,2.7138
42.9,2.7771,0.030655,2.7465
42.93,2.5855,0.044983,2.5405
42.96,2.1904,0.057446,2.1329
42.99,1.6538,0.068128,1.5857
43.02,1.0495,0.076886,0.97263
43.05,0.44926,0.084372,0.36488
43.08,-0.08886,0.091447,-0.18031
43.11,-0.52819,0.096794,-0.62498
43.14,-0.85624,0.10159,-0.95782
43.17,-1.0822,0.10464,-1.1868
43.2,-1.2302,0.10535,-1.3356
43.23,-1.3301,0.10378,-1.4339
43.26,-1.4077,0.099414,-1.5071
43.29,-1.4768,0.092023,-1.5689
43.32,-1.5351,0.081689,-1.6168
43.35,-1.5634,0.068781,-1.6322
43.38,-1.5307,0.053627,-1.5843
43.41,-1.4015,0.037896,-1.4394
43.44,-1.1459,0.022204,-1.1681
43.47,-0.74896,0.0076953,-0.75665
43.5,-0.21778,-0.0043269,-0.21346
43.53,0.41571,-0.013346,0.42906
43.56,1.0971,-0.018539,1.1156
43.59,1.7566,-0.019503,1.7761
43.62,2.3205,-0.016526,2.3371
43.65,2.7238,-0.0098096,2.7336
43.68,2.9221,-0.00044194,2.9225
43.71,2.8998,0.010679,2.8891
43.74,2.6736,0.022232,2.6514
43.77,2.2889,0.032895,2.256
43.8,1.8109,0.041407,1.7695
43.83,1.3118,0.046566,1.2653
43.86,0.857,0.0476,0.8094
43.89,0.49221,0.044035,0.44818
43.92,0.23606,0.035901,0.20015
43.95,0.078022,0.023731,0.054291
43.98,-0.016844,0.0083045,-0.025148
44.01,-0.098067,-0.0091011,-0.088966
44.04,-0.21689,-0.026632,-0.19026
44.07,-0.41338,-0.042813,-0.37057
44.1,-0.70649,-0.056074,-0.65041
44.13,-1.089,-0.065081,-1.0239
44.16,-1.5287,-0.068905,-1.4598
44.19,-1.9748,-0.066844,-1.908
44.22,-2.3685,-0.059293,-2.3092
44.25,-2.6548,-0.046239,-2.6086
44.28,-2.7933,-0.029479,-2.7639
44.31,-2.7652,-0.010817,-2.7544
44.34,-2.5759,0.0080576,-2.584
44.37,-2.2524,0.025116,-2.2776
44.4,-1.8373,0.038567,-1.8759
44.43,-1.3799,0.04719,-1.4271
44.46,-0.92738,0.050069,-0.97745
44.49,-0.51802,0.046994,-0.56502
44.52,-0.17667,0.038739,-0.21541
44.55,0.086015,0.026268,0.059747
44.58,0.27138,0.010887,0.26049
44.61,0.38851,-0.0056597,0.39417
44.64,0.44917,-0.021546,0.47072
44.67,0.46321,-0.035709,0.49891
44.7,0.43544,-0.046922,0.48237
44.73,0.3646,-0.054716,0.41932
44.76,0.24431,-0.059558,0.30387
44.79,0.06583,-0.061497,0.12733
44.82,-0.17817,-0.061054,-0.11712
44.85,-0.48965,-0.059502,-0.43014
44.88,-0.86178,-0.057583,-0.80419
44.91,-1.277,-0.055771,-1.2212
44.94,-1.7067,-0.054927,-1.6518
44.97,-2.1133,-0.054918,-2.0583
45,-2.4539,-0.055672,-2.3982
45.03,-2.6862,-0.056848,-2.6293
45.06,-2.7742,-0.058006,-2.7162
45.09,-2.6952,-0.057974,-2.6372
45.12,-2.4435,-0.056575,-2.387
45.15,-2.0342,-0.052912,-1.9813
45.18,-1.5012,-0.046697,-1.4545
45.21,-0.894,-0.037464,-0.85653
45.24,-0.27004,-0.025247,-0.24479
45.27,0.31401,-0.010362,0.32438
45.3,0.8117,0.0063981,0.8053
45.33,1.1944,0.023922,1.1705
45.36,1.4557,0.040897,1.4148
45.39,1.6115,0.056072,1.5555
45.42,1.6954,0.068273,1.6271
45.45,1.7501,0.075955,1.6741
45.48,1.8169,0.079024,1.7379
45.51,1.9256,0.076873,1.8487
45.54,2.0862,0.069745,2.0165
45.57,2.2858,0.059292,2.2266
45.6,2.4907,0.046327,2.4444
45.63,2.6533,0.03313,2.6202
45.66,2.7234,0.020856,2.7026
45.69,2.6603,0.011286,2.649
45.72,2.4436,0.0052734,2.4383
45.75,2.0804,0.003315,2.0771
45.78,1.6065,0.0049741,1.6015
45.81,1.0816,0.0096602,1.0719
45.84,0.57929,0.016035,0.56325
45.87,0.17368,0.022516,0.15117
45.9,-0.0743,0.027947,-0.10225
45.93,-0.12844,0.03117,-0.15961
45.96,0.016009,0.031126,-0.015117
45.99,0.33155,0.027706,0.30385
46.02,0.76364,0.021653,0.74199
46.05,1.2407,0.013196,1.2275
46.08,1.6867,0.0032667,1.6834
46.11,2.0338,-0.0069544,2.0408
46.14,2.2325,-0.016932,2.2495
46.17,2.2576,-0.026055,2.2837
46.2,2.1087,-0.033953,2.1427
46.23,1.8066,-0.0413,1.8479
46.26,1.3859,-0.047788,1.4337
46.29,0.88618,-0.054242,0.94042
46.32,0.34417,-0.06142,0.40559
46.35,-0.21225,-0.069127,-0.14313
46.38,-0.76615,-0.077777,-0.68837
46.41,-1.3103,-0.0874,-1.2229
46.44,-1.8431,-0.097364,-1.7457
46.47,-2.3631,-0.10626,-2.2568
46.5,-2.8637,-0.11435,-2.7493
46.53,-3.3298,-0.11911,-3.2107
46.56,-3.7369,-0.12027,-3.6167
46.59,-4.0539,-0.11621,-3.9377
46.62,-4.2474,-0.10663,-4.1408
46.65,-4.2885,-0.091146,-4.1973
46.68,-4.1589,-0.070142,-4.0888
46.71,-3.8555,-0.044057,-3.8115
46.74,-3.3925,-0.014559,-3.3779
46.77,-2.7999,0.016845,-2.8167
46.8,-2.1194,0.047418,-2.1668
46.83,-1.3983,0.076026,-1.4743
46.86,-0.68183,0.099313,-0.78114
46.89,-0.0074488,0.11687,-0.12432
46.92,0.59997,0.12638,0.47359
46.95,1.1294,0.1282,1.0012
46.98,1.5821,0.12238,1.4597
47.01,1.9677,0.10973,1.858
47.04,2.2984,0.092142,2.2063
47.07,2.5833,0.071643,2.5116
47.1,2.8236,0.049711,2.7739
47.13,3.0109,0.02862,2.9823
47.16,3.1269,0.009657,3.1172
47.19,3.1473,-0.0058902,3.1532
47.22,3.047,-0.017584,3.0646
47.25,2.8065,-0.02552,2.832
47.28,2.4182,-0.03021,2.4484
47.31,1.8909,-0.032239,1.9232
47.34,1.2516,-0.03242,1.284
47.37,0.5439,-0.031259,0.57516
47.4,-0.17566,-0.029348,-0.14631
47.43,-0.84509,-0.027297,-0.81779
47.46,-1.4048,-0.024581,-1.3802
47.49,-1.8057,-0.021855,-1.7839
47.52,-2.0158,-0.019052,-1.9968
47.55,-2.0242,-0.015838,-2.0084
47.58,-1.8418,-0.012545,-1.8293
47.61,-1.4992,-0.0094625,-1.4897
47.64,-1.041,-0.0066621,-1.0343
47.67,-0.51963,-0.0043123,-0.51531
47.7,0.012034,-0.0029812,0.015015
47.73,0.50673,-0.0028757,0.50961
47.76,0.92693,-0.004064,0.931
47.79,1.2465,-0.0063698,1.2529
47.82,1.4503,-0.0096851,1.46
47.85,1.5315,-0.013628,1.5451
47.88,1.4892,-0.017019,1.5062
47.91,1.3256,-0.01964,1.3452
47.94,1.0455,-0.020835,1.0664
47.97,0.65684,-0.019751,0.67659
48,0.17269,-0.016112,0.18881
48.03,-0.38552,-0.0087444,-0.37678
48.06,-0.98602,0.0015789,-0.9876
48.09,-1.5863,0.015279,-1.6015
48.12,-2.1353,0.031586,-2.1669
48.15,-2.5791,0.049178,-2.6282
48.18,-2.8681,0.067108,-2.9352
48.21,-2.9658,0.084422,-3.0503
48.24,-2.8567,0.098091,-2.9548
48.27,-2.5506,0.10761,-2.6582
48.3,-2.0834,0.11238,-2.1957
48.33,-1.5127,0.11092,-1.6236
48.36,-0.9094,0.10378,-1.0132
48.39,-0.34581,0.090733,-0.43654
48.42,0.11607,0.072806,0.043262
48.45,0.43461,0.051833,0.38277
48.48,0.59449,0.029829,0.56466
48.51,0.60733,0.0080849,0.59925
48.54,0.50697,-0.01177,0.51874
48.57,0.34062,-0.028958,0.36957
48.6,0.15802,-0.042646,0.20067
48.63,0.001071,-0.051696,0.052767
48.66,-0.10373,-0.056978,-0.046757
48.69,-0.1485,-0.05869,-0.089808
48.72,-0.14233,-0.058159,-0.084172
48.75,-0.10574,-0.055485,-0.050257
48.78,-0.062714,-0.05194,-0.010774
48.81,-0.032652,-0.047124,0.014473
48.84,-0.024305,-0.042573,0.018268
48.87,-0.033119,-0.037872,0.0047525
48.9,-0.042526,-0.033951,-0.0085744
48.93,-0.028611,-0.030101,0.0014891
48.96,0.03323,-0.026356,0.059586
48.99,0.16151,-0.023238,0.18475
49.02,0.36349,-0.020256,0.38375
49.05,0.63291,-0.017685,0.6506
49.08,0.95103,-0.016153,0.96718
49.11,1.2905,-0.014894,1.3054
49.14,1.6208,-0.014075,1.6348
49.17,1.9141,-0.014025,1.9281
49.2,2.1496,-0.014521,2.1641
49.23,2.3158,-0.0153,2.3311
49.26,2.4098,-0.016385,2.4262
49.29,2.4353,-0.017324,2.4526
49.32,2.3989,-0.017972,2.4169
49.35,2.3067,-0.018005,2.3247
49.38,2.1618,-0.017559,2.1793
49.41,1.9645,-0.016279,1.9808
49.44,1.7136,-0.014119,1.7277
49.47,1.409,-0.010911,1.42
49.5,1.0557,-0.0070018,1.0627
49.53,0.66555,-0.0022638,0.66782
49.56,0.2587,0.0027811,0.25592
49.59,-0.13794,0.0073098,-0.14525
49.62,-0.49401,0.011436,-0.50545
49.65,-0.78049,0.014175,-0.79466
49.68,-0.97484,0.014455,-0.9893
49.71,-1.0654,0.012501,-1.0779
49.74,-1.0536,0.0075972,-1.0612
49.77,-0.95443,-0.00015562,-0.95428
49.8,-0.79345,-0.010136,-0.78331
49.83,-0.60242,-0.021998,-0.58043
49.86,-0.41365,-0.034657,-0.379
49.89,-0.25446,-0.046696,-0.20776
49.92,-0.14293,-0.05716,-0.085767
49.95,-0.085783,-0.064487,-0.021296
49.98,-0.078708,-0.068751,-0.009957
50.01,-0.10895,-0.068568,-0.040378
50.04,-0.15946,-0.064488,-0.09497
50.07,-0.21363,-0.057057,-0.15657
50.1,-0.25938,-0.046862,-0.21252
50.13,-0.2917,-0.035163,-0.25654
50.16,-0.31314,-0.022883,-0.29025
50.19,-0.33202,-0.011038,-0.32098
50.22,-0.3591,-0.00036391,-0.35874
50.25,-0.40336,0.0083641,-0.41173
50.28,-0.46817,0.01525,-0.48342
50.31,-0.54881,0.019997,-0.5688
50.34,-0.63214,0.022828,-0.65497
50.37,-0.69856,0.023946,-0.72251
50.4,-0.72599,0.023399,-0.74939
50.43,-0.69492,0.02142,-0.71634
50.46,-0.59351,0.018118,-0.61162
50.49,-0.42139,0.013269,-0.43465
50.52,-0.19131,0.0073061,-0.19861
50.55,0.071845,-0.0002729,0.072118
50.58,0.33454,-0.0087135,0.34326
50.61,0.55986,-0.017832,0.57769
50.64,0.71336,-0.026781,0.74014
50.67,0.76844,-0.034942,0.80338
50.7,0.70996,-0.04134,0.7513
50.73,0.53562,-0.044812,0.58043
50.76,0.25498,-0.044619,0.2996
50.79,-0.11335,-0.040613,-0.072734
50.82,-0.54555,-0.032389,-0.51316
50.85,-1.0163,-0.019982,-0.99628
50.88,-1.5014,-0.0044118,-1.497
50.91,-1.9793,0.012996,-1.9923
50.94,-2.4307,0.031231,-2.4619
50.97,-2.8374,0.048539,-2.886
51,-3.1811,0.063645,-3.2447
51.03,-3.4421,0.075178,-3.5172
51.06,-3.6001,0.082959,-3.683
51.09,-3.636,0.084759,-3.7207
51.12,-3.5345,0.082038,-3.6165
51.15,-3.2878,0.075862,-3.3636
51.18,-2.8979,0.066879,-2.9647
51.21,-2.3785,0.056607,-2.4351
51.24,-1.7545,0.04702,-1.8015
51.27,-1.0593,0.038831,-1.0981
51.3,-0.33119,0.032374,-0.36357
51.33,0.39108,0.029449,0.36163
51.36,1.0726,0.029586,1.0431
51.39,1.6852,0.032283,1.653
51.42,2.2085,0.036921,2.1716
51.45,2.6295,0.041903,2.5876
51.48,2.9408,0.045878,2.8949
51.51,3.1387,0.048004,3.0907
51.54,3.2213,0.047435,3.1738
51.57,3.1884,0.043889,3.1445
51.6,3.0423,0.037086,3.0052
51.63,2.7898,0.027287,2.7625
51.66,2.4446,0.015385,2.4292
51.69,2.029,0.0024362,2.0265
51.72,1.5742,-0.011242,1.5855
51.75,1.1185,-0.024317,1.1428
51.78,0.70269,-0.036828,0.73952
51.81,0.36527,-0.048096,0.41336
51.84,0.13603,-0.057989,0.19402
51.87,0.031164,-0.066491,0.097655
51.9,0.0502,-0.074158,0.12436
51.93,0.17589,-0.080332,0.25622
51.96,0.37697,-0.086421,0.4634
51.99,0.61343,-0.090506,0.70393
52.02,0.84296,-0.093586,0.93654
52.05,1.0275,-0.094455,1.122
52.08,1.1385,-0.093624,1.2321
52.11,1.1594,-0.089931,1.2493
52.14,1.0864,-0.083612,1.17
52.17,0.92634,-0.073818,1.0002
52.2,0.69325,-0.061377,0.75463
52.23,0.40478,-0.04636,0.45114
52.26,0.079198,-0.030335,0.10953
52.29,-0.26609,-0.013083,-0.25301
52.32,-0.61455,0.0035697,-0.61812
52.35,-0.94927,0.019205,-0.96848
52.38,-1.2514,0.032134,-1.2835
52.41,-1.4991,0.042599,-1.5417
52.44,-1.6681,0.049467,-1.7176
52.47,-1.7335,0.053282,-1.7868
52.5,-1.674,0.054463,-1.7285
52.53,-1.4761,0.053042,-1.5292
52.56,-1.1387,0.049846,-1.1885
52.59,-0.67557,0.045739,-0.72131
52.62,-0.11654,0.041383,-0.15793
52.65,0.49544,0.03743,0.45801
52.68,1.109,0.034037,1.075
52.71,1.6713,0.031054,1.6402
52.74,2.1347,0.029198,2.1055
52.77,2.4638,0.027813,2.4359
52.8,2.6385,0.026385,2.6121
52.83,2.6561,0.025242,2.6309
52.86,2.529,0.024091,2.5049
52.89,2.2806,0.022208,2.2584
52.92,1.9403,0.020135,1.9201
52.95,1.5381,0.017758,1.5204
52.98,1.1008,0.015232,1.0856
53.01,0.6495,0.012053,0.63745
53.04,0.20002,0.0087912,0.19123
53.07,-0.23579,0.0055003,-0.24129
53.1,-0.64759,0.0016591,-0.64925
53.13,-1.0245,-0.0028212,-1.0216
53.16,-1.3538,-0.0073855,-1.3464
53.19,-1.6215,-0.012885,-1.6087
53.22,-1.8144,-0.018633,-1.7957
53.25,-1.9219,-0.024392,-1.8975
53.28,-1.9396,-0.029577,-1.91
53.31,-1.871,-0.033944,-1.8371
53.34,-1.7278,-0.036524,-1.6913
53.37,-1.5288,-0.036927,-1.4919
53.4,-1.2974,-0.034438,-1.263
53.43,-1.0585,-0.029154,-1.0293
53.46,-0.83436,-0.021178,-0.81318
53.49,-0.64308,-0.010897,-0.63218
53.52,-0.49671,0.00086465,-0.49757
53.55,-0.40165,0.012674,-0.41432
53.58,-0.35988,0.023857,-0.38374
53.61,-0.37058,0.032711,-0.4033
53.64,-0.43153,0.038068,-0.4696
53.67,-0.53964,0.039985,-0.57962
53.7,-0.69054,0.0371,-0.72764
53.73,-0.87734,0.030727,-0.90807
53.76,-1.0891,0.0204,-1.1095
53.79,-1.31,0.0077455,-1.3178
53.82,-1.5192,-0.0064977,-1.5127
53.85,-1.6926,-0.020505,-1.6721
53.88,-1.8057,-0.033401,-1.7723
53.91,-1.8377,-0.043823,-1.7938
53.94,-1.7748,-0.051628,-1.7231
53.97,-1.6134,-0.055867,-1.5575
54,-1.3613,-0.056806,-1.3045
54.03,-1.0365,-0.054976,-0.98155
54.06,-0.6648,-0.050896,-0.61391
54.09,-0.27547,-0.045445,-0.23002
54.12,0.10294,-0.03933,0.14227
54.15,0.44647,-0.033357,0.47983
54.18,0.73824,-0.028554,0.7668
54.21,0.96918,-0.025058,0.99424
54.24,1.1373,-0.023062,1.1604
54.27,1.2458,-0.023116,1.2689
54.3,1.3011,-0.024644,1.3257
54.33,1.3107,-0.026765,1.3374
54.36,1.2825,-0.030387,1.3129
54.39,1.2247,-0.03437,1.2591
54.42,1.1463,-0.038503,1.1848
54.45,1.0576,-0.04219,1.0998
54.48,0.97089,-0.045814,1.0167
54.51,0.89944,-0.047395,0.94684
54.54,0.85624,-0.047449,0.90369
54.57,0.8517,-0.046175,0.89788
54.6,0.89134,-0.042677,0.93402
54.63,0.974,-0.037012,1.011
54.66,1.0911,-0.029365,1.1204
54.69,1.2272,-0.019204,1.2464
54.72,1.3622,-0.0073311,1.3696
54.75,1.4739,0.0052169,1.4687
54.78,1.5413,0.018174,1.5231
54.81,1.5471,0.030564,1.5165
54.84,1.4797,0.04145,1.4382
54.87,1.3339,0.050988,1.2829
54.9,1.1106,0.056678,1.0539
54.93,0.81605,0.059411,0.75664
54.96,0.46071,0.058889,0.40182
54.99,0.058709,0.055638,0.003071
55.02,-0.37256,0.049933,-0.4225
55.05,-0.81254,0.04314,-0.85568
55.08,-1.2376,0.034872,-1.2725
55.11,-1.622,0.027066,-1.649
55.14,-1.9388,0.020493,-1.9593
55.17,-2.1633,0.015105,-2.1784
55.2,-2.2755,0.01176,-2.2872
55.23,-2.2634,0.01028,-2.2737
55.26,-2.126,0.0099336,-2.136
55.29,-1.874,0.010976,-1.885
55.32,-1.5292,0.013213,-1.5424
55.35,-1.1219,0.015761,-1.1377
55.38,-0.68692,0.01873,-0.70565
55.41,-0.25873,0.021885,-0.28062
55.44,0.13295,0.024562,0.10839
55.47,0.46647,0.027412,0.43906
55.5,0.7297,0.030199,0.6995
55.53,0.9197,0.032419,0.88728
55.56,1.0407,0.034725,1.006
55.59,1.1015,0.036266,1.0653
55.62,1.1123,0.037205,1.0751
55.65,1.0827,0.037254,1.0454
55.68,1.0206,0.03662,0.98397
55.71,0.93254,0.03437,0.89817
55.74,0.82439,0.031526,0.79287
55.77,0.70283,0.027853,0.67497
55.8,0.57624,0.02382,0.55242
55.83,0.45494,0.020048,0.4349
55.86,0.35048,0.016249,0.33423
55.89,0.27404,0.013408,0.26064
55.92,0.23462,0.011732,0.22289
55.95,0.23728,0.011029,0.22625
55.98,0.28206,0.0113,0.27076
56.01,0.36383,0.01215,0.35168
56.04,0.47306,0.012826,0.46024
56.07,0.59726,0.01339,0.58388
56.1,0.72268,0.012897,0.70979
56.13,0.83586,0.011377,0.82448
56.16,0.92473,0.0079984,0.91673
56.19,0.97917,0.0029663,0.9762
56.22,0.99109,-0.0032938,0.99438
56.25,0.95439,-0.010602,0.96499
56.28,0.86498,-0.018816,0.8838
56.31,0.72112,-0.027258,0.74838
56.34,0.52408,-0.03509,0.55917
56.37,0.27895,-0.042378,0.32133
56.4,-0.0047841,-0.048692,0.043908
56.43,-0.31314,-0.052926,-0.26021
56.46,-0.62835,-0.056321,-0.57203
56.49,-0.93044,-0.058491,-0.87194
56.52,-1.1994,-0.058456,-1.1409
56.55,-1.4176,-0.057619,-1.36
56.58,-1.5722,-0.055788,-1.5164
56.61,-1.6563,-0.05239,-1.6039
56.64,-1.67,-0.048561,-1.6214
56.67,-1.6193,-0.043866,-1.5755
56.7,-1.5154,-0.038248,-1.4772
56.73,-1.3723,-0.032607,-1.3397
56.76,-1.205,-0.027134,-1.1779
56.79,-1.0282,-0.021855,-1.0064
56.82,-0.85511,-0.017381,-0.83773
56.85,-0.69681,-0.013734,-0.68308
56.88,-0.56244,-0.0113,-0.55114
56.91,-0.45909,-0.010313,-0.44877
56.94,-0.39183,-0.010356,-0.38147
56.97,-0.36341,-0.011533,-0.35188
57,-0.37376,-0.013022,-0.36073
57.03,-0.4194,-0.014597,-0.4048
57.06,-0.49318,-0.015843,-0.47733
57.09,-0.58433,-0.015975,-0.56835
57.12,-0.6793,-0.014968,-0.66433
57.15,-0.76309,-0.012613,-0.75047
57.18,-0.82106,-0.0089283,-0.81213
57.21,-0.84085,-0.0043887,-0.83647
57.24,-0.81404,0.00072578,-0.81477
57.27,-0.73718,0.0055914,-0.74277
57.3,-0.61213,0.009951,-0.62208
57.33,-0.44567,0.012918,-0.45859
57.36,-0.24838,0.014676,-0.26305
57.39,-0.03332,0.014997,-0.048317
57.42,0.18546,0.014172,0.17129
57.45,0.39424,0.012659,0.38158
57.48,0.58068,0.011072,0.56961
57.51,0.7346,0.010015,0.72458
57.54,0.84853,0.010027,0.8385
57.57,0.91816,0.011197,0.90696
57.6,0.94267,0.013989,0.92868
57.63,0.92492,0.018282,0.90664
57.66,0.87146,0.023719,0.84774
57.69,0.79215,0.02964,0.76251
57.72,0.69938,0.03587,0.66351
57.75,0.60681,0.040656,0.56616
57.78,0.52787,0.04426,0.48361
57.81,0.47403,0.046207,0.42782
57.84,0.4534,0.045978,0.40743
57.87,0.46971,0.043737,0.42597
57.9,0.52194,0.039539,0.4824
57.93,0.60472,0.032918,0.5718
57.96,0.70928,0.024896,0.68438
57.99,0.82477,0.016268,0.8085
58.02,0.93966,0.0069056,0.93275
58.05,1.043,-0.0024816,1.0455
58.08,1.1253,-0.011705,1.137
58.11,1.1791,-0.020562,1.1996
58.14,1.1991,-0.027933,1.227
58.17,1.1827,-0.034027,1.2167
58.2,1.1296,-0.038806,1.1684
58.23,1.0428,-0.04202,1.0848
58.26,0.92825,-0.043746,0.972
58.29,0.79531,-0.04402,0.83933
58.32,0.65635,-0.042076,0.69842
58.35,0.52583,-0.039091,0.56492
58.38,0.41868,-0.035186,0.45386
58.41,0.34805,-0.030476,0.37852
58.44,0.32284,-0.025837,0.34868
58.47,0.34549,-0.021344,0.36683
58.5,0.4104,-0.01719,0.42759
58.53,0.50373,-0.013893,0.51762
58.56,0.60447,-0.011643,0.61612
58.59,0.68705,-0.010207,0.69726
58.62,0.72486,-0.009436,0.7343
58.65,0.69426,-0.0090018,0.70327
58.68,0.57833,-0.0088775,0.58721
58.71,0.36959,-0.0085667,0.37815
58.74,0.071379,-0.0080093,0.079388
58.77,-0.30245,-0.0069276,-0.29552
58.8,-0.72935,-0.0055532,-0.7238
58.83,-1.181,-0.0035097,-1.1775
58.86,-1.6267,-0.0014311,-1.6253
58.89,-2.0369,0.00050024,-2.0374
58.92,-2.3857,0.0021027,-2.3878
58.95,-2.6529,0.0028998,-2.6558
58.98,-2.8251,0.0031465,-2.8282
59.01,-2.8948,0.0024968,-2.8973
59.04,-2.8608,0.0010373,-2.8618
59.07,-2.7262,-0.0013657,-2.7249
59.1,-2.4981,-0.0044341,-2.4937
59.13,-2.1866,-0.00794,-2.1786
59.16,-1.8041,-0.011542,-1.7925
59.19,-1.3655,-0.014967,-1.3506
59.22,-0.88795,-0.017609,-0.87034
59.25,-0.39027,-0.01952,-0.37075
59.28,0.10699,-0.020163,0.12716
59.31,0.58255,-0.019382,0.60193
59.34,1.0153,-0.015994,1.0313
59.37,1.3858,-0.010661,1.3965
59.4,1.6774,-0.0029104,1.6803
59.43,1.8777,0.0066428,1.8711
59.46,1.9798,0.01816,1.9616
59.49,1.9828,0.030737,1.9521
59.52,1.8922,0.043795,1.8484
59.55,1.7194,0.056057,1.6633
59.58,1.4809,0.066573,1.4143
59.61,1.1969,0.074938,1.122
59.64,0.88957,0.079276,0.8103
59.67,0.58093,0.080547,0.50038
59.7,0.29089,0.078368,0.21253
59.73,0.035499,0.071934,-0.036435
59.76,-0.1745,0.062332,-0.23683
59.79,-0.33437,0.05112,-0.38548
59.82,-0.44542,0.038673,-0.4841
59.85,-0.51436,0.025537,-0.53989
59.88,-0.55186,0.013218,-0.56508
59.91,-0.57083,0.002184,-0.57301
59.94,-0.58427,-0.0073002,-0.57697
59.97,-0.60339,-0.014929,-0.58846
60,-0.63585,-0.020704,-0.61514
60.03,-0.68471,-0.025036,-0.65968
60.06,-0.74805,-0.028108,-0.71995
60.09,-0.81926,-0.030118,-0.78915
60.12,-0.88811,-0.031036,-0.85708
60.15,-0.94229,-0.031875,-0.91042
60.18,-0.96926,-0.032241,-0.93702
60.21,-0.95813,-0.032307,-0.92583
60.24,-0.90134,-0.032311,-0.86903
60.27,-0.79583,-0.031718,-0.76411
60.3,-0.64366,-0.030757,-0.6129
60.33,-0.45193,-0.029336,-0.4226
60.36,-0.23207,-0.027325,-0.20474
60.39,0.0014404,-0.024885,0.026326
60.42,0.23261,-0.021528,0.25414
60.45,0.44567,-0.017595,0.46327
60.48,0.62661,-0.013181,0.63979
60.51,0.7645,-0.0080171,0.77251
60.54,0.85228,-0.0023988,0.85468
60.57,0.88721,0.0037294,0.88348
60.6,0.8707,0.010047,0.86065
60.63,0.80798,0.016391,0.79159
60.66,0.70737,0.02188,0.68549
60.69,0.57957,0.027063,0.55251
60.72,0.43683,0.03097,0.40586
60.75,0.29223,0.03334,0.25889
60.78,0.15887,0.033907,0.12497
60.81,0.049165,0.032413,0.016752
60.84,-0.02603,0.02892,-0.05495
60.87,-0.058274,0.023799,-0.082073
60.9,-0.042457,0.017084,-0.059541
60.93,0.022372,0.0093776,0.012994
60.96,0.1324,0.0012919,0.13111
60.99,0.27884,-0.0068385,0.28568
61.02,0.44826,-0.014227,0.46248
61.05,0.6235,-0.020668,0.64416
61.08,0.78521,-0.025805,0.81102
61.11,0.91386,-0.029434,0.9433
61.14,0.99195,-0.031757,1.0237
61.17,1.0062,-0.032166,1.0384
61.2,0.94937,-0.031575,0.98095
61.23,0.82143,-0.030032,0.85146
61.26,0.62987,-0.027813,0.65768
61.29,0.38908,-0.02526,0.41434
61.32,0.1189,-0.022523,0.14142
61.35,-0.15756,-0.019648,-0.13792
61.38,-0.41655,-0.017235,-0.39931
61.41,-0.63626,-0.015572,-0.62069
61.44,-0.7993,-0.014442,-0.78485
61.47,-0.89446,-0.014146,-0.88032
61.5,-0.91779,-0.014725,-0.90307
61.53,-0.87266,-0.015936,-0.85673
61.56,-0.76899,-0.017229,-0.75176
61.59,-0.62166,-0.018929,-0.60274
61.62,-0.44845,-0.020714,-0.42774
61.65,-0.26762,-0.022257,-0.24537
61.68,-0.095742,-0.023385,-0.072357
61.71,0.054223,-0.023812,0.078035
61.74,0.17408,-0.023514,0.19759
61.77,0.26086,-0.022357,0.28322
61.8,0.31649,-0.020626,0.33712
61.83,0.34678,-0.018414,0.3652
61.86,0.36001,-0.015924,0.37593
61.89,0.36526,-0.013361,0.37862
61.92,0.37095,-0.011014,0.38196
61.95,0.38355,-0.0085831,0.39213
61.98,0.40688,-0.0064178,0.41329
62.01,0.44179,-0.0042505,0.44604
62.04,0.48633,-0.0018953,0.48822
62.07,0.5362,0.00051652,0.53568
62.1,0.58539,0.0032069,0.58218
62.13,0.62684,0.0067258,0.62011
62.16,0.65307,0.010652,0.64242
62.19,0.6568,0.015162,0.64164
62.22,0.63146,0.020048,0.61141
62.25,0.57179,0.024857,0.54693
62.28,0.47445,0.02935,0.4451
62.31,0.33863,0.033247,0.30538
62.34,0.16665,0.036182,0.13047
62.37,-0.035674,0.037641,-0.073315
62.4,-0.25902,0.037814,-0.29683
62.43,-0.49091,0.036249,-0.52716
62.46,-0.7167,0.033076,-0.74978
62.49,-0.92087,0.028317,-0.94919
62.52,-1.0887,0.022416,-1.1111
62.55,-1.208,0.015467,-1.2235
62.58,-1.2705,0.0081601,-1.2787
62.61,-1.2728,0.00074154,-1.2736
62.64,-1.2167,-0.006125,-1.2106
62.67,-1.1088,-0.012042,-1.0967
62.7,-0.95946,-0.016588,-0.94287
62.73,-0.78156,-0.01947,-0.76209
62.76,-0.58874,-0.020434,-0.56831
62.79,-0.3941,-0.019635,-0.37446
62.82,-0.20911,-0.01718,-0.19193
62.85,-0.043034,-0.013701,-0.029332
62.88,0.097318,-0.009037,0.10635
62.91,0.20737,-0.0042841,0.21166
62.94,0.2845,0.00019582,0.28431
62.97,0.32767,0.0039576,0.32372
63,0.33726,0.0066518,0.33061
63.03,0.31502,0.0081188,0.3069
63.06,0.2642,0.0084029,0.2558
63.09,0.18969,0.0077291,0.18196
63.12,0.098027,0.0064075,0.091619
63.15,-0.0027498,0.0047402,-0.00749
63.18,-0.10365,0.0032954,-0.10695
63.21,-0.19552,0.0026032,-0.19812
63.24,-0.27003,0.0028449,-0.27288
63.27,-0.32077,0.0038461,-0.32462
63.3,-0.34412,0.0059923,-0.35011
63.33,-0.3398,0.0089719,-0.34878
63.36,-0.31107,0.012326,-0.3234
63.39,-0.26424,0.015793,-0.28003
63.42,-0.20784,0.018936,-0.22678
63.45,-0.15141,0.021006,-0.17242
63.48,-0.10404,0.022024,-0.12607
63.51,-0.073063,0.021872,-0.094936
63.54,-0.062881,0.02024,-0.083121
63.57,-0.0743,0.017235,-0.091535
63.6,-0.10433,0.013387,-0.11771
63.63,-0.14655,0.0087346,-0.15528
63.66,-0.19202,0.0038699,-0.19589
63.69,-0.23051,-0.00076956,-0.22974
63.72,-0.25205,-0.0048778,-0.24717
63.75,-0.24834,-0.0080789,-0.24026
63.78,-0.21412,-0.010081,-0.20404
63.81,-0.14801,-0.010743,-0.13727
63.84,-0.052858,-0.01014,-0.042718
63.87,0.064439,-0.0083457,0.072784
63.9,0.19376,-0.0055779,0.19934
63.93,0.32298,-0.0021764,0.32516
63.96,0.43951,0.0015546,0.43795
63.99,0.5318,0.0052564,0.52655
64.02,0.59085,0.0083343,0.58251
64.05,0.61114,0.010699,0.60044
64.08,0.5913,0.011983,0.57932
64.11,0.53411,0.012115,0.52199
64.14,0.44606,0.011049,0.43501
64.17,0.33651,0.0090193,0.32749
64.2,0.21658,0.0058142,0.21077
64.23,0.098014,0.001807,0.096207
64.26,-0.0080091,-0.0028659,-0.0051432
64.29,-0.0918,-0.0077754,-0.084025
64.32,-0.14591,-0.012848,-0.13306
64.35,-0.16562,-0.017831,-0.14779
64.38,-0.14917,-0.022428,-0.12674
64.41,-0.097826,-0.026422,-0.071405
64.44,-0.015671,-0.02984,0.014169
64.47,0.090692,-0.032494,0.12319
64.5,0.21265,-0.034376,0.24702
64.53,0.34021,-0.035529,0.37574
64.56,0.46281,-0.035842,0.49865
64.59,0.57015,-0.035004,0.60516
64.62,0.65319,-0.033612,0.6868
64.65,0.70495,-0.031619,0.73657
64.68,0.72133,-0.029074,0.75041
64.71,0.70155,-0.026066,0.72761
64.74,0.64835,-0.02243,0.67078
64.77,0.56779,-0.017912,0.58571
64.8,0.46871,-0.01291,0.48162
64.83,0.36174,-0.0075982,0.36934
64.86,0.25828,-0.001596,0.25988
64.89,0.16917,0.00485,0.16432
64.92,0.10353,0.011962,0.091564
64.95,0.06773,0.019361,0.048369
64.98,0.064694,0.026316,0.038378
65.01,0.093534,0.032925,0.060609
65.04,0.14966,0.03881,0.11085
65.07,0.2253,0.043628,0.18168
65.1,0.31035,0.047374,0.26297
65.13,0.39348,0.049387,0.34409
65.16,0.46342,0.04907,0.41435
65.19,0.51021,0.047227,0.46298
65.22,0.52624,0.043879,0.48236
65.25,0.50714,0.039202,0.46794
65.28,0.45217,0.03356,0.41861
65.31,0.36429,0.027056,0.33724
65.34,0.24979,0.019859,0.22993
65.37,0.11743,0.012624,0.10481
65.4,-0.02252,0.0056058,-0.028126
65.43,-0.1596,-0.0012021,-0.15839
65.46,-0.28436,-0.0077792,-0.27658
65.49,-0.38955,-0.014001,-0.37555
65.52,-0.47093,-0.019861,-0.45107
65.55,-0.5278,-0.025264,-0.50253
65.58,-0.56304,-0.029947,-0.53309
65.61,-0.58272,-0.034084,-0.54864
65.64,-0.59524,-0.037501,-0.55774
65.67,-0.6102,-0.039969,-0.57023
65.7,-0.637,-0.041336,-0.59566
65.73,-0.68348,-0.041607,-0.64187
65.76,-0.75467,-0.040701,-0.71397
65.79,-0.85186,-0.038479,-0.81338
65.82,-0.97214,-0.035208,-0.93693
65.85,-1.1084,-0.030827,-1.0776
65.88,-1.2502,-0.025591,-1.2246
65.91,-1.3843,-0.019708,-1.3646
65.94,-1.4967,-0.013574,-1.4832
65.97,-1.5741,-0.0073486,-1.5667
66,-1.6051,-0.0014543,-1.6036
66.03,-1.5819,0.0037463,-1.5856
66.06,-1.501,0.0079086,-1.509
66.09,-1.3638,0.011052,-1.3748
66.12,-1.1757,0.012898,-1.1886
66.15,-0.94645,0.013304,-0.95975
66.18,-0.68815,0.012459,-0.70061
66.21,-0.4145,0.010378,-0.42488
66.24,-0.13932,0.0073364,-0.14665
66.27,0.12463,0.0037701,0.12086
66.3,0.36649,3.3334e-05,0.36646
66.33,0.57801,-0.0037871,0.5818
66.36,0.75373,-0.0072655,0.76099
66.39,0.89101,-0.009865,0.90087
66.42,0.9898,-0.011607,1.0014
66.45,1.0522,-0.012496,1.0647
66.48,1.082,-0.012375,1.0944
66.51,1.0842,-0.011527,1.0957
66.54,1.0645,-0.010106,1.0746
66.57,1.0287,-0.008004,1.0367
66.6,0.9826,-0.0057124,0.98831
66.63,0.9311,-0.0036136,0.93472
66.66,0.87834,-0.0016758,0.88002
66.69,0.82721,-0.00017476,0.82739
66.72,0.77932,0.00086643,0.77845
66.75,0.73498,0.0015273,0.73345
66.78,0.69342,0.0017454,0.69167
66.81,0.65305,0.0015094,0.65154
66.84,0.61189,0.0011477,0.61074
66.87,0.568,0.00085707,0.56714
66.9,0.5199,0.00067039,0.51923
66.93,0.46694,0.00083625,0.4661
66.96,0.40944,0.0013347,0.4081
66.99,0.34877,0.0022403,0.34653
67.02,0.28718,0.0035698,0.28361
67.05,0.22751,0.0051317,0.22237
67.08,0.17276,0.0068539,0.16591
67.11,0.12572,0.0085571,0.11717
67.14,0.08849,0.010194,0.078296
67.17,0.062164,0.011429,0.050735
67.2,0.046633,0.01239,0.034243
67.23,0.040511,0.013056,0.027454
67.26,0.041249,0.013404,0.027844
67.29,0.04538,0.013704,0.031677
67.32,0.048898,0.014034,0.034865
67.35,0.04771,0.014656,0.033053
67.38,0.038128,0.015749,0.022379
67.41,0.017346,0.017341,4.2347e-06
67.44,-0.016163,0.019584,-0.035747
67.47,-0.062354,0.022302,-0.084656
67.5,-0.11949,0.025287,-0.14478
67.53,-0.1842,0.028653,-0.21286
67.56,-0.25173,0.031826,-0.28356
67.59,-0.31639,0.034603,-0.351
67.62,-0.37213,0.036792,-0.40892
67.65,-0.41319,0.037874,-0.45106
67.68,-0.43486,0.037945,-0.4728
67.71,-0.43402,0.037029,-0.47105
67.74,-0.40968,0.034905,-0.44458
67.77,-0.36318,0.031722,-0.3949
67.8,-0.29822,0.027521,-0.32575
67.83,-0.22054,0.022459,-0.243
67.86,-0.13733,0.017038,-0.15437
67.89,-0.056544,0.011419,-0.067964
67.92,0.014049,0.0057533,0.0082958
67.95,0.067694,0.00044435,0.06725
67.98,0.099433,-0.004563,0.104
68.01,0.10666,-0.009061,0.11572
68.04,0.089397,-0.012817,0.10221
68.07,0.050246,-0.015968,0.066213
68.1,-0.0059576,-0.018484,0.012526
68.13,-0.072751,-0.020714,-0.052037
68.16,-0.14283,-0.022226,-0.1206
68.19,-0.20887,-0.023058,-0.18581
68.22,-0.26436,-0.023674,-0.24068
68.25,-0.30422,-0.023959,-0.28027
68.28,-0.3253,-0.023923,-0.30137
68.31,-0.32648,-0.023561,-0.30292
68.34,-0.3087,-0.023168,-0.28553
68.37,-0.2746,-0.022254,-0.25234
68.4,-0.22807,-0.020875,-0.20719
68.43,-0.17367,-0.019527,-0.15415
68.46,-0.11606,-0.018185,-0.097879
68.49,-0.059413,-0.016928,-0.042485
68.52,-0.0069784,-0.01598,0.009002
68.55,0.039169,-0.015272,0.054441
68.58,0.078239,-0.014659,0.092898
68.61,0.11061,-0.0146,0.12521
68.64,0.13755,-0.015031,0.15258
68.67,0.16077,-0.015779,0.17655
68.7,0.18191,-0.017016,0.19892
68.73,0.20205,-0.018521,0.22057
68.76,0.22126,-0.019774,0.24103
68.79,0.23833,-0.02092,0.25925
68.82,0.25073,-0.022024,0.27276
68.85,0.25482,-0.02273,0.27755
68.88,0.24629,-0.022957,0.26925
68.91,0.2208,-0.022753,0.24355
68.94,0.17475,-0.021666,0.19642
68.97,0.106,-0.020017,0.12601
69,0.014454,-0.017971,0.032425
69.03,-0.097533,-0.015527,-0.082007
69.06,-0.22513,-0.01271,-0.21242
69.09,-0.36131,-0.0095006,-0.35181
69.12,-0.49737,-0.0058487,-0.49153
69.15,-0.62383,-0.002024,-0.62181
69.18,-0.73126,0.0016098,-0.73287
69.21,-0.81129,0.0052403,-0.81653
69.24,-0.85736,0.0087463,-0.86611
69.27,-0.86538,0.012338,-0.87772
69.3,-0.83403,0.015694,-0.84973
69.33,-0.76487,0.018545,-0.78341
69.36,-0.66208,0.020945,-0.68302
69.39,-0.53208,0.022783,-0.55487
69.42,-0.38291,0.024221,-0.40713
69.45,-0.22348,0.025086,-0.24857
69.48,-0.062838,0.025508,-0.088346
69.51,0.09059,0.024954,0.065636
69.54,0.22968,0.023638,0.20605
69.57,0.34916,0.021812,0.32735
69.6,0.44592,0.019463,0.42646
69.63,0.51918,0.016424,0.50276
69.66,0.57032,0.013,0.55732
69.69,0.6025,0.0091774,0.59332
69.72,0.62004,0.0052675,0.61477
69.75,0.62766,0.0013893,0.62627
69.78,0.62968,-0.0020648,0.63174
69.81,0.62932,-0.0051124,0.63443
69.84,0.62815,-0.007521,0.63568
69.87,0.62587,-0.0089837,0.63486
69.9,0.62041,-0.0094419,0.62985
69.93,0.60834,-0.008934,0.61727
69.96,0.58565,-0.0074939,0.59314
69.99,0.54852,-0.0052437,0.55376
70.02,0.49423,-0.0024569,0.49669
70.05,0.42189,0.00069802,0.42119
70.08,0.33282,0.0039334,0.32888
70.11,0.2307,0.0068452,0.22386
70.14,0.12129,0.0092982,0.11199
70.17,0.011775,0.011075,0.00070006
70.2,-0.090038,0.012038,-0.10208
70.23,-0.17668,0.01215,-0.18883
70.26,-0.2419,0.011539,-0.25344
70.29,-0.28145,0.010253,-0.2917
70.32,-0.29344,0.0084386,-0.30188
70.35,-0.2786,0.0064868,-0.28508
70.38,-0.23997,0.0042897,-0.24426
70.41,-0.18257,0.0021691,-0.18473
70.44,-0.11262,0.00024459,-0.11286
70.47,-0.036913,-0.00144,-0.035473
70.5,0.038,-0.0029889,0.040989
70.53,0.10641,-0.0042694,0.11068
70.56,0.16395,-0.005514,0.16946
70.59,0.20782,-0.0067451,0.21457
70.62,0.23691,-0.0080596,0.24497
70.65,0.25159,-0.0095273,0.26112
70.68,0.25347,-0.011151,0.26462
70.71,0.24494,-0.012627,0.25757
70.74,0.22881,-0.014164,0.24297
70.77,0.20777,-0.015491,0.22326
70.8,0.18414,-0.016527,0.20066
70.83,0.15951,-0.017079,0.17659
70.86,0.13469,-0.017147,0.15183
70.89,0.10965,-0.0164,0.12605
70.92,0.083715,-0.015159,0.098874
70.95,0.055723,-0.013411,0.069134
70.98,0.024373,-0.011259,0.035632
71.01,-0.01148,-0.0089428,-0.0025375
71.04,-0.052526,-0.0065269,-0.045999
71.07,-0.098756,-0.0043106,-0.094446
71.1,-0.14932,-0.002435,-0.14689
71.13,-0.20251,-0.00098622,-0.20152
71.16,-0.25579,0.00015039,-0.25594
71.19,-0.3061,0.00094499,-0.30704
71.22,-0.35003,0.0015331,-0.35157
71.25,-0.3843,0.0019192,-0.38622
71.28,-0.40603,0.0023459,-0.40838
71.31,-0.41319,0.0030421,-0.41623
71.34,-0.40479,0.004004,-0.40879
71.37,-0.38113,0.0054256,-0.38656
71.4,-0.34379,0.007209,-0.351
71.43,-0.29552,0.0092658,-0.30479
71.46,-0.23998,0.011588,-0.25157
71.49,-0.18137,0.014098,-0.19547
71.52,-0.12396,0.016588,-0.14054
71.55,-0.071629,0.019239,-0.090868
71.58,-0.027468,0.021482,-0.04895
71.61,0.0065835,0.023043,-0.01646
71.64,0.02989,0.024431,0.0054589
71.67,0.043121,0.025413,0.017708
71.7,0.048065,0.025958,0.022107
71.73,0.047293,0.02619,0.021103
71.76,0.043698,0.026428,0.017269
71.79,0.039988,0.025872,0.014117
71.82,0.038209,0.024993,0.013216
71.85,0.039353,0.024094,0.015259
71.88,0.043138,0.023102,0.020036
71.91,0.047983,0.021938,0.026044
71.94,0.051204,0.020623,0.030581
71.97,0.049406,0.018822,0.030583
72,0.039019,0.016549,0.02247
72.03,0.016919,0.014053,0.0028659
72.06,-0.018978,0.011173,-0.030151
72.09,-0.069224,0.0079564,-0.07718
72.12,-0.13253,0.0043881,-0.13692
72.15,-0.20573,0.00067431,-0.2064
72.18,-0.28395,-0.0032144,-0.28073
72.21,-0.36109,-0.0070087,-0.35408
72.24,-0.43048,-0.010516,-0.41996
72.27,-0.48561,-0.013713,-0.4719
72.3,-0.52091,-0.016586,-0.50433
72.33,-0.53243,-0.018765,-0.51366
72.36,-0.51826,-0.02046,-0.4978
72.39,-0.47885,-0.021666,-0.45719
72.42,-0.41687,-0.022359,-0.39451
72.45,-0.33693,-0.022681,-0.31425
72.48,-0.24507,-0.022741,-0.22233
72.51,-0.14803,-0.022529,-0.1255
72.54,-0.052549,-0.021988,-0.030561
72.57,0.035344,-0.021496,0.05684
72.6,0.11089,-0.020647,0.13154
72.63,0.17101,-0.019666,0.19068
72.66,0.21448,-0.018422,0.2329
72.69,0.24188,-0.016936,0.25881
72.72,0.25534,-0.01505,0.27039
72.75,0.25815,-0.012982,0.27113
72.78,0.25423,-0.010551,0.26478
72.81,0.2476,-0.0077872,0.25539
72.84,0.24184,-0.0048498,0.24669
72.87,0.23968,-0.0019128,0.24159
72.9,0.24271,0.00090787,0.2418
72.93,0.25128,0.003668,0.24761
72.96,0.26455,0.006181,0.25837
72.99,0.28074,0.0083354,0.27241
73.02,0.29747,0.010121,0.28735
73.05,0.3122,0.011272,0.30093
73.08,0.32266,0.011896,0.31076
73.11,0.32722,0.012154,0.31507
73.14,0.3252,0.011879,0.31332
73.17,0.31689,0.011187,0.3057
73.2,0.30359,0.0099416,0.29365
73.23,0.28731,0.0082291,0.27909
73.26,0.27051,0.006157,0.26435
73.29,0.25563,0.0037089,0.25192
73.32,0.24476,0.00099673,0.24377
73.35,0.23928,-0.0020513,0.24133
73.38,0.2396,-0.0055407,0.24514
73.41,0.24514,-0.0088577,0.254
73.44,0.25432,-0.012182,0.2665
73.47,0.2648,-0.015635,0.28043
73.5,0.27374,-0.018619,0.29235
73.53,0.27817,-0.021183,0.29935
73.56,0.27535,-0.023495,0.29885
73.59,0.2631,-0.024674,0.28778
73.62,0.24008,-0.025125,0.26521
73.65,0.20594,-0.024929,0.23087
73.68,0.16143,-0.023749,0.18518
73.71,0.10832,-0.021699,0.13002
73.74,0.049279,-0.018943,0.068222
73.77,-0.012391,-0.015415,0.0030245
73.8,-0.07306,-0.011357,-0.061703
73.83,-0.12914,-0.0071584,-0.12198
73.86,-0.17744,-0.002755,-0.17469
73.89,-0.21553,0.0016199,-0.21715
73.92,-0.24198,0.0057977,-0.24777
73.95,-0.2565,0.0094257,-0.26592
73.98,-0.25998,0.012659,-0.27264
74.01,-0.25436,0.015233,-0.26959
74.04,-0.24232,0.017303,-0.25963
74.07,-0.22697,0.018698,-0.24567
74.1,-0.21136,0.019563,-0.23093
74.13,-0.19813,0.019679,-0.21781
74.16,-0.1891,0.019454,-0.20855
74.19,-0.18506,0.018721,-0.20378
74.22,-0.18571,0.017768,-0.20347
74.25,-0.18973,0.016371,-0.2061
74.28,-0.19504,0.01488,-0.20992
74.31,-0.19916,0.013119,-0.21228
74.34,-0.19962,0.011386,-0.21101
74.37,-0.19438,0.0097444,-0.20413
74.4,-0.18213,0.0081305,-0.19026
74.43,-0.16253,0.0067641,-0.1693
74.46,-0.13624,0.005751,-0.14199
74.49,-0.10483,0.0051651,-0.11
74.52,-0.070524,0.0050786,-0.075602
74.55,-0.035886,0.0055117,-0.041398
74.58,-0.0034565,0.0064474,-0.0099038
74.61,0.024584,0.0078741,0.01671
74.64,0.046653,0.0096378,0.037015
74.67,0.061892,0.011594,0.050298
74.7,0.070155,0.013588,0.056567
74.73,0.071861,0.015396,0.056465
74.76,0.067767,0.01691,0.050857
74.79,0.058687,0.017786,0.040901
74.82,0.045235,0.017816,0.027419
74.85,0.027644,0.016971,0.010673
74.88,0.0056923,0.015385,-0.0096925
74.91,-0.021221,0.013008,-0.034229
74.94,-0.053875,0.0098754,-0.06375
74.97,-0.092928,0.0062975,-0.099225
75,-0.13856,0.0021797,-0.14074
75.03,-0.19015,-0.0019928,-0.18816
75.06,-0.24604,-0.0059313,-0.24011
75.09,-0.3034,-0.0095547,-0.29385
75.12,-0.35836,-0.012617,-0.34574
75.15,-0.40619,-0.015054,-0.39114
75.18,-0.44181,-0.016976,-0.42483
75.21,-0.46024,-0.01784,-0.4424
75.24,-0.45722,-0.017812,-0.43941
75.27,-0.42972,-0.017152,-0.41257
75.3,-0.3764,-0.015885,-0.36051
75.33,-0.29784,-0.014128,-0.28371
75.36,-0.19668,-0.011928,-0.18475
75.39,-0.077423,-0.00921,-0.068213
75.42,0.053844,-0.0062679,0.060112
75.45,0.18994,-0.0032587,0.1932
75.48,0.32315,-7.7508e-05,0.32323
75.51,0.44586,0.002958,0.4429
75.54,0.55115,0.0058813,0.54527
75.57,0.63331,0.0084885,0.62482
75.6,0.68821,0.010611,0.6776
75.63,0.71364,0.012184,0.70145
75.66,0.7093,0.01318,0.69612
75.69,0.67677,0.013574,0.6632
75.72,0.61927,0.01351,0.60576
75.75,0.54128,0.012667,0.52861
75.78,0.44809,0.01129,0.4368
75.81,0.3453,0.0094236,0.33588
75.84,0.23839,0.0073855,0.23101
75.87,0.13227,0.0051725,0.1271
75.9,0.030987,0.0030575,0.027929
75.93,-0.06241,0.0010037,-0.063414
75.96,-0.1459,-0.00080318,-0.1451
75.99,-0.21837,-0.0023196,-0.21605
76.02,-0.27941,-0.0034379,-0.27597
76.05,-0.32902,-0.0042575,-0.32476
76.08,-0.3674,-0.0045951,-0.3628
76.11,-0.3947,-0.004756,-0.38995
76.14,-0.41096,-0.0045131,-0.40644
76.17,-0.41604,-0.0042142,-0.41183
76.2,-0.40982,-0.0037392,-0.40608
76.23,-0.39229,-0.0031641,-0.38912
76.26,-0.36381,-0.0026689,-0.36114
76.29,-0.3253,-0.0019276,-0.32338
76.32,-0.27834,-0.0013729,-0.27697
76.35,-0.22517,-0.00072011,-0.22445
76.38,-0.16858,-0.00033159,-0.16825
76.41,-0.1117,0.00019863,-0.1119
76.44,-0.057677,0.00066304,-0.05834
76.47,-0.0093061,0.0008731,-0.010179
76.5,0.031264,0.0010688,0.030195
76.53,0.062792,0.0010832,0.061709
76.56,0.085068,0.001037,0.084031
76.59,0.098904,0.00050862,0.098395
76.62,0.10598,0.00015885,0.10582
76.65,0.10856,-0.00061882,0.10918
76.68,0.10918,-0.001436,0.11062
76.71,0.11024,-0.0024736,0.11271
76.74,0.11368,-0.0034244,0.1171
76.77,0.12073,-0.0044815,0.12521
76.8,0.13177,-0.0055798,0.13735
76.83,0.14632,-0.006291,0.15261
76.86,0.16317,-0.0069321,0.1701
76.89,0.18059,-0.0075252,0.18811
76.92,0.19663,-0.0076167,0.20425
76.95,0.20947,-0.007571,0.21704
76.98,0.21765,-0.0074348,0.22509
77.01,0.22032,-0.0069077,0.22722
77.04,0.21733,-0.0063385,0.22367
77.07,0.20926,-0.0059734,0.21523
77.1,0.19729,-0.0051243,0.20241
77.13,0.183,-0.0044552,0.18746
77.16,0.16816,-0.0039964,0.17215
77.19,0.15441,-0.0031293,0.15754
77.22,0.14309,-0.0025759,0.14567
77.25,0.13504,-0.0019641,0.13701
77.28,0.13055,-0.0011567,0.1317
77.31,0.12931,-0.00025605,0.12957
77.34,0.13059,0.00054181,0.13005
77.37,0.13331,0.0017327,0.13158
77.4,0.13628,0.0029962,0.13328
77.43,0.13831,0.0040949,0.13422
77.46,0.13845,0.0055226,0.13293
77.49,0.13597,0.0065951,0.12938
77.52,0.13046,0.0076452,0.12281
77.55,0.12174,0.0087388,0.113
77.58,0.10981,0.0095267,0.10028
77.61,0.094724,0.010024,0.0847
77.64,0.076483,0.010495,0.065989
77.67,0.054952,0.010427,0.044525
77.7,0.029815,0.010302,0.019513
77.73,0.00059865,0.0099713,-0.0093727
77.76,-0.033267,0.0094319,-0.042699
77.79,-0.07233,0.0087505,-0.081081
77.82,-0.11697,0.0078316,-0.1248
77.85,-0.16725,0.0067428,-0.174
77.88,-0.22278,0.0055772,-0.22835
77.91,-0.28259,0.0040866,-0.28667
77.94,-0.34513,0.0025646,-0.34769
77.97,-0.40825,0.00091123,-0.40916
78,-0.46934,-0.00079314,-0.46855
78.03,-0.52545,-0.0024544,-0.523
78.06,-0.57354,-0.0041015,-0.56944
78.09,-0.61071,-0.005765,-0.60495
78.12,-0.63448,-0.0071324,-0.62735
78.15,-0.64303,-0.0083063,-0.63472
78.18,-0.63534,-0.0092543,-0.62609
78.21,-0.61137,-0.0097634,-0.60161
78.24,-0.57201,-0.0098516,-0.56216
78.27,-0.51905,-0.0097636,-0.50928
78.3,-0.45497,-0.0093028,-0.44566
78.33,-0.38273,-0.0085938,-0.37414
78.36,-0.3055,-0.0076201,-0.29788
78.39,-0.22633,-0.0066627,-0.21966
78.42,-0.14794,-0.0052446,-0.14269
78.45,-0.072517,-0.0039029,-0.068614
78.48,-0.0016078,-0.0025985,0.00099066
78.51,0.0639,-0.0013388,0.065239
78.54,0.12369,-0.00013384,0.12383
78.57,0.17788,0.00095319,0.17693
78.6,0.22683,0.0019124,0.22492
78.63,0.27093,0.0027477,0.26819
78.66,0.31046,0.0033959,0.30707
78.69,0.34545,0.0038466,0.3416
78.72,0.37563,0.0041598,0.37147
78.75,0.40051,0.0043572,0.39615
78.78,0.41941,0.0044361,0.41498
78.81,0.43168,0.0043288,0.42735
78.84,0.4368,0.0042448,0.43256
78.87,0.43456,0.0041938,0.43036
78.9,0.42512,0.0040936,0.42103
78.93,0.40912,0.0042034,0.40491
78.96,0.38754,0.0045107,0.38303
78.99,0.36169,0.0049941,0.35669
79.02,0.33296,0.0057403,0.32722
79.05,0.30273,0.0067091,0.29602
79.08,0.27215,0.0079444,0.26421
79.11,0.24203,0.0091857,0.23284
79.14,0.21277,0.010663,0.20211
79.17,0.1844,0.011999,0.1724
79.2,0.15665,0.013197,0.14345
79.23,0.12906,0.014171,0.11489
79.26,0.10123,0.014881,0.086353
79.29,0.072921,0.015165,0.057755
79.32,0.044203,0.015221,0.028983
79.35,0.015556,0.014755,0.00080136
79.38,-0.012155,0.013892,-0.026047
79.41,-0.037756,0.012797,-0.050553
79.44,-0.059909,0.011314,-0.071223
79.47,-0.077308,0.009756,-0.087064
79.5,-0.088886,0.0078508,-0.096737
79.53,-0.094004,0.0059435,-0.099947
79.56,-0.092586,0.0039438,-0.09653
79.59,-0.085192,0.0020674,-0.087259
79.62,-0.072987,0.00031765,-0.073305
79.65,-0.057642,-0.001263,-0.056379
79.68,-0.041147,-0.002526,-0.038621
79.71,-0.025586,-0.003408,-0.022178
79.74,-0.012881,-0.0040254,-0.0088559
79.77,-0.0045608,-0.0040661,-0.00049465
79.8,-0.0015627,-0.0036823,0.0021197
79.83,-0.0041157,-0.0029209,-0.0011949
79.86,-0.011704,-0.0019816,-0.0097225
79.89,-0.023124,-0.00023274,-0.022891
79.92,-0.036623,-5.6754e-06,-0.036617
79.95,-0.050104,0,-0.050104
79.98,-0.061374,0,-0.061374


==> figures/data/20220726/simuXRD_fit_nmf1.csv <==
0,0.047584,0.037457,0.010126
0.01,0.048016,0.037795,0.010221
0.020001,0.048455,0.038139,0.010316
0.030001,0.048901,0.038487,0.010414
0.040001,0.049353,0.03884,0.010513
0.050001,0.049812,0.039199,0.010613
0.060002,0.050278,0.039563,0.010715
0.070002,0.050751,0.039932,0.010819
0.080002,0.051231,0.040307,0.010924
0.090002,0.051719,0.040688,0.011031
0.1,0.052215,0.041075,0.01114
0.11,0.052718,0.041467,0.011251
0.12,0.053229,0.041866,0.011363
0.13,0.053749,0.042271,0.011478
0.14,0.054277,0.042682,0.011594
0.15,0.054813,0.0431,0.011713
0.16,0.055358,0.043545,0.011813
0.17,0.055912,0.044033,0.011879
0.18,0.056475,0.044527,0.011948
0.19,0.057392,0.045,0.012392
0.20001,0.057976,0.045458,0.012517
0.21001,0.058569,0.045905,0.012664
0.22001,0.059172,0.046373,0.012799
0.23001,0.059786,0.046849,0.012937
0.24001,0.06041,0.047333,0.013077
0.25001,0.061045,0.047826,0.013219
0.26001,0.061691,0.048327,0.013364
0.27001,0.062349,0.048836,0.013512
0.28001,0.063018,0.049354,0.013663
0.29001,0.063699,0.049882,0.013817
0.30001,0.064392,0.050418,0.013974
0.31001,0.065098,0.050964,0.014134
0.32001,0.065817,0.05152,0.014297
0.33001,0.066549,0.052086,0.014464
0.34001,0.067295,0.052662,0.014634
0.35001,0.068055,0.053248,0.014807
0.36001,0.06883,0.053846,0.014984
0.37001,0.069619,0.054461,0.015157
0.38001,0.070423,0.055102,0.015321
0.39001,0.071243,0.05575,0.015493
0.40001,0.07221,0.056406,0.015804
0.41001,0.073063,0.057068,0.015996
0.42001,0.073934,0.057731,0.016203
0.43001,0.074822,0.058447,0.016375
0.44001,0.075728,0.059263,0.016465
0.45001,0.076652,0.060256,0.016396
0.46001,0.077596,0.06125,0.016346
0.47001,0.07856,0.062004,0.016556
0.48001,0.079544,0.062515,0.017029
0.49001,0.080549,0.063264,0.017285
0.50001,0.081576,0.06405,0.017526
0.51001,0.082625,0.064852,0.017773
0.52001,0.083697,0.065671,0.018026
0.53001,0.084794,0.066508,0.018286
0.54001,0.085915,0.067362,0.018552
0.55001,0.087061,0.068235,0.018826
0.56001,0.088234,0.069127,0.019106
0.57001,0.089434,0.070064,0.01937
0.58001,0.090662,0.071095,0.019567
0.59001,0.09192,0.072212,0.019708
0.60002,0.094175,0.073299,0.020877
0.61002,0.095499,0.074364,0.021135
0.62002,0.096854,0.075377,0.021478
0.63002,0.098244,0.076394,0.021849
0.64002,0.099668,0.077463,0.022205
0.65002,0.10113,0.078559,0.022569
0.66002,0.10263,0.079683,0.022944
0.67002,0.10416,0.080834,0.023331
0.68002,0.10574,0.082014,0.023729
0.69002,0.10736,0.083223,0.024141
0.70002,0.10903,0.084463,0.024566
0.71002,0.11074,0.085736,0.025005
0.72002,0.1125,0.087041,0.025458
0.73002,0.11431,0.088381,0.025927
0.74002,0.11617,0.089756,0.026413
0.75002,0.11808,0.091169,0.026915
0.76002,0.12006,0.092638,0.027418
0.77002,0.12209,0.094193,0.027895
0.78002,0.12418,0.095876,0.028306
0.79002,0.12634,0.097579,0.028761
0.80002,0.12857,0.099238,0.029329
0.81002,0.13087,0.10079,0.030076
0.82002,0.13324,0.10249,0.030745
0.83002,0.13569,0.10427,0.031423
0.84002,0.13823,0.1061,0.032129
0.85002,0.14085,0.10798,0.032865
0.86002,0.14356,0.10993,0.033632
0.87002,0.14637,0.11194,0.034434
0.88002,0.14928,0.11401,0.035271
0.89002,0.1523,0.11616,0.036147
0.90002,0.15544,0.11837,0.037065
0.91002,0.15869,0.12067,0.038026
0.92002,0.16208,0.12304,0.039035
0.93002,0.16559,0.1255,0.040094
0.94002,0.16926,0.12805,0.041207
0.95002,0.17307,0.13069,0.042378
0.96002,0.17705,0.13345,0.0436
0.97002,0.1812,0.13632,0.044883
0.98002,0.18554,0.1393,0.046238
0.99002,0.19023,0.1424,0.047829
1,0.19498,0.14562,0.049362
1.01,0.19996,0.14896,0.050998
1.02,0.20519,0.15245,0.052734
1.03,0.21068,0.1561,0.054577
1.04,0.21646,0.15992,0.05654
1.05,0.22254,0.16391,0.058633
1.06,0.22896,0.16809,0.06087
1.07,0.23575,0.17248,0.063264
1.08,0.24292,0.17709,0.065831
1.09,0.25054,0.18195,0.068588
1.1,0.25862,0.18706,0.071556
1.11,0.26722,0.19246,0.074757
1.12,0.27638,0.19817,0.078217
1.13,0.28618,0.20421,0.081966
1.14,0.29667,0.21064,0.086028
1.15,0.30792,0.21748,0.090441
1.16,0.32003,0.22478,0.095255
1.17,0.33327,0.23257,0.1007
1.18,0.34741,0.24091,0.1065
1.19,0.36275,0.24985,0.1129
1.2,0.37946,0.25948,0.11998
1.21,0.39772,0.2699,0.12782
1.22,0.41775,0.2812,0.13654
1.23,0.4398,0.29351,0.14629
1.24,0.4642,0.30698,0.15722
1.25,0.49131,0.32177,0.16954
1.26,0.52159,0.3381,0.1835
1.27,0.55561,0.35624,0.19938
1.28,0.59406,0.37652,0.21754
1.29,0.63779,0.39935,0.23844
1.3,0.6879,0.42522,0.26268
1.31,0.74578,0.45473,0.29105
1.32,0.81322,0.48869,0.32452
1.33,0.89258,0.52824,0.36434
1.34,0.98701,0.57487,0.41214
1.35,1.1012,0.63053,0.47069
1.36,1.2402,0.69792,0.54228
1.37,1.4127,0.78095,0.6318
1.38,1.631,0.88533,0.7457
1.39,1.9133,1.0197,0.89358
1.4,2.2881,1.1977,1.0903
1.41,2.8017,1.4417,1.36
1.42,3.5342,1.791,1.7432
1.43,4.6335,2.3195,2.3139
1.44,6.3999,3.1829,3.217
1.45,9.5277,4.7589,4.7688
1.46,15.967,8.1999,7.7672
1.47,32.842,17.859,14.983
1.48,85.271,44.48,40.791
1.49,185.84,81.927,103.91
1.5,201.71,78.668,123.04
1.51,103.2,41.809,61.388
1.52,39.25,16.802,22.448
1.53,18.144,7.823,10.321
1.54,10.529,4.6945,5.8341
1.55,6.9864,3.2523,3.7341
1.56,5.044,2.4637,2.5803
1.57,3.8632,1.9899,1.8733
1.58,3.0932,1.6878,1.4055
1.59,2.5651,1.4879,1.0772
1.6,2.1891,1.3535,0.83558
1.61,1.9136,1.2633,0.65031
1.62,1.7076,1.2048,0.50284
1.63,1.5513,1.1702,0.38113
1.64,1.4315,1.1543,0.2772
1.65,1.3395,1.1541,0.18541
1.66,1.269,1.1674,0.10154
1.67,1.2155,1.1932,0.022307
1.68,1.176,1.231,-0.054977
1.69,1.1481,1.2808,-0.13273
1.7,1.1305,1.3433,-0.21285
1.71,1.121,1.4195,-0.29846
1.72,1.1192,1.511,-0.39173
1.73,1.1245,1.6201,-0.49563
1.74,1.1363,1.75,-0.61371
1.75,1.1545,1.9049,-0.75039
1.76,1.1788,2.0902,-0.91134
1.77,1.2094,2.3135,-1.1041
1.78,1.2464,2.5852,-1.3388
1.79,1.29,2.9195,-1.6295
1.8,1.3407,3.3371,-1.9964
1.81,1.3991,3.8678,-2.4687
1.82,1.4657,4.5569,-3.0912
1.83,1.5416,5.4755,-3.9339
1.84,1.6277,6.7403,-5.1125
1.85,1.7255,8.5545,-6.829
1.86,1.8367,11.3,-9.4629
1.87,1.9631,15.765,-13.802
1.88,2.1072,23.832,-21.725
1.89,2.2721,41.038,-38.766
1.9,2.4616,88.026,-85.564
1.91,2.6805,226.91,-224.23
1.92,2.9348,457.03,-454.09
1.93,3.2322,464.94,-461.71
1.94,3.5826,201.07,-197.49
1.95,3.9993,34.75,-30.751
1.96,4.4998,12.074,-7.5744
1.97,5.1078,14.741,-9.633
1.98,5.8564,13.35,-7.4936
1.99,6.7922,11.44,-4.6476
2.0001,7.9832,10.181,-2.1976
2.0101,9.5318,9.5871,-0.055283
2.0201,11.597,9.597,2.0004
2.0301,14.439,10.235,4.204
2.0401,18.506,11.664,6.8423
2.0501,24.625,14.282,10.343
2.0601,34.479,19.019,15.46
2.0701,51.956,28.264,23.692
2.0801,87.976,49.716,38.26
2.0901,182.43,109.07,73.363
2.1001,476,260.03,215.97
2.1101,1039.1,450.71,588.41
2.1201,1128,426.39,701.57
2.1301,576.24,226.56,349.68
2.1401,218.08,86.252,131.83
2.1501,99.83,38.598,61.232
2.1601,57.125,23.228,33.897
2.1701,37.229,15.785,21.444
2.1801,26.289,11.501,14.788
2.1901,19.61,8.8588,10.752
2.2001,15.23,7.2289,8.0006
2.2101,12.2,6.4481,5.7515
2.2201,10.017,6.1724,3.8449
2.2301,8.3944,5.323,3.0714
2.2401,7.1562,3.9455,3.2106
2.2501,6.1912,3.0791,3.1121
2.2601,5.4261,2.7224,2.7037
2.2701,4.8107,2.4719,2.3388
2.2801,4.3099,2.2456,2.0643
2.2901,3.8987,2.0529,1.8457
2.3001,3.5585,1.8917,1.6668
2.3101,3.2758,1.7568,1.519
2.3201,3.0404,1.6436,1.3968
2.3301,2.8448,1.5487,1.2961
2.3401,2.6826,1.4694,1.2132
2.3501,2.5497,1.4037,1.146
2.3601,2.4428,1.3502,1.0926
2.3701,2.3596,1.3079,1.0517
2.3801,2.2987,1.276,1.0227
2.3901,2.2592,1.2543,1.0049
2.4001,2.2413,1.2428,0.99849
2.4101,2.2457,1.2419,1.0038
2.4201,2.2743,1.2526,1.0217
2.4301,2.3301,1.2763,1.0538
2.4401,2.4175,1.3151,1.1024
2.4501,2.5431,1.3724,1.1707
2.4601,2.7167,1.453,1.2638
2.4701,2.9525,1.5639,1.3886
2.4801,3.2718,1.716,1.5557
2.4901,3.7073,1.9263,1.781
2.5001,4.3118,2.2224,2.0894
2.5101,5.1729,2.6518,2.5211
2.5201,6.4472,3.3025,3.1447
2.5301,8.4353,4.3531,4.0823
2.5401,11.781,6.2197,5.5616
2.5501,18.094,10.101,7.9927
2.5601,32.448,19.745,12.703
2.5701,74.714,46.189,28.525
2.5801,193.13,94.963,98.169
2.5901,320.59,123.58,197
2.6001,241.64,90.598,151.04
2.6101,100.21,39.166,61.045
2.6201,40.431,14.31,26.121
2.6301,21.082,7.6777,13.404
2.6401,13.187,5.2747,7.9123
2.6501,9.1857,3.8911,5.2946
2.6601,6.8715,3.0332,3.8383
2.6701,5.4131,2.4766,2.9365
2.6801,4.4373,2.0993,2.338
2.6901,3.7557,1.8347,1.921
2.7001,3.2645,1.6447,1.6198
2.7101,2.903,1.5065,1.3965
2.7201,2.6335,1.4057,1.2278
2.7301,2.432,1.333,1.099
2.7401,2.2826,1.2824,1.0001
2.7501,2.1746,1.2498,0.9248
2.7601,2.1011,1.2325,0.86856
2.7701,2.0574,1.2289,0.82845
2.7801,2.0408,1.2381,0.80271
2.7901,2.0498,1.2597,0.79011
2.8001,2.0846,1.2942,0.79046
2.8101,2.1466,1.3424,0.80415
2.8201,2.2384,1.4061,0.83232
2.8301,2.3645,1.4876,0.87694
2.8401,2.5316,1.5905,0.94105
2.8501,2.7492,1.72,1.0292
2.8601,3.0311,1.8832,1.1479
2.8701,3.3977,2.0909,1.3068
2.8801,3.8791,2.3591,1.52
2.8901,4.5216,2.7124,1.8092
2.9001,5.3989,3.1908,2.208
2.9101,6.6338,3.8628,2.771
2.9201,8.4439,4.8539,3.59
2.9301,11.246,6.4188,4.8272
2.9401,15.926,9.1524,6.7738
2.9501,24.678,14.781,9.8973
2.9601,44.328,28.717,15.611
2.9701,101.52,65.227,36.297
2.9801,264.99,130.64,134.35
2.9901,455.79,174.88,280.91
3.0001,357.25,137.44,219.81
3.0101,150.41,62.587,87.821
3.0201,59.709,22.15,37.559
3.0301,30.472,12.438,18.034
3.0401,18.699,10.117,8.582
3.0501,12.779,9.06,3.7189
3.0601,9.3689,8.9096,0.45923
3.0701,7.2225,9.636,-2.4135
3.0801,5.7846,11.424,-5.6398
3.0901,4.7759,14.894,-10.119
3.1001,4.0433,21.735,-17.692
3.1101,3.4968,37.267,-33.77
3.1201,3.0812,80.443,-77.362
3.1301,2.7606,195.52,-192.76
3.1401,2.5115,374.9,-372.39
3.1501,2.3179,420.74,-418.42
3.1601,2.1689,206.98,-204.82
3.1701,2.0569,20.19,-18.133
3.1801,1.9772,1.1102e-15,1.9772
3.1901,1.9269,0.56685,1.3601
3.2001,1.9055,2.933,-1.0276
3.2101,1.9133,4.9351,-3.0218
3.2201,1.9537,4.84,-2.8863
3.2301,2.0328,4.4073,-2.3746
3.2401,2.1607,3.9952,-1.8345
3.2501,2.3547,3.6836,-1.3289
3.2601,2.6434,3.494,-0.85062
3.2701,3.0776,3.4473,-0.36964
3.2801,3.752,3.5918,0.16021
3.2901,4.8606,4.0533,0.80736
3.3001,6.8565,5.1976,1.6589
3.3101,11.028,8.3063,2.7216
3.3201,22.136,16.966,5.1702
3.3301,56.545,33.745,22.8
3.3401,119.32,49.631,69.691
3.3501,124.29,46.183,78.108
3.3601,62.153,25.335,36.818
3.3701,24.161,9.1817,14.979
3.3801,11.751,4.1042,7.6467
3.3901,7.2286,3.1873,4.0413
3.4001,5.1203,2.7025,2.4178
3.4101,3.9753,2.3419,1.6334
3.4201,3.2966,2.1032,1.1935
3.4301,2.8751,1.9512,0.92383
3.4401,2.6102,1.8597,0.7505
3.4501,2.4493,1.8125,0.63673
3.4601,2.3633,1.8007,0.56252
3.4701,2.336,1.8196,0.51644
3.4801,2.3588,1.8672,0.49161
3.4901,2.4283,1.944,0.48431
3.5001,2.5451,2.0524,0.49271
3.5101,2.7137,2.1972,0.51651
3.5201,2.9424,2.3855,0.55686
3.5301,3.2447,2.6282,0.61648
3.5401,3.6412,2.9411,0.70014
3.5501,4.1632,3.3477,0.8155
3.5601,4.8587,3.884,0.97467
3.5701,5.8036,4.6066,1.1971
3.5801,7.1237,5.6094,1.5143
3.5901,9.0377,7.0585,1.9792
3.6001,11.956,9.2758,2.6805
3.6101,16.727,12.974,3.7531
3.6201,25.359,20.103,5.2558
3.6301,43.706,37.147,6.5589
3.6401,93.851,78.604,15.247
3.6501,247.18,153.94,93.237
3.6601,497.88,232.64,265.24
3.6701,477.87,269.01,208.86
3.6801,224.64,289.31,-64.673
3.6901,85.834,304.35,-218.52
3.7001,41.007,213.69,-172.68
3.7101,24.145,59.097,-34.952
3.7201,16.042,0,16.042
3.7301,11.501,5.3291e-15,11.501
3.7401,8.6918,1.3571,7.3347
3.7501,6.8311,3.8139,3.0171
3.7601,5.5341,4.2427,1.2914
3.7701,4.594,3.8968,0.6972
3.7801,3.891,3.4415,0.4495
3.7901,3.3519,3.0215,0.33033
3.8001,2.9298,2.6655,0.26431
3.8101,2.5936,2.3745,0.21909
3.8201,2.322,2.1505,0.17152
3.8301,2.0999,2.0168,0.083136
3.8401,1.9166,2.0139,-0.097356
3.8501,1.7641,2.0807,-0.31666
3.8601,1.6365,1.9626,-0.32605
3.8701,1.5292,1.5492,-0.019919
3.8801,1.4389,1.1722,0.26675
3.8901,1.3629,1.0697,0.2933
3.9001,1.2992,1.0631,0.2361
3.9101,1.2461,1.0303,0.21585
3.9201,1.2024,0.98653,0.21588
3.9301,1.1672,0.94559,0.2216
3.9401,1.1397,0.91007,0.22964
3.9501,1.1195,0.88015,0.23933
3.9601,1.1062,0.8556,0.25058
3.9701,1.0997,0.83614,0.26351
3.9801,1.1001,0.82158,0.2785
3.9901,1.1073,0.81184,0.29551
4.0001,1.122,0.80692,0.31505
4.0101,1.1445,0.80699,0.33754
4.0201,1.1759,0.81233,0.36354
4.0301,1.2171,0.82343,0.3937
4.0401,1.2699,0.84097,0.42889
4.0501,1.3361,0.8659,0.47019
4.0601,1.4186,0.89956,0.51902
4.0701,1.521,0.94375,0.57722
4.0801,1.6483,1.001,0.64727
4.0901,1.8074,1.0749,0.73247
4.1001,2.008,1.1706,0.83744
4.1101,2.264,1.2955,0.96859
4.1201,2.596,1.4609,1.1352
4.1301,3.0355,1.6846,1.3509
4.1401,3.6323,1.9959,1.6364
4.1501,4.4701,2.4462,2.0239
4.1601,5.697,3.1327,2.5643
4.1701,7.5979,4.2626,3.3353
4.1801,10.783,6.3283,4.4544
4.1901,16.774,10.743,6.0315
4.2001,30.378,22.072,8.3056
4.2101,70.402,48.181,22.221
4.2201,182.51,85.66,96.853
4.2301,303.18,106.52,196.65
4.2401,228.46,86.03,142.43
4.2501,94.586,40.417,54.169
4.2601,38.007,10.587,27.419
4.2701,19.7,3.6134,16.087
4.2801,12.237,3.5759,8.6612
4.2901,8.4605,3.2366,5.2239
4.3001,6.2819,2.7368,3.5451
4.3101,4.9146,2.3568,2.5578
4.3201,4.0062,2.1042,1.902
4.3301,3.3791,1.9528,1.4263
4.3401,2.9363,1.8846,1.0517
4.3501,2.6219,1.8933,0.7286
4.3601,2.4029,1.9843,0.41857
4.3701,2.26,2.1785,0.081493
4.3801,2.1839,2.5231,-0.33918
4.3901,2.1733,3.1201,-0.94678
4.4001,2.236,4.2145,-1.9786
4.4101,2.3926,6.522,-4.1294
4.4201,2.6868,12.369,-9.682
4.4301,3.2104,27.219,-24.009
4.4401,4.1735,54.656,-50.483
4.4501,6.1443,80.175,-74.031
4.4601,11.101,74.049,-62.948
4.4701,26.541,36.844,-10.303
4.4801,61.783,11.709,50.074
4.4901,78.574,14.01,64.563
4.5001,46.059,14.602,31.456
4.5101,18.21,7.0501,11.16
4.5201,8.4809,2.1057,6.3752
4.5301,5.16,1.5032,3.6568
4.5401,3.7064,1.6932,2.0132
4.5501,2.9583,1.6368,1.3215
4.5601,2.5438,1.5291,1.0147
4.5701,2.3149,1.4498,0.86513
4.5801,2.2046,1.4075,0.79713
4.5901,2.1813,1.4008,0.78051
4.6001,2.232,1.4293,0.80264
4.6101,2.3554,1.4958,0.85959
4.6201,2.5605,1.6073,0.95327
4.6301,2.8681,1.7772,1.0909
4.6401,3.3159,2.0299,1.2861
4.6501,3.9706,2.4093,1.5613
4.6601,4.9536,3.0018,1.9518
4.6701,6.5016,3.9962,2.5054
4.6801,9.126,5.8923,3.2336
4.6901,14.118,10.106,4.012
4.7001,25.61,20.458,5.1517
4.7101,59.796,42.507,17.29
4.7201,153.46,70.81,82.654
4.7301,245.88,84.07,161.81
4.7401,178.25,67.7,110.55
4.7501,72.781,33.123,39.657
4.7601,29.709,8.96,20.749
4.7701,15.705,3.225,12.48
4.7801,9.9307,4.4148,5.5159
4.7901,6.9966,5.4793,1.5173
4.8001,5.3093,6.8724,-1.5632
4.8101,4.2633,10.21,-5.9463
4.8201,3.5869,19.319,-15.732
4.8301,3.1445,42.277,-39.133
4.8401,2.8643,82.514,-79.65
4.8501,2.7092,116.24,-113.53
4.8601,2.6633,100.22,-97.554
4.8701,2.728,36.825,-34.097
4.8801,2.9242,1.3323e-15,2.9242
4.8901,3.302,1.7764e-15,3.302
4.9001,3.9676,0.09386,3.8737
4.9101,5.155,1.1909,3.9641
4.9201,7.4513,5.0364,2.4149
4.9301,12.691,11.044,1.6476
4.9401,28.043,22.931,5.1117
4.9501,71.996,36.963,35.033
4.9601,123.31,43.849,79.462
4.9701,96.783,36.655,60.127
4.9801,41.118,19.97,21.149
4.9901,16.711,6.0812,10.63
5.0001,8.8478,1.0984,7.7495
5.0101,5.6907,1.0363,4.6544
5.0201,4.1165,1.4007,2.7158
5.0301,3.2269,1.4468,1.7801
5.0401,2.6886,1.3597,1.3289
5.0501,2.3551,1.2711,1.084
5.0601,2.1555,1.2121,0.94334
5.0701,2.0548,1.1869,0.86785
5.0801,2.0386,1.1976,0.84105
5.0901,2.1075,1.2502,0.85735
5.1001,2.2777,1.3592,0.91854
5.1101,2.5885,1.5555,1.033
5.1201,3.1226,1.9086,1.2139
5.1301,4.0611,2.6028,1.4583
5.1401,5.8541,4.1868,1.6673
5.1501,9.8881,8.0968,1.7914
5.1601,21.558,16.433,5.1244
5.1701,55.559,27.417,28.142
5.1801,98.385,33.386,64.999
5.1901,80.35,29.177,51.173
5.2001,34.782,16.243,18.539
5.2101,14.002,4.8952,9.1066
5.2201,7.3246,0.76934,6.5553
5.2301,4.6775,1.002,3.6755
5.2401,3.3659,1.3528,2.0132
5.2501,2.6247,1.3492,1.2755
5.2601,2.1725,1.291,0.88154
5.2701,1.886,1.2564,0.62963
5.2801,1.7051,1.2552,0.44995
5.2901,1.5991,1.288,0.31108
5.3001,1.5536,1.3573,0.19626
5.3101,1.5655,1.47,0.095436
5.3201,1.6428,1.6408,0.0019699
5.3301,1.8103,1.9003,-0.090012
5.3401,2.1265,2.3204,-0.1939
5.3501,2.7369,3.1102,-0.37332
5.3601,4.0762,4.8863,-0.81007
5.3701,7.8037,8.66,-0.85624
5.3801,19.093,13.907,5.1858
5.3901,36.484,17.524,18.96
5.4001,33.725,18.069,15.657
5.4101,16.049,18.087,-2.0378
5.4201,6.8723,24.862,-17.99
5.4301,3.9792,50.62,-46.641
5.4401,2.9459,100.15,-97.201
5.4501,2.5218,147.69,-145.17
5.4601,2.3702,143.04,-140.67
5.4701,2.3791,69.346,-66.967
5.4801,2.5103,1.7764e-15,2.5103
5.4901,2.7601,4.4409e-16,2.7601
5.5001,3.1491,2.2204e-15,3.1491
5.5101,3.7251,0.11045,3.6147
5.5201,4.5793,1.2884,3.2909
5.5301,5.8838,3.3301,2.5538
5.5401,7.9874,5.173,2.8143
5.5501,11.681,8.3577,3.3235
5.5601,19.115,16.045,3.0701
5.5701,37.857,33.578,4.2792
5.5801,96.195,61.913,34.283
5.5901,224.13,85.657,138.48
5.6001,274.74,88.814,185.93
5.6101,154.42,64.532,89.889
5.6201,58.871,29.248,29.623
5.6301,26.02,4.9268,21.093
5.6401,14.594,0.12403,14.47
5.6501,9.4411,1.6024,7.8387
5.6601,6.6615,2.4648,4.1967
5.6701,4.9856,2.4488,2.5368
5.6801,3.8955,2.3308,1.5647
5.6901,3.1463,2.2867,0.85962
5.7001,2.6094,2.3616,0.24776
5.7101,2.2117,2.601,-0.38929
5.7201,1.9095,3.1017,-1.1922
5.7301,1.675,4.1069,-2.4319
5.7401,1.4899,6.3429,-4.853
5.7501,1.342,12.104,-10.762
5.7601,1.2227,26.342,-25.119
5.7701,1.1258,51.63,-50.504
5.7801,1.0472,77.84,-76.793
5.7901,0.98356,79.418,-78.434
5.8001,0.93261,44.031,-43.099
5.8101,0.8928,7.3275e-15,0.8928
5.8201,0.86312,1.1102e-15,0.86312
5.8301,0.84305,2.6645e-15,0.84305
5.8401,0.83258,1.2768e-14,0.83258
5.8501,0.83227,0.013414,0.81885
5.8601,0.84334,0.30031,0.54303
5.8701,0.86804,0.61548,0.25255
5.8801,0.91007,0.74095,0.16913
5.8901,0.97559,0.80747,0.16812
5.9001,1.075,0.86625,0.20872
5.9101,1.2265,0.94845,0.2781
5.9201,1.465,1.0912,0.3738
5.9301,1.8626,1.3744,0.48818
5.9401,2.592,2.046,0.54601
5.9501,4.1628,3.8669,0.29591
5.9601,8.5153,7.4808,1.0345
5.9701,21.696,11.851,9.8454
5.9801,42.001,14.29,27.711
5.9901,38.744,13.331,25.413
6.0002,18.042,8.6852,9.3571
6.0102,7.2619,3.5172,3.7447
6.0202,3.8117,0.50183,3.3099
6.0302,2.518,0.20407,2.3139
6.0402,1.915,0.61846,1.2965
6.0502,1.6037,0.76158,0.84208
6.0602,1.445,0.78642,0.65861
6.0702,1.3833,0.80577,0.57757
6.0802,1.3981,0.84783,0.55027
6.0902,1.4896,0.92775,0.5619
6.1002,1.679,1.07,0.60907
6.1102,2.0211,1.332,0.68907
6.1202,2.6478,1.8851,0.76273
6.1302,3.9206,3.3059,0.61474
6.1402,7.1006,6.4613,0.6393
6.1502,16.971,11.422,5.5488
6.1602,39.475,15.268,24.207
6.1702,50.214,16.022,34.192
6.1802,29.506,12.497,17.009
6.1902,11.781,6.7867,4.9946
6.2002,5.6231,2.1367,3.4864
6.2102,3.5633,0.63413,2.9292
6.2202,2.7099,1.2308,1.4791
6.2302,2.3282,1.926,0.40219
6.2402,2.1904,2.5758,-0.38539
6.2502,2.2174,3.6966,-1.4792
6.2602,2.3916,6.3521,-3.9605
6.2702,2.7369,12.934,-10.197
6.2802,3.3273,24.869,-21.542
6.2902,4.3302,40.092,-35.762
6.3002,6.1401,47.581,-41.441
6.3102,9.8493,40.744,-30.894
6.3202,19.362,26.372,-7.0108
6.3302,49.034,20.809,28.226
6.3402,111.45,29.864,81.585
6.3502,131.16,35.818,95.34
6.3602,71.53,28.669,42.861
6.3702,27.443,14.677,12.766
6.3802,12.538,2.9627,9.5749
6.3902,7.3129,0.1027,7.2102
6.4002,4.9571,0.22368,4.7334
6.4102,3.7101,1.1402,2.5698
6.4202,2.9946,1.3708,1.6238
6.4302,2.5792,1.4095,1.1698
6.4402,2.3632,1.4521,0.91107
6.4502,2.3098,1.5579,0.75189
6.4602,2.4303,1.782,0.64826
6.4702,2.8015,2.2609,0.54057
6.4802,3.656,3.4574,0.19858
6.4902,5.77,6.424,-0.65396
6.5002,12.212,10.826,1.3862
6.5102,29.963,14.841,15.122
6.5202,47.491,16.666,30.825
6.5302,34.655,15.263,19.392
6.5402,14.651,12.649,2.0025
6.5502,6.5081,13.067,-6.5588
6.5602,3.9023,22.654,-18.752
6.5702,2.8826,43.317,-40.435
6.5802,2.4335,65.638,-63.204
6.5902,2.2644,71.811,-69.547
6.6002,2.2795,50.635,-48.356
6.6102,2.4599,9.9219,-7.462
6.6202,2.8389,0.52411,2.3148
6.6302,3.5177,1.7764e-15,3.5177
6.6402,4.7392,7.9936e-15,4.7392
6.6502,7.1389,4.0883,3.0506
6.6602,12.791,13.666,-0.8752
6.6702,29.834,25.399,4.4349
6.6802,75.439,33.496,41.942
6.6902,116.41,35.629,80.777
6.7002,81.274,29.292,51.982
6.7102,32.858,17.596,15.262
6.7202,13.706,6.0943,7.6121
6.7302,7.4459,0.48284,6.963
6.7402,4.8425,7.3719e-14,4.8425
6.7502,3.5257,0.54188,2.9839
6.7602,2.7884,0.96673,1.8217
6.7702,2.3642,1.0637,1.3004
6.7802,2.1419,1.0931,1.0487
6.7902,2.0827,1.1658,0.91692
6.8002,2.2023,1.3641,0.83828
6.8102,2.5988,1.9109,0.68788
6.8202,3.5967,3.4463,0.15048
6.8302,6.4349,6.095,0.33991
6.8402,15.394,8.9787,6.4153
6.8502,31.798,10.53,21.268
6.8602,33.075,10.281,22.793
6.8702,16.788,7.7301,9.0576
6.8802,6.8366,4.2682,2.5683
6.8902,3.5987,1.4067,2.192
6.9002,2.4423,0.32226,2.1201
6.9102,1.9379,0.58825,1.3497
6.9202,1.7127,0.97925,0.73349
6.9302,1.6487,1.2167,0.432
6.9402,1.7123,1.446,0.26629
6.9502,1.9167,1.7908,0.12591
6.9602,2.328,2.396,-0.067997
6.9702,3.1214,3.6702,-0.54878
6.9802,4.7954,6.7177,-1.9223
6.9902,9.1418,12.335,-3.1934
7.0002,22.757,20.047,2.7103
7.0102,51.424,29.329,22.095
7.0202,60.465,41.294,19.171
7.0302,33.043,54.084,-21.041
7.0402,12.764,58.626,-45.862
7.0502,5.8966,48.532,-42.636
7.0602,3.477,24.156,-20.679
7.0702,2.3735,3.0621,-0.68853
7.0802,1.7756,1.9984e-15,1.7756
7.0902,1.4158,2.6645e-15,1.4158
7.1002,1.184,9.992e-15,1.184
7.1102,1.0281,5.5733e-14,1.0281
7.1202,0.91653,0.077075,0.83946
7.1302,0.84212,0.33516,0.50695
7.1402,0.79167,0.48123,0.31044
7.1502,0.75975,0.54787,0.21188
7.1602,0.74327,0.58655,0.15673
7.1702,0.74043,0.61845,0.12198
7.1802,0.75087,0.65437,0.096496
7.1902,0.77523,0.7018,0.073425
7.2002,0.81535,0.76827,0.047073
7.2102,0.87458,0.86402,0.010555
7.2202,0.95845,1.0058,-0.047387
7.2302,1.0759,1.2252,-0.14934
7.2402,1.2416,1.5916,-0.34997
7.2502,1.4809,2.2948,-0.81393
7.2602,1.8395,3.9009,-2.0614
7.2702,2.4077,7.4198,-5.0121
7.2802,3.3857,13.598,-10.212
7.2902,5.2987,22.82,-17.521
7.3002,9.9224,33.389,-23.467
7.3102,24.121,38.463,-14.342
7.3202,58.873,33.744,25.129
7.3302,81.162,21.43,59.733
7.3402,50.738,10.362,40.376
7.3502,19.903,5.2741,14.629
7.3602,8.663,2.0594,6.6036
7.3702,4.9034,0.29023,4.6131
7.3802,3.2909,8.5265e-14,3.2909
7.3902,2.4677,0.49606,1.9716
7.4002,2.0132,0.86091,1.1522
7.4102,1.7674,0.81063,0.95678
7.4202,1.6691,0.69097,0.97813
7.4302,1.7142,0.84912,0.86512
7.4402,1.9733,1.4694,0.50392
7.4502,2.7377,2.6612,0.07654
7.4602,5.1883,3.9265,1.2618
7.4702,11.63,4.7586,6.8715
7.4802,16.878,4.9595,11.918
7.4902,11.695,4.3042,7.391
7.5002,5.3225,3.0684,2.2541
7.5102,2.9493,1.742,1.2073
7.5202,2.2766,0.8366,1.44
7.5302,2.1319,0.6826,1.4493
7.5402,2.2371,1.0015,1.2356
7.5502,2.5443,1.4096,1.1347
7.5602,3.099,1.9263,1.1727
7.5702,4.0471,2.8219,1.2252
7.5802,5.7447,4.7577,0.98704
7.5902,9.1652,9.6911,-0.52587
7.6002,17.702,18.82,-1.1181
7.6102,44.226,28.718,15.508
7.6202,104.74,34.567,70.169
7.6302,133.56,35.404,98.16
7.6402,77.753,29.85,47.903
7.6502,29.945,19.302,10.643
7.6602,13.234,8.2754,4.9587
7.6702,7.5187,1.394,6.1247
7.6802,5.007,0.93812,4.0688
7.6902,3.7093,4.6641,-0.95475
7.7002,2.9973,8.8251,-5.8278
7.7102,2.6367,11.644,-9.007
7.7202,2.5584,11.915,-9.3569
7.7302,2.8261,9.4361,-6.6099
7.7402,3.7845,5.5905,-1.806
7.7502,6.8732,3.1689,3.7044
7.7602,16.453,4.2877,12.165
7.7702,30.382,6.7004,23.681
7.7802,26.884,7.3355,19.549
7.7902,12.347,5.8565,6.4901
7.8002,5.0996,3.4201,1.6796
7.8102,2.7484,1.1842,1.5641
7.8202,1.8223,0.16735,1.655
7.8302,1.3583,0.13308,1.2253
7.8402,1.089,0.45231,0.6367
7.8502,0.91771,0.66772,0.24998
7.8602,0.80213,0.78877,0.013358
7.8702,0.72137,0.92252,-0.20115
7.8802,0.66391,1.134,-0.47011
7.8902,0.62331,1.5214,-0.8981
7.9002,0.59576,2.3645,-1.7687
7.9102,0.57906,4.435,-3.8559
7.9202,0.57218,8.6166,-8.0445
7.9302,0.57494,15.268,-14.693
7.9402,0.58809,23.448,-22.86
7.9502,0.61343,28.71,-28.097
7.9602,0.65435,26.702,-26.047
7.9702,0.71667,16.604,-15.887
7.9802,0.81085,3.8636,-3.0527
7.9902,0.95637,6.1062e-15,0.95637
8.0002,1.1913,3.9968e-15,1.1913
8.0102,1.6104,1.8874e-14,1.6104
8.0202,2.4692,1.8874,0.58184
8.0302,4.7055,4.9758,-0.27037
8.0402,11.625,7.3468,4.2779
8.0502,24.883,8.1429,16.74
8.0602,27.009,7.5523,19.457
8.0702,14.099,5.9736,8.1253
8.0802,5.7517,3.8856,1.8661
8.0902,3.0623,1.8508,1.2115
8.1002,2.1793,0.49586,1.6835
8.1102,1.8802,0.25654,1.6237
8.1202,1.8678,0.71502,1.1527
8.1302,2.085,1.294,0.79097
8.1402,2.5961,2.1226,0.47346
8.1502,3.6429,3.9199,-0.27701
8.1602,5.9924,7.4893,-1.4969
8.1702,12.603,12.167,0.43664
8.1802,32.714,15.881,16.833
8.1902,63.715,17.379,46.336
8.2002,58.703,16.665,42.038
8.2102,27.025,13.122,13.903
8.2202,10.508,7.9938,2.5138
8.2302,5.1888,3.1482,2.0406
8.2402,3.1582,0.54423,2.6139
8.2502,2.1722,0.11141,2.0608
8.2602,1.6167,0.99876,0.61792
8.2702,1.2729,2.1282,-0.85524
8.2802,1.0464,3.6541,-2.6077
8.2902,0.89056,7.0224,-6.1319
8.3002,0.7805,13.461,-12.681
8.3102,0.70188,23.45,-22.748
8.3202,0.64621,35.591,-34.944
8.3302,0.60841,43.773,-43.165
8.3402,0.58563,41.904,-41.318
8.3502,0.57626,28.553,-27.976
8.3602,0.58161,8.0593,-7.4777
8.3702,0.60344,8.8818e-15,0.60344
8.3802,0.64666,1.7764e-15,0.64666
8.3902,0.72094,4.2188e-15,0.72094
8.4002,0.84542,1.8541e-14,0.84542
8.4102,1.0614,0.20494,0.85642
8.4202,1.4705,1.3169,0.15355
8.4302,2.3856,3.1584,-0.77281
8.4402,5.0229,5.052,-0.029075
8.4502,12.695,6.3097,6.3853
8.4602,22.358,6.6152,15.743
8.4702,18.307,6.134,12.173
8.4802,8.0544,5.0654,2.989
8.4902,3.3935,3.8603,-0.46684
8.5002,1.9183,3.2812,-1.3629
8.5102,1.3623,4.5941,-3.2318
8.5202,1.1241,9.0433,-7.9192
8.5302,1.0426,15.979,-14.937
8.5402,1.0781,24.079,-23.001
8.5502,1.2586,30.043,-28.785
8.5602,1.7358,30.02,-28.284
8.5702,3.1311,22.692,-19.561
8.5802,7.399,9.4343,-2.0352
8.5902,13.986,1.3408,12.646
8.6002,12.957,3.5527e-15,12.957
8.6102,6.2936,9.77e-15,6.2936
8.6202,2.8621,1.168e-13,2.8621
8.6302,1.8304,0.049593,1.7808
8.6402,1.5357,0.07946,1.4563
8.6502,1.5258,0.30613,1.2197
8.6602,1.7145,0.85403,0.86051
8.6702,2.1462,1.7622,0.38399
8.6802,3.0292,3.5989,-0.56973
8.6902,5.0328,6.5485,-1.5157
8.7002,10.782,9.8123,0.96977
8.7102,27.802,12.105,15.697
8.7202,50.828,12.865,37.962
8.7302,43.236,12.149,31.087
8.7402,19.168,9.6457,9.5227
8.7502,7.7489,6.024,1.7249
8.7602,4.1253,2.5019,1.6234
8.7702,2.7628,0.46576,2.297
8.7802,2.1678,1.1413e-13,2.1678
8.7902,1.9446,0.35801,1.5866
8.8002,1.9977,1.1926,0.80508
8.8102,2.4087,2.5193,-0.11054
8.8202,3.6275,4.2042,-0.57665
8.8302,7.5286,5.7838,1.7448
8.8402,18.094,6.7517,11.342
8.8502,27.602,7.0332,20.569
8.8602,19.441,6.6502,12.791
8.8702,8.2129,5.6649,2.548
8.8802,3.8105,4.5996,-0.78906
8.8902,2.4359,3.9303,-1.4944
8.9002,1.9581,3.8439,-1.8859
8.9102,1.8549,4.1857,-2.3308
8.9202,2.0221,4.4222,-2.4002
8.9302,2.5379,4.5124,-1.9744
8.9402,3.7731,5.1631,-1.39
8.9502,7.1733,6.7886,0.38472
8.9602,17.881,9.0011,8.8795
8.9702,38.47,10.52,27.949
8.9802,41.703,10.416,31.287
8.9902,21.493,8.7279,12.766
9.0002,8.3775,6.0135,2.364
9.0102,4.053,3.0757,0.97731
9.0202,2.5034,0.8129,1.6905
9.0302,1.8006,1.4078e-13,1.8006
9.0402,1.4433,0.085761,1.3576
9.0502,1.2725,0.54571,0.72684
9.0602,1.2493,1.3078,-0.058457
9.0702,1.4466,2.3126,-0.86597
9.0802,2.2644,3.6409,-1.3765
9.0902,4.5047,5.2461,-0.74139
9.1002,6.3434,7.0401,-0.69669
9.1102,4.5365,8.3157,-3.7792
9.1202,2.3314,8.1487,-5.8173
9.1302,1.5566,6.3431,-4.7865
9.1402,1.4166,3.2911,-1.8745
9.1502,1.5224,0.76334,0.75902
9.1602,1.8223,2.7089e-14,1.8223
9.1702,2.4024,0.70695,1.6954
9.1802,3.5434,3.8791,-0.33563
9.1902,6.1544,8.4815,-2.327
9.2002,13.804,12.147,1.657
9.2102,35.7,14.226,21.474
9.2202,61.262,14.649,46.613
9.2302,48.05,13.472,34.577
9.2402,20.322,10.566,9.7567
9.2502,8.1643,6.6582,1.5062
9.2602,4.2453,2.7912,1.4541
9.2702,2.6686,0.47569,2.193
9.2802,1.8782,4.2188e-14,1.8782
9.2902,1.4262,2.3093e-13,1.4262
9.3002,1.1458,0.14412,1.0016
9.3102,0.96289,0.35673,0.60617
9.3202,0.84078,0.44284,0.39794
9.3302,0.75974,0.48522,0.27452
9.3402,0.709,0.5287,0.18029
9.3502,0.68299,0.59014,0.092844
9.3602,0.67982,0.68457,-0.0047456
9.3702,0.70093,0.83712,-0.13619
9.3802,0.75185,1.1059,-0.35405
9.3902,0.84479,1.6565,-0.81167
9.4002,1.005,2.8667,-1.8617
9.4102,1.2881,5.3013,-4.0132
9.4202,1.8342,9.4411,-7.6069
9.4302,3.0862,15.026,-11.939
9.4402,6.7794,20.648,-13.868
9.4502,17.126,23.584,-6.4583
9.4602,28.267,21.815,6.4521
9.4702,21.392,15.758,5.6337
9.4802,9.0692,6.6791,2.3901
9.4902,3.8871,0.58141,3.3057
9.5002,2.2526,6.2172e-15,2.2526
9.5102,1.6456,9.3259e-15,1.6456
9.5202,1.4256,3.2641e-14,1.4256
9.5302,1.444,0.42027,1.0237
9.5402,1.7428,1.6735,0.069231
9.5502,2.6764,3.1966,-0.52022
9.5602,5.7227,4.3207,1.402
9.5702,13.263,4.8831,8.3797
9.5802,18.109,5.0234,13.086
9.5902,11.504,5.0396,6.4644
9.6002,4.8295,5.2954,-0.46585
9.6102,2.4446,6.2481,-3.8035
9.6202,1.725,8.0224,-6.2974
9.6302,1.5339,10.29,-8.7565
9.6402,1.6248,12.424,-10.799
9.6502,2.0227,13.621,-11.598
9.6602,3.0297,13.215,-10.185
9.6702,5.8952,10.724,-4.8286
9.6802,14.838,6.5248,8.3135
9.6902,30.344,2.9061,27.438
9.7002,30.333,2.4061,27.927
9.7102,14.805,3.6725,11.132
9.7202,5.836,3.6097,2.2263
9.7302,2.9391,2.2135,0.72561
9.7402,1.8893,0.70977,1.1796
9.7502,1.4307,2.0517e-13,1.4307
9.7602,1.2425,0.092223,1.1503
9.7702,1.2568,0.63472,0.62209
9.7802,1.587,1.5164,0.070568
9.7902,2.8468,2.0871,0.75973
9.8002,6.2636,2.3264,3.9372
9.8102,9.0481,2.3,6.7481
9.8202,6.2389,2.0936,4.1454
9.8302,2.7955,1.719,1.0764
9.8402,1.5044,1.2682,0.23617
9.8502,1.1348,0.87699,0.25786
9.8602,1.0668,0.69085,0.37595
9.8702,1.1753,0.99205,0.18328
9.8802,1.504,2.0214,-0.51734
9.8902,2.3131,3.4878,-1.1746
9.9002,4.6672,4.8735,-0.20634
9.9102,11.775,6.0832,5.6916
9.9202,22.067,7.2123,14.855
9.9302,19.554,8.5235,11.031
9.9402,8.9311,9.8171,-0.88602
9.9502,3.6644,10.503,-6.8386
9.9602,2.0009,10.06,-8.0587
9.9702,1.3996,8.2655,-6.8658
9.9802,1.1704,5.4744,-4.3041
9.9902,1.1531,2.3158,-1.1627
10,1.38,0.19967,1.1803
10.01,2.1988,2.3093e-14,2.1988
10.02,4.8942,0.23375,4.6604
10.03,9.8615,1.1503,8.7112
10.04,10.258,2.1444,8.1137
10.05,5.3462,2.2246,3.1216
10.06,2.3728,1.9001,0.47262
10.07,1.4602,1.5268,-0.066596
10.08,1.2213,1.3776,-0.1563
10.09,1.2574,1.9096,-0.65219
10.1,1.5366,3.8077,-2.2711
10.11,2.2515,7.0469,-4.7953
10.12,4.2243,10.741,-6.5166
10.13,10.473,14.359,-3.8862
10.14,23.079,16.991,6.0879
10.15,26.049,17.352,8.6967
10.16,13.807,14.55,-0.74342
10.17,5.34,9.2916,-3.9517
10.18,2.5086,3.2771,-0.76852
10.19,1.4964,1.7319e-14,1.4964
10.2,1.0289,7.1054e-15,1.0289
10.21,0.77367,1.1768e-14,0.77367
10.22,0.61943,4.0745e-14,0.61943
10.23,0.52018,3.0376e-13,0.52018
10.24,0.45401,0.0064389,0.44757
10.25,0.40955,0.027964,0.38158
10.26,0.38068,0.064301,0.31638
10.27,0.36421,0.12674,0.23747
10.28,0.35908,0.19192,0.16716
10.29,0.36618,0.24167,0.12451
10.3,0.38921,0.30225,0.08696
10.31,0.4373,0.42846,0.0088421
10.32,0.53337,0.69227,-0.15889
10.33,0.74521,1.0704,-0.32516
10.34,1.3293,1.4101,-0.080729
10.35,3.1153,1.628,1.4873
10.36,6.0361,1.7193,4.3168
10.37,5.8153,1.7219,4.0934
10.38,2.8901,1.6444,1.2456
10.39,1.3013,1.6147,-0.31346
10.4,0.81458,1.8858,-1.0713
10.41,0.6695,2.6389,-1.9694
10.42,0.65572,3.9223,-3.2666
10.43,0.74446,5.6309,-4.8865
10.44,1.0117,7.2338,-6.2221
10.45,1.8252,7.8717,-6.0465
10.46,4.1512,7.1238,-2.9726
10.47,6.8778,5.1998,1.678
10.48,5.5452,2.418,3.1273
10.49,2.7115,0.12624,2.5853
10.5,1.5523,2.1538e-14,1.5523
10.51,1.3196,9.0816e-14,1.3196
10.52,1.4387,0.42649,1.0122
10.53,1.8476,2.1484,-0.30078
10.54,2.7684,4.4577,-1.6893
10.55,5.1063,6.6085,-1.5022
10.56,12.388,8.1499,4.2385
10.57,29.64,9.0283,20.611
10.58,39.277,9.5506,29.727
10.59,23.745,9.9438,13.801
10.6,9.3241,9.7242,-0.40011
10.61,4.2093,8.9661,-4.7567
10.62,2.5239,7.843,-5.3191
10.63,1.8633,6.2372,-4.3739
10.64,1.6558,4.6699,-3.0142
10.65,1.846,3.4261,-1.5801
10.66,2.8962,1.9699,0.92633
10.67,6.3877,0.43451,5.9532
10.68,11.514,0.054753,11.459
10.69,10.218,0.5191,9.6987
10.7,4.8591,1.4409,3.4182
10.71,2.2165,1.461,0.75555
10.72,1.4124,1.1245,0.28786
10.73,1.1816,0.86748,0.31412
10.74,1.2097,1.0223,0.18738
10.75,1.5112,1.7622,-0.251
10.76,2.445,2.7326,-0.28758
10.77,5.4915,3.3663,2.1251
10.78,12.502,3.5425,8.9597
10.79,15.843,3.4824,12.36
10.8,9.3573,3.2266,6.1308
10.81,3.8127,2.5969,1.2158
10.82,1.8953,1.8464,0.048844
10.83,1.2753,1.1847,0.090581
10.84,1.0619,0.79045,0.2714
10.85,1.061,0.94179,0.11925
10.86,1.3199,1.7493,-0.4294
10.87,2.2834,2.9206,-0.63724
10.88,5.0149,3.9928,1.0221
10.89,7.7348,5.0489,2.6858
10.9,5.8016,6.0821,-0.28051
10.91,2.7949,6.565,-3.77
10.92,1.6602,6.0831,-4.4229
10.93,1.4525,5.0368,-3.5843
10.94,1.6255,3.8497,-2.2242
10.95,2.1751,3.1868,-1.0117
10.96,3.5141,3.4043,0.10984
10.97,7.3899,4.7338,2.6561
10.98,19.078,6.7266,12.351
10.99,35.997,7.7602,28.237
11,31.851,7.6724,24.179
11.01,14.358,6.7768,7.5811
11.02,5.661,5.3057,0.35523
11.03,2.8702,3.9854,-1.1152
11.04,1.7956,3.1847,-1.3891
11.05,1.2754,3.1095,-1.8341
11.06,0.98817,4.0079,-3.0197
11.07,0.81894,5.6701,-4.8512
11.08,0.71858,6.8154,-6.0969
11.09,0.66432,6.6017,-5.9374
11.1,0.64621,5.2025,-4.5563
11.11,0.66233,2.8519,-2.1896
11.12,0.71828,0.40645,0.31183
11.13,0.83039,1.8985e-14,0.83039
11.14,1.0366,2.931e-14,1.0366
11.15,1.4294,0.48228,0.94717
11.16,2.2782,3.0012,-0.72295
11.17,4.5915,4.827,-0.2355
11.18,11.739,5.5103,6.2287
11.19,24.111,5.5806,18.53
11.2,24.112,5.4162,18.695
11.21,11.742,4.8406,6.9015
11.22,4.5995,3.7207,0.8788
11.23,2.2966,2.4868,-0.19019
11.24,1.4699,1.361,0.10893
11.25,1.1252,0.51959,0.60563
11.26,1.0361,0.20889,0.82719
11.27,1.2729,0.55109,0.72184
11.28,2.3267,1.1737,1.153
11.29,4.1355,1.6659,2.4696
11.3,3.9553,2.3021,1.6532
11.31,2.0608,3.4112,-1.3504
11.32,1.0348,5.014,-3.9792
11.33,0.72992,7.1488,-6.4189
11.34,0.66829,9.6832,-9.0149
11.35,0.74009,12.103,-11.363
11.36,1.0106,12.953,-11.942
11.37,1.8651,11.915,-10.05
11.38,4.441,9.1277,-4.6867
11.39,7.9372,4.7126,3.2246
11.4,6.7941,0.19102,6.603
11.41,3.1606,9.3259e-15,3.1606
11.42,1.4635,8.8818e-15,1.4635
11.43,0.97691,4.3632e-14,0.97691
11.44,0.88456,0.14498,0.73958
11.45,1.0217,1.1955,-0.1738
11.46,1.5299,2.19,-0.66007
11.47,3.1924,3.3011,-0.10867
11.48,7.8314,4.4115,3.4199
11.49,12.416,5.3217,7.0945
11.5,9.034,6.3475,2.6865
11.51,3.7707,7.0983,-3.3276
11.52,1.6185,6.9155,-5.297
11.53,0.91658,5.9339,-5.0173
11.54,0.6267,4.2373,-3.6106
11.55,0.48011,1.9955,-1.5154
11.56,0.39744,1.8208e-13,0.39744
11.57,0.34866,1.7431e-14,0.34866
11.58,0.32058,1.4155e-14,0.32058
11.59,0.30705,2.5702e-14,0.30705
11.6,0.30558,1.0825e-13,0.30558
11.61,0.31623,0.0094543,0.30678
11.62,0.34192,0.10638,0.23554
11.63,0.39049,0.29729,0.093205
11.64,0.48185,0.58117,-0.099319
11.65,0.67516,0.88561,-0.21045
11.66,1.1949,1.1231,0.071721
11.67,2.7391,1.2357,1.5034
11.68,5.1143,1.2598,3.8545
11.69,4.7914,1.267,3.5244
11.7,2.4826,1.2303,1.2523
11.71,1.3548,1.1884,0.16638
11.72,1.1383,1.3862,-0.24788
11.73,1.3011,2.1423,-0.84122
11.74,1.8401,3.2625,-1.4225
11.75,3.263,4.2621,-0.99908
11.76,7.7089,5.0118,2.6971
11.77,18.992,5.2505,13.742
11.78,27.18,5.1848,21.995
11.79,17.608,5.0042,12.604
11.8,6.9547,4.1968,2.7579
11.81,2.9678,2.9834,-0.015623
11.82,1.639,1.7858,-0.14685
11.83,1.068,0.66236,0.40566
11.84,0.76991,2.3392e-13,0.76991
11.85,0.59511,7.5939e-14,0.59511
11.86,0.4849,0.00057103,0.48433
11.87,0.41269,0.028149,0.38454
11.88,0.36488,0.32533,0.039548
11.89,0.3345,0.62708,-0.29258
11.9,0.31842,1.059,-0.7406
11.91,0.31674,1.582,-1.2653
11.92,0.33423,2.2342,-1.9
11.93,0.38727,2.9398,-2.5525
11.94,0.53582,3.4669,-2.9311
11.95,1.0091,3.4482,-2.4391
11.96,2.0925,2.9956,-0.90304
11.97,2.6167,2.161,0.45568
11.98,1.6394,1.0413,0.59813
11.99,0.81459,2.9243e-13,0.81459
12,0.55959,4.2855e-14,0.55959
12.01,0.5286,0.0042775,0.52433
12.02,0.61365,0.12786,0.48579
12.03,0.87816,0.81462,0.063542
12.04,1.6947,1.1412,0.55347
12.05,3.9301,1.2831,2.647
12.06,6.1504,1.3337,4.8168
12.07,4.6072,1.3754,3.2318
12.08,2.1979,1.3625,0.83538
12.09,1.3102,1.4128,-0.10257
12.1,1.1956,1.874,-0.67839
12.11,1.4563,2.821,-1.3647
12.12,2.2486,3.692,-1.4434
12.13,4.623,4.4574,0.16564
12.14,11.823,5.0047,6.8182
12.15,22.254,5.4179,16.836
12.16,19.703,6.0537,13.649
12.17,8.9285,6.6612,2.2672
12.18,3.5838,6.9488,-3.365
12.19,1.8914,6.9644,-5.073
12.2,1.2788,6.4782,-5.1993
12.21,1.0608,5.3509,-4.2901
12.22,1.1542,3.8735,-2.7194
12.23,1.8712,2.2506,-0.37939
12.24,3.2273,0.5634,2.6639
12.25,3.213,3.7303e-14,3.213
12.26,1.8261,1.9096e-14,1.8261
12.27,1.0708,0.00012987,1.0707
12.28,0.92294,0.12074,0.8022
12.29,1.0519,1.6278,-0.57582
12.3,1.4928,2.8124,-1.3196
12.31,2.7649,3.7544,-0.98948
12.32,6.7989,4.4274,2.3715
12.33,14.562,4.8732,9.6893
12.34,15.789,5.2957,10.493
12.35,8.1831,5.3998,2.7832
12.36,3.2602,4.7308,-1.4706
12.37,1.6659,3.7384,-2.0725
12.38,1.1473,2.6216,-1.4743
12.39,1.0194,1.3078,-0.28841
12.4,1.2463,0.025802,1.2205
12.41,2.3221,1.581e-13,2.3221
12.42,4.606,8.9706e-14,4.606
12.43,5.1365,0.31469,4.8218
12.44,2.8818,0.80304,2.0788
12.45,1.3479,0.90692,0.44094
12.46,0.88897,1.0116,-0.1226
12.47,0.83047,1.3012,-0.47068
12.48,1.0217,1.5939,-0.57214
12.49,1.7099,1.8423,-0.13236
12.5,3.9882,1.9781,2.0101
12.51,8.6162,1.9731,6.6432
12.52,9.7014,1.9587,7.7427
12.53,5.1887,1.8662,3.3225
12.54,2.069,1.6055,0.46351
12.55,1.0269,1.3164,-0.28948
12.56,0.65713,1.0862,-0.42905
12.57,0.49041,0.89739,-0.40698
12.58,0.40484,0.79584,-0.391
12.59,0.36035,0.8332,-0.47285
12.6,0.34142,0.9879,-0.64649
12.61,0.34245,1.0921,-0.74967
12.62,0.36363,1.0442,-0.68053
12.63,0.41055,0.9253,-0.51475
12.64,0.50032,0.91086,-0.41054
12.65,0.67373,1.0386,-0.36487
12.66,1.0546,1.2673,-0.21269
12.67,2.1158,1.7746,0.34122
12.68,5.3319,2.3635,2.9684
12.69,10.287,2.7749,7.5124
12.7,9.5,3.3185,6.1816
12.71,4.4627,3.9688,0.49392
12.72,1.8509,4.6067,-2.7558
12.73,1.0371,5.2698,-4.2327
12.74,0.77123,5.6661,-4.8949
12.75,0.73055,5.4486,-4.718
12.76,0.95276,4.7188,-3.766
12.77,1.7309,3.6006,-1.8697
12.78,2.6011,2.186,0.41512
12.79,2.1098,0.48813,1.6217
12.8,1.2361,0.029328,1.2067
12.81,0.97403,2.5757e-14,0.97403
12.82,1.098,5.7443e-13,1.098
12.83,1.5523,1.9524,-0.40008
12.84,2.7608,3.396,-0.63511
12.85,6.5458,4.0462,2.4997
12.86,15.84,4.1204,11.72
12.87,21.806,4.0514,17.755
12.88,13.673,3.9233,9.7498
12.89,5.4411,3.4338,2.0073
12.9,2.4708,2.7919,-0.32103
12.91,1.5376,2.2788,-0.74115
12.92,1.265,1.8269,-0.56192
12.93,1.4777,1.5529,-0.075216
12.94,2.7109,1.5705,1.1405
12.95,5.1214,2.0405,3.0809
12.96,5.2745,2.9231,2.3514
12.97,2.7939,3.7699,-0.97596
12.98,1.2959,4.3189,-3.0229
12.99,0.8464,4.4949,-3.6485
13,0.77328,4.2896,-3.5164
13.01,0.95706,3.6779,-2.7209
13.02,1.7261,2.69,-0.96386
13.03,3.999,1.355,2.644
13.04,6.462,0.14746,6.3146
13.05,4.9209,8.6153e-14,4.9209
13.06,2.1756,8.7041e-14,2.1756
13.07,1.034,0.42335,0.61066
13.08,0.70464,1.1885,-0.48381
13.09,0.65423,1.7426,-1.0883
13.1,0.84531,2.1802,-1.3349
13.11,1.6381,2.5763,-0.93815
13.12,3.3703,2.9143,0.45603
13.13,3.9206,3.1042,0.81647
13.14,2.2615,3.0461,-0.78461
13.15,1.0584,2.7281,-1.6696
13.16,0.70725,2.255,-1.5478
13.17,0.69609,1.6142,-0.91814
13.18,0.94495,0.8161,0.12885
13.19,1.8397,0.12686,1.7128
13.2,4.4871,0.0041389,4.4829
13.21,7.5902,0.45651,7.1337
13.22,5.9688,0.96412,5.0047
13.23,2.5806,1.0831,1.4975
13.24,1.094,0.91336,0.18063
13.25,0.6146,0.67709,-0.062489
13.26,0.42303,0.43989,-0.016867
13.27,0.32959,0.20807,0.12152
13.28,0.28005,0.032361,0.24769
13.29,0.25489,0.00088192,0.25401
13.3,0.24656,0.15614,0.09042
13.31,0.25332,0.48191,-0.22859
13.32,0.2782,0.90497,-0.62677
13.33,0.33173,1.3836,-1.0519
13.34,0.44347,1.9067,-1.4632
13.35,0.71147,2.4259,-1.7144
13.36,1.5212,2.7965,-1.2753
13.37,3.6862,2.8649,0.82124
13.38,5.6349,2.6462,2.9887
13.39,3.9847,2.2409,1.7438
13.4,1.713,1.628,0.085034
13.41,0.84088,0.89994,-0.059058
13.42,0.60672,0.21551,0.39121
13.43,0.61438,0.016983,0.59739
13.44,0.90734,0.094872,0.81246
13.45,1.9369,0.58155,1.3554
13.46,3.555,1.0312,2.5239
13.47,3.3013,1.4562,1.845
13.48,1.6669,1.8896,-0.22272
13.49,0.85042,2.3167,-1.4663
13.5,0.66384,2.6355,-1.9716
13.51,0.74915,2.732,-1.9829
13.52,1.1933,2.6274,-1.4341
13.53,2.7015,2.279,0.42257
13.54,5.7717,1.7044,4.0673
13.55,6.5051,1.0882,5.4169
13.56,3.5444,0.54565,2.9988
13.57,1.5198,0.25504,1.2648
13.58,0.89718,0.45737,0.43981
13.59,0.78121,0.85652,-0.075311
13.6,0.97739,1.0691,-0.091658
13.61,1.853,1.0773,0.77567
13.62,4.0977,0.98809,3.1096
13.63,5.5516,0.97792,4.5737
13.64,3.5915,1.1237,2.4678
13.65,1.6318,1.3746,0.25723
13.66,0.99441,1.7623,-0.76789
13.67,0.93955,2.2497,-1.3101
13.68,1.281,2.8047,-1.5237
13.69,2.5642,3.3668,-0.80258
13.7,6.2023,3.8784,2.3239
13.71,9.8059,4.4447,5.3612
13.72,7.1515,5.0294,2.122
13.73,3.0237,5.1537,-2.13
13.74,1.3507,4.7336,-3.3829
13.75,0.83313,3.951,-3.1179
13.76,0.67552,2.8413,-2.1658
13.77,0.74714,1.4208,-0.67368
13.78,1.2037,0.25881,0.94485
13.79,1.8261,4.2188e-14,1.8261
13.8,1.585,2.6423e-14,1.585
13.81,0.97718,4.3143e-13,0.97718
13.82,0.79494,1.3298,-0.53482
13.83,0.94169,2.7679,-1.8262
13.84,1.4572,3.7191,-2.2619
13.85,3.0317,4.4313,-1.3996
13.86,7.7447,4.8119,2.9328
13.87,14.129,4.789,9.3403
13.88,12.009,4.4912,7.5183
13.89,5.3125,3.8395,1.473
13.9,2.1279,2.7664,-0.63848
13.91,1.1064,1.4674,-0.36098
13.92,0.70825,0.29726,0.41099
13.93,0.51495,1.0048e-13,0.51495
13.94,0.40957,3.4195e-14,0.40957
13.95,0.3503,4.402e-14,0.3503
13.96,0.32019,8.7763e-14,0.32019
13.97,0.31338,5.4195e-12,0.31338
13.98,0.33196,0.26425,0.067714
13.99,0.39082,0.54206,-0.15124
14,0.54015,0.74114,-0.20098
14.01,0.97846,0.87795,0.10051
14.02,2.302,0.96265,1.3393
14.03,4.2205,1.045,3.1755
14.04,3.7679,1.1852,2.5827
14.05,1.8188,1.3791,0.43975
14.06,0.8795,1.6001,-0.72058
14.07,0.6411,1.8159,-1.1748
14.08,0.68249,1.9521,-1.2696
14.09,1.0709,1.9422,-0.87129
14.1,2.3363,1.7841,0.55223
14.11,4.0744,1.5493,2.5251
14.12,3.54,1.3645,2.1755
14.13,1.8019,1.3242,0.4777
14.14,1.0663,1.3891,-0.32279
14.15,1.0291,1.4744,-0.44537
14.16,1.4635,1.7319,-0.2684
14.17,2.9945,2.1477,0.84681
14.18,7.494,2.4001,5.0938
14.19,12.765,2.4513,10.314
14.2,10.032,2.4944,7.5379
14.21,4.3106,2.4782,1.8324
14.22,1.8206,2.2766,-0.45594
14.23,1.0612,1.9496,-0.88842
14.24,0.86012,1.571,-0.71085
14.25,1.0773,1.1149,-0.037547
14.26,2.0336,0.60907,1.4245
14.27,3.0114,0.15806,2.8533
14.28,2.2105,0.0069443,2.2035
14.29,0.99662,1.191e-12,0.99662
14.3,0.49244,0.068207,0.42423
14.31,0.32083,0.15427,0.16656
14.32,0.24611,0.16838,0.077724
14.33,0.20687,0.12682,0.080043
14.34,0.18484,0.08462,0.10022
14.35,0.17325,0.079381,0.093872
14.36,0.16963,0.15942,0.01021
14.37,0.17393,0.35339,-0.17946
14.38,0.1889,0.60857,-0.41967
14.39,0.22386,0.87607,-0.65222
14.4,0.31275,1.1704,-0.8577
14.41,0.57988,1.4929,-0.91302
14.42,1.1353,1.8271,-0.6918
14.43,1.3348,2.1294,-0.79458
14.44,0.87093,2.3459,-1.475
14.45,0.57302,2.5038,-1.9308
14.46,0.59342,2.5122,-1.9188
14.47,0.86876,2.328,-1.4593
14.48,1.7374,1.9588,-0.22135
14.49,4.4204,1.4139,3.0065
14.5,8.5642,0.93781,7.6264
14.51,7.8928,0.95465,6.9382
14.52,3.6559,1.4712,2.1847
14.53,1.4481,2.0025,-0.5544
14.54,0.73938,2.3064,-1.567
14.55,0.47179,2.4432,-1.9714
14.56,0.34554,2.3693,-2.0237
14.57,0.27913,2.091,-1.8119
14.58,0.24435,1.7005,-1.4561
14.59,0.23076,1.2809,-1.0502
14.6,0.23626,0.89005,-0.65379
14.61,0.26691,0.43589,-0.16898
14.62,0.34627,0.093229,0.25304
14.63,0.5627,9.4813e-14,0.5627
14.64,1.2498,7.6383e-14,1.2498
14.65,2.762,0.00074501,2.7613
14.66,3.3638,0.25084,3.1129
14.67,1.9504,0.4963,1.4541
14.68,0.83548,0.56065,0.27482
14.69,0.47162,0.54791,-0.076289
14.7,0.38448,0.53188,-0.1474
14.71,0.44502,0.5353,-0.090278
14.72,0.75467,0.55876,0.19591
14.73,1.23,0.63322,0.59679
14.74,1.1435,0.83234,0.31115
14.75,0.71528,1.2286,-0.51333
14.76,0.57713,1.6616,-1.0845
14.77,0.70408,1.9979,-1.2938
14.78,1.1652,2.2459,-1.0807
14.79,2.6487,2.3587,0.29
14.8,6.4231,2.237,4.1861
14.81,9.1687,2.007,7.1617
14.82,5.9885,1.8056,4.1829
14.83,2.4591,1.5996,0.85946
14.84,1.1805,1.3962,-0.21571
14.85,0.84749,1.3637,-0.51621
14.86,0.95128,1.5642,-0.61291
14.87,1.7502,1.8123,-0.062156
14.88,3.2439,1.9957,1.2482
14.89,3.223,2.1444,1.0787
14.9,1.6824,2.2724,-0.59003
14.91,0.81758,2.3368,-1.5192
14.92,0.59915,2.2406,-1.6415
14.93,0.67673,1.9346,-1.2579
14.94,1.2007,1.4198,-0.21911
14.95,2.6745,0.74417,1.9304
14.96,3.8815,0.18623,3.6953
14.97,2.6696,1.6209e-13,2.6696
14.98,1.1906,1.8785e-13,1.1906
14.99,0.66158,0.1932,0.46838
15,0.58,0.52872,0.051279
15.01,0.80242,0.71657,0.085845
15.02,1.6885,0.7284,0.96008
15.03,3.1827,0.70865,2.4741
15.04,3.0609,0.78025,2.2806
15.05,1.5492,0.9784,0.57082
15.06,0.74936,1.2402,-0.49086
15.07,0.56142,1.4949,-0.93346
15.08,0.67074,1.7333,-1.0626
15.09,1.2819,1.9186,-0.63669
15.1,2.8196,1.9654,0.85426
15.11,3.6777,1.8744,1.8033
15.12,2.2587,1.7006,0.55808
15.13,0.94482,1.4521,-0.50728
15.14,0.47797,1.1142,-0.63626
15.15,0.3241,0.68913,-0.36504
15.16,0.26406,0.22175,0.042308
15.17,0.24301,2.0049e-12,0.24301
15.18,0.2459,1.1788e-13,0.2459
15.19,0.27094,0.06576,0.20518
15.2,0.32578,0.53409,-0.20831
15.21,0.4342,1.2003,-0.76605
15.22,0.66682,1.6353,-0.96845
15.23,1.2845,1.8629,-0.57841
15.24,3.2085,1.9319,1.2766
15.25,6.9005,1.8602,5.0403
15.26,7.4899,1.7278,5.7621
15.27,3.8898,1.5511,2.3387
15.28,1.5667,1.2488,0.31785
15.29,0.8347,0.85926,-0.024553
15.3,0.65216,0.52028,0.13188
15.31,0.80771,0.31983,0.48788
15.32,1.4482,0.25491,1.1933
15.33,1.9312,0.27018,1.661
15.34,1.3418,0.34203,0.99982
15.35,0.71434,0.48624,0.2281
15.36,0.5472,0.68875,-0.14155
15.37,0.66139,0.88827,-0.22689
15.38,1.2135,1.0042,0.20931
15.39,2.882,1.0156,1.8664
15.4,4.8445,1.0008,3.8437
15.41,3.8341,1.0406,2.7935
15.42,1.7196,1.0958,0.62387
15.43,0.82436,1.0918,-0.26744
15.44,0.61288,1.0451,-0.43218
15.45,0.73991,0.97506,-0.23514
15.46,1.4363,0.85469,0.58163
15.47,2.6402,0.72363,1.9166
15.48,2.5351,0.67647,1.8586
15.49,1.3034,0.72989,0.57355
15.5,0.65732,0.85451,-0.19719
15.51,0.52169,1.0556,-0.53393
15.52,0.66863,1.2981,-0.62952
15.53,1.3521,1.4949,-0.14282
15.54,2.7869,1.602,1.1849
15.55,3.1234,1.6247,1.4987
15.56,1.7173,1.5714,0.14591
15.57,0.75625,1.4408,-0.68452
15.58,0.46169,1.233,-0.77131
15.59,0.42127,0.95147,-0.5302
15.6,0.59058,0.59472,-0.0041401
15.61,1.0779,0.21173,0.8662
15.62,1.3703,0.0065117,1.3638
15.63,0.96732,0.08261,0.88471
15.64,0.63977,0.42388,0.21589
15.65,0.6708,0.95436,-0.28356
15.66,1.0538,1.3727,-0.31891
15.67,2.356,1.5631,0.79297
15.68,5.798,1.6251,4.1729
15.69,8.5927,1.7208,6.8719
15.7,5.7822,1.8876,3.8946
15.71,2.3209,2.0351,0.28574
15.72,0.98931,2.1093,-1.12
15.73,0.54855,2.1551,-1.6065
15.74,0.36107,2.1579,-1.7968
15.75,0.26368,2.0097,-1.746
15.76,0.20672,1.7163,-1.5096
15.77,0.17092,1.3478,-1.1769
15.78,0.14748,0.94078,-0.79331
15.79,0.13188,0.555,-0.42312
15.8,0.12189,0.20242,-0.080538
15.81,0.11618,2.4772e-12,0.11618
15.82,0.11426,9.9878e-14,0.11426
15.83,0.11623,9.5146e-14,0.11623
15.84,0.12303,0.11916,0.0038705
15.85,0.13709,0.52325,-0.38616
15.86,0.16469,0.95725,-0.79257
15.87,0.225,1.1232,-0.89823
15.88,0.39183,1.1412,-0.74935
15.89,0.86559,1.0692,-0.20364
15.9,1.4656,0.9578,0.50777
15.91,1.2521,0.85969,0.39237
15.92,0.68599,0.73086,-0.044868
15.93,0.49929,0.53753,-0.03824
15.94,0.61764,0.37706,0.24058
15.95,1.178,0.3609,0.81715
15.96,2.8886,0.50791,2.3807
15.97,5.0559,0.7016,4.3543
15.98,4.149,0.83769,3.3113
15.99,1.8566,0.89292,0.96372
16,0.83394,0.87813,-0.044184
16.01,0.56012,0.85508,-0.29496
16.02,0.60277,0.8462,-0.24343
16.03,1.0369,0.83535,0.20154
16.04,1.6332,0.86199,0.77122
16.05,1.3864,0.97617,0.41022
16.06,0.77735,1.1019,-0.32454
16.07,0.57763,1.1948,-0.6172
16.08,0.71606,1.3067,-0.59065
16.09,1.3724,1.361,0.011408
16.1,3.345,1.2871,2.0579
16.11,5.662,1.1652,4.4968
16.12,4.4641,1.0825,3.3815
16.13,1.9571,1.0051,0.95196
16.14,0.88137,0.9258,-0.044426
16.15,0.59495,0.9392,-0.34424
16.16,0.65673,1.0455,-0.38875
16.17,1.1555,1.1028,0.052677
16.18,1.733,1.0691,0.66389
16.19,1.3526,1.0247,0.32785
16.2,0.69926,0.95796,-0.2587
16.21,0.47427,0.86621,-0.39194
16.22,0.54069,0.7905,-0.24981
16.23,0.99909,0.67135,0.32774
16.24,2.3181,0.46056,1.8575
16.25,3.5101,0.24156,3.2685
16.26,2.4688,0.14537,2.3234
16.27,1.0403,0.19787,0.84241
16.28,0.47549,0.31063,0.16486
16.29,0.2925,0.40439,-0.11189
16.3,0.21995,0.50684,-0.28688
16.31,0.18899,0.64908,-0.46009
16.32,0.18064,0.85923,-0.67859
16.33,0.19098,1.1337,-0.94271
16.34,0.22583,1.417,-1.1912
16.35,0.30912,1.7109,-1.4018
16.36,0.53051,1.9726,-1.4421
16.37,1.2281,2.0702,-0.84216
16.38,2.7609,2.0013,0.75955
16.39,3.3714,1.8427,1.5287
16.4,1.941,1.6102,0.33081
16.41,0.81443,1.2663,-0.45189
16.42,0.45401,0.82937,-0.37536
16.43,0.39652,0.36318,0.033336
16.44,0.56727,0.041388,0.52588
16.45,0.97461,0.0073739,0.96723
16.46,1.0501,0.2344,0.8157
16.47,0.67167,0.83608,-0.16441
16.48,0.4823,1.2216,-0.73932
16.49,0.57762,1.3907,-0.81309
16.5,1.073,1.4484,-0.37541
16.51,2.6447,1.3711,1.2736
16.52,4.9336,1.1915,3.742
16.53,4.3735,0.99214,3.3814
16.54,2.0115,0.75229,1.2593
16.55,0.85387,0.45152,0.40236
16.56,0.52806,0.19183,0.33623
16.57,0.54294,0.1046,0.43833
16.58,0.91554,0.18294,0.7326
16.59,1.3139,0.25745,1.0564
16.6,0.96849,0.27105,0.69744
16.61,0.45266,0.27098,0.18168
16.62,0.23898,0.29333,-0.054349
16.63,0.16762,0.38257,-0.21495
16.64,0.13899,0.53306,-0.39407
16.65,0.12752,0.68268,-0.55516
16.66,0.12645,0.79587,-0.66942
16.67,0.13504,0.84638,-0.71134
16.68,0.15724,0.84278,-0.68554
16.69,0.2073,0.82379,-0.61649
16.7,0.33929,0.79681,-0.45752
16.71,0.73871,0.76227,-0.023557
16.72,1.465,0.75512,0.70987
16.73,1.5518,0.81228,0.73949
16.74,0.90428,0.88954,0.014734
16.75,0.57548,1.0041,-0.42862
16.76,0.65766,1.2568,-0.59915
16.77,1.2473,1.5501,-0.30278
16.78,3.0887,1.6629,1.4258
16.79,5.4249,1.5945,3.8304
16.8,4.4286,1.4738,2.9548
16.81,1.9252,1.2806,0.64463
16.82,0.78309,0.97868,-0.19559
16.83,0.41569,0.61357,-0.19788
16.84,0.27043,0.2527,0.017733
16.85,0.1996,1.8556e-11,0.1996
16.86,0.16161,1.5205e-13,0.16161
16.87,0.14199,1.2063e-13,0.14199
16.88,0.13634,2.0256e-13,0.13634
16.89,0.14829,1.3441e-12,0.14829
16.9,0.2021,0.031806,0.17029
16.91,0.38352,0.16224,0.22128
16.92,0.70264,0.29362,0.40901
16.93,0.70888,0.4055,0.30338
16.94,0.40491,0.49379,-0.088885
16.95,0.24939,0.55905,-0.30966
16.96,0.25543,0.60289,-0.34746
16.97,0.42709,0.60951,-0.18242
16.98,0.94405,0.59469,0.34937
16.99,1.462,0.58631,0.87569
17,1.0958,0.58576,0.51004
17.01,0.53046,0.55853,-0.028075
17.02,0.33765,0.50931,-0.17165
17.03,0.37927,0.45197,-0.0727
17.04,0.71431,0.41485,0.29945
17.05,1.4668,0.44628,1.0205
17.06,1.7124,0.57311,1.1393
17.07,1.0066,0.70673,0.29986
17.08,0.51285,0.75956,-0.24671
17.09,0.42973,0.76306,-0.33334
17.1,0.64896,0.73221,-0.083251
17.11,1.4393,0.6832,0.75611
17.12,2.4581,0.63539,1.8228
17.13,2.0369,0.59451,1.4424
17.14,0.97568,0.51934,0.45635
17.15,0.54148,0.43257,0.10891
17.16,0.54427,0.38077,0.16351
17.17,0.98959,0.3951,0.59449
17.18,2.0742,0.43504,1.6391
17.19,2.5013,0.44029,2.061
17.2,1.4507,0.41884,1.0319
17.21,0.62478,0.37236,0.25243
17.22,0.35841,0.3157,0.042712
17.23,0.315,0.29041,0.024599
17.24,0.42494,0.3456,0.079341
17.25,0.60133,0.47092,0.13041
17.26,0.55081,0.59929,-0.048477
17.27,0.42221,0.68567,-0.26345
17.28,0.47224,0.7882,-0.31596
17.29,0.80523,0.88881,-0.08358
17.3,1.9294,0.94623,0.98319
17.31,4.3158,0.96643,3.3494
17.32,5.0677,1.0135,4.0543
17.33,2.7792,1.0967,1.6824
17.34,1.0881,1.1372,-0.049059
17.35,0.51768,1.0928,-0.57514
17.36,0.32024,0.99195,-0.67171
17.37,0.23521,0.90158,-0.66638
17.38,0.19643,0.81868,-0.62225
17.39,0.18466,0.69611,-0.51144
17.4,0.19789,0.53857,-0.34068
17.41,0.25186,0.3746,-0.12274
17.42,0.41755,0.21059,0.20695
17.43,0.95179,0.085095,0.8667
17.44,1.9835,0.024515,1.959
17.45,2.1492,0.062073,2.0872
17.46,1.1458,0.23662,0.90922
17.47,0.5069,0.4643,0.042591
17.48,0.33213,0.62794,-0.29581
17.49,0.37736,0.75241,-0.37505
17.5,0.65697,0.89999,-0.24302
17.51,0.90067,1.0724,-0.17177
17.52,0.66409,1.2356,-0.57152
17.53,0.39435,1.3517,-0.95732
17.54,0.36761,1.3833,-1.0156
17.55,0.59048,1.3523,-0.76184
17.56,1.3718,1.3043,0.067459
17.57,2.5945,1.237,1.3575
17.58,2.4005,1.1411,1.2594
17.59,1.1612,0.99633,0.16491
17.6,0.53932,0.80033,-0.26101
17.61,0.40974,0.57635,-0.16661
17.62,0.57886,0.41709,0.16177
17.63,1.0849,0.46282,0.62212
17.64,1.2882,0.72034,0.56782
17.65,0.79087,0.95769,-0.16682
17.66,0.42275,1.0184,-0.59569
17.67,0.37716,0.94492,-0.56775
17.68,0.61985,0.79732,-0.17748
17.69,1.3822,0.6237,0.75851
17.7,2.077,0.42749,1.6496
17.71,1.4709,0.20301,1.2679
17.72,0.64455,6.3255e-12,0.64455
17.73,0.33686,2.518e-13,0.33686
17.74,0.29593,3.1131e-13,0.29593
17.75,0.45694,0.016244,0.44069
17.76,0.75316,0.15976,0.5934
17.77,0.69703,0.24393,0.4531
17.78,0.38252,0.26351,0.11901
17.79,0.24299,0.2692,-0.026208
17.8,0.27441,0.25937,0.015036
17.81,0.53046,0.24775,0.2827
17.82,1.0809,0.25042,0.83048
17.83,1.2074,0.26337,0.94399
17.84,0.65934,0.27358,0.38576
17.85,0.28131,0.27557,0.0057399
17.86,0.15575,0.27569,-0.11994
17.87,0.11274,0.2892,-0.17646
17.88,0.096048,0.33722,-0.24118
17.89,0.091768,0.3983,-0.30653
17.9,0.097103,0.44578,-0.34868
17.91,0.11539,0.4989,-0.38351
17.92,0.16237,0.53857,-0.3762
17.93,0.3026,0.54812,-0.24551
17.94,0.7034,0.54383,0.15957
17.95,1.1731,0.53,0.64312
17.96,0.94221,0.493,0.44921
17.97,0.45401,0.42205,0.031953
17.98,0.26253,0.32749,-0.064959
17.99,0.26308,0.22996,0.033123
18,0.43586,0.18799,0.24787
18.01,0.73147,0.25539,0.47607
18.02,0.71325,0.41225,0.30099
18.03,0.47897,0.65588,-0.1769
18.04,0.45467,0.90491,-0.45024
18.05,0.74789,1.034,-0.28616
18.06,1.796,1.1212,0.6748
18.07,3.8341,1.2035,2.6306
18.08,4.157,1.3208,2.8363
18.09,2.1613,1.4103,0.75097
18.1,0.87947,1.3752,-0.49573
18.11,0.49869,1.2537,-0.75504
18.12,0.49462,1.0876,-0.59302
18.13,0.76602,0.91738,-0.15136
18.14,0.89445,0.71881,0.17564
18.15,0.56718,0.47795,0.089224
18.16,0.30281,0.21946,0.083348
18.17,0.24456,2.6809e-12,0.24456
18.18,0.34282,2.2593e-13,0.34282
18.19,0.6684,3.3129e-13,0.6684
18.2,0.91147,0.0082433,0.90323
18.21,0.62878,0.23921,0.38957
18.22,0.32634,0.34856,-0.022216
18.23,0.25389,0.36665,-0.11277
18.24,0.35685,0.35533,0.0015257
18.25,0.72874,0.36157,0.36716
18.26,1.1096,0.38046,0.72915
18.27,0.85285,0.37745,0.4754
18.28,0.46608,0.37912,0.086967
18.29,0.39324,0.39664,-0.0033929
18.3,0.64065,0.43656,0.20409
18.31,1.4907,0.48673,1.0039
18.32,2.4992,0.52919,1.97
18.33,1.9667,0.57873,1.3879
18.34,0.85866,0.60541,0.25325
18.35,0.37443,0.6092,-0.23477
18.36,0.22157,0.59824,-0.37666
18.37,0.16548,0.59827,-0.43279
18.38,0.14572,0.63005,-0.48432
18.39,0.14808,0.63562,-0.48754
18.4,0.17498,0.63009,-0.45511
18.41,0.25057,0.61808,-0.3675
18.42,0.47735,0.58155,-0.1042
18.43,1.1656,0.52697,0.63859
18.44,2.1639,0.49147,1.6724
18.45,1.9271,0.51245,1.4146
18.46,0.91217,0.54537,0.36679
18.47,0.43048,0.58973,-0.15925
18.48,0.34679,0.64894,-0.30215
18.49,0.5224,0.66812,-0.14572
18.5,0.86016,0.64896,0.21121
18.51,0.80081,0.57841,0.2224
18.52,0.45252,0.48037,-0.027851
18.53,0.31623,0.36733,-0.051108
18.54,0.41798,0.23605,0.18192
18.55,0.90224,0.11796,0.78429
18.56,1.7242,0.077261,1.647
18.57,1.6586,0.17064,1.4879
18.58,0.8307,0.34579,0.48491
18.59,0.40212,0.46552,-0.063399
18.6,0.34567,0.50153,-0.15586
18.61,0.57979,0.49878,0.081013
18.62,1.0566,0.50328,0.55331
18.63,1.0408,0.50543,0.5354
18.64,0.52646,0.47603,0.050426
18.65,0.22876,0.42877,-0.20001
18.66,0.1306,0.37274,-0.24214
18.67,0.093978,0.31361,-0.21963
18.68,0.07764,0.2699,-0.19226
18.69,0.070961,0.23413,-0.16317
18.7,0.071426,0.18923,-0.1178
18.71,0.081407,0.1357,-0.054294
18.72,0.11502,0.097703,0.017321
18.73,0.21984,0.10572,0.11412
18.74,0.39299,0.18861,0.20437
18.75,0.39301,0.30763,0.085378
18.76,0.25099,0.38853,-0.13754
18.77,0.21589,0.40966,-0.19377
18.78,0.34524,0.38204,-0.036805
18.79,0.8169,0.31924,0.49766
18.8,1.5556,0.24234,1.3133
18.81,1.4334,0.1827,1.2507
18.82,0.67315,0.13341,0.53975
18.83,0.2775,0.10154,0.17595
18.84,0.15134,0.12238,0.028956
18.85,0.10516,0.1861,-0.080943
18.86,0.085652,0.24053,-0.15488
18.87,0.079182,0.26928,-0.1901
18.88,0.083134,0.29192,-0.20879
18.89,0.10337,0.3081,-0.20473
18.9,0.16945,0.3113,-0.14184
18.91,0.36843,0.31746,0.050963
18.92,0.63982,0.33553,0.30429
18.93,0.56102,0.37114,0.18988
18.94,0.3,0.40686,-0.10686
18.95,0.20717,0.42207,-0.2149
18.96,0.27705,0.42744,-0.15039
18.97,0.57611,0.43664,0.13946
18.98,0.93941,0.44199,0.49743
18.99,0.76743,0.44395,0.32348
19,0.40957,0.46022,-0.050648
19.01,0.31889,0.5024,-0.18352
19.02,0.50825,0.52088,-0.012632
19.03,1.1402,0.48354,0.65663
19.04,1.718,0.42842,1.2896
19.05,1.2139,0.37858,0.83536
19.06,0.52568,0.31678,0.2089
19.07,0.26587,0.25325,0.012623
19.08,0.21839,0.22448,-0.0060916
19.09,0.28393,0.25088,0.033049
19.1,0.34849,0.33739,0.011105
19.11,0.28588,0.49558,-0.2097
19.12,0.24672,0.65333,-0.40661
19.13,0.34897,0.76493,-0.41595
19.14,0.76783,0.84605,-0.078218
19.15,1.7474,0.89011,0.85731
19.16,2.2164,0.90959,1.3068
19.17,1.3138,0.93307,0.3807
19.18,0.54898,0.93517,-0.38619
19.19,0.31082,0.90656,-0.59574
19.2,0.31954,0.85347,-0.53392
19.21,0.47304,0.77788,-0.30484
19.22,0.49451,0.67941,-0.18489
19.23,0.32455,0.56971,-0.24517
19.24,0.2538,0.45011,-0.19631
19.25,0.36396,0.32162,0.04234
19.26,0.82022,0.23413,0.58609
19.27,1.5866,0.28977,1.2968
19.28,1.5199,0.42021,1.0997
19.29,0.73438,0.47264,0.26174
19.3,0.30455,0.42721,-0.12267
19.31,0.16705,0.32939,-0.16234
19.32,0.11807,0.21102,-0.092955
19.33,0.099119,0.08219,0.016929
19.34,0.096351,0.0094561,0.086895
19.35,0.10993,5.555e-13,0.10993
19.36,0.15663,5.2855e-13,0.15663
19.37,0.31018,0.013276,0.29691
19.38,0.71558,0.10652,0.60906
19.39,1.0465,0.16971,0.87677
19.4,0.72199,0.2283,0.49369
19.41,0.32615,0.27849,0.047667
19.42,0.19374,0.31462,-0.12088
19.43,0.20994,0.35536,-0.14543
19.44,0.33297,0.38862,-0.055653
19.45,0.39126,0.40762,-0.016366
19.46,0.28665,0.42965,-0.143
19.47,0.24234,0.4453,-0.20296
19.48,0.36705,0.44796,-0.080914
19.49,0.84899,0.43655,0.41244
19.5,1.6995,0.41309,1.2865
19.51,1.7053,0.40626,1.299
19.52,0.869,0.42422,0.44478
19.53,0.41414,0.44536,-0.031222
19.54,0.36414,0.44062,-0.076482
19.55,0.62471,0.399,0.22571
19.56,1.0005,0.34411,0.65635
19.57,0.82195,0.29479,0.52716
19.58,0.39736,0.24205,0.15531
19.59,0.22285,0.18448,0.038372
19.6,0.23355,0.13434,0.099214
19.61,0.39913,0.10177,0.29736
19.62,0.5281,0.11763,0.41047
19.63,0.36883,0.19031,0.17851
19.64,0.20382,0.27193,-0.068109
19.65,0.18043,0.34236,-0.16192
19.66,0.29673,0.4034,-0.10667
19.67,0.56687,0.43447,0.1324
19.68,0.64004,0.46169,0.17834
19.69,0.39999,0.50335,-0.10336
19.7,0.27592,0.53267,-0.25675
19.71,0.38531,0.53334,-0.14802
19.72,0.87848,0.50219,0.37629
19.73,1.6141,0.46002,1.1541
19.74,1.4258,0.43347,0.99232
19.75,0.65135,0.40737,0.24398
19.76,0.26618,0.35838,-0.0922
19.77,0.14251,0.30329,-0.16078
19.78,0.095637,0.27917,-0.18354
19.79,0.074732,0.28422,-0.20949
19.8,0.066806,0.27172,-0.20492
19.81,0.070226,0.22566,-0.15544
19.82,0.095604,0.15711,-0.061501
19.83,0.1879,0.076003,0.11189
19.84,0.3784,0.013166,0.36524
19.85,0.42392,1.099e-12,0.42392
19.86,0.24025,5.4334e-13,0.24025
19.87,0.11833,8.8383e-13,0.11833
19.88,0.094955,0.039005,0.05595
19.89,0.1351,0.13149,0.0036041
19.9,0.19977,0.19652,0.0032573
19.91,0.17959,0.23932,-0.059723
19.92,0.13043,0.27101,-0.14059
19.93,0.15376,0.2957,-0.14193
19.94,0.3181,0.31616,0.0019399
19.95,0.74409,0.32385,0.42023
19.96,1.0176,0.33347,0.68413
19.97,0.63773,0.35365,0.28407
19.98,0.25328,0.37102,-0.11774
19.99,0.11238,0.3848,-0.27243


==> figures/data/20220726/simuXRD_fit_nmf1_wrong.csv <==
0,0.248,0.28795,-0.039956
0.01,0.25021,0.29055,-0.040341
0.020001,0.25245,0.29319,-0.040733
0.030001,0.25473,0.29586,-0.041131
0.040001,0.25704,0.29858,-0.041535
0.050001,0.25938,0.30133,-0.041946
0.060002,0.26176,0.30413,-0.042365
0.070002,0.26417,0.30696,-0.04279
0.080002,0.26662,0.30984,-0.043223
0.090002,0.26911,0.31277,-0.043663
0.1,0.27163,0.31574,-0.044111
0.11,0.27419,0.31875,-0.044567
0.12,0.27678,0.32182,-0.045031
0.13,0.27942,0.32493,-0.045504
0.14,0.2821,0.32809,-0.045985
0.15,0.28482,0.33129,-0.046475
0.16,0.28758,0.33471,-0.04713
0.17,0.29038,0.33845,-0.048067
0.18,0.29323,0.34225,-0.049017
0.19,0.29612,0.34589,-0.049762
0.20001,0.29906,0.34941,-0.050344
0.21001,0.30205,0.35284,-0.050793
0.22001,0.30508,0.35643,-0.051351
0.23001,0.30816,0.36009,-0.051926
0.24001,0.3113,0.36381,-0.052512
0.25001,0.31448,0.36759,-0.05311
0.26001,0.31772,0.37144,-0.05372
0.27001,0.321,0.37535,-0.054343
0.28001,0.32435,0.37933,-0.054978
0.29001,0.32775,0.38338,-0.055627
0.30001,0.33121,0.3875,-0.056289
0.31001,0.33472,0.39169,-0.056966
0.32001,0.3383,0.39596,-0.057657
0.33001,0.34194,0.4003,-0.058363
0.34001,0.34564,0.40472,-0.059085
0.35001,0.3494,0.40923,-0.059822
0.36001,0.35324,0.41381,-0.060577
0.37001,0.35714,0.41854,-0.061404
0.38001,0.36111,0.42346,-0.06235
0.39001,0.36515,0.42843,-0.063288
0.40001,0.36926,0.43347,-0.064213
0.41001,0.37345,0.43855,-0.065105
0.42001,0.37771,0.44364,-0.065934
0.43001,0.38205,0.44913,-0.067075
0.44001,0.38648,0.45537,-0.068894
0.45001,0.39099,0.46296,-0.071974
0.46001,0.40241,0.4706,-0.068186
0.47001,0.40712,0.47645,-0.069337
0.48001,0.41191,0.48045,-0.068531
0.49001,0.4168,0.48612,-0.069322
0.50001,0.42178,0.49216,-0.070372
0.51001,0.42686,0.49831,-0.07145
0.52001,0.43204,0.5046,-0.072558
0.53001,0.43732,0.51102,-0.073697
0.54001,0.44271,0.51758,-0.074868
0.55001,0.44821,0.52428,-0.076074
0.56001,0.45381,0.53113,-0.077314
0.57001,0.45953,0.53831,-0.078774
0.58001,0.46537,0.5462,-0.080825
0.59001,0.47133,0.55475,-0.083415
0.60002,0.47742,0.56311,-0.085692
0.61002,0.48363,0.5713,-0.087667
0.62002,0.48997,0.5791,-0.089124
0.63002,0.49645,0.58691,-0.090458
0.64002,0.50307,0.5951,-0.092022
0.65002,0.50984,0.60351,-0.093674
0.66002,0.51675,0.61213,-0.095382
0.67002,0.52382,0.62097,-0.097147
0.68002,0.53104,0.63002,-0.098974
0.69002,0.53843,0.6393,-0.10087
0.70002,0.54599,0.64881,-0.10282
0.71002,0.55372,0.65857,-0.10485
0.72002,0.56162,0.66858,-0.10696
0.73002,0.56972,0.67886,-0.10915
0.74002,0.578,0.68941,-0.11141
0.75002,0.58648,0.70025,-0.11377
0.76002,0.59516,0.71151,-0.11635
0.77002,0.60406,0.72341,-0.11936
0.78002,0.61317,0.73628,-0.12311
0.79002,0.62619,0.74936,-0.12317
0.80002,0.63578,0.76213,-0.12635
0.81002,0.6456,0.7741,-0.1285
0.82002,0.65568,0.7871,-0.13142
0.83002,0.66601,0.80071,-0.13469
0.84002,0.67661,0.81473,-0.13812
0.85002,0.68749,0.82919,-0.1417
0.86002,0.69866,0.84411,-0.14545
0.87002,0.71012,0.85951,-0.14939
0.88002,0.7219,0.87542,-0.15352
0.89002,0.73399,0.89185,-0.15786
0.90002,0.74642,0.90884,-0.16242
0.91002,0.75919,0.92642,-0.16723
0.92002,0.77232,0.94461,-0.17229
0.93002,0.78583,0.96346,-0.17763
0.94002,0.79972,0.98299,-0.18327
0.95002,0.81402,1.0032,-0.18923
0.96002,0.82873,1.0244,-0.19563
0.97002,0.84389,1.0463,-0.20245
0.98002,0.8595,1.0692,-0.2097
0.99002,0.87558,1.0929,-0.21735
1,0.89216,1.1176,-0.22543
1.01,0.90925,1.1432,-0.23395
1.02,0.92688,1.1699,-0.24304
1.03,0.94508,1.1979,-0.25277
1.04,0.96386,1.2271,-0.26319
1.05,0.98325,1.2576,-0.27436
1.06,1.0033,1.2896,-0.28634
1.07,1.024,1.3232,-0.29923
1.08,1.0454,1.3585,-0.31312
1.09,1.0675,1.3956,-0.32811
1.1,1.0904,1.4348,-0.34432
1.11,1.1142,1.4761,-0.36189
1.12,1.1387,1.5197,-0.38096
1.13,1.1642,1.5659,-0.40173
1.14,1.1906,1.615,-0.42445
1.15,1.2179,1.6673,-0.44937
1.16,1.2463,1.723,-0.47671
1.17,1.2758,1.7826,-0.50674
1.18,1.3064,1.8462,-0.53979
1.19,1.3383,1.9145,-0.57626
1.2,1.3714,1.988,-0.61667
1.21,1.4058,2.0675,-0.66169
1.22,1.4417,2.1537,-0.71203
1.23,1.479,2.2475,-0.76851
1.24,1.518,2.3501,-0.83215
1.25,1.5586,2.4627,-0.90418
1.26,1.601,2.5871,-0.9861
1.27,1.6452,2.725,-1.0798
1.28,1.6915,2.8792,-1.1877
1.29,1.7399,3.0527,-1.3128
1.3,1.7925,3.249,-1.4565
1.31,1.8456,3.4729,-1.6273
1.32,1.9012,3.7303,-1.8291
1.33,1.9596,4.0296,-2.0701
1.34,2.0209,4.3822,-2.3613
1.35,2.0853,4.8024,-2.7171
1.36,2.1531,5.3105,-3.1574
1.37,2.2244,5.9352,-3.7108
1.38,2.2996,6.7191,-4.4195
1.39,2.379,7.726,-5.347
1.4,2.4627,9.0558,-6.593
1.41,2.5513,10.872,-8.321
1.42,2.6451,13.461,-10.816
1.43,2.7444,17.359,-14.615
1.44,2.8498,23.681,-20.831
1.45,2.9618,35.111,-32.149
1.46,3.0809,59.715,-56.634
1.47,3.2078,127.62,-124.42
1.48,3.3431,315.23,-311.88
1.49,3.4876,596.11,-592.62
1.5,3.6423,619.37,-615.73
1.51,3.808,358.99,-355.18
1.52,3.9859,145.78,-141.8
1.53,4.1773,65.121,-60.944
1.54,4.3834,38.11,-33.727
1.55,4.606,26.035,-21.429
1.56,4.8468,19.534,-14.687
1.57,5.1079,15.666,-10.559
1.58,5.3916,13.215,-7.8239
1.59,5.704,11.6,-5.8963
1.6,6.0416,10.515,-4.4731
1.61,6.4114,9.7855,-3.3741
1.62,6.8175,9.3092,-2.4917
1.63,7.2651,9.0225,-1.7574
1.64,7.7599,8.8844,-1.1245
1.65,8.3089,8.8684,-0.55951
1.66,8.9204,8.9584,-0.038019
1.67,9.6042,9.145,0.45925
1.68,10.372,9.4238,0.94866
1.69,11.239,9.7949,1.4446
1.7,12.223,10.262,1.9609
1.71,13.345,10.833,2.5119
1.72,14.634,11.521,3.113
1.73,16.123,12.341,3.7819
1.74,17.857,13.317,4.5397
1.75,19.893,14.48,5.4126
1.76,22.306,15.871,6.4341
1.77,25.194,17.546,7.6479
1.78,28.693,19.58,9.1125
1.79,32.987,22.08,10.908
1.8,38.34,25.195,13.145
1.81,45.13,29.144,15.986
1.82,53.927,34.257,19.669
1.83,65.608,41.048,24.56
1.84,81.599,50.356,31.243
1.85,104.33,63.636,40.696
1.86,138.25,83.588,54.667
1.87,192.25,115.74,76.508
1.88,286.4,173.07,113.33
1.89,475.18,293.03,182.14
1.9,950.27,612.58,337.69
1.91,2428.1,1552.4,875.71
1.92,5668.7,3231.9,2436.8
1.93,6950.7,3690.5,3260.2
1.94,3903.6,1921.4,1982.2
1.95,1483.8,364.94,1118.9
1.96,651.95,84.403,567.55
1.97,362.71,112.86,249.85
1.98,232.3,105.18,127.13
1.99,161.99,89.946,72.046
2.0001,119.61,79.439,40.174
2.0101,92.053,74.147,17.906
2.0201,73.105,73.541,-0.43525
2.0301,59.515,77.69,-18.175
2.0401,49.435,87.656,-38.22
2.0501,41.75,106.18,-64.429
2.0601,35.758,139.61,-103.85
2.0701,30.998,204.07,-173.07
2.0801,27.154,350.24,-323.09
2.0901,24.009,747.07,-723.06
2.1001,21.405,1770.1,-1748.7
2.1101,19.229,3233,-3213.8
2.1201,17.395,3445.3,-3427.9
2.1301,15.843,2026.6,-2010.8
2.1401,14.526,775.01,-760.48
2.1501,13.413,326.83,-313.42
2.1601,12.489,191.6,-179.11
2.1701,11.76,128.55,-116.79
2.1801,11.278,92.752,-81.474
2.1901,11.227,70.855,-59.628
2.2001,12.344,57.24,-44.896
2.2101,17.186,50.178,-32.992
2.2201,26.54,47.655,-21.116
2.2301,26.867,42.51,-15.643
2.2401,16.702,32.205,-15.503
2.2501,10.366,24.351,-13.985
2.2601,8.0809,21.264,-13.183
2.2701,7.0642,19.324,-12.26
2.2801,6.4529,17.544,-11.092
2.2901,6.0164,16.018,-10.002
2.3001,5.6749,14.741,-9.0661
2.3101,5.3911,13.672,-8.281
2.3201,5.1482,12.776,-7.6275
2.3301,4.9361,12.024,-7.0876
2.3401,4.7482,11.395,-6.6466
2.3501,4.5805,10.873,-6.2925
2.3601,4.4298,10.446,-6.0166
2.3701,4.2938,10.106,-5.8125
2.3801,4.171,9.8473,-5.6764
2.3901,4.0598,9.6666,-5.6069
2.4001,3.9591,9.5641,-5.605
2.4101,3.868,9.5425,-5.6745
2.4201,3.7858,9.6079,-5.8221
2.4301,3.7117,9.7706,-6.0589
2.4401,3.6452,10.046,-6.4012
2.4501,3.5859,10.459,-6.8727
2.4601,3.5333,11.041,-7.5082
2.4701,3.487,11.846,-8.3589
2.4801,3.4468,12.949,-9.5018
2.4901,3.4124,14.469,-11.057
2.5001,3.3836,16.601,-13.218
2.5101,3.3603,19.674,-16.314
2.5201,3.3422,24.288,-20.946
2.5301,3.3292,31.642,-28.312
2.5401,3.3214,44.46,-41.139
2.5501,3.3186,70.321,-67.003
2.5601,3.3208,132.74,-129.42
2.5701,3.328,301.73,-298.4
2.5801,3.3403,644.18,-640.83
2.5901,3.3576,939.15,-935.79
2.6001,3.3802,789.83,-786.45
2.6101,3.4081,366,-362.59
2.6201,3.4415,126.85,-123.41
2.6301,3.4805,63.903,-60.422
2.6401,3.5255,43.252,-39.726
2.6501,3.5765,31.561,-27.984
2.6601,3.634,24.367,-20.733
2.6701,3.6983,19.74,-16.041
2.6801,3.7697,16.625,-12.855
2.6901,3.8488,14.452,-10.603
2.7001,3.936,12.896,-8.9604
2.7101,4.0326,11.766,-7.7338
2.7201,4.1379,10.941,-6.8035
2.7301,4.2534,10.344,-6.091
2.7401,4.3799,9.9244,-5.5445
2.7501,4.5184,9.6478,-5.1294
2.7601,4.6699,9.4922,-4.8223
2.7701,4.8358,9.4436,-4.6078
2.7801,5.0175,9.4939,-4.4764
2.7901,5.2166,9.6401,-4.4235
2.8001,5.4351,9.8839,-4.4488
2.8101,5.6751,10.231,-4.5563
2.8201,5.9393,10.694,-4.7548
2.8301,6.2305,11.289,-5.0585
2.8401,6.5523,12.042,-5.4894
2.8501,6.9086,12.988,-6.0795
2.8601,7.3042,14.18,-6.8758
2.8701,7.7449,15.693,-7.9477
2.8801,8.2374,17.638,-9.4004
2.8901,8.7897,20.187,-11.398
2.9001,9.4116,23.616,-14.204
2.9101,10.115,28.386,-18.271
2.9201,10.915,35.336,-24.421
2.9301,11.828,46.119,-34.291
2.9401,12.878,64.475,-51.597
2.9501,14.095,100.73,-86.637
2.9601,15.512,187.07,-171.56
2.9701,17.176,412.5,-395.32
2.9801,19.15,870.86,-851.71
2.9901,21.514,1323.1,-1301.6
3.0001,24.38,1202.9,-1178.5
3.0101,27.9,593.98,-566.08
3.0201,32.291,198.9,-166.61
3.0301,37.865,101.06,-63.19
3.0401,45.093,80.462,-35.37
3.0501,54.702,70.669,-15.966
3.0601,67.877,68.005,-0.12817
3.0701,86.642,72.005,14.637
3.0801,114.72,83.569,31.147
3.0901,159.57,106.43,53.138
3.1001,238.19,150.75,87.446
3.1101,397.25,247.1,150.15
3.1201,803.03,501.96,301.08
3.1301,2066.9,1202.6,864.29
3.1401,4724.5,2535.2,2189.4
3.1501,5563.7,3429.9,2133.7
3.1601,3024.6,2182.4,842.19
3.1701,1146.9,226.31,920.59
3.1801,511.41,0,511.41
3.1901,287.74,2.1979,285.54
3.2001,185.78,15.825,169.95
3.2101,130.45,37.579,92.869
3.2201,96.971,37.973,58.997
3.2301,75.148,34.722,40.426
3.2401,60.129,31.395,28.734
3.2501,49.355,28.785,20.57
3.2601,41.369,27.087,14.282
3.2701,35.293,26.431,8.8624
3.2801,30.571,27.108,3.4627
3.2901,26.835,29.864,-3.0288
3.3001,23.838,36.777,-12.94
3.3101,21.404,54.763,-33.36
3.3201,19.409,105.21,-85.803
3.3301,17.764,219.25,-201.48
3.3401,16.398,362.71,-346.31
3.3501,15.262,392.23,-376.97
3.3601,14.318,238.56,-224.24
3.3701,13.536,86.519,-72.983
3.3801,12.893,33.934,-21.041
3.3901,12.373,25.545,-13.172
3.4001,11.961,21.601,-9.6393
3.4101,11.65,18.559,-6.9092
3.4201,11.432,16.527,-5.0949
3.4301,11.303,15.224,-3.9209
3.4401,11.261,14.422,-3.161
3.4501,11.309,13.985,-2.6759
3.4601,11.448,13.831,-2.3826
3.4701,11.686,13.918,-2.2317
3.4801,12.031,14.226,-2.195
3.4901,12.497,14.756,-2.2584
3.5001,13.103,15.521,-2.4186
3.5101,13.871,16.553,-2.6818
3.5201,14.836,17.901,-3.0648
3.5301,16.043,19.64,-3.5971
3.5401,17.551,21.877,-4.3269
3.5501,19.446,24.775,-5.3292
3.5601,21.845,28.576,-6.7312
3.5701,24.92,33.658,-8.7381
3.5801,28.925,40.636,-11.711
3.5901,34.252,50.575,-16.323
3.6001,41.522,65.463,-23.941
3.6101,51.784,89.487,-37.703
3.6201,66.909,133.19,-66.28
3.6301,90.532,229.61,-139.08
3.6401,130.53,473.09,-342.56
3.6501,206.96,986.68,-779.72
3.6601,384.88,1669.7,-1284.8
3.6701,919.14,2054.2,-1135
3.6801,2347.4,2137.8,209.56
3.6901,3630.2,2389.9,1240.3
3.7001,2530.3,2050.9,479.39
3.7101,1014.4,662.41,351.99
3.7201,414.47,0,414.47
3.7301,217.87,2.8422e-14,217.87
3.7401,135.46,2.9803,132.48
3.7501,92.948,27.437,65.511
3.7601,68.04,33.205,34.835
3.7701,52.161,30.958,21.203
3.7801,41.41,27.42,13.99
3.7901,33.8,24.058,9.7415
3.8001,28.235,21.179,7.056
3.8101,24.086,18.805,5.2812
3.8201,21.025,16.924,4.1012
3.8301,19.089,15.634,3.4545
3.8401,19.075,15.281,3.7936
3.8501,20.781,15.938,4.8429
3.8601,19.075,15.89,3.1846
3.8701,14.407,13.023,1.3841
3.8801,11.491,9.3786,2.1126
3.8901,10.012,8.2121,1.7996
3.9001,9.0364,8.2316,0.80481
3.9101,8.2813,8.0194,0.26192
3.9201,7.6578,7.6805,-0.022726
3.9301,7.1277,7.354,-0.22634
3.9401,6.6696,7.0683,-0.39866
3.9501,6.2696,6.826,-0.55647
3.9601,5.9177,6.6257,-0.70797
3.9701,5.6065,6.4649,-0.85842
3.9801,5.3302,6.3421,-1.0119
3.9901,5.0841,6.2562,-1.1721
4.0001,4.8645,6.2071,-1.3427
4.0101,4.6682,6.1958,-1.5276
4.0201,4.4928,6.2241,-1.7313
4.0301,4.3361,6.2951,-1.959
4.0401,4.1962,6.4135,-2.2173
4.0501,4.0719,6.586,-2.5142
4.0601,3.9617,6.8217,-2.86
4.0701,3.8647,7.1331,-3.2684
4.0801,3.78,7.5375,-3.7575
4.0901,3.7071,8.0592,-4.3521
4.1001,3.6453,8.7326,-5.0872
4.1101,3.5949,9.6075,-6.0127
4.1201,3.5546,10.759,-7.2039
4.1301,3.525,12.3,-8.7754
4.1401,3.506,14.418,-10.912
4.1501,3.4979,17.427,-13.929
4.1601,3.501,21.897,-18.396
4.1701,3.516,28.97,-25.454
4.1801,3.5436,41.231,-37.687
4.1901,3.5849,65.105,-61.52
4.2001,3.6411,121.11,-117.47
4.2101,3.714,275.7,-271.99
4.2201,3.8057,576.37,-572.57
4.2301,3.919,836.36,-832.44
4.2401,4.0571,777.87,-773.81
4.2501,4.2246,405.64,-401.42
4.2601,4.4269,108.62,-104.2
4.2701,4.6713,28.75,-24.078
4.2801,4.9672,28.077,-23.11
4.2901,5.3272,26.156,-20.829
4.3001,5.7682,22.097,-16.328
4.3101,6.3134,18.848,-12.535
4.3201,6.9953,16.637,-9.6414
4.3301,7.8606,15.256,-7.3954
4.3401,8.9784,14.541,-5.563
4.3501,10.454,14.415,-3.9608
4.3601,12.457,14.887,-2.4301
4.3701,15.267,16.067,-0.80069
4.3801,19.386,18.226,1.1609
4.3901,25.784,21.929,3.855
4.4001,36.546,28.443,8.1029
4.4101,56.932,41.038,15.893
4.4201,103.77,70.286,33.48
4.4301,242.99,150.65,92.339
4.4401,624.38,339.25,285.13
4.4501,1000.7,589.38,411.28
4.4601,725.31,646.53,78.785
4.4701,295.88,374.81,-78.93
4.4801,120.48,103.66,16.82
4.4901,63.421,99.107,-35.686
4.5001,39.848,126.67,-86.819
4.5101,27.818,71.628,-43.811
4.5201,20.835,21.666,-0.83084
4.5301,16.429,11.546,4.8835
4.5401,13.482,12.926,0.55574
4.5501,11.427,12.833,-1.4058
4.5601,9.9516,12.004,-2.0524
4.5701,8.8707,11.305,-2.4343
4.5801,8.0708,10.885,-2.8145
4.5901,7.479,10.742,-3.2629
4.6001,7.0472,10.866,-3.819
4.6101,6.7434,11.27,-4.5261
4.6201,6.5465,11.993,-5.4464
4.6301,6.4428,13.119,-6.676
4.6401,6.4251,14.796,-8.3705
4.6501,6.4889,17.29,-10.801
4.6601,6.636,21.102,-14.466
4.6701,6.8717,27.26,-20.389
4.6801,7.2061,38.202,-30.996
4.6901,7.6551,61.148,-53.493
4.7001,8.2419,115.44,-107.2
4.7101,9.0004,254,-245
4.7201,9.9794,479.5,-469.52
4.7301,11.25,645.47,-634.22
4.7401,12.92,594.17,-581.25
4.7501,15.155,340.81,-325.65
4.7601,18.219,111.37,-93.147
4.7701,22.559,30.61,-8.0511
4.7801,28.979,30.86,-1.8813
4.7901,39.044,39.146,-0.10197
4.8001,56.173,47.531,8.6418
4.8101,89.156,64.904,24.253
4.8201,166.9,110.63,56.268
4.8301,402.38,239.36,163.02
4.8401,1015.2,518.33,496.83
4.8501,1512.2,846.71,665.52
4.8601,1015.2,882.02,133.13
4.8701,402.38,438.73,-36.349
4.8801,166.9,56.798,110.11
4.8901,89.173,1.4211e-14,89.173
4.9001,56.216,4.2633e-14,56.216
4.9101,39.139,2.9819,36.157
4.9201,29.171,26.75,2.4206
4.9301,22.947,61.794,-38.847
4.9401,19.044,138.78,-119.74
4.9501,17.187,249.3,-232.11
4.9601,18.792,331.04,-312.24
4.9701,24.523,313.4,-288.87
4.9801,24.368,200.14,-175.77
4.9901,16.016,77.894,-61.878
5.0001,10.438,17.477,-7.0395
5.0101,8.1967,7.6121,0.58467
5.0201,7.0806,10.027,-2.946
5.0301,6.3651,11.129,-4.7635
5.0401,5.8474,10.712,-4.8646
5.0501,5.4511,10.004,-4.5528
5.0601,5.1391,9.4612,-4.3222
5.0701,4.8905,9.1687,-4.2782
5.0801,4.6922,9.1422,-4.45
5.0901,4.5354,9.4144,-4.8789
5.1001,4.4141,10.067,-5.6524
5.1101,4.3239,11.274,-6.9505
5.1201,4.2617,13.419,-9.1572
5.1301,4.2254,17.422,-13.196
5.1401,4.2143,26.038,-21.824
5.1501,4.2264,47.217,-42.991
5.1601,4.2622,98.66,-94.398
5.1701,4.3223,181.17,-176.85
5.1801,4.4076,246.37,-241.96
5.1901,4.5197,244.43,-239.91
5.2001,4.661,163.15,-158.48
5.2101,4.8345,66.192,-61.358
5.2201,5.0443,14.714,-9.6696
5.2301,5.2955,6.8593,-1.5638
5.2401,5.5948,9.62,-4.0252
5.2501,5.9507,10.428,-4.4776
5.2601,6.3741,10.085,-3.7114
5.2701,6.8793,9.7413,-2.8621
5.2801,7.4849,9.6307,-2.1458
5.2901,8.2156,9.7787,-1.563
5.3001,9.105,10.197,-1.0918
5.3101,10.199,10.923,-0.72387
5.3201,11.561,12.042,-0.48011
5.3301,13.285,13.729,-0.44328
5.3401,15.507,16.368,-0.86059
5.3501,18.436,20.984,-2.5488
5.3601,22.404,30.912,-8.5084
5.3701,27.969,53.843,-25.874
5.3801,36.124,91.483,-55.359
5.3901,48.784,125.37,-76.59
5.4001,70.079,137.94,-67.857
5.4101,110.42,136.12,-25.704
5.4201,203.09,160.35,42.74
5.4301,478.6,294.85,183.74
5.4401,1233.3,612.98,620.33
5.4501,1977.9,1011.7,966.25
5.4601,1433,1153,280
5.4701,583.19,766.94,-183.75
5.4801,236.08,180.48,55.6
5.4901,123.15,1.4211e-14,123.15
5.5001,76.476,1.4211e-14,76.476
5.5101,52.642,7.816e-14,52.642
5.5201,38.797,5.7136,33.083
5.5301,30.048,19.262,10.785
5.5401,24.184,33.433,-9.2486
5.5501,20.085,52.376,-32.291
5.5601,17.132,94.709,-77.577
5.5701,14.96,196.93,-181.97
5.5801,13.347,386.37,-373.02
5.5901,12.149,590.15,-578
5.6001,11.275,683.93,-672.65
5.6101,10.665,579.36,-568.69
5.6201,10.284,334.97,-324.69
5.6301,10.114,108.92,-98.806
5.6401,10.153,14.028,-3.8749
5.6501,10.415,7.7275,2.6874
5.6601,10.933,16.47,-5.5363
5.6701,11.769,18.917,-7.1472
5.6801,13.023,18.28,-5.256
5.6901,14.864,17.686,-2.8219
5.7001,17.577,17.86,-0.28301
5.7101,21.677,19.134,2.5429
5.7201,28.158,22.06,6.0988
5.7301,39.155,27.941,11.214
5.7401,59.999,40.471,19.529
5.7501,107.52,71.713,35.811
5.7601,247.63,152.24,95.39
5.7701,640.31,312.42,327.9
5.7801,1063,517.43,545.54
5.7901,801.05,614.81,186.24
5.8001,331.91,459.26,-127.34
5.8101,133.57,136.16,-2.5867
5.8201,69.328,4.2633e-14,69.328
5.8301,43.073,2.1316e-14,43.073
5.8401,29.73,7.1054e-14,29.73
5.8501,21.98,4.0146e-13,21.98
5.8601,17.064,1.335,15.729
5.8701,13.744,3.7054,10.038
5.8801,11.393,5.2832,6.1097
5.8901,9.6668,5.9838,3.683
5.9001,8.3617,6.4563,1.9054
5.9101,7.3518,7.0028,0.349
5.9201,6.5545,7.8827,-1.3282
5.9301,5.9154,9.5478,-3.6324
5.9401,5.3965,13.28,-7.8835
5.9501,4.9709,23.262,-18.291
5.9601,4.6192,45.029,-40.41
5.9701,4.3271,76.333,-72.006
5.9801,4.0839,101.84,-97.76
5.9901,3.8815,106.17,-102.29
6.0002,3.7138,82.841,-79.128
6.0102,3.5763,44.696,-41.119
6.0202,3.4654,14.063,-10.598
6.0302,3.3785,2.5461,0.83241
6.0402,3.3138,3.3347,-0.020891
6.0502,3.2703,5.3644,-2.0941
6.0602,3.2474,5.9594,-2.712
6.0702,3.2452,6.1258,-2.8806
6.0802,3.2647,6.3692,-3.1045
6.0902,3.3066,6.8503,-3.5437
6.1002,3.3735,7.7238,-4.3503
6.1102,3.4684,9.3142,-5.8458
6.1202,3.5959,12.536,-8.9397
6.1302,3.7621,20.399,-16.637
6.1402,3.9754,38.538,-34.563
6.1502,4.2475,70.273,-66.026
6.1602,4.5951,103.77,-99.172
6.1702,5.0416,120.54,-115.49
6.1802,5.6221,108.67,-103.05
6.1902,6.3892,72.538,-66.148
6.2002,7.4261,32.959,-25.533
6.2102,8.8697,10.123,-1.2528
6.2202,10.959,7.2419,3.7172
6.2302,14.144,12.314,1.8302
6.2402,19.357,17.474,1.8837
6.2502,28.829,24.364,4.465
6.2602,49.137,39.178,9.9593
6.2702,105.33,75.432,29.893
6.2802,275.45,147.69,127.75
6.2902,537.49,252.91,284.58
6.3002,495.36,339.39,155.98
6.3102,228.01,339.4,-111.38
6.3202,88.681,255.68,-167
6.3302,43.911,179.2,-135.29
6.3402,26.905,194.9,-168
6.3502,18.721,254.07,-235.35
6.3602,14.174,248.22,-234.04
6.3702,11.422,164.92,-153.5
6.3802,9.6702,65.357,-55.687
6.3902,8.5303,9.9709,-1.4406
6.4002,7.7968,0.86172,6.935
6.4102,7.3549,5.2772,2.0777
6.4202,7.1407,9.8099,-2.6692
6.4302,7.1211,10.721,-3.5995
6.4402,7.2854,11.003,-3.7177
6.4502,7.6409,11.572,-3.9311
6.4602,8.2147,12.844,-4.6295
6.4702,9.0579,15.549,-6.4911
6.4802,10.258,21.974,-11.716
6.4902,11.958,37.94,-25.982
6.5002,14.405,66.48,-52.075
6.5102,18.035,99.18,-81.145
6.5202,23.684,121.8,-98.121
6.5302,33.126,123.37,-90.244
6.5402,50.709,107.32,-56.611
6.5502,89.789,98.059,-8.2695
6.5602,202.28,135.59,66.699
6.5702,529.6,252.08,277.52
6.5802,941.8,419.94,521.85
6.5902,768.37,533.44,234.93
6.6002,330,477.44,-147.44
6.6102,130.12,236.32,-106.2
6.6202,65.926,29.393,36.533
6.6302,40.546,2.1316e-14,40.546
6.6402,28.152,4.6185e-14,28.152
6.6502,21.761,14.414,7.3473
6.6602,20.025,66.618,-46.594
6.6702,22.426,149.69,-127.26
6.6802,21.133,227.81,-206.67
6.6902,14.201,267.79,-253.59
6.7002,9.545,252.6,-243.05
6.7102,7.4962,182.14,-174.65
6.7202,6.3806,91.001,-84.621
6.7302,5.6348,23.051,-17.416
6.7402,5.089,5.7199e-13,5.089
6.7502,4.6731,1.8351,2.838
6.7602,4.3503,5.8573,-1.5069
6.7702,4.0989,7.9355,-3.8365
6.7802,3.9049,8.3035,-4.3986
6.7902,3.759,8.6569,-4.898
6.8002,3.6548,9.6554,-6.0006
6.8102,3.5885,12.392,-8.8034
6.8202,3.5579,20.019,-16.461
6.8302,3.5623,35.97,-32.408
6.8402,3.6025,57.634,-54.032
6.8502,3.6808,75.528,-71.847
6.8602,3.8013,80.859,-77.058
6.8702,3.9703,70.597,-66.627
6.8802,4.1966,46.836,-42.64
6.8902,4.4933,21.769,-17.276
6.9002,4.8785,5.8442,-0.96573
6.9102,5.3786,2.8375,2.541
6.9202,6.0323,5.9922,0.040038
6.9302,6.8734,8.4944,-1.621
6.9402,8.042,10.194,-2.1517
6.9502,9.6609,12.321,-2.6605
6.9602,11.983,15.85,-3.8665
6.9702,15.475,22.719,-7.2446
6.9802,21.07,38.364,-17.295
6.9902,30.895,70.788,-39.893
7.0002,50.79,121.97,-71.18
7.0102,101.57,187.23,-85.662
7.0202,259.73,267.53,-7.7968
7.0302,592.33,363.82,228.51
7.0402,697.35,438.04,259.31
7.0502,379.6,423.22,-43.618
7.0602,144.63,293.1,-148.47
7.0702,65.123,105.36,-40.239
7.0802,37.161,3.5527e-14,37.161
7.0902,24.438,2.4869e-14,24.438
7.1002,17.561,5.6843e-14,17.561
7.1102,13.43,2.4691e-13,13.43
7.1202,10.771,0.21776,10.553
7.1302,8.9811,1.3891,7.592
7.1402,7.7441,3.2141,4.53
7.1502,6.8838,3.9794,2.9044
7.1602,6.2986,4.3645,1.9341
7.1702,5.9306,4.6256,1.3051
7.1802,5.7513,4.8784,0.87295
7.1902,5.7557,5.1902,0.56553
7.2002,5.9617,5.6166,0.34508
7.2102,6.4197,6.2231,0.19656
7.2202,7.2311,7.1082,0.12286
7.2302,8.5955,8.4461,0.14948
7.2402,10.927,10.592,0.33474
7.2502,15.184,14.431,0.75334
7.2602,24.038,22.516,1.5224
7.2702,47.143,40.722,6.4204
7.2802,119.31,76.538,42.776
7.2902,264.56,134.37,130.19
7.3002,298.88,211.6,87.282
7.3102,158.13,279.95,-121.82
7.3202,60.804,287.67,-226.87
7.3302,28.335,222.23,-193.9
7.3402,16.854,123.71,-106.85
7.3502,11.818,56.512,-44.693
7.3602,9.8958,28.837,-18.942
7.3702,10.844,8.3464,2.4971
7.3802,12.128,5.1337e-13,12.128
7.3902,9.1866,1.1717,8.0149
7.4002,5.6715,5.3476,0.32392
7.4102,4.0723,6.8312,-2.7589
7.4202,3.3548,5.7984,-2.4436
7.4302,2.9325,5.545,-2.6125
7.4402,2.6427,8.1987,-5.556
7.4502,2.4295,14.816,-12.387
7.4602,2.267,24.822,-22.555
7.4702,2.1413,33.504,-31.363
7.4802,2.0441,37.878,-35.834
7.4902,1.9698,36.769,-34.799
7.5002,1.9151,29.379,-27.464
7.5102,1.8777,19.095,-17.217
7.5202,1.8564,9.8253,-7.9689
7.5302,1.8508,5.1185,-3.2676
7.5402,1.8613,5.9492,-4.088
7.5502,1.8889,9.06,-7.1711
7.5602,1.9358,12.424,-10.488
7.5702,2.0055,17.342,-15.337
7.5802,2.1031,26.901,-24.798
7.5902,2.2364,49.345,-47.108
7.6002,2.4171,100.26,-97.838
7.6102,2.6638,177.86,-175.2
7.6202,3.0063,245.61,-242.6
7.6302,3.4951,273.75,-270.25
7.6402,4.222,261.19,-256.96
7.6502,5.367,199.49,-194.12
7.6602,7.3289,111.28,-103.95
7.6702,11.154,35.297,-24.143
7.6802,20.379,1.6923,18.687
7.6902,48.674,15.714,32.96
7.7002,117.9,50.027,67.875
7.7102,162.31,78.853,83.46
7.7202,101.75,93.659,8.089
7.7302,40.368,86.665,-46.297
7.7402,18.014,61.118,-43.104
7.7502,10.558,32.533,-21.975
7.7602,7.3788,23.272,-15.893
7.7702,5.7694,40.352,-34.582
7.7802,4.8869,56.576,-51.689
7.7902,4.4017,53.997,-49.595
7.8002,4.166,37.925,-33.759
7.8102,4.1109,18.537,-14.426
7.8202,4.2075,4.0268,0.18069
7.8302,4.453,0.19784,4.2551
7.8402,4.8667,1.8057,3.0609
7.8502,5.494,4.4313,1.0627
7.8602,6.4196,5.5774,0.84221
7.8702,7.7974,6.4409,1.3564
7.8802,9.9174,7.6396,2.2778
7.8902,13.374,9.6708,3.703
7.9002,19.544,13.63,5.9142
7.9102,32.3,22.723,9.5767
7.9202,65.791,44.101,21.69
7.9302,169.91,83.728,86.182
7.9402,369.65,141.44,228.21
7.9502,401.17,202.84,198.33
7.9602,205.52,225.82,-20.301
7.9702,78.536,184.75,-106.21
7.9802,36.693,88.652,-51.96
7.9902,21.751,1.2079e-13,21.751
8.0002,15.248,3.5527e-14,15.248
8.0102,12.995,6.5725e-14,12.995
8.0202,12.974,1.9868,10.987
8.0302,10.886,23.242,-12.357
8.0402,7.453,47.344,-39.891
8.0502,5.5316,61.374,-55.842
8.0602,4.6243,62.589,-57.965
8.0702,4.0957,54.515,-50.419
8.0802,3.7483,40.067,-36.319
8.0902,3.5133,23.339,-19.826
8.1002,3.3587,8.8023,-5.4436
8.1102,3.2671,1.26,2.0071
8.1202,3.2291,2.681,0.54811
8.1302,3.2392,7.2975,-4.0583
8.1402,3.2959,11.853,-8.5572
8.1502,3.3807,19.803,-16.422
8.1602,3.5373,37.713,-34.176
8.1702,3.753,70.552,-66.799
8.1802,4.0393,107.38,-103.34
8.1902,4.4129,130.38,-125.97
8.2002,4.8986,134.79,-129.89
8.2102,5.5331,122.67,-117.14
8.2202,6.3723,86.901,-80.528
8.2302,7.5035,45.798,-38.295
8.2402,9.0689,11.697,-2.6285
8.2502,11.314,0.052648,11.261
8.2602,14.69,1.6752,13.015
8.2702,20.11,11.334,8.776
8.2802,29.667,19.642,10.024
8.2902,49.171,33.864,15.307
8.3002,99.593,67.059,32.534
8.3102,256.55,126.45,130.1
8.3202,572.2,213.28,358.92
8.3302,646.9,309.08,337.83
8.3402,341.35,351.37,-10.016
8.3502,130.09,303.06,-172.98
8.3602,59.61,168.75,-109.14
8.3702,34.57,1.9895e-13,34.57
8.3802,23.116,2.1316e-14,23.116
8.3902,16.955,2.4869e-14,16.955
8.4002,13.319,5.862e-14,13.319
8.4102,11.067,0.0057962,11.061
8.4202,9.6661,2.501,7.1651
8.4302,8.8483,14.604,-5.7561
8.4402,8.4849,29.954,-21.469
8.4502,8.5337,44.021,-35.487
8.4602,9.0265,51.086,-42.06
8.4702,10.085,50.678,-40.592
8.4802,11.985,45.082,-33.097
8.4902,15.318,35.366,-20.048
8.5002,21.473,26.415,-4.9411
8.5102,34.342,24.623,9.7197
8.5202,67.993,41.657,26.337
8.5302,173.18,85.747,87.436
8.5402,384.92,144.09,240.83
8.5502,434.91,208.39,226.52
8.5602,229.65,243.14,-13.485
8.5702,87.688,222.78,-135.1
8.5802,40.233,146.25,-106.02
8.5902,23.276,30.556,-7.2798
8.6002,15.431,1.1049,14.326
8.6102,11.124,4.4409e-14,11.124
8.6202,8.4904,1.2257e-13,8.4904
8.6302,6.7567,1.5765e-12,6.7567
8.6402,5.5517,0.60817,4.9435
8.6502,4.6788,0.59245,4.0863
8.6602,4.0257,3.4045,0.62117
8.6702,3.5244,8.3487,-4.8243
8.6802,3.1318,16.469,-13.337
8.6902,2.8193,34.046,-31.227
8.7002,2.5553,59.379,-56.824
8.7102,2.3511,83.999,-81.648
8.7202,2.1851,97.463,-95.278
8.7302,2.0501,99.22,-97.17
8.7402,1.9417,89.866,-87.924
8.7502,1.8568,65.195,-63.339
8.7602,1.7935,36.2,-34.406
8.7702,1.7513,10.471,-8.7197
8.7802,1.7311,0.71464,1.0165
8.7902,1.7355,1.1944e-12,1.7355
8.8002,1.7697,4.4077,-2.6381
8.8102,1.8427,11.771,-9.9279
8.8202,1.9705,23.516,-21.546
8.8302,2.1825,36.927,-34.744
8.8402,2.5357,48.211,-45.675
8.8502,3.1528,53.466,-50.313
8.8602,4.3408,54.146,-49.805
8.8702,7.0687,49.282,-42.213
8.8802,15.131,40.435,-25.304
8.8902,37.741,32.9,4.8411
8.9002,62.081,29.084,32.997
8.9102,47.009,30.067,16.942
8.9202,20.009,33.348,-13.339
8.9302,8.6086,34.135,-25.527
8.9402,4.9364,34.994,-30.058
8.9502,3.4603,42.478,-39.017
8.9602,2.7386,57.448,-54.71
8.9702,2.3525,75.101,-72.749
8.9802,2.1473,82.964,-80.817
8.9902,2.0578,77.796,-75.738
9.0002,2.0566,61.14,-59.084
9.0102,2.1378,38.656,-36.518
9.0202,2.312,16.46,-14.148
9.0302,2.6101,1.9295,0.68059
9.0402,3.0971,8.7086e-13,3.0971
9.0502,3.9091,1.0632,2.8459
9.0602,5.3583,6.0005,-0.64222
9.0702,8.2958,12.018,-3.7219
9.0802,15.72,20.736,-5.0157
9.0902,38.838,31.558,7.2794
9.1002,89.538,44.632,44.906
9.1102,109.62,58.621,50.994
9.1202,61.998,65.769,-3.7712
9.1302,24.234,60.121,-35.887
9.1402,11.406,42.582,-31.176
9.1502,7.3739,16.692,-9.3181
9.1602,6.8365,2.103,4.7335
9.1702,8.331,2.3626e-13,8.331
9.1802,7.6866,8.7991,-1.1125
9.1902,4.6985,41.643,-36.945
9.2002,2.9381,75.518,-72.58
9.2102,2.2737,100.65,-98.381
9.2202,1.9747,112.04,-110.07
9.2302,1.8142,111.95,-110.14
9.2402,1.7261,98.606,-96.88
9.2502,1.6853,72.349,-70.663
9.2602,1.6805,41.533,-39.853
9.2702,1.7068,12.843,-11.136
9.2802,1.7632,1.4646,0.29855
9.2902,1.8512,3.8192e-13,1.8512
9.3002,1.9752,3.2159e-12,1.9752
9.3102,2.1428,1.8016,0.34127
9.3202,2.3658,3.0291,-0.66329
9.3302,2.6625,3.5127,-0.85018
9.3402,3.0615,3.8179,-0.75642
9.3502,3.6087,4.1792,-0.57047
9.3602,4.3816,4.7085,-0.32686
9.3702,5.5181,5.5309,-0.012778
9.3802,7.2851,6.8776,0.40744
9.3902,10.257,9.3126,0.9445
9.4002,15.883,14.497,1.3858
9.4102,28.798,25.929,2.8688
9.4202,67.165,48.176,18.988
9.4302,172.24,84.248,87.987
9.4402,275.9,129.3,146.6
9.4502,200.1,170.18,29.914
9.4602,81.86,182.29,-100.43
9.4702,33.604,157.89,-124.29
9.4802,17.955,103.09,-85.134
9.4902,11.546,28.34,-16.794
9.5002,8.3384,2.1004,6.238
9.5102,6.5503,6.3949e-14,6.5503
9.5202,5.5119,1.1013e-13,5.5119
9.5302,4.9319,3.908e-13,4.9319
9.5402,4.68,5.2991,-0.61916
9.5502,4.7119,16.483,-11.771
9.5602,5.0493,27.583,-22.534
9.5702,5.7954,34.995,-29.2
9.5802,7.2032,38.074,-30.871
9.5902,9.892,38.632,-28.74
9.6002,15.63,38.804,-23.175
9.6102,30.902,41.896,-10.994
9.6202,78.598,51.223,27.376
9.6302,170.18,66.329,103.85
9.6402,184.59,84.278,100.32
9.6502,94.78,99.304,-4.524
9.6602,36.496,105.63,-69.136
9.6702,17.324,98.328,-81.005
9.6802,10.663,74.385,-63.721
9.6902,8.2265,40.079,-31.853
9.7002,7.0976,17.983,-10.885
9.7102,5.3367,21.98,-16.644
9.7202,3.7999,29.768,-25.968
9.7302,2.9932,25.295,-22.301
9.7402,2.5412,13.435,-10.894
9.7502,2.2458,2.9384,-0.69254
9.7602,2.0406,1.3496e-12,2.0406
9.7702,1.8967,1.1746,0.72203
9.7802,1.7984,6.951,-5.1526
9.7902,1.7373,13.115,-11.377
9.8002,1.7088,16.808,-15.099
9.8102,1.7113,17.975,-16.264
9.8202,1.7458,17.412,-15.666
9.8302,1.8163,15.445,-13.629
9.8402,1.9302,12.281,-10.351
9.8502,2.0952,8.8609,-6.7657
9.8602,2.3433,6.0957,-3.7524
9.8702,2.706,5.3488,-2.6428
9.8802,3.2492,9.1098,-5.8606
9.8902,4.0994,18.512,-14.413
9.9002,5.5261,29.691,-24.165
9.9102,8.1967,40.055,-31.859
9.9202,14.188,48.884,-34.696
9.9302,31.607,57.88,-26.273
9.9402,81.359,68.376,12.983
9.9502,139.43,77.538,61.895
9.9602,109.5,80.918,28.586
9.9702,46.639,74.746,-28.107
9.9802,19.119,58.506,-39.387
9.9902,10.312,35.959,-25.647
10,6.8411,11.63,-4.789
10.01,5.1801,0.92163,4.2584
10.02,4.323,2.256e-13,4.323
10.03,3.9064,3.0184,0.88801
10.04,3.7859,11.535,-7.7491
10.05,3.9163,17.025,-13.108
10.06,4.3193,16.58,-12.261
10.07,5.0926,13.819,-8.7265
10.08,6.4707,11.169,-4.6981
10.09,9.0151,10.819,-1.8037
10.1,14.289,17.079,-2.7901
10.11,27.883,34.967,-7.0835
10.12,70.37,60.945,9.425
10.13,159.78,89.73,70.048
10.14,188,116.36,71.638
10.15,102.56,133.48,-30.919
10.16,39.429,129.95,-90.517
10.17,18.222,103.41,-85.193
10.18,11.294,59.376,-48.082
10.19,9.1994,16.089,-6.8894
10.2,7.8642,1.279e-13,7.8642
10.21,5.4701,7.4607e-14,5.4701
10.22,3.7328,1.3856e-13,3.7328
10.23,2.8884,4.8228e-13,2.8884
10.24,2.4167,4.361e-12,2.4167
10.25,2.11,0.08433,2.0257
10.26,1.8984,0.26134,1.6371
10.27,1.7509,0.59732,1.1536
10.28,1.651,1.1029,0.5481
10.29,1.59,1.5651,0.024853
10.3,1.5633,1.9428,-0.37958
10.31,1.57,2.4767,-0.90674
10.32,1.6124,3.6619,-2.0495
10.33,1.6968,5.9869,-4.2901
10.34,1.8348,8.8826,-7.0478
10.35,2.0469,11.299,-9.2525
10.36,2.3697,12.719,-10.349
10.37,2.8708,13.276,-10.405
10.38,3.6868,13.121,-9.4345
10.39,5.1265,12.469,-7.3423
10.4,8.0293,12.635,-4.6058
10.41,15.348,15.507,-0.15823
10.42,38.123,22.194,15.929
10.43,88.061,32.958,55.103
10.44,107.83,46.38,61.449
10.45,60.906,57.407,3.4989
10.46,23.65,59.884,-36.233
10.47,10.878,52.038,-41.16
10.48,6.479,35.603,-29.124
10.49,4.5451,13.34,-8.7953
10.5,3.5611,0.6764,2.8848
10.51,3.0409,2.0517e-13,3.0409
10.52,2.797,1.2728e-12,2.797
10.53,2.7581,5.7141,-2.9559
10.54,2.9167,20.282,-17.365
10.55,3.3241,38.024,-34.7
10.56,4.1289,53.627,-49.498
10.57,5.7166,64.301,-58.584
10.58,9.2495,70.222,-60.973
10.59,19.175,74.316,-55.141
10.6,49.364,76.371,-27.007
10.61,95.903,73.666,22.236
10.62,88.375,67.411,20.964
10.63,40.815,57.807,-16.993
10.64,16.016,45.284,-29.268
10.65,8.0297,33.986,-25.956
10.66,4.9812,24.296,-19.315
10.67,3.5021,12.23,-8.7278
10.68,2.6705,2.4292,0.24135
10.69,2.1582,0.74557,1.4126
10.7,1.8233,5.8251,-4.0018
10.71,1.5963,11.295,-9.6983
10.72,1.4398,10.72,-9.2799
10.73,1.3325,8.1256,-6.793
10.74,1.2623,6.6571,-5.3948
10.75,1.2215,8.8267,-7.6052
10.76,1.2065,15.111,-13.904
10.77,1.2162,22.148,-20.932
10.78,1.2516,26.242,-24.99
10.79,1.313,27.186,-25.873
10.8,1.4151,26.548,-25.133
10.81,1.5671,23.937,-22.37
10.82,1.7918,18.841,-17.049
10.83,2.1296,13.157,-11.028
10.84,2.6591,8.3618,-5.7027
10.85,3.5473,6.0589,-2.5116
10.86,5.2084,8.2389,-3.0305
10.87,8.9306,15.174,-6.2437
10.88,19.742,24.007,-4.2643
10.89,50.611,32.176,18.435
10.9,86.644,40.415,46.23
10.91,68.094,47.776,20.318
10.92,29.118,49.987,-20.869
10.93,12.07,45.386,-33.315
10.94,6.6363,36.921,-30.285
10.95,4.5202,28.423,-23.903
10.96,3.5398,24.466,-20.926
10.97,3.0769,27.691,-24.614
10.98,2.9171,39.399,-36.482
10.99,2.9896,53.475,-50.485
11,3.303,59.772,-56.469
11.01,3.9462,57.971,-54.025
11.02,5.1558,50.085,-44.929
11.03,7.5614,38.873,-31.312
11.04,13.202,29.38,-16.178
11.05,30.094,24.124,5.9702
11.06,76.448,24.829,51.618
11.07,122.19,33.095,89.096
11.08,88.705,45.461,43.244
11.09,36.502,52.425,-15.924
11.1,15.243,49.175,-33.931
11.11,8.5393,37.098,-28.559
11.12,6.148,18.163,-12.015
11.13,4.8095,2.4786,2.3309
11.14,3.5282,1.7142e-13,3.5282
11.15,2.7068,3.7303e-13,2.7068
11.16,2.2791,7.0518,-4.7727
11.17,2.0366,25.673,-23.636
11.18,1.8959,38.129,-36.233
11.19,1.8252,42.495,-40.67
11.2,1.8103,42.775,-40.965
11.21,1.846,41.056,-39.21
11.22,1.9331,35.856,-33.923
11.23,2.0786,27.062,-24.984
11.24,2.2964,17.683,-15.387
11.25,2.611,9.3317,-6.7208
11.26,3.064,3.4727,-0.40875
11.27,3.7285,1.947,1.7815
11.28,4.7399,5.0208,-0.28097
11.29,6.371,9.5974,-3.2265
11.3,9.2422,13.477,-4.2345
11.31,15.066,18.925,-3.8592
11.32,29.928,28.018,1.9097
11.33,76.214,40.976,35.237
11.34,173.54,57.901,115.64
11.35,204.29,77.526,126.76
11.36,111.36,94.357,16.998
11.37,42.651,98.677,-56.026
11.38,19.444,88.687,-69.243
11.39,11.334,65.284,-53.949
11.4,7.7075,30.272,-22.564
11.41,5.8259,1.2168,4.6092
11.42,4.7999,9.1482e-14,4.7999
11.43,4.2863,9.8588e-14,4.2863
11.44,4.1616,6.5459e-13,4.1616
11.45,4.4384,2.2913,2.1471
11.46,5.2969,10.268,-4.9711
11.47,7.3119,18.049,-10.737
11.48,12.485,26.624,-14.139
11.49,28.676,34.879,-6.2031
11.5,69.829,42.042,27.787
11.51,99.68,49.731,49.949
11.52,64.693,54.48,10.213
11.53,25.777,52.214,-26.437
11.54,11.264,43.903,-32.639
11.55,6.6298,30.222,-23.592
11.56,4.8563,12.979,-8.1229
11.57,3.6144,1.3918e-12,3.6144
11.58,2.5721,1.5987e-13,2.5721
11.59,1.9539,1.4477e-13,1.9539
11.6,1.5931,2.8311e-13,1.5931
11.61,1.3506,1.4482e-12,1.3506
11.62,1.1747,0.16051,1.0142
11.63,1.0415,0.99893,0.042604
11.64,0.93799,2.5659,-1.6279
11.65,0.85588,4.7762,-3.9203
11.66,0.78993,7.0554,-6.2655
11.67,0.7364,8.754,-8.0176
11.68,0.69276,9.5242,-8.8314
11.69,0.65729,9.6957,-9.0384
11.7,0.62864,9.7067,-9.0781
11.71,0.60589,9.3994,-8.7935
11.72,0.5884,9.2749,-8.6865
11.73,0.57576,11.338,-10.762
11.74,0.56776,17.533,-16.965
11.75,0.56439,26.034,-25.47
11.76,0.56581,33.503,-32.937
11.77,0.5725,38.773,-38.201
11.78,0.58501,40.308,-39.723
11.79,0.60444,39.74,-39.136
11.8,0.63236,37.769,-37.136
11.81,0.67111,31.168,-30.497
11.82,0.72417,21.859,-21.135
11.83,0.79697,12.7,-11.903
11.84,0.89811,4.4614,-3.5633
11.85,1.042,1.914e-12,1.042
11.86,1.2542,6.8967e-13,1.2542
11.87,1.5834,0.011671,1.5717
11.88,2.1335,0.47251,1.661
11.89,3.1611,2.7519,0.4092
11.9,5.4647,5.183,0.28173
11.91,12.161,8.5757,3.5849
11.92,31.285,12.705,18.58
11.93,53.611,17.77,35.84
11.94,42.121,23.06,19.06
11.95,17.996,26.655,-8.6597
11.96,7.5413,26.155,-18.614
11.97,4.5519,22.365,-17.813
11.98,3.7924,15.711,-11.919
11.99,2.9712,7.1332,-4.162
12,1.9722,2.4074e-12,1.9722
12.01,1.4376,3.848e-13,1.4376
12.02,1.2007,0.10964,1.0911
12.03,1.0813,1.5265,-0.44525
12.04,1.0194,6.5191,-5.4998
12.05,1.0004,8.884,-7.8836
12.06,1.0146,9.9023,-8.8877
12.07,1.061,10.285,-9.2243
12.08,1.1431,10.562,-9.4191
12.09,1.2698,10.502,-9.2324
12.1,1.4578,11.189,-9.7311
12.11,1.7366,15.098,-13.361
12.12,2.1615,22.318,-20.157
12.13,2.8423,28.935,-26.093
12.14,4.0249,34.658,-30.633
12.15,6.3622,38.762,-32.399
12.16,12.091,42.095,-30.004
12.17,29.786,46.964,-17.178
12.18,71.642,51.409,20.233
12.19,95.015,53.434,41.581
12.2,57.322,53.215,4.1074
12.21,22.309,49.046,-26.737
12.22,9.8366,40.152,-30.316
12.23,5.6343,28.707,-23.073
12.24,3.8278,16.193,-12.366
12.25,2.9234,3.9642,-1.0408
12.26,2.4582,3.1841e-13,2.4582
12.27,2.2656,1.8563e-13,2.2656
12.28,2.3032,0.077129,2.2261
12.29,2.6264,1.8653,0.7611
12.3,3.4698,13.253,-9.7827
12.31,5.6805,22.206,-16.525
12.32,12.611,29.282,-16.671
12.33,30.792,34.315,-3.5234
12.34,45.541,37.716,7.825
12.35,30.702,40.795,-10.093
12.36,12.427,41.186,-28.759
12.37,5.391,35.823,-30.432
12.38,3.0564,28.111,-25.055
12.39,2.0588,19.431,-17.372
12.4,1.5374,9.3283,-7.7909
12.41,1.2299,4.6248e-11,1.2299
12.42,1.0345,5.167e-13,1.0345
12.43,0.90443,0.11766,0.78677
12.44,0.81603,2.6521,-1.836
12.45,0.7563,6.3049,-5.5486
12.46,0.71798,7.0248,-6.3068
12.47,0.6971,7.8868,-7.1897
12.48,0.69204,10.154,-9.4623
12.49,0.70307,12.391,-11.688
12.5,0.7327,14.26,-13.527
12.51,0.78666,15.241,-14.455
12.52,0.87646,15.162,-14.285
12.53,1.0259,15.035,-14.01
12.54,1.2887,14.272,-12.983
12.55,1.8095,12.212,-10.402
12.56,3.0899,9.9912,-6.9014
12.57,7.03,8.2488,-1.2188
12.58,15.992,6.821,9.1705
12.59,20.288,6.0842,14.203
12.6,12.106,6.4313,5.6751
12.61,5.1212,7.6633,-2.5421
12.62,2.7446,8.4369,-5.6923
12.63,2.0185,8.0027,-5.9842
12.64,1.8055,7.0612,-5.2557
12.65,1.8325,6.9989,-5.1664
12.66,2.0419,8.0405,-5.9986
12.67,2.4648,9.8377,-7.3729
12.68,3.2253,13.853,-10.628
12.69,4.6482,18.404,-13.756
12.7,7.6895,21.488,-13.798
12.71,15.935,25.723,-9.788
12.72,41.372,30.759,10.613
12.73,85.386,35.651,49.735
12.74,85.392,40.755,44.636
12.75,41.394,43.694,-2.3001
12.76,16.004,41.791,-25.787
12.77,7.9069,36.007,-28.1
12.78,5.0799,27.285,-22.205
12.79,3.579,16.318,-12.739
12.8,2.5477,3.1804,-0.63268
12.81,1.9518,0.11328,1.8385
12.82,1.6109,2.327e-13,1.6109
12.83,1.4007,5.6943e-12,1.4007
12.84,1.27,15.672,-14.402
12.85,1.1959,26.524,-25.328
12.86,1.1676,31.277,-30.109
12.87,1.182,31.682,-30.5
12.88,1.2424,31.122,-29.88
12.89,1.3599,30.123,-28.763
12.9,1.5576,26.252,-24.694
12.91,1.8817,21.286,-19.404
12.92,2.4288,17.387,-14.958
12.93,3.4261,13.929,-10.503
12.94,5.5217,11.874,-6.3522
12.95,11.11,12.085,-0.97566
12.96,28.428,15.812,12.616
12.97,60.025,22.689,37.336
12.98,62.538,29.173,33.366
12.99,31.29,33.315,-2.026
13,12.199,34.583,-22.384
13.01,5.9939,32.924,-26.93
13.02,3.7753,28.138,-24.363
13.03,2.7978,20.472,-17.674
13.04,2.3469,10.148,-7.8015
13.05,2.201,0.91016,1.2909
13.06,2.3118,7.0566e-13,2.3118
13.07,2.7572,7.4962e-13,2.7572
13.08,3.8561,3.3378,0.51831
13.09,6.7954,9.2699,-2.4745
13.1,16.123,13.478,2.6443
13.11,37.496,16.826,20.67
13.12,47.666,19.863,27.803
13.13,27.887,22.451,5.4359
13.14,10.966,23.886,-12.92
13.15,5.1289,23.404,-18.275
13.16,3.2618,20.927,-17.666
13.17,2.3466,17.277,-14.93
13.18,1.6763,12.333,-10.657
13.19,1.2813,6.1849,-4.9035
13.2,1.0645,0.90683,0.15767
13.21,0.9338,0.029158,0.90464
13.22,0.85282,3.5583,-2.7055
13.23,0.80633,7.4545,-6.6482
13.24,0.78758,8.3303,-7.5427
13.25,0.7947,7.0059,-6.2112
13.26,0.82997,5.1887,-4.3587
13.27,0.90065,3.3669,-2.4663
13.28,1.0221,1.5864,-0.5643
13.29,1.2257,0.24038,0.98534
13.3,1.5796,0.0065392,1.5731
13.31,2.2537,1.2077,1.046
13.32,3.778,3.7166,0.061436
13.33,8.2196,6.9691,1.2505
13.34,20.92,10.647,10.273
13.35,35.748,14.666,21.082
13.36,28.113,18.654,9.4588
13.37,12.074,21.5,-9.4253
13.38,5.064,22.024,-16.96
13.39,2.8394,20.344,-17.505
13.4,1.9892,17.232,-15.243
13.41,1.6212,12.527,-10.906
13.42,1.4927,6.936,-5.4433
13.43,1.54,1.6766,-0.1366
13.44,1.792,0.13374,1.6583
13.45,2.4125,0.72452,1.688
13.46,3.999,4.4438,-0.44487
13.47,8.9262,7.9051,1.0211
13.48,21.818,11.17,10.648
13.49,32.281,14.499,17.782
13.5,21.796,17.78,4.0164
13.51,8.8865,20.238,-11.352
13.52,3.9597,20.999,-17.039
13.53,2.3966,20.21,-17.814
13.54,1.7235,17.557,-15.833
13.55,1.309,13.164,-11.855
13.56,1.0755,8.43,-7.3544
13.57,0.95639,4.2523,-3.2959
13.58,0.89996,1.9871,-1.0872
13.59,0.88538,3.4774,-2.592
13.6,0.90537,6.5309,-5.6255
13.61,0.95963,8.1976,-7.238
13.62,1.0536,8.2863,-7.2327
13.63,1.1997,7.6111,-6.4114
13.64,1.4216,7.5153,-6.0937
13.65,1.7646,8.6102,-6.8456
13.66,2.3203,10.523,-8.2029
13.67,3.2969,13.477,-10.18
13.68,5.2595,17.207,-11.947
13.69,10.198,21.459,-11.261
13.7,25.547,25.779,-0.23216
13.71,59.194,29.721,29.473
13.72,72.522,34.054,38.469
13.73,40.936,38.546,2.3907
13.74,15.872,39.622,-23.751
13.75,7.3023,36.506,-29.203
13.76,4.3871,30.561,-26.174
13.77,3.156,22.11,-18.954
13.78,2.6057,11.267,-8.6616
13.79,2.4432,2.2391,0.20409
13.8,2.6187,3.908e-13,2.6187
13.81,3.2793,2.4203e-13,3.2793
13.82,5.0407,3.9027e-12,5.0407
13.83,10.408,9.7624,0.64557
13.84,26.245,20.927,5.3185
13.85,46.227,28.367,17.86
13.86,37.748,33.879,3.8683
13.87,16.396,36.912,-20.516
13.88,6.6465,36.852,-30.205
13.89,3.4993,34.631,-31.132
13.9,2.2409,29.743,-27.502
13.91,1.6096,21.629,-20.019
13.92,1.2472,11.697,-10.45
13.93,1.0213,2.6365,-1.6152
13.94,0.87373,9.8788e-13,0.87373
13.95,0.77584,3.0764e-13,0.77584
13.96,0.71267,3.7936e-13,0.71267
13.97,0.67665,7.3175e-13,0.67665
13.98,0.66494,5.4661e-11,0.66494
13.99,0.67883,1.9031,-1.2243
14,0.72462,4.0799,-3.3553
14.01,0.81728,5.6316,-4.8143
14.02,0.99034,6.7052,-5.7149
14.03,1.3259,7.3738,-6.0478
14.04,2.0684,8.0004,-5.932
14.05,4.1497,9.0489,-4.8992
14.06,10.476,10.521,-0.044638
14.07,20.227,12.21,8.0168
14.08,18.657,13.874,4.7822
14.09,8.7034,14.964,-6.2606
14.1,3.5206,14.955,-11.434
14.11,1.8634,13.799,-11.936
14.12,1.2475,12.016,-10.769
14.13,0.971,10.557,-9.5861
14.14,0.8481,10.175,-9.3271
14.15,0.8248,10.639,-9.8142
14.16,0.90562,11.297,-10.391
14.17,1.1736,13.162,-11.988
14.18,1.9812,16.302,-14.321
14.19,4.5623,18.375,-13.812
14.2,9.2986,18.844,-9.5451
14.21,9.6712,19.146,-9.4748
14.22,4.9836,19.077,-14.093
14.23,2.1698,17.633,-15.464
14.24,1.3879,15.162,-13.774
14.25,1.1495,12.272,-11.123
14.26,0.85821,8.8173,-7.9591
14.27,0.64168,4.9459,-4.3042
14.28,0.55366,1.4329,-0.8792
14.29,0.52442,0.06451,0.45991
14.3,0.52372,1.101e-11,0.52372
14.31,0.54375,0.46997,0.073788
14.32,0.58409,1.1435,-0.55944
14.33,0.64866,1.3042,-0.65553
14.34,0.74642,1.0045,-0.25807
14.35,0.8947,0.67092,0.22379
14.36,1.1278,0.60423,0.52353
14.37,1.5194,1.1597,0.35972
14.38,2.2545,2.5818,-0.32726
14.39,3.9158,4.5238,-0.60794
14.4,8.7839,6.5773,2.2066
14.41,22.395,8.8152,13.58
14.42,37.049,11.279,25.77
14.43,28.029,13.842,14.187
14.44,11.85,16.196,-4.3459
14.45,5.056,17.924,-12.868
14.46,2.926,19.157,-16.231
14.47,2.1477,19.354,-17.207
14.48,1.877,18.054,-16.177
14.49,1.9064,15.337,-13.43
14.5,2.2405,11.26,-9.0191
14.51,3.0937,7.4712,-4.3775
14.52,5.2897,7.1711,-1.8814
14.53,12.121,10.869,1.2514
14.54,30,15.091,14.909
14.55,44.507,17.584,26.923
14.56,29.95,18.721,11.23
14.57,12.022,18.33,-6.3086
14.58,5.1477,16.311,-11.163
14.59,2.897,13.364,-10.467
14.6,1.9146,10.142,-8.2271
14.61,1.3792,7.1065,-5.7273
14.62,1.0719,3.71,-2.6382
14.63,0.88514,0.89202,-0.0068769
14.64,0.76582,8.8518e-13,0.76582
14.65,0.69079,6.3505e-13,0.69079
14.66,0.64742,0.0048343,0.64258
14.67,0.63039,1.626,-0.9956
14.68,0.63938,3.7088,-3.0694
14.69,0.6794,4.2992,-3.6198
14.7,0.76408,4.235,-3.4709
14.71,0.92585,4.094,-3.1682
14.72,1.2489,4.1073,-2.8584
14.73,2.0042,4.2704,-2.2662
14.74,4.2556,4.7877,-0.53209
14.75,10.419,6.1908,4.2285
14.76,16.508,9.0595,7.4486
14.77,12.097,12.456,-0.3586
14.78,5.2136,15.122,-9.9082
14.79,2.4449,17.09,-14.646
14.8,1.6106,18.099,-16.488
14.81,1.3565,17.39,-16.034
14.82,1.3551,15.616,-14.261
14.83,1.5556,14.034,-12.478
14.84,2.0426,12.483,-10.441
14.85,3.1481,10.894,-7.7461
14.86,6.141,10.415,-4.2735
14.87,15.523,11.779,3.7448
14.88,33.55,13.743,19.807
14.89,36.389,15.206,21.183
14.9,18.717,16.36,2.3571
14.91,7.2737,17.366,-10.092
14.92,3.564,17.942,-14.378
14.93,2.2365,17.392,-15.156
14.94,1.5326,15.228,-13.695
14.95,1.13,11.461,-10.331
14.96,0.90855,6.3836,-5.475
14.97,0.78125,1.8206,-1.0394
14.98,0.70885,1.5956e-12,0.70885
14.99,0.67539,1.4901e-12,0.67539
15,0.6752,1.1631,-0.4879
15.01,0.70965,3.7576,-3.0479
15.02,0.78802,5.4368,-4.6487
15.03,0.9326,5.6375,-4.7049
15.04,1.194,5.4509,-4.257
15.05,1.699,5.8707,-4.1716
15.06,2.8398,7.278,-4.4382
15.07,6.1424,9.2717,-3.1294
15.08,15.764,11.255,4.5087
15.09,27.885,13.093,14.791
15.1,22.792,14.608,8.1836
15.11,9.9139,15.143,-5.2294
15.12,4.0539,14.548,-10.494
15.13,2.192,13.279,-11.087
15.14,1.483,11.454,-9.9708
15.15,1.1754,8.9545,-7.779
15.16,1.0716,5.7716,-4.7
15.17,1.1374,2.1899,-1.0524
15.18,1.4679,2.6574e-11,1.4679
15.19,2.5268,1.021e-12,2.5268
15.2,5.9597,0.37473,5.585
15.21,12.273,3.2855,8.9879
15.22,12.748,8.6314,4.1168
15.23,6.4413,12.233,-5.7918
15.24,2.5809,14.167,-11.586
15.25,1.3111,14.853,-13.542
15.26,0.84176,14.449,-13.608
15.27,0.61856,13.421,-12.802
15.28,0.49451,12.168,-11.673
15.29,0.41912,10.015,-9.5958
15.3,0.37118,7.0484,-6.6772
15.31,0.34059,4.3091,-3.9685
15.32,0.3223,2.5971,-2.2748
15.33,0.31396,1.9673,-1.6534
15.34,0.31511,2.0351,-1.72
15.35,0.32718,2.5089,-2.1817
15.36,0.35471,3.5306,-3.1759
15.37,0.40906,5.0395,-4.6304
15.38,0.52196,6.6265,-6.1046
15.39,0.80549,7.656,-6.8505
15.4,1.6784,7.8461,-6.1677
15.41,3.5852,7.6888,-4.1036
15.42,4.354,7.9095,-3.5555
15.43,2.6026,8.3851,-5.7825
15.44,1.2275,8.4436,-7.2162
15.45,0.79519,8.0947,-7.2996
15.46,0.70309,7.6035,-6.9004
15.47,0.74203,6.7541,-6.0121
15.48,0.88419,5.6927,-4.8085
15.49,1.1782,5.1779,-3.9997
15.5,1.7994,5.4993,-3.6999
15.51,3.3873,6.3719,-2.9846
15.52,8.3443,7.8127,0.5316
15.53,19.22,9.684,9.5358
15.54,23.527,11.307,12.221
15.55,13.316,12.241,1.0743
15.56,5.2246,12.514,-7.2894
15.57,2.4863,12.196,-9.7096
15.58,1.544,11.297,-9.7533
15.59,1.0867,9.7912,-8.7044
15.6,0.84652,7.727,-6.8804
15.61,0.72592,5.08,-4.3541
15.62,0.67005,2.1007,-1.4307
15.63,0.65777,0.0655,0.59227
15.64,0.68204,0.39883,0.28321
15.65,0.74514,2.5616,-1.8164
15.66,0.85849,6.6468,-5.7883
15.67,1.0482,10.176,-9.1275
15.68,1.3711,11.921,-10.55
15.69,1.9633,12.427,-10.464
15.7,3.2183,13.024,-9.8056
15.71,6.6077,14.265,-7.6572
15.72,17.045,15.508,1.537
15.73,35.1,16.163,18.937
15.74,35.117,16.492,18.625
15.75,17.1,16.677,0.42304
15.76,6.7056,15.801,-9.0951
15.77,3.3716,13.663,-10.292
15.78,2.1933,10.919,-8.726
15.79,1.7172,7.8009,-6.0837
15.8,1.5865,4.7577,-3.1711
15.81,1.7554,2.0481,-0.2927
15.82,2.4408,3.3789e-11,2.4408
15.83,4.6789,9.2815e-13,4.6789
15.84,11.501,7.3541e-13,11.501
15.85,20.767,0.51328,20.254
15.86,17.655,3.2076,14.447
15.87,7.8858,7.0128,0.87302
15.88,3.2519,8.5495,-5.2976
15.89,1.7753,8.8314,-7.0562
15.9,1.1672,8.3886,-7.2214
15.91,0.84257,7.5144,-6.6719
15.92,0.66266,6.7396,-6.0769
15.93,0.55712,5.8912,-5.3341
15.94,0.49281,4.4326,-3.9398
15.95,0.45546,3.0407,-2.5852
15.96,0.43904,2.622,-2.183
15.97,0.44239,3.587,-3.1446
15.98,0.46905,5.1481,-4.6791
15.99,0.52997,6.2994,-5.7694
16,0.65293,6.8692,-6.2163
16.01,0.91647,6.7997,-5.8832
16.02,1.6025,6.5862,-4.9837
16.03,3.7485,6.5198,-2.7713
16.04,8.264,6.4413,1.8227
16.05,9.6982,6.4899,3.2082
16.06,5.4053,7.2666,-1.8613
16.07,2.2432,8.3471,-6.1039
16.08,1.2005,9.0085,-7.808
16.09,0.87557,9.8759,-9.0003
16.1,0.78832,10.517,-9.7288
16.11,0.83838,10.112,-9.274
16.12,1.0506,9.1059,-8.0553
16.13,1.6159,8.4213,-6.8054
16.14,3.3383,7.8886,-4.5503
16.15,8.3086,7.1821,1.1265
16.16,14.119,7.0507,7.0682
16.17,11.118,7.8656,3.252
16.18,4.8275,8.5236,-3.6962
16.19,2.1019,8.2885,-6.1866
16.2,1.2505,7.9527,-6.7022
16.21,0.88129,7.5311,-6.6499
16.22,0.68645,6.7775,-6.091
16.23,0.59607,6.2101,-5.6141
16.24,0.56258,5.4693,-4.9067
16.25,0.56579,3.9582,-3.3925
16.26,0.60093,2.116,-1.5151
16.27,0.67187,1.0928,-0.42093
16.28,0.79165,1.3172,-0.52555
16.29,0.98893,2.2291,-1.2402
16.3,1.3268,2.955,-1.6282
16.31,1.9621,3.689,-1.7269
16.32,3.3772,4.6874,-1.3102
16.33,7.4485,6.1469,1.3017
16.34,19.287,8.2345,11.053
16.35,34.196,10.407,23.789
16.36,27.947,12.619,15.328
16.37,12.131,14.884,-2.7526
16.38,4.9444,15.972,-11.028
16.39,2.6781,15.628,-12.95
16.4,1.8415,14.506,-12.664
16.41,1.5218,12.915,-11.393
16.42,1.509,10.466,-8.9566
16.43,1.8661,7.2103,-5.3443
16.44,3.1438,3.5763,-0.43242
16.45,7.3637,0.4257,6.938
16.46,15.146,0.015964,15.13
16.47,15.727,0.62491,15.102
16.48,7.9393,5.5886,2.3507
16.49,3.1739,9.0316,-5.8577
16.5,1.6083,10.513,-8.9047
16.51,1.0321,11.195,-10.163
16.52,0.76225,10.854,-10.091
16.53,0.61715,9.5091,-8.892
16.54,0.53526,8.0155,-7.4803
16.55,0.49156,6.3278,-5.8363
16.56,0.47555,4.0288,-3.5533
16.57,0.48434,1.7589,-1.2746
16.58,0.52112,0.67515,-0.15403
16.59,0.59704,1.2263,-0.62925
16.6,0.73932,1.9418,-1.2025
16.61,1.0173,2.0874,-1.0701
16.62,1.6459,2.0746,-0.42872
16.63,3.462,2.1331,1.3289
16.64,8.7454,2.6642,6.0812
16.65,15.402,3.8021,11.6
16.66,12.626,5.0019,7.6245
16.67,5.5896,5.986,-0.39643
16.68,2.4107,6.5031,-4.0924
16.69,1.4405,6.5119,-5.0714
16.7,1.1319,6.3771,-5.2452
16.71,1.0985,6.196,-5.0974
16.72,1.298,5.915,-4.6169
16.73,1.915,5.7103,-3.7953
16.74,3.8064,6.0932,-2.2868
16.75,9.5864,6.6937,2.8927
16.76,17.97,7.2886,10.682
16.77,15.9,9.0047,6.8951
16.78,7.2088,11.577,-4.3677
16.79,2.8976,12.891,-9.9938
16.8,1.5188,12.466,-10.947
16.81,0.96638,11.65,-10.683
16.82,0.68534,10.399,-9.7133
16.83,0.53093,8.2455,-7.7146
16.84,0.44015,5.4494,-5.0092
16.85,0.38535,2.6201,-2.2347
16.86,0.35455,0.012717,0.34183
16.87,0.34307,3.4537e-12,0.34307
16.88,0.3512,9.5102e-13,0.3512
16.89,0.38515,1.3075e-12,0.38515
16.9,0.46296,3.249e-12,0.46296
16.91,0.63679,4.4952e-11,0.63679
16.92,1.0929,0.97178,0.12115
16.93,2.5296,2.0145,0.51512
16.94,5.6874,2.9198,2.7676
16.95,6.9391,3.6493,3.2899
16.96,3.9743,4.1845,-0.21015
16.97,1.6261,4.5975,-2.9714
16.98,0.83333,4.7102,-3.8768
16.99,0.58122,4.5987,-4.0175
17,0.50458,4.5007,-3.9961
17.01,0.52771,4.5396,-4.0119
17.02,0.67644,4.3822,-3.7058
17.03,1.1445,4.0356,-2.8911
17.04,2.6707,3.5826,-0.91196
17.05,5.7655,3.1976,2.568
17.06,6.4923,3.2239,3.2684
17.07,3.4805,4.0953,-0.61471
17.08,1.4107,5.2571,-3.8465
17.09,0.73475,5.7901,-5.0554
17.1,0.47608,5.9039,-5.4278
17.11,0.33518,5.7214,-5.3862
17.12,0.25989,5.3617,-5.1018
17.13,0.21782,4.9656,-4.7478
17.14,0.19195,4.7025,-4.5105
17.15,0.17531,4.1797,-4.0044
17.16,0.16463,3.485,-3.3204
17.17,0.15819,2.9581,-2.7999
17.18,0.15504,2.9597,-2.8047
17.19,0.15437,3.2976,-3.1432
17.2,0.15667,3.4025,-3.2458
17.21,0.16167,3.2964,-3.1347
17.22,0.16972,2.9839,-2.8142
17.23,0.18144,2.5313,-2.3498
17.24,0.19792,2.2039,-2.006
17.25,0.22095,2.4473,-2.2263
17.26,0.25351,3.3233,-3.0698
17.27,0.30086,4.3775,-4.0766
17.28,0.37289,5.0588,-4.6859
17.29,0.49,5.8217,-5.3317
17.3,0.7005,6.6476,-5.9471
17.31,1.1451,7.194,-6.049
17.32,2.3544,7.3626,-5.0082
17.33,6.043,7.6346,-1.5915
17.34,12.072,8.2735,3.7987
17.35,11.602,8.7331,2.8685
17.36,5.5359,8.5684,-3.0325
17.37,2.2322,7.8484,-5.6162
17.38,1.1847,7.123,-5.9383
17.39,0.78124,6.5206,-5.7394
17.4,0.58882,5.6711,-5.0823
17.41,0.49949,4.5109,-4.0114
17.42,0.46482,3.2664,-2.8016
17.43,0.46612,1.9708,-1.5047
17.44,0.49932,0.89499,-0.39567
17.45,0.56987,0.25459,0.31529
17.46,0.69514,0.26403,0.43111
17.47,0.91644,1.3462,-0.42975
17.48,1.3391,3.0875,-1.7485
17.49,2.2929,4.4814,-2.1885
17.5,5.0667,5.4717,-0.40503
17.51,12.984,6.5446,6.4399
17.52,22.23,7.837,14.393
17.53,17.493,9.1409,8.3518
17.54,7.5294,10.18,-2.6505
17.55,3.2011,10.611,-7.4099
17.56,1.8749,10.483,-8.6079
17.57,1.4467,10.156,-8.7095
17.58,1.4081,9.6901,-8.282
17.59,1.7413,9.039,-7.2977
17.6,2.8932,8.0482,-5.155
17.61,6.7318,6.6564,0.075427
17.62,15.254,4.9458,10.308
17.63,18.609,3.4595,15.149
17.64,10.523,3.2832,7.2394
17.65,4.1023,4.9036,-0.80131
17.66,1.8868,6.8969,-5.0101
17.67,1.1101,7.7707,-6.6606
17.68,0.75653,7.4969,-6.7404
17.69,0.56438,6.5117,-5.9474
17.7,0.44834,5.239,-4.7907
17.71,0.37366,3.7937,-3.42
17.72,0.3241,2.1237,-1.7996
17.73,0.2915,0.37294,-0.081439
17.74,0.27174,1.8097e-11,0.27174
17.75,0.26486,1.9872e-12,0.26486
17.76,0.27447,8.8726e-12,0.27447
17.77,0.31696,0.89805,-0.58109
17.78,0.45952,1.7007,-1.2412
17.79,0.88648,1.9834,-1.0969
17.8,1.4288,2.0639,-0.6351
17.81,1.213,2.0208,-0.80782
17.82,0.65909,1.9268,-1.2678
17.83,0.4269,1.9125,-1.4856
17.84,0.3887,1.9925,-1.6038
17.85,0.43107,2.0811,-1.65
17.86,0.55007,2.1148,-1.5647
17.87,0.8191,2.1139,-1.2948
17.88,1.5342,2.1718,-0.63754
17.89,3.7742,2.4609,1.3133
17.9,8.2835,2.91,5.3735
17.91,9.3544,3.3002,6.0541
17.92,4.9999,3.7016,1.2983
17.93,2.0062,4.0494,-2.0432
17.94,1.0255,4.1943,-3.1689
17.95,0.66421,4.1953,-3.5311
17.96,0.49297,4.1193,-3.6263
17.97,0.41474,3.9006,-3.4858
17.98,0.38503,3.4413,-3.0562
17.99,0.38708,2.7706,-2.3836
18,0.41756,2.0088,-1.5912
18.01,0.4826,1.5191,-1.0365
18.02,0.60073,1.7539,-1.1532
18.03,0.81725,2.7203,-1.903
18.04,1.2554,4.3851,-3.1297
18.05,2.3396,6.3262,-3.9866
18.06,5.6983,7.615,-1.9167
18.07,13.648,8.3862,5.2622
18.08,18.089,9.0187,9.0701
18.09,10.931,9.8419,1.0889
18.1,4.2846,10.632,-6.3476
18.11,1.925,10.69,-8.7649
18.12,1.1443,9.9806,-8.8363
18.13,0.83526,8.8154,-7.9801
18.14,0.73527,7.5245,-6.7892
18.15,0.82733,6.0799,-5.2525
18.16,1.363,4.3402,-2.9772
18.17,2.9789,2.3924,0.58653
18.18,4.5876,0.56048,4.0271
18.19,3.3638,1.0556e-11,3.3638
18.2,1.477,1.902e-12,1.477
18.21,0.70627,2.5784e-11,0.70627
18.22,0.4512,1.2165,-0.76533
18.23,0.34119,2.3892,-2.048
18.24,0.28795,2.7726,-2.4847
18.25,0.2635,2.7608,-2.4973
18.26,0.25684,2.7603,-2.5035
18.27,0.26492,2.8745,-2.6096
18.28,0.28944,2.9096,-2.6202
18.29,0.33746,2.9081,-2.5706
18.3,0.42677,2.9973,-2.5706
18.31,0.60464,3.242,-2.6373
18.32,1.0277,3.5999,-2.5722
18.33,2.3085,3.9468,-1.6383
18.34,5.6375,4.3093,1.3282
18.35,8.3435,4.5792,3.7643
18.36,5.6666,4.6731,0.99351
18.37,2.3712,4.6299,-2.2587
18.38,1.1341,4.598,-3.4639
18.39,0.77477,4.7527,-3.9779
18.4,0.70143,4.8705,-4.169
18.41,0.8092,4.8599,-4.0507
18.42,1.2162,4.7863,-3.5702
18.43,2.5533,4.5767,-2.0234
18.44,6.2873,4.2098,2.0775
18.45,9.9791,3.8815,6.0977
18.46,7.2611,3.8775,3.3835
18.47,3.0371,4.096,-1.059
18.48,1.3252,4.4033,-3.078
18.49,0.76111,4.8144,-4.0533
18.5,0.5121,5.081,-4.5689
18.51,0.3884,5.0467,-4.6583
18.52,0.32524,4.6571,-4.3318
18.53,0.29464,3.9843,-3.6897
18.54,0.28652,3.1599,-2.8734
18.55,0.29934,2.2058,-1.9064
18.56,0.33877,1.2576,-0.91878
18.57,0.42289,0.71015,-0.28727
18.58,0.60405,1.0231,-0.41906
18.59,1.0672,2.1276,-1.0604
18.6,2.5152,3.2242,-0.709
18.61,5.8219,3.7545,2.0674
18.62,7.401,3.846,3.555
18.63,4.3608,3.8545,0.50624
18.64,1.763,3.8793,-2.1162
18.65,0.87242,3.752,-2.8796
18.66,0.59736,3.4415,-2.8442
18.67,0.52707,3.0368,-2.5097
18.68,0.59334,2.5913,-1.998
18.69,0.90503,2.2062,-1.3011
18.7,1.986,1.9082,0.077735
18.71,4.4001,1.5936,2.8065
18.72,5.3495,1.2087,4.1408
18.73,3.0531,0.86546,2.1876
18.74,1.2309,0.78072,0.45021
18.75,0.60376,1.182,-0.57821
18.76,0.38643,1.9913,-1.6048
18.77,0.29081,2.7433,-2.4525
18.78,0.24306,3.0943,-2.8513
18.79,0.21971,3.0315,-2.8118
18.8,0.21215,2.6562,-2.444
18.81,0.21809,2.1054,-1.8873
18.82,0.23959,1.5872,-1.3476
18.83,0.28497,1.178,-0.89303
18.84,0.37727,0.87688,-0.4996
18.85,0.59021,0.86353,-0.27332
18.86,1.2125,1.2208,-0.0082405
18.87,2.99,1.6803,1.3097
18.88,5.067,1.9853,3.0816
18.89,4.0106,2.1735,1.8371
18.9,1.7858,2.3188,-0.53301
18.91,0.82962,2.3863,-1.5567
18.92,0.55566,2.4198,-1.8641
18.93,0.50084,2.5185,-2.0177
18.94,0.57502,2.7346,-2.1596
18.95,0.85784,3.0138,-2.1559
18.96,1.7897,3.202,-1.4123
18.97,4.3221,3.2711,1.051
18.98,6.6017,3.3256,3.2761
18.99,4.6443,3.3819,1.2624
19,1.9535,3.4075,-1.454
19.01,0.89915,3.4804,-2.5812
19.02,0.55693,3.7171,-3.1602
19.03,0.41732,3.9534,-3.5361
19.04,0.35888,3.8576,-3.4987
19.05,0.34264,3.4775,-3.1348
19.06,0.35544,3.0706,-2.7151
19.07,0.39679,2.6422,-2.2454
19.08,0.47623,2.1551,-1.6789
19.09,0.61992,1.8064,-1.1865
19.1,0.89517,1.8214,-0.92625
19.11,1.5114,2.2868,-0.77536
19.12,3.2841,3.2608,0.023234
19.13,8.4346,4.5047,3.9299
19.14,14.923,5.5303,9.3929
19.15,12.221,6.2457,5.9756
19.16,5.3688,6.7114,-1.3425
19.17,2.2784,6.9367,-4.6583
19.18,1.348,7.0916,-5.7436
19.19,1.0831,7.1926,-6.1095
19.2,1.1483,7.0781,-5.9298
19.21,1.6677,6.7489,-5.0812
19.22,3.5319,6.2433,-2.7114
19.23,8.3768,5.5641,2.8128
19.24,11.894,4.7533,7.1406
19.25,7.7319,3.8682,3.8637
19.26,3.1115,2.9107,0.20085
19.27,1.3817,2.0735,-0.6918
19.28,0.79408,1.9649,-1.1708
19.29,0.53356,2.7581,-2.2246
19.3,0.39817,3.5034,-3.1053
19.31,0.32096,3.4865,-3.1655
19.32,0.27543,2.8883,-2.6129
19.33,0.25077,2.0353,-1.7845
19.34,0.24366,1.0779,-0.83427
19.35,0.25714,0.28764,-0.030499
19.36,0.30606,8.7356e-12,0.30606
19.37,0.44549,4.4936e-12,0.44549
19.38,0.89371,0.047928,0.84578
19.39,2.0386,0.44734,1.5913
19.4,2.8718,1.1147,1.7571
19.41,1.9049,1.5496,0.35531
19.42,0.83319,1.9727,-1.1395
19.43,0.44623,2.3013,-1.8551
19.44,0.34313,2.5852,-2.2421
19.45,0.34487,2.8776,-2.5328
19.46,0.44278,3.076,-2.6332
19.47,0.77342,3.2219,-2.4485
19.48,1.8375,3.3738,-1.5362
19.49,3.6913,3.4427,0.24865
19.5,3.6889,3.4048,0.28408
19.51,1.8325,3.2655,-1.433
19.52,0.77004,3.1331,-2.363
19.53,0.42652,3.1818,-2.7552
19.54,0.28758,3.3499,-3.0623
19.55,0.22209,3.4243,-3.2022
19.56,0.19339,3.2401,-3.0467
19.57,0.18425,2.8457,-2.6614
19.58,0.18943,2.4362,-2.2468
19.59,0.20987,2.0531,-1.8433
19.6,0.25281,1.627,-1.3742
19.61,0.33886,1.2052,-0.86636
19.62,0.53258,0.88576,-0.35317
19.63,1.0847,0.80844,0.2763
19.64,2.7134,1.161,1.5524
19.65,4.9172,1.7984,3.1188
19.66,4.206,2.3872,1.8188
19.67,1.9303,2.8866,-0.95627
19.68,0.87098,3.2536,-2.3826
19.69,0.57399,3.4474,-2.8734
19.7,0.53129,3.7054,-3.1741
19.71,0.65445,4.0034,-3.3489
19.72,1.0978,4.1213,-3.0235
19.73,2.5739,3.999,-1.4251
19.74,5.8482,3.6948,2.1534
19.75,7.1389,3.4127,3.7262
19.76,4.0377,3.2315,0.80622
19.77,1.5759,2.9572,-1.3813
19.78,0.72832,2.5342,-1.8059
19.79,0.43336,2.2026,-1.7693
19.8,0.30133,2.1448,-1.8434
19.81,0.23215,2.16,-1.9279
19.82,0.19361,1.9342,-1.7406
19.83,0.17333,1.4779,-1.3046
19.84,0.16684,0.89448,-0.72763
19.85,0.17471,0.31175,-0.13705
19.86,0.2044,2.1012e-11,0.2044
19.87,0.28263,5.6895e-12,0.28263
19.88,0.51523,6.1939e-12,0.51523
19.89,1.2203,0.10847,1.1118
19.9,2.243,0.6156,1.6274
19.91,1.9999,1.3148,0.68509
19.92,0.95743,1.6902,-0.73274
19.93,0.45242,1.9739,-1.5215
19.94,0.31659,2.1855,-1.8689
19.95,0.31096,2.3567,-2.0457
19.96,0.40301,2.4753,-2.0723
19.97,0.70881,2.5197,-1.8109
19.98,1.7099,2.6311,-0.92124
19.99,3.7402,2.7936,0.94659


==> figures/data/20220726/simuXRD_fit_nmf2.csv <==
0,0.248,0.27737,-0.02937
0.01,0.25021,0.27984,-0.029636
0.020001,0.25245,0.28236,-0.029906
0.030001,0.25473,0.28491,-0.03018
0.040001,0.25704,0.2875,-0.030459
0.050001,0.25938,0.29012,-0.030741
0.060002,0.26176,0.29279,-0.031028
0.070002,0.26417,0.29549,-0.031319
0.080002,0.26662,0.29824,-0.031614
0.090002,0.26911,0.30102,-0.031915
0.1,0.27163,0.30385,-0.03222
0.11,0.27419,0.30672,-0.032529
0.12,0.27678,0.30963,-0.032844
0.13,0.27942,0.31259,-0.033163
0.14,0.2821,0.31559,-0.033488
0.15,0.28482,0.31863,-0.033815
0.16,0.28758,0.32168,-0.034098
0.17,0.29038,0.3247,-0.034315
0.18,0.29323,0.32783,-0.034602
0.19,0.29612,0.33114,-0.035012
0.20001,0.29906,0.33465,-0.035587
0.21001,0.30205,0.33822,-0.036168
0.22001,0.30508,0.34162,-0.036539
0.23001,0.30816,0.34508,-0.036917
0.24001,0.3113,0.3486,-0.037301
0.25001,0.31448,0.35217,-0.037692
0.26001,0.31772,0.35581,-0.03809
0.27001,0.321,0.3595,-0.038495
0.28001,0.32435,0.36326,-0.038907
0.29001,0.32775,0.36708,-0.039326
0.30001,0.33121,0.37096,-0.039753
0.31001,0.33472,0.37491,-0.040188
0.32001,0.3383,0.37893,-0.04063
0.33001,0.34194,0.38302,-0.041081
0.34001,0.34564,0.38718,-0.041541
0.35001,0.3494,0.39141,-0.042009
0.36001,0.35324,0.39572,-0.042484
0.37001,0.35714,0.40008,-0.042948
0.38001,0.36111,0.4045,-0.043399
0.39001,0.36515,0.40903,-0.043885
0.40001,0.36926,0.41367,-0.044414
0.41001,0.37345,0.41846,-0.045013
0.42001,0.37771,0.42334,-0.045633
0.43001,0.38205,0.42812,-0.046066
0.44001,0.38648,0.43282,-0.046337
0.45001,0.39099,0.43775,-0.046768
0.46001,0.40241,0.44402,-0.04161
0.47001,0.40712,0.45198,-0.044859
0.48001,0.41191,0.46084,-0.048924
0.49001,0.4168,0.46634,-0.049543
0.50001,0.42178,0.47196,-0.050176
0.51001,0.42686,0.47769,-0.050822
0.52001,0.43204,0.48353,-0.051483
0.53001,0.43732,0.48948,-0.052159
0.54001,0.44271,0.49556,-0.05285
0.55001,0.44821,0.50176,-0.053557
0.56001,0.45381,0.50808,-0.054268
0.57001,0.45953,0.51444,-0.054909
0.58001,0.46537,0.52078,-0.055407
0.59001,0.47133,0.52725,-0.055922
0.60002,0.47742,0.53418,-0.056762
0.61002,0.48363,0.54162,-0.057989
0.62002,0.48997,0.54934,-0.059365
0.63002,0.49645,0.55702,-0.060567
0.64002,0.50307,0.56452,-0.061448
0.65002,0.50984,0.57219,-0.062351
0.66002,0.51675,0.58003,-0.063278
0.67002,0.52382,0.58805,-0.06423
0.68002,0.53104,0.59625,-0.065207
0.69002,0.53843,0.60464,-0.066211
0.70002,0.54599,0.61323,-0.067242
0.71002,0.55372,0.62202,-0.068302
0.72002,0.56162,0.63102,-0.069393
0.73002,0.56972,0.64023,-0.070514
0.74002,0.578,0.64967,-0.071669
0.75002,0.58648,0.65932,-0.072845
0.76002,0.59516,0.66916,-0.073995
0.77002,0.60406,0.67916,-0.075099
0.78002,0.61317,0.68951,-0.076337
0.79002,0.62619,0.70078,-0.074584
0.80002,0.63578,0.71346,-0.077677
0.81002,0.6456,0.72631,-0.080703
0.82002,0.65568,0.73786,-0.08218
0.83002,0.66601,0.74972,-0.083707
0.84002,0.67661,0.7619,-0.085287
0.85002,0.68749,0.77442,-0.086922
0.86002,0.69866,0.78727,-0.088615
0.87002,0.71012,0.80049,-0.09037
0.88002,0.7219,0.81409,-0.092189
0.89002,0.73399,0.82807,-0.094077
0.90002,0.74642,0.84245,-0.096038
0.91002,0.75919,0.85726,-0.098075
0.92002,0.77232,0.87251,-0.10019
0.93002,0.78583,0.88823,-0.1024
0.94002,0.79972,0.90442,-0.1047
0.95002,0.81402,0.9211,-0.10708
0.96002,0.82873,0.93828,-0.10954
0.97002,0.84389,0.956,-0.11212
0.98002,0.8595,0.97433,-0.11483
0.99002,0.87558,0.9933,-0.11772
1,0.89216,1.013,-0.1208
1.01,0.90925,1.0333,-0.12402
1.02,0.92688,1.0542,-0.12734
1.03,0.94508,1.0759,-0.13082
1.04,0.96386,1.0983,-0.13447
1.05,0.98325,1.1216,-0.13833
1.06,1.0033,1.1457,-0.1424
1.07,1.024,1.1707,-0.1467
1.08,1.0454,1.1967,-0.15126
1.09,1.0675,1.2236,-0.1561
1.1,1.0904,1.2517,-0.16124
1.11,1.1142,1.2809,-0.16671
1.12,1.1387,1.3113,-0.17255
1.13,1.1642,1.343,-0.17879
1.14,1.1906,1.376,-0.18544
1.15,1.2179,1.4105,-0.19258
1.16,1.2463,1.4466,-0.20029
1.17,1.2758,1.4845,-0.20864
1.18,1.3064,1.5242,-0.21774
1.19,1.3383,1.5659,-0.22764
1.2,1.3714,1.6097,-0.23838
1.21,1.4058,1.6558,-0.25004
1.22,1.4417,1.7045,-0.26281
1.23,1.479,1.7559,-0.27687
1.24,1.518,1.8104,-0.2924
1.25,1.5586,1.8682,-0.30963
1.26,1.601,1.9298,-0.32882
1.27,1.6452,1.9955,-0.35028
1.28,1.6915,2.0659,-0.37442
1.29,1.7399,2.1417,-0.40183
1.3,1.7925,2.2238,-0.43133
1.31,1.8456,2.3134,-0.46779
1.32,1.9012,2.4113,-0.51006
1.33,1.9596,2.5184,-0.55877
1.34,2.0209,2.6365,-0.61563
1.35,2.0853,2.7686,-0.68327
1.36,2.1531,2.9177,-0.7646
1.37,2.2244,3.0879,-0.86346
1.38,2.2996,3.2845,-0.98489
1.39,2.379,3.5151,-1.1361
1.4,2.4627,3.7899,-1.3271
1.41,2.5513,4.1226,-1.5712
1.42,2.6451,4.529,-1.8839
1.43,2.7444,5.0179,-2.2735
1.44,2.8498,5.5354,-2.6856
1.45,2.9618,5.6306,-2.6688
1.46,3.0809,2.8133,0.2676
1.47,3.2078,0.19748,3.0103
1.48,3.3431,27.369,-24.025
1.49,3.4876,130.15,-126.66
1.5,3.6423,188.3,-184.66
1.51,3.808,124.39,-120.58
1.52,3.9859,52.616,-48.63
1.53,4.1773,24.107,-19.93
1.54,4.3834,14.823,-10.439
1.55,4.606,11.089,-6.4825
1.56,4.8468,9.2993,-4.4524
1.57,5.1079,8.3772,-3.2693
1.58,5.3916,7.9107,-2.5191
1.59,5.704,7.7147,-2.0107
1.6,6.0416,7.6964,-1.6549
1.61,6.4114,7.8063,-1.3949
1.62,6.8175,8.016,-1.1985
1.63,7.2651,8.3111,-1.046
1.64,7.7599,8.6854,-0.92542
1.65,8.3089,9.1369,-0.82794
1.66,8.9204,9.6679,-0.74751
1.67,9.6042,10.284,-0.67978
1.68,10.372,10.994,-0.62144
1.69,11.239,11.809,-0.57001
1.7,12.223,12.746,-0.52335
1.71,13.345,13.825,-0.47955
1.72,14.634,15.07,-0.4367
1.73,16.123,16.516,-0.39297
1.74,17.857,18.204,-0.34654
1.75,19.893,20.188,-0.29519
1.76,22.306,22.542,-0.23616
1.77,25.194,25.36,-0.16585
1.78,28.693,28.772,-0.079408
1.79,32.987,32.958,0.029977
1.8,38.34,38.168,0.1722
1.81,45.13,44.768,0.36217
1.82,53.927,53.303,0.6233
1.83,65.608,64.614,0.99423
1.84,81.599,80.056,1.5428
1.85,104.33,101.93,2.3991
1.86,138.25,134.41,3.8445
1.87,192.25,185.63,6.6186
1.88,286.4,273.07,13.329
1.89,475.18,440.88,34.3
1.9,950.27,882.48,67.789
1.91,2428.1,2448.2,-20.052
1.92,5668.7,5499.4,169.33
1.93,6950.7,6420,530.72
1.94,3903.6,4009.1,-105.51
1.95,1483.8,1698.8,-215.01
1.96,651.95,721.05,-69.097
1.97,362.71,383.84,-21.13
1.98,232.3,241.79,-9.4834
1.99,161.99,168.14,-6.1515
2.0001,119.61,124.86,-5.2516
2.0101,92.053,97.341,-5.2888
2.0201,73.105,78.891,-5.7851
2.0301,59.515,66.056,-6.5415
2.0401,49.435,56.807,-7.3714
2.0501,41.75,49.553,-7.8024
2.0601,35.758,41.751,-5.9931
2.0701,30.998,24.315,6.6826
2.0801,27.154,4.7276,22.427
2.0901,24.009,7.1054e-15,24.009
2.1001,21.405,116.93,-95.529
2.1101,19.229,896.75,-877.53
2.1201,17.395,1168.5,-1151.1
2.1301,15.843,690.52,-674.68
2.1401,14.526,284.43,-269.9
2.1501,13.413,125.93,-112.52
2.1601,12.489,71.493,-59.003
2.1701,11.76,48.145,-36.384
2.1801,11.278,35.944,-24.666
2.1901,11.227,28.922,-17.695
2.2001,12.344,25.463,-13.119
2.2101,17.186,27.611,-10.425
2.2201,26.54,34.5,-7.9604
2.2301,26.867,33.06,-6.1929
2.2401,16.702,23.223,-6.5213
2.2501,10.366,15.959,-5.5935
2.2601,8.0809,12.634,-4.5528
2.2701,7.0642,10.965,-3.9009
2.2801,6.4529,9.8851,-3.4322
2.2901,6.0164,9.0792,-3.0628
2.3001,5.6749,8.4364,-2.7615
2.3101,5.3911,7.9052,-2.5141
2.3201,5.1482,7.4568,-2.3086
2.3301,4.9361,7.0732,-2.1372
2.3401,4.7482,6.7421,-1.9939
2.3501,4.5805,6.455,-1.8746
2.3601,4.4298,6.2058,-1.776
2.3701,4.2938,5.9894,-1.6956
2.3801,4.171,5.8024,-1.6315
2.3901,4.0598,5.6423,-1.5825
2.4001,3.9591,5.5069,-1.5478
2.4101,3.868,5.3949,-1.5269
2.4201,3.7858,5.3056,-1.5198
2.4301,3.7117,5.2385,-1.5268
2.4401,3.6452,5.1939,-1.5487
2.4501,3.5859,5.1723,-1.5864
2.4601,3.5333,5.1745,-1.6412
2.4701,3.487,5.201,-1.714
2.4801,3.4468,5.2514,-1.8046
2.4901,3.4124,5.3213,-1.9089
2.5001,3.3836,5.396,-2.0123
2.5101,3.3603,5.4301,-2.0698
2.5201,3.3422,5.286,-1.9438
2.5301,3.3292,4.5016,-1.1724
2.5401,3.3214,1.2109,2.1105
2.5501,3.3186,0.070914,3.2477
2.5601,3.3208,2.7089e-14,3.3208
2.5701,3.328,1.7764e-14,3.328
2.5801,3.3403,133.32,-129.98
2.5901,3.3576,350.94,-347.58
2.6001,3.3802,278.17,-274.79
2.6101,3.4081,120.43,-117.02
2.6201,3.4415,48.848,-45.407
2.6301,3.4805,25.476,-21.995
2.6401,3.5255,16.526,-13
2.6501,3.5765,12.241,-8.6645
2.6601,3.634,9.8764,-6.2424
2.6701,3.6983,8.4527,-4.7544
2.6801,3.7697,7.5474,-3.7777
2.6901,3.8488,6.9532,-3.1044
2.7001,3.936,6.5589,-2.6229
2.7101,4.0326,6.3008,-2.2682
2.7201,4.1379,6.1404,-2.0025
2.7301,4.2534,6.0535,-1.8001
2.7401,4.3799,6.0247,-1.6448
2.7501,4.5184,6.0436,-1.5252
2.7601,4.6699,6.104,-1.4341
2.7701,4.8358,6.202,-1.3662
2.7801,5.0175,6.3353,-1.3178
2.7901,5.2166,6.503,-1.2864
2.8001,5.4351,6.7054,-1.2703
2.8101,5.6751,6.9436,-1.2685
2.8201,5.9393,7.2198,-1.2805
2.8301,6.2305,7.5368,-1.3063
2.8401,6.5523,7.8982,-1.346
2.8501,6.9086,8.3083,-1.3997
2.8601,7.3042,8.7712,-1.467
2.8701,7.7449,9.2905,-1.5456
2.8801,8.2374,9.8664,-1.629
2.8901,8.7897,10.49,-1.7003
2.9001,9.4116,11.128,-1.7162
2.9101,10.115,11.678,-1.5634
2.9201,10.915,11.834,-0.91908
2.9301,11.828,10.539,1.2894
2.9401,12.878,4.8275,8.0509
2.9501,14.095,6.7502e-14,14.095
2.9601,15.512,1.2434e-14,15.512
2.9701,17.176,12.198,4.9775
2.9801,19.15,189.31,-170.16
2.9901,21.514,519.51,-497.99
3.0001,24.38,450.97,-426.59
3.0101,27.9,215,-187.1
3.0201,32.291,101.93,-69.641
3.0301,37.865,69.559,-31.694
3.0401,45.093,62.074,-16.981
3.0501,54.702,64.101,-9.3985
3.0601,67.877,72.235,-4.3585
3.0701,86.642,86.53,0.11243
3.0801,114.72,108.98,5.7311
3.0901,159.57,143.43,16.133
3.1001,238.19,194.44,43.75
3.1101,397.25,279.8,117.46
3.1201,803.03,602.79,200.24
3.1301,2066.9,1932.6,134.32
3.1401,4724.5,4483.5,241.08
3.1501,5563.7,5418.9,144.78
3.1601,3024.6,3198,-173.4
3.1701,1146.9,1290.4,-143.52
3.1801,511.41,566.24,-54.83
3.1901,287.74,307.37,-19.633
3.2001,185.78,195,-9.2222
3.2101,130.45,135.66,-5.216
3.2201,96.971,100.34,-3.3738
3.2301,75.148,77.57,-2.4216
3.2401,60.129,62.01,-1.8813
3.2501,49.355,50.89,-1.5351
3.2601,41.369,42.617,-1.2481
3.2701,35.293,36.157,-0.86377
3.2801,30.571,30.578,-0.0072902
3.2901,26.835,24.133,2.702
3.3001,23.838,13.169,10.669
3.3101,21.404,2.1672e-13,21.404
3.3201,19.409,4.1292,15.28
3.3301,17.764,43.983,-26.218
3.3401,16.398,142.4,-126
3.3501,15.262,156.59,-141.33
3.3601,14.318,91.409,-77.091
3.3701,13.536,43.317,-29.782
3.3801,12.893,25.929,-13.036
3.3901,12.373,19.648,-7.2754
3.4001,11.961,16.706,-4.7452
3.4101,11.65,15.064,-3.4139
3.4201,11.432,14.063,-2.6317
3.4301,11.303,13.44,-2.1375
3.4401,11.261,13.071,-1.8095
3.4501,11.309,12.893,-1.5843
3.4601,11.448,12.875,-1.4264
3.4701,11.686,13,-1.3144
3.4801,12.031,13.266,-1.2349
3.4901,12.497,13.676,-1.1785
3.5001,13.103,14.241,-1.138
3.5101,13.871,14.978,-1.107
3.5201,14.836,15.915,-1.0785
3.5301,16.043,17.085,-1.0427
3.5401,17.551,18.534,-0.98385
3.5501,19.446,20.318,-0.872
3.5601,21.845,22.499,-0.65454
3.5701,24.92,25.132,-0.21206
3.5801,28.925,28.194,0.73112
3.5901,34.252,31.336,2.9158
3.6001,41.522,32.729,8.7934
3.6101,51.784,24.009,27.775
3.6201,66.909,4.9738,61.935
3.6301,90.532,1.4211e-14,90.532
3.6401,130.53,44.51,86.018
3.6501,206.96,299.56,-92.602
3.6601,384.88,801.69,-416.81
3.6701,919.14,1487.2,-568.05
3.6801,2347.4,2644.3,-296.96
3.6901,3630.2,3403.1,227.09
3.7001,2530.3,2531.8,-1.5083
3.7101,1014.4,1167.3,-152.92
3.7201,414.47,488.89,-74.425
3.7301,217.87,247.72,-29.848
3.7401,135.46,150.76,-15.301
3.7501,92.948,102.52,-9.5716
3.7601,68.04,74.726,-6.6865
3.7701,52.161,57.161,-5
3.7801,41.41,45.324,-3.914
3.7901,33.8,36.962,-3.1626
3.8001,28.235,30.836,-2.6014
3.8101,24.086,26.208,-2.1223
3.8201,21.025,22.729,-1.7037
3.8301,19.089,20.709,-1.6207
3.8401,19.075,20.779,-1.704
3.8501,20.781,21.623,-0.84269
3.8601,19.075,20.007,-0.93222
3.8701,14.407,16.017,-1.61
3.8801,11.491,12.812,-1.3205
3.8901,10.012,11.07,-1.0588
3.9001,9.0364,9.9827,-0.94625
3.9101,8.2813,9.1611,-0.87979
3.9201,7.6578,8.489,-0.83127
3.9301,7.1277,7.9207,-0.79302
3.9401,6.6696,7.4318,-0.76221
3.9501,6.2696,7.007,-0.73746
3.9601,5.9177,6.6356,-0.71795
3.9701,5.6065,6.3096,-0.70311
3.9801,5.3302,6.0227,-0.69254
3.9901,5.0841,5.77,-0.68596
4.0001,4.8645,5.5476,-0.68316
4.0101,4.6682,5.3522,-0.68399
4.0201,4.4928,5.1811,-0.68829
4.0301,4.3361,5.0321,-0.69602
4.0401,4.1962,4.9033,-0.70705
4.0501,4.0719,4.793,-0.72114
4.0601,3.9617,4.6995,-0.73783
4.0701,3.8647,4.6209,-0.75622
4.0801,3.78,4.5546,-0.77462
4.0901,3.7071,4.4968,-0.78976
4.1001,3.6453,4.4407,-0.7954
4.1101,3.5949,4.3738,-0.7789
4.1201,3.5546,4.2708,-0.71619
4.1301,3.525,4.0788,-0.5538
4.1401,3.506,3.6751,-0.1691
4.1501,3.4979,2.7417,0.7562
4.1601,3.501,1.0314,2.4696
4.1701,3.516,6.7235e-13,3.516
4.1801,3.5436,6.6613e-14,3.5436
4.1901,3.5849,1.6875e-14,3.5849
4.2001,3.6411,1.0214e-14,3.6411
4.2101,3.714,43.914,-40.2
4.2201,3.8057,205.72,-201.91
4.2301,3.919,333.19,-329.27
4.2401,4.0571,267.28,-263.23
4.2501,4.2246,132.46,-128.23
4.2601,4.4269,55.292,-50.865
4.2701,4.6713,28.201,-23.529
4.2801,4.9672,18.398,-13.431
4.2901,5.3272,14.031,-8.7035
4.3001,5.7682,11.856,-6.0882
4.3101,6.3134,10.788,-4.4747
4.3201,6.9953,10.388,-3.3927
4.3301,7.8606,10.469,-2.6089
4.3401,8.9784,10.967,-1.9889
4.3501,10.454,11.891,-1.4368
4.3601,12.457,13.312,-0.855
4.3701,15.267,15.351,-0.084615
4.3801,19.386,18.113,1.2736
4.3901,25.784,21.155,4.6288
4.4001,36.546,21.895,14.65
4.4101,56.932,21.678,35.254
4.4201,103.77,65.947,37.819
4.4301,242.99,266.95,-23.952
4.4401,624.38,639.9,-15.519
4.4501,1000.7,868.58,132.08
4.4601,725.31,683.78,41.534
4.4701,295.88,371.19,-75.309
4.4801,120.48,216.67,-96.189
4.4901,63.421,156.15,-92.725
4.5001,39.848,99.322,-59.473
4.5101,27.818,54.477,-26.659
4.5201,20.835,32.132,-11.297
4.5301,16.429,22.341,-5.9121
4.5401,13.482,17.227,-3.7446
4.5501,11.427,14.091,-2.6641
4.5601,9.9516,11.998,-2.0467
4.5701,8.8707,10.531,-1.6606
4.5801,8.0708,9.4711,-1.4003
4.5901,7.479,8.6884,-1.2094
4.6001,7.0472,8.0983,-1.0511
4.6101,6.7434,7.6364,-0.89292
4.6201,6.5465,7.2394,-0.6929
4.6301,6.4428,6.82,-0.37727
4.6401,6.4251,6.2089,0.21617
4.6501,6.4889,4.9759,1.5129
4.6601,6.636,1.7046,4.9314
4.6701,6.8717,0.13391,6.7378
4.6801,7.2061,5.0626e-14,7.2061
4.6901,7.6551,1.5099e-14,7.6551
4.7001,8.2419,1.5987e-14,8.2419
4.7101,9.0004,53.026,-44.025
4.7201,9.9794,199.7,-189.72
4.7301,11.25,282.98,-271.73
4.7401,12.92,217.18,-204.26
4.7501,15.155,112.5,-97.346
4.7601,18.219,56.419,-38.2
4.7701,22.559,38.467,-15.908
4.7801,28.979,34.421,-5.4425
4.7901,39.044,33.54,5.5047
4.8001,56.173,27.277,28.896
4.8101,89.156,22.871,66.285
4.8201,166.9,110.56,56.342
4.8301,402.38,457.08,-54.692
4.8401,1015.2,1043.3,-28.163
4.8501,1512.2,1325.1,187.11
4.8601,1015.2,961.12,54.035
4.8701,402.38,464.34,-61.952
4.8801,166.9,201.28,-34.371
4.8901,89.173,98.849,-9.6761
4.9001,56.216,52.44,3.7764
4.9101,39.139,16.048,23.091
4.9201,29.171,1.7699,27.401
4.9301,22.947,6.3949e-14,22.947
4.9401,19.044,33.302,-14.258
4.9501,17.187,110.58,-93.395
4.9601,18.792,159.23,-140.44
4.9701,24.523,133.51,-108.98
4.9801,24.368,77.135,-52.767
4.9901,16.016,38.93,-22.914
5.0001,10.438,21.635,-11.197
5.0101,8.1967,14.544,-6.347
5.0201,7.0806,11.233,-4.1519
5.0301,6.3651,9.3501,-2.985
5.0401,5.8474,8.1237,-2.2763
5.0501,5.4511,7.2528,-1.8017
5.0601,5.1391,6.5907,-1.4517
5.0701,4.8905,6.0478,-1.1574
5.0801,4.6922,5.548,-0.8558
5.0901,4.5354,4.9876,-0.45212
5.1001,4.4141,4.1412,0.27291
5.1101,4.3239,2.2942,2.0297
5.1201,4.2617,0.28925,3.9724
5.1301,4.2254,1.1724e-13,4.2254
5.1401,4.2143,3.908e-14,4.2143
5.1501,4.2264,4.1744e-14,4.2264
5.1601,4.2622,16.279,-12.017
5.1701,4.3223,78.732,-74.41
5.1801,4.4076,118.03,-113.63
5.1901,4.5197,95.467,-90.948
5.2001,4.661,49.123,-44.462
5.2101,4.8345,22.861,-18.027
5.2201,5.0443,13.466,-8.422
5.2301,5.2955,10.13,-4.8342
5.2401,5.5948,8.7488,-3.1541
5.2501,5.9507,8.1643,-2.2136
5.2601,6.3741,7.9923,-1.6182
5.2701,6.8793,8.0786,-1.1993
5.2801,7.4849,8.3544,-0.86954
5.2901,8.2156,8.786,-0.57036
5.3001,9.105,9.3479,-0.24287
5.3101,10.199,9.9848,0.21401
5.3201,11.561,10.48,1.0819
5.3301,13.285,9.9214,3.364
5.3401,15.507,6.2816,9.2255
5.3501,18.436,1.1862,17.249
5.3601,22.404,4.8073,17.597
5.3701,27.969,23.997,3.9719
5.3801,36.124,52.257,-16.134
5.3901,48.784,69.309,-20.524
5.4001,70.079,49.431,20.647
5.4101,110.42,18.693,91.724
5.4201,203.09,121.84,81.247
5.4301,478.6,554.93,-76.336
5.4401,1233.3,1306,-72.64
5.4501,1977.9,1789.3,188.64
5.4601,1433,1341.8,91.234
5.4701,583.19,626.59,-43.395
5.4801,236.08,261.54,-25.453
5.4901,123.15,133.57,-10.419
5.5001,76.476,79.759,-3.2825
5.5101,52.642,52.234,0.4087
5.5201,38.797,33.68,5.1165
5.5301,30.048,12.936,17.111
5.5401,24.184,4.9738e-14,24.184
5.5501,20.085,1.4211e-14,20.085
5.5601,17.132,1.0658e-14,17.132
5.5701,14.96,2.4422,12.518
5.5801,13.347,138.44,-125.1
5.5901,12.149,297.06,-284.91
5.6001,11.275,323.95,-312.68
5.6101,10.665,203.31,-192.64
5.6201,10.284,89.959,-79.675
5.6301,10.114,42.943,-32.829
5.6401,10.153,27.071,-16.918
5.6501,10.415,20.582,-10.167
5.6601,10.933,17.532,-6.5989
5.6701,11.769,16.154,-4.3851
5.6801,13.023,15.796,-2.7726
5.6901,14.864,16.177,-1.3134
5.7001,17.577,17.068,0.50855
5.7101,21.677,17.702,3.9743
5.7201,28.158,15.078,13.08
5.7301,39.155,4.9208,34.234
5.7401,59.999,4.0267,55.973
5.7501,107.52,68.206,39.318
5.7601,247.63,295.89,-48.265
5.7701,640.31,672.33,-32.022
5.7801,1063,936.38,126.59
5.7901,801.05,743.05,58.009
5.8001,331.91,369.63,-37.718
5.8101,133.57,153.56,-19.983
5.8201,69.328,76.969,-7.6408
5.8301,43.073,46.859,-3.7865
5.8401,29.73,31.77,-2.0398
5.8501,21.98,23.267,-1.2871
5.8601,17.064,17.954,-0.89055
5.8701,13.744,14.377,-0.63304
5.8801,11.393,11.803,-0.4101
5.8901,9.6668,9.7942,-0.12734
5.9001,8.3617,7.9528,0.4089
5.9101,7.3518,5.5237,1.8281
5.9201,6.5545,1.671,4.8835
5.9301,5.9154,2.2471e-13,5.9154
5.9401,5.3965,1.0481e-13,5.3965
5.9501,4.9709,0.92472,4.0462
5.9601,4.6192,10.039,-5.4197
5.9701,4.3271,34.989,-30.662
5.9801,4.0839,51.799,-47.715
5.9901,3.8815,47.314,-43.433
6.0002,3.7138,27.74,-24.026
6.0102,3.5763,13.36,-9.7835
6.0202,3.4654,7.8746,-4.4092
6.0302,3.3785,5.8747,-2.4962
6.0402,3.3138,4.932,-1.6182
6.0502,3.2703,4.3801,-1.1097
6.0602,3.2474,3.9857,-0.73827
6.0702,3.2452,3.6114,-0.36618
6.0802,3.2647,3.0672,0.19751
6.0902,3.3066,1.8629,1.4437
6.1002,3.3735,9.0954e-12,3.3735
6.1102,3.4684,1.8829e-13,3.4684
6.1202,3.5959,8.3933e-14,3.5959
6.1302,3.7621,1.3811e-13,3.7621
6.1402,3.9754,4.8664,-0.89097
6.1502,4.2475,27.982,-23.734
6.1602,4.5951,52.152,-47.557
6.1702,5.0416,58.234,-53.193
6.1802,5.6221,42.412,-36.79
6.1902,6.3892,22.736,-16.347
6.2002,7.4261,13.419,-5.993
6.2102,8.8697,10.623,-1.7538
6.2202,10.959,9.2947,1.6644
6.2302,14.144,6.1742,7.9697
6.2402,19.357,1.0327,18.325
6.2502,28.829,1.9633,26.865
6.2602,49.137,28.093,21.044
6.2702,105.33,127.25,-21.923
6.2802,275.45,290.22,-14.773
6.2902,537.49,426.05,111.44
6.3002,495.36,397.74,97.621
6.3102,228.01,229.43,-1.4202
6.3202,88.681,122.09,-33.407
6.3302,43.911,127.83,-83.914
6.3402,26.905,162.25,-135.35
6.3502,18.721,157.97,-139.25
6.3602,14.174,105.24,-91.066
6.3702,11.422,52.837,-41.415
6.3802,9.6702,26.837,-17.167
6.3902,8.5303,17.251,-8.721
6.4002,7.7968,13.018,-5.2213
6.4102,7.3549,10.715,-3.3597
6.4202,7.1407,9.2647,-2.1241
6.4302,7.1211,8.1272,-1.0061
6.4402,7.2854,6.6125,0.6729
6.4502,7.6409,3.3911,4.2498
6.4602,8.2147,2.5331e-12,8.2147
6.4702,9.0579,1.5099e-13,9.0579
6.4802,10.258,3.606e-13,10.258
6.4902,11.958,6.8187,5.1394
6.5002,14.405,28.429,-14.025
6.5102,18.035,49.61,-31.575
6.5202,23.684,52.083,-28.399
6.5302,33.126,29.965,3.1606
6.5402,50.709,18.569,32.14
6.5502,89.789,86.774,3.0151
6.5602,202.28,282.13,-79.851
6.5702,529.6,572.12,-42.518
6.5802,941.8,767.48,174.31
6.5902,768.37,665.49,102.88
6.6002,330,382.68,-52.675
6.6102,130.12,165.04,-34.92
6.6202,65.926,64.266,1.66
6.6302,40.546,16.383,24.163
6.6402,28.152,8.5265e-14,28.152
6.6502,21.761,1.4921e-13,21.761
6.6602,20.025,18.859,1.166
6.6702,22.426,70.828,-48.401
6.6802,21.133,121.35,-100.22
6.6902,14.201,134.96,-120.76
6.7002,9.545,101.94,-92.392
6.7102,7.4962,54.794,-47.297
6.7202,6.3806,26.249,-19.868
6.7302,5.6348,14.94,-9.3048
6.7402,5.089,10.402,-5.3133
6.7502,4.6731,8.0137,-3.3406
6.7602,4.3503,6.3881,-2.0378
6.7702,4.0989,4.7769,-0.67792
6.7802,3.9049,2.0542,1.8507
6.7902,3.759,2.1734e-10,3.759
6.8002,3.6548,1.8341e-13,3.6548
6.8102,3.5885,1.4566e-13,3.5885
6.8202,3.5579,1.1623,2.3955
6.8302,3.5623,10.512,-6.9498
6.8402,3.6025,27.325,-23.723
6.8502,3.6808,39.118,-35.437
6.8602,3.8013,37.982,-34.181
6.8702,3.9703,25.719,-21.748
6.8802,4.1966,13.942,-9.7458
6.8902,4.4933,8.5067,-4.0134
6.9002,4.8785,6.6986,-1.8201
6.9102,5.3786,6.0129,-0.63435
6.9202,6.0323,5.557,0.47532
6.9302,6.8734,4.5919,2.2816
6.9402,8.042,1.8869,6.1552
6.9502,9.6609,8.9351e-13,9.6609
6.9602,11.983,9.2371e-14,11.983
6.9702,15.475,5.6843e-14,15.475
6.9802,21.07,6.0396e-14,21.07
6.9902,30.895,8.1709,22.724
7.0002,50.79,66.436,-15.645
7.0102,101.57,201.29,-99.722
7.0202,259.73,393.33,-133.6
7.0302,592.33,562.54,29.789
7.0402,697.35,566.69,130.66
7.0502,379.6,386.34,-6.742
7.0602,144.63,188.26,-43.625
7.0702,65.123,83.504,-18.381
7.0802,37.161,44.558,-7.3966
7.0902,24.438,28.286,-3.8478
7.1002,17.561,19.811,-2.2501
7.1102,13.43,14.921,-1.4913
7.1202,10.771,11.839,-1.0685
7.1302,8.9811,9.7827,-0.8016
7.1402,7.7441,8.3584,-0.61429
7.1502,6.8838,7.3513,-0.46747
7.1602,6.2986,6.6353,-0.33666
7.1702,5.9306,6.132,-0.20141
7.1802,5.7513,5.7883,-0.036968
7.1902,5.7557,5.5567,0.199
7.2002,5.9617,5.3612,0.60047
7.2102,6.4197,4.972,1.4476
7.2202,7.2311,3.602,3.6291
7.2302,8.5955,1.0924,7.5031
7.2402,10.927,3.9435e-13,10.927
7.2502,15.184,1.4033e-13,15.184
7.2602,24.038,3.3381,20.7
7.2702,47.143,39.119,8.0241
7.2802,119.31,119.07,0.2406
7.2902,264.56,214.84,49.718
7.3002,298.88,257.27,41.614
7.3102,158.13,216.48,-58.349
7.3202,60.804,157.28,-96.473
7.3302,28.335,115.84,-87.5
7.3402,16.854,76.844,-59.99
7.3502,11.818,42.432,-30.613
7.3602,9.8958,23.715,-13.819
7.3702,10.844,17.11,-6.2667
7.3802,12.128,14.368,-2.2398
7.3902,9.1866,10.957,-1.7707
7.4002,5.6715,6.5143,-0.84283
7.4102,4.0723,2.024,2.0483
7.4202,3.3548,0.19964,3.1551
7.4302,2.9325,5.6444e-13,2.9325
7.4402,2.6427,0.078056,2.5647
7.4502,2.4295,4.1845,-1.7551
7.4602,2.267,10.838,-8.5711
7.4702,2.1413,16.676,-14.535
7.4802,2.0441,18.415,-16.371
7.4902,1.9698,14.355,-12.385
7.5002,1.9151,8.167,-6.2519
7.5102,1.8777,4.1015,-2.2238
7.5202,1.8564,1.9711,-0.11472
7.5302,1.8508,0.40679,1.444
7.5402,1.8613,1.1531e-12,1.8613
7.5502,1.8889,1.2967e-13,1.8889
7.5602,1.9358,4.2411e-14,1.9358
7.5702,2.0055,2.3537e-14,2.0055
7.5802,2.1031,2.3981e-14,2.1031
7.5902,2.2364,7.5939e-14,2.2364
7.6002,2.4171,28.604,-26.187
7.6102,2.6638,83.415,-80.751
7.6202,3.0063,129.66,-126.66
7.6302,3.4951,136.56,-133.07
7.6402,4.222,95.43,-91.208
7.6502,5.367,43.886,-38.519
7.6602,7.3289,17.008,-9.6794
7.6702,11.154,15.53,-4.376
7.6802,20.379,34.545,-14.166
7.6902,48.674,69.758,-21.084
7.7002,117.9,108.86,9.0417
7.7102,162.31,123.21,39.103
7.7202,101.75,90.007,11.741
7.7302,40.368,44.025,-3.6567
7.7402,18.014,23.695,-5.6805
7.7502,10.558,24.928,-14.37
7.7602,7.3788,33.188,-25.809
7.7702,5.7694,38.131,-32.362
7.7802,4.8869,32.971,-28.085
7.7902,4.4017,20.883,-16.481
7.8002,4.166,11.478,-7.3124
7.8102,4.1109,7.3912,-3.2804
7.8202,4.2075,5.9184,-1.7109
7.8302,4.453,5.354,-0.90106
7.8402,4.8667,5.1369,-0.27022
7.8502,5.494,4.9802,0.51374
7.8602,6.4196,4.3245,2.0951
7.8702,7.7974,1.6566,6.1408
7.8802,9.9174,0.17551,9.7419
7.8902,13.374,1.5277e-13,13.374
7.9002,19.544,4.2988e-13,19.544
7.9102,32.3,30.457,1.8427
7.9202,65.791,104.27,-38.479
7.9302,169.91,213.33,-43.417
7.9402,369.65,315.05,54.596
7.9502,401.17,315.88,85.294
7.9602,205.52,208.6,-3.0882
7.9702,78.536,97.829,-19.293
7.9802,36.693,39.964,-3.2713
7.9902,21.751,14.625,7.1257
8.0002,15.248,4.456,10.792
8.0102,12.995,4.15,8.8449
8.0202,12.974,10.2,2.7736
8.0302,10.886,18.967,-8.0812
8.0402,7.453,27.725,-20.272
8.0502,5.5316,33.432,-27.9
8.0602,4.6243,31.918,-27.294
8.0702,4.0957,21.775,-17.68
8.0802,3.7483,11.252,-7.5032
8.0902,3.5133,5.719,-2.2057
8.1002,3.3587,2.2546,1.1041
8.1102,3.2671,0.12555,3.1416
8.1202,3.2291,1.2434e-13,3.2291
8.1302,3.2392,5.9952e-14,3.2392
8.1402,3.2959,5.3735e-14,3.2959
8.1502,3.3807,9.3259e-14,3.3807
8.1602,3.5373,4.886,-1.3487
8.1702,3.753,30.452,-26.699
8.1802,4.0393,56.651,-52.612
8.1902,4.4129,72.343,-67.93
8.2002,4.8986,65.79,-60.891
8.2102,5.5331,41.357,-35.823
8.2202,6.3723,20.393,-14.021
8.2302,7.5035,11.855,-4.3511
8.2402,9.0689,7.5774,1.4915
8.2502,11.314,1.0074,10.306
8.2602,14.69,0.0068046,14.683
8.2702,20.11,7.1054e-14,20.11
8.2802,29.667,1.7764e-13,29.667
8.2902,49.171,48.131,1.0396
8.3002,99.593,164.03,-64.438
8.3102,256.55,329.95,-73.396
8.3202,572.2,492.05,80.147
8.3302,646.9,503.01,143.89
8.3402,341.35,344.86,-3.5091
8.3502,130.09,158.55,-28.459
8.3602,59.61,69.629,-10.018
8.3702,34.57,37.85,-3.2802
8.3802,23.116,21.57,1.5465
8.3902,16.955,10.882,6.0733
8.4002,13.319,4.0234,9.2954
8.4102,11.067,1.973,9.0942
8.4202,9.6661,4.613,5.053
8.4302,8.8483,10.39,-1.5416
8.4402,8.4849,18.05,-9.565
8.4502,8.5337,25.3,-16.766
8.4602,9.0265,27.666,-18.639
8.4702,10.085,20.324,-10.238
8.4802,11.985,4.6387,7.3464
8.4902,15.318,2.0606e-13,15.318
8.5002,21.473,2.4071,19.066
8.5102,34.342,36.083,-1.7403
8.5202,67.993,109.67,-41.678
8.5302,173.18,213.81,-40.623
8.5402,384.92,319.16,65.753
8.5502,434.91,338.29,96.623
8.5602,229.65,242.9,-13.251
8.5702,87.688,122.02,-34.336
8.5802,40.233,62.201,-21.968
8.5902,23.276,40.811,-17.534
8.6002,15.431,29.545,-14.114
8.6102,11.124,19.199,-8.0754
8.6202,8.4904,10.89,-2.3994
8.6302,6.7567,4.9426,1.8141
8.6402,5.5517,1.1298e-12,5.5517
8.6502,4.6788,1.2967e-13,4.6788
8.6602,4.0257,8.0824e-14,4.0257
8.6702,3.5244,9.4591e-14,3.5244
8.6802,3.1318,0.81044,2.3214
8.6902,2.8193,8.3228,-5.5035
8.7002,2.5553,26.763,-24.208
8.7102,2.3511,44.022,-41.671
8.7202,2.1851,52.556,-50.371
8.7302,2.0501,45.972,-43.922
8.7402,1.9417,28.403,-26.461
8.7502,1.8568,12.662,-10.805
8.7602,1.7935,4.328,-2.5345
8.7702,1.7513,2.6674e-12,1.7513
8.7802,1.7311,2.4514e-13,1.7311
8.7902,1.7355,1.763e-13,1.7355
8.8002,1.7697,3.0909e-13,1.7697
8.8102,1.8427,1.0044,0.83826
8.8202,1.9705,6.9146,-4.9441
8.8302,2.1825,15.342,-13.159
8.8402,2.5357,22.232,-19.696
8.8502,3.1528,25.429,-22.276
8.8602,4.3408,24.296,-19.956
8.8702,7.0687,22.067,-14.999
8.8802,15.131,25.586,-10.455
8.8902,37.741,32.953,4.7883
8.9002,62.081,35.699,26.383
8.9102,47.009,26.518,20.491
8.9202,20.009,9.6298,10.379
8.9302,8.6086,2.1547,6.454
8.9402,4.9364,7.9137,-2.9773
8.9502,3.4603,20.415,-16.955
8.9602,2.7386,34.159,-31.42
8.9702,2.3525,43.187,-40.835
8.9802,2.1473,41.752,-39.605
8.9902,2.0578,29.17,-27.112
9.0002,2.0566,15.048,-12.992
9.0102,2.1378,6.5584,-4.4206
9.0202,2.312,2.396,-0.083982
9.0302,2.6101,0.018381,2.5917
9.0402,3.0971,5.3912e-13,3.0971
9.0502,3.9091,5.9375e-13,3.9091
9.0602,5.3583,2.0704,3.2879
9.0702,8.2958,12.207,-3.9111
9.0802,15.72,31.358,-15.638
9.0902,38.838,56.292,-17.455
9.1002,89.538,79.094,10.444
9.1102,109.62,84.21,25.405
9.1202,61.998,63.757,-1.7597
9.1302,24.234,29.381,-5.1475
9.1402,11.406,4.715,6.6912
9.1502,7.3739,1.1458e-13,7.3739
9.1602,6.8365,8.1712e-14,6.8365
9.1702,8.331,1.8296e-13,8.331
9.1802,7.6866,3.6179,4.0687
9.1902,4.6985,17.207,-12.508
9.2002,2.9381,36.073,-33.135
9.2102,2.2737,53.049,-50.775
9.2202,1.9747,59.507,-57.532
9.2302,1.8142,49.8,-47.986
9.2402,1.7261,30.569,-28.842
9.2502,1.6853,14.889,-13.203
9.2602,1.6805,7.5935,-5.913
9.2702,1.7068,4.9088,-3.202
9.2802,1.7632,3.7554,-1.9922
9.2902,1.8512,3.1657,-1.3145
9.3002,1.9752,2.8374,-0.86215
9.3102,2.1428,2.6431,-0.5003
9.3202,2.3658,2.5023,-0.13649
9.3302,2.6625,2.3078,0.35471
9.3402,3.0615,1.775,1.2865
9.3502,3.6087,0.73822,2.8705
9.3602,4.3816,7.967e-13,4.3816
9.3702,5.5181,1.6342e-13,5.5181
9.3802,7.2851,8.8818e-14,7.2851
9.3902,10.257,1.2079e-13,10.257
9.4002,15.883,9.154,6.7293
9.4102,28.798,43.866,-15.068
9.4202,67.165,102.68,-35.511
9.4302,172.24,170.6,1.6328
9.4402,275.9,213.82,62.08
9.4502,200.1,194.69,5.4085
9.4602,81.86,129.58,-47.725
9.4702,33.604,68.801,-35.197
9.4802,17.955,34.609,-16.654
9.4902,11.546,16.154,-4.6077
9.5002,8.3384,6.0767,2.2617
9.5102,6.5503,1.3098,5.2404
9.5202,5.5119,3.2898e-11,5.5119
9.5302,4.9319,1.0678,3.8641
9.5402,4.68,3.8035,0.87641
9.5502,4.7119,6.7767,-2.0648
9.5602,5.0493,8.8952,-3.8459
9.5702,5.7954,10.015,-4.2192
9.5802,7.2032,11.684,-4.4806
9.5902,9.892,16.433,-6.5411
9.6002,15.63,28.365,-12.736
9.6102,30.902,52.086,-21.184
9.6202,78.598,86.958,-8.3597
9.6302,170.18,122.39,47.797
9.6402,184.59,133.72,50.871
9.6502,94.78,103.7,-8.9161
9.6602,36.496,60.404,-23.908
9.6702,17.324,39.438,-22.115
9.6802,10.663,37.409,-26.746
9.6902,8.2265,38.646,-30.419
9.7002,7.0976,34.681,-27.583
9.7102,5.3367,24.262,-18.925
9.7202,3.7999,12.446,-8.6459
9.7302,2.9932,4.6859,-1.6927
9.7402,2.5412,1.3515,1.1897
9.7502,2.2458,0.47877,1.767
9.7602,2.0406,1.0902,0.95048
9.7702,1.8967,2.6187,-0.722
9.7802,1.7984,4.7432,-2.9448
9.7902,1.7373,7.0479,-5.3107
9.8002,1.7088,8.74,-7.0313
9.8102,1.7113,8.9139,-7.2026
9.8202,1.7458,6.4707,-4.7249
9.8302,1.8163,2.0916,-0.27538
9.8402,1.9302,1.0318e-12,1.9302
9.8502,2.0952,2.3093e-13,2.0952
9.8602,2.3433,1.8918e-13,2.3433
9.8702,2.706,2.1716e-13,2.706
9.8802,3.2492,3.9524e-13,3.2492
9.8902,4.0994,2.122,1.9774
9.9002,5.5261,10.967,-5.4411
9.9102,8.1967,26.882,-18.685
9.9202,14.188,47.791,-33.603
9.9302,31.607,71.008,-39.401
9.9402,81.359,92.244,-10.885
9.9502,139.43,102.26,37.176
9.9602,109.5,90.139,19.365
9.9702,46.639,57.583,-10.943
9.9802,19.119,27.116,-7.9974
9.9902,10.312,13.011,-2.699
10,6.8411,9.7307,-2.8896
10.01,5.1801,10.255,-5.0746
10.02,4.323,11.623,-7.2999
10.03,3.9064,11.98,-8.0741
10.04,3.7859,9.3197,-5.5338
10.05,3.9163,2.8191,1.0972
10.06,4.3193,4.9738e-13,4.3193
10.07,5.0926,1.0125e-13,5.0926
10.08,6.4707,1.0658e-13,6.4707
10.09,9.0151,2.285,6.73
10.1,14.289,22.339,-8.0501
10.11,27.883,58.697,-30.814
10.12,70.37,104.14,-33.766
10.13,159.78,144.93,14.852
10.14,188,154.31,33.691
10.15,102.56,121.34,-18.771
10.16,39.429,69.811,-30.382
10.17,18.222,33.55,-15.328
10.18,11.294,17.644,-6.3496
10.19,9.1994,11.62,-2.4209
10.2,7.8642,8.7584,-0.89417
10.21,5.4701,6.6057,-1.1356
10.22,3.7328,4.7624,-1.0296
10.23,2.8884,3.5152,-0.62677
10.24,2.4167,2.7678,-0.35105
10.25,2.11,2.218,-0.10794
10.26,1.8984,1.5857,0.31272
10.27,1.7509,0.69925,1.0516
10.28,1.651,0.11843,1.5326
10.29,1.59,2.8093e-12,1.59
10.3,1.5633,2.838e-12,1.5633
10.31,1.57,0.14002,1.43
10.32,1.6124,1.0947,0.51778
10.33,1.6968,2.4406,-0.74375
10.34,1.8348,3.6027,-1.7679
10.35,2.0469,3.9024,-1.8555
10.36,2.3697,2.9391,-0.56941
10.37,2.8708,1.1006,1.7702
10.38,3.6868,0.14661,3.5401
10.39,5.1265,2.5856,2.5409
10.4,8.0293,11.826,-3.7971
10.41,15.348,28.025,-12.676
10.42,38.123,49.383,-11.26
10.43,88.061,71.162,16.899
10.44,107.83,78.236,29.593
10.45,60.906,64,-3.0936
10.46,23.65,38.936,-15.286
10.47,10.878,19.096,-8.2182
10.48,6.479,6.4387,0.040312
10.49,4.5451,0.8292,3.7159
10.5,3.5611,1.612e-13,3.5611
10.51,3.0409,1.2035e-13,3.0409
10.52,2.797,1.5632e-13,2.797
10.53,2.7581,3.868e-13,2.7581
10.54,2.9167,3.2014,-0.28461
10.55,3.3241,12.653,-9.3285
10.56,4.1289,25.459,-21.33
10.57,5.7166,38.916,-33.199
10.58,9.2495,51.324,-42.074
10.59,19.175,59.272,-40.097
10.6,49.364,64.62,-15.255
10.61,95.903,72.342,23.561
10.62,88.375,70.516,17.859
10.63,40.815,50.589,-9.774
10.64,16.016,26.293,-10.277
10.65,8.0297,14.796,-6.7658
10.66,4.9812,12.416,-7.4347
10.67,3.5021,12.563,-9.0614
10.68,2.6705,11.923,-9.2521
10.69,2.1582,8.9966,-6.8384
10.7,1.8233,3.4729,-1.6496
10.71,1.5963,0.32941,1.2669
10.72,1.4398,5.6177e-13,1.4398
10.73,1.3325,9.2326e-13,1.3325
10.74,1.2623,0.63074,0.63155
10.75,1.2215,3.7814,-2.5599
10.76,1.2065,7.7561,-6.5495
10.77,1.2162,11.62,-10.403
10.78,1.2516,13.908,-12.656
10.79,1.313,13.633,-12.32
10.8,1.4151,9.365,-7.9499
10.81,1.5671,2.6163,-1.0491
10.82,1.7918,0.1626,1.6292
10.83,2.1296,4.4054e-13,2.1296
10.84,2.6591,6.1373e-13,2.6591
10.85,3.5473,1.7344,1.8129
10.86,5.2084,9.9887,-4.7803
10.87,8.9306,22.291,-13.36
10.88,19.742,36.723,-16.98
10.89,50.611,50.095,0.51603
10.9,86.644,57.613,29.031
10.91,68.094,50.12,17.974
10.92,29.118,25.767,3.3514
10.93,12.07,6.4657,5.6047
10.94,6.6363,2.197,4.4393
10.95,4.5202,6.1086,-1.5883
10.96,3.5398,13.493,-9.9529
10.97,3.0769,21.966,-18.889
10.98,2.9171,28.306,-25.389
10.99,2.9896,30.314,-27.325
11,3.303,27.524,-24.221
11.01,3.9462,18.044,-14.098
11.02,5.1558,11.566,-6.4104
11.03,7.5614,16.429,-8.8678
11.04,13.202,30.042,-16.839
11.05,30.094,49.406,-19.312
11.06,76.448,71.22,5.2274
11.07,122.19,82.124,40.067
11.08,88.705,74.653,14.051
11.09,36.502,46.714,-10.213
11.1,15.243,16.033,-0.78956
11.11,8.5393,1.4258,7.1135
11.12,6.148,4.4853e-13,6.148
11.13,4.8095,4.9738e-13,4.8095
11.14,3.5282,0.10633,3.4219
11.15,2.7068,3.1565,-0.44973
11.16,2.2791,8.715,-6.436
11.17,2.0366,15.161,-13.125
11.18,1.8959,20.791,-18.895
11.19,1.8252,23.552,-21.727
11.2,1.8103,22.811,-21
11.21,1.846,16.367,-14.521
11.22,1.9331,7.7779,-5.8448
11.23,2.0786,3.2448,-1.1661
11.24,2.2964,1.3547,0.94169
11.25,2.611,6.5512e-12,2.611
11.26,3.064,5.862e-13,3.064
11.27,3.7285,3.193e-13,3.7285
11.28,4.7399,3.8902e-13,4.7399
11.29,6.371,0.8578,5.5132
11.3,9.2422,11.283,-2.0412
11.31,15.066,31.417,-16.351
11.32,29.928,60.143,-30.215
11.33,76.214,95.649,-19.435
11.34,173.54,129.46,44.083
11.35,204.29,138.96,65.325
11.36,111.36,115.31,-3.9592
11.37,42.651,66.988,-24.337
11.38,19.444,33.33,-13.887
11.39,11.334,18.046,-6.7114
11.4,7.7075,10.453,-2.7451
11.41,5.8259,4.2995,1.5265
11.42,4.7999,1.562e-11,4.7999
11.43,4.2863,6.7413e-13,4.2863
11.44,4.1616,0.10129,4.0603
11.45,4.4384,1.739,2.6994
11.46,5.2969,9.3992,-4.1022
11.47,7.3119,21.101,-13.789
11.48,12.485,35.888,-23.402
11.49,28.676,52.409,-23.733
11.5,69.829,66.418,3.4108
11.51,99.68,69.22,30.461
11.52,64.693,59.008,5.6845
11.53,25.777,36.184,-10.406
11.54,11.264,16.959,-5.6949
11.55,6.6298,8.6634,-2.0336
11.56,4.8563,5.4088,-0.55254
11.57,3.6144,3.5296,0.084758
11.58,2.5721,1.9682,0.60384
11.59,1.9539,0.68681,1.2671
11.6,1.5931,4.4214e-11,1.5931
11.61,1.3506,5.4861e-12,1.3506
11.62,1.1747,0.033198,1.1415
11.63,1.0415,0.29686,0.74467
11.64,0.93799,0.96232,-0.024337
11.65,0.85588,1.5999,-0.74406
11.66,0.78993,1.6607,-0.87072
11.67,0.7364,0.68422,0.052183
11.68,0.69276,9.4047e-13,0.69276
11.69,0.65729,3.5016e-13,0.65729
11.7,0.62864,2.3248e-13,0.62864
11.71,0.60589,2.3981e-13,0.60589
11.72,0.5884,5.9652e-13,0.5884
11.73,0.57576,0.96301,-0.38725
11.74,0.56776,5.3859,-4.8182
11.75,0.56439,11.532,-10.967
11.76,0.56581,17.488,-16.922
11.77,0.5725,21.457,-20.885
11.78,0.58501,22.102,-21.517
11.79,0.60444,18.632,-18.027
11.8,0.63236,11.893,-11.261
11.81,0.67111,5.8819,-5.2108
11.82,0.72417,2.6513,-1.9272
11.83,0.79697,1.0731,-0.27616
11.84,0.89811,0.12717,0.77094
11.85,1.042,1.7368e-12,1.042
11.86,1.2542,1.0054e-12,1.2542
11.87,1.5834,2.0372e-11,1.5834
11.88,2.1335,1.1085,1.0249
11.89,3.1611,5.4478,-2.2867
11.9,5.4647,11.944,-6.4789
11.91,12.161,20.195,-8.0345
11.92,31.285,28.998,2.2864
11.93,53.611,35.091,18.52
11.94,42.121,33.922,8.1984
11.95,17.996,24.847,-6.8509
11.96,7.5413,13.338,-5.7963
11.97,4.5519,6.1872,-1.6352
11.98,3.7924,3.3513,0.44113
11.99,2.9712,1.9861,0.98507
12,1.9722,1.3428,0.62935
12.01,1.4376,1.2728,0.16481
12.02,1.2007,1.6125,-0.41181
12.03,1.0813,1.8052,-0.72395
12.04,1.0194,1.1069,-0.08751
12.05,1.0004,0.096061,0.90432
12.06,1.0146,8.2223e-13,1.0146
12.07,1.061,4.2477e-13,1.061
12.08,1.1431,3.1863e-13,1.1431
12.09,1.2698,3.1641e-13,1.2698
12.1,1.4578,5.0848e-13,1.4578
12.11,1.7366,0.74696,0.98963
12.12,2.1615,4.4978,-2.3363
12.13,2.8423,12.02,-9.1775
12.14,4.0249,21.472,-17.447
12.15,6.3622,32.221,-25.859
12.16,12.091,43.422,-31.331
12.17,29.786,53.076,-23.29
12.18,71.642,60.097,11.545
12.19,95.015,62.388,32.627
12.2,57.322,53.957,3.3648
12.21,22.309,34.919,-12.61
12.22,9.8366,16.609,-6.7726
12.23,5.6343,5.8841,-0.24979
12.24,3.8278,1.3037,2.5241
12.25,2.9234,1.0658e-12,2.9234
12.26,2.4582,4.8761e-13,2.4582
12.27,2.2656,6.124e-13,2.2656
12.28,2.3032,0.74816,1.5551
12.29,2.6264,4.4372,-1.8107
12.3,3.4698,11.433,-7.9636
12.31,5.6805,19.947,-14.267
12.32,12.611,28.851,-16.24
12.33,30.792,36.805,-6.0136
12.34,45.541,40.481,5.0596
12.35,30.702,35.529,-4.8269
12.36,12.427,23.152,-10.725
12.37,5.391,11.358,-5.9671
12.38,3.0564,5.6515,-2.5951
12.39,2.0588,3.898,-1.8392
12.4,1.5374,3.1759,-1.6385
12.41,1.2299,2.5781,-1.3482
12.42,1.0345,1.9588,-0.92428
12.43,0.90443,1.4041,-0.49968
12.44,0.81603,0.86626,-0.050231
12.45,0.7563,0.41337,0.34293
12.46,0.71798,0.64387,0.07411
12.47,0.6971,1.7636,-1.0665
12.48,0.69204,3.408,-2.716
12.49,0.70307,5.2112,-4.5081
12.5,0.7327,6.6897,-5.957
12.51,0.78666,7.5566,-6.7699
12.52,0.87646,7.7795,-6.9031
12.53,1.0259,6.8419,-5.8159
12.54,1.2887,5.3609,-4.0722
12.55,1.8095,5.1456,-3.3361
12.56,3.0899,6.5208,-3.4309
12.57,7.03,8.5114,-1.4814
12.58,15.992,10.254,5.7376
12.59,20.288,10.805,9.4824
12.6,12.106,8.535,3.5714
12.61,5.1212,3.8605,1.2607
12.62,2.7446,0.68035,2.0642
12.63,2.0185,1.2697e-12,2.0185
12.64,1.8055,8.8507e-13,1.8055
12.65,1.8325,1.4329e-12,1.8325
12.66,2.0419,0.76093,1.281
12.67,2.4648,3.8192,-1.3544
12.68,3.2253,9.3387,-6.1133
12.69,4.6482,17.067,-12.419
12.7,7.6895,26.668,-18.979
12.71,15.935,36.898,-20.963
12.72,41.372,47.849,-6.4771
12.73,85.386,56.657,28.729
12.74,85.392,57.864,27.528
12.75,41.394,46.127,-4.7334
12.76,16.004,24.431,-8.4266
12.77,7.9069,7.6445,0.26239
12.78,5.0799,1.1383,3.9416
12.79,3.579,1.3136e-12,3.579
12.8,2.5477,1.7431e-12,2.5477
12.81,1.9518,0.5518,1.4
12.82,1.6109,2.7562,-1.1453
12.83,1.4007,6.0458,-4.6451
12.84,1.27,9.7012,-8.4312
12.85,1.1959,12.914,-11.718
12.86,1.1676,14.625,-13.458
12.87,1.182,14.73,-13.548
12.88,1.2424,12.044,-10.802
12.89,1.3599,6.399,-5.0391
12.9,1.5576,1.969,-0.41137
12.91,1.8817,1.288,0.59371
12.92,2.4288,3.7661,-1.3373
12.93,3.4261,8.6661,-5.24
12.94,5.5217,15.598,-10.076
12.95,11.11,24.254,-13.145
12.96,28.428,33.931,-5.5035
12.97,60.025,41.992,18.033
12.98,62.538,43.665,18.873
12.99,31.29,36.107,-4.8176
13,12.199,22.149,-9.9498
13.01,5.9939,11.146,-5.1522
13.02,3.7753,6.199,-2.4237
13.03,2.7978,4.2644,-1.4666
13.04,2.3469,3.5652,-1.2183
13.05,2.201,3.6431,-1.4421
13.06,2.3118,4.093,-1.7811
13.07,2.7572,5.8018,-3.0447
13.08,3.8561,9.5602,-5.7041
13.09,6.7954,14.921,-8.1252
13.1,16.123,21.303,-5.1798
13.11,37.496,27.747,9.7486
13.12,47.666,31.841,15.825
13.13,27.887,29.09,-1.2036
13.14,10.966,18.959,-7.9923
13.15,5.1289,9.4231,-4.2942
13.16,3.2618,5.199,-1.9372
13.17,2.3466,4.4259,-2.0792
13.18,1.6763,4.9747,-3.2984
13.19,1.2813,5.8897,-4.6084
13.2,1.0645,6.5486,-5.4841
13.21,0.9338,6.7788,-5.845
13.22,0.85282,6.2988,-5.446
13.23,0.80633,4.4441,-3.6377
13.24,0.78758,2.0052,-1.2177
13.25,0.7947,0.29863,0.49607
13.26,0.82997,3.8149e-12,0.82997
13.27,0.90065,8.3145e-13,0.90065
13.28,1.0221,7.121e-13,1.0221
13.29,1.2257,1.2073e-12,1.2257
13.3,1.5796,0.85657,0.72304
13.31,2.2537,4.0332,-1.7795
13.32,3.778,8.4768,-4.6988
13.33,8.2196,13.776,-5.5563
13.34,20.92,19.386,1.5338
13.35,35.748,24.109,11.639
13.36,28.113,24.726,3.3876
13.37,12.074,19.357,-7.2831
13.38,5.064,11.247,-6.1828
13.39,2.8394,6.0714,-3.232
13.4,1.9892,2.9231,-0.93397
13.41,1.6212,1.0111,0.61007
13.42,1.4927,0.41743,1.0753
13.43,1.54,1.0551,0.48484
13.44,1.792,2.895,-1.1029
13.45,2.4125,5.6461,-3.2336
13.46,3.999,9.323,-5.324
13.47,8.9262,13.811,-4.8851
13.48,21.818,18.047,3.7713
13.49,32.281,21.095,11.186
13.5,21.796,20.892,0.90402
13.51,8.8865,15.261,-6.3742
13.52,3.9597,8.8809,-4.9212
13.53,2.3966,5.8884,-3.4917
13.54,1.7235,5.025,-3.3015
13.55,1.309,4.9348,-3.6258
13.56,1.0755,4.285,-3.2095
13.57,0.95639,2.678,-1.7216
13.58,0.89996,1.3052,-0.40524
13.59,0.88538,0.37115,0.51423
13.6,0.90537,0.021968,0.8834
13.61,0.95963,2.6125e-12,0.95963
13.62,1.0536,1.2605e-12,1.0536
13.63,1.1997,1.3269e-12,1.1997
13.64,1.4216,2.7185e-12,1.4216
13.65,1.7646,0.30827,1.4563
13.66,2.3203,3.3806,-1.0603
13.67,3.2969,9.19,-5.8931
13.68,5.2595,17.495,-12.236
13.69,10.198,27.574,-17.376
13.7,25.547,38.117,-12.57
13.71,59.194,46.842,12.352
13.72,72.522,50.338,22.184
13.73,40.936,44.135,-3.1983
13.74,15.872,27.476,-11.604
13.75,7.3023,9.5492,-2.2469
13.76,4.3871,0.9798,3.4073
13.77,3.156,0.0093649,3.1466
13.78,2.6057,4.9694e-13,2.6057
13.79,2.4432,1.0054e-12,2.4432
13.8,2.6187,1.8142,0.80446
13.81,3.2793,6.6462,-3.367
13.82,5.0407,12.937,-7.8964
13.83,10.408,20.674,-10.266
13.84,26.245,29.326,-3.0805
13.85,46.227,36.586,9.6413
13.86,37.748,37.358,0.38938
13.87,16.396,30.978,-14.582
13.88,6.6465,20.773,-14.126
13.89,3.4993,12.537,-9.0373
13.9,2.2409,6.7159,-4.475
13.91,1.6096,2.8727,-1.2631
13.92,1.2472,1.1061,0.14104
13.93,1.0213,0.19121,0.83008
13.94,0.87373,7.6079e-12,0.87373
13.95,0.77584,4.4675e-12,0.77584
13.96,0.71267,4.4019e-12,0.71267
13.97,0.67665,4.3401e-12,0.67665
13.98,0.66494,4.5898e-12,0.66494
13.99,0.67883,0.011753,0.66708
14,0.72462,0.24642,0.4782
14.01,0.81728,1.326,-0.50875
14.02,0.99034,2.8357,-1.8454
14.03,1.3259,4.8175,-3.4916
14.04,2.0684,7.1649,-5.0965
14.05,4.1497,9.05,-4.9002
14.06,10.476,10.218,0.25816
14.07,20.227,11.302,8.9253
14.08,18.657,11.702,6.9549
14.09,8.7034,9.1911,-0.48771
14.1,3.5206,4.481,-0.96041
14.11,1.8634,1.7713,0.092072
14.12,1.2475,1.5106,-0.26312
14.13,0.971,1.7784,-0.8074
14.14,0.8481,2.3078,-1.4597
14.15,0.8248,3.7574,-2.9326
14.16,0.90562,6.2155,-5.3099
14.17,1.1736,9.0675,-7.8939
14.18,1.9812,11.573,-9.5916
14.19,4.5623,13.58,-9.0173
14.2,9.2986,14.834,-5.5354
14.21,9.6712,13.345,-3.6737
14.22,4.9836,9.7564,-4.7728
14.23,2.1698,6.0297,-3.8599
14.24,1.3879,3.9049,-2.517
14.25,1.1495,3.2803,-2.1308
14.26,0.85821,3.1012,-2.243
14.27,0.64168,2.9089,-2.2672
14.28,0.55366,2.5471,-1.9935
14.29,0.52442,1.6734,-1.149
14.3,0.52372,0.55521,-0.031495
14.31,0.54375,7.3995e-12,0.54375
14.32,0.58409,1.8066e-12,0.58409
14.33,0.64866,1.2078e-12,0.64866
14.34,0.74642,1.2328e-12,0.74642
14.35,0.8947,6.5363e-12,0.8947
14.36,1.1278,0.28675,0.84101
14.37,1.5194,1.8526,-0.33317
14.38,2.2545,4.1872,-1.9326
14.39,3.9158,7.4503,-3.5345
14.4,8.7839,11.481,-2.6973
14.41,22.395,15.987,6.4079
14.42,37.049,19.995,17.055
14.43,28.029,21.07,6.9589
14.44,11.85,16.517,-4.6664
14.45,5.056,8.875,-3.8191
14.46,2.926,4.3992,-1.4732
14.47,2.1477,3.9393,-1.7915
14.48,1.877,5.5202,-3.6432
14.49,1.9064,7.9846,-6.0782
14.5,2.2405,10.964,-8.7233
14.51,3.0937,14.453,-11.36
14.52,5.2897,17.569,-12.279
14.53,12.121,20.094,-7.9734
14.54,30,23.065,6.9352
14.55,44.507,25.24,19.267
14.56,29.95,24.051,5.8998
14.57,12.022,17.755,-5.7332
14.58,5.1477,9.4301,-4.2825
14.59,2.897,4.1485,-1.2515
14.6,1.9146,2.3936,-0.47893
14.61,1.3792,1.9153,-0.53613
14.62,1.0719,1.8841,-0.81221
14.63,0.88514,2.0272,-1.1421
14.64,0.76582,2.1324,-1.3666
14.65,0.69079,2.0687,-1.3779
14.66,0.64742,1.7812,-1.1337
14.67,0.63039,0.99714,-0.36675
14.68,0.63938,0.050988,0.5884
14.69,0.6794,1.4131e-12,0.6794
14.7,0.76408,1.3159e-12,0.76408
14.71,0.92585,0.081411,0.84444
14.72,1.2489,0.96078,0.28808
14.73,2.0042,3.2178,-1.2136
14.74,4.2556,5.7028,-1.4472
14.75,10.419,8.1054,2.3139
14.76,16.508,10.016,6.4917
14.77,12.097,10.72,1.3774
14.78,5.2136,9.4015,-4.1879
14.79,2.4449,6.968,-4.5231
14.8,1.6106,5.5954,-3.9849
14.81,1.3565,5.6471,-4.2906
14.82,1.3551,6.1446,-4.7895
14.83,1.5556,6.2766,-4.7211
14.84,2.0426,6.9292,-4.8867
14.85,3.1481,9.3656,-6.2176
14.86,6.141,13.326,-7.1853
14.87,15.523,17.979,-2.4557
14.88,33.55,22.245,11.305
14.89,36.389,24.322,12.067
14.9,18.717,22.02,-3.3024
14.91,7.2737,15.029,-7.7556
14.92,3.564,7.6816,-4.1176
14.93,2.2365,4.1106,-1.8742
14.94,1.5326,3.1377,-1.6051
14.95,1.13,2.8825,-1.7525
14.96,0.90855,2.6718,-1.7633
14.97,0.78125,2.1685,-1.3873
14.98,0.70885,1.1772,-0.46832
14.99,0.67539,0.27364,0.40175
15,0.6752,1.3559e-11,0.6752
15.01,0.70965,0.22059,0.48906
15.02,0.78802,1.0428,-0.25473
15.03,0.9326,2.5009,-1.5683
15.04,1.194,4.4227,-3.2287
15.05,1.699,6.573,-4.874
15.06,2.8398,8.9297,-6.0899
15.07,6.1424,11.853,-5.7107
15.08,15.764,15.218,0.54568
15.09,27.885,17.71,10.174
15.1,22.792,17.944,4.8477
15.11,9.9139,14.904,-4.9898
15.12,4.0539,8.7781,-4.7242
15.13,2.192,3.0476,-0.85562
15.14,1.483,0.46221,1.0208
15.15,1.1754,2.0566e-12,1.1754
15.16,1.0716,7.3674e-12,1.0716
15.17,1.1374,0.64015,0.4973
15.18,1.4679,2.1765,-0.70857
15.19,2.5268,4.126,-1.5992
15.2,5.9597,6.3901,-0.43043
15.21,12.273,8.7346,3.5388
15.22,12.748,10.556,2.1918
15.23,6.4413,10.798,-4.3564
15.24,2.5809,9.1436,-6.5627
15.25,1.3111,7.1502,-5.839
15.26,0.84176,5.9611,-5.1194
15.27,0.61856,4.6786,-4.0601
15.28,0.49451,2.6454,-2.1509
15.29,0.41912,0.85764,-0.43852
15.3,0.37118,0.11414,0.25704
15.31,0.34059,0.10424,0.23635
15.32,0.3223,0.32773,-0.0054318
15.33,0.31396,0.57606,-0.2621
15.34,0.31511,0.81355,-0.49845
15.35,0.32718,1.0067,-0.67954
15.36,0.35471,1.331,-0.97632
15.37,0.40906,2.0285,-1.6195
15.38,0.52196,2.9671,-2.4451
15.39,0.80549,3.7918,-2.9863
15.4,1.6784,4.367,-2.6886
15.41,3.5852,4.6099,-1.0247
15.42,4.354,4.0885,0.26554
15.43,2.6026,2.7843,-0.18175
15.44,1.2275,1.4449,-0.21743
15.45,0.79519,0.80039,-0.0052054
15.46,0.70309,0.98654,-0.28345
15.47,0.74203,1.8053,-1.0632
15.48,0.88419,3.1155,-2.2313
15.49,1.1782,4.6563,-3.4781
15.5,1.7994,6.3674,-4.568
15.51,3.3873,8.5852,-5.1979
15.52,8.3443,11.277,-2.9325
15.53,19.22,13.888,5.3318
15.54,23.527,15.283,8.2441
15.55,13.316,14.139,-0.82332
15.56,5.2246,9.4924,-4.2678
15.57,2.4863,3.9048,-1.4186
15.58,1.544,0.70864,0.83532
15.59,1.0867,3.8645e-12,1.0867
15.6,0.84652,2.3652e-12,0.84652
15.61,0.72592,2.8844e-12,0.72592
15.62,0.67005,5.8795e-12,0.67005
15.63,0.65777,0.13655,0.52122
15.64,0.68204,0.67781,0.0042374
15.65,0.74514,1.7829,-1.0378
15.66,0.85849,3.5865,-2.728
15.67,1.0482,5.8942,-4.846
15.68,1.3711,8.4202,-7.0491
15.69,1.9633,11.415,-9.4522
15.7,3.2183,14.571,-11.353
15.71,6.6077,16.838,-10.23
15.72,17.045,18.656,-1.6115
15.73,35.1,20.275,14.825
15.74,35.117,21.076,14.041
15.75,17.1,18.792,-1.6926
15.76,6.7056,12.311,-5.6053
15.77,3.3716,5.6893,-2.3177
15.78,2.1933,2.5172,-0.32385
15.79,1.7172,1.9249,-0.2077
15.8,1.5865,2.5135,-0.92697
15.81,1.7554,3.7395,-1.9841
15.82,2.4408,5.2899,-2.8491
15.83,4.6789,7.001,-2.3221
15.84,11.501,8.907,2.5938
15.85,20.767,10.679,10.089
15.86,17.655,11.425,6.2299
15.87,7.8858,9.6926,-1.8068
15.88,3.2519,5.8828,-2.6309
15.89,1.7753,2.9064,-1.1311
15.9,1.1672,1.713,-0.54577
15.91,0.84257,1.5158,-0.67322
15.92,0.66266,1.4919,-0.82928
15.93,0.55712,1.518,-0.96092
15.94,0.49281,1.8347,-1.3419
15.95,0.45546,2.2619,-1.8064
15.96,0.43904,2.416,-1.9769
15.97,0.44239,2.4271,-1.9847
15.98,0.46905,2.5926,-2.1236
15.99,0.52997,2.2828,-1.7528
16,0.65293,1.6715,-1.0186
16.01,0.91647,1.8143,-0.89787
16.02,1.6025,2.7721,-1.1696
16.03,3.7485,3.9558,-0.20724
16.04,8.264,5.1147,3.1493
16.05,9.6982,6.1032,3.5949
16.06,5.4053,6.1481,-0.74278
16.07,2.2432,4.8511,-2.6079
16.08,1.2005,3.6664,-2.4659
16.09,0.87557,3.6078,-2.7323
16.1,0.78832,4.0508,-3.2625
16.11,0.83838,4.7386,-3.9002
16.12,1.0506,5.7406,-4.69
16.13,1.6159,6.2441,-4.6282
16.14,3.3383,6.361,-3.0227
16.15,8.3086,7.0938,1.2148
16.16,14.119,8.3634,5.7555
16.17,11.118,9.0513,2.0663
16.18,4.8275,8.0089,-3.1814
16.19,2.1019,5.473,-3.3711
16.2,1.2505,3.3533,-2.1028
16.21,0.88129,2.2846,-1.4033
16.22,0.68645,1.8275,-1.1411
16.23,0.59607,1.4663,-0.87024
16.24,0.56258,0.92458,-0.362
16.25,0.56579,0.50165,0.064141
16.26,0.60093,0.30385,0.29708
16.27,0.67187,0.029985,0.64189
16.28,0.79165,2.996e-10,0.79165
16.29,0.98893,0.99045,-0.0015132
16.3,1.3268,2.9124,-1.5856
16.31,1.9621,5.4675,-3.5054
16.32,3.3772,8.5839,-5.2067
16.33,7.4485,12.099,-4.6507
16.34,19.287,15.747,3.5396
16.35,34.196,19.146,15.05
16.36,27.947,20.504,7.4434
16.37,12.131,18.147,-6.0154
16.38,4.9444,10.87,-5.9257
16.39,2.6781,5.4206,-2.7425
16.4,1.8415,3.4074,-1.5658
16.41,1.5218,2.6556,-1.1338
16.42,1.509,2.7906,-1.2816
16.43,1.8661,3.9116,-2.0456
16.44,3.1438,5.5481,-2.4043
16.45,7.3637,7.4176,-0.053968
16.46,15.146,9.4152,5.7312
16.47,15.727,10.869,4.8575
16.48,7.9393,10.721,-2.7821
16.49,3.1739,8.3044,-5.1305
16.5,1.6083,5.5727,-3.9644
16.51,1.0321,4.2881,-3.256
16.52,0.76225,3.8216,-3.0593
16.53,0.61715,3.7265,-3.1093
16.54,0.53526,3.1608,-2.6255
16.55,0.49156,1.8813,-1.3897
16.56,0.47555,0.95934,-0.48379
16.57,0.48434,0.7289,-0.24456
16.58,0.52112,0.90027,-0.37916
16.59,0.59704,1.3883,-0.7913
16.6,0.73932,2.1126,-1.3732
16.61,1.0173,2.903,-1.8857
16.62,1.6459,3.7345,-2.0886
16.63,3.462,4.7096,-1.2477
16.64,8.7454,5.702,3.0434
16.65,15.402,6.601,8.8012
16.66,12.626,6.9786,5.6479
16.67,5.5896,5.7211,-0.13148
16.68,2.4107,2.8637,-0.45304
16.69,1.4405,1.103,0.3375
16.7,1.1319,1.3399,-0.20807
16.71,1.0985,2.4621,-1.3636
16.72,1.298,4.0586,-2.7606
16.73,1.915,6.1053,-4.1903
16.74,3.8064,8.2861,-4.4796
16.75,9.5864,10.385,-0.79851
16.76,17.97,12.361,5.6089
16.77,15.9,13.079,2.8204
16.78,7.2088,12.112,-4.9028
16.79,2.8976,9.0114,-6.1138
16.8,1.5188,6.042,-4.5232
16.81,0.96638,4.1368,-3.1704
16.82,0.68534,2.2372,-1.5518
16.83,0.53093,0.88503,-0.3541
16.84,0.44015,0.23376,0.20639
16.85,0.38535,1.2949e-10,0.38535
16.86,0.35455,2.6514e-11,0.35455
16.87,0.34307,0.013627,0.32945
16.88,0.3512,0.16675,0.18446
16.89,0.38515,0.56876,-0.18361
16.9,0.46296,1.0401,-0.57713
16.91,0.63679,1.5337,-0.89691
16.92,1.0929,2.1173,-1.0244
16.93,2.5296,2.7742,-0.24457
16.94,5.6874,3.3956,2.2918
16.95,6.9391,3.8262,3.1129
16.96,3.9743,3.784,0.19033
16.97,1.6261,2.9033,-1.2772
16.98,0.83333,1.6931,-0.85981
16.99,0.58122,1.1814,-0.60021
17,0.50458,1.2796,-0.775
17.01,0.52771,1.5611,-1.0334
17.02,0.67644,1.9426,-1.2661
17.03,1.1445,2.4873,-1.3427
17.04,2.6707,3.1179,-0.44719
17.05,5.7655,3.7912,1.9743
17.06,6.4923,4.3523,2.14
17.07,3.4805,4.3845,-0.90392
17.08,1.4107,3.464,-2.0533
17.09,0.73475,2.233,-1.4983
17.1,0.47608,1.6701,-1.194
17.11,0.33518,1.5968,-1.2616
17.12,0.25989,1.7146,-1.4547
17.13,0.21782,1.9058,-1.688
17.14,0.19195,1.8492,-1.6572
17.15,0.17531,1.4428,-1.2675
17.16,0.16463,0.96964,-0.80501
17.17,0.15819,0.63277,-0.47458
17.18,0.15504,0.41245,-0.25741
17.19,0.15437,0.20502,-0.050645
17.2,0.15667,0.046698,0.10997
17.21,0.16167,7.8572e-12,0.16167
17.22,0.16972,3.1596e-12,0.16972
17.23,0.18144,3.0665e-12,0.18144
17.24,0.19792,8.8561e-12,0.19792
17.25,0.22095,0.12384,0.097104
17.26,0.25351,0.69683,-0.44332
17.27,0.30086,1.5409,-1.2401
17.28,0.37289,2.5461,-2.1732
17.29,0.49,3.6296,-3.1396
17.3,0.7005,4.7242,-4.0237
17.31,1.1451,5.7999,-4.6549
17.32,2.3544,6.9671,-4.6128
17.33,6.043,8.0035,-1.9605
17.34,12.072,8.2844,3.7878
17.35,11.602,7.8337,3.7679
17.36,5.5359,6.6926,-1.1567
17.37,2.2322,4.4542,-2.222
17.38,1.1847,2.0287,-0.84401
17.39,0.78124,0.71039,0.070849
17.4,0.58882,0.22127,0.36755
17.41,0.49949,0.048636,0.45085
17.42,0.46482,0.020936,0.44389
17.43,0.46612,0.14404,0.32208
17.44,0.49932,0.48557,0.013749
17.45,0.56987,1.1398,-0.56996
17.46,0.69514,2.0289,-1.3338
17.47,0.91644,2.9709,-2.0545
17.48,1.3391,4.0899,-2.7508
17.49,2.2929,5.6073,-3.3144
17.5,5.0667,7.4647,-2.3981
17.51,12.984,9.4376,3.5468
17.52,22.23,11.293,10.938
17.53,17.493,12.328,5.1648
17.54,7.5294,11.188,-3.6586
17.55,3.2011,7.8108,-4.6097
17.56,1.8749,4.8961,-3.0212
17.57,1.4467,4.1493,-2.7025
17.58,1.4081,4.786,-3.3779
17.59,1.7413,5.876,-4.1347
17.6,2.8932,6.974,-4.0808
17.61,6.7318,8.1799,-1.448
17.62,15.254,9.5859,5.6678
17.63,18.609,10.619,7.9896
17.64,10.523,10.42,0.10245
17.65,4.1023,8.4863,-4.384
17.66,1.8868,5.3499,-3.4631
17.67,1.1101,2.9301,-1.8199
17.68,0.75653,1.9165,-1.1599
17.69,0.56438,1.5479,-0.98355
17.7,0.44834,1.4114,-0.96303
17.71,0.37366,1.3864,-1.0127
17.72,0.3241,1.2493,-0.9252
17.73,0.2915,0.96971,-0.67821
17.74,0.27174,0.77241,-0.50067
17.75,0.26486,0.74868,-0.48382
17.76,0.27447,0.81656,-0.54209
17.77,0.31696,0.90651,-0.58955
17.78,0.45952,0.9469,-0.48738
17.79,0.88648,0.91854,-0.032061
17.8,1.4288,0.90968,0.51907
17.81,1.213,0.94342,0.26955
17.82,0.65909,0.94797,-0.28888
17.83,0.4269,0.96965,-0.54275
17.84,0.3887,1.0871,-0.69839
17.85,0.43107,1.2825,-0.85147
17.86,0.55007,1.6106,-1.0605
17.87,0.8191,2.1765,-1.3574
17.88,1.5342,2.9393,-1.4051
17.89,3.7742,3.7737,0.0005015
17.9,8.2835,4.5166,3.7669
17.91,9.3544,4.9203,4.434
17.92,4.9999,4.6051,0.39479
17.93,2.0062,3.1898,-1.1836
17.94,1.0255,1.2271,-0.20167
17.95,0.66421,0.14367,0.52054
17.96,0.49297,3.8179e-12,0.49297
17.97,0.41474,2.9864e-12,0.41474
17.98,0.38503,3.1002e-12,0.38503
17.99,0.38708,7.9698e-12,0.38708
18,0.41756,0.30849,0.10907
18.01,0.4826,1.175,-0.69238
18.02,0.60073,2.4164,-1.8157
18.03,0.81725,3.8738,-3.0566
18.04,1.2554,5.4809,-4.2255
18.05,2.3396,7.2071,-4.8675
18.06,5.6983,8.9298,-3.2315
18.07,13.648,10.478,3.1702
18.08,18.089,11.544,6.545
18.09,10.931,11.45,-0.51898
18.1,4.2846,9.2543,-4.9697
18.11,1.925,5.5857,-3.6607
18.12,1.1443,2.9034,-1.759
18.13,0.83526,1.9326,-1.0974
18.14,0.73527,1.7894,-1.0542
18.15,0.82733,1.892,-1.0647
18.16,1.363,2.0012,-0.63819
18.17,2.9789,2.1315,0.84742
18.18,4.5876,2.2861,2.3015
18.19,3.3638,2.3175,1.0463
18.2,1.477,1.9968,-0.51982
18.21,0.70627,1.3314,-0.6251
18.22,0.4512,0.73295,-0.28175
18.23,0.34119,0.42867,-0.087478
18.24,0.28795,0.38515,-0.097202
18.25,0.2635,0.51922,-0.25572
18.26,0.25684,0.76581,-0.50898
18.27,0.26492,1.0688,-0.80388
18.28,0.28944,1.3435,-1.0541
18.29,0.33746,1.6125,-1.2751
18.3,0.42677,1.9499,-1.5231
18.31,0.60464,2.3462,-1.7416
18.32,1.0277,2.8742,-1.8465
18.33,2.3085,3.534,-1.2256
18.34,5.6375,4.0376,1.5999
18.35,8.3435,4.2004,4.1431
18.36,5.6666,4.1395,1.5271
18.37,2.3712,3.6362,-1.265
18.38,1.1341,2.6331,-1.499
18.39,0.77477,1.9656,-1.1908
18.4,0.70143,2.0784,-1.377
18.41,0.8092,2.7015,-1.8923
18.42,1.2162,3.5044,-2.2882
18.43,2.5533,4.335,-1.7817
18.44,6.2873,5.1758,1.1115
18.45,9.9791,5.9451,4.0341
18.46,7.2611,6.2023,1.0588
18.47,3.0371,5.2667,-2.2297
18.48,1.3252,3.2823,-1.9571
18.49,0.76111,1.5978,-0.83669
18.5,0.5121,0.85718,-0.34507
18.51,0.3884,0.73332,-0.34492
18.52,0.32524,0.83528,-0.51003
18.53,0.29464,0.97763,-0.683
18.54,0.28652,1.1909,-0.90439
18.55,0.29934,1.5031,-1.2037
18.56,0.33877,1.9018,-1.563
18.57,0.42289,2.3999,-1.977
18.58,0.60405,2.8648,-2.2607
18.59,1.0672,3.1749,-2.1077
18.6,2.5152,3.4577,-0.94248
18.61,5.8219,3.8378,1.9842
18.62,7.401,4.2234,3.1777
18.63,4.3608,4.3176,0.043154
18.64,1.763,3.5791,-1.8161
18.65,0.87242,2.1896,-1.3172
18.66,0.59736,1.1902,-0.59279
18.67,0.52707,0.91458,-0.38751
18.68,0.59334,1.0823,-0.48896
18.69,0.90503,1.469,-0.56393
18.7,1.986,1.9644,0.021514
18.71,4.4001,2.462,1.9381
18.72,5.3495,2.8815,2.4681
18.73,3.0531,3.0312,0.02194
18.74,1.2309,2.5594,-1.3284
18.75,0.60376,1.6606,-1.0569
18.76,0.38643,1.0571,-0.67065
18.77,0.29081,0.83956,-0.54874
18.78,0.24306,0.78127,-0.53821
18.79,0.21971,0.77999,-0.56029
18.8,0.21215,0.8415,-0.62934
18.81,0.21809,0.9854,-0.76732
18.82,0.23959,1.0634,-0.82385
18.83,0.28497,0.97164,-0.68667
18.84,0.37727,0.89837,-0.5211
18.85,0.59021,1.0299,-0.43965
18.86,1.2125,1.3064,-0.093886
18.87,2.99,1.6414,1.3486
18.88,5.067,2.0175,3.0494
18.89,4.0106,2.3385,1.6722
18.9,1.7858,2.3313,-0.54553
18.91,0.82962,1.8001,-0.97044
18.92,0.55566,1.3393,-0.78364
18.93,0.50084,1.4313,-0.93045
18.94,0.57502,1.8271,-1.2521
18.95,0.85784,2.2588,-1.401
18.96,1.7897,2.743,-0.95331
18.97,4.3221,3.2525,1.0696
18.98,6.6017,3.6323,2.9694
18.99,4.6443,3.7729,0.87139
19,1.9535,3.2989,-1.3454
19.01,0.89915,1.9674,-1.0682
19.02,0.55693,0.75663,-0.1997
19.03,0.41732,0.21362,0.2037
19.04,0.35888,0.14432,0.21456
19.05,0.34264,0.3747,-0.032064
19.06,0.35544,0.63055,-0.27511
19.07,0.39679,0.82321,-0.42642
19.08,0.47623,1.2291,-0.75283
19.09,0.61992,1.9347,-1.3148
19.1,0.89517,2.8115,-1.9164
19.11,1.5114,3.888,-2.3766
19.12,3.2841,5.1382,-1.8541
19.13,8.4346,6.4043,2.0303
19.14,14.923,7.6176,7.3055
19.15,12.221,8.538,3.6833
19.16,5.3688,8.5757,-3.2068
19.17,2.2784,6.7873,-4.5089
19.18,1.348,4.4751,-3.1271
19.19,1.0831,3.4287,-2.3456
19.2,1.1483,3.4981,-2.3498
19.21,1.6677,4.0922,-2.4245
19.22,3.5319,4.8886,-1.3567
19.23,8.3768,5.7891,2.5877
19.24,11.894,6.4662,5.4277
19.25,7.7319,6.6126,1.1193
19.26,3.1115,5.8194,-2.7078
19.27,1.3817,3.9218,-2.5401
19.28,0.79408,2.1828,-1.3887
19.29,0.53356,1.4222,-0.88864
19.3,0.39817,0.88348,-0.48531
19.31,0.32096,0.45867,-0.13771
19.32,0.27543,0.27363,0.0017921
19.33,0.25077,0.20185,0.048914
19.34,0.24366,0.23995,0.0037143
19.35,0.25714,0.38659,-0.12945
19.36,0.30606,0.53233,-0.22628
19.37,0.44549,0.69614,-0.25065
19.38,0.89371,0.90114,-0.0074278
19.39,2.0386,1.1721,0.86652
19.4,2.8718,1.4967,1.3751
19.41,1.9049,1.6602,0.2447
19.42,0.83319,1.501,-0.66779
19.43,0.44623,1.1353,-0.68904
19.44,0.34313,0.96689,-0.62376
19.45,0.34487,1.1645,-0.81962
19.46,0.44278,1.5735,-1.1307
19.47,0.77342,1.9955,-1.2221
19.48,1.8375,2.3798,-0.54226
19.49,3.6913,2.714,0.97738
19.5,3.6889,2.9366,0.75231
19.51,1.8325,3.034,-1.2015
19.52,0.77004,2.6407,-1.8707
19.53,0.42652,1.682,-1.2555
19.54,0.28758,0.87443,-0.58685
19.55,0.22209,0.48007,-0.25798
19.56,0.19339,0.33319,-0.13979
19.57,0.18425,0.39572,-0.21147
19.58,0.18943,0.4637,-0.27427
19.59,0.20987,0.43393,-0.22405
19.6,0.25281,0.47522,-0.22241
19.61,0.33886,0.69887,-0.36001
19.62,0.53258,1.0874,-0.55484
19.63,1.0847,1.5745,-0.48973
19.64,2.7134,2.051,0.66236
19.65,4.9172,2.5072,2.41
19.66,4.206,2.9307,1.2753
19.67,1.9303,3.1119,-1.1816
19.68,0.87098,2.8389,-1.9679
19.69,0.57399,2.4453,-1.8713
19.7,0.53129,2.4187,-1.8874
19.71,0.65445,2.6779,-2.0235
19.72,1.0978,3.0695,-1.9718
19.73,2.5739,3.5326,-0.95861
19.74,5.8482,3.9791,1.8691
19.75,7.1389,4.1572,2.9817
19.76,4.0377,3.9383,0.099409
19.77,1.5759,3.1483,-1.5724
19.78,0.72832,1.8123,-1.084
19.79,0.43336,0.69435,-0.26099
19.8,0.30133,0.25362,0.047713
19.81,0.23215,0.099838,0.13231
19.82,0.19361,0.046696,0.14691
19.83,0.17333,0.040971,0.13236
19.84,0.16684,0.072308,0.094533
19.85,0.17471,0.17078,0.0039248
19.86,0.2044,0.28717,-0.082771
19.87,0.28263,0.37141,-0.088788
19.88,0.51523,0.45675,0.058488
19.89,1.2203,0.57915,0.64112
19.9,2.243,0.76721,1.4758
19.91,1.9999,0.99009,1.0098
19.92,0.95743,0.84961,0.10782
19.93,0.45242,0,0.45242
19.94,0.31659,0,0.31659
19.95,0.31096,0,0.31096
19.96,0.40301,0,0.40301
19.97,0.70881,0,0.70881
19.98,1.7099,0,1.7099
19.99,3.7402,0,3.7402


==> figures/data/20220726/simuXRD_fit_nmf2_wrong.csv <==
0,0.047584,0.010531,0.037053
0.01,0.048016,0.010626,0.037391
0.020001,0.048455,0.010722,0.037734
0.030001,0.048901,0.010819,0.038082
0.040001,0.049353,0.010918,0.038435
0.050001,0.049812,0.011018,0.038794
0.060002,0.050278,0.011119,0.039158
0.070002,0.050751,0.011223,0.039528
0.080002,0.051231,0.011327,0.039904
0.090002,0.051719,0.011434,0.040286
0.1,0.052215,0.011541,0.040673
0.11,0.052718,0.011651,0.041067
0.12,0.053229,0.011762,0.041467
0.13,0.053749,0.011875,0.041874
0.14,0.054277,0.01199,0.042287
0.15,0.054813,0.012106,0.042707
0.16,0.055358,0.012222,0.043136
0.17,0.055912,0.012337,0.043574
0.18,0.056475,0.012457,0.044017
0.19,0.057392,0.012584,0.044808
0.20001,0.057976,0.012718,0.045257
0.21001,0.058569,0.012854,0.045715
0.22001,0.059172,0.012984,0.046189
0.23001,0.059786,0.013116,0.04667
0.24001,0.06041,0.01325,0.04716
0.25001,0.061045,0.013387,0.047658
0.26001,0.061691,0.013526,0.048165
0.27001,0.062349,0.013667,0.048682
0.28001,0.063018,0.013811,0.049207
0.29001,0.063699,0.013957,0.049742
0.30001,0.064392,0.014105,0.050287
0.31001,0.065098,0.014256,0.050842
0.32001,0.065817,0.01441,0.051407
0.33001,0.066549,0.014566,0.051983
0.34001,0.067295,0.014725,0.05257
0.35001,0.068055,0.014887,0.053168
0.36001,0.06883,0.015052,0.053778
0.37001,0.069619,0.015218,0.0544
0.38001,0.070423,0.015388,0.055036
0.39001,0.071243,0.015561,0.055682
0.40001,0.07221,0.015739,0.056471
0.41001,0.073063,0.015923,0.057141
0.42001,0.073934,0.016108,0.057826
0.43001,0.074822,0.01629,0.058532
0.44001,0.075728,0.016469,0.059259
0.45001,0.076652,0.016667,0.059985
0.46001,0.077596,0.016919,0.060677
0.47001,0.07856,0.017238,0.061322
0.48001,0.079544,0.017542,0.062001
0.49001,0.080549,0.017753,0.062796
0.50001,0.081576,0.017969,0.063607
0.51001,0.082625,0.018188,0.064437
0.52001,0.083697,0.018412,0.065286
0.53001,0.084794,0.01864,0.066154
0.54001,0.085915,0.018873,0.067042
0.55001,0.087061,0.019111,0.06795
0.56001,0.088234,0.019352,0.068882
0.57001,0.089434,0.019594,0.069839
0.58001,0.090662,0.019837,0.070825
0.59001,0.09192,0.020088,0.071832
0.60002,0.094175,0.020358,0.073818
0.61002,0.095499,0.020645,0.074853
0.62002,0.096854,0.02094,0.075914
0.63002,0.098244,0.02123,0.077014
0.64002,0.099668,0.021518,0.07815
0.65002,0.10113,0.021812,0.079316
0.66002,0.10263,0.022113,0.080514
0.67002,0.10416,0.022421,0.081744
0.68002,0.10574,0.022736,0.083007
0.69002,0.10736,0.023058,0.084306
0.70002,0.10903,0.023388,0.085641
0.71002,0.11074,0.023726,0.087014
0.72002,0.1125,0.024072,0.088427
0.73002,0.11431,0.024426,0.089882
0.74002,0.11617,0.024789,0.09138
0.75002,0.11808,0.02516,0.092924
0.76002,0.12006,0.025537,0.09452
0.77002,0.12209,0.025921,0.096167
0.78002,0.12418,0.026325,0.097857
0.79002,0.12634,0.026776,0.099565
0.80002,0.12857,0.027273,0.10129
0.81002,0.13087,0.027736,0.10313
0.82002,0.13324,0.028181,0.10506
0.83002,0.13569,0.028638,0.10705
0.84002,0.13823,0.029107,0.10912
0.85002,0.14085,0.02959,0.11126
0.86002,0.14356,0.030085,0.11348
0.87002,0.14637,0.030595,0.11578
0.88002,0.14928,0.031119,0.11816
0.89002,0.1523,0.031659,0.12065
0.90002,0.15544,0.032214,0.12322
0.91002,0.15869,0.032785,0.12591
0.92002,0.16208,0.033374,0.1287
0.93002,0.16559,0.033981,0.13161
0.94002,0.16926,0.034606,0.13465
0.95002,0.17307,0.03525,0.13782
0.96002,0.17705,0.035914,0.14114
0.97002,0.1812,0.0366,0.1446
0.98002,0.18554,0.037309,0.14823
0.99002,0.19023,0.038045,0.15219
1,0.19498,0.038806,0.15618
1.01,0.19996,0.039591,0.16037
1.02,0.20519,0.040403,0.16479
1.03,0.21068,0.041242,0.16944
1.04,0.21646,0.042112,0.17434
1.05,0.22254,0.043014,0.17953
1.06,0.22896,0.043949,0.18501
1.07,0.23575,0.04492,0.19082
1.08,0.24292,0.045929,0.197
1.09,0.25054,0.046977,0.20356
1.1,0.25862,0.048068,0.21055
1.11,0.26722,0.049204,0.21801
1.12,0.27638,0.050388,0.226
1.13,0.28618,0.051621,0.23456
1.14,0.29667,0.052909,0.24376
1.15,0.30792,0.054255,0.25367
1.16,0.32003,0.055666,0.26437
1.17,0.33327,0.057145,0.27613
1.18,0.34741,0.0587,0.28871
1.19,0.36275,0.060334,0.30242
1.2,0.37946,0.062049,0.31741
1.21,0.39772,0.063858,0.33386
1.22,0.41775,0.065768,0.35198
1.23,0.4398,0.067791,0.37201
1.24,0.4642,0.069938,0.39426
1.25,0.49131,0.072222,0.41909
1.26,0.52159,0.074657,0.44694
1.27,0.55561,0.077262,0.47835
1.28,0.59406,0.08006,0.514
1.29,0.63779,0.083084,0.5547
1.3,0.6879,0.086374,0.60152
1.31,0.74578,0.089972,0.6558
1.32,0.81322,0.093909,0.71931
1.33,0.89258,0.098225,0.79436
1.34,0.98701,0.10303,0.88398
1.35,1.1012,0.10844,0.99278
1.36,1.2402,0.11459,1.1256
1.37,1.4127,0.12167,1.2911
1.38,1.631,0.12991,1.5011
1.39,1.9133,0.13969,1.7736
1.4,2.2881,0.15147,2.1366
1.41,2.8017,0.16585,2.6358
1.42,3.5342,0.18337,3.3508
1.43,4.6335,0.2034,4.4301
1.44,6.3999,0.21747,6.1824
1.45,9.5277,0.17306,9.3546
1.46,15.967,0.01294,15.954
1.47,32.842,0.39063,32.451
1.48,85.271,3.1049,82.166
1.49,185.84,7.3605,178.48
1.5,201.71,5.9731,195.73
1.51,103.2,2.5501,100.65
1.52,39.25,1.0831,38.167
1.53,18.144,0.62492,17.519
1.54,10.529,0.44928,10.079
1.55,6.9864,0.36733,6.6191
1.56,5.044,0.32541,4.7186
1.57,3.8632,0.30385,3.5594
1.58,3.0932,0.29404,2.7992
1.59,2.5651,0.29175,2.2734
1.6,2.1891,0.29475,1.8943
1.61,1.9136,0.30182,1.6118
1.62,1.7076,0.31225,1.3954
1.63,1.5513,0.32575,1.2255
1.64,1.4315,0.34221,1.0893
1.65,1.3395,0.36169,0.97781
1.66,1.269,0.38435,0.88461
1.67,1.2155,0.41052,0.80502
1.68,1.176,0.44062,0.73542
1.69,1.1481,0.47521,0.67291
1.7,1.1305,0.51503,0.61544
1.71,1.121,0.561,0.56001
1.72,1.1192,0.61433,0.5049
1.73,1.1245,0.67656,0.44793
1.74,1.1363,0.74967,0.38666
1.75,1.1545,0.83628,0.3182
1.76,1.1788,0.93987,0.23897
1.77,1.2094,1.0651,0.1443
1.78,1.2464,1.2185,0.027888
1.79,1.29,1.4091,-0.11907
1.8,1.3407,1.65,-0.30928
1.81,1.3991,1.9607,-0.56168
1.82,1.4657,2.3713,-0.90555
1.83,1.5416,2.9297,-1.3881
1.84,1.6277,3.7174,-2.0896
1.85,1.7255,4.8801,-3.1546
1.86,1.8367,6.7013,-4.8646
1.87,1.9631,9.7836,-7.8204
1.88,2.1072,15.626,-13.518
1.89,2.2721,30.505,-28.233
1.9,2.4616,82.325,-79.863
1.91,2.6805,190.97,-188.29
1.92,2.9348,244.76,-241.83
1.93,3.2322,168.12,-164.89
1.94,3.5826,73.049,-69.466
1.95,3.9993,30.052,-26.053
1.96,4.4998,15.533,-11.033
1.97,5.1078,9.6185,-4.5106
1.98,5.8564,6.6173,-0.76096
1.99,6.7922,4.8773,1.9149
2.0001,7.9832,3.7808,4.2025
2.0101,9.5318,3.0504,6.4814
2.0201,11.597,2.5449,9.0525
2.0301,14.439,2.1823,12.257
2.0401,18.506,1.9009,16.605
2.0501,24.625,1.607,23.018
2.0601,34.479,0.97471,33.505
2.0701,51.956,0.22437,51.732
2.0801,87.976,0,87.976
2.0901,182.43,4.1335,178.3
2.1001,476,32.279,443.72
2.1101,1039.1,44.275,994.85
2.1201,1128,27.156,1100.8
2.1301,576.24,11.237,565
2.1401,218.08,4.9016,213.18
2.1501,99.83,2.7522,97.078
2.1601,57.125,1.8427,55.282
2.1701,37.229,1.3711,35.858
2.1801,26.289,1.1008,25.188
2.1901,19.61,0.96752,18.643
2.2001,15.23,1.048,14.181
2.2101,12.2,1.3105,10.889
2.2201,10.017,1.2543,8.7629
2.2301,8.3944,0.87694,7.5175
2.2401,7.1562,0.60217,6.554
2.2501,6.1912,0.47764,5.7136
2.2601,5.4261,0.41496,5.0111
2.2701,4.8107,0.37421,4.4365
2.2801,4.3099,0.34374,3.9662
2.2901,3.8987,0.31941,3.5792
2.3001,3.5585,0.29931,3.2592
2.3101,3.2758,0.28234,2.9934
2.3201,3.0404,0.26782,2.7725
2.3301,2.8448,0.25529,2.5895
2.3401,2.6826,0.24444,2.4381
2.3501,2.5497,0.23501,2.3147
2.3601,2.4428,0.22684,2.216
2.3701,2.3596,0.21979,2.1398
2.3801,2.2987,0.21375,2.0849
2.3901,2.2592,0.20866,2.0505
2.4001,2.2413,0.20447,2.0368
2.4101,2.2457,0.20114,2.0446
2.4201,2.2743,0.19866,2.0757
2.4301,2.3301,0.19704,2.133
2.4401,2.4175,0.19631,2.2212
2.4501,2.5431,0.19649,2.3467
2.4601,2.7167,0.19761,2.5191
2.4701,2.9525,0.19964,2.7528
2.4801,3.2718,0.20238,3.0694
2.4901,3.7073,0.20518,3.5022
2.5001,4.3118,0.20601,4.1058
2.5101,5.1729,0.19852,4.9744
2.5201,6.4472,0.16031,6.2869
2.5301,8.4353,0.032976,8.4024
2.5401,11.781,5.3291e-15,11.781
2.5501,18.094,0,18.094
2.5601,32.448,0.50117,31.947
2.5701,74.714,6.2642,68.45
2.5801,193.13,13.464,179.67
2.5901,320.59,9.6431,310.94
2.6001,241.64,3.9251,237.71
2.6101,100.21,1.6208,98.591
2.6201,40.431,0.88495,39.547
2.6301,21.082,0.59048,20.492
2.6401,13.187,0.44488,12.742
2.6501,9.1857,0.3631,8.8226
2.6601,6.8715,0.31336,6.5582
2.6701,5.4131,0.28154,5.1315
2.6801,4.4373,0.26063,4.1766
2.6901,3.7557,0.24679,3.5089
2.7001,3.2645,0.23781,3.0267
2.7101,2.903,0.23235,2.6707
2.7201,2.6335,0.22957,2.404
2.7301,2.432,0.22891,2.2031
2.7401,2.2826,0.23001,2.0525
2.7501,2.1746,0.23267,1.9419
2.7601,2.1011,0.23675,1.8643
2.7701,2.0574,0.24217,1.8152
2.7801,2.0408,0.2489,1.7919
2.7901,2.0498,0.25698,1.7928
2.8001,2.0846,0.26645,1.8182
2.8101,2.1466,0.27741,1.8692
2.8201,2.2384,0.28997,1.9485
2.8301,2.3645,0.30427,2.0603
2.8401,2.5316,0.32049,2.2111
2.8501,2.7492,0.33876,2.4104
2.8601,3.0311,0.35921,2.6719
2.8701,3.3977,0.38173,3.0159
2.8801,3.8791,0.40574,3.4733
2.8901,4.5216,0.42921,4.0924
2.9001,5.3989,0.44612,4.9527
2.9101,6.6338,0.43713,6.1966
2.9201,8.4439,0.32942,8.1145
2.9301,11.246,0.11863,11.127
2.9401,15.926,1.7764e-15,15.926
2.9501,24.678,0,24.678
2.9601,44.328,2.5539,41.774
2.9701,101.52,11.99,89.535
2.9801,264.99,19.037,245.95
2.9901,455.79,13.781,442.01
3.0001,357.25,6.5056,350.75
3.0101,150.41,3.386,147.02
3.0201,59.709,2.522,57.187
3.0301,30.472,2.3765,28.096
3.0401,18.699,2.5414,16.157
3.0501,12.779,2.938,9.8409
3.0601,9.3689,3.5964,5.7724
3.0701,7.2225,4.6222,2.6003
3.0801,5.7846,6.178,-0.39345
3.0901,4.7759,8.4197,-3.6437
3.1001,4.0433,13.777,-9.7335
3.1101,3.4968,40.248,-36.751
3.1201,3.0812,116.29,-113.2
3.1301,2.7606,193.41,-190.65
3.1401,2.5115,169.68,-167.17
3.1501,2.3179,87.276,-84.958
3.1601,2.1689,35.8,-33.631
3.1701,2.0569,16.781,-14.724
3.1801,1.9772,9.6301,-7.6529
3.1901,1.9269,6.3263,-4.3994
3.2001,1.9055,4.5078,-2.6023
3.2101,1.9133,3.3934,-1.4801
3.2201,1.9537,2.6591,-0.70539
3.2301,2.0328,2.1488,-0.11603
3.2401,2.1607,1.7785,0.38221
3.2501,2.3547,1.4982,0.85645
3.2601,2.6434,1.272,1.3715
3.2701,3.0776,1.0567,2.0209
3.2801,3.752,0.73792,3.0141
3.2901,4.8606,0.19316,4.6675
3.3001,6.8565,5.3291e-15,6.8565
3.3101,11.028,0.54523,10.483
3.3201,22.136,3.8738,18.262
3.3301,56.545,6.1107,50.434
3.3401,119.32,4.6222,114.7
3.3501,124.29,2.3684,121.92
3.3601,62.153,1.2404,60.913
3.3701,24.161,0.84082,23.32
3.3801,11.751,0.67963,11.071
3.3901,7.2286,0.5974,6.6312
3.4001,5.1203,0.54936,4.5709
3.4101,3.9753,0.51968,3.4556
3.4201,3.2966,0.50155,2.7951
3.4301,2.8751,0.49167,2.3834
3.4401,2.6102,0.48835,2.1218
3.4501,2.4493,0.49076,1.9585
3.4601,2.3633,0.49855,1.8647
3.4701,2.336,0.51175,1.8243
3.4801,2.3588,0.53066,1.8281
3.4901,2.4283,0.55587,1.8724
3.5001,2.5451,0.58822,1.9569
3.5101,2.7137,0.6289,2.0848
3.5201,2.9424,0.67948,2.2629
3.5301,3.2447,0.74194,2.5027
3.5401,3.6412,0.81863,2.8226
3.5501,4.1632,0.91202,3.2512
3.5601,4.8587,1.0234,3.8353
3.5701,5.8036,1.1479,4.6558
3.5801,7.1237,1.2557,5.868
3.5901,9.0377,1.1996,7.8381
3.6001,11.956,0.32713,11.629
3.6101,16.727,0.013491,16.714
3.6201,25.359,0,25.359
3.6301,43.706,5.1265,38.579
3.6401,93.851,23.671,70.181
3.6501,247.18,43.148,204.03
3.6601,497.88,82.566,415.32
3.6701,477.87,135.41,342.46
3.6801,224.64,116.51,108.13
3.6901,85.834,55.182,30.652
3.7001,41.007,22.321,18.686
3.7101,24.145,10.838,13.307
3.7201,16.042,6.404,9.6381
3.7301,11.501,4.2697,7.2309
3.7401,8.6918,3.0682,5.6235
3.7501,6.8311,2.3217,4.5094
3.7601,5.5341,1.8252,3.709
3.7701,4.594,1.478,3.116
3.7801,3.891,1.2258,2.6652
3.7901,3.3519,1.0368,2.315
3.8001,2.9298,0.89233,2.0374
3.8101,2.5936,0.79447,1.7991
3.8201,2.322,0.77453,1.5474
3.8301,2.0999,0.82138,1.2785
3.8401,1.9166,0.79905,1.1175
3.8501,1.7641,0.64633,1.1177
3.8601,1.6365,0.50632,1.1302
3.8701,1.5292,0.43172,1.0975
3.8801,1.4389,0.38719,1.0518
3.8901,1.3629,0.35429,1.0087
3.9001,1.2992,0.32763,0.97157
3.9101,1.2461,0.3052,0.9409
3.9201,1.2024,0.28597,0.91645
3.9301,1.1672,0.26929,0.89789
3.9401,1.1397,0.25473,0.88497
3.9501,1.1195,0.24196,0.87751
3.9601,1.1062,0.23074,0.87544
3.9701,1.0997,0.22086,0.87879
3.9801,1.1001,0.21217,0.88792
3.9901,1.1073,0.20453,0.90282
4.0001,1.122,0.19784,0.92413
4.0101,1.1445,0.19201,0.95252
4.0201,1.1759,0.18697,0.98891
4.0301,1.2171,0.18264,1.0345
4.0401,1.2699,0.17897,1.0909
4.0501,1.3361,0.17589,1.1602
4.0601,1.4186,0.1733,1.2453
4.0701,1.521,0.17106,1.3499
4.0801,1.6483,0.16893,1.4794
4.0901,1.8074,0.16649,1.6409
4.1001,2.008,0.16285,1.8452
4.1101,2.264,0.15619,2.1079
4.1201,2.596,0.1423,2.4537
4.1301,3.0355,0.11043,2.925
4.1401,3.6323,0.048952,3.5834
4.1501,4.4701,3.4639e-14,4.4701
4.1601,5.697,3.5527e-15,5.697
4.1701,7.5979,8.8818e-16,7.5979
4.1801,10.783,0,10.783
4.1901,16.774,1.3486,15.426
4.2001,30.378,6.9702,23.407
4.2101,70.402,12.529,57.873
4.2201,182.51,10.654,171.86
4.2301,303.18,5.3971,297.78
4.2401,228.46,2.2239,226.23
4.2501,94.586,1.1104,93.476
4.2601,38.007,0.71429,37.292
4.2701,19.7,0.53995,19.16
4.2801,12.237,0.4536,11.784
4.2901,8.4605,0.41107,8.0495
4.3001,6.2819,0.39472,5.8872
4.3101,4.9146,0.39704,4.5176
4.3201,4.0062,0.41536,3.5908
4.3301,3.3791,0.44994,2.9291
4.3401,2.9363,0.50341,2.4329
4.3501,2.6219,0.58043,2.0415
4.3601,2.4029,0.68503,1.7179
4.3701,2.26,0.80111,1.4589
4.3801,2.1839,0.83177,1.3521
4.3901,2.1733,0.823,1.3503
4.4001,2.236,2.4903,-0.25434
4.4101,2.3926,10.132,-7.7394
4.4201,2.6868,24.365,-21.678
4.4301,3.2104,33.011,-29.801
4.4401,4.1735,25.778,-21.605
4.4501,6.1443,13.903,-7.759
4.4601,11.101,8.1608,2.9399
4.4701,26.541,5.8772,20.663
4.4801,61.783,3.6987,58.085
4.4901,78.574,2.0197,76.554
4.5001,46.059,1.1974,44.861
4.5101,18.21,0.83627,17.373
4.5201,8.4809,0.64642,7.8344
4.5301,5.16,0.52963,4.6303
4.5401,3.7064,0.45153,3.2549
4.5501,2.9583,0.39676,2.5615
4.5601,2.5438,0.35718,2.1866
4.5701,2.3149,0.32796,1.987
4.5801,2.2046,0.30592,1.8987
4.5901,2.1813,0.28862,1.8927
4.6001,2.232,0.27362,1.9583
4.6101,2.3554,0.25744,2.0979
4.6201,2.5605,0.23324,2.3273
4.6301,2.8681,0.18332,2.6848
4.6401,3.3159,0.048575,3.2673
4.6501,3.9706,0.0032864,3.9673
4.6601,4.9536,1.7764e-15,4.9536
4.6701,6.5016,8.8818e-16,6.5016
4.6801,9.126,1.7764e-15,9.126
4.6901,14.118,2.3755,11.743
4.7001,25.61,8.4597,17.15
4.7101,59.796,10.979,48.817
4.7201,153.46,7.6589,145.8
4.7301,245.88,3.708,242.17
4.7401,178.25,1.9255,176.32
4.7501,72.781,1.4004,71.38
4.7601,29.709,1.2965,28.412
4.7701,15.705,1.2699,14.435
4.7801,9.9307,0.98288,8.9479
4.7901,6.9966,0.84854,6.1481
4.8001,5.3093,4.995,0.31431
4.8101,4.2633,20.266,-16.002
4.8201,3.5869,44.125,-40.538
4.8301,3.1445,51.505,-48.36
4.8401,2.8643,32.554,-29.689
4.8501,2.7092,13.958,-11.249
4.8601,2.6633,6.1348,-3.4715
4.8701,2.728,3.1628,-0.43479
4.8801,2.9242,1.6833,1.241
4.8901,3.302,0.31305,2.989
4.9001,3.9676,2.6645e-15,3.9676
4.9101,5.155,0.021518,5.1335
4.9201,7.4513,1.6716,5.7797
4.9301,12.691,4.9186,7.7727
4.9401,28.043,6.2834,21.759
4.9501,71.996,4.647,67.349
4.9601,123.31,2.4175,120.89
4.9701,96.783,1.2066,95.576
4.9801,41.118,0.70961,40.409
4.9901,16.711,0.50479,16.206
5.0001,8.8478,0.40177,8.446
5.0101,5.6907,0.33965,5.351
5.0201,4.1165,0.29782,3.8186
5.0301,3.2269,0.26745,2.9594
5.0401,2.6886,0.24388,2.4447
5.0501,2.3551,0.22399,2.1311
5.0601,2.1555,0.20471,1.9507
5.0701,2.0548,0.1811,1.8737
5.0801,2.0386,0.14044,1.8982
5.0901,2.1075,0.063604,2.0439
5.1001,2.2777,1.4655e-14,2.2777
5.1101,2.5885,3.1086e-15,2.5885
5.1201,3.1226,1.7764e-15,3.1226
5.1301,4.0611,0.13738,3.9237
5.1401,5.8541,1.2365,4.6176
5.1501,9.8881,3.5979,6.2902
5.1601,21.558,4.3924,17.165
5.1701,55.559,3.0718,52.487
5.1801,98.385,1.4455,96.94
5.1901,80.35,0.69873,79.651
5.2001,34.782,0.45322,34.329
5.2101,14.002,0.36154,13.64
5.2201,7.3246,0.32233,7.0023
5.2301,4.6775,0.30668,4.3708
5.2401,3.3659,0.30414,3.0618
5.2501,2.6247,0.31033,2.3144
5.2601,2.1725,0.3232,1.8493
5.2701,1.886,0.34165,1.5444
5.2801,1.7051,0.36433,1.3408
5.2901,1.5991,0.38687,1.2122
5.3001,1.5536,0.39118,1.1624
5.3101,1.5655,0.32531,1.2402
5.3201,1.6428,0.16065,1.4822
5.3301,1.8103,0.089603,1.7207
5.3401,2.1265,0.46935,1.6571
5.3501,2.7369,1.358,1.3789
5.3601,4.0762,2.2762,1.8
5.3701,7.8037,2.3416,5.4621
5.3801,19.093,1.3726,17.72
5.3901,36.484,2.3316,34.153
5.4001,33.725,11.748,21.977
5.4101,16.049,33.777,-17.728
5.4201,6.8723,58.153,-51.281
5.4301,3.9792,60.571,-56.592
5.4401,2.9459,38.38,-35.434
5.4501,2.5218,17.127,-14.605
5.4601,2.3702,7.5509,-5.1807
5.4701,2.3791,4.0746,-1.6955
5.4801,2.5103,2.5179,-0.0076081
5.4901,2.7601,1.6378,1.1223
5.5001,3.1491,0.88923,2.2598
5.5101,3.7251,0.24456,3.4806
5.5201,4.5793,1.7764e-15,4.5793
5.5301,5.8838,8.8818e-16,5.8838
5.5401,7.9874,1.7764e-15,7.9874
5.5501,11.681,2.7491,8.9322
5.5601,19.115,8.4603,10.655
5.5701,37.857,11.903,25.954
5.5801,96.195,9.8678,86.327
5.5901,224.13,5.3684,218.77
5.6001,274.74,2.4269,272.31
5.6101,154.42,1.2941,153.13
5.6201,58.871,0.88929,57.982
5.6301,26.02,0.71563,25.304
5.6401,14.594,0.63533,13.959
5.6501,9.4411,0.60478,8.8363
5.6601,6.6615,0.60722,6.0543
5.6701,4.9856,0.63362,4.3519
5.6801,3.8955,0.66615,3.2293
5.6901,3.1463,0.62791,2.5184
5.7001,2.6094,0.33826,2.2711
5.7101,2.2117,0.067265,2.1445
5.7201,1.9095,1.296,0.61351
5.7301,1.675,7.4265,-5.7515
5.7401,1.4899,20.002,-18.512
5.7501,1.342,32.657,-31.315
5.7601,1.2227,31.553,-30.33
5.7701,1.1258,19.101,-17.975
5.7801,1.0472,8.5709,-7.5237
5.7901,0.98356,3.8827,-2.8991
5.8001,0.93261,2.1593,-1.2267
5.8101,0.8928,1.3962,-0.50338
5.8201,0.86312,0.9902,-0.12708
5.8301,0.84305,0.74811,0.094938
5.8401,0.83258,0.59036,0.24222
5.8501,0.83227,0.48011,0.35215
5.8601,0.84334,0.39718,0.44616
5.8701,0.86804,0.32681,0.54123
5.8801,0.91007,0.24773,0.66235
5.8901,0.97559,0.10347,0.87211
5.9001,1.075,0.013157,1.0618
5.9101,1.2265,5.7732e-15,1.2265
5.9201,1.465,5.7732e-15,1.465
5.9301,1.8626,0.19094,1.6717
5.9401,2.592,1.0613,1.5307
5.9501,4.1628,1.8693,2.2936
5.9601,8.5153,1.9332,6.582
5.9701,21.696,1.2516,20.445
5.9801,42.001,0.61725,41.383
5.9901,38.744,0.33855,38.405
6.0002,18.042,0.23824,17.804
6.0102,7.2619,0.19483,7.0671
6.0202,3.8117,0.171,3.6407
6.0302,2.518,0.15504,2.3629
6.0402,1.915,0.14137,1.7736
6.0502,1.6037,0.12435,1.4793
6.0602,1.445,0.090734,1.3543
6.0702,1.3833,0.0034205,1.3799
6.0802,1.3981,2.6201e-14,1.3981
6.0902,1.4896,4.2188e-15,1.4896
6.1002,1.679,3.7748e-15,1.679
6.1102,2.0211,1.5099e-14,2.0211
6.1202,2.6478,0.8252,1.8226
6.1302,3.9206,1.8783,2.0424
6.1402,7.1006,2.324,4.7766
6.1502,16.971,1.7897,15.181
6.1602,39.475,0.95164,38.524
6.1702,50.214,0.53525,49.678
6.1802,29.506,0.4117,29.094
6.1902,11.781,0.36736,11.414
6.2002,5.6231,0.28066,5.3424
6.2102,3.5633,0.049012,3.5143
6.2202,2.7099,0.023743,2.6862
6.2302,2.3282,0.55237,1.7758
6.2402,2.1904,3.8097,-1.6193
6.2502,2.2174,9.9061,-7.6887
6.2602,2.3916,15.993,-13.601
6.2702,2.7369,16.155,-13.418
6.2802,3.3273,9.562,-6.2347
6.2902,4.3302,4.6888,-0.35863
6.3002,6.1401,4.6212,1.5189
6.3102,9.8493,6.082,3.7673
6.3202,19.362,6.2477,13.114
6.3302,49.034,4.2974,44.737
6.3402,111.45,2.1603,109.29
6.3502,131.16,1.0725,130.09
6.3602,71.53,0.67694,70.853
6.3702,27.443,0.50544,26.937
6.3802,12.538,0.41332,12.124
6.3902,7.3129,0.35617,6.9567
6.4002,4.9571,0.31284,4.6443
6.4102,3.7101,0.25906,3.451
6.4202,2.9946,0.14608,2.8485
6.4302,2.5792,1.2923e-13,2.5792
6.4402,2.3632,7.1054e-15,2.3632
6.4502,2.3098,1.3323e-14,2.3098
6.4602,2.4303,0.20658,2.2237
6.4702,2.8015,1.0153,1.7862
6.4802,3.656,1.8522,1.8038
6.4902,5.77,2.014,3.756
6.5002,12.212,1.2003,11.012
6.5102,29.963,0.66343,29.299
6.5202,47.491,3.055,44.436
6.5302,34.655,10.298,24.357
6.5402,14.651,21.32,-6.6684
6.5502,6.5081,29.124,-22.616
6.5602,3.9023,25.544,-21.642
6.5702,2.8826,14.749,-11.866
6.5802,2.4335,6.3447,-3.9112
6.5902,2.2644,2.4676,-0.20326
6.6002,2.2795,0.62961,1.6499
6.6102,2.4599,3.9968e-15,2.4599
6.6202,2.8389,6.6613e-15,2.8389
6.6302,3.5177,0.72704,2.7906
6.6402,4.7392,2.7142,2.025
6.6502,7.1389,4.6287,2.5102
6.6602,12.791,5.1107,7.6805
6.6702,29.834,3.8205,26.014
6.6802,75.439,2.038,73.401
6.6902,116.41,0.97683,115.43
6.7002,81.274,0.55878,80.715
6.7102,32.858,0.39031,32.467
6.7202,13.706,0.30107,13.405
6.7302,7.4459,0.23973,7.2061
6.7402,4.8425,0.17746,4.665
6.7502,3.5257,0.069246,3.4565
6.7602,2.7884,1.0541e-11,2.7884
6.7702,2.3642,7.9936e-15,2.3642
6.7802,2.1419,6.6613e-15,2.1419
6.7902,2.0827,0.05155,2.0311
6.8002,2.2023,0.45299,1.7493
6.8102,2.5988,1.0929,1.5059
6.8202,3.5967,1.5084,2.0883
6.8302,6.4349,1.4076,5.0274
6.8402,15.394,0.91752,14.477
6.8502,31.798,0.49663,31.301
6.8602,33.075,0.31171,32.763
6.8702,16.788,0.25028,16.537
6.8802,6.8366,0.22627,6.6103
6.8902,3.5987,0.2088,3.3899
6.9002,2.4423,0.16727,2.275
6.9102,1.9379,0.051902,1.886
6.9202,1.7127,2.9532e-14,1.7127
6.9302,1.6487,3.9968e-15,1.6487
6.9402,1.7123,2.6645e-15,1.7123
6.9502,1.9167,3.1086e-15,1.9167
6.9602,2.328,0.40141,1.9266
6.9702,3.1214,3.1052,0.016234
6.9802,4.7954,8.6986,-3.9032
6.9902,9.1418,16.299,-7.1568
7.0002,22.757,22.241,0.51604
7.0102,51.424,20.823,30.601
7.0202,60.465,12.974,47.49
7.0302,33.043,5.9953,27.048
7.0402,12.764,2.7332,10.031
7.0502,5.8966,1.5223,4.3743
7.0602,3.477,0.98703,2.49
7.0702,2.3735,0.70301,1.6705
7.0802,1.7756,0.53577,1.2398
7.0902,1.4158,0.42896,0.9868
7.1002,1.184,0.35707,0.82695
7.1102,1.0281,0.30705,0.72108
7.1202,0.91653,0.27162,0.64491
7.1302,0.84212,0.24649,0.59562
7.1402,0.79167,0.22896,0.5627
7.1502,0.75975,0.21713,0.54262
7.1602,0.74327,0.20915,0.53412
7.1702,0.74043,0.20169,0.53874
7.1802,0.75087,0.1838,0.56706
7.1902,0.77523,0.11789,0.65733
7.2002,0.81535,0.012505,0.80284
7.2102,0.87458,9.992e-15,0.87458
7.2202,0.95845,6.2172e-15,0.95845
7.2302,1.0759,0.18291,0.89298
7.2402,1.2416,2.0604,-0.81876
7.2502,1.4809,5.5591,-4.0782
7.2602,1.8395,9.2232,-7.3837
7.2702,2.4077,9.9092,-7.5015
7.2802,3.3857,7.4192,-4.0334
7.2902,5.2987,5.3521,-0.053395
7.3002,9.9224,3.9846,5.9378
7.3102,24.121,2.4276,21.693
7.3202,58.873,1.2351,57.638
7.3302,81.162,0.74677,80.415
7.3402,50.738,0.60386,50.134
7.3502,19.903,0.51614,19.387
7.3602,8.663,0.36497,8.298
7.3702,4.9034,0.1869,4.7165
7.3802,3.2909,0.023536,3.2674
7.3902,2.4677,2.5757e-14,2.4677
7.4002,2.0132,0.00020779,2.0129
7.4102,1.7674,0.016852,1.7506
7.4202,1.6691,0.24262,1.4265
7.4302,1.7142,0.50501,1.2092
7.4402,1.9733,0.69332,1.28
7.4502,2.7377,0.68218,2.0555
7.4602,5.1883,0.45866,4.7297
7.4702,11.63,0.22958,11.4
7.4802,16.878,0.11476,16.763
7.4902,11.695,0.04988,11.645
7.5002,5.3225,1.4122e-13,5.3225
7.5102,2.9493,1.1102e-14,2.9493
7.5202,2.2766,3.5527e-15,2.2766
7.5302,2.1319,1.7764e-15,2.1319
7.5402,2.2371,1.3323e-15,2.2371
7.5502,2.5443,1.7764e-15,2.5443
7.5602,3.099,0.25876,2.8402
7.5702,4.0471,1.869,2.1781
7.5802,5.7447,4.0301,1.7146
7.5902,9.1652,5.2701,3.8951
7.6002,17.702,4.7275,12.974
7.6102,44.226,2.7352,41.491
7.6202,104.74,1.0532,103.68
7.6302,133.56,0.51217,133.05
7.6402,77.753,0.83732,76.915
7.6502,29.945,1.8721,28.072
7.6602,13.234,3.3481,9.8859
7.6702,7.5187,4.5244,2.9942
7.6802,5.007,4.2784,0.72856
7.6902,3.7093,2.5779,1.1314
7.7002,2.9973,1.1668,1.8305
7.7102,2.6367,0.85303,1.7836
7.7202,2.5584,1.0883,1.4701
7.7302,2.8261,1.3728,1.4534
7.7402,3.7845,1.3864,2.3981
7.7502,6.8732,1.0356,5.8376
7.7602,16.453,0.59292,15.86
7.7702,30.382,0.3375,30.044
7.7802,26.884,0.245,26.639
7.7902,12.347,0.2113,12.135
7.8002,5.0996,0.19806,4.9016
7.8102,2.7484,0.19177,2.5566
7.8202,1.8223,0.17709,1.6452
7.8302,1.3583,0.11429,1.244
7.8402,1.089,0.027196,1.0618
7.8502,0.91771,9.881e-15,0.91771
7.8602,0.80213,1.199e-14,0.80213
7.8702,0.72137,0.57819,0.14318
7.8802,0.66391,2.6664,-2.0024
7.8902,0.62331,6.2806,-5.6573
7.9002,0.59576,10.375,-9.7794
7.9102,0.57906,12.198,-11.619
7.9202,0.57218,9.7828,-9.2107
7.9302,0.57494,5.3959,-4.8209
7.9402,0.58809,2.2965,-1.7084
7.9502,0.61343,0.88803,-0.27459
7.9602,0.65435,0.29916,0.35519
7.9702,0.71667,0.14811,0.56857
7.9802,0.81085,0.29118,0.51967
7.9902,0.95637,0.59149,0.36487
8.0002,1.1913,0.92914,0.26216
8.0102,1.6104,1.1936,0.41681
8.0202,2.4692,1.2414,1.2278
8.0302,4.7055,0.97437,3.7311
8.0402,11.625,0.56843,11.056
8.0502,24.883,0.28548,24.598
8.0602,27.009,0.12939,26.879
8.0702,14.099,0.031219,14.068
8.0802,5.7517,1.0658e-14,5.7517
8.0902,3.0623,3.5527e-15,3.0623
8.1002,2.1793,2.6645e-15,2.1793
8.1102,1.8802,3.7748e-15,1.8802
8.1202,1.8678,0.1236,1.7442
8.1302,2.085,0.84085,1.2441
8.1402,2.5961,1.8437,0.75237
8.1502,3.6429,2.5699,1.073
8.1602,5.9924,2.5809,3.4115
8.1702,12.603,1.85,10.753
8.1802,32.714,1.0046,31.709
8.1902,63.715,0.53995,63.175
8.2002,58.703,0.33267,58.37
8.2102,27.025,0.10777,26.917
8.2202,10.508,0.0099818,10.498
8.2302,5.1888,4.4409e-15,5.1888
8.2402,3.1582,6.6613e-15,3.1582
8.2502,2.1722,1.3471,0.82507
8.2602,1.6167,5.0975,-3.4808
8.2702,1.2729,10.953,-9.68
8.2802,1.0464,17.233,-16.187
8.2902,0.89056,19.087,-18.197
8.3002,0.7805,14.533,-13.753
8.3102,0.70188,7.5878,-6.886
8.3202,0.64621,3.3619,-2.7157
8.3302,0.60841,1.6908,-1.0824
8.3402,0.58563,0.94786,-0.36223
8.3502,0.57626,0.49544,0.080826
8.3602,0.58161,0.20101,0.3806
8.3702,0.60344,0.084115,0.51933
8.3802,0.64666,0.15019,0.49647
8.3902,0.72094,0.34827,0.37267
8.4002,0.84542,0.63,0.21543
8.4102,1.0614,0.91782,0.14355
8.4202,1.4705,1.0536,0.41694
8.4302,2.3856,0.84222,1.5434
8.4402,5.0229,0.25306,4.7698
8.4502,12.695,0.01765,12.677
8.4602,22.358,1.7764e-14,22.358
8.4702,18.307,1.0591,17.248
8.4802,8.0544,3.6412,4.4132
8.4902,3.3935,7.4951,-4.1017
8.5002,1.9183,11.784,-9.8661
8.5102,1.3623,13.132,-11.77
8.5202,1.1241,9.8359,-8.7118
8.5302,1.0426,5.0217,-3.979
8.5402,1.0781,2.502,-1.4239
8.5502,1.2586,1.6074,-0.34873
8.5602,1.7358,1.1695,0.56638
8.5702,3.1311,0.76632,2.3647
8.5802,7.399,0.43834,6.9607
8.5902,13.986,0.21029,13.776
8.6002,12.957,5.3291e-14,12.957
8.6102,6.2936,6.2172e-15,6.2936
8.6202,2.8621,3.9968e-15,2.8621
8.6302,1.8304,4.2188e-15,1.8304
8.6402,1.5357,0.01324,1.5225
8.6502,1.5258,0.26157,1.2643
8.6602,1.7145,0.96499,0.74955
8.6702,2.1462,1.6428,0.50338
8.6802,3.0292,2.0062,1.023
8.6902,5.0328,1.7854,3.2473
8.7002,10.782,1.1142,9.6678
8.7102,27.802,0.49796,27.304
8.7202,50.828,0.1735,50.654
8.7302,43.236,1.279e-13,43.236
8.7402,19.168,1.0658e-14,19.168
8.7502,7.7489,7.9936e-15,7.7489
8.7602,4.1253,1.2434e-14,4.1253
8.7702,2.7628,0.033489,2.7293
8.7802,2.1678,0.25638,1.9115
8.7902,1.9446,0.57841,1.3662
8.8002,1.9977,0.84257,1.1551
8.8102,2.4087,0.96559,1.4431
8.8202,3.6275,0.92257,2.7049
8.8302,7.5286,0.8382,6.6904
8.8402,18.094,0.97399,17.12
8.8502,27.602,1.2538,26.348
8.8602,19.441,1.3512,18.09
8.8702,8.2129,0.99121,7.2217
8.8802,3.8105,0.35458,3.4559
8.8902,2.4359,0.086358,2.3496
8.9002,1.9581,0.31652,1.6415
8.9102,1.8549,0.79728,1.0576
8.9202,2.0221,1.3162,0.70584
8.9302,2.5379,1.6434,0.89449
8.9402,3.7731,1.5617,2.2114
8.9502,7.1733,1.073,6.1003
8.9602,17.881,0.54768,17.333
8.9702,38.47,0.23751,38.232
8.9802,41.703,0.082095,41.621
8.9902,21.493,0.00062437,21.493
9.0002,8.3775,2.1316e-14,8.3775
9.0102,4.053,2.7534e-14,4.053
9.0202,2.5034,0.10375,2.3997
9.0302,1.8006,0.52493,1.2757
9.0402,1.4433,1.2816,0.16178
9.0502,1.2725,2.2427,-0.97019
9.0602,1.2493,3.0578,-1.8084
9.0702,1.4466,3.1371,-1.6905
9.0802,2.2644,2.2643,5.2735e-05
9.0902,4.5047,0.96444,3.5403
9.1002,6.3434,0.14605,6.1974
9.1102,4.5365,5.3291e-15,4.5365
9.1202,2.3314,3.9968e-15,2.3314
9.1302,1.5566,9.77e-15,1.5566
9.1402,1.4166,0.19845,1.2182
9.1502,1.5224,0.75854,0.76382
9.1602,1.8223,1.4827,0.33962
9.1702,2.4024,2.0873,0.31511
9.1802,3.5434,2.2304,1.313
9.1902,6.1544,1.7682,4.3863
9.2002,13.804,1.0365,12.767
9.2102,35.7,0.5022,35.197
9.2202,61.262,0.26501,60.997
9.2302,48.05,0.17648,47.873
9.2402,20.322,0.1375,20.185
9.2502,8.1643,0.11733,8.047
9.2602,4.2453,0.10603,4.1393
9.2702,2.6686,0.099251,2.5694
9.2802,1.8782,0.093922,1.7843
9.2902,1.4262,0.085301,1.3409
9.3002,1.1458,0.059749,1.086
9.3102,0.96289,0.017851,0.94504
9.3202,0.84078,2.4758e-14,0.84078
9.3302,0.75974,6.3283e-15,0.75974
9.3402,0.709,4.1078e-15,0.709
9.3502,0.68299,6.7724e-15,0.68299
9.3602,0.67982,0.55751,0.12231
9.3702,0.70093,2.1588,-1.4579
9.3802,0.75185,4.5544,-3.8026
9.3902,0.84479,7.1384,-6.2937
9.4002,1.005,8.2131,-7.2081
9.4102,1.2881,6.8014,-5.5133
9.4202,1.8342,4.1544,-2.3202
9.4302,3.0862,2.1634,0.92282
9.4402,6.7794,1.0704,5.709
9.4502,17.126,0.47534,16.651
9.4602,28.267,0.15728,28.109
9.4702,21.392,0.023253,21.368
9.4802,9.0692,2.7374e-12,9.0692
9.4902,3.8871,0.067784,3.8193
9.5002,2.2526,0.18155,2.0711
9.5102,1.6456,0.28967,1.3559
9.5202,1.4256,0.35464,1.071
9.5302,1.444,0.38988,1.0541
9.5402,1.7428,0.47655,1.2662
9.5502,2.6764,0.71268,1.9637
9.5602,5.7227,1.2965,4.4262
9.5702,13.263,2.3734,10.889
9.5802,18.109,3.8151,14.294
9.5902,11.504,5.0614,6.4426
9.6002,4.8295,4.9512,-0.12169
9.6102,2.4446,3.2433,-0.79869
9.6202,1.725,1.8065,-0.081461
9.6302,1.5339,1.4053,0.12862
9.6402,1.6248,1.4551,0.16975
9.6502,2.0227,1.4681,0.55461
9.6602,3.0297,1.2043,1.8254
9.6702,5.8952,0.73293,5.1622
9.6802,14.838,0.31247,14.526
9.6902,30.344,0.10366,30.24
9.7002,30.333,0.023017,30.31
9.7102,14.805,0.01833,14.786
9.7202,5.836,0.058961,5.7771
9.7302,2.9391,0.12861,2.8105
9.7402,1.8893,0.21715,1.6722
9.7502,1.4307,0.30393,1.1267
9.7602,1.2425,0.35147,0.89103
9.7702,1.2568,0.3275,0.92931
9.7802,1.587,0.18198,1.405
9.7902,2.8468,8.7486e-14,2.8468
9.8002,6.2636,1.2434e-14,6.2636
9.8102,9.0481,8.8818e-15,9.0481
9.8202,6.2389,8.8818e-15,6.2389
9.8302,2.7955,1.0658e-14,2.7955
9.8402,1.5044,0.0059713,1.4984
9.8502,1.1348,0.1625,0.97235
9.8602,1.0668,0.65346,0.41334
9.8702,1.1753,1.362,-0.18672
9.8802,1.504,2.231,-0.72697
9.8902,2.3131,3.1171,-0.80394
9.9002,4.6672,3.8119,0.85533
9.9102,11.775,3.852,7.9227
9.9202,22.067,2.931,19.136
9.9302,19.554,1.5024,18.052
9.9402,8.9311,0.63106,8.3
9.9502,3.6644,0.3845,3.2799
9.9602,2.0009,0.36498,1.6359
9.9702,1.3996,0.41596,0.98367
9.9802,1.1704,0.4593,0.71107
9.9902,1.1531,0.42608,0.72704
10,1.38,0.24646,1.1335
10.01,2.1988,4.1744e-14,2.1988
10.02,4.8942,5.3291e-15,4.8942
10.03,9.8615,5.3291e-15,9.8615
10.04,10.258,0.027348,10.231
10.05,5.3462,0.36559,4.9806
10.06,2.3728,1.558,0.81478
10.07,1.4602,3.1626,-1.7023
10.08,1.2213,4.8965,-3.6752
10.09,1.2574,5.9269,-4.6695
10.1,1.5366,5.3539,-3.8173
10.11,2.2515,3.499,-1.2474
10.12,4.2243,1.7127,2.5116
10.13,10.473,0.82915,9.6435
10.14,23.079,0.50366,22.575
10.15,26.049,0.36752,25.681
10.16,13.807,0.28186,13.525
10.17,5.34,0.20651,5.1334
10.18,2.5086,0.14862,2.36
10.19,1.4964,0.11412,1.3822
10.2,1.0289,0.091594,0.93734
10.21,0.77367,0.069735,0.70393
10.22,0.61943,0.039999,0.57944
10.23,0.52018,0.010417,0.50977
10.24,0.45401,1.7247e-13,0.45401
10.25,0.40955,1.098e-13,0.40955
10.26,0.38068,0.0027941,0.37789
10.27,0.36421,0.025564,0.33865
10.28,0.35908,0.074827,0.28425
10.29,0.36618,0.12303,0.24315
10.3,0.38921,0.14774,0.24147
10.31,0.4373,0.12756,0.30974
10.32,0.53337,0.066313,0.46706
10.33,0.74521,0.012947,0.73226
10.34,1.3293,0.058037,1.2713
10.35,3.1153,0.32047,2.7948
10.36,6.0361,0.86029,5.1758
10.37,5.8153,1.6215,4.1938
10.38,2.8901,2.4614,0.42861
10.39,1.3013,2.9379,-1.6366
10.4,0.81458,2.6349,-1.8203
10.41,0.6695,1.7619,-1.0924
10.42,0.65572,0.91329,-0.25757
10.43,0.74446,0.36022,0.38424
10.44,1.0117,0.073662,0.93802
10.45,1.8252,9.1038e-15,1.8252
10.46,4.1512,5.3291e-15,4.1512
10.47,6.8778,6.2172e-15,6.8778
10.48,5.5452,1.3323e-14,5.5452
10.49,2.7115,0.085289,2.6262
10.5,1.5523,0.38364,1.1686
10.51,1.3196,0.84862,0.47094
10.52,1.4387,1.3598,0.078929
10.53,1.8476,1.8444,0.0031786
10.54,2.7684,2.1909,0.57755
10.55,5.1063,2.4124,2.6939
10.56,12.388,2.6805,9.708
10.57,29.64,2.7063,26.933
10.58,39.277,2.0964,37.181
10.59,23.745,1.1829,22.562
10.6,9.3241,0.63004,8.694
10.61,4.2093,0.48035,3.729
10.62,2.5239,0.47443,2.0495
10.63,1.8633,0.45812,1.4052
10.64,1.6558,0.36319,1.2926
10.65,1.846,0.16983,1.6762
10.66,2.8962,0.02996,2.8663
10.67,6.3877,2.5757e-14,6.3877
10.68,11.514,3.5527e-14,11.514
10.69,10.218,0.01983,10.198
10.7,4.8591,0.12418,4.7349
10.71,2.2165,0.27247,1.944
10.72,1.4124,0.42087,0.99153
10.73,1.1816,0.51722,0.66438
10.74,1.2097,0.52019,0.68953
10.75,1.5112,0.37767,1.1336
10.76,2.445,0.13125,2.3138
10.77,5.4915,0.01522,5.4763
10.78,12.502,1.954e-14,12.502
10.79,15.843,2.4869e-14,15.843
10.8,9.3573,0.058554,9.2988
10.81,3.8127,0.34669,3.466
10.82,1.8953,0.80166,1.0936
10.83,1.2753,1.345,-0.069692
10.84,1.0619,1.8593,-0.7974
10.85,1.061,2.1656,-1.1045
10.86,1.3199,1.9267,-0.60677
10.87,2.2834,1.0462,1.2372
10.88,5.0149,0.29358,4.7213
10.89,7.7348,0.092026,7.6428
10.9,5.8016,0.22278,5.5788
10.91,2.7949,0.49723,2.2977
10.92,1.6602,0.81837,0.84187
10.93,1.4525,1.0643,0.38824
10.94,1.6255,1.1481,0.47741
10.95,2.1751,1.0488,1.1262
10.96,3.5141,0.69611,2.818
10.97,7.3899,0.44545,6.9445
10.98,19.078,0.61981,18.458
10.99,35.997,1.132,34.865
11,31.851,1.8666,29.985
11.01,14.358,2.7007,11.657
11.02,5.661,3.1189,2.5421
11.03,2.8702,2.8329,0.037316
11.04,1.7956,1.7666,0.028993
11.05,1.2754,0.60276,0.6726
11.06,0.98817,0.053294,0.93487
11.07,0.81894,1.8763e-14,0.81894
11.08,0.71858,2.2427e-14,0.71858
11.09,0.66432,0.0072479,0.65707
11.1,0.64621,0.1268,0.5194
11.11,0.66233,0.34018,0.32215
11.12,0.71828,0.58492,0.13336
11.13,0.83039,0.79463,0.035757
11.14,1.0366,0.89343,0.14316
11.15,1.4294,0.85274,0.57671
11.16,2.2782,0.60111,1.6771
11.17,4.5915,0.28366,4.3078
11.18,11.739,0.11812,11.621
11.19,24.111,0.047317,24.064
11.2,24.112,2.8777e-13,24.112
11.21,11.742,2.3093e-14,11.742
11.22,4.5995,1.3323e-14,4.5995
11.23,2.2966,2.0872e-14,2.2966
11.24,1.4699,0.067478,1.4024
11.25,1.1252,0.50254,0.62268
11.26,1.0361,1.3052,-0.2691
11.27,1.2729,2.4318,-1.1589
11.28,2.3267,3.7899,-1.4632
11.29,4.1355,4.9753,-0.83974
11.3,3.9553,5.1811,-1.2258
11.31,2.0608,4.1345,-2.0737
11.32,1.0348,2.3613,-1.3264
11.33,0.72992,1.18,-0.4501
11.34,0.66829,0.6432,0.025098
11.35,0.74009,0.36162,0.37847
11.36,1.0106,0.13465,0.87595
11.37,1.8651,6.4393e-13,1.8651
11.38,4.441,2.8422e-14,4.441
11.39,7.9372,0.0082333,7.929
11.4,6.7941,0.11119,6.6829
11.41,3.1606,0.43076,2.7298
11.42,1.4635,0.89887,0.56464
11.43,0.97691,1.4782,-0.50132
11.44,0.88456,2.1024,-1.2179
11.45,1.0217,2.5575,-1.5358
11.46,1.5299,2.5722,-1.0422
11.47,3.1924,2.0639,1.1285
11.48,7.8314,1.2069,6.6245
11.49,12.416,0.5692,11.847
11.5,9.034,0.29995,8.734
11.51,3.7707,0.18919,3.5815
11.52,1.6185,0.12039,1.4981
11.53,0.91658,0.062725,0.85385
11.54,0.6267,0.01847,0.60822
11.55,0.48011,1.6872e-12,0.48011
11.56,0.39744,3.0143e-13,0.39744
11.57,0.34866,0.0027436,0.34592
11.58,0.32058,0.017482,0.3031
11.59,0.30705,0.043461,0.26359
11.6,0.30558,0.06437,0.24121
11.61,0.31623,0.052991,0.26324
11.62,0.34192,0.016891,0.32503
11.63,0.39049,3.1364e-14,0.39049
11.64,0.48185,1.3267e-14,0.48185
11.65,0.67516,9.992e-15,0.67516
11.66,1.1949,1.1546e-14,1.1949
11.67,2.7391,4.0412e-14,2.7391
11.68,5.1143,0.080049,5.0342
11.69,4.7914,0.27379,4.5176
11.7,2.4826,0.51166,1.9709
11.71,1.3548,0.72019,0.63464
11.72,1.1383,0.83506,0.30328
11.73,1.3011,0.81164,0.48942
11.74,1.8401,0.62519,1.2149
11.75,3.263,0.36624,2.8967
11.76,7.7089,0.175,7.5339
11.77,18.992,0.078832,18.914
11.78,27.18,0.024443,27.155
11.79,17.608,0.0024669,17.605
11.8,6.9547,5.862e-14,6.9547
11.81,2.9678,4.3077e-14,2.9678
11.82,1.639,2.2988e-12,1.639
11.83,1.068,0.092647,0.97537
11.84,0.76991,0.28921,0.4807
11.85,0.59511,0.56484,0.030271
11.86,0.4849,0.8975,-0.41261
11.87,0.41269,1.2192,-0.80646
11.88,0.36488,1.3584,-0.99348
11.89,0.3345,1.1798,-0.84527
11.9,0.31842,0.75174,-0.43332
11.91,0.31674,0.36925,-0.052502
11.92,0.33423,0.18183,0.1524
11.93,0.38727,0.10179,0.28548
11.94,0.53582,0.062121,0.4737
11.95,1.0091,0.046809,0.96231
11.96,2.0925,0.052943,2.0396
11.97,2.6167,0.068293,2.5484
11.98,1.6394,0.064545,1.5748
11.99,0.81459,0.017092,0.7975
12,0.55959,0.0010996,0.55849
12.01,0.5286,2.4203e-14,0.5286
12.02,0.61365,1.521e-14,0.61365
12.03,0.87816,1.299e-14,0.87816
12.04,1.6947,1.4433e-14,1.6947
12.05,3.9301,2.931e-14,3.9301
12.06,6.1504,0.062763,6.0877
12.07,4.6072,0.28922,4.3179
12.08,2.1979,0.6187,1.5792
12.09,1.3102,1.0022,0.30803
12.1,1.1956,1.4369,-0.24128
12.11,1.4563,1.8479,-0.39155
12.12,2.2486,2.1689,0.079718
12.13,4.623,2.3841,2.2389
12.14,11.823,2.329,9.4938
12.15,22.254,1.7149,20.539
12.16,19.703,0.90689,18.796
12.17,8.9285,0.35411,8.5743
12.18,3.5838,0.098085,3.4857
12.19,1.8914,0.0031415,1.8883
12.2,1.2788,2.2649e-14,1.2788
12.21,1.0608,1.9096e-14,1.0608
12.22,1.1542,3.3751e-14,1.1542
12.23,1.8712,0.063031,1.8082
12.24,3.2273,0.29713,2.9301
12.25,3.213,0.60353,2.6094
12.26,1.8261,0.95021,0.87591
12.27,1.0708,1.2794,-0.20865
12.28,0.92294,1.5407,-0.61772
12.29,1.0519,1.5148,-0.46285
12.3,1.4928,1.1156,0.37718
12.31,2.7649,0.56775,2.1972
12.32,6.7989,0.25572,6.5432
12.33,14.562,0.16107,14.401
12.34,15.789,0.12977,15.659
12.35,8.1831,0.10696,8.0761
12.36,3.2602,0.084002,3.1762
12.37,1.6659,0.060264,1.6057
12.38,1.1473,0.041777,1.1055
12.39,1.0194,0.020122,0.99928
12.4,1.2463,0.013845,1.2325
12.41,2.3221,0.046076,2.276
12.42,4.606,0.10423,4.5018
12.43,5.1365,0.17292,4.9636
12.44,2.8818,0.23784,2.644
12.45,1.3479,0.27902,1.0688
12.46,0.88897,0.29661,0.59235
12.47,0.83047,0.2816,0.54888
12.48,1.0217,0.22072,0.80102
12.49,1.7099,0.18627,1.5237
12.5,3.9882,0.22337,3.7648
12.51,8.6162,0.29771,8.3185
12.52,9.7014,0.37095,9.3305
12.53,5.1887,0.41261,4.7761
12.54,2.069,0.37029,1.6987
12.55,1.0269,0.2086,0.8183
12.56,0.65713,0.04431,0.61282
12.57,0.49041,6.6558e-14,0.49041
12.58,0.40484,3.7303e-14,0.40484
12.59,0.36035,4.9405e-14,0.36035
12.6,0.34142,0.014731,0.32669
12.61,0.34245,0.09909,0.24336
12.62,0.36363,0.28746,0.076175
12.63,0.41055,0.55832,-0.14777
12.64,0.50032,0.9082,-0.40787
12.65,0.67373,1.2985,-0.62474
12.66,1.0546,1.7042,-0.64965
12.67,2.1158,2.0821,0.033696
12.68,5.3319,2.221,3.1109
12.69,10.287,1.9142,8.3731
12.7,9.5,1.1501,8.3499
12.71,4.4627,0.40058,4.0622
12.72,1.8509,0.070469,1.7804
12.73,1.0371,6.3505e-14,1.0371
12.74,0.77123,6.5059e-14,0.77123
12.75,0.73055,0.013783,0.71676
12.76,0.95276,0.080668,0.87209
12.77,1.7309,0.2019,1.529
12.78,2.6011,0.33913,2.2619
12.79,2.1098,0.46803,1.6418
12.8,1.2361,0.54728,0.68879
12.81,0.97403,0.56214,0.41189
12.82,1.098,0.48456,0.61339
12.83,1.5523,0.28824,1.264
12.84,2.7608,0.097691,2.6632
12.85,6.5458,0.044782,6.501
12.86,15.84,0.1215,15.718
12.87,21.806,0.294,21.512
12.88,13.673,0.54656,13.127
12.89,5.4411,0.86693,4.5742
12.9,2.4708,1.2317,1.2391
12.91,1.5376,1.5541,-0.016478
12.92,1.265,1.6617,-0.39673
12.93,1.4777,1.4252,0.052494
12.94,2.7109,0.91847,1.7925
12.95,5.1214,0.46793,4.6535
12.96,5.2745,0.25057,5.024
12.97,2.7939,0.16832,2.6256
12.98,1.2959,0.13719,1.1587
12.99,0.8464,0.13721,0.70919
13,0.77328,0.15333,0.61995
13.01,0.95706,0.21209,0.74497
13.02,1.7261,0.34715,1.3789
13.03,3.999,0.54661,3.4524
13.04,6.462,0.78696,5.6751
13.05,4.9209,1.0335,3.8874
13.06,2.1756,1.1991,0.97654
13.07,1.034,1.1177,-0.083685
13.08,0.70464,0.75086,-0.046219
13.09,0.65423,0.37933,0.2749
13.1,0.84531,0.2038,0.6415
13.11,1.6381,0.16838,1.4697
13.12,3.3703,0.18742,3.1829
13.13,3.9206,0.22193,3.6987
13.14,2.2615,0.24773,2.0138
13.15,1.0584,0.25719,0.80124
13.16,0.70725,0.23996,0.46729
13.17,0.69609,0.17106,0.52503
13.18,0.94495,0.078384,0.86657
13.19,1.8397,0.012428,1.8273
13.2,4.4871,1.9185e-13,4.4871
13.21,7.5902,3.4639e-14,7.5902
13.22,5.9688,2.931e-14,5.9688
13.23,2.5806,5.1514e-14,2.5806
13.24,1.094,0.032665,1.0613
13.25,0.6146,0.15426,0.46034
13.26,0.42303,0.32407,0.09896
13.27,0.32959,0.5266,-0.19701
13.28,0.28005,0.74072,-0.46067
13.29,0.25489,0.9199,-0.66502
13.3,0.24656,0.93861,-0.69205
13.31,0.25332,0.72644,-0.47312
13.32,0.2782,0.41426,-0.13606
13.33,0.33173,0.22278,0.10895
13.34,0.44347,0.1056,0.33787
13.35,0.71147,0.034846,0.67662
13.36,1.5212,0.014958,1.5062
13.37,3.6862,0.041969,3.6442
13.38,5.6349,0.11501,5.5199
13.39,3.9847,0.22215,3.7625
13.4,1.713,0.36495,1.3481
13.41,0.84088,0.53843,0.30245
13.42,0.60672,0.69875,-0.092025
13.43,0.61438,0.81081,-0.19643
13.44,0.90734,0.79112,0.11622
13.45,1.9369,0.556,1.3809
13.46,3.555,0.31241,3.2426
13.47,3.3013,0.21364,3.0876
13.48,1.6669,0.18836,1.4786
13.49,0.85042,0.18654,0.66388
13.5,0.66384,0.15812,0.50573
13.51,0.74915,0.09415,0.655
13.52,1.1933,0.043759,1.1495
13.53,2.7015,0.01082,2.6907
13.54,5.7717,4.1656e-13,5.7717
13.55,6.5051,9.0594e-14,6.5051
13.56,3.5444,5.1514e-14,3.5444
13.57,1.5198,6.3505e-14,1.5198
13.58,0.89718,0.0012416,0.89594
13.59,0.78121,0.025633,0.75558
13.6,0.97739,0.1608,0.81659
13.61,1.853,0.3993,1.4537
13.62,4.0977,0.72922,3.3684
13.63,5.5516,1.1186,4.4329
13.64,3.5915,1.5106,2.0809
13.65,1.6318,1.809,-0.17717
13.66,0.99441,1.8742,-0.87981
13.67,0.93955,1.5582,-0.61861
13.68,1.281,0.90565,0.37535
13.69,2.5642,0.28981,2.2744
13.7,6.2023,0.026119,6.1762
13.71,9.8059,2.6645e-14,9.8059
13.72,7.1515,2.5757e-14,7.1515
13.73,3.0237,0.015356,3.0084
13.74,1.3507,0.11109,1.2396
13.75,0.83313,0.30834,0.52478
13.76,0.67552,0.56142,0.1141
13.77,0.74714,0.86525,-0.11811
13.78,1.2037,1.183,0.02064
13.79,1.8261,1.398,0.4281
13.8,1.585,1.357,0.22794
13.81,0.97718,1.0741,-0.096915
13.82,0.79494,0.70454,0.090402
13.83,0.94169,0.41534,0.52634
13.84,1.4572,0.21388,1.2433
13.85,3.0317,0.089885,2.9418
13.86,7.7447,0.031728,7.713
13.87,14.129,0.0050482,14.124
13.88,12.009,3.1442e-13,12.009
13.89,5.3125,2.0517e-13,5.3125
13.9,2.1279,2.0162e-13,2.1279
13.91,1.1064,2.0184e-13,1.1064
13.92,0.70825,2.4281e-13,0.70825
13.93,0.51495,0.0025063,0.51245
13.94,0.40957,0.022122,0.38745
13.95,0.3503,0.068542,0.28176
13.96,0.32019,0.13205,0.18814
13.97,0.31338,0.21321,0.10018
13.98,0.33196,0.29722,0.034744
13.99,0.39082,0.3589,0.031913
14,0.54015,0.40284,0.13732
14.01,0.97846,0.43843,0.54004
14.02,2.302,0.41405,1.8879
14.03,4.2205,0.28143,3.9391
14.04,3.7679,0.12827,3.6397
14.05,1.8188,0.062647,1.7562
14.06,0.8795,0.060878,0.81863
14.07,0.6411,0.073578,0.56752
14.08,0.68249,0.10679,0.57569
14.09,1.0709,0.178,0.89289
14.1,2.3363,0.27924,2.0571
14.11,4.0744,0.3832,3.6912
14.12,3.54,0.47095,3.069
14.13,1.8019,0.54122,1.2607
14.14,1.0663,0.54546,0.52081
14.15,1.0291,0.45105,0.57801
14.16,1.4635,0.30698,1.1565
14.17,2.9945,0.19032,2.8041
14.18,7.494,0.13666,7.3573
14.19,12.765,0.12159,12.643
14.2,10.032,0.11481,9.9176
14.21,4.3106,0.1059,4.2047
14.22,1.8206,0.083095,1.7375
14.23,1.0612,0.042669,1.0185
14.24,0.86012,0.0092725,0.85085
14.25,1.0773,2.0095e-13,1.0773
14.26,2.0336,6.3061e-14,2.0336
14.27,3.0114,4.9294e-14,3.0114
14.28,2.2105,6.3061e-14,2.2105
14.29,0.99662,9.3558e-13,0.99662
14.3,0.49244,0.036971,0.45547
14.31,0.32083,0.10994,0.21089
14.32,0.24611,0.21689,0.029222
14.33,0.20687,0.35653,-0.14966
14.34,0.18484,0.52206,-0.33722
14.35,0.17325,0.69305,-0.51979
14.36,0.16963,0.80581,-0.63618
14.37,0.17393,0.73272,-0.5588
14.38,0.1889,0.46344,-0.27454
14.39,0.22386,0.22626,-0.0024092
14.4,0.31275,0.14631,0.16644
14.41,0.57988,0.17652,0.40336
14.42,1.1353,0.25776,0.87751
14.43,1.3348,0.36079,0.97399
14.44,0.87093,0.4896,0.38132
14.45,0.57302,0.61973,-0.046711
14.46,0.59342,0.71675,-0.12333
14.47,0.86876,0.82714,0.04162
14.48,1.7374,0.93707,0.80033
14.49,4.4204,0.96572,3.4547
14.5,8.5642,0.79876,7.7654
14.51,7.8928,0.47529,7.4175
14.52,3.6559,0.21377,3.4421
14.53,1.4481,0.10812,1.34
14.54,0.73938,0.076613,0.66277
14.55,0.47179,0.070401,0.40138
14.56,0.34554,0.074681,0.27086
14.57,0.27913,0.080565,0.19856
14.58,0.24435,0.080691,0.16366
14.59,0.23076,0.074312,0.15645
14.6,0.23626,0.055283,0.18098
14.61,0.26691,0.0057955,0.26111
14.62,0.34627,0.00014093,0.34613
14.63,0.5627,4.8739e-14,0.5627
14.64,1.2498,7.2609e-14,1.2498
14.65,2.762,0.0091413,2.7529
14.66,3.3638,0.089322,3.2745
14.67,1.9504,0.18332,1.7671
14.68,0.83548,0.27921,0.55627
14.69,0.47162,0.36243,0.10919
14.7,0.38448,0.41423,-0.029751
14.71,0.44502,0.3906,0.054417
14.72,0.75467,0.289,0.46567
14.73,1.23,0.2161,1.0139
14.74,1.1435,0.20643,0.93706
14.75,0.71528,0.23081,0.48446
14.76,0.57713,0.23831,0.33882
14.77,0.70408,0.24312,0.46096
14.78,1.1652,0.31507,0.85013
14.79,2.6487,0.45498,2.1937
14.8,6.4231,0.63021,5.7929
14.81,9.1687,0.80716,8.3615
14.82,5.9885,0.92413,5.0644
14.83,2.4591,0.89572,1.5633
14.84,1.1805,0.66229,0.51821
14.85,0.84749,0.34268,0.50481
14.86,0.95128,0.1703,0.78098
14.87,1.7502,0.12223,1.6279
14.88,3.2439,0.11105,3.1329
14.89,3.223,0.104,3.119
14.9,1.6824,0.089935,1.5924
14.91,0.81758,0.055777,0.7618
14.92,0.59915,0.01469,0.58446
14.93,0.67673,6.013e-13,0.67673
14.94,1.2007,0.0040502,1.1966
14.95,2.6745,0.02931,2.6452
14.96,3.8815,0.08057,3.8009
14.97,2.6696,0.15075,2.5188
14.98,1.1906,0.23247,0.95814
14.99,0.66158,0.31917,0.34241
15,0.58,0.42497,0.15503
15.01,0.80242,0.55273,0.24968
15.02,1.6885,0.66208,1.0264
15.03,3.1827,0.68923,2.4935
15.04,3.0609,0.60122,2.4596
15.05,1.5492,0.38117,1.168
15.06,0.74936,0.14276,0.6066
15.07,0.56142,0.023252,0.53817
15.08,0.67074,9.4591e-14,0.67074
15.09,1.2819,2.6734e-13,1.2819
15.1,2.8196,0.016785,2.8028
15.11,3.6777,0.072602,3.6051
15.12,2.2587,0.14508,2.1136
15.13,0.94482,0.22988,0.71494
15.14,0.47797,0.31994,0.15803
15.15,0.3241,0.39396,-0.069867
15.16,0.26406,0.41393,-0.14987
15.17,0.24301,0.35829,-0.11529
15.18,0.2459,0.2786,-0.032705
15.19,0.27094,0.2298,0.041142
15.2,0.32578,0.18458,0.14121
15.21,0.4342,0.10955,0.32465
15.22,0.66682,0.037524,0.6293
15.23,1.2845,0.0052297,1.2793
15.24,3.2085,0.0033077,3.2052
15.25,6.9005,0.011636,6.8889
15.26,7.4899,0.021118,7.4688
15.27,3.8898,0.030226,3.8595
15.28,1.5667,0.037778,1.5289
15.29,0.8347,0.049398,0.78531
15.3,0.65216,0.074919,0.57725
15.31,0.80771,0.11051,0.6972
15.32,1.4482,0.14253,1.3057
15.33,1.9312,0.16493,1.7663
15.34,1.3418,0.1749,1.1669
15.35,0.71434,0.15665,0.55768
15.36,0.5472,0.10779,0.43941
15.37,0.66139,0.056242,0.60514
15.38,1.2135,0.03066,1.1828
15.39,2.882,0.037054,2.845
15.4,4.8445,0.067876,4.7766
15.41,3.8341,0.11758,3.7165
15.42,1.7196,0.17632,1.5433
15.43,0.82436,0.24153,0.58283
15.44,0.61288,0.32607,0.28681
15.45,0.73991,0.42877,0.31114
15.46,1.4363,0.52827,0.90805
15.47,2.6402,0.5807,2.0595
15.48,2.5351,0.53518,1.9999
15.49,1.3034,0.35496,0.94849
15.5,0.65732,0.14251,0.51481
15.51,0.52169,0.024404,0.49729
15.52,0.66863,1.6975e-13,0.66863
15.53,1.3521,1.0503e-13,1.3521
15.54,2.7869,1.3056e-13,2.7869
15.55,3.1234,2.8821e-13,3.1234
15.56,1.7173,0.0056207,1.7117
15.57,0.75625,0.027356,0.7289
15.58,0.46169,0.070889,0.39081
15.59,0.42127,0.14155,0.27971
15.6,0.59058,0.2306,0.35998
15.61,1.0779,0.32734,0.75059
15.62,1.3703,0.44346,0.92686
15.63,0.96732,0.56363,0.40369
15.64,0.63977,0.64584,-0.0060764
15.65,0.6708,0.71491,-0.044107
15.66,1.0538,0.7757,0.2781
15.67,2.356,0.80217,1.5539
15.68,5.798,0.6991,5.0989
15.69,8.5927,0.43379,8.1589
15.7,5.7822,0.18812,5.594
15.71,2.3209,0.086301,2.2346
15.72,0.98931,0.072842,0.91647
15.73,0.54855,0.099636,0.44892
15.74,0.36107,0.14914,0.21193
15.75,0.26368,0.20954,0.054131
15.76,0.20672,0.27551,-0.068788
15.77,0.17092,0.34942,-0.1785
15.78,0.14748,0.4155,-0.26802
15.79,0.13188,0.43632,-0.30443
15.8,0.12189,0.35266,-0.23077
15.81,0.11618,0.19605,-0.079868
15.82,0.11426,0.093492,0.020766
15.83,0.11623,0.059919,0.056313
15.84,0.12303,0.0574,0.06563
15.85,0.13709,0.056472,0.080622
15.86,0.16469,0.057938,0.10675
15.87,0.225,0.07262,0.15238
15.88,0.39183,0.089198,0.30263
15.89,0.86559,0.092311,0.77328
15.9,1.4656,0.092103,1.3735
15.91,1.2521,0.10004,1.152
15.92,0.68599,0.08285,0.60314
15.93,0.49929,0.058724,0.44056
15.94,0.61764,0.07272,0.54492
15.95,1.178,0.11518,1.0629
15.96,2.8886,0.16091,2.7277
15.97,5.0559,0.20433,4.8516
15.98,4.149,0.23801,3.911
15.99,1.8566,0.22822,1.6284
16,0.83394,0.17051,0.66343
16.01,0.56012,0.13245,0.42767
16.02,0.60277,0.13982,0.46296
16.03,1.0369,0.15978,0.87711
16.04,1.6332,0.18883,1.4444
16.05,1.3864,0.22613,1.1603
16.06,0.77735,0.23974,0.53761
16.07,0.57763,0.24626,0.33137
16.08,0.71606,0.28143,0.43463
16.09,1.3724,0.32823,1.0442
16.1,3.345,0.33882,3.0062
16.11,5.662,0.27987,5.3821
16.12,4.4641,0.18042,4.2836
16.13,1.9571,0.11085,1.8462
16.14,0.88137,0.079457,0.80191
16.15,0.59495,0.064855,0.5301
16.16,0.65673,0.049571,0.60716
16.17,1.1555,0.029294,1.1262
16.18,1.733,0.015863,1.7171
16.19,1.3526,0.0082987,1.3443
16.2,0.69926,7.1045e-12,0.69926
16.21,0.47427,0.010425,0.46385
16.22,0.54069,0.061329,0.47936
16.23,0.99909,0.14407,0.85502
16.24,2.3181,0.24944,2.0686
16.25,3.5101,0.3743,3.1358
16.26,2.4688,0.51083,1.958
16.27,1.0403,0.64715,0.39314
16.28,0.47549,0.75054,-0.27505
16.29,0.2925,0.75034,-0.45783
16.3,0.21995,0.58885,-0.36889
16.31,0.18899,0.32739,-0.1384
16.32,0.18064,0.17032,0.010312
16.33,0.19098,0.11637,0.074608
16.34,0.22583,0.10187,0.12396
16.35,0.30912,0.12245,0.18667
16.36,0.53051,0.174,0.3565
16.37,1.2281,0.24046,0.98762
16.38,2.7609,0.31394,2.4469
16.39,3.3714,0.38177,2.9896
16.4,1.941,0.41137,1.5297
16.41,0.81443,0.368,0.44643
16.42,0.45401,0.26923,0.18478
16.43,0.39652,0.18896,0.20756
16.44,0.56727,0.15446,0.41281
16.45,0.97461,0.14333,0.83127
16.46,1.0501,0.13163,0.91846
16.47,0.67167,0.097368,0.5743
16.48,0.4823,0.054854,0.42744
16.49,0.57762,0.032222,0.5454
16.5,1.073,0.030769,1.0422
16.51,2.6447,0.043147,2.6016
16.52,4.9336,0.066193,4.8674
16.53,4.3735,0.095066,4.2784
16.54,2.0115,0.12595,1.8856
16.55,0.85387,0.16046,0.69341
16.56,0.52806,0.19804,0.33002
16.57,0.54294,0.23433,0.30861
16.58,0.91554,0.25921,0.65633
16.59,1.3139,0.24136,1.0725
16.6,0.96849,0.15912,0.80936
16.61,0.45266,0.071248,0.38142
16.62,0.23898,0.045772,0.19321
16.63,0.16762,0.073389,0.094231
16.64,0.13899,0.12598,0.013014
16.65,0.12752,0.19663,-0.069112
16.66,0.12645,0.27782,-0.15137
16.67,0.13504,0.3592,-0.22416
16.68,0.15724,0.43846,-0.28122
16.69,0.2073,0.48748,-0.28017
16.7,0.33929,0.47957,-0.14028
16.71,0.73871,0.39188,0.34683
16.72,1.465,0.27434,1.1906
16.73,1.5518,0.1871,1.3647
16.74,0.90428,0.11336,0.79092
16.75,0.57548,0.052783,0.5227
16.76,0.65766,0.017775,0.63988
16.77,1.2473,0.0028858,1.2444
16.78,3.0887,3.082e-12,3.0887
16.79,5.4249,1.9353e-12,5.4249
16.8,4.4286,0.0033751,4.4253
16.81,1.9252,0.015614,1.9096
16.82,0.78309,0.032778,0.75032
16.83,0.41569,0.051052,0.36464
16.84,0.27043,0.072052,0.19838
16.85,0.1996,0.096417,0.10319
16.86,0.16161,0.12107,0.040541
16.87,0.14199,0.14094,0.0010556
16.88,0.13634,0.14742,-0.01108
16.89,0.14829,0.12354,0.024756
16.9,0.2021,0.077097,0.125
16.91,0.38352,0.048621,0.3349
16.92,0.70264,0.046544,0.65609
16.93,0.70888,0.055465,0.65341
16.94,0.40491,0.068379,0.33653
16.95,0.24939,0.08754,0.16185
16.96,0.25543,0.11069,0.14474
16.97,0.42709,0.13636,0.29072
16.98,0.94405,0.16082,0.78324
16.99,1.462,0.17124,1.2908
17,1.0958,0.14446,0.95135
17.01,0.53046,0.094613,0.43584
17.02,0.33765,0.06648,0.27117
17.03,0.37927,0.0603,0.31897
17.04,0.71431,0.06307,0.65124
17.05,1.4668,0.071574,1.3952
17.06,1.7124,0.073173,1.6392
17.07,1.0066,0.059515,0.94708
17.08,0.51285,0.040587,0.47226
17.09,0.42973,0.026311,0.40342
17.1,0.64896,0.017661,0.6313
17.11,1.4393,0.0095183,1.4298
17.12,2.4581,0.0023513,2.4558
17.13,2.0369,4.4675e-13,2.0369
17.14,0.97568,1.4699e-13,0.97568
17.15,0.54148,1.2701e-13,0.54148
17.16,0.54427,2.0273e-13,0.54427
17.17,0.98959,0.00065438,0.98893
17.18,2.0742,0.020107,2.054
17.19,2.5013,0.05086,2.4505
17.2,1.4507,0.088482,1.3623
17.21,0.62478,0.12953,0.49525
17.22,0.35841,0.17171,0.1867
17.23,0.315,0.21211,0.1029
17.24,0.42494,0.25595,0.16899
17.25,0.60133,0.30039,0.30094
17.26,0.55081,0.31664,0.23417
17.27,0.42221,0.30246,0.11975
17.28,0.47224,0.26673,0.20551
17.29,0.80523,0.1859,0.61933
17.3,1.9294,0.086603,1.8428
17.31,4.3158,0.030451,4.2854
17.32,5.0677,0.0096118,5.0581
17.33,2.7792,0.0022264,2.777
17.34,1.0881,0.0004433,1.0877
17.35,0.51768,0.0042354,0.51344
17.36,0.32024,0.01576,0.30448
17.37,0.23521,0.039166,0.19604
17.38,0.19643,0.072882,0.12355
17.39,0.18466,0.10848,0.07618
17.4,0.19789,0.14954,0.048354
17.41,0.25186,0.20568,0.046178
17.42,0.41755,0.27588,0.14167
17.43,0.95179,0.35106,0.60073
17.44,1.9835,0.42312,1.5604
17.45,2.1492,0.46818,1.6811
17.46,1.1458,0.43472,0.71112
17.47,0.5069,0.30779,0.19911
17.48,0.33213,0.1898,0.14233
17.49,0.37736,0.15655,0.22081
17.5,0.65697,0.17905,0.47792
17.51,0.90067,0.22058,0.68009
17.52,0.66409,0.26248,0.40161
17.53,0.39435,0.30787,0.086476
17.54,0.36761,0.36143,0.006175
17.55,0.59048,0.40254,0.18794
17.56,1.3718,0.39727,0.97453
17.57,2.5945,0.32616,2.2683
17.58,2.4005,0.20649,2.194
17.59,1.1612,0.11251,1.0487
17.6,0.53932,0.073111,0.46621
17.61,0.40974,0.058897,0.35084
17.62,0.57886,0.053593,0.52527
17.63,1.0849,0.052646,1.0323
17.64,1.2882,0.047447,1.2407
17.65,0.79087,0.036783,0.75409
17.66,0.42275,0.029304,0.39345
17.67,0.37716,0.028448,0.34872
17.68,0.61985,0.031065,0.58878
17.69,1.3822,0.034485,1.3477
17.7,2.077,0.03594,2.0411
17.71,1.4709,0.034819,1.436
17.72,0.64455,0.034592,0.60996
17.73,0.33686,0.035859,0.301
17.74,0.29593,0.035957,0.25997
17.75,0.45694,0.03695,0.41999
17.76,0.75316,0.041617,0.71154
17.77,0.69703,0.049188,0.64784
17.78,0.38252,0.062202,0.32032
17.79,0.24299,0.084413,0.15858
17.8,0.27441,0.11385,0.16056
17.81,0.53046,0.14569,0.38476
17.82,1.0809,0.17344,0.90746
17.83,1.2074,0.18731,1.02
17.84,0.65934,0.17213,0.48722
17.85,0.28131,0.11382,0.16748
17.86,0.15575,0.039554,0.11619
17.87,0.11274,0.0043187,0.10842
17.88,0.096048,1.6639e-13,0.096048
17.89,0.091768,1.3305e-13,0.091768
17.9,0.097103,1.4164e-13,0.097103
17.91,0.11539,4.4034e-13,0.11539
17.92,0.16237,0.014545,0.14783
17.93,0.3026,0.050125,0.25248
17.94,0.7034,0.09868,0.60472
17.95,1.1731,0.15527,1.0179
17.96,0.94221,0.21716,0.72505
17.97,0.45401,0.28369,0.17032
17.98,0.26253,0.34875,-0.086221
17.99,0.26308,0.40648,-0.1434
18,0.43586,0.44292,-0.0070632
18.01,0.73147,0.42979,0.30167
18.02,0.71325,0.32977,0.38347
18.03,0.47897,0.18582,0.29315
18.04,0.45467,0.098557,0.35611
18.05,0.74789,0.070523,0.67737
18.06,1.796,0.068342,1.7276
18.07,3.8341,0.072848,3.7612
18.08,4.157,0.076648,4.0804
18.09,2.1613,0.082165,2.0791
18.1,0.87947,0.087985,0.79149
18.11,0.49869,0.087574,0.41112
18.12,0.49462,0.071659,0.42296
18.13,0.76602,0.044059,0.72196
18.14,0.89445,0.02371,0.87074
18.15,0.56718,0.014636,0.55254
18.16,0.30281,0.015069,0.28774
18.17,0.24456,0.021418,0.22314
18.18,0.34282,0.0317,0.31112
18.19,0.6684,0.043548,0.62485
18.2,0.91147,0.05341,0.85806
18.21,0.62878,0.063963,0.56482
18.22,0.32634,0.077721,0.24862
18.23,0.25389,0.093238,0.16065
18.24,0.35685,0.11525,0.24161
18.25,0.72874,0.14146,0.58727
18.26,1.1096,0.15751,0.9521
18.27,0.85285,0.15986,0.69299
18.28,0.46608,0.15594,0.31015
18.29,0.39324,0.13014,0.2631
18.3,0.64065,0.086895,0.55375
18.31,1.4907,0.069845,1.4208
18.32,2.4992,0.083348,2.4158
18.33,1.9667,0.11137,1.8553
18.34,0.85866,0.14304,0.71562
18.35,0.37443,0.1747,0.19973
18.36,0.22157,0.20693,0.014643
18.37,0.16548,0.2345,-0.069011
18.38,0.14572,0.23471,-0.088989
18.39,0.14808,0.18122,-0.033143
18.4,0.17498,0.096476,0.078504
18.41,0.25057,0.043511,0.20706
18.42,0.47735,0.027589,0.44977
18.43,1.1656,0.0283,1.1373
18.44,2.1639,0.033643,2.1302
18.45,1.9271,0.039411,1.8877
18.46,0.91217,0.048943,0.86322
18.47,0.43048,0.062209,0.36827
18.48,0.34679,0.078701,0.26809
18.49,0.5224,0.098439,0.42397
18.5,0.86016,0.11446,0.7457
18.51,0.80081,0.12459,0.67622
18.52,0.45252,0.1363,0.31622
18.53,0.31623,0.15181,0.16442
18.54,0.41798,0.16396,0.25402
18.55,0.90224,0.15787,0.74438
18.56,1.7242,0.11688,1.6073
18.57,1.6586,0.063513,1.5951
18.58,0.8307,0.036935,0.79376
18.59,0.40212,0.035673,0.36645
18.6,0.34567,0.046584,0.29909
18.61,0.57979,0.063599,0.51619
18.62,1.0566,0.083066,0.97352
18.63,1.0408,0.10104,0.9398
18.64,0.52646,0.11341,0.41305
18.65,0.22876,0.10999,0.11876
18.66,0.1306,0.082938,0.04766
18.67,0.093978,0.050439,0.043538
18.68,0.07764,0.03477,0.042869
18.69,0.070961,0.030403,0.040559
18.7,0.071426,0.029469,0.041957
18.71,0.081407,0.030494,0.050913
18.72,0.11502,0.034306,0.080717
18.73,0.21984,0.039231,0.18061
18.74,0.39299,0.039279,0.35371
18.75,0.39301,0.035284,0.35772
18.76,0.25099,0.035878,0.21511
18.77,0.21589,0.044072,0.17182
18.78,0.34524,0.056025,0.28921
18.79,0.8169,0.069631,0.74727
18.8,1.5556,0.083207,1.4724
18.81,1.4334,0.089684,1.3437
18.82,0.67315,0.079223,0.59393
18.83,0.2775,0.058459,0.21904
18.84,0.15134,0.051205,0.10013
18.85,0.10516,0.061964,0.043196
18.86,0.085652,0.078417,0.0072355
18.87,0.079182,0.095857,-0.016675
18.88,0.083134,0.11496,-0.031822
18.89,0.10337,0.13196,-0.028589
18.9,0.16945,0.14146,0.027995
18.91,0.36843,0.13419,0.23424
18.92,0.63982,0.097599,0.54222
18.93,0.56102,0.047422,0.5136
18.94,0.3,0.015385,0.28461
18.95,0.20717,0.0058347,0.20133
18.96,0.27705,0.010268,0.26678
18.97,0.57611,0.020078,0.55603
18.98,0.93941,0.028474,0.91094
18.99,0.76743,0.040347,0.72708
19,0.40957,0.062769,0.3468
19.01,0.31889,0.093908,0.22498
19.02,0.50825,0.13204,0.37621
19.03,1.1402,0.17729,0.96288
19.04,1.718,0.22554,1.4925
19.05,1.2139,0.27261,0.94133
19.06,0.52568,0.31196,0.21373
19.07,0.26587,0.32585,-0.059979
19.08,0.21839,0.28279,-0.064401
19.09,0.28393,0.2004,0.083527
19.1,0.34849,0.14277,0.20572
19.11,0.28588,0.13128,0.1546
19.12,0.24672,0.14766,0.099067
19.13,0.34897,0.17567,0.1733
19.14,0.76783,0.20878,0.55905
19.15,1.7474,0.23746,1.51
19.16,2.2164,0.24952,1.9669
19.17,1.3138,0.23049,1.0833
19.18,0.54898,0.17101,0.37798
19.19,0.31082,0.10254,0.20828
19.2,0.31954,0.062326,0.25722
19.21,0.47304,0.039438,0.4336
19.22,0.49451,0.022,0.47251
19.23,0.32455,0.012349,0.3122
19.24,0.2538,0.0084047,0.24539
19.25,0.36396,0.0086963,0.35527
19.26,0.82022,0.013194,0.80703
19.27,1.5866,0.018754,1.5679
19.28,1.5199,0.024808,1.4951
19.29,0.73438,0.032204,0.70218
19.3,0.30455,0.041902,0.26264
19.31,0.16705,0.053947,0.1131
19.32,0.11807,0.061853,0.056212
19.33,0.099119,0.058642,0.040477
19.34,0.096351,0.046085,0.050267
19.35,0.10993,0.037682,0.072248
19.36,0.15663,0.042246,0.11438
19.37,0.31018,0.056353,0.25383
19.38,0.71558,0.072425,0.64316
19.39,1.0465,0.087405,0.95908
19.4,0.72199,0.10067,0.62132
19.41,0.32615,0.11001,0.21614
19.42,0.19374,0.11548,0.078262
19.43,0.20994,0.10447,0.10547
19.44,0.33297,0.070302,0.26267
19.45,0.39126,0.037683,0.35357
19.46,0.28665,0.020218,0.26643
19.47,0.24234,0.012987,0.22935
19.48,0.36705,0.014578,0.35247
19.49,0.84899,0.017527,0.83146
19.5,1.6995,0.016472,1.6831
19.51,1.7053,0.017209,1.688
19.52,0.869,0.024694,0.84431
19.53,0.41414,0.038767,0.37537
19.54,0.36414,0.057229,0.30691
19.55,0.62471,0.07551,0.5492
19.56,1.0005,0.092965,0.9075
19.57,0.82195,0.11008,0.71187
19.58,0.39736,0.11929,0.27807
19.59,0.22285,0.10976,0.11309
19.6,0.23355,0.093136,0.14042
19.61,0.39913,0.09085,0.30828
19.62,0.5281,0.10018,0.42791
19.63,0.36883,0.11482,0.25401
19.64,0.20382,0.13239,0.071434
19.65,0.18043,0.15028,0.030154
19.66,0.29673,0.15827,0.13846
19.67,0.56687,0.15162,0.41526
19.68,0.64004,0.12346,0.51658
19.69,0.39999,0.072198,0.32779
19.7,0.27592,0.02763,0.24829
19.71,0.38531,0.010042,0.37527
19.72,0.87848,0.0039284,0.87455
19.73,1.6141,0.0017951,1.6124
19.74,1.4258,0.0015235,1.4243
19.75,0.65135,0.0025891,0.64876
19.76,0.26618,0.0062963,0.25988
19.77,0.14251,0.010788,0.13172
19.78,0.095637,0.014009,0.081628
19.79,0.074732,0.017232,0.0575
19.8,0.066806,0.021847,0.044959
19.81,0.070226,0.028965,0.04126
19.82,0.095604,0.037533,0.058072
19.83,0.1879,0.032598,0.1553
19.84,0.3784,0,0.3784
19.85,0.42392,0,0.42392
19.86,0.24025,0,0.24025
19.87,0.11833,0,0.11833
19.88,0.094955,0,0.094955
19.89,0.1351,0,0.1351
19.9,0.19977,0,0.19977
19.91,0.17959,0,0.17959
19.92,0.13043,0,0.13043
19.93,0.15376,0,0.15376
19.94,0.3181,0,0.3181
19.95,0.74409,0,0.74409
19.96,1.0176,0,1.0176
19.97,0.63773,0,0.63773
19.98,0.25328,0,0.25328
19.99,0.11238,0,0.11238


==> figures/data/20220726/simuXRD_fit_spstrnmf1.csv <==
0,0.047584,0.047584,-3.1496e-07
0.01,0.048016,0.048015,1.2854e-06
0.020001,0.048455,0.048453,1.6805e-06
0.030001,0.048901,0.048899,2.0865e-06
0.040001,0.049353,0.04935,2.5038e-06
0.050001,0.049812,0.049809,2.9327e-06
0.060002,0.050278,0.050274,3.3735e-06
0.070002,0.050751,0.050747,3.8267e-06
0.080002,0.051231,0.051227,4.2925e-06
0.090002,0.051719,0.051715,4.7715e-06
0.1,0.052215,0.05221,5.2638e-06
0.11,0.052718,0.052712,5.771e-06
0.12,0.053229,0.053223,6.2834e-06
0.13,0.053749,0.053742,6.8976e-06
0.14,0.054277,0.05427,6.7788e-06
0.15,0.054813,0.0548,1.2417e-05
0.16,0.055358,0.055461,-0.00010288
0.17,0.055912,0.0562,-0.00028846
0.18,0.056475,0.05686,-0.00038532
0.19,0.057392,0.057451,-5.8627e-05
0.20001,0.057976,0.058009,-3.3006e-05
0.21001,0.058569,0.058554,1.5496e-05
0.22001,0.059172,0.059161,1.1641e-05
0.23001,0.059786,0.059773,1.3162e-05
0.24001,0.06041,0.060396,1.3728e-05
0.25001,0.061045,0.06103,1.4521e-05
0.26001,0.061691,0.061676,1.5293e-05
0.27001,0.062349,0.062332,1.6098e-05
0.28001,0.063018,0.063001,1.6925e-05
0.29001,0.063699,0.063681,1.7777e-05
0.30001,0.064392,0.064374,1.8659e-05
0.31001,0.065098,0.065079,1.9554e-05
0.32001,0.065817,0.065797,2.0528e-05
0.33001,0.066549,0.066528,2.1358e-05
0.34001,0.067295,0.067273,2.2764e-05
0.35001,0.068055,0.068033,2.2634e-05
0.36001,0.06883,0.068803,2.6544e-05
0.37001,0.069619,0.069626,-7.3739e-06
0.38001,0.070423,0.070507,-8.3204e-05
0.39001,0.071243,0.071359,-0.00011607
0.40001,0.07221,0.072203,7.0869e-06
0.41001,0.073063,0.073059,4.3452e-06
0.42001,0.073934,0.073888,4.5851e-05
0.43001,0.074822,0.07492,-9.7769e-05
0.44001,0.075728,0.076148,-0.00042071
0.45001,0.076652,0.077561,-0.00090828
0.46001,0.077596,0.0787,-0.0011039
0.47001,0.07856,0.079272,-0.0007122
0.48001,0.079544,0.079364,0.00017986
0.49001,0.080549,0.080579,-2.9873e-05
0.50001,0.081576,0.081521,5.5062e-05
0.51001,0.082625,0.082601,2.4235e-05
0.52001,0.083697,0.08366,3.7061e-05
0.53001,0.084794,0.084758,3.5759e-05
0.54001,0.085915,0.085876,3.8499e-05
0.55001,0.087061,0.087021,3.9898e-05
0.56001,0.088234,0.088192,4.1644e-05
0.57001,0.089434,0.089488,-5.3878e-05
0.58001,0.090662,0.091115,-0.00045323
0.59001,0.09192,0.092879,-0.0009591
0.60002,0.094175,0.094278,-0.00010231
0.61002,0.095499,0.09563,-0.00013113
0.62002,0.096854,0.096861,-6.9925e-06
0.63002,0.098244,0.098172,7.1682e-05
0.64002,0.099668,0.099611,5.7389e-05
0.65002,0.10113,0.10106,6.6837e-05
0.66002,0.10263,0.10256,6.7112e-05
0.67002,0.10416,0.10409,7.1183e-05
0.68002,0.10574,0.10567,7.4155e-05
0.69002,0.10736,0.10729,7.755e-05
0.70002,0.10903,0.10895,8.109e-05
0.71002,0.11074,0.11066,8.4732e-05
0.72002,0.1125,0.11241,8.8563e-05
0.73002,0.11431,0.11422,9.2556e-05
0.74002,0.11617,0.11607,9.6824e-05
0.75002,0.11808,0.11798,0.00010031
0.76002,0.12006,0.12,5.4728e-05
0.77002,0.12209,0.12222,-0.00013247
0.78002,0.12418,0.12457,-0.00038544
0.79002,0.12634,0.1268,-0.00046334
0.80002,0.12857,0.12876,-0.00018857
0.81002,0.13087,0.13072,0.00014884
0.82002,0.13324,0.13311,0.00012895
0.83002,0.13569,0.13555,0.00013601
0.84002,0.13823,0.13808,0.00014402
0.85002,0.14085,0.1407,0.00015001
0.86002,0.14356,0.1434,0.00015777
0.87002,0.14637,0.14621,0.00016525
0.88002,0.14928,0.14911,0.00017341
0.89002,0.1523,0.15212,0.0001819
0.90002,0.15544,0.15525,0.00019089
0.91002,0.15869,0.15849,0.00020038
0.92002,0.16208,0.16187,0.00021032
0.93002,0.16559,0.16537,0.00022114
0.94002,0.16926,0.16902,0.00023143
0.95002,0.17307,0.17282,0.00024695
0.96002,0.17705,0.17683,0.00021499
0.97002,0.1812,0.18106,0.00014672
0.98002,0.18554,0.18542,0.00012144
0.99002,0.19023,0.18996,0.00027054
1,0.19498,0.19469,0.00028938
1.01,0.19996,0.19964,0.00032344
1.02,0.20519,0.20484,0.00035079
1.03,0.21068,0.21031,0.00036989
1.04,0.21646,0.21607,0.00039005
1.05,0.22254,0.22213,0.00041232
1.06,0.22896,0.22852,0.00043845
1.07,0.23575,0.23528,0.00046567
1.08,0.24292,0.24243,0.00049443
1.09,0.25054,0.25001,0.00052573
1.1,0.25862,0.25806,0.0005595
1.11,0.26722,0.26662,0.00059618
1.12,0.27638,0.27575,0.00063518
1.13,0.28618,0.28549,0.00068454
1.14,0.29667,0.29596,0.00070099
1.15,0.30792,0.30725,0.00067271
1.16,0.32003,0.31937,0.00066498
1.17,0.33327,0.3324,0.00087278
1.18,0.34741,0.34647,0.00094246
1.19,0.36275,0.36171,0.0010399
1.2,0.37946,0.37833,0.001136
1.21,0.39772,0.39649,0.0012319
1.22,0.41775,0.41641,0.0013405
1.23,0.4398,0.43834,0.0014623
1.24,0.4642,0.4626,0.0015995
1.25,0.49131,0.48956,0.0017538
1.26,0.52159,0.51966,0.0019356
1.27,0.55561,0.5535,0.0021179
1.28,0.59406,0.59181,0.0022515
1.29,0.63779,0.63539,0.0023967
1.3,0.6879,0.68525,0.0026436
1.31,0.74578,0.74269,0.0030872
1.32,0.81322,0.80956,0.0036547
1.33,0.89258,0.88854,0.0040431
1.34,0.98701,0.98252,0.0044925
1.35,1.1012,1.0956,0.0056693
1.36,1.2402,1.2335,0.0066756
1.37,1.4127,1.4047,0.008018
1.38,1.631,1.6213,0.0097331
1.39,1.9133,1.9015,0.011861
1.4,2.2881,2.2727,0.015332
1.41,2.8017,2.7829,0.018799
1.42,3.5342,3.5071,0.02705
1.43,4.6335,4.5937,0.039793
1.44,6.3999,6.3549,0.044954
1.45,9.5277,9.3631,0.16455
1.46,15.967,15.865,0.10235
1.47,32.842,31.299,1.5432
1.48,85.271,85.315,-0.043724
1.49,185.84,186.5,-0.66815
1.5,201.71,193.62,8.0898
1.51,103.2,102.77,0.42652
1.52,39.25,40.327,-1.0768
1.53,18.144,18.432,-0.28753
1.54,10.529,10.584,-0.055642
1.55,6.9864,6.9866,-0.00015465
1.56,5.044,5.04,0.0040344
1.57,3.8632,3.8543,0.0089321
1.58,3.0932,3.0858,0.0073927
1.59,2.5651,2.5586,0.0065224
1.6,2.1891,2.1836,0.0054551
1.61,1.9136,1.9088,0.0048106
1.62,1.7076,1.7038,0.0038435
1.63,1.5513,1.5483,0.0029663
1.64,1.4315,1.4294,0.0021714
1.65,1.3395,1.3381,0.0014374
1.66,1.269,1.2682,0.00078064
1.67,1.2155,1.2157,-0.00015886
1.68,1.176,1.1767,-0.00069065
1.69,1.1481,1.1502,-0.0021304
1.7,1.1305,1.1305,-6.2849e-05
1.71,1.121,1.1285,-0.0074436
1.72,1.1192,1.1099,0.0093244
1.73,1.1245,1.1531,-0.028617
1.74,1.1363,1.1001,0.036244
1.75,1.1545,1.2144,-0.059932
1.76,1.1788,1.1224,0.056411
1.77,1.2094,1.2783,-0.068863
1.78,1.2464,1.2012,0.045245
1.79,1.29,1.3381,-0.048101
1.8,1.3407,1.3269,0.013814
1.81,1.3991,1.4225,-0.023477
1.82,1.4657,1.4725,-0.0068104
1.83,1.5416,1.5561,-0.014546
1.84,1.6277,1.6384,-0.010676
1.85,1.7255,1.7332,-0.0077011
1.86,1.8367,1.834,0.0027409
1.87,1.9631,1.9258,0.037298
1.88,2.1072,2.0239,0.083332
1.89,2.2721,1.8241,0.44807
1.9,2.4616,2.5262,-0.06456
1.91,2.6805,-12.314,14.995
1.92,2.9348,-9.733,12.668
1.93,3.2322,32.782,-29.55
1.94,3.5826,3.0165,0.56612
1.95,3.9993,-4.3625,8.3618
1.96,4.4998,4.1297,0.37012
1.97,5.1078,4.6631,0.44469
1.98,5.8564,5.9051,-0.048698
1.99,6.7922,6.7915,0.0006485
2.0001,7.9832,7.9958,-0.012606
2.0101,9.5318,9.5198,0.011993
2.0201,11.597,11.557,0.04066
2.0301,14.439,14.353,0.086345
2.0401,18.506,18.352,0.15369
2.0501,24.625,24.343,0.28244
2.0601,34.479,33.949,0.5304
2.0701,51.956,50.768,1.1879
2.0801,87.976,85.253,2.7231
2.0901,182.43,171.48,10.958
2.1001,476,452.83,23.167
2.1101,1039.1,1051.3,-12.157
2.1201,1128,1162.1,-34.094
2.1301,576.24,556.08,20.164
2.1401,218.08,198.34,19.739
2.1501,99.83,95.779,4.051
2.1601,57.125,55.443,1.6823
2.1701,37.229,36.549,0.68036
2.1801,26.289,25.904,0.38476
2.1901,19.61,19.383,0.22714
2.2001,15.23,15.079,0.15059
2.2101,12.2,12.068,0.13126
2.2201,10.017,9.921,0.096196
2.2301,8.3944,8.402,-0.0075668
2.2401,7.1562,7.1099,0.046284
2.2501,6.1912,6.1413,0.049953
2.2601,5.4261,5.3963,0.029799
2.2701,4.8107,4.7862,0.024484
2.2801,4.3099,4.2895,0.020437
2.2901,3.8987,3.8813,0.017384
2.3001,3.5585,3.5435,0.014965
2.3101,3.2758,3.2628,0.012926
2.3201,3.0404,3.0291,0.011278
2.3301,2.8448,2.8345,0.010266
2.3401,2.6826,2.6734,0.0091363
2.3501,2.5497,2.5415,0.0082107
2.3601,2.4428,2.4354,0.0074274
2.3701,2.3596,2.3529,0.0067109
2.3801,2.2987,2.2925,0.0061196
2.3901,2.2592,2.2537,0.0055488
2.4001,2.2413,2.2362,0.0050796
2.4101,2.2457,2.2411,0.0046368
2.4201,2.2743,2.2701,0.004213
2.4301,2.3301,2.3263,0.0037883
2.4401,2.4175,2.4141,0.0033339
2.4501,2.5431,2.5403,0.0028116
2.4601,2.7167,2.7146,0.0021343
2.4701,2.9525,2.9513,0.0011989
2.4801,3.2718,3.2716,0.00019804
2.4901,3.7073,3.7101,-0.0027259
2.5001,4.3118,4.3152,-0.0033964
2.5101,5.1729,5.1867,-0.013725
2.5201,6.4472,6.4651,-0.017903
2.5301,8.4353,8.487,-0.051668
2.5401,11.781,11.87,-0.089152
2.5501,18.094,18.362,-0.26859
2.5601,32.448,33.339,-0.89035
2.5701,74.714,77.36,-2.6462
2.5801,193.13,192.83,0.29918
2.5901,320.59,312.36,8.2259
2.6001,241.64,242.62,-0.97729
2.6101,100.21,96.959,3.2525
2.6201,40.431,38.937,1.4941
2.6301,21.082,20.762,0.32006
2.6401,13.187,12.973,0.21364
2.6501,9.1857,9.1033,0.082404
2.6601,6.8715,6.8051,0.066388
2.6701,5.4131,5.3754,0.037644
2.6801,4.4373,4.4075,0.029741
2.6901,3.7557,3.7347,0.020971
2.7001,3.2645,3.2482,0.016392
2.7101,2.903,2.8903,0.012718
2.7201,2.6335,2.6234,0.010168
2.7301,2.432,2.4238,0.0082434
2.7401,2.2826,2.2758,0.0067794
2.7501,2.1746,2.1691,0.0055501
2.7601,2.1011,2.0966,0.0045161
2.7701,2.0574,2.0537,0.0036953
2.7801,2.0408,2.0376,0.0031431
2.7901,2.0498,2.0472,0.0026045
2.8001,2.0846,2.0825,0.0021573
2.8101,2.1466,2.1448,0.0017774
2.8201,2.2384,2.237,0.0014435
2.8301,2.3645,2.3634,0.0011704
2.8401,2.5316,2.5308,0.00084677
2.8501,2.7492,2.7484,0.00073981
2.8601,3.0311,3.031,5.5008e-05
2.8701,3.3977,3.3977,2.0698e-05
2.8801,3.8791,3.8797,-0.00065123
2.8901,4.5216,4.5244,-0.0027736
2.9001,5.3989,5.4026,-0.0037584
2.9101,6.6338,6.6435,-0.0097194
2.9201,8.4439,8.4627,-0.01877
2.9301,11.246,11.295,-0.048791
2.9401,15.926,16.024,-0.097409
2.9501,24.678,25.04,-0.36175
2.9601,44.328,45.413,-1.0844
2.9701,101.52,106.36,-4.8395
2.9801,264.99,267.46,-2.4734
2.9901,455.79,426.86,28.924
3.0001,357.25,354.33,2.9228
3.0101,150.41,159.04,-8.63
3.0201,59.709,60.897,-1.1877
3.0301,30.472,31.111,-0.6384
3.0401,18.699,18.889,-0.18991
3.0501,12.779,12.909,-0.12981
3.0601,9.3689,9.4575,-0.088676
3.0701,7.2225,7.306,-0.083468
3.0801,5.7846,5.87,-0.085445
3.0901,4.7759,4.8817,-0.1058
3.1001,4.0433,4.1046,-0.061316
3.1101,3.4968,3.7196,-0.22274
3.1201,3.0812,2.17,0.91118
3.1301,2.7606,-2.2573,5.0179
3.1401,2.5115,2.8056,-0.29402
3.1501,2.3179,10.633,-8.3149
3.1601,2.1689,2.6604,-0.49157
3.1701,2.0569,-1.4454,3.5023
3.1801,1.9772,1.7195,0.25771
3.1901,1.9269,1.9722,-0.04526
3.2001,1.9055,2.0125,-0.10699
3.2101,1.9133,2.0085,-0.09523
3.2201,1.9537,2.0321,-0.078438
3.2301,2.0328,2.0977,-0.064931
3.2401,2.1607,2.219,-0.058257
3.2501,2.3547,2.4003,-0.045623
3.2601,2.6434,2.6941,-0.050644
3.2701,3.0776,3.1192,-0.041617
3.2801,3.752,3.8098,-0.057829
3.2901,4.8606,4.9312,-0.070619
3.3001,6.8565,6.9674,-0.11094
3.3101,11.028,11.372,-0.34417
3.3201,22.136,22.708,-0.5717
3.3301,56.545,60.416,-3.8713
3.3401,119.32,118.15,1.167
3.3501,124.29,116.58,7.7095
3.3601,62.153,61.652,0.50104
3.3701,24.161,24.305,-0.14357
3.3801,11.751,11.757,-0.0062449
3.3901,7.2286,7.1943,0.034339
3.4001,5.1203,5.095,0.025261
3.4101,3.9753,3.9578,0.017534
3.4201,3.2966,3.2849,0.011766
3.4301,2.8751,2.8678,0.0072894
3.4401,2.6102,2.606,0.0041356
3.4501,2.4493,2.4475,0.0017768
3.4601,2.3633,2.3632,5.0558e-05
3.4701,2.336,2.3373,-0.0012968
3.4801,2.3588,2.3607,-0.0019318
3.4901,2.4283,2.4325,-0.0042565
3.5001,2.5451,2.5457,-0.00057966
3.5101,2.7137,2.7249,-0.011202
3.5201,2.9424,2.9367,0.0056826
3.5301,3.2447,3.263,-0.018279
3.5401,3.6412,3.6348,0.0064204
3.5501,4.1632,4.1788,-0.015569
3.5601,4.8587,4.8617,-0.0030703
3.5701,5.8036,5.8042,-0.00058749
3.5801,7.1237,7.1424,-0.018701
3.5901,9.0377,9.0196,0.018096
3.6001,11.956,11.966,-0.010152
3.6101,16.727,16.687,0.039704
3.6201,25.359,25.141,0.21762
3.6301,43.706,43.709,-0.0037862
3.6401,93.851,90.213,3.6389
3.6501,247.18,249.79,-2.6146
3.6601,497.88,502.59,-4.7064
3.6701,477.87,459.11,18.761
3.6801,224.64,211.4,13.241
3.6901,85.834,94.831,-8.9966
3.7001,41.007,47.463,-6.4555
3.7101,24.145,23.95,0.19496
3.7201,16.042,16.708,-0.66552
3.7301,11.501,11.732,-0.23142
3.7401,8.6918,8.9256,-0.23379
3.7501,6.8311,6.952,-0.12098
3.7601,5.5341,5.6395,-0.10542
3.7701,4.594,4.6518,-0.057795
3.7801,3.891,3.9599,-0.068876
3.7901,3.3519,3.3773,-0.025395
3.8001,2.9298,2.9803,-0.05051
3.8101,2.5936,2.6063,-0.012748
3.8201,2.322,2.3581,-0.03607
3.8301,2.0999,2.1071,-0.007205
3.8401,1.9166,1.926,-0.0094284
3.8501,1.7641,1.7764,-0.012282
3.8601,1.6365,1.6544,-0.017914
3.8701,1.5292,1.5288,0.00042817
3.8801,1.4389,1.4452,-0.0062777
3.8901,1.3629,1.3713,-0.0083767
3.9001,1.2992,1.3075,-0.0083088
3.9101,1.2461,1.2539,-0.0077978
3.9201,1.2024,1.2097,-0.0072393
3.9301,1.1672,1.1739,-0.0067282
3.9401,1.1397,1.146,-0.0062752
3.9501,1.1195,1.1254,-0.0059266
3.9601,1.1062,1.1118,-0.0056488
3.9701,1.0997,1.105,-0.0053887
3.9801,1.1001,1.1051,-0.0049861
3.9901,1.1073,1.1121,-0.0047226
4.0001,1.122,1.1265,-0.0045569
4.0101,1.1445,1.1488,-0.0043132
4.0201,1.1759,1.18,-0.0040918
4.0301,1.2171,1.221,-0.0039073
4.0401,1.2699,1.2736,-0.0037152
4.0501,1.3361,1.3396,-0.0035157
4.0601,1.4186,1.4219,-0.0032821
4.0701,1.521,1.524,-0.0030058
4.0801,1.6483,1.6509,-0.002649
4.0901,1.8074,1.8096,-0.0021754
4.1001,2.008,2.0096,-0.0015408
4.1101,2.264,2.2643,-0.0002743
4.1201,2.596,2.5953,0.00076427
4.1301,3.0355,3.0313,0.0041597
4.1401,3.6323,3.6264,0.0059139
4.1501,4.4701,4.4563,0.01378
4.1601,5.697,5.6749,0.022056
4.1701,7.5979,7.5463,0.051581
4.1801,10.783,10.683,0.099952
4.1901,16.774,16.481,0.29305
4.2001,30.378,29.611,0.76654
4.2101,70.402,66.025,4.377
4.2201,182.51,181.56,0.9539
4.2301,303.18,313.49,-10.316
4.2401,228.46,229.78,-1.3253
4.2501,94.586,87.163,7.4234
4.2601,38.007,35.71,2.2966
4.2701,19.7,19.074,0.62643
4.2801,12.237,11.989,0.24826
4.2901,8.4605,8.3479,0.11265
4.3001,6.2819,6.2239,0.057946
4.3101,4.9146,4.8825,0.032147
4.3201,4.0062,3.9892,0.017018
4.3301,3.3791,3.3706,0.0084938
4.3401,2.9363,2.9351,0.0011777
4.3501,2.6219,2.6221,-0.00011147
4.3601,2.4029,2.4152,-0.012318
4.3701,2.26,2.2625,-0.0024943
4.3801,2.1839,2.2089,-0.025033
4.3901,2.1733,2.1815,-0.0082309
4.4001,2.236,2.2675,-0.031553
4.4101,2.3926,2.3971,-0.0045378
4.4201,2.6868,2.6766,0.010206
4.4301,3.2104,2.4602,0.75021
4.4401,4.1735,3.7302,0.44329
4.4501,6.1443,9.353,-3.2087
4.4601,11.101,11.819,-0.71883
4.4701,26.541,24.669,1.8717
4.4801,61.783,60.994,0.78989
4.4901,78.574,78.963,-0.38958
4.5001,46.059,46.13,-0.070806
4.5101,18.21,17.033,1.1769
4.5201,8.4809,8.324,0.15683
4.5301,5.16,5.0816,0.078333
4.5401,3.7064,3.6831,0.023361
4.5501,2.9583,2.9575,0.00075257
4.5601,2.5438,2.5422,0.001578
4.5701,2.3149,2.3209,-0.0060032
4.5801,2.2046,2.2113,-0.0066769
4.5901,2.1813,2.1902,-0.0089105
4.6001,2.232,2.2425,-0.010557
4.6101,2.3554,2.3678,-0.012402
4.6201,2.5605,2.5765,-0.015984
4.6301,2.8681,2.8858,-0.01765
4.6401,3.3159,3.3434,-0.027445
4.6501,3.9706,4.0027,-0.032107
4.6601,4.9536,5.0098,-0.056107
4.6701,6.5016,6.5811,-0.079472
4.6801,9.126,9.2924,-0.16646
4.6901,14.118,14.518,-0.3995
4.7001,25.61,26.784,-1.1742
4.7101,59.796,63.532,-3.736
4.7201,153.46,154.28,-0.81731
4.7301,245.88,237.19,8.6899
4.7401,178.25,178.57,-0.325
4.7501,72.781,70.832,1.9486
4.7601,29.709,28.775,0.93365
4.7701,15.705,15.512,0.19254
4.7801,9.9307,9.8447,0.08604
4.7901,6.9966,6.9936,0.0030542
4.8001,5.3093,5.3447,-0.035459
4.8101,4.2633,4.3749,-0.1116
4.8201,3.5869,3.6422,-0.055275
4.8301,3.1445,2.6162,0.52827
4.8401,2.8643,3.984,-1.1196
4.8501,2.7092,6.4279,-3.7187
4.8601,2.6633,2.8325,-0.16921
4.8701,2.728,0.82422,1.9038
4.8801,2.9242,2.8457,0.078524
4.8901,3.302,3.3309,-0.028892
4.9001,3.9676,4.0459,-0.078355
4.9101,5.155,5.2961,-0.14114
4.9201,7.4513,7.7396,-0.28823
4.9301,12.691,13.431,-0.73939
4.9401,28.043,30.693,-2.65
4.9501,71.996,74.808,-2.8119
4.9601,123.31,116.67,6.6427
4.9701,96.783,94.439,2.3436
4.9801,41.118,41.478,-0.35937
4.9901,16.711,16.467,0.2437
5.0001,8.8478,8.8159,0.031891
5.0101,5.6907,5.6594,0.031265
5.0201,4.1165,4.1028,0.013686
5.0301,3.2269,3.2194,0.0075102
5.0401,2.6886,2.6861,0.0025361
5.0501,2.3551,2.3559,-0.00078601
5.0601,2.1555,2.159,-0.0035269
5.0701,2.0548,2.0608,-0.005994
5.0801,2.0386,2.0474,-0.0088392
5.0901,2.1075,2.1196,-0.012102
5.1001,2.2777,2.2951,-0.017313
5.1101,2.5885,2.6141,-0.02559
5.1201,3.1226,3.1633,-0.040706
5.1301,4.0611,4.1341,-0.072939
5.1401,5.8541,6.0155,-0.16146
5.1501,9.8881,10.291,-0.40243
5.1601,21.558,23.064,-1.506
5.1701,55.559,58.431,-2.872
5.1801,98.385,93.316,5.0688
5.1901,80.35,77.369,2.9815
5.2001,34.782,35.86,-1.0779
5.2101,14.002,14.22,-0.21842
5.2201,7.3246,7.4162,-0.091574
5.2301,4.6775,4.6948,-0.017246
5.2401,3.3659,3.3782,-0.012278
5.2501,2.6247,2.6327,-0.0080385
5.2601,2.1725,2.181,-0.0084712
5.2701,1.886,1.8953,-0.009237
5.2801,1.7051,1.7164,-0.011284
5.2901,1.5991,1.6112,-0.01212
5.3001,1.5536,1.5685,-0.014863
5.3101,1.5655,1.5849,-0.019382
5.3201,1.6428,1.6595,-0.01673
5.3301,1.8103,1.8424,-0.032148
5.3401,2.1265,2.1543,-0.027845
5.3501,2.7369,2.7876,-0.050744
5.3601,4.0762,4.1736,-0.097362
5.3701,7.8037,7.9122,-0.10846
5.3801,19.093,20.062,-0.96916
5.3901,36.484,35.719,0.76516
5.4001,33.725,32.255,1.4702
5.4101,16.049,16.302,-0.25314
5.4201,6.8723,7.218,-0.34569
5.4301,3.9792,2.4319,1.5473
5.4401,2.9459,2.9476,-0.0016603
5.4501,2.5218,8.4088,-5.887
5.4601,2.3702,4.2417,-1.8715
5.4701,2.3791,0.96557,1.4135
5.4801,2.5103,2.3637,0.14667
5.4901,2.7601,2.8428,-0.082689
5.5001,3.1491,3.2506,-0.10158
5.5101,3.7251,3.7928,-0.067678
5.5201,4.5793,4.6858,-0.10649
5.5301,5.8838,5.925,-0.041135
5.5401,7.9874,8.1305,-0.14311
5.5501,11.681,11.738,-0.056639
5.5601,19.115,19.472,-0.35696
5.5701,37.857,37.766,0.09149
5.5801,96.195,98.732,-2.5366
5.5901,224.13,229.95,-5.819
5.6001,274.74,264.94,9.8005
5.6101,154.42,150.49,3.9307
5.6201,58.871,58.898,-0.027388
5.6301,26.02,26.03,-0.010296
5.6401,14.594,14.552,0.042263
5.6501,9.4411,9.4173,0.023872
5.6601,6.6615,6.6468,0.014691
5.6701,4.9856,4.9886,-0.0030596
5.6801,3.8955,3.8954,8.8219e-05
5.6901,3.1463,3.1677,-0.021314
5.7001,2.6094,2.6209,-0.011515
5.7101,2.2117,2.2483,-0.036606
5.7201,1.9095,1.9347,-0.02524
5.7301,1.675,1.7289,-0.053956
5.7401,1.4899,1.516,-0.026159
5.7501,1.342,1.403,-0.060979
5.7601,1.2227,0.35443,0.86823
5.7701,1.1258,1.3136,-0.18775
5.7801,1.0472,4.7231,-3.6759
5.7901,0.98356,2.1021,-1.1185
5.8001,0.93261,-0.039839,0.97245
5.8101,0.8928,0.78503,0.10777
5.8201,0.86312,0.8646,-0.0014884
5.8301,0.84305,0.89716,-0.054112
5.8401,0.83258,0.86493,-0.032348
5.8501,0.83227,0.87134,-0.039079
5.8601,0.84334,0.86683,-0.023487
5.8701,0.86804,0.89439,-0.026357
5.8801,0.91007,0.92978,-0.019703
5.8901,0.97559,0.99445,-0.01886
5.9001,1.075,1.0916,-0.016578
5.9101,1.2265,1.2423,-0.015791
5.9201,1.465,1.4793,-0.014304
5.9301,1.8626,1.878,-0.015419
5.9401,2.592,2.5968,-0.0048396
5.9501,4.1628,4.1612,0.0015908
5.9601,8.5153,8.2682,0.24709
5.9701,21.696,22.015,-0.31909
5.9801,42.001,43.162,-1.1611
5.9901,38.744,38.291,0.45287
6.0002,18.042,17.131,0.91162
6.0102,7.2619,6.9811,0.28088
6.0202,3.8117,3.7395,0.072189
6.0302,2.518,2.4872,0.030732
6.0402,1.915,1.903,0.01193
6.0502,1.6037,1.599,0.0046938
6.0602,1.445,1.4443,0.00076184
6.0702,1.3833,1.3842,-0.00082477
6.0802,1.3981,1.4002,-0.0021385
6.0902,1.4896,1.4904,-0.00076499
6.1002,1.679,1.6776,0.0014057
6.1102,2.0211,2.0145,0.0065788
6.1202,2.6478,2.622,0.025779
6.1302,3.9206,3.8335,0.087136
6.1402,7.1006,6.7254,0.37524
6.1502,16.971,15.72,1.2502
6.1602,39.475,40.699,-1.2237
6.1702,50.214,52.632,-2.4186
6.1802,29.506,28.425,1.081
6.1902,11.781,10.549,1.2325
6.2002,5.6231,5.386,0.2371
6.2102,3.5633,3.4779,0.085383
6.2202,2.7099,2.6943,0.015623
6.2302,2.3282,2.3296,-0.0014903
6.2402,2.1904,2.2071,-0.016754
6.2502,2.2174,2.2313,-0.013876
6.2602,2.3916,2.4294,-0.037866
6.2702,2.7369,2.4819,0.25498
6.2802,3.3273,2.7279,0.5994
6.2902,4.3302,5.8082,-1.478
6.3002,6.1401,7.7406,-1.6005
6.3102,9.8493,9.504,0.34535
6.3202,19.362,19.094,0.26764
6.3302,49.034,48.263,0.7716
6.3402,111.45,113.68,-2.2326
6.3502,131.16,133.54,-2.38
6.3602,71.53,69.327,2.2027
6.3702,27.443,25,2.4432
6.3802,12.538,12.071,0.46678
6.3902,7.3129,7.1143,0.19866
6.4002,4.9571,4.894,0.06309
6.4102,3.7101,3.6813,0.028796
6.4202,2.9946,2.9858,0.0087946
6.4302,2.5792,2.5829,-0.0036148
6.4402,2.3632,2.3696,-0.0064846
6.4502,2.3098,2.3284,-0.01859
6.4602,2.4303,2.4486,-0.018299
6.4702,2.8015,2.8401,-0.038608
6.4802,3.656,3.6988,-0.042814
6.4902,5.77,5.9163,-0.14624
6.5002,12.212,12.326,-0.11387
6.5102,29.963,30.036,-0.073057
6.5202,47.491,48.023,-0.53166
6.5302,34.655,34.884,-0.22879
6.5402,14.651,13.576,1.075
6.5502,6.5081,6.2981,0.21001
6.5602,3.9023,3.383,0.51924
6.5702,2.8826,2.3652,0.51745
6.5802,2.4335,5.8471,-3.4135
6.5902,2.2644,4.309,-2.0446
6.6002,2.2795,1.1018,1.1777
6.6102,2.4599,2.6564,-0.19653
6.6202,2.8389,2.9389,-0.10003
6.6302,3.5177,3.638,-0.12031
6.6402,4.7392,4.9032,-0.16402
6.6502,7.1389,7.4061,-0.26721
6.6602,12.791,13.544,-0.75258
6.6702,29.834,31.89,-2.0562
6.6802,75.439,76.447,-1.0083
6.6902,116.41,114.08,2.3219
6.7002,81.274,81.016,0.25736
6.7102,32.858,30.914,1.9434
6.7202,13.706,13.092,0.61485
6.7302,7.4459,7.2717,0.17416
6.7402,4.8425,4.7679,0.074633
6.7502,3.5257,3.4949,0.030817
6.7602,2.7884,2.7747,0.013648
6.7702,2.3642,2.3614,0.0027639
6.7802,2.1419,2.1452,-0.0033553
6.7902,2.0827,2.0946,-0.011911
6.8002,2.2023,2.2249,-0.022597
6.8102,2.5988,2.6461,-0.047255
6.8202,3.5967,3.7185,-0.12176
6.8302,6.4349,6.8497,-0.41477
6.8402,15.394,16.159,-0.76474
6.8502,31.798,30.646,1.1521
6.8602,33.075,32.205,0.86955
6.8702,16.788,17.064,-0.27673
6.8802,6.8366,6.7043,0.13227
6.8902,3.5987,3.6009,-0.0022012
6.9002,2.4423,2.4444,-0.0021353
6.9102,1.9379,1.9534,-0.015446
6.9202,1.7127,1.7343,-0.021566
6.9302,1.6487,1.6762,-0.027468
6.9402,1.7123,1.7465,-0.03418
6.9502,1.9167,1.9644,-0.047685
6.9602,2.328,2.4011,-0.073147
6.9702,3.1214,3.2453,-0.12385
6.9802,4.7954,5.0804,-0.28493
6.9902,9.1418,9.9618,-0.82005
7.0002,22.757,25.072,-2.3145
7.0102,51.424,50.392,1.0325
7.0202,60.465,56.87,3.595
7.0302,33.043,34.609,-1.5665
7.0402,12.764,14.808,-2.0435
7.0502,5.8966,5.9861,-0.089475
7.0602,3.477,3.0725,0.40456
7.0702,2.3735,2.4687,-0.09513
7.0802,1.7756,1.8162,-0.040569
7.0902,1.4158,1.4567,-0.040954
7.1002,1.184,1.2162,-0.032145
7.1102,1.0281,1.0553,-0.02717
7.1202,0.91653,0.94336,-0.026833
7.1302,0.84212,0.86499,-0.022874
7.1402,0.79167,0.81032,-0.018653
7.1502,0.75975,0.77642,-0.016666
7.1602,0.74327,0.75925,-0.015979
7.1702,0.74043,0.75619,-0.015761
7.1802,0.75087,0.76692,-0.016056
7.1902,0.77523,0.79212,-0.016893
7.2002,0.81535,0.83363,-0.018281
7.2102,0.87458,0.89529,-0.020708
7.2202,0.95845,0.98203,-0.023581
7.2302,1.0759,1.1049,-0.029053
7.2402,1.2416,1.2799,-0.038305
7.2502,1.4809,1.5208,-0.03985
7.2602,1.8395,1.9294,-0.089953
7.2702,2.4077,2.3635,0.044286
7.2802,3.3857,3.3718,0.013934
7.2902,5.2987,6.4444,-1.1456
7.3002,9.9224,11.331,-1.4087
7.3102,24.121,26.188,-2.0669
7.3202,58.873,60.754,-1.8809
7.3302,81.162,76.407,4.7552
7.3402,50.738,49.376,1.3621
7.3502,19.903,20.11,-0.2068
7.3602,8.663,8.6766,-0.013632
7.3702,4.9034,4.9075,-0.0041579
7.3802,3.2909,3.3044,-0.013478
7.3902,2.4677,2.4793,-0.011594
7.4002,2.0132,2.0126,0.00050482
7.4102,1.7674,1.7758,-0.0084232
7.4202,1.6691,1.681,-0.011889
7.4302,1.7142,1.7289,-0.014632
7.4402,1.9733,2.0028,-0.029499
7.4502,2.7377,2.7968,-0.059095
7.4602,5.1883,5.357,-0.1687
7.4702,11.63,12.182,-0.55183
7.4802,16.878,16.324,0.55364
7.4902,11.695,11.307,0.38863
7.5002,5.3225,5.3083,0.01427
7.5102,2.9493,2.9562,-0.0068233
7.5202,2.2766,2.2816,-0.0050406
7.5302,2.1319,2.1433,-0.011457
7.5402,2.2371,2.25,-0.012905
7.5502,2.5443,2.5608,-0.016504
7.5602,3.099,3.1276,-0.028633
7.5702,4.0471,4.0974,-0.050257
7.5802,5.7447,5.7825,-0.037826
7.5902,9.1652,9.356,-0.19079
7.6002,17.702,17.774,-0.07236
7.6102,44.226,45.442,-1.2153
7.6202,104.74,107.9,-3.1612
7.6302,133.56,129.48,4.0806
7.6402,77.753,75.761,1.9914
7.6502,29.945,29.891,0.054059
7.6602,13.234,13.242,-0.0082576
7.6702,7.5187,7.5181,0.0005787
7.6802,5.007,5.0353,-0.028339
7.6902,3.7093,3.5102,0.19907
7.7002,2.9973,3.2201,-0.22288
7.7102,2.6367,3.4476,-0.81096
7.7202,2.5584,2.6407,-0.082289
7.7302,2.8261,2.7264,0.099733
7.7402,3.7845,3.887,-0.10255
7.7502,6.8732,6.9479,-0.074624
7.7602,16.453,17.314,-0.86111
7.7702,30.382,30.833,-0.4508
7.7802,26.884,25.881,1.0027
7.7902,12.347,11.831,0.51539
7.8002,5.0996,4.9927,0.10694
7.8102,2.7484,2.7154,0.032927
7.8202,1.8223,1.8123,0.010055
7.8302,1.3583,1.3582,0.00017438
7.8402,1.089,1.0941,-0.0050747
7.8502,0.91771,0.92652,-0.0088159
7.8602,0.80213,0.81345,-0.011316
7.8702,0.72137,0.73637,-0.014997
7.8802,0.66391,0.68121,-0.017307
7.8902,0.62331,0.6464,-0.023088
7.9002,0.59576,0.61652,-0.020767
7.9102,0.57906,0.63793,-0.058869
7.9202,0.57218,0.50742,0.064751
7.9302,0.57494,-0.14205,0.71699
7.9402,0.58809,1.0194,-0.43135
7.9502,0.61343,2.7076,-2.0942
7.9602,0.65435,1.0774,-0.42302
7.9702,0.71667,0.72438,-0.0077057
7.9802,0.81085,0.89663,-0.085778
7.9902,0.95637,1.0167,-0.060363
8.0002,1.1913,1.2385,-0.047243
8.0102,1.6104,1.6412,-0.030742
8.0202,2.4692,2.5051,-0.035841
8.0302,4.7055,4.6458,0.059649
8.0402,11.625,11.692,-0.067467
8.0502,24.883,25.558,-0.67507
8.0602,27.009,26.973,0.035856
8.0702,14.099,13.614,0.48448
8.0802,5.7517,5.5526,0.19909
8.0902,3.0623,3.0323,0.030034
8.1002,2.1793,2.1732,0.0061029
8.1102,1.8802,1.8875,-0.0072532
8.1202,1.8678,1.8804,-0.012677
8.1302,2.085,2.1061,-0.021157
8.1402,2.5961,2.6213,-0.025205
8.1502,3.6429,3.6522,-0.009382
8.1602,5.9924,5.9826,0.0098345
8.1702,12.603,12.078,0.52511
8.1802,32.714,33.135,-0.42092
8.1902,63.715,67.343,-3.628
8.2002,58.703,58.871,-0.16846
8.2102,27.025,24.369,2.6558
8.2202,10.508,9.4847,1.023
8.2302,5.1888,4.933,0.25581
8.2402,3.1582,3.0651,0.09307
8.2502,2.1722,2.1507,0.021496
8.2602,1.6167,1.624,-0.0073391
8.2702,1.2729,1.3011,-0.028195
8.2802,1.0464,1.0924,-0.04598
8.2902,0.89056,0.96344,-0.072879
8.3002,0.7805,0.75553,0.024972
8.3102,0.70188,0.062826,0.63906
8.3202,0.64621,2.3286,-1.6824
8.3302,0.60841,3.738,-3.1296
8.3402,0.58563,0.49109,0.094536
8.3502,0.57626,0.27828,0.29798
8.3602,0.58161,0.6933,-0.11169
8.3702,0.60344,0.65249,-0.049042
8.3802,0.64666,0.70224,-0.055579
8.3902,0.72094,0.76495,-0.044011
8.4002,0.84542,0.88397,-0.038546
8.4102,1.0614,1.0981,-0.036764
8.4202,1.4705,1.5039,-0.03337
8.4302,2.3856,2.4382,-0.052547
8.4402,5.0229,5.0189,0.0040307
8.4502,12.695,12.851,-0.15597
8.4602,22.358,22.9,-0.54206
8.4702,18.307,18.389,-0.082042
8.4802,8.0544,7.5034,0.55103
8.4902,3.3935,3.2087,0.18479
8.5002,1.9183,1.9019,0.016438
8.5102,1.3623,1.3505,0.011825
8.5202,1.1241,1.0162,0.10789
8.5302,1.0426,0.50001,0.54263
8.5402,1.0781,2.0331,-0.95503
8.5502,1.2586,3.5275,-2.2688
8.5602,1.7358,1.9647,-0.22889
8.5702,3.1311,3.1509,-0.019876
8.5802,7.399,7.7715,-0.37248
8.5902,13.986,14.252,-0.26615
8.6002,12.957,13.004,-0.04655
8.6102,6.2936,5.8873,0.40637
8.6202,2.8621,2.6969,0.16513
8.6302,1.8304,1.8101,0.020284
8.6402,1.5357,1.5388,-0.0031204
8.6502,1.5258,1.5405,-0.014681
8.6602,1.7145,1.7405,-0.025936
8.6702,2.1462,2.1833,-0.037072
8.6802,3.0292,3.0918,-0.062557
8.6902,5.0328,5.204,-0.17125
8.7002,10.782,11.2,-0.41806
8.7102,27.802,28.104,-0.30218
8.7202,50.828,50.448,0.37987
8.7302,43.236,43.697,-0.46106
8.7402,19.168,18.344,0.82479
8.7502,7.7489,7.3525,0.39638
8.7602,4.1253,4.066,0.059306
8.7702,2.7628,2.7306,0.032134
8.7802,2.1678,2.1696,-0.0017663
8.7902,1.9446,1.9557,-0.011117
8.8002,1.9977,2.0245,-0.026813
8.8102,2.4087,2.4699,-0.061136
8.8202,3.6275,3.7994,-0.17184
8.8302,7.5286,8.0272,-0.49855
8.8402,18.094,18.337,-0.24271
8.8502,27.602,26.929,0.67262
8.8602,19.441,19.497,-0.055467
8.8702,8.2129,7.9227,0.29023
8.8802,3.8105,3.7067,0.10379
8.8902,2.4359,2.4834,-0.047423
8.9002,1.9581,2.182,-0.22396
8.9102,1.8549,2.0027,-0.14776
8.9202,2.0221,2.0184,0.0037184
8.9302,2.5379,2.6189,-0.080928
8.9402,3.7731,3.9745,-0.20136
8.9502,7.1733,7.7969,-0.62362
8.9602,17.881,19.315,-1.4347
8.9702,38.47,37.582,0.88765
8.9802,41.703,40.159,1.5448
8.9902,21.493,21.597,-0.10394
9.0002,8.3775,8.1665,0.21095
9.0102,4.053,4.0257,0.027346
9.0202,2.5034,2.4898,0.013582
9.0302,1.8006,1.8032,-0.0026045
9.0402,1.4433,1.4531,-0.009738
9.0502,1.2725,1.2918,-0.019229
9.0602,1.2493,1.2861,-0.036815
9.0702,1.4466,1.532,-0.085362
9.0802,2.2644,2.4797,-0.21529
9.0902,4.5047,4.6764,-0.17167
9.1002,6.3434,6.3531,-0.0097201
9.1102,4.5365,4.8752,-0.33874
9.1202,2.3314,2.3414,-0.0099866
9.1302,1.5566,1.4543,0.10231
9.1402,1.4166,1.4411,-0.024546
9.1502,1.5224,1.5493,-0.026911
9.1602,1.8223,1.8675,-0.045191
9.1702,2.4024,2.4931,-0.090758
9.1802,3.5434,3.7148,-0.1714
9.1902,6.1544,6.517,-0.36263
9.2002,13.804,15.051,-1.2473
9.2102,35.7,37.69,-1.9908
9.2202,61.262,58.494,2.7679
9.2302,48.05,46.658,1.3921
9.2402,20.322,20.47,-0.14789
9.2502,8.1643,8.06,0.10435
9.2602,4.2453,4.2482,-0.0029162
9.2702,2.6686,2.6563,0.012377
9.2802,1.8782,1.8779,0.00031873
9.2902,1.4262,1.4275,-0.0012755
9.3002,1.1458,1.1498,-0.0039962
9.3102,0.96289,0.96858,-0.0056845
9.3202,0.84078,0.84811,-0.0073302
9.3302,0.75974,0.76872,-0.0089782
9.3402,0.709,0.7199,-0.0109
9.3502,0.68299,0.69617,-0.013184
9.3602,0.67982,0.69631,-0.016493
9.3702,0.70093,0.72163,-0.020703
9.3802,0.75185,0.77905,-0.027197
9.3902,0.84479,0.88297,-0.038179
9.4002,1.005,1.0653,-0.060284
9.4102,1.2881,1.3896,-0.10147
9.4202,1.8342,1.8875,-0.053391
9.4302,3.0862,3.3041,-0.21785
9.4402,6.7794,8.1754,-1.3961
9.4502,17.126,18.994,-1.8684
9.4602,28.267,27.019,1.2472
9.4702,21.392,20.477,0.91413
9.4802,9.0692,9.2898,-0.22064
9.4902,3.8871,3.9406,-0.053517
9.5002,2.2526,2.2913,-0.038643
9.5102,1.6456,1.6725,-0.026955
9.5202,1.4256,1.4552,-0.029533
9.5302,1.444,1.4799,-0.035888
9.5402,1.7428,1.8092,-0.066447
9.5502,2.6764,2.7948,-0.11843
9.5602,5.7227,6.2242,-0.5015
9.5702,13.263,13.929,-0.66607
9.5802,18.109,17.24,0.86958
9.5902,11.504,11.12,0.38421
9.6002,4.8295,4.8402,-0.01069
9.6102,2.4446,2.4597,-0.015159
9.6202,1.725,1.5663,0.15867
9.6302,1.5339,1.8792,-0.34532
9.6402,1.6248,2.3808,-0.75596
9.6502,2.0227,2.3465,-0.32378
9.6602,3.0297,3.1831,-0.15338
9.6702,5.8952,6.0587,-0.16353
9.6802,14.838,15.838,-0.99962
9.6902,30.344,30.884,-0.54025
9.7002,30.333,29.009,1.3243
9.7102,14.805,14.429,0.37537
9.7202,5.836,5.7852,0.050861
9.7302,2.9391,2.9387,0.00041722
9.7402,1.8893,1.8811,0.0082651
9.7502,1.4307,1.4439,-0.013237
9.7602,1.2425,1.247,-0.0044521
9.7702,1.2568,1.2797,-0.022925
9.7802,1.587,1.6209,-0.0339
9.7902,2.8468,2.9262,-0.079333
9.8002,6.2636,6.6639,-0.40037
9.8102,9.0481,8.9874,0.060656
9.8202,6.2389,5.9314,0.30755
9.8302,2.7955,2.6991,0.096413
9.8402,1.5044,1.4961,0.0082705
9.8502,1.1348,1.1377,-0.002817
9.8602,1.0668,1.0834,-0.016647
9.8702,1.1753,1.1991,-0.023799
9.8802,1.504,1.5431,-0.039052
9.8902,2.3131,2.4053,-0.092171
9.9002,4.6672,4.7956,-0.12837
9.9102,11.775,12.714,-0.93945
9.9202,22.067,22.749,-0.68162
9.9302,19.554,18.43,1.1239
9.9402,8.9311,8.1324,0.79863
9.9502,3.6644,4.0963,-0.43182
9.9602,2.0009,2.4652,-0.46429
9.9702,1.3996,1.4603,-0.060647
9.9802,1.1704,1.2244,-0.054001
9.9902,1.1531,1.1921,-0.038959
10,1.38,1.4297,-0.049737
10.01,2.1988,2.2582,-0.059372
10.02,4.8942,5.232,-0.3378
10.03,9.8615,10.309,-0.44739
10.04,10.258,9.9641,0.294
10.05,5.3462,5.0124,0.33384
10.06,2.3728,2.2773,0.095472
10.07,1.4602,1.4507,0.0095397
10.08,1.2213,1.237,-0.015708
10.09,1.2574,1.295,-0.037588
10.1,1.5366,1.5968,-0.060234
10.11,2.2515,2.3697,-0.11817
10.12,4.2243,4.3274,-0.1031
10.13,10.473,11.212,-0.73984
10.14,23.079,24.945,-1.8661
10.15,26.049,26.032,0.016712
10.16,13.807,12.86,0.94684
10.17,5.34,4.9408,0.39918
10.18,2.5086,2.4208,0.087823
10.19,1.4964,1.4718,0.024577
10.2,1.0289,1.0326,-0.0036721
10.21,0.77367,0.785,-0.011332
10.22,0.61943,0.62692,-0.0074876
10.23,0.52018,0.52643,-0.0062424
10.24,0.45401,0.45999,-0.0059735
10.25,0.40955,0.4155,-0.0059569
10.26,0.38068,0.38661,-0.0059258
10.27,0.36421,0.37021,-0.0059933
10.28,0.35908,0.36519,-0.0061134
10.29,0.36618,0.3725,-0.0063157
10.3,0.38921,0.39569,-0.0064837
10.31,0.4373,0.44435,-0.0070469
10.32,0.53337,0.53882,-0.0054505
10.33,0.74521,0.75109,-0.0058867
10.34,1.3293,1.2913,0.038071
10.35,3.1153,3.133,-0.017703
10.36,6.0361,6.3704,-0.33438
10.37,5.8153,5.9051,-0.089794
10.38,2.8901,2.667,0.22305
10.39,1.3013,1.2196,0.081644
10.4,0.81458,0.80369,0.010885
10.41,0.6695,0.69742,-0.027913
10.42,0.65572,0.6218,0.033919
10.43,0.74446,0.88686,-0.14239
10.44,1.0117,1.397,-0.38531
10.45,1.8252,2.0427,-0.21746
10.46,4.1512,4.3682,-0.21693
10.47,6.8778,7.1617,-0.28388
10.48,5.5452,5.4978,0.047457
10.49,2.7115,2.5224,0.18909
10.5,1.5523,1.5023,0.049985
10.51,1.3196,1.3374,-0.017878
10.52,1.4387,1.4675,-0.028737
10.53,1.8476,1.9213,-0.073688
10.54,2.7684,2.8966,-0.12812
10.55,5.1063,5.4677,-0.36142
10.56,12.388,13.189,-0.8004
10.57,29.64,31.189,-1.5488
10.58,39.277,39.671,-0.39427
10.59,23.745,22.28,1.4646
10.6,9.3241,8.0275,1.2966
10.61,4.2093,4.1707,0.03869
10.62,2.5239,2.7744,-0.25049
10.63,1.8633,1.8878,-0.02444
10.64,1.6558,1.6736,-0.017831
10.65,1.846,1.9124,-0.066412
10.66,2.8962,3.0014,-0.10517
10.67,6.3877,6.5541,-0.1664
10.68,11.514,11.548,-0.034503
10.69,10.218,10.261,-0.043092
10.7,4.8591,4.6441,0.21504
10.71,2.2165,2.1129,0.10361
10.72,1.4124,1.3928,0.019589
10.73,1.1816,1.1981,-0.016485
10.74,1.2097,1.2276,-0.017894
10.75,1.5112,1.5855,-0.074276
10.76,2.445,2.6301,-0.18507
10.77,5.4915,5.9658,-0.47437
10.78,12.502,12.754,-0.25193
10.79,15.843,15.642,0.20056
10.8,9.3573,9.0523,0.30501
10.81,3.8127,3.4505,0.36213
10.82,1.8953,1.8334,0.061817
10.83,1.2753,1.2495,0.025804
10.84,1.0619,1.0716,-0.0097907
10.85,1.061,1.084,-0.022954
10.86,1.3199,1.3909,-0.071006
10.87,2.2834,2.4709,-0.18748
10.88,5.0149,5.1759,-0.16104
10.89,7.7348,7.624,0.11079
10.9,5.8016,6.0248,-0.22322
10.91,2.7949,3.0102,-0.21527
10.92,1.6602,1.6251,0.035135
10.93,1.4525,1.5053,-0.052793
10.94,1.6255,1.6833,-0.05778
10.95,2.1751,2.2997,-0.12464
10.96,3.5141,3.8006,-0.2865
10.97,7.3899,8.3149,-0.92494
10.98,19.078,20.63,-1.5524
10.99,35.997,35.162,0.83542
11,31.851,30.908,0.94343
11.01,14.358,13.81,0.54756
11.02,5.661,5.2841,0.37682
11.03,2.8702,2.8019,0.068327
11.04,1.7956,1.7742,0.021366
11.05,1.2754,1.2522,0.023127
11.06,0.98817,1.0599,-0.071706
11.07,0.81894,1.2305,-0.41155
11.08,0.71858,1.0813,-0.3627
11.09,0.66432,0.69184,-0.02752
11.1,0.64621,0.68064,-0.034435
11.11,0.66233,0.69535,-0.033021
11.12,0.71828,0.74736,-0.029084
11.13,0.83039,0.86812,-0.037734
11.14,1.0366,1.0783,-0.041657
11.15,1.4294,1.5004,-0.070991
11.16,2.2782,2.438,-0.15973
11.17,4.5915,5.0796,-0.48817
11.18,11.739,12.878,-1.1388
11.19,24.111,23.58,0.53037
11.2,24.112,23.08,1.0315
11.21,11.742,11.697,0.044711
11.22,4.5995,4.4371,0.16241
11.23,2.2966,2.2764,0.020165
11.24,1.4699,1.4631,0.0067646
11.25,1.1252,1.1359,-0.010656
11.26,1.0361,1.0658,-0.029762
11.27,1.2729,1.3604,-0.087484
11.28,2.3267,2.5222,-0.19553
11.29,4.1355,4.0456,0.089907
11.3,3.9553,3.8006,0.15468
11.31,2.0608,2.1031,-0.042247
11.32,1.0348,1.0491,-0.014249
11.33,0.72992,0.70584,0.024078
11.34,0.66829,1.0001,-0.33185
11.35,0.74009,1.4986,-0.7585
11.36,1.0106,1.4923,-0.48173
11.37,1.8651,2.13,-0.26494
11.38,4.441,4.8281,-0.38708
11.39,7.9372,7.6152,0.32204
11.4,6.7941,6.5189,0.27513
11.41,3.1606,3.2715,-0.11088
11.42,1.4635,1.5053,-0.041817
11.43,0.97691,1.0084,-0.031472
11.44,0.88456,0.92018,-0.035624
11.45,1.0217,1.079,-0.057295
11.46,1.5299,1.6494,-0.11946
11.47,3.1924,3.6274,-0.43496
11.48,7.8314,8.4279,-0.59657
11.49,12.416,11.697,0.71886
11.5,9.034,8.7123,0.32165
11.51,3.7707,4.1248,-0.3541
11.52,1.6185,1.8314,-0.21285
11.53,0.91658,0.98818,-0.071604
11.54,0.6267,0.65871,-0.032011
11.55,0.48011,0.50265,-0.022543
11.56,0.39744,0.41694,-0.019504
11.57,0.34866,0.36411,-0.015445
11.58,0.32058,0.33226,-0.011679
11.59,0.30705,0.31675,-0.0096977
11.6,0.30558,0.31432,-0.0087444
11.61,0.31623,0.32488,-0.0086469
11.62,0.34192,0.35132,-0.0094025
11.63,0.39049,0.402,-0.011509
11.64,0.48185,0.49779,-0.015937
11.65,0.67516,0.7059,-0.030736
11.66,1.1949,1.2618,-0.066925
11.67,2.7391,3.0078,-0.26875
11.68,5.1143,5.1315,-0.017201
11.69,4.7914,4.5201,0.27132
11.7,2.4826,2.4453,0.037303
11.71,1.3548,1.3601,-0.0052668
11.72,1.1383,1.1624,-0.024084
11.73,1.3011,1.3373,-0.036228
11.74,1.8401,1.927,-0.086981
11.75,3.263,3.4294,-0.16644
11.76,7.7089,8.38,-0.67117
11.77,18.992,20.561,-1.5681
11.78,27.18,26.267,0.9127
11.79,17.608,16.457,1.1509
11.8,6.9547,6.7117,0.243
11.81,2.9678,2.8963,0.071467
11.82,1.639,1.6105,0.028495
11.83,1.068,1.054,0.014027
11.84,0.76991,0.76415,0.0057575
11.85,0.59511,0.59354,0.0015761
11.86,0.4849,0.4867,-0.0017987
11.87,0.41269,0.41603,-0.0033397
11.88,0.36488,0.37151,-0.0066356
11.89,0.3345,0.34293,-0.0084385
11.9,0.31842,0.32972,-0.011298
11.91,0.31674,0.29148,0.025268
11.92,0.33423,0.47272,-0.13849
11.93,0.38727,0.62543,-0.23816
11.94,0.53582,0.58604,-0.050217
11.95,1.0091,1.0965,-0.087345
11.96,2.0925,2.2583,-0.16578
11.97,2.6167,2.5576,0.059018
11.98,1.6394,1.5622,0.077181
11.99,0.81459,0.80339,0.011197
12,0.55959,0.56388,-0.0042948
12.01,0.5286,0.53816,-0.0095524
12.02,0.61365,0.62739,-0.013738
12.03,0.87816,0.8981,-0.019944
12.04,1.6947,1.7294,-0.034735
12.05,3.9301,4.227,-0.29689
12.06,6.1504,6.2385,-0.088067
12.07,4.6072,4.3801,0.22702
12.08,2.1979,2.098,0.09987
12.09,1.3102,1.2999,0.010257
12.1,1.1956,1.214,-0.018427
12.11,1.4563,1.4789,-0.022594
12.12,2.2486,2.325,-0.076419
12.13,4.623,4.6024,0.02057
12.14,11.823,12.701,-0.87766
12.15,22.254,23.583,-1.3294
12.16,19.703,19.009,0.69354
12.17,8.9285,7.7488,1.1797
12.18,3.5838,3.6747,-0.090877
12.19,1.8914,2.2172,-0.32578
12.2,1.2788,1.2693,0.0095336
12.21,1.0608,1.1053,-0.044481
12.22,1.1542,1.1931,-0.038962
12.23,1.8712,1.8814,-0.010175
12.24,3.2273,3.4567,-0.22947
12.25,3.213,3.2481,-0.035162
12.26,1.8261,1.7045,0.12164
12.27,1.0708,1.0169,0.053874
12.28,0.92294,0.93098,-0.0080392
12.29,1.0519,1.0415,0.01047
12.3,1.4928,1.4918,0.00098858
12.31,2.7649,2.6446,0.1203
12.32,6.7989,6.4715,0.32738
12.33,14.562,15.586,-1.0236
12.34,15.789,16.843,-1.0542
12.35,8.1831,7.5343,0.6488
12.36,3.2602,2.888,0.37212
12.37,1.6659,1.6257,0.040263
12.38,1.1473,1.1248,0.022468
12.39,1.0194,1.0201,-0.00073755
12.4,1.2463,1.2322,0.014145
12.41,2.3221,2.3023,0.019782
12.42,4.606,4.8369,-0.23088
12.43,5.1365,5.3118,-0.17527
12.44,2.8818,2.7177,0.16407
12.45,1.3479,1.2383,0.10957
12.46,0.88897,0.87508,0.013883
12.47,0.83047,0.83678,-0.006306
12.48,1.0217,1.0477,-0.02593
12.49,1.7099,1.7668,-0.056883
12.5,3.9882,4.1568,-0.16859
12.51,8.6162,9.0133,-0.39705
12.52,9.7014,9.8077,-0.1063
12.53,5.1887,4.8277,0.36096
12.54,2.069,1.8366,0.23246
12.55,1.0269,0.97633,0.050578
12.56,0.65713,0.63875,0.018387
12.57,0.49041,0.46675,0.023658
12.58,0.40484,0.43504,-0.030202
12.59,0.36035,0.4565,-0.096151
12.6,0.34142,0.38462,-0.043207
12.61,0.34245,0.35579,-0.013334
12.62,0.36363,0.38392,-0.02029
12.63,0.41055,0.42664,-0.016089
12.64,0.50032,0.52341,-0.023084
12.65,0.67373,0.70978,-0.036043
12.66,1.0546,1.1332,-0.07858
12.67,2.1158,2.33,-0.21426
12.68,5.3319,5.7511,-0.41922
12.69,10.287,10.464,-0.17624
12.7,9.5,9.2982,0.20182
12.71,4.4627,4.098,0.36477
12.72,1.8509,1.6822,0.16868
12.73,1.0371,1.2387,-0.20154
12.74,0.77123,1.1108,-0.33954
12.75,0.73055,0.83517,-0.10462
12.76,0.95276,1.0409,-0.088173
12.77,1.7309,1.8076,-0.076698
12.78,2.6011,2.603,-0.001956
12.79,2.1098,2.1256,-0.015832
12.8,1.2361,1.2241,0.012013
12.81,0.97403,0.9898,-0.015768
12.82,1.098,1.1379,-0.039945
12.83,1.5523,1.6377,-0.085447
12.84,2.7608,2.9985,-0.23763
12.85,6.5458,7.1926,-0.64675
12.86,15.84,16.214,-0.37416
12.87,21.806,21.367,0.43936
12.88,13.673,13.401,0.27235
12.89,5.4411,5.1125,0.32858
12.9,2.4708,2.3953,0.075477
12.91,1.5376,1.5232,0.014383
12.92,1.265,1.287,-0.022004
12.93,1.4777,1.5683,-0.090563
12.94,2.7109,2.9071,-0.19612
12.95,5.1214,5.0501,0.071346
12.96,5.2745,5.1093,0.16519
12.97,2.7939,2.9277,-0.13378
12.98,1.2959,1.5363,-0.24039
12.99,0.8464,0.94179,-0.095393
13,0.77328,0.81952,-0.046237
13.01,0.95706,1.0323,-0.075253
13.02,1.7261,1.8941,-0.16801
13.03,3.999,4.1391,-0.14007
13.04,6.462,6.2078,0.25424
13.05,4.9209,4.8918,0.029098
13.06,2.1756,2.1993,-0.023672
13.07,1.034,1.0397,-0.005727
13.08,0.70464,0.72892,-0.024274
13.09,0.65423,0.69148,-0.037247
13.1,0.84531,0.91593,-0.070623
13.11,1.6381,1.866,-0.22789
13.12,3.3703,3.5111,-0.14079
13.13,3.9206,3.8387,0.081945
13.14,2.2615,2.2894,-0.027959
13.15,1.0584,1.073,-0.014523
13.16,0.70725,0.72877,-0.021516
13.17,0.69609,0.72523,-0.029143
13.18,0.94495,1.0021,-0.057167
13.19,1.8397,2.0091,-0.16942
13.2,4.4871,4.7375,-0.25045
13.21,7.5902,7.3399,0.25027
13.22,5.9688,5.8564,0.11238
13.23,2.5806,2.5589,0.021706
13.24,1.094,1.0793,0.014649
13.25,0.6146,0.61722,-0.0026177
13.26,0.42303,0.4252,-0.0021769
13.27,0.32959,0.33417,-0.0045816
13.28,0.28005,0.28495,-0.0049011
13.29,0.25489,0.26107,-0.0061824
13.3,0.24656,0.25599,-0.009433
13.31,0.25332,0.26527,-0.011954
13.32,0.2782,0.2976,-0.019399
13.33,0.33173,0.34449,-0.012766
13.34,0.44347,0.52239,-0.078924
13.35,0.71147,0.90696,-0.19549
13.36,1.5212,1.7503,-0.22907
13.37,3.6862,3.9066,-0.22043
13.38,5.6349,5.4057,0.22922
13.39,3.9847,3.8831,0.10162
13.4,1.713,1.7029,0.010194
13.41,0.84088,0.84178,-0.00090182
13.42,0.60672,0.62269,-0.015968
13.43,0.61438,0.64795,-0.033572
13.44,0.90734,1.0064,-0.099062
13.45,1.9369,2.1689,-0.23198
13.46,3.555,3.5029,0.052159
13.47,3.3013,3.1084,0.19282
13.48,1.6669,1.7215,-0.054566
13.49,0.85042,0.9507,-0.10028
13.5,0.66384,0.70442,-0.040576
13.51,0.74915,0.78901,-0.039856
13.52,1.1933,1.2944,-0.10117
13.53,2.7015,2.9952,-0.2937
13.54,5.7717,5.7886,-0.016872
13.55,6.5051,6.1236,0.38156
13.56,3.5444,3.5579,-0.013495
13.57,1.5198,1.5562,-0.036392
13.58,0.89718,0.91715,-0.019976
13.59,0.78121,0.81103,-0.029818
13.6,0.97739,1.0448,-0.06738
13.61,1.853,2.0885,-0.23554
13.62,4.0977,4.2949,-0.19728
13.63,5.5516,5.2083,0.3433
13.64,3.5915,3.4666,0.12493
13.65,1.6318,1.6563,-0.024457
13.66,0.99441,1.0156,-0.021205
13.67,0.93955,0.98118,-0.041629
13.68,1.281,1.3747,-0.093742
13.69,2.5642,2.84,-0.27581
13.7,6.2023,6.7394,-0.53711
13.71,9.8059,9.679,0.12695
13.72,7.1515,6.9611,0.19037
13.73,3.0237,3.0604,-0.036662
13.74,1.3507,1.3988,-0.048136
13.75,0.83313,0.87903,-0.045905
13.76,0.67552,0.70562,-0.030101
13.77,0.74714,0.79584,-0.048701
13.78,1.2037,1.3163,-0.11259
13.79,1.8261,1.8208,0.0052692
13.8,1.585,1.5087,0.076244
13.81,0.97718,0.97192,0.0052556
13.82,0.79494,0.81122,-0.016275
13.83,0.94169,0.92357,0.018116
13.84,1.4572,1.6382,-0.18105
13.85,3.0317,3.3778,-0.34611
13.86,7.7447,8.4352,-0.69048
13.87,14.129,14.132,-0.0030976
13.88,12.009,11.436,0.5735
13.89,5.3125,5.268,0.04445
13.9,2.1279,2.1481,-0.020151
13.91,1.1064,1.1151,-0.008744
13.92,0.70825,0.71342,-0.0051717
13.93,0.51495,0.51984,-0.004891
13.94,0.40957,0.41447,-0.0049002
13.95,0.3503,0.35544,-0.0051408
13.96,0.32019,0.32584,-0.0056583
13.97,0.31338,0.31994,-0.0065572
13.98,0.33196,0.34055,-0.0085819
13.99,0.39082,0.40251,-0.01169
14,0.54015,0.5615,-0.021347
14.01,0.97846,1.0217,-0.043256
14.02,2.302,2.5155,-0.21348
14.03,4.2205,4.3227,-0.10222
14.04,3.7679,3.5792,0.18871
14.05,1.8188,1.7138,0.10502
14.06,0.8795,0.8805,-0.00099917
14.07,0.6411,0.75868,-0.11758
14.08,0.68249,0.75392,-0.071437
14.09,1.0709,1.0969,-0.025995
14.1,2.3363,2.5488,-0.21248
14.11,4.0744,4.2167,-0.14231
14.12,3.54,3.3763,0.16364
14.13,1.8019,1.696,0.10584
14.14,1.0663,1.0534,0.012824
14.15,1.0291,1.0358,-0.0067744
14.16,1.4635,1.4943,-0.030837
14.17,2.9945,2.9984,-0.0039579
14.18,7.494,8.0488,-0.55482
14.19,12.765,13.237,-0.4726
14.2,10.032,9.6666,0.36572
14.21,4.3106,4.0028,0.30789
14.22,1.8206,1.7467,0.073951
14.23,1.0612,1.0451,0.016062
14.24,0.86012,0.86659,-0.0064735
14.25,1.0773,1.0953,-0.017969
14.26,2.0336,2.2016,-0.16803
14.27,3.0114,3.118,-0.10657
14.28,2.2105,2.0835,0.12694
14.29,0.99662,0.89223,0.10439
14.3,0.49244,0.4677,0.024737
14.31,0.32083,0.31335,0.0074847
14.32,0.24611,0.24492,0.0011838
14.33,0.20687,0.20801,-0.0011382
14.34,0.18484,0.18742,-0.002586
14.35,0.17325,0.17712,-0.0038639
14.36,0.16963,0.17438,-0.0047541
14.37,0.17393,0.18064,-0.0067147
14.38,0.1889,0.1969,-0.0080075
14.39,0.22386,0.23814,-0.014283
14.4,0.31275,0.29095,0.021794
14.41,0.57988,0.65129,-0.071407
14.42,1.1353,1.4344,-0.29913
14.43,1.3348,1.4338,-0.099016
14.44,0.87093,0.80187,0.069056
14.45,0.57302,0.56914,0.0038806
14.46,0.59342,0.60175,-0.0083308
14.47,0.86876,0.89158,-0.022813
14.48,1.7374,1.7367,0.00067825
14.49,4.4204,4.5578,-0.13737
14.5,8.5642,9.085,-0.52077
14.51,7.8928,7.9757,-0.082859
14.52,3.6559,3.2867,0.36921
14.53,1.4481,1.2681,0.17993
14.54,0.73938,0.78793,-0.048554
14.55,0.47179,0.68061,-0.20883
14.56,0.34554,0.42152,-0.075975
14.57,0.27913,0.29231,-0.013181
14.58,0.24435,0.27587,-0.031521
14.59,0.23076,0.24307,-0.012312
14.6,0.23626,0.248,-0.011744
14.61,0.26691,0.27787,-0.010959
14.62,0.34627,0.36209,-0.015826
14.63,0.5627,0.59559,-0.032889
14.64,1.2498,1.3171,-0.067265
14.65,2.762,2.8498,-0.087818
14.66,3.3638,3.3806,-0.016856
14.67,1.9504,1.885,0.06538
14.68,0.83548,0.78166,0.053815
14.69,0.47162,0.46404,0.0075829
14.7,0.38448,0.38885,-0.0043702
14.71,0.44502,0.46163,-0.016612
14.72,0.75467,0.77904,-0.024369
14.73,1.23,1.2369,-0.0069078
14.74,1.1435,1.149,-0.0054841
14.75,0.71528,0.7442,-0.028927
14.76,0.57713,0.65251,-0.075378
14.77,0.70408,0.75555,-0.051473
14.78,1.1652,1.2563,-0.091075
14.79,2.6487,2.878,-0.22927
14.8,6.4231,6.5968,-0.17369
14.81,9.1687,9.0975,0.071199
14.82,5.9885,5.9104,0.078121
14.83,2.4591,2.3425,0.11654
14.84,1.1805,1.1694,0.011097
14.85,0.84749,0.87388,-0.026389
14.86,0.95128,1.0326,-0.081304
14.87,1.7502,1.9209,-0.17072
14.88,3.2439,3.4783,-0.23437
14.89,3.223,3.2783,-0.05521
14.9,1.6824,1.5511,0.13127
14.91,0.81758,0.78324,0.03434
14.92,0.59915,0.63117,-0.032018
14.93,0.67673,0.72615,-0.049422
14.94,1.2007,1.3394,-0.13873
14.95,2.6745,2.8102,-0.1357
14.96,3.8815,3.8152,0.066259
14.97,2.6696,2.582,0.087611
14.98,1.1906,1.1247,0.065948
14.99,0.66158,0.65601,0.0055682
15,0.58,0.60032,-0.020317
15.01,0.80242,0.87905,-0.07663
15.02,1.6885,1.843,-0.15447
15.03,3.1827,3.1736,0.0090648
15.04,3.0609,2.9661,0.094777
15.05,1.5492,1.4933,0.055889
15.06,0.74936,0.72497,0.024387
15.07,0.56142,0.5533,0.0081263
15.08,0.67074,0.71738,-0.046647
15.09,1.2819,1.5479,-0.26601
15.1,2.8196,2.9764,-0.15677
15.11,3.6777,3.572,0.10565
15.12,2.2587,2.2592,-0.00050644
15.13,0.94482,0.92707,0.017747
15.14,0.47797,0.48094,-0.0029662
15.15,0.3241,0.32892,-0.0048229
15.16,0.26406,0.2704,-0.0063363
15.17,0.24301,0.25013,-0.0071245
15.18,0.2459,0.25558,-0.0096784
15.19,0.27094,0.27711,-0.006174
15.2,0.32578,0.34861,-0.022821
15.21,0.4342,0.52491,-0.090714
15.22,0.66682,0.7708,-0.10398
15.23,1.2845,1.4126,-0.1281
15.24,3.2085,3.5778,-0.36925
15.25,6.9005,6.9078,-0.007332
15.26,7.4899,7.2007,0.28923
15.27,3.8898,3.8552,0.034619
15.28,1.5667,1.5077,0.058991
15.29,0.8347,0.83969,-0.0049823
15.3,0.65216,0.67233,-0.020167
15.31,0.80771,0.89157,-0.083856
15.32,1.4482,1.5273,-0.079107
15.33,1.9312,1.854,0.077182
15.34,1.3418,1.2984,0.043454
15.35,0.71434,0.69628,0.01806
15.36,0.5472,0.55703,-0.0098331
15.37,0.66139,0.70107,-0.039686
15.38,1.2135,1.3567,-0.14318
15.39,2.882,3.1062,-0.22422
15.4,4.8445,4.67,0.1745
15.41,3.8341,3.7371,0.09699
15.42,1.7196,1.7355,-0.015899
15.43,0.82436,0.81971,0.0046477
15.44,0.61288,0.63165,-0.018773
15.45,0.73991,0.80336,-0.063443
15.46,1.4363,1.5873,-0.151
15.47,2.6402,2.6038,0.036347
15.48,2.5351,2.4138,0.12128
15.49,1.3034,1.2986,0.0048213
15.5,0.65732,0.65607,0.0012506
15.51,0.52169,0.52494,-0.0032457
15.52,0.66863,0.70176,-0.033126
15.53,1.3521,1.5998,-0.24773
15.54,2.7869,2.9585,-0.17165
15.55,3.1234,2.9944,0.12898
15.56,1.7173,1.6983,0.01902
15.57,0.75625,0.76156,-0.0053088
15.58,0.46169,0.47428,-0.012589
15.59,0.42127,0.44327,-0.022001
15.6,0.59058,0.65117,-0.060589
15.61,1.0779,1.1285,-0.050584
15.62,1.3703,1.3126,0.057699
15.63,0.96732,0.9533,0.01402
15.64,0.63977,0.65642,-0.016648
15.65,0.6708,0.71286,-0.042053
15.66,1.0538,1.1607,-0.1069
15.67,2.356,2.7239,-0.36781
15.68,5.798,6.2697,-0.47166
15.69,8.5927,8.1524,0.44029
15.7,5.7822,5.4797,0.30244
15.71,2.3209,2.2783,0.042591
15.72,0.98931,0.99191,-0.0026013
15.73,0.54855,0.74915,-0.2006
15.74,0.36107,0.55424,-0.19317
15.75,0.26368,0.2693,-0.0056266
15.76,0.20672,0.18869,0.018032
15.77,0.17092,0.17839,-0.0074644
15.78,0.14748,0.15435,-0.0068762
15.79,0.13188,0.13843,-0.0065441
15.8,0.12189,0.1283,-0.0064161
15.81,0.11618,0.12285,-0.0066695
15.82,0.11426,0.12163,-0.0073667
15.83,0.11623,0.10747,0.0087608
15.84,0.12303,0.1465,-0.023474
15.85,0.13709,0.25567,-0.11857
15.86,0.16469,0.25569,-0.090998
15.87,0.225,0.24267,-0.01767
15.88,0.39183,0.43119,-0.039363
15.89,0.86559,0.96594,-0.10035
15.9,1.4656,1.4498,0.015735
15.91,1.2521,1.1756,0.076468
15.92,0.68599,0.68411,0.0018832
15.93,0.49929,0.5147,-0.015408
15.94,0.61764,0.64781,-0.030165
15.95,1.178,1.2682,-0.090113
15.96,2.8886,3.1858,-0.2972
15.97,5.0559,5.0224,0.033537
15.98,4.149,3.8966,0.25235
15.99,1.8566,1.8414,0.015267
16,0.83394,0.85118,-0.01724
16.01,0.56012,0.57586,-0.015737
16.02,0.60277,0.63081,-0.028036
16.03,1.0369,1.1335,-0.096566
16.04,1.6332,1.6769,-0.043728
16.05,1.3864,1.3576,0.028831
16.06,0.77735,0.77376,0.0035966
16.07,0.57763,0.58854,-0.010907
16.08,0.71606,0.7401,-0.02404
16.09,1.3724,1.409,-0.036507
16.1,3.345,3.6624,-0.31739
16.11,5.662,5.7633,-0.10136
16.12,4.4641,4.2283,0.23572
16.13,1.9571,1.8935,0.063585
16.14,0.88137,0.87909,0.0022796
16.15,0.59495,0.62923,-0.034275
16.16,0.65673,0.74917,-0.092442
16.17,1.1555,1.2947,-0.13922
16.18,1.733,1.7664,-0.033373
16.19,1.3526,1.2824,0.070151
16.2,0.69926,0.66592,0.03334
16.21,0.47427,0.47529,-0.0010245
16.22,0.54069,0.55494,-0.01425
16.23,0.99909,1.007,-0.0079378
16.24,2.3181,2.5627,-0.24467
16.25,3.5101,3.6497,-0.1396
16.26,2.4688,2.3033,0.16547
16.27,1.0403,0.93331,0.10697
16.28,0.47549,0.46249,0.012995
16.29,0.2925,0.28149,0.011016
16.3,0.21995,0.23424,-0.014281
16.31,0.18899,0.17939,0.0096032
16.32,0.18064,0.21425,-0.033611
16.33,0.19098,0.162,0.028973
16.34,0.22583,0.2618,-0.035969
16.35,0.30912,0.56311,-0.25399
16.36,0.53051,0.66497,-0.13446
16.37,1.2281,1.1469,0.081143
16.38,2.7609,3.0357,-0.27484
16.39,3.3714,3.529,-0.15759
16.4,1.941,1.7936,0.14747
16.41,0.81443,0.72335,0.091079
16.42,0.45401,0.44564,0.0083757
16.43,0.39652,0.39695,-0.00043183
16.44,0.56727,0.58971,-0.022437
16.45,0.97461,1.0463,-0.071669
16.46,1.0501,1.1702,-0.12015
16.47,0.67167,0.72075,-0.049085
16.48,0.4823,0.43154,0.050754
16.49,0.57762,0.58012,-0.0024977
16.5,1.073,1.0567,0.016243
16.51,2.6447,2.7384,-0.093712
16.52,4.9336,5.2903,-0.35672
16.53,4.3735,4.4669,-0.093394
16.54,2.0115,1.7684,0.2431
16.55,0.85387,0.76761,0.08626
16.56,0.52806,0.5119,0.016156
16.57,0.54294,0.53695,0.0059872
16.58,0.91554,0.9412,-0.025666
16.59,1.3139,1.3707,-0.056856
16.6,0.96849,0.97105,-0.0025639
16.61,0.45266,0.41367,0.038995
16.62,0.23898,0.23312,0.0058624
16.63,0.16762,0.15522,0.012403
16.64,0.13899,0.1271,0.011885
16.65,0.12752,0.22743,-0.099904
16.66,0.12645,0.22091,-0.094459
16.67,0.13504,0.13105,0.0039929
16.68,0.15724,0.16817,-0.010922
16.69,0.2073,0.22276,-0.015453
16.7,0.33929,0.36523,-0.025943
16.71,0.73871,0.78429,-0.045586
16.72,1.465,1.5087,-0.043729
16.73,1.5518,1.575,-0.023195
16.74,0.90428,0.87421,0.030067
16.75,0.57548,0.58577,-0.010291
16.76,0.65766,0.84363,-0.18597
16.77,1.2473,1.4762,-0.22891
16.78,3.0887,3.2636,-0.17487
16.79,5.4249,5.4887,-0.06376
16.8,4.4286,4.3625,0.066095
16.81,1.9252,1.7581,0.16711
16.82,0.78309,0.72009,0.063
16.83,0.41569,0.40125,0.014441
16.84,0.27043,0.2658,0.00463
16.85,0.1996,0.19897,0.00063362
16.86,0.16161,0.16261,-0.0010008
16.87,0.14199,0.14413,-0.0021415
16.88,0.13634,0.13979,-0.0034467
16.89,0.14829,0.1546,-0.0063086
16.9,0.2021,0.21716,-0.015058
16.91,0.38352,0.40888,-0.02536
16.92,0.70264,0.70378,-0.0011451
16.93,0.70888,0.69926,0.0096136
16.94,0.40491,0.42529,-0.020379
16.95,0.24939,0.30156,-0.05217
16.96,0.25543,0.28718,-0.031756
16.97,0.42709,0.4747,-0.04761
16.98,0.94405,1.0007,-0.056696
16.99,1.462,1.4337,0.028342
17,1.0958,1.0704,0.025398
17.01,0.53046,0.51791,0.012547
17.02,0.33765,0.34421,-0.0065596
17.03,0.37927,0.41337,-0.034101
17.04,0.71431,0.80845,-0.09414
17.05,1.4668,1.5338,-0.067002
17.06,1.7124,1.6982,0.01416
17.07,1.0066,0.98557,0.021027
17.08,0.51285,0.49926,0.013591
17.09,0.42973,0.45447,-0.024746
17.1,0.64896,0.73869,-0.089726
17.11,1.4393,1.5841,-0.1448
17.12,2.4581,2.4263,0.03185
17.13,2.0369,1.9541,0.082781
17.14,0.97568,0.92924,0.046439
17.15,0.54148,0.53546,0.0060182
17.16,0.54427,0.58059,-0.03631
17.17,0.98959,1.1131,-0.12351
17.18,2.0742,2.1361,-0.061924
17.19,2.5013,2.4168,0.084489
17.2,1.4507,1.4132,0.037539
17.21,0.62478,0.59923,0.025551
17.22,0.35841,0.35795,0.00046631
17.23,0.315,0.3288,-0.013797
17.24,0.42494,0.45176,-0.026823
17.25,0.60133,0.59794,0.0033967
17.26,0.55081,0.54554,0.0052723
17.27,0.42221,0.42961,-0.0073947
17.28,0.47224,0.49781,-0.025565
17.29,0.80523,0.87899,-0.073766
17.3,1.9294,2.1825,-0.25307
17.31,4.3158,4.4014,-0.085534
17.32,5.0677,4.8629,0.20489
17.33,2.7792,2.7692,0.010024
17.34,1.0881,1.1481,-0.059971
17.35,0.51768,0.58849,-0.070809
17.36,0.32024,0.31152,0.0087245
17.37,0.23521,0.22417,0.011038
17.38,0.19643,0.20139,-0.0049659
17.39,0.18466,0.19065,-0.0059895
17.4,0.19789,0.20751,-0.0096179
17.41,0.25186,0.27055,-0.018686
17.42,0.41755,0.46448,-0.046934
17.43,0.95179,1.0932,-0.14139
17.44,1.9835,2.0214,-0.037888
17.45,2.1492,2.0475,0.10173
17.46,1.1458,1.1227,0.02315
17.47,0.5069,0.49422,0.012681
17.48,0.33213,0.34001,-0.007879
17.49,0.37736,0.40332,-0.025967
17.5,0.65697,0.67636,-0.019386
17.51,0.90067,0.93069,-0.030022
17.52,0.66409,0.81609,-0.152
17.53,0.39435,0.48837,-0.094019
17.54,0.36761,0.38427,-0.016667
17.55,0.59048,0.67131,-0.080829
17.56,1.3718,1.5868,-0.21503
17.57,2.5945,2.5972,-0.002701
17.58,2.4005,2.257,0.14353
17.59,1.1612,1.1189,0.042309
17.6,0.53932,0.51436,0.024961
17.61,0.40974,0.43853,-0.028788
17.62,0.57886,0.75426,-0.1754
17.63,1.0849,1.2407,-0.15581
17.64,1.2882,1.2349,0.053221
17.65,0.79087,0.75705,0.033819
17.66,0.42275,0.42565,-0.0029004
17.67,0.37716,0.39777,-0.020603
17.68,0.61985,0.68951,-0.069661
17.69,1.3822,1.4864,-0.10418
17.7,2.077,1.9994,0.07762
17.71,1.4709,1.4252,0.0457
17.72,0.64455,0.65393,-0.0093777
17.73,0.33686,0.34584,-0.0089806
17.74,0.29593,0.321,-0.025071
17.75,0.45694,0.51493,-0.057993
17.76,0.75316,0.75365,-0.00049538
17.77,0.69703,0.65065,0.046381
17.78,0.38252,0.37493,0.0075911
17.79,0.24299,0.25416,-0.011171
17.8,0.27441,0.3062,-0.03179
17.81,0.53046,0.60885,-0.078397
17.82,1.0809,1.1149,-0.034038
17.83,1.2074,1.1298,0.077548
17.84,0.65934,0.64229,0.017051
17.85,0.28131,0.28453,-0.0032263
17.86,0.15575,0.15798,-0.0022343
17.87,0.11274,0.11457,-0.0018323
17.88,0.096048,0.08959,0.0064582
17.89,0.091768,0.10061,-0.0088399
17.9,0.097103,0.16758,-0.070474
17.91,0.11539,0.17849,-0.063105
17.92,0.16237,0.17873,-0.016357
17.93,0.3026,0.3419,-0.039298
17.94,0.7034,0.81001,-0.10661
17.95,1.1731,1.1666,0.0065658
17.96,0.94221,0.86799,0.074223
17.97,0.45401,0.43807,0.01594
17.98,0.26253,0.26593,-0.0034076
17.99,0.26308,0.27647,-0.01339
18,0.43586,0.48417,-0.048312
18.01,0.73147,0.75168,-0.020216
18.02,0.71325,0.68168,0.031563
18.03,0.47897,0.4783,0.00067384
18.04,0.45467,0.47913,-0.024463
18.05,0.74789,0.77846,-0.030572
18.06,1.796,2.0106,-0.21468
18.07,3.8341,4.216,-0.38194
18.08,4.157,4.0968,0.060269
18.09,2.1613,2.0293,0.13198
18.1,0.87947,0.83951,0.039963
18.11,0.49869,0.50023,-0.0015384
18.12,0.49462,0.5274,-0.032788
18.13,0.76602,0.83704,-0.071019
18.14,0.89445,0.87183,0.022613
18.15,0.56718,0.52535,0.04183
18.16,0.30281,0.28308,0.019731
18.17,0.24456,0.2633,-0.018741
18.18,0.34282,0.41386,-0.071039
18.19,0.6684,0.76573,-0.097328
18.2,0.91147,0.91186,-0.00038328
18.21,0.62878,0.58065,0.048135
18.22,0.32634,0.3083,0.018038
18.23,0.25389,0.25978,-0.0058966
18.24,0.35685,0.36968,-0.01283
18.25,0.72874,0.82907,-0.10034
18.26,1.1096,1.1581,-0.048507
18.27,0.85285,0.78809,0.064763
18.28,0.46608,0.42483,0.04125
18.29,0.39324,0.40211,-0.0088651
18.3,0.64065,0.64081,-0.00016671
18.31,1.4907,1.668,-0.17736
18.32,2.4992,2.6879,-0.1887
18.33,1.9667,1.8303,0.13637
18.34,0.85866,0.73381,0.12485
18.35,0.37443,0.47381,-0.099378
18.36,0.22157,0.24246,-0.02089
18.37,0.16548,0.13888,0.026606
18.38,0.14572,0.14847,-0.0027457
18.39,0.14808,0.15007,-0.0019917
18.4,0.17498,0.17875,-0.003771
18.41,0.25057,0.25829,-0.0077199
18.42,0.47735,0.4636,0.013755
18.43,1.1656,1.1974,-0.031865
18.44,2.1639,2.3619,-0.19801
18.45,1.9271,2.1084,-0.18132
18.46,0.91217,0.84444,0.067731
18.47,0.43048,0.35515,0.075335
18.48,0.34679,0.33284,0.013955
18.49,0.5224,0.52979,-0.0073883
18.5,0.86016,0.93112,-0.070963
18.51,0.80081,0.8334,-0.032584
18.52,0.45252,0.4024,0.050121
18.53,0.31623,0.30479,0.011437
18.54,0.41798,0.41037,0.0076028
18.55,0.90224,0.92646,-0.024213
18.56,1.7242,1.8695,-0.14529
18.57,1.6586,1.7477,-0.089171
18.58,0.8307,0.72455,0.10615
18.59,0.40212,0.36427,0.037848
18.6,0.34567,0.33026,0.015406
18.61,0.57979,0.60175,-0.021956
18.62,1.0566,1.2386,-0.18198
18.63,1.0408,1.1102,-0.069411
18.64,0.52646,0.43699,0.089474
18.65,0.22876,0.19708,0.031678
18.66,0.1306,0.12465,0.0059513
18.67,0.093978,0.093804,0.00017435
18.68,0.07764,0.079942,-0.0023022
18.69,0.070961,0.074989,-0.0040275
18.7,0.071426,0.068968,0.0024578
18.71,0.081407,0.087671,-0.0062639
18.72,0.11502,0.18392,-0.068896
18.73,0.21984,0.25655,-0.036711
18.74,0.39299,0.39274,0.00024744
18.75,0.39301,0.39868,-0.0056773
18.76,0.25099,0.24688,0.0041084
18.77,0.21589,0.22432,-0.008428
18.78,0.34524,0.38338,-0.038137
18.79,0.8169,0.87467,-0.057773
18.8,1.5556,1.5709,-0.015255
18.81,1.4334,1.4407,-0.0072937
18.82,0.67315,0.64395,0.029202
18.83,0.2775,0.25897,0.018531
18.84,0.15134,0.14969,0.0016492
18.85,0.10516,0.1086,-0.0034444
18.86,0.085652,0.091203,-0.0055505
18.87,0.079182,0.083228,-0.0040469
18.88,0.083134,0.10779,-0.024655
18.89,0.10337,0.1484,-0.045029
18.9,0.16945,0.19971,-0.030252
18.91,0.36843,0.40183,-0.033407
18.92,0.63982,0.63988,-6.0339e-05
18.93,0.56102,0.55067,0.010349
18.94,0.3,0.29563,0.0043677
18.95,0.20717,0.22015,-0.012986
18.96,0.27705,0.3166,-0.039553
18.97,0.57611,0.61599,-0.039888
18.98,0.93941,0.94407,-0.0046599
18.99,0.76743,0.78835,-0.020921
19,0.40957,0.42309,-0.013525
19.01,0.31889,0.3478,-0.02891
19.02,0.50825,0.58559,-0.077339
19.03,1.1402,1.1945,-0.054367
19.04,1.718,1.6579,0.060169
19.05,1.2139,1.196,0.017948
19.06,0.52568,0.52808,-0.0023991
19.07,0.26587,0.27231,-0.0064377
19.08,0.21839,0.23551,-0.01712
19.09,0.28393,0.29929,-0.015359
19.1,0.34849,0.34957,-0.0010801
19.11,0.28588,0.29805,-0.012169
19.12,0.24672,0.27727,-0.030552
19.13,0.34897,0.42913,-0.080157
19.14,0.76783,0.96503,-0.1972
19.15,1.7474,1.8747,-0.12727
19.16,2.2164,2.1468,0.069619
19.17,1.3138,1.2781,0.035704
19.18,0.54898,0.5404,0.00858
19.19,0.31082,0.32107,-0.010253
19.2,0.31954,0.34925,-0.029702
19.21,0.47304,0.48371,-0.01067
19.22,0.49451,0.49264,0.0018712
19.23,0.32455,0.37952,-0.054978
19.24,0.2538,0.33931,-0.085509
19.25,0.36396,0.43996,-0.075993
19.26,0.82022,0.95395,-0.13373
19.27,1.5866,1.5988,-0.012219
19.28,1.5199,1.4411,0.078773
19.29,0.73438,0.70561,0.028776
19.3,0.30455,0.29214,0.012403
19.31,0.16705,0.16545,0.0015985
19.32,0.11807,0.11941,-0.0013454
19.33,0.099119,0.10203,-0.0029127
19.34,0.096351,0.10067,-0.0043236
19.35,0.10993,0.11751,-0.0075759
19.36,0.15663,0.17174,-0.015109
19.37,0.31018,0.35577,-0.045588
19.38,0.71558,0.77151,-0.055922
19.39,1.0465,1.0362,0.010289
19.4,0.72199,0.72747,-0.0054817
19.41,0.32615,0.32176,0.0043892
19.42,0.19374,0.19313,0.00061576
19.43,0.20994,0.22601,-0.016073
19.44,0.33297,0.3474,-0.014431
19.45,0.39126,0.38694,0.0043192
19.46,0.28665,0.29149,-0.004836
19.47,0.24234,0.24964,-0.0072969
19.48,0.36705,0.39953,-0.03248
19.49,0.84899,0.99982,-0.15083
19.5,1.6995,1.7729,-0.073387
19.51,1.7053,1.6514,0.053837
19.52,0.869,0.84544,0.023559
19.53,0.41414,0.40737,0.0067747
19.54,0.36414,0.39041,-0.026271
19.55,0.62471,0.69255,-0.067841
19.56,1.0005,1.0045,-0.0040787
19.57,0.82195,0.79133,0.030623
19.58,0.39736,0.38136,0.015997
19.59,0.22285,0.22112,0.0017253
19.6,0.23355,0.25167,-0.01812
19.61,0.39913,0.42587,-0.026734
19.62,0.5281,0.52566,0.0024328
19.63,0.36883,0.3466,0.022222
19.64,0.20382,0.2008,0.0030202
19.65,0.18043,0.24974,-0.069307
19.66,0.29673,0.37224,-0.075507
19.67,0.56687,0.58978,-0.022906
19.68,0.64004,0.62301,0.017031
19.69,0.39999,0.39968,0.00030866
19.7,0.27592,0.28991,-0.013987
19.71,0.38531,0.43421,-0.048897
19.72,0.87848,0.99309,-0.11461
19.73,1.6141,1.6195,-0.0053894
19.74,1.4258,1.4147,0.011061
19.75,0.65135,0.71035,-0.059
19.76,0.26618,0.26425,0.0019264
19.77,0.14251,0.12832,0.014191
19.78,0.095637,0.096634,-0.00099702
19.79,0.074732,0.080082,-0.0053501
19.8,0.066806,0.073852,-0.0070456
19.81,0.070226,0.080225,-0.009999
19.82,0.095604,0.11144,-0.015831
19.83,0.1879,0.22143,-0.033531
19.84,0.3784,0.40315,-0.024749
19.85,0.42392,0.41712,0.0067981
19.86,0.24025,0.23698,0.0032659
19.87,0.11833,0.14467,-0.026334
19.88,0.094955,0.066463,0.028493
19.89,0.1351,0.2542,-0.1191
19.9,0.19977,0.12574,0.074035
19.91,0.17959,0,0.17959
19.92,0.13043,0,0.13043
19.93,0.15376,0,0.15376
19.94,0.3181,0,0.3181
19.95,0.74409,0,0.74409
19.96,1.0176,0,1.0176
19.97,0.63773,0,0.63773
19.98,0.25328,0,0.25328
19.99,0.11238,0,0.11238


==> figures/data/20220726/simuXRD_fit_spstrnmf1_wrong.csv <==
0,0.248,0.044318,0.20368
0.01,0.25021,0.044716,0.20549
0.020001,0.25245,0.045121,0.20733
0.030001,0.25473,0.045533,0.2092
0.040001,0.25704,0.04595,0.21109
0.050001,0.25938,0.046374,0.21301
0.060002,0.26176,0.046804,0.21496
0.070002,0.26417,0.047241,0.21693
0.080002,0.26662,0.047684,0.21894
0.090002,0.26911,0.048134,0.22097
0.1,0.27163,0.048591,0.22304
0.11,0.27419,0.049055,0.22513
0.12,0.27678,0.049527,0.22726
0.13,0.27942,0.050005,0.22942
0.14,0.2821,0.050493,0.23161
0.15,0.28482,0.050975,0.23384
0.16,0.28758,0.051574,0.23601
0.17,0.29038,0.05226,0.23812
0.18,0.29323,0.052879,0.24035
0.19,0.29612,0.053432,0.24269
0.20001,0.29906,0.053951,0.24511
0.21001,0.30205,0.054449,0.2476
0.22001,0.30508,0.055006,0.25008
0.23001,0.30816,0.05557,0.25259
0.24001,0.3113,0.056145,0.25515
0.25001,0.31448,0.056729,0.25775
0.26001,0.31772,0.057324,0.26039
0.27001,0.321,0.057929,0.26308
0.28001,0.32435,0.058544,0.2658
0.29001,0.32775,0.05917,0.26858
0.30001,0.33121,0.059808,0.2714
0.31001,0.33472,0.060457,0.27427
0.32001,0.3383,0.061118,0.27718
0.33001,0.34194,0.061791,0.28015
0.34001,0.34564,0.062476,0.28316
0.35001,0.3494,0.063176,0.28623
0.36001,0.35324,0.063881,0.28936
0.37001,0.35714,0.064625,0.29251
0.38001,0.36111,0.065436,0.29567
0.39001,0.36515,0.066231,0.29891
0.40001,0.36926,0.067006,0.30225
0.41001,0.37345,0.067809,0.30564
0.42001,0.37771,0.068545,0.30917
0.43001,0.38205,0.069444,0.31261
0.44001,0.38648,0.070503,0.31598
0.45001,0.39099,0.071823,0.31916
0.46001,0.40241,0.072986,0.32943
0.47001,0.40712,0.073793,0.33333
0.48001,0.41191,0.073666,0.33825
0.49001,0.4168,0.074689,0.34211
0.50001,0.42178,0.075568,0.34622
0.51001,0.42686,0.076551,0.35031
0.52001,0.43204,0.077525,0.35452
0.53001,0.43732,0.07853,0.35879
0.54001,0.44271,0.079554,0.36316
0.55001,0.44821,0.080604,0.3676
0.56001,0.45381,0.081671,0.37214
0.57001,0.45953,0.082783,0.37675
0.58001,0.46537,0.084142,0.38123
0.59001,0.47133,0.08585,0.38548
0.60002,0.47742,0.087217,0.3902
0.61002,0.48363,0.088515,0.39511
0.62002,0.48997,0.089673,0.4003
0.63002,0.49645,0.090827,0.40563
0.64002,0.50307,0.092129,0.41095
0.65002,0.50984,0.093456,0.41638
0.66002,0.51675,0.094822,0.42193
0.67002,0.52382,0.096222,0.4276
0.68002,0.53104,0.097659,0.43338
0.69002,0.53843,0.099134,0.4393
0.70002,0.54599,0.10065,0.44534
0.71002,0.55372,0.1022,0.45151
0.72002,0.56162,0.1038,0.45782
0.73002,0.56972,0.10544,0.46427
0.74002,0.578,0.10713,0.47086
0.75002,0.58648,0.10887,0.47761
0.76002,0.59516,0.11066,0.4845
0.77002,0.60406,0.1126,0.49146
0.78002,0.61317,0.11474,0.49843
0.79002,0.62619,0.11689,0.50931
0.80002,0.63578,0.11888,0.5169
0.81002,0.6456,0.12053,0.52507
0.82002,0.65568,0.12259,0.53309
0.83002,0.66601,0.12482,0.5412
0.84002,0.67661,0.1271,0.54951
0.85002,0.68749,0.12947,0.55802
0.86002,0.69866,0.13192,0.56674
0.87002,0.71012,0.13445,0.57568
0.88002,0.7219,0.13707,0.58483
0.89002,0.73399,0.13979,0.5942
0.90002,0.74642,0.1426,0.60381
0.91002,0.75919,0.14553,0.61366
0.92002,0.77232,0.14856,0.62376
0.93002,0.78583,0.15172,0.63411
0.94002,0.79972,0.155,0.64472
0.95002,0.81402,0.15841,0.6556
0.96002,0.82873,0.16196,0.66677
0.97002,0.84389,0.16574,0.67814
0.98002,0.8595,0.16967,0.68982
0.99002,0.87558,0.17375,0.70183
1,0.89216,0.17799,0.71417
1.01,0.90925,0.18241,0.72684
1.02,0.92688,0.18703,0.73985
1.03,0.94508,0.19189,0.75318
1.04,0.96386,0.19701,0.76685
1.05,0.98325,0.20239,0.78087
1.06,1.0033,0.20805,0.79524
1.07,1.024,0.21403,0.80997
1.08,1.0454,0.22034,0.82506
1.09,1.0675,0.22702,0.84052
1.1,1.0904,0.2341,0.85635
1.11,1.1142,0.24161,0.87255
1.12,1.1387,0.24961,0.88912
1.13,1.1642,0.25813,0.90605
1.14,1.1906,0.26722,0.92335
1.15,1.2179,0.277,0.94093
1.16,1.2463,0.28753,0.9588
1.17,1.2758,0.29883,0.97698
1.18,1.3064,0.31098,0.99546
1.19,1.3383,0.3241,1.0142
1.2,1.3714,0.33831,1.0331
1.21,1.4058,0.35379,1.052
1.22,1.4417,0.3707,1.071
1.23,1.479,0.38925,1.0898
1.24,1.518,0.40966,1.1083
1.25,1.5586,0.43223,1.1263
1.26,1.601,0.4573,1.1437
1.27,1.6452,0.48527,1.1599
1.28,1.6915,0.5167,1.1748
1.29,1.7399,0.55226,1.1876
1.3,1.7925,0.59269,1.1998
1.31,1.8456,0.63889,1.2067
1.32,1.9012,0.69206,1.2092
1.33,1.9596,0.75391,1.2057
1.34,2.0209,0.82686,1.194
1.35,2.0853,0.91356,1.1717
1.36,2.1531,1.0177,1.1354
1.37,2.2244,1.1445,1.0799
1.38,2.2996,1.3017,0.99797
1.39,2.379,1.4999,0.87904
1.4,2.4627,1.7557,0.70705
1.41,2.5513,2.0936,0.45773
1.42,2.6451,2.5559,0.089211
1.43,2.7444,3.2094,-0.46496
1.44,2.8498,4.1832,-1.3334
1.45,2.9618,5.748,-2.7862
1.46,3.0809,8.4029,-5.3219
1.47,3.2078,14.003,-10.795
1.48,3.3431,27.177,-23.833
1.49,3.4876,71.733,-68.245
1.5,3.6423,159.97,-156.33
1.51,3.808,184.6,-180.79
1.52,3.9859,110.79,-106.8
1.53,4.1773,43.851,-39.674
1.54,4.3834,19.234,-14.851
1.55,4.606,10.753,-6.1467
1.56,4.8468,6.9739,-2.1271
1.57,5.1079,4.9726,0.13526
1.58,5.3916,3.7733,1.6183
1.59,5.704,2.9996,2.7044
1.6,6.0416,2.4744,3.5672
1.61,6.4114,2.1017,4.3096
1.62,6.8175,1.8299,4.9876
1.63,7.2651,1.6273,5.6378
1.64,7.7599,1.4739,6.286
1.65,8.3089,1.3565,6.9524
1.66,8.9204,1.2662,7.6542
1.67,9.6042,1.1969,8.4073
1.68,10.372,1.1444,9.228
1.69,11.239,1.1052,10.134
1.7,12.223,1.0776,11.145
1.71,13.345,1.0579,12.287
1.72,14.634,1.0506,13.583
1.73,16.123,1.0401,15.083
1.74,17.857,1.0578,16.799
1.75,19.893,1.0464,18.847
1.76,22.306,1.0861,21.22
1.77,25.194,1.087,24.107
1.78,28.693,1.1256,27.567
1.79,32.987,1.1585,31.829
1.8,38.34,1.1875,37.153
1.81,45.13,1.2492,43.881
1.82,53.927,1.2852,52.641
1.83,65.608,1.357,64.251
1.84,81.599,1.4173,80.182
1.85,104.33,1.4962,102.84
1.86,138.25,1.5783,136.68
1.87,192.25,1.6697,190.58
1.88,286.4,1.7585,284.64
1.89,475.18,1.8461,473.33
1.9,950.27,1.7903,948.48
1.91,2428.1,2.0326,2426.1
1.92,5668.7,-4.7702,5673.5
1.93,6950.7,-10.77,6961.5
1.94,3903.6,11.103,3892.5
1.95,1483.8,17.971,1465.8
1.96,651.95,-1.5389,653.49
1.97,362.71,-0.33181,363.04
1.98,232.3,4.3015,228
1.99,161.99,4.8994,157.09
2.0001,119.61,5.9155,113.7
2.0101,92.053,6.8658,85.187
2.0201,73.105,8.1228,64.983
2.0301,59.515,9.7552,49.76
2.0401,49.435,11.965,37.47
2.0501,41.75,15.06,26.69
2.0601,35.758,19.589,16.17
2.0701,30.998,26.614,4.3842
2.0801,27.154,38.383,-11.229
2.0901,24.009,60.79,-36.78
2.1001,21.405,111.95,-90.548
2.1101,19.229,265.03,-245.8
2.1201,17.395,651.29,-633.89
2.1301,15.843,1028.1,-1012.2
2.1401,14.526,859.76,-845.23
2.1501,13.413,387.22,-373.8
2.1601,12.489,148.04,-135.55
2.1701,11.76,75.078,-63.317
2.1801,11.278,45.173,-33.895
2.1901,11.227,30.477,-19.25
2.2001,12.344,21.993,-9.6488
2.2101,17.186,16.677,0.50869
2.2201,26.54,13.103,13.437
2.2301,26.867,10.582,16.285
2.2401,16.702,8.7912,7.9106
2.2501,10.366,7.4487,2.9173
2.2601,8.0809,6.3466,1.7343
2.2701,7.0642,5.5142,1.5499
2.2801,6.4529,4.8617,1.5912
2.2901,6.0164,4.3276,1.6888
2.3001,5.6749,3.891,1.7838
2.3101,5.3911,3.5311,1.8599
2.3201,5.1482,3.2327,1.9155
2.3301,4.9361,2.9842,1.9518
2.3401,4.7482,2.777,1.9712
2.3501,4.5805,2.6045,1.976
2.3601,4.4298,2.4617,1.968
2.3701,4.2938,2.345,1.9488
2.3801,4.171,2.2516,1.9194
2.3901,4.0598,2.1795,1.8802
2.4001,3.9591,2.1276,1.8315
2.4101,3.868,2.0953,1.7727
2.4201,3.7858,2.0828,1.7029
2.4301,3.7117,2.0911,1.6205
2.4401,3.6452,2.122,1.5232
2.4501,3.5859,2.1784,1.4075
2.4601,3.5333,2.2647,1.2686
2.4701,3.487,2.3873,1.0997
2.4801,3.4468,2.5557,0.8911
2.4901,3.4124,2.7835,0.62893
2.5001,3.3836,3.0919,0.29178
2.5101,3.3603,3.5123,-0.152
2.5201,3.3422,4.0953,-0.75316
2.5301,3.3292,4.9317,-1.6025
2.5401,3.3214,6.1659,-2.8445
2.5501,3.3186,8.12,-4.8014
2.5601,3.3208,11.397,-8.0758
2.5701,3.328,17.781,-14.453
2.5801,3.3403,32.493,-29.153
2.5901,3.3576,76.551,-73.194
2.6001,3.3802,186.43,-183.05
2.6101,3.4081,289.83,-286.42
2.6201,3.4415,221.54,-218.1
2.6301,3.4805,88.971,-85.49
2.6401,3.5255,36.013,-32.488
2.6501,3.5765,19.295,-15.718
2.6601,3.634,12.093,-8.4594
2.6701,3.6983,8.5028,-4.8045
2.6801,3.7697,6.364,-2.5943
2.6901,3.8488,5.0315,-1.1826
2.7001,3.936,4.1274,-0.19133
2.7101,4.0326,3.4982,0.53435
2.7201,4.1379,3.0425,1.0954
2.7301,4.2534,2.7069,1.5465
2.7401,4.3799,2.456,1.9239
2.7501,4.5184,2.268,2.2503
2.7601,4.6699,2.1282,2.5417
2.7701,4.8358,2.0268,2.809
2.7801,5.0175,1.9572,3.0603
2.7901,5.2166,1.915,3.3016
2.8001,5.4351,1.8977,3.5374
2.8101,5.6751,1.9039,3.7713
2.8201,5.9393,1.9336,4.0057
2.8301,6.2305,1.9878,4.2427
2.8401,6.5523,2.069,4.4833
2.8501,6.9086,2.1808,4.7278
2.8601,7.3042,2.3291,4.9752
2.8701,7.7449,2.522,5.223
2.8801,8.2374,2.7713,5.4661
2.8901,8.7897,3.0952,5.6945
2.9001,9.4116,3.5158,5.8958
2.9101,10.115,4.08,6.0351
2.9201,10.915,4.8357,6.0789
2.9301,11.828,5.9003,5.928
2.9401,12.878,7.4306,5.4478
2.9501,14.095,9.7777,4.3175
2.9601,15.512,13.595,1.9165
2.9701,17.176,20.533,-3.3576
2.9801,19.15,35.412,-16.262
2.9901,21.514,75.707,-54.192
3.0001,24.38,191.92,-167.54
3.0101,27.9,381.76,-353.86
3.0201,32.291,390.2,-357.91
3.0301,37.865,186.64,-148.77
3.0401,45.093,67.898,-22.805
3.0501,54.702,33.504,21.199
3.0601,67.877,19.731,48.146
3.0701,86.642,13.257,73.386
3.0801,114.72,9.5774,105.14
3.0901,159.57,7.3186,152.25
3.1001,238.19,5.8318,232.36
3.1101,397.25,4.8017,392.45
3.1201,803.03,4.0673,798.96
3.1301,2066.9,3.4738,2063.4
3.1401,4724.5,3.0369,4721.5
3.1501,5563.7,-0.10879,5563.8
3.1601,3024.6,-2.6725,3027.2
3.1701,1146.9,9.3955,1137.5
3.1801,511.41,8.4365,502.97
3.1901,287.74,-3.7294,291.47
3.2001,185.78,1.4308,184.35
3.2101,130.45,1.8017,128.65
3.2201,96.971,1.8746,95.096
3.2301,75.148,1.8733,73.275
3.2401,60.129,1.8733,58.256
3.2501,49.355,1.9206,47.434
3.2601,41.369,2.0021,39.367
3.2701,35.293,2.1485,33.145
3.2801,30.571,2.3518,28.219
3.2901,26.835,2.6957,24.14
3.3001,23.838,3.168,20.67
3.3101,21.404,3.992,17.412
3.3201,19.409,5.3166,14.092
3.3301,17.764,7.929,9.8354
3.3401,16.398,13.965,2.4338
3.3501,15.262,30.987,-15.725
3.3601,14.318,79.822,-65.504
3.3701,13.536,128.35,-114.81
3.3801,12.893,89.906,-77.012
3.3901,12.373,33.89,-21.517
3.4001,11.961,14.73,-2.7685
3.4101,11.65,8.3219,3.328
3.4201,11.432,5.5865,5.8451
3.4301,11.303,4.1774,7.1253
3.4401,11.261,3.3623,7.8991
3.4501,11.309,2.8648,8.444
3.4601,11.448,2.5502,8.8981
3.4701,11.686,2.3532,9.3327
3.4801,12.031,2.2372,9.794
3.4901,12.497,2.1819,10.315
3.5001,13.103,2.1762,10.926
3.5101,13.871,2.2136,11.658
3.5201,14.836,2.2955,12.541
3.5301,16.043,2.4139,13.629
3.5401,17.551,2.6015,14.949
3.5501,19.446,2.8064,16.64
3.5601,21.845,3.1496,18.695
3.5701,24.92,3.5007,21.419
3.5801,28.925,4.0681,24.857
3.5901,34.252,4.7327,29.519
3.6001,41.522,5.693,35.829
3.6101,51.784,7.0449,44.739
3.6201,66.909,8.9411,57.968
3.6301,90.532,11.986,78.545
3.6401,130.53,16.856,113.67
3.6501,206.96,25.77,181.19
3.6601,384.88,45.846,339.03
3.6701,919.14,96.705,822.43
3.6801,2347.4,273.75,2073.6
3.6901,3630.2,524.04,3106.1
3.7001,2530.3,401.01,2129.3
3.7101,1014.4,143.02,871.38
3.7201,414.47,74.822,339.65
3.7301,217.87,36.923,180.95
3.7401,135.46,19.02,116.44
3.7501,92.948,14.851,78.097
3.7601,68.04,10.117,57.923
3.7701,52.161,7.9713,44.19
3.7801,41.41,6.2008,35.209
3.7901,33.8,5.0908,28.709
3.8001,28.235,4.2098,24.025
3.8101,24.086,3.6095,20.476
3.8201,21.025,3.0794,17.946
3.8301,19.089,2.7362,16.352
3.8401,19.075,2.3893,16.686
3.8501,20.781,2.1748,18.606
3.8601,19.075,1.9402,17.135
3.8701,14.407,1.7802,12.627
3.8801,11.491,1.6436,9.8476
3.8901,10.012,1.533,8.4787
3.9001,9.0364,1.4163,7.6201
3.9101,8.2813,1.3419,6.9393
3.9201,7.6578,1.2739,6.3839
3.9301,7.1277,1.2154,5.9123
3.9401,6.6696,1.1662,5.5034
3.9501,6.2696,1.1256,5.144
3.9601,5.9177,1.0927,4.825
3.9701,5.6065,1.067,4.5394
3.9801,5.3302,1.0481,4.2821
3.9901,5.0841,1.0356,4.0485
4.0001,4.8645,1.0293,3.8352
4.0101,4.6682,1.0292,3.639
4.0201,4.4928,1.0356,3.4572
4.0301,4.3361,1.0487,3.2873
4.0401,4.1962,1.0691,3.1271
4.0501,4.0719,1.0975,2.9743
4.0601,3.9617,1.135,2.8266
4.0701,3.8647,1.183,2.6817
4.0801,3.78,1.2432,2.5368
4.0901,3.7071,1.3182,2.3889
4.1001,3.6453,1.4111,2.2343
4.1101,3.5949,1.5264,2.0684
4.1201,3.5546,1.6703,1.8843
4.1301,3.525,1.8512,1.6738
4.1401,3.506,2.0811,1.4249
4.1501,3.4979,2.3788,1.1191
4.1601,3.501,2.769,0.73197
4.1701,3.516,3.2984,0.21759
4.1801,3.5436,4.0324,-0.48877
4.1901,3.5849,5.1003,-1.5154
4.2001,3.6411,6.7227,-3.0816
4.2101,3.714,9.3974,-5.6834
4.2201,3.8057,14.217,-10.411
4.2301,3.919,24.713,-20.794
4.2401,4.0571,52.296,-48.239
4.2501,4.2246,146.54,-142.31
4.2601,4.4269,275.37,-270.94
4.2701,4.6713,233.69,-229.02
4.2801,4.9672,106.36,-101.39
4.2901,5.3272,42.481,-37.154
4.3001,5.7682,20.923,-15.154
4.3101,6.3134,12.585,-6.2713
4.3201,6.9953,8.5398,-1.5446
4.3301,7.8606,6.2619,1.5987
4.3401,8.9784,4.8522,4.1262
4.3501,10.454,3.9255,6.5288
4.3601,12.457,3.289,9.1676
4.3701,15.267,2.8426,12.424
4.3801,19.386,2.5205,16.866
4.3901,25.784,2.3047,23.479
4.4001,36.546,2.143,34.403
4.4101,56.932,2.0725,54.859
4.4201,103.77,2.0295,101.74
4.4301,242.99,2.0848,240.91
4.4401,624.38,2.1662,622.22
4.4501,1000.7,2.4626,998.2
4.4601,725.31,2.3062,723
4.4701,295.88,2.4834,293.39
4.4801,120.48,7.2254,113.26
4.4901,63.421,9.5342,53.887
4.5001,39.848,15.423,24.425
4.5101,27.818,44.3,-16.483
4.5201,20.835,72.949,-52.114
4.5301,16.429,55.603,-39.174
4.5401,13.482,24.769,-11.287
4.5501,11.427,10.555,0.87256
4.5601,9.9516,5.8194,4.1322
4.5701,8.8707,3.9238,4.9469
4.5801,8.0708,3.0215,5.0493
4.5901,7.479,2.5208,4.9582
4.6001,7.0472,2.2444,4.8028
4.6101,6.7434,2.0975,4.646
4.6201,6.5465,2.0411,4.5054
4.6301,6.4428,2.0572,4.3856
4.6401,6.4251,2.1385,4.2866
4.6501,6.4889,2.2926,4.1962
4.6601,6.636,2.5251,4.1109
4.6701,6.8717,2.8759,3.9958
4.6801,7.2061,3.3703,3.8358
4.6901,7.6551,4.1198,3.5353
4.7001,8.2419,5.233,3.0089
4.7101,9.0004,7.0882,1.9123
4.7201,9.9794,10.279,-0.3
4.7301,11.25,17.073,-5.8227
4.7401,12.92,33.562,-20.642
4.7501,15.155,88.812,-73.657
4.7601,18.219,193.76,-175.54
4.7701,22.559,210.47,-187.92
4.7801,28.979,117.17,-88.191
4.7901,39.044,46.295,-7.2507
4.8001,56.173,20.956,35.217
4.8101,89.156,12.06,77.096
4.8201,166.9,8.0203,158.88
4.8301,402.38,5.8801,396.5
4.8401,1015.2,4.5803,1010.6
4.8501,1512.2,3.9078,1508.3
4.8601,1015.2,3.0235,1012.1
4.8701,402.38,2.1975,400.19
4.8801,166.9,5.3405,161.56
4.8901,89.173,5.1233,84.049
4.9001,56.216,1.2402,54.976
4.9101,39.139,1.5986,37.54
4.9201,29.171,2.7724,26.399
4.9301,22.947,3.252,19.695
4.9401,19.044,4.0235,15.02
4.9501,17.187,5.3641,11.823
4.9601,18.792,8.1073,10.684
4.9701,24.523,14.648,9.8753
4.9801,24.368,35.594,-11.226
4.9901,16.016,84.439,-68.423
5.0001,10.438,110.37,-99.937
5.0101,8.1967,74.086,-65.889
5.0201,7.0806,31.292,-24.211
5.0301,6.3651,13.293,-6.928
5.0401,5.8474,7.4285,-1.5811
5.0501,5.4511,4.9151,0.53598
5.0601,5.1391,3.6305,1.5086
5.0701,4.8905,2.8891,2.0014
5.0801,4.6922,2.4365,2.2557
5.0901,4.5354,2.1557,2.3798
5.1001,4.4141,1.9902,2.424
5.1101,4.3239,1.912,2.4119
5.1201,4.2617,1.9111,2.3506
5.1301,4.2254,1.9895,2.2359
5.1401,4.2143,2.1664,2.0479
5.1501,4.2264,2.4813,1.7451
5.1601,4.2622,3.0214,1.2409
5.1701,4.3223,3.9762,0.34609
5.1801,4.4076,5.8385,-1.4309
5.1901,4.5197,10.106,-5.5859
5.2001,4.661,23.022,-18.361
5.2101,4.8345,58.096,-53.262
5.2201,5.0443,88.2,-83.156
5.2301,5.2955,69.187,-63.892
5.2401,5.5948,31.631,-26.037
5.2501,5.9507,12.795,-6.844
5.2601,6.3741,6.7632,-0.38914
5.2701,6.8793,4.3199,2.5594
5.2801,7.4849,3.124,4.3608
5.2901,8.2156,2.4428,5.7728
5.3001,9.105,2.028,7.077
5.3101,10.199,1.7647,8.4342
5.3201,11.561,1.5992,9.9622
5.3301,13.285,1.5015,11.784
5.3401,15.507,1.4611,14.046
5.3501,18.436,1.475,16.961
5.3601,22.404,1.5424,20.862
5.3701,27.969,1.7063,26.263
5.3801,36.124,1.9896,34.134
5.3901,48.784,2.5522,46.232
5.4001,70.079,3.7797,66.299
5.4101,110.42,7.0275,103.39
5.4201,203.09,17.433,185.66
5.4301,478.6,32.039,446.56
5.4401,1233.3,31.36,1202
5.4501,1977.9,16.779,1961.1
5.4601,1433,7.1988,1425.8
5.4701,583.19,2.8016,580.39
5.4801,236.08,2.3272,233.76
5.4901,123.15,7.0246,116.12
5.5001,76.476,5.2566,71.22
5.5101,52.642,0.85992,51.782
5.5201,38.797,1.9146,36.882
5.5301,30.048,2.691,27.357
5.5401,24.184,2.9077,21.277
5.5501,20.085,3.4595,16.626
5.5601,17.132,4.1721,12.96
5.5701,14.96,5.2842,9.6761
5.5801,13.347,7.0824,6.2644
5.5901,12.149,10.146,2.0025
5.6001,11.275,16.257,-4.9821
5.6101,10.665,30.572,-19.907
5.6201,10.284,75.355,-65.071
5.6301,10.114,180.13,-170.01
5.6401,10.153,249.51,-239.36
5.6501,10.415,176.58,-166.17
5.6601,10.933,71.359,-60.425
5.6701,11.769,29.229,-17.46
5.6801,13.023,15.722,-2.6981
5.6901,14.864,9.8212,5.0425
5.7001,17.577,6.8299,10.747
5.7101,21.677,5.0425,16.634
5.7201,28.158,3.9091,24.249
5.7301,39.155,3.139,36.016
5.7401,59.999,2.5955,57.404
5.7501,107.52,2.1949,105.33
5.7601,247.63,1.8988,245.73
5.7701,640.31,1.6668,638.65
5.7801,1063,1.485,1061.5
5.7901,801.05,1.3346,799.72
5.8001,331.91,0.7741,331.14
5.8101,133.57,0.6896,132.88
5.8201,69.328,3.0231,66.305
5.8301,43.073,3.4691,39.604
5.8401,29.73,0.58082,29.149
5.8501,21.98,0.21006,21.77
5.8601,17.064,0.88321,16.181
5.8701,13.744,0.80356,12.94
5.8801,11.393,0.82758,10.565
5.8901,9.6668,0.80405,8.8628
5.9001,8.3617,0.81098,7.5508
5.9101,7.3518,0.81869,6.5331
5.9201,6.5545,0.85081,5.7037
5.9301,5.9154,0.8961,5.0193
5.9401,5.3965,0.97199,4.4245
5.9501,4.9709,1.0863,3.8846
5.9601,4.6192,1.265,3.3542
5.9701,4.3271,1.5556,2.7715
5.9801,4.0839,2.0634,2.0205
5.9901,3.8815,3.0834,0.79813
6.0002,3.7138,5.5769,-1.8631
6.0102,3.5763,13.248,-9.6719
6.0202,3.4654,29.369,-25.903
6.0302,3.3785,39.538,-36.159
6.0402,3.3138,27.427,-24.113
6.0502,3.2703,11.142,-7.8716
6.0602,3.2474,4.9135,-1.666
6.0702,3.2452,2.9158,0.32937
6.0802,3.2647,2.0638,1.2009
6.0902,3.3066,1.6455,1.6611
6.1002,3.3735,1.4256,1.9478
6.1102,3.4684,1.3198,2.1486
6.1202,3.5959,1.2928,2.3031
6.1302,3.7621,1.3344,2.4276
6.1402,3.9754,1.4515,2.5239
6.1502,4.2475,1.6752,2.5724
6.1602,4.5951,2.0759,2.5191
6.1702,5.0416,2.8321,2.2095
6.1802,5.6221,4.4817,1.1404
6.1902,6.3892,9.04,-2.6508
6.2002,7.4261,22.234,-14.808
6.2102,8.8697,41.592,-32.722
6.2202,10.959,41.962,-31.003
6.2302,14.144,21.297,-7.1528
6.2402,19.357,8.3621,10.995
6.2502,28.829,4.4879,24.341
6.2602,49.137,3.0274,46.11
6.2702,105.33,2.4128,102.91
6.2802,275.45,2.1376,273.31
6.2902,537.49,2.06,535.43
6.3002,495.36,2.127,493.24
6.3102,228.01,2.2744,225.74
6.3202,88.681,2.3334,86.347
6.3302,43.911,3.2271,40.684
6.3402,26.905,5.8261,21.079
6.3502,18.721,7.478,11.243
6.3602,14.174,10.506,3.6683
6.3702,11.422,22.743,-11.321
6.3802,9.6702,57.529,-47.859
6.3902,8.5303,110.74,-102.21
6.4002,7.7968,113.23,-105.43
6.4102,7.3549,56.87,-49.515
6.4202,7.1407,21.148,-14.007
6.4302,7.1211,10.463,-3.342
6.4402,7.2854,6.2963,0.98906
6.4502,7.6409,4.3872,3.2537
6.4602,8.2147,3.3356,4.8791
6.4702,9.0579,2.7297,6.3283
6.4802,10.258,2.3789,7.8787
6.4902,11.958,2.2006,9.7575
6.5002,14.405,2.177,12.228
6.5102,18.035,2.312,15.723
6.5202,23.684,2.7045,20.98
6.5302,33.126,3.5861,29.54
6.5402,50.709,5.8334,44.875
6.5502,89.789,12.543,77.247
6.5602,202.28,29.327,172.96
6.5702,529.6,44.18,485.42
6.5802,941.8,31.452,910.34
6.5902,768.37,12.348,756.02
6.6002,330,5.7771,324.22
6.6102,130.12,3.0999,127.02
6.6202,65.926,2.2707,63.655
6.6302,40.546,5.4393,35.107
6.6402,28.152,4.0086,24.143
6.6502,21.761,1.0147,20.746
6.6602,20.025,2.4715,17.553
6.6702,22.426,2.7253,19.701
6.6802,21.133,3.3591,17.774
6.6902,14.201,4.5016,9.6997
6.7002,9.545,6.7127,2.8323
6.7102,7.4962,12.061,-4.5647
6.7202,6.3806,27.482,-21.101
6.7302,5.6348,67.607,-61.972
6.7402,5.089,107.91,-102.82
6.7502,4.6731,80.015,-75.342
6.7602,4.3503,30.596,-26.245
6.7702,4.0989,12.813,-8.7141
6.7802,3.9049,7.054,-3.1491
6.7902,3.759,4.5913,-0.83233
6.8002,3.6548,3.3458,0.30896
6.8102,3.5885,2.6402,0.94834
6.8202,3.5579,2.2325,1.3254
6.8302,3.5623,2.0109,1.5514
6.8402,3.6025,1.9423,1.6602
6.8502,3.6808,2.0297,1.6511
6.8602,3.8013,2.3544,1.4469
6.8702,3.9703,3.1648,0.80546
6.8802,4.1966,5.3936,-1.197
6.8902,4.4933,12.16,-7.6667
6.9002,4.8785,26.707,-21.829
6.9102,5.3786,32.988,-27.609
6.9202,6.0323,18.556,-12.524
6.9302,6.8734,7.047,-0.17354
6.9402,8.042,3.6576,4.3844
6.9502,9.6609,2.4075,7.2534
6.9602,11.983,1.8825,10.101
6.9702,15.475,1.6392,13.836
6.9802,21.07,1.5558,19.514
6.9902,30.895,1.5893,29.306
7.0002,50.79,1.7472,49.043
7.0102,101.57,2.077,99.489
7.0202,259.73,2.7009,257.03
7.0302,592.33,3.9628,588.37
7.0402,697.35,7.0213,690.33
7.0502,379.6,15.96,363.64
7.0602,144.63,39.713,104.92
7.0702,65.123,58.97,6.1527
7.0802,37.161,40.081,-2.9203
7.0902,24.438,17.495,6.9428
7.1002,17.561,7.1041,10.457
7.1102,13.43,3.003,10.427
7.1202,10.771,2.5788,8.1922
7.1302,8.9811,1.8348,7.1463
7.1402,7.7441,1.4562,6.2879
7.1502,6.8838,1.1989,5.6849
7.1602,6.2986,1.0303,5.2683
7.1702,5.9306,0.91185,5.0188
7.1802,5.7513,0.83019,4.9211
7.1902,5.7557,0.77112,4.9846
7.2002,5.9617,0.73251,5.2292
7.2102,6.4197,0.71097,5.7087
7.2202,7.2311,0.70264,6.5285
7.2302,8.5955,0.70692,7.8886
7.2402,10.927,0.72394,10.203
7.2502,15.184,0.75493,14.429
7.2602,24.038,0.80215,23.236
7.2702,47.143,0.87044,46.272
7.2802,119.31,0.96424,118.35
7.2902,264.56,1.0995,263.46
7.3002,298.88,1.2892,297.59
7.3102,158.13,1.5484,156.58
7.3202,60.804,2.0359,58.768
7.3302,28.335,2.373,25.962
7.3402,16.854,3.8706,12.984
7.3502,11.818,7.9008,3.9177
7.3602,9.8958,12.928,-3.0319
7.3702,10.844,34.017,-23.174
7.3802,12.128,74.839,-62.711
7.3902,9.1866,68.276,-59.09
7.4002,5.6715,28.959,-23.288
7.4102,4.0723,11.263,-7.1912
7.4202,3.3548,5.874,-2.5192
7.4302,2.9325,3.6902,-0.75772
7.4402,2.6427,2.6764,-0.033619
7.4502,2.4295,2.0743,0.35519
7.4602,2.267,1.7518,0.51517
7.4702,2.1413,1.5963,0.545
7.4802,2.0441,1.549,0.4951
7.4902,1.9698,1.6475,0.32231
7.5002,1.9151,1.99,-0.07488
7.5102,1.8777,2.9449,-1.0672
7.5202,1.8564,6.0888,-4.2324
7.5302,1.8508,14.071,-12.22
7.5402,1.8613,15.616,-13.755
7.5502,1.8889,7.9665,-6.0776
7.5602,1.9358,3.6621,-1.7262
7.5702,2.0055,2.4219,-0.41637
7.5802,2.1031,2.016,0.087065
7.5902,2.2364,1.9963,0.24014
7.6002,2.4171,2.1375,0.2796
7.6102,2.6638,2.4825,0.18133
7.6202,3.0063,3.074,-0.067698
7.6302,3.4951,4.0835,-0.58836
7.6402,4.222,5.8373,-1.6154
7.6502,5.367,9.6844,-4.3175
7.6602,7.3289,18.787,-11.459
7.6702,11.154,49.768,-38.613
7.6802,20.379,115.57,-95.195
7.6902,48.674,120.43,-71.755
7.7002,117.9,56.236,61.666
7.7102,162.31,21.696,140.62
7.7202,101.75,10.606,91.142
7.7302,40.368,6.3098,34.058
7.7402,18.014,4.3895,13.625
7.7502,10.558,3.0536,7.5045
7.7602,7.3788,3.0153,4.3635
7.7702,5.7694,3.2486,2.5207
7.7802,4.8869,2.303,2.5839
7.7902,4.4017,2.6032,1.7985
7.8002,4.166,3.7837,0.38229
7.8102,4.1109,6.8738,-2.7629
7.8202,4.2075,17.434,-13.226
7.8302,4.453,30.072,-25.619
7.8402,4.8667,23.154,-18.288
7.8502,5.494,9.7533,-4.2594
7.8602,6.4196,4.299,2.1206
7.8702,7.7974,2.4127,5.3847
7.8802,9.9174,1.6435,8.2739
7.8902,13.374,1.2431,12.131
7.9002,19.544,1.0076,18.536
7.9102,32.3,0.85656,31.443
7.9202,65.791,0.75398,65.037
7.9302,169.91,0.68384,169.23
7.9402,369.65,0.63338,369.01
7.9502,401.17,0.6016,400.57
7.9602,205.52,0.574,204.94
7.9702,78.536,0.59414,77.942
7.9802,36.693,0.47375,36.219
7.9902,21.751,-0.12182,21.873
8.0002,15.248,0.91777,14.33
8.0102,12.995,2.4732,10.522
8.0202,12.974,1.08,11.894
8.0302,10.886,0.67763,10.208
8.0402,7.453,0.82482,6.6281
8.0502,5.5316,0.94089,4.5907
8.0602,4.6243,1.1385,3.4858
8.0702,4.0957,1.4987,2.597
8.0802,3.7483,2.2621,1.4862
8.0902,3.5133,4.1343,-0.62097
8.1002,3.3587,10.197,-6.8387
8.1102,3.2671,22.375,-19.108
8.1202,3.2291,25.111,-21.882
8.1302,3.2392,14.324,-11.084
8.1402,3.2959,6.0645,-2.7685
8.1502,3.3807,3.0907,0.29
8.1602,3.5373,2.1258,1.4115
8.1702,3.753,1.7932,1.9598
8.1802,4.0393,1.75,2.2893
8.1902,4.4129,1.9247,2.4882
8.2002,4.8986,2.3557,2.5428
8.2102,5.5331,3.2237,2.3095
8.2202,6.3723,5.1531,1.2193
8.2302,7.5035,10.11,-2.6068
8.2402,9.0689,26.775,-17.706
8.2502,11.314,55.927,-44.613
8.2602,14.69,56.764,-42.074
8.2702,20.11,30.059,-9.9496
8.2802,29.667,12.011,17.656
8.2902,49.171,5.5963,43.575
8.3002,99.593,3.2843,96.309
8.3102,256.55,2.2197,254.33
8.3202,572.2,1.6404,570.56
8.3302,646.9,1.2922,645.61
8.3402,341.35,1.0704,340.28
8.3502,130.09,0.93272,129.16
8.3602,59.61,0.77252,58.838
8.3702,34.57,0.18326,34.387
8.3802,23.116,1.5338,21.583
8.3902,16.955,3.2081,13.747
8.4002,13.319,1.3394,11.979
8.4102,11.067,0.30155,10.766
8.4202,9.6661,0.53245,9.1336
8.4302,8.8483,0.61715,8.2311
8.4402,8.4849,0.63724,7.8476
8.4502,8.5337,0.68901,7.8447
8.4602,9.0265,0.77833,8.2482
8.4702,10.085,0.93967,9.1458
8.4802,11.985,1.2327,10.752
8.4902,15.318,1.8648,13.453
8.5002,21.473,3.4242,18.049
8.5102,34.342,8.7593,25.583
8.5202,67.993,18.345,49.649
8.5302,173.18,19.387,153.8
8.5402,384.92,10.906,374.01
8.5502,434.91,4.5263,430.39
8.5602,229.65,2.259,227.39
8.5702,87.688,1.467,86.221
8.5802,40.233,1.1293,39.104
8.5902,23.276,0.53127,22.745
8.6002,15.431,1.168,14.263
8.6102,11.124,2.9108,8.213
8.6202,8.4904,2.3488,6.1416
8.6302,6.7567,2.1343,4.6224
8.6402,5.5517,4.7787,0.77299
8.6502,4.6788,10.772,-6.0928
8.6602,4.0257,13.343,-9.3168
8.6702,3.5244,8.6462,-5.1217
8.6802,3.1318,3.8877,-0.7559
8.6902,2.8193,2.0781,0.74122
8.7002,2.5553,1.5484,1.0068
8.7102,2.3511,1.4181,0.93302
8.7202,2.1851,1.4981,0.68699
8.7302,2.0501,1.7686,0.28154
8.7402,1.9417,2.3139,-0.37214
8.7502,1.8568,3.5002,-1.6434
8.7602,1.7935,6.3155,-4.5221
8.7702,1.7513,15.363,-13.612
8.7802,1.7311,36.726,-34.995
8.7902,1.7355,47.072,-45.337
8.8002,1.7697,30.501,-28.731
8.8102,1.8427,12.522,-10.68
8.8202,1.9705,5.5523,-3.5818
8.8302,2.1825,3.2717,-1.0892
8.8402,2.5357,2.3321,0.20362
8.8502,3.1528,1.9298,1.223
8.8602,4.3408,1.8197,2.5211
8.8702,7.0687,1.9664,5.1022
8.8802,15.131,2.566,12.565
8.8902,37.741,4.2287,33.513
8.9002,62.081,9.9221,52.159
8.9102,47.009,20.909,26.1
8.9202,20.009,23.892,-3.8823
8.9302,8.6086,14.47,-5.8612
8.9402,4.9364,6.0275,-1.0911
8.9502,3.4603,3.0573,0.40308
8.9602,2.7386,2.2268,0.51176
8.9702,2.3525,1.9932,0.35932
8.9802,2.1473,1.8208,0.32656
8.9902,2.0578,1.9777,0.080063
9.0002,2.0566,2.6259,-0.56932
9.0102,2.1378,4.1572,-2.0194
9.0202,2.312,8.5899,-6.2778
9.0302,2.6101,21.806,-19.196
9.0402,3.0971,37.632,-34.535
9.0502,3.9091,34.127,-30.218
9.0602,5.3583,17.096,-11.738
9.0702,8.2958,6.7362,1.5596
9.0802,15.72,3.4503,12.269
9.0902,38.838,2.1958,36.642
9.1002,89.538,1.6194,87.919
9.1102,109.62,1.3244,108.29
9.1202,61.998,1.1942,60.803
9.1302,24.234,1.2089,23.025
9.1402,11.406,1.4791,9.927
9.1502,7.3739,2.4799,4.894
9.1602,6.8365,4.6449,2.1916
9.1702,8.331,5.9022,2.4288
9.1802,7.6866,4.269,3.4176
9.1902,4.6985,2.0651,2.6335
9.2002,2.9381,1.3516,1.5865
9.2102,2.2737,1.3438,0.92998
9.2202,1.9747,1.4546,0.52003
9.2302,1.8142,1.7607,0.053454
9.2402,1.7261,2.3563,-0.63015
9.2502,1.6853,3.5163,-1.831
9.2602,1.6805,6.1798,-4.4993
9.2702,1.7068,14.286,-12.579
9.2802,1.7632,35.519,-33.756
9.2902,1.8512,54.521,-52.67
9.3002,1.9752,43.5,-41.525
9.3102,2.1428,19.226,-17.083
9.3202,2.3658,7.5898,-5.224
9.3302,2.6625,4.0056,-1.3431
9.3402,3.0615,2.5032,0.55831
9.3502,3.6087,1.7696,1.8391
9.3602,4.3816,1.3442,3.0374
9.3702,5.5181,1.0819,4.4362
9.3802,7.2851,0.91046,6.3746
9.3902,10.257,0.79618,9.4609
9.4002,15.883,0.72047,15.163
9.4102,28.798,0.67333,28.125
9.4202,67.165,0.64949,66.515
9.4302,172.24,0.64748,171.59
9.4402,275.9,0.66842,275.24
9.4502,200.1,0.71769,199.38
9.4602,81.86,0.80785,81.052
9.4702,33.604,0.96505,32.639
9.4802,17.955,1.2431,16.712
9.4902,11.546,1.6811,9.8653
9.5002,8.3384,2.7885,5.5499
9.5102,6.5503,6.5863,-0.036026
9.5202,5.5119,15.577,-10.065
9.5302,4.9319,24.487,-19.555
9.5402,4.68,21.418,-16.738
9.5502,4.7119,10.318,-5.6057
9.5602,5.0493,4.1632,0.88608
9.5702,5.7954,2.3221,3.4732
9.5802,7.2032,1.6344,5.5688
9.5902,9.892,1.3783,8.5137
9.6002,15.63,1.3556,14.274
9.6102,30.902,1.5843,29.318
9.6202,78.598,2.3119,76.286
9.6302,170.18,4.7169,165.47
9.6402,184.59,10.718,173.88
9.6502,94.78,16.055,78.725
9.6602,36.496,12.736,23.761
9.6702,17.324,5.7262,11.597
9.6802,10.663,2.6163,8.0472
9.6902,8.2265,1.6603,6.5661
9.7002,7.0976,1.5184,5.5792
9.7102,5.3367,2.1166,3.22
9.7202,3.7999,2.2484,1.5515
9.7302,2.9932,2.5664,0.42687
9.7402,2.5412,4.5362,-1.9951
9.7502,2.2458,10.795,-8.549
9.7602,2.0406,23.537,-21.497
9.7702,1.8967,30.118,-28.221
9.7802,1.7984,19.082,-17.283
9.7902,1.7373,7.2676,-5.5303
9.8002,1.7088,3.384,-1.6752
9.8102,1.7113,2.0256,-0.31439
9.8202,1.7458,1.4608,0.28496
9.8302,1.8163,1.2187,0.59759
9.8402,1.9302,1.1546,0.77562
9.8502,2.0952,1.3454,0.74982
9.8602,2.3433,2.0951,0.24821
9.8702,2.706,4.4286,-1.7226
9.8802,3.2492,7.6952,-4.446
9.8902,4.0994,7.3959,-3.2965
9.9002,5.5261,3.7162,1.8099
9.9102,8.1967,1.7033,6.4934
9.9202,14.188,1.1708,13.017
9.9302,31.607,1.0085,30.598
9.9402,81.359,1.0509,80.308
9.9502,139.43,1.2564,138.18
9.9602,109.5,1.7852,107.72
9.9702,46.639,3.1771,43.462
9.9802,19.119,7.4652,11.654
9.9902,10.312,16.22,-5.9075
10,6.8411,20.891,-14.05
10.01,5.1801,13.009,-7.8293
10.02,4.323,5.133,-0.81005
10.03,3.9064,3.0322,0.87412
10.04,3.7859,1.8392,1.9466
10.05,3.9163,1.1967,2.7196
10.06,4.3193,1.1203,3.199
10.07,5.0926,1.1787,3.9139
10.08,6.4707,1.5986,4.8721
10.09,9.0151,3.0373,5.9778
10.1,14.289,6.592,7.6967
10.11,27.883,9.9588,17.925
10.12,70.37,7.8307,62.54
10.13,159.78,3.498,156.28
10.14,188,1.7215,186.28
10.15,102.56,1.2492,101.31
10.16,39.429,1.1554,38.273
10.17,18.222,1.2878,16.934
10.18,11.294,1.6999,9.5944
10.19,9.1994,2.7349,6.4645
10.2,7.8642,5.8022,2.062
10.21,5.4701,14.091,-8.6205
10.22,3.7328,24.248,-20.515
10.23,2.8884,21.247,-18.359
10.24,2.4167,9.5365,-7.1198
10.25,2.11,3.7189,-1.6089
10.26,1.8984,1.9601,-0.061695
10.27,1.7509,1.2447,0.50614
10.28,1.651,0.89587,0.75517
10.29,1.59,0.69133,0.89863
10.3,1.5633,0.55941,1.0039
10.31,1.57,0.47479,1.0952
10.32,1.6124,0.41843,1.194
10.33,1.6968,0.38072,1.3161
10.34,1.8348,0.35662,1.4782
10.35,2.0469,0.34371,1.7032
10.36,2.3697,0.34141,2.0283
10.37,2.8708,0.35105,2.5198
10.38,3.6868,0.37689,3.3099
10.39,5.1265,0.4293,4.6972
10.4,8.0293,0.53477,7.4945
10.41,15.348,0.7775,14.571
10.42,38.123,1.4635,36.659
10.43,88.061,3.379,84.682
10.44,107.83,5.8858,101.94
10.45,60.906,5.0905,55.816
10.46,23.65,2.3096,21.341
10.47,10.878,1.0886,9.7893
10.48,6.479,0.73756,5.7414
10.49,4.5451,0.64038,3.9048
10.5,3.5611,0.60112,2.96
10.51,3.0409,0.86755,2.1733
10.52,2.797,1.3397,1.4572
10.53,2.7581,2.0546,0.70351
10.54,2.9167,4.2611,-1.3444
10.55,3.3241,6.5888,-3.2648
10.56,4.1289,4.9732,-0.84429
10.57,5.7166,2.3055,3.4111
10.58,9.2495,1.3928,7.8567
10.59,19.175,1.2481,17.927
10.6,49.364,1.3743,47.99
10.61,95.903,1.7989,94.104
10.62,88.375,2.707,85.668
10.63,40.815,5.0767,35.738
10.64,16.016,12.103,3.9124
10.65,8.0297,28.839,-20.809
10.66,4.9812,37.364,-32.383
10.67,3.5021,21.239,-17.737
10.68,2.6705,7.6376,-4.967
10.69,2.1582,3.95,-1.7918
10.7,1.8233,2.6357,-0.81233
10.71,1.5963,1.775,-0.17867
10.72,1.4398,1.5491,-0.10933
10.73,1.3325,1.7312,-0.39866
10.74,1.2623,2.5577,-1.2954
10.75,1.2215,5.5707,-4.3491
10.76,1.2065,10.767,-9.5608
10.77,1.2162,10.187,-8.971
10.78,1.2516,4.6432,-3.3917
10.79,1.313,2.0647,-0.75173
10.8,1.4151,1.3261,0.088946
10.81,1.5671,1.1201,0.447
10.82,1.7918,1.1079,0.68388
10.83,2.1296,1.3761,0.75349
10.84,2.6591,2.1157,0.54337
10.85,3.5473,4.4458,-0.89848
10.86,5.2084,10.925,-5.7164
10.87,8.9306,15.682,-6.7517
10.88,19.742,9.6424,10.1
10.89,50.611,3.5693,47.042
10.9,86.644,1.8437,84.801
10.91,68.094,1.2079,66.886
10.92,29.118,1.009,28.109
10.93,12.07,0.96883,11.102
10.94,6.6363,1.1598,5.4765
10.95,4.5202,1.781,2.7392
10.96,3.5398,3.941,-0.40126
10.97,3.0769,7.2996,-4.2227
10.98,2.9171,6.4755,-3.5584
10.99,2.9896,3.2867,-0.29705
11,3.303,1.5658,1.7372
11.01,3.9462,1.3854,2.5607
11.02,5.1558,1.4471,3.7087
11.03,7.5614,1.8571,5.7044
11.04,13.202,2.7994,10.403
11.05,30.094,5.1914,24.903
11.06,76.448,13.167,63.28
11.07,122.19,31.544,90.647
11.08,88.705,35.122,53.582
11.09,36.502,16.613,19.889
11.1,15.243,6.0243,9.2191
11.11,8.5393,3.0606,5.4787
11.12,6.148,1.8624,4.2857
11.13,4.8095,1.3159,3.4936
11.14,3.5282,0.92819,2.6
11.15,2.7068,1.0959,1.6109
11.16,2.2791,1.2204,1.0587
11.17,2.0366,0.669,1.3676
11.18,1.8959,0.62998,1.2659
11.19,1.8252,0.64086,1.1844
11.2,1.8103,0.65685,1.1535
11.21,1.846,0.75061,1.0954
11.22,1.9331,0.88322,1.0499
11.23,2.0786,1.1593,0.91934
11.24,2.2964,1.6928,0.60359
11.25,2.611,2.9747,-0.36373
11.26,3.064,6.8313,-3.7673
11.27,3.7285,17.99,-14.262
11.28,4.7399,25.908,-21.168
11.29,6.371,15.93,-9.5585
11.3,9.2422,5.997,3.2452
11.31,15.066,2.7687,12.297
11.32,29.928,1.6239,28.304
11.33,76.214,1.1648,75.049
11.34,173.54,0.97997,172.56
11.35,204.29,1.0171,203.27
11.36,111.36,1.5014,109.85
11.37,42.651,3.0975,39.554
11.38,19.444,4.2495,15.194
11.39,11.334,2.8354,8.4988
11.4,7.7075,1.3317,6.3758
11.41,5.8259,0.7931,5.0328
11.42,4.7999,0.58092,4.219
11.43,4.2863,1.2205,3.0658
11.44,4.1616,1.4754,2.6862
11.45,4.4384,1.3115,3.1269
11.46,5.2969,2.4823,2.8147
11.47,7.3119,5.8045,1.5073
11.48,12.485,7.7037,4.7817
11.49,28.676,4.8755,23.8
11.5,69.829,2.128,67.701
11.51,99.68,1.1453,98.535
11.52,64.693,0.87008,63.823
11.53,25.777,0.86425,24.913
11.54,11.264,1.0823,10.181
11.55,6.6298,1.7654,4.8643
11.56,4.8563,4.1736,0.68265
11.57,3.6144,9.5342,-5.9198
11.58,2.5721,11.177,-8.6053
11.59,1.9539,6.6016,-4.6477
11.6,1.5931,2.9347,-1.3416
11.61,1.3506,1.3784,-0.027741
11.62,1.1747,0.80406,0.37062
11.63,1.0415,0.5637,0.47784
11.64,0.93799,0.44276,0.49523
11.65,0.85588,0.37403,0.48185
11.66,0.78993,0.33003,0.4599
11.67,0.7364,0.30459,0.43181
11.68,0.69276,0.29305,0.39972
11.69,0.65729,0.29315,0.36414
11.7,0.62864,0.30533,0.32331
11.71,0.60589,0.33281,0.27308
11.72,0.5884,0.38438,0.20401
11.73,0.57576,0.48171,0.094053
11.74,0.56776,0.69621,-0.12845
11.75,0.56439,1.2772,-0.71278
11.76,0.56581,3.1115,-2.5456
11.77,0.5725,5.0446,-4.4721
11.78,0.58501,3.9764,-3.3914
11.79,0.60444,2.0287,-1.4242
11.8,0.63236,1.2031,-0.57073
11.81,0.67111,1.0806,-0.40947
11.82,0.72417,1.2702,-0.54604
11.83,0.79697,1.8588,-1.0618
11.84,0.89811,3.3411,-2.443
11.85,1.042,8.2631,-7.2211
11.86,1.2542,20.117,-18.863
11.87,1.5834,24.594,-23.01
11.88,2.1335,14.571,-12.438
11.89,3.1611,5.89,-2.7289
11.9,5.4647,2.61,2.8547
11.91,12.161,1.4709,10.69
11.92,31.285,0.97129,30.313
11.93,53.611,0.70751,52.903
11.94,42.121,0.55129,41.569
11.95,17.996,0.45299,17.543
11.96,7.5413,0.38771,7.1536
11.97,4.5519,0.34643,4.2055
11.98,3.7924,0.31985,3.4726
11.99,2.9712,0.30732,2.6638
12,1.9722,0.27294,1.6992
12.01,1.4376,0.4308,1.0068
12.02,1.2007,0.57662,0.62409
12.03,1.0813,0.5502,0.53109
12.04,1.0194,0.98167,0.037705
12.05,1.0004,2.0174,-1.017
12.06,1.0146,2.3773,-1.3627
12.07,1.061,1.5553,-0.49431
12.08,1.1431,0.80552,0.33754
12.09,1.2698,0.53947,0.73034
12.1,1.4578,0.50118,0.95657
12.11,1.7366,0.57265,1.1639
12.12,2.1615,0.80137,1.3601
12.13,2.8423,1.4963,1.3461
12.14,4.0249,3.5754,0.44959
12.15,6.3622,5.5532,0.80903
12.16,12.091,4.4374,7.6539
12.17,29.786,2.2937,27.492
12.18,71.642,1.3013,70.341
12.19,95.015,1.1329,93.882
12.2,57.322,1.325,55.997
12.21,22.309,2.0007,20.308
12.22,9.8366,3.83,6.0066
12.23,5.6343,10.131,-4.4963
12.24,3.8278,19.738,-15.91
12.25,2.9234,19.014,-16.091
12.26,2.4582,9.7395,-7.2813
12.27,2.2656,4.1536,-1.8879
12.28,2.3032,2.358,-0.054723
12.29,2.6264,1.3981,1.2283
12.3,3.4698,1.0541,2.4157
12.31,5.6805,1.0857,4.5948
12.32,12.611,1.5653,11.046
12.33,30.792,2.7902,28.002
12.34,45.541,3.1115,42.429
12.35,30.702,2.034,28.668
12.36,12.427,1.1296,11.298
12.37,5.391,0.88496,4.5061
12.38,3.0564,0.93503,2.1213
12.39,2.0588,1.2485,0.81031
12.4,1.5374,2.097,-0.55956
12.41,1.2299,4.7855,-3.5556
12.42,1.0345,11.511,-10.476
12.43,0.90443,15.304,-14.399
12.44,0.81603,10.215,-9.3994
12.45,0.7563,4.2953,-3.539
12.46,0.71798,1.9588,-1.2408
12.47,0.6971,1.2261,-0.52904
12.48,0.69204,0.98599,-0.29395
12.49,0.70307,1.0585,-0.35538
12.5,0.7327,1.7133,-0.98059
12.51,0.78666,3.5507,-2.7641
12.52,0.87646,4.8194,-3.9429
12.53,1.0259,3.5544,-2.5285
12.54,1.2887,1.7337,-0.44502
12.55,1.8095,0.95829,0.85116
12.56,3.0899,0.78909,2.3008
12.57,7.03,0.87194,6.1581
12.58,15.992,1.2807,14.711
12.59,20.288,2.708,17.58
12.6,12.106,6.3324,5.774
12.61,5.1212,9.0081,-3.8869
12.62,2.7446,6.7442,-3.9996
12.63,2.0185,3.0349,-1.0165
12.64,1.8055,1.2993,0.50622
12.65,1.8325,0.75226,1.0803
12.66,2.0419,0.51316,1.5288
12.67,2.4648,0.41769,2.0471
12.68,3.2253,0.4195,2.8058
12.69,4.6482,0.39334,4.2549
12.7,7.6895,0.34327,7.3462
12.71,15.935,0.34221,15.593
12.72,41.372,0.3718,41
12.73,85.386,0.43099,84.955
12.74,85.392,0.54842,84.843
12.75,41.394,0.79038,40.603
12.76,16.004,1.3762,14.628
12.77,7.9069,3.2515,4.6554
12.78,5.0799,7.3543,-2.2744
12.79,3.579,9.6527,-6.0737
12.8,2.5477,6.7335,-4.1858
12.81,1.9518,2.8824,-0.93068
12.82,1.6109,1.3965,0.2144
12.83,1.4007,1.1298,0.27084
12.84,1.27,0.92242,0.34761
12.85,1.1959,0.80496,0.39097
12.86,1.1676,1.1735,-0.0058648
12.87,1.182,1.9969,-0.8149
12.88,1.2424,2.3329,-1.0904
12.89,1.3599,1.688,-0.32813
12.9,1.5576,1.0531,0.50448
12.91,1.8817,0.94417,0.93755
12.92,2.4288,1.153,1.2758
12.93,3.4261,1.7606,1.6655
12.94,5.5217,3.444,2.0778
12.95,11.11,8.7883,2.3215
12.96,28.428,17.194,11.234
12.97,60.025,18.304,41.721
12.98,62.538,10.354,52.185
12.99,31.29,4.0829,27.207
13,12.199,2.02,10.179
13.01,5.9939,1.3522,4.6418
13.02,3.7753,1.2101,2.5653
13.03,2.7978,1.6122,1.1856
13.04,2.3469,3.1459,-0.79899
13.05,2.201,4.878,-2.677
13.06,2.3118,4.3837,-2.0718
13.07,2.7572,2.4782,0.27891
13.08,3.8561,1.3232,2.5329
13.09,6.7954,0.84652,5.9489
13.1,16.123,0.77727,15.345
13.11,37.496,1.0145,36.481
13.12,47.666,1.9654,45.701
13.13,27.887,4.2032,23.683
13.14,10.966,5.7488,5.2175
13.15,5.1289,4.2502,0.87868
13.16,3.2618,1.915,1.3468
13.17,2.3466,0.93501,1.4116
13.18,1.6763,0.67133,1.0049
13.19,1.2813,0.64957,0.63177
13.2,1.0645,0.88057,0.18393
13.21,0.9338,1.8292,-0.89537
13.22,0.85282,3.3321,-2.4793
13.23,0.80633,3.5202,-2.7139
13.24,0.78758,2.0824,-1.2948
13.25,0.7947,0.98767,-0.19297
13.26,0.82997,0.67727,0.15269
13.27,0.90065,0.67666,0.22399
13.28,1.0221,0.93435,0.087774
13.29,1.2257,1.8624,-0.63673
13.3,1.5796,4.3629,-2.7833
13.31,2.2537,6.8281,-4.5744
13.32,3.778,5.5624,-1.7844
13.33,8.2196,2.4534,5.7662
13.34,20.92,1.0298,19.89
13.35,35.748,0.58727,35.161
13.36,28.113,0.40136,27.712
13.37,12.074,0.31619,11.758
13.38,5.064,0.26604,4.7979
13.39,2.8394,0.24626,2.5931
13.4,1.9892,0.23527,1.7539
13.41,1.6212,0.24927,1.3719
13.42,1.4927,0.26775,1.2249
13.43,1.54,0.32196,1.218
13.44,1.792,0.44395,1.3481
13.45,2.4125,0.79992,1.6126
13.46,3.999,1.4645,2.5345
13.47,8.9262,3.243,5.6832
13.48,21.818,5.042,16.776
13.49,32.281,4.0519,28.229
13.5,21.796,1.7951,20.001
13.51,8.8865,0.84222,8.0442
13.52,3.9597,0.59328,3.3664
13.53,2.3966,0.58212,1.8145
13.54,1.7235,0.83405,0.88941
13.55,1.309,1.7036,-0.39459
13.56,1.0755,3.0639,-1.9884
13.57,0.95639,3.2197,-2.2633
13.58,0.89996,1.8525,-0.95256
13.59,0.88538,0.97559,-0.090217
13.6,0.90537,0.67972,0.22565
13.61,0.95963,0.6806,0.27902
13.62,1.0536,1.0365,0.017047
13.63,1.1997,2.1922,-0.99258
13.64,1.4216,4.6283,-3.2067
13.65,1.7646,6.1305,-4.3659
13.66,2.3203,4.1647,-1.8444
13.67,3.2969,1.7592,1.5377
13.68,5.2595,0.93522,4.3243
13.69,10.198,0.74981,9.4479
13.7,25.547,0.86298,24.684
13.71,59.194,1.5022,57.691
13.72,72.522,3.1815,69.341
13.73,40.936,4.9097,36.027
13.74,15.872,4.0925,11.779
13.75,7.3023,1.9612,5.3411
13.76,4.3871,1.0346,3.3525
13.77,3.156,0.88014,2.2758
13.78,2.6057,1.0851,1.5205
13.79,2.4432,1.9461,0.49708
13.8,2.6187,4.4834,-1.8648
13.81,3.2793,8.3215,-5.0422
13.82,5.0407,8.4045,-3.3638
13.83,10.408,4.1126,6.2954
13.84,26.245,1.6356,24.61
13.85,46.227,0.96118,45.266
13.86,37.748,0.69176,37.056
13.87,16.396,0.67044,15.726
13.88,6.6465,0.94167,5.7049
13.89,3.4993,1.5141,1.9852
13.9,2.2409,1.6792,0.56166
13.91,1.6096,1.1232,0.4864
13.92,1.2472,0.7652,0.48197
13.93,1.0213,0.78455,0.23673
13.94,0.87373,1.0965,-0.22281
13.95,0.77584,2.1862,-1.4103
13.96,0.71267,4.9167,-4.204
13.97,0.67665,10.505,-9.8287
13.98,0.66494,13.411,-12.746
13.99,0.67883,8.0549,-7.3761
14,0.72462,3.0143,-2.2897
14.01,0.81728,1.3983,-0.58099
14.02,0.99034,0.82112,0.16922
14.03,1.3259,0.56742,0.7585
14.04,2.0684,0.43321,1.6352
14.05,4.1497,0.35798,3.7918
14.06,10.476,0.31635,10.16
14.07,20.227,0.29847,19.929
14.08,18.657,0.30235,18.354
14.09,8.7034,0.33445,8.3689
14.1,3.5206,0.41883,3.1018
14.11,1.8634,0.64394,1.2194
14.12,1.2475,1.3276,-0.080179
14.13,0.971,2.9416,-1.9706
14.14,0.8481,4.1356,-3.2875
14.15,0.8248,2.8022,-1.9774
14.16,0.90562,1.18,-0.27437
14.17,1.1736,0.72227,0.4513
14.18,1.9812,0.70258,1.2786
14.19,4.5623,0.76095,3.8014
14.2,9.2986,1.3144,7.9841
14.21,9.6712,2.8407,6.8305
14.22,4.9836,3.9843,0.99926
14.23,2.1698,2.7402,-0.57046
14.24,1.3879,1.2929,0.094996
14.25,1.1495,0.92982,0.21971
14.26,0.85821,1.0363,-0.17812
14.27,0.64168,1.6549,-1.0132
14.28,0.55366,3.6426,-3.0889
14.29,0.52442,8.6945,-8.1701
14.3,0.52372,12.316,-11.792
14.31,0.54375,7.8929,-7.3491
14.32,0.58409,2.9822,-2.3981
14.33,0.64866,1.3986,-0.74996
14.34,0.74642,0.90992,-0.16351
14.35,0.8947,0.82328,0.071427
14.36,1.1278,1.1591,-0.031307
14.37,1.5194,2.222,-0.70254
14.38,2.2545,2.8498,-0.59524
14.39,3.9158,1.7562,2.1596
14.4,8.7839,0.72879,8.0551
14.41,22.395,0.4034,21.992
14.42,37.049,0.2795,36.77
14.43,28.029,0.22233,27.806
14.44,11.85,0.19072,11.66
14.45,5.056,0.17309,4.8829
14.46,2.926,0.16447,2.7615
14.47,2.1477,0.16283,1.9849
14.48,1.877,0.16955,1.7074
14.49,1.9064,0.18651,1.7199
14.5,2.2405,0.22579,2.0148
14.51,3.0937,0.29435,2.7994
14.52,5.2897,0.65548,4.6342
14.53,12.121,1.3361,10.784
14.54,30,1.3036,28.696
14.55,44.507,0.73666,43.77
14.56,29.95,0.53106,29.419
14.57,12.022,0.56844,11.453
14.58,5.1477,0.84757,4.3001
14.59,2.897,1.6584,1.2386
14.6,1.9146,4.2823,-2.3677
14.61,1.3792,8.4606,-7.0814
14.62,1.0719,7.458,-6.3861
14.63,0.88514,3.0888,-2.2037
14.64,0.76582,1.1913,-0.42547
14.65,0.69079,0.73647,-0.045676
14.66,0.64742,0.64307,0.0043499
14.67,0.63039,0.39829,0.2321
14.68,0.63938,0.27296,0.36643
14.69,0.6794,0.25893,0.42047
14.7,0.76408,0.22621,0.53787
14.71,0.92585,0.22922,0.69663
14.72,1.2489,0.25325,0.99561
14.73,2.0042,0.32141,1.6828
14.74,4.2556,0.4994,3.7562
14.75,10.419,1.0686,9.3507
14.76,16.508,2.5702,13.938
14.77,12.097,3.3148,8.7823
14.78,5.2136,1.9006,3.3129
14.79,2.4449,0.77817,1.6667
14.8,1.6106,0.447,1.1636
14.81,1.3565,0.35834,0.99813
14.82,1.3551,0.39264,0.96245
14.83,1.5556,0.6468,0.90876
14.84,2.0426,1.1441,0.89849
14.85,3.1481,1.1373,2.0108
14.86,6.141,0.72239,5.4186
14.87,15.523,0.60322,14.92
14.88,33.55,0.64507,32.905
14.89,36.389,0.9684,35.421
14.9,18.717,2.0184,16.699
14.91,7.2737,5.3547,1.919
14.92,3.564,8.8469,-5.2829
14.93,2.2365,6.3757,-4.1393
14.94,1.5326,2.6214,-1.0887
14.95,1.13,1.2272,-0.09718
14.96,0.90855,0.82555,0.083004
14.97,0.78125,0.83988,-0.058628
14.98,0.70885,1.3662,-0.65734
14.99,0.67539,3.0627,-2.3873
15,0.6752,3.4522,-2.777
15.01,0.70965,1.7723,-1.0626
15.02,0.78802,0.83592,-0.047898
15.03,0.9326,0.59938,0.33321
15.04,1.194,0.59398,0.59999
15.05,1.699,0.89693,0.80209
15.06,2.8398,2.099,0.7408
15.07,6.1424,3.6723,2.4701
15.08,15.764,2.9298,12.834
15.09,27.885,1.3458,26.539
15.1,22.792,0.69469,22.097
15.11,9.9139,0.53693,9.377
15.12,4.0539,0.63208,3.4218
15.13,2.192,1.1914,1.0005
15.14,1.483,2.6758,-1.1929
15.15,1.1754,3.1916,-2.0162
15.16,1.0716,1.8449,-0.77332
15.17,1.1374,0.84857,0.28888
15.18,1.4679,0.54571,0.9222
15.19,2.5268,0.50663,2.0202
15.2,5.9597,0.95197,5.0077
15.21,12.273,2.1671,10.106
15.22,12.748,3.5032,9.2451
15.23,6.4413,2.7796,3.6617
15.24,2.5809,1.2573,1.3236
15.25,1.3111,0.58237,0.72877
15.26,0.84176,0.35539,0.48636
15.27,0.61856,0.27111,0.34745
15.28,0.49451,0.23842,0.25609
15.29,0.41912,0.23071,0.18842
15.3,0.37118,0.24847,0.12272
15.31,0.34059,0.26632,0.074266
15.32,0.3223,0.39346,-0.07116
15.33,0.31396,0.57659,-0.26263
15.34,0.31511,0.84822,-0.53311
15.35,0.32718,1.793,-1.4658
15.36,0.35471,4.8339,-4.4792
15.37,0.40906,7.5466,-7.1376
15.38,0.52196,5.3973,-4.8753
15.39,0.80549,2.2968,-1.4913
15.4,1.6784,1.0506,0.62784
15.41,3.5852,0.66984,2.9153
15.42,4.354,0.63126,3.7228
15.43,2.6026,1.0053,1.5972
15.44,1.2275,1.7112,-0.48371
15.45,0.79519,1.6225,-0.82734
15.46,0.70309,0.91723,-0.21414
15.47,0.74203,0.55716,0.18487
15.48,0.88419,0.52713,0.35707
15.49,1.1782,0.742,0.43622
15.5,1.7994,1.5977,0.20164
15.51,3.3873,3.6457,-0.25843
15.52,8.3443,4.5052,3.8392
15.53,19.22,2.7574,16.462
15.54,23.527,1.2097,22.318
15.55,13.316,0.66603,12.65
15.56,5.2246,0.58417,4.6404
15.57,2.4863,0.84138,1.6449
15.58,1.544,1.7813,-0.23733
15.59,1.0867,2.6304,-1.5437
15.6,0.84652,1.9711,-1.1246
15.61,0.72592,0.96221,-0.23629
15.62,0.67005,0.55439,0.11566
15.63,0.65777,0.48406,0.17371
15.64,0.68204,0.72738,-0.045339
15.65,0.74514,1.7677,-1.0225
15.66,0.85849,3.0202,-2.1617
15.67,1.0482,2.5902,-1.542
15.68,1.3711,1.3097,0.061379
15.69,1.9633,0.62303,1.3403
15.7,3.2183,0.42043,2.7979
15.71,6.6077,0.41964,6.188
15.72,17.045,0.65758,16.387
15.73,35.1,1.1369,33.963
15.74,35.117,1.208,33.909
15.75,17.1,0.81617,16.283
15.76,6.7056,0.59514,6.1105
15.77,3.3716,0.68558,2.686
15.78,2.1933,1.1509,1.0424
15.79,1.7172,2.7649,-1.0477
15.8,1.5865,6.2718,-4.6853
15.81,1.7554,7.6195,-5.8641
15.82,2.4408,4.7272,-2.2864
15.83,4.6789,1.9356,2.7433
15.84,11.501,0.88088,10.62
15.85,20.767,0.69598,20.071
15.86,17.655,0.50008,17.155
15.87,7.8858,0.23705,7.6488
15.88,3.2519,0.17694,3.075
15.89,1.7753,0.16507,1.6102
15.9,1.1672,0.14319,1.024
15.91,0.84257,0.12865,0.71392
15.92,0.66266,0.11938,0.54327
15.93,0.55712,0.11439,0.44273
15.94,0.49281,0.11328,0.37953
15.95,0.45546,0.10025,0.35521
15.96,0.43904,0.1355,0.30354
15.97,0.44239,0.23537,0.20702
15.98,0.46905,0.23972,0.22933
15.99,0.52997,0.22583,0.30414
16,0.65293,0.39037,0.26256
16.01,0.91647,0.8678,0.048677
16.02,1.6025,1.3266,0.27592
16.03,3.7485,1.1293,2.6192
16.04,8.264,0.67043,7.5936
16.05,9.6982,0.48386,9.2143
16.06,5.4053,0.5863,4.819
16.07,2.2432,1.1109,1.1322
16.08,1.2005,2.7395,-1.5391
16.09,0.87557,4.5005,-3.6249
16.1,0.78832,3.8582,-3.0699
16.11,0.83838,1.9614,-1.1231
16.12,1.0506,0.87638,0.17422
16.13,1.6159,0.5577,1.0582
16.14,3.3383,0.57099,2.7673
16.15,8.3086,0.96538,7.3432
16.16,14.119,1.4807,12.638
16.17,11.118,1.3525,9.7652
16.18,4.8275,0.82079,4.0067
16.19,2.1019,0.56258,1.5393
16.2,1.2505,0.65118,0.59932
16.21,0.88129,1.1647,-0.2834
16.22,0.68645,2.9012,-2.2147
16.23,0.59607,4.9621,-4.366
16.24,0.56258,4.4215,-3.8589
16.25,0.56579,2.2737,-1.7079
16.26,0.60093,0.98662,-0.38569
16.27,0.67187,0.62156,0.050313
16.28,0.79165,0.65689,0.13477
16.29,0.98893,1.0552,-0.066233
16.3,1.3268,1.5321,-0.20529
16.31,1.9621,1.3606,0.60152
16.32,3.3772,0.78369,2.5935
16.33,7.4485,0.47703,6.9715
16.34,19.287,0.48596,18.801
16.35,34.196,0.79384,33.402
16.36,27.947,1.886,26.061
16.37,12.131,3.0949,9.0363
16.38,4.9444,2.6505,2.2939
16.39,2.6781,1.2922,1.386
16.4,1.8415,0.55167,1.2899
16.41,1.5218,0.31518,1.2066
16.42,1.509,0.23029,1.2787
16.43,1.8661,0.18654,1.6795
16.44,3.1438,0.1845,2.9593
16.45,7.3637,0.17237,7.1913
16.46,15.146,0.20296,14.943
16.47,15.727,0.4074,15.319
16.48,7.9393,0.58598,7.3533
16.49,3.1739,0.87309,2.3008
16.5,1.6083,2.0555,-0.4472
16.51,1.0321,3.1183,-2.0861
16.52,0.76225,2.4152,-1.6529
16.53,0.61715,1.1047,-0.48756
16.54,0.53526,0.52128,0.01398
16.55,0.49156,0.38809,0.10347
16.56,0.47555,0.463,0.012544
16.57,0.48434,0.77056,-0.28622
16.58,0.52112,1.0362,-0.51511
16.59,0.59704,0.87841,-0.28137
16.6,0.73932,0.53529,0.20404
16.61,1.0173,0.46951,0.54778
16.62,1.6459,0.75063,0.89527
16.63,3.462,1.7294,1.7326
16.64,8.7454,3.7051,5.0403
16.65,15.402,4.5926,10.81
16.66,12.626,2.9878,9.6386
16.67,5.5896,1.2163,4.3734
16.68,2.4107,0.60499,1.8057
16.69,1.4405,0.47973,0.96075
16.7,1.1319,0.65952,0.47236
16.71,1.0985,1.0631,0.035414
16.72,1.298,1.1276,0.17044
16.73,1.915,0.68463,1.2303
16.74,3.8064,0.31571,3.4907
16.75,9.5864,0.18773,9.3986
16.76,17.97,0.13036,17.84
16.77,15.9,0.15651,15.743
16.78,7.2088,0.21279,6.9961
16.79,2.8976,0.1713,2.7263
16.8,1.5188,0.13385,1.385
16.81,0.96638,0.17192,0.79445
16.82,0.68534,0.24352,0.44182
16.83,0.53093,0.45406,0.076869
16.84,0.44015,0.96951,-0.52937
16.85,0.38535,1.4579,-1.0725
16.86,0.35455,1.2526,-0.898
16.87,0.34307,0.71199,-0.36892
16.88,0.3512,0.60654,-0.25534
16.89,0.38515,0.91013,-0.52498
16.9,0.46296,1.7925,-1.3296
16.91,0.63679,3.7333,-3.0965
16.92,1.0929,4.9165,-3.8235
16.93,2.5296,3.3812,-0.85162
16.94,5.6874,1.3676,4.3198
16.95,6.9391,0.59182,6.3473
16.96,3.9743,0.3416,3.6327
16.97,1.6261,0.23236,1.3938
16.98,0.83333,0.17727,0.65605
16.99,0.58122,0.14735,0.43387
17,0.50458,0.13284,0.37174
17.01,0.52771,0.13172,0.39599
17.02,0.67644,0.151,0.52545
17.03,1.1445,0.22709,0.91744
17.04,2.6707,0.43722,2.2335
17.05,5.7655,0.66791,5.0976
17.06,6.4923,0.60598,5.8863
17.07,3.4805,0.37581,3.1047
17.08,1.4107,0.27457,1.1361
17.09,0.73475,0.27935,0.4554
17.1,0.47608,0.49886,-0.022775
17.11,0.33518,1.0053,-0.67014
17.12,0.25989,1.3081,-1.0482
17.13,0.21782,0.93299,-0.71517
17.14,0.19195,0.46106,-0.26911
17.15,0.17531,0.32108,-0.14577
17.16,0.16463,0.4033,-0.23867
17.17,0.15819,0.80809,-0.6499
17.18,0.15504,1.4606,-1.3055
17.19,0.15437,1.5412,-1.3868
17.2,0.15667,0.88755,-0.73088
17.21,0.16167,0.4603,-0.29863
17.22,0.16972,0.42743,-0.25771
17.23,0.18144,0.70538,-0.52394
17.24,0.19792,1.5002,-1.3023
17.25,0.22095,2.2583,-2.0374
17.26,0.25351,1.8132,-1.5597
17.27,0.30086,0.86632,-0.56546
17.28,0.37289,0.49924,-0.12635
17.29,0.49,0.53665,-0.046645
17.3,0.7005,1.0126,-0.31206
17.31,1.1451,1.9618,-0.81671
17.32,2.3544,2.2862,0.068181
17.33,6.043,1.3633,4.6797
17.34,12.072,0.57478,11.497
17.35,11.602,0.33822,11.263
17.36,5.5359,0.30192,5.234
17.37,2.2322,0.40504,1.8272
17.38,1.1847,0.55503,0.62969
17.39,0.78124,0.52329,0.25795
17.4,0.58882,0.4017,0.18712
17.41,0.49949,0.44343,0.056057
17.42,0.46482,0.74854,-0.28372
17.43,0.46612,1.7731,-1.307
17.44,0.49932,3.8427,-3.3433
17.45,0.56987,4.7792,-4.2093
17.46,0.69514,2.8874,-2.1923
17.47,0.91644,1.167,-0.25058
17.48,1.3391,0.60489,0.73419
17.49,2.2929,0.31138,1.9815
17.5,5.0667,0.2125,4.8542
17.51,12.984,0.19142,12.793
17.52,22.23,0.17679,22.053
17.53,17.493,0.18732,17.305
17.54,7.5294,0.23281,7.2966
17.55,3.2011,0.37213,2.829
17.56,1.8749,0.81182,1.0631
17.57,1.4467,1.7051,-0.25837
17.58,1.4081,2.1013,-0.69325
17.59,1.7413,1.2638,0.4775
17.6,2.8932,0.5216,2.3716
17.61,6.7318,0.32588,6.4059
17.62,15.254,0.33382,14.92
17.63,18.609,0.53366,18.075
17.64,10.523,0.83308,9.6896
17.65,4.1023,0.85507,3.2472
17.66,1.8868,0.53787,1.3489
17.67,1.1101,0.33446,0.77566
17.68,0.75653,0.48757,0.26897
17.69,0.56438,1.0885,-0.52413
17.7,0.44834,2.1953,-1.7469
17.71,0.37366,2.5003,-2.1266
17.72,0.3241,1.3631,-1.039
17.73,0.2915,0.56368,-0.27217
17.74,0.27174,0.38286,-0.11112
17.75,0.26486,0.53041,-0.26554
17.76,0.27447,0.99385,-0.71938
17.77,0.31696,1.2824,-0.96541
17.78,0.45952,0.90483,-0.4453
17.79,0.88648,0.45615,0.43034
17.8,1.4288,0.34383,1.0849
17.81,1.213,0.47096,0.74201
17.82,0.65909,0.98114,-0.32205
17.83,0.4269,1.804,-1.3771
17.84,0.3887,1.7541,-1.3654
17.85,0.43107,0.84455,-0.41348
17.86,0.55007,0.37733,0.17274
17.87,0.8191,0.28031,0.53879
17.88,1.5342,0.35614,1.1781
17.89,3.7742,0.61083,3.1634
17.9,8.2835,0.73461,7.5489
17.91,9.3544,0.46953,8.8848
17.92,4.9999,0.25338,4.7465
17.93,2.0062,0.23785,1.7683
17.94,1.0255,0.37217,0.65329
17.95,0.66421,0.77239,-0.10817
17.96,0.49297,1.1841,-0.69112
17.97,0.41474,0.89332,-0.47858
17.98,0.38503,0.38249,0.0025417
17.99,0.38708,0.18391,0.20317
18,0.41756,0.12172,0.29585
18.01,0.4826,0.095387,0.38722
18.02,0.60073,0.079571,0.52116
18.03,0.81725,0.11054,0.70671
18.04,1.2554,0.17819,1.0772
18.05,2.3396,0.16103,2.1785
18.06,5.6983,0.1917,5.5066
18.07,13.648,0.43519,13.213
18.08,18.089,0.93206,17.157
18.09,10.931,1.1104,9.8204
18.1,4.2846,0.63774,3.6469
18.11,1.925,0.30004,1.6249
18.12,1.1443,0.22941,0.91492
18.13,0.83526,0.29053,0.54473
18.14,0.73527,0.53602,0.19925
18.15,0.82733,0.74954,0.077789
18.16,1.363,0.57645,0.78656
18.17,2.9789,0.40265,2.5763
18.18,4.5876,0.48708,4.1005
18.19,3.3638,0.90506,2.4588
18.2,1.477,2.3466,-0.8696
18.21,0.70627,4.3817,-3.6754
18.22,0.4512,3.4989,-3.0477
18.23,0.34119,1.3583,-1.0171
18.24,0.28795,0.60339,-0.31544
18.25,0.2635,0.43161,-0.16811
18.26,0.25684,0.52509,-0.26826
18.27,0.26492,0.84435,-0.57943
18.28,0.28944,0.7857,-0.49626
18.29,0.33746,0.40845,-0.070985
18.3,0.42677,0.23024,0.19653
18.31,0.60464,0.25502,0.34961
18.32,1.0277,0.42697,0.60071
18.33,2.3085,0.77662,1.5318
18.34,5.6375,0.85233,4.7851
18.35,8.3435,0.47363,7.8699
18.36,5.6666,0.25186,5.4148
18.37,2.3712,0.24289,2.1283
18.38,1.1341,0.37116,0.76294
18.39,0.77477,0.8431,-0.06833
18.4,0.70143,1.1096,-0.40818
18.41,0.8092,0.6736,0.1356
18.42,1.2162,0.35584,0.86033
18.43,2.5533,0.37858,2.1747
18.44,6.2873,0.62881,5.6585
18.45,9.9791,1.6687,8.3104
18.46,7.2611,2.5995,4.6616
18.47,3.0371,1.6096,1.4274
18.48,1.3252,0.59399,0.73125
18.49,0.76111,0.42848,0.33263
18.5,0.5121,0.20984,0.30227
18.51,0.3884,0.12384,0.26456
18.52,0.32524,0.13926,0.18599
18.53,0.29464,0.13978,0.15486
18.54,0.28652,0.1677,0.11882
18.55,0.29934,0.24325,0.056097
18.56,0.33877,0.43717,-0.098402
18.57,0.42289,1.1292,-0.70634
18.58,0.60405,2.2131,-1.6091
18.59,1.0672,1.9623,-0.89508
18.6,2.5152,0.79005,1.7252
18.61,5.8219,0.33524,5.4867
18.62,7.401,0.31012,7.0909
18.63,4.3608,0.48861,3.8722
18.64,1.763,0.85472,0.90833
18.65,0.87242,0.78023,0.092197
18.66,0.59736,0.39428,0.20308
18.67,0.52707,0.28879,0.23828
18.68,0.59334,0.37532,0.21802
18.69,0.90503,0.82634,0.078692
18.7,1.986,1.6829,0.30302
18.71,4.4001,1.6504,2.7496
18.72,5.3495,0.75178,4.5977
18.73,3.0531,0.36602,2.6871
18.74,1.2309,0.30335,0.92757
18.75,0.60376,0.51908,0.084671
18.76,0.38643,1.1058,-0.71935
18.77,0.29081,1.0715,-0.78066
18.78,0.24306,0.47587,-0.2328
18.79,0.21971,0.20854,0.011164
18.8,0.21215,0.12442,0.087736
18.81,0.21809,0.091111,0.12698
18.82,0.23959,0.076104,0.16349
18.83,0.28497,0.070811,0.21415
18.84,0.37727,0.064131,0.31314
18.85,0.59021,0.072759,0.51745
18.86,1.2125,0.15577,1.0568
18.87,2.99,0.21922,2.7708
18.88,5.067,0.34751,4.7195
18.89,4.0106,0.38439,3.6263
18.9,1.7858,0.25262,1.5332
18.91,0.82962,0.20093,0.62868
18.92,0.55566,0.29377,0.26189
18.93,0.50084,0.66945,-0.16861
18.94,0.57502,1.3673,-0.79233
18.95,0.85784,1.4496,-0.59176
18.96,1.7897,0.76352,1.0262
18.97,4.3221,0.31283,4.0093
18.98,6.6017,0.16153,6.4402
18.99,4.6443,0.10981,4.5345
19,1.9535,0.0894,1.8641
19.01,0.89915,0.076299,0.82285
19.02,0.55693,0.090626,0.4663
19.03,0.41732,0.12803,0.28929
19.04,0.35888,0.15299,0.20589
19.05,0.34264,0.29646,0.04618
19.06,0.35544,0.55714,-0.20171
19.07,0.39679,0.57088,-0.17409
19.08,0.47623,0.34074,0.13549
19.09,0.61992,0.21229,0.40763
19.1,0.89517,0.2361,0.65907
19.11,1.5114,0.44469,1.0667
19.12,3.2841,0.82133,2.4627
19.13,8.4346,0.83557,7.5991
19.14,14.923,0.49725,14.426
19.15,12.221,0.31914,11.902
19.16,5.3688,0.39672,4.9721
19.17,2.2784,0.84801,1.4304
19.18,1.348,1.4918,-0.14378
19.19,1.0831,1.3613,-0.27822
19.2,1.1483,0.71487,0.4334
19.21,1.6677,0.3313,1.3364
19.22,3.5319,0.21928,3.3126
19.23,8.3768,0.24615,8.1307
19.24,11.894,0.32082,11.573
19.25,7.7319,0.30213,7.4298
19.26,3.1115,0.25125,2.8603
19.27,1.3817,0.2905,1.0912
19.28,0.79408,0.55989,0.2342
19.29,0.53356,1.333,-0.79941
19.3,0.39817,2.0752,-1.6771
19.31,0.32096,1.6374,-1.3165
19.32,0.27543,0.79499,-0.51956
19.33,0.25077,0.37615,-0.12538
19.34,0.24366,0.2853,-0.041641
19.35,0.25714,0.38924,-0.13211
19.36,0.30606,0.48374,-0.17768
19.37,0.44549,0.40318,0.042314
19.38,0.89371,0.33304,0.56067
19.39,2.0386,0.31063,1.728
19.4,2.8718,0.5271,2.3447
19.41,1.9049,1.2045,0.70036
19.42,0.83319,1.5681,-0.73495
19.43,0.44623,1.0519,-0.6057
19.44,0.34313,0.46776,-0.12462
19.45,0.34487,0.2166,0.12827
19.46,0.44278,0.13473,0.30805
19.47,0.77342,0.10357,0.66986
19.48,1.8375,0.092928,1.7446
19.49,3.6913,0.095933,3.5954
19.5,3.6889,0.11891,3.57
19.51,1.8325,0.18555,1.6469
19.52,0.77004,0.42385,0.34619
19.53,0.42652,0.86948,-0.44296
19.54,0.28758,0.92851,-0.64094
19.55,0.22209,0.53307,-0.31097
19.56,0.19339,0.2466,-0.053211
19.57,0.18425,0.17428,0.0099721
19.58,0.18943,0.23603,-0.046603
19.59,0.20987,0.35674,-0.14687
19.6,0.25281,0.34002,-0.087211
19.61,0.33886,0.24881,0.090044
19.62,0.53258,0.2394,0.29318
19.63,1.0847,0.432,0.65274
19.64,2.7134,1.1232,1.5901
19.65,4.9172,1.758,3.1592
19.66,4.206,1.3744,2.8316
19.67,1.9303,0.65882,1.2715
19.68,0.87098,0.35682,0.51416
19.69,0.57399,0.38087,0.19313
19.7,0.53129,0.72485,-0.19356
19.71,0.65445,0.95247,-0.29802
19.72,1.0978,0.65972,0.43804
19.73,2.5739,0.31665,2.2573
19.74,5.8482,0.2005,5.6477
19.75,7.1389,0.24654,6.8924
19.76,4.0377,0.42472,3.613
19.77,1.5759,0.48622,1.0897
19.78,0.72832,0.29132,0.437
19.79,0.43336,0.18691,0.24645
19.8,0.30133,0.24061,0.060717
19.81,0.23215,0.35857,-0.12643
19.82,0.19361,0.56941,-0.3758
19.83,0.17333,0.5695,-0.39617
19.84,0.16684,0.35617,-0.18933
19.85,0.17471,0.27086,-0.096151
19.86,0.2044,0.41533,-0.21093
19.87,0.28263,0.95528,-0.67265
19.88,0.51523,1.524,-1.0088
19.89,1.2203,1.3004,-0.080157
19.9,2.243,0.64966,1.5934
19.91,1.9999,0.24337,1.7565
19.92,0.95743,0.11938,0.83805
19.93,0.45242,0.090094,0.36233
19.94,0.31659,0.074717,0.24187
19.95,0.31096,0.068829,0.24213
19.96,0.40301,0.074419,0.3286
19.97,0.70881,0.10241,0.6064
19.98,1.7099,0.20037,1.5095
19.99,3.7402,0.36627,3.3739


==> figures/data/20220726/simuXRD_fit_spstrnmf2.csv <==
0,0.248,0.24367,0.0043207
0.01,0.25021,0.24585,0.0043548
0.020001,0.25245,0.24806,0.0043933
0.030001,0.25473,0.2503,0.0044324
0.040001,0.25704,0.25257,0.0044721
0.050001,0.25938,0.25487,0.0045123
0.060002,0.26176,0.25721,0.0045531
0.070002,0.26417,0.25958,0.0045945
0.080002,0.26662,0.26199,0.0046366
0.090002,0.26911,0.26443,0.0046793
0.1,0.27163,0.2669,0.0047226
0.11,0.27419,0.26942,0.0047666
0.12,0.27678,0.27197,0.0048113
0.13,0.27942,0.27457,0.0048565
0.14,0.2821,0.2772,0.0049036
0.15,0.28482,0.27987,0.0049443
0.16,0.28758,0.28237,0.0052104
0.17,0.29038,0.28483,0.0055543
0.18,0.29323,0.28756,0.0056715
0.19,0.29612,0.29049,0.005631
0.20001,0.29906,0.29362,0.0054464
0.21001,0.30205,0.29678,0.0052664
0.22001,0.30508,0.29975,0.0053305
0.23001,0.30816,0.30278,0.0053823
0.24001,0.3113,0.30586,0.0054368
0.25001,0.31448,0.30899,0.0054919
0.26001,0.31772,0.31217,0.0055479
0.27001,0.321,0.3154,0.0056049
0.28001,0.32435,0.31869,0.0056629
0.29001,0.32775,0.32203,0.0057219
0.30001,0.33121,0.32543,0.0057819
0.31001,0.33472,0.32888,0.005843
0.32001,0.3383,0.33239,0.0059051
0.33001,0.34194,0.33597,0.0059686
0.34001,0.34564,0.33961,0.0060324
0.35001,0.3494,0.34331,0.0060996
0.36001,0.35324,0.34707,0.0061636
0.37001,0.35714,0.35084,0.0062974
0.38001,0.36111,0.35462,0.00649
0.39001,0.36515,0.35855,0.0065937
0.40001,0.36926,0.36262,0.0066372
0.41001,0.37345,0.36681,0.0066409
0.42001,0.37771,0.37113,0.0065852
0.43001,0.38205,0.37513,0.0069223
0.44001,0.38648,0.37902,0.0074612
0.45001,0.39099,0.38324,0.0077434
0.46001,0.40241,0.38895,0.013464
0.47001,0.40712,0.39649,0.010627
0.48001,0.41191,0.40516,0.0067534
0.49001,0.4168,0.40949,0.0073157
0.50001,0.42178,0.41451,0.0072768
0.51001,0.42686,0.41946,0.0074066
0.52001,0.43204,0.42456,0.0074875
0.53001,0.43732,0.42974,0.0075828
0.54001,0.44271,0.43503,0.0076784
0.55001,0.44821,0.44043,0.0077759
0.56001,0.45381,0.44593,0.0078833
0.57001,0.45953,0.45134,0.00819
0.58001,0.46537,0.45638,0.0089882
0.59001,0.47133,0.46153,0.0097998
0.60002,0.47742,0.46761,0.0098072
0.61002,0.48363,0.47416,0.0094702
0.62002,0.48997,0.48104,0.0089376
0.63002,0.49645,0.48777,0.0086856
0.64002,0.50307,0.49422,0.0088562
0.65002,0.50984,0.50087,0.008968
0.66002,0.51675,0.50765,0.0090978
0.67002,0.52382,0.51459,0.0092266
0.68002,0.53104,0.52168,0.0093596
0.69002,0.53843,0.52893,0.0094961
0.70002,0.54599,0.53635,0.009636
0.71002,0.55372,0.54394,0.0097796
0.72002,0.56162,0.5517,0.0099271
0.73002,0.56972,0.55964,0.010079
0.74002,0.578,0.56777,0.010234
0.75002,0.58648,0.57608,0.010398
0.76002,0.59516,0.5845,0.010662
0.77002,0.60406,0.59296,0.011097
0.78002,0.61317,0.60175,0.011421
0.79002,0.62619,0.61151,0.01468
0.80002,0.63578,0.62291,0.012868
0.81002,0.6456,0.63426,0.011348
0.82002,0.65568,0.64398,0.0117
0.83002,0.66601,0.65413,0.011885
0.84002,0.67661,0.66452,0.012095
0.85002,0.68749,0.67518,0.012313
0.86002,0.69866,0.68612,0.012536
0.87002,0.71012,0.69736,0.012768
0.88002,0.7219,0.70889,0.013007
0.89002,0.73399,0.72073,0.013255
0.90002,0.74642,0.7329,0.013512
0.91002,0.75919,0.74541,0.013778
0.92002,0.77232,0.75827,0.014055
0.93002,0.78583,0.77148,0.014342
0.94002,0.79972,0.78508,0.01464
0.95002,0.81402,0.79907,0.014948
0.96002,0.82873,0.81338,0.015353
0.97002,0.84389,0.82807,0.015821
0.98002,0.8595,0.84328,0.016211
0.99002,0.87558,0.85903,0.016548
1,0.89216,0.87532,0.016839
1.01,0.90925,0.8921,0.017151
1.02,0.92688,0.90934,0.017544
1.03,0.94508,0.92709,0.017986
1.04,0.96386,0.94541,0.01845
1.05,0.98325,0.96432,0.018936
1.06,1.0033,0.98384,0.019444
1.07,1.024,1.004,0.019981
1.08,1.0454,1.0248,0.02055
1.09,1.0675,1.0464,0.021151
1.1,1.0904,1.0687,0.021788
1.11,1.1142,1.0917,0.022464
1.12,1.1387,1.1155,0.023185
1.13,1.1642,1.1402,0.023942
1.14,1.1906,1.1657,0.024821
1.15,1.2179,1.1921,0.025835
1.16,1.2463,1.2195,0.026861
1.17,1.2758,1.2479,0.027866
1.18,1.3064,1.2776,0.028885
1.19,1.3383,1.3083,0.029935
1.2,1.3714,1.3402,0.031162
1.21,1.4058,1.3732,0.032565
1.22,1.4417,1.4076,0.034094
1.23,1.479,1.4432,0.035774
1.24,1.518,1.4803,0.037628
1.25,1.5586,1.5189,0.039686
1.26,1.601,1.559,0.041967
1.27,1.6452,1.6006,0.04458
1.28,1.6915,1.6439,0.04763
1.29,1.7399,1.6889,0.051018
1.3,1.7925,1.7359,0.056567
1.31,1.8456,1.7854,0.060207
1.32,1.9012,1.837,0.06426
1.33,1.9596,1.8894,0.070215
1.34,2.0209,1.9434,0.077518
1.35,2.0853,1.9994,0.085933
1.36,2.1531,2.057,0.096043
1.37,2.2244,2.116,0.10841
1.38,2.2996,2.1753,0.12431
1.39,2.379,2.2336,0.14534
1.4,2.4627,2.291,0.17172
1.41,2.5513,2.3391,0.2122
1.42,2.6451,2.3853,0.25977
1.43,2.7444,2.4023,0.34217
1.44,2.8498,2.3671,0.48272
1.45,2.9618,2.3479,0.61393
1.46,3.0809,1.8342,1.2467
1.47,3.2078,1.6681,1.5396
1.48,3.3431,-1.2011,4.5442
1.49,3.4876,-11.106,14.594
1.5,3.6423,-8.8788,12.521
1.51,3.808,0.18865,3.6194
1.52,3.9859,2.6075,1.3784
1.53,4.1773,3.1617,1.0156
1.54,4.3834,3.7431,0.64034
1.55,4.606,4.1678,0.4382
1.56,4.8468,4.5048,0.342
1.57,5.1079,4.8425,0.26539
1.58,5.3916,5.1721,0.21951
1.59,5.704,5.5152,0.18882
1.6,6.0416,5.8777,0.16391
1.61,6.4114,6.267,0.14441
1.62,6.8175,6.6864,0.13117
1.63,7.2651,7.1437,0.12136
1.64,7.7599,7.646,0.11398
1.65,8.3089,8.2005,0.10848
1.66,8.9204,8.8159,0.10447
1.67,9.6042,9.5021,0.10215
1.68,10.372,10.272,0.10036
1.69,11.239,11.139,0.10054
1.7,12.223,12.127,0.096479
1.71,13.345,13.236,0.10924
1.72,14.634,14.558,0.075757
1.73,16.123,15.967,0.15571
1.74,17.857,17.84,0.017158
1.75,19.893,19.664,0.22873
1.76,22.306,22.329,-0.023814
1.77,25.194,24.94,0.25405
1.78,28.693,28.683,0.0093818
1.79,32.987,32.77,0.21768
1.8,38.34,38.245,0.094817
1.81,45.13,44.946,0.18477
1.82,53.927,53.754,0.17269
1.83,65.608,65.387,0.22087
1.84,81.599,81.323,0.27654
1.85,104.33,103.95,0.38503
1.86,138.25,137.61,0.64749
1.87,192.25,191.13,1.1154
1.88,286.4,283.1,3.2996
1.89,475.18,467.5,7.6817
1.9,950.27,900.57,49.705
1.91,2428.1,2379.4,48.767
1.92,5668.7,5957.9,-289.2
1.93,6950.7,7037,-86.247
1.94,3903.6,3784.5,119.14
1.95,1483.8,1425.2,58.593
1.96,651.95,636.88,15.074
1.97,362.71,355.85,6.858
1.98,232.3,228.63,3.6725
1.99,161.99,159.61,2.386
2.0001,119.61,117.84,1.7761
2.0101,92.053,90.538,1.5145
2.0201,73.105,71.665,1.4406
2.0301,59.515,58.009,1.5056
2.0401,49.435,47.712,1.7236
2.0501,41.75,39.612,2.1387
2.0601,35.758,32.907,2.8509
2.0701,30.998,26.668,4.3296
2.0801,27.154,19.987,7.1676
2.0901,24.009,5.6133,18.396
2.1001,21.405,-17.627,39.033
2.1101,19.229,-11.302,30.53
2.1201,17.395,-50.258,67.653
2.1301,15.843,-34.098,49.94
2.1401,14.526,-2.5883,17.114
2.1501,13.413,5.6801,7.7331
2.1601,12.489,7.8789,4.6106
2.1701,11.76,8.8235,2.937
2.1801,11.278,9.167,2.1106
2.1901,11.227,9.6278,1.5995
2.2001,12.344,10.933,1.4111
2.2101,17.186,15.841,1.3449
2.2201,26.54,26.152,0.38813
2.2301,26.867,26.824,0.043436
2.2401,16.702,16.04,0.66136
2.2501,10.366,9.693,0.67297
2.2601,8.0809,7.6126,0.46826
2.2701,7.0642,6.6623,0.40185
2.2801,6.4529,6.1001,0.35278
2.2901,6.0164,5.6978,0.31854
2.3001,5.6749,5.3834,0.29146
2.3101,5.3911,5.1225,0.26859
2.3201,5.1482,4.8988,0.24944
2.3301,4.9361,4.7025,0.23351
2.3401,4.7482,4.5276,0.22059
2.3501,4.5805,4.3706,0.2099
2.3601,4.4298,4.2285,0.20129
2.3701,4.2938,4.0991,0.19477
2.3801,4.171,3.981,0.1899
2.3901,4.0598,3.8729,0.18687
2.4001,3.9591,3.7737,0.18539
2.4101,3.868,3.6823,0.18571
2.4201,3.7858,3.5978,0.18793
2.4301,3.7117,3.5194,0.19227
2.4401,3.6452,3.4461,0.19907
2.4501,3.5859,3.3771,0.20882
2.4601,3.5333,3.311,0.2223
2.4701,3.487,3.2464,0.24061
2.4801,3.4468,3.1823,0.26448
2.4901,3.4124,3.112,0.30045
2.5001,3.3836,3.0445,0.33909
2.5101,3.3603,2.9437,0.41659
2.5201,3.3422,2.8493,0.49287
2.5301,3.3292,2.6633,0.66598
2.5401,3.3214,2.4613,0.86011
2.5501,3.3186,2.0232,1.2954
2.5601,3.3208,1.0804,2.2404
2.5701,3.328,-0.13436,3.4624
2.5801,3.3403,-7.5078,10.848
2.5901,3.3576,-21.255,24.613
2.6001,3.3802,-15.709,19.089
2.6101,3.4081,-0.84973,4.2579
2.6201,3.4415,0.90562,2.5359
2.6301,3.4805,1.8916,1.5889
2.6401,3.5255,2.5862,0.93926
2.6501,3.5765,2.8356,0.74092
2.6601,3.634,3.1017,0.53228
2.6701,3.6983,3.2556,0.44269
2.6801,3.7697,3.4087,0.36099
2.6901,3.8488,3.5367,0.31216
2.7001,3.936,3.6621,0.27399
2.7101,4.0326,3.7852,0.24738
2.7201,4.1379,3.911,0.22694
2.7301,4.2534,4.0416,0.21177
2.7401,4.3799,4.1791,0.20075
2.7501,4.5184,4.325,0.19339
2.7601,4.6699,4.481,0.18887
2.7701,4.8358,4.6491,0.1867
2.7801,5.0175,4.8308,0.1867
2.7901,5.2166,5.0278,0.18884
2.8001,5.4351,5.2419,0.19317
2.8101,5.6751,5.4753,0.19985
2.8201,5.9393,5.7302,0.20913
2.8301,6.2305,6.0092,0.22132
2.8401,6.5523,6.3151,0.23717
2.8501,6.9086,6.6517,0.25683
2.8601,7.3042,7.0211,0.28319
2.8701,7.7449,7.4299,0.31506
2.8801,8.2374,7.8805,0.35691
2.8901,8.7897,8.3738,0.41593
2.9001,9.4116,8.9243,0.48735
2.9101,10.115,9.5186,0.59646
2.9201,10.915,10.167,0.7475
2.9301,11.828,10.835,0.99336
2.9401,12.878,11.505,1.3734
2.9501,14.095,11.915,2.1804
2.9601,15.512,11.396,4.1153
2.9701,17.176,8.2751,8.9008
2.9801,19.15,2.3387,16.811
2.9901,21.514,-3.9909,25.505
3.0001,24.38,-0.45306,24.833
3.0101,27.9,15.36,12.541
3.0201,32.291,27.502,4.7891
3.0301,37.865,35.124,2.7409
3.0401,45.093,43.235,1.8575
3.0501,54.702,53.237,1.4651
3.0601,67.877,66.576,1.3006
3.0701,86.642,85.368,1.2743
3.0801,114.72,113.33,1.3823
3.0901,159.57,158.05,1.5193
3.1001,238.19,236.22,1.9699
3.1101,397.25,396.51,0.73826
3.1201,803.03,802.25,0.78087
3.1301,2066.9,2129,-62.146
3.1401,4724.5,4563.6,160.96
3.1501,5563.7,5312,251.68
3.1601,3024.6,3233.8,-209.18
3.1701,1146.9,1261,-114.14
3.1801,511.41,539,-27.591
3.1901,287.74,297.9,-10.16
3.2001,185.78,189.94,-4.1583
3.2101,130.45,132.54,-2.0899
3.2201,96.971,98.07,-1.0999
3.2301,75.148,75.749,-0.60032
3.2401,60.129,60.434,-0.30524
3.2501,49.355,49.495,-0.14044
3.2601,41.369,41.365,0.004035
3.2701,35.293,35.212,0.081388
3.2801,30.571,30.371,0.19933
3.2901,26.835,26.546,0.28922
3.3001,23.838,23.377,0.46096
3.3101,21.404,20.575,0.82826
3.3201,19.409,18.171,1.238
3.3301,17.764,14.102,3.6627
3.3401,16.398,8.1615,8.2369
3.3501,15.262,7.695,7.5675
3.3601,14.318,10.97,3.3481
3.3701,13.536,12.116,1.4196
3.3801,12.893,12.029,0.86444
3.3901,12.373,11.839,0.53315
3.4001,11.961,11.564,0.39723
3.4101,11.65,11.331,0.31867
3.4201,11.432,11.16,0.27125
3.4301,11.303,11.059,0.24348
3.4401,11.261,11.035,0.22661
3.4501,11.309,11.091,0.21746
3.4601,11.448,11.235,0.21378
3.4701,11.686,11.471,0.21476
3.4801,12.031,11.813,0.21871
3.4901,12.497,12.267,0.23055
3.5001,13.103,12.87,0.23306
3.5101,13.871,13.598,0.27364
3.5201,14.836,14.582,0.25455
3.5301,16.043,15.704,0.33836
3.5401,17.551,17.234,0.31649
3.5501,19.446,19.031,0.4147
3.5601,21.845,21.396,0.44878
3.5701,24.92,24.397,0.52309
3.5801,28.925,28.24,0.68562
3.5901,34.252,33.489,0.76298
3.6001,41.522,40.418,1.1042
3.6101,51.784,50.425,1.3586
3.6201,66.909,64.903,2.0061
3.6301,90.532,86.713,3.8189
3.6401,130.53,125.46,5.0721
3.6501,206.96,194.15,12.805
3.6601,384.88,338.68,46.2
3.6701,919.14,886.81,32.33
3.6801,2347.4,2433.4,-86.002
3.6901,3630.2,3544.5,85.648
3.7001,2530.3,2470.5,59.778
3.7101,1014.4,1045.6,-31.225
3.7201,414.47,423.17,-8.706
3.7301,217.87,219.19,-1.3197
3.7401,135.46,135.07,0.39021
3.7501,92.948,92.391,0.55664
3.7601,68.04,67.445,0.59433
3.7701,52.161,51.675,0.48637
3.7801,41.41,40.924,0.48617
3.7901,33.8,33.446,0.35373
3.8001,28.235,27.849,0.38537
3.8101,24.086,23.813,0.27332
3.8201,21.025,20.712,0.31299
3.8301,19.089,18.805,0.28331
3.8401,19.075,18.879,0.19554
3.8501,20.781,20.723,0.057252
3.8601,19.075,18.857,0.21767
3.8701,14.407,14.28,0.12737
3.8801,11.491,11.362,0.12908
3.8901,10.012,9.87,0.14162
3.9001,9.0364,8.8959,0.1405
3.9101,8.2813,8.1458,0.13543
3.9201,7.6578,7.5276,0.13018
3.9301,7.1277,7.0021,0.12557
3.9401,6.6696,6.5478,0.12177
3.9501,6.2696,6.1508,0.1188
3.9601,5.9177,5.8011,0.11658
3.9701,5.6065,5.4915,0.11499
3.9801,5.3302,5.2161,0.11403
3.9901,5.0841,4.9704,0.11366
4.0001,4.8645,4.7503,0.11414
4.0101,4.6682,4.553,0.11526
4.0201,4.4928,4.3756,0.11721
4.0301,4.3361,4.2159,0.12013
4.0401,4.1962,4.0722,0.12405
4.0501,4.0719,3.9427,0.12918
4.0601,3.9617,3.826,0.1357
4.0701,3.8647,3.7207,0.14394
4.0801,3.78,3.6258,0.15426
4.0901,3.7071,3.5398,0.16725
4.1001,3.6453,3.4615,0.18383
4.1101,3.5949,3.3903,0.20459
4.1201,3.5546,3.3213,0.23329
4.1301,3.525,3.2596,0.26543
4.1401,3.506,3.1879,0.31813
4.1501,3.4979,3.1173,0.38053
4.1601,3.501,3.0163,0.48467
4.1701,3.516,2.8934,0.62257
4.1801,3.5436,2.6866,0.85696
4.1901,3.5849,2.2613,1.3235
4.2001,3.6411,1.4976,2.1435
4.2101,3.714,-0.29328,4.0073
4.2201,3.8057,-8.269,12.075
4.2301,3.919,-19.869,23.788
4.2401,4.0571,-13.123,17.18
4.2501,4.2246,-2.3825,6.607
4.2601,4.4269,1.2148,3.2121
4.2701,4.6713,3.0001,1.6712
4.2801,4.9672,3.9047,1.0625
4.2901,5.3272,4.5802,0.74705
4.3001,5.7682,5.198,0.57024
4.3101,6.3134,5.8587,0.45466
4.3201,6.9953,6.6122,0.38309
4.3301,7.8606,7.5265,0.33411
4.3401,8.9784,8.6716,0.30682
4.3501,10.454,10.174,0.28064
4.3601,12.457,12.159,0.29797
4.3701,15.267,14.998,0.26893
4.3801,19.386,19.045,0.34123
4.3901,25.784,25.447,0.33705
4.4001,36.546,36.089,0.45677
4.4101,56.932,56.328,0.60438
4.4201,103.77,103.15,0.6191
4.4301,242.99,240.55,2.4451
4.4401,624.38,617.57,6.8079
4.4501,1000.7,1001.4,-0.72466
4.4601,725.31,740.87,-15.557
4.4701,295.88,289,6.8729
4.4801,120.48,110.81,9.6687
4.4901,63.421,56.211,7.21
4.5001,39.848,37.992,1.8565
4.5101,27.818,27.64,0.17737
4.5201,20.835,20.21,0.62536
4.5301,16.429,16.028,0.40083
4.5401,13.482,13.168,0.31372
4.5501,11.427,11.133,0.29439
4.5601,9.9516,9.7098,0.24175
4.5701,8.8707,8.636,0.23471
4.5801,8.0708,7.8484,0.22242
4.5901,7.479,7.2571,0.22186
4.6001,7.0472,6.8206,0.22662
4.6101,6.7434,6.5061,0.23738
4.6201,6.5465,6.2878,0.25873
4.6301,6.4428,6.1621,0.2807
4.6401,6.4251,6.092,0.33305
4.6501,6.4889,6.1101,0.37879
4.6601,6.636,6.1479,0.48807
4.6701,6.8717,6.2736,0.59805
4.6801,7.2061,6.3258,0.88032
4.6901,7.6551,6.3109,1.3442
4.7001,8.2419,5.677,2.565
4.7101,9.0004,3.9395,5.0609
4.7201,9.9794,-1.2542,11.234
4.7301,11.25,-7.3069,18.557
4.7401,12.92,-0.28161,13.202
4.7501,15.155,12.645,2.5098
4.7601,18.219,16.399,1.82
4.7701,22.559,21.281,1.2777
4.7801,28.979,27.987,0.99223
4.7901,39.044,38.167,0.87725
4.8001,56.173,55.316,0.85711
4.8101,89.156,88.563,0.59268
4.8201,166.9,167.43,-0.52742
4.8301,402.38,411.86,-9.4803
4.8401,1015.2,982.68,32.475
4.8501,1512.2,1442.7,69.575
4.8601,1015.2,1062.2,-47.049
4.8701,402.38,430.68,-28.292
4.8801,166.9,171.31,-4.4021
4.8901,89.173,91.011,-1.8385
4.9001,56.216,56.65,-0.43347
4.9101,39.139,39.055,0.084143
4.9201,29.171,28.658,0.51289
4.9301,22.947,21.705,1.2417
4.9401,19.044,16.135,2.9089
4.9501,17.187,11.826,5.3608
4.9601,18.792,11.764,7.0277
4.9701,24.523,17.428,7.0954
4.9801,24.368,20.73,3.6375
4.9901,16.016,15.209,0.80658
5.0001,10.438,9.8533,0.58444
5.0101,8.1967,7.7418,0.45494
5.0201,7.0806,6.7349,0.3457
5.0301,6.3651,6.0818,0.28331
5.0401,5.8474,5.605,0.24246
5.0501,5.4511,5.2337,0.21735
5.0601,5.1391,4.9366,0.20248
5.0701,4.8905,4.695,0.19548
5.0801,4.6922,4.4963,0.1959
5.0901,4.5354,4.3325,0.20295
5.1001,4.4141,4.1946,0.21957
5.1101,4.3239,4.0749,0.24904
5.1201,4.2617,3.9649,0.2968
5.1301,4.2254,3.8379,0.3875
5.1401,4.2143,3.6527,0.56163
5.1501,4.2264,3.2715,0.95489
5.1601,4.2622,2.2002,2.062
5.1701,4.3223,-0.051611,4.3739
5.1801,4.4076,-1.7405,6.148
5.1901,4.5197,-0.80293,5.3226
5.2001,4.661,1.4892,3.1717
5.2101,4.8345,3.3007,1.5338
5.2201,5.0443,4.2894,0.75491
5.2301,5.2955,4.8218,0.47367
5.2401,5.5948,5.2484,0.3464
5.2501,5.9507,5.6723,0.27835
5.2601,6.3741,6.1345,0.23962
5.2701,6.8793,6.6621,0.21719
5.2801,7.4849,7.2778,0.20708
5.2901,8.2156,8.0143,0.2013
5.3001,9.105,8.8994,0.20563
5.3101,10.199,9.9792,0.21969
5.3201,11.561,11.339,0.22228
5.3301,13.285,13.013,0.27278
5.3401,15.507,15.22,0.28689
5.3501,18.436,18.057,0.37908
5.3601,22.404,21.906,0.49754
5.3701,27.969,27.323,0.64612
5.3801,36.124,34.522,1.6013
5.3901,48.784,45.652,3.1323
5.4001,70.079,67.363,2.7153
5.4101,110.42,109.43,0.99129
5.4201,203.09,201.81,1.2782
5.4301,478.6,489.79,-11.198
5.4401,1233.3,1253.9,-20.577
5.4501,1977.9,1869.9,108
5.4601,1433,1423.2,9.8222
5.4701,583.19,633.43,-50.236
5.4801,236.08,248.7,-12.618
5.4901,123.15,126.68,-3.5361
5.5001,76.476,77.389,-0.91293
5.5101,52.642,52.828,-0.18535
5.5201,38.797,38.526,0.27094
5.5301,30.048,29.655,0.39312
5.5401,24.184,23.369,0.81496
5.5501,20.085,19.054,1.0313
5.5601,17.132,15.137,1.9947
5.5701,14.96,11.447,3.5129
5.5801,13.347,5.5674,7.7794
5.5901,12.149,-9.6499,21.799
5.6001,11.275,-11.516,22.791
5.6101,10.665,4.2241,6.4409
5.6201,10.284,9.5633,0.72107
5.6301,10.114,8.8913,1.223
5.6401,10.153,9.2317,0.92134
5.6501,10.415,9.6924,0.72241
5.6601,10.933,10.364,0.56986
5.6701,11.769,11.274,0.49541
5.6801,13.023,12.604,0.41995
5.6901,14.864,14.431,0.43292
5.7001,17.577,17.17,0.40612
5.7101,21.677,21.182,0.49435
5.7201,28.158,27.595,0.56356
5.7301,39.155,38.31,0.84498
5.7401,59.999,58.582,1.4175
5.7501,107.52,103.98,3.5396
5.7601,247.63,238.52,9.106
5.7701,640.31,643.27,-2.9561
5.7801,1063,1038.7,24.252
5.7901,801.05,795.65,5.4018
5.8001,331.91,352.09,-20.173
5.8101,133.57,140.55,-6.972
5.8201,69.328,71.189,-1.8611
5.8301,43.073,43.615,-0.54271
5.8401,29.73,29.923,-0.19285
5.8501,21.98,21.999,-0.019187
5.8601,17.064,17.04,0.024131
5.8701,13.744,13.67,0.073319
5.8801,11.393,11.307,0.086194
5.8901,9.6668,9.5629,0.10388
5.9001,8.3617,8.2446,0.11717
5.9101,7.3518,7.2163,0.13546
5.9201,6.5545,6.3944,0.16014
5.9301,5.9154,5.7107,0.2047
5.9401,5.3965,5.1098,0.2867
5.9501,4.9709,4.4983,0.47262
5.9601,4.6192,3.5156,1.1036
5.9701,4.3271,2.1615,2.1656
5.9801,4.0839,1.2227,2.8612
5.9901,3.8815,1.4012,2.4803
6.0002,3.7138,2.4697,1.2441
6.0102,3.5763,3.0016,0.57472
6.0202,3.4654,3.1366,0.32876
6.0302,3.3785,3.1471,0.2314
6.0402,3.3138,3.1284,0.18543
6.0502,3.2703,3.1084,0.16197
6.0602,3.2474,3.0963,0.1511
6.0702,3.2452,3.0975,0.14768
6.0802,3.2647,3.111,0.15373
6.0902,3.3066,3.1438,0.16287
6.1002,3.3735,3.1889,0.18454
6.1102,3.4684,3.2437,0.22474
6.1202,3.5959,3.3033,0.29267
6.1302,3.7621,3.3323,0.42975
6.1402,3.9754,3.1698,0.80555
6.1502,4.2475,2.5036,1.744
6.1602,4.5951,0.46103,4.134
6.1702,5.0416,1.3689,3.6728
6.1802,5.6221,4.8707,0.75135
6.1902,6.3892,5.9746,0.41456
6.2002,7.4261,6.9589,0.46717
6.2102,8.8697,8.4622,0.40749
6.2202,10.959,10.499,0.45965
6.2302,14.144,13.569,0.57475
6.2402,19.357,18.51,0.8477
6.2502,28.829,27.258,1.5709
6.2602,49.137,45.522,3.6148
6.2702,105.33,92.824,12.501
6.2802,275.45,255.72,19.723
6.2902,537.49,545.69,-8.1975
6.3002,495.36,520.01,-24.649
6.3102,228.01,227.8,0.21614
6.3202,88.681,83.246,5.4345
6.3302,43.911,38.61,5.3015
6.3402,26.905,15.557,11.348
6.3502,18.721,9.8469,8.8745
6.3602,14.174,11.194,2.9808
6.3702,11.422,10.138,1.2846
6.3802,9.6702,8.734,0.93613
6.3902,8.5303,7.9782,0.55215
6.4002,7.7968,7.3657,0.43101
6.4102,7.3549,7.0084,0.34647
6.4202,7.1407,6.8395,0.30114
6.4302,7.1211,6.8362,0.28493
6.4402,7.2854,7.0179,0.26745
6.4502,7.6409,7.3471,0.29383
6.4602,8.2147,7.9102,0.30449
6.4702,9.0579,8.673,0.38496
6.4802,10.258,9.7986,0.45902
6.4902,11.958,11.2,0.75806
6.5002,14.405,13.271,1.1339
6.5102,18.035,15.107,2.9273
6.5202,23.684,18.379,5.3049
6.5302,33.126,29.985,3.1412
6.5402,50.709,49.406,1.303
6.5502,89.789,87.076,2.7132
6.5602,202.28,195.37,6.9103
6.5702,529.6,506.42,23.186
6.5802,941.8,921.26,20.537
6.5902,768.37,798.97,-30.601
6.6002,330,340.75,-10.75
6.6102,130.12,128.35,1.7652
6.6202,65.926,66.027,-0.1007
6.6302,40.546,40.241,0.30457
6.6402,28.152,27.689,0.4628
6.6502,21.761,21.04,0.72113
6.6602,20.025,18.447,1.5779
6.6702,22.426,18.915,3.5117
6.6802,21.133,14.353,6.7807
6.6902,14.201,4.8344,9.3669
6.7002,9.545,3.8391,5.7059
6.7102,7.4962,6.7367,0.75943
6.7202,6.3806,5.626,0.75462
6.7302,5.6348,5.1093,0.52548
6.7402,5.089,4.7036,0.38545
6.7502,4.6731,4.3646,0.30845
6.7602,4.3503,4.0929,0.25745
6.7702,4.0989,3.8683,0.23067
6.7802,3.9049,3.6905,0.2144
6.7902,3.759,3.5391,0.2199
6.8002,3.6548,3.4151,0.23965
6.8102,3.5885,3.2909,0.29756
6.8202,3.5579,3.1155,0.44236
6.8302,3.5623,2.6561,0.90622
6.8402,3.6025,1.7709,1.8316
6.8502,3.6808,1.1529,2.5279
6.8602,3.8013,1.7309,2.0704
6.8702,3.9703,3.198,0.77229
6.8802,4.1966,3.8769,0.31979
6.8902,4.4933,4.2018,0.29144
6.9002,4.8785,4.6388,0.23961
6.9102,5.3786,5.1439,0.23462
6.9202,6.0323,5.7875,0.24476
6.9302,6.8734,6.6334,0.24001
6.9402,8.042,7.7757,0.26631
6.9502,9.6609,9.3427,0.31817
6.9602,11.983,11.58,0.40312
6.9702,15.475,14.926,0.54882
6.9802,21.07,20.218,0.8514
6.9902,30.895,29.18,1.715
7.0002,50.79,47.472,3.3186
7.0102,101.57,98.236,3.33
7.0202,259.73,260.53,-0.80277
7.0302,592.33,558.06,34.271
7.0402,697.35,671.03,26.323
7.0502,379.6,407.17,-27.57
7.0602,144.63,154.31,-9.6808
7.0702,65.123,67.15,-2.0268
7.0802,37.161,37.837,-0.67635
7.0902,24.438,24.637,-0.19897
7.1002,17.561,17.597,-0.036105
7.1102,13.43,13.393,0.036397
7.1202,10.771,10.703,0.067839
7.1302,8.9811,8.899,0.082094
7.1402,7.7441,7.658,0.086084
7.1502,6.8838,6.7947,0.089143
7.1602,6.2986,6.2056,0.092942
7.1702,5.9306,5.8341,0.096557
7.1802,5.7513,5.6504,0.1009
7.1902,5.7557,5.6489,0.10677
7.2002,5.9617,5.848,0.11367
7.2102,6.4197,6.2967,0.12295
7.2202,7.2311,7.0991,0.13202
7.2302,8.5955,8.4507,0.14487
7.2402,10.927,10.779,0.14801
7.2502,15.184,15.067,0.11676
7.2602,24.038,24.118,-0.07981
7.2702,47.143,48.275,-1.1322
7.2802,119.31,125.34,-6.0282
7.2902,264.56,254.43,10.129
7.3002,298.88,281.57,17.317
7.3102,158.13,162.71,-4.5773
7.3202,60.804,58.485,2.3192
7.3302,28.335,23.439,4.8959
7.3402,16.854,14.495,2.3596
7.3502,11.818,10.594,1.225
7.3602,9.8958,9.2079,0.68793
7.3702,10.844,10.408,0.43583
7.3802,12.128,11.396,0.73255
7.3902,9.1866,9.0287,0.15783
7.4002,5.6715,5.685,-0.013524
7.4102,4.0723,3.939,0.13329
7.4202,3.3548,3.1946,0.16018
7.4302,2.9325,2.7612,0.17124
7.4402,2.6427,2.4361,0.20662
7.4502,2.4295,2.1339,0.29557
7.4602,2.267,1.8314,0.43559
7.4702,2.1413,0.91892,1.2224
7.4802,2.0441,0.47855,1.5655
7.4902,1.9698,1.2834,0.68642
7.5002,1.9151,1.7172,0.1979
7.5102,1.8777,1.6406,0.23713
7.5202,1.8564,1.6496,0.20679
7.5302,1.8508,1.6379,0.21295
7.5402,1.8613,1.6345,0.22676
7.5502,1.8889,1.6349,0.25401
7.5602,1.9358,1.6073,0.32851
7.5702,2.0055,1.5709,0.43458
7.5802,2.1031,1.5294,0.57371
7.5902,2.2364,1.1888,1.0476
7.6002,2.4171,0.49623,1.9209
7.6102,2.6638,-1.4055,4.0693
7.6202,3.0063,-7.507,10.513
7.6302,3.4951,-8.5636,12.059
7.6402,4.222,0.47875,3.7432
7.6502,5.367,4.9779,0.38903
7.6602,7.3289,6.6344,0.69442
7.6702,11.154,10.643,0.51112
7.6802,20.379,19.813,0.56556
7.6902,48.674,49.841,-1.1668
7.7002,117.9,119.17,-1.2658
7.7102,162.31,153.66,8.656
7.7202,101.75,100.85,0.89758
7.7302,40.368,42.441,-2.073
7.7402,18.014,18.06,-0.045629
7.7502,10.558,9.9306,0.62751
7.7602,7.3788,5.9664,1.4124
7.7702,5.7694,3.0276,2.7418
7.7802,4.8869,2.6321,2.2548
7.7902,4.4017,3.7779,0.62378
7.8002,4.166,3.8829,0.28307
7.8102,4.1109,3.8703,0.24054
7.8202,4.2075,4.0164,0.19109
7.8302,4.453,4.286,0.16698
7.8402,4.8667,4.7125,0.15411
7.8502,5.494,5.342,0.15194
7.8602,6.4196,6.262,0.15757
7.8702,7.7974,7.6206,0.17673
7.8802,9.9174,9.7054,0.212
7.8902,13.374,13.096,0.27759
7.9002,19.544,19.086,0.45744
7.9102,32.3,31.451,0.84904
7.9202,65.791,62.7,3.0908
7.9302,169.91,169.58,0.33038
7.9402,369.65,370.29,-0.6432
7.9502,401.17,390.18,10.995
7.9602,205.52,207.35,-1.837
7.9702,78.536,81.463,-2.9272
7.9802,36.693,37.27,-0.57711
7.9902,21.751,21.744,0.0070702
8.0002,15.248,15.05,0.19812
8.0102,12.995,12.758,0.23665
8.0202,12.974,12.633,0.34128
8.0302,10.886,10.141,0.74489
8.0402,7.453,5.9771,1.4758
8.0502,5.5316,3.5727,1.959
8.0602,4.6243,3.0529,1.5714
8.0702,4.0957,3.1439,0.95181
8.0802,3.7483,3.2267,0.52163
8.0902,3.5133,3.2084,0.30494
8.1002,3.3587,3.1273,0.23136
8.1102,3.2671,3.0577,0.20947
8.1202,3.2291,3.0175,0.21158
8.1302,3.2392,2.9821,0.25711
8.1402,3.2959,2.9764,0.31957
8.1502,3.3807,2.9627,0.418
8.1602,3.5373,2.8407,0.69658
8.1702,3.753,2.3304,1.4226
8.1802,4.0393,0.6445,3.3948
8.1902,4.4129,-1.5479,5.9608
8.2002,4.8986,1.1626,3.736
8.2102,5.5331,4.1292,1.404
8.2202,6.3723,5.5107,0.86165
8.2302,7.5035,6.9649,0.53852
8.2402,9.0689,8.6437,0.42519
8.2502,11.314,10.896,0.41823
8.2602,14.69,14.206,0.48362
8.2702,20.11,19.446,0.66364
8.2802,29.667,28.486,1.1808
8.2902,49.171,46.649,2.5214
8.3002,99.593,90.503,9.0898
8.3102,256.55,238.6,17.949
8.3202,572.2,580.06,-7.865
8.3302,646.9,670.76,-23.856
8.3402,341.35,338.24,3.1123
8.3502,130.09,120.96,9.1247
8.3602,59.61,57.415,2.1954
8.3702,34.57,33.701,0.86886
8.3802,23.116,22.672,0.44418
8.3902,16.955,16.643,0.31176
8.4002,13.319,13.063,0.25606
8.4102,11.067,10.817,0.2498
8.4202,9.6661,9.3928,0.27325
8.4302,8.8483,8.4625,0.38582
8.4402,8.4849,7.8578,0.62706
8.4502,8.5337,6.8058,1.7279
8.4602,9.0265,6.3235,2.703
8.4702,10.085,9.0143,1.0712
8.4802,11.985,11.716,0.26908
8.4902,15.318,14.797,0.52083
8.5002,21.473,20.697,0.77673
8.5102,34.342,33.024,1.3183
8.5202,67.993,64.353,3.6405
8.5302,173.18,163.13,10.051
8.5402,384.92,375.61,9.3059
8.5502,434.91,444.62,-9.7053
8.5602,229.65,236.68,-7.0264
8.5702,87.688,85.075,2.6131
8.5802,40.233,38.947,1.2862
8.5902,23.276,21.384,1.8925
8.6002,15.431,14.269,1.1616
8.6102,11.124,11.074,0.049628
8.6202,8.4904,8.3197,0.17075
8.6302,6.7567,6.5813,0.17545
8.6402,5.5517,5.382,0.16963
8.6502,4.6788,4.5055,0.17328
8.6602,4.0257,3.8204,0.20528
8.6702,3.5244,3.2791,0.24532
8.6802,3.1318,2.8067,0.32511
8.6902,2.8193,2.2568,0.56252
8.7002,2.5553,1.6303,0.92499
8.7102,2.3511,-0.11388,2.465
8.7202,2.1851,-3.8468,6.0319
8.7302,2.0501,-1.7954,3.8456
8.7402,1.9417,2.1543,-0.21259
8.7502,1.8568,1.6227,0.23407
8.7602,1.7935,1.508,0.28549
8.7702,1.7513,1.5431,0.20814
8.7802,1.7311,1.5289,0.2022
8.7902,1.7355,1.5448,0.19076
8.8002,1.7697,1.5612,0.20848
8.8102,1.8427,1.5891,0.2536
8.8202,1.9705,1.5562,0.41434
8.8302,2.1825,1.4577,0.72479
8.8402,2.5357,0.81121,1.7245
8.8502,3.1528,0.37884,2.7739
8.8602,4.3408,2.7672,1.5735
8.8702,7.0687,6.8691,0.19962
8.8802,15.131,15.129,0.0017909
8.8902,37.741,36.541,1.2002
8.9002,62.081,59.051,3.0302
8.9102,47.009,47.899,-0.89015
8.9202,20.009,20.672,-0.66267
8.9302,8.6086,8.3466,0.26203
8.9402,4.9364,4.4862,0.45015
8.9502,3.4603,2.4131,1.0472
8.9602,2.7386,0.44738,2.2912
8.9702,2.3525,-1.1563,3.5088
8.9802,2.1473,-0.66409,2.8114
8.9902,2.0578,0.99345,1.0643
9.0002,2.0566,1.6302,0.4264
9.0102,2.1378,1.825,0.31278
9.0202,2.312,2.0859,0.22608
9.0302,2.6101,2.4202,0.18992
9.0402,3.0971,2.9211,0.17603
9.0502,3.9091,3.729,0.18012
9.0602,5.3583,5.1511,0.20719
9.0702,8.2958,8.0426,0.25315
9.0802,15.72,15.456,0.26425
9.0902,38.838,38.818,0.019887
9.1002,89.538,83.824,5.7139
9.1102,109.62,104.4,5.212
9.1202,61.998,66.163,-4.1655
9.1302,24.234,25.939,-1.7056
9.1402,11.406,11.63,-0.2235
9.1502,7.3739,7.35,0.023933
9.1602,6.8365,6.6621,0.17444
9.1702,8.331,7.7085,0.62252
9.1802,7.6866,7.1952,0.49139
9.1902,4.6985,4.2726,0.42595
9.2002,2.9381,1.6415,1.2966
9.2102,2.2737,-1.1142,3.388
9.2202,1.9747,-3.5408,5.5155
9.2302,1.8142,-1.9832,3.7974
9.2402,1.7261,0.78794,0.93821
9.2502,1.6853,1.2362,0.44916
9.2602,1.6805,1.323,0.35755
9.2702,1.7068,1.4724,0.23447
9.2802,1.7632,1.5755,0.18765
9.2902,1.8512,1.6979,0.15328
9.3002,1.9752,1.8407,0.13452
9.3102,2.1428,2.0192,0.1236
9.3202,2.3658,2.2468,0.11898
9.3302,2.6625,2.543,0.1195
9.3402,3.0615,2.9363,0.12525
9.3502,3.6087,3.4719,0.1368
9.3602,4.3816,4.2248,0.15679
9.3702,5.5181,5.33,0.18816
9.3802,7.2851,7.0476,0.23745
9.3902,10.257,9.9269,0.33026
9.4002,15.883,15.416,0.46775
9.4102,28.798,27.867,0.93109
9.4202,67.165,66.697,0.46735
9.4302,172.24,167.78,4.4548
9.4402,275.9,255.05,20.856
9.4502,200.1,201.32,-1.2216
9.4602,81.86,89.941,-8.0809
9.4702,33.604,35.164,-1.5602
9.4802,17.955,18.397,-0.44217
9.4902,11.546,11.618,-0.07187
9.5002,8.3384,8.2823,0.056117
9.5102,6.5503,6.4521,0.098164
9.5202,5.5119,5.3864,0.12543
9.5302,4.9319,4.7749,0.15697
9.5402,4.68,4.4562,0.22373
9.5502,4.7119,4.3374,0.37448
9.5602,5.0493,4.2295,0.81981
9.5702,5.7954,4.1594,1.636
9.5802,7.2032,5.588,1.6152
9.5902,9.892,9.1638,0.72818
9.6002,15.63,15.46,0.16966
9.6102,30.902,30.449,0.45314
9.6202,78.598,81.016,-2.4174
9.6302,170.18,165.51,4.6742
9.6402,184.59,174.57,10.028
9.6502,94.78,98.093,-3.313
9.6602,36.496,38.515,-2.0186
9.6702,17.324,17.096,0.2273
9.6802,10.663,9.0161,1.6474
9.6902,8.2265,4.8994,3.3271
9.7002,7.0976,4.5759,2.5217
9.7102,5.3367,4.9381,0.39855
9.7202,3.7999,3.7862,0.013707
9.7302,2.9932,2.8155,0.17772
9.7402,2.5412,2.4095,0.13163
9.7502,2.2458,2.0973,0.14851
9.7602,2.0406,1.9229,0.1177
9.7702,1.8967,1.7499,0.14677
9.7802,1.7984,1.6112,0.18723
9.7902,1.7373,1.4416,0.29569
9.8002,1.7088,1.0453,0.66349
9.8102,1.7113,0.80132,0.90994
9.8202,1.7458,1.277,0.46877
9.8302,1.8163,1.6803,0.136
9.8402,1.9302,1.7927,0.1375
9.8502,2.0952,1.9687,0.12647
9.8602,2.3433,2.2004,0.14293
9.8702,2.706,2.5466,0.1594
9.8802,3.2492,3.025,0.22423
9.8902,4.0994,3.7488,0.35059
9.9002,5.5261,4.7742,0.75191
9.9102,8.1967,6.5416,1.6551
9.9202,14.188,11.803,2.3855
9.9302,31.607,29.042,2.565
9.9402,81.359,82.109,-0.7506
9.9502,139.43,136.9,2.5378
9.9602,109.5,106.6,2.9064
9.9702,46.639,47.672,-1.0329
9.9802,19.119,19.52,-0.40155
9.9902,10.312,10.265,0.047195
10,6.8411,6.6598,0.1813
10.01,5.1801,4.7965,0.38359
10.02,4.323,3.4651,0.85788
10.03,3.9064,3.0013,0.90507
10.04,3.7859,3.1952,0.59068
10.05,3.9163,3.5284,0.3879
10.06,4.3193,4.0868,0.23247
10.07,5.0926,4.8803,0.21226
10.08,6.4707,6.2273,0.24342
10.09,9.0151,8.6419,0.37314
10.1,14.289,13.683,0.60588
10.11,27.883,25.858,2.0255
10.12,70.37,67.057,3.3132
10.13,159.78,160.99,-1.208
10.14,188,185.16,2.8377
10.15,102.56,99.311,3.2529
10.16,39.429,38.042,1.3865
10.17,18.222,17.645,0.57663
10.18,11.294,10.876,0.41864
10.19,9.1994,8.9684,0.23098
10.2,7.8642,7.7378,0.12646
10.21,5.4701,5.3542,0.11586
10.22,3.7328,3.6324,0.10044
10.23,2.8884,2.8059,0.082434
10.24,2.4167,2.3422,0.074589
10.25,2.11,2.0423,0.067703
10.26,1.8984,1.8351,0.063335
10.27,1.7509,1.69,0.060835
10.28,1.651,1.5909,0.060151
10.29,1.59,1.5286,0.061385
10.3,1.5633,1.4982,0.065113
10.31,1.57,1.4974,0.072578
10.32,1.6124,1.526,0.08647
10.33,1.6968,1.5784,0.11843
10.34,1.8348,1.6412,0.19357
10.35,2.0469,1.5978,0.44918
10.36,2.3697,1.6957,0.67403
10.37,2.8708,2.4264,0.44446
10.38,3.6868,3.4048,0.28199
10.39,5.1265,4.7627,0.36383
10.4,8.0293,7.4245,0.60478
10.41,15.348,13.515,1.8333
10.42,38.123,33.005,5.1172
10.43,88.061,86.921,1.1397
10.44,107.83,114.16,-6.3303
10.45,60.906,61.929,-1.0227
10.46,23.65,21.597,2.053
10.47,10.878,9.9652,0.91268
10.48,6.479,6.1073,0.3717
10.49,4.5451,4.33,0.21515
10.5,3.5611,3.4095,0.1516
10.51,3.0409,2.8509,0.18995
10.52,2.797,2.6147,0.18225
10.53,2.7581,2.4638,0.29432
10.54,2.9167,2.497,0.41979
10.55,3.3241,2.4819,0.84217
10.56,4.1289,2.0489,2.0799
10.57,5.7166,1.1542,4.5624
10.58,9.2495,5.6787,3.5709
10.59,19.175,17.167,2.0075
10.6,49.364,45.663,3.7018
10.61,95.903,95.052,0.85072
10.62,88.375,92.193,-3.8178
10.63,40.815,41.046,-0.23083
10.64,16.016,15.331,0.68467
10.65,8.0297,7.743,0.28674
10.66,4.9812,4.6405,0.34062
10.67,3.5021,2.7258,0.77629
10.68,2.6705,1.4718,1.1988
10.69,2.1582,1.3779,0.78033
10.7,1.8233,1.6166,0.20671
10.71,1.5963,1.433,0.16327
10.72,1.4398,1.3363,0.1035
10.73,1.3325,1.1764,0.1561
10.74,1.2623,1.151,0.11128
10.75,1.2215,1.0025,0.21898
10.76,1.2065,0.88547,0.32106
10.77,1.2162,0.45812,0.75805
10.78,1.2516,-0.22988,1.4815
10.79,1.313,-0.11186,1.4248
10.8,1.4151,1.001,0.41406
10.81,1.5671,1.5348,0.032347
10.82,1.7918,1.6337,0.15804
10.83,2.1296,2.0123,0.11727
10.84,2.6591,2.5069,0.1522
10.85,3.5473,3.3893,0.15796
10.86,5.2084,4.9685,0.23987
10.87,8.9306,8.5667,0.36385
10.88,19.742,19.085,0.65729
10.89,50.611,48.28,2.3316
10.9,86.644,83.357,3.2869
10.91,68.094,69.478,-1.384
10.92,29.118,29.601,-0.48215
10.93,12.07,11.715,0.35567
10.94,6.6363,6.4565,0.17984
10.95,4.5202,4.2025,0.31773
10.96,3.5398,3.0363,0.50346
10.97,3.0769,1.9611,1.1158
10.98,2.9171,0.3426,2.5745
10.99,2.9896,-0.73881,3.7285
11,3.303,0.98489,2.3181
11.01,3.9462,3.5984,0.34776
11.02,5.1558,5.0368,0.11907
11.03,7.5614,7.3638,0.1976
11.04,13.202,13.105,0.097654
11.05,30.094,30.595,-0.50118
11.06,76.448,74.371,2.0763
11.07,122.19,116.02,6.1739
11.08,88.705,90.627,-1.9223
11.09,36.502,37.875,-1.3737
11.1,15.243,15.224,0.019189
11.11,8.5393,8.4993,0.03998
11.12,6.148,6.0004,0.14762
11.13,4.8095,4.6592,0.15029
11.14,3.5282,3.4267,0.10151
11.15,2.7068,2.515,0.19176
11.16,2.2791,1.9663,0.31276
11.17,2.0366,1.3776,0.65894
11.18,1.8959,0.39283,1.5031
11.19,1.8252,-0.67474,2.5
11.2,1.8103,-0.23135,2.0417
11.21,1.846,1.3672,0.47876
11.22,1.9331,1.8873,0.045808
11.23,2.0786,1.9135,0.16512
11.24,2.2964,2.1566,0.13983
11.25,2.611,2.471,0.13996
11.26,3.064,2.9096,0.15438
11.27,3.7285,3.5148,0.2137
11.28,4.7399,4.3887,0.35119
11.29,6.371,5.8854,0.48561
11.3,9.2422,8.793,0.4492
11.31,15.066,14.828,0.23754
11.32,29.928,29.879,0.049146
11.33,76.214,77.598,-1.3837
11.34,173.54,164.59,8.9516
11.35,204.29,194.23,10.057
11.36,111.36,118,-6.6474
11.37,42.651,45.249,-2.5975
11.38,19.444,19.555,-0.11151
11.39,11.334,10.883,0.45112
11.4,7.7075,7.28,0.42754
11.41,5.8259,5.5823,0.24361
11.42,4.7999,4.6569,0.14306
11.43,4.2863,4.1616,0.12473
11.44,4.1616,4.0253,0.13624
11.45,4.4384,4.269,0.16938
11.46,5.2969,5.0301,0.26677
11.47,7.3119,6.7347,0.57719
11.48,12.485,11.43,1.0558
11.49,28.676,28.41,0.26594
11.5,69.829,67.994,1.8355
11.51,99.68,92.967,6.7133
11.52,64.693,65.905,-1.2124
11.53,25.777,27.724,-1.947
11.54,11.264,11.598,-0.33382
11.55,6.6298,6.7039,-0.074156
11.56,4.8563,4.784,0.072294
11.57,3.6144,3.5626,0.051797
11.58,2.5721,2.5528,0.01929
11.59,1.9539,1.9179,0.036002
11.6,1.5931,1.5515,0.041601
11.61,1.3506,1.3062,0.044465
11.62,1.1747,1.1266,0.048046
11.63,1.0415,0.98727,0.054269
11.64,0.93799,0.87157,0.066419
11.65,0.85588,0.76106,0.094816
11.66,0.78993,0.62097,0.16896
11.67,0.7364,0.3408,0.39561
11.68,0.69276,0.11959,0.57318
11.69,0.65729,0.31169,0.3456
11.7,0.62864,0.51217,0.11647
11.71,0.60589,0.51584,0.09005
11.72,0.5884,0.46396,0.12443
11.73,0.57576,0.42144,0.15432
11.74,0.56776,0.31929,0.24848
11.75,0.56439,0.10202,0.46237
11.76,0.56581,-0.5534,1.1192
11.77,0.5725,-1.9466,2.5192
11.78,0.58501,-1.8732,2.4582
11.79,0.60444,-0.22295,0.82739
11.8,0.63236,0.51455,0.11782
11.81,0.67111,0.53738,0.13373
11.82,0.72417,0.60561,0.11857
11.83,0.79697,0.70391,0.093055
11.84,0.89811,0.8192,0.078909
11.85,1.042,0.97212,0.069895
11.86,1.2542,1.1869,0.067291
11.87,1.5834,1.516,0.067397
11.88,2.1335,2.0556,0.07789
11.89,3.1611,3.0589,0.10221
11.9,5.4647,5.2988,0.16598
11.91,12.161,11.835,0.32564
11.92,31.285,31.296,-0.010791
11.93,53.611,51.493,2.1176
11.94,42.121,41.293,0.82736
11.95,17.996,18.858,-0.8618
11.96,7.5413,7.5874,-0.046172
11.97,4.5519,4.4067,0.14519
11.98,3.7924,3.6453,0.14718
11.99,2.9712,2.878,0.093116
12,1.9722,1.9394,0.032801
12.01,1.4376,1.3802,0.057348
12.02,1.2007,1.1149,0.08576
12.03,1.0813,0.95188,0.12942
12.04,1.0194,0.73584,0.28354
12.05,1.0004,0.43676,0.56363
12.06,1.0146,0.48282,0.5318
12.07,1.061,0.79695,0.26401
12.08,1.1431,0.98756,0.1555
12.09,1.2698,1.1331,0.13673
12.1,1.4578,1.2885,0.16922
12.11,1.7366,1.5201,0.21652
12.12,2.1615,1.7771,0.38437
12.13,2.8423,2.063,0.77931
12.14,4.0249,2.0071,2.0178
12.15,6.3622,3.6347,2.7275
12.16,12.091,10.15,1.9409
12.17,29.786,28.014,1.7722
12.18,71.642,70.522,1.1202
12.19,95.015,93.995,1.02
12.2,57.322,57.968,-0.64557
12.21,22.309,22.848,-0.5385
12.22,9.8366,9.8476,-0.010959
12.23,5.6343,5.4513,0.18301
12.24,3.8278,3.4091,0.41876
12.25,2.9234,2.6609,0.26246
12.26,2.4582,2.3475,0.11067
12.27,2.2656,2.1888,0.076814
12.28,2.3032,2.1487,0.15456
12.29,2.6264,2.4637,0.16271
12.3,3.4698,3.1469,0.32291
12.31,5.6805,4.9916,0.68888
12.32,12.611,10.816,1.7955
12.33,30.792,28.719,2.073
12.34,45.541,44.575,0.96586
12.35,30.702,30.675,0.027245
12.36,12.427,12.058,0.36959
12.37,5.391,5.1891,0.20191
12.38,3.0564,2.9188,0.1375
12.39,2.0588,1.9264,0.13245
12.4,1.5374,1.3653,0.17208
12.41,1.2299,0.89822,0.3317
12.42,1.0345,0.51394,0.52054
12.43,0.90443,0.4816,0.42283
12.44,0.81603,0.65925,0.15677
12.45,0.7563,0.66049,0.095811
12.46,0.71798,0.6282,0.089772
12.47,0.6971,0.59531,0.10179
12.48,0.69204,0.56114,0.13089
12.49,0.70307,0.4602,0.24287
12.5,0.7327,0.12097,0.61173
12.51,0.78666,-0.09284,0.8795
12.52,0.87646,0.15551,0.72095
12.53,1.0259,0.65127,0.37466
12.54,1.2887,1.0887,0.20001
12.55,1.8095,1.6218,0.18767
12.56,3.0899,2.7358,0.35405
12.57,7.03,6.1276,0.90244
12.58,15.992,15.33,0.66128
12.59,20.288,21.087,-0.79985
12.6,12.106,12.615,-0.50848
12.61,5.1212,4.9229,0.1983
12.62,2.7446,2.6559,0.088634
12.63,2.0185,1.9415,0.076928
12.64,1.8055,1.7119,0.093608
12.65,1.8325,1.7023,0.13022
12.66,2.0419,1.834,0.20792
12.67,2.4648,2.0036,0.46119
12.68,3.2253,2.1173,1.1081
12.69,4.6482,3.3618,1.2865
12.7,7.6895,7.0394,0.6501
12.71,15.935,14.946,0.98951
12.72,41.372,38.749,2.6231
12.73,85.386,83.701,1.6853
12.74,85.392,88.074,-2.6821
12.75,41.394,41.829,-0.43502
12.76,16.004,15.132,0.87216
12.77,7.9069,7.5198,0.3871
12.78,5.0799,4.7461,0.33384
12.79,3.579,3.4371,0.14193
12.8,2.5477,2.435,0.11267
12.81,1.9518,1.8213,0.13046
12.82,1.6109,1.4557,0.15522
12.83,1.4007,1.1672,0.23344
12.84,1.27,0.82299,0.44704
12.85,1.1959,0.067844,1.1281
12.86,1.1676,-0.96037,2.128
12.87,1.182,-0.52098,1.703
12.88,1.2424,0.69789,0.54455
12.89,1.3599,1.0273,0.33263
12.9,1.5576,1.3349,0.22272
12.91,1.8817,1.6939,0.18784
12.92,2.4288,2.2194,0.20936
12.93,3.4261,3.1049,0.32125
12.94,5.5217,4.883,0.63874
12.95,11.11,10.15,0.95987
12.96,28.428,26.595,1.8325
12.97,60.025,56.129,3.8957
12.98,62.538,63.357,-0.81852
12.99,31.29,33.6,-2.3102
13,12.199,12.303,-0.10346
13.01,5.9939,5.9609,0.032988
13.02,3.7753,3.5129,0.26238
13.03,2.7978,2.2714,0.52643
13.04,2.3469,1.8256,0.52135
13.05,2.201,1.9106,0.29042
13.06,2.3118,2.0989,0.21296
13.07,2.7572,2.598,0.15912
13.08,3.8561,3.6962,0.15988
13.09,6.7954,6.5916,0.20383
13.1,16.123,15.682,0.44063
13.11,37.496,34.862,2.6342
13.12,47.666,45.898,1.7679
13.13,27.887,29.573,-1.6866
13.14,10.966,11.337,-0.37059
13.15,5.1289,5.1354,-0.0064791
13.16,3.2618,3.1916,0.070188
13.17,2.3466,2.267,0.079678
13.18,1.6763,1.5571,0.11919
13.19,1.2813,1.0062,0.27509
13.2,1.0645,0.46005,0.60445
13.21,0.9338,0.12102,0.81278
13.22,0.85282,0.45864,0.39418
13.23,0.80633,0.74477,0.06156
13.24,0.78758,0.70768,0.079897
13.25,0.7947,0.7311,0.063598
13.26,0.82997,0.78269,0.047278
13.27,0.90065,0.85049,0.050163
13.28,1.0221,0.98233,0.039792
13.29,1.2257,1.1745,0.051195
13.3,1.5796,1.5317,0.047893
13.31,2.2537,2.1874,0.066334
13.32,3.778,3.726,0.052037
13.33,8.2196,8.3073,-0.087715
13.34,20.92,20.458,0.46266
13.35,35.748,33.12,2.628
13.36,28.113,28.222,-0.10924
13.37,12.074,12.607,-0.53267
13.38,5.064,4.6582,0.40574
13.39,2.8394,2.6,0.23936
13.4,1.9892,1.9143,0.074911
13.41,1.6212,1.5414,0.079808
13.42,1.4927,1.4073,0.08543
13.43,1.54,1.43,0.10994
13.44,1.792,1.5896,0.20245
13.45,2.4125,2.0383,0.37413
13.46,3.999,3.5179,0.48108
13.47,8.9262,8.6027,0.32348
13.48,21.818,20.621,1.1973
13.49,32.281,29.971,2.3099
13.5,21.796,22.823,-1.0271
13.51,8.8865,9.8613,-0.97489
13.52,3.9597,3.9532,0.0064604
13.53,2.3966,1.9746,0.42208
13.54,1.7235,1.1092,0.61427
13.55,1.309,0.90347,0.40551
13.56,1.0755,0.89985,0.17566
13.57,0.95639,0.85123,0.10515
13.58,0.89996,0.80656,0.093404
13.59,0.88538,0.77925,0.10613
13.6,0.90537,0.72582,0.17955
13.61,0.95963,0.56444,0.39519
13.62,1.0536,0.53072,0.52288
13.63,1.1997,0.84486,0.3548
13.64,1.4216,1.2292,0.19236
13.65,1.7646,1.6087,0.15588
13.66,2.3203,2.1645,0.15578
13.67,3.2969,3.0891,0.20782
13.68,5.2595,4.9221,0.33744
13.69,10.198,9.4016,0.79613
13.7,25.547,24.441,1.1062
13.71,59.194,55.338,3.8556
13.72,72.522,68.073,4.4494
13.73,40.936,43.534,-2.5975
13.74,15.872,17.565,-1.6931
13.75,7.3023,7.5954,-0.29314
13.76,4.3871,4.4357,-0.048641
13.77,3.156,3.0867,0.069304
13.78,2.6057,2.4398,0.16581
13.79,2.4432,2.258,0.18518
13.8,2.6187,2.4834,0.13529
13.81,3.2793,3.1526,0.12663
13.82,5.0407,4.8709,0.1698
13.83,10.408,10.202,0.20635
13.84,26.245,25.889,0.3561
13.85,46.227,43.094,3.1327
13.86,37.748,35.973,1.7741
13.87,16.396,16.44,-0.043733
13.88,6.6465,6.2486,0.39794
13.89,3.4993,3.2672,0.23209
13.9,2.2409,2.0989,0.14205
13.91,1.6096,1.5148,0.094812
13.92,1.2472,1.1771,0.070024
13.93,1.0213,0.96469,0.056598
13.94,0.87373,0.82484,0.048887
13.95,0.77584,0.73112,0.044715
13.96,0.71267,0.66934,0.043327
13.97,0.67665,0.63193,0.044718
13.98,0.66494,0.61533,0.049612
13.99,0.67883,0.61641,0.062421
14,0.72462,0.63543,0.089187
14.01,0.81728,0.61511,0.20217
14.02,0.99034,0.57326,0.41708
14.03,1.3259,0.9071,0.41882
14.04,2.0684,1.8031,0.26531
14.05,4.1497,3.8431,0.30667
14.06,10.476,10.209,0.26666
14.07,20.227,19.505,0.72267
14.08,18.657,18.179,0.47721
14.09,8.7034,8.9746,-0.27119
14.1,3.5206,3.2983,0.22229
14.11,1.8634,1.5149,0.3485
14.12,1.2475,1.0866,0.16082
14.13,0.971,0.87449,0.096509
14.14,0.8481,0.74654,0.10156
14.15,0.8248,0.68971,0.13509
14.16,0.90562,0.68482,0.2208
14.17,1.1736,0.62523,0.54834
14.18,1.9812,0.67133,1.3098
14.19,4.5623,3.2941,1.2683
14.2,9.2986,8.6308,0.66782
14.21,9.6712,9.2479,0.42327
14.22,4.9836,4.9339,0.0497
14.23,2.1698,2.1206,0.049195
14.24,1.3879,1.2932,0.094692
14.25,1.1495,0.97436,0.17517
14.26,0.85821,0.55752,0.30068
14.27,0.64168,0.39717,0.24451
14.28,0.55366,0.42604,0.12762
14.29,0.52442,0.45076,0.073661
14.3,0.52372,0.4744,0.049318
14.31,0.54375,0.50315,0.040609
14.32,0.58409,0.54704,0.037054
14.33,0.64866,0.6118,0.036857
14.34,0.74642,0.70707,0.039351
14.35,0.8947,0.84908,0.045626
14.36,1.1278,1.0703,0.057444
14.37,1.5194,1.4381,0.081379
14.38,2.2545,2.1085,0.1461
14.39,3.9158,3.6009,0.31494
14.4,8.7839,7.7757,1.0082
14.41,22.395,21.113,1.2824
14.42,37.049,37.06,-0.010268
14.43,28.029,28.795,-0.76653
14.44,11.85,11.93,-0.080177
14.45,5.056,5.0104,0.045583
14.46,2.926,2.8417,0.084352
14.47,2.1477,1.9998,0.14796
14.48,1.877,1.5483,0.32869
14.49,1.9064,1.1178,0.78861
14.5,2.2405,1.2195,1.021
14.51,3.0937,2.4718,0.62194
14.52,5.2897,4.7519,0.53774
14.53,12.121,10.757,1.3634
14.54,30,29.095,0.90525
14.55,44.507,45.939,-1.4324
14.56,29.95,30.559,-0.60821
14.57,12.022,11.26,0.76142
14.58,5.1477,4.8845,0.26315
14.59,2.897,2.7893,0.10771
14.6,1.9146,1.848,0.066634
14.61,1.3792,1.3187,0.06049
14.62,1.0719,1.0046,0.067255
14.63,0.88514,0.78067,0.10447
14.64,0.76582,0.51347,0.25235
14.65,0.69079,0.35541,0.33539
14.66,0.64742,0.45888,0.18854
14.67,0.63039,0.48786,0.14252
14.68,0.63938,0.52661,0.11277
14.69,0.6794,0.61265,0.066753
14.7,0.76408,0.69565,0.06843
14.71,0.92585,0.82805,0.097798
14.72,1.2489,1.075,0.17385
14.73,2.0042,1.7796,0.22464
14.74,4.2556,3.7868,0.46885
14.75,10.419,9.6178,0.80142
14.76,16.508,16.532,-0.023729
14.77,12.097,12.693,-0.59586
14.78,5.2136,4.9719,0.24165
14.79,2.4449,1.883,0.56192
14.8,1.6106,0.75516,0.85541
14.81,1.3565,0.72621,0.63025
14.82,1.3551,0.96219,0.3929
14.83,1.5556,1.1889,0.36666
14.84,2.0426,1.7925,0.25005
14.85,3.1481,2.839,0.30904
14.86,6.141,5.4823,0.65876
14.87,15.523,13.59,1.9337
14.88,33.55,30.692,2.8581
14.89,36.389,37.466,-1.0775
14.9,18.717,20.525,-1.8073
14.91,7.2737,7.3671,-0.093357
14.92,3.564,3.5413,0.022664
14.93,2.2365,2.157,0.079437
14.94,1.5326,1.3273,0.20529
14.95,1.13,0.73808,0.39189
14.96,0.90855,0.59014,0.31841
14.97,0.78125,0.67364,0.1076
14.98,0.70885,0.60512,0.10374
14.99,0.67539,0.58982,0.085567
15,0.6752,0.58691,0.088289
15.01,0.70965,0.55698,0.15267
15.02,0.78802,0.47595,0.31207
15.03,0.9326,0.54792,0.38468
15.04,1.194,1.0126,0.18139
15.05,1.699,1.5795,0.11948
15.06,2.8398,2.6686,0.17118
15.07,6.1424,5.8525,0.28983
15.08,15.764,14.557,1.2068
15.09,27.885,25.927,1.958
15.1,22.792,23.456,-0.66444
15.11,9.9139,10.483,-0.56881
15.12,4.0539,4.0478,0.0061275
15.13,2.192,2.1693,0.022705
15.14,1.483,1.4447,0.038219
15.15,1.1754,1.1422,0.033168
15.16,1.0716,1.0362,0.035382
15.17,1.1374,1.0988,0.038596
15.18,1.4679,1.4272,0.040731
15.19,2.5268,2.5087,0.018131
15.2,5.9597,5.8416,0.11806
15.21,12.273,11.39,0.88372
15.22,12.748,12.477,0.27106
15.23,6.4413,6.6423,-0.201
15.24,2.5809,2.0569,0.52396
15.25,1.3111,0.40591,0.90523
15.26,0.84176,0.25411,0.58765
15.27,0.61856,0.4969,0.12166
15.28,0.49451,0.43393,0.060575
15.29,0.41912,0.34127,0.077852
15.3,0.37118,0.29591,0.075267
15.31,0.34059,0.2176,0.12299
15.32,0.3223,0.12096,0.20134
15.33,0.31396,0.12487,0.1891
15.34,0.31511,0.23208,0.083027
15.35,0.32718,0.27947,0.047709
15.36,0.35471,0.28802,0.06669
15.37,0.40906,0.30679,0.10227
15.38,0.52196,0.29933,0.22263
15.39,0.80549,0.3527,0.45279
15.4,1.6784,1.1725,0.50591
15.41,3.5852,3.1162,0.46901
15.42,4.354,4.0729,0.28107
15.43,2.6026,2.6921,-0.089548
15.44,1.2275,1.2121,0.015371
15.45,0.79519,0.68256,0.11262
15.46,0.70309,0.4709,0.2322
15.47,0.74203,0.44776,0.29427
15.48,0.88419,0.69174,0.19245
15.49,1.1782,1.09,0.088194
15.5,1.7994,1.7335,0.065851
15.51,3.3873,3.3601,0.027231
15.52,8.3443,8.4117,-0.067348
15.53,19.22,17.859,1.3605
15.54,23.527,21.758,1.7694
15.55,13.316,13.875,-0.55918
15.56,5.2246,5.5413,-0.31669
15.57,2.4863,2.4999,-0.013609
15.58,1.544,1.5109,0.033106
15.59,1.0867,1.0356,0.051091
15.6,0.84652,0.74748,0.099042
15.61,0.72592,0.57967,0.14626
15.62,0.67005,0.54513,0.12492
15.63,0.65777,0.57657,0.081203
15.64,0.68204,0.59946,0.082585
15.65,0.74514,0.63019,0.11495
15.66,0.85849,0.64309,0.21541
15.67,1.0482,0.52058,0.52762
15.68,1.3711,0.48645,0.88466
15.69,1.9633,1.2316,0.73172
15.7,3.2183,2.8166,0.40174
15.71,6.6077,6.2579,0.34979
15.72,17.045,16.485,0.56031
15.73,35.1,32.189,2.911
15.74,35.117,33.851,1.2662
15.75,17.1,19.136,-2.0362
15.76,6.7056,7.5152,-0.80953
15.77,3.3716,3.5511,-0.17957
15.78,2.1933,2.2412,-0.047845
15.79,1.7172,1.7217,-0.0045399
15.8,1.5865,1.5727,0.013829
15.81,1.7554,1.7312,0.024195
15.82,2.4408,2.411,0.029848
15.83,4.6789,4.7107,-0.031717
15.84,11.501,11.507,-0.0062604
15.85,20.767,19.353,1.4145
15.86,17.655,17.112,0.5429
15.87,7.8858,8.5264,-0.64056
15.88,3.2519,3.3789,-0.12698
15.89,1.7753,1.6561,0.11919
15.9,1.1672,1.0465,0.12068
15.91,0.84257,0.79279,0.049778
15.92,0.66266,0.60829,0.05437
15.93,0.55712,0.48428,0.072838
15.94,0.49281,0.38898,0.10383
15.95,0.45546,0.20614,0.24932
15.96,0.43904,-0.12329,0.56233
15.97,0.44239,-0.043902,0.48629
15.98,0.46905,0.30236,0.16669
15.99,0.52997,0.40839,0.12159
16,0.65293,0.53664,0.11629
16.01,0.91647,0.82297,0.093504
16.02,1.6025,1.4662,0.1363
16.03,3.7485,3.558,0.19049
16.04,8.264,7.8061,0.45792
16.05,9.6982,9.1135,0.58463
16.06,5.4053,5.5467,-0.14135
16.07,2.2432,2.3473,-0.1041
16.08,1.2005,1.1301,0.070388
16.09,0.87557,0.6656,0.20997
16.1,0.78832,0.16721,0.62111
16.11,0.83838,0.19992,0.63846
16.12,1.0506,0.79479,0.25581
16.13,1.6159,1.4308,0.18506
16.14,3.3383,3.0763,0.26205
16.15,8.3086,7.9118,0.39686
16.16,14.119,13.276,0.84342
16.17,11.118,10.915,0.20283
16.18,4.8275,5.13,-0.30256
16.19,2.1019,2.1941,-0.092239
16.2,1.2505,1.2494,0.0010988
16.21,0.88129,0.84152,0.039771
16.22,0.68645,0.61216,0.074282
16.23,0.59607,0.4617,0.13437
16.24,0.56258,0.12873,0.43384
16.25,0.56579,0.12123,0.44456
16.26,0.60093,0.47668,0.12426
16.27,0.67187,0.64461,0.027256
16.28,0.79165,0.73172,0.05993
16.29,0.98893,0.94195,0.046986
16.3,1.3268,1.2393,0.087574
16.31,1.9621,1.8808,0.081314
16.32,3.3772,3.1312,0.24599
16.33,7.4485,6.9302,0.51832
16.34,19.287,18.489,0.79795
16.35,34.196,33.032,1.1645
16.36,27.947,27.864,0.083144
16.37,12.131,12.781,-0.65022
16.38,4.9444,4.7525,0.19193
16.39,2.6781,2.3285,0.34965
16.4,1.8415,1.753,0.088565
16.41,1.5218,1.4829,0.038862
16.42,1.509,1.4253,0.083737
16.43,1.8661,1.7266,0.13942
16.44,3.1438,2.7806,0.36327
16.45,7.3637,6.653,0.71064
16.46,15.146,14.493,0.65357
16.47,15.727,15.802,-0.075146
16.48,7.9393,8.3416,-0.40232
16.49,3.1739,3.2503,-0.076368
16.5,1.6083,1.4815,0.12679
16.51,1.0321,0.627,0.40514
16.52,0.76225,0.10793,0.65432
16.53,0.61715,0.18324,0.43391
16.54,0.53526,0.49102,0.044242
16.55,0.49156,0.45588,0.035675
16.56,0.47555,0.42009,0.055457
16.57,0.48434,0.40454,0.079803
16.58,0.52112,0.38314,0.13798
16.59,0.59704,0.43286,0.16418
16.6,0.73932,0.63112,0.1082
16.61,1.0173,0.94738,0.069906
16.62,1.6459,1.5006,0.1453
16.63,3.462,3.0514,0.41056
16.64,8.7454,8.1357,0.60963
16.65,15.402,15.416,-0.013994
16.66,12.626,13.103,-0.4765
16.67,5.5896,5.588,0.0015855
16.68,2.4107,2.318,0.092707
16.69,1.4405,1.3792,0.061273
16.7,1.1319,1.0436,0.088285
16.71,1.0985,0.93082,0.16771
16.72,1.298,1.0534,0.24467
16.73,1.915,1.6133,0.30165
16.74,3.8064,3.2316,0.57487
16.75,9.5864,8.4131,1.1733
16.76,17.97,17.323,0.64778
16.77,15.9,16.653,-0.75349
16.78,7.2088,7.163,0.045857
16.79,2.8976,2.3492,0.54841
16.8,1.5188,1.2232,0.29557
16.81,0.96638,0.87547,0.090911
16.82,0.68534,0.63858,0.046758
16.83,0.53093,0.49514,0.035796
16.84,0.44015,0.41182,0.028328
16.85,0.38535,0.36132,0.024024
16.86,0.35455,0.33256,0.021988
16.87,0.34307,0.32139,0.021686
16.88,0.3512,0.32775,0.023452
16.89,0.38515,0.35617,0.028975
16.9,0.46296,0.4182,0.044766
16.91,0.63679,0.55285,0.083938
16.92,1.0929,0.95888,0.13406
16.93,2.5296,2.322,0.20756
16.94,5.6874,5.3304,0.35705
16.95,6.9391,6.9195,0.019635
16.96,3.9743,4.1304,-0.15608
16.97,1.6261,1.5438,0.082311
16.98,0.83333,0.66293,0.1704
16.99,0.58122,0.42732,0.1539
17,0.50458,0.45564,0.048939
17.01,0.52771,0.47968,0.048029
17.02,0.67644,0.61544,0.061
17.03,1.1445,1.042,0.10254
17.04,2.6707,2.3682,0.3025
17.05,5.7655,5.1212,0.64429
17.06,6.4923,6.363,0.12925
17.07,3.4805,3.6987,-0.21816
17.08,1.4107,1.4012,0.009482
17.09,0.73475,0.68537,0.049376
17.1,0.47608,0.3741,0.10199
17.11,0.33518,0.083554,0.25163
17.12,0.25989,-0.073203,0.33309
17.13,0.21782,0.0989,0.11892
17.14,0.19195,0.1634,0.028556
17.15,0.17531,0.12521,0.050102
17.16,0.16463,0.094432,0.070199
17.17,0.15819,-0.0035094,0.1617
17.18,0.15504,-0.18777,0.34281
17.19,0.15437,-0.12612,0.28049
17.2,0.15667,0.10063,0.056043
17.21,0.16167,0.13267,0.029007
17.22,0.16972,0.13242,0.037303
17.23,0.18144,0.14027,0.041174
17.24,0.19792,0.12912,0.068801
17.25,0.22095,0.13117,0.089775
17.26,0.25351,0.19751,0.055995
17.27,0.30086,0.25672,0.044142
17.28,0.37289,0.30448,0.068416
17.29,0.49,0.3697,0.1203
17.3,0.7005,0.35192,0.34858
17.31,1.1451,0.37985,0.76524
17.32,2.3544,1.763,0.5914
17.33,6.043,5.7547,0.28833
17.34,12.072,11.006,1.0667
17.35,11.602,11.486,0.11542
17.36,5.5359,6.0726,-0.5367
17.37,2.2322,2.333,-0.10082
17.38,1.1847,1.1912,-0.006472
17.39,0.78124,0.76877,0.012472
17.4,0.58882,0.56374,0.025083
17.41,0.49949,0.46003,0.039464
17.42,0.46482,0.39685,0.067967
17.43,0.46612,0.29171,0.17441
17.44,0.49932,0.17247,0.32685
17.45,0.56987,0.32,0.24987
17.46,0.69514,0.63574,0.059396
17.47,0.91644,0.88478,0.031668
17.48,1.3391,1.2812,0.057861
17.49,2.2929,2.2243,0.06853
17.5,5.0667,5.0143,0.052332
17.51,12.984,12.232,0.75208
17.52,22.23,20.131,2.0991
17.53,17.493,17.77,-0.27708
17.54,7.5294,8.3991,-0.86965
17.55,3.2011,3.2981,-0.097037
17.56,1.8749,1.6755,0.19945
17.57,1.4467,1.0771,0.36963
17.58,1.4081,1.168,0.24008
17.59,1.7413,1.6809,0.060397
17.6,2.8932,2.8432,0.050007
17.61,6.7318,6.5521,0.17967
17.62,15.254,13.796,1.4573
17.63,18.609,17.27,1.3383
17.64,10.523,11.426,-0.90367
17.65,4.1023,4.6179,-0.51563
17.66,1.8868,1.9831,-0.09635
17.67,1.1101,1.1013,0.0087678
17.68,0.75653,0.66667,0.089862
17.69,0.56438,0.36022,0.20416
17.7,0.44834,0.21451,0.23383
17.71,0.37366,0.25212,0.12155
17.72,0.3241,0.28256,0.041541
17.73,0.2915,0.25397,0.037529
17.74,0.27174,0.21981,0.051929
17.75,0.26486,0.18063,0.08423
17.76,0.27447,0.18393,0.090535
17.77,0.31696,0.26448,0.052478
17.78,0.45952,0.43191,0.027614
17.79,0.88648,0.82634,0.060145
17.8,1.4288,1.2573,0.17148
17.81,1.213,1.0881,0.1249
17.82,0.65909,0.56759,0.091502
17.83,0.4269,0.3506,0.076303
17.84,0.3887,0.35308,0.035622
17.85,0.43107,0.4022,0.028875
17.86,0.55007,0.52433,0.025746
17.87,0.8191,0.7974,0.021696
17.88,1.5342,1.5321,0.0021359
17.89,3.7742,3.7679,0.0063299
17.9,8.2835,7.6941,0.58947
17.91,9.3544,8.7249,0.62942
17.92,4.9999,5.3283,-0.32841
17.93,2.0062,2.1637,-0.15756
17.94,1.0255,0.93122,0.094232
17.95,0.66421,0.54893,0.11528
17.96,0.49297,0.44199,0.050976
17.97,0.41474,0.38358,0.031158
17.98,0.38503,0.34836,0.036668
17.99,0.38708,0.33829,0.048798
18,0.41756,0.32938,0.088178
18.01,0.4826,0.38179,0.10081
18.02,0.60073,0.53351,0.067217
18.03,0.81725,0.75684,0.060412
18.04,1.2554,1.169,0.08632
18.05,2.3396,2.2111,0.12843
18.06,5.6983,5.3866,0.31175
18.07,13.648,12.437,1.211
18.08,18.089,16.375,1.7133
18.09,10.931,11.107,-0.17667
18.1,4.2846,4.7421,-0.45749
18.11,1.925,1.9992,-0.074232
18.12,1.1443,1.1003,0.043979
18.13,0.83526,0.71908,0.11618
18.14,0.73527,0.64858,0.08669
18.15,0.82733,0.79138,0.035955
18.16,1.363,1.3516,0.011414
18.17,2.9789,2.8868,0.09211
18.18,4.5876,4.209,0.37864
18.19,3.3638,3.1696,0.19423
18.2,1.477,1.4945,-0.017527
18.21,0.70627,0.71146,-0.0051954
18.22,0.4512,0.44298,0.0082251
18.23,0.34119,0.31206,0.029131
18.24,0.28795,0.23963,0.048316
18.25,0.2635,0.11483,0.14867
18.26,0.25684,0.090808,0.16603
18.27,0.26492,0.20309,0.061827
18.28,0.28944,0.26878,0.020654
18.29,0.33746,0.27869,0.05877
18.3,0.42677,0.33658,0.090185
18.31,0.60464,0.27804,0.3266
18.32,1.0277,0.54672,0.48096
18.33,2.3085,2.0536,0.25481
18.34,5.6375,5.3623,0.27515
18.35,8.3435,7.8071,0.5364
18.36,5.6666,5.7426,-0.075909
18.37,2.3712,2.6668,-0.29558
18.38,1.1341,1.2135,-0.079379
18.39,0.77477,0.77481,-3.1592e-05
18.4,0.70143,0.67335,0.028075
18.41,0.8092,0.74964,0.059561
18.42,1.2162,1.1114,0.10481
18.43,2.5533,2.2428,0.31052
18.44,6.2873,5.5711,0.71626
18.45,9.9791,9.1618,0.81736
18.46,7.2611,7.2879,-0.026872
18.47,3.0371,3.3845,-0.34749
18.48,1.3252,1.4248,-0.099517
18.49,0.76111,0.727,0.034112
18.5,0.5121,0.37913,0.13297
18.51,0.3884,0.27781,0.11059
18.52,0.32524,0.31787,0.0073705
18.53,0.29464,0.26956,0.025077
18.54,0.28652,0.23343,0.053086
18.55,0.29934,0.16691,0.13243
18.56,0.33877,0.046384,0.29239
18.57,0.42289,0.14254,0.28035
18.58,0.60405,0.56676,0.037284
18.59,1.0672,0.98962,0.077591
18.6,2.5152,2.3143,0.20093
18.61,5.8219,5.5293,0.29259
18.62,7.401,7.0347,0.36629
18.63,4.3608,4.2807,0.080046
18.64,1.763,1.8938,-0.13074
18.65,0.87242,0.91539,-0.042968
18.66,0.59736,0.59358,0.0037774
18.67,0.52707,0.50822,0.018848
18.68,0.59334,0.55849,0.034849
18.69,0.90503,0.823,0.082034
18.7,1.986,1.8092,0.17674
18.71,4.4001,4.2279,0.1722
18.72,5.3495,5.2871,0.062468
18.73,3.0531,3.0918,-0.038696
18.74,1.2309,1.2485,-0.017563
18.75,0.60376,0.56923,0.034529
18.76,0.38643,0.36595,0.020475
18.77,0.29081,0.26085,0.029967
18.78,0.24306,0.16925,0.073818
18.79,0.21971,0.074132,0.14557
18.8,0.21215,0.02444,0.18772
18.81,0.21809,0.037481,0.18061
18.82,0.23959,0.18785,0.051747
18.83,0.28497,0.2656,0.01937
18.84,0.37727,0.34284,0.034434
18.85,0.59021,0.52899,0.061217
18.86,1.2125,1.0639,0.14861
18.87,2.99,2.7253,0.26469
18.88,5.067,4.9389,0.12806
18.89,4.0106,4.1101,-0.099403
18.9,1.7858,1.85,-0.064201
18.91,0.82962,0.79268,0.03694
18.92,0.55566,0.48854,0.067125
18.93,0.50084,0.43943,0.061415
18.94,0.57502,0.53027,0.044749
18.95,0.85784,0.78735,0.070492
18.96,1.7897,1.6267,0.16299
18.97,4.3221,4.0342,0.28795
18.98,6.6017,6.3934,0.20829
18.99,4.6443,4.6201,0.024268
19,1.9535,1.9476,0.0058225
19.01,0.89915,0.84528,0.053869
19.02,0.55693,0.42938,0.12754
19.03,0.41732,0.22714,0.19018
19.04,0.35888,0.20755,0.15133
19.05,0.34264,0.2321,0.11054
19.06,0.35544,0.29581,0.059625
19.07,0.39679,0.35281,0.043986
19.08,0.47623,0.42304,0.053192
19.09,0.61992,0.55132,0.068602
19.1,0.89517,0.81081,0.084355
19.11,1.5114,1.3843,0.12708
19.12,3.2841,3.0234,0.26069
19.13,8.4346,7.69,0.74461
19.14,14.923,13.937,0.98665
19.15,12.221,12.27,-0.048255
19.16,5.3688,5.5915,-0.22263
19.17,2.2784,2.2906,-0.01216
19.18,1.348,1.3371,0.010942
19.19,1.0831,1.0423,0.040776
19.2,1.1483,1.069,0.079235
19.21,1.6677,1.5448,0.12283
19.22,3.5319,3.3532,0.17866
19.23,8.3768,7.7714,0.60541
19.24,11.894,11.308,0.5863
19.25,7.7319,7.9693,-0.23743
19.26,3.1115,3.1903,-0.078826
19.27,1.3817,1.2242,0.15756
19.28,0.79408,0.6657,0.12839
19.29,0.53356,0.48711,0.046447
19.3,0.39817,0.38859,0.0095754
19.31,0.32096,0.30515,0.01581
19.32,0.27543,0.25813,0.017294
19.33,0.25077,0.23267,0.0181
19.34,0.24366,0.22329,0.02037
19.35,0.25714,0.23098,0.026153
19.36,0.30606,0.26429,0.041769
19.37,0.44549,0.36247,0.083022
19.38,0.89371,0.74046,0.15325
19.39,2.0386,1.7421,0.29647
19.4,2.8718,2.6142,0.25765
19.41,1.9049,1.9895,-0.084574
19.42,0.83319,0.90266,-0.069468
19.43,0.44623,0.43311,0.013114
19.44,0.34313,0.29329,0.049844
19.45,0.34487,0.2845,0.060368
19.46,0.44278,0.39167,0.051115
19.47,0.77342,0.71257,0.060853
19.48,1.8375,1.6925,0.14503
19.49,3.6913,3.2065,0.48482
19.5,3.6889,3.33,0.35888
19.51,1.8325,1.7957,0.03678
19.52,0.77004,0.78437,-0.014328
19.53,0.42652,0.43776,-0.011233
19.54,0.28758,0.23964,0.047937
19.55,0.22209,0.1249,0.097195
19.56,0.19339,0.04962,0.14377
19.57,0.18425,0.07874,0.10551
19.58,0.18943,0.16604,0.023393
19.59,0.20987,0.19134,0.018532
19.6,0.25281,0.20792,0.044889
19.61,0.33886,0.2687,0.070155
19.62,0.53258,0.43313,0.099448
19.63,1.0847,1.0017,0.083011
19.64,2.7134,2.5984,0.11498
19.65,4.9172,4.4445,0.47272
19.66,4.206,4.0891,0.11692
19.67,1.9303,2.0704,-0.14014
19.68,0.87098,0.86036,0.010622
19.69,0.57399,0.53194,0.042053
19.7,0.53129,0.48954,0.041749
19.71,0.65445,0.55509,0.09936
19.72,1.0978,0.92398,0.17377
19.73,2.5739,2.3549,0.21901
19.74,5.8482,5.2682,0.57996
19.75,7.1389,6.5542,0.58474
19.76,4.0377,4.2502,-0.21242
19.77,1.5759,1.7511,-0.17516
19.78,0.72832,0.75376,-0.025438
19.79,0.43336,0.42037,0.012993
19.8,0.30133,0.27628,0.025051
19.81,0.23215,0.19922,0.032928
19.82,0.19361,0.14591,0.0477
19.83,0.17333,0.10496,0.068373
19.84,0.16684,0.087082,0.079759
19.85,0.17471,0.094589,0.080118
19.86,0.2044,0.12487,0.079524
19.87,0.28263,0.22888,0.053746
19.88,0.51523,0.36811,0.14712
19.89,1.2203,1.3119,-0.091621
19.9,2.243,0.97494,1.2681
19.91,1.9999,0,1.9999
19.92,0.95743,0,0.95743
19.93,0.45242,0,0.45242
19.94,0.31659,0,0.31659
19.95,0.31096,0,0.31096
19.96,0.40301,0,0.40301
19.97,0.70881,0,0.70881
19.98,1.7099,0,1.7099
19.99,3.7402,0,3.7402


==> figures/data/20220726/simuXRD_fit_spstrnmf2_wrong.csv <==
0,0.047584,0.0049261,0.042657
0.01,0.048016,0.0049705,0.043046
0.020001,0.048455,0.0050154,0.04344
0.030001,0.048901,0.005061,0.04384
0.040001,0.049353,0.0051072,0.044246
0.050001,0.049812,0.0051541,0.044658
0.060002,0.050278,0.0052017,0.045076
0.070002,0.050751,0.00525,0.045501
0.080002,0.051231,0.0052991,0.045932
0.090002,0.051719,0.0053488,0.046371
0.1,0.052215,0.0053993,0.046816
0.11,0.052718,0.0054506,0.047268
0.12,0.053229,0.0055026,0.047727
0.13,0.053749,0.0055555,0.048193
0.14,0.054277,0.0056092,0.048667
0.15,0.054813,0.0056633,0.04915
0.16,0.055358,0.0057139,0.049644
0.17,0.055912,0.0057647,0.050147
0.18,0.056475,0.0058208,0.050654
0.19,0.057392,0.0058811,0.051511
0.20001,0.057976,0.0059449,0.052031
0.21001,0.058569,0.0060086,0.05256
0.22001,0.059172,0.0060693,0.053103
0.23001,0.059786,0.0061311,0.053655
0.24001,0.06041,0.0061939,0.054216
0.25001,0.061045,0.0062578,0.054787
0.26001,0.061691,0.0063227,0.055368
0.27001,0.062349,0.0063888,0.05596
0.28001,0.063018,0.0064559,0.056562
0.29001,0.063699,0.0065241,0.057175
0.30001,0.064392,0.0065936,0.057799
0.31001,0.065098,0.0066642,0.058434
0.32001,0.065817,0.006736,0.059081
0.33001,0.066549,0.006809,0.05974
0.34001,0.067295,0.0068834,0.060412
0.35001,0.068055,0.0069591,0.061096
0.36001,0.06883,0.0070358,0.061794
0.37001,0.069619,0.0071124,0.062507
0.38001,0.070423,0.0071901,0.063233
0.39001,0.071243,0.0072711,0.063972
0.40001,0.07221,0.0073544,0.064856
0.41001,0.073063,0.0074411,0.065622
0.42001,0.073934,0.0075269,0.066407
0.43001,0.074822,0.0076075,0.067214
0.44001,0.075728,0.0076868,0.068041
0.45001,0.076652,0.0077823,0.06887
0.46001,0.077596,0.0079078,0.069688
0.47001,0.07856,0.0080828,0.070477
0.48001,0.079544,0.0082188,0.071325
0.49001,0.080549,0.0083136,0.072235
0.50001,0.081576,0.0084147,0.073161
0.51001,0.082625,0.0085167,0.074108
0.52001,0.083697,0.0086211,0.075076
0.53001,0.084794,0.0087275,0.076066
0.54001,0.085915,0.008836,0.077079
0.55001,0.087061,0.0089469,0.078114
0.56001,0.088234,0.0090591,0.079175
0.57001,0.089434,0.009166,0.080268
0.58001,0.090662,0.0092664,0.081396
0.59001,0.09192,0.0093804,0.082539
0.60002,0.094175,0.0095082,0.084667
0.61002,0.095499,0.0096455,0.085853
0.62002,0.096854,0.0097856,0.087069
0.63002,0.098244,0.0099181,0.088325
0.64002,0.099668,0.010052,0.089616
0.65002,0.10113,0.010188,0.090941
0.66002,0.10263,0.010328,0.092299
0.67002,0.10416,0.01047,0.093694
0.68002,0.10574,0.010616,0.095127
0.69002,0.10736,0.010766,0.096599
0.70002,0.10903,0.010918,0.098111
0.71002,0.11074,0.011074,0.099666
0.72002,0.1125,0.011234,0.10126
0.73002,0.11431,0.011398,0.10291
0.74002,0.11617,0.011565,0.1046
0.75002,0.11808,0.011736,0.10635
0.76002,0.12006,0.011908,0.10815
0.77002,0.12209,0.012081,0.11001
0.78002,0.12418,0.012267,0.11191
0.79002,0.12634,0.012483,0.11386
0.80002,0.12857,0.012736,0.11583
0.81002,0.13087,0.012932,0.11793
0.82002,0.13324,0.013137,0.1201
0.83002,0.13569,0.013346,0.12234
0.84002,0.13823,0.013561,0.12467
0.85002,0.14085,0.013781,0.12707
0.86002,0.14356,0.014007,0.12955
0.87002,0.14637,0.01424,0.13213
0.88002,0.14928,0.014479,0.13481
0.89002,0.1523,0.014724,0.13758
0.90002,0.15544,0.014976,0.14046
0.91002,0.15869,0.015235,0.14346
0.92002,0.16208,0.015501,0.14657
0.93002,0.16559,0.015776,0.14982
0.94002,0.16926,0.016058,0.1532
0.95002,0.17307,0.016347,0.15672
0.96002,0.17705,0.016643,0.16041
0.97002,0.1812,0.016949,0.16425
0.98002,0.18554,0.017267,0.16827
0.99002,0.19023,0.017595,0.17264
1,0.19498,0.017934,0.17705
1.01,0.19996,0.018282,0.18168
1.02,0.20519,0.01864,0.18655
1.03,0.21068,0.01901,0.19167
1.04,0.21646,0.019392,0.19706
1.05,0.22254,0.019786,0.20275
1.06,0.22896,0.020193,0.20877
1.07,0.23575,0.020614,0.21513
1.08,0.24292,0.021049,0.22188
1.09,0.25054,0.021499,0.22904
1.1,0.25862,0.021965,0.23665
1.11,0.26722,0.022447,0.24477
1.12,0.27638,0.022946,0.25344
1.13,0.28618,0.023462,0.26272
1.14,0.29667,0.023995,0.27267
1.15,0.30792,0.024548,0.28337
1.16,0.32003,0.025123,0.29491
1.17,0.33327,0.025722,0.30755
1.18,0.34741,0.026345,0.32107
1.19,0.36275,0.02699,0.33576
1.2,0.37946,0.027659,0.3518
1.21,0.39772,0.028354,0.36937
1.22,0.41775,0.029076,0.38867
1.23,0.4398,0.029827,0.40998
1.24,0.4642,0.030608,0.43359
1.25,0.49131,0.031421,0.45989
1.26,0.52159,0.032265,0.48933
1.27,0.55561,0.033142,0.52247
1.28,0.59406,0.034055,0.56
1.29,0.63779,0.035009,0.60278
1.3,0.6879,0.036011,0.65189
1.31,0.74578,0.037058,0.70872
1.32,0.81322,0.038125,0.77509
1.33,0.89258,0.039221,0.85336
1.34,0.98701,0.040359,0.94665
1.35,1.1012,0.041532,1.0597
1.36,1.2402,0.042732,1.1975
1.37,1.4127,0.043939,1.3688
1.38,1.631,0.045127,1.5859
1.39,1.9133,0.046296,1.867
1.4,2.2881,0.047279,2.2408
1.41,2.8017,0.048219,2.7535
1.42,3.5342,0.048564,3.4856
1.43,4.6335,0.047841,4.5856
1.44,6.3999,0.047463,6.3524
1.45,9.5277,0.0367,9.491
1.46,15.967,0.033774,15.933
1.47,32.842,-0.027571,32.869
1.48,85.271,-0.23613,85.507
1.49,185.84,-0.17079,186.01
1.5,201.71,0.015497,201.69
1.51,103.2,0.052352,103.14
1.52,39.25,0.065217,39.185
1.53,18.144,0.076471,18.068
1.54,10.529,0.084986,10.444
1.55,6.9864,0.09168,6.8948
1.56,5.044,0.098618,4.9454
1.57,3.8632,0.10528,3.7579
1.58,3.0932,0.11232,2.9809
1.59,2.5651,0.11975,2.4454
1.6,2.1891,0.12775,2.0613
1.61,1.9136,0.13637,1.7773
1.62,1.7076,0.14579,1.5618
1.63,1.5513,0.15615,1.3951
1.64,1.4315,0.16761,1.2639
1.65,1.3395,0.18034,1.1591
1.66,1.269,0.19456,1.0744
1.67,1.2155,0.21054,1.005
1.68,1.176,0.22855,0.94748
1.69,1.1481,0.24917,0.89895
1.7,1.1305,0.27232,0.85814
1.71,1.121,0.30012,0.82089
1.72,1.1192,0.32952,0.78972
1.73,1.1245,0.36934,0.75515
1.74,1.1363,0.40737,0.72895
1.75,1.1545,0.46459,0.68989
1.76,1.1788,0.51952,0.65932
1.77,1.2094,0.60032,0.6091
1.78,1.2464,0.68776,0.55863
1.79,1.29,0.80685,0.48318
1.8,1.3407,0.95289,0.38784
1.81,1.3991,1.1472,0.25185
1.82,1.4657,1.4065,0.059222
1.83,1.5416,1.7669,-0.22537
1.84,1.6277,2.2881,-0.66037
1.85,1.7255,3.0842,-1.3586
1.86,1.8367,4.3929,-2.5561
1.87,1.9631,6.7935,-4.8304
1.88,2.1072,12.002,-9.8944
1.89,2.2721,26.934,-24.662
1.9,2.4616,70.532,-68.07
1.91,2.6805,131.15,-128.47
1.92,2.9348,123.02,-120.09
1.93,3.2322,57.909,-54.677
1.94,3.5826,21.569,-17.987
1.95,3.9993,10.394,-6.3946
1.96,4.4998,6.1067,-1.6069
1.97,5.1078,4.0397,1.0681
1.98,5.8564,2.874,2.9823
1.99,6.7922,2.1504,4.6418
2.0001,7.9832,1.6686,6.3146
2.0101,9.5318,1.3305,8.2013
2.0201,11.597,1.0824,10.515
2.0301,14.439,0.89262,13.547
2.0401,18.506,0.74049,17.765
2.0501,24.625,0.60844,24.017
2.0601,34.479,0.47743,34.002
2.0701,51.956,0.2696,51.686
2.0801,87.976,-0.10968,88.086
2.0901,182.43,-0.29024,182.72
2.1001,476,-0.61927,476.62
2.1101,1039.1,-0.85847,1040
2.1201,1128,-0.36513,1128.3
2.1301,576.24,0.034254,576.21
2.1401,218.08,0.13812,217.94
2.1501,99.83,0.16948,99.661
2.1601,57.125,0.182,56.943
2.1701,37.229,0.18993,37.039
2.1801,26.289,0.20691,26.082
2.1901,19.61,0.27134,19.339
2.2001,15.23,0.44282,14.787
2.2101,12.2,0.54615,11.653
2.2201,10.017,0.41427,9.603
2.2301,8.3944,0.2461,8.1483
2.2401,7.1562,0.17022,6.986
2.2501,6.1912,0.14211,6.0491
2.2601,5.4261,0.1277,5.2984
2.2701,4.8107,0.11829,4.6924
2.2801,4.3099,0.11122,4.1987
2.2901,3.8987,0.10551,3.7931
2.3001,3.5585,0.10068,3.4578
2.3101,3.2758,0.096487,3.1793
2.3201,3.0404,0.092772,2.9476
2.3301,2.8448,0.089448,2.7553
2.3401,2.6826,0.086451,2.5961
2.3501,2.5497,0.083729,2.4659
2.3601,2.4428,0.081251,2.3615
2.3701,2.3596,0.078984,2.2806
2.3801,2.2987,0.076907,2.2218
2.3901,2.2592,0.074998,2.1842
2.4001,2.2413,0.073236,2.168
2.4101,2.2457,0.071604,2.1741
2.4201,2.2743,0.070084,2.2042
2.4301,2.3301,0.068655,2.2614
2.4401,2.4175,0.067297,2.3502
2.4501,2.5431,0.065969,2.4772
2.4601,2.7167,0.064703,2.652
2.4701,2.9525,0.063225,2.8893
2.4801,3.2718,0.062037,3.2097
2.4901,3.7073,0.059879,3.6475
2.5001,4.3118,0.058411,4.2534
2.5101,5.1729,0.054697,5.1182
2.5201,6.4472,0.050853,6.3964
2.5301,8.4353,0.045599,8.3897
2.5401,11.781,0.023446,11.758
2.5501,18.094,0.013046,18.081
2.5601,32.448,-0.081168,32.529
2.5701,74.714,-0.43392,75.148
2.5801,193.13,-0.38532,193.52
2.5901,320.59,-0.023985,320.61
2.6001,241.64,0.014957,241.62
2.6101,100.21,0.035558,100.18
2.6201,40.431,0.051608,40.38
2.6301,21.082,0.056449,21.026
2.6401,13.187,0.062301,13.125
2.6501,9.1857,0.065401,9.1203
2.6601,6.8715,0.068603,6.8029
2.6701,5.4131,0.071212,5.3419
2.6801,4.4373,0.073773,4.3635
2.6901,3.7557,0.076276,3.6794
2.7001,3.2645,0.078829,3.1857
2.7101,2.903,0.081478,2.8215
2.7201,2.6335,0.084265,2.5493
2.7301,2.432,0.08722,2.3448
2.7401,2.2826,0.090383,2.1922
2.7501,2.1746,0.093789,2.0808
2.7601,2.1011,0.097473,2.0036
2.7701,2.0574,0.10147,1.9559
2.7801,2.0408,0.10582,1.9349
2.7901,2.0498,0.11056,1.9392
2.8001,2.0846,0.11573,1.9689
2.8101,2.1466,0.12141,2.0252
2.8201,2.2384,0.12763,2.1108
2.8301,2.3645,0.13448,2.2301
2.8401,2.5316,0.14201,2.3896
2.8501,2.7492,0.15034,2.5988
2.8601,3.0311,0.15952,2.8716
2.8701,3.3977,0.16961,3.2281
2.8801,3.8791,0.18083,3.6983
2.8901,4.5216,0.19301,4.3286
2.9001,5.3989,0.2062,5.1927
2.9101,6.6338,0.21988,6.4139
2.9201,8.4439,0.23339,8.2105
2.9301,11.246,0.24105,11.005
2.9401,15.926,0.2281,15.698
2.9501,24.678,0.15774,24.52
2.9601,44.328,0.034831,44.293
2.9701,101.52,-0.092887,101.62
2.9801,264.99,0.02548,264.96
2.9901,455.79,0.34694,455.44
3.0001,357.25,0.57497,356.68
3.0101,150.41,0.72966,149.68
3.0201,59.709,0.8983,58.811
3.0301,30.472,1.1092,29.363
3.0401,18.699,1.3932,17.306
3.0501,12.779,1.7971,10.982
3.0601,9.3689,2.4045,6.9643
3.0701,7.2225,3.3899,3.8325
3.0801,5.7846,5.1422,0.6424
3.0901,4.7759,8.848,-4.0721
3.1001,4.0433,18.535,-14.492
3.1101,3.4968,51.381,-47.884
3.1201,3.0812,103.96,-100.88
3.1301,2.7606,102,-99.236
3.1401,2.5115,52.55,-50.039
3.1501,2.3179,20.28,-17.962
3.1601,2.1689,9.2515,-7.0826
3.1701,2.0569,5.3057,-3.2488
3.1801,1.9772,3.4671,-1.49
3.1901,1.9269,2.4565,-0.52956
3.2001,1.9055,1.8379,0.067606
3.2101,1.9133,1.4315,0.48178
3.2201,1.9537,1.1494,0.80433
3.2301,2.0328,0.94672,1.086
3.2401,2.1607,0.79403,1.3667
3.2501,2.3547,0.67937,1.6753
3.2601,2.6434,0.58658,2.0568
3.2701,3.0776,0.51532,2.5623
3.2801,3.752,0.45304,3.2989
3.2901,4.8606,0.39847,4.4622
3.3001,6.8565,0.35223,6.5043
3.3101,11.028,0.24834,10.78
3.3201,22.136,0.12027,22.016
3.3301,56.545,0.18013,56.364
3.3401,119.32,0.24507,119.08
3.3501,124.29,0.24386,124.05
3.3601,62.153,0.24277,61.911
3.3701,24.161,0.23723,23.924
3.3801,11.751,0.23162,11.519
3.3901,7.2286,0.22744,7.0012
3.4001,5.1203,0.22446,4.8958
3.4101,3.9753,0.22305,3.7523
3.4201,3.2966,0.22322,3.0734
3.4301,2.8751,0.2251,2.65
3.4401,2.6102,0.22881,2.3814
3.4501,2.4493,0.23453,2.2147
3.4601,2.3633,0.24249,2.1208
3.4701,2.336,0.25293,2.0831
3.4801,2.3588,0.26659,2.0922
3.4901,2.4283,0.2831,2.1452
3.5001,2.5451,0.30541,2.2397
3.5101,2.7137,0.33059,2.3831
3.5201,2.9424,0.36577,2.5766
3.5301,3.2447,0.40621,2.8385
3.5401,3.6412,0.46139,3.1798
3.5501,4.1632,0.53021,3.633
3.5601,4.8587,0.62149,4.2372
3.5701,5.8036,0.74598,5.0577
3.5801,7.1237,0.91546,6.2082
3.5901,9.0377,1.1652,7.8724
3.6001,11.956,1.533,10.423
3.6101,16.727,2.1397,14.587
3.6201,25.359,3.2392,22.12
3.6301,43.706,5.3868,38.319
3.6401,93.851,12.149,81.703
3.6501,247.18,33.771,213.4
3.6601,497.88,64.241,433.64
3.6701,477.87,63.541,414.33
3.6801,224.64,32.019,192.62
3.6901,85.834,11.822,74.012
3.7001,41.007,5.5607,35.446
3.7101,24.145,3.2438,20.901
3.7201,16.042,2.1377,13.904
3.7301,11.501,1.5251,9.9756
3.7401,8.6918,1.1466,7.5452
3.7501,6.8311,0.89706,5.934
3.7601,5.5341,0.72374,4.8104
3.7701,4.594,0.59875,3.9952
3.7801,3.891,0.50622,3.3848
3.7901,3.3519,0.43784,2.914
3.8001,2.9298,0.39085,2.5389
3.8101,2.5936,0.37907,2.2145
3.8201,2.322,0.4062,1.9158
3.8301,2.0999,0.39647,1.7034
3.8401,1.9166,0.31696,1.5996
3.8501,1.7641,0.24412,1.5199
3.8601,1.6365,0.20671,1.4298
3.8701,1.5292,0.18473,1.3445
3.8801,1.4389,0.16842,1.2705
3.8901,1.3629,0.15521,1.2077
3.9001,1.2992,0.14407,1.1551
3.9101,1.2461,0.13449,1.1116
3.9201,1.2024,0.12614,1.0763
3.9301,1.1672,0.11881,1.0484
3.9401,1.1397,0.11233,1.0274
3.9501,1.1195,0.10658,1.0129
3.9601,1.1062,0.10146,1.0047
3.9701,1.0997,0.096878,1.0028
3.9801,1.1001,0.092773,1.0073
3.9901,1.1073,0.089089,1.0183
4.0001,1.122,0.085776,1.0362
4.0101,1.1445,0.082795,1.0617
4.0201,1.1759,0.080112,1.0958
4.0301,1.2171,0.077696,1.1394
4.0401,1.2699,0.075519,1.1943
4.0501,1.3361,0.073557,1.2625
4.0601,1.4186,0.071783,1.3468
4.0701,1.521,0.070169,1.4508
4.0801,1.6483,0.068701,1.5796
4.0901,1.8074,0.067293,1.7401
4.1001,2.008,0.06602,1.942
4.1101,2.264,0.064581,2.1995
4.1201,2.596,0.063142,2.5329
4.1301,3.0355,0.06114,2.9743
4.1401,3.6323,0.058672,3.5737
4.1501,4.4701,0.054596,4.4155
4.1601,5.697,0.046258,5.6507
4.1701,7.5979,0.031279,7.5666
4.1801,10.783,-0.0022952,10.785
4.1901,16.774,-0.15949,16.934
4.2001,30.378,-0.40458,30.782
4.2101,70.402,-0.27026,70.672
4.2201,182.51,-0.049295,182.56
4.2301,303.18,0.024256,303.15
4.2401,228.46,0.06063,228.39
4.2501,94.586,0.079019,94.507
4.2601,38.007,0.092755,37.914
4.2701,19.7,0.10535,19.595
4.2801,12.237,0.11885,12.118
4.2901,8.4605,0.13429,8.3262
4.3001,6.2819,0.15309,6.1288
4.3101,4.9146,0.17674,4.7379
4.3201,4.0062,0.20782,3.7984
4.3301,3.3791,0.24926,3.1298
4.3401,2.9363,0.30859,2.6277
4.3501,2.6219,0.39435,2.2276
4.3601,2.4029,0.53099,1.8719
4.3701,2.26,0.76239,1.4976
4.3801,2.1839,1.2158,0.96809
4.3901,2.1733,2.3104,-0.13711
4.4001,2.236,5.6847,-3.4487
4.4101,2.3926,13.631,-11.239
4.4201,2.6868,19.673,-16.986
4.4301,3.2104,13.647,-10.437
4.4401,4.1735,5.2799,-1.1064
4.4501,6.1443,2.0589,4.0854
4.4601,11.101,1.0752,10.025
4.4701,26.541,0.73278,25.808
4.4801,61.783,0.53141,61.252
4.4901,78.574,0.39285,78.181
4.5001,46.059,0.31291,45.746
4.5101,18.21,0.25794,17.952
4.5201,8.4809,0.21913,8.2617
4.5301,5.16,0.19163,4.9683
4.5401,3.7064,0.17105,3.5354
4.5501,2.9583,0.15591,2.8024
4.5601,2.5438,0.1446,2.3992
4.5701,2.3149,0.13632,2.1786
4.5801,2.2046,0.13036,2.0743
4.5901,2.1813,0.12645,2.0549
4.6001,2.232,0.12408,2.1079
4.6101,2.3554,0.12328,2.2321
4.6201,2.5605,0.12353,2.437
4.6301,2.8681,0.12516,2.743
4.6401,3.3159,0.12697,3.189
4.6501,3.9706,0.12869,3.8419
4.6601,4.9536,0.12466,4.829
4.6701,6.5016,0.1082,6.3934
4.6801,9.126,0.056599,9.0694
4.6901,14.118,-0.086317,14.204
4.7001,25.61,-0.12464,25.734
4.7101,59.796,0.10487,59.692
4.7201,153.46,0.27941,153.18
4.7301,245.88,0.36274,245.51
4.7401,178.25,0.47243,177.78
4.7501,72.781,0.62855,72.152
4.7601,29.709,0.87461,28.834
4.7701,15.705,1.3056,14.399
4.7801,9.9307,2.196,7.7347
4.7901,6.9966,4.4644,2.5322
4.8001,5.3093,12.151,-6.8415
4.8101,4.2633,26.11,-21.847
4.8201,3.5869,27.61,-24.023
4.8301,3.1445,14.941,-11.797
4.8401,2.8643,5.7963,-2.932
4.8501,2.7092,2.59,0.11917
4.8601,2.6633,1.4719,1.1914
4.8701,2.728,0.95948,1.7685
4.8801,2.9242,0.6808,2.2434
4.8901,3.302,0.50837,2.7937
4.9001,3.9676,0.38505,3.5825
4.9101,5.155,0.27522,4.8798
4.9201,7.4513,0.21418,7.2372
4.9301,12.691,0.27832,12.413
4.9401,28.043,0.43419,27.609
4.9501,71.996,0.37312,71.623
4.9601,123.31,0.23488,123.08
4.9701,96.783,0.17082,96.612
4.9801,41.118,0.14397,40.974
4.9901,16.711,0.12823,16.583
5.0001,8.8478,0.11724,8.7306
5.0101,5.6907,0.10885,5.5818
5.0201,4.1165,0.10221,4.0142
5.0301,3.2269,0.096844,3.13
5.0401,2.6886,0.092467,2.5961
5.0501,2.3551,0.088842,2.2663
5.0601,2.1555,0.085893,2.0696
5.0701,2.0548,0.083284,1.9715
5.0801,2.0386,0.081075,1.9575
5.0901,2.1075,0.078759,2.0288
5.1001,2.2777,0.075686,2.2021
5.1101,2.5885,0.070442,2.5181
5.1201,3.1226,0.057157,3.0654
5.1301,4.0611,0.02082,4.0403
5.1401,5.8541,-0.032502,5.8866
5.1501,9.8881,-0.033015,9.9212
5.1601,21.558,0.014095,21.544
5.1701,55.559,0.057346,55.502
5.1801,98.385,0.08247,98.303
5.1901,80.35,0.094536,80.256
5.2001,34.782,0.10342,34.679
5.2101,14.002,0.1119,13.89
5.2201,7.3246,0.12098,7.2036
5.2301,4.6775,0.13124,4.5463
5.2401,3.3659,0.1432,3.2227
5.2501,2.6247,0.15736,2.4673
5.2601,2.1725,0.1745,1.998
5.2701,1.886,0.19521,1.6908
5.2801,1.7051,0.22115,1.484
5.2901,1.5991,0.25361,1.3455
5.3001,1.5536,0.29486,1.2587
5.3101,1.5655,0.34982,1.2156
5.3201,1.6428,0.42156,1.2212
5.3301,1.8103,0.52374,1.2866
5.3401,2.1265,0.66195,1.4645
5.3501,2.7369,0.86432,1.8726
5.3601,4.0762,1.2452,2.831
5.3701,7.8037,1.9994,5.8043
5.3801,19.093,3.6078,15.485
5.3901,36.484,8.3818,28.102
5.4001,33.725,21.687,12.038
5.4101,16.049,36.514,-20.464
5.4201,6.8723,32.002,-25.13
5.4301,3.9792,15.011,-11.032
5.4401,2.9459,5.6533,-2.7074
5.4501,2.5218,2.7779,-0.25617
5.4601,2.3702,1.6623,0.70796
5.4701,2.3791,1.1173,1.2618
5.4801,2.5103,0.80867,1.7017
5.4901,2.7601,0.61656,2.1436
5.5001,3.1491,0.48529,2.6638
5.5101,3.7251,0.39256,3.3326
5.5201,4.5793,0.31396,4.2653
5.5301,5.8838,0.23766,5.6462
5.5401,7.9874,0.1242,7.8632
5.5501,11.681,-0.16624,11.848
5.5601,19.115,-0.24135,19.357
5.5701,37.857,0.060855,37.796
5.5801,96.195,0.19474,96
5.5901,224.13,0.18011,223.95
5.6001,274.74,0.18611,274.55
5.6101,154.42,0.1957,154.23
5.6201,58.871,0.20911,58.662
5.6301,26.02,0.22757,25.792
5.6401,14.594,0.25447,14.34
5.6501,9.4411,0.29158,9.1496
5.6601,6.6615,0.34732,6.3142
5.6701,4.9856,0.42914,4.5564
5.6801,3.8955,0.56037,3.3351
5.6901,3.1463,0.78039,2.366
5.7001,2.6094,1.199,1.4104
5.7101,2.2117,2.1434,0.068367
5.7201,1.9095,4.9706,-3.0611
5.7301,1.675,13.518,-11.843
5.7401,1.4899,21.445,-19.955
5.7501,1.342,15.509,-14.167
5.7601,1.2227,6.4463,-5.2236
5.7701,1.1258,2.6041,-1.4783
5.7801,1.0472,1.3523,-0.30515
5.7901,0.98356,0.83949,0.14407
5.8001,0.93261,0.58101,0.35159
5.8101,0.8928,0.42923,0.46357
5.8201,0.86312,0.33397,0.52914
5.8301,0.84305,0.26859,0.57446
5.8401,0.83258,0.22279,0.60979
5.8501,0.83227,0.18875,0.64352
5.8601,0.84334,0.16302,0.68032
5.8701,0.86804,0.14287,0.72517
5.8801,0.91007,0.12673,0.78334
5.8901,0.97559,0.11323,0.86235
5.9001,1.075,0.10123,0.97375
5.9101,1.2265,0.088419,1.1381
5.9201,1.465,0.066794,1.3982
5.9301,1.8626,0.038785,1.8238
5.9401,2.592,0.022841,2.5691
5.9501,4.1628,0.031098,4.1317
5.9601,8.5153,0.053699,8.4616
5.9701,21.696,0.061939,21.634
5.9801,42.001,0.063626,41.937
5.9901,38.744,0.063567,38.68
6.0002,18.042,0.063143,17.979
6.0102,7.2619,0.062764,7.1992
6.0202,3.8117,0.062581,3.7491
6.0302,2.518,0.062675,2.4553
6.0402,1.915,0.063047,1.8519
6.0502,1.6037,0.063795,1.5399
6.0602,1.445,0.064774,1.3802
6.0702,1.3833,0.065923,1.3174
6.0802,1.3981,0.066986,1.3311
6.0902,1.4896,0.066533,1.4231
6.1002,1.679,0.060262,1.6188
6.1102,2.0211,0.038366,1.9827
6.1202,2.6478,0.013274,2.6345
6.1302,3.9206,0.049951,3.8707
6.1402,7.1006,0.10745,6.9932
6.1502,16.971,0.12775,16.843
6.1602,39.475,0.15133,39.324
6.1702,50.214,0.1859,50.028
6.1802,29.506,0.23503,29.271
6.1902,11.781,0.31173,11.47
6.2002,5.6231,0.44184,5.1812
6.2102,3.5633,0.69527,2.868
6.2202,2.7099,1.298,1.4119
6.2302,2.3282,3.2051,-0.87694
6.2402,2.1904,7.63,-5.4396
6.2502,2.2174,10.857,-8.6394
6.2602,2.3916,7.9563,-5.5647
6.2702,2.7369,3.3095,-0.57264
6.2802,3.3273,1.2779,2.0494
6.2902,4.3302,0.5653,3.7649
6.3002,6.1401,0.25894,5.8811
6.3102,9.8493,0.21277,9.6366
6.3202,19.362,0.21645,19.145
6.3302,49.034,0.19103,48.843
6.3402,111.45,0.16909,111.28
6.3502,131.16,0.15503,131
6.3602,71.53,0.14517,71.385
6.3702,27.443,0.13983,27.303
6.3802,12.538,0.13808,12.399
6.3902,7.3129,0.13999,7.1729
6.4002,4.9571,0.14515,4.812
6.4102,3.7101,0.15442,3.5556
6.4202,2.9946,0.16784,2.8268
6.4302,2.5792,0.18756,2.3917
6.4402,2.3632,0.21284,2.1503
6.4502,2.3098,0.25037,2.0594
6.4602,2.4303,0.28881,2.1414
6.4702,2.8015,0.3313,2.4702
6.4802,3.656,0.49789,3.1581
6.4902,5.77,0.8169,4.9532
6.5002,12.212,1.3721,10.84
6.5102,29.963,2.7376,27.225
6.5202,47.491,7.3943,40.097
6.5302,34.655,16.473,18.182
6.5402,14.651,17.967,-3.3155
6.5502,6.5081,9.7545,-3.2464
6.5602,3.9023,3.7718,0.13052
6.5702,2.8826,1.6879,1.1947
6.5802,2.4335,0.95976,1.4738
6.5902,2.2644,0.63047,1.6339
6.6002,2.2795,0.46027,1.8192
6.6102,2.4599,0.37754,2.0824
6.6202,2.8389,0.3905,2.4484
6.6302,3.5177,0.34249,3.1752
6.6402,4.7392,0.13011,4.6091
6.6502,7.1389,0.064643,7.0743
6.6602,12.791,0.13554,12.656
6.6702,29.834,0.11777,29.716
6.6802,75.439,0.10576,75.333
6.6902,116.41,0.09707,116.31
6.7002,81.274,0.089767,81.184
6.7102,32.858,0.083977,32.774
6.7202,13.706,0.079121,13.627
6.7302,7.4459,0.075386,7.3705
6.7402,4.8425,0.072131,4.7704
6.7502,3.5257,0.0696,3.4561
6.7602,2.7884,0.067098,2.7213
6.7702,2.3642,0.064284,2.2999
6.7802,2.1419,0.057321,2.0846
6.7902,2.0827,0.039421,2.0433
6.8002,2.2023,0.022842,2.1795
6.8102,2.5988,0.028611,2.5702
6.8202,3.5967,0.06164,3.5351
6.8302,6.4349,0.077407,6.3575
6.8402,15.394,0.083555,15.31
6.8502,31.798,0.092314,31.706
6.8602,33.075,0.10223,32.973
6.8702,16.788,0.11483,16.673
6.8802,6.8366,0.13133,6.7052
6.8902,3.5987,0.15364,3.4451
6.9002,2.4423,0.18419,2.2581
6.9102,1.9379,0.22764,1.7103
6.9202,1.7127,0.2925,1.4202
6.9302,1.6487,0.39453,1.2542
6.9402,1.7123,0.56701,1.1453
6.9502,1.9167,0.91004,1.0066
6.9602,2.328,1.8458,0.48215
6.9702,3.1214,4.8551,-1.7337
6.9802,4.7954,10.886,-6.0907
6.9902,9.1418,13.815,-4.6734
7.0002,22.757,8.5636,14.194
7.0102,51.424,3.2197,48.204
7.0202,60.465,1.384,59.081
7.0302,33.043,0.77407,32.269
7.0402,12.764,0.50159,12.262
7.0502,5.8966,0.3571,5.5395
7.0602,3.477,0.27117,3.2059
7.0702,2.3735,0.21635,2.1572
7.0802,1.7756,0.17968,1.5959
7.0902,1.4158,0.15452,1.2612
7.1002,1.184,0.13706,1.047
7.1102,1.0281,0.12519,0.90294
7.1202,0.91653,0.11775,0.79878
7.1302,0.84212,0.11416,0.72796
7.1402,0.79167,0.1143,0.67736
7.1502,0.75975,0.11859,0.64116
7.1602,0.74327,0.12808,0.61519
7.1702,0.74043,0.14501,0.59542
7.1802,0.75087,0.17356,0.57731
7.1902,0.77523,0.22313,0.5521
7.2002,0.81535,0.31526,0.50008
7.2102,0.87458,0.51319,0.36139
7.2202,0.95845,1.0546,-0.096126
7.2302,1.0759,2.8098,-1.7339
7.2402,1.2416,5.4819,-4.2402
7.2502,1.4809,5.469,-3.9881
7.2602,1.8395,2.8763,-1.0368
7.2702,2.4077,1.0159,1.3919
7.2802,3.3857,0.43471,2.951
7.2902,5.2987,0.27683,5.0219
7.3002,9.9224,0.20504,9.7174
7.3102,24.121,0.18568,23.935
7.3202,58.873,0.21896,58.654
7.3302,81.162,0.2295,80.933
7.3402,50.738,0.16628,50.571
7.3502,19.903,0.10438,19.798
7.3602,8.663,0.075396,8.5876
7.3702,4.9034,0.062335,4.841
7.3802,3.2909,0.054209,3.2367
7.3902,2.4677,0.047891,2.4198
7.4002,2.0132,0.041687,1.9715
7.4102,1.7674,0.035566,1.7318
7.4202,1.6691,0.01174,1.6574
7.4302,1.7142,0.010831,1.7034
7.4402,1.9733,0.032386,1.9409
7.4502,2.7377,0.034131,2.7036
7.4602,5.1883,0.032853,5.1555
7.4702,11.63,0.033649,11.596
7.4802,16.878,0.032797,16.845
7.4902,11.695,0.033216,11.662
7.5002,5.3225,0.032944,5.2896
7.5102,2.9493,0.032281,2.9171
7.5202,2.2766,0.031514,2.2451
7.5302,2.1319,0.03063,2.1012
7.5402,2.2371,0.020587,2.2165
7.5502,2.5443,0.0045677,2.5397
7.5602,3.099,-0.046065,3.145
7.5702,4.0471,-0.20787,4.255
7.5802,5.7447,-0.14998,5.8947
7.5902,9.1652,0.094374,9.0709
7.6002,17.702,0.10586,17.596
7.6102,44.226,0.15433,44.072
7.6202,104.74,0.26204,104.47
7.6302,133.56,0.5341,133.03
7.6402,77.753,1.4052,76.347
7.6502,29.945,2.9554,26.989
7.6602,13.234,2.9972,10.237
7.6702,7.5187,1.4226,6.0961
7.6802,5.007,0.52903,4.4779
7.6902,3.7093,0.26447,3.4448
7.7002,2.9973,0.15761,2.8397
7.7102,2.6367,0.092117,2.5446
7.7202,2.5584,0.047557,2.5109
7.7302,2.8261,0.061526,2.7646
7.7402,3.7845,0.082288,3.7022
7.7502,6.8732,0.077098,6.7961
7.7602,16.453,0.079553,16.374
7.7702,30.382,0.083517,30.298
7.7802,26.884,0.090586,26.793
7.7902,12.347,0.10124,12.245
7.8002,5.0996,0.11688,4.9827
7.8102,2.7484,0.13992,2.6084
7.8202,1.8223,0.17472,1.6476
7.8302,1.3583,0.23007,1.1283
7.8402,1.089,0.32492,0.76409
7.8502,0.91771,0.50977,0.40793
7.8602,0.80213,0.94839,-0.14626
7.8702,0.72137,2.3316,-1.6102
7.8802,0.66391,5.5928,-4.9289
7.8902,0.62331,8.1281,-7.5048
7.9002,0.59576,6.0177,-5.4219
7.9102,0.57906,2.5052,-1.9261
7.9202,0.57218,1.002,-0.42986
7.9302,0.57494,0.53651,0.038426
7.9402,0.58809,0.34733,0.24076
7.9502,0.61343,0.27045,0.34298
7.9602,0.65435,0.25414,0.40021
7.9702,0.71667,0.2269,0.48977
7.9802,0.81085,0.1523,0.65855
7.9902,0.95637,0.086785,0.86958
8.0002,1.1913,0.063539,1.1278
8.0102,1.6104,0.06256,1.5479
8.0202,2.4692,0.064748,2.4045
8.0302,4.7055,0.065066,4.6404
8.0402,11.625,0.063779,11.561
8.0502,24.883,0.06223,24.821
8.0602,27.009,0.061224,26.948
8.0702,14.099,0.060494,14.038
8.0802,5.7517,0.060183,5.6915
8.0902,3.0623,0.059978,3.0023
8.1002,2.1793,0.058157,2.1212
8.1102,1.8802,0.050031,1.8302
8.1202,1.8678,0.022329,1.8454
8.1302,2.085,-0.020048,2.105
8.1402,2.5961,0.0082338,2.5879
8.1502,3.6429,0.0694,3.5735
8.1602,5.9924,0.10553,5.8869
8.1702,12.603,0.13424,12.469
8.1802,32.714,0.16741,32.546
8.1902,63.715,0.2107,63.504
8.2002,58.703,0.27359,58.429
8.2102,27.025,0.37234,26.653
8.2202,10.508,0.54133,9.9663
8.2302,5.1888,0.87625,4.3126
8.2402,3.1582,1.6747,1.4835
8.2502,2.1722,4.322,-2.1498
8.2602,1.6167,10.626,-9.0095
8.2702,1.2729,13.294,-12.021
8.2802,1.0464,7.8138,-6.7675
8.2902,0.89056,3.0414,-2.1508
8.3002,0.7805,1.323,-0.54251
8.3102,0.70188,0.73761,-0.035723
8.3202,0.64621,0.48268,0.16353
8.3302,0.60841,0.34877,0.25964
8.3402,0.58563,0.27079,0.31484
8.3502,0.57626,0.22251,0.35375
8.3602,0.58161,0.19208,0.38954
8.3702,0.60344,0.17232,0.43113
8.3802,0.64666,0.16015,0.48652
8.3902,0.72094,0.13861,0.58233
8.4002,0.84542,0.125,0.72042
8.4102,1.0614,0.17942,0.88194
8.4202,1.4705,0.23423,1.2363
8.4302,2.3856,0.29497,2.0907
8.4402,5.0229,0.41154,4.6114
8.4502,12.695,0.65515,12.04
8.4602,22.358,1.2723,21.086
8.4702,18.307,3.256,15.051
8.4802,8.0544,7.589,0.46543
8.4902,3.3935,8.9673,-5.5738
8.5002,1.9183,4.745,-2.8267
8.5102,1.3623,1.7008,-0.33851
8.5202,1.1241,0.77739,0.34668
8.5302,1.0426,0.42716,0.61547
8.5402,1.0781,0.28583,0.79223
8.5502,1.2586,0.2211,1.0375
8.5602,1.7358,0.16619,1.5696
8.5702,3.1311,0.1315,2.9996
8.5802,7.399,0.10755,7.2915
8.5902,13.986,0.090001,13.896
8.6002,12.957,0.076303,12.881
8.6102,6.2936,0.065461,6.2282
8.6202,2.8621,0.055656,2.8064
8.6302,1.8304,0.044507,1.7859
8.6402,1.5357,0.030492,1.5052
8.6502,1.5258,-0.013852,1.5397
8.6602,1.7145,-0.074238,1.7888
8.6702,2.1462,-0.022929,2.1691
8.6802,3.0292,0.041803,2.9874
8.6902,5.0328,0.032346,5.0004
8.7002,10.782,0.030639,10.751
8.7102,27.802,0.031123,27.771
8.7202,50.828,0.03097,50.797
8.7302,43.236,0.031255,43.205
8.7402,19.168,0.031742,19.137
8.7502,7.7489,0.031944,7.717
8.7602,4.1253,0.031525,4.0937
8.7702,2.7628,0.027484,2.7353
8.7802,2.1678,0.011401,2.1564
8.7902,1.9446,0.016146,1.9285
8.8002,1.9977,0.073142,1.9246
8.8102,2.4087,0.16236,2.2464
8.8202,3.6275,0.39148,3.236
8.8302,7.5286,0.89671,6.6319
8.8402,18.094,1.1752,16.919
8.8502,27.602,0.80203,26.8
8.8602,19.441,0.33533,19.106
8.8702,8.2129,0.14367,8.0693
8.8802,3.8105,0.078451,3.7321
8.8902,2.4359,0.037932,2.398
8.9002,1.9581,-0.0041338,1.9622
8.9102,1.8549,-0.024382,1.8793
8.9202,2.0221,-0.00083472,2.0229
8.9302,2.5379,0.025496,2.5124
8.9402,3.7731,0.034074,3.739
8.9502,7.1733,0.038539,7.1348
8.9602,17.881,0.04416,17.836
8.9702,38.47,0.051866,38.418
8.9802,41.703,0.063748,41.64
8.9902,21.493,0.083358,21.41
9.0002,8.3775,0.11928,8.2582
9.0102,4.053,0.19647,3.8566
9.0202,2.5034,0.41111,2.0923
9.0302,1.8006,1.1175,0.68309
9.0402,1.4433,2.0879,-0.64454
9.0502,1.2725,1.8683,-0.59575
9.0602,1.2493,0.90389,0.34544
9.0702,1.4466,0.36102,1.0856
9.0802,2.2644,0.18548,2.0789
9.0902,4.5047,0.13295,4.3718
9.1002,6.3434,0.14416,6.1992
9.1102,4.5365,0.16481,4.3717
9.1202,2.3314,0.1198,2.2116
9.1302,1.5566,0.057879,1.4988
9.1402,1.4166,0.014639,1.402
9.1502,1.5224,-0.059481,1.5818
9.1602,1.8223,-0.07537,1.8977
9.1702,2.4024,0.0015785,2.4008
9.1802,3.5434,0.023737,3.5197
9.1902,6.1544,0.02503,6.1294
9.2002,13.804,0.028738,13.775
9.2102,35.7,0.030722,35.669
9.2202,61.262,0.033085,61.229
9.2302,48.05,0.035701,48.014
9.2402,20.322,0.038938,20.284
9.2502,8.1643,0.04303,8.1213
9.2602,4.2453,0.048323,4.197
9.2702,2.6686,0.055292,2.6133
9.2802,1.8782,0.064674,1.8136
9.2902,1.4262,0.077688,1.3485
9.3002,1.1458,0.096384,1.0494
9.3102,0.96289,0.12472,0.83817
9.3202,0.84078,0.17056,0.67022
9.3302,0.75974,0.25236,0.50738
9.3402,0.709,0.42433,0.28466
9.3502,0.68299,0.8849,-0.20192
9.3602,0.67982,2.3147,-1.6349
9.3702,0.70093,4.8664,-4.1654
9.3802,0.75185,5.0821,-4.3302
9.3902,0.84479,2.4613,-1.6166
9.4002,1.005,0.89044,0.11457
9.4102,1.2881,0.43817,0.84992
9.4202,1.8342,0.26549,1.5687
9.4302,3.0862,0.18339,2.9028
9.4402,6.7794,0.13945,6.6399
9.4502,17.126,0.11412,17.012
9.4602,28.267,0.099353,28.167
9.4702,21.392,0.091415,21.3
9.4802,9.0692,0.087955,8.9812
9.4902,3.8871,0.086397,3.8007
9.5002,2.2526,0.084144,2.1685
9.5102,1.6456,0.099474,1.5461
9.5202,1.4256,0.16177,1.2639
9.5302,1.444,0.27265,1.1713
9.5402,1.7428,0.51413,1.2286
9.5502,2.6764,1.2883,1.3881
9.5602,5.7227,2.896,2.8268
9.5702,13.263,3.7323,9.5305
9.5802,18.109,2.4208,15.689
9.5902,11.504,0.94283,10.561
9.6002,4.8295,0.39672,4.4328
9.6102,2.4446,0.2061,2.2385
9.6202,1.725,0.11158,1.6134
9.6302,1.5339,0.087765,1.4461
9.6402,1.6248,0.10024,1.5246
9.6502,2.0227,0.082547,1.9401
9.6602,3.0297,0.058926,2.9708
9.6702,5.8952,0.049721,5.8454
9.6802,14.838,0.043368,14.795
9.6902,30.344,0.039191,30.305
9.7002,30.333,0.035951,30.297
9.7102,14.805,0.032861,14.772
9.7202,5.836,0.029643,5.8064
9.7302,2.9391,0.022288,2.9169
9.7402,1.8893,0.016512,1.8728
9.7502,1.4307,0.024269,1.4064
9.7602,1.2425,0.03345,1.209
9.7702,1.2568,0.036149,1.2207
9.7802,1.587,0.039423,1.5475
9.7902,2.8468,0.044125,2.8027
9.8002,6.2636,0.050944,6.2126
9.8102,9.0481,0.060517,8.9876
9.8202,6.2389,0.074906,6.164
9.8302,2.7955,0.095458,2.7
9.8402,1.5044,0.13062,1.3738
9.8502,1.1348,0.23434,0.90051
9.8602,1.0668,0.57614,0.49066
9.8702,1.1753,1.6356,-0.46023
9.8802,1.504,2.7549,-1.2508
9.8902,2.3131,2.1604,0.15273
9.9002,4.6672,0.96108,3.7061
9.9102,11.775,0.39105,11.384
9.9202,22.067,0.20536,21.862
9.9302,19.554,0.1333,19.421
9.9402,8.9311,0.095971,8.8351
9.9502,3.6644,0.069093,3.5953
9.9602,2.0009,0.060433,1.9405
9.9702,1.3996,0.064912,1.3347
9.9802,1.1704,0.071734,1.0986
9.9902,1.1531,0.083428,1.0697
10,1.38,0.09989,1.2801
10.01,2.1988,0.12824,2.0706
10.02,4.8942,0.1793,4.7149
10.03,9.8615,0.28712,9.5744
10.04,10.258,0.55024,9.7079
10.05,5.3462,1.457,3.8893
10.06,2.3728,3.4932,-1.1204
10.07,1.4602,3.7702,-2.31
10.08,1.2213,1.7414,-0.5201
10.09,1.2574,0.62182,0.6356
10.1,1.5366,0.31597,1.2206
10.11,2.2515,0.20539,2.0461
10.12,4.2243,0.17699,4.0473
10.13,10.473,0.15099,10.322
10.14,23.079,0.10063,22.978
10.15,26.049,0.068929,25.98
10.16,13.807,0.054496,13.752
10.17,5.34,0.045953,5.294
10.18,2.5086,0.040326,2.4683
10.19,1.4964,0.036411,1.46
10.2,1.0289,0.03368,0.99525
10.21,0.77367,0.03184,0.74183
10.22,0.61943,0.030727,0.58871
10.23,0.52018,0.030254,0.48993
10.24,0.45401,0.030385,0.42363
10.25,0.40955,0.031094,0.37845
10.26,0.38068,0.032227,0.34846
10.27,0.36421,0.033022,0.33119
10.28,0.35908,0.032745,0.32634
10.29,0.36618,0.038048,0.32814
10.3,0.38921,0.054587,0.33462
10.31,0.4373,0.076708,0.3606
10.32,0.53337,0.11198,0.42139
10.33,0.74521,0.187,0.55821
10.34,1.3293,0.39447,0.93487
10.35,3.1153,1.0131,2.1021
10.36,6.0361,1.9397,4.0964
10.37,5.8153,1.954,3.8614
10.38,2.8901,0.97097,1.9191
10.39,1.3013,0.35367,0.94759
10.4,0.81458,0.17338,0.6412
10.41,0.6695,0.11026,0.55925
10.42,0.65572,0.080566,0.57515
10.43,0.74446,0.064579,0.67989
10.44,1.0117,0.055775,0.95591
10.45,1.8252,0.051596,1.7736
10.46,4.1512,0.050087,4.1011
10.47,6.8778,0.050529,6.8273
10.48,5.5452,0.04699,5.4983
10.49,2.7115,0.030921,2.6806
10.5,1.5523,0.058648,1.4936
10.51,1.3196,0.20512,1.1144
10.52,1.4387,0.58175,0.85699
10.53,1.8476,1.4092,0.4384
10.54,2.7684,1.9404,0.82806
10.55,5.1063,1.3636,3.7427
10.56,12.388,0.56785,11.821
10.57,29.64,0.23212,29.408
10.58,39.277,0.12491,39.152
10.59,23.745,0.074194,23.67
10.6,9.3241,0.041027,9.2831
10.61,4.2093,0.028237,4.1811
10.62,2.5239,0.030978,2.4929
10.63,1.8633,0.030597,1.8327
10.64,1.6558,0.02809,1.6277
10.65,1.846,0.025015,1.821
10.66,2.8962,0.023759,2.8725
10.67,6.3877,0.02148,6.3662
10.68,11.514,0.019447,11.494
10.69,10.218,0.013864,10.204
10.7,4.8591,4.2454e-05,4.8591
10.71,2.2165,-0.0058676,2.2224
10.72,1.4124,0.012005,1.4004
10.73,1.1816,0.02788,1.1537
10.74,1.2097,0.031491,1.1782
10.75,1.5112,0.037515,1.4737
10.76,2.445,0.045926,2.3991
10.77,5.4915,0.06048,5.431
10.78,12.502,0.084644,12.418
10.79,15.843,0.13579,15.707
10.8,9.3573,0.26062,9.0967
10.81,3.8127,0.70474,3.1079
10.82,1.8953,1.5884,0.30685
10.83,1.2753,1.6231,-0.34783
10.84,1.0619,0.79236,0.2695
10.85,1.061,0.30505,0.75599
10.86,1.3199,0.15272,1.1672
10.87,2.2834,0.094601,2.1888
10.88,5.0149,0.067428,4.9475
10.89,7.7348,0.04826,7.6865
10.9,5.8016,0.017898,5.7837
10.91,2.7949,-0.020736,2.8157
10.92,1.6602,0.0029043,1.6573
10.93,1.4525,0.065394,1.3871
10.94,1.6255,0.092991,1.5325
10.95,2.1751,0.12826,2.0468
10.96,3.5141,0.21455,3.2996
10.97,7.3899,0.44587,6.9441
10.98,19.078,1.2035,17.874
10.99,35.997,2.3843,33.613
11,31.851,2.114,29.737
11.01,14.358,0.89141,13.467
11.02,5.661,0.34298,5.318
11.03,2.8702,0.18407,2.6861
11.04,1.7956,0.12656,1.669
11.05,1.2754,0.09906,1.1763
11.06,0.98817,0.07317,0.915
11.07,0.81894,0.052818,0.76612
11.08,0.71858,0.041405,0.67717
11.09,0.66432,0.030219,0.6341
11.1,0.64621,0.01219,0.63402
11.11,0.66233,-0.012323,0.67465
11.12,0.71828,-0.010172,0.72845
11.13,0.83039,0.025343,0.80504
11.14,1.0366,0.038387,0.99821
11.15,1.4294,0.038164,1.3913
11.16,2.2782,0.043013,2.2352
11.17,4.5915,0.049184,4.5423
11.18,11.739,0.057839,11.681
11.19,24.111,0.0698,24.041
11.2,24.112,0.086992,24.025
11.21,11.742,0.11597,11.626
11.22,4.5995,0.17246,4.427
11.23,2.2966,0.28964,2.007
11.24,1.4699,0.58009,0.8898
11.25,1.1252,1.4992,-0.37396
11.26,1.0361,3.2575,-2.2215
11.27,1.2729,3.9594,-2.6864
11.28,2.3267,2.4302,-0.1035
11.29,4.1355,0.92573,3.2098
11.3,3.9553,0.39715,3.5582
11.31,2.0608,0.22006,1.8408
11.32,1.0348,0.14688,0.88795
11.33,0.72992,0.11254,0.61738
11.34,0.66829,0.093861,0.57443
11.35,0.74009,0.083963,0.65613
11.36,1.0106,0.081403,0.9292
11.37,1.8651,0.086694,1.7784
11.38,4.441,0.10275,4.3383
11.39,7.9372,0.13881,7.7984
11.4,6.7941,0.24006,6.554
11.41,3.1606,0.61234,2.5482
11.42,1.4635,1.4558,0.0077472
11.43,0.97691,1.8782,-0.90129
11.44,0.88456,1.2369,-0.35234
11.45,1.0217,0.50897,0.51276
11.46,1.5299,0.21869,1.3112
11.47,3.1924,0.12938,3.0631
11.48,7.8314,0.093696,7.7377
11.49,12.416,0.068944,12.347
11.5,9.034,0.049303,8.9847
11.51,3.7707,0.037466,3.7332
11.52,1.6185,0.030489,1.588
11.53,0.91658,0.025753,0.89083
11.54,0.6267,0.022259,0.60444
11.55,0.48011,0.019529,0.46058
11.56,0.39744,0.017233,0.3802
11.57,0.34866,0.01497,0.33369
11.58,0.32058,0.011937,0.30865
11.59,0.30705,0.005436,0.30161
11.6,0.30558,0.0019068,0.30367
11.61,0.31623,0.008029,0.3082
11.62,0.34192,0.010649,0.33127
11.63,0.39049,0.010259,0.38023
11.64,0.48185,0.009091,0.47276
11.65,0.67516,0.0083699,0.66679
11.66,1.1949,0.0057286,1.1891
11.67,2.7391,0.00072692,2.7383
11.68,5.1143,-0.015864,5.1301
11.69,4.7914,-0.048479,4.8399
11.7,2.4826,-0.031994,2.5146
11.71,1.3548,0.0067732,1.3481
11.72,1.1383,0.010831,1.1275
11.73,1.3011,0.010841,1.2902
11.74,1.8401,0.012889,1.8272
11.75,3.263,0.014826,3.2482
11.76,7.7089,0.017366,7.6915
11.77,18.992,0.02075,18.972
11.78,27.18,0.025632,27.154
11.79,17.608,0.03333,17.574
11.8,6.9547,0.046312,6.9084
11.81,2.9678,0.071817,2.896
11.82,1.639,0.13379,1.5052
11.83,1.068,0.32414,0.74388
11.84,0.76991,0.80549,-0.035579
11.85,0.59511,1.1041,-0.50897
11.86,0.4849,0.66286,-0.17796
11.87,0.41269,0.23834,0.17435
11.88,0.36488,0.11082,0.25406
11.89,0.3345,0.078353,0.25614
11.9,0.31842,0.068776,0.24964
11.91,0.31674,0.050298,0.26645
11.92,0.33423,0.032836,0.3014
11.93,0.38727,0.024953,0.36231
11.94,0.53582,0.020898,0.51492
11.95,1.0091,0.017501,0.99162
11.96,2.0925,0.012302,2.0802
11.97,2.6167,0.008124,2.6085
11.98,1.6394,0.012278,1.6271
11.99,0.81459,0.018451,0.79614
12,0.55959,0.021395,0.53819
12.01,0.5286,0.024435,0.50417
12.02,0.61365,0.02821,0.58544
12.03,0.87816,0.033356,0.8448
12.04,1.6947,0.038844,1.6558
12.05,3.9301,0.041887,3.8883
12.06,6.1504,0.05428,6.0962
12.07,4.6072,0.13514,4.472
12.08,2.1979,0.38173,1.8162
12.09,1.3102,0.99882,0.31139
12.1,1.1956,1.7316,-0.53597
12.11,1.4563,1.5792,-0.1229
12.12,2.2486,0.74787,1.5007
12.13,4.623,0.27976,4.3433
12.14,11.823,0.13979,11.683
12.15,22.254,0.083706,22.17
12.16,19.703,0.058513,19.644
12.17,8.9285,0.049622,8.8788
12.18,3.5838,0.045358,3.5385
12.19,1.8914,0.043637,1.8478
12.2,1.2788,0.047109,1.2317
12.21,1.0608,0.058295,1.0025
12.22,1.1542,0.086643,1.0675
12.23,1.8712,0.1744,1.6968
12.24,3.2273,0.44793,2.7793
12.25,3.213,0.79578,2.4172
12.26,1.8261,0.73104,1.0951
12.27,1.0708,0.36589,0.7049
12.28,0.92294,0.14222,0.78072
12.29,1.0519,0.071366,0.98057
12.3,1.4928,0.04453,1.4483
12.31,2.7649,0.030784,2.7342
12.32,6.7989,0.020836,6.7781
12.33,14.562,0.012533,14.55
12.34,15.789,0.0098162,15.779
12.35,8.1831,0.012329,8.1708
12.36,3.2602,0.013385,3.2468
12.37,1.6659,0.012868,1.6531
12.38,1.1473,0.012197,1.1351
12.39,1.0194,0.011508,1.0079
12.4,1.2463,0.0097782,1.2365
12.41,2.3221,0.0039879,2.3181
12.42,4.606,-0.00095164,4.6069
12.43,5.1365,0.0020866,5.1344
12.44,2.8818,0.011151,2.8707
12.45,1.3479,0.020279,1.3276
12.46,0.88897,0.030648,0.85832
12.47,0.83047,0.050597,0.77988
12.48,1.0217,0.1097,0.91204
12.49,1.7099,0.28047,1.4295
12.5,3.9882,0.41594,3.5723
12.51,8.6162,0.28066,8.3356
12.52,9.7014,0.11797,9.5834
12.53,5.1887,0.058695,5.13
12.54,2.069,0.040685,2.0283
12.55,1.0269,0.034958,0.99195
12.56,0.65713,0.034276,0.62286
12.57,0.49041,0.036724,0.45368
12.58,0.40484,0.040337,0.3645
12.59,0.36035,0.041179,0.31917
12.6,0.34142,0.062272,0.27915
12.61,0.34245,0.1315,0.21095
12.62,0.36363,0.27044,0.093197
12.63,0.41055,0.71741,-0.30686
12.64,0.50032,1.6794,-1.1791
12.65,0.67373,1.832,-1.1583
12.66,1.0546,0.87244,0.18215
12.67,2.1158,0.31234,1.8034
12.68,5.3319,0.15392,5.1779
12.69,10.287,0.096612,10.191
12.7,9.5,0.069855,9.4302
12.71,4.4627,0.049362,4.4134
12.72,1.8509,0.036844,1.814
12.73,1.0371,0.029406,1.0077
12.74,0.77123,0.023533,0.7477
12.75,0.73055,0.016398,0.71415
12.76,0.95276,0.00072672,0.95203
12.77,1.7309,-0.019254,1.7501
12.78,2.6011,-0.0094222,2.6105
12.79,2.1098,0.014422,2.0954
12.8,1.2361,0.021093,1.215
12.81,0.97403,0.027395,0.94664
12.82,1.098,0.034881,1.0631
12.83,1.5523,0.046033,1.5062
12.84,2.7608,0.064995,2.6959
12.85,6.5458,0.10499,6.4408
12.86,15.84,0.22873,15.611
12.87,21.806,0.60562,21.2
12.88,13.673,1.1745,12.499
12.89,5.4411,1.2075,4.2336
12.9,2.4708,0.61556,1.8553
12.91,1.5376,0.22902,1.3086
12.92,1.265,0.11279,1.1522
12.93,1.4777,0.066784,1.4109
12.94,2.7109,0.044019,2.6669
12.95,5.1214,0.037145,5.0843
12.96,5.2745,0.039021,5.2355
12.97,2.7939,0.04381,2.7501
12.98,1.2959,0.055439,1.2405
12.99,0.8464,0.082022,0.76438
13,0.77328,0.15496,0.61832
13.01,0.95706,0.39251,0.56455
13.02,1.7261,0.79319,0.93291
13.03,3.999,0.86774,3.1313
13.04,6.462,0.49602,5.966
13.05,4.9209,0.19269,4.7282
13.06,2.1756,0.0925,2.0831
13.07,1.034,0.059617,0.9744
13.08,0.70464,0.041905,0.66274
13.09,0.65423,0.02848,0.62575
13.1,0.84531,0.017649,0.82766
13.11,1.6381,0.0057768,1.6323
13.12,3.3703,0.0040074,3.3663
13.13,3.9206,0.011944,3.9087
13.14,2.2615,0.014718,2.2468
13.15,1.0584,0.014312,1.0441
13.16,0.70725,0.015189,0.69206
13.17,0.69609,0.015985,0.68011
13.18,0.94495,0.018132,0.92682
13.19,1.8397,0.020592,1.8191
13.2,4.4871,0.026016,4.461
13.21,7.5902,0.033715,7.5565
13.22,5.9688,0.051918,5.9169
13.23,2.5806,0.091758,2.4888
13.24,1.094,0.22883,0.86516
13.25,0.6146,0.55052,0.06408
13.26,0.42303,0.70118,-0.27815
13.27,0.32959,0.42657,-0.096978
13.28,0.28005,0.16414,0.11591
13.29,0.25489,0.070474,0.18441
13.3,0.24656,0.045795,0.20076
13.31,0.25332,0.034546,0.21877
13.32,0.2782,0.029413,0.24878
13.33,0.33173,0.028111,0.30362
13.34,0.44347,0.029823,0.41365
13.35,0.71147,0.034201,0.67727
13.36,1.5212,0.047776,1.4734
13.37,3.6862,0.093397,3.5928
13.38,5.6349,0.25189,5.383
13.39,3.9847,0.57303,3.4116
13.4,1.713,0.61663,1.0964
13.41,0.84088,0.29874,0.54214
13.42,0.60672,0.11104,0.49568
13.43,0.61438,0.053355,0.56102
13.44,0.90734,0.026914,0.88042
13.45,1.9369,0.01794,1.919
13.46,3.555,0.018589,3.5364
13.47,3.3013,0.017746,3.2835
13.48,1.6669,0.016619,1.6503
13.49,0.85042,0.015953,0.83447
13.5,0.66384,0.015436,0.64841
13.51,0.74915,0.013509,0.73564
13.52,1.1933,0.0094193,1.1839
13.53,2.7015,0.013057,2.6885
13.54,5.7717,0.022145,5.7496
13.55,6.5051,0.028871,6.4763
13.56,3.5444,0.038312,3.5061
13.57,1.5198,0.053147,1.4667
13.58,0.89718,0.08041,0.81677
13.59,0.78121,0.14191,0.6393
13.6,0.97739,0.32486,0.65253
13.61,1.853,0.8337,1.0193
13.62,4.0977,1.4207,2.6769
13.63,5.5516,1.1576,4.394
13.64,3.5915,0.4774,3.1141
13.65,1.6318,0.18763,1.4442
13.66,0.99441,0.10312,0.89128
13.67,0.93955,0.068625,0.87093
13.68,1.281,0.052329,1.2287
13.69,2.5642,0.045654,2.5186
13.7,6.2023,0.047881,6.1545
13.71,9.8059,0.058484,9.7475
13.72,7.1515,0.085018,7.0664
13.73,3.0237,0.16425,2.8595
13.74,1.3507,0.40539,0.94531
13.75,0.83313,0.7869,0.046221
13.76,0.67552,0.8342,-0.15868
13.77,0.74714,0.43456,0.31258
13.78,1.2037,0.15286,1.0508
13.79,1.8261,0.075072,1.751
13.8,1.585,0.046462,1.5385
13.81,0.97718,0.032768,0.94441
13.82,0.79494,0.025063,0.76988
13.83,0.94169,0.020298,0.92139
13.84,1.4572,0.017189,1.44
13.85,3.0317,0.015115,3.0166
13.86,7.7447,0.013742,7.7309
13.87,14.129,0.012892,14.116
13.88,12.009,0.012478,11.997
13.89,5.3125,0.01244,5.3
13.9,2.1279,0.012762,2.1152
13.91,1.1064,0.012561,1.0938
13.92,0.70825,0.011724,0.69653
13.93,0.51495,0.016904,0.49805
13.94,0.40957,0.03346,0.37611
13.95,0.3503,0.071206,0.2791
13.96,0.32019,0.18648,0.13371
13.97,0.31338,0.37064,-0.057262
13.98,0.33196,0.37925,-0.047286
13.99,0.39082,0.20384,0.18697
14,0.54015,0.074733,0.46542
14.01,0.97846,0.032554,0.94591
14.02,2.302,0.022363,2.2796
14.03,4.2205,0.017997,4.2025
14.04,3.7679,0.01524,3.7527
14.05,1.8188,0.013997,1.8048
14.06,0.8795,0.013838,0.86567
14.07,0.6411,0.012715,0.62839
14.08,0.68249,0.013506,0.66898
14.09,1.0709,0.064323,1.0066
14.1,2.3363,0.17126,2.1651
14.11,4.0744,0.18722,3.8872
14.12,3.54,0.10111,3.4389
14.13,1.8019,0.043144,1.7587
14.14,1.0663,0.026132,1.0401
14.15,1.0291,0.019651,1.0094
14.16,1.4635,0.011134,1.4523
14.17,2.9945,0.0079825,2.9865
14.18,7.494,0.0086452,7.4853
14.19,12.765,0.0091267,12.756
14.2,10.032,0.0096119,10.023
14.21,4.3106,0.010202,4.3004
14.22,1.8206,0.011113,1.8095
14.23,1.0612,0.012457,1.0487
14.24,0.86012,0.014438,0.84568
14.25,1.0773,0.017401,1.0599
14.26,2.0336,0.02204,2.0115
14.27,3.0114,0.029798,2.9816
14.28,2.2105,0.044055,2.1664
14.29,0.99662,0.076401,0.92022
14.3,0.49244,0.17044,0.322
14.31,0.32083,0.4629,-0.14207
14.32,0.24611,0.77029,-0.52418
14.33,0.20687,0.54602,-0.33915
14.34,0.18484,0.20526,-0.020421
14.35,0.17325,0.089329,0.083923
14.36,0.16963,0.053459,0.11617
14.37,0.17393,0.038557,0.13537
14.38,0.1889,0.029815,0.15908
14.39,0.22386,0.022431,0.20142
14.4,0.31275,0.028327,0.28442
14.41,0.57988,0.058041,0.52184
14.42,1.1353,0.1176,1.0177
14.43,1.3348,0.28627,1.0485
14.44,0.87093,0.66188,0.20905
14.45,0.57302,0.87485,-0.30184
14.46,0.59342,0.53015,0.063263
14.47,0.86876,0.1936,0.67516
14.48,1.7374,0.087646,1.6498
14.49,4.4204,0.051505,4.3689
14.5,8.5642,0.034596,8.5296
14.51,7.8928,0.024988,7.8678
14.52,3.6559,0.01909,3.6368
14.53,1.4481,0.014277,1.4338
14.54,0.73938,0.0094425,0.72994
14.55,0.47179,0.0078047,0.46398
14.56,0.34554,0.0094499,0.33609
14.57,0.27913,0.010091,0.26904
14.58,0.24435,0.01119,0.23316
14.59,0.23076,0.012908,0.21785
14.6,0.23626,0.014906,0.22135
14.61,0.26691,0.018257,0.24865
14.62,0.34627,0.026138,0.32013
14.63,0.5627,0.048356,0.51435
14.64,1.2498,0.11739,1.1324
14.65,2.762,0.25091,2.5111
14.66,3.3638,0.30823,3.0556
14.67,1.9504,0.19491,1.7555
14.68,0.83548,0.075236,0.76024
14.69,0.47162,0.028325,0.4433
14.7,0.38448,0.014804,0.36967
14.71,0.44502,0.016655,0.42836
14.72,0.75467,0.021005,0.73366
14.73,1.23,0.028819,1.2012
14.74,1.1435,0.04407,1.0994
14.75,0.71528,0.075696,0.63958
14.76,0.57713,0.17028,0.40685
14.77,0.70408,0.43802,0.26606
14.78,1.1652,0.7168,0.4484
14.79,2.6487,0.59614,2.0525
14.8,6.4231,0.27631,6.1468
14.81,9.1687,0.10827,9.0604
14.82,5.9885,0.057178,5.9313
14.83,2.4591,0.035096,2.424
14.84,1.1805,0.020166,1.1603
14.85,0.84749,0.012873,0.83462
14.86,0.95128,0.013141,0.93814
14.87,1.7502,0.012789,1.7374
14.88,3.2439,0.012035,3.2319
14.89,3.223,0.011921,3.2111
14.9,1.6824,0.011706,1.6707
14.91,0.81758,0.010213,0.80737
14.92,0.59915,0.0093501,0.5898
14.93,0.67673,0.016229,0.6605
14.94,1.2007,0.026213,1.1745
14.95,2.6745,0.041382,2.6332
14.96,3.8815,0.078522,3.803
14.97,2.6696,0.20225,2.4673
14.98,1.1906,0.46739,0.72322
14.99,0.66158,0.5392,0.12237
15,0.58,0.29433,0.28567
15.01,0.80242,0.11479,0.68762
15.02,1.6885,0.053861,1.6346
15.03,3.1827,0.033027,3.1497
15.04,3.0609,0.024611,3.0362
15.05,1.5492,0.021174,1.528
15.06,0.74936,0.021068,0.72829
15.07,0.56142,0.024999,0.53642
15.08,0.67074,0.037562,0.63318
15.09,1.2819,0.080857,1.2011
15.1,2.8196,0.20307,2.6165
15.11,3.6777,0.28545,3.3922
15.12,2.2587,0.16901,2.0897
15.13,0.94482,0.05491,0.88991
15.14,0.47797,0.010489,0.46748
15.15,0.3241,0.0030005,0.3211
15.16,0.26406,0.010251,0.25381
15.17,0.24301,0.0094218,0.23359
15.18,0.2459,0.007103,0.2388
15.19,0.27094,0.0062914,0.26465
15.2,0.32578,0.0049801,0.3208
15.21,0.4342,0.0027396,0.43146
15.22,0.66682,0.001925,0.6649
15.23,1.2845,0.0043606,1.2802
15.24,3.2085,0.0056381,3.2029
15.25,6.9005,0.0057398,6.8948
15.26,7.4899,0.0061263,7.4838
15.27,3.8898,0.0062589,3.8835
15.28,1.5667,0.0062346,1.5604
15.29,0.8347,0.016978,0.81773
15.3,0.65216,0.055109,0.59706
15.31,0.80771,0.08578,0.72193
15.32,1.4482,0.061009,1.3872
15.33,1.9312,0.026772,1.9044
15.34,1.3418,0.014571,1.3273
15.35,0.71434,0.0099507,0.70439
15.36,0.5472,0.0086186,0.53858
15.37,0.66139,0.013031,0.64835
15.38,1.2135,0.020944,1.1925
15.39,2.882,0.032923,2.8491
15.4,4.8445,0.062326,4.7822
15.41,3.8341,0.15321,3.6809
15.42,1.7196,0.34035,1.3793
15.43,0.82436,0.44846,0.37591
15.44,0.61288,0.29899,0.31389
15.45,0.73991,0.11858,0.62133
15.46,1.4363,0.052295,1.384
15.47,2.6402,0.031239,2.609
15.48,2.5351,0.021291,2.5138
15.49,1.3034,0.015313,1.2881
15.5,0.65732,0.011796,0.64552
15.51,0.52169,0.010997,0.5107
15.52,0.66863,0.011645,0.65699
15.53,1.3521,0.012111,1.3399
15.54,2.7869,0.012733,2.7742
15.55,3.1234,0.013001,3.1104
15.56,1.7173,0.010499,1.7068
15.57,0.75625,0.0098729,0.74638
15.58,0.46169,0.025413,0.43628
15.59,0.42127,0.057936,0.36333
15.6,0.59058,0.12984,0.46074
15.61,1.0779,0.3456,0.73232
15.62,1.3703,0.66655,0.70377
15.63,0.96732,0.67224,0.29508
15.64,0.63977,0.36436,0.27541
15.65,0.6708,0.14293,0.52787
15.66,1.0538,0.068752,0.98505
15.67,2.356,0.043984,2.3121
15.68,5.798,0.034235,5.7638
15.69,8.5927,0.031745,8.5609
15.7,5.7822,0.03562,5.7466
15.71,2.3209,0.050908,2.27
15.72,0.98931,0.10305,0.88626
15.73,0.54855,0.25622,0.29233
15.74,0.36107,0.40963,-0.048565
15.75,0.26368,0.32222,-0.05854
15.76,0.20672,0.14648,0.060239
15.77,0.17092,0.0595,0.11142
15.78,0.14748,0.030165,0.11731
15.79,0.13188,0.019951,0.11193
15.8,0.12189,0.015347,0.10654
15.81,0.11618,0.011634,0.10455
15.82,0.11426,0.0094414,0.10482
15.83,0.11623,0.0074756,0.10876
15.84,0.12303,0.0032176,0.11981
15.85,0.13709,-0.0041266,0.14122
15.86,0.16469,0.00056401,0.16413
15.87,0.225,0.007725,0.21727
15.88,0.39183,0.008148,0.38368
15.89,0.86559,0.011839,0.85376
15.9,1.4656,0.018261,1.4473
15.91,1.2521,0.033718,1.2183
15.92,0.68599,0.086166,0.59983
15.93,0.49929,0.18462,0.31467
15.94,0.61764,0.18226,0.43538
15.95,1.178,0.083722,1.0943
15.96,2.8886,0.033358,2.8553
15.97,5.0559,0.018639,5.0373
15.98,4.149,0.011178,4.1378
15.99,1.8566,0.00033907,1.8563
16,0.83394,0.0060841,0.82786
16.01,0.56012,0.020679,0.53944
16.02,0.60277,0.034717,0.56806
16.03,1.0369,0.081676,0.95522
16.04,1.6332,0.1996,1.4336
16.05,1.3864,0.28555,1.1008
16.06,0.77735,0.18226,0.59509
16.07,0.57763,0.068899,0.50873
16.08,0.71606,0.033316,0.68274
16.09,1.3724,0.021236,1.3512
16.1,3.345,0.014813,3.3302
16.11,5.662,0.011009,5.651
16.12,4.4641,0.0073085,4.4567
16.13,1.9571,0.0012733,1.9558
16.14,0.88137,0.004618,0.87675
16.15,0.59495,0.011859,0.58309
16.16,0.65673,0.013828,0.6429
16.17,1.1555,0.016293,1.1392
16.18,1.733,0.02156,1.7114
16.19,1.3526,0.030048,1.3225
16.2,0.69926,0.048288,0.65097
16.21,0.47427,0.093292,0.38098
16.22,0.54069,0.23415,0.30653
16.23,0.99909,0.51157,0.48752
16.24,2.3181,0.658,1.6601
16.25,3.5101,0.42448,3.0856
16.26,2.4688,0.16192,2.3069
16.27,1.0403,0.063964,0.97632
16.28,0.47549,0.039204,0.43628
16.29,0.2925,0.032408,0.26009
16.3,0.21995,0.029071,0.19088
16.31,0.18899,0.031612,0.15738
16.32,0.18064,0.045532,0.1351
16.33,0.19098,0.09584,0.095136
16.34,0.22583,0.21853,0.0073003
16.35,0.30912,0.31574,-0.0066228
16.36,0.53051,0.24154,0.28897
16.37,1.2281,0.10585,1.1222
16.38,2.7609,0.042089,2.7188
16.39,3.3714,0.01921,3.3522
16.4,1.941,0.0061676,1.9349
16.41,0.81443,0.002692,0.81174
16.42,0.45401,0.0074019,0.44661
16.43,0.39652,0.0097062,0.38681
16.44,0.56727,0.0087459,0.55853
16.45,0.97461,0.0082836,0.96632
16.46,1.0501,0.0079036,1.0422
16.47,0.67167,0.0083682,0.6633
16.48,0.4823,0.011327,0.47097
16.49,0.57762,0.016963,0.56066
16.5,1.073,0.026583,1.0464
16.51,2.6447,0.051331,2.5934
16.52,4.9336,0.13131,4.8022
16.53,4.3735,0.2659,4.1076
16.54,2.0115,0.2803,1.7312
16.55,0.85387,0.1582,0.69568
16.56,0.52806,0.065534,0.46252
16.57,0.54294,0.0331,0.50984
16.58,0.91554,0.022935,0.8926
16.59,1.3139,0.019401,1.2945
16.6,0.96849,0.02058,0.94791
16.61,0.45266,0.029518,0.42315
16.62,0.23898,0.056189,0.18279
16.63,0.16762,0.14354,0.024083
16.64,0.13899,0.31318,-0.17419
16.65,0.12752,0.34486,-0.21734
16.66,0.12645,0.18337,-0.056914
16.67,0.13504,0.065136,0.069904
16.68,0.15724,0.028685,0.12856
16.69,0.2073,0.018973,0.18833
16.7,0.33929,0.013719,0.32557
16.71,0.73871,0.01047,0.72824
16.72,1.465,0.0085801,1.4564
16.73,1.5518,0.0074478,1.5443
16.74,0.90428,0.0067928,0.89748
16.75,0.57548,0.0065074,0.56897
16.76,0.65766,0.0065751,0.65108
16.77,1.2473,0.0070709,1.2403
16.78,3.0887,0.0081911,3.0805
16.79,5.4249,0.010469,5.4145
16.8,4.4286,0.016848,4.4118
16.81,1.9252,0.039987,1.8853
16.82,0.78309,0.10318,0.67992
16.83,0.41569,0.1453,0.27039
16.84,0.27043,0.088601,0.18183
16.85,0.1996,0.032828,0.16677
16.86,0.16161,0.013825,0.14779
16.87,0.14199,0.0085954,0.1334
16.88,0.13634,0.0091987,0.12714
16.89,0.14829,0.0095849,0.13871
16.9,0.2021,0.012145,0.18995
16.91,0.38352,0.020247,0.36328
16.92,0.70264,0.045967,0.65667
16.93,0.70888,0.10246,0.60641
16.94,0.40491,0.12963,0.27527
16.95,0.24939,0.075379,0.17401
16.96,0.25543,0.028397,0.22703
16.97,0.42709,0.013838,0.41325
16.98,0.94405,0.0075028,0.93655
16.99,1.462,0.0016053,1.4604
17,1.0958,-0.0013865,1.0972
17.01,0.53046,0.0020578,0.5284
17.02,0.33765,0.0032706,0.33438
17.03,0.37927,0.00251,0.37676
17.04,0.71431,0.0018486,0.71246
17.05,1.4668,-0.00035573,1.4672
17.06,1.7124,-0.0038054,1.7162
17.07,1.0066,-0.0021269,1.0087
17.08,0.51285,0.0021058,0.51075
17.09,0.42973,0.0026737,0.42705
17.1,0.64896,0.0027021,0.64626
17.11,1.4393,0.0028199,1.4365
17.12,2.4581,0.0025639,2.4556
17.13,2.0369,0.0028077,2.0341
17.14,0.97568,0.0041562,0.97153
17.15,0.54148,0.0053001,0.53618
17.16,0.54427,0.0063294,0.53795
17.17,0.98959,0.0076816,0.9819
17.18,2.0742,0.0063869,2.0678
17.19,2.5013,0.0098235,2.4915
17.2,1.4507,0.045896,1.4049
17.21,0.62478,0.1377,0.48708
17.22,0.35841,0.23438,0.12403
17.23,0.315,0.21075,0.10426
17.24,0.42494,0.10387,0.32107
17.25,0.60133,0.041286,0.56005
17.26,0.55081,0.021941,0.52887
17.27,0.42221,0.014468,0.40775
17.28,0.47224,0.010848,0.46139
17.29,0.80523,0.008985,0.79624
17.3,1.9294,0.0077649,1.9217
17.31,4.3158,0.0049133,4.3109
17.32,5.0677,0.0036273,5.0641
17.33,2.7792,0.0083463,2.7708
17.34,1.0881,0.01412,1.074
17.35,0.51768,0.019365,0.49831
17.36,0.32024,0.029332,0.29091
17.37,0.23521,0.053578,0.18163
17.38,0.19643,0.13024,0.066185
17.39,0.18466,0.31338,-0.12872
17.4,0.19789,0.42716,-0.22927
17.41,0.25186,0.29027,-0.038406
17.42,0.41755,0.12339,0.29416
17.43,0.95179,0.052627,0.89916
17.44,1.9835,0.027666,1.9558
17.45,2.1492,0.020708,2.1285
17.46,1.1458,0.026629,1.1192
17.47,0.5069,0.038507,0.46839
17.48,0.33213,0.071195,0.26093
17.49,0.37736,0.1781,0.19926
17.5,0.65697,0.34537,0.31161
17.51,0.90067,0.3255,0.57517
17.52,0.66409,0.15759,0.50651
17.53,0.39435,0.062224,0.33212
17.54,0.36761,0.030296,0.33731
17.55,0.59048,0.017904,0.57258
17.56,1.3718,0.010627,1.3612
17.57,2.5945,0.0049156,2.5895
17.58,2.4005,0.0042842,2.3962
17.59,1.1612,0.0058475,1.1554
17.6,0.53932,0.005478,0.53384
17.61,0.40974,0.0048452,0.4049
17.62,0.57886,0.0040983,0.57476
17.63,1.0849,0.0032588,1.0817
17.64,1.2882,0.0041682,1.284
17.65,0.79087,0.0064511,0.78442
17.66,0.42275,0.010984,0.41177
17.67,0.37716,0.022182,0.35498
17.68,0.61985,0.027998,0.59185
17.69,1.3822,0.015932,1.3663
17.7,2.077,0.007258,2.0698
17.71,1.4709,0.0069545,1.4639
17.72,0.64455,0.0074362,0.63711
17.73,0.33686,0.0091033,0.32776
17.74,0.29593,0.012815,0.28311
17.75,0.45694,0.021761,0.43518
17.76,0.75316,0.04822,0.70494
17.77,0.69703,0.1163,0.58073
17.78,0.38252,0.18918,0.19334
17.79,0.24299,0.14783,0.095161
17.8,0.27441,0.060762,0.21365
17.81,0.53046,0.024289,0.50617
17.82,1.0809,0.012607,1.0683
17.83,1.2074,0.0093529,1.198
17.84,0.65934,0.0082318,0.65111
17.85,0.28131,0.0071816,0.27412
17.86,0.15575,0.0068754,0.14887
17.87,0.11274,0.0067413,0.10599
17.88,0.096048,0.0070722,0.088976
17.89,0.091768,0.0094716,0.082297
17.9,0.097103,0.013627,0.083476
17.91,0.11539,0.020229,0.09516
17.92,0.16237,0.035914,0.12646
17.93,0.3026,0.082105,0.2205
17.94,0.7034,0.19752,0.50588
17.95,1.1731,0.3215,0.85162
17.96,0.94221,0.27683,0.66538
17.97,0.45401,0.1264,0.3276
17.98,0.26253,0.049289,0.21324
17.99,0.26308,0.025536,0.23754
18,0.43586,0.016083,0.41978
18.01,0.73147,0.012973,0.71849
18.02,0.71325,0.014998,0.69825
18.03,0.47897,0.023729,0.45524
18.04,0.45467,0.049219,0.40545
18.05,0.74789,0.079938,0.66795
18.06,1.796,0.072766,1.7232
18.07,3.8341,0.037245,3.7968
18.08,4.157,0.016414,4.1406
18.09,2.1613,0.0097485,2.1515
18.1,0.87947,0.0067439,0.87273
18.11,0.49869,0.0050737,0.49362
18.12,0.49462,0.0028702,0.49174
18.13,0.76602,0.0017711,0.76425
18.14,0.89445,0.0036131,0.89083
18.15,0.56718,0.0053006,0.56188
18.16,0.30281,0.0056332,0.29718
18.17,0.24456,0.0065774,0.23798
18.18,0.34282,0.005903,0.33692
18.19,0.6684,0.010032,0.65837
18.2,0.91147,0.036814,0.87466
18.21,0.62878,0.099371,0.52941
18.22,0.32634,0.15301,0.17333
18.23,0.25389,0.12284,0.13104
18.24,0.35685,0.06003,0.29682
18.25,0.72874,0.026501,0.70223
18.26,1.1096,0.016162,1.0934
18.27,0.85285,0.013703,0.83915
18.28,0.46608,0.015003,0.45108
18.29,0.39324,0.021931,0.37131
18.3,0.64065,0.043876,0.59677
18.31,1.4907,0.10888,1.3818
18.32,2.4992,0.18216,2.317
18.33,1.9667,0.1494,1.8173
18.34,0.85866,0.070757,0.7879
18.35,0.37443,0.029483,0.34495
18.36,0.22157,0.014853,0.20672
18.37,0.16548,0.0077094,0.15777
18.38,0.14572,0.0056162,0.14011
18.39,0.14808,0.0064342,0.14164
18.4,0.17498,0.0054313,0.16955
18.41,0.25057,0.0047051,0.24587
18.42,0.47735,0.0033336,0.47402
18.43,1.1656,0.00084703,1.1647
18.44,2.1639,0.0029869,2.1609
18.45,1.9271,0.011917,1.9152
18.46,0.91217,0.020486,0.89168
18.47,0.43048,0.048609,0.38187
18.48,0.34679,0.11663,0.23017
18.49,0.5224,0.14431,0.3781
18.5,0.86016,0.081406,0.77875
18.51,0.80081,0.034649,0.76616
18.52,0.45252,0.017174,0.43535
18.53,0.31623,0.011593,0.30463
18.54,0.41798,0.010263,0.40771
18.55,0.90224,0.011743,0.8905
18.56,1.7242,0.018595,1.7056
18.57,1.6586,0.042138,1.6164
18.58,0.8307,0.089386,0.74131
18.59,0.40212,0.102,0.30013
18.6,0.34567,0.056504,0.28917
18.61,0.57979,0.022597,0.55719
18.62,1.0566,0.010689,1.0459
18.63,1.0408,0.0070056,1.0338
18.64,0.52646,0.0049314,0.52153
18.65,0.22876,0.0030537,0.2257
18.66,0.1306,0.0012977,0.1293
18.67,0.093978,0.00054064,0.093437
18.68,0.07764,0.0014084,0.076231
18.69,0.070961,0.0041425,0.066819
18.7,0.071426,0.0057101,0.065716
18.71,0.081407,0.0077615,0.073645
18.72,0.11502,0.013092,0.10193
18.73,0.21984,0.029673,0.19017
18.74,0.39299,0.06723,0.32576
18.75,0.39301,0.095886,0.29712
18.76,0.25099,0.070436,0.18055
18.77,0.21589,0.031238,0.18465
18.78,0.34524,0.014187,0.33105
18.79,0.8169,0.009531,0.80737
18.8,1.5556,0.0093667,1.5463
18.81,1.4334,0.012066,1.4213
18.82,0.67315,0.020309,0.65284
18.83,0.2775,0.048145,0.22935
18.84,0.15134,0.099812,0.051525
18.85,0.10516,0.11812,-0.012959
18.86,0.085652,0.073875,0.011777
18.87,0.079182,0.031086,0.048096
18.88,0.083134,0.013941,0.069193
18.89,0.10337,0.0070328,0.09634
18.9,0.16945,0.0044064,0.16505
18.91,0.36843,0.0043373,0.36409
18.92,0.63982,0.0051931,0.63463
18.93,0.56102,0.0064204,0.5546
18.94,0.3,0.0076396,0.29236
18.95,0.20717,0.0094649,0.1977
18.96,0.27705,0.012997,0.26405
18.97,0.57611,0.020298,0.55581
18.98,0.93941,0.038037,0.90138
18.99,0.76743,0.096709,0.67072
19,0.40957,0.22306,0.18651
19.01,0.31889,0.27751,0.041381
19.02,0.50825,0.18115,0.3271
19.03,1.1402,0.077711,1.0625
19.04,1.718,0.03599,1.682
19.05,1.2139,0.023618,1.1903
19.06,0.52568,0.020683,0.505
19.07,0.26587,0.024522,0.24135
19.08,0.21839,0.043069,0.17532
19.09,0.28393,0.11027,0.17365
19.1,0.34849,0.21147,0.13702
19.11,0.28588,0.20019,0.085692
19.12,0.24672,0.103,0.14373
19.13,0.34897,0.0392,0.30977
19.14,0.76783,0.017481,0.75035
19.15,1.7474,0.011216,1.7362
19.16,2.2164,0.0087309,2.2077
19.17,1.3138,0.0067976,1.307
19.18,0.54898,0.0055627,0.54342
19.19,0.31082,0.0048749,0.30595
19.2,0.31954,0.0045442,0.315
19.21,0.47304,0.0045411,0.4685
19.22,0.49451,0.0049372,0.48958
19.23,0.32455,0.0061004,0.31845
19.24,0.2538,0.0096692,0.24413
19.25,0.36396,0.025534,0.33843
19.26,0.82022,0.052532,0.76769
19.27,1.5866,0.048566,1.5381
19.28,1.5199,0.023484,1.4964
19.29,0.73438,0.010475,0.72391
19.3,0.30455,0.0063465,0.2982
19.31,0.16705,0.0053322,0.16172
19.32,0.11807,0.0066736,0.11139
19.33,0.099119,0.010472,0.088647
19.34,0.096351,0.022822,0.073529
19.35,0.10993,0.058234,0.051697
19.36,0.15663,0.077474,0.079152
19.37,0.31018,0.044424,0.26576
19.38,0.71558,0.018249,0.69734
19.39,1.0465,0.010249,1.0362
19.4,0.72199,0.0055196,0.71647
19.41,0.32615,0.0031057,0.32305
19.42,0.19374,0.0011281,0.19261
19.43,0.20994,0.00098569,0.20895
19.44,0.33297,0.0031561,0.32981
19.45,0.39126,0.0038564,0.3874
19.46,0.28665,0.0040182,0.28263
19.47,0.24234,0.0049943,0.23735
19.48,0.36705,0.0075465,0.3595
19.49,0.84899,0.015864,0.83312
19.5,1.6995,0.042254,1.6573
19.51,1.7053,0.085809,1.6194
19.52,0.869,0.091413,0.77759
19.53,0.41414,0.048361,0.36578
19.54,0.36414,0.019288,0.34485
19.55,0.62471,0.011013,0.61369
19.56,1.0005,0.0099007,0.99056
19.57,0.82195,0.010742,0.81121
19.58,0.39736,0.016722,0.38064
19.59,0.22285,0.040639,0.18221
19.6,0.23355,0.096706,0.13685
19.61,0.39913,0.13603,0.2631
19.62,0.5281,0.094387,0.43371
19.63,0.36883,0.038862,0.32996
19.64,0.20382,0.016264,0.18756
19.65,0.18043,0.0088874,0.17154
19.66,0.29673,0.0057691,0.29096
19.67,0.56687,0.0041287,0.56275
19.68,0.64004,0.00303,0.63701
19.69,0.39999,0.0021702,0.39782
19.7,0.27592,0.001765,0.27415
19.71,0.38531,0.0018906,0.38342
19.72,0.87848,0.0024802,0.876
19.73,1.6141,0.0044795,1.6097
19.74,1.4258,0.0073504,1.4184
19.75,0.65135,0.025468,0.62588
19.76,0.26618,0.020728,0.24545
19.77,0.14251,0,0.14251
19.78,0.095637,0,0.095637
19.79,0.074732,0,0.074732
19.8,0.066806,0,0.066806
19.81,0.070226,0,0.070226
19.82,0.095604,0,0.095604
19.83,0.1879,0,0.1879
19.84,0.3784,0,0.3784
19.85,0.42392,0,0.42392
19.86,0.24025,0,0.24025
19.87,0.11833,0,0.11833
19.88,0.094955,0,0.094955
19.89,0.1351,0,0.1351
19.9,0.19977,0,0.19977
19.91,0.17959,0,0.17959
19.92,0.13043,0,0.13043
19.93,0.15376,0,0.15376
19.94,0.3181,0,0.3181
19.95,0.74409,0,0.74409
19.96,1.0176,0,1.0176
19.97,0.63773,0,0.63773
19.98,0.25328,0,0.25328
19.99,0.11238,0,0.11238


==> figures/data/20220726/simuXRD_fit_strnmf1.csv <==
0,0.047584,0.051894,-0.0043104
0.01,0.048016,0.052364,-0.004348
0.020001,0.048455,0.052841,-0.0043864
0.030001,0.048901,0.053326,-0.0044252
0.040001,0.049353,0.053817,-0.0044646
0.050001,0.049812,0.054316,-0.0045046
0.060002,0.050278,0.054823,-0.0045451
0.070002,0.050751,0.055337,-0.0045862
0.080002,0.051231,0.055859,-0.0046279
0.090002,0.051719,0.05639,-0.0046702
0.1,0.052215,0.056928,-0.0047131
0.11,0.052718,0.057475,-0.0047567
0.12,0.053229,0.05803,-0.0048008
0.13,0.053749,0.058594,-0.0048456
0.14,0.054277,0.059168,-0.0048917
0.15,0.054813,0.059746,-0.004933
0.16,0.055358,0.060445,-0.0050869
0.17,0.055912,0.061216,-0.0053045
0.18,0.056475,0.061919,-0.0054438
0.19,0.057392,0.062561,-0.0051681
0.20001,0.057976,0.063176,-0.0052003
0.21001,0.058569,0.06378,-0.0052108
0.22001,0.059172,0.064438,-0.0052661
0.23001,0.059786,0.065103,-0.0053174
0.24001,0.06041,0.06578,-0.0053703
0.25001,0.061045,0.066469,-0.005424
0.26001,0.061691,0.06717,-0.0054785
0.27001,0.062349,0.067882,-0.0055338
0.28001,0.063018,0.068608,-0.0055901
0.29001,0.063699,0.069346,-0.0056472
0.30001,0.064392,0.070097,-0.0057053
0.31001,0.065098,0.070863,-0.0057643
0.32001,0.065817,0.071641,-0.0058242
0.33001,0.066549,0.072435,-0.0058853
0.34001,0.067295,0.073242,-0.0059468
0.35001,0.068055,0.074066,-0.0060109
0.36001,0.06883,0.074902,-0.0060721
0.37001,0.069619,0.075789,-0.0061698
0.38001,0.070423,0.076729,-0.0063062
0.39001,0.071243,0.077649,-0.0064053
0.40001,0.07221,0.078561,-0.0063513
0.41001,0.073063,0.079492,-0.0064281
0.42001,0.073934,0.080395,-0.006461
0.43001,0.074822,0.081492,-0.0066702
0.44001,0.075728,0.082762,-0.0070343
0.45001,0.076652,0.084234,-0.0075813
0.46001,0.077596,0.085453,-0.0078569
0.47001,0.07856,0.086226,-0.0076657
0.48001,0.079544,0.086506,-0.0069618
0.49001,0.080549,0.087815,-0.007266
0.50001,0.081576,0.088817,-0.0072416
0.51001,0.082625,0.090005,-0.0073797
0.52001,0.083697,0.091134,-0.0074371
0.53001,0.084794,0.092331,-0.0075378
0.54001,0.085915,0.093533,-0.0076189
0.55001,0.087061,0.094774,-0.0077128
0.56001,0.088234,0.096036,-0.0078021
0.57001,0.089434,0.097422,-0.0079878
0.58001,0.090662,0.099112,-0.0084494
0.59001,0.09192,0.10093,-0.009015
0.60002,0.094175,0.10243,-0.0082525
0.61002,0.095499,0.1039,-0.0083979
0.62002,0.096854,0.10525,-0.0083984
0.63002,0.098244,0.10668,-0.0084395
0.64002,0.099668,0.10823,-0.0085617
0.65002,0.10113,0.10979,-0.0086623
0.66002,0.10263,0.1114,-0.0087765
0.67002,0.10416,0.11305,-0.0088868
0.68002,0.10574,0.11475,-0.0090024
0.69002,0.10736,0.11648,-0.0091186
0.70002,0.10903,0.11827,-0.0092379
0.71002,0.11074,0.1201,-0.0093591
0.72002,0.1125,0.12198,-0.0094831
0.73002,0.11431,0.12392,-0.0096091
0.74002,0.11617,0.12591,-0.009738
0.75002,0.11808,0.12795,-0.0098696
0.76002,0.12006,0.13011,-0.01005
0.77002,0.12209,0.13245,-0.010362
0.78002,0.12418,0.13493,-0.010744
0.79002,0.12634,0.13732,-0.01098
0.80002,0.12857,0.13949,-0.010922
0.81002,0.13087,0.14166,-0.010793
0.82002,0.13324,0.14421,-0.010969
0.83002,0.13569,0.14681,-0.01112
0.84002,0.13823,0.1495,-0.011277
0.85002,0.14085,0.15228,-0.011437
0.86002,0.14356,0.15516,-0.0116
0.87002,0.14637,0.15814,-0.011767
0.88002,0.14928,0.16122,-0.011936
0.89002,0.1523,0.16441,-0.012109
0.90002,0.15544,0.16772,-0.012285
0.91002,0.15869,0.17116,-0.012464
0.92002,0.16208,0.17472,-0.012647
0.93002,0.16559,0.17843,-0.012832
0.94002,0.16926,0.18228,-0.013022
0.95002,0.17307,0.18628,-0.013211
0.96002,0.17705,0.1905,-0.013447
0.97002,0.1812,0.19492,-0.013721
0.98002,0.18554,0.1995,-0.013959
0.99002,0.19023,0.20426,-0.014026
1,0.19498,0.20921,-0.014229
1.01,0.19996,0.21439,-0.014428
1.02,0.20519,0.21982,-0.014634
1.03,0.21068,0.22553,-0.014847
1.04,0.21646,0.23152,-0.015062
1.05,0.22254,0.23782,-0.015278
1.06,0.22896,0.24446,-0.015494
1.07,0.23575,0.25145,-0.015709
1.08,0.24292,0.25885,-0.015924
1.09,0.25054,0.26667,-0.016137
1.1,0.25862,0.27497,-0.016348
1.11,0.26722,0.28377,-0.016554
1.12,0.27638,0.29314,-0.016756
1.13,0.28618,0.30312,-0.016946
1.14,0.29667,0.31382,-0.017158
1.15,0.30792,0.32532,-0.017403
1.16,0.32003,0.33765,-0.017621
1.17,0.33327,0.35088,-0.017614
1.18,0.34741,0.36514,-0.017734
1.19,0.36275,0.38056,-0.017808
1.2,0.37946,0.39732,-0.017854
1.21,0.39772,0.41559,-0.017869
1.22,0.41775,0.43558,-0.017834
1.23,0.4398,0.45754,-0.017738
1.24,0.4642,0.48177,-0.017569
1.25,0.49131,0.50862,-0.017311
1.26,0.52159,0.53854,-0.016941
1.27,0.55561,0.57207,-0.016459
1.28,0.59406,0.60994,-0.015883
1.29,0.63779,0.65292,-0.015129
1.3,0.6879,0.70197,-0.014075
1.31,0.74578,0.75836,-0.012581
1.32,0.81322,0.82386,-0.010642
1.33,0.89258,0.901,-0.0084144
1.34,0.98701,0.99258,-0.0055729
1.35,1.1012,1.1025,-0.0012838
1.36,1.2402,1.2364,0.0037841
1.37,1.4127,1.4023,0.010489
1.38,1.631,1.6117,0.019349
1.39,1.9133,1.882,0.031302
1.4,2.2881,2.2403,0.047748
1.41,2.8017,2.7303,0.071398
1.42,3.5342,3.4294,0.10482
1.43,4.6335,4.47,0.16346
1.44,6.3999,6.1648,0.23504
1.45,9.5277,9.0567,0.47095
1.46,15.967,15.3,0.66717
1.47,32.842,30.168,2.6742
1.48,85.271,82.196,3.0753
1.49,185.84,178.67,7.1713
1.5,201.71,185.04,16.665
1.51,103.2,98.5,4.6967
1.52,39.25,38.705,0.54546
1.53,18.144,17.743,0.40104
1.54,10.529,10.234,0.29482
1.55,6.9864,6.808,0.17842
1.56,5.044,4.9447,0.099302
1.57,3.8632,3.82,0.04326
1.58,3.0932,3.0911,0.0021651
1.59,2.5651,2.5947,-0.0296
1.6,2.1891,2.2446,-0.055519
1.61,1.9136,1.9912,-0.077551
1.62,1.7076,1.8054,-0.097745
1.63,1.5513,1.6681,-0.11678
1.64,1.4315,1.5669,-0.13537
1.65,1.3395,1.4936,-0.15409
1.66,1.269,1.4424,-0.17344
1.67,1.2155,1.4096,-0.19409
1.68,1.176,1.3922,-0.21618
1.69,1.1481,1.3884,-0.24029
1.7,1.1305,1.3969,-0.26647
1.71,1.121,1.4172,-0.29619
1.72,1.1192,1.4491,-0.32989
1.73,1.1245,1.493,-0.36849
1.74,1.1363,1.5494,-0.41307
1.75,1.1545,1.6197,-0.4652
1.76,1.1788,1.7056,-0.52676
1.77,1.2094,1.8097,-0.60031
1.78,1.2464,1.9356,-0.68924
1.79,1.29,2.0884,-0.79834
1.8,1.3407,2.2748,-0.93409
1.81,1.3991,2.5055,-1.1064
1.82,1.4657,2.7946,-1.3288
1.83,1.5416,3.1665,-1.6249
1.84,1.6277,3.6546,-2.0269
1.85,1.7255,4.3253,-2.5997
1.86,1.8367,5.2788,-3.442
1.87,1.9631,6.7421,-4.779
1.88,2.1072,9.1735,-7.0663
1.89,2.2721,13.634,-11.362
1.9,2.4616,25.57,-23.109
1.91,2.6805,47.413,-44.732
1.92,2.9348,145.28,-142.35
1.93,3.2322,211.56,-208.32
1.94,3.5826,100.24,-96.659
1.95,3.9993,32.823,-28.824
1.96,4.4998,20.235,-15.735
1.97,5.1078,13.649,-8.5416
1.98,5.8564,11.536,-5.6795
1.99,6.7922,10.621,-3.8292
2.0001,7.9832,10.703,-2.7194
2.0101,9.5318,11.465,-1.9331
2.0201,11.597,12.937,-1.34
2.0301,14.439,15.275,-0.8354
2.0401,18.506,18.853,-0.34731
2.0501,24.625,24.404,0.22088
2.0601,34.479,33.478,1.0011
2.0701,51.956,49.428,2.5284
2.0801,87.976,82.294,5.6822
2.0901,182.43,164.03,18.399
2.1001,476,435,40.995
2.1101,1039.1,1012.6,26.534
2.1201,1128,1111.7,16.286
2.1301,576.24,529.82,46.417
2.1401,218.08,189.27,28.807
2.1501,99.83,91.611,8.2187
2.1601,57.125,53.261,3.8638
2.1701,37.229,35.21,2.0186
2.1801,26.289,25.043,1.2459
2.1901,19.61,18.814,0.79626
2.2001,15.23,14.727,0.50215
2.2101,12.2,11.966,0.23324
2.2201,10.017,10.183,-0.16531
2.2301,8.3944,8.7389,-0.34446
2.2401,7.1562,7.2276,-0.071479
2.2501,6.1912,6.1361,0.055093
2.2601,5.4261,5.3688,0.057266
2.2701,4.8107,4.7593,0.05137
2.2801,4.3099,4.2692,0.040725
2.2901,3.8987,3.8675,0.031111
2.3001,3.5585,3.5358,0.0227
2.3101,3.2758,3.2601,0.015681
2.3201,3.0404,3.0303,0.010066
2.3301,2.8448,2.8388,0.0059981
2.3401,2.6826,2.6799,0.0026518
2.3501,2.5497,2.5494,0.00025773
2.3601,2.4428,2.4441,-0.0013098
2.3701,2.3596,2.3618,-0.002163
2.3801,2.2987,2.301,-0.0023052
2.3901,2.2592,2.261,-0.001759
2.4001,2.2413,2.2418,-0.00049963
2.4101,2.2457,2.2442,0.001494
2.4201,2.2743,2.27,0.0043201
2.4301,2.3301,2.322,0.0080795
2.4401,2.4175,2.4045,0.012955
2.4501,2.5431,2.5239,0.019197
2.4601,2.7167,2.6896,0.027139
2.4701,2.9525,2.9152,0.03731
2.4801,3.2718,3.2213,0.050509
2.4901,3.7073,3.6396,0.067705
2.5001,4.3118,4.2212,0.090591
2.5101,5.1729,5.0516,0.1213
2.5201,6.4472,6.2817,0.16548
2.5301,8.4353,8.2127,0.22261
2.5401,11.781,11.467,0.31395
2.5501,18.094,17.685,0.40917
2.5601,32.448,32.077,0.37086
2.5701,74.714,74.307,0.40748
2.5801,193.13,185.35,7.7851
2.5901,320.59,300.08,20.506
2.6001,241.64,231.57,10.069
2.6101,100.21,92.269,7.9429
2.6201,40.431,37.176,3.2557
2.6301,21.082,19.874,1.208
2.6401,13.187,12.486,0.7013
2.6501,9.1857,8.783,0.40271
2.6601,6.8715,6.5994,0.27212
2.6701,5.4131,5.2316,0.18151
2.6801,4.4373,4.3114,0.12589
2.6901,3.7557,3.6698,0.085907
2.7001,3.2645,3.2075,0.057056
2.7101,2.903,2.8679,0.035112
2.7201,2.6335,2.6155,0.018018
2.7301,2.432,2.4277,0.004316
2.7401,2.2826,2.2895,-0.0069412
2.7501,2.1746,2.1911,-0.016454
2.7601,2.1011,2.1257,-0.024602
2.7701,2.0574,2.089,-0.031621
2.7801,2.0408,2.0784,-0.037614
2.7901,2.0498,2.0927,-0.042936
2.8001,2.0846,2.1322,-0.047571
2.8101,2.1466,2.1981,-0.051533
2.8201,2.2384,2.2932,-0.0548
2.8301,2.3645,2.4218,-0.057269
2.8401,2.5316,2.5904,-0.058773
2.8501,2.7492,2.8082,-0.05904
2.8601,3.0311,3.0888,-0.057659
2.8701,3.3977,3.4517,-0.054014
2.8801,3.8791,3.9263,-0.047187
2.8901,4.5216,4.5573,-0.035736
2.9001,5.3989,5.4165,-0.017626
2.9101,6.6338,6.6228,0.010968
2.9201,8.4439,8.3889,0.055037
2.9301,11.246,11.128,0.1181
2.9401,15.926,15.698,0.22867
2.9501,24.678,24.388,0.29043
2.9601,44.328,44.029,0.29926
2.9701,101.52,102.65,-1.1234
2.9801,264.99,257.21,7.7773
2.9901,455.79,410.21,45.578
3.0001,357.25,339.66,17.592
3.0101,150.41,151.85,-1.4435
3.0201,59.709,58.846,0.86315
3.0301,30.472,30.641,-0.16863
3.0401,18.699,19.185,-0.48561
3.0501,12.779,13.722,-0.9427
3.0601,9.3689,10.763,-1.394
3.0701,7.2225,9.1847,-1.9622
3.0801,5.7846,8.524,-2.7394
3.0901,4.7759,8.7299,-3.954
3.1001,4.0433,9.9545,-5.9112
3.1101,3.4968,13.813,-10.316
3.1201,3.0812,22.389,-19.308
3.1301,2.7606,51.942,-49.182
3.1401,2.5115,119.81,-117.3
3.1501,2.3179,145.83,-143.51
3.1601,2.1689,85.898,-83.729
3.1701,2.0569,31.818,-29.761
3.1801,1.9772,15.501,-13.524
3.1901,1.9269,9.5821,-7.6551
3.2001,1.9055,6.8188,-4.9133
3.2101,1.9133,5.337,-3.4237
3.2201,1.9537,4.4722,-2.5185
3.2301,2.0328,3.9612,-1.9285
3.2401,2.1607,3.681,-1.5203
3.2501,2.3547,3.5794,-1.2248
3.2601,2.6434,3.6452,-1.0017
3.2701,3.0776,3.9047,-0.82713
3.2801,3.752,4.4361,-0.68408
3.2901,4.8606,5.4269,-0.56625
3.3001,6.8565,7.3015,-0.44499
3.3101,11.028,11.489,-0.46072
3.3201,22.136,22.408,-0.27254
3.3301,56.545,58.708,-2.1635
3.3401,119.32,113.6,5.7208
3.3501,124.29,111.76,12.531
3.3601,62.153,59.191,2.9623
3.3701,24.161,23.491,0.67044
3.3801,11.751,11.541,0.20993
3.3901,7.2286,7.1866,0.042001
3.4001,5.1203,5.1753,-0.054988
3.4101,3.9753,4.0822,-0.10689
3.4201,3.2966,3.4346,-0.13797
3.4301,2.8751,3.0329,-0.15778
3.4401,2.6102,2.7818,-0.17167
3.4501,2.4493,2.6317,-0.18241
3.4601,2.3633,2.5548,-0.19157
3.4701,2.336,2.5362,-0.20023
3.4801,2.3588,2.5681,-0.20929
3.4901,2.4283,2.6475,-0.21925
3.5001,2.5451,2.7758,-0.23065
3.5101,2.7137,2.9577,-0.24395
3.5201,2.9424,3.2021,-0.25969
3.5301,3.2447,3.5232,-0.27852
3.5401,3.6412,3.9424,-0.30118
3.5501,4.1632,4.4916,-0.32836
3.5601,4.8587,5.2198,-0.36118
3.5701,5.8036,6.2045,-0.40089
3.5801,7.1237,7.5717,-0.44804
3.5901,9.0377,9.5435,-0.50578
3.6001,11.956,12.522,-0.56608
3.6101,16.727,17.372,-0.64465
3.6201,25.359,25.866,-0.50688
3.6301,43.706,44.398,-0.69289
3.6401,93.851,90.562,3.2898
3.6501,247.18,247.1,0.073846
3.6601,497.88,490.65,7.2348
3.6701,477.87,458.69,19.176
3.6801,224.64,265.69,-41.048
3.6901,85.834,182.14,-96.304
3.7001,41.007,108.69,-67.685
3.7101,24.145,50.196,-26.051
3.7201,16.042,26.773,-10.731
3.7301,11.501,16.908,-5.4071
3.7401,8.6918,12.007,-3.3152
3.7501,6.8311,9.0429,-2.2118
3.7601,5.5341,7.129,-1.5948
3.7701,4.594,5.7963,-1.2023
3.7801,3.891,4.8329,-0.94188
3.7901,3.3519,4.1112,-0.75934
3.8001,2.9298,3.5572,-0.62742
3.8101,2.5936,3.1234,-0.52976
3.8201,2.322,2.7809,-0.45896
3.8301,2.0999,2.5098,-0.4099
3.8401,1.9166,2.3247,-0.40814
3.8501,1.7641,2.24,-0.47589
3.8601,1.6365,2.0687,-0.43218
3.8701,1.5292,1.8339,-0.30467
3.8801,1.4389,1.6776,-0.23869
3.8901,1.3629,1.5684,-0.20547
3.9001,1.2992,1.4822,-0.18304
3.9101,1.2461,1.4116,-0.16551
3.9201,1.2024,1.3533,-0.15093
3.9301,1.1672,1.3056,-0.13843
3.9401,1.1397,1.2672,-0.1275
3.9501,1.1195,1.2373,-0.11783
3.9601,1.1062,1.2154,-0.10918
3.9701,1.0997,1.2009,-0.10129
3.9801,1.1001,1.1939,-0.09386
3.9901,1.1073,1.1944,-0.087066
4.0001,1.122,1.2026,-0.080649
4.0101,1.1445,1.2191,-0.07453
4.0201,1.1759,1.2445,-0.068592
4.0301,1.2171,1.2799,-0.062759
4.0401,1.2699,1.3267,-0.056844
4.0501,1.3361,1.3869,-0.050758
4.0601,1.4186,1.4629,-0.044351
4.0701,1.521,1.5584,-0.037424
4.0801,1.6483,1.678,-0.029718
4.0901,1.8074,1.8283,-0.020911
4.1001,2.008,2.0185,-0.010497
4.1101,2.264,2.2618,0.0022002
4.1201,2.596,2.5778,0.018276
4.1301,3.0355,2.9961,0.039387
4.1401,3.6323,3.5641,0.068236
4.1501,4.4701,4.3596,0.11052
4.1601,5.697,5.5259,0.17103
4.1701,7.5979,7.3215,0.27643
4.1801,10.783,10.328,0.45423
4.1901,16.774,15.867,0.90729
4.2001,30.378,28.394,1.9839
4.2101,70.402,63.307,7.0953
4.2201,182.51,175.77,6.7419
4.2301,303.18,301.27,1.91
4.2401,228.46,218.28,10.176
4.2501,94.586,82.823,11.763
4.2601,38.007,33.962,4.0443
4.2701,19.7,18.275,1.4254
4.2801,12.237,11.552,0.68488
4.2901,8.4605,8.1004,0.36016
4.3001,6.2819,6.0873,0.19462
4.3101,4.9146,4.824,0.090642
4.3201,4.0062,3.9891,0.017118
4.3301,3.3791,3.4216,-0.04249
4.3401,2.9363,3.0335,-0.097204
4.3501,2.6219,2.7755,-0.15356
4.3601,2.4029,2.6215,-0.21864
4.3701,2.26,2.5598,-0.29972
4.3801,2.1839,2.5978,-0.41393
4.3901,2.1733,2.7491,-0.57579
4.4001,2.236,3.0994,-0.86343
4.4101,2.3926,3.7186,-1.326
4.4201,2.6868,5.2783,-2.5914
4.4301,3.2104,8.352,-5.1416
4.4401,4.1735,19.283,-15.11
4.4501,6.1443,34.721,-28.577
4.4601,11.101,30.212,-19.111
4.4701,26.541,31.408,-4.8673
4.4801,61.783,61.874,-0.090287
4.4901,78.574,77.545,1.0284
4.5001,46.059,44.673,1.3854
4.5101,18.21,16.825,1.3852
4.5201,8.4809,8.4425,0.038367
4.5301,5.16,5.2523,-0.092351
4.5401,3.7064,3.8685,-0.16207
4.5501,2.9583,3.1114,-0.15315
4.5601,2.5438,2.6878,-0.144
4.5701,2.3149,2.4452,-0.13024
4.5801,2.2046,2.3222,-0.11752
4.5901,2.1813,2.2869,-0.1056
4.6001,2.232,2.3265,-0.094507
4.6101,2.3554,2.4392,-0.083826
4.6201,2.5605,2.6336,-0.073064
4.6301,2.8681,2.9297,-0.061532
4.6401,3.3159,3.3645,-0.048599
4.6501,3.9706,4.0022,-0.031546
4.6601,4.9536,4.9688,-0.015185
4.6701,6.5016,6.4842,0.017407
4.6801,9.126,9.0965,0.029434
4.6901,14.118,14.102,0.01579
4.7001,25.61,25.926,-0.31613
4.7101,59.796,61.017,-1.2202
4.7201,153.46,148.57,4.8916
4.7301,245.88,229.32,16.555
4.7401,178.25,170.53,7.7182
4.7501,72.781,66.838,5.9426
4.7601,29.709,27.715,1.9939
4.7701,15.705,15.299,0.40554
4.7801,9.9307,10.111,-0.18065
4.7901,6.9966,7.659,-0.66238
4.8001,5.3093,6.5213,-1.212
4.8101,4.2633,6.4348,-2.1715
4.8201,3.5869,7.731,-4.144
4.8301,3.1445,12.789,-9.6446
4.8401,2.8643,28.9,-26.035
4.8501,2.7092,43.346,-40.637
4.8601,2.6633,29.904,-27.24
4.8701,2.728,12.233,-9.5053
4.8801,2.9242,7.1222,-4.198
4.8901,3.302,5.5436,-2.2416
4.9001,3.9676,5.3507,-1.3831
4.9101,5.155,6.0954,-0.94039
4.9201,7.4513,8.1854,-0.73409
4.9301,12.691,13.51,-0.81876
4.9401,28.043,29.988,-1.9456
4.9501,71.996,72.29,-0.29416
4.9601,123.31,112.79,10.521
4.9701,96.783,90.942,5.8404
4.9801,41.118,39.694,1.4245
4.9901,16.711,15.969,0.74179
5.0001,8.8478,8.6465,0.20136
5.0101,5.6907,5.5995,0.091167
5.0201,4.1165,4.0964,0.020025
5.0301,3.2269,3.2375,-0.010671
5.0401,2.6886,2.7168,-0.028135
5.0501,2.3551,2.3919,-0.036849
5.0601,2.1555,2.1964,-0.040914
5.0701,2.0548,2.0968,-0.041996
5.0801,2.0386,2.0795,-0.040925
5.0901,2.1075,2.1456,-0.038038
5.1001,2.2777,2.3114,-0.033705
5.1101,2.5885,2.6161,-0.027635
5.1201,3.1226,3.144,-0.021456
5.1301,4.0611,4.0777,-0.016535
5.1401,5.8541,5.8953,-0.041183
5.1501,9.8881,10.042,-0.15347
5.1601,21.558,22.494,-0.93606
5.1701,55.559,56.344,-0.78513
5.1801,98.385,89.344,9.0415
5.1901,80.35,73.971,6.3794
5.2001,34.782,34.193,0.58921
5.2101,14.002,13.606,0.39563
5.2201,7.3246,7.1781,0.14648
5.2301,4.6775,4.6104,0.067079
5.2401,3.3659,3.3656,0.00032715
5.2501,2.6247,2.6659,-0.041166
5.2601,2.1725,2.2464,-0.07385
5.2701,1.886,1.9871,-0.10111
5.2801,1.7051,1.8315,-0.12638
5.2901,1.5991,1.7508,-0.15174
5.3001,1.5536,1.7324,-0.17881
5.3101,1.5655,1.7747,-0.20923
5.3201,1.6428,1.8875,-0.24469
5.3301,1.8103,2.097,-0.2867
5.3401,2.1265,2.4682,-0.34171
5.3501,2.7369,3.1389,-0.40199
5.3601,4.0762,4.5977,-0.52141
5.3701,7.8037,8.3806,-0.57687
5.3801,19.093,20.337,-1.2443
5.3901,36.484,35.354,1.1301
5.4001,33.725,32.478,1.2467
5.4101,16.049,18.339,-2.2895
5.4201,6.8723,12.048,-5.1753
5.4301,3.9792,14.236,-10.257
5.4401,2.9459,35.409,-32.463
5.4501,2.5218,55.802,-53.28
5.4601,2.3702,40.557,-38.187
5.4701,2.3791,17.653,-15.274
5.4801,2.5103,8.7112,-6.2009
5.4901,2.7601,6.0209,-3.2608
5.5001,3.1491,5.1081,-1.9591
5.5101,3.7251,5.025,-1.2999
5.5201,4.5793,5.4804,-0.90108
5.5301,5.8838,6.4844,-0.60055
5.5401,7.9874,8.4217,-0.4343
5.5501,11.681,11.803,-0.12205
5.5601,19.115,19.225,-0.1099
5.5701,37.857,36.881,0.97614
5.5801,96.195,96.213,-0.017716
5.5901,224.13,221.48,2.6544
5.6001,274.74,252.27,22.475
5.6101,154.42,143.56,10.863
5.6201,58.871,56.357,2.5138
5.6301,26.02,25.025,0.99527
5.6401,14.594,14.138,0.45614
5.6501,9.4411,9.2447,0.19645
5.6601,6.6615,6.6248,0.036666
5.6701,4.9856,5.0572,-0.071672
5.6801,3.8955,4.0571,-0.1616
5.6901,3.1463,3.3948,-0.24849
5.7001,2.6094,2.9553,-0.34587
5.7101,2.2117,2.6885,-0.4768
5.7201,1.9095,2.5579,-0.64838
5.7301,1.675,2.6399,-0.96491
5.7401,1.4899,2.8986,-1.4088
5.7501,1.342,4.0962,-2.7542
5.7601,1.2227,5.8889,-4.6662
5.7701,1.1258,17.9,-16.774
5.7801,1.0472,31.468,-30.421
5.7901,0.98356,22.242,-21.258
5.8001,0.93261,9.2423,-8.3097
5.8101,0.8928,4.3682,-3.4754
5.8201,0.86312,2.6845,-1.8214
5.8301,0.84305,1.9776,-1.1345
5.8401,0.83258,1.6067,-0.77411
5.8501,0.83227,1.3973,-0.56508
5.8601,0.84334,1.2743,-0.43096
5.8701,0.86804,1.2078,-0.33972
5.8801,0.91007,1.1842,-0.27413
5.8901,0.97559,1.2003,-0.22472
5.9001,1.075,1.2606,-0.1856
5.9101,1.2265,1.3793,-0.15271
5.9201,1.465,1.5868,-0.1218
5.9301,1.8626,1.955,-0.092375
5.9401,2.592,2.6316,-0.039666
5.9501,4.1628,4.1479,0.014905
5.9601,8.5153,8.1012,0.41407
5.9701,21.696,21.465,0.23079
5.9801,42.001,41.479,0.52144
5.9901,38.744,36.35,2.3938
6.0002,18.042,16.428,1.6144
6.0102,7.2619,6.7763,0.48561
6.0202,3.8117,3.6626,0.14911
6.0302,2.518,2.465,0.052931
6.0402,1.915,1.9045,0.010445
6.0502,1.6037,1.6133,-0.0096469
6.0602,1.445,1.4649,-0.019854
6.0702,1.3833,1.4081,-0.02474
6.0802,1.3981,1.424,-0.025879
6.0902,1.4896,1.5133,-0.023617
6.1002,1.679,1.6953,-0.016289
6.1102,2.0211,2.023,-0.0019259
6.1202,2.6478,2.6136,0.034148
6.1302,3.9206,3.7987,0.12187
6.1402,7.1006,6.6319,0.46874
6.1502,16.971,15.495,1.476
6.1602,39.475,39.403,0.07197
6.1702,50.214,49.884,0.3293
6.1802,29.506,27.045,2.4615
6.1902,11.781,10.304,1.4778
6.2002,5.6231,5.3239,0.29921
6.2102,3.5633,3.5405,0.02278
6.2202,2.7099,2.8432,-0.13328
6.2302,2.3282,2.5753,-0.24713
6.2402,2.1904,2.5912,-0.40083
6.2502,2.2174,2.8235,-0.60608
6.2602,2.3916,3.5346,-1.143
6.2702,2.7369,4.7087,-1.9718
6.2802,3.3273,8.9402,-5.6129
6.2902,4.3302,19.807,-15.477
6.3002,6.1401,20.411,-14.271
6.3102,9.8493,15.239,-5.3896
6.3202,19.362,20.483,-1.1209
6.3302,49.034,47.463,1.5708
6.3402,111.45,111.09,0.35684
6.3502,131.16,128.37,2.7862
6.3602,71.53,65.612,5.9185
6.3702,27.443,23.94,3.5027
6.3802,12.538,11.657,0.88094
6.3902,7.3129,6.9926,0.32027
6.4002,4.9571,4.8592,0.097936
6.4102,3.7101,3.6993,0.010763
6.4202,2.9946,3.0328,-0.038208
6.4302,2.5792,2.6471,-0.067817
6.4402,2.3632,2.4534,-0.090229
6.4502,2.3098,2.4175,-0.1077
6.4602,2.4303,2.5559,-0.12565
6.4702,2.8015,2.9458,-0.14432
6.4802,3.656,3.8043,-0.14831
6.4902,5.77,5.9799,-0.20987
6.5002,12.212,12.15,0.061784
6.5102,29.963,29.536,0.4271
6.5202,47.491,46.934,0.55736
6.5302,34.655,33.802,0.85287
6.5402,14.651,14.053,0.59847
6.5502,6.5081,8.2182,-1.7101
6.5602,3.9023,8.098,-4.1958
6.5702,2.8826,14.817,-11.934
6.5802,2.4335,29.71,-27.276
6.5902,2.2644,24.245,-21.981
6.6002,2.2795,10.202,-7.9225
6.6102,2.4599,5.8959,-3.436
6.6202,2.8389,4.5282,-1.6893
6.6302,3.5177,4.5469,-1.0293
6.6402,4.7392,5.4183,-0.67904
6.6502,7.1389,7.6648,-0.52591
6.6602,12.791,13.514,-0.72319
6.6702,29.834,30.985,-1.1509
6.6802,75.439,74.312,1.1269
6.6902,116.41,110.93,5.4762
6.7002,81.274,77.011,4.2626
6.7102,32.858,28.96,3.8978
6.7202,13.706,12.54,1.166
6.7302,7.4459,7.0213,0.4246
6.7402,4.8425,4.6669,0.17554
6.7502,3.5257,3.4472,0.078501
6.7602,2.7884,2.7577,0.030722
6.7702,2.3642,2.3588,0.0053162
6.7802,2.1419,2.15,-0.0081755
6.7902,2.0827,2.0985,-0.015824
6.8002,2.2023,2.2227,-0.02035
6.8102,2.5988,2.6259,-0.027096
6.8202,3.5967,3.6628,-0.066105
6.8302,6.4349,6.6769,-0.24201
6.8402,15.394,15.609,-0.21499
6.8502,31.798,29.649,2.1494
6.8602,33.075,30.997,2.0778
6.8702,16.788,16.206,0.58186
6.8802,6.8366,6.416,0.42054
6.8902,3.5987,3.5271,0.071639
6.9002,2.4423,2.4507,-0.0084145
6.9102,1.9379,1.9996,-0.061713
6.9202,1.7127,1.8089,-0.096129
6.9302,1.6487,1.7765,-0.12783
6.9402,1.7123,1.8752,-0.16291
6.9502,1.9167,2.1249,-0.20819
6.9602,2.328,2.6035,-0.2755
6.9702,3.1214,3.5052,-0.38372
6.9802,4.7954,5.42,-0.6246
6.9902,9.1418,10.368,-1.2259
7.0002,22.757,25.373,-2.6156
7.0102,51.424,51.01,0.41375
7.0202,60.465,61.233,-0.76791
7.0302,33.043,47.257,-14.214
7.0402,12.764,31.216,-18.452
7.0502,5.8966,16.144,-10.247
7.0602,3.477,7.1118,-3.6347
7.0702,2.3735,4.0813,-1.7077
7.0802,1.7756,2.7219,-0.94625
7.0902,1.4158,2.0303,-0.61458
7.1002,1.184,1.6188,-0.43473
7.1102,1.0281,1.356,-0.32788
7.1202,0.91653,1.1797,-0.26316
7.1302,0.84212,1.058,-0.21588
7.1402,0.79167,0.97377,-0.18211
7.1502,0.75975,0.91909,-0.15934
7.1602,0.74327,0.8876,-0.14433
7.1702,0.74043,0.87521,-0.13478
7.1802,0.75087,0.88087,-0.13001
7.1902,0.77523,0.90508,-0.12986
7.2002,0.81535,0.95015,-0.1348
7.2102,0.87458,1.0208,-0.14617
7.2202,0.95845,1.1252,-0.16676
7.2302,1.0759,1.2771,-0.2012
7.2402,1.2416,1.5057,-0.26404
7.2502,1.4809,1.8452,-0.36426
7.2602,1.8395,2.4754,-0.63589
7.2702,2.4077,3.4609,-1.0532
7.2802,3.3857,6.422,-3.0362
7.2902,5.2987,12.788,-7.4888
7.3002,9.9224,18.222,-8.2997
7.3102,24.121,29.807,-5.6861
7.3202,58.873,60.042,-1.1692
7.3302,81.162,73.652,7.5104
7.3402,50.738,47.441,3.2963
7.3502,19.903,19.373,0.5294
7.3602,8.663,8.4972,0.16586
7.3702,4.9034,4.9521,-0.048778
7.3802,3.2909,3.4534,-0.16248
7.3902,2.4677,2.6034,-0.13573
7.4002,2.0132,2.0768,-0.063684
7.4102,1.7674,1.8032,-0.035777
7.4202,1.6691,1.6949,-0.025792
7.4302,1.7142,1.7329,-0.018638
7.4402,1.9733,1.9945,-0.021167
7.4502,2.7377,2.7595,-0.021795
7.4602,5.1883,5.2984,-0.11006
7.4702,11.63,11.798,-0.16745
7.4802,16.878,15.547,1.3305
7.4902,11.695,10.808,0.88749
7.5002,5.3225,5.1131,0.20945
7.5102,2.9493,2.8635,0.085791
7.5202,2.2766,2.2314,0.045179
7.5302,2.1319,2.0951,0.036742
7.5402,2.2371,2.2073,0.029724
7.5502,2.5443,2.5016,0.042674
7.5602,3.099,3.0571,0.041927
7.5702,4.0471,3.9817,0.065432
7.5802,5.7447,5.6284,0.11629
7.5902,9.1652,9.0946,0.070599
7.6002,17.702,17.296,0.40539
7.6102,44.226,44.28,-0.053734
7.6202,104.74,104.25,0.48973
7.6302,133.56,122.92,10.644
7.6402,77.753,72.1,5.653
7.6502,29.945,28.584,1.3604
7.6602,13.234,12.787,0.4469
7.6702,7.5187,7.4453,0.073361
7.6802,5.007,5.3148,-0.30784
7.6902,3.7093,4.534,-0.82467
7.7002,2.9973,6.2188,-3.2215
7.7102,2.6367,7.219,-4.5823
7.7202,2.5584,5.1432,-2.5848
7.7302,2.8261,3.7514,-0.92527
7.7402,3.7845,4.2294,-0.44492
7.7502,6.8732,7.0045,-0.13125
7.7602,16.453,17.052,-0.5994
7.7702,30.382,29.653,0.72915
7.7802,26.884,24.601,2.2835
7.7902,12.347,11.365,0.98181
7.8002,5.0996,4.8496,0.25
7.8102,2.7484,2.6899,0.0585
7.8202,1.8223,1.8341,-0.011804
7.8302,1.3583,1.4083,-0.049939
7.8402,1.089,1.1676,-0.078615
7.8502,0.91771,1.0229,-0.10515
7.8602,0.80213,0.93977,-0.13764
7.8702,0.72137,0.89833,-0.17696
7.8802,0.66391,0.90007,-0.23617
7.8902,0.62331,0.95337,-0.33006
7.9002,0.59576,1.0645,-0.46872
7.9102,0.57906,1.4248,-0.84576
7.9202,0.57218,1.9985,-1.4263
7.9302,0.57494,3.9057,-3.3307
7.9402,0.58809,10.788,-10.2
7.9502,0.61343,12.591,-11.978
7.9602,0.65435,6.4109,-5.7566
7.9702,0.71667,2.8342,-2.1175
7.9802,0.81085,1.825,-1.0142
7.9902,0.95637,1.5407,-0.58438
8.0002,1.1913,1.5788,-0.38748
8.0102,1.6104,1.9102,-0.29971
8.0202,2.4692,2.76,-0.29076
8.0302,4.7055,4.7972,-0.091712
8.0402,11.625,11.624,0.0002914
8.0502,24.883,24.665,0.21845
8.0602,27.009,25.538,1.4712
8.0702,14.099,13.074,1.0253
8.0802,5.7517,5.4395,0.31223
8.0902,3.0623,2.9892,0.073048
8.1002,2.1793,2.1664,0.012962
8.1102,1.8802,1.8911,-0.010878
8.1202,1.8678,1.8863,-0.018551
8.1302,2.085,2.1051,-0.020103
8.1402,2.5961,2.6081,-0.011998
8.1502,3.6429,3.6176,0.025266
8.1602,5.9924,5.9087,0.083697
8.1702,12.603,11.969,0.63417
8.1802,32.714,32.63,0.083558
8.1902,63.715,64.368,-0.65271
8.2002,58.703,55.34,3.3627
8.2102,27.025,23.417,3.6079
8.2202,10.508,9.3226,1.1851
8.2302,5.1888,4.9125,0.27629
8.2402,3.1582,3.1595,-0.0013479
8.2502,2.1722,2.3332,-0.16097
8.2602,1.6167,1.9152,-0.29854
8.2702,1.2729,1.7403,-0.46736
8.2802,1.0464,1.7623,-0.71591
8.2902,0.89056,2.1196,-1.2291
8.3002,0.7805,3.068,-2.2875
8.3102,0.70188,5.5287,-4.8268
8.3202,0.64621,17.37,-16.723
8.3302,0.60841,20.896,-20.288
8.3402,0.58563,9.2455,-8.6599
8.3502,0.57626,3.5259,-2.9496
8.3602,0.58161,2.1351,-1.5535
8.3702,0.60344,1.5061,-0.90261
8.3802,0.64666,1.2595,-0.61288
8.3902,0.72094,1.1642,-0.44331
8.4002,0.84542,1.1863,-0.34085
8.4102,1.0614,1.3341,-0.27269
8.4202,1.4705,1.6899,-0.21939
8.4302,2.3856,2.5628,-0.17717
8.4402,5.0229,5.0342,-0.01127
8.4502,12.695,12.702,-0.0068137
8.4602,22.358,22.324,0.034005
8.4702,18.307,17.645,0.66175
8.4802,8.0544,7.3691,0.6853
8.4902,3.3935,3.4064,-0.012931
8.5002,1.9183,2.3326,-0.41422
8.5102,1.3623,2.134,-0.77176
8.5202,1.1241,2.6455,-1.5215
8.5302,1.0426,4.2872,-3.2445
8.5402,1.0781,11.714,-10.636
8.5502,1.2586,14.817,-13.558
8.5602,1.7358,8.0345,-6.2986
8.5702,3.1311,5.32,-2.189
8.5802,7.399,8.4984,-1.0994
8.5902,13.986,14.437,-0.45088
8.6002,12.957,12.726,0.23123
8.6102,6.2936,5.8228,0.4708
8.6202,2.8621,2.7651,0.09692
8.6302,1.8304,1.8953,-0.064894
8.6402,1.5357,1.6098,-0.074073
8.6502,1.5258,1.596,-0.070166
8.6602,1.7145,1.7678,-0.053299
8.6702,2.1462,2.1856,-0.039466
8.6802,3.0292,3.055,-0.025779
8.6902,5.0328,5.0768,-0.044012
8.7002,10.782,10.846,-0.063654
8.7102,27.802,27.211,0.59142
8.7202,50.828,48.922,1.9059
8.7302,43.236,41.511,1.7249
8.7402,19.168,17.215,1.9537
8.7502,7.7489,6.974,0.77493
8.7602,4.1253,3.8887,0.23653
8.7702,2.7628,2.6421,0.12066
8.7802,2.1678,2.1125,0.055371
8.7902,1.9446,1.9103,0.034357
8.8002,1.9977,1.9845,0.013164
8.8102,2.4087,2.4149,-0.0061829
8.8202,3.6275,3.7052,-0.077686
8.8302,7.5286,7.7563,-0.22771
8.8402,18.094,17.766,0.32755
8.8502,27.602,26.165,1.437
8.8602,19.441,18.552,0.88922
8.8702,8.2129,7.543,0.66994
8.8802,3.8105,3.8811,-0.070601
8.8902,2.4359,3.2657,-0.82979
8.9002,1.9581,3.632,-1.674
8.9102,1.8549,3.139,-1.2841
8.9202,2.0221,2.4898,-0.46777
8.9302,2.5379,2.7395,-0.20157
8.9402,3.7731,3.9556,-0.18253
8.9502,7.1733,7.6134,-0.44008
8.9602,17.881,18.64,-0.75905
8.9702,38.47,36.376,2.0935
8.9802,41.703,38.68,3.0234
8.9902,21.493,20.313,1.1801
9.0002,8.3775,7.6501,0.72737
9.0102,4.053,3.8525,0.20051
9.0202,2.5034,2.4183,0.085131
9.0302,1.8006,1.7817,0.018983
9.0402,1.4433,1.4632,-0.019813
9.0502,1.2725,1.3321,-0.059504
9.0602,1.2493,1.3642,-0.11486
9.0702,1.4466,1.6831,-0.23653
9.0802,2.2644,2.7852,-0.52084
9.0902,4.5047,5.4642,-0.95945
9.1002,6.3434,8.2418,-1.8984
9.1102,4.5365,7.3254,-2.7889
9.1202,2.3314,3.9373,-1.6059
9.1302,1.5566,2.0888,-0.53214
9.1402,1.4166,1.6808,-0.26425
9.1502,1.5224,1.6794,-0.15706
9.1602,1.8223,1.9694,-0.14702
9.1702,2.4024,2.6065,-0.20415
9.1802,3.5434,3.783,-0.23957
9.1902,6.1544,6.455,-0.30062
9.2002,13.804,14.774,-0.9703
9.2102,35.7,36.447,-0.74766
9.2202,61.262,56.113,5.1489
9.2302,48.05,44.411,3.6389
9.2402,20.322,19.267,1.0555
9.2502,8.1643,7.6515,0.51284
9.2602,4.2453,4.0675,0.17782
9.2702,2.6686,2.5678,0.10086
9.2802,1.8782,1.8318,0.046484
9.2902,1.4262,1.4068,0.019409
9.3002,1.1458,1.1462,-0.00045068
9.3102,0.96289,0.97819,-0.015296
9.3202,0.84078,0.86929,-0.02851
9.3302,0.75974,0.80113,-0.041392
9.3402,0.709,0.76489,-0.05589
9.3502,0.68299,0.75584,-0.072856
9.3602,0.67982,0.77565,-0.095832
9.3702,0.70093,0.82798,-0.12705
9.3802,0.75185,0.92744,-0.17559
9.3902,0.84479,1.0988,-0.25401
9.4002,1.005,1.4113,-0.40629
9.4102,1.2881,2.0327,-0.74464
9.4202,1.8342,3.4334,-1.5992
9.4302,3.0862,7.5328,-4.4466
9.4402,6.7794,14.481,-7.7019
9.4502,17.126,23.548,-6.4217
9.4602,28.267,28.285,-0.018493
9.4702,21.392,20.444,0.94791
9.4802,9.0692,9.2745,-0.20529
9.4902,3.8871,4.0454,-0.15824
9.5002,2.2526,2.3961,-0.14351
9.5102,1.6456,1.7656,-0.12002
9.5202,1.4256,1.5341,-0.10846
9.5302,1.444,1.5472,-0.1032
9.5402,1.7428,1.8643,-0.12149
9.5502,2.6764,2.8374,-0.16107
9.5602,5.7227,6.2436,-0.52085
9.5702,13.263,13.526,-0.26333
9.5802,18.109,16.497,1.6119
9.5902,11.504,10.811,0.69353
9.6002,4.8295,5.0295,-0.2
9.6102,2.4446,3.0412,-0.59665
9.6202,1.725,3.5589,-1.8339
9.6302,1.5339,6.0753,-4.5415
9.6402,1.6248,6.7678,-5.143
9.6502,2.0227,4.8533,-2.8306
9.6602,3.0297,4.1199,-1.0901
9.6702,5.8952,6.3951,-0.49993
9.6802,14.838,15.859,-1.0207
9.6902,30.344,29.612,0.73198
9.7002,30.333,27.535,2.7985
9.7102,14.805,13.914,0.89042
9.7202,5.836,5.6096,0.22649
9.7302,2.9391,2.8692,0.069967
9.7402,1.8893,1.8657,0.023668
9.7502,1.4307,1.4298,0.0008907
9.7602,1.2425,1.2516,-0.0090786
9.7702,1.2568,1.273,-0.016207
9.7802,1.587,1.6148,-0.027863
9.7902,2.8468,2.9063,-0.059523
9.8002,6.2636,6.5077,-0.24415
9.8102,9.0481,8.554,0.49407
9.8202,6.2389,5.6536,0.58534
9.8302,2.7955,2.6218,0.17362
9.8402,1.5044,1.4704,0.033961
9.8502,1.1348,1.143,-0.0081843
9.8602,1.0668,1.0933,-0.026543
9.8702,1.1753,1.2253,-0.049953
9.8802,1.504,1.5625,-0.058513
9.8902,2.3131,2.4441,-0.131
9.9002,4.6672,4.7981,-0.13094
9.9102,11.775,12.598,-0.82339
9.9202,22.067,22.172,-0.1053
9.9302,19.554,18.077,1.4771
9.9402,8.9311,9.7764,-0.84534
9.9502,3.6644,7.464,-3.7995
9.9602,2.0009,5.0938,-3.0929
9.9702,1.3996,2.6662,-1.2666
9.9802,1.1704,1.6744,-0.50404
9.9902,1.1531,1.4108,-0.25765
10,1.38,1.5566,-0.17654
10.01,2.1988,2.3128,-0.11394
10.02,4.8942,5.195,-0.30083
10.03,9.8615,10.037,-0.17503
10.04,10.258,9.5039,0.75418
10.05,5.3462,4.8446,0.50159
10.06,2.3728,2.2851,0.087651
10.07,1.4602,1.5128,-0.052544
10.08,1.2213,1.3475,-0.12615
10.09,1.2574,1.464,-0.20653
10.1,1.5366,1.8919,-0.35527
10.11,2.2515,2.9455,-0.69403
10.12,4.2243,5.8299,-1.6055
10.13,10.473,15.287,-4.8139
10.14,23.079,28.86,-5.7813
10.15,26.049,27.104,-1.0548
10.16,13.807,13.165,0.64155
10.17,5.34,5.2061,0.13386
10.18,2.5086,2.5966,-0.088041
10.19,1.4964,1.6403,-0.1439
10.2,1.0289,1.1884,-0.15946
10.21,0.77367,0.88939,-0.11572
10.22,0.61943,0.6942,-0.074762
10.23,0.52018,0.57625,-0.056063
10.24,0.45401,0.50102,-0.047009
10.25,0.40955,0.45073,-0.04118
10.26,0.38068,0.41788,-0.037194
10.27,0.36421,0.39851,-0.034294
10.28,0.35908,0.3914,-0.032323
10.29,0.36618,0.39711,-0.030922
10.3,0.38921,0.41884,-0.029627
10.31,0.4373,0.46651,-0.02921
10.32,0.53337,0.55867,-0.025298
10.33,0.74521,0.76649,-0.021288
10.34,1.3293,1.2875,0.041845
10.35,3.1153,3.1137,0.001618
10.36,6.0361,6.2649,-0.22884
10.37,5.8153,5.6568,0.15847
10.38,2.8901,2.5686,0.32147
10.39,1.3013,1.2633,0.037934
10.4,0.81458,0.9494,-0.13482
10.41,0.6695,1.0126,-0.34313
10.42,0.65572,1.3471,-0.69139
10.43,0.74446,3.1177,-2.3732
10.44,1.0117,4.2569,-3.2452
10.45,1.8252,3.5446,-1.7194
10.46,4.1512,4.8725,-0.72126
10.47,6.8778,7.2527,-0.37492
10.48,5.5452,5.3542,0.19102
10.49,2.7115,2.4563,0.2552
10.5,1.5523,1.5171,0.035121
10.51,1.3196,1.345,-0.025438
10.52,1.4387,1.4844,-0.045665
10.53,1.8476,1.9023,-0.054678
10.54,2.7684,2.8546,-0.086163
10.55,5.1063,5.3012,-0.19486
10.56,12.388,12.735,-0.34658
10.57,29.64,30.666,-1.0261
10.58,39.277,38.378,0.89884
10.59,23.745,21.195,2.5493
10.6,9.3241,8.5789,0.74521
10.61,4.2093,6.43,-2.2207
10.62,2.5239,4.9696,-2.4457
10.63,1.8633,2.8973,-1.0339
10.64,1.6558,2.0111,-0.35528
10.65,1.846,2.0214,-0.17537
10.66,2.8962,2.9927,-0.096448
10.67,6.3877,6.3963,-0.0086465
10.68,11.514,11.376,0.13742
10.69,10.218,9.8105,0.40728
10.7,4.8591,4.3334,0.52574
10.71,2.2165,2.0164,0.20007
10.72,1.4124,1.3618,0.050598
10.73,1.1816,1.1686,0.013036
10.74,1.2097,1.2138,-0.0040317
10.75,1.5112,1.5415,-0.030222
10.76,2.445,2.5614,-0.1164
10.77,5.4915,5.7413,-0.24985
10.78,12.502,12.452,0.050682
10.79,15.843,15.061,0.78149
10.8,9.3573,8.506,0.85132
10.81,3.8127,3.2777,0.53497
10.82,1.8953,1.7657,0.1296
10.83,1.2753,1.2455,0.029772
10.84,1.0619,1.0846,-0.022785
10.85,1.061,1.1286,-0.067542
10.86,1.3199,1.4648,-0.14485
10.87,2.2834,2.6017,-0.31831
10.88,5.0149,5.4861,-0.47123
10.89,7.7348,8.5836,-0.84883
10.9,5.8016,7.8943,-2.0927
10.91,2.7949,4.5777,-1.7828
10.92,1.6602,2.3647,-0.70447
10.93,1.4525,1.7347,-0.28222
10.94,1.6255,1.792,-0.16648
10.95,2.1751,2.3207,-0.14562
10.96,3.5141,3.7605,-0.24634
10.97,7.3899,8.0811,-0.69111
10.98,19.078,19.94,-0.86222
10.99,35.997,34.252,1.7453
11,31.851,29.594,2.2577
11.01,14.358,12.845,1.5133
11.02,5.661,5.0642,0.59678
11.03,2.8702,2.8321,0.03808
11.04,1.7956,2.0133,-0.21768
11.05,1.2754,1.9299,-0.65459
11.06,0.98817,2.8989,-1.9107
11.07,0.81894,4.1793,-3.3604
11.08,0.71858,3.3129,-2.5944
11.09,0.66432,1.7155,-1.0512
11.1,0.64621,1.057,-0.4108
11.11,0.66233,0.88615,-0.22382
11.12,0.71828,0.8763,-0.15802
11.13,0.83039,0.95452,-0.12413
11.14,1.0366,1.1305,-0.093883
11.15,1.4294,1.5139,-0.084418
11.16,2.2782,2.4178,-0.13958
11.17,4.5915,4.9893,-0.39781
11.18,11.739,12.523,-0.78435
11.19,24.111,22.776,1.335
11.2,24.112,22.088,2.0237
11.21,11.742,11,0.74186
11.22,4.5995,4.203,0.3965
11.23,2.2966,2.1968,0.099797
11.24,1.4699,1.4466,0.023315
11.25,1.1252,1.1471,-0.021832
11.26,1.0361,1.0971,-0.060977
11.27,1.2729,1.404,-0.13103
11.28,2.3267,2.5521,-0.22544
11.29,4.1355,4.0539,0.081607
11.3,3.9553,3.8592,0.096138
11.31,2.0608,2.3524,-0.29157
11.32,1.0348,1.6645,-0.62964
11.33,0.72992,2.5515,-1.8215
11.34,0.66829,5.3021,-4.6338
11.35,0.74009,6.4753,-5.7352
11.36,1.0106,4.4394,-3.4288
11.37,1.8651,3.2999,-1.4348
11.38,4.441,5.1811,-0.74009
11.39,7.9372,7.6207,0.31652
11.4,6.7941,6.4251,0.3689
11.41,3.1606,3.2138,-0.053199
11.42,1.4635,1.5335,-0.06995
11.43,0.97691,1.0668,-0.089881
11.44,0.88456,0.98501,-0.10045
11.45,1.0217,1.1511,-0.12935
11.46,1.5299,1.7315,-0.2016
11.47,3.1924,3.7127,-0.52025
11.48,7.8314,8.4324,-0.60102
11.49,12.416,11.891,0.52552
11.5,9.034,10.08,-1.0455
11.51,3.7707,6.2864,-2.5158
11.52,1.6185,3.4011,-1.7826
11.53,0.91658,1.6746,-0.75807
11.54,0.6267,0.93368,-0.30698
11.55,0.48011,0.65277,-0.17266
11.56,0.39744,0.52327,-0.12583
11.57,0.34866,0.44041,-0.091744
11.58,0.32058,0.38443,-0.063849
11.59,0.30705,0.35343,-0.046377
11.6,0.30558,0.34172,-0.036145
11.61,0.31623,0.34578,-0.029551
11.62,0.34192,0.36703,-0.025117
11.63,0.39049,0.41278,-0.022291
11.64,0.48185,0.50381,-0.021964
11.65,0.67516,0.70571,-0.030552
11.66,1.1949,1.2591,-0.064285
11.67,2.7391,2.9551,-0.21603
11.68,5.1143,4.9034,0.21088
11.69,4.7914,4.3006,0.49081
11.7,2.4826,2.3377,0.14488
11.71,1.3548,1.3127,0.042087
11.72,1.1383,1.1271,0.011256
11.73,1.3011,1.3039,-0.0028765
11.74,1.8401,1.8813,-0.04125
11.75,3.263,3.364,-0.101
11.76,7.7089,8.2558,-0.54699
11.77,18.992,19.92,-0.92806
11.78,27.18,24.921,2.259
11.79,17.608,15.578,2.0296
11.8,6.9547,6.348,0.60672
11.81,2.9678,2.7502,0.21763
11.82,1.639,1.5453,0.093693
11.83,1.068,1.0211,0.046874
11.84,0.76991,0.74979,0.020124
11.85,0.59511,0.5912,0.0039091
11.86,0.4849,0.49529,-0.010395
11.87,0.41269,0.43631,-0.023623
11.88,0.36488,0.40839,-0.043516
11.89,0.3345,0.40101,-0.066516
11.9,0.31842,0.46263,-0.14421
11.91,0.31674,0.52622,-0.20948
11.92,0.33423,1.2444,-0.91014
11.93,0.38727,1.9772,-1.5899
11.94,0.53582,1.6322,-1.0964
11.95,1.0091,1.5657,-0.55656
11.96,2.0925,2.383,-0.29046
11.97,2.6167,2.5391,0.077571
11.98,1.6394,1.5773,0.062052
11.99,0.81459,0.84073,-0.026141
12,0.55959,0.58969,-0.030103
12.01,0.5286,0.55318,-0.024578
12.02,0.61365,0.63571,-0.022052
12.03,0.87816,0.9018,-0.023636
12.04,1.6947,1.7323,-0.037621
12.05,3.9301,4.1398,-0.20964
12.06,6.1504,5.9046,0.24581
12.07,4.6072,4.1577,0.44946
12.08,2.1979,2.0499,0.14797
12.09,1.3102,1.2811,0.029143
12.1,1.1956,1.2035,-0.0078964
12.11,1.4563,1.4821,-0.025749
12.12,2.2486,2.319,-0.07039
12.13,4.623,4.6868,-0.063818
12.14,11.823,12.678,-0.8549
12.15,22.254,22.372,-0.11868
12.16,19.703,17.948,1.755
12.17,8.9285,8.1977,0.73077
12.18,3.5838,5.3709,-1.7871
12.19,1.8914,4.5291,-2.6377
12.2,1.2788,2.7491,-1.4702
12.21,1.0608,1.684,-0.62316
12.22,1.1542,1.397,-0.24279
12.23,1.8712,2.0244,-0.15314
12.24,3.2273,3.382,-0.15471
12.25,3.213,3.1032,0.10978
12.26,1.8261,1.6897,0.13641
12.27,1.0708,1.052,0.018812
12.28,0.92294,0.94163,-0.018687
12.29,1.0519,1.0821,-0.030133
12.3,1.4928,1.5256,-0.032791
12.31,2.7649,2.7493,0.015648
12.32,6.7989,6.7057,0.093159
12.33,14.562,15.875,-1.3121
12.34,15.789,16.81,-1.0217
12.35,8.1831,7.9126,0.27054
12.36,3.2602,3.1437,0.1165
12.37,1.6659,1.6804,-0.01446
12.38,1.1473,1.1561,-0.0088117
12.39,1.0194,1.0279,-0.008465
12.4,1.2463,1.2204,0.02593
12.41,2.3221,2.2537,0.068376
12.42,4.606,4.7909,-0.18487
12.43,5.1365,5.0922,0.044276
12.44,2.8818,2.5164,0.36544
12.45,1.3479,1.1721,0.17574
12.46,0.88897,0.84496,0.044009
12.47,0.83047,0.81196,0.018513
12.48,1.0217,1.0153,0.006409
12.49,1.7099,1.6782,0.031758
12.5,3.9882,3.9839,0.0043328
12.51,8.6162,8.9454,-0.32912
12.52,9.7014,9.4389,0.26248
12.53,5.1887,4.4485,0.74019
12.54,2.069,1.72,0.34898
12.55,1.0269,0.9561,0.070809
12.56,0.65713,0.67669,-0.019562
12.57,0.49041,0.57777,-0.087365
12.58,0.40484,0.82091,-0.41607
12.59,0.36035,0.97791,-0.61757
12.6,0.34142,0.68651,-0.34509
12.61,0.34245,0.4815,-0.13905
12.62,0.36363,0.43517,-0.071536
12.63,0.41055,0.46131,-0.050765
12.64,0.50032,0.54684,-0.046519
12.65,0.67373,0.72619,-0.052459
12.66,1.0546,1.1384,-0.083833
12.67,2.1158,2.2783,-0.16254
12.68,5.3319,5.6395,-0.30767
12.69,10.287,10.364,-0.077056
12.7,9.5,9.027,0.47306
12.71,4.4627,4.136,0.32674
12.72,1.8509,2.4746,-0.6237
12.73,1.0371,3.425,-2.3878
12.74,0.77123,3.2762,-2.5049
12.75,0.73055,1.9027,-1.1721
12.76,0.95276,1.4127,-0.45998
12.77,1.7309,1.9446,-0.21375
12.78,2.6011,2.6589,-0.057821
12.79,2.1098,2.101,0.0087641
12.8,1.2361,1.2162,0.019898
12.81,0.97403,0.99091,-0.016879
12.82,1.098,1.1318,-0.033804
12.83,1.5523,1.6091,-0.056839
12.84,2.7608,2.9228,-0.16196
12.85,6.5458,6.9246,-0.37879
12.86,15.84,15.818,0.022354
12.87,21.806,20.744,1.0621
12.88,13.673,12.554,1.1194
12.89,5.4411,4.7289,0.71223
12.9,2.4708,2.273,0.19787
12.91,1.5376,1.4846,0.053
12.92,1.265,1.284,-0.018984
12.93,1.4777,1.5824,-0.1047
12.94,2.7109,2.9134,-0.20251
12.95,5.1214,5.187,-0.065625
12.96,5.2745,5.5584,-0.28386
12.97,2.7939,4.2008,-1.4069
12.98,1.2959,3.0618,-1.7659
12.99,0.8464,1.7584,-0.91205
13,0.77328,1.1276,-0.35432
13.01,0.95706,1.1452,-0.18816
13.02,1.7261,1.9147,-0.18861
13.03,3.999,4.065,-0.066026
13.04,6.462,6.0972,0.36485
13.05,4.9209,4.6989,0.22199
13.06,2.1756,2.0909,0.084737
13.07,1.034,1.0414,-0.007344
13.08,0.70464,0.78583,-0.081186
13.09,0.65423,0.82269,-0.16846
13.1,0.84531,1.2626,-0.41731
13.11,1.6381,2.7264,-1.0882
13.12,3.3703,4.5906,-1.2203
13.13,3.9206,4.4261,-0.5055
13.14,2.2615,2.4683,-0.20679
13.15,1.0584,1.146,-0.087595
13.16,0.70725,0.77757,-0.07032
13.17,0.69609,0.75789,-0.061799
13.18,0.94495,1.0152,-0.070262
13.19,1.8397,2.0107,-0.17095
13.2,4.4871,4.6167,-0.12966
13.21,7.5902,7.0497,0.54051
13.22,5.9688,5.5611,0.40774
13.23,2.5806,2.4243,0.15634
13.24,1.094,1.0321,0.061934
13.25,0.6146,0.6031,0.011503
13.26,0.42303,0.42464,-0.001616
13.27,0.32959,0.34031,-0.01072
13.28,0.28005,0.29766,-0.017613
13.29,0.25489,0.28021,-0.025321
13.3,0.24656,0.28334,-0.036784
13.31,0.25332,0.30981,-0.056487
13.32,0.2782,0.38127,-0.10307
13.33,0.33173,0.52367,-0.19194
13.34,0.44347,1.0187,-0.57525
13.35,0.71147,1.7485,-1.037
13.36,1.5212,2.4345,-0.91335
13.37,3.6862,4.1237,-0.43759
13.38,5.6349,5.3418,0.29313
13.39,3.9847,3.7466,0.2381
13.4,1.713,1.6303,0.082775
13.41,0.84088,0.83337,0.0075064
13.42,0.60672,0.62913,-0.022403
13.43,0.61438,0.66165,-0.047273
13.44,0.90734,1.0146,-0.10726
13.45,1.9369,2.1577,-0.22075
13.46,3.555,3.4771,0.07793
13.47,3.3013,3.1708,0.1304
13.48,1.6669,2.1374,-0.47046
13.49,0.85042,1.6903,-0.83985
13.5,0.66384,1.2587,-0.59483
13.51,0.74915,1.0215,-0.27231
13.52,1.1933,1.363,-0.16974
13.53,2.7015,2.9752,-0.27366
13.54,5.7717,5.6219,0.14986
13.55,6.5051,5.8951,0.61001
13.56,3.5444,3.3788,0.16564
13.57,1.5198,1.4697,0.050164
13.58,0.89718,0.88901,0.0081714
13.59,0.78121,0.79814,-0.016927
13.6,0.97739,1.0302,-0.052767
13.61,1.853,2.0496,-0.19657
13.62,4.0977,4.1734,-0.075784
13.63,5.5516,5.0173,0.5343
13.64,3.5915,3.325,0.26655
13.65,1.6318,1.5967,0.035108
13.66,0.99441,1.0213,-0.026899
13.67,0.93955,1.0235,-0.08399
13.68,1.281,1.4716,-0.1906
13.69,2.5642,3.0462,-0.48194
13.7,6.2023,7.1105,-0.90812
13.71,9.8059,10.623,-0.81664
13.72,7.1515,8.4007,-1.2492
13.73,3.0237,4.0325,-1.0087
13.74,1.3507,1.7799,-0.42921
13.75,0.83313,1.0305,-0.19737
13.76,0.67552,0.79131,-0.1158
13.77,0.74714,0.85454,-0.1074
13.78,1.2037,1.3405,-0.13687
13.79,1.8261,1.7939,0.032177
13.8,1.585,1.4999,0.085058
13.81,0.97718,1.0055,-0.028296
13.82,0.79494,0.90375,-0.1088
13.83,0.94169,1.12,-0.17829
13.84,1.4572,2.2523,-0.79509
13.85,3.0317,4.4851,-1.4534
13.86,7.7447,9.2089,-1.4642
13.87,14.129,13.935,0.19457
13.88,12.009,10.993,1.0165
13.89,5.3125,5.0613,0.25118
13.9,2.1279,2.0681,0.059786
13.91,1.1064,1.094,0.012405
13.92,0.70825,0.70812,0.00013297
13.93,0.51495,0.52024,-0.0052831
13.94,0.40957,0.41692,-0.0073467
13.95,0.3503,0.35879,-0.0084843
13.96,0.32019,0.32938,-0.0091948
13.97,0.31338,0.32336,-0.0099732
13.98,0.33196,0.34363,-0.011667
13.99,0.39082,0.40473,-0.013918
14,0.54015,0.56439,-0.024238
14.01,0.97846,1.0211,-0.042597
14.02,2.302,2.4879,-0.18591
14.03,4.2205,4.1474,0.073051
14.04,3.7679,3.4192,0.34872
14.05,1.8188,1.7237,0.095148
14.06,0.8795,1.0934,-0.21387
14.07,0.6411,1.2376,-0.5965
14.08,0.68249,1.1968,-0.51429
14.09,1.0709,1.3389,-0.26802
14.1,2.3363,2.6007,-0.26434
14.11,4.0744,4.0226,0.051798
14.12,3.54,3.195,0.345
14.13,1.8019,1.6593,0.14253
14.14,1.0663,1.0335,0.032767
14.15,1.0291,1.0254,0.0036776
14.16,1.4635,1.4849,-0.021398
14.17,2.9945,3.0312,-0.036779
14.18,7.494,7.976,-0.48202
14.19,12.765,12.588,0.17705
14.2,10.032,9.2507,0.78163
14.21,4.3106,4.0804,0.23023
14.22,1.8206,1.8041,0.016467
14.23,1.0612,1.0575,0.0036881
14.24,0.86012,0.87045,-0.010328
14.25,1.0773,1.1015,-0.024197
14.26,2.0336,2.177,-0.14348
14.27,3.0114,2.9628,0.048612
14.28,2.2105,1.955,0.2555
14.29,0.99662,0.86857,0.12805
14.3,0.49244,0.45946,0.032978
14.31,0.32083,0.3127,0.0081367
14.32,0.24611,0.24829,-0.0021801
14.33,0.20687,0.21467,-0.0077989
14.34,0.18484,0.19762,-0.012782
14.35,0.17325,0.19136,-0.018108
14.36,0.16963,0.19444,-0.024808
14.37,0.17393,0.21057,-0.036645
14.38,0.1889,0.23987,-0.050973
14.39,0.22386,0.32714,-0.10329
14.4,0.31275,0.45082,-0.13807
14.41,0.57988,1.1822,-0.60233
14.42,1.1353,2.3676,-1.2323
14.43,1.3348,2.0715,-0.73668
14.44,0.87093,1.0953,-0.22438
14.45,0.57302,0.67037,-0.097356
14.46,0.59342,0.6546,-0.061185
14.47,0.86876,0.91511,-0.046347
14.48,1.7374,1.7134,0.023973
14.49,4.4204,4.5432,-0.12276
14.5,8.5642,8.9585,-0.39433
14.51,7.8928,7.5608,0.33205
14.52,3.6559,3.1295,0.52634
14.53,1.4481,1.3804,0.067683
14.54,0.73938,1.4945,-0.7551
14.55,0.47179,1.8693,-1.3976
14.56,0.34554,1.1686,-0.82302
14.57,0.27913,0.59641,-0.31728
14.58,0.24435,0.38259,-0.13824
14.59,0.23076,0.30619,-0.075423
14.6,0.23626,0.28499,-0.048732
14.61,0.26691,0.30051,-0.033596
14.62,0.34627,0.37232,-0.026053
14.63,0.5627,0.58559,-0.022887
14.64,1.2498,1.2669,-0.017046
14.65,2.762,2.8411,-0.079109
14.66,3.3638,3.3057,0.058069
14.67,1.9504,1.7423,0.20814
14.68,0.83548,0.72692,0.10856
14.69,0.47162,0.4511,0.020524
14.7,0.38448,0.38717,-0.0026913
14.71,0.44502,0.45959,-0.014576
14.72,0.75467,0.7793,-0.024631
14.73,1.23,1.2621,-0.032063
14.74,1.1435,1.1789,-0.035434
14.75,0.71528,0.93865,-0.22337
14.76,0.57713,1.0625,-0.48534
14.77,0.70408,1.0459,-0.34186
14.78,1.1652,1.3492,-0.18395
14.79,2.6487,2.8172,-0.16855
14.8,6.4231,6.4947,-0.071594
14.81,9.1687,8.8578,0.31087
14.82,5.9885,5.5452,0.44326
14.83,2.4591,2.1904,0.26863
14.84,1.1805,1.1366,0.043926
14.85,0.84749,0.90133,-0.053833
14.86,0.95128,1.1235,-0.17217
14.87,1.7502,2.1718,-0.42166
14.88,3.2439,4.2125,-0.96854
14.89,3.223,4.0903,-0.86724
14.9,1.6824,1.9762,-0.29388
14.91,0.81758,0.93962,-0.12204
14.92,0.59915,0.68536,-0.086204
14.93,0.67673,0.75754,-0.080817
14.94,1.2007,1.3247,-0.12401
14.95,2.6745,2.7638,-0.08925
14.96,3.8815,3.728,0.15347
14.97,2.6696,2.4351,0.23447
14.98,1.1906,1.0545,0.13607
14.99,0.66158,0.63301,0.028561
15,0.58,0.58974,-0.0097418
15.01,0.80242,0.86082,-0.058399
15.02,1.6885,1.791,-0.10248
15.03,3.1827,3.1243,0.058396
15.04,3.0609,2.8607,0.20012
15.05,1.5492,1.4179,0.13129
15.06,0.74936,0.74727,0.0020909
15.07,0.56142,0.66385,-0.10242
15.08,0.67074,1.0493,-0.37856
15.09,1.2819,2.1884,-0.90649
15.1,2.8196,3.4925,-0.6729
15.11,3.6777,3.7284,-0.050741
15.12,2.2587,2.219,0.039723
15.13,0.94482,0.92244,0.022374
15.14,0.47797,0.48984,-0.01187
15.15,0.3241,0.34218,-0.018082
15.16,0.26406,0.28465,-0.020595
15.17,0.24301,0.26754,-0.024536
15.18,0.2459,0.28153,-0.035627
15.19,0.27094,0.32789,-0.056945
15.2,0.32578,0.475,-0.14922
15.21,0.4342,0.80474,-0.37054
15.22,0.66682,1.0699,-0.40306
15.23,1.2845,1.5526,-0.26808
15.24,3.2085,3.5363,-0.32779
15.25,6.9005,6.7434,0.15709
15.26,7.4899,6.919,0.57091
15.27,3.8898,3.5838,0.30598
15.28,1.5667,1.4142,0.15242
15.29,0.8347,0.80074,0.033964
15.3,0.65216,0.65141,0.00075134
15.31,0.80771,0.86859,-0.060881
15.32,1.4482,1.4835,-0.035273
15.33,1.9312,1.7907,0.14051
15.34,1.3418,1.2298,0.11208
15.35,0.71434,0.66061,0.053724
15.36,0.5472,0.54077,0.0064267
15.37,0.66139,0.68701,-0.025627
15.38,1.2135,1.3294,-0.11591
15.39,2.882,3.0309,-0.14888
15.4,4.8445,4.5548,0.28968
15.41,3.8341,3.6315,0.20259
15.42,1.7196,1.7083,0.011295
15.43,0.82436,0.83829,-0.013925
15.44,0.61288,0.63604,-0.023155
15.45,0.73991,0.79495,-0.055034
15.46,1.4363,1.5561,-0.11975
15.47,2.6402,2.5311,0.1091
15.48,2.5351,2.3297,0.20538
15.49,1.3034,1.2401,0.063372
15.5,0.65732,0.65901,-0.0016951
15.51,0.52169,0.58145,-0.059755
15.52,0.66863,0.88153,-0.2129
15.53,1.3521,2.0304,-0.67834
15.54,2.7869,3.4165,-0.62965
15.55,3.1234,3.223,-0.099623
15.56,1.7173,1.7546,-0.037364
15.57,0.75625,0.77484,-0.018592
15.58,0.46169,0.48901,-0.027315
15.59,0.42127,0.4543,-0.033032
15.6,0.59058,0.65512,-0.064545
15.61,1.0779,1.1035,-0.025612
15.62,1.3703,1.2712,0.099084
15.63,0.96732,0.92331,0.044008
15.64,0.63977,0.63955,0.00022189
15.65,0.6708,0.70631,-0.035506
15.66,1.0538,1.1546,-0.10083
15.67,2.356,2.6978,-0.34173
15.68,5.798,6.0923,-0.29433
15.69,8.5927,7.8495,0.74322
15.7,5.7822,5.2786,0.50354
15.71,2.3209,2.2386,0.08229
15.72,0.98931,1.327,-0.33768
15.73,0.54855,1.5617,-1.0132
15.74,0.36107,1.3946,-1.0335
15.75,0.26368,0.75205,-0.48838
15.76,0.20672,0.38115,-0.17443
15.77,0.17092,0.2623,-0.091374
15.78,0.14748,0.20533,-0.057853
15.79,0.13188,0.1766,-0.044716
15.8,0.12189,0.1628,-0.040909
15.81,0.11618,0.16086,-0.044679
15.82,0.11426,0.17518,-0.060926
15.83,0.11623,0.20495,-0.088719
15.84,0.12303,0.43797,-0.31494
15.85,0.13709,0.75844,-0.62134
15.86,0.16469,0.68444,-0.51975
15.87,0.225,0.45996,-0.23496
15.88,0.39183,0.51547,-0.12364
15.89,0.86559,0.98437,-0.11877
15.9,1.4656,1.4094,0.056159
15.91,1.2521,1.1396,0.1125
15.92,0.68599,0.66756,0.018437
15.93,0.49929,0.50746,-0.008173
15.94,0.61764,0.64622,-0.028578
15.95,1.178,1.2731,-0.09504
15.96,2.8886,3.1131,-0.22448
15.97,5.0559,4.7782,0.27769
15.98,4.149,3.698,0.45102
15.99,1.8566,1.7521,0.10458
16,0.83394,0.81521,0.018733
16.01,0.56012,0.57183,-0.01171
16.02,0.60277,0.64921,-0.046441
16.03,1.0369,1.1879,-0.15099
16.04,1.6332,1.8058,-0.17264
16.05,1.3864,1.5206,-0.13425
16.06,0.77735,0.88577,-0.10842
16.07,0.57763,0.63072,-0.053091
16.08,0.71606,0.75571,-0.039645
16.09,1.3724,1.4456,-0.073184
16.1,3.345,3.6035,-0.25843
16.11,5.662,5.4267,0.23527
16.12,4.4641,3.9906,0.47348
16.13,1.9571,1.8547,0.10236
16.14,0.88137,0.90671,-0.025338
16.15,0.59495,0.81377,-0.21882
16.16,0.65673,1.0913,-0.43458
16.17,1.1555,1.5457,-0.39022
16.18,1.733,1.7976,-0.064649
16.19,1.3526,1.2586,0.093976
16.2,0.69926,0.67756,0.021707
16.21,0.47427,0.48294,-0.0086663
16.22,0.54069,0.55843,-0.01774
16.23,0.99909,1.0421,-0.042974
16.24,2.3181,2.5285,-0.21045
16.25,3.5101,3.3911,0.11903
16.26,2.4688,2.1646,0.3042
16.27,1.0403,0.9299,0.11038
16.28,0.47549,0.45724,0.018242
16.29,0.2925,0.3,-0.0074975
16.3,0.21995,0.24609,-0.026138
16.31,0.18899,0.23015,-0.041156
16.32,0.18064,0.27226,-0.091621
16.33,0.19098,0.31369,-0.12272
16.34,0.22583,0.71931,-0.49348
16.35,0.30912,1.4232,-1.1141
16.36,0.53051,1.3342,-0.8037
16.37,1.2281,1.5461,-0.31801
16.38,2.7609,3.088,-0.32711
16.39,3.3714,3.3226,0.048802
16.4,1.941,1.7205,0.22049
16.41,0.81443,0.74773,0.066706
16.42,0.45401,0.46348,-0.0094718
16.43,0.39652,0.42969,-0.033172
16.44,0.56727,0.65076,-0.083486
16.45,0.97461,1.1682,-0.19359
16.46,1.0501,1.484,-0.43393
16.47,0.67167,1.0758,-0.40414
16.48,0.4823,0.64949,-0.1672
16.49,0.57762,0.65732,-0.079694
16.5,1.073,1.0597,0.01323
16.51,2.6447,2.7466,-0.10183
16.52,4.9336,5.203,-0.26948
16.53,4.3735,4.1248,0.24873
16.54,2.0115,1.6343,0.37728
16.55,0.85387,0.74186,0.11202
16.56,0.52806,0.49445,0.033608
16.57,0.54294,0.51676,0.026177
16.58,0.91554,0.94186,-0.026322
16.59,1.3139,1.3617,-0.047793
16.6,0.96849,0.91385,0.054643
16.61,0.45266,0.39797,0.054697
16.62,0.23898,0.25915,-0.020167
16.63,0.16762,0.21303,-0.045408
16.64,0.13899,0.31165,-0.17266
16.65,0.12752,0.64132,-0.51379
16.66,0.12645,0.53707,-0.41062
16.67,0.13504,0.27784,-0.1428
16.68,0.15724,0.22324,-0.065998
16.69,0.2073,0.24847,-0.041164
16.7,0.33929,0.37179,-0.032506
16.71,0.73871,0.78014,-0.041436
16.72,1.465,1.5306,-0.065591
16.73,1.5518,1.557,-0.0052253
16.74,0.90428,0.87565,0.028626
16.75,0.57548,0.74628,-0.1708
16.76,0.65766,1.2753,-0.61767
16.77,1.2473,1.8056,-0.5583
16.78,3.0887,3.3979,-0.30923
16.79,5.4249,5.4844,-0.059482
16.8,4.4286,4.143,0.28558
16.81,1.9252,1.6158,0.30949
16.82,0.78309,0.67852,0.10457
16.83,0.41569,0.38791,0.02778
16.84,0.27043,0.26166,0.0087721
16.85,0.1996,0.1981,0.0014977
16.86,0.16161,0.16342,-0.0018098
16.87,0.14199,0.14589,-0.0038973
16.88,0.13634,0.14221,-0.0058698
16.89,0.14829,0.15758,-0.0092847
16.9,0.2021,0.21924,-0.017147
16.91,0.38352,0.40888,-0.025351
16.92,0.70264,0.71388,-0.011242
16.93,0.70888,0.72204,-0.013163
16.94,0.40491,0.53874,-0.13383
16.95,0.24939,0.46862,-0.21923
16.96,0.25543,0.37721,-0.12178
16.97,0.42709,0.49701,-0.069919
16.98,0.94405,0.9924,-0.048348
16.99,1.462,1.4202,0.041757
17,1.0958,1.0214,0.074389
17.01,0.53046,0.48561,0.044843
17.02,0.33765,0.34037,-0.0027191
17.03,0.37927,0.42131,-0.042039
17.04,0.71431,0.83134,-0.11703
17.05,1.4668,1.6388,-0.17203
17.06,1.7124,1.8051,-0.092756
17.07,1.0066,1.0093,-0.002671
17.08,0.51285,0.50798,0.0048737
17.09,0.42973,0.45618,-0.026452
17.1,0.64896,0.73007,-0.081114
17.11,1.4393,1.5407,-0.1014
17.12,2.4581,2.3505,0.10766
17.13,2.0369,1.8489,0.18804
17.14,0.97568,0.87126,0.10442
17.15,0.54148,0.51305,0.02843
17.16,0.54427,0.56902,-0.024745
17.17,0.98959,1.0856,-0.096043
17.18,2.0742,2.0687,0.0054794
17.19,2.5013,2.3137,0.18759
17.2,1.4507,1.3196,0.13117
17.21,0.62478,0.56332,0.061464
17.22,0.35841,0.3425,0.015913
17.23,0.315,0.32016,-0.0051597
17.24,0.42494,0.43958,-0.014635
17.25,0.60133,0.58135,0.019981
17.26,0.55081,0.52511,0.025705
17.27,0.42221,0.41652,0.0056929
17.28,0.47224,0.49145,-0.019204
17.29,0.80523,0.87711,-0.071882
17.3,1.9294,2.1401,-0.21071
17.31,4.3158,4.2839,0.031879
17.32,5.0677,4.7105,0.35727
17.33,2.7792,2.7148,0.064338
17.34,1.0881,1.3601,-0.27199
17.35,0.51768,0.84106,-0.32339
17.36,0.32024,0.45025,-0.13001
17.37,0.23521,0.2803,-0.045088
17.38,0.19643,0.22356,-0.027132
17.39,0.18466,0.20324,-0.018575
17.4,0.19789,0.21464,-0.016748
17.41,0.25186,0.2746,-0.022739
17.42,0.41755,0.46596,-0.04841
17.43,0.95179,1.0756,-0.12377
17.44,1.9835,1.968,0.01551
17.45,2.1492,1.9716,0.17767
17.46,1.1458,1.0569,0.088895
17.47,0.5069,0.48117,0.025724
17.48,0.33213,0.35546,-0.023334
17.49,0.37736,0.44389,-0.066528
17.5,0.65697,0.7668,-0.10983
17.51,0.90067,1.2135,-0.31286
17.52,0.66409,1.3098,-0.64572
17.53,0.39435,0.90302,-0.50867
17.54,0.36761,0.59321,-0.2256
17.55,0.59048,0.75011,-0.15963
17.56,1.3718,1.5954,-0.22357
17.57,2.5945,2.539,0.055418
17.58,2.4005,2.1802,0.22029
17.59,1.1612,1.0796,0.081654
17.6,0.53932,0.54634,-0.0070136
17.61,0.40974,0.57818,-0.16844
17.62,0.57886,1.1002,-0.52135
17.63,1.0849,1.6449,-0.55993
17.64,1.2882,1.4742,-0.18602
17.65,0.79087,0.84053,-0.049655
17.66,0.42275,0.45236,-0.029605
17.67,0.37716,0.41323,-0.036062
17.68,0.61985,0.69512,-0.075271
17.69,1.3822,1.4558,-0.073638
17.7,2.077,1.9277,0.14931
17.71,1.4709,1.3582,0.11266
17.72,0.64455,0.61067,0.03388
17.73,0.33686,0.33161,0.0052505
17.74,0.29593,0.3147,-0.018772
17.75,0.45694,0.50483,-0.047894
17.76,0.75316,0.73157,0.02159
17.77,0.69703,0.62887,0.068163
17.78,0.38252,0.36114,0.021379
17.79,0.24299,0.26233,-0.01934
17.8,0.27441,0.32992,-0.055513
17.81,0.53046,0.62313,-0.092678
17.82,1.0809,1.0933,-0.012349
17.83,1.2074,1.0906,0.11675
17.84,0.65934,0.61306,0.046278
17.85,0.28131,0.27351,0.007801
17.86,0.15575,0.16185,-0.0061047
17.87,0.11274,0.128,-0.015262
17.88,0.096048,0.11968,-0.023628
17.89,0.091768,0.19051,-0.098746
17.9,0.097103,0.36258,-0.26548
17.91,0.11539,0.39758,-0.28219
17.92,0.16237,0.31621,-0.15384
17.93,0.3026,0.40192,-0.099315
17.94,0.7034,0.81282,-0.10942
17.95,1.1731,1.1166,0.056556
17.96,0.94221,0.83418,0.10803
17.97,0.45401,0.42661,0.027397
17.98,0.26253,0.26366,-0.0011366
17.99,0.26308,0.28126,-0.018184
18,0.43586,0.48272,-0.046863
18.01,0.73147,0.72475,0.0067187
18.02,0.71325,0.66058,0.052666
18.03,0.47897,0.47911,-0.00013434
18.04,0.45467,0.49558,-0.040919
18.05,0.74789,0.83315,-0.085258
18.06,1.796,2.1452,-0.34922
18.07,3.8341,4.3474,-0.5133
18.08,4.157,4.2607,-0.10365
18.09,2.1613,2.2247,-0.063447
18.1,0.87947,0.92498,-0.045511
18.11,0.49869,0.53333,-0.034635
18.12,0.49462,0.55111,-0.056496
18.13,0.76602,0.8199,-0.053877
18.14,0.89445,0.82927,0.065175
18.15,0.56718,0.51834,0.048835
18.16,0.30281,0.30749,-0.0046764
18.17,0.24456,0.3353,-0.09074
18.18,0.34282,0.52313,-0.18031
18.19,0.6684,0.824,-0.1556
18.2,0.91147,0.88472,0.02675
18.21,0.62878,0.56689,0.061892
18.22,0.32634,0.31357,0.012768
18.23,0.25389,0.26103,-0.0071397
18.24,0.35685,0.38454,-0.027682
18.25,0.72874,0.81999,-0.091258
18.26,1.1096,1.0759,0.033664
18.27,0.85285,0.7425,0.11035
18.28,0.46608,0.42526,0.040821
18.29,0.39324,0.40006,-0.0068205
18.3,0.64065,0.66283,-0.022181
18.31,1.4907,1.684,-0.19332
18.32,2.4992,2.518,-0.018802
18.33,1.9667,1.7208,0.24583
18.34,0.85866,0.87523,-0.016572
18.35,0.37443,0.64059,-0.26616
18.36,0.22157,0.383,-0.16143
18.37,0.16548,0.21064,-0.045157
18.38,0.14572,0.17165,-0.025931
18.39,0.14808,0.16598,-0.017902
18.4,0.17498,0.18997,-0.014985
18.41,0.25057,0.27374,-0.023168
18.42,0.47735,0.48605,-0.0086959
18.43,1.1656,1.2649,-0.099368
18.44,2.1639,2.4325,-0.26868
18.45,1.9271,2.1369,-0.20979
18.46,0.91217,0.99423,-0.082059
18.47,0.43048,0.44968,-0.019194
18.48,0.34679,0.35876,-0.011969
18.49,0.5224,0.54799,-0.025582
18.5,0.86016,0.91744,-0.057278
18.51,0.80081,0.76458,0.036228
18.52,0.45252,0.39176,0.060754
18.53,0.31623,0.30849,0.0077373
18.54,0.41798,0.40702,0.010959
18.55,0.90224,0.93113,-0.028892
18.56,1.7242,1.8511,-0.12684
18.57,1.6586,1.6044,0.054212
18.58,0.8307,0.67005,0.16064
18.59,0.40212,0.38101,0.02111
18.6,0.34567,0.36427,-0.018597
18.61,0.57979,0.73952,-0.15973
18.62,1.0566,1.423,-0.36644
18.63,1.0408,1.1498,-0.10893
18.64,0.52646,0.42886,0.097603
18.65,0.22876,0.21473,0.014026
18.66,0.1306,0.13025,0.0003521
18.67,0.093978,0.10237,-0.0083965
18.68,0.07764,0.089354,-0.011714
18.69,0.070961,0.089967,-0.019006
18.7,0.071426,0.11147,-0.040047
18.71,0.081407,0.19159,-0.11018
18.72,0.11502,0.31183,-0.19681
18.73,0.21984,0.32592,-0.10607
18.74,0.39299,0.4294,-0.036414
18.75,0.39301,0.40124,-0.0082302
18.76,0.25099,0.23013,0.02086
18.77,0.21589,0.21692,-0.0010258
18.78,0.34524,0.35868,-0.013443
18.79,0.8169,0.85091,-0.03401
18.8,1.5556,1.5898,-0.03415
18.81,1.4334,1.3904,0.043012
18.82,0.67315,0.56112,0.11204
18.83,0.2775,0.23967,0.03783
18.84,0.15134,0.14763,0.0037089
18.85,0.10516,0.11407,-0.0089115
18.86,0.085652,0.11284,-0.027188
18.87,0.079182,0.15081,-0.071627
18.88,0.083134,0.22723,-0.1441
18.89,0.10337,0.24793,-0.14455
18.9,0.16945,0.23808,-0.068629
18.91,0.36843,0.41327,-0.044842
18.92,0.63982,0.64747,-0.0076489
18.93,0.56102,0.53762,0.023397
18.94,0.3,0.28171,0.018284
18.95,0.20717,0.22442,-0.01725
18.96,0.27705,0.34401,-0.066963
18.97,0.57611,0.7063,-0.13019
18.98,0.93941,1.0878,-0.14834
18.99,0.76743,0.86983,-0.1024
19,0.40957,0.44087,-0.031301
19.01,0.31889,0.35143,-0.032543
19.02,0.50825,0.57167,-0.063417
19.03,1.1402,1.1715,-0.031317
19.04,1.718,1.6368,0.081247
19.05,1.2139,1.1349,0.079001
19.06,0.52568,0.48413,0.041557
19.07,0.26587,0.26219,0.0036841
19.08,0.21839,0.23477,-0.01638
19.09,0.28393,0.30225,-0.018324
19.1,0.34849,0.3566,-0.0081135
19.11,0.28588,0.31258,-0.026702
19.12,0.24672,0.3359,-0.089175
19.13,0.34897,0.62387,-0.2749
19.14,0.76783,1.3096,-0.54178
19.15,1.7474,2.1338,-0.38643
19.16,2.2164,2.1991,0.017307
19.17,1.3138,1.2523,0.061469
19.18,0.54898,0.5398,0.0091841
19.19,0.31082,0.33421,-0.023392
19.2,0.31954,0.36228,-0.042733
19.21,0.47304,0.49933,-0.02629
19.22,0.49451,0.55152,-0.057004
19.23,0.32455,0.5633,-0.23875
19.24,0.2538,0.6271,-0.37331
19.25,0.36396,0.64325,-0.27929
19.26,0.82022,1.0125,-0.19225
19.27,1.5866,1.5755,0.011118
19.28,1.5199,1.3832,0.13672
19.29,0.73438,0.66588,0.068507
19.3,0.30455,0.28498,0.019565
19.31,0.16705,0.16489,0.00216
19.32,0.11807,0.12057,-0.0025078
19.33,0.099119,0.10371,-0.0045911
19.34,0.096351,0.10279,-0.0064392
19.35,0.10993,0.11997,-0.010038
19.36,0.15663,0.1767,-0.020071
19.37,0.31018,0.36386,-0.053679
19.38,0.71558,0.76694,-0.051355
19.39,1.0465,1.0337,0.012788
19.4,0.72199,0.7497,-0.027713
19.41,0.32615,0.35346,-0.027308
19.42,0.19374,0.20962,-0.015881
19.43,0.20994,0.23229,-0.022355
19.44,0.33297,0.34296,-0.0099974
19.45,0.39126,0.37643,0.01483
19.46,0.28665,0.28508,0.001566
19.47,0.24234,0.25773,-0.015389
19.48,0.36705,0.44207,-0.07502
19.49,0.84899,1.0715,-0.22246
19.5,1.6995,1.7969,-0.097373
19.51,1.7053,1.6073,0.097969
19.52,0.869,0.80666,0.062344
19.53,0.41414,0.39762,0.016518
19.54,0.36414,0.38788,-0.023736
19.55,0.62471,0.68097,-0.056263
19.56,1.0005,0.96787,0.032594
19.57,0.82195,0.74598,0.075968
19.58,0.39736,0.35842,0.038943
19.59,0.22285,0.2156,0.0072539
19.6,0.23355,0.25078,-0.017227
19.61,0.39913,0.42144,-0.022309
19.62,0.5281,0.51348,0.014616
19.63,0.36883,0.34786,0.020963
19.64,0.20382,0.25437,-0.050543
19.65,0.18043,0.35983,-0.1794
19.66,0.29673,0.46734,-0.17061
19.67,0.56687,0.62753,-0.060655
19.68,0.64004,0.61969,0.020349
19.69,0.39999,0.3866,0.01339
19.7,0.27592,0.2903,-0.01438
19.71,0.38531,0.43653,-0.051214
19.72,0.87848,1.001,-0.12257
19.73,1.6141,1.6272,-0.013024
19.74,1.4258,1.4795,-0.053754
19.75,0.65135,0.81982,-0.16847
19.76,0.26618,0.35111,-0.084934
19.77,0.14251,0.16996,-0.027448
19.78,0.095637,0.11223,-0.016593
19.79,0.074732,0.087663,-0.012931
19.8,0.066806,0.077673,-0.010867
19.81,0.070226,0.082941,-0.012715
19.82,0.095604,0.11113,-0.015525
19.83,0.1879,0.22038,-0.032479
19.84,0.3784,0.3936,-0.0152
19.85,0.42392,0.40811,0.01581
19.86,0.24025,0.21195,0.028303
19.87,0.11833,0.16051,-0.042173
19.88,0.094955,0.038168,0.056787
19.89,0.1351,0.31418,-0.17909
19.9,0.19977,0.24566,-0.04589
19.91,0.17959,0,0.17959
19.92,0.13043,0,0.13043
19.93,0.15376,0,0.15376
19.94,0.3181,0,0.3181
19.95,0.74409,0,0.74409
19.96,1.0176,0,1.0176
19.97,0.63773,0,0.63773
19.98,0.25328,0,0.25328
19.99,0.11238,0,0.11238


==> figures/data/20220726/simuXRD_fit_strnmf1_wrong.csv <==
0,0.248,0.089182,0.15881
0.01,0.25021,0.089988,0.16022
0.020001,0.25245,0.090807,0.16165
0.030001,0.25473,0.091637,0.16309
0.040001,0.25704,0.092481,0.16456
0.050001,0.25938,0.093336,0.16605
0.060002,0.26176,0.094205,0.16756
0.070002,0.26417,0.095087,0.16909
0.080002,0.26662,0.095982,0.17064
0.090002,0.26911,0.096892,0.17221
0.1,0.27163,0.097815,0.17381
0.11,0.27419,0.098753,0.17543
0.12,0.27678,0.099705,0.17708
0.13,0.27942,0.10067,0.17875
0.14,0.2821,0.10166,0.18044
0.15,0.28482,0.10264,0.18218
0.16,0.28758,0.10384,0.18374
0.17,0.29038,0.10516,0.18522
0.18,0.29323,0.10637,0.18686
0.19,0.29612,0.10747,0.18865
0.20001,0.29906,0.10853,0.19053
0.21001,0.30205,0.10956,0.19249
0.22001,0.30508,0.11069,0.19439
0.23001,0.30816,0.11183,0.19633
0.24001,0.3113,0.11299,0.1983
0.25001,0.31448,0.11417,0.20031
0.26001,0.31772,0.11537,0.20234
0.27001,0.321,0.11659,0.20441
0.28001,0.32435,0.11784,0.20651
0.29001,0.32775,0.1191,0.20865
0.30001,0.33121,0.12039,0.21082
0.31001,0.33472,0.1217,0.21302
0.32001,0.3383,0.12304,0.21526
0.33001,0.34194,0.1244,0.21754
0.34001,0.34564,0.12578,0.21986
0.35001,0.3494,0.12719,0.22221
0.36001,0.35324,0.12862,0.22462
0.37001,0.35714,0.13013,0.227
0.38001,0.36111,0.13175,0.22936
0.39001,0.36515,0.13333,0.23182
0.40001,0.36926,0.13489,0.23437
0.41001,0.37345,0.13649,0.23695
0.42001,0.37771,0.13802,0.2397
0.43001,0.38205,0.13988,0.24218
0.44001,0.38648,0.14201,0.24447
0.45001,0.39099,0.14457,0.24641
0.46001,0.40241,0.1467,0.25571
0.47001,0.40712,0.14819,0.25893
0.48001,0.41191,0.14844,0.26347
0.49001,0.4168,0.15076,0.26604
0.50001,0.42178,0.15244,0.26935
0.51001,0.42686,0.15449,0.27237
0.52001,0.43204,0.15641,0.27563
0.53001,0.43732,0.15847,0.27885
0.54001,0.44271,0.16052,0.28219
0.55001,0.44821,0.16265,0.28556
0.56001,0.45381,0.1648,0.28901
0.57001,0.45953,0.16713,0.29241
0.58001,0.46537,0.16996,0.29541
0.59001,0.47133,0.17318,0.29816
0.60002,0.47742,0.17573,0.30169
0.61002,0.48363,0.17828,0.30535
0.62002,0.48997,0.1806,0.30937
0.63002,0.49645,0.18302,0.31343
0.64002,0.50307,0.18568,0.3174
0.65002,0.50984,0.18834,0.3215
0.66002,0.51675,0.1911,0.32565
0.67002,0.52382,0.19392,0.3299
0.68002,0.53104,0.19681,0.33423
0.69002,0.53843,0.19978,0.33865
0.70002,0.54599,0.20283,0.34315
0.71002,0.55372,0.20596,0.34775
0.72002,0.56162,0.20918,0.35244
0.73002,0.56972,0.21249,0.35723
0.74002,0.578,0.21589,0.36211
0.75002,0.58648,0.21938,0.3671
0.76002,0.59516,0.22303,0.37213
0.77002,0.60406,0.227,0.37706
0.78002,0.61317,0.23126,0.38192
0.79002,0.62619,0.2354,0.3908
0.80002,0.63578,0.23921,0.39657
0.81002,0.6456,0.24278,0.40283
0.82002,0.65568,0.24714,0.40854
0.83002,0.66601,0.25158,0.41443
0.84002,0.67661,0.25618,0.42044
0.85002,0.68749,0.26092,0.42657
0.86002,0.69866,0.26583,0.43283
0.87002,0.71012,0.27091,0.43922
0.88002,0.7219,0.27616,0.44573
0.89002,0.73399,0.28161,0.45238
0.90002,0.74642,0.28725,0.45917
0.91002,0.75919,0.2931,0.46609
0.92002,0.77232,0.29918,0.47314
0.93002,0.78583,0.30549,0.48034
0.94002,0.79972,0.31205,0.48767
0.95002,0.81402,0.31887,0.49514
0.96002,0.82873,0.32601,0.50272
0.97002,0.84389,0.33356,0.51032
0.98002,0.8595,0.34136,0.51814
0.99002,0.87558,0.34946,0.52612
1,0.89216,0.35789,0.53427
1.01,0.90925,0.3667,0.54256
1.02,0.92688,0.37593,0.55096
1.03,0.94508,0.38562,0.55946
1.04,0.96386,0.39579,0.56806
1.05,0.98325,0.4065,0.57676
1.06,1.0033,0.41776,0.58553
1.07,1.024,0.42964,0.59436
1.08,1.0454,0.44218,0.60322
1.09,1.0675,0.45544,0.6121
1.1,1.0904,0.46949,0.62096
1.11,1.1142,0.4844,0.62976
1.12,1.1387,0.50026,0.63847
1.13,1.1642,0.51716,0.64703
1.14,1.1906,0.53522,0.65535
1.15,1.2179,0.55465,0.66329
1.16,1.2463,0.57548,0.67085
1.17,1.2758,0.59782,0.678
1.18,1.3064,0.62186,0.68457
1.19,1.3383,0.64785,0.69042
1.2,1.3714,0.67604,0.69533
1.21,1.4058,0.70676,0.69905
1.22,1.4417,0.74034,0.70132
1.23,1.479,0.77718,0.70183
1.24,1.518,0.81778,0.70017
1.25,1.5586,0.86272,0.69584
1.26,1.601,0.91272,0.68823
1.27,1.6452,0.96866,0.67656
1.28,1.6915,1.0317,0.65978
1.29,1.7399,1.1032,0.63671
1.3,1.7925,1.1846,0.6079
1.31,1.8456,1.278,0.56756
1.32,1.9012,1.3862,0.51504
1.33,1.9596,1.5131,0.44651
1.34,2.0209,1.6635,0.35738
1.35,2.0853,1.8434,0.2419
1.36,2.1531,2.0616,0.091438
1.37,2.2244,2.3307,-0.10625
1.38,2.2996,2.6686,-0.36893
1.39,2.379,3.1021,-0.72312
1.4,2.4627,3.6724,-1.2097
1.41,2.5513,4.4458,-1.8944
1.42,2.6451,5.536,-2.8909
1.43,2.7444,7.1416,-4.3972
1.44,2.8498,9.6898,-6.8399
1.45,2.9618,14.004,-11.042
1.46,3.0809,22.736,-19.655
1.47,3.2078,43.269,-40.061
1.48,3.3431,109.53,-106.19
1.49,3.4876,254.43,-250.95
1.5,3.6423,334.35,-330.71
1.51,3.808,221.65,-217.84
1.52,3.9859,87.425,-83.439
1.53,4.1773,37.056,-32.879
1.54,4.3834,20.336,-15.952
1.55,4.606,13.066,-8.4596
1.56,4.8468,9.2974,-4.4506
1.57,5.1079,7.0627,-1.9548
1.58,5.3916,5.6457,-0.25415
1.59,5.704,4.6909,1.0131
1.6,6.0416,4.0239,2.0177
1.61,6.4114,3.5441,2.8672
1.62,6.8175,3.1932,3.6244
1.63,7.2651,2.9342,4.3309
1.64,7.7599,2.7429,5.0171
1.65,8.3089,2.6032,5.7058
1.66,8.9204,2.5041,6.4163
1.67,9.6042,2.4384,7.1659
1.68,10.372,2.4005,7.9719
1.69,11.239,2.3867,8.8527
1.7,12.223,2.3947,9.8283
1.71,13.345,2.4231,10.922
1.72,14.634,2.4714,12.162
1.73,16.123,2.5399,13.583
1.74,17.857,2.6296,15.227
1.75,19.893,2.7422,17.151
1.76,22.306,2.8806,19.425
1.77,25.194,3.0486,22.145
1.78,28.693,3.2517,25.441
1.79,32.987,3.4978,29.49
1.8,38.34,3.7975,34.543
1.81,45.13,4.1666,40.964
1.82,53.927,4.6271,49.299
1.83,65.608,5.2143,60.394
1.84,81.599,5.9803,75.619
1.85,104.33,7.0171,97.316
1.86,138.25,8.4763,129.78
1.87,192.25,10.664,181.59
1.88,286.4,14.219,272.18
1.89,475.18,20.569,454.61
1.9,950.27,36.136,914.14
1.91,2428.1,67.4,2360.7
1.92,5668.7,184.57,5484.2
1.93,6950.7,323.92,6626.8
1.94,3903.6,250.69,3652.9
1.95,1483.8,96.621,1387.2
1.96,651.95,40.719,611.24
1.97,362.71,27.57,335.14
1.98,232.3,21.037,211.27
1.99,161.99,18.814,143.18
2.0001,119.61,18.314,101.3
2.0101,92.053,19.189,72.863
2.0201,73.105,21.252,51.853
2.0301,59.515,24.693,34.821
2.0401,49.435,30.01,19.426
2.0501,41.75,38.22,3.5306
2.0601,35.758,51.431,-15.672
2.0701,30.998,74.18,-43.183
2.0801,27.154,119.07,-91.917
2.0901,24.009,225.02,-201.01
2.1001,21.405,558.77,-537.36
2.1101,19.229,1352.2,-1333
2.1201,17.395,1857.7,-1840.3
2.1301,15.843,1306.8,-1290.9
2.1401,14.526,554.21,-539.68
2.1501,13.413,223.45,-210.04
2.1601,12.489,117.59,-105.1
2.1701,11.76,72.869,-61.108
2.1801,11.278,50.036,-38.758
2.1901,11.227,36.644,-25.417
2.2001,12.344,28.151,-15.807
2.2101,17.186,22.482,-5.2959
2.2201,26.54,18.76,7.7799
2.2301,26.867,16.072,10.795
2.2401,16.702,13.488,3.2141
2.2501,10.366,11.315,-0.94921
2.2601,8.0809,9.776,-1.6951
2.2701,7.0642,8.6175,-1.5533
2.2801,6.4529,7.6913,-1.2384
2.2901,6.0164,6.9383,-0.92191
2.3001,5.6749,6.3183,-0.64347
2.3101,5.3911,5.8044,-0.41335
2.3201,5.1482,5.3765,-0.22828
2.3301,4.9361,5.0196,-0.083567
2.3401,4.7482,4.7228,0.025398
2.3501,4.5805,4.4777,0.10275
2.3601,4.4298,4.278,0.15172
2.3701,4.2938,4.1193,0.17451
2.3801,4.171,3.9985,0.17248
2.3901,4.0598,3.9137,0.14608
2.4001,3.9591,3.8644,0.094671
2.4101,3.868,3.8514,0.016587
2.4201,3.7858,3.8769,-0.091123
2.4301,3.7117,3.9447,-0.23306
2.4401,3.6452,4.0611,-0.41591
2.4501,3.5859,4.2352,-0.64928
2.4601,3.5333,4.4802,-0.94696
2.4701,3.487,4.8158,-1.3288
2.4801,3.4468,5.2709,-1.8241
2.4901,3.4124,5.8897,-2.4773
2.5001,3.3836,6.7409,-3.3573
2.5101,3.3603,7.9387,-4.5784
2.5201,3.3422,9.676,-6.3338
2.5301,3.3292,12.31,-8.9809
2.5401,3.3214,16.611,-13.29
2.5501,3.3186,24.026,-20.708
2.5601,3.3208,40.006,-36.686
2.5701,3.328,78.195,-74.867
2.5801,3.3403,210.48,-207.14
2.5901,3.3576,462.55,-459.19
2.6001,3.3802,483.92,-480.54
2.6101,3.4081,255.11,-251.71
2.6201,3.4415,100.18,-96.735
2.6301,3.4805,46.21,-42.73
2.6401,3.5255,26.77,-23.245
2.6501,3.5765,17.872,-14.296
2.6601,3.634,13.005,-9.3707
2.6701,3.6983,10.056,-6.3577
2.6801,3.7697,8.1343,-4.3646
2.6901,3.8488,6.8183,-2.9695
2.7001,3.936,5.884,-1.9479
2.7101,4.0326,5.2036,-1.171
2.7201,4.1379,4.7,-0.56212
2.7301,4.2534,4.3249,-0.071476
2.7401,4.3799,4.0465,0.33336
2.7501,4.5184,3.8442,0.67419
2.7601,4.6699,3.7037,0.96616
2.7701,4.8358,3.6158,1.22
2.7801,5.0175,3.5745,1.443
2.7901,5.2166,3.5766,1.6401
2.8001,5.4351,3.6212,1.8139
2.8101,5.6751,3.7095,1.9657
2.8201,5.9393,3.8449,2.0944
2.8301,6.2305,4.0331,2.1975
2.8401,6.5523,4.283,2.2692
2.8501,6.9086,4.6077,2.3009
2.8601,7.3042,5.0258,2.2785
2.8701,7.7449,5.5643,2.1806
2.8801,8.2374,6.2629,1.9745
2.8901,8.7897,7.1813,1.6084
2.9001,9.4116,8.4118,0.99982
2.9101,10.115,10.105,0.010209
2.9201,10.915,12.513,-1.5982
2.9301,11.828,16.104,-4.2755
2.9401,12.878,21.805,-8.9265
2.9501,14.095,31.583,-17.488
2.9601,15.512,51.241,-35.729
2.9701,17.176,97.941,-80.765
2.9801,19.15,249.39,-230.24
2.9901,21.514,613.31,-591.8
3.0001,24.38,746.08,-721.7
3.0101,27.9,414.5,-386.6
3.0201,32.291,159.48,-127.19
3.0301,37.865,72.448,-34.583
3.0401,45.093,41.458,3.6346
3.0501,54.702,27.907,26.796
3.0601,67.877,20.86,47.017
3.0701,86.642,17.007,69.635
3.0801,114.72,15.035,99.681
3.0901,159.57,14.471,145.09
3.1001,238.19,15.49,222.7
3.1101,397.25,18.369,378.88
3.1201,803.03,27.943,775.09
3.1301,2066.9,46.315,2020.6
3.1401,4724.5,122.44,4602.1
3.1501,5563.7,266.63,5297
3.1601,3024.6,228.68,2795.9
3.1701,1146.9,88.432,1058.5
3.1801,511.41,37.402,474
3.1901,287.74,20.901,266.84
3.2001,185.78,13.925,171.85
3.2101,130.45,10.419,120.03
3.2201,96.971,8.4249,88.546
3.2301,75.148,7.2426,67.906
3.2401,60.129,6.5485,53.581
3.2501,49.355,6.1973,43.157
3.2601,41.369,6.1317,35.237
3.2701,35.293,6.3551,28.938
3.2801,30.571,6.9388,23.632
3.2901,26.835,8.0547,18.781
3.3001,23.838,10.118,13.72
3.3101,21.404,14.047,7.357
3.3201,19.409,23.24,-3.8315
3.3301,17.764,47.804,-30.04
3.3401,16.398,132.97,-116.57
3.3501,15.262,231.54,-216.27
3.3601,14.318,167.2,-152.88
3.3701,13.536,63.936,-50.4
3.3801,12.893,27.663,-14.77
3.3901,12.373,15.613,-3.2408
3.4001,11.961,10.573,1.3888
3.4101,11.65,7.9765,3.6734
3.4201,11.432,6.4916,4.94
3.4301,11.303,5.5832,5.7194
3.4401,11.261,5.0129,6.2486
3.4501,11.309,4.6576,6.6512
3.4601,11.448,4.4522,6.9961
3.4701,11.686,4.3594,7.3266
3.4801,12.031,4.3595,7.6718
3.4901,12.497,4.4426,8.0548
3.5001,13.103,4.6067,8.4959
3.5101,13.871,4.8557,9.0155
3.5201,14.836,5.2003,9.6361
3.5301,16.043,5.6582,10.384
3.5401,17.551,6.2571,11.293
3.5501,19.446,7.0382,12.408
3.5601,21.845,8.0633,13.782
3.5701,24.92,9.4285,15.491
3.5801,28.925,11.286,17.64
3.5901,34.252,13.886,20.365
3.6001,41.522,17.681,23.841
3.6101,51.784,23.505,28.279
3.6201,66.909,33.19,33.719
3.6301,90.532,50.832,39.7
3.6401,130.53,91.358,39.17
3.6501,206.96,199.67,7.2896
3.6601,384.88,533.3,-148.43
3.6701,919.14,933.74,-14.608
3.6801,2347.4,712.83,1634.5
3.6901,3630.2,367.49,3262.7
3.7001,2530.3,284.65,2245.7
3.7101,1014.4,149.17,865.23
3.7201,414.47,65.007,349.46
3.7301,217.87,39.168,178.7
3.7401,135.46,25.533,109.93
3.7501,92.948,18.834,74.114
3.7601,68.04,14.361,53.679
3.7701,52.161,11.482,40.678
3.7801,41.41,9.4124,31.998
3.7901,33.8,7.9062,25.894
3.8001,28.235,6.764,21.471
3.8101,24.086,5.8814,18.205
3.8201,21.025,5.1866,15.839
3.8301,19.089,4.6372,14.451
3.8401,19.075,4.209,14.866
3.8501,20.781,3.9365,16.844
3.8601,19.075,3.7914,15.283
3.8701,14.407,3.4563,10.951
3.8801,11.491,3.0632,8.428
3.8901,10.012,2.8271,7.1846
3.9001,9.0364,2.6532,6.3832
3.9101,8.2813,2.5134,5.7679
3.9201,7.6578,2.3982,5.2595
3.9301,7.1277,2.3032,4.8244
3.9401,6.6696,2.2257,4.4439
3.9501,6.2696,2.1636,4.1059
3.9601,5.9177,2.1159,3.8018
3.9701,5.6065,2.0816,3.5249
3.9801,5.3302,2.0601,3.2701
3.9901,5.0841,2.0512,3.0328
4.0001,4.8645,2.0553,2.8092
4.0101,4.6682,2.0728,2.5954
4.0201,4.4928,2.1047,2.3881
4.0301,4.3361,2.1523,2.1837
4.0401,4.1962,2.2177,1.9786
4.0501,4.0719,2.3033,1.7686
4.0601,3.9617,2.4127,1.549
4.0701,3.8647,2.5508,1.3139
4.0801,3.78,2.7239,1.0561
4.0901,3.7071,2.9409,0.7662
4.1001,3.6453,3.2139,0.4314
4.1101,3.5949,3.5604,0.034485
4.1201,3.5546,4.0051,-0.45049
4.1301,3.525,4.5855,-1.0605
4.1401,3.506,5.3589,-1.8529
4.1501,3.4979,6.4178,-2.9199
4.1601,3.501,7.9186,-4.4176
4.1701,3.516,10.145,-6.6292
4.1801,3.5436,13.653,-10.11
4.1901,3.5849,19.682,-16.098
4.2001,3.6411,31.527,-27.886
4.2101,3.714,60.245,-56.531
4.2201,3.8057,147.6,-143.79
4.2301,3.919,348.04,-344.12
4.2401,4.0571,490.32,-486.27
4.2501,4.2246,327.97,-323.75
4.2601,4.4269,125.4,-120.97
4.2701,4.6713,52.997,-48.326
4.2801,4.9672,29.134,-24.166
4.2901,5.3272,18.701,-13.373
4.3001,5.7682,13.256,-7.4881
4.3101,6.3134,10.049,-3.7354
4.3201,6.9953,8.0204,-1.0251
4.3301,7.8606,6.6736,1.1869
4.3401,8.9784,5.7567,3.2216
4.3501,10.454,5.1314,5.3229
4.3601,12.457,4.7206,7.736
4.3701,15.267,4.4837,10.783
4.3801,19.386,4.407,14.979
4.3901,25.784,4.5019,21.282
4.4001,36.546,4.8198,31.726
4.4101,56.932,5.468,51.464
4.4201,103.77,6.81,96.956
4.4301,242.99,9.6441,233.35
4.4401,624.38,17.019,607.36
4.4501,1000.7,38.258,962.4
4.4601,725.31,58.445,666.87
4.4701,295.88,50.783,245.09
4.4801,120.48,62.243,58.238
4.4901,63.421,112.86,-49.438
4.5001,39.848,124.78,-84.931
4.5101,27.818,68.756,-40.938
4.5201,20.835,26.561,-5.7259
4.5301,16.429,13.63,2.7988
4.5401,13.482,8.6586,4.8235
4.5501,11.427,6.4496,4.9777
4.5601,9.9516,5.2378,4.7138
4.5701,8.8707,4.5565,4.3142
4.5801,8.0708,4.1695,3.9013
4.5901,7.479,3.9791,3.4999
4.6001,7.0472,3.9355,3.1116
4.6101,6.7434,4.0192,2.7243
4.6201,6.5465,4.2295,2.317
4.6301,6.4428,4.583,1.8598
4.6401,6.4251,5.1179,1.3072
4.6501,6.4889,5.8995,0.58936
4.6601,6.636,7.0545,-0.41857
4.6701,6.8717,8.7967,-1.925
4.6801,7.2061,11.583,-4.3765
4.6901,7.6551,16.365,-8.7094
4.7001,8.2419,25.875,-17.633
4.7101,9.0004,48.487,-39.487
4.7201,9.9794,118.49,-108.51
4.7301,11.25,277.89,-266.64
4.7401,12.92,388.32,-375.4
4.7501,15.155,271.06,-255.9
4.7601,18.219,106.44,-88.218
4.7701,22.559,45.092,-22.533
4.7801,28.979,25.273,3.7059
4.7901,39.044,16.904,22.14
4.8001,56.173,12.94,43.233
4.8101,89.156,11.12,78.036
4.8201,166.9,11.201,155.7
4.8301,402.38,13.592,388.79
4.8401,1015.2,23.621,991.54
4.8501,1512.2,53.359,1458.9
4.8601,1015.2,73.338,941.82
4.8701,402.38,48.201,354.18
4.8801,166.9,20.134,146.77
4.8901,89.173,11.96,77.212
4.9001,56.216,9.4606,46.755
4.9101,39.139,9.2445,29.894
4.9201,29.171,10.637,18.535
4.9301,22.947,14.459,8.4881
4.9401,19.044,24.193,-5.1497
4.9501,17.187,54.77,-37.583
4.9601,18.792,130.97,-112.18
4.9701,24.523,194.34,-169.82
4.9801,24.368,149.95,-125.58
4.9901,16.016,64.995,-48.979
5.0001,10.438,26.536,-16.098
5.0101,8.1967,14.507,-6.31
5.0201,7.0806,9.4625,-2.3819
5.0301,6.3651,6.953,-0.58792
5.0401,5.8474,5.5138,0.33365
5.0501,5.4511,4.6387,0.81236
5.0601,5.1391,4.0927,1.0463
5.0701,4.8905,3.7648,1.1257
5.0801,4.6922,3.5998,1.0924
5.0901,4.5354,3.5755,0.95998
5.1001,4.4141,3.6942,0.71991
5.1101,4.3239,3.9855,0.33838
5.1201,4.2617,4.5176,-0.25588
5.1301,4.2254,5.4382,-1.2128
5.1401,4.2143,7.0665,-2.8522
5.1501,4.2264,10.243,-6.0166
5.1601,4.2622,17.506,-13.244
5.1701,4.3223,39.403,-35.081
5.1801,4.4076,98.558,-94.151
5.1901,4.5197,154.07,-149.55
5.2001,4.661,125.75,-121.09
5.2101,4.8345,57.941,-53.107
5.2201,5.0443,23.172,-18.128
5.2301,5.2955,12.268,-6.9722
5.2401,5.5948,7.8974,-2.3027
5.2501,5.9507,5.7727,0.17796
5.2601,6.3741,4.5765,1.7976
5.2701,6.8793,3.8585,3.0208
5.2801,7.4849,3.4144,4.0704
5.2901,8.2156,3.1475,5.0681
5.3001,9.105,3.009,6.096
5.3101,10.199,2.9771,7.2217
5.3201,11.561,3.0492,8.5123
5.3301,13.285,3.2417,10.044
5.3401,15.507,3.5995,11.908
5.3501,18.436,4.2326,14.203
5.3601,22.404,5.3751,17.029
5.3701,27.969,7.8506,20.119
5.3801,36.124,14.251,21.873
5.3901,48.784,34.399,14.386
5.4001,70.079,60.256,9.8228
5.4101,110.42,56.37,54.047
5.4201,203.09,32.121,170.97
5.4301,478.6,20.76,457.84
5.4401,1233.3,24.253,1209.1
5.4501,1977.9,59.196,1918.7
5.4601,1433,95.138,1337.9
5.4701,583.19,71.606,511.59
5.4801,236.08,31.42,204.66
5.4901,123.15,15.24,107.91
5.5001,76.476,10.477,65.999
5.5101,52.642,8.8057,43.837
5.5201,38.797,8.63,30.167
5.5301,30.048,9.3669,20.681
5.5401,24.184,11.047,13.137
5.5501,20.085,14.276,5.8092
5.5601,17.132,19.94,-2.8081
5.5701,14.96,32.206,-17.246
5.5801,13.347,61.33,-47.983
5.5901,12.149,157.84,-145.69
5.6001,11.275,365.74,-354.46
5.6101,10.665,435.64,-424.98
5.6201,10.284,262.5,-252.22
5.6301,10.114,103.76,-93.645
5.6401,10.153,45.136,-34.983
5.6501,10.415,25.21,-14.795
5.6601,10.933,16.342,-5.4083
5.6701,11.769,11.655,0.11397
5.6801,13.023,8.8612,4.1622
5.6901,14.864,7.0866,7.777
5.7001,17.577,5.9125,11.664
5.7101,21.677,5.132,16.545
5.7201,28.158,4.6519,23.507
5.7301,39.155,4.4101,34.745
5.7401,59.999,4.5161,55.483
5.7501,107.52,4.9371,102.59
5.7601,247.63,6.814,240.82
5.7701,640.31,9.8249,630.49
5.7801,1063,28.379,1034.6
5.7901,801.05,51.931,749.12
5.8001,331.91,40.77,291.14
5.8101,133.57,17.981,115.59
5.8201,69.328,8.0156,61.312
5.8301,43.073,4.8543,38.218
5.8401,29.73,3.4965,26.233
5.8501,21.98,2.8213,19.158
5.8601,17.064,2.4352,14.629
5.8701,13.744,2.2107,11.533
5.8801,11.393,2.0866,9.3064
5.8901,9.6668,2.0383,7.6285
5.9001,8.3617,2.0583,6.3035
5.9101,7.3518,2.1527,5.199
5.9201,6.5545,2.344,4.2105
5.9301,5.9154,2.6808,3.2346
5.9401,5.3965,3.2764,2.12
5.9501,4.9709,4.3671,0.60382
5.9601,4.6192,6.77,-2.1508
5.9701,4.3271,12.969,-8.6417
5.9801,4.0839,33.589,-29.505
5.9901,3.8815,66.552,-62.671
6.0002,3.7138,64.455,-60.741
6.0102,3.5763,33.241,-29.665
6.0202,3.4654,13.6,-10.135
6.0302,3.3785,6.902,-3.5235
6.0402,3.3138,4.4931,-1.1793
6.0502,3.2703,3.399,-0.1287
6.0602,3.2474,2.8402,0.40725
6.0702,3.2452,2.5523,0.69289
6.0802,3.2647,2.4327,0.83209
6.0902,3.3066,2.4416,0.86502
6.1002,3.3735,2.5757,0.79778
6.1102,3.4684,2.8633,0.60517
6.1202,3.5959,3.3856,0.21028
6.1302,3.7621,4.3261,-0.56397
6.1402,3.9754,6.1918,-2.2164
6.1502,4.2475,10.582,-6.3347
6.1602,4.5951,24.046,-19.451
6.1702,5.0416,60.708,-55.666
6.1802,5.6221,82.825,-77.203
6.1902,6.3892,53.433,-47.044
6.2002,7.4261,22.618,-15.192
6.2102,8.8697,10.579,-1.7093
6.2202,10.959,6.6127,4.3464
6.2302,14.144,5.097,9.047
6.2402,19.357,4.5074,14.85
6.2502,28.829,4.4461,24.383
6.2602,49.137,4.7712,44.366
6.2702,105.33,5.8383,99.487
6.2802,275.45,7.6275,267.82
6.2902,537.49,13.73,523.76
6.3002,495.36,30.908,464.45
6.3102,228.01,35.19,192.82
6.3202,88.681,27.372,61.309
6.3302,43.911,32.144,11.767
6.3402,26.905,69.532,-42.627
6.3502,18.721,172.24,-153.52
6.3602,14.174,221.64,-207.46
6.3702,11.422,133.03,-121.61
6.3802,9.6702,53.009,-43.339
6.3902,8.5303,23.625,-15.095
6.4002,7.7968,13.418,-5.6215
6.4102,7.3549,9.0137,-1.6588
6.4202,7.1407,6.7228,0.41784
6.4302,7.1211,5.4231,1.6981
6.4402,7.2854,4.6677,2.6176
6.4502,7.6409,4.2679,3.373
6.4602,8.2147,4.1443,4.0703
6.4702,9.0579,4.3043,4.7536
6.4802,10.258,4.8525,5.4051
6.4902,11.958,6.0246,5.9335
6.5002,14.405,8.9572,5.4475
6.5102,18.035,16.341,1.6937
6.5202,23.684,42.81,-19.126
6.5302,33.126,79.898,-46.772
6.5402,50.709,65.428,-14.719
6.5502,89.789,29.225,60.564
6.5602,202.28,15.368,186.92
6.5702,529.6,12.851,516.75
6.5802,941.8,19.596,922.2
6.5902,768.37,49.558,718.81
6.6002,330,46.884,283.12
6.6102,130.12,20.989,109.13
6.6202,65.926,11.226,54.7
6.6302,40.546,8.0104,32.536
6.6402,28.152,7.6066,20.545
6.6502,21.761,8.6654,13.096
6.6602,20.025,11.47,8.5547
6.6702,22.426,18.765,3.6613
6.6802,21.133,37.596,-16.463
6.6902,14.201,103.92,-89.715
6.7002,9.545,196.86,-187.31
6.7102,7.4962,156.42,-148.92
6.7202,6.3806,61.313,-54.932
6.7302,5.6348,25.364,-19.729
6.7402,5.089,13.54,-8.4507
6.7502,4.6731,8.738,-4.0649
6.7602,4.3503,6.3209,-1.9706
6.7702,4.0989,4.9696,-0.87071
6.7802,3.9049,4.1823,-0.27739
6.7902,3.759,3.7459,0.013069
6.8002,3.6548,3.5791,0.075746
6.8102,3.5885,3.6848,-0.096255
6.8202,3.5579,4.1647,-0.60682
6.8302,3.5623,5.3816,-1.8193
6.8402,3.6025,8.5403,-4.9378
6.8502,3.6808,18.587,-14.906
6.8602,3.8013,46.447,-42.646
6.8702,3.9703,61.371,-57.4
6.8802,4.1966,34.371,-30.174
6.8902,4.4933,12.909,-8.4156
6.9002,4.8785,6.7565,-1.8781
6.9102,5.3786,4.5015,0.87703
6.9202,6.0323,3.5679,2.4644
6.9302,6.8734,3.1491,3.7243
6.9402,8.042,3.0245,5.0176
6.9502,9.6609,3.1222,6.5386
6.9602,11.983,3.4509,8.5326
6.9702,15.475,4.103,11.372
6.9802,21.07,5.3079,15.762
6.9902,30.895,7.6579,23.237
7.0002,50.79,13.189,37.602
7.0102,101.57,28.876,72.689
7.0202,259.73,73.886,185.84
7.0302,592.33,112.58,479.75
7.0402,697.35,90.068,607.28
7.0502,379.6,63.257,316.34
7.0602,144.63,34.903,109.73
7.0702,65.123,14.491,50.633
7.0802,37.161,8.0166,29.145
7.0902,24.438,5.1667,19.271
7.1002,17.561,3.7763,13.784
7.1102,13.43,2.963,10.467
7.1202,10.771,2.4517,8.3193
7.1302,8.9811,2.1109,6.8702
7.1402,7.7441,1.8774,5.8667
7.1502,6.8838,1.7135,5.1704
7.1602,6.2986,1.604,4.6946
7.1702,5.9306,1.538,4.3927
7.1802,5.7513,1.5056,4.2457
7.1902,5.7557,1.5043,4.2514
7.2002,5.9617,1.534,4.4277
7.2102,6.4197,1.5972,4.8224
7.2202,7.2311,1.7004,5.5307
7.2302,8.5955,1.8548,6.7407
7.2402,10.927,2.0801,8.8467
7.2502,15.184,2.4097,12.774
7.2602,24.038,2.9134,21.125
7.2702,47.143,3.6989,43.444
7.2802,119.31,5.2303,114.08
7.2902,264.56,7.9315,256.63
7.3002,298.88,16.817,282.07
7.3102,158.13,29.267,128.86
7.3202,60.804,38.414,22.391
7.3302,28.335,76.619,-48.284
7.3402,16.854,133.17,-116.32
7.3502,11.818,108.62,-96.798
7.3602,9.8958,45.063,-35.168
7.3702,10.844,18.207,-7.3639
7.3802,12.128,9.9213,2.2071
7.3902,9.1866,6.6399,2.5466
7.4002,5.6715,4.958,0.71352
7.4102,4.0723,3.8364,0.23585
7.4202,3.3548,3.2282,0.12663
7.4302,2.9325,2.9473,-0.014872
7.4402,2.6427,2.9065,-0.26381
7.4502,2.4295,3.1635,-0.734
7.4602,2.267,4.0093,-1.7423
7.4702,2.1413,6.5721,-4.4308
7.4802,2.0441,14.237,-12.193
7.4902,1.9698,26.279,-24.309
7.5002,1.9151,24.48,-22.565
7.5102,1.8777,11.737,-9.859
7.5202,1.8564,5.7208,-3.8643
7.5302,1.8508,4.0854,-2.2346
7.5402,1.8613,3.6091,-1.7478
7.5502,1.8889,3.6575,-1.7686
7.5602,1.9358,4.0355,-2.0997
7.5702,2.0055,4.759,-2.7535
7.5802,2.1031,6.0485,-3.9454
7.5902,2.2364,8.2068,-5.9704
7.6002,2.4171,12.428,-10.011
7.6102,2.6638,21.999,-19.335
7.6202,3.0063,49.225,-46.219
7.6302,3.4951,124.28,-120.79
7.6402,4.222,216.79,-212.57
7.6502,5.367,178.77,-173.41
7.6602,7.3289,72.636,-65.307
7.6702,11.154,29.025,-17.871
7.6802,20.379,15.645,4.734
7.6902,48.674,10.275,38.399
7.7002,117.9,8.1767,109.73
7.7102,162.31,8.6512,153.66
7.7202,101.75,12.124,89.624
7.7302,40.368,11.25,29.119
7.7402,18.014,7.0483,10.966
7.7502,10.558,6.5138,4.0443
7.7602,7.3788,9.2669,-1.8881
7.7702,5.7694,19.291,-13.521
7.7802,4.8869,40.707,-35.82
7.7902,4.4017,51.308,-46.907
7.8002,4.166,30.91,-26.744
7.8102,4.1109,11.694,-7.5834
7.8202,4.2075,5.8936,-1.6861
7.8302,4.453,3.6831,0.76987
7.8402,4.8667,2.7191,2.1475
7.8502,5.494,2.1777,3.3162
7.8602,6.4196,1.8643,4.5553
7.8702,7.7974,1.6744,6.1229
7.8802,9.9174,1.5721,8.3454
7.8902,13.374,1.5375,11.836
7.9002,19.544,1.5841,17.96
7.9102,32.3,1.7248,30.575
7.9202,65.791,2.092,63.699
7.9302,169.91,2.911,167
7.9402,369.65,4.8186,364.83
7.9502,401.17,11.709,389.46
7.9602,205.52,21.182,184.33
7.9702,78.536,17.587,60.949
7.9802,36.693,7.32,29.373
7.9902,21.751,3.725,18.026
8.0002,15.248,2.8363,12.412
8.0102,12.995,2.6404,10.354
8.0202,12.974,2.9512,10.023
8.0302,10.886,3.9172,6.9686
8.0402,7.453,6.2679,1.185
8.0502,5.5316,13.231,-7.6992
8.0602,4.6243,29.931,-25.306
8.0702,4.0957,44.704,-40.609
8.0802,3.7483,35.146,-31.398
8.0902,3.5133,15.576,-12.063
8.1002,3.3587,6.8988,-3.5401
8.1102,3.2671,4.363,-1.0959
8.1202,3.2291,3.4616,-0.23246
8.1302,3.2392,3.2251,0.014142
8.1402,3.2959,3.3972,-0.10127
8.1502,3.3807,3.9923,-0.61156
8.1602,3.5373,5.2372,-1.7
8.1702,3.753,7.9181,-4.1651
8.1802,4.0393,14.624,-10.585
8.1902,4.4129,35.688,-31.275
8.2002,4.8986,80.001,-75.103
8.2102,5.5331,105.89,-100.36
8.2202,6.3723,71.653,-65.281
8.2302,7.5035,28.665,-21.161
8.2402,9.0689,12.328,-3.259
8.2502,11.314,7.0382,4.2757
8.2602,14.69,4.7827,9.9073
8.2702,20.11,3.6869,16.423
8.2802,29.667,3.1562,26.51
8.2902,49.171,3.0042,46.167
8.3002,99.593,3.2896,96.303
8.3102,256.55,4.3381,252.21
8.3202,572.2,7.0478,565.15
8.3302,646.9,18.201,628.7
8.3402,341.35,32.568,308.79
8.3502,130.09,27.399,102.69
8.3602,59.61,11.694,47.917
8.3702,34.57,5.0464,29.524
8.3802,23.116,3.211,19.905
8.3902,16.955,2.4089,14.546
8.4002,13.319,2.0936,11.225
8.4102,11.067,2.0123,9.055
8.4202,9.6661,2.1353,7.5308
8.4302,8.8483,2.5226,6.3257
8.4402,8.4849,3.4535,5.0313
8.4502,8.5337,5.8686,2.6651
8.4602,9.0265,13.764,-4.7373
8.4702,10.085,29.192,-19.107
8.4802,11.985,35.545,-23.56
8.4902,15.318,22.971,-7.6533
8.5002,21.473,9.801,11.672
8.5102,34.342,5.076,29.266
8.5202,67.993,3.8264,64.167
8.5302,173.18,3.9788,169.2
8.5402,384.92,5.1311,379.78
8.5502,434.91,12.509,422.41
8.5602,229.65,23.082,206.57
8.5702,87.688,20.736,66.952
8.5802,40.233,11.537,28.696
8.5902,23.276,10.813,12.463
8.6002,15.431,19.11,-3.679
8.6102,11.124,24.336,-13.212
8.6202,8.4904,17.096,-8.6058
8.6302,6.7567,7.8338,-1.0771
8.6402,5.5517,4.1411,1.4106
8.6502,4.6788,3.0489,1.6298
8.6602,4.0257,2.7394,1.2863
8.6702,3.5244,2.8257,0.69875
8.6802,3.1318,3.257,-0.12521
8.6902,2.8193,4.1916,-1.3723
8.7002,2.5553,6.2185,-3.6632
8.7102,2.3511,11.102,-8.7513
8.7202,2.1851,26.846,-24.661
8.7302,2.0501,63.399,-61.349
8.7402,1.9417,82.759,-80.817
8.7502,1.8568,54.979,-53.123
8.7602,1.7935,22.454,-20.661
8.7702,1.7513,9.8995,-8.1482
8.7802,1.7311,5.8467,-4.1156
8.7902,1.7355,4.1876,-2.4521
8.8002,1.7697,3.4758,-1.7061
8.8102,1.8427,3.2895,-1.4468
8.8202,1.9705,3.567,-1.5965
8.8302,2.1825,4.6697,-2.4872
8.8402,2.5357,7.7359,-5.2002
8.8502,3.1528,18.293,-15.141
8.8602,4.3408,37.986,-33.645
8.8702,7.0687,41.915,-34.847
8.8802,15.131,24.494,-9.3632
8.8902,37.741,10.418,27.323
8.9002,62.081,6.0656,56.016
8.9102,47.009,5.9586,41.05
8.9202,20.009,6.0739,13.935
8.9302,8.6086,4.8948,3.7138
8.9402,4.9364,4.2921,0.64425
8.9502,3.4603,5.1154,-1.655
8.9602,2.7386,7.9675,-5.229
8.9702,2.3525,16.651,-14.299
8.9802,2.1473,42.474,-40.327
8.9902,2.0578,69.06,-67.002
9.0002,2.0566,56.615,-54.558
9.0102,2.1378,26.452,-24.314
9.0202,2.312,10.701,-8.389
9.0302,2.6101,5.7235,-3.1134
9.0402,3.0971,3.7722,-0.67503
9.0502,3.9091,2.8675,1.0416
9.0602,5.3583,2.4232,2.9351
9.0702,8.2958,2.2723,6.0235
9.0802,15.72,2.4168,13.303
9.0902,38.838,3.1876,35.65
9.1002,89.538,5.7116,83.826
9.1102,109.62,11.257,98.358
9.1202,61.998,14.611,47.387
9.1302,24.234,10.776,13.457
9.1402,11.406,5.521,5.8851
9.1502,7.3739,3.3078,4.0661
9.1602,6.8365,2.8375,3.999
9.1702,8.331,2.9585,5.3725
9.1802,7.6866,3.6016,4.085
9.1902,4.6985,4.867,-0.16847
9.2002,2.9381,7.2225,-4.2843
9.2102,2.2737,12.915,-10.641
9.2202,1.9747,31.516,-29.541
9.2302,1.8142,76.537,-74.723
9.2402,1.7261,98.305,-96.579
9.2502,1.6853,62.671,-60.985
9.2602,1.6805,25.752,-24.071
9.2702,1.7068,11.054,-9.3476
9.2802,1.7632,6.1471,-4.3839
9.2902,1.8512,4.0267,-2.1756
9.3002,1.9752,2.9302,-0.955
9.3102,2.1428,2.2881,-0.1453
9.3202,2.3658,1.8873,0.47852
9.3302,2.6625,1.6276,1.0349
9.3402,3.0615,1.4598,1.6017
9.3502,3.6087,1.3565,2.2523
9.3602,4.3816,1.306,3.0756
9.3702,5.5181,1.3002,4.2179
9.3802,7.2851,1.347,5.9381
9.3902,10.257,1.4491,8.808
9.4002,15.883,1.6431,14.24
9.4102,28.798,1.9681,26.83
9.4202,67.165,2.5774,64.587
9.4302,172.24,3.7963,168.44
9.4402,275.9,6.6058,269.3
9.4502,200.1,15.127,184.97
9.4602,81.86,27.709,54.151
9.4702,33.604,44.109,-10.505
9.4802,17.955,48.762,-30.807
9.4902,11.546,30.07,-18.523
9.5002,8.3384,12.88,-4.542
9.5102,6.5503,6.0563,0.49397
9.5202,5.5119,3.7886,1.7232
9.5302,4.9319,2.9006,2.0313
9.5402,4.68,2.597,2.0829
9.5502,4.7119,2.6935,2.0184
9.5602,5.0493,3.3568,1.6925
9.5702,5.7954,5.3067,0.48869
9.5802,7.2032,12.279,-5.0756
9.5902,9.892,26.098,-16.206
9.6002,15.63,28.108,-12.478
9.6102,30.902,15.834,15.068
9.6202,78.598,7.401,71.197
9.6302,170.18,4.9809,165.2
9.6402,184.59,6.5067,178.09
9.6502,94.78,11.411,83.369
9.6602,36.496,11.417,25.079
9.6702,17.324,7.5833,9.7403
9.6802,10.663,7.1525,3.511
9.6902,8.2265,11.952,-3.7258
9.7002,7.0976,30.847,-23.75
9.7102,5.3367,54.928,-49.591
9.7202,3.7999,44.496,-40.696
9.7302,2.9932,19.701,-16.708
9.7402,2.5412,8.2748,-5.7337
9.7502,2.2458,4.4757,-2.2299
9.7602,2.0406,3.022,-0.98137
9.7702,1.8967,2.3725,-0.47581
9.7802,1.7984,2.1208,-0.3224
9.7902,1.7373,2.208,-0.47071
9.8002,1.7088,2.8887,-1.1799
9.8102,1.7113,5.4008,-3.6896
9.8202,1.7458,12.26,-10.514
9.8302,1.8163,14.981,-13.165
9.8402,1.9302,8.6582,-6.728
9.8502,2.0952,3.9083,-1.8131
9.8602,2.3433,2.3726,-0.029323
9.8702,2.706,1.9158,0.79027
9.8802,3.2492,1.8801,1.3691
9.8902,4.0994,2.1445,1.9549
9.9002,5.5261,2.771,2.755
9.9102,8.1967,4.4248,3.7718
9.9202,14.188,8.8343,5.3538
9.9302,31.607,23.605,8.0015
9.9402,81.359,40.103,41.256
9.9502,139.43,29.445,109.99
9.9602,109.5,15.117,94.387
9.9702,46.639,12.689,33.95
9.9802,19.119,8.2104,10.908
9.9902,10.312,4.1365,6.1759
10,6.8411,2.7525,4.0885
10.01,5.1801,2.3933,2.7868
10.02,4.323,2.7144,1.6086
10.03,3.9064,4.1302,-0.22381
10.04,3.7859,9.5058,-5.7199
10.05,3.9163,18.132,-14.215
10.06,4.3193,16.052,-11.733
10.07,5.0926,7.4627,-2.3701
10.08,6.4707,3.5938,2.8769
10.09,9.0151,2.514,6.501
10.1,14.289,2.3001,11.989
10.11,27.883,2.539,25.344
10.12,70.37,3.3214,67.049
10.13,159.78,5.2281,154.55
10.14,188,10.465,177.54
10.15,102.56,27.707,74.857
10.16,39.429,51.496,-12.067
10.17,18.222,46.079,-27.858
10.18,11.294,20.665,-9.3711
10.19,9.1994,8.0507,1.1487
10.2,7.8642,4.2034,3.6608
10.21,5.4701,2.7191,2.751
10.22,3.7328,1.9942,1.7386
10.23,2.8884,1.4959,1.3925
10.24,2.4167,1.1725,1.2443
10.25,2.11,0.97835,1.1317
10.26,1.8984,0.85355,1.0449
10.27,1.7509,0.76972,0.98115
10.28,1.651,0.71507,0.93597
10.29,1.59,0.68318,0.90679
10.3,1.5633,0.67219,0.89108
10.31,1.57,0.68323,0.88675
10.32,1.6124,0.72219,0.89025
10.33,1.6968,0.80676,0.89005
10.34,1.8348,0.97086,0.86393
10.35,2.0469,1.344,0.70293
10.36,2.3697,2.3031,0.066632
10.37,2.8708,5.5351,-2.6643
10.38,3.6868,10.778,-7.0916
10.39,5.1265,9.5468,-4.4203
10.4,8.0293,4.3387,3.6906
10.41,15.348,2.1538,13.195
10.42,38.123,1.6346,36.488
10.43,88.061,1.7548,86.306
10.44,107.83,2.3947,105.43
10.45,60.906,5.4074,55.499
10.46,23.65,7.2858,16.365
10.47,10.878,6.136,4.7419
10.48,6.479,8.455,-1.976
10.49,4.5451,12.412,-7.8667
10.5,3.5611,9.1259,-5.5648
10.51,3.0409,4.1997,-1.1589
10.52,2.797,2.6037,0.19328
10.53,2.7581,2.3133,0.44485
10.54,2.9167,2.5556,0.36112
10.55,3.3241,3.2767,0.047308
10.56,4.1289,4.9175,-0.78861
10.57,5.7166,9.1252,-3.4086
10.58,9.2495,21.869,-12.619
10.59,19.175,52.657,-33.482
10.6,49.364,66.084,-16.72
10.61,95.903,36.572,59.33
10.62,88.375,14.774,73.601
10.63,40.815,11.073,29.741
10.64,16.016,8.5857,7.4301
10.65,8.0297,5.0027,3.027
10.66,4.9812,3.4584,1.5228
10.67,3.5021,3.4541,0.048005
10.68,2.6705,5.0434,-2.3728
10.69,2.1582,10.774,-8.6157
10.7,1.8233,19.582,-17.759
10.71,1.5963,17.119,-15.522
10.72,1.4398,7.5685,-6.1287
10.73,1.3325,3.5019,-2.1694
10.74,1.2623,2.3527,-1.0904
10.75,1.2215,2.008,-0.78645
10.76,1.2065,2.0718,-0.86523
10.77,1.2162,2.6026,-1.3865
10.78,1.2516,4.2531,-3.0015
10.79,1.313,9.3728,-8.0598
10.8,1.4151,21.044,-19.629
10.81,1.5671,26.387,-24.82
10.82,1.7918,15.102,-13.31
10.83,2.1296,5.7771,-3.6475
10.84,2.6591,3.0862,-0.42718
10.85,3.5473,2.1586,1.3887
10.86,5.2084,1.8648,3.3436
10.87,8.9306,1.9182,7.0124
10.88,19.742,2.4477,17.295
10.89,50.611,4.2147,46.396
10.9,86.644,9.0062,77.638
10.91,68.094,14.723,53.371
10.92,29.118,13.96,15.159
10.93,12.07,8.176,3.8943
10.94,6.6363,4.1627,2.4736
10.95,4.5202,2.9873,1.5329
10.96,3.5398,3.0362,0.50358
10.97,3.0769,3.8603,-0.78336
10.98,2.9171,6.1265,-3.2095
10.99,2.9896,12.717,-9.7269
11,3.303,31.583,-28.28
11.01,3.9462,58.618,-54.672
11.02,5.1558,53.69,-48.534
11.03,7.5614,23.547,-15.986
11.04,13.202,9.1199,4.0826
11.05,30.094,5.028,25.066
11.06,76.448,3.5115,72.936
11.07,122.19,3.2474,118.94
11.08,88.705,4.6436,84.061
11.09,36.502,7.2331,29.269
11.1,15.243,6.028,9.2154
11.11,8.5393,3.1006,5.4387
11.12,6.148,1.8588,4.2892
11.13,4.8095,1.5308,3.2787
11.14,3.5282,1.4965,2.0317
11.15,2.7068,1.617,1.0897
11.16,2.2791,1.8929,0.38618
11.17,2.0366,2.4886,-0.45199
11.18,1.8959,3.8749,-1.9789
11.19,1.8252,7.6923,-5.8671
11.2,1.8103,18.994,-17.184
11.21,1.846,37.753,-35.907
11.22,1.9331,40.485,-38.552
11.23,2.0786,20.935,-18.856
11.24,2.2964,7.8063,-5.5099
11.25,2.611,3.9921,-1.3811
11.26,3.064,2.5765,0.48752
11.27,3.7285,2.0048,1.7237
11.28,4.7399,1.8659,2.8739
11.29,6.371,2.2731,4.0979
11.3,9.2422,3.9487,5.2935
11.31,15.066,6.7192,8.3463
11.32,29.928,7.0544,22.873
11.33,76.214,4.338,71.876
11.34,173.54,2.8751,170.66
11.35,204.29,3.8799,200.41
11.36,111.36,8.1928,103.16
11.37,42.651,11.544,31.107
11.38,19.444,8.2835,11.16
11.39,11.334,5.5744,5.7598
11.4,7.7075,7.9637,-0.25618
11.41,5.8259,12.745,-6.9187
11.42,4.7999,12.079,-7.2787
11.43,4.2863,6.2507,-1.9644
11.44,4.1616,2.8415,1.3201
11.45,4.4384,1.891,2.5474
11.46,5.2969,1.6827,3.6142
11.47,7.3119,1.8941,5.4177
11.48,12.485,2.7265,9.759
11.49,28.676,5.4881,23.187
11.5,69.829,12.619,57.21
11.51,99.68,20.124,79.557
11.52,64.693,18.621,46.072
11.53,25.777,11.861,13.916
11.54,11.264,6.6106,4.6531
11.55,6.6298,3.2394,3.3904
11.56,4.8563,1.7393,3.117
11.57,3.6144,1.1771,2.4373
11.58,2.5721,0.93106,1.641
11.59,1.9539,0.78049,1.1734
11.6,1.5931,0.6754,0.9177
11.61,1.3506,0.61456,0.73607
11.62,1.1747,0.58891,0.58577
11.63,1.0415,0.59074,0.4508
11.64,0.93799,0.62084,0.31714
11.65,0.85588,0.68949,0.16639
11.66,0.78993,0.82601,-0.036079
11.67,0.7364,1.121,-0.38459
11.68,0.69276,1.8995,-1.2067
11.69,0.65729,4.253,-3.5957
11.7,0.62864,7.7891,-7.1605
11.71,0.60589,8.1213,-7.5154
11.72,0.5884,4.7416,-4.1532
11.73,0.57576,2.4443,-1.8686
11.74,0.56776,1.9409,-1.3731
11.75,0.56439,2.1349,-1.5705
11.76,0.56581,2.9503,-2.3845
11.77,0.5725,5.0564,-4.4839
11.78,0.58501,11.676,-11.091
11.79,0.60444,28.611,-28.007
11.8,0.63236,42.631,-41.998
11.81,0.67111,32.389,-31.717
11.82,0.72417,13.736,-13.012
11.83,0.79697,5.5604,-4.7634
11.84,0.89811,2.9959,-2.0977
11.85,1.042,1.9167,-0.87472
11.86,1.2542,1.3804,-0.12619
11.87,1.5834,1.0718,0.51156
11.88,2.1335,0.88541,1.2481
11.89,3.1611,0.77127,2.3898
11.9,5.4647,0.71011,4.7546
11.91,12.161,0.69041,11.47
11.92,31.285,0.75777,30.527
11.93,53.611,0.87984,52.731
11.94,42.121,1.7174,40.403
11.95,17.996,3.1043,14.891
11.96,7.5413,3.1106,4.4307
11.97,4.5519,2.6304,1.9216
11.98,3.7924,3.6238,0.16866
11.99,2.9712,4.4164,-1.4452
12,1.9722,3.2731,-1.3009
12.01,1.4376,1.7224,-0.28481
12.02,1.2007,1.085,0.11569
12.03,1.0813,0.9527,0.12859
12.04,1.0194,1.0421,-0.022768
12.05,1.0004,1.4024,-0.402
12.06,1.0146,2.5129,-1.4983
12.07,1.061,5.774,-4.713
12.08,1.1431,9.402,-8.2589
12.09,1.2698,8.3766,-7.1068
12.1,1.4578,4.5217,-3.0639
12.11,1.7366,2.4492,-0.71264
12.12,2.1615,2.0629,0.098556
12.13,2.8423,2.379,0.46336
12.14,4.0249,3.51,0.51495
12.15,6.3622,6.7057,-0.34347
12.16,12.091,17.174,-5.083
12.17,29.786,33.364,-3.578
12.18,71.642,34.406,37.236
12.19,95.015,19.446,75.569
12.2,57.322,10.11,47.212
12.21,22.309,8.1641,14.145
12.22,9.8366,5.7561,4.0805
12.23,5.6343,3.4019,2.2324
12.24,3.8278,2.509,1.3188
12.25,2.9234,3.0815,-0.15815
12.26,2.4582,5.0288,-2.5706
12.27,2.2656,5.5929,-3.3273
12.28,2.3032,3.7418,-1.4386
12.29,2.6264,2.1132,0.5132
12.3,3.4698,1.6565,1.8133
12.31,5.6805,1.7699,3.9106
12.32,12.611,2.3571,10.254
12.33,30.792,3.9939,26.798
12.34,45.541,9.1457,36.395
12.35,30.702,21.804,8.8988
12.36,12.427,28.656,-16.229
12.37,5.391,19.089,-13.698
12.38,3.0564,8.0555,-4.9991
12.39,2.0588,3.6662,-1.6074
12.4,1.5374,2.2779,-0.74054
12.41,1.2299,1.835,-0.60511
12.42,1.0345,1.9763,-0.94183
12.43,0.90443,3.2381,-2.3337
12.44,0.81603,6.679,-5.863
12.45,0.7563,8.5894,-7.8331
12.46,0.71798,5.9191,-5.2011
12.47,0.6971,2.8365,-2.1394
12.48,0.69204,1.6525,-0.96048
12.49,0.70307,1.4137,-0.71064
12.5,0.7327,1.6115,-0.87876
12.51,0.78666,2.436,-1.6493
12.52,0.87646,5.32,-4.4436
12.53,1.0259,12.357,-11.331
12.54,1.2887,16.109,-14.82
12.55,1.8095,10.753,-8.9436
12.56,3.0899,4.6222,-1.5324
12.57,7.03,2.1127,4.9173
12.58,15.992,1.3355,14.656
12.59,20.288,1.0356,19.252
12.6,12.106,1.2547,10.852
12.61,5.1212,1.6109,3.5103
12.62,2.7446,1.3673,1.3773
12.63,2.0185,0.95107,1.0674
12.64,1.8055,0.7727,1.0328
12.65,1.8325,0.77012,1.0624
12.66,2.0419,0.87413,1.1678
12.67,2.4648,1.1067,1.3581
12.68,3.2253,1.6177,1.6077
12.69,4.6482,2.8961,1.7521
12.7,7.6895,7.1114,0.57805
12.71,15.935,15.267,0.66855
12.72,41.372,16.989,24.383
12.73,85.386,10.123,75.263
12.74,85.392,5.009,80.382
12.75,41.394,5.3525,36.041
12.76,16.004,5.953,10.051
12.77,7.9069,4.128,3.7789
12.78,5.0799,2.6137,2.4662
12.79,3.579,2.8869,0.69205
12.8,2.5477,4.2739,-1.7262
12.81,1.9518,4.101,-2.1493
12.82,1.6109,2.6172,-1.0063
12.83,1.4007,1.8029,-0.40228
12.84,1.27,1.7936,-0.5236
12.85,1.1959,2.3054,-1.1094
12.86,1.1676,3.7154,-2.5478
12.87,1.182,7.7549,-6.5729
12.88,1.2424,20.704,-19.461
12.89,1.3599,35.065,-33.705
12.9,1.5576,27.992,-26.434
12.91,1.8817,12.794,-10.913
12.92,2.4288,5.3758,-2.947
12.93,3.4261,3.0208,0.40534
12.94,5.5217,2.274,3.2477
12.95,11.11,2.3149,8.7948
12.96,28.428,3.586,24.842
12.97,60.025,7.533,52.492
12.98,62.538,9.8173,52.721
12.99,31.29,8.1811,23.108
13,12.199,6.2641,5.9351
13.01,5.9939,3.8943,2.0997
13.02,3.7753,2.2697,1.5056
13.03,2.7978,1.8288,0.969
13.04,2.3469,2.3261,0.020871
13.05,2.201,4.9231,-2.722
13.06,2.3118,9.8174,-7.5056
13.07,2.7572,9.8397,-7.0826
13.08,3.8561,5.2426,-1.3865
13.09,6.7954,2.3833,4.4121
13.1,16.123,1.4695,14.653
13.11,37.496,1.3308,36.165
13.12,47.666,1.5659,46.1
13.13,27.887,3.0926,24.794
13.14,10.966,6.8005,4.1658
13.15,5.1289,8.5534,-3.4245
13.16,3.2618,5.787,-2.5253
13.17,2.3466,2.725,-0.37836
13.18,1.6763,1.5257,0.1506
13.19,1.2813,1.2529,0.028448
13.2,1.0645,1.4112,-0.34672
13.21,0.9338,2.1789,-1.2451
13.22,0.85282,5.0843,-4.2315
13.23,0.80633,11.256,-10.45
13.24,0.78758,12.03,-11.243
13.25,0.7947,6.2654,-5.4707
13.26,0.82997,2.5569,-1.7269
13.27,0.90065,1.3055,-0.40483
13.28,1.0221,0.8469,0.17522
13.29,1.2257,0.64276,0.58296
13.3,1.5796,0.53985,1.0398
13.31,2.2537,0.49038,1.7633
13.32,3.778,0.47699,3.301
13.33,8.2196,0.4999,7.7197
13.34,20.92,0.56673,20.353
13.35,35.748,0.74767,35.001
13.36,28.113,1.0488,27.064
13.37,12.074,2.4939,9.5804
13.38,5.064,3.395,1.669
13.39,2.8394,4.9477,-2.1084
13.4,1.9892,9.1944,-7.2052
13.41,1.6212,8.7459,-7.1248
13.42,1.4927,4.1483,-2.6556
13.43,1.54,1.8536,-0.31366
13.44,1.792,1.176,0.61604
13.45,2.4125,1.0303,1.3821
13.46,3.999,1.2487,2.7503
13.47,8.9262,2.2002,6.7259
13.48,21.818,5.0646,16.753
13.49,32.281,6.639,25.642
13.5,21.796,4.2738,17.523
13.51,8.8865,3.2722,5.6142
13.52,3.9597,2.6229,1.3368
13.53,2.3966,1.789,0.60764
13.54,1.7235,1.7638,-0.040329
13.55,1.309,2.8364,-1.5275
13.56,1.0755,6.9904,-5.9149
13.57,0.95639,11.732,-10.776
13.58,0.89996,8.6616,-7.7616
13.59,0.88538,3.5943,-2.709
13.6,0.90537,1.8097,-0.90432
13.61,0.95963,1.346,-0.38634
13.62,1.0536,1.4008,-0.34724
13.63,1.1997,2.0529,-0.85323
13.64,1.4216,4.6249,-3.2033
13.65,1.7646,9.0406,-7.276
13.66,2.3203,8.2601,-5.9397
13.67,3.2969,3.8665,-0.56964
13.68,5.2595,1.9695,3.29
13.69,10.198,1.6128,8.5849
13.7,25.547,1.8626,23.684
13.71,59.194,2.9933,56.2
13.72,72.522,6.7925,65.73
13.73,40.936,15.872,25.064
13.74,15.872,19.735,-3.863
13.75,7.3023,10.921,-3.6185
13.76,4.3871,4.3519,0.035213
13.77,3.156,2.2331,0.92286
13.78,2.6057,1.4812,1.1245
13.79,2.4432,1.2933,1.1499
13.8,2.6187,1.6047,1.0139
13.81,3.2793,2.7323,0.54697
13.82,5.0407,3.2495,1.7913
13.83,10.408,2.1695,8.2385
13.84,26.245,1.4852,24.76
13.85,46.227,1.6117,44.615
13.86,37.748,2.2135,35.534
13.87,16.396,4.9612,11.435
13.88,6.6465,9.642,-2.9955
13.89,3.4993,19.385,-15.886
13.9,2.2409,25.638,-23.397
13.91,1.6096,14.967,-13.358
13.92,1.2472,5.468,-4.2208
13.93,1.0213,2.5719,-1.5506
13.94,0.87373,1.524,-0.6503
13.95,0.77584,1.058,-0.28214
13.96,0.71267,0.80963,-0.096965
13.97,0.67665,0.66917,0.0074822
13.98,0.66494,0.59082,0.074123
13.99,0.67883,0.55559,0.12325
14,0.72462,0.5598,0.16481
14.01,0.81728,0.6141,0.20318
14.02,0.99034,0.75765,0.23268
14.03,1.3259,1.1409,0.18498
14.04,2.0684,2.2834,-0.21498
14.05,4.1497,5.295,-1.1453
14.06,10.476,7.5344,2.9416
14.07,20.227,4.9663,15.261
14.08,18.657,2.2125,16.444
14.09,8.7034,1.818,6.8854
14.1,3.5206,2.2036,1.3169
14.11,1.8634,2.0529,-0.18958
14.12,1.2475,2.6971,-1.4497
14.13,0.971,5.3064,-4.3354
14.14,0.8481,7.0921,-6.244
14.15,0.8248,4.6774,-3.8526
14.16,0.90562,2.245,-1.3394
14.17,1.1736,1.6664,-0.49287
14.18,1.9812,1.9162,0.065003
14.19,4.5623,3.1419,1.4205
14.2,9.2986,7.1104,2.1882
14.21,9.6712,16.423,-6.7515
14.22,4.9836,21.62,-16.636
14.23,2.1698,13.224,-11.054
14.24,1.3879,5.1775,-3.7896
14.25,1.1495,2.5023,-1.3527
14.26,0.85821,1.6427,-0.78447
14.27,0.64168,1.5478,-0.90615
14.28,0.55366,2.3017,-1.7481
14.29,0.52442,4.2166,-3.6922
14.3,0.52372,4.8743,-4.3506
14.31,0.54375,2.7833,-2.2396
14.32,0.58409,1.1847,-0.60065
14.33,0.64866,0.68974,-0.041085
14.34,0.74642,0.49682,0.24959
14.35,0.8947,0.40691,0.48779
14.36,1.1278,0.35877,0.76899
14.37,1.5194,0.33543,1.184
14.38,2.2545,0.32938,1.9252
14.39,3.9158,0.34056,3.5753
14.4,8.7839,0.3746,8.4093
14.41,22.395,0.4481,21.947
14.42,37.049,0.61748,36.432
14.43,28.029,1.0666,26.962
14.44,11.85,2.5498,9.3005
14.45,5.056,4.0356,1.0204
14.46,2.926,3.151,-0.22495
14.47,2.1477,1.6574,0.49033
14.48,1.877,1.1262,0.75083
14.49,1.9064,1.2303,0.6761
14.5,2.2405,1.9078,0.33272
14.51,3.0937,4.1312,-1.0375
14.52,5.2897,9.7025,-4.4128
14.53,12.121,14.889,-2.7688
14.54,30,11.117,18.883
14.55,44.507,4.6166,39.89
14.56,29.95,2.42,27.53
14.57,12.022,2.7311,9.2906
14.58,5.1477,2.9189,2.2288
14.59,2.897,1.7679,1.1291
14.6,1.9146,0.93556,0.97907
14.61,1.3792,0.62563,0.75357
14.62,1.0719,0.51711,0.55475
14.63,0.88514,0.49516,0.38998
14.64,0.76582,0.54282,0.223
14.65,0.69079,0.71567,-0.024873
14.66,0.64742,1.252,-0.60462
14.67,0.63039,2.8124,-2.1821
14.68,0.63938,5.1155,-4.4761
14.69,0.6794,5.0698,-4.3904
14.7,0.76408,2.5879,-1.8238
14.71,0.92585,1.1392,-0.21339
14.72,1.2489,0.74757,0.50129
14.73,2.0042,0.68414,1.3201
14.74,4.2556,0.89856,3.3571
14.75,10.419,1.5355,8.8838
14.76,16.508,2.1473,14.361
14.77,12.097,1.9241,10.173
14.78,5.2136,1.6642,3.5494
14.79,2.4449,1.8107,0.63415
14.8,1.6106,1.8626,-0.25199
14.81,1.3565,2.7099,-1.3535
14.82,1.3551,6.1136,-4.7585
14.83,1.5556,12.253,-10.697
14.84,2.0426,14.14,-12.098
14.85,3.1481,8.3008,-5.1528
14.86,6.141,3.3764,2.7646
14.87,15.523,1.8564,13.667
14.88,33.55,1.5859,31.964
14.89,36.389,2.1798,34.209
14.9,18.717,4.4815,14.236
14.91,7.2737,7.3445,-0.070749
14.92,3.564,6.3183,-2.7544
14.93,2.2365,3.0316,-0.79519
14.94,1.5326,1.5203,0.01235
14.95,1.13,1.179,-0.048978
14.96,0.90855,1.4072,-0.49868
14.97,0.78125,2.6886,-1.9074
14.98,0.70885,5.1906,-4.4817
14.99,0.67539,6.0639,-5.3885
15,0.6752,3.7288,-3.0536
15.01,0.70965,1.6694,-0.95976
15.02,0.78802,1.0609,-0.27285
15.03,0.9326,1.0526,-0.12004
15.04,1.194,1.6653,-0.47133
15.05,1.699,3.5279,-1.8289
15.06,2.8398,5.4179,-2.5781
15.07,6.1424,4.4913,1.6511
15.08,15.764,2.2215,13.543
15.09,27.885,1.2419,26.643
15.1,22.792,1.1797,21.612
15.11,9.9139,2.0541,7.8598
15.12,4.0539,4.1142,-0.060297
15.13,2.192,6.2167,-4.0247
15.14,1.483,6.0603,-4.5774
15.15,1.1754,3.4401,-2.2646
15.16,1.0716,1.4619,-0.39033
15.17,1.1374,0.8011,0.33634
15.18,1.4679,0.57209,0.89582
15.19,2.5268,0.48366,2.0432
15.2,5.9597,0.46,5.4997
15.21,12.273,0.49288,11.78
15.22,12.748,0.57494,12.173
15.23,6.4413,0.88687,5.5545
15.24,2.5809,1.4451,1.1358
15.25,1.3111,1.8754,-0.56429
15.26,0.84176,2.8791,-2.0373
15.27,0.61856,6.8019,-6.1834
15.28,0.49451,12.007,-11.513
15.29,0.41912,11.225,-10.805
15.3,0.37118,5.6198,-5.2486
15.31,0.34059,2.2823,-1.9417
15.32,0.3223,1.3308,-1.0085
15.33,0.31396,1.1249,-0.81094
15.34,0.31511,1.5828,-1.2677
15.35,0.32718,2.6765,-2.3493
15.36,0.35471,3.0093,-2.6546
15.37,0.40906,1.9859,-1.5768
15.38,0.52196,1.0993,-0.57731
15.39,0.80549,0.936,-0.1305
15.4,1.6784,1.2258,0.45258
15.41,3.5852,2.4535,1.1317
15.42,4.354,5.5706,-1.2166
15.43,2.6026,7.8517,-5.2491
15.44,1.2275,5.9068,-4.6794
15.45,0.79519,2.7645,-1.9693
15.46,0.70309,1.3946,-0.69152
15.47,0.74203,1.0913,-0.34924
15.48,0.88419,1.4134,-0.52919
15.49,1.1782,2.8252,-1.647
15.5,1.7994,4.428,-2.6286
15.51,3.3873,3.8621,-0.47483
15.52,8.3443,2.0262,6.3181
15.53,19.22,1.1131,18.107
15.54,23.527,1.003,22.524
15.55,13.316,1.5757,11.74
15.56,5.2246,3.6633,1.5613
15.57,2.4863,5.9676,-3.4813
15.58,1.544,5.4057,-3.8617
15.59,1.0867,2.8806,-1.7939
15.6,0.84652,1.2922,-0.44568
15.61,0.72592,0.83049,-0.10457
15.62,0.67005,0.78443,-0.11438
15.63,0.65777,1.1524,-0.49466
15.64,0.68204,1.9363,-1.2543
15.65,0.74514,2.1725,-1.4274
15.66,0.85849,1.553,-0.69454
15.67,1.0482,1.0933,-0.045072
15.68,1.3711,1.226,0.14507
15.69,1.9633,2.0217,-0.058415
15.7,3.2183,4.7589,-1.5406
15.71,6.6077,10.688,-4.0801
15.72,17.045,13.477,3.5677
15.73,35.1,8.8786,26.221
15.74,35.117,3.7642,31.353
15.75,17.1,2.2776,14.822
15.76,6.7056,2.6999,4.0058
15.77,3.3716,2.3773,0.99428
15.78,2.1933,1.2741,0.91925
15.79,1.7172,0.65077,1.0664
15.8,1.5865,0.449,1.1375
15.81,1.7554,0.35214,1.4032
15.82,2.4408,0.30318,2.1377
15.83,4.6789,0.27966,4.3993
15.84,11.501,0.27647,11.224
15.85,20.767,0.30117,20.466
15.86,17.655,0.35228,17.303
15.87,7.8858,0.7522,7.1336
15.88,3.2519,1.302,1.9499
15.89,1.7753,1.1785,0.59681
15.9,1.1672,0.79256,0.37464
15.91,0.84257,0.88315,-0.040582
15.92,0.66266,1.6808,-1.0181
15.93,0.55712,2.4153,-1.8582
15.94,0.49281,1.9721,-1.4793
15.95,0.45546,1.1588,-0.70329
15.96,0.43904,0.87308,-0.43405
15.97,0.44239,1.1031,-0.6607
15.98,0.46905,2.1576,-1.6885
15.99,0.52997,5.2569,-4.727
16,0.65293,8.1514,-7.4985
16.01,0.91647,6.4558,-5.5394
16.02,1.6025,3.104,-1.5015
16.03,3.7485,1.4305,2.3181
16.04,8.264,0.98935,7.2747
16.05,9.6982,1.1064,8.5917
16.06,5.4053,1.998,3.4073
16.07,2.2432,3.0642,-0.82101
16.08,1.2005,2.6557,-1.4552
16.09,0.87557,1.5691,-0.69357
16.1,0.78832,1.0929,-0.30458
16.11,0.83838,1.2822,-0.4438
16.12,1.0506,2.4141,-1.3635
16.13,1.6159,5.9709,-4.355
16.14,3.3383,9.1851,-5.8468
16.15,8.3086,7.0767,1.2319
16.16,14.119,3.3848,10.734
16.17,11.118,1.6195,9.4981
16.18,4.8275,1.3926,3.4348
16.19,2.1019,1.8398,0.26211
16.2,1.2505,2.6037,-1.3532
16.21,0.88129,3.068,-2.1867
16.22,0.68645,2.2463,-1.5598
16.23,0.59607,1.2289,-0.63288
16.24,0.56258,0.84338,-0.28081
16.25,0.56579,0.94486,-0.37907
16.26,0.60093,1.7184,-1.1174
16.27,0.67187,4.1238,-3.4519
16.28,0.79165,5.735,-4.9433
16.29,0.98893,3.9427,-2.9538
16.3,1.3268,1.7616,-0.43478
16.31,1.9621,0.83517,1.1269
16.32,3.3772,0.53376,2.8434
16.33,7.4485,0.4292,7.0193
16.34,19.287,0.3973,18.89
16.35,34.196,0.45988,33.736
16.36,27.947,0.53267,27.415
16.37,12.131,1.1607,10.97
16.38,4.9444,2.3224,2.622
16.39,2.6781,2.3275,0.35062
16.4,1.8415,2.6107,-0.76917
16.41,1.5218,5.0059,-3.4841
16.42,1.509,5.6994,-4.1904
16.43,1.8661,3.2851,-1.419
16.44,3.1438,1.45,1.6938
16.45,7.3637,0.83885,6.5248
16.46,15.146,0.74145,14.405
16.47,15.727,1.0708,14.656
16.48,7.9393,1.8997,6.0396
16.49,3.1739,2.4899,0.684
16.5,1.6083,1.9436,-0.33532
16.51,1.0321,1.2049,-0.17277
16.52,0.76225,1.1222,-0.35996
16.53,0.61715,1.7298,-1.1127
16.54,0.53526,4.3362,-3.8009
16.55,0.49156,8.3882,-7.8967
16.56,0.47555,7.3651,-6.8896
16.57,0.48434,3.3889,-2.9045
16.58,0.52112,1.4701,-0.949
16.59,0.59704,0.9043,-0.30726
16.6,0.73932,0.88147,-0.14215
16.61,1.0173,1.5143,-0.497
16.62,1.6459,2.2372,-0.59134
16.63,3.462,1.683,1.779
16.64,8.7454,0.81183,7.9335
16.65,15.402,0.47963,14.923
16.66,12.626,0.3753,12.251
16.67,5.5896,0.50347,5.0861
16.68,2.4107,1.0293,1.3814
16.69,1.4405,0.95749,0.483
16.7,1.1319,0.53803,0.59384
16.71,1.0985,0.39441,0.70413
16.72,1.298,0.41465,0.88338
16.73,1.915,0.58576,1.3292
16.74,3.8064,1.195,2.6114
16.75,9.5864,2.4723,7.1141
16.76,17.97,2.7369,15.233
16.77,15.9,1.6547,14.245
16.78,7.2088,1.2492,5.9597
16.79,2.8976,2.0426,0.85502
16.8,1.5188,2.8205,-1.3017
16.81,0.96638,5.2438,-4.2774
16.82,0.68534,9.2344,-8.5491
16.83,0.53093,7.7386,-7.2077
16.84,0.44015,3.3422,-2.9021
16.85,0.38535,1.3638,-0.97847
16.86,0.35455,0.73378,-0.37923
16.87,0.34307,0.48031,-0.13723
16.88,0.3512,0.35641,-0.0052046
16.89,0.38515,0.28938,0.095767
16.9,0.46296,0.25424,0.20872
16.91,0.63679,0.24262,0.39417
16.92,1.0929,0.25902,0.83391
16.93,2.5296,0.33263,2.197
16.94,5.6874,0.59831,5.0891
16.95,6.9391,1.1823,5.7568
16.96,3.9743,1.2925,2.6818
16.97,1.6261,0.95935,0.66677
16.98,0.83333,0.8441,-0.010774
16.99,0.58122,0.64358,-0.062357
17,0.50458,0.7086,-0.20402
17.01,0.52771,1.4889,-0.96119
17.02,0.67644,2.5175,-1.841
17.03,1.1445,1.9759,-0.83136
17.04,2.6707,0.92652,1.7441
17.05,5.7655,0.58241,5.1831
17.06,6.4923,0.62482,5.8675
17.07,3.4805,1.0941,2.3864
17.08,1.4107,2.6267,-1.216
17.09,0.73475,3.4119,-2.6771
17.1,0.47608,1.9856,-1.5096
17.11,0.33518,0.92343,-0.58825
17.12,0.25989,0.72765,-0.46776
17.13,0.21782,0.96966,-0.75184
17.14,0.19195,2.1636,-1.9716
17.15,0.17531,4.1568,-3.9815
17.16,0.16463,3.6621,-3.4975
17.17,0.15819,1.6977,-1.5395
17.18,0.15504,0.89692,-0.74188
17.19,0.15437,0.84564,-0.69127
17.2,0.15667,1.3988,-1.2421
17.21,0.16167,3.2329,-3.0712
17.22,0.16972,4.4216,-4.2518
17.23,0.18144,2.6886,-2.5072
17.24,0.19792,1.0957,-0.89775
17.25,0.22095,0.61843,-0.39748
17.26,0.25351,0.51398,-0.26047
17.27,0.30086,0.66005,-0.35919
17.28,0.37289,1.0026,-0.62973
17.29,0.49,0.97725,-0.48725
17.3,0.7005,0.71376,-0.013257
17.31,1.1451,0.74056,0.40454
17.32,2.3544,1.1674,1.187
17.33,6.043,2.562,3.4811
17.34,12.072,6.5236,5.5486
17.35,11.602,9.1078,2.4938
17.36,5.5359,5.5399,-0.004015
17.37,2.2322,2.6006,-0.36839
17.38,1.1847,1.6835,-0.49881
17.39,0.78124,0.88634,-0.1051
17.4,0.58882,0.5173,0.071525
17.41,0.49949,0.40026,0.099235
17.42,0.46482,0.34979,0.11503
17.43,0.46612,0.35285,0.11327
17.44,0.49932,0.4182,0.081126
17.45,0.56987,0.63326,-0.063386
17.46,0.69514,1.3086,-0.61349
17.47,0.91644,3.0331,-2.1167
17.48,1.3391,3.8968,-2.5577
17.49,2.2929,2.2575,0.035382
17.5,5.0667,0.93862,4.1281
17.51,12.984,0.61572,12.369
17.52,22.23,0.64451,21.586
17.53,17.493,1.0695,16.423
17.54,7.5294,1.8512,5.6782
17.55,3.2011,2.4314,0.76969
17.56,1.8749,1.8288,0.046138
17.57,1.4467,1.0599,0.38689
17.58,1.4081,1.0478,0.36029
17.59,1.7413,1.996,-0.25468
17.6,2.8932,4.0841,-1.1909
17.61,6.7318,4.4995,2.2323
17.62,15.254,2.3383,12.915
17.63,18.609,1.048,17.561
17.64,10.523,0.83811,9.6846
17.65,4.1023,1.4345,2.6678
17.66,1.8868,2.6548,-0.76804
17.67,1.1101,2.9094,-1.7993
17.68,0.75653,1.8135,-1.057
17.69,0.56438,0.87034,-0.30596
17.7,0.44834,0.66653,-0.21819
17.71,0.37366,0.90857,-0.53491
17.72,0.3241,1.8868,-1.5627
17.73,0.2915,3.3267,-3.0352
17.74,0.27174,2.9752,-2.7034
17.75,0.26486,1.3452,-1.0804
17.76,0.27447,0.63486,-0.36039
17.77,0.31696,0.50553,-0.18857
17.78,0.45952,0.68159,-0.22207
17.79,0.88648,1.1517,-0.26523
17.8,1.4288,1.2795,0.14924
17.81,1.213,0.76609,0.44688
17.82,0.65909,0.45041,0.20868
17.83,0.4269,0.49213,-0.06523
17.84,0.3887,0.80066,-0.41195
17.85,0.43107,1.5532,-1.1221
17.86,0.55007,2.106,-1.556
17.87,0.8191,1.4181,-0.59898
17.88,1.5342,0.5954,0.93883
17.89,3.7742,0.31696,3.4572
17.9,8.2835,0.23161,8.0519
17.91,9.3544,0.20729,9.1471
17.92,4.9999,0.24978,4.7501
17.93,2.0062,0.48496,1.5212
17.94,1.0255,0.72828,0.29718
17.95,0.66421,0.60428,0.059935
17.96,0.49297,0.56412,-0.071152
17.97,0.41474,1.0299,-0.61513
17.98,0.38503,1.7979,-1.4129
17.99,0.38708,1.7983,-1.4112
18,0.41756,0.97175,-0.55418
18.01,0.4826,0.50173,-0.019129
18.02,0.60073,0.44025,0.16048
18.03,0.81725,0.63945,0.1778
18.04,1.2554,1.0842,0.17119
18.05,2.3396,1.2787,1.0609
18.06,5.6983,0.94595,4.7524
18.07,13.648,0.77899,12.869
18.08,18.089,1.114,16.975
18.09,10.931,2.4671,8.4637
18.1,4.2846,5.7148,-1.4302
18.11,1.925,8.138,-6.213
18.12,1.1443,5.5849,-4.4405
18.13,0.83526,2.2263,-1.391
18.14,0.73527,1.0716,-0.33636
18.15,0.82733,0.87061,-0.043274
18.16,1.363,1.1635,0.19954
18.17,2.9789,1.5036,1.4754
18.18,4.5876,1.1785,3.4091
18.19,3.3638,0.64364,2.7202
18.2,1.477,0.50988,0.96711
18.21,0.70627,0.7313,-0.025036
18.22,0.4512,1.1665,-0.71534
18.23,0.34119,1.5361,-1.1949
18.24,0.28795,1.2877,-0.99975
18.25,0.2635,0.7008,-0.4373
18.26,0.25684,0.45518,-0.19834
18.27,0.26492,0.53612,-0.2712
18.28,0.28944,1.01,-0.72057
18.29,0.33746,1.6989,-1.3615
18.3,0.42677,1.6438,-1.217
18.31,0.60464,0.95422,-0.34959
18.32,1.0277,0.6594,0.36828
18.33,2.3085,0.88701,1.4214
18.34,5.6375,1.9472,3.6903
18.35,8.3435,3.7135,4.63
18.36,5.6666,3.8653,1.8014
18.37,2.3712,2.1474,0.22384
18.38,1.1341,1.2046,-0.070527
18.39,0.77477,0.88949,-0.11472
18.4,0.70143,0.48766,0.21377
18.41,0.8092,0.31093,0.49828
18.42,1.2162,0.28807,0.9281
18.43,2.5533,0.30282,2.2505
18.44,6.2873,0.39322,5.8941
18.45,9.9791,0.64214,9.337
18.46,7.2611,1.4519,5.8092
18.47,3.0371,3.1568,-0.11972
18.48,1.3252,4.0884,-2.7632
18.49,0.76111,2.7514,-1.9902
18.5,0.5121,1.171,-0.6589
18.51,0.3884,0.65897,-0.27056
18.52,0.32524,0.75691,-0.43167
18.53,0.29464,1.2435,-0.94884
18.54,0.28652,1.4905,-1.204
18.55,0.29934,1.0114,-0.71208
18.56,0.33877,0.58116,-0.24238
18.57,0.42289,0.60235,-0.17946
18.58,0.60405,1.112,-0.50798
18.59,1.0672,2.3455,-1.2783
18.6,2.5152,3.04,-0.52475
18.61,5.8219,2.0147,3.8072
18.62,7.401,0.88339,6.5176
18.63,4.3608,0.63156,3.7292
18.64,1.763,0.91921,0.84384
18.65,0.87242,1.8182,-0.94575
18.66,0.59736,2.2493,-1.6519
18.67,0.52707,1.403,-0.8759
18.68,0.59334,0.55598,0.037356
18.69,0.90503,0.29985,0.60519
18.7,1.986,0.20115,1.7848
18.71,4.4001,0.16553,4.2345
18.72,5.3495,0.15395,5.1956
18.73,3.0531,0.17108,2.882
18.74,1.2309,0.25392,0.97701
18.75,0.60376,0.42493,0.17882
18.76,0.38643,0.54501,-0.15858
18.77,0.29081,0.64326,-0.35245
18.78,0.24306,0.7203,-0.47724
18.79,0.21971,0.55332,-0.33361
18.8,0.21215,0.38052,-0.16837
18.81,0.21809,0.46776,-0.24968
18.82,0.23959,0.97684,-0.73725
18.83,0.28497,2.0622,-1.7773
18.84,0.37727,2.6159,-2.2386
18.85,0.59021,1.7417,-1.1514
18.86,1.2125,0.71148,0.50105
18.87,2.99,0.34007,2.6499
18.88,5.067,0.22698,4.84
18.89,4.0106,0.19269,3.818
18.9,1.7858,0.21849,1.5673
18.91,0.82962,0.31881,0.51081
18.92,0.55566,0.40972,0.14594
18.93,0.50084,0.40413,0.096711
18.94,0.57502,0.52613,0.048885
18.95,0.85784,0.90808,-0.050242
18.96,1.7897,1.0512,0.73857
18.97,4.3221,0.7242,3.5979
18.98,6.6017,0.42863,6.1731
18.99,4.6443,0.44513,4.1992
19,1.9535,0.832,1.1215
19.01,0.89915,1.5448,-0.64563
19.02,0.55693,1.7505,-1.1935
19.03,0.41732,1.1616,-0.74428
19.04,0.35888,0.66532,-0.30644
19.05,0.34264,0.70526,-0.36262
19.06,0.35544,1.3827,-1.0273
19.07,0.39679,2.4586,-2.0618
19.08,0.47623,2.5091,-2.0329
19.09,0.61992,1.4554,-0.83545
19.1,0.89517,0.65716,0.238
19.11,1.5114,0.41783,1.0936
19.12,3.2841,0.44593,2.8381
19.13,8.4346,0.57246,7.8622
19.14,14.923,0.58059,14.343
19.15,12.221,0.5216,11.7
19.16,5.3688,0.70632,4.6625
19.17,2.2784,1.465,0.81338
19.18,1.348,2.8632,-1.5152
19.19,1.0831,3.9083,-2.8253
19.2,1.1483,3.1596,-2.0113
19.21,1.6677,1.6129,0.054809
19.22,3.5319,0.75946,2.7724
19.23,8.3768,0.565,7.8118
19.24,11.894,0.72027,11.174
19.25,7.7319,0.90681,6.8251
19.26,3.1115,0.93344,2.1781
19.27,1.3817,1.035,0.34672
19.28,0.79408,1.0413,-0.24719
19.29,0.53356,1.2371,-0.70352
19.3,0.39817,2.1992,-1.801
19.31,0.32096,2.7439,-2.4229
19.32,0.27543,1.8906,-1.6152
19.33,0.25077,0.86004,-0.60927
19.34,0.24366,0.40207,-0.15841
19.35,0.25714,0.25157,0.0055678
19.36,0.30606,0.19437,0.11168
19.37,0.44549,0.17502,0.27047
19.38,0.89371,0.18184,0.71187
19.39,2.0386,0.22588,1.8127
19.4,2.8718,0.36225,2.5095
19.41,1.9049,0.82781,1.0771
19.42,0.83319,1.5962,-0.76297
19.43,0.44623,1.6807,-1.2344
19.44,0.34313,1.0111,-0.66797
19.45,0.34487,0.49192,-0.14705
19.46,0.44278,0.34559,0.097189
19.47,0.77342,0.45947,0.31396
19.48,1.8375,0.65016,1.1874
19.49,3.6913,0.59299,3.0984
19.5,3.6889,0.44829,3.2406
19.51,1.8325,0.47204,1.3605
19.52,0.77004,0.96806,-0.19802
19.53,0.42652,2.37,-1.9435
19.54,0.28758,3.246,-2.9584
19.55,0.22209,2.2777,-2.0556
19.56,0.19339,1.0699,-0.87652
19.57,0.18425,0.62303,-0.43878
19.58,0.18943,0.73959,-0.55016
19.59,0.20987,1.4257,-1.2158
19.6,0.25281,1.6596,-1.4068
19.61,0.33886,1.0265,-0.68768
19.62,0.53258,0.50218,0.030402
19.63,1.0847,0.35418,0.73056
19.64,2.7134,0.49063,2.2227
19.65,4.9172,0.83762,4.0796
19.66,4.206,0.84465,3.3614
19.67,1.9303,0.46745,1.4629
19.68,0.87098,0.49128,0.3797
19.69,0.57399,0.66445,-0.090456
19.7,0.53129,0.85963,-0.32834
19.71,0.65445,1.1747,-0.52023
19.72,1.0978,0.95395,0.1438
19.73,2.5739,0.55897,2.015
19.74,5.8482,0.51752,5.3307
19.75,7.1389,0.8662,6.2727
19.76,4.0377,2.117,1.9207
19.77,1.5759,2.9678,-1.3919
19.78,0.72832,2.249,-1.5207
19.79,0.43336,1.1154,-0.68203
19.8,0.30133,0.476,-0.17467
19.81,0.23215,0.256,-0.023855
19.82,0.19361,0.17746,0.016153
19.83,0.17333,0.14421,0.029117
19.84,0.16684,0.13104,0.035801
19.85,0.17471,0.1487,0.026012
19.86,0.2044,0.20759,-0.0031901
19.87,0.28263,0.44793,-0.16531
19.88,0.51523,0.75061,-0.23537
19.89,1.2203,0.65457,0.56571
19.9,2.243,0.25861,1.9844
19.91,1.9999,0.31801,1.6819
19.92,0.95743,-0.050341,1.0078
19.93,0.45242,0.81187,-0.35945
19.94,0.31659,0.18535,0.13124
19.95,0.31096,0,0.31096
19.96,0.40301,0,0.40301
19.97,0.70881,0,0.70881
19.98,1.7099,0,1.7099
19.99,3.7402,0,3.7402


==> figures/data/20220726/simuXRD_fit_strnmf2.csv <==
0,0.248,0.26487,-0.016878
0.01,0.25021,0.26724,-0.017033
0.020001,0.25245,0.26964,-0.01719
0.030001,0.25473,0.27208,-0.01735
0.040001,0.25704,0.27455,-0.017512
0.050001,0.25938,0.27706,-0.017676
0.060002,0.26176,0.2796,-0.017843
0.070002,0.26417,0.28219,-0.018013
0.080002,0.26662,0.28481,-0.018185
0.090002,0.26911,0.28747,-0.01836
0.1,0.27163,0.29017,-0.018538
0.11,0.27419,0.2929,-0.018718
0.12,0.27678,0.29569,-0.018901
0.13,0.27942,0.29851,-0.019088
0.14,0.2821,0.30138,-0.019276
0.15,0.28482,0.30429,-0.019472
0.16,0.28758,0.30709,-0.019507
0.17,0.29038,0.30989,-0.019506
0.18,0.29323,0.31292,-0.01969
0.19,0.29612,0.31612,-0.019994
0.20001,0.29906,0.31949,-0.020424
0.21001,0.30205,0.32289,-0.020843
0.22001,0.30508,0.32613,-0.021051
0.23001,0.30816,0.32944,-0.021272
0.24001,0.3113,0.33279,-0.021497
0.25001,0.31448,0.3362,-0.021725
0.26001,0.31772,0.33967,-0.021958
0.27001,0.321,0.3432,-0.022194
0.28001,0.32435,0.34678,-0.022435
0.29001,0.32775,0.35043,-0.02268
0.30001,0.33121,0.35414,-0.02293
0.31001,0.33472,0.35791,-0.023184
0.32001,0.3383,0.36174,-0.023443
0.33001,0.34194,0.36565,-0.023707
0.34001,0.34564,0.36962,-0.023977
0.35001,0.3494,0.37365,-0.02425
0.36001,0.35324,0.37777,-0.02453
0.37001,0.35714,0.3819,-0.024766
0.38001,0.36111,0.38608,-0.024973
0.39001,0.36515,0.3904,-0.025253
0.40001,0.36926,0.39485,-0.025589
0.41001,0.37345,0.39941,-0.025966
0.42001,0.37771,0.4041,-0.026393
0.43001,0.38205,0.40858,-0.026522
0.44001,0.38648,0.41304,-0.026563
0.45001,0.39099,0.41791,-0.026927
0.46001,0.40241,0.42415,-0.02174
0.47001,0.40712,0.43187,-0.024748
0.48001,0.41191,0.44054,-0.028627
0.49001,0.4168,0.44538,-0.028581
0.50001,0.42178,0.45086,-0.029075
0.51001,0.42686,0.45627,-0.029402
0.52001,0.43204,0.46186,-0.029816
0.53001,0.43732,0.46753,-0.030201
0.54001,0.44271,0.47333,-0.030614
0.55001,0.44821,0.47923,-0.031027
0.56001,0.45381,0.48526,-0.031448
0.57001,0.45953,0.49126,-0.031724
0.58001,0.46537,0.49705,-0.031682
0.59001,0.47133,0.50303,-0.031693
0.60002,0.47742,0.50974,-0.032325
0.61002,0.48363,0.51689,-0.033262
0.62002,0.48997,0.52431,-0.03434
0.63002,0.49645,0.53163,-0.035175
0.64002,0.50307,0.53873,-0.035652
0.65002,0.50984,0.54603,-0.036195
0.66002,0.51675,0.55349,-0.036739
0.67002,0.52382,0.56112,-0.037303
0.68002,0.53104,0.56892,-0.037879
0.69002,0.53843,0.5769,-0.038473
0.70002,0.54599,0.58507,-0.039083
0.71002,0.55372,0.59343,-0.03971
0.72002,0.56162,0.60198,-0.040355
0.73002,0.56972,0.61074,-0.041019
0.74002,0.578,0.6197,-0.041703
0.75002,0.58648,0.62888,-0.042404
0.76002,0.59516,0.63822,-0.043056
0.77002,0.60406,0.64769,-0.043636
0.78002,0.61317,0.65756,-0.044389
0.79002,0.62619,0.66834,-0.042142
0.80002,0.63578,0.68058,-0.044805
0.81002,0.6456,0.69279,-0.04719
0.82002,0.65568,0.7036,-0.047922
0.83002,0.66601,0.71486,-0.04885
0.84002,0.67661,0.7264,-0.049787
0.85002,0.68749,0.73825,-0.05076
0.86002,0.69866,0.75043,-0.051768
0.87002,0.71012,0.76294,-0.052813
0.88002,0.7219,0.77579,-0.053897
0.89002,0.73399,0.78901,-0.055023
0.90002,0.74642,0.80261,-0.056193
0.91002,0.75919,0.8166,-0.057409
0.92002,0.77232,0.831,-0.058675
0.93002,0.78583,0.84582,-0.059993
0.94002,0.79972,0.86109,-0.061367
0.95002,0.81402,0.87682,-0.062801
0.96002,0.82873,0.89297,-0.064239
0.97002,0.84389,0.9096,-0.065713
0.98002,0.8595,0.92683,-0.067332
0.99002,0.87558,0.94467,-0.069089
1,0.89216,0.96314,-0.070983
1.01,0.90925,0.9822,-0.072947
1.02,0.92688,1.0018,-0.074951
1.03,0.94508,1.0221,-0.07704
1.04,0.96386,1.0431,-0.079243
1.05,0.98325,1.0648,-0.081567
1.06,1.0033,1.0873,-0.084025
1.07,1.024,1.1106,-0.086629
1.08,1.0454,1.1348,-0.089389
1.09,1.0675,1.1599,-0.092321
1.1,1.0904,1.1859,-0.095441
1.11,1.1142,1.2129,-0.098768
1.12,1.1387,1.2411,-0.10232
1.13,1.1642,1.2703,-0.10613
1.14,1.1906,1.3007,-0.11017
1.15,1.2179,1.3324,-0.11447
1.16,1.2463,1.3655,-0.11916
1.17,1.2758,1.4001,-0.12431
1.18,1.3064,1.4364,-0.12994
1.19,1.3383,1.4744,-0.13611
1.2,1.3714,1.5141,-0.14277
1.21,1.4058,1.5558,-0.15
1.22,1.4417,1.5996,-0.15796
1.23,1.479,1.6458,-0.16674
1.24,1.518,1.6944,-0.17648
1.25,1.5586,1.7459,-0.18734
1.26,1.601,1.8004,-0.19949
1.27,1.6452,1.8584,-0.21315
1.28,1.6915,1.92,-0.22855
1.29,1.7399,1.9861,-0.24619
1.3,1.7925,2.0572,-0.26473
1.31,1.8456,2.1345,-0.28888
1.32,1.9012,2.2185,-0.31724
1.33,1.9596,2.3092,-0.34963
1.34,2.0209,2.4089,-0.38802
1.35,2.0853,2.52,-0.43465
1.36,2.1531,2.6449,-0.49178
1.37,2.2244,2.7874,-0.56295
1.38,2.2996,2.9524,-0.65276
1.39,2.379,3.1478,-0.76885
1.4,2.4627,3.3859,-0.92316
1.41,2.5513,3.6861,-1.1348
1.42,2.6451,4.081,-1.4359
1.43,2.7444,4.638,-1.8936
1.44,2.8498,5.4542,-2.6043
1.45,2.9618,6.9087,-3.9469
1.46,3.0809,9.5488,-6.4679
1.47,3.2078,16.907,-13.699
1.48,3.3431,40.081,-36.738
1.49,3.4876,79.846,-76.358
1.5,3.6423,87.399,-83.757
1.51,3.808,51.927,-48.119
1.52,3.9859,22.912,-18.926
1.53,4.1773,12.366,-8.1888
1.54,4.3834,9.0013,-4.6178
1.55,4.606,7.5964,-2.9904
1.56,4.8468,6.9701,-2.1233
1.57,5.1079,6.7085,-1.6007
1.58,5.3916,6.6532,-1.2617
1.59,5.704,6.7307,-1.0267
1.6,6.0416,6.9033,-0.8617
1.61,6.4114,7.1523,-0.74097
1.62,6.8175,7.4659,-0.6484
1.63,7.2651,7.8418,-0.57666
1.64,7.7599,8.2801,-0.5202
1.65,8.3089,8.784,-0.47508
1.66,8.9204,9.3589,-0.43852
1.67,9.6042,10.012,-0.40825
1.68,10.372,10.756,-0.38318
1.69,11.239,11.602,-0.36219
1.7,12.223,12.567,-0.34437
1.71,13.345,13.674,-0.32895
1.72,14.634,14.949,-0.31478
1.73,16.123,16.424,-0.30138
1.74,17.857,18.145,-0.28825
1.75,19.893,20.168,-0.27455
1.76,22.306,22.565,-0.25943
1.77,25.194,25.436,-0.24173
1.78,28.693,28.913,-0.21996
1.79,32.987,33.179,-0.19185
1.8,38.34,38.494,-0.1544
1.81,45.13,45.233,-0.10207
1.82,53.927,53.954,-0.02791
1.83,65.608,65.524,0.08445
1.84,81.599,81.342,0.25756
1.85,104.33,103.79,0.54499
1.86,138.25,137.17,1.0839
1.87,192.25,190.19,2.0597
1.88,286.4,281.3,5.0986
1.89,475.18,463.77,11.405
1.9,950.27,892.3,57.972
1.91,2428.1,2350.4,77.786
1.92,5668.7,5887.5,-218.73
1.93,6950.7,6986.1,-35.395
1.94,3903.6,3757.8,145.83
1.95,1483.8,1413.6,70.243
1.96,651.95,634.23,17.723
1.97,362.71,355.25,7.4619
1.98,232.3,229.62,2.6822
1.99,161.99,161.57,0.42107
2.0001,119.61,120.74,-1.1226
2.0101,92.053,94.414,-2.3612
2.0201,73.105,76.698,-3.5925
2.0301,59.515,64.523,-5.0085
2.0401,49.435,56.271,-6.8358
2.0501,41.75,51.166,-9.4156
2.0601,35.758,49.188,-13.429
2.0701,30.998,51.127,-20.129
2.0801,27.154,60.893,-33.738
2.0901,24.009,87.219,-63.21
2.1001,21.405,197.81,-176.4
2.1101,19.229,502.78,-483.55
2.1201,17.395,534.49,-517.1
2.1301,15.843,245.93,-230.09
2.1401,14.526,96.792,-82.267
2.1501,13.413,53.795,-40.382
2.1601,12.489,35.444,-22.954
2.1701,11.76,26.964,-15.204
2.1801,11.278,21.97,-10.692
2.1901,11.227,19.172,-7.9451
2.2001,12.344,18.312,-5.9685
2.2101,17.186,21.668,-4.4823
2.2201,26.54,30.812,-4.2727
2.2301,26.867,30.766,-3.899
2.2401,16.702,19.431,-2.729
2.2501,10.366,12.651,-2.2845
2.2601,8.0809,10.216,-2.1347
2.2701,7.0642,8.9717,-1.9076
2.2801,6.4529,8.167,-1.7141
2.2901,6.0164,7.5659,-1.5495
2.3001,5.6749,7.0867,-1.4118
2.3101,5.3911,6.6889,-1.2978
2.3201,5.1482,6.3512,-1.203
2.3301,4.9361,6.0602,-1.1242
2.3401,4.7482,5.807,-1.0587
2.3501,4.5805,5.5858,-1.0053
2.3601,4.4298,5.3922,-0.96249
2.3701,4.2938,5.223,-0.92915
2.3801,4.171,5.0759,-0.90491
2.3901,4.0598,4.9492,-0.88944
2.4001,3.9591,4.8419,-0.88281
2.4101,3.868,4.7533,-0.88534
2.4201,3.7858,4.6835,-0.89779
2.4301,3.7117,4.6331,-0.92139
2.4401,3.6452,4.6032,-0.958
2.4501,3.5859,4.5962,-1.0104
2.4601,3.5333,4.6157,-1.0825
2.4701,3.487,4.6673,-1.1803
2.4801,3.4468,4.7594,-1.3126
2.4901,3.4124,4.9057,-1.4932
2.5001,3.3836,5.1277,-1.7441
2.5101,3.3603,5.4615,-2.1012
2.5201,3.3422,5.9769,-2.6348
2.5301,3.3292,6.7866,-3.4573
2.5401,3.3214,8.1988,-4.8774
2.5501,3.3186,10.891,-7.5728
2.5601,3.3208,17.076,-13.755
2.5701,3.328,36.594,-33.266
2.5801,3.3403,84.623,-81.282
2.5901,3.3576,132.71,-129.35
2.6001,3.3802,107.61,-104.23
2.6101,3.4081,48.395,-44.987
2.6201,3.4415,20.582,-17.141
2.6301,3.4805,12.339,-8.8582
2.6401,3.5255,9.0355,-5.51
2.6501,3.5765,7.3619,-3.7853
2.6601,3.634,6.4557,-2.8217
2.6701,3.6983,5.9018,-2.2035
2.6801,3.7697,5.5645,-1.7948
2.6901,3.8488,5.3569,-1.5081
2.7001,3.936,5.2377,-1.3016
2.7101,4.0326,5.1812,-1.1487
2.7201,4.1379,5.1726,-1.0347
2.7301,4.2534,5.2025,-0.94908
2.7401,4.3799,5.2648,-0.88492
2.7501,4.5184,5.3559,-0.83753
2.7601,4.6699,5.4741,-0.80422
2.7701,4.8358,5.6189,-0.78309
2.7801,5.0175,5.7904,-0.77293
2.7901,5.2166,5.9898,-0.77315
2.8001,5.4351,6.2187,-0.78364
2.8101,5.6751,6.4801,-0.80493
2.8201,5.9393,6.7773,-0.83805
2.8301,6.2305,7.1153,-0.88478
2.8401,6.5523,7.5,-0.94775
2.8501,6.9086,7.9393,-1.0308
2.8601,7.3042,8.4436,-1.1394
2.8701,7.7449,9.0267,-1.2818
2.8801,8.2374,9.7074,-1.47
2.8901,8.7897,10.513,-1.7228
2.9001,9.4116,11.481,-2.0695
2.9101,10.115,12.676,-2.5614
2.9201,10.915,14.198,-3.2832
2.9301,11.828,16.233,-4.4043
2.9401,12.878,19.168,-6.2895
2.9501,14.095,23.896,-9.8008
2.9601,15.512,33.054,-17.543
2.9701,17.176,58.902,-41.726
2.9801,19.15,129.76,-110.61
2.9901,21.514,204.5,-182.99
3.0001,24.38,178.59,-154.21
3.0101,27.9,96.956,-69.056
3.0201,32.291,58.093,-25.802
3.0301,37.865,50.489,-12.623
3.0401,45.093,52.275,-7.1822
3.0501,54.702,59.167,-4.4647
3.0601,67.877,70.628,-2.7509
3.0701,86.642,88.144,-1.5014
3.0801,114.72,115.1,-0.38017
3.0901,159.57,158.81,0.75066
3.1001,238.19,235.79,2.4009
3.1101,397.25,393.8,3.4545
3.1201,803.03,794.38,8.6521
3.1301,2066.9,2102.5,-35.602
3.1401,4724.5,4513,211.51
3.1501,5563.7,5271.8,291.83
3.1601,3024.6,3213.9,-189.29
3.1701,1146.9,1251.1,-104.18
3.1801,511.41,536,-24.593
3.1901,287.74,296.52,-8.778
3.2001,185.78,189.38,-3.6027
3.2101,130.45,132.42,-1.9709
3.2201,96.971,98.236,-1.2653
3.2301,75.148,76.126,-0.97817
3.2401,60.129,61.003,-0.87421
3.2501,49.355,50.232,-0.87748
3.2601,41.369,42.329,-0.95973
3.2701,35.293,36.417,-1.1235
3.2801,30.571,31.968,-1.3972
3.2901,26.835,28.698,-1.8629
3.3001,23.838,26.548,-2.7103
3.3101,21.404,25.845,-4.4415
3.3201,19.409,28.838,-9.429
3.3301,17.764,42.496,-24.732
3.3401,16.398,65.086,-48.687
3.3501,15.262,66.167,-50.905
3.3601,14.318,42.705,-28.387
3.3701,13.536,24.493,-10.957
3.3801,12.893,17.906,-5.0128
3.3901,12.373,15.352,-2.9797
3.4001,11.961,14.008,-2.0467
3.4101,11.65,13.201,-1.5506
3.4201,11.432,12.69,-1.2582
3.4301,11.303,12.379,-1.0765
3.4401,11.261,12.222,-0.96106
3.4501,11.309,12.198,-0.88906
3.4601,11.448,12.296,-0.84794
3.4701,11.686,12.516,-0.83047
3.4801,12.031,12.864,-0.83277
3.4901,12.497,13.351,-0.85309
3.5001,13.103,13.994,-0.89132
3.5101,13.871,14.82,-0.94888
3.5201,14.836,15.865,-1.0287
3.5301,16.043,17.178,-1.1356
3.5401,17.551,18.828,-1.2772
3.5501,19.446,20.91,-1.464
3.5601,21.845,23.562,-1.7168
3.5701,24.92,26.983,-2.0631
3.5801,28.925,31.476,-2.5503
3.5901,34.252,37.514,-3.2628
3.6001,41.522,45.869,-4.3465
3.6101,51.784,57.949,-6.1651
3.6201,66.909,76.417,-9.5081
3.6301,90.532,106.73,-16.198
3.6401,130.53,167.1,-36.568
3.6501,206.96,309.35,-102.39
3.6601,384.88,576.42,-191.54
3.6701,919.14,1109.9,-190.74
3.6801,2347.4,2513,-165.65
3.6901,3630.2,3556.5,73.725
3.7001,2530.3,2478.3,51.997
3.7101,1014.4,1052.4,-38.023
3.7201,414.47,429.2,-14.731
3.7301,217.87,223.53,-5.6651
3.7401,135.46,138.53,-3.0665
3.7501,92.948,95.119,-2.1711
3.7601,68.04,69.72,-1.6801
3.7701,52.161,53.539,-1.3776
3.7801,41.41,42.575,-1.1649
3.7901,33.8,34.807,-1.0068
3.8001,28.235,29.119,-0.88419
3.8101,24.086,24.87,-0.78405
3.8201,21.025,21.723,-0.69745
3.8301,19.089,19.665,-0.57639
3.8401,19.075,19.666,-0.59102
3.8501,20.781,21.395,-0.61422
3.8601,19.075,19.514,-0.43932
3.8701,14.407,14.92,-0.51303
3.8801,11.491,11.98,-0.48881
3.8901,10.012,10.461,-0.4493
3.9001,9.0364,9.4628,-0.4264
3.9101,8.2813,8.6923,-0.41104
3.9201,7.6578,8.0573,-0.39955
3.9301,7.1277,7.5186,-0.39091
3.9401,6.6696,7.0543,-0.38472
3.9501,6.2696,6.6504,-0.38086
3.9601,5.9177,6.297,-0.37929
3.9701,5.6065,5.9866,-0.3801
3.9801,5.3302,5.7135,-0.38334
3.9901,5.0841,5.4732,-0.38914
4.0001,4.8645,5.2621,-0.39765
4.0101,4.6682,5.0772,-0.40902
4.0201,4.4928,4.9165,-0.42369
4.0301,4.3361,4.7782,-0.44212
4.0401,4.1962,4.6613,-0.46505
4.0501,4.0719,4.5651,-0.49326
4.0601,3.9617,4.4895,-0.52786
4.0701,3.8647,4.435,-0.57033
4.0801,3.78,4.4027,-0.6227
4.0901,3.7071,4.3948,-0.68768
4.1001,3.6453,4.4145,-0.76919
4.1101,3.5949,4.4673,-0.87242
4.1201,3.5546,4.561,-1.0064
4.1301,3.525,4.7081,-1.1831
4.1401,3.506,4.928,-1.422
4.1501,3.4979,5.2546,-1.7567
4.1601,3.501,5.742,-2.241
4.1701,3.516,6.5079,-2.9919
4.1801,3.5436,7.7753,-4.2317
4.1901,3.5849,10.083,-6.4983
4.2001,3.6411,15.267,-11.626
4.2101,3.714,29.423,-25.709
4.2201,3.8057,76.207,-72.402
4.2301,3.919,137.03,-133.12
4.2401,4.0571,105.93,-101.87
4.2501,4.2246,41.688,-37.463
4.2601,4.4269,19.492,-15.065
4.2701,4.6713,12.604,-7.9327
4.2801,4.9672,9.9019,-4.9346
4.2901,5.3272,8.7203,-3.3931
4.3001,5.7682,8.2632,-2.495
4.3101,6.3134,8.2383,-1.9249
4.3201,6.9953,8.5355,-1.5402
4.3301,7.8606,9.1283,-1.2677
4.3401,8.9784,10.045,-1.0664
4.3501,10.454,11.366,-0.91144
4.3601,12.457,13.242,-0.78537
4.3701,15.267,15.943,-0.6766
4.3801,19.386,19.952,-0.56531
4.3901,25.784,26.227,-0.44302
4.4001,36.546,36.793,-0.24709
4.4101,56.932,56.85,0.081983
4.4201,103.77,102.93,0.83491
4.4301,242.99,238.22,4.7763
4.4401,624.38,611.47,12.915
4.4501,1000.7,997.3,3.3569
4.4601,725.31,742.04,-16.725
4.4701,295.88,298.06,-2.1792
4.4801,120.48,138.94,-18.455
4.4901,63.421,95.244,-31.823
4.5001,39.848,61.825,-21.977
4.5101,27.818,36.227,-8.4099
4.5201,20.835,24.307,-3.4717
4.5301,16.429,18.477,-2.0477
4.5401,13.482,14.884,-1.402
4.5501,11.427,12.524,-1.0967
4.5601,9.9516,10.881,-0.92953
4.5701,8.8707,9.7111,-0.84038
4.5801,8.0708,8.8699,-0.79912
4.5901,7.479,8.2713,-0.79231
4.6001,7.0472,7.8616,-0.81446
4.6101,6.7434,7.6083,-0.86491
4.6201,6.5465,7.4937,-0.94721
4.6301,6.4428,7.5124,-1.0696
4.6401,6.4251,7.6712,-1.2461
4.6501,6.4889,7.9969,-1.508
4.6601,6.636,8.5248,-1.8889
4.6701,6.8717,9.3941,-2.5224
4.6801,7.2061,10.733,-3.5271
4.6901,7.6551,13.208,-5.553
4.7001,8.2419,18.249,-10.007
4.7101,9.0004,33.631,-24.631
4.7201,9.9794,70.996,-61.017
4.7301,11.25,107.93,-96.676
4.7401,12.92,91.962,-79.041
4.7501,15.155,50.316,-35.161
4.7601,18.219,31.225,-13.006
4.7701,22.559,29.016,-6.4571
4.7801,28.979,32.684,-3.705
4.7901,39.044,41.271,-2.2266
4.8001,56.173,57.374,-1.2016
4.8101,89.156,89.695,-0.53907
4.8201,166.9,167.06,-0.16028
4.8301,402.38,407.39,-5.0054
4.8401,1015.2,971.75,43.404
4.8501,1512.2,1432.9,79.354
4.8601,1015.2,1057.7,-42.584
4.8701,402.38,428.16,-25.78
4.8801,166.9,171.65,-4.7455
4.8901,89.173,91.992,-2.8193
4.9001,56.216,58.176,-1.9598
4.9101,39.139,41.311,-2.1721
4.9201,29.171,32.133,-2.9619
4.9301,22.947,27.876,-4.9289
4.9401,19.044,30.371,-11.328
4.9501,17.187,46.662,-29.474
4.9601,18.792,68.129,-49.337
4.9701,24.523,65.65,-41.126
4.9801,24.368,42.636,-18.268
4.9901,16.016,23.775,-7.759
5.0001,10.438,14.313,-3.8753
5.0101,8.1967,10.551,-2.354
5.0201,7.0806,8.7419,-1.6613
5.0301,6.3651,7.64,-1.2749
5.0401,5.8474,6.8943,-1.0468
5.0501,5.4511,6.3575,-0.90642
5.0601,5.1391,5.9618,-0.82278
5.0701,4.8905,5.6705,-0.78006
5.0801,4.6922,5.4641,-0.7719
5.0901,4.5354,5.3337,-0.79825
5.1001,4.4141,5.279,-0.86489
5.1101,4.3239,5.3118,-0.98785
5.1201,4.2617,5.461,-1.1993
5.1301,4.2254,5.7944,-1.569
5.1401,4.2143,6.4925,-2.2782
5.1501,4.2264,8.067,-3.8406
5.1601,4.2622,12.824,-8.562
5.1701,4.3223,27.044,-22.722
5.1801,4.4076,43.672,-39.264
5.1901,4.5197,39.008,-34.489
5.2001,4.661,20.388,-15.727
5.2101,4.8345,10.696,-5.8615
5.2201,5.0443,8.0776,-3.0333
5.2301,5.2955,7.1577,-1.8622
5.2401,5.5948,6.9022,-1.3074
5.2501,5.9507,6.9375,-0.98686
5.2601,6.3741,7.164,-0.78991
5.2701,6.8793,7.54,-0.66075
5.2801,7.4849,8.059,-0.57415
5.2901,8.2156,8.732,-0.51633
5.3001,9.105,9.5857,-0.4807
5.3101,10.199,10.664,-0.46467
5.3201,11.561,12.032,-0.47068
5.3301,13.285,13.793,-0.50743
5.3401,15.507,16.1,-0.59251
5.3501,18.436,19.23,-0.79422
5.3601,22.404,23.647,-1.2425
5.3701,27.969,30.742,-2.7728
5.3801,36.124,43.36,-7.2366
5.3901,48.784,62.324,-13.54
5.4001,70.079,83.146,-13.067
5.4101,110.42,116.79,-6.3691
5.4201,203.09,202.87,0.22073
5.4301,478.6,484.95,-6.358
5.4401,1233.3,1237.4,-4.1147
5.4501,1977.9,1855.1,122.77
5.4601,1433,1417.8,15.202
5.4701,583.19,630.9,-47.711
5.4801,236.08,248.46,-12.376
5.4901,123.15,127.26,-4.1158
5.5001,76.476,78.43,-1.9535
5.5101,52.642,54.254,-1.6112
5.5201,38.797,40.522,-1.7253
5.5301,30.048,32.252,-2.2044
5.5401,24.184,27.098,-2.9132
5.5501,20.085,24.544,-4.4581
5.5601,17.132,24.2,-7.0676
5.5701,14.96,29.171,-14.21
5.5801,13.347,51.304,-37.957
5.5901,12.149,97.299,-85.15
5.6001,11.275,120.48,-109.21
5.6101,10.665,84.282,-73.617
5.6201,10.284,41.107,-30.822
5.6301,10.114,22.497,-12.383
5.6401,10.153,16.652,-6.4985
5.6501,10.415,14.411,-3.996
5.6601,10.933,13.631,-2.698
5.6701,11.769,13.69,-1.9208
5.6801,13.023,14.426,-1.4028
5.6901,14.864,15.888,-1.0242
5.7001,17.577,18.293,-0.71673
5.7101,21.677,22.094,-0.41732
5.7201,28.158,28.261,-0.10259
5.7301,39.155,38.732,0.42238
5.7401,59.999,58.728,1.2719
5.7501,107.52,103.22,4.3018
5.7601,247.63,236.18,11.449
5.7701,640.31,634.72,5.5882
5.7801,1063,1029,33.97
5.7901,801.05,792.31,8.7388
5.8001,331.91,351.01,-19.093
5.8101,133.57,140.34,-6.7694
5.8201,69.328,71.19,-1.862
5.8301,43.073,43.777,-0.7044
5.8401,29.73,30.122,-0.39243
5.8501,21.98,22.27,-0.29051
5.8601,17.064,17.324,-0.26031
5.8701,13.744,14.003,-0.25978
5.8801,11.393,11.668,-0.2754
5.8901,9.6668,9.9706,-0.30379
5.9001,8.3617,8.7079,-0.34613
5.9101,7.3518,7.7602,-0.40843
5.9201,6.5545,7.0577,-0.50324
5.9301,5.9154,6.5683,-0.65293
5.9401,5.3965,6.3186,-0.92216
5.9501,4.9709,6.4184,-1.4476
5.9601,4.6192,7.404,-2.7848
5.9701,4.3271,12.336,-8.0091
5.9801,4.0839,21.629,-17.545
5.9901,3.8815,20.825,-16.944
6.0002,3.7138,11.706,-7.9919
6.0102,3.5763,6.7527,-3.1764
6.0202,3.4654,5.0569,-1.5916
6.0302,3.3785,4.3858,-1.0073
6.0402,3.3138,4.0578,-0.74401
6.0502,3.2703,3.8781,-0.60773
6.0602,3.2474,3.7848,-0.53737
6.0702,3.2452,3.7521,-0.50693
6.0802,3.2647,3.7714,-0.50667
6.0902,3.3066,3.8427,-0.5361
6.1002,3.3735,3.9758,-0.6023
6.1102,3.4684,4.1887,-0.72025
6.1202,3.5959,4.5324,-0.93651
6.1302,3.7621,5.1172,-1.3551
6.1402,3.9754,6.2519,-2.2765
6.1502,4.2475,9.658,-5.4105
6.1602,4.5951,19.37,-14.775
6.1702,5.0416,27.511,-22.47
6.1802,5.6221,19.898,-14.276
6.1902,6.3892,11.605,-5.2159
6.2002,7.4261,9.7206,-2.2945
6.2102,8.8697,10.143,-1.2731
6.2202,10.959,11.745,-0.78623
6.2302,14.144,14.583,-0.43921
6.2402,19.357,19.39,-0.03265
6.2502,28.829,28.063,0.76589
6.2602,49.137,46.124,3.0131
6.2702,105.33,92.479,12.846
6.2802,275.45,253.03,22.419
6.2902,537.49,542.91,-5.4202
6.3002,495.36,521.38,-26.021
6.3102,228.01,230.69,-2.6747
6.3202,88.681,91.097,-2.4159
6.3302,43.911,59.575,-15.664
6.3402,26.905,69.12,-42.214
6.3502,18.721,78.584,-59.863
6.3602,14.174,47.831,-33.656
6.3702,11.422,22.878,-11.456
6.3802,9.6702,14.95,-5.2803
6.3902,8.5303,11.512,-2.9818
6.4002,7.7968,9.779,-1.9823
6.4102,7.3549,8.7945,-1.4397
6.4202,7.1407,8.2681,-1.1274
6.4302,7.1211,8.0608,-0.93968
6.4402,7.2854,8.1162,-0.83081
6.4502,7.6409,8.429,-0.78811
6.4602,8.2147,9.0171,-0.80246
6.4702,9.0579,9.9655,-0.90754
6.4802,10.258,11.451,-1.1938
6.4902,11.958,13.803,-1.8452
6.5002,14.405,18.623,-4.2184
6.5102,18.035,28.566,-10.532
6.5202,23.684,41.956,-18.272
6.5302,33.126,48.175,-15.049
6.5402,50.709,55.825,-5.1167
6.5502,89.789,89.003,0.78626
6.5602,202.28,193.67,8.6121
6.5702,529.6,499.95,29.656
6.5802,941.8,914.97,26.826
6.5902,768.37,797.77,-29.399
6.6002,330,339.15,-9.1533
6.6102,130.12,128.9,1.2131
6.6202,65.926,67.012,-1.0861
6.6302,40.546,41.68,-1.1334
6.6402,28.152,29.837,-1.6859
6.6502,21.761,24.322,-2.5615
6.6602,20.025,24.453,-4.4284
6.6702,22.426,33.114,-10.688
6.6802,21.133,49.243,-28.11
6.6902,14.201,60.812,-46.61
6.7002,9.545,46.88,-37.335
6.7102,7.4962,23.335,-15.839
6.7202,6.3806,12.461,-6.08
6.7302,5.6348,8.828,-3.1932
6.7402,5.089,7.093,-2.004
6.7502,4.6731,6.095,-1.4219
6.7602,4.3503,5.4508,-1.1005
6.7702,4.0989,5.0135,-0.91456
6.7802,3.9049,4.7201,-0.81521
6.7902,3.759,4.5398,-0.78087
6.8002,3.6548,4.4696,-0.81475
6.8102,3.5885,4.538,-0.94951
6.8202,3.5579,4.8317,-1.2738
6.8302,3.5623,5.7585,-2.1963
6.8402,3.6025,9.0372,-5.4347
6.8502,3.6808,15.657,-11.976
6.8602,3.8013,18.222,-14.42
6.8702,3.9703,12.291,-8.3212
6.8802,4.1966,7.378,-3.1814
6.8902,4.4933,6.0356,-1.5423
6.9002,4.8785,5.8315,-0.95308
6.9102,5.3786,6.0725,-0.69394
6.9202,6.0323,6.5905,-0.55824
6.9302,6.8734,7.3919,-0.51844
6.9402,8.042,8.5476,-0.50556
6.9502,9.6609,10.198,-0.53728
6.9602,11.983,12.612,-0.62844
6.9702,15.475,16.304,-0.82902
6.9802,21.07,22.35,-1.2802
6.9902,30.895,33.419,-2.5238
7.0002,50.79,58.186,-7.3953
7.0102,101.57,120.36,-18.797
7.0202,259.73,284.88,-25.151
7.0302,592.33,568.87,23.459
7.0402,697.35,674.18,23.174
7.0502,379.6,409.04,-29.441
7.0602,144.63,154.95,-10.318
7.0702,65.123,68.057,-2.9342
7.0802,37.161,38.502,-1.3408
7.0902,24.438,25.195,-0.75658
7.1002,17.561,18.074,-0.5133
7.1102,13.43,13.816,-0.38628
7.1202,10.771,11.086,-0.3153
7.1302,8.9811,9.2553,-0.27423
7.1402,7.7441,7.9948,-0.25074
7.1502,6.8838,7.12,-0.23621
7.1602,6.2986,6.5257,-0.22712
7.1702,5.9306,6.1541,-0.22345
7.1802,5.7513,5.9755,-0.22418
7.1902,5.7557,5.9844,-0.22871
7.2002,5.9617,6.1996,-0.23793
7.2102,6.4197,6.6717,-0.25204
7.2202,7.2311,7.5039,-0.27282
7.2302,8.5955,8.8982,-0.30268
7.2402,10.927,11.277,-0.35047
7.2502,15.184,15.624,-0.44007
7.2602,24.038,24.718,-0.67964
7.2702,47.143,48.756,-1.6131
7.2802,119.31,124.93,-5.6138
7.2902,264.56,253.95,10.616
7.3002,298.88,284.85,14.037
7.3102,158.13,173.93,-15.798
7.3202,60.804,86.171,-25.366
7.3302,28.335,61.502,-33.166
7.3402,16.854,40.82,-23.966
7.3502,11.818,21.311,-9.4926
7.3602,9.8958,13.69,-3.7939
7.3702,10.844,12.828,-1.9841
7.3802,12.128,12.97,-0.84162
7.3902,9.1866,10.232,-1.0453
7.4002,5.6715,6.6562,-0.98469
7.4102,4.0723,4.7934,-0.72111
7.4202,3.3548,4.0008,-0.646
7.4302,2.9325,3.5822,-0.64975
7.4402,2.6427,3.3793,-0.7366
7.4502,2.4295,3.4315,-1.002
7.4602,2.267,4.2323,-1.9653
7.4702,2.1413,6.4578,-4.3165
7.4802,2.0441,8.5711,-6.527
7.4902,1.9698,7.295,-5.3252
7.5002,1.9151,4.5145,-2.5994
7.5102,1.8777,3.1457,-1.268
7.5202,1.8564,2.7749,-0.91848
7.5302,1.8508,2.6843,-0.83347
7.5402,1.8613,2.7137,-0.85246
7.5502,1.8889,2.8647,-0.97579
7.5602,1.9358,3.0915,-1.1556
7.5702,2.0055,3.5289,-1.5233
7.5802,2.1031,4.2478,-2.1447
7.5902,2.2364,5.5341,-3.2977
7.6002,2.4171,8.6538,-6.2367
7.6102,2.6638,19.096,-16.432
7.6202,3.0063,41.589,-38.582
7.6302,3.4951,56.327,-52.832
7.6402,4.222,41.646,-37.424
7.6502,5.367,21.234,-15.867
7.6602,7.3289,13.583,-6.2538
7.6702,11.154,14.426,-3.2715
7.6802,20.379,22.114,-1.7355
7.6902,48.674,50.966,-2.2922
7.7002,117.9,118.91,-1.0056
7.7102,162.31,153.9,8.4184
7.7202,101.75,101.89,-0.14096
7.7302,40.368,43.669,-3.3013
7.7402,18.014,19.819,-1.8046
7.7502,10.558,13.118,-2.56
7.7602,7.3788,13.697,-6.3183
7.7702,5.7694,17.553,-11.783
7.7802,4.8869,16.074,-11.187
7.7902,4.4017,10.312,-5.9099
7.8002,4.166,6.5559,-2.3899
7.8102,4.1109,5.263,-1.1521
7.8202,4.2075,4.9099,-0.70246
7.8302,4.453,4.9352,-0.4822
7.8402,4.8667,5.2172,-0.35051
7.8502,5.494,5.7537,-0.25976
7.8602,6.4196,6.6013,-0.18167
7.8702,7.7974,7.9088,-0.11143
7.8802,9.9174,9.9355,-0.018087
7.8902,13.374,13.267,0.10723
7.9002,19.544,19.177,0.3665
7.9102,32.3,31.341,0.95895
7.9202,65.791,62.171,3.6199
7.9302,169.91,167.26,2.6492
7.9402,369.65,365.17,4.4823
7.9502,401.17,388.18,12.993
7.9602,205.52,207.71,-2.1985
7.9702,78.536,81.8,-3.2641
7.9802,36.693,37.578,-0.88538
7.9902,21.751,22.125,-0.37432
8.0002,15.248,15.549,-0.30083
8.0102,12.995,13.434,-0.43942
8.0202,12.974,13.677,-0.70341
8.0302,10.886,12.197,-1.3116
8.0402,7.453,11.173,-3.7201
8.0502,5.5316,15.491,-9.9596
8.0602,4.6243,16.752,-12.127
8.0702,4.0957,10.47,-6.3746
8.0802,3.7483,6.2299,-2.4815
8.0902,3.5133,4.7757,-1.2624
8.1002,3.3587,4.2031,-0.84445
8.1102,3.2671,3.9695,-0.70235
8.1202,3.2291,3.9113,-0.68219
8.1302,3.2392,3.9757,-0.73649
8.1402,3.2959,4.2008,-0.9048
8.1502,3.3807,4.6514,-1.2707
8.1602,3.5373,5.5542,-2.017
8.1702,3.753,7.6728,-3.9197
8.1802,4.0393,15.259,-11.22
8.1902,4.4129,30.46,-26.048
8.2002,4.8986,31.736,-26.838
8.2102,5.5331,17.543,-12.01
8.2202,6.3723,10.738,-4.3658
8.2302,7.5035,9.5284,-2.025
8.2402,9.0689,10.145,-1.0756
8.2502,11.314,11.884,-0.57029
8.2602,14.69,14.871,-0.18069
8.2702,20.11,19.875,0.23469
8.2802,29.667,28.698,0.96844
8.2902,49.171,46.514,2.6569
8.3002,99.593,89.548,10.045
8.3102,256.55,235.59,20.962
8.3202,572.2,572.48,-0.28322
8.3302,646.9,666.21,-19.307
8.3402,341.35,337.98,3.3694
8.3502,130.09,121.33,8.7631
8.3602,59.61,57.539,2.0714
8.3702,34.57,33.778,0.792
8.3802,23.116,22.852,0.26423
8.3902,16.955,16.888,0.06764
8.4002,13.319,13.383,-0.064001
8.4102,11.067,11.249,-0.18211
8.4202,9.6661,10.005,-0.33846
8.4302,8.8483,9.476,-0.62772
8.4402,8.4849,9.8472,-1.3623
8.4502,8.5337,12.297,-3.7637
8.4602,9.0265,17.74,-8.7131
8.4702,10.085,18.86,-8.7749
8.4802,11.985,15.46,-3.4748
8.4902,15.318,16.29,-0.9722
8.5002,21.473,21.396,0.077979
8.5102,34.342,33.175,1.1674
8.5202,67.993,63.515,4.4783
8.5302,173.18,160.43,12.755
8.5402,384.92,371.76,13.153
8.5502,434.91,444.09,-9.1798
8.5602,229.65,236.79,-7.1334
8.5702,87.688,85.882,1.8058
8.5802,40.233,42.166,-1.9326
8.5902,23.276,28.123,-4.8463
8.6002,15.431,21.188,-5.7572
8.6102,11.124,14.081,-2.9572
8.6202,8.4904,9.6557,-1.1653
8.6302,6.7567,7.4432,-0.68648
8.6402,5.5517,6.1048,-0.55309
8.6502,4.6788,5.2146,-0.53585
8.6602,4.0257,4.6327,-0.60695
8.6702,3.5244,4.2867,-0.76221
8.6802,3.1318,4.2033,-1.0715
8.6902,2.8193,4.5912,-1.7719
8.7002,2.5553,6.3939,-3.8387
8.7102,2.3511,12.04,-9.6888
8.7202,2.1851,20.654,-18.469
8.7302,2.0501,21.834,-19.784
8.7402,1.9417,11.966,-10.024
8.7502,1.8568,5.4939,-3.6371
8.7602,1.7935,3.6167,-1.8232
8.7702,1.7513,2.9174,-1.1661
8.7802,1.7311,2.6033,-0.8722
8.7902,1.7355,2.5016,-0.76607
8.8002,1.7697,2.5269,-0.75717
8.8102,1.8427,2.741,-0.89835
8.8202,1.9705,3.2771,-1.3066
8.8302,2.1825,4.9559,-2.7734
8.8402,2.5357,8.992,-6.4563
8.8502,3.1528,13.617,-10.464
8.8602,4.3408,13.312,-8.9708
8.8702,7.0687,11.072,-4.0035
8.8802,15.131,16.792,-1.661
8.8902,37.741,37.224,0.51769
8.9002,62.081,59.559,2.5225
8.9102,47.009,48.765,-1.7561
8.9202,20.009,21.556,-1.5465
8.9302,8.6086,9.5459,-0.93728
8.9402,4.9364,6.2812,-1.3448
8.9502,3.4603,5.8515,-2.3912
8.9602,2.7386,8.8772,-6.1386
8.9702,2.3525,16.309,-13.957
8.9802,2.1473,20.05,-17.902
8.9902,2.0578,12.905,-10.847
9.0002,2.0566,6.0636,-4.007
9.0102,2.1378,3.9483,-1.8105
9.0202,2.312,3.3493,-1.0373
9.0302,2.6101,3.3139,-0.70377
9.0402,3.0971,3.6197,-0.52254
9.0502,3.9091,4.3265,-0.4174
9.0602,5.3583,5.7156,-0.35726
9.0702,8.2958,8.6479,-0.35213
9.0802,15.72,16.316,-0.59617
9.0902,38.838,40.241,-1.4033
9.1002,89.538,85.76,3.7782
9.1102,109.62,106.32,3.2949
9.1202,61.998,67.254,-5.2559
9.1302,24.234,26.541,-2.3077
9.1402,11.406,12.285,-0.87891
9.1502,7.3739,8.0449,-0.67096
9.1602,6.8365,7.4808,-0.64434
9.1702,8.331,8.7928,-0.4618
9.1802,7.6866,8.8608,-1.1742
9.1902,4.6985,7.1532,-2.4546
9.2002,2.9381,8.0461,-5.1079
9.2102,2.2737,15.434,-13.16
9.2202,1.9747,25.087,-23.113
9.2302,1.8142,23.319,-21.505
9.2402,1.7261,12.029,-10.303
9.2502,1.6853,5.4674,-3.7821
9.2602,1.6805,3.5383,-1.8578
9.2702,1.7068,2.8251,-1.1182
9.2802,1.7632,2.522,-0.75885
9.2902,1.8512,2.4065,-0.5553
9.3002,1.9752,2.4034,-0.42817
9.3102,2.1428,2.4859,-0.34304
9.3202,2.3658,2.6483,-0.28243
9.3302,2.6625,2.8997,-0.23722
9.3402,3.0615,3.2622,-0.20066
9.3502,3.6087,3.7785,-0.16976
9.3602,4.3816,4.5202,-0.13855
9.3702,5.5181,5.6222,-0.10406
9.3802,7.2851,7.3421,-0.057003
9.3902,10.257,10.231,0.026259
9.4002,15.883,15.723,0.16079
9.4102,28.798,28.114,0.68379
9.4202,67.165,66.485,0.67943
9.4302,172.24,166.33,5.9009
9.4402,275.9,256,19.9
9.4502,200.1,209.28,-9.185
9.4602,81.86,102.89,-21.031
9.4702,33.604,46.056,-12.452
9.4802,17.955,23.486,-5.5313
9.4902,11.546,13.629,-2.0827
9.5002,8.3384,9.4192,-1.0808
9.5102,6.5503,7.2525,-0.7022
9.5202,5.5119,6.0666,-0.55475
9.5302,4.9319,5.4535,-0.52163
9.5402,4.68,5.2704,-0.59047
9.5502,4.7119,5.5743,-0.86235
9.5602,5.0493,6.8745,-1.8252
9.5702,5.7954,10.384,-4.5883
9.5802,7.2032,14.211,-7.0081
9.5902,9.892,15.178,-5.2861
9.6002,15.63,17.842,-2.2127
9.6102,30.902,31.337,-0.43512
9.6202,78.598,80.365,-1.7668
9.6302,170.18,163.95,6.2332
9.6402,184.59,174.57,10.029
9.6502,94.78,99.186,-4.4062
9.6602,36.496,39.897,-3.4012
9.6702,17.324,19.787,-2.4635
9.6802,10.663,15.742,-5.079
9.6902,8.2265,19.212,-10.985
9.7002,7.0976,19.764,-12.666
9.7102,5.3367,13.026,-7.6897
9.7202,3.7999,6.9231,-3.1232
9.7302,2.9932,4.3717,-1.3784
9.7402,2.5412,3.3537,-0.81255
9.7502,2.2458,2.8232,-0.57739
9.7602,2.0406,2.5204,-0.47971
9.7702,1.8967,2.3659,-0.46925
9.7802,1.7984,2.3571,-0.55873
9.7902,1.7373,2.7607,-1.0234
9.8002,1.7088,3.9839,-2.2752
9.8102,1.7113,5.1747,-3.4634
9.8202,1.7458,4.5125,-2.7667
9.8302,1.8163,3.1669,-1.3506
9.8402,1.9302,2.5655,-0.63533
9.8502,2.0952,2.5217,-0.42644
9.8602,2.3433,2.7182,-0.37487
9.8702,2.706,3.0894,-0.38339
9.8802,3.2492,3.7361,-0.48691
9.8902,4.0994,4.7959,-0.69648
9.9002,5.5261,6.9339,-1.4078
9.9102,8.1967,12.076,-3.8796
9.9202,14.188,22.052,-7.8638
9.9302,31.607,38.351,-6.7445
9.9402,81.359,85.513,-4.1538
9.9502,139.43,137.25,2.1807
9.9602,109.5,107.49,2.0149
9.9702,46.639,48.545,-1.906
9.9802,19.119,20.129,-1.01
9.9902,10.312,10.823,-0.51053
10,6.8411,7.302,-0.46093
10.01,5.1801,5.831,-0.65089
10.02,4.323,5.813,-1.49
10.03,3.9064,7.6361,-3.7297
10.04,3.7859,8.2301,-4.4442
10.05,3.9163,6.3316,-2.4153
10.06,4.3193,5.3127,-0.99343
10.07,5.0926,5.5834,-0.49079
10.08,6.4707,6.7722,-0.30153
10.09,9.0151,9.1705,-0.15546
10.1,14.289,14.259,0.02972
10.11,27.883,26.585,1.2987
10.12,70.37,68.086,2.2843
10.13,159.78,163.19,-3.4116
10.14,188,194.61,-6.606
10.15,102.56,112.6,-10.037
10.16,39.429,45.504,-6.0752
10.17,18.222,20.512,-2.2906
10.18,11.294,12.161,-0.86703
10.19,9.1994,9.677,-0.47765
10.2,7.8642,8.2128,-0.34863
10.21,5.4701,5.7327,-0.26269
10.22,3.7328,3.933,-0.20014
10.23,2.8884,3.0532,-0.16485
10.24,2.4167,2.5556,-0.1389
10.25,2.11,2.2339,-0.12385
10.26,1.8984,2.0124,-0.11392
10.27,1.7509,1.8593,-0.10838
10.28,1.651,1.7572,-0.10613
10.29,1.59,1.6977,-0.10769
10.3,1.5633,1.678,-0.11469
10.31,1.57,1.6976,-0.12759
10.32,1.6124,1.7693,-0.15683
10.33,1.6968,1.9108,-0.21402
10.34,1.8348,2.2024,-0.36756
10.35,2.0469,2.946,-0.89904
10.36,2.3697,4.6248,-2.2551
10.37,2.8708,5.5084,-2.6376
10.38,3.6868,4.8502,-1.1634
10.39,5.1265,5.3785,-0.25194
10.4,8.0293,7.7418,0.28745
10.41,15.348,13.671,1.6776
10.42,38.123,32.91,5.2128
10.43,88.061,85.838,2.2225
10.44,107.83,113.67,-5.8393
10.45,60.906,62.769,-1.8632
10.46,23.65,23.365,0.2856
10.47,10.878,13.401,-2.5229
10.48,6.479,9.0372,-2.5582
10.49,4.5451,5.6822,-1.1371
10.5,3.5611,4.1415,-0.58036
10.51,3.0409,3.5049,-0.46408
10.52,2.797,3.2676,-0.4706
10.53,2.7581,3.3552,-0.59704
10.54,2.9167,3.7691,-0.85239
10.55,3.3241,4.7872,-1.4632
10.56,4.1289,7.5214,-3.3926
10.57,5.7166,14.998,-9.2818
10.58,9.2495,25.97,-16.721
10.59,19.175,29.269,-10.094
10.6,49.364,49.173,0.19171
10.61,95.903,96.168,-0.26523
10.62,88.375,93.374,-4.9984
10.63,40.815,41.921,-1.1057
10.64,16.016,16.07,-0.053954
10.65,8.0297,8.6414,-0.61167
10.66,4.9812,5.9256,-0.94443
10.67,3.5021,5.5923,-2.0902
10.68,2.6705,6.8542,-4.1837
10.69,2.1582,6.8763,-4.7181
10.7,1.8233,4.2091,-2.3858
10.71,1.5963,2.5738,-0.97754
10.72,1.4398,2.0234,-0.58366
10.73,1.3325,1.7827,-0.45016
10.74,1.2623,1.7114,-0.44907
10.75,1.2215,1.7568,-0.53527
10.76,1.2065,2.0213,-0.81481
10.77,1.2162,3.021,-1.8048
10.78,1.2516,5.4574,-4.2058
10.79,1.313,7.9432,-6.6303
10.8,1.4151,6.0616,-4.6465
10.81,1.5671,3.3717,-1.8045
10.82,1.7918,2.6131,-0.82129
10.83,2.1296,2.6149,-0.48525
10.84,2.6591,3.0214,-0.36239
10.85,3.5473,3.8622,-0.31489
10.86,5.2084,5.5433,-0.33486
10.87,8.9306,9.4952,-0.56465
10.88,19.742,20.935,-1.1923
10.89,50.611,51.128,-0.51674
10.9,86.644,85.752,0.89203
10.91,68.094,71.058,-2.964
10.92,29.118,30.303,-1.1845
10.93,12.07,12.442,-0.37214
10.94,6.6363,7.2071,-0.5708
10.95,4.5202,5.2577,-0.73744
10.96,3.5398,4.7048,-1.165
10.97,3.0769,5.5419,-2.465
10.98,2.9171,9.2351,-6.318
10.99,2.9896,15.69,-12.7
11,3.303,17.565,-14.262
11.01,3.9462,11.518,-7.5723
11.02,5.1558,7.8901,-2.7343
11.03,7.5614,8.7565,-1.195
11.04,13.202,13.801,-0.59815
11.05,30.094,30.644,-0.55025
11.06,76.448,73.534,2.9136
11.07,122.19,115.48,6.7064
11.08,88.705,91.158,-2.4534
11.09,36.502,38.112,-1.6102
11.1,15.243,15.495,-0.25152
11.11,8.5393,8.8028,-0.26349
11.12,6.148,6.3123,-0.16426
11.13,4.8095,5.0518,-0.2423
11.14,3.5282,3.9082,-0.38
11.15,2.7068,3.2007,-0.49397
11.16,2.2791,3.0446,-0.76554
11.17,2.0366,3.5912,-1.5546
11.18,1.8959,5.8604,-3.9645
11.19,1.8252,10.132,-8.3071
11.2,1.8103,11.942,-10.132
11.21,1.846,8.0569,-6.211
11.22,1.9331,4.3274,-2.3943
11.23,2.0786,3.1352,-1.0566
11.24,2.2964,2.8937,-0.59729
11.25,2.611,3.023,-0.41199
11.26,3.064,3.3997,-0.33567
11.27,3.7285,4.1114,-0.38293
11.28,4.7399,5.4505,-0.71062
11.29,6.371,7.684,-1.313
11.3,9.2422,10.664,-1.4219
11.31,15.066,15.77,-0.70467
11.32,29.928,29.97,-0.041736
11.33,76.214,76.448,-0.23391
11.34,173.54,162.26,11.277
11.35,204.29,193.75,10.535
11.36,111.36,118.9,-7.5401
11.37,42.651,46.065,-3.4134
11.38,19.444,21.602,-2.1586
11.39,11.334,14.415,-3.0809
11.4,7.7075,10.711,-3.0034
11.41,5.8259,7.4025,-1.5766
11.42,4.7999,5.4379,-0.63792
11.43,4.2863,4.6467,-0.3604
11.44,4.1616,4.4407,-0.27913
11.45,4.4384,4.7329,-0.29453
11.46,5.2969,5.7159,-0.41899
11.47,7.3119,8.2163,-0.90449
11.48,12.485,14.925,-2.4399
11.49,28.676,33.583,-4.9078
11.5,69.829,71.479,-1.6502
11.51,99.68,94.412,5.2685
11.52,64.693,66.944,-2.251
11.53,25.777,28.252,-2.475
11.54,11.264,11.901,-0.63705
11.55,6.6298,6.9294,-0.29967
11.56,4.8563,4.9622,-0.10589
11.57,3.6144,3.726,-0.11162
11.58,2.5721,2.7039,-0.13184
11.59,1.9539,2.0616,-0.10774
11.6,1.5931,1.6949,-0.10179
11.61,1.3506,1.4551,-0.10447
11.62,1.1747,1.2881,-0.11344
11.63,1.0415,1.1723,-0.13078
11.64,0.93799,1.1002,-0.16225
11.65,0.85588,1.0786,-0.22268
11.66,0.78993,1.1794,-0.38943
11.67,0.7364,1.6229,-0.88646
11.68,0.69276,2.5065,-1.8137
11.69,0.65729,2.6982,-2.0409
11.7,0.62864,1.8839,-1.2553
11.71,0.60589,1.2239,-0.61805
11.72,0.5884,1.0385,-0.45014
11.73,0.57576,1.0546,-0.47883
11.74,0.56776,1.2051,-0.63729
11.75,0.56439,1.6306,-1.0663
11.76,0.56581,3.1107,-2.5449
11.77,0.5725,6.9525,-6.38
11.78,0.58501,10.976,-10.391
11.79,0.60444,9.0491,-8.4447
11.8,0.63236,4.4822,-3.8499
11.81,0.67111,2.1672,-1.4961
11.82,0.72417,1.475,-0.75082
11.83,0.79697,1.2534,-0.45639
11.84,0.89811,1.2079,-0.30975
11.85,1.042,1.267,-0.22497
11.86,1.2542,1.4215,-0.16728
11.87,1.5834,1.7082,-0.12484
11.88,2.1335,2.2148,-0.081371
11.89,3.1611,3.1958,-0.034754
11.9,5.4647,5.358,0.10672
11.91,12.161,11.837,0.32371
11.92,31.285,30.946,0.33875
11.93,53.611,51.039,2.572
11.94,42.121,41.46,0.66057
11.95,17.996,19.431,-1.4356
11.96,7.5413,8.5924,-1.0511
11.97,4.5519,5.6511,-1.0992
11.98,3.7924,4.4831,-0.69066
11.99,2.9712,3.3116,-0.34047
12,1.9722,2.2246,-0.25244
12.01,1.4376,1.6376,-0.20007
12.02,1.2007,1.4069,-0.20619
12.03,1.0813,1.3534,-0.27209
12.04,1.0194,1.5026,-0.48322
12.05,1.0004,2.2727,-1.2723
12.06,1.0146,3.469,-2.4544
12.07,1.061,3.1597,-2.0987
12.08,1.1431,2.1625,-1.0195
12.09,1.2698,1.8001,-0.53034
12.1,1.4578,1.8734,-0.41563
12.11,1.7366,2.1943,-0.45773
12.12,2.1615,2.8039,-0.64248
12.13,2.8423,3.9971,-1.1548
12.14,4.0249,7.3351,-3.3102
12.15,6.3622,14.62,-8.2577
12.16,12.091,20.203,-8.1113
12.17,29.786,32.126,-2.3403
12.18,71.642,71.288,0.35414
12.19,95.015,94.121,0.89358
12.2,57.322,58.671,-1.3487
12.21,22.309,23.527,-1.2184
12.22,9.8366,10.457,-0.62081
12.23,5.6343,6.2594,-0.62515
12.24,3.8278,5.001,-1.1731
12.25,2.9234,4.3182,-1.3949
12.26,2.4582,3.2971,-0.83892
12.27,2.2656,2.6933,-0.42762
12.28,2.3032,2.6101,-0.30682
12.29,2.6264,2.919,-0.2926
12.3,3.4698,3.8161,-0.34624
12.31,5.6805,6.0633,-0.38278
12.32,12.611,13.497,-0.88544
12.33,30.792,35.004,-4.2123
12.34,45.541,52.509,-6.9677
12.35,30.702,35.069,-4.3661
12.36,12.427,13.909,-1.4822
12.37,5.391,6.1148,-0.7238
12.38,3.0564,3.5033,-0.44696
12.39,2.0588,2.4272,-0.36838
12.4,1.5374,1.9316,-0.39416
12.41,1.2299,1.9214,-0.69148
12.42,1.0345,2.6608,-1.6263
12.43,0.90443,3.1801,-2.2756
12.44,0.81603,2.2036,-1.3876
12.45,0.7563,1.3519,-0.5956
12.46,0.71798,1.0757,-0.35768
12.47,0.6971,0.9999,-0.30279
12.48,0.69204,1.0364,-0.34439
12.49,0.70307,1.2086,-0.50549
12.5,0.7327,1.8744,-1.1417
12.51,0.78666,3.9796,-3.1929
12.52,0.87646,5.3036,-4.4272
12.53,1.0259,3.3926,-2.3667
12.54,1.2887,2.1131,-0.82435
12.55,1.8095,2.1254,-0.31595
12.56,3.0899,3.0028,0.087114
12.57,7.03,6.2324,0.79757
12.58,15.992,15.29,0.70192
12.59,20.288,21.213,-0.92527
12.6,12.106,12.811,-0.70496
12.61,5.1212,5.0664,0.054846
12.62,2.7446,2.8298,-0.085221
12.63,2.0185,2.1278,-0.10936
12.64,1.8055,1.9429,-0.13741
12.65,1.8325,2.0102,-0.17765
12.66,2.0419,2.3048,-0.26284
12.67,2.4648,2.93,-0.46524
12.68,3.2253,4.4864,-1.2611
12.69,4.6482,8.2343,-3.586
12.7,7.6895,11.959,-4.2692
12.71,15.935,16.903,-0.96756
12.72,41.372,38.848,2.5233
12.73,85.386,83.161,2.2254
12.74,85.392,88.477,-3.0851
12.75,41.394,42.236,-0.84228
12.76,16.004,15.543,0.46188
12.77,7.9069,8.2917,-0.3848
12.78,5.0799,5.987,-0.90704
12.79,3.579,4.5711,-0.99209
12.8,2.5477,3.0593,-0.51162
12.81,1.9518,2.3004,-0.34867
12.82,1.6109,1.9788,-0.36785
12.83,1.4007,1.897,-0.49637
12.84,1.27,2.0858,-0.81578
12.85,1.1959,3.0265,-1.8306
12.86,1.1676,6.1034,-4.9358
12.87,1.182,10.235,-9.0529
12.88,1.2424,8.3012,-7.0587
12.89,1.3599,3.9457,-2.5858
12.9,1.5576,2.6559,-1.0983
12.91,1.8817,2.466,-0.58428
12.92,2.4288,2.83,-0.40125
12.93,3.4261,3.7752,-0.34907
12.94,5.5217,6.0637,-0.54201
12.95,11.11,12.22,-1.1099
12.96,28.428,28.675,-0.2473
12.97,60.025,56.918,3.1067
12.98,62.538,63.984,-1.4457
12.99,31.29,34.142,-2.8525
13,12.199,12.659,-0.45948
13.01,5.9939,6.4217,-0.42779
13.02,3.7753,4.3158,-0.54049
13.03,2.7978,4.0373,-1.2395
13.04,2.3469,4.7831,-2.4362
13.05,2.201,4.5853,-2.3843
13.06,2.3118,3.3272,-1.0154
13.07,2.7572,3.1321,-0.37492
13.08,3.8561,4.0148,-0.15876
13.09,6.7954,6.7981,-0.0026797
13.1,16.123,15.749,0.37422
13.11,37.496,34.996,2.4995
13.12,47.666,47.223,0.44333
13.13,27.887,31.644,-3.7572
13.14,10.966,12.593,-1.6264
13.15,5.1289,5.6861,-0.5572
13.16,3.2618,3.5467,-0.28491
13.17,2.3466,2.6001,-0.25349
13.18,1.6763,1.997,-0.32072
13.19,1.2813,1.8196,-0.53825
13.2,1.0645,2.4229,-1.3584
13.21,0.9338,3.6973,-2.7635
13.22,0.85282,3.7446,-2.8918
13.23,0.80633,2.1778,-1.3714
13.24,0.78758,1.2967,-0.50915
13.25,0.7947,1.0572,-0.26246
13.26,0.82997,0.99267,-0.1627
13.27,0.90065,1.0167,-0.1161
13.28,1.0221,1.1098,-0.087698
13.29,1.2257,1.295,-0.06931
13.3,1.5796,1.6325,-0.052895
13.31,2.2537,2.2925,-0.038766
13.32,3.778,3.7892,-0.011226
13.33,8.2196,8.3203,-0.10067
13.34,20.92,20.263,0.65738
13.35,35.748,33.144,2.6044
13.36,28.113,28.95,-0.83687
13.37,12.074,14.29,-2.2158
13.38,5.064,7.2634,-2.1994
13.39,2.8394,4.7814,-1.942
13.4,1.9892,2.888,-0.89887
13.41,1.6212,1.9875,-0.36628
13.42,1.4927,1.7126,-0.21994
13.43,1.54,1.7232,-0.18321
13.44,1.792,2.0252,-0.23324
13.45,2.4125,2.9335,-0.52106
13.46,3.999,5.0562,-1.0573
13.47,8.9262,10.092,-1.1656
13.48,21.818,21.195,0.6233
13.49,32.281,30.173,2.1079
13.5,21.796,23.201,-1.4043
13.51,8.8865,10.246,-1.359
13.52,3.9597,4.5293,-0.56964
13.53,2.3966,3.24,-0.84332
13.54,1.7235,3.6596,-1.9361
13.55,1.309,4.0149,-2.7059
13.56,1.0755,2.9516,-1.8761
13.57,0.95639,1.7452,-0.78883
13.58,0.89996,1.2919,-0.39189
13.59,0.88538,1.1727,-0.28734
13.6,0.90537,1.2068,-0.30147
13.61,0.95963,1.4742,-0.51457
13.62,1.0536,2.3908,-1.3372
13.63,1.1997,3.3836,-2.184
13.64,1.4216,3.1587,-1.7371
13.65,1.7646,2.5341,-0.76954
13.66,2.3203,2.6677,-0.34734
13.67,3.2969,3.5207,-0.22385
13.68,5.2595,5.4529,-0.19337
13.69,10.198,10.422,-0.22392
13.7,25.547,26.828,-1.2809
13.71,59.194,59.001,0.19238
13.72,72.522,71.413,1.1089
13.73,40.936,45.419,-4.4829
13.74,15.872,18.381,-2.5095
13.75,7.3023,8.0613,-0.75899
13.76,4.3871,4.7757,-0.38858
13.77,3.156,3.4442,-0.28822
13.78,2.6057,3.0084,-0.40279
13.79,2.4432,3.1011,-0.65791
13.8,2.6187,3.255,-0.63634
13.81,3.2793,3.6417,-0.36242
13.82,5.0407,5.1914,-0.15064
13.83,10.408,10.484,-0.075839
13.84,26.245,26.085,0.16069
13.85,46.227,43.934,2.293
13.86,37.748,39.47,-1.7223
13.87,16.396,22.989,-6.5932
13.88,6.6465,12.385,-5.7387
13.89,3.4993,6.4696,-2.9703
13.9,2.2409,3.3853,-1.1444
13.91,1.6096,2.139,-0.52938
13.92,1.2472,1.5549,-0.30776
13.93,1.0213,1.2317,-0.21042
13.94,0.87373,1.0328,-0.15905
13.95,0.77584,0.90608,-0.13025
13.96,0.71267,0.82717,-0.1145
13.97,0.67665,0.78469,-0.10804
13.98,0.66494,0.77517,-0.11023
13.99,0.67883,0.80322,-0.12439
14,0.72462,0.88499,-0.16038
14.01,0.81728,1.0773,-0.25999
14.02,0.99034,1.6474,-0.65707
14.03,1.3259,2.8431,-1.5172
14.04,2.0684,3.6568,-1.5885
14.05,4.1497,4.8092,-0.65942
14.06,10.476,10.509,-0.033375
14.07,20.227,19.557,0.67011
14.08,18.657,18.459,0.19726
14.09,8.7034,9.5135,-0.8101
14.1,3.5206,4.4015,-0.88093
14.11,1.8634,3.4791,-1.6157
14.12,1.2475,2.8923,-1.6449
14.13,0.971,1.8473,-0.87626
14.14,0.8481,1.3016,-0.45346
14.15,0.8248,1.1867,-0.36192
14.16,0.90562,1.3436,-0.43801
14.17,1.1736,1.9111,-0.73749
14.18,1.9812,4.0319,-2.0507
14.19,4.5623,9.3685,-4.8062
14.2,9.2986,13.757,-4.4585
14.21,9.6712,11.654,-1.983
14.22,4.9836,5.999,-1.0154
14.23,2.1698,2.7012,-0.53144
14.24,1.3879,1.7237,-0.33577
14.25,1.1495,1.4851,-0.33556
14.26,0.85821,1.5122,-0.654
14.27,0.64168,1.8611,-1.2194
14.28,0.55366,1.5794,-1.0257
14.29,0.52442,0.99263,-0.46821
14.3,0.52372,0.73806,-0.21434
14.31,0.54375,0.66626,-0.1225
14.32,0.58409,0.66837,-0.084275
14.33,0.64866,0.7114,-0.062735
14.34,0.74642,0.79341,-0.046994
14.35,0.8947,0.92753,-0.032825
14.36,1.1278,1.1436,-0.015832
14.37,1.5194,1.5063,0.013115
14.38,2.2545,2.1803,0.074287
14.39,3.9158,3.644,0.27187
14.4,8.7839,7.8111,0.9728
14.41,22.395,20.988,1.407
14.42,37.049,37.09,-0.04049
14.43,28.029,29.446,-1.4172
14.44,11.85,12.477,-0.62665
14.45,5.056,5.3437,-0.2877
14.46,2.926,3.132,-0.20594
14.47,2.1477,2.3879,-0.24015
14.48,1.877,2.2779,-0.40097
14.49,1.9064,2.9903,-1.0839
14.5,2.2405,5.323,-3.0825
14.51,3.0937,6.715,-3.6213
14.52,5.2897,6.6439,-1.3542
14.53,12.121,11.398,0.72256
14.54,30,28.948,1.0516
14.55,44.507,45.6,-1.0927
14.56,29.95,30.781,-0.83027
14.57,12.022,11.544,0.4777
14.58,5.1477,5.0688,0.078841
14.59,2.897,2.9124,-0.015323
14.6,1.9146,1.9647,-0.050074
14.61,1.3792,1.4454,-0.066202
14.62,1.0719,1.1642,-0.092365
14.63,0.88514,1.0242,-0.13906
14.64,0.76582,1.0568,-0.29101
14.65,0.69079,1.6005,-0.9097
14.66,0.64742,2.1768,-1.5294
14.67,0.63039,1.5758,-0.94543
14.68,0.63938,0.97716,-0.33777
14.69,0.6794,0.85532,-0.17592
14.7,0.76408,0.87944,-0.11536
14.71,0.92585,1.0275,-0.10161
14.72,1.2489,1.3987,-0.14986
14.73,2.0042,2.3161,-0.31192
14.74,4.2556,4.298,-0.04232
14.75,10.419,9.8104,0.60885
14.76,16.508,16.713,-0.20485
14.77,12.097,13.049,-0.95157
14.78,5.2136,5.4832,-0.26962
14.79,2.4449,3.0103,-0.56546
14.8,1.6106,3.5712,-1.9606
14.81,1.3565,5.3253,-3.9688
14.82,1.3551,4.3224,-2.9673
14.83,1.5556,2.5164,-0.96087
14.84,2.0426,2.4133,-0.37076
14.85,3.1481,3.2227,-0.074677
14.86,6.141,5.8025,0.3385
14.87,15.523,14.043,1.4807
14.88,33.55,31.817,1.7328
14.89,36.389,39.128,-2.7389
14.9,18.717,21.44,-2.7229
14.91,7.2737,7.7748,-0.50104
14.92,3.564,3.8583,-0.29431
14.93,2.2365,2.4761,-0.23969
14.94,1.5326,1.8785,-0.34588
14.95,1.13,1.9366,-0.80665
14.96,0.90855,2.478,-1.5695
14.97,0.78125,2.1375,-1.3563
14.98,0.70885,1.2457,-0.53685
14.99,0.67539,0.93545,-0.26006
15,0.6752,0.86991,-0.19471
15.01,0.70965,0.93474,-0.22509
15.02,0.78802,1.2425,-0.45448
15.03,0.9326,1.9922,-1.0596
15.04,1.194,2.5976,-1.4036
15.05,1.699,2.4224,-0.72342
15.06,2.8398,3.008,-0.16814
15.07,6.1424,5.9842,0.15813
15.08,15.764,14.532,1.2326
15.09,27.885,26.269,1.6153
15.1,22.792,24.777,-1.9852
15.11,9.9139,12.328,-2.4143
15.12,4.0539,5.348,-1.2941
15.13,2.192,2.6806,-0.48864
15.14,1.483,1.6994,-0.21645
15.15,1.1754,1.3045,-0.12908
15.16,1.0716,1.1633,-0.091747
15.17,1.1374,1.2096,-0.07217
15.18,1.4679,1.5279,-0.060033
15.19,2.5268,2.588,-0.061159
15.2,5.9597,5.8647,0.094999
15.21,12.273,11.454,0.81974
15.22,12.748,12.793,-0.044798
15.23,6.4413,7.2457,-0.8044
15.24,2.5809,3.4849,-0.90405
15.25,1.3111,3.4638,-2.1527
15.26,0.84176,4.0941,-3.2523
15.27,0.61856,2.793,-2.1744
15.28,0.49451,1.2825,-0.78795
15.29,0.41912,0.79489,-0.37577
15.3,0.37118,0.62444,-0.25326
15.31,0.34059,0.61117,-0.27059
15.32,0.3223,0.78675,-0.46446
15.33,0.31396,1.0544,-0.74049
15.34,0.31511,0.96688,-0.65177
15.35,0.32718,0.65317,-0.32599
15.36,0.35471,0.55956,-0.20485
15.37,0.40906,0.61933,-0.21028
15.38,0.52196,0.86241,-0.34045
15.39,0.80549,1.6253,-0.81984
15.4,1.6784,3.3365,-1.658
15.41,3.5852,5.1532,-1.568
15.42,4.354,5.08,-0.72598
15.43,2.6026,3.1525,-0.54989
15.44,1.2275,1.5269,-0.29947
15.45,0.79519,1.0451,-0.24992
15.46,0.70309,1.1357,-0.43261
15.47,0.74203,1.6203,-0.87822
15.48,0.88419,1.9672,-1.083
15.49,1.1782,1.836,-0.65775
15.5,1.7994,2.0652,-0.26584
15.51,3.3873,3.5578,-0.17054
15.52,8.3443,8.5379,-0.19351
15.53,19.22,18.176,1.044
15.54,23.527,22.935,0.59235
15.55,13.316,15.488,-2.1723
15.56,5.2246,6.5367,-1.3121
15.57,2.4863,2.9356,-0.44938
15.58,1.544,1.7606,-0.21665
15.59,1.0867,1.2457,-0.15901
15.6,0.84652,1.0309,-0.18441
15.61,0.72592,1.0745,-0.34858
15.62,0.67005,1.1918,-0.52178
15.63,0.65777,1.0926,-0.43483
15.64,0.68204,0.93535,-0.2533
15.65,0.74514,0.95764,-0.2125
15.66,0.85849,1.141,-0.28252
15.67,1.0482,1.6488,-0.60058
15.68,1.3711,3.1271,-1.756
15.69,1.9633,5.125,-3.1617
15.7,3.2183,5.8737,-2.6554
15.71,6.6077,7.5725,-0.96485
15.72,17.045,16.706,0.33916
15.73,35.1,31.995,3.1046
15.74,35.117,34.014,1.1029
15.75,17.1,19.4,-2.3008
15.76,6.7056,7.6229,-0.91726
15.77,3.3716,3.6396,-0.26798
15.78,2.1933,2.3109,-0.11761
15.79,1.7172,1.7804,-0.063191
15.8,1.5865,1.623,-0.036462
15.81,1.7554,1.7726,-0.017201
15.82,2.4408,2.4358,0.0050722
15.83,4.6789,4.6876,-0.008666
15.84,11.501,11.316,0.1844
15.85,20.767,19.163,1.604
15.86,17.655,17.218,0.43678
15.87,7.8858,8.698,-0.81216
15.88,3.2519,3.5709,-0.31899
15.89,1.7753,2.066,-0.29067
15.9,1.1672,1.7176,-0.55045
15.91,0.84257,1.4182,-0.57565
15.92,0.66266,0.99064,-0.32799
15.93,0.55712,0.74288,-0.18576
15.94,0.49281,0.67792,-0.18511
15.95,0.45546,0.73928,-0.28382
15.96,0.43904,1.2097,-0.77071
15.97,0.44239,2.2763,-1.8339
15.98,0.46905,2.4157,-1.9466
15.99,0.52997,1.5274,-0.99747
16,0.65293,1.0324,-0.37942
16.01,0.91647,1.1153,-0.19881
16.02,1.6025,1.7423,-0.13984
16.03,3.7485,3.9805,-0.23199
16.04,8.264,8.4269,-0.16291
16.05,9.6982,9.7684,-0.070243
16.06,5.4053,6.0105,-0.60515
16.07,2.2432,2.6549,-0.41177
16.08,1.2005,1.4621,-0.26162
16.09,0.87557,1.2408,-0.3652
16.1,0.78832,1.6837,-0.89535
16.11,0.83838,2.9257,-2.0873
16.12,1.0506,3.1338,-2.0832
16.13,1.6159,2.552,-0.93616
16.14,3.3383,3.5254,-0.18702
16.15,8.3086,8.0554,0.25326
16.16,14.119,13.416,0.70283
16.17,11.118,11.469,-0.35139
16.18,4.8275,6.0206,-1.1932
16.19,2.1019,2.9135,-0.81164
16.2,1.2505,1.6274,-0.37689
16.21,0.88129,1.0811,-0.19982
16.22,0.68645,0.86463,-0.17819
16.23,0.59607,0.86758,-0.27151
16.24,0.56258,1.1821,-0.61952
16.25,0.56579,1.903,-1.3372
16.26,0.60093,1.8026,-1.2016
16.27,0.67187,1.2094,-0.5375
16.28,0.79165,0.99271,-0.20105
16.29,0.98893,1.0771,-0.088126
16.3,1.3268,1.3542,-0.027393
16.31,1.9621,1.9312,0.030911
16.32,3.3772,3.1941,0.18314
16.33,7.4485,6.8841,0.56445
16.34,19.287,18.216,1.0711
16.35,34.196,32.726,1.4704
16.36,27.947,28.134,-0.18615
16.37,12.131,13.346,-1.2152
16.38,4.9444,6.0519,-1.1075
16.39,2.6781,4.1095,-1.4314
16.4,1.8415,2.8381,-0.99658
16.41,1.5218,1.9233,-0.40153
16.42,1.509,1.6587,-0.14963
16.43,1.8661,1.9025,-0.036444
16.44,3.1438,2.9981,0.14569
16.45,7.3637,6.9893,0.37442
16.46,15.146,14.789,0.3569
16.47,15.727,16.088,-0.3611
16.48,7.9393,8.626,-0.6867
16.49,3.1739,3.5436,-0.36968
16.5,1.6083,1.9622,-0.35387
16.51,1.0321,1.7489,-0.71672
16.52,0.76225,2.4161,-1.6538
16.53,0.61715,2.6241,-2.007
16.54,0.53526,1.6209,-1.0857
16.55,0.49156,0.91607,-0.42451
16.56,0.47555,0.68826,-0.21272
16.57,0.48434,0.65768,-0.17333
16.58,0.52112,0.78083,-0.25972
16.59,0.59704,1.0776,-0.48052
16.6,0.73932,1.1738,-0.43446
16.61,1.0173,1.1846,-0.16728
16.62,1.6459,1.6052,0.040665
16.63,3.462,3.0875,0.37444
16.64,8.7454,8.0401,0.70531
16.65,15.402,15.237,0.16483
16.66,12.626,13.168,-0.54176
16.67,5.5896,5.7114,-0.12177
16.68,2.4107,2.4225,-0.011799
16.69,1.4405,1.4813,-0.040795
16.7,1.1319,1.191,-0.05909
16.71,1.0985,1.2397,-0.14114
16.72,1.298,1.7104,-0.41238
16.73,1.915,2.4112,-0.49626
16.74,3.8064,3.6223,0.18419
16.75,9.5864,8.4875,1.0989
16.76,17.97,17.493,0.47748
16.77,15.9,17.291,-1.3911
16.78,7.2088,8.4764,-1.2676
16.79,2.8976,4.9784,-2.0808
16.8,1.5188,3.6941,-2.1753
16.81,0.96638,1.915,-0.94859
16.82,0.68534,1.0586,-0.37322
16.83,0.53093,0.71399,-0.18305
16.84,0.44015,0.55053,-0.11038
16.85,0.38535,0.46221,-0.076862
16.86,0.35455,0.41283,-0.058274
16.87,0.34307,0.39062,-0.047546
16.88,0.3512,0.39263,-0.041423
16.89,0.38515,0.42407,-0.038921
16.9,0.46296,0.50471,-0.04175
16.91,0.63679,0.70894,-0.072155
16.92,1.0929,1.2599,-0.16694
16.93,2.5296,2.6345,-0.10496
16.94,5.6874,5.462,0.22541
16.95,6.9391,7.053,-0.11383
16.96,3.9743,4.2795,-0.30515
16.97,1.6261,1.7303,-0.10419
16.98,0.83333,1.0809,-0.2476
16.99,0.58122,1.1314,-0.55021
17,0.50458,1.0553,-0.55075
17.01,0.52771,0.76577,-0.23806
17.02,0.67644,0.7794,-0.10296
17.03,1.1445,1.1955,-0.050928
17.04,2.6707,2.6251,0.045536
17.05,5.7655,5.7139,0.051567
17.06,6.4923,7.2628,-0.77054
17.07,3.4805,4.278,-0.79747
17.08,1.4107,1.6544,-0.24373
17.09,0.73475,0.89074,-0.15599
17.1,0.47608,0.65709,-0.18101
17.11,0.33518,0.72363,-0.38845
17.12,0.25989,1.1439,-0.88398
17.13,0.21782,1.2261,-1.0083
17.14,0.19195,0.66895,-0.477
17.15,0.17531,0.3891,-0.21379
17.16,0.16463,0.33954,-0.17491
17.17,0.15819,0.41736,-0.25917
17.18,0.15504,0.76449,-0.60946
17.19,0.15437,1.2007,-1.0463
17.2,0.15667,0.9274,-0.77073
17.21,0.16167,0.45208,-0.29041
17.22,0.16972,0.31732,-0.1476
17.23,0.18144,0.29093,-0.10949
17.24,0.19792,0.32562,-0.12769
17.25,0.22095,0.42157,-0.20063
17.26,0.25351,0.48728,-0.23377
17.27,0.30086,0.46438,-0.16352
17.28,0.37289,0.5162,-0.14331
17.29,0.49,0.70331,-0.21331
17.3,0.7005,1.1577,-0.45716
17.31,1.1451,2.2901,-1.145
17.32,2.3544,4.3522,-1.9978
17.33,6.043,7.2614,-1.2184
17.34,12.072,11.458,0.61428
17.35,11.602,11.825,-0.22333
17.36,5.5359,6.2728,-0.73693
17.37,2.2322,2.4399,-0.20772
17.38,1.1847,1.2901,-0.10533
17.39,0.78124,0.8583,-0.077056
17.4,0.58882,0.65852,-0.069691
17.41,0.49949,0.5767,-0.077211
17.42,0.46482,0.58282,-0.118
17.43,0.46612,0.7128,-0.24668
17.44,0.49932,1.063,-0.56366
17.45,0.56987,1.4275,-0.85766
17.46,0.69514,1.3039,-0.60878
17.47,0.91644,1.1458,-0.22932
17.48,1.3391,1.4329,-0.093859
17.49,2.2929,2.3581,-0.065245
17.5,5.0667,5.1887,-0.12206
17.51,12.984,12.375,0.60969
17.52,22.23,20.304,1.9266
17.53,17.493,18.089,-0.59678
17.54,7.5294,8.6226,-1.0931
17.55,3.2011,3.5664,-0.36528
17.56,1.8749,2.2993,-0.4244
17.57,1.4467,2.2531,-0.80638
17.58,1.4081,2.4168,-1.0087
17.59,1.7413,2.3359,-0.59464
17.6,2.8932,3.076,-0.18279
17.61,6.7318,6.6046,0.12724
17.62,15.254,13.818,1.4357
17.63,18.609,17.716,0.8931
17.64,10.523,12.139,-1.616
17.65,4.1023,5.0716,-0.96935
17.66,1.8868,2.2153,-0.32849
17.67,1.1101,1.2884,-0.17827
17.68,0.75653,0.9531,-0.19657
17.69,0.56438,0.97062,-0.40624
17.7,0.44834,1.17,-0.72168
17.71,0.37366,1.0725,-0.69887
17.72,0.3241,0.68208,-0.35798
17.73,0.2915,0.44387,-0.15237
17.74,0.27174,0.37378,-0.10204
17.75,0.26486,0.40102,-0.13616
17.76,0.27447,0.52537,-0.2509
17.77,0.31696,0.60957,-0.29261
17.78,0.45952,0.6447,-0.18518
17.79,0.88648,0.9414,-0.054916
17.8,1.4288,1.3804,0.048345
17.81,1.213,1.3428,-0.12982
17.82,0.65909,1.0525,-0.39345
17.83,0.4269,0.92714,-0.50023
17.84,0.3887,0.73697,-0.34827
17.85,0.43107,0.57072,-0.13964
17.86,0.55007,0.60546,-0.055386
17.87,0.8191,0.84486,-0.025762
17.88,1.5342,1.5501,-0.015853
17.89,3.7742,3.7236,0.050588
17.9,8.2835,7.614,0.6695
17.91,9.3544,8.7625,0.59185
17.92,4.9999,5.4437,-0.44374
17.93,2.0062,2.3092,-0.30304
17.94,1.0255,1.2672,-0.24174
17.95,0.66421,1.1066,-0.44238
17.96,0.49297,0.92864,-0.43567
17.97,0.41474,0.63977,-0.22504
17.98,0.38503,0.48527,-0.10025
17.99,0.38708,0.46125,-0.074171
18,0.41756,0.53172,-0.11416
18.01,0.4826,0.72401,-0.2414
18.02,0.60073,0.88517,-0.28444
18.03,0.81725,1.0025,-0.18521
18.04,1.2554,1.3725,-0.11714
18.05,2.3396,2.4877,-0.14819
18.06,5.6983,6.0457,-0.34734
18.07,13.648,14.012,-0.36416
18.08,18.089,18.376,-0.28684
18.09,10.931,12.416,-1.4855
18.1,4.2846,5.2874,-1.0028
18.11,1.925,2.2703,-0.34538
18.12,1.1443,1.3381,-0.19374
18.13,0.83526,1.0954,-0.26014
18.14,0.73527,1.0981,-0.36284
18.15,0.82733,1.0887,-0.26134
18.16,1.363,1.4825,-0.11951
18.17,2.9789,2.9421,0.036796
18.18,4.5876,4.3205,0.26715
18.19,3.3638,3.5087,-0.1449
18.2,1.477,1.9748,-0.49777
18.21,0.70627,1.0514,-0.34511
18.22,0.4512,0.61243,-0.16123
18.23,0.34119,0.43327,-0.092076
18.24,0.28795,0.38517,-0.097224
18.25,0.2635,0.45612,-0.19262
18.26,0.25684,0.66403,-0.40719
18.27,0.26492,0.65505,-0.39013
18.28,0.28944,0.50089,-0.21145
18.29,0.33746,0.46045,-0.12298
18.3,0.42677,0.5818,-0.15504
18.31,0.60464,0.9239,-0.31926
18.32,1.0277,1.8241,-0.79639
18.33,2.3085,3.0932,-0.78478
18.34,5.6375,5.693,-0.055501
18.35,8.3435,7.9535,0.39002
18.36,5.6666,5.8897,-0.2231
18.37,2.3712,2.7662,-0.39501
18.38,1.1341,1.2931,-0.15896
18.39,0.77477,0.84505,-0.070279
18.4,0.70143,0.75158,-0.050156
18.41,0.8092,0.85332,-0.044115
18.42,1.2162,1.2867,-0.070572
18.43,2.5533,2.6595,-0.10617
18.44,6.2873,6.4732,-0.18581
18.45,9.9791,10.188,-0.2091
18.46,7.2611,7.8375,-0.57639
18.47,3.0371,3.6286,-0.59156
18.48,1.3252,1.5989,-0.27368
18.49,0.76111,0.95221,-0.1911
18.5,0.5121,0.78583,-0.27373
18.51,0.3884,0.73342,-0.34502
18.52,0.32524,0.56219,-0.23694
18.53,0.29464,0.42099,-0.12636
18.54,0.28652,0.41635,-0.12983
18.55,0.29934,0.53622,-0.23687
18.56,0.33877,0.83328,-0.49451
18.57,0.42289,1.0909,-0.66805
18.58,0.60405,1.0409,-0.43681
18.59,1.0672,1.1786,-0.11142
18.6,2.5152,2.4296,0.085574
18.61,5.8219,5.6473,0.17457
18.62,7.401,7.4771,-0.076031
18.63,4.3608,4.9115,-0.55074
18.64,1.763,2.2147,-0.45161
18.65,0.87242,1.0344,-0.16202
18.66,0.59736,0.66148,-0.064117
18.67,0.52707,0.55388,-0.026813
18.68,0.59334,0.59388,-0.00054542
18.69,0.90503,0.85129,0.053747
18.7,1.986,1.8052,0.18077
18.71,4.4001,4.1743,0.22576
18.72,5.3495,5.31,0.039536
18.73,3.0531,3.22,-0.16696
18.74,1.2309,1.4386,-0.2077
18.75,0.60376,0.78387,-0.18011
18.76,0.38643,0.50762,-0.12119
18.77,0.29081,0.36369,-0.072876
18.78,0.24306,0.32712,-0.084052
18.79,0.21971,0.41298,-0.19327
18.8,0.21215,0.71894,-0.50678
18.81,0.21809,0.8352,-0.61711
18.82,0.23959,0.60582,-0.36622
18.83,0.28497,0.41395,-0.12898
18.84,0.37727,0.41829,-0.041013
18.85,0.59021,0.57405,0.016164
18.86,1.2125,1.0713,0.14124
18.87,2.99,2.6878,0.30216
18.88,5.067,4.9605,0.1065
18.89,4.0106,4.1934,-0.18278
18.9,1.7858,1.9347,-0.1489
18.91,0.82962,0.94827,-0.11865
18.92,0.55566,0.7818,-0.22614
18.93,0.50084,0.73922,-0.23838
18.94,0.57502,0.69373,-0.11871
18.95,0.85784,0.87727,-0.019432
18.96,1.7897,1.6978,0.091887
18.97,4.3221,4.1821,0.13998
18.98,6.6017,6.8208,-0.21906
18.99,4.6443,5.08,-0.43563
19,1.9535,2.1901,-0.23664
19.01,0.89915,1.006,-0.10689
19.02,0.55693,0.6634,-0.10648
19.03,0.41732,0.71517,-0.29785
19.04,0.35888,1.0138,-0.65493
19.05,0.34264,0.92579,-0.58315
19.06,0.35544,0.61504,-0.25961
19.07,0.39679,0.49516,-0.098371
19.08,0.47623,0.52865,-0.05242
19.09,0.61992,0.67819,-0.05827
19.1,0.89517,0.972,-0.076839
19.11,1.5114,1.5127,-0.0012646
19.12,3.2841,3.0553,0.22881
19.13,8.4346,7.6283,0.80634
19.14,14.923,14.154,0.76899
19.15,12.221,13.116,-0.89449
19.16,5.3688,6.7851,-1.4162
19.17,2.2784,3.0648,-0.78634
19.18,1.348,1.6328,-0.28477
19.19,1.0831,1.1892,-0.10616
19.2,1.1483,1.2062,-0.05797
19.21,1.6677,1.74,-0.072321
19.22,3.5319,3.5087,0.023179
19.23,8.3768,7.7881,0.5887
19.24,11.894,11.413,0.48119
19.25,7.7319,8.1732,-0.44126
19.26,3.1115,3.5641,-0.45258
19.27,1.3817,1.9693,-0.58755
19.28,0.79408,1.4898,-0.69573
19.29,0.53356,0.92262,-0.38906
19.3,0.39817,0.54839,-0.15022
19.31,0.32096,0.3902,-0.069242
19.32,0.27543,0.31774,-0.042311
19.33,0.25077,0.28172,-0.030955
19.34,0.24366,0.2696,-0.025939
19.35,0.25714,0.28174,-0.024607
19.36,0.30606,0.33198,-0.025919
19.37,0.44549,0.48644,-0.040941
19.38,0.89371,1.0264,-0.13265
19.39,2.0386,2.2237,-0.18507
19.4,2.8718,3.0361,-0.16428
19.41,1.9049,2.1855,-0.2806
19.42,0.83319,1.0011,-0.16795
19.43,0.44623,0.52902,-0.082797
19.44,0.34313,0.44286,-0.099724
19.45,0.34487,0.48162,-0.13675
19.46,0.44278,0.54637,-0.10359
19.47,0.77342,0.8144,-0.040972
19.48,1.8375,1.8007,0.036894
19.49,3.6913,3.5225,0.16889
19.5,3.6889,4.1142,-0.42536
19.51,1.8325,2.733,-0.90053
19.52,0.77004,1.3161,-0.54605
19.53,0.42652,0.65783,-0.23131
19.54,0.28758,0.4178,-0.13023
19.55,0.22209,0.40165,-0.17956
19.56,0.19339,0.51639,-0.32299
19.57,0.18425,0.53905,-0.3548
19.58,0.18943,0.39994,-0.21051
19.59,0.20987,0.30494,-0.095067
19.6,0.25281,0.3173,-0.064491
19.61,0.33886,0.44179,-0.10293
19.62,0.53258,0.68099,-0.14841
19.63,1.0847,1.1863,-0.10157
19.64,2.7134,2.6344,0.078946
19.65,4.9172,4.4919,0.42527
19.66,4.206,4.2646,-0.05855
19.67,1.9303,2.3356,-0.40528
19.68,0.87098,1.1771,-0.30615
19.69,0.57399,0.76811,-0.19412
19.7,0.53129,0.63088,-0.099589
19.71,0.65445,0.73481,-0.080361
19.72,1.0978,1.2912,-0.19347
19.73,2.5739,2.9918,-0.41788
19.74,5.8482,5.9267,-0.078532
19.75,7.1389,6.9898,0.14915
19.76,4.0377,4.4597,-0.42192
19.77,1.5759,1.8261,-0.25025
19.78,0.72832,0.80314,-0.074822
19.79,0.43336,0.46083,-0.027466
19.8,0.30133,0.31231,-0.010983
19.81,0.23215,0.23646,-0.004315
19.82,0.19361,0.19597,-0.0023545
19.83,0.17333,0.19612,-0.022789
19.84,0.16684,0.25614,-0.089304
19.85,0.17471,0.29951,-0.12481
19.86,0.2044,0.27939,-0.074988
19.87,0.28263,0.28909,-0.0064653
19.88,0.51523,0.43719,0.078047
19.89,1.2203,1.3188,-0.098531
19.9,2.243,0.98979,1.2532
19.91,1.9999,0,1.9999
19.92,0.95743,0,0.95743
19.93,0.45242,0,0.45242
19.94,0.31659,0,0.31659
19.95,0.31096,0,0.31096
19.96,0.40301,0,0.40301
19.97,0.70881,0,0.70881
19.98,1.7099,0,1.7099
19.99,3.7402,0,3.7402


==> figures/data/20220726/simuXRD_fit_strnmf2_wrong.csv <==
0,0.047584,0.0071809,0.040403
0.01,0.048016,0.0072455,0.040771
0.020001,0.048455,0.007311,0.041144
0.030001,0.048901,0.0073775,0.041523
0.040001,0.049353,0.007445,0.041908
0.050001,0.049812,0.0075134,0.042298
0.060002,0.050278,0.0075828,0.042695
0.070002,0.050751,0.0076533,0.043098
0.080002,0.051231,0.0077248,0.043507
0.090002,0.051719,0.0077974,0.043922
0.1,0.052215,0.0078711,0.044344
0.11,0.052718,0.0079459,0.044772
0.12,0.053229,0.0080218,0.045208
0.13,0.053749,0.008099,0.04565
0.14,0.054277,0.0081773,0.046099
0.15,0.054813,0.0082565,0.046556
0.16,0.055358,0.0083327,0.047025
0.17,0.055912,0.0084098,0.047502
0.18,0.056475,0.008493,0.047982
0.19,0.057392,0.0085808,0.048812
0.20001,0.057976,0.0086728,0.049303
0.21001,0.058569,0.008765,0.049804
0.22001,0.059172,0.0088537,0.050319
0.23001,0.059786,0.008944,0.050842
0.24001,0.06041,0.0090357,0.051374
0.25001,0.061045,0.009129,0.051916
0.26001,0.061691,0.0092239,0.052467
0.27001,0.062349,0.0093203,0.053028
0.28001,0.063018,0.0094184,0.053599
0.29001,0.063699,0.0095181,0.054181
0.30001,0.064392,0.0096195,0.054773
0.31001,0.065098,0.0097227,0.055376
0.32001,0.065817,0.0098277,0.05599
0.33001,0.066549,0.0099345,0.056615
0.34001,0.067295,0.010043,0.057252
0.35001,0.068055,0.010154,0.057902
0.36001,0.06883,0.010266,0.058564
0.37001,0.069619,0.010379,0.05924
0.38001,0.070423,0.010494,0.05993
0.39001,0.071243,0.010613,0.060631
0.40001,0.07221,0.010734,0.061476
0.41001,0.073063,0.01086,0.062203
0.42001,0.073934,0.010987,0.062947
0.43001,0.074822,0.011108,0.063713
0.44001,0.075728,0.011231,0.064497
0.45001,0.076652,0.011374,0.065278
0.46001,0.077596,0.011553,0.066043
0.47001,0.07856,0.011785,0.066775
0.48001,0.079544,0.01198,0.067564
0.49001,0.080549,0.012119,0.06843
0.50001,0.081576,0.012267,0.069309
0.51001,0.082625,0.012417,0.070208
0.52001,0.083697,0.01257,0.071128
0.53001,0.084794,0.012725,0.072068
0.54001,0.085915,0.012885,0.07303
0.55001,0.087061,0.013047,0.074014
0.56001,0.088234,0.013212,0.075022
0.57001,0.089434,0.013373,0.076061
0.58001,0.090662,0.01353,0.077132
0.59001,0.09192,0.013702,0.078218
0.60002,0.094175,0.013889,0.080286
0.61002,0.095499,0.014088,0.081411
0.62002,0.096854,0.014291,0.082564
0.63002,0.098244,0.014486,0.083758
0.64002,0.099668,0.014682,0.084986
0.65002,0.10113,0.014883,0.086246
0.66002,0.10263,0.015088,0.087539
0.67002,0.10416,0.015298,0.088867
0.68002,0.10574,0.015513,0.090231
0.69002,0.10736,0.015733,0.091632
0.70002,0.10903,0.015957,0.093072
0.71002,0.11074,0.016188,0.094553
0.72002,0.1125,0.016423,0.096076
0.73002,0.11431,0.016665,0.097643
0.74002,0.11617,0.016912,0.099257
0.75002,0.11808,0.017165,0.10092
0.76002,0.12006,0.01742,0.10264
0.77002,0.12209,0.017682,0.10441
0.78002,0.12418,0.017959,0.10622
0.79002,0.12634,0.018271,0.10807
0.80002,0.12857,0.018626,0.10994
0.81002,0.13087,0.018924,0.11194
0.82002,0.13324,0.019226,0.11401
0.83002,0.13569,0.019537,0.11615
0.84002,0.13823,0.019856,0.11837
0.85002,0.14085,0.020183,0.12066
0.86002,0.14356,0.02052,0.12304
0.87002,0.14637,0.020866,0.12551
0.88002,0.14928,0.021222,0.12806
0.89002,0.1523,0.021588,0.13072
0.90002,0.15544,0.021965,0.13347
0.91002,0.15869,0.022352,0.13634
0.92002,0.16208,0.022751,0.13932
0.93002,0.16559,0.023162,0.14243
0.94002,0.16926,0.023586,0.14567
0.95002,0.17307,0.024022,0.14905
0.96002,0.17705,0.024469,0.15258
0.97002,0.1812,0.024932,0.15627
0.98002,0.18554,0.025412,0.16013
0.99002,0.19023,0.025909,0.16432
1,0.19498,0.026423,0.16856
1.01,0.19996,0.026952,0.17301
1.02,0.20519,0.027498,0.17769
1.03,0.21068,0.028063,0.18262
1.04,0.21646,0.028648,0.18781
1.05,0.22254,0.029254,0.19329
1.06,0.22896,0.029882,0.19908
1.07,0.23575,0.030532,0.20521
1.08,0.24292,0.031208,0.21172
1.09,0.25054,0.031909,0.21863
1.1,0.25862,0.032637,0.22598
1.11,0.26722,0.033394,0.23382
1.12,0.27638,0.034182,0.2422
1.13,0.28618,0.035002,0.25118
1.14,0.29667,0.035855,0.26081
1.15,0.30792,0.036745,0.27118
1.16,0.32003,0.037677,0.28235
1.17,0.33327,0.038653,0.29462
1.18,0.34741,0.039675,0.30773
1.19,0.36275,0.040747,0.32201
1.2,0.37946,0.041868,0.3376
1.21,0.39772,0.043047,0.35467
1.22,0.41775,0.044289,0.37346
1.23,0.4398,0.045599,0.3942
1.24,0.4642,0.046983,0.41722
1.25,0.49131,0.04845,0.44286
1.26,0.52159,0.050007,0.47159
1.27,0.55561,0.051665,0.50395
1.28,0.59406,0.053438,0.54062
1.29,0.63779,0.055347,0.58244
1.3,0.6879,0.057417,0.63048
1.31,0.74578,0.059669,0.68611
1.32,0.81322,0.062109,0.75111
1.33,0.89258,0.064774,0.82781
1.34,0.98701,0.067742,0.91927
1.35,1.1012,0.071076,1.0301
1.36,1.2402,0.074872,1.1653
1.37,1.4127,0.079262,1.3335
1.38,1.631,0.084444,1.5466
1.39,1.9133,0.090736,1.8226
1.4,2.2881,0.09864,2.1894
1.41,2.8017,0.10899,2.6927
1.42,3.5342,0.12347,3.4107
1.43,4.6335,0.14468,4.4888
1.44,6.3999,0.18162,6.2182
1.45,9.5277,0.24917,9.2785
1.46,15.967,0.43061,15.536
1.47,32.842,1.0039,31.838
1.48,85.271,2.0462,83.225
1.49,185.84,2.3874,183.45
1.5,201.71,1.5174,200.19
1.51,103.2,0.66995,102.53
1.52,39.25,0.34771,38.902
1.53,18.144,0.24839,17.896
1.54,10.529,0.20775,10.321
1.55,6.9864,0.18969,6.7968
1.56,5.044,0.18213,4.8619
1.57,3.8632,0.18039,3.6828
1.58,3.0932,0.18237,2.9109
1.59,2.5651,0.18699,2.3781
1.6,2.1891,0.19372,1.9953
1.61,1.9136,0.20223,1.7114
1.62,1.7076,0.21245,1.4952
1.63,1.5513,0.22439,1.3269
1.64,1.4315,0.23812,1.1934
1.65,1.3395,0.2538,1.0857
1.66,1.269,0.27164,0.99732
1.67,1.2155,0.29194,0.9236
1.68,1.176,0.31506,0.86097
1.69,1.1481,0.34149,0.80663
1.7,1.1305,0.37179,0.75867
1.71,1.121,0.40672,0.71429
1.72,1.1192,0.44721,0.67203
1.73,1.1245,0.49448,0.63001
1.74,1.1363,0.55009,0.58623
1.75,1.1545,0.61611,0.53836
1.76,1.1788,0.69529,0.48354
1.77,1.2094,0.79136,0.41807
1.78,1.2464,0.90947,0.33693
1.79,1.29,1.0569,0.23311
1.8,1.3407,1.2443,0.096409
1.81,1.3991,1.4876,-0.088545
1.82,1.4657,1.8114,-0.34567
1.83,1.5416,2.2559,-0.71428
1.84,1.6277,2.8913,-1.2635
1.85,1.7255,3.8467,-2.1211
1.86,1.8367,5.384,-3.5473
1.87,1.9631,8.0838,-6.1207
1.88,2.1072,13.672,-11.565
1.89,2.2721,27.831,-25.558
1.9,2.4616,74.481,-72.019
1.91,2.6805,169.75,-167.07
1.92,2.9348,182.28,-179.34
1.93,3.2322,88.633,-85.4
1.94,3.5826,32.147,-28.564
1.95,3.9993,15.2,-11.201
1.96,4.4998,8.8028,-4.303
1.97,5.1078,5.7971,-0.68925
1.98,5.8564,4.1263,1.7301
1.99,6.7922,3.1094,3.6827
2.0001,7.9832,2.4483,5.5349
2.0101,9.5318,2.0017,7.5301
2.0201,11.597,1.6955,9.9019
2.0301,14.439,1.4913,12.948
2.0401,18.506,1.3729,17.133
2.0501,24.625,1.3454,23.28
2.0601,34.479,1.4518,33.027
2.0701,51.956,1.8348,50.121
2.0801,87.976,3.1561,84.82
2.0901,182.43,7.6329,174.8
2.1001,476,13.904,462.09
2.1101,1039.1,12.244,1026.9
2.1201,1128,5.4724,1122.5
2.1301,576.24,2.2726,573.97
2.1401,218.08,1.3051,216.77
2.1501,99.83,0.88878,98.941
2.1601,57.125,0.68757,56.437
2.1701,37.229,0.57053,36.658
2.1801,26.289,0.51029,25.778
2.1901,19.61,0.52334,19.087
2.2001,15.23,0.6766,14.553
2.2101,12.2,0.84261,11.357
2.2201,10.017,0.72301,9.2942
2.2301,8.3944,0.45768,7.9368
2.2401,7.1562,0.31796,6.8382
2.2501,6.1912,0.26409,5.9271
2.2601,5.4261,0.23484,5.1913
2.2701,4.8107,0.21506,4.5956
2.2801,4.3099,0.19999,4.11
2.2901,3.8987,0.18781,3.7108
2.3001,3.5585,0.17762,3.3808
2.3101,3.2758,0.16893,3.1068
2.3201,3.0404,0.16142,2.8789
2.3301,2.8448,0.15488,2.6899
2.3401,2.6826,0.14917,2.5334
2.3501,2.5497,0.14418,2.4055
2.3601,2.4428,0.13982,2.303
2.3701,2.3596,0.13606,2.2236
2.3801,2.2987,0.13284,2.1658
2.3901,2.2592,0.13014,2.1291
2.4001,2.2413,0.12796,2.1133
2.4101,2.2457,0.12629,2.1194
2.4201,2.2743,0.12518,2.1491
2.4301,2.3301,0.12465,2.2054
2.4401,2.4175,0.12479,2.2927
2.4501,2.5431,0.12573,2.4174
2.4601,2.7167,0.12765,2.5891
2.4701,2.9525,0.13085,2.8216
2.4801,3.2718,0.1358,3.136
2.4901,3.7073,0.14323,3.5641
2.5001,4.3118,0.15465,4.1571
2.5101,5.1729,0.17221,5.0007
2.5201,6.4472,0.20116,6.246
2.5301,8.4353,0.25516,8.1802
2.5401,11.781,0.35886,11.422
2.5501,18.094,0.65418,17.44
2.5601,32.448,1.6338,30.814
2.5701,74.714,3.3145,71.4
2.5801,193.13,3.4193,189.71
2.5901,320.59,1.8615,318.72
2.6001,241.64,0.77665,240.86
2.6101,100.21,0.40187,99.81
2.6201,40.431,0.27329,40.158
2.6301,21.082,0.21377,20.868
2.6401,13.187,0.18293,13.004
2.6501,9.1857,0.16469,9.021
2.6601,6.8715,0.15367,6.7178
2.6701,5.4131,0.14687,5.2662
2.6801,4.4373,0.14285,4.2944
2.6901,3.7557,0.14076,3.6149
2.7001,3.2645,0.14011,3.1244
2.7101,2.903,0.14058,2.7624
2.7201,2.6335,0.14199,2.4915
2.7301,2.432,0.14421,2.2878
2.7401,2.2826,0.14719,2.1354
2.7501,2.1746,0.1509,2.0237
2.7601,2.1011,0.15534,1.9458
2.7701,2.0574,0.16053,1.8968
2.7801,2.0408,0.16651,1.8742
2.7901,2.0498,0.17336,1.8764
2.8001,2.0846,0.18116,1.9035
2.8101,2.1466,0.19003,1.9566
2.8201,2.2384,0.20012,2.0383
2.8301,2.3645,0.21165,2.1529
2.8401,2.5316,0.22487,2.3067
2.8501,2.7492,0.24013,2.509
2.8601,3.0311,0.25791,2.7732
2.8701,3.3977,0.27887,3.1188
2.8801,3.8791,0.30399,3.5751
2.8901,4.5216,0.33476,4.1868
2.9001,5.3989,0.37372,5.0251
2.9101,6.6338,0.42493,6.2088
2.9201,8.4439,0.49762,7.9463
2.9301,11.246,0.61104,10.635
2.9401,15.926,0.82068,15.106
2.9501,24.678,1.3569,23.321
2.9601,44.328,2.9365,41.392
2.9701,101.52,5.3891,96.135
2.9801,264.99,5.3404,259.65
2.9901,455.79,2.9175,452.87
3.0001,357.25,1.6364,355.62
3.0101,150.41,1.3726,149.04
3.0201,59.709,1.3954,58.314
3.0301,30.472,1.5655,28.907
3.0401,18.699,1.8575,16.841
3.0501,12.779,2.3067,10.472
3.0601,9.3689,2.9969,6.372
3.0701,7.2225,4.1092,3.1133
3.0801,5.7846,6.0524,-0.26782
3.0901,4.7759,9.9703,-5.1944
3.1001,4.0433,19.734,-15.691
3.1101,3.4968,51.095,-47.598
3.1201,3.0812,114.78,-111.69
3.1301,2.7606,146.07,-143.31
3.1401,2.5115,93.975,-91.463
3.1501,2.3179,36.405,-34.087
3.1601,2.1689,15.24,-13.071
3.1701,2.0569,8.3143,-6.2574
3.1801,1.9772,5.2614,-3.2842
3.1901,1.9269,3.657,-1.73
3.2001,1.9055,2.701,-0.79557
3.2101,1.9133,2.0862,-0.17297
3.2201,1.9537,1.6675,0.28622
3.2301,2.0328,1.3702,0.66255
3.2401,2.1607,1.1527,1.0081
3.2501,2.3547,0.99028,1.3644
3.2601,2.6434,0.86829,1.7751
3.2701,3.0776,0.77873,2.2989
3.2801,3.752,0.71987,3.0321
3.2901,4.8606,0.70068,4.1599
3.3001,6.8565,0.78307,6.0734
3.3101,11.028,1.1601,9.8678
3.3201,22.136,1.7787,20.357
3.3301,56.545,1.783,54.762
3.3401,119.32,1.1313,118.19
3.3501,124.29,0.65211,123.64
3.3601,62.153,0.48084,61.673
3.3701,24.161,0.41365,23.747
3.3801,11.751,0.37812,11.373
3.3901,7.2286,0.35673,6.8719
3.4001,5.1203,0.34323,4.777
3.4101,3.9753,0.3351,3.6402
3.4201,3.2966,0.33112,2.9655
3.4301,2.8751,0.33074,2.5443
3.4401,2.6102,0.33372,2.2765
3.4501,2.4493,0.34004,2.1092
3.4601,2.3633,0.34988,2.0134
3.4701,2.336,0.36357,1.9724
3.4801,2.3588,0.38163,1.9772
3.4901,2.4283,0.40479,2.0235
3.5001,2.5451,0.43408,2.1111
3.5101,2.7137,0.47092,2.2428
3.5201,2.9424,0.51726,2.4251
3.5301,3.2447,0.57588,2.6688
3.5401,3.6412,0.6507,2.9905
3.5501,4.1632,0.74756,3.4156
3.5601,4.8587,0.87525,3.9834
3.5701,5.8036,1.0477,4.7559
3.5801,7.1237,1.2877,5.836
3.5901,9.0377,1.6376,7.4001
3.6001,11.956,2.1779,9.7784
3.6101,16.727,3.0754,13.652
3.6201,25.359,4.9158,20.443
3.6301,43.706,9.3399,34.366
3.6401,93.851,17.389,76.462
3.6501,247.18,33.765,213.41
3.6601,497.88,78.392,419.49
3.6701,477.87,101.82,376.05
3.6801,224.64,56.41,168.23
3.6901,85.834,20.04,65.794
3.7001,41.007,9.0516,31.955
3.7101,24.145,5.1188,19.026
3.7201,16.042,3.3143,12.728
3.7301,11.501,2.3334,9.1673
3.7401,8.6918,1.7379,6.9539
3.7501,6.8311,1.35,5.481
3.7601,5.5341,1.0828,4.4513
3.7701,4.594,0.89138,3.7026
3.7801,3.891,0.75015,3.1408
3.7901,3.3519,0.64454,2.7073
3.8001,2.9298,0.56792,2.3619
3.8101,2.5936,0.52619,2.0674
3.8201,2.322,0.54361,1.7784
3.8301,2.0999,0.57629,1.5236
3.8401,1.9166,0.49343,1.4232
3.8501,1.7641,0.37083,1.3932
3.8601,1.6365,0.30721,1.3293
3.8701,1.5292,0.27301,1.2562
3.8801,1.4389,0.24852,1.1904
3.8901,1.3629,0.22904,1.1339
3.9001,1.2992,0.21278,1.0864
3.9101,1.2461,0.1989,1.0472
3.9201,1.2024,0.1869,1.0155
3.9301,1.1672,0.17645,0.99074
3.9401,1.1397,0.16729,0.97242
3.9501,1.1195,0.15924,0.96023
3.9601,1.1062,0.15217,0.954
3.9701,1.0997,0.14595,0.9537
3.9801,1.1001,0.1405,0.95958
3.9901,1.1073,0.13575,0.9716
4.0001,1.122,0.13163,0.99034
4.0101,1.1445,0.12812,1.0164
4.0201,1.1759,0.12518,1.0507
4.0301,1.2171,0.12281,1.0943
4.0401,1.2699,0.12102,1.1488
4.0501,1.3361,0.11981,1.2163
4.0601,1.4186,0.11924,1.2993
4.0701,1.521,0.11938,1.4016
4.0801,1.6483,0.12035,1.5279
4.0901,1.8074,0.12234,1.6851
4.1001,2.008,0.12561,1.8824
4.1101,2.264,0.13061,2.1334
4.1201,2.596,0.13807,2.458
4.1301,3.0355,0.14922,2.8863
4.1401,3.6323,0.16644,3.4659
4.1501,4.4701,0.19449,4.2756
4.1601,5.697,0.24396,5.453
4.1701,7.5979,0.34801,7.2499
4.1801,10.783,0.6166,10.166
4.1901,16.774,1.492,15.282
4.2001,30.378,3.0164,27.361
4.2101,70.402,3.2551,67.147
4.2201,182.51,1.8593,180.65
4.2301,303.18,0.77498,302.4
4.2401,228.46,0.41706,228.04
4.2501,94.586,0.29752,94.289
4.2601,38.007,0.24883,37.758
4.2701,19.7,0.22859,19.472
4.2801,12.237,0.22329,12.014
4.2901,8.4605,0.22796,8.2326
4.3001,6.2819,0.24096,6.0409
4.3101,4.9146,0.26248,4.6521
4.3201,4.0062,0.29416,3.712
4.3301,3.3791,0.33935,3.0397
4.3401,2.9363,0.40413,2.5322
4.3501,2.6219,0.49924,2.1227
4.3601,2.4029,0.64552,1.7574
4.3701,2.26,0.88522,1.3748
4.3801,2.1839,1.3194,0.86454
4.3901,2.1733,2.2437,-0.070353
4.4001,2.236,4.7294,-2.4935
4.4101,2.3926,13.126,-10.733
4.4201,2.6868,25.462,-22.775
4.4301,3.2104,22.879,-19.668
4.4401,4.1735,10.85,-6.6763
4.4501,6.1443,4.66,1.4843
4.4601,11.101,2.8885,8.2121
4.4701,26.541,1.9094,24.631
4.4801,61.783,1.1254,60.658
4.4901,78.574,0.72342,77.85
4.5001,46.059,0.53408,45.525
4.5101,18.21,0.42373,17.786
4.5201,8.4809,0.3527,8.1282
4.5301,5.16,0.30394,4.856
4.5401,3.7064,0.26944,3.437
4.5501,2.9583,0.24472,2.7136
4.5601,2.5438,0.22708,2.3167
4.5701,2.3149,0.21488,2.1
4.5801,2.2046,0.20711,1.9975
4.5901,2.1813,0.20321,1.9781
4.6001,2.232,0.20301,2.0289
4.6101,2.3554,0.20645,2.1489
4.6201,2.5605,0.21453,2.346
4.6301,2.8681,0.22717,2.6409
4.6401,3.3159,0.2495,3.0664
4.6501,3.9706,0.28119,3.6894
4.6601,4.9536,0.34245,4.6112
4.6701,6.5016,0.45373,6.0479
4.6801,9.126,0.7789,8.3471
4.6901,14.118,1.7226,12.395
4.7001,25.61,2.9426,22.667
4.7101,59.796,2.6652,57.131
4.7201,153.46,1.4492,152.01
4.7301,245.88,0.85957,245.02
4.7401,178.25,0.77923,177.47
4.7501,72.781,0.86592,71.915
4.7601,29.709,1.0835,28.625
4.7701,15.705,1.4929,14.212
4.7801,9.9307,2.3055,7.6252
4.7901,6.9966,4.2197,2.7769
4.8001,5.3093,10.045,-4.7359
4.8101,4.2633,24.864,-20.6
4.8201,3.5869,39.176,-35.589
4.8301,3.1445,29.923,-26.778
4.8401,2.8643,12.092,-9.228
4.8501,2.7092,4.7809,-2.0717
4.8601,2.6633,2.5398,0.12347
4.8701,2.728,1.5962,1.1318
4.8801,2.9242,1.1286,1.7956
4.8901,3.302,0.87478,2.4273
4.9001,3.9676,0.75636,3.2112
4.9101,5.155,0.82064,4.3343
4.9201,7.4513,1.2614,6.1899
4.9301,12.691,1.8474,10.844
4.9401,28.043,1.7751,26.268
4.9501,71.996,1.1475,70.848
4.9601,123.31,0.63793,122.67
4.9701,96.783,0.38469,96.398
4.9801,41.118,0.28417,40.834
4.9901,16.711,0.23569,16.475
5.0001,8.8478,0.20612,8.6417
5.0101,5.6907,0.18609,5.5046
5.0201,4.1165,0.17168,3.9448
5.0301,3.2269,0.16107,3.0658
5.0401,2.6886,0.15329,2.5353
5.0501,2.3551,0.14781,2.2073
5.0601,2.1555,0.14441,2.011
5.0701,2.0548,0.14309,1.9117
5.0801,2.0386,0.14423,1.8944
5.0901,2.1075,0.14865,1.9589
5.1001,2.2777,0.15841,2.1193
5.1101,2.5885,0.17895,2.4096
5.1201,3.1226,0.22592,2.8966
5.1301,4.0611,0.37308,3.6881
5.1401,5.8541,0.80912,5.045
5.1501,9.8881,1.2245,8.6636
5.1601,21.558,0.9743,20.583
5.1701,55.559,0.49144,55.068
5.1801,98.385,0.27413,98.111
5.1901,80.35,0.21292,80.137
5.2001,34.782,0.1921,34.59
5.2101,14.002,0.18676,13.815
5.2201,7.3246,0.18878,7.1358
5.2301,4.6775,0.19573,4.4818
5.2401,3.3659,0.2067,3.1592
5.2501,2.6247,0.22161,2.4031
5.2601,2.1725,0.24084,1.9317
5.2701,1.886,0.26522,1.6208
5.2801,1.7051,0.29603,1.4091
5.2901,1.5991,0.33528,1.2638
5.3001,1.5536,0.38599,1.1676
5.3101,1.5655,0.4528,1.1127
5.3201,1.6428,0.54441,1.0984
5.3301,1.8103,0.67484,1.1355
5.3401,2.1265,0.89224,1.2342
5.3501,2.7369,1.2844,1.4525
5.3601,4.0762,1.8426,2.2336
5.3701,7.8037,2.4029,5.4008
5.3801,19.093,3.4877,15.605
5.3901,36.484,6.3857,30.099
5.4001,33.725,16.231,17.494
5.4101,16.049,41.442,-25.393
5.4201,6.8723,53.315,-46.443
5.4301,3.9792,30.489,-26.51
5.4401,2.9459,11.369,-8.4228
5.4501,2.5218,5.0183,-2.4965
5.4601,2.3702,2.8015,-0.43126
5.4701,2.3791,1.8223,0.55683
5.4801,2.5103,1.3025,1.2079
5.4901,2.7601,0.99627,1.7639
5.5001,3.1491,0.81081,2.3382
5.5101,3.7251,0.69378,3.0313
5.5201,4.5793,0.6504,3.9289
5.5301,5.8838,0.66449,5.2193
5.5401,7.9874,0.88807,7.0993
5.5501,11.681,1.727,9.9543
5.5601,19.115,3.1282,15.987
5.5701,37.857,3.2291,34.628
5.5801,96.195,1.7144,94.481
5.5901,224.13,0.77883,223.35
5.6001,274.74,0.51258,274.23
5.6101,154.42,0.41541,154.01
5.6201,58.871,0.37662,58.494
5.6301,26.02,0.36698,25.653
5.6401,14.594,0.37691,14.217
5.6501,9.4411,0.40532,9.0358
5.6601,6.6615,0.45557,6.2059
5.6701,4.9856,0.5363,4.4493
5.6801,3.8955,0.66507,3.2304
5.6901,3.1463,0.87927,2.2671
5.7001,2.6094,1.2636,1.3457
5.7101,2.2117,2.0622,0.14957
5.7201,1.9095,4.1595,-2.25
5.7301,1.675,10.61,-8.935
5.7401,1.4899,22.845,-21.356
5.7501,1.342,27.2,-25.858
5.7601,1.2227,15.493,-14.271
5.7701,1.1258,5.6796,-4.5538
5.7801,1.0472,2.5634,-1.5162
5.7901,0.98356,1.4649,-0.48137
5.8001,0.93261,0.96324,-0.03063
5.8101,0.8928,0.6903,0.2025
5.8201,0.86312,0.52482,0.33829
5.8301,0.84305,0.41682,0.42623
5.8401,0.83258,0.34245,0.49013
5.8501,0.83227,0.28921,0.54306
5.8601,0.84334,0.25002,0.59332
5.8701,0.86804,0.22073,0.64731
5.8801,0.91007,0.19888,0.71119
5.8901,0.97559,0.18317,0.79241
5.9001,1.075,0.17362,0.90136
5.9101,1.2265,0.17228,1.0543
5.9201,1.465,0.18853,1.2765
5.9301,1.8626,0.27529,1.5873
5.9401,2.592,0.48321,2.1088
5.9501,4.1628,0.59062,3.5722
5.9601,8.5153,0.41954,8.0957
5.9701,21.696,0.22445,21.472
5.9801,42.001,0.15015,41.851
5.9901,38.744,0.12445,38.619
6.0002,18.042,0.11279,17.93
6.0102,7.2619,0.10667,7.1553
6.0202,3.8117,0.10338,3.7083
6.0302,2.518,0.10196,2.416
6.0402,1.915,0.10203,1.8129
6.0502,1.6037,0.10353,1.5001
6.0602,1.445,0.10662,1.3384
6.0702,1.3833,0.11174,1.2716
6.0802,1.3981,0.12001,1.2781
6.0902,1.4896,0.13395,1.3557
6.1002,1.679,0.16038,1.5187
6.1102,2.0211,0.23481,1.7863
6.1202,2.6478,0.45011,2.1977
6.1302,3.9206,0.68751,3.2331
6.1402,7.1006,0.59928,6.5013
6.1502,16.971,0.37211,16.598
6.1602,39.475,0.2745,39.201
6.1702,50.214,0.2717,49.942
6.1802,29.506,0.30788,29.198
6.1902,11.781,0.37735,11.404
6.2002,5.6231,0.49605,5.127
6.2102,3.5633,0.70886,2.8544
6.2202,2.7099,1.1454,1.5645
6.2302,2.3282,2.2458,0.082344
6.2402,2.1904,5.9746,-3.7842
6.2502,2.2174,13.24,-11.022
6.2602,2.3916,14.322,-11.93
6.2702,2.7369,7.6365,-4.8996
6.2802,3.3273,3.0844,0.2429
6.2902,4.3302,1.7354,2.5948
6.3002,6.1401,1.8302,4.3098
6.3102,9.8493,2.1247,7.7246
6.3202,19.362,1.4188,17.943
6.3302,49.034,0.70047,48.334
6.3402,111.45,0.42998,111.02
6.3502,131.16,0.32231,130.84
6.3602,71.53,0.27004,71.26
6.3702,27.443,0.24096,27.202
6.3802,12.538,0.22527,12.312
6.3902,7.3129,0.21868,7.0942
6.4002,4.9571,0.21939,4.7377
6.4102,3.7101,0.22714,3.4829
6.4202,2.9946,0.24225,2.7524
6.4302,2.5792,0.26689,2.3124
6.4402,2.3632,0.30587,2.0573
6.4502,2.3098,0.36574,1.944
6.4602,2.4303,0.48779,1.9425
6.4702,2.8015,0.75075,2.0507
6.4802,3.656,1.1279,2.5281
6.4902,5.77,1.2995,4.4705
6.5002,12.212,1.4828,10.729
6.5102,29.963,2.3356,27.627
6.5202,47.491,5.022,42.469
6.5302,34.655,13.225,21.43
6.5402,14.651,24.83,-10.179
6.5502,6.5081,21.795,-15.287
6.5602,3.9023,9.235,-5.3327
6.5702,2.8826,3.495,-0.61238
6.5802,2.4335,1.8123,0.62126
6.5902,2.2644,1.1257,1.1386
6.6002,2.2795,0.80577,1.4737
6.6102,2.4599,0.65847,1.8014
6.6202,2.8389,0.66867,2.1702
6.6302,3.5177,0.91341,2.6043
6.6402,4.7392,1.3547,3.3845
6.6502,7.1389,1.6345,5.5044
6.6602,12.791,1.2319,11.559
6.6702,29.834,0.61172,29.223
6.6802,75.439,0.33038,75.108
6.6902,116.41,0.23554,116.17
6.7002,81.274,0.18997,81.084
6.7102,32.858,0.16364,32.694
6.7202,13.706,0.14661,13.56
6.7302,7.4459,0.13507,7.3108
6.7402,4.8425,0.12739,4.7151
6.7502,3.5257,0.12278,3.403
6.7602,2.7884,0.12125,2.6672
6.7702,2.3642,0.12368,2.2405
6.7802,2.1419,0.13294,2.0089
6.7902,2.0827,0.16313,1.9195
6.8002,2.2023,0.27126,1.9311
6.8102,2.5988,0.44748,2.1513
6.8202,3.5967,0.47,3.1267
6.8302,6.4349,0.30667,6.1283
6.8402,15.394,0.19223,15.202
6.8502,31.798,0.16198,31.636
6.8602,33.075,0.15884,32.916
6.8702,16.788,0.16679,16.621
6.8802,6.8366,0.18226,6.6543
6.8902,3.5987,0.20578,3.3929
6.9002,2.4423,0.23961,2.2027
6.9102,1.9379,0.28813,1.6498
6.9202,1.7127,0.35985,1.3529
6.9302,1.6487,0.47094,1.1778
6.9402,1.7123,0.65693,1.0554
6.9502,1.9167,1.0082,0.90847
6.9602,2.328,1.8397,0.48825
6.9702,3.1214,3.9349,-0.81343
6.9802,4.7954,9.6051,-4.8097
6.9902,9.1418,17.46,-8.3185
7.0002,22.757,16.692,6.0651
7.0102,51.424,8.6494,42.775
7.0202,60.465,3.3332,57.131
7.0302,33.043,1.5584,31.485
7.0402,12.764,0.91697,11.847
7.0502,5.8966,0.61572,5.2809
7.0602,3.477,0.44968,3.0274
7.0702,2.3735,0.34854,2.025
7.0802,1.7756,0.28289,1.4927
7.0902,1.4158,0.23856,1.1772
7.1002,1.184,0.20797,0.97605
7.1102,1.0281,0.18684,0.84129
7.1202,0.91653,0.17278,0.74376
7.1302,0.84212,0.16446,0.67766
7.1402,0.79167,0.1613,0.63036
7.1502,0.75975,0.16336,0.5964
7.1602,0.74327,0.17139,0.57188
7.1702,0.74043,0.18717,0.55326
7.1802,0.75087,0.21422,0.53664
7.1902,0.77523,0.25944,0.51578
7.2002,0.81535,0.33777,0.47758
7.2102,0.87458,0.48484,0.38973
7.2202,0.95845,0.80751,0.15094
7.2302,1.0759,1.719,-0.64314
7.2402,1.2416,4.7059,-3.4643
7.2502,1.4809,8.4481,-6.9671
7.2602,1.8395,6.7818,-4.9423
7.2702,2.4077,3.0987,-0.69096
7.2802,3.3857,1.9246,1.4612
7.2902,5.2987,1.4972,3.8015
7.3002,9.9224,0.78325,9.1391
7.3102,24.121,0.4249,23.696
7.3202,58.873,0.33343,58.54
7.3302,81.162,0.36205,80.8
7.3402,50.738,0.34205,50.396
7.3502,19.903,0.22014,19.683
7.3602,8.663,0.14514,8.5179
7.3702,4.9034,0.11617,4.7872
7.3802,3.2909,0.10135,3.1896
7.3902,2.4677,0.09323,2.3745
7.4002,2.0132,0.090528,1.9226
7.4102,1.7674,0.097855,1.6696
7.4202,1.6691,0.13654,1.5326
7.4302,1.7142,0.21303,1.5012
7.4402,1.9733,0.23977,1.7335
7.4502,2.7377,0.15281,2.5849
7.4602,5.1883,0.093195,5.0951
7.4702,11.63,0.077541,11.553
7.4802,16.878,0.073073,16.805
7.4902,11.695,0.072794,11.622
7.5002,5.3225,0.075235,5.2473
7.5102,2.9493,0.081031,2.8683
7.5202,2.2766,0.089265,2.1873
7.5302,2.1319,0.10597,2.0259
7.5402,2.2371,0.13263,2.1044
7.5502,2.5443,0.19056,2.3537
7.5602,3.099,0.36564,2.7333
7.5702,4.0471,0.83901,3.2081
7.5802,5.7447,1.4445,4.3002
7.5902,9.1652,1.4048,7.7605
7.6002,17.702,0.74801,16.954
7.6102,44.226,0.39625,43.83
7.6202,104.74,0.36478,104.37
7.6302,133.56,0.50181,133.06
7.6402,77.753,1.0235,76.729
7.6502,29.945,2.4605,27.484
7.6602,13.234,4.0521,9.182
7.6702,7.5187,3.4925,4.0262
7.6802,5.007,1.6053,3.4016
7.6902,3.7093,0.65325,3.056
7.7002,2.9973,0.38824,2.609
7.7102,2.6367,0.35133,2.2853
7.7202,2.5584,0.43976,2.1187
7.7302,2.8261,0.46617,2.3599
7.7402,3.7845,0.33038,3.4541
7.7502,6.8732,0.1985,6.6747
7.7602,16.453,0.14843,16.305
7.7702,30.382,0.1346,30.247
7.7802,26.884,0.13304,26.751
7.7902,12.347,0.13905,12.208
7.8002,5.0996,0.15189,4.9477
7.8102,2.7484,0.1728,2.5756
7.8202,1.8223,0.20516,1.6172
7.8302,1.3583,0.25539,1.1029
7.8402,1.089,0.3371,0.75191
7.8502,0.91771,0.48059,0.43712
7.8602,0.80213,0.76958,0.032555
7.8702,0.72137,1.4843,-0.76298
7.8802,0.66391,3.8547,-3.1908
7.8902,0.62331,8.7423,-8.119
7.9002,0.59576,10.659,-10.063
7.9102,0.57906,6.7229,-6.1439
7.9202,0.57218,2.7197,-2.1475
7.9302,0.57494,1.1608,-0.58591
7.9402,0.58809,0.65431,-0.06622
7.9502,0.61343,0.44488,0.16856
7.9602,0.65435,0.37018,0.28417
7.9702,0.71667,0.36847,0.34821
7.9802,0.81085,0.33792,0.47293
7.9902,0.95637,0.30608,0.65029
8.0002,1.1913,0.40148,0.78981
8.0102,1.6104,0.45229,1.1582
8.0202,2.4692,0.30754,2.1617
8.0302,4.7055,0.18012,4.5254
8.0402,11.625,0.13261,11.492
8.0502,24.883,0.11528,24.768
8.0602,27.009,0.10811,26.901
8.0702,14.099,0.10613,13.993
8.0802,5.7517,0.10761,5.6441
8.0902,3.0623,0.11339,2.9489
8.1002,2.1793,0.12522,2.0541
8.1102,1.8802,0.14896,1.7312
8.1202,1.8678,0.20457,1.6632
8.1302,2.085,0.40257,1.6824
8.1402,2.5961,0.80671,1.7894
8.1502,3.6429,0.86044,2.7824
8.1602,5.9924,0.48904,5.5034
8.1702,12.603,0.29545,12.308
8.1802,32.714,0.25878,32.455
8.1902,63.715,0.27476,63.44
8.2002,58.703,0.3218,58.381
8.2102,27.025,0.40301,26.622
8.2202,10.508,0.53943,9.9682
8.2302,5.1888,0.78058,4.4083
8.2402,3.1582,1.2692,1.889
8.2502,2.1722,2.4547,-0.28247
8.2602,1.6167,6.5174,-4.9007
8.2702,1.2729,15.749,-14.477
8.2802,1.0464,17.879,-16.832
8.2902,0.89056,8.8509,-7.9603
8.3002,0.7805,3.1703,-2.3898
8.3102,0.70188,1.5196,-0.81772
8.3202,0.64621,0.89636,-0.25015
8.3302,0.60841,0.60795,0.00045787
8.3402,0.58563,0.45043,0.1352
8.3502,0.57626,0.35794,0.21832
8.3602,0.58161,0.30191,0.27971
8.3702,0.60344,0.26979,0.33365
8.3802,0.64666,0.25773,0.38894
8.3902,0.72094,0.27373,0.44721
8.4002,0.84542,0.3508,0.49462
8.4102,1.0614,0.4854,0.57597
8.4202,1.4705,0.4989,0.9716
8.4302,2.3856,0.42122,1.9644
8.4402,5.0229,0.45932,4.5636
8.4502,12.695,0.62205,12.073
8.4602,22.358,1.0049,21.353
8.4702,18.307,2.0881,16.219
8.4802,8.0544,5.3259,2.7285
8.4902,3.3935,10.535,-7.142
8.5002,1.9183,11.035,-9.1169
8.5102,1.3623,5.6241,-4.2618
8.5202,1.1241,2.09,-0.96594
8.5302,1.0426,1.0651,-0.022495
8.5402,1.0781,0.72531,0.35275
8.5502,1.2586,0.53311,0.72551
8.5602,1.7358,0.35473,1.3811
8.5702,3.1311,0.24804,2.883
8.5802,7.399,0.19331,7.2057
8.5902,13.986,0.15969,13.827
8.6002,12.957,0.13744,12.82
8.6102,6.2936,0.1231,6.1705
8.6202,2.8621,0.11528,2.7468
8.6302,1.8304,0.11557,1.7148
8.6402,1.5357,0.13308,1.4026
8.6502,1.5258,0.20842,1.3174
8.6602,1.7145,0.39749,1.317
8.6702,2.1462,0.58725,1.5589
8.6802,3.0292,0.51179,2.5174
8.6902,5.0328,0.26575,4.767
8.7002,10.782,0.1318,10.65
8.7102,27.802,0.091649,27.711
8.7202,50.828,0.076072,50.751
8.7302,43.236,0.069518,43.167
8.7402,19.168,0.067703,19.101
8.7502,7.7489,0.070044,7.6789
8.7602,4.1253,0.077606,4.0477
8.7702,2.7628,0.099464,2.6633
8.7802,2.1678,0.16731,2.0005
8.7902,1.9446,0.29903,1.6456
8.8002,1.9977,0.3761,1.6216
8.8102,2.4087,0.32526,2.0835
8.8202,3.6275,0.32124,3.3063
8.8302,7.5286,0.6269,6.9017
8.8402,18.094,1.3318,16.762
8.8502,27.602,1.578,26.024
8.8602,19.441,0.9843,18.457
8.8702,8.2129,0.42243,7.7905
8.8802,3.8105,0.21396,3.5966
8.8902,2.4359,0.15771,2.2782
8.9002,1.9581,0.1742,1.7839
8.9102,1.8549,0.3236,1.5313
8.9202,2.0221,0.53538,1.4867
8.9302,2.5379,0.46649,2.0714
8.9402,3.7731,0.24619,3.5269
8.9502,7.1733,0.13159,7.0417
8.9602,17.881,0.097102,17.783
8.9702,38.47,0.089025,38.381
8.9802,41.703,0.092311,41.611
8.9902,21.493,0.10505,21.388
9.0002,8.3775,0.13096,8.2465
9.0102,4.053,0.18219,3.8708
9.0202,2.5034,0.29624,2.2072
9.0302,1.8006,0.62491,1.1757
9.0402,1.4433,1.6865,-0.24319
9.0502,1.2725,3.0026,-1.73
9.0602,1.2493,2.4458,-1.1964
9.0702,1.4466,1.0731,0.37352
9.0802,2.2644,0.44448,1.8199
9.0902,4.5047,0.24951,4.2552
9.1002,6.3434,0.19356,6.1498
9.1102,4.5365,0.22149,4.315
9.1202,2.3314,0.25923,2.0722
9.1302,1.5566,0.20964,1.347
9.1402,1.4166,0.1752,1.2414
9.1502,1.5224,0.28155,1.2408
9.1602,1.8223,0.61025,1.2121
9.1702,2.4024,0.77243,1.6299
9.1802,3.5434,0.43097,3.1125
9.1902,6.1544,0.17742,5.977
9.2002,13.804,0.10617,13.697
9.2102,35.7,0.080892,35.619
9.2202,61.262,0.070181,61.192
9.2302,48.05,0.06569,47.984
9.2402,20.322,0.064679,20.258
9.2502,8.1643,0.066138,8.0982
9.2602,4.2453,0.069767,4.1756
9.2702,2.6686,0.075672,2.593
9.2802,1.8782,0.084361,1.7939
9.2902,1.4262,0.0967,1.3295
9.3002,1.1458,0.11445,1.0313
9.3102,0.96289,0.14035,0.82254
9.3202,0.84078,0.18027,0.66051
9.3302,0.75974,0.24536,0.51438
9.3402,0.709,0.36376,0.34524
9.3502,0.68299,0.61632,0.06667
9.3602,0.67982,1.3195,-0.63968
9.3702,0.70093,3.3918,-2.6909
9.3802,0.75185,6.6097,-5.8579
9.3902,0.84479,6.6715,-5.8267
9.4002,1.005,3.4271,-2.4221
9.4102,1.2881,1.481,-0.19294
9.4202,1.8342,0.7415,1.0927
9.4302,3.0862,0.40997,2.6763
9.4402,6.7794,0.27516,6.5042
9.4502,17.126,0.20709,16.919
9.4602,28.267,0.17018,28.096
9.4702,21.392,0.15041,21.241
9.4802,9.0692,0.14295,8.9262
9.4902,3.8871,0.14783,3.7393
9.5002,2.2526,0.17539,2.0772
9.5102,1.6456,0.25456,1.391
9.5202,1.4256,0.36771,1.0579
9.5302,1.444,0.41476,1.0292
9.5402,1.7428,0.4579,1.2849
9.5502,2.6764,0.75198,1.9244
9.5602,5.7227,1.8422,3.8805
9.5702,13.263,4.0057,9.2571
9.5802,18.109,4.9274,13.182
9.5902,11.504,3.1097,8.3944
9.6002,4.8295,1.2353,3.5942
9.6102,2.4446,0.57758,1.867
9.6202,1.725,0.42832,1.2967
9.6302,1.5339,0.49952,1.0344
9.6402,1.6248,0.5444,1.0804
9.6502,2.0227,0.38422,1.6385
9.6602,3.0297,0.20195,2.8278
9.6702,5.8952,0.12325,5.7719
9.6802,14.838,0.093064,14.745
9.6902,30.344,0.077692,30.266
9.7002,30.333,0.06895,30.264
9.7102,14.805,0.064408,14.74
9.7202,5.836,0.063812,5.7722
9.7302,2.9391,0.073652,2.8655
9.7402,1.8893,0.1051,1.7842
9.7502,1.4307,0.13848,1.2922
9.7602,1.2425,0.12457,1.1179
9.7702,1.2568,0.08771,1.1691
9.7802,1.587,0.069925,1.517
9.7902,2.8468,0.068297,2.7785
9.8002,6.2636,0.073462,6.1901
9.8102,9.0481,0.083443,8.9646
9.8202,6.2389,0.10086,6.1381
9.8302,2.7955,0.12952,2.666
9.8402,1.5044,0.18735,1.317
9.8502,1.1348,0.32685,0.808
9.8602,1.0668,0.5987,0.4681
9.8702,1.1753,1.0441,0.13127
9.8802,1.504,2.3414,-0.83736
9.8902,2.3131,3.7496,-1.4364
9.9002,4.6672,2.8736,1.7936
9.9102,11.775,1.2619,10.513
9.9202,22.067,0.52559,21.541
9.9302,19.554,0.28541,19.269
9.9402,8.9311,0.19423,8.7368
9.9502,3.6644,0.1563,3.5081
9.9602,2.0009,0.15808,1.8428
9.9702,1.3996,0.21123,1.1884
9.9802,1.1704,0.22349,0.94688
9.9902,1.1531,0.1663,0.98682
10,1.38,0.1424,1.2376
10.01,2.1988,0.15263,2.0462
10.02,4.8942,0.18725,4.7069
10.03,9.8615,0.25619,9.6053
10.04,10.258,0.40365,9.8545
10.05,5.3462,0.76471,4.5815
10.06,2.3728,2.0045,0.36827
10.07,1.4602,4.7934,-3.3332
10.08,1.2213,5.3429,-4.1216
10.09,1.2574,2.6667,-1.4092
10.1,1.5366,0.99462,0.54199
10.11,2.2515,0.4826,1.7689
10.12,4.2243,0.30446,3.9199
10.13,10.473,0.25445,10.218
10.14,23.079,0.21434,22.864
10.15,26.049,0.14423,25.905
10.16,13.807,0.099942,13.707
10.17,5.34,0.079454,5.2605
10.18,2.5086,0.067208,2.4414
10.19,1.4964,0.059142,1.4372
10.2,1.0289,0.053555,0.97538
10.21,0.77367,0.049716,0.72395
10.22,0.61943,0.047206,0.57223
10.23,0.52018,0.045838,0.47435
10.24,0.45401,0.045555,0.40846
10.25,0.40955,0.046414,0.36313
10.26,0.38068,0.048818,0.33187
10.27,0.36421,0.053611,0.3106
10.28,0.35908,0.0644,0.29468
10.29,0.36618,0.090949,0.27524
10.3,0.38921,0.13266,0.25655
10.31,0.4373,0.14565,0.29165
10.32,0.53337,0.13463,0.39874
10.33,0.74521,0.16321,0.58199
10.34,1.3293,0.25548,1.0739
10.35,3.1153,0.5221,2.5932
10.36,6.0361,1.3222,4.7139
10.37,5.8153,2.5694,3.2459
10.38,2.8901,2.6518,0.23822
10.39,1.3013,1.3529,-0.051654
10.4,0.81458,0.54353,0.27104
10.41,0.6695,0.32326,0.34624
10.42,0.65572,0.21346,0.44226
10.43,0.74446,0.13926,0.60521
10.44,1.0117,0.10604,0.90565
10.45,1.8252,0.092595,1.7326
10.46,4.1512,0.089349,4.0619
10.47,6.8778,0.094934,6.7829
10.48,5.5452,0.11196,5.4333
10.49,2.7115,0.15596,2.5556
10.5,1.5523,0.28099,1.2713
10.51,1.3196,0.53103,0.78852
10.52,1.4387,0.72951,0.70922
10.53,1.8476,0.9899,0.85772
10.54,2.7684,1.9048,0.86362
10.55,5.1063,2.6246,2.4817
10.56,12.388,1.908,10.481
10.57,29.64,0.81123,28.829
10.58,39.277,0.34137,38.936
10.59,23.745,0.19849,23.546
10.6,9.3241,0.15418,9.1699
10.61,4.2093,0.16865,4.0407
10.62,2.5239,0.19054,2.3333
10.63,1.8633,0.15083,1.7125
10.64,1.6558,0.091075,1.5647
10.65,1.846,0.062019,1.784
10.66,2.8962,0.051352,2.8449
10.67,6.3877,0.047171,6.3405
10.68,11.514,0.046719,11.467
10.69,10.218,0.050084,10.168
10.7,4.8591,0.065584,4.7935
10.71,2.2165,0.11412,2.1024
10.72,1.4124,0.1946,1.2178
10.73,1.1816,0.1915,0.9901
10.74,1.2097,0.11977,1.09
10.75,1.5112,0.078077,1.4332
10.76,2.445,0.069786,2.3753
10.77,5.4915,0.075966,5.4155
10.78,12.502,0.092914,12.409
10.79,15.843,0.12568,15.717
10.8,9.3573,0.19753,9.1598
10.81,3.8127,0.3788,3.4339
10.82,1.8953,0.98469,0.91057
10.83,1.2753,2.1182,-0.84291
10.84,1.0619,2.2276,-1.1657
10.85,1.061,1.1668,-0.10571
10.86,1.3199,0.46862,0.85132
10.87,2.2834,0.23493,2.0484
10.88,5.0149,0.15651,4.8584
10.89,7.7348,0.12866,7.6061
10.9,5.8016,0.13221,5.6694
10.91,2.7949,0.19525,2.5997
10.92,1.6602,0.3738,1.2864
10.93,1.4525,0.51019,0.94231
10.94,1.6255,0.36092,1.2646
10.95,2.1751,0.22286,1.9522
10.96,3.5141,0.21333,3.3008
10.97,7.3899,0.29724,7.0927
10.98,19.078,0.55406,18.524
10.99,35.997,1.4857,34.512
11,31.851,3.1742,28.677
11.01,14.358,2.9826,11.375
11.02,5.661,1.2615,4.3995
11.03,2.8702,0.48446,2.3857
11.04,1.7956,0.26177,1.5338
11.05,1.2754,0.18045,1.0949
11.06,0.98817,0.14606,0.8421
11.07,0.81894,0.11233,0.70661
11.08,0.71858,0.088922,0.62966
11.09,0.66432,0.081519,0.5828
11.1,0.64621,0.088734,0.55747
11.11,0.66233,0.13271,0.52962
11.12,0.71828,0.2459,0.47238
11.13,0.83039,0.34384,0.48655
11.14,1.0366,0.24749,0.78911
11.15,1.4294,0.12679,1.3027
11.16,2.2782,0.087279,2.191
11.17,4.5915,0.078238,4.5132
11.18,11.739,0.080499,11.658
11.19,24.111,0.089439,24.021
11.2,24.112,0.1066,24.005
11.21,11.742,0.13882,11.603
11.22,4.5995,0.19562,4.4039
11.23,2.2966,0.27453,2.0221
11.24,1.4699,0.39456,1.0753
11.25,1.1252,0.71657,0.40865
11.26,1.0361,1.763,-0.72688
11.27,1.2729,4.0399,-2.767
11.28,2.3267,5.45,-3.1234
11.29,4.1355,3.5713,0.56419
11.3,3.9553,1.3658,2.5896
11.31,2.0608,0.61684,1.444
11.32,1.0348,0.40141,0.63342
11.33,0.72992,0.30097,0.42895
11.34,0.66829,0.20771,0.46058
11.35,0.74009,0.15012,0.58997
11.36,1.0106,0.12695,0.88365
11.37,1.8651,0.12029,1.7448
11.38,4.441,0.12721,4.3138
11.39,7.9372,0.1524,7.7848
11.4,6.7941,0.21687,6.5772
11.41,3.1606,0.3902,2.7704
11.42,1.4635,0.87487,0.58864
11.43,0.97691,1.8837,-0.90678
11.44,0.88456,2.5617,-1.6771
11.45,1.0217,1.8561,-0.83441
11.46,1.5299,0.78219,0.74773
11.47,3.1924,0.32605,2.8664
11.48,7.8314,0.18868,7.6427
11.49,12.416,0.13469,12.281
11.5,9.034,0.10097,8.933
11.51,3.7707,0.073135,3.6975
11.52,1.6185,0.055726,1.5628
11.53,0.91658,0.045797,0.87078
11.54,0.6267,0.039311,0.58738
11.55,0.48011,0.034801,0.44531
11.56,0.39744,0.031684,0.36575
11.57,0.34866,0.029764,0.3189
11.58,0.32058,0.029244,0.29134
11.59,0.30705,0.032237,0.27481
11.6,0.30558,0.045075,0.2605
11.61,0.31623,0.069907,0.24632
11.62,0.34192,0.072311,0.26961
11.63,0.39049,0.048703,0.34179
11.64,0.48185,0.032313,0.44954
11.65,0.67516,0.027998,0.64716
11.66,1.1949,0.02877,1.1661
11.67,2.7391,0.033247,2.7058
11.68,5.1143,0.045902,5.0684
11.69,4.7914,0.090798,4.7006
11.7,2.4826,0.20489,2.2777
11.71,1.3548,0.3098,1.045
11.72,1.1383,0.22685,0.9115
11.73,1.3011,0.10506,1.196
11.74,1.8401,0.053877,1.7862
11.75,3.263,0.038297,3.2247
11.76,7.7089,0.033444,7.6754
11.77,18.992,0.032724,18.96
11.78,27.18,0.034775,27.145
11.79,17.608,0.039432,17.568
11.8,6.9547,0.047986,6.9067
11.81,2.9678,0.063072,2.9047
11.82,1.639,0.092827,1.5461
11.83,1.068,0.1596,0.90842
11.84,0.76991,0.36718,0.40273
11.85,0.59511,0.97756,-0.38245
11.86,0.4849,1.4942,-1.0093
11.87,0.41269,0.99357,-0.58088
11.88,0.36488,0.3859,-0.02102
11.89,0.3345,0.19236,0.14214
11.9,0.31842,0.14226,0.17616
11.91,0.31674,0.11484,0.20191
11.92,0.33423,0.081143,0.25309
11.93,0.38727,0.052998,0.33427
11.94,0.53582,0.041356,0.49447
11.95,1.0091,0.037028,0.97209
11.96,2.0925,0.036772,2.0557
11.97,2.6167,0.043256,2.5734
11.98,1.6394,0.069673,1.5697
11.99,0.81459,0.10059,0.71399
12,0.55959,0.078565,0.48102
12.01,0.5286,0.051852,0.47675
12.02,0.61365,0.048218,0.56544
12.03,0.87816,0.052706,0.82545
12.04,1.6947,0.063801,1.6309
12.05,3.9301,0.084498,3.8456
12.06,6.1504,0.13045,6.02
12.07,4.6072,0.253,4.3542
12.08,2.1979,0.4603,1.7376
12.09,1.3102,0.6371,0.67311
12.1,1.1956,1.1637,0.031891
12.11,1.4563,2.2422,-0.78592
12.12,2.2486,2.3726,-0.12404
12.13,4.623,1.1868,3.4362
12.14,11.823,0.43679,11.386
12.15,22.254,0.22302,22.031
12.16,19.703,0.15019,19.552
12.17,8.9285,0.1274,8.801
12.18,3.5838,0.10656,3.4773
12.19,1.8914,0.081302,1.8101
12.2,1.2788,0.071004,1.2078
12.21,1.0608,0.073666,0.98715
12.22,1.1542,0.088682,1.0655
12.23,1.8712,0.12806,1.7432
12.24,3.2273,0.24594,2.9813
12.25,3.213,0.60895,2.604
12.26,1.8261,1.1786,0.64756
12.27,1.0708,1.2551,-0.18435
12.28,0.92294,0.67759,0.24535
12.29,1.0519,0.25689,0.79504
12.3,1.4928,0.12626,1.3666
12.31,2.7649,0.079161,2.6858
12.32,6.7989,0.058556,6.7403
12.33,14.562,0.051777,14.511
12.34,15.789,0.061707,15.727
12.35,8.1831,0.079664,8.1034
12.36,3.2602,0.073443,3.1867
12.37,1.6659,0.047339,1.6186
12.38,1.1473,0.032287,1.115
12.39,1.0194,0.027954,0.99145
12.4,1.2463,0.027603,1.2187
12.41,2.3221,0.030637,2.2915
12.42,4.606,0.042736,4.5632
12.43,5.1365,0.082819,5.0537
12.44,2.8818,0.12864,2.7532
12.45,1.3479,0.11423,1.2336
12.46,0.88897,0.071598,0.81737
12.47,0.83047,0.057418,0.77306
12.48,1.0217,0.071608,0.95014
12.49,1.7099,0.13322,1.5767
12.5,3.9882,0.31951,3.6687
12.51,8.6162,0.51847,8.0978
12.52,9.7014,0.43316,9.2682
12.53,5.1887,0.21252,4.9762
12.54,2.069,0.097948,1.9711
12.55,1.0269,0.064167,0.96274
12.56,0.65713,0.05425,0.60288
12.57,0.49041,0.053671,0.43673
12.58,0.40484,0.059472,0.34537
12.59,0.36035,0.072875,0.28747
12.6,0.34142,0.10505,0.23637
12.61,0.34245,0.19045,0.15201
12.62,0.36363,0.29223,0.071401
12.63,0.41055,0.39346,0.017093
12.64,0.50032,0.82861,-0.32829
12.65,0.67373,1.9567,-1.283
12.66,1.0546,2.4602,-1.4056
12.67,2.1158,1.4681,0.64766
12.68,5.3319,0.58273,4.7491
12.69,10.287,0.26742,10.02
12.7,9.5,0.17681,9.3232
12.71,4.4627,0.13449,4.3283
12.72,1.8509,0.091514,1.7593
12.73,1.0371,0.066327,0.97082
12.74,0.77123,0.055131,0.7161
12.75,0.73055,0.051322,0.67923
12.76,0.95276,0.053834,0.89892
12.77,1.7309,0.07001,1.6609
12.78,2.6011,0.13954,2.4615
12.79,2.1098,0.2749,1.8349
12.8,1.2361,0.24799,0.98808
12.81,0.97403,0.11863,0.8554
12.82,1.098,0.074411,1.0235
12.83,1.5523,0.065679,1.4866
12.84,2.7608,0.073014,2.6878
12.85,6.5458,0.093882,6.4519
12.86,15.84,0.14327,15.697
12.87,21.806,0.27379,21.532
12.88,13.673,0.6437,13.029
12.89,5.4411,1.473,3.9681
12.9,2.4708,1.8579,0.61295
12.91,1.5376,1.0222,0.51539
12.92,1.265,0.3697,0.89529
12.93,1.4777,0.1829,1.2948
12.94,2.7109,0.1191,2.5918
12.95,5.1214,0.1066,5.0148
12.96,5.2745,0.12902,5.1455
12.97,2.7939,0.12859,2.6653
12.98,1.2959,0.091389,1.2045
12.99,0.8464,0.083503,0.7629
13,0.77328,0.10465,0.66864
13.01,0.95706,0.17229,0.78477
13.02,1.7261,0.39034,1.3358
13.03,3.999,0.90942,3.0896
13.04,6.462,1.3013,5.1607
13.05,4.9209,0.89248,4.0284
13.06,2.1756,0.35289,1.8227
13.07,1.034,0.15717,0.87684
13.08,0.70464,0.097198,0.60745
13.09,0.65423,0.071084,0.58314
13.1,0.84531,0.054377,0.79093
13.11,1.6381,0.049218,1.5889
13.12,3.3703,0.065194,3.3051
13.13,3.9206,0.10008,3.8206
13.14,2.2615,0.10154,2.16
13.15,1.0584,0.05886,0.99957
13.16,0.70725,0.035056,0.6722
13.17,0.69609,0.028612,0.66748
13.18,0.94495,0.026913,0.91804
13.19,1.8397,0.027619,1.8121
13.2,4.4871,0.030229,4.4568
13.21,7.5902,0.035409,7.5548
13.22,5.9688,0.044879,5.9239
13.23,2.5806,0.063608,2.517
13.24,1.094,0.10662,0.98737
13.25,0.6146,0.24032,0.37428
13.26,0.42303,0.58516,-0.16213
13.27,0.32959,0.9078,-0.57821
13.28,0.28005,0.74413,-0.46408
13.29,0.25489,0.36287,-0.10798
13.3,0.24656,0.19013,0.056427
13.31,0.25332,0.12309,0.13023
13.32,0.2782,0.074616,0.20358
13.33,0.33173,0.0526,0.27913
13.34,0.44347,0.046151,0.39732
13.35,0.71147,0.047209,0.66426
13.36,1.5212,0.056782,1.4644
13.37,3.6862,0.08493,3.6012
13.38,5.6349,0.14905,5.4859
13.39,3.9847,0.30487,3.6798
13.4,1.713,0.64094,1.0721
13.41,0.84088,0.82235,0.018525
13.42,0.60672,0.55267,0.054058
13.43,0.61438,0.23615,0.37822
13.44,0.90734,0.11169,0.79564
13.45,1.9369,0.086808,1.8501
13.46,3.555,0.10508,3.45
13.47,3.3013,0.10627,3.195
13.48,1.6669,0.070516,1.5964
13.49,0.85042,0.043334,0.80709
13.5,0.66384,0.033785,0.63006
13.51,0.74915,0.03162,0.71753
13.52,1.1933,0.033321,1.16
13.53,2.7015,0.042759,2.6588
13.54,5.7717,0.073904,5.6978
13.55,6.5051,0.095993,6.4092
13.56,3.5444,0.078617,3.4658
13.57,1.5198,0.066771,1.4531
13.58,0.89718,0.075904,0.82127
13.59,0.78121,0.1041,0.67711
13.6,0.97739,0.16745,0.80995
13.61,1.853,0.3365,1.5165
13.62,4.0977,0.91855,3.1791
13.63,5.5516,1.9116,3.64
13.64,3.5915,1.8674,1.7241
13.65,1.6318,0.89752,0.73428
13.66,0.99441,0.34916,0.64525
13.67,0.93955,0.17454,0.76501
13.68,1.281,0.11163,1.1694
13.69,2.5642,0.085681,2.4786
13.7,6.2023,0.080219,6.1221
13.71,9.8059,0.086486,9.7195
13.72,7.1515,0.089051,7.0624
13.73,3.0237,0.10444,2.9193
13.74,1.3507,0.16226,1.1884
13.75,0.83313,0.35745,0.47568
13.76,0.67552,0.91983,-0.24431
13.77,0.74714,1.3505,-0.60333
13.78,1.2037,0.89331,0.31035
13.79,1.8261,0.4557,1.3704
13.8,1.585,0.25856,1.3264
13.81,0.97718,0.1232,0.85398
13.82,0.79494,0.071692,0.72325
13.83,0.94169,0.049024,0.89266
13.84,1.4572,0.037507,1.4197
13.85,3.0317,0.030551,3.0012
13.86,7.7447,0.026199,7.7185
13.87,14.129,0.023406,14.106
13.88,12.009,0.021746,11.988
13.89,5.3125,0.021003,5.2915
13.9,2.1279,0.021186,2.1067
13.91,1.1064,0.022549,1.0838
13.92,0.70825,0.025894,0.68236
13.93,0.51495,0.034607,0.48035
13.94,0.40957,0.057647,0.35192
13.95,0.3503,0.091212,0.25909
13.96,0.32019,0.11161,0.20857
13.97,0.31338,0.18589,0.12749
13.98,0.33196,0.40187,-0.069909
13.99,0.39082,0.56709,-0.17628
14,0.54015,0.39156,0.14859
14.01,0.97846,0.16102,0.81744
14.02,2.302,0.095773,2.2062
14.03,4.2205,0.087673,4.1328
14.04,3.7679,0.064103,3.7038
14.05,1.8188,0.039584,1.7792
14.06,0.8795,0.032653,0.84685
14.07,0.6411,0.033878,0.60722
14.08,0.68249,0.044026,0.63846
14.09,1.0709,0.080291,0.99061
14.1,2.3363,0.18502,2.1513
14.11,4.0744,0.32941,3.745
14.12,3.54,0.35633,3.1837
14.13,1.8019,0.22902,1.5728
14.14,1.0663,0.1007,0.96557
14.15,1.0291,0.052891,0.97617
14.16,1.4635,0.041872,1.4216
14.17,2.9945,0.040302,2.9542
14.18,7.494,0.046371,7.4476
14.19,12.765,0.047015,12.718
14.2,10.032,0.032871,9.9995
14.21,4.3106,0.021733,4.2889
14.22,1.8206,0.018533,1.8021
14.23,1.0612,0.018012,1.0432
14.24,0.86012,0.018851,0.84127
14.25,1.0773,0.020738,1.0566
14.26,2.0336,0.023922,2.0096
14.27,3.0114,0.029074,2.9823
14.28,2.2105,0.037655,2.1728
14.29,0.99662,0.053277,0.94334
14.3,0.49244,0.086285,0.40616
14.31,0.32083,0.17651,0.14433
14.32,0.24611,0.45982,-0.21371
14.33,0.20687,0.88345,-0.67659
14.34,0.18484,0.8745,-0.68967
14.35,0.17325,0.46471,-0.29146
14.36,0.16963,0.18702,-0.017389
14.37,0.17393,0.097429,0.076497
14.38,0.1889,0.069015,0.11988
14.39,0.22386,0.062169,0.16169
14.4,0.31275,0.076166,0.23658
14.41,0.57988,0.12922,0.45067
14.42,1.1353,0.17415,0.96112
14.43,1.3348,0.18106,1.1537
14.44,0.87093,0.28043,0.5905
14.45,0.57302,0.68459,-0.11157
14.46,0.59342,1.1478,-0.55443
14.47,0.86876,0.91817,-0.049405
14.48,1.7374,0.4098,1.3276
14.49,4.4204,0.16666,4.2538
14.5,8.5642,0.088518,8.4757
14.51,7.8928,0.057421,7.8354
14.52,3.6559,0.041409,3.6145
14.53,1.4481,0.032725,1.4154
14.54,0.73938,0.028324,0.71106
14.55,0.47179,0.028512,0.44327
14.56,0.34554,0.041382,0.30416
14.57,0.27913,0.057282,0.22185
14.58,0.24435,0.044739,0.19961
14.59,0.23076,0.028169,0.20259
14.6,0.23626,0.023469,0.21279
14.61,0.26691,0.023687,0.24322
14.62,0.34627,0.027281,0.31899
14.63,0.5627,0.036477,0.52623
14.64,1.2498,0.059616,1.1902
14.65,2.762,0.10782,2.6542
14.66,3.3638,0.25191,3.1119
14.67,1.9504,0.45621,1.4942
14.68,0.83548,0.36724,0.46824
14.69,0.47162,0.1528,0.31882
14.7,0.38448,0.081007,0.30347
14.71,0.44502,0.094413,0.35061
14.72,0.75467,0.14532,0.60935
14.73,1.23,0.11891,1.1111
14.74,1.1435,0.068354,1.0751
14.75,0.71528,0.065062,0.65021
14.76,0.57713,0.086582,0.49055
14.77,0.70408,0.15581,0.54827
14.78,1.1652,0.37974,0.78546
14.79,2.6487,0.86381,1.7849
14.8,6.4231,1.0558,5.3673
14.81,9.1687,0.57458,8.5941
14.82,5.9885,0.20817,5.7803
14.83,2.4591,0.10345,2.3556
14.84,1.1805,0.066483,1.114
14.85,0.84749,0.050872,0.79662
14.86,0.95128,0.053364,0.89791
14.87,1.7502,0.066869,1.6833
14.88,3.2439,0.056357,3.1876
14.89,3.223,0.033145,3.1899
14.9,1.6824,0.025195,1.6572
14.91,0.81758,0.023653,0.79393
14.92,0.59915,0.025822,0.57333
14.93,0.67673,0.035466,0.64126
14.94,1.2007,0.056118,1.1445
14.95,2.6745,0.069657,2.6049
14.96,3.8815,0.06639,3.8151
14.97,2.6696,0.087529,2.5821
14.98,1.1906,0.18492,1.0057
14.99,0.66158,0.4432,0.21838
15,0.58,0.71915,-0.13915
15.01,0.80242,0.62041,0.182
15.02,1.6885,0.30246,1.386
15.03,3.1827,0.13222,3.0505
15.04,3.0609,0.067823,2.993
15.05,1.5492,0.044035,1.5052
15.06,0.74936,0.034519,0.71484
15.07,0.56142,0.031504,0.52992
15.08,0.67074,0.033795,0.63694
15.09,1.2819,0.044694,1.2372
15.1,2.8196,0.081787,2.7378
15.11,3.6777,0.19224,3.4854
15.12,2.2587,0.33306,1.9256
15.13,0.94482,0.31393,0.63089
15.14,0.47797,0.16676,0.31122
15.15,0.3241,0.090982,0.23312
15.16,0.26406,0.1022,0.16186
15.17,0.24301,0.10435,0.13866
15.18,0.2459,0.063222,0.18268
15.19,0.27094,0.030691,0.24025
15.2,0.32578,0.020025,0.30576
15.21,0.4342,0.016513,0.41768
15.22,0.66682,0.017176,0.64964
15.23,1.2845,0.024028,1.2605
15.24,3.2085,0.029097,3.1794
15.25,6.9005,0.023154,6.8774
15.26,7.4899,0.016518,7.4734
15.27,3.8898,0.015301,3.8745
15.28,1.5667,0.017947,1.5487
15.29,0.8347,0.026978,0.80773
15.3,0.65216,0.055667,0.5965
15.31,0.80771,0.1107,0.69701
15.32,1.4482,0.148,1.3002
15.33,1.9312,0.12169,1.8095
15.34,1.3418,0.065451,1.2764
15.35,0.71434,0.034555,0.67978
15.36,0.5472,0.027516,0.51968
15.37,0.66139,0.034327,0.62706
15.38,1.2135,0.050493,1.163
15.39,2.882,0.05202,2.83
15.4,4.8445,0.048435,4.7961
15.41,3.8341,0.063726,3.7704
15.42,1.7196,0.12318,1.5964
15.43,0.82436,0.32061,0.50376
15.44,0.61288,0.61618,-0.0033029
15.45,0.73991,0.57722,0.16269
15.46,1.4363,0.28719,1.1491
15.47,2.6402,0.11817,2.522
15.48,2.5351,0.061353,2.4737
15.49,1.3034,0.039913,1.2635
15.5,0.65732,0.029899,0.62742
15.51,0.52169,0.026972,0.49472
15.52,0.66863,0.031426,0.63721
15.53,1.3521,0.032754,1.3193
15.54,2.7869,0.026494,2.7604
15.55,3.1234,0.02466,3.0988
15.56,1.7173,0.027317,1.69
15.57,0.75625,0.034381,0.72187
15.58,0.46169,0.054679,0.40702
15.59,0.42127,0.11421,0.30706
15.6,0.59058,0.16288,0.4277
15.61,1.0779,0.15702,0.92091
15.62,1.3703,0.26196,1.1084
15.63,0.96732,0.65531,0.31201
15.64,0.63977,1.0621,-0.42234
15.65,0.6708,0.75659,-0.085786
15.66,1.0538,0.28673,0.76707
15.67,2.356,0.12324,2.2328
15.68,5.798,0.072377,5.7256
15.69,8.5927,0.052112,8.5406
15.7,5.7822,0.044344,5.7378
15.71,2.3209,0.044619,2.2763
15.72,0.98931,0.054938,0.93437
15.73,0.54855,0.08985,0.4587
15.74,0.36107,0.20311,0.15796
15.75,0.26368,0.44277,-0.1791
15.76,0.20672,0.55795,-0.35123
15.77,0.17092,0.32973,-0.15881
15.78,0.14748,0.12527,0.022206
15.79,0.13188,0.063506,0.068379
15.8,0.12189,0.04765,0.074237
15.81,0.11618,0.042781,0.073402
15.82,0.11426,0.03114,0.083118
15.83,0.11623,0.021464,0.094768
15.84,0.12303,0.018594,0.10444
15.85,0.13709,0.018982,0.11811
15.86,0.16469,0.02643,0.13826
15.87,0.225,0.049893,0.1751
15.88,0.39183,0.070091,0.32174
15.89,0.86559,0.051114,0.81448
15.9,1.4656,0.029447,1.4361
15.91,1.2521,0.028394,1.2237
15.92,0.68599,0.040219,0.64577
15.93,0.49929,0.083778,0.41551
15.94,0.61764,0.18683,0.43081
15.95,1.178,0.26905,0.90899
15.96,2.8886,0.20365,2.685
15.97,5.0559,0.090397,4.9655
15.98,4.149,0.04419,4.1048
15.99,1.8566,0.033952,1.8227
16,0.83394,0.041039,0.7929
16.01,0.56012,0.069076,0.49104
16.02,0.60277,0.087159,0.51561
16.03,1.0369,0.073662,0.96323
16.04,1.6332,0.085167,1.548
16.05,1.3864,0.1833,1.2031
16.06,0.77735,0.33205,0.44531
16.07,0.57763,0.33806,0.23957
16.08,0.71606,0.19603,0.52004
16.09,1.3724,0.091025,1.2814
16.1,3.345,0.049389,3.2956
16.11,5.662,0.031395,5.6306
16.12,4.4641,0.024229,4.4398
16.13,1.9571,0.023258,1.9338
16.14,0.88137,0.030181,0.85119
16.15,0.59495,0.047863,0.54709
16.16,0.65673,0.050501,0.60623
16.17,1.1555,0.035558,1.12
16.18,1.733,0.027293,1.7057
16.19,1.3526,0.028683,1.3239
16.2,0.69926,0.03554,0.66372
16.21,0.47427,0.050063,0.42421
16.22,0.54069,0.081782,0.45891
16.23,0.99909,0.17294,0.82615
16.24,2.3181,0.45402,1.864
16.25,3.5101,0.84414,2.6659
16.26,2.4688,0.78699,1.6818
16.27,1.0403,0.40307,0.63721
16.28,0.47549,0.17727,0.29821
16.29,0.2925,0.11418,0.17832
16.3,0.21995,0.079596,0.14036
16.31,0.18899,0.05376,0.13523
16.32,0.18064,0.045247,0.13539
16.33,0.19098,0.051083,0.13989
16.34,0.22583,0.079548,0.14628
16.35,0.30912,0.18394,0.12518
16.36,0.53051,0.39193,0.13857
16.37,1.2281,0.4359,0.79217
16.38,2.7609,0.24031,2.5206
16.39,3.3714,0.09879,3.2726
16.4,1.941,0.053702,1.8873
16.41,0.81443,0.047437,0.767
16.42,0.45401,0.06543,0.38858
16.43,0.39652,0.071152,0.32537
16.44,0.56727,0.043679,0.52359
16.45,0.97461,0.024569,0.95004
16.46,1.0501,0.018553,1.0315
16.47,0.67167,0.017818,0.65385
16.48,0.4823,0.02129,0.46101
16.49,0.57762,0.029541,0.54808
16.5,1.073,0.031921,1.0411
16.51,2.6447,0.032123,2.6126
16.52,4.9336,0.044374,4.8892
16.53,4.3735,0.087939,4.2856
16.54,2.0115,0.22923,1.7823
16.55,0.85387,0.41803,0.43584
16.56,0.52806,0.34472,0.18333
16.57,0.54294,0.1439,0.39904
16.58,0.91554,0.061971,0.85357
16.59,1.3139,0.039094,1.2748
16.6,0.96849,0.032316,0.93617
16.61,0.45266,0.034948,0.41772
16.62,0.23898,0.048594,0.19039
16.63,0.16762,0.06939,0.098231
16.64,0.13899,0.11526,0.023732
16.65,0.12752,0.26394,-0.13642
16.66,0.12645,0.47413,-0.34768
16.67,0.13504,0.4327,-0.29766
16.68,0.15724,0.21484,-0.057597
16.69,0.2073,0.12945,0.077857
16.7,0.33929,0.091933,0.24736
16.71,0.73871,0.047791,0.69092
16.72,1.465,0.026981,1.438
16.73,1.5518,0.018515,1.5332
16.74,0.90428,0.014455,0.88982
16.75,0.57548,0.012257,0.56322
16.76,0.65766,0.011061,0.6466
16.77,1.2473,0.01059,1.2367
16.78,3.0887,0.010809,3.0779
16.79,5.4249,0.01193,5.413
16.8,4.4286,0.014782,4.4138
16.81,1.9252,0.022295,1.903
16.82,0.78309,0.042047,0.74105
16.83,0.41569,0.09083,0.32486
16.84,0.27043,0.16246,0.10797
16.85,0.1996,0.1718,0.027806
16.86,0.16161,0.096074,0.065539
16.87,0.14199,0.041439,0.10055
16.88,0.13634,0.029778,0.10656
16.89,0.14829,0.030378,0.11792
16.9,0.2021,0.026033,0.17606
16.91,0.38352,0.020504,0.36302
16.92,0.70264,0.023565,0.67907
16.93,0.70888,0.041731,0.66715
16.94,0.40491,0.098448,0.30646
16.95,0.24939,0.17565,0.07374
16.96,0.25543,0.17056,0.084862
16.97,0.42709,0.089242,0.33784
16.98,0.94405,0.036947,0.90711
16.99,1.462,0.021547,1.4405
17,1.0958,0.017619,1.0782
17.01,0.53046,0.024055,0.5064
17.02,0.33765,0.033423,0.30423
17.03,0.37927,0.02714,0.35213
17.04,0.71431,0.014763,0.69955
17.05,1.4668,0.0098387,1.457
17.06,1.7124,0.0094721,1.7029
17.07,1.0066,0.014238,0.99235
17.08,0.51285,0.027332,0.48552
17.09,0.42973,0.030488,0.39924
17.1,0.64896,0.018824,0.63014
17.11,1.4393,0.010406,1.4289
17.12,2.4581,0.00815,2.45
17.13,2.0369,0.0080679,2.0289
17.14,0.97568,0.0099398,0.96574
17.15,0.54148,0.012635,0.52885
17.16,0.54427,0.012745,0.53153
17.17,0.98959,0.012857,0.97673
17.18,2.0742,0.015691,2.0585
17.19,2.5013,0.023188,2.4781
17.2,1.4507,0.041566,1.4092
17.21,0.62478,0.088121,0.53666
17.22,0.35841,0.14673,0.21168
17.23,0.315,0.25925,0.055757
17.24,0.42494,0.35054,0.0744
17.25,0.60133,0.24116,0.36018
17.26,0.55081,0.10278,0.44803
17.27,0.42221,0.046175,0.37604
17.28,0.47224,0.027665,0.44458
17.29,0.80523,0.019803,0.78542
17.3,1.9294,0.016298,1.9131
17.31,4.3158,0.015231,4.3006
17.32,5.0677,0.016909,5.0508
17.33,2.7792,0.022901,2.7563
17.34,1.0881,0.037366,1.0507
17.35,0.51768,0.038366,0.47931
17.36,0.32024,0.030506,0.28974
17.37,0.23521,0.033061,0.20215
17.38,0.19643,0.047872,0.14856
17.39,0.18466,0.08853,0.096132
17.4,0.19789,0.22185,-0.023953
17.41,0.25186,0.51096,-0.2591
17.42,0.41755,0.60248,-0.18494
17.43,0.95179,0.30879,0.643
17.44,1.9835,0.11614,1.8673
17.45,2.1492,0.065764,2.0835
17.46,1.1458,0.05719,1.0886
17.47,0.5069,0.067158,0.43974
17.48,0.33213,0.062926,0.2692
17.49,0.37736,0.066909,0.31045
17.5,0.65697,0.12255,0.53442
17.51,0.90067,0.29327,0.6074
17.52,0.66409,0.50447,0.15963
17.53,0.39435,0.41235,-0.018007
17.54,0.36761,0.17335,0.19426
17.55,0.59048,0.070986,0.51949
17.56,1.3718,0.039076,1.3327
17.57,2.5945,0.027015,2.5674
17.58,2.4005,0.024638,2.3759
17.59,1.1612,0.030225,1.131
17.6,0.53932,0.032363,0.50696
17.61,0.40974,0.021151,0.38859
17.62,0.57886,0.012874,0.56599
17.63,1.0849,0.010301,1.0746
17.64,1.2882,0.010302,1.2779
17.65,0.79087,0.013071,0.7778
17.66,0.42275,0.016546,0.40621
17.67,0.37716,0.016997,0.36017
17.68,0.61985,0.022216,0.59763
17.69,1.3822,0.035144,1.3471
17.7,2.077,0.038944,2.0381
17.71,1.4709,0.029553,1.4413
17.72,0.64455,0.025612,0.61894
17.73,0.33686,0.021575,0.31528
17.74,0.29593,0.015807,0.28012
17.75,0.45694,0.015797,0.44114
17.76,0.75316,0.021165,0.73199
17.77,0.69703,0.037075,0.65996
17.78,0.38252,0.086105,0.29642
17.79,0.24299,0.18574,0.057249
17.8,0.27441,0.24405,0.03036
17.81,0.53046,0.16777,0.36269
17.82,1.0809,0.07053,1.0104
17.83,1.2074,0.035873,1.1715
17.84,0.65934,0.029993,0.62935
17.85,0.28131,0.026276,0.25503
17.86,0.15575,0.018299,0.13745
17.87,0.11274,0.013388,0.099348
17.88,0.096048,0.012483,0.083565
17.89,0.091768,0.014086,0.077682
17.9,0.097103,0.018951,0.078152
17.91,0.11539,0.023712,0.091677
17.92,0.16237,0.026878,0.1355
17.93,0.3026,0.036024,0.26658
17.94,0.7034,0.064338,0.63906
17.95,1.1731,0.15459,1.0185
17.96,0.94221,0.36241,0.5798
17.97,0.45401,0.49598,-0.041972
17.98,0.26253,0.35109,-0.088567
17.99,0.26308,0.15062,0.11246
18,0.43586,0.063413,0.37245
18.01,0.73147,0.036819,0.69465
18.02,0.71325,0.029762,0.68348
18.03,0.47897,0.029743,0.44923
18.04,0.45467,0.029531,0.42513
18.05,0.74789,0.040013,0.70788
18.06,1.796,0.07951,1.7164
18.07,3.8341,0.11716,3.7169
18.08,4.157,0.094799,4.0622
18.09,2.1613,0.053009,2.1083
18.1,0.87947,0.028141,0.85133
18.11,0.49869,0.016373,0.48232
18.12,0.49462,0.011646,0.48297
18.13,0.76602,0.010421,0.7556
18.14,0.89445,0.012491,0.88196
18.15,0.56718,0.018334,0.54884
18.16,0.30281,0.017605,0.28521
18.17,0.24456,0.013289,0.23127
18.18,0.34282,0.012493,0.33033
18.19,0.6684,0.016096,0.65231
18.2,0.91147,0.025921,0.88555
18.21,0.62878,0.051931,0.57685
18.22,0.32634,0.087202,0.23914
18.23,0.25389,0.16231,0.091581
18.24,0.35685,0.22142,0.13543
18.25,0.72874,0.14993,0.5788
18.26,1.1096,0.065222,1.0444
18.27,0.85285,0.031618,0.82123
18.28,0.46608,0.021886,0.4442
18.29,0.39324,0.020222,0.37302
18.3,0.64065,0.023661,0.61698
18.31,1.4907,0.0369,1.4538
18.32,2.4992,0.078652,2.4205
18.33,1.9667,0.19417,1.7725
18.34,0.85866,0.29227,0.56639
18.35,0.37443,0.19565,0.17878
18.36,0.22157,0.078338,0.14324
18.37,0.16548,0.036182,0.1293
18.38,0.14572,0.023722,0.122
18.39,0.14808,0.0208,0.12728
18.4,0.17498,0.01943,0.15555
18.41,0.25057,0.014257,0.23632
18.42,0.47735,0.01095,0.4664
18.43,1.1656,0.011665,1.1539
18.44,2.1639,0.015861,2.148
18.45,1.9271,0.0244,1.9027
18.46,0.91217,0.030086,0.88208
18.47,0.43048,0.028528,0.40195
18.48,0.34679,0.037745,0.30905
18.49,0.5224,0.08394,0.43847
18.5,0.86016,0.1697,0.69046
18.51,0.80081,0.19281,0.608
18.52,0.45252,0.11243,0.34008
18.53,0.31623,0.048329,0.2679
18.54,0.41798,0.024002,0.39397
18.55,0.90224,0.016751,0.88549
18.56,1.7242,0.01515,1.7091
18.57,1.6586,0.017953,1.6406
18.58,0.8307,0.030295,0.80041
18.59,0.40212,0.067801,0.33432
18.6,0.34567,0.12447,0.2212
18.61,0.57979,0.12814,0.45165
18.62,1.0566,0.070699,0.98589
18.63,1.0408,0.032148,1.0087
18.64,0.52646,0.01844,0.50802
18.65,0.22876,0.012318,0.21644
18.66,0.1306,0.0094585,0.12114
18.67,0.093978,0.0096808,0.084297
18.68,0.07764,0.014231,0.063409
18.69,0.070961,0.020716,0.050246
18.7,0.071426,0.020279,0.051146
18.71,0.081407,0.014382,0.067025
18.72,0.11502,0.011254,0.10377
18.73,0.21984,0.012991,0.20685
18.74,0.39299,0.02084,0.37214
18.75,0.39301,0.04703,0.34598
18.76,0.25099,0.099813,0.15117
18.77,0.21589,0.12621,0.089681
18.78,0.34524,0.08658,0.25866
18.79,0.8169,0.040268,0.77663
18.8,1.5556,0.023623,1.532
18.81,1.4334,0.020684,1.4127
18.82,0.67315,0.01933,0.65382
18.83,0.2775,0.020684,0.25681
18.84,0.15134,0.032761,0.11858
18.85,0.10516,0.077583,0.027577
18.86,0.085652,0.15245,-0.066794
18.87,0.079182,0.16339,-0.084212
18.88,0.083134,0.096967,-0.013832
18.89,0.10337,0.042235,0.061138
18.9,0.16945,0.022048,0.14741
18.91,0.36843,0.01826,0.35017
18.92,0.63982,0.024173,0.61565
18.93,0.56102,0.026661,0.53436
18.94,0.3,0.020309,0.27969
18.95,0.20717,0.014656,0.19251
18.96,0.27705,0.013713,0.26333
18.97,0.57611,0.016293,0.55981
18.98,0.93941,0.022454,0.91696
18.99,0.76743,0.033147,0.73428
19,0.40957,0.058358,0.35121
19.01,0.31889,0.14553,0.17336
19.02,0.50825,0.32764,0.18061
19.03,1.1402,0.38413,0.75604
19.04,1.718,0.24727,1.4708
19.05,1.2139,0.11687,1.0971
19.06,0.52568,0.056582,0.4691
19.07,0.26587,0.035585,0.23029
19.08,0.21839,0.031207,0.18718
19.09,0.28393,0.039023,0.2449
19.1,0.34849,0.068143,0.28035
19.11,0.28588,0.16485,0.12103
19.12,0.24672,0.30148,-0.054759
19.13,0.34897,0.26203,0.086944
19.14,0.76783,0.12741,0.64042
19.15,1.7474,0.062556,1.6849
19.16,2.2164,0.045389,2.171
19.17,1.3138,0.029364,1.2844
19.18,0.54898,0.017099,0.53188
19.19,0.31082,0.01151,0.29931
19.2,0.31954,0.009047,0.3105
19.21,0.47304,0.0078241,0.46521
19.22,0.49451,0.0073035,0.48721
19.23,0.32455,0.0073948,0.31715
19.24,0.2538,0.0083134,0.24548
19.25,0.36396,0.010845,0.35312
19.26,0.82022,0.01955,0.80067
19.27,1.5866,0.050374,1.5362
19.28,1.5199,0.086795,1.4331
19.29,0.73438,0.069075,0.66531
19.3,0.30455,0.031268,0.27328
19.31,0.16705,0.015257,0.15179
19.32,0.11807,0.011758,0.10631
19.33,0.099119,0.012809,0.08631
19.34,0.096351,0.014063,0.082288
19.35,0.10993,0.018546,0.091385
19.36,0.15663,0.038133,0.11849
19.37,0.31018,0.087291,0.22289
19.38,0.71558,0.11821,0.59738
19.39,1.0465,0.083148,0.96334
19.4,0.72199,0.039942,0.68205
19.41,0.32615,0.019424,0.30673
19.42,0.19374,0.011741,0.182
19.43,0.20994,0.010354,0.19958
19.44,0.33297,0.013493,0.31947
19.45,0.39126,0.01522,0.37604
19.46,0.28665,0.011407,0.27524
19.47,0.24234,0.0083607,0.23398
19.48,0.36705,0.0083235,0.35873
19.49,0.84899,0.011213,0.83778
19.5,1.6995,0.017463,1.6821
19.51,1.7053,0.029333,1.6759
19.52,0.869,0.063931,0.80507
19.53,0.41414,0.11861,0.29553
19.54,0.36414,0.12171,0.24243
19.55,0.62471,0.067532,0.55717
19.56,1.0005,0.033257,0.96721
19.57,0.82195,0.021344,0.80061
19.58,0.39736,0.01714,0.38022
19.59,0.22285,0.019386,0.20346
19.6,0.23355,0.033285,0.20027
19.61,0.39913,0.076624,0.32251
19.62,0.5281,0.15582,0.37228
19.63,0.36883,0.19174,0.17708
19.64,0.20382,0.12509,0.078735
19.65,0.18043,0.051004,0.12943
19.66,0.29673,0.022167,0.27456
19.67,0.56687,0.012625,0.55425
19.68,0.64004,0.0085157,0.63152
19.69,0.39999,0.0064292,0.39356
19.7,0.27592,0.0053174,0.2706
19.71,0.38531,0.0053166,0.38
19.72,0.87848,0.0069584,0.87152
19.73,1.6141,0.0081172,1.606
19.74,1.4258,0.0075592,1.4182
19.75,0.65135,0.0078703,0.64348
19.76,0.26618,0.01205,0.25413
19.77,0.14251,0.037215,0.1053
19.78,0.095637,0.024487,0.07115
19.79,0.074732,0,0.074732
19.8,0.066806,0,0.066806
19.81,0.070226,0,0.070226
19.82,0.095604,0,0.095604
19.83,0.1879,0,0.1879
19.84,0.3784,0,0.3784
19.85,0.42392,0,0.42392
19.86,0.24025,0,0.24025
19.87,0.11833,0,0.11833
19.88,0.094955,0,0.094955
19.89,0.1351,0,0.1351
19.9,0.19977,0,0.19977
19.91,0.17959,0,0.17959
19.92,0.13043,0,0.13043
19.93,0.15376,0,0.15376
19.94,0.3181,0,0.3181
19.95,0.74409,0,0.74409
19.96,1.0176,0,1.0176
19.97,0.63773,0,0.63773
19.98,0.25328,0,0.25328
19.99,0.11238,0,0.11238


==> figures/data/20220726/tYOCl_weight.csv <==
668,47.056,47.056,50.44,47.98
644,48.569,53.252,54.288,49.158
606,46.269,52.672,49.06,47.092
592,47.277,56.922,50.217,47.695
570,47.002,58.115,48.505,46.61
552,43.801,56.622,40.449,42.857
530,47.396,54.464,49.164,47.056
514,45.79,48.584,45.929,45.069
495,45.948,43.828,45.373,45.853
486,45.853,32.137,45.335,45.823
465,44.202,27.342,41.822,44.289
457,45.048,20.979,43.068,44.887
448,45.933,16.833,45.534,46.018
443,44.547,10.817,41.63,44.151
434,44.108,6.8116,40.841,43.922
415,48.075,6.3943,49.936,48.102
388,43.544,2.2538,40.221,43.508
373,45.266,0.58048,43.577,45.256
369,44.657,2.2945E-167,42.931,44.947
368,44.74,0.77816,42.366,44.6

==> figures/data/20230322/expXRD_Jamie/data_background.csv <==
200,17700,17038,17104,17048,16602,16385,16068,15969,15995,15874,15774,15757,15668,15709,15624,15469,15497,15670,15653,15588,15611,15641,15696,15783,15671,15755,15803,15903,15979,16255,16622,16835,17030,17333,17569,17573,17617,17513,17318,17281,17413,17468,17508
201,17689,16972,17037,16917,16655,16285,16105,15979,15905,15834,15814,15700,15724,15606,15601,15477,15528,15669,15593,15588,15587,15593,15682,15726,15730,15775,15777,15863,15960,16305,16643,16871,17071,17228,17563,17601,17559,17461,17236,17205,17292,17448,17425
202,17560,16902,16947,16889,16388,16222,15945,15968,15899,15759,15726,15673,15623,15533,15415,15406,15483,15614,15465,15456,15538,15590,15563,15648,15637,15741,15805,15784,15883,16154,16629,16750,16993,17176,17386,17414,17531,17437,17128,17144,17198,17359,17490
203,17555,16906,16953,16950,16609,16264,15961,15904,15892,15748,15743,15559,15581,15544,15516,15487,15493,15615,15580,15467,15507,15559,15638,15683,15691,15752,15746,15846,15893,16245,16617,16771,16990,17276,17543,17525,17535,17445,17170,17183,17296,17377,17518
204,17457,16795,16962,16851,16517,16227,15971,15906,15907,15819,15771,15661,15636,15597,15517,15452,15492,15624,15560,15497,15577,15636,15661,15666,15696,15701,15805,15747,15903,16234,16541,16821,17003,17239,17543,17558,17552,17367,17217,17160,17327,17448,17472
205,17505,16923,16810,16824,16466,16147,15964,15868,15851,15736,15688,15585,15647,15578,15514,15433,15452,15607,15515,15399,15463,15619,15601,15632,15683,15663,15761,15775,15937,16196,16596,16802,17030,17227,17488,17500,17535,17356,17144,17178,17262,17357,17434
206,17392,16801,16814,16732,16418,16112,15872,15818,15743,15690,15737,15525,15585,15465,15424,15415,15335,15539,15476,15400,15370,15469,15593,15568,15584,15662,15669,15740,15855,16165,16606,16688,16882,17173,17420,17347,17463,17299,17145,17063,17153,17334,17349
207,17404,16652,16850,16666,16354,16046,15826,15736,15749,15605,15608,15510,15532,15501,15363,15417,15370,15491,15475,15313,15434,15421,15554,15566,15533,15563,15645,15699,15852,16074,16595,16728,16805,17096,17385,17382,17414,17240,17020,17132,17157,17305,17359
208,17435,16715,16817,16723,16395,16117,15945,15772,15834,15702,15667,15563,15530,15590,15432,15454,15439,15564,15524,15389,15452,15496,15598,15637,15622,15729,15701,15693,15894,16174,16591,16786,16972,17256,17465,17499,17601,17377,17174,17168,17235,17404,17435
209,17321,16640,16787,16675,16322,16079,15837,15766,15727,15676,15658,15568,15575,15491,15396,15467,15340,15494,15411,15387,15440,15481,15521,15513,15616,15587,15670,15699,15814,16152,16525,16719,16927,17264,17363,17454,17458,17432,17106,17022,17187,17312,17338
210,17317,16684,16721,16603,16365,15973,15870,15775,15716,15613,15593,15518,15480,15510,15444,15397,15355,15539,15474,15424,15401,15502,15569,15545,15548,15662,15659,15774,15901,16137,16600,16686,16926,17119,17396,17385,17530,17342,17077,17149,17168,17387,17329
211,17311,16580,16782,16540,16312,16047,15858,15728,15717,15664,15669,15555,15464,15550,15419,15357,15342,15504,15460,15441,15402,15524,15554,15535,15536,15643,15627,15739,15857,16133,16564,16721,16882,17193,17387,17416,17503,17308,17044,17092,17201,17307,17378
212,17261,16653,16701,16584,16313,16051,15844,15693,15678,15568,15609,15523,15511,15440,15300,15377,15387,15527,15460,15360,15410,15490,15518,15586,15537,15672,15688,15711,15792,16097,16535,16649,16901,17186,17397,17397,17451,17259,17092,17138,17174,17316,17369
213,17232,16549,16696,16552,16282,15962,15746,15717,15686,15559,15609,15541,15478,15449,15388,15324,15335,15496,15404,15367,15389,15452,15500,15550,15501,15597,15554,15693,15807,16043,16509,16705,16871,17142,17341,17423,17450,17299,17093,17072,17170,17292,17378
214,17126,16417,16558,16409,16082,15801,15656,15555,15552,15416,15330,15364,15367,15324,15304,15227,15172,15313,15287,15297,15138,15313,15367,15384,15364,15408,15519,15529,15678,15995,16428,16590,16669,17017,17208,17167,17281,17142,16978,16989,16995,17181,17219
215,17046,16529,16525,16442,16159,15897,15678,15575,15662,15382,15517,15443,15355,15340,15330,15340,15241,15466,15378,15342,15295,15362,15435,15473,15493,15607,15546,15627,15764,16039,16475,16586,16747,17112,17295,17305,17383,17281,17042,16978,17103,17247,17294
216,17058,16440,16491,16410,16128,15867,15651,15518,15538,15440,15487,15353,15300,15296,15255,15244,15228,15427,15271,15249,15263,15336,15417,15457,15406,15518,15498,15525,15600,15876,16397,16493,16751,17100,17258,17269,17271,17148,16966,16979,17070,17166,17274
217,16992,16372,16465,16399,16123,15834,15615,15547,15534,15461,15454,15392,15345,15269,15274,15255,15281,15382,15330,15287,15174,15297,15364,15345,15404,15449,15432,15540,15641,16022,16400,16626,16698,17011,17216,17240,17320,17130,16976,16981,17030,17141,17251
218,17062,16444,16555,16481,16138,15922,15699,15530,15651,15501,15506,15485,15436,15401,15300,15309,15294,15483,15379,15337,15268,15379,15439,15427,15455,15553,15511,15646,15764,16005,16503,16603,16819,17079,17344,17367,17324,17221,17013,17004,17203,17284,17316
219,16883,16245,16276,16233,15851,15741,15490,15420,15436,15228,15281,15237,15205,15157,15104,15092,15130,15210,15163,15146,15067,15140,15252,15240,15283,15311,15326,15377,15526,15858,16262,16376,16563,16837,17095,17129,17152,17017,16776,16757,16958,17087,17065
220,17006,16402,16464,16425,16098,15848,15638,15515,15570,15444,15514,15403,15367,15254,15248,15275,15305,15488,15376,15321,15233,15321,15414,15418,15415,15519,15541,15535,15705,16012,16427,16536,16781,17042,17297,17342,17297,17177,16950,16970,17065,17181,17238
221,16817,16204,16271,16143,15874,15598,15378,15385,15337,15260,15235,15114,15138,15134,15095,15100,15016,15225,15121,15024,15004,15140,15179,15188,15185,15286,15312,15375,15424,15792,16210,16362,16579,16746,16989,17071,17125,16921,16754,16766,16892,16964,17010
222,16902,16193,16317,16198,15899,15703,15512,15411,15415,15286,15338,15285,15152,15229,15109,15088,15053,15330,15130,15192,15091,15269,15237,15216,15304,15356,15348,15382,15587,15849,16256,16416,16581,16845,17084,17181,17161,17045,16821,16826,16992,17066,17072
223,16651,16126,16200,16143,15832,15592,15418,15269,15311,15179,15216,15147,15095,15067,15088,15052,15056,15189,15112,15037,15055,15145,15158,15218,15211,15255,15318,15357,15489,15793,16203,16400,16548,16788,17099,17060,17098,16954,16728,16750,16884,16924,17029
224,16599,16044,16147,16076,15753,15569,15342,15200,15294,15148,15180,15089,15072,14974,14974,14907,14957,15158,15091,14944,15003,15018,15045,15098,15102,15180,15196,15267,15389,15760,16096,16209,16451,16689,16910,16948,17006,16917,16649,16715,16702,16863,16920
225,16562,15994,16052,15976,15686,15457,15298,15206,15225,15126,15153,15089,14977,14952,14920,14888,14950,15078,15079,14959,14982,15070,15040,15139,15098,15227,15235,15248,15344,15722,16037,16212,16457,16700,16960,16984,17045,16885,16636,16630,16702,16856,16872
226,16269,15813,15918,15820,15556,15258,15161,14986,14996,14914,14946,14831,14840,14873,14845,14788,14737,14840,14838,14842,14845,14830,14860,14977,14930,15000,15038,15148,15180,15561,15935,16079,16296,16591,16834,16831,16842,16742,16449,16439,16587,16684,16669
227,16266,15843,15917,15852,15555,15271,15104,15053,15072,14971,14947,14937,14876,14840,14853,14754,14800,14898,14878,14798,14866,14930,14939,14970,14979,15007,15057,15097,15224,15589,16014,16098,16287,16589,16863,16779,16910,16725,16486,16591,16594,16668,16735
228,16355,15841,15960,15876,15523,15365,15148,15102,15104,14914,14994,14911,14859,14876,14831,14842,14851,14947,14884,14830,14864,14938,14930,15017,14996,15067,15082,15168,15210,15630,15949,16108,16329,16620,16846,16876,16921,16741,16533,16565,16621,16716,16767
229,16308,15808,15925,15802,15534,15291,15157,15015,15022,14899,14972,14897,14885,14913,14825,14820,14824,14911,14890,14826,14859,14883,14980,14970,14990,15058,15051,15149,15205,15601,16018,16192,16357,16588,16874,16823,16925,16741,16553,16544,16601,16718,16739
230,16242,15801,15882,15849,15549,15297,15158,15060,15095,14940,14994,14873,14934,14939,14858,14856,14815,14935,14906,14813,14921,14941,15007,15001,14960,15067,15086,15174,15249,15596,16030,16168,16346,16616,16867,16944,16957,16785,16536,16588,16660,16752,16786
231,16086,15708,15758,15701,15409,15127,14987,14949,14950,14835,14869,14796,14811,14780,14704,14656,14664,14824,14765,14673,14764,14814,14825,14849,14900,14949,14901,15034,15077,15478,15882,16067,16193,16489,16758,16704,16791,16620,16404,16404,16510,16604,16630
232,16255,15729,15775,15708,15403,15232,15081,14940,15011,14864,14873,14824,14799,14790,14725,14722,14717,14864,14810,14790,14818,14818,14896,14875,14865,15010,15027,15051,15159,15486,15898,16011,16234,16503,16789,16802,16836,16667,16469,16446,16508,16638,16681
233,16111,15614,15746,15624,15322,15150,14970,14862,14891,14784,14771,14741,14773,14795,14686,14639,14627,14814,14763,14649,14743,14753,14859,14783,14826,14851,14932,14988,15116,15437,15868,15985,16195,16465,16737,16724,16769,16606,16407,16391,16441,16623,16566
234,15942,15545,15608,15560,15322,15126,14921,14826,14929,14735,14780,14702,14723,14667,14606,14595,14625,14724,14709,14666,14692,14730,14772,14815,14776,14878,14877,14922,15089,15378,15826,15972,16172,16449,16694,16723,16708,16520,16354,16377,16451,16559,16524
235,15980,15578,15647,15541,15293,15086,14930,14826,14873,14780,14770,14690,14728,14670,14604,14581,14631,14780,14717,14634,14671,14735,14776,14767,14805,14883,14917,14934,15059,15391,15794,15962,16139,16448,16676,16659,16721,16536,16315,16338,16436,16512,16567
236,14883,14373,14484,14411,14097,13939,13736,13689,13697,13603,13608,13549,13548,13502,13461,13502,13483,13603,13548,13530,13511,13591,13618,13603,13675,13683,13765,13780,13913,14208,14691,14903,15056,15366,15581,15611,15629,15511,15310,15290,15356,15419,15469
237,15506,15019,15119,15029,14719,14605,14376,14263,14408,14230,14241,14189,14266,14196,14121,14121,14164,14229,14190,14141,14130,14242,14259,14269,14296,14385,14413,14422,14546,14934,15363,15533,15678,15973,16263,16206,16293,16115,15879,15880,15974,16058,16099
238,15587,15263,15373,15271,14964,14785,14636,14547,14587,14512,14503,14394,14435,14366,14364,14397,14358,14482,14463,14435,14351,14478,14500,14515,14567,14580,14652,14691,14806,15188,15568,15766,15903,16192,16451,16466,16544,16339,16118,16098,16205,16302,16332
239,15449,15042,15102,15034,14760,14576,14373,14336,14366,14229,14296,14193,14241,14168,14129,14109,14148,14268,14223,14156,14144,14244,14257,14329,14324,14404,14449,14444,14596,14927,15339,15529,15651,15955,16212,16213,16308,16062,15879,15871,15992,16042,16096
240,14844,14428,14482,14464,14147,13984,13809,13746,13771,13641,13717,13650,13584,13535,13551,13514,13536,13669,13624,13573,13552,13641,13694,13696,13730,13755,13815,13864,13988,14334,14785,14972,15134,15429,15672,15689,15732,15545,15365,15334,15452,15516,15564
241,15454,15062,15132,15058,14732,14600,14456,14353,14423,14274,14288,14229,14253,14165,14170,14153,14141,14274,14274,14213,14191,14260,14336,14326,14362,14416,14452,14525,14635,14943,15373,15576,15808,16097,16269,16308,16377,16161,15916,15937,16044,16094,16128
242,15504,15261,15352,15265,14965,14825,14609,14562,14567,14521,14515,14449,14430,14410,14378,14370,14384,14514,14508,14441,14373,14487,14528,14544,14588,14637,14657,14723,14844,15223,15634,15796,15940,16239,16473,16522,16556,16343,16164,16132,16214,16280,16348
243,14932,14565,14586,14546,14252,14046,13929,13844,13866,13799,13774,13754,13703,13687,13636,13657,13678,13812,13734,13722,13632,13753,13820,13830,13870,13910,13945,13959,14097,14464,14889,15087,15222,15495,15752,15768,15866,15650,15443,15411,15517,15611,15668
244,15158,14754,14812,14746,14506,14319,14105,14064,14101,13949,14024,13964,13969,13918,13898,13872,13929,14013,13965,13901,13921,13985,14051,14107,14082,14128,14150,14212,14383,14696,15132,15350,15505,15755,16018,16054,16121,15947,15706,15728,15782,15877,15908
245,15292,15009,15052,14997,14713,14516,14358,14281,14323,14227,14217,14196,14163,14164,14133,14100,14146,14279,14195,14170,14168,14231,14243,14322,14370,14357,14453,14447,14593,14944,15376,15539,15723,15985,16238,16226,16336,16154,15874,15877,15964,16065,16135
246,15384,15099,15168,15062,14801,14642,14463,14379,14425,14357,14347,14316,14274,14256,14225,14213,14268,14388,14338,14303,14310,14337,14379,14408,14458,14492,14495,14573,14703,15013,15470,15676,15813,16101,16346,16342,16427,16218,16023,15954,16128,16148,16180
247,14937,14521,14595,14531,14307,14103,13957,13867,13912,13808,13853,13782,13769,13706,13682,13679,13729,13862,13796,13726,13746,13807,13863,13876,13890,13948,13982,14033,14148,14554,14937,15134,15266,15573,15828,15823,15914,15768,15520,15485,15580,15657,15706
248,15040,14657,14731,14674,14396,14240,14050,14016,14003,13895,13934,13896,13879,13869,13819,13817,13850,13971,13890,13904,13860,13939,13977,14016,14019,14109,14080,14135,14289,14671,15076,15244,15418,15718,15983,15945,16065,15834,15617,15607,15682,15799,15788
249,15348,15060,15113,15032,14795,14644,14482,14386,14429,14304,14370,14309,14272,14230,14227,14251,14277,14386,14357,14280,14291,14361,14403,14449,14488,14522,14531,14580,14758,15073,15491,15677,15864,16162,16389,16385,16477,16257,16022,16062,16101,16178,16235
250,15282,14967,15038,14924,14715,14533,14399,14277,14350,14252,14288,14193,14202,14179,14155,14124,14134,14325,14258,14184,14143,14204,14307,14323,14357,14404,14408,14463,14538,14925,15319,15538,15738,15986,16234,16203,16272,16127,15919,15882,15999,16028,16063
251,14594,14227,14289,14216,13980,13804,13656,13617,13617,13529,13579,13503,13463,13474,13455,13434,13438,13602,13536,13484,13472,13547,13581,13596,13620,13707,13735,13755,13905,14239,14683,14874,15024,15332,15569,15577,15671,15464,15225,15211,15319,15388,15399
252,15077,14792,14874,14778,14548,14398,14216,14146,14186,14086,14115,14055,14026,14032,13993,14018,14061,14157,14102,14016,14069,14127,14143,14195,14226,14253,14319,14346,14489,14842,15268,15442,15607,15921,16170,16174,16191,16063,15844,15800,15900,15973,16006
253,15137,14862,14972,14858,14599,14469,14314,14252,14225,14194,14228,14121,14141,14137,14066,14104,14133,14241,14189,14132,14139,14185,14275,14280,14311,14355,14382,14442,14575,14926,15348,15548,15696,16004,16253,16217,16272,16108,15900,15834,15936,16040,16031
254,15326,14983,15051,14976,14719,14549,14406,14371,14385,14286,14314,14283,14239,14227,14167,14203,14251,14362,14304,14203,14220,14283,14345,14400,14384,14451,14496,14530,14653,14991,15408,15637,15764,16090,16327,16315,16351,16164,15978,15932,16066,16102,16140
255,14657,14289,14351,14264,14040,13867,13725,13681,13692,13629,13662,13573,13543,13537,13508,13509,13558,13654,13640,13565,13552,13598,13679,13694,13707,13804,13821,13869,13997,14358,14772,14973,15109,15406,15682,15673,15710,15569,15335,15321,15434,15487,15498
256,14934,14550,14630,14612,14338,14133,14021,13964,13992,13905,13929,13897,13837,13817,13815,13818,13859,13943,13933,13863,13889,13927,13980,13983,14062,14078,14093,14181,14311,14645,15114,15260,15442,15737,15961,15962,16013,15857,15661,15585,15692,15771,15784
257,15174,14866,14960,14885,14611,14499,14326,14286,14321,14213,14291,14196,14180,14177,14134,14186,14168,14288,14251,14189,14209,14230,14283,14336,14378,14405,14440,14506,14603,14997,15366,15559,15729,16063,16287,16299,16354,16151,15986,15916,15975,16096,16116
258,15069,14734,14800,14758,14490,14310,14191,14146,14154,14036,14082,14049,13994,14007,14008,13996,14023,14139,14068,14018,14008,14079,14138,14176,14169,14244,14265,14359,14464,14826,15186,15414,15561,15884,16097,16068,16159,16009,15787,15742,15825,15923,15908
259,14608,14226,14323,14271,14051,13852,13722,13667,13689,13610,13627,13611,13542,13523,13517,13512,13545,13674,13636,13539,13605,13657,13688,13715,13723,13819,13824,13907,14048,14391,14776,14988,15139,15447,15676,15684,15790,15567,15370,15314,15464,15503,15528
260,15031,14694,14788,14706,14497,14286,14154,14095,14127,14030,14078,14062,14012,13982,13999,14019,14001,14155,14076,14055,14002,14121,14140,14189,14190,14231,14270,14388,14519,14831,15235,15458,15610,15873,16127,16149,16213,16034,15820,15787,15846,15951,15966
261,15167,14882,14961,14917,14658,14490,14344,14300,14332,14242,14265,14233,14214,14198,14158,14203,14217,14314,14286,14225,14197,14268,14331,14383,14411,14438,14472,14534,14654,15048,15404,15580,15773,16029,16292,16314,16378,16178,15950,15906,15995,16085,16090
262,14707,14337,14419,14379,14133,13959,13846,13761,13755,13700,13755,13694,13652,13677,13648,13661,13660,13795,13734,13663,13696,13728,13815,13814,13832,13875,13932,14012,14103,14464,14849,15062,15210,15515,15772,15774,15834,15666,15453,15403,15473,15591,15601
263,14885,14482,14545,14517,14264,14106,13961,13888,13962,13843,13884,13853,13837,13826,13818,13790,13836,13927,13924,13837,13831,13899,13973,13997,14018,14091,14106,14145,14280,14650,15031,15276,15448,15682,16000,16012,16001,15869,15653,15630,15712,15784,15769
264,15030,14624,14695,14635,14445,14245,14082,14060,14087,14027,14055,14007,13975,13961,13953,13952,13981,14130,14069,14009,14012,14037,14145,14150,14174,14206,14263,14314,14444,14844,15226,15447,15577,15876,16118,16116,16171,15983,15806,15742,15828,15881,15904
265,14997,14722,14830,14780,14546,14376,14224,14149,14197,14133,14154,14128,14078,14117,14064,14060,14069,14212,14146,14102,14093,14163,14230,14270,14260,14261,14348,14433,14536,14895,15282,15485,15668,15929,16165,16170,16226,16038,15869,15825,15884,15944,15973
266,14736,14334,14385,14344,14138,13944,13828,13750,13785,13698,13758,13699,13708,13685,13665,13663,13657,13825,13782,13669,13730,13767,13800,13849,13854,13931,13938,14004,14118,14509,14930,15110,15275,15575,15839,15805,15861,15698,15479,15447,15551,15610,15646
267,14700,14362,14426,14357,14165,13959,13866,13790,13825,13738,13756,13758,13745,13722,13690,13713,13704,13821,13766,13733,13738,13791,13839,13878,13899,13942,13970,14046,14148,14509,14938,15144,15290,15585,15849,15846,15937,15763,15534,15441,15555,15628,15642
268,15037,14702,14777,14699,14482,14320,14222,14131,14173,14101,14141,14089,14063,14050,14040,14042,14068,14217,14154,14077,14076,14152,14238,14258,14279,14303,14351,14408,14563,14898,15303,15525,15636,15932,16201,16201,16267,16056,15842,15828,15916,15972,15972
269,14946,14617,14700,14657,14436,14264,14141,14064,14108,14012,14062,14020,13997,13961,13965,13980,13976,14152,14090,14007,14019,14071,14165,14160,14193,14225,14274,14343,14433,14847,15232,15383,15618,15864,16137,16126,16189,15990,15790,15754,15832,15882,15886
270,14430,14038,14131,14100,13841,13680,13566,13518,13524,13423,13474,13433,13417,13420,13391,13388,13406,13540,13499,13418,13462,13485,13576,13556,13616,13657,13681,13741,13893,14270,14658,14835,15018,15330,15597,15581,15656,15444,15225,15182,15290,15355,15384
271,14852,14538,14620,14563,14316,14191,14038,13984,14024,13954,13996,13945,13939,13947,13909,13914,13883,14059,14013,13935,13951,13997,14082,14077,14104,14139,14210,14271,14400,14739,15178,15380,15534,15820,16075,16082,16154,15959,15714,15707,15790,15837,15851
272,14853,14597,14656,14640,14407,14278,14099,14039,14095,14014,14052,13993,13998,13963,13976,13998,13960,14117,14070,14027,14029,14083,14143,14169,14150,14228,14285,14358,14448,14796,15218,15388,15595,15887,16128,16121,16199,16008,15796,15759,15836,15863,15914
273,14957,14644,14730,14623,14443,14303,14157,14111,14133,14051,14084,14026,14033,14018,13997,14061,14019,14173,14139,14052,14076,14106,14218,14206,14213,14288,14348,14370,14495,14850,15298,15448,15632,15922,16203,16177,16241,16071,15832,15828,15863,15957,15964
274,14454,14072,14174,14095,13882,13753,13601,13547,13583,13487,13538,13484,13460,13455,13446,13461,13419,13627,13539,13515,13508,13546,13639,13610,13648,13709,13753,13818,13939,14283,14689,14877,15067,15380,15618,15645,15687,15498,15262,15256,15345,15388,15423
275,14631,14349,14453,14396,14151,14010,13886,13824,13859,13817,13854,13793,13785,13769,13758,13773,13788,13954,13845,13791,13832,13878,13921,13937,13975,14022,14083,14151,14242,14590,15017,15216,15396,15732,15954,15949,16009,15859,15609,15593,15682,15725,15759
276,14871,14568,14652,14566,14380,14240,14100,14019,14066,14017,14052,13988,14006,13979,13936,13973,13983,14121,14055,14010,14014,14086,14135,14159,14175,14254,14257,14337,14418,14799,15231,15414,15553,15906,16129,16114,16178,16009,15791,15764,15822,15869,15877
277,14871,14548,14616,14542,14355,14203,14048,14007,14046,13984,14046,14001,13970,13953,13927,13940,13932,14107,14044,13977,13996,14023,14121,14129,14128,14196,14252,14311,14445,14766,15171,15354,15559,15852,16090,16077,16148,15972,15762,15707,15786,15857,15836
278,14348,14008,14063,14008,13804,13672,13536,13454,13507,13466,13480,13449,13422,13426,13390,13411,13438,13570,13503,13463,13438,13511,13566,13604,13598,13685,13723,13770,13878,14266,14695,14865,15055,15340,15629,15591,15650,15468,15260,15247,15300,15348,15384
279,14777,14393,14476,14408,14189,14078,13956,13873,13914,13875,13898,13858,13836,13817,13838,13814,13836,13985,13898,13812,13876,13917,13968,14008,14052,14056,14111,14166,14317,14657,15059,15272,15431,15732,15982,15966,16052,15859,15642,15601,15645,15744,15785
280,14771,14493,14549,14455,14283,14172,14023,13956,13988,13933,13986,13931,13903,13878,13908,13904,13933,14027,14000,13943,13954,13987,14062,14098,14114,14200,14184,14257,14356,14752,15172,15343,15506,15809,16040,16034,16087,15909,15697,15650,15720,15796,15777
281,14628,14301,14362,14302,14117,14011,13836,13768,13826,13759,13813,13743,13759,13734,13694,13731,13745,13874,13792,13759,13781,13828,13900,13925,13947,13999,14021,14094,14200,14574,14966,15174,15331,15640,15892,15879,15953,15746,15525,15498,15599,15627,15640
282,14413,14042,14110,14069,13846,13726,13554,13520,13559,13507,13535,13506,13498,13458,13468,13465,13494,13637,13558,13508,13492,13561,13611,13701,13695,13743,13755,13812,13972,14352,14751,14941,15067,15424,15672,15645,15737,15535,15298,15266,15333,15416,15469
283,14784,14479,14529,14501,14286,14118,14000,13982,14018,13977,13983,13956,13928,13909,13898,13912,13915,14058,13990,13950,13962,13987,14064,14144,14133,14228,14216,14301,14422,14765,15218,15381,15527,15831,16097,16099,16140,15974,15751,15729,15805,15891,15873
284,14684,14464,14502,14491,14233,14138,13994,13930,13954,13916,13956,13899,13883,13883,13899,13873,13903,14052,13953,13933,13926,14003,14059,14046,14092,14159,14147,14243,14353,14716,15144,15339,15476,15843,16038,16025,16068,15942,15678,15662,15748,15788,15786
285,14475,14158,14227,14182,13984,13859,13721,13659,13714,13667,13674,13625,13621,13602,13616,13623,13608,13740,13697,13637,13661,13701,13738,13790,13835,13873,13906,13952,14111,14469,14905,15093,15212,15548,15794,15783,15876,15670,15435,15423,15467,15543,15545
286,14422,14099,14187,14128,13919,13787,13660,13588,13633,13594,13593,13582,13578,13546,13552,13538,13551,13709,13622,13575,13571,13652,13710,13731,13761,13836,13830,13905,14047,14445,14839,15033,15144,15477,15734,15720,15765,15577,15365,15381,15408,15483,15501
287,14654,14373,14460,14428,14204,14087,13959,13888,13920,13897,13905,13841,13867,13839,13838,13831,13870,13992,13922,13876,13912,13945,14008,14041,14072,14116,14110,14207,14354,14709,15137,15309,15457,15802,16052,16042,16068,15923,15680,15650,15718,15815,15772
288,14702,14363,14453,14436,14189,14049,13945,13901,13935,13895,13936,13867,13853,13854,13852,13863,13838,14009,13933,13876,13904,13943,14002,14034,14056,14114,14136,14212,14340,14673,15102,15297,15457,15766,16014,15997,16064,15896,15634,15593,15691,15765,15774
289,14227,13936,14020,13968,13742,13615,13495,13404,13459,13442,13435,13398,13414,13394,13359,13373,13419,13523,13457,13409,13457,13497,13535,13566,13591,13623,13676,13745,13855,14233,14636,14848,15003,15313,15555,15545,15604,15433,15214,15216,15231,15306,15335
290,14532,14185,14283,14231,14015,13914,13782,13758,13763,13724,13752,13703,13691,13672,13670,13730,13706,13818,13773,13745,13731,13810,13858,13882,13912,13958,13948,14051,14187,14528,14978,15178,15318,15655,15884,15867,15926,15777,15552,15518,15566,15645,15640
291,14606,14297,14371,14345,14149,14017,13903,13816,13867,13811,13875,13794,13828,13813,13803,13795,13807,13906,13893,13844,13841,13893,13957,13977,14010,14044,14070,14158,14294,14661,15036,15248,15403,15714,15948,15945,15956,15787,15601,15542,15618,15676,15696
292,14598,14303,14385,14370,14163,14024,13915,13857,13883,13837,13879,13826,13824,13793,13804,13828,13812,13969,13876,13852,13870,13933,13993,13988,14012,14073,14109,14164,14313,14640,15057,15265,15432,15733,15972,15962,16022,15852,15621,15584,15647,15722,15722
293,14230,13924,14001,13983,13741,13646,13509,13444,13498,13427,13502,13445,13416,13427,13426,13446,13415,13538,13533,13466,13459,13527,13567,13582,13604,13665,13689,13768,13909,14272,14682,14895,15073,15346,15615,15570,15611,15478,15241,15244,15283,15330,15370
294,14457,14108,14161,14127,13943,13794,13670,13597,13637,13619,13641,13600,13593,13621,13571,13600,13587,13696,13680,13618,13647,13702,13720,13795,13783,13841,13862,13935,14078,14469,14869,15057,15225,15518,15757,15759,15819,15653,15443,15376,15455,15508,15489
295,14527,14284,14401,14325,14103,14017,13891,13847,13894,13825,13895,13818,13819,13832,13813,13816,13816,13948,13901,13848,13858,13944,13978,13973,14023,14079,14095,14170,14304,14667,15100,15293,15437,15750,15992,15981,16036,15862,15656,15620,15678,15709,15735
296,14549,14228,14283,14299,14105,13975,13817,13772,13816,13760,13807,13742,13750,13738,13725,13728,13736,13878,13859,13790,13804,13813,13902,13922,13953,13960,14053,14094,14230,14575,15006,15190,15337,15631,15906,15890,15943,15755,15515,15497,15551,15658,15618
297,14123,13815,13897,13830,13637,13538,13402,13356,13364,13335,13376,13351,13333,13320,13310,13316,13322,13457,13416,13337,13395,13424,13489,13524,13526,13581,13622,13693,13810,14179,14610,14807,14977,15289,15510,15512,15556,15367,15200,15135,15189,15227,15261
298,14448,14173,14219,14176,14008,13904,13749,13704,13734,13682,13736,13672,13688,13682,13665,13683,13689,13785,13746,13732,13716,13791,13823,13870,13885,13928,13981,14034,14176,14542,14969,15142,15291,15613,15839,15850,15913,15734,15512,15481,15530,15582,15569
299,14482,14234,14316,14283,14075,13957,13831,13768,13818,13751,13789,13776,13740,13779,13759,13761,13753,13896,13811,13822,13808,13865,13946,13930,13964,14014,14065,14115,14270,14607,15035,15213,15363,15662,15911,15918,15991,15808,15576,15523,15608,15645,15664
300,14363,14057,14155,14116,13943,13841,13678,13631,13676,13610,13676,13634,13610,13606,13591,13627,13620,13772,13695,13666,13675,13714,13762,13816,13799,13852,13924,13988,14125,14482,14887,15066,15241,15546,15803,15781,15854,15658,15448,15379,15459,15518,15523
301,14156,13840,13872,13819,13625,13536,13396,13352,13390,13341,13349,13323,13334,13338,13325,13319,13342,13479,13401,13362,13374,13401,13486,13527,13527,13571,13638,13698,13809,14170,14602,14783,14969,15243,15506,15497,15557,15410,15151,15141,15175,15236,15266
302,14447,14237,14317,14231,14084,13971,13815,13795,13828,13781,13834,13788,13786,13749,13752,13769,13773,13928,13844,13799,13837,13875,13947,13973,13970,14043,14087,14149,14296,14627,15075,15275,15420,15720,15979,15927,16016,15819,15625,15576,15644,15682,15698
303,14377,14111,14192,14145,13955,13850,13737,13691,13748,13620,13729,13673,13658,13689,13634,13655,13656,13816,13745,13714,13704,13759,13827,13854,13883,13892,13944,14038,14156,14510,14917,15111,15256,15555,15802,15778,15865,15671,15457,15414,15453,15551,15549
304,14229,13904,14006,13921,13745,13628,13515,13452,13516,13447,13492,13476,13468,13450,13404,13429,13468,13594,13515,13473,13473,13536,13635,13631,13662,13691,13753,13816,13955,14289,14714,14903,15079,15386,15611,15602,15672,15491,15263,15215,15274,15361,15357
305,14173,13877,13976,13901,13729,13619,13503,13461,13482,13449,13504,13468,13417,13425,13449,13404,13443,13591,13517,13473,13489,13551,13600,13608,13637,13680,13764,13789,13907,14283,14764,14890,15094,15389,15623,15623,15723,15512,15278,15244,15338,15345,15369
306,14343,14048,14099,14050,13884,13777,13677,13596,13665,13565,13634,13592,13567,13602,13574,13572,13604,13709,13659,13625,13609,13704,13751,13761,13835,13832,13883,13938,14063,14437,14868,15029,15179,15524,15742,15733,15824,15630,15378,15369,15395,15473,15473
307,14461,14190,14248,14174,14024,13906,13797,13751,13798,13732,13796,13767,13732,13713,13742,13715,13740,13904,13821,13762,13782,13853,13911,13921,13914,13983,14036,14089,14206,14592,15004,15178,15338,15661,15876,15900,15941,15772,15567,15483,15555,15608,15639
308,13999,13693,13768,13718,13554,13437,13333,13272,13287,13274,13310,13275,13239,13256,13237,13261,13283,13403,13347,13287,13305,13356,13412,13446,13474,13514,13569,13610,13761,14110,14535,14724,14866,15199,15444,15464,15502,15323,15088,15046,15120,15170,15173
309,14281,13907,13981,13936,13755,13684,13531,13502,13516,13477,13536,13507,13461,13476,13460,13456,13513,13608,13582,13505,13501,13581,13609,13662,13662,13731,13770,13853,13971,14326,14750,14946,15129,15434,15666,15655,15723,15550,15309,15274,15342,15395,15437
310,14270,14062,14145,14087,13906,13810,13708,13624,13695,13652,13688,13637,13624,13624,13621,13623,13635,13794,13692,13671,13673,13700,13795,13800,13827,13900,13925,13983,14134,14482,14897,15065,15209,15564,15748,15759,15855,15682,15442,15376,15466,15476,15510
311,14339,14036,14126,14075,13907,13814,13704,13652,13682,13649,13651,13659,13624,13641,13611,13613,13647,13802,13701,13659,13657,13740,13788,13844,13848,13900,13941,13989,14124,14500,14901,15115,15236,15558,15812,15815,15846,15680,15446,15390,15449,15520,15549
312,13988,13654,13736,13668,13527,13432,13294,13235,13284,13234,13262,13248,13243,13233,13233,13223,13263,13393,13328,13276,13249,13312,13369,13417,13427,13518,13531,13604,13736,14091,14503,14702,14870,15190,15431,15382,15489,15314,15051,15011,15101,15128,15154
313,14168,13866,13934,13899,13734,13605,13505,13466,13492,13458,13501,13462,13445,13424,13438,13435,13445,13581,13503,13455,13465,13561,13596,13658,13664,13694,13746,13801,13921,14268,14721,14910,15061,15400,15616,15607,15679,15483,15270,15240,15280,15305,15342
314,14268,14034,14114,14052,13880,13806,13693,13633,13666,13605,13662,13636,13616,13584,13602,13612,13628,13770,13692,13641,13661,13737,13777,13810,13797,13891,13942,13977,14125,14470,14908,15068,15258,15586,15819,15798,15882,15678,15428,15408,15456,15514,15508
315,14259,13952,14019,14001,13854,13737,13600,13563,13588,13548,13606,13554,13527,13554,13557,13558,13542,13704,13610,13581,13581,13663,13688,13745,13734,13801,13868,13905,14030,14372,14816,14975,15151,15451,15723,15684,15761,15558,15343,15278,15339,15416,15437
316,13876,13555,13641,13612,13438,13329,13235,13197,13217,13178,13203,13170,13163,13158,13134,13143,13172,13300,13227,13194,13225,13275,13309,13339,13353,13391,13463,13529,13672,14008,14426,14644,14773,15128,15349,15349,15442,15239,15014,14954,15006,15067,15075
317,14223,13911,13964,13935,13769,13671,13550,13499,13543,13496,13552,13520,13487,13498,13477,13505,13495,13642,13581,13514,13562,13608,13674,13696,13708,13763,13805,13854,13999,14331,14800,14980,15141,15441,15698,15674,15712,15539,15327,15285,15323,15388,15385
318,14174,13923,14006,13983,13792,13719,13595,13543,13541,13497,13596,13545,13533,13534,13508,13537,13538,13665,13605,13576,13586,13632,13682,13711,13713,13776,13835,13893,13991,14352,14806,14952,15131,15448,15680,15670,15761,15515,15322,15266,15339,15394,15404
319,14202,13868,13959,13934,13744,13689,13550,13520,13561,13510,13547,13505,13503,13489,13481,13507,13509,13646,13577,13541,13553,13579,13652,13680,13700,13736,13800,13847,13989,14355,14763,14967,15112,15453,15668,15671,15757,15539,15339,15268,15320,15377,15393
320,13830,13526,13575,13564,13399,13293,13154,13109,13156,13099,13182,13142,13114,13113,13094,13140,13131,13257,13214,13163,13181,13209,13279,13299,13303,13389,13444,13457,13612,13962,14396,14571,14777,15059,15273,15307,15368,15194,14956,14914,14985,15015,15052
321,14188,13875,13979,13928,13758,13674,13542,13507,13574,13508,13550,13513,13525,13510,13491,13507,13530,13657,13570,13535,13538,13596,13653,13681,13694,13744,13792,13847,14006,14353,14789,14972,15110,15451,15691,15688,15732,15565,15345,15278,15330,15371,15395
322,14053,13853,13906,13910,13730,13636,13535,13464,13541,13484,13522,13470,13476,13496,13447,13497,13499,13616,13540,13479,13555,13554,13635,13639,13644,13727,13794,13827,13931,14319,14752,14922,15076,15423,15641,15638,15685,15503,15270,15257,15287,15347,15344
323,14018,13672,13711,13707,13520,13452,13335,13277,13336,13273,13344,13286,13302,13283,13271,13283,13289,13406,13353,13311,13329,13377,13429,13466,13458,13530,13575,13605,13750,14114,14537,14724,14898,15209,15420,15445,15511,15320,15090,15049,15113,15160,15166
324,13969,13668,13772,13741,13573,13457,13335,13318,13365,13317,13368,13332,13303,13327,13290,13311,13358,13448,13372,13356,13349,13425,13482,13491,13506,13562,13623,13636,13788,14195,14624,14797,14949,15279,15514,15507,15572,15420,15176,15129,15170,15232,15216
325,14013,13749,13806,13824,13625,13527,13411,13343,13419,13371,13435,13371,13369,13359,13365,13374,13381,13495,13421,13397,13396,13470,13517,13524,13523,13613,13664,13714,13838,14215,14624,14818,14970,15289,15544,15528,15602,15410,15162,15127,15151,15224,15231
326,14158,13899,13950,13935,13732,13685,13553,13534,13545,13519,13573,13490,13513,13507,13504,13514,13525,13643,13573,13529,13567,13604,13668,13701,13718,13783,13812,13865,13977,14356,14772,14948,15129,15419,15674,15638,15702,15527,15308,15271,15314,15346,15376
327,13841,13534,13603,13586,13394,13329,13219,13174,13228,13181,13243,13185,13165,13173,13158,13181,13180,13311,13240,13218,13217,13264,13333,13347,13372,13427,13471,13523,13656,14028,14437,14658,14772,15116,15351,15325,15381,15212,14989,14963,14991,15045,15049
328,13949,13638,13702,13662,13517,13413,13304,13285,13313,13272,13329,13281,13273,13268,13260,13265,13272,13423,13320,13292,13316,13374,13417,13471,13461,13529,13565,13635,13741,14118,14539,14760,14902,15227,15456,15447,15514,15334,15113,15058,15117,15133,15158
329,14052,13823,13864,13863,13669,13636,13462,13451,13502,13443,13522,13449,13460,13434,13448,13478,13472,13600,13535,13491,13510,13542,13603,13609,13681,13742,13739,13832,13943,14312,14728,14919,15070,15421,15632,15585,15695,15495,15276,15226,15291,15334,15342
330,13964,13687,13763,13727,13581,13511,13379,13328,13374,13340,13402,13338,13329,13327,13319,13329,13358,13483,13423,13376,13376,13447,13482,13519,13524,13602,13637,13692,13822,14162,14592,14796,14951,15255,15495,15504,15551,15377,15119,15053,15146,15185,15199
331,13762,13449,13498,13491,13324,13263,13121,13098,13143,13073,13158,13101,13103,13101,13070,13098,13083,13217,13155,13112,13134,13182,13234,13267,13289,13357,13374,13451,13562,13933,14332,14527,14704,15056,15263,15244,15338,15130,14935,14854,14921,14964,14985
332,13941,13666,13743,13701,13556,13454,13344,13313,13328,13301,13365,13330,13326,13307,13304,13320,13304,13454,13394,13350,13346,13399,13460,13474,13503,13579,13613,13637,13796,14148,14582,14785,14919,15281,15513,15492,15559,15349,15155,15079,15176,15179,15175
333,13951,13664,13714,13687,13552,13461,13361,13312,13367,13300,13361,13320,13340,13316,13299,13322,13321,13450,13409,13331,13376,13412,13472,13492,13512,13583,13594,13672,13811,14155,14580,14780,14957,15251,15503,15496,15540,15361,15120,15073,15129,15189,15185
334,13992,13718,13788,13749,13609,13536,13446,13392,13415,13363,13432,13394,13390,13374,13367,13356,13361,13520,13448,13386,13413,13452,13523,13540,13552,13632,13665,13700,13848,14199,14636,14814,14972,15297,15524,15479,15569,15391,15160,15112,15171,15191,15222
335,13663,13368,13427,13385,13243,13160,13074,13018,13045,13022,13086,13060,13053,13012,13021,13014,13032,13154,13120,13049,13075,13120,13157,13191,13221,13277,13340,13379,13506,13856,14304,14494,14642,14996,15233,15217,15275,15087,14860,14818,14886,14898,14906
336,13989,13678,13763,13735,13600,13485,13398,13364,13384,13354,13437,13371,13363,13359,13356,13350,13343,13473,13439,13373,13403,13432,13513,13540,13535,13621,13644,13691,13838,14202,14635,14823,14985,15301,15529,15540,15571,15410,15150,15119,15183,15215,15225
337,13876,13635,13719,13649,13494,13470,13361,13318,13364,13313,13344,13330,13332,13302,13295,13301,13328,13429,13367,13322,13337,13370,13425,13473,13490,13575,13593,13616,13763,14129,14533,14747,14921,15217,15476,15429,15486,15339,15096,15070,15101,15114,15131
338,13979,13665,13715,13673,13563,13469,13371,13345,13386,13347,13401,13372,13364,13349,13324,13337,13349,13469,13408,13362,13394,13419,13467,13522,13520,13585,13631,13681,13834,14154,14609,14784,14926,15271,15486,15480,15539,15367,15121,15072,15143,15170,15186
339,13594,13295,13389,13333,13218,13128,13037,12996,13016,12992,13057,13017,13018,13009,12988,12979,12987,13084,13066,13016,13033,13100,13129,13163,13176,13238,13249,13323,13454,13838,14271,14436,14625,14953,15174,15173,15213,15048,14803,14765,14817,14840,14872
340,13902,13661,13704,13661,13518,13441,13355,13309,13377,13315,13390,13365,13344,13352,13325,13311,13340,13441,13395,13353,13353,13431,13464,13508,13518,13582,13632,13699,13802,14170,14597,14790,14955,15274,15506,15499,15559,15372,15126,15071,15149,15182,15187
341,13882,13641,13703,13690,13557,13470,13358,13327,13353,13333,13400,13391,13375,13376,13335,13320,13363,13443,13424,13376,13387,13426,13491,13509,13536,13603,13629,13690,13820,14182,14599,14796,14933,15295,15522,15492,15573,15387,15132,15098,15138,15158,15191
342,13676,13370,13438,13407,13271,13215,13086,13079,13092,13092,13160,13117,13115,13112,13079,13063,13071,13189,13129,13066,13094,13138,13191,13215,13261,13304,13340,13399,13531,13897,14315,14467,14639,14993,15195,15183,15261,15075,14844,14795,14838,14897,14880
343,13730,13491,13550,13539,13387,13294,13182,13188,13222,13173,13260,13238,13235,13257,13167,13170,13205,13319,13285,13202,13227,13278,13332,13339,13370,13410,13455,13551,13659,14029,14459,14654,14785,15143,15365,15363,15443,15227,15042,14953,15027,15047,15066
344,13846,13550,13594,13596,13420,13371,13263,13245,13295,13238,13347,13324,13305,13318,13273,13255,13258,13366,13343,13293,13291,13342,13402,13433,13414,13503,13540,13594,13725,14099,14512,14715,14852,15194,15421,15429,15468,15264,15068,14987,15053,15111,15086
345,13829,13497,13554,13512,13415,13343,13223,13233,13280,13230,13320,13286,13315,13292,13250,13239,13259,13347,13309,13266,13302,13303,13378,13335,13371,13440,13472,13548,13672,14014,14465,14612,14808,15104,15385,15355,15400,15233,14950,14948,14944,15002,15010
346,13665,13380,13445,13416,13268,13209,13090,13055,13115,13087,13181,13184,13169,13186,13106,13090,13111,13244,13195,13128,13104,13173,13224,13264,13274,13334,13370,13414,13569,13915,14340,14534,14684,15030,15282,15242,15297,15117,14897,14857,14901,14940,14951
347,13708,13363,13452,13411,13271,13192,13119,13085,13123,13112,13190,13190,13212,13181,13112,13109,13105,13232,13183,13142,13122,13191,13224,13269,13291,13329,13368,13423,13574,13926,14346,14541,14677,15003,15233,15227,15301,15105,14906,14833,14887,14946,14926
348,13787,13545,13618,13565,13430,13373,13290,13233,13316,13264,13370,13396,13381,13374,13308,13287,13296,13419,13364,13329,13340,13371,13416,13430,13454,13496,13556,13620,13750,14122,14535,14726,14867,15199,15428,15426,15467,15312,15085,15015,15064,15106,15105
349,13784,13530,13615,13557,13417,13326,13262,13213,13289,13252,13363,13338,13361,13345,13271,13221,13257,13421,13324,13281,13299,13315,13355,13397,13413,13454,13508,13564,13710,14055,14464,14660,14831,15147,15380,15363,15441,15255,15020,14957,15023,15037,15067
350,13556,13209,13312,13221,13140,13055,12980,12918,12985,12956,13020,13049,13064,13018,12969,12963,12974,13100,13032,12993,13007,13028,13073,13129,13124,13175,13195,13267,13404,13763,14182,14378,14502,14853,15117,15086,15156,14983,14747,14680,14716,14776,14779
351,13705,13417,13504,13473,13338,13247,13160,13125,13185,13168,13255,13236,13254,13221,13193,13148,13181,13304,13253,13197,13192,13228,13293,13298,13303,13357,13445,13467,13617,13992,14404,14596,14743,15088,15332,15297,15341,15198,14921,14897,14921,14964,14996
352,13770,13479,13545,13517,13391,13301,13203,13195,13213,13205,13266,13284,13294,13257,13222,13214,13211,13368,13313,13252,13236,13266,13311,13341,13370,13403,13451,13531,13658,14020,14437,14639,14785,15133,15354,15333,15425,15221,15005,14937,15002,15044,15041
353,13783,13444,13557,13505,13372,13313,13205,13163,13241,13221,13273,13259,13255,13295,13211,13211,13230,13364,13295,13247,13254,13297,13317,13352,13381,13444,13473,13553,13669,14043,14447,14648,14758,15115,15339,15317,15393,15230,14979,14930,14946,15026,15006
354,13426,13106,13199,13163,13035,12973,12852,12840,12880,12869,12924,12938,12934,12915,12873,12848,12889,12990,12957,12890,12902,12961,13014,13008,13040,13097,13146,13207,13332,13701,14100,14333,14440,14808,15050,15050,15098,14922,14688,14635,14661,14696,14705
355,13730,13441,13492,13491,13319,13270,13181,13136,13194,13168,13229,13216,13249,13200,13160,13155,13199,13290,13263,13184,13189,13263,13312,13344,13374,13416,13443,13512,13666,14021,14427,14603,14764,15109,15340,15306,15414,15183,14997,14908,14986,15021,14990
356,13676,13373,13474,13460,13310,13233,13120,13100,13163,13116,13193,13159,13173,13178,13131,13127,13133,13267,13247,13158,13133,13225,13270,13301,13327,13369,13439,13505,13622,13991,14392,14595,14730,15094,15316,15287,15342,15213,14915,14890,14912,14957,14950
357,13700,13382,13440,13420,13260,13226,13114,13076,13139,13111,13184,13147,13164,13142,13120,13120,13129,13228,13208,13136,13159,13215,13263,13276,13300,13378,13410,13456,13627,13976,14371,14571,14704,15065,15287,15273,15325,15141,14921,14853,14858,14941,14935
358,13444,13109,13162,13138,13012,12954,12848,12800,12861,12781,12871,12846,12858,12862,12817,12821,12832,12942,12916,12840,12866,12932,12979,13002,13031,13093,13105,13196,13331,13698,14100,14287,14448,14793,15030,15041,15079,14888,14643,14615,14652,14721,14705
359,13666,13400,13472,13455,13291,13242,13135,13127,13147,13125,13186,13162,13160,13163,13150,13115,13151,13270,13246,13152,13186,13260,13274,13299,13349,13374,13438,13484,13624,14009,14396,14636,14750,15106,15342,15341,15381,15212,14967,14905,14951,15008,14979
360,13605,13335,13412,13407,13268,13194,13063,13058,13102,13044,13140,13117,13081,13114,13093,13084,13085,13236,13162,13117,13113,13197,13223,13264,13304,13352,13382,13458,13591,13964,14373,14560,14721,15055,15290,15264,15326,15159,14921,14839,14893,14934,14935
361,13509,13207,13172,13227,13106,13029,12934,12883,12935,12880,12975,12916,12950,12915,12905,12909,12909,13026,13004,12952,12961,12999,13048,13077,13104,13177,13194,13273,13385,13780,14186,14369,14520,14840,15068,15082,15070,14941,14709,14651,14706,14751,14747
362,13531,13207,13296,13279,13140,13052,12953,12930,12960,12915,13011,12938,12960,12964,12955,12944,12968,13091,13028,12988,13012,13059,13108,13144,13170,13236,13282,13321,13477,13836,14260,14468,14600,14944,15200,15194,15218,15047,14791,14728,14803,14828,14835
363,13613,13356,13406,13381,13261,13210,13088,13036,13081,13021,13106,13096,13059,13082,13089,13067,13111,13240,13159,13118,13131,13195,13258,13256,13296,13349,13358,13452,13589,13967,14356,14534,14710,15047,15279,15274,15316,15133,14894,14832,14897,14949,14931
364,13534,13245,13336,13284,13182,13101,12999,12942,13014,12957,13034,12992,12971,13004,12974,13013,13000,13129,13080,13038,13031,13083,13124,13156,13194,13261,13278,13331,13476,13844,14289,14463,14605,14937,15169,15147,15231,15046,14771,14738,14788,14853,14823
365,13446,13147,13214,13193,13066,12992,12887,12849,12894,12852,12918,12880,12865,12886,12870,12892,12897,13032,12964,12942,12924,12990,13041,13071,13097,13156,13201,13247,13405,13767,14184,14338,14517,14863,15087,15094,15151,14954,14717,14638,14715,14768,14709
366,13426,13127,13207,13154,13048,12963,12873,12807,12887,12826,12866,12837,12829,12827,12838,12848,12885,12985,12907,12883,12905,12955,13020,13028,13053,13108,13161,13185,13347,13704,14151,14326,14472,14806,15014,15057,15116,14909,14670,14618,14668,14717,14711
367,13604,13364,13419,13385,13270,13182,13089,13043,13096,13049,13128,13089,13074,13094,13080,13111,13104,13225,13192,13132,13142,13164,13266,13305,13305,13370,13392,13465,13600,13996,14403,14573,14728,15089,15320,15299,15380,15169,14915,14847,14902,14985,14951
368,13480,13192,13278,13242,13108,13058,12951,12899,12965,12906,12959,12928,12931,12952,12931,12948,12942,13097,13017,12983,12982,13039,13088,13116,13158,13205,13237,13303,13461,13823,14228,14407,14568,14908,15121,15120,15179,15002,14749,14686,14774,14792,14755
369,13348,12999,13046,13021,12900,12836,12739,12690,12749,12693,12752,12732,12731,12737,12709,12748,12740,12889,12802,12777,12781,12838,12900,12925,12939,12993,13047,13105,13240,13609,14015,14197,14371,14709,14936,14943,14990,14804,14547,14515,14567,14602,14604
370,13529,13218,13320,13278,13167,13084,12990,12942,13011,12940,12998,12950,12967,12951,12974,12995,13006,13111,13043,13023,13022,13059,13142,13173,13199,13263,13303,13343,13508,13855,14294,14487,14614,14968,15213,15197,15256,15064,14825,14746,14810,14834,14839
371,13475,13192,13249,13218,13112,13032,12920,12887,12921,12914,12960,12924,12923,12937,12925,12932,12946,13081,12995,12989,12965,13026,13093,13126,13117,13187,13227,13312,13434,13824,14240,14432,14575,14885,15119,15112,15177,14971,14746,14673,14758,14782,14766
372,13555,13253,13344,13315,13182,13123,13026,12991,13025,12982,13017,13008,13001,13018,12980,13029,13026,13145,13097,13059,13039,13105,13158,13204,13218,13271,13339,13365,13538,13871,14291,14473,14651,14963,15201,15211,15246,15069,14832,14770,14821,14868,14843
373,13246,12905,13009,12957,12839,12793,12672,12620,12681,12635,12667,12665,12657,12666,12691,12686,12690,12816,12748,12732,12718,12757,12834,12862,12878,12949,12998,13034,13184,13570,13968,14141,14316,14653,14895,14900,14948,14766,14511,14443,14513,14545,14555
374,13475,13122,13208,13185,13059,13005,12909,12879,12909,12869,12910,12870,12874,12896,12903,12902,12924,13036,12986,12946,12950,12968,13061,13107,13112,13164,13218,13242,13391,13789,14211,14372,14545,14874,15101,15087,15140,14971,14719,14673,14732,14739,14758
375,13483,13236,13306,13295,13164,13108,13005,12928,12994,12955,13005,12967,12958,12972,13000,13008,13009,13138,13094,13037,13049,13099,13150,13194,13186,13266,13272,13361,13493,13881,14302,14455,14631,14978,15201,15206,15244,15051,14813,14771,14813,14859,14814
376,13426,13098,13157,13154,13021,12951,12856,12822,12875,12855,12895,12849,12835,12861,12842,12876,12875,12993,12960,12915,12918,12966,13039,13058,13064,13157,13175,13238,13364,13738,14150,14317,14486,14820,15059,15041,15120,14915,14669,14598,14648,14725,14709
377,13233,12901,12977,12955,12824,12763,12655,12615,12684,12608,12667,12637,12648,12642,12661,12697,12685,12789,12735,12698,12709,12753,12828,12832,12863,12937,12983,13030,13166,13547,13978,14151,14310,14653,14885,14881,14928,14761,14513,14473,14499,14550,14549
378,13444,13159,13233,13234,13106,13032,12929,12886,12934,12903,12935,12915,12903,12920,12919,12935,12974,13081,13035,12965,12977,13030,13091,13137,13145,13205,13236,13292,13425,13820,14247,14409,14572,14913,15158,15140,15169,15011,14760,14692,14751,14774,14759
379,13410,13116,13212,13196,13062,12998,12907,12858,12932,12860,12936,12871,12874,12891,12906,12933,12925,13045,12984,12949,12944,12989,13066,13102,13087,13190,13199,13280,13395,13783,14213,14385,14563,14867,15112,15111,15166,14970,14722,14670,14724,14773,14751
380,13296,12999,13063,13055,12897,12822,12768,12739,12778,12708,12761,12733,12733,12753,12756,12742,12780,12898,12835,12781,12793,12862,12921,12954,12954,13030,13072,13148,13267,13628,14053,14215,14378,14702,14949,14957,15023,14796,14576,14510,14552,14609,14580
381,13265,12962,13000,12976,12879,12798,12696,12670,12711,12666,12736,12697,12673,12707,12715,12726,12733,12845,12799,12738,12740,12814,12874,12876,12902,12981,13012,13061,13212,13606,13995,14209,14354,14696,14952,14918,14975,14797,14551,14478,14537,14583,14583
382,13497,13181,13247,13227,13112,13051,12941,12940,12958,12897,12962,12914,12927,12958,12960,12964,12999,13088,13053,12999,13001,13052,13111,13151,13150,13213,13252,13339,13465,13852,14235,14454,14605,14953,15170,15193,15223,15037,14780,14739,14779,14826,14824
383,13291,13034,13098,13081,12984,12905,12820,12758,12808,12744,12793,12780,12767,12813,12813,12826,12830,12960,12879,12862,12845,12912,12979,13003,13002,13062,13117,13183,13321,13698,14088,14284,14428,14787,15010,14989,15062,14853,14603,14532,14587,14649,14624
384,13245,12902,12985,12945,12838,12777,12675,12639,12681,12660,12725,12670,12671,12676,12691,12704,12716,12833,12799,12716,12732,12795,12849,12880,12870,12950,12994,13066,13189,13561,13979,14153,14311,14665,14900,14893,14969,14774,14522,14467,14507,14555,14563
385,13283,12976,13042,13017,12925,12860,12738,12728,12772,12707,12751,12760,12726,12752,12741,12754,12782,12903,12842,12781,12800,12848,12902,12961,12942,13020,13066,13121,13260,13649,14045,14247,14380,14732,14957,14967,14999,14842,14589,14515,14582,14605,14610
386,13375,13087,13128,13123,13016,12975,12850,12799,12859,12812,12852,12854,12831,12857,12849,12873,12883,12987,12948,12908,12896,12978,13010,13054,13067,13101,13136,13221,13364,13736,14150,14341,14473,14857,15078,15067,15128,14944,14664,14626,14651,14702,14696
387,13262,13006,13090,13062,12968,12901,12820,12753,12795,12772,12805,12805,12775,12799,12796,12825,12831,12938,12905,12825,12844,12924,12973,12992,13007,13067,13113,13171,13307,13680,14091,14277,14400,14767,14994,15001,15050,14868,14628,14550,14606,14636,14648
388,13088,12761,12838,12798,12719,12666,12540,12494,12537,12491,12563,12537,12517,12568,12553,12546,12563,12685,12624,12583,12593,12656,12694,12746,12764,12817,12867,12929,13056,13436,13823,14042,14166,14512,14771,14749,14833,14629,14396,14327,14381,14414,14395
389,13310,13003,13039,13032,12939,12873,12764,12721,12786,12745,12785,12781,12766,12784,12758,12797,12778,12911,12854,12832,12829,12884,12949,12959,12986,13033,13077,13163,13287,13670,14083,14290,14419,14772,14999,15014,15073,14875,14616,14572,14603,14642,14653
390,13234,12958,13032,13015,12929,12862,12765,12697,12761,12709,12783,12735,12739,12751,12761,12779,12780,12912,12845,12801,12808,12876,12921,12936,12968,13027,13066,13114,13269,13633,14034,14240,14375,14741,14961,14979,15010,14823,14579,14517,14563,14609,14597
391,13351,13029,13081,13070,12981,12902,12812,12770,12830,12766,12832,12794,12808,12828,12815,12831,12851,12969,12908,12841,12877,12939,13007,12990,13028,13068,13142,13184,13336,13712,14096,14266,14463,14800,15031,14998,15073,14909,14629,14587,14615,14649,14629
392,13011,12742,12790,12787,12708,12627,12523,12480,12523,12478,12527,12511,12509,12536,12525,12549,12552,12673,12606,12560,12598,12642,12708,12728,12757,12788,12842,12920,13054,13443,13843,14037,14162,14529,14762,14784,14833,14627,14396,14301,14358,14402,14408
393,13248,12891,12966,12946,12835,12796,12668,12634,12703,12616,12723,12667,12683,12675,12683,12697,12710,12815,12768,12726,12738,12780,12836,12885,12895,12949,13006,13056,13183,13591,13995,14164,14314,14671,14909,14904,14929,14760,14511,14442,14492,14512,14518
394,13315,13050,13103,13110,12985,12924,12857,12780,12855,12797,12880,12829,12824,12838,12861,12864,12866,13003,12933,12872,12908,12951,13017,13035,13063,13101,13147,13201,13362,13735,14118,14342,14503,14841,15073,15052,15074,14915,14672,14605,14650,14676,14692
395,13176,12880,12936,12940,12848,12797,12682,12606,12669,12646,12693,12674,12647,12677,12668,12684,12721,12824,12770,12732,12738,12784,12854,12881,12888,12952,12982,13050,13179,13564,13963,14168,14313,14651,14889,14887,14930,14745,14491,14423,14466,14527,14505
396,13011,12676,12772,12731,12628,12586,12470,12427,12503,12415,12499,12460,12441,12458,12494,12505,12502,12617,12566,12536,12521,12569,12665,12668,12694,12761,12783,12853,12987,13377,13784,13966,14143,14483,14713,14708,14746,14576,14331,14279,14296,14347,14351
397,13309,13001,13070,13070,12933,12898,12793,12745,12802,12744,12829,12802,12775,12777,12819,12799,12808,12957,12915,12835,12850,12925,12952,12996,13010,13065,13097,13189,13334,13718,14097,14306,14459,14789,15013,15005,15063,14878,14628,14545,14608,14641,14623
398,13132,12848,12935,12907,12801,12773,12655,12629,12668,12622,12691,12652,12637,12670,12677,12661,12701,12805,12745,12698,12713,12764,12822,12838,12863,12926,12983,13044,13169,13546,13973,14129,14288,14648,14851,14842,14912,14740,14484,14408,14471,14485,14482
399,13144,12822,12904,12880,12781,12725,12612,12582,12625,12557,12631,12609,12596,12609,12634,12645,12630,12781,12718,12668,12687,12747,12800,12811,12838,12897,12925,12998,13136,13514,13927,14118,14270,14604,14838,14834,14888,14684,14446,14415,14422,14468,14452
400,13043,12759,12789,12817,12682,12717,12571,12586,12563,12505,12648,12646,12648,12637,12632,12612,12634,12742,12680,12629,12648,12702,12750,12731,12772,12808,12886,12962,13081,13446,13875,14064,14231,14595,14805,14806,14855,14683,14380,14348,14354,14418,14434
401,13250,12945,12997,12985,12892,12838,12752,12702,12752,12698,12736,12726,12713,12729,12759,12738,12737,12891,12833,12779,12815,12840,12908,12934,12931,13017,13051,13110,13250,13638,14037,14246,14391,14737,14939,14921,15001,14831,14561,14527,14527,14604,14567
402,13092,12841,12896,12899,12791,12764,12657,12599,12667,12599,12661,12639,12612,12640,12659,12690,12674,12779,12736,12687,12714,12753,12816,12833,12860,12934,12959,13053,13170,13536,13949,14132,14289,14630,14865,14849,14915,14715,14478,14392,14445,14474,14461
403,13022,12701,12728,12732,12630,12581,12474,12434,12500,12442,12500,12488,12471,12491,12490,12501,12496,12620,12591,12536,12528,12614,12641,12690,12683,12769,12767,12853,13005,13379,13771,13981,14118,14475,14708,14688,14740,14573,14297,14251,14310,14337,14329
404,13097,12760,12833,12868,12736,12684,12575,12514,12578,12523,12576,12560,12584,12569,12591,12585,12594,12716,12672,12628,12628,12693,12741,12769,12784,12852,12882,12956,13099,13467,13878,14077,14212,14599,14830,14787,14856,14663,14437,14365,14401,14446,14426
405,13127,12860,12931,12930,12821,12777,12687,12605,12673,12628,12679,12649,12653,12657,12672,12680,12709,12793,12765,12710,12742,12766,12832,12857,12891,12977,12980,13061,13204,13580,13976,14174,14308,14643,14873,14889,14923,14753,14501,14443,14472,14523,14467
406,13120,12803,12853,12868,12764,12697,12634,12553,12625,12551,12613,12597,12591,12611,12631,12615,12633,12746,12687,12637,12652,12707,12771,12815,12838,12893,12930,12998,13125,13503,13908,14103,14251,14601,14848,14829,14861,14697,14431,14371,14406,14468,14455
407,12936,12666,12708,12702,12581,12556,12429,12394,12466,12407,12458,12415,12444,12462,12470,12477,12459,12588,12552,12500,12508,12570,12622,12664,12660,12745,12750,12809,12961,13337,13748,13960,14076,14470,14699,14664,14745,14554,14296,14242,14252,14320,14291
408,13016,12718,12790,12796,12657,12630,12551,12502,12575,12507,12547,12522,12538,12527,12536,12553,12566,12694,12634,12587,12600,12655,12706,12733,12766,12811,12837,12911,13058,13423,13844,14037,14200,14547,14770,14782,14811,14624,14394,14320,14354,14414,14386
409,13109,12801,12866,12890,12775,12739,12645,12582,12651,12593,12667,12614,12621,12643,12655,12664,12664,12808,12727,12695,12699,12755,12820,12844,12865,12928,12959,13012,13181,13539,13956,14141,14277,14650,14878,14863,14899,14727,14495,14421,14464,14499,14465
410,13093,12781,12845,12838,12730,12683,12611,12555,12616,12553,12608,12574,12602,12593,12601,12607,12600,12729,12704,12631,12651,12706,12757,12797,12815,12877,12896,12973,13098,13470,13892,14079,14219,14574,14810,14799,14859,14639,14421,14348,14368,14422,14403
411,12859,12546,12629,12610,12507,12466,12349,12330,12377,12343,12384,12359,12359,12359,12381,12403,12383,12529,12463,12432,12449,12491,12542,12577,12566,12649,12679,12750,12882,13275,13686,13887,14013,14380,14626,14608,14666,14469,14244,14146,14179,14248,14224
412,13038,12745,12806,12797,12680,12657,12548,12519,12558,12514,12582,12548,12535,12552,12566,12558,12589,12699,12638,12610,12607,12685,12725,12757,12770,12844,12864,12912,13093,13428,13868,14053,14213,14549,14761,14799,14837,14626,14407,14315,14356,14400,14378
413,13134,12776,12857,12887,12742,12730,12627,12571,12644,12636,12646,12621,12622,12639,12658,12656,12663,12755,12724,12675,12683,12757,12800,12827,12820,12884,12932,12984,13154,13517,13947,14141,14282,14620,14858,14851,14882,14702,14459,14376,14436,14471,14437
414,12980,12712,12770,12767,12655,12626,12529,12479,12532,12477,12547,12525,12510,12537,12537,12552,12542,12682,12625,12582,12578,12653,12684,12740,12736,12791,12831,12898,13039,13419,13825,14009,14159,14513,14721,14732,14778,14601,14356,14303,14309,14366,14346
415,12808,12470,12547,12528,12440,12412,12319,12275,12294,12260,12314,12298,12267,12296,12317,12323,12296,12423,12399,12344,12361,12430,12476,12492,12507,12588,12617,12676,12823,13186,13626,13797,13951,14323,14535,14541,14579,14388,14151,14098,14105,14149,14144
416,13062,12758,12831,12832,12751,12714,12611,12561,12638,12566,12625,12628,12580,12632,12623,12652,12664,12775,12731,12671,12669,12749,12789,12830,12839,12891,12942,12977,13151,13501,13932,14113,14267,14608,14874,14872,14897,14693,14464,14392,14446,14486,14455
417,12905,12672,12750,12725,12643,12587,12512,12466,12489,12477,12517,12504,12485,12506,12512,12523,12526,12650,12610,12562,12549,12617,12670,12711,12743,12785,12806,12871,13024,13394,13831,13998,14141,14484,14741,14752,14755,14572,14337,14276,14319,14340,14328
418,12983,12659,12729,12718,12600,12586,12482,12446,12496,12448,12493,12480,12470,12464,12493,12519,12506,12627,12577,12524,12528,12596,12655,12675,12709,12752,12805,12849,13018,13376,13778,13979,14133,14465,14720,14720,14751,14547,14315,14243,14291,14335,14300
419,12835,12510,12579,12558,12482,12446,12346,12279,12338,12302,12362,12344,12309,12358,12349,12371,12374,12486,12451,12391,12408,12470,12521,12555,12571,12635,12670,12715,12885,13254,13655,13847,14013,14351,14603,14594,14642,14442,14197,14137,14175,14223,14183
420,13040,12747,12805,12793,12687,12672,12591,12521,12569,12528,12593,12562,12552,12585,12572,12600,12594,12717,12675,12614,12604,12691,12731,12752,12800,12858,12876,12941,13080,13446,13892,14055,14213,14550,14799,14794,14823,14670,14418,14348,14387,14397,14381
421,12946,12686,12746,12764,12656,12632,12533,12504,12552,12498,12564,12527,12532,12546,12558,12564,12564,12672,12629,12595,12612,12654,12712,12729,12746,12820,12848,12916,13071,13434,13826,14043,14198,14550,14794,14772,14810,14615,14377,14309,14343,14372,14374
422,12750,12433,12498,12496,12398,12385,12288,12215,12275,12222,12291,12263,12242,12278,12285,12295,12295,12427,12364,12309,12323,12394,12430,12473,12497,12551,12599,12635,12779,13156,13566,13761,13899,14258,14512,14488,14553,14367,14126,14035,14076,14101,14085
423,12908,12568,12625,12633,12540,12527,12438,12387,12424,12381,12431,12401,12402,12424,12424,12435,12435,12557,12505,12476,12482,12544,12594,12626,12679,12720,12731,12779,12960,13318,13742,13920,14062,14435,14655,14668,14714,14536,14284,14214,14249,14275,14259
424,12932,12658,12712,12722,12625,12597,12506,12461,12493,12443,12538,12491,12501,12493,12483,12513,12504,12653,12594,12546,12568,12624,12657,12716,12708,12791,12809,12859,13023,13389,13801,13995,14139,14496,14751,14762,14754,14598,14338,14283,14290,14343,14308
425,12907,12616,12682,12679,12585,12579,12433,12421,12469,12417,12485,12449,12446,12477,12481,12462,12497,12605,12547,12534,12527,12589,12601,12650,12688,12730,12772,12851,12982,13359,13771,13942,14100,14442,14690,14669,14719,14545,14295,14244,14239,14284,14265
426,12759,12475,12543,12546,12470,12438,12348,12316,12334,12305,12333,12319,12326,12329,12337,12347,12347,12480,12418,12396,12383,12448,12505,12523,12559,12619,12649,12704,12854,13219,13650,13827,13982,14345,14606,14571,14632,14456,14211,14132,14116,14195,14168
427,12841,12536,12598,12594,12519,12493,12396,12374,12397,12338,12404,12365,12382,12391,12402,12401,12416,12519,12493,12433,12468,12507,12571,12602,12607,12673,12690,12748,12901,13289,13691,13891,14034,14403,14633,14630,14692,14491,14233,14196,14193,14246,14206
428,12918,12605,12689,12688,12591,12572,12462,12414,12454,12416,12500,12443,12451,12458,12470,12466,12476,12607,12543,12514,12519,12563,12618,12636,12678,12737,12751,12837,12977,13345,13788,13951,14100,14468,14691,14665,14718,14552,14290,14239,14247,14279,14249
429,12916,12655,12715,12717,12616,12574,12495,12459,12524,12460,12525,12498,12491,12496,12516,12510,12520,12668,12581,12546,12568,12632,12671,12702,12713,12781,12826,12888,13014,13392,13812,14004,14172,14515,14744,14727,14778,14603,14345,14288,14303,14318,14310
430,12714,12389,12454,12436,12340,12286,12222,12149,12242,12162,12229,12211,12198,12212,12224,12227,12235,12350,12303,12270,12278,12331,12388,12429,12446,12502,12523,12584,12754,13129,13551,13720,13874,14260,14480,14473,14538,14343,14088,13995,14054,14072,14052
431,12900,12557,12622,12623,12525,12484,12408,12364,12422,12353,12411,12392,12423,12418,12408,12438,12426,12577,12502,12449,12469,12510,12575,12591,12632,12668,12719,12774,12924,13304,13703,13900,14036,14437,14648,14643,14689,14521,14255,14198,14211,14252,14231
432,12891,12600,12674,12678,12588,12548,12457,12424,12469,12427,12480,12448,12456,12461,12464,12489,12477,12614,12541,12507,12535,12564,12615,12655,12667,12736,12784,12833,12959,13353,13762,13958,14120,14473,14705,14682,14734,14548,14301,14239,14241,14320,14267
433,12860,12568,12642,12649,12540,12512,12431,12374,12431,12389,12443,12401,12409,12424,12431,12457,12432,12570,12515,12470,12501,12547,12592,12607,12637,12696,12728,12787,12935,13318,13709,13899,14048,14409,14605,14638,14690,14498,14234,14180,14215,14225,14189
434,12633,12336,12392,12401,12307,12271,12161,12136,12212,12122,12181,12168,12170,12172,12199,12209,12210,12334,12266,12232,12246,12314,12351,12355,12391,12450,12484,12575,12697,13084,13486,13703,13845,14216,14445,14448,14511,14327,14076,13988,14011,14038,14024
435,12853,12549,12621,12605,12537,12495,12403,12354,12421,12372,12429,12384,12384,12395,12416,12421,12434,12575,12507,12450,12465,12513,12567,12610,12638,12675,12705,12777,12939,13313,13704,13914,14045,14440,14665,14652,14704,14528,14256,14214,14218,14248,14238
436,12789,12533,12619,12598,12495,12461,12370,12345,12381,12345,12398,12380,12359,12371,12371,12424,12388,12534,12460,12419,12432,12493,12543,12574,12606,12648,12688,12746,12885,13283,13694,13884,14039,14405,14601,14611,14661,14464,14202,14178,14172,14224,14175
437,12675,12593,12517,12624,12550,12505,12469,12201,12358,12265,12406,12256,12404,12310,12412,12476,12341,12510,12513,12323,12317,12602,12428,12556,12489,12672,12733,12853,12733,13532,13560,13805,14038,14309,14611,14821,14676,14577,14277,14092,14260,14577,14682
438,12693,12389,12456,12432,12371,12325,12232,12201,12249,12211,12257,12230,12224,12242,12263,12268,12261,12392,12340,12284,12302,12360,12416,12463,12446,12513,12553,12625,12764,13155,13565,13761,13901,14279,14516,14495,14582,14359,14107,14051,14064,14097,14081
439,12866,12500,12579,12557,12499,12460,12357,12320,12374,12329,12401,12359,12334,12346,12368,12390,12395,12512,12444,12411,12411,12489,12513,12542,12554,12616,12677,12730,12879,13243,13674,13847,13997,14360,14591,14605,14633,14462,14204,14127,14175,14182,14179
440,12790,12509,12615,12593,12511,12475,12362,12371,12382,12340,12416,12380,12377,12386,12390,12416,12411,12532,12474,12405,12442,12496,12557,12586,12589,12663,12713,12755,12903,13294,13674,13887,14063,14399,14628,14617,14679,14495,14230,14158,14181,14213,14212
441,12613,12291,12342,12367,12267,12247,12151,12098,12153,12125,12174,12166,12138,12144,12143,12167,12174,12326,12237,12182,12218,12274,12312,12363,12351,12422,12453,12507,12675,13052,13472,13641,13786,14174,14409,14406,14459,14261,14001,13951,13966,13997,13976
442,12763,12471,12532,12529,12439,12419,12329,12273,12345,12302,12333,12332,12299,12330,12333,12350,12361,12472,12407,12368,12395,12436,12504,12546,12537,12594,12647,12688,12828,13231,13668,13835,13973,14352,14590,14594,14625,14454,14191,14095,14136,14189,14161
443,12744,12453,12523,12532,12455,12401,12352,12272,12340,12290,12341,12317,12291,12319,12336,12335,12349,12494,12440,12371,12398,12444,12494,12525,12551,12604,12651,12716,12819,13249,13656,13839,14015,14350,14595,14587,14639,14443,14183,14122,14136,14173,14135
444,12720,12422,12485,12478,12401,12386,12284,12252,12283,12259,12329,12294,12261,12287,12276,12306,12316,12439,12368,12312,12346,12416,12456,12489,12504,12556,12602,12658,12796,13176,13613,13775,13937,14295,14519,14507,14577,14383,14132,14034,14078,14099,14099
445,12611,12296,12346,12359,12271,12248,12152,12098,12167,12135,12180,12160,12142,12171,12167,12195,12184,12323,12269,12210,12230,12292,12330,12363,12378,12435,12478,12538,12668,13059,13492,13664,13818,14159,14433,14428,14469,14281,14006,13933,13988,14034,14001
446,12712,12414,12468,12508,12399,12359,12315,12244,12287,12244,12318,12281,12260,12283,12297,12310,12327,12437,12397,12355,12364,12412,12476,12509,12496,12577,12615,12675,12810,13202,13621,13821,13982,14328,14563,14519,14623,14432,14160,14097,14116,14155,14130
447,12764,12419,12489,12472,12409,12394,12305,12245,12310,12264,12333,12312,12288,12312,12311,12315,12333,12435,12400,12363,12368,12431,12478,12505,12509,12575,12588,12670,12801,13199,13632,13809,13955,14312,14543,14526,14577,14383,14152,14076,14110,14138,14097
448,12768,12459,12534,12540,12465,12414,12354,12283,12353,12304,12362,12352,12318,12344,12327,12380,12381,12491,12452,12406,12417,12470,12513,12542,12552,12619,12656,12702,12865,13229,13655,13851,13984,14349,14599,14580,14640,14470,14192,14122,14124,14152,14160
449,12515,12170,12237,12234,12175,12135,12065,12005,12067,12028,12092,12059,12021,12050,12062,12070,12085,12204,12160,12100,12124,12177,12231,12257,12273,12332,12381,12424,12570,12943,13373,13569,13718,14094,14323,14300,14366,14177,13954,13854,13888,13922,13894
450,12762,12430,12514,12509,12443,12417,12324,12263,12317,12270,12354,12302,12310,12312,12311,12353,12345,12468,12419,12377,12384,12430,12478,12513,12531,12589,12622,12695,12841,13206,13632,13848,13960,14355,14568,14550,14609,14427,14148,14101,14136,14152,14132
451,12646,12367,12421,12424,12360,12314,12255,12192,12250,12211,12279,12233,12230,12258,12246,12264,12282,12386,12331,12295,12318,12361,12425,12442,12467,12514,12546,12605,12767,13145,13553,13772,13906,14273,14488,14474,14554,14342,14103,14023,14029,14073,14048
452,12690,12380,12454,12463,12397,12358,12283,12221,12278,12229,12281,12247,12256,12272,12265,12278,12301,12413,12369,12320,12320,12386,12429,12459,12467,12527,12570,12629,12777,13151,13574,13770,13907,14287,14498,14486,14538,14365,14110,14024,14067,14086,14063
453,12525,12180,12261,12253,12174,12161,12080,12028,12078,12033,12074,12050,12059,12064,12067,12104,12095,12216,12152,12106,12115,12195,12244,12262,12282,12340,12390,12434,12577,12974,13395,13593,13716,14126,14331,14348,14385,14195,13935,13873,13916,13925,13906
454,12715,12409,12459,12474,12403,12375,12293,12249,12286,12264,12317,12289,12286,12305,12288,12285,12322,12441,12400,12346,12373,12405,12469,12494,12508,12569,12604,12659,12832,13195,13624,13799,13950,14337,14566,14554,14617,14399,14167,14087,14112,14120,14112
455,12685,12398,12462,12459,12380,12342,12267,12230,12293,12235,12276,12256,12262,12279,12281,12274,12302,12412,12368,12328,12336,12374,12435,12481,12482,12540,12587,12620,12785,13176,13596,13774,13911,14296,14522,14523,14553,14367,14122,14046,14087,14106,14096
456,12544,12221,12289,12278,12211,12197,12107,12068,12116,12057,12112,12095,12113,12118,12090,12129,12123,12241,12179,12160,12162,12215,12281,12289,12322,12368,12403,12442,12617,12986,13409,13585,13739,14122,14341,14330,14385,14196,13961,13870,13885,13922,13926
457,12581,12229,12297,12324,12232,12221,12150,12085,12133,12087,12153,12150,12115,12132,12125,12155,12153,12267,12222,12184,12183,12250,12297,12331,12358,12428,12442,12513,12660,13041,13448,13657,13786,14169,14401,14410,14442,14238,14006,13923,13953,13979,13971
458,12680,12381,12453,12461,12393,12377,12264,12249,12289,12253,12306,12275,12264,12291,12282,12314,12294,12419,12360,12313,12342,12379,12448,12471,12491,12554,12596,12632,12801,13196,13592,13772,13925,14297,14543,14530,14571,14387,14135,14066,14080,14111,14068
459,12577,12299,12371,12375,12295,12274,12192,12153,12207,12164,12212,12186,12194,12222,12198,12222,12216,12341,12299,12244,12255,12310,12362,12401,12387,12474,12509,12557,12728,13106,13522,13727,13831,14235,14442,14427,14485,14302,14049,13977,14004,14021,13977
460,12543,12189,12263,12253,12176,12152,12091,12040,12088,12060,12106,12085,12080,12082,12070,12111,12088,12216,12161,12142,12135,12189,12241,12262,12277,12344,12370,12437,12596,12982,13372,13572,13732,14084,14323,14334,14376,14187,13928,13860,13907,13904,13874
461,12582,12243,12329,12342,12256,12250,12154,12124,12173,12130,12196,12128,12140,12153,12158,12188,12171,12310,12244,12202,12216,12274,12330,12348,12367,12443,12447,12525,12670,13063,13500,13656,13824,14194,14444,14416,14469,14262,14002,13944,13968,14018,13981
462,12613,12303,12377,12398,12290,12265,12190,12132,12200,12184,12227,12190,12168,12201,12177,12202,12211,12328,12281,12241,12235,12285,12349,12394,12401,12465,12493,12572,12728,13116,13515,13711,13840,14218,14457,14433,14479,14319,14042,13968,14006,14024,13983
463,12578,12281,12359,12335,12269,12256,12176,12139,12179,12150,12189,12161,12121,12173,12161,12177,12179,12307,12263,12202,12220,12249,12322,12358,12382,12447,12438,12517,12682,13059,13475,13646,13801,14163,14409,14409,14436,14258,13991,13919,13956,13992,13938
464,12490,12140,12214,12202,12165,12116,12036,11989,12048,12024,12062,12049,12014,12047,12024,12064,12073,12198,12119,12085,12101,12152,12206,12237,12249,12304,12333,12403,12570,12941,13355,13559,13684,14075,14322,14317,14335,14174,13906,13845,13896,13891,13873
465,12585,12286,12366,12369,12270,12256,12182,12142,12190,12142,12207,12183,12159,12188,12190,12197,12189,12318,12278,12219,12248,12289,12337,12369,12394,12445,12470,12543,12702,13091,13504,13707,13850,14195,14447,14440,14468,14297,14030,13943,13978,14014,13982
466,12597,12311,12375,12377,12281,12270,12191,12170,12221,12172,12221,12205,12150,12184,12179,12198,12199,12339,12275,12239,12241,12303,12358,12381,12408,12465,12475,12566,12709,13106,13509,13711,13835,14212,14439,14451,14492,14299,14040,13972,14000,14041,13996
467,12601,12305,12369,12360,12283,12270,12204,12139,12200,12161,12215,12197,12188,12190,12191,12198,12204,12324,12281,12241,12256,12306,12337,12376,12402,12466,12485,12578,12718,13082,13477,13702,13832,14206,14450,14426,14484,14306,14031,13956,13985,14010,14000
468,12381,12059,12124,12132,12053,12036,11955,11912,11956,11930,11992,11964,11929,11945,11963,11950,11960,12100,12053,11996,12034,12084,12105,12139,12145,12213,12237,12305,12475,12864,13263,13476,13605,13987,14212,14214,14265,14082,13829,13740,13772,13810,13758
469,12636,12284,12363,12357,12271,12279,12183,12160,12201,12144,12188,12181,12170,12189,12184,12199,12191,12320,12258,12225,12231,12296,12333,12364,12388,12444,12478,12571,12695,13078,13490,13695,13843,14210,14452,14435,14492,14291,14040,13957,13980,14046,13984
470,12499,12245,12308,12327,12229,12222,12120,12087,12157,12116,12149,12162,12125,12146,12143,12137,12169,12302,12229,12174,12207,12259,12299,12346,12344,12424,12433,12507,12652,13032,13434,13646,13787,14159,14403,14383,14436,14248,13998,13913,13947,13971,13949
471,12576,12223,12292,12290,12220,12223,12102,12085,12145,12095,12154,12130,12127,12125,12117,12122,12143,12245,12194,12144,12162,12237,12266,12297,12325,12382,12417,12495,12636,13006,13411,13607,13751,14132,14360,14350,14389,14223,13950,13883,13900,13945,13898
472,12389,12079,12144,12170,12092,12085,11962,11951,11994,11954,12013,11980,11981,11980,11976,11998,11999,12140,12079,12031,12048,12082,12160,12185,12191,12250,12271,12350,12493,12892,13300,13494,13631,14032,14275,14254,14310,14109,13873,13781,13813,13849,13809
473,12501,12191,12249,12271,12194,12181,12073,12050,12111,12057,12121,12089,12086,12109,12077,12093,12114,12218,12187,12124,12140,12212,12234,12273,12279,12350,12393,12444,12599,12987,13398,13590,13745,14115,14330,14332,14398,14185,13940,13878,13866,13934,13877
474,12552,12279,12355,12358,12274,12253,12180,12141,12205,12146,12214,12174,12161,12187,12183,12184,12189,12302,12243,12199,12243,12288,12336,12352,12386,12431,12471,12522,12695,13063,13492,13660,13815,14191,14399,14420,14451,14269,14005,13951,13956,13986,13972
475,12399,12088,12168,12170,12100,12069,12009,11952,12022,11989,12023,11989,12013,12015,11999,12000,12004,12120,12077,12015,12055,12094,12144,12186,12217,12244,12283,12359,12517,12888,13304,13466,13626,13999,14248,14237,14291,14082,13836,13775,13771,13812,13788
476,12447,12103,12151,12189,12101,12062,12008,11956,12019,11982,12039,12022,12002,12000,11999,12010,12013,12140,12086,12037,12050,12096,12140,12188,12190,12257,12287,12353,12533,12906,13309,13504,13650,14035,14258,14258,14308,14124,13884,13795,13812,13856,13815
477,12598,12295,12363,12375,12291,12268,12211,12163,12209,12175,12240,12203,12187,12211,12209,12221,12225,12322,12285,12232,12252,12307,12351,12375,12389,12454,12499,12561,12717,13082,13507,13704,13838,14234,14440,14433,14500,14305,14037,13992,13991,14000,13986
478,12398,12112,12189,12196,12129,12108,12045,11986,12056,12026,12084,12045,12046,12042,12040,12046,12022,12159,12103,12070,12087,12149,12169,12207,12239,12282,12326,12360,12529,12914,13359,13526,13676,14047,14258,14270,14338,14130,13871,13805,13819,13850,13800
479,12446,12085,12142,12149,12082,12056,11979,11949,12006,11978,12047,12004,11998,11985,11971,11986,11982,12106,12058,12011,12018,12073,12117,12161,12207,12255,12268,12329,12487,12864,13287,13455,13606,14007,14201,14212,14269,14096,13824,13762,13768,13803,13772
480,12439,12148,12191,12203,12136,12120,12050,11997,12069,12034,12105,12059,12066,12059,12043,12021,12052,12171,12127,12060,12092,12129,12173,12210,12229,12284,12341,12404,12559,12941,13359,13574,13688,14070,14286,14285,14354,14152,13910,13823,13847,13846,13834
481,12516,12155,12233,12227,12180,12143,12074,12056,12089,12057,12125,12111,12077,12092,12049,12083,12087,12180,12154,12109,12115,12178,12213,12230,12255,12332,12353,12408,12577,12936,13362,13566,13704,14084,14314,14303,14356,14167,13897,13842,13852,13881,13826
482,12450,12142,12222,12226,12162,12142,12084,12049,12107,12055,12121,12091,12086,12078,12047,12074,12080,12193,12151,12081,12105,12163,12197,12234,12267,12317,12344,12414,12566,12954,13373,13558,13691,14085,14312,14298,14350,14162,13905,13822,13840,13854,13824
483,12367,12005,12079,12058,12022,11999,11926,11884,11938,11918,11981,11951,11952,11950,11895,11913,11908,12037,12013,11935,11953,12002,12051,12105,12118,12177,12204,12250,12433,12794,13237,13391,13558,13939,14174,14165,14213,14026,13784,13699,13723,13729,13705
484,12504,12209,12307,12282,12231,12208,12147,12104,12164,12128,12189,12170,12150,12138,12118,12125,12138,12251,12193,12141,12171,12213,12266,12306,12313,12397,12406,12464,12645,13014,13429,13622,13756,14144,14375,14363,14421,14221,13958,13887,13918,13939,13896
485,12429,12191,12242,12253,12200,12181,12088,12080,12121,12100,12144,12132,12125,12102,12093,12095,12086,12205,12166,12113,12146,12178,12217,12271,12272,12337,12376,12414,12590,12988,13403,13595,13733,14107,14339,14328,14376,14188,13926,13834,13865,13879,13836
486,12468,12127,12211,12207,12131,12123,12055,12019,12077,12032,12108,12062,12077,12049,12020,12013,12031,12150,12113,12046,12082,12098,12166,12203,12223,12278,12311,12361,12541,12905,13331,13514,13659,14053,14259,14241,14303,14122,13872,13778,13785,13832,13788
487,12332,11980,12076,12064,12007,12002,11929,11882,11931,11920,11978,11930,11928,11895,11882,11898,11890,11991,11977,11906,11935,11968,12035,12051,12067,12131,12169,12206,12414,12813,13220,13382,13548,13922,14160,14124,14182,13990,13744,13663,13708,13723,13693
488,12533,12159,12224,12235,12154,12160,12087,12047,12098,12078,12140,12099,12103,12078,12054,12042,12033,12174,12117,12065,12091,12117,12169,12223,12222,12287,12313,12392,12563,12963,13385,13591,13719,14078,14277,14270,14324,14131,13894,13815,13833,13861,13820
489,12535,12241,12315,12307,12248,12245,12146,12117,12185,12130,12209,12191,12193,12157,12115,12116,12110,12241,12194,12122,12151,12202,12261,12283,12304,12361,12409,12445,12638,13082,13521,13693,13864,14147,14377,14351,14405,14202,13954,13914,13894,13935,13875
490,12517,12110,12189,12192,12099,12108,11996,11994,12059,12027,12085,12052,12043,12000,11967,11965,11969,12091,12043,11983,11997,12038,12077,12145,12143,12195,12235,12310,12505,12972,13414,13601,13752,13992,14164,14177,14206,14034,13787,13707,13722,13759,13701
491,12488,12111,12172,12144,12087,12085,12023,11968,12041,12019,12096,12050,12052,11985,11939,11946,11938,12042,12008,11950,11975,12012,12060,12104,12123,12190,12226,12288,12520,13048,13501,13707,13869,13989,14203,14185,14240,14056,13801,13732,13733,13749,13743
492,12576,12242,12308,12281,12205,12198,12125,12104,12178,12154,12222,12194,12177,12129,12056,12054,12025,12157,12083,12055,12071,12123,12164,12193,12240,12273,12321,12381,12706,13344,13840,14049,14223,14105,14266,14268,14302,14112,13880,13798,13811,13832,13798
493,12588,12273,12308,12297,12222,12216,12155,12117,12187,12184,12249,12214,12215,12156,12042,12025,12026,12138,12098,12018,12078,12110,12146,12197,12212,12268,12296,12369,12799,13569,14059,14317,14492,14116,14254,14251,14291,14121,13836,13777,13790,13825,13761
494,12581,12207,12250,12215,12151,12162,12068,12056,12120,12121,12214,12165,12169,12060,11963,11927,11928,12051,12020,11932,11952,12018,12048,12090,12139,12186,12207,12292,12834,13791,14308,14547,14799,14054,14174,14148,14188,14024,13773,13709,13708,13701,13678
495,12569,12208,12228,12190,12131,12130,12070,12058,12130,12142,12212,12190,12154,12070,11941,11913,11879,11997,11937,11897,11906,11966,12003,12070,12069,12139,12171,12258,12925,13993,14650,14840,15093,14088,14125,14095,14151,13978,13704,13664,13653,13669,13660
496,12852,12518,12541,12494,12437,12427,12382,12354,12431,12440,12529,12505,12468,12367,12212,12195,12151,12284,12218,12170,12188,12247,12276,12321,12337,12423,12438,12494,13292,14489,15113,15331,15539,14344,14362,14394,14438,14236,13974,13915,13935,13930,13902
497,12649,12333,12327,12316,12261,12256,12180,12177,12240,12245,12349,12308,12275,12153,12016,11963,11960,12049,12015,11941,11977,12027,12093,12123,12123,12198,12219,12310,13065,14264,14892,15161,15341,14095,14193,14155,14211,14021,13774,13685,13692,13730,13682
498,12665,12244,12284,12228,12183,12180,12122,12116,12199,12177,12283,12233,12187,12085,11929,11896,11885,11991,11932,11880,11918,11931,12006,12047,12045,12097,12130,12229,12900,13956,14516,14714,14897,13997,14090,14066,14143,13931,13699,13643,13659,13651,13631
499,12740,12414,12438,12396,12332,12366,12299,12276,12356,12335,12429,12383,12333,12225,12108,12059,12024,12162,12075,12052,12056,12108,12171,12186,12223,12308,12318,12381,12975,13853,14368,14542,14714,14155,14269,14262,14310,14145,13876,13803,13822,13837,13810
500,12591,12293,12343,12329,12263,12250,12172,12170,12243,12228,12318,12266,12217,12138,12014,11981,11972,12063,12022,11980,11971,12027,12108,12111,12145,12199,12232,12305,12759,13452,13966,14125,14297,14016,14197,14166,14230,14035,13786,13729,13703,13738,13706
501,12689,12328,12382,12346,12303,12254,12205,12183,12267,12223,12300,12269,12233,12153,12035,12017,12000,12103,12059,12009,12052,12083,12136,12168,12175,12267,12288,12335,12692,13268,13709,13901,14047,14054,14237,14230,14286,14090,13844,13761,13769,13777,13758
502,12403,12085,12119,12083,12065,12064,11959,11941,11999,11975,12053,11999,11958,11904,11819,11812,11793,11908,11847,11820,11838,11877,11945,11962,11974,12043,12066,12137,12422,12923,13362,13576,13718,13847,14054,14044,14121,13917,13660,13582,13595,13628,13580
503,12512,12174,12232,12219,12140,12139,12081,12053,12134,12073,12163,12113,12075,12042,11959,11948,11927,12049,11995,11949,11977,12019,12088,12114,12106,12197,12209,12300,12504,12958,13366,13559,13745,13977,14203,14157,14253,14043,13788,13723,13729,13749,13719
504,12441,12192,12270,12242,12174,12186,12114,12074,12153,12100,12159,12135,12086,12064,12001,11995,11994,12127,12066,12005,12019,12079,12152,12172,12174,12263,12296,12344,12565,12989,13407,13592,13744,14062,14265,14255,14313,14093,13864,13770,13783,13808,13774
505,12391,12018,12099,12077,12025,12020,11922,11893,11958,11931,11996,11951,11943,11902,11830,11852,11858,11957,11914,11867,11896,11932,11995,12014,12034,12101,12140,12177,12393,12789,13197,13393,13531,13877,14108,14094,14151,13966,13681,13601,13629,13650,13604
506,12288,11926,11992,12002,11930,11949,11846,11818,11867,11831,11912,11871,11858,11827,11800,11787,11789,11908,11849,11807,11824,11876,11924,11968,11961,12049,12080,12128,12304,12711,13138,13347,13467,13823,14051,14061,14107,13924,13665,13579,13590,13611,13576
507,12385,12065,12126,12110,12070,12078,11986,11946,12002,11969,12045,11988,11975,11970,11950,11945,11928,12065,12026,11975,11980,12012,12078,12102,12112,12199,12223,12303,12469,12856,13270,13479,13615,13976,14229,14208,14266,14080,13826,13726,13736,13761,13697
508,12310,12033,12109,12099,12035,12044,11958,11910,11988,11934,11990,11989,11959,11958,11919,11925,11935,12047,12007,11962,11988,12028,12074,12093,12125,12185,12225,12273,12463,12855,13261,13467,13605,13990,14186,14187,14254,14065,13781,13726,13752,13763,13716
509,12323,11990,12051,12064,11979,11986,11901,11874,11937,11885,11946,11926,11905,11878,11866,11877,11888,12003,11954,11910,11927,11960,12015,12037,12058,12134,12152,12219,12407,12780,13216,13393,13524,13903,14141,14119,14177,13988,13726,13655,13669,13675,13634
510,12136,11780,11859,11862,11813,11787,11702,11697,11747,11686,11784,11730,11726,11709,11702,11711,11710,11808,11778,11742,11759,11789,11863,11871,11888,11955,11975,12050,12221,12607,13035,13235,13379,13783,14005,13997,14056,13869,13602,13527,13521,13562,13523
511,12425,12060,12123,12126,12072,12075,11995,11982,12022,11968,12044,11996,12004,11997,11996,11980,11987,12111,12077,12022,12033,12076,12134,12160,12187,12238,12272,12348,12513,12904,13297,13502,13645,14027,14262,14247,14300,14121,13846,13772,13785,13801,13770
512,12194,11877,11978,11989,11915,11924,11831,11794,11864,11806,11873,11850,11833,11840,11816,11826,11834,11946,11910,11861,11886,11919,11964,11999,12026,12097,12106,12185,12352,12739,13157,13342,13482,13902,14128,14080,14156,13954,13709,13610,13633,13658,13577
513,12185,11847,11906,11918,11848,11857,11768,11748,11786,11748,11822,11795,11777,11768,11754,11775,11770,11865,11841,11780,11810,11846,11919,11943,11966,12009,12047,12107,12284,12669,13091,13287,13423,13826,14068,14036,14089,13914,13658,13554,13591,13595,13554
514,12211,11877,11951,11957,11903,11877,11811,11777,11840,11814,11873,11848,11836,11818,11817,11819,11826,11950,11901,11830,11862,11902,11949,11996,12004,12080,12097,12179,12340,12724,13132,13334,13477,13876,14126,14098,14146,13927,13708,13610,13643,13646,13607
515,12272,11954,12043,12054,11984,11989,11905,11869,11936,11888,11961,11937,11915,11917,11920,11908,11911,12026,11988,11942,11957,11999,12068,12073,12114,12190,12205,12264,12428,12835,13238,13428,13579,13992,14215,14179,14242,14079,13796,13708,13733,13740,13710
516,12171,11894,11969,11975,11918,11907,11840,11790,11853,11801,11885,11858,11850,11852,11816,11849,11842,11962,11929,11858,11874,11927,11979,12013,12032,12086,12125,12188,12359,12765,13164,13342,13504,13890,14134,14117,14157,13957,13705,13642,13660,13645,13610
517,12050,11733,11780,11791,11743,11746,11652,11625,11662,11640,11692,11686,11657,11668,11647,11672,11671,11788,11742,11676,11713,11742,11818,11832,11852,11917,11940,12000,12179,12580,12991,13163,13321,13729,13974,13948,14006,13802,13538,13474,13493,13492,13476
518,12249,11922,11987,11995,11930,11924,11833,11823,11861,11830,11900,11879,11861,11864,11847,11860,11863,11968,11959,11880,11918,11958,12016,12034,12053,12133,12151,12207,12379,12784,13181,13368,13538,13918,14155,14156,14181,14000,13742,13677,13678,13698,13662
519,12160,11874,11918,11928,11892,11886,11798,11760,11794,11811,11842,11835,11810,11820,11813,11802,11805,11917,11884,11827,11846,11914,11974,11995,11993,12058,12104,12174,12348,12729,13146,13348,13494,13888,14126,14118,14165,13984,13721,13645,13641,13640,13609
520,12217,11904,11959,11981,11910,11931,11846,11813,11872,11802,11884,11871,11845,11865,11838,11835,11837,11959,11934,11876,11895,11941,12005,12020,12026,12100,12119,12196,12384,12748,13166,13336,13492,13892,14151,14121,14166,13989,13729,13646,13649,13675,13635
521,12008,11672,11747,11753,11673,11678,11612,11560,11622,11599,11649,11623,11608,11622,11612,11621,11620,11728,11692,11664,11656,11704,11761,11787,11794,11896,11901,11972,12144,12542,12942,13128,13284,13685,13920,13925,13949,13780,13515,13433,13441,13472,13437
522,12234,11903,11956,11984,11894,11899,11831,11792,11838,11825,11879,11860,11845,11827,11846,11832,11829,11966,11928,11866,11898,11934,12002,12038,12016,12097,12115,12192,12364,12770,13170,13366,13519,13898,14157,14135,14185,13998,13768,13665,13678,13682,13644
523,12116,11831,11899,11931,11861,11856,11775,11762,11806,11749,11833,11817,11786,11787,11786,11781,11804,11901,11881,11819,11835,11895,11932,11971,11984,12055,12071,12141,12321,12695,13125,13295,13428,13847,14075,14080,14121,13934,13676,13586,13606,13617,13571
524,12104,11788,11866,11892,11791,11797,11713,11700,11749,11717,11765,11757,11753,11753,11749,11729,11749,11856,11825,11775,11786,11846,11881,11909,11931,11996,12028,12077,12260,12646,13048,13242,13389,13784,14027,14010,14062,13870,13598,13537,13540,13540,13513
525,12027,11702,11748,11752,11706,11688,11630,11593,11651,11617,11665,11656,11638,11643,11634,11650,11657,11746,11700,11688,11687,11738,11783,11818,11843,11892,11916,11996,12167,12558,12969,13177,13287,13716,13969,13963,14008,13820,13571,13475,13483,13500,13470
526,12137,11875,11929,11941,11881,11877,11778,11742,11785,11788,11839,11828,11797,11804,11810,11802,11772,11907,11867,11825,11866,11923,11979,11997,12000,12084,12131,12190,12356,12755,13185,13363,13511,13904,14149,14142,14206,14012,13753,13669,13661,13642,13636
527,12119,11808,11864,11862,11806,11820,11728,11699,11746,11709,11782,11769,11765,11754,11735,11761,11771,11865,11825,11781,11794,11875,11880,11921,11936,11997,12037,12104,12272,12654,13069,13270,13413,13818,14040,14041,14090,13908,13617,13579,13572,13587,13548
528,12124,11813,11873,11890,11814,11836,11747,11710,11783,11739,11792,11783,11764,11760,11740,11766,11751,11890,11822,11801,11809,11862,11900,11937,11976,12030,12055,12117,12289,12680,13086,13279,13412,13842,14073,14070,14111,13921,13647,13584,13610,13605,13568
529,11993,11678,11736,11740,11677,11670,11587,11567,11604,11582,11637,11610,11634,11623,11592,11614,11627,11739,11678,11644,11664,11716,11767,11799,11813,11878,11907,11962,12149,12513,12970,13141,13287,13689,13924,13932,13965,13788,13524,13445,13464,13470,13431
530,12204,11860,11944,11960,11902,11881,11803,11777,11828,11797,11856,11832,11808,11830,11828,11830,11815,11939,11889,11856,11886,11945,11970,11999,12009,12083,12121,12189,12355,12718,13144,13332,13470,13902,14123,14134,14166,13998,13710,13639,13667,13659,13641
531,12086,11820,11892,11901,11843,11845,11773,11737,11798,11751,11819,11787,11790,11794,11782,11779,11809,11911,11872,11823,11823,11902,11929,11974,11980,12047,12071,12139,12306,12705,13148,13324,13446,13872,14092,14091,14131,13954,13697,13611,13624,13628,13603
532,11964,11624,11675,11686,11626,11645,11558,11510,11569,11555,11597,11567,11581,11575,11573,11575,11584,11690,11621,11606,11627,11673,11714,11741,11770,11840,11857,11926,12100,12476,12897,13071,13224,13650,13866,13881,13926,13756,13476,13384,13405,13423,13377
533,12129,11792,11834,11870,11803,11806,11718,11691,11770,11715,11776,11763,11762,11760,11742,11764,11747,11868,11818,11792,11799,11865,11895,11935,11946,12013,12036,12103,12280,12652,13091,13278,13417,13851,14058,14080,14084,13914,13670,13580,13584,13615,13573
534,12015,11733,11801,11817,11763,11753,11678,11654,11698,11671,11733,11709,11706,11708,11694,11708,11717,11824,11781,11734,11751,11810,11850,11903,11901,11958,11993,12076,12205,12615,13044,13228,13369,13798,13997,14013,14054,13883,13601,13540,13519,13555,13524
535,12130,11814,11859,11885,11824,11825,11752,11701,11778,11749,11782,11774,11748,11760,11765,11755,11769,11895,11834,11811,11815,11861,11896,11936,11956,12011,12063,12099,12293,12660,13094,13289,13407,13834,14059,14049,14089,13938,13666,13577,13600,13616,13562
536,11945,11575,11637,11658,11611,11603,11501,11486,11541,11513,11551,11562,11537,11551,11536,11529,11543,11665,11618,11576,11591,11641,11691,11715,11723,11800,11828,11899,12074,12439,12895,13072,13189,13617,13857,13858,13903,13710,13452,13360,13369,13401,13348
537,12081,11742,11788,11809,11742,11753,11685,11636,11714,11686,11738,11708,11692,11712,11699,11707,11713,11832,11761,11749,11753,11804,11875,11887,11909,11970,11999,12050,12237,12617,13040,13229,13386,13797,14013,14021,14060,13884,13622,13521,13546,13544,13514
538,12066,11776,11812,11848,11781,11799,11713,11652,11720,11715,11740,11720,11707,11745,11725,11709,11739,11867,11805,11778,11774,11829,11867,11904,11922,11983,12024,12069,12242,12628,13058,13263,13366,13817,14019,14016,14065,13894,13630,13533,13566,13573,13532
539,12038,11711,11774,11793,11740,11727,11659,11626,11666,11651,11700,11673,11673,11679,11659,11681,11665,11793,11763,11701,11720,11765,11820,11854,11872,11927,11952,12003,12192,12602,12998,13181,13337,13760,13979,13972,13997,13821,13576,13483,13516,13510,13452
540,11946,11589,11655,11667,11621,11617,11542,11495,11552,11530,11575,11555,11561,11578,11556,11549,11579,11680,11632,11597,11621,11666,11706,11732,11760,11818,11848,11891,12103,12488,12891,13090,13222,13665,13870,13877,13918,13742,13494,13391,13424,13416,13381
541,12044,11719,11770,11780,11733,11744,11671,11620,11677,11646,11699,11678,11690,11680,11671,11670,11686,11792,11756,11714,11709,11782,11816,11849,11859,11931,11960,12002,12195,12589,13011,13184,13333,13757,13994,13983,14006,13849,13597,13486,13519,13526,13472
542,12000,11731,11788,11792,11747,11744,11669,11628,11704,11651,11702,11689,11697,11696,11684,11678,11693,11813,11784,11743,11749,11792,11849,11879,11894,11947,11982,12043,12232,12606,13033,13243,13378,13786,14013,14009,14058,13873,13613,13537,13533,13535,13498
543,12056,11738,11803,11814,11756,11757,11691,11649,11704,11676,11734,11719,11689,11716,11702,11709,11730,11818,11781,11741,11745,11814,11870,11874,11904,11961,12014,12022,12228,12628,13055,13229,13371,13799,14004,14000,14047,13865,13611,13519,13533,13533,13510
544,11848,11527,11575,11594,11542,11538,11478,11445,11485,11466,11520,11512,11495,11496,11494,11502,11509,11625,11562,11538,11546,11592,11638,11658,11690,11748,11777,11843,12010,12421,12829,13011,13174,13605,13837,13829,13870,13682,13429,13314,13351,13350,13314
545,12066,11762,11844,11830,11798,11801,11716,11670,11743,11709,11789,11745,11730,11746,11742,11735,11751,11845,11811,11789,11813,11862,11884,11913,11943,12001,12035,12087,12264,12650,13092,13272,13421,13850,14081,14089,14118,13921,13661,13580,13583,13574,13571
546,11944,11663,11720,11729,11685,11689,11591,11541,11611,11593,11652,11640,11633,11619,11619,11620,11645,11766,11704,11663,11684,11737,11758,11804,11830,11894,11928,11962,12147,12562,12974,13162,13301,13719,13959,13949,13979,13789,13533,13441,13472,13451,13440
547,11987,11638,11693,11709,11662,11642,11572,11552,11579,11570,11622,11606,11601,11594,11587,11594,11612,11725,11668,11641,11648,11691,11751,11778,11791,11852,11897,11929,12110,12516,12924,13123,13251,13683,13903,13913,13957,13752,13521,13412,13410,13425,13402
548,11924,11613,11689,11668,11635,11625,11560,11492,11581,11544,11620,11588,11595,11578,11578,11581,11603,11694,11661,11617,11634,11686,11729,11741,11768,11818,11875,11926,12096,12524,12929,13129,13261,13688,13926,13936,13953,13794,13521,13433,13430,13445,13425
549,12007,11670,11744,11749,11724,11707,11622,11576,11650,11617,11680,11664,11654,11642,11646,11651,11657,11773,11718,11682,11693,11758,11791,11831,11836,11909,11945,11974,12157,12571,12979,13166,13328,13740,13961,13962,14008,13824,13571,13476,13488,13505,13470
550,12046,11750,11809,11842,11784,11775,11692,11658,11712,11687,11750,11724,11719,11719,11711,11709,11721,11851,11797,11759,11777,11819,11857,11906,11913,11967,11987,12060,12245,12668,13041,13249,13388,13820,14036,14053,14088,13903,13654,13545,13577,13580,13522
551,11832,11472,11577,11548,11512,11494,11418,11390,11447,11434,11477,11468,11470,11461,11440,11442,11470,11573,11518,11488,11507,11549,11588,11642,11653,11717,11747,11794,11984,12388,12787,12985,13114,13547,13775,13766,13823,13633,13379,13309,13284,13302,13287
552,12033,11684,11752,11759,11722,11697,11628,11598,11653,11639,11690,11665,11657,11661,11649,11659,11665,11775,11730,11696,11699,11755,11816,11832,11851,11903,11938,11994,12193,12586,13000,13186,13333,13755,13996,13978,14048,13866,13573,13508,13507,13517,13479
553,11915,11633,11689,11700,11674,11674,11553,11529,11599,11559,11623,11602,11611,11607,11582,11608,11607,11716,11692,11643,11657,11699,11746,11781,11800,11860,11891,11955,12138,12540,12962,13127,13278,13704,13927,13941,13974,13788,13525,13438,13450,13467,13427
554,11979,11617,11703,11699,11651,11655,11567,11528,11587,11554,11608,11592,11590,11589,11560,11578,11608,11702,11672,11627,11634,11679,11745,11765,11782,11830,11875,11919,12116,12512,12906,13112,13240,13675,13923,13917,13964,13768,13494,13417,13440,13433,13398
555,11911,11556,11641,11642,11595,11579,11512,11495,11553,11528,11574,11560,11543,11551,11543,11535,11547,11663,11625,11573,11587,11656,11700,11726,11751,11802,11829,11889,12084,12469,12885,13070,13211,13663,13875,13873,13950,13739,13492,13397,13404,13412,13377
556,11857,11521,11608,11622,11576,11556,11492,11447,11522,11490,11556,11519,11516,11520,11500,11505,11534,11616,11599,11541,11560,11596,11658,11679,11698,11769,11803,11858,12046,12450,12864,13050,13195,13628,13852,13845,13904,13720,13452,13359,13383,13390,13345
557,12034,11697,11758,11784,11736,11730,11652,11593,11675,11630,11694,11690,11655,11668,11643,11653,11657,11776,11757,11688,11707,11768,11806,11835,11856,11902,11953,12013,12187,12590,12998,13205,13325,13758,13991,13991,14034,13850,13596,13508,13499,13504,13484
558,11916,11625,11703,11693,11644,11641,11562,11535,11594,11567,11622,11611,11591,11596,11570,11597,11611,11709,11677,11619,11639,11689,11744,11776,11791,11854,11899,11931,12118,12516,12938,13136,13261,13687,13924,13925,13980,13766,13520,13426,13439,13436,13401
559,11827,11442,11526,11541,11471,11467,11395,11372,11420,11387,11442,11418,11431,11437,11424,11428,11430,11544,11504,11455,11477,11525,11583,11595,11609,11686,11712,11768,11958,12359,12774,12950,13090,13530,13781,13768,13830,13619,13368,13268,13288,13296,13271
560,12012,11670,11746,11771,11700,11700,11619,11597,11672,11612,11723,11666,11652,11661,11669,11664,11678,11789,11733,11686,11713,11774,11799,11839,11857,11929,11957,12019,12196,12589,13017,13201,13327,13784,14007,14010,14054,13873,13608,13514,13525,13530,13486
561,11833,11550,11612,11629,11568,11563,11475,11461,11512,11469,11546,11556,11523,11509,11498,11518,11527,11632,11601,11532,11564,11618,11676,11698,11704,11785,11827,11874,12034,12461,12876,13073,13189,13629,13862,13874,13914,13717,13457,13370,13396,13380,13358
562,11926,11599,11649,11664,11593,11602,11549,11500,11544,11513,11583,11562,11550,11563,11540,11546,11560,11666,11627,11584,11604,11648,11677,11733,11747,11794,11821,11909,12059,12454,12877,13072,13222,13639,13872,13858,13913,13724,13456,13363,13372,13399,13356
563,11774,11477,11548,11559,11509,11493,11414,11384,11440,11418,11469,11458,11445,11451,11445,11472,11449,11585,11527,11488,11492,11567,11613,11621,11656,11707,11749,11800,11988,12394,12808,13014,13144,13577,13818,13822,13876,13679,13420,13333,13338,13354,13308
564,11908,11563,11634,11649,11598,11581,11503,11475,11535,11499,11581,11537,11537,11545,11534,11533,11544,11665,11599,11571,11579,11630,11680,11715,11734,11812,11835,11886,12081,12470,12878,13081,13215,13644,13900,13895,13936,13737,13477,13393,13406,13411,13366
565,11883,11606,11676,11692,11618,11637,11547,11505,11569,11537,11615,11577,11571,11575,11566,11577,11580,11703,11667,11611,11619,11666,11726,11758,11782,11826,11853,11930,12104,12500,12917,13120,13266,13691,13912,13926,13948,13775,13508,13420,13428,13451,13393
566,11814,11435,11502,11510,11452,11458,11381,11337,11388,11378,11445,11403,11399,11390,11401,11407,11408,11522,11476,11437,11452,11504,11536,11581,11588,11655,11696,11749,11932,12336,12747,12928,13092,13527,13749,13756,13805,13592,13360,13255,13262,13272,13236
567,11878,11555,11628,11638,11578,11559,11498,11452,11504,11490,11552,11529,11512,11510,11519,11519,11528,11637,11604,11554,11575,11606,11680,11707,11727,11795,11805,11872,12057,12481,12886,13062,13205,13659,13899,13874,13939,13734,13469,13394,13401,13406,13354
568,11942,11627,11679,11698,11641,11650,11549,11533,11597,11575,11627,11588,11581,11581,11592,11590,11615,11715,11677,11629,11628,11687,11747,11764,11789,11848,11873,11937,12129,12531,12938,13146,13296,13724,13941,13937,13973,13788,13538,13454,13448,13465,13409
569,11869,11516,11596,11616,11544,11540,11474,11435,11497,11467,11537,11499,11483,11489,11485,11495,11489,11622,11572,11530,11540,11593,11670,11668,11698,11762,11787,11847,12039,12446,12847,13040,13174,13650,13851,13862,13893,13693,13447,13353,13344,13377,13317
570,11784,11401,11467,11473,11411,11419,11348,11313,11372,11326,11396,11380,11354,11365,11361,11373,11367,11481,11456,11403,11415,11463,11521,11551,11556,11621,11666,11718,11909,12287,12713,12900,13049,13505,13725,13729,13783,13576,13326,13231,13247,13253,13208
571,11872,11550,11626,11639,11572,11558,11497,11461,11519,11496,11575,11550,11518,11540,11512,11526,11542,11641,11605,11558,11592,11626,11668,11703,11719,11791,11825,11875,12065,12480,12891,13082,13215,13690,13914,13914,13946,13752,13498,13403,13424,13422,13377
572,11793,11500,11548,11583,11527,11525,11446,11411,11468,11451,11500,11464,11448,11467,11457,11474,11471,11603,11549,11489,11527,11578,11620,11626,11665,11729,11759,11814,12008,12418,12828,13018,13151,13597,13831,13826,13860,13665,13415,13314,13314,13331,13299
573,11830,11486,11556,11569,11512,11487,11417,11389,11469,11430,11484,11457,11449,11445,11438,11457,11443,11568,11533,11480,11506,11549,11601,11619,11653,11703,11745,11793,11976,12380,12801,12998,13111,13566,13804,13810,13850,13639,13373,13304,13322,13312,13275
574,11808,11458,11524,11525,11457,11464,11408,11357,11428,11391,11454,11429,11406,11422,11415,11419,11433,11554,11497,11460,11467,11512,11573,11593,11611,11665,11720,11761,11955,12357,12771,12982,13103,13577,13805,13820,13846,13650,13399,13313,13306,13308,13276
575,11805,11509,11569,11567,11516,11527,11444,11406,11476,11450,11505,11485,11456,11465,11476,11475,11483,11597,11553,11504,11514,11573,11612,11636,11661,11741,11763,11806,12000,12423,12842,13012,13155,13613,13851,13837,13875,13685,13430,13317,13332,13349,13293
576,11831,11539,11609,11606,11563,11556,11492,11453,11506,11480,11550,11516,11485,11508,11504,11522,11515,11636,11594,11538,11562,11614,11656,11708,11716,11780,11824,11860,12073,12476,12895,13088,13219,13663,13893,13891,13927,13753,13484,13389,13390,13398,13353
577,11845,11495,11562,11573,11538,11506,11441,11411,11471,11429,11502,11467,11465,11474,11462,11468,11483,11596,11540,11506,11512,11570,11621,11633,11669,11734,11745,11803,11994,12399,12820,13016,13147,13601,13839,13830,13845,13658,13431,13337,13337,13345,13289
578,11664,11320,11377,11408,11350,11331,11269,11233,11302,11252,11326,11311,11288,11261,11285,11290,11291,11408,11365,11328,11347,11396,11421,11475,11480,11529,11580,11640,11822,12215,12649,12856,12982,13437,13667,13658,13711,13526,13252,13178,13173,13194,13153
579,11954,11609,11682,11695,11648,11643,11573,11534,11601,11549,11632,11604,11585,11583,11588,11597,11599,11717,11661,11625,11635,11707,11730,11762,11806,11852,11885,11949,12127,12557,12971,13155,13295,13747,13985,13973,13997,13814,13554,13485,13465,13484,13436
580,11737,11474,11545,11558,11512,11512,11422,11390,11468,11412,11491,11457,11448,11438,11461,11452,11469,11569,11531,11498,11506,11560,11594,11631,11650,11717,11743,11809,11984,12409,12823,13012,13156,13602,13844,13823,13876,13680,13440,13339,13319,13332,13292
581,11826,11439,11523,11549,11468,11473,11397,11366,11413,11376,11452,11425,11402,11404,11396,11423,11405,11524,11491,11446,11473,11512,11559,11595,11605,11654,11709,11760,11952,12361,12762,12951,13105,13552,13795,13766,13824,13609,13377,13283,13265,13300,13247
582,11777,11452,11512,11531,11484,11462,11384,11343,11420,11383,11436,11422,11408,11412,11408,11398,11430,11550,11476,11459,11484,11519,11565,11586,11619,11673,11700,11769,11939,12356,12764,12970,13115,13583,13816,13810,13853,13669,13406,13313,13320,13320,13266
583,11764,11434,11498,11535,11472,11464,11398,11347,11425,11358,11443,11426,11401,11417,11422,11418,11426,11546,11501,11450,11480,11517,11560,11584,11630,11674,11708,11785,11952,12362,12770,12965,13138,13565,13804,13792,13838,13654,13388,13299,13304,13278,13262
584,11808,11509,11580,11592,11534,11518,11432,11410,11473,11425,11522,11478,11459,11454,11472,11475,11484,11602,11559,11527,11529,11562,11621,11642,11665,11725,11759,11816,12006,12422,12834,13036,13151,13628,13875,13838,13907,13695,13432,13356,13330,13348,13296
585,11692,11326,11389,11391,11331,11332,11256,11233,11292,11236,11310,11295,11272,11291,11278,11277,11278,11390,11365,11318,11327,11371,11436,11446,11482,11515,11563,11625,11794,12212,12634,12832,12955,13431,13673,13664,13703,13510,13248,13160,13179,13175,13119
586,11814,11451,11520,11534,11480,11482,11386,11366,11411,11375,11461,11436,11432,11419,11410,11419,11432,11546,11519,11470,11476,11526,11567,11592,11626,11675,11707,11781,11971,12371,12793,12994,13124,13581,13828,13826,13879,13677,13409,13327,13312,13327,13274
587,11797,11512,11569,11596,11529,11533,11451,11416,11473,11427,11512,11486,11469,11474,11480,11496,11483,11606,11553,11503,11521,11582,11626,11671,11684,11745,11767,11810,12014,12456,12835,13070,13187,13649,13868,13860,13914,13709,13463,13385,13354,13351,13318
588,11767,11417,11474,11513,11433,11417,11340,11319,11357,11332,11405,11394,11342,11395,11381,11419,11421,11548,11524,11452,11417,11449,11516,11556,11582,11649,11701,11741,11890,12307,12754,12919,13056,13526,13769,13756,13810,13631,13351,13305,13269,13290,13256
589,11748,11385,11452,11457,11394,11411,11322,11292,11336,11292,11383,11367,11345,11344,11329,11343,11346,11463,11416,11376,11402,11446,11496,11523,11562,11590,11631,11706,11898,12312,12718,12908,13056,13517,13756,13739,13804,13610,13328,13269,13245,13260,13202
590,11810,11456,11539,11547,11492,11505,11411,11389,11419,11382,11461,11447,11437,11422,11421,11432,11431,11551,11514,11478,11485,11532,11578,11611,11630,11686,11736,11780,11978,12382,12817,13006,13132,13603,13837,13812,13876,13661,13411,13318,13316,13314,13270
591,11749,11450,11523,11535,11472,11476,11399,11359,11416,11384,11452,11432,11411,11431,11407,11418,11419,11546,11500,11456,11468,11521,11579,11593,11620,11674,11717,11766,11945,12378,12791,12982,13115,13584,13817,13812,13849,13661,13401,13305,13297,13309,13266
592,11810,11474,11547,11557,11510,11500,11421,11369,11427,11399,11460,11462,11425,11438,11426,11426,11450,11555,11536,11461,11483,11536,11594,11619,11654,11691,11729,11792,11972,12388,12808,13000,13127,13587,13831,13820,13869,13658,13401,13329,13318,13325,13277
593,11656,11311,11401,11406,11351,11337,11284,11246,11284,11253,11319,11302,11302,11286,11297,11292,11299,11424,11395,11329,11339,11384,11433,11480,11489,11542,11589,11649,11839,12261,12695,12875,13019,13487,13740,13698,13776,13581,13323,13219,13221,13213,13183
594,11876,11524,11594,11592,11559,11543,11471,11431,11480,11461,11520,11504,11481,11490,11488,11482,11489,11597,11577,11515,11541,11580,11650,11670,11682,11725,11773,11843,12021,12434,12868,13038,13182,13656,13896,13873,13918,13740,13467,13365,13390,13378,13339
595,11712,11428,11500,11516,11450,11457,11373,11316,11380,11370,11423,11390,11385,11403,11388,11379,11395,11523,11478,11437,11444,11494,11536,11579,11613,11656,11687,11753,11927,12363,12777,12953,13098,13580,13804,13799,13849,13668,13386,13298,13280,13296,13239
596,11775,11428,11500,11494,11434,11426,11359,11312,11362,11344,11388,11379,11343,11374,11368,11367,11368,11488,11473,11388,11426,11454,11515,11553,11575,11612,11654,11717,11916,12333,12736,12941,13053,13547,13790,13747,13815,13612,13351,13252,13254,13257,13209
597,11662,11321,11391,11393,11347,11342,11272,11213,11271,11230,11290,11286,11266,11275,11282,11278,11283,11399,11364,11305,11340,11364,11438,11468,11476,11521,11559,11628,11797,12242,12666,12835,12984,13464,13706,13670,13755,13560,13277,13196,13190,13207,13151
598,11849,11492,11565,11581,11498,11508,11437,11396,11441,11413,11471,11460,11435,11444,11442,11451,11455,11576,11542,11492,11517,11561,11593,11631,11645,11717,11749,11807,11977,12429,12823,13031,13188,13634,13882,13860,13921,13728,13442,13362,13363,13382,13309
599,11708,11439,11486,11480,11434,11421,11352,11292,11357,11328,11395,11379,11361,11371,11368,11349,11382,11481,11446,11396,11415,11466,11528,11556,11577,11618,11658,11712,11893,12337,12762,12942,13090,13564,13780,13751,13836,13630,13351,13246,13280,13255,13217
600,11672,11303,11363,11366,11308,11304,11245,11170,11245,11201,11262,11249,11214,11242,11230,11237,11243,11365,11331,11287,11299,11352,11387,11419,11445,11490,11525,11597,11779,12210,12615,12800,12931,13412,13673,13647,13698,13495,13228,13145,13140,13156,13099
601,11764,11426,11489,11489,11435,11441,11341,11305,11367,11333,11398,11380,11384,11381,11364,11365,11392,11499,11463,11416,11432,11490,11514,11562,11575,11620,11660,11721,11902,12340,12759,12952,13088,13569,13810,13800,13828,13648,13388,13303,13302,13290,13260
602,11797,11460,11515,11526,11471,11465,11378,11326,11390,11357,11430,11398,11384,11403,11403,11408,11417,11523,11479,11426,11445,11495,11536,11573,11601,11647,11702,11744,11924,12352,12781,12965,13111,13587,13830,13801,13852,13673,13404,13304,13301,13303,13256
603,11735,11397,11466,11455,11394,11399,11308,11258,11330,11281,11346,11323,11309,11340,11299,11317,11326,11457,11388,11345,11370,11420,11469,11503,11526,11574,11610,11657,11855,12281,12697,12896,13028,13498,13726,13751,13792,13579,13316,13232,13224,13240,13165
604,11691,11319,11383,11389,11341,11322,11233,11200,11252,11204,11284,11254,11248,11259,11242,11264,11274,11380,11345,11277,11301,11360,11406,11444,11468,11515,11536,11612,11798,12229,12645,12839,12971,13456,13704,13688,13732,13547,13266,13174,13160,13191,13143
605,11771,11408,11453,11446,11400,11387,11306,11254,11307,11264,11334,11313,11297,11318,11303,11299,11330,11429,11386,11345,11361,11421,11451,11495,11498,11552,11605,11653,11856,12307,12701,12892,13020,13511,13739,13762,13780,13583,13310,13244,13216,13248,13182
606,11791,11447,11513,11508,11459,11457,11359,11316,11380,11346,11400,11374,11377,11375,11393,11396,11398,11501,11453,11427,11465,11490,11544,11567,11582,11644,11679,11737,11925,12357,12766,12979,13102,13583,13815,13804,13860,13675,13408,13292,13307,13305,13241
607,11701,11370,11428,11419,11370,11365,11269,11238,11299,11243,11311,11295,11286,11291,11278,11289,11311,11424,11369,11312,11344,11397,11444,11470,11494,11561,11585,11645,11825,12281,12700,12872,12992,13485,13697,13715,13736,13558,13297,13178,13196,13203,13139
608,11666,11264,11326,11345,11276,11264,11190,11143,11195,11162,11218,11207,11179,11195,11187,11199,11214,11322,11282,11236,11250,11314,11354,11373,11412,11469,11476,11548,11750,12189,12590,12794,12918,13385,13633,13630,13677,13490,13225,13129,13118,13123,13076
609,11803,11447,11503,11501,11457,11432,11345,11311,11361,11321,11384,11361,11360,11370,11380,11365,11379,11496,11444,11412,11431,11486,11524,11551,11568,11649,11651,11729,11923,12370,12765,12969,13103,13568,13821,13808,13856,13662,13399,13298,13305,13295,13234
610,11650,11323,11388,11379,11334,11313,11230,11188,11254,11218,11261,11244,11248,11248,11251,11252,11251,11379,11332,11289,11297,11354,11415,11431,11434,11533,11534,11613,11810,12263,12641,12848,12969,13445,13675,13694,13720,13541,13283,13166,13180,13161,13120
611,11795,11435,11493,11496,11444,11438,11357,11310,11350,11346,11390,11362,11351,11373,11358,11361,11381,11483,11446,11394,11406,11468,11500,11545,11553,11626,11662,11717,11920,12360,12753,12941,13074,13551,13802,13792,13843,13649,13375,13280,13283,13295,13210
612,11582,11202,11268,11273,11220,11217,11120,11085,11124,11102,11154,11127,11124,11127,11135,11138,11154,11258,11220,11181,11188,11246,11292,11310,11336,11401,11431,11486,11693,12122,12541,12735,12878,13333,13608,13590,13633,13436,13184,13091,13072,13074,13030
613,11794,11392,11470,11470,11422,11407,11313,11263,11313,11280,11346,11338,11302,11332,11323,11313,11331,11448,11396,11362,11374,11438,11470,11509,11528,11591,11629,11679,11899,12312,12721,12919,13054,13533,13783,13775,13809,13618,13348,13268,13248,13258,13206
614,11713,11404,11469,11464,11411,11390,11298,11267,11320,11294,11357,11336,11311,11346,11330,11331,11349,11446,11433,11366,11385,11427,11466,11515,11517,11595,11627,11678,11902,12324,12737,12922,13068,13527,13785,13766,13826,13608,13351,13241,13260,13262,13208
615,11597,11240,11295,11288,11245,11236,11152,11087,11141,11126,11188,11170,11156,11163,11139,11160,11160,11282,11253,11204,11224,11267,11325,11338,11373,11436,11457,11501,11712,12137,12543,12764,12890,13375,13617,13611,13643,13448,13184,13100,13088,13096,13037
616,11706,11360,11504,11531,11501,11393,11277,11299,11226,11263,11309,11296,11389,11513,11280,11334,11363,11417,11330,11439,11391,11387,11446,11465,11502,11550,11547,11607,11862,12402,12655,12826,13018,13521,13738,13760,13797,13592,13337,13229,13229,13238,13196
617,11622,11323,11387,11388,11341,11333,11251,11190,11245,11213,11276,11262,11256,11256,11251,11260,11280,11378,11332,11291,11313,11369,11409,11438,11478,11523,11556,11617,11807,12246,12654,12869,13005,13487,13733,13717,13768,13556,13307,13201,13202,13196,13146
618,11664,11337,11411,11405,11354,11327,11244,11185,11256,11236,11287,11258,11252,11274,11252,11261,11269,11398,11346,11306,11314,11361,11396,11442,11451,11519,11561,11597,11803,12245,12658,12846,12970,13477,13707,13712,13750,13557,13294,13195,13184,13194,13134
619,11610,11280,11333,11332,11280,11251,11185,11130,11182,11168,11215,11205,11195,11216,11191,11208,11212,11328,11272,11243,11255,11300,11355,11391,11403,11460,11488,11545,11744,12189,12584,12805,12927,13434,13670,13659,13715,13503,13253,13150,13143,13158,13086
620,11647,11301,11369,11370,11321,11307,11202,11171,11231,11193,11272,11241,11232,11233,11232,11231,11242,11372,11327,11277,11294,11347,11392,11432,11452,11503,11533,11593,11802,12225,12652,12840,12981,13473,13695,13716,13763,13549,13293,13181,13176,13183,13161
621,11689,11340,11390,11420,11355,11342,11243,11224,11259,11230,11279,11276,11266,11282,11266,11280,11283,11398,11348,11297,11341,11359,11416,11463,11480,11528,11567,11623,11824,12281,12687,12847,12987,13496,13722,13703,13775,13554,13316,13214,13184,13196,13151
622,11637,11300,11375,11388,11332,11319,11239,11179,11237,11218,11274,11233,11251,11245,11241,11246,11277,11384,11336,11292,11306,11351,11409,11436,11455,11533,11540,11600,11813,12247,12660,12860,13004,13492,13724,13710,13771,13579,13309,13202,13201,13196,13150
623,11586,11197,11247,11275,11208,11202,11122,11093,11115,11085,11147,11138,11131,11119,11112,11119,11138,11255,11213,11162,11188,11236,11286,11318,11323,11394,11445,11482,11692,12110,12539,12738,12870,13366,13600,13589,13635,13437,13186,13079,13080,13071,13038
624,11710,11363,11414,11436,11373,11359,11287,11243,11288,11254,11312,11292,11286,11292,11285,11302,11288,11426,11379,11333,11366,11395,11455,11466,11489,11568,11588,11639,11857,12299,12713,12900,13042,13541,13758,13753,13797,13613,13341,13248,13233,13240,13195
625,11599,11271,11328,11352,11279,11266,11187,11156,11174,11170,11209,11213,11200,11204,11200,11196,11202,11331,11281,11247,11275,11305,11368,11396,11395,11465,11510,11544,11768,12206,12609,12804,12958,13451,13682,13673,13735,13542,13247,13150,13147,13145,13123
626,11669,11310,11350,11370,11305,11306,11217,11175,11211,11196,11241,11232,11227,11221,11220,11228,11240,11349,11312,11257,11280,11340,11376,11415,11433,11498,11541,11574,11799,12239,12642,12826,12960,13453,13707,13676,13729,13550,13281,13180,13176,13166,13110
627,11539,11155,11212,11235,11172,11176,11068,11048,11066,11064,11116,11092,11077,11088,11077,11091,11106,11216,11178,11127,11171,11209,11240,11281,11294,11361,11395,11423,11658,12084,12515,12721,12858,13340,13607,13583,13636,13436,13154,13062,13065,13062,13003
628,11643,11298,11358,11362,11304,11298,11203,11178,11201,11189,11234,11222,11217,11245,11216,11230,11246,11342,11309,11249,11286,11341,11378,11408,11416,11478,11535,11574,11784,12226,12645,12832,12982,13468,13722,13713,13744,13554,13277,13179,13176,13175,13119
629,11623,11303,11365,11379,11308,11308,11220,11172,11213,11208,11252,11234,11231,11233,11236,11234,11256,11368,11324,11281,11309,11356,11406,11418,11447,11496,11543,11586,11815,12252,12673,12868,12998,13481,13721,13702,13758,13564,13295,13208,13193,13196,13143
630,11637,11285,11340,11363,11286,11272,11177,11157,11196,11163,11223,11216,11191,11197,11215,11206,11215,11319,11286,11245,11265,11318,11363,11393,11435,11480,11502,11558,11769,12197,12648,12827,12947,13439,13698,13669,13735,13545,13261,13170,13169,13158,13098
631,11550,11181,11248,11237,11194,11181,11106,11058,11092,11074,11121,11108,11096,11108,11096,11100,11112,11223,11194,11159,11166,11229,11256,11272,11314,11363,11407,11465,11671,12130,12538,12741,12872,13374,13625,13616,13654,13461,13187,13096,13103,13086,13036
632,11628,11281,11327,11340,11276,11281,11192,11143,11190,11165,11231,11204,11203,11211,11207,11210,11237,11330,11285,11254,11272,11313,11370,11385,11399,11464,11508,11561,11759,12216,12640,12833,12971,13459,13713,13687,13723,13538,13270,13175,13172,13174,13102
633,11580,11267,11331,11345,11268,11274,11186,11148,11188,11159,11220,11207,11188,11195,11195,11208,11217,11330,11291,11246,11264,11306,11351,11370,11398,11475,11509,11557,11765,12214,12636,12833,12962,13458,13697,13682,13728,13543,13275,13184,13165,13178,13124
634,11560,11183,11243,11241,11179,11171,11084,11048,11080,11067,11139,11091,11107,11105,11106,11102,11119,11229,11203,11129,11162,11227,11265,11280,11311,11371,11404,11460,11670,12118,12550,12729,12855,13359,13604,13602,13630,13421,13186,13060,13068,13078,13001
635,11652,11269,11312,11337,11269,11279,11189,11129,11185,11153,11224,11211,11204,11194,11203,11205,11212,11334,11286,11252,11271,11317,11366,11392,11400,11464,11505,11564,11771,12217,12634,12839,12968,13469,13730,13696,13757,13542,13283,13199,13185,13196,13134
636,11558,11267,11332,11331,11260,11272,11177,11123,11169,11141,11218,11197,11203,11192,11182,11185,11184,11323,11289,11239,11249,11307,11343,11371,11400,11461,11488,11557,11766,12209,12645,12825,12971,13463,13707,13686,13732,13542,13280,13179,13161,13165,13119
637,11611,11246,11320,11320,11273,11268,11178,11126,11165,11144,11224,11192,11184,11189,11190,11195,11205,11305,11268,11228,11254,11302,11350,11374,11395,11460,11481,11552,11748,12208,12609,12806,12948,13464,13708,13685,13722,13526,13264,13154,13158,13176,13112
638,11539,11151,11211,11211,11172,11149,11068,11034,11073,11034,11110,11069,11083,11071,11074,11072,11104,11206,11162,11122,11142,11182,11223,11259,11285,11342,11372,11423,11647,12087,12503,12726,12841,13347,13590,13582,13635,13432,13164,13069,13065,13052,13019
639,11552,11209,11294,11300,11232,11233,11137,11095,11157,11119,11164,11139,11142,11153,11143,11158,11157,11281,11223,11198,11204,11265,11307,11339,11343,11415,11448,11512,11727,12187,12596,12792,12933,13436,13666,13653,13711,13507,13244,13133,13136,13147,13080
640,11606,11246,11324,11315,11277,11253,11181,11116,11170,11140,11216,11184,11181,11201,11177,11191,11202,11307,11272,11221,11246,11289,11339,11355,11377,11451,11490,11547,11759,12212,12619,12806,12957,13472,13705,13674,13733,13534,13267,13180,13152,13157,13120
641,11544,11219,11281,11291,11242,11221,11144,11098,11148,11114,11161,11157,11151,11150,11139,11173,11148,11273,11239,11184,11201,11252,11317,11336,11341,11422,11459,11495,11721,12167,12575,12808,12920,13436,13673,13668,13697,13484,13242,13117,13135,13116,13074
642,11535,11152,11204,11216,11158,11141,11064,11028,11083,11033,11099,11068,11081,11091,11072,11075,11093,11210,11168,11125,11125,11190,11236,11272,11274,11347,11390,11441,11669,12099,12527,12736,12856,13381,13614,13596,13655,13446,13183,13094,13091,13099,13015
643,11619,11279,11346,11340,11301,11305,11189,11161,11214,11176,11236,11204,11207,11216,11210,11222,11201,11341,11306,11251,11271,11308,11366,11404,11411,11485,11505,11573,11800,12252,12665,12865,12975,13526,13756,13746,13784,13581,13310,13219,13199,13202,13149
644,11492,11214,11283,11282,11225,11214,11132,11077,11128,11102,11168,11149,11140,11141,11121,11161,11168,11254,11231,11172,11193,11253,11301,11332,11324,11407,11443,11494,11730,12176,12605,12811,12932,13463,13669,13675,13711,13491,13249,13154,13130,13128,13082
645,11603,11208,11281,11287,11222,11221,11131,11087,11133,11107,11141,11139,11149,11148,11126,11138,11139,11240,11229,11172,11193,11239,11286,11330,11342,11414,11428,11485,11720,12157,12555,12769,12887,13427,13644,13634,13673,13477,13206,13115,13104,13123,13057
646,11470,11139,11217,11207,11156,11165,11064,11018,11052,11023,11093,11090,11065,11074,11064,11072,11077,11211,11150,11115,11110,11171,11225,11262,11262,11344,11368,11439,11648,12101,12537,12744,12855,13386,13631,13617,13657,13457,13197,13090,13071,13084,13024
647,11581,11251,11306,11311,11281,11260,11154,11108,11173,11142,11194,11179,11178,11181,11161,11187,11192,11295,11274,11211,11240,11281,11331,11363,11376,11453,11479,11541,11759,12196,12621,12829,12957,13480,13695,13687,13752,13550,13272,13183,13172,13166,13110
648,11562,11249,11338,11310,11281,11244,11157,11119,11169,11132,11199,11187,11189,11182,11166,11192,11194,11300,11271,11227,11239,11274,11345,11379,11373,11445,11490,11520,11762,12210,12638,12834,12952,13499,13713,13725,13766,13548,13289,13182,13181,13165,13121
649,11512,11127,11192,11204,11156,11135,11040,10999,11044,11016,11077,11070,11067,11065,11050,11065,11059,11180,11145,11102,11109,11181,11215,11253,11257,11317,11366,11416,11634,12074,12511,12698,12841,13363,13597,13592,13621,13424,13162,13064,13059,13056,12987
650,11500,11133,11205,11202,11138,11129,11040,10996,11052,11011,11088,11064,11071,11049,11045,11056,11085,11166,11131,11099,11116,11166,11202,11243,11259,11318,11363,11406,11630,12072,12514,12703,12833,13367,13627,13605,13654,13445,13167,13054,13061,13055,13001
651,11569,11260,11307,11341,11286,11274,11169,11124,11154,11155,11207,11204,11184,11196,11170,11192,11205,11313,11265,11237,11245,11301,11336,11378,11394,11453,11491,11550,11759,12214,12653,12843,12976,13514,13729,13706,13777,13566,13273,13203,13190,13183,13130
652,11512,11186,11235,11243,11216,11186,11109,11050,11101,11066,11129,11138,11133,11131,11102,11108,11126,11235,11198,11150,11179,11220,11262,11302,11312,11389,11407,11468,11698,12151,12579,12767,12907,13408,13662,13658,13702,13509,13222,13129,13122,13118,13065
653,11500,11095,11159,11183,11115,11109,11026,10979,11025,10985,11052,11060,11061,11051,11030,11011,11025,11146,11100,11077,11075,11148,11187,11224,11228,11298,11316,11388,11601,12068,12484,12660,12811,13330,13577,13579,13617,13406,13135,13048,13017,13022,12980
654,11539,11193,11269,11282,11217,11202,11113,11062,11136,11087,11162,11185,11170,11168,11129,11114,11133,11240,11216,11167,11191,11240,11277,11320,11340,11388,11432,11490,11716,12168,12599,12787,12936,13460,13700,13673,13736,13535,13251,13154,13151,13148,13095
655,11495,11177,11214,11247,11186,11189,11097,11057,11095,11054,11112,11152,11179,11139,11098,11104,11121,11206,11196,11139,11150,11201,11253,11282,11301,11369,11401,11457,11685,12123,12549,12768,12885,13402,13665,13643,13687,13502,13204,13129,13108,13106,13057
656,11565,11220,11282,11288,11246,11231,11133,11093,11141,11115,11164,11228,11243,11201,11159,11150,11152,11276,11236,11194,11193,11267,11296,11345,11348,11420,11441,11506,11738,12192,12598,12802,12947,13470,13699,13689,13739,13543,13261,13171,13155,13159,13091
657,11454,11076,11145,11149,11105,11093,10995,10953,11009,10973,11017,11102,11097,11064,11010,11017,11023,11130,11094,11044,11054,11117,11150,11184,11217,11278,11305,11365,11598,12048,12469,12662,12802,13326,13575,13563,13619,13419,13140,13049,13038,13040,12984
658,11572,11196,11245,11257,11199,11209,11106,11053,11119,11060,11148,11219,11218,11179,11118,11121,11121,11237,11215,11143,11163,11222,11268,11289,11304,11383,11412,11459,11703,12148,12573,12766,12904,13447,13676,13660,13696,13533,13238,13133,13123,13128,13071
659,11459,11173,11240,11248,11209,11175,11103,11049,11100,11072,11121,11222,11209,11148,11107,11103,11110,11219,11207,11142,11174,11226,11275,11299,11310,11384,11422,11467,11701,12172,12591,12786,12926,13448,13689,13662,13730,13530,13232,13161,13134,13150,13079
660,11558,11187,11236,11249,11195,11187,11089,11037,11095,11081,11115,11192,11202,11149,11108,11097,11116,11234,11198,11145,11154,11212,11248,11296,11294,11376,11391,11447,11682,12155,12566,12763,12888,13432,13664,13653,13702,13511,13214,13144,13116,13122,13052
661,11458,11095,11165,11165,11105,11117,11014,10963,11013,10979,11047,11122,11097,11063,11024,11020,11024,11139,11111,11059,11073,11132,11183,11202,11229,11294,11321,11392,11615,12062,12496,12701,12834,13362,13607,13589,13632,13454,13153,13077,13064,13070,13006
662,11556,11182,11250,11253,11231,11198,11111,11050,11114,11079,11131,11187,11176,11151,11113,11117,11136,11241,11216,11159,11194,11222,11267,11310,11326,11388,11419,11482,11708,12164,12598,12770,12925,13453,13689,13683,13734,13549,13257,13172,13144,13157,13092
663,11513,11200,11269,11270,11198,11214,11116,11060,11114,11088,11147,11194,11181,11147,11117,11118,11132,11259,11227,11168,11196,11231,11276,11324,11325,11401,11432,11479,11730,12189,12622,12807,12935,13474,13691,13694,13753,13548,13281,13180,13158,13156,13098
664,11474,11133,11202,11192,11136,11134,11052,10994,11044,11014,11076,11110,11102,11078,11041,11046,11052,11170,11144,11095,11104,11162,11199,11243,11259,11325,11354,11412,11654,12092,12543,12725,12842,13388,13612,13613,13649,13457,13182,13086,13084,13096,13021
665,11485,11110,11164,11160,11122,11092,11011,10958,11017,10974,11045,11070,11060,11051,11011,11020,11019,11134,11110,11064,11069,11116,11183,11204,11229,11281,11332,11378,11609,12073,12504,12699,12835,13381,13605,13605,13650,13459,13184,13089,13064,13079,13007
666,11534,11199,11266,11272,11220,11190,11125,11057,11101,11082,11150,11198,11176,11165,11122,11118,11125,11235,11207,11171,11195,11229,11287,11311,11324,11387,11424,11486,11721,12183,12622,12795,12917,13465,13692,13686,13753,13532,13271,13186,13178,13165,13110
667,11500,11169,11226,11239,11192,11179,11108,11038,11095,11049,11114,11167,11157,11123,11091,11089,11122,11229,11169,11144,11156,11205,11226,11273,11312,11363,11404,11453,11692,12161,12585,12780,12915,13451,13691,13676,13721,13523,13248,13154,13151,13127,13067
668,11415,11067,11128,11127,11070,11056,10967,10905,10967,10952,10995,11066,11047,11022,10983,10974,10995,11107,11070,11015,11039,11093,11138,11157,11193,11254,11273,11334,11576,12026,12468,12655,12791,13332,13564,13562,13602,13411,13135,13043,13018,13028,12955
669,11518,11124,11196,11196,11146,11131,11038,10999,11048,11007,11062,11128,11129,11089,11044,11034,11062,11166,11127,11099,11097,11163,11206,11216,11254,11313,11337,11395,11644,12092,12543,12724,12846,13402,13640,13634,13694,13486,13209,13119,13091,13103,13032
670,11540,11238,11285,11309,11262,11260,11158,11102,11164,11116,11181,11267,11225,11199,11158,11158,11184,11283,11245,11201,11234,11282,11322,11348,11365,11434,11459,11536,11759,12224,12683,12856,12980,13521,13766,13776,13803,13611,13335,13229,13224,13221,13147
671,11442,11105,11178,11194,11119,11121,11027,10980,11027,10993,11057,11100,11102,11062,11035,11034,11039,11160,11103,11075,11083,11136,11190,11211,11242,11297,11335,11397,11634,12092,12533,12704,12851,13386,13618,13606,13662,13455,13181,13103,13062,13082,13003
672,11462,11062,11119,11146,11078,11066,10965,10914,10976,10953,11001,11041,11029,11001,10976,10976,11003,11088,11073,11013,11049,11086,11130,11152,11184,11241,11264,11327,11562,12024,12477,12655,12801,13346,13585,13578,13607,13424,13142,13053,13016,13046,12973
673,11497,11162,11227,11242,11185,11182,11082,11025,11076,11045,11113,11143,11103,11086,11090,11075,11102,11196,11168,11115,11148,11188,11238,11279,11296,11343,11384,11436,11683,12149,12576,12767,12894,13448,13684,13683,13729,13532,13247,13151,13149,13137,13068
674,11472,11125,11203,11201,11145,11134,11039,10986,11036,11011,11059,11074,11061,11045,11021,11060,11064,11158,11128,11081,11107,11158,11209,11221,11241,11322,11326,11389,11639,12104,12548,12743,12855,13415,13648,13634,13687,13496,13212,13120,13106,13104,13025
675,11582,11189,11266,11291,11234,11213,11108,11072,11123,11101,11162,11142,11141,11126,11115,11109,11122,11230,11204,11170,11190,11223,11273,11302,11325,11382,11410,11458,11703,12183,12616,12797,12932,13465,13717,13711,13748,13546,13280,13180,13170,13165,13090
676,11421,11035,11114,11144,11066,11060,10949,10912,10967,10932,10997,10971,10973,10958,10949,10961,10974,11087,11061,11011,11036,11077,11116,11135,11183,11226,11264,11314,11567,12031,12469,12672,12799,13349,13591,13592,13623,13424,13142,13061,13042,13044,12969
677,11530,11146,11203,11214,11161,11146,11053,10992,11051,11012,11081,11059,11039,11048,11023,11026,11044,11162,11101,11077,11101,11140,11202,11216,11255,11314,11339,11396,11647,12119,12537,12735,12878,13413,13653,13640,13677,13481,13222,13133,13104,13082,13018
678,11535,11214,11279,11301,11238,11254,11140,11080,11143,11102,11163,11145,11131,11118,11132,11116,11151,11241,11219,11163,11200,11227,11279,11303,11337,11392,11429,11476,11734,12212,12650,12824,12966,13524,13749,13733,13781,13586,13314,13216,13202,13187,13144
679,11483,11132,11188,11216,11159,11133,11044,10980,11044,11013,11070,11029,11030,11018,11017,11030,11039,11148,11103,11060,11093,11127,11173,11199,11212,11277,11312,11377,11625,12090,12527,12725,12853,13399,13648,13636,13667,13465,13187,13100,13091,13083,13018
680,11458,11095,11159,11165,11109,11098,10992,10943,11022,10982,11044,11007,10997,10989,10996,10990,10984,11111,11080,11033,11073,11112,11141,11181,11216,11267,11290,11352,11585,12061,12498,12699,12846,13415,13629,13632,13658,13476,13194,13116,13091,13081,13016
681,11490,11139,11213,11217,11157,11168,11059,11018,11050,11035,11071,11053,11048,11042,11017,11024,11068,11157,11123,11093,11108,11160,11188,11233,11255,11302,11347,11395,11644,12133,12554,12754,12894,13434,13681,13673,13712,13511,13241,13132,13142,13127,13073
682,11491,11146,11214,11236,11172,11172,11040,10985,11067,11017,11090,11062,11034,11038,11053,11044,11060,11165,11132,11090,11116,11146,11212,11231,11247,11306,11336,11403,11656,12137,12560,12751,12892,13441,13681,13674,13717,13502,13232,13131,13130,13134,13047
683,11456,11096,11170,11176,11110,11110,10993,10949,11001,10971,11021,11011,10985,10984,10991,10988,11005,11104,11068,11043,11061,11097,11125,11178,11179,11249,11294,11356,11582,12070,12504,12683,12842,13394,13630,13620,13650,13459,13177,13079,13069,13055,12996
684,11497,11098,11158,11175,11122,11110,11006,10953,10996,10978,11048,11012,10998,10998,10977,10997,11018,11109,11100,11053,11062,11109,11161,11202,11203,11257,11300,11383,11618,12081,12531,12710,12855,13415,13658,13639,13682,13486,13216,13117,13097,13089,13028
685,11521,11165,11243,11248,11185,11181,11084,11033,11065,11037,11101,11083,11059,11066,11051,11076,11075,11204,11157,11107,11144,11164,11228,11254,11278,11339,11371,11417,11669,12151,12587,12775,12911,13473,13712,13699,13748,13545,13263,13175,13154,13159,13088
686,11436,11128,11183,11206,11149,11147,11041,10967,11050,10999,11054,11045,11032,11025,11016,11033,11047,11154,11125,11088,11096,11130,11182,11228,11236,11296,11340,11394,11648,12138,12558,12752,12892,13437,13702,13665,13724,13517,13226,13135,13139,13122,13072
687,11430,11047,11110,11124,11054,11058,10954,10889,10925,10911,10966,10962,10922,10920,10928,10948,10950,11062,11024,10976,11000,11033,11083,11130,11132,11211,11227,11312,11568,12023,12454,12631,12790,13342,13598,13595,13629,13427,13152,13047,13022,13035,12952
688,11491,11151,11203,11215,11149,11161,11056,10998,11026,11025,11073,11047,11042,11034,11031,11034,11058,11157,11125,11089,11112,11138,11200,11236,11238,11308,11344,11413,11648,12127,12568,12769,12911,13465,13701,13683,13739,13544,13252,13152,13136,13138,13077
689,11445,11131,11195,11200,11152,11147,11026,10965,11023,10998,11062,11043,11028,11007,11013,11007,11040,11142,11110,11072,11087,11132,11192,11209,11228,11275,11338,11392,11659,12126,12562,12742,12871,13452,13694,13674,13719,13530,13241,13138,13142,13128,13046
690,11505,11125,11190,11197,11149,11144,11040,10978,11025,11007,11056,11039,11025,11033,11013,11034,11040,11164,11108,11066,11083,11132,11188,11221,11227,11301,11339,11384,11658,12121,12552,12753,12879,13440,13685,13663,13716,13508,13244,13127,13141,13121,13049
691,11383,11037,11103,11092,11047,11041,10936,10875,10922,10892,10960,10927,10914,10914,10927,10925,10927,11044,11017,10963,10988,11044,11085,11114,11120,11199,11239,11293,11551,12030,12466,12655,12798,13382,13613,13593,13661,13463,13172,13059,13062,13038,12985
692,11490,11154,11219,11227,11171,11154,11050,10980,11055,11008,11064,11052,11037,11043,11032,11036,11056,11165,11124,11080,11105,11152,11193,11221,11253,11321,11345,11413,11660,12140,12573,12763,12907,13470,13712,13707,13743,13544,13267,13171,13148,13138,13072
693,11478,11122,11187,11183,11133,11109,11006,10950,10997,10986,11034,11022,11006,11012,10999,10982,11024,11129,11086,11036,11064,11111,11160,11194,11209,11273,11309,11359,11636,12096,12542,12729,12867,13438,13681,13647,13703,13492,13231,13134,13115,13101,13024
694,11515,11148,11216,11215,11158,11140,11037,10985,11029,11008,11073,11040,11030,11040,11042,11051,11044,11175,11131,11074,11097,11161,11191,11230,11238,11315,11346,11399,11674,12148,12577,12764,12920,13469,13725,13704,13738,13542,13279,13168,13164,13150,13072
695,11389,11040,11092,11080,11025,11011,10905,10862,10908,10875,10935,10895,10907,10893,10897,10883,10904,11020,10982,10933,10962,11003,11048,11090,11105,11176,11202,11256,11510,11992,12436,12625,12763,13334,13582,13568,13628,13424,13135,13032,13038,13012,12954
696,11559,11175,11226,11221,11166,11160,11042,10987,11029,11014,11065,11045,11039,11051,11034,11034,11046,11179,11132,11077,11088,11148,11186,11237,11243,11321,11345,11376,11666,12141,12584,12784,12917,13490,13728,13717,13774,13562,13285,13178,13171,13153,13086
697,11510,11196,11247,11245,11180,11162,11046,10982,11040,11005,11072,11053,11058,11036,11040,11055,11041,11170,11137,11079,11108,11153,11193,11224,11253,11319,11350,11402,11657,12165,12595,12779,12933,13511,13740,13720,13777,13561,13286,13201,13182,13159,13096
698,11481,11073,11132,11117,11059,11040,10938,10879,10921,10894,10952,10957,10935,10928,10920,10909,10926,11050,11000,10945,10986,11040,11079,11111,11130,11197,11224,11273,11543,12026,12463,12651,12787,13360,13603,13595,13620,13436,13148,13047,13053,13041,12972
699,11529,11154,11190,11173,11104,11089,10993,10926,10996,10952,11017,10991,10998,10984,10982,10979,10987,11108,11071,11013,11036,11095,11123,11175,11197,11265,11275,11340,11607,12091,12536,12733,12866,13447,13700,13676,13730,13537,13239,13134,13139,13126,13047
700,11515,11161,11211,11192,11139,11108,11014,10940,11004,10964,11042,11005,10997,10991,10997,11001,11002,11128,11084,11031,11062,11100,11160,11181,11205,11267,11302,11363,11614,12108,12554,12735,12883,13446,13689,13682,13719,13531,13235,13131,13128,13121,13056
701,11537,11177,11229,11188,11122,11092,11008,10948,10990,10966,11034,11021,11011,11005,10993,11008,11006,11114,11071,11046,11071,11108,11152,11181,11199,11262,11293,11351,11610,12112,12543,12742,12874,13446,13704,13699,13715,13529,13258,13150,13145,13126,13054
702,11542,11138,11182,11158,11089,11090,10960,10894,10958,10923,10989,10974,10971,10970,10952,10959,10956,11073,11033,10979,11006,11056,11098,11140,11155,11224,11251,11313,11579,12058,12501,12689,12832,13430,13659,13656,13680,13490,13224,13085,13107,13074,13014
703,11499,11137,11173,11148,11074,11070,10965,10896,10959,10918,10983,10955,10947,10932,10920,10943,10954,11067,11033,10988,11008,11051,11104,11143,11153,11208,11250,11312,11567,12056,12492,12691,12826,13420,13669,13647,13673,13485,13214,13101,13081,13074,13000
704,11545,11178,11225,11205,11143,11118,11006,10958,11005,10980,11051,11009,11000,11003,10990,11003,11020,11116,11084,11052,11053,11118,11166,11196,11212,11277,11315,11373,11634,12143,12565,12752,12903,13478,13728,13711,13740,13551,13268,13161,13146,13146,13058
705,11540,11178,11241,11214,11153,11134,11020,10960,11012,10998,11059,11031,11024,11019,10996,11013,11025,11131,11109,11056,11068,11118,11175,11191,11205,11291,11308,11374,11643,12135,12572,12765,12899,13486,13714,13715,13764,13557,13274,13179,13146,13151,13073
706,11463,11072,11117,11109,11024,11019,10897,10838,10888,10877,10932,10897,10875,10879,10869,10893,10900,10996,10975,10931,10952,11005,11035,11075,11106,11161,11191,11248,11529,12007,12449,12642,12780,13368,13621,13601,13641,13432,13180,13070,13051,13034,12963
707,11592,11232,11279,11261,11197,11185,11067,11004,11066,11039,11105,11083,11066,11060,11047,11059,11064,11179,11153,11090,11121,11169,11212,11242,11273,11327,11365,11425,11689,12195,12637,12827,12963,13552,13787,13775,13814,13606,13343,13235,13223,13193,13137
708,11450,11136,11171,11172,11091,11071,10953,10915,10952,10944,10992,10954,10958,10951,10943,10980,10965,11075,11051,10995,11013,11058,11121,11138,11167,11237,11268,11321,11599,12093,12552,12735,12866,13470,13690,13686,13730,13529,13264,13144,13130,13122,13047
709,11592,11158,11196,11202,11127,11118,10984,10951,10986,10957,11020,10995,10979,10991,10970,10990,10982,11105,11075,11023,11044,11088,11142,11176,11194,11258,11284,11344,11622,12119,12554,12738,12894,13459,13697,13703,13739,13525,13255,13161,13120,13122,13065
710,11416,11060,11097,11093,11023,11020,10907,10837,10878,10875,10919,10894,10865,10876,10876,10888,10918,10998,10991,10934,10950,11011,11043,11072,11104,11166,11195,11281,11545,12063,12486,12675,12811,13425,13643,13636,13688,13475,13211,13091,13060,13064,12991
711,11483,11118,11162,11150,11081,11068,10968,10903,10953,10932,10983,10947,10949,10939,10940,10963,10968,11068,11041,10990,11004,11059,11112,11134,11169,11235,11252,11300,11589,12094,12527,12722,12863,13448,13695,13664,13732,13511,13255,13137,13135,13115,13035
712,11512,11191,11244,11238,11177,11169,11040,10982,11044,11008,11070,11050,11017,11045,11011,11060,11039,11146,11127,11075,11086,11139,11194,11221,11255,11315,11332,11397,11683,12191,12616,12830,12966,13550,13804,13775,13810,13611,13358,13238,13210,13204,13127
713,11395,11027,11078,11088,11026,11010,10891,10828,10867,10858,10907,10881,10860,10879,10851,10878,10892,11006,10960,10924,10929,10991,11039,11069,11104,11155,11208,11250,11533,12024,12451,12665,12799,13382,13623,13612,13667,13462,13175,13092,13047,13039,12976
714,11500,11092,11139,11134,11065,11057,10946,10874,10924,10899,10955,10919,10914,10921,10902,10928,10927,11047,11010,10968,10979,11031,11089,11120,11140,11198,11241,11292,11570,12074,12502,12700,12839,13431,13692,13678,13726,13500,13233,13122,13118,13112,13044
715,11493,11159,11223,11198,11169,11141,11024,10965,11017,10977,11045,10996,10990,11008,10984,11017,11027,11120,11095,11050,11079,11121,11186,11217,11243,11296,11326,11381,11668,12165,12615,12801,12952,13548,13794,13749,13809,13603,13325,13247,13216,13199,13127
716,11464,11112,11169,11174,11108,11104,10972,10893,10959,10930,10982,10954,10932,10953,10945,10954,10971,11089,11041,11003,11011,11088,11131,11144,11177,11242,11274,11334,11613,12118,12567,12753,12905,13497,13712,13725,13782,13576,13299,13193,13157,13141,13080
717,11452,11048,11094,11085,11034,11023,10896,10834,10894,10857,10905,10887,10867,10872,10866,10889,10891,10999,10958,10930,10934,10985,11039,11062,11110,11154,11183,11254,11520,12023,12458,12655,12794,13396,13644,13644,13677,13466,13208,13080,13071,13045,12991
718,11466,11107,11171,11161,11108,11094,10968,10906,10951,10918,10989,10976,10955,10960,10938,10952,10965,11072,11029,11003,11026,11069,11129,11131,11173,11252,11279,11324,11605,12117,12571,12754,12899,13500,13732,13730,13767,13559,13293,13198,13174,13150,13090
719,11449,11107,11155,11174,11106,11079,10970,10908,10966,10919,10978,10944,10946,10955,10936,10963,10955,11071,11031,10986,11009,11057,11115,11123,11167,11222,11263,11331,11602,12103,12547,12753,12890,13497,13716,13717,13766,13559,13267,13169,13158,13140,13073
720,11451,11128,11200,11193,11134,11107,10991,10927,10983,10948,11017,10996,10981,10980,10976,10974,10997,11106,11062,11024,11042,11104,11145,11172,11195,11271,11298,11345,11640,12149,12602,12787,12916,13510,13753,13740,13802,13586,13310,13208,13180,13162,13088
721,11432,11038,11081,11090,11036,11027,10893,10818,10894,10849,10904,10894,10862,10870,10866,10888,10898,10999,10973,10935,10942,10993,11049,11066,11098,11155,11187,11252,11541,12042,12492,12680,12812,13430,13691,13674,13715,13502,13215,13117,13089,13092,13014
722,11494,11112,11172,11175,11122,11094,10981,10912,10970,10935,10984,10964,10952,10961,10955,10945,10976,11097,11049,11005,11014,11071,11113,11152,11182,11244,11279,11331,11598,12125,12571,12763,12895,13512,13744,13745,13770,13577,13308,13186,13182,13177,13087
723,11422,11135,11196,11196,11128,11117,10998,10931,10987,10942,11025,10993,10986,10974,10986,10988,10995,11125,11067,11031,11047,11097,11152,11182,11207,11273,11305,11351,11651,12165,12618,12820,12936,13549,13789,13781,13815,13615,13339,13218,13223,13203,13131
724,11468,11084,11139,11152,11084,11062,10945,10876,10919,10893,10957,10925,10915,10923,10906,10923,10936,11037,11007,10964,10978,11027,11099,11117,11139,11182,11222,11288,11575,12103,12532,12731,12863,13455,13708,13689,13755,13548,13254,13150,13129,13121,13028
725,11391,11022,11072,11074,11007,10998,10878,10811,10858,10845,10895,10875,10859,10850,10836,10865,10873,11005,10953,10936,10939,10972,11026,11065,11085,11142,11184,11221,11521,12032,12486,12673,12819,13441,13674,13669,13708,13511,13226,13109,13104,13097,13031
726,11485,11110,11165,11167,11105,11095,10960,10905,10951,10921,10970,10963,10939,10948,10950,10946,10973,11098,11050,11018,11005,11080,11106,11153,11170,11225,11263,11318,11611,12134,12594,12780,12903,13522,13774,13755,13801,13606,13298,13198,13192,13183,13102
727,11454,11130,11181,11190,11134,11105,10978,10907,10962,10930,11000,10978,10962,10953,10949,10966,10981,11100,11060,11026,11025,11091,11142,11172,11189,11243,11285,11349,11633,12166,12582,12793,12930,13540,13777,13769,13820,13624,13342,13229,13213,13194,13101
728,11443,11068,11121,11119,11060,11044,10929,10847,10906,10870,10931,10921,10902,10899,10887,10904,10919,11045,11010,10963,10970,11021,11066,11102,11117,11178,11216,11286,11566,12086,12525,12734,12865,13484,13735,13720,13764,13563,13267,13170,13133,13140,13035
729,11412,11032,11102,11088,11052,11023,10904,10831,10874,10847,10900,10884,10874,10868,10861,10867,10888,11001,10968,10918,10938,10998,11029,11068,11092,11142,11188,11241,11542,12076,12502,12715,12846,13478,13718,13703,13754,13552,13249,13141,13139,13122,13037
730,11465,11121,11194,11185,11128,11101,10997,10918,10962,10931,10993,10969,10953,10959,10955,10972,10974,11082,11073,11004,11021,11080,11122,11143,11177,11234,11267,11333,11628,12163,12592,12799,12927,13550,13794,13784,13836,13619,13340,13219,13204,13199,13124
731,11484,11120,11186,11187,11122,11112,10995,10924,10964,10920,10996,10968,10967,10964,10949,10958,10981,11086,11049,11022,11039,11089,11138,11163,11180,11252,11276,11346,11640,12163,12587,12811,12942,13563,13810,13795,13843,13640,13351,13251,13225,13219,13120
732,11368,10988,11056,11065,11009,10977,10867,10793,10852,10808,10870,10842,10835,10832,10826,10834,10851,10952,10937,10891,10905,10952,10997,11026,11049,11119,11152,11215,11509,12038,12476,12679,12820,13441,13675,13667,13715,13502,13223,13103,13096,13087,12995
733,11478,11100,11159,11174,11113,11094,10975,10887,10941,10905,10957,10951,10931,10928,10929,10932,10939,11076,11032,10992,11019,11057,11099,11127,11157,11210,11257,11331,11613,12158,12584,12792,12935,13546,13812,13789,13833,13625,13320,13230,13200,13208,13110
734,11451,11130,11196,11197,11141,11112,10997,10913,10974,10941,11008,10974,10953,10976,10959,10972,10978,11108,11067,11007,11041,11077,11147,11159,11185,11252,11284,11342,11657,12176,12609,12817,12961,13581,13833,13810,13846,13646,13363,13266,13228,13230,13143
735,11452,11097,11167,11167,11103,11079,10944,10883,10933,10908,10962,10947,10935,10927,10926,10940,10937,11061,11038,10987,11014,11055,11118,11139,11148,11221,11251,11308,11614,12138,12571,12788,12915,13542,13786,13780,13833,13616,13336,13212,13183,13191,13091
736,11453,11051,11108,11118,11045,11032,10908,10848,10896,10848,10904,10887,10869,10865,10859,10889,10889,11015,10974,10928,10950,10994,11050,11071,11102,11167,11202,11265,11561,12087,12523,12730,12868,13496,13760,13749,13803,13586,13284,13172,13157,13154,13056
737,11462,11120,11177,11189,11126,11107,10984,10899,10958,10925,10978,10959,10950,10942,10960,10955,10964,11100,11040,11006,11034,11063,11124,11143,11159,11235,11270,11332,11642,12174,12611,12806,12945,13583,13842,13816,13848,13651,13361,13249,13238,13214,13129
738,11440,11110,11171,11128,11108,11093,10972,10899,10934,10915,10962,10941,10936,10927,10917,10938,10953,11075,11045,10971,11001,11047,11101,11135,11118,11239,11260,11314,11637,12253,12604,12889,12879,13566,13771,13803,13820,13602,13322,13233,13223,13161,13087
739,11576,11177,11260,11270,11192,11197,11070,10963,11032,10987,11061,11040,11016,11022,11015,11029,11047,11172,11141,11070,11098,11134,11210,11231,11237,11321,11342,11406,11720,12249,12699,12890,13021,13656,13904,13883,13945,13744,13443,13323,13311,13302,13212
740,11344,10956,11031,11025,10969,10947,10815,10744,10798,10740,10810,10784,10774,10773,10791,10791,10805,10911,10892,10838,10849,10909,10960,10987,11004,11080,11094,11164,11470,12001,12464,12671,12791,13424,13679,13665,13720,13501,13215,13099,13083,13054,12983
741,11547,11171,11225,11231,11161,11151,11018,10940,10975,10954,11010,10980,10958,10966,10983,10988,10998,11111,11076,11014,11065,11090,11133,11172,11185,11259,11295,11359,11661,12186,12653,12851,12980,13613,13867,13851,13897,13672,13401,13302,13267,13248,13166
742,11464,11165,11201,11222,11181,11154,11040,10946,10980,10961,11006,10987,10981,10978,10981,10989,10989,11119,11088,11022,11055,11110,11166,11183,11225,11297,11325,11352,11685,12229,12676,12886,12998,13640,13911,13881,13923,13720,13439,13324,13318,13303,13218
743,11483,11097,11166,11166,11110,11080,10973,10884,10925,10880,10938,10920,10929,10913,10920,10928,10928,11040,11025,10969,10978,11063,11084,11131,11129,11211,11245,11282,11621,12159,12587,12796,12926,13566,13812,13793,13856,13630,13350,13231,13213,13181,13112
744,11415,11061,11131,11131,11066,11054,10906,10844,10889,10859,10926,10890,10873,10889,10878,10890,10918,11021,10983,10928,10954,11015,11049,11083,11104,11184,11204,11273,11580,12120,12571,12781,12902,13542,13798,13789,13826,13609,13329,13234,13206,13180,13108
745,11440,11102,11165,11160,11104,11092,10960,10877,10928,10884,10968,10927,10919,10910,10929,10927,10941,11050,11017,10972,11002,11040,11108,11126,11147,11228,11246,11299,11631,12160,12607,12818,12948,13581,13835,13810,13857,13666,13373,13263,13231,13215,13124
746,11485,11124,11197,11211,11137,11109,10984,10892,10945,10910,10979,10954,10918,10924,10924,10925,10946,11060,11036,10982,10991,11056,11099,11146,11155,11226,11258,11309,11644,12184,12622,12806,12926,13576,13807,13806,13860,13648,13368,13255,13222,13193,13130
747,11432,11074,11120,11133,11077,11047,10924,10856,10892,10858,10913,10889,10878,10878,10883,10893,10896,11021,10986,10951,10964,11013,11060,11090,11110,11192,11210,11274,11587,12128,12576,12777,12912,13549,13803,13781,13817,13630,13345,13209,13207,13183,13093
748,11438,11069,11132,11140,11075,11054,10920,10848,10896,10873,10912,10887,10869,10885,10880,10895,10908,11006,10980,10946,10959,11003,11059,11093,11112,11186,11216,11261,11586,12121,12588,12789,12932,13565,13842,13814,13850,13640,13359,13240,13225,13218,13119
749,11500,11149,11204,11212,11154,11138,11001,10922,10967,10936,10993,10978,10972,10953,10954,10967,10979,11093,11055,11009,11032,11091,11134,11178,11181,11253,11284,11349,11670,12195,12662,12857,12994,13644,13888,13865,13917,13716,13421,13314,13291,13269,13176
750,11414,11074,11132,11162,11092,11078,10930,10856,10908,10869,10929,10899,10892,10896,10894,10907,10934,11028,11002,10950,10977,11018,11071,11094,11119,11199,11214,11263,11614,12157,12592,12793,12940,13575,13826,13810,13859,13646,13362,13247,13222,13212,13129
751,11411,11004,11057,11073,11005,11002,10846,10768,10821,10789,10855,10819,10808,10811,10806,10819,10806,10945,10896,10882,10890,10926,11000,11017,11041,11104,11122,11199,11520,12059,12503,12712,12840,13496,13743,13724,13782,13554,13277,13163,13137,13113,13046
752,11471,11133,11201,11192,11146,11121,10989,10907,10967,10930,10984,10944,10939,10947,10937,10955,10977,11082,11049,11010,11043,11088,11133,11160,11176,11257,11290,11339,11673,12205,12663,12879,13004,13639,13894,13874,13932,13727,13438,13331,13312,13286,13182
753,11438,11084,11145,11150,11085,11083,10941,10844,10896,10870,10928,10903,10883,10905,10892,10898,10915,11024,11005,10962,10986,11028,11077,11101,11148,11198,11228,11288,11621,12185,12616,12807,12951,13609,13851,13837,13868,13661,13391,13279,13253,13234,13144
754,11499,11120,11182,11186,11123,11121,10956,10877,10928,10895,10953,10943,10922,10919,10933,10931,10928,11055,11029,10971,11005,11048,11098,11118,11146,11216,11234,11293,11640,12181,12629,12819,12968,13602,13841,13834,13876,13674,13380,13279,13255,13229,13142
755,11386,11023,11062,11078,11027,11004,10861,10784,10824,10783,10856,10815,10812,10834,10819,10829,10834,10955,10929,10880,10898,10945,10996,11029,11048,11112,11146,11206,11538,12084,12537,12747,12860,13531,13783,13772,13815,13606,13318,13227,13178,13166,13074
756,11470,11080,11165,11156,11113,11089,10957,10867,10912,10879,10934,10915,10896,10908,10901,10899,10911,11028,10994,10954,10972,11039,11075,11110,11110,11186,11219,11284,11618,12177,12610,12829,12945,13610,13863,13836,13882,13673,13396,13275,13244,13246,13149
757,11425,11114,11172,11169,11115,11091,10949,10884,10917,10881,10949,10928,10908,10906,10910,10916,10930,11057,11015,10987,10990,11044,11092,11119,11133,11192,11231,11295,11620,12189,12642,12835,12962,13620,13861,13859,13901,13688,13404,13287,13260,13249,13161
758,11424,11078,11136,11142,11086,11074,10917,10828,10871,10845,10894,10887,10865,10880,10878,10865,10876,11003,10976,10908,10939,10996,11042,11072,11104,11169,11195,11266,11586,12142,12601,12791,12916,13571,13831,13812,13850,13631,13374,13247,13228,13193,13109
759,11395,11016,11063,11080,11009,10987,10857,10770,10810,10783,10851,10814,10798,10806,10812,10821,10822,10937,10896,10873,10881,10923,10983,11003,11024,11077,11118,11197,11510,12084,12531,12731,12861,13521,13775,13757,13817,13594,13307,13199,13172,13158,13084
760,11513,11153,11217,11238,11181,11160,11016,10923,10962,10939,11003,10976,10983,10963,10962,10961,10984,11109,11062,11039,11057,11099,11148,11175,11193,11258,11293,11372,11704,12253,12714,12924,13044,13704,13946,13945,13983,13776,13503,13368,13363,13335,13235
761,11379,11047,11129,11131,11062,11064,10907,10822,10865,10839,10881,10871,10856,10858,10854,10860,10863,10989,10957,10921,10945,10991,11034,11064,11078,11147,11179,11247,11586,12132,12612,12804,12935,13601,13834,13820,13854,13659,13380,13256,13241,13225,13123
762,11436,11045,11090,11110,11049,11044,10869,10794,10828,10799,10856,10838,10834,10832,10837,10832,10848,10954,10929,10881,10924,10955,11009,11028,11056,11104,11145,11210,11548,12101,12565,12752,12886,13558,13795,13783,13836,13605,13319,13206,13194,13167,13075
763,11453,11090,11157,11150,11102,11080,10943,10860,10896,10876,10937,10892,10895,10902,10894,10905,10900,11035,10999,10948,10967,11015,11072,11100,11116,11169,11212,11275,11621,12186,12650,12840,12975,13641,13891,13879,13951,13715,13419,13308,13306,13264,13183
764,11399,11076,11137,11137,11093,11078,10929,10839,10874,10844,10912,10879,10869,10857,10873,10862,10885,11019,10985,10941,10943,11011,11056,11082,11091,11162,11201,11251,11585,12164,12632,12820,12958,13628,13863,13863,13898,13699,13409,13280,13277,13245,13149
765,11418,11076,11138,11146,11096,11087,10915,10830,10896,10854,10917,10883,10879,10871,10867,10867,10898,11012,10976,10937,10948,11010,11059,11088,11103,11164,11196,11253,11593,12166,12631,12808,12945,13630,13855,13853,13902,13692,13400,13292,13263,13239,13132
766,11432,11030,11078,11100,11037,11012,10855,10791,10832,10791,10845,10821,10822,10806,10814,10816,10826,10948,10931,10874,10890,10949,10980,11023,11041,11098,11127,11180,11540,12101,12557,12755,12907,13561,13810,13816,13858,13639,13348,13229,13193,13190,13108
767,11451,11093,11164,11160,11111,11100,10955,10875,10903,10867,10923,10905,10885,10878,10899,10909,10908,11033,10997,10959,10970,11029,11078,11093,11134,11184,11221,11282,11622,12206,12650,12855,12987,13664,13919,13880,13946,13722,13445,13329,13309,13274,13183
768,11470,11111,11173,11197,11136,11112,10952,10884,10933,10888,10939,10916,10907,10905,10912,10916,10923,11048,11011,10960,10996,11041,11089,11122,11141,11198,11236,11289,11641,12225,12673,12878,13021,13683,13937,13920,13971,13742,13473,13349,13318,13298,13189
769,11423,11065,11120,11139,11093,11064,10903,10827,10875,10835,10892,10873,10861,10863,10850,10864,10873,10997,10971,10921,10948,10992,11032,11042,11082,11145,11180,11236,11574,12169,12606,12804,12945,13633,13878,13843,13893,13691,13398,13288,13256,13234,13137
770,11419,11021,11072,11090,11029,11029,10859,10762,10819,10789,10834,10819,10807,10785,10795,10805,10828,10931,10897,10860,10877,10923,10976,11004,11028,11078,11114,11190,11547,12106,12548,12763,12895,13573,13839,13812,13866,13643,13368,13239,13209,13187,13089
771,11483,11126,11197,11197,11147,11127,10974,10873,10935,10895,10946,10934,10923,10915,10915,10914,10938,11046,11017,10970,10994,11037,11090,11125,11138,11195,11246,11283,11642,12230,12669,12884,13006,13701,13952,13931,13965,13772,13481,13353,13333,13303,13201
772,11392,11060,11125,11133,11091,11080,10927,10824,10858,10820,10895,10866,10852,10848,10874,10862,10861,10994,10942,10909,10952,10976,11055,11059,11083,11146,11186,11249,11594,12176,12641,12831,12966,13635,13896,13868,13925,13713,13415,13301,13280,13257,13141
773,11497,11110,11178,11178,11120,11108,10957,10868,10910,10869,10922,10909,10894,10897,10883,10902,10908,11012,10968,10928,10971,11012,11062,11089,11111,11177,11192,11250,11606,12188,12641,12826,12970,13656,13897,13866,13925,13717,13422,13292,13286,13247,13145
774,11394,11029,11081,11093,11037,11022,10860,10761,10814,10798,10838,10831,10806,10814,10802,10806,10822,10940,10904,10854,10876,10918,10980,11006,11042,11090,11133,11177,11550,12129,12584,12786,12929,13629,13861,13843,13896,13676,13391,13264,13237,13204,13127
775,11475,11093,11176,11172,11113,11104,10933,10846,10876,10851,10915,10886,10878,10874,10871,10874,10881,10995,10977,10925,10947,10984,11031,11071,11095,11156,11181,11247,11606,12191,12652,12857,12981,13667,13909,13889,13949,13736,13432,13318,13302,13262,13171
776,11492,11153,11224,11222,11179,11153,10995,10901,10937,10917,10963,10923,10917,10937,10928,10921,10933,11043,11036,10987,10993,11034,11084,11122,11160,11209,11239,11288,11658,12255,12721,12901,13032,13731,13978,13961,14010,13794,13497,13381,13367,13325,13213
777,11425,11026,11094,11102,11040,11020,10867,10765,10811,10778,10834,10806,10793,10795,10777,10789,10792,10921,10882,10836,10867,10908,10949,10987,11004,11073,11082,11154,11516,12106,12563,12756,12893,13585,13835,13799,13866,13656,13356,13246,13213,13184,13091
778,11553,11129,11190,11203,11144,11119,10970,10866,10903,10883,10919,10890,10899,10893,10886,10882,10896,11018,10968,10938,10958,11009,11044,11084,11111,11167,11192,11255,11620,12197,12670,12862,13003,13697,13963,13935,13965,13749,13464,13355,13317,13291,13186
779,11480,11139,11216,11215,11161,11134,10979,10878,10920,10893,10942,10920,10895,10892,10885,10891,10910,11024,10975,10940,10964,11022,11047,11093,11116,11171,11200,11263,11627,12217,12682,12889,13023,13729,13955,13931,13985,13770,13476,13360,13327,13307,13194
780,11516,11104,11198,11186,11151,11125,10958,10855,10903,10865,10913,10878,10871,10869,10870,10850,10869,11005,10962,10918,10937,10970,11033,11061,11104,11144,11182,11238,11606,12194,12646,12851,12994,13681,13925,13910,13963,13748,13456,13328,13304,13279,13174
781,11491,11067,11135,11141,11107,11062,10895,10807,10844,10808,10856,10804,10808,10814,10790,10806,10804,10925,10887,10863,10878,10916,10958,10996,11017,11083,11117,11167,11542,12130,12594,12781,12934,13615,13884,13852,13890,13699,13400,13271,13249,13214,13109
782,11530,11132,11205,11213,11159,11138,10968,10870,10913,10881,10930,10900,10883,10878,10875,10867,10894,11006,10958,10910,10936,10992,11035,11070,11098,11157,11190,11235,11614,12200,12663,12860,12995,13689,13949,13920,13950,13752,13452,13348,13317,13291,13191
783,11544,11138,11223,11222,11177,11153,10980,10881,10909,10887,10942,10901,10900,10883,10892,10875,10892,11022,10962,10923,10943,10991,11047,11080,11096,11147,11194,11247,11610,12207,12666,12866,13000,13703,13935,13928,13975,13768,13472,13362,13324,13299,13194
784,11539,11154,11241,11235,11185,11176,10999,10899,10933,10893,10953,10927,10894,10896,10898,10887,10886,11023,10985,10947,10960,10996,11045,11096,11112,11176,11214,11267,11638,12225,12694,12876,13027,13740,13983,13959,14001,13780,13478,13369,13359,13297,13210
785,11438,11036,11109,11119,11069,11039,10878,10783,10817,10785,10844,10803,10788,10787,10787,10778,10781,10910,10867,10835,10844,10898,10951,10980,11007,11070,11109,11159,11513,12122,12591,12795,12918,13620,13877,13858,13905,13698,13399,13282,13260,13223,13137
786,11546,11131,11203,11217,11191,11188,10972,10864,10919,10906,10967,10906,10909,10883,10875,10898,10921,11032,11022,10959,10982,11032,11070,11103,11081,11151,11182,11286,11656,12245,12709,12862,13003,13713,14014,13934,13982,13781,13509,13348,13344,13291,13209
787,11438,11135,11210,11229,11174,11150,10968,10880,10926,10890,10927,10910,10893,10895,10885,10886,10893,11014,10992,10947,10964,11016,11054,11083,11095,11188,11206,11269,11648,12252,12720,12912,13044,13757,13987,13968,14028,13816,13509,13416,13382,13350,13246
788,11530,11117,11193,11208,11145,11137,10944,10862,10895,10856,10929,10885,10864,10872,10850,10860,10879,10987,10954,10926,10927,10979,11024,11060,11074,11149,11174,11236,11610,12209,12676,12876,13007,13709,13960,13945,13988,13769,13458,13348,13339,13290,13210
789,11468,11059,11116,11136,11085,11050,10876,10798,10830,10784,10851,10819,10804,10797,10796,10785,10811,10926,10898,10862,10878,10911,10970,11003,11018,11077,11114,11186,11552,12150,12622,12838,12957,13674,13928,13915,13947,13729,13424,13298,13278,13250,13177
790,11482,11107,11177,11198,11145,11128,10948,10843,10897,10851,10906,10875,10864,10862,10857,10861,10877,10989,10958,10924,10937,10980,11036,11071,11084,11167,11176,11251,11617,12242,12680,12887,13039,13755,13993,13977,14030,13814,13504,13392,13372,13324,13226
791,11525,11144,11217,11227,11177,11155,10973,10874,10928,10885,10941,10921,10900,10894,10883,10886,10897,11023,10996,10964,10984,11022,11067,11098,11101,11191,11226,11262,11653,12264,12719,12918,13068,13782,14029,14005,14055,13829,13522,13421,13380,13345,13250
792,11495,11082,11146,11158,11111,11086,10904,10803,10860,10816,10864,10843,10828,10835,10820,10819,10840,10966,10935,10900,10898,10950,10995,11033,11042,11116,11139,11217,11584,12179,12650,12839,12992,13712,13959,13948,13987,13756,13454,13343,13324,13281,13182
793,11447,11053,11116,11130,11098,11066,10887,10770,10823,10794,10867,10830,10808,10798,10798,10795,10813,10941,10908,10862,10884,10938,10977,11025,11039,11098,11130,11201,11570,12188,12647,12840,12989,13697,13968,13940,13977,13774,13471,13341,13312,13293,13181
794,11481,11110,11186,11213,11147,11117,10953,10844,10895,10850,10902,10887,10874,10874,10857,10867,10873,11004,10972,10922,10950,11002,11038,11073,11094,11164,11192,11254,11632,12250,12714,12917,13061,13769,14010,14006,14033,13820,13535,13401,13370,13364,13241
795,11459,11119,11170,11174,11139,11115,10939,10830,10863,10841,10896,10861,10858,10849,10831,10852,10870,10980,10959,10907,10929,10985,11031,11065,11066,11137,11168,11242,11618,12248,12708,12898,13040,13762,14013,14000,14038,13814,13520,13389,13374,13320,13233
796,11457,11021,11085,11085,11051,11032,10847,10737,10783,10757,10810,10783,10763,10765,10760,10755,10779,10890,10861,10833,10838,10893,10922,10972,10989,11043,11080,11149,11548,12141,12606,12809,12953,13662,13912,13902,13936,13726,13433,13311,13273,13246,13138
797,11511,11122,11185,11207,11166,11127,10943,10835,10874,10853,10887,10887,10864,10873,10865,10863,10863,11009,10963,10921,10951,11007,11024,11067,11092,11163,11194,11250,11630,12248,12721,12920,13069,13767,14034,14010,14018,13843,13533,13409,13386,13356,13253
798,11457,11107,11160,11172,11134,11107,10934,10826,10854,10827,10887,10851,10848,10840,10827,10835,10848,10983,10944,10892,10908,10980,11003,11044,11059,11141,11154,11226,11618,12243,12705,12905,13040,13763,14008,13996,14028,13823,13517,13394,13369,13335,13233
799,11543,11147,11212,11231,11189,11142,10975,10861,10883,10874,10928,10891,10881,10876,10876,10886,10884,11008,10985,10946,10975,11027,11062,11083,11111,11167,11208,11263,11664,12277,12741,12943,13078,13795,14035,14034,14068,13836,13547,13407,13391,13379,13274
800,11413,11054,11100,11123,11068,11046,10848,10736,10788,10752,10805,10780,10768,10760,10766,10764,10773,10910,10871,10827,10851,10898,10942,10979,10988,11066,11103,11167,11555,12165,12646,12843,12981,13717,13960,13938,13974,13755,13465,13342,13304,13283,13189
801,11485,11098,11173,11183,11132,11113,10929,10808,10852,10820,10876,10853,10834,10852,10842,10821,10842,10986,10939,10901,10912,10973,11005,11033,11059,11130,11169,11223,11607,12244,12701,12903,13026,13774,14017,13980,14039,13825,13514,13389,13380,13335,13246
802,11447,11120,11189,11196,11151,11125,10944,10822,10866,10832,10890,10867,10846,10845,10840,10854,10854,10995,10960,10910,10937,10993,11029,11055,11080,11142,11182,11226,11639,12269,12721,12944,13062,13787,14040,14031,14061,13849,13546,13422,13395,13379,13267
803,11509,11106,11177,11186,11148,11108,10914,10813,10844,10807,10875,10849,10829,10832,10836,10831,10828,10980,10943,10902,10911,10961,11005,11034,11064,11135,11169,11201,11628,12246,12709,12899,13025,13761,14013,13995,14023,13816,13511,13382,13372,13343,13215
804,11434,11048,11112,11122,11079,11049,10863,10752,10802,10757,10821,10801,10776,10766,10770,10771,10794,10914,10890,10832,10849,10909,10947,10986,10998,11074,11099,11161,11558,12184,12646,12849,12993,13729,13983,13969,13998,13781,13497,13356,13338,13314,13193
805,11475,11114,11198,11195,11165,11121,10946,10834,10880,10846,10894,10877,10850,10860,10846,10853,10858,10995,10965,10922,10934,10992,11037,11063,11091,11146,11181,11241,11650,12275,12739,12940,13064,13808,14065,14041,14076,13873,13565,13444,13415,13383,13265
806,11491,11138,11200,11230,11179,11140,10960,10857,10891,10867,10930,10892,10865,10862,10887,10875,10886,11026,10990,10930,10959,11002,11046,11080,11108,11170,11199,11258,11664,12307,12763,12961,13090,13852,14097,14089,14109,13885,13581,13463,13429,13410,13287
807,11425,11004,11080,11085,11049,11022,10822,10714,10765,10730,10780,10755,10740,10732,10725,10740,10760,10886,10846,10795,10812,10869,10916,10950,10963,11035,11072,11112,11536,12166,12629,12836,12950,13693,13946,13944,13974,13750,13439,13321,13306,13277,13157
808,11539,11095,11188,11203,11151,11132,10944,10838,10874,10842,10898,10859,10863,10839,10837,10841,10866,10987,10961,10916,10918,10968,11025,11064,11068,11137,11166,11220,11642,12265,12741,12940,13086,13813,14068,14057,14091,13869,13568,13433,13415,13383,13285
809,11403,11094,11168,11190,11146,11121,10926,10813,10859,10820,10885,10856,10842,10840,10831,10833,10838,10969,10947,10888,10912,10966,11012,11055,11068,11136,11165,11227,11614,12264,12745,12935,13064,13819,14061,14045,14091,13869,13563,13445,13398,13390,13266
810,11497,11117,11185,11201,11149,11135,10915,10813,10860,10827,10877,10867,10837,10842,10811,10835,10850,10967,10946,10906,10915,10964,11025,11060,11084,11127,11175,11228,11622,12274,12735,12943,13076,13822,14070,14051,14076,13864,13557,13432,13410,13384,13265
811,11413,11015,11096,11116,11074,11053,10857,10744,10790,10761,10800,10786,10771,10764,10748,10759,10771,10898,10865,10815,10833,10869,10948,10967,10994,11038,11091,11140,11549,12180,12669,12861,12994,13740,14004,13981,14028,13813,13494,13376,13342,13304,13206
812,11500,11107,11194,11204,11156,11142,10935,10821,10869,10835,10888,10863,10836,10847,10836,10834,10848,10974,10950,10891,10928,10974,11010,11059,11069,11136,11159,11216,11641,12267,12754,12930,13060,13819,14073,14058,14089,13874,13564,13441,13416,13372,13279
813,11488,11120,11206,11225,11172,11159,10961,10838,10886,10853,10908,10887,10869,10845,10851,10871,10887,10994,10968,10929,10940,10976,11062,11077,11100,11159,11201,11255,11656,12315,12791,12985,13118,13872,14116,14084,14145,13920,13609,13484,13452,13412,13313
814,11457,11105,11165,11199,11138,11119,10912,10811,10858,10822,10876,10851,10833,10815,10810,10829,10835,10960,10926,10878,10909,10954,10996,11034,11042,11119,11144,11208,11631,12263,12723,12941,13075,13817,14074,14042,14072,13869,13559,13434,13404,13357,13257
815,11448,11042,11102,11125,11078,11066,10843,10744,10791,10756,10811,10790,10765,10763,10747,10755,10760,10884,10864,10814,10845,10873,10937,10968,10990,11050,11087,11142,11560,12191,12681,12866,13017,13769,14022,13988,14045,13827,13517,13381,13366,13324,13204
816,11523,11131,11212,11225,11173,11164,10944,10829,10893,10858,10907,10883,10871,10865,10851,10852,10867,10979,10958,10912,10942,10967,11023,11064,11078,11149,11179,11236,11642,12303,12768,12960,13094,13852,14122,14096,14121,13907,13608,13462,13450,13399,13299
817,11460,11135,11219,11244,11189,11169,10954,10850,10897,10871,10924,10889,10879,10861,10850,10867,10878,11006,10961,10919,10945,10981,11041,11067,11092,11157,11196,11247,11662,12321,12802,12993,13125,13873,14123,14113,14160,13933,13642,13512,13483,13429,13323
818,11495,11084,11177,11182,11123,11110,10887,10804,10845,10813,10874,10838,10834,10804,10799,10792,10809,10935,10910,10888,10880,10936,10978,11012,11028,11096,11112,11190,11600,12233,12714,12905,13046,13816,14061,14048,14074,13859,13553,13423,13396,13356,13244
819,11424,11037,11115,11137,11085,11077,10862,10760,10789,10774,10830,10806,10783,10770,10749,10746,10762,10893,10870,10821,10847,10883,10933,10965,10990,11050,11087,11139,11566,12219,12688,12895,13021,13777,14033,14010,14047,13829,13528,13401,13374,13333,13225
820,11497,11112,11171,11193,11148,11128,10924,10816,10856,10842,10889,10868,10851,10812,10812,10826,10832,10957,10934,10884,10897,10937,11001,11031,11055,11111,11153,11210,11618,12283,12775,12949,13093,13841,14101,14105,14105,13892,13585,13485,13434,13384,13296
821,11502,11126,11220,11229,11195,11168,10969,10860,10913,10881,10943,10919,10902,10877,10868,10865,10875,11003,10972,10918,10938,10976,11034,11064,11091,11150,11189,11244,11674,12328,12794,12985,13119,13879,14119,14108,14156,13924,13626,13500,13468,13429,13314
822,11430,11033,11107,11137,11080,11046,10853,10745,10800,10774,10825,10805,10789,10754,10732,10732,10763,10888,10861,10806,10829,10866,10923,10947,10972,11020,11071,11120,11560,12197,12676,12867,13019,13769,14026,13999,14044,13826,13512,13390,13353,13318,13219
823,11528,11095,11148,11175,11132,11124,10917,10817,10845,10835,10883,10868,10855,10811,10808,10796,10812,10923,10914,10849,10878,10919,10970,11009,11016,11090,11101,11183,11596,12251,12722,12923,13055,13822,14071,14061,14075,13871,13565,13438,13409,13366,13257
824,11494,11175,11239,11276,11225,11205,10988,10912,10960,10921,10992,10961,10944,10919,10893,10897,10906,11044,11011,10966,10974,11011,11069,11088,11110,11183,11217,11275,11701,12361,12850,13041,13184,13940,14191,14164,14216,13990,13684,13564,13540,13496,13368
825,11477,11084,11162,11172,11151,11126,10931,10814,10874,10857,10913,10910,10878,10836,10806,10794,10820,10942,10916,10864,10882,10927,10970,11014,11031,11094,11135,11199,11616,12284,12739,12935,13070,13842,14088,14056,14104,13883,13576,13451,13419,13380,13270
826,11482,11063,11139,11157,11122,11096,10912,10800,10845,10834,10905,10885,10861,10807,10778,10789,10791,10928,10895,10828,10859,10898,10936,10979,10999,11066,11104,11140,11571,12250,12715,12908,13040,13801,14073,14042,14095,13880,13564,13432,13395,13365,13253
827,11465,11098,11165,11186,11168,11135,10932,10832,10888,10873,10942,10938,10908,10866,10815,10800,10836,10961,10926,10867,10890,10930,10982,10995,11031,11091,11124,11186,11615,12276,12753,12958,13084,13849,14116,14098,14133,13899,13614,13469,13439,13387,13293
828,11555,11147,11234,11249,11216,11200,11002,10898,10962,10934,11023,11023,11005,10939,10879,10892,10896,11017,10989,10935,10940,11000,11037,11065,11084,11142,11184,11226,11659,12326,12798,13011,13138,13896,14156,14136,14172,13951,13648,13528,13497,13443,13320
829,11531,11146,11231,11243,11209,11191,10994,10908,10952,10949,11027,11029,10991,10955,10887,10895,10889,11022,10981,10938,10940,10990,11028,11060,11083,11131,11175,11224,11661,12325,12816,12998,13125,13902,14148,14132,14168,13946,13652,13520,13485,13435,13326
830,11473,11045,11116,11136,11105,11081,10889,10801,10846,10840,10942,10939,10929,10866,10788,10778,10787,10918,10886,10828,10844,10885,10920,10946,10983,11022,11069,11111,11557,12212,12691,12885,13027,13805,14067,14053,14090,13851,13549,13426,13389,13347,13235
831,11594,11178,11246,11279,11255,11239,11035,10942,10994,10994,11102,11098,11076,11016,10934,10934,10937,11061,11041,10966,10979,11031,11065,11096,11105,11162,11205,11252,11680,12340,12814,13043,13175,13936,14198,14166,14220,13976,13685,13559,13508,13463,13357
832,11486,11157,11229,11248,11217,11210,11005,10912,10969,10961,11059,11072,11059,11001,10909,10910,10902,11045,10997,10943,10958,11000,11027,11066,11093,11132,11172,11216,11658,12333,12820,13021,13146,13929,14175,14165,14205,13982,13682,13546,13527,13459,13336
833,11508,11092,11183,11190,11171,11140,10971,10863,10918,10913,11011,11030,11014,10937,10850,10840,10849,10970,10945,10890,10901,10937,10976,11012,11019,11071,11112,11146,11608,12262,12749,12940,13086,13841,14109,14091,14132,13888,13590,13458,13441,13403,13268
834,11522,11108,11175,11195,11171,11162,10961,10864,10921,10931,11031,11047,11012,10950,10849,10848,10857,10983,10941,10883,10881,10939,10982,11009,11017,11076,11108,11160,11599,12263,12749,12955,13089,13868,14133,14109,14157,13915,13603,13480,13454,13401,13284
835,11535,11181,11243,11282,11238,11238,11026,10922,10992,10998,11094,11106,11080,11014,10924,10902,10916,11042,11012,10956,10965,11006,11045,11080,11101,11148,11184,11246,11686,12354,12845,13031,13174,13948,14197,14188,14224,14016,13697,13566,13538,13482,13372
836,11554,11177,11244,11278,11240,11221,11026,10932,10982,10981,11076,11090,11086,10996,10926,10900,10909,11038,10993,10963,10954,10996,11044,11081,11085,11141,11192,11209,11667,12345,12827,13023,13156,13937,14188,14166,14213,13989,13676,13554,13523,13470,13363
837,11517,11105,11191,11218,11163,11149,10962,10872,10906,10917,11018,11020,10997,10927,10853,10815,10827,10958,10923,10888,10892,10926,10976,10992,11015,11073,11103,11157,11604,12290,12771,12965,13094,13869,14122,14117,14154,13930,13624,13500,13465,13430,13298
838,11521,11110,11193,11220,11197,11164,10963,10864,10923,10922,11014,11019,10993,10917,10840,10842,10844,10967,10932,10876,10892,10930,10990,11008,11031,11086,11124,11170,11628,12295,12784,12978,13120,13891,14152,14141,14167,13950,13631,13514,13472,13422,13306
839,11554,11178,11258,11284,11246,11222,11028,10933,10986,10980,11060,11070,11034,10992,10898,10894,10896,11020,10983,10951,10944,11012,11056,11067,11099,11135,11194,11239,11693,12369,12849,13033,13195,13972,14212,14201,14222,14002,13707,13577,13536,13481,13387
840,11527,11146,11233,11271,11224,11199,11002,10901,10959,10962,11036,11041,11019,10945,10883,10870,10878,11008,10964,10925,10917,10973,11012,11050,11062,11126,11166,11209,11666,12356,12819,13023,13147,13944,14187,14178,14217,13972,13674,13552,13511,13461,13344
841,11490,11061,11146,11178,11131,11094,10906,10805,10857,10842,10927,10915,10894,10842,10772,10766,10771,10885,10862,10824,10835,10866,10915,10938,10961,11022,11065,11114,11567,12248,12718,12907,13053,13836,14108,14085,14118,13895,13577,13457,13411,13385,13262
842,11589,11175,11252,11280,11243,11228,11027,10903,10971,10971,11022,11026,11007,10945,10875,10859,10873,11009,10979,10934,10937,10979,11034,11055,11099,11128,11177,11241,11684,12376,12842,13040,13158,13967,14227,14199,14236,14001,13698,13567,13530,13493,13382
843,11509,11142,11226,11255,11215,11201,10990,10882,10956,10931,10993,10992,10971,10912,10842,10844,10852,10984,10947,10912,10910,10970,11001,11035,11052,11123,11146,11212,11679,12356,12836,13024,13156,13955,14216,14191,14234,13997,13695,13559,13530,13489,13372
844,11535,11134,11220,11255,11204,11182,10991,10862,10932,10918,10993,10964,10943,10903,10832,10823,10847,10962,10934,10903,10897,10948,11003,11019,11043,11094,11139,11192,11648,12318,12809,12993,13125,13898,14170,14149,14202,13959,13669,13521,13478,13443,13331
845,11537,11107,11191,11211,11170,11151,10933,10816,10882,10881,10941,10921,10910,10848,10791,10783,10798,10926,10883,10837,10858,10905,10955,10977,11007,11057,11093,11142,11616,12308,12766,12972,13102,13892,14171,14141,14193,13969,13662,13519,13481,13450,13335
846,11505,11134,11212,11246,11213,11181,10970,10846,10908,10884,10972,10943,10929,10865,10824,10818,10827,10946,10912,10871,10894,10939,10974,11005,11031,11094,11126,11179,11643,12325,12807,13018,13131,13935,14192,14168,14220,13978,13674,13531,13498,13458,13346
847,11546,11166,11222,11265,11231,11218,10991,10870,10936,10903,10985,10955,10933,10888,10835,10822,10858,10967,10937,10887,10918,10963,11006,11046,11042,11112,11151,11211,11679,12356,12844,13035,13161,13946,14209,14189,14233,14009,13695,13548,13520,13481,13371
848,11517,11093,11177,11203,11171,11150,10932,10804,10842,10840,10917,10872,10869,10817,10776,10761,10790,10903,10864,10812,10842,10889,10930,10954,10981,11043,11084,11144,11594,12289,12776,12959,13083,13877,14144,14137,14169,13939,13624,13509,13470,13418,13290
849,11572,11102,11175,11240,11198,11175,10963,10825,10898,10907,10942,10893,10903,10860,10781,10790,10802,10936,10908,10842,10862,10912,10980,10997,11007,11046,11111,11188,11627,12298,12776,12976,13090,13889,14179,14129,14189,13964,13637,13495,13475,13473,13330
850,11552,11184,11237,11285,11253,11214,10993,10866,10935,10905,10988,10952,10924,10890,10832,10843,10856,10965,10948,10900,10931,10966,11009,11049,11060,11136,11164,11230,11682,12362,12867,13056,13178,13984,14238,14224,14260,14042,13719,13590,13553,13513,13383
851,11519,11161,11249,11282,11249,11225,10993,10858,10924,10903,10971,10939,10935,10885,10849,10840,10854,10961,10944,10889,10922,10980,11018,11038,11059,11125,11159,11213,11681,12379,12842,13050,13178,13977,14248,14237,14253,14045,13731,13583,13553,13492,13371
852,11529,11049,11125,11156,11130,11105,10874,10740,10789,10789,10835,10814,10794,10765,10711,10710,10730,10848,10812,10761,10796,10830,10896,10910,10935,10993,11028,11090,11554,12240,12719,12914,13032,13837,14098,14081,14125,13896,13583,13450,13407,13361,13247
853,11529,11151,11223,11255,11214,11192,10961,10832,10889,10871,10923,10905,10888,10846,10798,10806,10811,10934,10903,10869,10870,10932,10985,11008,11034,11093,11127,11188,11655,12348,12831,13026,13150,13957,14226,14203,14243,14018,13709,13553,13537,13497,13358
854,11488,11159,11233,11256,11229,11206,10977,10841,10898,10875,10942,10899,10896,10861,10813,10818,10839,10958,10927,10888,10904,10951,10996,11024,11044,11115,11150,11200,11667,12370,12848,13055,13179,13977,14254,14233,14256,14052,13704,13584,13539,13495,13386
855,11556,11148,11211,11259,11218,11186,10943,10819,10875,10858,10906,10881,10866,10832,10798,10790,10809,10922,10898,10869,10870,10913,10968,10982,11026,11072,11106,11176,11631,12326,12796,13004,13127,13937,14194,14179,14199,13998,13660,13529,13502,13450,13334
856,11478,11069,11157,11165,11133,11111,10891,10746,10801,10773,10842,10818,10798,10759,10733,10736,10750,10871,10828,10793,10811,10860,10911,10939,10945,11008,11039,11095,11558,12275,12752,12948,13080,13882,14164,14136,14160,13954,13626,13498,13447,13408,13298
857,11570,11149,11223,11254,11227,11200,10950,10810,10854,10842,10915,10887,10863,10833,10797,10800,10811,10939,10903,10857,10867,10922,10961,10989,11041,11074,11110,11174,11636,12341,12818,13012,13141,13963,14215,14192,14242,14020,13680,13559,13509,13463,13363
858,11550,11204,11279,11319,11269,11252,11020,10881,10919,10912,10973,10957,10922,10890,10871,10854,10863,10992,10975,10920,10946,10973,11024,11059,11084,11138,11178,11239,11705,12433,12896,13108,13232,14055,14302,14285,14306,14101,13767,13644,13604,13551,13448
859,11528,11120,11199,11222,11189,11164,10919,10796,10821,10814,10872,10848,10824,10798,10755,10756,10775,10903,10883,10830,10841,10883,10926,10971,10985,11044,11089,11143,11606,12306,12783,12987,13117,13916,14177,14176,14197,13987,13638,13518,13470,13440,13325
860,11521,11101,11173,11195,11154,11139,10880,10744,10785,10763,10829,10804,10778,10762,10716,10722,10743,10867,10831,10793,10803,10856,10889,10927,10939,11006,11046,11109,11587,12272,12775,12959,13086,13907,14180,14155,14195,13947,13634,13493,13450,13420,13308
861,11555,11173,11258,11278,11243,11224,10963,10831,10870,10862,10925,10892,10873,10836,10802,10822,10833,10945,10924,10882,10903,10947,10998,11022,11042,11091,11139,11196,11679,12387,12882,13064,13189,14011,14264,14266,14289,14057,13738,13605,13568,13530,13406
862,11541,11151,11237,11259,11225,11199,10939,10803,10854,10836,10887,10855,10842,10807,10769,10771,10786,10918,10889,10838,10875,10921,10944,10977,11014,11072,11107,11161,11643,12345,12826,13019,13152,13970,14238,14201,14240,14022,13691,13580,13507,13475,13370
863,11562,11106,11187,11220,11174,11150,10899,10768,10788,10791,10837,10811,10782,10774,10724,10722,10751,10881,10839,10789,10820,10864,10901,10945,10961,11034,11061,11114,11597,12300,12786,12979,13104,13925,14197,14171,14214,13982,13650,13521,13477,13439,13316
864,11532,11139,11226,11242,11208,11184,10934,10780,10829,10817,10873,10845,10828,10802,10765,10764,10786,10909,10890,10841,10857,10909,10941,10981,10991,11068,11094,11158,11651,12343,12845,13037,13157,13983,14240,14211,14247,14013,13713,13568,13531,13492,13373
865,11569,11145,11259,11272,11245,11216,10958,10798,10843,10828,10894,10862,10843,10825,10772,10785,10804,10925,10901,10855,10873,10917,10962,10991,11019,11082,11105,11166,11666,12366,12852,13036,13165,13997,14238,14236,14259,14033,13695,13591,13537,13480,13389
866,11517,11179,11262,11302,11265,11228,10970,10838,10869,10859,10904,10885,10869,10845,10816,10813,10839,10967,10932,10888,10909,10943,10981,11016,11046,11101,11146,11196,11675,12397,12882,13076,13206,14043,14289,14263,14305,14073,13749,13620,13591,13532,13417
867,11492,11059,11147,11167,11134,11097,10848,10707,10734,10725,10791,10756,10743,10718,10682,10686,10696,10833,10807,10753,10774,10822,10861,10899,10919,10981,11008,11068,11552,12267,12751,12940,13086,13892,14157,14160,14190,13951,13626,13501,13447,13407,13285
868,11595,11142,11230,11246,11223,11187,10932,10796,10819,10807,10854,10849,10818,10794,10753,10766,10780,10907,10880,10840,10843,10900,10932,10979,10998,11056,11083,11146,11634,12337,12815,13014,13143,13971,14224,14196,14258,14013,13682,13549,13516,13468,13366
869,11528,11194,11289,11315,11277,11256,10983,10837,10865,10867,10919,10898,10883,10861,10833,10825,10844,10974,10946,10910,10915,10952,10995,11042,11080,11118,11154,11217,11702,12414,12905,13108,13223,14058,14301,14289,14326,14098,13779,13636,13600,13559,13433
870,11574,11150,11232,11252,11220,11193,10932,10790,10829,10805,10851,10839,10819,10797,10750,10758,10779,10910,10876,10834,10853,10886,10931,10971,10990,11049,11083,11153,11639,12349,12831,13003,13159,13988,14235,14228,14267,14030,13701,13565,13530,13476,13372
871,11478,11078,11162,11198,11158,11116,10851,10715,10747,10734,10800,10771,10754,10720,10692,10681,10715,10833,10800,10771,10787,10832,10864,10896,10909,10980,11020,11081,11564,12289,12761,12957,13072,13920,14182,14167,14206,13972,13663,13515,13476,13417,13309
872,11552,11164,11259,11274,11239,11208,10950,10794,10826,10814,10869,10847,10831,10803,10779,10771,10782,10910,10893,10862,10870,10904,10950,10981,11001,11071,11106,11162,11654,12378,12849,13054,13185,14013,14285,14243,14289,14057,13742,13604,13562,13513,13393
873,11559,11166,11259,11297,11257,11196,10943,10813,10838,10819,10860,10855,10832,10806,10780,10767,10795,10927,10896,10851,10868,10897,10949,10980,11015,11072,11105,11159,11654,12371,12865,13046,13179,14019,14276,14251,14297,14070,13748,13602,13561,13508,13395
874,11587,11181,11267,11277,11244,11206,10943,10805,10838,10800,10867,10840,10832,10803,10774,10764,10786,10922,10886,10850,10862,10910,10941,10991,10995,11079,11111,11156,11649,12361,12838,13040,13174,14001,14263,14236,14277,14043,13727,13617,13555,13498,13394
875,11513,11047,11137,11160,11131,11099,10829,10673,10709,10690,10745,10723,10703,10663,10646,10640,10662,10799,10765,10730,10753,10782,10831,10860,10888,10937,10976,11037,11533,12250,12732,12920,13060,13903,14159,14146,14178,13954,13628,13479,13456,13416,13294
876,11587,11210,11289,11332,11284,11242,10976,10824,10856,10837,10907,10883,10852,10844,10818,10798,10830,10953,10927,10886,10910,10947,10995,11019,11044,11110,11143,11194,11686,12404,12890,13091,13227,14053,14331,14303,14337,14096,13791,13654,13597,13552,13435
877,11554,11185,11254,11292,11253,11222,10948,10801,10823,10804,10865,10857,10828,10804,10773,10781,10792,10911,10901,10861,10889,10914,10961,11000,11017,11087,11103,11171,11672,12401,12891,13077,13192,14036,14300,14283,14329,14078,13765,13627,13590,13541,13414
878,11541,11097,11170,11207,11157,11122,10851,10697,10744,10724,10770,10740,10723,10714,10678,10674,10693,10820,10793,10762,10779,10826,10865,10896,10918,10981,11019,11072,11563,12263,12767,12966,13090,13927,14185,14172,14213,13977,13641,13521,13470,13431,13321
879,11566,11160,11235,11266,11224,11180,10916,10758,10795,10783,10837,10813,10789,10771,10741,10737,10758,10883,10865,10821,10839,10889,10926,10955,10978,11038,11080,11132,11637,12355,12841,13032,13165,13999,14265,14248,14273,14044,13737,13580,13552,13486,13376
880,11585,11209,11275,11319,11276,11232,10960,10821,10845,10815,10890,10853,10836,10813,10790,10790,10797,10929,10911,10877,10893,10933,10981,11013,11027,11097,11120,11190,11688,12421,12900,13081,13226,14062,14329,14306,14345,14098,13770,13640,13612,13554,13444
881,11583,11177,11237,11296,11246,11211,10923,10780,10828,10813,10845,10814,10813,10779,10766,10767,10772,10912,10895,10837,10858,10905,10942,11002,11005,11071,11105,11162,11660,12384,12868,13054,13189,14025,14270,14262,14300,14078,13753,13614,13566,13523,13402
882,11532,11092,11161,11201,11150,11122,10843,10682,10715,10714,10766,10726,10712,10695,10657,10677,10684,10818,10794,10738,10767,10822,10860,10894,10910,10972,11011,11073,11575,12277,12781,12961,13091,13938,14193,14175,14221,13989,13670,13527,13489,13438,13323
883,11604,11188,11268,11299,11258,11231,10939,10790,10820,10822,10855,10837,10817,10801,10763,10768,10785,10930,10898,10844,10862,10918,10959,11014,11019,11090,11111,11167,11679,12392,12882,13077,13198,14052,14322,14305,14325,14107,13775,13632,13589,13540,13438
884,11558,11186,11269,11308,11272,11219,10945,10784,10826,10808,10859,10831,10804,10797,10773,10782,10781,10917,10903,10845,10871,10923,10941,10998,11012,11078,11102,11170,11666,12397,12893,13078,13206,14048,14307,14305,14332,14100,13776,13644,13590,13537,13433
885,11566,11172,11232,11287,11239,11203,10909,10758,10799,10771,10825,10810,10785,10758,10731,10759,10751,10898,10873,10836,10844,10884,10929,10973,10975,11051,11090,11127,11650,12382,12856,13056,13169,14023,14278,14267,14295,14075,13754,13591,13570,13515,13381
886,11539,11066,11152,11187,11147,11106,10827,10654,10708,10682,10719,10707,10690,10662,10646,10650,10652,10791,10769,10724,10748,10783,10834,10875,10880,10947,10973,11051,11535,12266,12732,12941,13074,13922,14183,14177,14205,13983,13639,13506,13458,13414,13307
887,11613,11206,11299,11333,11300,11247,10976,10812,10847,10832,10881,10848,10842,10826,10789,10800,10809,10946,10925,10867,10893,10940,10979,11019,11028,11105,11126,11200,11701,12435,12924,13113,13246,14096,14369,14339,14377,14133,13826,13679,13631,13591,13471
888,11541,11175,11264,11291,11244,11213,10932,10761,10812,10773,10843,10809,10789,10764,10753,10758,10771,10901,10869,10836,10851,10881,10938,10985,10991,11057,11085,11141,11650,12386,12877,13071,13182,14045,14302,14299,14329,14097,13781,13643,13589,13542,13429
889,11597,11137,11217,11257,11227,11180,10897,10723,10777,10748,10796,10763,10739,10731,10702,10699,10724,10862,10841,10787,10799,10838,10908,10923,10943,11004,11037,11102,11603,12328,12814,13012,13147,13988,14241,14245,14251,14034,13721,13572,13522,13474,13355
890,11577,11147,11236,11259,11226,11170,10874,10737,10775,10744,10806,10763,10749,10721,10713,10718,10722,10855,10848,10798,10804,10860,10921,10932,10965,11023,11058,11126,11634,12373,12870,13051,13167,14052,14299,14299,14319,14099,13738,13612,13579,13536,13417
891,11575,11165,11243,11283,11251,11198,10912,10735,10786,10755,10812,10787,10767,10748,10727,10733,10752,10882,10839,10812,10817,10869,10925,10957,10972,11034,11062,11125,11626,12382,12865,13046,13186,14039,14291,14277,14320,14096,13758,13629,13580,13515,13399
892,11571,11209,11285,11319,11296,11244,10953,10781,10823,10801,10848,10826,10801,10787,10759,10769,10787,10924,10901,10846,10868,10906,10962,10982,11006,11075,11111,11170,11674,12414,12909,13095,13239,14100,14347,14340,14357,14128,13825,13676,13621,13572,13455
893,11557,11093,11183,11214,11164,11122,10843,10666,10709,10681,10733,10717,10695,10663,10644,10649,10678,10804,10770,10732,10745,10792,10850,10875,10913,10957,10995,11063,11556,12286,12774,12967,13085,13963,14229,14213,14241,14012,13663,13551,13510,13439,13339
894,11639,11199,11282,11289,11281,11226,10936,10749,10791,10775,10821,10795,10775,10760,10727,10749,10764,10902,10869,10830,10852,10893,10936,10958,10976,11046,11096,11157,11659,12384,12890,13070,13199,14061,14323,14302,14328,14109,13776,13649,13596,13552,13430
895,11570,11205,11293,11321,11276,11238,10927,10767,10807,10787,10836,10815,10800,10761,10758,10768,10773,10899,10882,10830,10849,10895,10945,10979,10995,11061,11099,11157,11665,12407,12899,13091,13220,14078,14341,14335,14371,14128,13816,13676,13620,13569,13451
896,11622,11214,11340,11388,11273,11204,10973,10780,10830,10794,10857,10796,10788,10767,10705,10739,10746,10874,10844,10808,10846,10901,10993,11018,10956,11054,11104,11117,11685,12474,12868,13061,13237,14099,14449,14360,14390,14191,13921,13688,13618,13619,13494
897,11553,11121,11210,11217,11192,11153,10848,10671,10709,10678,10736,10704,10699,10665,10645,10656,10671,10809,10774,10740,10745,10796,10849,10873,10894,10961,11002,11067,11577,12300,12793,12988,13119,13974,14252,14218,14263,14038,13705,13561,13516,13475,13351
898,11629,11210,11291,11321,11279,11243,10931,10751,10787,10767,10814,10799,10794,10759,10746,10733,10766,10899,10867,10831,10849,10877,10931,10961,10990,11052,11095,11151,11664,12407,12896,13106,13227,14081,14348,14321,14358,14141,13799,13666,13625,13580,13438
899,11574,11211,11284,11312,11296,11239,10925,10761,10782,10763,10817,10795,10788,10757,10738,10745,10751,10897,10879,10819,10839,10880,10937,10978,10979,11056,11093,11137,11670,12416,12906,13100,13211,14082,14350,14334,14355,14131,13801,13660,13617,13569,13447
900,11636,11205,11279,11307,11275,11212,10907,10740,10777,10742,10810,10786,10761,10742,10720,10725,10735,10877,10854,10810,10814,10863,10917,10946,10972,11024,11065,11121,11642,12383,12869,13062,13189,14051,14317,14278,14325,14098,13769,13640,13581,13545,13410
901,11525,11129,11201,11230,11203,11144,10846,10661,10694,10670,10726,10700,10692,10677,10641,10655,10675,10785,10772,10729,10754,10794,10848,10873,10901,10964,11001,11068,11574,12319,12815,13004,13142,14006,14268,14245,14288,14066,13728,13581,13537,13499,13360
902,11635,11230,11303,11294,11288,11237,10938,10742,10781,10762,10793,10788,10778,10750,10734,10725,10744,10930,10901,10853,10846,10895,10954,10975,10985,11056,11109,11183,11656,12382,12888,13083,13211,14118,14357,14347,14316,14104,13792,13654,13604,13580,13448
903,11637,11246,11318,11349,11316,11270,10962,10780,10809,10784,10842,10820,10797,10786,10770,10769,10794,10918,10901,10865,10878,10902,10960,10997,11013,11086,11116,11175,11711,12453,12934,13132,13262,14137,14400,14386,14409,14177,13840,13701,13657,13615,13489
904,11532,11110,11201,11217,11188,11132,10812,10638,10674,10647,10701,10676,10661,10650,10633,10632,10653,10792,10754,10722,10735,10769,10817,10859,10870,10941,10978,11054,11553,12305,12785,12974,13103,13985,14235,14220,14251,14023,13696,13562,13509,13462,13337
905,11620,11173,11246,11276,11243,11178,10853,10686,10730,10689,10748,10731,10715,10702,10676,10668,10703,10833,10800,10766,10776,10828,10872,10896,10925,10995,11021,11075,11602,12341,12845,13027,13172,14041,14285,14280,14316,14082,13756,13615,13573,13502,13393
906,11592,11213,11295,11315,11283,11241,10907,10719,10763,10748,10794,10788,10760,10746,10728,10732,10759,10901,10875,10819,10828,10878,10922,10966,10987,11058,11085,11142,11667,12413,12922,13102,13228,14102,14361,14351,14380,14142,13819,13685,13624,13590,13470
907,11641,11237,11333,11359,11323,11252,10926,10765,10798,10770,10806,10800,10779,10761,10748,10759,10752,10898,10868,10834,10847,10894,10946,10974,10997,11064,11097,11158,11674,12430,12936,13117,13238,14123,14365,14356,14383,14154,13826,13682,13650,13599,13468
908,11579,11130,11205,11224,11194,11133,10826,10650,10670,10644,10712,10680,10660,10642,10635,10636,10661,10785,10766,10707,10737,10790,10823,10861,10879,10951,10984,11030,11561,12307,12800,12981,13120,14008,14252,14256,14278,14041,13715,13579,13533,13481,13354
909,11623,11193,11270,11293,11263,11204,10881,10699,10734,10714,10755,10751,10735,10711,10692,10708,10724,10853,10820,10784,10795,10845,10896,10929,10953,11015,11052,11101,11633,12385,12864,13071,13195,14059,14309,14319,14342,14103,13783,13639,13598,13543,13411
910,11636,11239,11326,11348,11307,11241,10927,10736,10788,10739,10799,10783,10761,10760,10726,10737,10753,10892,10853,10835,10842,10885,10936,10968,10999,11059,11093,11157,11667,12428,12915,13116,13223,14128,14361,14354,14404,14159,13819,13696,13636,13590,13468
911,11614,11229,11305,11325,11293,11227,10906,10728,10756,10734,10775,10757,10755,10735,10713,10728,10751,10881,10846,10811,10821,10876,10924,10953,10979,11044,11072,11136,11655,12411,12908,13110,13231,14105,14353,14348,14372,14144,13814,13686,13630,13584,13464
912,11576,11157,11230,11249,11210,11159,10823,10649,10671,10638,10707,10682,10670,10659,10624,10640,10658,10789,10768,10724,10738,10796,10830,10873,10879,10956,10983,11046,11579,12331,12813,13009,13154,14034,14294,14277,14310,14077,13747,13607,13548,13497,13393
913,11663,11228,11313,11332,11288,11234,10916,10728,10753,10733,10785,10754,10745,10739,10724,10713,10736,10863,10854,10802,10827,10875,10917,10947,10970,11042,11063,11123,11644,12408,12879,13094,13212,14100,14361,14360,14368,14142,13818,13670,13623,13581,13460
914,11589,11220,11315,11328,11302,11238,10915,10735,10753,10731,10803,10762,10751,10739,10720,10724,10751,10874,10846,10829,10833,10876,10920,10952,10991,11044,11095,11139,11670,12442,12922,13113,13260,14141,14381,14369,14404,14179,13841,13703,13656,13617,13488
915,11655,11159,11248,11283,11246,11191,10852,10666,10700,10673,10731,10702,10688,10670,10658,10654,10682,10813,10803,10748,10765,10829,10859,10890,10904,10974,11016,11081,11590,12363,12830,13017,13153,14048,14290,14295,14313,14081,13745,13609,13544,13517,13387
916,11628,11169,11259,11276,11256,11183,10854,10664,10710,10657,10719,10698,10685,10677,10659,10669,10693,10812,10790,10768,10764,10821,10859,10879,10918,10990,11016,11077,11594,12360,12835,13058,13171,14053,14320,14308,14340,14117,13774,13629,13589,13541,13418
917,11590,11218,11297,11328,11274,11225,10888,10713,10726,10701,10769,10743,10718,10714,10695,10699,10715,10852,10845,10795,10806,10853,10899,10932,10955,11015,11071,11123,11638,12414,12904,13090,13220,14123,14372,14358,14384,14168,13819,13693,13624,13585,13471
918,11666,11239,11327,11360,11325,11260,10911,10744,10771,10746,10797,10764,10745,10737,10720,10739,10743,10882,10876,10809,10817,10888,10917,10955,10978,11036,11076,11139,11666,12446,12928,13116,13234,14132,14382,14374,14403,14157,13836,13677,13628,13588,13476
919,11559,11143,11220,11251,11202,11143,10810,10615,10641,10631,10681,10650,10624,10638,10604,10619,10631,10772,10753,10700,10713,10761,10812,10841,10868,10932,10967,11030,11566,12319,12811,13010,13128,14029,14256,14260,14304,14068,13727,13592,13531,13504,13380
920,11641,11208,11282,11307,11265,11209,10871,10680,10713,10686,10744,10720,10698,10686,10657,10679,10712,10829,10805,10755,10763,10829,10875,10910,10911,10990,11027,11089,11615,12374,12858,13052,13179,14088,14335,14325,14365,14121,13779,13648,13595,13568,13441
921,11629,11257,11340,11361,11326,11258,10915,10724,10759,10736,10788,10770,10752,10743,10709,10730,10748,10881,10865,10810,10823,10877,10917,10958,10973,11036,11081,11142,11680,12446,12944,13143,13248,14145,14396,14401,14424,14171,13861,13701,13652,13620,13482
922,11616,11208,11283,11315,11269,11211,10892,10683,10712,10664,10743,10707,10679,10677,10672,10677,10693,10819,10803,10751,10775,10821,10886,10907,10924,10992,11026,11087,11632,12387,12877,13080,13194,14095,14346,14346,14380,14149,13793,13664,13603,13562,13442
923,11669,11251,11233,11238,11208,11159,10835,10680,10744,10698,10770,10738,10718,10647,10608,10612,10624,10815,10790,10749,10726,10750,10808,10838,10919,10940,11006,11061,11596,12364,12788,13060,13140,14019,14346,14298,14345,14039,13717,13589,13527,13572,13524
924,11672,11252,11331,11352,11324,11241,10907,10715,10749,10714,10777,10759,10730,10718,10709,10710,10735,10875,10852,10806,10820,10871,10905,10942,10971,11031,11063,11125,11666,12425,12923,13117,13224,14132,14383,14388,14423,14180,13831,13696,13654,13612,13476
925,11619,11227,11307,11326,11294,11223,10880,10680,10717,10686,10746,10720,10694,10689,10677,10686,10709,10827,10822,10778,10791,10829,10897,10914,10933,11010,11053,11105,11636,12403,12909,13106,13208,14124,14367,14362,14400,14160,13828,13694,13632,13577,13467
926,11647,11225,11292,11318,11278,11203,10868,10672,10703,10662,10708,10703,10677,10668,10664,10667,10694,10825,10797,10743,10771,10817,10857,10895,10915,10983,11022,11072,11620,12364,12862,13069,13178,14066,14315,14311,14350,14124,13775,13641,13596,13531,13428
927,11598,11184,11270,11284,11242,11180,10828,10635,10657,10637,10682,10672,10646,10635,10622,10627,10663,10789,10752,10725,10740,10783,10827,10853,10885,10952,10993,11047,11580,12344,12842,13043,13162,14071,14325,14320,14366,14106,13786,13643,13596,13548,13437
928,11684,11218,11282,11316,11287,11208,10872,10675,10691,10666,10730,10713,10676,10670,10663,10662,10686,10812,10789,10752,10778,10811,10863,10902,10922,10981,11022,11082,11622,12375,12871,13067,13185,14082,14344,14329,14372,14127,13789,13653,13611,13561,13447
929,11635,11274,11351,11382,11341,11267,10913,10716,10759,10720,10770,10756,10724,10727,10710,10710,10740,10873,10851,10799,10821,10870,10913,10947,10973,11037,11067,11135,11669,12448,12943,13126,13258,14148,14402,14388,14429,14182,13856,13736,13676,13628,13504
930,11620,11184,11253,11277,11242,11179,10833,10630,10645,10617,10681,10667,10637,10625,10632,10627,10654,10786,10750,10711,10730,10787,10818,10851,10879,10936,10982,11032,11581,12336,12829,13017,13144,14048,14308,14283,14317,14085,13760,13619,13582,13531,13396
931,11668,11199,11290,11305,11270,11202,10860,10651,10677,10653,10710,10678,10660,10655,10648,10647,10677,10806,10773,10742,10758,10794,10846,10880,10896,10969,10996,11070,11600,12360,12872,13047,13172,14084,14330,14316,14363,14122,13793,13649,13601,13551,13431
932,11634,11236,11329,11355,11314,11255,10900,10699,10716,10686,10754,10728,10700,10696,10693,10691,10714,10860,10832,10787,10809,10850,10896,10925,10953,11021,11049,11117,11645,12435,12928,13128,13240,14159,14414,14399,14430,14187,13877,13733,13668,13618,13503
933,11639,11235,11292,11318,11282,11220,10860,10720,10686,10666,10819,10742,10722,10663,10685,10707,10695,10848,10904,10874,10878,10912,10900,10931,10973,11005,11068,11132,11779,12405,13010,13266,13257,14167,14356,14357,14477,14171,13824,13736,13610,13559,13503
934,11657,11164,11244,11261,11236,11162,10824,10605,10645,10603,10662,10652,10609,10597,10582,10599,10623,10756,10739,10688,10722,10765,10795,10831,10851,10910,10959,11022,11559,12320,12816,13009,13133,14028,14282,14280,14323,14079,13735,13594,13551,13498,13395
935,11679,11231,11307,11327,11277,11214,10857,10662,10690,10653,10725,10699,10672,10662,10654,10656,10676,10828,10801,10738,10764,10810,10853,10897,10919,10975,11022,11080,11612,12394,12905,13085,13209,14120,14367,14353,14390,14153,13819,13685,13611,13568,13457
936,11639,11251,11317,11347,11302,11233,10875,10679,10698,10666,10721,10705,10689,10675,10662,10672,10686,10830,10807,10755,10774,10824,10878,10912,10927,11005,11030,11106,11631,12419,12915,13090,13202,14124,14379,14370,14412,14162,13828,13697,13644,13583,13469
937,11674,11264,11344,11358,11318,11246,10898,10687,10722,10681,10742,10731,10713,10691,10685,10690,10697,10851,10835,10771,10797,10843,10886,10929,10932,11006,11052,11116,11651,12421,12917,13110,13236,14154,14400,14389,14412,14181,13846,13702,13667,13605,13492
938,11616,11139,11227,11242,11203,11129,10784,10571,10610,10572,10614,10595,10579,10570,10565,10569,10600,10723,10701,10659,10682,10722,10771,10796,10818,10884,10928,10996,11521,12300,12784,12971,13121,14019,14282,14272,14312,14077,13727,13586,13545,13490,13371
939,11675,11249,11325,11355,11298,11237,10872,10670,10707,10675,10726,10710,10681,10678,10662,10675,10690,10831,10806,10758,10778,10813,10870,10897,10929,10992,11027,11100,11625,12391,12895,13080,13211,14125,14370,14364,14407,14160,13828,13686,13634,13587,13474
940,11643,11245,11328,11358,11310,11238,10871,10671,10717,10651,10717,10702,10680,10662,10663,10682,10676,10838,10812,10756,10776,10818,10867,10917,10929,10986,11029,11096,11642,12417,12905,13108,13220,14133,14368,14393,14411,14190,13853,13720,13648,13592,13486
941,11697,11244,11321,11353,11291,11226,10862,10670,10682,10649,10713,10698,10674,10645,10659,10660,10677,10815,10803,10745,10783,10816,10866,10872,10908,10979,11022,11083,11619,12383,12886,13058,13202,14108,14364,14368,14398,14159,13816,13659,13621,13563,13453
942,11637,11165,11252,11278,11227,11148,10792,10587,10627,10579,10643,10622,10589,10585,10565,10588,10604,10740,10724,10679,10691,10735,10793,10827,10830,10908,10946,11011,11551,12316,12813,13004,13141,14058,14299,14307,14351,14109,13769,13613,13570,13501,13388
943,11653,11254,11335,11362,11325,11260,10881,10680,10709,10669,10727,10701,10683,10668,10668,10673,10686,10830,10810,10756,10779,10831,10879,10921,10945,10999,11049,11097,11651,12420,12915,13111,13236,14154,14401,14419,14440,14204,13869,13718,13666,13616,13506
944,11696,11253,11331,11351,11312,11237,10868,10671,10681,10651,10715,10681,10669,10667,10658,10656,10661,10806,10791,10742,10756,10814,10872,10885,10923,10975,11019,11067,11638,12388,12895,13074,13207,14124,14368,14363,14411,14160,13833,13676,13630,13571,13466
945,11663,11197,11286,11316,11267,11192,10817,10618,10639,10598,10669,10639,10622,10592,10599,10614,10628,10757,10744,10704,10699,10762,10808,10852,10862,10943,10970,11033,11574,12349,12830,13032,13159,14084,14336,14333,14369,14133,13787,13641,13578,13533,13420
946,11666,11212,11300,11337,11282,11197,10840,10628,10662,10618,10672,10656,10644,10624,10629,10617,10649,10765,10752,10725,10723,10782,10833,10862,10884,10951,10994,11049,11590,12357,12858,13055,13184,14108,14355,14348,14386,14163,13813,13655,13609,13562,13438
947,11671,11254,11343,11374,11322,11250,10879,10666,10695,10664,10716,10678,10676,10662,10651,10668,10691,10805,10795,10762,10760,10827,10870,10900,10917,10994,11018,11086,11644,12426,12907,13102,13228,14161,14400,14408,14453,14191,13869,13714,13668,13609,13492
948,11681,11262,11359,11389,11329,11278,10887,10689,10709,10677,10737,10702,10687,10667,10682,10683,10708,10830,10810,10777,10791,10840,10892,10910,10947,11001,11056,11093,11662,12435,12924,13121,13249,14160,14429,14426,14443,14205,13861,13725,13676,13637,13517
949,11643,11131,11233,11257,11208,11118,10754,10550,10579,10545,10599,10572,10571,10546,10541,10531,10560,10704,10676,10635,10649,10696,10754,10772,10798,10884,10903,10951,11508,12284,12772,12958,13089,14012,14261,14244,14293,14047,13701,13574,13504,13475,13348
950,11748,11266,11339,11382,11339,11260,10879,10675,10706,10662,10719,10694,10673,10653,10669,10672,10701,10832,10796,10762,10771,10826,10874,10902,10933,10996,11042,11097,11649,12410,12911,13109,13231,14162,14410,14401,14451,14195,13862,13714,13658,13615,13499
951,11614,11256,11318,11349,11298,11228,10843,10635,10672,10625,10697,10665,10651,10618,10636,10631,10668,10785,10771,10721,10753,10796,10844,10874,10901,10966,11008,11065,11611,12410,12901,13098,13216,14146,14390,14380,14410,14185,13840,13695,13652,13609,13493
952,11719,11257,11333,11373,11324,11224,10865,10660,10689,10643,10699,10679,10660,10646,10648,10652,10661,10819,10770,10741,10754,10803,10867,10885,10916,10967,11021,11066,11627,12401,12889,13089,13193,14135,14374,14378,14408,14181,13826,13687,13641,13598,13463
953,11674,11195,11284,11296,11251,11177,10800,10601,10622,10574,10637,10617,10610,10580,10589,10580,10607,10738,10715,10666,10692,10748,10791,10826,10843,10912,10962,11010,11568,12332,12848,13029,13148,14104,14345,14338,14384,14136,13790,13655,13602,13555,13436
954,11695,11258,11347,11375,11314,11243,10863,10647,10686,10634,10699,10673,10654,10633,10631,10647,10660,10793,10782,10731,10748,10806,10852,10886,10902,10984,11024,11066,11625,12403,12908,13084,13209,14151,14389,14388,14420,14185,13847,13701,13650,13607,13478
955,11687,11239,11319,11349,11298,11237,10846,10648,10671,10630,10687,10667,10654,10630,10626,10614,10646,10798,10767,10715,10752,10773,10837,10865,10895,10958,10995,11044,11613,12375,12879,13064,13191,14122,14367,14363,14405,14168,13819,13674,13637,13583,13465
956,11682,11208,11288,11309,11265,11206,10808,10601,10632,10585,10637,10623,10618,10585,10572,10585,10615,10746,10729,10668,10700,10741,10797,10816,10842,10909,10958,11015,11562,12328,12839,13025,13134,14089,14337,14317,14359,14121,13782,13639,13575,13539,13414
957,11710,11243,11329,11358,11306,11236,10855,10645,10678,10628,10695,10673,10649,10638,10636,10622,10656,10798,10775,10716,10741,10797,10846,10867,10896,10976,11008,11060,11619,12385,12886,13080,13200,14143,14390,14393,14421,14189,13835,13685,13639,13599,13455
958,11691,11264,11338,11375,11332,11259,10861,10674,10684,10646,10702,10676,10658,10639,10633,10645,10670,10803,10787,10740,10771,10801,10854,10881,10914,10974,11021,11074,11640,12402,12906,13110,13224,14161,14418,14402,14466,14199,13853,13722,13659,13611,13497
959,11644,11238,11328,11353,11306,11224,10843,10627,10663,10618,10681,10663,10649,10624,10628,10622,10643,10783,10771,10713,10752,10789,10846,10863,10889,10954,11000,11057,11616,12389,12906,13093,13202,14144,14400,14381,14430,14183,13837,13697,13647,13603,13481
960,11696,11187,11273,11287,11247,11171,10777,10581,10595,10569,10622,10597,10593,10563,10552,10557,10582,10716,10705,10656,10666,10705,10769,10805,10819,10904,10939,10990,11548,12315,12817,12999,13117,14054,14313,14306,14345,14103,13759,13606,13560,13506,13397
961,11723,11282,11357,11383,11344,11268,10871,10666,10685,10652,10716,10690,10667,10659,10647,10654,10674,10801,10798,10759,10760,10832,10853,10898,10908,10990,11035,11099,11655,12430,12921,13112,13225,14150,14431,14410,14446,14214,13871,13720,13681,13624,13503
962,11663,11272,11346,11383,11328,11245,10867,10660,10678,10643,10708,10688,10659,10649,10641,10638,10656,10783,10788,10728,10766,10802,10844,10892,10909,10991,11019,11076,11636,12430,12920,13109,13229,14167,14427,14421,14458,14214,13877,13722,13681,13634,13504
963,11763,11269,11341,11360,11336,11242,10863,10651,10677,10639,10698,10668,10655,10623,10632,10647,10651,10790,10782,10732,10749,10800,10841,10878,10900,10960,11008,11074,11610,12396,12892,13075,13198,14138,14396,14363,14421,14180,13830,13678,13631,13587,13481
964,11640,11183,11253,11287,11236,11167,10766,10551,10583,10552,10609,10598,10572,10549,10536,10536,10568,10704,10686,10642,10666,10718,10762,10798,10815,10887,10925,10983,11529,12300,12818,12993,13110,14056,14315,14297,14336,14102,13752,13604,13563,13516,13405
965,11760,11272,11347,11376,11336,11250,10869,10647,10679,10641,10695,10673,10662,10641,10616,10640,10662,10783,10778,10729,10753,10800,10851,10880,10916,10970,11006,11066,11613,12400,12892,13069,13204,14134,14396,14382,14434,14189,13838,13697,13637,13590,13479
966,11690,11301,11370,11399,11356,11273,10880,10662,10693,10668,10717,10693,10679,10646,10645,10657,10688,10819,10797,10759,10777,10821,10873,10893,10930,10985,11023,11091,11632,12433,12931,13102,13247,14195,14439,14437,14472,14231,13890,13746,13686,13649,13529
967,11708,11254,11339,11359,11319,11239,10855,10634,10663,10627,10699,10667,10641,10619,10614,10634,10643,10772,10772,10713,10738,10775,10818,10861,10896,10950,10987,11049,11599,12393,12875,13060,13187,14117,14380,14375,14403,14174,13837,13669,13628,13572,13462
968,11711,11221,11297,11324,11285,11202,10815,10591,10629,10587,10646,10626,10620,10584,10594,10580,10612,10746,10716,10677,10715,10730,10778,10808,10836,10894,10929,11001,11537,12334,12839,13006,13148,14085,14358,14336,14391,14137,13789,13659,13598,13547,13434
969,11697,11262,11345,11378,11352,11254,10864,10656,10682,10643,10701,10692,10665,10653,10646,10642,10659,10786,10772,10726,10752,10789,10845,10877,10889,10955,10998,11059,11613,12412,12897,13090,13227,14157,14404,14399,14440,14200,13861,13708,13665,13622,13492
970,11726,11279,11372,11394,11346,11259,10864,10646,10685,10657,10707,10681,10654,10649,10639,10638,10653,10789,10767,10744,10744,10792,10829,10856,10889,10963,11006,11063,11610,12405,12895,13090,13219,14151,14400,14397,14441,14210,13853,13709,13660,13607,13487
971,11715,11225,11301,11343,11299,11203,10818,10601,10629,10601,10665,10641,10603,10603,10588,10576,10603,10737,10697,10672,10689,10722,10785,10803,10826,10890,10927,11003,11544,12341,12828,13022,13142,14084,14340,14340,14383,14129,13784,13644,13580,13557,13430
972,11691,11259,11339,11374,11323,11235,10847,10630,10656,10630,10683,10655,10629,10610,10617,10614,10637,10760,10750,10693,10717,10756,10814,10847,10862,10915,10982,11029,11587,12375,12879,13065,13187,14138,14394,14377,14421,14181,13827,13690,13636,13602,13481
973,11732,11269,11353,11388,11343,11271,10871,10654,10680,10652,10697,10686,10651,10627,10624,10632,10646,10782,10766,10723,10743,10785,10821,10863,10888,10943,11008,11050,11606,12405,12893,13106,13208,14153,14392,14395,14438,14190,13856,13711,13656,13623,13498
974,11697,11300,11395,11421,11362,11289,10896,10673,10688,10671,10738,10699,10675,10664,10638,10645,10664,10795,10791,10740,10763,10801,10861,10881,10896,10967,11017,11069,11632,12437,12930,13111,13246,14188,14429,14413,14464,14231,13887,13735,13694,13660,13538
975,11704,11196,11281,11304,11257,11176,10783,10568,10595,10563,10617,10590,10569,10548,10535,10534,10551,10683,10681,10621,10636,10686,10724,10762,10803,10855,10908,10964,11508,12300,12797,12987,13117,14051,14319,14303,14364,14111,13761,13600,13579,13540,13401
976,11775,11271,11343,11381,11334,11250,10849,10645,10672,10627,10681,10672,10635,10623,10606,10615,10618,10756,10747,10687,10727,10764,10800,10835,10870,10931,10983,11035,11576,12375,12871,13060,13190,14106,14370,14390,14414,14175,13825,13667,13630,13597,13465
977,11678,11302,11378,11410,11365,11280,10881,10662,10691,10654,10706,10682,10667,10644,10624,10639,10661,10792,10778,10737,10764,10807,10834,10870,10898,10966,11017,11068,11634,12435,12931,13120,13252,14171,14440,14443,14483,14255,13897,13757,13711,13652,13542
978,11774,11293,11366,11387,11352,11274,10870,10650,10668,10638,10695,10665,10656,10618,10609,10612,10642,10781,10754,10709,10737,10763,10817,10853,10876,10948,10979,11033,11592,12382,12879,13065,13198,14128,14407,14393,14416,14186,13829,13676,13644,13598,13478
979,11711,11206,11306,11319,11292,11200,10793,10580,10610,10575,10620,10605,10593,10569,10547,10538,10574,10703,10690,10639,10663,10704,10747,10787,10819,10863,10912,10977,11540,12328,12829,13008,13162,14085,14348,14337,14378,14153,13812,13642,13608,13567,13463
980,11718,11269,11359,11383,11338,11261,10846,10643,10669,10631,10683,10663,10645,10618,10607,10604,10629,10765,10763,10708,10723,10765,10811,10839,10869,10942,10977,11038,11601,12400,12894,13076,13208,14146,14412,14404,14458,14204,13873,13724,13674,13613,13497
981,11757,11311,11401,11421,11376,11293,10896,10669,10706,10663,10710,10684,10674,10649,10636,10652,10653,10801,10787,10737,10773,10803,10836,10887,10900,10983,11016,11072,11627,12424,12933,13115,13245,14188,14442,14446,14477,14240,13883,13746,13697,13668,13539
982,11691,11225,11309,11328,11296,11208,10810,10583,10620,10571,10631,10607,10585,10553,10544,10552,10572,10720,10689,10649,10669,10710,10760,10785,10814,10880,10916,10979,11542,12331,12839,13025,13147,14081,14358,14340,14382,14137,13802,13646,13606,13563,13441
983,11759,11238,11330,11351,11307,11227,10832,10623,10645,10600,10640,10638,10617,10594,10574,10583,10597,10740,10726,10669,10696,10736,10785,10817,10841,10908,10954,11004,11561,12342,12859,13051,13180,14115,14372,14364,14408,14154,13823,13665,13640,13583,13476
984,11733,11292,11389,11401,11364,11283,10868,10665,10691,10647,10697,10680,10655,10628,10621,10631,10653,10786,10767,10717,10741,10784,10834,10863,10886,10944,10992,11050,11612,12418,12914,13107,13230,14163,14432,14413,14467,14226,13870,13725,13687,13651,13517
985,11707,11302,11379,11407,11369,11275,10878,10658,10680,10636,10702,10684,10660,10631,10613,10631,10641,10781,10759,10721,10748,10776,10825,10851,10872,10959,10997,11049,11612,12423,12924,13108,13224,14183,14432,14428,14467,14220,13887,13740,13702,13668,13519
986,11736,11180,11270,11284,11237,11155,10766,10542,10581,10529,10588,10566,10526,10513,10485,10507,10528,10648,10641,10581,10613,10653,10716,10723,10760,10817,10863,10927,11484,12271,12774,12954,13091,14024,14278,14282,14322,14058,13718,13585,13552,13494,13384
987,11750,11313,11405,11411,11380,11302,10900,10678,10709,10658,10708,10683,10663,10637,10633,10651,10665,10801,10784,10732,10744,10794,10846,10872,10901,10962,10998,11062,11620,12446,12940,13131,13257,14178,14453,14438,14486,14235,13900,13740,13697,13667,13541
988,11698,11285,11370,11379,11339,11264,10863,10638,10665,10615,10686,10643,10631,10596,10583,10589,10604,10749,10725,10678,10692,10736,10797,10823,10848,10905,10949,11006,11572,12398,12902,13095,13227,14142,14409,14405,14442,14197,13847,13705,13672,13623,13507
989,11748,11289,11357,11391,11343,11254,10854,10638,10658,10626,10665,10644,10621,10587,10573,10576,10608,10739,10711,10665,10698,10739,10781,10811,10837,10902,10954,11010,11588,12406,12907,13108,13225,14126,14350,14374,14419,14173,13826,13674,13625,13588,13484
990,11712,11224,11299,11305,11288,11199,10803,10584,10610,10568,10608,10586,10570,10545,10526,10527,10536,10687,10658,10620,10635,10682,10732,10750,10774,10844,10894,10943,11539,12368,12879,13077,13205,14086,14336,14330,14374,14130,13790,13632,13591,13549,13439
991,11767,11287,11366,11384,11345,11256,10871,10644,10653,10618,10680,10646,10624,10596,10578,10585,10608,10743,10723,10673,10695,10730,10797,10829,10841,10904,10951,11004,11602,12466,12982,13182,13319,14153,14385,14380,14435,14175,13843,13684,13646,13599,13496
992,11710,11311,11377,11391,11361,11298,10892,10683,10698,10642,10707,10682,10649,10621,10594,10600,10636,10763,10755,10692,10718,10767,10823,10845,10863,10933,10980,11046,11655,12545,13087,13281,13419,14203,14427,14429,14461,14231,13889,13742,13686,13640,13531
993,11728,11248,11298,11345,11301,11229,10827,10602,10622,10576,10633,10601,10580,10561,10530,10520,10551,10681,10674,10622,10638,10680,10743,10760,10787,10858,10897,10966,11591,12489,13030,13198,13339,14087,14313,14312,14360,14121,13786,13626,13586,13539,13434
994,11766,11254,11335,11353,11308,11242,10855,10637,10651,10593,10666,10637,10620,10577,10553,10545,10578,10703,10675,10642,10665,10712,10762,10791,10806,10885,10921,10985,11619,12528,13054,13248,13396,14129,14358,14367,14395,14152,13807,13662,13613,13568,13455
995,11749,11308,11398,11414,11369,11291,10900,10678,10689,10642,10703,10678,10662,10623,10588,10590,10618,10740,10740,10675,10705,10751,10801,10827,10849,10912,10969,11017,11663,12583,13118,13295,13420,14180,14407,14420,14447,14217,13864,13708,13675,13634,13519
996,11769,11292,11374,11402,11345,11281,10891,10652,10679,10638,10711,10679,10643,10606,10572,10570,10605,10728,10723,10675,10683,10735,10776,10815,10830,10898,10945,10994,11636,12531,13040,13222,13351,14139,14376,14371,14419,14181,13844,13706,13652,13602,13490
997,11749,11238,11337,11361,11304,11251,10857,10631,10644,10584,10663,10639,10613,10566,10525,10525,10552,10681,10668,10628,10642,10685,10731,10761,10784,10855,10895,10955,11554,12419,12931,13107,13237,14090,14321,14310,14367,14126,13775,13634,13585,13550,13439
998,11783,11285,11368,11400,11356,11281,10892,10679,10679,10633,10698,10661,10638,10598,10562,10554,10574,10715,10685,10655,10680,10723,10771,10807,10821,10882,10926,10992,11594,12418,12923,13104,13231,14141,14379,14374,14400,14175,13814,13677,13622,13584,13481
999,11716,11322,11396,11405,11374,11310,10917,10682,10692,10647,10710,10677,10658,10609,10572,10573,10599,10735,10731,10668,10697,10742,10779,10820,10837,10901,10945,11022,11592,12423,12928,13120,13237,14157,14409,14405,14436,14208,13853,13717,13681,13623,13507
1000,11761,11310,11419,11435,11383,11317,10927,10688,10699,10650,10697,10683,10657,10613,10584,10582,10605,10738,10733,10673,10694,10745,10788,10823,10850,10923,10966,11013,11584,12419,12920,13103,13216,14168,14405,14396,14443,14204,13854,13711,13667,13607,13499
1001,11745,11223,11329,11332,11303,11208,10840,10607,10620,10549,10615,10594,10562,10531,10484,10489,10516,10646,10625,10582,10600,10650,10700,10728,10747,10815,10862,10933,11494,12300,12799,12974,13103,14053,14318,14304,14348,14109,13754,13614,13553,13518,13414
1002,11811,11311,11395,11417,11370,11291,10909,10669,10663,10628,10683,10655,10620,10585,10558,10553,10587,10712,10700,10660,10682,10728,10763,10799,10827,10902,10926,10989,11557,12365,12868,13060,13167,14134,14375,14381,14404,14172,13803,13656,13629,13582,13480
1003,11738,11324,11412,11441,11389,11294,10902,10672,10683,10648,10688,10659,10639,10612,10567,10574,10593,10740,10723,10668,10700,10755,10784,10822,10846,10911,10953,11010,11583,12390,12899,13091,13202,14164,14419,14403,14444,14230,13876,13726,13678,13633,13524
1004,11808,11298,11403,11407,11361,11283,10892,10641,10656,10608,10668,10635,10606,10567,10551,10545,10575,10708,10697,10642,10660,10712,10746,10790,10807,10883,10914,10972,11536,12342,12840,13032,13140,14095,14356,14354,14398,14169,13794,13645,13619,13583,13467
1005,11766,11266,11341,11372,11327,11229,10840,10607,10611,10565,10614,10592,10562,10538,10508,10504,10519,10674,10660,10601,10622,10673,10716,10765,10767,10843,10883,10942,11508,12325,12823,13019,13120,14098,14351,14354,14390,14161,13791,13637,13607,13556,13463
1006,11742,11326,11397,11416,11377,11285,10880,10642,10653,10613,10673,10637,10609,10587,10559,10563,10592,10722,10704,10658,10684,10721,10766,10796,10830,10888,10944,11002,11562,12388,12882,13064,13198,14164,14407,14398,14436,14216,13853,13721,13659,13627,13520
1007,11780,11338,11403,11442,11376,11290,10890,10659,10660,10613,10688,10642,10612,10587,10575,10557,10581,10723,10718,10662,10683,10722,10771,10800,10836,10899,10941,10994,11573,12374,12878,13048,13156,14151,14401,14370,14432,14183,13839,13680,13656,13606,13497
1008,11748,11266,11328,11371,11314,11217,10808,10589,10607,10557,10591,10564,10551,10523,10498,10504,10524,10663,10646,10591,10618,10666,10703,10740,10762,10829,10878,10920,11503,12304,12814,13004,13114,14078,14347,14341,14384,14149,13775,13656,13602,13559,13458
1009,11771,11282,11369,11383,11327,11235,10825,10598,10614,10566,10626,10584,10555,10529,10517,10522,10540,10671,10663,10616,10629,10686,10717,10758,10783,10856,10900,10950,11518,12322,12821,12998,13118,14105,14350,14352,14398,14150,13803,13667,13608,13565,13458
1010,11758,11322,11396,11436,11374,11289,10864,10628,10648,10607,10647,10634,10606,10568,10562,10569,10585,10720,10704,10656,10683,10714,10770,10792,10833,10890,10951,10977,11572,12386,12875,13070,13181,14158,14427,14405,14440,14203,13851,13708,13676,13624,13503
1011,11765,11333,11408,11458,11383,11287,10878,10663,10660,10613,10671,10654,10635,10612,10581,10593,10616,10788,10753,10717,10721,10765,10820,10847,10869,10929,10991,11044,11565,12399,12891,13080,13197,14197,14431,14438,14472,14208,13852,13736,13699,13694,13553
1012,11746,11236,11306,11312,11282,11169,10762,10532,10561,10512,10568,10548,10519,10487,10464,10472,10485,10619,10605,10557,10591,10628,10668,10704,10723,10787,10851,10890,11462,12264,12757,12955,13074,14051,14295,14303,14344,14099,13740,13606,13567,13511,13403
1013,11795,11309,11383,11399,11349,11258,10856,10620,10642,10596,10642,10619,10593,10570,10544,10545,10577,10702,10682,10644,10660,10710,10747,10775,10802,10877,10922,10975,11552,12339,12853,13039,13149,14128,14393,14379,14415,14177,13839,13688,13653,13607,13493
1014,11701,11306,11373,11403,11361,11255,10856,10615,10632,10596,10658,10617,10587,10571,10545,10543,10561,10697,10670,10650,10657,10693,10759,10778,10823,10874,10933,10975,11545,12368,12868,13058,13177,14155,14398,14397,14451,14200,13871,13699,13672,13623,13519
1015,11768,11301,11396,11403,11364,11262,10840,10605,10637,10598,10642,10617,10584,10564,10544,10533,10571,10695,10685,10635,10656,10702,10745,10777,10803,10873,10914,10981,11539,12351,12847,13020,13158,14133,14358,14374,14414,14182,13820,13678,13642,13597,13479
1016,11746,11256,11330,11351,11284,11201,10794,10564,10578,10545,10587,10572,10537,10512,10486,10482,10517,10653,10623,10584,10599,10641,10700,10728,10757,10821,10852,10921,11492,12296,12794,12981,13095,14072,14323,14325,14375,14134,13786,13638,13600,13559,13447
1017,11747,11306,11380,11396,11357,11251,10833,10613,10636,10594,10645,10613,10587,10555,10533,10529,10555,10698,10674,10620,10653,10697,10742,10764,10784,10880,10903,10965,11544,12355,12847,13021,13154,14128,14366,14362,14424,14176,13833,13678,13648,13608,13498
1018,11768,11337,11414,11435,11387,11287,10873,10634,10662,10615,10674,10638,10606,10586,10568,10564,10585,10728,10712,10656,10682,10725,10772,10807,10833,10906,10935,11006,11571,12402,12883,13070,13183,14169,14413,14420,14453,14222,13881,13722,13676,13645,13524
1019,11721,11254,11343,11351,11312,11208,10809,10559,10588,10534,10594,10563,10531,10505,10481,10474,10516,10636,10627,10580,10605,10652,10692,10722,10754,10829,10870,10915,11486,12318,12788,12984,13112,14084,14333,14340,14369,14140,13785,13643,13594,13557,13449
1020,11782,11291,11365,11391,11332,11234,10829,10607,10618,10579,10638,10592,10582,10527,10512,10516,10547,10683,10672,10617,10649,10684,10718,10761,10777,10868,10885,10960,11532,12336,12830,13004,13155,14121,14367,14376,14411,14179,13822,13682,13643,13594,13483
1021,11758,11316,11394,11420,11362,11277,10858,10613,10653,10589,10651,10621,10593,10562,10538,10546,10565,10717,10690,10638,10674,10712,10757,10785,10823,10885,10919,10990,11566,12382,12886,13068,13182,14162,14414,14412,14453,14221,13877,13719,13671,13639,13533
1022,11723,11313,11385,11409,11365,11262,10850,10616,10639,10590,10649,10615,10587,10568,10543,10528,10563,10695,10683,10638,10661,10707,10735,10785,10809,10886,10918,10974,11541,12371,12869,13062,13167,14137,14391,14400,14429,14202,13849,13709,13662,13623,13514
1023,11749,11255,11332,11358,11301,11202,10798,10562,10579,10536,10592,10563,10542,10507,10488,10485,10506,10648,10639,10567,10602,10643,10688,10730,10747,10832,10867,10923,11501,12297,12786,12979,13116,14078,14329,14330,14369,14152,13770,13632,13597,13553,13455
1024,11780,11292,11367,11391,11354,11248,10834,10610,10625,10585,10643,10609,10575,10539,10526,10525,10539,10679,10661,10624,10641,10682,10727,10763,10787,10863,10904,10955,11534,12344,12848,13024,13153,14117,14381,14373,14408,14177,13816,13684,13646,13617,13496
1025,11712,11311,11393,11423,11367,11276,10852,10606,10644,10600,10654,10614,10602,10563,10551,10554,10574,10712,10692,10638,10663,10705,10752,10793,10802,10886,10929,10993,11559,12380,12887,13068,13171,14165,14409,14418,14456,14217,13869,13733,13686,13647,13540
1026,11767,11293,11367,11387,11334,11250,10819,10601,10622,10581,10638,10612,10585,10546,10519,10529,10548,10683,10662,10617,10654,10690,10719,10757,10786,10862,10896,10954,11536,12341,12843,13027,13143,14112,14371,14379,14414,14189,13802,13693,13641,13597,13496
1027,11687,11215,11289,11323,11281,11166,10769,10515,10549,10522,10564,10517,10496,10467,10438,10447,10458,10588,10583,10550,10561,10611,10658,10681,10709,10768,10825,10879,11459,12277,12755,12952,13068,14048,14297,14308,14347,14110,13758,13614,13566,13531,13438
1028,11772,11293,11373,11407,11356,11249,10844,10605,10623,10592,10641,10608,10585,10545,10534,10523,10552,10679,10664,10616,10636,10684,10740,10776,10786,10854,10904,10961,11536,12357,12834,13028,13134,14122,14387,14388,14427,14183,13833,13693,13645,13603,13511
1029,11723,11281,11370,11395,11337,11260,10826,10591,10615,10574,10622,10602,10569,10535,10506,10508,10541,10673,10660,10609,10638,10671,10712,10746,10771,10846,10898,10944,11533,12359,12840,13039,13147,14136,14379,14382,14426,14183,13821,13691,13650,13622,13524
1030,11742,11233,11325,11347,11298,11195,10785,10531,10557,10531,10579,10543,10517,10487,10458,10463,10500,10612,10604,10559,10578,10623,10670,10710,10726,10789,10855,10892,11469,12292,12779,12971,13079,14061,14307,14324,14365,14120,13769,13625,13577,13542,13446
1031,11750,11238,11308,11329,11275,11194,10775,10533,10551,10510,10558,10535,10510,10477,10453,10450,10476,10609,10593,10541,10571,10612,10666,10687,10713,10777,10823,10877,11463,12261,12760,12962,13071,14044,14298,14315,14343,14119,13755,13604,13581,13538,13440
1032,11730,11302,11392,11413,11368,11272,10850,10612,10631,10597,10648,10617,10585,10567,10548,10524,10553,10695,10673,10633,10652,10684,10739,10770,10805,10862,10907,10964,11551,12365,12877,13053,13178,14162,14392,14407,14462,14214,13851,13724,13663,13647,13534
1033,11733,11276,11356,11381,11326,11217,10808,10569,10592,10549,10606,10572,10541,10515,10480,10483,10507,10641,10623,10558,10595,10639,10689,10724,10746,10811,10866,10905,11494,12298,12810,12995,13116,14088,14321,14326,14379,14149,13792,13643,13598,13571,13462
1034,11710,11240,11317,11319,11288,11187,10770,10542,10558,10510,10563,10529,10507,10481,10451,10450,10471,10604,10588,10548,10571,10606,10658,10685,10711,10774,10827,10876,11451,12267,12786,12962,13077,14066,14327,14330,14376,14123,13763,13632,13587,13553,13451
1035,11744,11279,11355,11369,11316,11213,10806,10576,10591,10550,10608,10571,10545,10506,10481,10476,10495,10637,10629,10579,10599,10644,10686,10722,10749,10806,10856,10913,11491,12306,12808,12991,13111,14100,14340,14331,14380,14149,13780,13646,13613,13568,13465
1036,11739,11315,11394,11407,11359,11263,10856,10613,10628,10586,10628,10610,10582,10540,10519,10505,10541,10679,10657,10611,10630,10690,10717,10757,10771,10850,10895,10947,11529,12347,12854,13039,13158,14156,14395,14390,14445,14190,13845,13701,13658,13633,13518
1037,11726,11287,11364,11377,11336,11236,10822,10591,10610,10557,10610,10580,10557,10522,10494,10494,10516,10644,10631,10585,10613,10651,10699,10744,10755,10819,10865,10913,11503,12332,12835,13007,13125,14122,14359,14366,14409,14167,13819,13677,13635,13604,13493
1038,11745,11205,11275,11296,11252,11147,10733,10519,10526,10473,10531,10503,10472,10417,10399,10394,10417,10551,10536,10499,10512,10562,10606,10647,10666,10742,10773,10832,11415,12236,12716,12897,13026,14016,14285,14279,14314,14068,13707,13561,13534,13496,13388
1039,11760,11292,11365,11376,11329,11232,10825,10584,10613,10558,10609,10564,10553,10500,10484,10486,10508,10642,10623,10578,10605,10651,10685,10721,10738,10806,10845,10906,11490,12301,12816,12990,13114,14094,14358,14339,14391,14157,13802,13656,13624,13595,13478
1040,11726,11277,11378,11387,11342,11236,10831,10590,10616,10561,10618,10591,10558,10514,10487,10483,10509,10651,10631,10577,10598,10656,10701,10739,10746,10820,10868,10925,11507,12331,12841,13013,13123,14118,14371,14380,14416,14165,13823,13674,13642,13614,13498
1041,11758,11256,11338,11355,11303,11206,10802,10559,10581,10536,10589,10548,10532,10476,10459,10455,10486,10604,10604,10544,10569,10615,10669,10704,10715,10787,10821,10883,11466,12268,12778,12941,13066,14072,14306,14318,14349,14114,13758,13617,13575,13548,13448
1042,11719,11246,11315,11342,11295,11212,10793,10559,10570,10518,10570,10549,10512,10473,10446,10445,10464,10592,10575,10539,10560,10598,10664,10686,10710,10769,10813,10881,11452,12279,12792,12961,13072,14073,14335,14341,14356,14134,13784,13642,13598,13559,13464
1043,11739,11252,11341,11356,11311,11213,10796,10552,10585,10548,10584,10554,10522,10483,10449,10462,10482,10612,10591,10548,10569,10604,10658,10696,10702,10795,10832,10886,11479,12279,12792,12973,13093,14083,14333,14327,14375,14132,13785,13635,13597,13558,13473
1044,11745,11288,11369,11389,11342,11247,10833,10594,10624,10578,10616,10585,10560,10518,10483,10484,10521,10642,10630,10576,10599,10647,10701,10726,10754,10821,10850,10911,11496,12323,12830,12993,13108,14115,14353,14356,14397,14155,13825,13655,13628,13596,13502
1045,11711,11218,11296,11329,11258,11171,10772,10530,10547,10497,10549,10523,10475,10438,10416,10412,10423,10573,10557,10495,10521,10569,10615,10657,10673,10746,10784,10836,11411,12234,12737,12920,13023,14028,14274,14268,14311,14094,13735,13583,13539,13496,13417
1046,11815,11263,11333,11365,11303,11208,10812,10587,10589,10559,10595,10566,10530,10493,10459,10455,10474,10620,10578,10542,10558,10604,10661,10683,10710,10774,10834,10888,11465,12270,12763,12948,13072,14049,14292,14304,14349,14106,13752,13604,13569,13536,13456
1047,11697,11264,11352,11368,11320,11237,10829,10590,10613,10560,10608,10574,10547,10503,10474,10472,10492,10625,10614,10566,10596,10620,10663,10711,10749,10813,10846,10900,11494,12330,12828,13005,13125,14129,14367,14359,14415,14172,13827,13683,13640,13607,13512
1048,11717,11270,11340,11375,11311,11233,10842,10594,10617,10550,10626,10592,10547,10497,10455,10461,10487,10625,10610,10547,10566,10622,10666,10695,10728,10794,10839,10897,11476,12313,12800,12979,13094,14096,14336,14341,14386,14160,13799,13652,13618,13577,13484
1049,11733,11200,11283,11304,11243,11160,10772,10524,10547,10490,10544,10512,10460,10430,10388,10386,10414,10545,10523,10477,10492,10546,10598,10637,10662,10716,10763,10813,11399,12204,12709,12889,13002,14000,14263,14264,14287,14062,13698,13560,13524,13485,13403
1050,11733,11290,11364,11388,11332,11252,10860,10626,10627,10582,10628,10609,10567,10521,10489,10482,10506,10639,10626,10566,10606,10632,10682,10722,10756,10806,10863,10920,11488,12325,12820,12998,13122,14120,14357,14357,14415,14170,13809,13667,13640,13600,13497
1051,11740,11261,11360,11365,11322,11244,10853,10606,10623,10566,10618,10586,10553,10505,10468,10451,10472,10612,10598,10552,10571,10618,10669,10698,10726,10789,10832,10892,11484,12303,12793,12989,13100,14086,14358,14350,14388,14146,13801,13652,13625,13576,13470
1052,11763,11297,11412,11410,11339,11235,10876,10600,10608,10538,10617,10599,10552,10505,10445,10493,10510,10643,10586,10574,10598,10636,10674,10724,10719,10803,10819,10885,11462,12278,12804,12993,13139,14142,14360,14337,14376,14146,13762,13613,13614,13558,13469
1053,11726,11226,11319,11325,11274,11191,10805,10576,10581,10523,10570,10548,10510,10453,10412,10402,10447,10562,10551,10513,10528,10573,10619,10667,10688,10752,10796,10851,11440,12260,12748,12946,13050,14070,14319,14318,14362,14107,13746,13608,13570,13539,13427
1054,11751,11256,11358,11375,11310,11244,10854,10618,10627,10567,10629,10602,10537,10521,10464,10440,10478,10620,10616,10563,10587,10622,10673,10705,10736,10799,10828,10907,11457,12302,12781,12993,13110,14114,14337,14350,14411,14169,13773,13625,13624,13565,13474
1055,11714,11293,11361,11383,11342,11251,10874,10637,10634,10580,10622,10596,10571,10521,10468,10460,10481,10623,10610,10565,10576,10626,10669,10708,10736,10808,10851,10908,11485,12318,12817,12993,13113,14112,14360,14363,14404,14157,13807,13647,13637,13585,13488
1056,11740,11225,11304,11330,11287,11209,10817,10589,10586,10524,10576,10551,10511,10455,10412,10407,10437,10562,10561,10504,10531,10575,10628,10666,10687,10754,10797,10853,11440,12262,12740,12927,13032,14059,14298,14300,14333,14102,13729,13586,13553,13513,13416
1057,11790,11285,11360,11367,11320,11245,10879,10632,10635,10563,10620,10597,10572,10499,10455,10453,10479,10614,10602,10551,10574,10621,10670,10688,10726,10790,10832,10887,11484,12303,12783,12961,13081,14094,14338,14330,14371,14129,13775,13628,13597,13562,13461
1058,11708,11341,11397,11411,11370,11268,10904,10676,10652,10733,10694,10666,10624,10632,10552,10522,10585,10718,10663,10643,10739,10698,10944,10786,10863,10855,10934,10971,11614,12410,12887,13103,13225,14210,14449,14536,14526,14303,13948,13747,13722,13770,13621
1059,11771,11272,11350,11368,11323,11255,10882,10642,10651,10578,10637,10609,10580,10519,10466,10462,10488,10622,10601,10552,10582,10613,10668,10701,10724,10783,10823,10888,11468,12278,12769,12954,13066,14068,14308,14300,14353,14106,13753,13601,13585,13556,13462
1060,11770,11267,11347,11365,11320,11242,10864,10621,10631,10572,10630,10608,10563,10505,10445,10436,10464,10603,10583,10545,10554,10614,10653,10664,10709,10757,10808,10852,11441,12250,12759,12930,13036,14068,14299,14304,14337,14106,13750,13596,13572,13533,13444
1061,11760,11265,11357,11371,11337,11257,10880,10643,10644,10590,10639,10614,10572,10514,10454,10452,10479,10610,10580,10551,10568,10600,10642,10673,10699,10774,10809,10860,11456,12262,12751,12951,13046,14064,14299,14297,14350,14110,13742,13614,13569,13553,13464
1062,11751,11311,11387,11417,11360,11303,10916,10685,10687,10635,10679,10659,10603,10561,10495,10482,10506,10634,10619,10567,10592,10637,10688,10713,10741,10810,10835,10895,11488,12318,12816,13008,13094,14108,14356,14350,14393,14156,13808,13658,13630,13598,13515
1063,11759,11298,11383,11398,11369,11283,10895,10659,10664,10614,10666,10623,10579,10520,10468,10443,10479,10607,10585,10536,10561,10597,10646,10671,10703,10758,10811,10867,11456,12275,12774,12959,13063,14077,14315,14318,14354,14120,13770,13609,13587,13559,13471
1064,11781,11234,11323,11335,11285,11212,10828,10595,10604,10543,10583,10568,10505,10447,10385,10382,10400,10531,10512,10466,10488,10528,10586,10598,10634,10694,10746,10801,11384,12193,12684,12872,12980,13994,14245,14239,14273,14046,13686,13535,13506,13481,13406
1065,11760,11306,11384,11403,11375,11288,10898,10653,10673,10625,10666,10626,10589,10514,10463,10452,10476,10606,10587,10531,10561,10599,10653,10682,10703,10772,10819,10872,11450,12284,12787,12963,13081,14079,14337,14330,14367,14138,13785,13646,13598,13571,13498
1066,11777,11296,11384,11399,11358,11284,10885,10655,10658,10608,10658,10619,10567,10513,10443,10435,10461,10578,10567,10533,10542,10586,10625,10670,10689,10754,10805,10855,11449,12276,12790,12959,13063,14079,14316,14323,14363,14119,13776,13617,13589,13575,13486
1067,11771,11227,11307,11329,11270,11202,10817,10587,10604,10539,10585,10554,10501,10425,10378,10364,10385,10514,10496,10443,10468,10510,10559,10582,10614,10684,10716,10794,11362,12184,12674,12865,12973,13976,14231,14240,14257,14037,13678,13528,13502,13482,13393
1068,11751,11267,11341,11359,11321,11242,10859,10626,10633,10587,10629,10583,10536,10473,10411,10410,10428,10558,10543,10484,10510,10562,10608,10653,10665,10737,10773,10839,11416,12248,12740,12932,13034,14049,14304,14291,14342,14096,13735,13595,13577,13542,13454
1069,11727,11279,11362,11373,11332,11253,10878,10639,10659,10602,10646,10606,10555,10492,10420,10419,10448,10562,10556,10510,10519,10580,10628,10657,10671,10757,10793,10854,11445,12278,12763,12953,13056,14072,14313,14315,14366,14147,13772,13629,13591,13565,13480
1070,11748,11303,11376,11388,11344,11274,10883,10655,10672,10617,10664,10628,10574,10505,10450,10432,10455,10579,10575,10523,10548,10585,10633,10667,10693,10759,10810,10857,11437,12284,12782,12961,13068,14071,14315,14319,14360,14128,13768,13641,13595,13575,13481
1071,11705,11202,11273,11291,11237,11177,10790,10555,10581,10527,10570,10529,10472,10405,10337,10335,10357,10483,10466,10429,10439,10490,10533,10568,10591,10661,10708,10766,11345,12174,12656,12850,12956,13968,14205,14220,14247,14016,13661,13526,13491,13462,13372
1072,11805,11279,11343,11359,11322,11226,10862,10644,10647,10592,10636,10600,10554,10476,10408,10414,10422,10555,10538,10483,10514,10561,10591,10630,10658,10732,10770,10826,11419,12226,12717,12901,13033,14038,14267,14280,14319,14088,13720,13582,13541,13521,13437
1073,11693,11269,11360,11376,11324,11250,10875,10658,10674,10616,10661,10609,10565,10494,10435,10426,10436,10565,10558,10520,10527,10574,10612,10660,10680,10745,10793,10841,11422,12280,12779,12951,13055,14070,14304,14320,14360,14118,13764,13640,13609,13574,13488
1074,11730,11279,11351,11375,11333,11254,10884,10654,10676,10623,10660,10614,10552,10478,10419,10408,10428,10561,10546,10503,10523,10560,10611,10639,10664,10744,10785,10835,11428,12257,12729,12934,13043,14043,14283,14289,14337,14089,13744,13602,13575,13556,13452
1075,11721,11201,11282,11305,11248,11165,10808,10586,10597,10543,10596,10536,10489,10413,10341,10330,10339,10480,10457,10410,10444,10478,10530,10557,10597,10654,10703,10757,11344,12158,12655,12829,12955,13958,14209,14208,14267,14022,13676,13523,13495,13477,13380
1076,11697,11271,11352,11378,11336,11245,10904,10674,10674,10617,10673,10621,10571,10490,10411,10402,10426,10569,10543,10489,10513,10565,10607,10639,10667,10739,10785,10824,11426,12259,12746,12937,13053,14055,14293,14299,14352,14105,13759,13629,13599,13572,13471
1077,11763,11256,11337,11370,11327,11243,10882,10666,10670,10615,10660,10608,10542,10471,10395,10382,10399,10536,10510,10483,10490,10537,10590,10623,10653,10707,10766,10815,11406,12226,12712,12895,13025,14016,14268,14270,14312,14081,13722,13582,13549,13537,13439
1078,11756,11229,11305,11336,11283,11203,10866,10651,10651,10595,10653,10588,10528,10453,10367,10350,10378,10504,10485,10438,10467,10508,10550,10584,10615,10692,10725,10786,11369,12187,12690,12861,12970,13978,14238,14238,14281,14051,13687,13558,13524,13496,13408
1079,11731,11239,11331,11338,11285,11217,10886,10670,10662,10617,10652,10612,10545,10462,10385,10368,10383,10510,10498,10456,10468,10513,10565,10600,10637,10694,10738,10787,11382,12196,12696,12875,13005,14003,14253,14255,14296,14061,13691,13558,13525,13510,13412
1080,11732,11256,11333,11370,11313,11236,10895,10681,10689,10632,10677,10613,10566,10468,10399,10381,10376,10513,10518,10451,10482,10534,10570,10615,10646,10703,10759,10799,11399,12206,12710,12895,13007,14014,14268,14259,14303,14087,13728,13584,13555,13528,13448
1081,11747,11270,11353,11389,11336,11250,10935,10727,10726,10672,10707,10654,10587,10497,10406,10388,10409,10549,10528,10485,10507,10542,10598,10639,10657,10725,10771,10816,11415,12229,12728,12908,13024,14050,14298,14291,14329,14095,13739,13611,13573,13546,13456
1082,11712,11184,11283,11306,11253,11177,10857,10660,10660,10591,10639,10578,10515,10441,10332,10322,10323,10447,10434,10400,10413,10461,10523,10545,10570,10644,10683,10740,11338,12147,12656,12821,12945,13947,14201,14205,14239,14018,13642,13513,13476,13458,13368
1083,11764,11264,11340,11360,11316,11235,10921,10724,10723,10664,10703,10644,10584,10481,10395,10366,10392,10505,10501,10446,10467,10526,10572,10608,10643,10709,10737,10800,11393,12191,12690,12867,12983,13986,14246,14228,14278,14049,13694,13539,13520,13498,13427
1084,11677,11282,11361,11384,11340,11259,10969,10754,10759,10706,10736,10688,10612,10496,10404,10398,10421,10540,10525,10467,10514,10548,10619,10647,10666,10745,10787,10839,11431,12247,12757,12943,13047,14069,14315,14312,14363,14118,13775,13640,13592,13572,13497
1085,11772,11253,11371,11406,11329,11268,10971,10761,10746,10707,10719,10681,10594,10536,10375,10363,10378,10504,10533,10450,10480,10543,10580,10653,10639,10709,10783,10810,11370,12180,12672,12847,12968,13999,14219,14223,14279,14054,13708,13540,13537,13511,13456
1086,11762,11214,11293,11311,11271,11203,10917,10729,10737,10681,10701,10635,10570,10433,10333,10332,10337,10462,10442,10412,10433,10483,10542,10580,10601,10673,10717,10796,11371,12161,12645,12815,12935,13928,14208,14189,14241,14003,13640,13491,13471,13455,13373
1087,11720,11261,11358,11369,11321,11269,10986,10807,10792,10739,10757,10711,10618,10503,10400,10381,10396,10526,10505,10459,10485,10537,10611,10647,10684,10759,10804,10896,11468,12239,12717,12895,13015,14024,14272,14259,14310,14080,13728,13582,13548,13531,13459
1088,11755,11287,11365,11397,11359,11281,11030,10834,10844,10777,10807,10735,10651,10519,10426,10406,10410,10547,10526,10492,10530,10580,10647,10693,10735,10824,10901,10981,11517,12264,12729,12897,13010,14017,14265,14261,14322,14082,13736,13587,13555,13524,13464
1089,11752,11247,11338,11351,11314,11260,11006,10835,10824,10760,10786,10713,10624,10486,10378,10367,10375,10505,10499,10458,10494,10561,10654,10725,10763,10874,10953,11058,11579,12254,12679,12842,12970,13974,14220,14214,14266,14024,13666,13530,13509,13493,13407
1090,11735,11243,11308,11351,11303,11258,11000,10824,10826,10756,10790,10714,10626,10484,10362,10345,10367,10505,10498,10471,10522,10598,10697,10790,10868,10995,11109,11254,11721,12284,12669,12850,12967,13967,14215,14219,14267,14030,13674,13527,13496,13479,13407
1091,11746,11292,11398,11404,11372,11324,11086,10926,10913,10855,10881,10799,10695,10555,10451,10440,10450,10596,10589,10578,10645,10761,10888,11024,11157,11348,11519,11709,12088,12431,12737,12914,13027,14025,14284,14290,14338,14093,13747,13587,13573,13558,13482
1092,11756,11299,11389,11415,11382,11321,11107,10949,10943,10884,10906,10826,10721,10569,10462,10449,10484,10641,10644,10655,10764,10941,11148,11356,11555,11816,12044,12279,12521,12563,12740,12904,13011,14024,14267,14275,14319,14083,13729,13580,13555,13539,13471
1093,11778,11217,11288,11315,11272,11244,11028,10886,10876,10806,10834,10742,10632,10481,10403,10375,10430,10588,10626,10658,10860,11078,11378,11707,12001,12331,12626,12938,12915,12586,12630,12767,12883,13882,14143,14133,14185,13946,13600,13451,13419,13419,13342
1094,11774,11290,11382,11406,11362,11331,11138,11008,11004,10915,10943,10840,10747,10596,10522,10534,10595,10782,10851,10931,11199,11534,11938,12391,12769,13145,13447,13730,13437,12770,12727,12881,12992,13994,14236,14249,14284,14051,13705,13551,13533,13517,13455
1095,11749,11312,11395,11429,11390,11369,11193,11062,11066,10982,10999,10911,10788,10647,10616,10658,10747,10947,11059,11192,11551,11997,12507,13018,13442,13805,14092,14316,13756,12887,12780,12911,13020,14037,14280,14282,14334,14095,13751,13598,13574,13559,13494
1096,11801,11315,11410,11435,11398,11386,11212,11101,11099,11024,11043,10934,10832,10701,10711,10787,10894,11126,11280,11450,11900,12410,12933,13475,13842,14155,14278,14367,13657,12818,12753,12905,13016,14009,14255,14249,14303,14060,13718,13575,13560,13544,13472
1097,11723,11238,11317,11356,11308,11297,11163,11070,11048,10966,10985,10872,10777,10653,10718,10810,10953,11187,11361,11547,12024,12549,13015,13470,13744,13890,13854,13810,13180,12605,12645,12786,12907,13912,14169,14147,14211,13976,13624,13484,13451,13447,13393
1098,11786,11311,11389,11423,11390,11365,11277,11178,11153,11087,11097,10989,10873,10781,10870,10993,11102,11352,11494,11659,12075,12531,12874,13198,13352,13389,13289,13206,12740,12532,12698,12855,12967,13977,14238,14222,14266,14032,13684,13542,13541,13520,13453
1099,11816,11338,11416,11445,11418,11412,11328,11256,11240,11160,11172,11067,10946,10813,10926,11052,11146,11360,11462,11593,11930,12262,12480,12673,12702,12680,12535,12440,12295,12425,12712,12865,12977,13996,14239,14245,14281,14042,13702,13562,13547,13549,13464
1100,11804,11319,11406,11424,11401,11396,11356,11291,11287,11196,11208,11092,10953,10827,10880,10972,11019,11207,11259,11314,11540,11761,11867,11977,11951,11941,11834,11760,11870,12294,12670,12835,12949,13949,14198,14200,14239,14015,13662,13530,13508,13496,13422
1101,11805,11278,11366,11396,11363,11365,11354,11315,11305,11222,11227,11102,10970,10806,10780,10830,10853,11000,11013,11021,11163,11307,11379,11440,11421,11407,11347,11328,11603,12194,12612,12776,12893,13903,14155,14168,14205,13969,13618,13492,13468,13463,13387
1102,11804,11369,11466,11503,11464,11478,11506,11480,11474,11390,11391,11281,11112,10900,10803,10793,10799,10911,10908,10895,10972,11068,11116,11153,11148,11176,11144,11134,11556,12276,12717,12881,12996,14015,14265,14261,14302,14062,13726,13604,13583,13560,13491
1103,11829,11348,11438,11465,11457,11476,11540,11544,11547,11462,11462,11329,11164,10883,10694,10654,10628,10751,10728,10712,10755,10827,10867,10891,10895,10939,10941,10963,11457,12196,12673,12830,12957,13963,14212,14225,14255,14031,13683,13561,13528,13510,13440
1104,11817,11317,11386,11427,11427,11476,11560,11599,11603,11520,11523,11379,11190,10866,10602,10539,10506,10590,10575,10520,10574,10623,10686,10719,10738,10768,10779,10816,11337,12113,12595,12778,12889,13909,14164,14153,14212,13953,13612,13496,13464,13438,13369
1105,11842,11355,11442,11472,11458,11508,11668,11731,11742,11675,11661,11527,11321,10944,10618,10527,10486,10567,10550,10532,10549,10604,10643,10674,10689,10749,10780,10811,11367,12176,12661,12820,12948,13948,14208,14195,14241,14006,13654,13539,13522,13498,13425
1106,11830,11355,11433,11485,11459,11525,11729,11830,11851,11788,11789,11636,11434,10995,10589,10480,10432,10531,10501,10457,10492,10523,10577,10610,10636,10699,10719,10764,11337,12165,12639,12809,12917,13948,14192,14180,14221,14000,13652,13532,13492,13471,13408
1107,11813,11376,11465,11505,11506,11574,11854,11996,12036,11968,11978,11819,11582,11098,10631,10510,10463,10522,10516,10462,10478,10534,10581,10618,10630,10686,10737,10769,11352,12178,12663,12858,12953,13976,14222,14221,14263,14025,13687,13553,13526,13512,13440
1108,11872,11332,11436,11464,11468,11560,11881,12081,12120,12066,12084,11936,11687,11141,10609,10450,10386,10458,10418,10380,10412,10463,10510,10530,10555,10613,10648,10691,11280,12085,12574,12754,12862,13873,14134,14150,14183,13962,13607,13463,13450,13422,13359
1109,11876,11383,11493,11535,11538,11644,12044,12291,12353,12324,12346,12198,11940,11323,10715,10547,10460,10506,10478,10434,10463,10499,10547,10573,10594,10657,10702,10745,11328,12149,12639,12814,12929,13938,14189,14191,14237,13998,13660,13527,13490,13478,13414
1110,11840,11405,11515,11559,11578,11711,12187,12505,12561,12559,12600,12464,12192,11501,10798,10598,10497,10534,10494,10430,10466,10504,10552,10590,10597,10671,10700,10753,11345,12168,12666,12845,12950,13970,14219,14231,14255,14033,13688,13555,13520,13507,13454
1111,11933,11413,11510,11566,11574,11726,12286,12658,12756,12768,12817,12690,12410,11677,10861,10613,10504,10506,10456,10413,10431,10487,10524,10546,10554,10618,10657,10715,11304,12115,12603,12786,12895,13907,14148,14161,14194,13953,13625,13482,13460,13442,13376
1112,11890,11380,11505,11554,11572,11743,12388,12843,12952,12996,13099,12986,12696,11873,10952,10667,10528,10490,10434,10383,10405,10445,10490,10501,10537,10597,10624,10678,11263,12094,12591,12775,12886,13895,14146,14151,14193,13961,13628,13477,13451,13442,13363
1113,11905,11467,11570,11629,11649,11855,12583,13126,13280,13369,13489,13420,13122,12207,11145,10798,10649,10553,10462,10408,10444,10482,10523,10541,10561,10630,10665,10711,11315,12143,12639,12811,12924,13938,14190,14197,14226,13993,13661,13532,13498,13482,13409
1114,11971,11494,11610,11683,11712,11929,12790,13397,13601,13712,13884,13856,13574,12567,11347,10949,10774,10613,10485,10439,10451,10503,10538,10558,10577,10637,10667,10731,11313,12150,12638,12821,12951,13952,14203,14192,14249,14014,13663,13535,13504,13490,13418
1115,11967,11448,11563,11633,11673,11919,12889,13602,13847,14008,14242,14273,13991,12892,11509,11055,10851,10586,10407,10362,10371,10412,10446,10468,10492,10550,10592,10649,11251,12058,12558,12735,12849,13860,14115,14120,14149,13926,13575,13441,13415,13402,13320
1116,12035,11526,11639,11729,11765,12048,13116,13936,14220,14440,14729,14811,14580,13375,11824,11300,11117,10738,10461,10399,10417,10462,10500,10522,10541,10609,10634,10692,11294,12103,12612,12798,12918,13921,14191,14174,14219,13994,13647,13509,13465,13463,13399
1117,12029,11555,11679,11766,11824,12150,13337,14254,14586,14898,15262,15448,15223,13935,12176,11586,11380,10879,10463,10414,10414,10449,10489,10512,10534,10598,10631,10698,11288,12123,12622,12791,12915,13925,14176,14181,14223,13993,13664,13514,13482,13468,13393
1118,12040,11603,11712,11810,11878,12242,13552,14592,14998,15348,15807,16071,15913,14520,12563,11908,11720,11069,10460,10395,10423,10460,10497,10519,10536,10601,10645,10694,11290,12132,12638,12813,12922,13934,14194,14179,14230,13999,13656,13518,13484,13471,13411
1119,12124,11580,11691,11798,11871,12250,13691,14830,15277,15725,16263,16634,16528,15032,12872,12156,11965,11149,10375,10319,10335,10376,10402,10430,10460,10517,10552,10606,11207,12025,12529,12698,12826,13830,14091,14083,14128,13891,13555,13405,13373,13372,13292
1120,12126,11690,11817,11926,12005,12435,14003,15254,15794,16305,16981,17444,17364,15771,13377,12577,12323,11380,10458,10392,10403,10442,10474,10511,10525,10597,10640,10674,11302,12132,12637,12825,12915,13950,14203,14202,14252,14000,13675,13525,13501,13484,13429
1121,12172,11727,11852,11958,12055,12517,14222,15589,16183,16764,17507,18089,18041,16318,13715,12835,12445,11374,10431,10371,10395,10431,10464,10494,10509,10580,10620,10663,11271,12127,12614,12792,12907,13938,14194,14184,14213,13996,13656,13509,13471,13454,13402
1122,12294,11758,11890,12016,12128,12610,14435,15927,16574,17234,18058,18688,18653,16780,13938,12975,12393,11299,10407,10347,10365,10401,10438,10468,10494,10563,10596,10651,11253,12086,12587,12749,12885,13887,14152,14150,14187,13959,13603,13475,13435,13423,13364
1123,12275,11775,11891,12033,12150,12656,14595,16175,16896,17601,18484,19157,19062,17053,13986,12928,12150,11083,10348,10314,10321,10362,10398,10429,10446,10515,10554,10608,11213,12046,12554,12731,12847,13855,14126,14127,14170,13939,13585,13435,13419,13408,13336
1124,12335,11878,12018,12158,12285,12834,14887,16564,17330,18081,19007,19697,19504,17233,13989,12830,11892,10963,10414,10360,10377,10421,10452,10488,10508,10570,10612,10660,11264,12115,12611,12791,12911,13926,14190,14195,14226,14004,13646,13519,13470,13464,13410
1125,12438,11970,12119,12249,12397,12968,15121,16869,17663,18423,19342,19975,19620,17180,13780,12563,11573,10827,10432,10382,10399,10435,10479,10501,10529,10590,10635,10686,11295,12144,12636,12811,12923,13953,14211,14212,14249,14021,13677,13533,13504,13485,13421
1126,12424,11944,12085,12230,12370,12970,15217,17007,17838,18583,19447,19949,19389,16738,13298,12086,11130,10580,10327,10271,10294,10336,10378,10395,10429,10491,10527,10589,11190,12033,12531,12705,12814,13844,14092,14110,14138,13908,13572,13413,13387,13386,13315
1127,12597,12079,12235,12366,12532,13157,15432,17255,18092,18777,19551,19899,19118,16313,12951,11809,10964,10578,10386,10348,10352,10406,10440,10479,10491,10568,10604,10659,11271,12111,12597,12773,12906,13920,14172,14169,14223,13975,13631,13479,13454,13437,13377
1128,12558,12164,12309,12453,12612,13263,15592,17430,18217,18835,19485,19596,18569,15697,12499,11465,10746,10508,10384,10344,10357,10398,10444,10470,10497,10560,10602,10657,11270,12132,12628,12805,12920,13945,14199,14203,14243,14022,13659,13530,13488,13486,13416
1129,12693,12216,12376,12515,12667,13329,15669,17472,18216,18711,19169,19047,17864,15006,12064,11156,10588,10452,10360,10327,10335,10383,10421,10454,10477,10553,10584,10647,11253,12094,12591,12768,12881,13910,14154,14168,14215,13969,13631,13487,13455,13432,13365
1130,12793,12247,12404,12542,12695,13359,15677,17403,18074,18444,18731,18376,17039,14281,11659,10897,10440,10384,10302,10270,10289,10331,10377,10409,10433,10500,10538,10590,11206,12039,12535,12710,12837,13860,14112,14120,14175,13925,13568,13426,13392,13400,13321
1131,12819,12377,12541,12654,12817,13467,15741,17383,17961,18175,18252,17719,16274,13696,11407,10783,10432,10424,10379,10332,10358,10383,10438,10477,10500,10565,10603,10670,11275,12119,12629,12810,12922,13953,14205,14201,14257,14014,13665,13513,13495,13474,13411
1132,12916,12424,12581,12694,12828,13470,15669,17199,17676,17704,17626,16928,15469,13099,11129,10616,10359,10371,10336,10294,10307,10351,10411,10429,10454,10515,10566,10625,11230,12085,12584,12761,12871,13896,14142,14158,14206,13976,13614,13464,13444,13419,13373
1133,12943,12493,12630,12758,12880,13479,15575,16969,17312,17208,16960,16149,14723,12604,10930,10520,10336,10383,10342,10305,10320,10365,10409,10435,10473,10546,10580,10639,11252,12102,12609,12776,12901,13928,14188,14175,14229,13981,13633,13492,13457,13448,13390
1134,13021,12475,12619,12718,12819,13367,15347,16589,16821,16585,16225,15371,14015,12125,10720,10387,10243,10302,10277,10229,10255,10283,10343,10369,10395,10453,10504,10566,11171,12011,12505,12690,12818,13844,14104,14091,14153,13902,13552,13399,13366,13348,13300
1135,13074,12592,12748,12810,12890,13391,15234,16313,16436,16096,15639,14745,13498,11850,10676,10418,10296,10379,10354,10316,10328,10375,10416,10447,10487,10553,10594,10648,11263,12126,12620,12802,12899,13936,14199,14193,14240,14008,13645,13505,13475,13471,13396
1136,13073,12611,12729,12792,12825,13277,14993,15892,15933,15487,14996,14118,12975,11543,10568,10347,10265,10345,10334,10296,10307,10346,10402,10430,10460,10530,10587,10632,11241,12102,12600,12774,12898,13921,14177,14181,14217,13979,13620,13487,13461,13446,13386
1137,13127,12553,12646,12687,12714,13108,14647,15415,15363,14893,14352,13519,12493,11246,10421,10248,10180,10277,10265,10206,10234,10263,10324,10355,10385,10458,10490,10559,11167,12003,12500,12678,12807,13841,14101,14087,14129,13879,13514,13381,13364,13354,13290
1138,13140,12588,12678,12681,12675,13030,14404,15039,14919,14407,13885,13089,12170,11103,10419,10262,10233,10331,10313,10270,10295,10325,10365,10408,10439,10511,10554,10611,11217,12066,12567,12737,12856,13872,14146,14139,14186,13943,13575,13446,13401,13404,13343
1139,13031,12568,12627,12625,12588,12900,14112,14617,14441,13896,13402,12659,11853,10952,10367,10259,10217,10322,10296,10293,10309,10331,10359,10432,10458,10509,10563,10611,11247,12104,12608,12774,12922,13900,14156,14155,14193,13928,13604,13463,13436,13431,13357
1140,13061,12535,12573,12547,12500,12769,13821,14197,14013,13482,12995,12313,11625,10834,10334,10245,10220,10315,10301,10266,10292,10326,10383,10411,10433,10508,10558,10615,11220,12059,12562,12751,12854,13885,14141,14144,14186,13938,13599,13457,13423,13412,13358
1141,12980,12403,12432,12405,12331,12541,13464,13732,13530,13020,12565,11963,11341,10668,10232,10164,10142,10259,10244,10207,10230,10262,10312,10341,10376,10446,10485,10533,11146,11995,12485,12674,12783,13799,14061,14063,14105,13868,13515,13374,13356,13338,13283
1142,12939,12389,12431,12388,12304,12460,13262,13442,13227,12739,12330,11772,11231,10654,10285,10201,10205,10318,10305,10256,10285,10318,10370,10399,10429,10492,10542,10603,11217,12062,12553,12742,12844,13873,14131,14141,14183,13933,13582,13448,13420,13418,13368
1143,12831,12330,12344,12307,12208,12352,12988,13100,12885,12413,12063,11566,11091,10590,10275,10215,10212,10332,10311,10272,10295,10326,10372,10409,10442,10506,10550,10586,11230,12076,12564,12754,12870,13899,14140,14134,14193,13948,13609,13447,13430,13421,13371
1144,12759,12195,12210,12165,12067,12162,12700,12744,12515,12100,11775,11345,10921,10490,10207,10152,10148,10285,10268,10213,10237,10275,10333,10351,10388,10450,10484,10541,11161,12008,12504,12682,12813,13830,14068,14081,14131,13882,13524,13369,13370,13355,13306
1145,12688,12085,12084,12041,11943,12014,12433,12433,12238,11828,11548,11159,10804,10421,10167,10117,10112,10232,10219,10173,10206,10233,10294,10320,10353,10400,10449,10505,11114,11967,12449,12644,12753,13771,14044,14043,14086,13843,13495,13365,13331,13324,13276
1146,12550,12066,12086,12033,11929,11979,12294,12242,12056,11695,11445,11110,10785,10449,10217,10180,10191,10306,10301,10265,10275,10306,10358,10387,10409,10477,10517,10565,11203,12059,12556,12736,12863,13891,14130,14147,14196,13941,13601,13452,13432,13418,13363
1147,12488,11990,11984,11947,11843,11860,12102,12015,11822,11511,11290,10988,10717,10410,10215,10161,10164,10288,10280,10232,10246,10293,10346,10371,10410,10475,10503,10560,11175,12026,12531,12715,12836,13856,14100,14103,14167,13910,13565,13430,13399,13395,13326
1148,12410,11849,11867,11831,11721,11735,11871,11755,11595,11302,11116,10855,10595,10323,10127,10095,10115,10226,10209,10167,10195,10231,10287,10317,10357,10406,10453,10507,11134,11965,12467,12639,12764,13788,14064,14064,14103,13870,13510,13365,13345,13332,13282
1149,12374,11817,11826,11797,11695,11685,11765,11629,11468,11206,11043,10806,10583,10337,10169,10135,10140,10261,10251,10214,10239,10274,10315,10355,10376,10441,10487,10539,11162,12010,12512,12685,12821,13847,14088,14105,14154,13897,13550,13404,13381,13369,13314
1150,12282,11770,11786,11757,11656,11628,11635,11474,11335,11096,10958,10757,10547,10319,10164,10120,10144,10268,10255,10212,10230,10270,10313,10358,10388,10445,10481,10554,11162,12019,12510,12696,12822,13845,14107,14112,14155,13910,13553,13408,13395,13384,13335
1151,12205,11710,11729,11715,11608,11560,11518,11338,11228,11008,10884,10707,10526,10319,10155,10125,10151,10273,10256,10223,10245,10288,10336,10381,10393,10458,10491,10560,11185,12034,12537,12705,12853,13867,14121,14129,14163,13920,13557,13416,13403,13387,13344
1152,12160,11588,11607,11594,11497,11434,11333,11158,11045,10847,10755,10596,10435,10232,10076,10064,10075,10202,10193,10147,10168,10207,10250,10295,10320,10388,10429,10483,11104,11957,12452,12627,12748,13781,14040,14035,14068,13827,13474,13321,13313,13304,13250
1153,12102,11598,11633,11607,11519,11454,11300,11098,11005,10817,10742,10601,10447,10275,10139,10107,10139,10264,10258,10207,10225,10265,10311,10353,10380,10453,10489,10545,11162,12027,12517,12695,12812,13842,14086,14097,14129,13891,13540,13405,13386,13375,13322
1154,12029,11571,11586,11588,11497,11422,11232,11011,10938,10764,10700,10579,10436,10259,10143,10121,10142,10264,10251,10212,10227,10289,10331,10371,10390,10459,10494,10559,11184,12049,12546,12707,12824,13852,14099,14096,14152,13900,13543,13405,13394,13396,13338
1155,12031,11509,11551,11539,11448,11359,11144,10939,10859,10703,10636,10539,10405,10243,10127,10107,10125,10252,10242,10196,10220,10258,10301,10344,10362,10427,10475,10531,11152,12008,12497,12667,12789,13823,14066,14075,14106,13877,13517,13378,13359,13351,13313
1156,11969,11424,11472,11467,11378,11288,11025,10811,10735,10603,10556,10457,10326,10181,10070,10062,10087,10220,10201,10157,10167,10215,10266,10303,10331,10392,10431,10488,11108,11951,12443,12610,12742,13768,14016,14023,14053,13810,13471,13345,13325,13324,13261
1157,11908,11449,11502,11499,11416,11310,11034,10797,10739,10600,10569,10476,10372,10217,10129,10104,10124,10265,10257,10212,10227,10273,10320,10359,10381,10438,10471,10532,11150,12004,12514,12683,12809,13820,14065,14077,14122,13895,13542,13409,13393,13385,13322
1158,11939,11407,11459,11469,11371,11279,10969,10722,10675,10553,10522,10445,10339,10212,10108,10092,10114,10250,10237,10194,10217,10248,10301,10344,10365,10427,10459,10520,11138,11985,12483,12646,12774,13789,14049,14062,14104,13853,13503,13375,13356,13362,13317
1159,11821,11339,11401,11389,11315,11197,10868,10622,10592,10477,10453,10364,10274,10148,10062,10045,10069,10211,10179,10132,10157,10202,10246,10279,10299,10372,10393,10447,11070,11924,12426,12600,12722,13757,14011,14005,14054,13802,13470,13327,13325,13320,13273
1160,11867,11361,11408,11419,11333,11226,10873,10616,10584,10479,10468,10388,10293,10174,10101,10077,10102,10243,10209,10180,10197,10239,10270,10325,10333,10405,10444,10501,11105,11977,12458,12633,12758,13772,14049,14030,14080,13844,13484,13371,13339,13348,13305
1161,11793,11338,11410,11409,11330,11210,10846,10589,10551,10459,10435,10372,10286,10170,10100,10082,10112,10239,10227,10172,10204,10251,10283,10315,10352,10397,10439,10511,11130,11987,12503,12665,12786,13819,14062,14066,14102,13867,13534,13402,13379,13378,13343
1162,11761,11338,11388,11384,11324,11206,10817,10546,10539,10421,10428,10345,10277,10161,10102,10081,10110,10238,10210,10170,10191,10229,10283,10306,10332,10399,10443,10494,11114,11987,12480,12660,12779,13799,14059,14052,14092,13853,13533,13394,13372,13392,13337
1163,11802,11242,11306,11349,11235,11131,10747,10460,10485,10335,10369,10310,10208,10113,10057,10023,10047,10154,10131,10150,10132,10142,10208,10268,10259,10379,10376,10445,11095,11945,12441,12607,12741,13772,14025,14010,14062,13836,13480,13354,13319,13296,13227
1164,11757,11307,11374,11375,11311,11177,10759,10499,10485,10380,10389,10320,10240,10154,10083,10074,10092,10212,10210,10156,10190,10228,10278,10307,10333,10392,10450,10494,11121,11992,12493,12657,12779,13814,14060,14050,14091,13873,13526,13395,13375,13377,13329
1165,11760,11301,11357,11363,11294,11168,10736,10463,10446,10362,10367,10294,10224,10137,10080,10062,10089,10218,10196,10155,10172,10219,10269,10288,10327,10387,10424,10492,11113,11978,12465,12664,12785,13799,14059,14041,14105,13864,13525,13388,13370,13378,13331
1166,11781,11270,11335,11336,11272,11126,10690,10423,10397,10309,10324,10254,10188,10098,10038,10026,10047,10189,10180,10113,10143,10181,10239,10266,10293,10362,10408,10465,11085,11942,12434,12612,12736,13759,14009,14013,14062,13821,13473,13365,13328,13321,13274
1167,11725,11214,11288,11283,11210,11077,10618,10356,10347,10246,10269,10206,10128,10063,9999.5,9989.6,9993.7,10135,10118,10076,10103,10139,10198,10221,10247,10320,10359,10419,11037,11907,12412,12573,12704,13720,13978,13982,14028,13789,13454,13315,13297,13296,13253
1168,11706,11251,11302,11313,11244,11111,10637,10357,10342,10264,10279,10221,10158,10082,10024,10024,10038,10179,10159,10114,10134,10185,10234,10268,10289,10356,10403,10461,11096,11956,12450,12627,12750,13776,14033,14031,14076,13846,13493,13364,13339,13344,13305
1169,11709,11262,11331,11318,11253,11112,10640,10356,10350,10267,10297,10235,10169,10097,10036,10030,10047,10199,10175,10129,10156,10195,10248,10283,10314,10383,10424,10470,11108,11964,12466,12628,12770,13785,14032,14034,14084,13857,13509,13377,13362,13369,13309
1170,11659,11188,11251,11250,11163,11030,10549,10266,10264,10185,10215,10154,10097,10026,9963.5,9959.6,9972.2,10121,10105,10064,10074,10127,10165,10203,10232,10302,10337,10392,11035,11891,12392,12563,12691,13702,13964,13966,14018,13776,13432,13304,13282,13290,13248
1171,11728,11224,11277,11297,11212,11065,10585,10292,10274,10215,10243,10184,10121,10057,10004,9995.2,10014,10153,10147,10101,10128,10154,10209,10251,10284,10343,10382,10446,11072,11936,12426,12599,12721,13734,14007,14008,14048,13801,13463,13330,13312,13332,13272
1172,11632,11236,11300,11301,11225,11079,10584,10307,10289,10219,10239,10189,10133,10069,10017,9999.9,10036,10178,10164,10123,10139,10188,10233,10269,10293,10366,10406,10459,11100,11968,12482,12651,12778,13807,14056,14051,14095,13872,13533,13409,13387,13393,13341
1173,11700,11204,11264,11281,11196,11046,10568,10270,10266,10195,10230,10180,10112,10057,9997.2,9994,10014,10155,10142,10096,10113,10155,10211,10254,10274,10340,10382,10438,11079,11927,12436,12612,12733,13749,13991,14014,14050,13821,13463,13346,13322,13336,13286
1174,11707,11167,11228,11227,11159,10999,10501,10208,10201,10138,10157,10113,10052,9991,9949.6,9936.7,9966.7,10095,10091,10055,10066,10108,10152,10201,10227,10281,10337,10385,11013,11867,12363,12532,12654,13681,13941,13955,13984,13753,13403,13276,13264,13281,13235
1175,11631,11190,11267,11270,11186,11033,10535,10234,10222,10169,10193,10158,10098,10032,9991.7,9978.7,10011,10151,10142,10093,10115,10158,10199,10241,10267,10342,10392,10445,11084,11943,12444,12622,12742,13764,14021,14014,14060,13834,13486,13365,13346,13348,13308
1176,11688,11202,11276,11280,11192,11047,10532,10241,10228,10162,10191,10160,10102,10051,10000,10004,10007,10152,10142,10087,10113,10159,10208,10240,10278,10326,10378,10434,11070,11932,12433,12605,12731,13743,13998,14013,14056,13820,13471,13335,13332,13352,13301
1177,11669,11207,11269,11270,11197,11030,10524,10228,10222,10154,10186,10141,10093,10041,9984,9983.9,10009,10153,10135,10100,10122,10158,10208,10239,10278,10331,10384,10439,11074,11950,12445,12622,12736,13738,14006,14003,14070,13837,13466,13351,13346,13350,13308
1178,11658,11137,11207,11209,11130,10975,10468,10156,10154,10085,10122,10098,10025,9981.1,9923,9917.4,9971,10084,10084,10035,10059,10097,10147,10183,10212,10264,10321,10388,11016,11869,12363,12550,12668,13684,13960,13961,13991,13773,13425,13289,13273,13292,13238
1179,11652,11203,11274,11281,11211,11035,10518,10215,10204,10134,10181,10141,10087,10044,9990.4,9984.8,10010,10152,10146,10103,10118,10166,10212,10245,10276,10341,10377,10441,11089,11941,12450,12631,12757,13763,14023,14027,14070,13836,13490,13362,13348,13357,13331
1180,11623,11161,11237,11242,11158,11007,10488,10202,10186,10127,10161,10120,10071,10013,9960.2,9969.4,9989.9,10135,10120,10080,10103,10138,10202,10222,10252,10333,10365,10427,11061,11947,12430,12614,12720,13745,14012,14006,14065,13824,13480,13355,13339,13349,13304
1181,11667,11127,11206,11209,11128,10971,10436,10134,10126,10066,10098,10059,10023,9953.7,9907.2,9905.7,9939.9,10065,10071,10013,10041,10087,10137,10168,10202,10259,10295,10363,10982,11847,12354,12527,12639,13678,13923,13928,13977,13743,13385,13257,13250,13270,13227
1182,11686,11196,11273,11278,11203,11044,10499,10194,10195,10127,10152,10127,10074,10018,9973.9,9972.1,10006,10135,10125,10089,10109,10155,10208,10242,10274,10333,10368,10446,11083,11944,12436,12608,12736,13754,14023,14022,14075,13848,13491,13364,13349,13358,13323
1183,11626,11182,11247,11253,11173,11016,10469,10162,10156,10094,10131,10099,10038,9983.5,9949.2,9941.3,9973.5,10107,10107,10063,10092,10132,10177,10209,10240,10305,10342,10409,11044,11923,12421,12593,12711,13722,13996,13990,14049,13799,13481,13332,13315,13342,13288
1184,11629,11185,11270,11265,11188,11021,10473,10160,10161,10112,10142,10094,10045,9998.4,9953.6,9957.2,9991.2,10125,10121,10062,10095,10127,10199,10215,10253,10315,10369,10417,11051,11930,12435,12611,12720,13740,14007,13996,14052,13816,13470,13347,13338,13343,13302
1185,11637,11120,11193,11207,11118,10952,10390,10093,10092,10033,10070,10029,9990.8,9933.8,9900.4,9885.7,9911.4,10061,10048,10001,10022,10061,10121,10143,10179,10235,10283,10351,10983,11849,12341,12518,12636,13665,13927,13927,13973,13739,13397,13266,13251,13270,13225
1186,11629,11180,11257,11265,11174,11015,10444,10144,10135,10086,10119,10085,10040,9981.3,9949.6,9947.4,9969.4,10113,10106,10056,10079,10127,10179,10217,10238,10295,10346,10409,11049,11915,12432,12596,12713,13737,13998,13996,14063,13806,13473,13335,13314,13345,13301
1187,11659,11174,11263,11274,11195,11028,10454,10139,10142,10090,10126,10081,10034,9979.9,9948.1,9957,9984.9,10129,10106,10060,10089,10142,10174,10206,10250,10302,10351,10405,11055,11924,12415,12598,12719,13727,14005,13994,14050,13806,13466,13340,13332,13334,13305
1188,11647,11167,11231,11231,11163,10980,10410,10115,10114,10050,10101,10053,10009,9965.7,9907.2,9922.3,9938.6,10085,10069,10027,10061,10098,10138,10178,10212,10269,10325,10372,11009,11877,12380,12561,12669,13687,13946,13945,13990,13766,13421,13295,13291,13295,13266
1189,11659,11132,11204,11217,11126,10958,10375,10066,10082,10014,10052,10007,9967.7,9915.1,9878.7,9878,9900.5,10041,10035,9996.4,10012,10062,10110,10144,10171,10228,10274,10342,10972,11836,12334,12520,12639,13650,13923,13921,13976,13738,13391,13253,13248,13266,13218
1190,11611,11188,11274,11257,11173,11001,10433,10120,10120,10069,10096,10070,10026,9967.9,9934.5,9924.3,9963.8,10110,10098,10048,10075,10122,10161,10194,10225,10292,10350,10379,11041,11919,12424,12593,12705,13731,13981,13988,14041,13815,13477,13341,13344,13341,13317
1191,11674,11191,11256,11260,11165,10992,10431,10112,10102,10040,10089,10046,10013,9967,9932.5,9917,9948.5,10089,10072,10043,10053,10092,10143,10178,10218,10284,10320,10370,11013,11885,12399,12564,12691,13695,13953,13958,14026,13780,13432,13312,13301,13304,13284
1192,11639,11156,11217,11223,11127,10944,10370,10058,10066,10020,10042,10018,9975.5,9917.7,9879.2,9876.3,9903.1,10044,10026,9982.7,10012,10048,10103,10139,10153,10210,10271,10328,10961,11832,12340,12525,12650,13669,13906,13922,13967,13718,13401,13261,13241,13257,13237
1193,11680,11187,11252,11265,11164,10991,10405,10095,10087,10036,10065,10035,9990.8,9948,9912.8,9896.1,9914.4,10068,10048,10030,10035,10081,10149,10167,10202,10260,10313,10368,10997,11885,12389,12565,12676,13691,13951,13944,14004,13782,13433,13303,13297,13310,13279
1194,11653,11184,11268,11275,11183,10984,10412,10091,10091,10031,10077,10042,10004,9945.7,9919,9921.9,9939.3,10084,10068,10034,10037,10092,10137,10181,10201,10274,10314,10354,11019,11896,12394,12579,12696,13720,13958,13974,14027,13790,13443,13328,13323,13328,13290
1195,11666,11208,11280,11267,11183,11007,10422,10104,10096,10038,10073,10042,10001,9955.3,9920.9,9914.7,9936.7,10081,10067,10029,10044,10094,10143,10170,10207,10258,10314,10367,11015,11905,12408,12567,12693,13715,13964,13982,14025,13792,13447,13328,13314,13314,13299
1196,11702,11150,11224,11223,11122,10945,10353,10039,10046,9982.5,10013,9985.3,9937.9,9890.5,9865.3,9855.9,9877.2,10027,10016,9972.5,9993.1,10033,10094,10113,10149,10213,10252,10312,10958,11822,12313,12494,12620,13636,13894,13904,13949,13711,13358,13257,13231,13258,13227
1197,11674,11195,11280,11285,11181,10997,10411,10079,10077,10036,10066,10030,9999,9942.4,9907,9896.2,9931.2,10070,10061,10020,10043,10081,10139,10172,10179,10264,10294,10364,11007,11884,12399,12567,12687,13710,13958,13961,14026,13794,13450,13323,13307,13315,13293
1198,11657,11197,11278,11266,11168,10972,10389,10065,10066,10002,10046,10005,9974.1,9932.8,9895.4,9894.3,9909.7,10061,10031,9994.7,10018,10067,10120,10162,10168,10247,10277,10337,10993,11873,12377,12557,12660,13669,13935,13938,13997,13760,13409,13294,13286,13289,13261
1199,11685,11191,11252,11262,11140,10964,10363,10050,10039,9973.9,10023,9985.5,9953.3,9899.4,9861.4,9860.4,9897.3,10024,10022,9982.1,9995.4,10041,10084,10118,10148,10227,10262,10306,10963,11838,12345,12519,12626,13657,13908,13930,13964,13741,13381,13269,13251,13267,13243
1200,11722,11179,11248,11247,11134,10944,10360,10042,10022,9975,10018,9967.8,9943.6,9894,9858.6,9853.6,9877,10020,10011,9966.7,9983.2,10032,10082,10118,10140,10201,10259,10306,10960,11823,12326,12501,12613,13634,13903,13898,13952,13719,13365,13242,13238,13243,13227
1201,11675,11224,11304,11295,11189,10990,10396,10075,10060,10003,10044,9995.2,9965.6,9931.2,9890.5,9901.3,9918,10059,10050,10013,10033,10065,10122,10157,10177,10239,10283,10334,10998,11881,12392,12557,12676,13689,13961,13968,14011,13786,13442,13318,13304,13311,13290
1202,11725,11232,11311,11302,11178,10990,10381,10066,10051,9997.6,10039,9999.8,9969.1,9918.9,9878.6,9871.5,9908.6,10051,10037,10002,10021,10057,10103,10141,10171,10239,10278,10333,10986,11855,12370,12542,12651,13678,13932,13949,13992,13766,13410,13300,13279,13290,13265
1203,11717,11193,11254,11258,11121,10922,10317,10005,9989.6,9940,9968.9,9934.7,9903.5,9852.6,9815.8,9819.8,9845.7,9982.8,9975.2,9934.9,9954.1,9997,10037,10079,10107,10170,10208,10279,10923,11796,12298,12470,12584,13599,13872,13886,13927,13689,13338,13224,13212,13225,13213
1204,11771,11258,11328,11322,11187,10978,10378,10052,10055,9985.7,10029,9994.8,9948.3,9903.5,9874.7,9873.9,9897.6,10031,10030,9985.1,10015,10047,10089,10127,10150,10220,10260,10331,10979,11856,12354,12515,12644,13655,13939,13926,13972,13750,13416,13280,13258,13275,13258
1205,11747,11264,11372,11343,11209,10995,10384,10056,10053,9983.9,10027,9987.7,9943.5,9911.3,9885,9875.3,9897.2,10040,10037,9987,10016,10061,10112,10138,10158,10238,10275,10323,10977,11867,12375,12545,12671,13683,13936,13958,13985,13755,13419,13307,13282,13291,13284
1206,11772,11311,11381,11373,11231,11007,10391,10053,10049,9989,10029,9998.4,9965.7,9907.2,9880.5,9886.5,9909.1,10055,10045,9989.6,10023,10054,10105,10141,10175,10228,10287,10339,10989,11863,12364,12538,12657,13674,13937,13948,13980,13746,13418,13290,13294,13292,13273
1207,11825,11256,11334,11330,11165,10934,10325,9995.1,9987.8,9920.3,9961.6,9922,9887.4,9841.6,9818.9,9816.4,9840.1,9991.3,9970.9,9930.6,9955.2,9999.1,10045,10061,10096,10159,10213,10268,10899,11774,12277,12441,12570,13580,13857,13855,13906,13663,13327,13201,13192,13204,13183
1208,11796,11356,11425,11401,11257,11001,10389,10054,10055,9971.8,10015,9990.3,9945.3,9915.3,9892.4,9879.7,9921.7,10055,10049,10011,10034,10075,10113,10149,10172,10230,10295,10330,10988,11874,12376,12549,12677,13687,13949,13965,13997,13764,13440,13311,13308,13314,13299
1209,11842,11353,11424,11405,11260,11014,10386,10054,10047,9973.5,10011,9971.9,9943.2,9907.6,9890.5,9890.2,9927.3,10064,10050,10014,10037,10072,10115,10147,10162,10232,10274,10325,10966,11847,12353,12522,12648,13659,13918,13927,13970,13752,13411,13285,13269,13290,13244
1210,11831,11328,11405,11388,11218,10965,10338,10001,10006,9944.7,9983.2,9939.7,9908.6,9887.4,9859.3,9860.6,9905.6,10046,10048,9998.3,10019,10056,10087,10123,10141,10198,10249,10296,10936,11807,12306,12478,12593,13611,13877,13880,13922,13696,13363,13229,13224,13243,13204
1211,11856,11347,11417,11399,11233,10994,10362,10018,10020,9958.2,9991.2,9961.8,9932.3,9905.9,9914.8,9907.2,9944.6,10090,10090,10055,10069,10094,10140,10149,10171,10218,10265,10316,10943,11828,12321,12497,12623,13633,13896,13906,13949,13720,13374,13250,13251,13265,13235
1212,11832,11371,11435,11412,11251,11003,10379,10051,10030,9965,10017,9976.8,9942.4,9921.5,9936.2,9952.2,9995.7,10135,10137,10084,10102,10129,10168,10186,10191,10243,10279,10331,10964,11844,12345,12524,12650,13660,13929,13944,13979,13750,13412,13285,13281,13292,13263
1213,11801,11359,11416,11404,11245,10993,10374,10040,10028,9960,10006,9963.4,9948.8,9948.5,9965.4,9973,10012,10169,10166,10102,10110,10134,10156,10163,10165,10229,10271,10316,10954,11843,12338,12520,12632,13645,13906,13919,13962,13735,13395,13272,13267,13274,13254
1214,11814,11312,11377,11357,11213,10974,10342,10002,10003,9931.4,9968.2,9944.9,9925.7,9932.1,9958.3,9960.9,10002,10152,10128,10074,10080,10102,10124,10132,10140,10191,10228,10275,10913,11801,12284,12472,12602,13602,13890,13878,13923,13705,13359,13225,13228,13226,13206
1215,11813,11331,11403,11393,11241,11000,10371,10040,10031,9973.5,9994.2,9977.9,9958.6,9972.1,9988.9,10007,10032,10175,10171,10093,10111,10113,10143,10153,10179,10216,10256,10317,10956,11842,12337,12506,12627,13644,13905,13923,13968,13733,13400,13268,13255,13279,13258
1216,11769,11329,11407,11396,11253,11024,10387,10054,10040,9974.2,10013,9988,9983.3,9975.2,9997.3,10005,10039,10159,10154,10092,10083,10107,10125,10160,10163,10217,10259,10315,10975,11852,12366,12538,12657,13666,13941,13939,14004,13762,13426,13300,13290,13311,13281
1217,11788,11301,11365,11355,11217,10995,10352,10013,10014,9946.6,9976.2,9952.8,9937.4,9925,9934.2,9932.6,9945.1,10094,10080,10018,10016,10041,10073,10094,10115,10162,10209,10275,10921,11798,12315,12488,12611,13610,13885,13888,13939,13707,13355,13243,13230,13255,13226
1218,11800,11257,11326,11331,11179,10973,10326,9990.5,9972.6,9921.2,9948.5,9927.8,9907.5,9888.6,9874,9867.8,9891.6,10024,10016,9958,9952.6,9990.5,10033,10058,10070,10147,10181,10245,10896,11765,12281,12449,12579,13572,13861,13855,13916,13687,13350,13216,13196,13219,13196
1219,11746,11295,11377,11359,11232,11009,10373,10035,10018,9959.8,9983.5,9958.9,9936.9,9912.1,9881.2,9882.5,9917.4,10036,10028,9967.4,9980.4,10013,10058,10092,10129,10186,10218,10270,10943,11825,12340,12522,12645,13651,13915,13914,13987,13747,13399,13285,13263,13285,13265
1220,11783,11314,11378,11378,11241,11038,10400,10047,10056,9981.1,10007,9976.2,9948.9,9904.6,9881,9867.9,9897,10026,10033,9974.5,9983.9,10025,10061,10108,10134,10184,10239,10299,10959,11845,12347,12530,12652,13663,13933,13944,13980,13753,13420,13289,13289,13299,13266
1221,11755,11252,11327,11307,11188,10979,10334,9997.5,9981.7,9918.2,9953,9910.8,9865.2,9837.5,9786.7,9790.4,9800.6,9946.3,9935.5,9894.2,9901.2,9950.1,10002,10039,10068,10132,10174,10237,10883,11776,12282,12465,12577,13582,13846,13841,13903,13669,13342,13218,13195,13214,13195
1222,11775,11271,11336,11328,11212,10995,10355,10006,9995,9934.8,9964.9,9926.2,9890.6,9844.5,9791.4,9796,9819.8,9960.5,9943.1,9905.3,9929.9,9966.8,10006,10034,10078,10133,10177,10247,10912,11785,12298,12465,12600,13594,13869,13872,13918,13698,13358,13224,13204,13232,13222
1223,11773,11324,11405,11394,11270,11054,10404,10064,10050,9996.8,10009,9976.3,9936.8,9876.7,9835.4,9831.4,9868.4,9997,9985.7,9954.4,9967.2,10016,10058,10097,10129,10187,10231,10289,10970,11850,12349,12537,12660,13665,13939,13939,13997,13769,13432,13303,13298,13294,13293
1224,11730,11284,11382,11362,11248,11028,10375,10036,10010,9945,9969.2,9931.1,9890.3,9839.5,9780.8,9773.2,9803.1,9956.9,9941.2,9899.2,9913.6,9953,10004,10038,10084,10164,10206,10239,10906,11809,12326,12506,12634,13635,13876,13886,13955,13715,13376,13247,13257,13253,13253
1225,11783,11246,11317,11318,11202,10988,10350,10004,9985.1,9924.4,9943.3,9906.8,9868.7,9800.2,9754.5,9756.7,9781.2,9914.9,9905.2,9867.2,9883,9927.6,9980.5,10009,10043,10111,10151,10207,10868,11760,12260,12435,12571,13567,13827,13837,13888,13675,13326,13205,13174,13190,13187
1226,11774,11309,11392,11387,11268,11058,10401,10058,10033,9974.8,10002,9956.1,9918.2,9858.4,9812.9,9797.8,9827.8,9971.8,9953.7,9919.4,9947,9977.7,10041,10071,10102,10159,10215,10264,10926,11824,12330,12503,12650,13639,13896,13903,13969,13744,13395,13280,13263,13266,13256
1227,11782,11309,11392,11375,11265,11050,10399,10051,10034,9971.6,10010,9955.1,9921.1,9843.7,9792.9,9803.1,9807.9,9961.6,9947.6,9912.4,9930.6,9975.4,10028,10055,10088,10148,10196,10240,10926,11825,12323,12503,12638,13633,13901,13916,13951,13735,13397,13266,13261,13276,13264
1228,11790,11326,11390,11400,11274,11063,10411,10066,10046,9967.5,10005,9959.7,9913.5,9841.9,9795,9782.3,9825.4,9969.1,9951.2,9894.7,9931.9,9978.6,10027,10053,10087,10149,10190,10248,10911,11816,12329,12504,12636,13617,13881,13875,13943,13724,13376,13263,13246,13253,13251
1229,11788,11283,11364,11368,11238,11037,10382,10018,10010,9945.2,9966.6,9927.3,9873.3,9811.9,9757.6,9752.8,9777.8,9905.7,9897.1,9858.9,9883.9,9934,9979.2,10017,10045,10106,10160,10201,10872,11751,12283,12449,12581,13568,13843,13844,13901,13669,13321,13198,13184,13212,13198
1230,11786,11325,11407,11416,11292,11064,10431,10058,10028,9979.7,10003,9966.6,9905.1,9835,9779.2,9774.5,9802.2,9936.9,9923.7,9891,9904.2,9954,10004,10030,10064,10135,10180,10227,10897,11816,12325,12491,12625,13617,13877,13894,13942,13720,13378,13258,13238,13255,13252
1231,11818,11373,11446,11451,11327,11124,10457,10094,10080,10013,10035,9992.6,9941.7,9876.2,9808.2,9794.1,9834.7,9976.5,9957,9914.3,9938.4,9990.2,10034,10063,10093,10163,10214,10261,10935,11844,12351,12530,12657,13638,13902,13907,13973,13744,13401,13278,13268,13270,13274
1232,11806,11323,11400,11398,11279,11066,10395,10042,10027,9955.8,9979.9,9928.7,9882.4,9794.1,9730.4,9728.5,9762.3,9888.7,9875.7,9849.9,9868.3,9909.4,9958.1,9990.6,10021,10087,10129,10190,10858,11764,12273,12446,12580,13555,13831,13830,13889,13674,13315,13197,13170,13201,13195
1233,11885,11367,11456,11459,11344,11121,10456,10097,10076,10021,10017,9974.2,9928.3,9846.8,9781.1,9771.4,9808.9,9942.5,9923.9,9888.1,9907.5,9961.2,10001,10035,10059,10127,10177,10232,10903,11809,12321,12480,12625,13600,13871,13876,13936,13710,13354,13234,13231,13235,13241
1234,11828,11379,11464,11483,11363,11133,10471,10106,10100,10008,10023,9981.2,9930.3,9843.8,9789.2,9770.4,9815,9936.9,9922.3,9884.9,9903.1,9951.7,9999.3,10036,10070,10131,10184,10236,10910,11837,12337,12523,12636,13626,13893,13890,13949,13720,13372,13273,13243,13264,13249
1235,11876,11417,11492,11509,11382,11164,10494,10130,10112,10035,10048,9998.8,9933.8,9857.8,9788.4,9771.1,9805,9946.1,9926.6,9891.4,9909.9,9954.9,10014,10040,10066,10138,10188,10244,10914,11824,12344,12513,12633,13625,13881,13904,13952,13729,13389,13254,13251,13261,13252
1236,11900,11377,11454,11478,11347,11128,10470,10099,10079,9997.6,10010,9952.4,9890,9796.4,9734.1,9726.7,9750.5,9888.3,9874.2,9828.6,9847.7,9896.6,9946.6,9982.1,10015,10075,10125,10192,10852,11772,12275,12459,12597,13550,13817,13832,13882,13653,13302,13186,13174,13197,13189
1237,11862,11430,11520,11543,11431,11192,10525,10161,10138,10070,10065,10009,9940.8,9842.1,9784.4,9755,9799.1,9931.7,9921.8,9878.7,9894.5,9936.1,9995.3,10032,10053,10125,10186,10241,10924,11844,12370,12550,12699,13641,13889,13902,13961,13731,13379,13252,13242,13260,13249
1238,11934,11456,11559,11577,11461,11229,10554,10191,10178,10093,10098,10024,9969.1,9869.9,9789.5,9772.1,9796.7,9928.9,9918.5,9886.9,9892,9943.3,9988,10027,10060,10137,10186,10238,10933,11885,12404,12584,12735,13644,13875,13891,13933,13708,13365,13242,13231,13248,13232
1239,11932,11491,11584,11602,11494,11266,10591,10226,10214,10124,10131,10064,9979.3,9884.3,9779.2,9777.2,9796.1,9920.7,9918.5,9868.7,9906.2,9935.3,9988.1,10028,10053,10132,10197,10262,10970,11931,12466,12667,12838,13653,13882,13892,13943,13711,13368,13258,13234,13251,13246
1240,11988,11448,11566,11582,11476,11253,10571,10210,10189,10105,10112,10038,9952.5,9848.7,9748.9,9717.8,9750.4,9877.3,9865.4,9825.3,9834.1,9892,9941.7,9976.4,10004,10089,10141,10213,10931,11937,12509,12724,12930,13617,13828,13832,13888,13648,13302,13170,13161,13176,13194
1241,12001,11538,11652,11685,11589,11352,10683,10324,10292,10222,10227,10155,10056,9929,9808.1,9803.1,9812.8,9939.6,9928.4,9899.6,9903.8,9949.6,9997.9,10041,10081,10175,10221,10288,11077,12190,12771,12997,13250,13757,13911,13912,13956,13723,13398,13255,13259,13281,13254
1242,12005,11554,11677,11723,11624,11405,10729,10360,10355,10255,10275,10190,10094,9950.5,9815.7,9788.6,9812.2,9930.1,9915.5,9883.4,9904.9,9948.6,9991.1,10038,10068,10162,10230,10291,11138,12349,13012,13281,13526,13739,13879,13885,13948,13704,13365,13242,13247,13260,13254
1243,12074,11535,11652,11714,11626,11403,10721,10370,10364,10288,10290,10212,10120,9956,9781.8,9728,9763.5,9879.8,9878,9826,9850.5,9898.8,9954.2,9983.1,10026,10116,10182,10259,11204,12530,13209,13483,13758,13678,13810,13831,13887,13636,13297,13170,13166,13187,13176
1244,12107,11639,11769,11835,11762,11537,10875,10501,10517,10440,10468,10372,10263,10083,9887.1,9838.9,9848.7,9964.9,9957.2,9902.8,9921.2,9972.9,10032,10074,10111,10204,10266,10339,11381,12856,13560,13792,14014,13788,13913,13907,13965,13744,13388,13266,13248,13287,13273
1245,12131,11670,11799,11869,11807,11610,10928,10592,10592,10528,10551,10474,10344,10123,9892.1,9827.5,9825.4,9964.5,9944.2,9896,9918.6,9969,10022,10059,10099,10215,10276,10339,11443,12980,13688,13845,13999,13757,13891,13880,13957,13719,13370,13245,13235,13263,13253
1246,12178,11704,11857,11946,11905,11692,11041,10692,10720,10663,10702,10610,10472,10206,9945.9,9870.2,9874.9,9986.5,9972.3,9916.6,9938.5,9977.8,10036,10067,10114,10232,10297,10354,11457,12943,13596,13717,13808,13721,13881,13902,13941,13715,13380,13245,13243,13263,13250
1247,12233,11713,11857,11968,11936,11750,11075,10762,10781,10744,10782,10695,10542,10226,9918.8,9830.4,9819.5,9931.9,9920.5,9865.5,9881.9,9934.3,9979,10028,10056,10169,10232,10298,11368,12712,13301,13401,13458,13626,13811,13827,13883,13669,13316,13199,13189,13202,13199
1248,12292,11822,11977,12100,12087,11927,11273,10947,10989,10956,10993,10905,10715,10363,10007,9915,9898.8,10005,9979.7,9926.1,9944.7,9996.4,10035,10081,10125,10242,10295,10354,11313,12568,13131,13224,13259,13686,13913,13911,13970,13733,13387,13270,13259,13281,13273
1249,12399,11878,12047,12181,12191,12027,11393,11080,11113,11088,11121,11008,10791,10410,10030,9919.9,9892.7,9993.2,9976.4,9912.9,9932.3,9973.9,10025,10068,10114,10209,10278,10322,11201,12337,12853,12964,13036,13649,13896,13887,13941,13715,13375,13253,13244,13262,13259
1250,12420,11933,12099,12262,12272,12149,11501,11183,11226,11192,11211,11091,10852,10420,10007,9892.7,9867.2,9967.6,9948.9,9892.6,9906.1,9957,10002,10034,10076,10191,10249,10296,11104,12157,12670,12801,12889,13620,13863,13875,13939,13692,13360,13226,13229,13239,13240
1251,12584,11996,12168,12341,12365,12236,11599,11284,11313,11276,11278,11127,10870,10427,9993.5,9871,9843,9956.8,9918.3,9876,9878.6,9930.9,9972.2,10015,10064,10146,10202,10258,11073,12033,12538,12689,12782,13599,13843,13853,13911,13680,13320,13196,13197,13222,13208
1252,12602,12145,12327,12491,12507,12406,11760,11439,11463,11408,11402,11228,10944,10478,10033,9907.4,9877.7,9984.3,9962.3,9902,9918.8,9969.7,10018,10056,10094,10193,10234,10303,11045,12064,12582,12714,12839,13677,13918,13929,13985,13753,13410,13291,13282,13297,13291
1253,12800,12226,12409,12557,12567,12466,11825,11499,11520,11441,11402,11215,10926,10442,9996.9,9873.7,9855.5,9958.9,9928.5,9867.9,9881.8,9944.8,9979.4,10022,10057,10161,10206,10253,10993,11995,12497,12657,12775,13624,13869,13886,13947,13707,13359,13226,13220,13257,13247
1254,12972,12360,12521,12657,12649,12552,11901,11555,11554,11479,11432,11226,10925,10435,9969.8,9862.3,9826,9927.7,9901.1,9847.5,9860.8,9910.4,9966.1,9993.6,10037,10124,10163,10228,10971,11950,12470,12624,12755,13591,13845,13858,13912,13683,13328,13214,13203,13231,13214
1255,13116,12561,12688,12817,12801,12709,12047,11676,11679,11619,11513,11292,10990,10483,10014,9899.2,9864.9,9983.5,9935.6,9902.5,9915.7,9955.3,10048,10072,10121,10206,10253,10328,11044,12046,12568,12713,12890,13673,13939,13973,14042,13777,13384,13297,13255,13291,13290
1256,13404,12745,12865,12938,12881,12754,12090,11730,11722,11617,11571,11341,11016,10484,10016,9892,9841.1,9955.6,9918.2,9865.1,9892.6,9932.3,9981.4,10022,10068,10159,10201,10250,11017,12041,12562,12732,12848,13646,13874,13910,13954,13721,13373,13253,13241,13274,13260
1257,13621,12966,13054,13053,12975,12833,12173,11790,11793,11691,11623,11398,11061,10512,10038,9895.6,9852.3,9954.9,9913.9,9871.9,9892,9932.8,9981.2,10022,10058,10152,10189,10253,11031,12071,12609,12768,12900,13643,13886,13892,13956,13719,13379,13252,13235,13268,13265
1258,13950,13141,13193,13129,13025,12852,12186,11823,11825,11714,11659,11421,11073,10498,9988.4,9846.4,9802.4,9892.3,9860.8,9812.2,9830.1,9878.7,9931.7,9976.3,10003,10090,10145,10204,10991,12058,12583,12749,12897,13581,13809,13827,13894,13647,13292,13182,13153,13189,13187
1259,14182,13472,13481,13357,13227,13022,12355,11997,11998,11895,11824,11587,11236,10625,10079,9916.6,9881.5,9972.3,9935.7,9880.9,9894.1,9944.8,9983.2,10041,10067,10158,10212,10266,11099,12223,12765,12955,13123,13687,13897,13919,13948,13726,13383,13255,13246,13278,13268
1260,14406,13700,13656,13490,13341,13122,12458,12091,12115,12014,11944,11698,11335,10692,10098,9923.3,9869.3,9958.3,9919.2,9870,9893.9,9931.4,9980.8,10023,10063,10152,10195,10269,11145,12341,12933,13134,13357,13696,13877,13900,13955,13713,13366,13245,13230,13269,13261
1261,14614,13856,13804,13605,13441,13238,12559,12216,12233,12156,12101,11847,11460,10770,10108,9915.3,9863.8,9943.5,9907.2,9852.9,9872.2,9901.9,9966.2,10007,10037,10127,10197,10250,11217,12543,13187,13445,13735,13710,13848,13851,13911,13678,13326,13209,13184,13224,13218
1262,14705,13990,13935,13746,13585,13383,12723,12385,12434,12361,12318,12074,11655,10906,10183,9967.6,9898.4,9975.7,9929.5,9876.2,9898.4,9940.2,9989,10025,10069,10164,10217,10293,11425,12988,13751,14101,14532,13857,13858,13878,13933,13696,13344,13223,13215,13238,13232
1263,14691,14084,14047,13909,13756,13581,12920,12616,12686,12630,12612,12359,11929,11092,10283,10029,9971,10036,9979,9929,9933.4,9983.6,10026,10080,10127,10216,10277,10359,11761,13772,14734,15243,15944,14096,13921,13944,14004,13756,13404,13289,13274,13295,13302
1264,14687,14089,14059,13957,13863,13707,13091,12816,12906,12891,12892,12643,12193,11281,10358,10077,9984.5,10063,9986.6,9923.5,9943.4,10007,10062,10113,10110,10217,10278,10364,12286,15082,16442,17232,18375,14470,13963,13981,13940,13720,13401,13273,13262,13249,13259
1265,14646,13992,14030,14016,13938,13840,13240,13006,13134,13154,13183,12963,12476,11467,10423,10094,9987.3,10033,9966.2,9892.9,9926.7,9957,10025,10061,10112,10202,10282,10382,13151,17258,19204,20467,22093,14856,13867,13873,13941,13694,13332,13207,13201,13219,13212
1266,14610,13990,14085,14130,14117,14041,13489,13287,13468,13543,13603,13414,12899,11768,10586,10205,10082,10098,10038,9967.8,9979.6,10017,10082,10132,10171,10277,10369,10494,14600,20817,23632,25261,27669,15561,13943,13929,13998,13742,13383,13257,13256,13264,13257
1267,14497,13980,14136,14262,14282,14277,13749,13601,13831,13963,14089,13903,13369,12117,10753,10329,10176,10189,10109,10033,10053,10093,10137,10183,10250,10367,10436,10601,16668,25925,29755,31465,34307,16322,13998,13984,14040,13796,13430,13302,13298,13315,13312
1268,14543,13958,14168,14370,14433,14471,13994,13875,14162,14359,14538,14399,13853,12452,10922,10431,10255,10240,10158,10053,10089,10131,10188,10233,10287,10410,10508,10695,18957,31519,35966,37666,39750,16650,14004,13986,14040,13791,13427,13300,13286,13305,13283
1269,14593,13932,14189,14444,14546,14616,14184,14128,14480,14741,14989,14879,14295,12766,11036,10477,10283,10244,10155,10053,10083,10129,10175,10213,10283,10412,10498,10734,21037,35654,40428,41070,41999,16639,13964,13931,13984,13733,13364,13214,13226,13238,13231
1270,14540,14027,14360,14675,14820,14940,14531,14531,14916,15260,15568,15488,14875,13203,11272,10643,10420,10377,10274,10167,10191,10224,10273,10321,10384,10510,10603,10853,22443,37819,42493,41673,41239,16214,14055,14032,14093,13848,13485,13344,13341,13354,13340
1271,14682,14092,14451,14801,14973,15123,14763,14783,15232,15610,15951,15892,15261,13444,11368,10703,10450,10398,10290,10165,10200,10229,10273,10309,10354,10497,10584,10808,21560,35339,38677,36938,35513,15578,14025,14005,14053,13824,13443,13310,13305,13317,13301
1272,14799,14169,14570,14957,15154,15332,14984,15029,15503,15886,16246,16227,15529,13604,11418,10735,10451,10402,10263,10153,10184,10203,10241,10282,10326,10455,10511,10726,19758,30363,32638,30495,28764,14941,13982,13967,14035,13792,13397,13271,13265,13298,13269
1273,14879,14304,14760,15165,15367,15556,15231,15279,15737,16118,16474,16406,15664,13693,11444,10752,10478,10424,10294,10178,10185,10212,10236,10280,10317,10424,10470,10651,17534,25137,26214,24596,23065,14509,14009,14021,14074,13843,13455,13329,13334,13352,13336
1274,15081,14461,14910,15354,15555,15727,15406,15437,15860,16208,16510,16381,15614,13605,11392,10713,10443,10395,10262,10155,10164,10171,10202,10231,10265,10367,10408,10552,15319,20325,21198,19923,18991,14178,14006,14029,14080,13844,13466,13334,13325,13361,13337
1275,15224,14648,15100,15525,15712,15889,15521,15511,15884,16150,16385,16174,15350,13389,11269,10627,10380,10348,10222,10114,10116,10149,10159,10186,10221,10301,10348,10448,13596,16825,17516,16794,16243,14004,14038,14051,14124,13880,13507,13376,13371,13400,13366
1276,15541,14770,15228,15591,15741,15883,15501,15450,15740,15894,16059,15752,14894,13030,11055,10476,10240,10218,10102,10001,10000,10020,10047,10081,10098,10180,10225,10308,12449,14689,15221,14888,14625,13838,13983,14016,14087,13841,13462,13331,13316,13348,13342
1277,15717,15058,15450,15757,15873,15966,15536,15370,15587,15643,15698,15337,14500,12734,10945,10420,10219,10213,10117,10023,10017,10039,10073,10101,10123,10200,10236,10306,11850,13558,14079,13960,13857,13905,14118,14138,14223,13973,13593,13475,13479,13513,13497
1278,15908,15264,15582,15784,15846,15897,15389,15162,15283,15229,15186,14792,13960,12352,10770,10301,10122,10144,10062,9976.4,9965.6,10001,10031,10053,10085,10160,10189,10255,11468,12871,13401,13373,13375,13941,14180,14214,14310,14073,13699,13592,13619,13630,13616
1279,16267,15478,15670,15748,15736,15731,15183,14867,14907,14782,14676,14241,13457,12003,10601,10189,10050,10074,10003,9918,9930.9,9954.6,9992.3,10017,10045,10119,10156,10218,11226,12466,12960,13024,13091,13960,14258,14297,14414,14192,13814,13720,13749,13813,13821
1280,16542,15633,15687,15600,15539,15464,14865,14496,14467,14264,14125,13671,12923,11631,10416,10067,9940.9,9986.2,9912.3,9836.9,9846.2,9877.3,9925.1,9952.3,9980.3,10038,10080,10146,11050,12166,12677,12776,12874,14012,14357,14407,14596,14392,14011,13970,14062,14103,14165
1281,16730,15914,15788,15536,15402,15288,14647,14202,14128,13883,13708,13251,12567,11409,10339,10042,9932.3,10003,9933,9874,9873,9908.1,9955.8,9971,10004,10083,10123,10178,11025,12121,12639,12743,12880,14274,14692,14805,15071,14932,14609,14660,14863,14920,14938
1282,16957,16061,15753,15340,15154,14997,14315,13847,13714,13439,13267,12829,12188,11165,10225,9970.4,9876.2,9942,9901.9,9838.5,9852.6,9876.7,9925.1,9955.7,9994.4,10056,10096,10157,10966,12014,12530,12661,12797,14679,15238,15410,15834,15849,15548,15688,16034,16269,16437
1283,17039,16114,15619,15081,14859,14655,13931,13445,13288,13020,12821,12402,11837,10907,10100,9874.7,9805.6,9879.1,9835.8,9778.1,9786.1,9828.4,9872.7,9891.3,9924.3,9994.2,10044,10109,10900,11931,12434,12577,12697,15331,16153,16487,17347,17489,17345,17817,18509,18661,18993
1284,17164,16202,15587,14927,14672,14436,13715,13181,13030,12754,12560,12168,11645,10804,10073,9878,9823.1,9895.8,9860.6,9805.7,9809.8,9850.3,9900.7,9935.7,9958.9,10021,10072,10138,10901,11908,12434,12577,12725,16662,17898,18537,19968,20403,20630,21384,22338,23136,23058
1285,17093,16199,15454,14738,14456,14209,13452,12929,12766,12491,12308,11936,11439,10688,10034,9861.3,9827.2,9903.6,9868,9807.6,9826.6,9868.3,9905.5,9935.5,9962.8,10043,10084,10137,10903,11920,12431,12590,12731,19132,21237,22370,24856,25947,25694,27793,30049,29264,29469
1286,16894,16071,15282,14536,14261,13974,13232,12688,12523,12255,12074,11717,11269,10581,9983.6,9829.3,9786.8,9884.4,9854.2,9813.4,9820.1,9854.9,9907.6,9939.9,9968.9,10025,10068,10136,10897,11893,12405,12578,12723,23401,26867,28895,32334,34156,34712,36316,37469,38459,36188
1287,16825,15810,15038,14310,14004,13739,12975,12443,12277,12010,11837,11502,11091,10459,9901.7,9753.9,9732.5,9827,9794.2,9741.1,9762.1,9795.7,9854.8,9878.4,9908.9,9981.5,10025,10082,10839,11803,12325,12479,12661,30671,35944,38583,44621,46212,45987,46050,46616,45289,42296
1288,16354,15621,14887,14210,13916,13636,12869,12327,12170,11909,11757,11421,11042,10445,9937.6,9804.6,9784.7,9882.1,9850,9802,9816.5,9857.7,9906.6,9938.3,9966.6,10038,10093,10148,10897,11905,12429,12594,12757,41740,48133,52475,58917,59076,55968,56540,54933,49492,44131
1289,16127,15342,14686,14064,13777,13487,12716,12190,12025,11775,11606,11313,10937,10370,9899.8,9771.6,9768.6,9864.5,9831.6,9783,9806.1,9845.3,9883.6,9929.1,9958.2,10018,10061,10141,10869,11865,12401,12556,12747,54768,63418,66923,71253,69742,63371,59303,55433,50099,40959
1290,15792,15024,14452,13911,13649,13351,12568,12044,11893,11651,11501,11194,10845,10321,9875.1,9758,9737.4,9843.7,9811.3,9770.4,9783.8,9829.1,9873.3,9906.7,9944.9,10020,10061,10114,10856,11851,12378,12545,12742,67768,74323,77104,77694,72159,62626,56587,48887,42959,36639
1291,15455,14773,14313,13841,13589,13293,12501,11982,11833,11591,11433,11152,10811,10285,9863,9761.9,9746.2,9854.2,9825.1,9784.1,9797,9848.1,9884,9926.2,9954.4,10031,10067,10133,10875,11877,12411,12589,12805,74768,77837,77315,74211,65602,55001,47926,41436,35274,30416
1292,15298,14563,14195,13797,13546,13251,12446,11928,11779,11546,11386,11118,10783,10288,9870.8,9769.3,9759.2,9868.4,9831.7,9808.5,9808.8,9846,9905.3,9933,9976.7,10041,10091,10157,10893,11903,12441,12631,12853,72306,72591,69726,62957,53815,44295,37782,32780,29502,25911
1293,14991,14362,14081,13753,13512,13211,12413,11889,11748,11505,11360,11097,10777,10296,9906.4,9795.7,9790.4,9891,9863.1,9829.9,9843.9,9874.5,9938.8,9963.5,9997.4,10069,10124,10203,10936,11946,12503,12704,12963,62323,59740,56787,48615,41198,33425,29435,26723,24795,23606
1294,14884,14143,13937,13667,13437,13123,12323,11800,11655,11414,11266,11010,10710,10239,9829.1,9737,9722.2,9843.8,9808.2,9764.4,9792.2,9822.2,9883.1,9919.6,9958.2,10026,10076,10160,10903,11913,12491,12729,13020,47874,45225,42067,37171,32219,27469,25146,23893,23120,22699
1295,14742,14090,13944,13713,13484,13170,12356,11839,11674,11449,11313,11056,10745,10284,9894.4,9797.5,9785,9898.8,9868.3,9831.4,9837.9,9892.5,9946.1,9980.3,10027,10109,10177,10249,11033,12076,12683,12960,13342,36648,34351,32556,29403,26496,24116,23058,22768,22639,22331
1296,14575,14008,13916,13726,13516,13183,12364,11840,11684,11447,11302,11057,10755,10292,9902,9800,9802.3,9910.9,9891.9,9844.8,9870,9912.9,9974.1,10020,10078,10158,10239,10336,11156,12259,12929,13310,13839,28091,27116,26421,25400,24182,22878,22554,22440,22169,21376
1297,14601,13937,13886,13742,13511,13175,12351,11819,11664,11442,11296,11030,10740,10295,9887.9,9802.9,9796.6,9906.2,9878.4,9842.7,9865.5,9915.8,9981.5,10032,10096,10204,10305,10446,11323,12509,13237,13770,14512,24114,24229,24126,24287,23856,22681,22161,21673,21026,19749
1298,14546,13850,13840,13721,13496,13145,12311,11784,11629,11397,11260,11011,10727,10265,9854.7,9766.6,9751.9,9870.6,9869.4,9823.8,9839.1,9907.6,9986.8,10058,10141,10277,10425,10639,11619,12953,13829,14560,15586,22257,23033,23523,24372,23766,22366,21292,20269,19195,17854
1299,14495,13925,13938,13834,13614,13251,12399,11866,11715,11476,11336,11076,10789,10330,9927.5,9834,9838.6,9952.6,9928.1,9898.2,9948.9,10014,10119,10219,10337,10520,10769,11060,12225,13804,14854,15840,17130,22477,23501,24097,24628,23582,21540,20022,18726,17614,16376
1300,14592,13910,13943,13867,13651,13257,12405,11868,11707,11474,11333,11081,10776,10329,9926.1,9830.7,9834.6,9947.3,9952.6,9936.5,9977.1,10072,10218,10355,10559,10826,11184,11628,13039,14890,16103,17224,18551,23035,23789,24136,23763,22059,19673,18041,16830,15978,15110
1301,14534,13916,13985,13922,13701,13274,12403,11873,11723,11462,11326,11088,10792,10333,9927.8,9825.8,9840.2,9969,9990.4,9982.4,10076,10201,10428,10641,10952,11380,11945,12580,14276,16457,17726,18747,19791,23394,23451,23363,22125,20102,17818,16356,15432,14852,14305
1302,14700,13984,14076,14029,13787,13355,12472,11923,11766,11539,11398,11144,10850,10381,9974.3,9880.1,9906.8,10059,10092,10127,10266,10469,10796,11142,11590,12192,12982,13789,15650,17941,19018,19598,20041,22651,22105,21624,20018,18125,16222,15146,14539,14196,13871
1303,14719,14096,14206,14172,13934,13464,12544,12015,11850,11600,11468,11225,10942,10468,10047,9978.7,10043,10196,10298,10367,10606,10920,11399,11930,12583,13394,14307,15188,16947,19106,19809,19754,19485,21164,20263,19600,18080,16567,15132,14423,14033,13854,13664
1304,14769,14192,14327,14304,14038,13532,12606,12064,11897,11659,11519,11291,11003,10546,10143,10068,10180,10384,10561,10734,11107,11566,12284,12996,13814,14685,15571,16251,17617,19348,19539,18840,18089,19123,18259,17685,16518,15431,14405,13915,13693,13617,13500
1305,15059,14234,14401,14392,14111,13553,12621,12082,11919,11666,11554,11322,11056,10609,10220,10185,10364,10625,10919,11199,11783,12401,13308,14132,14950,15693,16282,16575,17324,18431,18183,17201,16364,17144,16566,16155,15437,14656,13888,13555,13416,13380,13319
1306,15020,14430,14630,14638,14337,13744,12781,12232,12088,11820,11729,11494,11252,10846,10526,10561,10859,11216,11709,12140,12929,13718,14697,15440,16039,16420,16481,16305,16453,17296,16971,15934,15186,15905,15601,15352,14923,14374,13766,13575,13506,13588,13520
1307,15331,14627,14816,14823,14488,13846,12871,12334,12174,11951,11870,11692,11494,11123,10869,10973,11482,11956,12630,13225,14113,14863,15676,16135,16292,16210,15784,15252,15125,15641,15382,14654,14181,14983,14898,14732,14504,14084,13577,13375,13328,13337,13318
1308,15508,14816,15039,15062,14703,14001,13012,12475,12323,12130,12096,11974,11857,11605,11481,11686,12425,13008,13827,14451,15243,15789,16156,16172,15827,15316,14584,13907,13775,14312,14248,13811,13560,14414,14473,14381,14281,13922,13484,13330,13292,13316,13300
1309,15767,14993,15226,15268,14883,14132,13136,12619,12482,12347,12384,12362,12353,12225,12290,12597,13507,14146,14932,15402,15843,16004,15793,15358,14694,13989,13202,12605,12642,13259,13408,13201,13113,14015,14138,14117,14084,13777,13365,13219,13200,13219,13219
1310,16026,15303,15588,15615,15230,14423,13414,12933,12867,12812,12950,13074,13229,13252,13466,13841,14760,15356,15849,15975,15878,15603,14953,14260,13499,12827,12166,11729,11993,12742,13024,12979,12984,13902,14091,14078,14099,13812,13408,13265,13253,13286,13289
1311,16284,15595,15880,15951,15555,14740,13745,13324,13352,13427,13732,14034,14354,14467,14686,15013,15638,15983,15991,15692,15123,14547,13683,12981,12299,11802,11346,11087,11524,12367,12766,12795,12846,13768,13985,13993,14014,13751,13384,13241,13232,13266,13270
1312,16717,15875,16193,16278,15899,15092,14163,13857,13987,14228,14710,15148,15546,15594,15582,15704,15816,15857,15367,14744,13904,13251,12448,11881,11395,11058,10785,10643,11190,12094,12524,12613,12719,13623,13862,13872,13920,13663,13292,13157,13154,13188,13192
1313,17127,16298,16639,16757,16471,15694,14856,14695,14962,15377,15982,16454,16748,16500,16064,15881,15469,15270,14427,13675,12811,12228,11607,11221,10885,10702,10531,10476,11100,12031,12508,12621,12746,13644,13900,13910,13964,13709,13329,13208,13210,13233,13260
1314,17471,16754,17148,17376,17190,16562,15854,15835,16215,16702,17268,17528,17475,16771,15821,15337,14496,14139,13215,12499,11778,11338,10940,10689,10492,10416,10331,10320,10997,11967,12472,12595,12717,13602,13847,13858,13914,13677,13314,13187,13183,13233,13230
1315,18182,17291,17776,18111,18137,17615,17025,17069,17466,17853,18164,18035,17518,16361,14993,14330,13357,13003,12185,11622,11084,10809,10560,10405,10298,10270,10236,10245,10947,11911,12425,12562,12702,13570,13822,13842,13887,13655,13283,13165,13157,13206,13213
1316,18888,17981,18606,19119,19334,18963,18351,18290,18508,18524,18410,17804,16855,15385,13804,13099,12220,11934,11301,10884,10545,10363,10245,10169,10118,10119,10105,10141,10860,11850,12358,12503,12631,13487,13739,13759,13825,13577,13226,13096,13106,13139,13164
1317,19925,19048,19857,20508,20849,20483,19659,19258,19142,18652,18091,17121,15942,14362,12784,12151,11446,11260,10812,10526,10304,10212,10150,10112,10082,10123,10128,10178,10902,11909,12425,12570,12711,13551,13793,13822,13882,13646,13287,13166,13174,13214,13225
1318,21260,20234,21135,21808,22113,21542,20277,19444,18964,18030,17175,16061,14882,13368,11913,11381,10864,10754,10461,10247,10100,10065,10042,10040,10033,10075,10091,10139,10871,11860,12387,12526,12670,13484,13737,13754,13821,13589,13221,13113,13113,13153,13180
1319,22543,21616,22416,22924,22929,21971,20209,18938,18146,16980,16057,15009,13935,12562,11252,10820,10466,10420,10226,10078,9986.1,9964.1,9979,9978.9,9989,10037,10067,10107,10862,11866,12392,12541,12671,13476,13722,13730,13817,13572,13221,13105,13111,13162,13184
1320,23862,22722,23280,23445,23056,21751,19617,18104,17187,16015,15169,14257,13330,12059,10854,10485,10236,10236,10079,9965.2,9901.2,9908.5,9929.1,9940.5,9952.4,10016,10035,10091,10840,11838,12357,12512,12647,13425,13668,13703,13768,13545,13169,13073,13085,13119,13135
1321,24429,23370,23490,23207,22483,20986,18673,17115,16238,15190,14494,13737,12934,11747,10597,10276,10094,10134,10023,9926.2,9883.4,9891.7,9911.7,9933,9955.8,10012,10042,10101,10850,11868,12396,12547,12683,13436,13675,13684,13763,13532,13177,13071,13077,13135,13145
1322,24234,23220,22887,22309,21434,19972,17726,16281,15514,14646,14079,13449,12738,11579,10471,10174,10026,10062,9983.7,9890.9,9864.2,9884.5,9921.2,9943.2,9962.4,10029,10071,10114,10875,11885,12418,12559,12698,13427,13668,13689,13761,13531,13172,13073,13066,13124,13133
1323,23568,22379,21766,21098,20311,19089,17006,15708,15045,14309,13845,13266,12605,11466,10364,10062,9959.4,9996.6,9925.2,9835.6,9811.6,9847.2,9870.8,9898.8,9927.5,9993.4,10031,10100,10842,11854,12371,12532,12674,13364,13603,13634,13705,13474,13130,13015,13015,13071,13088
1324,22122,21210,20605,20010,19443,18520,16641,15449,14892,14229,13821,13308,12644,11479,10357,10080,9972,10032,9961.9,9875.8,9859,9886.4,9935.2,9959.4,9987.4,10043,10105,10154,10918,11956,12469,12637,12764,13424,13659,13680,13767,13521,13176,13068,13065,13131,13143
1325,20947,20067,19582,19179,18839,18237,16506,15411,14891,14263,13890,13379,12730,11532,10377,10083,9989.1,10038,9970.6,9899.6,9890.3,9907.6,9959.2,9991.4,10010,10082,10135,10206,10965,11999,12513,12669,12811,13436,13665,13690,13760,13538,13196,13080,13090,13146,13167
1326,19961,19065,18779,18566,18459,18100,16533,15482,14976,14381,14010,13477,12805,11582,10382,10098,9986.2,10031,9969.5,9897.8,9888.1,9920.5,9958.7,10001,10028,10110,10158,10232,11005,12041,12542,12702,12840,13408,13627,13659,13732,13512,13161,13048,13073,13119,13124
1327,19267,18363,18254,18202,18235,18113,16672,15642,15135,14540,14154,13617,12911,11637,10385,10085,9979.6,10030,9958.4,9899.3,9881.2,9907.7,9970.5,10000,10042,10120,10190,10259,11034,12056,12565,12723,12887,13369,13599,13629,13685,13466,13118,12996,13016,13063,13086
1328,18744,18002,18042,18127,18299,18339,17018,16004,15493,14856,14445,13890,13150,11790,10490,10165,10051,10102,10038,9973.2,9962.2,10002,10066,10121,10158,10260,10324,10406,11189,12227,12733,12894,13061,13461,13667,13695,13760,13541,13191,13068,13083,13148,13174
1329,18419,17708,17885,18077,18332,18550,17358,16357,15823,15163,14724,14127,13350,11913,10546,10183,10080,10124,10067,9988.3,9993.1,10045,10128,10190,10252,10368,10460,10561,11333,12351,12851,13031,13197,13438,13622,13656,13719,13501,13167,13038,13054,13105,13135
1330,18249,17537,17818,18099,18451,18819,17738,16760,16223,15531,15046,14427,13587,12062,10595,10223,10108,10150,10091,10036,10062,10124,10215,10321,10414,10562,10689,10827,11593,12561,13032,13219,13460,13443,13591,13622,13689,13475,13132,12997,13016,13078,13110
1331,18202,17505,17912,18296,18695,19168,18268,17330,16770,16043,15529,14856,13961,12315,10750,10361,10231,10269,10203,10173,10222,10330,10461,10637,10760,10964,11149,11327,12076,12974,13431,13659,13978,13554,13642,13660,13741,13523,13167,13056,13076,13128,13157
1332,18015,17506,18008,18524,19004,19594,18846,17941,17412,16630,16097,15373,14403,12612,10926,10481,10362,10400,10358,10339,10460,10644,10885,11129,11373,11687,11967,12235,12973,13700,14128,14480,14936,13704,13662,13685,13754,13540,13210,13075,13095,13155,13170
1333,18031,17490,18127,18773,19306,20020,19437,18617,18101,17320,16733,15953,14901,12954,11118,10641,10524,10567,10546,10598,10793,11098,11484,11903,12317,12788,13224,13681,14361,14897,15266,15803,16602,13903,13623,13640,13714,13508,13158,13044,13059,13114,13139
1334,18062,17442,18209,18998,19612,20404,20044,19363,18888,18086,17481,16680,15537,13391,11370,10861,10744,10795,10841,10965,11337,11856,12508,13219,13901,14600,15275,15929,16604,16979,17370,18215,19683,14267,13567,13598,13656,13432,13090,12980,12987,13050,13075
1335,17965,17557,18470,19446,20141,21084,20922,20384,19991,19206,18608,17758,16498,14079,11864,11304,11208,11288,11420,11659,12306,13125,14134,15218,16225,17275,18211,19054,19948,20688,21415,23000,25517,15190,13672,13680,13753,13528,13186,13070,13090,13129,13145
1336,18075,17612,18668,19813,20636,21684,21748,21408,21121,20415,19838,18985,17613,14902,12429,11829,11746,11887,12114,12532,13541,14768,16209,17777,19134,20478,21513,22523,24190,26335,28023,30728,34555,16367,13707,13693,13750,13525,13176,13062,13082,13131,13149
1337,18034,17646,18827,20191,21124,22318,22650,22552,22451,21856,21382,20535,19067,15999,13169,12505,12477,12639,13005,13588,14983,16609,18372,20274,21793,23145,24128,25075,29101,35854,39232,42953,49387,18374,13737,13691,13746,13516,13164,13052,13060,13125,13139
1338,18192,17721,19056,20590,21701,23053,23653,23840,23958,23562,23238,22468,20865,17355,14096,13334,13279,13467,13897,14608,16283,18136,20002,22075,23575,24706,25402,26104,34603,49034,55752,60972,69150,20353,13776,13714,13763,13516,13170,13049,13061,13110,13136
1339,18228,17849,19319,21062,22340,23894,24797,25331,25739,25633,25538,24908,23189,19096,15183,14237,14097,14240,14629,15359,17085,18968,20686,22482,23662,24541,24808,25183,40538,65391,75354,80638,88673,21928,13872,13783,13816,13563,13220,13086,13115,13164,13184
1340,18335,17970,19565,21517,22979,24780,26019,26961,27730,27992,28244,27818,25999,21171,16332,15032,14721,14745,14998,15574,17109,18716,19999,21325,22084,22543,22422,22734,46452,82827,94729,98009,1.0224e+05,22870,13893,13791,13808,13574,13214,13088,13093,13151,13171
1341,18497,18053,19763,21916,23575,25618,27202,28555,29708,30409,31046,30865,28900,23248,17295,15621,15039,14867,14898,15237,16431,17570,18387,19264,19691,19881,19720,20050,49840,91845,1.04e+05,1.0213e+05,1.0328e+05,21898,13872,13757,13785,13538,13165,13046,13063,13126,13139
1342,18586,18280,20118,22463,24321,26631,28563,30332,31910,33062,34093,34192,32052,25455,18211,16034,15168,14784,14538,14646,15455,16157,16582,17066,17176,17265,17070,17411,48918,91853,1.0171e+05,97405,93082,19907,13875,13777,13802,13559,13213,13078,13097,13162,13179
1343,18815,18496,20447,22977,25014,27580,29866,32005,33951,35506,36914,37183,34807,27263,18816,16192,15053,14498,14071,13983,14461,14888,15055,15256,15306,15340,15139,15484,44032,78857,85578,78840,72221,17950,13808,13742,13784,13546,13201,13089,13096,13145,13185
1344,19070,18708,20752,23422,25617,28409,30972,33422,35623,37426,39045,39339,36696,28367,19002,16068,14777,14110,13571,13351,13618,13766,13830,13888,13866,13827,13665,13976,36136,60814,64390,57652,51897,16218,13717,13687,13728,13497,13154,13046,13064,13118,13147
1345,19395,18914,21059,23812,26115,29082,31862,34498,36828,38718,40313,40501,37505,28683,18795,15725,14389,13689,13102,12793,12875,12906,12850,12840,12772,12680,12530,12754,28319,44520,46085,40489,36534,15023,13609,13581,13649,13423,13073,12964,12973,13047,13079
1346,19694,19313,21519,24354,26726,29794,32738,35419,37710,39445,40922,40817,37531,28428,18441,15389,14053,13388,12796,12472,12419,12333,12242,12166,12076,11945,11804,11947,21789,31647,32598,29266,26672,14298,13647,13655,13715,13490,13160,13050,13064,13125,13153
1347,20103,19642,21842,24632,26961,30025,33009,35594,37671,39074,40245,39815,36336,27372,17738,14863,13646,13035,12495,12159,12004,11861,11736,11646,11529,11363,11192,11291,17261,23128,23640,21789,20302,13828,13576,13579,13657,13428,13108,12987,12998,13078,13102
1348,20627,20025,22144,24750,26925,29881,32789,35139,36877,37874,38682,37980,34450,25964,16975,14353,13299,12780,12299,12001,11749,11546,11398,11290,11164,10935,10752,10828,14527,18080,18527,17508,16771,13548,13512,13531,13606,13390,13053,12931,12967,13026,13054
1349,21184,20523,22492,24776,26755,29550,32294,34362,35754,36397,36939,36094,32723,24775,16430,14066,13163,12762,12325,12028,11723,11462,11307,11182,11009,10747,10558,10598,13027,15463,15960,15404,15049,13444,13546,13567,13640,13423,13088,12989,12993,13061,13092
1350,21787,21054,22706,24530,26211,28783,31338,33117,34161,34499,34919,34124,31033,23758,16042,13895,13161,12839,12482,12201,11808,11473,11279,11114,10948,10613,10392,10426,12096,13907,14377,14168,14018,13379,13527,13556,13629,13416,13083,12982,12998,13062,13097
1351,22463,21583,22827,24060,25408,27691,30069,31588,32347,32527,32994,32416,29719,23104,15861,13908,13292,13080,12755,12473,11990,11565,11336,11133,10932,10536,10278,10313,11601,13039,13531,13465,13435,13324,13528,13542,13630,13408,13077,12958,12989,13049,13080
1352,23160,22040,22782,23376,24384,26439,28598,29919,30489,30654,31268,31008,28842,22748,15805,13969,13478,13351,13065,12766,12187,11630,11330,11128,10883,10434,10151,10173,11247,12487,12980,12982,13038,13228,13443,13466,13540,13330,12983,12895,12907,12981,13007
1353,23694,22626,22760,22688,23399,25222,27239,28400,28888,29100,29933,30108,28408,22802,16017,14230,13830,13787,13509,13190,12497,11821,11468,11221,10956,10457,10152,10177,11107,12271,12764,12844,12929,13274,13501,13538,13628,13405,13070,12957,12998,13049,13082
1354,24142,22980,22547,21847,22314,23928,25797,26852,27289,27626,28722,29289,28016,22821,16117,14385,14063,14068,13747,13420,12605,11858,11467,11202,10916,10429,10111,10128,10995,12079,12572,12679,12772,13255,13490,13515,13599,13384,13058,12938,12946,13021,13058
1355,24290,23131,22175,21002,21250,22710,24467,25496,25888,26338,27624,28504,27564,22671,16078,14388,14069,14106,13766,13382,12532,11770,11381,11118,10832,10347,10065,10082,10904,11938,12433,12559,12666,13210,13449,13485,13570,13350,13031,12918,12942,13005,13033
1356,24333,23032,21634,20166,20272,21608,23263,24229,24617,25169,26560,27576,26840,22212,15846,14230,13903,13912,13542,13149,12335,11598,11243,10987,10716,10271,10024,10059,10823,11826,12315,12444,12569,13172,13406,13446,13535,13307,12963,12874,12885,12960,12988
1357,23650,22665,21067,19458,19484,20716,22291,23190,23612,24164,25560,26601,25924,21516,15470,13947,13600,13560,13192,12790,12050,11427,11095,10874,10636,10248,10042,10079,10834,11835,12334,12477,12601,13226,13471,13512,13588,13379,13042,12935,12961,13033,13062
1358,22970,21988,20306,18725,18717,19871,21356,22220,22604,23133,24436,25327,24590,20410,14853,13441,13089,13030,12646,12297,11648,11147,10895,10718,10512,10184,10011,10057,10784,11762,12259,12410,12536,13187,13442,13472,13553,13344,12998,12915,12915,12990,13033
1359,21955,21062,19459,18040,18025,19136,20530,21330,21683,22138,23267,23942,23122,19210,14178,12919,12547,12473,12117,11807,11289,10909,10718,10562,10390,10136,9994.6,10055,10758,11720,12215,12368,12499,13183,13435,13477,13556,13335,13008,12899,12915,12992,13032
1360,20897,20147,18717,17496,17513,18582,19891,20628,20959,21323,22244,22685,21742,18107,13600,12466,12117,12025,11712,11428,11029,10730,10594,10477,10332,10114,10025,10075,10765,11725,12221,12364,12512,13212,13464,13491,13586,13358,13033,12933,12953,13010,13058
1361,19862,19139,17943,16977,17030,18058,19260,19936,20229,20480,21189,21405,20401,17045,13035,12046,11712,11609,11340,11103,10781,10576,10467,10385,10263,10100,10022,10075,10763,11698,12198,12342,12486,13204,13462,13492,13580,13371,13021,12933,12953,13014,13066
1362,18806,18170,17238,16487,16603,17589,18698,19294,19537,19688,20220,20250,19212,16114,12573,11682,11378,11292,11047,10854,10612,10439,10372,10294,10204,10081,10015,10079,10750,11683,12181,12322,12455,13189,13455,13482,13555,13358,13023,12917,12946,13010,13063
1363,18198,17386,16615,16055,16221,17153,18198,18728,18922,18986,19374,19287,18244,15382,12179,11390,11100,11044,10822,10641,10442,10328,10269,10219,10140,10020,9991.6,10052,10710,11616,12098,12249,12405,13133,13418,13445,13524,13325,12986,12868,12896,12960,13006
1364,17290,16710,16152,15755,15936,16859,17806,18250,18412,18425,18692,18483,17442,14817,11907,11211,10953,10889,10716,10551,10384,10289,10261,10225,10144,10060,10043,10110,10767,11667,12152,12311,12453,13206,13480,13502,13579,13380,13050,12949,12966,13036,13082
1365,16729,16129,15730,15445,15660,16533,17411,17802,17912,17855,18033,17786,16774,14326,11678,11027,10798,10746,10587,10435,10299,10237,10215,10179,10125,10059,10043,10108,10765,11652,12139,12289,12436,13203,13478,13503,13577,13386,13049,12938,12967,13021,13082
1366,16286,15617,15334,15139,15393,16222,17004,17340,17425,17335,17443,17151,16187,13899,11455,10870,10655,10616,10475,10332,10210,10166,10156,10128,10087,10041,10037,10096,10733,11605,12091,12247,12391,13175,13453,13477,13564,13355,13018,12910,12934,13005,13043
1367,15842,15272,15063,14952,15205,16014,16724,16995,17071,16957,17011,16695,15769,13623,11342,10811,10608,10580,10439,10315,10201,10166,10171,10148,10127,10093,10094,10157,10801,11653,12132,12280,12418,13217,13492,13511,13602,13383,13047,12958,12985,13046,13094
1368,15585,14957,14832,14760,15016,15784,16437,16658,16700,16563,16594,16278,15391,13363,11226,10723,10525,10515,10386,10267,10163,10150,10134,10147,10135,10110,10117,10191,10808,11639,12100,12258,12402,13195,13483,13515,13587,13385,13047,12948,12969,13034,13076
1369,15285,14717,14617,14584,14837,15591,16162,16339,16376,16237,16262,15917,15068,13153,11141,10660,10499,10470,10351,10243,10159,10141,10159,10164,10163,10154,10176,10261,10871,11656,12101,12256,12398,13210,13486,13514,13593,13382,13050,12961,12980,13044,13087
1370,15018,14407,14371,14368,14628,15325,15850,15992,16021,15863,15871,15545,14732,12916,11012,10560,10393,10380,10273,10171,10094,10099,10129,10146,10156,10166,10222,10296,10886,11618,12047,12197,12330,13164,13438,13453,13537,13324,12994,12905,12932,12987,13042
1371,14883,14312,14282,14294,14555,15251,15717,15816,15837,15684,15674,15346,14570,12833,11010,10595,10421,10421,10305,10217,10167,10171,10212,10241,10276,10318,10404,10508,11061,11721,12108,12253,12408,13231,13507,13543,13614,13405,13070,12976,13002,13070,13120
1372,14686,14128,14125,14156,14406,15052,15486,15543,15565,15411,15399,15082,14341,12689,10961,10564,10384,10395,10303,10222,10185,10208,10283,10342,10413,10519,10651,10846,11341,11807,12099,12265,12399,13222,13482,13511,13603,13397,13062,12963,12985,13052,13100
1373,14558,13979,14008,14033,14290,14895,15265,15309,15312,15167,15143,14831,14129,12540,10904,10537,10382,10396,10311,10242,10232,10290,10398,10526,10662,10826,11063,11340,11785,11935,12099,12233,12377,13214,13486,13508,13596,13378,13048,12949,12976,13055,13090
1374,14444,13843,13866,13896,14132,14717,15051,15075,15079,14919,14897,14602,13919,12415,10858,10486,10356,10387,10309,10259,10304,10412,10617,10831,11077,11393,11805,12272,12529,12165,12104,12201,12346,13187,13460,13495,13569,13351,13025,12931,12954,13033,13078
1375,14251,13754,13792,13828,14060,14617,14918,14911,14901,14759,14715,14434,13780,12334,10865,10534,10419,10462,10418,10413,10525,10737,11091,11497,11958,12519,13231,14058,14016,12690,12197,12270,12393,13242,13510,13535,13620,13407,13083,12979,13022,13084,13128
1376,14231,13640,13682,13732,13927,14453,14718,14679,14676,14528,14494,14192,13578,12202,10832,10532,10452,10527,10537,10590,10830,11194,11778,12487,13287,14228,15446,16642,16295,13384,12230,12243,12381,13204,13485,13507,13589,13380,13052,12941,12973,13051,13096
1377,14085,13506,13560,13596,13790,14270,14492,14459,14431,14279,14233,13940,13345,12068,10818,10567,10545,10651,10738,10887,11332,11984,12977,14141,15445,16941,18705,20398,19063,14080,12260,12230,12335,13179,13453,13477,13557,13348,13026,12914,12953,13014,13073
1378,13971,13434,13500,13548,13721,14178,14368,14312,14281,14125,14065,13774,13202,12016,10916,10711,10752,10936,11138,11441,12225,13292,14844,16693,18730,20683,22899,25012,21977,15096,12379,12283,12381,13219,13492,13520,13599,13386,13063,12961,12987,13066,13106
1379,13923,13363,13435,13465,13615,14060,14224,14136,14099,13935,13878,13583,13040,11951,11027,10912,11066,11338,11715,12282,13568,15243,17610,20280,22809,25174,27703,29647,24834,15559,12397,12278,12380,13233,13500,13530,13598,13392,13071,12966,12992,13066,13105
1380,13762,13275,13334,13382,13524,13915,14067,13959,13935,13751,13679,13386,12863,11913,11239,11268,11573,11971,12590,13443,15345,17694,20717,23837,26669,29027,30559,31443,25082,15500,12407,12283,12382,13221,13480,13513,13592,13383,13065,12964,12988,13074,13124
1381,13821,13143,13210,13244,13366,13726,13849,13747,13708,13516,13443,13144,12655,11832,11469,11652,12128,12695,13589,14726,17252,20046,23081,26305,28715,29980,30517,30715,23466,14860,12247,12180,12280,13127,13397,13420,13501,13300,12972,12852,12892,12973,13017
1382,13625,13141,13223,13245,13361,13702,13806,13697,13625,13436,13364,13070,12622,11971,11952,12336,12965,13692,14732,16112,18828,21851,24749,27363,28606,28818,28249,27526,20862,14056,12285,12272,12394,13239,13499,13549,13613,13412,13088,12987,13019,13089,13139
1383,13567,13079,13135,13184,13272,13577,13684,13552,13494,13274,13196,12922,12504,12024,12406,12990,13724,14529,15601,16960,19486,22117,24268,25760,26161,25582,24138,22815,17623,13222,12191,12238,12348,13215,13464,13493,13568,13380,13065,12966,12983,13060,13114
1384,13576,12967,13041,13068,13141,13431,13527,13396,13330,13124,13044,12766,12379,12057,12710,13418,14094,14877,15755,16842,18866,20767,21660,22392,22087,21005,19606,18411,14940,12481,12057,12148,12271,13133,13404,13428,13532,13330,12992,12884,12917,12991,13036
1385,13462,12946,13011,13046,13114,13384,13479,13339,13274,13070,12992,12710,12367,12155,12993,13682,14185,14814,15341,15998,17305,18354,18575,18633,18026,17116,15966,15217,13234,12109,12057,12176,12303,13161,13439,13479,13551,13351,13024,12935,12959,13037,13095
1386,13462,12916,12979,13006,13061,13320,13430,13288,13220,13024,12935,12681,12355,12187,12965,13556,13834,14276,14507,14852,15544,16083,15979,15816,15270,14548,13736,13193,12225,11889,12037,12170,12296,13169,13449,13471,13564,13359,13043,12934,12971,13038,13095
1387,13367,12845,12928,12954,13005,13256,13373,13224,13166,12965,12894,12629,12328,12163,12771,13170,13233,13479,13487,13576,13844,14059,13856,13597,13167,12703,12230,11916,11562,11738,12033,12166,12297,13160,13432,13463,13546,13357,13040,12933,12968,13038,13087
1388,13289,12752,12832,12848,12911,13159,13274,13145,13089,12907,12840,12589,12307,12071,12403,12603,12529,12677,12566,12512,12571,12555,12363,12168,11854,11585,11310,11160,11150,11596,11957,12102,12219,13100,13387,13420,13507,13301,12983,12869,12915,12993,13044
1389,13311,12765,12831,12849,12909,13154,13291,13185,13119,12957,12895,12673,12363,12068,12126,12162,12049,12130,11991,11906,11854,11812,11634,11466,11264,11072,10911,10842,11016,11592,11996,12143,12256,13136,13429,13465,13546,13353,13028,12922,12956,13021,13068
1390,13201,12713,12786,12808,12865,13118,13277,13185,13128,12975,12949,12732,12454,12089,11908,11848,11747,11788,11668,11555,11472,11376,11248,11063,10896,10776,10689,10654,10924,11589,11997,12125,12262,13119,13412,13445,13544,13339,13020,12916,12954,13028,13074
1391,13194,12648,12722,12739,12800,13050,13250,13189,13131,13015,12991,12801,12532,12132,11815,11706,11636,11694,11603,11500,11369,11253,11130,10926,10745,10647,10592,10580,10846,11537,11954,12084,12202,13070,13373,13407,13499,13299,12979,12870,12912,12971,13031
1392,13206,12620,12703,12730,12779,13055,13280,13230,13199,13099,13114,12958,12720,12328,11942,11807,11783,11853,11814,11719,11583,11424,11266,11029,10821,10708,10669,10659,10862,11548,11961,12085,12215,13088,13379,13410,13503,13315,12979,12879,12919,12997,13042
1393,13101,12628,12710,12727,12798,13087,13365,13336,13302,13242,13284,13174,13010,12682,12296,12171,12242,12345,12356,12289,12118,11893,11707,11344,11094,10937,10892,10882,10946,11642,12027,12133,12249,13126,13412,13442,13522,13336,13012,12914,12952,13019,13081
1394,13150,12606,12672,12705,12781,13080,13409,13423,13409,13369,13469,13410,13343,13163,12869,12794,12978,13124,13219,13181,12986,12667,12405,11900,11538,11294,11271,11218,11027,11678,12031,12114,12228,13108,13393,13427,13519,13319,12996,12893,12933,13006,13048
1395,13106,12531,12618,12646,12727,13054,13432,13477,13478,13494,13658,13681,13759,13853,13788,13795,14163,14402,14629,14648,14437,13967,13583,12812,12275,11926,11849,11779,11168,11741,12031,12080,12173,13053,13327,13366,13454,13259,12929,12840,12856,12932,12993
1396,13105,12587,12683,12729,12802,13156,13614,13678,13715,13786,14000,14159,14462,14985,15361,15530,16182,16585,17045,17162,16875,16194,15607,14416,13592,13036,12948,12776,11497,12002,12187,12206,12276,13135,13410,13455,13535,13335,13008,12924,12953,13023,13082
1397,13153,12579,12662,12712,12800,13178,13695,13819,13876,13999,14326,14607,15275,16484,17541,17984,19080,19717,20486,20726,20329,19305,18387,16610,15359,14511,14284,13994,11839,12183,12261,12227,12260,13122,13386,13433,13512,13311,12974,12887,12916,12991,13034
1398,13052,12572,12668,12716,12825,13228,13829,13997,14095,14284,14725,15276,16466,18848,21140,22071,23833,24843,26073,26423,25763,24169,22615,19867,17884,16543,16098,15540,12269,12454,12407,12293,12299,13150,13393,13435,13526,13313,12996,12900,12939,13011,13053
1399,13189,12554,12662,12715,12828,13255,13946,14163,14300,14560,15141,15991,17905,21838,25868,27445,30065,31524,33217,33595,32448,29918,27418,23414,20517,18584,17777,16866,12542,12610,12430,12299,12295,13131,13386,13409,13501,13282,12944,12862,12893,12967,13026
1400,13140,12626,12717,12782,12922,13388,14164,14443,14611,14970,15717,16995,19901,26072,32575,35096,38588,40537,42541,42640,40401,36553,32617,27036,23065,20312,19092,17763,12757,12755,12555,12379,12379,13214,13439,13470,13562,13356,13028,12927,12963,13042,13103
1401,13170,12638,12734,12803,12952,13450,14333,14662,14874,15314,16269,18048,22214,31175,40645,44114,48129,50304,51985,51279,47395,41920,36303,29258,24347,20892,19175,17631,12652,12658,12515,12361,12365,13207,13444,13468,13547,13329,13004,12902,12937,13015,13067
1402,13223,12640,12742,12824,12965,13508,14487,14873,15122,15661,16809,19128,24612,36472,48792,53014,56808,58764,59260,57234,51453,44296,37202,29297,23918,20280,18341,16695,12338,12437,12387,12323,12347,13206,13456,13472,13551,13328,12994,12883,12930,13001,13053
1403,13222,12677,12787,12863,13037,13591,14681,15139,15402,16019,17350,20192,26854,41026,55259,59636,62300,63616,62420,58965,51471,43412,35589,27645,22240,18751,16844,15321,11984,12223,12314,12279,12359,13229,13471,13497,13563,13356,13014,12916,12960,13020,13084
1404,13267,12741,12843,12918,13110,13684,14889,15404,15693,16360,17837,21064,28489,43986,58551,62183,62892,63072,60091,55384,47018,38957,31308,24249,19657,16658,15031,13843,11612,12003,12202,12235,12346,13229,13493,13516,13574,13365,13027,12930,12970,13037,13088
1405,13323,12746,12866,12935,13116,13718,15025,15607,15917,16615,18136,21440,28931,43966,56876,59385,58074,57250,52977,47889,39857,32671,26164,20563,16976,14686,13477,12610,11299,11803,12098,12172,12295,13198,13453,13496,13556,13341,13002,12906,12925,13005,13062
1406,13341,12748,12862,12939,13120,13756,15183,15825,16118,16799,18256,21403,28172,41182,50941,52019,49297,47839,43266,38638,31887,26240,21321,17236,14690,13090,12230,11688,11060,11622,11974,12088,12230,13144,13416,13452,13518,13306,12962,12877,12895,12967,13026
1407,13371,12851,12969,13045,13228,13867,15440,16155,16458,17083,18445,21169,26797,36989,43590,43540,40275,38629,34467,30626,25382,21234,17719,14904,13185,12093,11532,11198,10984,11606,11995,12120,12271,13175,13461,13511,13590,13377,13033,12949,12963,13042,13093
1408,13383,12860,12982,13063,13229,13898,15607,16421,16697,17273,18434,20575,24776,31778,35286,34521,31445,29944,26688,23855,20184,17362,15018,13210,12087,11375,11025,10836,10887,11539,11938,12077,12219,13150,13424,13466,13566,13353,13020,12926,12942,13021,13076
1409,13413,12881,13001,13091,13246,13935,15817,16724,16999,17506,18440,19994,22783,26944,28148,27105,24575,23364,21019,19055,16586,14758,13267,12115,11404,10939,10728,10620,10836,11488,11906,12044,12200,13111,13399,13455,13539,13330,12993,12898,12928,13003,13064
1410,13480,12896,13008,13089,13257,13954,16028,17062,17339,17783,18554,19549,21212,23185,22861,21727,19784,18866,17221,15907,14282,13099,12169,11426,10950,10668,10545,10485,10784,11447,11838,11977,12150,13046,13340,13399,13498,13294,12952,12857,12881,12957,13005
1411,13454,12968,13091,13183,13331,14077,16345,17531,17824,18205,18837,19443,20227,20579,19250,18133,16671,15965,14825,13930,12869,12122,11535,11069,10777,10585,10505,10479,10824,11482,11903,12043,12208,13121,13402,13462,13554,13357,13026,12926,12964,13033,13078
1412,13562,12982,13130,13239,13400,14154,16629,18022,18328,18725,19235,19518,19680,18892,16874,15781,14628,14034,13232,12618,11935,11459,11104,10809,10606,10490,10448,10458,10818,11474,11853,12004,12146,13068,13354,13404,13505,13308,12995,12891,12910,13002,13053
1413,13558,12993,13122,13224,13397,14216,16939,18503,18877,19262,19744,19868,19575,17949,15386,14294,13353,12790,12180,11777,11330,11026,10810,10628,10505,10429,10419,10451,10813,11449,11828,11988,12140,13052,13351,13402,13498,13299,12958,12866,12909,12982,13027
1414,13630,13077,13229,13319,13512,14384,17401,19202,19668,20093,20559,20611,20007,17740,14678,13532,12699,12093,11561,11286,10993,10815,10687,10575,10497,10474,10475,10521,10876,11482,11860,12005,12152,13074,13357,13416,13495,13309,12982,12890,12922,13002,13053
1415,13659,13149,13304,13405,13609,14544,17836,19936,20487,21000,21543,21574,20828,18017,14491,13237,12469,11711,11153,10956,10770,10673,10624,10555,10520,10514,10542,10598,10942,11506,11866,12013,12165,13064,13362,13409,13507,13310,12985,12886,12944,13006,13059
1416,13750,13222,13369,13495,13709,14708,18318,20706,21371,22008,22663,22777,21953,18726,14677,13303,12545,11569,10899,10754,10634,10603,10578,10580,10566,10594,10642,10715,11007,11520,11863,12016,12160,13065,13356,13409,13502,13311,12981,12891,12929,13007,13059
1417,13898,13246,13415,13542,13776,14847,18784,21502,22306,23059,23865,24145,23308,19731,15140,13600,12854,11602,10681,10598,10535,10540,10581,10604,10637,10697,10749,10845,11092,11498,11802,11943,12093,12999,13291,13349,13434,13230,12905,12818,12856,12930,12985
1418,13922,13407,13587,13727,13983,15139,19456,22531,23501,24418,25444,25924,25128,21163,16007,14290,13515,11925,10666,10586,10585,10635,10714,10791,10856,10960,11075,11183,11363,11617,11874,12018,12144,13062,13353,13409,13504,13302,12967,12878,12926,13001,13070
1419,14099,13514,13713,13877,14153,15401,20063,23500,24630,25755,27006,27723,27005,22710,16969,15073,14251,12279,10656,10613,10668,10770,10915,11065,11194,11364,11537,11699,11724,11717,11874,11995,12134,13051,13332,13388,13475,13283,12944,12866,12907,12984,13042
1420,14215,13631,13834,14019,14308,15648,20661,24473,25813,27117,28597,29563,28911,24282,17940,15866,14928,12632,10687,10688,10809,11015,11264,11525,11770,12050,12325,12599,12353,11898,11852,11955,12096,12981,13284,13325,13428,13226,12911,12817,12848,12933,13003
1421,14404,13840,14065,14256,14578,16013,21387,25540,27047,28543,30242,31432,30764,25789,18898,16609,15452,12938,10898,10955,11188,11513,11930,12381,12787,13235,13716,14157,13529,12297,11948,12032,12163,13054,13362,13403,13497,13298,12967,12881,12914,13000,13064
1422,14657,14014,14242,14458,14802,16345,22025,26529,28236,29882,31724,33048,32303,26939,19557,17088,15606,13036,11237,11407,11843,12445,13193,14003,14728,15561,16398,17199,15781,12954,11994,12012,12133,13030,13315,13361,13452,13268,12931,12838,12880,12963,13017
1423,14796,14233,14498,14716,15105,16751,22747,27558,29400,31147,33128,34448,33450,27645,19904,17314,15557,13196,11866,12225,13040,14080,15360,16810,18166,19607,21060,22514,19854,14214,12138,12074,12157,13066,13345,13381,13486,13287,12969,12876,12900,13000,13044
1424,15119,14408,14684,14928,15346,17066,23291,28326,30266,32033,33950,35096,33796,27599,19816,17234,15420,13484,12823,13499,14906,16693,18983,21578,23917,26331,28906,31200,26116,16071,12245,12037,12121,13006,13299,13328,13423,13224,12892,12799,12834,12925,12983
1425,15320,14729,15022,15275,15713,17525,23938,29165,31144,32849,34607,35452,33636,27201,19696,17339,15753,14485,14546,15732,18169,21237,25024,29323,33139,37059,40938,44719,36096,19132,12593,12183,12229,13092,13387,13424,13525,13326,12992,12902,12935,13024,13080
1426,15574,14963,15267,15545,15990,17844,24375,29629,31579,33092,34545,34911,32629,26168,19534,17691,16639,16152,17124,19123,23200,28237,34281,41167,47005,53023,58343,63079,49159,22588,12884,12230,12233,13099,13387,13415,13507,13309,12984,12891,12925,13018,13064
1427,15898,15216,15522,15780,16228,18102,24656,29834,31633,32837,33880,33691,31000,24811,19620,18559,18299,18663,20593,23723,29876,37482,46129,55810,63831,71334,77777,83378,62094,26223,13117,12281,12234,13111,13388,13423,13526,13313,12983,12885,12911,13004,13066
1428,16182,15493,15796,16054,16473,18343,24848,29865,31471,32316,32902,32155,29117,23518,20169,20114,20803,22105,25180,29497,37988,47958,59385,71756,80416,88133,93235,98395,70159,28060,13288,12312,12262,13115,13384,13418,13513,13302,12982,12887,12923,13000,13051
1429,16448,15770,16035,16273,16656,18477,24810,29540,30896,31341,31473,30221,27025,22287,20959,22030,23455,25452,29124,34422,44619,56813,69017,81909,90109,97016,1.0014e+05,1.0218e+05,70343,27712,13249,12324,12287,13137,13418,13454,13537,13338,13001,12914,12934,13018,13074
1430,16689,15944,16203,16380,16715,18460,24547,28892,29909,29960,29649,27995,24806,21051,21680,23635,25562,28034,31887,37476,48057,59996,70603,81739,87802,92060,91849,91767,62873,25299,13040,12262,12250,13093,13361,13404,13499,13294,12968,12858,12898,12977,13033
1431,16757,16082,16283,16427,16682,18293,24058,27983,28701,28399,27732,25789,22723,19829,21965,24455,26472,28968,32665,37434,47073,57169,65680,74545,77881,79843,77964,76319,49581,21557,12705,12182,12219,13074,13345,13386,13489,13271,12950,12854,12880,12969,13031
1432,16901,16213,16371,16458,16633,18128,23578,27049,27501,26923,25973,23894,20974,18752,21399,23888,25415,27558,30260,34051,41183,48944,54308,59608,60660,60552,57724,55417,37070,18175,12480,12179,12251,13093,13389,13434,13526,13324,12987,12909,12935,13011,13078
1433,16821,16181,16285,16311,16421,17765,22831,25828,26021,25227,24089,21953,19245,17458,19997,22093,23094,24600,26238,28773,33609,38573,41178,44034,43889,43020,40569,38717,26638,15489,12234,12100,12189,13021,13315,13355,13449,13255,12936,12832,12882,12968,13011
1434,16788,16102,16166,16151,16178,17407,22046,24664,24637,23680,22445,20323,17860,16220,18137,19596,19992,20957,21822,23243,26094,28777,30050,31367,30971,30245,28578,27185,20088,13836,12099,12066,12180,13025,13310,13353,13443,13250,12917,12817,12864,12953,13010
1435,16625,15923,15942,15888,15879,16961,21217,23413,23238,22193,20914,18873,16613,15009,16093,16916,16983,17527,17893,18602,20139,21673,22256,22920,22658,22091,20963,20152,16096,12748,11976,12021,12159,12999,13279,13334,13425,13229,12902,12812,12845,12932,12988
1436,16322,15750,15741,15666,15620,16585,20446,22293,21998,20915,19634,17719,15651,14021,14372,14750,14598,14883,14983,15269,16093,16938,17239,17511,17221,16922,16290,15815,13700,12224,11980,12073,12198,13031,13303,13353,13454,13265,12939,12826,12873,12957,13010
1437,16150,15496,15487,15409,15323,16176,19678,21192,20826,19740,18507,16734,14874,13234,13017,13122,12916,13067,13020,13170,13590,14062,14198,14383,14245,14082,13742,13483,12479,11912,11947,12065,12210,13008,13297,13345,13452,13250,12925,12823,12869,12942,12999
1438,15845,15180,15169,15085,14986,15727,18849,20093,19676,18605,17461,15833,14165,12546,11986,11869,11678,11760,11697,11746,11980,12252,12351,12475,12417,12344,12181,12059,11696,11685,11908,12024,12170,12951,13227,13281,13377,13187,12855,12762,12792,12881,12949
1439,15562,14965,14968,14891,14794,15459,18249,19252,18822,17793,16730,15253,13741,12155,11375,11186,10999,11057,10998,10991,11143,11339,11426,11525,11508,11496,11413,11369,11355,11655,11963,12099,12246,13021,13287,13344,13433,13244,12913,12829,12871,12943,13001
1440,15346,14725,14740,14682,14571,15149,17618,18432,17984,17035,16074,14755,13368,11861,10944,10727,10553,10604,10537,10518,10625,10760,10843,10921,10943,10956,10940,10941,11148,11642,11984,12124,12299,13013,13286,13343,13436,13242,12909,12821,12864,12948,13019
1441,14979,14466,14500,14466,14371,14875,17034,17681,17237,16371,15503,14317,13082,11631,10665,10409,10264,10304,10254,10238,10303,10413,10491,10563,10591,10645,10645,10675,11015,11649,12062,12198,12366,13033,13286,13325,13450,13271,12923,12840,12874,12953,13021
1442,14865,14233,14294,14289,14189,14628,16535,17020,16624,15810,15050,13988,12858,11472,10466,10204,10073,10121,10059,10038,10096,10196,10273,10337,10378,10433,10458,10501,10941,11655,12088,12248,12438,13009,13267,13313,13413,13214,12886,12802,12831,12915,12982
1443,14625,14066,14145,14165,14071,14455,16117,16496,16130,15398,14727,13771,12733,11399,10371,10101,9977.1,10023,9972.2,9943.8,9998.7,10073,10160,10208,10262,10317,10352,10407,10947,11773,12235,12421,12631,13053,13265,13332,13420,13232,12906,12815,12841,12935,13011
1444,14413,13913,14038,14065,13997,14327,15763,16063,15724,15073,14484,13628,12668,11360,10331,10044,9931.7,9982.3,9934.4,9893.7,9949.5,10012,10094,10156,10196,10266,10313,10378,11023,11984,12514,12731,12984,13130,13313,13365,13463,13266,12945,12863,12901,12977,13031
1445,14313,13729,13879,13945,13865,14160,15411,15618,15334,14766,14238,13468,12574,11300,10247,9968.7,9862.5,9897.6,9849.5,9813.5,9853.1,9930.3,10000,10072,10119,10179,10224,10283,11066,12205,12809,13096,13478,13161,13281,13328,13420,13230,12897,12808,12833,12933,12993
1446,14139,13623,13789,13870,13803,14083,15147,15305,15062,14550,14114,13398,12566,11302,10246,9943.8,9835.3,9879.1,9821.7,9785.9,9823.2,9884.6,9964.7,10029,10080,10153,10205,10271,11276,12761,13529,13940,14482,13307,13277,13335,13432,13233,12907,12809,12850,12941,13008
1447,14060,13539,13739,13846,13787,14026,14949,15066,14867,14418,14030,13389,12596,11345,10258,9959.3,9841.9,9892.7,9832.5,9790,9822.9,9888.3,9963.6,10023,10088,10156,10205,10289,11667,13740,14782,15403,16259,13606,13332,13375,13480,13272,12957,12844,12892,12974,13037
1448,13931,13418,13651,13779,13737,13951,14714,14802,14666,14280,13962,13356,12591,11362,10249,9949.7,9827.8,9854.6,9794,9756.1,9795.7,9861,9933.5,9980.5,10032,10128,10186,10281,12284,15386,16832,17791,19076,13944,13299,13350,13439,13249,12920,12820,12865,12945,13008
1449,13846,13331,13571,13718,13698,13888,14559,14616,14506,14184,13914,13370,12636,11394,10254,9932,9816.4,9839.7,9786.1,9735.2,9767.9,9833.7,9911.3,9960.6,10018,10112,10177,10270,13271,17991,20048,21349,23028,14422,13319,13349,13439,13243,12916,12814,12854,12940,13018
1450,13829,13301,13564,13715,13702,13888,14457,14503,14435,14167,13942,13443,12724,11467,10292,9943.1,9825.7,9847.7,9793.4,9738.8,9770.3,9840.7,9919.5,9957.9,10023,10115,10180,10305,14652,21492,24305,25659,27681,14857,13353,13379,13479,13279,12950,12844,12875,12966,13030
1451,13682,13218,13504,13684,13680,13845,14317,14365,14333,14117,13926,13479,12765,11511,10308,9959.5,9829.8,9843.9,9778.3,9735.5,9769.6,9834.6,9905.6,9958.2,10012,10107,10188,10331,16408,25600,28906,29898,31587,15137,13389,13388,13483,13283,12961,12859,12890,12989,13051
1452,13678,13165,13471,13663,13651,13843,14224,14270,14282,14106,13961,13543,12850,11566,10328,9967.9,9841.1,9860.6,9797.8,9727.5,9769.4,9827.8,9904.1,9947,10017,10118,10192,10374,17875,28898,32098,32635,33207,15061,13379,13368,13484,13291,12973,12842,12903,12988,13048
1453,13676,13158,13455,13640,13656,13809,14148,14178,14221,14093,13989,13598,12914,11623,10347,9966.4,9838.6,9852.9,9789.2,9728.9,9754,9821,9891.6,9940.9,10001,10114,10180,10368,18586,29901,32869,32422,32006,14734,13359,13374,13472,13273,12938,12847,12874,12968,13038
1454,13613,13143,13443,13646,13665,13817,14096,14132,14210,14115,14038,13656,13003,11685,10387,9998.6,9862,9880.5,9809.5,9742.6,9773.1,9848.2,9908.5,9961.5,10011,10121,10198,10383,18290,28377,30779,29267,28198,14279,13379,13394,13501,13300,12974,12874,12914,12998,13072
1455,13663,13118,13419,13602,13642,13778,14013,14026,14132,14049,14005,13651,12995,11696,10377,9989.8,9839,9879.6,9786.8,9710.7,9750.1,9808,9881.3,9937.5,9994,10099,10153,10328,16959,24848,26136,24677,23346,13830,13346,13364,13463,13272,12952,12845,12887,12973,13038
1456,13620,13077,13357,13557,13589,13733,13912,13927,14024,13990,13951,13614,12966,11645,10336,9952.2,9807.4,9827.5,9744.8,9678.9,9709.8,9772.7,9828.2,9893,9940.5,10036,10109,10254,15261,20634,21578,20249,19222,13478,13296,13330,13430,13243,12910,12811,12838,12937,13001
1457,13635,13121,13405,13589,13620,13769,13901,13906,14018,13993,13953,13618,12973,11667,10361,9975.9,9826.9,9853.4,9782.1,9722.9,9737.1,9802.1,9866,9914.8,9959.5,10069,10125,10243,13730,17509,18050,17176,16490,13316,13348,13377,13490,13293,12962,12858,12903,13001,13068
1458,13663,13125,13393,13563,13606,13719,13810,13806,13920,13897,13866,13530,12887,11590,10329,9949.6,9806.4,9834.9,9760.1,9697.7,9735.6,9785.7,9837.5,9888.1,9934.8,10035,10095,10193,12584,15029,15545,15045,14695,13197,13331,13369,13470,13276,12950,12843,12898,12991,13059
1459,13619,13138,13377,13539,13571,13684,13729,13723,13824,13778,13742,13418,12777,11522,10299,9926.6,9785.1,9812.1,9741.1,9688.3,9720.2,9772.2,9824.9,9872.3,9926.9,10008,10072,10153,11820,13591,14069,13825,13662,13134,13336,13396,13492,13297,12966,12873,12920,13012,13078
1460,13741,13129,13349,13481,13513,13608,13624,13580,13681,13634,13596,13248,12618,11409,10216,9861.5,9736.4,9773.1,9696.8,9647.2,9678.9,9725.1,9793.5,9832.5,9880.9,9962.8,10024,10102,11313,12667,13107,13030,13024,13050,13306,13356,13455,13260,12923,12816,12867,12954,13028
1461,13674,13182,13366,13487,13482,13583,13563,13499,13579,13523,13465,13124,12504,11325,10188,9859.7,9740.8,9771.8,9703.8,9651.1,9687.7,9735.4,9792,9835.8,9883.8,9964.3,10025,10092,11072,12224,12679,12706,12754,13098,13350,13409,13508,13317,12983,12892,12934,13015,13080
1462,13763,13188,13361,13433,13446,13505,13441,13375,13455,13381,13310,12960,12351,11236,10166,9837.9,9740.2,9775.8,9713.8,9666.1,9689.6,9744.4,9797.1,9844.5,9890.6,9970.1,10016,10088,10914,11941,12387,12457,12560,13067,13341,13403,13501,13306,12967,12873,12921,13006,13074
1463,13752,13165,13286,13360,13336,13397,13307,13199,13258,13171,13091,12736,12147,11073,10058,9761.6,9671.1,9698.4,9649.4,9602.4,9626.2,9677.3,9741.7,9790.1,9824.6,9922.5,9964.6,10036,10780,11729,12193,12275,12404,13036,13306,13368,13468,13270,12930,12827,12895,12968,13032
1464,13793,13239,13311,13340,13323,13361,13228,13113,13152,13073,12978,12631,12048,11003,10031,9769.9,9673.1,9720.1,9669.6,9619.2,9648.1,9698,9757.1,9812.1,9854.1,9924.5,9989.7,10052,10765,11679,12146,12258,12394,13072,13360,13428,13506,13333,12984,12881,12935,13019,13088
1465,13806,13239,13284,13289,13246,13279,13123,12980,13021,12915,12831,12467,11911,10921,10007,9753.2,9665.3,9712.5,9657.9,9625.7,9649.9,9695.8,9768.8,9815.5,9848.2,9934.6,9988.1,10050,10731,11629,12085,12218,12347,13081,13366,13426,13531,13332,12996,12900,12941,13029,13101
1466,13768,13216,13229,13208,13177,13195,13001,12846,12879,12762,12675,12325,11774,10839,9959.6,9718.6,9645,9700.7,9642.9,9598.8,9634.3,9685.2,9743.3,9795.5,9835.8,9911.9,9970.7,10040,10699,11583,12054,12178,12314,13079,13361,13414,13520,13329,12980,12892,12945,13028,13090
1467,13824,13169,13160,13103,13065,13061,12854,12678,12702,12593,12506,12151,11619,10700,9885.6,9654.5,9578.4,9649.2,9603.5,9556.4,9583.1,9629.9,9698.5,9752.3,9786.4,9861.2,9923.3,9986.7,10629,11509,11971,12109,12253,13023,13311,13374,13484,13276,12930,12832,12871,12972,13038
1468,13728,13204,13159,13114,13057,13055,12811,12632,12649,12538,12438,12091,11571,10699,9915.1,9685,9626.5,9690.3,9651.6,9610.2,9634.1,9689.2,9753,9791.1,9841.8,9919.5,9971.9,10041,10682,11551,12032,12166,12320,13106,13396,13449,13556,13365,13014,12930,12968,13063,13140
1469,13747,13143,13103,13032,12966,12947,12699,12511,12527,12410,12311,11967,11453,10615,9860.7,9658.4,9602.1,9654.6,9618.2,9583,9604.5,9651.2,9724.8,9768.6,9806.1,9885.1,9943.6,9999,10642,11516,11987,12127,12279,13068,13345,13414,13514,13318,12974,12887,12924,13018,13097
1470,13687,13085,13025,12962,12888,12857,12595,12390,12406,12281,12190,11851,11357,10551,9835.9,9614.2,9566.4,9640.8,9593.8,9565,9589.1,9644.1,9704.1,9749.6,9788.6,9868.8,9924.1,9993.1,10622,11495,11965,12108,12267,13063,13358,13417,13525,13322,12974,12881,12915,13012,13089
1471,13669,13067,13011,12925,12862,12851,12553,12377,12383,12232,12161,11801,11327,10544,9817.4,9622.3,9601.4,9673.3,9637.5,9596.5,9602.8,9681.1,9745,9752.2,9798.1,9883.8,9975.8,10029,10643,11498,11988,12101,12257,13053,13350,13390,13520,13309,12976,12883,12930,13036,13102
1472,13625,13040,12989,12917,12841,12787,12512,12291,12305,12186,12099,11752,11274,10508,9846.2,9641.6,9595.3,9674.2,9637.6,9588.8,9630.8,9664.9,9736.9,9778.7,9824.6,9901.6,9961.6,10019,10667,11531,12011,12145,12307,13115,13393,13462,13570,13373,13026,12933,12984,13079,13152
1473,13559,12988,12950,12870,12802,12738,12428,12222,12227,12113,12021,11686,11222,10471,9812.5,9622.2,9579.6,9660.2,9620.3,9585.5,9616.6,9658.9,9722.9,9780.2,9815.3,9894.3,9953.7,10025,10653,11520,11998,12147,12296,13094,13383,13440,13542,13357,13006,12918,12980,13057,13140
1474,13554,12913,12881,12811,12734,12670,12351,12141,12152,12037,11947,11615,11161,10409,9776.2,9601.3,9547.3,9631,9597.3,9546.9,9582.8,9627.8,9699.1,9738.3,9786.7,9863.6,9921.5,9980.6,10616,11497,11964,12129,12281,13063,13362,13416,13537,13331,12991,12894,12945,13043,13109
1475,13490,12943,12908,12847,12784,12713,12388,12176,12184,12077,11981,11657,11192,10468,9833.7,9650,9622.4,9693.6,9657.1,9624.2,9646.4,9699.8,9760.7,9808.4,9861.5,9929.9,9991.6,10050,10700,11581,12060,12240,12381,13176,13458,13524,13635,13450,13091,13011,13059,13147,13239
1476,13455,12877,12867,12800,12734,12659,12317,12107,12125,12012,11918,11589,11143,10422,9789.5,9620.4,9572,9654.6,9621.7,9579.8,9600.6,9650.6,9720.5,9767.5,9808.1,9891.8,9946.7,10007,10662,11549,12032,12183,12333,13101,13396,13466,13573,13375,13027,12941,12989,13086,13159
1477,13474,12856,12837,12783,12698,12626,12284,12078,12094,11989,11898,11566,11120,10388,9774.6,9599.8,9561.3,9634.5,9609.8,9563.7,9585.6,9645.8,9710,9747.1,9784.4,9871.5,9934.6,9997.8,10643,11548,12032,12197,12352,13114,13402,13473,13594,13390,13046,12946,12999,13092,13175
1478,13471,12861,12843,12801,12724,12643,12286,12083,12104,12001,11918,11593,11138,10411,9781.7,9615.6,9578.9,9650,9624.5,9578.1,9599.4,9657.8,9720.8,9763.7,9817.2,9887.9,9955.4,10019,10678,11587,12072,12242,12399,13130,13420,13495,13623,13416,13065,12982,13042,13120,13206
1479,13437,12894,12891,12846,12751,12691,12330,12130,12145,12056,11974,11647,11185,10464,9826.5,9648.1,9612.1,9673.7,9653.5,9613.3,9630.5,9685.1,9751.9,9809.4,9846.7,9928,9981.8,10053,10734,11673,12173,12320,12479,13192,13478,13547,13664,13476,13128,13050,13101,13201,13271
1480,13522,12864,12867,12833,12751,12664,12311,12101,12143,12055,11973,11643,11198,10444,9810.9,9626.1,9582,9647.7,9626.5,9589.8,9598.7,9654.6,9730.3,9772.6,9818.3,9901.2,9961.5,10037,10730,11660,12153,12326,12493,13176,13469,13523,13655,13452,13105,13013,13073,13165,13265
1481,13494,12867,12881,12837,12746,12680,12317,12116,12153,12081,12006,11674,11220,10460,9810.2,9622.4,9577.8,9645.9,9616.8,9576.2,9591.7,9650.4,9721.5,9765.8,9811.9,9902.9,9961,10040,10752,11726,12213,12370,12551,13167,13447,13514,13651,13443,13107,13017,13072,13170,13267
1482,13606,12971,12991,12932,12847,12776,12426,12225,12279,12215,12137,11809,11327,10560,9867.8,9683.2,9623.1,9695.7,9668.6,9618.8,9644.9,9706.8,9761.3,9817.7,9860.5,9947.3,10021,10095,10837,11853,12355,12538,12716,13269,13528,13608,13728,13536,13192,13118,13168,13284,13380
1483,13642,13002,13012,12960,12886,12811,12457,12284,12333,12292,12225,11897,11411,10595,9889.2,9688,9630.8,9697.2,9655.5,9618.4,9648.2,9691.5,9762,9811.4,9870.2,9958.1,10019,10112,10892,11970,12499,12671,12883,13293,13538,13606,13739,13553,13221,13121,13187,13301,13414
1484,13692,13076,13101,13042,12961,12903,12558,12385,12460,12427,12375,12052,11554,10694,9928.9,9710.3,9648.8,9718.8,9666.3,9632.2,9663,9716.4,9780.4,9841.3,9880.1,9984.5,10051,10137,11004,12196,12766,12968,13237,13366,13576,13651,13794,13601,13254,13177,13264,13390,13521
1485,13906,13144,13168,13096,13030,12975,12637,12489,12583,12568,12522,12197,11695,10784,9957.7,9737.8,9652.1,9702.9,9669.4,9633.8,9651.6,9696.9,9775.2,9825.7,9879.6,9991.1,10059,10153,11125,12476,13110,13361,13725,13446,13595,13677,13822,13638,13282,13206,13291,13452,13608
1486,14012,13328,13338,13268,13193,13158,12839,12698,12838,12852,12835,12499,11988,10982,10085,9821.6,9746.1,9785.9,9739.9,9695,9729.8,9782.5,9856.6,9901,9956.1,10072,10166,10257,11484,13209,14025,14405,14842,13672,13691,13779,13927,13758,13413,13366,13479,13661,13898
1487,14301,13484,13479,13393,13333,13315,13015,12923,13090,13131,13144,12837,12286,11184,10169,9861.8,9761.6,9795.6,9743.3,9705.3,9732.4,9783.4,9845.2,9916.9,9979.2,10107,10195,10313,11961,14348,15412,15970,16774,13950,13718,13802,13976,13799,13480,13452,13612,13863,14238
1488,14575,13681,13670,13553,13501,13515,13242,13188,13411,13510,13565,13283,12698,11463,10293,9939.8,9819.4,9850.9,9780.4,9738.4,9768.3,9817.7,9905.1,9968.1,10029,10177,10273,10400,12712,16214,17730,18536,19764,14411,13834,13928,14111,13952,13637,13654,13897,14275,14884
1489,14895,14036,13991,13838,13819,13853,13623,13635,13904,14083,14201,13930,13317,11926,10552,10110,9961.4,9957.2,9892,9840.5,9873.1,9931,10015,10080,10165,10330,10435,10586,14230,19806,22071,23859,25842,15389,14016,14119,14339,14210,13954,14067,14464,15084,16136
1490,15440,14395,14288,14116,14107,14203,14029,14112,14468,14742,14958,14744,14073,12463,10800,10267,10083,10055,9962.6,9908.7,9946.5,10016,10088,10170,10266,10446,10588,10777,16579,25479,29573,31181,33619,16392,14211,14299,14571,14529,14332,14620,15308,16348,18243
1491,15955,14848,14697,14479,14507,14657,14559,14745,15211,15624,15948,15813,15100,13204,11158,10497,10246,10187,10065,10001,10045,10119,10213,10295,10415,10604,10763,11017,19871,33737,38312,40747,44546,17787,14451,14578,14960,15034,15041,15690,16945,18777,22172
1492,16758,15417,15190,14914,14975,15228,15225,15535,16146,16702,17183,17133,16350,14111,11597,10757,10447,10332,10188,10113,10179,10239,10339,10434,10566,10792,10962,11269,23753,43462,49739,51407,56779,19060,14765,14946,15536,15873,16235,17494,19770,22998,28767
1493,17600,16144,15820,15489,15623,15976,16086,16548,17319,18073,18710,18750,17900,15219,12149,11122,10730,10547,10372,10275,10367,10444,10532,10625,10760,10993,11189,11554,28163,52164,59195,60442,62517,19575,15310,15613,16635,17467,18474,20853,24742,30119,38946
1494,18479,16947,16522,16145,16391,16841,17092,17716,18669,19622,20410,20548,19586,16412,12722,11460,10973,10749,10540,10420,10512,10590,10685,10774,10926,11150,11359,11789,30703,56496,63400,63254,63570,19523,16145,16740,18596,20376,22540,26792,33290,41374,53182
1495,19380,17787,17280,16907,17248,17844,18210,18986,20085,21197,22115,22282,21139,17488,13184,11754,11176,10899,10646,10515,10620,10697,10786,10869,11002,11235,11438,11881,29984,54381,59554,57130,56920,19693,17623,18739,22040,25342,29352,36144,45645,56267,68962
1496,20231,18653,18108,17779,18209,18942,19394,20271,21479,22661,23623,23734,22405,18299,13556,11987,11341,11038,10759,10608,10716,10779,10870,10955,11073,11312,11511,11929,27780,47235,50905,48280,46947,20344,20212,22180,27788,33342,39674,49281,60863,71375,80954
1497,20766,19398,18883,18695,19225,20032,20521,21396,22609,23738,24627,24574,23029,18633,13681,12051,11380,11071,10786,10652,10750,10831,10888,10974,11109,11345,11565,11990,24514,38285,40769,38817,38151,22465,24998,28492,37730,46379,54462,65140,75824,83055,84608
1498,20962,19827,19461,19455,20037,20828,21258,22027,23124,24045,24725,24473,22720,18311,13477,11926,11274,10994,10740,10602,10688,10759,10867,10963,11117,11375,11668,12145,20778,29885,31728,31248,32728,27450,32814,38425,52047,62839,70641,78944,84536,84713,77870
1499,20823,19979,19861,20068,20642,21360,21632,22161,23036,23664,24063,23563,21717,17509,13056,11675,11089,10866,10654,10535,10617,10715,10846,10997,11186,11540,11973,12570,18417,25211,27395,28788,32568,36205,45264,53530,71003,81529,84772,86030,83559,76492,63869
1500,20297,19884,20036,20449,20919,21468,21526,21758,22353,22655,22803,22100,20244,16459,12602,11426,10944,10793,10629,10556,10660,10788,10979,11191,11504,12010,12694,13616,18519,24143,27210,31156,38277,49627,62032,72268,90125,95756,90505,83532,73775,62934,48735
1501,19580,19370,19794,20338,20648,20971,20770,20720,21037,21051,20967,20162,18464,15229,12070,11127,10773,10683,10600,10563,10697,10878,11182,11534,12049,12829,13992,15510,20485,26664,31401,38217,48849,67209,80492,90690,1.0235e+05,99241,84732,71213,57773,46612,35212
1502,18619,18635,19237,19809,19931,20038,19618,19320,19430,19232,19014,18205,16712,14077,11614,10896,10650,10643,10634,10667,10883,11163,11652,12235,13104,14410,16422,18952,25199,33420,40207,49885,63241,85527,95791,1.0273e+05,1.036e+05,90953,70564,54682,42433,33818,26227
1503,17819,17872,18579,19104,19071,18995,18417,17966,17931,17639,17353,16584,15328,13238,11327,10790,10668,10730,10807,10920,11262,11704,12516,13509,14951,17113,20418,24520,33184,44355,53134,64202,77203,99475,1.0322e+05,1.0432e+05,93734,75223,54348,40374,31088,25445,20739
1504,16940,17010,17687,18127,17977,17768,17102,16587,16480,16166,15880,15210,14199,12553,11127,10756,10771,10902,11101,11338,11932,12647,14002,15668,18117,21650,26923,33114,44741,58791,67911,77453,85870,1.0231e+05,97250,93093,75165,56840,39767,29701,23665,20221,17528
1505,16085,16146,16733,17042,16828,16554,15876,15346,15231,14940,14691,14143,13349,12109,11080,10853,11009,11260,11664,12130,13145,14355,16684,19502,23508,29075,36855,45156,58569,73891,80787,84508,85175,92975,81311,73989,55649,40875,29081,22667,19150,17201,15726
1506,15396,15337,15816,16017,15782,15492,14821,14341,14233,13971,13785,13341,12754,11828,11139,11046,11422,11813,12547,13389,15120,17158,20993,25490,31598,39377,49153,58313,70739,83927,85789,81683,74551,74637,61760,54362,39981,29847,22328,18504,16508,15455,14649
1507,14887,14757,15131,15267,15022,14738,14105,13667,13583,13390,13277,12934,12501,11858,11454,11532,12198,12839,14092,15546,18420,21682,27669,34242,42549,51985,62176,69925,78085,86252,82550,71800,60454,56937,45755,39859,29730,23272,18574,16297,15172,14593,14168
1508,14401,14181,14467,14536,14328,14068,13488,13092,13055,12928,12872,12676,12429,12061,12017,12304,13522,14555,16726,19202,23835,28910,37446,45938,55274,64236,71584,75114,76187,77910,69607,56024,44643,40764,32942,29065,22938,19095,16268,14953,14316,14022,13787
1509,13937,13707,13932,13981,13797,13571,13033,12717,12712,12658,12712,12653,12628,12616,13027,13680,15755,17459,21073,25010,31961,39052,49574,58623,66693,72419,74347,72422,66903,63967,54523,42032,33027,30172,25257,22852,19227,16858,15065,14232,13878,13725,13599
1510,13724,13380,13574,13606,13453,13258,12770,12503,12570,12616,12813,12959,13238,13701,14817,16000,19487,22212,27908,33722,43123,51491,61983,68942,72895,73225,69060,62564,53136,48061,39778,30461,24544,23011,20307,18970,16950,15516,14298,13780,13593,13528,13461
1511,13433,13138,13294,13336,13232,13081,12662,12475,12626,12841,13234,13718,14491,15689,17956,20029,25652,29764,37805,45303,55691,63542,70770,73137,71587,66549,57863,49422,39748,35124,29194,23162,19537,19007,17556,16816,15707,14807,13951,13603,13469,13462,13454
1512,13379,12931,13096,13157,13070,12983,12646,12587,12878,13305,14041,15049,16547,18843,22662,25952,34096,39572,49411,57249,66137,71075,72681,69600,63197,54904,44937,37057,29324,25986,22319,18623,16555,16635,15929,15521,14917,14295,13610,13345,13274,13295,13295
1513,13261,12812,12979,13061,13049,13044,12852,12990,13491,14330,15659,17514,20198,24143,30174,34936,45443,51731,61308,67194,71435,71508,66613,59407,50489,41791,33159,27136,21971,20089,18023,15926,14801,15286,15004,14792,14477,13992,13415,13202,13182,13224,13233
1514,13214,12834,13046,13188,13276,13403,13432,13887,14780,16294,18554,21780,26175,32204,40592,46549,57826,63634,70267,72291,70464,65775,56371,47361,38547,31142,24684,20593,17502,16711,15675,14505,13907,14602,14551,14447,14285,13899,13398,13228,13206,13247,13279
1515,13359,12889,13164,13408,13650,14018,14409,15381,16903,19512,23180,28290,34818,42853,52623,58611,67555,71065,72128,69309,61985,54367,43676,35414,28459,23201,18966,16428,14753,14588,14177,13561,13271,14108,14185,14148,14076,13751,13272,13111,13117,13170,13196
1516,13543,13097,13505,13904,14463,15240,16283,18135,20679,24965,30617,37874,46197,54967,63688,67958,71465,71495,66546,59769,49701,41545,32324,26080,21312,17952,15390,13881,13140,13395,13342,13024,12913,13801,13957,13952,13943,13645,13201,13065,13072,13133,13170
1517,14042,13486,14078,14783,15795,17234,19273,22443,26382,32789,40582,49376,58198,65543,70717,71717,68720,65674,56506,48245,38220,31328,24382,20129,17001,14921,13354,12483,12232,12699,12827,12685,12677,13607,13820,13832,13851,13579,13156,13013,13032,13088,13125
1518,14838,14262,15226,16449,18265,20793,24399,29427,35166,43762,52920,61420,68211,71441,71072,68454,60010,54952,44500,36749,28562,23526,18881,16168,14272,13052,12123,11624,11685,12284,12531,12501,12532,13505,13737,13761,13814,13553,13121,13007,13012,13084,13119
1519,16267,15673,17314,19413,22569,26788,32421,39442,46756,56286,64719,70324,72540,70374,64473,59256,48143,42751,33413,27302,21510,18197,15328,13702,12585,11884,11359,11077,11316,12001,12332,12344,12421,13395,13635,13688,13731,13475,13080,12967,12983,13039,13095
1520,18736,17952,20635,24065,29072,35432,43103,51483,59091,67145,72275,72643,69399,62767,53649,47470,36916,32351,25203,20897,17092,14996,13258,12278,11599,11195,10886,10738,11068,11769,12134,12207,12297,13289,13564,13602,13668,13425,13012,12893,12918,12982,13028
1521,22934,21994,26299,31636,38955,47262,55878,63716,69552,73324,73231,68192,60724,51811,42067,36341,27771,24407,19465,16643,14292,13024,11993,11424,11019,10796,10615,10527,10926,11665,12047,12127,12245,13236,13513,13554,13626,13389,12993,12883,12902,12977,13017
1522,29806,28517,34985,42464,51512,60392,67515,72081,74089,71969,66707,58099,48833,40127,31786,27327,21214,18963,15766,13976,12541,11805,11197,10851,10614,10475,10389,10340,10780,11523,11938,12020,12144,13144,13420,13472,13544,13309,12934,12823,12848,12919,12951
1523,39485,37867,46497,55369,64333,71301,74152,73634,71084,63805,55546,46106,37478,30451,24206,21084,16990,15571,13538,12421,11537,11083,10717,10496,10347,10289,10226,10203,10663,11411,11813,11938,12067,13075,13357,13402,13485,13260,12869,12750,12780,12850,12909
1524,52919,50438,60015,68032,74025,76446,73570,67839,61756,51754,43008,34747,28021,23008,18744,16671,14102,13259,12018,11321,10783,10523,10303,10173,10083,10043,10020,10013,10476,11237,11664,11773,11913,12920,13195,13244,13331,13105,12729,12616,12639,12720,12779
1525,66235,63612,71739,76514,77190,74126,66392,57587,50042,40135,32683,26459,21653,18244,15417,14062,12442,11939,11149,10694,10354,10192,10066,9983.6,9916,9901.2,9897.4,9902.8,10382,11130,11570,11688,11829,12843,13129,13187,13260,13036,12668,12562,12587,12656,12708
1526,77388,74006,77781,77177,71944,64340,54185,44834,37860,29907,24502,20288,17158,14967,13140,12298,11289,11019,10524,10216,10004,9901.7,9827.9,9762.9,9729.2,9736,9730.1,9754.7,10239,10995,11421,11543,11675,12704,12989,13042,13124,12907,12532,12426,12451,12536,12585
1527,81375,77560,75574,69880,60713,51375,41588,33674,28287,22605,19051,16316,14328,12920,11744,11206,10584,10440,10118,9903.6,9760.1,9699.3,9660.9,9623,9588.6,9609.5,9614.7,9647.7,10120,10870,11312,11429,11580,12588,12881,12926,13026,12797,12436,12332,12355,12442,12493
1528,77527,73633,66867,58170,48082,39367,31449,25581,21839,18035,15741,13982,12696,11776,10994,10626,10221,10168,9933.2,9776.5,9677.9,9641.6,9621.4,9596,9576.7,9599.2,9618.4,9647.2,10127,10870,11305,11445,11580,12613,12909,12960,13049,12828,12464,12354,12391,12466,12511
1529,65722,62513,53378,44456,35690,29003,23445,19543,17190,14835,13468,12381,11576,10970,10455,10214,9947.1,9959,9793.2,9670.5,9605.4,9586.3,9584.7,9552.2,9544.4,9575.2,9594.4,9626.6,10120,10854,11281,11416,11548,12565,12878,12920,13023,12812,12433,12339,12356,12443,12490
1530,51258,49003,40362,33108,26706,22166,18471,15985,14533,13056,12232,11532,11005,10586,10225,10062,9901,9932.6,9804.8,9704.5,9654.3,9644.7,9649.9,9631.4,9626,9660.2,9689.7,9709,10195,10936,11382,11516,11663,12684,12982,13026,13129,12920,12555,12461,12485,12566,12618
1531,38958,36864,30167,25023,20758,17815,15381,13756,12898,11959,11441,10974,10612,10318,10050,9928.3,9820,9879.7,9774.1,9671.4,9647.4,9647.4,9646.8,9637.9,9639.7,9667.9,9698.4,9739.3,10211,10945,11372,11516,11668,12695,12998,13043,13162,12934,12576,12475,12500,12588,12633
1532,28864,27577,23011,19688,16999,15147,13518,12450,11925,11330,11014,10688,10426,10204,10001,9916.5,9832.4,9909.4,9833.1,9755.8,9725.3,9730.4,9735,9734.2,9729.2,9761.7,9801.2,9831,10317,11042,11490,11629,11773,12796,13093,13142,13244,13040,12692,12583,12614,12693,12749
1533,22400,21422,18530,16447,14752,13567,12393,11652,11321,10914,10713,10469,10271,10098,9947.8,9880.1,9822.4,9906.9,9838.5,9762.9,9745.8,9745.4,9756.6,9751.5,9748.3,9798.5,9817.3,9861.4,10332,11057,11505,11645,11802,12822,13143,13185,13294,13077,12736,12625,12653,12742,12783
1534,18217,17380,15641,14388,13319,12541,11641,11078,10870,10591,10452,10270,10119,9978.3,9855.5,9808.8,9768.3,9852,9795.6,9731.8,9715.1,9710.5,9720.8,9725.4,9722.4,9771.9,9798.3,9845.2,10298,11043,11465,11606,11769,12801,13106,13159,13255,13051,12691,12590,12633,12699,12751
1535,15706,15024,14011,13240,12547,11997,11266,10801,10677,10453,10358,10204,10088,9965.6,9874.5,9837.8,9806.7,9897.3,9847.7,9782.6,9763.6,9771.9,9789.5,9785.9,9780.6,9835.4,9862.9,9901.6,10372,11088,11522,11669,11822,12860,13172,13223,13318,13115,12768,12658,12687,12773,12818
1536,14114,13553,12950,12472,11996,11578,10929,10543,10440,10278,10217,10089,9992.1,9894.3,9813.9,9778.2,9761.7,9856.5,9817.9,9755.5,9733.5,9742.4,9755.4,9750,9755.6,9808.4,9838.8,9886.6,10343,11067,11512,11648,11808,12845,13150,13202,13310,13088,12754,12646,12680,12758,12804
1537,13215,12675,12342,12039,11667,11338,10763,10410,10333,10186,10137,10039,9949.3,9866.1,9801.1,9781.8,9773.9,9868.6,9822.8,9768.5,9754.5,9755.9,9775.1,9779.4,9775.1,9823.4,9852.1,9900.8,10352,11084,11522,11659,11807,12857,13164,13211,13309,13119,12758,12649,12685,12768,12809
1538,12675,12121,11920,11713,11426,11158,10596,10259,10220,10092,10060,9953.8,9888.9,9821.2,9762.9,9738.7,9736.4,9841.3,9796.1,9734.8,9733.8,9737.8,9760.4,9744.9,9747.7,9804.6,9835.6,9884.1,10347,11049,11472,11626,11779,12825,13143,13199,13289,13090,12743,12636,12671,12734,12789
1539,12270,11798,11682,11533,11291,11041,10515,10183,10146,10040,10019,9922.7,9864.8,9804,9769.8,9743.3,9751.4,9851.7,9808.9,9757.6,9732.9,9754.5,9770.6,9758.8,9764,9819.6,9850.6,9903,10360,11067,11506,11656,11804,12857,13144,13220,13314,13108,12766,12659,12696,12776,12814
1540,12017,11541,11480,11377,11164,10937,10409,10106,10074,9964.5,9957.6,9870.6,9818.3,9776.3,9755.8,9720.5,9718.1,9826.1,9790.3,9741,9726.8,9734.9,9756.5,9755.8,9759.7,9795.4,9842,9893.7,10340,11040,11484,11619,11776,12840,13142,13203,13292,13108,12751,12649,12687,12758,12799
1541,11831,11354,11334,11242,11053,10846,10332,10025,9991.4,9901.4,9894.9,9817,9765.4,9745.6,9717.4,9692.2,9697.6,9801.8,9774.1,9730.6,9719.8,9732.1,9746.8,9738.3,9748.2,9772.6,9815.1,9865.6,10328,11028,11445,11604,11748,12807,13118,13162,13267,13059,12730,12612,12654,12723,12767
1542,11732,11265,11264,11184,11015,10801,10299,9988.7,9967.7,9884.3,9869,9794.7,9750.9,9742.3,9740.7,9708.2,9726.5,9837.9,9805.6,9752.7,9725.9,9753.9,9762.3,9762.6,9769.9,9802.2,9851.5,9893.9,10337,11033,11478,11618,11773,12836,13139,13200,13299,13098,12747,12641,12681,12762,12798
1543,11650,11174,11173,11112,10959,10747,10250,9946.6,9933.5,9844.1,9836.6,9756.2,9726,9724.1,9730.9,9712.4,9731.2,9833.2,9802.1,9756.7,9730.8,9751.5,9755.4,9763.8,9768.4,9801,9850.1,9894.8,10332,11019,11455,11610,11753,12833,13127,13191,13284,13085,12735,12620,12659,12726,12784
1544,11555,11091,11113,11051,10888,10694,10191,9897.1,9878.4,9797.3,9796,9723.1,9690.8,9709.6,9731.9,9714.8,9729.9,9848.4,9816.5,9761.7,9735,9759.3,9762,9763.3,9753.4,9793.9,9837.7,9897.3,10315,11014,11445,11590,11736,12802,13105,13149,13263,13058,12711,12613,12642,12720,12763
1545,11510,11020,11045,10987,10839,10648,10144,9849.6,9834.6,9743.5,9757.4,9689.9,9673.4,9689.2,9719.6,9711.4,9719.1,9844.1,9808.5,9771.9,9742.3,9752.4,9771.9,9762.2,9754.2,9799.8,9829.4,9890.2,10315,10992,11429,11564,11729,12805,13121,13164,13252,13048,12693,12593,12632,12704,12751
1546,11423,11014,11038,10978,10839,10641,10148,9852.3,9832.5,9756,9760.8,9693.3,9683.7,9721.7,9763.3,9756.5,9781,9896.3,9864.3,9819.9,9793.3,9806.6,9807.6,9796.5,9798,9842.1,9878.3,9927.9,10361,11026,11475,11609,11756,12839,13128,13186,13272,13087,12751,12641,12668,12747,12804
1547,11417,10944,10969,10936,10781,10586,10087,9812.6,9791.9,9707.7,9724.3,9654.6,9644,9698.2,9756.9,9753.3,9781.8,9894.6,9870.9,9816.8,9794.7,9792.7,9806.4,9794.4,9774,9819.9,9864.1,9915.9,10322,10990,11423,11565,11714,12787,13095,13136,13242,13037,12685,12580,12615,12688,12737
1548,11353,10922,10946,10925,10778,10590,10074,9795.5,9778.3,9705.5,9720.8,9660.2,9653.6,9731,9794.9,9803,9816.2,9943.6,9921.6,9869.3,9844.1,9853.1,9851.5,9835,9820,9858.3,9892.6,9930.8,10340,11000,11430,11576,11733,12812,13122,13160,13250,13057,12704,12601,12635,12721,12772
1549,11340,10874,10909,10878,10735,10545,10031,9748.6,9742.5,9663.6,9681.1,9610.6,9639.7,9724.6,9813.4,9823.7,9850.8,9962,9936.9,9896.2,9860.2,9855.4,9865.9,9831.3,9811.3,9850.5,9878.3,9923.8,10325,10975,11396,11532,11687,12750,13054,13106,13199,13002,12664,12564,12590,12674,12725
1550,11336,10876,10922,10888,10745,10547,10035,9754.8,9748.1,9674,9698.2,9627.2,9660.1,9763.9,9865.7,9883.1,9920.1,10044,10003,9956.1,9916.2,9913,9910.9,9876.7,9861.3,9885.7,9916.8,9956.9,10346,10995,11422,11569,11721,12783,13107,13157,13253,13058,12706,12599,12624,12714,12769
1551,11266,10818,10861,10836,10689,10495,9981.6,9698.3,9694.7,9626.9,9653.7,9594.2,9631.5,9756.3,9897,9912.7,9944.3,10071,10041,9982.3,9960.6,9943.6,9920.5,9875.6,9848.7,9878.2,9905.8,9933.5,10306,10960,11378,11511,11654,12737,13037,13080,13193,12990,12640,12554,12581,12667,12711
1552,11262,10796,10834,10802,10676,10465,9970.1,9680.9,9675.7,9608.8,9633.2,9578.8,9631.6,9787.1,9938.1,9973.7,9999.7,10129,10104,10049,10000,9974.7,9965.3,9906.2,9866,9888.8,9908.8,9947.8,10294,10942,11349,11504,11657,12726,13041,13095,13190,13002,12652,12556,12577,12658,12709
1553,11247,10815,10854,10827,10675,10467,9982.3,9706.5,9699.1,9635.7,9664.9,9607.5,9676.5,9863.8,10045,10082,10128,10265,10232,10161,10121,10077,10058,9975.6,9930.3,9938.9,9968.8,10006,10346,10981,11403,11549,11700,12782,13092,13154,13252,13052,12699,12607,12637,12717,12762
1554,11230,10768,10802,10775,10630,10429,9934.9,9651.4,9655.7,9601.6,9621.5,9573.8,9663.3,9894.2,10114,10154,10204,10333,10308,10251,10191,10128,10092,9999.5,9936.7,9951,9971.3,9988.6,10313,10946,11353,11485,11629,12708,13018,13067,13175,12970,12637,12522,12567,12653,12694
1555,11205,10743,10780,10746,10614,10425,9935.4,9649.1,9648.5,9601.8,9609.9,9569.1,9694.3,9976.3,10225,10292,10353,10486,10462,10403,10329,10251,10189,10083,10004,9994.6,10020,10049,10323,10961,11359,11511,11657,12749,13046,13107,13201,13015,12657,12568,12595,12677,12723
1556,11194,10717,10745,10720,10580,10380,9894.9,9620.2,9622.9,9557.5,9586,9555.6,9694.8,10043,10361,10425,10508,10645,10637,10565,10478,10398,10318,10165,10075,10052,10065,10088,10324,10941,11348,11479,11631,12703,13018,13079,13170,12978,12610,12528,12559,12640,12688
1557,11153,10713,10748,10726,10580,10388,9906.9,9621.7,9629.1,9566.1,9580.9,9581.4,9748,10194,10576,10669,10785,10936,10929,10876,10772,10658,10549,10361,10227,10180,10196,10202,10384,10979,11370,11498,11644,12719,13018,13078,13180,12982,12636,12543,12567,12645,12708
1558,11164,10680,10718,10700,10554,10373,9879.3,9612,9601,9540.7,9572.6,9584,9805.6,10338,10843,10963,11120,11278,11315,11262,11141,10982,10846,10582,10404,10345,10350,10350,10423,11000,11361,11498,11630,12727,13035,13081,13180,12982,12630,12537,12560,12645,12697
1559,11087,10637,10675,10661,10532,10335,9840.5,9571.1,9561,9490.9,9531.1,9574,9875.3,10565,11238,11406,11630,11828,11917,11880,11772,11537,11356,10979,10736,10617,10632,10621,10509,11029,11381,11485,11617,12692,12994,13042,13142,12946,12584,12496,12526,12607,12653
1560,11121,10683,10740,10701,10568,10378,9888.2,9602.7,9599,9529.2,9582.3,9650.9,10053,10976,11883,12119,12458,12713,12895,12888,12754,12463,12212,11682,11323,11142,11151,11113,10680,11177,11479,11567,11675,12762,13056,13104,13208,13014,12671,12574,12601,12671,12737
1561,11096,10632,10681,10644,10504,10305,9817,9556.1,9546.2,9483.1,9532.8,9665.9,10206,11489,12765,13110,13647,13994,14337,14424,14282,13869,13507,12707,12172,11867,11908,11817,10873,11280,11503,11555,11639,12700,12997,13045,13148,12957,12610,12505,12533,12628,12675
1562,11031,10617,10666,10637,10496,10295,9815,9532.1,9541.7,9470.3,9535.3,9740.8,10512,12337,14201,14767,15621,16154,16766,16985,16839,16248,15720,14485,13647,13157,13175,13023,11245,11531,11651,11632,11672,12723,13011,13064,13157,12951,12618,12524,12549,12624,12686
1563,11118,10595,10642,10600,10445,10254,9778.6,9496.2,9494.1,9437.8,9532,9831.8,10919,13517,16246,17125,18480,19284,20301,20721,20570,19693,18912,17052,15765,14980,14965,14637,11699,11805,11761,11673,11684,12719,13007,13050,13142,12946,12605,12493,12520,12602,12666
1564,11032,10573,10620,10578,10441,10239,9758.8,9493.4,9487.7,9443.8,9586.3,10032,11606,15459,19634,21058,23209,24437,26096,26805,26603,25210,23876,20943,18899,17572,17407,16794,12308,12207,11969,11791,11746,12749,13036,13080,13169,12961,12621,12526,12547,12630,12686
1565,11027,10569,10610,10570,10425,10237,9762,9484.1,9487.5,9457,9625.9,10318,12652,18329,24693,26951,30259,32131,34634,35617,35070,32820,30580,26012,22794,20667,20102,18990,12878,12532,12132,11862,11792,12791,13044,13072,13177,12963,12625,12527,12540,12628,12686
1566,10984,10500,10548,10504,10366,10174,9706.4,9431.3,9440.1,9430.1,9670.9,10688,14076,22406,31894,35370,40091,42737,46004,47014,45566,41842,37898,31263,26539,23379,22202,20448,13188,12678,12195,11893,11806,12786,13042,13078,13157,12950,12604,12493,12523,12589,12652
1567,10967,10523,10566,10526,10375,10193,9712.3,9459.1,9472.3,9486.7,9833.5,11308,16121,27987,41620,46589,52692,56013,59564,60013,56852,50938,44673,35733,29451,25194,23327,21050,13265,12714,12240,11950,11871,12859,13091,13121,13199,12993,12650,12541,12555,12643,12701
1568,10966,10494,10539,10491,10352,10169,9692.1,9449.3,9468.3,9515,9995.4,12045,18623,34736,53169,59705,66463,70017,72823,71831,66028,57634,48807,37846,30233,25195,22698,20095,12948,12482,12126,11898,11862,12853,13099,13121,13187,12978,12634,12532,12543,12623,12687
1569,10905,10465,10509,10465,10327,10139,9679.7,9432.6,9469.6,9577.2,10204,12916,21403,42020,64890,72367,78443,81435,82059,78835,69941,59218,48420,36570,28592,23396,20755,18255,12421,12149,11966,11840,11859,12877,13123,13148,13208,12984,12639,12533,12543,12630,12683
1570,10891,10459,10491,10454,10316,10121,9669.4,9430,9474.8,9627,10426,13796,24043,48177,73857,81319,85059,86670,84276,78533,67134,55348,43743,32514,25211,20577,18151,16033,11861,11803,11803,11777,11843,12897,13138,13176,13226,13021,12647,12539,12552,12635,12687
1571,10882,10455,10495,10463,10322,10145,9678,9449.8,9502.8,9712.3,10648,14477,25670,51515,77237,83570,84018,83865,78559,71228,59085,47673,36922,27392,21327,17638,15701,14162,11412,11551,11684,11705,11813,12877,13153,13188,13251,13011,12658,12538,12559,12636,12690
1572,10876,10447,10501,10461,10331,10145,9691.9,9459.2,9529.6,9752.2,10767,14735,26004,50988,74045,78254,75485,73750,66793,59148,47875,38186,29455,22207,17770,15122,13777,12742,11093,11350,11587,11665,11792,12879,13152,13196,13258,13040,12672,12556,12572,12646,12703
1573,10862,10400,10447,10413,10282,10097,9646.7,9406.7,9491.4,9727.3,10698,14457,24745,46612,64808,66996,62386,59920,52897,46127,36953,29591,23155,18059,15039,13297,12414,11774,10832,11163,11448,11550,11702,12791,13085,13128,13205,12974,12603,12497,12505,12586,12644
1574,10857,10408,10454,10414,10290,10108,9650.1,9417,9503.3,9702.1,10593,13863,22528,40256,53469,54011,48888,46313,40224,34875,28101,22932,18540,15205,13225,12137,11606,11217,10742,11094,11398,11530,11670,12768,13079,13123,13210,13003,12625,12520,12529,12597,12640
1575,10845,10398,10449,10419,10283,10115,9655.6,9412.9,9485.8,9645.7,10369,12956,19632,32676,41362,41041,36576,34454,29920,26164,21598,18208,15393,13298,12084,11428,11123,10928,10708,11053,11350,11486,11644,12745,13060,13124,13196,12982,12620,12504,12526,12588,12632
1576,10812,10385,10426,10392,10253,10084,9631.6,9384.6,9440,9552.4,10101,12041,16897,26091,31599,30986,27590,26036,22897,20372,17400,15226,13484,12170,11420,11057,10914,10822,10709,11024,11315,11451,11589,12690,12995,13060,13150,12938,12587,12484,12492,12563,12617
1577,10794,10368,10419,10388,10250,10078,9629,9381,9425.3,9492.1,9911.5,11288,14720,21022,24518,23935,21562,20500,18404,16729,14815,13461,12390,11560,11139,10951,10902,10900,10841,11044,11319,11454,11599,12710,13041,13111,13213,12994,12630,12515,12535,12629,12643
1578,10806,10365,10413,10384,10243,10069,9629.4,9366.5,9407.1,9431.2,9732.7,10684,13035,17293,19514,19041,17463,16820,15465,14390,13208,12384,11746,11294,11080,11037,11090,11164,11072,11124,11299,11439,11577,12691,13009,13069,13169,12966,12609,12493,12512,12591,12629
1579,10761,10336,10385,10348,10219,10044,9593.9,9335.5,9369.9,9365.1,9573.6,10220,11818,14682,16152,15848,14862,14475,13615,12945,12259,11789,11480,11286,11252,11354,11511,11697,11501,11216,11282,11398,11534,12652,12953,13009,13117,12911,12564,12456,12484,12552,12593
1580,10757,10325,10378,10351,10245,10055,9611.3,9378.8,9368.3,9381.6,9493.2,9906.3,11032,12998,14067,13878,13254,13082,12555,12163,11813,11643,11609,11631,11782,12027,12377,12757,12302,11465,11287,11377,11537,12645,12980,13017,13128,12919,12572,12466,12498,12588,12588
1581,10754,10323,10374,10353,10206,10030,9581.6,9335.9,9346.9,9319.1,9444.2,9738.4,10500,11919,12770,12698,12357,12304,12015,11828,11744,11832,12087,12441,12878,13421,14071,14706,13872,11976,11361,11415,11527,12646,12967,13016,13112,12916,12567,12477,12501,12571,12611
1582,10762,10333,10380,10345,10210,10037,9587.6,9348.2,9359.1,9321.7,9412.7,9632.3,10187,11262,12034,12058,11901,11967,11870,11873,12101,12524,13189,13967,14874,15915,17079,18200,16630,12814,11450,11433,11551,12663,12965,13025,13122,12927,12577,12462,12506,12576,12616
1583,10747,10305,10349,10319,10195,10008,9569,9322.2,9338.5,9303.3,9375,9529.8,9952.5,10853,11634,11746,11764,11942,12061,12283,12923,13830,15136,16610,18234,20052,22047,23974,21017,14207,11579,11446,11556,12664,12984,13036,13131,12922,12574,12481,12496,12570,12618
1584,10697,10295,10350,10341,10178,10011,9582.6,9344,9338.7,9304.7,9371.6,9464.4,9798.9,10634,11518,11781,12024,12376,12768,13362,14692,16460,18859,21593,24430,27444,30529,33713,28201,16354,11768,11484,11559,12644,12963,13014,13101,12902,12529,12484,12554,12576,12625
1585,10744,10298,10351,10346,10222,10027,9577.1,9325.7,9336.6,9296.7,9355,9450,9741.2,10563,11745,12200,12682,13239,14023,15138,17515,20494,24499,28975,33383,37951,42528,46562,37583,18964,11983,11549,11595,12684,12983,13042,13129,12932,12579,12468,12506,12580,12625
1586,10688,10284,10336,10305,10191,10009,9566.7,9319,9325.8,9289.9,9335.1,9407,9685.3,10611,12250,13007,13858,14733,16085,17939,21729,26540,32478,39056,45268,51196,56530,60765,46688,21419,12190,11590,11607,12682,12980,13032,13112,12920,12567,12460,12503,12582,12615
1587,10661,10247,10303,10279,10151,9993.8,9545.6,9297.5,9300.1,9257.1,9317.1,9367.6,9655,10776,13070,14245,15534,16821,18853,21667,27279,34032,41953,50439,57599,63776,68225,72113,52343,22651,12263,11598,11594,12658,12952,12991,13080,12876,12527,12434,12463,12544,12577
1588,10724,10272,10348,10325,10183,10017,9584.5,9330.7,9338.4,9283.4,9346.9,9397.7,9708.4,11114,14219,15911,17687,19460,22175,25775,32989,41464,50315,59501,66348,71488,74222,75913,53132,22472,12274,11647,11678,12723,13034,13083,13166,12954,12592,12486,12524,12608,12647
1589,10673,10259,10321,10312,10186,10004,9562.2,9320.7,9334.7,9286.8,9338.4,9390.7,9731.6,11453,15483,17714,19795,21935,24957,29074,36916,45692,54147,62540,67788,70793,71051,70216,47520,20655,12131,11631,11680,12682,12983,13016,13108,12899,12563,12448,12483,12553,12594
1590,10678,10256,10320,10307,10180,10015,9576,9338.1,9334.1,9286.9,9345.8,9395.2,9784.8,11802,16590,19220,21395,23667,26625,30631,38174,46165,52647,58667,61611,62428,60198,58016,38367,17986,11964,11643,11736,12684,12961,13001,13100,12899,12538,12432,12475,12553,12594
1591,10651,10227,10305,10287,10157,9993.3,9551.4,9316.6,9333.1,9289,9346,9383.5,9806.3,11971,17132,19875,21755,23783,26160,29416,35267,41589,45471,49175,49953,49043,45900,43356,28920,15588,11833,11689,11833,12667,12948,13002,13079,12880,12531,12419,12457,12532,12572
1592,10682,10251,10323,10312,10198,10021,9585.8,9347,9358.1,9323,9384.8,9419.3,9827.7,12029,17057,19564,20907,22549,24126,26332,30518,34430,36390,38030,37488,35974,33472,31200,21898,13935,11850,11842,12021,12688,12939,12985,13076,12874,12537,12432,12461,12530,12586
1593,10673,10247,10323,10314,10194,10030,9594.3,9368.4,9379.6,9335.9,9389.5,9443.6,9815.5,11812,16162,18158,18921,20050,20829,22086,24533,26751,27519,28037,27433,26259,24239,22750,17175,12921,11964,12049,12264,12707,12934,12987,13077,12880,12516,12414,12448,12527,12581
1594,10639,10195,10271,10269,10152,10004,9564,9326.9,9349.4,9313.5,9374.3,9401.3,9738.7,11414,14827,16237,16507,17183,17437,18039,19282,20438,20561,20735,20175,19349,18107,17231,14311,12394,12099,12236,12435,12662,12866,12913,13002,12803,12447,12357,12386,12456,12505
1595,10684,10255,10329,10335,10215,10062,9617.3,9397.4,9419.4,9393.1,9462.4,9482.5,9743.7,11045,13503,14421,14444,14824,14816,15057,15677,16299,16251,16237,15842,15364,14674,14166,12821,12292,12362,12469,12629,12714,12910,12972,13056,12872,12516,12407,12441,12515,12562
1596,10669,10223,10304,10308,10188,10040,9604.6,9372.9,9417.3,9386.8,9458.7,9475.2,9675.4,10608,12281,12808,12732,12956,12872,12927,13235,13540,13537,13528,13330,13068,12694,12433,11989,12141,12392,12457,12553,12659,12871,12923,13014,12819,12469,12369,12393,12473,12535
1597,10666,10217,10304,10309,10201,10049,9624.5,9398,9430.6,9411.2,9479.1,9491.9,9630,10271,11342,11637,11540,11688,11591,11602,11750,11926,11941,11956,11847,11740,11547,11433,11480,11984,12290,12323,12360,12616,12859,12909,13007,12800,12454,12354,12384,12466,12509
1598,10660,10227,10304,10306,10197,10059,9623.5,9397.7,9430.3,9425.1,9504.9,9505.9,9601.8,10026,10696,10845,10774,10897,10812,10785,10897,11014,11049,11084,11037,11020,10930,10892,11135,11721,12055,12054,12107,12598,12871,12911,13016,12822,12471,12371,12407,12481,12512
1599,10715,10252,10325,10321,10227,10076,9644.9,9422.9,9467.7,9457.2,9517.6,9533.7,9590.5,9850.2,10263,10354,10303,10404,10344,10327,10388,10500,10547,10595,10601,10615,10591,10585,10894,11469,11790,11806,11857,12576,12851,12915,13009,12819,12453,12360,12386,12466,12519
1600,10712,10274,10346,10337,10237,10090,9667.6,9441.7,9476.2,9468.3,9532,9547.7,9560.1,9724.1,9979,10027,9993.8,10103,10065,10041,10108,10197,10259,10312,10343,10379,10382,10409,10718,11218,11554,11616,11683,12574,12882,12944,13023,12834,12470,12372,12406,12489,12539
1601,10729,10263,10329,10319,10215,10063,9641.7,9406.4,9429.9,9438.8,9504.1,9497.5,9503.4,9608.1,9745.7,9782.2,9759.4,9875.6,9845.8,9819.8,9882.9,9960.9,10039,10103,10149,10197,10224,10267,10534,10993,11326,11428,11516,12536,12829,12875,12976,12778,12428,12325,12354,12441,12491
1602,10772,10350,10408,10397,10301,10166,9776.5,9576,9548.5,9519.3,9565.2,9553.5,9549.3,9580.9,9682.8,9706.1,9715.7,9800.9,9814.7,9778.2,9849.9,9918.3,9956.7,10027,10117,10171,10205,10267,10518,10964,11264,11394,11560,12648,12935,13002,13057,12832,12486,12425,12455,12539,12602
1603,10812,10352,10401,10354,10235,10094,9651.3,9420.9,9447.5,9427.6,9474.4,9472.6,9448.5,9476.9,9552.1,9567,9585.2,9702,9691.5,9674.9,9725.4,9812.3,9899.6,9964.3,10018,10078,10126,10183,10435,10851,11196,11337,11470,12567,12879,12923,13014,12822,12476,12365,12390,12479,12543
1604,10823,10338,10367,10328,10202,10043,9610.7,9368.3,9382.4,9365.5,9403.9,9390.6,9371.3,9383.6,9455.7,9473.4,9482.2,9612.1,9603,9580.8,9631.2,9731.5,9822.2,9892.7,9950.3,10013,10068,10126,10373,10777,11121,11257,11389,12499,12812,12870,12958,12760,12420,12312,12344,12420,12486
1605,10826,10352,10382,10316,10190,10032,9585.5,9341.5,9360.7,9319.4,9361.8,9341,9320.2,9333.4,9393.2,9424.2,9441.6,9567.4,9562.5,9551.3,9600.2,9697.5,9791.1,9875.1,9921,9990.5,10057,10116,10359,10765,11106,11256,11401,12522,12838,12894,12986,12787,12435,12323,12376,12442,12502
1606,10858,10396,10411,10333,10202,10039,9585.9,9336.2,9355,9312.8,9348.8,9329.9,9294.4,9321.5,9392.8,9409.4,9441.1,9564.5,9561.3,9550.1,9603.7,9703.4,9795.9,9870.1,9922.5,10009,10067,10130,10368,10773,11114,11253,11391,12519,12833,12888,12976,12767,12435,12341,12378,12457,12519
1607,10886,10389,10386,10313,10169,10006,9564.5,9303.9,9317.7,9273.8,9312.7,9279.5,9260.7,9272.1,9345.2,9366,9398.1,9533.8,9519.5,9516.5,9578.4,9667.7,9790.5,9853.2,9917.9,10005,10067,10126,10361,10750,11089,11235,11384,12516,12824,12883,12971,12781,12436,12326,12365,12440,12494
1608,10821,10356,10354,10266,10132,9952.1,9495.1,9247.1,9262.1,9213.4,9246.4,9215.7,9193.7,9217.8,9291.4,9310.1,9351.3,9480.5,9483.2,9478.9,9537.5,9637.9,9746.6,9839.4,9902.7,9983.5,10054,10132,10348,10723,11071,11205,11360,12497,12797,12861,12945,12732,12388,12295,12337,12412,12474
1609,10827,10356,10359,10268,10123,9964.7,9510.7,9240.1,9264.8,9217.2,9243.8,9219.1,9185,9228.2,9295.3,9311.5,9353,9488.1,9491.7,9488.9,9562.4,9657.6,9772.9,9858.6,9924.7,10025,10091,10166,10379,10744,11078,11218,11366,12506,12809,12863,12944,12748,12412,12314,12342,12438,12487
1610,10820,10360,10358,10274,10124,9957.3,9494.6,9241.8,9254.1,9206,9232.2,9199.7,9178.8,9214.4,9291.6,9318.4,9366.9,9503.1,9503.8,9497,9583.5,9687,9805.3,9896.1,9970.4,10066,10151,10232,10429,10772,11089,11235,11383,12527,12842,12886,12981,12777,12436,12338,12370,12456,12500
1611,10748,10311,10308,10228,10078,9909.6,9457.6,9204,9218.9,9162.2,9198.4,9158.6,9146.1,9189.5,9262.8,9299.2,9339.5,9474,9483.1,9476.8,9570.4,9670.2,9796.8,9895.5,9992.5,10102,10196,10281,10463,10757,11068,11191,11338,12474,12788,12837,12922,12727,12386,12294,12334,12422,12455
1612,10721,10285,10274,10199,10043,9877.3,9432.3,9187.5,9197,9138.6,9172.6,9135.2,9123.5,9156.8,9247.1,9275.6,9319.5,9458,9472.4,9475.4,9583.7,9691.7,9824.9,9939.5,10048,10174,10269,10395,10531,10773,11053,11190,11341,12471,12792,12837,12927,12728,12393,12296,12326,12414,12455
1613,10756,10284,10291,10209,10061,9887.2,9454.6,9201.6,9212.7,9157.3,9186.4,9164.5,9146.2,9193,9280.2,9304.1,9369.2,9487.9,9530.1,9535.4,9631.4,9764.5,9920.6,10050,10178,10323,10467,10613,10731,10867,11092,11224,11373,12512,12837,12882,12969,12778,12434,12341,12375,12450,12505
1614,10717,10255,10252,10178,10028,9862.7,9419.7,9185.4,9187.1,9139.7,9165.3,9135.6,9126.4,9170.5,9262,9301.8,9353.9,9493.8,9524.2,9538.2,9665.8,9799,9997.7,10160,10331,10517,10726,10941,11000,10932,11063,11182,11321,12461,12765,12813,12900,12703,12369,12279,12317,12397,12436
1615,10663,10225,10230,10163,10018,9851.8,9414.6,9175.1,9180.4,9137.4,9169.1,9128.2,9129.7,9170.4,9279.1,9323.8,9393,9534.9,9563.2,9597.9,9744,9923,10156,10373,10620,10901,11228,11572,11533,11123,11100,11206,11353,12497,12809,12856,12951,12752,12411,12321,12356,12418,12468
1616,10649,10200,10190,10124,9985.6,9814.6,9390.3,9144.7,9145.9,9108.6,9135.6,9109.4,9096.3,9148,9266.1,9315.1,9395.6,9546.1,9605,9649.7,9821.7,10060,10376,10706,11072,11534,12052,12629,12467,11430,11105,11186,11318,12458,12770,12814,12913,12717,12373,12277,12307,12393,12431
1617,10640,10208,10206,10142,10007,9836.9,9413.4,9173,9181.2,9134.5,9167.1,9131.6,9123.4,9176.6,9332.5,9385.5,9481.7,9638.8,9717.7,9800.7,10063,10376,10852,11393,11990,12737,13681,14697,14338,12070,11196,11221,11343,12483,12782,12835,12925,12730,12391,12307,12351,12420,12448
1618,10601,10172,10179,10122,9987.2,9826.1,9394.6,9158.6,9161.8,9121.9,9154.5,9128.9,9112,9190.9,9357.5,9444.5,9558,9719.7,9853,10002,10388,10872,11629,12522,13578,14892,16535,18359,17570,13152,11305,11251,11350,12492,12807,12862,12944,12743,12409,12320,12347,12423,12467
1619,10541,10129,10137,10082,9952.3,9785.4,9366.5,9125.4,9133.9,9093.6,9125.8,9099.1,9096.8,9171.4,9408,9507,9667.5,9886.7,10069,10334,10946,11794,13046,14612,16521,18861,21740,24899,23013,14933,11442,11259,11336,12464,12774,12817,12908,12709,12378,12290,12324,12388,12423
1620,10615,10151,10165,10109,9991.2,9826.4,9406.1,9153.7,9174.1,9122.5,9158.8,9129.8,9144.3,9258.4,9549.4,9701.3,9928.3,10196,10517,10945,11950,13299,15400,18057,21195,24950,29610,34519,30978,17433,11713,11332,11385,12517,12822,12870,12954,12764,12428,12324,12367,12438,12466
1621,10555,10108,10128,10079,9947.4,9791.7,9377.7,9125.2,9135.7,9097.4,9134.2,9113.8,9109.3,9283.9,9686.4,9920.1,10263,10655,11216,11993,13740,16068,19689,24294,29532,35576,42343,49146,41567,20518,11933,11355,11376,12510,12804,12849,12925,12740,12404,12310,12339,12409,12441
1622,10547,10093,10118,10064,9940.9,9801.1,9369.4,9141.8,9151.4,9096.4,9139.2,9122.2,9148.1,9375.6,10003,10349,10907,11489,12425,13741,16668,20552,26438,33462,41097,49161,57905,65077,51708,22857,12125,11410,11402,12526,12811,12863,12934,12736,12409,12310,12338,12414,12454
1623,10515,10070,10096,10049,9931,9768.5,9353,9115.3,9123.1,9074.9,9114.6,9094.8,9143,9495.3,10436,11008,11863,12753,14279,16436,21052,27111,35504,45301,55198,64473,72125,78342,57791,24113,12217,11423,11422,12537,12836,12874,12964,12766,12421,12317,12359,12421,12451
1624,10516,10069,10093,10061,9944.5,9785.2,9372.6,9126.9,9132.7,9100.6,9134,9117.1,9187.6,9723.8,11171,12073,13433,14753,17110,20372,27123,35474,46030,57884,68070,75891,80819,83132,57089,23350,12137,11441,11437,12565,12857,12901,12993,12783,12447,12341,12362,12437,12467
1625,10495,10061,10081,10050,9927.9,9777.6,9360.8,9116.8,9135.3,9094,9132,9111.5,9220.4,10013,12220,13648,15610,17476,20706,25071,33822,43966,55208,66425,74142,78057,78959,76965,50121,20718,11942,11405,11426,12549,12840,12880,12984,12767,12422,12331,12364,12433,12461
1626,10455,10029,10048,10013,9894.2,9756.1,9330.8,9101.5,9110.1,9069.2,9101.4,9103.7,9257.6,10409,13607,15673,18232,20683,24575,29728,39032,49776,59536,68418,72653,73287,69242,64590,39832,17799,11660,11333,11389,12528,12824,12867,12956,12749,12416,12304,12342,12410,12433
1627,10501,10071,10090,10056,9946.5,9798.6,9381.4,9141.3,9143.4,9102.4,9146.9,9143.3,9365,10933,15167,17852,20724,23407,27408,32371,41261,50195,56645,61969,62661,59684,53953,48579,29798,15285,11491,11320,11414,12547,12846,12894,12981,12780,12448,12337,12361,12431,12474
1628,10484,10024,10056,10019,9906.4,9763,9336.3,9106.9,9121.4,9070.3,9120.9,9133.6,9429.3,11400,16668,19783,22526,25149,28426,32465,39417,45601,48389,50259,48263,44295,38785,34190,22014,13360,11294,11248,11344,12486,12795,12840,12934,12731,12386,12298,12323,12386,12420
1629,10465,10016,10044,10015,9898.6,9762.6,9331.8,9108.7,9118.6,9076.5,9117,9131.5,9497.7,11755,17493,20644,22784,24926,26960,29639,33670,37339,37698,37568,34915,31707,27496,24357,16998,12181,11175,11212,11330,12480,12782,12834,12931,12735,12387,12289,12313,12370,12421
1630,10434,10013,10039,10011,9894.2,9750.2,9332,9102.6,9111.7,9067.7,9109.4,9140.6,9544.8,11890,17470,20327,21498,22959,23734,24967,27140,28907,28039,27210,25145,22675,19985,18096,13913,11490,11104,11200,11335,12490,12797,12848,12940,12742,12395,12301,12318,12377,12431
1631,10450,10020,10036,10011,9902.8,9759.6,9339.7,9103.1,9122.9,9068.6,9115.5,9142.9,9552.5,11815,16722,18859,19212,19974,20034,20404,21179,21574,20660,19896,18476,17067,15520,14460,12265,11118,11050,11171,11298,12452,12749,12796,12893,12703,12368,12268,12289,12364,12406
1632,10423,10010,10041,10005,9903.2,9746.8,9327.1,9097.1,9107.1,9065.7,9105,9143.8,9503.8,11459,15333,16753,16572,16958,16588,16563,16723,16853,16139,15629,14778,13946,13090,12504,11369,10905,11054,11173,11308,12465,12776,12833,12922,12744,12387,12296,12306,12375,12413
1633,10405,9960.9,9990.8,9953.8,9850.8,9703.8,9283,9064.9,9079.1,9030.2,9070.7,9089,9408.3,10914,13699,14559,14188,14335,13897,13739,13752,13789,13369,13057,12590,12145,11677,11355,10811,10743,10982,11124,11265,12412,12725,12774,12868,12679,12332,12234,12256,12315,12360
1634,10454,9995.5,10030,9993.5,9884,9740.5,9319.3,9090.9,9106.5,9060.3,9099.8,9126.6,9371.5,10495,12333,12808,12422,12488,12147,11977,11935,11939,11734,11589,11341,11143,10895,10750,10557,10714,11001,11133,11275,12424,12750,12796,12882,12687,12348,12252,12264,12343,12381
1635,10407,9988.9,10029,9984.8,9880.1,9724.2,9318.9,9084.7,9099,9054.7,9098.6,9109.8,9291.2,10084,11279,11537,11246,11308,11067,10935,10907,10938,10849,10800,10678,10589,10471,10407,10396,10688,11018,11157,11297,12454,12772,12832,12924,12729,12385,12288,12299,12364,12402
1636,10395,9964.7,9993.3,9963.4,9855,9699.4,9296.5,9067.1,9072.3,9032.5,9074.1,9076.6,9212,9730.3,10493,10612,10425,10488,10341,10252,10255,10311,10294,10289,10237,10223,10178,10145,10259,10621,10968,11112,11244,12406,12714,12760,12851,12659,12327,12213,12241,12303,12335
1637,10392,9953.5,9982.5,9955.7,9846.6,9691.2,9277.9,9049.6,9064.3,9024.7,9062.5,9062.6,9151.3,9498.1,9984.6,10055,9940.9,10033,9928.3,9870.2,9904.1,9961.5,9991.2,10019,10010,10021,10010,10025,10189,10615,10987,11118,11262,12425,12752,12813,12900,12699,12347,12246,12255,12327,12360
1638,10409,9964.3,9992.1,9963.7,9858.4,9702.1,9296.5,9063.9,9077.4,9039,9088.3,9087.6,9129.9,9374.4,9682.2,9730.4,9676.3,9777.8,9704.2,9670.2,9695.6,9767.7,9835.2,9859.3,9880.5,9912.7,9924.7,9954.3,10175,10605,10987,11137,11279,12448,12759,12802,12894,12697,12353,12245,12266,12332,12363
1639,10401,9951.6,9998,9954.1,9855.5,9714.8,9304,9077.7,9092.3,9051.1,9103.7,9090.3,9143.9,9292.8,9499.9,9518.7,9493.2,9594.6,9560.7,9541.7,9562.9,9647.6,9711.6,9775.5,9796,9858.6,9869.9,9898.9,10161,10639,11000,11141,11286,12450,12759,12793,12894,12715,12351,12269,12273,12333,12363
1640,10340,9932.1,9958.3,9928,9816.6,9677.2,9268.3,9050.2,9059.2,9023.9,9058.9,9055.8,9077,9179.8,9337.6,9358.1,9361.8,9474.4,9453.4,9429.4,9468.6,9550.9,9617.1,9666.1,9703.5,9750,9784.6,9832.6,10096,10596,10977,11127,11278,12447,12763,12815,12918,12716,12349,12241,12256,12326,12355
1641,10386,9933.3,9957.6,9942.2,9823.2,9678.8,9275.6,9052.9,9060.9,9016.4,9067.7,9056.4,9062.3,9149.3,9249.4,9269.7,9281.6,9400.6,9389.6,9374.3,9420.1,9485.7,9557.1,9614.5,9641.3,9706.3,9746,9790.9,10077,10589,10982,11117,11264,12422,12742,12792,12877,12668,12319,12217,12237,12301,12342
1642,10377,9944.7,9977.2,9953.4,9842.8,9685.4,9291,9062.5,9071.7,9031.9,9078.6,9073.5,9076.3,9131.2,9213,9233,9259.7,9364.7,9366.9,9340.9,9386.5,9463.8,9526.2,9593.8,9619.2,9693.1,9725.1,9781.1,10095,10603,11008,11148,11297,12458,12763,12812,12898,12702,12340,12227,12251,12315,12341
1643,10353,9917.4,9959.4,9924.6,9814.2,9667.7,9267.2,9057,9064.3,9024.2,9075.7,9053.4,9042.3,9095.2,9156.4,9177.9,9193.8,9308.6,9312,9289.2,9328,9415.4,9482,9539.3,9574.5,9654.8,9685.8,9739.8,10048,10593,10986,11139,11282,12455,12765,12807,12900,12694,12336,12228,12232,12311,12339
1644,10336,9915.5,9939.6,9908.2,9800.6,9653,9260.2,9050.2,9053.4,9018.5,9050.4,9036.3,9031.2,9068.8,9114.4,9139.7,9164.3,9288.1,9276.3,9255,9307.3,9373.6,9448.8,9501.1,9537.6,9617.6,9651.2,9703.4,10036,10582,10981,11129,11269,12443,12761,12811,12891,12687,12313,12210,12234,12286,12333
1645,10357,9931.4,9964.1,9934.6,9813.2,9673.5,9285,9066.1,9069.8,9033,9077.3,9058.4,9055.7,9077.1,9117.3,9133.1,9166.6,9290.5,9278.2,9265.1,9308.8,9372.5,9437.7,9501.5,9541.4,9603.1,9657.6,9709.4,10056,10608,11010,11152,11303,12476,12795,12833,12925,12710,12348,12237,12249,12314,12360
1646,10342,9906.1,9945.5,9900.3,9794.5,9659.9,9258.2,9047.3,9055,9014.6,9063.9,9046.9,9027.1,9049.6,9081.7,9101.3,9123.8,9254,9244.4,9224.6,9267.8,9327,9401.7,9460.9,9495.5,9578,9612,9682.3,10016,10579,10988,11136,11286,12452,12770,12810,12896,12683,12317,12209,12217,12286,12327
1647,10291,9886,9927,9888.8,9770.5,9631.4,9252.3,9033.4,9044,8997.5,9046.8,9020.6,9010.7,9020.6,9051.4,9073.7,9096.4,9225,9214.3,9205,9236.9,9307.7,9367.5,9428.9,9462.6,9541.2,9589.7,9641.1,10010,10573,10985,11144,11298,12469,12788,12825,12907,12682,12322,12202,12228,12288,12321
1648,10364,9911.8,9947.5,9901.1,9799.8,9661.4,9271.8,9048.9,9066.3,9013.8,9058.1,9043.8,9041.4,9040.6,9065.1,9076.3,9105.1,9235.3,9218.8,9205.4,9247.3,9313.3,9373.7,9425.7,9473.9,9543.9,9594,9653.9,10019,10589,10998,11143,11308,12480,12801,12844,12932,12698,12332,12210,12236,12304,12329
1649,10336,9884.6,9922.1,9892.6,9779.6,9644.1,9247.1,9039.1,9060.7,9019.8,9053.6,9029.2,9018.1,9026.9,9036.3,9057,9086,9206.2,9197.5,9189.1,9227.4,9286.8,9352.3,9408,9449,9521.9,9570.9,9624.7,9995.3,10567,10994,11150,11296,12482,12797,12838,12918,12688,12328,12213,12221,12292,12331
1650,10316,9883,9922.7,9879.2,9775.1,9636.4,9243.2,9035.2,9052.1,9008.1,9042.7,9035.7,9018.2,9011.9,9032.9,9045.8,9073.7,9198.4,9188.2,9178.3,9209.9,9277.8,9338.2,9391.3,9429.8,9501,9557.8,9613.3,9980.8,10570,10985,11146,11295,12496,12804,12835,12908,12690,12324,12206,12223,12287,12326
1651,10288,9870.3,9904.4,9873.1,9761.8,9626.2,9237.5,9018,9036.9,8989.5,9036,9019.6,9004.7,8995.2,9009.9,9017.1,9055.1,9180.3,9172.8,9156.8,9191.5,9258.6,9313,9367.3,9406.2,9481.7,9531.4,9587.8,9964.6,10557,10978,11137,11293,12488,12801,12832,12912,12687,12334,12210,12225,12291,12332
1652,10310,9892.1,9933.3,9905.6,9790.6,9660.7,9264.6,9051,9065.7,9027.1,9072,9052.9,9036.5,9025.3,9036.7,9043.4,9082.9,9204.3,9195.1,9174.8,9218.5,9275.5,9344.6,9395.7,9428.9,9507.5,9543.5,9617.7,9999.9,10590,11012,11173,11326,12524,12837,12865,12949,12725,12353,12249,12264,12327,12364
1653,10283,9866.6,9903.3,9871.5,9765.3,9634.3,9228.2,9027.9,9044.7,9001.1,9047.2,9024.6,9006.6,8998.3,9009.4,9018.8,9049.6,9165.4,9168.5,9133.8,9187.9,9235.2,9310.6,9361.7,9390.9,9467.1,9513.6,9569.7,9955.8,10551,10976,11140,11294,12479,12789,12814,12889,12670,12319,12198,12223,12292,12309
1654,10262,9847.8,9885.9,9856.4,9738.5,9608.1,9218.4,9009.6,9021.9,8987.6,9023.2,9007.8,8996,8977.7,8987.2,8994.6,9035.7,9153.4,9150.7,9126.1,9158.9,9220.5,9285.9,9332.2,9370.8,9435.8,9497.1,9556.1,9941.3,10537,10972,11123,11278,12473,12794,12818,12895,12679,12316,12205,12219,12284,12318
1655,10301,9875.3,9921.6,9885.9,9785.9,9649.1,9254.8,9044.3,9060.9,9027.3,9063.4,9037.7,9030.1,9019.4,9019.9,9031.7,9078.5,9185.9,9176.6,9158.5,9192.1,9256.8,9316.2,9365.4,9402.6,9471.9,9520.6,9583.1,9979.6,10570,10999,11158,11322,12501,12805,12851,12913,12693,12341,12232,12252,12316,12346
1656,10273,9844.5,9885.9,9856.1,9740.7,9610.2,9210.6,9023.9,9024.4,8991.1,9046,9019,9003.1,8982.7,8992.6,8988.6,9032.9,9145.1,9150.8,9123.4,9158.6,9216.7,9272,9323.6,9357,9429.2,9484.3,9544.5,9935.7,10526,10957,11118,11265,12445,12742,12784,12843,12637,12280,12175,12189,12254,12294
1657,10282,9852.9,9900,9861.9,9751.4,9629.3,9237.2,9029.8,9043.1,9007,9055.9,9030.6,9014,9002.4,8996.9,9004.9,9045.9,9160.2,9161.7,9134.9,9174.3,9224.8,9281.6,9333.6,9369.8,9433.5,9486.7,9558.5,9939.6,10540,10973,11143,11285,12463,12773,12816,12880,12660,12305,12190,12203,12281,12316
1658,10244,9819.1,9861,9823.8,9716,9586,9195.4,8993.3,9011.9,8978.9,9033,9001.9,8990.2,8979.4,8964.2,8977.4,9011.6,9118.7,9115.8,9098.2,9131,9184.3,9245.8,9296.3,9322.8,9384.9,9450.6,9509.5,9907.2,10500,10938,11085,11255,12423,12724,12759,12821,12622,12268,12151,12177,12243,12272
1659,10290,9861.2,9898.2,9863,9752.1,9617,9241.8,9024.8,9050.7,9012.3,9075.4,9054.5,9035.1,9015.8,9007.6,9012.7,9038.5,9159.5,9156.6,9139.6,9163,9222.5,9276.4,9327.5,9352.1,9432.1,9480.4,9545.2,9928.3,10538,10976,11119,11276,12448,12745,12782,12843,12637,12281,12175,12188,12257,12296
1660,10248,9848.8,9881.5,9849.4,9736.8,9612.1,9229.9,9027.5,9043.2,9012.1,9067.1,9047.8,9032.1,9008.5,9001.5,8999.4,9037.3,9153.7,9150.5,9124.4,9160.2,9210.5,9264.5,9311.2,9347.4,9410,9467.6,9530.2,9925.5,10534,10974,11130,11276,12456,12757,12798,12863,12649,12288,12186,12204,12275,12327
1661,10211,9781.3,9822.9,9792.6,9682.8,9553.1,9166.6,8970.1,9001.9,8971.4,9031.8,9008.2,9000.2,8965.5,8941.9,8953.7,8983.4,9103.4,9104.1,9082.8,9104.6,9143.3,9218.1,9249.5,9287.7,9357.8,9409,9471.1,9861.1,10472,10904,11049,11198,12362,12657,12687,12761,12557,12205,12111,12123,12196,12224
1662,10290,9856.1,9908.6,9860.7,9748.4,9618.3,9241.7,9044.8,9066.4,9048.1,9110.8,9083,9074.4,9048.1,9020.9,9017.9,9059.3,9174,9165.6,9145.5,9166.8,9224,9272.1,9307.3,9349.3,9419.6,9468,9529.9,9923,10531,10965,11123,11261,12445,12745,12776,12850,12645,12290,12182,12207,12274,12312
1663,10240,9822.6,9855.5,9823,9713.5,9593.4,9216,9008.5,9043.9,9017.3,9081.1,9068.8,9059.7,9024.3,8996.7,8990.2,9027.8,9154.7,9146.5,9116.2,9143.4,9193.9,9241,9287.7,9325.8,9389.1,9437.5,9496.7,9891.9,10506,10934,11081,11235,12400,12696,12736,12803,12605,12243,12143,12168,12240,12280
1664,10273,9825.5,9857.6,9826.2,9714.5,9585.5,9215.6,9022.5,9041.2,9031.6,9103,9086.5,9078.6,9050.9,9005.6,9008.3,9041.4,9165.6,9158.2,9132.5,9146.3,9191.6,9248.1,9283.7,9325.6,9382.2,9425.7,9487.4,9897.4,10502,10931,11077,11219,12379,12670,12709,12782,12578,12228,12135,12146,12220,12248
1665,10181,9829.3,9853.3,9834.5,9722.8,9591.5,9220.7,9022,9050.2,9038.6,9117.8,9111.7,9107.7,9070.4,9028.6,9019.9,9053.5,9177.9,9169.4,9147.1,9169.7,9211.5,9258.6,9287.5,9333.7,9395.5,9434,9497.2,9903.1,10532,10969,11115,11260,12448,12740,12780,12849,12652,12298,12189,12220,12287,12321
1666,10270,9806.1,9846.6,9821.7,9706.2,9582,9212.3,9023.4,9055.3,9032.8,9121.5,9121.4,9113.7,9076.8,9014.4,9022.6,9056.8,9165.4,9165.3,9136.8,9143.5,9191.7,9240.1,9278.2,9316.1,9364.8,9409.1,9471.7,9872.3,10485,10917,11060,11196,12352,12647,12682,12763,12557,12210,12105,12130,12208,12236
1667,10224,9821.5,9853,9822.4,9723.2,9590.8,9219.5,9030.8,9058.3,9048.3,9129.5,9149.9,9147.8,9116.8,9043.7,9037.5,9071,9192.4,9179.4,9163.8,9171.6,9214.2,9259.7,9288.4,9330.5,9379.7,9422.6,9485.1,9880.7,10514,10928,11080,11220,12389,12674,12718,12795,12592,12244,12141,12158,12232,12260
1668,10198,9782.1,9820.1,9795.9,9686.1,9556.6,9187.7,8999.5,9031.3,9020.5,9112.4,9129.1,9124.7,9086.6,9023.8,9002,9044.7,9166.6,9158,9121.5,9140.7,9177.1,9227.3,9256.1,9293.9,9344.7,9394.2,9444,9851.6,10470,10897,11039,11178,12359,12659,12687,12766,12563,12220,12118,12138,12211,12240
1669,10262,9830.5,9857.8,9841,9724.6,9600.4,9239.4,9054.4,9082.2,9071.8,9157.7,9183.2,9188.2,9143.4,9068.3,9059.5,9100,9217.3,9203.4,9186.7,9187.8,9223.5,9276,9302.5,9325.5,9389,9433.9,9498,9888,10504,10930,11068,11200,12371,12666,12711,12780,12586,12241,12140,12172,12237,12258
1670,10224,9800.8,9826.9,9806.6,9705.7,9576.5,9204.2,9025.2,9050.4,9050.7,9142.6,9159,9176.7,9131.7,9064.3,9055.9,9085.3,9207.1,9182.6,9158.2,9175.2,9213.2,9270.5,9292.5,9322.5,9359.1,9423.5,9465.1,9876.5,10496,10912,11067,11202,12364,12672,12704,12781,12590,12241,12138,12162,12227,12272
1671,10210,9799.8,9833.1,9807.8,9695.7,9579.5,9213.3,9021.4,9061.5,9057.4,9149.1,9160.1,9170.8,9127.4,9053.7,9035,9078.8,9195,9182.5,9150.7,9165.3,9197.9,9254,9283.8,9306,9358.2,9415.2,9463.1,9851.1,10483,10907,11031,11178,12354,12646,12701,12770,12560,12223,12122,12144,12215,12241
1672,10204,9808.4,9857.4,9811.5,9682.4,9561.7,9220.3,9003.9,9055.7,9050.3,9133.6,9170.2,9173.1,9134.5,9080.7,9066.8,9071.9,9196.9,9177,9142.6,9161.9,9196,9248.6,9268.7,9304.2,9354.3,9408.5,9458.1,9856.6,10467,10904,11048,11183,12358,12657,12700,12790,12581,12236,12135,12163,12231,12255
1673,10261,9808.1,9846,9811.5,9710.3,9580.2,9217.3,9030.8,9064,9055.9,9150.5,9164.3,9170.7,9125,9058.4,9042,9086,9196.6,9183.4,9156.4,9179.3,9214.2,9249.4,9283,9314.3,9362.9,9411.4,9458.2,9852.8,10465,10891,11027,11165,12333,12643,12683,12758,12554,12207,12109,12133,12201,12232
1674,10219,9795.3,9833.5,9811.3,9701,9573,9217.1,9029,9066.6,9061.3,9139.3,9153.6,9149,9115.1,9064.9,9050.2,9084,9190.6,9187,9159.3,9182.2,9215.9,9256.7,9288.5,9309.2,9364.1,9409.5,9463.6,9850.1,10467,10897,11031,11176,12354,12650,12705,12784,12577,12234,12138,12160,12233,12254
1675,10163,9767.2,9793.4,9765.2,9662.8,9542.8,9191.7,8990.1,9033.7,9030.3,9107.1,9114.5,9118.6,9073.7,9027.4,9015.3,9063.1,9173.6,9165.4,9133.9,9147.7,9175.7,9228.5,9249.2,9280.2,9335.5,9372.9,9426.6,9808.5,10433,10864,11008,11154,12323,12624,12671,12760,12556,12204,12107,12129,12199,12229
1676,10234,9809.8,9841.3,9801.9,9719.1,9580.7,9216.7,9031.6,9062,9060.6,9134.7,9144.3,9142.2,9108.1,9067.9,9069,9100.1,9220.1,9200.4,9166.1,9187.4,9225.3,9267.1,9288.8,9312.4,9361.7,9406.5,9446,9838.6,10457,10878,11031,11168,12338,12653,12684,12771,12576,12235,12127,12149,12231,12256
1677,10201,9800.9,9849.6,9806.4,9712.2,9578.9,9218.4,9031.6,9067.2,9049,9129.8,9120.2,9124.8,9107.6,9072.8,9070.4,9112.8,9216.7,9206.4,9173.9,9198.1,9223.5,9264.3,9292.4,9309.9,9368,9388.2,9438.5,9837.8,10458,10894,11032,11187,12369,12659,12716,12781,12594,12253,12148,12174,12247,12262
1678,10191,9769.6,9807.4,9768.2,9659.7,9554,9181.3,8992.1,9022.3,9015.5,9081.2,9078.7,9087.5,9075.1,9041.2,9045.5,9081.1,9191.5,9174.6,9151.6,9162.1,9196.4,9230,9252,9257.2,9305.9,9346.6,9391.1,9790,10403,10851,10965,11114,12290,12592,12639,12714,12526,12187,12089,12104,12173,12203
1679,10192,9783.1,9816.9,9786.4,9680.2,9568.7,9211.1,9002.4,9045.9,9035.2,9095.4,9092.3,9106.1,9080.7,9067.9,9068.8,9102.7,9220.8,9200.1,9180.9,9179.1,9209.7,9253.6,9260,9278.2,9321.3,9367.2,9403.6,9802.7,10429,10871,11022,11158,12345,12655,12701,12785,12583,12239,12142,12163,12236,12261
1680,10196,9776.2,9817.6,9764.8,9666.5,9543.1,9178.7,8998.5,9017.1,9008.8,9075.8,9072.4,9080,9056.6,9050.1,9054.3,9096.1,9204.6,9198.9,9160.6,9160.4,9202.4,9217.7,9248,9260,9300.4,9331.8,9383.9,9781.4,10399,10837,10976,11132,12294,12616,12646,12755,12543,12204,12097,12119,12195,12216
1681,10206,9789.9,9829.6,9801.4,9689.1,9573.6,9203.9,9014.9,9045.8,9031.3,9091.6,9093,9094,9090.4,9083.3,9088.4,9121.1,9223.6,9215.5,9186.2,9188.4,9208.9,9252.9,9259.4,9270.2,9302.7,9341.7,9393.5,9795.8,10414,10844,10989,11136,12315,12613,12656,12743,12542,12210,12105,12121,12187,12213
1682,10165,9758,9809.8,9772.2,9660.2,9542.2,9188.6,8990.8,9023.9,9000.3,9062,9060,9074.9,9076.8,9070.3,9067.9,9106,9211.3,9207.5,9171.8,9162.9,9190.7,9220.4,9241.7,9245.1,9285.5,9327.3,9378.9,9770.8,10411,10848,11005,11149,12333,12645,12689,12771,12574,12232,12129,12158,12220,12246
1683,10196,9777.8,9813.9,9785.6,9680.8,9563.1,9202.5,9008.8,9034.3,9015.4,9064.8,9081.5,9077.9,9087.8,9087.4,9092.5,9134.3,9236.6,9231.9,9176.7,9177.2,9203.7,9228.6,9237.8,9253.5,9299.7,9332.1,9384.7,9783.3,10406,10852,10992,11147,12311,12616,12665,12740,12550,12207,12119,12132,12191,12230
1684,10197,9770.4,9813.5,9790.1,9674,9558.9,9195.7,9007.3,9032,9015.2,9069,9073.6,9084.2,9093.2,9098.8,9093.6,9130.5,9236.2,9226.6,9188,9179.6,9200.2,9228.9,9238.2,9251.4,9290,9321.7,9381.9,9777.9,10407,10850,10993,11144,12324,12624,12683,12753,12573,12232,12112,12142,12222,12239
1685,10184,9740.5,9782.9,9762.4,9649.6,9531.3,9175.7,8982.5,9005.6,8987.3,9041.3,9038.7,9059.8,9065.4,9070.7,9081.7,9096,9204.8,9207,9160.1,9149.8,9176.8,9206.1,9213.8,9220.6,9253.7,9306.4,9354.8,9740.9,10384,10820,10967,11107,12292,12597,12642,12720,12536,12178,12080,12103,12162,12190
1686,10135,9727.1,9771.6,9745.4,9647.6,9523.9,9173.7,8975.9,9010.8,8980.8,9034.6,9029.9,9049.2,9068.1,9078.5,9088.6,9117.7,9222.9,9210.9,9168.7,9157.8,9172.6,9199.4,9207.6,9217.1,9263.4,9290.1,9361.3,9750.5,10375,10823,10981,11135,12308,12608,12660,12733,12548,12202,12104,12114,12189,12215
1687,10175,9750.7,9799,9768.4,9665.5,9556.9,9183.8,8995.7,9026.9,8992.5,9054.4,9056,9070.1,9087.3,9094.7,9103.4,9130.8,9235.1,9233.6,9188.1,9178.6,9202.9,9220.2,9218.3,9242.8,9290.4,9334.2,9374.7,9769.2,10405,10844,11001,11137,12316,12629,12675,12762,12570,12225,12112,12133,12207,12233
1688,10137,9727,9767.8,9743.8,9636.8,9525.9,9159.3,8973.2,8991.1,8980,9023.1,9028.4,9041.7,9058.5,9082.6,9098.1,9119.5,9230.4,9223.3,9180,9164.9,9184.7,9205.8,9197.6,9215.2,9252.9,9302.8,9357.1,9740.3,10379,10813,10968,11113,12293,12596,12630,12726,12537,12183,12084,12114,12180,12196
1689,10080,9718.7,9754,9735.8,9640.1,9525.1,9162.5,8968.3,8995.3,8970.5,9011.7,9015.7,9035.1,9066.5,9089.7,9097.9,9129.4,9239.6,9231.5,9181.1,9171.8,9192.3,9211.7,9211.4,9225,9264.5,9315.7,9361.1,9752.8,10387,10836,10982,11127,12321,12631,12668,12757,12547,12216,12117,12135,12194,12228
1690,10148,9707.1,9759.8,9727.4,9634.5,9517.4,9158.1,8961.6,8981.6,8949.2,9009.1,8995.3,9018.6,9054.1,9086.2,9096,9124.2,9230.2,9223.7,9177.9,9164.7,9174.1,9202.3,9198.5,9211.5,9254.8,9301.7,9347.1,9740.1,10377,10813,10963,11106,12287,12595,12642,12729,12530,12187,12093,12107,12175,12209
1691,10131,9706.7,9735.6,9715.9,9629.8,9509.6,9154.3,8951,8968.7,8936.7,8988.5,8984.9,9012,9056.2,9090.7,9105.7,9139.5,9241.4,9225.4,9189.8,9169.8,9183.6,9211.8,9205.6,9209.5,9243.6,9300.3,9355.4,9742,10366,10807,10947,11098,12277,12588,12624,12710,12511,12167,12073,12090,12166,12184
1692,10125,9699.4,9743.6,9717.7,9635.6,9502.7,9145.3,8942.6,8969.7,8947.9,8988.6,8980.3,9006,9057.3,9104.6,9115.2,9149.6,9261.5,9242.1,9190.4,9185.9,9189.3,9206.9,9207.6,9221.9,9258.1,9300,9348.8,9731.1,10376,10799,10957,11096,12280,12598,12617,12719,12516,12166,12072,12111,12175,12202
1693,10083,9686.2,9739.8,9706.2,9607.4,9485.2,9128.9,8925.2,8950.9,8915.9,8966.3,8963,8996.2,9053.7,9101.6,9116.1,9153.6,9262.9,9249.5,9198.2,9191.3,9184.5,9218.3,9204.4,9221.3,9255.1,9302.5,9341.1,9732.5,10375,10805,10954,11112,12302,12624,12662,12743,12546,12206,12104,12114,12182,12213
1694,10106,9701.9,9743.1,9718.5,9620.6,9494.6,9134.2,8935.1,8942.5,8914.6,8972.9,8971.9,9001.9,9067.2,9119.6,9148.1,9182.5,9289,9282.8,9227.6,9222.6,9227.2,9247.5,9233.3,9225.6,9266.1,9309.8,9365.9,9753.3,10373,10817,10966,11117,12285,12601,12636,12721,12526,12192,12087,12113,12170,12191
1695,10081,9673.7,9722.7,9694.3,9594.6,9469.3,9111.3,8917.9,8929.5,8893.2,8947.7,8950.4,8988.7,9064.3,9122.7,9141.5,9187.5,9297.3,9277.5,9238.8,9219.8,9214.9,9235.2,9227.5,9226.5,9258.6,9308.1,9352.5,9725.5,10365,10802,10963,11104,12279,12592,12636,12714,12521,12176,12071,12098,12155,12175
1696,10053,9652.8,9698,9668.6,9576.8,9443.6,9086,8899.1,8914.9,8875.6,8924.9,8929.8,8968.6,9057,9137.1,9147.6,9189.8,9307.5,9287.9,9245.4,9224.9,9217.9,9227.2,9225.2,9225.8,9255.4,9301.4,9354.8,9728.9,10353,10792,10947,11091,12285,12601,12642,12708,12524,12171,12061,12086,12151,12175
1697,10106,9680.3,9718.7,9689.5,9603.5,9472.4,9116.3,8915,8921,8891.8,8951.3,8947.2,9007.2,9103.8,9183.5,9202.8,9249.8,9365.5,9348.4,9290.1,9283.1,9266.6,9282.9,9257,9257.6,9291.9,9337.8,9377.9,9755.6,10379,10806,10955,11104,12283,12595,12643,12709,12526,12172,12070,12097,12159,12180
1698,10085,9652.1,9700.6,9663.4,9574.1,9462.2,9089.6,8887.5,8900.6,8870.8,8924.4,8935.1,8984.5,9095.6,9191.3,9211.1,9257.4,9374.7,9357,9316.3,9292.4,9276.4,9282,9252.3,9251.9,9282.3,9331.2,9378,9747.1,10359,10787,10934,11084,12247,12553,12605,12670,12482,12146,12035,12061,12119,12144
1699,10072,9666.3,9716.3,9685.4,9586.5,9454.4,9088,8896.1,8923,8892.8,8940.1,8940.8,8997.7,9137.2,9248.3,9271.6,9315.1,9433.8,9420.9,9369.2,9343.8,9327.6,9330,9312,9287.7,9334.8,9375,9433.8,9787.1,10388,10811,10958,11098,12257,12592,12625,12699,12508,12168,12086,12094,12136,12169
1700,10046,9634.2,9684.7,9673.7,9564.1,9441.8,9073.6,8876.2,8900.3,8852.5,8912.9,8923.6,8984,9128.9,9258.4,9280.2,9333.5,9453.5,9437.9,9380.1,9345.6,9342.9,9338.1,9310.1,9301.1,9338.1,9390.6,9448,9800.8,10365,10784,10934,11075,12259,12566,12616,12684,12487,12146,12045,12063,12123,12154
1701,10082,9662.3,9707.9,9680.9,9585.5,9457.5,9101.5,8897.3,8900.6,8880.2,8941.9,8940.6,9020.1,9176.6,9320,9349.2,9405.1,9520.4,9510.4,9455.1,9427,9404,9408.2,9361.1,9371.5,9421.9,9483.8,9553.4,9884.9,10418,10796,10943,11091,12259,12573,12622,12697,12496,12158,12053,12068,12141,12160
1702,10035,9643.7,9685.6,9667,9573.5,9445.1,9082.3,8879.5,8891.6,8855.5,8914.5,8920,9006.5,9195.8,9367.2,9399.4,9459.4,9565,9563.5,9505.9,9479.2,9464.4,9459.2,9441.2,9451.2,9523.9,9610.3,9718.2,10022,10457,10813,10945,11091,12267,12589,12625,12700,12494,12162,12063,12082,12134,12161
1703,10041,9610.9,9662.8,9638.5,9541.6,9414.2,9046.6,8844.9,8863.2,8832.9,8881.4,8900.9,8997.7,9206,9394.9,9430.9,9508.9,9629.2,9617.6,9563.1,9538.3,9530.3,9547.7,9533.8,9571.5,9673.8,9806.5,9947.7,10191,10493,10778,10896,11042,12217,12521,12567,12641,12445,12105,12004,12021,12079,12107
1704,10043,9643.5,9700.9,9683.3,9571.9,9457.3,9101.3,8894.4,8896.7,8862.3,8919.2,8948.1,9046.4,9294,9509.5,9568.9,9641.1,9770.6,9766.7,9729,9711.9,9714.9,9756.8,9782.4,9843.6,9992.2,10179,10374,10522,10644,10845,10977,11114,12299,12615,12652,12730,12538,12188,12083,12101,12163,12190
1705,10039,9606.7,9662.4,9635.6,9540.4,9415.2,9051.1,8845.2,8863.3,8826.4,8894,8917.9,9039.9,9321.4,9574.8,9643.9,9739.9,9862.1,9879.5,9846.4,9849.4,9892.1,9979.2,10046,10165,10357,10573,10778,10786,10668,10802,10911,11048,12225,12531,12573,12656,12447,12113,12015,12027,12084,12112
1706,10022,9604.3,9641.9,9622.4,9527.9,9406.8,9030.3,8838.3,8848.7,8818.6,8882.5,8922.6,9062.8,9391.5,9709.7,9784.6,9887.2,10035,10079,10075,10107,10188,10336,10438,10602,10810,11064,11233,11018,10718,10793,10918,11043,12213,12522,12558,12638,12436,12100,11994,12016,12080,12106
1707,9969,9616.9,9655.9,9643.6,9537.3,9416.4,9054,8846.6,8860.1,8834.7,8894.7,8944.4,9111.4,9505.3,9878.1,9985.4,10130,10291,10361,10377,10465,10583,10779,10922,11066,11256,11425,11549,11112,10767,10860,10971,11103,12289,12601,12649,12724,12533,12180,12072,12091,12149,12179
1708,10034,9606.2,9630.5,9622.3,9528.3,9399.2,9043.4,8834.4,8852.8,8826.2,8882,8947.5,9151.3,9629.4,10096,10240,10411,10600,10709,10778,10892,11033,11212,11328,11391,11497,11580,11569,11006,10704,10816,10912,11050,12214,12529,12554,12641,12443,12103,11993,12021,12081,12094
1709,10008,9590.9,9638.8,9614.9,9515.1,9390.6,9032.7,8833.1,8839.4,8822.7,8889.1,8958.7,9218.9,9807.3,10412,10590,10827,11055,11199,11294,11424,11551,11685,11646,11587,11555,11501,11399,10771,10654,10829,10937,11060,12235,12548,12581,12669,12464,12125,12004,12036,12102,12118
1710,9950.6,9573.7,9618.5,9596.3,9501.1,9382.3,9007.1,8815.2,8832.6,8805.5,8886.7,8963.4,9292.4,10033,10797,11053,11359,11608,11816,11939,12052,12095,12088,11882,11673,11489,11398,11253,10551,10627,10854,10951,11066,12246,12551,12581,12663,12466,12110,12014,12035,12090,12117
1711,10021,9596.3,9639.8,9625.2,9521.5,9400.9,9044.9,8838.8,8862.2,8838.9,8906.6,9021.3,9441.9,10390,11384,11695,12104,12421,12693,12835,12898,12785,12645,12212,11825,11566,11469,11316,10488,10683,10913,10977,11086,12238,12546,12583,12660,12469,12126,12016,12044,12097,12119
1712,10014,9594,9631.1,9617.9,9518.8,9396.3,9036.6,8833.2,8857.7,8840.3,8917,9076.7,9611.2,10863,12186,12609,13185,13579,13983,14168,14185,13930,13656,12914,12355,11982,11930,11779,10546,10806,10992,11028,11107,12257,12562,12601,12668,12476,12129,12012,12048,12102,12122
1713,9987.3,9568.4,9611.8,9586.8,9488.2,9374.2,9007.7,8815.4,8831.7,8810.8,8904.5,9112.3,9830.9,11525,13351,13943,14791,15341,15991,16291,16299,15832,15403,14264,13444,12937,12924,12741,10776,10985,11075,11062,11110,12227,12524,12551,12637,12436,12084,11991,11998,12065,12079
1714,9987.4,9587.1,9627,9620.5,9511.3,9387.6,9033,8832.7,8849.3,8838.3,8944,9241.9,10234,12614,15190,16068,17400,18187,19242,19758,19792,19059,18389,16636,15384,14622,14616,14312,11232,11328,11276,11180,11185,12306,12571,12619,12691,12482,12149,12034,12052,12114,12133
1715,9986.2,9575.3,9617.2,9605.9,9506,9382.5,9013.1,8832,8846.5,8834.7,8966.2,9394.1,10789,14208,18000,19352,21427,22654,24349,25156,25196,24031,22923,20203,18260,17004,16859,16243,11728,11646,11435,11238,11201,12290,12564,12591,12666,12462,12115,12013,12042,12085,12113
1716,9976.5,9575.1,9623.2,9608.8,9494.7,9380.8,9011.7,8825.9,8845,8846.5,9017.9,9631.9,11637,16595,22253,24348,27507,29350,31896,33056,32899,30946,28956,24787,21782,19773,19236,18125,12179,11917,11572,11314,11258,12342,12589,12620,12696,12487,12158,12036,12059,12122,12136
1717,9925.1,9543.6,9587.9,9575.3,9483.2,9357.1,9002.3,8801.3,8823.8,8842.2,9067.1,9956.1,12865,20132,28596,31810,36422,39037,42432,43698,42779,39473,35897,29703,25189,22163,20968,19280,12371,12012,11617,11345,11267,12361,12608,12618,12686,12478,12140,12029,12044,12102,12129
1718,9997.2,9574.8,9624.2,9602.1,9505.8,9381.8,9023.4,8824.2,8869.8,8892.2,9207,10458,14563,24863,36955,41545,47548,50866,54667,55482,52985,47646,41903,33534,27532,23511,21619,19378,12326,11973,11621,11375,11314,12408,12650,12662,12733,12518,12175,12060,12077,12131,12154
1719,9994.6,9562.3,9600.7,9584.7,9489.5,9373.2,9012.3,8817.6,8866.5,8924.5,9349.2,11109,16768,30896,47357,53437,60161,63723,66769,66170,61102,53280,44996,34799,27747,23032,20662,18194,11933,11691,11493,11323,11310,12412,12658,12664,12721,12506,12155,12053,12059,12105,12123
1720,9934.1,9529.5,9572.7,9553.2,9457.6,9350.2,8989.6,8797.4,8854.7,8963,9516.4,11866,19259,37523,58256,65308,71453,74544,75486,72571,64408,54435,44200,33251,25851,21085,18569,16255,11402,11355,11335,11265,11290,12422,12660,12662,12723,12506,12139,12025,12041,12099,12102
1721,9936.9,9556.6,9609.1,9592.5,9501.4,9380.3,9037.2,8848.8,8912.8,9061.1,9775.4,12752,21812,43683,67344,74493,78492,80140,78109,72770,62054,50858,39872,29450,22659,18443,16185,14316,10930,11106,11255,11262,11333,12498,12753,12765,12812,12586,12232,12101,12120,12163,12180
1722,9970.9,9545.8,9578.1,9567.8,9477.3,9360.1,9007.2,8831.5,8915.2,9102.2,9949.2,13381,23470,47062,70962,76964,77605,77466,72416,65392,53852,43078,33034,24344,18894,15621,13893,12570,10481,10824,11085,11145,11248,12419,12690,12704,12734,12504,12149,12021,12046,12092,12109
1723,9951.8,9546.6,9585.3,9569.2,9484.4,9369.9,9024.1,8850.5,8932.4,9149.3,10073,13708,24057,47296,68840,72974,70386,68714,61874,54430,43651,34510,26310,19741,15760,13429,12249,11363,10206,10660,10997,11093,11232,12424,12687,12710,12755,12518,12155,12032,12036,12096,12108
1724,9889.7,9535.9,9578,9564.9,9472.9,9365,9009,8833.2,8930.7,9165.2,10094,13624,23218,43808,60979,62912,58219,55698,48724,42117,33407,26530,20590,16044,13380,11861,11095,10562,9997.4,10550,10943,11083,11221,12431,12724,12739,12794,12562,12167,12057,12073,12126,12134
1725,9997.5,9543.9,9591.9,9570.1,9484.4,9365.5,9025.8,8850,8937.8,9153.2,10000,13112,21279,38040,50463,50856,45657,43053,37014,31805,25389,20552,16517,13521,11791,10840,10378,10066,9870.3,10456,10876,11003,11153,12331,12631,12655,12707,12479,12112,11986,11996,12046,12070
1726,9935.5,9541.3,9591.7,9579,9488.3,9377.1,9024.4,8841.2,8920.6,9110.1,9827.4,12372,18799,31369,39582,39138,34548,32373,27819,24105,19715,16496,13859,11932,10826,10232,9955.8,9776.5,9813.8,10424,10855,10999,11152,12357,12654,12687,12754,12516,12148,12030,12040,12082,12100
1727,9889.1,9505.1,9551.5,9535.7,9445.5,9331.1,8980.8,8811.6,8865.4,8999.3,9569.7,11478,16201,25094,30242,29504,25987,24400,21234,18732,15846,13774,12096,10858,10169,9794.5,9644.2,9557.7,9714.7,10341,10794,10938,11082,12283,12586,12618,12684,12472,12100,11986,12001,12044,12052
1728,9956.1,9528.8,9578.9,9560.2,9472.7,9362,9009.4,8827.3,8880.7,8971.8,9399.6,10777,14117,20195,23370,22677,20206,19136,17016,15366,13493,12151,11068,10276,9826.9,9605.1,9520.6,9478.3,9730.3,10365,10812,10948,11090,12281,12580,12614,12684,12470,12111,12004,12003,12054,12074
1729,9904.8,9536.4,9597.7,9565.9,9483,9373.3,9019.1,8832.2,8875,8924.8,9239.9,10212,12513,16596,18582,18036,16389,15707,14316,13224,12007,11141,10441,9907.7,9616,9474.9,9440.8,9421.3,9724.2,10368,10824,10975,11117,12310,12611,12649,12734,12522,12154,12040,12047,12093,12113
1730,9910.3,9480.8,9536.4,9527.1,9432.6,9314.2,8972.2,8785.3,8818.8,8833.5,9069.6,9722.7,11270,13975,15243,14863,13800,13395,12491,11785,10993,10428,9964.7,9618,9421.2,9341.7,9330.1,9323,9662.9,10293,10752,10888,11016,12193,12514,12537,12636,12418,12064,11954,11971,12009,12029
1731,9866.2,9492.8,9548,9534.9,9453,9335.2,8987,8791.8,8822.2,8820.9,9002.4,9451.9,10508,12362,13207,12958,12274,12051,11457,10961,10426,10044,9734.6,9484,9351.6,9303.1,9303.1,9327.3,9669,10318,10777,10915,11052,12250,12555,12587,12674,12467,12119,12017,12014,12073,12084
1732,9933.4,9504.9,9550.5,9540.5,9445.9,9343.5,8995,8803.5,8824,8832.5,8964.8,9270.9,10021,11323,11933,11766,11322,11198,10787,10439,10056,9787.4,9576.6,9395.1,9296.3,9273.1,9272.5,9300.5,9660,10317,10752,10888,11034,12213,12534,12566,12647,12445,12096,11989,11998,12045,12065
1733,9917.1,9492.6,9543.6,9530.9,9443.5,9329.5,8979.5,8797.2,8818.7,8801,8917.3,9135.2,9671,10581,11041,10925,10650,10604,10317,10060,9778.7,9601,9442,9312.6,9235.7,9230.1,9240.2,9271.1,9641.1,10289,10731,10856,11015,12179,12487,12533,12608,12407,12065,11958,11975,12024,12038
1734,9877.5,9476.8,9531.1,9513.2,9434.7,9320,8971.3,8785.7,8805.4,8784.6,8894.2,9042.8,9435.1,10122,10474,10401,10217,10220,10006,9813,9607.9,9468.9,9369.9,9259,9206.3,9207,9220.7,9261.6,9627.4,10286,10725,10870,11023,12212,12508,12554,12628,12433,12091,11979,11996,12033,12054
1735,9915.2,9513.2,9564,9549.8,9454.8,9348.9,8989.6,8806.7,8831,8810.9,8910,9012.7,9314.9,9843.7,10114,10081,9954.5,9980.1,9821.9,9668.2,9508.5,9402.7,9328,9248.2,9203.1,9212.9,9220.1,9254.4,9644.3,10292,10729,10882,11021,12202,12510,12561,12644,12429,12094,11981,12011,12048,12070
1736,9893.6,9503.1,9563,9550.9,9463.3,9357.1,8991.1,8815.3,8834.7,8816.4,8898.1,8988.2,9224.3,9626.4,9859.2,9816.7,9740.2,9800.8,9682.7,9549.5,9426.5,9348,9291.4,9224.7,9179.8,9198.3,9217.1,9257.8,9644.1,10286,10739,10889,11032,12210,12517,12562,12627,12444,12095,11997,12021,12057,12083
1737,9897,9462.6,9517.6,9504.3,9425.2,9310.5,8968.5,8788.9,8800.5,8775.7,8862.6,8930.9,9114.3,9448.7,9632.4,9609.5,9551.3,9625.8,9526.9,9415.2,9320,9250.2,9206.8,9154.9,9116.2,9145.5,9157.5,9199.5,9590.3,10241,10677,10821,10974,12138,12447,12485,12560,12369,12027,11920,11944,11988,12013
1738,9836.1,9487,9543,9531.6,9448.7,9331,8975.6,8795.3,8815.1,8797.2,8866.3,8928,9083.4,9355.8,9507.1,9489.4,9463.9,9545.1,9456.2,9360,9275.8,9231,9196,9149.7,9122.5,9148.8,9171.6,9208.6,9610.3,10266,10726,10877,11019,12218,12511,12564,12632,12438,12093,11986,12019,12060,12078
1739,9914,9482.4,9555.1,9543.2,9450.1,9342.4,8987.4,8801.1,8827.5,8795.8,8884.2,8936.7,9054.6,9277.3,9420,9399.3,9383.8,9472.7,9415.5,9325.7,9246.8,9203.7,9173.3,9130.3,9108.2,9135.9,9162.6,9208.1,9612.8,10251,10711,10858,11003,12183,12490,12531,12606,12404,12063,11959,11978,12034,12053
1740,9911,9481.4,9536.7,9524.3,9445.8,9329.5,8968.8,8793.4,8816.7,8794.2,8872.6,8912.9,9024.5,9193.6,9314.3,9318.8,9305.1,9389.7,9337.6,9251.2,9187.4,9154.7,9133.5,9088.4,9078.8,9108,9129.7,9189.7,9588.7,10250,10689,10827,10968,12153,12461,12502,12584,12378,12030,11936,11951,12010,12028
1741,9842.5,9460.8,9524.6,9516.7,9431.6,9320.3,8965.3,8779.2,8804.7,8788.1,8867.6,8910.2,8993.9,9151.2,9246.7,9236.9,9242.9,9337.9,9283.4,9204.5,9142.4,9113.4,9107,9068.3,9056,9098,9131.8,9179.4,9584.8,10246,10693,10841,10988,12180,12490,12540,12606,12407,12054,11956,11971,12032,12053
1742,9906.8,9486.4,9539.6,9530,9447.7,9327.1,8982.9,8796.5,8831.7,8810.7,8884.4,8922,8998.5,9128.3,9199.9,9201,9206.3,9299.8,9250.8,9171.3,9122.5,9098,9092.9,9059.6,9059.5,9097.3,9128.4,9183.2,9593.3,10235,10694,10835,10971,12150,12454,12504,12576,12365,12035,11925,11948,12004,12018
1743,9863,9481,9545.4,9540.4,9452.6,9335.6,8993.7,8817.6,8841.5,8827.9,8891.7,8923.4,8991.4,9100.1,9171.6,9168.1,9179,9265.5,9225.2,9152.6,9107.2,9088.1,9087.2,9071.6,9060.7,9106.5,9149.4,9189.6,9605.9,10261,10719,10852,11004,12187,12504,12538,12622,12418,12068,11969,11979,12037,12054
1744,9879.3,9461.1,9514.5,9517.1,9424,9316.3,8978.2,8792.5,8815.9,8803.1,8875.5,8903.6,8965.7,9061.6,9107.3,9103.3,9109.8,9205.8,9155.2,9093,9042.3,9037,9047.2,9025.8,9036.9,9080.7,9108.1,9164.5,9566.7,10236,10670,10813,10964,12143,12456,12499,12565,12373,12020,11921,11940,11994,12011
1745,9845.5,9466.9,9517,9506.2,9413.9,9327.5,8982.7,8803.8,8824.3,8812.7,8875.9,8915.1,8962.6,9041.1,9074.5,9069.8,9078.7,9170.8,9119.8,9065.4,9030.6,9015.4,9029.7,9021.6,9028.6,9071,9107.2,9158.3,9572.6,10223,10687,10817,10970,12144,12456,12504,12572,12375,12029,11921,11949,12004,12021
1746,9880.4,9477.4,9530.5,9522.5,9439,9330,8990.1,8818.1,8840.9,8822.9,8897.4,8927.1,8955.3,9032.2,9049.1,9052.7,9061.4,9153.9,9112.4,9048.1,9013.7,9017.9,9035.1,9021.7,9035.4,9082.1,9113.9,9156.8,9579.8,10244,10698,10843,10989,12172,12482,12515,12593,12395,12042,11943,11960,12025,12040
1747,9881.7,9450.2,9504.9,9497.1,9415,9313.2,8973.3,8801.5,8830.8,8810.9,8881.2,8893.2,8929.4,8976.4,8995.3,8992.5,8996.2,9091.5,9056.1,9000.8,8972.9,8979.1,8992.3,8988.4,9001,9046.1,9093.4,9133.8,9548.6,10210,10649,10800,10924,12104,12416,12453,12536,12335,11989,11886,11908,11958,11975
1748,9831,9469.4,9520,9522.3,9429.9,9331.3,8996.6,8822.1,8846.1,8827.5,8889.2,8899.6,8936.5,8972.9,8985.4,8975.3,8985.1,9079.8,9050.6,9004.9,8981.1,8977.4,8996.2,9009.2,9016.9,9066.1,9102.7,9159.6,9578.7,10223,10697,10834,10981,12160,12468,12504,12586,12388,12044,11935,11953,12008,12015
1749,9880.3,9464.6,9526.5,9513.1,9434.7,9331.2,9000.7,8814.5,8839.9,8819,8882.8,8894.4,8911.2,8947.1,8954.5,8933.8,8964,9058,9021.7,8975.1,8953.1,8958.5,8980.8,8991.7,9005.9,9040.7,9090.8,9132.7,9554.1,10214,10671,10817,10957,12143,12450,12482,12555,12364,12019,11914,11929,11988,12002
1750,9924.3,9457.5,9515.6,9501.2,9434.9,9331.4,8995.7,8828.6,8845.9,8820.5,8874.2,8874.5,8897.8,8919.1,8922.3,8904.6,8914,9023.3,8995.7,8953.4,8946.1,8943.4,8969.7,8973.9,8981.3,9039.4,9083.2,9136.5,9550.3,10205,10654,10784,10931,12108,12413,12449,12525,12325,11988,11881,11893,11948,11962
1751,9876.7,9473.2,9522.4,9523.4,9446.2,9347.8,9004.4,8821.9,8850.6,8817.9,8880.9,8874,8895,8906.2,8897.7,8897.3,8916.6,9012.8,8986.2,8948.2,8944.2,8942.7,8962.8,8984.1,8995.8,9039,9090.6,9149.3,9562.4,10215,10679,10812,10958,12136,12436,12474,12558,12362,12017,11911,11919,11990,11995
1752,9845.6,9488.1,9541,9520.1,9443.8,9361.4,8999.9,8819.4,8866.6,8838.9,8913.7,8872.7,8887.8,8895.2,8901.1,8904.6,8938.3,8999.3,8985.8,8960.7,8933.8,8943.5,8956.4,8973.3,8984.9,9035.2,9088.1,9151.2,9563.4,10219,10708,10846,10991,12166,12507,12542,12581,12388,12059,11976,11951,12008,12050
1753,9930.9,9502.3,9561.2,9550.7,9476.7,9362.8,9025,8830,8855.1,8828.4,8881,8876.7,8879.6,8897.6,8882.8,8867.7,8890.3,8995.1,8986.2,8940.6,8928.6,8943.3,8965.9,8980.4,9000.1,9049.5,9093.1,9148.9,9573.5,10228,10682,10818,10957,12137,12445,12470,12563,12357,12018,11913,11925,11981,11982
1754,9884.6,9481.2,9536.3,9529.8,9449,9340.5,9003.5,8809.2,8827.1,8805.5,8849.7,8857.9,8861.2,8865.9,8849,8840.7,8858.4,8957.1,8938.1,8901.2,8903.6,8918.8,8931.3,8956.2,8980.9,9020.5,9072.5,9134.7,9545.4,10208,10658,10805,10952,12127,12426,12459,12541,12346,11990,11891,11900,11956,11981
1755,9881.2,9495.6,9540.9,9538.3,9454.1,9349,8983.4,8807.3,8826.1,8793.9,8852.8,8850.5,8856.7,8857,8824,8829.4,8861.5,8955.3,8935.9,8893.5,8895.4,8909.2,8942.4,8953.8,8980.6,9026.8,9079.1,9127.2,9556.6,10204,10660,10809,10957,12148,12449,12489,12575,12366,12021,11912,11918,11978,11999
1756,9930.1,9507.3,9560.4,9555.1,9457.6,9355.8,9001.8,8816.7,8836.3,8803.7,8859.7,8861.4,8863.5,8856.1,8834.6,8825.1,8859.6,8953,8936.9,8897.4,8897.9,8912,8949.6,8973.6,8976.7,9031.1,9069.9,9133.3,9560.1,10221,10665,10805,10960,12118,12435,12477,12564,12358,12004,11904,11918,11976,11985
1757,9925.3,9494.7,9551.4,9548.4,9444.7,9339.7,8992,8805.4,8826.3,8798.2,8858.4,8858.9,8855.9,8850.4,8818,8820.5,8837.3,8932.3,8926,8881.2,8878.6,8906.5,8932.9,8957.9,8984.2,9026.8,9079.3,9126.1,9550,10219,10667,10814,10958,12122,12417,12447,12540,12327,11986,11892,11904,11950,11974
1758,9896.7,9493.4,9547.5,9541.5,9446.4,9336.1,8988.7,8800.5,8827.4,8791.2,8857.2,8854.2,8853.6,8848.7,8803.6,8802.6,8822.7,8936,8911.7,8874.1,8872.6,8896.6,8936.2,8947.4,8978.6,9019.9,9070.4,9126,9564,10228,10689,10826,10975,12137,12432,12468,12562,12354,12013,11901,11913,11973,11989
1759,9840.7,9463.6,9506.3,9506.9,9412.5,9312.8,8968.6,8780.8,8805.4,8784.2,8830,8832.3,8827.3,8810,8777.7,8769.3,8790.2,8900.6,8879.8,8842.1,8855.6,8877.2,8915.2,8933,8960.3,9010.5,9052,9107.8,9535.8,10222,10680,10835,10978,12125,12413,12459,12544,12335,11987,11888,11900,11962,11970
1760,9929.3,9485.8,9538.5,9529.6,9445.2,9335.4,8996.2,8808.3,8828.2,8801,8859.6,8862,8849.2,8830.1,8786.9,8781.3,8807.7,8914.4,8895.7,8862.8,8864.5,8899.7,8928.7,8952.1,8969.7,9016,9064.4,9120.3,9571.6,10260,10716,10857,11014,12117,12410,12460,12530,12323,11981,11881,11884,11938,11954
1761,9850.8,9456,9506.8,9503.5,9411.9,9305.1,8965.7,8778.6,8812.6,8776.4,8837,8838.1,8831.2,8805.7,8768.1,8757.4,8782.6,8892.2,8876.9,8832.1,8843.4,8869.9,8911.8,8926.6,8953.1,9004.1,9060.2,9106.6,9563.7,10267,10751,10906,11040,12126,12419,12456,12540,12331,11987,11889,11902,11953,11967
1762,9856.3,9441.4,9491.2,9489.6,9397.9,9300.3,8963.8,8784.7,8801.8,8773.2,8828.9,8827.4,8813.5,8799.1,8747.1,8745.5,8759.3,8873.2,8855.8,8831.4,8827.7,8858.1,8900.8,8918,8950.5,8989.4,9045.1,9105.2,9566.6,10289,10768,10917,11052,12099,12391,12418,12512,12307,11958,11849,11871,11924,11941
1763,9850.4,9463.9,9530.6,9526.3,9425.1,9322.6,8996.2,8812.9,8837.8,8807,8864.3,8862.5,8847.8,8822.8,8778.2,8774.5,8789.7,8901.4,8872.9,8848.9,8862,8893.3,8932.7,8959.7,8981.1,9034,9073.8,9137,9620.2,10366,10850,10983,11116,12165,12457,12500,12580,12375,12023,11932,11931,11992,12001
1764,9848.3,9437.1,9503.4,9485.3,9403.5,9297.8,8971.2,8784.5,8812.5,8786,8840.3,8834.8,8822.4,8789.7,8739.9,8732.2,8751,8863.7,8858.9,8820.7,8825.3,8854.4,8899.4,8921.4,8953,9004.6,9047.1,9103.9,9589.5,10334,10803,10937,11058,12094,12384,12430,12509,12299,11961,11854,11868,11919,11942
1765,9855.1,9429.3,9522.8,9541.5,9433.2,9310.8,8991.1,8828.3,8837.4,8793.6,8903.2,8864.5,8869,8846.9,8771,8770.5,8761,8871.5,8878.1,8825.6,8828.4,8869.7,8901.8,8931.4,8956.5,8999.6,9052.3,9101.7,9596.5,10328,10790,10908,11015,12098,12384,12429,12516,12303,11984,11902,11919,11957,11975
1766,9784.2,9437.3,9503.7,9491.4,9417.4,9293.7,8976.6,8802,8820.2,8789.5,8843.9,8842.6,8824.2,8795.8,8743.9,8740,8755.7,8865.5,8854.2,8825.5,8840.7,8868.2,8913,8933.9,8958.3,9024.1,9064,9115.1,9600,10319,10792,10916,11034,12158,12457,12493,12573,12378,12020,11924,11929,11984,11997
1767,9864.8,9434.4,9490.9,9476.2,9390.6,9293.3,8964.4,8790,8798,8779.4,8837.9,8832.4,8817,8773.5,8729.3,8712.8,8743.8,8846.1,8831.7,8804.3,8820.3,8843.7,8891.4,8922.1,8945.4,9001.1,9044.7,9092.3,9562.8,10252,10698,10821,10952,12068,12376,12418,12486,12286,11961,11843,11861,11913,11934
1768,9823.7,9431,9499.3,9482.5,9389.3,9302.1,8977.3,8794.4,8812.2,8788.4,8847.7,8834.9,8825.5,8779.4,8734.2,8722.3,8750,8854.9,8838,8808.7,8817.8,8868.5,8906.8,8933.2,8953.4,9014.4,9055.2,9103,9557.9,10238,10685,10832,10951,12117,12425,12456,12537,12334,11992,11885,11903,11955,11968
1769,9766.6,9408.5,9467.3,9457,9370.7,9276.5,8955.5,8771.1,8792.5,8768,8822.1,8819.5,8802.4,8759.2,8708.9,8689.3,8725,8826.3,8814.4,8795.5,8806.8,8836.3,8880.1,8901.4,8929.2,8990.6,9036.9,9073.5,9528.6,10189,10652,10794,10922,12100,12413,12444,12530,12324,11992,11879,11889,11935,11951
1770,9859.2,9434.4,9498.1,9481.1,9403.9,9297,8980.8,8797,8807.2,8788.7,8844.3,8844.9,8824.3,8779.8,8725.3,8722.9,8739.9,8852.5,8828.5,8806,8825.9,8853.3,8897.9,8931.3,8966.6,9005.2,9057.4,9104.7,9542.5,10197,10649,10789,10922,12092,12403,12434,12518,12317,11980,11875,11889,11942,11945
1771,9811.8,9396.2,9459.4,9437.9,9363.9,9266.1,8940.1,8767.4,8785.4,8764.3,8816.9,8813.2,8807.2,8752.1,8691.1,8678.2,8703.2,8818.7,8800.4,8776.2,8790.1,8829.2,8867.6,8910.9,8928.8,8981.8,9019,9078.7,9508.1,10162,10618,10763,10892,12077,12383,12413,12497,12288,11962,11851,11873,11911,11927
1772,9787.4,9398.5,9455,9447.3,9345.7,9255.6,8928.7,8754.2,8789.2,8755.3,8854.7,8865.5,8820.7,8773.1,8698.5,8695.4,8729.9,8810.1,8797.4,8776.5,8781.1,8844.7,8879.2,8911.4,8926.3,8974,9033.8,9080.7,9521.4,10165,10623,10785,10908,12093,12384,12435,12514,12320,11997,11870,11877,11923,11947
1773,9789.5,9421.5,9478.2,9454.9,9368,9278.2,8964.8,8783.6,8807,8776.9,8834.4,8836.6,8815.2,8764.3,8700.6,8693.8,8727.5,8839.2,8811.9,8794.3,8816.3,8852.2,8891.2,8921.3,8953.7,9005.5,9048.6,9091.6,9526.7,10183,10647,10795,10937,12123,12430,12461,12553,12346,12002,11897,11919,11968,11978
1774,9833.8,9396.1,9450.1,9438.3,9350.6,9258.2,8936.5,8760.4,8783.3,8754.9,8802.7,8811.3,8795.9,8751.6,8680.4,8673.1,8700.5,8818.4,8798.3,8776.4,8789.2,8829.1,8879.1,8908,8930.3,8976.3,9019.3,9076.1,9501.8,10160,10606,10759,10890,12081,12380,12418,12511,12294,11951,11851,11866,11910,11921
1775,9783.5,9420.3,9460.3,9456.5,9365.3,9272,8947.8,8782.7,8804,8767.7,8824.8,8832.3,8810.5,8754.8,8699.2,8698.4,8724,8828.1,8824,8787.5,8802.8,8852.1,8907.7,8925.1,8947,9005.1,9039.8,9106.1,9526.1,10168,10640,10794,10933,12112,12423,12455,12541,12343,11989,11887,11903,11954,11958
1776,9744.8,9385.6,9438.7,9426.3,9346.9,9245,8930,8754,8780.3,8755.7,8804.7,8814.7,8795.5,8732.9,8669.1,8665.1,8686.9,8801.1,8785.8,8762.2,8773.1,8825.2,8872.5,8902.8,8922.2,8979,9019.1,9073.2,9495.8,10156,10615,10776,10902,12103,12394,12435,12516,12314,11978,11863,11875,11931,11938
1777,9825.1,9407.1,9461.4,9446.6,9351.9,9273.2,8945.3,8776.8,8798.3,8764.8,8824.3,8825.3,8814,8752,8688.5,8689.9,8721.4,8823.6,8806.8,8789.6,8800.9,8847.6,8888.7,8922.9,8933.5,8995.6,9036,9093.2,9518.6,10178,10633,10776,10921,12100,12404,12442,12525,12328,11977,11872,11886,11938,11952
1778,9768.5,9382,9435.7,9434.8,9333.6,9253,8934.9,8766.6,8790.4,8753.6,8811.7,8813.7,8794.4,8742.3,8671.7,8668.6,8700.7,8807.5,8805.5,8772.3,8793.3,8839.1,8876.2,8901.6,8929.1,8982.5,9026.3,9082.7,9514.5,10161,10639,10787,10925,12111,12415,12445,12540,12339,11985,11882,11901,11937,11952
1779,9779.5,9361.7,9406.2,9387.4,9301.8,9218.4,8904.7,8735.1,8754.6,8728,8774.6,8771.7,8761.8,8704.3,8646.9,8635.3,8661,8775.4,8766.1,8736,8753.3,8798.6,8851.8,8874.7,8891.5,8949.2,8994.5,9041,9484.4,10126,10579,10724,10865,12045,12342,12375,12467,12259,11918,11814,11823,11876,11888
1780,9746.3,9395.1,9439.8,9430,9339.6,9256.7,8939.8,8760.7,8796.6,8765.2,8817.9,8819,8794.5,8744.8,8685.3,8675.4,8713.5,8817.6,8810.2,8785.8,8799.3,8838.3,8877.4,8912.5,8943.3,8998.5,9043.5,9091.4,9524.7,10186,10656,10796,10939,12137,12436,12478,12555,12365,12013,11904,11918,11960,11979
1781,9775.7,9358.4,9405.1,9401.3,9310.1,9227.2,8910.7,8751.1,8765.2,8731,8780.9,8789.1,8765,8707.3,8649.2,8634.8,8663.3,8775.3,8769.8,8746.8,8755.6,8804.2,8844.6,8878.1,8902.5,8956.3,8997.2,9051.8,9487.1,10136,10600,10743,10885,12046,12364,12399,12487,12281,11940,11827,11843,11890,11902
1782,9794.1,9354.3,9399.1,9381.8,9312.5,9224.2,8912.7,8743.1,8766.4,8739.2,8778.5,8787.7,8763.3,8705.1,8645.1,8645.4,8679.2,8773.9,8768,8736.2,8758.9,8806.9,8851.2,8877.7,8904,8958.9,9003.2,9046.9,9490,10142,10589,10739,10883,12061,12367,12395,12485,12283,11941,11825,11839,11880,11899
1783,9662.4,9352.1,9394.7,9387.1,9301.6,9220.9,8909.5,8734.3,8757.4,8737,8789.8,8776.7,8762,8706.8,8651.6,8638.4,8665.4,8780.2,8776.9,8743.6,8763.8,8796.8,8844.9,8874.3,8905.3,8961,9016.2,9072.5,9500.6,10168,10626,10783,10932,12132,12428,12484,12561,12361,12007,11891,11911,11948,11962
1784,9811.7,9346.7,9392,9380.2,9306.5,9209.7,8901.9,8737.2,8752.3,8725.4,8776.5,8774.9,8755.2,8705.6,8647.4,8631.2,8665.5,8767.1,8761.1,8736.1,8759.3,8795.6,8840.8,8865.9,8887.8,8952.7,8987.5,9051.5,9488,10132,10583,10729,10884,12050,12351,12389,12478,12273,11920,11811,11831,11872,11881
1785,9755.9,9361,9426.2,9397.4,9331.3,9238.9,8929.4,8773.1,8799.7,8757.1,8818.8,8796.8,8814.3,8940.5,8922.5,8941.9,8938.2,9006.7,8989.4,8954.6,8985.4,9026.1,9049.3,9040,9110.4,9150.3,9188.2,9232.8,9511.3,10150,10623,10767,10909,12091,12390,12449,12599,12339,12001,11922,12070,12101,12107
1786,9669.4,9320.2,9376.4,9365.4,9284.6,9197.4,8894,8725.1,8754.7,8720,8780.3,8771.2,8749.5,8696.5,8636.5,8624.5,8657.9,8765.8,8773.1,8736.8,8750.9,8787.6,8834.4,8875.6,8896.6,8960.3,9007,9069.2,9501.2,10164,10632,10795,10935,12121,12416,12452,12530,12332,11978,11865,11872,11927,11931
1787,9774.4,9354.8,9391.3,9382.9,9304.6,9225.3,8908.1,8747.3,8764.3,8747.1,8803.2,8791.9,8786.4,8724.2,8655.2,8648.5,8681.3,8788.5,8787.1,8749.6,8770.7,8815.6,8857.6,8885.7,8924,8984.2,9022.3,9091.1,9520.3,10179,10631,10782,10926,12101,12408,12429,12515,12304,11956,11845,11854,11901,11921
1788,9717.1,9358,9410.6,9398.7,9313.1,9232.6,8918.5,8789.3,8807.7,8743,8802.3,8801.3,8780.6,8724.5,8666.8,8651.7,8672,8788.7,8782.9,8760.1,8773.2,8810.1,8861.2,8893.5,8924.4,8984.1,9035.3,9099.7,9527.7,10191,10649,10797,10934,12112,12405,12440,12524,12318,11962,11853,11867,11925,11932
1789,9757.9,9319.1,9356,9352.9,9274.8,9184.2,8879.3,8704.9,8728.8,8714.5,8769.6,8760.9,8742.8,8691.3,8629,8617.5,8645.6,8763,8750.4,8729.9,8738.6,8784.2,8826,8863.6,8906,8965.8,9016.5,9063.8,9500.1,10148,10592,10732,10874,12045,12341,12372,12431,12242,11887,11786,11792,11854,11858
1790,9656.6,9329.3,9379.9,9375.8,9283.2,9202.3,8902.9,8733.2,8753.9,8736.4,8801,8793,8773.9,8721.5,8646.6,8647,8677.8,8782.4,8771.8,8757.6,8771.2,8812.4,8869.9,8901.3,8941.1,8998.2,9039.3,9099.6,9531.9,10194,10649,10801,10931,12117,12419,12448,12531,12320,11976,11863,11871,11933,11945
1791,9778.7,9328.7,9377.5,9376,9288,9214.2,8892.5,8734,8760.2,8738.6,8801,8786.4,8775.8,8719.4,8648.4,8635.2,8671,8783,8769.9,8745.6,8761.6,8807.7,8860.2,8886.6,8925,8984.7,9027.9,9080.2,9511.5,10152,10606,10741,10880,12050,12351,12383,12461,12267,11919,11814,11823,11880,11883
1792,9695.5,9318.6,9376.7,9374.1,9300,9212.2,8895.5,8736,8754.7,8736.8,8809.3,8803.6,8792,8728.1,8653.6,8651.3,8688.5,8788.9,8785.1,8765.7,8783,8812.9,8880.7,8906.5,8933.9,8999.8,9039.1,9090.6,9520.2,10169,10617,10777,10899,12088,12388,12418,12510,12303,11942,11847,11859,11915,11916
1793,9670.9,9296.8,9344.3,9338,9265.9,9164,8872.7,8708.7,8730.5,8711,8778.7,8778.8,8760.6,8704.5,8643.4,8617.3,8655.1,8763,8759.7,8732.8,8750.3,8791.9,8841.2,8872.5,8900.3,8951.4,9000.8,9058.9,9474.1,10120,10581,10725,10866,12036,12339,12364,12455,12259,11910,11804,11817,11861,11874
1794,9725.3,9322.9,9377.9,9372,9290,9203.1,8907.2,8743.6,8764,8753.9,8821.4,8818.2,8795.9,8736.5,8666,8651,8695.9,8801,8786.6,8765.2,8778.8,8817.7,8870.6,8897.2,8928.1,8982.4,9020.9,9080.6,9497.7,10151,10594,10747,10879,12065,12376,12399,12479,12291,11938,11828,11844,11889,11907
1795,9707.1,9311.3,9367.8,9351.8,9274.3,9196.3,8897.7,8737.7,8770.4,8750.7,8822.6,8818.6,8803.8,8745.3,8684.1,8668.1,8691.5,8800,8786,8757,8772.6,8806.1,8860.8,8886.9,8910.7,8972.6,9008.5,9059.2,9486.7,10133,10593,10740,10873,12053,12353,12397,12483,12281,11928,11832,11845,11886,11897
1796,9717.1,9290.8,9339.4,9335.7,9256.3,9169.5,8882.4,8718.7,8737.1,8728.8,8803.4,8800.5,8789.7,8724.3,8645.9,8637,8656.1,8760.8,8744.4,8717.8,8733.1,8758.6,8819.4,8842,8879.6,8932.2,8968.6,9024.8,9456.8,10094,10544,10690,10825,11990,12293,12331,12411,12212,11866,11766,11772,11815,11835
1797,9645,9313.2,9365.9,9370.6,9290.2,9198.5,8912.7,8755,8780.8,8767.4,8845,8839.8,8819.6,8756.5,8677.9,8664.6,8693.4,8794,8777.3,8745.8,8762.9,8803.1,8841.2,8873.3,8905.7,8966,9014.7,9064.3,9500,10152,10623,10777,10916,12111,12416,12442,12535,12330,11995,11875,11893,11930,11943
1798,9722.7,9304.6,9357.9,9353.3,9276.4,9198.1,8903.7,8746.1,8771.8,8761.9,8830.9,8836.5,8820.3,8742.8,8669.8,8649.6,8668.1,8761.8,8751.5,8709.1,8736.9,8761.5,8813.4,8851.1,8873.8,8929.2,8974.9,9033.2,9463.8,10111,10554,10709,10846,12025,12337,12371,12448,12247,11905,11801,11807,11850,11864
1799,9739.8,9308.2,9366.5,9363,9301.4,9221.1,8924,8771.9,8793.9,8796.9,8855.9,8852.2,8838.7,8742.5,8665.8,8639.3,8664.9,8763.2,8743.9,8718,8731,8767.1,8819.4,8850.5,8885.5,8941.9,8977,9037.7,9457.4,10103,10560,10702,10852,12008,12312,12350,12441,12234,11888,11787,11804,11838,11856
1800,9644.8,9306.5,9356.7,9351,9280,9209.6,8916.7,8760.4,8792.9,8768.4,8841.7,8821.3,8809.3,8720.2,8639.3,8621.1,8636.4,8742.8,8725.6,8687.2,8707.1,8748.9,8798.6,8835.3,8865.1,8928.3,8974.9,9038.6,9457.9,10116,10589,10732,10877,12059,12364,12405,12482,12290,11951,11832,11847,11885,11895
1801,9744.4,9313.4,9369.3,9371.2,9297,9227.1,8926.1,8770,8784.3,8774.4,8836.5,8821.9,8800.7,8714.8,8639.5,8613.6,8632.7,8735.7,8718.8,8683.6,8709,8751.5,8801.4,8840.2,8860.7,8930.7,8967.9,9034.8,9467,10110,10558,10708,10841,12019,12316,12349,12439,12239,11892,11786,11798,11838,11851
1802,9746.4,9327.9,9396.4,9402.9,9327.2,9246.3,8950.8,8779.1,8810.5,8795.9,8852.3,8839.9,8811.9,8722.7,8638.4,8619.5,8638.1,8742.7,8721.6,8699.7,8717.2,8756.6,8808.8,8845.4,8878.3,8941.2,8989.3,9048.3,9469.8,10119,10584,10727,10862,12045,12343,12385,12467,12268,11915,11816,11829,11875,11879
1803,9705.2,9317,9363.7,9363.8,9292.2,9208,8921,8749.2,8777.1,8747.8,8804.2,8790.4,8772.2,8677.5,8594.2,8570.7,8599.7,8693.8,8690.8,8659.2,8687.5,8720.8,8785.3,8805,8851.1,8910.6,8956.6,9009.7,9446.2,10088,10546,10698,10834,12013,12310,12356,12434,12231,11891,11791,11799,11840,11848
1804,9726.8,9333.4,9379.7,9383.1,9308.7,9224.3,8921.7,8764.9,8787.7,8753.8,8824.2,8798.3,8765.5,8695.2,8599.8,8585.1,8611.2,8715.2,8705.6,8675.2,8696.9,8742,8792.7,8827.8,8873.9,8930.4,8973.5,9020.5,9469.6,10126,10570,10718,10855,12037,12333,12378,12467,12250,11922,11807,11823,11862,11882
1805,9757.1,9346.1,9390,9391,9310.5,9216.9,8916.4,8753.6,8777.3,8749.5,8808.9,8798.4,8763.6,8685.3,8606.9,8585.4,8606.4,8712.7,8702.1,8669.7,8685.7,8745.8,8791.1,8824.3,8870,8925,8975.3,9033.2,9465.4,10107,10559,10714,10857,12029,12336,12374,12446,12254,11922,11812,11818,11860,11867
1806,9736.9,9315,9367.2,9356.9,9284.6,9196.6,8892.1,8726.1,8755.8,8728,8783.1,8766,8745.2,8666.7,8583.4,8559.5,8587.8,8689.6,8674.5,8659.8,8687.7,8721.7,8780,8818.6,8851,8910.2,8963.5,9013,9443.5,10088,10542,10684,10824,12001,12297,12337,12417,12216,11881,11774,11787,11831,11834
1807,9670.4,9315.5,9354.3,9353.4,9277.4,9187.2,8880.8,8721.1,8750.2,8723.4,8779.7,8773.9,8740.8,8657.8,8583.3,8562.6,8589.2,8690.1,8671.4,8661.6,8676.2,8718.8,8780.2,8814.9,8862.2,8912.3,8966.9,9014.8,9450,10105,10564,10708,10848,12041,12336,12383,12464,12265,11925,11803,11824,11866,11876
1808,9736.6,9323.5,9359.4,9356.4,9274.3,9187.2,8892,8727.3,8754.9,8728.9,8785.7,8769.7,8751.8,8664.4,8579.3,8561.8,8592.9,8691.6,8682.1,8653.3,8684,8728.2,8784.5,8826.7,8869.6,8921,8969.3,9015.9,9452.3,10091,10550,10696,10827,11995,12310,12346,12431,12221,11893,11773,11789,11840,11849
1809,9711.8,9315.9,9368.3,9361.8,9286.5,9192.8,8888.3,8720.2,8762.7,8735.4,8793.6,8783.9,8751.4,8678.6,8591.8,8573.7,8597.5,8712.1,8690.6,8675.6,8694.7,8734,8801.1,8839.9,8867.5,8929.8,8986.3,9037.6,9472.7,10108,10575,10711,10851,12027,12333,12379,12453,12247,11913,11802,11820,11862,11869
1810,9659.3,9282,9322,9320.2,9248.8,9151.8,8849.2,8681.3,8718.9,8694.9,8754.8,8734.8,8708.5,8631.4,8555.7,8529,8561,8668.1,8651.5,8638.8,8655.5,8699.5,8762.8,8797,8840.8,8895.5,8939.8,9000.8,9429.2,10069,10531,10675,10820,11987,12295,12335,12414,12225,11869,11766,11768,11824,11834
1811,9684.2,9300.2,9347.3,9330.5,9269.9,9185.4,8873.3,8700.3,8738.4,8709.4,8773.9,8754.8,8738.8,8651.9,8563.2,8556.9,8579.2,8690.3,8683.4,8658,8674.4,8729,8778.3,8824.8,8862.3,8921.9,8969.6,9030.5,9479.7,10121,10575,10721,10843,12030,12317,12369,12491,12271,11927,11792,11812,11866,11869
1812,9691.7,9291.9,9355.7,9346.5,9266.8,9177.9,8874.9,8703.1,8734.9,8717.8,8776.6,8760.6,8737.8,8659.7,8576.3,8555.7,8576.8,8694.1,8675.9,8657.7,8678.6,8720,8789.9,8823.1,8864.1,8910.5,8966.9,9033.7,9456.7,10100,10555,10691,10838,12004,12325,12369,12442,12248,11897,11787,11806,11849,11852
1813,9704.6,9285.3,9350.7,9344.9,9259.3,9178.2,8850.8,8690.3,8720,8710.4,8759.7,8745.3,8724.6,8643.6,8568.3,8548.9,8567.5,8675,8663,8644.6,8652.6,8715.2,8778.4,8810.7,8857.1,8908.5,8949.3,9013.9,9437.8,10073,10521,10674,10804,11954,12263,12300,12392,12194,11851,11743,11747,11793,11805
1814,9618.1,9286.1,9341.6,9328.1,9255.7,9168.3,8848.3,8691,8713.5,8705.2,8763,8775.6,8733.1,8651.5,8554.2,8552.2,8557.9,8685.7,8656,8650,8674.7,8709.7,8766.3,8806.9,8854.7,8928,8984.4,9033.7,9462.3,10120,10565,10733,10859,12031,12340,12391,12463,12259,11943,11847,11821,11872,11887
1815,9719.7,9284,9344.9,9333,9248.1,9162.3,8848.6,8681,8711.7,8697.1,8758.6,8749,8710.3,8638.7,8545.1,8534.2,8566.2,8668.9,8659.6,8642.8,8661.2,8708.6,8778.7,8806.8,8851.3,8909,8955.1,9018.8,9444.9,10080,10529,10665,10815,11982,12290,12334,12406,12212,11873,11757,11771,11820,11822
1816,9725.6,9271.5,9322.8,9309.8,9231.2,9144.5,8831.1,8670.4,8703.3,8687.5,8736.4,8724.9,8701.7,8622.1,8539.4,8522.5,8539.7,8647.6,8647.1,8618,8649.4,8692.4,8755.8,8790.1,8836,8893.4,8951.5,9005.5,9429.6,10055,10513,10639,10775,11951,12257,12292,12367,12181,11829,11730,11729,11777,11784
1817,9593,9284.7,9330.7,9324.9,9249.6,9154.1,8841.7,8679.6,8703.3,8688.9,8754.3,8742.7,8711.8,8638.1,8554.5,8535.3,8562.4,8676.1,8666.9,8643.1,8669.2,8721.1,8769.3,8817.2,8862.6,8927.7,8978.4,9037.9,9456,10104,10571,10724,10865,12044,12355,12399,12481,12290,11936,11828,11843,11883,11893
1818,9712.3,9276.5,9329,9318.1,9246.4,9140.1,8831.2,8664,8697.5,8676.6,8745.2,8738.3,8704.8,8627.4,8537,8527.8,8546.6,8654.4,8647.9,8624.7,8659,8702.1,8760.9,8807.7,8855.4,8915.4,8956.8,9019.5,9433.5,10076,10520,10659,10804,11972,12267,12319,12391,12199,11855,11752,11763,11804,11812
1819,9674.3,9283.9,9323.4,9305.9,9232.3,9150.3,8835.7,8671.8,8704.3,8681.7,8756.7,8743.9,8711.7,8634.6,8545.4,8526.4,8550.8,8654.2,8651.1,8632.2,8662.5,8714.4,8768.6,8821.2,8856,8919.7,8974.5,9028.8,9451.9,10086,10530,10673,10816,11991,12304,12338,12413,12219,11883,11769,11781,11829,11824
1820,9649.7,9250.6,9299.8,9288.6,9216.2,9122.2,8816.6,8651.2,8690.6,8664.5,8730.6,8726.9,8693.3,8609.9,8534.2,8509.5,8539,8639.7,8636.7,8624.6,8645.8,8695,8756.1,8800.2,8845.3,8907.7,8958.3,9013.3,9432.2,10073,10526,10664,10820,11983,12291,12322,12395,12205,11860,11757,11769,11809,11822
1821,9575.4,9253.4,9310,9287.1,9219.5,9120.9,8818.3,8662.4,8689.5,8668.7,8737.7,8730.9,8705.5,8619.4,8539.8,8531.9,8543.6,8659.5,8654.3,8641,8665.9,8714.5,8763.1,8815.9,8854.9,8926.4,8976.8,9035.5,9445.1,10095,10553,10703,10835,12033,12329,12368,12452,12252,11907,11793,11808,11854,11870
1822,9712.3,9261.7,9303.3,9285.4,9215.5,9126.4,8822.1,8670.4,8691.9,8675.9,8741.3,8727.3,8700.7,8616.6,8531.5,8524.8,8541,8647,8640.9,8622.7,8661.5,8716.5,8772.6,8818.4,8854.7,8919.5,8974.4,9032.4,9449.5,10077,10517,10654,10804,11971,12280,12316,12386,12190,11856,11746,11753,11805,11809
1823,9652.6,9225.4,9265.4,9254.8,9177.8,9089.8,8796.3,8634.8,8663,8640.6,8703.1,8698.1,8662.9,8578.3,8507,8492.7,8520.7,8623.5,8622.3,8602.1,8629.4,8682.3,8748,8790.6,8831,8897.9,8952.4,9010.4,9418,10045,10499,10629,10778,11944,12260,12284,12355,12168,11828,11724,11728,11775,11781
1824,9570.8,9237.9,9275.9,9270.3,9198.9,9112.4,8814.4,8653.4,8691.2,8663.2,8733.2,8722.4,8688,8614.9,8522.6,8513.9,8542.9,8642.6,8652.2,8625,8654.9,8712,8778.2,8816,8857.3,8930.3,8982.9,9044.3,9458.6,10095,10549,10684,10838,12018,12326,12361,12444,12243,11908,11799,11801,11842,11861
1825,9648,9238.2,9277.7,9264.4,9187.9,9107.5,8802.6,8645,8679.5,8669.1,8723.5,8709.5,8683.8,8601.9,8519.4,8512.6,8531.8,8648.2,8635.7,8615.6,8647,8706.8,8766.8,8814.8,8850.4,8922.3,8979.9,9036.2,9449.3,10065,10496,10647,10792,11952,12272,12303,12373,12181,11847,11736,11746,11792,11792
1826,9630.7,9252.1,9297.2,9291.5,9208.4,9125,8821.2,8668.1,8693.7,8679.1,8741.7,8733.3,8703.4,8617.4,8543.3,8531.7,8564.9,8661.8,8663.7,8650.6,8679.9,8733.9,8807.7,8842.7,8892.5,8955,9009.8,9071.3,9477.4,10094,10550,10686,10831,12008,12316,12354,12430,12229,11892,11793,11792,11847,11842
1827,9603.3,9229,9260.7,9254,9180.3,9104,8802.6,8645.4,8672.1,8647.9,8720.3,8708.9,8677.9,8599.7,8515.8,8501.3,8527.3,8631.1,8639.3,8614.7,8647.8,8711.3,8778.5,8825.7,8871.1,8933.6,8989.7,9054.3,9456.1,10081,10520,10663,10807,11992,12291,12329,12409,12201,11866,11767,11763,11815,11816
1828,9605.7,9217.2,9265.2,9242.8,9179,9101.2,8789,8639.2,8669.1,8647.1,8720.2,8698.3,8666,8584.8,8515.4,8494.7,8525.8,8631,8633.5,8613.3,8653.5,8710.4,8781.6,8823.8,8870.9,8934.1,8998.5,9058.9,9453.5,10074,10503,10642,10802,11972,12288,12316,12393,12192,11862,11748,11761,11802,11813
1829,9643.2,9231.8,9269.6,9266.7,9193.8,9110.1,8802.5,8643.9,8682,8666.1,8722.2,8720.3,8681.8,8598.2,8522.1,8513.4,8541.7,8644,8640.5,8629.6,8657.7,8723.2,8796.1,8849.5,8886.8,8965,9012.4,9083.4,9477.9,10081,10530,10663,10811,11982,12291,12332,12408,12204,11866,11757,11774,11811,11820
1830,9656.2,9206.2,9253.4,9254.4,9173.5,9091.2,8795.8,8632.2,8664.4,8646.2,8710.1,8699.2,8672.5,8593.1,8512.7,8497.4,8529.8,8639.1,8635.3,8611.3,8651.8,8716.7,8793.7,8836,8881.6,8955.8,9015.5,9083.4,9473.3,10061,10495,10629,10775,11937,12247,12280,12350,12156,11808,11710,11721,11758,11767
1831,9538.7,9218.7,9280,9256.7,9196,9102,8808.4,8654,8676.7,8661.4,8724.5,8704.8,8680.4,8596.6,8530.5,8504.3,8540.5,8658.3,8654.3,8640.9,8679.6,8747.5,8815.7,8871.1,8918.9,8991.5,9069.4,9133.7,9522.3,10110,10549,10695,10837,12030,12332,12375,12448,12250,11901,11804,11815,11860,11853
1832,9655.5,9225.2,9284.7,9267.3,9201.8,9106.5,8825.3,8659.1,8684.1,8660.3,8721.8,8717,8686.3,8610.5,8531.9,8518.1,8546.4,8656.5,8651.1,8639.2,8678.2,8749,8825.7,8883.1,8941.3,9027.7,9086.7,9175.4,9542.1,10111,10525,10659,10806,11975,12280,12320,12385,12189,11857,11748,11759,11799,11806
1833,9646.1,9216.4,9263.5,9254.9,9189.4,9095.3,8804,8647.6,8674.8,8655.2,8720.6,8707.7,8675.4,8590.9,8522.5,8515.5,8552.2,8658.3,8656.2,8637.5,8678.2,8755.6,8846.5,8902.3,8965.9,9059.1,9141.1,9227.4,9593,10115,10515,10660,10797,11970,12268,12311,12384,12190,11836,11738,11745,11789,11797
1834,9545.4,9204.3,9261.4,9249.5,9176.3,9091.2,8795.2,8638.6,8670.7,8647.7,8707.9,8693.9,8664.3,8587.4,8519.5,8512.5,8545.8,8652.4,8659,8640.6,8700.6,8778.7,8862.9,8949.8,9031.2,9126.9,9232,9354.5,9711.6,10169,10553,10681,10833,12005,12304,12353,12433,12238,11891,11789,11791,11830,11840
1835,9642.1,9217.5,9269.7,9246.9,9184.4,9094.6,8799.5,8651.9,8675.4,8653.9,8711.8,8702.7,8673.5,8596.5,8529.6,8519,8558.6,8674,8669.9,8661.3,8727.3,8802.9,8921.9,9007.1,9116,9249.7,9392.8,9554.4,9880,10218,10524,10655,10807,11966,12269,12311,12391,12195,11843,11745,11746,11791,11791
1836,9625.9,9234.8,9288.8,9265.7,9199.9,9104.5,8823.6,8662.3,8689.1,8665.6,8718.1,8704.5,8695.8,8617,8556.5,8548.3,8595.2,8691.6,8708.4,8701.9,8771.1,8878.9,9020.4,9145.3,9301.7,9490.7,9714.6,9952,10242,10358,10557,10680,10814,11985,12288,12327,12405,12211,11864,11755,11766,11814,11827
1837,9607.4,9205.6,9256.4,9243.1,9164.8,9086.5,8797.6,8634.4,8663.4,8642.5,8702.7,8679.6,8661.6,8585.1,8530.1,8535.2,8583.6,8694.2,8708.1,8723,8817.1,8951.3,9152,9351.8,9571.2,9878.2,10239,10640,10870,10547,10570,10662,10803,11970,12268,12308,12390,12199,11848,11744,11751,11786,11797
1838,9571.6,9209.7,9259.6,9242.5,9177.6,9085.6,8804,8647,8667.3,8653.1,8705.5,8697.2,8669.8,8592.9,8556.7,8554.1,8611.2,8732.2,8748.8,8799.2,8933.8,9124.5,9412.8,9732.5,10110,10598,11198,11837,11937,10922,10618,10690,10828,12000,12307,12344,12407,12224,11876,11761,11778,11814,11830
1839,9652.6,9225.8,9276.7,9260,9188.8,9102.1,8810.6,8653.8,8685.7,8659.5,8723.5,8702.5,8679.6,8616.9,8591.1,8598.8,8666.9,8797.8,8863.6,8930.5,9142.8,9441.8,9907.8,10460,11124,11934,12942,14011,13708,11496,10663,10688,10827,11988,12295,12332,12401,12202,11853,11750,11764,11806,11813
1840,9627.9,9209.4,9255.1,9241.7,9179.8,9081.6,8798.8,8646.4,8662.4,8649.1,8709.8,8686.7,8654.3,8609.2,8610.9,8633.3,8734.7,8881.7,8982.3,9121.5,9476.7,9970.1,10725,11638,12717,13951,15448,16856,15939,12085,10705,10693,10804,11961,12264,12309,12381,12186,11844,11737,11744,11782,11790
1841,9544.9,9206.7,9257.3,9245.3,9173.3,9088.2,8787.8,8635.3,8667.7,8638.7,8703.8,8690.2,8665.6,8624.4,8677.8,8729.7,8861.7,9050.2,9235.3,9473.6,10070,10873,12102,13486,15101,16825,18730,20229,18217,12700,10778,10732,10843,12020,12317,12358,12436,12229,11887,11771,11791,11837,11850
1842,9626.5,9205.7,9247.6,9242.3,9166.4,9076.4,8792.4,8634.6,8663.7,8647.4,8696.7,8689.3,8660.7,8653.1,8762.8,8860.9,9056.6,9314.8,9607.7,10016,10961,12180,13943,16021,18041,20028,21898,23303,19602,12930,10757,10701,10815,11972,12274,12301,12371,12187,11837,11729,11743,11778,11785
1843,9609.3,9220.4,9256.8,9251.6,9178.9,9097.8,8803.2,8653.5,8672.8,8654.4,8714,8696.7,8683.5,8711.1,8920.5,9083.2,9372.4,9717.6,10185,10811,12187,13910,16172,18656,20860,22649,23898,24550,19694,12839,10772,10734,10837,12013,12315,12349,12426,12223,11879,11767,11772,11815,11822
1844,9595.1,9197.3,9244.1,9226.5,9158.2,9063.1,8775.1,8623.2,8654.3,8634.9,8693.1,8673.1,8668.6,8755.4,9133.7,9395.9,9806.5,10267,10930,11793,13641,15813,18327,20724,22477,23648,23969,23649,18331,12284,10710,10694,10815,11977,12270,12308,12387,12181,11836,11730,11741,11781,11785
1845,9563.5,9187.1,9229.3,9214.7,9137.3,9050.6,8762.7,8614.9,8640.1,8617.5,8668.3,8665.3,8664.2,8820,9403.7,9780,10318,10888,11681,12690,14713,16958,19100,21041,22078,22333,21733,20798,16110,11629,10638,10669,10797,11969,12272,12302,12372,12170,11829,11729,11728,11774,11779
1846,9591.5,9212.3,9258.5,9238.2,9178.6,9080.5,8797.4,8647.8,8683.8,8650.6,8705.6,8697.1,8724,8949.1,9749.1,10281,10890,11531,12373,13409,15375,17335,18917,20204,20406,19952,18764,17619,13992,11126,10638,10711,10843,12014,12315,12350,12431,12226,11877,11779,11781,11831,11826
1847,9607.6,9199.9,9234.3,9225.8,9147.5,9067.3,8777.4,8620.6,8646.6,8624.2,8686.2,8671.4,8708.4,9026.3,10036,10649,11241,11862,12577,13442,15031,16432,17212,17692,17358,16659,15485,14477,12099,10645,10542,10647,10781,11950,12243,12284,12354,12153,11809,11705,11707,11756,11762
1848,9556.7,9205.1,9249.4,9240.6,9169.4,9085.2,8786.2,8633.2,8667.5,8640,8694.6,8692,8747.3,9123.5,10233,10868,11335,11859,12334,12873,13895,14793,14957,14941,14407,13691,12844,12192,10950,10402,10562,10680,10822,11996,12301,12335,12423,12216,11870,11765,11776,11820,11813
1849,9599.1,9207.7,9258.3,9233,9162.6,9081.1,8788.1,8644.2,8664.4,8635.3,8692.6,8685.7,8744.9,9146.6,10239,10807,11101,11498,11728,12025,12572,12977,12896,12800,12340,11821,11245,10860,10294,10240,10534,10658,10809,11974,12271,12313,12387,12191,11840,11740,11749,11798,11788
1850,9637.9,9199,9243.4,9221.6,9147.4,9064.5,8775.3,8633.9,8646,8629.9,8683.9,8684.5,8723.1,9098.5,10058,10498,10614,10863,10880,10976,11231,11403,11263,11115,10820,10551,10230,10036,9894.7,10141,10491,10622,10774,11928,12232,12266,12350,12145,11799,11693,11702,11750,11757
1851,9579,9205.3,9254.3,9225.8,9155.9,9072.6,8777.2,8629.2,8648.7,8634,8694.3,8682,8720.7,9029.9,9758.6,10044,10043,10200,10141,10130,10247,10329,10223,10144,9979.6,9837.9,9678.8,9590.6,9696.5,10119,10524,10661,10802,11979,12279,12322,12388,12200,11848,11742,11749,11790,11799
1852,9571.3,9194.9,9239.8,9217.4,9141.7,9063,8767.3,8629.7,8642.5,8614.4,8678.4,8669.9,8691.8,8917.1,9410,9584.3,9540,9652.6,9576.2,9528.9,9566,9631.2,9587,9548.3,9474.7,9414.4,9359.5,9330.8,9555.4,10086,10502,10650,10787,11969,12259,12300,12384,12189,11844,11730,11734,11790,11786
1853,9668.6,9221.1,9264,9242.4,9165.5,9084.3,8794.8,8641.7,8658.7,8635.8,8698.6,8686.5,8696.7,8834.4,9124.7,9224.9,9162.9,9264.1,9194.3,9156.1,9177.7,9228.2,9230.7,9229,9209.1,9204,9190.7,9197.4,9511.7,10069,10499,10634,10783,11950,12261,12293,12371,12174,11819,11715,11719,11777,11769
1854,9637.6,9216.9,9265,9229.7,9153.6,9067.4,8777.2,8625.6,8653.4,8628.8,8685.1,8671.9,8665.1,8737.2,8896.8,8933.8,8909.8,8999.8,8952,8910.5,8947.5,8994.9,9028.4,9041.3,9048.5,9077.4,9075.4,9117.7,9462.9,10055,10498,10638,10776,11939,12253,12285,12360,12162,11820,11706,11722,11753,11763
1855,9582.3,9222.5,9261.6,9228.9,9152.7,9060.8,8778.1,8628.6,8649,8624.8,8680,8655.9,8650.2,8668.7,8736.9,8757,8746.8,8836.3,8808.2,8775.9,8797.3,8862.7,8910.4,8943.4,8952.3,9001.3,9034.7,9073.8,9446,10070,10515,10657,10811,11991,12275,12318,12405,12203,11855,11753,11750,11805,11798
1856,9648.7,9239.9,9274.4,9241.8,9165.2,9078.8,8797.5,8643.5,8657.6,8639.7,8695,8673.2,8654.4,8635,8649.4,8653.7,8659.4,8753,8731.6,8708.4,8742.4,8798.9,8853.1,8887,8919.1,8967.8,9007,9046.2,9438.9,10058,10504,10643,10797,11968,12275,12304,12379,12181,11827,11728,11737,11777,11791
1857,9656.2,9226.3,9260.1,9226.6,9146.8,9059.7,8770.7,8621.3,8656.7,8619.8,8680.9,8651.9,8626.6,8578.1,8571.6,8568.9,8581.9,8679.7,8659.1,8640.3,8673.5,8738.3,8797,8827.8,8862.9,8915.8,8962.2,9010.7,9418.1,10039,10487,10627,10776,11938,12234,12275,12357,12149,11802,11688,11699,11751,11759
1858,9589.7,9229.6,9264.6,9238.3,9158,9065.9,8790.8,8623.3,8657.8,8636.7,8688.4,8667,8635.3,8583.7,8542.3,8539.3,8554.7,8655.9,8647.4,8628,8655.4,8720.1,8778.7,8826.3,8854.2,8910.7,8964.3,9019.9,9430.3,10058,10520,10663,10807,11984,12287,12322,12408,12200,11855,11752,11750,11805,11800
1859,9678.1,9233.4,9267.1,9234.5,9157.1,9059.1,8772.9,8634.8,8648.9,8630.6,8691.5,8668.8,8632.2,8562.5,8509.4,8501.5,8522.4,8625.9,8622.5,8599.2,8631.2,8686.2,8759.1,8804.1,8834.5,8901.5,8931.2,8993.2,9405.1,10034,10479,10621,10765,11925,12233,12282,12346,12140,11815,11697,11705,11750,11756
1860,9669.2,9239,9285.4,9239.6,9172.6,9072.8,8775.5,8667,8743.8,8629.6,8689.2,8670.3,8679.6,8624.1,8535.5,8546.6,8580.2,8630,8626.4,8623.4,8643.6,8694.3,8774.8,8807.4,8854.1,8919.9,8958.6,9011.1,9444.7,10078,10538,10657,10830,12044,12308,12291,12395,12186,11823,11714,11721,11773,11785
1861,9639.5,9239.7,9276.9,9253.8,9163.9,9072.2,8788.9,8635.8,8660.2,8638.3,8688.8,8668.5,8634.6,8559.5,8490.3,8487,8508.8,8611.6,8608.1,8591.4,8621.5,8677.9,8735.4,8791.9,8820.6,8876.2,8930.1,8985.5,9406.2,10047,10492,10644,10796,11950,12250,12283,12365,12171,11819,11721,11727,11766,11777
1862,9590.1,9221.1,9255.2,9233.2,9151.7,9061.4,8779.7,8630.3,8649.6,8632.8,8676.4,8663.5,8620.8,8544.1,8477.4,8473,8492.2,8595.5,8582.4,8581.2,8604.1,8666.9,8722.4,8771.4,8813.1,8867.2,8913.4,8973.2,9394.8,10035,10504,10654,10792,11955,12263,12304,12387,12187,11830,11730,11739,11777,11780
1863,9667.2,9240.6,9283,9247.9,9176.7,9081.8,8800.1,8654.1,8672,8642.3,8705.1,8685.3,8646.2,8562.8,8490.7,8479.9,8507,8610.6,8609.8,8586.3,8623.4,8660.5,8734,8784.9,8817.7,8882.8,8925.7,8984.3,9412.9,10060,10511,10653,10810,11959,12269,12309,12390,12191,11837,11729,11744,11781,11784
1864,9630.3,9211.9,9242,9228.3,9135.7,9047.1,8763.6,8621.2,8635.2,8618,8666,8651.7,8611,8523.9,8459.5,8440.2,8474.3,8574,8575,8548.2,8583.7,8639.3,8696.8,8741.4,8777.4,8839.5,8889.8,8952.9,9380.6,10014,10474,10621,10760,11918,12215,12258,12340,12144,11798,11694,11698,11742,11751
1865,9587.5,9222,9265.4,9223.6,9155.5,9063.3,8786.6,8633.7,8657.1,8639,8686.6,8666.6,8624.7,8534.8,8463.3,8460.1,8483.8,8578.7,8579.6,8574.7,8595.9,8659.4,8713.8,8754.5,8799.1,8852.5,8910.7,8964.5,9393.8,10038,10501,10659,10790,11961,12276,12318,12383,12193,11841,11733,11744,11790,11788
1866,9602.1,9212.1,9249.9,9227.6,9151.7,9064,8779.8,8633.4,8651.8,8630.9,8680.7,8665.7,8619.5,8533,8459.1,8454.6,8478.3,8583.1,8568,8560.1,8582.9,8635.2,8704.1,8745.7,8790.4,8846.2,8901.5,8959.1,9385.1,10031,10493,10642,10785,11955,12254,12293,12370,12176,11827,11717,11722,11771,11769
1867,9679.1,9232.4,9264.2,9239.1,9158.5,9067.2,8786.5,8635.7,8667.5,8637.7,8689.7,8665,8633,8546.7,8469.5,8450.7,8478,8580.4,8577.3,8560.7,8584.6,8644.1,8696.4,8740.1,8786.6,8853.4,8898.2,8963.4,9392.5,10026,10487,10629,10771,11927,12240,12276,12357,12157,11808,11706,11713,11745,11752
1868,9582.1,9209.8,9244.8,9218,9139.5,9061,8778,8621.1,8652.1,8627.5,8675.4,8652,8620.4,8533.2,8450.7,8445.4,8463.2,8568.6,8560,8544.8,8566.4,8631.2,8686.7,8738.5,8782.9,8836,8884.9,8941.3,9367.3,10031,10489,10628,10778,11938,12236,12274,12350,12153,11808,11703,11714,11755,11753
1869,9570.4,9202.8,9217.5,9202.9,9135.2,9042.1,8776.8,8617.7,8642.9,8618.9,8678.5,8642,8609.1,8523.1,8446.4,8433.4,8451.2,8568.6,8554.5,8533.5,8575.3,8613.9,8685,8720.5,8756.1,8824.6,8872.5,8935.2,9366.5,10007,10475,10616,10765,11940,12235,12279,12337,12149,11815,11702,11712,11745,11750
1870,9605.8,9223.1,9256.1,9229.3,9151.1,9070,8788.5,8638.8,8659.8,8639.4,8688.5,8662.8,8633.2,8541.2,8459.5,8445.5,8469.2,8577.5,8565.2,8546.4,8570.5,8635.2,8697.6,8735.4,8786,8839.3,8895.6,8953.4,9378.9,10041,10499,10648,10789,11952,12256,12283,12372,12169,11824,11722,11728,11765,11777
1871,9632.8,9170.6,9213,9188.9,9110.8,9027.5,8755.3,8596.3,8623.1,8604.9,8655.5,8622.9,8594.6,8502.2,8426,8406.4,8434.9,8528.1,8520.6,8501.3,8529.2,8589.1,8651.1,8693.5,8737.6,8801.4,8846.8,8900.4,9331.9,9977.8,10434,10578,10725,11876,12175,12205,12277,12083,11747,11638,11644,11689,11692
1872,9505,9184.4,9222.8,9197.5,9127.6,9045.2,8764.9,8618.3,8644.1,8614.7,8665.1,8644.7,8614.2,8520.8,8449.1,8423.1,8446.1,8557.7,8541.8,8521.7,8554,8597.2,8674.9,8722.9,8759.6,8835.1,8874.6,8930.2,9366.1,10027,10499,10643,10791,11972,12270,12305,12402,12182,11845,11733,11750,11779,11785
1873,9619,9183.5,9227.4,9197.1,9117.8,9033.7,8767.3,8612.6,8643.3,8615.6,8663.1,8640.8,8604.9,8515.5,8431,8413.1,8444.5,8546,8529,8511.3,8546.8,8596.3,8659.6,8703.4,8745.7,8807.4,8860.6,8912.7,9348.8,10001,10457,10604,10753,11901,12217,12251,12319,12123,11772,11678,11689,11728,11729
1874,9642,9168.1,9211.2,9183.9,9108.9,9019.7,8748.8,8609.6,8614.1,8605.8,8655.3,8626.6,8593.5,8509.2,8420.3,8388.9,8417.5,8532.3,8517.4,8499.5,8516.3,8574,8641.4,8688.6,8733.5,8795.5,8839.6,8902.7,9334,9973.5,10436,10574,10721,11861,12163,12201,12274,12083,11738,11633,11646,11684,11684
1875,9512.3,9174.1,9231.6,9198,9128.3,9034.1,8759.2,8621.6,8642.7,8616.1,8664.4,8645.9,8606.9,8521.4,8431,8417.8,8439.2,8542.4,8535.3,8509.8,8543.3,8597.8,8660.6,8707.1,8747.1,8815.3,8863.8,8920.1,9358.5,10020,10491,10631,10777,11941,12243,12283,12368,12161,11820,11719,11724,11766,11770
1876,9566.7,9159.8,9203.7,9185.2,9093.8,9009.9,8743.5,8599.4,8619.8,8598.1,8649.5,8632.1,8589.1,8498.3,8404.7,8390.9,8408.9,8516.2,8501.7,8482.2,8521.1,8560.3,8638.5,8681,8723.9,8784.6,8835.1,8893.1,9334,9980.7,10446,10588,10739,11885,12188,12222,12310,12106,11758,11648,11667,11701,11706
1877,9610.6,9187.2,9221,9207.5,9127.6,9035.1,8769.6,8629.2,8648.2,8617.1,8674.4,8647.4,8611.1,8521.3,8425.6,8409.1,8434.1,8537.4,8525.8,8504.3,8534.8,8593.5,8659.2,8707.5,8741.8,8800.5,8853.9,8910.4,9346.7,9998.5,10455,10604,10746,11896,12198,12235,12313,12111,11771,11671,11675,11723,11720
1878,9563.8,9167,9207.2,9196.5,9105.9,9027.2,8759.7,8604.3,8634.4,8607.7,8654.6,8639.5,8596.3,8507.4,8423.7,8402.4,8426.7,8520.7,8515,8497,8523.2,8571.6,8639.1,8696.1,8719,8790.4,8844.5,8904.1,9337.2,9991.1,10457,10595,10742,11895,12199,12241,12320,12109,11769,11657,11667,11711,11716
1879,9551.7,9156.4,9202.4,9186.2,9104.4,9009.9,8740.9,8607.2,8632.2,8605.5,8652.7,8628.7,8587.4,8490.9,8406.3,8394.8,8417.5,8507.9,8505.6,8487.8,8523.4,8565.4,8627.4,8680,8718.1,8781.4,8832.7,8889.1,9332.4,9974.8,10451,10597,10738,11898,12201,12226,12310,12117,11772,11663,11681,11720,11719
1880,9588.8,9193.3,9280.4,9253.4,9151.5,9066.8,8801.1,8665.3,8684.3,8696.2,8709.2,8708,8639.3,8576.9,8508.8,8485.5,8471.1,8564.2,8573.3,8551.3,8597.7,8656.6,8683.4,8728,8770.8,8840.3,8889.7,8956,9368.9,10066,10537,10638,10785,11996,12264,12302,12396,12209,11847,11755,11804,11839,11805
1881,9576.6,9153.3,9202.7,9183.1,9099.8,9014.6,8743.9,8606.2,8635.4,8615.8,8663.8,8634.7,8595,8500.9,8411,8388.5,8408,8503.9,8495.5,8488.6,8509.6,8563,8623.2,8675.9,8708.5,8773.8,8826.2,8881.9,9323.9,9969.5,10451,10573,10719,11876,12163,12196,12284,12083,11741,11632,11645,11687,11693
1882,9525.4,9157.1,9209.7,9184.3,9106.3,9020.5,8757.4,8615.7,8650.4,8611.2,8663.7,8646.4,8594.7,8490,8408.5,8389.9,8407.9,8500.1,8502.5,8495.1,8510.3,8570.3,8624,8674.8,8711.7,8778.6,8833,8894.9,9328.4,9985.7,10463,10599,10756,11918,12213,12253,12337,12124,11789,11683,11687,11730,11726
1883,9584.5,9162.4,9199.2,9187.4,9102.9,9015.7,8748.1,8613,8641.2,8609.9,8665.4,8634.9,8600.6,8498.3,8403.9,8387.2,8398.5,8507.5,8487.5,8482.1,8509.3,8568.2,8625.4,8671.1,8718.2,8773.3,8820.4,8879.7,9319.2,9972.4,10440,10577,10736,11885,12177,12214,12300,12093,11754,11653,11648,11696,11692
1884,9610.1,9176.2,9224.1,9198.9,9121.6,9043.8,8765.4,8627.8,8663.7,8632.7,8679.1,8651.4,8608.5,8512.6,8416.6,8390.5,8417,8510.1,8513.1,8490.1,8519.7,8576.5,8634.1,8684.9,8722,8787.2,8840.3,8895.3,9334,9991.2,10454,10598,10739,11875,12198,12229,12309,12102,11761,11649,11667,11709,11705
1885,9532.2,9162,9208.5,9193.4,9109.8,9027.8,8762.3,8618.9,8646.6,8629.7,8673.5,8649.6,8600.7,8503.5,8405.2,8378.4,8407.3,8511.1,8503.9,8474.9,8510.4,8566.9,8612.9,8672.6,8711.8,8775.6,8821.1,8886.7,9324.9,9984.1,10460,10593,10736,11892,12195,12224,12310,12103,11765,11657,11666,11703,11703
1886,9534,9159.5,9203.9,9179.8,9103.4,9010.6,8747.4,8615.9,8637.7,8616.5,8673.5,8637.5,8594.9,8491.7,8403.3,8373.9,8388.4,8497.1,8487.3,8474.6,8499.9,8551,8613.3,8659.3,8699.3,8763.9,8820.9,8879,9314.2,9976.4,10446,10586,10739,11896,12195,12239,12305,12112,11766,11655,11662,11704,11702
1887,9597.3,9173.2,9223.5,9207.4,9121.4,9037.9,8778.3,8637.8,8663.2,8635.4,8682.7,8665.1,8621.5,8506.2,8413.2,8386.6,8413.2,8510.4,8512.9,8485.2,8515.1,8564.4,8633.5,8674.5,8722.1,8791.8,8828.7,8892,9336,9997.7,10457,10599,10754,11903,12198,12238,12327,12117,11776,11664,11671,11714,11707
1888,9630.7,9160,9194.1,9185.9,9101.7,9023,8758,8630,8640.3,8615.1,8666.7,8634.9,8590.3,8492,8379.8,8357,8383.1,8485.9,8472.4,8449.9,8479.6,8541.9,8601,8646.5,8694.8,8750,8804.5,8854.7,9300.1,9949.2,10406,10541,10690,11828,12139,12168,12251,12049,11703,11602,11615,11654,11647
1889,9506.9,9165.8,9213.8,9199,9124,9038.4,8778.1,8638.1,8662.3,8625.4,8691.4,8655.6,8614.9,8510.3,8417.6,8382,8410.4,8512.6,8497.4,8475,8510.7,8564.3,8627.7,8678.1,8720.4,8780.1,8838.1,8892.1,9329.8,10006,10470,10627,10775,11937,12245,12278,12356,12163,11816,11713,11714,11751,11760
1890,9575,9173.6,9211.2,9198.4,9122.9,9034.1,8770,8639.2,8664.5,8634.6,8685,8656.5,8606.4,8501,8395.8,8375.9,8404.1,8505.6,8489.3,8471.1,8505.6,8554.3,8622,8655.6,8701.9,8772.4,8809.2,8877.9,9318.6,9979,10447,10587,10733,11892,12185,12213,12305,12098,11756,11650,11655,11694,11694
1891,9622.8,9160.9,9211,9194.3,9104.8,9027,8767.4,8631.5,8650.3,8616.8,8668.6,8639,8597.5,8489.1,8385.8,8361,8380.4,8486,8466.8,8454.8,8481.1,8543.1,8602.4,8645.3,8696,8748.8,8803.3,8859.1,9303.3,9950.5,10421,10550,10701,11851,12151,12174,12259,12061,11718,11603,11622,11659,11671
1892,9558.8,9184,9227.5,9209.1,9133,9047.9,8787.9,8657.6,8687.5,8655.4,8694.7,8664.9,8624.7,8507.5,8409.6,8386.6,8414.4,8512.2,8501.7,8474.6,8509.8,8568.5,8627.8,8674.1,8708.2,8778.9,8825.1,8886.3,9325.3,10001,10463,10612,10761,11915,12211,12251,12327,12132,11781,11679,11692,11722,11731
1893,9587.9,9156.9,9206.4,9179.8,9102.5,9028.5,8772.7,8633.6,8652,8629.9,8675.8,8642.7,8592.6,8482.4,8380.1,8356.8,8386,8488.4,8465.2,8455.3,8479.9,8535.3,8598.8,8641.7,8685.6,8748.4,8801.3,8854.6,9296.5,9960,10432,10577,10708,11872,12172,12201,12282,12086,11738,11629,11642,11683,11693
1894,9621.3,9191,9232.7,9215.6,9126.2,9046.8,8794.6,8660.2,8684.5,8649.4,8694.4,8669.6,8616.2,8505,8399.3,8378.2,8402.6,8500.5,8486,8471,8499.1,8547,8617.6,8661.9,8701.9,8766,8818.3,8877.4,9321.4,9982.1,10447,10584,10737,11877,12180,12210,12290,12093,11741,11638,11647,11697,11701
1895,9596,9192.3,9231.4,9211.2,9132.5,9038.8,8794.7,8655,8680.2,8648.3,8689.9,8662.3,8612.8,8504.2,8397.8,8370.2,8394.5,8489.5,8487.5,8464,8493.5,8556.6,8612.9,8664.2,8696.5,8756.3,8818.9,8882.5,9311.7,9971,10448,10581,10729,11874,12175,12214,12293,12082,11750,11634,11660,11687,11700
1896,9544,9179.4,9226.4,9210.4,9128,9041.8,8785.2,8651.6,8671.7,8646.8,8688.1,8660.9,8608.4,8500.6,8395.8,8376.9,8391.2,8494.1,8486.1,8464.5,8489.6,8539.3,8613.5,8661.4,8694.2,8760.2,8812.6,8874.3,9309.8,9989.3,10461,10613,10754,11911,12209,12247,12334,12123,11775,11672,11691,11719,11731
1897,9620.5,9204.8,9244.2,9226.5,9139.2,9056.3,8804.2,8674,8690.9,8663.7,8702.9,8672.4,8626.6,8508.6,8400.2,8381.5,8400.5,8496,8499.8,8469,8494,8552.6,8614.9,8665.3,8702.4,8769.1,8804.3,8874.6,9317,9981.1,10448,10588,10730,11871,12169,12210,12287,12092,11738,11635,11645,11686,11690
1898,9615.9,9194.5,9246.5,9227.9,9145.4,9050.8,8797.4,8666.5,8691.2,8661.5,8695,8669.9,8617.6,8510,8402.4,8374.6,8395.4,8491.9,8481.6,8468.6,8494.9,8547.8,8609.3,8656.9,8702.5,8757.9,8807,8871.8,9318.4,9966.8,10444,10590,10726,11873,12172,12203,12283,12088,11744,11631,11643,11678,11688
1899,9545,9198.3,9250.4,9228.4,9139.5,9050.4,8799.6,8674.3,8689.2,8648,8702,8666.6,8616.8,8504.9,8407.5,8371.3,8387.8,8501.8,8490.4,8466.9,8498.9,8544,8610.3,8654.9,8694.5,8761.3,8808.3,8873.7,9316.2,9991.4,10462,10611,10753,11905,12202,12243,12326,12126,11783,11668,11679,11715,11725
1900,9629.7,9203.4,9250.4,9233.3,9136.6,9047.9,8794.6,8666.7,8694,8663.5,8710.1,8667.4,8616.2,8504.4,8388.7,8362.9,8389.2,8492.6,8479.6,8464.1,8491.6,8539.9,8600,8650.3,8688.8,8756.3,8804.6,8858,9317.3,9967.7,10440,10587,10728,11876,12173,12210,12294,12093,11744,11632,11647,11689,11692
1901,9667.4,9222.7,9266,9255.4,9156.5,9053.8,8809,8676,8698.6,8671.9,8705.6,8675,8629.2,8511.3,8400,8375.8,8399.6,8500.9,8493.4,8469.3,8496.9,8548,8616,8661.1,8694.1,8768.7,8813.2,8864.2,9317.2,9971.4,10445,10576,10733,11866,12174,12208,12295,12087,11735,11638,11654,11678,11692
1902,9625.3,9227.6,9278.3,9250.5,9148.5,9055.2,8809.4,8681.1,8707.2,8676,8720.4,8678.4,8630.5,8511.3,8403.6,8377.4,8394.5,8503.6,8484.5,8474.5,8501.4,8562.9,8612.7,8664,8704.9,8767.3,8811.4,8869.7,9318.3,9984.8,10455,10594,10743,11889,12177,12220,12296,12103,11760,11643,11659,11690,11698
1903,9606,9201.1,9244.1,9229.1,9119.2,9027.8,8783.9,8665.2,8692.3,8654.3,8703.2,8657.2,8617.8,8496.8,8381.1,8344.7,8377.9,8472.7,8461.6,8449.2,8470.8,8534.3,8590.1,8641,8672.8,8746.1,8788.3,8850.8,9295.8,9959.1,10429,10573,10717,11865,12160,12194,12274,12083,11724,11631,11639,11674,11682
1904,9632.8,9240.4,9282.7,9262.2,9154.4,9065.3,8821.1,8690.4,8713.8,8691.7,8733.9,8691.9,8642.8,8520.1,8403.8,8379.5,8401.2,8496.8,8493.2,8483.8,8509.2,8563.5,8618.2,8665.4,8701.2,8767.7,8819,8878.3,9326,10004,10464,10607,10761,11908,12206,12245,12324,12130,11782,11670,11691,11719,11722
1905,9669.9,9209.9,9256.6,9220.4,9126,9027.2,8795.4,8663.9,8702.5,8659.6,8717.3,8659.8,8614.2,8495.9,8376.1,8348,8376.3,8468,8466.5,8442.4,8472,8530.1,8578.8,8628,8679.5,8736.9,8786.2,8842.9,9291.6,9957.7,10420,10557,10703,11845,12130,12166,12244,12057,11704,11596,11607,11650,11647
1906,9557.5,9231.3,9272.1,9240.5,9141.2,9064.5,8815.7,8694.3,8724.7,8692.6,8724.7,8686.9,8631.8,8517.7,8402.3,8382.1,8404.4,8498.5,8494.5,8481.3,8504.6,8559.6,8608.9,8667.4,8701.4,8764.8,8815.7,8881.7,9326.7,10005,10479,10630,10771,11932,12224,12264,12343,12154,11793,11686,11706,11737,11737
1907,9647.3,9223.5,9265.4,9232.4,9140,9055.2,8812.9,8696.9,8719.1,8688.2,8735.1,8692,8641.5,8521,8404.9,8378.1,8401.1,8491.3,8485.1,8471.6,8501.1,8553,8605.5,8648.8,8698.1,8754.2,8803.7,8866.8,9311.7,9973.2,10449,10596,10737,11887,12181,12212,12304,12099,11747,11644,11654,11691,11691
1908,9675,9237.8,9270.4,9237.2,9143.2,9067.3,8821.5,8704.3,8736.7,8711.3,8750.9,8715,8652.7,8528.5,8415.4,8393.2,8397.9,8502.3,8498.1,8474.1,8501.5,8556.7,8623,8661.7,8705.3,8759.7,8814.3,8883.3,9325.7,9993.6,10459,10597,10745,11881,12184,12223,12303,12104,11762,11645,11661,11686,11697
1909,9549.5,9207.7,9243.5,9223.1,9118.9,9043.9,8823.5,8694.7,8730.8,8686,8735.4,8696.4,8639.7,8521.5,8409.5,8370.3,8403.9,8496.4,8493.3,8469.5,8504.8,8554.7,8609.3,8653.3,8701.5,8760.6,8816.3,8879.7,9326.6,9997.7,10473,10627,10759,11921,12207,12251,12314,12117,11774,11674,11675,11721,11727
1910,9564.5,9186.6,9232.2,9203.2,9113.4,9033.6,8810.1,8694.2,8720.7,8691.1,8727.1,8693.7,8640.3,8510,8387.4,8368,8381.7,8475.2,8479.6,8461,8484.7,8543.1,8601.6,8647,8677.7,8739.5,8795.7,8859.4,9310.5,9972.7,10451,10595,10741,11888,12192,12222,12307,12114,11757,11650,11658,11698,11699
1911,9638.1,9205.3,9237.5,9225,9130.9,9042.8,8840.2,8722.1,8745.1,8732.1,8776.9,8718.1,8674.7,8535.4,8427.1,8384.4,8413.4,8511.8,8503.6,8507.3,8523.7,8604.7,8630.5,8695.9,8883.3,8957.4,8809.1,8871,9319.6,10021,10508,10642,10791,11913,12214,12226,12442,12243,11917,11765,11747,11707,11723
1912,9622.5,9186.7,9217.9,9189.7,9108.1,9039,8827.3,8713.1,8737.3,8705.7,8748.7,8704.6,8648.2,8520.8,8402.6,8361.8,8384,8477.2,8468.4,8450.8,8485.3,8537.7,8594,8644.1,8679.1,8740,8789.6,8858.9,9301.6,9966.5,10434,10566,10725,11868,12167,12195,12267,12075,11729,11625,11628,11668,11679
1913,9513.5,9180.2,9222.9,9208.2,9123.7,9051.9,8843.9,8726.8,8756.1,8731.1,8758.8,8720.9,8670.9,8526.9,8406.9,8388.8,8406.4,8496,8491,8479.5,8506.1,8558.4,8624.9,8662.9,8698.1,8768.4,8821.8,8879.4,9334.9,10004,10494,10641,10784,11943,12245,12278,12352,12150,11816,11700,11703,11740,11740
1914,9581.5,9199.2,9235.8,9225.9,9141.7,9066,8857.4,8743.1,8771.7,8747.5,8778.6,8752.3,8691.9,8549.6,8422.2,8395.3,8411,8519.5,8500.9,8485.5,8511.5,8569.2,8628.2,8669.6,8714.1,8776.6,8831.8,8893.2,9338.7,10012,10479,10623,10770,11905,12216,12249,12325,12120,11781,11672,11676,11723,11721
1915,9616.8,9165,9207.9,9192.7,9111.3,9038.2,8832.1,8725.5,8763.2,8732.1,8773.8,8725.3,8679.1,8528.2,8400.6,8384.4,8397.3,8488.3,8475.5,8456.2,8496.7,8546,8600.9,8655.7,8689.9,8747.6,8802.8,8861.7,9312.5,9975.7,10443,10578,10729,11861,12164,12198,12267,12067,11729,11627,11621,11665,11670
1916,9538,9165.6,9215.5,9197.4,9117.5,9056.4,8852.4,8742,8765.9,8731.2,8783.8,8741.2,8679.3,8546.2,8412.9,8381.8,8400.7,8495.9,8480.6,8473.3,8502.3,8555.9,8609,8659.3,8701,8764,8812,8874.4,9324.1,10002,10481,10628,10775,11920,12214,12256,12331,12127,11788,11676,11684,11725,11719
1917,9578.5,9158.8,9196.1,9181.9,9111.1,9045.4,8845.4,8733.2,8764.1,8745,8779.2,8747.1,8675.3,8530.3,8397.1,8370,8386.7,8488.6,8470.1,8451.9,8490.7,8540.6,8598.3,8638.7,8687,8743.4,8801.5,8870,9304.4,9977.4,10442,10586,10742,11870,12167,12201,12273,12076,11739,11623,11642,11679,11679
1918,9605.6,9182.1,9224.3,9204.8,9127.7,9056.1,8873.5,8777.7,8799.4,8781.6,8817.2,8779.9,8723.2,8578.1,8431.6,8396.3,8430.6,8513.7,8494,8485.3,8515.3,8563.3,8626.3,8663,8720.5,8787.7,8830.9,8892.3,9343.2,10015,10493,10614,10762,11894,12201,12239,12322,12116,11755,11662,11661,11713,11711
1919,9547.2,9160.2,9206.2,9191.9,9117.2,9060.2,8860.4,8771.5,8803.4,8769.1,8813.5,8764.5,8703.8,8552,8421.1,8391.6,8399.8,8494.4,8486.4,8470.4,8498.8,8554.4,8608.2,8646,8694.6,8753.5,8812.4,8863.9,9313.3,9999.3,10453,10604,10753,11888,12183,12223,12300,12092,11754,11644,11643,11677,11697
1920,9533.8,9150.6,9202.4,9196.4,9110.6,9054.9,8868.9,8767.2,8803.7,8775.7,8821.6,8779.4,8705.5,8567.3,8416.7,8381.4,8387.3,8495.2,8478.7,8469.8,8486.7,8541,8604.3,8659.6,8697.9,8754.8,8803.4,8863.8,9318.7,9993.1,10467,10607,10755,11889,12194,12226,12310,12107,11766,11653,11659,11703,11703
1921,9579.7,9174.2,9227.8,9208.7,9142.3,9076.2,8899,8810.6,8828.7,8807.8,8850.6,8812.3,8746.1,8592.9,8443.8,8409.1,8412.5,8514.6,8507.3,8492.9,8522.5,8568.4,8630.2,8670.7,8717.2,8778.4,8826.6,8879.8,9340.1,10011,10485,10625,10782,11918,12210,12248,12333,12129,11765,11675,11684,11719,11725
1922,9614.5,9167.5,9213.4,9191.6,9129.2,9067.8,8892.2,8808.2,8841.3,8809.8,8849.1,8816.7,8744.6,8586.9,8430,8391,8410,8497.9,8489.4,8473.1,8490.9,8548.8,8619,8658.3,8695.5,8751.3,8802.7,8865.5,9318.5,9978.2,10447,10578,10728,11856,12157,12190,12268,12070,11721,11619,11618,11662,11669
1923,9447.7,9163,9213.2,9198.3,9131.1,9073.5,8899.4,8824.3,8855.1,8823.1,8871.1,8830.2,8767.6,8603.9,8445.6,8408.3,8417.1,8511,8502.4,8484.2,8508.2,8562.1,8625.4,8674.4,8713.3,8766.6,8819,8885.5,9337.2,10030,10507,10649,10796,11948,12235,12275,12360,12155,11819,11712,11702,11747,11756
1924,9598.4,9159.6,9207.5,9190.7,9121.2,9066.1,8898.2,8819.8,8842.1,8837.1,8878.7,8852.1,8766.7,8596.5,8432.4,8390,8400.2,8496.7,8487.3,8468.7,8496.5,8547.3,8609.7,8652.3,8687.3,8742.5,8798.6,8854.7,9313.3,9977.8,10446,10581,10741,11870,12165,12200,12288,12091,11739,11624,11621,11677,11674
1925,9598.5,9176,9219.9,9204.3,9148.1,9092.2,8934.8,8857.6,8895.2,8862.7,8914.7,8882.9,8805,8640.5,8458.8,8413.4,8425.5,8528.2,8517.2,8496.9,8514.2,8575.2,8633.7,8678.3,8707.4,8767.6,8818,8877.7,9325.6,10001,10476,10614,10755,11887,12180,12227,12298,12100,11755,11649,11655,11710,11694
1926,9539.5,9171.3,9214.5,9210.8,9134.4,9092.9,8937.3,8878.3,8904.1,8885.5,8936.9,8905.1,8826.3,8646.5,8472.9,8421.9,8429.1,8520.4,8514.7,8498.8,8519.7,8567,8633.2,8678.1,8716,8764.2,8812.1,8875.9,9330.3,10013,10478,10627,10777,11912,12201,12246,12320,12113,11782,11666,11676,11711,11717
1927,9514.4,9139.4,9192.8,9185.5,9103.9,9059.7,8918.1,8860.1,8896.5,8872.7,8919.9,8897.7,8822.6,8630.5,8447.1,8406.7,8415.2,8501.3,8503.4,8484.2,8508.3,8553.1,8611.1,8659.5,8699.9,8757.5,8813.4,8863.1,9315.1,9990.8,10463,10616,10770,11905,12199,12235,12324,12114,11765,11656,11645,11707,11704
1928,9581,9178,9218.4,9209.6,9145.4,9094.5,8961.5,8898.6,8932,8919.7,8966.9,8940,8860.6,8678,8479.1,8424.9,8429.5,8525.1,8520.1,8494.1,8515.3,8582.1,8632.1,8663.4,8703.7,8763.5,8811.7,8873.5,9328.1,10005,10476,10615,10764,11893,12188,12233,12307,12111,11762,11652,11664,11701,11718
1929,9601.6,9154.2,9187.4,9178.2,9118.7,9076.2,8945.6,8891,8923.2,8916.5,8970.2,8938.2,8861.5,8663.2,8454.8,8404.1,8402.1,8499.1,8481.8,8463.8,8494.1,8539,8595.7,8641.1,8686.1,8734.7,8781.5,8843.2,9290,9964.2,10436,10567,10719,11839,12135,12167,12247,12045,11694,11590,11594,11652,11642
1930,9463.1,9156,9200.2,9186,9126.4,9088.9,8977.7,8928.8,8966.1,8943.9,8997,8972.7,8893,8688,8474,8426.1,8432.7,8511.5,8513.9,8488.9,8516.1,8558.6,8615,8662,8691.9,8753.2,8807.1,8870.3,9320,10016,10487,10642,10782,11933,12224,12257,12342,12142,11794,11691,11694,11739,11738
1931,9610.2,9164.5,9211.6,9196,9137.8,9094,8992.5,8947.2,8975.8,8970,9028.1,9004.7,8910.3,8706,8476.8,8416.9,8429,8517.2,8498.6,8475.8,8497.9,8560.8,8610.9,8652.2,8688,8750.1,8799.9,8852.7,9316.3,9986,10448,10595,10738,11860,12160,12207,12283,12077,11728,11630,11632,11677,11679
1932,9590.7,9164.5,9213.1,9208.3,9138.4,9108.3,9007.5,8970.9,9009.5,8987.7,9051.3,9025.6,8935.1,8716,8486.4,8427.5,8420.7,8515,8484.9,8480.1,8504.1,8561.3,8608.7,8656.9,8704.7,8751.3,8807.9,8871.9,9312.2,10000,10461,10602,10751,11863,12170,12198,12291,12089,11739,11632,11639,11677,11680
1933,9473.6,9152.5,9203.1,9189.2,9136.3,9098.3,9020.5,8983.1,9017.8,9011,9068.2,9036.2,8954.4,8721.2,8485.5,8419.7,8429.6,8508.5,8488.6,8467.8,8501.3,8555.6,8611.7,8650.8,8696.4,8750.1,8801.6,8865.6,9322.6,10009,10482,10634,10764,11914,12202,12235,12318,12119,11785,11673,11678,11717,11714
1934,9592,9176.4,9219,9215,9147.5,9128.9,9042,9014.9,9050.5,9049.4,9106.2,9078.2,8986,8758.1,8503.8,8439.7,8427.5,8518.5,8492.4,8476.7,8501.9,8557.8,8613.5,8654.6,8693.6,8757,8809.7,8869.2,9316.9,9998.2,10468,10611,10761,11885,12178,12211,12293,12095,11751,11640,11643,11696,11693
1935,9593.9,9164.8,9205.9,9213.7,9147.3,9125,9057.8,9037.6,9075.4,9069.2,9127.7,9097,9007.6,8764.9,8497.7,8434.3,8428.7,8501,8478.5,8466,8500.6,8552.8,8608.2,8649.2,8688,8748.4,8806.1,8856.3,9317,9990.9,10456,10595,10750,11863,12158,12186,12268,12071,11729,11612,11627,11668,11678
1936,9558.4,9188,9240.2,9239,9169.7,9145.8,9081.8,9078.7,9103.9,9113.4,9181.9,9155.4,9058.2,8806.1,8522.3,8448.2,8446.5,8527.4,8498.8,8485.1,8498.1,8556.7,8619.7,8661.9,8698.6,8768.8,8814.6,8867.7,9324.9,10006,10481,10631,10765,11897,12198,12224,12304,12119,11767,11663,11667,11708,11716
1937,9540.4,9167.3,9218.6,9217.9,9152.8,9131.5,9082.3,9089.8,9130.8,9133.2,9192.4,9157.8,9074.2,8815.2,8524,8452.9,8439.2,8504.4,8490.4,8477.8,8496.9,8550.5,8608.6,8653,8692,8759.5,8804.1,8868.2,9323.7,10015,10489,10642,10789,11917,12208,12242,12329,12127,11776,11667,11665,11713,11720
1938,9620.7,9191.5,9235,9233.4,9167.4,9151.9,9121.9,9132.8,9182.4,9170.3,9239.7,9225.5,9127.6,8855.8,8557.6,8465.9,8459.9,8521.1,8497,8481.1,8509.1,8553.8,8615.9,8660.6,8704.5,8757.7,8816.2,8879,9335.6,10011,10479,10621,10781,11888,12173,12212,12293,12099,11742,11633,11646,11692,11691
1939,9613.6,9184.1,9226.4,9217.4,9168.7,9153.4,9131.2,9144.2,9201.9,9212.1,9284.8,9251.8,9158.1,8873,8561.2,8465.2,8453.1,8510.4,8480.6,8470.5,8488.1,8543.9,8598.7,8644,8686.5,8744.7,8793,8860.5,9315.8,9997.4,10471,10618,10767,11857,12156,12186,12271,12074,11714,11614,11622,11667,11669
1940,9526.9,9188.6,9244.3,9243.5,9180.1,9165.2,9158.3,9192.5,9249,9252.8,9325.3,9312.3,9219.5,8930.8,8604.9,8496.3,8491.1,8530.8,8490.9,8477.1,8505.8,8558.2,8619.7,8654.6,8703.1,8768.2,8815.5,8878.5,9339.2,10051,10527,10678,10841,11936,12224,12254,12352,12150,11792,11682,11695,11738,11734
1941,9663.1,9190.1,9235.1,9232.5,9175.4,9155,9167.3,9209.5,9268.1,9290.8,9360.7,9355,9257.6,8961,8611.2,8496.3,8490.5,8510.1,8477.5,8458,8482.1,8532.3,8596.2,8642.4,8676.7,8737.5,8790.9,8856.8,9322.5,10006,10483,10621,10800,11856,12137,12174,12252,12059,11703,11598,11610,11652,11653
1942,9616.6,9211.8,9266,9261,9210.9,9199.2,9223.7,9270.4,9337.5,9354.4,9454.3,9439,9356.8,9041.3,8675.3,8548,8544.9,8551.9,8500.2,8487.3,8514.8,8571.8,8620.6,8663.1,8708.5,8766.2,8819.8,8878.6,9359.1,10072,10576,10728,10907,11926,12204,12237,12317,12122,11765,11667,11671,11709,11709
1943,9612,9212.7,9270.8,9262.5,9208.9,9205.8,9249.5,9309.5,9379.8,9409,9506.7,9506.9,9421.1,9101.3,8703.8,8574.7,8573.9,8575.5,8496.2,8483.5,8512,8548.7,8613.8,8665.1,8694.3,8766.4,8811.5,8875.2,9372.9,10107,10624,10804,11009,11926,12185,12224,12314,12107,11764,11646,11656,11702,11711
1944,9592.4,9214.7,9263.3,9253.7,9198.7,9199.4,9267.5,9337.6,9409.3,9453.5,9558.3,9569,9505,9160.9,8741.9,8605.2,8614,8587.4,8481.2,8463.4,8503.5,8547.3,8608.6,8650.6,8693,8756.9,8805.6,8873.1,9391.3,10183,10731,10939,11188,11958,12185,12225,12302,12106,11752,11639,11652,11700,11696
1945,9686.2,9236.7,9288.5,9284.2,9230.7,9233.2,9311.8,9395.6,9473.4,9517.7,9648.4,9664.5,9604.1,9257.5,8818,8665.6,8684.4,8638.9,8502.7,8480.8,8516.8,8562.7,8615.4,8676.9,8711.2,8784.3,8825.8,8885.7,9443,10338,10913,11156,11474,11980,12173,12197,12284,12079,11732,11645,11642,11688,11697
1946,9709.1,9255.2,9305.7,9299.3,9252.6,9254.8,9350.7,9449.8,9544.2,9597.6,9732.1,9775.7,9710.2,9354,8876.7,8735.4,8754.7,8681.6,8503.9,8481.6,8514.4,8561.6,8624.1,8667.1,8701.2,8776.7,8819.3,8885.8,9554.1,10581,11239,11554,11940,12023,12154,12196,12273,12067,11721,11615,11629,11662,11671
1947,9596.1,9265.8,9312.4,9317.7,9267.4,9285.4,9389.5,9516.7,9618.8,9685.1,9834.8,9886.7,9835.5,9465.1,8961.4,8799.6,8848.8,8735.2,8513.5,8499.6,8531.7,8579.1,8635.9,8686,8715.4,8799.8,8845.9,8908.2,9702.3,10964,11746,12095,12528,12170,12239,12274,12352,12157,11805,11705,11701,11748,11743
1948,9757.5,9295.2,9343.3,9334.7,9286.6,9317,9446.7,9571,9689,9767.8,9930.8,10008,9962.2,9579.9,9035.7,8870.9,8905.4,8768.4,8519,8496.8,8528.2,8579,8631.9,8677.3,8718.8,8788.3,8845.6,8908,9856,11351,12185,12499,12897,12100,12175,12194,12284,12070,11734,11632,11632,11676,11678
1949,9777,9307.3,9351.1,9349.7,9306.6,9332.8,9485.2,9625.8,9761.6,9853.7,10042,10128,10106,9701,9110.3,8942.8,8935.5,8765.2,8522.2,8498.3,8535.5,8578.2,8638,8681.3,8726.7,8802.5,8851.6,8924.7,10027,11703,12546,12796,13052,12091,12179,12209,12299,12094,11739,11627,11646,11677,11681
1950,9705.3,9332.8,9384.9,9370.8,9318.9,9360.7,9527,9698.2,9845.4,9960,10157,10271,10254,9824.8,9198.6,9003.8,8944.2,8739.8,8527,8502.9,8534.9,8591.2,8649.7,8690.8,8727.8,8800.4,8861.3,8934,10135,11874,12723,12847,12972,12098,12213,12246,12324,12125,11785,11668,11679,11717,11723
1951,9806.3,9353.1,9400,9387.2,9341.6,9386.2,9580.7,9767,9918.9,10050,10270,10403,10389,9928.9,9259.1,9042,8906.2,8698.5,8533,8509.8,8539.9,8592.5,8652.2,8698.1,8729.9,8803.9,8865.7,8934.3,10103,11730,12443,12427,12440,12005,12182,12214,12288,12086,11751,11638,11632,11671,11688
1952,9851.2,9414.2,9448.1,9420.9,9387.4,9439,9652.7,9847.2,10025,10170,10410,10550,10535,10047,9310,9058.2,8869,8679.4,8548.7,8519.1,8570.6,8615.2,8669.2,8713.6,8744.7,8811.3,8869.8,8941.1,10012,11412,12003,11955,11928,11981,12201,12232,12302,12113,11754,11649,11666,11705,11705
1953,9913.9,9428.4,9463.2,9446.3,9400.5,9466,9688.8,9916.2,10092,10259,10521,10680,10665,10129,9326.6,9034.8,8788.4,8634.9,8550,8526.9,8560.2,8609,8661.4,8712.3,8742.2,8802,8867.4,8937.4,9828,10966,11483,11466,11465,11934,12180,12217,12295,12091,11747,11636,11647,11684,11693
1954,9872.6,9455.9,9477.7,9448.1,9406.5,9479.6,9733.4,9973.8,10164,10337,10598,10771,10729,10154,9301.7,8985.7,8716.3,8613.5,8541.3,8518.4,8547.9,8601.5,8653.2,8694.9,8735.1,8795.7,8845.9,8922.4,9654.6,10618,11117,11136,11190,11941,12196,12234,12316,12117,11766,11662,11666,11702,11713
1955,10015,9510.9,9545.2,9501.9,9462.7,9539.7,9806.9,10054,10263,10437,10719,10884,10817,10176,9273.7,8929,8659.9,8605.7,8555.8,8522.9,8562.3,8612.1,8663,8701,8735.5,8802,8850.8,8929.1,9547,10362,10827,10892,10986,11888,12175,12196,12281,12085,11737,11626,11640,11681,11682
1956,10036,9542.2,9548,9502.1,9461.5,9541,9818.8,10087,10303,10472,10744,10904,10804,10116,9184.7,8850,8600,8583.7,8538.6,8519.6,8555.3,8588.2,8647.6,8689.2,8723,8782.6,8830.2,8888.8,9438.2,10196,10664,10758,10869,11876,12165,12207,12282,12080,11728,11620,11634,11666,11674
1957,9976,9579.2,9584.7,9527,9479.9,9576.6,9867.7,10144,10356,10528,10799,10932,10778,10061,9126.4,8794.1,8583.8,8583.5,8549.2,8533.2,8556.3,8606.1,8658.1,8696.9,8733.2,8800,8858.9,8918.8,9419.1,10146,10629,10750,10876,11936,12222,12257,12352,12147,11793,11684,11700,11729,11736
1958,10176,9611.4,9602.5,9538.4,9490.5,9584.3,9887.3,10164,10385,10551,10795,10902,10708,9955.5,9025.3,8706,8535.7,8553.2,8535.6,8510.6,8541.4,8588,8644.1,8677.7,8714,8775.8,8830.1,8887.4,9358.7,10050,10511,10634,10770,11836,12128,12169,12243,12044,11682,11585,11602,11635,11640
1959,10114,9668.6,9651.5,9560,9524.8,9614.6,9926.8,10205,10421,10582,10807,10878,10643,9860.1,8962.8,8687.5,8536.1,8580.7,8551,8538.2,8569.4,8612.2,8663.8,8696.4,8746.4,8806.9,8860.7,8922.8,9379.6,10073,10545,10682,10812,11918,12207,12241,12328,12126,11772,11669,11683,11709,11714
1960,10181,9692.5,9654.4,9561.3,9517.5,9603.1,9925.7,10217,10411,10556,10756,10785,10498,9705,8869.9,8620.6,8511.3,8555,8541.7,8517.6,8553.4,8593,8651.1,8686.3,8724.1,8787.2,8842.1,8896.2,9350.7,10035,10498,10630,10768,11866,12162,12199,12283,12081,11731,11611,11626,11672,11665
1961,10160,9738.4,9692.3,9579.2,9532.7,9617.2,9955.6,10225,10430,10550,10728,10714,10383,9596,8821.4,8608,8510,8570.2,8559.9,8537,8567.9,8618.1,8672.8,8710.9,8750.2,8806.5,8866.9,8912,9373.5,10054,10521,10669,10807,11928,12228,12239,12342,12135,11773,11668,11678,11724,11720
1962,10299,9776,9698.5,9586.3,9532.1,9623.8,9950.4,10223,10416,10522,10669,10616,10244,9491,8770.5,8570.3,8504.2,8571.3,8557.7,8540.1,8565.6,8617.7,8672.2,8697.2,8748.9,8798.4,8852.8,8906.2,9357.3,10029,10495,10635,10766,11871,12166,12198,12268,12085,11733,11618,11621,11666,11675
1963,10272,9779.9,9713.5,9586.6,9522.3,9619.9,9942.9,10221,10400,10490,10600,10500,10123,9370.8,8726,8555,8505.6,8571.9,8561.2,8536.8,8569.5,8622.7,8677.5,8702.9,8743.6,8802.6,8860.1,8914.9,9359.6,10032,10506,10631,10767,11880,12177,12203,12284,12097,11741,11627,11635,11679,11682
1964,10191,9768.7,9691.3,9565.1,9502.5,9596.7,9922.5,10194,10358,10419,10494,10357,9952.3,9265.5,8672,8532.9,8482.8,8566.7,8561.7,8530.4,8558.7,8608.3,8664.6,8691,8737.7,8796.8,8846.8,8912.7,9340.9,10025,10506,10650,10785,11900,12189,12217,12303,12106,11747,11640,11653,11683,11691
1965,10299,9789.7,9706.5,9582.8,9525,9608.1,9942.4,10204,10350,10385,10432,10250,9845.4,9197.7,8664.7,8529.9,8503.2,8584.3,8582.1,8555.2,8579.4,8628.7,8689,8715.9,8753.4,8813.2,8861.7,8920.5,9355.7,10032,10501,10622,10760,11876,12172,12194,12275,12080,11723,11609,11616,11662,11674
1966,10173,9767.6,9699.7,9573.5,9518.7,9607.2,9915.4,10159,10303,10308,10327,10129,9730.2,9117,8648.3,8534.3,8512.6,8595.8,8582.5,8562.6,8592.8,8642.6,8694.6,8720.5,8759.7,8814,8871.6,8930.1,9364.8,10049,10521,10651,10795,11914,12196,12226,12299,12110,11759,11646,11659,11688,11696
1967,10185,9734.9,9675.6,9568.1,9507.9,9597.2,9916.7,10144,10263,10242,10240,10013,9616.5,9060.3,8626.9,8522.5,8513.4,8606.7,8585.7,8570.7,8588,8642.9,8696.1,8728.9,8766.6,8815.8,8865.9,8934.2,9367.1,10047,10512,10660,10787,11917,12203,12235,12319,12118,11763,11649,11652,11703,11707
1968,10148,9702.1,9661.2,9564.4,9505.3,9592.8,9886.6,10097,10211,10162,10133,9893.2,9524.5,9000.8,8626.6,8535.4,8529.6,8620.5,8603,8579.6,8606.7,8651.1,8709.1,8727.6,8760.5,8824.7,8884.2,8946.8,9367.5,10046,10512,10652,10783,11896,12188,12222,12299,12094,11742,11646,11639,11689,11693
1969,10120,9707.6,9667.2,9574.2,9530.4,9604.8,9898.3,10094,10178,10119,10067,9807.9,9452.9,8984,8635.9,8558.6,8558.3,8652.8,8643.5,8614.3,8637.9,8683.2,8732.3,8763.8,8795.2,8864.7,8909.2,8970,9402.8,10073,10545,10682,10820,11941,12226,12267,12332,12134,11788,11677,11683,11720,11732
1970,10097,9657.2,9636.5,9555,9499.5,9576.1,9839.3,10019,10093,10006,9944.7,9686.5,9351.3,8922.3,8618.2,8543,8550.4,8649.1,8631.9,8602,8632.5,8672.8,8726.5,8755.3,8783.4,8841.2,8892.6,8949.1,9376.7,10050,10521,10647,10788,11902,12190,12218,12298,12104,11747,11628,11646,11683,11687
1971,9984.9,9625,9611.4,9540.6,9487.6,9553.2,9803.8,9976.1,10024,9919.4,9841.9,9592.8,9280.8,8895.9,8619.8,8559.3,8568.8,8668.2,8646.6,8629.1,8647,8697.6,8745.7,8772.3,8791.3,8867.7,8905.2,8967.2,9393.5,10064,10537,10683,10820,11950,12234,12265,12338,12143,11789,11678,11691,11723,11724
1972,10133,9622.6,9622,9552.5,9495.1,9563.8,9794,9935.3,9977.4,9848.5,9775.8,9525,9229,8880.9,8645,8575.7,8593.5,8693.4,8681.2,8658.2,8681.1,8715.4,8760.4,8782.4,8806.8,8878.1,8928.2,8973.6,9397.4,10045,10519,10636,10779,11882,12182,12215,12289,12076,11719,11619,11625,11668,11672
1973,10000,9609.6,9618.4,9550.3,9495,9553.7,9758.3,9892.9,9909.8,9783.2,9691.3,9459,9191.6,8875.5,8664.1,8613.2,8632.1,8729.8,8723.8,8696.7,8720,8746.2,8804.4,8820.9,8841.2,8898.6,8956,9008.5,9428.2,10085,10558,10693,10823,11954,12240,12271,12338,12141,11789,11680,11687,11726,11739
1974,9953.2,9573.2,9583,9522.5,9458.4,9508.5,9704.6,9807.2,9818.9,9693.7,9599.7,9376.7,9118.1,8848.6,8670.8,8627.7,8653.4,8743.7,8743,8713.3,8736.6,8767.5,8813.6,8825.3,8844.7,8904,8950.7,9004.1,9407,10073,10540,10670,10812,11942,12228,12259,12333,12136,11784,11670,11678,11713,11709
1975,10049,9581.5,9583.9,9532.6,9462.8,9513.2,9692.1,9772.8,9777.9,9626.6,9537.9,9323.2,9107,8859.6,8702.5,8670.5,8699.4,8797.4,8793,8786,8789.3,8816.1,8855.9,8865.6,8881.1,8927.2,8981.8,9037,9421.4,10073,10532,10653,10798,11913,12207,12241,12299,12116,11751,11650,11646,11694,11698
1976,9996.1,9554.5,9555,9513.5,9442.3,9480.9,9633.2,9698.4,9692.7,9547.6,9454.5,9259.6,9054.4,8853.8,8726,8703.7,8738,8838.5,8842.9,8826.5,8837.3,8860,8899.7,8885.8,8898.5,8956.8,9003.9,9057.7,9432.7,10079,10516,10656,10794,11913,12201,12232,12304,12103,11752,11638,11649,11699,11696
1977,9977.7,9542.7,9547.3,9500.2,9421.1,9456.2,9602.4,9654.9,9635,9486.7,9409.1,9218.9,9042.6,8881.8,8790.8,8769,8813.7,8925.6,8948.7,8915,8933.9,8940.3,8982.3,8961.5,8970.9,9006.1,9058.4,9112.8,9459.9,10089,10547,10661,10792,11921,12212,12238,12310,12113,11765,11648,11661,11699,11698
1978,9918.3,9537.3,9553.1,9500.3,9427.8,9442.6,9570,9600.2,9580.4,9440.6,9358.9,9178.8,9049.1,8926.7,8876.4,8873,8927.2,9048.4,9069.4,9053.4,9067.8,9077.1,9112.9,9070.6,9070.8,9101.7,9160.3,9216.1,9498.8,10135,10584,10695,10839,11961,12252,12285,12359,12151,11807,11686,11689,11735,11728
1979,10040,9532.1,9540.9,9491,9410.1,9434.1,9533.7,9551.2,9528.4,9380.3,9304.8,9149.7,9045.9,8980.5,8970.9,8983.2,9065.2,9194.6,9230.2,9234,9245.5,9243.4,9269.2,9197.8,9175.8,9202.9,9257.1,9321.9,9530.3,10123,10543,10651,10783,11884,12192,12224,12279,12079,11736,11625,11627,11669,11670
1980,9922.4,9528.4,9534.3,9477.8,9400.2,9404.5,9502.2,9509.8,9479.3,9337.3,9269.1,9132.2,9062.1,9071.4,9137.5,9172.8,9286.2,9436.9,9509.8,9528.1,9543.1,9533.3,9555.4,9446.1,9399.6,9408.5,9492.1,9545.8,9642.3,10209,10606,10714,10835,11962,12244,12271,12343,12149,11789,11682,11689,11739,11732
1981,9876.3,9493,9512.9,9455.2,9370.4,9381.9,9449.1,9446.9,9415.1,9281.9,9220.1,9107.3,9075.3,9185.6,9358.4,9425.3,9604,9775.5,9904.2,9968,10000,9961.9,9969.6,9806.3,9716.4,9704.7,9805.9,9855.2,9754.5,10288,10644,10738,10846,11957,12246,12288,12363,12153,11800,11679,11687,11729,11735
1982,9982.3,9490.2,9502.8,9444.4,9366.2,9363.4,9424.5,9401.3,9372.6,9234,9179.3,9087.1,9140.3,9377.3,9689.1,9808.9,10091,10319,10543,10646,10717,10659,10651,10384,10218,10169,10288,10338,9935.9,10355,10646,10714,10827,11910,12203,12237,12301,12103,11752,11638,11645,11689,11689
1983,9910.6,9467.3,9474.9,9421.7,9346.5,9331.7,9385.4,9356.9,9314.7,9196.3,9145.6,9104.5,9222.9,9654.7,10201,10418,10837,11158,11528,11725,11836,11726,11673,11242,10971,10857,10977,11018,10207,10495,10720,10752,10843,11935,12214,12246,12323,12130,11766,11666,11660,11702,11705
1984,9877.8,9463.2,9476.4,9425.3,9331.8,9332,9356.1,9325.1,9290.1,9156.7,9143.5,9129.4,9353.7,10089,10977,11330,11989,12437,13019,13334,13476,13272,13134,12442,11996,11754,11854,11831,10591,10687,10786,10802,10884,11984,12258,12297,12372,12164,11809,11688,11702,11749,11748
1985,9886.9,9448.2,9464,9406.7,9326.7,9304.9,9321.5,9275.8,9241.8,9124.4,9119.1,9167.4,9582.6,10736,12151,12726,13741,14375,15220,15664,15788,15374,15018,13926,13216,12793,12852,12765,11126,10878,10825,10804,10881,11970,12242,12284,12354,12152,11788,11680,11681,11725,11733
1986,9886.8,9418.7,9439.8,9369.1,9297.7,9285.4,9270.7,9225.7,9193.1,9092.7,9102,9223.5,9874.3,11636,13791,14689,16106,16976,18089,18575,18513,17770,17015,15456,14430,13848,13872,13809,11915,11139,10845,10794,10882,11971,12231,12268,12340,12139,11769,11661,11668,11709,11693
1987,9838.3,9417.5,9432,9383.3,9296.9,9287.7,9257.1,9209.2,9175.7,9081,9119.3,9357.5,10330,12919,16134,17442,19297,20358,21602,21977,21451,20197,18878,16875,15635,15023,15170,15323,13285,11585,10899,10842,10921,12013,12278,12326,12385,12174,11825,11707,11708,11752,11753
1988,9768,9393.5,9416.9,9366.1,9280.9,9258.6,9220.8,9158.9,9132.5,9055.2,9131,9494.1,10878,14508,18897,20609,22682,23830,24836,24803,23611,21792,20035,17876,16741,16415,16900,17523,15371,12190,10938,10867,10947,12039,12308,12344,12424,12208,11840,11721,11731,11772,11771
1989,9919.2,9391.2,9404,9358.6,9279.1,9246.5,9196.1,9136.4,9120,9051.9,9156.9,9684.6,11526,16229,21756,23750,25696,26687,27140,26514,24665,22520,20619,18783,18169,18365,19500,20657,17941,12871,10929,10812,10904,11974,12242,12272,12331,12124,11768,11645,11657,11692,11696
1990,9787.1,9392.6,9405.2,9358.3,9269.5,9250.6,9187.7,9121.2,9108.7,9054.8,9220.6,9912.4,12242,17996,24479,26556,27888,28505,28107,26905,24606,22562,21101,20230,20528,21579,23261,24816,20935,13729,11047,10909,11010,12074,12344,12384,12446,12231,11872,11746,11753,11790,11790
1991,9792.4,9351.1,9370.2,9315.1,9237.9,9197.2,9135.4,9059.4,9061.6,9025.4,9228.5,10066,12710,19029,25665,27473,27872,28039,26898,25419,23406,22115,21742,22067,23288,24938,26705,28252,22578,13935,11023,10886,10998,12033,12286,12322,12392,12170,11806,11689,11693,11735,11735
1992,9795.3,9361.9,9374.7,9326,9236.8,9207.8,9129.6,9063.5,9078.7,9035.5,9279.1,10202,12992,19398,25635,26981,26528,26349,24896,23601,22362,22171,22907,24371,26157,27796,29089,29722,22841,13882,11074,10968,11085,12050,12320,12357,12411,12204,11824,11722,11737,11781,11767
1993,9841.7,9362.7,9380.6,9324.4,9245,9208.4,9121.3,9046,9043.5,9050.1,9281.3,10211,12883,18778,24106,24989,24053,23759,22487,21739,21632,22559,24140,26192,27851,28776,28886,28446,21202,13310,11067,11021,11171,12040,12286,12324,12390,12179,11807,11693,11690,11733,11734
1994,9739.9,9352.2,9364.2,9309,9231.9,9189.3,9097.2,9021.4,9023.5,9023.5,9259.7,10090,12442,17430,21695,22264,21295,21148,20364,20235,21108,22720,24445,26258,27035,27148,26107,24956,18270,12539,11143,11178,11343,12100,12327,12373,12442,12222,11854,11734,11734,11772,11771
1995,9813.9,9364.3,9381.2,9323.8,9245,9201.3,9104,9015.9,9030.9,9018.7,9234.7,9925.2,11843,15819,19190,19672,18972,19054,18728,18999,20251,21987,23180,24200,24135,23346,21773,20266,15437,11887,11191,11272,11433,12080,12296,12349,12411,12202,11827,11712,11713,11749,11762
1996,9862.3,9370.1,9380.3,9322.2,9241.2,9199.7,9099.5,9009.9,9013.8,8994.3,9176.7,9710.1,11171,14240,17006,17543,17116,17353,17277,17689,18871,20177,20627,20955,20293,19192,17577,16275,13203,11407,11241,11315,11462,12046,12276,12321,12393,12183,11810,11694,11692,11738,11744
1997,9775.7,9370.9,9378.5,9325.9,9241.3,9198.4,9080.9,8997.6,9007.1,8992.2,9113.9,9499.6,10566,12856,15200,15773,15524,15800,15739,16001,16728,17409,17255,17086,16227,15289,14132,13279,11672,11141,11286,11354,11466,12070,12313,12355,12431,12217,11857,11729,11730,11779,11777
1998,9816.3,9347.2,9359.7,9306.8,9212.9,9166.2,9063.5,8977,8983.9,8949.4,9062.8,9321.1,10094,11845,13790,14341,14127,14342,14153,14208,14508,14778,14425,14070,13388,12732,11994,11460,10774,10846,11138,11217,11317,12017,12273,12318,12392,12182,11803,11697,11688,11730,11734
1999,9928.5,9413.9,9408.9,9348.7,9265,9217,9105,9017.4,9029.8,8986,9071.6,9244.3,9783.8,11103,12673,13094,12837,12970,12690,12611,12627,12652,12267,11981,11530,11115,10683,10401,10258,10653,11039,11091,11186,12010,12285,12326,12410,12194,11824,11710,11702,11752,11753
2000,9835.3,9406.5,9404.9,9334.1,9245.2,9202.9,9079.2,8997.4,9012,8964.5,9040.2,9145.8,9525.2,10454,11622,11891,11616,11675,11369,11211,11128,11092,10817,10623,10352,10128,9912.5,9779.7,9912.3,10483,10886,10955,11063,12016,12281,12336,12419,12198,11841,11724,11719,11764,11765
2001,9856,9392.1,9384.2,9324,9247,9198.2,9068,8987.3,8989.8,8950,9018.3,9085.2,9327.6,9988.2,10783,10925,10672,10694,10419,10260,10168,10113,9962.4,9843.3,9691.2,9597.4,9483.5,9428.5,9698.4,10302,10735,10841,10965,11985,12264,12307,12390,12183,11822,11695,11700,11728,11737
2002,9867.7,9441.8,9427.7,9361.6,9282.6,9238.1,9109.5,9022.4,9037.1,8994.3,9034.8,9062.3,9223.1,9658.2,10158,10202,9995.9,10016,9805.8,9666.9,9586.9,9565.3,9471.5,9414.5,9344.3,9315.4,9276.6,9268.6,9613.2,10249,10700,10810,10951,12021,12313,12350,12430,12219,11854,11745,11743,11779,11794
2003,9942.5,9420.5,9407.3,9351,9271.1,9236.1,9091.2,8999,9013.6,8969.6,9001,9010.2,9089.4,9350,9636,9630.8,9471.1,9506.4,9360.3,9250.8,9193.3,9188.2,9155.2,9127,9101.1,9104.8,9105.1,9128.2,9507.7,10139,10591,10714,10858,11946,12233,12272,12362,12143,11778,11666,11674,11704,11706
2004,9752.7,9424.9,9426.4,9377,9301.1,9247.6,9103.6,9008.8,9017.3,8961,9003.3,8992.2,9030.7,9176.9,9328.3,9285.6,9184.9,9234,9123.4,9041.1,9017.1,9029.5,9030.2,9024.6,9020.3,9043.5,9062,9103,9511.8,10180,10651,10787,10932,12066,12356,12385,12470,12265,11915,11799,11793,11839,11836
2005,9848.7,9416.5,9423.7,9383.7,9298.8,9248.1,9102.4,8998.5,9004.3,8949.7,8971.4,8943.6,8948.3,9006.8,9070.4,9040.4,8967.8,9029.9,8941.9,8883,8868,8879.2,8903.4,8917.2,8937.2,8966.1,8999.2,9038.5,9464.7,10133,10589,10728,10881,12001,12290,12334,12415,12212,11848,11733,11732,11768,11773
2006,9862.8,9395.8,9415.1,9372.9,9301.1,9255.8,9086.5,8981.2,8980.9,8919.3,8932.7,8909.5,8889.5,8895.6,8906.5,8855.8,8814.3,8880.9,8824,8774.4,8766,8796.3,8833.7,8846.3,8877.4,8923.3,8958.7,9017.8,9435.9,10108,10572,10716,10863,11982,12287,12330,12399,12189,11827,11714,11714,11757,11769
2007,9763.3,9396.7,9425.1,9389.4,9306.9,9246.5,9087.7,8977.6,8967.4,8913.1,8925.5,8885.7,8856.1,8830.3,8797.1,8761.3,8741.4,8818.8,8769.5,8719.2,8730.7,8764.2,8806,8833.6,8868,8918,8951.9,9010.9,9448,10140,10614,10756,10906,12042,12332,12373,12463,12253,11887,11773,11772,11819,11812
2008,9750.3,9336.8,9360.1,9335.8,9260.2,9195.5,9027.1,8906.4,8907.8,8840.2,8861,8810.9,8775.4,8724.7,8676.7,8650,8631.3,8713.6,8677.7,8640.7,8650.1,8688.9,8732.6,8760,8801.8,8853.2,8897.6,8953.8,9389.4,10087,10561,10687,10845,11972,12278,12319,12402,12199,11814,11705,11708,11748,11753
2009,9766.6,9344.3,9382,9349.7,9274.3,9199.7,9031.2,8920.4,8911.1,8844.8,8868.7,8822.7,8771.4,8703.7,8644.3,8611.5,8607.7,8691.9,8660.8,8625.6,8654.9,8687.2,8744.9,8762.4,8806.4,8867,8907.5,8964.4,9413.3,10115,10584,10722,10879,12015,12312,12345,12424,12224,11849,11742,11743,11777,11790
2010,9767,9310.3,9343.7,9321,9239.6,9174.4,9003.2,8874.3,8877.6,8813,8837.3,8787.5,8740.1,8668.7,8590.3,8556.6,8560.8,8646.3,8622.9,8586.5,8606,8651.9,8697.6,8742.7,8779.9,8835.5,8878.4,8931.8,9384.9,10085,10561,10694,10841,11980,12266,12320,12394,12187,11826,11699,11709,11752,11750
2011,9662.2,9317.1,9352.1,9321.2,9244.1,9176,9000.3,8892.4,8880.4,8823.6,8840,8790.2,8729.6,8649.9,8575.6,8552.7,8557,8634.5,8612.9,8596.5,8615,8655.9,8711.5,8749.1,8794.3,8853,8899.1,8956.8,9414,10135,10621,10758,10906,12056,12356,12399,12483,12270,11902,11785,11781,11833,11823
2012,9723.4,9295,9330,9299.7,9214.2,9153.5,8980.7,8862.2,8861.5,8801.7,8821,8766.9,8722.7,8624.4,8544.9,8508.5,8522.5,8613.4,8592.8,8561.6,8591.3,8634.9,8695.7,8733.1,8772.2,8820.8,8873.1,8933.2,9395.6,10109,10582,10722,10874,12016,12313,12347,12433,12227,11858,11737,11738,11783,11784
2013,9749.4,9274.3,9309.7,9279.1,9192.1,9123.4,8958.7,8826.3,8837.2,8766.2,8800.2,8741.2,8724.9,8598.4,8525.7,8489.1,8504.7,8580.3,8572.2,8538.7,8562.4,8638.3,8677.8,8712.3,8764.5,8816,8867.8,8927.8,9401.1,10084,10575,10685,10838,11966,12261,12306,12393,12183,11825,11693,11694,11755,11748
2014,9622.2,9328.9,9379.1,9336.8,9264.2,9214.7,9013.2,8908.3,8946.6,8836.1,8836.1,8831,8757.1,8630.2,8539.2,8521.3,8520.4,8635.2,8580.4,8563.8,8618.6,8679.7,8766.3,8793.2,8825.9,8872,8923.1,8978.3,9469.1,10201,10680,10814,10933,12141,12431,12470,12527,12327,11975,11852,11869,11910,11926
2015,9686,9271,9301.8,9268,9188.6,9122.1,8943.1,8828.4,8836.5,8783.7,8805.7,8745.9,8690.1,8590.3,8494.1,8458.2,8478.8,8569.1,8550.3,8533.7,8555.8,8608.8,8675.7,8703.2,8741.4,8816,8855.8,8920.9,9388.5,10107,10591,10722,10875,12009,12315,12352,12429,12221,11848,11734,11738,11786,11784
2016,9714.6,9263.8,9311,9286,9193.2,9116.8,8945.5,8832.8,8843,8784.2,8799,8747.7,8693.4,8579.1,8484,8446.8,8469.6,8554,8544.6,8527,8552.5,8601.6,8668.1,8696.9,8748.9,8809.5,8857.1,8918.3,9389,10113,10601,10730,10872,12009,12306,12342,12420,12214,11853,11735,11741,11795,11788
2017,9683.3,9264.4,9306,9289,9201.8,9135.8,8952,8843.5,8848,8791,8815.7,8762.5,8702.2,8588.3,8497,8450.2,8469.6,8569.1,8553.7,8534.2,8568.4,8610.4,8680.9,8713.6,8746.4,8818.5,8865.6,8934.7,9399.3,10141,10612,10748,10896,12059,12348,12390,12483,12268,11889,11773,11779,11833,11835
2018,9624.1,9236.1,9283.6,9257.3,9167.9,9099.2,8910.5,8808.3,8823.9,8770.3,8783.5,8727.9,8668.5,8550.7,8447.5,8406.9,8431.3,8527.6,8520.9,8497.8,8527.8,8576.3,8642.3,8677.2,8726.2,8789.3,8840.8,8896.9,9379.2,10103,10593,10735,10889,12032,12334,12377,12448,12237,11866,11747,11758,11800,11796
2019,9713.4,9254.3,9299.4,9277.6,9193,9118.5,8927.9,8820,8836.8,8784.8,8804.5,8737.4,8690,8564.9,8451,8421,8436.8,8536.8,8523.2,8503.3,8541.3,8588.6,8652.9,8684.8,8733.7,8802.7,8849.4,8916,9382.4,10108,10594,10728,10879,12016,12304,12356,12434,12216,11857,11743,11751,11790,11799
2020,9681.2,9250.7,9292.4,9267.6,9180.2,9108.9,8931.1,8826.2,8832.8,8775.5,8803,8743.5,8677.2,8556.9,8447.8,8413.6,8436.3,8517.5,8516.2,8501,8523.8,8579.9,8648.8,8683.2,8723.6,8785,8847.1,8906,9388.4,10112,10603,10738,10892,12029,12321,12365,12450,12239,11871,11748,11751,11801,11810
2021,9578.5,9246.3,9284.3,9258.3,9179.8,9109.3,8918.7,8816.8,8823.5,8769.3,8792.3,8738.3,8673.5,8546.4,8437.8,8410.2,8429.3,8522.9,8516,8496.5,8531.7,8580.4,8642.3,8687,8738.3,8798.5,8848.9,8907,9402.3,10117,10628,10779,10915,12073,12366,12407,12494,12281,11912,11802,11798,11849,11845
2022,9707.8,9229.8,9267.6,9240.5,9156,9095.2,8921.2,8812.2,8820.1,8771.5,8793.4,8743.1,8664.1,8545.7,8419.8,8383,8400.4,8494.5,8513.9,8494.7,8499.5,8578.7,8631.9,8662.4,8714.6,8778.4,8837.2,8884,9357.1,10077,10578,10694,10856,11977,12288,12326,12402,12205,11819,11709,11728,11755,11761
2023,9641.3,9251,9282.8,9265.1,9190.1,9109.3,8935.3,8831.5,8842.1,8787.3,8804.3,8755.4,8688.8,8563,8438.6,8404,8426.8,8514.5,8501.6,8493.3,8523.3,8576.7,8633.3,8681.3,8730.7,8788.9,8850.5,8909.5,9399.4,10137,10619,10755,10914,12051,12346,12396,12473,12265,11897,11784,11791,11830,11830
2024,9596.4,9237.3,9270.2,9260.2,9173.4,9107.2,8932.1,8836,8829.8,8782.6,8800,8766.4,8688.4,8550.6,8447.9,8411.7,8425.2,8510.1,8505.8,8479.4,8517.1,8570.9,8640.7,8676.4,8731,8789,8845.5,8904.7,9395.6,10128,10635,10773,10921,12068,12364,12404,12495,12282,11905,11787,11787,11851,11843
2025,9625.1,9215.8,9256.4,9236.8,9162.9,9091.8,8916.8,8820.2,8826.5,8766.5,8792.9,8739.4,8679.2,8545.3,8412.9,8384.5,8407.8,8488.1,8481.8,8467.3,8498.1,8559.7,8618,8655.6,8707,8768.9,8814.1,8883.6,9375.8,10107,10601,10734,10893,12027,12327,12371,12456,12244,11864,11765,11770,11806,11810
2026,9684,9243.6,9285.2,9267.8,9185.5,9112,8942.4,8848.3,8847.8,8803.5,8829.3,8763.5,8696.9,8557.3,8426.8,8395.7,8410.4,8498,8488.7,8470.9,8511.7,8563.3,8627.1,8677.6,8716.9,8781.4,8836.7,8902.3,9386.3,10122,10614,10747,10906,12038,12332,12383,12459,12257,11891,11769,11775,11821,11829
2027,9605.9,9242.9,9283.7,9268.8,9189.2,9118.9,8953.4,8855.6,8862.6,8809.7,8830.3,8777,8706.1,8561,8436.8,8406.2,8423.7,8509.5,8495.9,8484.5,8515.8,8566,8631.9,8684.3,8731.3,8789.9,8855.9,8907.8,9405.5,10153,10648,10784,10940,12092,12367,12417,12511,12293,11938,11807,11821,11863,11862
2028,9568,9204.9,9251.1,9238.4,9156.9,9095.2,8928.2,8826.4,8830.8,8781.7,8801.8,8753.9,8668.5,8531.3,8412.9,8362.8,8390.3,8478.1,8477.7,8450,8485.4,8542.5,8605.3,8652,8696.4,8768.8,8813.2,8883.4,9371.9,10112,10616,10752,10913,12053,12344,12397,12479,12254,11888,11780,11781,11818,11816
2029,9695.4,9239.5,9271.4,9263.7,9188.3,9121,8956.7,8860.6,8860,8813.2,8836.9,8778.6,8712.3,8552.9,8419.2,8382.1,8393.8,8486.4,8480.6,8467.7,8496.4,8552.5,8621.3,8667.9,8707.4,8772.2,8830.3,8898.3,9392.4,10130,10612,10743,10908,12050,12340,12397,12459,12255,11882,11764,11768,11818,11822
2030,9626.9,9223.4,9257.6,9251.5,9173.5,9116.4,8952.5,8853.8,8860.6,8808.8,8825.6,8766.1,8686.3,8538.1,8402.8,8363.9,8388.7,8480.1,8470,8450.1,8487.7,8538.6,8611.4,8650.3,8701.7,8761.4,8819.3,8885.8,9385,10125,10616,10755,10909,12054,12354,12391,12481,12266,11894,11780,11780,11821,11829
2031,9582.5,9209.8,9254.7,9247.7,9184.2,9125.5,8959.6,8855.9,8867.2,8822.8,8837.9,8782.6,8696.6,8537.8,8410,8371.1,8398.1,8487.3,8474.9,8453.1,8493.7,8549.1,8614.3,8656.6,8705.8,8771,8822.1,8879,9388.2,10131,10634,10775,10933,12092,12380,12422,12508,12303,11927,11810,11817,11854,11854
2032,9669.3,9222.2,9271,9261.9,9182.8,9123.2,8967.3,8881.5,8881.8,8838.9,8854.2,8795.5,8703.8,8548.6,8403.4,8370.4,8390.9,8480.9,8475.2,8461.2,8488.8,8544.1,8600.9,8661,8702.5,8758.4,8821.9,8891.8,9389.6,10131,10629,10767,10907,12060,12351,12401,12478,12264,11888,11782,11787,11825,11817
2033,9628.2,9226.9,9278.8,9266.2,9187.4,9140.1,8987.8,8884.7,8897.3,8845.9,8855.7,8797.4,8716.9,8556.9,8416.6,8375.1,8392.1,8478.2,8481.3,8460.9,8496.2,8545.9,8611.6,8663.2,8710.6,8779.5,8824.8,8894.2,9390.2,10138,10643,10771,10930,12076,12381,12415,12508,12286,11923,11801,11800,11843,11858
2034,9620.6,9219.7,9264.6,9262.2,9188.9,9129.3,8974.3,8878.2,8903.6,8842.4,8862.4,8799.4,8707.8,8550.6,8395.2,8361,8378.9,8476.8,8458.5,8437.4,8478.6,8543.7,8607.4,8653.8,8691.9,8770.3,8807.8,8881.6,9378,10127,10631,10777,10918,12081,12367,12419,12506,12286,11908,11798,11801,11851,11845
2035,9593.2,9234.1,9282.4,9276.4,9204.2,9144.2,9003.6,8906.7,8918.6,8859,8874.7,8809.8,8728,8552.9,8406.9,8370.8,8382.2,8475.6,8464.2,8454.8,8488.1,8547.7,8605.2,8659.3,8703.7,8768.4,8820.4,8893.7,9387.3,10148,10660,10803,10946,12112,12410,12450,12538,12318,11947,11831,11837,11876,11876
2036,9709.8,9228.3,9278.2,9275.5,9196.8,9144.8,9011.2,8908.2,8923.7,8860.7,8882.1,8816.1,8731.6,8557.9,8396.5,8355.2,8368.9,8461.4,8455.9,8443.5,8476.4,8530.9,8602.9,8644.5,8698.5,8765.5,8809,8871.8,9381.8,10135,10627,10762,10914,12057,12368,12405,12486,12275,11892,11783,11794,11842,11833
2037,9621.3,9251.7,9291.8,9279,9216.5,9155,9037.7,8935.1,8949.4,8895.1,8907,8841.2,8743.8,8568.6,8414.3,8380.2,8392.3,8484.5,8473.5,8459.8,8489.4,8549.1,8613.5,8663.3,8699.5,8782.8,8830.5,8897.8,9403.4,10163,10676,10812,10953,12115,12409,12457,12544,12333,11961,11843,11839,11892,11883
2038,9595.6,9232.8,9288.8,9286.2,9201.4,9148.8,9031.4,8937.4,8951.2,8880.7,8898.8,8834.4,8742.4,8557.4,8400.7,8360.2,8372.5,8471.1,8460.7,8451.3,8474.7,8539.5,8605.7,8655.7,8701.5,8765.3,8824.2,8885.8,9389.7,10160,10664,10807,10955,12119,12419,12465,12554,12334,11965,11842,11839,11892,11884
2039,9698.9,9223.9,9278.6,9274.3,9202,9153.7,9034.9,8936.4,8954.3,8895.3,8896.6,8839.5,8742.7,8550.6,8383.6,8344.4,8354.7,8448,8442.3,8437.6,8460.7,8514.7,8581,8627.7,8678.7,8747.3,8797.8,8863,9365,10130,10629,10755,10906,12061,12363,12399,12487,12273,11903,11779,11783,11837,11830
2040,9645.8,9267.4,9318,9311.9,9238.4,9187.8,9071.8,8983.2,8996.5,8935.1,8939.4,8875,8770.4,8579.9,8415.2,8370.1,8390.9,8490.6,8466,8461.2,8487.5,8547.3,8613.9,8671.7,8707.8,8784.9,8833,8909,9416.1,10174,10675,10810,10960,12139,12422,12476,12557,12339,11974,11852,11860,11907,11894
2041,9640.8,9240.4,9289.8,9283.2,9229.9,9158.6,9066.2,8978.9,8994.5,8923.4,8935.7,8850.1,8764.9,8559.6,8386.2,8347.3,8355.7,8448,8438.4,8434.5,8462.7,8526.4,8589.6,8641.1,8692,8751,8805.9,8869.7,9382.4,10153,10658,10787,10940,12106,12405,12448,12533,12331,11967,11821,11830,11881,11892
2042,9652,9260.7,9325.4,9310.5,9236.4,9200.3,9105.6,9029.7,9030.1,8960.7,8968.5,8901.9,8788.6,8591.4,8420.8,8375.4,8391.9,8476.7,8475.8,8450.3,8483.8,8548.3,8618.3,8663.9,8706.8,8774.8,8840.5,8897.6,9411.7,10185,10691,10829,10990,12156,12448,12500,12588,12373,12001,11867,11869,11918,11917
2043,9735.2,9251.2,9298.4,9296.1,9217,9180.7,9098.1,9021,9021.9,8958.8,8956.2,8878.2,8773.8,8568.2,8383.7,8335,8355.8,8454.1,8438.5,8422.8,8450.3,8514.8,8580.5,8629.6,8665.1,8751.6,8802.1,8869.8,9377.4,10142,10635,10763,10924,12082,12381,12431,12515,12293,11923,11789,11800,11842,11841
2044,9653.2,9278.2,9340.3,9324.7,9263.8,9219.1,9150.7,9077.8,9070.8,9010.7,9006.8,8928.4,8803,8604.7,8421.4,8374.3,8386,8476,8463,8448.5,8486.5,8548.2,8617.9,8661.3,8711.2,8785.5,8834.7,8899.9,9420.6,10199,10704,10841,10987,12175,12472,12515,12604,12398,12016,11890,11891,11938,11933
2045,9644.3,9272.3,9329.1,9313.6,9254.4,9214.1,9153.6,9083.3,9080.7,9013.6,9004.8,8933.8,8807.8,8595.7,8412.6,8365.9,8378.3,8465.1,8449,8444.2,8476.7,8527.9,8603,8652.1,8694.4,8769.9,8822.6,8887.4,9409.5,10184,10687,10831,10995,12163,12465,12508,12595,12378,12007,11879,11878,11924,11931
2046,9778.5,9288.8,9343.9,9332.9,9267.3,9237.9,9182.9,9113.4,9116.6,9049.1,9038.8,8944.7,8830,8607.5,8405.1,8361.7,8371.1,8468,8451.8,8441.2,8468.8,8533,8608.7,8656.3,8699.9,8772.3,8820.7,8892.4,9402.8,10164,10673,10797,10960,12122,12424,12472,12549,12334,11963,11831,11834,11883,11879
2047,9680.3,9316.3,9377.7,9379.3,9309.2,9270.8,9247.7,9177.5,9176.7,9101.7,9086.2,9005.2,8875.6,8650.1,8446.3,8393.9,8403.2,8496.3,8484.2,8479.2,8514.9,8564.5,8629.8,8682.2,8732.1,8804.5,8865.6,8924.2,9453,10231,10745,10883,11036,12221,12515,12557,12646,12437,12062,11937,11942,11971,11977
2048,9727.4,9279.1,9333.5,9336.9,9262.6,9244.1,9221.5,9169.8,9151.6,9074.6,9067.6,8974.9,8847.1,8610.2,8395.8,8348,8349.9,8440.2,8434.1,8423.4,8458.3,8520.2,8591.4,8634.9,8686.5,8761.2,8805.1,8872.8,9393,10162,10667,10815,10973,12149,12442,12497,12578,12355,11979,11854,11857,11895,11906
2049,9734.8,9314.8,9370.9,9368,9296.5,9287.2,9278.1,9232,9217.4,9134.2,9121.1,9016.3,8879.7,8635.8,8430.2,8370.7,8380.9,8459.1,8460,8443.2,8489.9,8547.2,8612.5,8658.1,8715.7,8785,8840.7,8908.4,9426.7,10214,10727,10855,11014,12199,12488,12539,12636,12415,12033,11907,11914,11956,11957
2050,9772.2,9337.5,9387.8,9389.6,9325.1,9306.4,9319.8,9274.4,9263.7,9179.2,9165.2,9058.2,8906.4,8655.2,8429.3,8378.3,8383.8,8478.2,8471.6,8452.4,8486.3,8551.5,8621.4,8674.5,8715.2,8783.2,8836,8900.6,9435.6,10213,10716,10848,11006,12200,12503,12542,12629,12405,12036,11909,11909,11951,11953
2051,9715.2,9322.6,9379.2,9374.4,9308.1,9302,9329.1,9302.1,9281.4,9189.8,9170.7,9057.2,8912.9,8649.8,8431.9,8358.7,8367.6,8455.5,8444.1,8430.5,8467.7,8538.8,8605.9,8654,8695.8,8770,8830.1,8890.8,9411.7,10199,10714,10854,11010,12200,12514,12548,12649,12420,12029,11913,11916,11950,11951
2052,9735.9,9348.9,9400.9,9402.2,9347.6,9338.3,9388.2,9363.7,9342.6,9251.4,9218.1,9100.9,8944.7,8675.3,8445.6,8378,8392,8470.4,8467.2,8448.5,8493.5,8556.6,8613.7,8662.3,8723.3,8786.5,8841.5,8912.4,9435,10221,10743,10875,11037,12225,12526,12573,12654,12433,12062,11935,11940,11977,11969
2053,9873.6,9369.7,9416.6,9426.2,9368,9366.7,9438.4,9425,9396.3,9298.2,9272.1,9145.1,8982,8699.6,8448.9,8391.4,8387.2,8480.1,8467.1,8455,8487.7,8547.1,8621.5,8673.5,8718.4,8794.7,8841.4,8911.1,9440.4,10220,10727,10847,11011,12194,12504,12550,12632,12415,12025,11901,11905,11953,11947
2054,9696.3,9375.9,9426,9423.8,9371.4,9388.7,9482.4,9473.8,9448.4,9359.6,9316.8,9179.5,9012.7,8720.6,8462.5,8398.9,8401.5,8484.4,8472.1,8462.3,8500.2,8560,8622.3,8681.4,8729.2,8796.9,8867.1,8933.5,9465.3,10265,10784,10927,11082,12287,12593,12643,12726,12502,12116,11991,11992,12027,12022
2055,9820.5,9380.2,9424.8,9418.8,9364.4,9387.9,9517.6,9521.6,9478.8,9382.2,9347.5,9202.4,9022.8,8714.8,8452.3,8387.8,8381.3,8466.4,8459,8437.5,8472.1,8536,8601.4,8653.2,8705.4,8774.6,8834.3,8911.2,9431.1,10228,10727,10870,11037,12237,12533,12579,12663,12434,12051,11911,11918,11969,11949
2056,9868.8,9399.4,9451.6,9460.6,9406.9,9435.6,9575.8,9608.5,9576.9,9464.3,9409.7,9267.6,9078.5,8749.6,8473.2,8396.4,8400.5,8482.3,8471.8,8460.1,8496.9,8556.7,8625.6,8675.2,8732.7,8804.3,8863.9,8927.2,9460.5,10240,10758,10887,11053,12239,12540,12586,12664,12448,12057,11922,11924,11964,11965
2057,9834.4,9434.6,9493.6,9500,9442.8,9468.1,9666.1,9695.2,9660.3,9543.7,9499,9336.7,9130.5,8799.8,8498.3,8416.2,8417.8,8500.5,8491.3,8485.3,8523.3,8576.9,8645.8,8693.8,8757.2,8819.9,8884.4,8951.1,9484.7,10286,10810,10938,11091,12307,12603,12657,12737,12505,12119,11990,11990,12023,12021
2058,9813.1,9409.8,9472.7,9477.8,9423.1,9462.9,9672.6,9735.8,9693.4,9585,9516.7,9352.3,9141.3,8784.3,8477.6,8391.4,8392.8,8468.3,8458.5,8450.2,8490.2,8545.5,8613.7,8658.8,8711.5,8787.5,8845.7,8917.4,9449.9,10253,10763,10904,11066,12266,12568,12611,12687,12460,12074,11936,11938,11984,11976
2059,9898.7,9455.8,9509.5,9515.3,9469.8,9516.2,9765,9858.3,9819.2,9693.4,9618.6,9438.7,9217.4,8837.6,8511.6,8415,8420.2,8487.6,8487.5,8467.6,8507.9,8566.7,8639.2,8687.7,8737.7,8810.9,8872.5,8943.8,9471.3,10264,10792,10910,11074,12270,12570,12610,12691,12477,12070,11947,11950,11994,11982
2060,9943.8,9477.3,9546.7,9551.1,9495.8,9548.5,9847.2,9952.1,9921.4,9784.2,9719.7,9524.5,9283.7,8882.5,8520.7,8431.3,8429.2,8511.4,8495.9,8473.9,8516.8,8576.9,8649.1,8690.9,8740.7,8815.4,8875.6,8943.4,9466,10273,10786,10910,11061,12277,12574,12623,12694,12478,12082,11949,11950,11992,11987
2061,9874.7,9506,9568.4,9573.4,9531.1,9590.2,9930.2,10059,10018,9891.2,9823.8,9618.6,9356.7,8924.7,8545.7,8452.2,8438.2,8511.3,8499.2,8490.1,8528.3,8580.6,8656.7,8702.4,8745.8,8828.7,8885.9,8952.1,9487.3,10307,10833,10956,11113,12332,12619,12671,12750,12525,12140,12011,12013,12047,12034
2062,9996,9517.8,9577.2,9583.3,9531.4,9615.9,9987,10159,10125,9999.7,9908.9,9700.1,9423.8,8968.1,8555.2,8448.9,8434.6,8499.4,8488.6,8468.1,8503.6,8569.2,8636.8,8677.8,8726.2,8797.4,8862.4,8922.7,9458.6,10257,10767,10898,11051,12263,12559,12600,12682,12470,12063,11944,11945,11982,11973
2063,10019,9559.4,9628.9,9636,9600.2,9677.7,10099,10293,10266,10136,10061,9821.5,9532,9023.8,8596.8,8470.3,8449.3,8517,8499,8488.8,8527.3,8580.6,8647.6,8694.5,8745.4,8817.6,8873.2,8944.1,9481.5,10281,10807,10922,11079,12308,12607,12652,12730,12512,12107,11991,11989,12029,12024
2064,10005,9591.1,9650.2,9674.3,9630.7,9732.7,10209,10437,10420,10290,10202,9953.9,9642.3,9089.7,8618.1,8486.2,8448.5,8520.7,8501.1,8484.6,8531.5,8590.9,8647.5,8694.5,8744.3,8810.2,8878.1,8939.2,9481.4,10296,10821,10949,11106,12337,12620,12674,12750,12539,12142,12012,12011,12049,12047
2065,10080,9595.7,9666.7,9673.8,9634.6,9747.2,10273,10523,10531,10399,10310,10058,9712.7,9124.4,8607.8,8470.8,8432.8,8486.1,8469.5,8453.7,8486.3,8556.4,8621.2,8665.8,8708.9,8784.1,8840.7,8903.7,9449.6,10248,10766,10909,11053,12277,12572,12622,12703,12489,12079,11960,11960,11996,11996
2066,10155,9669.3,9738.4,9749.3,9724.9,9848.6,10413,10723,10723,10609,10518,10253,9883.3,9229.9,8671.4,8514.6,8470.9,8511.5,8505,8486,8515.9,8574.5,8648.4,8694.8,8741.9,8820,8879.8,8942.1,9483.9,10295,10812,10936,11082,12311,12605,12661,12745,12527,12120,12010,12003,12049,12044
2067,10164,9702.2,9772.1,9784.8,9763.2,9887.9,10523,10875,10885,10783,10705,10433,10033,9326.3,8706.2,8525.4,8459.9,8515.3,8493.7,8478.4,8520.7,8570.8,8639,8687.9,8737.4,8808.1,8869.5,8937.5,9481,10290,10818,10941,11095,12333,12633,12688,12764,12550,12151,12023,12024,12063,12055
2068,10131,9710.4,9790.6,9797.3,9767.1,9918.5,10600,11001,11025,10928,10864,10598,10187,9407.1,8728.2,8528.3,8451.8,8487.5,8468.4,8454.4,8493.8,8545.6,8613.8,8671.3,8716.7,8795.7,8850.5,8916,9462.1,10290,10812,10947,11091,12336,12629,12688,12778,12551,12154,12023,12014,12060,12058
2069,10316,9767.8,9832,9840.3,9820.3,9982.7,10718,11164,11215,11144,11098,10833,10395,9554.5,8775,8548.4,8459.8,8479.2,8465.7,8451,8481.7,8538.5,8610.7,8662.3,8711.6,8785.1,8848.4,8910.4,9456,10257,10777,10906,11056,12293,12604,12647,12735,12514,12109,11986,11974,12012,12013
2070,10266,9819.8,9900.2,9900.6,9880.2,10051,10846,11355,11437,11387,11362,11110,10656,9729.3,8863.7,8612.3,8497,8505,8488.5,8464.3,8502.1,8561.6,8632.2,8691.9,8735,8805.8,8868.1,8936.3,9489.2,10313,10831,10962,11123,12362,12670,12721,12801,12577,12183,12053,12052,12082,12084
2071,10262,9827.9,9910.8,9920.8,9899.7,10100,10949,11505,11617,11592,11606,11372,10899,9900.9,8938.5,8647.7,8509.4,8498.5,8476.7,8453.8,8490.3,8550.1,8621.1,8669.1,8723.6,8799.5,8863.1,8915.7,9480.5,10303,10820,10951,11106,12364,12668,12722,12805,12584,12177,12053,12045,12081,12071
2072,10377,9879.3,9956.1,9957.5,9937.8,10152,11070,11676,11822,11838,11883,11693,11220,10128,9051.7,8715.6,8556.7,8508.5,8466.1,8453.7,8484.2,8542.5,8624.8,8673.2,8722.4,8790.2,8857.3,8924.8,9473.4,10294,10807,10934,11094,12355,12651,12700,12787,12569,12159,12034,12020,12061,12065
2073,10416,9892.7,9972.5,9992.1,9974.5,10203,11176,11852,12033,12090,12171,12014,11551,10380,9179.2,8801.7,8609.7,8527,8465.7,8447.1,8495,8542.9,8619.4,8675.7,8713,8793.2,8848.9,8920.2,9472.8,10292,10812,10935,11106,12352,12656,12715,12792,12562,12174,12037,12039,12072,12063
2074,10436,9960.6,10035,10049,10047,10299,11329,12065,12289,12369,12524,12414,11959,10724,9366.6,8940.5,8710.3,8569.5,8469.6,8456.7,8500.4,8558.3,8637,8685.2,8734.5,8807.4,8869,8936.7,9488,10327,10849,10969,11130,12388,12699,12757,12840,12621,12207,12077,12076,12115,12105
2075,10384,9972.8,10045,10064,10057,10323,11403,12195,12457,12591,12791,12754,12316,11019,9550.6,9075.3,8815.8,8598,8455.6,8440.9,8489,8547.9,8608.3,8669.1,8717,8785.6,8855.8,8925.1,9478.8,10309,10848,10980,11127,12416,12714,12771,12861,12630,12222,12088,12073,12125,12102
2076,10585,10050,10119,10139,10146,10433,11565,12410,12724,12897,13150,13186,12787,11421,9802.9,9275.8,8999.5,8707.7,8480.2,8462.1,8504.8,8565.9,8637.5,8692.8,8739,8812.2,8869.6,8942.2,9489.8,10316,10837,10965,11124,12399,12707,12761,12845,12616,12203,12076,12072,12111,12108
2077,10567,10087,10161,10185,10194,10498,11683,12595,12923,13145,13472,13570,13196,11799,10069,9503.9,9219.7,8822.7,8482.2,8465.5,8510,8570.5,8644.5,8692.4,8741.9,8812.7,8879.3,8945.6,9502.1,10341,10863,10994,11153,12434,12739,12795,12878,12650,12247,12113,12101,12143,12135
2078,10561,10115,10178,10216,10222,10532,11763,12716,13072,13338,13710,13876,13542,12111,10293,9700.2,9429.9,8930.7,8461.8,8460,8484.9,8545.7,8622.4,8678.6,8728.4,8800,8866.6,8935.6,9495.1,10326,10856,10988,11146,12446,12753,12808,12890,12663,12249,12106,12099,12145,12139
2079,10680,10160,10238,10274,10286,10610,11865,12850,13257,13539,13952,14175,13859,12402,10503,9895,9614.6,9055.9,8475.4,8460.9,8496.7,8563.9,8632.1,8679.2,8729.6,8811.8,8868.8,8935.9,9495.8,10339,10854,10984,11146,12436,12743,12801,12881,12652,12236,12103,12105,12143,12131
2080,10683,10213,10293,10318,10330,10664,11952,12967,13386,13697,14150,14399,14102,12619,10651,10030,9729.9,9099.5,8477.3,8469.2,8506.4,8568.6,8635.1,8686.7,8729.6,8803.2,8876.3,8941.7,9496.4,10337,10874,11002,11155,12465,12766,12822,12902,12679,12264,12127,12119,12163,12147
2081,10715,10262,10322,10363,10373,10716,12009,13036,13472,13796,14247,14516,14207,12695,10697,10058,9728.4,9074.2,8483.3,8471.5,8507.5,8569.2,8640.3,8690.1,8739.2,8817,8889.5,8948.1,9519.2,10360,10884,11008,11173,12496,12805,12865,12951,12715,12290,12157,12155,12183,12169
2082,10718,10286,10352,10390,10397,10741,12038,13069,13505,13828,14269,14518,14186,12655,10630,9977.4,9612.5,8992.7,8487.8,8477.5,8502.1,8566.9,8641.2,8699.5,8744.8,8816.4,8889.4,8948.6,9517,10366,10900,11039,11195,12510,12819,12887,12955,12734,12312,12178,12167,12203,12190
2083,10858,10310,10374,10403,10409,10750,12043,13066,13484,13791,14199,14408,14044,12490,10480,9814.2,9405.5,8859.5,8474.9,8471.3,8498.4,8563.7,8632.3,8682.1,8737,8805.8,8869.9,8938.2,9504.2,10343,10853,10980,11146,12455,12755,12810,12895,12668,12244,12125,12105,12149,12131
2084,10704,10322,10387,10416,10425,10763,12049,13040,13452,13720,14091,14239,13814,12237,10269,9605.6,9200.8,8753.7,8493.5,8473.2,8513.8,8571.9,8638.2,8710.5,8746.3,8833.9,8882.9,8957.9,9527.2,10382,10923,11057,11214,12562,12860,12933,13010,12779,12354,12221,12213,12242,12235
2085,10714,10311,10374,10398,10402,10730,11982,12937,13310,13542,13856,13933,13455,11895,10014,9386.6,8990.3,8652,8488.9,8467.9,8502.4,8564.7,8636.4,8694.2,8744.4,8824,8892.9,8954.7,9529.2,10377,10910,11052,11208,12553,12864,12916,13011,12774,12351,12212,12204,12238,12222
2086,10870,10318,10377,10395,10387,10705,11934,12865,13199,13383,13632,13636,13097,11565,9778.6,9201.5,8829.1,8594.4,8481.4,8471.5,8509.8,8569.9,8645.4,8693.2,8747.4,8818.4,8882,8951.6,9525.1,10360,10878,10988,11156,12483,12803,12861,12943,12709,12287,12153,12150,12185,12166
2087,10670,10337,10397,10412,10406,10706,11912,12780,13078,13201,13399,13329,12739,11250,9587.6,9062.6,8751.7,8595.7,8519.8,8513.2,8552.7,8610.4,8684.8,8744.9,8788.6,8867.9,8934.1,8991.2,9572.2,10444,10988,11121,11279,12655,12948,13008,13115,12877,12444,12316,12306,12333,12302
2088,10660,10227,10295,10301,10289,10583,11719,12527,12774,12863,12987,12844,12248,10822,9325.1,8863.7,8606.5,8509.5,8454.5,8446.2,8483.7,8541.9,8620.6,8679.4,8722.7,8801.3,8865.4,8929.2,9506.2,10354,10886,11023,11186,12549,12864,12919,13007,12777,12345,12209,12194,12225,12213
2089,10708,10242,10306,10309,10297,10570,11663,12423,12635,12669,12741,12530,11907,10568,9198.6,8785.9,8576.9,8525.4,8488.3,8477,8513.6,8581.8,8650.9,8705.5,8762.6,8828.4,8887.3,8968.5,9535.9,10400,10930,11043,11212,12582,12890,12959,13057,12805,12380,12246,12230,12256,12244
2090,10661,10235,10306,10315,10286,10543,11602,12287,12460,12452,12478,12224,11583,10329,9098.5,8734.3,8567.5,8541.6,8510.3,8502.3,8548.4,8602.8,8682.6,8737.9,8782.9,8862.5,8930.2,8994.9,9571.1,10440,10976,11102,11271,12670,12983,13039,13132,12906,12471,12324,12307,12336,12318
2091,10550,10168,10230,10223,10205,10450,11436,12073,12199,12154,12142,11846,11233,10064,8952.8,8643.7,8508.2,8510.8,8494.6,8476.7,8524.6,8575.2,8653.5,8708.2,8762.4,8836.5,8898,8969.9,9541.6,10416,10959,11084,11259,12659,12973,13031,13133,12880,12458,12303,12303,12330,12301
2092,10556,10125,10210,10204,10181,10399,11330,11913,12008,11929,11878,11545,10959,9864.9,8883.1,8601.7,8506.9,8514.5,8504,8483.9,8529.1,8586.8,8656,8725,8770.9,8842,8914.3,8977.4,9552.4,10418,10960,11090,11248,12671,12981,13046,13146,12899,12465,12315,12307,12328,12306
2093,10618,10118,10190,10191,10149,10357,11235,11742,11833,11709,11631,11292,10728,9718.4,8823.2,8587,8484,8521.9,8502.1,8492.4,8533.8,8598.9,8667.2,8732.1,8777.6,8849.5,8909.7,8986,9556.7,10420,10951,11070,11240,12662,12978,13051,13142,12900,12454,12316,12299,12331,12305
2094,10413,10093,10166,10159,10129,10323,11148,11605,11665,11527,11424,11084,10524,9599.9,8796.2,8574.2,8503.4,8541.2,8531.9,8520.8,8560,8618.1,8691.7,8753.9,8811.1,8883.2,8947.2,9014.9,9597.9,10489,11042,11169,11338,12811,13128,13195,13285,13041,12601,12462,12449,12464,12428
2095,10509,10029,10103,10101,10062,10241,11004,11410,11429,11286,11178,10832,10313,9459,8720.4,8526.7,8463.8,8516.1,8503.4,8495.8,8532.7,8598.5,8663.7,8721.7,8769.2,8849,8916.1,8984.3,9552.6,10420,10956,11086,11250,12703,13038,13101,13202,12955,12504,12360,12340,12369,12342
2096,10476,10029,10093,10106,10056,10212,10924,11289,11307,11140,11015,10679,10193,9390.6,8710.9,8539.5,8481.3,8537.6,8526.7,8517.3,8556.6,8612.7,8689.1,8753.1,8803.6,8878.3,8937.1,9003.8,9598.4,10458,11011,11132,11301,12786,13110,13185,13277,13026,12583,12431,12422,12442,12406
2097,10407,10031,10098,10103,10058,10203,10865,11173,11165,11001,10873,10540,10081,9332,8715.8,8550.5,8516.7,8579.9,8575.7,8545.2,8585.4,8653.9,8731.2,8780.1,8828.6,8900.6,8968.3,9042.4,9628.9,10511,11055,11197,11362,12887,13214,13292,13383,13139,12693,12538,12521,12547,12506
2098,10407,9951.7,10012,10023,9976.2,10116,10721,10986,10966,10802,10663,10346,9915,9227.6,8650.5,8495.1,8466,8524.2,8518.6,8505.1,8549.1,8606.3,8681.8,8739.7,8782.7,8857.5,8920.7,8988.1,9579.3,10451,10997,11124,11286,12822,13164,13242,13333,13085,12627,12469,12467,12486,12451
2099,10409,9973.2,10040,10047,9997.7,10116,10674,10905,10878,10702,10585,10272,9871,9222.7,8687.7,8532.1,8515.1,8575.2,8575.7,8558.9,8595.6,8656.7,8726.1,8780.5,8832,8901.9,8967.8,9037.7,9622.1,10507,11050,11175,11336,12895,13239,13318,13415,13168,12709,12562,12550,12575,12538
2100,10411,9958.9,10024,10031,9977.5,10076,10602,10802,10757,10592,10464,10166,9791.6,9188.1,8670.1,8529.7,8518,8587.8,8591.4,8567.7,8609.7,8670.6,8745.7,8792.5,8834.7,8905.1,8970.7,9045.5,9627.1,10513,11058,11179,11358,12951,13296,13374,13475,13229,12763,12622,12606,12641,12611
2101,10332,9934.3,10008,10010,9946.2,10042,10522,10693,10644,10477,10359,10081,9724.5,9149.3,8673.7,8538.9,8538.2,8603.6,8600.1,8590.4,8638.2,8689.5,8764.7,8809.9,8856.1,8927.5,8987.8,9063.5,9634.8,10524,11080,11192,11368,13011,13347,13445,13553,13308,12851,12704,12714,12746,12734
2102,10413,9925.1,10004,9999.8,9942.2,10030,10459,10603,10559,10393,10281,10012,9677.5,9139.9,8680.5,8556.5,8557,8627.1,8633.7,8622.1,8666.3,8725.1,8801.9,8835.8,8879,8951.4,9015.5,9086.5,9646.5,10523,11073,11184,11360,13028,13392,13477,13607,13374,12926,12804,12819,12870,12896
2103,10413,9947,10005,10015,9950,10021,10413,10545,10494,10329,10222,9967.5,9665.7,9161,8720.4,8605.6,8613.2,8693.3,8698.4,8692.9,8740.7,8793,8863.1,8900.9,8940,9006.1,9066.6,9141.6,9683.2,10559,11105,11213,11403,13132,13515,13614,13754,13541,13100,13018,13093,13207,13282
2104,10339,9940.9,10013,10021,9958.1,10018,10386,10491,10444,10277,10184,9945.3,9652.5,9173.7,8766.2,8655.7,8685.7,8775.2,8791.1,8787.4,8850.8,8897.1,8967.7,8988.6,9013.1,9080.1,9150.7,9222.4,9723.9,10626,11162,11286,11460,13300,13689,13823,14019,13840,13446,13426,13613,13804,14080
2105,10365,9928.2,9991.3,9991.5,9930.2,9984.8,10305,10392,10345,10191,10098,9875.9,9607.3,9162,8799.7,8712.8,8749.6,8844.2,8876.3,8896.6,8961.3,9000.9,9072.7,9072.8,9089.7,9139.9,9195,9263,9724.1,10606,11129,11241,11417,13367,13809,13965,14258,14177,13876,14057,14451,14888,15416
2106,10411,9947.5,10011,10010,9945.8,10006,10282,10356,10311,10149,10067,9866.7,9623.2,9220.1,8903.8,8824.6,8891.7,9014.5,9072,9105,9169.2,9210.4,9267.5,9226.1,9220.3,9243.7,9302.5,9354.5,9769.9,10638,11163,11277,11446,13581,14129,14363,14845,14950,14859,15389,16176,17143,18122
2107,10420,9975.2,10037,10053,9970.6,10009,10270,10339,10300,10143,10057,9864.9,9646.5,9306.2,9045.1,8996.5,9109.4,9260.6,9354.8,9412.5,9472.4,9489,9511.2,9420.5,9366.1,9366.5,9400.3,9426.1,9804.4,10683,11205,11321,11491,13999,14726,15102,15988,16498,16879,18085,19743,21327,23003
2108,10340,9938,10009,10000,9930.1,9960.8,10201,10245,10203,10059,9984.3,9820,9632.4,9358.5,9198.8,9187.3,9344.2,9518,9658.8,9720,9763.8,9734.8,9704.6,9543.2,9432.9,9407.8,9406.7,9417,9772.2,10660,11196,11301,11482,14588,15697,16380,18094,19291,20493,22938,25933,28395,31619
2109,10467,9967.8,10026,10030,9959.1,9983.6,10199,10244,10198,10066,9998.2,9847.7,9702.5,9526.7,9470.5,9521.2,9737.4,9937.1,10094,10133,10118,10022,9901.6,9667.6,9507.5,9434,9420.7,9392.7,9786.8,10664,11193,11309,11496,15830,17728,19001,22348,24941,27297,31826,36641,39678,41236
2110,10428,9990.8,10063,10054,9993.2,10012,10208,10248,10204,10067,10012,9874.5,9782.7,9729.1,9826.1,9932.9,10174,10404,10523,10520,10404,10216,9996.2,9708.9,9506.5,9416,9391.3,9369.6,9809.7,10708,11261,11364,11553,18281,21659,24141,30039,34994,39423,46016,50033,54069,51338
2111,10418,9987.1,10060,10054,9998.2,10001,10190,10214,10169,10050,10004,9897.3,9855.9,9944.2,10178,10310,10552,10738,10795,10701,10471,10199,9923.5,9606.8,9409.9,9341.8,9310.3,9295.6,9793.7,10703,11259,11382,11571,22734,28845,33124,43503,50648,55549,61744,66027,63061,57651
2112,10433,9992.1,10071,10068,10004,10005,10168,10194,10159,10039,10006,9913.9,9932.8,10148,10473,10629,10778,10915,10858,10677,10351,10044,9742,9459.5,9301,9239.7,9231.4,9241.5,9786,10702,11265,11392,11590,31277,41180,48514,63653,70985,74844,77957,75785,69799,57633
2113,10473,10027,10101,10104,10042,10040,10195,10224,10174,10072,10051,9971.9,10036,10329,10694,10800,10843,10911,10730,10470,10107,9808.8,9533.7,9322.8,9210.3,9185.3,9195.8,9232.1,9819.7,10747,11319,11439,11652,45766,61397,71183,87278,93028,88768,85224,75177,65948,49641
2114,10489,10011,10092,10100,10031,10027,10164,10187,10154,10043,10027,9978.4,10066,10361,10673,10707,10615,10606,10341,10068,9732.3,9494.1,9291.4,9151.5,9087.2,9095.6,9134.9,9184.2,9801.4,10726,11301,11430,11666,65452,84489,95058,1.0696e+05,1.0472e+05,92230,78787,65299,51558,37973
2115,10448,10036,10117,10118,10067,10051,10181,10198,10165,10065,10060,10011,10085,10328,10492,10451,10255,10226,9942.3,9697.7,9432,9252.6,9145.7,9074.2,9051.7,9084.2,9126.3,9192.7,9818.7,10777,11353,11494,11739,89615,1.0653e+05,1.1552e+05,1.1731e+05,1.0232e+05,83778,66041,50924,40290,30046
2116,10596,10080,10165,10173,10102,10089,10217,10232,10201,10108,10095,10034,10087,10205,10204,10092,9862.6,9829,9572.6,9372.6,9185.2,9090.5,9034.9,9007.1,9015.6,9082.4,9133.5,9213.6,9847.7,10796,11369,11505,11775,1.0802e+05,1.1914e+05,1.1923e+05,1.0588e+05,86957,63803,48180,36510,28985,23443
2117,10515,10109,10193,10220,10166,10127,10245,10267,10242,10143,10138,10068,10057,10033,9867.8,9730.6,9506.1,9480,9288.1,9144,9030,8988.3,8987.3,8993.1,9034.5,9100.6,9162.7,9245.1,9895.3,10863,11461,11608,11871,1.1567e+05,1.1544e+05,1.0798e+05,86482,65436,46469,34525,26779,22829,20586
2118,10522,10074,10161,10175,10105,10089,10198,10225,10208,10120,10098,10020,9944.4,9795.8,9500.6,9349.3,9176.3,9168.3,9021.3,8926.3,8868,8867.2,8891.8,8929.8,8976.6,9054.3,9116.9,9205,9854.3,10821,11415,11570,11847,1.0214e+05,92913,84428,63258,45322,32949,25197,21797,20078,20682
2119,10656,10137,10232,10249,10179,10152,10263,10287,10267,10181,10155,10061,9944,9673.6,9293.4,9133.5,8992.9,9008.8,8911.2,8847.2,8821.5,8854.7,8898.8,8948.2,9004.4,9086.9,9160.5,9242.6,9907.4,10879,11474,11619,11898,79655,67260,58939,42623,31870,24187,20316,19207,20101,23800
2120,10616,10177,10286,10300,10234,10210,10305,10348,10326,10236,10220,10114,9947.2,9590.7,9149.1,8985.9,8880.1,8912.3,8849.7,8807.3,8803.8,8853.2,8915.3,8977.4,9044.5,9121,9195,9279.4,9961.3,10956,11570,11711,11995,56814,47132,40536,30193,24142,20034,18842,19868,22902,29508
2121,10658,10161,10263,10284,10219,10175,10292,10329,10321,10226,10225,10093,9912.7,9480.6,9014.5,8865.1,8793.5,8823.3,8770,8731.2,8758,8809.7,8887.1,8958.7,9012.2,9105.8,9178.4,9261.4,9956.7,10943,11536,11706,11989,38864,32478,28981,23541,20262,18610,19436,22708,28099,36792
2122,10667,10235,10337,10364,10285,10253,10361,10392,10389,10311,10304,10171,9959.9,9491.6,8979.3,8816.4,8747.1,8786.2,8764.2,8742,8779.3,8838.9,8923,8985.7,9057.3,9147.3,9240.2,9324.2,10021,11042,11656,11817,12128,27917,24412,22577,20103,19092,19490,22480,28240,35698,44650
2123,10824,10286,10390,10413,10336,10297,10413,10460,10452,10377,10370,10243,10009,9495.4,8958.3,8793.5,8729.7,8777.4,8747.8,8739,8767.4,8842.4,8938.6,9003.8,9082.6,9181.8,9268.2,9366.3,10061,11089,11694,11880,12235,21379,19988,19261,19104,20081,22421,27877,35768,43519,49046
2124,10724,10313,10426,10450,10370,10334,10446,10493,10505,10424,10430,10294,10063,9510.8,8948.1,8769.1,8718.9,8768,8743.2,8731.3,8777.9,8860.5,8942.7,9032.9,9105.6,9200.8,9301.5,9400.2,10125,11196,11840,12081,12500,18515,18357,18548,20438,23383,28056,35677,44329,49985,49511
2125,10806,10351,10451,10490,10408,10360,10475,10543,10546,10471,10480,10347,10113,9538.7,8943.6,8760.1,8717.4,8754.4,8737.3,8736,8782.9,8865,8968.5,9047.3,9113,9233.4,9338.2,9451.1,10193,11276,11964,12270,12844,17380,18316,19400,23690,29068,35661,43730,49855,50471,43681
2126,11016,10401,10520,10551,10465,10406,10531,10607,10614,10559,10576,10444,10185,9593.5,8962.7,8778.3,8725.4,8766.1,8736.9,8733.9,8792.7,8873.6,8977.4,9063.8,9149.9,9257.7,9367.9,9508,10270,11402,12111,12532,13386,17511,19703,21902,29213,36966,43850,49418,50254,45426,35376
2127,10897,10497,10619,10656,10560,10508,10641,10721,10740,10685,10706,10592,10332,9694.3,9042.8,8843.9,8796,8813.8,8805.1,8799.7,8852.4,8945.5,9057.3,9154.5,9244.8,9372.9,9506.9,9657.8,10489,11736,12591,13273,14651,19528,23486,27348,38377,47686,52079,52339,47000,38515,28109
2128,11013,10515,10625,10666,10579,10513,10644,10740,10769,10719,10748,10635,10381,9725.3,9044.3,8834,8779.4,8786.4,8774.5,8780.3,8839.6,8935.9,9055.9,9150.9,9260.3,9392.2,9550,9739.6,10661,12011,13061,14145,16409,22819,29077,34776,48207,55372,53667,47403,38079,29710,21822
2129,11138,10606,10736,10766,10673,10603,10747,10851,10892,10858,10890,10787,10529,9859.9,9126.1,8898.9,8850,8846.3,8815.8,8827,8901.7,8998.2,9122.2,9231.1,9354.5,9514.2,9718,9978.9,11040,12667,14071,15923,19682,28822,37562,44781,57495,59341,50623,39851,29911,23162,17927
2130,11233,10693,10823,10865,10765,10678,10843,10964,11008,10974,11031,10942,10681,9976.3,9210.2,8962.6,8908.2,8885,8857.2,8867.6,8948.1,9057.6,9195.1,9329.9,9472.8,9681.1,9963.3,10329,11678,13751,15801,18946,24910,37553,48023,55298,62606,56819,42855,31248,23212,18726,15594
2131,11201,10742,10879,10906,10805,10712,10884,11017,11072,11062,11123,11047,10790,10069,9254.7,9005.7,8960.9,8913.7,8872.7,8892.8,8969.3,9091.7,9248.2,9407.4,9603.3,9881.5,10290,10837,12673,15497,18587,23565,31940,47643,57130,62218,60842,49115,34262,24544,18958,16183,14327
2132,11442,10856,10993,11025,10896,10812,10991,11142,11203,11201,11283,11219,10971,10225,9366.9,9088.6,9059.4,8986.7,8919.3,8946.7,9045.2,9182.8,9375.9,9571.6,9835,10229,10865,11764,14415,18524,23105,30166,40207,56377,61134,61813,52225,38507,26199,19486,16114,14568,13532
2133,11492,10945,11081,11109,10982,10885,11085,11246,11334,11339,11444,11392,11156,10378,9468.5,9184.5,9166.2,9068.3,8968.3,9012.2,9130.7,9288.3,9523.4,9797.3,10183,10799,11828,13348,17354,23384,29803,38453,48188,61656,59771,56023,41860,29723,20839,16597,14624,13739,13141
2134,11525,11023,11157,11179,11043,10950,11142,11328,11421,11449,11566,11537,11324,10531,9570.3,9282.2,9292.6,9162.8,9022.3,9066.2,9212.5,9412,9733.4,10118,10725,11699,13405,15839,21706,29984,37750,46138,52083,59892,52205,46230,32541,23490,17565,14939,13780,13284,12917
2135,11701,11120,11251,11273,11130,11012,11228,11435,11539,11578,11719,11729,11518,10709,9718.2,9397.9,9446.5,9282.3,9086.9,9150.8,9347.7,9605,10069,10666,11621,13222,16000,19795,27849,38052,45620,50478,50413,51470,41397,35400,24993,19092,15415,13866,13205,12929,12708
2136,11836,11254,11413,11427,11282,11142,11376,11603,11719,11769,11943,11982,11777,10953,9904.8,9598.4,9659.4,9473.9,9221.5,9336.7,9606.7,9966,10673,11622,13200,15780,20082,25431,35122,45815,51268,50530,44775,41636,32178,27392,20354,16656,14329,13364,12965,12805,12655
2137,11905,11383,11528,11547,11395,11237,11485,11724,11858,11941,12136,12204,12010,11168,10070,9764.4,9853.3,9629.2,9387.8,9548.9,9953.5,10496,11624,13183,15749,19740,25835,32367,41914,50875,52153,45601,36547,32193,25138,21885,17557,15264,13712,13090,12841,12737,12623
2138,12011,11460,11621,11647,11475,11309,11565,11822,11969,12063,12288,12387,12225,11357,10234,9915.6,9993.5,9758.5,9589.2,9841.2,10471,11308,13135,15622,19522,25074,32339,38651,45509,50456,47279,37378,28417,24884,20315,18329,15799,14377,13270,12817,12655,12605,12522
2139,12257,11609,11778,11803,11621,11429,11705,11978,12146,12263,12502,12643,12501,11605,10435,10126,10174,9943.4,9920.6,10361,11370,12726,15630,19456,24900,31601,38699,43034,45098,45448,39468,29342,22392,20050,17359,16217,14795,13866,13010,12663,12554,12528,12463
2140,12318,11773,11962,12005,11811,11594,11874,12164,12350,12493,12778,12961,12812,11900,10689,10355,10404,10243,10515,11232,12912,15112,19621,25028,31705,38368,43208,43879,40887,38109,31588,23341,18646,17315,15776,15131,14338,13661,12964,12682,12592,12575,12522
2141,12441,11855,12062,12109,11895,11650,11938,12259,12456,12623,12930,13130,13020,12074,10843,10525,10624,10622,11311,12497,15150,18468,24686,31129,37605,42180,42993,39931,33746,29955,24706,19153,16386,15610,14741,14384,13930,13408,12785,12538,12466,12462,12416
2142,12719,12024,12252,12312,12083,11811,12093,12439,12653,12846,13173,13414,13320,12359,11107,10813,11107,11386,12740,14703,18786,23502,31117,37472,41943,42841,39304,33642,26665,23495,20101,16735,15357,14634,14114,13918,13685,13247,12678,12441,12394,12401,12375
2143,12847,12262,12507,12590,12333,12025,12312,12680,12919,13134,13507,13779,13686,12725,11521,11324,12033,12748,15138,18214,24057,29971,37651,42077,42927,39877,33306,26952,21212,19529,17784,15983,15541,14351,13886,13786,13650,13265,12736,12521,12473,12481,12448
2144,13026,12402,12677,12775,12485,12134,12427,12817,13071,13311,13719,14026,13972,13040,12002,11999,13437,14797,18539,22890,30056,36101,41616,42537,39490,33743,26491,21050,17412,17316,16853,16222,16614,14187,13608,13558,13486,13141,12622,12420,12376,12393,12362
2145,13254,12605,12914,13014,12709,12316,12601,13011,13295,13574,14013,14365,14370,13559,12859,13205,15748,17983,23326,28732,36095,40751,42411,39597,33822,27241,20868,16856,15330,16865,17478,17673,18801,14294,13463,13426,13402,13065,12564,12375,12340,12350,12328
2146,13609,12903,13245,13361,13016,12575,12873,13304,13620,13937,14431,14888,15023,14469,14372,15321,19489,22775,29558,35212,40854,42575,39625,33985,27271,21441,16718,14085,14566,17932,19641,20570,22230,14633,13422,13395,13391,13073,12579,12392,12362,12384,12353
2147,13802,13140,13512,13644,13265,12781,13065,13535,13882,14263,14875,15469,15845,15786,16685,18493,24496,28638,35744,40118,42147,40340,33935,27408,21419,17066,13934,12347,14774,20382,23002,24410,26356,14883,13342,13325,13332,13031,12547,12362,12330,12354,12330
2148,14101,13431,13844,13984,13584,13057,13349,13852,14259,14735,15503,16354,17192,17976,20223,23024,30464,34794,40401,42091,39918,35292,27589,21697,17166,14230,12270,11361,15576,23351,26709,27803,29397,14861,13290,13273,13288,12993,12512,12336,12310,12332,12315
2149,14564,13758,14203,14345,13921,13351,13663,14242,14722,15372,16388,17720,19280,21241,25054,28734,36357,39793,42149,40503,34843,28987,21843,17335,14255,12414,11239,10760,16514,25734,29348,29553,30275,14621,13215,13215,13228,12929,12461,12284,12259,12288,12277
2150,14776,14146,14631,14804,14366,13766,14116,14797,15426,16372,17867,19987,22700,26067,31203,35095,40923,42460,40673,36176,28808,23139,17502,14396,12442,11352,10670,10461,17255,27146,30569,29809,29026,14329,13250,13264,13283,12996,12527,12361,12333,12365,12343
2151,15211,14449,14962,15150,14734,14123,14559,15408,16289,17708,19913,23161,27203,31695,36856,39852,41907,41041,35713,29928,22860,18363,14443,12466,11273,10645,10256,10174,16959,25596,27991,26269,24844,13796,13116,13125,13160,12881,12413,12247,12227,12254,12250
2152,15689,14896,15449,15686,15301,14740,15333,16485,17749,19957,23288,27919,33235,37864,41447,42425,39960,37108,29854,24093,18303,15049,12511,11298,10600,10259,10043,10067,15876,22777,24211,22260,20865,13431,13071,13096,13131,12853,12402,12240,12220,12249,12245
2153,16067,15360,16002,16303,16018,15569,16434,18113,20017,23420,28162,34038,39661,42697,43028,41466,35257,31365,24059,19265,15048,12904,11341,10624,10220,10049,9945.6,9990.5,14510,19460,20438,18860,17783,13254,13096,13133,13163,12894,12445,12292,12265,12306,12301
2154,16516,15735,16456,16869,16743,16543,17877,20285,23103,27870,33847,39955,44346,44351,40755,37179,29251,25383,19230,15681,12850,11501,10549,10130,9902.6,9838.8,9796.4,9862.6,13148,16517,17162,16192,15596,13018,12968,13009,13052,12795,12334,12183,12166,12205,12207
2155,17057,16308,17164,17779,17956,18191,20320,23859,27846,34091,40601,45407,46883,43216,36381,31660,23763,20476,15802,13335,11507,10677,10119,9881.3,9766.6,9768.4,9772.5,9841.5,12185,14696,15328,14799,14622,12991,12977,13014,13062,12790,12359,12202,12187,12229,12222
2156,17746,16952,18027,18974,19659,20655,23940,28866,33998,40852,46360,48086,45749,38968,30588,25810,19154,16667,13401,11774,10642,10154,9840.2,9713.3,9655.9,9709.1,9752.6,9819.9,11600,13643,14348,14195,14363,12996,12942,12986,13034,12782,12337,12183,12177,12207,12211
2157,18373,17668,19105,20563,22077,24170,28856,34972,40550,46425,49214,47127,41552,33340,25009,20893,15842,14085,11873,10820,10095,9817.5,9639.3,9585.6,9580.4,9657.6,9746.7,9809.3,11347,13286,14125,14324,14918,13128,12912,12947,13001,12748,12316,12166,12157,12192,12195
2158,19421,18706,20675,22944,25707,29240,35211,41681,46554,49628,48626,43188,35771,27717,20396,17150,13549,12346,10891,10192,9755.9,9604,9512.2,9506.5,9534.8,9649.6,9752.9,9835.7,11357,13501,14643,15218,16391,13389,12884,12919,12968,12720,12284,12131,12126,12156,12164
2159,20968,20222,23030,26501,30837,35825,42194,47619,50432,49601,45186,37856,30255,23155,17104,14603,12092,11287,10305,9829.7,9565.6,9486.5,9467.7,9488.1,9530.6,9683,9808.9,9896.2,11683,14479,16141,17428,19778,13921,12879,12906,12963,12712,12275,12126,12118,12159,12170
2160,23185,22545,26667,31786,37818,43547,48625,51198,50899,46134,39604,32180,25515,19643,14746,12854,11134,10585,9929.1,9594.7,9434.4,9413,9424,9474.3,9540.3,9731.8,9889.4,10002,12498,16678,19418,21965,26207,14975,12905,12921,12967,12721,12294,12152,12140,12181,12182
2161,26438,25727,31422,38147,45012,49809,51827,50740,47590,40507,33747,27398,22072,17278,13226,11728,10495,10122,9635.1,9406.3,9314.1,9330.2,9368.2,9449.6,9535.3,9753.4,9932.6,10089,13945,20761,25259,29296,36074,16339,12840,12839,12884,12641,12201,12058,12050,12088,12091
2162,31466,30819,38302,46152,52308,54440,52248,47728,42722,35068,29160,24173,20038,15968,12382,11109,10194,9898.8,9545.1,9349.4,9314.6,9351,9418,9522.2,9649.9,9909.9,10128,10346,16668,28073,35429,42024,50733,18031,12916,12892,12933,12673,12236,12094,12084,12130,12134
2163,38433,37450,46020,53371,56674,54801,48839,42420,37072,30401,25861,22182,18975,15309,11918,10739,10009,9762.9,9461,9318.3,9298.8,9364.6,9463.6,9594.7,9758.1,10086,10355,10660,20939,39426,49987,57679,67651,18898,12913,12857,12879,12619,12187,12046,12031,12076,12087
2164,45404,44484,52438,57323,56484,50978,43106,36642,32089,27014,23826,21170,18606,15127,11731,10559,9922.3,9674.9,9413.4,9286.3,9319.6,9399.5,9535.1,9705.1,9922.7,10309,10632,11069,26583,52476,65518,71852,79176,18872,12883,12812,12850,12575,12143,11996,11983,12017,12022
2165,53139,51353,56522,57479,52604,44930,37014,31684,28379,24946,22899,21050,18921,15406,11809,10577,9969.2,9706.1,9456.1,9339.4,9415.7,9532.6,9707.1,9920.6,10205,10667,11062,11634,32789,64830,78878,80724,80726,18369,12797,12734,12756,12478,12052,11902,11890,11936,11948
2166,57613,55543,56555,53657,46480,38675,32013,28177,26125,24021,22877,21605,19752,16085,12144,10786,10165,9864.2,9616.3,9507.7,9636.2,9793.7,10017,10303,10651,11207,11652,12352,36979,71717,83564,79311,73112,16564,12797,12747,12763,12509,12077,11933,11917,11963,11966
2167,57410,54980,51869,46671,39444,32962,28057,25652,24635,23618,23157,22363,20703,16829,12506,11006,10352,10001,9746.7,9643,9859,10068,10359,10678,11114,11720,12213,13001,37980,68867,75312,66643,57723,15198,12648,12624,12662,12401,11972,11832,11818,11859,11869
2168,52944,50346,44747,39358,33557,28872,25497,24185,23942,23720,23799,23414,21864,17715,12978,11348,10642,10269,9994.7,9890.5,10184,10445,10806,11206,11728,12415,12993,13897,35272,57484,59891,49822,40997,14017,12593,12590,12625,12380,11959,11816,11813,11853,11870
2169,46787,43701,37653,33282,29314,26246,24030,23482,23829,24209,24740,24650,23165,18719,13530,11738,10991,10569,10294,10209,10584,10940,11418,11936,12617,13466,14323,15497,31244,44465,43886,35267,28850,13243,12567,12572,12637,12382,11967,11829,11831,11889,11893
2170,38489,36144,31267,28524,26255,24445,23040,22999,23721,24531,25361,25493,24017,19309,13855,11993,11205,10783,10540,10486,10976,11463,12128,12916,13915,15175,16585,18309,28056,33033,30666,25188,21402,12826,12540,12582,12629,12392,11972,11837,11839,11889,11907
2171,31492,30055,26777,25412,24391,23483,22587,22850,23788,24879,25906,26104,24561,19667,14067,12191,11424,11041,10842,10884,11537,12254,13343,14653,16295,18310,20763,23593,28599,26392,22720,19317,17057,12686,12606,12643,12705,12478,12065,11931,11928,11966,11983
2172,27087,25429,23593,23290,23142,22874,22334,22743,23810,25009,26084,26243,24575,19599,14069,12267,11568,11267,11203,11418,12388,13572,15420,17729,20544,23861,27908,32089,32505,23441,17878,15689,14586,12490,12549,12591,12654,12425,12008,11878,11886,11933,11946
2173,23295,22402,21632,21985,22411,22575,22260,22719,23795,24977,25960,25982,24124,19200,13973,12351,11807,11666,11837,12391,13946,15999,19139,23092,27647,32725,38544,44030,39330,22963,15595,14117,13518,12574,12671,12709,12774,12547,12139,12005,12011,12057,12079
2174,21151,20347,20232,20983,21742,22224,22022,22452,23442,24470,25268,25018,23058,18364,13738,12396,12112,12192,12746,13763,16317,19699,24700,30581,36983,43265,49829,55243,45380,23130,14289,13159,12843,12494,12641,12684,12745,12515,12098,11960,11966,12017,12034
2175,19855,19088,19390,20396,21386,22090,21938,22284,23134,23930,24463,23951,21888,17551,13672,12719,12805,13208,14313,16066,20081,25249,32342,40392,48271,55200,60766,64823,48892,22718,13565,12637,12481,12465,12635,12678,12742,12507,12099,11965,11975,12015,12039
2176,18913,18317,18868,19988,21131,21986,21861,22064,22730,23265,23490,22719,20612,16744,13846,13402,13990,14829,16618,19281,24950,31945,40519,49746,57113,62580,65642,66721,46622,21205,13115,12408,12334,12508,12675,12724,12787,12554,12144,12013,12035,12072,12097
2177,18338,17696,18366,19538,20717,21652,21503,21569,22029,22259,22238,21264,19217,15938,14153,14283,15375,16666,19095,22542,29609,37798,46211,54630,59934,62437,61498,59533,39626,18712,12640,12153,12161,12443,12633,12669,12738,12511,12103,11972,11973,12019,12039
2178,17985,17425,18160,19344,20552,21529,21347,21241,21490,21449,21191,20033,18075,15431,14829,15600,17145,18834,21678,25523,32892,40956,48189,54463,56894,56246,52406,48254,31254,16285,12359,12053,12111,12469,12652,12697,12766,12537,12140,12007,12014,12058,12078
2179,17930,17245,17980,19155,20329,21305,21065,20812,20846,20556,20084,18866,17042,15023,15588,16948,18722,20624,23391,27059,33704,40213,44355,47662,47051,44387,39466,35513,23395,14259,12099,11930,12018,12430,12635,12677,12748,12522,12111,11980,11991,12045,12073
2180,17648,17022,17753,18849,19964,20916,20623,20212,20104,19615,19005,17741,16077,14608,16038,17729,19341,21103,23271,26142,31030,35508,36999,37834,36147,33022,28884,25676,17907,12900,11899,11833,11925,12377,12586,12624,12703,12485,12078,11946,11953,12008,12029
2181,17625,16944,17647,18670,19692,20600,20260,19724,19446,18802,18101,16829,15310,14269,16226,17957,19098,20508,21782,23523,26463,28885,28804,28412,26367,23929,21011,18883,14524,12088,11773,11777,11894,12383,12603,12641,12715,12495,12100,11962,11967,12012,12052
2182,17883,16962,17605,18514,19421,20269,19871,19238,18830,18059,17293,16053,14664,13863,15893,17343,17953,18825,19250,20062,21428,22355,21593,20982,19424,17774,15915,14716,12510,11632,11665,11690,11851,12316,12546,12578,12686,12445,12078,11955,11985,12010,12060
2183,17867,17050,17608,18394,19180,19947,19504,18774,18274,17417,16619,15410,14114,13406,15001,16062,16078,16528,16416,16600,17054,17340,16633,16035,15056,14067,13065,12385,11414,11368,11651,11705,11839,12375,12583,12638,12706,12492,12089,11965,11981,12024,12067
2184,18106,17075,17529,18139,18770,19442,18992,18193,17626,16735,15936,14775,13559,12804,13821,14393,14096,14287,13943,13893,13952,14054,13514,13137,12568,12010,11437,11070,10782,11144,11538,11604,11744,12279,12509,12564,12639,12420,12008,11892,11903,11955,11983
2185,18529,17306,17619,18032,18503,19083,18619,17778,17160,16238,15432,14334,13159,12287,12683,12895,12484,12503,12124,11971,11923,11924,11612,11403,11095,10804,10516,10344,10440,11051,11499,11569,11716,12253,12481,12519,12604,12374,11990,11871,11886,11936,11973
2186,18977,17686,17828,17995,18280,18788,18330,17439,16786,15859,15065,13977,12851,11836,11718,11689,11264,11241,10924,10764,10701,10710,10554,10464,10308,10170,10037,9963.4,10291,11048,11528,11606,11757,12326,12550,12594,12681,12452,12068,11947,11966,12017,12062
2187,19344,17953,17934,17779,17877,18323,17867,16999,16328,15422,14660,13635,12538,11399,10950,10718,10477,10349,10101,9983.7,9953.5,9975.5,10017,10028,9923.9,9912.2,9828.6,9824.1,10251,11072,11582,11661,11826,12399,12620,12672,12777,12409,12139,11890,11898,11956,11983
2188,20202,18459,18158,17655,17568,17932,17505,16610,15945,15052,14303,13314,12242,11025,10319,10077,9798.4,9783.6,9594.3,9511.4,9498.1,9539.7,9537.2,9546,9544.8,9532.3,9507.3,9524.1,10045,10887,11405,11489,11643,12208,12443,12486,12576,12347,11967,11844,11854,11906,11944
2189,20893,19106,18543,17632,17346,17642,17244,16365,15692,14816,14094,13136,12095,10817,9948.1,9684,9455.4,9459.7,9323.9,9251.1,9251.3,9314.5,9350.7,9390.7,9399.3,9407.9,9415.3,9462.5,10015,10902,11430,11513,11666,12255,12476,12525,12599,12388,12005,11885,11900,11953,11983
2190,21508,19707,18838,17516,17061,17286,16927,16072,15417,14547,13867,12946,11914,10603,9674.7,9383.5,9204.5,9216.8,9111.7,9056,9080.5,9142.3,9200.9,9244.5,9275.9,9308.4,9332.4,9377.3,9957.2,10862,11404,11503,11656,12260,12495,12534,12619,12396,12001,11888,11896,11961,11990
2191,22271,20322,19126,17401,16800,16969,16640,15806,15174,14330,13677,12780,11778,10459,9463.3,9170.8,9044.1,9060.4,8971.2,8921.6,8954.9,9018.2,9084.1,9134.5,9181.2,9220.9,9257.9,9307.7,9910.6,10805,11337,11427,11581,12174,12409,12465,12540,12314,11928,11808,11830,11886,11918
2192,22868,21008,19512,17421,16664,16804,16519,15730,15088,14273,13618,12752,11775,10433,9405.6,9100.1,8986.3,9005.3,8937.9,8894.7,8927.2,9001.6,9073,9138.7,9169.4,9216.7,9260.5,9321.1,9935,10850,11377,11464,11618,12228,12456,12502,12581,12368,11977,11872,11887,11936,11976
2193,22943,21262,19497,17193,16372,16479,16240,15510,14896,14090,13476,12633,11680,10328,9281.3,8981.7,8873.2,8910.6,8841,8811.6,8848.7,8922.2,8993.1,9050.1,9097.8,9146.6,9197.9,9267.3,9881.6,10779,11307,11404,11558,12186,12425,12471,12545,12324,11938,11825,11831,11899,11932
2194,22692,21339,19408,17013,16176,16303,16111,15421,14829,14034,13436,12624,11676,10318,9246.7,8959,8858,8892.6,8833.4,8800.7,8840.5,8909,8988.2,9053.4,9101,9154.9,9218,9295.3,9924.9,10814,11336,11432,11579,12207,12443,12494,12564,12352,11973,11844,11857,11935,11964
2195,22525,21080,19053,16721,15938,16115,15989,15360,14788,14006,13422,12633,11696,10318,9214.4,8928.8,8826.7,8855.1,8808.9,8775.4,8803.9,8886.4,8976.5,9034.6,9098.9,9151.5,9224,9321.4,9945.3,10788,11275,11358,11513,12130,12365,12409,12492,12277,11898,11780,11807,11865,11898
2196,21308,20474,18478,16374,15698,15935,15908,15339,14794,14020,13449,12678,11749,10357,9223.4,8940.5,8838.9,8874.7,8822.2,8786.7,8828.9,8904,8988.2,9068,9141,9220,9324.3,9460.1,10082,10864,11344,11419,11581,12221,12448,12496,12574,12367,11986,11869,11878,11942,11979
2197,20316,19576,17719,15900,15383,15716,15763,15275,14767,14024,13472,12724,11799,10377,9227.1,8928.4,8834.5,8873.1,8816.9,8788,8850,8903.3,9011.6,9108.4,9191.1,9300,9448.6,9650,10274,10910,11310,11399,11550,12191,12426,12479,12548,12341,11955,11833,11858,11922,11955
2198,19457,18600,16958,15460,15099,15545,15694,15292,14812,14082,13550,12823,11907,10452,9236.2,8945.7,8839.9,8880.7,8827.2,8801,8843.2,8938.2,9062.4,9182.2,9323.3,9489.4,9730,10021,10600,10982,11283,11343,11502,12125,12361,12425,12499,12290,11906,11780,11809,11869,11911
2199,18296,17692,16290,15089,14896,15446,15705,15380,14958,14243,13734,13027,12115,10610,9337,9025.9,8922.6,8962.7,8909.7,8891.9,8945.3,9053.5,9226.1,9419.2,9627.6,9903.9,10269,10686,11138,11188,11360,11413,11570,12218,12456,12507,12595,12379,11994,11874,11894,11959,12008
2200,17370,16711,15548,14641,14573,15214,15564,15352,14980,14321,13841,13148,12233,10686,9349.1,9025.6,8931.2,8955.4,8940,8917.3,8998.2,9150.5,9399.1,9693.1,10007,10387,10861,11342,11576,11262,11303,11359,11509,12172,12420,12465,12541,12331,11929,11820,11839,11910,11955
2201,16598,15933,15004,14328,14378,15102,15556,15435,15103,14484,14055,13404,12490,10876,9454.5,9109.5,9023.1,9045.1,9019.3,9035.5,9168.8,9386.5,9755.4,10187,10646,11115,11657,12143,12008,11350,11330,11368,11515,12163,12397,12459,12539,12325,11936,11835,11849,11921,11958
2202,15986,15309,14567,14085,14222,15022,15582,15560,15302,14731,14346,13739,12815,11128,9597.1,9222.1,9147.1,9176.3,9171.4,9214.6,9425.6,9756.7,10262,10839,11393,11897,12330,12648,12109,11351,11343,11397,11537,12198,12442,12491,12569,12358,11982,11862,11888,11947,11995
2203,15298,14700,14107,13764,13990,14853,15499,15571,15381,14884,14577,14024,13117,11358,9724.1,9329,9261.6,9313.3,9345.1,9442.8,9752,10177,10815,11470,11987,12363,12550,12598,11876,11214,11300,11360,11523,12181,12421,12464,12551,12330,11950,11840,11866,11933,11974
2204,14933,14252,13795,13557,13838,14747,15506,15678,15567,15146,14939,14451,13579,11714,9935.2,9523.1,9461.8,9532.4,9609.1,9767.6,10168,10697,11335,11939,12301,12380,12217,12034,11340,11050,11270,11343,11491,12157,12401,12442,12525,12312,11936,11821,11837,11910,11946
2205,14621,13927,13572,13411,13745,14714,15550,15841,15801,15493,15367,14991,14153,12187,10224,9781.9,9773.7,9861.5,9977.9,10186,10627,11149,11699,12139,12233,12026,11632,11341,10852,10929,11264,11352,11491,12153,12404,12443,12528,12318,11937,11832,11852,11921,11959
2206,14191,13609,13341,13246,13625,14625,15565,15955,15999,15805,15833,15584,14797,12718,10581,10106,10118,10236,10371,10575,10971,11383,11711,11901,11768,11379,10862,10572,10425,10848,11280,11369,11525,12192,12433,12477,12569,12355,11978,11863,11887,11956,11992
2207,14025,13337,13135,13088,13487,14548,15561,16029,16176,16107,16289,16221,15518,13347,10983,10468,10496,10615,10722,10887,11123,11332,11388,11352,11091,10623,10149,9949.7,10113,10738,11222,11318,11477,12136,12384,12432,12521,12301,11929,11811,11830,11900,11941
2208,13816,13131,12974,12959,13400,14485,15596,16155,16371,16459,16842,16962,16377,14092,11435,10877,10891,10994,11047,11115,11132,11117,10998,10863,10564,10087,9686.6,9577.6,9928.7,10694,11208,11300,11448,12104,12353,12406,12479,12268,11900,11789,11815,11882,11924
2209,13535,13035,12899,12926,13379,14513,15701,16358,16666,16904,17520,17882,17427,15025,12002,11351,11329,11415,11368,11324,11138,10923,10695,10507,10230,9792.2,9455,9414,9893.1,10756,11303,11397,11555,12240,12479,12531,12613,12401,12032,11921,11945,12010,12053
2210,13366,12775,12698,12737,13196,14336,15592,16303,16683,17067,17881,18477,18160,15673,12321,11570,11492,11537,11410,11269,10914,10578,10316,10135,9887,9498.2,9238.1,9226.3,9770.4,10655,11207,11301,11459,12126,12377,12424,12508,12287,11926,11814,11826,11901,11949
2211,13345,12658,12591,12643,13098,14263,15575,16347,16788,17303,18326,19160,18971,16374,12626,11772,11620,11636,11412,11199,10732,10344,10077,9909.8,9686.3,9342.1,9134.8,9163.9,9749.8,10631,11178,11269,11437,12092,12338,12383,12477,12257,11889,11777,11798,11882,11922
2212,13075,12556,12490,12574,13036,14193,15556,16384,16845,17458,18646,19646,19545,16837,12781,11819,11606,11602,11312,11044,10531,10124,9887,9732.8,9540.7,9263.4,9110.7,9149.4,9758.8,10684,11244,11339,11490,12165,12400,12460,12545,12335,11965,11862,11882,11942,11993
2213,12903,12386,12351,12427,12881,14024,15381,16220,16720,17354,18586,19657,19550,16779,12613,11612,11339,11306,10974,10692,10196,9840.7,9651.5,9524.2,9378.4,9162.8,9054.7,9105.1,9728.2,10655,11210,11319,11468,12139,12380,12442,12525,12304,11947,11835,11856,11922,11972
2214,12882,12253,12218,12285,12727,13827,15168,15984,16460,17074,18295,19309,19138,16339,12223,11241,10935,10868,10528,10254,9835.1,9562.3,9415.3,9321.7,9214.9,9061.4,9002.1,9059.7,9684.4,10589,11142,11230,11393,12044,12306,12358,12430,12215,11852,11748,11776,11849,11883
2215,12663,12188,12168,12241,12663,13726,15030,15822,16253,16800,17885,18737,18441,15685,11801,10880,10555,10471,10161,9917.5,9583.2,9386.8,9299,9247.7,9165.1,9070,9046.8,9109.5,9742.2,10676,11242,11336,11494,12171,12406,12461,12540,12336,11977,11865,11887,11955,12010
2216,12544,12009,12007,12077,12461,13458,14695,15410,15766,16168,17043,17671,17228,14636,11178,10369,10061,9989.9,9714.4,9521.9,9280.4,9159.3,9123.3,9080.7,9053,8996,8998.5,9058.3,9698.1,10623,11180,11287,11446,12108,12357,12417,12493,12280,11913,11807,11828,11893,11941
2217,12415,11894,11898,11960,12321,13250,14382,15025,15311,15548,16191,16566,16004,13625,10648,9948.6,9671.3,9618.9,9397.5,9245.2,9080.7,9024.9,9008.2,9014.4,8998.1,8977.1,8991.2,9059.4,9694,10625,11175,11282,11437,12104,12332,12390,12459,12251,11901,11787,11816,11886,11934
2218,12343,11808,11814,11872,12208,13068,14085,14644,14837,14903,15308,15464,14820,12707,10190,9594.5,9375.9,9343.7,9170.5,9040.1,8955.4,8930.4,8945.1,8963.8,8966,8973.1,9005.1,9071.1,9711.1,10637,11198,11307,11468,12119,12350,12393,12492,12288,11933,11806,11832,11903,11962
2219,12175,11691,11693,11751,12049,12842,13753,14230,14321,14254,14448,14430,13753,11896,9818.3,9323.4,9139.3,9128.3,8997.5,8907.2,8839.8,8846.8,8881.8,8911.2,8932.4,8947.7,8990,9057,9699.4,10650,11216,11329,11493,12120,12349,12411,12482,12280,11920,11810,11842,11904,11960
2220,12041,11564,11577,11643,11907,12620,13421,13800,13837,13632,13664,13503,12848,11236,9514,9109.5,8966.2,8974.2,8865.2,8788.8,8767.6,8790.3,8839.9,8880.4,8904,8945.4,8966.7,9053.6,9693.2,10661,11209,11332,11514,12109,12333,12387,12473,12260,11905,11795,11813,11886,11933
2221,12055,11464,11477,11520,11771,12418,13103,13414,13385,13094,13002,12778,12159,10742,9284.8,8942.5,8820.5,8848.7,8770.2,8709.6,8700.6,8740.5,8792.9,8838.3,8876.3,8914.5,8955.8,9028.6,9685.2,10629,11199,11310,11489,12046,12275,12330,12417,12208,11851,11739,11764,11837,11888
2222,11838,11434,11461,11506,11727,12309,12909,13150,13079,12718,12549,12272,11683,10431,9192.3,8883.2,8792.5,8832.2,8768,8721.2,8728.9,8773.8,8827.8,8884.5,8907.8,8964.4,9018.8,9085.9,9761.3,10742,11338,11458,11623,12179,12400,12452,12532,12321,11973,11863,11886,11959,12013
2223,11796,11283,11301,11337,11538,12060,12566,12747,12648,12252,12043,11736,11195,10097,9015.2,8764.3,8679.1,8731.4,8676.6,8628.5,8650.8,8702,8756.7,8819.8,8857.9,8903.8,8952.3,9019.3,9697.2,10672,11241,11356,11509,12063,12300,12353,12429,12234,11865,11757,11769,11855,11901
2224,11717,11211,11243,11283,11456,11937,12364,12505,12381,11962,11718,11400,10905,9903.7,8948.1,8714.2,8644.1,8705.3,8655,8627.1,8647.5,8694.3,8765.2,8818.3,8861.4,8915.5,8967.9,9039.6,9719,10694,11275,11366,11498,12079,12303,12355,12436,12236,11878,11766,11794,11868,11922
2225,11653,11203,11229,11261,11423,11856,12226,12322,12192,11761,11506,11180,10707,9797.7,8923.3,8714.5,8660.8,8709.2,8674.9,8647.1,8673,8732.7,8794.6,8862.5,8898.8,8956.6,9004.3,9082.1,9759.1,10738,11312,11396,11529,12144,12374,12418,12505,12300,11942,11841,11877,11939,11989
2226,11557,11062,11089,11133,11270,11664,11970,12040,11897,11480,11209,10894,10458,9620.5,8819.1,8627.5,8586.2,8634.3,8602.8,8585.8,8600.1,8666.3,8734.7,8801.2,8839.6,8901.3,8951.8,9029.9,9692.6,10644,11207,11290,11422,12058,12298,12346,12421,12226,11863,11752,11784,11849,11904
2227,11484,11017,11060,11082,11223,11572,11828,11878,11742,11321,11056,10749,10341,9552.3,8804.2,8622.9,8578.9,8641.5,8607.6,8589.1,8619.6,8682.4,8751.4,8817.8,8854.3,8913.4,8968.7,9048,9696.4,10638,11185,11284,11424,12078,12314,12364,12444,12243,11887,11779,11806,11878,11929
2228,11509,11003,11026,11054,11175,11512,11725,11736,11601,11189,10932,10644,10255,9501.1,8789.2,8619.9,8588.7,8645.5,8618.4,8595.9,8625,8685.6,8756.2,8820.4,8872.5,8943,8981.3,9056.3,9698.5,10630,11173,11265,11417,12076,12322,12370,12449,12260,11887,11784,11819,11888,11941
2229,11406,10931,10970,10994,11102,11399,11579,11578,11436,11051,10801,10523,10144,9437.8,8765.2,8591.4,8563.8,8625.6,8601.8,8585.4,8604.2,8677.1,8752.4,8800.6,8856,8925.1,8968.6,9046.2,9683.6,10596,11148,11255,11407,12073,12310,12354,12441,12246,11879,11777,11805,11879,11933
2230,11377,10874,10895,10925,11019,11294,11439,11425,11298,10915,10677,10413,10068,9376.9,8728.4,8572.5,8539.9,8615.7,8586.5,8562.5,8589.1,8653.8,8734.3,8790.3,8846.6,8911.8,8950.6,9023.5,9654.8,10566,11109,11213,11360,12034,12274,12327,12406,12202,11852,11735,11774,11847,11893
2231,11339,10860,10894,10914,11007,11259,11377,11351,11224,10858,10642,10380,10025,9363.4,8739,8577.1,8551,8627.6,8602.3,8583.1,8606.8,8683.5,8751.7,8812.5,8867.5,8935.5,8985.7,9065.1,9685.5,10591,11138,11248,11392,12070,12304,12355,12428,12235,11882,11782,11812,11879,11935
2232,11295,10826,10867,10894,10960,11216,11285,11256,11131,10785,10596,10347,9998.5,9353.2,8733.6,8582.3,8563.5,8634.7,8616.4,8586,8624.2,8688.1,8765.9,8842.8,8889.5,8946.9,9003.2,9088.7,9695,10598,11166,11250,11415,12097,12335,12380,12470,12281,11904,11801,11831,11898,11952
2233,11238,10743,10771,10789,10859,11085,11156,11108,10989,10658,10464,10220,9908.8,9274.6,8680.5,8535.9,8516.8,8587.8,8570,8539.5,8574.2,8643.3,8717,8778.1,8830,8890.1,8952,9021.3,9639.7,10536,11074,11179,11333,11999,12233,12280,12356,12162,11813,11708,11739,11809,11862
2234,11280,10745,10781,10789,10856,11060,11116,11067,10950,10636,10457,10225,9914.7,9293.9,8703.9,8558.6,8542.7,8614.9,8591,8573.7,8602.5,8667.5,8745.3,8810.9,8856.4,8926.5,8977.8,9057.2,9668.2,10552,11095,11192,11345,12020,12252,12311,12387,12191,11833,11720,11759,11825,11886
2235,11177,10764,10794,10807,10860,11063,11095,11031,10917,10619,10454,10236,9922.4,9322,8737.3,8594.3,8579.5,8649,8631.3,8610.6,8645.4,8710,8782.5,8842.6,8912.6,8973.2,9032.6,9103.3,9722.2,10620,11165,11276,11423,12105,12347,12386,12476,12283,11929,11824,11853,11922,11976
2236,11165,10668,10703,10710,10771,10951,10971,10898,10798,10522,10354,10145,9851.9,9257.3,8689.2,8546.3,8527.6,8601.7,8590.9,8569,8600.2,8656.8,8746.2,8808.4,8867.4,8926.3,8997.8,9069.5,9671.3,10543,11084,11181,11344,12011,12259,12307,12381,12187,11818,11735,11760,11826,11887
2237,11207,10640,10675,10681,10723,10900,10900,10835,10731,10470,10328,10130,9832.9,9254.8,8683.9,8541.6,8526,8599.1,8573.1,8559.2,8600.1,8657.6,8738.8,8817.1,8867.4,8936.1,8995.8,9080.8,9686.1,10533,11052,11152,11310,11982,12221,12269,12348,12152,11792,11692,11716,11795,11848
2238,11117,10700,10732,10737,10774,10945,10937,10859,10761,10517,10385,10191,9900.1,9318.5,8751.2,8621.7,8598,8675.9,8649.3,8635.6,8672.2,8737,8820.2,8890.8,8950.5,9025.8,9100.5,9192.3,9806.7,10649,11170,11273,11430,12098,12347,12388,12473,12278,11927,11832,11857,11931,11982
2239,11117,10600,10634,10645,10672,10821,10807,10723,10643,10407,10285,10099,9825.9,9252.5,8690.3,8558.3,8536.4,8610.8,8592.2,8582.2,8614.6,8683.4,8768.1,8842.7,8907.6,8989.9,9083.6,9199.3,9779.2,10570,11070,11172,11329,12009,12237,12288,12371,12177,11815,11715,11738,11816,11872
2240,11074,10592,10616,10621,10644,10791,10765,10684,10606,10385,10275,10099,9824.5,9262.2,8705.4,8571.4,8546.6,8628.4,8603.5,8590.8,8630.6,8704.2,8794.7,8885.3,8962.1,9055.2,9182.7,9318.9,9913.6,10631,11083,11175,11323,12007,12237,12281,12374,12167,11813,11710,11744,11816,11870
2241,11165,10641,10666,10659,10687,10824,10793,10704,10631,10424,10329,10158,9879.1,9312.9,8756.2,8616.9,8607.5,8677.2,8656.9,8652.6,8696.5,8777.5,8887.2,8989.8,9095.4,9224.4,9394.3,9601.4,10195,10772,11146,11231,11379,12058,12290,12338,12425,12228,11877,11781,11808,11880,11941
2242,11074,10590,10607,10599,10610,10747,10710,10612,10552,10362,10275,10107,9844.1,9279.7,8732,8593.4,8575.2,8651.8,8640,8629.1,8684.2,8776.4,8901.1,9033.6,9186.6,9376.2,9648.2,9986.6,10587,10887,11137,11200,11353,12023,12257,12306,12398,12191,11833,11735,11763,11834,11904
2243,11096,10581,10595,10571,10592,10713,10667,10574,10514,10329,10250,10089,9836.4,9272.2,8733.2,8597.2,8582.7,8660.9,8653,8644,8724.4,8829,8993.4,9185.6,9418.9,9733.6,10182,10746,11330,11162,11148,11192,11324,12008,12235,12294,12387,12181,11818,11714,11739,11817,11878
2244,11173,10614,10612,10593,10605,10718,10657,10567,10515,10343,10282,10124,9867.2,9310,8770.3,8629.1,8624.4,8698.7,8697.6,8701.9,8796.8,8950.6,9199.2,9492.3,9879.2,10412,11186,12129,12693,11634,11203,11215,11353,12016,12258,12309,12390,12201,11846,11741,11754,11839,11906
2245,11104,10599,10603,10561,10575,10680,10623,10526,10489,10316,10268,10116,9853.9,9312,8779.1,8645.8,8646.7,8730.6,8730.9,8760.9,8911.7,9125.2,9496,9981,10619,11505,12752,14136,14359,12191,11271,11244,11369,12045,12280,12331,12413,12219,11852,11760,11793,11860,11921
2246,11137,10595,10575,10535,10524,10630,10564,10478,10441,10282,10236,10095,9837.9,9301.7,8777,8645.7,8657.6,8747.7,8782.1,8840.8,9073.9,9419.3,10017,10826,11917,13311,15083,16872,16309,12720,11256,11199,11318,11993,12235,12276,12363,12169,11804,11698,11731,11802,11869
2247,11143,10637,10605,10551,10549,10637,10569,10484,10446,10309,10261,10125,9870.6,9338.2,8842.7,8717.6,8748.5,8851.2,8921.3,9042.2,9428.3,9988.2,10986,12318,13959,15916,18043,19944,18078,13074,11333,11257,11367,12027,12263,12315,12394,12202,11851,11742,11770,11854,11913
2248,11218,10708,10693,10635,10620,10727,10650,10561,10518,10392,10358,10224,9982.4,9448.3,8979,8883.1,8937.7,9078.4,9151.8,9385.7,10075,10950,12455,14348,16536,18703,20812,22178,18739,13084,11354,11293,11397,12071,12313,12367,12453,12251,11883,11792,11831,11902,11964
2249,11144,10611,10573,10492,10475,10564,10483,10400,10380,10256,10240,10101,9868.6,9364.2,8919.8,8840.5,8946.3,9130.5,9366.4,9747.6,10718,12064,14096,16440,18763,20673,21832,22168,17870,12606,11238,11209,11321,11983,12212,12270,12345,12152,11790,11687,11723,11796,11857
2250,11134,10646,10597,10516,10493,10574,10499,10429,10404,10301,10282,10164,9930.3,9432.2,9058.1,9015,9213.8,9456.5,9844.6,10443,11865,13701,16132,18663,20561,21678,21622,20968,16122,12102,11235,11243,11366,12025,12260,12303,12393,12188,11832,11734,11773,11849,11906
2251,11195,10684,10642,10546,10525,10605,10520,10446,10437,10343,10347,10229,10001,9541.5,9222.2,9259.6,9559.9,9913.2,10486,11320,13126,15272,17717,19742,20871,20849,19722,18309,14280,11585,11228,11261,11393,12058,12293,12343,12429,12237,11884,11787,11809,11891,11948
2252,11128,10605,10564,10482,10460,10537,10456,10380,10381,10302,10313,10195,9986.1,9555.2,9379.7,9510,9927.2,10380,11082,12078,13982,16024,17756,19051,19182,18342,16729,15266,12426,11119,11131,11187,11337,11981,12226,12262,12350,12149,11805,11703,11729,11814,11862
2253,11103,10582,10543,10473,10445,10518,10432,10379,10377,10306,10331,10228,10026,9650.1,9616.9,9866.3,10383,10909,11666,12672,14435,16109,16955,17290,16696,15528,14014,12880,11256,10864,11091,11176,11324,11977,12222,12261,12347,12157,11797,11694,11729,11800,11874
2254,11058,10611,10580,10521,10504,10566,10492,10431,10445,10393,10423,10334,10147,9818.2,9958.6,10313,10879,11424,12081,12888,14219,15278,15346,15112,14226,13159,12037,11300,10601,10785,11167,11264,11409,12075,12303,12337,12437,12244,11894,11801,11824,11901,11959
2255,11039,10530,10511,10469,10448,10513,10440,10386,10405,10358,10409,10331,10161,9889.2,10175,10591,11080,11543,11957,12457,13164,13600,13252,12828,12134,11394,10710,10304,10135,10637,11092,11189,11350,11992,12241,12285,12365,12176,11817,11720,11748,11834,11897
2256,10959,10485,10484,10451,10422,10495,10415,10365,10407,10370,10425,10374,10200,9976.8,10325,10741,11067,11403,11544,11760,12038,12150,11688,11302,10810,10359,9953.5,9750.3,9920.2,10588,11089,11185,11330,11985,12223,12264,12355,12164,11805,11709,11742,11822,11880
2257,10996,10507,10521,10499,10475,10548,10474,10409,10457,10441,10513,10461,10308,10109,10438,10766,10861,11042,10966,10940,10953,10905,10553,10301,9999.5,9761.3,9554.6,9466.3,9834.9,10609,11130,11234,11381,12030,12269,12321,12401,12209,11865,11763,11792,11879,11946
2258,10932,10460,10476,10463,10444,10502,10439,10386,10437,10439,10526,10484,10330,10114,10319,10519,10429,10513,10314,10205,10138,10063,9834.8,9689.4,9526.5,9404.5,9299.7,9279.7,9748.2,10563,11102,11205,11355,12007,12250,12289,12379,12185,11833,11736,11769,11846,11909
2259,10883,10405,10430,10419,10395,10469,10394,10348,10420,10428,10525,10503,10352,10086,10091,10151,9974,9996.8,9782.5,9663.7,9559.7,9514.4,9396.6,9320.4,9241.7,9185.8,9146.3,9164.9,9684.1,10529,11061,11169,11316,11965,12198,12244,12344,12146,11792,11693,11724,11800,11873
2260,10907,10412,10440,10439,10417,10485,10421,10381,10448,10473,10594,10580,10424,10079,9877.7,9817.1,9613.1,9600.9,9417.7,9309.4,9231.1,9214.2,9169.2,9140.7,9116,9092.9,9086.1,9118,9671.2,10546,11084,11189,11339,11986,12228,12271,12357,12170,11813,11713,11743,11825,11890
2261,10886,10428,10468,10464,10436,10513,10442,10413,10497,10535,10675,10667,10500,10083,9686.1,9554.8,9359.8,9358.9,9213.9,9125.5,9074.7,9073.4,9070,9063.2,9063.7,9067.7,9063.4,9117.3,9694.1,10569,11130,11221,11366,12020,12252,12297,12384,12201,11849,11759,11781,11861,11932
2262,10838,10357,10395,10392,10370,10438,10387,10355,10447,10501,10657,10663,10489,10005,9466.6,9286,9125.3,9141.8,9029,8957.2,8926.8,8936.9,8953.4,8967.5,8970.2,8982.2,8991.1,9056.4,9638.4,10513,11060,11163,11321,11969,12208,12260,12347,12149,11799,11701,11729,11812,11875
2263,10826,10334,10381,10379,10347,10423,10366,10350,10444,10519,10684,10715,10531,9977.4,9329.6,9117.8,9004.9,9023.4,8952.1,8892.8,8863.8,8882.3,8901.1,8930.9,8948.9,8965,8967.4,9030.8,9612.5,10498,11031,11136,11294,11929,12163,12209,12296,12111,11752,11655,11680,11772,11834
2264,10833,10421,10470,10473,10447,10518,10466,10458,10568,10656,10857,10891,10706,10079,9342.5,9120,9026.9,9067.5,9006.6,8955.9,8926.8,8944.2,8977.5,9001.7,9015.1,9042.5,9048.2,9110.1,9703.5,10610,11166,11266,11421,12073,12296,12353,12447,12254,11897,11810,11843,11919,11984
2265,10761,10290,10344,10346,10320,10398,10357,10352,10467,10570,10794,10843,10658,9999.2,9215.2,8985.6,8917.4,8968.3,8904.3,8859.5,8839.6,8856.2,8879.5,8908.4,8928,8939.1,8935.9,9005.2,9605.5,10491,11043,11151,11306,11939,12173,12221,12307,12118,11761,11676,11703,11775,11848
2266,10779,10293,10344,10345,10339,10402,10366,10368,10489,10623,10846,10930,10744,10051,9215.6,8977.7,8916.6,8987.4,8933.2,8890.9,8867.7,8875.9,8898.8,8926.3,8945.2,8949.6,8953.2,9014.2,9612.1,10493,11040,11145,11299,11928,12157,12211,12298,12108,11755,11657,11698,11779,11832
2267,10856,10339,10392,10396,10382,10453,10426,10427,10565,10699,10981,11069,10895,10156,9274.2,9028,8991.5,9053.6,9008.3,8974,8941.2,8936,8952.3,8968.1,8987.6,8984,8989.9,9055.2,9650.8,10550,11091,11197,11346,11972,12219,12264,12362,12172,11819,11719,11757,11839,11914
2268,10721,10279,10329,10342,10332,10408,10380,10390,10532,10696,11004,11114,10947,10206,9268.6,9025.8,9001.8,9076.8,9035,8997.2,8949.7,8935,8939.1,8968.6,8974.9,8960.8,8960.1,9024.4,9620.1,10516,11070,11179,11327,11960,12192,12254,12332,12145,11791,11699,11726,11808,11875
2269,10751,10254,10306,10315,10304,10393,10361,10377,10524,10710,11044,11194,11047,10289,9311,9045.8,9031.4,9125.7,9085.1,9043.8,8989.1,8944.5,8948.2,8967.4,8972.3,8954.8,8930.6,8998.1,9600.7,10482,11027,11133,11288,11914,12155,12202,12287,12088,11738,11641,11687,11767,11827
2270,10785,10302,10355,10367,10368,10448,10428,10441,10602,10804,11169,11361,11245,10474,9437.7,9161.7,9161.3,9250.1,9220.3,9171.8,9095.3,9024.5,9026.4,9030.2,9036.1,8992.3,8991.8,9042.7,9651.3,10548,11093,11197,11339,11965,12194,12246,12326,12147,11799,11706,11736,11824,11893
2271,10698,10259,10321,10330,10336,10422,10393,10415,10579,10803,11214,11453,11369,10594,9490.2,9208.7,9212,9328.4,9286.4,9229.1,9124,9029.3,9012.1,9024.1,9008.5,8973.8,8971,9022.8,9620.7,10526,11075,11188,11331,11961,12190,12246,12331,12144,11798,11702,11728,11817,11888
2272,10704,10231,10289,10295,10302,10394,10359,10393,10553,10793,11233,11524,11485,10700,9534.7,9250.8,9265.4,9381.4,9338.6,9278.4,9135,9028,9003.6,9000.4,8989.7,8957.4,8936.3,8997.2,9596.1,10487,11030,11129,11282,11894,12134,12185,12274,12072,11734,11629,11671,11751,11822
2273,10730,10274,10340,10352,10358,10448,10415,10441,10618,10878,11353,11700,11687,10897,9667.8,9358,9364.3,9483,9443.7,9358.6,9204.2,9076.5,9049.4,9044.3,9035.7,8992.4,8993,9042,9645.8,10542,11086,11193,11347,11965,12202,12249,12333,12148,11805,11711,11748,11828,11893
2274,10756,10280,10340,10353,10357,10458,10422,10443,10616,10900,11395,11790,11813,11002,9722.5,9405.2,9404.6,9519.1,9460.5,9371.6,9204.7,9071.4,9045.6,9039.7,9030.2,8993.9,8992.6,9046.8,9649.9,10540,11091,11196,11341,11962,12199,12245,12334,12146,11799,11699,11745,11813,11894
2275,10671,10213,10274,10292,10298,10381,10362,10372,10555,10842,11356,11762,11802,10988,9680.2,9351.1,9340.6,9447.8,9387.9,9285.3,9120.4,8997.8,8975.9,8969.9,8966.5,8934.7,8943.5,9012.2,9603.3,10491,11034,11138,11289,11902,12130,12184,12268,12083,11742,11647,11678,11757,11823
2276,10732,10230,10295,10312,10320,10406,10366,10394,10570,10855,11371,11783,11818,10989,9675.9,9342,9311.5,9403.3,9331.1,9231.3,9077.7,8972.7,8958.2,8963.4,8957.8,8942.5,8955.5,9017.3,9615.5,10486,11028,11132,11290,11901,12128,12188,12269,12081,11729,11631,11682,11752,11823
2277,10733,10279,10351,10364,10359,10457,10419,10433,10609,10904,11415,11811,11828,10978,9665.4,9325.2,9294.9,9365.9,9285.6,9189.6,9060.7,8987.6,8975.1,8992.4,8988.3,8984.3,9005.5,9066.7,9662.1,10558,11097,11203,11351,11964,12201,12249,12328,12144,11798,11705,11746,11828,11899
2278,10681,10218,10288,10312,10294,10388,10348,10373,10541,10821,11310,11657,11629,10766,9527.6,9209.1,9149.7,9222.6,9144.1,9065.2,8959.9,8903.8,8907.3,8919.2,8926,8929.2,8955,9020.5,9602.8,10481,11027,11144,11292,11908,12132,12197,12279,12092,11734,11647,11681,11761,11834
2279,10689,10204,10284,10298,10293,10387,10339,10353,10519,10786,11235,11549,11481,10616,9425.8,9114.2,9062.2,9127.1,9054.7,8973.8,8890,8857.8,8875.3,8900.7,8907.9,8916.8,8952.8,9006.7,9601.7,10482,11020,11114,11257,11866,12102,12158,12236,12052,11700,11609,11649,11737,11799
2280,10742,10283,10361,10385,10379,10463,10416,10419,10583,10835,11263,11512,11395,10535,9397.9,9099.3,9043.4,9109.7,9030.6,8977.3,8915.4,8907.1,8929.3,8957.7,8966.9,8982.4,9019.2,9076,9670.3,10559,11092,11201,11348,11960,12203,12237,12336,12143,11798,11709,11750,11824,11901
2281,10688,10211,10292,10320,10305,10395,10339,10342,10492,10725,11112,11301,11142,10305,9261.9,8979.4,8924.5,8986.5,8914.6,8862.6,8818.2,8819.2,8849.5,8884.5,8896.4,8920.1,8967.1,9016.4,9605.9,10489,11018,11129,11266,11876,12110,12160,12246,12056,11708,11617,11652,11743,11810
2282,10675,10211,10292,10327,10317,10396,10342,10340,10483,10699,11033,11185,10993,10179,9197,8933.8,8882,8943.1,8879.3,8831.8,8804.3,8815,8854.6,8887.8,8906.8,8928.1,8979.4,9039,9625.5,10491,11019,11134,11272,11881,12123,12160,12250,12064,11718,11623,11653,11742,11820
2283,10703,10269,10361,10388,10382,10460,10400,10375,10529,10716,11028,11131,10918,10111,9177.1,8928.5,8884.4,8949.3,8894.1,8844.2,8829.2,8845.8,8892.4,8927.6,8948.8,8972.8,9018.4,9084.2,9670.2,10547,11090,11193,11342,11937,12180,12227,12318,12123,11778,11689,11728,11812,11889
2284,10727,10242,10332,10358,10341,10420,10351,10340,10477,10644,10916,10977,10748,9983.7,9092.5,8860,8825.2,8878.9,8836.9,8792,8778.1,8808.4,8856.6,8892.5,8915.9,8953.6,9000.9,9052.3,9633.8,10504,11034,11142,11287,11891,12123,12167,12259,12069,11731,11634,11672,11761,11831
2285,10665,10194,10298,10328,10326,10394,10317,10294,10423,10575,10815,10862,10604,9866.8,9045.9,8816.1,8777.4,8837.9,8788.3,8747.5,8750.8,8779.3,8835.1,8876,8894,8942.4,8989.4,9050.1,9625.8,10479,11016,11130,11279,11869,12111,12143,12241,12043,11702,11606,11642,11719,11804
2286,10696,10257,10354,10388,10377,10441,10363,10331,10468,10587,10814,10824,10576,9843.6,9039.8,8831.7,8797.8,8863.7,8814.8,8778.5,8784.7,8824.3,8878.9,8919.5,8953.1,8989.4,9037.1,9101.7,9673.1,10536,11063,11170,11321,11907,12146,12179,12273,12090,11740,11657,11697,11785,11853
2287,10700,10249,10361,10400,10388,10442,10350,10321,10444,10559,10752,10745,10491,9789.1,9008,8813.2,8771.9,8847.6,8804.3,8774.8,8776.4,8816.5,8881,8921.3,8950.3,8991.5,9042.2,9112.4,9679.2,10534,11055,11172,11324,11915,12148,12187,12283,12098,11750,11661,11694,11789,11852
2288,10674,10216,10330,10375,10356,10415,10319,10283,10399,10499,10681,10654,10386,9707.1,8969.4,8779.5,8750.9,8816.6,8775.6,8741.4,8751.3,8796.5,8868.2,8903.8,8937.1,8992.2,9039.1,9100.2,9654.1,10503,11033,11128,11280,11862,12099,12141,12231,12051,11707,11611,11648,11735,11810
2289,10661,10228,10348,10380,10372,10428,10320,10285,10386,10470,10638,10590,10338,9662.4,8951.6,8773.2,8744.8,8822.8,8787.3,8745.4,8763.6,8813.4,8878.6,8922.8,8957.8,9009.9,9056.4,9125.5,9679.2,10516,11037,11142,11288,11869,12111,12148,12236,12058,11719,11616,11651,11744,11820
2290,10700,10273,10395,10447,10426,10478,10364,10316,10427,10496,10658,10603,10336,9675,8984.1,8810.3,8787.9,8850.8,8823.6,8799.1,8811.2,8864.4,8937.1,8981.9,9032.4,9084.3,9136.9,9207.4,9748.1,10576,11095,11200,11347,11938,12175,12214,12309,12124,11782,11694,11734,11815,11885
2291,10657,10197,10318,10377,10360,10420,10287,10237,10327,10405,10538,10484,10223,9584.4,8921.3,8751.8,8735.2,8802.6,8778.2,8753.1,8764.6,8827.1,8897,8954,8995.8,9057,9110.9,9180.7,9707.9,10501,11016,11119,11258,11850,12089,12123,12219,12034,11685,11602,11628,11726,11797
2292,10641,10184,10309,10362,10349,10398,10271,10214,10314,10358,10494,10431,10161,9545.5,8907.2,8746.9,8737.3,8803.7,8777.6,8759.5,8782.5,8853.5,8919,8986.3,9033.9,9097.5,9155.3,9234,9734,10499,10993,11102,11243,11817,12061,12112,12201,12018,11670,11569,11617,11698,11771
2293,10726,10288,10404,10468,10459,10503,10364,10308,10399,10455,10569,10495,10228,9618.2,9000.9,8840.7,8831.7,8902.7,8886.1,8874.9,8908.6,8976.2,9062.9,9137.6,9198.9,9267.3,9342.8,9429.7,9905,10631,11118,11196,11357,11944,12169,12214,12306,12130,11789,11690,11740,11822,11898
2294,10642,10213,10332,10395,10382,10435,10285,10223,10312,10356,10471,10387,10135,9555.1,8957.8,8812.3,8814.9,8889.2,8877.8,8866.1,8910.6,8998.9,9102.4,9193,9264.1,9364.2,9447.8,9554.2,9967.4,10610,11052,11153,11309,11874,12114,12165,12251,12066,11720,11634,11678,11757,11822
2295,10625,10174,10298,10347,10350,10397,10246,10181,10270,10293,10401,10329,10074,9505.4,8945.3,8816,8818.9,8904.7,8901.4,8905.9,8965.6,9076.4,9203.4,9329.2,9441.9,9569.8,9699,9825.7,10163,10647,11016,11105,11249,11826,12058,12096,12189,12003,11659,11572,11613,11701,11765
2296,10684,10260,10378,10443,10413,10465,10314,10246,10344,10380,10471,10389,10119,9575,9071.8,8942.2,8961.4,9041.4,9050.3,9099.5,9197.9,9341.7,9528.1,9707.9,9897.7,10098,10310,10503,10682,10870,11134,11197,11342,11903,12144,12194,12283,12107,11762,11671,11708,11805,11877
2297,10604,10163,10285,10333,10339,10382,10231,10156,10240,10276,10358,10271,10032,9520.8,9047,8962.2,9001.7,9111.3,9150.4,9207.5,9378.5,9598.8,9895.1,10210,10507,10822,11155,11494,11423,11043,11074,11131,11274,11839,12073,12115,12200,12027,11687,11593,11629,11721,11797
2298,10607,10170,10297,10347,10351,10382,10222,10152,10239,10263,10352,10268,10033,9558.9,9159.6,9095.8,9163.4,9308.9,9395.5,9519.2,9804.4,10192,10683,11216,11773,12320,12898,13450,12928,11504,11140,11159,11288,11855,12087,12128,12215,12037,11700,11611,11646,11727,11798
2299,10632,10189,10322,10364,10359,10397,10241,10162,10244,10271,10352,10265,10036,9615,9329.4,9310.4,9437.5,9631.1,9799.5,10034,10548,11200,12047,12993,13907,14881,15828,16703,15391,12323,11236,11201,11323,11883,12123,12169,12248,12065,11728,11639,11676,11764,11837
2300,10643,10194,10317,10368,10370,10403,10236,10150,10238,10260,10340,10253,10044,9678.5,9545.4,9609.5,9822.6,10088,10405,10831,11727,12829,14293,15869,17391,18851,20261,21608,18935,13393,11330,11243,11338,11903,12131,12176,12265,12079,11737,11645,11686,11775,11852
2301,10557,10118,10231,10277,10273,10325,10145,10068,10143,10181,10242,10154,9963.4,9694.8,9769.4,9955.7,10282,10675,11179,11876,13289,15050,17173,19568,21795,23670,25469,27107,22458,14243,11353,11182,11276,11834,12054,12101,12178,11998,11659,11575,11619,11686,11762
2302,10600,10154,10260,10300,10307,10338,10171,10075,10157,10184,10254,10169,9988.6,9835.4,10200,10559,11069,11628,12403,13478,15641,18258,21184,24383,27036,29538,31232,32593,26083,15278,11461,11221,11317,11871,12094,12133,12215,12030,11690,11602,11638,11734,11797
2303,10647,10192,10311,10354,10346,10387,10206,10120,10195,10220,10293,10208,10054,10036,10726,11315,12009,12745,13819,15311,18180,21538,25199,28838,31705,34023,35382,36430,27677,15710,11530,11297,11379,11934,12163,12219,12291,12113,11767,11683,11722,11807,11877
2304,10568,10110,10209,10249,10239,10286,10111,10014,10088,10113,10193,10102,9974.8,10078,11117,11910,12726,13618,14830,16544,19789,23379,26669,30343,32593,33906,34468,34829,25859,15004,11397,11195,11295,11838,12060,12110,12181,12007,11655,11570,11611,11705,11768
2305,10597,10141,10231,10276,10270,10310,10122,10021,10102,10123,10192,10115,10013,10223,11567,12538,13426,14382,15572,17261,20448,23934,26727,29450,30960,31790,31156,30734,22928,13994,11334,11202,11314,11859,12080,12126,12202,12033,11691,11599,11644,11729,11800
2306,10631,10177,10270,10309,10301,10345,10150,10060,10127,10152,10214,10144,10045,10338,11833,12848,13642,14545,15591,17027,19727,22404,24274,26284,26797,26900,26019,25206,18933,12974,11280,11216,11334,11893,12109,12162,12244,12064,11727,11642,11682,11772,11851
2307,10572,10118,10205,10241,10237,10271,10080,9987.1,10059,10082,10149,10074,9983.5,10282,11728,12681,13274,13994,14715,15772,17629,19515,20450,21449,21388,21016,20080,19402,15384,11992,11137,11135,11285,11817,12036,12094,12169,11994,11654,11571,11602,11698,11768
2308,10571,10117,10205,10240,10234,10265,10069,9974.7,10049,10059,10139,10062,9971.4,10211,11423,12174,12538,13067,13445,14051,15179,16193,16531,16867,16751,16337,15684,15276,12958,11316,11088,11130,11272,11821,12039,12099,12176,11994,11663,11563,11616,11697,11770
2309,10640,10180,10262,10291,10285,10327,10119,10011,10094,10109,10176,10103,10007,10150,11052,11569,11751,12099,12282,12543,13119,13676,13768,14013,13780,13513,12992,12671,11546,10998,11116,11170,11314,11855,12086,12145,12218,12037,11710,11624,11659,11748,11829
2310,10589,10122,10203,10227,10231,10257,10052,9960.3,10035,10054,10118,10041,9919,9948.7,10500,10805,10859,11069,11084,11197,11469,11740,11742,11797,11621,11469,11214,11033,10649,10746,11043,11131,11279,11815,12041,12095,12181,12004,11661,11574,11614,11699,11774
2311,10568,10102,10188,10204,10209,10234,10035,9928.3,10000,10014,10097,10004,9871.3,9790.7,10044,10192,10186,10330,10285,10304,10426,10550,10543,10545,10460,10376,10240,10199,10177,10608,11009,11095,11247,11776,12003,12052,12139,11959,11633,11537,11587,11665,11739
2312,10614,10160,10250,10263,10262,10288,10075,9985.5,10069,10071,10138,10065,9911.7,9722.8,9746.3,9799,9770.6,9872.7,9824.6,9790.9,9838.8,9897.6,9897.9,9901.1,9852.4,9822.8,9759.1,9739.3,9983.8,10602,11071,11168,11313,11844,12077,12127,12218,12045,11699,11618,11660,11750,11820
2313,10542,10094,10178,10195,10199,10218,10014,9908.5,9987.1,9996.4,10065,9986.4,9823.5,9576.8,9462,9436.3,9414.5,9500.4,9445.9,9404.8,9426.4,9456.7,9457.6,9456.4,9433.6,9429.9,9420.5,9429.4,9797.6,10514,11006,11103,11252,11777,12011,12057,12140,11965,11632,11554,11580,11672,11750
2314,10574,10120,10200,10220,10216,10233,10023,9926.6,9993.3,10019,10081,9996,9840.4,9541.9,9327.3,9263.6,9247.7,9327.4,9284.7,9241.4,9231.4,9267.2,9270.2,9272.8,9256.8,9262.4,9279.9,9310.3,9745.4,10516,11031,11127,11278,11796,12030,12061,12164,11993,11654,11567,11609,11691,11769
2315,10574,10121,10229,10227,10226,10270,10083,9981.9,10037,10007,10074,10002,9846.6,9512,9230.9,9195.3,9198,9270.8,9250.5,9198.1,9184.6,9215.1,9187.2,9194.9,9204.8,9224.5,9222.4,9283.8,9750.2,10505,11038,11139,11301,11842,12072,12092,12192,12016,11712,11615,11662,11732,11828
2316,10629,10124,10200,10219,10249,10243,10020,9918.2,10009,10001,10069,9989.8,9820.4,9494.2,9179.8,9145.7,9102.2,9183.1,9147.7,9109.9,9097.5,9097.5,9108.3,9092.1,9082.1,9117.6,9146.2,9184.2,9681.6,10511,11048,11132,11290,11815,12033,12074,12173,12013,11683,11589,11620,11705,11785
2317,10551,10097,10166,10174,10175,10201,9977.9,9876.3,9941.5,9963.6,10013,9932.5,9779.3,9445.6,9135,9045.6,9047.3,9144.3,9109.8,9069.6,9050.1,9048.3,9046.8,9032.7,9026.5,9053.1,9084.1,9125.3,9633.9,10486,11008,11109,11260,11779,11996,12043,12131,11962,11624,11543,11578,11654,11748
2318,10553,10096,10170,10191,10178,10203,9983,9876.3,9945.7,9958.1,10014,9933.5,9785.7,9456.1,9142.3,9057.2,9070,9163.5,9132,9089.9,9075.9,9066.1,9063.2,9036.1,9016,9041.7,9074.9,9120.3,9637.4,10488,11020,11115,11276,11781,12004,12042,12138,11963,11638,11550,11588,11666,11752
2319,10607,10137,10217,10230,10222,10243,10013,9907,9968.4,9979.3,10040,9968.3,9817.4,9517.7,9198.5,9123,9143.4,9225.7,9215.3,9172.4,9134.1,9122.6,9117,9070,9054.1,9071.5,9111.3,9140.4,9661.6,10527,11072,11157,11311,11830,12045,12092,12172,11995,11668,11596,11626,11714,11803
2320,10553,10073,10150,10171,10161,10184,9947.5,9833.1,9903.6,9912.8,9978.3,9899.4,9755.1,9483.9,9193.5,9117.5,9143.4,9233.2,9216.7,9172.2,9145.5,9117.8,9106.2,9037.8,9019.3,9021,9057.6,9100,9604.9,10470,10999,11101,11245,11756,11969,12014,12100,11921,11595,11517,11558,11646,11718
2321,10530,10081,10159,10167,10166,10172,9942.7,9825.5,9898.9,9908.7,9954.9,9893.8,9767.9,9521.3,9260.9,9182.7,9230.5,9318.8,9319.8,9265.6,9223.8,9186.9,9160.8,9078.6,9052.6,9050,9082.2,9122.4,9625.1,10487,11028,11124,11266,11766,11992,12028,12113,11948,11617,11534,11574,11654,11733
2322,10620,10146,10223,10227,10217,10243,10001,9882.9,9952.3,9947.5,10009,9948.4,9837.4,9620.6,9386.8,9329.5,9381.9,9482.1,9479.6,9443.7,9387.5,9330.3,9282.1,9188.9,9134.8,9133.4,9173.4,9197.2,9681.8,10557,11089,11176,11321,11821,12040,12086,12176,12001,11670,11589,11627,11715,11798
2323,10537,10073,10140,10155,10144,10163,9923.2,9797.7,9863.6,9860.3,9926.4,9857.7,9772,9619.1,9423.9,9379.9,9442.7,9564.9,9559.8,9520.8,9462.5,9390.9,9340.2,9212.5,9142.2,9125.8,9159.1,9197.2,9623.8,10498,11021,11117,11259,11746,11966,12015,12101,11928,11600,11518,11557,11644,11714
2324,10560,10102,10165,10183,10168,10183,9939,9814.3,9880.1,9884.5,9931.5,9882.2,9824.2,9713.6,9596.9,9555.8,9651.3,9769.7,9793.7,9767.6,9686.9,9599.4,9531.7,9368.2,9269.4,9236.6,9268.9,9298.2,9680.4,10542,11065,11150,11281,11763,11982,12024,12125,11946,11606,11532,11569,11655,11735
2325,10601,10134,10206,10213,10209,10204,9960.3,9844.4,9902.3,9901,9959.5,9909.5,9892.9,9860.7,9807.6,9799.4,9926.1,10050,10108,10080,10009,9891,9794.5,9577.4,9458.2,9397.7,9441.7,9473.3,9754.3,10609,11113,11192,11327,11791,12012,12059,12147,11975,11639,11560,11609,11705,11777
2326,10564,10099,10160,10170,10155,10166,9918.4,9787.8,9850.1,9858.6,9904.8,9858.6,9878.1,9965.4,10017,10030,10200,10352,10450,10443,10368,10232,10114,9839.5,9661.3,9581.5,9647.7,9678.4,9797.7,10628,11115,11175,11297,11767,11984,12035,12121,11941,11615,11530,11573,11663,11741
2327,10533,10099,10168,10176,10164,10164,9910.9,9784.5,9839.8,9830.6,9890.4,9868.8,9950.4,10160,10350,10414,10665,10858,11013,11053,10984,10816,10679,10295,10056,9944.7,10034,10073,9930.2,10734,11173,11211,11318,11768,11974,12017,12112,11933,11608,11532,11569,11653,11741
2328,10611,10140,10212,10223,10207,10201,9951,9809.9,9877.2,9867.8,9923.3,9920.3,10086,10491,10881,11004,11373,11631,11908,12022,11991,11764,11612,11080,10756,10587,10735,10778,10184,10927,11295,11289,11372,11819,12024,12076,12158,11987,11656,11578,11616,11711,11789
2329,10574,10105,10176,10176,10166,10164,9903,9771.5,9819.4,9816.8,9881.3,9901.7,10166,10827,11489,11701,12246,12599,13057,13271,13314,13047,12871,12160,11682,11446,11658,11687,10440,11095,11368,11300,11351,11766,11968,12018,12098,11916,11601,11523,11564,11647,11731
2330,10523,10086,10156,10163,10142,10143,9877.9,9751.1,9802.4,9786.3,9853.7,9920.5,10330,11346,12420,12797,13625,14137,14882,15294,15444,15109,14922,13876,13183,12801,13015,12970,10820,11337,11485,11363,11378,11780,11977,12014,12099,11922,11600,11511,11558,11648,11725
2331,10586,10128,10199,10210,10190,10175,9904.7,9777.7,9830.6,9822.3,9900.9,10029,10644,12205,13888,14523,15814,16601,17813,18521,18840,18366,18074,16477,15397,14723,14852,14588,11282,11638,11663,11455,11452,11819,12010,12051,12134,11951,11625,11546,11591,11681,11761
2332,10642,10135,10208,10220,10193,10183,9914.9,9780.2,9823.3,9822.7,9907.3,10130,11018,13289,15863,16869,18799,19961,21780,22856,23331,22623,22014,19632,17890,16717,16566,15883,11568,11812,11723,11478,11456,11815,12010,12037,12127,11932,11621,11529,11580,11666,11745
2333,10537,10093,10161,10172,10141,10127,9861.7,9724.4,9776.9,9774,9886.4,10210,11498,14797,18662,20239,23084,24785,27405,28880,29290,28000,26676,23070,20400,18482,17786,16583,11636,11793,11714,11480,11457,11818,11995,12023,12118,11928,11600,11515,11561,11650,11724
2334,10598,10152,10221,10242,10207,10198,9915.6,9773.1,9834.7,9841.8,9985.2,10489,12359,17188,23028,25484,29563,31968,35425,37056,36907,34493,31707,26428,22494,19677,18262,16577,11567,11758,11734,11528,11534,11887,12062,12086,12169,11985,11661,11574,11625,11709,11781
2335,10628,10139,10213,10234,10188,10205,9930.7,9797.3,9835.2,9878.1,10051,10793,13427,20165,28439,31942,37180,40089,43854,45112,43602,39606,34909,28022,23008,19458,17551,15587,11228,11518,11626,11487,11540,11906,12074,12075,12154,11996,11685,11544,11590,11685,11756
2336,10635,10106,10176,10199,10171,10140,9875.1,9738.3,9790.9,9830.6,10074,11094,14601,23685,34911,39540,45518,48772,52012,52046,48340,42350,35638,27576,21961,18117,15968,14093,10799,11242,11480,11407,11485,11833,12017,12044,12115,11922,11586,11504,11554,11632,11718
2337,10604,10168,10234,10264,10230,10203,9924.7,9790.5,9853.4,9910.9,10241,11644,16323,28290,42801,48384,54165,57033,58437,56495,50029,42112,33804,25419,19792,16200,14198,12673,10484,11095,11471,11463,11560,11935,12104,12125,12201,12007,11675,11593,11627,11720,11787
2338,10656,10173,10252,10259,10231,10209,9929.9,9791.1,9859.4,9952.1,10384,12170,17983,32573,49542,55453,59646,61396,60186,56053,47416,38573,29853,22114,17188,14200,12609,11472,10197,10935,11387,11411,11532,11895,12073,12093,12160,11972,11638,11560,11600,11686,11759
2339,10659,10169,10228,10264,10225,10194,9915.8,9787.7,9865.2,9980.4,10515,12706,19474,35913,53862,59110,60520,60653,56579,50683,41113,32653,24777,18466,14655,12448,11316,10570,9992,10811,11307,11379,11509,11884,12064,12097,12150,11952,11623,11538,11576,11662,11744
2340,10640,10162,10231,10258,10225,10192,9920.2,9792.7,9883.6,10031,10647,13112,20450,37482,54462,58245,56596,55196,49218,42813,33768,26477,20160,15437,12718,11202,10450,9986,9848.6,10730,11263,11346,11483,11858,12037,12064,12128,11934,11596,11505,11552,11628,11706
2341,10698,10251,10319,10340,10316,10283,9999.1,9874.6,9973.9,10147,10842,13439,20829,37240,51755,53742,49650,47223,40629,34613,27002,21326,16614,13294,11423,10431,9958.4,9679.3,9827.1,10763,11323,11409,11552,11902,12100,12124,12193,11996,11677,11585,11625,11708,11789
2342,10651,10203,10280,10307,10272,10239,9963.8,9842.7,9944.5,10125,10797,13291,20031,34214,45149,45562,40454,37806,31885,26993,21264,17213,13958,11711,10478,9845.7,9560.7,9403.2,9722.9,10676,11249,11342,11491,11845,12035,12078,12142,11950,11611,11522,11562,11642,11721
2343,10720,10219,10298,10321,10292,10264,9986.5,9863.5,9969.6,10150,10780,12987,18754,30211,37775,37156,32181,29795,25035,21366,17249,14426,12222,10722,9902.9,9504,9342.8,9257.4,9689.1,10652,11218,11313,11466,11795,11998,12040,12111,11920,11584,11489,11524,11619,11689
2344,10754,10305,10384,10420,10398,10352,10078,9953.8,10066,10210,10749,12577,17168,25798,30529,29451,25292,23394,19894,17303,14484,12585,11130,10121,9596.6,9345.4,9254.7,9224.2,9734.5,10721,11300,11397,11554,11859,12065,12106,12195,11996,11676,11577,11616,11697,11778
2345,10745,10250,10347,10379,10352,10315,10031,9901,10004,10136,10563,11967,15438,21667,24535,23417,20224,18832,16347,14543,12614,11327,10350,9667.1,9299.2,9156.5,9100.2,9093.8,9659.6,10642,11222,11315,11477,11750,11955,12001,12081,11889,11570,11469,11508,11603,11667
2346,10794,10294,10384,10424,10398,10356,10083,9959.3,10051,10148,10481,11500,13988,18286,19895,18915,16628,15660,13942,12704,11403,10529,9872.2,9410.8,9166.7,9073.9,9061.9,9074,9678.7,10675,11261,11350,11521,11769,11972,12016,12106,11918,11586,11494,11538,11618,11690
2347,10846,10346,10445,10487,10458,10422,10146,10018,10111,10181,10426,11133,12881,15752,16581,15785,14190,13527,12365,11516,10619,10025,9576,9239.6,9086.5,9039.2,9041.7,9070.4,9705.8,10730,11316,11413,11578,11779,11962,12018,12107,11917,11605,11511,11557,11631,11706
2348,10859,10370,10474,10525,10499,10467,10179,10062,10148,10191,10387,10858,12037,13917,14325,13689,12572,12137,11320,10726,10096,9677.1,9363.5,9130.9,9014.9,8989.8,9020.1,9047.6,9721.1,10755,11357,11458,11634,11777,11961,11998,12103,11915,11590,11500,11552,11633,11700
2349,10880,10357,10473,10519,10501,10461,10197,10071,10163,10202,10349,10640,11437,12625,12741,12250,11460,11176,10597,10150,9707.5,9407.4,9187.7,9011.6,8942.7,8945.6,8969.7,9010.1,9708.9,10775,11390,11516,11708,11761,11929,11980,12072,11892,11560,11469,11506,11597,11664
2350,10893,10446,10571,10632,10607,10579,10305,10197,10288,10327,10436,10606,11091,11781,11700,11299,10748,10571,10149,9822.6,9493.7,9278.5,9125.5,8994.1,8945.8,8957.4,9007.1,9060.6,9810.8,10935,11580,11725,11960,11839,11973,12013,12105,11934,11616,11521,11567,11650,11717
2351,11030,10494,10621,10689,10684,10651,10380,10275,10373,10413,10509,10598,10871,11216,10983,10647,10248,10131,9813.6,9567.3,9311.3,9152.5,9046.2,8951.9,8926.4,8947.5,8997,9056.8,9875.7,11075,11764,11959,12283,11864,11936,11983,12076,11899,11576,11499,11541,11623,11682
2352,10994,10482,10638,10724,10712,10680,10434,10328,10435,10481,10574,10596,10724,10797,10476,10174,9872.2,9812.7,9565.1,9352.6,9164.7,9051.1,8972.5,8908.5,8896.9,8933.4,8984.6,9037.3,9958.2,11340,12128,12430,12930,11962,11921,11965,12063,11872,11558,11466,11505,11593,11663
2353,11078,10583,10749,10830,10843,10824,10578,10494,10618,10679,10770,10741,10759,10627,10182,9888.2,9653.1,9596.9,9404.5,9241.4,9101.5,9012.9,8965.4,8912.5,8910.3,8952.2,9024.9,9096,10208,11924,12909,13462,14322,12245,11949,11993,12086,11918,11595,11503,11547,11629,11693
2354,11235,10683,10854,10964,10977,10967,10731,10674,10817,10897,10995,10938,10860,10552,10000,9707.3,9506,9472.7,9308.2,9158.5,9050.5,8985.7,8954,8923.1,8934.9,8999.4,9059.9,9150.5,10612,12949,14346,15265,16818,12663,11964,11998,12077,11902,11597,11509,11555,11634,11707
2355,11225,10678,10869,11004,11028,11033,10805,10771,10937,11033,11147,11084,10937,10485,9815.4,9516.9,9331.9,9317.9,9165.7,9038.3,8956,8905.2,8892.8,8881.2,8898.6,8975.7,9048.6,9157.3,11255,14778,16901,18570,21091,13279,11930,11955,12030,11857,11529,11451,11494,11576,11641
2356,11339,10794,11011,11168,11208,11220,11015,11012,11213,11344,11483,11415,11213,10599,9791.8,9464.9,9299.9,9266.5,9132,9015.4,8951.1,8925.4,8923.4,8913.8,8947.6,9045.7,9141.1,9270.2,12542,18191,21535,24163,28141,14232,11967,11975,12056,11877,11556,11463,11513,11600,11668
2357,11497,10965,11207,11395,11463,11502,11314,11351,11594,11772,11949,11900,11646,10861,9871.5,9495.2,9320,9293.8,9161.3,9059.5,9013.3,8986.3,9004.1,9011.3,9056.2,9172.5,9278.8,9456.4,14727,24109,29264,32817,37852,15259,12060,12060,12136,11955,11634,11550,11593,11681,11750
2358,11519,10969,11236,11465,11564,11617,11461,11553,11836,12074,12317,12279,11985,11045,9873.5,9442.1,9259.9,9212.8,9084,8982.7,8955.9,8947.9,8979.5,9000.1,9057.6,9203.4,9321.2,9530.4,17557,31170,38155,41740,46740,15665,12008,11992,12054,11877,11536,11454,11493,11591,11659
2359,11708,11134,11439,11713,11825,11924,11812,11943,12313,12630,12923,12938,12610,11464,10049,9537.7,9336.3,9270.5,9138.9,9040.3,9023,9034.5,9079.6,9098.4,9192.3,9340.5,9477.5,9745.3,21110,39399,47534,49879,53257,15642,12061,12040,12100,11915,11584,11504,11540,11633,11695
2360,11888,11322,11670,12004,12160,12274,12212,12424,12879,13306,13689,13765,13407,12023,10308,9689.1,9451.7,9367.7,9224.3,9122.2,9130.8,9156.7,9202.6,9252.2,9338.7,9507.3,9645.3,9964.7,24307,45572,53775,53355,52365,15017,12103,12075,12140,11956,11635,11537,11586,11680,11739
2361,12051,11424,11800,12184,12364,12535,12527,12829,13362,13893,14397,14532,14147,12518,10510,9793.3,9521.4,9402.7,9243.9,9135.3,9169.4,9201.7,9260,9301.5,9392.8,9554.1,9690.3,10007,25321,45795,51983,48259,45510,14098,12006,12002,12064,11888,11554,11471,11509,11601,11674
2362,12181,11588,12006,12443,12665,12898,12936,13328,13972,14631,15238,15453,15021,13126,10785,9960.9,9632.6,9479,9315.9,9201.7,9247.4,9291,9332.2,9374.8,9461.2,9611.5,9714.1,10022,24223,41122,45097,39985,36101,13262,11997,11994,12072,11897,11565,11475,11519,11611,11680
2363,12486,11838,12293,12791,13060,13336,13453,13949,14714,15506,16220,16505,15991,13806,11103,10157,9786,9604.9,9402.9,9289.1,9349,9386.5,9421,9448,9522.2,9638.2,9731.4,9987.9,21479,33675,35235,30483,26705,12625,11979,11996,12069,11896,11569,11492,11533,11622,11694
2364,12678,12033,12511,13053,13361,13714,13896,14458,15337,16228,17032,17328,16717,14280,11285,10255,9829.3,9632,9422.8,9290.6,9355.7,9386.6,9397.4,9418.1,9461.6,9563,9630.3,9820.8,17922,25525,26150,22628,20164,12223,11949,11979,12059,11886,11567,11484,11524,11620,11691
2365,12847,12175,12689,13231,13577,14000,14236,14846,15796,16750,17576,17850,17111,14468,11299,10227,9776.5,9578.6,9349.2,9224.1,9270.2,9286.2,9285.7,9302.4,9340,9417.4,9464.7,9614.8,14819,19476,19870,17715,16337,11933,11872,11905,11998,11822,11500,11421,11462,11557,11626
2366,13169,12482,12995,13576,13955,14410,14692,15340,16326,17279,18079,18268,17388,14563,11313,10228,9753.6,9569.2,9347.6,9210.1,9245,9245.2,9247.5,9257.4,9293.7,9376.2,9406.4,9528.5,12794,15630,15938,14761,14010,11850,11926,11964,12047,11877,11560,11477,11520,11611,11685
2367,13522,12745,13259,13805,14201,14701,15012,15627,16588,17470,18171,18220,17191,14345,11130,10097,9648.9,9472.3,9262,9126.6,9147.5,9158.1,9157.8,9176.3,9219.7,9300.1,9360.1,9451.9,11522,13376,13733,13119,12768,11764,11897,11943,12027,11860,11536,11463,11499,11591,11680
2368,13653,12864,13332,13842,14215,14727,15002,15562,16414,17151,17703,17589,16476,13718,10753,9814.1,9403.6,9266.4,9081.4,8971.2,8976.9,8972.3,9012,9033.7,9082,9176.5,9242.9,9347,10739,12104,12506,12200,12087,11646,11810,11852,11943,11773,11456,11368,11411,11499,11568
2369,13930,13246,13663,14098,14447,14945,15183,15629,16351,16907,17271,16985,15808,13196,10511,9672.1,9315.6,9216.6,9065.9,8962.7,8969.1,8991.1,9034.1,9073.1,9147.2,9265.3,9368.8,9512.8,10533,11567,11974,11846,11834,11744,11922,11968,12049,11883,11574,11487,11526,11626,11693
2370,14331,13504,13838,14173,14466,14910,15082,15385,15966,16319,16507,16095,14913,12546,10182,9468.6,9170.6,9101.4,8978,8894.6,8904.9,8938.1,9007.5,9079.6,9172.9,9318.7,9470.6,9673,10475,11232,11598,11542,11584,11672,11858,11896,11989,11819,11499,11427,11468,11561,11635
2371,14367,13630,13852,14068,14289,14667,14734,14899,15298,15463,15495,15004,13902,11813,9832.2,9239.1,9004.2,8964.4,8870,8810.7,8833.7,8892.8,8991.2,9102.3,9240.6,9460.4,9701,10018,10705,11134,11389,11364,11453,11632,11834,11884,11968,11794,11475,11391,11439,11531,11600
2372,14472,13781,13902,13977,14134,14435,14403,14437,14676,14685,14627,14083,13050,11245,9576.6,9096.9,8912,8906.3,8838.8,8794.8,8843.1,8924.6,9085.9,9255.2,9477.1,9798.1,10213,10727,11358,11278,11293,11283,11377,11626,11822,11859,11945,11774,11469,11378,11427,11522,11588
2373,14604,14001,14023,13961,14041,14236,14118,14022,14137,14041,13891,13341,12407,10850,9470.5,9059.1,8930.4,8947.3,8904.2,8891.3,8981.8,9107.1,9354.5,9642.3,10036,10606,11353,12313,12825,11801,11383,11343,11435,11726,11929,11975,12065,11889,11580,11507,11547,11634,11715
2374,14454,13869,13789,13632,13627,13734,13534,13345,13363,13196,13023,12498,11690,10373,9233,8912.2,8821,8861.8,8855.2,8868.9,9017.5,9237,9629.7,10121,10791,11735,13018,14532,14834,12388,11285,11208,11301,11621,11828,11867,11955,11790,11468,11392,11433,11526,11594
2375,14278,13773,13608,13369,13297,13344,13080,12815,12780,12562,12378,11902,11178,10066,9131,8873.5,8834.2,8895.3,8922.3,8993,9237.2,9611.1,10274,11130,12310,13887,15938,18276,18002,13306,11348,11204,11288,11636,11840,11875,11968,11794,11482,11396,11435,11534,11600
2376,14105,13672,13448,13168,13040,13018,12693,12402,12310,12082,11907,11452,10823,9878,9114.1,8908.4,8914.2,9023.7,9113.6,9260,9702.1,10348,11508,13036,15018,17570,20554,23698,21727,14367,11477,11265,11350,11710,11913,11956,12045,11872,11556,11477,11527,11612,11686
2377,13809,13352,13100,12790,12632,12568,12214,11892,11800,11569,11408,11006,10456,9648.1,9049.2,8915.5,8965.6,9114.3,9298.1,9580.5,10329,11421,13300,15689,18625,21900,25378,28452,24382,14876,11414,11193,11280,11642,11857,11891,11977,11805,11490,11410,11457,11539,11608
2378,13410,13037,12779,12479,12290,12192,11828,11497,11395,11183,11027,10668,10193,9505.6,9068.1,8992.7,9134.6,9359.8,9702.1,10205,11445,13204,15988,19393,23024,26640,29725,32032,25309,14798,11394,11191,11277,11658,11863,11897,11993,11812,11498,11416,11450,11544,11610
2379,13167,12784,12539,12248,12061,11931,11546,11223,11116,10924,10785,10458,10039,9471.9,9184,9205.5,9469.5,9808.6,10371,11205,13136,15747,19478,23753,27707,30890,32513,33186,24276,14295,11391,11219,11315,11695,11906,11939,12024,11858,11538,11459,11503,11585,11660
2380,12806,12437,12212,11955,11745,11619,11234,10914,10826,10644,10523,10218,9852.3,9391.3,9315.4,9457.9,9891.1,10387,11243,12472,15175,18588,22801,26978,30147,31647,31162,30134,21081,13225,11272,11176,11292,11678,11881,11927,12003,11832,11517,11433,11473,11562,11627
2381,12498,12094,11915,11666,11480,11340,10959,10657,10577,10406,10298,10023,9697.7,9365.4,9535.8,9828.3,10453,11115,12285,13851,17094,20820,24702,27990,29401,29264,27383,25062,17528,12256,11159,11129,11245,11634,11837,11873,11958,11785,11468,11386,11427,11517,11588
2382,12207,11893,11727,11540,11346,11193,10818,10517,10450,10296,10196,9958.7,9667.8,9472.3,9945.8,10449,11307,12157,13536,15322,18604,22081,24637,26633,26429,24985,22158,19965,14569,11613,11183,11218,11356,11718,11913,11958,12045,11875,11555,11480,11519,11607,11677
2383,12081,11646,11519,11338,11155,11014,10633,10354,10300,10151,10067,9843,9601.5,9530.1,10329,11037,12016,12971,14342,16011,18922,21497,22623,23009,21969,20010,17474,15715,12460,11122,11133,11201,11370,11680,11874,11914,11997,11834,11517,11434,11483,11562,11637
2384,11780,11351,11263,11112,10926,10775,10423,10153,10114,9970.8,9904.2,9686.9,9489.8,9548.8,10661,11528,12483,13404,14515,15770,17712,19257,19243,18831,17387,15825,14082,12876,11158,10823,11097,11219,11408,11636,11813,11862,11945,11775,11458,11383,11414,11508,11575
2385,11547,11198,11133,10998,10837,10695,10336,10086,10037,9915.3,9845.4,9651.1,9488,9673.6,11037,11995,12742,13519,14146,14866,15846,16407,15738,15106,14001,12928,11839,11167,10496,10789,11233,11380,11582,11700,11873,11920,11999,11831,11516,11436,11476,11564,11638
2386,11551,11072,11024,10927,10760,10611,10269,10029,9986.1,9872.1,9812.2,9634.9,9478.9,9755.8,11182,12062,12514,13039,13247,13488,13799,13896,13183,12624,11878,11217,10579,10236,10155,10807,11338,11481,11691,11700,11852,11906,11990,11823,11500,11428,11472,11554,11636
2387,11276,10854,10837,10747,10585,10461,10124,9890.8,9866.5,9753,9692.9,9525.4,9407.7,9692.9,11017,11715,11850,12141,12032,11986,11967,11871,11361,10961,10505,10145,9815.7,9639.4,9943.2,10828,11417,11559,11737,11664,11838,11872,11953,11798,11475,11398,11438,11522,11593
2388,11158,10760,10763,10682,10531,10409,10076,9862.6,9827.3,9726,9682.4,9515.2,9400.6,9662.4,10733,11214,11096,11227,10964,10811,10685,10550,10222,10020,9773.5,9598.6,9438.5,9371.7,9890.5,10909,11534,11613,11728,11669,11847,11889,11967,11806,11497,11418,11458,11546,11610
2389,11166,10695,10700,10643,10497,10381,10052,9844.2,9818.1,9709.9,9676.1,9511.6,9395.2,9587.1,10353,10623,10395,10458,10251,10005,9891.9,9795.5,9637.1,9511.7,9362.7,9377.7,9240.2,9225.1,9982.4,11036,11535,11620,11694,11733,11882,11935,12007,11819,11508,11490,11537,11643,11718
2390,11009,10544,10570,10518,10384,10261,9942,9747,9724.8,9626.6,9589.9,9447.1,9319,9400.7,9870.2,9967.8,9745.8,9767.2,9542.5,9396.5,9312.3,9273,9190.6,9137.2,9084.5,9071.1,9053.6,9072.1,9766.7,10818,11368,11384,11439,11600,11809,11850,11930,11762,11449,11374,11413,11499,11561
2391,10911,10486,10509,10474,10347,10225,9919.4,9725.3,9711.4,9621.4,9587.8,9444.8,9303.2,9288.5,9511.1,9512.8,9326.5,9343.1,9171.9,9056.7,9011.5,9005.6,8971.5,8971.5,8958.9,8980,8992.7,9025.4,9709,10717,11256,11254,11331,11621,11830,11867,11953,11785,11477,11398,11437,11528,11588
2392,10884,10448,10481,10450,10325,10214,9910.2,9730.9,9707.9,9623.8,9596.1,9454.1,9303.2,9207,9242,9187.8,9045.2,9067.2,8940.7,8865.9,8836.8,8867.9,8867.5,8879.6,8888.3,8928.6,8959.4,8998.2,9665.2,10612,11141,11164,11254,11622,11837,11879,11960,11804,11491,11415,11453,11548,11621
2393,10822,10351,10395,10370,10250,10144,9848.8,9666.9,9657.6,9572.7,9546.9,9412.7,9255.7,9082.3,8990.9,8915.1,8811.1,8840.6,8761.3,8696.4,8684.1,8723.6,8746.7,8776.6,8806.6,8849.2,8885.7,8942,9570.6,10471,11000,11053,11178,11596,11809,11857,11928,11771,11456,11377,11422,11511,11575
2394,10706,10273,10324,10298,10185,10085,9796.8,9624.6,9624.4,9543.1,9518.1,9384.9,9232.7,8995.5,8822.9,8735.9,8661.1,8714.3,8647.7,8594.8,8614.8,8651.3,8694,8717.5,8749.6,8806.5,8856.7,8900.8,9509.7,10404,10919,11003,11127,11577,11798,11841,11922,11759,11444,11380,11409,11494,11555
2395,10716,10300,10346,10320,10205,10115,9834.4,9665.7,9660.9,9582.9,9567.3,9431.3,9259.5,8986.9,8765.4,8682,8619.3,8675.4,8632.7,8586.1,8606.2,8653.3,8701.9,8739.4,8776,8825.7,8870.6,8941.4,9531.7,10416,10953,11036,11162,11635,11860,11907,11982,11817,11512,11438,11488,11560,11639
2396,10662,10199,10256,10233,10120,10026,9768.9,9604.9,9596.1,9516.9,9504.3,9374.9,9197.5,8898.9,8649.9,8548.2,8506,8575.6,8540.3,8500.3,8523.1,8571.5,8623.1,8662.5,8700.8,8756.9,8814.3,8877.9,9456,10324,10858,10954,11090,11579,11801,11841,11929,11769,11455,11370,11407,11496,11562
2397,10640,10162,10217,10193,10085,9997.7,9741.8,9582.4,9581.1,9510.4,9488.6,9359.8,9186.7,8869.4,8589.7,8494.8,8469.3,8539,8500.8,8474.2,8506.4,8546.8,8608.7,8641.7,8686.3,8744,8806.8,8863.1,9438.9,10302,10840,10922,11064,11547,11779,11829,11909,11738,11422,11353,11395,11477,11544
2398,10528,10168,10226,10198,10100,10015,9770.6,9609.6,9610.9,9544.7,9520,9390.3,9209.3,8883.8,8588.5,8490.2,8473,8542.2,8527.9,8487.4,8519.6,8568.4,8634.4,8667.1,8721.3,8779.2,8827.4,8895.3,9486.4,10352,10901,11001,11140,11647,11863,11905,12000,11833,11522,11439,11485,11563,11635
2399,10628,10104,10168,10144,10029,9942.6,9709.5,9556.7,9562,9490.7,9475.2,9334.1,9162.4,8818.1,8513,8422.9,8410.2,8478.3,8465.6,8441.6,8462.2,8513.6,8580.2,8630.1,8670.6,8729.5,8796,8851.6,9430.8,10296,10810,10905,11048,11557,11779,11812,11902,11745,11428,11345,11395,11475,11533
2400,10493,10071,10117,10096,9997.1,9916.5,9692.9,9544.5,9545.1,9460.7,9454.1,9322.6,9137.3,8797.8,8496.9,8400.4,8386.4,8462.9,8440.4,8411.1,8449.9,8505.1,8569.1,8606.6,8653.1,8719.6,8772.6,8834.5,9412.9,10274,10820,10921,11063,11573,11797,11840,11927,11765,11447,11362,11408,11494,11556
2401,10468,10063,10125,10097,9990.8,9909.4,9694.6,9557.9,9554.2,9485.7,9472.2,9333.9,9147.4,8801.3,8495.3,8392.6,8388.9,8459,8444.3,8425.8,8456.6,8516.9,8568.7,8615.7,8662,8730,8783.1,8843.7,9426.4,10290,10842,10941,11076,11594,11805,11852,11938,11772,11469,11389,11433,11518,11577
2402,10568,10070,10118,10092,9991.4,9907.7,9700.9,9571.2,9566,9492.4,9484,9354.3,9159.7,8812.4,8490.7,8406,8394.2,8466,8447.9,8426.7,8463.4,8509.1,8580.6,8621.2,8663.8,8729.9,8786.3,8843.6,9433.4,10284,10820,10918,11061,11568,11805,11847,11925,11770,11459,11373,11427,11509,11566
2403,10462,10003,10044,10009,9908.2,9838.3,9636.1,9500.8,9501.8,9437.4,9422.6,9301.4,9115.3,8765.7,8446.1,8352.4,8330.4,8405.5,8391.3,8373,8403.4,8462.3,8524.9,8564.3,8609.3,8674.6,8733.7,8795.2,9379.5,10228,10774,10872,11020,11543,11770,11806,11906,11731,11418,11334,11379,11450,11525
2404,10491,10024,10070,10043,9939.4,9851.7,9668.1,9554.6,9547.7,9473.2,9468.8,9340.7,9147,8797.8,8467.3,8373.9,8356.7,8430.8,8412.8,8400.5,8431.5,8499.8,8552.6,8597.4,8638.3,8716.3,8760,8823.4,9408.5,10270,10816,10910,11054,11570,11793,11840,11920,11768,11445,11377,11424,11496,11562
2405,10494,10036,10077,10032,9932.2,9851.9,9668,9560.4,9548.8,9482.4,9473.7,9363,9171.5,8813.4,8471.4,8376.1,8357.3,8431.2,8417,8399,8427.7,8491.7,8545.9,8593.7,8635,8709,8767.1,8822.6,9408.2,10272,10815,10917,11057,11586,11811,11853,11937,11786,11463,11387,11429,11513,11570
2406,10540,9977.1,10001,9951.9,9842.8,9770.3,9606.5,9496.4,9493.5,9430.3,9428.3,9312,9125.8,8765.2,8418.9,8309.2,8303.8,8367.4,8348.8,8337,8365.3,8418.6,8487,8531.7,8568.2,8642.1,8693.6,8763.3,9334.8,10174,10714,10812,10956,11480,11708,11751,11833,11679,11355,11276,11321,11401,11461
2407,10461,10035,10054,9994,9886.1,9815.1,9652.8,9553.1,9562.3,9493.5,9500.2,9386.2,9199.6,8838.5,8468,8362.2,8352.2,8407.3,8394.7,8385,8414.4,8472.1,8532.1,8582.6,8630.3,8693.8,8749.5,8812.2,9402.8,10252,10812,10911,11052,11583,11812,11861,11932,11789,11457,11386,11431,11514,11570
2408,10598,10058,10077,10007,9889.3,9809.5,9666.5,9581.6,9581.1,9529.3,9523.7,9418.2,9247.4,8861.5,8483.4,8367.8,8352,8418.7,8394.9,8382.1,8411,8469.6,8531.1,8570.3,8623.1,8683.6,8745.6,8809.8,9394.4,10247,10791,10888,11021,11554,11773,11814,11905,11747,11439,11365,11405,11477,11548
2409,10550,10037,10039,9951.4,9836.3,9767.1,9624.6,9559.4,9570.2,9510.1,9526.6,9422.3,9238.8,8857.2,8465,8351.8,8337.5,8385.7,8372.2,8353.5,8383.8,8440.5,8506,8542.2,8594.1,8657.4,8715.7,8780.3,9358.4,10217,10758,10857,10997,11538,11775,11814,11895,11728,11411,11344,11382,11467,11522
2410,10623,10052,10042,9946.6,9819.5,9740.9,9630.7,9560.4,9570.3,9523,9535.3,9438.8,9266.2,8883.4,8462.6,8353.3,8332,8377,8350.2,8339.2,8369.9,8427.9,8485.3,8533.2,8578.3,8646.1,8699.7,8762.6,9344.1,10181,10721,10817,10964,11494,11724,11770,11853,11689,11373,11299,11335,11418,11482
2411,10630,10158,10138,10023,9890.3,9812.4,9710.2,9668.8,9680,9636.9,9656.5,9567.6,9401,8995.2,8561.6,8435.6,8407.5,8445.7,8424.9,8402,8439.7,8488.4,8565.1,8592.4,8640.4,8715.8,8768.7,8830.5,9420.4,10276,10824,10927,11056,11608,11822,11874,11959,11806,11496,11420,11473,11538,11602
2412,10662,10109,10072,9940.4,9798.1,9730.4,9644.2,9613.4,9627.9,9599.1,9628.3,9533.9,9373.2,8968.9,8509.3,8380.7,8361.9,8378.2,8348.5,8338.6,8372.8,8426.7,8491.1,8530.2,8573.9,8649.4,8692.8,8762,9342.5,10188,10732,10829,10965,11509,11746,11783,11871,11707,11389,11317,11355,11433,11502
2413,10686,10149,10086,9943,9793.2,9729.8,9660.3,9648.3,9668.6,9641.7,9671.2,9603.2,9454.2,9027.9,8550.7,8417.5,8395.1,8401.7,8357.8,8337.4,8372.2,8427.7,8480.6,8531.3,8578,8641.9,8692.1,8767.3,9337.4,10184,10730,10824,10968,11512,11740,11792,11870,11707,11387,11311,11356,11444,11490
2414,10706,10227,10156,9993.3,9853.6,9788.5,9736.5,9740.3,9769.7,9764.1,9800.9,9730.2,9587.3,9144.8,8644.5,8484.8,8466.8,8461.7,8408.5,8389,8414,8470.2,8536.9,8566.5,8615.1,8688.2,8748.7,8804.8,9382.3,10252,10797,10895,11028,11577,11803,11864,11943,11787,11471,11391,11443,11519,11583
2415,10711,10188,10106,9946.5,9805.3,9733.7,9706.7,9719,9753.7,9749.3,9813.2,9752.9,9621.1,9178.2,8645.6,8497.4,8492.3,8452.9,8364.2,8348,8380.4,8434.9,8490.1,8528.3,8578.2,8644,8693,8766.2,9331.4,10197,10726,10830,10972,11510,11747,11788,11872,11713,11392,11325,11359,11447,11502
2416,10658,10163,10083,9932.4,9779.6,9721.7,9709.8,9746.4,9789.8,9799.8,9866.3,9831.6,9707.4,9254.1,8710.9,8537.1,8543.8,8478.3,8356.4,8334.7,8372.2,8424.6,8480,8531.3,8573.6,8638.2,8694.1,8762.3,9331.8,10179,10722,10823,10971,11517,11747,11801,11877,11712,11396,11324,11361,11447,11511
2417,10690,10181,10107,9952.8,9808.1,9755.7,9765.5,9804.6,9868.5,9888.5,9964.6,9951.2,9838.5,9374.3,8793.3,8620.4,8639.1,8562.4,8376.8,8357.8,8384.9,8442.1,8499.4,8541.9,8587.3,8657,8710,8772.9,9351.3,10204,10739,10839,10966,11538,11762,11810,11889,11729,11408,11342,11378,11467,11514
2418,10643,10182,10109,9965,9827.5,9770.3,9811.3,9870.6,9942.4,9976.1,10080,10080,9980.7,9513.6,8902,8717.6,8762,8634.9,8396.7,8377.7,8413.8,8469.4,8522.1,8558,8605.1,8674.1,8730.2,8793.9,9374.4,10226,10761,10867,10997,11564,11792,11828,11918,11758,11457,11371,11414,11489,11549
2419,10567,10068,9996.3,9886,9743,9698.7,9758.7,9847.3,9917.8,9958.6,10080,10102,10014,9547.7,8907.7,8721.5,8781.4,8614.5,8332.3,8305.3,8340.2,8395.3,8449.9,8492,8537.3,8602.7,8666.1,8728.6,9292.3,10133,10669,10771,10905,11467,11696,11736,11820,11651,11345,11265,11308,11386,11436
2420,10524,10095,10042,9934.9,9809.4,9766.2,9851.4,9955.2,10045,10106,10240,10296,10224,9737.6,9072.4,8877.2,8918.2,8696.6,8385.5,8367.8,8401.3,8450.3,8511.1,8554.6,8600.4,8654.8,8722.7,8779.9,9359.2,10214,10754,10866,10993,11564,11789,11832,11912,11760,11445,11371,11411,11481,11531
2421,10561,10051,10027,9935.4,9804.2,9783.1,9881.5,10005,10116,10188,10345,10426,10367,9874.6,9158,8957.1,8952.7,8697.2,8390.3,8364.6,8397,8463.8,8523.9,8555.6,8610,8669.8,8720.9,8777.9,9362.5,10211,10744,10836,10975,11543,11765,11811,11893,11738,11428,11347,11385,11465,11526
2422,10437,9969.3,9950.3,9874.3,9757.8,9729.5,9855.6,10010,10118,10201,10393,10496,10446,9941.7,9201.8,8981.6,8898.3,8614.3,8350.7,8341,8368.8,8412.7,8464.8,8511,8547.2,8618,8670.8,8737.5,9297.9,10147,10677,10782,10929,11491,11715,11753,11842,11674,11367,11283,11324,11410,11463
2423,10399,9974.4,9973.2,9903.8,9786.9,9772.4,9921.8,10099,10226,10330,10533,10673,10640,10109,9315.8,9060.5,8873.8,8589.5,8390.7,8367.6,8398.7,8441.3,8500,8545.7,8579.8,8653,8704.3,8765.4,9342.5,10192,10732,10834,10976,11550,11770,11815,11905,11738,11438,11348,11392,11465,11512
2424,10491,9987.4,9987.6,9937.5,9829.2,9807.9,9982.6,10179,10325,10441,10671,10833,10809,10250,9378.6,9093.7,8808.8,8555.4,8406.8,8389.9,8416.9,8464.5,8525.1,8553.9,8607.6,8672.7,8727.1,8781,9364.8,10201,10738,10834,10976,11535,11749,11797,11887,11726,11416,11343,11390,11460,11517
2425,10335,9893.5,9916.9,9870.1,9766.5,9760.9,9955.7,10167,10326,10457,10703,10879,10854,10264,9338.3,8996.3,8665.6,8464.1,8376.4,8343.6,8370.2,8425.4,8474.7,8518.3,8558,8622.1,8683.7,8743.9,9311.6,10147,10692,10792,10941,11514,11737,11779,11870,11705,11392,11301,11351,11428,11476
2426,10384,9915.2,9944.2,9899.1,9793.9,9796.9,10026,10253,10422,10584,10834,11032,10998,10344,9337.5,8955.7,8601.6,8459.5,8395.1,8378.2,8405.6,8454.9,8506.4,8533.4,8583.4,8654.2,8704.8,8764.9,9331.6,10170,10704,10798,10939,11509,11732,11780,11867,11706,11390,11312,11355,11428,11488
2427,10390,9919,9949.9,9920.1,9829,9820.8,10078,10332,10512,10672,10948,11158,11095,10367,9294,8881.4,8539.8,8457,8413.1,8397.6,8418.3,8471.7,8525.7,8545.9,8595.3,8662.7,8714.2,8779.7,9344.2,10186,10722,10826,10967,11538,11761,11802,11891,11727,11422,11349,11383,11456,11517
2428,10352,9879.2,9911.3,9886.2,9790.3,9802.5,10070,10336,10537,10707,10988,11186,11084,10285,9174.4,8762.9,8465.9,8425.2,8396.2,8377.3,8401.2,8447,8504.2,8532.3,8572.3,8632.8,8692.4,8757.4,9312.6,10133,10682,10774,10914,11490,11718,11752,11851,11684,11364,11292,11336,11407,11452
2429,10314,9882.2,9927.5,9900.9,9801.5,9819.4,10102,10388,10602,10778,11060,11237,11081,10217,9085.6,8684.7,8441.8,8428.3,8409.6,8399.5,8422.4,8472.5,8518.7,8549.5,8583.8,8645.7,8700.1,8760.9,9320.3,10159,10698,10798,10926,11515,11733,11780,11871,11703,11387,11305,11352,11425,11476
2430,10410,9922.9,9965.9,9947.9,9848.8,9868.9,10175,10479,10694,10883,11151,11299,11081,10154,9030.5,8650.3,8454.9,8468.1,8455.1,8441.3,8465.4,8506.9,8562.2,8580.1,8624.2,8677.1,8733.7,8795.2,9354.3,10176,10705,10800,10938,11524,11748,11796,11872,11708,11403,11327,11361,11443,11498
2431,10398,9908.2,9961.4,9938.7,9845.6,9869.8,10180,10496,10722,10906,11169,11273,10976,10006,8922.9,8592.7,8432.8,8474.3,8463.6,8445.2,8472.7,8523.2,8566.7,8592.3,8619,8674.4,8725.9,8801.3,9333.6,10154,10690,10784,10923,11499,11730,11770,11858,11687,11383,11317,11344,11423,11476
2432,10327,9902.4,9953.3,9925.8,9835.7,9865.9,10180,10516,10736,10922,11156,11192,10831,9853.7,8845.2,8554.5,8435.8,8498.6,8492.9,8480.3,8512.5,8548.9,8595.7,8616,8637,8698.2,8750.9,8818.1,9335.1,10156,10689,10793,10918,11503,11730,11756,11858,11681,11383,11302,11337,11423,11470
2433,10405,9939.1,10003,9985.7,9882.7,9913.4,10249,10591,10816,10978,11182,11165,10746,9766.6,8834,8586.2,8499.5,8572.1,8586.3,8572.4,8606.5,8639.2,8700,8698.8,8717.3,8775.7,8837.9,8909.2,9383.2,10199,10722,10812,10946,11522,11755,11800,11888,11717,11412,11335,11367,11449,11505
2434,10398,9935.7,9999.3,9970.8,9882.7,9916,10259,10593,10813,10955,11119,11028,10563,9629.9,8801.3,8584.4,8542.5,8633.1,8652,8661.6,8691.9,8730.1,8786.1,8773.1,8790.4,8833.5,8900.5,8970.3,9390.1,10201,10714,10803,10934,11520,11750,11795,11881,11701,11405,11318,11357,11433,11480
2435,10406,9913.4,9982.2,9955.3,9852.2,9888.6,10243,10569,10774,10891,11007,10866,10374,9501.8,8787.1,8611.3,8606.5,8718.9,8762.5,8782.1,8826.5,8853.4,8919.3,8888.6,8882.9,8926.4,8999.2,9061.5,9395,10186,10692,10762,10885,11458,11685,11720,11813,11650,11336,11258,11291,11370,11426
2436,10365,9963.9,10035,10020,9923.9,9963,10319,10639,10852,10921,10992,10783,10285,9484.6,8889.9,8753.1,8811.4,8946.7,9035.4,9079.4,9152.4,9188.1,9238.3,9168.2,9130.5,9154,9237.8,9276.3,9494.5,10282,10769,10853,10974,11561,11784,11831,11913,11748,11443,11358,11403,11479,11530
2437,10484,9950.3,10017,10009,9907.5,9947.1,10290,10613,10793,10836,10851,10604,10118,9438.1,8971.4,8888.7,9000.9,9172.9,9317.9,9409.4,9497.1,9521.4,9564.9,9431,9342.2,9320.6,9379.2,9394,9490.8,10246,10725,10784,10917,11476,11722,11752,11837,11674,11366,11279,11326,11392,11450
2438,10371,9935.2,9998.1,9986.1,9892.7,9934.9,10278,10579,10741,10741,10718,10447,10007,9443.2,9147.3,9132.6,9338,9565.5,9788.1,9925,10038,10029,10030,9790.7,9614.3,9520.8,9528.6,9480.9,9501.5,10260,10727,10807,10920,11504,11732,11775,11861,11692,11384,11295,11342,11413,11453
2439,10353,9960.8,10054,10054,9962.4,9997.6,10308,10581,10727,10679,10616,10344,9976.6,9574.7,9492.4,9572.5,9907.3,10237,10535,10732,10813,10721,10594,10189,9928.1,9732.6,9636.7,9543.5,9523.8,10322,10767,10835,10957,11538,11767,11803,11892,11723,11430,11362,11395,11446,11511
2440,10470,9978.1,10057,10043,9955.4,10001,10311,10568,10681,10606,10520,10224,9925.9,9776.3,9957.5,10144,10633,11010,11418,11603,11608,11362,11059,10471,10041,9752.9,9624.2,9477.2,9512.6,10270,10749,10819,10954,11536,11770,11802,11897,11719,11413,11336,11373,11446,11493
2441,10391,9920.2,9992.3,9980.8,9892.9,9923.9,10232,10459,10544,10437,10314,10052,9856.2,9991,10505,10817,11442,11865,12291,12386,12195,11739,11199,10456,9935.7,9604.8,9424.1,9288.3,9411.5,10171,10681,10758,10887,11482,11708,11750,11841,11666,11346,11271,11308,11381,11424
2442,10384,9972.6,10040,10031,9940.7,9973.1,10253,10454,10525,10377,10253,10016,9969.2,10441,11367,11814,12487,12923,13220,13131,12644,11954,11196,10349,9791.1,9459,9290.3,9174.8,9424.6,10213,10733,10819,10947,11545,11769,11808,11886,11723,11417,11332,11380,11443,11491
2443,10439,9993.8,10061,10046,9951.4,9985.9,10243,10404,10439,10286,10148,9966.6,10070,10902,12184,12732,13318,13667,13697,13364,12567,11717,10854,10036,9534.6,9255.7,9119.7,9050.7,9409.2,10202,10717,10815,10945,11554,11782,11815,11906,11738,11428,11347,11384,11455,11500
2444,10447,9928,9982.2,9964.2,9877.5,9901.3,10135,10279,10295,10118,9988.1,9848,10115,11259,12761,13277,13621,13802,13507,12942,11971,11085,10268,9601,9202.7,9000.1,8915.4,8897.5,9312.1,10111,10645,10728,10867,11464,11707,11742,11829,11651,11350,11270,11302,11365,11419
2445,10337,9992.8,10058,10040,9943.2,9959.3,10168,10267,10265,10078,9963.9,9884.6,10275,11656,13232,13656,13620,13595,13000,12274,11271,10498,9811.7,9308.9,9040.7,8922.8,8890,8895,9374.2,10194,10734,10841,10978,11596,11816,11852,11949,11783,11466,11386,11407,11483,11531
2446,10491,9976.7,10036,10025,9918.9,9920,10105,10174,10157,9965.3,9850,9809.3,10291,11705,13111,13326,12981,12813,12074,11360,10493,9868.1,9370.6,9024.8,8848.7,8807.2,8803.6,8838.9,9331.9,10139,10664,10762,10899,11494,11727,11762,11844,11685,11370,11292,11333,11404,11446
2447,10412,9950,10013,9983.9,9885,9875.1,10029,10072,10036,9841.2,9748.7,9733.8,10204,11478,12551,12567,12001,11792,11068,10472,9806.8,9374.9,9054.2,8835.6,8740.8,8738.4,8753.5,8786.4,9302.8,10120,10653,10764,10896,11508,11745,11796,11867,11708,11389,11302,11337,11412,11450
2448,10420,9970.1,10030,10001,9901.2,9878.4,9997.6,10019,9969.3,9770.7,9675.7,9660.3,10062,11092,11776,11656,11061,10850,10259,9787.9,9328.7,9058.7,8863.7,8742.3,8700.8,8711.9,8750.4,8798.9,9334.5,10152,10681,10783,10922,11539,11769,11808,11884,11729,11412,11325,11359,11445,11475
2449,10452,9981.4,10024,9992.6,9881.9,9861.8,9949.2,9941.1,9885.2,9700.2,9599.2,9554.7,9864.2,10584,10943,10752,10238,10079,9636.4,9308.5,9011.2,8841.8,8739.1,8669.8,8655,8693.3,8732.6,8793.1,9327.8,10147,10667,10771,10913,11529,11752,11793,11876,11708,11403,11321,11362,11435,11476
2450,10404,9929.3,9969.6,9935.1,9822.5,9787.2,9845.8,9820.1,9757.4,9552.2,9465.4,9394.6,9583,10023,10157,9955,9558.3,9472.9,9168.1,8945.3,8758.7,8666.6,8618.6,8597.8,8591.9,8648,8692.4,8749.4,9286.2,10093,10626,10732,10870,11482,11720,11760,11845,11679,11358,11277,11312,11384,11425
2451,10424,9920.9,9963.1,9918.8,9798.7,9760.4,9799,9754.6,9685.1,9478.5,9385.1,9282.8,9366,9589.7,9572.5,9394.1,9127.9,9089.3,8880,8727.3,8618.8,8578.9,8566.8,8568.7,8583.4,8636.8,8685.4,8746.4,9289.7,10087,10608,10712,10848,11469,11707,11739,11821,11660,11348,11262,11303,11371,11410
2452,10376,9979,10008,9965.4,9839.4,9787.2,9803.9,9734.1,9659.2,9467.5,9366.7,9237.3,9240.9,9299.4,9211.3,9051.8,8882.7,8895.8,8759,8647.4,8587.4,8580.4,8596,8605.4,8636.4,8689.5,8746.3,8808,9359.1,10179,10705,10807,10944,11578,11802,11854,11938,11767,11447,11372,11409,11483,11517
2453,10399,9903.9,9924.9,9875.2,9755.7,9694.4,9680.2,9604.1,9524.4,9337.8,9236.3,9095.8,9051.3,9008.1,8860.5,8746.5,8634.8,8673.5,8574.9,8505.3,8482.1,8485.3,8513.3,8533.9,8570.2,8626.4,8681.7,8748.5,9281.7,10080,10614,10707,10850,11464,11701,11747,11828,11663,11344,11264,11286,11367,11398
2454,10353,9878.3,9906.8,9855.6,9726,9656.8,9624.3,9522.1,9448.6,9268,9174,9028.3,8933.8,8827.8,8668.8,8568.1,8507.6,8563.2,8496.2,8446.6,8433.5,8460.6,8497.4,8528.4,8563.4,8623.6,8686.9,8740.8,9278.8,10085,10610,10706,10851,11487,11726,11757,11851,11672,11364,11276,11315,11384,11422
2455,10337,9921.6,9936.8,9889,9761.7,9685.4,9634.1,9518.4,9447.3,9257.8,9173.5,9018.2,8903.2,8756.2,8587.5,8511,8471.6,8536.3,8499.7,8457.4,8461.7,8489.6,8530.6,8564,8611.8,8675.5,8735.6,8790,9336.8,10155,10677,10772,10911,11546,11771,11818,11902,11734,11431,11348,11374,11449,11484
2456,10312,9858,9887.8,9826.6,9699.9,9627.2,9556.6,9424.2,9351.5,9169.9,9093.9,8948,8826.3,8649.4,8476.1,8402.2,8386.7,8465.3,8433.3,8406.1,8417.6,8450.3,8500.1,8533.7,8578.8,8640.8,8703.5,8767.8,9304.3,10106,10640,10735,10872,11522,11747,11785,11878,11712,11402,11310,11345,11406,11450
2457,10343,9824,9844.3,9784.7,9658,9574.8,9484.4,9338.3,9265.8,9099.9,9026.9,8881.7,8755.9,8571.1,8394.1,8335.3,8322.5,8407.4,8377.8,8352.4,8371.7,8419.5,8472.7,8508.8,8553,8613,8675.2,8746.4,9281.7,10063,10585,10683,10823,11461,11693,11741,11826,11652,11329,11247,11282,11353,11388
2458,10253,9853.2,9875.4,9813.4,9680.9,9600.2,9486,9327.8,9270.6,9112.3,9037.4,8896.4,8763.8,8575.7,8400.8,8347.3,8351.4,8430.7,8415.1,8394.6,8405.7,8461.3,8524.5,8561.2,8605.9,8672.6,8738.9,8801.6,9335,10144,10677,10777,10910,11561,11790,11842,11921,11755,11444,11356,11385,11453,11498
2459,10343,9801.5,9833.7,9769.3,9636.8,9550,9414.8,9261.1,9191.2,9043.9,8975,8841.8,8711,8511.3,8344.3,8282.5,8291.1,8383.3,8375.6,8343.5,8376.1,8416.4,8480.8,8530.3,8571.9,8641.1,8701.9,8761.5,9302.6,10087,10600,10698,10835,11480,11726,11769,11850,11674,11364,11278,11306,11382,11416
2460,10268,9779.9,9799.2,9742.8,9613.3,9517.8,9365.5,9200.6,9140.3,8998.9,8942.3,8812.7,8676.5,8481.8,8312.5,8267.8,8274.9,8362.8,8356,8336.9,8368.7,8417.8,8487.1,8516.4,8568.4,8642.9,8699.8,8769.7,9292.3,10082,10604,10708,10842,11493,11735,11780,11859,11689,11371,11292,11320,11390,11423
2461,10200,9774.7,9798,9746,9610,9509.1,9359.4,9176.8,9124.3,8977,8928.1,8808.9,8675.9,8477,8317.3,8256.3,8286.6,8381.7,8369.8,8352.7,8382,8428.5,8503.1,8543.5,8587.8,8660.5,8722.7,8793.8,9324,10112,10643,10749,10882,11541,11762,11820,11900,11728,11420,11340,11368,11437,11457
2462,10320,9771.6,9792.2,9736,9597.3,9503.7,9321.8,9146.1,9095.7,8953.1,8910.8,8796.5,8673.5,8472.2,8327.9,8261,8275.7,8369.2,8371.1,8343.6,8378.9,8437.1,8492.1,8553.9,8590.6,8682.7,8739.2,8791.4,9315.1,10100,10615,10698,10840,11486,11755,11791,11873,11706,11393,11314,11349,11422,11439
2463,10163,9706.7,9729.8,9668.3,9546.9,9429.4,9240.6,9063,9014.9,8880.3,8843.5,8728,8609.7,8415.2,8253.4,8216.7,8229.7,8328.4,8322.9,8307.7,8343.1,8396.3,8465.3,8511.3,8562.8,8626.9,8683.4,8754.7,9288.1,10063,10583,10692,10834,11504,11728,11770,11862,11693,11381,11286,11317,11381,11415
2464,10208,9731.5,9757.5,9702.6,9566.9,9455.9,9255.8,9068.1,9016.6,8893.7,8863.8,8750.1,8639.3,8440.9,8280.1,8240.1,8259.5,8359.4,8355.9,8338.4,8367.9,8427,8491.4,8556.8,8590.2,8669.6,8723.1,8793.2,9321.3,10101,10620,10712,10851,11518,11753,11796,11881,11714,11406,11319,11349,11420,11440
2465,10215,9711.1,9728.4,9685.1,9542.6,9430.3,9217.4,9028.4,8981.4,8859.4,8829.7,8735.8,8614.7,8419.2,8265.7,8232.8,8257.8,8346,8353.6,8334.4,8364.7,8431.1,8494.6,8547.1,8598.5,8669,8726.6,8793.1,9315.3,10093,10610,10705,10846,11519,11764,11789,11879,11717,11404,11306,11347,11419,11434
2466,10142,9669.6,9683.6,9629.8,9503.1,9397.2,9161.3,8964.6,8925.8,8812.2,8784.9,8689.3,8584.5,8397.5,8244.7,8199.7,8225,8318.6,8328.6,8300.7,8341.7,8402.6,8469.5,8518.9,8569.4,8644.8,8702.4,8772.2,9282.5,10059,10575,10672,10806,11490,11734,11768,11857,11697,11369,11280,11310,11379,11400
2467,10111,9702.9,9723.7,9671.8,9540.2,9423.3,9184.6,8996.2,8953.9,8838.9,8818.4,8724.8,8612.3,8432.2,8285.7,8238.1,8266.4,8363.6,8362.3,8346.3,8389,8442.6,8516.5,8578.2,8621.4,8698.3,8758.6,8832.1,9350.4,10124,10645,10742,10877,11576,11813,11848,11935,11769,11449,11363,11402,11469,11478
2468,10211,9676.3,9691.8,9648,9513.8,9398.3,9148.2,8959.2,8914.1,8811.3,8792.4,8699.5,8600.1,8415.5,8265.2,8216.9,8246.5,8343.2,8352.8,8333.6,8373.4,8434.6,8503.2,8565.8,8610.6,8679.2,8745.6,8810.9,9327.8,10086,10591,10682,10817,11513,11762,11796,11885,11718,11401,11310,11341,11412,11434
2469,10096,9651.4,9668.7,9624.6,9492.3,9370.3,9114.4,8919.4,8882,8779.7,8765.6,8674.7,8577.5,8396.7,8244,8208.4,8233.7,8343.4,8343.2,8323.1,8364.2,8428.7,8497.8,8551.3,8609.7,8681.5,8736.8,8805.9,9313,10088,10600,10697,10826,11533,11785,11825,11910,11751,11419,11333,11364,11426,11450
2470,10083,9636.5,9658.9,9626.8,9490,9366.5,9101.6,8900.1,8867.1,8772.6,8764.3,8675,8570.3,8395.6,8251.2,8215.5,8249.8,8344.8,8339.6,8332.6,8379,8435.4,8507.1,8567,8623.7,8690.2,8749.2,8824.9,9332.4,10093,10600,10698,10834,11549,11802,11834,11924,11763,11446,11349,11392,11455,11486
2471,10122,9657.1,9671.7,9630.6,9507.5,9369.1,9099.8,8903.2,8863.2,8765.8,8759.7,8677.7,8583.6,8414.4,8267.1,8226.8,8262.9,8357.2,8359.1,8345.8,8391,8446.3,8527.6,8583.6,8644,8714.9,8786.8,8853.5,9360.9,10112,10616,10710,10842,11568,11817,11869,11950,11779,11465,11379,11409,11486,11521
2472,10069,9610.8,9634.6,9592.4,9463.6,9348.3,9049.5,8862,8824.3,8725.5,8730.6,8653.1,8559,8390.5,8229.7,8203.6,8229,8348.6,8336.1,8322.8,8375.5,8435.7,8511.3,8565.8,8632.5,8699.5,8770.3,8842.3,9341.6,10089,10596,10686,10827,11562,11825,11863,11954,11797,11471,11388,11433,11509,11553
2473,10074,9595.4,9639.4,9596.2,9464.5,9350.1,9050.2,8848,8823.3,8725.9,8724.3,8639,8548.1,8390.7,8244.7,8205,8242.3,8345.7,8335.4,8337.5,8384.3,8449.4,8528.7,8582.2,8649.7,8717.8,8779.2,8853.2,9352.5,10083,10585,10685,10821,11567,11831,11880,11969,11807,11497,11429,11491,11583,11672
2474,10037,9603.4,9635.2,9591.5,9471.6,9338.3,9039.5,8829.6,8806.8,8710.9,8723.7,8644,8565.1,8400.8,8250.8,8217,8250.6,8363.1,8356.9,8350.7,8396.5,8467.2,8550.1,8599.8,8662.1,8736.7,8806.9,8885.5,9368.2,10107,10608,10711,10843,11621,11871,11925,12037,11884,11586,11537,11622,11774,11916
2475,10103,9582.2,9615.8,9579,9452.7,9326.7,9017.6,8813.9,8787,8698.4,8698,8627.4,8533.4,8380.9,8230.9,8204,8240.2,8348.5,8338,8334,8387.5,8454.3,8535.3,8602.4,8660.6,8750.2,8815.3,8886.2,9368.6,10079,10569,10661,10801,11600,11871,11935,12058,11917,11639,11638,11809,12035,12324
2476,10012,9590.6,9622.7,9588.2,9464.7,9336.5,9015.7,8814.5,8788.9,8705.7,8703.5,8640.7,8554.4,8390.2,8255.2,8227.2,8266.1,8366.4,8366.5,8363.3,8419.5,8495.2,8579.9,8639.2,8702.1,8788.8,8862.8,8941.6,9412,10118,10621,10712,10853,11692,11975,12047,12214,12137,11940,12021,12383,12777,13380
2477,10055,9579.7,9615.8,9579.5,9453.8,9321,9006.6,8798.1,8770.6,8684.4,8698.8,8624.9,8536.4,8379.1,8245.1,8218.6,8255.1,8364,8358.3,8358.6,8409.6,8491.2,8583,8644.8,8717.2,8806.6,8876.7,8962.2,9428.3,10111,10595,10684,10827,11717,12040,12132,12389,12419,12335,12659,13295,14087,15031
2478,10035,9581.2,9608.3,9570.3,9454.6,9304.5,8988.7,8784,8759.8,8675.7,8687.8,8615.8,8530.4,8376.9,8245.7,8225,8252.9,8364.1,8361.3,8374.1,8427.8,8500.1,8597.2,8676.7,8749.3,8847,8927.8,9021.4,9476.8,10130,10598,10685,10833,11828,12219,12373,12810,13051,13233,13994,15182,16487,17856
2479,10037,9539.2,9575.5,9542.7,9406.4,9274.1,8957.5,8754.9,8721.6,8644.7,8646.9,8583.9,8496.2,8343.4,8228.6,8194.4,8238.6,8348.6,8345.3,8353,8416,8501.9,8598.7,8684.6,8758.2,8866.1,8973.5,9077,9521.4,10122,10560,10652,10792,11962,12503,12771,13590,14269,15008,16404,18417,20133,21719
2480,9982.4,9585.1,9625,9581.4,9466.6,9320.2,8995.3,8784.6,8762.1,8687.5,8691.7,8618.7,8534.9,8392.4,8277.4,8250.7,8294.7,8402.2,8407,8412.6,8484.7,8572.4,8683.2,8791.1,8884.2,9013.3,9147.1,9289.4,9711.6,10248,10656,10737,10877,12421,13259,13800,15369,16915,18385,20692,23443,25112,26094
2481,10055,9546.3,9583.7,9556,9422.8,9291.3,8951.4,8743.1,8718.6,8649,8649.7,8582.2,8498,8355.2,8246.7,8233.7,8267.5,8381,8389.8,8400.8,8473.7,8576.1,8710.6,8815.2,8950.4,9116,9294.4,9501.9,9908.5,10281,10586,10660,10795,13054,14461,15481,18341,20881,23012,25799,28044,29217,27216
2482,10021,9529.5,9574.7,9537.7,9418.2,9276.4,8938.8,8726.8,8698.9,8627.6,8627.6,8566.8,8492.8,8355.7,8252.8,8231.4,8277.9,8388.6,8401.1,8419.3,8510.5,8629.4,8791.6,8942.2,9111.8,9352.7,9637.8,9989.8,10370,10450,10601,10664,10804,14459,17003,18825,23368,26999,29200,31010,32044,30523,26830
2483,9920.6,9568.7,9614.8,9581.1,9458.3,9315.5,8969.3,8754.2,8733.8,8663.6,8675.4,8603.8,8521.7,8385.5,8304,8285.2,8336.7,8455.1,8480.2,8514.3,8626.8,8776.2,8990,9214.1,9498.5,9890.1,10385,10983,11385,10881,10728,10760,10885,17385,21692,24663,31275,35179,35855,35439,33463,29858,24745
2484,10093,9550.6,9594.3,9559.6,9441,9292.4,8937.1,8724.2,8703.4,8638.5,8638.5,8571.9,8498.9,8367.8,8290.1,8276.8,8332,8460.5,8492,8541.6,8698.2,8890.8,9202,9552.4,10019,10656,11511,12531,12802,11341,10690,10676,10797,21762,27854,31715,38583,40081,37147,33614,29497,25163,19875
2485,9937,9517.2,9565.2,9521.4,9404.1,9262.2,8910.6,8696.6,8670.7,8605.5,8604.7,8543.1,8472.2,8352.6,8296.5,8288.9,8367.3,8500.2,8564.4,8635.9,8853.9,9166.1,9653.9,10261,11072,12159,13651,15388,15399,12218,10789,10725,10830,28378,35978,39784,43693,41985,35456,29538,24484,20573,16666
2486,10020,9569.3,9614.8,9571.9,9456.3,9303.1,8949.8,8735.2,8708.6,8648.9,8646.2,8588.7,8512.6,8402.6,8365.6,8380.6,8473.8,8625.6,8733.9,8862.6,9215.2,9711.8,10540,11630,13058,14918,17319,19887,19144,13388,10919,10764,10865,36458,43381,45803,44891,38713,30178,23938,19527,16532,14257
2487,9985.3,9562.7,9607.5,9576.8,9456.8,9305.4,8943.7,8727.3,8716.1,8637.9,8644.2,8581.3,8513.2,8424.3,8418,8456.1,8578.3,8772.1,8930.6,9163.6,9743.7,10552,11929,13739,15997,18797,22084,25268,22603,14322,11013,10800,10890,42719,46093,45483,39723,31773,23890,18989,16076,14289,12953
2488,10016,9512.4,9569.6,9534,9411,9258.8,8895.7,8683,8660.2,8594.3,8598.3,8534.7,8476.9,8400.2,8456.3,8524.3,8703,8940.3,9223.1,9612.1,10569,11916,14132,16935,20162,23677,27347,30377,25299,14808,10954,10731,10843,42730,42100,39302,31130,24440,18579,15406,13721,12824,12132
2489,9978.1,9576.1,9627.1,9596.2,9477.5,9320.2,8956.2,8731.7,8711.1,8638.9,8647.5,8589.1,8524,8484.9,8628.3,8760.9,9034.2,9357,9846.1,10500,12085,14239,17506,21466,25453,29256,32227,34080,26412,14787,11040,10826,10926,39129,35309,31832,24432,19398,15471,13558,12660,12193,11930
2490,10024,9564,9620.6,9588.5,9475.2,9311.8,8938.2,8720.2,8698.5,8628.1,8632.5,8571.8,8520.3,8528,8802.8,9007.2,9423.1,9874.4,10621,11655,13974,16952,21051,25543,29351,32304,33525,33726,24318,13955,10936,10781,10885,31659,27049,24107,18999,15775,13450,12439,11990,11821,11776
2491,9979.3,9523.2,9588.8,9560.3,9439.3,9280,8910.8,8684.3,8665.2,8594.5,8606.2,8543.7,8503.5,8571.2,9030.1,9371.7,9967.4,10587,11650,13088,16117,19794,24033,28319,31138,32370,31580,29989,20795,12836,10822,10740,10860,24159,20890,18764,15688,13866,12462,11873,11683,11672,11778
2492,9975.6,9552.2,9609.6,9588.6,9472.1,9318.6,8934.9,8707.2,8694.6,8614.1,8624,8566.7,8541.5,8707.4,9417.3,9951.5,10769,11592,12942,14711,18162,22001,25563,28789,29875,29352,26903,24459,17148,11849,10773,10755,10877,18859,16797,15631,13902,12854,11968,11661,11617,11730,12004
2493,10075,9574,9647.8,9616.2,9497.8,9337.1,8954.3,8733,8704.7,8640.1,8645,8591.1,8575.9,8844.2,9877,10612,11603,12588,14056,15890,19180,22453,24678,26294,25698,24130,21307,19101,14072,11122,10696,10726,10851,15442,14347,13741,12895,12276,11689,11525,11615,11846,12236
2494,9963,9552.2,9620.3,9606.1,9487.3,9324,8942.4,8717.9,8684.8,8622.3,8619.7,8576.7,8579.3,8963.9,10323,11255,12305,13313,14641,16200,18817,21098,21768,22070,20844,19096,16730,15069,12038,10679,10668,10737,10871,13694,13202,12871,12462,12066,11631,11572,11765,12109,12530
2495,10031,9572.8,9655.2,9635.1,9505.6,9353.3,8952.5,8726.6,8711.3,8640.3,8645.3,8584.7,8613.2,9114.4,10729,11777,12693,13619,14551,15606,17226,18418,18083,17724,16459,15034,13457,12402,10869,10415,10640,10715,10850,12628,12484,12352,12187,11933,11611,11676,11980,12380,12700
2496,10004,9590.2,9670.6,9654.6,9525.8,9363.7,8972.5,8741.2,8715,8639.2,8655.1,8597.7,8644.7,9218.2,10986,12004,12656,13343,13807,14327,15050,15436,14791,14276,13272,12358,11416,10833,10171,10291,10652,10745,10885,12139,12177,12129,12110,11957,11744,11914,12311,12670,12739
2497,10049,9548.6,9638.7,9631.8,9499.8,9335.1,8943.7,8707.3,8690.6,8612.3,8617.3,8575.7,8619.8,9216.6,10896,11768,12087,12508,12562,12687,12880,12918,12325,11898,11285,10782,10247,9948.2,9787.2,10168,10586,10687,10843,11806,11952,11948,12020,11959,11848,12118,12487,12670,12447
2498,9974.1,9588.1,9681.8,9673.8,9548.8,9372.1,8980.7,8745.8,8721.6,8650.5,8659.2,8601.7,8656,9213.3,10667,11302,11332,11560,11375,11297,11259,11200,10780,10515,10181,9906.6,9649.8,9517.6,9645,10196,10674,10785,10965,11759,11943,11984,12162,12217,12225,12497,12710,12635,12220
2499,10076,9610.2,9697.7,9691.6,9563.9,9401.4,8996.6,8763.1,8744,8657.2,8674.1,8613.5,8650.9,9119.5,10249,10651,10517,10610,10382,10244,10146,10073,9846.4,9708.1,9537.5,9417.7,9302.2,9257.8,9539.8,10199,10704,10826,11032,11685,11909,11994,12309,12480,12495,12634,12583,12321,11881
2500,10049,9590.9,9698.3,9690.4,9561.6,9393.9,8982.1,8750.3,8731.1,8653.4,8660.9,8607.8,8628.8,8974.9,9762.3,9978.1,9806.1,9857.3,9636.9,9518.2,9448.4,9413.3,9306.1,9239.7,9162.9,9131.5,9091.3,9099.6,9484.6,10233,10770,10922,11163,11685,11955,12096,12562,12803,12715,12597,12309,11983,11631
2501,10027,9617,9724.3,9732.7,9595.9,9422.1,9016.1,8775.2,8756.5,8689.1,8683.9,8631.6,8631.2,8862.2,9356.8,9466.7,9307.6,9347.8,9189.9,9089.7,9060.6,9057.1,9024.1,9006,8987.5,9004.9,9009,9035.2,9515.5,10346,10938,11123,11406,11794,12126,12353,12957,13161,12832,12432,12016,11732,11490
2502,10051,9625.4,9749.8,9752.5,9632.8,9438.1,9033.4,8796.1,8777.4,8708.4,8705.5,8649,8631.6,8749.1,9046.2,9068.9,8954.8,9009.3,8898.4,8836.3,8810,8846.5,8858.3,8866.9,8877.8,8921.7,8950.6,8996,9541.7,10479,11111,11318,11645,11922,12349,12656,13311,13323,12662,12101,11706,11527,11380
2503,10133,9647.8,9767.9,9774.4,9647.9,9456.3,9046.9,8806,8787.7,8714.4,8719.2,8661.1,8626,8662,8796.7,8789.1,8722.8,8786.3,8710.7,8666.6,8678.1,8716.1,8753.7,8782.1,8812.6,8865.2,8902.9,8962.4,9582.6,10602,11265,11485,11883,12126,12672,13013,13525,13219,12345,11773,11489,11387,11309
2504,10102,9637.4,9759.7,9770.4,9647.6,9453.5,9045.4,8814.4,8794.8,8720.2,8720,8664,8620.9,8587.7,8624.7,8606.2,8559.7,8645.6,8594.6,8559.3,8582.7,8632.3,8679.5,8721.4,8759.8,8822,8874.8,8938.5,9616.4,10714,11416,11665,12084,12409,12995,13304,13480,12890,11981,11497,11323,11280,11244
2505,10052,9696.6,9832.8,9844.9,9717.5,9526.6,9113.1,8875.8,8857.1,8794.1,8794.1,8726.9,8670.8,8590,8568.6,8532.4,8514.4,8604,8586.6,8550.7,8580.3,8637.5,8701.7,8734.4,8782.6,8856,8911.3,8989.3,9728.3,10894,11653,11924,12381,12871,13406,13577,13363,12632,11788,11428,11324,11324,11319
2506,10232,9682.4,9818.2,9829.8,9708.1,9511.6,9103.7,8869.5,8854.4,8783.8,8792.5,8729.1,8655.1,8545.6,8470.3,8427.2,8421.8,8517.7,8494.3,8476.3,8506.3,8566.9,8628.6,8677.9,8719.7,8805.2,8864.4,8944.8,9717.4,10888,11624,11923,12424,13032,13353,13332,12847,12146,11467,11216,11169,11183,11198
2507,10126,9674.8,9810.3,9839.7,9714.4,9518.8,9101.9,8871.9,8863.5,8804.3,8802.4,8741,8662.4,8526.3,8426.2,8377.6,8385.2,8474.7,8463.9,8433.6,8478.8,8545.6,8605.3,8659.2,8708.4,8787.5,8870.8,8963.7,9756.2,10935,11718,12096,12558,13189,13229,13047,12495,11923,11365,11168,11153,11181,11191
2508,10188,9758.7,9879.4,9914.9,9781.6,9587.1,9175.9,8952.4,8935.2,8883.7,8887.5,8817.5,8732.9,8567.4,8446.2,8395.8,8406.7,8504.7,8497.5,8482.4,8518.5,8575.3,8652.8,8693.4,8759.1,8847.4,8938.5,9061.9,9887,11072,11903,12293,12631,13125,12947,12694,12226,11786,11325,11184,11182,11222,11240
2509,10224,9781.3,9903.9,9936.3,9821.2,9626.1,9210.2,8977.1,8974.2,8917.8,8931.1,8864,8760.6,8585.4,8436,8386.6,8392,8500.7,8491.2,8482.2,8519.5,8584.1,8642,8710.5,8775.9,8879,8992.7,9155.4,10005,11206,12067,12370,12508,12796,12552,12312,12008,11678,11296,11169,11198,11229,11249
2510,10231,9739.4,9864.6,9908.8,9784.4,9598.8,9177.5,8962.1,8958.1,8901.6,8902.4,8829,8741.8,8553.3,8391.9,8342.2,8355.3,8452.2,8443,8437.2,8478.4,8537.4,8611.9,8673.2,8750,8869,9025.7,9244,10126,11339,12141,12272,12189,12361,12160,12003,11818,11549,11183,11071,11090,11140,11166
2511,10209,9802.5,9926.6,9974.3,9870,9668.1,9246.1,9023.3,9021.7,8960.7,8976,8904.8,8801.9,8594.6,8428.7,8371.1,8394,8491.9,8489.8,8474,8517.9,8575.5,8666.4,8733,8830.9,8979.1,9206.8,9481.9,10418,11616,12308,12214,11995,12093,11969,11868,11798,11562,11228,11134,11153,11187,11213
2512,10292,9821.6,9952.3,10004,9892.3,9696.4,9275.1,9055.4,9057.1,8994.4,8999.3,8922.9,8814.5,8617.6,8424.2,8381,8400.9,8504.8,8498.7,8472.2,8533.9,8597.1,8685.5,8775.6,8899.5,9100.4,9390.4,9720.4,10629,11718,12238,11992,11833,11839,11784,11735,11710,11515,11190,11092,11111,11174,11191
2513,10241,9769.3,9898.7,9961.3,9852.9,9661.2,9238.8,9016.3,9018.9,8959.8,8972.4,8894.6,8783,8579.9,8390,8335.4,8355.4,8458,8452.9,8443.7,8487,8568.4,8674.3,8787.2,8954.9,9222.4,9574.1,9904.3,10696,11652,12067,11841,11880,11684,11645,11632,11644,11453,11129,11039,11057,11113,11123
2514,10200,9825.1,9969.2,10032,9919.8,9727.6,9299.4,9074.8,9080.2,9014.9,9038,8964.2,8852.3,8638.2,8450.9,8389.9,8412,8510.4,8510.2,8500.5,8566.4,8653.4,8788.8,8940.1,9171.9,9511.7,9879.9,10130,10789,11701,12125,12063,12337,11720,11652,11659,11689,11512,11197,11104,11122,11173,11195
2515,10330,9835.2,9981.8,10060,9944.4,9751.4,9313,9094.8,9099,9037.6,9052.5,8979.9,8862.8,8651.8,8452.1,8391.5,8424.6,8524.6,8526.9,8526.2,8595.1,8700.5,8882.4,9094.3,9390,9743.4,10044,10163,10709,11707,12269,12412,12900,11667,11565,11585,11635,11445,11141,11051,11070,11138,11149
2516,10208,9798.1,9957.7,10038,9923.8,9722.6,9287.2,9072.1,9070.4,9022.4,9042.8,8966.7,8857,8637.6,8440.7,8388.8,8412.4,8513.9,8527.8,8532.9,8630.1,8766.3,9011.9,9270.7,9605.5,9916.3,10077,10040,10621,11917,12725,13009,13568,11683,11559,11580,11635,11456,11142,11055,11081,11131,11152
2517,10264,9821.6,9982.5,10076,9957.3,9741.6,9309.3,9082,9100.4,9051.4,9065.9,9003.3,8891.7,8685.9,8462.1,8413.4,8444,8549.8,8571.8,8595,8715.8,8899.5,9222.5,9551,9833.7,10029,10011,9865.2,10652,12364,13333,13624,13973,11619,11529,11556,11610,11434,11126,11041,11057,11121,11132
2518,10298,9855.2,10033,10116,9992.9,9771.3,9344.1,9116.3,9130.2,9090.7,9112.5,9044.4,8949.9,8722.1,8521,8459,8492.1,8601.8,8638.4,8695.2,8876,9111.8,9492.7,9784.4,9983.9,10018,9859.1,9683.1,10745,12756,13835,13922,13957,11578,11537,11568,11624,11447,11151,11057,11079,11136,11155
2519,10311,9825.1,9996.1,10073,9950.7,9736.2,9311.2,9089.8,9110.6,9060.6,9093.4,9023.7,8933.4,8720.9,8502,8452.6,8502.5,8614.5,8680.7,8767.2,9014.2,9305.1,9688.5,9891,9936.3,9839.2,9623.5,9490.3,10780,12893,13809,13591,13356,11440,11472,11499,11562,11379,11075,10987,11012,11068,11089
2520,10256,9881.6,10067,10137,10014,9785.6,9353.8,9135.6,9154,9116.2,9155.4,9098,9007.9,8795.1,8589.6,8535.7,8599.3,8740.5,8848.9,8991.8,9306.9,9611,9909.1,9982.9,9867.4,9708.2,9522.9,9461.6,10858,12798,13488,13078,12671,11441,11533,11568,11633,11455,11152,11070,11091,11142,11162
2521,10413,9905.3,10075,10168,10032,9793,9363.4,9142,9161.5,9124.7,9169.4,9118.8,9037.7,8827.4,8627.4,8580.3,8676.7,8827.3,8994.3,9189,9538.6,9815.3,9966.5,9879.8,9694.8,9542.8,9430.1,9455.6,10715,12239,12701,12249,11932,11342,11477,11507,11568,11401,11104,11011,11039,11092,11117
2522,10328,9885.4,10067,10145,10012,9766.6,9335.2,9110.5,9132.1,9110.9,9154.7,9116.3,9038.2,8851.4,8656.3,8622.6,8764.4,8950.6,9187.2,9405.1,9721.4,9888.1,9874.2,9708.3,9525.3,9445.9,9442.4,9563.4,10600,11652,11949,11609,11429,11291,11454,11485,11559,11391,11071,10996,11012,11065,11085
2523,10388,9951.9,10131,10195,10059,9805.8,9368.7,9152.2,9172.6,9153.1,9201.4,9162.7,9097.3,8919.6,8759.6,8755.2,8957.5,9188.6,9483.7,9681.3,9890,9930.9,9793,9614.6,9504.2,9542.8,9677.4,9924.5,10739,11261,11414,11205,11122,11287,11465,11505,11558,11392,11092,11009,11036,11084,11112
2524,10451,10006,10178,10245,10100,9836.5,9405,9170.8,9194.8,9172.8,9229.4,9204.6,9153.9,9003.3,8873.5,8897,9178.9,9448.7,9747.1,9873.8,9940.3,9872.9,9700.3,9597.7,9617,9802.3,10135,10615,11253,11181,11100,10976,10988,11294,11498,11520,11589,11418,11116,11035,11054,11117,11138
2525,10500,9994.7,10153,10207,10059,9792.9,9349,9129,9154.5,9121,9184.1,9174.2,9136.3,9016.4,8959.9,9031.7,9369.7,9646.3,9877.3,9904.8,9828.8,9722.5,9632.3,9669.9,9883.6,10291,10938,11787,12303,11357,10861,10767,10820,11211,11406,11434,11501,11336,11032,10947,10973,11021,11047
2526,10518,10046,10212,10272,10109,9827.2,9386.6,9163.4,9179.2,9151.6,9219,9216.7,9201.6,9140.7,9179.6,9289.7,9659.2,9903.1,10027,9937.6,9801.9,9753.6,9828,10106,10606,11411,12601,14081,14386,12006,10860,10744,10819,11237,11450,11467,11525,11374,11067,10986,11008,11064,11080
2527,10533,10127,10287,10336,10162,9881,9427.8,9191,9215.6,9191.4,9262.5,9275.2,9300.4,9312.9,9457.9,9599.7,9923.2,10111,10087,9942.9,9863.1,9964.1,10349,10990,11991,13465,15513,17805,17598,12984,10935,10775,10846,11285,11486,11514,11581,11408,11120,11038,11056,11112,11130
2528,10677,10117,10265,10301,10130,9839.2,9392,9157.2,9174.7,9154.8,9234,9270.8,9352,9456.8,9649.1,9806.9,10027,10134,10026,9920.8,10006,10368,11191,12402,14135,16402,19302,22296,20739,13770,10888,10683,10751,11205,11406,11433,11494,11319,11032,10935,10963,11016,11037
2529,10621,10176,10318,10351,10172,9873.8,9420.9,9187,9202.5,9192.3,9291.5,9373.2,9512.6,9694.1,9946.8,10063,10157,10225,10140,10152,10564,11354,12900,15011,17676,20903,24441,27499,23615,14400,10975,10744,10813,11266,11464,11496,11552,11399,11092,11002,11030,11077,11094
2530,10765,10223,10350,10369,10192,9886.5,9427.7,9192,9215.6,9222.6,9356.9,9498,9699.6,9920.7,10153,10212,10219,10313,10354,10609,11495,12923,15407,18546,22039,25702,29022,31227,24833,14303,10921,10705,10776,11226,11418,11446,11510,11347,11048,10965,10985,11042,11056
2531,10785,10264,10387,10393,10203,9898.4,9430.9,9210.6,9252.3,9290.7,9464.9,9655.8,9890.7,10095,10320,10355,10374,10566,10839,11415,12973,15177,18629,22536,26347,29481,31351,31990,23542,13716,10891,10722,10801,11251,11454,11481,11537,11372,11079,10983,11010,11066,11074
2532,10843,10305,10410,10400,10215,9911.3,9458.1,9250.5,9301.6,9397.2,9619.4,9820.1,10026,10202,10439,10527,10695,11049,11682,12685,15038,18077,22106,26238,29211,30939,30736,29518,20589,12740,10794,10679,10773,11218,11411,11439,11511,11338,11035,10950,10971,11022,11041
2533,10837,10391,10484,10463,10273,9983.5,9529.7,9349.9,9440,9577.6,9836.9,9992.5,10128,10284,10669,10864,11291,11869,12890,14317,17328,20860,24728,28048,29457,29366,27349,24954,17202,11868,10799,10741,10828,11275,11470,11495,11559,11388,11101,11009,11029,11080,11093
2534,11050,10431,10500,10473,10298,9998.3,9581.6,9435.6,9569,9743.5,9978.2,10054,10071,10275,10935,11344,12074,12877,14228,15948,19243,22575,25388,27177,26919,25363,22578,20162,14334,11199,10719,10676,10764,11192,11395,11416,11474,11307,11004,10929,10959,11007,11024
2535,11011,10462,10530,10493,10329,10050,9670.7,9580.7,9745.5,9909.1,10062,9994,9950.9,10322,11402,12074,13104,14091,15601,17376,20340,22975,24096,24279,22870,20813,18284,16443,12427,10866,10731,10713,10785,11206,11401,11431,11497,11335,11025,10944,10963,11023,11038
2536,11045,10555,10606,10567,10411,10184,9860.3,9791.6,9964.5,10056,10080,9888.2,9854,10484,12055,13014,14255,15332,16812,18340,20537,22062,21972,21133,19291,17419,15647,14416,11421,10762,10807,10768,10824,11238,11428,11457,11523,11364,11057,10972,10994,11051,11068
2537,11237,10603,10649,10596,10490,10315,10031,9980,10095,10048,9932.9,9682.1,9734.9,10697,12773,13945,15224,16303,17537,18672,20005,20515,19763,18397,16719,15299,14242,13459,10902,10700,10796,10719,10765,11154,11344,11360,11432,11264,10971,10883,10911,10976,10991
2538,11202,10642,10713,10687,10629,10501,10231,10119,10142,9948.2,9726.7,9505.6,9726.1,11077,13668,14982,16280,17273,18305,19107,19792,19691,18723,17187,15691,14584,13957,13368,10729,10752,10866,10768,10789,11180,11369,11391,11465,11294,10995,10908,10932,10986,11007
2539,11306,10774,10854,10864,10878,10787,10478,10234,10131,9799,9556.8,9417.3,9839.5,11670,14741,16146,17503,18498,19550,20252,20642,20169,19245,17432,15881,14744,14224,13517,10691,10819,10924,10817,10841,11219,11404,11418,11486,11325,11026,10948,10971,11028,11043
2540,11385,10875,11000,11058,11120,11019,10571,10204,9992.8,9611,9391.5,9353.9,10037,12422,16033,17548,19181,20288,21640,22444,22671,21849,20711,18362,16465,15079,14370,13488,10579,10772,10920,10823,10858,11230,11407,11441,11488,11328,11031,10957,10978,11029,11057
2541,11590,10935,11119,11232,11294,11109,10510,10016,9748.3,9367.8,9220.9,9320.7,10293,13351,17610,19333,21459,22848,24607,25494,25446,24078,22312,19213,16801,15042,14050,12972,10312,10574,10779,10716,10782,11147,11331,11352,11409,11234,10943,10858,10886,10935,10956
2542,11644,11172,11409,11547,11525,11189,10440,9868.3,9599.9,9271.7,9186.5,9442.9,10855,14904,20299,22493,25330,27074,29124,29804,28948,26590,23747,19760,16739,14646,13405,12228,10131,10520,10820,10818,10881,11256,11424,11444,11507,11338,11044,10963,10984,11041,11049
2543,12026,11383,11638,11715,11557,11070,10235,9663.4,9426.4,9156.8,9150.2,9590.9,11472,16688,23412,26113,29450,31329,33125,33135,30990,27544,23572,18999,15757,13591,12339,11321,9855.9,10343,10710,10724,10820,11186,11353,11372,11424,11258,10965,10888,10911,10961,10978
2544,12166,11569,11788,11735,11414,10835,9996.2,9478.9,9284.5,9076,9135.1,9775.1,12206,18717,26847,30011,33268,34941,35781,34677,31100,26723,22029,17409,14340,12401,11315,10514,9641.7,10225,10657,10721,10827,11178,11350,11370,11421,11255,10964,10867,10900,10944,10956
2545,12455,11891,11964,11755,11294,10700,9890.8,9416.8,9276.4,9120.8,9258.3,10136,13243,21277,30845,34188,36577,37570,36799,34316,29390,24452,19589,15455,12836,11311,10498,9943.1,9561,10231,10718,10791,10910,11255,11411,11433,11478,11316,11026,10943,10969,11014,11018
2546,12685,11998,11892,11540,11042,10496,9756,9337.1,9224.5,9112.7,9322.8,10416,14061,23098,33163,36174,37043,37099,34678,31260,25834,21131,16806,13501,11511,10408,9849,9510,9448.2,10171,10669,10770,10913,11214,11373,11392,11439,11275,10980,10898,10923,10970,10985
2547,12622,11928,11655,11255,10794,10312,9636.6,9257.6,9179.6,9103,9376.7,10635,14601,24033,33564,35744,34839,34014,30539,26797,21742,17768,14367,11900,10517,9772.1,9418.8,9217.2,9362.8,10127,10654,10777,10953,11192,11343,11364,11415,11245,10947,10858,10891,10935,10946
2548,12477,11837,11485,11071,10701,10283,9655.9,9305.1,9239.8,9202.2,9513.2,10873,14934,24048,32225,33350,30957,29563,25709,22254,18055,15007,12504,10805,9866.5,9407.6,9200.3,9088.6,9390.9,10215,10783,10929,11184,11277,11388,11411,11463,11289,10996,10914,10941,10992,10992
2549,12272,11598,11242,10890,10586,10233,9629.9,9310.9,9258,9246.8,9563,10914,14705,22750,28989,29175,26131,24553,21057,18254,15064,12879,11167,10036,9418.1,9141.2,9021.9,8975.6,9389.1,10286,10915,11139,11525,11330,11373,11398,11451,11275,10978,10905,10923,10980,10989
2550,12014,11287,10969,10701,10457,10153,9577.3,9269.3,9249.2,9225.3,9519.2,10742,13988,20512,24779,24391,21416,20025,17247,15147,12881,11384,10245,9485.4,9091.6,8920.7,8871.1,8856.1,9372.7,10377,11087,11449,12053,11347,11270,11293,11350,11182,10882,10797,10824,10872,10887
2551,11647,11151,10904,10687,10499,10225,9668.1,9369.5,9344.5,9334.2,9597.8,10622,13248,18238,20928,20234,17717,16622,14555,13052,11506,10502,9737.8,9242.6,8991.6,8908.5,8890.6,8911.9,9588.2,10870,11804,12430,13403,11659,11390,11418,11485,11308,11013,10933,10954,11002,11016
2552,11616,10955,10779,10600,10449,10211,9672.1,9388,9369.4,9342.4,9554.5,10344,12339,15875,17426,16726,14793,14010,12555,11536,10491,9826.5,9335.5,9016.1,8858.5,8823.8,8838,8884.9,9801.5,11520,12765,13663,15080,11774,11305,11321,11384,11209,10920,10842,10856,10907,10926
2553,11333,10790,10658,10536,10409,10205,9670.7,9397.4,9388.7,9357,9509.7,10101,11536,13977,14819,14197,12804,12265,11259,10557,9857,9413.2,9096.3,8889.7,8793.9,8804.6,8846.6,8922.7,10234,12675,14381,15635,17325,11984,11310,11327,11392,11223,10922,10843,10872,10915,10928
2554,11252,10719,10624,10533,10439,10253,9750.2,9478,9468.2,9428.4,9556,9965.8,10980,12587,12964,12449,11472,11129,10432,9952.5,9469.8,9190.1,9000.9,8873,8838.3,8881.8,8950.3,9041.6,10945,14473,16668,17994,19496,12029,11340,11346,11417,11249,10949,10869,10880,10936,10950
2555,11138,10642,10599,10534,10458,10294,9794.7,9527.8,9540.9,9498,9598.9,9884.3,10585,11600,11700,11277,10601,10380,9898.8,9561.6,9254.9,9063.5,8953,8894,8898.6,8975.7,9057.3,9180.8,11839,16449,18994,19857,20558,11967,11352,11359,11419,11258,10967,10881,10895,10940,10961
2556,11104,10535,10520,10475,10418,10289,9805,9551.2,9571,9544.1,9632.3,9836,10294,10891,10806,10454,9975.2,9844.7,9511.1,9267.5,9064.1,8968.3,8920.8,8907.7,8954.8,9044.8,9146.8,9289.2,12656,17840,20155,20190,19720,11730,11291,11302,11370,11190,10894,10820,10838,10874,10901
2557,10960,10493,10493,10492,10463,10348,9882.5,9644.2,9676.3,9663.3,9758.8,9897.7,10204,10493,10277,9966.5,9631.6,9566.9,9318.9,9141.7,9022.8,8983.9,8993.3,9015.2,9083.4,9183.9,9276.2,9404.5,13149,18413,20316,19239,17976,11546,11326,11336,11403,11235,10947,10869,10886,10929,10949
2558,10889,10448,10472,10493,10473,10400,9945.5,9719.7,9757.4,9772.6,9871.8,9997.6,10180,10244,9927,9650.6,9400.9,9361,9186.8,9055.6,8995.1,9004.1,9039,9081.3,9145.7,9237.2,9299.5,9415.1,13070,17590,18618,16989,15592,11378,11311,11321,11395,11228,10944,10860,10884,10917,10943
2559,10970,10382,10433,10467,10463,10401,9974.2,9754,9824.6,9846.9,9976.9,10078,10195,10103,9675.6,9415.5,9211.8,9202.3,9064.7,8962.7,8954,8973.4,9027.6,9057.2,9105,9180.5,9204.9,9290.6,12386,15738,16204,14793,13630,11185,11248,11264,11331,11161,10868,10788,10814,10858,10888
2560,10788,10364,10424,10493,10505,10462,10058,9861.8,9943,10004,10153,10256,10306,10075,9564.4,9303.8,9148.1,9152.9,9028.2,8947.6,8956.7,8989.8,9018.9,9043.1,9070.4,9115.8,9120.2,9171.1,11496,13769,14127,13092,12400,11173,11297,11313,11393,11224,10936,10865,10881,10923,10943
2561,10825,10324,10412,10496,10526,10511,10127,9938.9,10029,10111,10287,10389,10394,10055,9465.1,9195.8,9050.8,9060.9,8957.9,8875.8,8884.8,8915.1,8928.1,8930.8,8934.4,8963.9,8961.8,8995.9,10620,12245,12520,11906,11551,11091,11242,11268,11341,11179,10892,10813,10830,10881,10900
2562,10771,10288,10386,10478,10527,10538,10175,10006,10112,10212,10396,10499,10451,10018,9372.6,9093.2,8966.6,8969.9,8879.5,8798.6,8800.7,8813.5,8818.1,8798.2,8799.9,8819.5,8832.9,8862,10023,11232,11587,11292,11145,11062,11243,11262,11341,11175,10883,10802,10825,10874,10896
2563,10807,10283,10399,10514,10572,10611,10262,10117,10234,10335,10522,10605,10510,9998.6,9283.6,9014.4,8889.5,8901.4,8812.1,8723.7,8721.5,8707.1,8718.4,8701,8698.8,8711.2,8733.2,8765.7,9629.3,10613,11035,10921,10907,11030,11223,11248,11319,11152,10867,10793,10817,10859,10885
2564,10637,10290,10425,10555,10638,10705,10376,10226,10345,10462,10634,10683,10526,9949.5,9225.3,8949.1,8839.1,8852.6,8765.1,8675,8669,8654.4,8662.6,8646.2,8646.5,8672.1,8714.1,8745,9446.1,10349,10845,10822,10866,11110,11296,11333,11401,11241,10956,10880,10902,10952,10960
2565,10805,10233,10371,10515,10613,10693,10379,10241,10371,10458,10603,10602,10410,9793.6,9058.4,8795.9,8689.3,8695.8,8617.9,8549.7,8528.7,8526.1,8530,8519.4,8527,8555.1,8586.6,8636.5,9238.1,10070,10561,10591,10680,10975,11176,11207,11266,11100,10813,10735,10767,10819,10838
2566,10691,10257,10411,10584,10686,10783,10499,10360,10463,10520,10626,10574,10332,9688.5,8990.9,8740.6,8650.5,8672.5,8599.3,8527.1,8510.5,8508.4,8507.9,8516,8532.8,8564.5,8604.8,8656.1,9224.9,10044,10567,10634,10737,11059,11253,11279,11348,11192,10904,10831,10845,10892,10912
2567,10696,10251,10421,10612,10737,10846,10567,10413,10496,10513,10569,10472,10187,9552.4,8876.6,8657.4,8574.4,8609.5,8547.3,8480.8,8472.7,8467.3,8487.2,8482.6,8495,8542.4,8583.5,8638.4,9180.1,9993.4,10522,10592,10698,11047,11237,11264,11335,11174,10892,10815,10844,10892,10893
2568,10719,10237,10424,10613,10751,10871,10594,10430,10484,10445,10460,10308,10003,9388.9,8758.4,8560,8497,8537,8473.3,8425.9,8406.2,8424.9,8437.8,8443.1,8461,8506.3,8548,8604.8,9139.8,9940.8,10466,10546,10662,11006,11200,11229,11298,11143,10845,10775,10795,10842,10869
2569,10705,10222,10414,10626,10766,10904,10630,10431,10453,10377,10333,10160,9833.5,9248.1,8674.6,8501.1,8450,8507.5,8445.1,8397.9,8382.6,8399.9,8419.1,8427.4,8443,8502,8531.9,8592.4,9117,9921.3,10438,10521,10651,11003,11192,11210,11289,11129,10849,10773,10797,10845,10850
2570,10659,10257,10492,10683,10810,10953,10677,10469,10447,10334,10270,10045,9741,9142.9,8632.8,8510.6,8422.7,8511.3,8459.2,8430.5,8408.8,8446.6,8460.3,8467.1,8494.8,8532.6,8594.8,8635.9,9161.9,9960.5,10518,10571,10722,11051,11241,11260,11344,11188,10893,10815,10840,10888,10887
2571,10729,10248,10468,10692,10817,10945,10667,10437,10385,10208,10100,9879.4,9567.7,9045.2,8565.3,8419.3,8385.7,8450.6,8408.6,8362.4,8365.2,8380.8,8404.9,8421.6,8435.1,8492.9,8527.4,8601.2,9118.6,9921.1,10445,10539,10664,11010,11205,11224,11301,11138,10854,10780,10806,10852,10871
2572,10762,10242,10451,10688,10794,10919,10640,10380,10298,10098,9973.1,9733.2,9442.6,8954.7,8506.5,8374.6,8350.9,8426,8379.5,8340.6,8339.1,8362.3,8382.5,8396.7,8426.2,8466,8506.1,8569,9091.4,9895.4,10422,10521,10660,10988,11190,11204,11271,11116,10836,10741,10773,10817,10834
2573,10649,10271,10494,10706,10802,10915,10647,10370,10248,10024,9891.5,9657.4,9363.8,8896.4,8489.3,8376.4,8356.2,8421.2,8388,8352.2,8349.1,8382.1,8400.9,8419.4,8437,8499.7,8537.5,8600.3,9127.9,9954.2,10503,10605,10746,11052,11230,11255,11337,11166,10890,10816,10827,10876,10892
2574,10829,10297,10510,10696,10786,10897,10626,10337,10199,9954.9,9810.7,9575,9300.9,8853.9,8465.9,8362.5,8337.4,8422.4,8378.1,8344.1,8346,8369.1,8398.1,8412.7,8439.9,8488.3,8528.9,8588.5,9121.4,9956.3,10499,10615,10776,11020,11195,11214,11284,11125,10841,10770,10789,10837,10870
2575,10670,10244,10448,10634,10677,10780,10519,10223,10076,9820.8,9676.8,9444.8,9195.2,8771,8411.6,8309.2,8295,8372.6,8335.7,8307.2,8302.1,8335.9,8355.5,8374.5,8398.1,8455.3,8493,8555.4,9099.8,9971.2,10543,10687,10873,11032,11195,11215,11291,11125,10835,10756,10784,10823,10834
2576,10745,10282,10476,10606,10652,10750,10496,10205,10046,9789.1,9630.7,9414.6,9157.7,8750.4,8401.4,8302,8299.9,8372.4,8338.7,8303.4,8309.8,8343.5,8370.4,8392.2,8411.5,8461.2,8502.1,8561.6,9137,10056,10657,10813,11018,11042,11188,11211,11285,11121,10843,10764,10782,10836,10849
2577,10832,10335,10505,10619,10633,10743,10500,10203,10035,9768.7,9617.4,9408,9167.9,8771,8423.1,8332.3,8330.2,8402.2,8373.1,8344.4,8331,8358.5,8400.9,8409.2,8447.5,8503.3,8534.5,8602.1,9214.1,10183,10823,10979,11181,11088,11226,11244,11311,11156,10874,10795,10813,10870,10872
2578,10804,10263,10406,10489,10506,10592,10380,10086,9919.5,9655.2,9510.6,9303.7,9076.5,8688,8345.6,8257,8249.5,8328.9,8296.8,8269,8270.5,8302.4,8336.8,8348.4,8375.8,8430.1,8469.7,8530.7,9186.5,10208,10857,11009,11201,11011,11157,11180,11242,11083,10803,10720,10743,10788,10802
2579,10747,10339,10454,10498,10516,10603,10390,10117,9958.3,9688.8,9548.7,9344.4,9120.4,8733.2,8402.4,8307.4,8307.5,8378.2,8358.2,8324.7,8330.6,8347.8,8397.2,8416.3,8432.9,8484.7,8537.8,8596,9290.7,10389,11047,11159,11283,11089,11236,11264,11319,11174,10889,10815,10830,10882,10891
2580,10934,10336,10421,10440,10433,10532,10340,10073,9914.4,9652.7,9513.8,9314.2,9087.6,8711.2,8371,8274.1,8270.5,8349.2,8320.8,8295.7,8291.5,8321.8,8353.6,8372.9,8398.5,8444,8507.1,8557.8,9272.5,10332,10962,11008,11099,11000,11163,11187,11250,11087,10808,10734,10759,10800,10816
2581,10877,10315,10375,10361,10346,10448,10269,10021,9865.8,9609.6,9471.1,9274.5,9067,8681.2,8338.7,8237.5,8242.2,8324.2,8297.3,8269.4,8267.2,8300,8335.2,8356.2,8375,8423.1,8476.9,8537.9,9233.7,10255,10841,10873,10939,10976,11147,11174,11238,11082,10790,10719,10740,10794,10801
2582,10844,10406,10438,10393,10379,10469,10312,10075,9927.9,9675.3,9539.1,9347.7,9133.1,8743.5,8400.4,8306.6,8305.4,8377.9,8356.1,8334.6,8331,8360.3,8395.3,8423.1,8441.8,8495.6,8542.7,8606.2,9281.9,10239,10808,10841,10908,11067,11234,11262,11337,11180,10895,10821,10838,10890,10897
2583,10999,10395,10398,10326,10298,10393,10255,10033,9893.6,9644.6,9509,9331.1,9108.1,8716.7,8355.3,8260.6,8264.1,8340.8,8307.6,8294,8289.5,8315,8359.8,8370.2,8401.9,8452.9,8497.4,8556.1,9167.7,10062,10611,10645,10733,10969,11160,11185,11252,11089,10809,10727,10756,10809,10816
2584,11001,10398,10382,10273,10239,10347,10228,10014,9888.6,9635.4,9504.6,9319.6,9107.6,8706.5,8351.9,8243.3,8248.9,8324.7,8297.2,8273,8273,8308.5,8339.7,8364.1,8387,8429.1,8481.6,8541.9,9118.5,9960.5,10497,10553,10664,10960,11151,11172,11240,11085,10796,10721,10740,10791,10802
2585,11035,10496,10441,10311,10266,10374,10271,10086,9956.6,9715,9576.8,9398.5,9182.1,8773,8405.9,8301.3,8301.5,8373.3,8351.8,8321.5,8323,8352,8385.6,8410.1,8424.3,8479.7,8526.2,8585.2,9139.5,9963.7,10498,10571,10680,11006,11200,11234,11304,11139,10865,10783,10811,10862,10866
2586,11008,10521,10447,10296,10250,10360,10271,10095,9981.2,9737.8,9611.2,9431.2,9203.7,8795.7,8411.5,8311.3,8308.9,8381,8357.8,8327.7,8327.2,8356.7,8389.9,8405,8434.6,8480.7,8528.3,8588.6,9130.5,9944.5,10486,10567,10682,11024,11226,11248,11311,11153,10872,10803,10826,10874,10883
2587,11130,10456,10354,10188,10144,10254,10188,10037,9923.5,9677.5,9552.1,9386.1,9158.1,8738.4,8341.8,8237.2,8236.8,8313.5,8286.7,8254.2,8251.2,8282.8,8317.3,8342.1,8354,8395.5,8451.7,8507.9,9026.2,9806.9,10347,10423,10544,10891,11096,11124,11178,11031,10741,10669,10689,10737,10757
2588,10983,10531,10414,10249,10198,10321,10266,10135,10028,9784.4,9653.8,9489,9259.7,8815.7,8412.9,8310.6,8307.4,8379.3,8355.6,8328,8318.3,8350.1,8397.5,8403.7,8429.2,8476.9,8529.7,8586.4,9101.9,9911.4,10450,10550,10670,11024,11216,11240,11316,11165,10891,10812,10836,10888,10910
2589,11077,10507,10395,10214,10167,10295,10261,10144,10046,9804,9683.5,9515.9,9292.8,8841.8,8411.5,8303.6,8310.4,8377.1,8344.5,8322.3,8314,8341.1,8378.1,8390.1,8413.8,8450,8509.3,8567.1,9077.4,9868.1,10401,10486,10600,10971,11175,11191,11267,11112,10828,10752,10799,10854,10877
2590,10974,10445,10322,10155,10112,10242,10234,10131,10047,9806.5,9677.9,9522.8,9290.7,8834.5,8394,8283.3,8280.6,8352.2,8324.7,8292.8,8285.8,8316.9,8347.8,8363.7,8385.8,8429.7,8482,8538.5,9047.7,9835.1,10371,10457,10601,10947,11143,11180,11239,11094,10812,10753,10804,10872,10897
2591,10942,10426,10316,10166,10131,10274,10275,10199,10115,9870.7,9745.7,9595.8,9363.6,8891.9,8436.8,8313.4,8309.5,8380.4,8349.1,8315.4,8321.2,8341.1,8384,8390.5,8414.2,8456.3,8512.6,8567.6,9078.5,9866.4,10400,10495,10614,10987,11178,11210,11275,11138,10866,10814,10878,10949,11006
2592,10820,10357,10266,10147,10114,10269,10291,10229,10147,9910.6,9804.2,9650.3,9403.3,8925.3,8456.1,8338.8,8331.8,8398.4,8364.5,8336.7,8329.2,8355.2,8381.5,8397.4,8419.3,8460,8517.2,8574.6,9076.5,9872.1,10415,10502,10624,10986,11185,11215,11302,11157,10903,10870,10947,11045,11066
2593,10855,10292,10205,10091,10085,10247,10275,10239,10168,9938.7,9821.9,9680.9,9442.1,8948.9,8452.9,8328.8,8322.7,8385,8355.8,8323.1,8311.7,8334.4,8368.6,8381,8402.7,8436.8,8490.3,8552.5,9048.4,9827.8,10352,10454,10574,10940,11149,11174,11276,11151,10911,10895,10991,11077,11067
2594,10665,10229,10180,10100,10092,10255,10319,10291,10231,10006,9908.7,9762.1,9518.8,9018.8,8505.4,8371,8357.4,8424.9,8399.5,8361.5,8354.7,8371.1,8403.3,8406.8,8431.5,8466.5,8526.6,8573.8,9086.6,9876.7,10414,10506,10638,11006,11218,11250,11377,11276,11045,11040,11112,11167,11128
2595,10635,10177,10141,10079,10078,10263,10336,10328,10268,10051,9959.7,9819,9588.5,9060.5,8527,8387.1,8376.9,8443.7,8415.5,8377.1,8362.5,8377.5,8403,8419.6,8441.3,8462.3,8524.2,8571.9,9076.5,9858.9,10399,10495,10620,11008,11229,11286,11437,11350,11110,11085,11122,11140,11072
2596,10699,10119,10088,10041,10066,10243,10328,10337,10295,10090,10003,9880.7,9654.6,9104.1,8537.3,8390.7,8383.3,8443.4,8416.2,8378.6,8366,8376.1,8398,8407.5,8427.7,8453.1,8501.1,8550.9,9041.8,9829.3,10356,10443,10579,10975,11236,11296,11468,11376,11100,11045,11048,11051,10966
2597,10518,10094,10093,10063,10087,10268,10391,10424,10381,10178,10106,9988.7,9763.4,9220.1,8621.5,8459,8458.6,8515.8,8492,8449.4,8428.2,8432.4,8458.5,8458.9,8467.9,8494,8542.3,8585.2,9097.4,9892.1,10439,10537,10652,11119,11388,11463,11642,11516,11195,11088,11051,11045,11014
2598,10518,10022,10028,10010,10042,10238,10368,10407,10375,10187,10132,10032,9821.6,9249.6,8629.4,8463.4,8447.6,8517,8476.3,8450.5,8433.2,8417.1,8431.6,8440.3,8444.6,8471.6,8500.6,8550.6,9044,9841.7,10364,10461,10587,11110,11389,11448,11587,11420,11074,10926,10907,10928,10923
2599,10552,10018,10032,10029,10064,10265,10414,10474,10454,10276,10239,10159,9957.9,9362.6,8698.5,8523.6,8515.1,8588.6,8559.6,8519.8,8475.1,8463.7,8476.5,8477.4,8479.8,8495.5,8523.9,8569,9070.9,9862.2,10393,10485,10622,11191,11461,11516,11585,11376,11008,10898,10885,10931,10979
2600,10503,10002,10032,10024,10063,10271,10444,10514,10496,10335,10322,10265,10071,9477.1,8751.6,8574.1,8564.2,8648.6,8616,8582.2,8523,8488.4,8492.4,8488.7,8485.1,8505.7,8518.1,8569.9,9080.4,9867,10399,10489,10623,11225,11462,11482,11513,11284,10953,10843,10879,10944,11067
2601,10361,9972.1,10016,10024,10072,10269,10460,10554,10547,10389,10405,10370,10193,9576.8,8826.9,8628.2,8630.2,8711.1,8671.4,8631.2,8564.8,8516.5,8514.8,8508.5,8494.4,8509.1,8530.4,8581.3,9084.4,9892.4,10436,10530,10661,11266,11450,11457,11477,11280,10959,10869,10921,11035,11268
2602,10560,9946.7,9981.9,10007,10047,10253,10463,10555,10559,10422,10459,10436,10273,9647.9,8846,8639.2,8638.7,8715.6,8676.3,8628.3,8542.9,8493.6,8481.2,8465.3,8462.3,8468.1,8488.6,8531.6,9041.5,9826.7,10343,10449,10578,11100,11282,11283,11312,11139,10835,10780,10873,11060,11479
2603,10375,9968.6,10019,10048,10101,10316,10538,10648,10661,10537,10577,10582,10424,9777.2,8938.5,8725.1,8706.9,8796.6,8744.6,8693.4,8591.3,8540,8519.3,8511.7,8498.9,8519.1,8538.3,8593.8,9102.1,9911.3,10460,10558,10688,11162,11327,11337,11389,11237,10971,10947,11100,11430,12217
2604,10422,9942.3,9991.9,10028,10082,10304,10538,10654,10679,10560,10612,10627,10475,9800.9,8934.2,8707.7,8687.9,8769.8,8710,8648.7,8552.4,8500.4,8491.1,8472.8,8468.6,8481.5,8508.7,8560.2,9072.5,9878.7,10415,10519,10648,11060,11238,11257,11339,11199,10960,10986,11264,11844,13231
2605,10463,9947.5,10008,10046,10105,10329,10577,10715,10722,10619,10673,10689,10522,9830.9,8943,8704.5,8683,8751.7,8686.5,8620.2,8532.6,8490.4,8478.6,8474.1,8461.8,8490.4,8518,8574,9088.1,9899.7,10438,10534,10673,11042,11227,11260,11355,11241,11048,11183,11680,12671,14812
2606,10457,9937.8,9997.1,10027,10098,10329,10588,10738,10756,10652,10696,10699,10504,9798.3,8901,8673.6,8634.1,8693.2,8622,8558.3,8482.3,8454.8,8455.3,8447.4,8451.9,8470.4,8505,8563,9073.4,9882.7,10426,10526,10672,11015,11214,11259,11379,11306,11191,11513,12399,13993,16806
2607,10388,9965.2,10037,10083,10146,10385,10671,10821,10851,10727,10772,10744,10528,9775,8903.4,8676.8,8627.9,8682,8617,8549.6,8496,8469.6,8476.2,8467.3,8479.1,8507.9,8543.7,8591.4,9124.4,9947.6,10502,10608,10751,11087,11285,11342,11497,11500,11540,12221,13726,16031,18968
2608,10495,9965.8,10039,10077,10152,10396,10685,10855,10881,10755,10772,10723,10482,9726.9,8849.2,8625.1,8575.2,8626.6,8564.7,8507.6,8454.7,8439.2,8450.6,8453.9,8457.6,8488.4,8522.7,8584.2,9108,9930.6,10483,10583,10738,11053,11275,11340,11577,11710,12014,13234,15447,18058,20045
2609,10441,9955.7,10038,10086,10160,10404,10717,10890,10917,10789,10793,10700,10421,9666.9,8807.9,8586,8539.1,8587.7,8525.9,8479.3,8434.4,8429.6,8444,8443.6,8451.4,8476.4,8524.3,8581.1,9117.5,9942.9,10507,10615,10794,11093,11329,11425,11786,12174,12958,14892,17678,19878,19970
2610,10462,9983.2,10064,10115,10204,10447,10771,10966,10997,10855,10839,10712,10414,9639.9,8796.3,8583.9,8537.2,8576.7,8518,8462.5,8436,8438,8452.7,8451.4,8470.2,8498.2,8534.6,8597.4,9138.2,9992.9,10556,10690,10890,11169,11444,11606,12217,13037,14473,17055,19718,20559,18651
2611,10581,9989.2,10073,10120,10208,10471,10816,11021,11046,10906,10874,10730,10404,9614.7,8781.9,8570.5,8510.3,8546.4,8500.7,8448.6,8420.6,8423.7,8440.7,8448.2,8458,8495,8533.4,8592.4,9144.4,10006,10586,10735,10999,11242,11578,11833,12874,14326,16389,19031,20489,19581,16518
2612,10434,10020,10109,10178,10265,10531,10887,11105,11135,11002,10962,10790,10451,9646.8,8811.8,8591.1,8539.9,8581.5,8533.9,8485.4,8461.7,8464.6,8482.9,8476.3,8497.5,8525.8,8580.6,8643.7,9216.7,10143,10785,11004,11351,11511,11985,12428,14245,16564,18966,20756,20273,17940,14703
2613,10579,10026,10112,10180,10274,10550,10930,11154,11199,11063,11014,10833,10470,9654,8802.1,8580.6,8524.8,8560.1,8512.5,8464.9,8442.4,8445.9,8459.7,8457.1,8472.9,8512.8,8557.7,8619.8,9237,10233,10921,11212,11724,11758,12461,13232,16041,18960,20670,20550,18303,15601,13058
2614,10608,10060,10160,10223,10332,10613,11016,11266,11307,11186,11137,10938,10561,9710.3,8840.8,8613.6,8548.5,8583.1,8531.9,8486,8466.6,8467.6,8487.5,8479.6,8491.8,8536.1,8579,8654.1,9343.6,10493,11276,11693,12398,12295,13428,14689,18568,21421,21413,19324,16187,13841,12088
2615,10606,10100,10195,10286,10394,10683,11106,11380,11434,11323,11279,11067,10678,9788.8,8889.9,8649.3,8588.7,8620.7,8570.5,8525.8,8496.2,8499.6,8516.9,8511.3,8528.1,8565.6,8617.4,8698.7,9509.7,10890,11849,12430,13351,13247,15105,16983,21484,23045,20635,17187,14222,12582,11515
2616,10537,10133,10237,10325,10444,10745,11196,11493,11570,11478,11438,11221,10812,9894.1,8950.8,8695.6,8629.3,8652,8606.3,8563.8,8534.2,8534.5,8547,8545.1,8564.5,8596.5,8659.8,8742.1,9740.2,11445,12581,13283,14463,14733,17439,19815,23693,22952,18796,15139,12867,11822,11204
2617,10804,10149,10257,10351,10466,10793,11268,11594,11687,11611,11583,11375,10943,9984.9,8987.4,8721.6,8636.3,8659.3,8609.8,8559.6,8535.5,8527.6,8556.3,8546.8,8553.1,8591.3,8648.6,8756.8,9964.5,11936,13170,13963,15476,16601,19861,22132,23768,20824,16224,13313,11839,11268,10925
2618,10682,10215,10319,10422,10558,10890,11411,11761,11868,11822,11828,11621,11174,10149,9100.6,8810.5,8725.9,8742.5,8692.8,8634.9,8610.7,8600.5,8621.4,8606,8629.5,8668.4,8739,8871.3,10291,12528,13952,14966,17006,19446,22623,24118,22849,18581,14449,12335,11427,11103,10900
2619,10734,10250,10366,10480,10619,10977,11520,11904,12049,12037,12069,11865,11406,10328,9196.6,8879.4,8789.6,8799.3,8741.9,8697.6,8653.3,8646.5,8655.6,8652.9,8674,8710.8,8802.6,8966.8,10572,12951,14503,15950,18637,22030,23903,23941,20246,16040,12953,11600,11103,10934,10823
2620,10814,10286,10422,10537,10694,11064,11648,12078,12238,12267,12323,12158,11689,10540,9314.9,8970.2,8884.2,8873.4,8805.6,8754.4,8726.3,8699.3,8714,8704.9,8727,8780.8,8897.3,9124.6,10847,13322,15210,17288,20346,23624,23379,22074,17515,14134,12020,11192,10908,10833,10766
2621,10884,10323,10456,10583,10747,11145,11775,12245,12438,12517,12625,12485,12011,10783,9439.7,9069.3,8974,8946,8880.5,8833.5,8786.3,8759.2,8777.9,8771.6,8788.8,8867.4,9039.5,9380.5,11256,13946,16353,18983,21580,23502,21293,19329,15235,12879,11465,10960,10805,10765,10725
2622,10855,10389,10536,10672,10855,11277,11953,12462,12708,12831,13013,12918,12433,11112,9649.5,9235.2,9133.9,9089.5,9015.1,8966.4,8909.5,8878.1,8891.9,8883.5,8928,9054.3,9337,9876.3,12054,15256,18192,20785,21896,21949,18699,16703,13645,12105,11182,10854,10769,10761,10729
2623,10942,10417,10572,10731,10920,11365,12077,12647,12939,13126,13383,13341,12873,11459,9841.7,9390.1,9294.5,9218.3,9136.2,9089.7,9020.3,8981,8997.7,8999.9,9091.8,9281.4,9751,10593,13264,16965,19986,21488,20644,19265,16199,14642,12633,11648,10984,10761,10715,10718,10693
2624,10975,10434,10595,10759,10966,11438,12199,12807,13148,13406,13740,13779,13335,11837,10051,9562,9462.1,9382.5,9264.2,9218.3,9149.2,9088.6,9115,9152.5,9303.2,9623.9,10401,11673,14860,18783,21184,20838,18441,16568,14241,13208,11995,11348,10840,10673,10648,10660,10641
2625,10938,10524,10703,10886,11109,11619,12437,13107,13497,13846,14285,14421,14020,12416,10426,9872.1,9778.6,9674.2,9534.3,9483.9,9394.7,9319.3,9377.2,9465.4,9752.9,10329,11576,13350,16847,20540,21700,19493,16350,14621,13062,12404,11713,11271,10863,10725,10712,10729,10712
2626,11078,10550,10743,10935,11176,11703,12573,13282,13731,14162,14716,14973,14630,12943,10741,10145,10054,9926.2,9759.3,9705.2,9604.9,9522.1,9626.8,9824.8,10326,11277,13060,15156,18214,20706,20277,17047,14312,13076,12194,11816,11455,11137,10767,10643,10640,10666,10653
2627,10997,10552,10749,10959,11218,11767,12670,13428,13921,14438,15112,15490,15218,13474,11086,10438,10350,10202,10000,9949.2,9835,9760.9,9972.1,10347,11187,12577,14764,16741,18654,19720,18282,15064,13027,12241,11753,11536,11341,11075,10734,10627,10621,10648,10636
2628,11116,10606,10826,11045,11319,11890,12831,13632,14178,14788,15577,16098,15917,14107,11509,10805,10716,10537,10307,10273,10165,10126,10530,11208,12503,14335,16540,17805,18022,17795,16006,13438,12137,11666,11460,11342,11249,11022,10704,10594,10598,10627,10615
2629,11112,10671,10911,11149,11433,12022,13009,13848,14428,15108,16021,16660,16560,14712,11944,11197,11086,10880,10650,10646,10604,10657,11394,12469,14208,16176,17764,17890,16555,15762,14279,12489,11736,11415,11342,11275,11243,11030,10727,10624,10627,10658,10650
2630,11169,10662,10918,11169,11462,12061,13064,13920,14530,15266,16246,16989,16952,15089,12227,11467,11327,11111,10929,10967,11061,11338,12529,14041,15968,17507,17895,16825,14648,13870,12925,11837,11462,11207,11199,11163,11161,10969,10662,10567,10567,10598,10594
2631,11066,10722,11002,11285,11588,12190,13209,14086,14714,15493,16541,17329,17311,15462,12584,11817,11669,11450,11361,11521,11902,12525,14279,16066,17720,18274,17317,15464,13097,12697,12257,11644,11505,11190,11197,11188,11195,11014,10711,10617,10621,10653,10634
2632,11290,10765,11062,11369,11667,12286,13306,14191,14828,15600,16647,17444,17438,15620,12794,12028,11967,11797,11893,12268,13069,14116,16348,17946,18692,17987,16054,14081,11946,11959,11860,11549,11599,11096,11111,11085,11117,10934,10639,10550,10561,10595,10584
2633,11243,10767,11100,11451,11740,12357,13365,14257,14901,15711,16697,17448,17395,15648,13017,12310,12347,12326,12706,13435,14797,16259,18575,19404,18904,17175,14972,13298,11403,11754,11909,11808,12069,11185,11122,11094,11135,10938,10640,10545,10551,10587,10583
2634,11207,10867,11227,11599,11913,12534,13538,14409,15035,15762,16695,17343,17253,15673,13371,12795,13146,13331,14261,15481,17542,19224,20982,20477,18683,16353,14408,13180,11268,11996,12354,12507,13153,11427,11131,11123,11161,10988,10698,10616,10614,10652,10644
2635,11259,10886,11271,11670,11999,12589,13585,14441,15036,15713,16559,17093,16976,15642,13816,13446,14211,14743,16386,18203,20709,22133,22732,20839,18216,15871,14415,13482,11397,12542,13189,13748,15057,11727,11079,11072,11117,10937,10649,10564,10566,10605,10588
2636,11408,10900,11328,11761,12105,12683,13654,14490,15072,15683,16433,16847,16770,15801,14601,14536,15949,16973,19512,21889,24429,25080,24234,21166,18171,15953,14855,13998,11792,13643,14828,16051,18476,12237,11045,11030,11058,10893,10591,10507,10512,10542,10540
2637,11382,11024,11495,11978,12356,12935,13883,14708,15284,15852,16497,16849,16892,16513,16256,16673,19198,20859,24481,27238,29183,28538,26189,22142,18878,16679,15625,14609,12685,16065,18341,20790,24887,13239,11158,11142,11145,10977,10685,10596,10602,10630,10634
2638,11313,11025,11557,12095,12469,13054,13985,14806,15381,15889,16473,16791,17050,17479,18466,19546,23261,25741,30177,32775,33401,31275,27747,22966,19392,16979,15762,14491,13861,19938,23935,27675,33082,14000,11165,11122,11152,10976,10680,10598,10597,10629,10617
2639,11578,11047,11610,12211,12612,13182,14083,14903,15484,15964,16513,16875,17513,19033,21618,23554,28676,31759,36388,38192,37036,33485,28901,23419,19445,16763,15242,13871,15650,25355,31238,35645,41130,14328,11097,11045,11067,10887,10576,10490,10495,10544,10527
2640,11451,11161,11790,12468,12905,13498,14387,15228,15841,16341,16908,17437,18704,21859,26807,29894,36293,39706,43561,43853,40536,35389,29602,23370,19007,16097,14428,13118,18528,33159,40928,45030,48709,14465,11250,11184,11205,11020,10713,10635,10640,10663,10655
2641,11531,11172,11837,12579,13046,13659,14532,15405,16065,16618,17261,18079,20146,25298,32759,36857,43517,46467,48385,46712,41272,34913,28245,21785,17432,14713,13177,12179,21469,39692,48109,48766,48483,13872,11188,11119,11138,10951,10661,10564,10563,10600,10585
2642,11571,11207,11926,12732,13247,13874,14757,15652,16403,17060,17865,19113,22228,29575,39379,44050,49508,51342,50608,46982,39786,32655,25628,19528,15643,13368,12128,11466,23404,42903,49679,46877,42994,13065,11178,11115,11130,10947,10646,10559,10559,10596,10573
2643,11601,11281,12027,12922,13497,14157,15057,16033,16882,17725,18811,20704,25106,34702,46189,50529,53141,53218,49463,44096,35819,28679,22074,16916,13842,12150,11273,10910,23917,41066,44819,39471,33826,12323,11160,11109,11128,10949,10651,10563,10576,10610,10588
2644,11546,11295,12089,13038,13664,14378,15326,16366,17364,18450,19934,22559,28072,38981,50397,53468,52513,50871,44894,38755,30608,24234,18683,14689,12422,11245,10633,10463,21971,35047,36888,30687,25630,11766,11128,11096,11125,10944,10650,10557,10570,10605,10582
2645,11762,11309,12125,13117,13794,14576,15564,16724,17896,19325,21314,24631,30804,41749,51205,52313,48048,45170,38234,32231,25123,19996,15784,12894,11317,10534,10124,10038,18782,27243,27322,22798,19199,11320,11042,11015,11039,10869,10574,10480,10491,10532,10525
2646,11584,11401,12226,13266,14014,14909,15996,17320,18748,20669,23248,27093,33233,42676,48888,47885,41425,37989,31228,26069,20492,16670,13653,11665,10592,10080,9798.7,9740.3,15635,20731,20641,17624,15482,11195,11109,11099,11124,10951,10667,10584,10588,10628,10605
2647,11678,11362,12193,13236,14049,15032,16263,17785,19521,21931,24959,28738,33786,40488,43042,40626,33754,30475,24809,20810,16766,14087,12016,10672,9949.5,9608.5,9408.1,9362.8,13023,16036,16035,14275,13135,10952,10988,10984,11031,10861,10560,10475,10485,10518,10514
2648,11829,11428,12254,13314,14203,15335,16778,18582,20665,23587,26770,29864,33165,36942,36604,33502,27194,24437,20046,17086,14236,12376,10959,10049,9546.4,9312.6,9181.8,9164.2,11387,13267,13415,12514,11936,10872,10972,10976,11002,10838,10555,10464,10469,10509,10504
2649,11780,11518,12355,13447,14437,15776,17537,19743,22199,25382,28180,29896,31075,32220,30011,26916,21833,19717,16530,14446,12489,11213,10270,9623,9285.2,9142.7,9052,9047.2,10478,11822,12118,11685,11431,10910,11032,11044,11083,10926,10634,10557,10551,10600,10579
2650,11847,11531,12370,13457,14585,16167,18312,20867,23498,26417,28236,28408,27935,27382,24378,21654,17822,16259,14016,12570,11211,10346,9702.6,9249.7,9021.8,8937.3,8881.2,8886.3,9858.7,10916,11318,11105,11017,10811,10941,10950,11002,10838,10557,10469,10480,10508,10493
2651,12087,11619,12484,13647,14962,16906,19501,22294,24842,26969,27455,26291,24716,23239,20082,17832,15031,13931,12352,11326,10390,9785.1,9339.3,9026.9,8865.9,8811.8,8787.1,8813.8,9545.9,10452,10887,10810,10809,10762,10915,10932,10971,10809,10527,10439,10445,10485,10472
2652,12208,11848,12783,14096,15762,18183,21173,23884,25859,26603,25749,23694,21672,19796,16870,15097,13112,12349,11240,10533,9876.8,9455,9151.5,8927.9,8822.2,8799.6,8797.7,8830.1,9440.6,10271,10753,10737,10776,10821,10962,10983,11033,10885,10597,10510,10528,10552,10536
2653,12357,12033,13096,14614,16709,19558,22576,24645,25665,24999,23288,21023,19010,17114,14552,13170,11754,11224,10446,9937.8,9463.5,9156.5,8947.7,8793.5,8726.6,8719.1,8726.4,8778.7,9322.6,10106,10595,10615,10676,10775,10934,10950,11002,10849,10563,10471,10484,10511,10495
2654,12967,12385,13649,15495,18073,21164,23707,24696,24611,22847,20800,18671,16859,15060,12870,11809,10799,10438,9871.6,9494.1,9144.5,8943.7,8793.6,8684.5,8639.9,8652.7,8675.1,8729.2,9219.4,9941.9,10418,10454,10538,10678,10843,10853,10898,10744,10462,10374,10385,10417,10409
2655,13464,13086,14735,17071,20029,22906,24345,23997,22961,20632,18679,16847,15269,13640,11803,10966,10237,9987.3,9563,9276.7,9028.1,8870.3,8777.8,8697.5,8672.8,8706.4,8746.2,8804.6,9272.5,9982.8,10470,10523,10602,10772,10926,10954,11008,10856,10570,10486,10503,10528,10516
2656,14441,13986,16099,18803,21679,23716,23723,22269,20726,18405,16754,15253,13931,12489,10943,10283,9736.1,9580.3,9266.4,9049.2,8850.2,8756.6,8692.5,8650.2,8632.7,8675.6,8731.5,8805.1,9240.8,9910.3,10383,10430,10530,10718,10883,10903,10952,10801,10521,10437,10448,10480,10468
2657,15854,15347,17923,20692,22878,23580,22300,20262,18629,16602,15292,14056,12940,11646,10346,9829.5,9415.7,9301.8,9063.2,8895.3,8755.4,8681.7,8646.8,8628.9,8635.8,8694.2,8764.8,8848.3,9269.3,9892.3,10336,10392,10490,10693,10862,10874,10929,10769,10495,10410,10419,10450,10442
2658,17884,17288,20109,22364,23134,22359,20280,18162,16719,15095,14082,13086,12130,10998,9893.8,9463.4,9169.1,9093.5,8907.7,8773.6,8668.8,8634.4,8628.6,8623.7,8654.9,8737.7,8838.2,8964.5,9370.2,9903.6,10295,10350,10444,10671,10845,10857,10905,10752,10471,10391,10403,10437,10420
2659,20114,19425,21909,23022,22226,20461,18244,16384,15224,13958,13174,12332,11505,10510,9570.3,9210.8,8980.8,8946.8,8797,8686.1,8621,8595.6,8619.4,8656.8,8709.1,8827.2,8977.4,9165.6,9571.6,9968.4,10278,10328,10426,10657,10833,10840,10890,10743,10463,10387,10397,10423,10402
2660,22568,21516,22968,22504,20435,18289,16364,14912,14015,13045,12429,11717,11004,10113,9299.6,9005.9,8824.2,8817.1,8701,8609,8573,8582.5,8647.4,8709.5,8812.3,8982,9236.5,9559,9977.3,10083,10243,10282,10379,10613,10794,10801,10853,10699,10422,10341,10350,10387,10373
2661,24021,22910,22805,20920,18298,16322,14853,13777,13100,12340,11849,11234,10602,9815.5,9121.9,8873,8732.5,8741.6,8651.5,8595.1,8581.6,8629.4,8733.3,8860.5,9051.3,9353.3,9793.7,10385,10829,10444,10294,10304,10386,10642,10818,10825,10875,10728,10451,10374,10383,10411,10399
2662,24768,23144,21496,18831,16265,14710,13673,12871,12371,11752,11353,10818,10262,9562.9,8942.7,8735.1,8636.8,8668.3,8602.9,8552.6,8590.4,8682.2,8854.4,9103.4,9456.9,9991.6,10779,11787,12289,10929,10286,10249,10330,10593,10763,10779,10832,10685,10399,10327,10332,10367,10357
2663,24190,22182,19543,16735,14610,13503,12790,12184,11792,11286,10954,10477,9985.2,9356.3,8817.4,8635.9,8568.9,8612.5,8573,8564.3,8656.4,8811.3,9135.9,9582.8,10210,11152,12534,14213,14530,11651,10314,10218,10288,10546,10721,10738,10782,10631,10361,10281,10283,10324,10315
2664,22202,20462,17547,15033,13396,12657,12143,11687,11370,10945,10663,10240,9803.4,9237.7,8774.2,8628,8591.1,8662.3,8663.2,8696.6,8891.2,9201.1,9792.7,10626,11825,13494,15784,18342,17773,12698,10450,10293,10350,10618,10792,10814,10855,10705,10429,10358,10373,10402,10384
2665,20089,18452,15843,13724,12495,11996,11630,11233,10987,10618,10383,10002,9613.9,9119.2,8715.9,8596.2,8602.1,8694.6,8743.7,8856.4,9218,9764.3,10795,12245,14226,16791,19896,22966,21028,13395,10470,10272,10324,10599,10770,10784,10839,10681,10414,10334,10336,10370,10353
2666,18260,16702,14539,12784,11842,11495,11211,10878,10662,10337,10138,9804.3,9456.9,9007.8,8688.1,8602.7,8649.5,8780.9,8921.1,9136.6,9770.5,10710,12440,14779,17611,20907,24358,27214,22837,13657,10430,10228,10286,10561,10739,10746,10801,10639,10362,10289,10306,10328,10328
2667,16535,15369,13624,12139,11409,11158,10917,10622,10436,10154,9980.3,9681.2,9377.2,8979.7,8743.2,8705.9,8822.2,9020,9298.5,9723.8,10815,12414,15109,18464,22148,25712,28561,30371,23173,13374,10434,10269,10335,10618,10787,10797,10855,10696,10423,10346,10354,10393,10375
2668,15131,14350,12933,11680,11073,10877,10653,10389,10236,9982.4,9832.1,9568,9287.6,8962.9,8832.8,8867.5,9092.5,9379.3,9859.9,10581,12322,14703,18227,22267,25905,28678,29910,29680,21346,12634,10414,10300,10376,10660,10828,10837,10889,10733,10475,10387,10397,10426,10411
2669,14392,13486,12327,11244,10735,10588,10381,10135,9995.5,9768.4,9645.1,9408.5,9162.1,8906.3,8930.5,9050,9412.5,9831.7,10581,11668,14118,17176,21097,25112,27715,28942,28039,26365,18179,11627,10241,10186,10270,10565,10749,10750,10808,10648,10374,10294,10312,10342,10329
2670,13492,12877,11898,10967,10541,10408,10214,9986,9865.8,9666.8,9556.8,9342.7,9130.3,8964.9,9184.1,9442.5,10011,10610,11656,13099,16093,19506,23050,26188,27172,26582,23972,21539,14957,10900,10236,10228,10319,10622,10798,10802,10854,10704,10428,10355,10357,10390,10385
2671,12904,12355,11514,10725,10355,10237,10041,9834.1,9729.2,9552.8,9464.6,9273.2,9097,9017.3,9505.9,9947.8,10694,11473,12713,14391,17488,20629,22989,24580,24056,22273,19350,17021,12586,10347,10171,10211,10315,10617,10789,10816,10861,10697,10427,10354,10364,10403,10386
2672,12336,11859,11154,10480,10160,10059,9876.4,9674.4,9585.2,9425,9355.5,9180.2,9029.7,9080.1,9860.2,10476,11357,12222,13482,15021,17694,19935,20715,20979,19497,17575,15223,13542,11023,10014,10138,10192,10292,10596,10773,10788,10849,10691,10424,10346,10346,10382,10371
2673,11959,11452,10857,10297,10012,9932.2,9744.7,9553.7,9483.7,9340.4,9280.4,9132.1,9016,9189.1,10261,11059,11940,12791,13788,14944,16719,17925,17667,17116,15600,14095,12388,11413,10052,9808.7,10096,10157,10275,10587,10772,10787,10835,10679,10402,10335,10335,10371,10365
2674,11520,11073,10570,10113,9870.4,9793.8,9619.7,9433.2,9371.3,9246.7,9202,9072.8,8984.3,9273.1,10569,11431,12127,12814,13384,14059,14977,15379,14631,13959,12773,11725,10706,10119,9541.6,9699.6,10080,10154,10264,10578,10769,10772,10834,10673,10405,10324,10328,10366,10351
2675,11280,10751,10335,9956.7,9749.2,9687.4,9500.6,9332.8,9280.3,9169.4,9137.6,9028.9,8965.4,9323.3,10683,11490,11894,12363,12514,12706,12951,12899,12101,11540,10821,10227,9688.2,9393.3,9258.9,9617,10041,10122,10225,10561,10738,10754,10806,10646,10382,10302,10313,10349,10334
2676,10890,10485,10156,9845.6,9658.4,9605,9421.9,9263.9,9220,9120.1,9093.3,9002.1,8966.6,9340.8,10613,11260,11359,11597,11433,11364,11310,11160,10617,10243,9796.3,9475,9185.6,9056.7,9137.9,9622.1,10074,10161,10266,10609,10775,10794,10849,10694,10425,10347,10354,10390,10382
2677,10680,10244,9973.7,9718.6,9567.4,9517.3,9332.1,9181.3,9138,9051.1,9042.5,8963.1,8928.5,9264.9,10306,10741,10608,10716,10434,10265,10116,9969.8,9639,9421.8,9195.6,9034.2,8883.3,8830.3,9045.9,9579.8,10048,10137,10239,10574,10760,10772,10825,10667,10402,10320,10327,10367,10357
2678,10532,10019,9800,9601.3,9454.6,9409,9228.9,9078.3,9050.4,8971,8983,8904.8,8877.6,9137.7,9876.2,10097,9872.4,9903.9,9639.3,9468.3,9327.6,9226.6,9041.1,8932.5,8819.6,8750.4,8680.8,8681.3,8960.7,9530.4,9990.2,10070,10180,10530,10709,10724,10773,10615,10346,10264,10280,10309,10299
2679,10304,9894.8,9722.4,9548,9429,9385.2,9207.8,9059.1,9039.4,8966,8980.5,8923.6,8881.8,9045,9473.2,9571.7,9364,9383.3,9158.9,9027.6,8929.6,8872.8,8779.9,8732.9,8685.3,8675.4,8644.3,8664.9,8987.1,9580.1,10063,10150,10255,10607,10784,10805,10853,10706,10437,10352,10365,10394,10387
2680,10141,9705,9563,9425.9,9318.4,9281.2,9096.4,8959.4,8940.7,8878.2,8908.5,8854.2,8809.3,8872.7,9079.8,9087.3,8910.5,8943.2,8775.7,8677.1,8616.6,8595.3,8563.8,8552.9,8541.4,8550.1,8549.5,8584.5,8925.8,9520.9,10002,10083,10184,10534,10718,10727,10776,10627,10357,10283,10297,10325,10310
2681,10040,9572.7,9473.1,9351.8,9252.3,9217.9,9044.1,8902,8893,8835.6,8873.6,8831,8783.3,8761.8,8798.4,8755.4,8635.4,8687.1,8572.5,8490.6,8454.8,8449.7,8458.4,8463.1,8472.9,8488.4,8508.6,8552.4,8905.1,9502.1,9989.2,10065,10173,10532,10712,10725,10773,10622,10358,10266,10289,10311,10303
2682,9944,9494.9,9407.8,9315.5,9224.9,9197.3,9019.1,8872.5,8867.8,8829.4,8866.5,8835,8790.1,8705.4,8620.5,8554.1,8483.8,8549.8,8475.3,8407,8388.2,8396.8,8419.7,8441.7,8464,8491.9,8516.3,8556.9,8924.2,9526.9,10005,10091,10206,10566,10748,10761,10809,10659,10391,10312,10328,10357,10339
2683,9754,9388.4,9327.2,9248.2,9162.8,9132.8,8955.4,8824.8,8822.2,8781.3,8826.4,8806.1,8760.3,8624.5,8485.9,8418.8,8366,8433.2,8383.5,8332.7,8325.2,8339,8375,8406.4,8432.2,8473.4,8499.2,8553.6,8924.1,9520.1,10015,10099,10214,10561,10740,10753,10805,10658,10392,10310,10325,10354,10335
2684,9756.2,9296.2,9245.8,9184.2,9107.8,9086.5,8900.2,8764.1,8761.3,8740.3,8792.9,8781.9,8721.6,8558.9,8365.3,8299.2,8268.1,8352.6,8309,8266.9,8260.7,8291.6,8331.9,8361.8,8394.8,8438.4,8475.5,8528.1,8898.7,9492.8,9969,10050,10167,10517,10695,10716,10769,10614,10353,10270,10281,10321,10304
2685,9644.4,9236.5,9208,9149.5,9082.5,9055.5,8868.8,8742.3,8741.9,8714.2,8785.1,8765.4,8718.2,8526.1,8313.7,8249,8231,8315.9,8278.5,8242.3,8251.3,8278.5,8327.8,8364.8,8402.6,8457,8504.2,8556.2,8920.6,9519.1,9989.4,10082,10188,10551,10735,10754,10797,10648,10385,10300,10308,10344,10334
2686,9634.6,9158.9,9142.8,9087.7,9024.2,9003.2,8813.6,8684.1,8689.6,8664.1,8727.6,8722.2,8675.2,8473.7,8247,8169.6,8170.8,8245.4,8221.9,8183.6,8200.5,8246.3,8294.9,8342.8,8386.6,8447.2,8491.5,8558.5,8925.4,9489.1,9940.6,10028,10135,10496,10688,10698,10751,10601,10329,10253,10264,10293,10285
2687,9501.4,9130.2,9132.8,9083.5,9016.4,8989,8808.6,8685.4,8696,8659.9,8718.4,8706.5,8650,8450.8,8219.2,8144.2,8161.2,8251.8,8226.3,8198.1,8208,8252,8313.2,8374.3,8442.3,8510.9,8556.6,8634.1,8998.3,9538.4,10003,10099,10213,10568,10740,10759,10801,10655,10391,10319,10346,10370,10354
2688,9503.7,9053.6,9043.6,9014.2,8958.5,8938.7,8742.7,8614.2,8628.5,8600.7,8667.9,8655.7,8591.2,8389.8,8160.2,8097.2,8107.6,8193.6,8177.8,8148.3,8181,8234.5,8306.8,8374.6,8437.2,8519.7,8595.4,8695.2,9026.5,9526.8,9948.8,10030,10138,10515,10691,10715,10762,10604,10341,10262,10271,10304,10295
2689,9433.9,9012.7,9006.1,8984.9,8936.1,8905.8,8715.8,8588.7,8600.8,8580.5,8646.8,8615.2,8555.2,8348.4,8135.3,8078.8,8093.1,8175.6,8161,8152.3,8187.8,8262.4,8345.7,8431.3,8514.5,8626.1,8734.1,8877.8,9193.9,9595.2,9970.4,10061,10155,10521,10698,10719,10772,10629,10352,10276,10295,10326,10296
2690,9483.1,8959.2,8964.7,8948.2,8890.5,8867.2,8676.5,8546.3,8559.9,8538.6,8595.2,8576.8,8503.9,8307.3,8100.2,8047.6,8064.4,8148.6,8144.6,8134.7,8192.1,8285.8,8395.8,8512.9,8635.5,8801.1,8982.8,9186.2,9448.4,9644.3,9930.8,9986.2,10102,10469,10655,10667,10718,10564,10298,10222,10233,10264,10250
2691,9310.6,8958.4,8972.2,8947.7,8899,8867.9,8670.1,8544.9,8556.9,8541.5,8600.6,8567.2,8492.4,8304.7,8112.5,8069.2,8094.8,8184.9,8190.2,8196,8277.1,8403.9,8572.8,8744.3,8951.6,9184.8,9469.6,9766.5,9929.1,9847.3,10009,10070,10165,10545,10721,10742,10795,10640,10371,10295,10310,10336,10323
2692,9308.7,8903.8,8918.6,8908.2,8848.1,8825.3,8627.3,8504.5,8513.8,8494.5,8558,8516,8442.1,8259.6,8094.5,8054.9,8088.3,8186.4,8204.1,8225.1,8355.1,8531.8,8783,9071.7,9376.8,9744.7,10155,10586,10555,10012,9982.3,10025,10127,10507,10681,10695,10744,10594,10337,10260,10268,10300,10283
2693,9317.1,8864.5,8883.5,8866.7,8816.5,8790.9,8587.9,8461.6,8479.3,8455.8,8508,8476.9,8391.7,8226.9,8078.8,8058.6,8097.1,8211.1,8248.9,8313.4,8501,8771.6,9153.2,9569.8,10034,10547,11064,11542,11237,10192,9972.6,10001,10097,10472,10648,10668,10722,10568,10300,10219,10233,10270,10249
2694,9286.2,8864.9,8895.3,8875.3,8833.5,8801.8,8592.8,8480.4,8490.2,8465.7,8516.1,8482.4,8399.7,8245.6,8129.9,8118,8184.3,8318.9,8387.4,8505.2,8798.8,9216.7,9761.5,10377,10963,11570,12149,12636,11917,10388,10025,10052,10152,10523,10708,10719,10773,10616,10353,10274,10283,10319,10302
2695,9203.2,8815.4,8857.3,8832.7,8785,8758.1,8554.7,8428.6,8449.7,8425.4,8474.2,8437.9,8361.5,8213,8143.7,8158.1,8250.3,8410.3,8536,8709,9139,9681.4,10382,11125,11790,12387,12870,13286,12268,10478,10019,10037,10129,10500,10666,10691,10733,10583,10326,10254,10258,10283,10277
2696,9212,8779.4,8816,8806.4,8760.5,8719.9,8525.9,8403,8425.3,8393.7,8440.4,8397.1,8331.4,8204.4,8183.7,8233.2,8355.4,8545.1,8730.5,8979.8,9530.9,10223,11012,11797,12411,12936,13312,13591,12391,10495,9999,10018,10118,10476,10656,10676,10720,10566,10299,10226,10223,10263,10253
2697,9195.1,8754.8,8784.5,8771.2,8722.6,8697,8491.7,8365.9,8387.1,8363.1,8403.7,8366.7,8300.1,8199.5,8237.2,8323.1,8490.6,8700.9,8928.3,9224.6,9845.4,10604,11354,12069,12588,12946,13217,13502,12466,10530,9996,10005,10117,10469,10646,10655,10707,10548,10287,10210,10218,10250,10235
2698,9151.2,8769.2,8808.9,8794.1,8756.3,8719.4,8521.6,8391.5,8419.7,8396.1,8437.2,8396.2,8331.7,8250.9,8354.9,8486.6,8672.7,8921.7,9166.2,9471.7,10118,10810,11448,12036,12421,12811,13219,13755,12806,10703,10080,10090,10200,10530,10696,10717,10761,10608,10342,10270,10281,10310,10297
2699,9134.7,8721.5,8749.8,8745.1,8702.5,8673.8,8476.5,8339.4,8369.2,8346.1,8387,8342.2,8293,8234.3,8399.1,8549.7,8731.8,8977.4,9197.8,9474.2,10027,10628,11135,11682,12150,12717,13408,14150,13102,10744,10057,10063,10178,10483,10649,10659,10714,10558,10298,10217,10224,10256,10240
2700,9087.7,8686.4,8737.5,8727.1,8682.4,8660.1,8446.9,8319.4,8353.2,8312.5,8364.6,8319.8,8267.2,8231.4,8430.8,8596.7,8761.2,8993,9156.3,9375.4,9840.5,10365,10896,11538,12266,13099,14000,14755,13347,10758,10082,10106,10207,10483,10651,10671,10720,10565,10296,10216,10228,10260,10239
2701,9153.3,8687.3,8723.7,8719.1,8672.2,8655.3,8440,8316.3,8347.2,8316.7,8355.9,8316.2,8274.1,8243.2,8445.6,8596.6,8728.4,8927.7,9044.7,9213.5,9660.7,10195,10882,11814,12804,13828,14732,15230,13192,10608,10079,10103,10199,10467,10650,10653,10704,10557,10288,10210,10223,10250,10234
2702,9049.9,8665.1,8718.6,8710.4,8669.8,8646,8435.8,8303.8,8331.2,8308,8340.1,8314.8,8264.2,8232.2,8425.3,8549.2,8645,8838.5,8941.8,9130.5,9634,10319,11306,12441,13577,14500,14932,14875,12517,10419,10089,10129,10213,10491,10661,10674,10723,10578,10316,10232,10245,10267,10250
2703,9033.7,8631.4,8684.7,8679.2,8632.1,8604.7,8398.7,8266.4,8304.6,8270.3,8315.5,8270.1,8224.1,8195.4,8346.2,8443.2,8548.9,8721.2,8866.6,9123.3,9790.3,10698,11900,13143,14058,14534,14320,13744,11502,10074,10043,10072,10156,10470,10647,10654,10696,10552,10284,10212,10222,10244,10225
2704,9029.8,8644.9,8694.5,8691.5,8640.7,8619.4,8408.6,8279.7,8308.9,8282.5,8328.4,8282.6,8235.8,8199.6,8328.8,8413.2,8534.5,8748.8,8989.1,9338.6,10208,11290,12494,13572,14046,13908,13170,12361,10580,9864.1,10025,10065,10141,10480,10661,10674,10720,10565,10316,10233,10246,10270,10252
2705,9095.4,8602.3,8651.3,8639.2,8594.1,8572.7,8362.2,8232.6,8265.3,8240,8284.3,8235.7,8187.9,8150.4,8265.9,8373.4,8545.4,8796.6,9125,9581.2,10570,11645,12562,13141,13047,12571,11640,10889,9799,9613.9,9904.6,9951.4,10047,10403,10594,10598,10650,10501,10238,10156,10174,10198,10186
2706,8991.3,8611.4,8660.4,8661.4,8611,8584.5,8368.4,8242.3,8267.9,8249,8292.9,8248.8,8195.2,8165.5,8317.1,8458,8697.2,9004.2,9397.1,9892.5,10830,11750,12226,12364,11920,11257,10435,9903.7,9372.8,9542.9,9923.8,9996.7,10092,10469,10647,10663,10710,10563,10303,10220,10237,10259,10243
2707,9004.4,8602.3,8652.2,8645.6,8598.8,8571.2,8360.8,8237.2,8264.6,8243.6,8279.3,8243.3,8195.9,8174.7,8376,8559.7,8858.9,9196,9582.5,10006,10747,11313,11336,11156,10640,10090,9555.5,9237.5,9094.3,9466.6,9888.6,9966.8,10067,10454,10634,10647,10699,10552,10284,10208,10224,10245,10224
2708,8979.9,8582.1,8633.9,8631.5,8578.5,8545.5,8333.2,8215.6,8243.5,8223.1,8261.1,8218.2,8171.4,8174.7,8454,8684.9,8986.1,9311.4,9600.5,9881,10318,10586,10376,10088,9669.6,9323.1,8999.1,8827.5,8917.5,9404,9852.4,9936.7,10040,10430,10615,10630,10676,10531,10271,10192,10204,10223,10208
2709,9011.4,8583.3,8626.9,8622.4,8574.7,8546.9,8331.1,8206.1,8237.9,8213.6,8251,8217.1,8179.3,8198,8538.3,8786.4,9029.7,9303.9,9438.8,9563.2,9731.7,9785.2,9506.3,9291.9,9029.8,8840.9,8664.6,8598.5,8828.2,9374.9,9838.4,9921.2,10032,10429,10613,10621,10676,10527,10261,10183,10190,10222,10207
2710,8963.7,8570.2,8612.7,8615,8567.9,8535.6,8324.2,8201.9,8229.1,8209.3,8250.8,8204.7,8178.2,8216.9,8582.9,8821.1,8980.1,9160.1,9155.3,9162.5,9179.3,9140.6,8955.6,8812.3,8667.8,8572.5,8506.6,8495.6,8793.3,9360.8,9838.1,9930.7,10039,10443,10622,10627,10685,10534,10270,10189,10196,10235,10217
2711,8949.3,8547.2,8593.7,8593,8549.8,8507.3,8298.7,8180.5,8206.7,8187.4,8220.3,8189.3,8152.2,8206.6,8550.4,8737,8786.7,8904.4,8815.8,8744.8,8713.3,8684.2,8565.7,8496.8,8437.7,8415.2,8398,8416.4,8743.7,9344.5,9819.2,9904.2,10022,10413,10593,10611,10659,10515,10246,10177,10181,10206,10197
2712,8960.2,8543.8,8583.1,8580,8541.1,8514.1,8292.8,8177.6,8197.2,8183.7,8217.6,8183.1,8152,8192,8471.5,8594.9,8557.1,8643,8519.4,8443.1,8394.8,8393.8,8343.4,8327.2,8309.8,8327.2,8334.9,8375.2,8728.7,9335.9,9813.3,9900,10010,10416,10605,10610,10656,10506,10244,10175,10176,10205,10197
2713,8936.6,8534.3,8575.8,8579.4,8529.9,8492.9,8282.6,8172.4,8183.6,8177,8206.9,8169,8146.2,8153,8346.9,8407.9,8344.1,8405.1,8294,8228.5,8203.5,8222.7,8221.4,8234.9,8239.9,8285.2,8308.4,8349.2,8707.7,9316.6,9804.5,9902.5,10008,10415,10590,10605,10654,10507,10246,10164,10174,10209,10189
2714,8924.3,8523,8572,8573.5,8528.5,8488.5,8282.6,8157.8,8186.5,8161.3,8200.6,8166,8125.9,8121.4,8222.5,8227,8166.8,8231.2,8149.6,8090.3,8091.1,8123.5,8158.8,8180.1,8209.6,8254.6,8292.4,8336.9,8711.6,9328.4,9811.4,9904,10017,10422,10598,10606,10659,10505,10252,10178,10181,10209,10195
2715,8893.9,8517.3,8569.2,8562.7,8525.1,8490.7,8270.5,8152.7,8184.3,8155.2,8190,8154.5,8121.8,8080,8106,8091.2,8049.8,8110.5,8046.8,8017.7,8029.3,8078.1,8114,8149.7,8184,8242.6,8281.7,8327.3,8704,9324.2,9810.4,9902.4,10017,10420,10609,10614,10669,10522,10263,10183,10185,10217,10206
2716,8918.5,8486.2,8527,8533.2,8489.5,8459.4,8238.5,8121.9,8148.5,8125.8,8163.5,8119.7,8082.6,8013.5,7989.2,7962.3,7942.9,8017.5,7973.3,7946.8,7967.5,8018.9,8068.4,8111.2,8143.8,8199.3,8248.1,8293.9,8668.2,9283,9770.4,9865.3,9974.9,10386,10563,10574,10617,10476,10220,10138,10145,10168,10155
2717,8918.3,8497.2,8548.6,8554.6,8508.2,8468.1,8250.6,8132,8163.3,8134.4,8171,8135.5,8083.6,8002.6,7948,7913.3,7902.1,7984.4,7952.5,7933.4,7958,8017.6,8069.9,8111.2,8150.3,8212.5,8252.7,8309.7,8685.1,9302.7,9792,9889.8,9997.9,10393,10584,10589,10647,10496,10236,10160,10166,10197,10180
2718,8868.1,8484,8538.9,8538.8,8496.7,8464.2,8242,8122.9,8154.5,8120.5,8160.4,8125.3,8069.9,7970.7,7897.4,7866.9,7864.1,7954.5,7922.6,7908.8,7943.6,8003.6,8053,8109.9,8147,8201.6,8252.9,8296.5,8687.5,9305.4,9792.8,9892.4,10005,10407,10601,10606,10657,10514,10252,10175,10178,10210,10189
2719,8835.8,8474.8,8521.6,8529.3,8483,8443.5,8225.1,8108.1,8135.7,8113.5,8150.8,8106.8,8051.7,7943.4,7861.1,7830.3,7842,7926.6,7910.8,7890.8,7929.8,7987.8,8041.8,8091.5,8133.8,8191.1,8238.1,8290.5,8671.2,9296.3,9794.8,9891.1,9995.8,10393,10584,10594,10640,10504,10238,10155,10169,10188,10176
2720,8946.8,8483.7,8539.7,8539.5,8501.8,8458.2,8240.7,8125,8148.8,8140.3,8149.5,8145.7,8099.7,7996.8,7883.7,7857.5,7877.4,7954.8,7932.1,7927.4,7949,8004.4,8069,8092.6,8125.3,8165.4,8236.2,8283.1,8665.3,9267.2,9743.3,9859.1,9965.1,10380,10576,10583,10632,10500,10219,10163,10197,10186,10164
2721,8865.6,8454.2,8499.3,8501.1,8462.5,8410,8194.1,8071.5,8100.2,8074.4,8117.2,8078.9,8022.4,7905.1,7805.8,7776.3,7793.3,7886.8,7865.3,7858.2,7893.6,7957.5,8009.9,8059.4,8102.8,8161.1,8203.7,8257.9,8647.3,9268.5,9758,9857.3,9969.1,10371,10563,10569,10617,10474,10213,10136,10147,10172,10154
2722,8857.3,8462,8510.9,8514.6,8469,8430,8196.9,8086.3,8106.9,8091.7,8126.3,8084.7,8037.9,7916.1,7808.7,7781.4,7803,7888.4,7878.8,7867.3,7904.7,7962.7,8025.8,8067.8,8115.6,8173.2,8225.8,8279.2,8667.3,9285.3,9781.4,9878.5,9984.7,10389,10584,10587,10636,10497,10224,10153,10160,10181,10170
2723,8814.2,8455.7,8492.2,8494.5,8447.9,8401.2,8185.7,8062.1,8089.8,8073.6,8108.6,8072.1,8016.5,7891.8,7797.4,7762.7,7790.1,7877.8,7868.2,7859.3,7885.4,7946.1,8008,8056.3,8106.5,8162.4,8207.5,8257.4,8651.1,9278.8,9773.6,9865,9977.2,10380,10562,10568,10617,10479,10213,10132,10150,10171,10155
2724,8858.1,8435.7,8492.2,8484.5,8443,8404.8,8187.6,8059.3,8090.3,8066.9,8102.1,8072.2,8011.2,7890.7,7787.1,7753.9,7782.5,7866.5,7861.4,7855.9,7889.3,7954.9,8005.5,8057.9,8096,8150.5,8198.8,8254.3,8646.7,9270.2,9743.9,9852.8,9961.4,10368,10562,10571,10617,10476,10207,10133,10141,10168,10154
2725,8825.2,8429.5,8480.3,8471.6,8425.1,8379.4,8167.2,8042.9,8073.9,8057,8086.9,8056.6,7998,7874.5,7770.6,7750,7768.5,7853.3,7851.3,7846.6,7881.7,7934.1,7992.9,8038.6,8087.9,8137.8,8190.1,8243.3,8637.5,9250.9,9748.7,9841.5,9946.6,10358,10541,10555,10603,10464,10200,10116,10131,10154,10136
2726,8815.8,8420.6,8470.1,8465.3,8415.3,8373.1,8150.9,8037,8064.5,8040.1,8077.4,8045.4,7991.2,7874.3,7763,7731.7,7760.1,7857.6,7838.9,7834.4,7869.1,7929.6,7987.4,8033.9,8075.4,8142,8180.6,8239,8631.8,9251.4,9739.5,9829.7,9943.1,10351,10535,10543,10590,10449,10184,10110,10118,10143,10128
2727,8797.6,8402,8456.7,8446.8,8403.9,8356.6,8149.2,8026.4,8053.9,8032.7,8064.7,8034.7,7977.8,7865.9,7756.4,7717.3,7753.1,7844,7836.8,7829.4,7868.4,7920.5,7972.5,8031.1,8072.5,8129.9,8184.9,8237.4,8629.4,9243.1,9738,9836.1,9940.8,10358,10549,10551,10604,10456,10194,10110,10126,10152,10135
2728,8807.3,8406.5,8452.1,8448.1,8403.9,8360.6,8144.9,8022.8,8055.4,8029.5,8067.6,8038.2,7981.7,7858,7753.5,7722.9,7756,7838.8,7837.8,7825,7866.9,7917.3,7984,8029.6,8064.7,8134.4,8172.5,8240.2,8623,9242.6,9734.7,9832.1,9941.4,10352,10529,10541,10591,10446,10182,10109,10111,10151,10132
2729,8802.9,8377,8428.7,8420.1,8372,8331.6,8123.3,8000.3,8023.7,8008.6,8042.3,8011.2,7956.9,7843.6,7734,7701,7738,7824,7810.9,7804,7839.6,7899.6,7963.9,8005.4,8041.1,8107.9,8153.1,8210,8592.6,9208.7,9704.5,9796.4,9913.1,10322,10509,10512,10565,10414,10155,10080,10089,10120,10101
2730,8786.4,8402.7,8442.6,8439.2,8398.7,8360.1,8142.4,8019.8,8053.3,8030.1,8070.3,8042.4,7985.6,7861.8,7758.7,7730.5,7759.1,7849.9,7833.2,7835.1,7869,7923.6,7978,8028.6,8069.1,8135.2,8175.2,8243.2,8627.4,9254.4,9747.6,9837.9,9951.5,10365,10554,10554,10615,10468,10202,10122,10135,10163,10149
2731,8799.4,8365.6,8398.2,8406.1,8356.7,8317.6,8104.5,7985.1,8012.9,7991.5,8035.8,8004.2,7944.9,7837.4,7721.7,7696.6,7723.3,7812.4,7802.7,7787.9,7824.8,7882.2,7943.4,7990.3,8026.4,8098.1,8135.8,8198.5,8582.4,9201.8,9689,9783.5,9893.7,10298,10486,10501,10552,10394,10139,10059,10081,10102,10087
2732,8754.1,8377.6,8416.8,8426.4,8372.3,8335,8111,7998.2,8022.8,8000.3,8043.9,8024,7955.5,7848.1,7741.1,7708.7,7740.7,7831.5,7809.8,7806.8,7848.3,7912.4,7961.3,8011,8059.9,8116.5,8159.8,8223.2,8608.2,9232.2,9727.5,9820.6,9930.9,10338,10523,10520,10584,10435,10178,10096,10114,10146,10117
2733,8801,8369.4,8417.4,8409.6,8368.2,8329.8,8110.8,7988,8028.4,8004.8,8045.1,8018.5,7969,7858.4,7742.7,7709.2,7733.8,7829.6,7809.7,7802.2,7850.1,7905.3,7962.8,8007,8046.7,8105.4,8150.1,8216.7,8595.6,9219.1,9714.8,9799.3,9911.1,10324,10514,10517,10569,10433,10170,10098,10109,10131,10116
2734,8708.9,8366.6,8412.2,8408.2,8356.4,8323.7,8109.1,7984,8012.4,8000.8,8043.4,8006.4,7956,7845.4,7731.8,7700.8,7727.1,7818.4,7803.4,7807.6,7844.9,7894,7954.8,7997.9,8053.2,8105.9,8160.7,8212.1,8603.7,9229.3,9717.4,9816.8,9919.2,10334,10518,10524,10582,10427,10179,10100,10116,10136,10118
2735,8766.1,8348.7,8396.5,8385.2,8352.3,8309.1,8088.2,7977.6,8000.9,7988,8030.7,7996.5,7951.8,7825,7719.1,7691.4,7715.6,7803.7,7797.6,7786,7828.8,7885.9,7942.8,7988.9,8031.5,8090.5,8134.2,8200.7,8576.9,9203.2,9689.3,9785,9891.8,10309,10495,10503,10552,10409,10151,10065,10081,10107,10088
2736,8762.2,8347.2,8386.5,8386.1,8346.1,8307,8087.5,7975.3,7999.6,7980.7,8022.6,7989.9,7943.8,7826.7,7716.4,7690,7709,7802.8,7794.3,7786.1,7821.9,7872.5,7937.1,7988.4,8032.4,8082.4,8134.2,8193.2,8589.2,9194.6,9689.1,9778.1,9889.1,10308,10495,10499,10557,10409,10145,10072,10081,10107,10088
2737,8739,8336.5,8382,8382.5,8341,8305.6,8082.4,7965.4,7994.3,7979.1,8024,7990.2,7946.7,7829.2,7715.8,7686.8,7711.4,7804.2,7790.7,7781.6,7820.8,7875.4,7933.3,7983.3,8024,8084.8,8130.9,8194.1,8579.1,9196.7,9691.1,9778.3,9884.3,10307,10495,10499,10559,10404,10146,10068,10080,10108,10076
2738,8654.6,8343.9,8380.9,8380.1,8345.1,8300.8,8089,7977.8,8001.6,7986.9,8029.7,7995.4,7944.5,7821.2,7722.4,7696.9,7718.5,7809.2,7799.5,7797.9,7830.8,7887.8,7950.4,7995.6,8040.6,8095.9,8148.1,8201,8596.8,9218.7,9713.7,9807.7,9915.9,10327,10504,10524,10563,10421,10167,10090,10105,10123,10103
2739,8750.5,8317.9,8361.4,8365.8,8328.8,8290.6,8076.3,7960.9,7987.8,7962.3,8005.7,7979.1,7931,7804.6,7701.2,7679.5,7706.5,7795,7783.1,7774.6,7812.7,7872.1,7928.5,7974.7,8022.9,8084.6,8126.3,8187.1,8568.3,9187.7,9677.8,9777,9882.5,10302,10494,10501,10548,10400,10140,10060,10070,10101,10070
2740,8697.1,8327.6,8369,8369.3,8339,8279.8,8074.1,7964.6,7984.8,7972.1,8008.3,7978.7,7934.8,7814.4,7708.2,7685.1,7709.4,7801.6,7791.6,7782.2,7817,7880.3,7938.3,7982.7,8025.4,8087.4,8140,8193.8,8584.8,9193.8,9694.2,9785.5,9887.8,10311,10494,10506,10546,10409,10142,10074,10083,10108,10089
2741,8762.6,8298,8338.4,8342.6,8307.8,8274.3,8050.4,7943.6,7970,7939.7,7992.6,7958.6,7913.8,7793.3,7683.4,7669.1,7684.4,7771.3,7769.6,7753.4,7792.4,7855.3,7912.5,7955.2,8003.1,8070.5,8103.8,8162.8,8553.8,9165.9,9647,9738.1,9853.7,10268,10446,10463,10508,10364,10103,10032,10044,10068,10047
2742,8654,8300.9,8348.7,8359.1,8320.4,8281.5,8065,7948.2,7978.5,7959.1,8005.6,7973.3,7922.8,7805.9,7706.8,7677.8,7705.6,7798.5,7787.1,7778.9,7811.6,7875.9,7940.7,7983.2,8030.4,8090,8130.5,8192.1,8577.8,9202.4,9704.9,9798,9905.7,10324,10506,10511,10558,10425,10161,10089,10096,10124,10102
2743,8670.2,8285.9,8335.9,8338.8,8296.4,8256.3,8037.5,7935.4,7957.7,7940.9,7990.2,7955.2,7902.6,7789.6,7688.8,7661.4,7687.7,7776.8,7767.7,7757.4,7793,7855.5,7914.6,7959,8010.7,8065.8,8110.5,8169,8559.5,9172.6,9662.2,9763.7,9867.9,10293,10464,10479,10534,10383,10131,10046,10060,10083,10069
2744,8707.9,8273.9,8321.3,8337.6,8293.8,8254.9,8039.6,7924.2,7953.1,7927.5,7968.1,7947.2,7895.6,7774.6,7674.6,7652.2,7670.9,7768.4,7761,7747.7,7789.3,7847.5,7907.6,7951.2,7996.8,8062.2,8109.4,8161.2,8544.6,9161.1,9653.1,9744.5,9849.6,10270,10449,10455,10502,10363,10112,10025,10036,10063,10044
2745,8687.2,8284.6,8330.7,8339.5,8298.1,8265.4,8043.5,7932.1,7958.4,7930.4,7982.1,7954.8,7904.2,7782.5,7689.9,7659.2,7688.3,7777.2,7764.8,7762,7802.3,7858.6,7916.9,7962.5,8011.5,8071.2,8113.8,8175.9,8562.1,9176.5,9667.5,9769,9873.3,10298,10484,10488,10539,10395,10137,10052,10065,10093,10074
2746,8637.4,8272.1,8315.6,8324.1,8283,8243.9,8022.9,7910,7942.3,7925,7967.5,7944.3,7888.4,7776,7674.4,7647.2,7681.5,7765.2,7755.1,7742.5,7786.1,7847.1,7907.7,7954.9,8005.1,8060.5,8105.3,8173.9,8547.1,9164.4,9663.4,9762.4,9858.6,10280,10455,10463,10515,10375,10119,10035,10050,10078,10053
2747,8688.3,8255.4,8314.9,8329.5,8284.2,8248,8023.1,7911.8,7957,7934.1,7963.3,7929,7879.6,7795.7,7678.4,7651.5,7693.4,7752.9,7742.9,7737.7,7771.1,7828.6,7899.8,7939.6,7983.8,8067.1,8114,8165.2,8537,9138.8,9631.9,9728.3,9829.6,10248,10437,10446,10487,10348,10088,10005,10020,10050,10027
2748,8649.7,8269.1,8312.5,8324.8,8282.9,8245.1,8027.3,7915.7,7942,7925,7967.1,7933.8,7882.4,7773,7679.6,7655.7,7682.3,7765.1,7757.1,7752,7794.5,7848.7,7906.6,7957.6,7997.9,8064.3,8112.1,8170.6,8548.1,9170.1,9661.9,9759,9860.9,10288,10475,10477,10526,10384,10124,10047,10056,10082,10068
2749,8674.7,8253.5,8307.6,8312.7,8257.3,8229.3,8018.8,7903.8,7929.7,7911.1,7952,7923.1,7875.8,7764.2,7663,7640.4,7669.8,7755.9,7750.5,7731.5,7775.5,7839.3,7897.8,7947.2,7987.9,8055,8099,8157.9,8529,9139.6,9634.5,9743.2,9841.8,10259,10452,10451,10495,10355,10101,10021,10030,10061,10039
2750,8662.4,8243.8,8288.3,8302.7,8251.3,8217.8,8007,7890.9,7926.1,7900.3,7947.1,7911.8,7865.9,7754.3,7653.1,7631.1,7653.2,7746,7735.9,7730.8,7770.5,7829.9,7883.8,7933,7980.4,8040.1,8092.2,8145.5,8532,9139.1,9627.8,9723.9,9822.3,10237,10429,10435,10489,10343,10086,10006,10012,10042,10023
2751,8658.1,8254.5,8299.4,8308.6,8266,8221.6,8013.4,7902.4,7936.1,7910.1,7954,7923.8,7880.5,7764.2,7674.8,7639,7674.6,7758,7750.6,7740.8,7781.3,7843.3,7902.8,7953.6,7997.6,8059,8108.5,8159.2,8544.2,9154.9,9651.3,9750.8,9854,10275,10459,10472,10519,10370,10113,10043,10046,10074,10059
2752,8648.1,8239.8,8287.3,8290.2,8252.6,8203.3,8002.1,7885.7,7911.6,7891.3,7934.4,7905.4,7858,7743.1,7656.6,7627.6,7654.4,7746.8,7738.3,7717.3,7774,7827.9,7887.5,7941.1,7977.9,8037.1,8087.3,8141,8525.5,9136.8,9628.8,9722.4,9822.5,10250,10428,10436,10487,10330,10078,10007,10014,10041,10018
2753,8631.7,8244.2,8293.6,8295.1,8244,8211.6,8002.6,7890.5,7913.8,7905.3,7940.5,7914.1,7865.2,7757.2,7662.5,7631.1,7662.9,7753.9,7743.5,7740.5,7774.4,7837.8,7899.4,7949.4,7988.8,8053.1,8099.4,8158.8,8536,9142.3,9642.3,9730.3,9838.6,10258,10437,10449,10502,10349,10093,10016,10031,10055,10036
2754,8632.7,8245.7,8297,8306.3,8259.8,8213.9,8012.6,7894.4,7930.1,7904.6,7950.1,7920.7,7872.9,7766.5,7662.1,7643,7667.1,7756.2,7747.7,7729.5,7788.5,7845.7,7906.4,7953.1,7996.8,8062.9,8103.8,8166.9,8542.6,9147.9,9640.4,9744,9849.1,10266,10452,10463,10512,10367,10112,10034,10040,10071,10050
2755,8634.3,8225.1,8279.4,8291.3,8244.6,8197.7,7989.4,7875,7903.6,7892.6,7927.7,7899.5,7854.5,7748.4,7648.1,7623.1,7653.1,7739,7735.5,7725,7766.8,7829.8,7885.8,7940.1,7980.3,8038.4,8093.6,8146.4,8526.6,9132.9,9624.9,9717.4,9821.7,10248,10426,10438,10484,10333,10084,10006,10009,10038,10020
2756,8632.2,8224,8267.3,8282.1,8233.8,8191.3,7980.8,7870.1,7895.2,7883,7919.6,7891.3,7847.7,7734,7641.8,7612.3,7640.8,7741.8,7723.1,7717.2,7758,7818.2,7872.7,7925.6,7971.6,8041.9,8083,8143.8,8520.3,9127.1,9622.6,9710.2,9812.9,10232,10414,10424,10466,10328,10072,9987.5,10008,10023,10010
2757,8633.2,8239.6,8287.9,8291.9,8247.7,8203.5,7999.7,7882.6,7919.7,7897.9,7944.3,7908.5,7861.6,7752.9,7662,7633.9,7654.2,7747.5,7741.6,7731.6,7779,7836.4,7896.7,7949.7,7993.5,8049.8,8109.7,8163.1,8544.3,9146.7,9640,9741.8,9843.7,10257,10445,10457,10506,10363,10100,10029,10044,10059,10037
2758,8643.1,8229,8293.9,8283.6,8233.3,8191.6,7978.2,7865.5,7910.5,7885.5,7948.8,7885.4,7846.5,7753.3,7645,7622.1,7650.9,7739,7741.6,7723.2,7769.2,7823.5,7898.4,7936.1,7988.9,8050.5,8097.2,8153.7,8531.6,9142.5,9645.1,9759,9850.2,10267,10430,10457,10511,10404,10096,10049,10060,10072,10050
2759,8593.3,8210.4,8261,8263.4,8221.7,8178,7971.9,7864.4,7890.7,7881,7905.8,7888.2,7843.6,7726.2,7640.5,7610.6,7642.2,7732,7727.8,7714,7763.8,7814.1,7879.6,7929.3,7976.6,8047.2,8089,8145.3,8523.8,9127.2,9619.1,9710.5,9815.5,10230,10416,10420,10463,10329,10069,9992,10008,10024,10010
2760,8641.8,8223.5,8272.8,8274.9,8226,8186,7984.6,7868.9,7897.9,7883.4,7919.8,7897.1,7845.4,7733.8,7646,7619.9,7645.3,7737.6,7730.2,7720,7764.7,7826.1,7892.9,7932.8,7995.8,8052.4,8096.1,8150.8,8536.1,9126.8,9614.8,9714.7,9822.2,10245,10433,10446,10494,10343,10090,10014,10026,10052,10028
2761,8592.2,8205.7,8244.7,8257.4,8217.1,8168.7,7966.9,7848.8,7885.1,7866.9,7901.9,7875.7,7833.1,7720.1,7631.2,7607.7,7630.5,7730.4,7720.1,7705.5,7752.8,7811,7874.6,7924.7,7978.8,8041.8,8082.6,8141.6,8524.7,9114.7,9605,9706.8,9805.2,10222,10409,10420,10468,10326,10062,9989.3,10002,10032,9998.1
2762,8569.2,8188.5,8232,8242.6,8192.7,8152.5,7951.5,7833.5,7862.5,7858.1,7888.6,7865,7814.6,7705.8,7617.3,7581.1,7615.7,7713.9,7700.4,7692,7739.7,7796.2,7855,7908.2,7954.8,8018,8069.7,8125.4,8503.6,9102.8,9591.2,9680,9795.9,10205,10390,10393,10444,10306,10052,9966.5,9977.9,9998.8,9980.9
2763,8594.2,8216.1,8262.9,8276.1,8226.8,8192.8,7979.7,7872,7905.5,7880.9,7919.5,7890.5,7842.8,7732,7645.8,7625.4,7647.2,7744.1,7744.2,7728.2,7773.7,7831.1,7899.7,7947.9,8000.1,8062,8107.9,8169.9,8546.9,9132.1,9637.5,9729.4,9830.9,10255,10446,10446,10497,10345,10091,10019,10024,10046,10024
2764,8593.1,8210.4,8252,8260.5,8219.4,8180.3,7967.5,7859.7,7896.1,7873.5,7907,7883.9,7834.6,7733.2,7636.8,7612.5,7641.7,7733.5,7727,7710.1,7761.6,7820.5,7877.7,7937.5,7984.1,8051.2,8092.4,8157.2,8535.5,9121.2,9611.5,9712.3,9815.3,10238,10418,10421,10485,10331,10080,9999.5,10006,10036,10014
2765,8641,8159.6,8209.7,8219,8180.1,8129.6,7925.9,7818.5,7856.2,7827.3,7871.8,7840.6,7793.9,7689.1,7590.6,7576.5,7598.7,7691.1,7682.6,7677,7720.4,7783.5,7843.9,7891.9,7943.9,8009.1,8049.6,8115.3,8488.8,9071.4,9554.8,9657.3,9758.1,10172,10366,10372,10414,10274,10011,9940.2,9944.5,9971,9943.8
2766,8558.4,8226.3,8283.4,8288.1,8244.1,8198.1,7989.9,7886.5,7915.1,7891.8,7930.4,7903.1,7849.1,7746.8,7663.5,7642.4,7668.1,7761.6,7758.6,7747.6,7796.4,7849.3,7919.5,7969.3,8017.5,8086.4,8132.5,8187.5,8561.3,9164.3,9652.6,9752,9852.6,10280,10449,10465,10514,10364,10119,10040,10053,10080,10045
2767,8588.4,8172.6,8224.1,8230.5,8186.5,8141.9,7938.7,7823.2,7861.2,7834.1,7878.9,7856.4,7805.3,7699.7,7616.1,7584.3,7615,7703.7,7697.8,7694.6,7734.2,7797.7,7856.9,7908.7,7958.8,8022.4,8073.3,8132.9,8501,9090.6,9575.4,9667.8,9771.3,10195,10368,10377,10434,10278,10029,9950.4,9961.4,9987.4,9962.3
2768,8604.3,8158.6,8214.7,8214.1,8177.8,8136,7932.5,7826.2,7851.1,7835.7,7865.3,7835.5,7794.1,7694,7602.8,7580.9,7606,7699.3,7687.3,7680,7722.7,7786.8,7847.4,7907.5,7948.6,8015.3,8066.7,8121.3,8495.5,9083.2,9558.3,9656.6,9760.6,10191,10373,10380,10427,10287,10023,9945,9954.8,9977.3,9951.7
2769,8578.8,8198.7,8252.2,8251.7,8216,8167.9,7958.3,7859.4,7882.9,7867.8,7898.7,7882.7,7831.2,7733.5,7640.4,7615.1,7643.3,7732.8,7726.8,7726.1,7767.2,7820.1,7894,7947.1,7996.4,8070.1,8107.2,8172.8,8543.2,9135.9,9611.4,9714.7,9811.6,10235,10420,10426,10477,10328,10071,10002,10019,10030,10010
2770,8551.5,8182.7,8228,8233,8195.3,8149.1,7954.4,7843.2,7867.6,7851.1,7883,7857.4,7811.5,7710.7,7631.5,7601.8,7630.4,7717.6,7713.6,7703.4,7750.5,7806.7,7878.2,7929.6,7980.3,8046.9,8096.9,8157.5,8525.1,9105,9589.5,9686.5,9788,10205,10388,10400,10449,10300,10041,9970.1,9979,10002,9975.1
2771,8571.8,8151.7,8213.5,8213.3,8175.4,8125.5,7933.4,7817.3,7844.9,7826.6,7868.1,7841,7789.7,7686.3,7604.8,7575.9,7611.9,7692,7687.5,7682.4,7728,7800.8,7861.9,7908.5,7956.5,8032.7,8081.8,8152.3,8508.9,9087.9,9557.8,9663.9,9763,10183,10372,10374,10421,10276,10022,9948.4,9958.2,9980.8,9947.3
2772,8567.8,8193.1,8239.2,8245.8,8203.4,8158,7956.8,7848.7,7874.4,7865.4,7890.8,7869.7,7825,7712.5,7638.9,7608.1,7644.8,7729.5,7726.8,7716.9,7768.7,7824.5,7894.4,7950.7,8001.6,8070.5,8125.9,8195.4,8553.9,9123.4,9604.8,9703.2,9805.8,10226,10415,10427,10470,10321,10072,9997.7,10005,10039,10005
2773,8577.8,8158,8204.8,8214.6,8173.1,8121,7930.4,7824.3,7849,7824.1,7867.8,7843,7792.2,7693.7,7605.1,7579.8,7617.2,7701.8,7695,7688,7735.3,7804.3,7870.1,7924.3,7980.3,8053.6,8105.1,8184,8545.7,9101.4,9559.4,9652,9762.4,10180,10368,10376,10419,10273,10020,9940.3,9951.1,9986.8,9955.6
2774,8532.3,8141,8200.4,8209.1,8159.2,8115.2,7920.3,7804.5,7834,7827.3,7861,7836.3,7788.2,7688.4,7601.4,7572.7,7612.9,7694.1,7695.3,7685.3,7731.9,7802.4,7873.3,7925,7980.1,8046,8125.4,8214.2,8569.1,9106.4,9559.1,9655.3,9757.3,10180,10358,10361,10412,10265,10016,9938.8,9954.7,9978.1,9941.2
2775,8549.1,8164.4,8216.8,8223.4,8179,8129.9,7933.7,7825.9,7842.7,7834.8,7874.3,7851.2,7805.4,7696.7,7610.2,7592.5,7618.2,7709.9,7704.9,7698.9,7750.8,7817.9,7882.7,7945.2,8013,8094.7,8182.9,8288.8,8660.8,9150.7,9580.3,9668.2,9771.8,10192,10374,10388,10435,10282,10029,9956.7,9970.2,9993.3,9971
2776,8524.5,8157.9,8203.3,8212.2,8166.2,8118,7921.8,7825.7,7851.1,7829.7,7867.2,7840.1,7797.4,7690.6,7612.8,7589.5,7617,7705.7,7702.7,7701.7,7747.8,7818,7888.6,7956.8,8034.7,8141.2,8247.8,8395.8,8789.6,9201.7,9578.6,9671.8,9766.9,10187,10371,10380,10427,10280,10029,9950.8,9963.1,9985.1,9958.9
2777,8565.4,8142.6,8191.1,8203.5,8157.7,8105.9,7913.6,7801.4,7834.6,7816.3,7859.3,7829.1,7788.4,7683.4,7600.3,7576.4,7602.6,7698.2,7692,7688.7,7760.1,7811.5,7889.6,7985.2,8070,8208.5,8375.4,8593.4,8986,9263,9568.8,9650.1,9747,10177,10355,10367,10414,10262,10009,9936.4,9938.5,9966.5,9945.3
2778,8534.1,8160.8,8212.2,8217.1,8172,8122.9,7928.6,7817.2,7852.7,7829.9,7874.5,7843,7804.9,7697.9,7616.7,7597.4,7620.2,7710.9,7712.5,7711,7771.9,7851.2,7947,8040.3,8174.6,8365.1,8612.5,8931,9307.2,9383.4,9603.7,9678.4,9775.3,10192,10373,10383,10428,10283,10038,9959.9,9962.6,9993.4,9964.9
2779,8550.9,8128.4,8187.5,8182.8,8140.8,8092.4,7898.8,7807.1,7826.8,7807,7837.6,7816.7,7775.8,7669.4,7591,7563.4,7605,7709.6,7696.1,7701.2,7759.8,7853.3,7968,8107.9,8298.7,8586,8957.1,9382,9651.6,9467.5,9573.4,9639.9,9739.8,10153,10344,10341,10397,10246,9994.7,9913.3,9921.5,9948,9935.8
2780,8506.4,8132.2,8178.9,8188.6,8146.7,8098.6,7904.6,7800.2,7827.9,7815.2,7850.9,7818.6,7778.4,7671.1,7604.1,7577.2,7604.4,7703.5,7710.7,7715.9,7784.3,7893,8065.9,8270,8547.1,8954.2,9432.2,9911.6,9955.6,9532.2,9584.7,9649.5,9744.5,10160,10345,10351,10398,10259,10005,9920.5,9938.6,9957.9,9935.6
2781,8570.9,8153.2,8217.6,8214.6,8166.1,8116.6,7927.4,7818.4,7853.4,7839.7,7878.7,7841.4,7798.7,7695.1,7612,7602,7632.6,7734.1,7739.1,7765.3,7860.1,8002.6,8237.8,8538.1,8935.2,9452,9978.9,10399,10137,9543.9,9591,9673.2,9775.1,10196,10372,10389,10430,10291,10038,9953,9954.5,9984.8,9972.4
2782,8515.7,8131,8179.9,8184.2,8134.6,8085.5,7900.5,7788.6,7825.6,7809.7,7842.3,7813.4,7762.9,7670.1,7594.4,7577.4,7622.7,7717.2,7731.8,7765.8,7894.1,8093.3,8430.6,8844.3,9329,9865,10287,10536,9984.6,9430.5,9557.7,9629.6,9724.9,10145,10319,10327,10366,10231,9982.3,9903.7,9908.7,9925.7,9912.3
2783,8521,8122.6,8183,8187.6,8142.5,8101.9,7901.9,7803,7827.9,7806.1,7845.5,7814.9,7769,7675.1,7602.3,7588.7,7632,7744.1,7775.4,7820.7,8015.2,8298.7,8749.4,9271.1,9791.4,10234,10418,10404,9710,9344.8,9563.3,9636.2,9745.1,10160,10344,10349,10392,10251,9995.7,9918.2,9925.8,9951.8,9933.1
2784,8527,8152.5,8202.9,8204.9,8162.1,8119.1,7920.5,7818.1,7854.1,7832.4,7865.6,7845.3,7796.5,7693.5,7634.8,7631.4,7682.7,7788.7,7847.6,7932.2,8207.8,8576.9,9114,9668.5,10082,10301,10215,9993.8,9372,9263.6,9579.1,9663.9,9761.5,10176,10362,10369,10411,10270,10023,9949.5,9949.1,9978.9,9955.1
2785,8531.5,8143.1,8200.1,8195.8,8149.4,8106.6,7908.4,7813.9,7842.4,7814.7,7857.6,7827.6,7781.9,7688.3,7637.9,7632.5,7702,7824.5,7916.4,8036.1,8379.5,8830,9361.4,9821.3,10034,10012,9716.8,9432.1,9037.7,9169.5,9555,9646.9,9751.8,10165,10346,10358,10398,10260,10004,9930.8,9937.4,9955.9,9935.1
2786,8511.2,8123.3,8180.2,8189.8,8137.5,8090.5,7891.4,7790.4,7822.5,7803.5,7847.5,7809.3,7769.2,7680.9,7650.8,7646.4,7729.9,7879.4,7994.5,8155,8556.2,9007.2,9450.3,9717.1,9709.9,9539.6,9187.7,8967,8801.1,9115.1,9534.2,9628.1,9736.7,10146,10328,10331,10375,10237,9983,9911,9908.6,9936.4,9912.9
2787,8527.3,8136.8,8195.1,8198,8157.3,8110.7,7909.7,7811.5,7843.1,7817.8,7859.7,7834.9,7787.8,7699.7,7678.1,7699.9,7800.9,7978.1,8111.2,8302.4,8702.1,9108.5,9353.6,9446.1,9287.2,9077.9,8797.3,8645.3,8675.4,9097.4,9552.6,9645.1,9748.6,10159,10345,10354,10396,10252,10000,9928.6,9939.8,9955.3,9931.1
2788,8512.5,8118.1,8182.4,8188.8,8134.6,8089.3,7897.3,7796.9,7824.5,7807.4,7846.6,7805.8,7771.8,7685.2,7692.6,7735.2,7859.5,8031.9,8189.8,8354,8686.6,8957.9,9032.9,9021,8835.3,8663.5,8486.6,8415.2,8576.1,9057.6,9527.2,9623.9,9720.7,10144,10324,10326,10383,10237,9977.8,9901.5,9904,9932.3,9909.3
2789,8542.3,8141.4,8201,8205.3,8167.8,8116.9,7917.9,7816,7849.8,7822.9,7864.2,7842,7792.2,7720.9,7752.5,7802.9,7942,8123.6,8245.1,8379.3,8597.3,8770.5,8730.2,8650.1,8507.3,8418.4,8323.7,8307.9,8557.2,9075.4,9544.9,9634.7,9746.1,10163,10341,10354,10401,10256,10003,9924.8,9936.8,9951.1,9929.5
2790,8514.8,8116.3,8173.3,8179.4,8132.2,8085.9,7894.1,7800.4,7827.3,7802.4,7840.1,7809.7,7774.2,7712.9,7757.9,7832.6,7958.7,8132.7,8220.4,8292.4,8410.2,8488.5,8412.3,8349.4,8270.3,8241.4,8202.2,8212.7,8502.9,9043.9,9526.7,9606.7,9708.3,10126,10307,10317,10365,10222,9964.3,9895,9894.2,9915.2,9894.5
2791,8514,8123.7,8188.6,8195,8148.5,8101,7911.2,7808.9,7845.6,7819.8,7864.8,7819.7,7788.6,7729.8,7800.9,7876.3,7979.8,8131.6,8153.4,8170.7,8225.4,8254.7,8207.3,8184.3,8147.2,8151.8,8157.3,8193.7,8508.2,9050.5,9526.5,9616.9,9726.1,10137,10314,10327,10375,10232,9972.7,9900.8,9907.1,9928.8,9906.7
2792,8533.4,8121.4,8188.5,8196.5,8146.4,8099.3,7912.7,7822.7,7846.9,7828.9,7860.2,7831.2,7795.2,7744.7,7819.7,7889.5,7959.9,8064.8,8058.8,8040.2,8058.8,8082.4,8070.2,8070.1,8071.8,8112.4,8124.3,8175.8,8497.7,9052.5,9532.5,9631.3,9736.5,10144,10328,10337,10382,10245,9986,9910.7,9915.3,9937.4,9917.8
2793,8532.8,8143.4,8195.2,8211.6,8165.9,8121,7936.2,7830.8,7856.3,7842.5,7873.6,7842,7800.3,7758,7826.4,7881.5,7914.3,8009.9,7979.6,7945.9,7954.8,7988.5,8004.5,8019.4,8029.5,8093.5,8126,8180.1,8509.8,9063.6,9549.1,9648.9,9755.5,10164,10346,10354,10401,10266,9999.5,9930.5,9939.4,9959.8,9938.2
2794,8510.1,8116.4,8180.3,8189.9,8143.2,8101.5,7909.6,7816.4,7840.2,7821.9,7866,7830.9,7788,7744,7789.3,7823.4,7831.8,7919.1,7874.5,7841.2,7859.1,7902.4,7927.1,7960.9,7995.5,8060,8094.9,8154.8,8486.7,9047.6,9521.4,9605.9,9719.3,10130,10294,10306,10354,10214,9954.4,9879.5,9891,9914.3,9889.8
2795,8519.5,8116.2,8183.3,8201.2,8147.4,8102.6,7922.9,7823,7856.1,7842.9,7873,7838.5,7796.7,7750.9,7766.4,7781.4,7778.9,7853.6,7821,7797.1,7813,7864.6,7904.1,7950,7985.5,8054,8096.5,8155.5,8489.2,9055.1,9534.8,9635.7,9739.4,10135,10312,10331,10375,10241,9975.3,9898.2,9909,9926.3,9907.9
2796,8523.9,8114.3,8185.3,8193.1,8149.4,8098.2,7919.2,7816.6,7850.9,7833.1,7863.4,7840.5,7793.3,7730.9,7734.5,7726.1,7718.7,7800.9,7773.5,7751.6,7784.5,7836,7885.1,7939.4,7974.4,8048.1,8096.4,8144.7,8491.5,9053.7,9535,9633.4,9745.3,10135,10312,10322,10363,10222,9969.4,9897.4,9897.7,9914,9893.6
2797,8489.1,8102.1,8165.2,8179.5,8131.8,8087,7902.9,7810.1,7841.1,7823.9,7855.8,7828.8,7784.5,7711.8,7675.5,7673,7665.9,7751.9,7728.7,7707.4,7746.2,7803.1,7859.8,7912.3,7958.7,8021.7,8076.2,8130.7,8469,9048.9,9527,9633.5,9750.6,10129,10289,10304,10343,10202,9950.9,9868.2,9880.1,9902.5,9879.2
2798,8530.3,8131.4,8192,8211.7,8165.2,8118.3,7930.5,7834.8,7868.5,7862.6,7887.5,7855,7809.9,7731.3,7677.1,7664,7670.7,7752.8,7732.8,7720.8,7758.2,7820.5,7886.6,7938.9,7988.2,8051.8,8101.1,8158.9,8503.5,9086.2,9583.6,9697,9830.1,10154,10308,10324,10369,10225,9970.4,9900.5,9900,9920.8,9911.9
2799,8500.9,8122.4,8182,8191.7,8145.1,8113.3,7928.7,7835.1,7868.4,7846.9,7881.3,7853.1,7807.1,7718.4,7656.5,7633.7,7642.9,7723.1,7713,7707.1,7741.4,7812.1,7869.6,7931.2,7971.4,8041.6,8098.2,8154.4,8515.2,9109.9,9631.9,9755.9,9925.2,10166,10303,10316,10363,10221,9970.3,9892.2,9902.5,9916.1,9896.5
2800,8496,8106.3,8159.8,8175.4,8129.4,8089.5,7913.3,7823.4,7855.9,7840.8,7874.3,7844,7796.2,7710.8,7626.5,7601.9,7614.8,7701,7691.3,7680.2,7723.3,7793.1,7853.6,7914.1,7965.3,8025.4,8082.7,8143.6,8525.6,9166.7,9705.7,9884.5,10098,10174,10289,10290,10334,10194,9942.1,9865,9872.7,9895.8,9875.7
2801,8511.2,8118.6,8177.6,8189,8143.9,8103.6,7928.3,7844.7,7880.7,7867.3,7894,7863.9,7815.9,7721.6,7633.8,7606.8,7626.3,7712.6,7696.2,7692.7,7734.4,7804.5,7866.3,7925.9,7973.1,8041.6,8094.7,8151.9,8578.4,9304.7,9900.5,10118,10398,10215,10290,10302,10350,10199,9948.1,9868.9,9877.3,9899,9880.1
2802,8523.1,8135.6,8185.7,8202.8,8163.9,8121.1,7941.2,7860.7,7897.7,7883.9,7917.4,7891.6,7841.9,7732.2,7635.6,7616.6,7629.6,7715.2,7713.9,7701,7751.3,7816.6,7886.6,7941,7993.2,8061.6,8119,8175.5,8676.4,9522.1,10211,10466,10782,10251,10308,10316,10354,10221,9956.7,9882.2,9899.5,9926.8,9895.7
2803,8496.6,8102.6,8153.2,8161.8,8127.5,8083.7,7920.8,7834.6,7875,7862,7899.4,7867.2,7818.6,7711.3,7606.3,7579.5,7597.4,7690.5,7681.3,7669.1,7716.4,7788.3,7855.5,7919.3,7965.7,8031.9,8093.2,8157.1,8740.1,9772.7,10523,10788,11066,10221,10256,10268,10310,10167,9912.2,9845,9849,9867.9,9848.6
2804,8503.2,8119.1,8180.5,8194.9,8149,8117.6,7953.2,7864.7,7908.2,7892.4,7936.6,7910.4,7862.7,7737.3,7631.8,7600.8,7627.9,7711.5,7705.2,7695,7748.4,7815.6,7888,7932.4,7990.5,8060.2,8117,8185.9,8901.7,10105,10923,11117,11296,10249,10308,10312,10355,10221,9955.4,9881.9,9900.6,9914.1,9885.6
2805,8525,8109.4,8170.6,8175.3,8146.3,8101.8,7940.6,7864.3,7914.5,7900.4,7942,7918.2,7866.1,7740.1,7628.7,7599.8,7616.1,7701.2,7692.6,7686.7,7732.7,7798.7,7886.6,7932.3,7982.9,8054.1,8111.1,8179.9,9004.3,10292,11073,11122,11159,10189,10264,10272,10306,10178,9924.4,9841,9855.2,9875.2,9851.1
2806,8506.7,8119.7,8176.8,8197.1,8159.3,8124.9,7962.5,7878.2,7933.2,7929.8,7974.7,7953.6,7902.6,7771.3,7651.8,7610.8,7638.1,7713.4,7708.4,7709.9,7760.5,7829.3,7900.9,7950.5,8007.7,8081,8139,8209.6,9066,10326,11033,10971,10888,10178,10288,10282,10341,10200,9940,9855.7,9871.7,9894.8,9871.7
2807,8526.5,8123.4,8181.2,8191.7,8158.3,8133.5,7972.3,7899,7951,7946.5,7996.5,7977.1,7920.8,7786.7,7652.8,7625.1,7635.1,7724.7,7714.1,7705.1,7766.6,7830,7902.3,7949.7,8015.1,8077.2,8130.1,8209.5,9036.6,10154,10735,10590,10498,10132,10272,10273,10327,10189,9924,9847.6,9861.9,9885.2,9857.2
2808,8517.2,8113.1,8170.7,8185.7,8150.1,8115.6,7975.9,7910,7948.3,7959.2,8011.5,7995.3,7941.9,7800.4,7652.5,7611.9,7629.1,7709.7,7710.5,7701.3,7758.6,7825.4,7902.2,7952.3,8004.1,8074.8,8132.3,8204.7,8919.3,9839.4,10335,10223,10176,10103,10253,10267,10310,10165,9917.6,9836.2,9852.4,9869.6,9853.2
2809,8521.5,8114.6,8169.1,8183.9,8161.6,8131.8,7989.4,7916.8,7973.2,7983.7,8038.4,8028.3,7967.9,7821.1,7672.4,7623.8,7644.8,7729.2,7719,7713.4,7769.6,7835,7903.8,7956.7,8013.1,8079.8,8137.6,8203.8,8785.7,9554.8,10005,9949.8,9940.2,10083,10250,10251,10299,10163,9911.1,9825.8,9833.8,9854.9,9830.7
2810,8546.4,8151.8,8217.6,8225.6,8189.7,8173.6,8037.1,7968.9,8026.9,8043.5,8104,8090.7,8033,7871.5,7712.8,7661.8,7683.1,7762.2,7756.3,7750.3,7807.2,7874.4,7943.6,7991.4,8050.5,8114.8,8173.2,8240.4,8710.8,9358.1,9807.5,9807.8,9845.7,10120,10298,10301,10347,10206,9950.9,9880.1,9893.3,9912.8,9875.3
2811,8553,8117.8,8186.1,8209.9,8166.7,8147.3,8015.7,7952.3,8028.4,8031.4,8100.4,8083.6,8017.5,7849.8,7685.2,7635.6,7655.9,7734.6,7730.7,7742.1,7792.6,7851,7910.9,7972,8022.9,8086.4,8143.7,8205.4,8605.4,9175.9,9621,9661.9,9738,10074,10257,10253,10300,10160,9903.3,9824.1,9833.5,9859.3,9854
2812,8546.1,8145.2,8204.6,8218.8,8183.6,8168.6,8039.1,7983.5,8051.1,8064.8,8120.1,8104.9,8035.3,7865.9,7700.9,7650.4,7677.7,7754.4,7748.6,7740.1,7796.8,7861.6,7935.2,7991.5,8038.2,8110.4,8166,8224.6,8576.8,9104.8,9551.5,9615.5,9695.6,10067,10244,10251,10310,10160,9909.7,9828.8,9834.2,9860.4,9834.8
2813,8589.4,8168.8,8225.1,8236.8,8203.8,8186.4,8054,8017.3,8074.3,8080.7,8138.5,8121.6,8050.2,7873.3,7717.5,7674.9,7689.2,7775.1,7771.5,7767.4,7817.1,7891.5,7958.6,8013.7,8066.2,8137.2,8187.3,8257.7,8564.5,9075.6,9522.9,9586.1,9683,10077,10261,10275,10314,10171,9921.5,9840.4,9849.1,9870,9848.8
2814,8574.4,8179.1,8233.7,8240.1,8212.9,8204.1,8074.6,8017.2,8086.9,8086.2,8139.1,8139.9,8033,7867.3,7722.9,7684.2,7705.6,7786.8,7784.8,7787.8,7839,7914.3,7984.5,8030.9,8093.6,8157.7,8224.6,8287.9,8569.6,9047.1,9504.1,9589.9,9680.9,10078,10263,10269,10318,10173,9930.7,9840.2,9850.8,9878.7,9857.5
2815,8587.1,8164.3,8226.5,8221.9,8193.6,8187,8050.1,8010.4,8061.8,8061.5,8105.6,8069,7989.6,7845.9,7706,7672.4,7705.9,7782.7,7791.4,7787.4,7844.4,7910,7989.6,8038.1,8096.1,8175.9,8229.4,8307.5,8557.8,9025.3,9456.1,9539.8,9639.2,10054,10228,10232,10281,10134,9886.3,9802.8,9811.8,9833.1,9809.1
2816,8609,8194.8,8237.4,8247.8,8222.4,8204.3,8066.2,8022.8,8075.1,8061.7,8099.8,8060.6,7989.4,7851.6,7740.8,7704,7744.7,7836.4,7840.5,7844.9,7895.3,7969.7,8047.7,8092.3,8155.2,8223.1,8306,8387.5,8618.4,9054.9,9483.5,9562.1,9658.9,10072,10259,10262,10312,10165,9916.1,9835.3,9843.8,9869.7,9840.5
2817,8617.5,8188.7,8235.8,8234.3,8208.1,8199.1,8061.1,8003.1,8048.3,8029.5,8060,8017.2,7954.2,7828.7,7741.2,7719.2,7759.2,7850.9,7866.8,7877.1,7937.3,8013,8091.4,8142.8,8200.3,8282.9,8378,8469.9,8671.6,9058,9450.3,9534.9,9631.2,10038,10221,10225,10276,10132,9882.7,9799.5,9809,9833.9,9816.2
2818,8587.4,8199.6,8244.1,8243.2,8212.9,8194.4,8060.9,8008.3,8041.4,8016.3,8048.7,8005,7940.2,7842.3,7778.2,7765.5,7811.2,7915.6,7938.5,7954.4,8016.6,8093.8,8183.2,8229.9,8305.7,8403.5,8522.7,8649.3,8813.7,9131,9481,9553.4,9648.8,10067,10239,10253,10298,10150,9902,9825.7,9833.4,9860.6,9830.9
2819,8597.9,8209.5,8255.6,8250.7,8209.4,8194.8,8063.8,7995.2,8030.9,8001.4,8033,7987.5,7935.1,7861.4,7815.1,7813.1,7876.8,7989.5,8026.8,8049.9,8126.3,8210.5,8313.9,8375,8452.9,8581.7,8753.9,8945,9052.7,9233.5,9499,9566.7,9651.6,10064,10250,10258,10311,10166,9917.6,9843.1,9846.1,9862.6,9839.1
2820,8612,8196.2,8238.8,8232.7,8195.6,8174.5,8039.1,7972.9,8000.4,7978,7999,7956.1,7914.5,7872.2,7865.3,7869.8,7954.1,8069.7,8129,8175.8,8266.4,8358.5,8479,8552.5,8669.6,8845.5,9105,9391.2,9413.5,9344.6,9492.7,9552.6,9624,10041,10212,10227,10276,10133,9878.3,9804.9,9809.5,9832.8,9805.5
2821,8568,8185.4,8235.6,8230.6,8185,8160.8,8024.7,7958.5,7987.8,7954.6,7978.7,7941.7,7913.9,7911.2,7940.5,7967.1,8078.4,8214.2,8307.7,8377.3,8491.2,8601.2,8772.4,8872,9048.2,9310.6,9718.7,10138,10021,9566.7,9529.1,9554.9,9632.8,10059,10230,10237,10281,10140,9883.2,9819.2,9822.7,9843.6,9810.4
2822,8571.3,8203.4,8242.1,8243.9,8197.3,8175,8035.8,7964.4,7995.7,7959.6,7986.2,7953.6,7957.8,7994.3,8075.7,8127.2,8270.7,8442.9,8575.6,8678.2,8832.9,8983.1,9217.8,9375.3,9638.5,10041,10618,11178,10833,9825.4,9578.8,9590,9668.7,10096,10271,10272,10321,10182,9928.7,9857.7,9857.7,9876.8,9854.7
2823,8580.7,8170.4,8213.4,8210.5,8160.3,8136.9,8008.1,7937.6,7951.8,7923.4,7954.6,7927.2,7948.7,8032.9,8200.1,8284.3,8482.2,8675.3,8868.6,9016.2,9242.4,9433.8,9746.1,10005,10409,10936,11662,12323,11540,10001,9550.7,9554.5,9628.8,10037,10215,10225,10274,10128,9868,9805.7,9809.4,9828.4,9803
2824,8534.6,8158.5,8200.3,8198.9,8145,8120.1,7990.4,7913,7944.2,7914.4,7940.2,7926.7,7966.9,8125,8393.1,8529.4,8799.7,9046.5,9312.3,9519.6,9821.4,10086,10517,10907,11444,12121,12935,13573,12268,10160,9568.8,9558.4,9636.7,10045,10217,10225,10277,10133,9875.8,9810.4,9814,9827.5,9799.5
2825,8514.1,8143.1,8193.4,8191.4,8148.1,8121.9,7988.9,7919.6,7949,7916.9,7950.5,7950.6,8034.5,8290.6,8704.4,8895.2,9276.4,9577.1,9937.2,10207,10600,10949,11521,12057,12727,13445,14213,14747,12999,10326,9600.7,9581.2,9662.5,10080,10262,10255,10305,10167,9919.9,9831.6,9842,9856.4,9837.3
2826,8506.4,8126,8177.1,8169.9,8126.3,8091.5,7975.8,7911.1,7935.7,7905.3,7947.1,7951.4,8082.6,8460.8,9044.6,9318.1,9791.4,10172,10601,10918,11360,11829,12495,13169,13907,14606,15287,15746,13650,10527,9600.7,9572.7,9640.5,10053,10232,10236,10277,10144,9883.4,9816.7,9819.5,9840.4,9807.3
2827,8507,8101.5,8155,8157,8107.5,8077.6,7963.2,7899.9,7928.2,7900.4,7936.7,7973,8148,8675.1,9474.3,9842,10414,10838,11298,11626,12146,12690,13475,14246,15040,15777,16524,17148,14859,10923,9626.9,9562.1,9621.8,10039,10211,10216,10260,10120,9865.1,9792.1,9795.1,9815.7,9789.9
2828,8501.8,8119.5,8159.3,8161.7,8108.1,8087.9,7978,7919,7949.9,7919.3,7959.6,8017.5,8256.6,8953.7,9993.5,10468,11089,11537,11970,12302,12870,13552,14444,15450,16396,17413,18495,19548,16902,11571,9707.2,9587.9,9651.3,10069,10250,10242,10289,10144,9897,9819.5,9825.6,9844,9820.4
2829,8434.1,8089.8,8152,8146.8,8086.3,8074.7,7981.2,7909.8,7949.5,7915.5,7972.1,8046.8,8342.9,9227.7,10524,11105,11677,12120,12498,12823,13496,14397,15586,16968,18419,19903,21526,23009,19416,12290,9751.3,9632.4,9678,10094,10257,10271,10314,10175,9923.2,9852.9,9848.1,9875.6,9839.4
2830,8457.6,8067,8113.1,8119.1,8070,8039.8,7947.8,7902.8,7921.8,7902.4,7959.7,8056.6,8423,9467,10951,11566,12066,12480,12787,13149,14048,15320,17005,19032,21063,23028,24843,26370,21397,12705,9760.1,9585.3,9639.2,10053,10230,10228,10274,10126,9880.5,9801.3,9805.4,9816.7,9800.6
2831,8487.5,8066.8,8123.5,8126.4,8082.5,8057.4,7971.7,7907.9,7941.8,7921.9,7985.5,8102.1,8519.4,9670.6,11284,11913,12318,12719,13022,13527,14847,16644,18942,21584,23971,26156,27596,28482,21985,12700,9759.5,9589.6,9649.4,10070,10240,10240,10283,10140,9881.2,9800.2,9812.9,9836.8,9805.6
2832,8459,8052.1,8103.7,8102.1,8056.6,8039.9,7950.6,7902.1,7936.1,7916.9,7984,8112.9,8550.6,9751.6,11421,12050,12382,12818,13246,13988,15827,18207,20994,23969,26269,27808,28318,28130,20744,12142,9687.4,9578.4,9642,10053,10228,10227,10262,10121,9871,9794.9,9802,9818.6,9781.6
2833,8383,8050.4,8106.8,8102.6,8067.5,8044.3,7965.8,7914.4,7949.1,7938.1,8010.9,8136.4,8567.6,9757.9,11455,12106,12463,12989,13576,14587,16865,19624,22383,25057,26477,26901,26040,24964,18021,11329,9643.3,9587,9659.4,10075,10262,10262,10306,10153,9902.6,9824.9,9828.4,9845.8,9821.2
2834,8428.9,8045,8104.5,8099.7,8061.1,8045.9,7972.9,7928.6,7953.9,7956,8019.4,8137.9,8545.8,9689.3,11395,12114,12520,13131,13858,14992,17420,20065,22168,23903,24350,23907,22159,20612,14974,10519,9573,9555.6,9638.8,10061,10247,10252,10291,10144,9895.5,9818.7,9824.7,9846.5,9817.5
2835,8472.2,8033.5,8088.2,8083.9,8051.1,8035.6,7961.1,7926.9,7951.9,7939.4,8007.4,8116.1,8479.1,9542.5,11268,12045,12497,13151,13878,14961,17098,19187,20367,21166,20708,19580,17805,16376,12494,9865.5,9473.6,9501.2,9593.8,10016,10195,10193,10245,10102,9843.7,9769.7,9778,9801.9,9771
2836,8399.1,8030.8,8080,8079.5,8037.1,8028,7969.3,7932.3,7959.1,7943.6,8003.4,8090.4,8406.7,9388,11108,11916,12336,12969,13525,14354,15891,17216,17443,17482,16668,15598,14166,13134,10822,9455.6,9449.3,9517.5,9607.3,10022,10210,10216,10262,10119,9859.9,9795.8,9789.8,9811,9785.9
2837,8451.7,8032.5,8086.3,8090.2,8041.1,8034.4,7980.5,7948.4,7979.5,7961,8018.4,8083.4,8348.5,9222.5,10891,11668,11962,12450,12726,13184,14069,14706,14470,14177,13455,12678,11683,11054,9748.6,9229.3,9425.5,9500.5,9595.9,10023,10209,10212,10261,10120,9864.6,9797.6,9799.3,9813.2,9792.7
2838,8405.3,8019.9,8075.1,8079,8048.8,8034.6,7989.8,7964.9,7987.2,7964.3,8012.8,8064,8281.8,9047.7,10565,11194,11326,11624,11679,11822,12195,12450,12053,11738,11232,10702,10157,9770.1,9143.4,9092,9415.9,9492.7,9586.9,10019,10191,10203,10255,10118,9855.5,9776.5,9790.6,9805.9,9778.4
2839,8343.9,8018.9,8063.6,8081.5,8042,8038.2,8012.1,7960.2,7995.7,7974.9,8028.2,8044.5,8215,8864.6,10091,10577,10531,10704,10575,10550,10627,10695,10388,10162,9835.5,9559.2,9259.2,9068.5,8847.6,9034.7,9408.3,9506.3,9607.4,10055,10225,10237,10268,10136,9874.1,9800.5,9804.3,9828.4,9797.8
2840,8469.6,8009.9,8070.9,8070.9,8027.5,8022.9,7997.8,7978.5,8004.5,7975,8010.9,8021.5,8144.5,8651.5,9590.2,9903.3,9752.4,9856.1,9666.8,9573.1,9562.8,9557.4,9364.8,9226.2,9047,8913.3,8755.5,8670,8652.6,8959.4,9355.2,9444.5,9547.2,9971.5,10161,10164,10201,10058,9812.9,9742.7,9752.3,9768.6,9751.6
2841,8384.3,8021,8077.4,8074.9,8039.3,8040.9,8023.8,8009.1,8032.1,8004.8,8031.8,8030.4,8113.5,8485.6,9140.8,9311,9147.9,9193.5,9012.1,8915.5,8879.2,8868.2,8764.2,8703.4,8617.3,8572,8504.8,8480.3,8585.8,8969.7,9397.2,9496.5,9585.1,10022,10194,10206,10258,10116,9867.5,9789.1,9803.7,9815.2,9788.1
2842,8360.6,8005.5,8053.3,8056.8,8023.8,8025.4,8007.5,8003.1,8030.2,7998.3,8033.6,8013.7,8059.8,8300.8,8718.6,8783,8636,8674.4,8526.6,8438.1,8412.5,8418.1,8388.1,8374.1,8345.6,8342,8323.9,8334,8510.1,8937,9375.6,9479.9,9573.8,10002,10188,10191,10234,10099,9841.9,9767.8,9769.6,9792.9,9770.1
2843,8456.4,8024.2,8076.8,8078.8,8043.7,8052.3,8049.3,8041.5,8073.5,8038.9,8060,8037.4,8050.1,8184.5,8427.8,8440,8323.4,8364.8,8238,8175,8171.3,8203.1,8199.4,8219,8214.6,8251.9,8247.5,8281.9,8490.3,8936.5,9374.1,9469.1,9573.1,9995.9,10189,10191,10235,10104,9846.6,9778.1,9782.8,9804.1,9776.2
2844,8425.2,7986.8,8041.6,8045,8013.4,8021.2,8026.8,8021.4,8056,8030.9,8046.2,8011.1,8000,8042,8163.6,8143.2,8059.8,8098,8007.3,7967.4,7978,8020.8,8045.8,8075,8096.9,8138.5,8152.7,8190.7,8426.4,8886.2,9339.1,9434,9526.9,9957.4,10141,10143,10190,10053,9805.8,9727.1,9736.5,9751.6,9727.8
2845,8369.8,8014.2,8064.8,8064.4,8030.5,8043.8,8056.3,8064.9,8096.6,8066.8,8083.3,8046.3,8005.6,7990.5,8019.2,7980.5,7928.9,7972.1,7913.7,7880.2,7897.2,7955.3,7995.4,8037.5,8069.6,8116.4,8144.4,8187.2,8440.8,8921.8,9378.2,9469.7,9569.2,10007,10188,10201,10245,10109,9847.9,9781.5,9781.9,9793.6,9776.2
2846,8395.8,8009.9,8062.4,8061.6,8035.4,8042.1,8076.3,8093.5,8113.1,8084.2,8101.1,8048.4,7999.5,7932.6,7894.9,7853.7,7813.8,7878.1,7829.8,7804.7,7831,7885.8,7941.1,7984.7,8026.4,8076.4,8115.1,8162.7,8419,8910,9363.5,9469.1,9573.7,10001,10179,10189,10229,10095,9839.3,9765.4,9772.8,9791.4,9764.1
2847,8416.4,8000,8042.7,8045.9,8016.4,8025.7,8073.8,8091.6,8122.1,8090.2,8111.8,8056,7994,7878.4,7801,7748.9,7718.9,7790.6,7752,7736.3,7771,7836.6,7886.5,7938.8,7978.1,8037.1,8073.4,8119.2,8390,8875.8,9346.3,9432,9530.7,9959.5,10148,10145,10197,10051,9805.2,9723.1,9735.7,9757.6,9730.2
2848,8411.8,8007.8,8057.5,8067.5,8032.8,8050.5,8109.8,8137.5,8169.7,8135.9,8148.8,8090.2,8010.4,7875.6,7759.2,7713.2,7690.9,7751.4,7723.7,7718.4,7752.2,7818.8,7878.2,7932.3,7971.5,8031.8,8071,8122.3,8400.7,8892.5,9354.7,9453.4,9551.3,9980.9,10159,10169,10221,10082,9825.3,9754.9,9763.5,9780.4,9751.1
2849,8418.2,8000.8,8048.9,8052.7,8027,8045.5,8114.3,8152.2,8187.9,8153.3,8163.7,8110.9,8023,7861,7713.2,7660.7,7648.4,7711.4,7693.3,7680.8,7721.9,7789,7848.8,7898.8,7950.3,7999.6,8050.2,8099,8378.6,8879.1,9336.5,9438,9533.3,9964.3,10149,10148,10206,10057,9813,9728.6,9746.1,9759.7,9735.4
2850,8365.3,8005.2,8058.5,8058.3,8026.8,8054.5,8148.2,8195.1,8223.3,8194.1,8206.5,8139.9,8043.2,7859,7701.1,7639.9,7631.9,7700.3,7680.3,7668,7714.7,7777.4,7848.1,7888.1,7937.5,8005,8048.4,8094.4,8387.5,8894.5,9363,9466.5,9553.5,9988.4,10177,10173,10223,10085,9837.1,9761.5,9765.6,9785.7,9761.3
2851,8367.9,8008,8058.1,8054.1,8030,8058.2,8166.2,8225.3,8261.5,8227.4,8245.2,8168.6,8065.7,7862.3,7681.8,7617.9,7618.2,7671.5,7660.2,7651.1,7697.9,7765.5,7831.1,7873,7921.6,7986.2,8037.6,8082.3,8380,8881,9346.7,9448.1,9549.4,9977.8,10175,10167,10222,10075,9836.6,9752.3,9765.7,9778.6,9748.5
2852,8418.7,8013.6,8063.4,8068.6,8034.6,8074.6,8191.8,8262.3,8295,8274.2,8289.1,8213.5,8098.7,7878.3,7673,7611.6,7599.7,7665,7656.4,7637.8,7686.2,7750.8,7815.5,7862.1,7916.5,7977.2,8019.3,8075.7,8371.3,8873.1,9344.7,9445.2,9538.7,9966.3,10156,10151,10213,10066,9820.7,9741.3,9758.3,9765.9,9747.8
2853,8445.8,7995.3,8047.6,8042.9,8022.1,8056,8192,8274.2,8319.6,8286.9,8305,8235,8118.7,7875,7650.1,7573.7,7567.3,7626.7,7615.5,7600.7,7653.8,7726.8,7787.4,7829.4,7885,7945.8,7988.3,8040.6,8332.9,8838.8,9304.2,9396.2,9492.7,9929.1,10109,10113,10158,10018,9773.3,9698.2,9697.9,9715.2,9698.7
2854,8383.2,8024.6,8069.6,8079.8,8049.8,8093,8242.5,8343.7,8390.2,8360.3,8379.6,8308.5,8188,7931.2,7682.6,7601.5,7594,7646.5,7631.2,7625.3,7674.5,7742.3,7804.4,7857.8,7911.1,7974.4,8012.1,8072.8,8375.5,8878.9,9353.6,9452.6,9555.6,9989.5,10170,10175,10234,10084,9830,9758,9765,9782.3,9754.9
2855,8454.4,8012.6,8067.8,8068.2,8042.4,8092,8260.6,8374.2,8425.1,8402.2,8423.5,8353.3,8222.1,7944.6,7670.2,7587.6,7576.5,7626.1,7608.3,7611.5,7654.4,7718.4,7787.1,7837.5,7877.9,7947.1,7995.8,8049.8,8341.7,8850.6,9323.9,9404.9,9518.2,9936.2,10125,10127,10180,10040,9784.4,9707.7,9720.1,9739.9,9721
2856,8379.6,8029.2,8073.8,8077.7,8053.5,8104.4,8295.7,8416.5,8476.6,8461.2,8488.6,8418.6,8280.8,7984.8,7695,7603,7579.3,7632.9,7611.8,7600.8,7657.7,7719.8,7785.3,7833.6,7881.3,7953.8,7995.1,8050.3,8344,8862.7,9343,9428.8,9538.2,9971.9,10151,10156,10205,10069,9820.4,9740.1,9741.5,9765.4,9729.3
2857,8470.1,8011.2,8065.3,8071.5,8044.6,8109.6,8315.3,8442.9,8521.6,8502.3,8546.2,8470.1,8327.2,8004.5,7685.4,7588.8,7568.4,7607.8,7583.3,7575.4,7627.5,7696.3,7761.8,7805.6,7856.9,7923.1,7958.7,8017.9,8318.7,8835.7,9296.1,9386.1,9497.4,9923.6,10110,10112,10160,10017,9769.8,9692.4,9696.6,9721.1,9693.5
2858,8439.1,8047.4,8088.9,8093.9,8069.7,8143,8367.2,8506.6,8581.4,8591.3,8634.9,8566.2,8429.1,8084.8,7737.6,7628.4,7604.3,7620.8,7606.7,7600.7,7648,7711.7,7782.2,7839.2,7877.8,7949.6,7996.8,8054.1,8339.4,8862.9,9329.7,9422.8,9535.2,9952.3,10142,10141,10199,10056,9806.6,9738.5,9742.5,9764.8,9737.2
2859,8420.9,8016.5,8063.6,8072,8042.8,8116.2,8355.6,8524.2,8607.4,8619,8668.5,8614.4,8470.8,8099.9,7732.2,7614.9,7581.2,7599.7,7552.9,7554.9,7611.7,7673,7732.4,7783.7,7829.7,7895.2,7942.1,8003.3,8298.4,8818.2,9284.2,9382.9,9478.7,9915.9,10089,10097,10147,10007,9755.6,9683.8,9687.1,9703,9675.2
2860,8424.9,8070.3,8124.7,8124.4,8100.6,8175.9,8438,8621.6,8721.9,8749.1,8810.5,8765.8,8618.5,8226.7,7812.2,7676.5,7654.6,7651.6,7605.6,7598.6,7642.6,7713.6,7777.5,7826.4,7869.8,7934.4,7986.5,8035.2,8347.5,8878.8,9345.7,9447.7,9550.7,9986.3,10173,10164,10226,10092,9829,9754.2,9770.6,9787.7,9758.8
2861,8509,8037.1,8074.9,8093.4,8080.8,8154.4,8440.8,8641.1,8739.9,8775.5,8857.3,8805.4,8670.8,8256.5,7822.7,7676.3,7639.1,7620.8,7564.1,7545.7,7594.4,7659.1,7716.8,7775,7817.7,7884.1,7926.8,7984.7,8285.9,8799.5,9264.7,9354,9469.5,9887.3,10074,10075,10126,9984.9,9731.5,9654,9663.8,9677.2,9660.4
2862,8475.9,8049.7,8092.1,8107.3,8082.6,8166.6,8454.2,8682.9,8805.9,8846.8,8940.7,8923.3,8786.9,8354.4,7870.8,7711.8,7679.3,7649.5,7552.7,7544.9,7599.6,7660.1,7719.1,7766.7,7823.4,7883.6,7924.6,7986.5,8284.2,8809.5,9278.5,9372.7,9480.1,9912.7,10098,10098,10144,10011,9752.8,9675.8,9691.2,9704.2,9674.9
2863,8444.6,8088.3,8130.5,8139.9,8116.8,8207.1,8524.6,8763.6,8892,8953.3,9069.9,9065.4,8943.4,8482.6,7968.3,7795.4,7767.6,7709.7,7585.9,7576,7625,7686.4,7750.7,7804.1,7848.9,7911,7957.5,8017.1,8314,8854.3,9325.7,9421.1,9524.3,9965.6,10145,10146,10198,10061,9805,9733.8,9741.3,9753,9731.2
2864,8465.2,8066.2,8113.7,8130.5,8111.9,8199.9,8530.8,8787.6,8927.2,9010.4,9141.5,9165.7,9051.1,8576.5,8016,7836.9,7812.2,7721.6,7557.1,7556.9,7593.1,7672.3,7725.8,7781.6,7819.6,7881.1,7928.7,7983.9,8297.9,8818.9,9294.7,9391.3,9497.8,9926,10108,10106,10149,10024,9767.3,9692.5,9703.3,9717,9693.9
2865,8511.7,8092.4,8136.7,8151.7,8132.9,8238.4,8580.6,8851.9,9011.1,9091.9,9241.6,9301,9199.2,8713.5,8107.6,7925,7877.9,7765.4,7565.8,7558.8,7607,7675,7735.5,7779.9,7831.7,7896.7,7939.4,7991.7,8295.8,8820,9297,9384.2,9489.5,9915.2,10093,10103,10148,10014,9756,9684.3,9693,9715.1,9683.9
2866,8499.2,8077.1,8128.1,8140.8,8124.8,8228.3,8592.3,8873.4,9040,9138.6,9309.3,9385.9,9297.9,8809,8177,7974.1,7914.8,7758.2,7553.9,7542.1,7591,7652.5,7718.4,7765.5,7815,7871.4,7915.6,7974.9,8277.6,8814.2,9285.1,9383,9479,9915,10090,10096,10142,10009,9754.9,9676.3,9687.9,9704.3,9679.2
2867,8489.7,8080.6,8132.1,8143.6,8126.5,8239.4,8615.7,8915.6,9086.9,9201.8,9387.9,9479.7,9406.9,8906.8,8246.9,8033.8,7942.1,7765.8,7550,7544.8,7586.7,7650.7,7711.6,7765.2,7800.8,7874.5,7918.9,7976.5,8284.7,8803.4,9281.4,9375.2,9471.2,9919,10090,10100,10146,9995.8,9748.4,9668.1,9675.7,9704.8,9678.4
2868,8475.5,8103.6,8151.3,8167.4,8159.6,8264.4,8655.1,8974,9147.7,9275.6,9477.8,9601.1,9534.9,9031.3,8333.5,8102.9,7978.9,7778.2,7573.7,7564.4,7601.5,7673.8,7735.8,7786.5,7828.3,7893.1,7945.1,8001,8303.3,8846.7,9312.4,9411.8,9516.6,9949.2,10129,10140,10185,10043,9797.7,9723.2,9728.8,9746.9,9720
2869,8519,8094.9,8149.7,8164.5,8155.7,8266.1,8664.1,8983.1,9167.8,9309.9,9511.5,9647.5,9590.6,9065.2,8344.5,8108,7945.6,7750.7,7561.3,7559.1,7596.7,7664.4,7731.5,7772,7824,7886.6,7924.2,7992.3,8299,8826.3,9292.7,9386.1,9490.2,9923.6,10107,10121,10161,10023,9768.8,9687.9,9693.2,9721.8,9698.4
2870,8509.4,8084.1,8132.1,8153.1,8140,8262.4,8658.2,8987.2,9169.5,9302.1,9529.5,9664.2,9596.9,9068.9,8327.1,8068.3,7897.1,7718.1,7546.3,7538.8,7586.1,7652.7,7714.3,7761.2,7801.8,7873.1,7914,7964.2,8275.2,8803,9274.2,9366.4,9468.6,9904.2,10083,10083,10131,9990,9733.8,9660.1,9669.6,9698.5,9669.1
2871,8408.9,8066,8124.4,8132.2,8134.1,8250,8646,8985.2,9173.1,9318.4,9527.6,9672.9,9586.1,9039.5,8277.6,8009.3,7836.7,7682.8,7550,7538.2,7588.7,7646.4,7709.1,7760,7806.3,7869.7,7917.6,7975.1,8287.3,8817,9291.6,9389.8,9488.1,9925,10100,10112,10155,10011,9761.2,9679.7,9696.2,9711.3,9678.6
2872,8494.6,8100.3,8157.9,8171.5,8163.7,8287.5,8697.9,9025.9,9218.8,9358.6,9554,9683,9586.7,9017.2,8238.6,7972.5,7794.6,7683.5,7566,7567,7605.2,7674.4,7731.5,7782.8,7827.4,7900.2,7944.9,8001.6,8311.3,8834.6,9308.2,9412.2,9511.5,9951.7,10130,10137,10176,10040,9790.4,9713.2,9717.7,9739.4,9715.9
2873,8474.9,8084.6,8136.7,8148.8,8144.8,8262.1,8674.9,9003.8,9193.7,9314.9,9514.5,9624,9493.9,8900.6,8138.7,7881.3,7720.6,7629.1,7557.7,7553.7,7594.6,7659.4,7720.8,7765.2,7821.8,7886.1,7933.5,7993,8298.1,8817.9,9288.9,9386.7,9496.9,9924.7,10104,10107,10151,10012,9760.1,9679.5,9697.9,9708.3,9685.5
2874,8485.3,8071.9,8131.9,8149.1,8129,8255.3,8655.8,8979.5,9165.9,9282,9472.2,9545.1,9386,8782.3,8042.7,7795.4,7647.3,7598.9,7544.6,7545.5,7581.4,7649.6,7710.6,7765.8,7809.3,7880.3,7926.1,7993.1,8295.8,8814.4,9276,9370.5,9476.9,9903.7,10082,10093,10127,9992.8,9739.9,9667,9668,9690.5,9670.8
2875,8453,8096.9,8150.8,8167.5,8163.7,8274.9,8681.5,8996.5,9177.8,9288.3,9450.1,9502.7,9307.9,8694.4,7990.4,7756.7,7633.8,7615.7,7582.7,7564.9,7611.9,7678.7,7745.9,7800.7,7849.7,7923.7,7982.9,8054.8,8362.8,8854.5,9320.6,9427.1,9526.7,9960.9,10142,10139,10185,10050,9797.2,9724.7,9726.8,9750,9721.9
2876,8447.4,8055.6,8108.3,8123.4,8113.3,8226.7,8626,8928.1,9107.8,9192.8,9334.4,9348.4,9131.6,8540.5,7874.3,7659.2,7563.8,7558.7,7534.1,7534.2,7575.7,7648.4,7715.1,7772.3,7828.9,7911.7,7974.4,8051.3,8345.7,8816.4,9271,9361.1,9460.5,9894.2,10072,10083,10115,9982.9,9726.3,9662.6,9657.6,9675.5,9657.1
2877,8380.8,8078.1,8139.2,8157.5,8154.3,8267.6,8644.3,8954,9115.4,9197.9,9308.8,9284.9,9052.7,8455.6,7844.8,7655.9,7580.8,7591.4,7576.2,7563.8,7620.5,7691.9,7778.3,7839.6,7900.7,8007.3,8081.7,8179.5,8466.9,8898,9326.6,9426.7,9531.6,9965.5,10143,10147,10202,10055,9809.8,9727.4,9734.7,9752,9731.4
2878,8539.4,8066,8123.8,8133.2,8124.2,8234.4,8614.8,8896.9,9059.2,9115.6,9210,9155.8,8914.2,8333.2,7765.3,7604.4,7532.7,7555.1,7550.9,7546.3,7604.8,7692.1,7773.4,7847.9,7936.6,8049.5,8144.7,8249.5,8506.2,8864.4,9260.1,9349.9,9446.8,9873.5,10060,10063,10108,9964.4,9717.3,9639.5,9649,9672.8,9652
2879,8461.5,8063.4,8119.9,8136.2,8124,8236.5,8597.6,8865.2,9011.3,9059.2,9127.6,9048.8,8792.6,8240.7,7729.1,7577.6,7537.9,7583.3,7576.6,7578.4,7641.8,7737.8,7838.8,7941.6,8040.7,8173.5,8291.1,8405.3,8614.8,8918.5,9284.7,9377.5,9472.5,9907.9,10088,10091,10136,10003,9746.4,9681.8,9677.5,9705.4,9676.5
2880,8407.3,8060.5,8110.4,8124,8121,8223.4,8577.7,8840.3,8959.2,8988,9036.4,8939.6,8672.1,8153.4,7692.7,7568.9,7531.4,7589.6,7595.8,7602.8,7675.4,7793.9,7923,8049,8165.3,8318.2,8429.4,8548.7,8697.1,8940.1,9310.8,9390.3,9492.7,9935.3,10112,10110,10162,10016,9765.4,9699.9,9696.4,9722.4,9695.9
2881,8466.5,8084.2,8142.7,8142.8,8135.7,8246.5,8588.8,8820.9,8941.2,8948.8,8971.9,8863.6,8593.9,8103.7,7689.1,7580.1,7554.6,7610.1,7624.7,7644.3,7746.6,7880.6,8029.5,8182.6,8311.7,8454.1,8553,8645,8739.4,8955.4,9314.8,9402.6,9504.3,9938.9,10122,10119,10162,10029,9779.8,9708.5,9717.4,9736.1,9702.1
2882,8534.2,8051.1,8103.3,8111.9,8099.3,8212.1,8517.7,8742.7,8844.5,8830.9,8850,8723.8,8456.8,8006.3,7632.5,7538.4,7523.5,7597.4,7619.5,7644.6,7764.4,7913.9,8079.9,8232.2,8363.6,8462.6,8533.8,8588.4,8648.8,8877.9,9241.9,9327.2,9435.3,9860.2,10034,10041,10095,9949.8,9699.9,9620.3,9626.4,9653.6,9632.1
2883,8351.9,8041.8,8091.3,8107.9,8092.7,8193,8494.7,8707.2,8785.4,8758.9,8762.2,8626.4,8376.4,7962.2,7625.4,7550.9,7549.8,7640.7,7652.4,7689.3,7826,7983.3,8139.4,8283.2,8384.7,8463.2,8483.3,8503.5,8573.9,8872,9283.3,9386.5,9478.6,9924.7,10099,10110,10154,10013,9761.1,9693.3,9694.7,9713.8,9676
2884,8535.4,8084.9,8142.2,8138.7,8128.9,8216,8507.3,8690.1,8768.6,8735.6,8725,8579.6,8332.7,7951,7647.9,7585.5,7596.7,7686.4,7705.3,7741.5,7873.5,8031.7,8162.1,8274.6,8338.4,8381.9,8367.7,8373.6,8492.2,8867.6,9281.2,9363.8,9476.4,9905.8,10086,10091,10139,9994.8,9744,9676.4,9684.9,9704.5,9673.1
2885,8376.7,8055.9,8108.5,8119.3,8100.5,8186.2,8455.7,8620.4,8686.6,8642.7,8624.4,8480.5,8241.2,7889.9,7629.2,7582,7591.9,7685.4,7705.8,7740.4,7856.7,7989.8,8092.4,8163.5,8192.3,8223.5,8212.3,8226.2,8401.8,8841.3,9295.4,9397.5,9489.6,9929.3,10105,10112,10157,10016,9765.6,9694.2,9698.1,9716.8,9691
2886,8468.7,8063.1,8107.3,8116.2,8092.7,8174.9,8425.9,8577,8634.6,8579.5,8554.4,8405.7,8187.5,7856.5,7621.6,7577.4,7590.4,7686.7,7696.9,7722.4,7815.2,7923,7996.1,8035.9,8068.6,8089,8089.9,8110.6,8336,8810.5,9268.1,9361,9467.1,9899.8,10076,10085,10127,9986.9,9736.4,9666.7,9668.4,9697.5,9671
2887,8459,8055.4,8107.4,8102.7,8085.4,8153.7,8389.1,8530.7,8577.6,8523.8,8479.8,8336.2,8124.5,7821.6,7609.7,7576.9,7590.9,7665.1,7674.9,7681.9,7754.4,7834.1,7893.5,7939.9,7963.2,7994.6,8006,8033.6,8296.5,8797.6,9263.5,9360.3,9457.3,9891.9,10078,10084,10127,9985.4,9729.7,9666.3,9672.9,9689.3,9668.9
2888,8449.2,8008.7,8053.2,8053.3,8025.3,8087.4,8315.5,8436.8,8472.3,8409.4,8375.1,8237.1,8039.6,7752.9,7554.9,7523.2,7522.1,7604,7604,7603.6,7657,7727.9,7775.8,7812.9,7842.5,7878.9,7912.1,7952.2,8228.2,8739.9,9212.7,9308.5,9398.4,9835.7,10008,10022,10063,9917.5,9670.6,9594.3,9603.9,9626.9,9596
2889,8363.6,8061.7,8108.7,8110.1,8085.9,8142.7,8342.2,8453.8,8485.7,8420.2,8386.7,8238.7,8055.7,7780.5,7610.7,7566.6,7569.3,7649.8,7636.3,7630,7679.9,7741.5,7791.1,7826.6,7866.1,7921,7951.7,7995.6,8297.5,8832,9305.3,9412.8,9514.4,9952.5,10131,10140,10183,10046,9795.6,9723.1,9723.4,9754.8,9720.2
2890,8469.6,8014.5,8066.4,8057.7,8031.1,8090.2,8277.3,8369.3,8396.5,8325.7,8288.9,8153.2,7971.7,7709.2,7539.4,7500.3,7502.8,7584.5,7562.4,7559.9,7591.8,7658.6,7712.6,7745.2,7787,7847.6,7879.2,7928.3,8228.1,8748.6,9217.5,9321.2,9418.8,9851.5,10026,10037,10078,9946.1,9686,9615.5,9625.6,9647.5,9614.6
2891,8432.3,8029.4,8069.1,8060.1,8031.5,8084.3,8251.9,8336.1,8364.7,8297.5,8257.2,8127.4,7955.8,7711.3,7541.5,7499.6,7496.6,7578.8,7561.7,7560.3,7595,7655.9,7711.4,7755.4,7787.2,7855.5,7887,7943.9,8247,8778.2,9245.8,9348.6,9454.3,9875.8,10053,10062,10111,9975,9720.7,9648.4,9654.4,9674.9,9646.8
2892,8419.9,8007,8049.8,8047.8,8006.9,8054,8222,8290.7,8307.3,8232.3,8202.1,8073.8,7913.9,7687.6,7515.1,7472.9,7473.6,7559.3,7535.8,7528.9,7573.5,7633,7687.3,7731,7769.6,7828.9,7873.9,7924.8,8235.5,8765,9234.6,9337,9436.8,9871.2,10054,10057,10102,9967.9,9719.7,9638.7,9644.3,9668,9638.3
2893,8400.4,8010,8048.1,8050,8001.9,8056.1,8195.9,8257,8268,8195.9,8163.9,8051.2,7901.1,7677,7515.9,7474,7477,7557.1,7545.4,7539.6,7580.2,7633,7692.9,7732.1,7776.3,7841.9,7880.1,7938.9,8239.9,8777.8,9250.4,9356.2,9454.4,9884.8,10071,10075,10119,9984.6,9727.8,9657,9668.9,9680,9653.9
2894,8395.4,8007,8043.4,8045.3,7995.8,8044,8171.8,8221.7,8226.6,8167.4,8136.3,8021.6,7871.8,7657.5,7508.3,7474.7,7479.8,7556.6,7544.3,7533.1,7581,7631.1,7690.3,7737.9,7775.5,7834.9,7884,7944.5,8245.2,8772,9247.6,9349.2,9453.9,9886.3,10067,10070,10115,9976.5,9723.4,9658.7,9660.3,9678.8,9653.6
2895,8368,7986.3,8022.2,8026.6,7973.1,8020.3,8132.7,8169.3,8188.8,8114.3,8088.7,7968.5,7841.2,7636.2,7489.6,7452.5,7469.7,7538.4,7528.2,7515,7560.4,7617.4,7682.1,7720.6,7765.9,7822.2,7868.1,7930.4,8229.3,8764.8,9239.8,9354.8,9447.8,9881,10064,10062,10107,9966.5,9726.9,9645.9,9659.8,9674.1,9649.6
2896,8423.5,7987.8,8016.9,8017.4,7964.6,8007.9,8108.1,8137.6,8148.6,8080.2,8051.6,7947.6,7820.4,7628.5,7486.6,7450.4,7459.2,7545.3,7519,7523.1,7558.2,7616.1,7681.6,7718.1,7764.1,7816.2,7873.1,7922.2,8226.4,8751.1,9218.9,9324.9,9420.3,9848.5,10035,10034,10071,9942.4,9696.5,9620.2,9627.2,9650.2,9622.1
2897,8321.4,7976.4,8013.9,8014.2,7966,8001.9,8088.9,8109.6,8121,8064.7,8043.9,7933,7809.9,7626.4,7493.7,7461.3,7476.7,7555.8,7547.8,7538.2,7577.5,7630.5,7697.9,7733.8,7770.4,7840.7,7887.2,7944.9,8248.5,8782.9,9268.5,9368.6,9458.5,9895,10073,10084,10122,9985.6,9738.6,9666.3,9678,9697.9,9668.3
2898,8339.5,7944.6,7978.1,7979.9,7926.8,7961.3,8039.9,8062.1,8068.3,7999.3,7982.1,7885.5,7778.7,7611.2,7467.8,7433.2,7458.9,7536.9,7517.7,7511.9,7558.9,7608.5,7666.3,7707.6,7755,7810.9,7855.2,7912.5,8220.8,8749.4,9221.8,9325.5,9431.8,9853.8,10048,10048,10087,9948.4,9709,9627.8,9640.2,9658.5,9633.1
2899,8357.7,7952,7981.1,7992.2,7945.2,7966.6,8030.3,8042.8,8057.2,7988.8,7972.8,7879.2,7775.7,7603.2,7478.6,7451,7468.5,7550.9,7533.5,7523.1,7571.3,7629,7681,7724.1,7764.1,7827.2,7875.1,7933.3,8229,8761.6,9237.2,9335.1,9435.3,9862.2,10047,10057,10090,9960.2,9706.9,9637.8,9641.5,9667,9640.9
2900,8328,7929.3,7968,7963.4,7916.6,7947.1,7994.6,8010.2,8012.9,7956.9,7938.1,7839.4,7745.8,7591,7466.9,7443.3,7462.3,7545.6,7531.7,7522.5,7565.2,7626.2,7673.7,7715.8,7761.2,7813,7857.5,7921.3,8220,8748.7,9224.9,9323.1,9425,9849.1,10024,10032,10073,9941.6,9695.7,9624.2,9621.8,9653.5,9612.7
2901,8339.8,7932.6,7969.6,7990.1,7931,7936.5,7982.4,7989,7996,7937.9,7927.7,7857.6,7753.1,7602.9,7487,7456.9,7471.3,7547.8,7551.9,7532.5,7580.1,7656.6,7703.8,7734,7793.3,7856.2,7884.7,7942.4,8246.8,8766.2,9233.1,9356.7,9436.7,9880,10056,10058,10102,9968.2,9748.6,9666.5,9675.8,9673.6,9666.6
2902,8276.7,7914.7,7955.5,7955.1,7917.3,7927.6,7966.5,7960,7971.8,7908.4,7904.5,7823.5,7733.3,7590.9,7477.5,7456.4,7481.4,7558.5,7554.5,7548.9,7592.2,7644.6,7700.2,7728.1,7778.9,7834.5,7890.2,7947.1,8239.7,8761.1,9236.9,9341.2,9432.1,9864.3,10047,10052,10094,9961,9711.4,9643.3,9639.8,9664.5,9639.2
2903,8296.9,7909.5,7948,7947.8,7905.2,7921,7942.8,7941.2,7955.5,7893.2,7882.4,7803.6,7722.7,7585.1,7485.7,7464.4,7482.1,7571,7566.2,7552.2,7596.5,7653.6,7702.9,7744.7,7786.4,7843,7898,7956.1,8247.8,8761.7,9232.8,9326.4,9427.3,9862.2,10041,10054,10095,9955.9,9713.5,9637.3,9641.4,9666.5,9638
2904,8323.1,7903.7,7942.3,7936.4,7891.4,7907.7,7930.1,7911.4,7924.3,7869.6,7863.6,7791.1,7713,7583.1,7490.4,7469.7,7500,7572.6,7572.8,7571.6,7607.1,7664,7717.4,7751.5,7794.8,7861.8,7906.2,7974.7,8266.3,8768.9,9227.5,9323.9,9426.6,9856.1,10037,10043,10086,9954.4,9700.1,9621.9,9627.5,9655.2,9623.2
2905,8314,7871.8,7916.3,7908.4,7870.7,7874.8,7885.7,7874,7893.3,7826.1,7823.6,7756.5,7686.5,7572,7478.1,7463.3,7492.7,7573,7563.4,7570.7,7607.2,7664.4,7728.5,7756.8,7792,7865.7,7930.6,7996.6,8278.8,8759.9,9195.1,9296.1,9394.8,9813.4,9999.9,9999.9,10049,9909.1,9667.9,9587.3,9594.6,9613.6,9590.3
2906,8215.7,7886.9,7935.7,7933.3,7893.2,7903.3,7898.7,7893.6,7893.5,7853.4,7847.3,7781.7,7710.8,7608.5,7526,7501.9,7548.4,7634.3,7632.5,7633.5,7683,7737.9,7793.8,7826.5,7881.6,7953.8,8035,8134.9,8398.8,8840.2,9266.4,9359.3,9452.7,9893,10067,10073,10120,9975.9,9732.4,9663.6,9662.7,9685.3,9652.7
2907,8276.2,7868.8,7908,7909,7866.9,7874.5,7867.5,7844.2,7868.8,7811.5,7810.1,7756.9,7691.8,7593.5,7534.2,7507.3,7547.5,7636.6,7645.5,7660.8,7701,7762.9,7819.1,7865.5,7915.3,8012.5,8118.6,8243.7,8483.2,8854.7,9232.4,9323.6,9416.1,9851.5,10038,10038,10081,9940.7,9696.7,9614.7,9617.1,9641.2,9627.2
2908,8269.6,7875.5,7923.5,7923.7,7879.8,7889.5,7874.8,7851.2,7869.1,7813.9,7816.8,7762.5,7698.2,7626,7570.6,7554.3,7601.1,7696.4,7721.7,7730.2,7786.5,7842.5,7932.8,7973,8047.7,8159.1,8312.5,8477.4,8655.7,8932,9264.8,9346.1,9433.9,9867.2,10047,10054,10099,9958.3,9713.4,9634.6,9637.7,9661.7,9637.3
2909,8221.4,7824.1,7871.6,7871,7835.3,7832.2,7816.7,7795.9,7814.3,7756,7761.7,7712.5,7665.7,7592.6,7566.7,7563.1,7614.2,7725.8,7758.8,7773.6,7846.1,7923.1,8014.8,8073.7,8171.3,8318.6,8517.2,8710,8786.8,8937.7,9221.9,9308.4,9395.8,9816.6,10002,10004,10040,9902.1,9653.2,9585.5,9586.7,9605.1,9583.3
2910,8273.7,7875.2,7914.3,7923.1,7878.2,7883.7,7859.5,7830,7846.1,7796.8,7807.2,7763.9,7714.5,7669.5,7668.1,7672.8,7746.8,7872.5,7913.6,7963,8046.9,8140.9,8268.7,8342.6,8470.4,8655.5,8881.3,9082.4,9029.8,9053.7,9296.5,9362.9,9445.9,9875.7,10053,10048,10100,9960.7,9717.6,9645.3,9645.4,9670.4,9647.1
2911,8236.3,7812.6,7864.4,7858.7,7818.7,7814.4,7791.8,7762.6,7781.2,7729.5,7739,7698.9,7672.5,7656.7,7672.6,7694.4,7795.9,7935.6,8018.8,8085.5,8211.9,8321,8477.8,8567.5,8708.4,8889.1,9108.6,9284.9,9066.2,9012.3,9230,9299.4,9380.1,9801.2,9985.4,9986.6,10033,9888.8,9642.6,9559.8,9578.6,9603.8,9570.5
2912,8165.6,7859.4,7904.5,7901.8,7865.4,7856.3,7829.6,7799.5,7819.4,7770,7783,7746.6,7731.8,7751.3,7829.7,7872.9,8017.7,8185.2,8312.9,8427.5,8588.2,8714.2,8894.9,8975.3,9102.1,9257.6,9432.5,9508.6,9184.6,9074.9,9306.4,9380.1,9469.4,9897.5,10066,10069,10118,9980.2,9733.1,9663.4,9668.8,9687.9,9654.5
2913,8315.6,7840.3,7885.1,7886.1,7840.4,7842.9,7803.2,7774.1,7793.6,7745.6,7754.7,7722.9,7728.5,7801.1,7932.4,8007.7,8204.4,8411.6,8587.4,8718.5,8905.1,9042,9203.2,9245.5,9311.5,9388.5,9465.1,9482.4,9075.7,8984.3,9233.5,9309.6,9398,9820.1,9994.6,9997.7,10038,9906.8,9661.4,9588.5,9596.1,9621.6,9602.6
2914,8212.6,7820.6,7862.8,7861.9,7829.1,7825.4,7775.6,7743.9,7768.6,7721.6,7741.3,7714,7745.6,7880.1,8113.2,8229.9,8498,8736.5,8975.2,9135.8,9316.7,9406.9,9497.4,9442.3,9429.6,9436.8,9419.6,9345.7,8935.6,8930.4,9237.1,9321,9409.6,9831.6,10008,10010,10056,9916.5,9672.6,9599.5,9600.2,9622.8,9591.1
2915,8159.9,7834.9,7874.5,7875.1,7840.4,7835.1,7791,7757.1,7775.1,7732.2,7758.2,7740,7802.2,8025.9,8386.5,8565.1,8901.1,9174.8,9434.9,9576.8,9696,9694,9662.8,9521.9,9426.7,9350.9,9251.2,9112.3,8785,8898.1,9256.5,9353.8,9444.2,9870.5,10037,10043,10083,9953.5,9710.2,9633.6,9641.5,9665.2,9640.2
2916,8213.5,7851.2,7896.6,7891.9,7854.2,7852.8,7807.3,7760.9,7784.5,7746.2,7770.6,7772.5,7879.7,8198.5,8699.4,8939.9,9322.9,9610,9837.9,9911.4,9897.6,9793.3,9645.4,9442.7,9295.8,9162.4,9005.7,8850.4,8629.6,8867.4,9273.4,9362.9,9446.8,9880.6,10058,10059,10103,9971.1,9723.3,9645.1,9648.1,9665.4,9641.3
2917,8242.1,7818.2,7855,7862.9,7826.4,7817.8,7763.2,7723.2,7744.3,7702.1,7744.3,7746.7,7907,8345,8993.4,9272.3,9641,9904.4,10023,9989.4,9825.8,9635.8,9414.2,9187.3,9004.8,8863.2,8682.7,8530.6,8436.3,8771.5,9206.8,9292.9,9388.8,9815.9,9992,9985.4,10033,9893.2,9650.2,9574.1,9586.7,9610.2,9574.1
2918,8169.5,7823.3,7874,7872.6,7841.6,7824.1,7773.2,7728.1,7757.2,7716.6,7756.8,7791.6,7990.8,8550,9332.8,9640.8,9931.7,10109,10081,9919.1,9650.5,9417.9,9163.2,8941.7,8768.1,8601.4,8439.9,8317.5,8371.4,8783.6,9244.8,9344,9448,9871.5,10042,10051,10093,9960.9,9713.8,9636.9,9640.4,9661.4,9632.1
2919,8231.6,7809.2,7857.2,7863.4,7818.8,7817.7,7755.6,7714.5,7734,7699.6,7745.4,7793.8,8040.6,8699.2,9516.5,9801.4,9939.6,10042,9860.9,9614.3,9299.8,9069.8,8840.8,8637.6,8462.5,8323.6,8195.7,8130.8,8273.2,8732.8,9197.6,9296.5,9392.9,9811.6,9993.7,9989,10037,9891.8,9649.5,9577.2,9585.8,9609.2,9579.8
2920,8155.5,7808.8,7859.8,7868.3,7827.6,7821.7,7758.3,7724.4,7746.3,7714.2,7758,7825.1,8102.1,8807,9613.6,9813.8,9789.1,9812.4,9533.9,9258,8968.7,8767.3,8562,8378.8,8239,8152.8,8083.4,8054.7,8259.2,8753.5,9233,9335.6,9442.2,9868.3,10035,10037,10084,9947.1,9702,9622.7,9626,9643.1,9618.2
2921,8192.9,7807.4,7865.2,7874.2,7827.6,7817.6,7752,7713.7,7741.4,7712.6,7757.5,7836.6,8126.4,8812.4,9510.2,9627.7,9464.9,9434.3,9125,8862.3,8613.9,8466.1,8289.2,8151.8,8054.2,8009.7,7979.9,7981.9,8237.7,8741.4,9216.5,9315.3,9424,9839.6,10017,10017,10066,9920.9,9682.1,9599.5,9616.4,9626.3,9604.1
2922,8205.2,7811.4,7865.2,7869.9,7834.5,7825.1,7761,7715.2,7733,7715.7,7770.1,7845.1,8125.7,8740.1,9273.7,9321,9087,9034.7,8748.7,8522.7,8330.4,8219.1,8094.8,7992.7,7936,7935.8,7929.7,7962.3,8240.3,8751,9228.2,9331.9,9446.5,9850.1,10017,10018,10063,9919.3,9671,9608.5,9610.2,9632.6,9603
2923,8208.4,7789.5,7842.5,7853.2,7811.7,7804.3,7735.8,7690.5,7721.4,7699.4,7747.6,7822.7,8058.3,8559.4,8930.6,8918.2,8677.7,8643.5,8399.5,8218.5,8072.6,7995.3,7920.8,7861.5,7846.1,7863.3,7881.5,7928.2,8211.6,8735.2,9207.6,9325.3,9453,9827.2,9989.8,9986.7,10029,9893.1,9647.1,9571,9576.1,9596.1,9574.9
2924,8115.6,7799.8,7854.5,7856.2,7829.8,7816.9,7738.6,7703.3,7736.5,7712.8,7762.4,7817.4,8008.8,8393.1,8628.2,8580.8,8382,8358.6,8166.2,8018.3,7917.9,7881.2,7843,7819.7,7825.9,7859.1,7895.4,7950.6,8249,8798.7,9281,9425.2,9582,9889.1,10036,10036,10083,9947.1,9699.8,9623.8,9630.8,9649.5,9618.5
2925,8225.9,7794.5,7850.8,7861.3,7827.2,7814.9,7745.6,7698.2,7724.8,7701.4,7757.3,7793,7939.1,8202.7,8338,8274.8,8116.7,8115.9,7970.1,7850.6,7783.7,7772.1,7768.3,7765.3,7788.3,7840.1,7884,7951.5,8267.6,8812,9306.2,9459.6,9660,9858.9,9987.7,9991.2,10039,9903.5,9649.4,9574,9585.3,9605.8,9582.8
2926,8142.8,7815.9,7876.6,7887.5,7854.2,7849.3,7756.4,7727.4,7770.2,7748.9,7782.8,7820.2,7926.4,8073.5,8143.5,8086.2,7952.7,7970.3,7856.9,7779.2,7747,7754.5,7779.2,7789.8,7830.8,7885.9,7950.5,8038.2,8382.4,8968.2,9498.2,9699.1,9943.7,9959.9,10063,10072,10115,9970.4,9728.9,9658.5,9660.2,9685.4,9663
2927,8234.8,7760.7,7807.3,7825.2,7786.4,7776.9,7701.2,7658.5,7689.7,7669.8,7713.7,7722.8,7783.1,7877.3,7885.6,7829.4,7739.2,7771.5,7689.4,7629.3,7613.5,7640.6,7674.1,7702.5,7757.6,7830.9,7905.4,8020.2,8405.8,8988.1,9528.8,9752,10019,9845.1,9945.8,9947.6,9991.8,9852.8,9601.8,9529.3,9540.3,9551.2,9534.6
2928,8140.8,7779.5,7829.6,7841.9,7805.2,7803.3,7725.2,7678.5,7716.6,7693.2,7727.5,7729.3,7764.3,7803.1,7783.6,7738,7668.5,7718.1,7650.1,7607.2,7611.5,7658.1,7700.7,7744.8,7817.3,7919.4,8034.1,8176.4,8608.3,9231,9805.3,10038,10275,9905.7,9998,9995.3,10041,9910.5,9651.1,9581.7,9584.8,9610.1,9578.6
2929,8162.1,7814.5,7870.5,7879.7,7851.1,7838.2,7758.6,7715.6,7753.7,7733.7,7771.4,7765.1,7773.7,7762.4,7720.1,7667.9,7637.6,7686.8,7641.1,7617.9,7632.6,7683.3,7752.5,7825.5,7922.9,8060.4,8218.5,8397.3,8858.5,9499.2,10081,10251,10395,9942.4,10033,10045,10095,9950.1,9711.4,9637.9,9635.8,9664.8,9629.5
2930,8131.7,7772.4,7824.8,7843.3,7809.3,7794.2,7713.6,7679.6,7713,7692,7733.8,7719.3,7716.3,7682.8,7611.8,7577.2,7552.2,7611.9,7580.3,7559.9,7584.8,7663,7748.7,7857.6,7988.4,8164.7,8359.1,8537.3,8976.2,9595.3,10122,10221,10245,9883.8,10005,10006,10055,9916.6,9668.2,9593.8,9600.6,9614.8,9589.1
2931,8220.9,7766,7820.3,7838.8,7804.2,7788.5,7718.4,7678.2,7715.4,7702.3,7731.9,7713.8,7695.2,7640.3,7563.6,7517.7,7507.6,7575.3,7549.2,7540.3,7587.3,7679.8,7805.6,7949.2,8118.9,8326.1,8514.8,8671.8,9034.8,9579.4,10052,10026,9994.1,9814.5,9955,9958.8,10003,9869.5,9613.5,9534.9,9551.1,9570.3,9546.1
2932,8099.7,7770.6,7833.5,7839.6,7815.7,7803.6,7725.7,7690.6,7731.4,7713.1,7751.8,7732.4,7706.1,7636.5,7547.6,7509,7514.6,7589.9,7576.2,7572.7,7646.4,7761.7,7934.3,8126.5,8328.8,8527.1,8671.9,8750.7,9017,9516.7,9943.5,9890.7,9838.4,9864.6,10017,10021,10064,9931.7,9676.7,9609.3,9614.7,9634.2,9603.6
2933,8189.5,7767.9,7820.4,7831.7,7799.2,7799.3,7720.9,7676.5,7722.9,7701.3,7743.4,7727.4,7688.6,7610.6,7510.1,7478.1,7485.5,7569.4,7566.1,7585.1,7682.4,7838,8047.3,8257.8,8445.4,8590.4,8647.3,8638.2,8818.8,9284,9676.4,9637,9622.9,9808.5,9969.1,9981.8,10023,9884.2,9635.2,9560.6,9569,9581.6,9557.3
2934,8153.6,7777.5,7828.9,7845.8,7816,7804.9,7735.6,7692.1,7737.4,7732.7,7758.3,7741.4,7714.7,7618.7,7522.7,7488,7503.7,7593.4,7610.3,7642,7770.8,7955.9,8182.4,8383.4,8519.8,8590.3,8547.7,8491.8,8640.1,9101.3,9514.4,9503.7,9528,9824.6,9999.8,10001,10052,9913.8,9662.3,9588.9,9602.7,9616,9588
2935,8147.3,7781.7,7835,7852.1,7815.1,7811.1,7735.9,7695.5,7742,7737.9,7778.1,7759.2,7724.2,7620,7527.4,7501.7,7527,7621.8,7642.6,7694,7861.7,8060.4,8262.5,8407.5,8469.2,8463.6,8369.2,8307.3,8472,8940.7,9373.1,9413.1,9465,9825.2,9999.5,9999.9,10053,9917.1,9666.4,9595.2,9594.5,9619.2,9591.1
2936,8179.9,7765.3,7824.6,7843.2,7808.3,7813.1,7723.4,7699.7,7731,7729.5,7772,7757.7,7719.1,7608.9,7514.5,7493.1,7536.7,7641.6,7671.8,7736.2,7901.2,8082.9,8225.6,8310.6,8296.4,8253.5,8170.6,8123.1,8341.1,8822.8,9276.4,9340.7,9417.8,9803.2,9986.1,9975.1,10028,9895,9645.9,9574,9576,9592.7,9569.7
2937,8174.2,7750.3,7808.4,7826.2,7799.9,7787.3,7723.8,7692,7728.8,7724.8,7773,7755.3,7712.4,7601.6,7519.3,7502.6,7553.1,7662.2,7697.2,7762.5,7905.4,8048.9,8120.7,8149.4,8109.8,8076.1,8023.9,8007.6,8251,8748.5,9203.8,9277.3,9368.2,9779.8,9959.5,9961,10009,9878,9621.4,9548.1,9545.9,9575.8,9543.2
2938,8064,7781.8,7843.2,7856,7827.4,7826.8,7745.5,7715.5,7759.1,7763,7803.2,7789.9,7740.7,7622.3,7566.2,7559,7616.1,7718.2,7755.7,7794.3,7902.9,8007.2,8024,8027.1,7992.9,7986,7971.8,7985,8259.4,8774.9,9251.3,9346.4,9435.1,9866.3,10044,10052,10091,9959,9712.1,9646.2,9648.2,9663.1,9624
2939,8236.6,7756.1,7807.6,7826.8,7796.6,7796,7722.4,7686.7,7733.9,7736.4,7776.2,7757.8,7706.5,7599.4,7538.1,7540.9,7578,7690.1,7695.7,7718.2,7789.1,7856.9,7856.6,7862,7847.7,7874.3,7865,7894.4,8182.9,8686.8,9156.1,9238.3,9337,9752.6,9951.8,9947.2,9990.4,9859.2,9608.8,9532.1,9547.1,9566.2,9537.1
2940,8128.6,7762.1,7826,7841.7,7813.4,7812.4,7734.7,7709.9,7749.4,7743,7793.5,7770.3,7720,7610.2,7566.1,7569.2,7597.3,7694.4,7687.5,7683.3,7713.9,7761,7783.1,7784.9,7810.4,7843.7,7876.7,7906.5,8196,8721.6,9191.4,9282.5,9380.8,9810.6,9985.4,9986,10037,9901.7,9656.6,9577.9,9589.2,9605.1,9584.7
2941,8110.2,7748.5,7795.9,7821,7785.3,7792,7717,7686.4,7731.1,7725.8,7764.7,7738.5,7688.1,7575.5,7530.2,7530.8,7547.3,7632.2,7607.7,7589.6,7614.3,7667.8,7689.1,7717.8,7744.4,7792.5,7827,7883.8,8169.3,8679,9151.5,9255.7,9351.4,9791.2,9967.5,9974.4,10016,9878.5,9627.7,9562.3,9564.2,9581.7,9563.9
2942,8165.8,7784.8,7841.4,7857.4,7816.5,7825.5,7746,7723.1,7765.1,7763.3,7793.1,7764.9,7716.6,7599.5,7548.8,7542.4,7557.6,7627.5,7593.2,7574.2,7599.6,7648.3,7684.6,7716.5,7763.2,7812.7,7854.2,7907.7,8191.6,8713.3,9177.6,9285.8,9376.5,9811.7,9992.7,9991.7,10044,9911.4,9669.5,9597.3,9600.7,9625.9,9585.7
2943,8198.1,7764,7812.5,7834.1,7799.6,7804.1,7727.8,7693.6,7746.5,7731.2,7771.7,7736.6,7677.7,7566.6,7504.8,7484.2,7490,7556.3,7530.7,7508.4,7545.1,7596.5,7640.7,7683.9,7725.6,7792.8,7827.2,7882.2,8169,8680.1,9142.7,9245.8,9341.8,9780.3,9949.4,9958,10002,9864.2,9620.7,9546.1,9551.6,9566.5,9542.4
2944,8102.6,7745.7,7799.8,7812,7782.4,7788.1,7717.1,7675.8,7718.2,7708.8,7741.5,7709.3,7657.4,7539.1,7465.9,7440.7,7444.8,7519.1,7488.8,7472.1,7509.2,7566.2,7619.6,7671.2,7713.8,7769.8,7821.1,7866.6,8151.7,8671.1,9142.9,9256.1,9345.3,9785,9959.9,9956.6,10012,9876.2,9633.4,9552.4,9550.3,9575,9545.8
2945,8212.7,7778.7,7822.7,7839.7,7806.5,7810.5,7740.4,7700.8,7740.1,7721.9,7760,7723.5,7665.9,7550,7462.9,7431.5,7445.7,7513.3,7488,7483.2,7517.6,7577,7641.8,7676.6,7725.8,7786.9,7825.1,7880,8172.4,8678.8,9146.3,9248.2,9347,9775.7,9961.9,9967.3,10005,9871.7,9623,9550.8,9552.4,9581.7,9552
2946,8152.5,7799.2,7840,7851.2,7827.2,7820.8,7754,7709.1,7758.3,7733.5,7763.2,7729.7,7669.6,7553.2,7451.4,7432,7441.7,7507.1,7497.9,7487.8,7528.3,7593.1,7650.4,7691.9,7738.8,7802.3,7841.5,7892.5,8185.5,8703.6,9180.1,9278.2,9378.3,9811.9,9985.5,9995.4,10034,9897.4,9647.7,9574.9,9589.7,9610,9577.5
2947,8155,7779.8,7825.8,7840.9,7807.5,7810.1,7738.8,7693.8,7729,7714.3,7741.7,7700.8,7644.3,7518.6,7432.7,7395.5,7416.2,7491.8,7473.7,7472.3,7512.4,7577.7,7636.5,7681.4,7717.3,7783.6,7825.1,7876.9,8166.1,8692.2,9157.1,9271.5,9366.5,9799.1,9981.8,9990.9,10036,9903.3,9648.3,9571.1,9583.7,9603.5,9576.5
2948,8193.5,7778,7828.9,7829.6,7802.1,7797.6,7723.4,7678.7,7718.6,7695.5,7726.1,7689.8,7626.8,7514.9,7412.2,7384.8,7402.9,7476.5,7459.7,7460,7506,7558.9,7626.1,7659.7,7719.4,7772.3,7810.3,7859.2,8156.8,8663.3,9146.4,9244.1,9341.8,9771.6,9947.9,9954.6,9993.8,9867.3,9610.4,9545.9,9558.9,9580.9,9544.3
2949,8169.9,7793.7,7836.2,7840.2,7803.7,7799.7,7735.8,7691.4,7722.7,7696.7,7725.5,7691.3,7631.3,7516.1,7414,7385.2,7408.3,7481.9,7470.1,7463.3,7515.4,7569.3,7628.3,7674.2,7719.6,7769.7,7818,7871.4,8167.8,8679.3,9155.4,9258.4,9355.1,9787.6,9964.2,9976.7,10015,9891.3,9638.9,9563.2,9583,9596.8,9561.7
2950,8200.5,7773.5,7816.5,7817.9,7781.6,7781.7,7698.8,7664.9,7690.3,7676.4,7697.6,7668.5,7608.3,7482.6,7393.8,7361.1,7384.8,7455.1,7449.6,7441.4,7484.7,7545.4,7600.4,7644.9,7692.6,7746.5,7795.4,7850.2,8139.2,8652.6,9124.6,9222.8,9333.5,9755.4,9934.5,9941.1,9990.1,9854.1,9607.6,9528.3,9540.4,9557.9,9528.6
2951,8204.5,7797.5,7830.6,7822.9,7787,7786.1,7710.4,7668,7704.5,7681,7704.6,7675.6,7611.8,7495.6,7402,7369.7,7399,7468,7454.1,7446.4,7495.3,7552.6,7604.3,7654.4,7698.4,7760.8,7808.3,7859.4,8154.2,8658.9,9135.6,9238.2,9329.7,9769.1,9952.3,9951.6,9994.6,9859.9,9614.6,9536.8,9550,9569.9,9534.3
2952,8197,7824.2,7865.4,7857.2,7817.8,7811.4,7736.8,7700.7,7724.1,7706.5,7733.7,7698.8,7632.2,7518.5,7418.7,7404.2,7422.7,7493.1,7488.6,7475.3,7517.6,7584.7,7643.3,7688.3,7742.9,7794.4,7841.7,7899,8194.2,8706.1,9173.7,9284.6,9378.1,9811,10004,9997.4,10052,9911.9,9659.7,9596.1,9597.9,9618.4,9592.1
2953,8230.8,7788.9,7821.4,7807.9,7766,7762.5,7679.3,7647.2,7674,7656,7688.3,7644.2,7587.2,7474,7372.7,7343.9,7372.5,7446.1,7435.4,7427.8,7469.2,7537.9,7584.1,7641.6,7683.8,7746,7792.4,7859.8,8137.7,8640.2,9108.7,9217.3,9311.6,9754.1,9928.2,9937,9981.1,9844.3,9594.7,9525.1,9525.6,9544.6,9515.8
2954,8256.2,7811.7,7837.1,7814.7,7770.7,7766.5,7681.5,7640.7,7678.7,7658,7689.4,7654.5,7599,7477.7,7384.2,7352.6,7369.5,7442.3,7442.4,7428,7473.5,7540.2,7601.7,7652.4,7701.2,7762.3,7810.9,7865.1,8146.4,8642.4,9112.8,9213.6,9318.9,9745.8,9934.7,9932.8,9985.4,9843.9,9594.8,9525.2,9531,9545.1,9521.9
2955,8213.3,7832.8,7862.5,7826.8,7782.5,7763.3,7692.9,7651.4,7683.7,7667.1,7697.4,7665.9,7602.9,7485.5,7401.3,7369.2,7389.2,7460.5,7454.6,7447.3,7491.6,7560.2,7624.2,7675.5,7724.4,7788.4,7839,7897.6,8183.9,8675.2,9142.8,9254.4,9353.1,9787.5,9966.6,9970.3,10017,9884.1,9635.3,9556.2,9564.5,9578.7,9556.1
2956,8268.7,7863.3,7876,7836.2,7791.9,7782.6,7714.4,7677.4,7704.2,7691.9,7713.8,7678.8,7638.6,7507.3,7418.9,7381.3,7404.4,7481.8,7470.9,7471.5,7513.2,7589.5,7666.6,7704.4,7769.2,7824.9,7880.6,7939.9,8210.4,8692.1,9160.6,9284.5,9379.2,9793.9,9969.7,9973.3,10026,9887.9,9646.1,9566.6,9577.1,9598.3,9566.5
2957,8314.8,7861.3,7865.8,7826,7777.1,7764,7688.4,7659,7689.3,7675.3,7703.3,7669.1,7616.5,7494.2,7402.8,7373,7397.5,7468.6,7463.2,7462.8,7502.3,7574.8,7636,7692.7,7755.8,7826.5,7886.8,7961.5,8224.5,8688,9137.3,9246.7,9344.6,9763.1,9931.7,9941.4,9991.5,9853.9,9605.5,9527.9,9541.4,9557.9,9533.5
2958,8246.7,7859.5,7865.2,7812.9,7760.7,7760.3,7685.8,7649.3,7688.2,7666.1,7702.7,7663.8,7614,7495.3,7404.2,7369.5,7395.1,7472.2,7462.9,7469.6,7511.7,7585,7665.2,7718.8,7776,7868.6,7935.9,8030.9,8291.9,8727.5,9164.5,9272.8,9381,9781,9959.7,9962.3,10006,9870.2,9623.3,9559.9,9559.6,9577.1,9553.5
2959,8318.4,7857.6,7849.5,7798.7,7743.5,7737,7678.6,7637.5,7675.5,7656.7,7682.3,7650.3,7598.9,7479,7390.7,7357.3,7380.3,7467.2,7459.6,7454.1,7507.5,7593,7672.9,7735.8,7818.2,7914,8008.5,8123.1,8373.4,8742.7,9144.4,9252.4,9358.4,9741.2,9910.3,9923.7,9966,9831.2,9580.7,9503.9,9512.4,9529.6,9503.4
2960,8275.2,7862.7,7860,7809.7,7763.1,7749.7,7688.1,7650.2,7688.4,7671.2,7710.6,7671.3,7620.5,7497.2,7413.5,7376.2,7410.8,7488.6,7494,7494.9,7554.2,7643.5,7743.1,7827.3,7929.7,8074.6,8218.5,8380.5,8611.5,8873.2,9212.1,9317.2,9410.5,9781.5,9957.2,9956.3,10002,9875.9,9617.4,9548.8,9554.5,9571.5,9543.1
2961,8239.1,7877.3,7870.4,7811.9,7759.5,7757,7692.5,7658.5,7697,7685.8,7713,7681.9,7634.8,7513.1,7427.8,7408.5,7431.1,7518.9,7521.3,7524.9,7607.5,7710.7,7843.3,7973.2,8125.3,8325,8557.9,8816.4,9016.1,9028.8,9271.1,9355.4,9433.2,9798.7,9971.1,9977.2,10026,9887.7,9633.5,9570.3,9570.7,9588.5,9564.1
2962,8358.9,7881.4,7867.6,7815.6,7764.8,7750.4,7691.3,7657,7701.7,7687.2,7718.9,7688.5,7632.8,7516.3,7430.9,7410.4,7447.8,7540.6,7540.9,7558.9,7665.3,7797,7985.7,8178.9,8430.4,8723.4,9072,9453.6,9542.1,9205.8,9274.3,9324,9400.6,9756.8,9929.4,9933.3,9984.8,9839.3,9601,9532.1,9534.1,9552,9512.2
2963,8259.2,7856.3,7841.8,7793.5,7745.6,7738.9,7685.4,7653,7689.7,7685.3,7713.5,7692.3,7629.7,7515.6,7445,7431.3,7474.5,7565.5,7593.9,7634.4,7777.5,7975.1,8255.3,8582.2,8950.9,9400.7,9913.6,10427,10277,9433.7,9296.6,9332.4,9399.5,9770.2,9937.5,9956.6,9990.6,9857.6,9607.9,9539.7,9545.2,9570.2,9533.8
2964,8207.4,7818.6,7809.6,7766.2,7722.9,7714.5,7660,7637.4,7677.3,7669.2,7698.5,7671.7,7611.4,7497.2,7442.7,7445.7,7493.3,7592,7644.5,7714,7931,8220.7,8638,9127,9669.1,10264,10882,11430,10944,9584.4,9269.5,9284.3,9355.5,9756.2,9931.1,9941.8,9976.8,9849.3,9593,9514.3,9527,9547.4,9515.8
2965,8253,7858,7863.6,7820.8,7768.5,7761.2,7715.8,7694.7,7725.5,7723.6,7756.6,7719.9,7671.4,7568.3,7531.1,7537.2,7612.5,7733.9,7809.3,7930.6,8260.8,8689.6,9294.9,9969.1,10672,11355,11956,12429,11475,9690.8,9307,9312.5,9385.2,9798,9965.3,9987.7,10028,9894.8,9637.1,9573,9573.7,9598.8,9564.6
2966,8244.8,7839.9,7838,7811.5,7762.1,7760.2,7711.5,7697.8,7732.7,7722.8,7762.7,7728.1,7677.3,7585.8,7568.8,7599,7695.9,7842.2,7977.6,8171.5,8640.2,9243.2,10012,10838,11586,12190,12596,12846,11485,9618.7,9267.5,9288.4,9360,9783.6,9956.7,9978.3,10019,9884.4,9632.8,9550.9,9568.1,9586.8,9554.1
2967,8144.8,7787.8,7799.4,7773.9,7727.5,7725.6,7673.1,7652,7704.2,7695.9,7731.8,7705.3,7646.9,7570.2,7600.2,7648.5,7784.3,7960.9,8137.5,8409.7,9011.7,9747.9,10583,11428,12058,12467,12522,12484,10942,9387.9,9202.5,9247,9326.8,9760.7,9939.6,9942.6,9996.7,9857.6,9603.7,9526.8,9537.4,9555.6,9525.6
2968,8270.4,7795.9,7811.5,7787.5,7747.4,7739.7,7691.9,7676.1,7715.2,7722.6,7751.4,7722.8,7678.2,7609.4,7668.5,7761.1,7921.8,8136.8,8353.2,8687,9369.3,10165,10945,11643,12020,12122,11892,11616,10259,9156.2,9145,9212.5,9297.5,9731.6,9904.1,9922.6,9959.8,9830.5,9567,9496,9510.8,9529,9504.6
2969,8113.5,7799,7833.3,7808.3,7770.7,7769.1,7730.1,7709.1,7762.2,7751.1,7794.1,7761.5,7715.3,7663.2,7783,7919.8,8103.7,8345.7,8598.1,8939.4,9626.1,10374,10919,11377,11454,11305,10905,10570,9561,9015.8,9212.4,9285.4,9361.7,9814.5,9983.3,9996.1,10050,9909.4,9658.6,9586.5,9600.5,9615.8,9578.8
2970,8163.6,7755.1,7786.9,7777.2,7744.1,7731.9,7696,7689.2,7731.7,7730.5,7770.9,7741.2,7698.6,7650.7,7824.8,7979.8,8179.4,8427.6,8650.2,8962.3,9542.9,10094,10393,10572,10484,10255,9861.2,9587.6,8981.3,8832,9135.9,9226.7,9312.9,9764.3,9945,9941.7,9994.8,9856.2,9590.6,9531.9,9530.3,9549.5,9523.9
2971,8180.1,7754.7,7799.9,7780.4,7741.4,7741.1,7699.4,7694.5,7749.4,7731,7777.7,7749,7697.6,7681.6,7881.2,8048.4,8220.9,8448.7,8618.3,8833.2,9241.6,9606.6,9702.6,9737.9,9577.6,9357.7,9071.8,8873.5,8602.2,8740.4,9122,9215.6,9300.9,9747.6,9932.5,9936.5,9985.4,9844.2,9597.3,9518.5,9533,9546.7,9512.2
2972,8165,7765.7,7803.5,7790.5,7761.7,7755.1,7726.9,7722.2,7771,7764.5,7808,7775,7730.5,7707.1,7915.5,8085.2,8202.2,8381.7,8476.3,8604.5,8842.9,9037.7,9019.7,8980.9,8856.4,8716.1,8535.9,8440.3,8405.1,8706.4,9127,9221.9,9318.1,9757.8,9942.5,9951.2,9994.6,9866.6,9611.7,9542.2,9544.8,9559.6,9531.6
2973,8083.8,7718.3,7756.7,7750.2,7712.6,7720.3,7687.1,7681.4,7731.8,7721.4,7764.1,7730.4,7695.9,7673.1,7860,7989.1,8060,8216.1,8235.6,8289.6,8410.4,8517.6,8486.9,8438.5,8365,8288.8,8198.6,8152.9,8244.2,8638.5,9100.9,9196.1,9294.1,9749.6,9926.8,9931,9982.6,9841.6,9582.1,9520.3,9521.8,9539,9512.3
2974,8147.4,7753.3,7788,7784.8,7744.8,7755.8,7727.2,7720.9,7768.5,7760.2,7802,7770.6,7723.8,7698.9,7832.2,7932.3,7956.2,8077.6,8047.2,8050.6,8109.9,8171.2,8140.4,8127.5,8086,8070.9,8028.5,8033.5,8208.6,8657.9,9117.8,9213,9308.7,9751.2,9936.3,9942.1,9995.1,9857.7,9606.4,9526.9,9534.3,9551.3,9524.4
2975,8046.6,7751,7788.9,7782.3,7760,7761.1,7732.2,7730.8,7780.3,7772.1,7821.6,7775.9,7734.4,7689.8,7775.5,7826.9,7822,7913.2,7873,7852,7890.8,7931.8,7936.6,7935.8,7935,7944.3,7943.4,7970,8188.9,8673.4,9150.7,9258.9,9353.8,9808.3,9979.6,9986,10038,9900.2,9645.7,9583,9584.3,9602.3,9575.5
2976,8172.1,7724.2,7772.1,7766.3,7727.9,7744.8,7716.8,7723.3,7763.7,7756.4,7799.8,7767.6,7720.9,7648.4,7678.3,7696,7680.1,7752,7704.5,7681.1,7702.6,7747.3,7771.6,7790.2,7802.8,7837.1,7850.2,7882.9,8130.1,8620.5,9083.3,9184.1,9281.3,9729.2,9912,9920.6,9967.4,9832.2,9571.2,9502.2,9507.6,9526,9501.1
2977,8110.8,7708,7751.6,7751.9,7722.7,7727.8,7708.2,7713,7759.9,7752.6,7800.5,7763.6,7721.1,7631.1,7611.1,7595.8,7582,7650,7606,7584.2,7617.1,7658.8,7683.6,7715.4,7747,7783.8,7816.7,7861.2,8122.1,8624.1,9089,9200.1,9294.7,9744.4,9926.1,9927.8,9979.9,9836.5,9583.1,9516.8,9530.9,9545.5,9511.5
2978,8083,7709.3,7760.8,7764.4,7733.8,7739.2,7719.7,7728.1,7779.8,7769.7,7812.4,7789.6,7722.6,7620.5,7562.7,7537,7522.1,7584.3,7553.3,7530.9,7556,7613.3,7652.8,7678.3,7718.1,7766.3,7801.7,7847.5,8124.1,8625.7,9101.7,9209.4,9303,9752.6,9934.4,9942.7,9989.6,9856.8,9603.2,9529.1,9535.2,9552.2,9524.8
2979,8102.9,7736.4,7774.8,7776.7,7742.7,7752.8,7740,7746.2,7796.3,7800.8,7837.8,7805.5,7756.3,7632,7539.8,7499.5,7488.8,7548,7522.7,7507.7,7539.5,7590.8,7640.3,7678.7,7718.4,7770.6,7807.3,7853.3,8128.2,8643.4,9121.2,9226.1,9319,9773.2,9956.5,9968.9,10009,9871.5,9624.1,9540.4,9551.6,9577.5,9537.9
2980,8138.4,7698.5,7749.5,7749.6,7715.9,7734,7718.4,7733.3,7775.5,7771.6,7817.7,7792.8,7738.1,7602.8,7485.4,7440.8,7432.9,7498.7,7468.4,7453,7492.7,7546.5,7592.9,7622.5,7674.4,7723.3,7763.2,7816,8093.3,8602.5,9078.1,9178.3,9276.9,9728.7,9904.9,9908.1,9958.4,9819.2,9569.9,9498.4,9506,9523.7,9492.4
2981,8010.4,7728.5,7774.6,7776.9,7744.1,7756.9,7746.5,7768.6,7815.9,7818.7,7858.8,7826.1,7774.1,7638.5,7508.4,7452.4,7448.1,7516.2,7488,7472.9,7513.7,7574.4,7620,7648.2,7699.5,7763.5,7802.9,7852.2,8135.2,8655.3,9142,9260.1,9354.5,9824.5,9990.6,10008,10049,9910.1,9659.9,9592,9586.7,9611.5,9572.4
2982,8164.7,7686.2,7728,7738.1,7704.1,7718.6,7711.2,7724.2,7776.9,7784.5,7823.6,7802.9,7740,7588.2,7447.5,7390.8,7392.5,7448.3,7427.1,7408.9,7447.9,7502.1,7554.7,7594.6,7636.5,7683.3,7734.1,7785.7,8061.3,8575.4,9043,9137.4,9246.2,9691.1,9881.5,9885.9,9920.6,9783.1,9534.6,9466.7,9465.5,9493.9,9463.9
2983,8035.5,7726.3,7779.2,7783.8,7750.2,7765.1,7769.3,7789.2,7836.2,7845.4,7895.2,7860.7,7807.7,7654.9,7494.8,7436.1,7441.2,7490.9,7472.2,7467.1,7507,7562.4,7604.5,7644.6,7684.6,7746.3,7793.1,7847.7,8133.4,8652.2,9139.6,9253.2,9344,9806,9983.1,9986.9,10041,9893.7,9675.5,9584.9,9574.6,9596.4,9563.4
2984,8081.1,7688.7,7737.6,7745.7,7711.8,7726.3,7731.2,7758.3,7801.1,7811.3,7861.3,7844.7,7779.9,7616.2,7458.7,7393.4,7394.6,7450.3,7434.4,7412.6,7458.5,7514.5,7567,7597,7643.5,7702,7738.7,7796,8079.3,8597.5,9079.4,9181.4,9277.3,9729.1,9914.3,9920.4,9978.3,9827.6,9582.9,9507.5,9505.3,9533.8,9503.4
2985,8092.5,7723.9,7778.1,7775.3,7750,7761.4,7771.4,7796.7,7854.4,7861.6,7912.6,7889.5,7826,7666.3,7490.6,7429.6,7437.2,7482,7455.5,7448.7,7486.6,7545.3,7595,7638.5,7675.7,7726.8,7779.5,7832.5,8121.5,8636,9124.4,9235.6,9332.3,9784.2,9966.2,9974.7,10025,9882.5,9640.3,9562.6,9571,9588.5,9560
2986,8149.6,7702.3,7752,7751.2,7718.6,7738.7,7755.7,7790.8,7843.7,7855.1,7907.3,7889.3,7832.6,7659.2,7479.8,7412.6,7414.7,7456.4,7436.7,7430.1,7469.6,7518.1,7571.2,7614.8,7657.4,7706.7,7751.9,7803.3,8082.5,8602.6,9076.8,9178.3,9279.3,9732,9919.3,9923.1,9973.1,9832.3,9578.8,9514.4,9506.8,9536.4,9508.4
2987,7996.9,7675.2,7721,7736.5,7702.1,7717.5,7739.2,7772.6,7827.2,7843.5,7887,7887.2,7824.7,7653,7463.2,7400.8,7402.3,7439.8,7418.4,7408.4,7451.5,7502.8,7557.3,7592.1,7634.2,7688.1,7732.9,7777.9,8080.3,8597.5,9083.1,9201.2,9294.8,9751.6,9931.5,9939.6,9992,9855.7,9600.2,9520,9536.2,9550.2,9509.1
2988,8179.4,7698.2,7750.2,7754.7,7718.8,7733.7,7763.5,7800.9,7864.7,7877.4,7936.8,7926.2,7871.7,7687.8,7490.9,7425,7425.9,7461.1,7432.5,7423.8,7462.3,7508.3,7564.6,7603.2,7645.1,7702.3,7736.3,7784.1,8080.5,8590.1,9065.3,9167.6,9270.4,9719.9,9906.3,9918,9966.6,9822.4,9567.6,9487.5,9503.8,9525,9497.7
2989,8034.2,7727.7,7781.9,7787.8,7762,7788.4,7819.1,7855.4,7916.4,7929.7,7988.8,7990.3,7933.7,7756.5,7549.5,7481.6,7491.2,7515.3,7485,7482,7514.9,7567.5,7616.7,7650.6,7695.5,7756.1,7796,7846.6,8133.3,8667.4,9154.5,9254.1,9351.6,9823.4,9998.4,10006,10059,9921,9665.2,9598.4,9605.3,9625.7,9591
2990,8100.9,7661.2,7715,7716.3,7687.5,7715,7750.8,7800.1,7856.7,7880.5,7931.6,7942.7,7889.3,7709.5,7493.4,7418.6,7435.6,7456.6,7416.3,7404.1,7438.8,7492.5,7547,7580.6,7621.9,7673.3,7716.6,7766.3,8050.8,8562,9034.9,9139,9239.1,9699.5,9886.5,9897.5,9938.1,9802.3,9547.6,9466.9,9475.4,9497.6,9468.2
2991,8092.3,7696.8,7757.6,7759.4,7731.7,7756.6,7799.6,7853.3,7913.6,7924.8,7999.7,8002.7,7961.7,7773.3,7561.9,7485,7508.9,7519.6,7468.4,7461,7494,7548.1,7600.5,7627.7,7669.7,7730.9,7760.8,7822.9,8100.5,8623.2,9101.3,9200.3,9305.1,9759.6,9953.4,9964,10006,9868,9611.2,9536.9,9549.8,9563.5,9539.1
2992,8096.7,7712.6,7764.6,7778.7,7738.9,7769.7,7822.6,7869.8,7948.8,7962,8037.4,8046.1,8012.7,7820.4,7598.8,7520,7548.8,7566.9,7491,7485.1,7522.9,7571.4,7620.1,7647.2,7691.2,7742,7786.3,7843.6,8116,8634.8,9105.3,9209.7,9306.8,9774.8,9962.7,9962.3,10014,9872.2,9624,9549.7,9564.2,9572,9541
2993,7998.7,7683.7,7739.9,7744.9,7712.3,7747.9,7792.1,7855.1,7927.5,7949.2,8024.9,8043.7,8016.7,7829.3,7600.6,7527.5,7580.1,7585.2,7483.7,7483,7517.2,7573.3,7618.2,7648.4,7683.8,7738.4,7787.6,7836.8,8093.1,8629.3,9104.1,9210.4,9302.2,9778.8,9964.7,9973.7,10029,9879.5,9631.7,9551.2,9561.1,9575,9552.2
2994,8154.5,7702.9,7750.8,7764.5,7730.8,7769.1,7828,7889.6,7957,7998.5,8069.3,8089.6,8066.1,7880.8,7648.1,7574.1,7643.8,7647.6,7517.1,7511.4,7544.8,7598.9,7638.7,7678.8,7702.4,7749.6,7802.5,7859.6,8099.6,8616.8,9071.1,9173.9,9279.6,9737.7,9928.8,9941.2,9988.8,9845.5,9605.5,9520,9518.8,9549.4,9524.8
2995,8034.8,7701.8,7765.7,7777.2,7744.1,7779.2,7837.7,7914,7991.9,8018.4,8108.6,8136.8,8114.6,7941.3,7706.5,7643.6,7720.4,7716.7,7574.6,7576.4,7616.5,7663.6,7718.4,7732.8,7772.1,7815.3,7868,7922.5,8140,8659.7,9134.6,9234.5,9335.2,9808.5,9991.3,10001,10046,9910.5,9651,9581.4,9594.6,9616.3,9593.3
2996,8132.9,7690.9,7762.3,7773.4,7733.8,7774.8,7851.2,7913.6,7984.1,8010.7,8101.5,8138.3,8138.2,7964.8,7729.8,7667.3,7760.3,7739.6,7593.8,7599,7639.6,7703.9,7738.2,7771.9,7794.1,7848.1,7901.6,7938,8131.1,8632.8,9102.4,9204.4,9291.5,9768,9955.5,9957.2,10010,9869.4,9621.4,9552.2,9569.3,9596.3,9591.8
2997,8054.2,7680.3,7736.3,7746.3,7714.8,7745.5,7828.1,7911.3,7987.5,8024.3,8125.4,8160.5,8162.7,8000.9,7779.4,7724.4,7825.1,7780.5,7647.3,7665.9,7719.6,7757.1,7822.5,7814,7828.7,7875.2,7914.8,7953.1,8112.5,8629,9092.6,9182.6,9276.2,9759.3,9940.9,9946.5,9998,9860.2,9619.6,9553.3,9578.6,9624,9651.9
2998,8096.7,7709.9,7767.5,7776.6,7754.4,7783.1,7867.7,7958.2,8040.5,8086.3,8189.3,8234,8252.1,8104.4,7895.5,7843.4,7928.5,7871.5,7786.4,7812.4,7873.8,7921.4,7963.8,7940.4,7928,7951.2,7976.7,8001.7,8147.5,8652.6,9117.7,9213.8,9306.4,9790.7,9982.5,9986.9,10046,9917.7,9678.4,9617.8,9671.9,9759.5,9848.9
2999,8081.6,7704.1,7798.3,7794.9,7831.2,7851.5,7920.7,7967.8,8083,8107.3,8208.4,8263.7,8310,8166.1,7978.2,7939.7,8009.8,7948.3,7966.4,7993.7,8094,8151.1,8115.2,8096.1,8014.6,7975.2,8008.1,7988.4,8155.6,8734,9164.4,9284,9375,9895.2,10073,10070,10103,9955.8,9740.4,9719.4,9876.7,9981.4,10239
3000,8127.6,7729.2,7776.7,7789.9,7763.5,7797.3,7907.6,7997.5,8092.2,8144.6,8260.1,8322,8359.9,8265.7,8097,8078.6,8121.7,8091.4,8097.6,8149,8197.4,8208.4,8185.4,8085.9,8016.1,7983.4,7975.5,7974.4,8133,8644.2,9113.4,9208.5,9301.3,9798,9999.7,10018,10100,10014,9836.1,9897.9,10119,10432,10763
3001,8007.5,7685.7,7747,7748.5,7732.9,7765.5,7875.8,7970.4,8069.1,8118.9,8243.3,8318.2,8382.7,8311.3,8194.7,8179.2,8215.3,8209.2,8253.2,8297.7,8320.5,8278.7,8213.1,8067.3,7972.7,7927.5,7916.2,7910.7,8092.3,8615.9,9105.7,9198.3,9302.8,9819.2,10026,10046,10166,10132,10036,10252,10642,11057,11339
3002,8163.6,7695.3,7751.8,7759.3,7730.9,7772.9,7895.7,7999.5,8093.3,8157.2,8278,8370.2,8443.1,8422.4,8338.6,8328.3,8362.7,8388.3,8448,8464.8,8428.5,8335.4,8202.3,8037.6,7922.1,7876.1,7856.5,7861.9,8078.3,8593.2,9067.4,9160,9264.1,9800.1,10035,10090,10276,10368,10422,10822,11409,11945,12086
3003,8056.9,7741.2,7797.1,7810.2,7790.3,7833.3,7956,8063.1,8169.7,8238,8372.9,8474.1,8571.5,8605.1,8574.3,8575.5,8597.3,8644.3,8673.5,8633.7,8520.1,8367.6,8191,8020.7,7917.2,7881.8,7876.4,7892.6,8137.7,8669.7,9164.5,9264.4,9361.7,9961.8,10257,10366,10771,11096,11409,12088,12689,13004,12620
3004,8074.2,7668,7727.3,7733.5,7717.6,7764.3,7892.4,8008.3,8107.5,8175.1,8315.6,8436,8558.2,8628.7,8640.1,8637.5,8637.5,8670.8,8635.9,8541.9,8359.1,8185,8002.5,7850.4,7775.3,7756.8,7762.4,7787.8,8041.2,8571.7,9054.2,9156.5,9257.9,9953.6,10354,10566,11288,11867,12339,13103,13425,13375,12437
3005,8130,7724,7784.2,7788.3,7768.8,7816.5,7954.7,8069.5,8185.3,8256.6,8399.5,8532.8,8677.6,8787.9,8813.7,8792.5,8731.2,8750.4,8646.7,8491.8,8280.3,8101.6,7939.1,7821.3,7761.9,7773.1,7783.7,7818.4,8091,8624.8,9107.9,9203.4,9310.4,10223,10861,11259,12429,13364,13804,14034,14000,13303,11970
3006,8143.5,7723.2,7779.4,7791.8,7774.5,7817.4,7967,8083,8200.6,8275.8,8427.1,8580.4,8732.2,8857,8866.7,8812.9,8682.7,8667.3,8488.2,8311.5,8094.9,7942.7,7822,7737.7,7715,7736.3,7759.3,7800.8,8080.7,8613.4,9101.8,9207.7,9303.6,10691,11762,12448,14182,15012,14869,14179,13439,12485,11194
3007,8040.1,7718.3,7779.3,7791.4,7775.2,7821.1,7969.7,8094.5,8216.3,8295,8456.8,8609.7,8763.2,8870.2,8835.6,8736.6,8546.1,8502.5,8304.5,8117.6,7933.4,7830.8,7741.8,7697.4,7696.2,7722.8,7756.7,7800.5,8081.3,8631.8,9132,9245.7,9342.9,11556,13112,14055,15852,16063,15071,13909,12544,11827,10623
3008,8192.6,7726.6,7776.6,7785.3,7763,7819.2,7975.2,8110.4,8231.1,8308,8474.9,8625.8,8775.8,8831.6,8701.5,8553.6,8318.4,8276.4,8075.6,7922,7773.9,7709.9,7663.4,7638.9,7652,7692.2,7727.9,7777.5,8072.6,8607.3,9095.7,9203.8,9327.2,12829,14761,15764,16800,16054,14275,12578,11639,10760,10125
3009,8083,7756.9,7810,7829.5,7809.1,7865.7,8022.9,8167.2,8289.1,8380.8,8543.6,8688.1,8804.8,8797.4,8571.9,8393.9,8156.7,8113.4,7940.3,7805.6,7718.6,7684.7,7663.6,7663.2,7685.4,7735.4,7774,7830.2,8126.6,8689.2,9200.6,9326.8,9447.5,14884,16999,17514,17192,15402,13181,11610,10735,10318,9899.1
3010,8140.4,7703.5,7756.7,7763.6,7748.6,7806.5,7967.6,8109.3,8234.7,8319.5,8485.2,8619.8,8705.6,8605.1,8301,8106.3,7892.2,7871.8,7739.5,7636.5,7582.8,7569.4,7572.8,7578.9,7603.5,7652,7692,7746.4,8057.2,8632,9141,9276.1,9438.6,16059,17296,17347,15650,13732,11754,10614,10109,9888.2,9657.2
3011,8147.6,7744.4,7800.4,7808.9,7791.8,7846.6,8018.4,8165.2,8292.9,8383.4,8543.7,8661.9,8692.2,8504.4,8150.3,7950.7,7776,7771.9,7667.4,7591.5,7563.7,7561.4,7580.3,7595.9,7636.1,7678.7,7735.1,7785.9,8121.6,8734,9279.6,9430.1,9608.5,16988,17230,16445,14372,12513,10928,10196,9903.6,9761.3,9651.8
3012,8131,7745.7,7800.8,7818.4,7803.8,7862.1,8032.5,8188.2,8321.3,8410.5,8572.6,8657.5,8641.9,8383.2,7989.2,7809,7676,7687.5,7605.9,7542.6,7533.4,7556.3,7584.2,7606.7,7650,7702,7741.1,7812.6,8175.1,8851.6,9432,9601.1,9767.9,16634,15730,14604,12734,11292,10319,9872.2,9726.9,9697.4,9663.4
3013,8117.1,7741.6,7787.4,7805.8,7783.1,7850.2,8024.4,8170.1,8313.1,8393.3,8545.9,8629.5,8556.8,8235.4,7829.2,7670.4,7561.5,7584.7,7518.3,7473.7,7484.2,7526.3,7552.1,7574.4,7615.4,7668.7,7724.4,7770.9,8185.6,8925.4,9534.1,9694.6,9848,14967,13940,13085,11526,10687,9962.7,9697.3,9632.1,9646.7,9664.7
3014,8262.9,7773.1,7825.5,7829.4,7809.8,7865.3,8058.3,8216.1,8349,8434.3,8574.5,8615.9,8518.8,8155.2,7746.8,7595.2,7513.1,7545.4,7496.7,7457.8,7473.4,7508.3,7549.9,7589,7625,7680.2,7725.3,7781.7,8233.3,9035.9,9644.3,9743.2,9866,13284,12322,11640,10827,10251,9776.4,9615.3,9590.3,9641.5,9731.3
3015,8059.8,7769.9,7821.9,7834.9,7818,7888.9,8072.2,8235.4,8372.3,8447,8574.4,8601,8460.8,8072,7675.4,7540,7477.5,7523.8,7484.1,7455.4,7477.6,7520.7,7560.2,7602.7,7647.1,7702.5,7746.7,7802.9,8293.3,9127.2,9725.5,9805.3,9859.4,12015,11384,10986,10498,10129,9762.2,9653,9665,9753,9971.2
3016,8265.5,7779.8,7822.8,7827.3,7819.2,7885.2,8072.6,8233.9,8359,8448.2,8563.3,8558.4,8395.3,7996.7,7596.4,7475.7,7430.5,7472.4,7439.5,7416,7437.3,7490.5,7538.6,7571.9,7616.8,7671.5,7715.2,7768.9,8261.3,9044.1,9596.4,9613.6,9657,10914,10650,10435,10200,9951.4,9647.1,9573,9623.1,9779.1,10192
3017,8186.1,7801.8,7858.6,7861.3,7846.2,7917.6,8113.1,8271.2,8408.9,8484.6,8583,8553.7,8373,7963.1,7578.8,7468.5,7430.9,7481.8,7454.9,7432.1,7464.1,7515.9,7555.7,7595.7,7633.5,7702.1,7750.2,7802.1,8278.2,9003.1,9532.4,9549.5,9569.7,10443,10358,10241,10165,9971.5,9709.4,9666.5,9785.4,10066,10756
3018,8201.6,7793.1,7847.1,7850.3,7838.8,7904.8,8104,8270.5,8403.4,8472.2,8564.2,8515.8,8309.5,7897.9,7531.7,7426.4,7394.9,7454.7,7433.5,7410.7,7444.3,7492.5,7541.9,7579.6,7622.6,7677.1,7724.3,7775.4,8196.2,8863,9353.8,9386.4,9441,10090,10136,10097,10081,9924.9,9701.4,9690.3,9908,10397,11376
3019,8233.2,7821.7,7869.4,7871.4,7861.6,7927.5,8131.6,8291,8429.7,8495,8572.4,8508.4,8290.6,7877.7,7525,7417,7399.3,7451.9,7428.7,7409.6,7445.6,7493.3,7550.9,7583.3,7629.9,7687.1,7730.9,7782.9,8168.2,8782.9,9266.3,9322.3,9392.4,9954.1,10066,10057,10083,9957.6,9751,9828.4,10213,10949,12061
3020,8279.5,7849,7889.8,7895.4,7879.2,7960.3,8154.6,8319.9,8455.4,8506.6,8577,8496.6,8264.7,7856,7507.9,7412.9,7391.5,7451,7431.6,7420.9,7451.8,7503,7551.8,7582.4,7630.7,7693.5,7734.2,7786.9,8134.6,8710.4,9194.1,9265.8,9351.6,9871.1,10021,10033,10085,9986.7,9844.4,10066,10718,11691,12567
3021,8168,7829.8,7870.9,7876.2,7869.6,7937.2,8142.6,8312.4,8433.9,8486.3,8539.6,8440.2,8204.3,7807,7473.5,7382.8,7368.7,7428.4,7417.9,7393.7,7425.7,7478,7535.8,7572.5,7617.9,7675,7718.6,7769.6,8103.3,8667.6,9157.2,9259.3,9341.4,9856.3,10024,10047,10112,10052,10003,10428,11355,12333,12667
3022,8364.8,7859.1,7901.4,7901.9,7893.6,7970.5,8167.3,8333.5,8448.8,8490.1,8532.6,8419.9,8186.5,7784.1,7455.3,7367.9,7358.8,7418.3,7406.8,7386.3,7419.2,7473.3,7520.8,7564.7,7604.7,7658.1,7707.3,7765.6,8073.6,8618.9,9108.3,9197.1,9297.8,9776.9,9980.6,9997.6,10110,10127,10247,10955,12042,12712,12278
3023,8247.3,7883.7,7926.5,7935.2,7931.2,8001.4,8206.3,8357.4,8483.3,8498.6,8525.6,8404,8159,7771.4,7467.5,7388.5,7380.4,7445.8,7428.8,7418.1,7453.4,7502.6,7547.6,7590.5,7637.6,7698.5,7742.7,7798.7,8102.5,8660.9,9151.6,9251.5,9355.9,9849.3,10053,10092,10270,10424,10807,11790,12756,12794,11743
3024,8275.6,7853.4,7897.6,7912.5,7904.4,7979.1,8170.8,8317.2,8432.6,8439.4,8445.9,8310.3,8072.5,7694.4,7410.7,7329.4,7331.1,7395.9,7381.6,7374.1,7401.3,7455.2,7504.2,7547.2,7589.5,7644.5,7689.9,7752,8051.5,8599.2,9092,9198.5,9314,9803.5,10022,10082,10379,10762,11410,12417,12838,12244,10990
3025,8336.5,7903.1,7952.1,7960.5,7949.6,8030.1,8216.6,8362.9,8461.2,8445.8,8449.6,8299.1,8054.6,7704.1,7430.7,7362.5,7357.2,7425.1,7409.5,7390.9,7427.5,7486.4,7529.8,7572.8,7618.7,7683.5,7726.8,7776.3,8083.2,8633.9,9122.7,9236.3,9363.3,9850.5,10107,10202,10699,11382,12199,12897,12610,11638,10494
3026,8310.4,7935.5,7982.9,8003,7990.1,8066.4,8250.3,8381.4,8470.7,8447.1,8429.3,8273.4,8037,7700.3,7446.9,7374.4,7383.3,7446.6,7435.6,7428.2,7465.1,7514.9,7567.4,7603.4,7649.8,7712.8,7763.3,7818.5,8117.6,8672.5,9170.7,9290.1,9416.5,9955.8,10265,10455,11306,12324,13037,12968,12011,10972,10128
3027,8218.6,7879.7,7927.1,7950.7,7941.1,8011.9,8182.1,8298.9,8381.9,8344.1,8313.1,8158.8,7936,7614.6,7386.7,7319.3,7333.8,7391.1,7388.3,7376.3,7410.6,7463.3,7515.5,7555.9,7606,7664.7,7702,7766.1,8076.5,8625.2,9132.6,9260.4,9409.7,9984.7,10397,10710,11970,13111,13230,12446,11239,10400,9827.7
3028,8387.2,7895.6,7951.8,7969.6,7959.2,8025.8,8181.1,8291.8,8361.3,8309.5,8283,8120.8,7908.5,7603.7,7378.7,7321.3,7332.9,7399.6,7391.1,7376.1,7415.4,7461.8,7513.8,7558.3,7598.4,7663.5,7701.4,7761.7,8068.4,8613.4,9118.8,9243.6,9431,10079,10681,11191,12826,13685,12953,11654,10546,9988.6,9638.2
3029,8230,7947.5,8011.7,8047.1,8022.1,8081.3,8234.1,8336.2,8391.4,8346.3,8297.3,8140.6,7938.2,7652,7442,7381.1,7396.6,7463.9,7456,7440.4,7488.8,7533.8,7590.1,7622.7,7678.3,7740.5,7777.8,7849,8162.7,8731.8,9269.4,9432.8,9678.9,10509,11414,12188,14005,14171,12617,11145,10272,9909.8,9682.8
3030,8339.7,7866.7,7939,7965.4,7937.6,7995,8126.8,8218.5,8272.3,8210.7,8164.1,8017.9,7826,7545.2,7344.5,7301.5,7305.1,7376.8,7362.5,7352.9,7391.8,7445.8,7495.1,7545,7584.9,7649.7,7686.2,7749.7,8076.4,8640.8,9174.2,9375.3,9725.1,10760,11973,12878,14212,13485,11629,10411,9835.1,9631.1,9493.1
3031,8295.2,7941.5,8008.2,8042.7,8016,8065.8,8207.7,8284.6,8327.6,8261.8,8225.6,8068.3,7889.6,7621.2,7429.4,7382.2,7391.4,7463.9,7451,7444.2,7484.5,7540.1,7595.5,7630.5,7672.6,7736,7791.4,7857.5,8190.3,8794.9,9376.8,9652.7,10208,11610,13100,13992,14416,12943,11094,10167,9793.1,9680.6,9593.9
3032,8305.1,7892.7,7968.2,7975,7954.1,7990.4,8117.5,8192.2,8229.2,8164.3,8119.8,7978.9,7808.6,7549.8,7361.9,7309,7329.7,7399.4,7388.5,7371.1,7417.6,7467.6,7530.1,7570.9,7614.7,7684.4,7731.8,7803,8163.5,8802.4,9427.9,9846.1,10689,12431,13874,14401,13665,11939,10440,9817.3,9610.8,9558.8,9486.4
3033,8272.7,7926.9,7996.5,8018.7,7989.3,8018.6,8139.9,8207.4,8239.5,8169.2,8127.3,7984.5,7826.3,7580.7,7402.2,7350.2,7370.1,7437.3,7435.8,7420.9,7460.3,7515.5,7571.1,7611,7662.3,7732.4,7792.6,7871.9,8268.2,8988.3,9737.2,10365,11559,13493,14450,14430,12901,11298,10157,9748.3,9624.3,9595.5,9539.6
3034,8358.8,7929.1,7995.9,8008.9,7981.5,8008.1,8117.4,8179.8,8209.1,8146.7,8090.1,7956.1,7802.6,7560.9,7391.3,7339,7355.3,7434.3,7421.1,7412.3,7444.2,7507.8,7568.7,7610.1,7661.8,7727.1,7794.8,7879.5,8345.1,9189.6,10112,11015,12470,14143,14239,13689,11940,10691,9888.2,9625.5,9557,9546.9,9498.6
3035,8240.7,7891.7,7953.4,7970.2,7939,7957.9,8070.4,8122.8,8151.5,8074.2,8033.1,7906.4,7746.4,7525.5,7358.9,7310,7330.1,7403.9,7393.8,7383.3,7420.8,7478.1,7542.1,7575.8,7635.5,7717.1,7792.5,7898.4,8450.6,9480.1,10603,11792,13207,14279,13620,12820,11257,10354,9751.6,9558.1,9519.1,9517.3,9474.4
3036,8391.3,7903.9,7968.1,7975.8,7943.8,7961.6,8057.9,8110.9,8136.6,8055.5,8021.1,7900.6,7748.1,7532.3,7359.9,7314.4,7337.3,7399,7392.9,7378.4,7426.3,7488.8,7543.4,7590.3,7649.7,7730.9,7823.7,7964.2,8667.5,9934.5,11302,12597,13561,13767,12646,11850,10705,10084,9637.2,9495.1,9476,9480.3,9444.9
3037,8285.5,7956.5,8019,8030.1,7987.5,8008,8093.2,8139.6,8159.5,8088.2,8050.8,7926.3,7780.3,7580,7412.8,7365.2,7392.5,7458.4,7454.3,7443.2,7491.7,7545.9,7612.9,7658.1,7725.9,7826.3,7951.4,8158.1,9077.6,10657,12270,13407,13537,13106,11918,11268,10502,10077,9703.9,9591.1,9573.8,9577.7,9543
3038,8313,7873.7,7933.5,7940.7,7897.1,7916.6,8000.8,8028.2,8057,7982.5,7934.7,7819.7,7689.6,7485.5,7321.9,7285.6,7300.3,7373,7365,7354.5,7397.8,7467.4,7530.4,7583,7657.2,7782.7,7953.6,8255.9,9387.1,11156,12744,13284,12630,11976,11067,10633,10177,9862.1,9537.6,9430.2,9425.2,9444.9,9413.3
3039,8348,7932.3,7992.3,8003.2,7956.1,7966.6,8048.9,8070.6,8098.6,8012.9,7978.4,7876.8,7741.7,7535.3,7387.7,7334.3,7362.5,7437.2,7427.3,7420.8,7466,7529.8,7602,7668.2,7756.6,7918.6,8178.1,8618.9,10006,11921,13262,13064,11919,11317,10695,10405,10147,9904.8,9601.4,9507.9,9508.2,9514.9,9477.7
3040,8379.8,7953.9,8019.8,8016.5,7970.8,7991.8,8047.5,8073.3,8086.8,8016.3,7985.4,7881.2,7743,7556.8,7398.6,7356.6,7373.3,7452.1,7444.2,7443.3,7487.2,7554,7633.3,7713.4,7842.5,8071.9,8490,9139.2,10699,12463,13229,12287,11050,10707,10377,10207,10079,9881.2,9595.4,9511.8,9505.6,9526.5,9498
3041,8257.5,7918.2,7975.4,7980.6,7927.9,7942.1,7997.3,8016.9,8028.7,7950.6,7929.4,7827.5,7698.9,7517.6,7363.9,7327.9,7352.3,7422.6,7418.9,7411.9,7472.8,7540.1,7639,7731.1,7912.6,8241.9,8840.5,9653.7,11161,12523,12704,11460,10433,10335,10191,10092,10032,9849.7,9566.4,9488,9484.2,9497.6,9467.2
3042,8435.3,7941.5,7992.7,7998.4,7946,7953.8,7997.7,8023.3,8031.3,7953.2,7923.2,7825.9,7710.7,7528.3,7374,7332.9,7362.9,7434.2,7429.5,7433.3,7492.3,7569.7,7684.7,7824.1,8092.2,8576.9,9394.9,10286,11442,12172,11860,10660,9953.2,10048,10041,9989.2,9968.3,9803.6,9532.8,9452.8,9452.7,9471.3,9443.9
3043,8299.7,7976.4,8033.3,8039.7,7986.9,7984.1,8030.4,8041.2,8051.1,7979.6,7958,7864.2,7735.2,7558.4,7416.8,7387,7403.7,7488.4,7487.2,7495.6,7557.7,7643.3,7802.1,8025.4,8437.2,9132.8,10120,10887,11422,11606,11173,10217,9779.4,10007,10071,10042,10044,9886.8,9630.6,9550.2,9545.7,9559.8,9530
3044,8377.4,7911.9,7962.5,7959.4,7914.9,7909.5,7941,7945.5,7964.2,7886.3,7858.8,7773,7660.3,7482.8,7341.7,7306.6,7331,7415,7407.1,7429.5,7499.5,7615.4,7823.6,8140.8,8720.1,9578.4,10500,10922,10828,10702,10374,9736.9,9504.2,9800.6,9915.5,9889.7,9905.2,9758.2,9493.6,9408.9,9410.9,9433.8,9404.2
3045,8391.2,7961.6,8011.4,8015.1,7961.2,7952.6,7984.2,7982.3,7993.9,7916.6,7893.2,7810.7,7702.2,7529.5,7394.9,7362.1,7388.4,7470.8,7472.6,7500.6,7595.4,7742.8,8058.1,8543.7,9318.6,10244,10902,10836,10257,10093,9953.2,9571.8,9462.4,9817,9946.9,9933.4,9960.4,9813.9,9549.1,9475.9,9477.1,9496.9,9464.4
3046,8337.9,7940.3,7999.9,7992.5,7939.6,7918.8,7952,7941.5,7955.6,7882.1,7859.5,7778,7678.1,7508.2,7377.4,7342.5,7381.4,7463.4,7477.6,7513.8,7650.6,7857.6,8344.8,9025.3,9937.2,10705,10840,10315,9570.6,9526.6,9593.3,9417.7,9394.1,9760.5,9908.8,9903.4,9937.1,9793.3,9529.5,9457.5,9448.5,9474.9,9444.9
3047,8346.9,7955.6,8006.4,8006.7,7945.1,7927.6,7943.8,7934.8,7949.1,7875.1,7860.1,7771,7679.5,7517.1,7387.4,7357.8,7400.4,7477.6,7515.8,7565.2,7772.7,8074.7,8760.4,9603.4,10464,10864,10479,9731.5,9076,9191.5,9418.5,9337.4,9371.9,9755,9917.3,9900.6,9939.1,9792,9536.2,9459.4,9454,9479.2,9451.7
3048,8426.9,7976.5,8035.4,8032.9,7971.3,7944.1,7954.2,7944.2,7953.1,7887.1,7864.9,7788.7,7695.5,7530.2,7410.5,7380,7430,7524.9,7570.6,7667.5,7979.3,8433.7,9364,10252,10818,10699,9903.9,9145.7,8710.9,8974.5,9300,9293.5,9354.8,9742.5,9897.9,9900.2,9933.2,9795.9,9535.1,9459.5,9458.1,9485.9,9456.2
3049,8344.1,7960,8017.1,8014.6,7956.9,7926.6,7925.9,7912,7924.7,7848.6,7843.3,7769.5,7674.5,7529.2,7405.4,7379.7,7436.8,7548.6,7635.8,7780.6,8243.7,8862.9,9932.4,10652,10763,10211,9308.9,8682.8,8460.6,8834,9235.4,9267,9332.7,9732.2,9889.8,9892.1,9929.7,9791.5,9537.7,9459.2,9451.1,9474.5,9446.6
3050,8443.4,7959.5,8019.9,8018.3,7947.1,7917.7,7912.9,7898.3,7900.2,7844.5,7829.8,7752.9,7667.8,7517.3,7409.2,7391.9,7464.8,7588.6,7743.9,7984.5,8640.6,9431.6,10435,10773,10389,9604.6,8781.5,8341.3,8294.8,8726.4,9160.1,9208.5,9296,9681.5,9845.8,9847.6,9885.3,9750.6,9490.3,9409.2,9411.2,9437.6,9405.4
3051,8373.9,8016.7,8066.8,8071,8007.1,7961.5,7950.9,7930.2,7942.2,7877,7867,7805.4,7709.7,7577,7479.4,7464.7,7576.5,7735,7986.4,8377.5,9266.6,10123,10816,10645,9898.8,9090.7,8457.2,8174.4,8255.9,8746,9204.5,9274.2,9357.5,9749,9912.7,9917.8,9957.4,9826.8,9570.2,9491.3,9492.8,9516.4,9488.5
3052,8383.3,7938.4,8000.6,7994.4,7927.1,7881.6,7862.8,7842.6,7850.5,7793,7790.8,7725.1,7653,7517.4,7427.7,7422.7,7584.5,7803,8190.3,8750.7,9757.4,10483,10630,10039,9199.1,8553.7,8112.9,7965.7,8127.6,8623.7,9087.2,9171.6,9256.1,9645.7,9816.5,9819.4,9861.1,9722.9,9458,9383.3,9388.4,9408,9379.5
3053,8409.3,7995.1,8051,8055,7979.9,7933.8,7913.6,7883.6,7896.5,7835.9,7830.7,7777.2,7702.7,7580.8,7513.5,7537.5,7767.6,8064.1,8657,9363.5,10339,10747,10332,9526.8,8759,8278.7,7997.3,7926.9,8141.7,8654.2,9134,9217.5,9311.1,9694.8,9865.4,9864,9908,9776.3,9513.8,9441.4,9440.5,9461.8,9434.8
3054,8425.7,8019.5,8066.3,8079.1,8004.2,7948.7,7921.4,7896.2,7914.2,7854.8,7849.5,7797.8,7740.3,7639.1,7593.5,7653.3,8023.2,8441.9,9247.2,10015,10683,10631,9788.7,8987.1,8382.5,8078,7919.5,7890.2,8135.2,8665.9,9140.5,9229.6,9323.9,9710.1,9878.5,9880.6,9927.7,9790.2,9538.8,9464,9467,9485.8,9445.4
3055,8363.8,7972.2,8037.8,8037.1,7961.1,7905.2,7869.9,7843.6,7859,7802.7,7809.9,7770.3,7718.4,7631.9,7640.9,7751,8286.7,8818.9,9757.9,10404,10596,10164,9183.9,8502.3,8087.3,7909.7,7817.3,7823.5,8072.9,8611.1,9098.3,9190.8,9285.9,9673.7,9841.1,9849.3,9889.3,9751.2,9482.9,9414.3,9421.1,9436.8,9405.8
3056,8513.7,7987.6,8049.9,8052,7973.3,7915.8,7880.1,7841.8,7860.6,7816.6,7829.8,7802.2,7762.3,7712.6,7797.7,7992,8753.4,9395.2,10301,10643,10278,9583.2,8667.7,8166.6,7903.3,7811.1,7766.5,7791.6,8059.8,8587.2,9065.9,9158.5,9254.4,9627.9,9804.8,9796.2,9842.5,9700.1,9447.9,9376,9382.7,9407.1,9376.4
3057,8387.1,8061.8,8131,8130.4,8053.1,7982.4,7939.9,7914.3,7932.4,7896.3,7915.6,7889.5,7893.2,7900.3,8130.3,8447.6,9455.8,10130,10757,10641,9839.8,9093.4,8353.8,8022,7871.2,7832.4,7818.3,7852.2,8135.5,8694.6,9185,9285,9374.1,9755.6,9921.9,9916.2,9974.4,9832.1,9584.3,9513.1,9519.4,9531.9,9503.3
3058,8402.3,7974.9,8042.8,8035.7,7964,7901.1,7849.4,7820.7,7845.4,7822,7851.6,7848.4,7891.6,7982,8367.2,8804.3,9890.3,10433,10592,10107,9162.9,8519,8004.3,7795.7,7717,7712.9,7711.6,7748.9,8040.3,8576.5,9060.1,9160.9,9261.6,9630.4,9801.8,9798.8,9850.6,9705.3,9450.1,9375.6,9379.4,9398.8,9378.3
3059,8475.2,8028.4,8095,8101.2,8013.4,7948,7897.4,7875.6,7896.8,7876.4,7929.1,7971.4,8075.3,8305.6,8894.8,9421.2,10417,10727,10366,9633.6,8711.3,8214.8,7866.8,7750.2,7708.2,7721,7737.8,7778.1,8074.3,8616.5,9115.9,9213.1,9322,9657.6,9826.4,9826,9876.7,9735.4,9490.6,9408.5,9418.1,9435,9417.7
3060,8456.1,8026,8093.2,8093,8012.5,7941.2,7890.7,7865.3,7901.2,7891.8,7974.5,8074.9,8284.6,8699.9,9465.5,10027,10647,10637,9841.1,9051.4,8290,7958.3,7748.9,7678.8,7666.2,7693.3,7717.2,7761.2,8060.5,8617.9,9115.4,9222.7,9332.1,9657.9,9811.5,9814,9872.4,9723.5,9478.6,9405.8,9412.4,9422.1,9398.1
3061,8403.9,8029.6,8096.8,8099.3,8028.3,7959.1,7899.6,7876.5,7919.6,7936,8062.6,8249.8,8610,9221.2,10046,10477,10545,10276,9288.5,8572,8010.1,7797.5,7674.6,7647,7658.2,7690.5,7714.9,7763.9,8069.5,8631.7,9146.5,9262.5,9399,9684.7,9824.6,9833.5,9885.1,9736.1,9492.1,9414.8,9421.6,9439.6,9427.9
3062,8515.3,8072.7,8143.7,8149,8065.1,8004.5,7943.9,7938,7992.5,8047.7,8240.3,8571.2,9141.4,9877.7,10570,10735,10215,9773.2,8789.4,8221.4,7839.6,7712.8,7651.4,7647.1,7662.9,7706.1,7729.3,7780.7,8103.8,8679.2,9200.5,9333.7,9494.7,9710.1,9842.4,9836.7,9888.3,9750.1,9502.2,9426.7,9431.4,9453.5,9426.8
3063,8388.2,8026.5,8105.6,8113.4,8046.7,7971.2,7924.4,7926,8013.1,8119.5,8425.2,8930.7,9671.3,10393,10730,10572,9675.9,9197.9,8363.9,7938.8,7692.6,7623.7,7596.8,7609.1,7634.4,7682,7707.1,7758.4,8095.6,8710,9262.6,9430.7,9674.1,9746.7,9833.8,9838.6,9882.8,9744.2,9499.4,9424.3,9423.3,9440.5,9420.8
3064,8532.7,8059.9,8125,8138.6,8075.6,8011.5,7970.1,7988,8120.2,8316.1,8768.2,9477.5,10324,10816,10652,10204,9143.9,8729.9,8069.6,7770.9,7610.7,7587.1,7586,7589.6,7624.1,7672.2,7702,7758.4,8124.9,8783.3,9375.4,9619.8,9985.8,9777.4,9804.3,9804,9847.8,9716.3,9473.3,9394.1,9403.1,9417.8,9395.3
3065,8481.5,8095.9,8172.8,8185.2,8124.5,8074.3,8047.2,8110.1,8289.6,8643,9294.2,10172,10932,10991,10333,9707.9,8695.5,8370.9,7896,7682,7597.8,7588.1,7606.3,7633.4,7656.4,7708.6,7739.5,7797.8,8214.3,9012.2,9731.3,10103,10651,9915.8,9873.4,9878.9,9912.7,9784.8,9536.4,9455.8,9455.4,9482.1,9453.3
3066,8459.4,8043.8,8125.5,8134.7,8087.9,8041.2,8048.2,8172.7,8444.2,8975.6,9825,10694,11152,10706,9734.6,9091.9,8253.1,8035.5,7687.9,7554,7501.8,7513.8,7539.6,7562.8,7593.1,7646.8,7682.7,7739.5,8243.5,9250.1,10123,10635,11351,9918.1,9798.8,9802.6,9838.4,9707.3,9455.3,9376.7,9374.1,9398.2,9379.5
3067,8519.7,8084,8159.1,8186.4,8134.7,8128.3,8181.9,8394.3,8818.7,9564.6,10538,11197,11170,10324,9221.4,8640.3,8005.2,7869.9,7633.4,7529.6,7502.6,7528.6,7549.6,7580.1,7617.5,7668.8,7706.6,7768.6,8437,9782.5,10881,11518,12264,9982.2,9830.5,9828.2,9862.3,9733.5,9480.1,9405.9,9409.9,9433.6,9411.5
3068,8530.4,8114.2,8200.9,8229.8,8210.3,8230.5,8364.8,8748,9334,10277,11176,11389,10865,9801.7,8769.9,8286.5,7830.7,7755.3,7581,7512.5,7518.1,7541.6,7579.4,7602.5,7638.9,7690.1,7728.1,7799.6,8728.1,10531,11841,12452,12965,9998.7,9850.8,9847.8,9884.8,9756.4,9498.1,9440.2,9434.6,9463.3,9435.4
3069,8455.7,8083,8169.5,8215.7,8229.2,8300.5,8558,9109.1,9854,10841,11440,11157,10289,9246.3,8354.4,7980.4,7663.7,7634.7,7513.5,7455.7,7466.2,7499.6,7536.7,7561.8,7594.9,7659.3,7700.1,7761.5,8964.8,11142,12542,12828,12990,9922.3,9822,9827,9855.5,9724.7,9472.9,9397.5,9400.5,9427.2,9397.6
3070,8610.5,8102.1,8191.5,8259.6,8315.4,8493.4,8924.6,9677.7,10516,11326,11468,10732,9717.8,8794.8,8059.6,7784.3,7562.5,7570.2,7477.3,7438.4,7444.8,7483.5,7519,7549.3,7578.1,7642.4,7680.5,7750.2,9194,11554,12739,12694,12413,9794.7,9772,9763.1,9799.4,9670.3,9417.1,9343.2,9346.3,9369.9,9357.6
3071,8544.1,8185.8,8302.8,8409,8559,8895.9,9560.4,10465,11243,11626,11209,10233,9259.6,8510.3,7933.9,7722.6,7573.6,7599.9,7523.9,7492.1,7517.2,7552.4,7596.4,7624.3,7662.9,7719.1,7755.1,7834.9,9450.1,11755,12726,12279,11752,9840.8,9883.7,9876.6,9921.2,9782,9538.7,9464,9463.3,9491.3,9465.1
3072,8545.3,8140.1,8286.6,8438.9,8716.8,9246.6,10112,10968,11505,11325,10577,9593.5,8788.7,8191,7733.5,7568.9,7474.1,7518.1,7457,7420.5,7450.9,7488.2,7524.1,7550,7590.2,7645.8,7698.3,7755.5,9267.8,11185,11859,11310,10815,9694.8,9790.3,9796.1,9831.6,9701.6,9447.7,9375.6,9371.5,9395.3,9375.7
3073,8688.1,8261.1,8454.5,8713.3,9190.9,9967.5,10905,11532,11657,10951,10037,9169.9,8543.8,8077.9,7700.6,7573.8,7499.8,7547.3,7501.1,7481.7,7505.2,7540.8,7581.6,7608.1,7643.1,7710.3,7748.3,7812.2,9091.4,10571,11041,10569,10220,9702.9,9830.4,9836.6,9876.7,9748.9,9494.4,9424,9428.3,9446.7,9427.6
3074,8715.3,8339.6,8612.4,9020.2,9753.1,10723,11510,11653,11326,10307,9457.3,8777.9,8312.9,7943.6,7633.4,7518.2,7479.7,7524.7,7490.3,7464.2,7487.1,7535.1,7578.7,7596,7642.2,7703.5,7740.3,7805.2,8780.1,9869.5,10291,10000,9795,9678.6,9826.6,9831.7,9872.3,9733,9494.5,9419.5,9422.5,9444.2,9418.7
3075,8829.6,8422.7,8822.2,9437.5,10402,11387,11759,11379,10750,9685.4,8988.7,8491.6,8146.4,7831.2,7567.7,7466,7438.9,7493.2,7463.8,7449.1,7471.5,7513.8,7549.2,7577.7,7613.2,7666.3,7714.1,7770.6,8488.3,9330.3,9743,9602.3,9527.1,9619,9782.5,9780.2,9828.8,9701.3,9444.3,9368.7,9377.6,9399.9,9369.4
3076,9095.7,8693.4,9302.9,10181,11297,12019,11758,10919,10154,9199.4,8676.8,8330.3,8080,7816.4,7579.5,7486.1,7475.1,7533.7,7505.3,7483.3,7519.8,7559.8,7598.5,7618,7648.9,7700.4,7745.4,7802.7,8329.4,9019.7,9453.4,9403.8,9405.6,9647.2,9798.6,9807.8,9847.9,9722.4,9472,9396.8,9408.2,9429.8,9402.1
3077,9258.7,8985.6,9848.4,10916,11896,12098,11269,10224,9507.9,8765.8,8407.7,8164.6,7980.2,7740,7526.5,7454.2,7443.1,7505.5,7485.5,7467,7498.3,7542.8,7583.1,7599.2,7644,7689.8,7733.8,7793.7,8192,8806.8,9262.5,9276.7,9322.3,9617.6,9780.7,9789.1,9839.8,9702.2,9449,9376.7,9388.8,9405.4,9376.4
3078,9871.1,9527.3,10642,11743,12278,11854,10659,9636.3,9041.4,8490.8,8258.8,8083.4,7939.1,7726.3,7531.9,7460.2,7458.6,7533.7,7510.5,7497.6,7532.1,7577.7,7609.1,7627.6,7659.8,7712.9,7757.8,7817.9,8126.8,8694.6,9150.1,9191.6,9259.6,9593.9,9760.3,9767,9810.4,9679.4,9425.5,9353.7,9363,9386.3,9357.2
3079,10555,10360,11617,12450,12281,11316,10054,9183.7,8746.8,8349.4,8207.1,8080.4,7956.1,7769,7590.8,7528.9,7542.9,7615.7,7599.6,7599.7,7649.2,7674.6,7732.5,7730.5,7761.9,7805.1,7863.6,7922.9,8161.7,8711.1,9180.1,9243.3,9321.7,9671.8,9841.5,9846.6,9891.5,9767.9,9518.7,9450.6,9457.4,9472.4,9449
3080,11315,11038,12148,12435,11636,10471,9360.5,8698.8,8394.6,8123.4,8034.2,7938.5,7844.7,7674.3,7528,7467.9,7486,7566.1,7565,7570.9,7624.5,7656,7705.1,7711.7,7724,7777.9,7829.6,7871.6,8060.6,8585,9037.8,9116,9196.6,9555.5,9733,9739.2,9778.7,9641.7,9404.6,9320.8,9331.4,9358.9,9329.2
3081,12366,11958,12588,12179,10942,9812.1,8940.5,8455.8,8257.2,8066.4,8021.7,7955,7868.5,7718.7,7583.9,7541.1,7579.9,7667.6,7687.7,7708.8,7774.9,7810.1,7866.5,7852.7,7853.7,7884.5,7932.8,7966.4,8104,8615.3,9066.1,9146.1,9225.3,9599.6,9772.1,9778.2,9816.9,9693.2,9441.4,9372.7,9374.9,9404,9381.9
3082,13016,12521,12427,11459,10159,9238,8596.2,8253,8137.5,8001.5,7976.1,7920.6,7854.9,7731.8,7627.9,7603.6,7669.3,7771.5,7814.6,7855.3,7933.7,7967.1,8020.3,7970.4,7953.7,7961.8,7990.2,7990.8,8103.2,8601,9067.6,9148.7,9236.9,9611.1,9783.1,9796,9834.4,9700.1,9456.8,9384.7,9393.3,9416.7,9390.8
3083,13186,12465,11737,10578,9466.6,8791.8,8316.7,8066.4,7990.7,7901.3,7901.2,7854.5,7791.9,7710.1,7639.3,7646.5,7731.3,7860.5,7944.2,8006.9,8086.2,8110.8,8133.2,8040.3,7986.4,7965,7950.7,7942.7,8046.1,8545.3,9019,9095.2,9191.5,9568.6,9742.1,9754.5,9793.4,9657.3,9409.7,9333,9345.3,9369.9,9338.6
3084,13197,12089,10951,9838.5,8990.7,8510.5,8161,7987.8,7945.2,7870.4,7880.2,7842.4,7799.4,7752.9,7737.8,7760.4,7902.2,8054.7,8172.8,8242.4,8322,8319.6,8294.4,8144.2,8028.3,7964.1,7936.6,7902.4,8026.2,8520.6,8983.8,9071.9,9160.4,9540.8,9716.9,9728.3,9769.2,9636.8,9387.5,9317.4,9329.3,9348.1,9322.1
3085,12240,11321,10140,9271.6,8676.2,8349,8088.1,7950,7929.8,7879.2,7893.3,7862.1,7834.2,7853.9,7927.5,7985.3,8189.7,8367.2,8526.8,8597.3,8640,8563.1,8443.5,8218.7,8067.6,7981.8,7925.6,7904.1,8056.7,8565.2,9046.7,9131.6,9229.3,9621.8,9788.7,9805.2,9838.6,9710.2,9468.3,9391.4,9403.4,9424.9,9396.3
3086,11358,10392,9409,8790,8384.6,8154.8,7945.6,7837.1,7831.3,7781.2,7797.4,7780.9,7784.6,7859.3,8022,8123.1,8370.1,8571,8731.5,8774,8730.8,8575.4,8377.8,8114.5,7939.5,7841.9,7797,7782.1,7961.8,8471.3,8946.2,9045.6,9140.8,9529.1,9708.4,9714.4,9766.3,9623.6,9374.5,9304.7,9303.5,9330.2,9303
3087,10552,9718.2,9026.7,8587,8311.7,8163.5,8008.7,7930.5,7923.3,7891.9,7903.9,7885.8,7937.6,8128.6,8368.3,8559.3,8819.6,9013.8,9113.4,9099.4,8922.2,8676.3,8403,8107.6,7951.2,7882.1,7837.4,7841.3,8054.6,8579.6,9042.7,9135.9,9237.8,9631.7,9806,9805.2,9851.5,9721.5,9480.7,9403.9,9426.5,9462,9433.2
3088,9839.2,9143.4,8665.7,8396.1,8196.7,8088.2,7926.1,7839.3,7846.9,7811.1,7836.7,7839.1,7919.7,8194.2,8596.1,8779.7,9035.4,9207.3,9215.5,9078.6,8809.6,8517.1,8221.6,7960.2,7819.9,7771.3,7754.7,7776.1,8014.8,8532.4,9015.5,9110.1,9212.7,9598.3,9780.3,9786.5,9834.2,9696.6,9451,9382.7,9385.8,9408.6,9378.3
3089,9346.6,8731.9,8414.9,8241.7,8101.9,8019.7,7866.3,7787.8,7801,7767.2,7784.1,7806.3,7929.1,8301.4,8796,8978.9,9145,9262.8,9141.7,8925.7,8578,8280.4,8011.3,7817.8,7716.2,7692.7,7692.6,7719.9,7977.1,8493.6,8979.3,9080.8,9176.7,9581.1,9751.9,9753.2,9797.1,9665,9420.8,9343.9,9351.4,9374.7,9350.1
3090,9108,8498.1,8311.5,8184.8,8086.8,8019.1,7873.7,7794.8,7811.2,7777.5,7804.8,7837.4,8004.1,8453.5,8993.4,9149.9,9192.7,9227.2,8987.1,8708.8,8358.6,8100.8,7883.2,7736.4,7678.8,7678.8,7698.2,7733.1,7991.6,8515.7,8997.8,9090.5,9191.5,9578.5,9761,9764.6,9811.2,9677.5,9435.2,9359.9,9368.6,9388.5,9372.3
3091,8774.1,8311.6,8184.6,8108.4,8019.1,7968.1,7838,7750,7768.9,7742.1,7766,7811.5,8006.3,8497.9,9003.5,9093.6,8999.7,8979.1,8673.5,8384.1,8082.7,7891.3,7740.5,7651.2,7615.6,7646.8,7674.5,7712,7976.6,8497.2,8987.2,9094,9181.4,9582.1,9758.5,9769.7,9815.4,9686.4,9432.5,9360.7,9365.7,9388.1,9364.4
3092,8717.5,8188.6,8104.3,8102.9,8025.3,7951.5,7843.5,7769,7780.8,7763.4,7783.2,7828.2,8056.3,8532.6,8940.2,8981.6,8763.5,8722.9,8399.8,8168.4,7897.2,7781,7688.3,7622.7,7600.2,7644.7,7670.4,7729.9,8026.7,8510.7,9033.1,9106,9212.5,9631.9,9790.7,9774.9,9836.5,9659.9,9460.4,9356.9,9395,9391.8,9380.9
3093,8648.8,8196.4,8143.8,8099.7,8033.2,7995.6,7859.6,7781.9,7807.6,7770.5,7812.1,7868,8057.8,8473.2,8757.3,8705.4,8465.8,8409.3,8138.8,7938.6,7774.4,7696.4,7644.1,7621.8,7634.2,7677.7,7713,7758.6,8029.2,8554.7,9037,9139.5,9239.1,9644,9820.1,9822.4,9873.3,9736.3,9493.3,9428.5,9433,9453,9434.8
3094,8527.4,8085.7,8056.2,8014.7,7951,7913.6,7788.3,7716.2,7736.8,7701.8,7733,7789.1,7950.9,8276.6,8433.7,8350.9,8121.9,8080.6,7862.5,7706.8,7606.4,7573.2,7549.1,7542.3,7569.7,7611.1,7646.1,7696.6,7970.2,8492.1,8974.2,9078.3,9172.5,9582.3,9764.5,9768.1,9801.5,9677.2,9436.6,9361.2,9364.5,9382,9357.5
3095,8569.3,8052.5,8030.1,7989.9,7933.1,7903.9,7772.3,7702,7720.2,7683.8,7720.8,7760.2,7878.9,8111.9,8164,8064.8,7885.5,7859.7,7698.6,7593.2,7522.4,7514.6,7520.2,7526.3,7552.1,7599.4,7635.9,7686.3,7952.4,8472.1,8946.8,9048.2,9144.2,9549.2,9725.2,9726.2,9770.8,9634.7,9398.5,9323.3,9339.6,9348.6,9335.4
3096,8478,8088.2,8066.5,8019.9,7976.9,7943.6,7814.8,7740.3,7751.5,7726.8,7757.8,7782.7,7869.2,8002.9,7991.1,7892.3,7754,7756.9,7642.7,7563.5,7527.6,7532.1,7551.4,7574.8,7595.9,7655.1,7691.6,7746.6,8013.6,8539.8,9025,9133.2,9222.7,9635.3,9810,9818.9,9858.5,9727.7,9483.2,9419.3,9425.9,9440,9422.4
3097,8449.9,7980.2,7956.3,7918.6,7865.5,7840,7716.4,7647.4,7666.7,7627.7,7651.1,7672.2,7724.9,7778.2,7725.3,7638.1,7545.1,7561.6,7477,7421.8,7411.7,7432.4,7454.3,7471.7,7510.3,7566.7,7591.3,7648.7,7915,8439.3,8918.1,9027.3,9113.1,9522,9704.6,9708.5,9749.8,9615.3,9376.9,9302.4,9307.1,9325.7,9303.4
3098,8516.3,8052.7,8038.5,7992.7,7944.5,7925.1,7795.6,7727.3,7740.7,7696.5,7724.5,7714.5,7744.9,7748.8,7678.2,7607.5,7535.5,7575.7,7501.2,7459.7,7463.4,7498.5,7530.4,7549.4,7588.9,7639.7,7677.7,7728.9,8007.9,8522.8,9002.3,9111.8,9194.1,9608.2,9789.2,9789,9838.1,9704.5,9452.6,9391.1,9400.7,9419.6,9396.9
3099,8459,8025.2,8003.9,7964.6,7916.1,7896.5,7784.4,7709.3,7719.1,7680.1,7696.3,7689.6,7684.3,7687.2,7568.7,7502.5,7461.6,7510.5,7461.6,7429,7434.7,7472,7501.2,7529.6,7561.6,7629.1,7662.7,7711.3,7990.6,8504.7,9001.7,9098.7,9194.6,9601.4,9775.7,9787.1,9822.6,9689.1,9448.7,9392.5,9385.9,9413.6,9389.6
3100,8351,7939.2,7922.4,7870.8,7834,7819.6,7703.9,7630.8,7635.9,7608.2,7622.1,7595.9,7593.1,7533.4,7439.3,7383.8,7360,7413,7366.4,7348.7,7363.9,7396.2,7442.1,7467.7,7500.2,7563.6,7602.5,7650.3,7921.3,8433.5,8920.2,9028.2,9127.2,9539,9702.9,9721.5,9758,9630.1,9375.9,9304,9315.6,9339.9,9311.6
3101,8444.4,7992.8,7966,7932,7891.6,7882.7,7774.2,7694.5,7697.7,7663.5,7677.8,7647.2,7623.4,7558.7,7454,7404.1,7398.5,7454.2,7414.2,7392.5,7414.7,7454.1,7493.6,7520.1,7558,7612.4,7654,7705.5,7984.9,8500,8981,9084.9,9173.3,9588.1,9764.3,9769.1,9810.3,9683.8,9435,9363.7,9380.4,9398.4,9376.6
3102,8338.4,7955.9,7948.6,7897.7,7857.5,7850.7,7730.7,7656.7,7668.1,7634.9,7639.6,7621.5,7580.4,7496.6,7399,7349.7,7346.5,7413,7385.1,7361,7383.8,7427.5,7472.2,7499.8,7544.3,7599.4,7639.4,7700.6,7965,8485.1,8975.8,9070.5,9169.5,9584.9,9757.4,9762.8,9806.7,9678.9,9428.9,9361.6,9368.9,9388.1,9370.2
3103,8408.1,7937.9,7921.4,7880.9,7852.1,7836.6,7728.6,7657.4,7667.9,7624,7638.5,7617.7,7569.8,7470.1,7367.8,7330.7,7326.4,7396.2,7367.1,7348.2,7377.9,7417.4,7461.1,7491.8,7530.7,7590.9,7631.6,7677.2,7955.2,8469,8942.9,9047.6,9137.6,9559.4,9731.1,9736.2,9781,9650.9,9397.6,9333.7,9342.4,9355.1,9336.4
3104,8418.7,7987.8,7971.7,7925.1,7890.4,7887.6,7776.9,7708.2,7709,7669,7690.1,7652.9,7608.4,7512.7,7400.4,7360.3,7360.8,7434.4,7411.4,7390.4,7419.6,7465.9,7513.3,7543.6,7582.1,7635.7,7673.3,7736.2,8010,8529.1,9010.9,9114,9205.1,9619,9804.2,9805.6,9850.1,9716.9,9470.9,9401.4,9419.1,9432.1,9414.5
3105,8348.2,7891.3,7884.4,7842.2,7807.5,7807.4,7698.8,7626,7638.5,7597.6,7608.7,7574.1,7532.4,7423.6,7315,7281.9,7285,7363.5,7337.9,7313.3,7347.5,7393.2,7431.8,7472.6,7512.3,7566.5,7605.7,7655.2,7924.7,8443.8,8914.5,9019.7,9114.7,9532.8,9715.1,9712,9754.5,9633.4,9382.1,9312.1,9325,9332.8,9319.3
3106,8306.8,7887.7,7879.8,7838.5,7807.2,7806,7699.4,7631,7643.7,7602.9,7617.7,7581.6,7532.5,7420.3,7318,7277.5,7286.2,7358.1,7337.8,7323.2,7356,7408.8,7448,7476.4,7510.7,7572.6,7613.7,7674.2,7936.2,8453.4,8937.9,9036.8,9136.8,9550.3,9720,9723.2,9774.9,9634.4,9392.3,9320.9,9330.4,9351.2,9332
3107,8349.2,7919.9,7924.2,7884.5,7845.1,7852.8,7745.6,7685.8,7694.4,7646.9,7664.5,7629.5,7578.6,7461.2,7357.1,7327.1,7329.3,7406.4,7381,7364.3,7396.5,7444.2,7494.5,7525.3,7570.5,7622.6,7669.9,7721,7989.2,8508.4,8989.2,9089.3,9179.5,9598.7,9780.9,9779,9827.4,9703.9,9455.5,9387.4,9391.9,9421.1,9394
3108,8223.8,7868.9,7865.6,7837.4,7801.5,7806.4,7711.3,7640.4,7655.1,7612,7622.4,7595.9,7537.2,7424.2,7319.1,7278.5,7288.5,7362.6,7347.5,7331.2,7362.8,7408.2,7460.3,7491.8,7531.1,7588.2,7638.8,7684.3,7957.5,8466.5,8963.4,9064.3,9160.7,9578.2,9750.7,9753.4,9806,9671.9,9429.1,9350.1,9361,9384,9357.1
3109,8368.8,7860.9,7858.6,7838.4,7797.6,7804.7,7712.1,7645.4,7651.5,7615,7622.4,7590.2,7534,7420.2,7314.1,7263.1,7280.8,7348.6,7333.9,7321.7,7350.2,7400.6,7447.4,7479.9,7523.3,7578.3,7613.4,7666.1,7938.6,8442.6,8923,9019.8,9116.1,9521.4,9706.1,9708.9,9754.7,9624.5,9384.5,9305.6,9314.2,9342.2,9321
3110,8242.7,7893.6,7900.7,7877.5,7837.2,7842.9,7758.5,7691,7707.2,7666.6,7678.5,7638.8,7586.9,7473.3,7363.7,7326.3,7331.9,7403.5,7383.1,7374.4,7404.7,7454.4,7507.9,7539.6,7575.3,7638.9,7679.8,7734.9,8008.1,8519.1,9013.2,9117.7,9204.8,9622.7,9800.2,9804.8,9858.1,9724.1,9480.9,9413.2,9410,9440,9414.5
3111,8257.5,7791.7,7799.2,7773.5,7739.4,7750.1,7659.1,7603.2,7607.9,7561.9,7588,7551.4,7494.8,7373.7,7265.4,7227.9,7234.1,7308.8,7287.5,7271.8,7312.1,7359.2,7409.5,7438.7,7476.8,7535.8,7582,7635.6,7895.8,8400.4,8883.9,8992.2,9084.8,9495.7,9682.4,9691.2,9737.2,9592.9,9349.3,9275.2,9282.8,9312.5,9282.4
3112,8233.5,7879.9,7878.8,7857.8,7828.2,7833.1,7755,7687.7,7694.9,7660.9,7675.6,7642.2,7579.7,7461.7,7352.5,7314.6,7323.2,7395.6,7380.7,7390.4,7415.8,7445.6,7513.1,7547.4,7598,7649.8,7715.8,7767.1,8031.4,8537.9,9032.5,9138.3,9223.8,9643.8,9806.5,9815.4,9866.9,9733.1,9485.9,9411.8,9410.6,9440.7,9404
3113,8262.1,7817.1,7824,7804.9,7780.7,7782.7,7707,7644.5,7663.4,7615.3,7634.1,7601.1,7539.6,7419.7,7311.4,7269.1,7280.9,7349.5,7325.2,7318.7,7348.9,7403.2,7451,7478.1,7530.7,7581.9,7631.5,7676.4,7946.9,8448.3,8932,9035.7,9131,9537.9,9720.3,9729.2,9776.8,9635.1,9400.6,9317.9,9330.7,9352.2,9327.8
3114,8155.4,7793.1,7805.4,7790.2,7759.9,7778.1,7703.9,7652.6,7654.1,7621.3,7633.1,7593.5,7550.9,7418.4,7306,7270.4,7283.2,7343.7,7330.1,7317.7,7357.9,7398.5,7447.8,7490.5,7535.2,7583,7628.4,7684.8,7951.7,8461,8945.5,9066,9155.4,9567.8,9743.2,9752,9802.8,9673.6,9418.3,9347.4,9352.7,9381,9354.7
3115,8268.4,7828.6,7843.8,7829,7798.9,7808.9,7746.8,7682.8,7691.9,7656.1,7670.8,7638.4,7580.1,7455,7335.8,7295.7,7313.3,7377.9,7356.2,7346,7380.8,7430.4,7477,7510.8,7567.9,7605.6,7657.5,7707.9,7977.6,8486.4,8969.5,9062.3,9159.6,9572.3,9755.5,9762.2,9813.8,9679.8,9433.9,9363.8,9361.8,9400.3,9373.9
3116,8156.7,7767.6,7786.7,7772.6,7741.9,7760.9,7693.5,7642.8,7653.3,7604.2,7627.6,7591.6,7541.8,7419.2,7298,7255.5,7269.4,7334.3,7308.2,7300.7,7330.8,7385.4,7435.7,7472.3,7511.1,7565,7610.8,7661.1,7930.5,8436.8,8919.1,9035.5,9123.7,9559.4,9721.4,9738.7,9774.8,9648.4,9398.1,9322.1,9329.8,9357.8,9327.7
3117,8211.4,7768.7,7780.9,7771.8,7742.5,7754.3,7701.5,7649.6,7661.2,7619.4,7635.6,7601.4,7553.8,7428.2,7298.5,7258.7,7273.2,7332.9,7313.1,7304.9,7336.6,7389.1,7436.2,7472.8,7511.4,7572.7,7613,7670.5,7933.3,8437.2,8916.5,9015.9,9114.6,9535.7,9710.2,9722.5,9757.4,9634.2,9379.9,9301.8,9317.4,9345,9319.4
3118,8184.7,7833.1,7852.1,7842.2,7813.6,7831.7,7775.8,7718.8,7737.5,7701,7707.6,7683.8,7636.6,7497.2,7372,7338.5,7356.3,7417.2,7385.9,7373.3,7406.9,7465.8,7514.6,7550.5,7590.5,7649.1,7691,7745.4,8018.7,8532.8,9014.1,9123.5,9218.7,9638.1,9819.6,9819.2,9869.1,9738.3,9492.5,9427.4,9431.3,9448.8,9433.1
3119,8194.1,7745.5,7769.7,7765.2,7736.6,7749.3,7699.1,7650.7,7661.5,7629.4,7640.5,7615.4,7561,7424.5,7293.4,7261.6,7278.6,7334.5,7303.7,7292,7329.3,7390.2,7432.8,7464.8,7504.5,7571.3,7606.3,7660.8,7927.4,8432.8,8903.5,9022.7,9115.2,9527.2,9706.3,9713.9,9759.5,9623.9,9382.6,9306.9,9318,9340.5,9314.9
3120,8176.1,7738.9,7767.3,7754.4,7727.7,7748.5,7708.1,7659.5,7664.9,7632.2,7647.5,7620.5,7568.1,7438,7303.9,7264.7,7282.3,7336.4,7304.7,7293.7,7327,7384.3,7432.3,7469.1,7510.7,7566.1,7613,7662,7931,8439.7,8909.6,9022,9123.6,9534.4,9712,9712.2,9765.8,9632.3,9389.2,9309.5,9316.7,9345.3,9314.3
3121,8173.4,7759.6,7793.2,7786.6,7757.8,7781.6,7739,7689.1,7701.4,7672,7682.1,7655.8,7606.3,7472.9,7346.9,7298.2,7314.7,7373.7,7336.9,7330.2,7357.6,7416.5,7464,7496.9,7540,7596.4,7643.2,7689.1,7956.2,8469.1,8943.1,9049.1,9143.9,9566.6,9743,9745,9795,9658.5,9421.7,9346.1,9351.6,9373.7,9356
3122,8091.8,7714.8,7737.7,7741.8,7710,7741.7,7698.6,7652.9,7669.2,7625.6,7649.8,7625.4,7580.7,7439.2,7309.7,7261.9,7285.5,7345.2,7298.4,7284.6,7323.3,7375.9,7427.8,7459.8,7513,7565.5,7598.1,7658.4,7920.4,8431.5,8911.6,9025.2,9121.6,9539.1,9715.6,9716.5,9766,9634.3,9383.9,9309,9324.4,9347.3,9315.7
3123,8200,7761.5,7796.2,7785.5,7766.8,7786.4,7751.9,7710,7727.8,7691.7,7710.5,7678.7,7633.8,7500.8,7355.5,7321.8,7348.3,7392.8,7340.8,7329.3,7368,7425,7467.2,7508.1,7548.8,7598.3,7641.5,7695.8,7968.3,8468.5,8949.7,9051.2,9147.4,9563.8,9743.5,9746.9,9792.1,9661.3,9418.2,9352,9357.5,9388.9,9355.7
3124,8140.2,7780.6,7814.1,7802.8,7780.8,7802.8,7777.4,7734.9,7754.4,7716.5,7736,7718.5,7667.2,7534.4,7397.3,7353,7379.6,7428.1,7369.6,7349.1,7397,7448.9,7496.8,7528.7,7572.6,7634.2,7673,7731.4,7992.8,8513.9,8990.5,9091.9,9197.2,9606.9,9783.1,9789.3,9839.2,9717.2,9468.8,9404.3,9404.6,9423.1,9404.7
3125,8081.7,7684.2,7711.2,7712.4,7680.8,7703.2,7682.5,7646,7668.3,7629.2,7661.2,7628.3,7583.3,7451.6,7311,7268.6,7308.3,7341.7,7275.7,7268.1,7307.3,7359.5,7409.4,7439.6,7485.7,7543.3,7576.5,7639.3,7899.3,8400.4,8880.6,8985.3,9079.4,9504.3,9675.8,9694.7,9725.3,9604.6,9349.9,9283.2,9294.1,9307.2,9285
3126,8189.2,7749.2,7785.8,7775.6,7754.7,7784.8,7761.4,7732.6,7748.7,7713.3,7736.2,7717.1,7668.6,7532.5,7386.4,7346.3,7384.8,7409.6,7343.6,7335.2,7369.5,7421,7469.3,7504.6,7550.8,7604.3,7650.4,7701.6,7969.3,8472.3,8949.3,9050.6,9147.2,9558.4,9747.9,9745,9798.9,9670,9418.7,9351.7,9361.7,9386,9363.5
3127,8114.4,7694.4,7727.4,7729.1,7704.7,7732.1,7708.1,7684,7708,7675.9,7692.5,7679.2,7637.3,7499.9,7360.5,7314.8,7344.3,7361.5,7302.5,7289.2,7325.2,7383.2,7429.4,7463,7499.7,7565.5,7610.7,7659.4,7924,8426.3,8908.8,9011.3,9099.2,9520.2,9695.5,9704.6,9748.4,9621.2,9369.4,9299.9,9313.5,9330.5,9306.3
3128,8075.4,7694.9,7732.6,7730.2,7707.8,7736.8,7724.6,7698.1,7726.2,7685.9,7713.5,7695.3,7653.4,7514.7,7370.3,7328.6,7340.8,7358.2,7305,7288.3,7329.5,7383,7438.5,7464.7,7516.7,7572.9,7616.1,7669.1,7927.9,8437.9,8922.8,9023.6,9119.3,9541.2,9725.2,9717.6,9764.6,9633,9384.4,9319,9338.8,9343.4,9328.3
3129,8159.1,7737.8,7777.2,7782.4,7753.3,7786.7,7773.1,7751.1,7773.7,7736.9,7768.1,7750.3,7715,7573.2,7417.2,7375.7,7374.7,7385.6,7346.3,7335.8,7370.8,7425.7,7477.8,7510.6,7555.4,7610.6,7654.9,7706.5,7968,8474.9,8954.5,9056.7,9146.8,9570.2,9746.1,9760.9,9803.1,9672.1,9420.3,9367.5,9368.9,9387.6,9365.4
3130,8107.7,7705.2,7740.6,7752.9,7723.5,7753.1,7747.3,7727.7,7753.2,7717.8,7750.7,7729,7701.4,7555.6,7397.6,7353.7,7340.7,7358.1,7318.2,7311.9,7347.8,7402.3,7454.9,7491.7,7535.6,7586,7627.1,7685.6,7942.1,8447.2,8929.9,9031.9,9127.4,9542,9728.3,9728.4,9776.4,9645.7,9404,9334.9,9338.5,9361.7,9343.3
3131,8125.6,7668.2,7710.1,7715.6,7689.1,7724.1,7713.4,7704.9,7725.1,7696.3,7726.5,7711.5,7681.5,7534.2,7371,7322.7,7293.1,7325.9,7296.8,7282.4,7316.3,7367.5,7421.9,7460,7495.7,7547.1,7591.5,7650,7902.9,8394,8875.5,8981.4,9077.7,9497.3,9674.4,9678.2,9719.3,9594.5,9344.3,9263.7,9280.7,9298.7,9277.1
3132,8091.3,7734.9,7780,7775.7,7759.2,7787.8,7792.6,7784.7,7805.4,7780.7,7807.3,7804.8,7759.8,7607,7442,7384.1,7348.5,7382.9,7361.4,7347.2,7389.4,7444.7,7490.4,7527.8,7567.7,7630.2,7664.1,7730,7985.7,8488.4,8974.2,9081.4,9176.6,9601.5,9767.8,9776.7,9830.1,9697.5,9453.7,9381.3,9395.9,9421,9387.5
3133,8050.5,7662.2,7702.9,7693.3,7679.2,7714.7,7717.3,7708.7,7733.4,7701.3,7738.5,7729.3,7691.7,7541.6,7363.3,7307,7271.9,7301.9,7285.8,7271.6,7312.1,7363.1,7417,7453,7488.8,7546.4,7583.6,7647.8,7902.2,8398.4,8875.3,8981.9,9089.3,9498.2,9672.3,9680.3,9725.9,9595.2,9351,9274.8,9290.8,9308.1,9287.7
3134,8122.7,7727.8,7764.7,7769.1,7744.9,7785.2,7794.5,7783,7818.9,7789.9,7822.5,7817.2,7774.9,7614.3,7430,7359.4,7321,7369.9,7353.2,7334,7378.3,7426.2,7479.1,7516.8,7563.8,7616.1,7654,7714.7,7970.8,8480.8,8956.1,9054.9,9155.3,9568,9750.1,9753.1,9807.5,9673.4,9427.3,9353.4,9369.6,9390.6,9364.4
3135,8093.3,7698.7,7747.2,7744.3,7725.5,7762.7,7781.6,7772.1,7798.2,7776.4,7813.6,7806,7762.9,7606.1,7396.7,7327.6,7301.3,7349.8,7340,7318.6,7359.6,7419.3,7469.9,7504.5,7539.1,7601.3,7641.1,7697.5,7956.5,8453.7,8932.9,9038.8,9137,9549.7,9725,9733.3,9782.7,9651.2,9402.5,9339.9,9346.1,9371.7,9342.3
3136,8061.4,7644.6,7687.2,7688.9,7664.4,7703.7,7714.9,7718.8,7753.2,7717.4,7754.1,7756.7,7715.5,7543.1,7338.5,7269.3,7234.2,7299.6,7279.5,7265.3,7302.2,7356,7398.5,7442.1,7484.4,7540.7,7580.7,7632.5,7898.8,8389.6,8874.7,8977,9073.2,9491,9665.4,9669.6,9717.2,9592.1,9337.8,9269.1,9276.6,9303.6,9274.2
3137,8119,7703.1,7743.8,7745.3,7730.8,7772.3,7783.9,7793.4,7823.7,7799.7,7834.7,7825.5,7775,7599.2,7387.1,7316.9,7291,7354.4,7341.2,7327.9,7365.8,7413.9,7464.4,7500,7547.1,7603.9,7644.8,7697.7,7968.2,8462.9,8932.8,9033.7,9133.6,9553.6,9722.9,9728.7,9778,9655.8,9408.5,9338.5,9346.6,9368.2,9352.1
3138,8033.3,7688.7,7728.5,7738.4,7721,7757.4,7772,7786.4,7819,7799.1,7827.2,7818.6,7760.4,7573.3,7367.1,7297.5,7275.6,7344.6,7330.6,7318.3,7356.1,7409,7451.7,7487.4,7529.7,7595,7635.9,7686.3,7955.9,8460.9,8930.5,9038.2,9137.4,9552.2,9726,9738.4,9788,9658.8,9407.7,9335.9,9346.8,9368.2,9344.8
3139,8044.9,7640.7,7680.7,7684.1,7673.5,7707.2,7732.6,7737.1,7770.7,7750.5,7782,7771.7,7714.7,7519.1,7309.3,7250.1,7230.3,7297,7285.3,7271.9,7308.8,7357.3,7404.1,7443.3,7483.4,7544.5,7589,7643.6,7908.7,8396.1,8867.5,8969.3,9071.8,9481.8,9652.7,9664.5,9708.5,9578.7,9335.5,9263.5,9269.9,9290.1,9276.7
3140,8156.5,7748.8,7795.9,7799.2,7775.3,7819.6,7846.4,7856.3,7898.4,7871.6,7904.8,7889.4,7823.9,7617.5,7403.4,7336,7332.4,7397.7,7378.6,7367.3,7410.3,7464.7,7507,7544,7595,7656.7,7695.8,7753.7,8014,8507,8987.6,9083.4,9177.7,9599.8,9772.2,9784.2,9831.7,9701.1,9460.6,9386.8,9400,9428,9407.1
3141,8024.3,7636.9,7686.6,7688.5,7675.9,7718.1,7743,7759.5,7796.9,7774.4,7800.7,7796,7713.9,7497.2,7303.7,7241.4,7233.8,7306.4,7290,7281.4,7318.1,7365.1,7420.8,7458.9,7499,7559.5,7607.7,7658.4,7912.3,8400.5,8876.2,8989.8,9077.9,9496.6,9673.6,9681.6,9726.7,9599.8,9350,9279.7,9286.1,9305.7,9282.9
3142,8063.6,7661.6,7699.4,7709.6,7690.8,7738.8,7757.1,7783.4,7824.2,7789,7817,7799.1,7717.6,7511,7309.4,7251.7,7248.8,7322.5,7299.6,7288.9,7330.7,7383,7437.2,7472.9,7519,7570.9,7616.9,7666.9,7922.2,8412.9,8889.7,8991.3,9087.9,9500.5,9674.6,9689.3,9736.6,9608.5,9351.5,9280.7,9292.3,9318.5,9298
3143,8075.9,7705.5,7757.8,7761.1,7750.4,7790.7,7817.3,7842.4,7883.2,7849.9,7878.2,7850.9,7759,7549.4,7355.2,7300.6,7305.1,7364.5,7355.8,7350.4,7385.9,7443.3,7494.6,7530.2,7572.2,7634.9,7672.8,7722.8,7981.9,8473,8959.6,9062.3,9152,9571.4,9746.8,9757,9804.3,9672,9428.4,9356.8,9366.1,9392.1,9368.3
3144,8040.1,7645.4,7696.6,7713.8,7693.8,7747.2,7768.8,7784.4,7829.4,7805.1,7826.1,7795.1,7694.3,7476.2,7293.8,7235.9,7250.2,7315.7,7304.1,7297.5,7335,7384.8,7437.6,7481.9,7519.9,7577.2,7614.7,7667.6,7914.5,8414.1,8899.1,8998.4,9097,9514.8,9690.1,9701.2,9755.1,9614.7,9365.2,9296,9305.8,9326.3,9305.7
3145,8084.1,7665.7,7716.8,7720.4,7709.1,7752.6,7779.6,7812.2,7854.5,7818.5,7833.4,7801.1,7698.8,7485.3,7301.2,7254.2,7262.8,7332.3,7319.1,7309.7,7350.2,7405.4,7452.4,7494.4,7526.5,7588,7629.8,7681.1,7933.7,8430.8,8910.2,9000.9,9105,9519.7,9696.5,9703.7,9755.5,9625,9371,9308.5,9312.7,9339.3,9322.1
3146,8086,7701.7,7751.4,7770.6,7742.9,7799.7,7827.7,7857.2,7900.8,7865.9,7876.8,7831.1,7727.3,7515.7,7342.2,7298,7301.4,7377.7,7359.6,7350.9,7392.7,7449.2,7502.5,7528,7577.3,7631,7667.9,7722.2,7971.9,8472.8,8963.4,9058.2,9141.9,9566.8,9747.6,9757.3,9805.4,9677,9437.5,9358.5,9365.4,9390,9376.1
3147,8022.3,7606.2,7653.7,7663.3,7649.5,7696.6,7729.7,7755.4,7805,7763.8,7764,7721.8,7613.6,7406.5,7239.9,7197,7209.4,7292.3,7268.5,7262.3,7299.1,7358,7398,7439.4,7478.7,7535.3,7577.3,7638.4,7886.4,8367.4,8844.8,8945.4,9050.8,9453.6,9629.6,9641.4,9696.3,9558.8,9305.9,9238,9241.3,9273.4,9252.6
3148,8096.1,7695.8,7745.3,7753.2,7733,7791.9,7819.1,7847.1,7895.1,7848.3,7855.8,7792.9,7686.1,7486.1,7319.9,7283.3,7290.8,7367.3,7350.5,7341.4,7382.7,7432.3,7490,7520.9,7565.1,7626.1,7662,7723.7,7974,8471.3,8941,9040.4,9132.2,9547.2,9730.6,9735,9792.2,9660.4,9412.9,9340.7,9349.7,9369.4,9359.2
3149,8009.6,7641.7,7694.2,7701.8,7690.4,7737.9,7777.1,7800.3,7845.8,7801.5,7796.4,7738.6,7627.3,7430.2,7283.9,7239.2,7251.4,7325.3,7313.5,7299.5,7345.9,7399,7445.8,7482.8,7523.7,7591.3,7638,7702.7,7954.9,8432.5,8894.7,9003.1,9091,9509.5,9685.5,9698.4,9751.8,9608.1,9367.7,9293.5,9308.9,9331.6,9305.4
3150,8051.4,7633.3,7687.3,7702.7,7694.1,7732.5,7767.1,7796.8,7835.5,7795.7,7783.9,7721.5,7611.7,7416.6,7275.2,7233.3,7244.7,7325.6,7313.2,7300.3,7338,7396.2,7452,7480.7,7528.8,7603,7656.4,7721,7985.8,8438.3,8894.8,8991.9,9088.8,9499,9674.9,9692,9732.4,9603.2,9352.7,9285,9294.3,9319.8,9302
3151,8072.2,7708.5,7754.1,7772.3,7747.6,7800.8,7831.1,7861.4,7905.6,7852.5,7849,7771.4,7668.5,7487.8,7337.7,7298.6,7320.4,7395.1,7380,7364.8,7408,7463.2,7512,7555.4,7598.5,7685.2,7756.2,7836.2,8101.5,8532,8969.9,9063.7,9160.4,9581.3,9747.5,9764.4,9817.2,9682,9442.3,9363.7,9377,9398.8,9386.8
3152,8053.2,7640.8,7697.3,7712.9,7692.3,7733.7,7770.8,7799.3,7836.1,7785.6,7771.3,7699.9,7596,7415.1,7279.5,7244.6,7259.3,7342.8,7320.7,7314.4,7355.4,7407.6,7473.8,7511.9,7568.9,7663.7,7752.9,7874.3,8143.7,8498.7,8897.6,8991.3,9083.4,9500.1,9668,9684.8,9731.7,9592.5,9354.1,9282.9,9297.2,9323,9295.3
3153,8010.8,7616.5,7673,7685.6,7668.3,7719.7,7743.8,7775.4,7811.7,7761.3,7746.6,7677.7,7561.2,7392.9,7261,7228.4,7248.6,7328.7,7314.8,7303.4,7353,7403.1,7469.3,7526.3,7604.6,7717.9,7846,8009.8,8259.6,8534.6,8894.8,8983.4,9078.8,9485,9666.4,9671.3,9718.3,9591,9342.5,9262.5,9275.6,9299.5,9281.9
3154,8074.4,7702.5,7755.2,7765.1,7751.2,7796.8,7829.3,7849.9,7886.9,7830.1,7819.8,7740.6,7634.6,7469.4,7347.8,7308.2,7326.7,7404.1,7393,7393.2,7439,7501.8,7578.7,7661.7,7771.6,7937.2,8120.9,8326.9,8524.6,8659.2,8979.2,9061.4,9156,9568.5,9743.4,9753.1,9803.6,9672.4,9429.4,9355.6,9371.8,9400.6,9371.3
3155,8016.4,7608.3,7663.9,7672.7,7661.3,7704.7,7730.7,7758.3,7795.7,7735.4,7714.2,7638.7,7538.8,7381.3,7259.8,7231.9,7247.2,7328.3,7319.1,7325.1,7376.6,7447.4,7546.8,7663.9,7821.4,8016.8,8243.9,8468.1,8562.8,8586,8879.3,8964,9055.6,9470.9,9642.7,9654.5,9700.5,9575.9,9323.2,9251.9,9263,9282.8,9266.5
3156,8096.8,7690.2,7743.4,7754.8,7738.6,7780.9,7813,7836.7,7867.9,7813.1,7791.8,7714,7622.4,7458.7,7341,7312.7,7334.1,7413.3,7415.9,7417.2,7490.3,7585.5,7739.5,7903.3,8117,8360.9,8605.7,8790.9,8732.7,8674.6,8964.3,9045.3,9138.9,9552.5,9728.1,9742.7,9785.5,9659.2,9408.4,9337,9348.8,9381.6,9357.4
3157,8067.4,7676,7724.9,7732.2,7720.5,7763.4,7790.3,7824.8,7853.6,7784.1,7768.2,7688.5,7596.5,7442.3,7342.9,7303.7,7337.5,7422.9,7434,7435.5,7529.8,7660,7863.2,8078.8,8322.9,8568.3,8750.3,8856,8681.3,8627.9,8952.3,9039.4,9133.3,9542,9712.1,9728.6,9767.2,9644.3,9394.8,9321.2,9338,9361.3,9338.6
3158,7984.2,7593.6,7644.5,7648.3,7636.1,7676.8,7703.9,7728,7758.6,7704,7675.2,7610.1,7516.9,7373.7,7276.2,7246.5,7289.2,7377.2,7388.9,7422.4,7546.3,7719,7959.3,8208.7,8440,8625.2,8688.9,8690.6,8449.4,8505.2,8861.4,8957.5,9051.2,9453.9,9633.7,9641.6,9688.8,9560.4,9307,9239.9,9241.5,9268.3,9247
3159,8057.9,7661.5,7709.2,7722.5,7704.9,7751.2,7770.4,7794.1,7825.4,7762.8,7748.1,7667.3,7580.4,7450.8,7360.2,7342.1,7388.2,7477.3,7518.4,7564.2,7725.3,7945.9,8222.9,8458.3,8626.7,8712.7,8656.4,8582.7,8370.2,8539.3,8928.8,9023.7,9117.3,9526.8,9706.7,9709.9,9756.9,9630.8,9380.3,9314.6,9321.1,9347.3,9324.2
3160,8051,7665.6,7723.8,7724.6,7716.1,7752.4,7771.8,7794.4,7820.7,7766.7,7751.9,7679.8,7588.9,7469.1,7390.7,7372.4,7447.2,7542.1,7593.5,7674.7,7872.7,8113.8,8360.1,8537.7,8599.2,8579.7,8460.2,8365.8,8236.9,8516.9,8940,9035.5,9130.9,9543.3,9734.5,9730.7,9775.2,9646.2,9397.2,9333.7,9339,9365.4,9341.2
3161,7995.9,7616.3,7657.4,7671.9,7658.1,7688.6,7708.9,7728.5,7762.6,7699.1,7684.6,7615.2,7539.7,7421.9,7362.7,7366.5,7442.2,7560.2,7625.9,7713.3,7929.9,8146.8,8331.2,8407.1,8377.3,8320.2,8200.7,8120.2,8075.5,8431.5,8885.3,8978,9067.6,9473.8,9647.4,9661,9710.3,9584.9,9320.7,9260.7,9261.9,9287.4,9268.2
3162,8101.1,7709.2,7752.2,7766.7,7755.7,7795.7,7811.1,7829.4,7855.5,7797.2,7779,7711.6,7642,7542.6,7507.9,7525.1,7613.6,7750.5,7835.4,7932.8,8131,8310.6,8395.4,8394.1,8301.8,8232,8135.3,8102.2,8119.7,8533.9,8986.7,9078.2,9172.9,9584.3,9763.8,9770.6,9812.8,9693.5,9439.8,9376.8,9389.3,9410,9387.1
3163,7992.1,7607.3,7657.8,7673.7,7651.9,7687.8,7705.8,7713.2,7750.7,7699.6,7674.4,7610.9,7549.9,7463.6,7462.7,7492.6,7597.1,7736.7,7811.8,7898.1,8061.3,8172.5,8193,8145.3,8063.4,8007,7949.7,7940,7984.7,8425.1,8886.3,8977.8,9063.9,9476.7,9659.1,9661.4,9712.4,9579.6,9328.6,9259.5,9261.6,9292.1,9261
3164,8020,7614.4,7657.2,7668.3,7653,7694.2,7700.6,7714.2,7746.7,7690.3,7678,7614.2,7556.7,7495.8,7526.4,7570.9,7686.9,7833.2,7912.3,7979.7,8088.6,8152.2,8132.8,8060.5,7974.5,7944.6,7912,7910.1,7974.6,8420,8882.2,8979.1,9078.9,9477.9,9654.4,9664.5,9706.8,9580,9332.6,9256,9264.6,9291.2,9268.4
3165,8056.7,7670.9,7711.7,7722.6,7714,7747.6,7766,7775.1,7804.8,7739.1,7731.4,7680.4,7626.8,7594.1,7657,7718.1,7835.9,7986,8056.6,8116.3,8182.5,8211.6,8179.5,8079.2,8001.2,7965.5,7945.2,7935.1,8021.3,8482.6,8949.5,9046.5,9136.7,9542.1,9723.7,9727.5,9775.5,9649.7,9399.4,9335.1,9344.4,9365.7,9346.1
3166,8018,7636.3,7675.3,7685.8,7674.1,7713.2,7721.2,7726.9,7760.3,7702.7,7696.6,7649.4,7613.5,7607.1,7695.8,7781.8,7910.9,8058.1,8130.5,8173.7,8225.4,8213.5,8170.8,8035.7,7945.5,7902.1,7874.3,7868.5,7968.4,8444.9,8912.8,9003.8,9097.2,9505.4,9690.4,9695,9742,9619.3,9369.5,9292.8,9305.5,9334.3,9312.2
3167,8040.1,7647.7,7699.1,7704.7,7684.2,7724.3,7741.5,7746.8,7769.2,7721.2,7716.2,7676.6,7649.7,7689.1,7818.5,7909.9,8050.2,8211.1,8294.5,8336.3,8344.7,8301.7,8212.6,8045.8,7934.3,7874.8,7846.8,7838.5,7985.8,8459.5,8930,9021.4,9118,9528.9,9707.8,9713.4,9763.1,9625.8,9392.8,9313.6,9328.6,9354.8,9321.2
3168,8030.8,7643.1,7692.6,7696.4,7679.4,7713.2,7719.4,7726.5,7763,7711.4,7711.8,7671.5,7676.4,7738.1,7926,8036.8,8204.5,8368.1,8456,8472.6,8430.7,8332.4,8190.9,7998,7873.8,7816.7,7787.6,7781.2,7962.4,8442.9,8922,9018.8,9103.4,9512,9693.4,9701.7,9746.5,9624.4,9376,9306.4,9317.8,9335.6,9318
3169,7990.5,7585.8,7626.9,7633.1,7615.9,7658.3,7661,7669,7694.2,7652.4,7654.8,7629.4,7642.9,7771.6,8005.1,8125.5,8312.7,8466.3,8538.3,8505.5,8400.8,8247.7,8064.1,7874.3,7750.2,7705.6,7680.9,7700.1,7893.9,8375.1,8849.4,8958.7,9051.9,9459.1,9638.2,9643,9686.2,9562.3,9311.9,9235.1,9253.6,9275.5,9253.8
3170,8043.4,7653.6,7706.1,7715.1,7695.2,7728.1,7739.3,7739.4,7773.4,7729,7730,7717.9,7757.9,7952.7,8257.7,8404.8,8585.6,8733.9,8731.8,8631.9,8445.2,8247.1,8034.9,7857.1,7758.2,7731.9,7725.2,7748.3,7968.3,8459.3,8936.5,9043.3,9131.8,9540.2,9711.5,9729.6,9775.7,9643.4,9407.1,9330,9340.5,9362.1,9338.6
3171,8020.3,7622.5,7673,7681.3,7656.8,7701.7,7705.3,7706.8,7743.9,7705.4,7713.4,7703.1,7783.9,8034.2,8391.7,8539.8,8674.3,8776.7,8703,8530.7,8300.2,8089.7,7893.7,7743.1,7672.6,7669.6,7669.3,7712.9,7938,8427.3,8907.7,9005.8,9104.5,9512.8,9690.3,9700.9,9746.5,9619.8,9366.8,9298.8,9309.4,9327.9,9306.6
3172,7986.1,7606.7,7656.3,7660.3,7642.2,7676,7681.2,7681.7,7717.8,7680.6,7696.8,7705.2,7805.4,8106.1,8490.1,8616.5,8673.6,8727.7,8563.8,8364.3,8105.4,7922.2,7764,7651.6,7615.3,7623.8,7636.5,7675.5,7915.5,8406,8886.2,8987.9,9089.1,9492.9,9662.2,9683.5,9731,9592.6,9347.5,9277.5,9280.2,9303.6,9283.4
3173,8071.3,7653.5,7711.1,7711.7,7694.7,7735.8,7733.5,7728.9,7763.1,7744,7762.7,7779,7899.3,8237.9,8612.4,8689.7,8648.6,8659.2,8436,8210.7,7983.9,7838.2,7723.1,7646.6,7628.8,7652.8,7676.2,7724,7963.8,8459.8,8933.3,9039.5,9143.4,9543.7,9724.8,9732.6,9777.5,9646.8,9401.9,9329.2,9342.7,9362.7,9349.8
3174,7995.9,7616.7,7657.8,7666.9,7640.2,7686.6,7686.2,7690.6,7723.8,7692.6,7724.2,7751.2,7885.2,8216,8530.2,8560.2,8431.1,8418.6,8170.6,7970,7794.8,7689.2,7619.4,7569.9,7567.2,7601.8,7627.4,7678.9,7920.1,8422.6,8896.6,9004.7,9097.2,9504.1,9682.7,9694.9,9740.9,9612.9,9365.5,9294.9,9301.9,9324.4,9300
3175,7994.1,7593.3,7650.9,7653.1,7630.5,7666.1,7670.4,7671.2,7708.9,7678.4,7711,7752,7877.6,8171.7,8398.7,8373.9,8208.4,8187.4,7965.3,7793.1,7651.3,7593.9,7554.5,7530.2,7545.1,7579,7615.6,7654,7907.5,8392.2,8878.1,8984.1,9078.4,9479.7,9653.7,9676.5,9720.6,9579.4,9338.7,9272.1,9276.9,9296.7,9278.4
3176,8073.3,7668.1,7717.2,7720.5,7696.8,7741.6,7732,7734.7,7772.4,7755.8,7799.8,7832,7952.9,8185,8302.2,8231.1,8071.3,8059.5,7858.7,7728.2,7645.7,7608.5,7588.7,7584.1,7604.9,7657.9,7681.8,7732,7976,8472.4,8949.8,9059,9146.6,9564.5,9739,9740.8,9786.1,9656.2,9416.7,9353.3,9361.8,9384.8,9360.7
3177,7988.9,7573,7626.3,7635.2,7609.8,7646.9,7644.3,7650.7,7683.7,7664.5,7717.9,7742,7832.9,8002.5,8027.7,7945.4,7801.1,7793.9,7650.2,7549.5,7492,7469.9,7479.5,7484.6,7512.3,7554,7584.1,7640.5,7883.4,8379.5,8859.6,8965.1,9064.6,9471.3,9645.7,9656.4,9704.9,9561.9,9321.6,9249.8,9254.4,9281,9256.3
3178,8034.1,7653.1,7701.2,7712.8,7688.2,7724.8,7724,7724.5,7768.1,7751.2,7801,7821.9,7884.3,7979.3,7933.9,7843.8,7736.8,7749.5,7632.4,7558.8,7527.5,7534.3,7548.1,7559.9,7585.1,7629.3,7669.2,7721.5,7967.4,8472.1,8948.2,9056.2,9155.4,9558.1,9735.2,9748.2,9798.1,9655.6,9421.6,9356,9359.2,9380.3,9363.8
3179,8035.5,7625.4,7666.6,7678.2,7659.1,7693.7,7691.3,7689.1,7739.2,7727.6,7771.1,7788.7,7829.5,7856.8,7762.8,7689.4,7603.2,7634.4,7541.4,7479.6,7467.8,7489.6,7509.4,7525.8,7558.3,7591.8,7631.9,7684.2,7936.8,8428.6,8912.4,9007.8,9116.7,9512.7,9688.3,9696.8,9742.1,9609.4,9366.9,9300.2,9312.1,9328.9,9307.2
3180,7951,7568,7609.4,7619.4,7597.8,7633,7630.8,7635.2,7680.5,7673.8,7721.3,7728.5,7759.4,7731.5,7615.6,7541.9,7477.3,7520.3,7445,7407.9,7402.2,7420.3,7458.9,7472.6,7502.1,7546.9,7573.6,7623.1,7885.4,8380.9,8863.1,8963.6,9064.1,9468.5,9643,9652.7,9697.9,9566.2,9315.7,9248.6,9257,9279.9,9258.7
3181,8027.4,7637.3,7679.1,7694,7668.1,7706.6,7703.3,7699.8,7748.3,7754,7805.2,7812.6,7805.4,7749.4,7607.5,7536.5,7497.8,7542.6,7492.5,7446.8,7459.5,7482.4,7515.9,7539.7,7563.6,7609.6,7650.3,7701.9,7950.8,8454.4,8930.6,9040.7,9131.9,9543,9714.2,9717.3,9770.5,9630.5,9394.7,9324.3,9328.5,9360.2,9336.1
3182,8022.6,7621.8,7666,7674,7654.2,7690.6,7688.1,7693.4,7738.4,7747.6,7800.5,7798.8,7792.7,7699.3,7537.1,7476.3,7444.3,7505.2,7457.8,7428.1,7438.4,7466.5,7509.4,7527.5,7551.6,7604.7,7633.7,7687.6,7940.5,8441.9,8917.2,9022.5,9121.2,9518.4,9695.2,9707.2,9750.6,9621.8,9368.7,9310.5,9315.2,9341.7,9320
3183,7950.8,7571.3,7622.3,7637.8,7618.3,7652.3,7646.6,7651.3,7704.1,7709.1,7769.8,7768.4,7754.6,7639.4,7476,7408.7,7394.7,7456,7421,7384.2,7403.5,7434.1,7474.2,7491.7,7524.2,7569.1,7599.3,7654.2,7902,8406.7,8880.3,8981.6,9085.1,9487.1,9653.8,9667.9,9710.1,9580.2,9335.6,9269,9277.5,9295.7,9274.5
3184,8061.8,7673.6,7717.5,7731.1,7706.6,7749.9,7739.6,7751.9,7792.5,7812,7881.5,7882.1,7857.3,7725.2,7537.2,7478.4,7466.1,7530.3,7504.3,7477.6,7497.8,7523,7563.2,7589,7615.5,7654.9,7687,7739.6,7992.2,8498.7,8976.3,9079.1,9182.6,9589.8,9758.5,9768.2,9816.1,9685.5,9433.8,9366.2,9381.5,9408.9,9382.9
3185,7979.3,7567.5,7616,7627.7,7611.5,7649,7639.2,7629.8,7692.2,7712.1,7778.9,7793.5,7759,7612.5,7427.3,7366.5,7358.6,7428.9,7403.9,7382.1,7394.3,7419.2,7459.7,7493.9,7518.8,7562.9,7584.7,7636.2,7885.9,8380.5,8867.1,8965.1,9066.9,9464.9,9638.6,9647.1,9695.8,9560.1,9310.3,9249.7,9254.6,9276.1,9260.1
3186,7970.6,7616.7,7663.3,7670.4,7651.8,7686.2,7686.4,7684.3,7747.6,7772.2,7845.4,7861.6,7828.7,7680,7476.5,7413.8,7423.8,7491.8,7460.9,7438.6,7454.8,7483,7521.1,7535.3,7567.3,7610.1,7639.4,7690.9,7941.3,8438.7,8917,9022.2,9127.8,9529.3,9703.6,9711,9750.2,9628.4,9373.7,9307.5,9320.6,9338,9321.9
3187,8016.4,7614.9,7661.6,7668.1,7653.4,7690.2,7682.6,7686.6,7746.7,7779.7,7866.4,7882.2,7857.9,7693.6,7473.5,7409.9,7423.6,7494.1,7464.1,7443,7455.5,7486.8,7524.8,7543.6,7572.5,7609.7,7634,7683.9,7938,8432.3,8915.1,9020.6,9115.2,9517.5,9688.5,9698,9748.6,9608.3,9364.9,9293.1,9307.6,9324.6,9302.7
3188,7990.2,7586.9,7635.5,7642.3,7629.1,7671,7659.5,7665.4,7723.8,7766.7,7853.9,7882.6,7861.2,7687.3,7459.4,7398.2,7415.8,7474.2,7460.6,7445.1,7452.9,7478.2,7509.3,7527.1,7553.3,7591.1,7611.6,7667.2,7917.5,8415.8,8895.8,8997.5,9096.6,9494,9672.2,9682.5,9732,9596.9,9347.8,9281.9,9286.1,9306.2,9286.3
3189,8012.1,7630.9,7680.5,7686.5,7668.4,7710.4,7702.1,7707.9,7769.6,7816.6,7919.9,7960,7937.9,7762.2,7518.2,7441.4,7468.3,7538.1,7519,7498.6,7506,7529.7,7550.2,7579.8,7604.7,7632.5,7657.2,7710.4,7964.3,8462.3,8948.9,9050.9,9146,9546.9,9720.3,9732.8,9778,9653.1,9395.8,9325,9337.3,9364.5,9337.9
3190,8006.4,7581.7,7636.9,7649.7,7634.4,7674.1,7665.8,7675.8,7743.6,7786.7,7901.8,7950.8,7942,7758.2,7495.8,7431.1,7445.3,7522.8,7500.5,7480.4,7480.4,7486.4,7516.7,7545.8,7570.7,7602.7,7617.5,7672.4,7925.1,8419,8898.5,9008.8,9104,9493.3,9678.7,9679.1,9726.1,9599.2,9342.8,9281.7,9284.3,9312.3,9288.8
3191,7933.9,7543.9,7592.5,7603.8,7596.5,7624.9,7618.1,7627.2,7703.4,7756.7,7868.6,7936.7,7925.1,7733.4,7469.5,7401.9,7421.7,7497.5,7483.8,7454,7454.5,7450.7,7476.8,7505.3,7527.6,7562.7,7583.9,7638.7,7883.6,8379.7,8862.4,8966.9,9068.1,9451.7,9634.6,9638.1,9691.8,9561.8,9310.2,9235,9247.5,9271.8,9244.5
3192,8019.2,7620.6,7676.5,7689.3,7680.4,7715.5,7705.2,7711.6,7787.3,7838,7972.4,8049.7,8044.9,7847.8,7559.7,7483.8,7510.5,7586.7,7563.8,7534.8,7531.1,7522.2,7547.1,7571.7,7597.3,7629.8,7660.4,7710.2,7962.4,8462.7,8938.1,9038.4,9149.7,9529.3,9707.8,9719,9768.5,9636.2,9391.6,9315.8,9332.3,9356.5,9328
3193,7973.9,7578,7637.8,7649.4,7634.7,7672.5,7662.3,7679.5,7751.1,7808.4,7946.4,8023.4,8023.6,7835.9,7537.6,7463.5,7480,7560.2,7535.6,7503.6,7490.8,7494.2,7515.2,7540.6,7569.3,7594.7,7626.7,7682.8,7928.2,8431.8,8906.7,9012.4,9111.5,9506.2,9677.2,9679.7,9734.6,9615.2,9355.6,9293.4,9298.1,9321.4,9297.3
3194,7988.9,7591.4,7643.9,7650,7639.9,7677.3,7675.8,7686.2,7758,7827.6,7966.7,8055.9,8056.7,7853.4,7546.4,7463,7478,7561,7524.1,7496.2,7483.5,7491.6,7510,7532.4,7563.5,7593.6,7619.5,7677.5,7937.2,8424.9,8914.6,9020.5,9105.9,9489,9669.6,9684.2,9729.9,9598.4,9348.9,9283.4,9293,9320.1,9293.3
3195,8016.6,7607.3,7662.8,7679.7,7665.5,7703.7,7695.7,7711.6,7785.3,7854.8,7992.7,8094.2,8089.2,7880.8,7563.9,7477.3,7493.9,7569.2,7533.9,7503.8,7487.5,7501.3,7532.8,7557.4,7578.3,7623.8,7650.3,7702.3,7963,8457.2,8945.3,9040.4,9140.3,9521.7,9691.5,9713.1,9752.5,9630.3,9381.2,9306.5,9313.1,9344,9314.3
3196,7962.9,7569.5,7617.3,7634.1,7623.4,7668.2,7652.2,7664.2,7744.6,7812.6,7961,8046.7,8043,7827.2,7515.3,7429.5,7433.4,7501.6,7474.6,7440.3,7436.6,7454.5,7490.3,7505.2,7542.2,7586,7615.1,7672.1,7926.6,8414.9,8892.5,8999.5,9099.6,9484.7,9658.1,9665.4,9716,9584.9,9338.2,9268,9269.4,9300.8,9277.9
3197,7954.1,7591.4,7652.9,7660.1,7649.3,7690.1,7678.5,7686,7767,7829.8,7981.1,8066.6,8045.1,7834.6,7521,7442.6,7440,7506.7,7474.6,7447.5,7447.8,7469.6,7508,7527.5,7560.6,7609.2,7645,7703.6,7951,8443.3,8927.9,9030.8,9129.1,9511.6,9679.2,9694.7,9750.3,9617.3,9364.7,9297.8,9303.5,9320.3,9305
3198,8062.8,7621.4,7684,7698,7688.5,7728.7,7713,7721.2,7800.2,7870.2,8008.5,8083.8,8057,7831.7,7531.5,7445,7450,7514,7478.5,7459.2,7458.3,7491,7530.9,7554.3,7587.9,7641,7675.9,7737.8,7989,8479.7,8952.7,9043.5,9147.5,9520.8,9699.3,9707.2,9756,9621.8,9378.9,9305.8,9314,9337.8,9323.1
3199,7921.8,7543.2,7593.6,7615.9,7602.5,7641.3,7622.8,7637.3,7717.3,7781.8,7913,7977.3,7945.5,7727.7,7434.2,7353.7,7360,7416.8,7398.6,7366.5,7378.2,7412.3,7450,7475.3,7517.6,7577.9,7613.8,7669.4,7918.7,8396.4,8874.1,8983.5,9084.6,9465.6,9638.4,9641.7,9693,9562,9314,9240.5,9243.5,9276.2,9253.5
3200,8032.6,7634.9,7698.3,7704.3,7704,7742.1,7734.4,7731.1,7815.9,7877.5,8001.6,8051.9,8001.3,7776.9,7500.5,7428.3,7429.2,7491.3,7457.7,7445.3,7459.2,7496.4,7538.5,7574,7612.9,7671.4,7712.1,7779.1,8031.7,8506.2,8983.7,9077.3,9173.3,9548.6,9726.7,9736.6,9782.4,9654.7,9408.4,9333.5,9348.3,9370.5,9349.6
3201,7991.1,7600.3,7646.9,7670.2,7656.4,7688.8,7682.3,7690.9,7774.1,7822.8,7944.4,7984.2,7932,7709.9,7435.7,7369.4,7372.9,7443.1,7410.3,7391.9,7412.4,7456.2,7509.6,7540.8,7585,7651.6,7703.5,7762.5,8016.3,8474.4,8936.1,9040.6,9129.5,9507.8,9683.1,9686.8,9733.5,9603.6,9354.8,9288.5,9293.6,9319,9297
3202,7957.9,7555.4,7612.2,7620.1,7620.9,7659.9,7646.7,7645.6,7722.2,7777.5,7878.2,7910.9,7855.2,7636.9,7383.5,7314.6,7327.4,7387.8,7364.4,7345.6,7373.9,7420.8,7470.4,7507.8,7563.1,7641.8,7704.7,7798.8,8044.7,8450.4,8892.5,8988.5,9080.7,9460.2,9629,9640.6,9684,9557.9,9306.9,9232.1,9240.9,9268.4,9244.5
3203,8037.3,7645.9,7700.5,7722.6,7706.9,7752.1,7736.6,7742,7819.4,7863.4,7973,7986.4,7914.8,7697.3,7450.4,7390.2,7405.6,7461.7,7439,7426.2,7458.6,7518.5,7581.5,7628.2,7702.1,7794.7,7897,8017.5,8259.7,8595,8999.6,9095.3,9183.7,9554.6,9725.6,9731.6,9789.2,9653.8,9402.8,9335.3,9349.6,9372.3,9346.7
3204,8014.6,7582.2,7642.1,7665.4,7655.4,7686.8,7670.5,7678.7,7753.7,7792.8,7887.5,7900.4,7826.8,7616.5,7386.6,7330.6,7337.3,7409,7384.4,7371.6,7410.7,7480.4,7546.5,7615.7,7712.6,7839.6,7976.9,8139.5,8344.5,8574.2,8925.4,9024.1,9105.9,9472,9644.3,9655.8,9699.8,9570.4,9325.7,9249.6,9254.7,9286.8,9263.7
3205,7933.3,7604.1,7665,7686.7,7677.8,7714.7,7698.6,7705.2,7778.4,7814,7898.4,7909.8,7827.1,7638.3,7402.4,7362.1,7368.9,7441,7423.8,7407.9,7464.3,7531.5,7641.3,7755,7892.8,8065.9,8247.5,8448.9,8586.4,8677.2,8979.4,9074.5,9163.5,9522.7,9689.6,9703.7,9756.4,9626.5,9380.8,9308.1,9324.5,9339.7,9308.2
3206,8088.5,7652.4,7719.2,7736.9,7737.4,7771.1,7753.4,7753.9,7834.2,7860.3,7943.1,7942.7,7863.7,7657.6,7439.5,7390.6,7398,7478.8,7463,7467.6,7543,7636.1,7784.3,7942.6,8126.3,8347.4,8572.6,8777.2,8800.6,8747.1,9015.3,9095.9,9190.8,9540,9718.1,9727.1,9779.6,9643.4,9399.4,9328.6,9335.9,9367.8,9338
3207,7958.4,7571.6,7636.4,7660.9,7651.1,7686.5,7670.4,7676.9,7749.5,7772.1,7853.4,7841.6,7761,7564.8,7363.2,7319.1,7333.9,7410,7411.1,7425.1,7520.1,7659.9,7851.5,8061,8296,8544.2,8747.2,8924.7,8803.9,8686.2,8941.2,9025.8,9112.6,9470.2,9641.8,9656.6,9698.1,9565.6,9319.1,9246.5,9249.1,9270.6,9257
3208,7994.3,7637,7704,7724.8,7723.7,7759.2,7798.1,7772.8,7841.7,7855.4,7937.5,7923.6,7858.7,7676.2,7471.1,7413.7,7452.6,7530.7,7524.9,7557,7698.8,7891.5,8135.8,8390,8635.7,8873.5,9021.8,9089.2,8834.5,8753.7,9033.5,9127.9,9234.5,9552.3,9728.3,9741.9,9792.5,9666.4,9427.4,9323.7,9340.1,9354.2,9330
3209,8065.3,7630.7,7697.5,7726.2,7721.5,7763.6,7733.9,7743.9,7811,7843.2,7903.5,7892.7,7806.4,7609.8,7425.1,7393,7421.7,7510.6,7537.7,7596.9,7770.9,8009.1,8296.9,8559,8768.1,8916.6,8946,8931.6,8670.7,8656.6,8992,9075.1,9184.2,9509.4,9682.6,9686.8,9742.2,9607.3,9357.1,9287.6,9297.3,9325.6,9304.1
3210,7970.4,7594.7,7664.1,7690.2,7690.2,7728.4,7705,7712.9,7773.1,7804.5,7864.8,7848.8,7772,7570,7416.2,7385.5,7427.7,7521.9,7575.8,7641.6,7855.9,8114.7,8379.3,8610,8734.6,8783.9,8724.5,8644.4,8439.3,8581.7,8966.6,9065.3,9161.7,9490.3,9663.1,9674.4,9720,9587.4,9331.9,9257.8,9271.1,9298.7,9277.7
3211,8052.5,7677.3,7746.8,7784,7778.9,7822.1,7789.4,7799.1,7869.6,7894.6,7946.4,7928.8,7841.8,7654,7497.6,7484.3,7543.5,7652.2,7712.8,7799,8029.2,8279.5,8484.8,8623.4,8649,8627.5,8501.9,8421.7,8335.4,8619.2,9050.6,9144.6,9244,9560,9729.9,9737.1,9782.2,9661.1,9409.7,9342.2,9355.6,9369.5,9352.9
3212,8016,7617.5,7699.1,7722.6,7732.8,7772.2,7742.6,7751.7,7814.1,7843.3,7896.1,7867.3,7789.3,7606.5,7472.7,7467.6,7533.4,7632.5,7697.8,7778.5,7984.4,8190.5,8308,8365.3,8341.4,8284.8,8174.5,8126.8,8156.8,8526.2,8986.3,9099.8,9198.4,9509.4,9667.7,9682.4,9721.4,9591.5,9340.7,9275.1,9281.2,9300.9,9288.2
3213,7993.7,7619.4,7698,7744,7734.1,7778.9,7746.4,7752.8,7826.2,7855,7906.9,7874.3,7785.1,7607.4,7487.1,7491.1,7547.9,7659.2,7710,7769.8,7921.7,8066.7,8112.9,8124.5,8082.3,8038,7971.1,7950.1,8079.1,8516.3,9003.8,9109.4,9218.6,9501.1,9666.5,9666.4,9714.4,9582.9,9330.7,9268.4,9275.5,9298.2,9268.3
3214,8038.4,7654.2,7736.4,7792.5,7787,7837.1,7806.4,7811.1,7880.7,7907,7954.7,7926.6,7832.5,7656.1,7544.8,7537,7600.6,7702.4,7719.5,7754.9,7852.4,7941.7,7950.6,7939,7908.1,7892.5,7856.8,7865.9,8067.8,8555.8,9057.2,9172.2,9296.1,9540.9,9690,9698.2,9752.7,9618.7,9370.8,9302.7,9311.4,9328.6,9314.8
3215,8033.3,7612.3,7706.5,7762.1,7764,7810.2,7779.3,7776,7856.9,7872.4,7924.1,7887.4,7809.5,7623.5,7506.5,7512.5,7547.7,7636.2,7633,7638,7690.6,7752.4,7755.2,7747.2,7735.8,7749.1,7743.1,7772.8,8011.1,8528.5,9036,9171.4,9328.3,9513,9646.5,9655.9,9703.8,9573.1,9312.4,9250.5,9259.1,9277.9,9259.2
3216,8013.5,7682,7773.8,7834.6,7849.6,7884.1,7856,7860.6,7941.8,7961.4,8011.3,7976.4,7891.2,7692.7,7571.3,7556.1,7571.2,7655.8,7631.2,7618.7,7656.6,7693.5,7698.8,7703.2,7715.4,7747.9,7767.5,7807.6,8078.4,8647.2,9193.8,9367.3,9593.8,9631.4,9725.5,9728.5,9779.5,9650.7,9397.5,9338.2,9338.9,9370.9,9338.1
3217,8077,7686.3,7795.1,7854.2,7866.7,7908.5,7875.6,7889.8,7968.2,7988.6,8042.7,8005.5,7913.2,7702.3,7558.4,7527.4,7534.7,7601.7,7561.6,7547,7574.3,7607.9,7631.3,7641.4,7663.1,7709.2,7727.6,7780.9,8096.6,8725.3,9307.1,9537.3,9900.8,9681.4,9697.4,9710.4,9760.8,9623.8,9377.7,9311.5,9317.6,9337.6,9312.7
3218,7975.8,7616.6,7732.3,7801.1,7820.4,7859.7,7831.1,7845.1,7924,7947.4,7994.5,7964.1,7869.1,7654,7479.2,7437.9,7436.1,7495.5,7469.8,7443.2,7469.7,7510.9,7531,7549.5,7579.8,7633.5,7665.1,7717.3,8082.3,8812.4,9492.5,9888.5,10513,9755.4,9650.8,9659.3,9703.4,9578.2,9321.9,9254.5,9259.3,9292.8,9254.4
3219,8089,7694.6,7809.7,7893.7,7911,7956.9,7921.1,7940.7,8035.8,8060.7,8112,8076.7,7973.1,7736.9,7534.4,7478.6,7473.2,7525,7490.1,7468.4,7504.4,7538.7,7565.8,7593.4,7625.1,7686.5,7729.8,7785.1,8256.9,9213.7,10115,10788,11859,10020,9707,9714.2,9758.4,9629.6,9372.2,9308.3,9311.4,9342.3,9322.1
3220,8049.7,7656.1,7775.9,7861.8,7887.9,7937.3,7905.6,7925.4,8027.5,8061.1,8112.4,8076.7,7977.2,7731.1,7487.9,7421.5,7415,7473,7436.7,7411.9,7440.4,7490.1,7520.6,7548.6,7584.6,7647,7697,7758,8410.2,9785.6,11049,12107,13680,10177,9669.9,9668.4,9723.6,9584.7,9338.3,9272,9274.8,9302.7,9278.4
3221,8040,7652.8,7786.4,7880.6,7912.2,7966.2,7936.9,7960.5,8067.6,8103.3,8165.1,8125.7,8025.4,7756.1,7487.6,7415,7397.2,7456.7,7423.5,7407.2,7431.4,7476.6,7517.5,7546.6,7588.3,7653.5,7703.9,7771.3,8759.6,10870,12648,14143,15920,10344,9683.4,9689.1,9727.1,9587.4,9342.5,9266.1,9272.6,9296.4,9274.7
3222,8069,7731.6,7865.6,7975.8,8008.1,8073.6,8042.9,8083.2,8195.6,8242.8,8314.3,8280.7,8165.2,7882.6,7578,7481.1,7471.3,7530.5,7499.6,7479.8,7509.1,7557.4,7592.2,7628.3,7673.7,7746.3,7801.8,7885.6,9454.8,12713,15234,16798,18345,10511,9775.9,9772.8,9817.2,9685.2,9434.9,9360.6,9362.6,9383.1,9374.5
3223,8038.8,7675.4,7819.4,7934.1,7976.2,8036.2,8017.5,8061.9,8183.2,8242.1,8311.6,8289,8174.6,7866.5,7539.8,7437.8,7424.4,7470.1,7438.9,7419.1,7451.7,7502.6,7542.8,7581.6,7627.3,7708.9,7765.4,7860.1,10130,14487,17311,18387,18979,10319,9708.6,9706.8,9744.5,9603.4,9354.6,9280.5,9289.4,9313.2,9285.4
3224,7997.8,7682.2,7825.6,7949.7,8004.3,8070.2,8058.9,8114,8238.7,8319,8406.6,8385.3,8272.9,7940.1,7574.1,7458.2,7450.1,7491.9,7462.4,7438.5,7480.9,7523.6,7565.1,7606.1,7655.4,7746.3,7809.8,7920.5,10993,16181,18889,18990,18282,10161,9729.8,9728.4,9764.7,9628.3,9378.3,9307.1,9308.6,9323.5,9307.6
3225,8162.1,7724.4,7870.8,8006.2,8061.9,8133.1,8120.3,8187.3,8336.8,8429.5,8533.7,8528.8,8404.8,8050.7,7633.4,7511.3,7488.2,7534.2,7497.4,7479.6,7513.9,7562.8,7610.7,7652.8,7706.6,7795.6,7860.2,7978.7,11574,16983,19029,17890,16397,9965.4,9718.3,9714.6,9751.2,9623.8,9365.5,9290,9301.6,9320.7,9303.1
3226,8041.5,7669.8,7823.7,7956.2,8024.3,8108.9,8110.8,8182.3,8348.7,8460.9,8574.4,8582,8469.1,8080.5,7641,7500.7,7470.2,7511.1,7471.6,7448.1,7492.1,7545.4,7599.1,7635.5,7694.5,7775.5,7844.4,7960.4,11606,16307,17486,15844,14142,9755.8,9681.1,9674.1,9719.9,9581.6,9326.1,9257.4,9254.4,9283.6,9266.9
3227,8120.3,7743,7904.3,8047.3,8119.4,8210.2,8221.8,8308.8,8491.4,8629,8770.9,8797.8,8690.1,8259,7764.7,7600.5,7567.9,7599.8,7562.3,7534.2,7582,7631.4,7694.2,7724.2,7781.6,7865.3,7921.1,8036.3,11200,14650,15159,13554,12206,9697.4,9725.2,9728.4,9772.1,9645.7,9388.3,9324.4,9329.2,9353.2,9330.6
3228,8120.1,7742.1,7909.4,8060.8,8140.1,8243.7,8257.2,8367.7,8561.6,8723.3,8893,8933.4,8816.4,8369.1,7823.2,7645.5,7601.9,7631.2,7585.5,7565.2,7618.5,7669.5,7716.8,7754.1,7809.1,7874.2,7920.4,8014.7,10466,12822,13100,11833,10929,9632.6,9715.7,9719.4,9769.2,9636.9,9386.5,9322.7,9326.1,9343.6,9327
3229,8037,7688.8,7855.6,8020,8104.9,8218.6,8242.9,8353.3,8573.2,8757.1,8934.6,8995.6,8887.8,8404.1,7826.4,7633.7,7581,7604.1,7565,7529.5,7589.6,7636.2,7687.4,7711.6,7758.9,7818.7,7853.6,7930.1,9590.7,11141,11310,10591,10099,9535.2,9662.2,9668.4,9712.6,9583.7,9328.8,9253.3,9263.9,9281.6,9259.4
3230,8117,7755.8,7929.8,8090.8,8185.1,8308.4,8353.2,8480.2,8713.7,8919.8,9134.5,9211.8,9088.9,8569.3,7936.4,7726.4,7663.4,7684.4,7642,7604.1,7670.2,7705.5,7756.5,7774.3,7799.2,7853.8,7892.3,7963.3,9037.6,10029,10304,9910.4,9679.9,9565.7,9716.2,9718.2,9770.2,9638.6,9381.6,9315.1,9327.7,9353.1,9323.8
3231,8114.5,7724.9,7894,8065.3,8169,8301.1,8353.4,8493.6,8733.7,8961.9,9183.1,9268.9,9143.8,8588.6,7926.4,7708.5,7641.6,7659.9,7610.5,7580.7,7640.2,7675.4,7704.4,7720,7752.3,7804.5,7844.6,7911.3,8612.4,9313.2,9645.3,9481.9,9397.6,9508.9,9660.8,9673.9,9725.7,9583.6,9328.9,9259.7,9266.3,9286,9272.4
3232,8137.9,7739.1,7915.1,8088,8193,8336.6,8394.5,8553,8807.1,9038.2,9275,9357.2,9207.6,8627.9,7949.9,7725.4,7660.3,7678.5,7625.4,7598.2,7645.7,7676.9,7709.3,7725.2,7753,7814.5,7864.7,7941.8,8405,8957.9,9324.2,9271.6,9275.8,9487.2,9651.7,9667.2,9710.8,9579.8,9327.6,9256.9,9267.4,9290.8,9268.6
3233,8180.8,7812.1,7990.7,8174,8294.5,8440.9,8513.9,8661.6,8938.5,9180.7,9408.3,9483.3,9308.1,8705.4,8019.9,7790.6,7725.9,7749.8,7703.9,7682.1,7711,7736.2,7778.5,7799.3,7836.1,7909.5,7983.2,8090.7,8427.3,8857.1,9231.6,9240,9283.5,9564.3,9728,9736.2,9784.8,9652.7,9407.7,9335.4,9342.6,9364.8,9343
3234,8147.4,7747.7,7925.2,8116.6,8233.7,8394.4,8469.2,8622.6,8896.3,9126.7,9328.5,9385.5,9185.4,8588.9,7927.9,7710.6,7660.4,7688.8,7641.3,7615.5,7656.2,7686.1,7732,7764.1,7817.5,7915.6,8031.1,8189.7,8460.1,8744.5,9072.7,9107,9165.6,9482.3,9646.1,9663.2,9707,9575.6,9318.8,9247.6,9253.9,9274.6,9253.3
3235,8120.7,7819.6,8008,8204.4,8334.3,8489.5,8579.1,8725.9,8976.3,9194.9,9383.9,9402.9,9173.7,8587,7967.3,7770.4,7726.7,7764.6,7730.9,7718.7,7756.1,7794.6,7856.6,7912.1,7999.3,8156.2,8363.6,8623.8,8854.8,8908.3,9118.7,9166.3,9231.9,9565.2,9733.4,9741.7,9788,9663.9,9407.4,9339.7,9347.7,9370.3,9340.6
3236,8248.8,7818.2,8000.9,8186.4,8325.7,8484.4,8561.6,8705.7,8955.9,9134.9,9297.2,9273.4,9042.6,8479.8,7916.9,7731.8,7706.7,7761,7725.7,7726.8,7768.1,7830.9,7914.2,8011.6,8163.7,8397.9,8737.5,9152.7,9306.4,9001.6,9051.6,9082.7,9153.9,9493.6,9663,9670.4,9723,9586.6,9342.3,9273.8,9280.1,9297.4,9283.3
3237,8181.7,7790.8,7971,8160.8,8290.7,8459.6,8535.4,8662.6,8875.9,9021,9139.8,9093.2,8847.7,8349.3,7855.4,7714,7693.4,7758,7755.4,7763.2,7833.2,7924.6,8064.3,8236.2,8509.7,8900.3,9445,10034,9990.6,9189.4,9027.3,9049.2,9122.2,9474.5,9644.7,9649.5,9701.1,9565.3,9308.7,9236.8,9244.7,9268.1,9249
3238,8282.8,7872.2,8065.6,8267.3,8391.2,8554,8605.9,8716.5,8909.4,9015.1,9102.8,9017.6,8794.4,8337.7,7920.1,7796.6,7820.2,7901,7918.2,7955,8074,8211.6,8475.4,8791.2,9258.2,9878.8,10642,11417,10953,9500.4,9120.9,9120.9,9176.1,9546.4,9707.4,9722.5,9767.9,9642.2,9384.2,9315.4,9332.5,9340.2,9324
3239,8274.3,7873.4,8069.3,8262,8380.1,8536.3,8583.4,8670.3,8837.2,8903.8,8954.6,8858.7,8640,8245.7,7920.9,7838,7881.3,7985.7,8047,8110.7,8299.4,8542,8970.2,9496.8,10171,10987,11899,12659,11606,9633.9,9116.1,9110.6,9161.6,9527.2,9701.8,9701,9753,9620.6,9375.6,9299.3,9309.6,9330.7,9308.3
3240,8274,7893.5,8078.5,8269.4,8365.8,8517.1,8546.2,8606.7,8745.6,8775.8,8807.8,8697,8494.5,8193.1,7960.4,7916.1,8011,8131.7,8241.1,8381.2,8697,9096,9763.6,10514,11385,12278,13085,13617,11833,9624,9109.4,9109.8,9161,9531.2,9689.1,9694,9755.7,9610,9356.8,9287.6,9291.9,9324.6,9289.1
3241,8366.5,7954.2,8129.2,8318,8408.8,8538.5,8552,8591.2,8702,8698.2,8711.5,8596.6,8418.3,8204.2,8087.1,8075.7,8233.3,8401.8,8596.2,8833.9,9321.8,9932.1,10862,11774,12662,13432,13899,14026,11617,9534,9151.9,9136.2,9180.1,9554.3,9720.4,9727.6,9775.2,9643.1,9388.1,9324.8,9329.9,9357.1,9333.7
3242,8344.6,7904.3,8087.9,8245.9,8320.3,8435.4,8431.1,8440,8522.1,8509.4,8504.5,8392.6,8258.3,8135.5,8140,8191.4,8409.1,8638.4,8934.2,9291.3,9986.9,10775,11814,12692,13375,13752,13734,13427,10872,9260.7,9064.2,9064.7,9115.3,9482.6,9649,9658.1,9704.7,9577.7,9308.9,9234.5,9248.8,9277.4,9249.1
3243,8365,7990.1,8157.6,8304.4,8357.8,8453.4,8426,8425.4,8486.9,8451.9,8432.1,8338.6,8239.4,8241.7,8400.8,8527.1,8870.9,9177,9638.8,10135,11043,11955,12965,13598,13824,13693,13221,12604,10157,9121.9,9119.1,9131.8,9178.5,9555,9711,9725.3,9771,9641.4,9387.5,9316.8,9319.8,9349.1,9322.2
3244,8541.3,8044,8189.6,8311.3,8347.3,8418.7,8391.4,8367,8413.1,8361.4,8341,8253.3,8215.5,8341.5,8688.2,8901.9,9379.9,9794.9,10411,11056,12073,12965,13695,13832,13551,13022,12314,11589,9501.4,8948.1,9090,9104.2,9147.2,9525.3,9693.6,9701.3,9755.6,9618.7,9360.9,9298,9305.8,9328.2,9302.8
3245,8453.7,8030.9,8165.4,8249.5,8255.6,8318,8280.9,8243.2,8272.3,8224,8205.2,8137.2,8164.7,8438.7,9013.5,9345.4,9984,10500,11259,11984,12970,13624,13907,13519,12846,12080,11306,10625,8972.4,8784.9,9032.4,9085.1,9146.5,9509.1,9682,9694.6,9741.6,9615.9,9343.1,9282,9277.5,9311.8,9292.2
3246,8544.8,8121.2,8229.9,8277.9,8277.4,8327.1,8272.7,8217.9,8240.3,8178.1,8165,8123.2,8226.7,8724.8,9611.4,10112,10952,11600,12511,13247,14051,14317,14056,13158,12179,11269,10533,9893.2,8665.3,8740.5,9069,9121.5,9192,9573.9,9740.3,9745,9791.4,9664,9410.8,9337.7,9346.7,9368.7,9347.4
3247,8563.2,8114.9,8198,8212.2,8182.8,8215.7,8158.2,8105.7,8114.2,8053.4,8048.4,8033.7,8224.7,8957.2,10174,10813,11845,12581,13553,14205,14658,14494,13780,12507,11366,10454,9766.5,9229,8388.3,8603.6,8994.9,9064,9136.4,9519.8,9679.3,9694.2,9745.2,9606.7,9355.7,9279.3,9288.4,9316.9,9285
3248,8554.5,8133.1,8185.7,8159.3,8123.8,8145.5,8075.9,8015.8,8030.6,7967.1,7973.2,7997.6,8296.9,9319.9,10945,11768,12970,13780,14715,15169,15152,14470,13317,11808,10614,9748.9,9159.3,8739,8225.9,8547,8963,9044.5,9126.3,9517.4,9688.2,9695.2,9734.6,9612,9355.7,9277.2,9285.8,9299.4,9279.5
3249,8721.7,8217.8,8239.6,8170.8,8116.4,8134.2,8063.1,7995.8,8005.3,7946.9,7955.3,8026.2,8467.4,9872.9,11976,12990,14316,15156,15927,16065,15447,14312,12764,11134,9953.6,9191.3,8722.3,8430.8,8146.9,8533.9,8984.9,9063.1,9143.7,9540.9,9706.7,9705.5,9768.2,9627.1,9378.3,9298.6,9313.5,9334.1,9313.9
3250,8687,8220,8221.6,8112.7,8046.1,8055.7,7980.5,7912.8,7920.4,7868.1,7901.4,8023,8621.4,10424,12992,14154,15456,16190,16596,16265,15061,13557,11837,10298,9302.4,8704.3,8359,8173.1,8078.6,8495.6,8960.5,9049.9,9133.1,9532.5,9695.2,9709,9755.3,9627.1,9364.6,9284.1,9295,9320.8,9298.4
3251,8701.5,8264.5,8224.4,8086.3,8016.3,8026.4,7945.4,7876.7,7882.7,7845.9,7923.7,8107.9,8888,11128,14153,15355,16402,16907,16735,15908,14236,12581,10913,9602.3,8805.3,8376,8148,8039.1,8052.9,8502.4,8967,9064,9163.1,9561.2,9729.6,9735.6,9775.4,9652.9,9394.2,9315.7,9330.4,9351.9,9332.7
3252,8781.9,8311.1,8243.3,8080.4,7994.4,7995.7,7919.8,7852.7,7865.8,7825.7,7890.6,8144.7,9118.4,11759,15094,16270,16833,17007,16215,15010,13108,11519,10067,9028.6,8440.1,8163.8,8016.3,7965.2,8049.8,8511.6,8984,9078.6,9166.5,9578.1,9743.4,9750.2,9793.7,9663.5,9413.8,9342.1,9348,9368.3,9342.7
3253,8708.7,8228.7,8143,7970.5,7881.2,7877.8,7804.1,7727.3,7744.2,7718.1,7798,8118.7,9227.1,12090,15382,16320,16257,16099,14866,13535,11735,10405,9262.4,8512.5,8109.6,7924.8,7842.9,7822.4,7951.9,8413,8886.2,8981.9,9072.5,9490.1,9661.3,9671.2,9711.2,9581.9,9319.9,9243.2,9246.6,9270.2,9250.4
3254,8669.7,8289.4,8175.7,7984.9,7905.6,7889.9,7813.9,7748.1,7766.3,7744.6,7854.2,8232.7,9467.1,12451,15494,16061,15378,14939,13479,12183,10655,9607.9,8777.1,8247.9,7982.8,7884.3,7837.8,7850.1,8008.4,8478,8968.9,9067.9,9161.5,9578.3,9750.3,9759.5,9801.9,9671,9411.7,9340.9,9343,9369.8,9339.4
3255,8775.1,8257.4,8128.3,7943.7,7857.8,7838.7,7765.1,7706.2,7720.8,7716.9,7828,8238.9,9483.8,12337,14862,15109,14018,13463,12042,10936,9739.8,8969.8,8380.7,8016,7842.3,7785.8,7772.9,7790.4,7967.2,8435.2,8914.9,9004.7,9099.3,9505.6,9679.4,9698.3,9740.7,9602.5,9346.7,9270.6,9279.5,9306.4,9282.1
3256,8579.8,8214.9,8085.8,7900.8,7817,7800.9,7723.4,7669.2,7693.5,7691.5,7808.3,8218.3,9396.6,11916,13794,13722,12537,12001,10812,9935.5,9062.4,8524.2,8123.5,7876.5,7769.8,7749.5,7751.3,7784.5,7979.5,8451.4,8934,9046.4,9131,9553.2,9724,9737.8,9788,9656,9393.6,9318.9,9323.8,9342.2,9309.2
3257,8642.6,8208,8073.7,7899.7,7820.8,7809.6,7732.8,7673.2,7697.1,7702,7828.1,8215.1,9255.5,11338,12616,12378,11263,10821,9872.9,9223.2,8598.5,8234.6,7967.7,7808.4,7737.3,7749.8,7758.4,7789.4,7998,8467.1,8943.3,9041.9,9138.2,9555.9,9732.4,9750.6,9788.5,9651.2,9404.1,9330.2,9347.1,9367.9,9340.5
3258,8526.3,8105.9,7986.8,7828.7,7753.8,7734.6,7663,7616.6,7642.1,7636,7752.5,8092.3,8950,10592,11416,11119,10200,9858.3,9139.1,8672,8242,7984.5,7815.2,7702.5,7668.2,7682.5,7704.3,7746.7,7956.1,8428.4,8914.5,9006,9106.7,9519.3,9701.3,9713.4,9755.7,9621.4,9364,9291.5,9294,9322.8,9295.5
3259,8426.5,8051.8,7949.9,7795.6,7730.3,7718.3,7644.8,7588.7,7612.3,7624.5,7717.5,7984.7,8671,9894.2,10401,10107,9399,9159.2,8646.5,8299,8006.3,7839.3,7732.4,7664.8,7644.1,7672.7,7696.4,7738.6,7958.7,8425,8913.9,9018.5,9103.2,9527.7,9710.4,9716.7,9766.6,9634.1,9383.4,9302.3,9309.7,9338.7,9301.5
3260,8476.2,8036.9,7930.6,7817.4,7744.9,7732.3,7656.6,7614.4,7635.8,7634.4,7717.1,7926.4,8450.3,9354,9643.8,9390.4,8866.2,8709.1,8328,8089.3,7883.4,7775.7,7700.6,7663.4,7657.5,7697.9,7717.5,7769.3,7984.5,8461.7,8935,9031.4,9124.9,9551.1,9734.4,9741.8,9798.2,9659.9,9401.6,9322.5,9339.2,9357.2,9334.8
3261,8376.9,7908.6,7834,7724.3,7656.5,7639,7571.7,7527.6,7552.3,7545.7,7612.9,7765.7,8161.8,8810.9,8975.5,8770.6,8390.1,8297.3,8018,7842.8,7699.1,7633.7,7594.7,7568.6,7575.3,7619.8,7645.8,7697.8,7912.8,8376.2,8854.5,8957.2,9053.1,9478.4,9653.8,9669.6,9715.3,9585.1,9324.8,9250.7,9261.2,9277.5,9255
3262,8268,7934.2,7871.3,7771,7707.2,7701.5,7626.6,7587.3,7609.5,7606.8,7660.5,7767,8055,8517.1,8613.4,8448.1,8179.4,8133.7,7932.2,7791.9,7703.6,7664.9,7649.8,7630.8,7652,7693.7,7736.9,7787.1,7999.8,8486.5,8967.2,9069.5,9167.5,9602.9,9774,9784.2,9829.5,9702.6,9448.2,9369.5,9379,9394.8,9371.2
3263,8354.3,7886.1,7826.3,7742.9,7692.5,7666.1,7604.1,7564.1,7586.5,7575.2,7621.3,7696.7,7902.3,8236.5,8282.2,8146.7,7960.5,7945.6,7791.7,7682.9,7628.3,7609.1,7607.1,7605.4,7627.6,7675,7706.1,7762.4,7984.6,8449.8,8932.7,9022,9124.4,9544.4,9724,9736.5,9791.8,9653,9398.5,9324.3,9339,9354.7,9328.9
3264,8159.5,7778.7,7734.6,7668.5,7611.9,7608.2,7535.9,7492.1,7519.7,7506.1,7543.7,7595.2,7748.6,7973.9,7990,7895.9,7761.3,7770.9,7653.8,7570.4,7533.3,7532.6,7533.5,7536.9,7576.6,7631.1,7667.8,7710.8,7934.7,8405.7,8891.5,8988.4,9093.1,9516.7,9702.6,9707.7,9756.3,9624.8,9367.8,9292.8,9303.4,9312.9,9283.6
3265,8181.5,7804.3,7774.4,7709.7,7661,7654,7587,7544,7575.8,7553.7,7589.4,7620.4,7731.5,7885,7887,7806.1,7708.6,7737.5,7648.1,7586.5,7566.7,7572.3,7584.8,7601.2,7632.6,7685.8,7717.9,7775.8,8002.8,8484.7,8958.8,9054.4,9162,9589.3,9761,9770.1,9824.7,9695.1,9435.9,9357.5,9373.5,9384.7,9367.9
3266,8158.3,7705.1,7689.7,7638.1,7585.8,7575.9,7510.7,7477.1,7508.4,7483.4,7511.1,7535.8,7610.5,7705.5,7695.7,7636.5,7573,7613.8,7532.3,7479.5,7475.2,7492,7508.4,7529.3,7565.7,7620.3,7655.1,7710.3,7932,8406.7,8883.1,8992.9,9098.8,9510.2,9680.2,9694.2,9739.4,9605,9352.1,9275.7,9282.9,9299.6,9272.9
3267,8081,7733.1,7712.1,7670.2,7621.7,7621.9,7556.5,7521.4,7550.3,7533.4,7555,7563.8,7605.6,7677.6,7660.5,7603.1,7557,7607.2,7545.5,7504.7,7511,7537.5,7555.7,7581,7620.9,7676.8,7721.6,7779.4,8005.2,8484.3,8973.2,9089.1,9214.7,9600.9,9760.5,9773.3,9826.5,9692.5,9437.6,9349.8,9361.6,9387.6,9353.5
3268,8149.5,7696.5,7699.5,7665.8,7619.8,7614.5,7557.9,7521.4,7550,7533.4,7556.3,7550.8,7580.9,7607.1,7588.9,7546.7,7507.8,7563.9,7510.4,7479,7487.4,7520,7548.5,7579.2,7617.7,7677.3,7714.8,7783,8007.8,8502.3,8987.3,9119,9258.2,9582.1,9740.6,9752.8,9795.2,9669.6,9401.8,9335.7,9339.5,9371.1,9340.8
3269,8020.2,7621,7611.7,7589.4,7545.3,7545.7,7493,7453.6,7487.3,7468.8,7490.5,7484.5,7499.1,7511.5,7475.6,7451,7428.9,7485.3,7437,7406.8,7427.8,7457,7496.9,7524.4,7560.5,7623.7,7667.5,7735,7971.9,8485.8,8997.4,9151.9,9308,9558.1,9694.5,9708.2,9756.5,9625.4,9358.3,9289.2,9294.1,9318,9286.2
3270,8016.6,7659.8,7668.4,7641.1,7598.4,7601.7,7539.4,7517.6,7540.2,7521,7541.9,7533.2,7530.9,7530.2,7501.3,7462.7,7451.4,7524.9,7485.9,7460.7,7478,7509.7,7549.6,7586.8,7639.6,7687.9,7746.7,7810.4,8069.5,8633.4,9168.4,9347.4,9486.5,9621.6,9772.7,9785.2,9826.7,9701.7,9441,9368.2,9371.7,9399.6,9369.6
3271,8061.9,7636,7653.5,7634.4,7588.8,7587,7537.3,7513.8,7547.5,7527.2,7532,7518.6,7515.6,7489.7,7460.4,7431,7423.9,7493.7,7454.5,7434.5,7457.8,7500.2,7546.9,7582.9,7633.4,7699.6,7750.4,7817.9,8116.1,8712.9,9253.3,9417.6,9568.1,9614,9763,9766.5,9816.5,9680.9,9427.5,9354.3,9362.7,9391.4,9366.8
3272,8005.9,7580.8,7599.6,7580.8,7538.2,7540.3,7488.7,7466.5,7497.6,7476.4,7506.6,7482.1,7471.9,7433.6,7389.9,7366.5,7368.8,7438.8,7403.2,7386.6,7415.2,7453.2,7510.3,7545.6,7596.4,7664.5,7731.2,7807.6,8137.7,8758.5,9314.6,9444.9,9539.9,9568.7,9714,9731.1,9777.2,9651.4,9387.3,9304.5,9327.4,9347.5,9333.5
3273,7999.2,7632.6,7660.5,7645.3,7606.2,7608,7558.7,7544.2,7573.1,7558.8,7572.1,7546.6,7530.9,7491.4,7444.7,7420.7,7432,7491,7466.1,7451.5,7476.3,7534.1,7586.4,7635.9,7689,7757.1,7837.1,7938.8,8317.9,8936.1,9461.9,9546.1,9588.6,9655.8,9812.5,9828.3,9877.6,9745.9,9491.8,9421.5,9434.4,9471.6,9474.3
3274,7998.2,7562,7580.2,7574.1,7530.9,7537.5,7497.3,7475.4,7513,7489.2,7509.6,7482.7,7461.2,7414.5,7361.9,7327.3,7340.3,7412.1,7387.5,7377.4,7411.5,7456.9,7521.5,7565.7,7632.6,7720.7,7812.9,7946,8343.3,8884,9323.8,9357.3,9383.2,9543.7,9706.9,9723.6,9782.8,9647.6,9394.9,9322.8,9355.4,9400.2,9443.6
3275,7927.6,7562.6,7589.6,7587.5,7548.2,7554.7,7510,7491.7,7533.9,7509.9,7536.8,7505.1,7486.1,7420.4,7367,7340.6,7356.6,7425.6,7407.8,7397.9,7432.9,7494.8,7561.2,7617.7,7688.2,7803.4,7939.2,8142.3,8581.2,8962.6,9295.7,9307.6,9327.7,9596.5,9774.9,9782.8,9829.5,9705,9461.8,9412,9464.5,9563.6,9653.2
3276,8047.3,7596.9,7616.5,7606.1,7574.5,7582.9,7545.3,7530.8,7567,7551.8,7566.9,7542.2,7514.1,7449.2,7391.2,7358.4,7378,7451,7426.9,7419.7,7458.5,7534.4,7607.5,7673.7,7773.2,7926.8,8148.5,8484.2,8978.6,9058.8,9211,9206.1,9235.2,9592.9,9775.2,9781.9,9845.1,9724.1,9503.2,9484.1,9595,9761.9,9977.5
3277,7934.5,7519.2,7561.7,7546.3,7515.7,7525,7491.5,7480.3,7522.5,7503.4,7523.2,7502,7468.8,7389.6,7321.3,7299.1,7313.7,7387.5,7372.5,7370.8,7422,7492.4,7579.8,7669.1,7819,8050.2,8419.2,8972.1,9510.8,9174.7,9085.6,9095.7,9138.4,9553.7,9735.7,9752.8,9823.8,9721.4,9522.6,9582.4,9794.2,10091,10331
3278,7948.2,7583.2,7619.9,7612.2,7582.1,7588.3,7564.7,7557.6,7600.8,7579.8,7607.7,7571.7,7543.3,7462.7,7387.9,7366.9,7376.8,7457.8,7439.3,7437.6,7504.5,7586.2,7701.8,7855,8099.3,8517.2,9195.2,10130,10635,9518.5,9129.5,9121.4,9182.9,9635.7,9830.8,9854.2,9963,9916.2,9804.8,10013,10415,10808,11059
3279,8022.4,7587.3,7628.1,7613.2,7585.8,7593.5,7568.6,7570.3,7622.6,7597.1,7622.6,7597.8,7550.3,7469,7390.4,7368.7,7385.3,7467.4,7452.6,7450.2,7529.7,7643.2,7812.3,8056.8,8471.5,9170.4,10235,11519,11687,9767.1,9101.5,9089,9160.6,9644.3,9856,9892.6,10062,10122,10134,10531,11087,11426,11371
3280,7965.9,7522.6,7560.6,7554.9,7532.3,7537.3,7527.9,7531.6,7573.6,7556.2,7589.5,7559.9,7519.8,7416.3,7339.4,7309.8,7332.9,7408.8,7402,7420.1,7525.4,7678.9,7957.3,8383.5,9094.4,10162,11619,13061,12536,9819.3,9021.8,9027.4,9094.4,9621.9,9864.2,9943.9,10249,10501,10729,11250,11791,11912,11413
3281,7933.3,7567.5,7605.2,7603.5,7575,7591.3,7578.3,7587.3,7633.6,7621.4,7639.5,7621.4,7570.7,7463.3,7380.6,7359.7,7382.2,7465.4,7479.1,7504.4,7661.3,7892.1,8359.5,9074.9,10203,11673,13313,14616,13020,9816.8,9070.2,9081.1,9156.4,9743.5,10074,10226,10806,11311,11659,12180,12358,12075,11233
3282,7995.6,7548.8,7579.2,7578.3,7549.1,7555.4,7554.7,7564.2,7614.1,7600.8,7627.7,7599.2,7545.1,7438.6,7350.8,7331.5,7366.8,7452.7,7477.3,7538.5,7772.7,8136.4,8901.5,10002,11471,13135,14531,15178,12528,9526.7,8992.9,9008.6,9095.2,9803.9,10289,10583,11530,12247,12456,12523,12273,11600,10711
3283,7926.5,7576.5,7611.6,7610.3,7576.1,7599.5,7600.4,7609.8,7659.2,7656.9,7675.6,7648,7578.1,7475.3,7400.2,7383.4,7424.6,7524.7,7582.5,7703.3,8078.3,8690.4,9865,11367,13046,14474,15041,14751,11668,9261.3,9016.3,9061.3,9151.9,10161,10957,11471,12816,13442,13147,12614,11867,11195,10288
3284,8029.4,7597.1,7632.3,7621.6,7600.6,7614.6,7623.1,7638.7,7686.7,7678.3,7701,7670.1,7607.5,7499,7423.8,7404.3,7477.3,7596.3,7699.1,7901.1,8494.3,9396.7,10936,12672,14155,14930,14504,13537,10598,8985.4,8992.5,9053.3,9150.5,10664,11846,12580,13916,14070,13048,12113,11156,10470,9880.6
3285,7958.3,7549.5,7582.4,7575.4,7552.3,7571.8,7587.7,7603.8,7649.3,7638,7669.8,7630.8,7563.9,7459.8,7397.1,7403.2,7492.9,7639.7,7825.6,8147.3,9008.2,10214,11894,13432,14200,14113,12928,11746,9549.6,8721.7,8931.9,9005.1,9099.1,11484,13015,13746,14542,13876,12367,11213,10434,9978.7,9598.4
3286,7933.2,7594.8,7627.8,7624.2,7601.4,7616.1,7630.2,7650.3,7696.8,7689.4,7718.7,7676.3,7623.8,7514.5,7485.8,7508.6,7650.3,7840.5,8148.7,8623.7,9759.4,11160,12673,13693,13644,12848,11460,10380,8926.8,8634.3,8974,9053.2,9149.4,12870,14399,14785,14524,13246,11585,10580,10005,9745.1,9522.8
3287,8050.9,7595,7633.6,7627,7603.1,7621.9,7639,7660.9,7712,7698.1,7727.8,7696.6,7627.4,7536.3,7539.6,7591.3,7797.9,8043.9,8466,9069.4,10334,11683,12594,12899,12313,11289,10066,9310,8501.9,8553,8941.7,9020.8,9132.6,13886,14868,14826,13725,12224,10760,10045,9682.7,9549.5,9427.5
3288,7934.5,7555.9,7598.6,7595,7562.3,7586.2,7607.3,7632.3,7687.3,7673.5,7700.1,7670.2,7615.5,7530,7583.3,7688,7969.4,8287.7,8793.2,9451.6,10633,11610,11904,11655,10802,9947.6,9090.7,8624.8,8240.7,8476.3,8913.9,9014.2,9105.4,14480,14677,14108,12600,11292,10179,9700.7,9518.8,9452.4,9378.4
3289,7982.8,7592.2,7623.9,7628.4,7595.7,7616.2,7647.2,7671.2,7727.4,7717.5,7748.3,7720.1,7668.7,7600.7,7732.2,7902.2,8253.2,8616.2,9141.7,9734.1,10591,11151,10886,10388,9647.1,9029.4,8504.6,8243.1,8133.9,8481.4,8937.7,9038.8,9135.5,14326,13748,12981,11588,10626,9839.4,9558.1,9457.6,9441.4,9388.7
3290,8009.1,7597.5,7637.1,7637.6,7605.7,7625.5,7662.1,7686.7,7743.1,7745.7,7772.4,7752.2,7708.1,7660.7,7872.5,8111.7,8498.7,8872.2,9295.2,9699.3,10183,10328,9832.9,9335.9,8835,8450.7,8146.7,8032,8067.4,8471.3,8941.7,9040.5,9138.8,13374,12583,11886,10865,10204,9641.8,9465.2,9420.9,9417,9384.4
3291,7996.7,7540,7586.2,7578.4,7542.3,7569.6,7606.5,7638.1,7693.7,7687.2,7719.8,7712.7,7673.8,7655.9,7950.4,8238.3,8584.1,8912.3,9140.6,9333.8,9460.7,9399.7,8917.9,8577.8,8251.2,8040.2,7890.8,7845.2,7967.3,8391.7,8853.2,8956.2,9057.2,12128,11447,10932,10319,9881.9,9455.7,9331.5,9305.8,9325,9296
3292,7981.7,7561.5,7605.6,7597.7,7568.2,7589.9,7626.7,7668.9,7728.7,7728.8,7771.1,7762.4,7736.5,7752.7,8127.3,8434.4,8688.7,8916,8926.2,8916.3,8844.4,8705.9,8371.1,8145.2,7965.9,7869.2,7805.8,7812.8,7972.6,8429.8,8905.5,9003.5,9099.8,11193,10744,10422,10089,9794,9452.9,9349.1,9350.6,9364.3,9361.8
3293,7989.9,7524.3,7568,7570.4,7532.9,7559.3,7602.1,7648.4,7709.7,7707.6,7757.7,7750.8,7729.4,7775.5,8163.8,8441.4,8570.2,8681.3,8540.3,8435.3,8304.6,8180.7,7962.7,7837.7,7753.9,7726.7,7705.8,7731.7,7916.9,8369.1,8841,8940,9043,10428,10239,10061,9888.7,9674,9366.7,9283.7,9292.6,9314,9318
3294,7949.2,7539,7590.1,7584.2,7550.6,7581.1,7622.3,7671.3,7738.5,7739.5,7791.5,7799.6,7792,7849.9,8224,8439.4,8421.3,8454.4,8227.8,8087.9,7970.1,7890.8,7776.8,7714.2,7683.6,7685.3,7693.3,7731.4,7932.2,8396.4,8878.2,8985.9,9078.4,10059,10006,9925.2,9859.5,9683.4,9400.2,9319.7,9330.9,9362.2,9399.3
3295,8051.8,7547,7594.5,7590.7,7556.7,7585.9,7634.7,7686.9,7751.5,7756.6,7820.1,7836.2,7824.8,7880.3,8174.5,8308.7,8209.8,8181.3,7937,7813.9,7728.4,7696.8,7646.2,7622.5,7622.6,7653,7668.2,7705.1,7920.9,8386.4,8864.3,8953.8,9057.6,9783.2,9847.8,9819.4,9799.6,9647,9362.2,9295.6,9313.3,9371.5,9447.9
3296,7930.9,7495.7,7544.5,7547.9,7521.3,7540.5,7596.4,7646.7,7719.2,7733.1,7790.4,7814.2,7810.1,7848.7,8058.7,8111.2,7971.3,7922.3,7698.5,7602.2,7561.2,7556.3,7541.7,7541.3,7559,7596,7623.6,7666.9,7888.4,8360.4,8841.5,8948.4,9046.7,9644.4,9771,9754.1,9779.2,9625.1,9350.5,9275.5,9309.2,9384.3,9506
3297,8016,7499.5,7550.9,7555.3,7527.7,7550.6,7607,7664.9,7735.5,7746.4,7821.6,7836.7,7838.2,7842.9,7929.5,7921.7,7783.4,7743.9,7552,7481.1,7462.3,7484.4,7507.5,7511.9,7540.6,7573,7606.5,7657.7,7879.4,8348.2,8824.5,8923.7,9021.1,9553.6,9707.2,9701,9728.3,9586.7,9325.7,9257.3,9308,9432,9579.7
3298,7990,7525,7573.5,7572.2,7546.5,7571.2,7627.7,7689.9,7760,7784.3,7849.9,7880.1,7865.8,7834,7832.8,7791.7,7671.8,7627.2,7481.9,7427.4,7440.8,7464.7,7498.8,7513.1,7545.5,7593,7626,7682.3,7903.5,8382.8,8861.7,8968.4,9071.3,9562.1,9730.7,9736.7,9772.6,9636.6,9380.1,9329.5,9402.7,9572,9710.7
3299,7977.2,7501.2,7557.6,7548.8,7527.8,7545.7,7611.9,7673.3,7746.7,7762,7831.4,7861,7838.7,7771.7,7715.5,7643.9,7539.6,7513.4,7411.7,7368,7392.4,7421.7,7460.5,7489.9,7521.1,7573.5,7608,7657.7,7895.3,8376.7,8848.8,8949.9,9049.2,9529.7,9705.7,9715,9756.2,9627.1,9374.7,9344.7,9471.2,9659,9701.2
3300,8050.7,7518.3,7574.9,7570.8,7547.5,7572,7629.8,7695.2,7772.6,7785.5,7857.5,7879.4,7857.8,7747.1,7627.9,7551.9,7462.7,7455.2,7373.3,7353.8,7372.5,7420.8,7461.3,7485.7,7521.3,7568.3,7606.7,7658.3,7883.5,8374.4,8841.2,8942,9050.1,9503.1,9693.1,9696.3,9736.7,9619.1,9384.7,9405.3,9561.7,9715.1,9660.3
3301,7958.5,7496.2,7549.6,7552.6,7527.1,7557.5,7608,7673.4,7746.3,7766.5,7828.3,7850.2,7822.7,7690.1,7540.7,7459.5,7388.5,7389.3,7341,7317.5,7346.5,7396.4,7437.7,7471.7,7502.4,7551,7592.3,7636.8,7874.2,8364.8,8834.2,8942.3,9042.9,9508.8,9693.6,9691.8,9757.6,9630.4,9435.9,9496.1,9665.1,9737.4,9577
3302,8003.5,7483,7534.1,7540.4,7507.3,7534.5,7596.2,7655.8,7732.6,7748,7817.9,7823.2,7775.2,7633.9,7458.6,7375.9,7321.5,7349.2,7301.3,7283.1,7316.7,7364.5,7404.9,7441.5,7473.6,7527.1,7559.3,7616.9,7850.2,8324.7,8809.1,8912.1,9014.6,9470.8,9651.2,9664,9721.6,9636.1,9470.7,9555.8,9674.7,9645.7,9444
3303,8029.2,7528.9,7584.3,7585.1,7563.8,7579.8,7639.3,7704.6,7777.3,7794.1,7853.3,7853.1,7799.1,7636.7,7456.4,7380.6,7336.1,7372.2,7330.8,7332,7364.3,7410.8,7448,7480,7516.2,7568.8,7607.9,7657.1,7901,8388.2,8863.4,8968.6,9069,9523,9707.3,9724.8,9804.6,9751.5,9634.6,9711.1,9730.1,9624.5,9418.3
3304,7965.9,7475.8,7531.7,7526.3,7503.1,7526.9,7578.7,7641.1,7708.4,7718.7,7775.9,7770.2,7708.5,7544.6,7363.5,7298.3,7261.2,7306.7,7271.6,7271.3,7300.8,7348.6,7392.8,7420.5,7467.4,7509.9,7553,7603.2,7842.5,8323.3,8804,8905.8,9012.3,9464.8,9660.3,9673.4,9786.7,9771.4,9676.3,9675.7,9594,9464.7,9296.9
3305,7977.6,7517.4,7575.3,7576.1,7545.9,7563.8,7619.6,7683.5,7742.7,7752.5,7808,7785.1,7714.7,7552.1,7372.1,7311,7290.1,7340.4,7319.1,7309.4,7338.1,7397.1,7436.3,7465.5,7504.7,7563.4,7596.8,7648.5,7888,8379.6,8866.7,8969.3,9066.6,9530.2,9724.7,9751.8,9910.2,9950.3,9825.7,9725.2,9562.9,9444.5,9310.3
3306,8067.2,7488.2,7528,7538,7510.1,7525.8,7582.5,7627.2,7703.2,7697.9,7740.6,7722.2,7642.4,7476.8,7305.5,7251.1,7232.4,7292,7272.8,7269.3,7295.7,7347.8,7386.4,7415.4,7461.7,7514.9,7543.4,7605,7844.6,8323.1,8789.6,8892.9,8997.8,9446.9,9663.8,9715.3,9927.1,9980.8,9759.6,9555.3,9381.7,9298.5,9212.4
3307,7901.4,7483.3,7531.3,7536.9,7510.7,7527.5,7582.4,7634.7,7687.7,7687.1,7727.6,7694.4,7615.7,7462,7297.5,7250.4,7246.3,7303.3,7289.3,7282.2,7321.1,7368.2,7405.7,7438.9,7479.8,7531.6,7569.4,7618.8,7863.1,8356.3,8849.3,8955.6,9056.3,9529,9761.4,9830.9,10118,10137,9789.7,9521.1,9362.9,9322,9254.8
3308,8093.9,7514.9,7574.7,7563.5,7530.3,7556,7589.3,7642.2,7701.7,7683.5,7727,7694.4,7611.4,7451.8,7301.9,7254.2,7249.1,7319.2,7297.9,7296.8,7330.9,7373,7423.7,7449.7,7485.1,7540.2,7575,7634,7871.2,8361.4,8830.4,8933.7,9048.1,9514.2,9794,9900.7,10200,10116,9658.6,9386,9285.8,9262.4,9226.6
3309,7939.9,7481.1,7522.7,7538.3,7502.5,7515.1,7559.2,7591.5,7648.1,7639.1,7668.6,7627.4,7550.6,7396.7,7272.4,7223.4,7231.4,7301.3,7276.4,7278,7315.2,7362.1,7399,7429.4,7467.6,7521.9,7560.9,7617.4,7851.5,8345.3,8840.1,8952,9081.2,9582.5,9909.7,10048,10301,10090,9585.9,9341.7,9265.5,9266.7,9227.6
3310,8019,7474.1,7529.4,7527.4,7499.4,7514.9,7551.6,7581.2,7633.7,7619,7647.3,7598.8,7523,7378.1,7253,7213.2,7222.4,7298.4,7282,7278.3,7311.2,7352.4,7403.5,7424.9,7453.7,7518.8,7555,7604.6,7852,8340.1,8820.7,8939.4,9091.6,9630.7,9997.9,10149,10282,9957.6,9457.5,9263.9,9221.1,9230.3,9202.3
3311,8032.1,7506.8,7559.5,7560.8,7528.5,7540.3,7583.5,7604.4,7651.4,7633.8,7649.9,7605,7530.9,7391.5,7279.9,7244.7,7262.3,7335.6,7317,7311.7,7348.7,7389.3,7440.7,7465.6,7498.1,7555.8,7593.4,7645.2,7878.3,8381.6,8871.4,9001.1,9172.9,9767.6,10164,10265,10249,9875.3,9425.8,9270.2,9252,9261.3,9237.5
3312,8010.6,7466.4,7509,7512.8,7482,7499.8,7529.2,7544.8,7592.5,7569.8,7587.5,7535.2,7462,7342.9,7235.3,7213.7,7233.9,7304.4,7291.8,7278.1,7316.6,7365.3,7410.1,7423.9,7462,7514.7,7559.4,7603.5,7847.1,8341.9,8843,8987.7,9214.8,9872.3,10210,10247,10092,9737.5,9332.5,9218.2,9202.3,9219.4,9189.2
3313,7926.6,7437.2,7487.1,7493.2,7465.7,7471.9,7502.9,7518,7565.5,7532.3,7543.5,7498.7,7432.7,7314.2,7223.5,7204.1,7219.1,7291.9,7279.4,7280.2,7316.4,7356.3,7411.2,7420.4,7447.7,7504.8,7545.1,7602.8,7837.4,8345,8855.4,9031.1,9294.2,9961.7,10214,10165,9962,9645.4,9294.1,9190.3,9179.2,9195.7,9177
3314,7938.6,7442,7492.9,7501.8,7466.8,7474.8,7500.4,7505.5,7558.2,7517.5,7532.4,7484.2,7427.4,7316.5,7238,7209.9,7241.1,7314.4,7299.5,7295.9,7338.7,7373.6,7423.1,7438.2,7473.6,7520.6,7564,7623.1,7853.8,8378.3,8903,9122.8,9411.6,10047,10170,10063,9872.2,9607.7,9286.4,9196.9,9190.9,9202.5,9188.8
3315,7933.9,7448.4,7497.1,7503.7,7469.2,7475.3,7494.2,7500.6,7541.3,7509.3,7516.2,7471.7,7409.3,7322.2,7243.3,7224,7251.2,7335.7,7329.3,7323.3,7359.1,7403.4,7440.6,7452.5,7485.1,7537.2,7580.5,7645.6,7877.2,8409.3,8970.8,9227.2,9504.8,10031,10064,9946.9,9796.7,9582.1,9282.1,9191.6,9190,9206.8,9186.2
3316,7938,7458.5,7516.7,7521.5,7507.3,7500.1,7530.3,7496.1,7531.3,7531.5,7540.6,7469.8,7412.3,7323.5,7274.1,7256.7,7282.9,7362.1,7368.6,7358.8,7400,7440.8,7482.2,7482.9,7530.4,7578.8,7633.7,7716.1,7915.9,8491.1,9098.8,9353.7,9538.7,9954.7,9949.8,9840.6,9763.9,9595.6,9310.3,9232.7,9240.9,9224.6,9213.1
3317,7919.2,7412.4,7470.8,7471.4,7426.4,7434.3,7443.8,7436.4,7477.9,7448.2,7451.4,7412.9,7360,7293.7,7236.1,7224.7,7272.8,7352.8,7348.3,7351.6,7388.4,7431.9,7466.4,7480.9,7505,7554.6,7609.4,7680.6,7928.7,8505.8,9126.1,9372,9457.7,9785.6,9791.3,9720.3,9679.4,9508.9,9231.4,9140.7,9143.1,9166.4,9138.8
3318,7855.3,7429.5,7482.3,7488.1,7450.8,7454.2,7454.3,7451.7,7479.1,7454.6,7456.7,7424.2,7374.9,7311,7280.3,7277.9,7322.8,7412.8,7422.4,7421.3,7460.9,7497.1,7541.5,7531.4,7565.2,7635.5,7707.8,7799.6,8030.4,8659.7,9289.5,9462,9423,9723.4,9765.6,9712.4,9709.4,9554.7,9273.9,9191.2,9200.4,9225.7,9199.7
3319,7943.1,7413,7470.2,7482.8,7438.6,7438.5,7436.1,7424.5,7458.2,7431.1,7430.1,7388.6,7363.3,7321.5,7284.5,7294.1,7348.1,7436.7,7459,7470,7522.6,7550.6,7607.1,7611.4,7629.3,7689.4,7784.1,7900.3,8110.5,8740.8,9328.2,9369.9,9274.2,9566.1,9650.5,9623.8,9642.1,9492.7,9220.6,9141.7,9148.1,9174.5,9139.5
3320,7826.5,7389.6,7452.1,7457.6,7420.1,7421.7,7404.6,7391.7,7432.3,7402.5,7410.9,7378.2,7340.3,7312.5,7317.2,7318.1,7389.8,7489.6,7533.1,7546,7612.3,7648.7,7720.7,7702.6,7720.3,7794.3,7909.8,8045.7,8212,8844.7,9360.2,9299.5,9210.9,9535.1,9637.3,9630.3,9654.4,9505.4,9236.4,9155.6,9154.2,9174,9147
3321,7934,7432.8,7477.7,7497.2,7457.7,7449.9,7435,7423.3,7451.4,7415.4,7420.6,7392.9,7376.5,7369.7,7389.2,7417.5,7502.2,7615.8,7673.5,7719.2,7811.6,7855.3,7929.4,7896.5,7905,7981.5,8124.7,8274.5,8357.7,8914.3,9315,9206.3,9130.1,9478.3,9619.1,9608.1,9644.5,9504.2,9237.4,9143.7,9157.7,9176.3,9156.8
3322,7847.8,7396.1,7456.2,7467.5,7430.1,7412.5,7405.4,7384.7,7411.5,7386.8,7394.4,7366.5,7364.6,7391,7444.9,7478,7595,7730.6,7830,7899.1,8019.8,8079.8,8169.8,8108.8,8105.4,8163.3,8311.8,8446,8412.6,8891.9,9231.3,9122.8,9097.7,9452.3,9601,9605.7,9647,9504,9231.8,9146.7,9151.7,9178.3,9153.6
3323,7887.9,7395.1,7449.3,7455.9,7421.9,7412.1,7391.2,7371.1,7401.2,7364.9,7378.7,7362.4,7368.9,7436,7545.2,7596.9,7763.4,7928.2,8085.9,8200.1,8361.9,8422.6,8515.7,8397.3,8344.5,8373.7,8494.1,8561.2,8413.4,8798.8,9107.8,9028,9046.6,9425.5,9582.4,9580.1,9616.4,9474.4,9208.4,9124,9128.1,9153.8,9126.2
3324,7842.4,7447.5,7501.8,7514.7,7477,7465.3,7430.3,7417.6,7437.7,7415.8,7422.7,7417.1,7438,7565.3,7749.7,7835.6,8078.9,8289.4,8530.1,8713.6,8909.1,8944.8,8999.2,8780.5,8649,8618.1,8685.3,8663,8427.9,8773.5,9095.4,9070.3,9116.2,9497.8,9656.3,9651.6,9695.5,9552.4,9293.9,9201.3,9208.8,9230.6,9214.4
3325,7881.3,7356.7,7418.6,7435.2,7400,7384.6,7352,7328.3,7352.5,7326.8,7339.5,7339.3,7391,7582.8,7859.6,7988.9,8326,8587.6,8926.4,9150.2,9351,9318.2,9264.4,8924.3,8693.9,8593.6,8582.1,8484.6,8243.2,8563.3,8903.4,8931.4,9005.7,9371.6,9538.2,9539.3,9580.7,9444.3,9163.9,9089.7,9086.1,9110.3,9091.2
3326,7818.1,7400.7,7463.4,7475.8,7440.8,7429,7385,7361.7,7392.3,7360.2,7375.3,7384.5,7483,7767.7,8193.9,8396.7,8862,9206.9,9643.2,9884.7,10009,9848.8,9615.2,9128.3,8811.1,8661.1,8560.8,8416.5,8219,8558.3,8936.3,9008.9,9091.7,9442.5,9594.4,9606.3,9652.9,9522,9244.7,9154.2,9164.5,9184.8,9170
3327,7923.7,7395.4,7461.6,7481,7429.8,7422.8,7368.9,7346.3,7380,7352,7372.4,7396.6,7537.4,7960.1,8560.8,8879.7,9474.2,9881.9,10355,10544,10489,10132,9684.6,9089.7,8735.6,8557.3,8396.7,8244.5,8140.7,8477.1,8882.7,8962.7,9082.6,9402.3,9552.4,9551.6,9600,9463,9189.9,9100.4,9116.6,9134.2,9112.7
3328,7835.8,7388.2,7449.8,7475.7,7437.3,7416.4,7364.9,7331.9,7377.5,7342.9,7373.8,7415.1,7618.4,8212.5,9053.1,9469.4,10164,10593,10996,11034,10708,10148,9541.6,8948.3,8613.7,8429.2,8264.6,8133.2,8095.1,8471.9,8908.3,9037.3,9193.7,9441.7,9575.2,9575.3,9620.4,9483.3,9202.3,9123.9,9127,9153.9,9129
3329,7840.1,7415,7484.1,7502.8,7467.6,7444.8,7388.9,7364.6,7388.3,7372.2,7406.1,7466.7,7762.4,8575.4,9711.2,10217,10918,11304,11492,11275,10655,9966.2,9310.7,8783.1,8494,8329.5,8157.5,8063.2,8100.4,8513.7,9000.1,9166.2,9376.2,9491,9604.7,9602.8,9655.5,9508.3,9238.7,9159.6,9168.2,9188.7,9164
3330,7857.3,7409.3,7465.6,7487.4,7452.4,7426.2,7378.3,7346.6,7368.1,7355.8,7396.6,7491.5,7869.1,8916,10279,10844,11384,11636,11504,11058,10255,9551.4,8975.7,8574,8328.6,8173.8,8028.3,7957.3,8047.3,8538.4,9079.6,9286.3,9545.4,9480.4,9574.4,9584.4,9628.6,9482.3,9217.6,9138,9137.4,9160.6,9135.4
3331,7823.9,7388.4,7462.4,7487.4,7451.8,7428.6,7361.7,7333.2,7366.1,7343.7,7401.8,7536.4,8005.9,9252.7,10764,11286,11534,11607,11154,10555,9721.1,9134.3,8706.9,8388.9,8186.8,8044.4,7924.4,7866.3,8027.5,8626.4,9242.8,9491.1,9768.2,9492.8,9580.7,9583.8,9630.6,9484,9211.4,9131.7,9131,9151.3,9135.2
3332,7898.4,7421.3,7493.7,7516.1,7485.6,7452.2,7385.1,7357.5,7401.8,7385.4,7443,7618.9,8169.5,9553.7,11072,11447,11346,11241,10580,9945.8,9241.9,8812.5,8502.9,8255.3,8070.3,7950.2,7840.6,7795.2,8059.9,8783.3,9452.2,9702.4,9942.3,9494.2,9578.9,9587.8,9629.2,9491,9223.2,9130.4,9140.9,9165,9137.1
3333,7863.2,7379.7,7460.8,7476.3,7445.4,7418,7353.4,7315.2,7358,7349.8,7418.4,7609,8208.4,9598.2,10948,11154,10753,10545,9853.1,9304.5,8784.5,8499.3,8277.8,8059.6,7888,7783.3,7690.4,7675.9,8036.9,8871.5,9588.6,9795.2,9942,9446.5,9543.7,9545.7,9589.1,9446.7,9176.8,9093.2,9096.5,9120.3,9101.5
3334,7902.3,7419.5,7489.4,7526.8,7484.5,7446.9,7380,7351.8,7383.9,7386.7,7462,7670.1,8279.6,9579.3,10628,10641,10082,9854.3,9248.9,8838.6,8506.1,8327.8,8131,7923.5,7776.1,7699.3,7647.2,7641.6,8101.6,9040,9741.2,9853.2,9893.8,9448.9,9557.2,9562.4,9612.6,9467.2,9195.8,9104.7,9122.9,9142.5,9122.8
3335,7885.3,7457.3,7544,7582.5,7525,7489.5,7424.2,7386.7,7426,7442.6,7515.4,7722,8280.3,9386.8,10115,10008,9445.2,9251.3,8792.6,8522.8,8332.2,8196.6,7990.1,7819.3,7688.1,7663.7,7614,7650.9,8165.3,9126.9,9785.1,9812.6,9772,9481.4,9610.9,9616.7,9662.6,9516.5,9245.3,9167,9169.2,9181.8,9163.2
3336,7902.9,7406.2,7488.6,7508.2,7469.6,7435.5,7371.1,7337.1,7388.3,7380.4,7462.7,7654,8140.6,9004,9441.1,9288.4,8822.8,8696,8406.6,8240.6,8092.2,7967,7761.3,7624.3,7537.1,7521.3,7516.3,7545,8084.5,8989.1,9565.1,9542.3,9485.2,9381.5,9518.5,9530,9562.1,9443.8,9169.4,9072.7,9081.4,9100.7,9083.4
3337,7857.2,7463.7,7557.1,7591,7543.4,7510.2,7427.7,7404.5,7449.8,7463,7540.7,7702.1,8090.3,8722.5,8958,8798.9,8472.7,8429.4,8255.1,8144.6,8007.8,7871.4,7695.1,7580.4,7528.8,7541.3,7556.5,7598,8138,8959.1,9504.7,9464.1,9443.5,9475.8,9619.8,9615.6,9670.3,9533.9,9256.9,9180.5,9180.6,9199.1,9181.7
3338,7919.1,7405,7489.1,7527,7484.8,7449.6,7364.4,7332.9,7388.8,7396.1,7465.2,7603.9,7886.9,8335.1,8446.7,8314,8117.6,8133.4,8025.8,7928.3,7771.6,7640,7503.4,7432.1,7416.8,7443.9,7455.5,7500.7,7976,8699.9,9203,9213.5,9273.1,9358.5,9499.4,9504.2,9553.3,9402.7,9132.1,9049.1,9054.5,9073.5,9055.7
3339,7849.6,7455.1,7544.6,7582.9,7540.3,7501.6,7416.5,7385.3,7436.8,7451.2,7521.3,7630.6,7838.5,8141,8182.6,8090.5,8009.1,8056.3,7974.5,7850,7687.5,7571.5,7478.4,7440.8,7436,7475.9,7501.9,7549.4,7978.9,8663.1,9184.8,9270.9,9432.2,9483.6,9580,9597.9,9644.8,9506.3,9223.5,9155.9,9144.7,9170.6,9149.2
3340,7976.7,7465.5,7554,7595.4,7555.8,7514.7,7429.2,7402.2,7455.2,7461.3,7527.7,7612.5,7761.6,7952.2,7954.5,7901.2,7896.5,7966.5,7849.8,7708.9,7541.9,7462.9,7409.6,7391.2,7397.2,7446.6,7477.2,7525.1,7919.7,8578.5,9132.5,9308.8,9573.9,9450.7,9537.2,9546.2,9585.5,9446.5,9180.1,9096.5,9095.7,9126.1,9101.1
3341,7896.3,7461.8,7547.3,7586,7550.6,7506.7,7414.9,7393.4,7439.4,7457.1,7516.5,7581.1,7697.3,7816,7826.7,7797.9,7816.1,7864.8,7717.9,7571.2,7440.7,7384.3,7360.4,7356,7375.4,7425.6,7460.3,7515.1,7892.7,8607.9,9247.8,9514.8,9870.4,9492.4,9554.1,9562.1,9601.6,9464.1,9190,9109.1,9102.8,9134.8,9106.4
3342,7950.5,7481.9,7576.1,7617.1,7581.7,7537.5,7446,7415.8,7473.5,7484.2,7551.9,7600.2,7677.7,7765.7,7775.4,7760.9,7772.8,7791.8,7617.9,7476.2,7377.7,7350.6,7349.7,7355.5,7384.4,7426.2,7464.5,7518,7942.4,8762.3,9492.9,9822.3,10172,9492.8,9545.7,9559.9,9601.8,9466.8,9185.3,9106.7,9103.1,9135.5,9109.8
3343,7929,7496.3,7590,7632.2,7595.9,7555.3,7461.3,7433.6,7488.1,7501.7,7566.7,7618.9,7691,7754.3,7749.5,7734.9,7703.1,7695,7524.1,7392.6,7332.4,7323.5,7335.4,7346.6,7382.6,7428.6,7467.7,7519.5,8019.9,8998.1,9816.7,10136,10365,9506.4,9567.7,9569.2,9612.8,9484.4,9207.8,9121.8,9123.2,9152.4,9124
3344,7948.6,7503.6,7605.2,7643.4,7605.4,7559.2,7465,7442.1,7496.4,7514.4,7582.6,7636.5,7706.6,7761.9,7735.8,7694.8,7606.6,7591.1,7427.8,7325.8,7279.3,7288.2,7315.7,7333.6,7368,7423.6,7462.9,7517.6,8117.6,9256,10098,10276,10316,9468.9,9554.2,9567.8,9610.8,9471.6,9193.2,9117,9122.4,9136.8,9121.2
3345,7947.7,7503.4,7601.8,7646.8,7606.9,7564.4,7470.5,7446.9,7506.6,7531,7605,7670.2,7744.9,7766.8,7704.9,7639.4,7512.2,7491,7351.6,7260.8,7246.2,7263.9,7298.9,7313.8,7354.7,7416.3,7453.5,7515.5,8212.3,9424.7,10198,10211,10061,9434,9547.5,9552.7,9597.6,9465.7,9184,9103.1,9105.7,9132.8,9108.6
3346,7956.8,7526.4,7624.2,7664.2,7633.5,7588.5,7493,7475.8,7539,7567,7651.2,7740.1,7810,7802.3,7675.6,7575.9,7429.6,7420.5,7303.7,7239.5,7236.7,7261.9,7305.4,7326.1,7362,7419.8,7468.4,7528.7,8282.9,9467.3,10124,9975,9782,9425.8,9550.6,9562,9605.7,9471.1,9187.6,9116.5,9118.6,9136.8,9124.5
3347,8051.9,7556.2,7656,7712.2,7672.9,7620.7,7526.1,7506.6,7577.8,7619.8,7725,7819.1,7893,7829.5,7635.1,7512.4,7374.1,7380.6,7271.7,7230.4,7234.4,7278,7313.5,7337.4,7375.3,7434.4,7479.6,7541.7,8279,9325.6,9861.6,9659.5,9489.1,9405.5,9553.9,9553.2,9602.5,9474.2,9193.5,9111.9,9118.9,9133.9,9121.7
3348,8024.2,7587.4,7691.6,7744.4,7711.1,7655.4,7568.2,7549.9,7628.8,7684.2,7806.6,7916.9,7961.2,7824,7587.6,7450.3,7328.8,7349,7277.3,7233.6,7251.3,7288.9,7328.6,7369.8,7407.6,7461.3,7503,7570.5,8230,9120.3,9577.2,9431.5,9327,9438.7,9596.6,9604.6,9654.3,9518.5,9247.6,9167,9166.8,9200,9173
3349,8054.4,7589.7,7681,7734,7693.6,7645.2,7564.4,7559.3,7639.5,7720.9,7867.9,7962.7,7962.4,7751.6,7489.8,7362.4,7267.6,7297.2,7234.5,7202.5,7228.1,7269.5,7308.3,7343.7,7384.5,7443.1,7476.7,7539.1,8083.3,8808.3,9258.9,9186.7,9160.9,9383.2,9546.2,9561.5,9605.9,9472.4,9199.9,9116.5,9125.5,9148.8,9123.4
3350,8001.4,7599.2,7707.8,7757.6,7730.8,7687.3,7598.3,7594.7,7702.7,7803.1,7961.2,8021.9,7956.4,7709.7,7440.1,7324,7246.1,7290.9,7238.6,7209.3,7232.9,7284.8,7319.9,7348,7391.6,7455.2,7492.7,7545.3,8005.8,8648.3,9112.6,9114.9,9141.8,9429.1,9601.8,9611.4,9660.3,9523.2,9250.6,9177.6,9175.6,9192.6,9173.1
3351,8089.5,7594.4,7704.6,7755.6,7728.4,7693.1,7606.3,7626.2,7742.4,7861.4,8004.7,8011.2,7884.4,7620.9,7353.6,7249.4,7200.3,7244.1,7199.4,7178.7,7211.7,7256.2,7305.8,7330.9,7364.3,7429.9,7458.7,7513.1,7896,8473.9,8941.6,8993.7,9052.5,9373.6,9546.5,9559.7,9604.5,9464.9,9196,9112.3,9110.4,9144.6,9129
3352,8011.6,7604.1,7717,7776.4,7752.5,7724.1,7648.6,7688,7830.3,7946.4,8067.2,8004,7845.7,7571.5,7332.5,7236.6,7201.3,7246.2,7209.9,7187.3,7216.9,7270.2,7305.6,7343.4,7381.2,7445.7,7476.8,7529.1,7868.4,8432.5,8923.9,9010.9,9076.7,9416.7,9588.8,9596.6,9648.1,9507.4,9238,9165,9165.9,9191.2,9165.4
3353,8140.8,7614.1,7722,7772.7,7766.6,7746.2,7692.3,7752,7893.1,7996.4,8046,7942,7761,7512.2,7273.6,7192.6,7160,7215.2,7181.3,7163.1,7190.6,7245.2,7295.2,7321.3,7362.4,7414.9,7453.5,7500.7,7811.5,8356.3,8842.2,8934.8,9015.4,9365.4,9540.7,9551.7,9589.3,9454.4,9185.2,9102.2,9108.4,9135.3,9123.1
3354,8049.9,7638.9,7751.2,7817.4,7809.6,7805.1,7782.2,7846.4,8001.7,8053.1,8037.7,7900.4,7727.3,7492.4,7270.3,7198.8,7182,7234.7,7205.5,7187.3,7213,7264.2,7315.7,7340.6,7393.3,7442.8,7486.5,7538.7,7827.3,8383.2,8892.5,8989.2,9072.9,9432.5,9599.1,9606.3,9663.4,9518.7,9251.1,9169.2,9175.3,9201.3,9181.5
3355,8117.2,7647.1,7759.1,7838.8,7839.2,7853.7,7851.7,7912.8,8043,8021.2,7971.9,7830.9,7668.4,7443.4,7233.2,7173.3,7156.7,7219.3,7193.1,7178.1,7204.7,7256.7,7300.9,7335.6,7373.1,7430.8,7469.1,7524.6,7814.1,8363.4,8857.9,8958.1,9055.8,9409.7,9584.1,9590.1,9638.7,9510.8,9228.2,9144.4,9150.6,9180.6,9164.4
3356,8066.6,7658.7,7775.3,7847.2,7879.2,7919.1,7933.2,7975.2,8055.6,7979,7899.1,7776.2,7632.3,7413.8,7217.2,7162.7,7152.1,7211,7189.8,7172.7,7197.2,7254.1,7307.4,7334.6,7384.1,7438.3,7478.3,7532.3,7819.6,8376.8,8881.3,8990,9075,9435.1,9598.7,9612,9660.3,9519.1,9258.1,9176.1,9184.1,9199.6,9187.2
3357,8131.6,7657.3,7782.3,7875.3,7924.8,7995.1,8002.3,7999.4,8025,7900.6,7822.3,7706.6,7578.2,7374.4,7191.2,7132.3,7129.5,7198.4,7172.1,7153.9,7184.7,7237.9,7285.2,7317.5,7361.5,7418.8,7453,7508.9,7797.4,8352.1,8851.9,8947.8,9047.1,9396.8,9571.6,9583.7,9636.4,9497,9218.9,9140.7,9149.5,9175.4,9147.4
3358,8135.1,7682.2,7821,7934.8,8021.5,8106.7,8072.2,8013.2,7989,7850.9,7781.2,7682.5,7562.6,7373,7191.8,7131.9,7135.9,7199.5,7187.4,7166.7,7197.5,7251.2,7306.3,7331,7374.4,7437.5,7472.8,7531.6,7821.9,8373.9,8871.5,8978.2,9068.2,9420.3,9598.4,9604.6,9658,9523.1,9244.2,9174.9,9175.3,9195.6,9176.8
3359,8117.3,7697.6,7839,7981.6,8089.9,8172.3,8075.2,7950.5,7911.8,7773.2,7714.9,7636.3,7523.4,7331.9,7163.4,7116,7114,7181.9,7156.3,7144.8,7184.9,7231.5,7283.6,7316.9,7357.6,7418.3,7462.5,7516.9,7805.7,8367,8870.2,8970.8,9062.9,9412.3,9585.5,9597.7,9644.9,9506.8,9234.6,9157.8,9161.6,9178.1,9174.4
3360,8216.8,7715.4,7888.4,8058.5,8183,8216.6,8049,7889,7844.9,7712.2,7671.1,7599.6,7489.9,7313.4,7146.4,7104.1,7100.3,7178.6,7150.2,7140.7,7179.3,7225.8,7270.3,7299.4,7349.6,7404.4,7456,7513.3,7796.3,8345.8,8846.5,8944,9037.9,9380,9552.1,9558.8,9610.5,9474,9198.2,9126.8,9124.5,9156.8,9145.1
3361,8181.8,7789.7,7993,8194.7,8286.8,8259.9,8031,7856.9,7812.3,7705.3,7678.6,7605.7,7508.6,7334.7,7172.1,7125.4,7131.2,7204.7,7183.1,7176.5,7210.2,7255,7306.1,7342.7,7385.4,7448.7,7491.8,7551.7,7838.6,8398.4,8917.1,9011.8,9113.1,9447.5,9617.5,9636.9,9677.6,9552.3,9276.3,9200.2,9210.1,9239.7,9222.9
3362,8288.5,7815.5,8049.6,8251.5,8285.3,8185.3,7931.3,7770.7,7733.3,7645.8,7628.7,7556,7461.6,7284.9,7132.4,7086.8,7097.2,7178,7145.7,7132.3,7172.8,7222.8,7270.6,7303.3,7351.5,7408.9,7446.5,7508.2,7797.7,8348.6,8852.7,8955.5,9068.4,9391.1,9563.5,9571.7,9621.5,9488.1,9222.1,9146.5,9149.3,9181.1,9191.4
3363,8293.5,7946.4,8199,8368.1,8324.7,8172.3,7907.5,7758.7,7739.6,7669.3,7650.5,7586,7477.7,7321.6,7169.6,7121.4,7124.8,7209.6,7188.4,7170.8,7214.9,7264.8,7312.9,7345.6,7399,7461,7496.9,7560.1,7853.4,8430,8950.8,9054.5,9157.8,9486.9,9645.1,9660.3,9706.3,9576.5,9317.2,9244.7,9256.1,9301.6,9327.6
3364,8466.5,7990.4,8235.9,8340.1,8222.8,8054.2,7816.9,7683.8,7674.8,7613.7,7612.4,7537.1,7440.6,7273.9,7123.7,7075,7092.7,7166.5,7132.6,7127,7168.8,7219.5,7270.7,7298.6,7346.5,7411.5,7454.9,7504.4,7801.7,8367.5,8882.3,8987.9,9105.6,9402.7,9567.5,9578.2,9633.3,9498.6,9237.3,9171,9200.5,9268.9,9323
3365,8460.8,8092.7,8294.9,8324,8170.4,7999.8,7782.9,7682.6,7687.8,7628.5,7612.9,7543.2,7453,7282,7140.6,7095.1,7114,7172.5,7161.3,7147.9,7192.9,7238.7,7289.6,7328,7378.1,7446.5,7488.6,7541.2,7836.9,8414.6,8958.3,9076.3,9221.7,9488,9626,9640.9,9698.4,9565,9315.4,9267.5,9325.2,9415.3,9482.4
3366,8645.4,8151.8,8273.8,8230,8075.5,7937.9,7749.4,7654.3,7669.1,7612.7,7599.3,7540.7,7442,7271.6,7125.8,7080.4,7092.4,7169.6,7139.6,7130.2,7168.8,7223.8,7270.1,7310.9,7364.2,7417.9,7461.9,7514.4,7814.7,8411.2,8944.6,9090.5,9290.7,9449.8,9572.1,9586.2,9653.4,9525.8,9305.9,9282.3,9382.4,9506.8,9546.9
3367,8690.4,8181.5,8210.5,8155.3,8015.6,7903,7729.1,7644.7,7662.4,7608.5,7602.2,7531.7,7437.9,7272.3,7120.5,7084.7,7095.3,7164.4,7140.8,7133.5,7170.5,7221,7275.4,7303.1,7359.6,7421.9,7466.1,7519.4,7840.4,8460.8,9026.1,9229.9,9538.1,9531,9599.6,9611.9,9679.9,9585.4,9387.3,9410.2,9535,9653.4,9630.3
3368,8709.7,8163.7,8148.2,8102.3,7988.3,7897.8,7737.2,7657.7,7684.7,7639.8,7636.2,7572.7,7470.8,7296.2,7145.5,7098.1,7108.5,7183.1,7162,7147.6,7186.6,7239,7292.8,7330.8,7379.1,7442.7,7480.7,7544.7,7890,8574.9,9199.6,9520.8,10031,9638.5,9633.4,9647.3,9757.7,9704.8,9540.7,9600.4,9720,9771.5,9671.3
3369,8632.8,8097.8,8065.1,8034.1,7951.1,7880.9,7728.9,7665.3,7690.9,7645.3,7643.3,7577.5,7480.1,7297.1,7140,7096.6,7101.9,7180.9,7153.1,7154.7,7189.6,7239,7294.2,7324.2,7372.3,7440.5,7488,7544.7,7944.5,8761.3,9506.9,10012,10816,9764.4,9667.8,9701.6,9840.9,9848.8,9713.2,9756.2,9809.9,9768.5,9610.2
3370,8527,7994.1,7976.4,7970.1,7916.8,7865.5,7743.2,7671.8,7709.6,7672.5,7672.2,7592.3,7490.9,7322.3,7136.4,7085.7,7106.6,7168.1,7153.3,7170.6,7206.8,7255.5,7304.5,7317.7,7366.4,7457.1,7498.5,7540.4,8035.8,9076.7,10066,10822,11869,9866,9727.7,9780.1,10021,10053,9904.6,9862.6,9814.9,9714.8,9504.3
3371,8456,7916.4,7921.5,7949.2,7913.2,7870.4,7724.5,7677.8,7702.1,7670.5,7669.5,7609.6,7511.5,7313.7,7149,7096.3,7104,7170,7150.9,7138.1,7175.6,7234.3,7291.7,7319.3,7382.1,7440.8,7491.8,7558.4,8223.9,9666.5,10952,11877,12959,9946.4,9808.4,9894.2,10187,10205,9964.5,9795.8,9665.4,9538.3,9378.4
3372,8331.5,7857.9,7887.6,7930.2,7904.4,7869,7730.8,7677.8,7716.2,7692.9,7696.5,7629.1,7529.7,7337.1,7160.6,7098.1,7110.1,7172.6,7155.4,7148.2,7193.2,7241.5,7290.7,7336.4,7379.6,7451.6,7507.7,7578.3,8517.2,10496,12098,13011,13710,10011,9967.5,10099,10410,10339,9969,9721.8,9552.4,9447.8,9329.1
3373,8379.2,7828.9,7873.9,7927.2,7903,7876.9,7748.1,7689.3,7724.7,7718,7716.7,7660.5,7579.1,7371.4,7170.9,7100.8,7109.7,7181,7165.4,7148.8,7176.6,7222.4,7284.5,7326,7378.6,7455.9,7501.4,7580.3,8884,11409,13090,13588,13589,10028,10119,10268,10479,10266,9784.4,9513,9371.3,9320.2,9247.5
3374,8279.2,7810.4,7871.4,7919.8,7915,7883.1,7755.1,7710.3,7757.9,7750.6,7759.4,7717.7,7611.5,7398.8,7192.5,7120.7,7129.7,7183.9,7174.3,7156.6,7205.2,7251.5,7308.9,7358.1,7396.7,7482.1,7545.6,7630.6,9303.9,12190,13764,13622,13012,10151,10345,10452,10499,10189,9682.6,9436.5,9337.6,9317.2,9269.4
3375,8306.1,7780.1,7856.4,7902.7,7892.6,7873.3,7745.3,7705.6,7758.9,7751.1,7780,7734.8,7641.1,7416,7184.8,7106.7,7113,7183,7162.6,7138.5,7190.5,7240.5,7293.7,7338.7,7401.1,7479.2,7538.4,7632.6,9542.3,12344,13456,12781,11825,10201,10408,10432,10328,9956.3,9479.5,9295.7,9250.2,9255.3,9231.6
3376,8234.6,7810.3,7885.7,7939.9,7928,7905.4,7793.4,7749.5,7812.1,7819.5,7856.8,7819.3,7722.6,7489.1,7245.6,7164,7168.6,7217.6,7194.7,7186.4,7228.6,7290.5,7349.9,7389.7,7455.2,7534.4,7593.2,7683.4,9610,12016,12716,11804,10926,10318,10442,10389,10206,9872.9,9463.5,9310.6,9292.2,9323.2,9314.7
3377,8324.2,7806.6,7885.8,7946,7930.6,7914.7,7797.1,7766.9,7831.8,7847.2,7886.9,7872.3,7773.7,7525.3,7260.4,7162.8,7165.3,7217.4,7199.2,7187,7237.4,7289.1,7350.5,7396.1,7457.4,7540.3,7591.9,7673.4,9304.5,11081,11463,10693,10091,10193,10241,10159,9982.9,9709.1,9363.2,9248.9,9252.6,9293.9,9305.8
3378,8254.3,7830.9,7915.2,7952.6,7940,7936.1,7823,7794.9,7860.3,7898.4,7949.5,7937.2,7850.8,7587,7305.6,7206.4,7196.9,7248.7,7230.1,7213.5,7262.8,7337.2,7384.5,7438.7,7491.8,7562.3,7613.3,7687.3,8965.6,10255,10581,10053,9700.4,10114,10125,10034,9931.4,9699.1,9381.8,9299.8,9305,9358.1,9402.6
3379,8326,7811.7,7880.8,7923.6,7909.6,7917.2,7798.6,7778.3,7853.5,7897.4,7955.7,7961.8,7875.2,7591.6,7291.4,7184.8,7173.2,7230.6,7203.3,7188.6,7234.6,7292.1,7359.4,7396.9,7452,7512.8,7551.5,7622.8,8523.7,9446.1,9788.4,9496.7,9359.7,9849.5,9877.3,9819.7,9780.1,9591.8,9300.4,9224.7,9249.6,9314.1,9406
3380,8311.6,7821.5,7892.2,7927.6,7920.4,7932.9,7815.6,7806.1,7882.5,7939.8,8010,8020.3,7935,7639.6,7331.1,7215.3,7194.9,7242.9,7213.5,7202,7256,7322.5,7368.7,7413.8,7455.3,7512.2,7550.2,7603,8250.7,8997.3,9379.2,9280.9,9238.9,9721.9,9787.1,9757.3,9754,9601.6,9327,9253.7,9291.3,9387.1,9572.9
3381,8323.7,7828,7895.2,7926.8,7920.5,7928.8,7828.4,7810.3,7900,7962.1,8044.6,8065.5,7975.6,7667.1,7337.5,7219.7,7191.7,7241.8,7218.1,7203.9,7249.5,7318,7367.9,7397.8,7441.8,7491.4,7529.7,7581.7,8081.2,8710.5,9145.7,9141.7,9174.9,9612.6,9727.7,9716.1,9745.4,9600.9,9336.5,9276.1,9336.3,9477,9858
3382,8371.9,7862.3,7917.7,7944.8,7952.7,7969.2,7867.7,7856.7,7945.5,8016.8,8112.1,8129.3,8053.4,7720.6,7375.9,7260.5,7219.5,7271.1,7243.8,7224,7275.5,7328.3,7371.8,7402.6,7448.7,7490.3,7536.1,7591.8,7983.1,8581.2,9052.8,9090.5,9166.8,9563.7,9699.1,9712.3,9756.9,9625.3,9375,9327.7,9424.8,9650.8,10373
3383,8318,7849.9,7910.3,7939.8,7940.9,7958.2,7858.8,7855.6,7960.4,8026.1,8127.4,8143.7,8050.8,7719.3,7363,7238.7,7220.1,7265.1,7234.3,7213,7259.3,7312.4,7352.4,7386.5,7433.5,7481.5,7521.5,7577,7920.4,8501.2,8988,9061.9,9149.9,9538.6,9697.2,9716.3,9767.7,9649.6,9393.9,9376.5,9532.8,9955.7,11192
3384,8311.3,7831.9,7872.3,7902.5,7912.5,7938.7,7841.6,7842.2,7936,8007.4,8105.9,8116.4,8010.5,7675,7323.7,7210.2,7174.8,7229.2,7208.1,7179.2,7215.4,7271.2,7318.3,7350.6,7389.6,7451.6,7492.8,7540.7,7867.5,8438.5,8941.1,9014.8,9112.2,9495,9659.6,9673,9746.6,9632.3,9393.1,9418.9,9705.7,10446,12304
3385,8273.6,7832.3,7877.1,7903.7,7913.5,7950.9,7860.3,7857.9,7950.8,8018.5,8116.8,8123.7,7997.8,7664.5,7312.5,7205.1,7185.1,7236,7202.7,7186,7226.3,7273.9,7326.4,7357.2,7397,7455.3,7505.3,7555.2,7865.1,8444.6,8949.7,9047.3,9148.4,9530.1,9710.9,9726.7,9808.7,9708,9494.2,9602.1,10118,11329,13655
3386,8331.2,7826.1,7875.2,7890.2,7905.4,7934.7,7863.7,7851,7949.5,8009.3,8095.5,8079.1,7959.1,7621.2,7277.9,7183.4,7154.1,7209.4,7186.8,7178.5,7211.8,7250.5,7303.3,7337.4,7385.4,7450,7490.2,7547.1,7846.4,8411.5,8925.8,9025.4,9127.2,9502,9675.7,9706,9783.4,9705.7,9546.1,9811.8,10736,12485,14707
3387,8310.1,7845.2,7895.7,7904.8,7934.6,7972,7900,7885.2,7983.9,8029,8096.1,8077.2,7938,7612.5,7287.8,7186.5,7175.5,7230.2,7204.7,7192,7232.2,7295.4,7347.4,7384.9,7432.1,7490.9,7538,7606.1,7896,8454,8988.5,9112.9,9228,9580.3,9757.5,9801.2,9896.2,9851.5,9801.2,10356,11830,13962,15354
3388,8360.1,7812.2,7853.8,7862.9,7881.6,7929,7864.1,7843.5,7936.7,7968.6,8037.1,7987.6,7852,7529.5,7220.8,7145,7129.2,7183.2,7172,7150.9,7188.9,7236.5,7293.6,7331.2,7375.8,7440.3,7480.1,7530.9,7835.8,8412.7,8925.3,9051.1,9174,9507.7,9693.1,9722.8,9859.8,9862.9,9999.1,11004,13059,14977,14845
3389,8230.4,7820.3,7874.9,7881,7905.6,7962,7893.8,7869.2,7955.1,7984.6,8028.8,7980.4,7828.9,7525.2,7237.3,7152.7,7157.8,7215.9,7201.2,7173.4,7214.8,7273.5,7328.6,7364.6,7412.1,7474,7525,7580.1,7893,8486.1,9022.6,9163.3,9291.3,9598.5,9794,9841.7,10021,10154,10608,12209,14573,15656,14051
3390,8307.3,7786.4,7840.9,7839,7878.3,7933.7,7869.1,7838.5,7913.3,7934,7960.7,7902.5,7750.5,7461.5,7194.5,7121.4,7118.9,7177.7,7170.3,7157.3,7187.4,7244.9,7303.9,7341.2,7388.3,7442.8,7498.8,7548.8,7867.3,8469.4,9010.6,9132.6,9268.3,9570.5,9773.1,9835.3,10103,10464,11410,13541,15506,15155,12673
3391,8202.4,7806,7859.3,7873.5,7909.6,7963.4,7891.8,7864.4,7936.1,7926.4,7956.1,7876.3,7729.4,7452.3,7215.2,7142.1,7147.4,7209.3,7198.5,7180,7219.1,7281.3,7339.6,7379.7,7426.2,7487.1,7541.2,7590.8,7919.5,8540.4,9103.4,9232.4,9346.9,9658.3,9889.9,9974.9,10417,11176,12759,15033,15834,14237,11613
3392,8237,7776.5,7828.6,7856.4,7881.9,7942.9,7874.6,7844.3,7897.3,7881.5,7908.6,7829.6,7674.6,7421.7,7189.3,7121.4,7130.4,7190.2,7187.6,7178,7213.9,7270.2,7320.4,7357.6,7403,7475.6,7526.4,7592.5,7918.9,8542,9098.6,9209.5,9309,9664.8,9940.8,10084,10826,12172,14227,15820,15048,12831,10677
3393,8210,7754.1,7803.2,7832.7,7859.7,7926.6,7850,7812.3,7865.4,7840.3,7846.1,7763.2,7627,7376.2,7162.8,7100.7,7114.7,7176.4,7173.3,7165.6,7200,7254.8,7316.6,7350.1,7403.1,7460.2,7514.7,7574.4,7917.1,8539.4,9082.9,9181.2,9291.1,9712,10054,10295,11567,13631,15590,15795,13763,11604,10063
3394,8194.9,7738.4,7797.6,7838,7864.8,7933.8,7857.8,7812.7,7849.4,7819.2,7824.1,7727.3,7596.1,7363.1,7160.9,7103.4,7110.7,7180.6,7166.4,7160.3,7212.2,7259.4,7323.6,7356,7411.9,7477.4,7519.3,7588.1,7924.8,8537,9076.8,9174.5,9311.7,9808.8,10292,10714,12758,15346,16398,14989,12415,10690,9715.8
3395,8225.6,7722.5,7787.6,7822.7,7853.1,7915.9,7834.9,7793.2,7826,7783.5,7783.2,7698.6,7570,7340.6,7146.2,7103.3,7106.9,7180.6,7162,7165.5,7208,7260.1,7324,7355.3,7402.4,7472.9,7526.2,7582.5,7918,8519.8,9038,9156.4,9322.8,9941.5,10657,11384,14336,16824,16202,13621,11238,10074,9481.7
3396,8176.7,7729.4,7790.1,7832.8,7858.5,7920,7844.9,7787.3,7823.3,7773.7,7767.1,7680.4,7554.6,7335,7156.7,7108.4,7122.3,7199.1,7192.5,7176.3,7227.3,7274.1,7337.1,7376.3,7427.5,7486.1,7538,7609.1,7937.8,8533.4,9069.2,9214.6,9446.1,10270,11400,12571,16300,17814,15396,12360,10487,9748.8,9407.8
3397,8219.8,7722.8,7785.1,7838.1,7863,7913.6,7841.2,7783.8,7807.7,7755,7748.8,7665.4,7544.1,7321.8,7154.8,7107.3,7115,7200,7187,7180.4,7225.4,7278,7345.4,7374.9,7431.7,7494.9,7546.2,7614.1,7944.5,8538.5,9070.6,9260.7,9603.3,10754,12488,14161,17808,17465,13896,11216,9948.5,9528.9,9325.3
3398,8130.6,7718.6,7785.3,7826.9,7864.6,7913.5,7838,7774.6,7796,7736.5,7728.9,7647.2,7526,7321.4,7161,7117.2,7133.8,7211.6,7195.3,7190.8,7235.4,7286.9,7352.5,7394.8,7444.6,7511.6,7570.9,7637.5,7963.7,8559.5,9136.8,9392.1,9930.9,11622,14090,16110,18577,16388,12575,10493,9687.5,9444.8,9308.7
3399,8173.9,7684.2,7745.9,7801.6,7816.8,7886.2,7797,7738.4,7747,7701.5,7686.1,7604.6,7484,7286.1,7135.5,7090.3,7112.4,7190.3,7174.7,7165,7213,7266.7,7327.2,7371.5,7417.5,7493.2,7545,7628.8,7944.8,8566.8,9167.4,9525.2,10380,12837,15848,17686,17942,14590,11329,9928.6,9451.6,9323.9,9227.6


==> figures/data/20230322/expXRD_Jamie/data_nobackground.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
43,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
45,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
50,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
53,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
54,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
55,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
58,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
59,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
60,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
65,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
66,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
67,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
68,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
69,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
70,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
71,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
73,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
77,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
78,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
82,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
89,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
91,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
95,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
98,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
101,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
102,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
103,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
106,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
108,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
109,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
110,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
111,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
113,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
114,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
115,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
121,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
122,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
123,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
124,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
127,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
128,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
129,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
132,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
133,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
134,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
136,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
137,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
138,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
139,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
140,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
141,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
142,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
143,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
145,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
147,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
149,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
150,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
151,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
152,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
153,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
154,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
155,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
156,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
157,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
158,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
159,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
160,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
161,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
162,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
163,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
164,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
166,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
167,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
169,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
170,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
171,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
172,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
174,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
175,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
176,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
177,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
178,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
179,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
180,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
181,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
182,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
183,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
186,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
187,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
188,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
189,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
190,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
191,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
193,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
194,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
196,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
197,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
198,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
199,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
201,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
202,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
203,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
204,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
206,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
208,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
209,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
210,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
211,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
212,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
213,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
214,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
215,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
217,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
218,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
219,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
221,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
222,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
223,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
224,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
225,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
226,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
227,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
228,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
229,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
230,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
231,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
232,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
233,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
234,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
235,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
236,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
237,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
238,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
239,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
240,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
241,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
242,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
243,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
244,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
245,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
246,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
247,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
248,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
249,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
250,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
251,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
252,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
254,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
255,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
256,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
257,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
259,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
260,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
261,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
262,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
263,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
264,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
265,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
266,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
267,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
268,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
269,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
270,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
271,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
272,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
273,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
274,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
275,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
276,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
277,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
278,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
279,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
280,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
281,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
282,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
283,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
284,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
285,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
286,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
288,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
289,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
290,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
291,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
292,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
293,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
294,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
295,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
296,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
297,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
298,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
299,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
300,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
301,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
302,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
303,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
304,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
305,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
306,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
307,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
308,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
309,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
310,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
311,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
312,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
313,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
314,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
315,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
316,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
317,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
318,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
319,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
320,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
321,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
322,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
323,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
324,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
325,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
326,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
327,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
329,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
330,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
331,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
332,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
333,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
334,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
335,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
336,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
337,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
338,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
339,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
340,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
341,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
342,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
343,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
344,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
345,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
346,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
347,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
348,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
349,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
350,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
351,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
352,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
353,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
354,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
355,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
356,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
357,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
358,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
359,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
360,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
361,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
362,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
363,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
364,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
365,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
366,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
367,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
368,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
369,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
370,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
371,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
372,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
373,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
374,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
375,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
377,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
378,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
379,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
380,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
381,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
382,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
383,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
384,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
385,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
386,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
387,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
388,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
389,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
390,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
391,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
392,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
393,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
394,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
395,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
396,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
397,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
398,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
400,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
401,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
402,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
403,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
404,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
405,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
406,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
407,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
409,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
410,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
411,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
412,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
413,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
414,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
415,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
416,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
417,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
418,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
419,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
420,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
421,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
422,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
423,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
425,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
426,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
427,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
429,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
430,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
431,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
433,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
434,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
435,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
436,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
437,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
438,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
439,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
441,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
442,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
443,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
444,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
445,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
446,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
447,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
448,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
449,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
450,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
451,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
452,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
453,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
454,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
455,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
456,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
457,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
458,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
459,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
460,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
461,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
462,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
463,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
464,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
465,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
466,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
467,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
468,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
469,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
470,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
471,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
472,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
473,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
474,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
475,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
476,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
477,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
478,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
479,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
480,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
481,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
482,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
483,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
485,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
486,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
487,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
488,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
490,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
491,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
492,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
493,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
494,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
495,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
496,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
497,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
498,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
499,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
500,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
501,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
502,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
503,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
504,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
505,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
506,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
507,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
508,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
509,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
511,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
512,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
513,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
514,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
515,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
516,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
517,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
518,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
519,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
520,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
521,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
522,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
523,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
524,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
526,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
527,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
528,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
529,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
530,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
531,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
532,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
533,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
534,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
535,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
536,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
537,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
538,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
539,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
540,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
541,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
542,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
543,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
544,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
545,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
546,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
547,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
548,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
549,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
550,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
551,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
552,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
553,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
554,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
555,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
556,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
557,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
558,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
559,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
560,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
561,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
562,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
563,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
564,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
565,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
566,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
567,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
568,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
569,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
571,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
572,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
573,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
574,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
575,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
576,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
577,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
578,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
579,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0024098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
580,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0088195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
581,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.019229,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
582,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00021413,0.033639,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
583,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0018542,0,0.0044283,0.052049,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
584,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.0495e-05,0.0077085,0,0.012642,0.074459,0,0.0016931,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
585,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.004121,0.017563,0,0.024857,0.10087,0,0.0073861,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
586,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.012181,0.031417,0.0035858,0.041071,0.13128,0,0.017079,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
587,0,0,0,0,0,0,0,0,0,0,0,0,0.00045,0,0.024242,0.049271,0.011172,0.061285,0.16569,0,0.030772,0.0019475,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
588,0,0,0,0,0,0,0,0,0,0,0,0,0.0049,0.00049592,0.040302,0.071125,0.022757,0.085499,0.2041,0,0.048465,0.0078949,0,0,0,0,0,0.0025821,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
589,0,0,0,0,0,0,0,0,0,0,0,0,0.01335,0.0049918,0.060363,0.09698,0.038343,0.11371,0.24651,0.0012643,0.070158,0.017842,0,0.0023263,0,0,0,0.0091641,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
590,0,0,0,0,0,0,0,0,0,0,0,0,0.0258,0.013488,0.084423,0.12683,0.057929,0.14593,0.29292,0.0065285,0.095852,0.03179,0,0.0086526,0,0,0,0.019746,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
591,0,0,0,0,0,0,0,0,0,0,0,0,0.04225,0.025984,0.11248,0.16069,0.081515,0.18214,0.34333,0.015793,0.12554,0.049737,0,0.018979,0,0,0,0.034328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
592,0,0,0,0,0,0,0,0,0,0,0,0,0.0627,0.04248,0.14454,0.19854,0.1091,0.22236,0.39774,0.029057,0.15924,0.071685,0.0024359,0.033305,0,0,0,0.05291,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
593,0,0,0,0,0,0,0,0,0,0,0,0,0.08715,0.062976,0.1806,0.2404,0.14069,0.26657,0.45615,0.046321,0.19693,0.097632,0.0088717,0.051632,0,0,0,0.075492,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
594,0,0,0,0,0,0,0,0,0,0,0,0.0036661,0.1156,0.087471,0.22067,0.28625,0.17627,0.31478,0.51856,0.067586,0.23862,0.12758,0.019308,0.073958,0.00079613,0.0012662,0.0022348,0.10207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
595,0,0,0,0,0,0,0,0,0,0,0.0016045,0.011332,0.14805,0.11597,0.26473,0.33611,0.21586,0.367,0.58497,0.09285,0.28432,0.16153,0.033743,0.10028,0.0055923,0.0065323,0.0084696,0.13266,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
596,0,0,0,0,0,0,0,0,0,0,0.007209,0.022998,0.1845,0.14846,0.31279,0.38996,0.25944,0.42321,0.65538,0.12211,0.33401,0.19947,0.052179,0.13061,0.014388,0.015799,0.018704,0.16724,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
597,0,0,0,0,0,0,0,0,0,0,0.016813,0.038664,0.22495,0.18496,0.36485,0.44781,0.30703,0.48343,0.72979,0.15538,0.3877,0.24142,0.074615,0.16494,0.027185,0.029065,0.032939,0.20582,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
598,0,0,0,0,0,0,0,0,0,0,0.030418,0.05833,0.2694,0.22546,0.42091,0.50967,0.35861,0.54764,0.8082,0.19264,0.4454,0.28737,0.10105,0.20326,0.043981,0.046331,0.051174,0.2484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
599,0,0,0,0,0,0,0,0,0,0,0.048022,0.081996,0.31785,0.26995,0.48097,0.57552,0.4142,0.61585,0.89061,0.23391,0.50709,0.33732,0.13149,0.24559,0.064777,0.067597,0.073409,0.29498,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
600,0,0,0,0,0,0,0,0,0,0,0.069627,0.10966,0.3703,0.31845,0.54503,0.64538,0.47379,0.68807,0.97701,0.27917,0.57278,0.39126,0.16592,0.29192,0.089573,0.092863,0.099643,0.34557,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
601,0,0,0,0,0,0,0,0,0,0,0.095231,0.14133,0.42675,0.37094,0.61309,0.71923,0.53737,0.76428,1.0674,0.32844,0.64248,0.44921,0.20436,0.34224,0.11837,0.12213,0.12988,0.40015,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
602,0,0,0,0,0,0,0,0,0,0,0.12484,0.17699,0.4872,0.42744,0.68515,0.79708,0.60496,0.8445,1.1618,0.3817,0.71617,0.51116,0.24679,0.39657,0.15117,0.1554,0.16411,0.45873,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
603,0,0,0,0,0,0,0,0,0,0,0.15844,0.21666,0.55165,0.48793,0.76121,0.87894,0.67654,0.92871,1.2602,0.43896,0.79386,0.57711,0.29323,0.45489,0.18796,0.19266,0.20235,0.52131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
604,0,0,0,0,0,0,0,0,0,0,0.19604,0.26033,0.6201,0.55243,0.84127,0.96479,0.75213,1.0169,1.3627,0.50023,0.87555,0.64705,0.34367,0.51722,0.22876,0.23393,0.24458,0.58789,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
605,0,0,0,0,0,0,0,0,0,0.0013465,0.23765,0.30799,0.69255,0.62093,0.92533,1.0546,0.83172,1.1091,1.4691,0.56549,0.96125,0.721,0.3981,0.58355,0.27355,0.27919,0.29082,0.65848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
606,0,0,0,0,0,0,0,0,0,0.006693,0.28325,0.35966,0.769,0.69342,1.0134,1.1485,0.9153,1.2054,1.5795,0.63476,1.0509,0.79895,0.45654,0.65387,0.32235,0.32846,0.34105,0.73306,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
607,0,0,0,0,0,0,0,0,0,0.016039,0.33286,0.41533,0.84945,0.76992,1.1055,1.2464,1.0029,1.3056,1.6939,0.70802,1.1446,0.8809,0.51897,0.7282,0.37515,0.38173,0.39529,0.81164,0,0,0,0.0028655,0,0,0,0,0,0,0,0,0,0,0
608,0,0,0,0,0,0,0,0,0,0.029386,0.38646,0.47499,0.9339,0.85041,1.2015,1.3482,1.0945,1.4098,1.8123,0.78529,1.2423,0.96684,0.58541,0.80653,0.43194,0.43899,0.45352,0.89422,0,0,0,0.0097311,0,0,0,0,0,0,0,0,0,0,0
609,0,0,0,0,0,0,0,0,0,0.046732,0.44407,0.53866,1.0223,0.93491,1.3016,1.4541,1.1901,1.518,1.9347,0.86655,1.344,1.0568,0.65585,0.88885,0.49274,0.50026,0.51576,0.98081,0,0,0,0.020597,0,0,0,0,0,0,0,0,0,0,0
610,0,0,0,0,0,0,0,0,0,0.068079,0.50567,0.60632,1.1148,1.0234,1.4056,1.5639,1.2896,1.6302,2.0611,0.95181,1.4497,1.1507,0.73028,0.97518,0.55753,0.56552,0.58199,1.0714,0,0,0,0.035462,0,0,0,0,0,0,0,0,0,0,0
611,0,0,0,0,0,0,0,0,0.00092037,0.093425,0.57128,0.67799,1.2112,1.1159,1.5137,1.6778,1.3932,1.7464,2.1915,1.0411,1.5594,1.2487,0.80872,1.0655,0.62633,0.63479,0.65223,1.166,0,0,0,0.054328,0.0025925,0,0,0,0,0,0,0,0,0,0
612,0,0,0,0,0,0,0,0,0.0058407,0.12277,0.64088,0.75366,1.3117,1.2124,1.6258,1.7956,1.5008,1.8666,2.3259,1.1343,1.6731,1.3506,0.89115,1.1598,0.69913,0.70806,0.72646,1.2646,0,0,0,0.077193,0.009185,0,0,0,0,0,0,0,0,0,0
613,0,0,0,0,0,0,0,0,0.014761,0.15612,0.71449,0.83332,1.4161,1.3129,1.7418,1.9175,1.6124,1.9909,2.4643,1.2316,1.7908,1.4566,0.97759,1.2582,0.77592,0.78532,0.8047,1.3671,0,0,0,0.10406,0.019778,0,0,0,0,0,0,0,0,0,0
614,0,0,0,0,0,0,0,0,0.027681,0.19346,0.79209,0.91699,1.5246,1.4174,1.8619,2.0433,1.728,2.1191,2.6068,1.3329,1.9125,1.5665,1.068,1.3605,0.85672,0.86659,0.88693,1.4737,0,0,0,0.13492,0.03437,0,0,0,0,0,0,0,0,0,0
615,0,0,0,0,0,0,0,0,0.044602,0.23481,0.87369,1.0047,1.637,1.5259,1.9859,2.1732,1.8476,2.2513,2.7532,1.4381,2.0382,1.6805,1.1625,1.4668,0.94151,0.95186,0.97317,1.5843,0,0,0,0.16979,0.052963,0,0,0,0,0,0,0,0,0,0
616,0,0,0,0,0,0,0,0,0.065522,0.28016,0.9593,1.0963,1.7535,1.6384,2.114,2.307,1.9712,2.3875,2.9036,1.5474,2.1679,1.7984,1.2609,1.5771,1.0303,1.0411,1.0634,1.6989,0,0,0,0.20866,0.075555,0,0,0,0,0,0,0,0,0,0
617,0,0,0,0,0,0,0,0,0.090443,0.3295,1.0489,1.192,1.8739,1.7549,2.2461,2.4449,2.0987,2.5277,3.058,1.6607,2.3016,1.9204,1.3633,1.6915,1.1231,1.1344,1.1576,1.8175,0,0,0,0.25152,0.10215,0,0,0,0,0,0,0,0,0,0
618,0,0,0,0,0,0,0,0,0.11936,0.38285,1.1425,1.2917,1.9984,1.8754,2.3821,2.5868,2.2303,2.6719,3.2164,1.7779,2.4393,2.0463,1.4698,1.8098,1.2199,1.2317,1.2559,1.94,0,0,0,0.29839,0.13274,0,0,0,0,0,0,0,0,0,0
619,0,0,0,0,0,0,0,0,0.15228,0.4402,1.2401,1.3953,2.1268,1.9999,2.5222,2.7326,2.3659,2.8201,3.3788,1.8992,2.581,2.1763,1.5802,1.9321,1.3207,1.3329,1.3581,2.0666,0.00045621,0,0,0.34925,0.16733,0,0,0,0,0,0,0,0,0,0
620,0,0,0,0,0,0,0,0,0.1892,0.50154,1.3417,1.503,2.2593,2.1284,2.6662,2.8825,2.5055,2.9724,3.5452,2.0245,2.7266,2.3102,1.6946,2.0584,1.4255,1.4382,1.4643,2.1972,0.0049124,0,0,0.40412,0.20593,0,0,0,0,0,0,0,0,0,0
621,0,0,0,0,0,0,0,0,0.23012,0.56689,1.4473,1.6147,2.3957,2.2609,2.8143,3.0363,2.6491,3.1286,3.7156,2.1537,2.8763,2.4482,1.8131,2.1888,1.5343,1.5475,1.5746,2.3318,0.013369,0,0,0.46298,0.24852,0,0,0,0,0,0,0,0,0,0
622,0,0,0,0,0,0,0,0.0016115,0.27504,0.63624,1.5569,1.7303,2.5362,2.3974,2.9664,3.1942,2.7967,3.2888,3.89,2.287,3.03,2.5901,1.9355,2.3231,1.6471,1.6607,1.6888,2.4704,0.025825,0,0,0.52585,0.29511,0,0,0,0,0,0,0,0,0,0
623,0,0,0,0,0,0,0,0.0072231,0.32396,0.70958,1.6705,1.85,2.6806,2.5379,3.1224,3.356,2.9483,3.453,4.0684,2.4242,3.1877,2.7361,2.0619,2.4614,1.7639,1.778,1.807,2.613,0.042281,0,0.0038408,0.59271,0.3457,0,0,0,0,0,0,0,0,0,0
624,0,0,0,0,0,0,0,0.016835,0.37689,0.78693,1.7881,1.9736,2.8291,2.6823,3.2825,3.5219,3.1038,3.6212,4.2508,2.5655,3.3494,2.886,2.1924,2.6037,1.8847,1.8993,1.9293,2.7595,0.062737,0,0.011682,0.66358,0.4003,0,0,0,0,0,0,0,0,0,0
625,0,0,0,0,0,0,0,0.030446,0.43381,0.86828,1.9097,2.1013,2.9815,2.8308,3.4465,3.6917,3.2634,3.7934,4.4373,2.7108,3.5151,3.04,2.3268,2.7501,2.0095,2.0245,2.0555,2.9101,0.087193,0,0.023522,0.73845,0.45889,0,0,0,0,0,0,0,0,0,0
626,0,0,0,0,0,0,0,0.048058,0.49473,0.95362,2.0353,2.233,3.138,2.9833,3.6146,3.8656,3.427,3.9696,4.6277,2.86,3.6848,3.1979,2.4653,2.9004,2.1383,2.1538,2.1857,3.0647,0.11565,0,0.039363,0.81731,0.52148,0,0,0,0,0,0,0,0,0,0
627,0,0,0,0,0,0,0,0.069669,0.55965,1.043,2.1649,2.3686,3.2984,3.1398,3.7867,4.0434,3.5946,4.1498,4.8221,3.0133,3.8585,3.3598,2.6077,3.0547,2.2711,2.287,2.32,3.2233,0.14811,0,0.059204,0.90018,0.58807,0,0,0,0,0,0,0,0,0,0
628,0,0,0,0,0,0,0,0.095281,0.62857,1.1363,2.2986,2.5083,3.4629,3.3003,3.9627,4.2253,3.7662,4.3341,5.0205,3.1706,4.0362,3.5258,2.7541,3.2131,2.4079,2.4243,2.4582,3.3859,0.18456,0,0.083045,0.98704,0.65867,0,0,0,0,0,0,0,0,0,0
629,0,0,0,0,0,0,0,0.12489,0.70149,1.2337,2.4362,2.652,3.6313,3.4648,4.1428,4.4111,3.9418,4.5223,5.2229,3.3318,4.2179,3.6957,2.9046,3.3754,2.5487,2.5656,2.6005,3.5524,0.22502,0,0.11089,1.0779,0.73326,0,0,0,0,0,0,0,0,0,0
630,0,0,0,0,0,0,0,0.1585,0.77841,1.335,2.5778,2.7996,3.8038,3.6333,4.3268,4.601,4.1214,4.7145,5.4293,3.4971,4.4036,3.8697,3.059,3.5417,2.6935,2.7108,2.7467,3.723,0.26947,0,0.14273,1.1728,0.81185,0,0,0,0,0,0,0,0,0,0
631,0,0,0,0,0,0,0,0.19612,0.85933,1.4404,2.7234,2.9513,3.9802,3.8058,4.5149,4.7949,4.3049,4.9107,5.6397,3.6664,4.5933,4.0476,3.2174,3.712,2.8423,2.8601,2.8969,3.8976,0.31793,0,0.17857,1.2716,0.89444,0,0,0,0,0,0,0,0,0,0
632,0,0,0,0,0,0,0,0.23773,0.94425,1.5497,2.873,3.107,4.1607,3.9823,4.707,4.9927,4.4925,5.1109,5.8541,3.8396,4.787,4.2296,3.3799,3.8864,2.995,3.0134,3.0512,4.0762,0.37039,0,0.21841,1.3745,0.98104,0,0,0,0,0,0,0,0,0,0
633,0,0,0,0,0,0,0,0.28334,1.0332,1.663,3.0266,3.2666,4.3451,4.1628,4.903,5.1946,4.6841,5.3151,6.0725,4.0169,4.9847,4.4155,3.5463,4.0647,3.1518,3.1706,3.2094,4.2588,0.42684,0,0.26225,1.4814,1.0716,0,0,0,0,0,0,0,0,0,0
634,0,0,0,0,0,0,0,0.33295,1.1261,1.7804,3.1842,3.4303,4.5336,4.3473,5.1031,5.4004,4.8797,5.5233,6.2949,4.1982,5.1863,4.6055,3.7167,4.247,3.3126,3.3319,3.3716,4.4454,0.4873,0,0.31009,1.5922,1.1662,0,0,0,0,0,0,0,0,0,0
635,0,0,0,0,0,0,0,0.38656,1.223,1.9017,3.3458,3.598,4.726,4.5358,5.3071,5.6103,5.0793,5.7356,6.5214,4.3834,5.392,4.7994,3.8912,4.4333,3.4774,3.4972,3.5379,4.6359,0.55176,0,0.36193,1.7071,1.2648,0,0,0,0,0,0,0,0,0,0
636,0,0,0,0,0,0,0,0.44417,1.3239,2.0271,3.5114,3.7696,4.9225,4.7283,5.5152,5.8241,5.2829,5.9518,6.7518,4.5727,5.6017,4.9974,4.0696,4.6237,3.6462,3.6664,3.7081,4.8305,0.62021,0,0.41777,1.826,1.3674,0,0,0,0,0,0,0,0,0,0
637,0,0,0,0,0,0,0,0.50578,1.4288,2.1564,3.681,3.9453,5.1229,4.9248,5.7273,6.042,5.4905,6.172,6.9862,4.7659,5.8154,5.1993,4.252,4.818,3.819,3.8397,3.8823,5.0291,0.69267,0,0.47761,1.9488,1.474,0,0,0,0,0,0,0,0,0,0
638,0,0,0,0,0,0,0,0.5714,1.5378,2.2898,3.8546,4.125,5.3274,5.1253,5.9433,6.2638,5.702,6.3962,7.2246,4.9632,6.0331,5.4053,4.4385,5.0163,3.9958,4.017,4.0606,5.2317,0.76912,0.0012066,0.54145,2.0757,1.5846,0.0028065,0,0,0,0,0,0,0,0,0
639,0,0,0,0,0,0,0,0.64101,1.6507,2.4271,4.0322,4.3086,5.5358,5.3298,6.1634,6.4897,5.9176,6.6244,7.467,5.1645,6.2548,5.6152,4.6289,5.2186,4.1766,4.1982,4.2428,5.4383,0.84958,0.0064131,0.60929,2.2066,1.6992,0.0096131,0,0,0,0,0,0,0,0,0
640,0,0,0,0,0,0,0,0.71462,1.7676,2.5685,4.2138,4.4963,5.7483,5.5383,6.3874,6.7195,6.1372,6.8566,7.7134,5.3697,6.4805,5.8292,4.8234,5.425,4.3614,4.3835,4.429,5.6488,0.93404,0.01562,0.68113,2.3414,1.8178,0.02042,0,0,0,0,0,0,0,0,0
641,0,0,0,0,0,0,0,0.79223,1.8885,2.7138,4.3994,4.688,5.9647,5.7508,6.6155,6.9534,6.3608,7.0928,7.9638,5.579,6.7102,6.0471,5.0218,5.6353,4.5502,4.5728,4.6193,5.8634,1.0225,0.028826,0.75698,2.4803,1.9404,0.035226,0,0,0,0,0,0,0,0,0
642,0,0,0,0,0,0,0,0.87384,2.0135,2.8632,4.589,4.8836,6.1852,5.9673,6.8476,7.1913,6.5884,7.3331,8.2182,5.7923,6.9439,6.2691,5.2242,5.8496,4.743,4.766,4.8135,6.082,1.1149,0.046033,0.83682,2.6232,2.067,0.054033,0,0,0,0,0,0,0,0,0
643,0,0,0,0,0,0,0,0.95945,2.1424,3.0165,4.7826,5.0833,6.4096,6.1878,7.0836,7.4331,6.82,7.5773,8.4766,6.0095,7.1816,6.495,5.4307,6.0679,4.9398,4.9633,5.0117,6.3046,1.2114,0.067239,0.92066,2.77,2.1976,0.076839,0,0,0,0,0,0,0,0,0
644,0,0,0,0,0,0,0,1.0491,2.2753,3.1739,4.9802,5.287,6.6381,6.4123,7.3237,7.679,7.0556,7.8255,8.739,6.2308,7.4233,6.725,5.6411,6.2903,5.1406,5.1646,5.214,6.5312,1.3119,0.092446,1.0085,2.9209,2.3321,0.10365,0,0,0,0,0,0,0,0,0
645,0,0,0,0,0,0,0,1.1427,2.4122,3.3352,5.1818,5.4946,6.8705,6.6408,7.5678,7.9288,7.2951,8.0777,9.0055,6.4561,7.669,6.9589,5.8555,6.5166,5.3454,5.3698,5.4202,6.7618,1.4163,0.12165,1.1003,3.0758,2.4707,0.13445,0,0,0,0,0,0,0,0,0
646,0,0,0,0,0,0,0,1.2403,2.5531,3.5006,5.3874,5.7063,7.107,6.8733,7.8158,8.1827,7.5387,8.3339,9.2759,6.6853,7.9187,7.1968,6.074,6.7469,5.5542,5.5791,5.6304,6.9963,1.5248,0.15486,1.1962,3.2346,2.6133,0.16926,0,0,0,0,0,0,0,0,0
647,0,0,0,0,0,0,0,1.3419,2.6981,3.6699,5.597,5.922,7.3474,7.1098,8.0679,8.4405,7.7863,8.5941,9.5503,6.9186,8.1724,7.4388,6.2964,6.9813,5.767,5.7924,5.8447,7.2349,1.6372,0.19207,1.296,3.3975,2.7599,0.20807,0,0,0,0,0,0,0,0,0
648,0,0,0,0,0,0,0,1.4475,2.847,3.8432,5.8106,6.1416,7.5919,7.3503,8.3239,8.7024,8.0379,8.8583,9.8287,7.1559,8.43,7.6847,6.5228,7.2196,5.9838,6.0096,6.0629,7.4775,1.7537,0.23327,1.3999,3.5644,2.9105,0.25087,0,0,0,0,0,0,0,0,0
649,0,0,0,0,0,0,0,1.5571,2.9999,4.0206,6.0282,6.3653,7.8403,7.5947,8.584,8.9682,8.2935,9.1266,10.111,7.3971,8.6917,7.9347,6.7533,7.4619,6.2046,6.2309,6.2851,7.7241,1.8741,0.27848,1.5077,3.7352,3.0651,0.29768,0.0035863,0,0,0,0,0,0,0,0
650,0,0,0,0,0,0,0,1.6707,3.1568,4.2019,6.2499,6.593,8.0928,7.8432,8.8481,9.2381,8.5531,9.3988,10.398,7.6424,8.9574,8.1886,6.9877,7.7082,6.4294,6.4562,6.5114,7.9747,1.9986,0.32769,1.6195,3.9101,3.2237,0.34849,0.011173,0,0,0,0,0,0,0,0
651,0,0,0,0,0,0,0,1.7883,3.3177,4.3873,6.4755,6.8246,8.3492,8.0957,9.1161,9.5119,8.8167,9.675,10.688,7.8916,9.2271,8.4466,7.2262,7.9586,6.6582,6.6854,6.7416,8.2293,2.1271,0.38089,1.7354,4.0889,3.3863,0.40329,0.022759,0,0,0,0,0,0,0,0
652,0,0,0,0,0,0,0,1.91,3.4827,4.5766,6.7051,7.0603,8.6097,8.3522,9.3882,9.7898,9.0842,9.9552,10.982,8.1449,9.5008,8.7085,7.4686,8.2129,6.891,6.9187,6.9759,8.4878,2.2595,0.4381,1.8552,4.2718,3.5529,0.4621,0.038345,0,0,0,0,0,0,0,0
653,0,0,0,0,0,0,0,2.0356,3.6516,4.77,6.9387,7.3,8.8741,8.6127,9.6642,10.072,9.3558,10.239,11.281,8.4022,9.7785,8.9745,7.715,8.4712,7.1278,7.156,7.2141,8.7504,2.396,0.49931,1.9791,4.4587,3.7235,0.5249,0.057932,0,0,0,0,0,0,0,0
654,0,0,0,0,0,0,0,2.1652,3.8245,4.9673,7.1763,7.5436,9.1426,8.8772,9.9443,10.358,9.6314,10.528,11.583,8.6634,10.06,9.2444,7.9655,8.7335,7.3686,7.3972,7.4563,9.017,2.5364,0.56451,2.1069,4.6495,3.8981,0.59171,0.081518,0,0,0,0,0,0,0,0
655,0,0,0,0,0,0,0,2.2988,4.0014,5.1687,7.4179,7.7913,9.415,9.1457,10.228,10.647,9.911,10.82,11.89,8.9287,10.346,9.5184,8.2199,8.9999,7.6134,7.6425,7.7026,9.2876,2.6809,0.63372,2.2387,4.8444,4.0767,0.66252,0.1091,0,0,0,0,0,0,0,0
656,0,0,0,0,0,0,0.0015512,2.4364,4.1823,5.374,7.6635,8.043,9.6915,9.4182,10.516,10.941,10.195,11.116,12.2,9.198,10.636,9.7963,8.4783,9.2702,7.8622,7.8918,7.9528,9.5622,2.8293,0.70692,2.3746,5.0433,4.2593,0.73732,0.14069,0,0,0,0,0,0,0,0
657,0,0,0,0,0,0,0.0071025,2.578,4.3673,5.5834,7.9131,8.2986,9.9719,9.6947,10.808,11.239,10.482,11.416,12.514,9.4712,10.929,10.078,8.7408,9.5445,8.115,8.145,8.207,9.8407,2.9818,0.78413,2.5144,5.2461,4.4458,0.81613,0.17628,0,0,0,0,0,0,0,0
658,0,0,0,0,0,0,0.016654,2.7236,4.5562,5.7967,8.1667,8.5583,10.256,9.9752,11.105,11.541,10.774,11.72,12.833,9.7485,11.227,10.364,9.0072,9.8228,8.3717,8.4023,8.4653,10.123,3.1382,0.86534,2.6583,5.453,4.6364,0.89894,0.21586,0,0,0,0,0,0,0,0
659,0,0,0,0,0,0,0.030205,2.8732,4.7491,6.0141,8.4243,8.822,10.545,10.26,11.405,11.847,11.069,12.029,13.155,10.03,11.529,10.654,9.2776,10.105,8.6325,8.6636,8.7275,10.41,3.2987,0.95054,2.8061,5.6639,4.831,0.98574,0.25945,0,0,0,0,0,0,0,0
660,0,0,0,0,0,0,0.047756,3.0269,4.946,6.2354,8.6859,9.0896,10.837,10.548,11.709,12.157,11.369,12.341,13.482,10.315,11.834,10.948,9.5521,10.391,8.8973,8.9288,8.9937,10.7,3.4632,1.0398,2.958,5.8787,5.0296,1.0766,0.30704,0,0,0,0,0,0,0,0
661,0,0,0,0,0,0,0.069307,3.1845,5.1469,6.4607,8.9515,9.3613,11.134,10.841,12.017,12.47,11.673,12.657,13.812,10.604,12.144,11.246,9.8305,10.682,9.1661,9.1981,9.264,10.995,3.6316,1.133,3.1138,6.0976,5.2322,1.1714,0.35862,0,0,0,0,0,0,0,0
662,0,0,0,0,0,0,0.094859,3.3461,5.3519,6.6901,9.2211,9.637,11.434,11.137,12.329,12.788,11.98,12.977,14.146,10.898,12.458,11.548,10.113,10.976,9.4389,9.4714,9.5382,11.294,3.8041,1.2302,3.2736,6.3205,5.4388,1.2702,0.41421,0,0,0,0,0,0,0,0
663,0,0,0,0,0,0,0.12441,3.5117,5.5608,6.9234,9.4947,9.9166,11.739,11.438,12.645,13.11,12.292,13.302,14.485,11.195,12.775,11.854,10.399,11.274,9.7157,9.7486,9.8164,11.596,3.9805,1.3314,3.4375,6.5473,5.6494,1.373,0.47379,0,0,0,0,0,0,0,0
664,0,0,0,0,0,0,0.15796,3.6813,5.7737,7.1608,9.7723,10.2,12.047,11.742,12.965,13.436,12.607,13.63,14.827,11.496,13.097,12.164,10.69,11.577,9.9965,10.03,10.099,11.903,4.161,1.4366,3.6053,6.7782,5.864,1.4798,0.53738,0.0012471,0,0,0,0,0,0,0
665,0,0,0,0,0,0,0.19551,3.8549,5.9906,7.4021,10.054,10.488,12.36,12.051,13.289,13.766,12.927,13.962,15.174,11.801,13.423,12.478,10.984,11.883,10.281,10.315,10.385,12.213,4.3454,1.5458,3.7772,7.0131,6.0826,1.5906,0.60497,0.0064941,0,0,0,0,0,0,0
666,0,0,0,0,0,0,0.23706,4.0325,6.2115,7.6475,10.34,10.78,12.676,12.363,13.617,14.1,13.25,14.298,15.524,12.111,13.753,12.796,11.283,12.193,10.57,10.604,10.675,12.528,4.5339,1.659,3.953,7.2519,6.3052,1.7054,0.67655,0.015741,0,0,0,0,0,0,0
667,0,0,0,0,0,0,0.28261,4.2141,6.4365,7.8968,10.629,11.075,12.996,12.68,13.949,14.438,13.578,14.638,15.878,12.424,14.086,13.118,11.585,12.508,10.863,10.898,10.969,12.847,4.7264,1.7762,4.1328,7.4948,6.5318,1.8242,0.75214,0.028988,0,0,0,0,0,0,0
668,0,0,0,0,0,0,0.33217,4.3997,6.6654,8.1502,10.923,11.375,13.321,13,14.285,14.779,13.91,14.983,16.237,12.741,14.424,13.444,11.892,12.826,11.16,11.195,11.268,13.169,4.9228,1.8974,4.3167,7.7417,6.7624,1.947,0.83173,0.046235,0,0,0,0,0,0,0
669,0,0,0,0,0,0,0.38572,4.5894,6.8983,8.4075,11.22,11.679,13.649,13.325,14.625,15.125,14.245,15.331,16.599,13.062,14.766,13.774,12.202,13.148,11.461,11.496,11.57,13.496,5.1233,2.0226,4.5045,7.9925,6.997,2.0738,0.91531,0.067482,0,0,0,0,0,0,0
670,0,0,0,0,0,0,0.44327,4.783,7.1352,8.6689,11.522,11.986,13.982,13.653,14.969,15.475,14.585,15.683,16.966,13.388,15.111,14.108,12.516,13.475,11.765,11.801,11.876,13.826,5.3277,2.1518,4.6964,8.2474,7.2356,2.2046,1.0029,0.092729,0,0,0,0,0,0,0
671,0,0,0,0,0,0,0.50482,4.9806,7.3761,8.9342,11.828,12.298,14.318,13.986,15.317,15.829,14.928,16.039,17.336,13.717,15.461,14.446,12.835,13.805,12.074,12.111,12.186,14.161,5.5362,2.285,4.8922,8.5063,7.4781,2.3394,1.0945,0.12198,0,0,0,0,0,0,0
672,0,0,0,0,0,0,0.57037,5.1822,7.6211,9.2036,12.137,12.614,14.659,14.322,15.669,16.187,15.276,16.399,17.711,14.05,15.815,14.787,13.157,14.139,12.387,12.424,12.501,14.499,5.7486,2.4222,5.092,8.7691,7.7247,2.4782,1.1901,0.15522,0,0,0,0,0,0,0
673,0,0,0,0,0,0,0.63992,5.3878,7.87,9.4769,12.451,12.933,15.003,14.663,16.025,16.549,15.628,16.764,18.089,14.387,16.172,15.133,13.484,14.478,12.704,12.741,12.819,14.842,5.9651,2.5634,5.2959,9.036,7.9753,2.621,1.2897,0.19247,0,0,0,0,0,0,0
674,0,0,0,0,0,0,0.71347,5.5974,8.1229,9.7543,12.768,13.257,15.352,15.007,16.386,16.915,15.983,17.132,18.471,14.729,16.534,15.483,13.814,14.82,13.024,13.063,13.141,15.189,6.1855,2.7086,5.5037,9.3069,8.2299,2.7678,1.3932,0.23372,0,0,0,0,0,0,0
675,0,0,0,0,0,0,0.79102,5.811,8.3798,10.036,13.09,13.585,15.704,15.356,16.75,17.284,16.343,17.504,18.858,15.074,16.9,15.837,14.149,15.166,13.349,13.388,13.467,15.539,6.41,2.8578,5.7156,9.5817,8.4885,2.9186,1.5008,0.27896,0,0,0,0,0,0,0
676,0,0,0,0,0,0,0.87258,6.0286,8.6407,10.321,13.416,13.916,16.06,15.708,17.118,17.658,16.706,17.88,19.248,15.423,17.269,16.195,14.487,15.517,13.678,13.717,13.797,15.894,6.6385,3.0111,5.9314,9.8606,8.7511,3.0735,1.6124,0.32821,0,0,0,0,0,0,0
677,0,0,0,0,0,0,0.95813,6.2502,8.9057,10.61,13.745,14.252,16.421,16.065,17.49,18.036,17.074,18.261,19.643,15.777,17.643,16.557,14.829,15.871,14.011,14.05,14.132,16.252,6.8709,3.1683,6.1512,10.143,9.0177,3.2323,1.728,0.38146,0,0,0,0,0,0,0
678,0,0,0,0,0,0,1.0477,6.4759,9.1746,10.904,14.079,14.592,16.785,16.425,17.866,18.418,17.445,18.645,20.041,16.134,18.021,16.923,15.176,16.229,14.348,14.388,14.47,16.615,7.1074,3.3295,6.3751,10.43,9.2883,3.3951,1.8476,0.43871,0,0,0,0,0,0,0
679,0,0,0,0,0,0,1.1412,6.7055,9.4475,11.201,14.416,14.935,17.154,16.79,18.246,18.804,17.821,19.033,20.443,16.495,18.403,17.293,15.526,16.592,14.688,14.729,14.812,16.982,7.3478,3.4947,6.6029,10.721,9.5629,3.5619,1.9712,0.49995,0,0,0,0,0,0,0
680,0,0,0,0,0,0,1.2388,6.9391,9.7244,11.502,14.758,15.283,17.526,17.158,18.63,19.194,18.201,19.425,20.85,16.86,18.788,17.667,15.881,16.958,15.033,15.074,15.158,17.352,7.5923,3.6639,6.8348,11.016,9.8415,3.7327,2.0988,0.5652,0,0,0,0,0,0,0
681,0,0,0,0,0,0,1.3403,7.1767,10.005,11.808,15.104,15.635,17.903,17.531,19.018,19.588,18.584,19.821,21.26,17.23,19.178,18.045,16.239,17.328,15.382,15.423,15.509,17.727,7.8407,3.8371,7.0706,11.315,10.124,3.9075,2.2303,0.63445,0,0,0,0,0,0,0
682,0,0,0,0,0,0,1.4459,7.4183,10.29,12.117,15.453,15.99,18.283,17.907,19.41,19.985,18.972,20.222,21.675,17.603,19.572,18.427,16.602,17.703,15.735,15.777,15.863,18.105,8.0932,4.0143,7.3104,11.618,10.411,4.0863,2.3659,0.70769,0,0,0,0,0,0,0
683,0,0,0,0,0,0,1.5554,7.6639,10.579,12.43,15.807,16.35,18.668,18.288,19.806,20.387,19.363,20.626,22.093,17.98,19.969,18.813,16.968,18.081,16.092,16.134,16.221,18.488,8.3497,4.1955,7.5543,11.925,10.701,4.2691,2.5055,0.78494,0,0,0,0,0,0,0
684,0,0,0,0,0,0,1.669,7.9135,10.872,12.748,16.164,16.714,19.056,18.672,20.206,20.793,19.759,21.034,22.515,18.361,20.371,19.203,17.339,18.463,16.452,16.495,16.583,18.874,8.6101,4.3807,7.8021,12.236,10.996,4.4559,2.6491,0.86619,0.0035708,0,0,0,0,0,0
685,0,0,0,0,0,0,1.7865,8.1671,11.169,13.069,16.526,17.081,19.449,19.061,20.61,21.203,20.159,21.446,22.942,18.747,20.777,19.597,17.713,18.85,16.817,16.86,16.95,19.265,8.8746,4.5699,8.054,12.55,11.294,4.6467,2.7967,0.95144,0.011142,0,0,0,0,0,0
686,0,0,0,0,0,0,1.9081,8.4248,11.47,13.394,16.892,17.453,19.845,19.453,21.018,21.617,20.562,21.862,23.372,19.136,21.186,19.995,18.091,19.24,17.186,17.23,17.32,19.66,9.143,4.7631,8.3098,12.869,11.597,4.8415,2.9483,1.0407,0.022712,0.0028995,0.00048814,0,0,0,0
687,0,0,0,0,0,0,2.0336,8.6864,11.775,13.724,17.261,17.829,20.245,19.85,21.43,22.035,20.97,22.283,23.807,19.529,21.6,20.397,18.474,19.634,17.559,17.603,17.694,20.058,9.4155,4.9603,8.5697,13.192,11.904,5.0403,3.1039,1.1339,0.038283,0.009799,0.0049763,0,0,0,0
688,0,0,0,0,0,0,2.1632,8.952,12.084,14.057,17.635,18.208,20.65,20.25,21.846,22.457,21.381,22.707,24.245,19.926,22.018,20.803,18.86,20.033,17.936,17.98,18.072,20.461,9.6919,5.1615,8.8335,13.519,12.214,5.2431,3.2635,1.2312,0.057854,0.020699,0.013464,0,0,0,0
689,0,0,0,0,0,0,2.2967,9.2216,12.397,14.394,18.012,18.592,21.058,20.655,22.266,22.882,21.797,23.135,24.687,20.328,22.439,21.213,19.251,20.435,18.316,18.362,18.455,20.867,9.9724,5.3667,9.1013,13.85,12.529,5.4499,3.427,1.3324,0.081425,0.035598,0.025953,0,0,0,0
690,0,0,0,0,0,0,2.4343,9.4952,12.714,14.736,18.394,18.98,21.471,21.063,22.69,23.312,22.217,23.567,25.134,20.733,22.865,21.627,19.645,20.841,18.701,18.747,18.841,21.278,10.257,5.5759,9.3732,14.185,12.847,5.6607,3.5946,1.4377,0.109,0.054498,0.042441,0,0,0,0
691,0,0,0,0,0,0,2.5758,9.7728,13.035,15.081,18.78,19.371,21.887,21.476,23.119,23.746,22.64,24.004,25.584,21.142,23.295,22.044,20.044,21.252,19.09,19.136,19.231,21.693,10.545,5.7892,9.649,14.524,13.17,5.8756,3.7662,1.5469,0.14057,0.077397,0.062929,0,0,0,0
692,0,0,0,0,0,0,2.7214,10.054,13.359,15.43,19.169,19.767,22.308,21.892,23.551,24.184,23.068,24.444,26.039,21.555,23.729,22.466,20.446,21.666,19.483,19.529,19.625,22.111,10.838,6.0064,9.9289,14.866,13.497,6.0944,3.9418,1.6602,0.17614,0.1043,0.087417,0,0,0,0
693,0,0,0,0,0,0,2.8709,10.34,13.688,15.784,19.563,20.167,22.732,22.313,23.987,24.626,23.499,24.888,26.497,21.973,24.166,22.892,20.852,22.084,19.88,19.927,20.023,22.534,11.134,6.2276,10.213,15.213,13.827,6.3172,4.1214,1.7774,0.21571,0.1352,0.11591,0,0,0,0
694,0,0,0,0,0,0,3.0245,10.63,14.021,16.141,19.96,20.57,23.161,22.737,24.427,25.072,23.935,25.336,26.96,22.394,24.608,23.322,21.263,22.507,20.28,20.328,20.426,22.96,11.435,6.4528,10.501,15.564,14.162,6.544,4.305,1.8987,0.25928,0.1701,0.14839,0,0,0,0
695,0,0,0,0,0,0,3.182,10.923,14.358,16.503,20.362,20.978,23.593,23.166,24.871,25.522,24.374,25.788,27.426,22.819,25.054,23.756,21.677,22.933,20.685,20.733,20.832,23.391,11.739,6.682,10.792,15.919,14.5,6.7748,4.4926,2.0239,0.30685,0.209,0.18488,0,0,0,0
696,0,0,0,0,0,0,3.3436,11.221,14.699,16.868,20.768,21.39,24.029,23.598,25.319,25.975,24.818,26.245,27.896,23.249,25.503,24.194,22.096,23.363,21.094,21.142,21.242,23.825,12.048,6.9152,11.088,16.278,14.843,7.0096,4.6841,2.1532,0.35842,0.25189,0.22537,0.0029241,0,0,0
697,0,0,0,0,0,0,3.5092,11.522,15.044,17.237,21.177,21.805,24.47,24.035,25.771,26.433,25.266,26.705,28.371,23.682,25.957,24.636,22.518,23.798,21.507,21.556,21.656,24.264,12.36,7.1524,11.388,16.641,15.19,7.2484,4.8797,2.2864,0.41399,0.29879,0.26986,0.0098481,0,0,0
698,0,0,0,0,0,0,3.6787,11.828,15.393,17.611,21.591,22.225,24.914,24.475,26.227,26.895,25.717,27.169,28.849,24.119,26.415,25.082,22.945,24.236,21.924,21.973,22.075,24.707,12.676,7.3936,11.692,17.008,15.54,7.4912,5.0793,2.4236,0.47356,0.34969,0.31835,0.020772,0,0,0
699,0,0,0,0,0,0,3.8523,12.138,15.746,17.988,22.008,22.649,25.363,24.92,26.687,27.361,26.173,27.637,29.332,24.56,26.876,25.532,23.375,24.678,22.344,22.394,22.497,25.153,12.997,7.6388,12,17.378,15.895,7.738,5.2829,2.5649,0.53713,0.40459,0.37083,0.035696,0,0,0
700,0,0,0,0,0,0,4.0298,12.451,16.103,18.369,22.43,23.076,25.815,25.368,27.151,27.831,26.632,28.109,29.818,25.006,27.342,25.986,23.81,25.125,22.769,22.819,22.923,25.604,13.321,7.888,12.312,17.753,16.253,7.9888,5.4905,2.7101,0.6047,0.46349,0.42732,0.05462,0,0,0
701,0,0,0,0,0,0,4.2114,12.769,16.464,18.755,22.856,23.508,26.272,25.821,27.619,28.305,27.096,28.586,30.308,25.455,27.812,26.444,24.248,25.575,23.198,23.249,23.353,26.058,13.65,8.1412,12.627,18.132,16.616,8.2436,5.7021,2.8594,0.67627,0.52639,0.48781,0.077544,0,0,0
702,0,0,0,0,0,0,4.3969,13.091,16.829,19.144,23.285,23.944,26.732,26.277,28.091,28.783,27.564,29.066,30.803,25.908,28.285,26.906,24.69,26.029,23.631,23.682,23.788,26.517,13.982,8.3984,12.947,18.515,16.983,8.5024,5.9177,3.0126,0.75185,0.59329,0.5523,0.10447,0,0,0
703,0,0,0,0,0,0,4.5865,13.416,17.198,19.537,23.719,24.383,27.197,26.738,28.567,29.264,28.035,29.55,31.301,26.365,28.763,27.372,25.137,26.488,24.068,24.119,24.226,26.98,14.319,8.6596,13.271,18.902,17.353,8.7652,6.1372,3.1699,0.83142,0.66419,0.62079,0.13539,0,0,0
704,0,0,0,0,0,0,4.78,13.746,17.571,19.935,24.156,24.827,27.665,27.202,29.047,29.75,28.511,30.038,31.804,26.827,29.245,27.842,25.587,26.95,24.508,24.561,24.668,27.446,14.659,8.9248,13.599,19.293,17.728,9.032,6.3608,3.3311,0.91499,0.73909,0.69327,0.17032,0,0,0
705,0,0,0,0,0,0,4.9776,14.079,17.947,20.336,24.598,25.275,28.138,27.671,29.531,30.24,28.99,30.531,32.31,27.292,29.731,28.316,26.042,27.416,24.953,25.006,25.114,27.917,15.004,9.194,13.931,19.688,18.106,9.3028,6.5884,3.4964,1.0026,0.81799,0.76976,0.20924,0,0,0
706,0,0,0,0,0,0,5.1791,14.417,18.328,20.741,25.044,25.726,28.614,28.143,30.019,30.734,29.474,31.027,32.82,27.761,30.22,28.794,26.5,27.887,25.402,25.455,25.565,28.391,15.352,9.4673,14.267,20.087,18.489,9.5777,6.82,3.6656,1.0941,0.90089,0.85025,0.25216,0,0,0
707,0,0,0,0,0,0,5.3847,14.759,18.713,21.151,25.493,26.182,29.094,28.62,30.512,31.232,29.961,31.527,33.335,28.234,30.714,29.276,26.963,28.361,25.855,25.908,26.019,28.87,15.705,9.7445,14.606,20.489,18.875,9.8565,7.0556,3.8389,1.1897,0.98779,0.93474,0.29909,0,0,0
708,0,0,0,0,0,0,5.5942,15.104,19.102,21.564,25.947,26.642,29.579,29.1,31.008,31.734,30.453,32.031,33.853,28.712,31.212,29.762,27.429,28.839,26.312,26.366,26.477,29.352,16.061,10.026,14.95,20.896,19.266,10.139,7.2952,4.0161,1.2893,1.0787,1.0232,0.35001,0,0,0
709,0,0,0,0,0,0,5.8078,15.454,19.495,21.981,26.405,27.105,30.067,29.585,31.508,32.239,30.949,32.539,34.376,29.193,31.713,30.252,27.899,29.321,26.772,26.827,26.939,29.839,16.422,10.311,15.298,21.307,19.661,10.426,7.5388,4.1974,1.3928,1.1736,1.1157,0.40494,0,0,0
710,0,0,0,0,0,0,6.0253,15.807,19.892,22.403,26.866,27.573,30.56,30.073,32.012,32.749,31.448,33.052,34.902,29.678,32.219,30.745,28.374,29.808,27.237,27.292,27.405,30.33,16.786,10.6,15.65,21.722,20.059,10.717,7.7864,4.3826,1.5004,1.2725,1.2122,0.46386,0,0,0
711,0,0,0,0,0,0,6.2469,16.165,20.293,22.828,27.332,28.045,31.056,30.565,32.52,33.263,31.952,33.568,35.432,30.168,32.729,31.243,28.852,30.298,27.706,27.761,27.876,30.824,17.154,10.893,16.006,22.141,20.462,11.012,8.0379,4.5719,1.612,1.3754,1.3127,0.52678,0,0,0
712,0,0,0,0,0,0,6.4724,16.527,20.698,23.257,27.801,28.52,31.557,31.062,33.032,33.781,32.459,34.088,35.967,30.661,33.242,31.745,29.335,30.792,28.179,28.235,28.35,31.323,17.527,11.19,16.366,22.564,20.868,11.31,8.2935,4.7651,1.7276,1.4823,1.4172,0.59371,0,0,0
713,0,0,0,0,0,0,6.702,16.892,21.107,23.691,28.275,29,32.061,31.562,33.548,34.303,32.971,34.612,36.505,31.158,33.76,32.251,29.821,31.291,28.656,28.712,28.828,31.825,17.903,11.492,16.73,22.991,21.279,11.613,8.5531,4.9624,1.8471,1.5932,1.5257,0.66463,0.0011225,0,0
714,0,0,0,0,0,0,6.9355,17.262,21.52,24.128,28.753,29.484,32.57,32.067,34.068,34.829,33.487,35.14,37.048,31.659,34.282,32.761,30.312,31.793,29.136,29.193,29.31,32.332,18.284,11.797,17.097,23.421,21.694,11.92,8.8167,5.1636,1.9707,1.7081,1.6382,0.73956,0.0062449,0,0
715,0,0,0,0,0,0,7.1731,17.635,21.937,24.569,29.234,29.971,33.082,32.575,34.592,35.359,34.006,35.673,37.594,32.165,34.807,33.275,30.806,32.299,29.621,29.678,29.797,32.843,18.668,12.106,17.469,23.856,22.112,12.231,9.0843,5.3688,2.0983,1.827,1.7546,0.81848,0.015367,0,0
716,0,0,0,0,0,0,7.4146,18.013,22.358,25.015,29.72,30.463,33.598,33.088,35.12,35.892,34.53,36.209,38.145,32.674,35.337,33.793,31.304,32.81,30.11,30.168,30.287,33.357,19.057,12.419,17.845,24.295,22.535,12.546,9.3559,5.5781,2.2298,1.9499,1.8751,0.90141,0.02849,0,0
717,0,0,0,0,0,0,7.6602,18.395,22.782,25.464,30.209,30.959,34.119,33.604,35.652,36.43,35.057,36.749,38.699,33.187,35.871,34.315,31.807,33.324,30.603,30.661,30.781,33.876,19.449,12.737,18.225,24.738,22.961,12.865,9.6315,5.7913,2.3654,2.0768,1.9996,0.98833,0.045612,0,0
718,0,0,0,0,0,0,7.9097,18.78,23.211,25.917,30.703,31.458,34.643,34.125,36.188,36.972,35.589,37.293,39.257,33.704,36.409,34.841,32.313,33.842,31.1,31.158,31.279,34.398,19.846,13.058,18.609,25.185,23.392,13.187,9.911,6.0086,2.505,2.2077,2.1281,1.0793,0.066735,0,0
719,0,0,0,0,0,0,8.1633,19.17,23.644,26.375,31.201,31.962,35.172,34.649,36.728,37.518,36.124,37.842,39.82,34.226,36.95,35.371,32.824,34.365,31.6,31.66,31.782,34.925,20.246,13.383,18.997,25.636,23.827,13.514,10.195,6.2298,2.6485,2.3426,2.2606,1.1742,0.091857,0,0
720,0,0,0,0,0,0,8.4208,19.564,24.081,26.836,31.702,32.47,35.704,35.178,37.272,38.068,36.664,38.394,40.386,34.751,37.496,35.905,33.338,34.891,32.105,32.165,32.288,35.455,20.651,13.712,19.388,26.091,24.265,13.845,10.482,6.4551,2.7961,2.4815,2.3971,1.2731,0.12098,0,0
721,0,0,0,0,0,0,8.6824,19.961,24.522,27.302,32.208,32.981,36.241,35.71,37.82,38.622,37.208,38.95,40.957,35.28,38.046,36.443,33.857,35.421,32.614,32.674,32.798,35.99,21.059,14.045,19.784,26.55,24.708,14.18,10.774,6.6843,2.9477,2.6244,2.5376,1.376,0.1541,0,0
722,0,0,0,0,0,0,8.9479,20.363,24.967,27.771,32.717,33.497,36.781,36.247,38.372,39.18,37.755,39.51,41.531,35.813,38.599,36.985,34.379,35.956,33.127,33.187,33.312,36.529,21.471,14.383,20.184,27.012,25.154,14.519,11.069,6.9176,3.1033,2.7713,2.6821,1.4829,0.19122,0,0
723,0,0,0,0,0,0,9.2175,20.768,25.416,28.244,33.231,34.017,37.326,36.787,38.928,39.741,38.307,40.074,42.109,36.351,39.157,37.531,34.906,36.494,33.643,33.705,33.831,37.071,21.888,14.724,20.588,27.479,25.605,14.861,11.369,7.1548,3.2628,2.9222,2.8305,1.5939,0.23235,0,0
724,0,0,0,0,0,0,9.491,21.178,25.869,28.722,33.749,34.54,37.874,37.332,39.489,40.307,38.862,40.643,42.692,36.892,39.719,38.081,35.436,37.036,34.164,34.226,34.353,37.618,22.308,15.069,20.996,27.95,26.06,15.208,11.673,7.3961,3.4264,3.0771,2.983,1.7088,0.27747,0,0
725,0,0,0,0,0,0.0030303,9.7686,21.592,26.326,29.203,34.27,35.068,38.427,37.88,40.053,40.877,39.422,41.215,43.278,37.437,40.284,38.635,35.97,37.583,34.689,34.751,34.879,38.168,22.733,15.418,21.408,28.425,26.518,15.559,11.98,7.6413,3.594,3.236,3.1395,1.8277,0.32659,0,0
726,0,0,0,0,0,0.010061,10.05,22.009,26.787,29.688,34.796,35.6,38.983,38.433,40.621,41.451,39.986,41.791,43.869,37.986,40.854,39.193,36.509,38.133,35.218,35.28,35.409,38.723,23.161,15.771,21.823,28.904,26.981,15.914,12.292,7.8906,3.7655,3.3989,3.3,1.9506,0.37971,0,0
727,0,0,0,0,0,0.021091,10.336,22.431,27.252,30.178,35.325,36.135,39.543,38.989,41.193,42.029,40.553,42.371,44.463,38.54,41.428,39.755,37.051,38.687,35.751,35.814,35.943,39.281,23.594,16.129,22.243,29.387,27.447,16.273,12.607,8.1438,3.9411,3.5658,3.4645,2.0776,0.43684,0,0
728,0,0,0,0,0,0.036121,10.625,22.856,27.721,30.671,35.859,36.675,40.108,39.55,41.769,42.611,41.125,42.955,45.061,39.097,42.005,40.321,37.598,39.246,36.287,36.351,36.482,39.844,24.03,16.49,22.667,29.874,27.918,16.635,12.927,8.4011,4.1207,3.7367,3.633,2.2085,0.49796,0,0
729,0,0,0,0,0,0.055151,10.919,23.286,28.194,31.168,36.397,37.219,40.676,40.114,42.349,43.197,41.7,43.544,45.664,39.658,42.587,40.89,38.148,39.808,36.828,36.892,37.024,40.411,24.471,16.855,23.095,30.364,28.393,17.002,13.25,8.6623,4.3043,3.9116,3.8055,2.3434,0.56308,0,0
730,0,0,0,0,0,0.078182,11.216,23.72,28.67,31.67,36.938,37.766,41.249,40.683,42.933,43.786,42.28,44.136,46.27,40.224,43.173,41.464,38.703,40.374,37.373,37.437,37.57,40.981,24.915,17.224,23.527,30.859,28.871,17.373,13.578,8.9276,4.4918,4.0905,3.982,2.4823,0.6322,0,0
731,0,0,0,0,0,0.10521,11.518,24.157,29.151,32.175,37.484,38.318,41.825,41.255,43.521,44.38,42.864,44.732,46.881,40.793,43.763,42.042,39.261,40.945,37.922,37.987,38.12,41.556,25.364,17.597,23.963,31.358,29.354,17.748,13.91,9.1968,4.6834,4.2734,4.1625,2.6253,0.70533,0,0
732,0,0,0,0,0,0.13624,11.823,24.599,29.636,32.684,38.033,38.874,42.406,41.832,44.113,44.978,43.451,45.332,47.495,41.366,44.356,42.624,39.823,41.519,38.475,38.54,38.675,42.134,25.816,17.975,24.402,31.861,29.84,18.127,14.245,9.47,4.879,4.4603,4.3469,2.7722,0.78245,0,0
733,0,0,0,0,0,0.17127,12.133,25.044,30.125,33.198,38.587,39.433,42.99,42.412,44.709,45.58,44.043,45.937,48.114,41.943,44.954,43.21,40.39,42.097,39.031,39.097,39.233,42.717,26.272,18.356,24.846,32.368,30.331,18.509,14.585,9.7473,5.0785,4.6512,4.5354,2.9231,0.86357,0,0
734,0,0,0,0,0,0.2103,12.447,25.494,30.618,33.715,39.145,39.997,43.579,42.997,45.309,46.186,44.638,46.545,48.736,42.525,45.556,43.8,40.96,42.68,39.592,39.659,39.795,43.304,26.733,18.741,25.294,32.879,30.825,18.896,14.928,10.029,5.2821,4.8461,4.7279,3.078,0.94869,0,0
735,0,0,0,0,0,0.25333,12.764,25.948,31.115,34.236,39.706,40.565,44.171,43.585,45.913,46.796,45.238,47.157,49.362,43.11,46.161,44.394,41.535,43.266,40.157,40.224,40.361,43.894,27.197,19.13,25.746,33.394,31.324,19.287,15.276,10.314,5.4897,5.045,4.9244,3.237,1.0378,0,0
736,0,0,0,0,0,0.30036,13.086,26.405,31.616,34.762,40.272,41.136,44.767,44.178,46.521,47.41,45.841,47.773,49.993,43.699,46.771,44.992,42.113,43.856,40.726,40.793,40.932,44.489,27.666,19.523,26.202,33.913,31.827,19.682,15.628,10.603,5.7013,5.2479,5.1249,3.3999,1.1309,0,0
737,0,0,0,0,0,0.35139,13.411,26.867,32.121,35.291,40.841,41.712,45.368,44.774,47.133,48.027,46.449,48.393,50.627,44.292,47.385,45.594,42.696,44.451,41.299,41.366,41.506,45.087,28.138,19.921,26.662,34.435,32.333,20.081,15.983,10.896,5.9168,5.4548,5.3294,3.5668,1.2281,0,0
738,0,0,0,0,0,0.40642,13.741,27.333,32.63,35.824,41.415,42.292,45.972,45.375,47.749,48.649,47.061,49.018,51.266,44.89,48.002,46.2,43.282,45.049,41.875,41.944,42.084,45.69,28.615,20.322,27.126,34.962,32.844,20.483,16.343,11.194,6.1364,5.6657,5.5379,3.7377,1.3292,0,0
739,0,0,0,0,0,0.46545,14.074,27.802,33.143,36.362,41.993,42.875,46.581,45.979,48.369,49.275,47.676,49.646,51.908,45.491,48.624,46.81,43.873,45.651,42.456,42.525,42.666,46.296,29.095,20.727,27.593,35.493,33.358,20.89,16.706,11.495,6.36,5.8806,5.7504,3.9127,1.4343,0,0
740,0,0,0,0,0,0.52848,14.412,28.276,33.66,36.903,42.574,43.463,47.193,46.588,48.993,49.905,48.296,50.278,52.554,46.096,49.25,47.424,44.467,46.258,43.041,43.11,43.253,46.907,29.58,21.136,28.065,36.028,33.877,21.301,17.074,11.8,6.5875,6.0995,5.9668,4.0916,1.5434,0,0
741,0,0,0,0,0,0.59551,14.753,28.753,34.181,37.448,43.16,44.055,47.81,47.2,49.622,50.539,48.919,50.914,53.205,46.705,49.88,48.042,45.065,46.868,43.63,43.699,43.843,47.522,30.068,21.549,28.541,36.567,34.4,21.716,17.446,12.109,6.8191,6.3224,6.1873,4.2745,1.6566,0,0
742,0,0,0,0,0.0019958,0.66654,15.099,29.235,34.705,37.998,43.749,44.65,48.43,47.817,50.254,51.177,49.547,51.554,53.859,47.319,50.513,48.664,45.668,47.482,44.223,44.293,44.437,48.14,30.561,21.967,29.021,37.11,34.926,22.135,17.821,12.423,7.0547,6.5493,6.4118,4.4614,1.7737,0,0
743,0,0,0,0,0.0079916,0.74158,15.449,29.721,35.234,38.551,44.343,45.25,49.055,48.437,50.89,51.819,50.179,52.199,54.518,47.936,51.151,49.29,46.274,48.101,44.819,44.89,45.035,48.763,31.057,22.388,29.505,37.657,35.457,22.557,18.201,12.74,7.2942,6.7802,6.6403,4.6524,1.8948,0,0
744,0,0,0,0,0.017987,0.82061,15.802,30.21,35.767,39.109,44.941,45.854,49.683,49.062,51.53,52.464,50.814,52.847,55.18,48.557,51.793,49.92,46.885,48.723,45.42,45.491,45.637,49.389,31.557,22.813,29.993,38.207,35.991,22.984,18.584,13.061,7.5378,7.0151,6.8728,4.8473,2.0199,0,0
745,0,0,0,0,0.031983,0.90364,16.16,30.704,36.304,39.67,45.542,46.461,50.316,49.69,52.174,53.114,51.454,53.499,55.846,49.182,52.438,50.554,47.499,49.349,46.025,46.096,46.244,50.02,32.062,23.242,30.484,38.762,36.53,23.415,18.972,13.386,7.7854,7.254,7.1093,5.0462,2.149,0,0
746,0,0,0,0,0.049979,0.99067,16.521,31.201,36.845,40.235,46.148,47.073,50.952,50.323,52.822,53.768,52.097,54.155,56.517,49.812,53.088,51.192,48.118,49.98,46.634,46.706,46.854,50.655,32.57,23.676,30.98,39.321,37.073,23.85,19.363,13.716,8.037,7.4969,7.3498,5.2491,2.2822,0,0
747,0,0,0,0,0.071975,1.0817,16.887,31.703,37.39,40.805,46.757,47.689,51.592,50.959,53.474,54.426,52.745,54.816,57.191,50.445,53.742,51.834,48.74,50.614,47.247,47.319,47.468,51.293,33.083,24.113,31.48,39.884,37.619,24.289,19.759,14.049,8.2925,7.7438,7.5943,5.4561,2.4193,0,0
748,0,0,0,0,0.097971,1.1767,17.256,32.209,37.939,41.378,47.371,48.308,52.237,51.6,54.13,55.088,53.396,55.48,57.87,51.082,54.399,52.479,49.366,51.252,47.863,47.936,48.086,51.936,33.599,24.554,31.984,40.451,38.17,24.732,20.159,14.386,8.5521,7.9947,7.8428,5.667,2.5604,0,0
749,0,0,0,0,0.12797,1.2758,17.63,32.718,38.492,41.955,47.989,48.932,52.885,52.244,54.79,55.754,54.052,56.148,58.552,51.724,55.061,53.129,49.997,51.895,48.484,48.558,48.709,52.582,34.12,24.999,32.492,41.022,38.724,25.178,20.562,14.727,8.8157,8.2496,8.0952,5.8819,2.7055,0,0
750,0,0,0,0,0.16196,1.3788,18.007,33.232,39.049,42.537,48.61,49.56,53.538,52.893,55.454,56.424,54.712,56.82,59.238,52.369,55.727,53.783,50.631,52.541,49.109,49.183,49.335,53.233,34.644,25.448,33.004,41.597,39.283,25.629,20.97,15.072,9.0832,8.5085,8.3517,6.1008,2.8547,0,0
751,0,0,0,0,0.19996,1.4858,18.389,33.75,39.61,43.122,49.236,50.191,54.194,53.545,56.122,57.097,55.375,57.496,59.929,53.018,56.396,54.441,51.27,53.191,49.738,49.812,49.965,53.887,35.173,25.902,33.519,42.176,39.846,26.084,21.381,15.422,9.3548,8.7714,8.6122,6.3237,3.0078,0.0030428,0
752,0,0,0,0,0.24195,1.5968,18.774,34.271,40.175,43.711,49.866,50.827,54.855,54.202,56.794,57.775,56.043,58.177,60.623,53.671,57.07,55.103,51.912,53.846,50.371,50.445,50.599,54.546,35.705,26.359,34.039,42.758,40.412,26.543,21.797,15.775,9.6304,9.0383,8.8767,6.5507,3.1649,0.010086,0
753,0,0,0,0,0.28795,1.7119,19.164,34.797,40.744,44.305,50.499,51.467,55.519,54.862,57.47,58.457,56.714,58.861,61.322,54.329,57.748,55.769,52.559,54.504,51.007,51.083,51.238,55.209,36.242,26.82,34.563,43.345,40.983,27.006,22.217,16.132,9.91,9.3092,9.1452,6.7816,3.326,0.021128,0
754,0,0,0,0,0.33795,1.8309,19.558,35.326,41.317,44.902,51.137,52.11,56.188,55.527,58.15,59.143,57.39,59.549,62.024,54.99,58.43,56.439,53.209,55.166,51.648,51.724,51.88,55.875,36.782,27.285,35.091,43.936,41.557,27.472,22.64,16.493,10.194,9.5841,9.4177,7.0165,3.4911,0.036171,0
755,0,0,0,0,0.39194,1.9539,19.955,35.86,41.893,45.503,51.778,52.758,56.86,56.195,58.834,59.833,58.07,60.241,62.731,55.655,59.115,57.113,53.863,55.832,52.293,52.369,52.526,56.546,37.327,27.754,35.623,44.531,42.136,27.943,23.068,16.859,10.481,9.863,9.6942,7.2554,3.6603,0.055214,0
756,0,0,0,0,0.44994,2.081,20.357,36.398,42.474,46.109,52.424,53.41,57.536,56.868,59.522,60.527,58.753,60.937,63.441,56.324,59.805,57.791,54.522,56.503,52.942,53.018,53.176,57.22,37.875,28.228,36.159,45.13,42.719,28.418,23.499,17.228,10.773,10.146,9.9747,7.4984,3.8334,0.078257,0
757,0,0,0,0,0.51193,2.212,20.762,36.939,43.059,46.718,53.074,54.065,58.217,57.544,60.215,61.224,59.441,61.638,64.155,56.998,60.499,58.473,55.184,57.177,53.595,53.672,53.831,57.899,38.427,28.705,36.699,45.733,43.305,28.897,23.935,17.601,11.068,10.433,10.259,7.7453,4.0105,0.1053,0
758,0,0,0,0,0.57793,2.347,21.172,37.485,43.648,47.331,53.727,54.725,58.901,58.225,60.911,61.926,60.132,62.342,64.874,57.675,61.196,59.159,55.851,57.855,54.251,54.329,54.489,58.582,38.984,29.186,37.242,46.34,43.896,29.38,24.374,17.978,11.368,10.724,10.548,7.9962,4.1916,0.13634,0
759,0,0,0,0.0034478,0.64792,2.4861,21.585,38.034,44.241,47.949,54.385,55.389,59.59,58.909,61.611,62.632,60.828,63.05,65.596,58.356,61.898,59.849,56.521,58.538,54.912,54.99,55.151,59.268,39.544,29.671,37.79,46.95,44.49,29.866,24.818,18.36,11.671,11.019,10.84,8.2511,4.3768,0.17139,0
760,0,0,0,0.010896,0.72192,2.6291,22.003,38.588,44.838,48.57,55.046,56.056,60.282,59.598,62.315,63.342,61.528,63.762,66.323,59.041,62.604,60.543,57.196,59.224,55.577,55.655,55.817,59.959,40.109,30.16,38.342,47.565,45.089,30.357,25.266,18.745,11.979,11.317,11.137,8.5101,4.5659,0.21043,0
761,0,0,0,0.022343,0.79992,2.7761,22.424,39.146,45.439,49.195,55.712,56.728,60.979,60.29,63.023,64.056,62.231,64.479,67.053,59.731,63.313,61.241,57.874,59.914,56.246,56.325,56.487,60.653,40.677,30.654,38.898,48.184,45.691,30.852,25.717,19.134,12.291,11.62,11.437,8.773,4.759,0.25347,0
762,0,0,0,0.037791,0.88191,2.9272,22.85,39.707,46.044,49.825,56.382,57.404,61.679,60.987,63.735,64.774,62.939,65.199,67.787,60.424,64.027,61.943,58.557,60.609,56.919,56.998,57.162,61.352,41.25,31.151,39.458,48.807,46.298,31.351,26.173,19.527,12.606,11.927,11.742,9.0399,4.9561,0.30051,0
763,0,0,0,0.057239,0.96791,3.0822,23.28,40.273,46.653,50.458,57.055,58.083,62.384,61.687,64.451,65.496,63.65,65.923,68.526,61.121,64.745,62.649,59.243,61.307,57.595,57.675,57.84,62.054,41.826,31.652,40.022,49.434,46.909,31.854,26.632,19.925,12.926,12.238,12.05,9.3108,5.1572,0.35156,0
764,0,0,0,0.080687,1.0579,3.2412,23.713,40.842,47.266,51.095,57.733,58.767,63.092,62.392,65.171,66.221,64.366,66.651,69.268,61.823,65.466,63.359,59.933,62.009,58.276,58.357,58.522,62.761,42.407,32.157,40.589,50.065,47.523,32.36,27.096,20.326,13.249,12.553,12.363,9.5858,5.3624,0.4066,0
765,0,0,0,0.10813,1.1519,3.4042,24.151,41.416,47.883,51.737,58.414,59.455,63.805,63.1,65.895,66.951,65.085,67.383,70.015,62.528,66.192,64.073,60.628,62.716,58.961,59.042,59.208,63.472,42.991,32.666,41.161,50.7,48.142,32.871,27.564,20.731,13.577,12.872,12.679,9.8647,5.5715,0.46564,0
766,0,0,0.0010056,0.13958,1.2499,3.5713,24.592,41.994,48.504,52.382,59.1,60.146,64.521,63.813,66.623,67.685,65.809,68.12,70.765,63.237,66.922,64.791,61.326,63.426,59.65,59.731,59.899,64.186,43.58,33.18,41.737,51.338,48.764,33.386,28.035,21.14,13.908,13.195,13,10.148,5.7846,0.52868,0
767,0,0,0.0060111,0.17503,1.3519,3.7423,25.038,42.575,49.128,53.031,59.79,60.842,65.241,64.529,67.355,68.423,66.537,68.86,71.519,63.95,67.656,65.512,62.029,64.14,60.343,60.424,60.593,64.905,44.172,33.697,42.317,51.981,49.391,33.905,28.511,21.554,14.244,13.522,13.324,10.435,6.0017,0.59573,0
768,0,0,0.015017,0.21448,1.4579,3.9173,25.487,43.161,49.757,53.685,60.483,61.542,65.966,65.25,68.091,69.165,67.268,69.604,72.278,64.668,68.393,66.238,62.735,64.859,61.039,61.122,61.291,65.627,44.768,34.218,42.901,52.628,50.022,34.428,28.99,21.971,14.584,13.853,13.653,10.725,6.2229,0.66677,0
769,0.00057982,0,0.028022,0.25793,1.5679,4.0964,25.941,43.751,50.39,54.342,61.181,62.245,66.694,65.974,68.831,69.911,68.004,70.352,73.04,65.389,69.135,66.968,63.446,65.581,61.74,61.823,61.993,66.354,45.369,34.743,43.489,53.279,50.656,34.954,29.474,22.392,14.927,14.188,13.985,11.02,6.448,0.74181,0
770,0.0051596,0,0.045028,0.30537,1.6819,4.2794,26.398,44.344,51.027,55.004,61.882,62.953,67.427,66.703,69.575,70.661,68.743,71.104,73.807,66.114,69.881,67.702,64.16,66.307,62.445,62.528,62.7,67.085,45.973,35.272,44.08,53.934,51.295,35.485,29.962,22.817,15.275,14.526,14.321,11.319,6.6771,0.82086,0
771,0.013739,0.00035362,0.066033,0.35682,1.7999,4.4664,26.86,44.942,51.668,55.669,62.588,63.665,68.163,67.435,70.323,71.414,69.487,71.861,74.577,66.843,70.63,68.44,64.878,67.038,63.154,63.237,63.41,67.819,46.582,35.806,44.676,54.593,51.937,36.02,30.453,23.247,15.626,14.869,14.662,11.622,6.9102,0.9039,0
772,0.026319,0.0047072,0.091039,0.41227,1.9219,4.6575,27.325,45.543,52.313,56.338,63.298,64.38,68.904,68.172,71.075,72.172,70.235,72.621,75.351,67.577,71.384,69.182,65.601,67.772,63.867,63.951,64.124,68.558,47.194,36.343,45.276,55.256,52.584,36.559,30.949,23.68,15.982,15.216,15.006,11.929,7.1473,0.99094,0
773,0.042899,0.013061,0.12004,0.47172,2.0479,4.8525,27.795,46.149,52.962,57.012,64.011,65.1,69.648,68.912,71.831,72.934,70.986,73.385,76.13,68.314,72.142,69.928,66.327,68.51,64.583,64.668,64.842,69.3,47.811,36.884,45.88,55.923,53.235,37.102,31.448,24.117,16.341,15.567,15.355,12.24,7.3885,1.082,0
774,0.063479,0.025414,0.15305,0.53517,2.1779,5.0515,28.269,46.759,53.615,57.689,64.729,65.824,70.397,69.657,72.592,73.7,71.742,74.153,76.912,69.055,72.903,70.678,67.058,69.253,65.304,65.389,65.564,70.047,48.431,37.429,46.488,56.593,53.889,37.648,31.952,24.558,16.705,15.922,15.707,12.555,7.6336,1.177,0
775,0.088059,0.041768,0.19006,0.60261,2.3119,5.2545,28.746,47.372,54.272,58.37,65.45,66.551,71.149,70.405,73.356,74.47,72.501,74.926,77.699,69.8,73.669,71.432,67.792,69.999,66.029,66.114,66.291,70.797,49.056,37.979,47.1,57.268,54.548,38.199,32.459,25.004,17.073,16.281,16.064,12.874,7.8827,1.2761,0
776,0.11664,0.062122,0.23106,0.67406,2.4499,5.4616,29.228,47.99,54.933,59.056,66.176,67.283,71.905,71.158,74.124,75.244,73.265,75.702,78.489,70.55,74.439,72.19,68.531,70.749,66.758,66.844,67.021,71.552,49.684,38.532,47.715,57.947,55.21,38.754,32.971,25.453,17.444,16.644,16.424,13.197,8.1358,1.3791,0
777,0.14922,0.086475,0.27607,0.74951,2.5918,5.6726,29.713,48.611,55.598,59.745,66.906,68.019,72.666,71.914,74.896,76.022,74.032,76.482,79.284,71.303,75.212,72.952,69.273,71.504,67.49,67.577,67.755,72.311,50.317,39.089,48.335,58.63,55.877,39.313,33.487,25.906,17.82,17.011,16.789,13.524,8.393,1.4862,0
778,0.1858,0.11483,0.32507,0.82896,2.7378,5.8876,30.203,49.237,56.267,60.438,67.639,68.758,73.43,72.675,75.672,76.803,74.804,77.266,80.082,72.06,75.99,73.718,70.02,72.262,68.227,68.314,68.493,73.073,50.953,39.65,48.959,59.317,56.548,39.876,34.006,26.363,18.199,17.382,17.157,13.855,8.6541,1.5972,0
779,0.22638,0.14718,0.37808,0.9124,2.8878,6.1067,30.696,49.867,56.94,61.136,68.377,69.502,74.199,73.439,76.452,77.589,75.58,78.054,80.884,72.821,76.772,74.488,70.77,73.024,68.968,69.056,69.236,73.84,51.593,40.215,49.587,60.008,57.222,40.443,34.53,26.825,18.583,17.757,17.53,14.19,8.9192,1.7122,0
780,0.27096,0.18354,0.43508,0.99985,3.0418,6.3297,31.194,50.5,57.616,61.837,69.118,70.25,74.971,74.208,77.236,78.379,76.359,78.847,81.691,73.587,77.558,75.262,71.524,73.791,69.713,69.801,69.982,74.61,52.238,40.785,50.219,60.703,57.901,41.013,35.057,27.29,18.97,18.135,17.906,14.529,9.1883,1.8313,0
781,0.31954,0.22389,0.49609,1.0913,3.1998,6.5567,31.695,51.138,58.297,62.542,69.864,71.001,75.748,74.98,78.024,79.173,77.143,79.643,82.501,74.356,78.347,76.04,72.283,74.561,70.462,70.55,70.732,75.385,52.886,41.358,50.855,61.401,58.583,41.588,35.589,27.759,19.362,18.518,18.287,14.871,9.4615,1.9543,0
782,0.37212,0.26824,0.56109,1.1867,3.3618,6.7878,32.201,51.779,58.982,63.252,70.614,71.757,76.528,75.757,78.816,79.971,77.93,80.443,83.316,75.129,79.141,76.822,73.045,75.335,71.214,71.303,71.486,76.164,53.539,41.935,51.495,62.104,59.27,42.167,36.125,28.232,19.758,18.905,18.671,15.218,9.7386,2.0814,0
783,0.4287,0.3166,0.6301,1.2862,3.5278,7.0228,32.711,52.425,59.671,63.965,71.367,72.517,77.313,76.537,79.612,80.773,78.722,81.247,84.134,75.907,79.939,77.608,73.812,76.114,71.971,72.061,72.245,76.946,54.195,42.516,52.138,62.811,59.961,42.75,36.664,28.71,20.157,19.296,19.06,15.569,10.02,2.2124,0
784,0.48928,0.36895,0.70311,1.3896,3.6978,7.2618,33.224,53.075,60.364,64.682,72.125,73.28,78.101,77.322,80.412,81.579,79.518,82.055,84.956,76.688,80.74,78.398,74.582,76.896,72.732,72.822,73.007,77.733,54.856,43.101,52.786,63.522,60.655,43.337,37.208,29.191,20.561,19.691,19.452,15.924,10.305,2.3475,0
785,0.55386,0.4253,0.78011,1.4971,3.8718,7.5048,33.742,53.728,61.061,65.404,72.886,74.048,78.894,78.11,81.216,82.388,80.317,82.868,85.783,77.473,81.546,79.192,75.357,77.682,73.497,73.587,73.773,78.523,55.52,43.691,53.438,64.237,61.354,43.927,37.755,29.676,20.968,20.09,19.849,16.283,10.594,2.4865,0.0022173
786,0.62244,0.48566,0.86112,1.6085,4.0498,7.7519,34.263,54.386,61.762,66.129,73.652,74.82,79.69,78.903,82.024,83.202,81.121,83.684,86.613,78.262,82.356,79.989,76.135,78.473,74.266,74.356,74.543,79.318,56.189,44.284,54.094,64.956,62.056,44.522,38.307,30.165,21.38,20.493,20.249,16.646,10.887,2.6295,0.0084347
787,0.69502,0.55001,0.94612,1.724,4.2318,8.0029,34.789,55.048,62.467,66.858,74.422,75.595,80.49,79.699,82.836,84.02,81.928,84.504,87.448,79.056,83.169,80.791,76.917,79.267,75.038,75.13,75.318,80.116,56.861,44.881,54.754,65.679,62.763,45.121,38.862,30.659,21.795,20.9,20.654,17.013,11.184,2.7766,0.018652
788,0.7716,0.61837,1.0351,1.8434,4.4178,8.2579,35.318,55.713,63.176,67.592,75.195,76.375,81.295,80.5,83.652,84.842,82.74,85.328,88.286,79.853,83.987,81.597,77.704,80.065,75.815,75.907,76.096,80.919,57.538,45.482,55.418,66.406,63.473,45.724,39.422,31.156,22.215,21.311,21.062,17.384,11.485,2.9276,0.032869
789,0.85218,0.69072,1.1281,1.9669,4.6078,8.517,35.852,56.383,63.889,68.329,75.973,77.159,82.103,81.304,84.472,85.668,83.555,86.157,89.128,80.654,84.809,82.407,78.494,80.868,76.596,76.688,76.878,81.726,58.218,46.087,56.085,67.136,64.188,46.331,39.986,31.657,22.639,21.726,21.475,17.759,11.79,3.0827,0.051087
790,0.93676,0.76707,1.2251,2.0943,4.8018,8.78,36.389,57.056,64.606,69.07,76.754,77.946,82.916,82.113,85.297,86.498,84.375,86.989,89.975,81.459,85.634,83.221,79.289,81.674,77.381,77.473,77.664,82.536,58.902,46.697,56.757,67.871,64.907,46.941,40.553,32.162,23.066,22.144,21.891,18.138,12.1,3.2417,0.073304
791,1.0253,0.84743,1.3261,2.2258,4.9998,9.047,36.931,57.734,65.327,69.816,77.54,78.738,83.732,82.925,86.125,87.332,85.199,87.825,90.825,82.269,86.464,84.039,80.087,82.484,78.17,78.263,78.454,83.351,59.591,47.31,57.433,68.61,65.629,47.556,41.125,32.672,23.498,22.567,22.312,18.521,12.413,3.4048,0.099521
792,1.1179,0.93178,1.4312,2.3612,5.2018,9.3181,37.477,58.416,66.052,70.565,78.33,79.534,84.553,83.742,86.957,88.169,86.026,88.665,91.68,83.082,87.298,84.861,80.89,83.299,78.962,79.056,79.249,84.169,60.283,47.927,58.113,69.353,66.356,48.175,41.7,33.185,23.933,22.994,22.736,18.908,12.73,3.5718,0.12974
793,1.2145,1.0201,1.5402,2.5007,5.4078,9.5931,38.026,59.101,66.78,71.318,79.123,80.333,85.377,84.562,87.793,89.011,86.858,89.509,92.538,83.899,88.136,85.687,81.696,84.117,79.759,79.853,80.047,84.992,60.98,48.548,58.797,70.1,67.086,48.798,42.28,33.702,24.373,23.425,23.165,19.299,13.051,3.7428,0.16396
794,1.3151,1.1125,1.6532,2.6441,5.6178,9.8721,38.58,59.791,67.513,72.076,79.921,81.137,86.206,85.387,88.633,89.857,87.693,90.358,93.401,84.72,88.977,86.517,82.506,84.939,80.56,80.655,80.849,85.818,61.68,49.173,59.485,70.851,67.821,49.425,42.864,34.223,24.816,23.86,23.597,19.693,13.376,3.9179,0.20217
795,1.4197,1.2088,1.7702,2.7916,5.8318,10.155,39.137,60.484,68.25,72.837,80.723,81.945,87.038,86.215,89.477,90.707,88.533,91.21,94.267,85.546,89.823,87.351,83.321,85.766,81.365,81.46,81.655,86.649,62.385,49.803,60.176,71.606,68.56,50.055,43.451,34.749,25.264,24.299,24.034,20.092,13.705,4.0969,0.24439
796,1.5282,1.3092,1.8912,2.943,6.0498,10.442,39.699,61.182,68.991,73.603,81.528,82.756,87.874,87.048,90.325,91.561,89.377,92.066,95.137,86.375,90.673,88.189,84.139,86.596,82.174,82.269,82.466,87.484,63.093,50.436,60.872,72.364,69.302,50.69,44.043,35.278,25.716,24.742,24.474,20.495,14.038,4.28,0.29061
797,1.6408,1.4135,2.0162,3.0985,6.2718,10.733,40.264,61.884,69.736,74.372,82.338,83.572,88.715,87.884,91.177,92.419,90.224,92.926,96.012,87.208,91.526,89.031,84.962,87.43,82.986,83.082,83.28,88.322,63.806,51.073,61.572,73.127,70.049,51.329,44.638,35.811,26.171,25.189,24.919,20.902,14.375,4.467,0.34083
798,1.7574,1.5219,2.1452,3.2579,6.4978,11.028,40.834,62.589,70.485,75.145,83.151,84.392,89.559,88.725,92.033,93.281,91.076,93.79,96.89,88.045,92.384,89.877,85.788,88.269,83.803,83.9,84.098,89.165,64.522,51.714,62.276,73.894,70.799,51.972,45.238,36.348,26.631,25.64,25.367,21.313,14.717,4.6581,0.39504
799,1.878,1.6343,2.2782,3.4214,6.7278,11.327,41.407,63.299,71.238,75.923,83.969,85.215,90.408,89.569,92.893,94.146,91.931,94.659,97.773,88.887,93.246,90.727,86.619,89.111,84.624,84.721,84.92,90.011,65.243,52.359,62.984,74.665,71.554,52.619,45.842,36.89,27.094,26.095,25.82,21.728,15.062,4.8531,0.45326
800,2.0026,1.7506,2.4152,3.5888,6.9618,11.63,41.985,64.012,71.995,76.704,84.791,86.043,91.26,90.418,93.757,95.016,92.791,95.531,98.659,89.732,94.111,91.581,87.453,89.957,85.449,85.546,85.747,90.862,65.967,53.009,63.696,75.44,72.313,53.269,46.449,37.435,27.562,26.553,26.276,22.147,15.411,5.0521,0.51548
801,2.1311,1.871,2.5562,3.7603,7.1997,11.937,42.566,64.73,72.756,77.489,85.616,86.875,92.117,91.27,94.625,95.89,93.655,96.407,99.549,90.581,94.981,92.439,88.292,90.808,86.278,86.375,86.577,91.717,66.695,53.662,64.412,76.219,73.075,53.924,47.061,37.984,28.033,27.016,26.737,22.57,15.764,5.2552,0.58169
802,2.2637,1.9953,2.7012,3.9357,7.4417,12.248,43.152,65.452,73.521,78.279,86.446,87.71,92.977,92.127,95.497,96.768,94.522,97.287,100.44,91.435,95.855,93.301,89.134,91.662,87.11,87.209,87.411,92.575,67.428,54.319,65.131,77.002,73.842,54.583,47.676,38.537,28.509,27.483,27.201,22.997,16.121,5.4622,0.65191
803,2.4003,2.1237,2.8502,4.1152,7.6877,12.563,43.742,66.177,74.29,79.072,87.279,88.55,93.842,92.987,96.373,97.65,95.394,98.172,101.34,92.292,96.732,94.167,89.98,92.52,87.947,88.046,88.249,93.438,68.164,54.98,65.855,77.789,74.612,55.246,48.296,39.095,28.988,27.954,27.67,23.428,16.482,5.6733,0.72613
804,2.5409,2.256,3.0032,4.2986,7.9377,12.882,44.335,66.907,75.063,79.869,88.117,89.394,94.71,93.852,97.253,98.536,96.269,99.06,102.24,93.153,97.614,95.037,90.831,93.382,88.788,88.887,89.092,94.304,68.905,55.645,66.583,78.579,75.387,55.913,48.919,39.656,29.472,28.429,28.142,23.863,16.847,5.8883,0.80435
805,2.6855,2.3924,3.1602,4.486,8.1917,13.205,44.933,67.641,75.839,80.671,88.959,90.241,95.583,94.72,98.137,99.425,97.149,99.952,103.15,94.018,98.5,95.91,91.685,94.249,89.633,89.732,89.938,95.175,69.649,56.315,67.315,79.374,76.166,56.583,49.547,40.221,29.96,28.908,28.619,24.302,17.216,6.1074,0.88656
806,2.834,2.5327,3.3212,4.6775,8.4497,13.532,45.534,68.378,76.62,81.476,89.804,91.093,96.459,95.593,99.025,100.32,98.032,100.85,104.06,94.888,99.39,96.788,92.544,95.119,90.482,90.582,90.788,96.049,70.398,56.988,68.051,80.173,76.948,57.258,50.179,40.79,30.451,29.391,29.099,24.745,17.59,6.3304,0.97278
807,2.9866,2.6771,3.4862,4.8729,8.7117,13.864,46.14,69.12,77.405,82.285,90.654,91.949,97.339,96.469,99.918,101.22,98.92,101.75,104.98,95.761,100.28,97.67,93.406,95.993,91.334,91.435,91.642,96.928,71.15,57.665,68.791,80.976,77.735,57.937,50.814,41.364,30.947,29.878,29.584,25.191,17.967,6.5574,1.063
808,3.1432,2.8254,3.6552,5.0724,8.9777,14.199,46.749,69.865,78.194,83.099,91.507,92.808,98.224,97.35,100.81,102.12,99.812,102.65,105.89,96.638,101.18,98.556,94.273,96.872,92.191,92.292,92.5,97.811,71.907,58.346,69.534,81.783,78.525,58.62,51.454,41.941,31.446,30.369,30.072,25.642,18.348,6.7885,1.1572
809,3.3038,2.9778,3.8282,5.2758,9.2477,14.538,47.363,70.615,78.987,83.916,92.365,93.672,99.112,98.234,101.71,103.02,100.71,103.56,106.82,97.519,102.08,99.446,95.143,97.754,93.052,93.153,93.363,98.697,72.667,59.032,70.282,82.594,79.32,59.307,52.097,42.522,31.95,30.864,30.565,26.097,18.733,7.0235,1.2554
810,3.4684,3.1341,4.0053,5.4833,9.5217,14.881,47.98,71.369,79.784,84.737,93.227,94.54,100,99.123,102.62,103.93,101.61,104.47,107.74,98.405,102.99,100.34,96.017,98.64,93.917,94.019,94.229,99.588,73.432,59.721,71.034,83.409,80.119,59.998,52.745,43.107,32.457,31.362,31.061,26.556,19.122,7.2626,1.3577
811,3.6369,3.2945,4.1863,5.6947,9.7997,15.228,48.602,72.126,80.585,85.563,94.092,95.411,100.9,100.02,103.53,104.85,102.51,105.39,108.67,99.294,103.9,101.24,96.896,99.531,94.786,94.888,95.099,100.48,74.2,60.414,71.79,84.227,80.921,60.692,53.397,43.697,32.969,31.865,31.562,27.019,19.515,7.5056,1.4639
812,3.8095,3.4589,4.3713,5.9102,10.082,15.579,49.228,72.888,81.39,86.392,94.962,96.287,101.8,100.91,104.44,105.77,103.42,106.31,109.61,100.19,104.81,102.14,97.778,100.43,95.658,95.761,95.973,101.38,74.973,61.111,72.55,85.05,81.728,61.391,54.052,44.29,33.485,32.372,32.066,27.486,19.912,7.7527,1.5741
813,3.9861,3.6272,4.5603,6.1296,10.368,15.934,49.857,73.653,82.199,87.225,95.835,97.167,102.71,101.81,105.35,106.69,104.33,107.23,110.55,101.08,105.73,103.05,98.665,101.32,96.535,96.639,96.852,102.28,75.749,61.812,73.314,85.877,82.538,62.094,54.712,44.887,34.004,32.883,32.574,27.957,20.313,8.0037,1.6883
814,4.1667,3.7996,4.7533,6.3531,10.658,16.293,50.491,74.423,83.012,88.063,96.713,98.05,103.61,102.72,106.27,107.61,105.25,108.16,111.49,101.99,106.65,103.96,99.555,102.23,97.416,97.52,97.734,103.19,76.529,62.518,74.081,86.708,83.353,62.801,55.375,45.488,34.528,33.398,33.087,28.432,20.718,8.2587,1.8065
815,4.3513,3.9759,4.9503,6.5805,10.952,16.656,51.128,75.197,83.829,88.904,97.595,98.938,104.53,103.63,107.2,108.54,106.16,109.09,112.44,102.89,107.58,104.87,100.45,103.13,98.301,98.405,98.62,104.1,77.314,63.227,74.853,87.543,84.171,63.512,56.043,46.094,35.055,33.917,33.603,28.911,21.128,8.5178,1.9287
816,4.5398,4.1563,5.1513,6.812,11.25,17.023,51.77,75.974,84.65,89.749,98.48,99.83,105.44,104.54,108.13,109.48,107.09,110.03,113.39,103.8,108.51,105.79,101.35,104.04,99.19,99.294,99.51,105.02,78.102,63.94,75.629,88.382,84.994,64.226,56.715,46.703,35.587,34.44,34.124,29.394,21.541,8.7808,2.055
817,4.7324,4.3406,5.3563,7.0474,11.552,17.394,52.415,76.756,85.475,90.599,99.37,100.73,106.36,105.45,109.06,110.42,108.02,110.97,114.34,104.71,109.44,106.71,102.25,104.96,100.08,100.19,100.4,105.93,78.895,64.657,76.409,89.225,85.821,64.945,57.39,47.316,36.122,34.967,34.648,29.881,21.958,9.0479,2.1852
818,4.929,4.529,5.5653,7.2869,11.858,17.769,53.065,77.541,86.303,91.452,100.26,101.62,107.29,106.37,109.99,111.36,108.95,111.91,115.3,105.63,110.38,107.64,103.16,105.88,100.98,101.08,101.3,106.86,79.691,65.378,77.193,90.071,86.651,65.668,58.07,47.933,36.662,35.498,35.177,30.372,22.379,9.3189,2.3194
819,5.1296,4.7213,5.7783,7.5303,12.168,18.148,53.718,78.331,87.136,92.309,101.16,102.53,108.22,107.3,110.93,112.3,109.88,112.86,116.26,106.55,111.32,108.57,104.07,106.8,101.88,101.99,102.21,107.78,80.492,66.104,77.981,90.922,87.486,66.395,58.753,48.555,37.206,36.033,35.709,30.867,22.804,9.594,2.4576
820,5.3342,4.9177,5.9953,7.7778,12.482,18.531,54.376,79.125,87.973,93.171,102.06,103.44,109.15,108.23,111.88,113.25,110.82,113.82,117.23,107.48,112.27,109.5,104.98,107.72,102.78,102.89,103.11,108.71,81.296,66.833,78.772,91.777,88.324,67.126,59.441,49.18,37.753,36.571,36.246,31.366,23.233,9.873,2.5998
821,5.5427,5.118,6.2163,8.0292,12.8,18.918,55.038,79.922,88.814,94.036,102.97,104.35,110.09,109.16,112.83,114.21,111.77,114.77,118.2,108.41,113.21,110.44,105.9,108.65,103.69,103.8,104.02,109.65,82.105,67.566,79.568,92.636,89.167,67.86,60.132,49.809,38.305,37.114,36.786,31.868,23.666,10.156,2.746
822,5.7553,5.3224,6.4413,8.2847,13.122,19.309,55.703,80.724,89.659,94.906,103.88,105.26,111.03,110.1,113.78,115.17,112.71,115.73,119.17,109.34,114.17,111.38,106.82,109.59,104.61,104.71,104.94,110.59,82.917,68.303,80.368,93.499,90.014,68.599,60.828,50.442,38.86,37.661,37.331,32.375,24.103,10.443,2.8963
823,5.9719,5.5307,6.6703,8.5441,13.448,19.704,56.373,81.53,90.508,95.779,104.79,106.18,111.97,111.04,114.73,116.13,113.67,116.7,120.15,110.28,115.13,112.33,107.75,110.53,105.52,105.63,105.85,111.53,83.734,69.044,81.172,94.366,90.864,69.342,61.528,51.08,39.42,38.212,37.879,32.886,24.545,10.734,3.0505
824,6.1925,5.7431,6.9033,8.8076,13.778,20.103,57.046,82.339,91.361,96.656,105.71,107.11,112.92,111.98,115.69,117.09,114.62,117.66,121.13,111.22,116.09,113.28,108.68,111.47,106.44,106.55,106.78,112.48,84.554,69.79,81.98,95.237,91.719,70.089,62.231,51.721,39.983,38.767,38.432,33.401,24.99,11.029,3.2087
825,6.417,5.9594,7.1403,9.075,14.112,20.506,57.724,83.153,92.218,97.538,106.63,108.03,113.87,112.93,116.66,118.06,115.58,118.64,122.12,112.16,117.05,114.23,109.61,112.42,107.37,107.48,107.7,113.43,85.378,70.539,82.792,96.112,92.577,70.84,62.939,52.366,40.551,39.326,38.988,33.92,25.439,11.328,3.3709
826,6.6456,6.1798,7.3813,9.3465,14.45,20.913,58.405,83.97,93.079,98.423,107.56,108.97,114.83,113.88,117.63,119.04,116.54,119.61,123.11,113.11,118.02,115.19,110.55,113.37,108.3,108.41,108.63,114.38,86.207,71.292,83.608,96.99,93.44,71.594,63.65,53.015,41.123,39.889,39.549,34.443,25.892,11.631,3.5371
827,6.8782,6.4042,7.6263,9.6219,14.792,21.324,59.091,84.792,93.944,99.312,108.49,109.9,115.79,114.84,118.6,120.01,117.51,120.59,124.1,114.07,119,116.15,111.49,114.32,109.23,109.34,109.57,115.34,87.039,72.049,84.427,97.873,94.307,72.353,64.366,53.669,41.698,40.456,40.113,34.97,26.349,11.938,3.7073
828,7.1148,6.6325,7.8754,9.9013,15.138,21.739,59.78,85.618,94.813,100.21,109.42,110.84,116.75,115.8,119.57,121,118.48,121.58,125.1,115.02,119.97,117.12,112.44,115.28,110.17,110.28,110.51,116.3,87.876,72.81,85.251,98.76,95.177,73.116,65.086,54.326,42.278,41.027,40.682,35.501,26.81,12.249,3.8816
829,7.3554,6.8649,8.1284,10.185,15.488,22.158,60.474,86.447,95.686,101.1,110.36,111.79,117.72,116.76,120.55,121.98,119.46,122.57,126.1,115.98,120.96,118.09,113.39,116.24,111.11,111.22,111.45,117.27,88.716,73.576,86.079,99.651,96.052,73.883,65.809,54.987,42.861,41.602,41.254,36.036,27.275,12.564,4.0598
830,7.5999,7.1012,8.3854,10.472,15.842,22.581,61.171,87.281,96.562,102,111.3,112.73,118.69,117.73,121.54,122.97,120.44,123.56,127.11,116.95,121.94,119.06,114.35,117.21,112.05,112.16,112.39,118.24,89.561,74.345,86.911,100.55,96.93,74.654,66.537,55.652,43.449,42.18,41.831,36.575,27.744,12.883,4.242
831,7.8485,7.3416,8.6464,10.764,16.2,23.008,61.873,88.118,97.443,102.91,112.24,113.68,119.67,118.71,122.53,123.97,121.42,124.55,128.12,117.92,122.93,120.04,115.3,118.18,113,113.11,113.34,119.21,90.409,75.118,87.747,101.44,97.813,75.428,67.268,56.322,44.04,42.763,42.411,37.118,28.218,13.206,4.4282
832,8.1011,7.5859,8.9114,11.059,16.562,23.439,62.579,88.96,98.328,103.82,113.19,114.64,120.65,119.68,123.52,124.96,122.41,125.55,129.14,118.89,123.93,121.02,116.27,119.15,113.95,114.07,114.3,120.19,91.262,75.895,88.587,102.35,98.7,76.207,68.004,56.995,44.636,43.35,42.996,37.665,28.695,13.534,4.6184
833,8.3577,7.8343,9.1804,11.359,16.928,23.874,63.288,89.806,99.217,104.73,114.15,115.6,121.64,120.66,124.52,125.97,123.4,126.56,130.15,119.87,124.92,122.01,117.23,120.13,114.91,115.02,115.26,121.18,92.118,76.676,89.43,103.25,99.59,76.99,68.743,57.672,45.236,43.941,43.584,38.216,29.176,13.865,4.8126
834,8.6183,8.0866,9.4534,11.662,17.298,24.313,64.002,90.655,100.11,105.65,115.11,116.56,122.62,121.65,125.52,126.97,124.4,127.57,131.18,120.85,125.92,122.99,118.2,121.11,115.87,115.99,116.22,122.16,92.979,77.462,90.278,104.17,100.48,77.777,69.487,58.353,45.839,44.536,44.177,38.77,29.661,14.2,5.0109
835,8.8828,8.343,9.7304,11.969,17.672,24.756,64.719,91.509,101.01,106.57,116.07,117.53,123.62,122.63,126.52,127.98,125.4,128.58,132.2,121.84,126.93,123.99,119.18,122.1,116.84,116.95,117.18,123.15,93.843,78.251,91.13,105.08,101.38,78.568,70.235,59.038,46.447,45.135,44.773,39.329,30.15,14.539,5.2131
836,9.1514,8.6033,10.011,12.281,18.05,25.203,65.441,92.366,101.91,107.5,117.03,118.5,124.61,123.63,127.53,128.99,126.4,129.59,133.23,122.83,127.94,124.99,120.16,123.09,117.81,117.92,118.16,124.15,94.711,79.044,91.986,106,102.29,79.363,70.986,59.728,47.058,45.738,45.374,39.892,30.643,14.882,5.4193
837,9.424,8.8677,10.296,12.596,18.432,25.654,66.166,93.228,102.81,108.43,118,119.48,125.61,124.62,128.54,130.01,127.41,130.61,134.27,123.82,128.95,125.99,121.14,124.08,118.78,118.89,119.13,125.15,95.584,79.841,92.846,106.92,103.19,80.161,71.742,60.421,47.674,46.345,45.978,40.459,31.14,15.229,5.6295
838,9.7006,9.136,10.585,12.916,18.818,26.109,66.896,94.094,103.72,109.36,118.98,120.46,126.62,125.62,129.56,131.03,128.42,131.64,135.31,124.82,129.97,126.99,122.13,125.08,119.76,119.87,120.11,126.15,96.46,80.643,93.71,107.85,104.1,80.964,72.501,61.118,48.293,46.956,46.587,41.03,31.641,15.58,5.8437
839,9.9812,9.4084,10.878,13.239,19.208,26.568,67.629,94.963,104.63,110.3,119.95,121.44,127.63,126.63,130.58,132.06,129.43,132.67,136.35,125.82,130.99,128,123.12,126.08,120.74,120.85,121.09,127.15,97.341,81.448,94.577,108.78,105.02,81.771,73.265,61.819,48.917,47.571,47.199,41.605,32.147,15.935,6.062
840,10.266,9.6848,11.175,13.567,19.602,27.032,68.367,95.837,105.55,111.24,120.93,122.43,128.64,127.64,131.6,133.09,130.45,133.7,137.4,126.82,132.02,129.02,124.11,127.09,121.72,121.84,122.08,128.17,98.225,82.257,95.449,109.71,105.94,82.582,74.033,62.525,49.545,48.189,47.816,42.184,32.656,16.294,6.2842
841,10.554,9.9651,11.476,13.898,20,27.499,69.109,96.715,106.47,112.18,121.92,123.42,129.65,128.65,132.63,134.12,131.48,134.74,138.45,127.83,133.05,130.04,125.11,128.1,122.71,122.83,123.07,129.18,99.114,83.07,96.325,110.65,106.86,83.397,74.804,63.234,50.176,48.812,48.436,42.767,33.169,16.657,6.5104
842,10.847,10.249,11.781,14.234,20.402,27.97,69.854,97.596,107.4,113.13,122.91,124.42,130.68,129.67,133.66,135.16,132.51,135.78,139.5,128.85,134.08,131.06,126.11,129.11,123.7,123.82,124.06,130.2,100.01,83.887,97.205,111.6,107.79,84.215,75.58,63.947,50.812,49.439,49.061,43.354,33.686,17.024,6.7406
843,11.143,10.538,12.09,14.573,20.808,28.445,70.604,98.482,108.33,114.09,123.9,125.42,131.7,130.69,134.7,136.2,133.54,136.82,140.56,129.86,135.12,132.08,127.12,130.13,124.7,124.82,125.06,131.22,100.9,84.709,98.089,112.54,108.72,85.038,76.359,64.664,51.451,50.07,49.689,43.945,34.207,17.395,6.9748
844,11.444,10.83,12.403,14.917,21.218,28.924,71.357,99.371,109.26,115.04,124.9,126.42,132.73,131.71,135.74,137.25,134.57,137.87,141.62,130.88,136.16,133.11,128.13,131.16,125.7,125.82,126.06,132.25,101.8,85.534,98.977,113.49,109.65,85.865,77.143,65.386,52.095,50.705,50.322,44.54,34.732,17.77,7.213
845,11.749,11.127,12.72,15.264,21.632,29.407,72.115,100.26,110.2,116,125.9,127.43,133.76,132.74,136.78,138.3,135.61,138.92,142.69,131.91,137.21,134.15,129.14,132.18,126.7,126.82,127.07,133.28,102.71,86.363,99.868,114.45,110.59,86.696,77.931,66.111,52.742,51.344,50.958,45.139,35.261,18.149,7.4553
846,12.057,11.427,13.041,15.615,22.05,29.894,72.876,101.16,111.14,116.97,126.91,128.44,134.8,133.77,137.83,139.35,136.66,139.98,143.76,132.94,138.26,135.19,130.16,133.21,127.71,127.83,128.08,134.31,103.62,87.196,100.76,115.41,111.53,87.531,78.722,66.84,53.394,51.987,51.599,45.742,35.794,18.532,7.7015
847,12.37,11.731,13.366,15.971,22.472,30.385,73.642,102.06,112.08,117.94,127.92,129.46,135.84,134.81,138.88,140.41,137.7,141.04,144.83,133.97,139.31,136.23,131.18,134.25,128.73,128.85,129.09,135.35,104.53,88.033,101.66,116.37,112.48,88.369,79.518,67.573,54.05,52.634,52.243,46.348,36.332,18.919,7.9517
848,12.686,12.04,13.695,16.33,22.898,30.88,74.411,102.97,113.03,118.91,128.93,130.47,136.88,135.85,139.94,141.47,138.76,142.1,145.91,135.01,140.37,137.27,132.21,135.28,129.74,129.86,130.11,136.39,105.44,88.875,102.57,117.34,113.43,89.212,80.317,68.311,54.709,53.285,52.892,46.959,36.873,19.31,8.2059
849,13.007,12.352,14.028,16.694,23.328,31.379,75.185,103.88,113.98,119.89,129.95,131.5,137.93,136.89,141,142.54,139.81,143.17,146.99,136.05,141.43,138.32,133.24,136.33,130.76,130.88,131.13,137.44,106.37,89.72,103.48,118.31,114.38,90.059,81.121,69.052,55.373,53.94,53.544,47.574,37.418,19.705,8.4641
850,13.332,12.668,14.365,17.061,23.762,31.882,75.962,104.79,114.94,120.87,130.97,132.53,138.98,137.94,142.06,143.61,140.87,144.24,148.08,137.1,142.5,139.38,134.27,137.37,131.79,131.91,132.16,138.49,107.29,90.569,104.39,119.28,115.34,90.91,81.928,69.797,56.04,54.598,54.201,48.193,37.967,20.104,8.7263
851,13.66,12.989,14.706,17.433,24.2,32.389,76.744,105.71,115.9,121.86,132,133.56,140.04,138.99,143.13,144.68,141.93,145.32,149.17,138.14,143.57,140.44,135.31,138.42,132.82,132.94,133.19,139.55,108.22,91.422,105.3,120.26,116.3,91.765,82.74,70.546,56.712,55.261,54.861,48.816,38.52,20.507,8.9926
852,13.993,13.313,15.051,17.808,24.642,32.9,77.53,106.63,116.87,122.85,133.03,134.59,141.1,140.05,144.2,145.76,143,146.4,150.26,139.2,144.64,141.5,136.36,139.48,133.85,133.97,134.22,140.6,109.15,92.279,106.22,121.24,117.27,92.623,83.556,71.3,57.387,55.928,55.526,49.443,39.077,20.914,9.2628
853,14.329,13.641,15.4,18.188,25.088,33.415,78.319,107.56,117.84,123.84,134.06,135.63,142.16,141.11,145.28,146.84,144.07,147.48,151.36,140.26,145.72,142.56,137.4,140.54,134.89,135.01,135.26,141.67,110.09,93.141,107.15,122.23,118.24,93.486,84.375,72.057,58.067,56.599,56.194,50.074,39.638,21.325,9.537
854,14.67,13.974,15.753,18.571,25.538,33.934,79.113,108.49,118.81,124.84,135.1,136.68,143.23,142.18,146.36,147.93,145.15,148.57,152.47,141.32,146.8,143.63,138.45,141.6,135.93,136.05,136.3,142.73,111.03,94.006,108.08,123.22,119.22,94.353,85.199,72.818,58.751,57.274,56.866,50.709,40.203,21.74,9.8152
855,15.014,14.31,16.111,18.958,25.992,34.457,79.91,109.42,119.79,125.84,136.14,137.72,144.31,143.24,147.44,149.02,146.23,149.66,153.57,142.38,147.88,144.71,139.51,142.67,136.97,137.1,137.35,143.8,111.97,94.875,109.01,124.22,120.2,95.224,86.026,73.583,59.438,57.953,57.543,51.348,40.773,22.159,10.097
856,15.363,14.65,16.472,19.35,26.45,34.984,80.712,110.36,120.77,126.84,137.18,138.78,145.38,144.32,148.53,150.11,147.31,150.76,154.68,143.45,148.97,145.79,140.57,143.74,138.02,138.15,138.4,144.88,112.92,95.748,109.94,125.22,121.18,96.099,86.858,74.353,60.13,58.636,58.223,51.991,41.346,22.583,10.384
857,15.716,14.995,16.837,19.745,26.912,35.515,81.517,111.3,121.75,127.85,138.23,139.83,146.46,145.39,149.62,151.21,148.4,151.86,155.8,144.52,150.07,146.87,141.63,144.81,139.07,139.2,139.45,145.96,113.87,96.625,110.88,126.22,122.16,96.977,87.694,75.126,60.825,59.323,58.908,52.638,41.923,23.01,10.674
858,16.072,15.343,17.206,20.145,27.378,36.05,82.327,112.25,122.74,128.87,139.29,140.89,147.55,146.47,150.72,152.31,149.49,152.96,156.91,145.6,151.17,147.95,142.69,145.89,140.13,140.26,140.51,147.04,114.83,97.507,111.83,127.23,123.15,97.86,88.533,75.903,61.525,60.014,59.596,53.289,42.504,23.441,10.968
859,16.433,15.695,17.579,20.548,27.848,36.589,83.14,113.2,123.73,129.88,140.35,141.96,148.63,147.56,151.82,153.42,150.59,154.07,158.04,146.68,152.27,149.04,143.76,146.97,141.19,141.32,141.57,148.13,115.79,98.392,112.77,128.24,124.15,98.747,89.377,76.684,62.228,60.709,60.289,53.944,43.089,23.876,11.266
860,16.797,16.052,17.956,20.956,28.322,37.132,83.958,114.15,124.73,130.9,141.41,143.02,149.73,148.65,152.92,154.53,151.69,155.18,159.16,147.77,153.37,150.14,144.84,148.06,142.26,142.38,142.64,149.22,116.75,99.281,113.73,129.25,125.15,99.638,90.224,77.47,62.936,61.407,60.985,54.602,43.678,24.315,11.569
861,17.166,16.412,18.337,21.367,28.799,37.679,84.78,115.11,125.73,131.93,142.47,144.09,150.82,149.74,154.03,155.64,152.79,156.3,160.29,148.86,154.48,151.24,145.92,149.15,143.33,143.45,143.71,150.31,117.72,100.17,114.68,130.27,126.15,100.53,91.076,78.259,63.648,62.11,61.686,55.265,44.271,24.758,11.875
862,17.539,16.777,18.722,21.783,29.281,38.23,85.605,116.07,126.74,132.96,143.54,145.17,151.92,150.84,155.14,156.76,153.9,157.42,161.43,149.95,155.6,152.34,147,150.24,144.4,144.52,144.79,151.41,118.7,101.07,115.64,131.29,127.16,101.43,91.931,79.052,64.363,62.817,62.39,55.932,44.868,25.205,12.185
863,17.915,17.145,19.111,22.202,29.767,38.785,86.435,117.03,127.74,133.99,144.62,146.25,153.03,151.94,156.26,157.88,155.01,158.54,162.57,151.05,156.71,153.44,148.09,151.34,145.47,145.6,145.86,152.51,119.67,101.97,116.61,132.32,128.17,102.33,92.791,79.849,65.083,63.528,63.099,56.603,45.469,25.656,12.499
864,18.296,17.517,19.504,22.625,30.257,39.344,87.268,118,128.76,135.03,145.69,147.33,154.14,153.04,157.38,159.01,156.12,159.67,163.71,152.15,157.84,154.55,149.18,152.44,146.56,146.68,146.95,153.62,120.65,102.88,117.57,133.35,129.18,103.24,93.655,80.651,65.806,64.243,63.811,57.278,46.075,26.111,12.817
865,18.68,17.894,19.901,23.053,30.751,39.907,88.106,118.98,129.77,136.07,146.77,148.42,155.25,154.15,158.5,160.14,157.24,160.8,164.86,153.25,158.96,155.67,150.27,153.55,147.64,147.77,148.03,154.73,121.64,103.79,118.55,134.39,130.2,104.15,94.522,81.456,66.534,64.962,64.528,57.957,46.684,26.57,13.14
866,19.069,18.274,20.302,23.484,31.249,40.474,88.947,119.95,130.8,137.12,147.86,149.51,156.37,155.26,159.63,161.27,158.37,161.94,166.01,154.36,160.09,156.79,151.37,154.66,148.73,148.86,149.12,155.84,122.63,104.7,119.52,135.43,131.22,105.07,95.394,82.265,67.265,65.685,65.248,58.64,47.297,27.033,13.466
867,19.461,18.658,20.707,23.92,31.751,41.045,89.793,120.94,131.82,138.17,148.95,150.61,157.49,156.38,160.76,162.41,159.5,163.08,167.16,155.48,161.22,157.91,152.47,155.77,149.82,149.95,150.22,156.96,123.62,105.62,120.5,136.47,132.25,105.99,96.269,83.078,68.001,66.412,65.973,59.327,47.914,27.5,13.796
868,19.858,19.047,21.116,24.359,32.257,41.62,90.642,121.92,132.85,139.22,150.04,151.71,158.61,157.5,161.9,163.55,160.63,164.23,168.32,156.59,162.36,159.03,153.58,156.89,150.92,151.05,151.31,158.09,124.61,106.54,121.48,137.51,133.28,106.91,97.149,83.896,68.741,67.143,66.701,60.018,48.535,27.971,14.13
869,20.259,19.439,21.529,24.803,32.767,42.199,91.496,122.91,133.88,140.28,151.14,152.81,159.74,158.62,163.04,164.7,161.76,165.37,169.48,157.72,163.5,160.16,154.69,158.01,152.02,152.15,152.42,159.21,125.61,107.46,122.47,138.57,134.32,107.84,98.033,84.717,69.484,67.878,67.434,60.713,49.16,28.446,14.468
870,20.663,19.835,21.946,25.25,33.281,42.782,92.354,123.91,134.92,141.34,152.24,153.92,160.87,159.75,164.18,165.85,162.9,166.53,170.65,158.84,164.65,161.3,155.8,159.14,153.12,153.25,153.52,160.34,126.62,108.39,123.46,139.62,135.35,108.77,98.92,85.542,70.232,68.616,68.17,61.412,49.789,28.925,14.811
871,21.072,20.236,22.367,25.702,33.799,43.369,93.215,124.9,135.96,142.4,153.35,155.03,162.01,160.88,165.33,167,164.05,167.68,171.82,159.97,165.8,162.44,156.92,160.27,154.23,154.36,154.63,161.48,127.63,109.33,124.46,140.68,136.4,109.7,99.812,86.371,70.983,69.359,68.911,62.115,50.422,29.408,15.157
872,21.484,20.64,22.792,26.157,34.321,43.96,94.081,125.9,137.01,143.47,154.46,156.15,163.15,162.02,166.48,168.16,165.19,168.84,172.99,161.1,166.95,163.58,158.04,161.4,155.35,155.48,155.75,162.62,128.64,110.26,125.46,141.74,137.44,110.64,100.71,87.205,71.739,70.106,69.655,62.822,51.06,29.895,15.507
873,21.901,21.048,23.221,26.617,34.847,44.556,94.95,126.91,138.05,144.55,155.57,157.27,164.29,163.16,167.64,169.32,166.34,170.01,174.17,162.24,168.11,164.72,159.17,162.54,156.46,156.59,156.87,163.76,129.66,111.2,126.46,142.81,138.49,111.58,101.61,88.042,72.498,70.857,70.404,63.532,51.701,30.386,15.861
874,22.321,21.461,23.654,27.08,35.377,45.155,95.824,127.92,139.11,145.62,156.69,158.39,165.44,164.31,168.8,170.49,167.5,171.17,175.35,163.38,169.27,165.87,160.3,163.69,157.58,157.72,157.99,164.91,130.68,112.15,127.47,143.88,139.55,112.53,102.51,88.883,73.262,71.612,71.156,64.247,52.346,30.881,16.22
875,22.746,21.877,24.091,27.547,35.911,45.758,96.701,128.93,140.16,146.7,157.81,159.52,166.59,165.45,169.96,171.66,168.66,172.35,176.54,164.53,170.44,167.03,161.44,164.83,158.71,158.84,159.11,166.06,131.7,113.1,128.48,144.95,140.61,113.48,103.42,89.728,74.03,72.371,71.913,64.966,52.995,31.38,16.582
876,23.175,22.297,24.532,28.019,36.449,46.365,97.583,129.95,141.22,147.79,158.94,160.65,167.75,166.61,171.13,172.83,169.82,173.52,177.73,165.68,171.61,168.18,162.57,165.98,159.84,159.97,160.24,167.21,132.73,114.05,129.5,146.03,141.67,114.43,104.33,90.578,74.801,73.134,72.673,65.689,53.648,31.883,16.948
877,23.607,22.722,24.977,28.494,36.991,46.976,98.468,130.97,142.29,148.88,160.07,161.79,168.91,167.76,172.3,174.01,170.99,174.7,178.92,166.83,172.78,169.35,163.72,167.14,160.97,161.1,161.38,168.37,133.76,115.01,130.52,147.12,142.74,115.39,105.25,91.431,75.577,73.901,73.438,66.416,54.305,32.39,17.318
878,24.044,23.15,25.426,28.974,37.537,47.591,99.358,132,143.36,149.97,161.2,162.92,170.08,168.92,173.48,175.19,172.16,175.89,180.12,167.99,173.96,170.51,164.86,168.29,162.11,162.24,162.52,169.53,134.8,115.97,131.54,148.2,143.81,116.36,106.16,92.288,76.356,74.672,74.206,67.147,54.966,32.901,17.692
879,24.484,23.583,25.879,29.457,38.087,48.21,100.25,133.03,144.43,151.07,162.34,164.07,171.24,170.09,174.66,176.37,173.34,177.08,181.33,169.15,175.14,171.68,166.01,169.46,163.25,163.38,163.66,170.7,135.84,116.94,132.57,149.29,144.88,117.32,107.09,93.149,77.14,75.447,74.979,67.882,55.631,33.417,18.071
880,24.929,24.019,26.336,29.945,38.641,48.833,101.15,134.06,145.51,152.17,163.48,165.22,172.42,171.26,175.84,177.56,174.52,178.27,182.53,170.31,176.33,172.86,167.17,170.62,164.39,164.53,164.81,171.87,136.88,117.91,133.6,150.39,145.96,118.29,108.02,94.015,77.927,76.225,75.755,68.621,56.301,33.936,18.453
881,25.378,24.459,26.797,30.436,39.199,49.46,102.05,135.1,146.59,153.28,164.62,166.37,173.59,172.43,177.03,178.76,175.7,179.46,183.74,171.48,177.52,174.03,168.33,171.79,165.54,165.68,165.96,173.04,137.93,118.88,134.64,151.49,147.04,119.27,108.95,94.884,78.719,77.008,76.536,69.364,56.974,34.459,18.839
882,25.83,24.904,27.262,30.932,39.761,50.091,102.96,136.14,147.67,154.39,165.77,167.52,174.77,173.61,178.22,179.96,176.89,180.66,184.96,172.66,178.71,175.22,169.49,172.97,166.69,166.83,167.11,174.22,138.98,119.86,135.68,152.59,148.13,120.25,109.88,95.757,79.515,77.795,77.32,70.111,57.651,34.986,19.229
883,26.287,25.352,27.731,31.431,40.327,50.726,103.87,137.19,148.76,155.5,166.93,168.68,175.96,174.79,179.42,181.16,178.08,181.87,186.17,173.83,179.91,176.4,170.66,174.15,167.85,167.99,168.27,175.4,140.04,120.84,136.72,153.7,149.22,121.23,110.82,96.634,80.314,78.586,78.109,70.862,58.332,35.517,19.624
884,26.747,25.804,28.204,31.934,40.897,51.365,104.78,138.24,149.86,156.62,168.09,169.85,177.15,175.97,180.62,182.36,179.28,183.08,187.4,175.01,181.11,177.59,171.83,175.33,169.01,169.15,169.43,176.59,141.1,121.82,137.77,154.81,150.31,122.22,111.77,97.516,81.118,79.381,78.901,71.617,59.017,36.052,20.022
885,27.212,26.261,28.681,32.442,41.471,52.008,105.7,139.29,150.95,157.74,169.25,171.01,178.34,177.16,181.82,183.57,180.48,184.29,188.62,176.2,182.32,178.79,173,176.51,170.18,170.31,170.6,177.78,142.17,122.81,138.82,155.92,151.41,123.21,112.71,98.401,81.925,80.18,79.698,72.376,59.706,36.591,20.424
886,27.68,26.721,29.162,32.953,42.049,52.655,106.62,140.35,152.05,158.86,170.41,172.19,179.53,178.35,183.03,184.79,181.68,185.51,189.85,177.39,183.53,179.98,174.18,177.71,171.35,171.48,171.77,178.98,143.23,123.8,139.88,157.04,152.52,124.2,113.67,99.29,82.737,80.983,80.498,73.138,60.399,37.134,20.83
887,28.153,27.185,29.647,33.469,42.631,53.306,107.54,141.41,153.16,159.99,171.58,173.36,180.74,179.55,184.24,186.01,182.89,186.73,191.09,178.58,184.74,181.19,175.36,178.9,172.52,172.66,172.94,180.17,144.31,124.8,140.94,158.17,153.62,125.2,114.62,100.18,83.552,81.79,81.303,73.905,61.096,37.681,21.24
888,28.63,27.654,30.136,33.988,43.217,53.961,108.47,142.47,154.27,161.13,172.76,174.54,181.94,180.75,185.46,187.23,184.1,187.95,192.33,179.78,185.96,182.39,176.55,180.1,173.69,173.83,174.12,181.38,145.38,125.8,142,159.29,154.73,126.2,115.58,101.08,84.372,82.601,82.111,74.676,61.798,38.232,21.655
889,29.11,28.126,30.629,34.512,43.807,54.62,109.41,143.54,155.38,162.26,173.93,175.73,183.15,181.95,186.68,188.45,185.31,189.18,193.57,180.98,187.18,183.6,177.74,181.3,174.88,175.01,175.3,182.58,146.46,126.81,143.07,160.42,155.85,127.21,116.54,101.98,85.196,83.416,82.924,75.451,62.503,38.787,22.073
890,29.595,28.602,31.126,35.039,44.401,55.283,110.34,144.62,156.5,163.41,175.11,176.91,184.36,183.16,187.9,189.68,186.53,190.41,194.82,182.19,188.4,184.82,178.93,182.51,176.06,176.2,176.49,183.79,147.55,127.82,144.14,161.56,156.97,128.22,117.51,102.89,86.023,84.234,83.74,76.23,63.212,39.346,22.495
891,30.083,29.083,31.627,35.571,44.999,55.95,111.29,145.7,157.62,164.55,176.3,178.1,185.58,184.37,189.13,190.92,187.76,191.65,196.07,183.4,189.63,186.03,180.13,183.72,177.25,177.39,177.68,185.01,148.64,128.83,145.22,162.7,158.09,129.24,118.48,103.8,86.855,85.057,84.561,77.013,63.925,39.909,22.921
892,30.576,29.567,32.132,36.106,45.601,56.621,112.23,146.78,158.74,165.7,177.49,179.3,186.8,185.59,190.36,192.15,188.98,192.89,197.32,184.61,190.87,187.26,181.33,184.93,178.44,178.58,178.87,186.23,149.73,129.85,146.3,163.84,159.22,130.26,119.46,104.71,87.69,85.884,85.385,77.8,64.642,40.476,23.351
893,31.072,30.055,32.641,36.645,46.207,57.296,113.18,147.86,159.87,166.85,178.68,180.5,188.02,186.81,191.6,193.4,190.22,194.13,198.58,185.83,192.1,188.48,182.54,186.15,179.64,179.78,180.07,187.45,150.83,130.87,147.38,164.99,160.35,131.28,120.44,105.63,88.53,86.715,86.214,78.591,65.363,41.047,23.786
894,31.573,30.548,33.154,37.189,46.817,57.975,114.13,148.95,161.01,168.01,179.88,181.7,189.25,188.04,192.84,194.64,191.45,195.38,199.84,187.05,193.35,189.71,183.75,187.37,180.84,180.98,181.27,188.68,151.93,131.89,148.47,166.14,161.48,132.31,121.42,106.55,89.373,87.55,87.046,79.386,66.088,41.622,24.224
895,32.078,31.044,33.671,37.736,47.431,58.658,115.09,150.05,162.14,169.17,181.08,182.91,190.48,189.26,194.08,195.89,192.69,196.63,201.11,188.27,194.59,190.95,184.96,188.6,182.04,182.19,182.48,189.91,153.03,132.92,149.56,167.29,162.62,133.34,122.41,107.47,90.221,88.389,87.883,80.185,66.817,42.201,24.666
896,32.586,31.545,34.192,38.288,48.049,59.345,116.05,151.14,163.28,170.34,182.29,184.12,191.72,190.5,195.33,197.15,193.94,197.89,202.38,189.5,195.84,192.18,186.18,189.83,183.25,183.4,183.69,191.14,154.14,133.96,150.66,168.45,163.76,134.37,123.4,108.4,91.073,89.232,88.723,80.988,67.551,42.784,25.112
897,33.099,32.049,34.717,38.843,48.671,60.036,117.02,152.24,164.43,171.51,183.5,185.34,192.96,191.73,196.58,198.4,195.18,199.15,203.65,190.73,197.1,193.43,187.41,191.06,184.47,184.61,184.9,192.38,155.25,134.99,151.76,169.61,164.91,135.41,124.4,109.34,91.928,90.079,89.567,81.795,68.288,43.371,25.563
898,33.615,32.557,35.246,39.403,49.297,60.731,117.99,153.35,165.58,172.68,184.71,186.56,194.2,192.97,197.84,199.67,196.43,200.41,204.93,191.97,198.35,194.67,188.63,192.3,185.68,185.83,186.12,193.62,156.37,136.03,152.86,170.78,166.06,136.45,125.4,110.27,92.788,90.93,90.416,82.606,69.029,43.962,26.017
899,34.136,33.07,35.779,39.966,49.927,61.43,118.96,154.46,166.73,173.86,185.93,187.78,195.45,194.22,199.1,200.93,197.69,201.68,206.21,193.21,199.62,195.92,189.86,193.54,186.9,187.05,187.34,194.87,157.49,137.08,153.97,171.95,167.21,137.5,126.4,111.21,93.651,91.784,91.268,83.421,69.774,44.557,26.475
900,34.661,33.586,36.316,40.534,50.561,62.133,119.94,155.57,167.89,175.04,187.15,189.01,196.71,195.47,200.36,202.2,198.95,202.95,207.5,194.46,200.88,197.18,191.1,194.79,188.13,188.27,188.57,196.12,158.61,138.13,155.08,173.13,168.37,138.55,127.41,112.16,94.519,92.643,92.125,84.239,70.523,45.156,26.937
901,35.189,34.106,36.857,41.105,51.199,62.84,120.92,156.69,169.05,176.22,188.38,190.24,197.96,196.72,201.63,203.48,200.21,204.23,208.79,195.71,202.15,198.43,192.34,196.04,189.36,189.5,189.8,197.37,159.74,139.18,156.2,174.31,169.53,139.6,128.42,113.11,95.39,93.506,92.985,85.062,71.276,45.759,27.403
902,35.722,34.631,37.402,41.68,51.841,63.551,121.91,157.81,170.21,177.41,189.61,191.48,199.22,197.98,202.9,204.75,201.48,205.51,210.08,196.96,203.42,199.7,193.58,197.29,190.59,190.74,191.03,198.63,160.87,140.24,157.32,175.49,170.7,140.66,129.43,114.06,96.266,94.373,93.85,85.889,72.033,46.367,27.874
903,36.258,35.159,37.951,42.26,52.487,64.266,122.9,158.94,171.38,178.61,190.84,192.72,200.49,199.24,204.18,206.04,202.75,206.79,211.38,198.22,204.7,200.96,194.82,198.55,191.83,191.97,192.27,199.9,162.01,141.3,158.44,176.68,171.87,141.73,130.45,115.02,97.146,95.244,94.718,86.72,72.794,46.978,28.348
904,36.799,35.691,38.504,42.843,53.137,64.985,123.89,160.07,172.55,179.8,192.08,193.96,201.76,200.5,205.46,207.32,204.03,208.08,212.69,199.48,205.98,202.23,196.07,199.82,193.07,193.21,193.52,201.16,163.15,142.37,159.57,177.87,173.05,142.79,131.48,115.98,98.029,96.119,95.591,87.555,73.56,47.593,28.826
905,37.343,36.228,39.061,43.431,53.791,65.708,124.89,161.2,173.73,181.01,193.32,195.21,203.03,201.77,206.74,208.61,205.31,209.37,213.99,200.74,207.27,203.51,197.33,201.08,194.31,194.46,194.76,202.43,164.29,143.44,160.7,179.06,174.22,143.86,132.51,116.95,98.917,96.998,96.467,88.394,74.329,48.212,29.308
906,37.892,36.768,39.622,44.022,54.449,66.436,125.89,162.34,174.91,182.21,194.56,196.46,204.3,203.04,208.03,209.9,206.59,210.67,215.3,202.01,208.56,204.78,198.59,202.35,195.56,195.71,196.01,203.71,165.44,144.51,161.83,180.26,175.41,144.94,133.54,117.92,99.808,97.881,97.348,89.237,75.102,48.835,29.795
907,38.445,37.312,40.187,44.618,55.111,67.167,126.89,163.48,176.1,183.42,195.81,197.72,205.58,204.32,209.32,211.2,207.88,211.97,216.62,203.29,209.85,206.07,199.85,203.63,196.81,196.96,197.27,204.99,166.6,145.59,162.97,181.46,176.59,146.02,134.57,118.89,100.7,98.768,98.232,90.084,75.879,49.462,30.285
908,39.001,37.861,40.756,45.217,55.777,67.902,127.9,164.63,177.29,184.63,197.07,198.97,206.87,205.6,210.62,212.5,209.17,213.27,217.94,204.56,211.15,207.35,201.12,204.9,198.07,198.22,198.52,206.27,167.75,146.67,164.12,182.67,177.78,147.1,135.61,119.87,101.6,99.659,99.121,90.935,76.66,50.093,30.779
909,39.562,38.413,41.329,45.821,56.447,68.641,128.92,165.78,178.48,185.85,198.33,200.24,208.16,206.88,211.92,213.81,210.47,214.58,219.26,205.85,212.45,208.64,202.39,206.19,199.33,199.48,199.79,207.56,168.91,147.75,165.27,183.88,178.98,148.19,136.66,120.85,102.51,100.55,100.01,91.79,77.445,50.728,31.277
910,40.126,38.97,41.906,46.428,57.121,69.384,129.94,166.93,179.68,187.07,199.59,201.51,209.45,208.17,213.22,215.12,211.77,215.89,220.58,207.13,213.76,209.93,203.66,207.47,200.6,200.75,201.05,208.85,170.08,148.84,166.42,185.1,180.18,149.28,137.7,121.83,103.41,101.45,100.91,92.649,78.234,51.367,31.779
911,40.695,39.53,42.487,47.04,57.799,70.131,130.96,168.09,180.88,188.3,200.85,202.78,210.75,209.46,214.53,216.43,213.07,217.21,221.91,208.42,215.07,211.23,204.94,208.76,201.87,202.01,202.32,210.14,171.25,149.93,167.57,186.31,181.38,150.37,138.76,122.82,104.33,102.36,101.81,93.512,79.027,52.01,32.286
912,41.267,40.094,43.072,47.655,58.481,70.882,131.98,169.25,182.08,189.53,202.12,204.05,212.05,210.76,215.84,217.75,214.38,218.53,223.25,209.71,216.38,212.53,206.22,210.06,203.14,203.29,203.6,211.44,172.42,151.03,168.73,187.54,182.59,151.47,139.81,123.81,105.24,103.26,102.71,94.379,79.824,52.657,32.796
913,41.844,40.663,43.661,48.274,59.167,71.637,133.01,170.41,183.29,190.76,203.4,205.33,213.35,212.06,217.16,219.07,215.69,219.86,224.59,211.01,217.7,213.84,207.51,211.36,204.41,204.57,204.88,212.74,173.59,152.13,169.9,188.76,183.8,152.57,140.87,124.81,106.16,104.17,103.62,95.249,80.626,53.308,33.31
914,42.425,41.235,44.254,48.898,59.857,72.396,134.05,171.58,184.5,192,204.67,206.62,214.66,213.37,218.48,220.4,217,221.18,225.93,212.31,219.02,215.15,208.8,212.66,205.7,205.85,206.16,214.05,174.78,153.24,171.07,189.99,185.01,153.68,141.93,125.81,107.08,105.09,104.54,96.124,81.431,53.963,33.828
915,43.009,41.811,44.851,49.525,60.551,73.159,135.08,172.76,185.72,193.24,205.96,207.9,215.97,214.67,219.8,221.73,218.32,222.52,227.28,213.62,220.35,216.46,210.09,213.96,206.98,207.13,207.44,215.36,175.96,154.35,172.24,191.23,186.23,154.79,143,126.82,108.01,106.01,105.45,97.003,82.24,54.622,34.35
916,43.598,42.392,45.452,50.157,61.249,73.926,136.12,173.94,186.94,194.48,207.24,209.2,217.29,215.99,221.13,223.06,219.65,223.85,228.63,214.93,221.68,217.78,211.39,215.28,208.27,208.42,208.73,216.67,177.15,155.46,173.41,192.47,187.45,155.91,144.07,127.83,108.94,106.93,106.37,97.886,83.053,55.285,34.877
917,44.19,42.976,46.057,50.792,61.951,74.697,137.17,175.12,188.17,195.73,208.53,210.49,218.61,217.3,222.46,224.4,220.97,225.19,229.98,216.24,223.01,219.1,212.69,216.59,209.56,209.71,210.03,217.99,178.34,156.58,174.59,193.71,188.68,157.03,145.15,128.84,109.88,107.86,107.3,98.773,83.87,55.952,35.407
918,44.787,43.564,46.666,51.432,62.657,75.472,138.22,176.3,189.4,196.99,209.82,211.79,219.93,218.62,223.8,225.74,222.31,226.54,231.34,217.56,224.35,220.43,214,217.91,210.86,211.01,211.33,219.31,179.54,157.7,175.78,194.96,189.91,158.15,146.23,129.86,110.82,108.79,108.23,99.664,84.691,56.623,35.941
919,45.388,44.157,47.279,52.075,63.367,76.251,139.27,177.49,190.63,198.24,211.12,213.1,221.26,219.95,225.14,227.09,223.64,227.88,232.7,218.88,225.69,221.76,215.31,219.23,212.16,212.31,212.63,220.64,180.74,158.82,176.96,196.21,191.15,159.28,147.31,130.88,111.76,109.72,109.16,100.56,85.516,57.298,36.479
920,45.992,44.753,47.896,52.723,64.081,77.034,140.33,178.69,191.87,199.51,212.42,214.4,222.59,221.28,226.48,228.44,224.98,229.24,234.07,220.2,227.03,223.09,216.63,220.56,213.46,213.62,213.93,221.97,181.94,159.95,178.16,197.46,192.38,160.41,148.4,131.9,112.71,110.66,110.09,101.46,86.345,57.977,37.022
921,46.601,45.353,48.517,53.374,64.799,77.821,141.39,179.88,193.11,200.77,213.73,215.71,223.93,222.61,227.83,229.79,226.32,230.59,235.44,221.53,228.38,224.43,217.94,221.89,214.77,214.93,215.25,223.31,183.15,161.09,179.35,198.72,193.63,161.54,149.49,132.93,113.66,111.6,111.04,102.36,87.179,58.66,37.568
922,47.213,45.958,49.142,54.029,65.521,78.612,142.46,181.09,194.35,202.04,215.04,217.03,225.27,223.95,229.18,231.15,227.67,231.95,236.81,222.87,229.74,225.77,219.27,223.22,216.09,216.24,216.56,224.64,184.36,162.22,180.55,199.99,194.87,162.68,150.59,133.97,114.62,112.55,111.98,103.27,88.016,59.347,38.118
923,47.83,46.566,49.771,54.689,66.247,79.407,143.53,182.29,195.6,203.31,216.35,218.35,226.62,225.29,230.54,232.51,229.02,233.32,238.19,224.2,231.1,227.12,220.59,224.56,217.4,217.56,217.88,225.99,185.58,163.37,181.76,201.25,196.12,163.82,151.69,135,115.58,113.5,112.93,104.18,88.857,60.038,38.672
924,48.45,47.178,50.404,55.352,66.977,80.206,144.6,183.5,196.85,204.59,217.67,219.67,227.96,226.63,231.9,233.88,230.38,234.69,239.57,225.54,232.46,228.47,221.92,225.9,218.72,218.88,219.2,227.33,186.8,164.51,182.96,202.52,197.38,164.97,152.79,136.05,116.54,114.46,113.88,105.09,89.702,60.733,39.23
925,49.075,47.795,51.041,56.02,67.711,81.009,145.68,184.71,198.11,205.87,218.99,221,229.32,227.98,233.26,235.25,231.74,236.06,240.96,226.89,233.82,229.82,223.26,227.25,220.05,220.2,220.53,228.68,188.02,165.66,184.18,203.8,198.64,166.12,153.9,137.09,117.51,115.42,114.84,106.01,90.551,61.432,39.793
926,49.704,48.415,51.682,56.691,68.449,81.816,146.76,185.93,199.37,207.16,220.32,222.33,230.67,229.33,234.63,236.62,233.1,237.43,242.35,228.24,235.19,231.18,224.6,228.6,221.38,221.53,221.86,230.04,189.25,166.81,185.39,205.08,199.9,167.28,155.01,138.14,118.48,116.38,115.8,106.94,91.404,62.136,40.359
927,50.336,49.04,52.327,57.367,69.191,82.627,147.85,187.15,200.64,208.45,221.65,223.67,232.03,230.69,236,238,234.47,238.81,243.75,229.59,236.57,232.54,225.94,229.95,222.71,222.87,223.19,231.4,190.48,167.97,186.61,206.36,201.17,168.43,156.12,139.19,119.46,117.35,116.76,107.86,92.261,62.843,40.929
928,50.973,49.668,52.976,58.046,69.937,83.442,148.94,188.38,201.9,209.74,222.98,225.01,233.4,232.05,237.38,239.38,235.84,240.2,245.14,230.95,237.94,233.91,227.28,231.31,224.05,224.2,224.53,232.76,191.72,169.13,187.84,207.65,202.44,169.6,157.24,140.25,120.43,118.32,117.73,108.79,93.122,63.554,41.503
929,51.613,50.3,53.629,58.73,70.687,84.261,150.03,189.61,203.18,211.04,224.32,226.35,234.77,233.41,238.76,240.77,237.22,241.59,246.55,232.31,239.33,235.28,228.64,232.67,225.39,225.55,225.87,234.13,192.96,170.3,189.06,208.94,203.71,170.76,158.37,141.31,121.42,119.29,118.7,109.73,93.988,64.269,42.082
930,52.258,50.937,54.286,59.417,71.441,85.084,151.13,190.84,204.45,212.34,225.66,227.7,236.14,234.78,240.14,242.16,238.6,242.98,247.95,233.68,240.71,236.65,229.99,234.04,226.73,226.89,227.22,235.5,194.21,171.47,190.29,210.23,204.99,171.93,159.5,142.38,122.41,120.27,119.68,110.67,94.857,64.988,42.664
931,52.907,51.577,54.947,60.108,72.199,85.911,152.23,192.08,205.74,213.64,227,229.05,237.52,236.15,241.53,243.55,239.98,244.37,249.36,235.05,242.1,238.03,231.35,235.41,228.08,228.24,228.57,236.87,195.45,172.64,191.53,211.53,206.27,173.11,160.63,143.45,123.4,121.25,120.66,111.61,95.73,65.711,43.25
932,53.559,52.221,55.612,60.804,72.961,86.742,153.33,193.32,207.02,214.95,228.35,230.41,238.9,237.53,242.93,244.95,241.37,245.78,250.78,236.42,243.49,239.41,232.71,236.78,229.43,229.59,229.92,238.25,196.71,173.82,192.77,212.83,207.56,174.29,161.76,144.52,124.39,122.24,121.64,112.56,96.607,66.438,43.84
933,54.216,52.87,56.281,61.503,73.727,87.577,154.44,194.57,208.31,216.27,229.71,231.77,240.28,238.91,244.32,246.35,242.76,247.18,252.2,237.8,244.89,240.8,234.08,238.16,230.79,230.95,231.28,239.63,197.96,175,194.01,214.14,208.85,175.47,162.9,145.6,125.39,123.23,122.63,113.51,97.488,67.169,44.434
934,54.876,53.522,56.954,62.207,74.497,88.416,155.56,195.82,209.6,217.58,231.07,233.13,241.67,240.3,245.72,247.76,244.16,248.59,253.62,239.18,246.29,242.19,235.45,239.54,232.15,232.31,232.64,241.02,199.22,176.18,195.26,215.45,210.14,176.66,164.05,146.68,126.4,124.23,123.63,114.46,98.373,67.904,45.033
935,55.541,54.178,57.631,62.914,75.271,89.259,156.67,197.07,210.9,218.91,232.43,234.5,243.06,241.68,247.13,249.17,245.56,250,255.04,240.56,247.7,243.58,236.82,240.93,233.52,233.68,234.01,242.41,200.49,177.37,196.51,216.77,211.44,177.85,165.19,147.76,127.4,125.22,124.62,115.42,99.262,68.643,45.635
936,56.209,54.839,58.312,63.626,76.049,90.106,157.8,198.33,212.2,220.23,233.79,235.87,244.46,243.08,248.53,250.58,246.96,251.42,256.47,241.95,249.11,244.98,238.2,242.32,234.89,235.05,235.38,243.81,201.76,178.56,197.77,218.09,212.75,179.04,166.34,148.85,128.42,126.23,125.62,116.38,100.16,69.386,46.241
937,56.882,55.503,58.997,64.341,76.831,90.957,158.92,199.59,213.5,221.56,235.16,237.25,245.86,244.47,249.95,252,248.37,252.84,257.91,243.35,250.52,246.38,239.58,243.72,236.26,236.42,236.75,245.2,203.03,179.76,199.03,219.41,214.05,180.24,167.5,149.95,129.43,127.23,126.63,117.35,101.05,70.133,46.851
938,57.559,56.171,59.686,65.061,77.617,91.812,160.05,200.85,214.81,222.89,236.54,238.62,247.26,245.87,251.36,253.42,249.78,254.26,259.35,244.74,251.94,247.79,240.97,245.11,237.63,237.8,238.13,246.61,204.31,180.96,200.29,220.74,215.36,181.44,168.66,151.04,130.45,128.25,127.64,118.32,101.95,70.884,47.465
939,58.239,56.844,60.379,65.784,78.407,92.672,161.18,202.12,216.13,224.23,237.91,240.01,248.67,247.28,252.78,254.85,251.19,255.69,260.79,246.14,253.36,249.2,242.36,246.52,239.02,239.18,239.51,248.01,205.59,182.17,201.56,222.07,216.68,182.65,169.82,152.14,131.47,129.26,128.65,119.3,102.86,71.639,48.084
940,58.924,57.52,61.076,66.512,79.201,93.535,162.32,203.4,217.44,225.57,239.3,241.4,250.08,248.69,254.21,256.28,252.61,257.12,262.24,247.55,254.79,250.61,243.75,247.92,240.4,240.56,240.9,249.42,206.87,183.38,202.83,223.4,218,183.86,170.99,153.25,132.5,130.28,129.66,120.28,103.77,72.398,48.706
941,59.612,58.2,61.777,67.243,79.999,94.402,163.46,204.68,218.76,226.92,240.68,242.79,251.5,250.1,255.63,257.71,254.04,258.56,263.69,248.96,256.22,252.03,245.15,249.33,241.79,241.95,242.29,250.84,208.16,184.59,204.11,224.74,219.32,185.08,172.16,154.36,133.53,131.3,130.68,121.26,104.68,73.161,49.332
942,60.305,58.885,62.482,67.978,80.801,95.273,164.61,205.96,220.09,228.27,242.07,244.18,252.92,251.52,257.07,259.15,255.46,260,265.14,250.37,257.65,253.45,246.55,250.75,243.18,243.35,243.68,252.26,209.45,185.81,205.39,226.08,220.64,186.3,173.34,155.47,134.57,132.33,131.71,122.25,105.6,73.928,49.962
943,61.001,59.573,63.191,68.718,81.607,96.148,165.76,207.24,221.42,229.62,243.46,245.58,254.34,252.94,258.5,260.59,256.9,261.44,266.6,251.79,259.09,254.88,247.96,252.17,244.58,244.74,245.08,253.68,210.75,187.03,206.67,227.43,221.98,187.52,174.52,156.59,135.61,133.36,132.74,123.24,106.52,74.699,50.597
944,61.702,60.266,63.904,69.461,82.417,97.027,166.91,208.53,222.75,230.98,244.86,246.99,255.77,254.36,259.94,262.04,258.33,262.89,268.06,253.21,260.53,256.31,249.37,253.59,245.98,246.14,246.48,255.11,212.05,188.25,207.96,228.78,223.31,188.75,175.7,157.71,136.65,134.39,133.77,124.23,107.44,75.474,51.235
945,62.407,60.962,64.621,70.209,83.231,97.91,168.07,209.83,224.09,232.34,246.26,248.39,257.21,255.79,261.39,263.49,259.77,264.34,269.53,254.64,261.98,257.74,250.79,255.01,247.38,247.55,247.89,256.54,213.35,189.48,209.25,230.14,224.65,189.98,176.89,158.84,137.7,135.43,134.81,125.23,108.37,76.253,51.877
946,63.115,61.662,65.342,70.96,84.049,98.797,169.23,211.12,225.43,233.7,247.67,249.81,258.64,257.22,262.83,264.94,261.21,265.8,271,256.06,263.43,259.18,252.2,256.44,248.79,248.96,249.3,257.97,214.66,190.72,210.55,231.49,225.99,191.21,178.08,159.96,138.75,136.48,135.85,126.23,109.31,77.036,52.523
947,63.828,62.367,66.067,71.716,84.871,99.688,170.4,212.43,226.77,235.07,249.08,251.22,260.08,258.66,264.29,266.4,262.66,267.26,272.47,257.5,264.88,260.62,253.63,257.88,250.21,250.37,250.72,259.41,215.97,191.95,211.85,232.86,227.34,192.45,179.28,161.1,139.81,137.52,136.89,127.24,110.24,77.823,53.173
948,64.544,63.075,66.796,72.475,85.697,100.58,171.57,213.73,228.12,236.45,250.49,252.64,261.53,260.1,265.74,267.86,264.11,268.72,273.95,258.94,266.34,262.07,255.05,259.32,251.62,251.79,252.13,260.85,217.29,193.2,213.15,234.22,228.69,193.69,180.48,162.24,140.87,138.57,137.94,128.25,111.18,78.614,53.828
949,65.265,63.787,67.529,73.239,86.527,101.48,172.74,215.04,229.48,237.82,251.91,254.07,262.98,261.54,267.2,269.32,265.57,270.19,275.43,260.38,267.8,263.52,256.48,260.76,253.04,253.21,253.56,262.3,218.61,194.44,214.46,235.59,230.04,194.94,181.68,163.38,141.93,139.63,138.99,129.27,112.13,79.41,54.486
950,65.99,64.504,68.266,74.006,87.361,102.38,173.92,216.35,230.83,239.21,253.33,255.49,264.43,262.99,268.67,270.79,267.03,271.66,276.92,261.82,269.27,264.97,257.92,262.21,254.47,254.64,254.98,263.75,219.94,195.69,215.77,236.97,231.4,196.19,182.89,164.52,143,140.69,140.05,130.29,113.08,80.209,55.148
951,66.718,65.224,69.007,74.777,88.199,103.29,175.1,217.67,232.19,240.59,254.76,256.92,265.88,264.44,270.13,272.27,268.49,273.14,278.41,263.27,270.74,266.43,259.36,263.66,255.9,256.07,256.41,265.2,221.26,196.94,217.09,238.35,232.76,197.45,184.1,165.67,144.07,141.75,141.11,131.31,114.03,81.012,55.814
952,67.451,65.948,69.752,75.553,89.041,104.2,176.28,218.99,233.56,241.98,256.19,258.36,267.34,265.9,271.61,273.75,269.96,274.62,279.91,264.72,272.21,267.89,260.8,265.11,257.33,257.5,257.85,266.66,222.6,198.2,218.41,239.73,234.13,198.7,185.31,166.82,145.14,142.82,142.17,132.34,114.99,81.819,56.485
953,68.187,66.677,70.501,76.332,89.887,105.12,177.47,220.32,234.93,243.37,257.62,259.8,268.81,267.36,273.08,275.23,271.43,276.1,281.4,266.18,273.69,269.36,262.25,266.57,258.77,258.94,259.28,268.13,223.93,199.46,219.73,241.12,235.5,199.97,186.53,167.98,146.22,143.89,143.24,133.37,115.95,82.63,57.159
954,68.928,67.409,71.254,77.116,90.737,106.04,178.67,221.65,236.3,244.77,259.06,261.24,270.28,268.83,274.56,276.71,272.91,277.59,282.91,267.64,275.17,270.83,263.7,268.03,260.21,260.38,260.73,269.59,225.27,200.73,221.06,242.51,236.88,201.23,187.76,169.14,147.31,144.96,144.32,134.4,116.92,83.445,57.837
955,69.672,68.145,72.011,77.903,91.591,106.96,179.87,222.98,237.68,246.17,260.5,262.69,271.75,270.29,276.05,278.2,274.39,279.08,284.41,269.11,276.65,272.3,265.15,269.5,261.65,261.82,262.17,271.06,226.62,202,222.39,243.9,238.25,202.5,188.98,170.31,148.4,146.04,145.39,135.44,117.88,84.264,58.519
956,70.421,68.886,72.772,78.695,92.449,107.89,181.07,224.32,239.06,247.58,261.94,264.14,273.23,271.77,277.53,279.7,275.87,280.58,285.92,270.58,278.14,273.78,266.61,270.97,263.1,263.27,263.62,272.54,227.97,203.27,223.73,245.3,239.64,203.78,190.22,171.48,149.49,147.13,146.47,136.48,118.86,85.087,59.205
957,71.174,69.63,73.537,79.49,93.311,108.82,182.27,225.66,240.44,248.99,263.39,265.6,274.71,273.24,279.03,281.2,277.36,282.08,287.44,272.05,279.64,275.26,268.07,272.44,264.55,264.72,265.08,274.02,229.32,204.55,225.07,246.71,241.02,205.06,191.45,172.65,150.58,148.21,147.56,137.53,119.84,85.914,59.896
958,71.93,70.378,74.306,80.29,94.177,109.75,183.48,227.01,241.83,250.4,264.85,267.06,276.19,274.72,280.52,282.7,278.85,283.58,288.96,273.53,281.13,276.75,269.54,273.92,266.01,266.18,266.54,275.5,230.68,205.83,226.41,248.11,242.41,206.34,192.69,173.83,151.68,149.3,148.65,138.58,120.82,86.745,60.59
959,72.691,71.131,75.079,81.093,95.047,110.69,184.7,228.36,243.23,251.82,266.31,268.52,277.68,276.21,282.02,284.2,280.35,285.09,290.48,275.01,282.64,278.24,271.01,275.4,267.47,267.64,268,276.98,232.04,207.11,227.76,249.52,243.81,207.63,193.94,175.01,152.79,150.4,149.74,139.64,121.8,87.58,61.288
960,73.455,71.887,75.856,81.9,95.921,111.64,185.91,229.71,244.62,253.24,267.77,269.99,279.17,277.7,283.53,285.71,281.84,286.61,292,276.49,284.14,279.73,272.48,276.89,268.94,269.11,269.46,278.48,233.4,208.4,229.11,250.94,245.21,208.92,195.18,176.19,153.89,151.5,150.83,140.69,122.79,88.419,61.99
961,74.224,72.648,76.637,82.712,96.799,112.58,187.13,231.07,246.02,254.66,269.23,271.46,280.67,279.19,285.03,287.23,283.35,288.12,293.53,277.98,285.65,281.23,273.96,278.38,270.4,270.58,270.93,279.97,234.77,209.69,230.47,252.36,246.61,210.21,196.43,177.38,155,152.6,151.93,141.76,123.78,89.262,62.696
962,74.996,73.412,77.422,83.527,97.681,113.53,188.36,232.43,247.43,256.09,270.7,272.94,282.17,280.69,286.55,288.74,284.86,289.64,295.07,279.48,287.17,282.73,275.44,279.87,271.88,272.05,272.41,281.47,236.14,210.99,231.83,253.78,248.02,211.51,197.69,178.58,156.12,153.71,153.04,142.82,124.78,90.109,63.407
963,75.773,74.18,78.211,84.347,98.567,114.49,189.59,233.8,248.84,257.53,272.18,274.42,283.67,282.19,288.06,290.27,286.37,291.17,296.61,280.97,288.68,284.24,276.93,281.37,273.35,273.53,273.89,282.97,237.52,212.29,233.19,255.21,249.43,212.81,198.95,179.77,157.24,154.82,154.15,143.9,125.78,90.96,64.121
964,76.554,74.953,79.004,85.17,99.457,115.45,190.82,235.16,250.25,258.96,273.65,275.9,285.18,283.69,289.58,291.79,287.88,292.69,298.15,282.48,290.21,285.75,278.42,282.87,274.84,275.01,275.37,284.48,238.9,213.6,234.56,256.64,250.84,214.12,200.21,180.98,158.36,155.93,155.26,144.97,126.79,91.815,64.839
965,77.338,75.729,79.801,85.998,100.35,116.41,192.06,236.54,251.67,260.41,275.14,277.39,286.69,285.2,291.11,293.32,289.4,294.23,299.7,283.98,291.73,287.26,279.92,284.38,276.32,276.5,276.86,285.99,240.28,214.91,235.93,258.07,252.26,215.43,201.48,182.18,159.49,157.05,156.38,146.05,127.8,92.674,65.561
966,78.127,76.509,80.602,86.829,101.25,117.38,193.3,237.92,253.09,261.85,276.62,278.88,288.21,286.71,292.64,294.86,290.93,295.76,301.25,285.49,293.26,288.78,281.41,285.89,277.81,277.98,278.35,287.5,241.67,216.22,237.31,259.51,253.68,216.75,202.75,183.39,160.62,158.17,157.5,147.13,128.81,93.537,66.288
967,78.919,77.294,81.407,87.665,102.15,118.35,194.55,239.3,254.51,263.3,278.11,280.38,289.73,288.23,294.17,296.39,292.45,297.3,302.8,287,294.79,290.3,282.92,287.41,279.3,279.48,279.84,289.02,243.06,217.54,238.69,260.95,255.11,218.07,204.03,184.6,161.76,159.3,158.62,148.22,129.83,94.404,67.018
968,79.716,78.082,82.216,88.504,103.06,119.32,195.8,240.68,255.94,264.75,279.6,281.87,291.26,289.75,295.7,297.94,293.99,298.85,304.36,288.52,296.33,291.83,284.42,288.92,280.8,280.97,281.34,290.54,244.46,218.86,240.07,262.4,256.54,219.39,205.31,185.82,162.9,160.43,159.75,149.31,130.85,95.275,67.752
969,80.517,78.874,83.029,89.347,103.97,120.3,197.05,242.07,257.37,266.21,281.1,283.38,292.78,291.27,297.24,299.48,295.52,300.4,305.92,290.04,297.87,293.36,285.93,290.45,282.3,282.48,282.84,292.07,245.86,220.18,241.46,263.85,257.97,220.72,206.59,187.04,164.04,161.57,160.88,150.41,131.87,96.15,68.49
970,81.321,79.671,83.846,90.195,104.88,121.29,198.31,243.47,258.81,267.67,282.6,284.89,294.32,292.8,298.79,301.03,297.06,301.95,307.49,291.57,299.42,294.89,287.45,291.97,283.8,283.98,284.35,293.6,247.26,221.51,242.85,265.31,259.41,222.05,207.88,188.27,165.19,162.71,162.02,151.5,132.9,97.029,69.232
971,82.13,80.471,84.667,91.046,105.8,122.27,199.57,244.86,260.25,269.14,284.11,286.4,295.85,294.33,300.34,302.59,298.6,303.5,309.06,293.1,300.97,296.43,288.97,293.5,285.31,285.49,285.86,295.14,248.67,222.85,244.24,266.77,260.86,223.38,209.17,189.5,166.34,163.85,163.16,152.61,133.93,97.912,69.979
972,82.942,81.275,85.492,91.902,106.72,123.26,200.84,246.27,261.7,270.61,285.62,287.91,297.39,295.87,301.89,304.14,300.15,305.06,310.63,294.63,302.52,297.97,290.49,295.04,286.83,287,287.37,296.67,250.09,224.18,245.64,268.23,262.3,224.72,210.47,190.73,167.5,165,164.3,153.71,134.97,98.8,70.729
973,83.759,82.084,86.321,92.761,107.65,124.26,202.11,247.67,263.15,272.08,287.13,289.43,298.94,297.41,303.44,305.71,301.7,306.63,312.21,296.17,304.08,299.52,292.01,296.58,288.34,288.52,288.89,298.22,251.5,225.53,247.05,269.7,263.75,226.06,211.77,191.97,168.66,166.15,165.45,154.82,136.01,99.691,71.483
974,84.579,82.896,87.154,93.625,108.58,125.26,203.38,249.08,264.6,273.56,288.65,290.96,300.49,298.96,305,307.27,303.26,308.2,313.79,297.71,305.64,301.07,293.54,298.12,289.86,290.04,290.41,299.76,252.92,226.87,248.46,271.17,265.21,227.41,213.07,193.21,169.82,167.3,166.61,155.94,137.06,100.59,72.241
975,85.404,83.712,87.991,94.492,109.51,126.26,204.66,250.49,266.06,275.04,290.17,292.48,302.04,300.5,306.57,308.84,304.82,309.77,315.38,299.25,307.21,302.62,295.08,299.66,291.39,291.57,291.94,301.31,254.35,228.22,249.87,272.64,266.67,228.76,214.38,194.45,170.99,168.46,167.76,157.06,138.11,101.48,73.004
976,86.233,84.533,88.832,95.364,110.45,127.27,205.94,251.91,267.52,276.52,291.7,294.02,303.6,302.06,308.14,310.41,306.38,311.34,316.97,300.8,308.78,304.18,296.62,301.21,292.92,293.1,293.47,302.87,255.78,229.57,251.28,274.12,268.13,230.12,215.69,195.7,172.16,169.62,168.92,158.18,139.16,102.39,73.77
977,87.065,85.357,89.677,96.239,111.39,128.28,207.22,253.33,268.98,278.01,293.23,295.55,305.16,303.61,309.71,311.99,307.95,312.92,318.57,302.36,310.35,305.74,298.16,302.77,294.45,294.63,295,304.43,257.21,230.93,252.7,275.6,269.6,231.47,217,196.96,173.33,170.79,170.09,159.31,140.22,103.29,74.54
978,87.902,86.186,90.526,97.119,112.34,129.29,208.51,254.76,270.45,279.51,294.76,297.09,306.72,305.17,311.28,313.57,309.52,314.51,320.16,303.91,311.93,307.31,299.71,304.33,295.99,296.17,296.54,305.99,258.64,232.29,254.13,277.09,271.07,232.84,218.32,198.21,174.51,171.96,171.26,160.44,141.28,104.21,75.314
979,88.742,87.018,91.379,98.002,113.29,130.31,209.81,256.19,271.92,281,296.3,298.64,308.29,306.74,312.86,315.16,311.1,316.1,321.77,305.47,313.51,308.88,301.26,305.89,297.53,297.71,298.08,307.56,260.08,233.66,255.56,278.58,272.54,234.2,219.65,199.47,175.7,173.14,172.43,161.57,142.34,105.12,76.092
980,89.587,87.854,92.236,98.889,114.24,131.34,211.1,257.62,273.4,282.51,297.84,300.18,309.86,308.31,314.45,316.75,312.68,317.69,323.37,307.04,315.1,310.45,302.81,307.46,299.07,299.25,299.63,309.13,261.53,235.03,256.99,280.08,274.02,235.57,220.97,200.74,176.88,174.32,173.6,162.71,143.41,106.04,76.875
981,90.436,88.695,93.097,99.781,115.2,132.36,212.41,259.06,274.88,284.01,299.38,301.73,311.44,309.88,316.04,318.34,314.26,319.29,324.98,308.61,316.69,312.03,304.37,309.03,300.62,300.8,301.18,310.7,262.98,236.4,258.42,281.57,275.5,236.95,222.31,202.01,178.08,175.5,174.78,163.86,144.49,106.96,77.661
982,91.288,89.539,93.962,100.68,116.16,133.39,213.71,260.5,276.37,285.52,300.93,303.29,313.02,311.46,317.63,319.94,315.85,320.89,326.6,310.18,318.28,313.61,305.93,310.6,302.17,302.36,302.73,312.28,264.43,237.78,259.86,283.08,276.99,238.33,223.64,203.28,179.27,176.69,175.97,165,145.56,107.89,78.451
983,92.145,90.387,94.831,101.58,117.13,134.43,215.02,261.95,277.86,287.03,302.49,304.85,314.6,313.04,319.22,321.54,317.44,322.49,328.22,311.76,319.88,315.2,307.5,312.18,303.73,303.91,304.29,313.86,265.89,239.16,261.31,284.58,278.48,239.71,224.98,204.56,180.47,177.88,177.16,166.15,146.64,108.82,79.245
984,93.005,91.24,95.704,102.48,118.1,135.47,216.33,263.4,279.35,288.55,304.05,306.41,316.19,314.62,320.82,323.15,319.03,324.1,329.84,313.34,321.48,316.79,309.07,313.76,305.29,305.48,305.85,315.45,267.35,240.54,262.75,286.1,279.97,241.1,226.33,205.84,181.67,179.07,178.35,167.31,147.73,109.76,80.043
985,93.87,92.096,96.581,103.39,119.07,136.51,217.65,264.85,280.85,290.07,305.61,307.98,317.78,316.21,322.43,324.76,320.63,325.71,331.46,314.93,323.08,318.38,310.64,315.35,306.86,307.04,307.42,317.04,268.81,241.93,264.21,287.61,281.47,242.49,227.67,207.13,182.88,180.27,179.55,168.47,148.82,110.7,80.846
986,94.738,92.956,97.462,104.3,120.05,137.56,218.97,266.31,282.35,291.6,307.17,309.55,319.38,317.8,324.04,326.37,322.24,327.33,333.1,316.52,324.69,319.98,312.22,316.94,308.42,308.61,308.99,318.63,270.28,243.33,265.66,289.13,282.97,243.88,229.02,208.41,184.09,181.47,180.75,169.63,149.91,111.64,81.652
987,95.611,93.821,98.347,105.21,121.03,138.61,220.3,267.77,283.85,293.13,308.74,311.13,320.98,319.4,325.65,327.99,323.85,328.95,334.73,318.11,326.31,321.58,313.8,318.53,310,310.18,310.56,320.23,271.75,244.72,267.12,290.65,284.48,245.28,230.38,209.71,185.31,182.68,181.95,170.8,151.01,112.59,82.462
988,96.488,94.689,99.236,106.13,122.02,139.66,221.63,269.24,285.36,294.66,310.32,312.71,322.58,321,327.26,329.61,325.46,330.57,336.37,319.71,327.93,323.19,315.39,320.13,311.57,311.76,312.14,321.84,273.23,246.12,268.59,292.18,285.99,246.69,231.74,211.01,186.53,183.89,183.16,171.97,152.11,113.54,83.276
989,97.368,95.561,100.13,107.06,123.01,140.72,222.96,270.71,286.87,296.2,311.89,314.29,324.19,322.6,328.88,331.24,327.07,332.2,338.01,321.31,329.55,324.8,316.98,321.73,313.16,313.34,313.72,323.44,274.71,247.53,270.05,293.71,287.51,248.09,233.1,212.31,187.75,185.11,184.37,173.14,153.21,114.49,84.095
990,98.253,96.438,101.03,107.98,124,141.79,224.3,272.18,288.39,297.74,313.48,315.88,325.81,324.21,330.51,332.87,328.69,333.83,339.66,322.91,331.17,326.41,318.58,323.34,314.74,314.93,315.31,325.05,276.19,248.94,271.53,295.24,289.03,249.5,234.47,213.61,188.98,186.32,185.59,174.32,154.32,115.45,84.917
991,99.141,97.318,101.93,108.92,125,142.85,225.64,273.66,289.91,299.29,315.06,317.47,327.42,325.82,332.14,334.5,330.32,335.47,341.31,324.52,332.8,328.03,320.17,324.95,316.33,316.52,316.9,326.67,277.68,250.35,273,296.78,290.55,250.92,235.84,214.92,190.21,187.55,186.81,175.51,155.44,116.41,85.743
992,100.03,98.203,102.83,109.85,126,143.92,226.99,275.14,291.44,300.83,316.65,319.07,329.04,327.44,333.77,336.14,331.94,337.11,342.96,326.13,334.44,329.65,321.78,326.56,317.92,318.11,318.5,328.29,279.17,251.77,274.48,298.33,292.07,252.34,237.22,216.23,191.45,188.77,188.03,176.69,156.55,117.38,86.573
993,100.93,99.091,103.74,110.79,127.01,145,228.34,276.62,292.96,302.39,318.24,320.67,330.67,329.06,335.4,337.78,333.57,338.75,344.62,327.75,336.07,331.28,323.38,328.18,319.52,319.71,320.09,329.91,280.67,253.19,275.96,299.87,293.6,253.76,238.6,217.55,192.69,190.01,189.26,177.88,157.68,118.35,87.407
994,101.83,99.983,104.65,111.73,128.02,146.08,229.69,278.11,294.5,303.95,319.84,322.27,332.3,330.69,337.04,339.43,335.21,340.4,346.28,329.37,337.72,332.91,324.99,329.8,321.12,321.31,321.7,331.53,282.17,254.61,277.45,301.42,295.14,255.19,239.98,218.87,193.93,191.24,190.49,179.08,158.8,119.33,88.246
995,102.74,100.88,105.57,112.68,129.03,147.16,231.05,279.61,296.03,305.51,321.44,323.88,333.93,332.31,338.69,341.08,336.85,342.05,347.95,331,339.36,334.54,326.61,331.43,322.72,322.91,323.3,333.17,283.68,256.04,278.94,302.98,296.68,256.62,241.37,220.2,195.18,192.48,191.73,180.28,159.93,120.31,89.088
996,103.64,101.78,106.49,113.63,130.05,148.25,232.41,281.1,297.58,307.07,323.05,325.49,335.56,333.95,340.34,342.73,338.49,343.71,349.62,332.63,341.01,336.18,328.23,333.06,324.33,324.52,324.91,334.8,285.18,257.48,280.44,304.54,298.22,258.05,242.76,221.53,196.43,193.72,192.97,181.48,161.06,121.29,89.934
997,104.56,102.68,107.42,114.59,131.07,149.34,233.77,282.61,299.12,308.64,324.66,327.11,337.2,335.58,341.99,344.39,340.14,345.37,351.29,334.26,342.66,337.82,329.85,334.7,325.95,326.14,326.53,336.44,286.7,258.91,281.94,306.1,299.77,259.49,244.16,222.86,197.69,194.97,194.22,182.69,162.2,122.28,90.784
998,105.47,103.59,108.35,115.55,132.1,150.43,235.14,284.11,300.67,310.21,326.27,328.72,338.85,337.22,343.65,346.05,341.79,347.03,352.97,335.9,344.32,339.47,331.48,336.33,327.56,327.75,328.15,338.08,288.21,260.36,283.44,307.67,301.32,260.93,245.56,224.2,198.94,196.22,195.46,183.9,163.34,123.27,91.639
999,106.39,104.5,109.28,116.51,133.13,151.53,236.52,285.62,302.22,311.79,327.89,330.35,340.5,338.87,345.31,347.72,343.45,348.7,354.65,337.54,345.98,341.12,333.11,337.98,329.18,329.37,329.77,339.73,289.73,261.8,284.95,309.24,302.87,262.38,246.96,225.54,200.21,197.47,196.72,185.11,164.49,124.26,92.497
1000,152.16,92.702,133.15,146.78,142.96,159.17,247.4,293.41,310.18,316.63,316.31,337.55,341.2,344.24,359.2,357.7,350.52,353.21,357.8,344.18,344.56,346.36,343.55,342.26,344,352.53,352.15,332.16,282.82,259.13,278,293.24,283.23,274.72,244.31,217.79,209.05,195.11,198.91,179.84,151.03,110.07,84.841
1001,136.63,6.471,44.48,45.303,63.885,51.328,162.2,214.2,232.87,217.31,235.51,250.72,247.74,263.46,261.29,266.26,263.29,263.15,252.11,254.66,252.57,253.09,257.49,248.94,243.16,246.84,249.18,254.45,194.15,141.34,158.26,166.04,171.6,161.31,158.57,127,114.56,100.9,100.06,84.605,38.642,21.288,1.484
1002,203.99,95.394,111.3,130.71,132.26,135.6,232.4,277.59,277.95,297.35,305.13,313.37,307.89,319.01,337.15,332.18,336.52,330.3,328.22,334.96,335.75,332.49,321.75,321.23,324.9,334.75,314.84,312.25,258.64,207.62,229.34,253.47,237.26,244.14,217.12,205.41,172.06,165.96,150.61,127.9,115.72,86.195,68.39
1003,131.92,110.2,129.23,155.55,151.92,139.65,227.22,281.84,299.69,318.82,312.36,318.44,328.31,348.07,347.81,354.71,343.89,360.49,353.47,343.94,355.43,361.58,344.31,346.19,344.77,345.3,344.2,334.07,286.64,234.12,262.05,286.13,274.09,275.46,262.13,228.85,213.21,224.5,225.01,198.62,165.41,138.52,112.98
1004,202.44,84.294,121.05,122.63,124.4,130.5,218.42,252.41,274.26,280.2,293.41,296.89,297.12,304.88,332.88,327.36,327.22,329.66,329.18,320.2,316.9,319.85,308.5,315.75,307.47,319.11,306.3,298.47,241.61,187.71,203.64,229.12,212.76,207.57,200.49,180.36,168.42,165.17,144.3,118.87,107.47,89.239,57.302
1005,161.29,53.636,60.509,89.359,92.294,77.486,167.72,219.75,230.43,238.97,241.28,254.94,255,277.07,291.83,287.96,273.08,297.29,293.22,280.95,280.65,282.02,280.06,292.34,269.63,281.22,277.29,270.19,214.94,172.39,188.97,217.08,194.76,212.09,197.49,182.56,161.85,158.03,142.39,111.94,97.411,63.396,53.313
1006,139.15,114.92,117.14,133.99,142.9,134.33,208.98,256.87,274.35,288.46,301.57,301.39,303.65,328.21,344.08,349.13,347.95,347.46,338.99,339.51,344.16,331.75,331.65,325.05,334.39,327.8,339.43,331.64,269.86,237.13,249.18,264.13,274.55,280.03,254.78,227.76,209.67,215.26,205.46,197.21,149.66,135.73,111.93
1007,177.31,127.46,124.16,160.92,142.56,140.38,220.8,275.66,282.27,290.3,318.12,308.37,308.11,330.08,362.54,345.15,338.24,350.28,355.04,344.94,345.19,335.34,338.74,331.08,341.95,339.95,338.54,325.45,282.82,224.57,246.42,249.7,234.39,268.6,249.59,201.24,206.47,182.92,192.79,158.07,148.31,116.16,89.195
1008,146.27,56.283,50.07,90.876,81.811,68.402,139.96,206.55,231.39,235.69,223.16,232.16,248.64,267.27,287.29,293.58,282.96,291.61,284.87,275.62,282.29,280.59,272,272.73,269.07,272.01,277.15,252.44,214.53,155.73,184.09,207.41,193.65,196.52,197.49,173.67,160.17,149.95,130.5,134.82,95.246,69.421,51.136
1009,170.28,73.608,91.729,103.94,95.867,87.598,157.84,216.9,239.81,247.04,259.92,253.87,254.47,275.01,307.59,312.75,301.37,301.92,303.54,302.18,294.95,302.1,287.87,292.31,292.49,300.29,301.05,284.93,230.79,175.64,192.44,202.75,199.02,225.15,201.37,185.9,174.84,152.47,159.28,147.16,102.59,76.639,52.159
1010,158.67,114.75,119.81,157.97,144.73,142.91,198.68,249.16,275.79,289.78,282.02,305.17,307.61,316.14,354.24,362.18,347.91,352.42,345.78,343.5,350.19,331.93,341.98,328.47,344.06,336.18,353.43,312.93,286.38,240.75,248.7,276.53,263.89,280.41,279.81,239.95,218.34,207.32,209.08,189.05,171.42,136.61,98.102
1011,166.8,126.79,133.02,181.23,154.2,141.78,214.19,285.03,289.4,296.58,308.4,326.81,337.97,361.03,375.39,388.07,380.77,421.84,396.47,406.17,390.36,384.79,394.27,385.11,381.05,377.44,394.73,382.16,280.98,255.06,265.8,288.09,280.89,320.69,285.31,274.16,251.8,213.4,211.02,218.57,195.61,207.71,148.92
1012,148.6,30.086,32.376,36.336,54.82,25.258,99.374,156.31,191.96,197.34,206.62,222.34,223.86,237.74,260.21,267.92,251.65,254.97,250.07,247.93,262.15,249.61,243.36,243.35,237.53,236.91,256.27,229.85,179.68,121.63,133.91,164.62,159.52,176.28,151.49,140.92,125.11,105.99,100.7,89.794,65.176,26.251,0
1013,198.74,104.12,109.58,124.28,122.29,114.93,194.65,245.29,273.85,282.81,282.85,295.41,299.09,322.76,341.06,343.2,344.83,339.23,329.66,337.3,332.69,333.34,324.81,315.69,318.14,328.55,329.12,316.57,271.23,198.65,231.54,250.09,236.42,254.5,250.51,218.14,197.86,184.73,200.92,173.63,152.27,123.44,90.764
1014,104.97,102.34,100.54,128.73,135.72,113.77,196.12,241.82,265.53,284.83,300.37,294.82,294.46,325.47,343.81,342.81,330.48,335.92,319.43,344.93,330.77,317.57,338.16,320.37,340.48,327.48,342.18,318.3,265.66,228.46,248,270.71,265.85,283.2,256.67,237.93,234.67,208.84,233.73,185.39,172.9,140.47,117.54
1015,173.15,98.232,124.76,129.57,139.67,122.19,181.63,233.9,272.16,288.38,285.46,296.53,293.5,320.53,344.73,334.75,341.94,335.43,336.13,331.06,332.3,328.37,325.3,321.98,322.35,327.22,324.86,326.01,261.28,212.88,228.59,234.63,248.91,262.82,219.03,216.36,198.68,192.16,184.16,165.4,144.09,115.05,78.299
1016,152.5,54.526,60.376,78.8,60.855,61.782,137.55,193.97,215.48,236.65,232.5,253.96,248.09,269.78,288.8,284.98,290.19,295.98,275.6,282.34,276.54,268.81,282.68,274.02,277.65,277.54,264.22,267.68,216.16,159.35,176.81,197.24,187.77,202.91,185.11,168.12,160.91,145.72,152,127.44,103.03,78.15,47.221
1017,154.48,104.67,111.07,125.2,134.65,113.12,177.73,245.23,274.9,287.61,291.91,296.64,300.43,314.25,337.85,334.23,329.87,342.01,327.99,319.84,332.19,327.37,326.14,312.28,306.55,337.76,317.63,313.13,269.74,220.36,230.99,239.11,248.09,260.81,229.81,207.09,211.96,189.64,200.17,168.55,152.11,127.99,99.612
1018,176.27,136.83,145.99,164.73,165.66,150.35,219.59,267.01,302.4,310.13,322.77,323.19,320.5,347.01,374.32,370.28,361.08,374.1,368.28,357.95,362.84,357.07,357.47,356.37,357.26,365.6,350.8,355.67,297.71,268.79,269.34,289.18,278.66,302.93,277.82,266.65,242.48,236.16,249.38,213.67,181.71,166.51,126.69
1019,129.98,54.857,75.518,81.998,91.633,72.073,157,194.46,230.3,231.24,244.9,250.07,247.95,268.28,288.89,282.68,294.64,283.66,284.84,283.43,288.29,285.34,279.71,273.05,279.7,290.95,287.26,266.23,215.21,186.75,175.04,205.36,209.39,219.39,199.03,187.72,158.94,155.49,154.4,136.24,100.88,79.368,51.639
1020,191.95,93.412,99.008,123.53,112.71,99.618,177.77,243.87,261.84,277.39,290.06,280.44,300.2,291.9,321.13,326.48,327.09,332.65,331.74,322.46,333.81,319.46,307.44,314.27,305.04,331.11,303.86,313.11,262.25,206.24,219.31,227.17,254.43,257.82,234.88,224.75,202.7,195.77,192.71,176.06,150.68,117.06,87.053
1021,169.6,119.42,129.53,153.33,144.53,143.98,208.82,251.55,298.2,289.72,304.77,311.41,312.94,328.98,349.33,358.46,346.45,368.42,351.55,344.53,360.08,348.86,348.25,339.46,352.49,350.08,340.1,345.44,297.76,253.09,276.55,292.59,282.85,300.16,283.64,262.7,246.09,239.03,249,214.39,180.68,163.35,137.47
1022,135.84,117.15,121.22,143.39,148.63,130.37,202.31,255.48,285.99,291.67,304.95,307.25,308.54,336.32,356.48,341.95,346.77,348.43,346.11,346.63,348.96,346.01,327.3,342.05,339.66,352.37,340.47,331.28,274.56,243.71,261.22,288.05,269.2,277.38,262.44,251.95,223.64,222.17,222.99,206.17,172.1,148.97,120.27
1023,161.97,59.751,69.493,93.385,85.487,71.541,151.25,203.43,227.21,239.58,249.25,256.36,265.07,277.17,302.4,300.05,291.56,302.36,303.39,277.33,291.48,283.34,282.92,288.3,279.47,299.99,291.51,281.48,236.02,171.55,180.32,206.21,220.39,220.05,201.35,183.81,164.51,173.38,144.68,130.47,108.23,79.983,61.263
1024,194.76,98.483,104.95,127.7,139.86,118.24,189.35,253.02,274.95,289.98,301.72,304.5,300.29,311.27,342.47,342.03,326.19,335.06,327.29,336.43,333.05,324.53,323.24,323.31,321.62,332.81,330.51,314.82,270.59,220.38,243.91,253.52,258.1,260.38,254.79,227.41,205.31,199.84,192.28,183.52,158.79,144.4,103.24
1025,127.24,117.79,131.79,160.8,153.93,147.53,208,250.96,295.78,307.22,314.92,310.9,328.62,336.12,369.62,373.04,362.34,370.56,360.23,351.24,356.15,348.42,350.13,354.86,337.96,358.04,356.9,355.08,296.96,257.09,284,299.04,278.58,309.97,284.45,273.86,254.95,240.97,247.13,234.04,199.9,176.02,148.38
1026,183.43,101.01,106.95,125.49,121.52,122.91,177.32,247.12,275,289.55,300.8,310.4,313.9,320.99,338.67,350.31,338.43,342.85,331.82,332.11,349.22,335.22,318.7,320.1,323.52,335.44,325.25,317.41,276.15,220.53,242.03,259.73,251.42,258.55,248.4,236.8,213.79,213.78,180.68,195.47,156.02,126.61,105.68
1027,105.04,24.146,29.829,62.299,70.451,40.319,127.94,162.86,204.25,232.21,228.84,217.02,226.46,243.68,259.48,269.34,249.95,250.14,254.85,267,258.12,257.93,259.25,246.76,248.69,243.43,255.85,244.29,200.34,157.9,155.63,185.9,179,195.6,175.47,167.4,147.95,136.7,138.1,117.93,82.448,62.082,48.318
1028,190.15,102.84,115.76,147.75,146.71,124.5,204.44,254.65,279.59,303.67,307.09,309.89,316.88,323.49,357.6,347.07,345.79,343.16,337.73,335.23,334.55,333.15,343.2,342.61,327.67,330.59,337.23,328.56,279.29,239.56,236.04,263.84,245.94,271.07,267.19,248.47,229.36,210.87,214.34,197.72,162.84,135.72,122.62
1029,143.11,92.313,112.98,136.51,128.11,136.86,188.39,242.44,273.12,287.62,290.2,305.89,302.81,316.05,331.47,334.39,336.57,338.47,335.22,329.22,338.46,321.92,317.41,314.73,314.43,324.72,332.36,313.24,277.52,242.68,243.95,276.35,261.37,287.23,260.88,243.94,229.67,212.03,204.54,197.46,169.19,154.96,136.22
1030,162.9,45.493,69.488,89.932,90.938,72.685,148.63,183.52,217.45,246.61,248.11,248.88,253.01,269.86,285.21,291.07,297.16,279.35,281.53,281.45,280.69,275.97,276.65,280.43,271.31,269.37,291.56,262.89,215.89,177.19,184,210.93,195.06,213.22,190.41,187.7,169.94,150.6,153.64,132.38,97.501,76.67,59.42
1031,171.3,51.025,53.496,72.765,68.654,73.053,140.38,187.79,212.95,227.49,229.19,242.05,248.03,261.26,281.75,279.26,275.03,278.12,272.7,264.9,274.6,266.69,273.99,259.31,259.91,259.39,261.6,249.25,210.86,147.72,166.72,202.92,188.76,198,182.52,180.52,149.4,151.03,140.94,112.89,102.63,73.776,54.129
1032,153.07,116.26,138.5,158.13,162.4,152.53,217.3,267.94,294.6,316.37,321.49,325.8,324,352.59,379.16,355.6,353.99,365.72,354.47,359.29,357.84,340.48,348.98,344.46,353.29,345.52,347.49,337.96,300.5,253.91,285.87,295.96,296.55,317.92,278.45,273.29,269.79,247.09,238.04,234.08,185.93,184.04,149
1033,156.46,91.483,103.36,127.45,121.68,98.741,175.9,226.95,257.14,270,280.6,282.74,282.64,302.6,312.64,316.66,310.15,314.1,305.45,286.24,302.64,296.56,300.59,300.29,295.79,296.67,308.28,281.61,245.72,188.08,220.58,239.37,236.61,245.01,208.76,194.23,188.13,183.64,181.11,154.62,122.54,108.5,78.171
1034,135.32,56.5,65.457,66.352,84.787,69.806,140.28,201.4,225.29,232.25,239.9,241.31,249.89,270.58,285.32,285.05,275.76,278.78,272.28,277.1,280.62,265.32,271.95,262.92,262.61,261.81,270.92,253.57,204.01,158.9,197.75,208.38,199.63,225.04,216.21,199.19,186.64,159.3,153.39,145.27,112.7,92.275,67.739
1035,169.88,96.775,104.77,117.44,114.75,97.199,177.25,237.04,259.4,274.35,286.69,285.51,289.53,297.5,316.81,313.1,301.94,313.54,315.91,309.98,310.01,305.19,301.81,301.06,302.58,294.74,301.69,292.53,245.47,199.3,221.42,238.61,235.13,260.56,230.93,202.37,192.17,187.11,171.35,160.7,139.73,107.69,83.22
1036,165.6,133.64,144.86,156.45,158.38,148.03,228.73,275.31,297.97,312.16,308.53,326.65,328.77,332.84,357.4,343.47,349.05,357.19,344.87,343.67,343.42,353.82,334.75,338.34,326.35,341.01,342.41,328.62,286.01,242.15,269.11,289.02,283.31,318.37,287.1,262.74,258.42,229.27,238,216.59,186.69,174.49,136.46
1037,154.57,107.07,116.35,127.19,137.01,121.8,196.64,255.11,282.15,284.23,292.16,297.68,305.74,316.98,333.75,334.82,326.42,324.38,321.22,320.29,328.2,316.01,317.72,326.7,312.63,312.09,314.03,296.5,260.96,228.96,252.03,258.16,252.07,285.94,253,239.74,224.74,207.85,213.06,194.26,164.15,146.65,113.27
1038,173.69,25.806,27.728,47.503,54.144,34.935,109.29,184.73,200.17,202.53,214.59,222.63,221.76,214.04,241.01,236.34,229.12,232.84,227.61,235.41,228.79,229.3,226.63,232.06,225.42,236.76,223.44,217.52,175.18,134.25,134.91,150.41,155.3,181.45,180.57,154.4,130.94,110.15,102.66,78.933,64.665,39.838,8.8876
1039,190.16,114.28,118.64,129.05,131.87,121,202.04,251.94,288.67,289.03,294.42,285.44,305.21,298.81,327.72,330.61,321.38,325.68,316.95,316.23,323.39,319.38,307.35,307.35,298.8,302.33,297.67,292.65,251.68,200.8,236.44,245.06,244.85,260.85,255.26,215.73,209.31,200.01,199.05,175.86,155.73,139.61,100.19
1040,157.53,100.35,132.72,140.86,146.1,126.36,210.35,259.51,293.24,294.05,305.63,314.84,311.44,314.54,332.51,329.5,324.43,336.29,326.72,317.25,318.02,327.1,325.27,327.24,308.69,318.22,322.43,313.73,270.19,232.74,262.58,269.74,255.51,286.93,269.35,258.54,235.08,209.45,221.63,195.51,175.34,159.6,120.55
1041,190.45,80.384,93.824,110.47,109.02,97.197,182.93,230.13,260.03,270.05,278.48,273.28,287.21,278.11,306.47,302.53,303.12,291.68,301.62,286.04,291.47,287.06,295.01,294.69,279.49,286.93,277.1,273.74,231.43,171.28,201.12,199.78,200.53,242.35,206.07,197.51,170.21,160.68,157.83,139.14,109.46,94.772,72.241
1042,152.55,71.476,72.442,98.269,101.96,104.23,175.25,231.79,250.4,254.74,260.59,275.44,269.38,276.95,295.3,295.24,283.21,281.46,274.25,283.15,284.5,271.77,292.15,278,275.74,270.7,270.37,273.44,219.15,183.24,216.83,220.7,207.68,244.48,236.95,222.34,178.23,181.32,185.68,165.44,134.35,107.64,88.581
1043,173.32,77.813,99.288,113.58,119.04,106.57,180.07,226.8,266.92,285.74,276.42,282.56,281.31,289.04,299.78,313.22,302.95,303.14,292.14,293.4,294.55,280.2,287.88,290.03,270.22,298.25,291.76,280.37,247.55,184.9,218.46,234.77,231.24,256.07,236.27,210.42,198.89,181.15,187.25,160.74,134.27,107.9,98.373
1044,180.53,115.03,129.03,147.82,151.4,142.22,218.14,269.9,307.92,317.5,310.43,315.15,320.64,325.79,335.5,337.59,343.73,334.32,333.11,323.7,326.62,324.8,332.79,321.45,323.34,326.43,311.41,307.04,265.97,230.97,258.22,257.07,247.96,289.54,257.7,240.53,222.68,205.86,229.29,181.34,166.22,146.5,128.39
1045,148.27,46.513,56.634,89.013,67.961,67.875,159,207.5,232.79,238.64,245.35,255.8,238.14,247.04,270.84,267,247.28,267.74,262.18,244.32,250.99,248.55,248.7,254.18,244.12,253.22,246.81,233.93,182.94,142.97,167.12,185.4,164.45,204.51,180,154.53,138.07,145.46,140.64,110.97,78.869,47.814,44.531
1046,252.47,91.95,95.058,125.34,114.12,105.37,200.75,265.93,276.82,302.34,292.53,299.86,294.64,304.59,314.94,312.24,300.81,316.44,284.49,293.64,289.86,285.08,296.64,282.17,283.1,282.66,299.14,287.75,238,181.32,195.38,215.19,214.5,227.42,199.86,191.53,177.06,159.46,159.53,133.35,110.44,89.071,85.076
1047,136.08,94.491,115.28,129.84,133.17,136.38,218.77,271.32,302.18,305.2,307.46,309.93,313.42,315.83,331.96,330.9,320.21,323.27,322.92,318.86,329.14,303.73,300.42,312.35,324,323.72,312.79,301.23,269.59,243.08,261.27,273.87,270.1,308.5,276.64,247.74,244.2,227.11,235.97,214.33,182.46,161.19,141.96
1048,157.59,101.85,104.54,137.78,125.02,133.67,233.04,276.77,308.27,297.33,327.35,330.06,315.75,312.39,315.02,321.71,317.51,325.34,320.54,301.92,301.56,307.63,304.74,297.64,305.29,306.28,307.24,300.33,252.62,227.44,235.57,249.9,240.19,277.88,246.95,232.15,217.34,216.41,209.18,184.39,162.18,131.98,115.06
1049,174.33,32.375,47.824,68.66,58.169,61.616,165.04,208.16,239.62,238.78,247.67,251.77,230.73,247.21,250.24,249.17,246.51,247.52,235.33,233.37,229.12,233.51,239.27,241.51,240.6,230.55,233.36,217.87,177.96,119.92,145.56,161.29,149.76,183.67,175.56,156.38,119.49,119.78,108.93,93.246,69.521,41.675,34.746
1050,175.22,123.7,130.32,153.62,148.4,155.15,254.51,312.4,321.75,331.97,332.91,350,339.41,339.94,352.35,346.88,340.27,343.2,340.24,324.39,344.46,321.16,324.9,328.47,336.63,322.56,335.47,326.68,268.64,242.69,258.75,272.61,272.33,304.76,271.89,250.27,249.21,229.46,221.66,202.49,186.65,157.59,129.88
1051,183.63,96.384,127.27,131.39,139.99,148.06,248.74,293.46,319.06,318.22,325.51,329.47,326.89,325.19,333.33,317.95,308.26,318.2,314,312.56,311.23,309.05,313.42,306.19,308.49,307.09,306.03,301.05,266.29,222.73,233.56,264.55,251.42,272.72,274.52,244.83,223.41,206.68,215.49,188.72,172.78,134.96,103.9
1052,207.59,132.9,180.7,178.01,157.57,140.56,273.51,289.61,305.67,292.02,326.03,343.74,327.43,327.33,312.68,360.89,348.17,350.21,304.25,336.4,340.51,328.21,319.83,334.71,302.87,322.36,294.96,295.37,246.3,199.4,246.27,270.68,292.93,330.59,277.46,233.51,212.89,207.87,178.27,150.57,163.53,117.8,104.03
1053,171.91,63.089,88.563,94.443,93.899,98.09,204.65,267.88,281.13,278.85,280.4,295.39,287.58,277.22,281.61,272.2,286.12,271.57,270.65,277.22,272.29,267.82,267.04,279.52,274.07,273.49,274.14,263.35,225.18,182.57,192.34,225.29,205.22,259.75,237.97,215.96,200.9,170.7,162.77,147.27,120.74,100.5,63.099
1054,197.91,94.705,128.53,145.14,131.94,152.55,254.6,311.5,328.98,324.2,341.34,350.47,316.63,347.44,335.07,312.09,319.11,331.84,337.75,329,333.61,318.05,322.76,319.32,324.38,323,307.95,321.78,244.79,226.02,226.41,274.42,266.58,305.02,258.01,249.54,250.63,234.15,191.82,165.95,176.57,127.71,111.31
1055,161.77,132.11,132.86,154.28,164.91,160.7,276.23,331.79,336.91,339.16,336.7,346.92,352.91,348.46,340.93,333.95,323.91,336.26,333.91,332.87,324.65,324.52,320.85,324.08,326.06,333.57,332.01,324.24,274.42,243.98,264.59,276.2,271.67,305.05,282.72,264.33,245.59,223.16,227.52,188.8,190.39,149.08,126.05
1056,188.91,66.165,77.323,102.77,110.95,119.57,221.68,285.72,290.88,285.61,291.85,303.61,293.95,285.1,286.97,282.43,282.41,276.98,287.09,273.98,281.18,275.05,281.27,283.84,279.17,280.92,280.45,271.55,230.84,189.13,188.94,211.59,192.66,254.28,222.06,203.41,175.68,169.72,150.41,129.46,108.18,77.648,54.904
1057,240.56,127.22,134.67,140.42,145.44,157.49,284.58,330.12,341.82,326.13,337.65,350.95,357.25,330.42,331.61,330.47,325.78,331.47,329.49,322.88,326.44,323.2,325.37,308.13,319.95,319.51,316.81,307.1,276.57,232.18,234.26,247.82,243.54,290.24,264.23,235.01,215.56,198.76,198.21,173.19,153.02,128.23,101.32
1058,159.38,183.77,172.77,186.34,196.95,181.55,311.71,376.49,361.19,497.68,414.22,422.09,410.8,465.79,430.35,401.79,434.1,436.74,392.26,416.51,492.43,401.78,601.21,407.89,458.38,386.41,420.87,392.71,408.17,340.86,339.99,391.75,389.11,407.87,376.01,442.22,371.79,373.89,372.76,293.15,279.31,337.54,261.95
1059,223.98,116.53,126.88,144.42,150.68,169.95,291.03,343.51,361.83,344.24,358.97,367.19,368.61,354.58,346.6,343.91,339.37,343.12,332.53,327.66,338.16,318.71,327.31,324.16,320.87,315.97,312.05,311.83,264.44,211,223.12,244.57,231.99,267.94,237.49,207.93,200.3,178.78,179,148.69,143.95,124.99,103.81
1060,224.18,112.49,125.05,142.65,148.91,158.53,274.98,325,343.03,340.28,353.57,368.37,354.3,342.04,327.35,319.91,317.31,325.52,316.19,322.3,311.8,321.55,313.74,289.58,308.55,291.96,298.5,278.24,239.11,184.72,215.42,221.93,204.1,269.21,229.73,213.08,186.3,179.85,178.08,145.39,132.85,102.98,86.955
1061,215.23,111.39,136.08,149.11,167.17,174.31,292.02,348.04,357.65,360.67,364.33,375.65,365.21,352.94,338.28,337.07,333.85,335.04,315.32,330.04,327.52,309.99,305.44,300.67,299.92,311,302.03,287.89,255.65,198.17,209.08,244.8,215.28,266.78,231.16,207.79,200.08,185.19,171.29,164.7,130.45,124.05,107.89
1062,207.32,158.63,167.74,197.13,191.55,222.16,330.02,392.13,403.35,407.28,406.18,422.78,397.64,401.96,381.29,369.69,362.37,360.32,355.94,348.05,353.92,348.09,352.65,342.65,344.27,348.24,329.75,324.59,288.9,255.89,275.55,303.64,265.39,312.49,290.34,262.81,245.21,232.88,239.07,210.3,192.74,170.57,159.8
1063,216.01,147.07,164.98,178.9,202.29,203.68,310.68,368.26,381.48,388.05,395.31,388.53,375.2,362.97,356.46,332.38,337.83,335.93,323.77,318.69,324.47,310.31,312.93,302.12,307.63,297.86,307.84,298.95,259.24,214.17,235.03,257.11,236.19,283.21,250.32,232.21,207.11,198.99,202.02,163.23,151.89,133.11,117.46
1064,239.29,83.669,105.88,117.49,119.05,133.43,245.26,306.12,323.79,319.22,314.37,335.82,303.36,291.94,275.68,272.89,260.6,262.01,253.69,251.01,253.67,243.82,254.34,230.74,240.17,235.71,244.25,234.49,188.62,134.47,146.68,171.16,154.63,202.43,182.26,154.89,128.46,125.87,119.63,89.956,72.499,56.206,53
1065,220.16,156.89,167.85,186.83,210.94,210.66,317.21,365.59,393.85,402.98,398.95,395.15,389.54,361.31,355.58,345.46,338.14,338.68,329.9,317.49,327.9,316.25,323.75,317.33,311.67,315.71,319.65,307.6,257.1,227.02,251.49,264,257.71,288.76,276.13,247.25,223.59,219.87,220.02,202.97,165.3,146.87,146.3
1066,238.21,148.22,168.72,183.31,194.67,208.42,305.42,369.4,380.94,387.76,393.23,390.58,369.12,361.36,337.53,330.23,325.74,312.74,311.9,321.89,311.61,304.93,297.86,306.54,299.32,299.58,307.44,292.35,257.8,220.07,256.87,262.31,241.7,291.18,257,242.34,220.8,202.49,212.58,175.77,157.47,152.65,135.28
1067,233.32,80.176,92.889,114.95,107.62,127.79,239.35,303.29,329.12,319.86,321.56,326.88,305.1,275.61,273.64,261.09,251.45,250.5,242.59,233.69,239.58,230.78,233.81,221.1,226.08,231.71,220.39,233.54,171.9,130.41,142.08,169.88,153.17,189.9,173.1,161.1,116.6,121.3,115.93,87.573,72.755,60.592,44.066
1068,214.47,121.24,128.57,145.79,160.56,169.56,283.14,343.76,359.44,369.74,367.58,358.19,341.94,325.97,308.77,308.49,295.7,296.45,291.54,276.29,283.18,285.03,284.07,293.79,278.78,286.76,278.81,279.76,228.29,195.87,210.53,238.95,216.27,263.86,247.84,212.98,203.63,182.23,175.07,156.66,148.58,122.11,105.4
1069,191.04,134.93,150.47,161.82,172.5,181.69,302.93,358.71,387.77,387.32,387.05,383.22,363.13,346.64,320.2,319.44,317.93,302.74,307.4,304.79,294.04,304.71,306.61,299.59,287.11,308.18,300.3,297.3,258.82,227.59,234.69,261.91,239.87,289.21,258.81,238.71,228.66,234.86,213.42,191.58,163.87,146.04,133.17
1070,213.7,159.96,165.68,177.85,186.43,203.42,310.5,376.33,402.17,403.57,406.89,406.69,384.27,361.24,351.84,334.41,326.8,321.3,327.89,319.79,325,311.44,313.3,311.49,310.9,312.25,320.03,302.19,252.56,235.08,255.92,271.25,254.04,289.77,262.73,244.55,223.87,216.82,210.51,205.27,169.12,157.25,134.53
1071,172.33,60.062,64.559,82.34,80.095,108.03,219.05,278.63,313.01,316.17,314.33,309.67,284.44,262.91,241.26,239.61,231.22,227.01,221.16,227.17,218.18,219.27,214.58,214.44,211.26,216.1,219.84,212.44,162,126.91,131.51,162.33,143.37,188.11,154.59,147.23,112.63,107.2,104.99,92.294,66.781,45.807,26.537
1072,273.1,137.99,135.32,150.85,167.09,158.71,292.48,369.19,380.75,382.2,381.96,382.98,367.69,336.07,313.54,320.64,297.55,301.31,295,282.74,295.14,291.4,274.58,278.15,279.88,289.35,283.94,274.36,237.95,180.72,194.4,214.92,222.51,259.94,217.75,208.36,185.85,180.53,165.97,149.17,118.64,106.52,93.477
1073,162.35,129.78,153.31,169.38,169.93,184.1,306.75,384.31,410.36,408.25,408.88,394.02,381.03,356.55,342.49,335.03,313.41,312.66,316.72,322.55,310.06,306.81,297.56,310.52,303.52,304.49,308.57,291.29,242.86,236.76,257.71,267.38,246.33,293.87,256.67,250.76,229.12,211.53,210.96,208.89,187.59,160.55,145.17
1074,201.09,141.03,145.87,169.51,180.28,188.95,317.57,382.36,414.32,417.17,410.2,400.89,370.05,342.32,328.87,318.8,307.4,311.16,307.07,306.98,308.29,295.05,298.65,291.29,289.4,305.06,302.02,287.95,250.77,215.45,209.59,251.95,236.4,268.43,237.33,220.88,207.16,184.24,192.74,172.07,155.49,143.52,110.02
1075,193.29,63.64,77.696,101.37,96.568,101.38,242.95,316.45,336.26,339.56,348.22,324.46,308.68,279.05,252.37,242.46,220.67,231.74,220.3,216.47,231.27,214.39,219.35,210.79,224.07,216.94,222.55,211.39,169.26,117.67,137.48,148.7,149.82,185.89,165.1,141.49,138.99,118.58,126.4,94.799,77.185,65.961,39.867
1076,170.13,134.85,149.75,175.21,185.74,183.37,341.02,406.62,415.75,415.05,427.21,411.78,392.96,357.92,324.58,316.12,310.05,323.19,307.98,297.32,301.93,303.93,298.67,295.27,296.56,303.7,305.76,280.91,252.64,221.15,230.71,259.09,249.81,284.21,250.74,234.62,225.64,203.2,211.33,202.32,182.65,162.39,131.64
1077,236.91,121.34,135.88,168.94,178.26,183.01,320.29,399.73,412.95,414.68,415.94,400.74,366.03,340.77,310.23,298.21,285.17,292.05,276.38,292.72,280.69,277.58,283.48,280.69,284.46,273.52,289.03,273.31,234.86,189.35,198.76,218.94,223.93,246.75,227.17,207.44,187.52,180.67,175.26,156.58,133.59,129.01,100.43
1078,231.71,95.683,105.01,135.86,135.62,143.54,306.04,386.71,396.6,397.32,410.59,382.46,353.89,325.46,284.34,268.77,265.66,262.21,253.99,249.53,259.34,250.47,245.76,244.34,248.15,260.65,250.11,246.66,198.9,151.99,178.43,186.07,170.75,210.71,198.65,176.66,157.49,152.79,141.84,134.93,110.44,88.484,70.874
1079,207.98,106.86,132.04,138.79,139.29,159.5,328.35,407.86,409.07,420.93,411.88,408.35,372.95,335.77,304.75,288.53,273.1,270.11,268.85,269.52,263.03,257.82,262.69,261.96,272.52,264.74,265.08,249.22,214.24,163.35,186.35,201.99,207.86,237.55,216.22,195.23,173.95,164.61,148.25,135.65,112.45,104.51,75.879
1080,210.11,125.29,135.54,172.47,168.43,180.27,339.15,420.65,438.56,437.39,438.39,411.31,395.2,343.68,320.44,303.54,267.95,274.49,290.64,267.28,278.46,280.84,269.74,279.32,282.76,276.2,288.39,263.1,232.47,175.04,202.27,224.56,211.45,249.94,233.01,200.67,183.26,191.47,186.59,163.07,144.25,124.05,113.53
1081,226.29,140.34,156.76,192.26,193.18,194.89,380.76,468.8,476.76,479.14,470.76,453.59,418.27,374.57,329.56,312.9,302.83,313.38,302.98,303.13,306.18,290.58,299.31,305.39,296.49,300.09,301.99,282.54,250.93,199.26,221.94,238.75,230.21,288.09,264.72,234.81,210.04,201.52,198.65,191.65,163.75,143.19,121.95
1082,192.31,55.387,87.926,111.03,111.12,124.08,304.58,403.28,412.66,400.37,404.65,380.32,348.98,320.81,257.81,248.15,218.63,212.55,210.78,220.23,213.89,211.65,226.33,213.38,210.86,220.3,215.79,208.53,175.85,119.7,151.87,153.8,153.41,186.55,169.38,150.65,122.43,126.21,104.05,95.864,67.879,55.934,35.661
1083,245.82,137.45,146.16,165.81,175.63,183.41,370.25,469.21,477.71,475.85,470.46,448.37,419.1,362.75,322.54,294.41,289.69,273.32,279.95,267.94,269.25,277.95,277.17,278.35,285.72,287.55,272.27,270.47,232.24,165.1,187.78,201.78,192.89,227.93,215.99,174.57,162.89,158.68,156.83,123.31,113.45,97.366,95.678
1084,160.47,155.74,168.65,191.96,201.07,208.54,419.46,501.31,515.28,518.94,505.86,494.36,449.63,380.13,333.11,329.03,321.08,309.49,305.76,290.6,318.58,302.23,326.45,318.54,311,325.42,323.67,311.45,272.13,223.1,256.57,279.59,258.68,312.09,286.28,260.71,248.85,229.55,240.22,225.49,187.12,173.32,166.67
1085,256.02,128.19,179.49,214.88,191.26,219.15,423.02,509.69,504.94,522.58,490.65,488.92,433.19,422.14,306.42,295.64,279.38,275.59,315.65,275.34,287.02,299.48,289.74,326.89,286.31,291.2,321.92,284.55,213.43,158.22,173.64,185.83,182.53,244.08,191.82,173.39,166.45,166.61,174.7,127.28,133.52,112.97,127.05
1086,247.54,90.647,103.12,121.04,134.39,155.52,370.65,479.43,497.3,498.01,474.64,444.4,411.89,320.85,267,266.3,240.49,236.02,227.25,239.47,241.46,241.07,253.14,256.35,250.08,257.96,257.49,272.9,215.62,140.39,147.99,155.49,151.15,174.65,183.37,140.96,130.9,116.87,107.81,79.832,68.5,58.426,45.225
1087,206.34,138.55,169.74,180.04,185.77,223.13,442.3,559.08,554.27,557.7,532.93,522.75,461.78,392.45,335.32,317.37,301.45,302.2,292.17,288.71,295.39,297.3,324,324.67,334.8,345.61,346.67,374.7,314.54,220.24,222.13,237.25,232.86,272.22,249,213.23,201.47,195.89,197.51,172.05,147.08,135.75,132.21
1088,242.73,166.03,177.22,210.14,225.05,235.93,487.52,588.37,608.6,598.06,583.95,548.68,496.15,410.41,363.54,344.9,318.06,324.73,314.81,323.67,342.78,342.76,362.43,372.79,387.59,412.17,445.35,461.22,366.04,247.74,235.45,241.86,229.78,267.13,243.92,216.47,214.76,199.52,206.69,179.01,156.2,130.35,137.78
1089,241.2,127.75,151.4,165.55,181.75,216.86,465.1,590.79,589.79,582.52,564.94,528.39,471.02,380.01,317.23,307.93,284.84,285.07,289.97,291.5,308.87,325.85,371.46,407.05,418.3,464.34,499.69,540.04,430.02,238.87,187.85,188.32,191.72,226.29,199.81,171.4,160.12,143.28,138.82,123.19,111.74,100.35,82.582
1090,225.74,124.67,123.14,166.3,172.5,216.22,461.49,582.29,594.38,581.04,571.75,532.16,475.89,379.43,303.9,287.52,278.21,287.27,290.66,306.38,339.06,364.68,416.65,473.46,525.03,587.04,657.92,738.05,573.78,271.25,179.24,198.09,190.17,221.36,196.56,177.36,163.16,150.5,148.36,122.03,99.749,87.723,83.111
1091,238.44,175.38,214.31,221.14,242.99,283.6,548.81,685.85,683.07,681.8,664.75,618.66,546.45,452.82,394.36,384.44,363.88,379.67,383.97,416.21,464.17,529.08,609.66,710.17,816.31,942.42,1069.6,1195.9,942.13,420,249.72,264.14,252.86,281.34,268.18,250.97,235.9,215.39,223.45,183.35,178.36,168.02,159.54
1092,249.46,183.66,206.66,233.54,253.95,282.66,571.54,710.91,714.88,713.12,691.62,647.68,574.81,468.88,407.71,395.94,399.83,427.02,440.83,494.85,585.29,711.31,871.35,1044.3,1215.4,1412.6,1596.5,1767.3,1377.2,553.4,254.13,256.02,238.74,281.57,252.12,237.25,218.14,207,206.62,178.19,162.25,150.76,149.74
1093,273.01,102.8,107.09,134.9,145.49,206.3,494.75,649.54,649.45,637.04,621.06,565.57,487.49,382.6,351.07,323.57,348.09,376.49,425.74,500.01,682.65,850.11,1103.8,1397.1,1664,1929.5,2180.5,2428.8,1773.4,578.23,145.86,121.63,112.04,141.84,130.72,97.038,85.772,71.555,78.899,50.499,27.238,31.816,21.795
1094,269.85,176.6,202.3,226.42,236.92,295.11,605.75,774.05,780.16,747.74,732.36,665.65,604.82,499.61,472.06,485.12,514.77,571.8,652.48,774.38,1024.2,1308.7,1665.2,2083.4,2433.4,2745.7,3003.5,3222,2297.1,764.15,245.42,236.93,223.74,255.83,225.04,214.67,186.26,178.31,185.97,152.46,142.66,131.32,136.06
1095,246.1,200.22,216.73,251.02,266.24,335.02,663.24,829.45,843.51,816.38,790.44,738.38,647.97,552.87,567.39,611.01,668.91,739.08,862.35,1037.9,1378.3,1773.4,2236.3,2711.9,3108.4,3407.5,3650.7,3810.5,2618.3,882.51,300.03,269.12,252.97,300.01,271.26,249.79,237.93,224.11,233.82,200.87,185.23,174.49,176.68
1096,299.4,204.81,232.62,258.94,275.43,352.82,683.51,870.46,878.93,860.42,836.47,764.21,693.93,609.44,664.63,741.74,818.36,920.83,1085.5,1298.2,1729.1,2188.9,2664.3,3171.3,3510.8,3759.2,3838.4,3863.3,2521.4,815.37,274.83,265.45,251.62,273.68,247.54,218.64,209,190.51,202.1,180.19,172.99,161.06,155.26
1097,222.96,129.06,141.41,181.22,187.37,265.29,636.31,840.8,829.95,804.73,780.67,704.2,640.22,562.65,673.67,766.87,879.35,983.11,1169,1396.5,1854.9,2329.7,2748.4,3168.1,3414.7,3496.3,3416.2,3308.3,2046.1,604.19,168.6,147.82,144.39,179.17,163.8,118.33,118.93,108.41,110.24,90.772,65.236,65.625,78.177
1098,287.4,203.25,214.73,249.04,270.39,334.92,752.16,951.55,936.36,928.09,894.69,822.61,738.94,693.4,827.93,952.28,1029.8,1150.8,1303.3,1510.9,1908,2313.3,2609.8,2898.4,3024.7,2997.8,2854.1,2706.2,1608.2,533,223.77,218.73,206,245.65,234.48,194.3,174.7,166,171.21,149.56,157.1,139.96,139.16
1099,317.99,231.27,243.42,272.17,299.42,383.94,804.74,1031.2,1025,1002.4,971.11,902.5,813.49,727.53,886.31,1013.3,1075.7,1160.2,1273.2,1446.9,1765.1,2046.7,2217.9,2375.3,2376.5,2290.9,2101.6,1942.6,1164.7,428.38,239.16,231.26,217.7,266.24,237.06,219.12,192.24,177.81,190.78,171.31,164.79,170.53,151.6
1100,307.72,213.75,233.94,252.82,284.68,369.32,834.89,1068.1,1074,1040.6,1009.5,929.99,823.3,743.26,841.95,934.76,951.18,1009.6,1072.7,1170,1377.2,1547.6,1606.4,1681.5,1627.9,1553.4,1402.6,1265.2,741.72,298.71,199.02,202.89,191.85,220.97,198.28,175.74,151.09,152.46,152.53,140.89,126.93,118.64,110.71
1101,310.13,174.4,195.85,226.68,247.88,339.85,834.52,1094.3,1094.5,1068.1,1030.6,941.64,841.69,724.69,743.78,794.97,787.52,805.12,828.76,879.53,1002.3,1096.1,1120.9,1146.2,1100.1,1021.9,917.71,835.3,476.81,200.55,143.1,146.43,137.99,177.76,156.66,146.25,119.08,108.29,110.35,104.5,88.464,87.071,76.883
1102,309.96,266.74,296.69,334.61,350.14,453.79,988.08,1260.7,1265.7,1238.9,1196.5,1123.4,985.96,820.57,768.79,760.15,735.6,718.25,725.63,754.75,813.08,859.18,860,860.92,829.12,793.01,716.76,643.01,431.89,284.39,250.22,253.39,243.22,290.68,268.15,240.12,217.62,202.58,220.51,218.33,205.84,186.08,182.07
1103,336.81,246.28,270.21,297.92,344.44,453.92,1023.8,1327.2,1340.8,1312.1,1269.2,1173.2,1039.9,805.18,661.8,623.27,566.2,559.58,548.51,574.45,598.56,619.59,612.08,600.91,577.79,557.93,515.64,474.16,334.54,206.9,208.12,203.74,205.65,240.83,216.94,206.44,172.84,173.18,178.62,176.92,152.27,136.53,131.89
1104,325.67,216.65,219.68,261.22,315.95,455.14,1045.4,1383.4,1398.7,1372.2,1333,1224.6,1068.5,790.39,572.25,510.93,446.72,400.98,396.88,384.04,419.6,417.91,434.04,431.51,423.28,388.71,356.34,329.22,216.75,125.55,131.63,153.89,139.86,189.08,171.36,136.44,131.68,97.099,108.96,113.82,89.998,66.767,62.14
1105,352.73,256.62,277.15,308.17,348.35,488.95,1155.1,1518.1,1539.1,1529.3,1472.3,1375.4,1200.7,870,590.69,500.66,428.53,380.51,374.3,397.81,397,401.03,392.78,388.78,376.54,371.99,359.19,326.09,247.98,190.8,200.22,198.2,200.53,229.8,217.2,179.58,161.71,151.56,153.15,158.08,148.66,128.26,119.95
1106,342.2,257.74,269.87,322.55,351.32,506.85,1218.5,1618.5,1650.2,1644.5,1602.3,1486.1,1316.5,923.32,563.11,455.6,376.16,346.57,327.07,325.37,341.29,321.85,328.8,326.38,325.46,323.56,300.05,280.86,219.88,181.23,179.71,189.2,172.31,231.44,203.07,166.39,143.42,146.98,153.01,152.97,120.51,102.15,104.29
1107,326.42,280.07,302.38,343.39,399.37,557.76,1344.9,1786.7,1837.4,1826.5,1793.6,1670.9,1466.1,1029,607.97,487.63,409.72,338.95,344.49,332.81,329.69,334.86,335.01,336.69,321.69,312.43,320.2,287.99,237.58,195.89,206.16,240.24,210.01,261.32,234.91,209.37,187.23,173.84,189.46,175.85,156.22,145.11,137.46
1108,386.66,237.84,274.74,303.57,362.96,544.9,1374.5,1873.8,1923.5,1926.9,1902.2,1789.9,1573.8,1073.8,587.68,430.29,334.37,276.99,248.43,252.4,266.03,266.35,265.95,250.78,248.75,241.61,232.74,212.79,167.66,105.59,118.78,138.06,120.4,160.59,148.62,139.91,109.02,112.14,111.61,87.18,82.195,55.836,56.961
1109,391.64,289.51,333.45,376.68,434.87,630.64,1538.8,2085.8,2158,2186.5,2165.8,2054.6,1829,1257.8,695.92,529.15,411.13,327.92,310.53,308.55,318.54,304.02,305.13,295.36,288.95,287.76,289.6,268.6,216.69,170.58,186.12,199.81,190.27,226.89,205.61,182.88,164.36,150.42,166.34,153.23,123.68,113.55,113.28
1110,357.5,313.39,357.01,401.91,475.88,699.37,1683.8,2301.2,2368.3,2423.3,2421.6,2322.7,2082.1,1438,780.76,582.36,450.15,357.39,328.97,307.04,323.62,311.15,312.21,315.1,294.83,303.73,288.85,278.4,235.82,191.66,215.02,232.75,212.64,260.85,237.49,224.44,184.58,186.7,195.11,182.64,155.25,144.36,155.2
1111,452.01,322.8,353.56,409.91,473.69,716.27,1784.5,2456.8,2564.7,2634.4,2640.7,2550.2,2302.4,1615.5,845.92,599.17,458.75,331.26,292.61,291.86,291.03,296.78,286.33,272.83,253.65,252.91,247.88,242.33,197.41,141.16,154.02,175.61,160.05,200.03,168.11,156.5,124.94,108.88,134.43,111.16,96.112,80.407,78.604
1112,409.67,290.76,350.01,399.71,472.32,734.75,1888.6,2643.7,2763.1,2864.4,2925,2848.9,2591.3,1813.6,939.46,655.53,485.27,317.95,273.23,263.73,267.46,256.61,253.91,230.01,238.58,234.57,217.05,207.34,158,121.9,143.41,166.7,152.45,189.72,168.02,148.8,125.68,118.64,139.12,108.29,88.956,82.127,66.352
1113,426.36,379.29,415.78,475.83,551.65,847.76,2084.7,2928.5,3092.9,3239.3,3317,3285,3018.6,2149.9,1134,788.25,608.46,383.29,303.74,291.01,308.94,296.15,289.16,272.56,264.94,269.65,260.68,243.17,212.23,172.16,193.18,205.45,192.93,234.91,213.62,196.47,160.71,151.7,174.01,164.34,138.09,123.15,113.93
1114,494.13,407.52,457.16,531.3,615.89,924.07,2294.3,3201.5,3416.6,3584.6,3714.1,3723.2,3473.5,2512,1338.6,941.69,735.17,445.28,328.67,324.14,318.01,318.61,306.69,291.22,282.76,278.48,264.53,264.4,212.24,181.9,194.7,217.13,221.42,250.51,229.1,193.43,185.28,175.08,177.19,169.21,145.82,133.08,123.96
1115,490.78,363.32,411.49,483.36,578.63,915.34,2394.9,3407.8,3663.9,3882.4,4074.3,4142.2,3892.1,2839.3,1502.8,1050,814.02,420.24,252.95,249,240.04,230.13,216.64,203.24,199.41,193.78,192.04,185.02,152.5,91.477,116.53,133.33,122.29,160.55,142.7,122.76,86.782,88.884,91.314,77.118,58.378,46.17,27.03
1116,559.99,442.43,489.61,580.45,671.82,1045.7,2623.9,3744.5,4039.3,4316.3,4562.8,4681.9,4482.9,3324.3,1819.4,1296.6,1082.3,573.91,308.32,287.9,287.74,281.75,272.91,259.47,250.58,254.42,235.9,230.52,197.29,138.77,173.03,198.61,192.46,224.02,219.94,179.02,158.83,158.71,165.18,146.99,109.95,108.47,107.29
1117,555.46,472.88,530.61,618.82,731.88,1149.6,2846.5,4064.2,4407.1,4777,5098.6,5320.8,5128.6,3886.5,2174.2,1585.5,1347.9,717.27,312.71,305.52,286.87,271.04,264.1,251.29,246.26,245.8,235.26,238.16,193.37,160.43,184.05,192.88,191.55,229.98,207.67,187.12,164.46,159.06,183.09,153.03,128.46,115.46,102.9
1118,567.81,521.73,565.39,664.71,788.25,1243,3063.6,4404.3,4820.9,5229.1,5645.8,5946.3,5820.1,4473.8,2563.4,1909.3,1689.5,909.94,312.28,288.69,298.15,284.75,273.33,260.33,250.51,250.49,250.88,236.23,197.42,171.23,202.58,217.26,200.6,240.35,226.69,186.84,173.17,166.71,177.38,159.06,132.02,119.85,122.54
1119,653.49,500.59,545.17,653.66,782.31,1252,3204.4,4644,5102.8,5608.3,6103.8,6511.6,6437.3,4988.2,2874,2159,1936.7,992.2,228.72,214.57,212.26,202.78,181.11,173.76,176.57,168.42,159.68,150.57,116.41,65.759,95.853,104.17,107.04,137.91,125.92,92.812,73.03,60.483,77.738,47.776,22.474,22.093,4.2876
1120,657.38,612.36,672.53,783,917.49,1439,3517.9,5070.4,5621.2,6190.2,6823.3,7323.1,7275.4,5729,3381.6,2582.3,2297.6,1225.4,314.5,290.13,282.05,270.77,255.09,256.5,243.2,251.24,249.85,220.93,212.56,175.19,205.81,233.1,198.52,260.65,239.78,214.1,199.19,170.84,200.1,169.7,151.65,135.76,142.52
1121,704.62,650.05,709,816.91,969.35,1522.8,3738.8,5406.7,6012.6,6650.7,7351.5,7970.2,7954.6,6278,3721,2842.4,2421.6,1220.7,289.78,270.86,276.47,262.13,246.76,242.28,229.03,236.19,232.67,211.67,183.91,171.78,184.47,202.89,191.91,250.19,232.69,197.22,161.5,169.24,182.43,155.44,123.42,106.73,116.65
1122,827.68,682.51,748.78,876.42,1043.8,1617.4,3953.8,5746.9,6405.7,7123.3,7904.7,8571.5,8569.4,6742.4,3946.7,2984.9,2371.1,1147.9,267.29,248.71,248.86,234.42,222.88,217.73,216.46,220.84,210.06,201.54,167.74,132.77,159.42,161.62,172.61,201.02,192.93,165.05,137.58,133.31,130.91,122.56,89.148,77.822,80.003
1123,810,701.53,751.7,894.89,1067.6,1665.2,4115.4,5997,6729.7,7492.6,8332.7,9042.3,8980.6,7017.3,3996.3,2940,2130.1,934.09,210.58,218.15,206.85,197.1,184.9,181.18,170.97,174.97,170.54,161.07,130.02,94.919,128.53,145.99,135.89,170.74,168.7,144.49,122.37,115.09,114.72,84.621,75.288,64.17,53.499
1124,871.84,805.36,880.05,1020.6,1203.7,1844.2,4409.3,6388.6,7165.2,7974.4,8858.1,9585.2,9424,7200,4001.3,2844.1,1874.3,816.48,278.75,265.95,264.69,258.75,241.25,242.07,234.65,232.26,230.24,214.74,183.33,165.86,187.56,207.74,202.18,243.76,234.43,214.06,180.2,182.56,177.88,170.71,127.34,121.4,128.58
1125,976.03,898.96,981.73,1113.2,1317.3,1979.7,4645.3,6695.2,7500.8,8318.1,9195.1,9865.1,9542.6,7148.5,3794.5,2579.3,1557.7,682.64,299.22,289.95,288.74,274.88,271.03,257.26,258.15,254.81,255.2,243.62,216.53,196.51,214.26,229.25,215.99,272.56,256.99,232.74,204.93,200.94,210.41,185.57,162.88,144.24,141.3
1126,963.12,874.11,949.16,1095.8,1291.9,1983.5,4743.7,6835,7677.3,8480.6,9302.7,9841,9313.3,6708.5,3315.1,2104.1,1116.6,437.54,196.09,181.37,186.13,177.52,171.4,154.23,159.68,157.86,149.78,148.55,112.89,87.63,111.28,125.78,109.18,166.08,140.52,133.26,95.691,89.747,107.39,67.746,48.401,46.246,36.387
1127,1138,1010.4,1101.2,1233.7,1455.3,2171.8,4960.3,7085.5,7933.7,8676.8,9408.7,9793.2,9044.5,6285.8,2969.9,1829.4,953.27,438,258.07,261.19,246.48,249.36,235.52,239.96,224.27,236.97,228.58,220.68,195.66,168.1,179.35,196.09,203.18,243.82,222.32,193.62,181.86,158.75,167.67,135.02,116.45,99.384,99.688
1128,1100.2,1097.1,1176.8,1321.5,1537.2,2280.2,5121.7,7262.4,8060.8,8736.7,9344.8,9492.1,8497.8,5671.9,2520.8,1487.9,737.55,370.65,257.67,258.61,253.66,244.12,241.93,232.93,231.83,230.38,228.84,221.18,197.55,190.9,212.84,229.72,219.82,271.03,250.85,230.04,204.26,207.63,197.35,188.26,151.91,149.89,140.57
1129,1237,1151,1244.8,1385.1,1593.4,2347.9,5200.8,7305.9,8061.7,8614.7,9030.4,8945.3,7794.8,4983.2,2087.4,1180.5,581.1,316.9,236.21,243.6,234.26,230.96,220.83,219.39,214.03,226.37,213.48,213.15,181.75,154.84,177.92,194.69,182.86,238.23,208.17,196.33,177.26,156.11,171.06,146.88,120.89,96.797,90.748
1130,1338.3,1183,1274.2,1414.1,1623,2379.3,5210.3,7239.6,7921.7,8350.3,8595.3,8276.3,6972.4,4260.4,1684.6,924.29,436.11,251.07,180.49,188.89,189.61,180.95,178.84,176.12,172.1,175.11,169.7,157.9,137.27,101.92,123.93,139.64,140.51,190.15,167.76,150.78,139.01,113.61,110.51,87.555,59.361,66.887,48.308
1131,1366.1,1314.6,1413,1527.7,1746.7,2488.6,5277.1,7221.8,7810.6,8083.4,8118.3,7622.1,6209.9,3678.1,1434.9,812.06,430.03,292.79,259.01,253.77,260.95,235.78,242.47,246.9,241.96,242.78,236.71,240.43,208.26,183.73,219.29,240.84,228.22,284.42,262.54,233.52,223.38,204.95,208.76,176.78,164.49,141.81,138.96
1132,1463.9,1362.6,1454.3,1569,1759.4,2493.2,5206.2,7039.6,7528,7614.1,7493.9,6832.9,5407,3082.9,1159.4,647.7,358.61,241.68,218.94,217.17,212.33,205.4,217.82,200.63,197.59,194.51,201.19,197.27,165.82,151.54,177.15,194.41,178.65,230.06,201.95,191.87,173.93,168.74,160.2,128.91,115.15,88.492,102.44
1133,1492.3,1433.4,1505,1634,1813,2504.4,5114.1,6811.3,7166.5,7120.2,6830.2,6056,4662.8,2589.7,962.9,553.65,338.24,256.48,226.43,230.33,228.14,221.68,217.33,209.22,219.41,227.41,217.73,213.55,189.21,170.68,203.54,211.88,210.64,263.33,249.96,211.3,198.7,175.36,180.77,159.22,129.93,118.95,120.45
1134,1571.7,1416.7,1495.4,1596.2,1753.2,2393.7,4888.8,6433.4,6677,6498.9,6097.7,5280.5,3956.6,2113.6,754.6,423.38,247.05,177.77,164.26,156.8,164.69,142.48,154.37,144.86,143.33,136.58,143.7,142.39,110.07,81.195,101.6,127.37,129.64,181.32,168.06,128.45,124.44,97.507,101.65,67.727,40.065,21.146,32.282
1135,1626.7,1535.3,1625.9,1689.5,1825.6,2418.9,4777.4,6159.3,6294,6012.9,5513.9,4656.9,3442.1,1840.4,713.2,456.05,302.76,256.65,242.89,245.91,240.55,236.55,229.48,225.18,237.18,239.1,236.44,226.65,204.42,198.56,218.52,241.65,213.52,275.37,264.57,233.1,213.01,205.43,196.63,175.25,150.86,145.1,129.18
1136,1627.2,1555.7,1608.4,1672.5,1762.8,2306.6,4538,5740.6,5794,5405.2,4873,4031.8,2921.2,1535.4,607.38,387.85,273.91,224.84,225.71,228.69,221.44,209.8,217.48,210.21,212.72,218.53,231.36,213.63,184.79,176.24,200.78,215.33,213.81,262.94,244.94,222.15,192.7,178.17,173.32,158.91,139.13,121.93,120.6
1137,1683,1499,1526.5,1569,1653,2139.3,4194.1,5265.1,5225.6,4813.6,4230.8,3434.8,2441.4,1240.5,462.18,290.98,190.71,159.27,159.03,140.95,150.54,128.93,141.14,137.86,139.51,148.21,136.61,142.19,112.31,79.644,102.64,121.84,124.82,184.68,170.94,130.94,105.78,79.979,68.455,55.263,43.765,31.181,26.24
1138,1697.1,1535.5,1560,1565.3,1615.7,2062.8,3953.2,4891.9,4783.4,4330,3765.9,3006.8,2120.4,1100.1,462.17,306.44,246.79,215.79,209.34,207.12,214.19,192.89,184.74,192.95,195.65,203.82,202.4,196.68,164.68,144.9,171.79,182.57,176.68,217.78,217.22,184,164.95,146.52,131.21,121.32,81.874,82.777,80.816
1139,1589.5,1517.1,1511,1510.1,1530.7,1934.8,3662.9,4472,4308.2,3820.7,3285.3,2579.4,1805.9,951.43,412.39,305.68,232.47,208.17,193.98,232.15,230.13,200.66,180.55,218.84,217.2,203.63,214.35,198.78,197.09,184.63,215.12,221.93,244.41,247.72,229.86,202.59,173.6,132.58,162.2,140.43,118.37,111.35,95.683
1140,1621.3,1485.5,1457.9,1434,1444.3,1806,3374.2,4053.8,3881.5,3409,2880.5,2235.5,1579.9,835.6,381.47,294.55,237.36,203.78,201.97,207.17,214.75,197.83,207.02,200.79,194.64,204.39,211.02,204.82,172.44,141.29,171.14,201.35,178.98,234.31,216.39,192.94,168.32,144.86,159.16,136.64,107.33,94.501,98.709
1141,1541.2,1355.4,1318.8,1293.4,1276.3,1579.1,3019,3591.2,3401.2,2949.3,2453,1887.4,1298.6,671.69,281.91,215.01,161.83,149.62,147.24,150.37,155.18,136.14,138.76,132.52,139.12,145.25,139.77,125.24,99.793,79.479,96.567,126.06,109.93,150.62,138.56,114.58,89.184,76.304,77.472,55.426,42.579,21.15,24.679
1142,1501.8,1342.5,1318.7,1278.1,1251.3,1499.7,2818.8,3302.9,3100.3,2670.5,2219.6,1698.7,1190.9,660.23,337.36,255.17,227.21,211.39,209.89,201.42,212.97,194.81,198.14,192.78,194.43,193.4,199.53,197.76,172.66,148.52,166.45,196.6,173.04,226.79,210.58,194.16,169.29,143.97,146.16,130.65,108.32,103.1,110.8
1143,1395.2,1285.6,1233.1,1198.6,1156.8,1393.3,2546.3,2962.9,2760.6,2346.8,1955,1495.3,1053.3,598.08,329.18,271.38,236.47,227.22,218.13,219.55,224.52,204.74,202.51,204.8,210.32,209.16,209.8,182.21,188.69,164.63,179.74,210.87,200.6,255.22,221.74,189.09,181.15,160.32,174.91,132.05,119.24,107.75,115.88
1144,1325,1152,1101.3,1058.4,1017.5,1205.4,2260.9,2609.1,2392.6,2035.8,1669.8,1276,885.06,499.96,264.28,209.97,174.51,182.32,177.22,163.2,168.63,156.45,165.66,149.52,157.99,155.9,145.69,139.53,121.61,98.135,121.53,141.06,145.76,187.88,151.1,138.26,120.99,96.294,91.82,55.358,61.487,43.32,51.606
1145,1255.9,1043.2,976.65,935.86,895.27,1058.8,1995.9,2300.6,2117.8,1766.2,1444.1,1092.5,770.69,433.2,225.75,177.16,140.42,132.43,130.33,125.37,139.94,116.54,129.27,120.56,125.52,108.29,112.72,105.87,76.085,59.386,68.902,105.49,88.021,131.17,129.52,102.08,77.488,59.237,64.216,52.73,24.393,14.256,23.462
1146,1119.5,1025.8,979.84,929.6,882.82,1026.1,1859.1,2111.4,1937.5,1634.8,1344,1045.8,753.3,463.63,278.22,242.81,222.53,208.4,215.58,219.78,211.32,192.02,195.81,189.29,183.19,187.31,183.12,168.79,167.98,154.02,177.72,199.13,200.16,253.21,217.14,207.34,189.17,159.23,171.96,142.07,126.63,109.94,112.13
1147,1058.2,951.5,879.76,844.42,798.45,908.02,1668.3,1887,1706.4,1453.2,1190.9,925.72,687.57,426.65,278.37,226.21,197.26,192.62,196.02,189.08,185.08,180.77,185.88,176.31,186.76,186.99,171.67,165.92,141.52,122.13,154.75,180.64,175.63,219.91,189.88,165.72,162.62,130.2,137.86,121.28,95.973,87.824,76.513
1148,981.71,811.87,764.45,730.56,678.21,784.83,1439.6,1628.4,1481,1246,1019.1,794.53,568.29,342.34,193.3,162.58,150.3,132.69,127.27,125.68,136.55,121.32,128.84,124.03,136.21,120.95,124.16,114.96,102.33,63.818,93.133,106.63,105.87,154.4,155.78,128.83,100.54,91.531,85.415,58.637,43.702,27.046,34.012
1149,947.57,780.95,724.71,697.84,653.15,736.92,1335.3,1504.8,1355.8,1152.5,948.64,748.15,558.27,358.78,237.25,204.62,178.16,170.44,172.37,175.46,182.12,166.11,159.43,164.02,156.7,158.17,159.6,148.64,132.69,110.23,140.25,154.3,164.8,215.42,181.75,171.63,152.98,120.59,126.56,99.297,81.036,65.335,66.861
1150,856.58,735.26,685.93,659.16,616.26,681.23,1207.3,1351.9,1225.5,1044.3,866.08,701.57,524.35,342.39,234.83,191.6,184.01,178.87,177.97,175.43,175.33,164.88,159.67,170.04,171.27,163.87,156.05,166.02,135.14,121.34,139.94,167.78,168.33,215.22,202.09,180.09,156.37,134.92,131.65,105.28,96.943,81.503,89.649
1151,781.7,677.07,630.87,618.53,570.05,614.78,1092.8,1217.7,1120.8,958.77,793.93,654.11,506.22,345.18,227.43,199.14,193.49,186.83,181.13,188.45,193.3,184.93,184.82,194.38,178.06,179.47,167.96,174.37,159.92,138.5,169.47,179.46,200.9,239.23,218.47,199.32,165.78,147.32,137.95,114.89,106.48,86.36,99.55
1152,737.79,557.22,510.24,499.65,460.85,491.26,909.71,1039.6,939.33,800.57,666.85,544.4,416.85,260.34,151.33,140.67,119.91,118.25,120.58,114.6,117.74,106.03,100.96,110.63,108.24,111.59,108.8,100.06,81.01,63.384,86.369,103.69,97.896,155.61,139.69,106.9,72.933,55.725,56.856,22.015,18.063,4.5978,7.2179
1153,682.03,568.37,537.69,514.5,483.59,512.86,878.72,982.37,901.55,772.41,655.85,552.5,431.13,305.24,215.9,185.49,186.41,181.88,188.4,177.37,177.63,166.06,163.8,170.87,169.63,178.43,170.46,164.08,141.16,136.07,153.88,172.95,164.34,218.1,187.18,171.04,135.33,121.99,124.62,108.14,92.907,77.59,80.249
1154,610.46,542.46,492.65,496.53,463.89,482.72,812.59,896.82,837.4,721.82,616.08,532.22,423.1,291.34,222.05,202.1,190.75,184.27,183.04,184.65,182.06,192.49,186.58,192.01,182.2,186.6,177.75,180.24,166.02,159.73,184.11,187.66,178.69,230.56,202.42,171.92,160.05,132.78,128.69,109.53,102.52,99.945,97.629
1155,614.07,482.19,459.46,449.47,415.85,420.99,726.08,827.22,760.17,663.17,554.71,494.82,394.02,277.48,208.85,189.82,176.35,174.77,176.41,170.59,177.05,163.63,158.66,166.59,156.41,156.71,160.88,155.06,135.9,120.77,137.8,150.19,145.86,203.25,171.48,153.73,116.68,111.49,104.98,83.939,69.521,56.76,74.377
1156,553.08,398.43,382.1,378.5,347.5,351.73,609.89,701.69,638.74,564.56,477.23,414.37,317.24,218.16,153.73,147.15,140.39,144.85,137.92,133.57,126.34,122.88,125.34,128.38,127.76,124.74,119.75,114.22,93.744,65.891,86.03,94.843,100.65,150.58,123.38,103.43,64.912,46.494,61.29,53.208,37.238,31.656,24.123
1157,493.66,425.74,413.23,412.22,387.85,374.98,620.91,689.82,645.08,564.27,491.91,435.79,365.37,256.13,214.93,191.54,179.99,192.35,195.94,191.46,188.26,183.04,182.48,186.06,179.53,172.33,161.37,160.69,137.86,121.29,159.02,169.98,170.19,204.63,174.37,158.79,136.19,133.47,133.52,118.71,107.66,93.717,86.225
1158,526.25,385.35,371.95,384.39,343.97,346.25,557.93,616.93,582.62,518.96,447.52,407.32,334.57,253.36,196.52,181.78,172.51,179.2,178.4,175.89,180.81,160.42,164.96,173.61,166.17,163.55,152.1,150.74,128.37,103.88,130.54,135.5,137.44,175.3,161.08,145.96,119.96,93.497,96.628,87.39,71.979,73.08,82.753
1159,410.29,318.28,315.35,305.67,290.27,266.29,458.78,519.01,502.29,446.06,380.51,328.14,272.09,192.19,152.53,136.94,129.44,142.78,123.09,115.24,123.06,117.31,112.45,110.89,102.8,111.6,87.952,80.271,62.474,45.341,75.786,91.919,87.676,145.9,124.42,91.429,71.925,44.229,66.034,40.797,42.395,32.269,40.812
1160,457.13,341.72,323.93,337.54,309.28,297.02,465.18,514.92,496.02,450.19,398.54,355.14,293.53,220.21,194.46,172.06,164.53,176.86,155.66,166.18,165.66,156.09,139.11,158.84,138.95,145.97,141.48,136.39,99.46,100.11,109.14,126.99,126.34,162.55,164.36,117.71,99.923,88.037,81.357,86.326,58.542,61.816,73.441
1161,384.63,320.37,327.06,329.31,308.54,282.09,440.93,490.33,465.87,431.97,367.08,340.91,288.37,218.85,195.14,178.81,177.21,176.09,175.14,160.77,174.67,170.49,154.36,152.04,160.53,140.48,139.22,148.59,126.31,112.87,156.19,160.71,156.17,211.43,179.26,155.64,124.24,113.25,133.65,119.7,100.34,93.559,112.8
1162,354.75,322.51,306.56,305.29,304.4,280.47,414.11,448.99,455.63,396.51,363.02,316.92,282.07,212.42,199.82,180.05,177.47,177.31,160.87,160.8,164.4,150.47,156.63,144.8,142.29,145.34,145.14,133.5,112.97,114.39,135.71,157.94,151.48,193.71,178.53,144.5,116.07,100.45,133.95,112.99,95.129,109.55,108.54
1163,397.26,228.22,226.91,272.17,216.83,207.29,345.8,365.95,403.69,312.37,305.42,284.13,214.96,165.78,156.91,125.07,116.49,94.762,83.844,143.17,107.65,65.742,83.282,108.77,71.476,127.22,80.68,86.859,96.279,74.77,99.339,107.54,115.08,169.42,146.55,104.61,87.884,85.589,82.917,74.893,43.769,15.031,0
1164,354.11,294.64,296.5,299.6,294.54,254.42,359.37,406.93,406.47,359.57,328.55,296.17,249.81,209.58,185,178.3,164.15,156.02,165.33,151.12,168.06,154.07,155.46,150.87,147.7,142.18,156.27,138.66,123.73,124.13,152.76,160.16,155.23,212.91,184.06,145.71,118.81,125.09,131.51,117.69,102.1,97.205,103.3
1165,358.55,290.07,280.66,289.07,279.25,247.07,338.74,373.16,369.1,344.13,307.96,272.57,236.28,194.66,184.56,168.33,163.19,163.53,153.73,152.08,152.13,147.78,149.74,134.09,144.54,139.99,133.06,138.55,118.41,111.96,127.48,168.68,164.39,200.41,184.75,139.26,134.6,118.08,131.94,113.24,98.692,100.27,106.8
1166,380.87,260.92,260.75,264.47,258.49,206.73,295,335.12,322.44,293.15,267.24,234.86,201.69,157.78,145.63,134.99,123.87,137.5,140.2,112.56,125.14,112.47,121.36,114.09,112.61,116.83,119.57,113.5,92.866,78.336,98.029,118.99,117.26,162.21,136.62,113.02,93.319,76.585,82.157,92.082,58.74,45.153,50.732
1167,326.99,206.12,214.56,212.47,198.18,160.48,225.19,269.95,274.57,232.16,214.73,188.93,144.84,125.86,108.98,100.54,72.854,85.546,80.919,77.782,88.255,72.676,82.961,70.965,68.864,77.748,72.527,70.216,46.838,45.194,78.126,82.158,87.119,125.66,107.71,84.542,61.237,46.346,64.64,44.061,29.491,22.018,31.635
1168,309.54,244.23,230.61,244.32,234.3,195.41,246.23,273.76,272.11,252.35,227.53,206.06,176.76,147,135.72,137.76,119.58,132.16,124.35,118.82,120.85,120.78,121.63,120.69,112.64,115.55,119.27,114.17,107.58,96.234,119.07,138.89,136.09,183.43,165.2,135.35,111.57,105.39,105.81,94.484,72.694,70.858,85.062
1169,314.25,257.18,260.89,250.99,244.73,198.65,250.48,274.74,282.21,258.16,247.84,222.03,190.3,163.77,150.21,145.85,130.94,154.57,142.79,136.22,145.83,133.38,137.21,137.61,140.24,144.46,142.67,125.98,121.95,106.49,136.86,141.49,157.46,194.87,166.8,140.02,121.36,118.41,123.78,109.47,97.377,97.826,90.245
1170,265.28,184.42,182.87,184.76,156.46,118.14,162.3,187.13,198.15,178.3,167.72,143.97,120.59,95.902,79.964,77.596,58.431,78.802,75.057,72.754,65.785,67.919,57.217,60.684,61.1,66.384,57.499,50.043,50.959,35.113,64.993,78.935,81.041,114.05,100.34,74.318,56.882,39.075,48.755,38.321,20.081,21.149,30.407
1171,335.83,222.54,210.79,232.95,207.01,155.05,200.05,215.34,211.02,210.01,198.36,175.86,146.54,128.6,122.55,115.57,102.49,112.67,118.72,111.95,121.71,96.609,102.65,111.14,115.19,109.07,105.03,106.16,90.586,82.241,101.67,117.2,113.57,147.8,145.52,117.81,88.971,66.393,81.519,66.751,51.738,64.366,55.185
1172,241.69,236.05,234.67,238.7,222.09,171.06,201.39,232.38,227.5,216.82,196.7,183.64,160.98,142.64,138.57,122.59,127.34,140.49,138.05,136.75,135.24,133.05,129.49,131.45,125.87,134.46,131.19,121.97,120.63,116.93,159.36,171.55,172.07,222.96,196.45,163.07,137.95,138.88,153.53,146.74,127.93,126.9,125.79
1173,311.43,205.56,200.91,220.26,194.39,139.97,186.97,198.01,207.1,195.03,189.47,176.61,142.41,133.75,120.78,119.07,107.23,119.61,119.04,112.35,111.97,102.26,109.83,118.6,110.08,111.24,109.59,103.19,102.38,78.339,116.01,134.77,129.77,167.54,133.81,128.35,94.573,90.536,85.197,85.729,65.441,71.353,72.135
1174,319.98,170.8,166.27,168.39,159.76,94.091,122.39,137.28,144.48,140.11,119.4,112.14,84.831,69.822,75.553,64.194,62.273,62.12,70.409,73.718,67.391,57.875,53.555,67.882,65.296,54.965,66.71,52.599,38.008,20.258,44.614,57.031,53.459,101.38,85.625,71.109,30.647,24.549,27.487,17.57,8.7474,18.73,22.164
1175,245.22,194.59,206.56,213.4,188.74,130.77,158.4,165.57,167.43,173.59,157.38,159.78,133.13,113.45,119.98,108.56,109.09,120.24,123.45,114.28,118.24,110.18,102.31,109.65,106.79,118.15,124.4,114.86,111.6,97.773,128.46,149.52,142.85,186.54,167.46,132.09,108.8,107.26,111.93,109.44,92.902,87.007,97.32
1176,304,208.21,217.38,224.16,196.14,146.14,157.72,175.49,176.18,168.79,157.5,163.44,139.28,134.42,131.03,136.18,107.64,123.86,125.74,110.23,119.27,113.31,114.17,111.04,120.74,104.12,112.13,106.64,99.546,89.029,119.76,134.95,134.35,168.16,147.4,133.02,106.95,95.457,99.346,80.765,80.447,92.609,90.825
1177,286.77,215.13,212.56,216.09,202.77,131.05,151.87,164.77,172.29,163.54,154.9,146.93,133.26,126.59,117,118.44,111.91,127.38,121.45,125.22,129.85,114.62,116.18,112.93,122.59,111.55,120.73,113.81,106.08,110.05,133.22,153.87,142.22,164.63,157.16,125.29,123.4,113.55,96.152,98.395,96.11,92.082,99.393
1178,277.03,147.05,151.7,157.2,137.63,77.852,97.956,94.478,106.35,96.898,93.64,106.52,67.682,69.378,58.43,54.327,76.072,60.821,73.094,62.705,69.612,56.298,57.015,59.245,59.477,46.473,59.766,64.534,49.966,30.933,54.215,84.196,75.707,112.67,112.79,85.534,45.672,52,57.45,38.329,25.53,36.646,30.619
1179,273.22,214.46,220.91,230.85,219.72,139.2,149.29,156.24,158.61,147.49,154.77,151.82,131.78,134.24,128.17,124.15,117.88,131.14,137.11,133.22,130.77,127.68,124.66,123.87,125.3,125.85,118.64,120.35,125.25,104.55,142.86,167.6,167.22,194.06,177.98,153.94,126.98,117.28,124.68,113.36,101.82,103.13,125.55
1180,245.44,173.85,185.36,193.33,169.04,113.45,122.11,144.65,142.64,142.74,137.48,132.74,118.1,106.22,100.35,111.12,99.683,116.25,113.49,112.91,118.52,101.94,117.5,103.27,104.24,120.56,108.85,108.81,99.547,112.71,125.51,153.41,132.61,178.9,169.81,134.35,123.87,106.89,116.61,108.6,95.224,97.032,100.06
1181,291.35,142.08,155.78,162.46,141.17,78.875,72.057,79.344,85.497,84.077,76.301,74.925,72.014,49.001,49.746,49.817,52.084,49.094,66.635,48.373,59.154,53.336,54.871,50.8,56.406,48.71,41.258,47.258,23.031,15.282,51.676,68.216,54.219,113.71,83.037,59.236,38.119,28.195,23.002,12.525,7.8334,19.618,23.942
1182,311.92,212.42,224.8,232.59,217.83,153.76,136.99,141.58,156.04,147.87,132.78,144.93,125.31,115.64,118.8,118.59,120.54,120.85,123.09,126.35,129.05,123.86,128.07,127.6,131.04,124.92,116.9,132.02,125.62,114.78,136.1,151.49,153.44,191.8,184.62,154.68,138.21,134.5,131.22,121.81,109.24,109.37,121.55
1183,253.58,199.55,200.61,209.8,189.03,127.92,108.6,112.18,119.61,116.55,114.06,118.75,91.909,83.597,96.516,90.228,90.445,95.127,108.22,102.85,114.35,103.37,98.771,96.544,99.268,99.709,92.57,98.24,89.353,95.601,123.2,138.44,130.91,161.75,159.94,124.87,114.29,87.457,122.73,91.617,76.923,94.566,87.281
1184,258.18,204.58,224.84,223.26,206,134.55,115.54,112.4,127.15,137.48,127.77,116.73,101.7,100.86,103.38,108.55,110.62,116.22,124.25,104.22,120.37,100.15,123.51,104.88,114.78,111.64,122.5,108,98.844,104.48,139.35,159.21,141.96,181.77,172.82,133.11,118.99,106.49,114.67,108.76,101.88,97.776,102.61
1185,267.45,141.64,149.13,167.25,138,67.823,34.118,47.193,60.379,61.047,58.261,53.402,49.776,38.706,52.573,39.4,33.211,53.921,53.866,45.331,49.608,36.844,48.436,35.396,42.476,34.267,38.578,44.719,33.026,25.742,47.342,68.151,59.828,109.35,94.76,65.921,42.117,32.119,43.261,29.086,16.786,26.068,27.719
1186,261.44,202.68,215.71,226.82,195.58,132.73,90.383,100.36,105.35,115.59,109.52,112.65,100.93,88.552,104.15,103.59,93.545,108.38,113.86,102.7,109.23,105.63,107.86,111.68,103.89,96.298,104.09,105.17,100.85,93.757,140.59,148.6,139.66,183.45,168.41,137.46,133.48,100.65,120.99,100.46,81.218,103.34,104.77
1187,293.43,198.63,222.88,237.23,218.49,147.06,102.84,97.47,114.58,122.62,118.35,110.92,97.79,89.608,105.08,115.55,111.47,126.91,116.42,109.34,121.23,122.78,105.33,103.51,118.27,106.37,111.09,103.62,108.93,105.06,126.52,153,147.46,175.62,177.47,137.67,122.58,102.63,115.84,107.59,100.95,94.253,109.86
1188,282.47,193.76,192.21,196.06,187.83,101.29,60.411,75.77,89.122,84.31,96.438,84.557,74.761,77.766,66.568,83.263,67.606,85.338,82.109,78.341,95.332,80.944,72.407,77.614,82.742,75.19,87.979,72.578,65.397,60.727,93.742,118.83,99.646,138,120.56,89.92,65.419,64.808,72.786,64.452,62.602,56.473,73.091
1189,296.3,160.04,167.69,184.06,153.04,80.983,28.035,29.765,59.473,51.1,49.44,41.158,36.245,29.522,40.51,41.461,31.877,43.987,50.342,50.411,49.292,47.138,46.386,46.333,44.456,37.262,39.4,45.699,30.81,22.252,49.384,79.748,72.393,102.74,99.943,68.342,53.373,39.143,45.001,24.478,21.541,29.682,25.697
1190,249.84,218,239.53,225.35,201.3,125.56,87.975,85.602,100.07,108.44,95.551,106.48,97.014,84.764,98.752,90.176,97.65,115.09,115.88,104.45,114.42,110.17,100.21,99.104,100.97,102.81,117.58,84.628,101.94,107.47,142.19,154.89,140.53,186.24,160.02,137.6,119.84,118.37,133.4,114.56,119.01,106.01,126.39
1191,315.1,221.95,222.57,230.14,195.3,119.1,87.82,80.356,84.123,81.404,90.673,85.572,86.399,86.254,99.119,85.28,84.783,96.498,92.633,102.35,95.447,82.237,83.967,85.402,95.547,97.352,89.995,77.871,76.548,75.484,119.53,128.83,129.04,152.27,134.34,109.27,106.57,84.448,90.261,86.952,77.546,70.469,95.11
1192,281.32,188.6,185.86,194.76,158.94,72.539,29.689,28.569,50.705,63.486,46.439,59.671,51.303,39.422,48.27,47.061,41.81,54.304,49.294,43.98,56.341,40.578,46.219,48.646,33.612,25.964,43.092,38.83,27.322,24.897,62.124,91.91,90.566,128.77,89.349,75.705,50.313,24.509,61.223,38.245,19.984,25.631,49.471
1193,323.99,221.34,221.68,238.17,197.77,121.78,66.095,67.562,73.884,82.497,71.63,79.3,69.02,72.112,84.355,69.266,55.554,80.461,73.058,93.968,82.071,76.656,95.266,78.542,84.925,77.913,87.965,80.575,65.06,79.736,113.81,134.08,118.71,152.71,136.15,100.16,89.399,90.546,95.667,82.633,77.363,80.027,93.015
1194,298.96,220.05,239.43,250.5,218.76,116.39,75.264,65.709,79.915,80.037,86.315,87.946,84.435,72.281,92.917,97.506,82.851,99.602,95.769,100.33,85.92,89.991,85.214,95.354,86.072,94.832,90.589,69.833,89.703,93.196,121.28,150.47,141.21,184.61,146.07,132.05,113.76,101.32,107.49,109,105.71,99.733,104.63
1195,313.63,246.41,253.41,244.26,220.55,140.86,87.838,80.717,87.536,88.919,85.191,90.611,84.564,84.271,97.317,92.811,82.697,99.237,97.086,97.602,95.839,94.133,93.508,86.933,94.385,80.925,93.31,84.613,87.345,103.84,137.73,140.68,140.43,181.81,153.7,141.93,114.28,104.71,113.85,111.69,98.261,87.848,115.54
1196,351.17,189.45,199.16,201.44,161.2,81.511,20.764,18.761,39.535,35.935,27.387,36.489,23.398,21.942,44.159,36.374,25.652,47.47,48.691,43.446,47.251,35.834,47.614,32.056,39.437,38.127,33.594,31.961,33.506,23.572,44.991,70.257,69.18,105.05,86.228,65.941,39.78,26.596,26.707,41.996,17.491,33.868,44.383
1197,325.43,236.88,256.88,265.98,222.57,135.44,81.427,61.115,73.359,91.942,82.513,83.524,86.901,76.227,88.341,79.166,82.043,92.345,95.817,93.327,99.243,85.603,94.568,93.748,71.66,91.592,77.924,86.562,84.727,88.028,133.06,146.04,139.13,181.48,152.57,125.52,118.84,110.69,119.96,110.47,95.576,92.447,111.99
1198,309.86,239.75,256.86,248.1,211.69,112.33,61.667,49.105,64.263,60.041,64.546,61.025,64.511,69.098,79.164,79.735,63.054,86.05,68.376,70.572,76.688,74.687,78.261,85.939,62.529,77.748,63.949,61.673,73.021,78.74,113.56,137.64,114.59,142.51,131.12,105.01,91.927,79.66,81.548,83.69,76.979,68.203,82.122
1199,340.04,235.99,232.5,246.52,184.85,106.03,37.684,36.071,39.878,34.395,44.377,43.988,46.131,38.172,47.587,48.327,53.134,51.509,62.327,60.415,56.992,51.319,44.836,44.615,45.219,59.928,50.691,33.592,45.342,46.21,83.797,102.08,82.957,132.52,106.91,98.25,61.796,61.952,55.113,60.482,43.59,48.551,65.312
1200,378.54,226.1,230.56,233.02,180.97,88.055,36.388,30.544,25.637,37.918,41.794,28.707,38.938,35.234,47.264,44.011,35.265,50.313,54.029,47.387,47.211,44.518,45.227,47.342,39.632,35.999,50.621,35.825,44.072,33.479,66.674,86.696,72.261,111.96,103.9,68.701,51.126,41.917,41.137,35.64,32.136,25.853,50.765
1201,333.34,272.3,287.93,282.74,237.36,135.94,74.504,65.695,65.624,68.203,70.604,58.504,63.333,74.878,81.642,94.185,78.676,91.73,94.719,95.716,99.6,79.415,87.781,88.564,79.384,76.926,76.626,66.715,84.431,93.83,135.18,145.48,137.44,168.62,163.93,140.89,112.95,111.02,121,113.1,100.36,95.794,115.11
1202,384.87,282.56,296.7,291.34,228.44,137.63,62.308,59.528,59.298,65.314,67.328,65.529,69.34,65.022,72.189,66.85,71.755,86.425,84.865,87.259,89.766,74.191,71.239,74.514,75.976,79.393,74.587,67.556,75.043,69.519,115.26,132.28,114.66,159.8,137.13,124.25,95.638,93.496,90.679,97.706,77.589,76.112,91.688
1203,378.14,245.21,241.67,249.34,173.53,70.981,0,0.41744,0,10.087,0,2.8793,6.127,1.1375,11.934,17.581,11.329,20.297,25.313,23.003,25.535,16.721,7.8485,14.982,14.288,13.022,6.4224,16.485,14.043,12.675,45.261,62.974,49.811,83.343,79.715,63.748,32.343,18.858,21.274,23.117,12.585,13.198,40.726
1204,434.65,311.8,317.72,315.07,241.38,129.78,62.814,50.219,66.303,58.223,62.301,65.435,53.465,54.516,73.31,74.218,65.695,71.067,82.941,75.619,88.686,68.824,61.726,65.976,59.306,65.098,61.211,71.32,72.22,75.489,103.78,110.02,112.61,142.11,148.89,105.13,79.772,81.832,100.91,81.846,60.059,65.383,87.182
1205,412.41,319.09,362.54,337.44,264.96,147.84,70.154,56.211,65.742,58.825,61.416,60.821,51.104,64.799,86.093,78.054,67.833,82.915,92.17,80.028,92.859,85.514,87.284,79.592,70.276,85.256,78.489,65.521,73.493,88.716,127.65,143.02,141.5,171.86,148.12,139.32,94.895,88.775,105.95,110.35,85.862,83.101,114.95
1206,438.33,368.4,373.83,370,288.87,161.97,78.455,55.794,62.834,66.287,65.944,73.972,75.841,63.158,84.077,91.78,82.176,99.74,102.16,85.094,101.9,81.585,82.961,84.995,89.581,77.948,93.177,84.03,87.618,86.999,118.72,137.81,130.43,164.9,151.35,132.2,91.646,81.39,107.47,95.576,99.934,85.523,104.96
1207,493.1,314.66,328.65,328.28,225.29,91.553,14.173,0,3.3626,0,0,0,0,0,24.927,24.131,15.706,38.74,31.079,28.576,36.622,28.764,24.978,7.1883,12.755,11.77,22.065,15.442,0,0,34.38,43.705,46.017,73.484,73.606,40.791,19.705,0.42986,17.748,8.5019,0,0,16.654
1208,466.82,416.08,421.78,400.78,318.22,159.74,80.078,60.341,71.47,52.709,54.697,69.458,59.399,76,100.91,90.013,99.752,105.44,111.99,111.35,117.72,106.66,95.252,97.497,90.747,84.873,106.03,80.105,90.157,101.97,135.57,154.19,154.67,182.63,168.12,153.11,113.36,103.62,133.57,120.1,118.24,111.29,133.73
1209,513.59,414.89,422.09,406.52,323.34,175.07,78.441,61.938,65.525,55.637,52.166,52.288,58.849,70.572,101.58,103.01,107.88,116.48,115.12,116.65,123.8,106.4,100.12,98.643,84.062,89.49,87.828,77.594,70.413,77.246,114.9,129.48,128.89,157.32,138.63,117.81,88.042,93.761,106.61,96.281,81.205,88.901,80.357
1210,505.01,391.61,404.47,391.3,283.02,128.21,32.064,9.8815,25.575,28.147,25.376,21.202,25.846,52.632,72.806,75.908,88.661,100.58,116.05,103.73,108.18,93.185,75.004,76.188,65.383,57.744,64.751,51.074,42.423,40.285,69.901,87.624,75.589,111.36,100.06,72.528,42.639,40.387,60.324,43,38.003,43.97,42.583
1211,531.62,412.76,418.63,404.91,300.58,159.19,57.905,28.738,40.577,42.918,34.622,44.469,51.146,73.372,130.88,125.03,130.15,147.69,159.99,162.47,160.23,133.53,129.65,105.33,97.109,80.575,83.627,73.275,51.398,63.255,87.805,108.76,108.02,135.69,121.09,100.54,71.773,66.144,73.989,65.355,67.184,67.166,74.6
1212,509.72,438.6,437.97,419.28,320.31,169.37,76.156,63.175,51.655,50.936,61.572,60.675,62.796,91.265,154.79,172.49,183.82,195.2,209.76,194.17,196.31,171.14,160.11,144.39,119.69,107.57,99.777,91.043,74.151,81.716,113.52,138.05,137.21,165.31,157.11,140.56,103.72,98.093,113.73,102.75,98.725,96.529,103.72
1213,480.08,428.11,421.37,412.83,316.48,162.08,73.066,52.56,51.306,47.177,52.011,48.551,70.843,120.58,186.43,195.82,202.62,231.36,241.02,215.23,206.69,178.31,150.68,124.1,96.818,96.266,94.819,78.658,65.289,82.902,109.48,137.31,121.69,151.98,136.2,118.54,88.494,85.699,98.938,91.943,87.019,79.641,96.736
1214,495.23,382.88,384.25,368.01,286.18,144.66,42.509,16.251,27.565,19.835,15.405,31.165,49.322,106.47,181.87,186.3,195.5,216.69,205.78,189.5,178.53,148.93,121.71,96.026,73.699,60.844,53.961,39.496,26.327,42.824,57.682,91.492,94.374,112.17,121.98,79.201,52.317,57.966,64.506,46.957,50.014,33.908,50.134
1215,495.83,404.09,411.31,405.87,315.88,172.72,73.691,55.454,56.76,63.243,42.682,65.399,83.729,148.73,214.98,234.96,227.52,242.37,251.78,210.81,212.46,162.59,142.62,119.38,115.45,88.243,83.999,84.261,70.83,86.029,112.76,128.03,121.49,156.42,139.26,126.97,99.25,87.462,107.87,91.821,79.393,88.353,103.53
1216,453.63,403.39,417.3,410.99,329.7,198.92,91.578,71.598,66.764,65.15,63.051,76.75,110.07,154.15,225.95,235.28,236.81,229.33,236.48,212.86,187.08,159.45,127.12,128.36,102.16,91.978,89.892,84.694,92.519,98.505,143.9,162.63,154.79,180.37,177.73,144.95,137.14,119.2,136.04,126.45,116.37,122.89,128.17
1217,474.71,377.26,377.62,371.87,295.4,171.35,57.807,32.037,42.326,38.862,27.234,42.747,65.721,106.3,165.42,165.56,145.76,167.18,165.22,140.98,122.04,95.5,78.496,64.967,56.998,39.461,42.092,47.278,39.529,46.643,95.761,115,110.69,126.5,123.56,96.41,74.266,65.631,67.275,71.546,57.899,68.318,74.121
1218,487.85,334.89,339.88,349.36,259.57,151.13,33.547,10.482,2.4841,14.788,0.83811,18.966,37.42,72.13,107.74,103.33,94.81,98.853,103.79,83.46,61.702,47.687,40.822,32.03,13.947,26.577,17.27,19.414,16.32,15.715,64.201,78.519,80.737,91.154,102.02,65.057,53.576,48.091,64.226,45.997,26.449,34.12,46.488
1219,435.81,375.08,393.19,379.27,314.69,190.05,82.484,56.771,49.075,54.592,37.126,51.301,68.474,97.979,117.42,120.57,123.09,113.68,118.33,95.308,92.023,72.882,68.457,68.374,75.593,68.424,56.062,47.409,65.501,78.263,125.25,153.26,149.67,171.98,158.48,126.1,126.52,110.25,115.75,117.41,95.263,101.66,116.29
1220,474.23,396.02,395.48,400.1,325.76,220.13,110.69,69.802,88.673,77.252,61.42,69.82,82.094,92.812,119.84,108.47,105.28,106.62,126.02,104.96,98.1,87.139,73.837,86.701,83.453,68.381,79.642,78.842,83.088,99.802,134.43,163.89,159.22,187.06,178.5,158.56,121.48,118.36,138.34,123.84,123.41,118.04,119
1221,448.04,335.2,347,330.79,273.97,163.38,46.808,21.658,15.57,15.609,9.2058,5.6296,0,27.996,28.04,33.557,11.398,29.204,31.303,27.154,17.954,14.89,17.312,20.434,19.819,18.996,17.049,19.677,8.7949,33.3,72.583,101.88,86.882,108.41,93.985,57.989,46.639,36.135,62.685,54.411,30.907,34.365,49.252
1222,470.34,356.24,357.93,353.95,299.86,182.02,69.458,31.217,30.233,33.485,22.424,22.282,26.54,37.301,35.303,41.695,33.198,45.963,41.452,40.783,49.158,34.189,23.824,17.458,32.002,22.84,22.716,31.96,40.368,44.972,90.238,104.02,112.41,122.33,119.67,91.501,64.436,68.07,80.547,63.013,42.345,53.767,77.625
1223,470.38,411.67,428.06,422.14,360.36,242.56,120.27,91.429,86.578,96.784,67.543,73.529,73.968,71.839,81.865,79.674,84.364,85.062,86.659,92.47,89.036,85.529,78.034,83.73,85.549,79.088,79.784,76.773,100.3,111.82,144.29,178.18,174.35,195.73,191.52,160.25,144.75,140.33,157.38,143.43,138.34,118.18,151.09
1224,429.39,373.18,407.01,391.65,340.11,218.09,92.176,64.752,47.51,46.278,29.283,29.626,28.63,37.019,29.858,24.046,21.607,47.535,44.668,39.77,37.98,25.469,26.93,27.249,43.28,58.252,56.713,28.54,38.217,72.995,123.43,149.55,151.14,167.57,131.35,109.52,105.69,88.866,103.32,89.563,98.942,79.041,111.73
1225,483.81,336.76,344.21,349.27,296.33,180.61,68.759,33.768,24.369,27.043,4.7353,6.5659,8.1762,0,6.1232,10.113,2.2408,8.0571,11.284,10.382,9.9363,2.6093,5.7595,0.84871,4.9424,8.1432,4.4867,0,2.0162,26.165,59.798,81.039,90.747,101.87,84.794,62.976,40.437,51.111,55.416,50.26,18.587,17.521,47.646
1226,476.79,401.39,420.56,419.92,363.87,252.98,121.65,89.245,74.097,78.776,64.297,57.078,58.879,59.306,67.099,53.8,51.367,67.583,62.359,65.063,76.57,55.245,68.281,65.346,66.513,59.21,71.34,59.469,61.377,92.785,132.35,151.56,171.69,176.74,155.43,130.95,123.6,122.46,126.46,126.8,109.48,95.11,118.08
1227,486.47,403.72,422.82,409.87,363.15,247.03,121.81,84.03,76.138,76.854,74.444,57.398,62.909,45.683,49.64,61.693,34.1,59.944,58.905,60.658,62.74,55.482,58.286,51.301,54.951,50.735,54.37,37.236,63.117,96.15,128.08,154.74,161.95,172.81,162.76,145.91,107.58,115.89,130.27,115.33,109.18,107.54,128.19
1228,496.28,421.98,422.83,437.3,373.79,261.53,135.63,100.58,89.56,74.072,70.375,63.176,56.504,44.902,54.313,43.479,54.099,70.031,65.132,45.551,66.605,61.341,59.799,52.248,56.33,53.924,51.064,48.6,50.325,89.702,136.58,157.84,163.24,159.88,144.88,107.64,101.57,107.02,112.08,114.62,96.503,86.243,116.4
1229,496.19,381.29,397.9,406.6,339.79,237.4,107.65,53.603,54.862,53.136,33.247,32.087,17.461,15.968,19.48,16.501,9.0742,9.2057,13.562,12.286,21.208,19.29,14.582,18.463,16.303,13.441,23.909,3.6929,13.239,26.663,92.296,105.15,110.58,113.17,109.23,78.446,61.906,53.82,58.586,51.813,36.37,47.225,64.622
1230,496.32,425.15,443.71,457.08,395.37,267.05,158.93,95.178,74.469,88.919,71.155,72.606,50.454,40.185,43.703,40.787,36.088,42.984,42.754,46.979,44.026,41.83,41.567,34.037,38.146,45.181,46.668,32.117,40.291,94.389,136.97,150.19,157.02,163.96,146.26,130.78,105.63,107.14,118.67,113.7,92.566,92.117,120.38
1231,529.79,474.35,484.1,493.25,432.35,328.76,186.17,132.63,127.54,123.62,104.4,99.944,88.261,82.404,75.28,62.976,71.164,85.227,78.746,72.852,80.852,80.609,74.644,69.342,70.175,75.012,82.321,68.407,79.465,124.54,165.71,191.7,190.79,187.85,173.49,146.76,138.89,133.15,143.72,135.61,125.22,108.94,144.44
1232,520.08,426.97,439.78,442.6,386.98,272.72,126.26,81.964,75.693,67.645,50.592,37.256,30.138,1.472,0,0,1.3277,0,0,10.981,13.363,2.3885,1.1564,0,0,1.6744,0,0,4.9334,47.004,90.347,109.88,116.48,107.28,104.39,72.096,56.726,65.574,59.908,57.067,29.003,41.642,66.05
1233,600.7,472.09,497.66,505.21,453.93,329.65,189.12,138.05,126.47,134.07,88.658,84.092,77.248,55.249,51.733,44.257,50.52,55.175,49.608,51.717,55.095,56.745,46.274,46.275,40.85,44.348,50.379,43.935,51.313,94.17,140.51,146.14,164.5,154.12,146.67,119.42,105.49,103.07,100.67,96.368,92.334,77.565,113.68
1234,545.42,486.22,507.22,531.3,474.14,344.1,205.12,148.98,151.44,122.51,96.194,92.284,80.485,53.271,60.776,44.572,59.231,51.076,49.349,51.162,53.367,49.845,47.515,49.462,53.306,50.628,58.612,49.916,60.183,124.6,158.96,192.33,177.99,182.44,171.79,135.67,121.48,115.44,121.26,137,105.98,108.1,123.23
1235,595.45,526.45,537.27,559.17,495.67,376.93,230.09,174.54,165.26,150.72,122.93,111.19,85.177,68.415,61.048,46.564,51.89,61.656,55.057,60.195,62.733,55.706,64.647,55.769,51.494,60.249,64.389,59.569,66.931,113.62,167.86,184,176.7,183.87,162.04,152.11,126.59,127.18,139.94,120.54,116.06,106.87,128.35
1236,620.78,488.58,501.91,530.08,462.36,342.76,207.47,144.77,133.55,114.83,85.858,66.069,42.625,8.0792,7.6806,3.5567,0,5.3197,4.0562,0,3.1229,0,0,0,2.0634,0,3.0214,10.173,6.2339,64.283,102.1,132.94,143.98,111.65,99.626,83.072,58.106,53.369,54.926,54.308,40.726,45.12,67.32
1237,585.45,542.95,569.5,596.6,548.21,408.42,264.57,208.29,194.05,189.11,142.29,124.25,94.61,54.895,58.984,33.161,49.492,50.158,53.031,51.681,52.601,41.388,50.374,51.537,42.395,51.627,65.779,60.725,80.711,138.15,199.51,226.25,248,204.91,174.13,155.17,140.24,133.54,134.35,122.71,111.58,109.75,128.08
1238,658.7,571.13,610.71,632.74,580.47,448.3,295.09,239.77,235.58,212.78,176.77,140.7,124.12,83.8,65.072,51.615,48.042,48.711,51.139,61.556,52.632,50.434,44.817,48.558,51.659,65.92,68.13,59.969,91.139,181.52,235.35,262.45,287.02,209.98,162.8,145.83,114.08,112.55,122.52,115.07,102.08,99.315,113.11
1239,659.13,607.73,636.89,660.16,615.84,486.62,334.52,276.3,272.51,245.73,211.52,181.87,135.61,99.291,55.803,58.08,48.473,42.018,52.553,44.922,69.543,44.302,46.586,51.559,47.131,62.784,81.147,85.267,130.15,230.16,300.37,348.23,392.4,221.98,171.97,149.48,126.31,118.17,128,133.01,107.4,104.24,128.2
1240,716.44,566.6,620.6,641.76,599.1,476.42,315.53,261.59,249.33,227.4,193.22,156.95,110.03,64.825,26.532,0,3.6644,0,0.78024,3.2165,0,2.9078,1.9187,2.0307,0,21.315,26.608,37.968,93.547,238.53,345.71,407.78,486.9,187.84,120.86,91.792,73.909,57.143,63.753,47.536,36.773,31.604,78.321
1241,731.73,657.97,709.34,746.45,714.75,576.66,430.04,376.99,353.63,346.32,310.02,274.97,214.25,146.29,86.712,86.229,67.129,63.322,65.265,79.114,71.127,62.378,59.838,68.251,79.11,109.03,108.4,115.51,240.73,494.04,610.29,683.17,809.59,330.16,205.78,174.38,144.03,134.44,162.5,134.82,136.79,138.01,139.82
1242,737.23,676.81,736.07,786.94,751.86,632.69,476.9,415.05,417.43,380.28,359.26,311.97,254.46,168.89,95.324,72.731,67.49,54.815,53.728,64.548,73.657,63.309,54.72,67.171,68.058,97.432,119.17,120.36,304.5,655.4,853.78,970.05,1088.2,314.54,176.4,149.19,138.27,117.13,131.61,123.81,126.61,118.84,141.57
1243,807.95,659.32,712.79,779.5,755.32,632.63,471.39,425.6,428.36,415.11,375.52,335.02,281.06,175.54,62.509,13.098,19.69,5.5785,17.637,8.7519,20.775,15.438,19.6,14.569,27.7,52.975,72.727,89.932,371.49,838.13,1052.7,1174.9,1322.3,256.51,109.28,98.263,78.744,51.164,65.559,54.157,48.348,47.851,65.14
1244,843.48,765.41,831.64,902.58,893.85,768.21,626.82,558.23,582.55,568.62,554.59,496.31,425.57,303.62,168.78,124.98,105.89,91.683,98.266,87.211,92.914,91.413,99.515,107.91,114.9,142.96,158.56,172.06,550.94,1167,1406.8,1486.2,1580.6,369.06,215.28,176.49,159.14,162.21,159.36,151.67,132.18,150.05,163.18
1245,869.25,797.57,863.2,938.66,940.3,843.59,681.5,651.44,658.78,657.84,639.65,599.1,507.99,345.28,174.87,114.63,83.595,92.233,86.628,82.058,91.77,89.405,91.065,94.718,104.45,155.89,171.02,173.68,614.58,1293,1537.1,1542.1,1568.5,340.65,195.35,151.79,153.42,139.46,143.42,133.05,121.12,127.92,145.27
1246,918.09,833.43,923.2,1017.9,1041,927.46,796.21,752.89,788.66,794.43,792.3,736.86,637.4,429.05,229.61,158.34,134.13,115.25,116.21,104.35,113.13,100.12,106.77,104.11,121.88,174.91,193.75,190.84,630.93,1258.6,1447.8,1416.1,1380.3,306.36,187.88,175.81,139.86,137.28,155.91,135.1,131.23,129.6,143.35
1247,975.4,844.42,925.31,1041.1,1073.7,987.71,832.31,824.29,850.72,876.73,873.34,823.46,708.1,450.49,203.57,119.54,79.718,61.723,65.787,54.896,57.955,58.592,51.268,67.03,65.906,113.65,130.74,136.84,544.08,1029.6,1155.2,1102.9,1032.8,214.17,120.22,103.68,84.004,93.106,93.356,91.411,79.166,70.764,94.497
1248,1036.2,955.72,1047.7,1175.6,1226.3,1166.4,1031.9,1010.7,1060.8,1089.8,1085.9,1034.4,882.33,588.22,292.45,205.12,160.02,136.02,126.43,117.14,122.23,122.53,109.16,122.02,136.58,188.68,194.7,194.35,490.45,888.21,987.41,928.23,836.06,276.95,224.07,189.02,173.87,160.2,166.81,164.9,152.01,151.04,169.67
1249,1144.3,1013.4,1118.8,1257.9,1332.6,1268.6,1153.9,1145.1,1185.7,1223.3,1214.5,1138.5,959.36,636.29,316.99,210.97,154.95,125.04,124.61,105.62,111.29,101.99,100.38,111.64,127.79,157.33,179.98,164.86,380.49,659.31,711.5,670.83,615.19,242.37,209.61,167.99,147.17,144.06,157.09,149.79,138.92,133.93,157.83
1250,1167.5,1070.2,1172.9,1340.9,1415.6,1393.3,1263.8,1250,1300.5,1329,1306.4,1223.2,1022.4,647.38,294.9,184.82,130.44,100.46,98.576,86.953,86.623,87.032,79.075,79.079,91.387,140.89,152.95,140.58,285.37,481.44,531.27,510.8,471.34,215.04,178.91,158.19,147.02,123.25,144.33,125.77,125.57,113.02,140.55
1251,1333.9,1135.6,1244.2,1422.7,1511,1482.3,1363.2,1351.9,1388.9,1414.2,1375.3,1260.9,1041.3,655.52,282.45,164.13,107.26,90.788,69.423,72.035,60.62,62.909,51.498,62.254,81.717,98.096,108,104.23,256.91,359.82,402.36,401.33,367.06,196.76,162.2,138.42,121.56,113.6,106.49,97.234,96.206,97.931,109.85
1252,1354,1286.4,1405.5,1574.5,1655,1654.6,1526.3,1508.2,1539.9,1547.4,1500.1,1362.4,1116.3,707.52,323.48,201.53,142.96,119.27,114.85,99.766,102.21,103.58,99.396,105.17,113.16,146.3,141.38,151.25,230.22,394.08,448.17,428.57,426.37,277.11,239.32,217.38,197.18,188.46,199.54,195.2,182.82,174.93,194.99
1253,1553.8,1369.4,1488.8,1642.3,1716.6,1716.1,1592.7,1570.5,1598.6,1581.5,1502.1,1350.8,1099.4,672.95,287.97,168.89,121.8,94.91,82.457,67.343,66.768,80.654,62.274,73.488,77.851,116.63,115.16,102.96,180.87,327.02,365.87,374.37,364.81,226.98,193.09,175.97,162.21,144.94,149.95,131.87,123.5,136.66,152.29
1254,1727,1505.4,1602.7,1744,1801.3,1804.5,1670.8,1628.1,1634.5,1620.8,1533,1363.6,1100.4,667.35,261.94,158.51,93.339,64.797,56.537,48.629,47.204,48.173,50.732,46.856,60.775,81.395,74.605,80.177,160.98,284.41,341.41,344.17,347.12,195.8,171.01,150.14,128.88,123.59,121.49,121.8,108.66,113.14,121.11
1255,1873.2,1708.1,1772.4,1906.7,1955,1963.3,1818.5,1750.4,1760.5,1763.2,1615.2,1431.2,1166.7,716.7,307.53,196.4,133.27,121.62,92.479,105.23,103.64,95.027,134.45,126.93,145.79,164.54,165.53,182.16,235.18,383.24,442.43,435.82,484.93,280.69,267.14,267.95,261.75,220.02,180.23,207.06,163.03,175.02,198.75
1256,2163.4,1893.9,1950.7,2029.4,2036.8,2011,1863.4,1806.1,1805.2,1762.2,1674.7,1481.3,1193.4,718.38,309.86,190.24,110.41,94.824,76.545,69.545,81.993,74.012,69.531,79.286,95.544,119.83,115.4,105.79,210.05,380.72,439.05,456.89,445.47,255.84,204.82,207.85,176.09,166.44,170.68,165.68,150.56,159.64,170.49
1257,2382.2,2116.9,2141.8,2145.9,2133.3,2091.4,1948,1867.1,1877.2,1837.7,1728.4,1539.6,1239.5,748.12,333.72,194.87,122.67,95.168,73.735,78.054,82.932,76.455,71.086,81.14,86.932,114.42,105.42,111.03,226.1,412.71,488.5,495.31,500.63,255.93,219.17,192.07,179.81,165.86,179.18,167.09,146.7,156.09,176.64
1258,2713,2293.7,2283.3,2224.1,2185.5,2113.2,1962.5,1901.5,1911.1,1862.1,1765.7,1563.8,1253.8,734.57,284.89,146.72,73.828,33.652,22.121,20.023,22.547,24.299,23.456,37.644,34.525,54.312,63.788,63.523,188.92,401.88,464.28,479.41,499.51,196.61,145.14,129.16,120.31,96.28,94.797,99.227,67.262,79.049,100.29
1259,2947.3,2627.4,2572.8,2454.6,2389.6,2285.3,2133.3,2077.7,2085.4,2044.4,1932.1,1731.2,1417.9,862.9,376.26,218,154.01,114.65,98.493,90.484,88.094,92.357,76.743,104.53,100.07,124.36,132.45,127.67,298.96,569.84,649.71,687.61,728.78,304.19,234.75,223.64,176.92,177.5,187.97,174.04,162.77,169.71,183.14
1260,3173,2857,2749.3,2588.9,2505.5,2387.1,2238.8,2173.3,2204.7,2164.8,2053.3,1844.3,1517.7,931.58,396.89,225.72,142.8,101.73,83.519,81.293,89.368,80.923,76.041,88.032,97.904,119.97,116.89,132.42,346.41,689.54,819.97,869.48,965.09,316.33,217.37,206.8,185.38,167.4,173.23,166.22,148.03,162.31,177.54
1261,3383.4,3015.1,2899.3,2706.3,2607.7,2504.9,2341.1,2300,2323.5,2308.8,2212.6,1994.4,1644,1010.6,407.85,218.83,138.38,88.088,72.984,65.853,69.233,53.408,63.255,74.222,74.775,96.537,120.92,115.99,420.24,894.41,1076.3,1183.1,1345.6,332.88,190.84,160.74,144.04,134.38,135.89,133.28,104.83,119.44,136.76
1262,3476.2,3150.5,3032.3,2848.8,2753.8,2652.9,2506.7,2470.2,2526.2,2514.4,2430.8,2222.8,1840.8,1147.6,484.26,272.2,174.07,121.32,96.706,90.865,96.869,93.749,87.878,94.878,108.54,135.11,143.29,161.13,630.3,1341.6,1643,1842.1,2145.4,482.15,203.8,189.78,168.69,155.03,156.23,149.08,138.31,135.18,152.44
1263,3463.7,3246.7,3147.2,3014,2926,2853,2705.8,2702.7,2779.6,2785.1,2726.3,2509.3,2115.7,1335.2,584.49,334.59,247.65,182.35,147.79,145.42,133.46,139.11,126.32,151.15,168.64,189.24,205.11,228.22,968.71,2128.6,2628.4,2986.9,3560.1,723.74,268.9,257.84,242.23,217.36,218.55,217.2,199.27,194.65,223.87
1264,3462.4,3253.8,3161.2,3064.3,3035.4,2981.3,2878.6,2904.2,3000.7,3048.1,3007.1,2794.6,2381,1524.7,661.31,383.52,262.25,210.82,156.8,141.68,145.02,164.02,164.24,186.95,153.17,192.4,208.02,235.24,1495.3,3440.9,4339.1,4978.4,5992.9,1100.3,313.93,297.76,180.22,183.17,217.26,204.04,189.45,150.59,182.9
1265,3423.3,3158.3,3134.2,3125.9,3112.4,3115.7,3030.1,3096.1,3231,3312.6,3300.4,3116.2,2665.4,1712,727.59,402.22,266.11,181.91,137.98,112.76,129.82,116.46,129.78,136.94,156.98,179.16,214.17,256.03,2363,5618.7,7103.6,8215.4,9714.2,1488.7,219.94,191.77,183.33,159.88,150.77,139.68,130.61,122.03,136.98
1266,3389.2,3159.1,3190.3,3241.8,3293.6,3319.6,3280.9,3378,3566.7,3702.8,3722,3567.7,3090.1,2014.8,891.17,514.05,362.11,248.32,211.17,189.4,184.21,178.86,187.68,209.77,218.52,256.11,302.57,369.12,3813.7,9180.2,11535,13013,15293,2196,298.6,250.14,242.54,209.57,204.16,192.16,187.86,169.02,183.91
1267,3277.7,3151.1,3243.4,3375.1,3460.4,3557.2,3542.8,3694.1,3930.6,4124,4208.6,4058.1,3561.6,2364.5,1059.7,638.71,457.31,339.63,283.35,256.17,259.13,256.47,244.9,262.84,299.5,347.67,371.45,478.97,5883.9,14292,17660,19219,21933,2960.1,356.27,307.93,287.55,266.15,253.57,239.84,232.19,222.55,240.57
1268,3326,3130.7,3277.4,3485.5,3614.3,3753.1,3789.7,3969.5,4263.1,4522,4659.1,4556.2,4046.5,2701.2,1229.4,741.74,537.38,392.27,334.13,278.28,297.18,296.7,297.5,314.97,338.93,392.15,445.12,574.51,8174.9,19887,23874,25423,27378,3289.8,364.84,311.99,289.05,263.32,252.45,239.75,222.49,214.75,213.74
1269,3377.7,3106.2,3300.3,3561.9,3729.3,3901.1,3981.1,4224.2,4582.7,4905,5112.1,5037.9,4489.9,3016.7,1344.5,789.25,566.26,397.16,332.32,279.48,292.53,296.46,286.55,296.79,336.55,396.19,437.32,615.11,10256,24025,28338,28830,29630,3281.9,326.82,259.48,235.82,208.32,192.65,156.58,164.53,148.96,163.29
1270,3326.9,3203.5,3473.4,3794.5,4005,4227,4330.3,4629.1,5020.4,5425.1,5692.2,5648,5071.6,3454.6,1581.9,955.98,703.98,531.48,453.18,395.7,401.63,393.8,386.11,406.54,440.02,495.87,544.1,736.57,11665,26193,30406,29434,28873,2858.8,420.07,363.09,346.66,325.7,315.74,288.17,281.78,267.34,274.15
1271,3471.1,3270.6,3567.2,3922.7,4160.7,4412.2,4564.2,4882.7,5337.7,5777,6076.5,6053.3,5458.6,3697,1679.3,1017.4,735.4,553.27,470.7,395.02,412.25,400.48,388.41,396.7,411.64,484.97,527.46,693.71,10783,23714,26593,24703,23149,2226.1,392.45,338.69,309.57,303.24,275.55,256.99,248.27,232.59,236.34
1272,3589.6,3349.8,3687.7,4080.4,4343.4,4623.3,4786.6,5129.7,5610.4,6054.3,6373.3,6389.4,5727.9,3858,1729.9,1050.5,737.13,558.43,445.56,384.88,398.29,376.87,357.9,372.34,385.98,445.01,456.4,613.7,8984.1,18741,20556,18262,16404,1591.1,352.29,303.19,294.26,274.38,232.47,220.06,210.24,214.82,205.91
1273,3671.6,3486.8,3879.9,4290.4,4558.1,4849.5,5035.7,5382,5845.7,6287.8,6602.7,6570,5864.5,3948.5,1757.2,1068.5,765.1,581.5,477.65,411.42,400.98,387.17,355.02,372.07,378.78,415.93,416.86,540.34,6762,13518,14135,12366,10707,1162.3,381.6,359.34,335.53,327.31,292.08,280.3,280.89,271,275.09
1274,3875.7,3645.5,4031.7,4482.2,4748.8,5022.8,5212.2,5541.8,5970.1,6379.3,6640.1,6546.8,5815.9,3861.3,1706.3,1030.6,731.77,553.87,447.1,390.78,381.09,348.52,322.75,325.26,328.4,360.3,356.81,443.37,4549.1,8707.9,9121,7696,6636,833.79,381.01,369.53,344.07,330.64,306.36,287.42,274.5,281.93,278.11
1275,4021.1,3834.9,4223.7,4654.4,4908.2,5186.7,5329.3,5616.9,5995.7,6322.6,6516.5,6340.9,5553.1,3646.9,1584.9,945.21,669.36,508.36,409.33,351.35,334.25,328.21,281.28,282.25,286.69,296.72,299.01,341.77,2828.2,5210.3,5441.8,4569.7,3890.3,661.77,416.18,394.26,390.09,369.32,349.05,331.87,323.23,323.03,308.52
1276,4340.5,3959.2,4353.5,4722.8,4939,5183.1,5310.8,5557.8,5853.8,6068.9,6192,5920.7,5098,3289.2,1371.3,796.18,530.58,379.59,290.37,240.23,220.34,201.94,171.88,179.48,166.26,177.94,178.05,203.62,1683.6,3077.1,3148.8,2665.6,2274.8,498.59,363.68,362.06,355.7,332.53,306.27,289.23,269.54,273.67,286.16
1277,4517.7,4249.1,4577.6,4891.1,5072.9,5267.7,5348.1,5478.7,5702,5819.5,5833.4,5507.4,4706,2993.8,1262.6,741.06,511.33,375.25,307.45,264.23,238.92,222.63,198.96,201.02,193.37,199,191.05,203.48,1086.5,1949,2009.7,1740.3,1509.8,568.26,501.02,485.67,494.14,466.88,439.86,435.49,435.65,440.17,442.82
1278,4711.5,4456.6,4712.1,4919.6,5048.5,5201.3,5202.7,5272.8,5399.9,5407,5322.3,4963.6,4167.4,2613.5,1089,623.38,415.56,307.71,254,219.1,189.05,186.79,159.5,155.7,157.32,161.4,145.6,155.01,705.98,1263.9,1334.3,1156.3,1030.8,606.67,564.95,564.41,582.72,569.42,548.34,555.39,577.16,559.29,563.72
1279,5072.3,4673.3,4802,4886.5,4940.3,5037.5,4998.6,4979.5,5025,4961.1,4813.8,4413.6,3666.1,2265.5,921.44,512.29,343.91,238.49,195.95,162.48,155.95,142.37,122.45,121.43,119.62,122.59,114.41,119.47,466.48,861.47,896.53,810.03,748.63,628.66,645.76,650.37,689.25,691.05,665.48,685.24,709.47,744.19,770.66
1280,5349,4829.9,4820.7,4740.4,4745.2,4773.1,4682.9,4610.3,4587.1,4444.9,4264.2,3845.6,3133.5,1895.6,736.95,391,236.23,151.98,107,83.192,72.845,67.133,57.113,59.042,56.665,43.303,40.704,49.269,292.94,564.51,616.15,565.03,534.3,682.3,747.1,762.25,874.25,893.3,865.43,937.41,1024.9,1036.1,1116
1281,5539.6,5113.2,4924.4,4678.5,4611,4599.2,4467.1,4317.5,4249.7,4065.5,3849,3427.2,2778.4,1674.7,661.16,367.17,228.75,170.12,129.28,122.03,101.18,99.992,89.689,79.825,82.71,89.615,85.996,83.255,270.02,521.95,580.6,534.78,543.2,946.87,1084.8,1163.4,1351.5,1435.2,1465.9,1629.7,1828.8,1855.1,1890.8
1282,5768.7,5261.6,4890.9,4484,4365.2,4310.5,4136.8,3964.6,3836.8,3622.6,3409.6,3006.4,2401.2,1431.4,548.92,297.02,173.85,110.09,99.813,88.379,82.448,70.629,60.81,66.653,74.933,64.499,61.095,64.841,213.1,416.9,473.88,454.83,462.83,1354.9,1633.7,1770.5,2116.9,2354.4,2406.9,2660.3,3001.9,3206.9,3392
1283,5852.8,5316.8,4759.8,4227.5,4072.2,3970.7,3754.9,3563.8,3412.9,3205.6,2965.4,2580.2,2051.3,1175,424.92,202.46,104.32,48.39,35.281,29.697,17.491,24.411,10.349,4.3285,6.9639,5.0807,10.517,18.4,148.92,336.44,380.41,373.93,366.22,2009.2,2551.1,2849.4,3631.8,3996.9,4206.5,4791.6,5478.9,5600.5,5949.8
1284,5979.1,5407.4,4729.2,4075.2,3887.3,3753.4,3540.4,3301.4,3156.6,2940.5,2706.1,2348.2,1860.4,1073.3,399.02,206.84,123.01,66.284,61.646,59.163,42.806,48.378,40.22,50.926,43.693,34.051,40.798,49.592,152.02,316.58,383.61,376.17,396.36,3343.5,4298.9,4902.3,6255,6914,7494,8361.2,9310.2,10077,10016
1285,5910.7,5406.6,4598.5,3888.7,3673.5,3529.5,3279.2,3051.3,2893.6,2679.8,2455.5,2117.4,1656.3,958.17,361.24,191.33,128.25,75.178,70.625,62.904,61.209,68.413,46.918,52.821,49.703,58.045,54.88,51.425,156.12,331.16,382.91,392.03,405.61,5815.9,7640,8738.3,11145,12460,12560,14772,17024,16207,16429
1286,5714.2,5280.3,4428.6,3688.7,3480.2,3296.5,3061.1,2812.1,2652.8,2444.6,2223.2,1900.3,1487.2,852.51,312,160.45,89.059,57.143,58.411,70.43,56.412,57.133,50.932,59.331,57.902,41.444,40.958,52.521,152.24,306.53,359.97,382.82,399.75,10087,13273,15265,18626,20671,21581,23297,24446,25405,23150
1287,5646.4,5021,4186.5,3465.4,3225.7,3063.9,2806.2,2569,2407.7,2201.5,1986.9,1686.6,1310.7,732.15,231.3,86.248,35.891,0.93622,0,0,0,0,0,0,0,0,0,0,96.029,218.91,282.56,287.13,340.73,17360,22353,24956,30915,32730,32858,33034,33595,32237,29260
1288,5178.1,4834.2,4037.4,3366.8,3139.9,2962.5,2702.5,2454.3,2302.3,2102.1,1909,1607.3,1262.9,719.47,268.4,138.15,89.193,57.231,56.885,61.921,55.493,62.987,52.907,60.938,58.766,58.126,68.536,67.181,155.89,322.9,389.25,404.58,438.98,28432,34544,38851,45214,45596,42842,43527,41915,36442,31097
1289,4953,4557,3838.4,3223,3003.6,2815.9,2551.2,2319.3,2159.4,1969.4,1759.3,1500.7,1159.2,646.19,231.74,106.24,74.332,40.833,39.655,44.038,46.153,51.721,30.931,52.81,51.497,38.939,38.259,62.17,130.44,285.96,363.26,369.25,431.95,41462,49832,53300,57553,56265,50247,46292,42417,37051,27926
1290,4619.7,4241.4,3606.5,3072.3,2877.5,2682,2404.9,2174.5,2029.2,1846.8,1656.3,1383.6,1069,598.49,208.33,93.81,44.245,21.256,20.495,32.5,24.955,36.508,21.758,31.513,39.25,42.642,39.224,35.939,119.87,274.51,343.69,361.04,429.97,54464,60739,63484,63996,58684,49504,43579,35873,29912,23608
1291,4284.8,3992.3,3470.3,3004.6,2819.9,2626.2,2339.8,2114,1970.1,1789.2,1589.5,1342.6,1036.9,563.61,197.43,98.935,54.242,32.989,35.43,47.305,39.168,56.609,33.484,52.123,49.835,54.26,46.717,57.202,140.81,303.08,379.27,407.48,495.89,61467,64255,63698,60515,52129,41881,34920,28424,22230,17387
1292,4129.9,3785.1,3354.3,2962.4,2778.6,2587.3,2287.2,2062.2,1917.8,1745.1,1544.1,1309.7,1010.2,568.04,206.38,107.49,68.457,48.296,43.235,72.788,52.065,55.55,55.898,59.965,73.31,65.332,72.095,82.044,160.96,331.71,411.66,452.27,546.54,59008,59013,56111,49263,40345,31178,24778,19771,16460,12884
1293,3825.2,3585.8,3242.5,2920.5,2747.2,2548.9,2255.7,2025.1,1888.3,1706,1520.2,1290.4,1005.9,576.96,243.3,135.11,100.81,72.194,75.735,95.258,88.245,85.151,90.471,91.611,95.109,95.241,106.1,129.13,205.45,377.37,476.1,527.77,658.87,49028,46164,43175,34924,27730,20311,16433,13716,11755,10580
1294,3720.8,3368.9,3100,2836.9,2673.9,2463.4,2167.4,1937.6,1797.8,1616.9,1427.8,1205.6,939.62,521.49,167.22,77.553,33.826,26.146,22.069,30.865,37.665,33.894,35.923,48.82,57.004,52.865,60.03,87.839,175.14,346.61,466.97,556.23,718.76,34581,31651,28457,23483,18754,14356,12146,10889,10083,9675
1295,3580,3318.3,3109.1,2885,2723.1,2512.5,2203.1,1978.2,1817.6,1653.5,1476.2,1252.3,976.41,567.88,233.69,139.26,97.787,82.418,83.355,98.924,84.504,105.27,99.992,110.61,126.7,136.76,161.67,178.81,307.53,512.14,661.19,789.92,1043.6,23358,20780,18949,15717,13033,11006,10061,9765.5,9603.7,9308.6
1296,3415.8,3238.2,3083.5,2899.8,2757.2,2527.8,2212.8,1981.4,1830,1653,1467.1,1255.3,988.2,577.51,242.52,142.93,116.23,95.651,108.08,113.45,117.71,126.83,129.14,151.86,178.67,187.64,225.78,266.35,432.71,697.73,910.17,1142.3,1543.6,14803,13547,12816,11716,10721,9770.7,9559.8,9439.7,9135.1,8355.9
1297,3443.4,3169.6,3055.5,2917.9,2754.9,2522.5,2201.9,1961.2,1811.7,1649.2,1462.3,1229.8,974.13,581.14,229.64,147.04,111.79,92.202,95.728,112.45,114.29,130.76,137.64,164.87,198.06,234.54,293.03,377.98,601.54,950.56,1221,1605.1,2218.4,10829,10663,10524,10606,10398,9576.2,9169.4,8675.1,7994,6730.4
1298,3390.5,3084.7,3012.4,2899.6,2742.4,2494.2,2164.2,1928,1777.8,1605.7,1428,1212.4,962.74,552.85,197.68,111.92,68.27,57.825,87.921,94.662,89.042,123.69,144.07,191.91,244.3,308.67,414.41,573.15,899.33,1397.2,1815.6,2397.7,3296,8974.4,9469.3,9923.6,10693,10311,9263.9,8302.9,7273,6165.5,4837.9
1299,3341.5,3161.5,3111.6,3014.7,2862.7,2603.1,2253.5,2011.6,1865.4,1686.1,1505,1278.9,1026.1,619.47,271.74,180.56,156.17,141.05,147.84,170.16,199.95,231.21,277.41,353.95,441.11,553.04,759.81,994.94,1508.2,2250.5,2843.2,3680.8,4842,9197.7,9939.9,10500,10952,10129,8440.1,7034.7,5733.3,4586.9,3361.5
1300,3440.8,3148.4,3119.2,3049.4,2901.9,2610.7,2261.7,2015.5,1859.2,1685.7,1504.3,1284.9,1014.4,619.85,271.58,178.45,153.33,137.05,173.49,209.55,229.27,290.21,377.35,491.06,664.28,859.95,1176.1,1564.4,2323.6,3338.7,4095.4,5067.6,6266.5,9758,10231,10541,10089,8608.7,6575.3,5056.7,3839.7,2953.2,2096.8
1301,3385.1,3156.9,3163.8,3106.6,2954,2630.1,2261.9,2022.7,1877.1,1675.8,1498.3,1294.4,1032.6,624.38,274.59,174.8,160.14,159.97,212.47,256.61,329.1,420.43,588.45,777.89,1058.2,1415.3,1938.2,2517.8,3563,4908.4,5720.8,6593.4,7508.7,10120,9895.4,9770.8,8453.8,6654.2,4723.2,3373.5,2444,1829.3,1294
1302,3553.1,3226.7,3256.5,3216.3,3041.5,2714.1,2332.6,2074.4,1921.2,1754,1572.6,1351.3,1092,673.81,322.38,230.34,227.98,250.93,315.49,402.09,519.91,689.2,957.49,1280.1,1698.2,2229.2,2977,3728.2,4938.9,6395.7,7015.4,7447.3,7762,9378.9,8552.4,8034.4,6349,4678.9,3129.5,2166.6,1553.2,1174.7,861.6
1303,3574.9,3340.6,3389,3361.4,3191,2825.4,2406.9,2168,2007.2,1816.4,1644.1,1434.4,1185.3,762.18,396.3,330.13,365.62,389.08,522.26,643.31,861.96,1141.5,1561.9,2068.9,2691.5,3432.4,4303,5129.2,6238.5,7563.4,7809.8,7606,7208.3,7894.5,6712.3,6012.9,4414.2,3124,2041.4,1445.2,1049,834.87,656.41
1304,3626.3,3438.7,3511.6,3495.2,3297.2,2895.4,2471.1,2218.7,2055.5,1877.6,1696.8,1501.7,1247.9,841.57,493.97,420.57,503.64,578.7,787.14,1011.3,1363.6,1788.4,2448.3,3136.1,3924,4724.1,5567.9,6193,6910.5,7807.1,7541.6,6694.9,5815,5856.5,4711.6,4100.4,2853.9,1989.9,1316.9,939.61,712.02,600.17,494.63
1305,3918.3,3483.1,3587.7,3585.6,3372.3,2918.7,2488,2238.4,2079.9,1886.7,1732.7,1533.9,1301.8,906.34,571.51,538.59,688.49,820.94,1146.4,1477.7,2040.8,2624.5,3473.1,4273.7,5060.8,5733.5,6281,6518.9,6620.1,6893.2,6189,5058.5,4092.7,3880.5,3021.1,2573,1775.8,1218.2,802.7,582.5,437.11,365.31,315.65
1306,3881.6,3681,3819.1,3833.7,3601.4,3111.9,2649.3,2390.3,2249.9,2041.6,1909.7,1707.6,1499.6,1144.9,878.65,915.92,1184.6,1413.6,1937.1,2420.3,3187.9,3943.4,4863.2,5582.3,6151.9,6462.2,6480.5,6250.3,5750.8,5760.8,4979.2,3793.7,2917.7,2644.3,2059,1773.4,1264.5,938.5,683.3,604.54,529.79,575.92,518.04
1307,4194.9,3880.1,4007.4,4020.9,3754.6,3216.1,2741.9,2493.9,2338.3,2174.7,2052.1,1907.1,1742.8,1423.5,1223.6,1329.4,1808.9,2154.3,2859.2,3506.1,4372.7,5089.1,5843.9,6279.1,6405.7,6252.7,5785.7,5198.4,4425.5,4108.3,3393,2516.6,1915.5,1724.3,1358.6,1155.9,847.62,650.29,496.54,407.68,353.88,327.23,318.35
1308,4374.4,4071.2,4232.6,4262.4,3971.2,3373.3,2885,2636.7,2488.9,2354.7,2280.2,2190.9,2107.8,1906.7,1836.2,2044,2753.9,3207.3,4057.5,4732.9,5503.8,6015.8,6324.9,6317.3,5942.1,5360.7,4586.7,3855.2,3077.3,2781.9,2261.7,1677.2,1297.6,1158.7,935.54,806.89,627.27,490.82,405.86,364.88,320.3,308.33,302.2
1309,4635.2,4250.7,4421.4,4470.8,4154.2,3506.6,3010.5,2781.9,2648.9,2574.2,2569.9,2580.4,2605.3,2528.2,2647.3,2955.7,3837.3,4347.5,5163.5,5685,6105.3,6232.8,5962.6,5503.9,4809.9,4035.1,3206.2,2555.1,1947.1,1731.1,1425.2,1069.9,853.03,761.74,603.14,545.64,432.36,348.76,289.85,256.38,230.74,212.83,222.65
1310,4896,4562.8,4786.2,4820.1,4503.4,3800.8,3290.9,3098,3035.7,3040.2,3136.8,3293.9,3483,3556.1,3824.4,4201.4,5090.8,5557.9,6082.1,6259.2,6141.2,5832.7,5124,4407.2,3616.2,2874.1,2171.7,1680.3,1299.4,1217.1,1043.6,850.05,726.7,652.1,559.02,509.25,450.07,386.57,335.13,304.36,286.05,282.16,295.17
1311,5156.9,4856.9,5079.7,5157.9,4829.9,4120.1,3624.2,3490.8,3522.8,3656.6,3921.4,4255.9,4609.2,4772.2,5045.1,5374.8,5970,6186.6,6225.6,5977.6,5387.3,4778,3855.5,3129.4,2417.3,1850.2,1352.5,1040.1,832.6,845.11,788.69,669.56,591.37,520.18,455.5,426.92,367.4,327.59,314.11,283.38,267.6,264.82,277.75
1312,5592.3,5139.7,5395.1,5487.1,5177.1,4474.5,4044.1,4025.6,4159,4459.9,4900.5,5371.2,5802.4,5900.9,5942.3,6066.7,6149.7,6062.2,5602.2,5030.7,4169.5,3483,2620.8,2030.3,1514.4,1107.2,792.83,597.46,500.84,574.01,548.88,489.85,467.83,377.98,335.21,308.68,276,242.52,223.83,201.46,191.75,188.65,200.94
1313,6004.2,5564,5843.2,5968.6,5750.8,5078.9,4739.3,4864.9,5135.8,5610.5,6174.4,6678.4,7006.1,6808.3,6425.9,6244.8,5804.1,5476.3,4664,3962.9,3078.2,2461.3,1781.7,1372,1005.9,752.6,540.97,431.62,413.8,514.46,535.53,501.11,497.18,401.9,375.7,348.64,322.43,291.02,264.12,255.62,250.25,236.13,271
1314,6350.2,6022.4,6354.4,6589.5,6472.7,5948.6,5738.4,6007.3,6391,6937.5,7462,7754.2,7735,7081.3,6184,5702.3,4832,4346.9,3453.1,2788.5,2046.2,1572.6,1115.3,841.09,613.79,468.28,341.78,277.62,312.87,452.15,502.85,477.38,471.38,362.13,325.41,299.9,275.55,261.3,251.72,236.76,225.77,238.27,243.69
1315,7063.5,6562.1,6984.4,7327.3,7421.4,7004.2,6912.1,7243,7643.8,8089.8,8359.7,8263,7779.7,6672,5358,4696.5,3694.3,3211.4,2423.8,1912.2,1353,1044.3,737.15,557.93,420.58,323.44,248.91,203.93,265.11,399.05,458.7,447.54,459.12,333.45,303.73,286.16,251.14,242,223.27,217.02,202.22,213.13,228.06
1316,7771.7,7254.1,7816.9,8336.8,8620.4,8354.2,8239.8,8465.7,8686.8,8762.6,8607.3,8033.2,7118.1,5698.3,4170.6,3466.7,2558.2,2144.3,1541.3,1175.9,815.75,599.36,422.46,323.74,242.56,173.57,119.03,101.38,180.57,340.85,394.48,391.26,391.3,252.65,222.98,205.4,191.44,166.36,168.75,150.11,153.64,148,180.61
1317,8811.2,8322.7,9070.1,9728.1,10138,9877.2,9549.8,9435.9,9323,8892.3,8290.1,7351.9,6206.1,4675.8,3151.2,2519.9,1786.3,1470.8,1053.7,818.47,575.67,449.15,328.8,267.59,207.08,179.31,143.67,140.12,224.58,402.5,463.83,461.5,474.14,320.16,279.74,271.13,251.02,237.86,232.02,222.69,223.53,225.5,243.95
1318,10148,9511.7,10351,11031,11404,10939,10170,9622.9,9146.4,8271.9,7375.9,6293.9,5148,3684.1,2281.2,1751.3,1205.4,967.09,704.49,540.8,373.11,303.8,222.53,197.07,159.67,132.04,107.29,101.93,196.16,356.32,428.82,420.32,435.4,255.19,226.25,206.04,192.21,183.72,168.28,172.95,165.63,166.6,201.22
1319,11434,10895,11634,12149,12223,11369,10104,9119,8330.1,7223.5,6259.2,5243.9,4202.7,2879.5,1621.7,1191.3,808.45,633.92,469.88,373.06,260.3,204.07,160.58,136.78,116.82,96.142,85.069,71.497,188.74,364.56,435.96,437.65,439.01,250.57,213.82,185.18,191.25,169.13,171.26,166.63,165.82,177.29,206.25
1320,12754,12004,12500,12672,12352,11152,9514,8287.4,7373.2,6260.2,5373.2,4493.3,3598.4,2377.3,1225.4,857.52,579.74,451.22,324.36,261.38,176.63,149.67,111.84,99.633,81.44,75.993,54.635,57.593,168.77,340.05,403.86,411.39,417.97,201.64,163.03,160.4,144.83,143.94,121.15,137.62,141.58,136.67,159.66
1321,13324,12654,12712,12437,11782,10390,8572.1,7300.2,6426.2,5436.3,4699.9,3974.7,3204.5,2066.7,969.75,650.28,439.16,350.15,270.05,223.58,160.03,134,95.648,93.336,86.108,73.89,63.058,68.484,181.36,372.1,446.25,449.43,456.98,215.42,172.31,144.41,142.08,134.4,132.48,137.96,136.29,155.55,171.15
1322,13131,12506,12111,11541,10735,9377.4,7627.7,6467.7,5704,4894.5,4286.6,3688.6,3010.3,1900.1,845.43,549.19,372.75,279.42,231.79,189.47,141.97,128.01,106.38,104.77,93.93,91.723,93.162,83.471,208.21,392.36,470.69,464.72,474.49,209.48,168.44,151.85,142.38,135.21,129.9,142.45,128.34,146.31,161.62
1323,12467,11668,10992,10332,9614.4,8497.6,6909.4,5896.8,5236.6,4559,4054.5,3507.4,2878.6,1789,738.97,438.38,307.11,215.76,174.53,135.46,90.645,91.878,57.154,61.579,60.184,57.505,55.216,71.083,178.11,363.72,426.93,439.85,453.58,148.91,106.15,99.103,88.992,80.641,89.641,86.679,78.795,95.62,118.85
1324,11023,10501,9833.7,9245.6,8748.7,7930.9,6546.6,5639.3,5085.1,4481,4032.2,3550.9,2919.5,1803.5,734.02,457.97,320.99,252.62,212.58,176.88,139.18,132.31,122.81,123.37,121.32,108.98,130.38,126.1,256.52,468.01,527.05,548.05,546.81,211.66,164.63,148.33,154.32,130.5,138.67,142.95,131.53,158.13,174.86
1325,9850.8,9359.6,8812.6,8417.6,8146.9,7650.4,6413.9,5603.3,5085.4,4516.3,4102.6,3623.1,3006.5,1857.6,755.37,462.11,339.42,260.32,222.51,201.83,171.78,154.75,148.03,156.59,144.7,148.6,162,180.07,305.61,513.78,573.98,583.42,596.1,226.32,173.24,160.03,149.29,149.97,161.35,157.23,158.7,174.59,201.44
1326,8867.1,8360,8012.2,7806.6,7769.4,7515.5,6442.4,5675.6,5172.4,4636,4224,3722.8,3083.4,1909.4,761.84,478.5,337.81,253.99,222.71,201.29,170.8,168.78,148.73,167.78,164.58,177.69,185.76,207.75,347.59,558.69,605.65,619.17,628.17,201.14,138.54,131.8,123.58,126.38,129.1,127.2,144.54,149.74,160.01
1327,8174.6,7660.4,7489,7444.7,7546.8,7530.7,6583.7,5838,5333.1,4797.3,4369.8,3864.2,3190.6,1965.9,765.37,466.97,332.51,254.43,212.98,203.95,165.1,157.23,161.8,167.67,179.16,189.69,220.09,236.1,378.54,576.46,631.99,642.72,677.72,165.08,113.18,104.62,79.883,83.346,87.918,78.424,90.546,96.561,124.55
1328,7654,7301.7,7279.5,7371.7,7613.4,7759.2,6931.4,6201.3,5693.3,5114.6,4663.1,4139.4,3431.6,2119.9,871.9,548.42,404.83,327.97,293.7,279.1,247.27,252.39,258.6,290.29,296.49,330.67,355.61,385.09,535.97,749.8,803.03,816.89,854.54,259.65,183.04,173.9,156.84,160.78,163.97,152.77,159.1,183.27,213.78
1329,7331.4,7009.3,7124.6,7324.4,7649,7973.1,7273.6,6556.5,6024.5,5423.4,4943.6,4377.6,3633,2244.5,929.75,568.04,435.57,351.01,323.94,295.49,279.48,297.14,321.27,360.37,391.71,440.66,492.2,541.38,682.54,876.39,923.5,956.53,994.31,239.55,141.35,137.57,118.49,123.09,142.8,125.54,133.22,143.04,177.12
1330,7164,6840.4,7060.4,7348.6,7770.6,8244.2,7656.4,6961.4,6426.5,5793.3,5267.4,4679.1,3871.9,2394.8,979.96,608.79,465.03,378.69,349.38,344.04,349.16,376.73,409.51,492.69,555.36,635.59,723.12,808.87,944.49,1089.7,1107.2,1147.2,1259.7,247.26,113.21,105.7,90.896,100.13,110.15,86.818,97.14,118.41,154.45
1331,7119.4,6811.4,7156.7,7548.2,8016.8,8595.2,8187.9,7532.7,6975.7,6307.4,5751.4,5109.7,4247.7,2650,1136,748.11,589.51,498.67,462.35,482.17,511.26,584.07,657.68,810.11,902.96,1039.1,1184.6,1310.8,1430.3,1505,1509,1590.8,1780.5,361.52,166.68,146.2,146,150.88,147.47,148.6,160.26,170.53,203.15
1332,6934.5,6814.6,7254.8,7778.4,8328.4,9023.7,8768.6,8145.7,7619.1,6895.2,6321.8,5628.9,4690.7,2948.1,1314,870.14,721.19,631.54,618.84,649.59,750.4,899.97,1082.8,1303.3,1516.9,1763.2,2004.2,2220.4,2329.2,2233.7,2209.1,2414.6,2741.5,514.15,189.4,173.93,161.13,169.94,192.83,169.99,181.83,199.05,217.87
1333,6952.2,6801.1,7375.7,8029.4,8632.7,9452.5,9360.9,8824,8310,7587.1,6959.3,6210.9,5190.2,3291.9,1507.1,1031,885,799.59,808.3,910.01,1084.5,1354.5,1683.2,2078,2462,2865.5,3262.1,3668.1,3720.1,3433.1,3350.3,3740.7,4410.6,715.92,153.12,131.56,123.74,140.93,143.89,141.8,147.89,160.94,189.3
1334,6985.3,6755,7460.4,8257.1,8940.9,9838.6,9970.4,9571.8,9099.3,8355.1,7708.8,6939.4,5828.1,3729.9,1760.3,1252.2,1106.3,1028.9,1104.5,1278.7,1629.5,2113.9,2708.5,3395,4047.8,4679.4,5314.7,5917.6,5965.3,5518.1,5456.5,6155,7494.7,1082.6,99.777,92.123,69.044,67.688,78.002,80.356,78.823,99.069,126.44
1335,6890.7,6872,7723.6,8707.2,9472.3,10521,10851,10595,10203,9476.8,8837.9,8018.8,6790.2,4419.2,2255.3,1696.3,1571.9,1523.4,1685.4,1974.1,2599.6,3384.4,4335.2,5395.5,6373.1,7355.9,8252.3,9043.7,9310.9,9230.3,9504.3,10943,13332,2008.8,207.41,176.74,168.58,165.8,177,172.25,183.54,180.16,198.85
1336,7002.8,6928.8,7923.6,9076.6,9969.7,11123,11678,11620,11335,10688,10070,9247.3,7907.5,5243.9,2822,2223.4,2111.2,2123.6,2380.7,2848,3835.9,5028.4,6411.5,7955.7,9282.9,10560,11556,12515,13555,14880,16115,18674,22372,3187.9,245.61,192.84,167.46,165.77,169.7,166.83,178.16,184.85,204.51
1337,6964.5,6965.2,8085.2,9457.3,10460,11760,12583,12767,12667,12131,11615,10799,9363.2,6342.1,3563.3,2900,2843,2877.5,3272.4,3904.6,5279.7,6870.6,8576.3,10454,11943,13228,14172,15068,18469,24402,27328,30902,37207,5198.4,277.65,193.51,166.32,159.13,159.98,159.97,159.18,180.5,196.96
1338,7125,7042.5,8316.5,9858.5,11039,12498,13588,14056,14176,13838,13473,12734,11162,7700,4492.5,3730.6,3647,3706.4,4166.1,4926.5,6580.4,8399.1,10207,12257,13726,14791,15448,16098,23974,37584,43850,48924,56973,7179.6,320.01,219.32,186.03,161.64,168.64,159.09,162.65,168.36,195.42
1339,7162.6,7172.8,8581.4,10333,11680,13342,14734,15549,15959,15911,15774,15175,13489,9442.7,5580.3,4635.3,4466.5,4481,4899.2,5678.8,7383.7,9232.8,10892,12664,13815,14627,14856,15179,29910,53944,63455,68593,76499,8757.8,418.93,291.02,241.39,211.08,221.68,198.95,218.87,224.74,245.69
1340,7272.3,7296.7,8829.8,10790,12322,14230,15959,17180,17951,18271,18482,18087,16300,11519,6730.5,5431.3,5091.1,4987.4,5269.5,5895.1,7409.4,8981.2,10206,11509,12238,12631,12471,12732,35827,71383,82833,85967,90072,9702.3,442.35,301.85,236.43,225.48,218.04,203.66,199.84,214.01,234.98
1341,7437.1,7381.3,9030.6,11191,12920,15070,17143,18776,19931,20690,21286,21136,19202,13598,7695.4,6022,5410.9,5111.2,5171.4,5559.7,6733,7836.8,8595.8,9449.3,9846.8,9969.8,9770.2,10049,39217,80404,92106,90088,91108,8733.3,424.26,270.75,215.94,191.64,171.47,164.42,172.05,191.21,205.13
1342,7528.1,7611.4,9387.2,11741,13669,16086,18506,20555,22135,23346,24335,24465,22356,15806,8612.4,6436.1,5541.4,5028.9,4812.9,4969.8,5758.2,6425.2,6792,7252.2,7333,7355.7,7122.2,7411.9,38297,80415,89817,85368,80917,6744.9,430.42,293.31,235.85,215.61,222.56,198.06,208.78,229.52,247.17
1343,7759,7828.9,9718.9,12256,14364,17037,19812,22230,24178,25791,27158,27457,25113,17616,9219.5,6595.2,5427.3,4744.5,4346.8,4307.5,4765.5,5157.8,5266.1,5443.8,5464.2,5431.8,5192.5,5486.4,33414,67421,73690,66807,60058,4791.2,365.39,261.2,219.91,204.46,212.76,211.85,209.51,214.89,255.16
1344,8016.9,8043.5,10026,12704,14970,17868,20920,23649,25852,27712,29291,29615,27003,18721,9406.4,6472.8,5152.7,4358.2,3848.6,3677.5,3923.2,4036.9,4042.3,4077.1,4025.7,3920.5,3720.5,3980.7,25520,49380,52505,45622,39738,3061.8,277.88,208.96,166.88,158.66,168.2,171.98,180.41,189.58,218.59
1345,8344.2,8251.5,10335,13097,15470,18544,21812,24727,27059,29006,30561,30779,27814,19038,9201.3,6131.6,4766.5,3937.9,3380.4,3120,3182.1,3178.3,3064.2,3030.9,2933,2774.9,2586.4,2759.6,17705,33090,34204,28461,24377,1869.4,172.26,105.61,90.237,86.714,89.828,92.025,92.102,121.27,152.78
1346,8645.5,8652.9,10798,13641,16084,19258,22690,25650,27942,29736,31172,31097,27842,18785,8848.7,5797.1,4431.6,3638.6,3075.7,2800.8,2727.2,2606.2,2457.5,2358.1,2237.6,2041.4,1862.4,1954.3,11178,20219,20719,17241,14519,1147.7,213.25,182.12,158.84,156.78,179.33,181.17,185.59,201.59,229.12
1347,9055.9,8984.8,11123,13922,16321,19492,22963,25827,27905,29366,30496,30096,26649,17731,8146.8,5272,4025.7,3287.2,2776.6,2488.9,2313,2135.4,1952.6,1838.7,1692.6,1460.7,1252,1300.4,6652.7,11703,11764,9767.6,8151.2,680.3,144.59,108.37,103.58,97.495,130.5,120.93,122.31,156.44,180.31
1348,9583,9369.5,11427,14042,16287,19350,22745,25374,27114,28168,28935,28263,24764,16324,7384.9,4764,3680.8,3033.4,2581.5,2332.6,2059.9,1821.8,1615.9,1484.4,1328.3,1033.5,812.75,838.97,3920.9,6657.3,6653.9,5489.7,4622.8,403.15,83.497,63.429,55.364,62.24,77.677,66.822,93.756,107.01,133.56
1349,10142,9870.2,11778,14070,16119,19022,22253,24599,25993,26693,27194,26379,23039,15137,6841.7,4478,3545.6,3017.5,2609.2,2360.8,2035.2,1739.2,1526,1377.8,1175,846.81,620.55,610.8,2422.9,4043.5,4089.8,3388,2904.3,301.58,120.45,101.9,92.439,97.944,115.51,127.81,121.65,144.54,174.04
1350,10747,10404,11994,13827,15579,18258,21299,23356,24401,24797,25175,24411,21350,14122,6454.7,4308.4,3545.6,3095.9,2767,2535.4,2121.2,1751.8,1499.2,1310.8,1115,714.89,456.65,439.8,1494.3,2490.7,2510.1,2155.7,1875.9,239.47,104.75,93.704,84.139,93.084,112.92,123.83,129.74,147.53,180.81
1351,11426,10934,12117,13359,14777,17168,20032,21828,22589,22826,23252,22704,20038,13469,6276,4323.3,3677.7,3337.8,3042.1,2808.5,2304.5,1845.1,1558.1,1331.8,1100.6,639.39,343.98,328.79,1002.1,1624.7,1667,1455.7,1295.7,187.13,108.52,82.197,87.796,87.784,110.38,101.67,123.56,137.02,165.78
1352,12125,11394,12075,12677,13756,15918,18563,20162,20733,20955,21528,21298,19163,13115,6221.1,4385.8,3865.2,3610.8,3353.2,3102.5,2502.9,1910.6,1553.7,1328,1053.4,538.53,218.27,190.84,649.66,1075.5,1118.8,975.14,901.67,94.081,26.119,8.9425,0,13.253,18.907,41.705,43.723,70.971,95.222
1353,12662,11983,12055,11992,12774,14704,17206,18644,19134,19403,20195,20400,18730,13170,6434.1,4647.4,4218.7,4047.9,3798.9,3527.4,2813.7,2103.4,1692.1,1422.4,1127.3,562.86,220.61,196.09,512.36,863,905.58,839.79,796.5,143.42,86.528,83.954,90.804,89.981,108.52,105.9,137.26,141.15,172.43
1354,13112,12338,11844,11153,11691,13412,15767,17098,17537,17931,18986,19582,18340,13190,6535.9,4804.4,4453.3,4330.7,4037.6,3758.8,2923.6,2141.3,1693.3,1404.8,1089,536.55,181.86,148.99,403.18,673.5,716.43,678.23,642.42,126.79,78.537,64.288,64.311,71.621,98.765,89.515,87.845,115.81,149.93
1355,13262,12492,11475,10310,10630,12197,14438,15745,16138,16644,17890,18799,17890,13043,6498.1,4808.2,4460.1,4369.5,4058.1,3722.8,2851.9,2055.1,1608.7,1321.9,1005.9,455.68,137.47,104.71,313.85,535.2,580.67,561.07,539.49,84.586,40.505,36.552,38.286,40.497,74.867,72.283,86.832,101.98,127.59
1356,13307,12395,10936,9476.4,9654.1,11098,13237,14480,14868,15477,16827,17873,17167,12585,6267.9,4652.2,4296.2,4177.1,3836.1,3491,2656.5,1884,1471.4,1191.7,891.02,381.3,98.012,83.129,235.76,426.11,465.47,449.19,445.07,49.824,0,0,6.0487,0,9.4873,31.425,31.526,59.118,84.57
1357,12626,12030,10371,8770.7,8868.4,10208,12268,13442,13865,14474,15829,16900,16253,11890,5893.6,4370,3994.8,3826.5,3487.3,3132.9,2372.6,1714.5,1325.3,1080.7,812.47,359.64,117.25,104.92,248.72,437.93,487.06,484.78,479.93,107.12,67.985,69.556,61.265,75.377,90.893,94.934,110.4,135.21,160.74
1358,11949,11356,9612.9,8040.2,8104.2,9365.1,11335,12474,12859,13446,14707,15627,14920,10786,5277.8,3865.6,3485,3298.2,2943,2641.9,1971.5,1436,1126.7,925.89,689.73,297.18,87.981,84.02,201.55,367.91,415.29,420.89,417.63,70.92,41.7,32.074,29.291,42.591,49.58,77.026,67.386,94.281,132.86
1359,10936,10432,8768,7357.8,7414.3,8633.2,10511,11586,11940,12452,13540,14244,13455,9587.5,4604.2,3345,2944.2,2742.2,2415.6,2152.7,1614.4,1199.6,951.19,770.8,569.64,250.84,72.976,84.464,177.44,328.53,374.67,382.58,384.07,69.321,37.67,39.986,34.467,36.15,62.666,64.229,69.541,98.551,134.12
1360,9880.5,9520,8028.3,6816.5,6905.1,8082.1,9874.2,10886,11218,11639,12519,12989,12076,8486.1,4027.6,2893.8,2515.5,2295.7,2011.2,1775.8,1355.8,1021.6,827.6,687.48,512.59,230.06,105,105.64,187.14,336.31,383.22,381.46,400.32,101.66,69.081,56.551,67.207,62.317,90.476,100.88,110.62,119.28,162.27
1361,8847.8,8514.3,7257.4,6299.3,6424.2,7559.8,9245.4,10196,10490,10798,11466,11711,10737,7426.1,3464.3,2474.9,2111.9,1881.8,1641.2,1452,1108.6,869.31,702.48,597.35,445.55,217.61,103.36,107.89,187.35,312.49,363.04,361.87,376.96,96.462,70.218,59.952,63.716,78.023,80.621,103.45,113.06,125.2,172.83
1362,7794.7,7547.9,6554.8,5812.2,6000.1,7093.4,8685.1,9556,9799.7,10008,10499,10558,9549.5,6496.3,3003.5,2113,1779.3,1565.9,1349.9,1204.5,941.26,733.64,609.08,506.75,388.05,200.4,97.775,112.86,176.64,300.17,348.79,345.12,348.59,84.486,65.429,53.162,41.719,67.608,85.13,90.129,108.43,123.49,171.88
1363,7188.6,6765.4,5934,5382.5,5620.1,6660.1,8187.8,8991.7,9186.6,9307.2,9654.2,9596.6,8583.8,5766.3,2610.9,1821.8,1502.5,1319.7,1126.1,992.04,773.12,623.68,507.32,434.03,324.55,141.35,76.288,87.669,139.76,236.23,269.32,275.5,302.31,31.47,31.203,18.818,13.085,37.452,51.378,43.496,60.866,75.683,116.39
1364,6283,6092.6,5473.5,5085.3,5337.7,6368.8,7797.9,8516.1,8678.4,8747.9,8974,8794.4,7783.3,5203.1,2340.7,1644.3,1357.4,1165.6,1021.2,903.69,716.36,585.59,500.16,440.54,330.79,182.26,129.23,147.83,199.1,289.35,326.39,340.41,352.79,107.06,95.83,78.192,70.912,94.25,117.85,127.06,133.43,154.43,195.11
1365,5724.3,5514.1,5053.6,4777.4,5064.2,6045.6,7404.8,8070.2,8180.3,8180,8317.4,8099.5,7116.4,4712.9,2112.9,1462.1,1203.8,1024.9,893.57,789.29,632.29,535.12,455.58,396.11,312.9,182.87,130.79,147.48,199.44,277.43,316.34,321.2,339.12,106.66,96.908,81.56,71.412,103.26,119.66,119.58,137.64,142.16,196.66
1366,5284.6,5004,4660.2,4473.7,4799.6,5737,7000.1,7610.2,7695.1,7662.2,7728.6,7466.2,6531.7,4287.4,1892.3,1306.9,1062.4,895.69,783.33,687.56,544.94,465.75,398.36,346.87,276.35,166.29,126.93,136.67,170.23,233.43,270.76,282.18,297.3,82.315,74.954,59.043,60.509,74.919,90.961,93.761,106.98,128.22,159.74
1367,4842.4,4661.5,4391.9,4288.9,4614.1,5531.6,6722.8,7267.3,7342.7,7285.9,7298.8,7011.5,6115.3,4013.6,1780.3,1249.4,1017.2,861.9,749.14,672.25,537.35,467.02,414.54,368.38,317.27,220.25,185.32,199.19,240.1,283.88,314.71,318.33,327.27,126.25,116.22,95.184,101.32,105.58,122.66,144.03,160.66,171.16,212.69
1368,4587.6,4349,4162.4,4099.3,4427.6,5304.4,6437.7,6932.5,6973.6,6893.3,6884,6596.4,5739.1,3755.3,1665.6,1162.2,935.76,797.85,697.26,625.4,500.67,452.95,379.5,368.82,326.78,238.86,209.65,235.58,249.84,273.07,286.21,299.03,313.96,107.59,109.81,102.36,89.39,109.91,126.31,136.75,146.69,161.31,197.02
1369,4290.2,4110.7,3950,3925.8,4250.8,5113.9,6164.8,6615.3,6652.2,6569.5,6554.2,6237.3,5417.3,3546.6,1582.4,1101.4,910.43,754.89,663.16,602.5,498.18,444.9,405.14,386.66,356.74,284.03,270.6,307.42,315.47,292.39,290.34,300.91,313.6,125.61,116.47,104.03,97.791,110.37,131.33,152.56,160.58,174.64,210.5
1370,4025.8,3804,3707,3712.1,4044.6,4850.6,5855.2,6270.3,6298.5,6197.4,6164.2,5867.5,5083.3,3311.6,1454.7,1002.8,806.76,665.83,586.94,531.67,434,404.32,376.75,370.19,350.49,297.04,318.1,344.13,332.19,257.49,238.52,244.76,247.75,82.733,71.125,45.77,44.957,54.463,78.696,99.199,115.12,119.28,167.54
1371,3892.9,3711,3620.4,3641.4,3973.8,4779.1,5724.4,6096.1,6116.9,6020.8,5969,5670.2,4923.7,3230,1454.4,1038.6,835.45,708.76,620.5,579.03,509.32,477.58,461.61,466.73,472.64,451.1,501.61,557.75,510.18,363.38,303.4,303.37,329.24,151.96,142.35,138.14,124.4,138.64,156.78,173.39,187.56,204.58,247.79
1372,3698.2,3529,3466,3505.9,3827.9,4582.8,5496.3,5825.4,5846.8,5749.1,5696.5,5407.8,4696.4,3087.5,1406.7,1010,800.82,684.29,620.07,585.79,527.96,516.21,533.88,568.92,610.69,653.68,750.58,896.99,792.71,452.61,296.51,318.27,323.32,146.58,120.16,108.61,115.41,133.42,152.29,162.55,173.68,189.43,229.63
1373,3572.9,3382.9,3351.2,3384.8,3713.9,4428.3,5277,5593.4,5596,5506.7,5442.6,5158.9,4485.7,2940.3,1351.1,984.02,799.93,686.55,629.31,606.92,576.65,599.76,649.71,754.36,860.75,962.43,1163.5,1392.7,1238.4,583.74,299.6,289.59,304.55,141.22,127.16,108.55,111.55,116.8,140.28,151.92,167.28,195.03,221.52
1374,3461.5,3248.8,3211.6,3250.1,3558.6,4252.6,5065.8,5360.9,5364.6,5261.1,5197.8,4931.8,4277.6,2817.1,1307.4,934.97,775.06,679.35,628.94,625.92,649.79,722.54,870.42,1060.7,1277.8,1530.3,1907.9,2327.1,1985,816.03,307.68,260.86,276.46,117.18,103.68,98.311,87.148,92.93,119.96,136.51,148.37,175.39,211.85
1375,3271,3162.5,3139.9,3184.8,3489.5,4155.7,4934.4,5199.1,5188.9,5103.1,5018.4,4766,4140.7,2737.9,1315.6,983.66,839.82,755.36,739.86,781,872.64,1049,1345.6,1728.3,2160,2658.6,3335.1,4114.4,3474.8,1344.2,404.42,333.31,326.67,174.91,157.18,140.95,141.27,150.93,180.78,187.33,219.03,228.34,264.35
1376,3253.2,3051.3,3031.9,3091.5,3358.8,3994.2,4737.1,4969.4,4965.9,4873.6,4799,4525.6,3940.6,2607.4,1284,983.78,874.76,821.94,859.95,959.79,1178.8,1507.9,2034.4,2719.4,3490.5,4368.5,5551.9,6699.9,5756.4,2040.8,439.66,308.64,317.18,140.57,134.12,116.41,112.48,127.32,152.49,152.13,172.12,197.92,233.75
1377,3110,2919.8,2912.2,2957.8,3224.6,3813.1,4513.2,4751.2,4722.5,4626.4,4540.2,4275.7,3708.4,2474.6,1271.9,1020.5,969.2,947.74,1062.3,1257.8,1682.4,2298.9,3235.2,4375.2,5649.7,7083,8812.2,10459,8526.7,2740.1,473.24,299.27,274.25,118.11,105.74,88.512,82.785,97.42,129.67,127.21,155.26,163.91,213.13
1378,2998.5,2849.6,2855.2,2911.9,3157.8,3724,4391.1,4606.3,4574.4,4474.3,4373.7,4111.5,3567.4,2425,1370.8,1165.8,1177.4,1234.4,1464,1813.8,2576.8,3608.4,5103.3,6929.1,8936.5,10827,13008,15074,11443,3759.1,594.85,354.75,323.77,161.01,146.72,134.22,127.88,138.9,168.91,177.35,191.41,217.51,248.52
1379,2952.3,2781,2792.1,2831.5,3054.6,3608.5,4249.8,4432,4395,4286.6,4189,3922.2,3407.2,2361.7,1484.3,1368.4,1493,1637.5,2042.7,2655.4,3921,5560.9,7871.1,10517,13017,15319,17814,19711,14303,4224.4,615.78,353.54,325.96,178.47,157.49,147.96,129.51,147.53,180.34,184.9,198.77,220.78,250.03
1380,2794.4,2696.1,2694.2,2751.2,2966.6,3466,4095.3,4256.8,4232.3,4104.7,3991.4,3726.9,3232.4,2325,1697.4,1725.8,2001.2,2272.4,2919.1,3818.3,5699.8,8013.5,10979,14075,16878,19174,20671,21508,14553,4168.8,629.05,361.7,330.52,169.11,140.94,133.62,126.29,141.27,176.93,185.82,198.17,230.32,270.74
1381,2855.7,2566.6,2572.3,2615.9,2810.9,3279.7,3879.1,4046.8,4007.1,3872,3757.6,3486.3,3025.8,2245.3,1928.6,2111.1,2557.5,2997.9,3919.2,5102.7,7608.2,10366,13345,16545,18926,20129,20631,20782,12940,3531.3,472.24,261.2,232.01,77.871,60.999,43.471,37.756,61.106,86.79,76.315,104.64,132.09,165.59
1382,2662.4,2566.6,2587.5,2619.1,2808.5,3258.5,3838.6,3999.1,3926.9,3793,3680.1,3414.5,2994.5,2386.5,2413.7,2796.5,3396.2,3996.2,5063.7,6490.1,9185.3,12173,15014,17604,18818,18968,18365,17594,10338,2730.5,513.38,357,349.06,193.13,165.82,174.66,152.78,175.06,205.68,214.67,233.96,250.11,289.88
1383,2606.5,2506.9,2502.2,2560.7,2722,3136.5,3719,3856.7,3798,3633.6,3514.1,3268.3,2878.2,2440.8,2869.4,3451.8,4157,4835.4,5934.4,7339.2,9844.9,12440,14535,16003,16375,15733,14256,12886,7101.4,1899,422.55,325.3,305.96,171.68,133.65,122.05,110.87,146.54,185.4,195.95,200.89,223.96,267.5
1384,2617.8,2397.6,2410.6,2446.9,2593.7,2992.7,3564.2,3702.9,3635.5,3485.2,3364.9,3114.2,2755,2476.2,3174.5,3881.6,4529.1,5184.2,6089.8,7223,9226.7,11092,11928,12636,12302,11158,9725.6,8483.1,4420.7,1161,291.28,239.17,231.84,93.427,76.379,59.053,76.714,98.824,115.17,116.86,137.72,157.69,191.37
1385,2506.1,2378.9,2383.9,2427.4,2568.8,2948.9,3518.7,3647.3,3581.8,3433,3313.9,3059.8,2745.6,2575.4,3459.9,4147.3,4621.6,5123.4,5677.1,6380.2,7666.7,8680.2,8844.5,8878.8,8242.8,7271,6086.5,5291.4,2717.5,792.1,294.74,269.67,267.52,123.99,114.37,113.19,99.233,122.74,149.87,171.05,182.32,205.98,252.64
1386,2508.4,2351.8,2353.5,2390.6,2518.7,2886.7,3471.9,3598.7,3529.7,3389.3,3259.1,3033.5,2735.4,2608.9,3432.5,4023.1,4272,4586.7,4844.8,5235.5,5907.3,6410.7,6249.6,6063.4,5488,4704.3,3858.3,3268.6,1711.1,575.16,277.71,266.6,263.54,135.09,126.57,108.5,114.52,132.92,172.03,171.94,196.85,209.7,255.08
1387,2416.5,2282.9,2305.5,2340.3,2465.4,2825.9,3417.2,3536.7,3477.5,3331.7,3220.2,2983.1,2709.7,2587.2,3240.5,3638.1,3672.4,3791.1,3826.8,3961.2,4209,4388.5,4128.3,3845.3,3386.3,2861,2354.1,1993.5,1051,426.85,276.55,265.74,267.85,129.36,112.12,103.38,99.569,134.49,171.11,173.9,197.04,211.54,249.28
1388,2341,2192.5,2211.9,2237.4,2373.3,2731.7,3320.3,3459.5,3402.4,3276.3,3168.2,2945.2,2690.4,2496.8,2874.2,3073.4,2969.4,2991.2,2907.7,2898.9,2937.1,2885.5,2636.5,2418.3,2075,1745,1436.2,1239.6,641.5,287.9,203.12,205.23,192.6,71.685,70.511,63.143,62.978,80.984,116.97,113.23,145.92,168.98,208.58
1389,2365.1,2207.9,2213.4,2241,2374.1,2729.1,3340,3501.8,3434.3,3327.8,3225.4,3030.9,2748.6,2494.9,2598.7,2633.5,2491.7,2445.6,2333.8,2294.4,2221.7,2144.4,1909.3,1717.7,1486.3,1232.8,1038.9,923.41,509.3,286.84,245.86,249.53,232.6,111.26,115.01,111.03,104.41,135.97,165.36,168.86,190.01,199.49,234.02
1390,2257.3,2158.2,2171,2202.7,2333.4,2696.2,3328.7,3503.9,3445.1,3347.9,3281.3,3092,2841.7,2518.4,2382,2321.6,2191.2,2105.6,2012,1944.8,1841.1,1709.9,1524.4,1316.2,1119.7,938.38,818.65,737,420.77,286.59,249.97,234.84,241.54,96.734,100.79,93.52,105.14,123.91,159.62,165.84,191,209.16,242.09
1391,2253.2,2096.2,2109.1,2135.7,2270.1,2631,3304.1,3509.8,3450.2,3389.7,3325.5,3162.3,2921.4,2562.8,2290.7,2180.8,2081.2,2012.4,1949.2,1890.9,1739.8,1588.7,1408,1181,970.52,811.2,723.43,664.56,345.13,237.89,209.89,196.6,184.56,50.638,64.731,58.299,63.429,86.738,122.08,122.16,151.61,155.18,201.24
1392,2268.1,2070.7,2092.7,2129.8,2252.1,2638.5,3336.1,3552.8,3520.8,3476.4,3450.2,3321.2,3110.7,2760.2,2419.1,2283.4,2230.3,2173.3,2161.7,2111.6,1955.2,1760.7,1545.3,1285.5,1047.5,873.58,801.76,745.54,363.17,251.66,219.53,200.88,201.27,71.801,73.877,64.323,69.642,106.21,124.72,133.64,161.46,182.77,214.85
1393,2165,2081.2,2102.5,2128.7,2273.3,2673,3423.1,3661.5,3625.3,3620.9,3622.6,3538.9,3403.1,3116.3,2774.8,2648.7,2690.3,2666.8,2704.6,2683.5,2491.3,2231.7,1988.2,1601.5,1322.3,1104.7,1026.3,970.37,449.43,348.7,288.67,251.56,238.11,113.03,109.9,99.215,92.173,129.23,160.72,171.43,197.37,207.45,256.63
1394,2216.1,2061.1,2066.5,2109.8,2259.2,2668.3,3469.8,3750.5,3734.2,3750.1,3808.9,3777.1,3738,3598.7,3349.4,3273.2,3427.8,3447.3,3569.8,3576.4,3361.6,3007.1,2687.7,2158.7,1768.3,1463.7,1407.7,1308.2,533.35,387.34,295.57,236.09,220.21,98.119,93.421,86.876,91.268,115.69,147.11,153.57,180.88,196.98,225.77
1395,2174.7,1988.3,2015.6,2052.6,2208.1,2644.8,3495.5,3806.7,3805.2,3877.3,4000,4050.6,4155.7,4290.4,4270.7,4276,4614.9,4727.1,4981.5,5045.1,4813.8,4308.3,3866.9,3072.3,2506.5,2097.2,1987.2,1871.7,676.73,453.39,298.93,205.12,168.3,45.833,30.345,29.068,28.772,57.837,83.389,103.02,106.69,125.55,172.18
1396,2176.6,2047.7,2083,2138.9,2285.7,2749.4,3679.2,4009.2,4044.7,4171.2,4343.9,4530.7,4860.9,5424.7,5845.6,6012.3,6635.9,6911.8,7398.4,7560.5,7252.8,6536.8,5893,4678.5,3824.8,3208.3,3088.2,2870,1008.9,717.08,457.95,334.05,274.51,130.93,116.43,120.69,113.13,136.8,165.41,190.11,205.74,219.64,264.09
1397,2227,2041.8,2064.4,2124.1,2286,2774.4,3763.3,4153,4208,4386.1,4672.3,4979.8,5674.9,6925.6,8026.8,8468.3,9534.7,10045,10841,11126,10708,9649,8674.2,6873.6,5593.6,4685.6,4425.6,4090,1353,901.23,535.42,358.2,261.56,121.05,95.573,101.56,92.784,116.09,133.4,155.84,171.9,189.61,217.72
1398,2128.9,2037.3,2073.2,2130.2,2313.8,2827.3,3899.8,4332.9,4428.3,4673.3,5073.4,5650.7,6867.7,9290.8,11627,12556,14290,15173,16430,16825,16145,14514,12903,10132,8119.8,6719.3,6241.4,5637.4,1785.2,1175.4,684.49,428.25,303.7,152.31,104.89,106.35,109.8,120.4,159.08,171.66,197.09,211.91,238.81
1399,2267.8,2022.3,2069.1,2132.3,2319.4,2857,4019.1,4500.7,4636.3,4951.2,5491,6367.5,8308.8,12282,16357,17932,20523,21856,23575,23998,22831,20265,17708,13681,10754,8761,7921.5,6965.8,2061,1334.1,710.38,436.65,302.64,135.76,101.31,83.444,86.816,92.522,109.63,137.09,154.22,170.21,214.63
1400,2222.1,2096.3,2127.3,2201.9,2416.2,2993,4239.5,4782.7,4948.7,5363.2,6068.8,7373.5,10307,16518,23066,25585,29048,30871,32901,33045,30786,26901,22909,17304,13304,10491,9238.4,7865,2278.6,1482.4,838.85,520.45,390.14,222.06,156.71,147.36,150.94,169.17,195.88,204.49,227.08,247.97,294.08
1401,2253.9,2110.5,2146.4,2225.8,2448.9,3057,4410.1,5004.5,5213.7,5709.2,6622.6,8428.5,12622,21623,31137,34605,38591,40638,42346,41685,37780,32270,26597,19527,14588,11073,9323.9,7734.7,2176.5,1388.6,802.14,504.98,379.6,218.79,164.62,147.51,139.23,144.84,175.15,182.48,204.01,223.69,259.76
1402,2310.2,2114.9,2157.1,2249.2,2464.4,3118.4,4566.4,5217.5,5464.1,6057.7,7164.8,9511.1,15022,26922,39286,43506,47271,49101,49624,47642,41840,34647,27497,19568,14160,10462,8491.4,6799.9,1865.2,1170,677.23,470.79,364.24,220.63,179.43,154.15,145.17,147.3,168.17,165.63,199.36,211.9,247.67
1403,2311.1,2154.8,2204.6,2290.1,2538.6,3203.8,4763.1,5485.8,5746.2,6418.5,7708,10577,17266,31477,45754,50130,52765,53955,52785,49374,41860,33765,25886,17918,12484,8935,6996,5427.7,1513.4,959.87,606.61,429.35,379.67,246.66,197.57,182.38,160.58,177.52,190.96,201.46,232.27,233.42,281.66
1404,2358.8,2221.6,2263.3,2347.7,2615,3299.2,4973.7,5752.2,6039.2,6761.1,8196.9,11451,18902,34440,49048,52679,53358,53411,50458,45795,37409,29312,21606,14524,9902.6,6844.1,5184.7,3951.6,1144.3,742.12,498.55,388.95,370.24,249.98,222.13,204.35,174.19,189.58,207.06,218.98,245.12,253.45,287.94
1405,2417,2228.9,2288.6,2367.7,2623,3336.6,5111.8,5957.7,6264.8,7018.4,8498.7,11829,19346,34421,47375,49882,48542,47592,43345,38302,30249,23027,16463,10839,7222.7,4873,3632,2720.4,833.64,545.67,396.78,328.9,321.72,221.17,185.35,187.22,159.5,168.12,185.12,197.2,203.15,223.56,263.78
1406,2437.6,2233.1,2286.9,2374.1,2630.3,3377.1,5272.2,6177.5,6468.7,7204.6,8619.8,11794,18589,31639,41442,42518,39767,38182,33636,29052,22281,16598,11623,7513.3,4938.4,3279.1,2387.5,1800.5,597.44,367.27,276.46,248.65,260.59,170.41,151.87,145.88,123.65,136.47,147.31,171.75,175.29,187.9,230.09
1407,2470.6,2338.6,2396.5,2483.1,2740.4,3490.7,5532.3,6509.6,6810.6,7490.6,8811.4,11562,17216,27448,34093,34041,30746,28974,24838,21042,15777,11593,8021.9,5183,3434.9,2283.5,1690.8,1312.4,524.3,354.35,300.03,283.89,304.48,205.22,199.52,208.37,198.35,210.05,221.86,246.31,246.29,265.66,299.46
1408,2484.7,2350.7,2412.1,2503.7,2744,3524.2,5701.2,6778.2,7051.2,7682.2,8802.3,10969,15197,22239,25790,25023,21918,20290,17061,14272,10581,7723.2,5321.8,3491,2338.7,1567,1185.4,952.28,429.73,290.03,246.59,243.36,256.03,183.19,165.77,166.4,177.23,188.49,210.86,226.32,228.55,247.08,284.27
1409,2517.5,2374.4,2433.9,2534,2764.3,3564.2,5913.2,7083.6,7355.8,7917,8810.1,10391,13206,17407,18654,17609,15050,13713,11394,9473.9,6984.5,5120.4,3572.8,2397,1657.3,1133.5,890.24,738.15,380.89,242.82,217.63,214.12,239.67,147.04,142.93,158.2,153.6,169.12,187.06,200.75,216.71,232.42,274.62
1410,2587.6,2391.6,2443.9,2535,2777.2,3585.7,6127.3,7423.2,7697.6,8196,8926,9948.1,11636,13649,13368,12233,10260,9215.8,7597.4,6327.4,4681.7,3462.4,2475.9,1709.6,1204.9,863.45,709.53,605.63,331.99,204.93,152.58,150.12,192.92,85.182,87.184,105.12,114.89,136.05,149.21,162.87,172.29,188.52,218.62
1411,2564.2,2466.3,2529.3,2631.1,2854.1,3711.7,6446.5,7894,8184.4,8620.1,9211.9,9843.9,10654,11045,9759,8640.1,7149.3,6317,5202.4,4352,3270.5,2487.7,1844.1,1354.3,1032.8,782.62,671.55,600.72,374.48,242.49,221.02,219.15,253.88,162.91,151.74,171.12,173.44,201.3,226.35,234.54,258.8,267.23,293.93
1412,2674.3,2482.7,2570.9,2690,2925.7,3791.8,6733.2,8387.3,8690.9,9142.7,9611.2,9920.7,10108,9359.6,7384.4,6289.3,5107.8,4387,3611,3041.1,2338.2,1826.2,1414.9,1095.8,863.52,689.13,616.21,582,370.75,237.8,174.36,183.29,195.83,113.31,106.93,115.77,127.63,155.58,197.46,202.94,207.27,238.83,270.99
1413,2673.1,2496.7,2565.3,2677.3,2925.9,3856.6,7045,8870.7,9242.3,9681.4,10122,10273,10006,8418.2,5898.8,4804.2,3833.9,3145.1,2561.4,2201.6,1734.7,1394.2,1122.2,916.88,764.62,630,588.29,577.03,368.59,215.5,152.3,170.66,192.72,100.1,107.18,116.16,123.71,149.05,164.15,180.61,208.99,220.82,247.2
1414,2747.8,2582.5,2675.2,2775.6,3043.5,4027.1,7509.9,9572.4,10035,10515,10940,11018,10439,8211.5,5192,4044.2,3182,2449.4,1943.2,1712.5,1399,1185.4,1000.4,864.76,758.21,676.88,646.77,648.61,433.81,251.81,187.4,191.47,207.42,124.94,115.95,133.84,123.84,161.78,191.16,207.23,225.39,243.9,275.38
1415,2778.6,2657.2,2752.8,2864.1,3143.1,4189.3,7947.1,10308,10856,11424,11926,11983,11262,8490.2,5007.4,3751.2,2953.5,2069.1,1536.9,1384,1177.9,1044.8,938.71,846.14,783.01,718.58,715.34,727.85,503.01,278.96,196.88,201.78,224.29,118.94,124.19,129.37,138.32,165.67,197.11,206.29,250.05,250.47,284
1416,2872.1,2733.1,2820.5,2956.1,3245.5,4356.6,8431.3,11080,11742,12434,13047,13188,12389,9200.6,5195,3818.2,3031.4,1928.6,1284.8,1183.6,1043.2,976.59,894.74,872.86,830.2,799.78,817.02,847.13,570.04,295.45,197.37,208.17,221.89,122.66,120.56,132.75,135.94,170.05,195.76,214.53,237.79,254.28,285.62
1417,3023.3,2759.4,2868.8,3005.8,3315.7,4498.2,8900.4,11879,12680,13486,14252,14558,13746,10208,5659.9,4117,3342.1,1963.7,1068.8,1029.5,945.64,915.03,898.92,899.19,902.74,904.78,926.36,978.74,657.9,277.07,139.08,138.37,158.31,59.843,58.669,75.066,71.044,91.592,122.95,143.97,167.4,179.39,214.16
1418,3049.6,2922.8,3043.4,3193.9,3525,4793.1,9574.7,12910,13877,14848,15833,16339,15568,11642,6527.9,4808.6,4004.6,2288.1,1055,1018.6,997.08,1011.7,1033.5,1087.7,1123.6,1169.1,1253.5,1318.2,931.93,398.82,213.89,216.49,212.52,125.98,123.6,137.92,143.8,166.57,187.92,206.84,239.66,253.51,301.8
1419,3229.3,3032.6,3172,3345.9,3697.7,5057.5,10184,13881,15008,16187,17397,18139,17447,13190,7491.7,5593.4,4742.4,2644.4,1046.6,1047.6,1081.6,1147.8,1236.5,1363.3,1463.1,1575.5,1717.2,1836.4,1295.7,502.05,217.92,197.12,206.44,117.87,105.75,120.12,117.41,150.21,167.54,197.35,224.32,238.56,275.72
1420,3348.4,3152.4,3295.2,3490.7,3855.8,5307.1,10785,14856,16192,17551,18990,19982,19355,14765,8464.5,6387.7,5421,2998.7,1079.2,1124.2,1224.6,1394.6,1587.1,1825,2040.2,2262.4,2507.8,2738.6,1927,685.54,198.18,160.32,171.5,50.734,60.897,59.642,73.13,96.325,137.27,151.72,168.08,190.73,239.3
1421,3540,3363.8,3529.4,3730.8,4128.7,5675.6,11513,15925,17429,18979,20637,21853,21210,16273,9424,7133.1,5946.5,3306.6,1292.2,1392.2,1605.6,1893.8,2254.4,2682.3,3058.8,3449.5,3899.9,4298.7,3105.9,1088,297.47,240.95,241.47,127.1,142.01,140.56,144.98,171.14,196.38,218.79,236.96,259.62,302.73
1422,3795.1,3541,3709,3934.9,4355.5,6010.4,12154,16917,18620,20320,22121,23470,22751,17426,10085,7613.6,6102.4,3406.6,1632.9,1845.7,2261.5,2827.6,3519.1,4306,5001.9,5777.6,6584.6,7342.2,5359.8,1747.6,347.29,224.11,214.5,106.23,98.087,101.66,103.48,144.39,162.94,178.2,205.09,225.11,257.98
1423,3937.1,3762.4,3967.1,4196.1,4660.9,6418.9,12878,17948,19786,21587,23527,24873,23901,18133,10434,7841.2,6054.5,3568.4,2263.6,2665.4,3460.2,4463.8,5687.6,7114.5,8441.5,9825.4,11248,12660,9435.4,3011.1,493.93,288.75,242.18,145.99,130.66,125.05,139.85,165.58,203.84,219.66,228.39,265.08,287.61
1424,4262.3,3939.7,4156.3,4411,4904.5,6736.9,13424,18718,20655,22475,24351,25523,24248,18089,10348,7763.3,5919.5,3858.1,3222.1,3941.3,5328.1,7078.6,9312.9,11884,14195,16551,19096,21348,15701,4871,604.9,255.69,209.58,88.624,88.11,74.445,80.179,105.7,129.71,145.51,165.36,192.59,228.75
1425,4466.1,4263.9,4496.9,4760.2,5274.6,7198.8,14074,19559,21534,23293,25011,25881,24090,17693,10229,7869.2,6254.5,4860,4946.6,6176.3,8592.3,11625,15355,19630,23418,27280,31130,34868,25683,7935.1,955.25,404.66,320.37,178.25,178.71,173.97,184.77,210.95,233.43,251.39,268.87,294.72,327.92
1426,4722.3,4499.7,4744.4,5032.6,5554.3,7519.9,14514,20026,21971,23539,24951,25342,23085,16661,10069,8223.4,7142.1,6529.6,7527.1,9568.5,13625,18626,24614,31476,37285,43246,48537,53230,38749,11394,1250.2,454.67,327.78,188.49,182.18,168,169.6,196.58,228.29,243.31,261.53,290.99,314.43
1427,5048.9,4756,5001.7,5270.2,5795,7780.8,14797,20233,22028,23286,24288,24124,21458,15307,10157,9093.4,8803.4,9042.2,10997,14171,20302,27873,36464,46121,54113,61559,67973,73530,51686,15033,1486.5,509.4,331.89,202.73,185.8,178.79,191.76,204.13,230.44,239.59,250.39,279.75,318.59
1428,5335.7,5035.6,5278.7,5547,6042.5,8024.5,14991,20266,21868,22767,23312,22590,19577,14015,10708,10649,11309,12485,15586,19946,28417,38350,49721,62069,70700,78360,83432,88550,59755,16872,1660.4,543.67,363.5,210.11,184.99,176.8,181.73,195.63,231.43,245.39,265.99,277.68,305.56
1429,5604.5,5314.8,5520.3,5769,6227.8,8161.5,14956,19943,21295,21794,21885,20658,17486,12786,11499,12567,13964,15834,19532,24873,35049,47207,59355,72223,80394,87245,90339,92340,59941,16527,1625,558.9,391.79,235.73,221.97,215.58,208.58,234.45,253.88,274.76,279.53,298.95,331.43
1430,5847.9,5492.1,5691.4,5878.9,6289.6,8147.2,14695,19297,20311,20415,20064,18434,15270,11552,12222,14174,16072,18418,22297,27928,38489,50392,60942,72054,78089,82291,82050,81926,52474,14118,1418.5,500.48,358.21,194.38,167.85,168.89,173.24,193.57,223.87,222.08,245.91,260.06,292.06
1431,5919.4,5632.5,5773.8,5928.5,6259.3,7983.1,14209,18391,19105,18857,18149,16231,13189,10332,12509,14996,16984,19354,23076,27888,37507,47567,56021,64863,68170,70075,68167,66480,39185,10378,1086.7,423.41,330.28,178.45,154.59,154.12,166.27,173.72,209.28,220.38,231.09,254.74,292.45
1432,6065.3,5766.1,5864.6,5962.5,6213.2,7821.1,13731,17459,17907,17382,16392,14337,11442,9257,11945,14431,15929,17946,20673,24506,31618,39343,44651,49927,50951,50786,47928,45580,26676,6999.9,864.86,423.56,365.58,200.77,202.29,204.72,206.16,229.05,249.16,278.99,288.72,299.21,342.67
1433,5988.7,5736.3,5780.8,5817.4,6004.6,7460.8,12987,16240,16429,15688,14510,12398,9714.9,7964.7,10544,12638,13609,14989,16653,19230,24045,28974,31523,34355,34181,33256,30776,28882,16246,4316.7,622.03,348.25,307,132.07,130.86,128.52,131.57,163.5,201.31,204.82,239.01,259.5,277.86
1434,5958,5660.4,5664.4,5660.4,5764.1,7105.8,12205,15078,15047,14144,12868,10771,8332.4,6728.6,8686.5,10142,10509,11348,12239,13702,16533,19179,20396,21690,21265,20483,18786,17351,9699.4,2667.3,491.1,316.94,300.85,139.41,129.12,129.36,128.86,160.77,185.07,192.17,223.68,246.88,278.88
1435,5797.2,5483.8,5443.4,5399.9,5467.7,6662.4,11378,13829,13650,12659,11339,9322.4,7087.1,5519.7,6643.6,7464.2,7501.5,7919.7,8311.3,9062.3,10579,12077,12604,13244,12954,12330,11174,10321,5709.6,1582.3,371.01,275.3,283.13,116.66,100.74,114.22,114.04,143.13,172.66,190.15,207.8,228.69,259.34
1436,5497.7,5313.1,5245.3,5180.9,5211.7,6290.1,10610,12712,12412,11383,10061,8170.2,6127.3,4533.7,4924.5,5299.4,5118.5,5278,5402.8,5731.2,6535.1,7343,7588.7,7836.6,7517.7,7163.1,6501.9,5985.9,3317,1061.2,378.25,330.74,325.33,152.16,128.12,136.13,145.42,181.98,213.3,207.3,238.97,256.01,283.95
1437,5328.3,5062.1,4993.8,4926.8,4917.8,5883.3,9843.7,11613,11243,10210,8936.4,7187.8,5352.3,3747.8,3571.5,3673.3,3437.9,3463.6,3441.7,3633.9,4033.1,4468.9,4548.8,4710.1,4543.2,4324.3,3956.5,3656.1,2098.7,752.85,348.95,326.5,340.51,132.22,125.11,130.58,146.46,169.84,202.18,207.3,237.44,244.4,275.07
1438,5025.3,4749.1,4678.6,4605,4583.2,5437.6,9017.2,10516,10095,9077.5,7892.2,6288.7,4645.2,3062,2542,2422.1,2202.1,2158.5,2120.7,2211.2,2425.5,2660.6,2704.1,2803.7,2717.6,2588.1,2397.3,2234.2,1317.7,528.76,312.67,288.36,304.44,77.74,58.541,69.529,75.058,109.6,134.54,149.78,162.97,185.76,227.66
1439,4745.7,4536.2,4480.2,4413.6,4394,5172.2,8419.6,9678,9242.6,8267.1,7163.8,5711.1,4223.2,2673.1,1932.8,1740.9,1525,1457.3,1423.5,1457.8,1590,1749.2,1780.6,1855.9,1809.9,1742.4,1631.1,1545.6,979.92,501.8,370.99,367.15,383.14,150.96,121.38,135.52,133.92,170.38,195.6,219.17,244.77,249.97,282.17
1440,4531.8,4299.3,4255.1,4208.3,4173.4,4865.1,7791.2,8859.6,8407.6,7511.8,6509.9,5214.6,3851.7,2380.8,1503.8,1283.6,1080.4,1006.4,963.51,986.55,1073.5,1172.4,1198.6,1253.7,1246.4,1203.7,1160.1,1119.3,775.77,491.54,395.31,395.1,439.65,146.87,123.05,137.68,139.72,170.76,195.02,214,240.69,257.62,302.13
1441,4167.4,4043.1,4017.9,3994.8,3976.1,4593.7,7210,8111.1,7662.7,6849.5,5940.8,4778.8,3568.4,2153.4,1226.4,967.47,793.61,707.94,682.23,708.19,752.67,826.64,849.02,897.45,896.11,894.91,866.46,856.1,645.39,501.66,476.73,472.57,510.6,169.62,125.82,122.44,156.31,203.12,211.97,236.84,253.95,265.87,307.11
1442,4055.9,3812.4,3813.9,3820.6,3796.9,4349.6,6713.9,7452.8,7051.3,6290.5,5490.2,4452.2,3346.5,1995.8,1029.9,764,604.2,526.61,489.13,509.92,547.49,611.26,632.61,672.39,685.62,684.8,682.04,683.54,573.83,511.51,505.68,525.8,585.04,149.36,109.82,113.95,122.69,148.96,177.83,201.58,213.68,230.32,269.63
1443,3818.9,3647.9,3668.2,3699.3,3682.5,4180,6298.7,6931,6560.3,5881.1,5168.8,4237.7,3223.5,1924.7,936.79,663.02,509.98,430.77,404.36,417.54,452.12,490.28,521.24,545.8,570.64,570.7,577.75,591.46,582.58,632.11,656.37,702.03,781.63,195.97,110.97,135.86,132.58,169.58,200.63,217.16,227.17,253.18,301.79
1444,3609.7,3498.4,3563.6,3601.7,3610.7,4054.9,5946.4,6500.4,6155.9,5558.3,4928.4,4096.7,3160.3,1888.1,898.09,608.27,466.31,391.51,368.28,369.15,404.65,430.77,456.64,495.47,506.22,521.54,540.77,564.65,661.64,846.5,938.2,1016.2,1138.3,276.4,162.53,172.26,178.27,206.97,242.68,268.14,290.09,298.03,324.18
1445,3512.5,3316.4,3406.9,3484.2,3481.6,3890.4,5597.4,6057.1,5768.9,5253.7,4684.7,3938.4,3068.6,1829.7,815.83,534.43,398.91,308.57,285.16,290.57,309.91,350.59,364.78,412.58,431.11,435.82,453.05,471.68,707.57,1071,1237.2,1384.2,1635.5,310.64,133.93,137.84,138.55,173.79,198.29,216.72,224.71,256.52,288.78
1446,3341,3213.8,3320.1,3412,3422.3,3815.9,5335.8,5746.6,5498.9,5039.4,4563.3,3870.5,3062.4,1834,817.29,511.32,373.56,291.93,259.11,264.66,281.74,306.6,330.86,371.49,393.66,411.85,436.84,462.01,920.06,1629.8,1960.1,2231.5,2642.8,459.91,132.68,147.93,153.41,179.55,210.75,220.46,244.94,266.91,306.11
1447,3264.7,3131.9,3273,3391.4,3409.4,3762.6,5140.3,5509.8,5305.7,4909.8,4481.2,3864.1,3094.6,1878.7,830.73,528.57,381.96,307.34,271.68,270.51,283.18,311.98,331.46,367.06,403.94,416.66,438,482.33,1313.5,2612.2,3216,3697.4,4422.9,762.26,190.81,191.23,203.96,222.04,264.28,258.15,289.95,302.87,337.63
1448,3138.2,3013.7,3187.1,3326.8,3361.8,3690.1,4908.5,5248.6,5106.9,4774.1,4415,3832.5,3091.6,1897.3,823.21,520.87,369.62,271.09,234.96,238.29,257.7,286.35,303.06,326.47,349.34,391.16,421.19,475.6,1933.3,4261.2,5269.3,6089,7243.4,1103.9,160.55,169.29,166.57,202.06,230.21,237.89,265.44,276.05,310.44
1449,3056.7,2929.6,3110.5,3268.4,3326.2,3629.6,4755.5,5064.5,4949.3,4679.9,4369,3849,3138.9,1931.4,830.81,504.93,360.03,257.97,228.87,219.09,231.6,260.78,282.58,308.34,337.43,376.47,414.44,467.38,2923,6869.6,8489.3,9650.7,11199,1585.1,183.39,170.78,168.76,198.52,229.63,234.53,257.05,273.82,323.05
1450,3042.3,2902.2,3105.9,3268.7,3332.7,3633.2,4656.1,4954.3,4880.3,4665.7,4399.4,3923.9,3228.2,2006.3,869.92,517.85,371.12,267.84,237.99,224.45,235.75,269.48,292.49,307.34,344.11,381.83,419.28,503.73,4306.7,10374,12749,13964,15855,2022.7,220.72,203.92,212.2,237.54,266.68,267.07,281.1,302.93,337.29
1451,2897.4,2822.1,3049.1,3240.1,3313.6,3593,4519.3,4818.6,4780.7,4618,4386.1,3962,3271.8,2052.1,888.13,536.04,377.1,265.85,224.69,222.84,236.69,265.1,280.3,309.36,334.24,375.69,428.76,531.89,6065.9,14485,17354,18207,19764,2306.4,259.87,216.72,218.57,244.52,280.18,285.73,299.74,328.88,360.7
1452,2896.2,2771.4,3018.3,3222.1,3287.9,3593.5,4428.2,4725.2,4731.8,4608.7,4422.8,4028,3358.3,2109.3,909.72,546.25,390.16,284.4,245.94,216.54,238.3,259.97,280.62,299.87,341.11,388.03,434.64,577.13,7535.6,17786,20549,20947,21388,2233.5,253.67,199.56,222.8,256.24,295.37,271.26,315.4,330.3,360.21
1453,2897.4,2767,3005.4,3202,3295.2,3562.4,4355.2,4635.9,4673.8,4597.7,4453.4,4085.3,3424.5,2168,931.32,546.6,389.5,278.56,239.16,219.68,224.63,254.88,269.77,295.5,326.77,386.12,424.73,572.81,8249.7,18792,21323,20737,20190,1909.4,236.74,208.75,213.76,240.72,263.1,279.58,289.66,313.43,352.75
1454,2836.9,2755.4,2996,3210.2,3307.5,3573.5,4305.5,4591.9,4664.5,4622.6,4504.5,4145.8,3516.1,2232.5,972.84,580.67,414.66,308,261.22,235.17,245.41,283.82,288.44,317.83,339.02,394.71,444.98,590.01,7955.7,17271,19236,17586,16386,1458.5,259.26,231.43,246.17,270.91,302.58,309.43,331.95,345.31,389.41
1455,2889.2,2733.1,2974.7,3169.4,3287,3537.6,4225,4488.6,4588.9,4558.2,4473.7,4143.1,3509.7,2245,964.67,573.68,393.54,308.99,240.35,204.94,224.12,245.34,263.03,295.57,323.61,374.92,401.79,537.21,6627.7,13746,14597,12999,11537,1012.7,229.4,205.21,211.47,245.97,283.82,283.48,308.6,323.57,357.5
1456,2849.6,2694.5,2915.2,3127,3236.8,3495.4,4127.2,4391.8,4483.5,4502,4421.8,4108.2,3482.8,2195.9,925.36,537.94,363.74,258.66,200.16,174.92,185.58,211.79,211.63,252.83,271.91,313.47,359.49,465.72,4932.9,9534.9,10042,8574.3,7416.1,663.76,182.15,174.29,181.05,220.09,244.63,253.06,262.38,290.15,323.53
1457,2867.4,2741.4,2966.4,3161.8,3271.1,3534.5,4118.9,4373.6,4479.8,4506.9,4426,4113.9,3492.1,2220.5,952.77,563.41,385.07,286.47,239.25,220.61,214.68,242.91,251.19,276.45,292.68,347.95,377.94,456.31,3405,6413,6517.4,5505.1,4687.7,504.96,237.66,224.18,243.79,273.49,299.68,302.69,330.12,356.86,392.82
1458,2897.9,2748.2,2956.5,3139,3259.4,3487.6,4030.6,4275.3,4383.9,4413,4341.7,4028.4,3408.3,2145.4,922.58,539.02,366.41,269.82,219.12,197.18,214.95,228.25,224.46,251.42,269.69,315.84,350.16,408.19,2261.9,3936.5,4016,3377.2,2896,389.08,223.48,218.79,226.59,258.64,291.08,290.98,328.22,349.51,386.37
1459,2856.7,2764.3,2944.1,3117.3,3227.7,3455.1,3951.5,4195.4,4290.3,4296.7,4219.3,3918.6,3299.9,2079.6,893.96,517.79,347.01,248.9,201.9,189.52,201.29,216.45,213.6,237.43,263.59,290.87,328.63,370.65,1500.4,2501.4,2543.7,2160.8,1866.9,329.16,232.1,249.02,251.95,283.04,310.34,323.43,353.56,373.7,407.98
1460,2981.3,2757.5,2918.7,3061.9,3172.7,3382.2,3849.3,4054.2,4149.6,4154.9,4076.1,3750.8,3143.4,1968.1,813.27,454.53,300.16,211.82,159.42,150.17,161.7,171.07,183.98,199.36,219.34,247.9,282.45,321.43,995.77,1581,1585,1369.4,1232,248.66,205.02,211.79,218.37,248.73,269.87,269.69,303.53,317.84,360.45
1461,2916.8,2813.1,2937.9,3070.5,3144.8,3360.6,3791.2,3975.7,4049.4,4046.5,3947.1,3628.9,3032.1,1886.2,786.79,454.63,306.43,212.35,168.33,155.81,172.27,183.15,184.25,204.44,224.05,251.27,286.24,313.58,758.22,1141.1,1160,1048.1,965.22,300.18,252.73,268.75,274.41,309,333.57,348.58,373.34,381.9,414.67
1462,3009.5,2822.4,2936.1,3019.7,3111.5,3285.3,3671.2,3853.9,3928,3906,3795,3467.6,2880.6,1798.7,766.64,434.71,307.68,218.28,180.17,172.57,175.95,193.88,191.07,214.96,232.63,258.95,279.13,312.18,602.77,861.4,871.25,802.41,774.4,272.52,246.33,265.34,270.57,301.44,319.89,332.67,362.75,375.72,411.34
1463,3001.3,2801.7,2864.4,2949.8,3004.4,3179.6,3540.4,3680,3733.6,3698.4,3577.6,3245.3,2678.4,1637.9,660.52,360.29,240.46,142.77,117.61,110.68,114.32,128.6,137.51,162.29,168.39,213.23,229.44,262.26,471.42,652.34,680.45,624.39,622.43,244.41,214.79,233.41,240.4,268.26,286.75,290.44,339.93,340.92,371.87
1464,3044.9,2879,2891.4,2932.3,2993.5,3147.2,3463.5,3597.4,3629.6,3602.9,3467.4,3142.3,2582.1,1570.1,635.7,370.37,244.27,166.33,139.66,129.25,138.05,151.04,154.67,186.06,199.75,217.14,256.56,280.41,458.89,605.97,637.13,610.53,615.21,283.5,272.16,297.19,281.65,334.76,343.26,347.2,382.61,394.54,429.65
1465,3060.4,2881.9,2867.1,2884.4,2919.4,3068.3,3361.3,3465.9,3500.5,3447.3,3321.9,2980.4,2447.1,1490,613.39,355.54,238.3,160.59,129.8,137.5,141.62,150.59,168.14,191.26,195.58,229.18,256.92,279.82,427.9,558.45,579.74,573.84,571.92,296.43,280.92,297.47,309.12,336,358.6,369.29,391.8,406.68,445.63
1466,3025.4,2860.8,2815.6,2806,2854.2,2986.6,3242.2,3334.2,3361.2,3296.8,3168.4,2840.5,2312.7,1409.8,568.02,322.83,219.88,150.74,116.59,112.41,127.73,141.72,144.39,173.05,184.98,208.36,241.58,272.32,398.93,516.13,551.81,537.85,542.47,297.21,279.52,288.82,300.94,336.04,345.8,364.23,399.45,409.1,436.57
1467,3083.8,2817.5,2749.3,2704.3,2744.8,2856.4,3098.2,3169.5,3186.4,3129.3,3001.6,2669.3,2159.1,1273.6,495.91,260.66,155.24,101.11,79.102,71.818,78.345,88.247,101.4,131.61,137.36,159.55,196.2,221.12,331.65,444.85,472.02,472.41,485.23,244.55,232.52,251.99,268,286.8,298.47,307.51,328.17,355.99,386.97
1468,2990.6,2854.7,2751.4,2717.7,2739.7,2852.5,3057,3125.6,3136.1,3077.2,2936,2611.7,2113.5,1274.6,527.34,292.98,205.21,144.16,129.09,127.4,131.19,149.26,157.71,172.21,194.58,219.76,246.75,277.05,387.36,490.26,536.4,532.31,555.68,330.76,320.43,330.52,343.14,378.81,385.71,408.47,428.32,449.55,491.98
1469,3012.7,2796.7,2697.4,2638.2,2651.1,2747.4,2948,3006.4,3016.7,2951.2,2811.3,2489.5,1997.6,1192,474.86,268.35,182.69,110.36,97.553,102.01,103.32,113,131.32,151.48,160.76,187.36,220.52,237.68,350.14,458.73,494.93,496.95,517.65,296.43,272.18,298.02,304.34,334.76,348.79,368.75,387.21,407.49,451.57
1470,2955.8,2740.9,2622.7,2571.9,2576.7,2661.2,2846.6,2888.3,2897.9,2824.1,2693,2375.7,1903.7,1129.9,452,226.03,148.83,98.409,74.986,85.735,89.744,107.71,112.43,134.36,145.04,172.93,203.06,233.91,333.57,440.64,476.21,481.76,509.53,294.7,288.79,305.04,318.72,342.11,351.76,365.79,381.46,404.2,446.04
1471,2940.3,2725.8,2611.4,2537.1,2553.1,2658.2,2807.8,2878,2877.2,2777.4,2666.2,2328.2,1875.5,1125.6,435.44,236,185.74,132.85,120.6,119.06,105.25,146.52,155.05,138.77,156.31,189.86,256.82,271.84,356.78,446.81,502.61,477.88,503.16,288.61,283.62,280.7,316.09,331.91,357.56,370.87,399.24,430.27,461.71
1472,2898.8,2702.1,2592.7,2531.8,2535.1,2597.1,2768.8,2794.3,2801.3,2734.5,2606.4,2281.2,1824.8,1091.7,466.21,257.2,181.56,135.63,122.56,113.14,135.11,132.07,148.84,167.06,184.7,209.63,244.66,263.8,383.98,483.41,529.21,524.71,556.23,353.67,330.26,355.44,369.78,398.83,410.93,423.93,456.45,476.05,514.34
1473,2835.5,2652.5,2556.2,2488.1,2499.4,2550.3,2687.8,2727.3,2725.8,2663.6,2530.8,2217.8,1775.5,1056.3,434.44,239.7,167.71,123.62,107.07,111.66,122.68,127.91,136.59,170.39,177.16,204.28,238.79,271.71,373.19,476.16,519.36,530.88,548.92,336.28,323.75,336.59,344.92,385.85,393.38,412.38,455.59,457.32,504.49
1474,2833.7,2580.9,2490.2,2432.3,2434.4,2485.7,2613.5,2648.6,2652.6,2590.1,2459.4,2148.8,1716.1,996.95,400.04,220.7,137.37,96.378,86.025,74.894,90.662,98.595,114.62,130.32,150.48,175.47,208.56,229.97,338.68,456.35,489.17,516.5,537.44,307.89,305.84,315.77,342.25,363.02,381.62,390.77,423.73,445.89,476.45
1475,2772.3,2613.3,2519.3,2470.4,2486.7,2531.9,2653.3,2685.8,2687.4,2632.4,2494.7,2193.5,1749.7,1057.2,459.55,271.32,214.41,160.86,147.65,154.01,156.08,172.44,178.1,202.17,227.06,243.75,280.78,301.79,425.29,543.32,588.51,630.55,640.72,424.19,405.19,427.28,444.19,485.43,484.61,511.27,540.38,553.35,608.31
1476,2740.3,2550.7,2481.3,2426.6,2440.2,2480.7,2584.5,2619.5,2630.9,2569.4,2434.9,2127.4,1702.8,1013.9,417.28,243.6,165.87,123.8,114.18,111.38,112.09,125,139.66,163.1,175.51,207.62,237.88,261.1,390.56,514.96,564.23,576.73,596.11,353.34,346.25,372.03,385.29,413.09,423.62,444.03,473.12,495.25,531.32
1477,2761.9,2532.4,2454.2,2412.1,2406.7,2451.1,2554.1,2593.2,2601.9,2548.8,2416.9,2106.7,1682,981.41,404.39,224.93,157.08,105.61,104.22,97.102,98.96,122.06,131.05,144.58,153.66,189.25,227.81,253.55,373.88,516.54,567.31,594.93,618.92,369.67,355.48,382.22,408.99,431.37,446.23,452.87,486.47,504.02,550.1
1478,2761.7,2539.9,2462.9,2433.5,2436,2471.2,2558.7,2600.4,2614.2,2562.9,2439.6,2135.5,1702.2,1006.7,413.4,242.66,176.58,123.1,120.77,113.41,114.63,135.82,143.62,162.98,188.28,207.63,250.75,276.8,412.39,558.84,611.09,642.85,669.09,388.12,376.76,407.95,440.61,460.6,468.01,492.04,532.3,534.28,582.75
1479,2731.2,2575.3,2514.3,2481.5,2465.7,2521.9,2605.9,2650.4,2658,2619.9,2497.2,2192.5,1751.4,1062,460.2,277.13,211.69,148.72,151.71,150.44,147.55,164.91,176.63,210.55,219.65,249.67,279.14,313.01,471.3,648.73,715.01,724.17,752.31,453.77,438.03,463.19,485.33,523.68,534.95,562.74,594.14,617.98,650.67
1480,2818.4,2548.2,2493.3,2471,2468.5,2498.3,2589.4,2623.1,2657.8,2621.2,2498.5,2190.4,1766,1044.3,446.55,257.03,183.61,124.71,126.56,128.74,117.61,136.25,156.83,175.55,193.12,224.79,260.92,299.74,470.42,638.67,698.41,733.81,769.41,441.52,431.46,442.44,479.11,502.54,514.87,529.26,569.66,585.48,647.82
1481,2793.5,2554.4,2509.5,2478,2466.5,2516.8,2597.9,2640.5,2670.7,2649.7,2533.8,2223.3,1790.9,1062.5,447.85,255.29,181.34,124.82,118.77,117,112.39,133.9,149.89,170.58,188.56,228.46,262.55,304.35,494.75,707.82,762.1,781.43,831.82,435.83,413.29,436.67,478.41,496.79,520.39,535.96,571.73,593.37,651.63
1482,2908.4,2661.1,2622.7,2575.6,2570.7,2616.2,2710.4,2752.6,2799.1,2786.1,2667.4,2361.2,1899.8,1164.2,507.38,318.06,228.57,176.62,172.54,161.44,167.47,192.12,191.57,224.34,239.02,274.84,324.27,361.53,583.14,838.06,907.58,953.18,999.67,540.84,496.77,533.66,558.9,592.81,608.21,640.13,670.56,709.47,767.41
1483,2947.7,2695.1,2646.7,2606.9,2612.7,2653.9,2743.2,2813.3,2854.9,2865.5,2758.1,2450.7,1986.4,1201.6,530.82,324.76,238.18,180.07,161.34,162.91,172.57,178.6,194.03,219.89,250.62,287.69,324.99,381.3,640.73,959.25,1054.4,1089.3,1170.4,568,510.03,534.94,572.66,613.55,639.99,646.25,692.45,729.24,803.78
1484,2999.7,2771.7,2738.3,2691.7,2690.6,2749.2,2847,2917.5,2984.9,3003,2910.2,2608,2131.8,1302,572.47,349.03,258.12,203.64,174.08,178.52,189.22,205.38,214.38,251.72,262.34,315.98,358.97,407.78,755.97,1188.2,1325.7,1390.3,1528.2,645.31,551.43,582.6,630.94,664.46,676.92,705.52,773.25,821.06,913.74
1485,3216.4,2842.9,2808.3,2749,2762.9,2824.2,2929.3,3024.2,3109.8,3146,3059.8,2755.9,2274.8,1394.1,603.26,378.42,263.32,189.77,179.1,181.99,179.7,187.69,211,237.94,263.71,324.58,368.93,426.21,879.34,1471.5,1672.9,1787.1,2019.7,728.52,574.35,611.88,661.31,704.19,707.52,737.38,803.15,886.13,1003.3
1486,3326.2,3029.5,2981.4,2923.8,2928.9,3010,3133.5,3234.8,3367.8,3432.9,3374.8,3059.8,2570,1594.6,732.18,464.22,359.34,274.74,251.58,245.06,259.77,275.19,294.24,315.06,342.14,407.92,477.97,532.38,1241.3,2207.3,2591,2833.7,3139.5,958.01,672.78,717.13,770.42,827.88,841.59,900.44,994.36,1098.3,1296
1487,3617.7,3188.4,3125.2,3051.8,3071.8,3169.8,3313.1,3462.5,3621.7,3714.4,3686.2,3400.4,2870,1798.7,818.55,506.39,376.76,286.37,256.82,257.19,264.28,277.89,284.69,332.83,367.13,444.38,508.61,590.5,1721.3,3349.8,3981.3,4402.5,5075.7,1238.7,703.66,743.72,822.02,872.33,912.31,990.07,1129.9,1303.1,1638.7
1488,3894.4,3388.9,3318.6,3214.1,3242.9,3373,3542.4,3730.3,3945,4095.7,4109.9,3848.8,3284.3,2080.1,944.88,586.35,436.56,343.71,295.92,292.19,302,314.1,346.5,385.91,418.84,516.26,588.76,680.1,2475.4,5219.9,6302.9,6972.2,8069,1703.4,823.11,872.81,959.98,1028,1072.3,1194.9,1418.3,1717.9,2287
1489,4217.6,3746.7,3643.2,3502.7,3563.3,3714.4,3925.8,4180,4440.6,4671.1,4747.8,4498.4,3905.4,2544.6,1205.4,758.76,580.47,452.02,409.44,396.19,408.71,429.27,458.1,499.49,556.31,671.15,752.77,868.01,3996.4,8814.8,10647,12299,14151,2685.1,1008.3,1067.1,1191.5,1289.7,1392.3,1611.4,1988.5,2529.7,3541.5
1490,4764.9,4107.8,3942.8,3782.8,3855,4066.9,4335.1,4658.9,5007.3,5332.1,5507,5314.3,4663.6,3084.4,1455.6,917.81,704.15,552.06,481.95,466.26,483.99,515.94,533.21,591.21,659.79,789.96,908.59,1061.3,6347.8,14491,18153,19625,21931,3691.4,1205.7,1250.7,1426.7,1611.3,1773.5,2167.6,2835.8,3796.2,5650.6
1491,5283.6,4564.1,4354.5,4149.6,4257.2,4524.5,4867.9,5294.5,5752.6,6216.1,6499.7,6385.8,5693.3,3826.9,1815.3,1149.1,868.8,686.01,586.14,560.41,584.44,621.25,659.8,718.16,810.87,949.18,1085.9,1303.2,9642.6,22753,26896,29194,32861,5090,1449.7,1532.5,1818.8,2119.3,2486,3240.9,4475.5,6228.5,9582.4
1492,6089.5,5136.1,4850.7,4586.8,4728.5,5098.9,5536,6087.4,6689.4,7296.9,7736.9,7708,6945.1,4736,2256.8,1411.8,1072.4,833.26,711.12,674.36,720.69,742.75,788.21,859.04,963.01,1139.5,1287.1,1557.3,13528,32480,38326,39857,45098,6365.6,1766.8,1904,2397.7,2962,3683.4,5047.4,7304.2,10452,16180
1493,6934.1,5865.7,5483,5164.8,5379.9,5849.5,6400.4,7102.5,7865.5,8670.1,9266.3,9327.4,8496.9,5846.1,2810.5,1778.7,1356.5,1049.7,896.78,838,910.57,949.42,983.21,1051.9,1159.6,1343,1516,1844.6,17941,41186,47786,48896,50839,6884.7,2314.6,2574.2,3499.6,4559.2,5925.4,8410.2,12279,17577,26362
1494,7815.6,6671.5,6188.8,5824.2,6150.9,6718,7409.3,8273.3,9218,10221,10969,11128,10186,7041.9,3385.5,2118.4,1602.5,1254.2,1066.8,984.75,1057,1097.2,1137.3,1202.9,1327,1501.9,1687.4,2081.8,20483,45521,51994,51711,51896,6835.5,3152.8,3704.6,5464.4,7471.4,9994.6,14352,20830,28835,40601
1495,8719.4,7514.3,6949.4,6589.2,7010.3,7724,8530,9545.9,10636,11798,12676,12863,11741,8119.1,3849.4,2414.5,1806.6,1405.9,1174.8,1082,1166.5,1206.8,1240.1,1300.5,1405.5,1588.4,1769.1,2176.4,19768,43409,48151,45591,45250,7009.6,4634.1,5706.9,8911.2,12441,16810,23708,33188,43730,56383
1496,9573.9,8383.4,7780.6,7464.3,7974.9,8825.2,9716.4,10833,12033,13265,14186,14318,13010,8932.2,4223.3,2649.6,1974,1547.1,1290.3,1176.4,1264.7,1290.7,1327,1387.9,1477.9,1667.9,1844.2,2226.8,17567,36267,39506,36745,35280,7664,7226.4,9150.5,14663,20443,27135,36848,48409,58841,68377
1497,10111,9131.5,8558.1,8383.3,8993.7,9918.3,10846,11960,13165,14344,15193,15160,13635,9268.8,4350.3,2715.2,2015.2,1581.7,1319.1,1222.9,1300.4,1344.3,1346.5,1408.5,1515.4,1702.8,1900.2,2289.4,14304,27321,29374,27285,26488,9787.7,12016,15466,24607,33484,41926,52710,63374,70524,72034
1498,10311,9562.9,9138.9,9145.8,9808.8,10717,11586,12594,13683,14654,15293,15061,13329,8948.7,4148.3,2592.2,1910.7,1507,1274.7,1174.7,1240.4,1274.3,1327.2,1399.5,1525.8,1734.2,2005.1,2446.6,10570,18924,20336,19720,21068,14777,19836,25402,38927,49947,58109,66517,72089,72184,65299
1499,10174,9717.9,9542.5,9761.4,10416,11252,11963,12730,13597,14276,14634,14154,12328,8148.8,3730.3,2343,1727.7,1381.2,1191.5,1109.4,1171.5,1232.1,1308.6,1436,1596.8,1901.2,2312.6,2874.6,8212.9,14253,16007,17263,20911,23536,32289,40511,57887,68640,72243,73606,71115,63967,51301
1500,9651.8,9625.7,9719.8,10145,10697,11363,11860,12330,12916,13269,13376,12694,10858,7101.6,3278.3,2096.9,1585.2,1310,1168.1,1132.8,1216.1,1307.2,1443.6,1632.1,1917.1,2374.1,3035.2,3922.2,8317.1,13189,15825,19635,26624,36960,49060,59252,77012,82870,77979,71111,61334,50411,36169
1501,8937.3,9115.5,9481.1,10037,10429,10869,11107,11295,11602,11667,11543,10757,9079.7,5873.3,2748.2,1799.6,1415.7,1202,1141.2,1141.1,1255.3,1399.3,1647.9,1977,2464,3194.5,4335.9,5818.6,10286,15713,20020,26699,37200,54546,67523,77677,89237,86358,72209,58795,45335,34092,22649
1502,7978.8,8382.5,8927.1,9511.2,9714.3,9939.9,9957,9897,9998.4,9851.2,9592.4,8803,7329.7,4724,2293.8,1570.5,1295.4,1164.3,1177.3,1247.3,1443.4,1685.3,2120.2,2679.5,3520.2,4777.5,6767.9,9262.6,15003,22472,28829,38371,51596,72867,82826,89718,90496,78074,58044,42268,29998,21301,13666
1503,7182.2,7623.4,8271.9,8809.3,8858.1,8899.9,8758.5,8545.2,8501.8,8260.3,7933.2,7184.1,5948,3886.4,2008.9,1466,1315.1,1252.6,1352,1502.3,1824.7,2228.5,2986.1,3955.7,5369.8,7483.2,10766,14833,22992,33411,41760,52692,65561,86819,90257,91312,80631,62347,41832,27963,18656,12931,8180.9
1504,6306,6764.2,7383.1,7835.5,7766.6,7675.1,7446.3,7168.8,7053.7,6789.5,6463,5813.3,4821,3204.1,1810.9,1434.6,1419.7,1426.9,1647.7,1921.9,2495.8,3174,4473.8,6116.3,8537.4,12022,17274,23430,34551,47851,56540,65946,74231,89655,84291,80090,62065,43967,27254,17293,11236,7710.5,4972.7
1505,5453.8,5903.3,6432,6753.8,6621.2,6465.2,6222.9,5931.1,5806.6,5566.3,5276.2,4747.8,3973.3,2762.4,1766.4,1533.9,1660.4,1787.1,2213.3,2715.8,3710.7,4883.2,7157.6,9952.8,13930,19449,27208,35474,48382,62954,69419,73005,73541,80326,68356,60989,42552,28006,16571,10262,6724.8,4693.3,3174
1506,4768.3,5096.4,5517.5,5731.8,5577.7,5405.4,5171,4928.2,4810.8,4599.3,4372.9,3949,3380.5,2483,1827.4,1728,2075.3,2342.6,3097.7,3977.5,5688,7688.1,11469,15943,22023,29753,39507,48633,60555,72994,74425,70183,62919,61992,48808,41366,26887,16981,9821.4,6102.5,4085.6,2949.9,2099.6
1507,4261.7,4519.3,4835.8,4984.4,4820.7,4655,4457.6,4256.4,4164.2,4020.6,3867.6,3544,3130.5,2515.3,2144.7,2216.4,2852.9,3370.5,4645.2,6136.4,8989.8,12215,18147,24696,32976,42363,52533,60247,67904,75321,71190,60304,48826,44295,32806,26866,16640,10409,6071.4,3899.5,2752.5,2091.4,1620.3
1508,3778.4,3946.4,4174.6,4256.3,4130.2,3988,3843.3,3684.7,3638,3561.7,3464.9,3288.3,3060.8,2721,2709.9,2990.3,4178.7,5088.5,7281.3,9793.8,14407,19444,27926,36394,45702,54616,61943,65439,66010,66983,58250,44531,33019,28125,19996,16075,9850.6,6235.1,3767.9,2558.3,1900.4,1522.8,1242.9
1509,3317.6,3475.7,3642.9,3705.1,3601.9,3494.4,3391.3,3312,3297.7,3293.4,3306.9,3268,3261.7,3278.3,3721.2,4369.1,6414.4,7994,11630,15604,22535,29588,40056,49081,57123,62801,64708,62749,56728,53043,43170,30543,21406,17537,12314,9865.7,6143.3,4001.8,2568.6,1840.2,1465.2,1229.1,1057.6
1510,3107.5,3151.9,3287.3,3333,3260.8,3184,3131.7,3100.5,3157.9,3254.3,3410.6,3576.5,3873.8,4364.9,5513.5,6691,10148,12750,18467,24317,33699,42030,52466,59402,63327,63609,59423,52893,42964,37140,28428,18976,12927,10380,7368.2,5986.6,3869.3,2662.2,1804.6,1391.9,1183.9,1035.3,921.98
1511,2819.8,2912.4,3010.9,3066,3043.5,3010.6,3026.4,3074.8,3216.3,3481.3,3833.8,4337.2,5129.6,6355.2,8654.6,10722,16315,20303,28367,35901,46269,54082,61256,63599,62021,56936,48229,39754,29580,24208,17848,11681,7923.9,6378.7,4620.1,3836.3,2628.8,1956.6,1461.4,1217.8,1062.4,971.52,917.21
1512,2768.9,2708.8,2815.9,2889.2,2884.8,2915.6,3012.7,3189.4,3470.8,3948.3,4643.5,5671.2,7188.1,9511.6,13363,16647,24761,30114,39974,47849,56717,61617,63168,60064,53634,45293,35305,27391,19158,15073,10977,7144.7,4945.2,4010.6,2996.8,2543.9,1842.1,1448.4,1123.7,963.08,870.75,807.74,761.07
1513,2653.4,2592.8,2701.1,2796.5,2866.6,2980.4,3221.6,3595.2,4086.7,4975.8,6263.5,8138.8,10841,14814,20877,25633,36111,42274,51873,57796,62017,62052,57103,49873,40927,32181,23528,17472,11808,9179.5,6684.5,4451.2,3194.5,2665.2,2074.9,1819,1406.1,1148.4,932.07,823.39,782.03,739.8,701.66
1514,2609.6,2617.5,2771.6,2926.9,3096.9,3341.8,3804.8,4495,5377.9,6942.1,9161.3,12407,16821,22877,31297,37248,48496,54180,60834,62895,61048,56321,46862,37829,28988,21535,15056,10931,7342.7,5804.3,4339.1,3034.1,2304.3,1984.3,1625.4,1476.5,1217.3,1058.9,917.95,852.78,809.45,765.51,750.53
1515,2758.1,2675.1,2892.9,3149.8,3473.5,3959.9,4784.5,5991.4,7503.7,10162,13789,18919,25466,33528,43331,49312,58227,61613,62697,59915,52571,44915,34169,25884,18902,13596,9340.5,6769.1,4596.9,3685,2845.2,2093.6,1671.8,1493.5,1262.9,1181.2,1011,913.98,795.39,739.39,723.99,691.39,670.54
1516,2944.4,2885.9,3236.4,3648.9,4289.9,5185,6661.2,8747.9,11282,15618,21230,28505,36847,45645,54397,58661,62139,62045,57117,50377,40289,32095,22819,16552,11756,8349.5,5766.7,4224.3,2986.2,2495.9,2013.5,1560.9,1317.4,1190.6,1038.2,988.25,881.09,811.72,728.24,696.42,682.14,658.02,647.01
1517,3446.4,3278.5,3812.9,4531.1,5625,7182.7,9654.7,13059,16987,23445,31197,40010,48850,56222,61428,62422,59396,56226,47080,38855,28809,21880,14879,10603,7447.4,5319.8,3732.5,2828.1,2081.1,1803.2,1502,1225.3,1085.2,1000.2,904.7,872.05,793,748.89,685.89,648.06,644.45,615.26,604.14
1518,4245.2,4057.6,4963.5,6200,8097.8,10744,14783,20045,25775,34420,43537,52056,58866,62123,61786,59161,50688,45507,35076,27361,19154,14080,9380.1,6643.7,4720.6,3453.7,2503.5,1971.3,1537.2,1391.3,1209.9,1044.5,944.15,901.09,824.85,804.45,759.16,725.72,654.74,644.82,628.38,614.9,601.17
1519,5677.3,5471.5,7054.3,9166.6,12405,16743,22808,30063,37367,46946,55338,60963,63197,61058,55189,49965,38823,33307,23990,17915,12104,8752.5,5829.4,4179.7,3034.8,2287.1,1742.6,1426.5,1171.6,1111.8,1014.2,891.54,836.91,794.84,726.05,735.08,678.85,650.63,617.05,608.58,602.62,573.03,580.3
1520,8149.7,7753.2,10378,13821,18911,25390,33493,42106,49704,57808,62898,63284,60059,53454,44367,38182,27598,22910,15783,11513,7687.3,5553.8,3761.7,2758,2050.8,1600.6,1271.6,1089.8,926.59,883.23,820.34,758.45,716.17,692.86,658.78,652.31,619.44,604.67,552.28,537.74,540.63,518.1,515.93
1521,12351,11798,16046,21396,28797,37223,46271,54342,60168,63989,63856,58835,51386,42500,32787,27054,18455,14967,10047,7261,4889.9,3584.2,2498.3,1905.7,1473.4,1203.9,1002.5,881.17,787.29,782.46,736.27,681.33,668.38,643.24,610.94,607.02,580.42,572.14,536.43,531.01,527.65,516.16,507.63
1522,19226,18324,24734,32227,41358,50357,57911,62710,64707,62637,57334,48745,39497,30818,22508,18043,11901,9525.2,6350.2,4595.2,3140.3,2366.5,1704.4,1334.6,1069.9,884.57,778.37,696.89,644.66,643.9,631.4,578.11,570.13,554.77,521.56,528.88,501.64,494.57,480.35,474.78,477.04,461.44,443.95
1523,28908,27678,36250,45135,54182,61269,64550,64266,61705,54476,46176,36754,28144,21144,14930,11802,7677.8,6135.9,4123.5,3042.5,2138.6,1647,1226.2,982.18,805,701.08,618.1,561.91,530.7,535.7,509.37,500.54,496.73,488.94,461.55,462.26,446.67,448.84,418.83,404.49,412.09,395.97,405.32
1524,42345,40252,49770,57801,63877,66417,63971,58473,52380,42427,33640,25398,18690,13704,9470.3,7390.7,4792.4,3826,2605.6,1944.2,1387.2,1089,814.85,660.64,542.97,457.38,414.65,374.62,346.92,365.55,364.49,338.46,346.69,337.96,303.26,307.22,295.58,297.22,282.1,274.02,274.29,268.1,277.31
1525,55664,53429,61498,66286,67044,64100,56796,48223,40668,30811,23318,17112,12324,8941.2,6145.7,4784.3,3134,2507.7,1738.9,1319.4,959.58,759.96,579.35,473.62,378.39,317.4,294,266.73,256.01,261.27,274.28,257.66,266.09,263.68,240.96,254.27,228.29,231.77,225.33,222.8,225.77,207.19,209.39
1526,66819,63825,67543,66952,61802,54318,44593,35473,28489,20585,15140,10943,7831.8,5666.3,3871,3021.7,1983.5,1590.5,1115.8,843.87,611.59,471.47,343.51,254.92,193.63,154.3,128.97,121.03,116.26,130.44,128.71,116.5,115.83,128.51,104.23,112.51,95.151,105.92,92.331,90.634,92.715,90.253,88.749
1527,70810,67383,65339,59659,50575,41355,31998,24315,18918,13286,9690.7,6973.9,5003.7,3622.1,2476.4,1932,1280.6,1013.5,712.52,533.35,369.91,271.05,178.49,117.1,55,29.981,15.82,16.369,0,8.4656,23.112,5.6794,24.834,16.506,0,0,0,0,0,0,0,0,0
1528,66965,63459,56634,47952,37946,29351,21862,16226,12473,8718.1,6383.3,4642.9,3374.5,2480.2,1729.3,1353.9,920.05,743.21,529.6,408.23,289.8,215.42,141.05,92.05,45.173,21.854,21.808,18.226,9.3467,11.919,19.688,25.861,28.87,45.112,29.826,36.827,25.622,32.493,28.846,23.908,38.3,25.073,20.138
1529,55163,52342,43149,34241,25557,18990,13861,10190,7826.1,5520.2,4112.5,3043.8,2256.4,1676.4,1191.8,944.01,648.06,536.7,391.77,304.25,219.35,162.1,106.36,50.296,14.942,0,0,0,4.2683,0,0,0,0,0,0,0,1.1964,17.819,0,9.7585,4.3666,4.5317,0.26382
1530,40702,38835,30135,22895,16576,12156,8890.2,6634.1,5171.6,3744,2879.6,2197.3,1688.4,1294.7,964.07,794.94,604.15,512.39,405.41,340.33,270.26,222.56,173.6,131.59,98.603,87.087,97.205,84.265,81.328,84.379,103.15,103.19,117.42,120.88,106.4,108.15,109.3,127.47,123.31,134.21,134.85,129.48,130.93
1531,28405,26699,19944,14813,10632,7808.3,5802.7,4408.3,3539.3,2649.7,2091.1,1642.3,1297.5,1029.6,791.88,663.02,525.27,461.63,376.89,309.27,265.45,227.25,172.53,140.15,114.37,96.821,107.83,116.38,99.647,96.484,95.568,106.01,125.73,133.5,123.98,127.03,143.49,143.4,146,149.03,151.7,152.48,147.32
1532,18314,17415,12791,9481.8,6876,5143.4,3942.1,3105,2568.8,2022.8,1666.8,1358.2,1114.1,917.45,744.2,653.34,539.75,493.52,437.94,395.69,345.34,312.32,262.85,238.48,205.86,192.67,212.58,209.95,207.86,195.86,216.19,221.46,233.29,235.98,220.1,227.32,227.83,251.45,263.83,258.74,267.18,259.3,265.27
1533,11853,11263,8312.8,6244.2,4632.3,3566.8,2820.4,2309.5,1967.8,1609.9,1367.9,1141.6,961.74,813.4,693.59,619.1,531.95,493.19,445.46,404.87,367.9,329.33,286.44,257.78,227.09,231.55,230.56,242.16,225.48,213.23,234.63,240.47,264.4,264.11,271.68,271.89,279.58,289.75,309.32,302.88,308.42,310.45,301.63
1534,7673,7223.6,5427.6,4188.2,3202,2543.9,2071,1738.3,1519.1,1288.9,1109.2,945.95,811.63,696.3,603.46,549.98,479.97,440.43,404.67,375.8,339.23,296.49,252.68,233.79,203.26,207.01,213.45,227.81,193.05,202.41,197.4,204,234.75,244.84,236.94,247.37,242.29,264.86,265.95,268.79,289.41,269.74,271.14
1535,5164.9,4871.1,3800,3043.3,2433.9,2003.4,1699.5,1463.8,1328.5,1154,1018.4,882.01,783.33,685.94,624.67,581.07,520.56,487.93,458.98,428.64,389.82,359.86,323.5,296.36,263.54,272.56,280,286.08,269.98,250.12,257.05,269.98,290.37,305.74,304.19,313.47,307,330.93,344.9,338.56,345.92,345.35,340.34
1536,3576.5,3402.7,2742.4,2277.9,1885.5,1587.8,1365,1208.2,1094.4,980.84,879.49,769.49,689.74,616.93,566.28,523.62,477.66,449.34,431.24,403.62,361.78,332.43,291.49,262.55,240.64,247.58,257.77,272.97,242.83,232.26,249.39,251.5,278.95,292.59,283.75,294.67,301.02,306.2,331.82,328.4,340.51,332.05,328.72
1537,2680.7,2527.4,2136.9,1848.2,1559.7,1350.4,1202,1077.8,990.09,891.83,802.58,722.32,649.26,591,555.59,529.39,492.03,463.61,438.35,418.69,384.83,348,313.18,294.02,262.15,264.75,273.08,289,254.24,251.57,262.47,264.78,280.8,306.05,299.62,305.44,302.4,338.38,338.23,333.17,346.56,343.86,335.53
1538,2143.9,1976.6,1718.4,1525.1,1321.9,1173.7,1038.2,929.65,879.33,800.49,727.63,639.26,591.35,548.46,519.62,488.48,456.7,438.44,413.77,387.02,366.19,331.95,300.64,261.54,236.83,247.99,258.46,274.21,250.96,219.6,215.52,234.45,255.27,275.54,281.19,294.56,283.88,310.94,324.4,321.34,334.08,311.3,316.99
1539,1741.4,1656.8,1483.7,1348.5,1189.8,1060.5,960.22,856.31,808.03,750.54,689.38,610.62,569.7,533.54,528.74,495.22,473.84,451.08,428.67,411.87,367.42,350.74,312.83,277.48,255.23,265.11,275.45,295.03,266.71,239.77,251.78,267.27,282.51,308.91,283.37,317.91,310.44,330.79,348.7,345.83,361.45,355.3,343.93
1540,1491.2,1402.9,1284.9,1195.3,1066.1,959.44,857.14,781.97,739.07,678.09,630.51,561.02,525.58,508.22,516.91,474.58,442.77,427.62,412.29,397.35,363.34,333.14,300.89,276.64,253.02,242.97,268.71,287.61,248.35,215.9,232.61,233.04,257.15,294.3,283.04,302.23,290.86,332.44,335.33,337.86,354.3,338.81,331.69
1541,1308.5,1219.5,1142.2,1063.5,958.59,871.82,783.28,704.13,658.87,617.54,570.37,509.94,475.17,479.76,480.8,448.49,424.36,405.58,398.2,389.07,358.47,332.47,293.27,261.14,243.67,222.25,243.8,261.36,239.14,206.8,195.96,220.83,232.16,262.61,260.64,263.29,267.49,285.79,315.91,303.05,322.29,305.78,301.43
1542,1212.7,1133.5,1075.1,1008.7,923.3,830.45,753,670.2,637.86,602.94,546.98,490.24,463.02,478.84,506.27,466.68,455.44,443.88,431.84,413.18,366.6,356.26,310.88,287.56,267.41,253.94,282.2,291.53,250.37,214.23,231.76,237.68,259.46,293.64,283.31,302.8,301.78,325.59,334.67,332.81,351.6,347.41,334.69
1543,1133.6,1045.1,986.66,940.59,870.55,779.52,706.87,630.78,606.27,565.36,517.17,454.24,440.57,462.93,498.68,473.08,462.33,441.41,430.56,419.29,373.65,355.93,306.01,290.83,268.01,254.86,282.7,294.41,247.05,203.26,211.53,232.81,242.63,292.1,273.9,295.95,288.41,314.65,324.85,314.27,330.96,313.27,321.98
1544,1041.8,965.88,929.66,881.79,803.28,729.55,651.18,584.06,553.77,521.11,479.22,423.59,407.84,450.8,501.94,477.61,463.26,458.74,447.12,426.39,379.96,365.85,314.76,292.47,255.18,249.84,272.28,298.76,232.21,201.2,204.95,215.47,228.35,262.81,253.51,255.35,269.63,289.58,301.84,308.07,315.82,308.31,303.35
1545,1000.2,897.42,864.83,821.3,757.6,686.76,606.28,539.17,512.58,469.89,443.23,392.94,392.91,432.75,491.83,476.46,454.67,456.67,441.27,438.69,389.37,361.07,326.71,293.51,258.03,257.9,265.92,293.56,234.76,181.46,191.36,192.18,223.43,268.22,271.06,272,259.93,281.42,286.27,290.44,306.84,294.56,293.61
1546,916.08,894.36,861.56,816.01,760.78,682.76,613.5,544.63,513.15,485.01,449.18,398.89,405.65,467.54,537.76,523.69,518.7,511.11,499.22,488.83,442.47,417.27,364.56,329.86,303.97,302.25,316.77,333.14,282.97,218.19,240.62,239.92,253.23,303.64,279.72,295.76,282.45,321.82,346.04,339.63,344.68,339.79,348.55
1547,913.29,828.06,795.01,776.49,706.25,631.56,555.88,507.62,475.24,439.28,415.26,362.74,368.42,446.43,533.64,522.7,521.76,511.61,507.97,487.8,445.97,405.48,365.45,329.91,282.16,282.22,304.53,323.11,245.7,185.67,190.8,198.85,214.44,253.07,249,247.13,253.64,273.45,281.63,280.06,293.5,282.25,283.13
1548,852.39,808.74,775.88,768.84,705.54,638.49,545.7,493.24,464.27,439.69,414.38,370.81,380.49,481.59,573.91,574.67,558.34,562.83,560.9,542.44,497.46,467.97,412.61,372.59,330.27,322.72,335.03,339.9,265.83,198.39,201.29,212.27,235.6,279.9,277.59,273.5,263.66,295.93,302.19,303.7,315.41,317.29,320.82
1549,842.45,764.01,742.23,724.82,666.07,596.64,505.16,449.02,431.11,400.42,377.32,323.82,369.07,477.55,594.58,597.58,595.12,583.5,578.39,571.44,515.63,472.34,429.21,371.02,323.68,317.09,322.75,334.84,253.41,175.87,169.41,171.85,192.79,219.95,210.6,220.82,214.5,242.58,263.9,267.95,272.07,271.72,275.56
1550,841.25,768.78,757.94,738.29,679.53,602.19,513.03,457.98,439.32,413.42,396.96,342.93,391.94,519.19,649.21,659.11,666.6,668.03,647.02,633.41,573.77,532.04,476.29,418.5,375.84,354.38,363.19,369.87,276.69,199.33,198.88,211.06,229.56,254.06,265.75,273.43,270.67,300.12,307.79,304.72,307.81,314.37,321.01
1551,774.48,714.65,700.11,689.16,627.14,554.06,462.25,404.24,388.63,368.94,355.14,312.51,365.81,513.97,682.71,690.98,693.05,696.77,687.11,661.8,620.28,564.76,488.06,419.54,365.29,349,354.22,348.41,238.72,166.44,156.98,155.72,165.35,210.56,197.58,198.68,212.31,233.39,243.1,260.89,266.19,268.8,264.99
1552,773.78,695.25,676.3,658.1,616.99,526.82,453.67,389.52,372.25,353.49,337.27,299.61,368.38,547.09,726.12,754.15,750.68,756.77,751.67,730.66,662.04,597.99,534.98,452.31,384.79,361.73,359.13,364.66,228.89,151.27,131.4,152.12,170.28,200.55,203.08,215.51,211.17,247.33,256.48,264.71,264.5,262.22,265.02
1553,762.46,717.61,699.69,686.25,618.81,532.15,468.9,417.87,398.37,382.98,371.5,330.86,415.77,626.15,834.98,864.61,881.32,895.2,882.71,845.04,785.07,702.03,629.41,523.87,451.2,413.97,421.17,424.55,283.91,193.15,188.3,199.79,216.37,258.97,256.48,276.36,275.26,298.86,305.37,317.99,326.12,323.09,320.84
1554,748.21,673.96,650.71,637.89,577.65,497.74,424.47,365.48,357.55,351.53,330.76,299.73,405.09,658.97,906.37,939.3,959.2,965.9,959.99,937.24,857.33,755.36,665.77,549.9,459.75,428.26,425.67,409.25,252.62,161.57,140.28,138.75,148.08,186.27,183.61,190.63,199.94,219,244.84,234.61,257.68,260.98,254.69
1555,725.97,652.11,631.21,612.2,564.24,496.95,427.95,365.97,353.09,354.35,321.77,297.63,438.56,743.43,1020.1,1079.1,1110.7,1121.4,1116.9,1090.9,997.69,880.59,764.78,635.56,529.58,473.99,476.28,471.17,265.55,179.02,149.79,167.65,178.85,229.63,213.64,232.55,228.11,265.51,267.28,281.82,287.01,286.5,285.9
1556,718.22,628.78,600.29,589.25,533.58,455.48,390.52,339.79,330.2,312.65,300.49,286.69,441.56,812.86,1158,1214.7,1267.5,1282.3,1294.1,1255.4,1148.4,1029.6,896.46,720.06,602.56,533.42,523.56,512.6,268.23,161.56,141.22,138.78,155.86,184.64,187.87,207.17,198.96,230.33,221.81,243.67,253.63,251.1,252.15
1557,680.71,628.27,605.54,598.07,537.7,466.47,405.46,344.06,339,323.86,298.06,315.03,497.22,965.91,1374.9,1461.1,1547.5,1575.2,1588.5,1568,1444.3,1292,1129.4,917.48,756.28,663.39,656.53,628.36,330.11,202.72,165.71,160.47,171.49,203,189,207.73,211.34,236.96,249.7,260.05,262.73,257.85,274.21
1558,694.75,597.94,578.7,575.36,514.32,454.79,380.96,337.12,313.66,301.17,292.4,320.19,557.34,1112.3,1644.8,1757.1,1884.3,1920.1,1975.9,1956.2,1815.6,1618.4,1428.3,1141.4,935.38,831.13,812.48,778.39,371.5,226.41,159.87,163.03,160.41,212.56,208.18,211.9,213,237.83,244.95,255.82,257.96,260.19,265.25
1559,621.28,558.14,539.11,539.91,495.96,420.01,345.16,298.97,276.28,253.97,253.55,312.78,629.51,1342,2042.1,2202.2,2397,2471.9,2580.7,2576.7,2448.4,2175.4,1940.4,1540.1,1270.4,1105.5,1096.4,1051.5,459.9,258.19,182.44,153.25,149.77,179.05,168.7,174.74,177.36,203.96,201,216.48,225.11,223.84,223.46
1560,657.91,607.76,607.93,583.23,534.9,466.36,395.9,333.28,317,294.94,307.37,392.27,810.24,1755.1,2689,2917,3226.4,3359.3,3560.6,3586.6,3433.4,3103.5,2798.4,2245.3,1859.5,1632.7,1617.8,1544.9,633.3,409.13,283.69,237.42,210.66,251.51,232.44,238.76,245.46,273.9,289.17,296.58,302.27,289.98,309.61
1561,636.48,559.82,551.34,529.52,474.38,396.98,327.68,289.45,266.89,251.45,260.52,409.85,964.94,2270.4,3573.4,3910.9,4418.4,4642.1,5005.2,5125,4963.7,4511.2,4095.8,3272.1,2710.1,2359,2376.6,2251.6,828.47,514.9,310.11,228.48,177.6,191.23,175.7,181.66,187.14,218.32,230.03,228.97,235.98,249.12,250.1
1562,574.99,547.78,539.64,525.28,469.73,390.85,328.69,268.25,265.12,241.32,265.72,487.35,1274,3121.1,5011.7,5569.9,6394.8,6805.2,7436.2,7688,7522,6893,6311.2,5052.8,4187.3,3651.5,3645.7,3459.4,1202.6,769.37,461.24,308.08,212.78,215.41,191.67,202.74,197.86,214.83,240.05,250.29,253.64,247.3,262.94
1563,664.29,529.39,519.21,491.93,421.83,352.49,295.35,235.05,220.2,211.46,265.04,580.93,1683.6,4303.4,7059.5,7930.4,9256.1,9937.6,10974,11426,11255,10340,9505.7,7622,6307.9,5476.8,5437.5,5075.6,1659.8,1045.5,574.1,352.01,228.24,213.91,189.26,190.82,185.37,211.45,228.27,220.68,226.41,227.26,245.55
1564,582.23,509.7,500.68,473.16,421.63,341.08,278.6,235.03,216.56,220.13,322,784.13,2373.2,6247.6,10449,11865,13986,15092,16771,17513,17291,15859,14472,11515,9443.7,8070.6,7881.6,7234.7,2270.4,1450.6,785.25,473.2,292.88,245.89,220.6,222.55,214.49,228.32,246.52,255.31,255.07,256.31,267.31
1565,579.74,508.93,493.79,467.78,408.21,342.58,284.86,228.59,219.05,236.06,364.34,1072.2,3420.9,9120.5,15510,17761,21039,22789,25311,26326,25760,23471,21178,16586,13341,11169,10578,9432.3,2843.2,1778.2,950.71,546.93,341.34,289.54,229.78,216.15,224.28,232.01,251.59,258.11,249.98,256.3,269.5
1566,540.12,443.19,434.31,405.17,352.76,282.51,232.31,178.51,174.36,211.79,411.98,1444.8,4848.4,13199,22714,26182,30873,33397,36683,37725,36258,32496,28498,21839,17088,13883,12681,10892,3155.6,1927.8,1016.8,580.4,358.34,285.71,229.52,224.01,205.83,220.9,232.51,226.25,235.16,219.79,237.07
1567,526.76,469.27,456.3,431.08,365.52,305.26,241.19,209.12,209.31,271.04,577.28,2067.1,6895.5,18783,32442,37403,43477,46676,50246,50727,47546,41593,35275,26312,20003,15700,13807,11496,3234.2,1966.3,1064.9,640.81,425.68,360.64,280.49,269.37,249.84,265.71,280.66,276.03,268.26,276.06,288.58
1568,528.26,443.42,432.05,399.12,345.55,285,224.03,202.11,207.96,302.08,741.81,2806.9,9400.1,25534,43994,50521,57250,60682,63507,62547,56724,48292,39411,28426,20787,15703,13181,10543,2920,1737.2,952.98,591.73,419.65,357.17,290.78,270.27,239.8,252.17,266.79,268.88,258.19,257.59,276.11
1569,471.26,417.62,404.84,376.55,323.8,258.15,214.75,188.16,212.03,366.95,952.88,3680.5,12182,32821,55717,63186,69232,72102,72745,69553,60640,49878,39027,27153,19148,13906,11240,8705.3,2395.4,1406.9,796.65,536.55,419.35,382.85,316.44,300.05,263.48,259.82,273.47,271.13,259.96,266.23,274.66
1570,460.08,414.87,390.05,368.5,315.64,243.67,207.45,188.43,219.94,419.43,1177.5,4563.2,14825,38980,64687,72141,75850,77339,74964,69254,57835,46010,34351,23099,15769,11089,8638.2,6485.1,1837.5,1064.4,636.66,476.7,406.18,404.74,333.18,329.41,283.14,299.1,282.57,278.75,271.39,273.16,281.14
1571,454.61,414.58,397.78,381.14,325.11,270.74,219.12,210.98,250.66,507.43,1402.7,5246.6,16455,42320,68068,74394,74812,74536,69249,61951,49788,38337,27532,17979,11887,8152.4,6189.7,4616.5,1390.7,815.01,519.73,407.06,378.85,385.9,350.57,343.83,310.28,290.95,295.89,279.55,280.27,276.56,286.08
1572,451.27,409.97,406.95,381.66,337.28,274.47,236.1,223.24,280.28,549.97,1524.4,5508,16791,41797,64879,69080,66281,64424,57485,49873,38580,28852,20068,12796,8332.5,5638.6,4267.5,3198.3,1074.2,616.7,426.15,370,360.8,390.17,351.11,353.1,319,321.57,311.35,299.45,294.99,288.87,301.32
1573,440.4,366.1,356.38,337.25,292.31,229.93,194.03,173.49,244.76,527.82,1458.2,5232.6,15534,37423,55644,57824,53185,50596,43592,36854,27660,20259,13770,8650.9,5604,3815.7,2907.4,2232.2,815.82,432.58,290.3,258.52,273.53,304.45,286.07,287.22,268.13,257.2,244.45,242.07,229.16,230.36,244.25
1574,438.62,376.57,366.12,341.4,302.85,244.12,200.49,186.6,259.49,505.29,1355.4,4640.9,13321,31069,44308,44842,39689,36992,30921,25605,18811,13603,9157.1,5799.3,3791.7,2658,2101.4,1677.1,728.14,367.14,242.63,240.95,244.9,283.36,281.78,284.2,275.26,288.21,267.57,266.6,255.52,243.37,242.37
1575,430.55,370.25,364.9,349.29,299.46,254.26,209.06,185.37,244.72,451.64,1134.1,3736.7,10427,23491,32203,31874,27379,25135,20619,16896,12310,8881.1,6012.7,3894.7,2653.1,1951,1620.2,1390.7,695.89,328.87,198.16,200.12,221.19,262.19,264.66,287.02,263.09,268.98,264.57,253.27,253.63,236.05,235.89
1576,399.84,360.22,344.46,325.9,273.28,226.85,188.18,159.91,201.65,361.05,869.15,2824,7694.3,16909,22442,21821,18395,16719,13599,11106,8113.8,5900.7,4105.6,2768.7,1991.6,1582.5,1413.6,1286.2,700.08,302.47,165.1,167.59,169.52,208.87,202,224.8,218.96,227.36,233.74,235.02,221.61,213.71,223.78
1577,385.37,346.89,341.18,325.38,273.64,224.06,188.64,159.08,189.68,303.43,682.22,2074.3,5519.7,11843,15364,14772,12370,11186,9108.8,7465.3,5531.1,4138.4,3013.8,2161.1,1712.3,1479.1,1403.2,1365.9,833.93,325.48,172.45,173.99,182.1,230.13,249.15,277.64,283.99,285.52,278.24,266.99,267.05,281.79,251.08
1578,400.57,346.5,338.64,324.68,269.27,218.81,192.16,147.5,174.31,245.27,506.17,1472.6,3837.3,8115.7,10363,9880.7,8273.4,7507.9,6171.7,5128,3926.4,3064,2372.7,1896.7,1655.7,1566.7,1593.7,1632.1,1067.8,408.72,154.97,161.69,162.92,213.63,219.58,237.33,242.43,259.37,259.09,246.82,245.29,244.94,239.21
1579,358.65,321.42,313.74,292.18,249.45,196.76,159.68,119.24,139.9,181.88,349.75,1011,2622.9,5507.4,7002,6689.8,5674.3,5165.3,4324,3685.7,2980,2471,2108.8,1891.4,1830.6,1886.7,2016.4,2167.2,1498.9,503.8,141.54,123.21,122.23,176.33,165.47,179.52,192.59,205.62,215.46,211.84,219.03,207.9,206.08
1580,358.38,313.9,309.61,298.02,278.13,211.26,180.22,165.45,141,201.14,272.08,700.16,1839.5,3826.3,4919.4,4722.7,4068.8,3775,3266.2,2905.9,2536.4,2326.9,2239.7,2238.6,2362.4,2561.2,2884.5,3229.9,2301.7,755.74,149.29,105.25,128.04,170.98,194.22,189.4,205,215.41,225.75,224.07,234.79,246.29,202.65
1581,358.15,314.61,309.51,303.16,242.76,189.79,153.68,125.41,122.42,141.34,225.83,534.99,1310.1,2749.4,3624.9,3544.6,3173.6,2999.2,2728.7,2572.6,2469.5,2518.2,2719.8,3050.9,3460.9,3957.3,4581.2,5180.7,3874.8,1269.5,226.15,146.18,121.77,174.32,183.47,190.66,191.76,214.23,222.34,236.71,239.84,231.49,228.4
1582,370.24,328.09,318.06,298.51,249.65,200.12,162.76,140.5,137.35,146.68,197.12,431.53,999.86,2095,2891.6,2906.9,2720.4,2663.9,2585.6,2620.3,2828.6,3211.9,3824,4578.8,5459.3,6453.8,7591.2,8676.2,6635.1,2110.5,317.94,167.74,147.94,192.38,183.5,201.41,203.32,227.65,234.58,223.36,247.22,238.76,235.28
1583,358.19,302.94,291.11,276.01,238.57,174.69,147.25,117.4,119.53,130.99,162.14,331.67,768.11,1687.9,2494.4,2597.6,2585.9,2641.6,2779.6,3032.6,3653,4520.8,5774,7223.9,8820.8,10593,12561,14452,11025,3506,450.48,182.98,156.31,195.84,203.79,214.28,214.77,224.09,232.87,243.82,238.7,233.95,238.95
1584,311.58,296.48,294.56,301.62,224.91,181.12,163.98,142.03,122.58,135.2,161.51,268.94,617.12,1471.5,2380.3,2634.7,2847.7,3078.2,3488.7,4113.4,5424.4,7153.4,9498.7,12210,15020,17988,21045,24194,18210,5656.5,641.92,224.24,161.39,177.58,184.55,194.08,186.38,206.08,190.05,249.11,298.17,242.29,248.39
1585,361.24,303.15,299.05,309.09,271.88,200.96,161.61,126.63,123.3,129.94,147.64,257.25,561.97,1403.1,2609.8,3055.7,3508.6,3943,4746.1,5891.9,8249.8,11189,15141,19594,23974,28496,33046,37045,27595,8269.3,859.57,291.75,200.51,219.52,207.09,224.14,217.07,238.54,241.98,235.14,252.38,248.57,250.48
1586,308.58,292.37,287.62,271.94,244.89,186.06,154.28,122.77,115.26,125.84,130.47,216.94,508.7,1453.7,3117.4,3865.3,4687,5440.1,6809.7,8695.1,12466,17238,23122,29677,35862,41744,47051,51250,36702,10727,1069.7,336.42,216.02,219.94,205.9,215.85,201.64,228.12,231.53,228.71,250.92,252.56,243.13
1587,285.42,258.61,257.69,249.26,208,174.29,136.4,104.12,92.337,95.787,115.29,180.26,481,1621.5,3939.2,5105.4,6365.6,7530.6,9580.1,12425,18018,24732,32599,41062,48195,54327,58748,62600,42359,11962,1145.7,347.01,205.71,197.02,179.74,177.18,171.94,185.78,193.81,204.08,213.3,216.49,206.86
1588,351.03,286.27,306.42,298.73,243.11,201.03,178.4,140.15,133.47,124.83,147.85,213.01,537.08,1961.7,5090.5,6773.7,8520.3,10172,12904,16536,23730,32166,40964,50126,56946,62041,64747,66402,43151,11786,1160.1,398.64,292.61,263.91,263.64,271.24,259.93,266.45,260.49,258.31,276.15,282.1,279.34
1589,303.77,277.19,282.29,289.22,250.2,191.73,159.25,133.02,132.58,131.03,142.1,208.72,562.9,2303.4,6357.3,8579.5,10631,12648,15689,19837,27660,36396,44798,53167,58389,61348,61578,60707,37542,9972.4,1019.9,385.69,297.08,225.61,214.71,205.81,204.16,212.37,232.71,222.27,237.07,229.23,228.46
1590,312.43,277.09,284.61,287.43,246.91,205.41,176.21,153.33,134.83,133.92,152.26,215.91,618.69,2655.3,7466.5,10088,12233,14383,17359,21397,28920,36871,43301,49297,52214,52985,50727,48509,28391,7305.6,855.73,401.2,356.32,229.15,194.41,192.95,198.35,214.33,209.96,208.29,230.42,231.37,230.37
1591,287.82,251.04,273.06,270.31,228.01,187.58,154.7,134.74,136.6,138.81,155.21,206.97,642.82,2826.4,8011.5,10745,12596,14502,16896,20183,26015,32298,36127,39808,40559,39603,36431,33851,18947,4911,727.45,449.58,456.13,214.33,183.65,195.79,178.67,197.88,204.62,196.7,215.15,212.92,210.85
1592,322.06,278.53,294.46,298.41,272.42,218.48,192.24,167.97,164.46,175.56,196.83,245.47,666.87,2887,7938.7,10436,11750,13270,14865,17101,21269,25141,27048,28665,28096,26535,24006,21698,11927,3260.8,748.04,606.38,646.88,236.71,176.48,180.85,177.66,193.54,212.31,211.36,220.48,212.78,226.94
1593,317.24,277.57,297.37,304.42,271.16,231.12,203.87,192.3,188.79,191.28,204.25,272.45,657.35,2672.1,7045.8,9033.1,9766.3,10773,11570,12858,15286,17464,18179,18674,18043,16824,14775,13250,7206.1,2250.3,864.72,815.51,893.17,257.58,173.02,185.01,181.53,201.59,194.02,195.99,209.45,211.98,223.9
1594,286.13,229.02,249.24,262.2,232.6,208.77,176.75,153.73,161.42,171.67,191.88,232.87,583.21,2277.4,5713.3,7114.3,7354.6,7909.3,8180.8,8813,10037,11154,11224,11374,10787,9915,8644.9,7732.8,4344.5,1726.3,1002.9,1006.2,1067,214.72,107.38,112.81,108.48,126.36,126.03,140.55,149.01,142.54,150.41
1595,334.07,292,310.48,331.75,298.71,270.27,233.25,227.07,234.24,254.03,282.75,316.82,590.82,1910.3,4391.4,5300.5,5293.6,5552.3,5562.5,5833.2,6433.8,7016.7,6915.9,6878.9,6457.1,5933,5213.3,4670.2,2856.9,1626.7,1268.5,1242,1263.1,268.91,153.49,173.1,163.99,197.18,197.37,192.15,205.8,203.6,209.9
1596,323.03,264.06,288.27,308.44,276.04,252.19,223.71,205.52,234.94,250.55,281.87,312.2,525.22,1475.9,3172.2,3689.9,3584.6,3686.5,3620.7,3706.2,3994.1,4259.8,4204.7,4171.5,3947,3639.2,3235.5,2938.9,2027,1478.5,1301.3,1232.7,1190,215.4,116.57,126.91,124.44,146.48,152.18,156.23,160.63,163.92,184.43
1597,322.94,260.81,291.64,312.76,292.08,264.11,246.72,233.49,251.08,277.7,305.01,331.67,482.41,1142,2236,2521.6,2394.7,2421.7,2341.8,2383,2511.8,2648.7,2610.1,2601.9,2466.3,2313.7,2091,1940.9,1520.9,1325.2,1202.3,1102.3,1000.6,174.59,105.76,114.38,119.63,129.38,138.75,143.11,152.67,159.51,160.56
1598,320.26,274.71,294.97,313.01,291.03,277.65,248.94,236.08,253.67,294.42,333.6,348.44,456.91,899.2,1591.9,1731.7,1631.6,1632.3,1565.2,1569,1661,1738.7,1720.6,1732.4,1659.1,1595.8,1476.7,1401.9,1177.9,1064.5,970.01,836.25,750.37,158.4,120.35,118.84,131.15,152.91,157.89,161.97,178.52,175.62,166.18
1599,379.11,302.67,319.59,331.49,325.18,298.08,273.56,264.22,293.92,329.32,349.13,378.99,448.31,725.87,1161.4,1243.7,1162.6,1141.7,1099.8,1112.5,1154.4,1226.7,1220.9,1245.9,1225.4,1193,1139.6,1097.4,940.03,815.91,708.87,590.78,503.2,138.06,102.62,124.73,125.71,152.37,142.25,152.42,159.37,162.79,175.75
1600,378.76,327.82,344.25,351.01,337.95,316.08,299.37,285.97,305.21,343.24,366.36,395.72,420.56,602.28,880.07,918.31,855.85,843.7,823.47,828.99,877.02,926.02,935.67,964.68,969.58,959.64,932.97,923.64,766.51,567.55,475.56,404.24,331.95,138.28,135.43,155.02,141.89,168.95,160.95,166.57,181.13,187.8,197.44
1601,398.95,319.93,330.31,336.2,319.84,291.95,276.68,253.61,261.78,316.52,341.24,348.26,366.51,488.85,649.19,676.3,623.87,618.56,606.42,610.32,653.91,692.47,717.64,758.73,777.66,779.35,776.71,783.1,584.17,345.8,250.41,219.3,168.38,102.06,84.162,88.343,96.831,115.56,120.06,121.09,131.13,141.96,151.69
1602,445.22,410.78,412.16,417.53,408.81,398.31,414.67,426.11,383.3,399.79,405.15,407.01,415.13,464.21,588.75,602.63,582.59,546.32,577.72,571.06,623.27,652.17,637.92,684.89,747.57,755.88,760.03,785.1,570.72,319.76,191.9,187.51,215.19,216.71,192.4,217.7,180.48,171.06,180.14,223.41,233.8,242.75,265.38
1603,489.39,415.61,409.33,377.66,346.17,330.15,292.7,273.99,285.15,310.91,317.16,328.81,317,362.87,460.52,465.98,454.5,449.88,456.9,470.11,501.05,548.48,583.2,624.31,651,665.79,683.58,703.87,490.45,210.16,126.35,133.95,127.76,137.49,138.21,140.46,139.54,162.75,172.35,165.73,170.34,184.35,208.52
1604,503.03,405.59,377.88,355.04,317.33,283.16,255.31,224.3,222.92,251.64,249.58,249.64,242.44,272.09,366.62,374.75,354.02,362.37,370.8,378.3,409.21,470,508.08,555.09,585.95,602.65,627.29,648.39,431.42,138.8,53.955,56.758,49.593,71.524,73.502,89.189,85.504,102.93,118.59,114.65,126.88,128.01,153.27
1605,509.8,422.38,396.61,346.4,308.11,275.23,233.29,200.38,204.07,208.4,210.27,202.79,194.09,224.51,306.6,327.99,315.77,320.12,332.71,351.09,380.54,438.34,479.3,539.77,559.01,582.55,618.2,641.32,419.82,130.02,42.191,58.616,64.996,96.557,100.97,115.05,115.42,131.67,135.52,127.21,160.78,151.36,172.24
1606,544.75,469.95,428.88,367.04,324.42,286.26,236.92,198.02,201.24,204.6,200.1,194.41,170.98,215.15,308.66,315.63,317.74,319.74,333.95,352.28,386.39,446.59,486.47,537.21,562.86,602.98,630.72,656.95,430.67,141.3,53.704,58.701,57.317,95.792,97.851,111.23,108.03,114.52,136.86,147.37,164.3,168.51,191.09
1607,576.29,466,407.44,350.03,294.12,256.29,218.71,168.7,166.8,168.44,166.87,146.79,139.93,168.34,263.49,274.74,277.2,291.44,294.52,321.03,363.46,413.14,483.48,522.56,560.64,601.26,632.54,655.05,426.74,120.8,31.811,43.829,53.161,94.785,91.1,108.1,105.27,129.81,139.72,133.62,153.57,153.95,168.02
1608,514.96,437.04,378.56,306.72,260.46,205.97,152.54,114.87,114.08,110.91,103.33,85.772,75.651,116.59,212.18,221.22,232.85,240.64,260.65,285.75,324.85,385.73,441.89,511.18,547.8,582.64,622.54,663.03,415.57,97.282,16.784,17.334,32.59,77.062,66.281,88.6,81.156,83.407,94.046,105.16,127.79,128.49,151.08
1609,524.51,439.54,387.17,312.02,255.17,222.08,171.3,110.82,119.69,117.56,103.65,91.944,69.7,129.62,218.63,225.11,236.91,250.68,271.6,298.1,352.18,407.78,470.52,532.7,572.2,626.04,661.87,699.36,449.24,120.87,26.47,33.01,41.535,87.819,79.897,92.633,82.493,101.01,119.48,125.89,133.94,156.11,165.53
1610,520.06,447.63,389.78,322.04,259.5,218.22,158.41,115.43,111.94,109.19,94.832,75.34,66.166,118.38,217.42,234.48,253.28,268.2,286.07,308.59,375.65,439.51,505.28,572.61,620.21,670.1,723.94,767.66,501.73,152.59,40.392,53.721,61.814,111.31,115.3,117,121.88,132.17,145.5,151.83,164.4,175.89,180.7
1611,452.19,402.06,342.87,279.18,216.92,174.05,124.63,80.69,79.563,68.235,63.881,37,36.185,96.085,191.09,217.69,228.31,241.56,267.82,290.73,364.84,425.02,499.15,574.36,644.7,708.12,770.81,818.47,537.88,140.91,22.375,12.399,18.844,60.46,62.8,70.79,64.232,83.723,97.721,109.79,129.92,144.4,138.8
1612,427.82,379.08,312.03,253.53,185.91,145.35,102.59,67.154,60.563,47.522,40.951,16.422,16.352,65.985,177.85,196.51,210.86,228.01,259.62,291.66,380.55,448.9,529.65,620.72,702.4,783.03,845.69,935.57,608.42,159.68,11.005,14.596,24.993,59.474,69.561,72.501,72.049,86.678,106.57,113.37,123.89,138.38,140.76
1613,466.5,381.92,332.14,266.44,207.55,158.79,128.12,84.151,79.167,69.075,57.604,48.54,41.778,104.81,213.46,227.51,263.02,260.45,319.77,354.02,430.59,524.08,627.69,733.78,835.04,934.22,1046.4,1155.5,811.65,256.16,52.574,51.483,60.215,102.26,116.02,119.86,115.7,139.08,149.53,160.73,175.65,176.25,193.35
1614,430.58,356.23,297.31,239.71,177.6,137.85,96.425,70.935,56.512,54.327,39.396,22.428,24.676,84.935,197.78,227.66,250.17,268.78,316.26,359.22,467.43,560.84,707.24,845.91,990.5,1130.5,1307.7,1485.1,1082.7,324.55,26.7,12.233,10.989,53.377,45.889,52.224,49.298,66.495,86.087,100.3,119.18,125.91,126.76
1615,380.86,329.39,278.38,227.51,171.21,130.48,94.561,63.61,52.78,54.933,46.053,17.792,30.69,87.509,217.36,252.2,291.69,312.43,357.76,421.28,548,687.22,867.43,1061.3,1282,1517.2,1811.8,2118.1,1618.3,519.18,66.724,39.978,46.523,91.383,92.55,97.454,102.64,116.68,130.85,144.01,159.78,148.92,160.43
1616,369.38,307.62,241.33,192.07,142.42,96.855,73.554,36.18,21.163,28.926,15.4,1.8198,0,67.645,206.85,245.97,296.78,326.13,401.96,475.43,628,826.3,1090.2,1397,1736.4,2152.3,2638.1,3178.1,2554.7,829.22,74.482,22.882,14.557,54.324,55.637,58.028,66.765,83.927,94.269,102.39,112.89,125.85,126.07
1617,364.52,318.75,261.15,213.39,167.19,122.76,99.916,67.462,59.342,57.762,49.812,26.857,29.792,98.872,275.81,318.79,385.34,421.35,517.12,628.9,871.3,1145,1568.9,2086.3,2656.1,3357.3,4268.8,5248.4,4428.2,1472.1,169.12,60.472,42.195,81.551,69.849,80.512,81.128,99.571,114.14,134.59,158.69,155.33,145.51
1618,328.85,286.32,237.23,197.42,150.99,115.51,84.336,56.056,42.866,48.045,40.14,26.977,21.098,115.79,303.29,380.27,464.17,504.74,654.9,832.2,1198.7,1642.9,2347.8,3217.1,4247.4,5514.6,7125.8,8911.8,7662.8,2557.3,281.39,93.509,51.895,92.654,96.9,109.49,101.95,114.25,133.83,149.03,157.08,160.32,166.76
1619,272.05,246.9,198.88,160.88,119.56,78.399,59.488,25.936,17.883,22.648,14.336,0,8.6813,99.015,356.36,445.27,576.16,674.21,873.6,1166.8,1759.9,2567.4,3767.9,5309.6,7192.6,9486,12333,15454,13109,4341.2,421.33,104.7,41.529,66.662,66.049,67.196,68.503,82.659,105.14,121.52,136.25,127.45,125.13
1620,349.3,272.53,230.16,191.01,162.02,122.94,102.34,57.244,61.111,54.427,50.166,33.433,58.821,188.61,500.25,642.05,839.38,986.02,1323.7,1780.8,2766.2,4074.7,6124.3,8757.1,11869,15577,20205,25077,21076,6844.1,695.27,180.59,93.488,121.83,115.62,121.5,116.61,139.2,156.83,156.71,180.61,180.14,170.13
1621,292.72,232.08,196.81,164.77,121.68,91.879,77.231,31.716,25.638,32.161,28.486,20.213,26.571,216.78,639.87,863.39,1176.6,1447.7,2025.1,2830.3,4558.4,6846.5,10416,14997,20208,26207,32940,39706,31668,9932.2,918.51,206.66,86.892,116.41,99.876,102.83,89.52,117.25,135.27,145.47,154.79,152.56,147.23
1622,288.27,221.2,190.21,152.71,118.72,104.87,72.238,51.335,44.223,34.08,36.32,31.317,68.097,311.14,959.18,1294.6,1822.8,2283.8,3236.5,4581.4,7489,11333,17166,24167,31776,39794,48504,55639,41811,12275,1113.2,265.38,116.39,135.05,109.08,119.58,100.66,115.78,141.92,146.91,156.12,159.94,163
1623,259.7,201.15,172.07,141.2,112.34,75.864,59.05,27.857,18.86,15.467,14.69,6.7114,65.652,433.47,1394.4,1955.8,2781.2,3550.3,5093.6,7278.5,11875,17894,26235,36009,45879,55108,62727,68906,47896,13534,1208.1,281.04,138.68,147.85,136.39,131.75,133.39,147.45,155.85,155.58,178.82,169.72,162.11
1624,264.42,204.24,171.71,156.45,129.45,96.15,81.933,42.456,31.412,44.116,36.963,31.762,113.02,664.63,2132.3,3023.5,4353.8,5553.4,7927.1,11217,17949,26260,36763,48594,58753,66528,71423,73698,47197,12774,1131.4,301.98,157.18,178.07,158.69,160.93,164.59,166.33,183.88,181.93,184.34,187.08,180.3
1625,246.76,199.67,163.72,149.09,116.35,92.122,73.436,35.371,36.982,40.406,37.854,28.988,148.54,956.64,3183.9,4601.4,6534.1,8278.5,11526,15919,24650,34754,45944,57137,64827,68697,69565,67533,40232,10144,939.66,269.03,148.85,164.12,143.73,142.12,157.46,152.85,161.32,173.45,188.56,186.14,176.77
1626,210.17,170.91,134.22,115.5,86.199,74.285,46.744,23.037,14.803,18.474,10.182,23.935,188.46,1354.8,4572.8,6628.5,9158.4,11488,15396,20578,29862,40567,50274,59132,63341,63930,59851,55161,29945,7228.5,660.86,200.59,114.62,145.2,130.36,131.1,131.66,136.76,157.05,149.16,168.25,164.4,151.4
1627,259.02,216.3,179.35,162.06,142.02,120.35,100.58,65.862,51.023,54.591,58.583,66.259,298.61,1881.6,6135.7,8810.6,11652,14215,18232,23223,32094,40988,47386,52687,53352,50329,44564,39152,19914,4718.1,494.44,190.7,143.38,166.35,154.23,160.54,158.57,169.29,190.99,183.47,189.14,188.11,194.16
1628,245.37,172.57,149.04,128.18,105.46,88.389,58.788,34.57,31.969,25.46,35.551,59.388,365.65,2351,7639,10744,13457,15959,19253,23320,30253,36397,39132,40979,38956,34942,29398,24765,12132,2796.6,300.72,121.54,76.177,107.02,105.81,108.34,113.75,122.74,130.97,146.58,152.9,145.42,142.36
1629,230.07,167.61,140.15,128.08,101.21,91.649,57.611,39.395,32.164,34.544,34.584,60.052,436.85,2709.4,8466.6,11607,13718,15738,17789,20496,24508,28137,28443,28290,25610,22357,18112,14934,7119.1,1620.1,184.96,88.645,64.921,103.37,94.185,104.72,113.89,128.68,133.53,140.03,144.86,131.38,146.02
1630,202.27,167.91,138.58,127.67,100.33,82.852,61.145,36.268,28.182,28.68,29.877,71.99,486.69,2847.3,8446.4,11293,12435,13774,14566,15826,17980,19707,18787,17935,15843,13327,10603,8676,4036.5,932.18,117.15,79.882,73.14,114.84,112.06,120.37,124.38,137.51,143.65,153.56,152.39,140.71,158.23
1631,222.53,178.92,139.74,131.2,112.49,95.892,72.132,39.905,42.387,32.496,38.952,77.005,497.14,2774.6,7701.4,9827.3,10150,10792,10868,11266,12022,12377,11411,10623,9176.7,7721.5,6140.4,5042,2391.1,564.02,66.345,54.559,39.67,79.343,65.382,70.811,79.518,100.78,119.23,123.28,125.31,129.78,135.6
1632,198.33,172.68,147.89,128.33,116.47,86.683,62.777,36.928,29.577,32.558,31.322,80.72,451.21,2421.4,6314.4,7723.7,7513,7778.8,7425,7427.5,7567.6,7658.4,6892.1,6358.8,5481,4602.7,3712.1,3088.6,1497.7,353.3,73.65,59.842,52.253,94.36,94.602,110.1,111.14,143.74,140.24,153.35,143.92,143.4,144.66
1633,183.8,126.62,101.04,80.814,67.684,47.289,22.039,7.7488,4.6132,0,0,28.79,358.43,1878.9,4682.9,5533,5131.8,5158.4,4735.9,4605.8,4599.3,4595.9,4124.5,3788.5,3295.8,2804.7,2301.7,1941.7,942.68,195.09,4.2376,13.011,12.052,43.268,45.807,53.675,59.544,80.965,86.739,93.077,96.746,85.525,94.782
1634,236.57,164.61,143.99,124.05,104.4,87.719,61.63,36.81,35.004,32.858,31.713,69.183,324.43,1463,3320.1,3784.2,3368.7,3313.7,2988.3,2846.3,2784.6,2748.5,2491.8,2323.8,2049,1804.9,1522.1,1338.7,690.82,169.25,26.573,25.485,25.567,57.141,72.59,77.348,75.671,90.831,105.5,113.14,106.83,115.7,117.71
1635,192.94,161.52,146.01,118.89,104.14,75.058,64.581,33.648,30.453,30.033,33.06,55.204,246.87,1054.3,2268.6,2515.9,2194.8,2136,1910.9,1806.4,1758.9,1750.7,1609.2,1536.9,1388.5,1253.9,1100.5,998.18,532.62,146.01,46.569,52.356,50.38,89.276,97.117,115.79,120.28,135.69,143.86,151.09,143.41,138.28,141.17
1636,184.02,140.75,113.93,101.01,82.592,53.903,45.53,19.117,6.7846,10.572,11.117,24.81,170.42,703.29,1484.7,1593.5,1376.2,1318.9,1187.7,1126.7,1110.3,1125.6,1056.7,1028,950.3,889.78,809.71,738.9,397.62,82.63,0,10.532,0,43.564,41.693,46.038,48.75,67.796,88.232,77.583,88.095,79.776,76.218
1637,185.01,133.05,106.61,96.767,77.778,49.341,30.243,4.6664,1.733,5.5405,2.0805,13.575,112.54,473.76,979.15,1038.8,894.93,865.98,777.7,746.86,761.46,778.75,756.45,760.74,725.27,690.65,643.89,620.25,331.04,79.032,21.545,20.546,21.834,64.941,81.267,100.38,100.46,109.36,110.6,112.63,103.48,106.17,103.76
1638,205.45,147.29,119.74,108.32,93.182,63.88,52.167,22.085,17.834,22.632,30.509,41.436,93.936,352.78,679.28,716.67,632.88,613.77,556.19,549.37,555.36,587.39,602.92,603.58,598.4,584.53,561.17,552.23,319.53,72.911,24.585,42.385,41.246,89.966,90.333,92.296,97.204,110.05,118.38,113.77,116.77,112.98,109.62
1639,200.37,138.01,129.07,102.18,93.862,80.182,63.029,38.902,35.758,37.533,48.487,46.941,110.67,273.84,499.65,507.55,452.35,433.22,415.15,423.31,425.17,469.71,481.8,522.2,516.4,532.89,508.7,499.1,307.74,109.66,40.359,49.571,51.7,94.266,92.299,85.01,98.649,129.95,117.89,140.53,125.67,116.5,111.75
1640,143.56,122,92.915,79.696,58.545,46.312,30.628,14.521,5.6514,13.152,6.2844,15.34,46.646,163.58,339.93,349.58,323.57,315.59,310.46,313.47,333.38,375.44,389.86,415.31,426.43,426.82,425.77,435.16,245.73,69.925,20.654,38.78,46.728,93.459,98.685,109.61,125.02,133.19,118.64,113.84,110.96,112.17,106.04
1641,192.31,126.71,95.687,97.376,68.729,51.565,41.339,20.317,10.378,8.4159,17.691,18.781,34.716,135.77,254.38,263.74,245.86,244.41,249.14,260.85,287.39,312.72,332.3,366.19,366.68,385.64,389.52,395.75,228.83,65.943,28.736,31.805,35.576,70.162,79.625,88.743,87.023,86.639,90.637,92.064,94.285,89.276,94.923
1642,187.05,141.57,118.8,112.12,91.882,61.848,60.084,33.039,24.242,26.726,31.139,38.63,51.461,120.41,220.57,229.63,226.56,211.04,229.02,229.96,256.28,293.34,303.91,347.95,347.1,374.92,370.91,388.17,249.15,83.654,57.394,65.744,71.854,108.14,102.67,110.09,109.49,123.39,113.19,103.82,109.91,105.49,96.307
1643,166.78,117.81,104.55,86.888,66.894,47.807,39.591,30.564,19.848,21.886,30.807,21.416,20.319,87.213,166.59,177.11,163.31,157.58,176.69,180.74,200.18,247.36,262.22,296,304.93,339.1,333.97,349.16,205.12,76.905,38.275,60.004,59.881,107.38,107.18,107.64,113.98,117.8,111.83,106.92,93.318,103.75,97.456
1644,152.95,119.33,88.282,74.005,56.964,36.767,35.95,26.868,12.021,18.966,8.1796,7.1653,12.027,63.533,127.19,141.41,136.4,139.67,143.62,149.01,182.05,208.05,231.46,260.28,270.51,304.45,301.76,315.14,195.4,68.569,36.169,53.45,49.951,97.562,105.33,114.09,107.63,112.98,90.767,90.881,97.375,80.953,93.667
1645,177.77,138.79,116.23,103.95,73.135,60.965,64.161,45.914,31.444,36.237,37.613,32.127,39.365,74.517,132.78,137.44,141.25,144.73,148.06,161.6,186,209.46,222.94,263.13,276.88,292.39,310.52,323.43,218.56,97.501,68.604,79.478,86.741,132.37,141.76,138.31,143.81,137.19,127.11,119.89,114.49,111.65,122.86
1646,166.42,116.98,101.2,73.211,58.121,51.061,40.715,30.198,19.669,20.645,26.912,23.48,13.56,49.759,99.778,108.25,101,110.86,116.83,123.61,147.5,166.47,189.37,225.1,233.5,269.81,267.29,298.64,180.88,71.772,49.065,66.92,72.706,110.91,118.49,117.2,117.4,112.43,98.795,94.873,84.935,85.268,92.431
1647,119.06,100.38,86.16,65.238,37.677,26.202,38.114,19.39,11.743,6.3805,12.34,0,0,23.49,72.081,83.222,76.253,84.489,89.29,106.52,119.13,149.65,157.73,195.54,203.12,235.6,247.37,259.71,178,69.183,49.671,78.277,87.727,129.96,138.77,134.7,130.11,114.41,106.01,89.132,97.054,89.277,88.54
1648,194.9,129.68,110.28,81.111,70.672,59.92,61.01,38.042,37.014,25.555,26.313,25.295,32.781,46.247,88.46,88.477,87.54,97.393,96.399,109.39,132.07,157.75,166.45,194.9,216.88,240.73,254.05,274.82,189.31,88.183,65.435,80.303,100.52,143.51,154.39,155.94,157.44,131.59,117.3,99.741,107.98,108.44,99.349
1649,170.44,105.99,88.347,76.22,54.058,46.346,39.724,31.301,34.492,34.311,24.398,12.722,11.569,35.295,62.327,71.738,71.073,70.863,77.71,95.658,114.69,133.74,147.55,179.7,194.56,221.26,233.26,248,168.29,69.834,63.967,90.133,92.024,147.52,152.66,151.49,145.73,124.49,116.35,104.94,94.33,98.487,103.72
1650,154.39,107.87,92.512,66.367,53.207,42.38,39.143,30.533,28.969,25.454,16.216,21.178,13.741,23.106,61.516,63.129,61.338,65.711,70.968,87.308,99.681,127.25,135.97,165.58,177.88,202.98,222.59,238.92,156.45,75.606,58.492,89.255,93.844,163.46,161.47,150.36,138.35,128.35,113.72,99.856,98.685,95.606,100.58
1651,130.34,98.692,77.752,63.856,43.504,35.806,36.852,16.447,16.762,9.7206,12.056,7.1899,2.3352,9.1454,41.206,37.107,45.326,50.261,58.162,68.41,83.834,110.51,113.32,144.1,156.84,186.16,198.56,215.68,142.94,66.446,54.749,83.265,94.748,157.83,160.23,150.27,144.87,127.37,126.09,105.85,102.56,101.92,109.73
1652,154.99,124.07,110.2,99.874,75.974,74.079,67.349,52.613,48.66,50.178,50.724,42.477,36.294,42.039,70.691,65.99,75.767,76.878,83.002,88.877,113.3,129.97,147.44,174.96,182.11,214.54,213.07,247.94,180.83,102.27,90.763,122.47,131.18,195.37,198.7,184.83,184.39,167.68,147.59,146.53,144.57,140.36,144
1653,131.63,102.04,83.705,69.336,54.323,51.401,34.363,32.681,30.727,27.001,28.617,16.283,8.4921,17.749,46.022,44.065,45.053,40.645,59.032,50.368,85.249,92.123,115.96,143.53,146.58,176.69,185.57,202.25,139.42,67.204,57.85,93.334,101.48,152.98,152.88,136.59,126.43,114.53,115.43,97.925,105.49,107.3,91.775
1654,114.94,86.842,69.861,57.868,31.169,28.86,27.933,17.471,11.05,16.341,7.2203,1.4937,0,0,26.531,22.457,33.827,31.295,43.821,45.248,58.753,80.003,93.807,116.55,129.11,147.91,171.45,191.01,127.58,56.218,57.019,78.995,88.509,149.27,159.86,142.99,134.92,126.23,113.88,106.69,103.37,101.76,103.09
1655,157.38,117.8,109.12,90.933,82.206,73.603,67.782,55.3,53.065,58.9,50.029,33.501,35.706,43.66,61.868,62.13,79.231,66.475,72.306,80.186,94.548,118.73,126.58,152.27,163.38,186.55,197.31,220.35,168.55,92.054,87.236,118.04,135.84,179.13,173.16,178.12,155.56,142.64,141.03,136.33,139,135.71,133.4
1656,132.34,90.601,76.962,64.782,40.67,38.396,26.954,38.034,19.695,25.588,35.341,16.836,10.322,9.0594,37.256,21.683,36.245,28.308,49.188,47.625,63.549,81.237,85.019,113.05,120.41,146.36,163.42,184.14,127.26,51.203,48.24,80.857,81.947,125.21,112.22,112.88,87.408,87.987,82.807,81.567,77.549,75.902,83.82
1657,145.62,102.54,94.709,74.126,55.047,61.311,56.954,47.117,41.408,44.314,47.853,30.486,22.851,30.749,44.234,40.68,51.968,46.062,62.646,61.651,81.803,91.857,97.08,125.65,135.69,153.28,168.22,200.45,133.89,68.667,67.028,108.66,104.73,145.42,145.57,147.6,126.95,113.44,109.46,98.458,94.282,105.34,107.77
1658,110.98,72.323,59.23,39.581,23.258,21.736,18.562,13.736,13.321,19.077,27.657,3.8099,0.7527,9.7984,14.188,15.785,20.23,7.2559,19.361,27.469,41.043,53.835,63.883,90.811,91.285,107.26,134.6,153.85,104.19,32.44,35.584,54.372,77.714,107.99,99.015,92.277,70.112,78.1,74.491,61.547,70.031,69.537,66.6
1659,160.65,117.97,100.06,82.418,63.031,56.48,68.404,48.42,55.242,55.279,72.743,58.528,47.275,48.236,60.264,53.742,49.8,50.744,62.817,71.437,75.642,94.651,97.044,124.58,123.12,156.95,166.75,191.87,127.91,73.696,76.383,91.136,102.38,135.06,122.44,117.45,94.829,94.811,89.791,87.935,82.792,86.04,93.104
1660,121.37,109.1,86.91,72.49,51.409,55.333,59.891,54.282,50.842,58.021,67.038,53.889,45.915,42.945,56.906,43.131,51.26,47.616,59.381,58.811,75.42,85.131,87.713,110.89,121.03,137.42,156.39,179.28,127.82,72.699,77.144,105.85,105.82,144.95,136.13,135.8,117.12,109.17,98.862,100.74,101.29,106.58,126.19
1661,88.182,45.152,31.898,19.3,1.1466,0,0,0,12.587,20.178,34.417,16.408,15.689,2.0356,0,0,0,0,15.56,19.813,22.384,20.479,43.861,51.754,63.92,87.784,100.24,122.53,66.108,13.813,10.444,27.635,30.213,53.319,39.19,27.478,17.508,19.532,17.847,28.291,22.759,30.335,25.645
1662,171.29,123.48,121.15,90.958,70.391,68.659,78.336,77.768,80.247,99.742,116.14,93.294,91.524,86.639,81.36,66.834,78.487,73.192,79.68,85.044,87.167,103.79,100.45,112.14,128.14,152.18,161.64,183.7,130.75,75.998,74.204,105.54,96.307,138.25,129.43,118.01,108.42,110.01,104.78,100.52,109.11,110.22,115.94
1663,125.01,93.539,71.644,56.933,39.228,47.149,55.741,44.56,60.786,71.79,89.086,81.112,78.545,64.926,59.46,41.61,49.519,56.602,63.312,58.349,66.259,76.151,71.894,95.045,107.15,124.3,133.54,152.89,102.3,53.828,46.412,66.573,73.456,95.749,82.631,80.879,63.791,71.697,60.806,63.888,71.667,78.837,87.149
1664,160.72,100.07,77.293,63.757,43.915,42.579,58.549,61.664,61.209,89.032,113.75,100.91,99.072,93.568,70.798,62.309,65.685,70.09,77.652,77.164,71.782,76.449,81.576,93.633,109.55,120.03,124.28,145.92,110.48,53.669,46.43,65.883,60.479,76.7,58.257,55.816,45.861,46.792,47.831,58.562,52.315,60.889,57.594
1665,72.275,107.4,76.621,75.611,55.865,51.981,66.753,64.198,73.343,98.911,131.2,128.27,129.9,115.18,96.179,76.461,80.361,85.011,91.478,94.355,97.721,98.929,94.705,100.03,120.26,135.9,134.98,158.11,118.93,86.754,87.468,107.1,105.29,148.68,131.14,129.38,115.13,123.55,119.45,114.11,128.5,130,133.24
1666,165.05,87.782,73.509,66.488,42.948,45.915,61.571,68.676,81.521,95.961,137.58,140.03,137.53,123.67,84.289,81.749,86.215,75.197,90.007,86.589,74.177,81.674,78.789,93.36,105.27,107.78,112.49,134.97,90.794,42.659,38.296,55.092,44.101,54.132,39.883,33.73,31.478,30.844,33.349,32.601,40.563,53.363,50.058
1667,122.94,106.81,83.504,70.834,63.666,58.116,71.959,79.157,87.639,114.44,148.29,170.6,173.31,165.75,115.98,99.234,102.95,104.88,106.8,116.26,104.87,106.79,100.94,106.15,122.28,125.22,128.49,150.77,101.99,75.823,52.701,79.023,71.192,94.012,69.35,71.409,66.052,67.678,70.361,71.153,70.928,80.433,76.558
1668,100.07,70.936,54.279,47.948,30.253,27.396,43.287,50.918,63.834,89.492,133.89,151.91,151.97,137.63,98.475,66.268,79.307,81.738,87.997,76.537,76.472,72.25,71.139,76.401,88.291,92.867,102.52,112.13,75.587,34.387,24.384,40.576,31.864,66.019,56.961,42.975,39.432,41.442,47.706,49.833,52.779,61.674,59.203
1669,168.5,122.98,95.558,96.694,72.455,74.606,98.221,108.91,117.83,143.67,181.86,208.15,217.17,196.53,145.36,126.35,137.2,135.15,136.05,144.28,126.2,121.22,122.46,125.42,122.44,139.76,144.73,168.54,114.66,72.023,60.555,73.593,57.646,79.916,66.041,68.874,55.847,66.504,71.427,73.996,88.849,89.58,79.528
1670,133.66,96.891,68.277,65.901,57.298,54.085,66.229,82.895,89.175,125.57,169.55,186.09,207.33,186.91,143.76,125.42,125.06,127.6,117.94,118.34,116.21,113.51,119.53,117.98,122.12,112.52,136.79,137.99,105.88,67.629,45.823,75.639,62.383,75.13,73.808,64.456,58.639,72.668,73.704,73.901,81.557,81.567,96.703
1671,123.25,99.453,78.057,70.738,51.029,60.475,78.522,82.105,103.4,135.15,178.76,189.27,203.08,184.63,135.56,107.09,121.1,118.16,120.58,113.5,108.94,100.8,105.61,111.89,108.22,114.24,130.91,138.44,83.293,57.871,43.38,42.488,41.778,67.934,49.818,64.11,50.493,45.02,57.949,59.867,65.305,72.233,68.313
1672,121.14,111.7,106,78.166,41.472,46.109,88.742,67.785,100.73,130.95,165.95,201.5,207.15,193.82,164.93,141.42,116.79,122.75,117.75,108.02,108.14,101.45,102.81,99.46,109.01,112.94,126.72,135.81,91.497,45.086,43.536,62.725,49.659,73.977,63.276,65.1,72.36,67.475,72.871,75.815,86.833,90.468,84.574
1673,181.99,115.02,98.255,81.797,73.046,68.12,88.938,97.781,112.23,139.43,185.54,197.79,206.47,186.48,145.08,119.25,133.52,125.11,126.77,124.41,128.14,122.22,106.24,116.36,121.8,124.12,132.01,138.36,90.377,45.767,34.324,45.294,34.765,50.791,51.765,49.967,43.243,43.634,46.396,51.957,58.739,63.065,64.055
1674,142.84,105.78,89.349,85.22,67.468,64.311,91.892,99.078,117.92,147.81,177.05,189.23,186.46,178.66,153.97,130.08,134.15,121.76,133.07,129.89,133.6,126.55,116.17,124.47,119.29,127.91,132.67,146.11,90.485,51.38,42.517,52.377,49.375,74.939,61.531,74.159,71.698,68.908,74.978,83.126,88.085,97.492,88.017
1675,90.456,81.316,52.968,42.86,33.008,37.529,69.701,63.304,88.15,119.74,147.61,152.17,157.8,139.34,118.91,97.727,115.81,107.52,114.22,107.12,101.73,88.915,90.619,87.807,92.929,101.95,98.47,111.57,51.609,21.228,12.566,33.082,29.712,45.787,37.465,42.407,49.538,50.034,47.326,54.37,58.871,65.609,65.687
1676,165.02,127.48,104.48,83.252,93.067,78.936,97.969,107.9,119.64,153,177.99,184.13,183.11,175.84,161.78,154.09,155.49,156.7,151.86,141.94,144.07,141.12,131.8,130.04,127.79,130.8,134.6,133.41,84.439,48.193,30.088,59.841,47.181,62.804,68.464,57.87,63.649,72.414,80.865,76.198,81.341,100.06,95.171
1677,136.46,122.3,116.43,91.35,89.895,80.606,102.87,111.04,128.02,144.32,175.77,162.23,167.41,177.51,169.19,158.13,170.8,155.99,160.59,152.37,157.39,141.97,131.63,136.22,127.91,139.72,118.76,128.37,86.396,52.764,48.748,63.582,69.458,95.946,77.301,92.201,75.596,92.317,100.7,99.434,108.55,118.85,104.03
1678,129.22,94.575,77.876,56.902,41.156,59.126,68.956,74.698,86.247,113.79,129.94,122.8,131.82,147.11,139.98,135.79,141.64,133.55,131.43,132.69,124.03,117.5,99.96,98.492,77.879,80.309,79.68,83.392,41.371,0.99034,8.8554,0,0,19.451,11.826,17.792,10.911,26.201,36.99,42.735,40.556,47.568,47.88
1679,133.99,111.74,91.022,78.73,65.447,77.313,101.99,88.137,113.08,136.39,146.91,138.61,152.15,154.8,169.07,161.72,165.9,165.55,159.71,164.66,143.68,133.41,126.22,109.11,101.51,98.308,102.77,98.338,56.859,29.777,32.596,59.596,46.243,76.91,77.5,81.987,84.537,86.153,91.007,98.083,102.58,113,107.9
1680,141.95,108.47,95.407,60.878,55.46,55.112,72.814,87.347,87.414,112.92,130.07,120.89,127.77,132.86,153.78,149.85,161.88,152,161.14,146.96,127.64,128.67,92.946,99.71,85.976,80.054,69.89,81.062,38.326,3.2829,1.8096,16.301,23.315,28.47,40.572,28.924,56.694,48.053,57.893,54.565,60.157,73.828,65.519
1681,155.98,125.76,111,101.13,81.852,89.069,101.22,106.91,119.33,138.37,148.59,143.6,143.51,168.75,189.39,186.63,189.56,173.74,180.44,175.16,158.27,137.86,130.78,113.84,98.795,85.03,82.314,93.077,55.462,21.365,11.276,31.743,29.758,51.756,39.784,41.455,47.996,48.998,66.956,64.923,64.852,68.798,65.295
1682,118.59,97.497,94.869,75.65,56.696,61.209,89.151,85.884,100.58,110.39,121.72,112.73,126.17,157.37,178.79,168.72,177.14,164.17,175.17,163.41,135.38,122.23,100.96,98.796,76.412,70.517,70.412,81.005,33.22,22.165,18.73,50.993,46.232,72.179,74.414,76.55,77.543,83.946,90.371,91.544,103.99,103.41,100.23
1683,152.71,120.98,102.7,92.749,81.076,85.585,106.29,107.09,114.22,128.42,127.3,136.4,130.89,170.47,198.35,196,207.99,192.22,202.38,170.94,152.41,137.92,111.8,97.551,87.441,87.35,77.702,89.176,48.541,20.875,26.097,40.317,47.155,51.499,48.182,55.285,49.573,62.074,67.517,83.704,80.348,77.341,87.227
1684,157.49,117.24,105.97,100.92,78.061,84.82,102.76,108.72,115.09,131.16,134.3,130.7,138.93,178.02,212.26,199.75,206.84,194.53,199.77,184.96,157.41,137.06,114.77,100.6,88.055,80.378,69.839,88.923,45.964,24.534,27.154,44.317,46.338,67.735,58.064,75.566,64.534,87.711,95.52,78.683,92.676,110.49,98.669
1685,148.37,91.009,79.053,76.887,57.408,60.659,86.031,87.063,91.855,106.25,109.32,98.012,116.33,152.39,186.63,190.41,175.04,165.87,182.88,159.72,130.31,116.32,94.677,78.844,59.844,46.736,57,64.223,11.746,5.1128,0,21.192,12.311,37.658,33.244,36.916,34.111,52.821,43.814,49.098,56.052,53.27,52.302
1686,102.81,81.267,71.366,63.597,59.191,56.78,87.268,83.626,100.26,102.75,105.44,91.344,107.51,157.18,196.82,200.05,199.36,186.7,189.56,170.97,140.98,114.7,90.579,75.289,59.092,59.047,43.268,73.264,24.057,0,6.3823,37.788,43.337,56.045,47.233,57.068,50.215,66.685,69.193,75.75,68.965,82.168,79.48
1687,146.6,108.47,102.47,90.383,80.87,93.238,100.61,106.63,119.57,117.37,127.96,119.62,130.15,178.55,215.55,217.47,215.17,201.62,214.95,192.98,164.43,147.71,114.11,88.649,87.456,88.75,89.914,89.099,45.548,32.061,30.114,60.281,48.717,66.627,70.439,75.013,81.663,90.746,95.134,85.803,89.693,103.33,100.83
1688,112.49,88.478,74.998,69.461,55.96,65.8,79.404,87.256,86.959,107.85,99.495,94.284,103.49,151.96,205.84,214.85,206.44,199.64,207.37,187.62,153.4,132.09,102.3,70.626,62.545,53.902,61.033,73.985,19.447,8.5389,1.8174,30.561,27.432,45.352,39.907,32.196,47.645,60.477,54.826,59.398,73.054,77.853,65.812
1689,58.566,83.814,64.836,65.162,63.032,68.495,85.831,85.546,94.359,101.35,90.844,83.731,98.647,162.14,215.42,217.3,219.09,211.59,218.31,191.35,162.99,142.34,110.93,87.143,74.994,68.253,76.517,80.494,34.739,19.019,28.091,47.412,43.747,75.604,76.846,72.706,81.462,72.404,89.889,95.373,97.122,95.174,100.64
1690,130.19,75.96,74.403,60.519,61.218,64.246,84.778,82.007,83.93,83.067,91.083,65.528,83.963,151.83,214.38,218.01,216.49,204.98,213.31,190.84,158.55,126.8,104.18,76.883,64.257,61.193,65.045,68.932,24.855,12.204,7.7435,31.251,26.245,43.853,42.752,49.029,55.917,57.705,63.37,73.489,70.691,78.308,84.49
1691,117.58,79.245,53.831,52.766,60.344,59.941,84.25,74.572,74.192,73.531,73.203,57.352,79.177,156.14,221.35,230.38,234.5,218.94,217.77,205.37,166.34,138.97,116.39,86.701,64.877,52.716,66.149,79.72,29.613,3.5375,5.1724,17.57,21.232,36.794,38.859,33.242,38.773,41.72,46.121,55.414,55.834,71.698,62.267
1692,115.15,75.639,65.616,58.278,69.962,56.596,78.474,69.387,78.421,87.787,76.177,54.914,74.971,159.38,237.75,242.63,247.27,241.8,237.22,208.7,185.08,147.37,114.17,91.379,80.062,69.897,68.455,75.596,21.557,16.286,0,30.281,21.649,41.797,51.157,28.173,50.719,48.641,46.823,56.655,79.639,82.841,82.602
1693,76.819,66.12,65.484,50.517,45.516,42.62,65.352,55.155,62.858,58.825,56.634,39.835,66.914,158.03,237.24,246.15,253.91,245.99,247.39,219.19,193.25,145.29,128.3,90.851,82.127,69.613,73.51,70.408,25.725,17.406,8.4193,29.826,40.777,66.215,79.526,75.68,77.354,80.773,89.359,91.401,84.589,92.386,95.827
1694,103.61,85.462,72.461,66.538,62.581,55.486,73.975,68.257,57.65,60.469,66.087,50.943,74.428,173.64,257.73,280.82,285.54,274.85,283.41,251.27,227.25,190.61,160.22,122.45,89.162,83.281,83.278,97.659,49.384,18.468,23.281,44.816,49.098,51.642,59.009,52.096,57.434,63.965,77.633,75.746,86.373,83.18,76.58
1695,81.725,61.022,55.822,46.156,40.375,33.706,54.31,54.271,47.945,42.089,43.641,31.705,62.965,172.95,263.36,276.97,293.25,285.89,280.93,265.18,227.12,180.99,150.56,119.41,92.746,78.502,84.193,86.848,24.368,12.636,11.225,44.561,39.022,47.363,52.209,54.784,53.239,60.511,63.593,62.17,73.864,70.313,63.034
1696,57.618,43.794,34.838,24.177,26.414,11.608,32.373,38.624,36.562,27.486,23.684,13.259,44.746,167.88,280.28,285.74,298.2,298.92,294.05,274.51,234.88,186.75,145.26,119.74,94.804,78.026,80.045,91.645,30.642,4.0857,3.4899,31.108,28.724,56.19,62.803,62.625,49.81,66.551,60.825,54.426,63.575,69.412,66.266
1697,114.17,74.974,59.23,48.802,56.874,43.867,65.903,57.721,45.922,46.717,52.928,32.927,85.093,216.9,329.2,343.62,360.85,359.69,357.37,321.87,295.78,238.07,203.73,154.32,129.3,117.29,119,117.24,60.151,32.119,19.913,42.521,44.504,56.133,59.549,65.672,53.492,70.441,64.755,65.698,77.41,79.058,73.156
1698,97.199,50.486,44.918,26.452,31.276,37.229,42.549,33.494,28.76,28.763,28.846,23.016,64.198,210.87,339.5,354.63,371.15,371.68,368.76,350.77,307.79,250.53,205.55,152.31,126.36,110.4,114.95,119.83,54.452,15.359,3.7378,23.885,26.993,22.475,19.797,30.988,16.311,28.383,40.834,33.071,42.829,41.696,40.036
1699,87.903,68.455,64.363,52.203,47.51,32.934,44.255,45.291,54.364,53.732,47.316,31,79.267,254.63,398.93,417.81,431.62,433.52,435.44,406.43,361.92,304.5,256.21,214.74,164.85,165.59,161.38,178.19,97.347,46.499,30.625,50.541,44.723,35.529,61.281,52.828,48.634,57.242,64.725,86.233,78.569,61.248,67.612
1700,65.715,40.066,36.486,44.299,28.996,23.869,33.116,28.572,34.942,16.464,22.993,15.961,67.361,248.57,411.63,429.14,452.71,456.04,455.17,420.02,366.5,322.47,267.09,215.51,180.96,171.68,179.59,194.87,113.87,26.08,5.7206,29.864,24.175,39.346,37.902,46.02,35.806,38.482,44.778,47.348,49.652,50.75,54.982
1701,105.33,71.863,63.396,55.324,54.209,43.11,64.347,52.913,38.529,47.28,54.832,35.264,105.27,298.46,475.68,500.79,527.05,525.77,530.44,497.71,450.63,386.31,339.9,269.26,254.16,258.14,275.38,302.77,200.86,81.684,20.753,41.146,42.63,41.925,46.948,54.514,50.934,49.574,59.373,57.852,57.469,71.043,63.862
1702,62.192,56.954,44.881,45.133,46.075,34.33,48.524,38.303,32.726,25.549,30.204,16.848,93.456,319.85,525.39,553.78,584.01,573.09,586.34,551.2,505.47,449.38,393.61,352.14,336.53,362.91,404.43,470.13,340.73,123.34,39.994,46.616,46.443,52.174,65.215,59.637,56.852,50.382,65.396,70.248,73.26,66.979,67.614
1703,72.069,27.934,25.798,20.483,18.004,7.0007,16.06,6.9,7.5874,6.067,0,0,86.533,332.27,555.66,588,636.2,640.09,643.24,611.19,567.39,517.98,484.8,447.46,459.65,515.6,603.19,702.23,512.19,162.75,8.2903,0,0,5.0576,0,4.1038,0,3.9151,10.802,13.324,15.087,14.492,15.837
1704,77.863,64.225,67.594,68.989,52.189,53.665,74.157,59.711,44.358,38.425,38.984,48.761,137.08,422.57,672.74,728.72,771.14,784.29,795.14,779.81,743.73,705.35,696.71,698.74,734.45,836.7,978.06,1130.8,846.58,315.76,77.417,83.058,74.528,89.305,96.47,92.258,91.849,99.467,96.135,94.886,97.448,100.58,102.29
1705,77.499,31.2,32.879,25.151,24.548,15.106,27.276,13.668,14.295,5.6207,15.053,20.181,132.4,452.17,740.6,806.43,872.71,878.65,910.79,899.92,883.94,885.28,921.81,965.44,1059.1,1204.5,1375,1537.8,1113.8,342.97,37.415,19.1,10.806,17.627,14.994,15.665,20.5,10.266,23.832,29.36,25.164,24.506,26.929
1706,64.179,32.522,16.148,15.685,15.871,10.203,9.7955,10.018,2.9987,0.82605,4.8163,26.413,157.14,524.47,878.09,949.81,1022.7,1054.2,1113.3,1131,1144.3,1183.7,1281.7,1359.7,1497.9,1660.2,1868.9,1995.3,1348.6,395.36,31.272,28.949,8.9761,8.2223,8.0195,3.1435,4.3215,2.0994,12.892,10.932,16.524,23.195,22.674
1707,14.815,48.799,33.972,40.749,29.152,23.409,36.845,21.584,17.639,20.084,18.289,49.709,207.52,640.54,1049,1153.4,1268.4,1313.3,1397.9,1435.7,1505.2,1581.3,1726.9,1846.8,1964.7,2109.1,2231.8,2313.8,1444.9,447.43,100.69,84.238,70.948,86.388,89.404,96.244,92.656,101.37,95.73,90.463,94.267,93.97,98.366
1708,83.253,41.928,12.25,23.238,24.033,9.8326,29.542,12.692,13.669,14.58,6.9093,54.43,249.29,766.86,1269.1,1410.4,1551.5,1625.2,1749.2,1839.7,1935.2,2033.9,2162.5,2255.8,2292.9,2352.9,2389.5,2335.9,1341.7,386.39,59.487,27.553,21.319,13.467,19.817,3.3805,12.063,13.891,20.925,13.868,26.484,28.486,16.356
1709,61.102,30.386,24.349,19.594,14.676,4.8026,22.19,14.568,3.5426,14.19,15.239,67.222,318.75,947.01,1587.9,1763.3,1970.3,2083.3,2241.3,2358.8,2469.3,2554.8,2638.2,2575.9,2491.2,2413,2313.8,2169.2,1110.3,339.8,74.909,54.444,34.152,36.747,41.316,33.335,42.728,36.929,44.901,27.529,43.774,52.643,43.089
1710,7.7658,16.924,7.856,4.8314,4.5048,0.033495,0,0,0,0,14.183,73.421,394.11,1175,1976,2229.6,2505.5,2639.1,2861.7,3005.9,3100.4,3102.1,3044,2815.3,2580.1,2350,2213.5,2025.7,892.43,314.73,102.92,70.803,42.435,50.574,45.764,35.662,39.001,41.762,32.647,39.448,45.385,42.501,44.285
1711,82.059,43.272,32.963,37.522,28.783,22.19,39.465,25.508,30.867,34.64,35.333,132.97,545.51,1533.7,2565.1,2874.3,3253.5,3454,3740.9,3904.7,3949,3794.1,3604.4,3147.9,2735.1,2429.5,2287,2091.3,832.3,374.14,164.33,99.193,64.642,44.408,43.542,39.995,38.425,46.484,50.249,43.845,56.887,52.5,48.982
1712,78.657,44.763,28.021,33.999,29.978,21.232,32.916,21.882,27.687,37.296,47.001,189.89,716.6,2009.7,3369.4,3790.9,4336.9,4615.6,5033.7,5240.5,5239.2,4942.1,4617.9,3852.1,3268.3,2849,2750.4,2556.1,894.04,499.02,246.1,153.12,88.176,66.594,61.602,60.735,49.031,56.025,55.803,42.103,63.433,59.879,55.127
1713,55.763,22.865,12.47,6.7344,3.2465,2.7595,5.819,6.1262,2.9872,9.0067,35.802,227.09,938.22,2673.3,4537.4,5127,5945.7,6380.2,7044.6,7366.4,7355.5,6847.1,6367.4,5205.6,4360.1,3806.2,3747.3,3520.7,1126.9,681.42,332.27,189.51,94.147,38.184,26.079,13.102,20.661,18.191,12.978,23.646,15.127,25.54,14.598
1714,59.664,45.417,31.444,44.314,30.26,19.748,32.817,25.357,21.857,37.834,76.59,358.31,1343.3,3764.8,6379.3,7255.5,8557.2,9229.1,10298,10836,10851,10077,9357,7579.9,6302.7,5494.4,5441.4,5094.5,1585.2,1026.9,535.97,308.93,171.57,119.69,75.883,83.595,76.489,67.34,80.805,69.202,71.324,76.843,71.881
1715,62.269,37.324,25.493,33.524,28.831,18.189,14.709,26.639,20.36,35.422,100.09,512.13,1899.8,5361.3,9191.4,10542,12588,13699,15409,16237,16258,15052,13893,11150,9181.8,7878.8,7687.1,7028.6,2084.8,1347.7,697.4,369.52,190.71,106.63,70.921,57.948,53.899,49.033,49.222,50.352,64.078,50.615,54.576
1716,56.265,40.959,35.25,40.223,21.472,20.159,15.042,22.569,20.092,48.532,153.13,751.52,2750.1,7750.9,13447,15541,18670,20397,22959,24140,23964,21969,19929,15736,12706,10650,10067,8912.5,2538.6,1621.3,837.51,447.93,250.07,160.95,98.593,88.729,86.799,76.957,94.527,75.515,83.525,90.093,79.729
1717,8.6892,13.237,3.8094,10.532,13.904,0,7.3892,0,0.27709,45.514,203.65,1077.3,3979.8,11290,19792,23005,27588,30088,33497,34785,33847,30500,26873,20655,16116,13044,11802,10070,2732.7,1719.1,884.39,481.53,262.01,182.11,119.22,89.05,78.987,70.313,78.561,70.954,70.909,72.795,75.153
1718,84.632,48.239,43.941,41.266,40.407,28.009,30.315,24.261,47.572,96.727,344.81,1581.1,5680.1,16024,28154,32744,38716,41920,45735,46571,44055,38675,32882,24489,18462,14394,12456,10171,2691.3,1682.7,891.79,514.14,311.81,231.9,164.38,136.31,127.86,112.99,116.35,104.04,106.67,104.68,102.77
1719,85.789,39.53,24.186,27.682,28.02,22.705,20.952,19.011,45.561,130.29,488.3,2233.6,7886.6,22058,38559,44638,51332,54779,57840,57262,52175,44312,35978,25757,18680,13918,11500,8989.6,2301.4,1403.1,766.12,464.35,310.1,238.52,174.55,140.38,119.05,103.51,98.083,99.592,91.086,81.101,75.23
1720,29.123,10.507,0,0,0,2.973,0,0.20479,35.081,170.09,656.84,2991.7,10380,28687,49460,56512,62627,65603,66560,63667,55484,45469,35184,24212,16787,11974,9410.9,7053.3,1772.9,1070.3,611.39,408.15,292.38,250.82,178.44,141.38,123.14,105.96,84.956,74.21,75.01,77.68,56.85
1721,35.748,41.347,40.028,42.205,46.362,36.33,49.346,52.92,94.487,269.48,917.23,3879.9,12934,34850,58551,65699,69669,71202,69186,63868,53133,41895,30859,20414,13597,9335.1,7028.7,5116.6,1304.1,824.06,533.79,408.29,338.33,329.45,273.72,245.91,214.45,188.07,180.57,152.46,156.17,144.05,136.89
1722,73.545,34.382,12.684,20.267,24.762,19.461,21.034,37.043,98.149,311.79,1092.3,4509.8,14594,38231,62172,68173,68784,68531,63495,56493,44934,34118,24023,15310,9834.9,6515.4,4740,3373.5,857.32,544.53,366.04,292.89,256.28,252.48,213.34,187.48,138.84,108.38,99.647,74.924,84.656,75.92,69.35
1723,58.215,39.022,23.511,24.577,34.381,32.554,39.704,57.438,116.72,360.23,1217.7,4839.3,15183,38468,60052,64186,61568,59782,52956,45534,34735,25553,17303,10710,6703.6,4326,3098.7,2169.3,586.02,383.19,281.28,243.85,242.64,259.65,212.81,195.87,162.66,124.66,107.4,88.127,77.807,81.852,70.446
1724,0,32.103,19.745,23.077,25.458,30.946,26.356,41.456,116.31,377.4,1240.1,4756.4,14346,34982,52193,54127,49405,46769,39809,33223,24494,17575,11586,7015.8,4326.3,2760.9,1946.7,1371,379.99,275.94,229.76,235.83,233.96,269.17,251.9,227.77,204.01,170.96,122.26,115.97,116.57,114.4,99.84
1725,111.62,43.923,37.264,31.174,39.494,34.68,44.848,59.715,124.74,366.71,1147.5,4246.5,12409,29216,41680,42074,36845,34126,28102,22914,16479,11600,7514.8,4495.9,2740.4,1742.9,1233,877.52,255.9,185.05,165.51,158.14,168.86,171.66,161.46,146.41,119.02,90.748,69.231,47.255,42.395,37.242,38.514
1726,53.364,45.159,40.733,42.966,45.919,49.607,45.21,52.281,108.88,324.9,975.89,3507.7,9931.1,22548,30802,30359,25739,23450,18910,15217,10808,7547.4,4859.7,2909.2,1777.9,1138.3,813.33,590.43,202.34,155.62,147.23,156.3,170.47,200.47,187.05,180.56,168.27,130.81,108.21,93.527,88.948,76.122,70.469
1727,10.794,12.753,4.1161,2.4752,5.632,6.925,3.3918,24.088,55.087,215.34,719.47,2615.2,7334.4,16274,21465,20728,17181,15480,12329,9846.6,6941.8,4828.3,3100.3,1838.4,1123.8,703.27,504.37,374.29,106.15,75.249,88.815,97.846,103.02,129.17,121.15,114.1,101.18,88.672,62.53,51.684,52.386,40.629,25.226
1728,81.648,40.333,35.211,29.93,35.392,41.15,33.686,41.206,71.751,189.18,550.75,1915.8,5253.2,11378,14595,13903,11403,10218,8113,6483.6,4591.4,3207.9,2075.2,1259.5,784.96,516.76,383.51,297.49,124.71,102.55,110.17,110.08,114.41,129.31,117.39,112.43,103.6,89.721,75.527,72.608,56.72,53.035,50.52
1729,34.153,51.713,57.662,38.485,48.248,55.722,45.099,47.473,67.357,143.53,392.46,1353,3650.3,7781.1,9810.1,9264.8,7588.7,6791.9,5415.5,4344.2,3108.2,2200.7,1451,893.86,576.93,389.35,306.31,243.1,121.59,107.54,124.94,139.71,143.46,160.24,150.63,149.86,156.28,143.37,121.47,110.21,102.99,94.945,91.865
1730,43.483,0,0,2.5849,0.46974,0,0,2.0306,12.475,53.517,223.51,865.07,2409.9,5162.8,6473.9,6095,5002.2,4482.9,3593.4,2908.2,2096.9,1490.9,977.12,606.92,384.98,259.02,198.39,147.51,63.244,35.634,55.858,55.462,45.472,46.514,56.166,41.175,60.197,42.197,33.412,26.742,28.924,13.409,10.475
1731,3.2222,14.723,14.466,13.287,23.414,23.244,16.482,9.9368,17.282,42.198,157.66,595.97,1650,3552.2,4439.8,4192.8,3478.8,3141.9,2562.5,2087.1,1533.2,1109,749.92,475.77,318.19,223.28,174.06,154.47,72.295,63.848,83.426,84.88,84.567,105.32,99.397,93.18,101.23,93.992,91.199,92.292,74.438,80.197,68.29
1732,74.21,29.647,19.927,21.727,18.906,33.773,26.224,23.043,20.394,55.158,121.4,416.61,1164.9,2515.6,3169,3003.2,2530.2,2291.8,1895.3,1568.4,1165.8,855.57,594.8,389.71,265.79,196.17,146.14,130.26,66.342,65.711,60.904,60.056,69.48,71.175,81.094,74.628,76.625,74.257,70.034,67.345,60.776,54.935,52.307
1733,61.75,20.158,15.959,15.049,19.075,22.041,12.431,18.142,16.474,24.914,75.247,282.54,816.51,1775.6,2279.4,2165.7,1860.4,1700.6,1428.5,1192,891.52,671.95,463,310.11,208.01,155.96,116.6,103.52,50.381,39.704,43.025,30.389,52.799,39.2,36.245,44.207,40.124,39.109,41.566,38.444,40.958,36.42,27.907
1734,26.002,7.2007,6.4728,0.25482,12.836,14.845,5.9734,8.1092,4.5391,9.8736,53.577,191.82,582.57,1318.7,1715.1,1644.2,1430.3,1319.4,1120.6,947.62,723.66,542.7,393.76,259.36,181.48,135.81,99.761,96.735,39.682,39.508,39.874,46.691,63.817,74.723,60.462,67.733,62.59,66.986,70.326,62.043,64.631,47.876,46.48
1735,67.528,46.388,42.33,39.699,35.477,45.983,26.027,30.47,31.565,37.525,70.76,163.45,464.28,1043.2,1357.6,1327.2,1171,1082.9,939.34,805.65,627.08,479.34,354.7,251.38,181.21,144.53,101.98,92.154,59.583,48.759,46.575,61.092,64.557,67.545,64.379,77.844,80.507,66.125,75.491,66.57,81.44,65.735,65.522
1736,49.817,39.073,44.276,43.692,46.525,56.469,29.246,40.537,36.587,44.32,60.169,140.61,375.63,828.2,1105.6,1065.7,959.46,906.5,803.06,689.79,547.94,427.47,320.95,230.77,160.73,132.76,101.61,98.212,62.375,45.466,59.353,70.956,78.332,77.903,74.015,80.967,66.517,83.564,79.279,85.005,94.276,77.095,81.163
1737,57.033,1.4248,1.8457,0,11.06,12.145,8.3498,15.521,3.8377,5.0323,26.083,84.969,267.66,652.84,881.48,861.39,773.43,734.47,650.22,558.35,444.35,332.49,239.31,163.83,100.04,82.863,44.746,42.612,11.526,2.9186,0.52847,5.0841,23.06,8.5938,6.2955,6.8533,1.7236,10.375,13.238,10.152,19.818,10.502,13.712
1738,0,28.677,30.192,30.21,37.102,34.989,17.209,23.388,19.814,27.815,31.181,83.722,238.7,562.27,758.83,744.17,688.94,656.68,582.49,506.08,403.03,316.18,231.3,161.55,109.21,89.084,61.652,54.373,34.48,30.713,51.567,63.466,70.153,91.18,72.947,87.845,75.88,82.449,82.452,78.303,97.186,85.372,81.673
1739,81.667,26.885,45.337,44.714,41.142,48.704,30.681,30.661,33.611,27.825,50.456,94.192,211.89,486.14,674.37,656.92,611.62,587.23,544.7,474.63,376.85,291.73,211.53,144.99,97.851,79.02,55.393,56.593,40.042,19.238,40.076,46.557,56.667,58.528,54.447,57.396,53.069,50.545,54.898,54.033,58.925,62.028,59.704
1740,82.51,28.697,29.837,28.628,39.467,38.046,13.898,24.42,24.123,27.482,40.271,72.036,183.73,404.88,571.42,579.29,535.86,507.18,469.7,403.01,320.31,245.59,174.56,105.95,71.283,54.058,25.229,40.874,18.955,20.786,20.204,18.525,24.688,31.379,28.189,31.266,33.566,27.694,23.468,33.007,34.162,40.845,37.299
1741,17.753,10.993,20.749,23.928,27.888,31.179,12.156,11.698,13.576,22.812,36.705,71.06,155.17,364.8,506.46,500.23,476.51,458.34,418.54,359.16,278.22,207.16,150.99,88.808,51.377,46.908,30.037,33.223,18.074,19.166,27.238,34.921,47.455,60.736,59.357,71.472,57.849,58.787,49.816,56.214,56.167,65.115,65.243
1742,85.806,39.43,38.761,40.12,46.538,40.247,31.427,30.369,42,46.736,54.938,84.565,161.66,344.28,462.3,467.19,442.74,423.23,388.82,328.81,261.18,194.69,139.78,82.983,57.786,49.109,29.404,39.722,29.542,11.318,31.086,31.06,33.3,32.883,25.889,38.536,30.727,18.984,33.818,27.208,36.237,39.903,33.563
1743,45.801,36.808,47.516,53.392,54.089,51.099,43.982,52.959,53.207,65.316,63.567,87.651,156.56,318.53,436.71,437.14,418.35,391.85,366.16,313.04,248.84,187.61,137,97.866,61.887,61.264,53.193,48.842,45.165,40.057,58.919,50.289,69.386,72.492,77.829,74.72,78.666,75.284,69.644,73.581,68.988,75.808,72.368
1744,65.889,19.763,19.57,32.891,28.051,34.118,30.242,29.389,28.933,41.833,48.795,69.523,132.91,282.36,375.07,375.26,352.08,335.16,299.21,256.33,186.79,139.38,99.854,54.971,41.049,38.392,14.627,26.469,9.0293,18.343,13.079,14.124,31.642,30.751,32.037,38.537,24.358,31.967,23.618,27.851,32.508,35.339,32.008
1745,35.912,28.447,25.132,24.901,20.65,47.616,36.532,42.138,38.797,52.85,50.637,82.818,131.75,264.2,345.04,344.69,323.78,303.17,266.71,231.57,178.01,120.63,85.239,53.624,35.665,31.546,16.461,22.909,17.897,7.814,32.967,20.773,40.223,35.105,34.586,45.408,34.18,36.814,35.207,30.53,44.157,47.43,44.425
1746,74.642,41.763,41.59,44.164,48.338,52.425,45.751,57.869,56.809,64.419,73.569,96.495,126.5,257.73,322.28,330.46,309.43,289.24,262.29,217.25,163.99,126.06,93.556,56.703,45.336,45.616,25.981,24.175,28.12,31.061,46.777,49.395,62.227,65.345,63.785,59.92,57.157,59.286,50.884,55.167,58.249,71.857,66.803
1747,79.752,17.436,19.007,21.57,26.959,37.929,30.667,42.745,48.155,53.843,58.84,64.292,102.62,204.29,271.22,273.17,247.07,229.78,209.02,172.82,126.16,90.12,53.685,26.261,13.881,12.531,8.195,3.7978,0,0,0,8.6577,0,0,0,0,3.3015,1.8032,0,0,8.7224,6.7882,3.6838
1748,32.855,39.528,37.09,49.672,44.443,58.372,55.772,64.813,64.859,71.764,68.269,72.42,111.64,203.25,264.05,258.82,238.96,221.12,206.48,179.86,137.23,91.322,60.522,49.962,32.708,35.395,20.282,32.348,32.029,16.123,50.648,45.041,59.337,57.847,54.294,53.13,55.519,58.015,57.587,51.674,56.065,59.418,46.736
1749,85.963,37.585,46.664,43.386,51.915,60.618,61.617,58.704,60.076,64.704,63.3,68.961,88.409,179.84,235.83,220.26,220.69,202.3,180.6,152.9,112.14,75.362,48.023,35.405,24.592,12.891,11.183,8.138,9.3808,9.411,26.175,30.301,37.367,42.876,39.207,33.405,27.103,35.938,35.337,33.475,34.037,42.4,36.405
1750,133.76,33.416,38.812,34.378,54.792,63.083,58.451,74.315,67.506,67.541,56.08,50.815,76.987,154.27,206.32,193.92,173.57,170.57,157.56,134.16,108.03,63.175,39.81,20.546,2.9704,14.61,6.3737,14.701,7.536,2.9119,11.457,0,13.051,10.715,3.8973,3.2929,0,0,6.4312,2.3314,0.59339,4.8382,0
1751,89.991,51.973,48.599,59.552,68.674,81.846,68.862,69.154,73.623,66.314,64.245,52.017,76.186,143.77,184.51,189.58,179.11,163.1,151.04,131.86,109.06,65.348,35.879,33.622,20.372,17.111,16.543,30.284,21.594,15.362,38.369,29.654,42.24,40.536,29.594,30.92,35.31,38.849,37.352,35.016,29.836,50.119,35.633
1752,62.674,69.762,70.246,59.158,68.966,97.807,66.238,68.068,91.058,88.719,98.447,52.524,71.019,135.18,190.55,199.8,203.79,152.57,153.6,147.3,101.59,69.052,32.405,25.774,12.468,16.265,16.833,34.832,24.569,22.392,70.187,66.12,76.81,72.976,102.72,101.15,60.49,67.207,81.86,102.54,64.259,70.232,93.232
1753,151.85,86.781,93.474,92.652,104.46,101.61,93.106,80.243,81.077,79.671,67.231,58.277,64.843,139.98,175.04,165.77,158.66,151.35,157.02,130.15,99.309,71.795,44.777,35.781,30.554,33.477,24.631,35.298,36.65,33.606,46.042,40.298,44.891,46.026,43.387,31.262,44.449,38.847,44.038,41.566,40.973,46.282,27.285
1754,109.32,68.603,71.621,74.718,79.42,81.603,73.441,60.878,54.45,58.171,37.441,41.2,48.544,110.72,143.93,141.68,129.64,116.36,111.96,93.649,77.237,50.188,13.126,14.555,14.309,7.4492,6.8287,23.849,10.526,15.806,23.973,29.041,42.556,38.348,26.916,23.019,25.475,30.33,18.182,22.518,17.671,24.02,29.785
1755,109.83,85.942,79.177,86.09,87.181,92.479,55.116,60.479,54.913,47.934,41.967,35.553,46.073,104.25,121.65,133.3,135.74,117.56,112.76,88.863,72.047,43.489,27.208,15.114,16.962,16.72,16.244,19.115,23.617,15.146,28.609,35.461,49.408,61.435,52.597,54.903,62.029,53.174,51.769,45.956,39.021,48.615,49.578
1756,162.55,100.55,101.79,105.85,93.397,101.63,75.304,71.4,66.613,59.205,50.366,48.159,54.847,105.73,135,131.98,136.69,118.31,116.79,95.707,77.49,49.183,37.318,37.859,16.043,23.953,9.8026,27.904,29.122,34.77,35.847,33.721,54.623,34.503,40.54,46.2,53.346,47.257,37.323,40.219,40.842,49.533,39.112
1757,161.53,90.794,95.769,102.02,83.157,87.887,67.293,61.621,58.036,55.156,50.51,47.461,49.291,102.51,121.18,130.31,117.41,100.64,108.9,82.438,61.125,46.676,23.588,25.121,26.482,22.605,22.053,23.517,20.98,35.055,39.803,44.205,54.544,40.61,25.232,18.156,31.91,18.882,21.643,30.669,29.764,26.054,30.032
1758,136.84,92.385,94.919,98.125,87.528,86.627,65.856,58.265,60.595,49.566,50.732,44.521,49.119,103.3,109.52,115.31,105.67,107.37,97.602,78.347,58.076,39.682,29.848,17.564,23.906,18.627,15.961,26.186,36.972,46.177,64.127,58.831,73.878,57.829,42.364,41.881,56.009,48.359,50.996,42.299,41.431,51.846,47.678
1759,84.653,65.573,56.846,66.433,56.328,65.767,47.523,40.109,40.131,43.933,25.071,24.418,24.87,67,86.393,85.007,76.113,74.969,68.696,49.321,43.983,23.207,11.84,6.1054,8.569,12.221,0.37351,10.715,10.788,43.408,56.968,69.812,79.093,48.015,26.324,34.61,40.212,31.247,27.61,30.834,31.152,43.278,31.302
1760,177.15,90.595,92.017,92.05,91.672,90.684,76.989,69.143,64.377,62.219,56.07,55.903,48.801,89.528,98.271,99.869,96.608,91.802,87.694,72.961,55.909,48.702,28.294,28.132,20.914,20.681,15.567,25.92,48.62,83.799,95.683,94.105,117.12,41.951,25.952,38.201,28.321,21.433,24.195,26.547,17.094,22.653,18.284
1761,102.52,63.736,63.465,68.953,61.078,62.832,48.284,40.957,50.237,38.997,35.006,33.761,32.837,67.548,82.233,79.015,74.49,72.682,71.913,45.153,37.786,21.866,14.361,5.6906,7.3127,11.816,14.23,15.059,42.694,93.71,132.1,144.54,145.14,53.107,37.305,36.523,40.969,32.237,32.157,37.344,37.669,40.014,34.507
1762,111.86,52.072,50.902,58.009,49.762,60.376,48.209,48.573,40.929,37.302,28.346,24.79,17.243,63.48,64.021,70.023,54.144,56.7,53.781,47.419,24.976,13.011,6.327,0,7.6857,0,1.9022,16.417,47.569,118.29,151.38,158.24,159.14,28.515,11.214,1.8622,15.523,10.733,5.3767,0,9.3213,13.791,11.406
1763,109.85,77.548,93.342,97.638,79.614,85.048,82.443,78.309,78.441,72.482,65.289,61.744,53.606,89.587,97.95,101.95,87.483,87.896,73.981,67.961,62.284,51.086,41.219,44.436,41.235,46.994,33.441,51.013,103.19,197.45,236.02,226.12,224.54,96.588,79.762,85.557,85.654,80.593,73.222,84.912,72.4,84.647,74.117
1764,111.62,53.679,69.197,59.603,60.754,62.688,59.349,51.496,54.575,52.91,42.74,35.777,30.298,58.957,62.387,62.65,51.711,53.254,63.016,42.676,28.6,15.16,10.844,8.7349,16.208,19.869,9.5773,20.667,74.477,168.07,191.2,182.7,169.44,28.231,9.4517,18.294,17.646,6.9833,13.584,9.281,11.642,14.324,17.757
1765,122.23,48.805,91.723,118.77,93.112,78.006,81.053,96.842,80.986,62.055,107.17,67.286,78.944,118.68,96.259,103.88,64.672,64.148,85.21,50.608,34.671,33.459,16.256,21.469,22.696,17.236,17.598,21.244,83.48,165.14,179.84,155.69,128.46,34.781,12.418,19.724,26.627,14.29,39.272,59.85,65.029,54.796,53.501
1766,55.204,59.687,75.738,71.656,80.064,63.324,68.357,72.085,65.286,59.405,49.429,47.242,36.235,70.028,71.936,76.426,62.404,61.209,64.446,53.407,49.878,34.936,30.386,26.665,27.506,44.1,32.216,37.409,88.962,158.83,184.26,165.97,149.38,97.436,87.454,86.191,86.614,91.774,77.463,84.565,77.617,84.26,77.749
1767,139.76,59.782,65.972,59.395,55.996,65.34,58.035,61.613,44.542,50.747,44.884,38.774,31.076,50.206,60.062,52.177,53.393,44.826,44.959,35.204,32.472,13.375,11.862,17.539,17.565,23.422,15.719,17.392,53.813,94.08,93.077,72.971,68.774,9.0098,9.4876,14.025,1.7738,2.2169,21.64,5.8629,12.831,16.455,17.204
1768,102.52,59.249,77.434,68.659,57.374,76.545,72.763,67.59,60.293,61.15,56.226,43.144,41.66,58.544,67.769,64.601,62.66,56.748,54.314,42.626,33.04,41.101,30.164,31.359,28.525,39.073,29.089,30.971,50.898,82.348,81.748,86.31,69.883,60.574,60.712,54.088,55.682,52.651,54.624,49.962,56.61,61.601,54.311
1769,49.329,39.738,48.581,46.202,41.477,53.39,52.88,45.874,42.087,42.259,32.075,29.546,20.626,40.895,45.325,34.599,40.586,31.14,33.824,32.408,25.018,11.96,6.4943,2.2488,7.379,17.663,13.683,4.2214,23.702,36.543,51.268,49.773,43.772,45.753,51.297,45.189,50.468,44.187,56.759,46.243,45.349,43.621,39.761
1770,145.79,68.549,82.453,73.304,77.363,76.25,79.987,73.29,58.305,64.442,55.851,56.76,44.631,63.967,64.487,71.154,58.495,60.463,50.952,45.895,47.058,31.934,27.335,34.807,47.788,34.584,37.037,38.274,39.602,46.389,49.784,46.938,45.642,40.533,43.244,36.936,41.479,39.978,47.83,44.842,48.512,53.198,36.631
1771,102.33,33.353,46.9,33.074,40.132,47.786,41.234,45.343,38.04,41.504,29.966,26.822,29.685,38.74,33.133,29.516,24.82,29.764,25.938,19.13,14.284,10.775,0,17.097,12.992,13.549,1.4797,15.008,7.2094,14.841,21.123,23.409,17.309,27.53,25.601,19.033,23.166,13.31,32.024,23.254,34.922,25.87,21.794
1772,81.852,38.568,45.577,45.478,24.674,39.709,31.7,33.712,43.395,33.989,69.309,81.004,45.226,62.181,43.255,49.691,54.444,24.172,26.004,22.44,8.3334,29.321,14.19,20.341,13.48,8.1328,19.115,19.861,22.546,20.411,28.974,47.671,36.175,46.303,29.078,43.264,42.51,47.583,70.067,44.769,41.057,39.982,44.456
1773,87.789,64.527,71.85,56.036,49.695,64.737,69.658,64.655,62.68,57.069,50.498,53.904,41.826,55.883,48.23,51.069,55.079,56.365,43.587,43.214,46.486,39.747,28.856,32.976,44.002,42.016,36.864,33.611,29.904,41.076,54.978,59.277,67.185,78.484,77.927,72.008,83.621,76.388,77.473,73.839,86.163,88.315,78.528
1774,136.07,42.134,46.933,42.466,35.03,47.16,43.275,43.03,40.482,36.558,20.316,30.387,24.638,45.682,30.778,33.416,31.043,38.701,33.064,28.278,22.484,19.693,19.331,22.353,23.627,15.14,10.372,20.935,7.0816,20.618,15.985,25.325,21.717,38.326,31.016,30.949,44.437,26.575,29.002,30.47,35.232,33.175,23.423
1775,89.656,69.306,60.206,63.678,52.422,63.411,56.389,66.908,62.706,50.841,43.983,53.227,41.421,51.434,52.41,61.713,57.589,51.498,61.897,42.484,39.075,45.673,50.567,42.253,43.301,46.376,33.803,53.71,33.416,31.417,52.885,62.819,66.666,71.449,75.978,70.73,76.844,78.56,69.529,69.078,75.475,79.976,63.228
1776,54.855,37.604,41.73,36.516,36.819,38.896,40.548,39.82,40.534,40.344,25.47,37.477,28.525,32.026,25.179,31.397,23.475,27.606,26.744,20.139,12.385,21.785,18.025,22.594,21.553,22.601,15.953,23.633,5.1449,21.772,30.136,47.021,37.782,65.492,49.463,53.382,53.937,52.078,61.24,47.567,50.33,59.565,45.913
1777,139.14,62.061,67.575,59.795,44.579,69.544,57.7,64.221,60.067,50.91,46.6,49.936,49.14,53.672,47.35,59.206,60.981,53.148,50.849,50.558,43.17,47.207,36.877,45.481,35.871,41.622,35.77,46.427,29.994,46.863,50.081,49.536,59.811,64.314,62.532,62.459,65.817,68.654,62.116,59.102,63.59,68.965,62.943
1778,86.437,39.927,44.994,50.976,29.047,51.734,49.169,55.661,53.744,41.286,35.567,40.18,31.63,46.488,33.38,40.92,43.352,40.155,52.662,36.315,38.665,41.735,26.953,26.866,34.52,30.872,28.967,38.765,27.963,31.826,57.975,62.944,65.853,78.397,75.445,68.268,83.777,82.053,72.683,71.224,80.841,71.238,66.303
1779,101.34,22.633,18.615,6.6262,0,19.655,20.907,25.726,19.536,17.147,0,0,1.1989,10.969,11.453,10.653,6.6429,11.197,16.357,3.0416,1.69,4.1998,5.233,2.7384,0,0,0,0,0,0,0,1.4476,7.9725,14.545,5.5085,0.78944,13.004,4.5678,8.0564,5.5036,5.3012,13.13,4.3398
1780,72.046,59.049,55.321,52.297,40.52,60.357,57.887,52.96,63.103,55.866,44.807,48.948,36.063,53.992,52.626,53.755,62.204,56.512,63.569,55.83,50.679,46.903,33.474,43.298,53.425,51.009,50.708,51.841,42.004,62.075,79.475,76.229,83.889,108.76,102.19,106.86,103.25,112.68,105.61,97.814,102.96,99.112,98.063
1781,105.48,25.361,23.785,26.565,13.689,33.278,30.653,44.997,33.206,23.2,9.3602,20.628,8.7232,19.115,19.434,16.223,15.004,17.317,26.298,19.878,10.083,15.833,3.3322,11.613,14.268,10.479,6.1478,13.768,6.0928,13.17,25.893,24.652,32.185,20.361,32.075,29.501,37.981,31.632,35.494,24.156,31.507,32.765,24.281
1782,127.79,24.212,20.942,10.14,18.885,32.764,34.574,38.552,35.966,32.892,8.4822,20.77,9.1268,19.451,18.187,29.837,33.916,18.995,27.588,12.312,16.431,21.637,12.504,14.007,17.47,14.722,13.91,10.36,10.767,21.829,16.367,23.108,31.691,37.174,38.238,28.357,38.591,35.642,38.815,24.643,29.358,25.095,24.343
1783,0,25.048,19.706,18.425,10.747,31.983,33.339,31.364,28.532,32.194,21.418,11.437,9.9608,23.607,27.484,25.887,23.152,28.456,39.59,22.764,24.377,14.559,8.8929,13.322,20.387,18.559,28.55,37.46,23.111,49.002,55.635,69.36,83.35,110.9,101.8,120.27,117.23,116.57,107.22,93.046,104.23,96.29,89.638
1784,151.76,22.629,20.105,14.562,18.325,23.248,27.69,35.889,24.999,22.108,9.5752,11.245,5.2827,25.013,26.135,21.703,26.266,18.479,26.911,18.374,22.872,16.339,7.4434,7.7445,4.5167,11.897,1.5526,17.999,12.241,14.764,14.283,18.122,37.278,30.848,26.551,27.813,36.531,30.766,23.455,15.47,27.041,22.605,11.912
1785,98.501,39.979,57.532,34.822,45.955,54.949,57.114,73.459,73.953,55.42,53.44,34.668,66.603,262.44,304.1,335.42,302.05,261.26,258.35,239.93,252.07,249.93,218.6,184.61,228.75,211.19,204,200.72,37.296,35.279,56.116,57.541,64.34,74.427,68.791,89.777,160.25,99.351,107.22,128.92,268.36,254.38,240.14
1786,14.531,2.1957,10.903,5.8811,1.9605,15.909,23.555,27.088,30.586,19.81,16.507,10.7,3.9721,20.974,20.919,21.135,24.858,23.474,45.184,25.208,20.619,14.488,6.3805,22.911,16.626,22.89,24.548,38.728,28.871,50.894,67.824,88.284,92.839,107.28,96.997,95.376,93.576,94.647,86.399,73.998,73.39,83.479,67.843
1787,121.93,39.833,28.882,26.404,24.775,46.219,39.672,50.928,41.791,48.47,41.026,33.027,42.98,51.264,42.492,48.197,51.301,49.31,62.311,41.073,43.517,45.485,32.254,35.758,45.716,48.508,41.577,62.078,49.796,68.048,68.196,77.032,86.003,88.97,91.866,75.31,81.346,69.548,66.6,56.896,57.9,60.643,60.203
1788,67.128,46.074,51.4,45.327,36.032,56.062,51.97,94.583,86.686,45.871,41.684,44.063,39.35,54.133,56.994,54.388,45,52.664,61.332,54.546,49.053,43.046,38.544,46.413,47.79,50.079,56.336,72.224,58.88,81.972,88.305,94.115,96.169,102.53,91.488,88.702,92.327,86.433,74.94,66.807,73.224,86.951,73.668
1789,110.43,10.16,0,2.6194,0.47778,10.142,14.669,11.844,9.4237,18.97,10.534,5.2969,3.7526,23.463,22.013,23.294,21.642,30.139,31.936,27.452,17.552,20.236,6.0411,19.298,31.023,33.464,39.301,37.901,33.028,40.59,34.112,31.452,38.02,38.483,29.454,23.157,1.7795,12.68,3.3342,2.9589,1.5586,18.642,2.75
1790,11.701,23.384,26.836,28.489,11.616,30.773,40.253,41.76,36.099,42.386,43.501,39.039,37.057,56.222,42.537,55.844,56.939,52.642,56.506,58.202,53.23,51.483,52.624,59.744,67.812,67.646,63.77,75.234,66.632,88.391,92.475,102.78,97.849,112.63,110.16,101.66,104.48,92.748,94.953,81.659,83.099,101.24,92.681
1791,136.26,25.851,27.264,31.815,19.168,45.102,31.806,44.205,44.029,46.098,45.147,34.014,41.055,56.692,47.248,47.121,53.192,56.376,57.688,49.353,46.671,49.875,45.57,47.842,53.446,55.802,54.171,57.382,48.033,48.677,51.897,44.846,48.179,47.354,44.623,39.129,37.117,42.686,40.422,35.597,37.827,50.459,33.323
1792,55.592,18.743,29.459,32.995,33.974,45.675,36.746,47.818,40.13,45.904,55.034,52.811,59.504,67.959,55.333,66.335,73.832,65.461,76.094,72.502,71.233,58.111,68.815,70.514,64.001,72.644,67.08,69.255,58.429,66.93,65.362,83.544,69.684,88.34,84.511,77.221,89.094,81.594,66.267,71.07,76.826,88.1,69.187
1793,33.512,0,0,0,2.7186,0,15.902,22.263,17.511,21.622,26.05,29.694,30.285,46.944,47.943,35.413,43.434,42.702,53.815,42.652,41.589,40.221,31.948,39.349,32.052,25.968,30.515,39.146,14.163,20.472,31.062,33.416,38.886,38.229,38.713,25.376,36.603,39.686,36.066,30.954,36.681,37.772,29.755
1794,90.421,28.505,36.153,36.716,29.562,41.465,52.371,58.778,52.587,66.113,70.309,70.775,67.798,81.571,73.454,72.157,87.348,83.894,83.878,78.17,73.201,69.042,64.018,66.867,61.548,58.699,52.42,62.396,39.499,53.305,45.697,57.711,54.498,70.447,77.84,62.917,63.085,74.721,67.462,57.157,67.167,68.291,66.1
1795,74.758,19.319,28.638,19.198,16.61,37.12,44.812,54.6,60.608,64.484,73.131,72.746,77.818,92.964,94.49,92.391,86.018,86.045,86.499,73.088,70.077,60.508,56.986,59.307,45.934,50.647,41.771,42.566,30.263,37.111,46.689,53.688,50.792,60.072,57.866,63.957,69.181,66.562,59.673,63.71,70.008,68.055,58.869
1796,87.294,1.1882,2.7476,5.7806,1.4397,12.68,31.511,37.224,28.962,44.165,55.546,56.312,65.987,74.496,59.13,64.302,53.699,50.015,48.031,36.945,33.681,16.073,18.249,17.271,16.44,11.946,3.6347,9.6813,2.1942,0,0,5.2286,4.3476,0,0,0,0,0,0,0,0,0,0
1797,17.778,25.989,31.849,43.468,38.198,44.113,63.762,75.244,74.231,84.383,98.738,97.314,98.069,109.34,94.047,95.022,94.164,86.4,84.133,68.092,66.608,63.69,42.762,51.382,44.248,47.461,51.532,50.79,47.188,59.797,81.04,94.658,97.4,123.08,124.54,113.05,126.49,120.48,131.39,111.03,123.26,117.13,110.49
1798,97.986,19.7,26.419,28.877,27.133,46.15,56.763,67.994,66.905,80.395,86.25,95.604,100.91,98.236,88.906,83.094,71.882,57.452,61.526,34.48,43.675,25.253,17.745,31.933,14.124,12.433,13.511,21.183,12.742,21.078,13.393,29.024,29.747,39.634,47.961,44.057,41.952,38.16,43.119,38.777,39.597,38.977,34.116
1799,117.6,25.775,37.665,41.271,54.922,71.633,79.049,95.45,90.636,117.05,112.86,112.99,121.6,100.48,87.79,75.895,71.875,61.988,57.057,46.473,40.971,33.887,26.448,34.226,27.499,26.872,17.329,27.304,8.1261,14.929,20.645,24.669,38.015,24.065,24.012,24.847,36.474,27.281,27.534,26.118,38.971,28.949,27.997
1800,25.138,26.44,30.431,32.065,36.35,62.566,73.755,85.616,91.247,90.15,100.28,83.745,94.338,80.833,64.21,60.872,46.388,44.759,42.005,18.792,20.111,18.76,8.3162,21.817,8.8515,15.062,17.052,29.729,10.497,30.186,51.363,56.658,65.24,77.567,78.089,81.542,80.201,84.881,92.291,72.876,83.533,77.83,70.055
1801,127.36,35.703,45.637,54.947,56.199,82.479,85.072,96.976,84.278,97.739,96.636,86.024,88.028,78.032,67.268,56.418,45.802,40.869,38.385,18.341,25.128,24.519,13.892,29.556,6.1976,19.176,11.804,27.485,21.317,25.643,22.789,34.393,31.576,39.182,31.441,28.056,38.513,35.621,35.102,29.407,36.656,31.914,28.627
1802,131.92,52.615,75.41,89.475,89.233,104.11,111.75,107.78,112.15,120.78,114.13,105.69,101.39,88.524,69.186,65.478,54.375,51.093,44.384,37.595,36.468,32.672,23.993,37.575,25.466,31.501,35.026,42.655,25.987,36.162,50.367,56.062,54.84,67.234,60.567,66.092,69.506,65.999,60.184,60.58,70.057,71.247,58.7
1803,93.217,44.128,45.301,53.056,57.048,68.318,84.03,79.514,80.399,74.366,67.597,57.94,63.919,45.943,27.889,19.754,19.074,5.3964,16.734,0.15237,9.9548,0,3.247,0,0,2.6058,4.1122,5.6041,4.1882,7.9272,14.008,29.056,28.848,37.909,29.831,38.156,37.82,30.88,38.137,37.901,41.711,38.365,29.932
1804,117.35,63.016,63.919,75.128,76.409,87.057,86.657,96.929,92.613,81.955,89.251,67.516,59.457,66.349,36.38,37.337,33.654,30.011,34.745,19.3,22.508,24.207,13.352,24.478,24.452,24.228,22.835,17.996,29.45,47.126,39.539,51.317,52.046,64.164,54.388,62.955,73.216,51.436,70.399,55.183,68.253,61.494,67.257
1805,150.29,78.106,76.781,85.766,81.023,82.063,83.349,87.318,83.842,79.286,75.588,69.248,59.854,59.073,46.39,40.708,32.069,30.744,34.518,16.929,14.432,31.122,14.532,22.729,22.307,20.592,26.415,32.32,26.984,30.471,29.792,49.896,56.553,58.468,59.392,60.179,54.321,56.624,72.568,62.611,65.882,61.339,53.986
1806,132.58,49.455,56.626,54.42,57.961,64.263,61.099,61.585,64.026,59.319,51.445,38.523,43.66,43.072,25.895,17.934,16.548,10.83,10.087,10.199,19.563,10.025,6.136,18.67,4.9949,7.5375,16.407,13.685,6.9613,13.652,14.414,22.376,25.579,31.883,22.051,25.393,28.08,20.746,33.063,26.242,36.64,34.659,23.98
1807,68.709,52.333,46.306,53.75,53.575,57.344,51.795,58.326,60.1,56.353,49.722,48.151,41.503,36.825,28.672,24.166,21.053,14.585,10.235,15.098,11.198,10.147,9.0997,16.735,17.792,11.375,21.683,17.062,15.269,32.091,38.183,48.753,52.509,74.342,62.008,73.127,76.632,71.4,78.953,57.169,75.441,71.777,68.495
1808,137.53,62.749,54.035,59.486,53.3,59.867,65.012,66.23,66.462,63.533,57.35,45.619,54.73,46.035,27.698,26.523,27.974,19.27,24.115,9.9384,22.142,22.612,16.176,30.219,26.893,21.912,25.891,19.796,19.422,20.215,25.57,39.103,33.028,30.367,38.487,37.806,46.442,28.266,49.243,28.911,43.15,47.115,44.322
1809,115.29,57.61,65.658,67.696,68.411,67.882,63.295,60.804,75.962,71.628,66.921,61.564,56.624,62.844,43.082,41.582,35.713,43.056,35.858,35.413,35.989,31.405,35.488,45.091,26.472,32.443,44.697,43.096,41.599,39.771,52.991,56.092,59.969,64.894,62.732,72.968,70.401,56.04,70.929,59.286,76.387,70.943,66.518
1810,65.319,26.116,21.912,28.82,33.476,29.408,26.234,23.713,33.802,32.752,29.783,14.151,15.945,18.316,9.9569,0,2.3252,2.2818,0,1.8017,0,0,0,3.9226,1.5677,0,0,7.9505,0,2.4974,9.8706,22.698,31.044,26.663,26.612,31.111,33.245,35.435,28.59,24.917,25.862,35.377,34.118
1811,92.868,46.769,49.852,41.963,57.494,65.487,52.363,44.445,54.966,48.926,50.496,35.906,48.474,41.514,20.452,30.704,23.633,27.72,34.088,24.16,20.981,31.481,17.398,33.511,24.721,28.078,31.419,39.231,51.941,56.337,56.44,70.848,56.04,72.345,50.173,66.854,112.71,83.356,89.123,53.369,72.052,79.223,72.079
1812,102.89,40.966,60.944,60.722,57.187,60.417,56.076,48.908,53.216,58.894,54.943,43.339,49.765,51.981,36.478,32.288,24.447,34.768,28.849,26.99,27.283,24.421,30.895,33.502,28.204,18.35,30.273,44.034,30.461,37.06,37.802,42.981,53.749,47.978,60.522,69.24,65.429,62.226,60.058,49.93,68.502,63.713,57.648
1813,118.45,36.816,58.624,61.954,52.564,63.229,33.946,37.884,39.96,53.154,39.713,29.839,38.818,38.519,31.449,28.215,18.314,18.836,18.185,17.031,3.3753,21.606,21.374,22.834,22.896,18.106,14.23,25.831,13.091,12.365,5.305,28.494,21.334,0,0.43734,1.6586,17.757,10.025,16.861,7.8386,11.819,10.111,12.882
1814,34.499,40.064,52.156,47.901,51.872,55.875,33.465,40.336,35.188,49.647,44.613,61.79,49.637,49.084,20.319,34.329,11.865,32.833,13.393,25.607,27.622,18.132,11.167,20.817,22.228,39.368,50.911,47.316,39.092,61.678,51.257,90.193,79.431,78.557,79.286,94.75,90.915,76.522,110,114.01,88.54,91.066,97.466
1815,138.73,40.457,58.143,55.624,47.18,52.284,35.846,32.041,35.041,43.155,41.883,36.907,29.075,38.902,14.188,19.097,23.272,19.279,19.242,21.646,16.24,18.952,25.554,22.434,20.52,22.055,23.25,34.065,23.228,23.666,16.694,24.18,37.438,31.404,31.125,40.01,36.431,30.853,41.926,25.459,40.451,40.814,34.783
1816,147.27,30.393,38.68,35.255,33.159,37.062,20.412,23.187,28.368,35.176,21.424,14.615,22.781,25.022,11.517,10.228,0,1.2562,8.9561,0,6.5379,4.7701,4.5551,7.4257,6.998,8.2353,21.265,22.362,9.447,0,2.1578,0,0,1.6215,0,0,0,2.0134,0,0,0,0,0
1817,17.248,46.003,49.247,53.081,54.412,49.144,33.054,34.199,30.063,38.318,41.006,34.063,35.126,43.709,29.566,25.806,25.386,32.936,30.98,27.36,28.49,35.506,20.007,36.349,35.313,44.253,49.786,56.429,37.365,51.132,61.883,87.149,90.992,96.714,99.308,108.53,114.98,112.65,108.65,99.482,116.07,106.94,110.64
1818,139.19,40.356,50.24,49.113,54.049,37.638,24.617,20.368,25.95,27.684,33.569,31.446,30.465,35.685,15.098,21.078,12.33,14.584,14.285,11.196,20.421,18.5,13.541,28.527,29.851,33.72,29.733,39.663,16.385,23.941,12.664,23.558,30.429,25.799,12.18,29.662,27.323,22.988,29.349,25.529,36.894,29.762,30.819
1819,103.77,50.196,47.237,39.803,42.844,50.328,31.204,29.95,34.455,34.364,46.777,38.757,39.591,45.556,26.409,22.505,19.241,17.638,19.714,21.044,26.048,32.821,23.225,43.785,32.15,39.753,49.044,50.592,36.373,35.25,24.229,38.011,43.541,46.771,51.169,50.045,51.229,44.946,59.167,44.308,56.705,56.349,45.372
1820,81.787,19.33,26.366,25.233,29.658,24.839,14.125,11.107,22.454,18.842,22.334,23.512,23.537,23.558,18.241,8.3826,10.146,6.4056,7.5516,15.718,11.455,15.396,12.681,24.551,23.237,29.444,34.515,36.752,18.176,24.326,22.203,30.653,48.413,40.212,39.79,35.974,34.761,32.679,37.679,33.681,46.428,37.964,44.374
1821,10.212,24.646,39.239,26.552,35.856,26.062,17.849,24.068,23.052,24.742,31.176,29.289,38.068,35.708,26.795,33.594,17.41,29.455,27.396,34.344,33.666,36.941,21.583,42.057,34.604,49.949,54.606,60.577,32.617,47.331,50.714,71.698,64.699,91.617,79.599,83.26,93.783,81.341,85.744,71.024,86.288,84.799,94.423
1822,149.68,35.448,35.188,27.699,34.759,34.057,23.718,33.878,27.185,33.648,36.487,27.463,35.521,35.623,21.584,29.329,17.622,20.267,16.312,18.372,31.47,40.94,33.046,46.303,36.113,44.737,53.806,59.144,38.569,30.47,16.853,24.11,34.824,31.604,31.674,33.428,29.659,20.694,36.404,25.886,33.278,37.333,35.915
1823,92.619,1.6707,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.4503,8.7811,10.489,20.322,14.114,24.962,33.418,38.883,8.6514,0,0,0,10.084,5.9493,13.571,3.1752,0,0.58393,10.214,5.6773,9.7986,8.978,9.0048
1824,13.486,16.598,12.192,17.836,22.84,24.313,19.616,19.491,29.187,23.667,31.654,25.804,26.434,38.081,17.438,23.139,24.208,21.075,32.03,25.116,29.155,40.511,42.612,47.461,42.242,59.057,65.596,74.373,50.738,51.983,51.292,55.907,71.514,81.857,80.417,81.878,90.815,77.372,92.145,81.979,84.259,77.165,91.123
1825,93.318,19.426,15.656,14.392,13.655,21.164,9.315,11.908,18.519,30.503,23.45,14.299,23.64,26.606,16.104,23.854,15.112,28.731,17.702,17.917,23.378,37.335,33.178,48.028,37.108,52.821,64.179,67.992,42.983,23.358,0,20.68,25.944,17.186,28.724,25.331,20.904,16.517,32.792,21.31,30.682,29.443,24.026
1826,78.663,35.886,36.88,43.876,35.932,40.371,29.404,35.868,33.716,41.524,43.271,39.59,44.575,43.575,41.817,44.888,50.258,44.291,47.908,55.159,58.458,66.509,76.07,77.723,80.969,87.285,95.785,104.74,72.724,53.18,55.419,60.683,66.205,74.506,74.187,78.02,79.797,66.752,78.962,80.07,77.792,85.234,75.308
1827,53.934,15.259,2.0874,8.8429,9.6397,21.154,12.275,14.071,13.182,11.34,23.39,16.686,20.391,27.385,16.14,16.499,14.667,15.608,25.668,21.505,28.495,45.926,48.905,62.475,61.315,67.697,77.321,89.442,52.969,41.478,26.352,39.344,43.721,60.013,50.079,54.402,59.596,40.286,54.576,55.697,50.754,54.855,51.661
1828,58.987,5.9812,8.2801,0,10.221,20.099,0.18242,8.7714,11.149,11.62,24.803,7.5887,9.8376,14.021,17.648,11.895,15.136,17.558,22.096,22.341,36.386,47.062,53.957,62.391,62.828,70,87.777,95.785,51.958,35.72,10.885,19.293,39.81,41.267,48.662,42.467,45.895,32.945,52.19,38.147,49.64,44.337,50.072
1829,99.114,23.114,14.449,25.573,26.781,30.769,15.207,14.314,25.066,31.66,28.395,31.112,27.002,28.881,26.145,32.548,33.108,32.52,31.244,40.846,42.783,61.972,70.429,89.889,80.52,102.64,103.31,121.98,77.938,44.547,39.271,41.906,49.074,53.046,53.15,60.454,62.609,46.82,58.154,49.217,64.112,54.47,58.939
1830,114.84,0,0,14.897,8.3564,13.671,10.009,3.5431,8.5274,12.791,17.889,11.483,19.079,25.332,18.677,18.498,23.277,29.668,28.306,24.779,39.084,57.544,70.027,78.171,77.139,95.285,108.03,123.57,74.899,26.239,5.3066,8.4285,15.052,9.9145,10.93,10.1,5.9666,0.13924,2.3341,3.4607,13.385,2.8564,7.4706
1831,0,13.75,28.088,18.853,32.664,26.242,24.125,26.191,21.817,28.965,33.801,18.529,28.264,30.316,38.267,27.417,35.943,50.894,49.531,56.654,69.044,90.361,94.089,115.08,116.18,132.77,163.66,175.64,125.45,76.237,61.505,76.031,77.37,104.95,97.931,106.72,105.68,96.016,96.677,99.483,108.4,106.68,95.786
1832,117.6,21.535,34.461,31.056,40.354,32.454,42.6,32.219,30.292,28.93,32.677,32.331,35.569,45.721,41.517,43.161,43.941,51.111,48.523,57.225,69.798,93.936,106.1,128.92,140.37,170.76,182.63,219.01,146.8,78.986,37.937,40.913,48.162,51.379,47.714,53.635,43.683,36.963,53.883,45.123,53.558,47.155,50.059
1833,109,13.962,14.84,20.231,29.758,23.062,22.737,21.578,21.935,24.855,33.073,24.521,25.981,27.651,33.969,42.634,51.771,54.856,55.774,57.72,71.977,102.62,128.87,149.93,166.79,203.96,238.65,272.74,199.3,83.631,29.466,43.669,39.936,47.722,37.254,46.55,44.559,39.835,34.992,36.294,41.226,39.228,42.884
1834,9.149,3.1231,14.325,16.519,18.444,20.723,15.492,13.501,18.921,18.44,21.972,12.251,16.286,25.76,32.846,41.553,47.435,51.01,60.816,63.08,96.566,127.8,147.28,199.25,233.91,273.57,331.25,401.49,319.55,139.56,68.978,65.653,76.599,84.266,74.428,89.961,94.851,89.649,91.17,89.186,89.312,81.163,87.816
1835,106.67,17.521,24.174,15.585,28.478,25.997,21.345,27.705,24.62,25.693,27.489,22.497,26.811,36.382,44.86,50.099,62.215,74.675,73.949,86.09,125.48,154.04,208.26,258.34,320.45,398.1,493.68,603.18,489.51,190.06,41.494,41.191,52.264,46.622,40.788,49.866,54.723,48.463,45.557,46.898,45.827,44.687,41.124
1836,91.238,36.157,44.949,35.996,45.817,37.613,46.956,38.989,39.369,38.433,35.367,25.826,50.489,58.399,73.661,81.448,100.89,94.268,114.65,128.91,171.51,232.13,308.8,398.36,507.92,641,817.2,1002.4,852.93,331.29,75.902,67.184,60.51,67.876,61.915,66.883,70.501,65.988,67.761,58.653,67.022,68.943,78.427
1837,73.545,8.1873,14.056,15.062,12.55,21.436,22.532,12.025,14.716,16.369,21.534,2.4544,17.689,28.045,49.148,70.282,91.358,98.949,116.65,152.25,219.68,306.64,442.44,606.71,779.23,1030.3,1342.8,1691.8,1482.8,521.51,90.261,50.428,49.905,53.653,43.163,49.517,57.021,55.816,53.762,49.753,53.119,42.304,51.051
1838,38.575,13.52,18.911,16.15,27.142,22.34,30.487,25.584,19.711,28.079,25.896,21.573,27.268,37.362,77.552,91.211,121.03,138.93,159.53,230.72,338.59,481.87,705.25,989.26,1319.5,1752.2,2304.4,2890.9,2551.3,897.96,139.44,80.155,76.041,85.226,84.153,87.034,75.096,81.885,83.537,68.129,82.185,72.341,85.681
1839,120.41,30.913,37.631,35.31,40.218,40.676,38.592,33.296,39.202,35.561,45.502,28.433,38.473,62.972,113.83,137.97,178.79,206.66,276.6,364.33,549.84,801.28,1202.3,1718.9,2336,3090,4049.4,5066.6,4324.3,1473.4,185.38,79.044,76.924,75.132,73.156,76.968,70.767,62.416,62.016,58.77,70.133,65.493,70.637
1840,96.554,15.828,17.655,18.656,33.135,21.906,28.304,26.763,16.893,26.167,33.45,14.193,14.622,56.784,135.54,174.45,248.62,292.56,397.48,557.63,885.93,1331.6,2021.1,2898.6,3930.4,5108.8,6556.9,7913,6556.5,2063.4,228.96,85.821,54.268,49.71,43.678,55.873,52.079,47.95,54.458,47.939,51.188,43.96,49.774
1841,14.452,14.423,21.467,23.864,28.482,30.373,18.891,16.631,23.254,16.856,29.036,19.15,27.263,73.57,204.4,272.86,377.69,463.15,652.81,911.99,1481.6,2237,3400.9,4748.7,6316.7,7984.3,9840.9,11288,8836.5,2679.7,303.43,126.02,94.803,110.22,98.851,106.47,109.48,92.19,99.837,83.715,99.946,99.939,110.94
1842,96.865,14.701,13.423,22.575,23.447,20.401,25.044,16.852,20.333,26.706,23.564,19.881,23.824,103.78,291.32,406.17,574.65,729.83,1027.4,1456.6,2374.6,3545.8,5243.4,7285.2,9257.9,11190,13011,14364,10223,2911.4,283.75,96.09,67.636,64.181,57.439,51.759,45.586,52.169,51.69,43.34,53.431,43.225,47.999
1843,80.568,30.715,24.202,33.505,37.821,43.578,37.448,36.734,30.484,34.765,42.482,28.79,47.981,163.36,450.87,630.42,892.61,1134.6,1606.9,2253.8,3603.3,5278.3,7474.5,9922.3,12079,13812,15012,15612,10316,2822.2,300.42,130.04,91.284,106.76,99.703,100.84,102.08,90.463,94.727,83.087,83.699,81.895,87.253
1844,67.227,8.8742,13.156,10.125,18.989,10.722,10.913,7.3487,13.068,16.343,23.155,6.744,34.485,209.31,665.95,945.22,1328.8,1685.8,2354.7,3238.5,5059.4,7183.5,9631.5,11992,13698,14813,15085,14714,8954.6,2268.5,239.6,91.914,70.302,72.685,56.296,61.802,64.712,49.615,53.571,47.676,54.602,49.122,52.148
1845,36.48,0,0,0,0,0,0,0,0,0,0,0.53166,31.457,275.4,937.85,1331.4,1842.2,2309,3107.2,4137.3,6133.8,8329.6,10407,12311,13300,13499,12851,11864,6735.6,1615.2,168.92,68.18,53.604,66.112,59.614,57.17,51.565,40.79,48.86,48.554,43.2,43.76,48.169
1846,65.31,26.037,29.938,24.501,42.647,31.152,35.357,33.568,44.488,33.675,37.845,33.832,92.704,406.1,1285.2,1834.2,2416,2954.6,3801.3,4859.3,6797.7,8709.3,10226,11476,11630,11120,9883.6,8687,4619.7,1113.1,169.93,111.55,101.12,112.65,105.05,107.52,112.29,98.31,98.138,100.42,96.993,102.06,96.723
1847,82.32,14.499,6.5338,13.121,12.879,19.289,15.937,6.9999,8.1584,7.8735,19.004,9.7061,78.581,484.87,1574,2204.8,2769.2,3287.4,4008.1,4894.5,6456.1,7808.3,8522.8,8965.9,8584.1,7829.4,6606.3,5546.3,2727.6,633.29,75.656,48.73,40.09,50.291,34.659,42.992,36.777,27.52,31.544,27.97,25.168,29.001,34.323
1848,32.251,20.621,22.386,28.952,36.166,38.42,25.28,20.302,29.904,24.216,27.977,31.924,118.82,583.69,1773.4,2425.1,2865.2,3286.8,3766.9,4327.2,5322.5,6171.8,6269.6,6216.8,5635,4862.9,3967.5,3263.4,1580.6,392.05,97.404,82.888,81.613,97.651,93.477,95.807,107.7,91.734,94.886,90.066,95.134,94.733,87.424
1849,75.537,24.049,32.039,22.367,30.727,35.517,27.746,31.963,27.709,20.078,26.503,27.186,117.85,608.34,1780.5,2366.4,2633.5,2927.2,3163.7,3482.1,4001.3,4357.2,4211.4,4077.4,3570.3,2994.8,2369.6,1933.5,926.11,231.96,71.015,62.263,70.568,77.407,65.985,74.903,72.543,68.231,66.325,65.938,70,74.923,64.285
1850,115.19,16.277,17.915,11.988,16.862,20.219,15.529,22.336,10.18,15.273,18.375,27.571,97.556,561.84,1601.5,2059.3,2148.9,2294.3,2318.3,2435,2662.5,2785.6,2580.3,2394.1,2052.1,1726.9,1356.8,1110.5,528.68,133.79,29.165,28.104,36.266,33.884,27.802,29.857,37.707,24.034,27.421,20.843,24.731,27.906,34.863
1851,57.154,23.409,29.6,17.191,26.703,29.575,18.059,18.349,13.742,19.957,29.382,26.619,96.539,494.83,1304.4,1607.5,1579.7,1633.5,1581.3,1591.5,1681.2,1713.8,1542.4,1424.7,1213.4,1015.8,807.1,667.29,332.09,113.85,63.676,68.037,65.74,85.731,77.282,87.554,77.678,81.628,78.189,72.158,73.693,69.513,79.339
1852,50.396,13.935,15.975,9.8612,13.859,21.316,8.7658,19.541,8.3291,0.99202,13.986,16.126,69.094,383.69,957.68,1150.1,1079.1,1088.4,1018.6,992.66,1002.1,1018.2,908.3,831.15,710.31,594.23,489.56,409.29,192.74,81.607,42.666,58.54,51.623,77.39,58.191,67.225,74.456,72.101,75.532,62.055,59.712,71.615,67.748
1853,148.6,41.012,40.916,35.828,39.082,43.845,36.87,32.219,25.432,22.998,34.746,34.297,75.399,302.55,674.31,792.7,704.13,701.98,639.07,622.16,616.17,617.38,554.05,513.71,446.65,385.64,322.48,277.67,150.7,66.204,41.337,44.139,49.368,60.122,61.645,61.882,63.402,59.353,52.539,48.461,46.138,60.064,52.919
1854,118.45,37.683,42.759,24.194,28.564,28.238,19.832,16.788,21.013,16.543,21.866,21.248,45.306,207.03,448.4,503.73,453.09,439.8,399.08,378.89,388.23,386.17,353.86,327.88,287.92,260.94,208.93,199.72,103.57,53.468,41.285,49.327,42.775,51.248,55.382,56.132,53.944,48.539,55.006,41.699,51.303,38.298,49.182
1855,64.047,44.27,40.147,24.439,29.027,22.969,21.337,20.544,17.477,13.11,17.371,6.8807,31.841,140.13,290.46,329.04,292.25,278.43,257.52,246.67,240.33,256.22,237.94,231.9,193.56,186.74,170,157.66,88.352,70.628,60.109,69.271,78.845,105.26,79.514,90.809,100.65,91.362,91.682,89.916,80.532,92.34,85.536
1856,131.4,62.53,53.767,38.36,42.864,42.252,41.412,36.138,26.952,28.678,32.985,25.824,37.512,108.01,204.92,227.82,206.98,197.28,183.24,181.48,187.64,194.51,182.73,177.4,162.23,155.15,144.03,131.88,82.941,59.234,50.384,57.195,66.57,83.388,80.812,78.251,76.167,71.701,65.366,67.139,69.347,65.437,80.862
1857,139.77,49.81,40.212,24.192,25.852,24.368,15.178,14.682,26.922,9.3754,19.426,6.0315,11.184,52.737,129.03,145.1,131.63,126.06,113.08,115.77,121.06,136.08,128.73,120.08,107.9,105.05,100.98,98.16,63.808,42.183,35.229,42.608,46.744,55.559,41.277,50.884,56.547,40.937,42.11,28.807,32.681,41.761,50.822
1858,74.188,54.03,45.532,37.004,38.427,31.895,35.904,17.329,28.924,26.926,27.509,22.755,21.332,59.935,101.75,117.61,106.56,104.41,103.7,105.78,105.23,120.07,112.54,120.55,101.13,101.84,104.9,109.2,77.667,62.5,69.659,79.545,78.66,102.93,96.006,99.647,109.16,93.874,97.614,93.942,85.335,96.577,93.684
1859,163.5,58.769,48.861,34.214,38.933,26.41,18.661,29.533,20.904,21.442,31.263,26.211,19.683,40.394,70.788,81.855,76.466,76.546,81.122,79.282,83.345,88.368,95.098,100.26,83.281,94.569,73.585,84.246,54.176,40.253,29.662,38.771,37.899,45.216,43.754,61.91,48.33,35.468,58.621,41.239,41.657,43.297,51.291
1860,155.55,65.357,68.051,40.411,55.827,41.406,21.824,62.487,116.72,21.07,29.55,29.287,68.545,103.62,98.857,129.08,136.39,82.716,87.309,105.9,98.043,98.596,112.91,105.47,104.83,114.86,102.69,104.01,95.505,85.862,90.16,75.733,103.92,166.72,120.53,72.822,99.011,83.591,68.535,59.586,59.66,68.558,82.78
1861,126.69,66.973,60.361,55.607,48.5,42.176,35.893,32.047,34.021,30.306,29.758,29.141,25.065,40.636,55.598,71.564,67.119,66.482,71.354,76.26,78.266,84.406,75.66,91.93,73.172,73.055,76.025,80.204,58.694,56.122,45.805,64.824,71.918,74.018,64.725,65.99,70.752,70.921,66.833,69.314,67.289,63.059,76.766
1862,78.235,49.264,39.426,36.114,37.708,32.625,27.32,27.237,24.315,25.435,17.895,25.761,12.756,26.919,44.688,59.686,52.689,52.488,47.994,68.442,63.104,75.544,64.752,73.364,67.632,65.932,61.068,69.76,48.922,45.574,58.983,76.141,68.575,80.408,79.345,88.842,94.304,87.791,79.404,79.879,81.255,75.877,81.413
1863,156.32,69.732,68.142,51.864,64.177,54.379,48.326,51.729,47.694,35.629,47.287,49.185,39.607,47.294,59.979,68.752,69.613,69.749,77.664,75.853,84.728,71.316,78.437,88.744,74.089,83.507,75.171,82.621,68.809,71.726,67.669,76.77,87.923,86.665,86.493,95.848,99.446,94.205,87.987,80.544,87.577,81.378,87.289
1864,120.35,41.961,27.934,33.386,24.533,20.944,12.514,19.63,11.797,11.91,8.7609,17.209,5.8769,9.9783,30.773,31.089,39.112,35.357,45.212,40.18,47.327,52.316,43.432,47.223,35.754,42.119,41.041,53.083,38.199,27.083,32.229,45.376,39.558,47.079,34.089,46.042,51.451,49.165,50.646,47.151,43.599,44.111,56.622
1865,78.444,52.977,52.168,29.727,45.8,38.476,36.15,32.865,34.599,33.624,29.974,33.768,21.101,22.598,36.59,53.107,50.79,42.2,52.222,69.08,61.843,74.638,62.564,62.19,59.411,57.037,63.728,66.521,53.146,53.512,60.675,84.977,70.739,92.057,96.971,108.17,96.08,99.745,95.555,88.499,91.191,94.109,94.879
1866,93.969,44.063,37.547,34.887,43.442,40.524,30.056,33.302,30.212,26.157,24.746,34.468,17.362,22.429,34.332,49.766,47.494,48.683,42.927,56.82,51.202,52.692,54.958,55.42,52.625,52.688,56.37,62.992,46.118,47.907,53.568,69.596,66.411,87.982,76.78,85.26,84.753,84.571,83.016,73.607,70.794,77.292,78.414
1867,171.96,65.34,52.664,47.448,51.691,45.099,37.41,36.294,46.823,33.563,34.36,35.438,32.381,37.823,46.791,48.035,49.313,48.202,54.549,59.816,55.263,63.746,49.419,51.686,50.759,61.807,54.894,69.107,55.245,44.043,49.606,57.895,54.197,61.678,64.574,69.843,73.026,67.537,65.926,64.689,63.026,53.018,63.267
1868,75.927,43.652,34.156,27.423,34.066,40.181,29.544,22.485,32.377,24.017,20.657,24.129,21.252,25.914,30.024,44.833,36.676,38.525,39.643,46.302,39.303,53.018,41.841,52.101,48.969,46.373,43.345,48.874,31.82,50.917,52.899,58.18,61.871,73.889,62.433,69.766,67.652,64.997,67.7,63.272,65.606,64.089,66.217
1869,65.206,37.633,7.7344,13.416,31.223,22.647,29.01,19.873,24.063,16.121,24.375,15.709,11.476,17.527,27.646,34.992,26.912,40.721,36.471,37.41,50.592,38.02,42.289,36.012,24.031,36.85,32.756,44.556,32.705,28.469,40.78,47.403,50.468,77.332,63.36,76.413,56.433,63.364,77.069,64.97,65.484,55.954,65.429
1870,101.5,58.922,47.131,40.956,48.535,51.902,41.355,41.691,41.9,37.299,35.095,38.207,37.119,37.347,42.802,49.214,47.099,51.766,49.576,52.665,48.096,61.488,57.078,52.921,55.926,53.474,57.682,64.624,46.863,63.808,66.157,81.296,76.068,91.471,85.438,82.725,93.57,84.679,87.874,86.436,82.858,78.627,93.625
1871,129.51,7.4066,4.9352,1.5824,9.7142,10.718,8.8609,0,6.1958,3.413,2.7319,0,0,0,11.285,12.305,14.964,4.5435,7.3779,9.9927,9.1775,17.642,12.789,12.93,9.4624,17.598,10.719,13.451,1.6025,1.9529,2.4672,12.337,12.492,17.386,6.713,6.2892,0,0.77471,12.621,3.8108,0.79592,3.9191,11.154
1872,2.6827,22.127,15.587,11.326,27.893,29.862,19.133,21.361,28.134,13.898,12.95,20.998,20.718,19.979,36.446,31.089,28.335,36.354,30.865,32.795,36.267,27.894,38.728,44.294,33.372,53.204,40.395,45.165,37.508,52.362,68.489,78.979,79.719,114.91,103.1,107.95,126.9,101.82,112.37,100.87,108.53,95.519,105.89
1873,117.63,22.232,21.126,12.012,19.621,19.706,22.173,15.003,28.255,15.468,11.582,16.357,12.492,16.114,20.378,23.244,28.991,26.813,20.455,24.802,31.477,29.248,25.547,26.823,21.483,27.478,28.2,29.504,22,28.069,28.712,41.318,43.038,45.694,51.687,55.852,45.332,44.336,41.007,47.72,49.265,46.217,52.4
1874,141.64,7.7987,5.7524,0,12.13,7.0661,4.3861,11.421,0,6.3694,4.4558,1.5018,2.2151,11.168,11.675,1.276,4.1538,15.294,11.283,15.373,3.3274,9.1925,9.5497,13.933,11.215,17.509,9.0173,21.443,8.9067,2.2342,8.5784,13.013,12.878,7.1902,0,7.9525,1.9162,6.3457,9.492,4.593,7.3172,3.9157,8.8868
1875,12.915,14.79,27.019,14.423,33.007,22.794,15.529,22.838,27.686,17.375,14.223,20.108,16.689,24.81,24.427,32.325,28.118,27.581,31.491,28.12,32.664,35.191,30.936,34.438,26.811,39.34,35.011,40.69,35.188,50.214,65.127,71.355,70.153,89.291,81.939,91.532,96.603,87.023,92.644,92.686,87.799,87.625,96.738
1876,68.252,1.4676,0,1.9341,0,0,0.43331,0,3.8275,0,0,5.5318,0,3.123,0.17054,7.5743,0,3.5838,0.30108,2.9471,12.813,0,11.019,10.379,5.4827,10.538,8.2152,15.564,12.487,12.598,22.15,29.652,32.923,35.141,28.443,32.553,40.186,33.262,32.606,23.211,31.817,24.964,35.016
1877,113.16,29.864,18.119,24.558,33.427,25.194,27.254,28.892,31.354,18.06,23.995,20.157,22.523,27.545,23.143,27.917,27.361,26.959,26.806,27.5,28.901,34.632,33.924,38.799,25.384,28.453,28.848,34.707,26.927,31.912,32.082,47.54,41.228,48.229,39.643,47.379,44.725,40.536,47.669,48.439,41.487,49.125,51.162
1878,67.323,10.666,5.1134,13.892,11.467,17.276,18.039,3.1387,16.669,7.8378,3.3266,11.54,8.3913,15.079,23.283,23.441,22.032,12.549,18.418,22.644,19.672,14.26,15.949,29.39,4.5754,20.351,21.266,30.289,19.225,26.089,36.151,39.433,39.295,48.969,42.145,54.376,53.681,40.082,47.176,36.274,34.919,38.304,49.282
1879,56.247,1.0457,1.037,3.914,9.6424,0,0,5.1197,13.528,4.6827,0.46041,0,0,0,7.891,17.945,15.022,1.9574,11.366,15.825,22.261,9.6227,6.5084,15.303,5.6384,13.373,11.336,17.163,16.178,11.376,31.447,42.791,36.088,53.474,46.302,41.833,45.604,49.707,52.349,44.612,51.456,49.462,54.385
1880,94.282,39.005,79.896,71.454,56.449,56.811,59.375,62.34,64.733,94.514,56.098,78.578,51.6,86.571,112.49,110.86,70.748,60.409,81.51,81.782,98.942,102.36,64.66,65.304,60.299,74.216,70.239,86.017,54.45,103.64,119.12,85.21,84.589,152.96,111.35,119.2,132.28,143.82,129.33,137.82,175.75,170.18,141.88
1881,83.165,0,2.9157,1.4776,4.4915,4.5049,1.2728,2.3564,14.946,13.163,9.8329,4.6098,6.9787,11.165,16.698,16.016,9.7601,2.3035,6.1145,21.476,13.206,10.293,6.7032,15.189,0,9.7309,8.5762,13.785,11.196,9.2138,33.878,21.718,19.623,34.589,11.6,15.446,22.469,20.394,25.233,16.683,18.179,20.174,32.382
1882,32.951,3.9494,10.791,2.997,10.744,10.326,13.987,10.99,28.98,7.6875,8.8493,15.6,6.2962,0.86094,16.275,19.654,11.854,0.79113,15.509,30.484,16.289,19.051,9.6237,16.125,5.1164,16.471,17.172,28.729,17.495,26.963,47.916,49.345,58.459,79.235,63.248,74.661,76.401,62.84,75.248,69.914,61.96,65.043,67.272
1883,93.026,9.4991,1.1003,6.5295,7.0601,5.413,3.7662,7.4138,18.908,5.5441,9.6523,3.4399,11.897,9.7303,13.738,19.148,4.6212,10.363,2.9745,19.949,17.667,18.484,13.3,14.468,13.593,13.156,6.5047,15.437,10.101,15.246,26.892,28.646,39.568,47.698,29.136,37.422,40.88,33.532,42.109,41.27,24.501,32.857,35.361
1884,119.61,23.56,26.764,18.355,25.484,33.391,20.281,21.352,40.555,27.461,22.514,19.26,19.414,24.684,28.486,24.62,25.238,15.198,30.916,30.386,30.413,28.371,24.23,30.204,19.338,29.078,28.229,32.882,26.706,35.563,41.799,51.329,43.891,39.825,51.745,54.097,52.241,45.225,50.42,39.713,45.225,47.403,50.363
1885,42.795,9.5113,12.009,13.188,13.392,17.288,16.331,11.57,22.505,23.545,15.986,16.77,11.308,16.114,19.177,14.71,17.747,18.437,24.15,17.634,23.562,20.327,5.1758,19.942,11.044,19.505,10.928,26.243,19.44,30.08,49.138,47.859,42.344,58.062,50.873,51.188,54.713,47.298,56.484,49.568,46.396,43.39,49.908
1886,45.6,7.2539,8.1458,0,6.7965,0,0.5711,7.7537,12.71,9.513,15.144,3.961,5.1937,4.9296,19.335,12.407,0.99519,6.7103,10.034,19.827,15.461,5.9561,7.8324,8.6922,0.58133,9.8613,12.646,20.437,10.528,23.941,37.259,42.014,46.691,64.409,52.713,67.198,51.021,58.643,59.664,49.194,44.16,46.271,51.202
1887,109.94,21.175,28.589,27.614,24.524,26.54,30.678,28.806,37.329,27.554,23.479,30.909,31.51,20.034,31.323,27.331,27.94,22.213,37.995,32.871,33.078,20.958,30.256,25.909,25.329,39.692,22.256,35.358,34.126,46.853,49.3,56.612,62.844,73.113,57.584,68.873,75.072,65.178,71.877,60.653,55.209,57.773,57.87
1888,144.37,8.2088,0,6.1003,4.5687,10.981,9.577,20.062,13.551,6.3745,6.5926,0,0,6.484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1889,21.561,14.233,19.864,19.184,26.652,25.639,28.82,27.404,34.676,15.82,30.492,19.832,24.105,25.453,38.027,25.725,28.244,27.695,26.833,25.549,31.616,23.653,27.929,32.654,27.361,30.814,34.597,38.086,30.415,56.574,63.118,85.557,84.667,108.96,106.26,110.24,105.87,113.78,113.91,111.22,99.687,97.174,113.66
1890,90.703,22.329,17.309,18.572,25.213,20.525,19.919,27.621,36.089,24.115,23.258,19.895,15.162,16.698,16.426,20.435,22.796,21.754,20.55,21.998,27.084,15.053,23.528,11.148,10.722,23.819,6.7734,24.53,19.888,28.898,39.615,45.127,41.723,64.184,46.567,45.93,55.007,49.17,53.367,48.56,41.026,40.193,48.042
1891,139.56,9.9116,17.225,14.411,6.9663,12.695,16.512,19.103,20.98,5.4761,5.9991,1.5838,5.7319,5.5012,6.5326,6.3339,0,3.188,0,6.1635,3.1348,5.1366,5.1905,1.9521,6.6659,1.0227,1.9892,6.3807,5.3523,0,12.966,7.2254,8.7953,22.727,13.811,6.8882,8.8976,12.578,15.921,2.3082,8.4063,5.0305,24.549
1892,76.617,33.231,33.822,29.269,34.922,32.865,36.269,44.328,57.358,43.264,31.285,26.672,32.533,24.528,30.553,32.753,34.36,30.376,35.666,26.376,32.453,31.893,31.923,31.847,20.756,31.802,24.788,34.263,28.097,49.972,54.039,68.183,68.087,86.853,74.377,84.773,77.459,84.091,79.12,78.834,78.889,68.998,84.69
1893,106.79,6.3474,12.79,0,4.1486,12.789,20.287,19.505,20.999,16.897,11.484,3.6571,0,0,1.2972,3.8048,6.2001,7.6654,0,7.546,3.1409,0,4.2074,0.52515,0,2.0711,2.0556,3.2561,0,8.6173,21.929,32.45,14.455,44.829,35.642,35.017,33.243,38.015,36.432,29.117,29.438,29.745,47.485
1894,141.2,40.766,39.216,35.731,27.622,30.29,41.356,45.295,52.577,35.541,29.238,29.734,22.753,22.042,20.635,25.983,23.041,20.779,21.093,23.68,22.877,12.147,24.299,21.742,17.566,20.47,20.185,26.72,25.308,30.329,36.628,39.319,42.728,49.31,44.321,44.497,41.829,45.484,39.452,38.014,34.926,44.665,55.48
1895,117.03,42.336,38.025,31.303,33.723,21.626,40.648,39.248,47.461,33.58,23.95,21.585,18.545,20.548,19.429,18.858,15.189,10.819,22.981,17.063,17.929,22.107,20.902,25.145,13.401,11.549,21.833,32.466,16.002,18.836,36.594,35.135,34.7,46.867,39.832,48.531,45.075,35.009,49.039,34.801,48.224,34.063,54.49
1896,66.077,29.622,33.124,30.506,28.959,23.862,30.389,35.032,38.15,31.264,21.31,19.407,13.315,16.375,17.616,26.308,12.234,16.444,21.949,17.991,14.613,5.2294,22.797,23.459,12.393,16.191,16.607,24.991,14.52,36.729,48.594,67.157,58.557,83.959,73.651,81.463,86.379,75.436,73.88,72.71,79.631,66.898,86.012
1897,143.63,55.333,51.012,46.548,39.974,37.68,48.574,56.599,56.525,47.396,35.292,30.084,30.708,23.707,22.271,31.78,21.769,19.379,35.997,22.993,19.527,18.904,25.53,28.37,21.884,25.84,9.4381,26.012,22.082,28.044,35.438,40.933,34.015,44.436,34.862,45.301,39.457,45.067,37.38,36.429,34.628,34.061,45.438
1898,140.1,45.267,53.403,47.966,45.932,31.487,41.005,48.326,55.944,44.335,26.591,26.773,20.962,24.556,24.598,25.685,16.994,16.341,18.137,22.998,21.099,14.609,21.225,21.076,23.262,15.493,13.16,23.849,23.884,13.399,30.625,41.916,29.302,46.441,37.865,38.129,36.57,41.369,42.986,32.904,32.588,26.649,43.173
1899,70.229,49.424,57.496,48.514,39.804,30.389,42.41,55.243,53.081,29.976,32.744,22.601,19.363,18.806,29.934,23.233,9.6409,27.355,27.29,21.774,25.701,11.184,23.482,20.21,16.496,19.641,15.602,26.529,22.133,37.532,47.442,62.624,55.814,78.602,68.612,78.738,79.185,80.167,82.281,70.083,69.332,62.972,80.473
1900,156,54.792,57.625,53.346,36.738,27.13,36.712,46.907,57.049,44.674,40.044,22.593,17.951,17.672,11.372,15.693,11.41,19.172,16.841,19.429,18.975,7.5443,14.512,16.757,12.086,15.405,12.918,11.468,23.611,13.434,25.31,37.598,29.958,49.564,40.666,45.737,48.177,47.522,43.913,33.793,38.087,37.521,48.206
1901,194.83,74.32,73.29,75.502,56.429,32.359,50.348,55.338,60.888,52.323,34.794,29.384,30.158,23.953,22.927,29.364,22.073,28.583,31.081,25.068,24.882,16.114,31.859,28.639,18.649,28.587,22.672,18.422,23.888,16.715,29.764,26.279,34.602,39.588,42.117,44.579,49.968,41.78,35.294,40.483,45.526,26.945,48.31
1902,153.84,79.577,85.708,70.616,48.276,33.042,49.917,59.677,68.638,55.578,48.745,32.082,30.725,23.395,26.82,31.882,17.329,32.387,22.59,30.759,29.972,31.375,29.87,32.635,30.805,27.966,21.948,24.608,25.453,29.755,38.506,43.706,43.464,63.174,45.765,56.525,51.07,57.505,60.271,45.654,50.851,38.846,54.443
1903,135.64,53.341,51.735,49.173,18.761,4.9913,23.678,43.007,52.902,33.043,30.769,10.031,17.208,8.2903,4.5248,0,1.0065,2.5312,0,5.9048,0,3.2106,8.6251,10.704,0,7.6279,0,6.4736,3.3385,3.7103,11.528,21.727,17.281,39.309,28.633,30.806,29.375,38.504,24.186,34.187,31.188,23.937,38.189
1904,163.5,92.973,90.423,82.264,53.702,41.774,60.166,67.435,73.598,69.672,60.696,43.997,41.474,31.017,27.491,34.63,24.615,27.718,31.525,40.943,38.288,32.927,38.084,36.3,28.214,30.028,31.69,34.674,34.037,48.189,46.728,55.465,60.405,82.525,75.649,82.428,79.997,85.177,82.319,73.965,84.097,68.789,78.704
1905,201.68,62.724,64.436,40.513,25.145,3.0119,33.662,40.09,61.531,36.81,43.238,11.092,12.059,6.203,0,2.9244,0,0,4.7727,0,0.97452,0,0,0,6.323,0,0,0,0,1.5088,1.9217,4.7013,1.4009,19.955,0,4.1835,0,12.382,4.5674,0,0.29802,0,4.6616
1906,90.384,84.454,80.116,60.603,40.185,39.586,53.223,69.686,82.918,68.938,49.875,37.436,28.912,27.402,25.873,36.748,28.066,30.388,32.619,38.839,33.427,29.288,29.83,39.08,28.05,27.945,29.673,38.741,35.126,48.064,59.386,77.399,69.602,106.43,94.502,102.2,99.488,110.61,93.746,90.233,99.512,86.857,93.989
1907,181.29,76.995,73.578,52.527,38.782,29.692,49.709,71.592,76.491,63.83,59.485,41.717,37.905,30.191,28.159,32.629,24.657,23.111,23.114,28.973,29.841,22.57,26.166,20.218,24.554,17.452,17.763,23.806,20.195,16.285,28.798,42.789,34.482,61.441,51.65,50.266,60.825,55.909,48.534,48.844,48.586,41.986,48.673
1908,210.12,91.639,78.718,57.358,41.879,41.116,57.575,78.13,93.346,86.123,74.527,63.992,48.359,37.06,38.326,47.504,21.38,34.023,36.047,31.347,30.041,26.174,43.371,32.906,31.605,22.967,28.531,40.225,34.217,36.294,38.232,42.75,42.112,56.188,55.507,62.204,60.888,60.968,63.881,49.697,56.003,37.083,55.265
1909,85.682,61.824,52.02,43.284,17.363,16.991,58.789,67.855,86.583,60.075,58.275,44.637,34.618,29.558,32.182,24.37,27.271,28.054,31.209,26.664,33.245,24.027,29.405,24.283,27.704,23.971,30.667,36.564,35.083,39.989,51.842,72.005,54.908,96.53,78.685,90.29,71.673,74.088,75.762,78.729,70.397,72.512,85.17
1910,101.83,41.072,40.893,23.493,11.692,6.0306,44.654,66.52,75.79,64.386,49.231,41.104,34.478,17.433,9.7657,21.896,4.9922,6.8054,17.429,18.074,13.034,12.31,21.433,17.657,3.7186,2.8947,10.285,16.208,19.087,14.614,28.654,39.528,36.701,63.848,63.761,62.106,64.927,71.492,59.195,55.521,53.5,49.545,57.398
1911,176.56,60.035,46.303,45.274,29.055,14.611,74.108,93.677,99.325,104.53,98.196,64.724,68.05,42.251,49.127,38.113,36.577,43.281,41.323,64.225,51.921,73.878,50.084,66.328,209.19,220.85,23.81,27.777,28.24,62.619,85.28,85.764,85.745,89.001,86.094,66.542,201.3,201.39,219.83,170.35,143.58,58.143,82.257
1912,162.1,41.81,26.919,10.096,6.1271,10.138,60.466,83.894,90.746,77.454,69.284,50.536,40.887,27.114,24.314,15.401,7.1432,8.6234,6.1215,7.5663,13.414,6.7598,13.303,14.347,4.864,3.5237,4.5725,15.66,10.262,7.7308,11.068,9.0134,19.393,44.249,39.043,36.058,26.724,32.971,31.315,30.736,24.581,19.452,37.848
1913,54.225,35.678,32.094,28.625,21.567,22.386,76.348,96.834,108.77,102.05,78.66,66.113,62.797,32.72,28.354,42.151,29.454,27.444,28.635,36.17,34.17,27.369,43.981,32.842,23.72,31.95,36.876,36.161,43.541,45.155,69.605,83.642,77.665,119.66,117.51,118.92,111.61,108.88,118.97,106.08,100.83,92.511,99.238
1914,123.31,54.979,45.168,46.325,39.428,35.875,89.077,112.45,123.65,117.73,97.672,96.703,83.036,54.827,43.339,48.479,33.972,50.882,38.485,42.102,39.518,38.005,47.013,39.346,39.533,40.307,47.081,49.91,47.451,52.087,54.174,64.65,63.505,81.537,89.494,90.245,84.828,79.479,84.803,78.143,73.799,75.704,81.127
1915,159.81,21.107,17.479,13.241,8.8251,7.4046,63.073,94.07,114.32,101.48,92.102,68.975,69.523,32.888,21.42,37.451,20.197,19.613,13.021,12.69,24.627,14.767,19.48,25.184,15.208,11.319,18.3,18.344,21.273,15.929,18.05,19.259,21.831,37.394,37.571,39.734,27.18,26.355,32.793,33.623,19.433,18.073,30.084
1916,82.127,22.02,25.242,18.023,14.88,25.003,82.692,109.8,116.33,99.898,101.36,84.109,69.014,50.382,33.456,34.702,23.54,27.151,18.07,29.673,30.115,24.568,27.248,28.581,26.172,27.857,27.699,31.003,32.992,41.916,55.145,68.994,67.431,96.864,88.357,98.217,91.699,86.549,92.199,82.603,82.789,77.439,79.676
1917,123.82,15.62,6.1019,2.581,8.3693,13.383,74.976,100.25,113.75,112.93,96.01,89.279,64.356,33.864,17.407,22.729,9.4847,19.818,7.5597,8.1777,18.438,9.1673,16.358,7.7563,12.062,7.2855,17.35,26.595,13.347,16.915,15.324,26.313,33.931,47.277,41.248,43.743,34.853,36.325,43.59,29.816,41.946,32.331,39.099
1918,152.05,39.226,34.413,25.513,24.854,23.382,102.36,144.04,148.24,148.78,133.32,121.4,111.5,81.126,51.664,48.888,53.39,44.896,31.345,41.557,42.989,31.786,44.158,31.898,45.421,51.703,46.99,48.907,52.212,54.362,65.695,53.718,53.194,71.5,75.691,81.945,83.973,76.607,59.551,68.887,61.395,66.698,72.234
1919,94.805,17.772,16.528,12.742,14.154,26.849,88.609,137.11,151.52,135.57,128.9,105.21,91.393,54.515,40.815,44.053,22.467,25.542,23.743,26.584,26.394,22.817,25.838,14.604,19.464,17.629,28.617,20.556,22.312,38.158,25.526,42.634,43.928,65.65,57.795,66.413,62.416,53.211,59.257,51.472,43.607,31.088,58.452
1920,82.503,8.5102,12.997,17.313,7.5173,21.004,96.398,132.1,151.11,141.41,136.22,119.39,92.359,69.355,36.198,33.732,9.9703,26.321,15.983,25.883,14.177,9.3494,21.621,28.088,22.604,19.033,19.861,20.422,27.845,31.589,38.072,45.26,44.988,66.853,69.538,69.87,73.136,68.437,71.023,60.905,60.53,57.261,64.372
1921,129.65,32.503,38.55,29.634,39.021,41.627,125.8,174.75,175.34,172.78,164.54,151.58,132.29,94.377,63.04,61.292,35.116,45.677,44.533,48.868,49.967,36.695,47.295,38.912,41.825,42.688,43.303,36.387,49.319,49.236,55.554,62.486,71.447,95.883,86.4,92.359,96.78,91.387,70.252,82.759,85.443,73.422,86.692
1922,165.61,26.098,24.345,12.618,25.792,32.674,118.34,171.63,187.16,174,162.27,155.3,130.07,87.913,48.945,42.971,32.54,28.895,26.662,28.996,18.283,17.031,35.879,26.33,20.028,15.727,19.583,22.093,27.799,16.078,17.6,15.326,17.139,34.568,33.571,34.384,31.973,32.705,26.598,27.279,20.505,16.447,31.51
1923,0,21.966,24.365,19.42,27.637,37.756,124.84,187.1,200.29,186.6,183.58,168.05,152.43,104.34,64.289,60.232,39.671,42.053,39.595,40.037,35.483,30.279,42.155,42.212,37.766,31.161,36.159,42.126,46.546,67.415,77.018,85.673,84.236,126.87,111.68,120.37,124.54,118.22,124.72,120.81,104.83,102.12,118.27
1924,150.03,18.984,18.904,11.878,17.644,29.668,122.94,181.83,186.5,199.9,190.47,189.23,150.84,96.481,50.879,41.708,22.725,27.735,24.463,24.526,23.733,15.395,26.222,19.932,11.617,7.2049,15.982,11.296,22.793,15.118,15.012,17.638,28.466,48.999,42.277,45.536,53.215,54.15,45.627,32.437,24.974,31.94,36.538
1925,149.49,35.769,31.546,25.625,44.404,55.165,158.9,218.95,238.94,224.8,225.71,219.36,188.45,139.9,77.062,65.059,48.015,59.127,54.348,52.609,41.411,43.253,50.041,45.746,31.637,32.419,35.576,34.37,35.132,38.197,44.367,49.269,42.007,66.857,57.438,72.731,62.952,64.034,61.334,57.923,58.635,65.565,57.012
1926,89.931,31.465,26.407,32.22,30.585,55.27,160.73,238.95,247.08,246.86,247.2,240.91,209.03,145.4,90.89,73.443,51.539,51.385,51.846,54.537,46.849,34.926,49.263,45.381,40.12,29.065,29.906,32.536,39.987,49.637,45.597,62.123,64.137,91.858,79.482,92.425,85.365,77.015,89.412,75.463,80.365,67.221,80.672
1927,64.246,0,4.9605,7.0659,0,21.531,140.91,220.01,238.74,233.32,229.5,232.79,204.68,128.91,64.836,58.089,37.657,32.309,40.558,39.869,35.437,21.064,27.031,26.592,23.937,22.499,31.408,19.838,24.851,27.185,30.054,50.564,56.231,85.431,77.598,81.501,90.132,78.379,72.887,66.209,50.553,62.726,67.468
1928,130.19,38.034,30.715,31.219,40.958,55.756,183.66,257.86,273.58,279.6,275.8,274.4,241.98,175.9,96.602,76.178,51.969,56.074,57.311,49.729,42.388,49.977,47.825,30.352,27.744,28.64,29.96,30.219,37.989,40.991,42.522,48.993,49.259,73.194,66.66,80.116,73.857,75.684,69.392,62.051,70.213,57.842,81.696
1929,150.25,13.715,0,0,13.7,36.859,167.04,249.58,264.07,275.75,278.44,271.88,242.18,160.61,72.048,55.315,24.55,30.057,18.984,19.337,21.191,6.8434,11.166,7.8098,10.022,0,0,0,0,0,1.569,0,3.8874,19.296,14.391,15.056,14.201,10.391,2.2228,0.033293,0,8.4924,6.9419
1930,11.125,15.093,12.292,7.2604,20.82,49,198.52,286.7,306.22,302.45,304.6,305.75,273.07,184.94,91.082,77.123,55.155,42.43,51.119,44.446,43.104,26.422,30.294,28.619,15.786,18.251,25.215,26.617,29.317,50.759,52.649,74.772,66.723,113.93,103.87,104.98,109.94,107.92,102.56,102.03,100.97,95.933,102.84
1931,157.67,23.091,23.202,16.676,31.594,53.442,212.67,304.36,315.18,327.89,335.02,337.04,289.67,202.45,93.6,67.854,51.423,48.184,35.766,31.276,24.898,28.534,26.029,18.654,11.806,14.861,17.672,8.6736,24.89,20.596,12.39,27.585,22.358,40.647,40.226,55.318,51.293,43.619,37.171,41.184,39.238,34.447,44.196
1932,137.61,22.537,24.206,28.52,31.691,67.187,227.06,327.4,348.26,344.88,357.53,357.3,313.84,212.03,103.01,78.38,43.187,45.988,22.145,35.611,31.067,29.072,23.626,23.161,28.417,15.836,25.325,27.468,20.102,34.257,25.169,34.207,34.117,44.433,50.655,47.458,59.503,56.144,48.372,43.135,46.238,35.099,45.932
1933,19.946,10.062,13.697,8.9067,29.056,56.685,239.45,338.97,355.8,367.49,373.71,367.2,332.51,216.73,101.88,70.475,52.021,39.552,25.809,23.204,28.257,23.335,26.447,16.921,20.049,14.41,18.62,20.822,29.748,42.37,45.486,65.336,47.019,96.138,83.517,84.912,87.145,85.981,94.114,85.094,85.26,75.484,79.469
1934,137.75,33.476,29.098,34.225,39.669,86.694,260.26,370.04,387.81,405.2,411.04,408.56,363.43,253.2,119.96,90.359,50.009,49.488,29.637,32.107,28.888,25.557,28.092,20.525,17.255,21.074,26.399,24.039,23.383,31.072,30.686,41.649,43.996,67.127,59.877,60.803,63.005,62.493,61.289,52.274,50.8,54.943,59.235
1935,139.08,21.39,15.515,32.34,38.946,82.247,275.45,392.14,412.01,424.32,431.83,426.69,384.43,259.49,113.66,84.925,51.154,32.105,15.768,21.364,27.551,20.519,22.686,14.964,11.602,12.287,22.484,10.704,22.749,23.13,18.087,25.351,31.694,45.116,39.589,36.713,38.277,38.985,38.737,24.244,35.699,26.951,45.01
1936,102.96,44.104,49.399,57.169,60.844,102.43,298.83,432.58,439.87,467.82,485.35,484.42,434.38,300.28,138.11,98.765,69.011,58.512,36.075,40.474,25.076,24.383,33.995,27.552,22.14,32.384,30.581,21.771,29.977,37.707,42.904,60.903,46.399,79.553,80.949,75.154,74.568,87.304,77.393,75.452,76.129,66.941,82.545
1937,84.448,23.01,27.328,35.558,43.323,87.608,298.73,442.97,466.08,486.98,495.26,486.19,449.71,308.92,139.56,103.32,61.728,35.558,27.697,33.171,23.828,18.236,22.716,18.512,15.473,22.906,19.824,21.912,28.075,45.858,50.509,70.638,69.554,100.29,91.259,94.034,100.1,95.968,86.847,79.597,73.92,72.73,87.625
1938,164.2,46.731,43.25,50.641,57.411,107.43,337.69,485.29,517.04,523.43,541.88,553.19,502.51,349.04,172.94,116.27,82.487,52.305,34.398,36.484,36.091,21.449,29.836,26.03,27.921,20.877,31.591,32.287,39.306,41.783,39.784,49.331,61.852,71.313,56.638,64.125,64.647,68.316,53.311,46.333,55.319,52.016,59.021
1939,156.54,38.869,34.199,34.137,58.185,108.42,346.38,496.06,535.82,564.6,586.3,578.9,532.36,365.79,176.36,115.5,75.667,41.621,18.049,25.93,15.085,11.632,12.533,9.2129,9.875,7.6106,8.0594,13.437,18.822,27.379,31.12,45.739,46.805,40.354,40.08,38.452,43.784,44.144,25.562,27.644,31.325,26.928,37.274
1940,69.31,42.939,51.652,59.757,69.072,119.64,372.87,543.73,582.31,604.56,626.19,638.7,593.12,423.13,219.93,146.52,113.75,62.097,28.36,32.488,32.775,25.88,33.394,19.751,26.495,30.873,30.18,31.11,41.631,80.076,86.45,105.37,120.91,120.3,108.12,107.34,124.94,120.81,104.27,95.912,105.24,99.135,103.04
1941,204.96,43.916,41.936,48.232,63.897,108.94,381.28,560.08,600.73,641.96,660.91,680.76,630.6,452.88,226.03,146.52,113.14,41.368,14.958,13.365,9.1086,0,9.7364,7.387,0,0,5.2259,9.0169,24.19,35.278,41.571,47.521,78.937,40.44,21.812,27.55,26.142,30.176,15.082,12.735,20.824,13.089,21.795
1942,157.91,65.228,72.437,76.257,98.881,152.57,437.07,620.4,669.45,704.95,753.94,764.11,729.19,532.79,289.96,198.14,167.56,83.268,37.736,42.662,41.795,39.537,33.968,28.007,31.767,28.403,33.86,30.453,60.114,100.46,134.27,154.12,185.86,110.27,89.627,91.467,91.663,93.52,77.862,81.826,82.389,70.469,78.122
1943,152.79,65.699,76.781,77.335,96.311,158.68,462.28,658.85,711.14,758.87,805.66,831.45,792.85,592.32,318.29,224.8,196.69,106.96,33.853,38.886,39.02,16.369,27.093,29.843,17.419,28.34,25.25,26.775,73.312,134.35,181.93,229.94,286.73,111.04,71.05,78.759,88.418,79.107,77.452,60.969,67.619,64.087,80.802
1944,132.65,67.262,68.818,68.068,85.649,151.78,479.6,686.32,739.95,802.76,856.59,892.92,876.15,651.46,356.18,255.23,236.82,118.84,18.845,18.88,30.639,15.009,21.69,15.214,16.039,18.507,19.019,24.354,91.083,209.72,288.23,364.65,465.87,143.49,70.937,80.312,77.748,78.183,65.913,54.655,63.923,62.639,66.054
1945,225.87,88.759,93.604,98.037,117.14,185.05,523.31,743.69,803.36,866.23,946.08,987.73,974.68,747.68,432.16,315.54,307.27,170.43,40.434,36.313,43.882,30.361,28.379,41.432,34.227,45.694,38.951,36.55,142.11,364.45,469.17,580.44,751.11,165.87,59.445,53.089,59.731,52.475,45.978,60.809,53.628,50.615,67.142
1946,248.21,106.83,110.33,112.73,138.54,206.11,561.66,797.22,873.54,945.51,1029.1,1098.3,1080.1,843.71,490.68,385.32,377.58,213.17,41.74,37.058,41.519,29.281,36.969,31.543,24.146,37.791,32.174,36.346,252.59,607.49,795.4,978.38,1217.1,209.46,41.224,51.919,49.847,40.299,35.076,31.107,40.964,25.329,41.834
1947,134.71,117.02,116.6,130.62,152.84,236.15,599.86,863.57,947.51,1032.5,1131.2,1208.7,1204.8,954.39,575.2,449.49,471.78,266.89,51.362,55.138,58.866,46.801,48.673,50.333,38.227,60.559,58.442,58.418,400.08,989.37,1301.4,1518.4,1804.2,356.14,126.47,130.87,129.42,130.64,120.24,121.58,113.53,111.73,114.77
1948,295.59,146,147.07,147.19,171.5,267.32,656.56,917.2,1017.1,1114.5,1226.7,1329.6,1330.9,1068.8,649.33,520.8,528.46,300.19,56.992,52.379,55.443,46.65,44.564,41.504,41.588,48.879,57.797,57.848,553.17,1376.1,1739.7,1922,2173.3,286.7,63.926,51.658,61.506,44.4,49.601,49.064,45.595,40.013,49.626
1949,314.64,157.65,154.48,161.75,191.04,282.61,694.4,971.37,1089,1199.8,1336.7,1448.5,1474.4,1189.5,723.86,592.66,558.61,297.09,60.259,53.929,62.761,45.952,50.514,45.432,49.394,62.769,63.585,74.228,723.25,1727.9,2100.5,2219,2327.3,278.29,67.877,66.585,77.13,69.192,55.04,44.805,59.649,41.474,53.125
1950,242.36,182.73,187.82,182.46,202.91,309.93,735.66,1043.2,1172.2,1305.4,1451.9,1591.1,1622,1312.9,812.01,653.64,567.44,271.77,65.103,58.544,62.294,58.964,62.093,54.881,50.462,60.422,72.926,83.283,830.96,1897.8,2276.6,2269.8,2246.8,285.3,102.62,104.62,102.52,100.9,100.85,86.317,93.111,81.901,96.131
1951,342.91,202.62,202.54,198.39,225.06,334.92,788.77,1111.3,1245.1,1395.1,1564.4,1723,1755.9,1416.5,872.36,691.83,529.47,230.49,71.203,65.494,67.345,60.199,64.522,62.071,52.496,63.614,77.064,83.213,798.14,1753.5,1996.3,1849,1714,193.12,72.468,72.817,67.268,62.404,67.417,56.696,45.901,35.8,61.433
1952,387.24,263.38,250.21,231.69,270.4,387.32,860.2,1191,1350.5,1514.3,1703.5,1869.1,1901.3,1534.2,923.08,707.96,492.4,211.49,87.037,74.802,98.106,82.953,81.405,77.463,67.246,70.809,80.87,89.708,706.27,1435.4,1556.2,1376.5,1202.3,169.8,91.767,91.27,82.303,89.568,71.082,68.135,80.442,70.229,78.2
1953,449.51,277.12,264.88,256.64,283.08,413.78,895.8,1259.4,1416.9,1602.7,1813.4,1998.8,2030.9,1615.9,939.51,684.6,411.83,167.14,88.389,82.677,87.746,76.843,73.589,76.115,64.702,61.255,78.256,85.73,522,988.47,1035.4,887.02,738.91,123.14,71.169,76.632,75.406,68.186,64.619,54.707,62.014,49.745,66.756
1954,407.72,304.21,279,258.01,288.62,426.87,939.85,1316.4,1487.9,1680.2,1890.2,2089,2094.3,1640.8,914.54,635.49,339.8,145.86,79.791,74.257,75.545,69.368,65.284,58.635,57.625,54.674,56.453,70.412,348.01,640.23,668.39,556.18,463.35,130.3,87.286,94.86,96.863,94.646,83.651,81.211,81.618,68.297,87.914
1955,550.07,358.78,346.07,311.41,344.34,486.54,1012.8,1395.7,1586.5,1779.7,2010.6,2201.7,2181.8,1661.6,886.35,578.8,283.53,138.15,94.385,78.861,89.991,79.997,74.979,64.7,57.933,60.718,61.068,76.846,239.85,383.36,378.27,312.11,258.63,77.984,67.103,56.726,62.947,63.58,55.714,45.965,55.861,47.998,57.44
1956,570.06,389.71,348.47,311.1,342.69,487.37,1024.1,1428.8,1626.2,1814.2,2035.1,2221,2167.8,1601.3,797.25,499.73,223.71,116.28,77.368,75.542,83.094,56.149,59.466,52.843,45.433,41.169,40.194,36.266,130.44,217.33,214.99,178.17,141.57,66.095,57.557,68.165,64.508,59.045,46.724,40.233,50.563,32.812,49.25
1957,509.63,426.34,384.83,335.64,360.6,522.46,1072.5,1485.3,1679,1868.9,2089.4,2247.9,2141.4,1546.8,738.8,443.85,207.67,116.15,88.059,89.267,84.161,74.014,69.876,60.503,55.561,58.239,68.646,65.957,110.66,166.09,179.67,169.44,148.43,126.01,115.71,119.24,135.01,126.76,111.99,105.16,116.45,96.201,111.57
1958,709.29,458.13,402.22,346.66,370.77,529.69,1091.6,1504.4,1706.5,1891.4,2085.2,2218,2070.7,1440.5,637.63,355.74,159.63,85.951,74.606,66.769,69.344,56.026,55.806,41.18,36.405,33.886,39.602,34.238,49.758,70.186,60.868,53.16,41.678,27.2,22.009,31.51,26.836,24.432,1.7639,6.1802,19.721,2.7742,16.02
1959,646.32,514.95,450.85,367.77,404.55,559.52,1130.5,1544.3,1742.7,1922.6,2096.7,2192.5,2005.3,1344.7,575.07,337.26,160.17,113.62,90.132,94.432,97.366,80.237,75.449,59.872,68.783,64.78,69.915,69.377,69.996,92.137,94.627,99.862,83.488,109.69,101.58,104.08,112.34,106.73,91.802,90.201,100.27,77.35,90.735
1960,713.66,538.47,453.3,368.75,396.81,547.59,1128.9,1555.8,1731.7,1895.3,2045.2,2099,1860,1189.2,481.99,270.44,135.46,87.997,80.897,73.866,81.521,61.08,62.726,49.683,46.405,44.854,51.123,42.473,40.489,53.903,46.462,47.703,38.702,57.768,57.365,62.714,67.663,62.272,52.057,32.779,43.809,40.602,42.373
1961,691.8,584.08,490.9,386.17,411.65,561.21,1158.3,1563.7,1750.4,1889.2,2016.2,2028,1744.7,1079.9,433.41,257.83,134.34,103.34,99.24,93.402,96.049,86.308,84.325,74.287,72.496,63.855,75.68,57.978,62.763,72.08,69.667,86.562,76.87,119.81,123.79,103.76,127.21,116.37,94.083,90.981,96.958,93.385,98.045
1962,830.77,621.31,496.66,392.92,410.62,567.38,1152.5,1560.7,1735.3,1860.8,1956.7,1929,1605.2,974.48,382.41,220.11,128.59,104.54,97.177,96.585,93.87,85.965,83.704,60.571,71.231,55.53,61.321,51.938,45.949,46.624,43.132,52.1,35.557,63.21,62.218,62.959,54.284,66.799,54.636,40.836,40.237,35.696,53.38
1963,802.58,624.84,511.3,392.85,400.3,562.97,1144.5,1558.7,1719.4,1828,1887.4,1812.6,1483.3,853.94,337.85,204.9,130.2,105.27,100.77,93.418,97.937,91.04,88.901,66.21,65.931,59.577,68.359,60.422,47.714,49.361,53.4,48.046,36.862,72.514,73.591,68.995,71.053,79.969,63.272,50.037,54.543,49.034,60.61
1964,721.02,613.23,488.79,370.91,380.15,539.32,1123.6,1530.8,1676.5,1756.4,1780.5,1668.8,1312,748.35,283.7,182.8,107.48,100.23,101.47,87.032,87.181,76.663,75.988,54.267,60.003,53.578,54.888,57.96,28.433,42.551,52.696,65.792,53.788,93.45,86.159,83.559,91.016,89.59,69.674,64.336,73.107,53.861,70.443
1965,829.26,633.92,503.62,388.22,402.16,550.31,1143,1540.8,1667.8,1722,1717.5,1562,1204.7,680.15,276.4,179.85,128.05,118.04,121.96,111.99,108.02,97.204,100.32,79.098,75.739,69.727,69.511,65.437,42.68,48.391,47.256,37.946,28.989,70.003,69.796,60.744,63.62,64.296,45.821,33.181,36.374,32.866,53.605
1966,702.95,611.44,496.43,378.58,395.5,549.03,1115.5,1495,1620.5,1644,1612.7,1439.9,1089,599.14,259.91,184.24,137.58,129.69,122.6,119.48,121.52,111.1,105.87,83.733,82.027,70.405,79.176,74.797,51.183,64.824,66.93,66.547,63.011,108.07,94.498,93.897,87.613,94.699,82.891,71.036,80.261,59.852,75.828
1967,714.14,578.33,472,372.79,384.23,538.51,1116.3,1479.6,1580,1577.6,1525.2,1323.3,974.77,542.07,238.43,172.55,138.48,140.68,125.9,127.71,116.88,111.52,107.35,92.122,88.907,71.982,73.345,78.652,52.889,63.221,57.83,75.256,54.926,112.2,102.15,103.05,108.17,102.72,87.546,74.594,73.667,75.267,87.358
1968,676.64,545.26,457.24,368.72,381.23,533.74,1085.7,1431.8,1526.8,1496.8,1416.9,1203.3,882.24,482.25,238.01,185.44,154.82,154.7,143.34,136.73,135.63,119.85,120.28,90.819,82.796,80.723,91.413,91.059,52.776,61.185,57.435,66.53,50.574,90.946,87.809,90.769,89.606,79.933,66.277,71.682,60.926,61.827,74.271
1969,648.02,550.4,462.92,378.22,405.95,545.29,1096.8,1428,1494.1,1453.4,1350.8,1117.4,810.13,465.1,247.27,208.7,183.69,187.18,184.06,171.55,166.97,152.02,143.47,126.99,117.53,120.5,116.15,113.96,87.453,88.125,90.062,95.651,86.954,136.66,126.28,136.6,122.56,120.85,112.61,102.84,105.26,93.19,113.3
1970,624.52,499.68,431.88,358.63,374.65,516.21,1037.4,1352.9,1408.1,1339.8,1227.9,995.5,708.01,403.06,229.46,193.19,175.92,183.6,172.62,159.33,161.77,141.7,137.68,118.51,105.74,96.816,99.398,92.854,60.811,64.578,65.404,60.63,54.618,97.883,90.716,87.875,89.327,91.256,72.614,54.688,68.547,56.552,69.4
1971,512.24,467.15,406.44,343.82,362.32,492.82,1001.4,1309.3,1338.1,1252.8,1124.7,901.34,636.98,376.38,230.98,209.5,194.56,202.89,187.47,186.61,176.4,166.61,156.86,135.43,113.67,123.12,111.74,110.69,77.085,77.616,80.633,96.363,87.035,146.39,135.06,135.12,129.77,130.96,115.16,105.13,113.98,97.032,107.09
1972,660.08,464.45,416.69,355.39,369.46,503,991.12,1267.9,1291.4,1181.4,1058,832.99,584.7,361.06,256.19,226.01,219.4,228.24,222.22,215.78,210.58,184.56,171.48,145.55,129.29,133.37,134.6,116.92,80.468,58.413,62.166,49.165,45.221,78.863,83.511,85.841,82.079,64.656,45.945,46.546,49.083,42.962,54.812
1973,526.86,451.08,412.78,352.85,368.9,492.57,954.99,1225.1,1223.3,1115.6,972.95,766.45,546.78,355.38,275.19,263.58,258.15,264.8,265,254.4,249.64,215.49,215.49,184.08,163.69,153.68,162.16,151.54,110.68,98.192,100.51,105.17,88.382,151.63,142.75,143.3,131.93,130.03,115.74,107.93,110.92,101.46,123.04
1974,479.26,414.32,376.99,324.73,331.94,446.92,900.77,1138.8,1131.8,1025.6,880.91,683.67,472.86,328.13,281.89,278.14,279.66,278.91,284.4,271.2,266.44,236.83,224.65,188.52,167.24,158.93,156.72,146.88,88.942,85.479,82.525,82.031,77.737,140.33,131.19,131.41,127.29,125.19,111.47,98.48,102.95,88.565,93.289
1975,574.49,422.34,377.6,334.46,335.95,451.2,887.81,1103.9,1090.4,957.91,818.59,629.66,461.26,338.87,313.51,321.04,325.85,332.79,334.53,344.08,319.24,285.52,266.95,228.82,203.7,182.01,187.56,179.66,102.85,85.548,73.93,64.871,63.559,111.04,110.77,113.82,93.829,106.23,79.394,79.47,71.059,70.203,82.793
1976,521.33,394.98,348.44,315.05,315.15,418.55,828.46,1029.1,1004.6,878.46,734.63,565.53,408.15,332.76,337.01,354.33,364.59,374.1,384.71,384.64,367.41,329.56,310.75,249.02,221.15,211.44,209.55,200.08,113.63,90.394,57.264,67.831,58.85,111.96,105.43,106.2,99.717,93.484,80.554,67.543,74.546,75.784,81.553
1977,502.52,382.96,340.39,301.36,293.5,393.47,797.17,985.02,946.34,817.03,688.79,524.37,395.86,360.4,401.69,419.66,440.52,461.34,490.7,473.29,464.2,410.04,393.39,324.76,293.6,260.58,263.82,254.96,140.3,100.22,88.3,72.209,56.458,120.93,116.56,112.13,106.57,104.2,94.196,78.277,87.542,76.501,83.458
1978,442.79,377.26,345.87,301.2,299.83,379.43,764.32,929.89,891.24,770.39,638.04,483.81,401.86,404.98,487.33,523.74,554.2,584.4,611.53,611.89,598.25,546.98,523.97,433.86,393.54,356.02,365.54,358.1,178.67,145.93,124.68,105.5,103.11,160.94,157.89,159.98,155.97,143.27,136.46,116.52,115.46,112.95,114.83
1979,564.1,371.73,333.43,291.49,281.83,370.59,727.59,880.32,838.78,709.63,583.52,454.17,398.25,458.55,581.76,634.09,692.4,730.79,772.58,792.64,776.08,713.35,680.24,561.06,498.6,457.08,462.25,463.67,209.64,133.91,83.576,61.476,46.421,84.896,98.322,99.964,76.487,72.102,66.312,55.779,54.719,47.73,56.581
1980,446.07,367.74,326.5,278.02,271.5,340.54,695.67,838.53,789.14,666.13,547.26,436.25,413.92,549.12,748.38,823.76,913.55,973.32,1052.3,1087,1073.9,1003.4,966.5,809.45,722.46,662.55,697.05,687.38,321.16,218.74,146.31,124.22,98.499,162.6,150.67,147.26,141.26,141.79,119.53,113.76,116.73,117.73,119.85
1981,399.57,331.98,304.76,255.04,241.38,317.6,642.11,775.11,724.41,610.18,497.82,410.81,426.66,663.02,969.21,1076.3,1231.5,1312.1,1447,1527,1531.3,1432.1,1380.7,1169.7,1039.3,958.55,1010.6,996.57,432.89,298.08,183.93,147.39,109.56,158.82,153.52,164.66,162.6,147.35,131.55,111.18,115.76,108.49,122.88
1982,505.19,328.96,294.37,243.97,236.78,298.75,617.05,729.04,681.48,561.85,456.5,390.19,491.26,854.52,1299.9,1460,1718.3,1855.8,2086.1,2205,2247.8,2129.1,2061.7,1747.8,1541.3,1422.5,1492.3,1479.4,613.79,364.44,185.18,123.26,89.755,112.39,111.29,114.37,100.95,97.801,84.258,70.451,74.054,68.681,77.651
1983,433.09,305.71,266.24,221.01,216.72,266.67,577.48,684.16,623.03,523.67,422.32,407.05,573.43,1131.6,1812,2069.3,2464.8,2695.2,3071.6,3284,3367.7,3196.9,3083.7,2605.6,2294.4,2110.3,2181.2,2159.1,884.36,504.05,258.6,160.53,105.33,137.09,123.3,124.56,123.95,125.68,98.874,99.268,89.825,82.908,94.721
1984,399.9,301.33,267.42,224.23,201.72,266.62,547.77,651.89,597.97,483.53,419.75,431.51,703.69,1566.1,2587.4,2981,3617.5,3974.6,4562.3,4893.5,5007.7,4743,4545.2,3805.9,3319.6,3007.9,3058.6,2972.3,1268,695.37,324.47,210.06,146.3,187,167.65,175.6,172.84,160,141.95,121.32,131.52,129.49,137.43
1985,408.63,286.08,254.76,205.34,196.3,239.13,512.77,602.14,549.22,450.75,394.9,469.09,932.16,2212.4,3762.2,4377.7,5369.2,5912.9,6763.5,7224.1,7319.8,6845.3,6429.6,5289,4538.9,4046.2,4056.1,3905.5,1802.1,886.7,363.36,212.01,143.41,173.34,152.12,163.48,155.84,148.2,121.39,114.32,111.87,106.41,123.43
1986,408.21,256.28,230.22,167.47,166.92,219.31,461.55,551.55,499.99,418.6,377.37,524.74,1223.4,3112,5401.6,6340.5,7734.3,8513.3,9633.4,10135,10045,9241.1,8426.6,6819.2,5752.9,5101.7,5076.2,4949.9,2590.6,1147.1,382.52,201.62,143.37,175.45,141.86,148.93,142.94,136.63,103.31,95.603,99.173,90.622,84.02
1987,359.31,254.8,222.16,181.37,165.82,221.19,447.51,534.57,482.13,406.46,394.16,658.27,1679.1,4394.8,7744.9,9093.6,10926,11896,13146,13537,12983,11669,10290,8239.1,6958.8,6275.7,6373.7,6463,3960.7,1592.3,436.11,249.86,182.68,217.45,190.04,206.95,188.23,171.52,159.71,142.08,139.41,134.82,144.42
1988,288.67,230.63,206.82,163.87,149.48,191.79,410.79,483.88,438.43,380.16,405.45,794.41,2225.9,5984,10508,12261,14311,15368,16380,16363,15144,13263,11447,9239.3,8064.6,7668,8103.4,8663.5,6045.8,2196.6,474.51,274.51,208.31,244.19,219.84,225.69,228.47,206.1,174.96,156.62,162.73,155.07,163.29
1989,439.57,228.02,193.64,156.08,147.3,179.28,385.67,460.87,425.51,376.38,430.87,984.4,2873.8,7703.9,13367,15402,17325,18226,18685,18074,16198,13991,12031,10147,9492.1,9617.8,10704,11797,8615.8,2877.6,465.91,218.85,165.15,179.32,155.16,154.99,135.94,123.31,103.69,81.303,89.453,76.215,88.364
1990,307.14,229.14,194.55,155.54,137.36,183.1,376.79,445.25,413.66,378.8,494.09,1211.8,3589.6,9471.1,16090,18208,19518,20044,19652,18466,16139,14034,12513,11594,11852,12832,14464,15956,11609,3735.8,582.72,315.76,270,280.36,257.81,267.09,252.05,231.3,208.21,182.85,186,174.39,183.4
1991,312.08,187.43,159.31,111.98,105.53,129.35,324.13,383.05,366.16,349.01,501.56,1365.1,4056.7,10504,17276,19125,19502,19578,18443,16980,14938,13587,13154,13431,14612,16190,17909,19392,13251,3941.4,558.49,292.19,258.55,239.98,200.74,206.14,198.4,170.37,142.93,126.91,126.87,120.28,129.18
1992,314.57,197.97,163.6,122.69,104.09,139.59,317.9,386.7,382.74,358.61,551.74,1500.7,4339.1,10873,17246,18633,18158,17888,16442,15162,13895,13644,14319,15735,17481,19049,20292,20862,13514,3887.8,609.62,374.06,344.78,257.66,234.78,241.44,217.9,205.11,162.17,159.87,170.97,166.4,161.75
1993,360.63,198.49,169.24,120.74,111.95,139.89,309.24,368.78,347.16,372.75,553.52,1509.1,4229.1,10252,15716,16642,15683,15298,14032,13300,13165,14031,15551,17556,19175,20029,20089,19585,11874,3315.2,602.44,426.66,431.12,247.35,201.46,209.31,198.37,181.15,145.1,131.77,125.42,118.63,129.6
1994,258.57,187.77,152.58,105.07,98.506,120.46,284.73,343.75,326.64,345.73,531.5,1387.3,3787.3,8903.8,13306,13917,12925,12687,11909,11796,12641,14193,15857,17622,18359,18400,17310,16095,8942.5,2544.1,677.5,583.09,602.2,307.98,243.08,258.94,251.18,225.12,192.58,173.55,169.57,158.18,166.68
1995,332.23,199.64,169.35,119.63,111.32,132.11,291.14,337.77,333.62,340.48,506.05,1222.5,3188.6,7292.5,10801,11325,10603,10594,10274,10561,11785,13460,14591,15565,15459,14598,12976,11405,6109,1891.6,725.29,677.26,691.65,288.58,213.2,236.11,220.66,205.52,166.82,152.19,149.41,136.31,158.15
1996,380.29,205.26,168.2,117.79,107.25,130.22,286.24,331.31,316.09,315.64,447.61,1006.9,2516.4,5713.3,8617.4,9195.8,8746.9,8893.3,8823.1,9251,10405,11649,12039,12319,11617,10445,8780,7414.3,3874.4,1411.8,775,719.44,721.26,255.23,193.3,208.85,203,187.45,149.79,134.2,128.32,125.38,141.26
1997,293.33,205.81,166.22,121.23,107.04,128.61,267.33,318.63,308.91,313.19,384.35,796,1910.8,4329.3,6811.2,7425.8,7154.9,7340.3,7286.1,7563.6,8262,8881.6,8666.7,8450.7,7552,6541.4,5334.2,4417.6,2342.9,1144.9,819.76,758.64,725.1,279.64,231.57,243.22,242.3,221.44,198.06,169.7,167.19,167.33,174.68
1998,333.63,181.83,147.16,101.9,78.333,96.047,249.46,297.59,285.32,269.92,332.9,617.14,1438.5,3317.8,5401.2,5994.1,5759,5882.7,5700.1,5770.7,6042.8,6251.6,5837.5,5434.5,4712.2,3984.6,3197.1,2598.7,1444.2,849.28,671.47,621.1,575.51,227.67,192.01,207.27,203.57,187.59,144.41,138.89,126.1,119.48,131.92
1999,445.55,248.34,196.17,143.53,130.2,146.58,290.65,337.58,330.72,306.08,341.22,539.9,1127.6,2576.3,4283.9,4747.8,4468.6,4510.9,4236.8,4173.6,4161.4,4125.7,3678.9,3345.4,2855.1,2367.5,1885.5,1539.5,927.67,656.42,571.81,494.6,444.31,221.33,204.86,216.13,222.42,199.99,165.69,151.81,140.66,142.09,152.06
2000,351.97,240.68,191.89,128.69,110.11,132.17,264.49,317.19,312.56,284.23,309.46,441,868.58,1926.7,3232.8,3544.4,3248.3,3216.4,2916.1,2774.3,2663.5,2565.3,2229.5,1987.7,1676.8,1379.8,1115,918.2,581.76,485.93,418.91,358.23,320.68,227.36,201.97,226.73,232.15,204.76,184.06,167.15,158.53,154.61,164.95
2001,372.42,226.08,170.96,118.37,111.58,127.19,252.89,306.76,289.9,269.28,287.19,380.02,670.55,1460.9,2394,2578.8,2304.1,2236,1967,1822.9,1703.8,1587.3,1374.7,1208.2,1016.3,849.34,685.85,566.9,367.47,304.89,267.74,244.09,222.16,197.84,185.25,197.96,204.12,190.55,165.66,138.73,139.15,118.42,136.8
2002,383.82,275.64,214.25,155.68,146.91,166.82,294.01,341.37,336.77,313.18,303.27,356.68,565.71,1130.6,1769.3,1855.9,1628.6,1557.6,1353.9,1230.3,1122.5,1039.4,883.89,779.54,669.56,567.31,478.85,406.86,281.89,251.01,231.79,212.99,208.49,233.53,235.52,242.32,244.77,227.71,198.2,188.72,183.48,170.22,194.79
2003,458.32,254.09,193.67,144.93,135.12,164.46,275.41,317.62,312.9,288.06,269.09,304.23,431.64,822.24,1247.3,1285.1,1104.1,1048.6,908.69,814.51,729.19,662.62,567.7,492.11,426.47,356.64,307.29,266.36,175.97,141.01,122.36,116.64,114.71,159.18,155.61,164.62,178.16,152.43,122.17,111.03,114.48,95.671,107.9
2004,268.26,258.26,212.59,170.7,164.93,175.71,287.44,327.05,316.21,279.03,270.98,285.85,372.6,649.01,939.72,940.08,818.12,776.53,672.15,605.04,553.26,504.16,442.81,389.86,345.88,295.34,264.16,241.02,179.64,181.44,182.83,189.15,188.56,280.66,279.5,278.28,286.47,274.89,259.99,244.13,234.61,231.85,237.95
2005,363.96,249.66,209.71,177.11,162.37,175.96,285.92,316.35,302.75,267.38,238.64,236.87,289.83,478.68,681.85,695.04,601.34,572.77,490.9,447.17,404.39,354.04,316.13,282.62,262.96,217.84,201.24,176.47,132.16,134.29,120.54,129.71,138.1,216.16,214.35,228.35,232.88,222.64,193.52,179.19,174.14,160.93,176.15
2006,377.72,228.83,200.89,166.13,164.38,183.35,269.67,298.7,278.96,236.62,199.58,202.34,230.64,367.26,518.07,510.61,448.13,424.06,373.32,338.84,302.72,271.43,246.56,211.87,203.33,175.04,160.74,155.64,102.87,108.8,102.66,117.75,119.2,197.87,212.15,224.76,217,200.74,173.72,160.34,156.57,150.89,172.03
2007,277.98,229.55,210.72,182.42,169.9,173.79,270.53,294.66,265.05,229.95,191.97,178.15,196.9,301.81,408.75,416.38,375.59,362.26,319.14,283.95,267.65,239.59,218.99,199.26,194.06,169.71,153.82,148.69,114.62,140.46,144.36,157.63,162.31,257.98,257.92,268.78,281.67,265.28,234.17,220.29,215.48,213.65,216.48
2008,264.7,169.38,145.5,128.59,123,122.46,209.56,223.08,205.08,156.66,127.14,103.04,115.86,196.07,288.47,305.24,265.77,257.36,227.69,205.7,187.39,164.51,145.74,125.82,128.07,104.86,99.471,91.451,55.59,87.07,90.685,88.023,101.1,189.02,204.28,215.84,222.08,211.5,161.38,153.11,151.71,143.11,158.18
2009,280.75,176.78,167.15,142.28,136.86,126.47,213.35,236.7,207.92,160.95,134.44,114.42,111.53,174.91,256.13,266.94,242.44,235.96,211.07,190.88,192.45,163.03,158.14,128.39,132.77,118.65,109.39,101.98,79.104,115.21,113.68,123.59,134.83,231.99,239.45,242.64,244.23,237.88,197.61,190.21,187.27,172.87,195.88
2010,280.86,142.58,128.77,113.4,101.84,100.83,184.98,190.31,174.06,128.75,102.67,78.878,79.866,139.74,202.22,212.27,195.95,190.75,173.53,152.12,143.81,128.05,110.94,108.88,106.48,87.16,80.181,69.353,50.292,85.44,90.443,95.144,97.124,198.22,193.93,218.33,215.68,201.65,175.17,148.41,154.19,148.92,156.32
2011,175.73,149.19,136.9,113.43,106.13,102.21,181.79,208.01,176.45,139,105.02,81.199,69.024,120.72,187.63,208.56,192.42,179.23,163.79,162.38,153.15,132.31,124.96,115.42,121.08,104.63,100.85,94.23,79.024,134.68,150.32,158.91,161.07,274.3,285.31,297.95,305.13,285.53,251.9,235.07,227.03,230.35,230.23
2012,236.67,126.96,114.62,91.709,75.985,79.484,161.81,177.45,157.18,116.75,85.651,57.536,61.735,95.053,157.05,164.61,158.21,158.54,144.07,127.75,129.74,111.57,109.35,99.609,99.159,72.432,74.812,70.545,60.305,108.25,110.85,122.67,129.11,234.99,243.07,246.7,255.8,243.48,208.37,187.33,184.09,181.16,191.3
2013,262.46,106.05,94.215,70.858,53.686,49.078,139.52,141.25,132.51,80.83,64.523,31.549,63.662,68.9,137.93,145.49,140.78,125.74,123.8,105.16,101.16,115.19,91.571,78.927,91.685,67.574,69.542,65.128,65.399,83.614,103.64,85.219,92.793,185.54,191.33,206.89,217.45,200,175.98,143.95,140.83,153.48,156.56
2014,134.97,160.49,163.44,128.37,125.56,140.14,193.73,222.89,241.59,150.42,100.08,120.97,95.538,100.59,151.47,177.87,156.81,180.95,132.39,130.53,157.66,156.87,180.2,160.02,153.31,123.62,124.79,115.54,132.97,200.39,208.36,214.35,187.98,361.56,362.34,371.01,352.08,344.5,327.33,304,317.21,308.87,334.59
2015,198.53,102.46,85.983,59.39,49.757,47.373,123.26,142.6,131.13,97.606,69.313,35.511,28.153,60.566,106.58,115.06,115.55,115.27,102.61,100.73,95.105,86.251,89.792,70.139,69.011,67.566,57.439,58.085,52.005,105.31,118.82,122.07,130.01,229.7,247.14,254.48,255.17,239.74,200.18,186.68,186.98,186.01,193.87
2016,226.94,95.091,95.015,77.302,54.112,41.79,125.34,146.63,137.26,97.754,62.237,36.985,31.186,49.246,96.537,103.89,106.72,100.47,97.235,94.36,92.197,79.385,82.362,64.059,76.645,61.083,58.763,55.427,52.14,111.1,129.24,129.12,126.99,230.89,238.85,245.22,247.12,233.05,206.74,187.75,189.86,195.69,198.68
2017,195.37,95.541,89.867,80.106,62.525,60.56,131.59,157.06,141.9,104.22,78.645,51.481,39.62,58.294,109.69,107.54,106.99,115.9,106.74,101.91,108.41,88.398,95.362,80.941,74.432,70.127,67.179,71.832,62.073,138.76,139.29,147.19,150.71,281.15,281.06,293.43,310.85,288.04,243.16,226.3,228.8,234.27,246.29
2018,135.89,67.079,67.361,48.168,28.342,23.684,89.753,121.5,117.41,83.221,46.117,16.523,5.6178,20.528,60.281,64.483,69.062,74.828,74.233,65.815,68.096,54.594,56.853,44.755,54.454,40.874,42.433,33.926,41.688,100.87,120.49,134.23,142.94,255.29,268.38,281.89,276.3,257.81,220.38,201.79,209,201.86,207.79
2019,225,85.183,83.007,68.311,53.304,42.807,106.9,132.83,129.99,97.328,66.758,25.694,26.767,34.561,63.909,78.826,74.881,84.379,76.878,71.607,81.982,67.205,67.605,52.468,62.108,54.314,51.029,52.993,44.473,105.93,121.33,126.55,132.57,239.66,238.72,260.91,263.38,237.59,212.15,198.1,202.33,192.6,211.45
2020,192.53,81.456,75.812,58.139,40.267,33.019,109.75,138.79,125.59,87.723,64.875,31.445,13.748,26.428,60.815,71.613,74.759,65.41,70.319,69.591,64.783,58.849,63.765,51.049,52.308,36.621,48.666,43.001,50.159,109.37,130.33,136.37,145.38,253.57,256.44,271.34,279.59,261.46,227.21,203.19,202.94,204.12,223.04
2021,89.624,76.881,67.645,48.692,39.681,33.142,97.113,129.03,116.02,81.14,53.906,26.021,9.685,15.889,51.005,68.539,68.163,71.197,70.439,65.405,72.973,59.654,57.394,55.085,67.14,50.186,50.444,43.98,63.692,114.3,154.45,177.99,169.05,297.44,303.09,314.39,325.43,304.15,268.63,258.44,250.94,252.92,258.26
2022,218.7,60.306,50.75,30.771,15.676,18.902,99.285,124.1,112.2,83.041,54.627,30.489,0,15.056,33.179,41.596,39.646,43.196,68.72,63.952,41.106,58.185,47.148,30.71,43.706,30.094,38.739,20.961,18.194,73.423,104.18,92.727,109.23,202.65,225.37,233.79,233.58,229.19,176.13,165.73,181.67,159.44,175.2
2023,151.95,81.318,65.88,55.204,49.608,32.75,113.18,143.04,133.94,98.474,65.245,42.418,24.371,32.261,52.083,62.819,66.411,63.565,56.817,62.943,65.335,56.553,48.752,49.797,60.025,40.577,52.086,46.41,60.17,133.48,145.52,153.52,167.26,277.3,284.32,304.65,305.52,289.54,255.55,241.99,245.02,234.96,245.12
2024,106.93,67.513,53.08,50.176,32.713,30.439,109.65,147.32,121.31,93.509,60.666,53.156,23.655,19.742,61.524,70.861,65.166,59.533,61.393,49.392,59.429,51.036,56.405,45.07,60.562,40.787,47.075,41.571,56.037,124.37,161.29,170.91,174.1,295.34,303.24,313.52,328.56,307.42,263.86,244.99,241.59,256.81,259.24
2025,135.4,45.944,39.192,26.628,22.047,14.87,94.072,131.13,117.69,77.12,53.178,25.844,14.173,14.313,26.666,43.927,48.113,37.893,37.742,37.605,40.782,40.204,33.896,24.506,36.849,20.707,15.691,20.417,35.886,103.45,126.38,131.75,145.89,254.48,266.56,281.58,290.59,270.86,223.87,224.45,225.26,213.07,226.96
2026,194.08,73.585,67.879,57.488,44.424,34.813,119.48,158.95,138.59,113.78,89.307,49.663,31.551,26.164,40.724,55.417,51.071,48.192,45.084,41.503,54.734,44.055,43.13,46.734,46.952,33.246,38.353,39.126,46.075,118.22,139.78,144.87,158.88,266.21,273.1,293.85,294.25,283.99,251.09,228.84,230.58,229.02,246.51
2027,115.75,72.793,66.222,58.374,47.9,41.556,130.22,165.93,153.07,119.61,89.998,62.808,40.488,29.799,50.864,66.199,64.758,60.117,52.668,55.505,59.187,47.116,48.14,53.653,61.656,41.74,57.59,44.598,64.91,148.71,172.83,181.79,192.94,320.96,308.28,329.08,347.64,320.7,298.68,267.61,277.92,270.89,279.78
2028,77.635,34.666,33.519,27.854,15.455,17.632,104.7,136.52,120.99,91.317,61.167,39.453,2.5921,0,27.173,23.07,31.816,29.114,34.831,21.35,29.219,23.99,21.767,21.576,26.98,20.677,14.911,20.243,30.997,107.91,141.56,149.02,165.67,282.33,286.18,309.78,315.77,282.66,249.61,241.49,238.5,227.04,235.1
2029,204.84,69.172,53.772,52.989,46.682,43.245,132.93,170.44,149.83,122.54,96.06,63.831,46.106,21.262,33.64,42.675,35.682,37.759,38.187,39.374,40.559,34.315,37.943,37.678,38.266,24.16,32.009,35.161,51.204,125.37,136.49,139.86,160.99,280.87,283.19,311.08,296.73,284.86,244.45,226.02,226.47,227.58,241.53
2030,136.15,52.976,39.807,40.66,31.777,38.447,128.54,163.34,150.13,117.84,84.407,51.09,19.84,6.1113,17.437,24.686,30.924,31.927,27.905,22.178,32.21,20.691,28.235,20.291,32.812,13.398,21.055,22.613,43.496,119.92,140.82,151.68,161.13,285.04,297.7,305.85,319.59,296.76,257.57,242.52,238.8,231.06,248.91
2031,91.561,39.304,36.872,36.772,42.321,47.372,135.33,165.13,156.43,131.52,96.481,67.349,29.846,5.4907,24.785,32.188,40.742,39.462,33.291,25.568,38.617,31.598,31.384,26.91,37.208,23.138,23.822,15.824,46.316,126.07,158.87,171.89,184.86,323.58,325.35,337.26,348.01,334.71,291.26,272.99,276.38,264.89,275.33
2032,178.21,51.634,53.024,50.803,40.765,44.985,142.8,190.48,170.77,147.41,112.45,79.891,36.706,16.043,18.383,31.807,33.997,33.485,33.986,34.031,34.107,26.912,18.196,31.537,34.199,10.582,23.759,28.614,47.451,126.06,153.23,163.93,159.46,292.61,297.17,317.61,318.66,296.22,253.18,246.48,246.99,236.82,239.28
2033,136.96,56.208,60.817,55.008,45.224,61.638,163.08,193.41,185.94,154.1,113.71,81.6,49.584,24.035,31.8,36.814,35.548,31.226,40.459,34.076,41.896,29.047,29.151,33.954,42.499,31.755,26.642,31.082,47.815,132.75,166.81,167.45,181.82,309.46,327.26,332.64,349.79,319.3,288.13,265.46,260.79,256.15,280.58
2034,129.17,48.92,46.524,50.975,46.569,50.738,149.31,186.61,192.02,150.33,120.1,83.301,40.204,17.392,10.538,23.041,22.819,30.307,18.069,10.928,24.619,27.187,25.162,24.801,24.135,22.584,9.6975,18.466,35.232,121.57,154.99,173.08,170.31,314.5,314.91,337.26,349.04,320.25,274.03,263.37,262.93,264.77,268.38
2035,101.62,63.249,64.223,65.053,61.734,65.475,178.45,214.85,206.65,166.59,132.11,93.452,60.146,19.342,22.416,33.168,26.454,29.453,24.271,28.79,34.55,31.531,23.175,30.546,36.19,20.82,22.325,30.577,44.295,142.59,184.03,199.24,197.61,346.69,358.2,368.43,381.4,352.77,313.87,297.03,299.98,290.16,300.38
2036,218.07,57.423,59.943,64.06,54.097,65.911,185.81,216.08,211.52,168.09,139.28,99.509,63.486,24.08,12.259,17.868,13.592,15.693,16.34,17.894,23.253,15.176,21.192,16.03,31.274,17.953,11.041,8.7217,38.532,129.31,150.59,157.81,165.6,292.38,317.25,324.72,330.07,311.02,260.2,249.73,257.06,256.63,257.65
2037,129.4,80.67,73.422,67.391,73.746,75.902,212.03,242.75,236.9,202.14,163.96,124.35,75.467,34.445,30.225,43.229,37.454,39.295,34.367,34.562,36.588,33.666,32.001,35.091,32.608,35.377,32.595,34.789,59.79,157.18,199.11,207.88,205.11,350.64,359.58,378.08,389.98,370.2,329.64,310.94,303.06,307.86,308.79
2038,103.56,61.724,70.423,74.563,58.524,69.595,205.55,244.79,238.42,187.54,155.51,117.31,73.77,23.033,16.84,23.575,18.055,26.318,22.08,26.44,22.314,24.466,24.435,27.758,34.863,17.967,26.334,22.773,45.834,154.09,187.59,202.88,206.45,356.24,370.15,386.65,400.63,371.82,334.66,310.71,303.55,308.15,310.95
2039,206.68,52.759,60.086,62.55,58.997,74.31,208.83,243.56,241.26,201.82,152.96,122.11,73.816,15.859,0,8.0464,0.67347,3.6115,4.0506,13.085,8.7027,0,0,0,12.332,0,0,0,20.831,123.4,152.04,150.79,157.57,298.36,314.43,321.47,333.99,311.74,273.06,248.45,248.38,254,257.39
2040,153.42,96.228,99.464,100.11,95.226,108.29,245.49,290.04,283.25,241.45,195.54,157.36,101.23,44.96,31.509,34.069,37.392,46.65,28.223,37.104,35.97,32.585,33.023,43.622,41.732,37.294,34.768,45.614,71.693,166.99,198.11,205.74,211.55,377.44,375.01,399.73,404.84,378.63,345.31,322.38,325.98,325.32,322.04
2041,148.31,69.146,71.206,71.317,86.636,78.961,239.76,285.57,280.94,229.47,191.63,132.29,95.569,24.34,2.5327,11.601,2.5938,4.5611,1.0726,10.847,11.606,11.669,8.79,12.591,26.305,2.9769,7.2699,5.8774,37.724,146.06,180.99,182.29,191.13,344.7,358.28,371.87,381.9,370.9,338.96,291.49,297.34,299.58,320.56
2042,159.31,89.405,106.76,98.512,92.957,120.49,278.93,336.05,316.31,266.48,224.17,183.78,119.03,55.875,37.084,40.135,39.241,33.683,38.933,27.085,33.133,33.52,37.657,34.968,41.373,26.385,41.478,33.387,66.77,177.65,213.42,224.02,241.02,395.43,402.1,424.86,438.05,414.34,373.26,338.88,336.87,337.45,346.23
2043,242.39,79.899,79.749,84.003,73.515,100.76,271.27,327.11,307.85,264.34,211.64,159.88,103.97,32.369,0,0,3.5761,11.56,2.1382,0,0,0,0,0.30561,0,2.8428,2.7164,5.249,32.206,135.02,157.21,158.15,175.09,322.49,336.21,356.69,365.9,335.04,296.35,261.01,268.49,261.95,271.79
2044,160.26,106.82,121.58,112.57,120.16,139.06,323.66,383.73,356.5,316.05,261.97,209.9,132.93,68.594,37.352,38.999,34.213,33.901,27.014,25.548,35.817,32.93,36.986,31.632,45.656,36.353,34.944,34.995,75.118,191.92,226,236.19,238.15,415.91,428.52,442.51,456.2,441.06,390.21,363.39,360.59,359.15,364.1
2045,151.19,100.9,110.28,101.38,110.62,133.99,326.37,388.99,366.14,318.68,259.81,215.06,137.5,59.4,28.248,30.208,26.974,23.507,13.491,21.119,25.603,12.197,21.672,22.04,28.519,20.412,22.4,22.102,63.851,176.38,208.9,226.17,245.76,404.86,421.79,436.36,448.3,421.54,382.36,352.55,347.66,346.15,362.75
2046,285.27,117.41,125.1,120.69,123.47,157.61,355.42,418.85,401.82,353.97,293.51,225.76,159.49,70.896,20.344,25.604,20.276,26.827,16.823,18.002,17.268,16.948,26.964,25.857,33.571,22.493,20.172,26.677,56.893,156.2,195,191.87,211.45,364.55,382.2,400.6,403.05,378.45,339.2,305.86,305.24,305.96,311.56
2047,186.94,144.79,158.87,166.98,165.31,190.44,420.11,482.71,461.68,406.28,340.71,286.01,204.89,113.27,61.274,57.428,52.837,55.633,49.709,55.945,62.907,47.961,47.719,51.429,65.371,54.293,64.634,58.101,106.84,223.17,266.38,278.24,287.33,464.26,473.78,486.51,501.2,482.98,439.01,412.19,413.74,394.84,410.93
2048,233.97,107.66,114.65,124.54,118.61,163.59,393.71,474.88,436.28,378.94,321.96,255.47,176.15,73.127,10.462,11.144,0,0,0,0,5.9246,3.234,8.9471,3.7417,19.42,10.663,3.795,6.3091,46.598,154.11,188.49,209.66,223.82,393.27,401.81,427.96,433.74,401.61,356.8,330.02,329.5,319.04,340.92
2049,241.27,143.3,151.97,155.64,152.44,206.57,450.09,536.86,501.92,438.37,375.15,296.69,208.52,98.385,44.488,33.452,30.554,18.507,25.554,19.445,37.055,29.877,29.601,26.542,48.163,34.114,38.942,41.528,80.066,205.62,248.51,250.08,264.87,444.37,448.71,471.03,492.55,462.2,410.91,383.9,387.24,381.16,392.2
2050,278.51,165.96,168.92,177.21,180.87,225.71,491.69,579.04,547.98,483.17,419.08,338.42,235.07,117.57,43.283,40.699,33.109,37.197,36.801,28.24,33.066,33.754,38.108,42.598,47.312,32.047,33.96,33.376,88.663,205.41,236.95,242.52,257.21,446.36,464.33,474.49,486.83,452.99,414.97,386.84,382.84,376.49,389.5
2051,221.44,151.04,160.31,161.94,163.85,221.16,500.76,606.54,565.44,493.56,424.39,337.15,241.38,111.91,45.516,20.723,16.519,14.153,8.9209,6.0001,14.084,20.674,22.311,21.781,27.53,18.438,27.694,23.265,64.61,190.46,235.22,248.69,261.04,446.54,477.1,481.33,508.03,468.9,408.52,391.88,390.94,377.03,388.1
2052,241.98,177.31,181.98,189.68,203.27,257.38,559.71,667.93,626.46,554.9,471.59,380.71,272.97,137.23,58.966,39.693,40.597,28.675,31.666,23.599,39.458,38.108,29.702,29.705,54.692,34.617,38.636,44.518,87.637,212.82,263.71,269.31,287.71,472.76,489.73,507.78,514.39,483.41,442.38,414.43,415.43,404.68,406.82
2053,379.62,198.14,197.64,213.66,223.63,285.74,609.73,729.01,679.95,601.48,525.44,424.69,310.03,161.25,61.941,52.721,35.353,38.03,31.189,29.705,33.331,28.171,37.159,40.594,49.386,42.479,38.255,42.81,92.803,211.72,247.8,241.33,261.58,442.06,468.36,485.41,493.25,466.18,406.52,380.86,381.31,381.51,385.33
2054,202.28,204.36,207.02,211.28,226.93,307.58,653.61,777.63,731.83,662.76,569.86,458.88,340.56,182.06,75.274,59.926,49.361,41.912,35.771,36.612,45.368,40.684,37.602,48.11,59.841,44.352,63.521,64.923,117.51,256.73,304.67,321.16,332.79,536.49,558.23,579.62,588.2,553.96,498.94,472.29,469.6,455.71,461.8
2055,326.37,208.7,205.79,206.18,219.87,306.75,688.67,825.23,762.01,685.17,600.36,481.66,350.52,175.99,64.727,48.449,28.796,23.588,22.292,11.524,16.879,16.27,16.292,19.559,35.642,21.793,30.422,42.209,83.091,219.77,248.08,264.1,287.66,486.8,499.16,516.67,526.15,487.21,434.74,392.62,396.52,398.94,389.24
2056,374.52,227.87,232.62,247.97,262.25,354.34,746.75,912.02,859.91,767.03,662.43,546.68,406.01,210.6,85.377,56.739,47.658,39.101,34.766,33.71,41.341,36.614,40.189,41.264,62.631,51.189,59.661,57.869,112.33,231.32,279.08,281.08,304.08,489.73,507.61,524.65,527.88,502,440.87,404.5,402.94,395.24,406.51
2057,340.03,263.12,274.67,287.38,298.11,386.83,836.83,998.48,943.1,846.29,751.57,615.58,457.82,260.6,110.15,76.221,64.584,56.957,53.966,58.519,67.35,56.393,59.989,59.454,86.735,66.417,79.807,81.468,136.27,277.7,330.27,331.9,341.67,558.04,571.55,596.75,601.62,559.99,504.46,473.76,469.81,454.87,463.23
2058,318.71,238.32,253.72,265.15,278.41,381.5,843.19,1038.9,975.93,887.32,769.02,630.99,468.43,244.9,89.124,51.054,39.204,24.396,20.771,23.139,33.902,24.637,27.574,24.128,40.696,33.724,40.832,47.408,101.3,243.67,283.44,298.18,316.32,518.1,537.19,551.02,553.41,515.79,459.98,420.63,418.6,416.19,419.53
2059,404.21,284.31,290.62,302.7,324.99,434.8,935.51,1161.3,1101.6,995.57,870.77,717.2,544.43,297.98,122.83,74.313,66.268,43.316,49.397,40.14,51.201,45.492,52.723,52.714,66.473,56.874,67.251,73.518,122.48,255.18,311.99,303.87,325.06,523.14,540.36,551.08,558.26,533.68,457.01,432.58,431.28,427.49,425.93
2060,449.28,305.84,327.79,338.44,350.96,467.05,1017.6,1254.9,1203.6,1086.2,971.76,802.88,610.52,342.67,131.72,90.257,74.909,66.812,57.478,46.111,59.748,55.354,62.244,55.618,69.219,61.042,70.046,72.795,117.01,264.28,306.43,304.19,311.92,530.99,545.45,565.01,562.43,535.53,470.11,434.77,432.6,425.91,432.16
2061,380.11,334.51,349.53,360.78,386.28,508.6,1100.5,1362,1300.1,1193,1075.6,896.78,683.39,384.68,156.37,110.89,83.581,66.389,60.46,61.974,70.864,58.694,69.593,66.808,73.963,74.01,79.999,81.134,138.14,297.57,352.83,350.44,363.93,586.37,591.35,614.62,619.25,583.51,528.07,498.09,495.77,482.08,479.84
2062,501.36,346.43,358.38,370.65,386.51,534.24,1157.1,1461.8,1407,1301.4,1160.6,978.19,750.31,427.84,165.6,107.25,79.68,54.128,49.495,39.622,45.84,46.957,49.346,41.916,54.014,42.503,56.197,51.396,109.28,247.44,287.49,292.03,301.58,518.55,531.73,543.74,551.93,530.21,452.73,431.26,429.35,418.36,419.53
2063,524.11,388.07,410.07,423.41,455.25,595.99,1269.3,1595.7,1547.2,1437.5,1312.9,1099.4,858.4,483.38,206.99,128.37,94.008,71.447,59.602,60.042,69.134,57.973,59.818,58.288,72.836,62.379,66.654,72.553,132.04,271.79,326.92,315.65,330.07,564.32,581.27,596.86,601.66,572.85,496.94,479.89,474.14,465.95,471.09
2064,510.5,419.72,431.42,461.68,485.76,650.96,1379,1739.6,1701.7,1591,1453.6,1231.7,968.5,549.03,227.98,143.92,92.893,74.736,61.352,55.463,73.061,67.868,59.329,57.997,71.408,54.688,71.282,67.319,131.73,286.89,341.22,342.54,356.16,594.66,594.98,620.28,622.74,600.45,533.04,501.63,496.35,486.71,495.26
2065,585.59,424.43,447.95,461.25,489.67,665.42,1443.3,1824.7,1812.1,1699.7,1561.2,1335.7,1038.8,583.54,217.42,128.27,76.923,39.839,29.429,24.261,27.486,33.117,32.709,28.966,35.718,28.328,33.566,31.547,99.734,239.07,285.78,302.41,303.53,534.93,547.71,568.84,576.3,552.17,470.73,450.53,446.22,435.01,445.12
2066,659.91,498.03,519.73,536.76,579.91,766.8,1582.8,2025.1,2004.2,1909.8,1769.3,1530.2,1209.2,688.95,280.78,171.78,114.66,64.904,64.596,56.235,56.768,50.845,59.685,57.653,68.377,63.913,72.293,69.569,133.85,285.89,331.87,329.57,332.69,570.31,581.95,609.41,619.47,590.4,512.67,500.75,489.97,488.32,494.5
2067,668.75,531.03,553.45,572.24,618.23,806.07,1693,2176.3,2165.8,2084.3,1956.3,1710.3,1358.7,785.09,315.34,182.24,103.34,68.42,53.031,48.264,61.163,46.758,49.944,50.498,63.528,51.727,61.726,64.767,130.84,280.14,337.93,335.26,346.02,592.76,611.42,637.48,639.89,614.68,545.11,515.38,512.3,502.99,505.65
2068,636.48,539.25,572.04,584.76,622.12,836.64,1769.2,2303,2306.3,2228.9,2114.8,1875.3,1512.6,865.72,337.09,184.81,94.968,40.27,27.392,23.944,33.945,21.283,24.459,33.576,42.525,39.085,42.408,42.967,111.79,280.04,331.53,340.62,342.01,597.09,607.71,638.42,654.26,617.15,549.13,515.65,503.18,500.74,510.2
2069,820.98,596.7,613.42,627.82,675.26,900.82,1887.2,2465.4,2495.6,2444.4,2348.8,2110.5,1720.6,1012.9,383.61,204.63,102.61,31.738,24.467,20.27,21.527,13.839,21.052,24.306,37.192,28.247,40.032,37.077,105.49,247.92,296.69,300.24,306.42,554.14,583.84,598.57,612.11,580.87,504.4,479.52,464.34,454.43,465.74
2070,771.18,648.83,681.72,688.19,735.17,969.13,2015.7,2656.6,2717.6,2687.9,2612.6,2386.6,1981.5,1187.6,472.07,268.3,139.51,57.214,46.954,33.248,41.578,36.651,42.211,53.671,60.247,48.685,59.473,62.647,138.55,303.79,351.01,355.7,373.7,624.54,651.54,672.9,679.53,644.56,579.44,547.99,543.28,525.24,538.06
2071,767.05,656.97,692.36,708.39,754.64,1018.2,2118.2,2806.5,2896.9,2892.4,2856.3,2648.7,2224,1359,546.67,303.36,151.61,50.37,34.818,22.47,29.459,24.777,30.829,30.6,48.533,42.107,54.172,41.76,129.68,293.36,339.89,344.58,356.93,627.36,650.24,675.72,684.53,652.89,574.52,548.35,536.54,524.91,525.94
2072,882.37,708.39,737.77,745.17,792.74,1070,2239.2,2977.3,3102.7,3138.6,3133.3,2970.1,2545.1,1586,659.62,371.01,198.71,60.15,23.881,22.048,23.087,16.898,34.233,34.356,47.051,32.539,48.046,50.575,122.45,284.81,326.63,327.73,344.57,619.16,634.4,654.7,668.16,638.5,557.83,530.72,512.46,505.38,520.85
2073,920.75,721.88,754.19,779.79,829.52,1121.2,2345.2,3153.5,3312.7,3390.2,3421.3,3290.2,2876.2,1838.3,786.96,456.84,251.38,78.304,23.252,15.156,33.522,16.918,28.531,36.648,37.366,35.384,39.378,45.689,121.69,282.43,331.73,328.74,356.64,617.27,640.15,670.81,674.22,632.66,573.07,533.87,532.82,517.36,519.42
2074,940.91,789.89,816.6,836.37,902.06,1216.9,2497.7,3365.9,3568.9,3669.3,3773.7,3691,3283.7,2181.8,974.06,595.43,351.73,120.55,26.87,24.46,38.597,32.005,45.91,45.837,58.596,49.285,59.242,61.944,136.79,317.36,368.66,362.8,381,653.66,684.06,713.53,722.72,692.54,607.58,575.41,570.67,561.79,562.62
2075,888.66,802.13,826.77,852.27,911.88,1241.4,2571.6,3495.6,3737.2,3891.3,4041.3,4030.5,3640.5,2476.7,1157.9,729.94,456.93,148.75,12.569,8.433,26.887,21.328,16.864,29.464,40.73,27.223,45.755,50.124,127.5,299.63,367.3,373.54,378.07,682.73,699.66,728.01,744.75,702.57,622.79,587.54,568.61,572.07,560.82
2076,1090.2,879.02,900.86,926.88,1001,1351.1,2733.4,3711,4003.9,4196.5,4399.7,4461.9,4111.8,2878.3,1409.9,930.14,640.29,258.15,36.881,29.259,42.367,39.082,45.835,52.895,62.521,53.613,59.283,66.897,138.3,306.12,356.64,358.69,375.08,666.76,694.24,719.47,730.03,690.4,605.09,576.18,568.61,559.57,567.26
2077,1071.5,917,942.75,973.03,1049.4,1416.4,2851.5,3896,4202.7,4444.1,4721.4,4846.4,4520.6,3256.5,1675.8,1158,860.23,372.86,38.68,32.468,47.36,43.381,52.495,52.239,65.062,53.941,68.672,70.098,150.53,331.15,382.6,387.83,403.68,702.81,727.27,754.09,764.45,725.18,649.51,613.95,598.66,592.48,595.23
2078,1065.6,944.41,959.74,1004.2,1077.4,1450.1,2931.5,4016,4351.7,4637.1,4959.8,5151.9,4866.6,3567.8,1900,1354.1,1070.2,480.57,18.006,26.638,21.906,18.253,30.159,38.192,51.329,41.024,55.728,59.792,143.37,315.93,375.84,381.55,397.68,715.56,742.15,768.77,777.56,739.4,653.38,608.09,596.78,594.89,599.77
2079,1185.4,990.05,1019.9,1062.3,1141.1,1528.1,3033.2,4150.5,4536.3,4838.5,5201.2,5451,5183.8,3859.5,2109.4,1548.6,1254.6,605.57,31.329,27.286,33.459,36.15,39.574,38.608,52.296,52.594,57.691,59.867,144.02,328.9,373.3,378.14,397.12,706.49,732.8,762.91,769.22,728.98,641.36,605.55,603.83,593.69,593.19
2080,1187.8,1042.5,1075.2,1105.9,1185.2,1582.5,3120.6,4267.4,4664.8,4996.2,5399.2,5674.6,5426.3,4075.8,2257.1,1682.9,1369.7,648.92,32.972,35.32,42.828,40.545,42.326,45.815,51.967,43.779,64.98,65.473,144.44,327.67,393.9,395.58,406.72,735.9,757.34,784.49,791.63,756.77,669.89,630.6,618.59,614.75,609.95
2081,1219.7,1092.3,1104.4,1151.2,1228.6,1634.6,3177.4,4336.4,4751.4,5095.6,5496.7,5792.2,5531.1,4151.4,2303.1,1711.2,1367.9,623.29,38.636,37.374,43.622,40.871,47.287,49.031,61.345,57.302,77.89,71.584,167.13,350.46,403.68,402.21,424.03,767.76,797.32,829.09,841.61,793.79,696.69,661.36,656.29,635.66,633.24
2082,1222.6,1116.1,1134.4,1178.6,1252.3,1659.5,3206.6,4368.7,4784,5126.9,5518.4,5794,5510.3,4111.6,2236.2,1630.3,1251.7,541.53,42.976,43.135,37.933,38.346,47.977,58.163,66.655,56.47,77.536,71.811,164.83,356.05,419.79,432.76,446.33,783.21,812.22,851.77,847.29,813.74,720.04,682.99,668.27,656.67,654.74
2083,1362.9,1140.6,1156.6,1191.6,1263.9,1668.1,3211,4365.9,4763.4,5090.1,5447.8,5683.4,5367.9,3946.7,2085.7,1466.9,1044.5,408.13,29.813,36.617,33.989,34.797,38.803,40.56,58.628,45.696,57.757,61.202,152.01,333.15,371.95,373.68,397.4,728.98,749.06,776.16,787.7,749.53,652.79,631.05,607.36,604.03,597.18
2084,1209.4,1152.2,1170.1,1204.7,1280.6,1681.1,3217.5,4340,4730.6,5019.3,5340,5514.8,5138.3,3693.7,1874.9,1258,839.55,302.09,48.137,38.245,49.123,42.746,44.432,68.727,67.638,73.615,70.552,80.715,174.88,372.22,442.08,451.54,465.34,836.42,855.55,900.2,904.52,861.23,763.38,728.18,716.55,698.17,702.04
2085,1219.1,1141.8,1156.7,1186.3,1257.9,1648.6,3150.8,4236.9,4588.7,4840.9,5104.7,5209.1,4778.8,3351.1,1619.5,1038.8,628.82,200.14,43.315,32.777,37.497,35.269,42.42,52.191,65.558,63.554,80.335,77.3,176.77,366.79,429.05,446.17,459.78,828.69,860.41,884.21,906.05,856.94,761.14,720.32,708.48,694.79,690.02
2086,1374.8,1148.6,1159.7,1183.4,1242,1623,3102.2,4165.3,4477.7,4682.3,4880.8,4911.4,4420.7,3020.8,1383.7,853.51,467.4,142.32,35.537,36.134,44.576,40.225,51.234,51.032,68.249,57.709,69.193,73.907,172.56,350.74,397.49,382.67,408.33,759.91,800.52,830.19,839.71,793.75,698.82,662.48,655.99,642.43,635.02
2087,1175.5,1167.3,1180,1201.2,1261.1,1624.3,3080,4079.9,4356.3,4499.6,4647.8,4604.8,4062.7,2706.2,1192.6,714.35,389.71,143.33,73.751,77.546,87.244,80.486,90.311,102.49,109.21,107.06,121.08,113.3,219.65,434.76,507.94,515.68,531.24,932.48,946.57,978.03,1012.3,962.18,856.21,826.37,812.5,791.84,772.17
2088,1165.1,1057.3,1077.9,1090.3,1145.1,1501.8,2887.4,3826.4,4052.4,4161.5,4236.2,4119.2,3571.8,2278.4,929.9,515.26,244.37,56.911,8.2527,10.283,17.997,11.779,25.948,36.722,43.13,40.205,52.125,51.147,153.52,344.45,405.02,417.05,438.01,827.72,863.67,890.47,905.53,863.23,758.07,719.75,701.53,684.67,683.56
2089,1213.5,1072.5,1089,1098,1152.7,1488.7,2831,3722.4,3913.4,3967.6,3989.8,3805.7,3230.4,2023.8,803.22,437.29,214.49,72.587,41.814,40.878,47.678,51.411,55.966,62.659,82.831,67.198,73.823,90.168,183.18,390.26,449.25,437.63,464.35,861.79,890.99,931.78,956.62,892.33,794.22,758.34,738.42,717.01,715.95
2090,1166.7,1065.6,1089.6,1104.1,1141.4,1462,2769.9,3586.6,3738.6,3750.6,3727.3,3499,2907,1785.3,702.95,385.43,204.89,88.619,63.57,65.998,82.183,72.178,87.52,94.836,102.81,101.1,116.49,116.44,218.31,430.59,496.05,497.06,523,950.9,985.25,1012.3,1032.8,994.88,886.64,836.84,816.38,797.87,790.66
2091,1055.6,999.18,1013.4,1012.6,1061.2,1368.9,2603.8,3372.1,3477.9,3452.1,3390.9,3121.7,2556.4,1520,557.13,294.68,145.34,57.575,47.627,40.089,58.154,44.28,58.217,64.929,82.182,74.87,84.124,91.155,188.76,405.95,478.4,479.16,511.16,939.93,976.34,1005.5,1035.3,970.18,874.19,816.91,813.55,792.42,775.33
2092,1061.7,956.55,993.98,993.15,1037,1317.6,2498,3212.6,3285.9,3227.9,3127.2,2819.8,2283.2,1320.6,487.29,252.45,143.88,61.034,56.789,47.125,62.371,55.653,60.44,81.608,90.45,80.266,100.25,98.467,199.45,408.8,479.35,484.93,500.49,953.11,985.21,1022,1049.4,990.06,882.92,830.1,818.19,791.58,780.98
2093,1123.1,949.32,974.46,980.69,1004.7,1275.9,2403.7,3041.1,3111.3,3006.9,2880.2,2567.7,2051.4,1174.1,427.23,237.61,120.72,68.278,54.768,55.433,66.854,67.509,71.503,88.452,96.928,87.592,95.467,106.91,203.75,410.54,470.94,464.99,492.3,945.16,983.6,1028.3,1046.7,992.03,872.06,831.69,811.37,795.67,780.75
2094,918.83,924.43,950.39,948.93,985.54,1241.5,2315.8,2904.3,2943.4,2825,2672.7,2359.3,1847.6,1055.4,400.09,224.59,139.98,87.29,84.308,83.611,92.838,86.534,95.775,110.06,130.2,121.07,132.69,135.63,244.88,479.42,562.12,564.05,590.88,1095,1133.9,1172.7,1190.9,1134.7,1020.5,979.02,961.84,930.01,904.79
2095,1014.5,860.4,887.28,890.86,918.44,1160.1,2172.7,2709.3,2707,2584.1,2426.8,2107.4,1636.7,914.49,324.11,176.93,100.09,62.062,55.622,58.397,65.288,66.668,67.518,77.668,88.117,86.77,101.39,104.81,199.46,410.19,475.36,481.54,503.43,988.05,1045.6,1079.7,1108.5,1049.3,924.06,877.43,854.17,836.02,819.74
2096,981.87,861.03,877.36,896.4,912.15,1130.7,2092.4,2588.6,2585.5,2438.1,2263.9,1953.8,1516.2,846.03,314.5,189.46,117.46,83.279,78.714,79.71,89.031,80.654,92.75,108.9,122.28,115.87,122.25,124.16,245.28,448.53,530.78,527.58,554.54,1071.7,1118.4,1164.8,1184.5,1121.6,1004.6,950.21,937.18,909.7,884.72
2097,912.37,863.22,882.33,893.34,914.73,1121.6,2033.7,2472.3,2443.3,2299,2121.6,1815.2,1404.5,787.38,319.3,200.38,152.64,125.39,127.54,107.4,117.56,121.59,134.65,135.8,147.13,138,153.24,162.55,275.73,501.99,574.71,591.99,615.1,1174.2,1223.8,1273.6,1292.2,1235.5,1115.5,1058.3,1036.9,1015.9,985.52
2098,912.77,784.06,796.47,813.18,832.71,1034.6,1889,2285.7,2244,2099.8,1912,1621,1238.5,682.87,253.84,144.73,101.73,69.516,70.255,67.125,81.041,73.86,85.119,95.151,100.97,94.812,105.47,108.06,226.06,441.75,516.64,519.13,539.71,1110,1174.3,1224.2,1243.3,1182.5,1051,990.17,983.69,955.93,931.65
2099,915.32,805.76,824.75,837.37,854.28,1035.1,1842,2204.6,2155.9,2000.3,1833.6,1547.5,1194.5,677.92,290.95,181.64,150.65,120.32,127.13,120.68,127.39,124,129.16,135.83,150.1,139.09,152.43,157.59,268.87,497.44,570.02,570.64,589.41,1184.1,1250.6,1301.5,1326.4,1267.2,1133.8,1084.1,1068.1,1045.5,1020.3
2100,917.14,791.64,808.9,822,834.23,994.86,1770.7,2101.9,2034.6,1890,1712.4,1440.7,1115.1,643.3,273.21,179.01,153.38,132.76,142.69,129.3,141.22,137.73,148.59,147.7,152.62,142.18,155.12,165.14,273.82,503.94,578.51,574.16,611.47,1241.5,1309.2,1358.3,1387.3,1328.5,1188.6,1144.9,1124.8,1112.9,1093.8
2101,838.55,767.26,793.64,800.75,803.09,961.48,1690.7,1992.4,1921.7,1775.5,1607.9,1355.7,1048.1,604.44,276.67,188.04,173.44,148.35,151.19,151.78,169.57,156.46,167.45,164.87,173.8,164.38,172.04,182.98,281.53,514.86,600.28,588.07,621.83,1302.2,1361.4,1431.3,1466.9,1409,1278,1227.4,1234,1218.5,1217.9
2102,918.87,758.25,789.52,790.65,799.21,949.41,1627.3,1902.9,1837.3,1691,1529.5,1287.2,1001,595.06,283.38,205.49,192.01,171.76,184.67,183.39,197.4,191.79,204.48,190.62,196.6,188.19,199.59,205.91,293.18,513.91,593.31,580.25,614.11,1320.3,1407.3,1464.5,1522.1,1476.4,1353.7,1328.5,1340,1343.4,1380.7
2103,919.22,780.3,791.05,805.81,807.12,940.66,1581.7,1844.3,1772.4,1627.1,1470.5,1242.7,989.25,616.11,323.21,254.42,248.11,237.76,249.13,253.99,271.63,259.48,265.53,255.62,257.41,242.73,250.59,260.78,329.88,549.77,625.44,609.5,657.37,1425.2,1531,1602.1,1669.8,1644,1529.1,1544.2,1615.5,1681.3,1768.3
2104,845.21,774.38,799.39,812.33,815.39,937.52,1554.2,1790.7,1721.5,1575.1,1432.3,1220.5,976.01,628.83,368.9,304.41,320.44,319.44,341.65,348.33,381.53,363.43,369.98,343.19,330.33,316.62,334.48,341.48,370.51,617.18,682.61,682.05,714.72,1593.5,1706.7,1812.6,1936.7,1944.8,1875.8,1952.6,2136.5,2279.5,2567.2
2105,871.27,761.88,777.4,782.88,787.61,904.7,1473.3,1691.4,1623,1488.7,1346.3,1151.1,930.81,617.1,402.31,361.39,384.16,388.3,426.73,457.29,491.88,467.04,474.76,427.26,406.74,376.28,378.61,381.88,370.68,597.41,649.54,637.12,671.94,1661.7,1827.8,1955.1,2176.3,2282.9,2307,2584.6,2974.9,3364.3,3903.8
2106,917.34,781.4,797.6,801.93,803.3,926.38,1450.5,1655.3,1588.7,1446.8,1315.6,1142,946.77,675.12,506.31,473.01,526.07,558.44,622.25,665.58,699.61,676.39,669.41,580.42,537.15,480,486.01,473.29,416.54,629.17,683.51,673.11,701.17,1876.9,2148.4,2354.9,2765,3056.9,3291.3,3917.9,4701.3,5620.3,6611.6
2107,926.73,809.38,823.18,844.6,828.28,928.86,1438.6,1638.5,1577.6,1440.7,1305.3,1140.2,970.07,761.24,647.45,644.81,743.67,804.4,904.96,972.94,1002.6,954.77,913.01,774.64,682.87,602.69,583.61,544.7,451.01,674.56,725.65,717.32,745.88,2295.7,2746.8,3095.1,3909.1,4606.2,5312.2,6615.4,8269.4,9805.4,11493
2108,847.14,772.37,795.65,791.94,787.86,881.08,1369.4,1544.1,1480.6,1357.2,1232.9,1095.3,955.97,813.56,801.06,835.48,978.27,1061.7,1208.8,1280.3,1293.8,1200.4,1106.2,897.26,749.46,643.83,589.88,535.51,418.78,651.66,716.85,697.62,737.4,2886.1,3718.7,4374.4,6015.8,7400.4,8926.9,11468,14461,16874,20110
2109,974.37,802.35,812.49,821.65,817.09,903.95,1367.6,1543.7,1476,1364,1246.8,1123,1026.1,981.68,1072.7,1169.3,1371.3,1480.6,1643.7,1693.1,1647.7,1487.9,1303.1,1021.5,823.9,669.96,603.73,511.13,433.47,655.53,714.29,706.03,751.69,4129.5,5751.5,6996.1,10271,13051,15732,20358,25169,28159,29728
2110,935.49,825.62,850.52,846.03,851.31,932.8,1376.6,1547.1,1481.5,1365.1,1260.5,1149.9,1106.4,1184.1,1428.2,1580.9,1807.3,1946.9,2072.8,2080.4,1933.9,1681.2,1397.5,1062.7,822.75,651.92,574.2,487.83,456.37,699.52,782.5,761.36,808.15,6580.8,9683.4,12138,17964,23105,27859,34549,38563,42551,39831
2111,925,822.11,847.26,847.01,856.47,921.95,1358.7,1514.1,1446.9,1348.5,1252.3,1172.7,1179.6,1399.2,1780.4,1958.1,2185.7,2281,2344.4,2260.9,2000.8,1664.3,1324.7,960.43,726.05,577.61,493.14,413.78,440.39,695.44,779.85,779.61,826.84,11035,16871,21121,31429,38760,43986,50278,54558,51544,46146
2112,940.75,827.38,858.44,860.7,862.55,925.45,1337.2,1494,1436.9,1337,1255,1189.4,1256.6,1602.7,2075,2276.9,2411.8,2458.5,2407.6,2236.6,1880,1509.2,1143.1,813.07,617.01,475.35,414.06,359.51,432.63,694.42,786.13,789.24,845.96,19579,29207,36513,51580,59099,63283,66492,64316,58283,46129
2113,980.15,862.25,888.97,896.9,900.24,961.13,1363.9,1523.7,1451.9,1370.6,1300,1247.4,1360,1784.4,2295.5,2447.2,2476.9,2454.1,2279.2,2029.8,1636.3,1273.6,934.64,676.26,526.12,420.87,378.33,349.98,466.41,739.16,840.5,836.88,907.97,34069,49425,59183,75207,81143,77207,73760,63710,54433,38138
2114,996.52,846.56,879.59,893.35,889.37,948.04,1333.2,1486.7,1432,1341.1,1276.1,1254,1389.8,1816.4,2274.4,2354.8,2248.2,2148.6,1890.6,1627.1,1261.4,958.75,692.27,504.78,402.93,331.08,317.39,302.01,448.16,718.05,822.11,827.71,921.91,53756,72518,83059,94890,92833,80671,67324,53833,40044,26471
2115,955.34,871.99,905.72,911.33,925.59,972.28,1350.5,1497.5,1443,1363.2,1308.6,1286.5,1409.1,1783.2,2093.4,2098.2,1888.5,1768.4,1491.4,1257,960.9,717.12,546.47,427.48,367.31,319.62,308.6,310.38,465.44,769.49,874.4,891.43,995.28,77920,94559,1.0352e+05,1.0524e+05,90442,72220,54580,39459,28778,18545
2116,1103.9,916.1,953.27,966.39,961.11,1010.1,1386.9,1531.6,1479.1,1406.4,1344,1309.8,1410.7,1660.2,1805.3,1739.7,1495.7,1371.6,1121.5,931.8,713.99,554.87,435.48,360.25,331.11,317.75,315.78,331.24,494.45,788.99,890.39,902.84,1032.3,96330,1.0717e+05,1.0724e+05,93810,75076,52245,36719,25046,17473,11943
2117,1023,945.13,982.21,1014.1,1025.4,1048.4,1414.6,1567,1519.8,1441.2,1387.5,1343.7,1380.6,1488,1469.4,1377.8,1139.1,1022.5,836.89,703.01,558.59,452.52,387.78,346.18,349.88,335.88,344.87,362.6,542.12,856.08,983.13,1006.3,1128,1.0398e+05,1.0348e+05,95987,74415,53556,34913,23066,15316,11319,9087.2
2118,1030.2,911.09,950.21,969.29,964.08,1011.1,1367.9,1525,1486.4,1418.1,1346.8,1295.6,1268.5,1250.9,1102.2,996.41,809.1,710.68,570.02,485.21,396.45,331.3,292.14,282.72,291.81,289.49,298.95,322.42,501.18,814.06,937.49,968.7,1103.8,90449,80946,72434,51193,33443,21393,13738,10335,8568.9,9184.2
2119,1164,974.04,1020.9,1043.1,1038.5,1074.2,1432.4,1587.2,1545.4,1480,1403.7,1337.2,1268.2,1128.7,895.02,780.46,625.59,551.05,459.83,406.06,349.84,318.65,299.12,301.03,319.54,322.03,342.46,359.88,554.3,872.07,996.29,1018,1156,67965,55295,46946,30559,19992,12633,8858.4,7745.8,8592.2,12304
2120,1124.4,1014.2,1075.7,1094.6,1093.7,1131.7,1474.8,1647.8,1604,1534.3,1468.9,1389.9,1271.4,1045.9,750.63,632.78,512.73,454.45,398.25,365.97,332.07,317.01,315.46,330.23,359.51,356.08,376.84,396.65,608.21,949.47,1092.2,1109.9,1252.6,45125,35168,28544,18130,12265,8480.5,7385.8,8407.8,11394,18013
2121,1166.8,998.93,1052.5,1078.8,1078.7,1097,1462.1,1629.7,1599.5,1524.4,1473.9,1368.9,1237,935.77,616,511.91,425.99,365.36,318.44,289.8,286.07,273.39,287.21,311.44,327.12,340.89,360.17,378.59,603.74,936.95,1058.9,1105.2,1247.4,27176,20515,16991,11480,8386.3,7057.8,7980.7,11249,16593,25298
2122,1176.1,1072.7,1127.1,1159.3,1145.2,1175,1531.2,1692.4,1667.5,1609.4,1553.7,1447.1,1284.3,946.82,580.81,463.1,379.52,328.16,312.54,300.5,307.26,302.52,322.97,338.31,372.17,382.28,421.86,441.27,668.55,1035.4,1178.4,1216.2,1385.8,16230,12450,10588,8042.3,7217.8,7938.8,11026,16783,24193,33157
2123,1333.1,1123.9,1180.9,1208.3,1196.1,1219.7,1583.4,1760.8,1730.6,1675.4,1619.7,1519.2,1333.4,950.72,559.73,440.21,362.02,319.28,296.05,297.45,295.28,305.87,338.53,356.37,397.39,416.79,449.79,483.29,708.35,1082.5,1216.8,1279.8,1493.2,9692.2,8027.7,7272.7,7044.8,8207.8,10871,16424,24311,32015,37554
2124,1233.7,1151.3,1216.7,1245.5,1230.9,1256.4,1615.9,1793.8,1783.4,1722.6,1679.8,1570.2,1387.9,966.16,549.57,415.67,351.15,309.81,291.34,289.57,305.63,323.93,342.49,385.44,420.22,435.7,482.99,517.15,772.4,1190.4,1363.4,1480.9,1759,6829.4,6398.4,6561.5,8380.6,11511,16508,24225,32873,38482,38020
2125,1315.1,1190,1242.1,1285.7,1269.1,1283.3,1645.2,1844,1824.3,1770.3,1729.4,1623.7,1437.9,994.07,544.98,406.63,349.6,296.13,285.33,294.19,310.55,328.32,368.27,399.72,427.56,468.29,519.7,567.95,840.62,1270.4,1487.3,1669.5,2102.8,5695.8,6357.9,7414.3,11634,17197,24113,32279,38400,38969,32191
2126,1525.3,1240.3,1311,1346.7,1326.2,1329.1,1701.8,1908,1892.3,1858.4,1825.5,1720.7,1509.5,1049,564.13,424.79,357.51,307.67,284.89,292.02,320.28,336.74,377.11,416.17,464.37,492.53,549.33,624.77,917.24,1396.4,1634.1,1932,2645.7,5827.9,7746.3,9917.6,17158,25097,32303,37968,38800,33925,23887
2127,1406.9,1335.9,1410.4,1452.1,1421.2,1431.7,1811.8,2022.1,2018.5,1984.7,1956.3,1868.5,1657,1149.8,644.15,490.36,428.06,355.36,353.01,357.73,379.89,408.58,456.94,506.83,559.16,607.71,688.27,774.51,1136.8,1730.3,2114.7,2673.2,3910.4,7845.6,11531,15365,26323,35818,40534,40890,35548,27015,16622
2128,1522.9,1354.9,1417.3,1462.1,1441.1,1436.6,1814.5,2041.3,2047.7,2018.6,1998.2,1911.2,1706.5,1180.9,645.68,480.38,411.33,327.84,322.4,338.24,366.99,398.93,455.46,503.2,574.62,627.03,731.26,856.35,1308,2006,2585.2,3545.8,5669,11138,17123,22794,36155,43505,42123,35956,26628,18212,10336
2129,1647.9,1446.1,1528,1563,1535.2,1526.6,1918.3,2152.2,2171,2157.8,2140.4,2063.7,1854,1315.6,727.51,545.23,481.88,387.68,363.63,384.87,429,461.08,521.66,583.36,668.77,749.01,899.25,1095.5,1687.6,2662.2,3595.3,5323.8,8942,17142,25609,32800,45444,47475,39080,28405,18461,11665,6441.7
2130,1743.6,1533.3,1615,1662.2,1627.3,1602.6,2014.1,2265.3,2287.4,2273.9,2281.1,2219,2006.7,1432,811.59,608.9,540.04,426.3,404.9,425.44,475.25,520.44,594.56,682.05,787.01,915.82,1144.5,1445.5,2325.8,3746,5325.6,8346.9,14170,25875,36071,43319,50556,44955,31314,19803,11763,7229.9,4110.4
2131,1711.6,1582.6,1671.7,1703.5,1667.2,1636.4,2055.8,2318.5,2351.3,2361.7,2372.8,2323.6,2115,1524.5,856.11,651.92,592.65,454.95,420.36,450.62,496.36,554.47,647.58,759.51,917.47,1116.2,1471.5,1953.1,3321,5492.7,8110.9,12966,21200,35966,45179,50240,48794,37251,22721,13100,7510.3,4687.9,2843.9
2132,1953.4,1697.2,1786.4,1822.3,1758.9,1736.7,2162.5,2443.1,2482.1,2500.6,2532.9,2496.5,2296.9,1681.3,968.33,734.85,691.13,527.95,466.95,504.43,572.26,645.43,775.17,923.69,1149.1,1463.8,2045.8,2880.6,5063,8519.4,12629,19567,29468,44701,49185,49836,40178,26645,14660,8042.5,4667.6,3073.7,2050
2133,2003.4,1786.4,1874.3,1907,1844.9,1810,2256.3,2547.4,2613.2,2638.4,2694.3,2669.5,2481.4,1834,1069.9,830.67,797.92,609.42,515.89,569.92,657.66,750.93,922.7,1149.4,1496.9,2034.2,3009.2,4464.1,8001.8,13380,19328,27855,37449,49980,47823,44047,29814,17863,9300.6,5154.9,3178.1,2246.4,1660.8
2134,2036.1,1864.3,1950.8,1977.4,1906.3,1875.1,2313.4,2629.6,2700.3,2748.5,2817,2814.1,2649.6,1987.3,1171.7,928.33,924.3,703.89,569.81,623.86,739.39,874.47,1132.6,1470.1,2039.4,2933.5,4586.1,6955,12354,19980,27275,35540,41344,48217,40258,34256,20496,11631,6028.3,3498.1,2335.2,1792.2,1437.2
2135,2212.7,1962.2,2044.9,2071.7,1993.1,1937,2400.3,2737,2818.9,2878.5,2969.8,3006.3,2843.8,2164.9,1319.6,1044,1078.1,823.34,634.41,708.35,874.47,1067.5,1468.5,2018.5,2935.1,4456.7,7180.8,10911,18497,28049,35145,39881,39675,39797,29452,23427,12949,7233.6,3878.6,2425.9,1762.1,1438.6,1229.5
2136,2347.6,2095.8,2207.6,2226.1,2145.3,2067.7,2548.6,2904.5,2999,3069.6,3193.4,3260.1,3103.3,2408.8,1506.2,1244.5,1291,1015,768.95,894.24,1133.5,1428.4,2072.1,2973.8,4513.6,7015,11263,16548,25770,35811,40793,39932,34037,29964,20234,15420,8312,4799.1,2794.6,1925.1,1522.4,1315.2,1178.1
2137,2417.6,2225.5,2322.4,2346.6,2258.4,2163,2657,3026.1,3138.2,3241,3386.6,3481.7,3335.8,2624.5,1671.7,1410.5,1484.8,1170.2,935.22,1106.4,1480.1,1958,3023.3,4535.1,7062.5,10975,17016,23484,32563,40872,41678,35004,25809,20522,13195,9914.3,5516.3,3408,2178.8,1652.2,1400.4,1248.3,1146.7
2138,2523.2,2302.7,2416.2,2446.3,2339.3,2234.7,2737.7,3124.4,3249.1,3363.5,3539.1,3664.9,3551.8,2813,1835.7,1561.7,1625,1299.4,1136.6,1398.6,1997.6,2769.9,4534,6973.7,10836,16309,23520,29767,36158,40453,36804,26782,17680,13214,8373.5,6360.1,3759.6,2522.8,1737.3,1380.4,1215.1,1117.5,1047
2139,2769.5,2452.5,2573.1,2603.2,2485.4,2355.1,2877.7,3280.6,3425.7,3564,3752.9,3920.9,3827.2,3061.3,2036.7,1772.5,1806,1484.4,1468,1918.8,2896.3,4188.6,7028.8,10808,16214,22836,29879,34150,35747,35445,28994,18745,11655,8381.8,5418.4,4249.2,2756.9,2013.1,1478.8,1227.9,1115.1,1042.3,989.31
2140,2830.4,2616.4,2757.9,2804.9,2675.6,2520.2,3046.9,3466.5,3629.8,3794,4029.2,4239.6,4138.4,3356.5,2290.6,2001.2,2035.3,1784.1,2062.4,2789.7,4438.4,6574.6,11020,16380,23018,29603,34388,34995,31536,28107,21115,12745,7909.4,5647.3,3837,3164.7,2301.8,1809.2,1434.1,1248.2,1154.7,1090.2,1049.6
2141,2954.5,2699.1,2857.5,2909.1,2760.3,2576.6,3111.5,3561.9,3736.1,3924.3,4181.9,4408.6,4346.7,3531.1,2445.1,2171.4,2255.3,2163.4,2858.5,4054.2,6677,9929.8,16085,22481,28919,33415,34174,31047,24395,19953,14232,8557.3,5649.7,3943.7,2803.3,2419.4,1895,1557.8,1256,1104.7,1029.6,978.56,944.72
2142,3232.7,2868.3,3048.8,3113,2948,2738.4,3266.4,3742.3,3933.8,4147,4425,4692.9,4646.5,3816.2,2709,2459.4,2738.9,2926.7,4287.1,6260.7,10313,14964,22516,28824,33256,34076,30485,24759,17314,13493,9628.2,6139,4621.1,2968.5,2177.7,1954.6,1651.5,1397.9,1150.1,1008.9,958.32,919.04,904.89
2143,3360.5,3106.4,3303.3,3391.2,3198.2,2952.1,3485.6,3983,4199.5,4435.1,4759.2,5058.2,5013.1,4182.5,3122.6,2969.8,3664.5,4289.4,6685.5,9771.2,15583,21433,29050,33429,34240,31112,24487,18069,11862,9526.7,7311.2,5387.6,4805.1,2687.3,1951.2,1823.7,1618,1417.5,1209.5,1090.3,1038.8,999.59,978.93
2144,3540.3,3246.5,3474.3,3576.6,3351,3061.6,3600.5,4120.6,4351.9,4612.4,4970.9,5305.4,5299.2,4496.9,3603.9,3645.1,5068,6338,10086,14448,21582,27563,33015,33889,30804,24978,17672,12166,8061.2,7314.3,6379.9,5627.1,5878.9,2524.4,1673.9,1596.8,1455.3,1294.5,1096.7,990.68,942.68,912.84,894.81
2145,3768.5,3450.3,3711.8,3815.9,3575,3243.9,3774.7,4314.6,4576,4875.4,5265.1,5644.1,5697.5,5016.7,4460.5,4851,7379.1,9523.8,14874,20290,27622,32213,33810,30949,25136,18476,12049,7972.6,5979.5,6863.2,7005.9,7078.4,8066.3,2632.3,1530.8,1465.9,1372.4,1220.1,1040.5,946.36,908.11,871.36,862.13
2146,4123,3748.3,4042.4,4163.3,3882.4,3503.4,4047.3,4607.2,4901.5,5239,5683.6,6167.7,6350.1,5926.1,5973.7,6967.4,11120,14315,21105,26770,32380,34037,31024,25337,18585,12676,7898.5,5201.2,5215.9,7930.4,9169,9975.4,11495,2972.6,1491.3,1436.1,1362.7,1229.1,1056.1,964.57,931.61,906.64,887.85
2147,4316.9,3986.2,4310.1,4446.7,4131.6,3709.5,4239,4838.8,5163.6,5565.1,6128,6748.4,7173.1,7244,8286.6,10139,16128,20179,27291,31675,33674,31802,25334,18761,12733,8301.4,5114.5,3463.7,5423.9,10382,12530,13816,15621,3223.5,1412.2,1368.1,1305.3,1188.1,1025.4,936.15,900.47,877.7,866.3
2148,4616.2,4277.2,4642.3,4787.1,4450.7,3985.9,4523.2,5156.1,5540.3,6037.3,6756.1,7634,8520.4,9433.7,11825,14670,22096,26335,31948,33648,31444,26754,18988,13049,8479.2,5464.9,3450.4,2477.2,6226.3,13350,16237,17209,18663,3202.7,1361.3,1317.6,1262.2,1151.9,992.07,911.77,881.58,857.28,852.15
2149,5079.6,4605.1,5001.9,5148,4788.8,4280.2,4837.5,5545.8,6003.9,6674,7640.8,8999.6,10609,12699,16656,20380,27988,31334,33696,32061,26370,20449,13242,8687.1,5569.1,3649.4,2420.2,1876.7,7163.8,15734,18877,18959,19542,2964.5,1288.1,1260.6,1203.9,1089.3,942,860.29,831.52,813.78,815.31
2150,5291.5,4993.5,5430.6,5607.1,5233.8,4695.4,5291,6100.9,6707.3,7674.8,9120.1,11267,14029,17525,22805,26741,32554,34000,32220,27734,20335,14601,8900.9,5748.6,3755.9,2587.4,1850.9,1577.7,7905.3,17146,20098,19216,18293,2672.9,1324.3,1310.7,1260.2,1157,1009.5,939.11,907.68,892.69,883.08
2151,5727.3,5296.2,5762.1,5953.5,5601.6,5053,5734.7,6712.3,7570.9,9010.3,11167,14442,18532,23153,28458,31498,33539,32581,27261,21485,14386,9824.8,5842.4,3818,2586.3,1879.9,1437,1291.1,7609.8,15596,17520,15676,14111,2141,1191,1173.1,1138.4,1043.6,896.46,825.8,802.45,782.66,791.2
2152,6204.8,5743.8,6248.8,6490,6169.1,5669.8,6508.2,7789.2,9031.3,11260,14541,19200,24563,29322,33049,34071,31592,28649,21402,15650,9829.7,6510.8,3910.4,2650.6,1913.9,1494.4,1224,1183.3,6526.3,12777,13741,11667,10132,1777.8,1147.3,1145.2,1110.9,1017.1,886.11,820.11,796.99,778.66,787.81
2153,6583.5,6207.7,6802.7,7107.8,6887.1,6499.6,7610.2,9418.3,11300,14723,19416,25319,30990,34155,34631,33112,26888,22906,15607,10822,6574.6,4366.1,2740.2,1976.2,1534,1284.9,1126.7,1107.2,5161.3,9460.7,9967.4,8268.1,7050.8,1601.9,1173.9,1184.1,1144.8,1059.2,930.42,873.72,842.73,836.92,844.51
2154,7033.1,6583.2,7257,7674.4,7611.5,7473.1,9052.5,11590,14385,19173,25101,31236,35675,35810,32357,28826,20882,16924,10777,7238.7,4376.2,2962.9,1948.5,1482.7,1216.4,1074.3,977.47,979.31,3798.8,6518.4,6692.3,5599.5,4863.9,1366.5,1047.4,1060.9,1034.5,961.57,820.86,765.19,745.01,737.27,752.01
2155,7574.2,7157.4,7965,8584.7,8825.1,9121.4,11496,15165,19129,25395,31856,36689,38213,34675,27984,23306,15395,12017,7349.7,4892.4,3033.3,2138.6,1518.5,1233.8,1080.4,1004,953.63,958.29,2836.1,4697,4858.7,4207.1,3890.3,1341.2,1057.9,1067.9,1046.3,958.08,846.94,786.04,767.02,762.53,768.56
2156,8263.3,7801.8,8828.8,9779.5,10528,11586,15116,20172,25280,32156,37615,39367,37078,30427,22191,17456,10785,8207.9,4948.9,3331.9,2168.3,1616.2,1239.5,1065.8,969.83,944.79,933.78,936.77,2251,3644.8,3878.2,3603.8,3631.8,1347,1024,1041.3,1019.6,951.69,826.08,767.86,758.45,742.03,758.14
2157,8890.3,8517.7,9906.7,11369,12947,15101,20033,26278,31833,37729,40469,38409,32882,24799,16612,12539,7473.6,5625.7,3420.2,2377.5,1621.7,1279.5,1038.6,938.24,894.37,893.41,927.98,926.22,1998.8,3288.2,3656.2,3733,4187.4,1480.1,995.51,1003.1,987.73,918.65,806.41,752.6,739.82,728.32,743.62
2158,9938.7,9556.7,11478,13751,16577,20172,26388,32987,37838,40932,39881,34469,27101,19176,11999,8796.5,5180.9,3887.1,2438.4,1749.3,1282.3,1066,911.63,859.13,848.78,885.5,934.25,952.72,2008.8,3503.8,4174.4,4627.5,5660.6,1743.1,968.4,976.67,956.47,892.23,775.6,718.03,709.94,693.45,713.41
2159,11486,11073,13833,17308,21708,26757,33371,38926,41715,40905,36441,29138,21586,14615,8707,6250.1,3723.6,2828.4,1852.6,1387.4,1092,948.58,867.13,840.87,844.64,918.96,990.31,1013.2,2335.4,4481.4,5672.2,6837.3,9048,2275.7,965.44,965.17,952.72,885.73,767.91,714.75,702.83,697.61,720.96
2160,13704,13396,17470,22593,28689,34480,39802,42504,42182,37438,30859,23462,16846,11103,6349.3,4501.1,2766.3,2126.3,1476.9,1152.5,960.86,875.1,823.55,827.17,854.35,967.94,1070.9,1118.9,3150.6,6681.1,8950.3,11375,15478,3331.6,992.93,981.72,958.14,895.64,788.39,742.18,726.46,720.57,734.58
2161,16958,16578,22226,28954,35883,40742,43005,42047,38874,31812,25003,18681,13403,8737.8,4829,3375,2126.9,1663.6,1183,964.11,840.61,792.33,767.82,802.53,849.4,989.62,1114.1,1206.3,4597.3,10765,14791,18707,25344,4696.2,928.68,900.47,877.15,817.49,696.34,649.26,637.16,629.25,644.21
2162,21985,21670,29107,36960,43180,45374,43426,39035,34006,26373,20416,15455,11369,7427.8,3985.3,2755.8,1826.1,1440.2,1093.1,907.18,841.08,813.2,817.63,875.21,964.07,1146.2,1309.9,1463.2,7320.4,18077,24961,31435,40004,6389.2,1005.9,955.76,926.87,850.31,733.36,686.73,672.94,672.25,688.87
2163,28953,28303,36825,44180,47546,45735,40017,33727,28357,21706,17117,13466,10306,6769.8,3521.2,2386.5,1640.8,1304.4,1009,876.16,825.38,826.85,863.37,947.78,1072.3,1322.1,1536.9,1777.4,11592,29430,39520,47090,56923,7257.4,1004.7,921.41,874.34,797.82,685.2,639.87,621.31,619.32,642.81
2164,35925,35337,43243,48132,47357,41912,34285,27949,23374,18320,15083,12453,9937.4,6587.3,3334.8,2205.8,1554.4,1216.5,961.46,844.26,846.22,861.79,934.94,1058.2,1237.1,1545.1,1813.9,2186.8,17236,42481,55051,61263,68448,7232.8,975.59,878.02,847.34,754.9,642.52,590.93,574.44,561.96,579.74
2165,43659,42206,47328,48288,43477,35864,28193,22992,19664,16252,14155,12333,10252,6866.9,3412.7,2224.7,1601.4,1247.8,1004.3,897.45,942.35,994.94,1107,1273.8,1519.5,1903.6,2244,2751.8,23442,54834,68411,70136,69999,6731.5,891.9,801.11,754.76,660.17,552.51,497.91,483.01,481.71,507.27
2166,48134,46397,47361,44467,37353,29610,23193,19485,17410,15327,14134,12889,11084,7546.2,3747.9,2433.5,1797.6,1405.9,1164.6,1065.8,1162.9,1256.1,1417,1656.2,1965.3,2444.2,2833.5,3469.9,27632,61722,73097,68724,62385,4927.8,892.37,815.91,763.08,691.94,579.08,530.04,510.44,509.84,525.8
2167,47931,45835,42675,37481,30317,23897,19237,16960,15921,14924,14414,13647,12035,8290.5,4110.2,2653.1,1984.3,1542.4,1295.1,1201.2,1385.8,1530.1,1758.7,2031.2,2428.2,2957.1,3394.6,4118.8,28634,58872,64846,56056,46996,3562.9,745.11,693.84,663.38,585.41,475.89,430.61,413.07,407.49,430.15
2168,43466,41200,35553,30169,24431,19807,16677,15494,15228,15026,15057,14699,13197,9176.2,4582.8,2995.3,2274.9,1811.1,1543.1,1448.8,1710.7,1907.3,2205.7,2560.1,3042.7,3652.4,4174.9,5015.4,25926,47489,49426,39235,30271,2383.3,691.62,661.98,627.82,565.92,463.89,415.72,409.78,403.01,432.84
2169,37309,34556,28460,24093,20188,17181,15210,14790,15114,15515,15997,15934,14498,10181,5134.6,3385.5,2623.9,2110.8,1842.7,1767.8,2111.3,2402.4,2817.8,3289.2,3932,4703,5505,6615.4,21899,34471,33421,24680,18124,1610.4,666.86,645.39,641.48,569.24,473.11,430.53,428.59,440.36,457.03
2170,29011,27000,22075,19336,17130,15381,14221,14308,15007,15838,16619,16778,15350,10771,5459.6,3640.7,2837.2,2325.3,2089.1,2044.5,2503.4,2925.6,3527.9,4270.1,5230.1,6412.5,7767.6,9426.7,18710,23040,20201,14602,10677,1194.9,641.39,656.39,634.47,581.13,479.91,439.32,438.46,441.63,472.24
2171,22015,20911,17585,16224,15266,14420,13767,14159,15074,16186,17164,17390,15895,11129,5671.5,3838.8,3056.7,2583.4,2391,2442.8,3064.2,3716.6,4743.8,6007.1,7609.5,9547.2,11945,14711,19254,16399,12256,8731.8,6331.9,1056.3,708.97,719.44,712.53,668.04,574.22,535.09,527.93,519.62,549.91
2172,17610,16286,14402,14102,14018,13811,13515,14052,15096,16317,17342,17529,15909,11061,5673.7,3915,3200.8,2809.4,2751.7,2976.8,3915.5,5034.5,6820.2,9082.7,11859,15099,19091,23207,23161,13448,7414.1,5103.3,3861.3,861.16,652.84,668.22,662.88,616.27,517.83,482.76,487.12,488.02,513.68
2173,13818,13259,12441,12798,13287,13512,13441,14029,15082,16284,17219,17268,15457,10663,5577.7,3999.1,3440,3208.6,3386,3950,5473.6,7461.7,10540,14446,18962,23963,29727,35148,29985,12971,5131.2,3531.9,2793.8,946.51,776.37,788.25,784.18,739.98,650.86,611.53,613.77,613.39,648.39
2174,11675,11204,11041,11796,12618,13162,13204,13762,14729,15778,16527,16304,14393,9826.7,5343.2,4044.6,3745,3735,4294.9,5321.5,7844.7,11162,16100,21935,28299,34503,41012,46362,36035,13138,3825.2,2574.7,2119.7,868.14,747.95,763.83,756.78,709.2,610.56,567.89,570.62,574.15,604.81
2175,10379,9945.9,10200,11210,12263,13028,13120,13595,14422,15238,15722,15237,13223,9014.7,5277.8,4367.4,4438.1,4751.1,5862.4,7624.5,11609,16712,23743,31746,39586,46439,51949,55942,39548,12726,3101.6,2053.2,1757.6,839.53,743,759.42,755.69,702.57,613.41,573.73,580.6,573.37,610.97
2176,9437.9,9175,9679,10802,12009,12924,13043,13375,14018,14574,14750,14005,11947,8207,5452,5050.6,5623.7,6371.3,8167.1,10840,16478,23408,31920,41101,48428,53819,56825,57840,37278,11213,2652.5,1824.2,1611.7,884.09,784.69,806.89,802.23,751.6,659.29,623.38,641.75,632.47,670.45
2177,8863.2,8554.6,9177.1,10353,11594,12591,12686,12880,13317,13568,13498,12551,10552,7401.4,5759.4,5932,7008.2,8209.1,10644,14101,21136,29261,37613,45984,51250,53675,52681,50652,30282,8720.8,2178.1,1569.8,1438.8,820.99,744.65,753.51,754.03,710.05,620.08,583.17,581.53,580.6,614.11
2178,8510.1,8284.7,8971.1,10159,11430,12468,12531,12553,12778,12759,12451,11321,9410.6,6894.9,6434.8,7249.4,8778.6,10377,13228,17083,24420,32420,39590,45818,48210,47484,43590,39373,21911,6294.2,1897.6,1470.1,1389.5,847.78,764.81,782.8,783.67,736.97,658,619.96,622.9,620.61,654.26
2179,8455.6,8105.1,8791.9,9970.3,11208,12245,12249,12123,12135,11866,11344,10154,8378.1,6487.1,7194.2,8597,10356,12167,14941,18619,25232,31677,35756,39017,38367,35625,30649,26633,14052,4268.4,1637.8,1347.7,1297.2,810.06,748.84,764.31,767.58,723.67,630.78,594.2,602.01,608.8,650.6
2180,8174.6,7882.5,8565.7,9664.8,10843,11856,11807,11524,11392,10925,10266,9028.6,7413.3,6072.9,7644.1,9378.5,10975,12646,14820,17701,22558,26972,28400,29189,27463,24261,20068,16795,8564.6,2910.1,1437.7,1251.4,1204.3,758.93,701.73,713.09,723.58,687.58,598.61,561.92,564.57,573.21,607.4
2181,8151.7,7804.4,8460.4,9486.1,10572,11541,11444,11036,10735,10112,9362.3,8117.4,6646.1,5733.5,7832.9,9606.6,10732,12051,13332,15083,17991,20349,20205,19767,17683,15168,12195,10003,5181.3,2098.3,1312.2,1195.4,1173.7,766.16,720.13,731.53,737.27,698.96,621.76,579.36,580.11,579.05,631.77
2182,8410.3,7823.1,8418.4,9330.6,10301,11210,11056,10551,10119,9369.3,8554.2,7341.8,6000.6,5328.5,7500.3,8992.3,9587.3,10369,10800,11622,12957,13819,12995,12338,10741,9013.5,7099.1,5835.4,3168.1,1643.5,1205.1,1108.6,1130.8,699.83,664.09,669.92,710.24,650.67,601.7,573.24,599.93,578.59,641.51
2183,8394.3,7912,8422.2,9211.8,10060,10888,10689,10087,9563.7,8727.7,7881.1,6699,5451.1,4871.8,6607.7,7712.2,7712.5,8071.3,7966.5,8160.3,8582.6,8804.1,8035,7390.9,6372,5306.8,4249,3504.5,2072.4,1379,1191.2,1124.6,1119.9,759.97,702.63,731.8,730.86,699.59,613.52,584.51,597.13,593.82,649.83
2184,8634.2,7937.8,8343.8,8957.1,9651,10383,10178,9505.9,8916.1,8046.5,7197.6,6064,4896.1,4269.4,5428.2,6043.4,5730.1,5831,5493.5,5453.4,5480,5518.3,4916.5,4493.2,3884.4,3249.9,2621.7,2190.2,1440.2,1156.3,1078.5,1024.1,1025,665.81,630.09,659.22,665.56,628.48,534.31,512.58,520.26,525.89,566.81
2185,9057.2,8169,8433.8,8850.4,9384.3,10025,9804.4,9091.5,8450,7549,6694.6,5623.3,4496.3,3753.4,4290.9,4545.5,4119,4046.6,3674.7,3531.3,3451.8,3388.5,3014.3,2759.5,2411.7,2043.8,1700.9,1464.2,1099.1,1063,1040.3,989.06,997.58,641.17,603.58,614.9,631.96,584.18,517.45,493.45,504.81,508.49,558.56
2186,9505.8,8549.7,8643.9,8813.6,9161.6,9730.6,9516,8752.6,8076.1,7170.5,6327.2,5266.9,4189.1,3301.9,3325.4,3338.8,2899.3,2784.9,2474.7,2324.6,2229.5,2174.1,1956.7,1820.7,1625,1409.8,1221.5,1083.9,950.13,1060.7,1069.2,1026.8,1038.9,715.67,674.18,691.46,710.81,664.11,596.53,570.06,586.3,590.4,649.07
2187,9873.3,8817.2,8749.8,8598.2,8759.3,9265.7,9053.1,8313.3,7619.3,6734.1,5923.4,4924.9,3876.6,2865.9,2558.2,2368.9,2112,1893.7,1651.9,1544.3,1482.3,1440.1,1419.3,1384,1241,1152.6,1013.5,944.76,910.83,1085.1,1124.2,1082.5,1108.5,789.63,746.14,771.13,808.36,622.08,669.6,515.13,519.44,530.77,571.12
2188,10732,9323.6,8974.5,8474.6,8450.8,8875.5,8691.8,7924.3,7235.8,6364,5566.3,4605.1,3581,2492,1927.4,1728,1433.6,1328.1,1145.4,1072.2,1027,1004.5,940.11,902.71,862.01,772.84,692.35,644.95,704.77,900.31,946.86,910.53,926.52,599.65,570.53,586.5,608.69,561.76,498.87,470.69,477.02,481.75,533.76
2189,11423,9970.8,9360,8452.5,8229.1,8586,8431.4,7679.5,6983.4,6128.7,5358.2,4426.6,3433.8,2283.9,1556.6,1334.8,1090.7,1004.4,875.22,812.08,780.46,779.34,753.69,747.52,716.65,648.67,600.49,583.57,675.19,915.66,972.63,935.75,949.23,648.6,604.76,626.83,633.74,603.96,538.14,512.56,524.29,530.15,574.28
2190,12038,10573,9655.9,8337,7944.8,8230.9,8114.2,7387.6,6709.1,5860.1,5130.8,4236.9,3253.5,2070.4,1283.4,1034.5,840.05,761.61,663.14,617.18,609.78,607.35,604.13,601.6,593.45,549.42,517.77,498.62,617.6,876.59,947.26,925.95,940.72,655.11,625.17,637.9,655.21,613.61,534.94,517.44,521.85,540.24,582.23
2191,12801,11188,9944.4,8222.4,7684.2,7913.7,7828,7122.1,6466.5,5643.3,4941,4072,3118.1,1927,1072.3,822.04,679.85,605.43,522.87,482.95,484.29,483.36,487.48,491.8,498.98,462.11,443.49,429.14,571.35,820.14,880.89,850.31,865.36,570.4,540.79,570.06,577.53,533.4,463.48,438.36,457.21,466.33,511.81
2192,13399,11875,10331,8242.7,7548.1,7749.7,7707.4,7046.1,6380.9,5586.9,4883.2,4044.4,3115.3,1901.1,1014.8,751.51,622.23,550.51,489.76,456.23,456.82,467,476.63,496.18,487.35,458.19,446.33,442.8,596.04,865.51,920.96,887.49,903.39,625.1,589.34,608.8,619.75,588.27,514.45,503.61,514.99,517.77,571.53
2193,13474,12129,10317,8016,7256.8,7424.9,7428.7,6826.2,6189.3,5403.7,4741,3925.7,3020.4,1796.7,890.8,633.33,509.29,455.99,393.07,373.26,378.49,387.74,396.93,407.79,415.85,388.28,383.88,389.19,542.97,794.99,851.32,828.47,843.56,584.55,559.91,579.18,585.51,546.08,476.55,458.12,460.67,482,528.6
2194,13224,12207,10228,7836,7061.2,7249.9,7300.4,6737.8,6122,5348.2,4701.5,3916.6,3017.3,1786.4,856.43,610.86,494.27,438.23,385.63,362.59,370.4,374.65,392.18,411.25,419.31,396.85,404.18,417.39,586.63,830.41,880.74,856.29,865.36,607.26,579.01,603.66,605.97,575.2,513.1,478.46,487.66,519.56,562.1
2195,13058,11948,9873.1,7544.3,6824.4,7061.6,7179,6677.4,6081.4,5320.4,4688.2,3926.3,3036.9,1786.8,824.42,580.8,463.21,400.86,361.29,337.44,334.02,352.31,380.72,392.68,417.36,393.68,410.36,443.74,607.44,804.83,819.9,782.82,799.66,531.4,502.63,519.87,535.99,502.58,439.35,415.74,438.91,450.58,497.1
2196,11841,11343,9299.1,7198.2,6584.6,6882.5,7098.4,6656.2,6088.4,5335.1,4715.5,3971.5,3090.8,1826.4,833.69,592.8,475.65,420.65,374.86,348.94,359.17,370.02,392.56,426.35,459.72,462.46,510.89,582.6,744.23,880.93,889.81,844.55,868.05,624.25,587.42,608.36,619.2,594.02,529.26,506.38,512.18,528.91,580.06
2197,10849,10445,8541,6724.8,6269.9,6663.5,6953.3,6592.7,6061.3,5339.3,4738.8,4017.9,3141,1846.9,837.63,580.84,471.4,419.29,369.77,350.43,380.48,369.49,416.21,466.94,509.97,542.73,635.39,772.72,937.1,927.86,856.58,824.7,838.36,594.84,566.23,593.8,594.75,569.66,499.7,471.21,493.34,510.96,557.6
2198,9991.1,9470.6,7779.9,6285.7,5986.3,6492.9,6884.4,6610.1,6106.9,5398.3,4817.3,4117.3,3249.4,1921.7,846.98,598.44,477.01,427.15,380.26,363.66,373.83,404.64,467.26,540.97,642.37,732.36,917.05,1144.2,1263.4,999.83,829.44,769.6,790.13,530.15,503.33,541.05,547.47,520.19,451.6,419.66,445.08,458.95,514.65
2199,8830.3,8562.6,7113.2,5915.4,5783.8,6394.8,6896.3,6698.5,6252.9,5559.5,5001.2,4321.3,3458.3,2080.1,948.08,678.85,559.99,509.29,462.96,454.78,476.14,520.14,631.19,778.26,946.87,1147.1,1456.3,1809.3,1801.6,1206.4,906.84,840.59,858.95,624.86,599.48,624.03,645.1,610.4,541.05,515.28,532.16,550.32,612.71
2200,7904.8,7582.5,6370.9,5467.2,5461.7,6163,6755.7,6671.1,6275.5,5637.6,5109,4443.1,3576.6,2157.2,960.49,678.76,568.79,502.22,493.5,480.4,529.25,617.27,804.32,1052.4,1327,1630.7,2048.8,2465,2240.4,1281.1,850.58,787.17,798.9,579.86,565.63,583.83,592.62,563.85,477.09,462.35,478.52,503.34,561.66
2201,7134.2,6805,5827.7,5155.5,5267.4,6051.8,6748.4,6754.3,6398.7,5800.7,5323.6,4699.8,3833.9,2346.8,1066.2,762.88,660.87,592.14,573.06,598.82,700.07,853.48,1160.9,1546.8,1966,2358.9,2844.5,3266.4,2672.8,1369.7,878.49,796.22,805.33,572.92,543.84,579.93,592.8,559.4,486.3,479.34,490.16,515.58,565.9
2202,6522.2,6181.5,5391.3,4912.2,5111.2,5972.1,6775,6880.2,6598.4,6048.6,5614.7,5034.8,4158.7,2599.6,1209,875.72,785.11,723.54,725.37,778.13,957.03,1223.9,1668.1,2198.6,2712.9,3140.9,3517.6,3772.3,2773.7,1371,891.43,825.92,827.86,609.11,590.17,613.28,623.79,593.6,532.98,507.31,530.08,542.91,604.53
2203,5834.4,5572.7,4932,4591.9,4880.1,5803.7,6691.8,6891.7,6677.8,6201.6,5846,5320.2,4461.9,2829.8,1336.3,982.93,899.86,860.85,899.28,1006.6,1283.7,1644.4,2220.7,2830.1,3306.7,3607.7,3737.7,3722.2,2541.2,1234.6,848.84,789.43,814.32,593.3,570.82,587.89,607.96,567.32,502.95,487.02,509.9,529.77,584.8
2204,5470,5125.5,4620.7,4385.6,4728.5,5698,6699.4,6998.7,6863.5,6464.3,6208.8,5747.8,4923.8,3186.8,1547.7,1177.2,1100.3,1080.2,1163.6,1331.6,1700.2,2165,2741,3299.2,3621.2,3624.8,3405.4,3158.6,2005.9,1070.6,819.6,772.65,782.51,571.28,552.77,567.04,583.15,550.79,489.85,469.52,481.63,508.89,558.47
2205,5158.9,4800.8,4398.7,4240.8,4636.6,5665.9,6743.7,7162.3,7098.8,6812.2,6637,6287.8,5498.7,3659.9,1837.1,1436.4,1412.4,1409.4,1532.5,1750.7,2159.2,2617.3,3105.1,3499.3,3553.3,3271.2,2821,2465.2,1518.3,950.33,814.38,781.92,783.1,567.94,556.84,569.97,587.34,558.09,492.9,481.87,498.76,521.1,572.47
2206,4729.3,4484.1,4167.6,4076,4516.4,5577,6758.9,7276.6,7296.8,7123.7,7103.7,6881.1,6142.5,4190.7,2194.2,1760.3,1757.4,1784.5,1926.3,2139.3,2503.1,2851.5,3118,3262,3089.2,2624.1,2050.7,1696.7,1090.8,870.13,830.06,799.95,818.01,608.44,587.81,605.07,630.4,597.07,535.44,514.67,535.24,557.72,607.78
2207,4564.2,4212.4,3962.3,3918.5,4378.9,5500.6,6756.2,7350.5,7474.2,7426.5,7559.7,7518.7,6864,4820.4,2596,2122.7,2135.3,2163.6,2277.5,2451.9,2655.4,2800.2,2795.4,2712.9,2411.7,1868.6,1338.2,1074.9,779.55,760.39,772.77,749.68,770.61,554.09,539.69,561.51,584.1,544.16,487.18,464.12,479.35,503.19,557.46
2208,4355.5,4007.2,3802,3790.3,4292.9,5438,6791.1,7477.9,7669.3,7778.7,8113.1,8260.6,7723.5,5566.1,3049.1,2531.8,2530.6,2542.6,2601.9,2680.3,2664.4,2585.8,2405.5,2224.3,1885,1332.6,876.09,703.03,595.68,716.77,759.97,732.26,742.24,523.79,510.37,537.01,543.34,512.82,459.71,443.28,465.48,486.8,542.61
2209,4074.4,3911.5,3727.5,3758,4272.2,5466.7,6896.2,7681.2,7965,8224.3,8792,9181.4,8774.3,6499.3,3615.8,3006.5,2968.8,2963.9,2923.3,2889,2670.6,2391.6,2102.5,1868.5,1551.5,1038.2,644.7,539.7,560.55,779.28,855.43,829.44,849.94,660.39,638.47,664.45,679.68,648.01,593.81,576.85,596.85,616.17,673.2
2210,3906.1,3652.5,3527,3569.7,4090.2,5290.4,6788.5,7626,7982.2,8388,9153,9776.3,9506.9,7147.7,3935.4,3225.7,3131.6,3086.4,2965.7,2834.4,2447,2046.8,1723.8,1496.4,1208.8,744.53,428.06,352.36,438.26,679.33,759.78,734.26,754.02,548.01,537.67,558.32,575.54,534.93,488.76,470.6,479.97,508.68,570.25
2211,3886.2,3536.4,3420.9,3475.4,3992.9,5217.7,6771.1,7670.9,8087.4,8623.8,9598.9,10460,10319,7849.4,4240.9,3428.4,3260.6,3185.4,2968.5,2764.5,2265,1813.4,1484.9,1272,1008.4,588.75,325.12,290.24,418.04,655.32,730.78,702.96,732.8,516.02,499.79,519.26,546.26,507,453.31,435.42,453.04,490.78,544.51
2212,3615.9,3434.2,3320.1,3407.1,3930.7,5149,6753.4,7708.1,8145.5,8779.8,9918.6,10946,10893,8312.3,4396.4,3475.4,3246.9,3151.8,2868,2610.5,2064.3,1593.4,1295.2,1095.3,863.12,510.38,301.24,275.98,427.49,709.05,798.06,773.69,786.89,590.45,564.27,598.22,616.31,586.56,531.43,521.57,538.69,551.88,617.07
2213,3444.9,3265.1,3181.9,3261.2,3777,4979.7,6578.7,7544.8,8020.3,8676,9859.4,10957,10899,8254.8,4228.3,3269,2979.6,2855.9,2530.5,2258.7,1729.8,1310.4,1060,886.9,701.01,410.03,245.49,231.94,397.25,680.35,764.33,753.48,765.45,565.87,545.83,581.17,597.73,556.89,514.44,496.19,514.3,533.91,597.22
2214,3424.7,3132.4,3049.5,3119.8,3623.5,4784,6366.5,7309.1,7760.9,8396.5,9568.9,10610,10487,7814.9,3839.1,2897.8,2576.4,2418.3,2084.8,1820.1,1369.3,1032.3,824.11,684.76,537.87,308.92,193.22,186.89,353.92,614.91,696.63,665.46,691.17,471.94,472.77,498.69,504.33,469.75,420.5,410.91,435.21,462.26,509.86
2215,3205.7,3068.2,3000.3,3076.2,3560.1,4683.5,6228.6,7147.2,7554.1,8123.3,9158.9,10039,9790.5,7161.9,3417.2,2537.5,2196.7,2021.6,1717.8,1484.3,1117.6,857.04,708.07,611.07,488.27,317.86,238.24,237,412.14,702.69,797.12,771.53,792.61,600.42,575.05,603.74,616.55,592.29,547.91,529.31,547.66,569.6,638.81
2216,3087.8,2890.4,2840.5,2912.7,3358.2,4415.5,5894,6735.5,7067.7,7490.9,8317.7,8973.3,8578.3,6113.5,2794.8,2026.1,1702.3,1540.8,1271.9,1088.9,815.05,629.72,532.68,444.37,376.48,244.22,190.17,186.07,368.45,650.51,735.46,723.1,744.89,538.88,527.63,561.66,570.79,537.55,485.37,472.73,489.76,508.99,570.69
2217,2959.1,2776.3,2732.1,2796.6,3219.4,4208,5581.9,6351.8,6613.3,6871.8,7466,7868,7354.3,5102.9,2265,1606.4,1313.2,1170.1,955.33,812.53,615.57,495.65,417.84,378.33,321.83,225.68,183.19,187.43,364.86,652.44,730.78,718.9,737.13,536.05,503.97,535.33,538.34,509.97,474.84,454.46,479.81,503.1,565.11
2218,2887.3,2690.9,2648.7,2709.4,3106.6,4027.2,5285.1,5970.4,6140.3,6226.8,6583.7,6767.2,6170.9,4185,1806.8,1252.6,1018.2,895.11,728.66,607.7,490.57,401.44,355,328.02,290.08,222.02,197.38,199.5,382.38,665.02,755.1,745.02,768.04,552.58,522.94,540.48,572.89,549.32,508.03,474.38,496.94,522.47,595.15
2219,2720.3,2573.9,2527.9,2588.5,2948.5,3801.3,4953.6,5557.4,5624.2,5579,5723.5,5733,5104.8,3374.9,1435.8,981.87,781.77,680.03,555.95,475.08,375.29,318.05,292.04,275.78,256.75,196.93,182.56,185.65,371.12,678.74,773.57,767.85,793.61,555.73,524.1,560.24,565.05,542.81,496.01,479.83,509.06,524.76,594.41
2220,2586.8,2448.1,2412.4,2481.2,2806.4,3580.6,4622.3,5127.9,5140.5,4957.6,4940.1,4807.1,4200.2,2714.7,1131.8,768.3,609.04,526.25,423.92,356.97,303.28,261.85,250.41,245.3,228.67,194.99,159.57,182.57,365.32,690.39,766.75,771.16,815.34,546.16,509.11,537.63,557.87,523.74,482.61,466.87,480.81,507.76,569.34
2221,2601.4,2348.2,2313.3,2359.3,2670.9,3378.5,4304.3,4742.3,4689.4,4420.1,4278.8,4082.5,3511.1,2220.9,902.93,601.6,463.65,400.99,329.23,278.12,236.64,212.29,203.68,203.53,201.28,164.4,148.99,157.92,357.81,659.03,757.14,749.16,791.63,483.85,452.93,482.01,502.69,474.04,430.67,412.37,433.94,460.29,525.96
2222,2385.1,2319.5,2297.6,2345.7,2628.2,3270.8,4110.8,4478.5,4384,4044.2,3826.3,3576.9,3035.8,1910.3,810.84,542.64,435.89,384.85,327.39,290.03,265.22,245.85,238.96,250,233,214.67,212.37,215.52,434.34,772.21,897.39,897.87,925.67,619.04,579.36,605.8,620.21,588.41,554.12,538,557.09,584.19,652.47
2223,2343.3,2168.8,2138.3,2177.3,2439.3,3022,3768.3,4076.7,3953.1,3578.1,3320.8,3041.6,2548.3,1577,634.13,424.03,322.86,284.3,236.21,197.59,187.33,174.4,168.14,185.68,183.49,154.37,146.18,149.27,370.7,703.36,800.83,796.3,812.2,504.53,481.05,508.56,518.52,502.66,447.68,432.86,441.68,481.23,542.13
2224,2264.7,2097.6,2081.2,2123.8,2358.5,2899.6,3566.7,3834.5,3686.9,3289.5,2996.2,2706.1,2258.6,1384.3,567.35,374.29,288.11,258.56,214.98,196.56,184.32,166.95,176.96,184.52,187.29,166.47,162.12,169.85,393,725.96,835.44,807.17,802.1,521.68,485.56,512.57,526.92,506.48,462.08,443.32,467.93,496.03,564.48
2225,2201.8,2090.4,2067.9,2102.4,2325.9,2819.5,3429.8,3652.3,3497.7,3088.2,2785.3,2486.5,2061.6,1278.8,542.92,374.91,305.13,262.76,235.2,216.85,210.17,205.67,206.7,229.02,225.01,207.93,198.76,212.78,433.57,770.21,872.84,838.24,833.35,587.82,558.99,576.68,597.95,572.46,527.81,520.17,552.34,568.16,632.48
2226,2106,1950.1,1928.6,1975.5,2173.8,2627.8,3174,3371,3203.4,2808.5,2487.9,2201.3,1812.7,1102,439.11,288.24,230.85,188.21,163.43,155.85,137.51,139.55,147.11,168.11,166.06,153.01,146.67,160.86,367.58,677.21,768.5,732.39,727.41,504.07,484.66,506.53,515.61,499.72,449.87,432.82,461.05,480.33,549.56
2227,2033.7,1905.6,1900.8,1925.2,2126.9,2536.5,3033.2,3209.1,3048.9,2649.4,2335.6,2056.5,1696.5,1034.3,424.61,283.93,223.91,195.67,168.5,159.44,157.36,155.96,164.15,185.05,181.12,165.47,163.86,179.35,371.83,670.93,746.98,727.17,730.46,525.34,501.49,525.91,540.54,518.48,475.11,460.74,484.09,510.78,575.34
2228,2060,1892.3,1867,1897.7,2080.1,2477.1,2930.5,3068.2,2908.9,2517.9,2212.4,1951.5,1610.7,983.52,410.02,281.29,234.02,200.03,179.67,166.57,163.08,159.5,169.29,187.97,199.65,195.41,176.83,187.99,374.39,664.4,735.58,709.16,723.96,524.63,511.05,534.16,547.26,537.44,477.39,467.65,498.7,521.76,588.93
2229,1957.2,1821.1,1811.4,1838.6,2007.5,2364.9,2784.8,2910,2743.6,2380.4,2082.2,1831.6,1500.1,920.75,386.48,253.2,209.51,180.51,163.4,156.43,142.51,151.29,165.78,168.5,183.42,177.93,164.44,178.18,359.95,630.79,711.21,699.69,714.79,523.19,501.24,519.8,540.96,525.2,470.96,461.58,486.82,514.07,583.12
2230,1929.1,1764.4,1737.8,1770.5,1924.5,2260.6,2645.7,2757.5,2606.3,2244.9,1958.3,1721.8,1425.2,860.3,350.03,234.66,185.96,170.86,148.46,133.89,127.76,128.26,148.08,158.62,174.36,165,146.86,155.92,331.67,600.89,672.79,658.21,668.43,485.69,466.73,494.38,507.27,482,445.64,421.79,457.46,483.81,544.17
2231,1891.2,1751.2,1737.2,1760,1913.7,2225.4,2584.4,2684.5,2533.3,2188.8,1924.4,1689.8,1382.7,847.33,361.01,239.64,197.4,183.1,164.64,154.82,145.77,158.33,165.85,181.16,195.6,189.11,182.31,197.87,362.92,626.34,702.17,694.24,700.51,523.09,498.52,523.71,530.68,517.19,476.45,469.75,496.19,517.15,587.55
2232,1848.5,1718.2,1711.2,1740.1,1866.9,2183.3,2492.6,2590,2440.7,2116.4,1878.9,1656.9,1356.5,837.58,356.01,245.16,210.22,190.59,179.02,158.01,163.52,163.28,180.31,211.84,217.95,200.9,200.13,221.77,372.89,634,730.95,696.47,724.81,551.23,530.97,550.69,574.42,564.74,500.63,490.39,516.8,538.29,606.5
2233,1791.6,1636.1,1615.7,1635.8,1766.6,2052.6,2363.8,2442.2,2299.1,1989.9,1746.5,1530.6,1267.3,759.46,303.31,199.11,163.85,144,133.03,111.88,113.86,118.79,131.82,147.48,158.85,144.49,149.29,154.75,318.03,573.06,639.01,625.83,642.81,454.96,430.6,452.42,462.46,447.74,410.97,399.38,426.41,450.61,517.92
2234,1833.9,1638.6,1626.1,1636.4,1764.2,2028.9,2325.1,2401.4,2260,1968.3,1740.7,1536.3,1273.7,779.28,327.21,222.18,190.16,171.45,154.37,146.44,142.49,143.3,160.5,180.68,185.6,181.26,175.44,190.99,347.09,589.59,660.83,639.8,655.72,477.11,451.31,485.13,495.37,477.9,432.3,412.25,448.08,468.05,543.68
2235,1732,1658.2,1640.3,1655.6,1769.3,2032.7,2304.2,2366.6,2227.5,1951.8,1738.4,1547.6,1282,807.81,361.02,258.32,227.33,205.94,195,183.72,185.72,186.09,198.01,212.71,242.1,228.33,230.59,237.51,401.58,658.21,731.35,724.04,734.35,564.02,548.19,561.74,586.11,571.85,529.94,518.29,543.83,567.19,635.43
2236,1720.1,1563.2,1550.1,1559.4,1680.4,1920.6,2180.9,2234.1,2109,1855,1639,1456.7,1212,743.61,313.3,210.68,175.72,159,155.01,142.41,140.83,133.26,162.13,178.94,197.3,181.84,196.18,204.08,351.19,581.95,651.21,629.95,655.87,471.77,461.3,483.94,492.96,477.42,420.39,430.36,451.92,472.49,547.77
2237,1763.6,1536.1,1522.9,1530.9,1633.4,1870.1,2110.6,2171.1,2043.2,1803.9,1612.6,1442.4,1193.5,741.61,308.41,206.35,174.57,156.76,137.5,133.01,141.09,134.39,155.07,188.02,197.66,192.08,194.58,215.76,366.53,572.03,619.68,601.4,623.46,444.38,425.02,448.08,461.91,444.03,396.24,389.51,409.57,443.07,510.82
2238,1673.3,1596.7,1580.1,1587.3,1685,1916.2,2148.3,2195.6,2073.4,1851.4,1670.3,1504.2,1261.3,805.86,376.2,286.82,246.92,233.96,214.07,209.73,213.5,214.17,236.79,262.11,281.16,282.19,299.66,327.69,487.67,689.32,738.82,723.03,744.22,562.15,553.48,568.14,588.19,571.34,532.85,530.91,552.14,580.29,645.86
2239,1674.1,1497.2,1482.9,1496.7,1583.7,1792.7,2019,2060.7,1956.1,1741.3,1571.3,1412.4,1187.6,740.4,315.72,223.87,185.67,169.19,157.38,156.73,156.31,160.92,185.14,214.4,238.61,246.72,283.16,335.05,460.63,610.79,638.8,623.2,643.05,474.48,445.13,470.03,487.89,472.72,421.84,415.34,435.05,467.52,537.69
2240,1632.4,1489.8,1465.5,1473.4,1556.4,1763.4,1977.1,2021.7,1920,1720,1561.9,1413.1,1186.8,750.54,331.22,237.32,196.27,187.14,169.1,165.69,172.61,182.03,212.09,257.43,293.48,312.49,382.66,455.01,595.59,672.61,652.86,627.16,638.07,473.56,446.81,465.02,492.18,464.03,422.11,411.48,442.27,468.58,537.69
2241,1723.4,1539.5,1516.6,1511.4,1600.7,1797,2005.5,2043.1,1944.7,1760.3,1616.2,1472.6,1242,801.79,382.53,283.2,257.53,236.35,222.85,227.88,238.89,255.76,305.02,362.32,427.12,482.08,594.58,737.97,877.63,814.32,716.66,683.83,695.01,526.38,501.42,523.54,545.64,526.69,487.24,484.11,507.91,534.23,609.63
2242,1633.7,1489,1458.4,1452.4,1524,1720.7,1923.7,1950.9,1866.8,1698,1562.4,1422.6,1207.6,769.11,358.7,260.13,225.66,211.37,206.34,204.74,226.95,255.04,319.23,406.53,518.7,634.3,848.94,1123.5,1269.9,929.82,707.59,653.01,669.81,492.7,469.94,493.53,520.26,491.45,444.75,440.37,464.45,489.63,574.54
2243,1656.6,1481.1,1447.1,1425.1,1506.4,1687.1,1881.1,1914.3,1829.5,1666,1538,1404.6,1200.4,762.16,360.43,264.33,233.51,220.81,219.69,220.05,267.48,307.93,411.96,558.92,751.42,992.14,1382.7,1883,2013.4,1205.1,720.19,645.69,641.83,479.19,449.35,482.69,510.92,482.69,431.69,420.67,442.12,474.5,550.17
2244,1733.6,1514.8,1465.2,1447.8,1520.7,1693.3,1871.1,1907,1830.8,1680.7,1571.4,1440.4,1231.8,800.5,397.96,296.61,275.58,259.05,264.7,278.37,340.31,429.92,618.14,866.07,1212.1,1671.1,2387.5,3267.1,3377.1,1677.9,775.63,669.29,671.3,488.57,474.54,499.49,515.86,504.91,460.92,448.97,458.32,497.85,579.43
2245,1665.3,1500.7,1456.5,1416.5,1491.4,1655.4,1837.9,1867.3,1805.2,1654.4,1557.2,1433.6,1219.1,803.02,407.23,313.73,298.27,291.31,298.46,337.73,455.49,604.92,915.35,1355.2,1952.5,2764.2,3954.1,5274.2,5044,2236,843.83,698.75,688.02,519.9,498.24,523.21,540.8,524.38,468.51,470.23,498.91,520.64,595.82
2246,1698.8,1497.3,1429.3,1391,1440.5,1606.1,1780.1,1819.2,1757.7,1620.3,1526.6,1412.3,1203.7,793.24,405.56,314.05,309.65,308.83,350.08,417.99,618.14,899.35,1437,2200.7,3250.9,4570.6,6285.5,8010.7,6994.3,2765.2,829.51,655.36,637.18,469.22,454.79,470.33,491.9,476.24,422.42,409.63,439.32,464,545.71
2247,1705.7,1540.1,1460.2,1408.2,1465.9,1614.1,1785.4,1826,1763.4,1648.6,1552,1443.5,1236.9,830.25,471.73,386.37,400.96,412.75,489.67,619.83,972.88,1468.7,2406.5,3692.9,5293.4,7176.5,9245.4,11083,8763.4,3120.2,906.87,713.94,686.87,504.34,484.32,511.3,525.04,511.25,470.84,455.04,479.5,517.65,591.33
2248,1781.4,1611.5,1549.3,1492.6,1538.5,1704.6,1867.4,1904.2,1836,1732.1,1649.1,1542.9,1349.3,940.96,608.51,552.31,590.49,640.38,720.52,963.73,1620.5,2431.2,3875.3,5723.2,7870.4,9964.2,12015,13318,9425.4,3130.5,928.91,750.49,717.86,550.53,536.17,564.73,586.09,561.93,504.56,506.4,541.96,566.84,643.67
2249,1707.8,1515.9,1429.7,1351,1394.1,1542.7,1700.2,1743,1698.5,1596.4,1532.1,1420.1,1236,857.36,549.84,510.18,599.54,692.81,935.55,1326,2263.2,3544.9,5517.1,7815.4,10098,11935,13036,13308,8557.1,2653.6,813.9,667.37,642.35,463.7,437.18,469.67,479.95,464.63,413.56,402.82,435.24,462.68,538.68
2250,1698.7,1551.7,1454.2,1375,1412.2,1553.5,1717,1773.1,1723.3,1642.4,1574.5,1484,1298.4,925.96,688.6,685.13,867.51,1019.3,1414.2,2021.4,3410.9,5182.5,7553.6,10040,11896,12939,12826,12108,6809.2,2150.4,811.37,702.29,688.61,507.34,486.05,504.04,529.37,502.03,456.69,451.82,487.33,517.59,589.61
2251,1760.2,1590.1,1500,1406.2,1445.6,1585.1,1738.8,1790.4,1756.4,1684.6,1640,1550.2,1370.1,1035.8,853.13,930.17,1214,1476.4,2056.5,2899.2,4671.9,6754,9139.2,11119,12206,12111,10926,9449.5,4967.8,1633.9,805.44,720.17,716.2,541.58,521.53,545.63,567.23,552.46,510.72,506.82,525.21,561.43,632.62
2252,1694.4,1512.2,1423,1343,1380.5,1517.8,1675.7,1725.3,1701.2,1644.6,1606.9,1516.1,1355.4,1050.1,1011.1,1181,1581.7,1943.2,2652.3,3657.7,5528.6,7506.2,9177.8,10428,10518,9605.1,7933.8,6407.5,3114.8,1168.3,708.3,647.71,661.53,466.66,455.94,466.96,490.31,466.21,432.89,423.55,446.97,485.71,548.54
2253,1669.6,1489.5,1402.4,1334.3,1367.1,1499.1,1652.4,1724.9,1698.3,1648.4,1625.5,1550.1,1396,1145.5,1248.9,1537.7,2038.2,2473.1,3237,4251.8,5982.3,7592.2,8377.6,8667.3,8032.6,6790.8,5219,4021.8,1945.2,913.69,668.92,637.19,648.39,464.55,454.11,466.9,489.17,476.26,426.84,416.78,448.58,473.06,562.02
2254,1626,1519.7,1440.9,1383.6,1426.9,1548.6,1713.2,1777.7,1766.1,1736.4,1717.6,1656.7,1517,1314.2,1591,1984.4,2534.8,2988.1,3652.1,4468.8,5765.9,6761.4,6769.1,6489.7,5562.6,4422.4,3242.5,2441.9,1290.6,835.75,746.27,726.15,734.43,563.45,536.66,544.76,580.15,565.58,525.07,525.33,544.75,576.42,649
2255,1607.5,1439.5,1371.9,1332,1371.2,1496.3,1661.8,1733.4,1727.5,1701.5,1704.7,1654.5,1531.9,1385.8,1808.3,2263.2,2736.1,3108.3,3529.1,4037.6,4711.5,5083.3,4676.1,4206.3,3471.6,2657.7,1916.5,1446.1,824.96,688.36,671.37,651.19,676.41,482.45,476,494.49,510.85,498.91,450.17,445.88,470.51,510.76,588.16
2256,1527.8,1395.4,1346,1315.4,1346.2,1478.6,1636.7,1712.4,1729.3,1714.4,1721.5,1697.9,1571.5,1474,1958.5,2413.8,2723.4,2968.7,3116.2,3341.6,3585.9,3633.9,3112.1,2681.4,2148,1624,1160.2,893.32,611.17,640.59,669.68,648.05,656.92,476.97,460.11,475.8,502.53,488.99,440.31,436.9,465.54,499.92,572.82
2257,1566.2,1418.2,1384,1363.5,1399.8,1532.6,1697.1,1757.5,1780.3,1786.6,1809.8,1785.9,1680.6,1606.9,2072.2,2439.1,2517.5,2607.4,2538.5,2521.9,2501.2,2389.9,1977.2,1680.9,1337.9,1026.3,761.78,609.82,526.5,661.91,710.93,698.09,708.54,523.61,508.08,534.56,549.91,535.68,501.7,491.68,518.08,558.83,640.76
2258,1502.5,1372.2,1340.2,1328.7,1369.4,1487.6,1662.3,1734.9,1761.1,1784.7,1823.1,1809.4,1703,1612.6,1953.5,2192.6,2086.6,2079.1,1887.3,1787.7,1686.6,1548.4,1259.7,1069.3,865.28,670.03,507.33,423.62,440.4,616.71,683.5,670.05,684.23,501.92,489.91,504.33,529.99,513.2,471.2,466.72,496.58,527.88,605.58
2259,1454.7,1317.6,1294.2,1285.3,1321.6,1454.8,1618.2,1697.7,1744.4,1774.9,1822.5,1828.8,1725.7,1584.6,1726.2,1825.5,1631.6,1563.5,1356.1,1246.4,1109.2,999.73,822,700.86,580.88,451.82,354.33,309.36,376.97,582.97,643.12,634.66,645.72,461.48,439.73,461.05,496.55,475.42,431.86,425.62,453.15,483.64,571.67
2260,1478.6,1325.2,1305,1306,1344.2,1471.1,1646.2,1731.1,1773,1820.3,1892.4,1906.5,1798,1578.3,1513.2,1491.8,1271.2,1168.1,991.75,892.61,781.04,699.98,595.09,521.62,455.7,359.44,294.58,262.91,364.62,601.03,667.39,654.97,668.86,484.32,471.52,489.31,511.89,502.11,454.8,446.71,473.87,510.24,590.33
2261,1459.1,1342.8,1334.6,1332.4,1363.9,1500.7,1667.4,1763.3,1822.3,1883.1,1973.9,1994,1874.5,1582.9,1322.2,1229.9,1018.4,926.56,788.35,709.11,625.01,559.64,496.37,444.62,403.81,334.7,272.41,262.67,388.11,624.65,713.97,688.09,697.6,519.64,497.94,517.41,540.8,534.27,492.15,494.95,513.09,547.48,633.15
2262,1410.9,1272.4,1262.2,1260.4,1298.6,1426.2,1613.2,1706.7,1772.8,1849.1,1956.7,1990.3,1864.3,1505.7,1103.1,961.65,784.3,709.85,603.96,541.29,477.55,423.63,380.21,349.38,310.75,249.72,200.57,202.27,333.06,569.8,645.22,630.35,652.82,470.67,455.21,482.01,504.7,484.2,444.05,438.38,463.27,500.6,578.09
2263,1399.9,1249.8,1249.1,1248.7,1276,1411.6,1593.1,1702.4,1770.5,1868.4,1984.8,2043.2,1907.2,1478.7,966.67,793.91,664.42,591.91,527.54,477.34,415.04,369.4,328.35,313.33,289.94,233.05,177.38,177.2,307.81,554.71,616.1,604.34,626.54,432.01,412,433.3,455.63,447.61,398.14,393.58,415.93,461.42,539.21
2264,1408.1,1338.2,1339.2,1343.2,1376.6,1507.4,1693.3,1810.2,1895.7,2005.8,2157.7,2220.2,2082.5,1581.1,980.14,796.61,686.86,636.51,582.5,540.97,478.5,431.82,405.29,384.56,356.66,311.06,258.68,256.94,399.37,667.76,752.29,735.03,754.51,578.23,547.24,578.49,608.88,592.66,544.84,550.87,580.39,610.76,690.92
2265,1336.2,1208,1213.5,1217.4,1250.5,1388.5,1584.9,1705.5,1794.9,1919.8,2095.5,2172.6,2035,1501.8,853.37,662.68,577.83,537.78,480.67,444.99,391.71,344.27,307.77,291.75,269.99,208.22,146.87,152.52,302.07,549.26,630.1,621.21,640.68,445.61,426.05,448.22,470.9,458.93,411.23,417.95,441.61,468.12,556.19
2266,1355.2,1211.6,1214.7,1217,1270.3,1393.1,1594.8,1722.2,1818.3,1973.6,2148,2260.5,2122,1553.7,854.32,655.34,577.54,557.37,510.04,476.92,420.34,364.4,327.48,310.14,287.65,219.19,164.59,162.07,309.26,552.4,627.35,615.79,634.31,436.38,411.02,440.73,463.93,450.8,406.43,400.59,438.39,473.55,542.48
2267,1433.2,1258.5,1263.3,1268.7,1314.2,1444.9,1655.7,1781.5,1894.1,2050.9,2284.6,2399.8,2273.8,1660.1,913.5,706.16,652.91,624.09,585.65,560.46,494.28,424.96,381.49,352.54,330.6,254.18,201.86,203.54,348.61,610.39,679.44,669.09,681.63,482.32,474.99,495.68,529.05,516.62,472.52,464.84,499.34,535.64,626.05
2268,1299,1198.9,1201.3,1215.8,1265,1400.6,1610.1,1745.3,1862.1,2048.3,2307.5,2445.6,2326.2,1710.5,908.41,704.49,663.72,647.8,612.85,584.18,503.23,424.41,368.84,353.46,318.34,231.47,172.5,173.29,318.54,576.57,659.01,651.5,664.32,471.32,449.62,486.94,501.65,490.73,446.28,445.91,469.57,506.34,588.15
2269,1329.6,1174.8,1179.4,1189.5,1238.1,1386.6,1591.6,1732.7,1855.1,2063.2,2348.3,2526.7,2427.3,1794,951.33,724.91,693.8,697.13,663.42,631.22,543.09,434.38,378.38,352.78,316.26,226.04,143.56,147.51,299.83,543.64,617.11,606.42,625.77,427.08,415.02,437.23,458.31,436.23,394.63,390.13,432.02,467.06,542.57
2270,1364.3,1224.1,1229.3,1242.7,1302.9,1442.1,1660,1797.1,1933.1,2157.2,2474.6,2693.8,2625.6,1979.2,1078.7,841.37,824.16,822.06,799.12,759.7,649.81,514.87,457.14,416.17,380.54,264.06,205.24,192.57,351.04,610.4,683.98,671.33,677.86,480.09,455.88,482.31,498.85,496.2,457.72,456.16,482.84,525.5,609.61
2271,1278.3,1182,1196.1,1206.6,1271.1,1416.9,1625.7,1772.7,1911.2,2157.6,2519.9,2786.9,2750.6,2100.2,1131.7,888.88,875.44,900.8,865.76,817.5,678.96,520.17,443.33,410.58,353.43,246.14,184.98,173.17,321.14,588.91,666.36,662.78,670.23,477.33,453.09,484.28,505.77,494.97,458.58,454.36,476.71,520.12,606.97
2272,1285.4,1154.4,1164.6,1172.3,1238.4,1389.6,1592.5,1750.7,1886.1,2148,2539.2,2858.1,2867.1,2207,1176.8,931.55,929.3,954.31,918.45,867.33,690.47,519.38,435.32,387.35,335.13,230.29,150.76,148.15,297.18,551.01,622.66,604.26,622.25,412.25,399.48,425.49,450.69,425.42,395.84,383.22,421.76,455.91,542.57
2273,1311.6,1198.5,1216,1229.8,1295.2,1444.8,1648.7,1799.7,1951.4,2233.8,2660.5,3035.1,3070,2405,1310.4,1039.2,1028.7,1056.4,1024.1,948.06,760.06,568.35,481.67,431.83,381.67,265.87,207.97,193.45,347.54,606.54,678.98,669.9,688.14,484.97,469.53,490.82,511.83,502.62,468.91,466.3,499.77,534.81,614.68
2274,1338.2,1205.2,1216.9,1231.6,1294.9,1455,1656.4,1802.5,1950.3,2256,2703,3126.1,3196.3,2510.6,1365.7,1086.9,1069.6,1093.1,1041.4,961.59,761.11,563.7,478.33,427.74,376.61,267.91,208.12,198.76,352.3,605.02,685.02,673.05,682.48,483.41,468.04,488.95,514.93,502.74,464.65,456.66,499.06,521.84,617.53
2275,1254,1139.8,1151.8,1171.6,1236.7,1379.5,1597,1732.5,1889.4,2198.4,2664.7,3098,3186.1,2497.3,1324,1033.4,1006.1,1022.3,969.31,875.73,677.29,490.63,409.18,358.45,313.47,209.23,159.54,164.75,306.41,557.62,628.58,616.05,631.57,425.32,400.64,429.68,450.71,441.26,408.99,405.56,433.48,466.83,548.92
2276,1315.9,1157,1174,1192.6,1259.5,1404.8,1601.9,1754.5,1905.3,2212.3,2680.1,3119.9,3202.5,2498.8,1320.3,1024.8,977.53,978.28,913.05,822.27,635.06,466.01,392,352.53,305.26,217.61,172.09,170.38,319.23,552.7,623.28,610.53,633.97,425.64,400.99,435.33,453.83,441.94,397.77,391.98,439.15,463.94,549.87
2277,1317.6,1207.1,1231.3,1245.2,1299.8,1457.1,1656.2,1794,1945,2262.5,2724.8,3148.3,3213.8,2488.3,1310.4,1008.6,961.39,941.41,868.09,781.08,618.54,481.38,409.45,382.09,336.35,260.01,222.64,220.26,366.52,626.27,693.06,682.65,695.41,490.91,475.77,498.37,514.2,506.32,468.47,467.64,504.92,541.88,628.33
2278,1266.8,1146.9,1169.2,1194.3,1235.5,1388.3,1585.1,1735.5,1878.2,2179.7,2620.2,2995.2,3015.8,2277.1,1173.2,893.03,816.69,798.66,727.08,657.27,518.3,398.14,342.11,309.42,274.55,205.51,172.66,174.68,307.91,549.97,623.35,624.96,637.68,436.1,408.4,448.64,467.04,455.77,406.27,411.31,441.31,476.66,564.69
2279,1276,1134.4,1166.2,1181.5,1234.6,1388.3,1577.7,1716,1856.8,2145.9,2546,2888.1,2868.5,2127.6,1072,798.68,729.8,703.71,638.26,566.36,448.93,352.62,310.64,291.45,256.93,193.63,170.95,161.45,307.46,551.18,617.86,595.02,603.22,395.78,379.73,411.34,426.11,418.19,374.37,374.59,411.64,454.15,531.44
2280,1329.4,1214,1243.8,1268.8,1322.3,1464.8,1654.9,1782.5,1921.5,2195.2,2574.6,2851.6,2783.2,2047.4,1044.7,784.39,711.5,686.8,614.7,570.36,474.8,402.44,365.25,349.08,316.45,259.87,237.9,231.22,376.83,628.78,689.96,683.46,695.59,491.53,482.54,491.75,528.18,510.58,473.49,476.36,514.23,542.46,635.35
2281,1275.8,1143.1,1175.6,1204.6,1248.9,1398.2,1579.1,1706.5,1831.3,2086.4,2424.7,2641.4,2530,1817.5,909.27,665.05,593.2,564.16,499.17,456.2,378.12,315.05,285.93,276.41,246.5,198.15,186.43,172.2,313.09,559.9,617.04,611.76,613.55,409.29,391.71,417.53,439.63,426.18,385.8,386.23,417.69,463.81,546.5
2282,1264.1,1143.8,1176.9,1212.7,1261.7,1400,1582.1,1705.5,1822.2,2060.9,2346.2,2526.3,2381.9,1692.9,845.02,620.02,551.23,521.28,464.42,425.96,364.73,311.44,291.66,280.28,257.52,206.74,199.23,195.38,333.34,562.4,619.33,618.18,621.27,416.04,406.66,419.38,446.2,435.24,397.42,394.11,420.75,463.85,557.86
2283,1293.1,1202.3,1246.4,1275.1,1327,1464.3,1641.7,1740.9,1869.2,2078.4,2342.5,2472.8,2307.5,1625.7,825.65,615.24,554.14,528.08,479.77,438.89,390.2,342.71,329.97,320.6,300.01,251.97,238.77,241.12,378.73,619.83,691.26,677.95,691.34,474.19,465.27,488.06,515.7,496.8,458.71,461.56,497.34,535.47,629.05
2284,1318.1,1176.8,1218.4,1245.8,1287.3,1425.1,1592.6,1706.4,1818.1,2007.6,2230.5,2319.8,2138.2,1498.7,741.65,547.32,495.48,458.25,423.15,387.26,339.6,305.82,294.74,286.14,267.69,233.41,221.85,209.79,343.08,577.88,635.26,627.86,637.62,429.39,410.67,429.22,458.49,443.79,413.43,408.51,443.52,486.64,571.88
2285,1256.7,1129.7,1184.8,1217,1273.5,1400.6,1559.7,1661.1,1765.1,1938.7,2130.2,2205.1,1995.8,1382.4,695.71,503.97,448.3,417.78,375.15,343.29,312.87,277.32,273.83,270.15,246.35,222.81,210.93,208.17,335.8,553.41,618.07,616.81,630.14,408.86,400.24,407.99,442.67,420.49,386.81,382.28,415.23,446.46,546.82
2286,1288.8,1193.3,1241.8,1276.9,1325.2,1447.7,1606.4,1699.3,1810.8,1951.5,2130.3,2168.3,1968.6,1360,690.26,520.21,469.27,444.15,402.14,374.88,347.27,322.87,318.15,314.25,305.98,270.41,259.21,260.42,383.83,610.91,666.14,657.68,673.37,448.91,436.99,445.03,476.73,468.81,425.81,434.75,471.22,513.89,597.43
2287,1293.4,1186.7,1249.8,1290.8,1336.7,1450.2,1594.7,1689.5,1786.7,1924.5,2069.2,2090.3,1884.2,1306.1,659.1,502.24,443.94,428.61,392.26,371.72,339.55,315.54,320.82,316.62,303.75,273.09,264.89,271.69,390.67,609.98,659.51,659.93,677.27,458.31,440.47,454.89,488.68,478.43,438.19,440.88,470.51,520.19,599.03
2288,1267.7,1154.2,1220.1,1266.4,1305.5,1424.2,1563.7,1652.9,1742.9,1865.2,1998.4,2000.1,1779.4,1224.9,621.12,469.16,423.5,398.2,364.16,338.91,314.91,296.14,308.64,299.78,291.07,274.46,262.41,260.06,366.23,579.51,637.91,616.97,634.19,407.08,393.62,410.77,438.61,433.3,396.96,391.94,426.42,467.92,558.43
2289,1255.9,1166.7,1238.4,1272.4,1322.1,1437.3,1566.2,1655.1,1730.1,1836.7,1956.6,1936.4,1732.2,1180.8,603.97,463.41,417.97,404.97,376.42,343.48,327.83,313.62,319.58,319.32,312.36,292.74,280.28,285.95,392.12,593.44,642.52,632,643.64,416,407.41,420.09,445.48,443.04,410.43,399.44,430.65,478.3,569.87
2290,1295.8,1213.5,1286.9,1339.9,1377.8,1488.7,1611.1,1687.1,1772.5,1863.2,1977.3,1950.6,1731.4,1194.2,637.08,501.15,461.64,433.5,413.25,397.7,375.95,365.11,378.66,379.01,387.59,367.75,361.33,368.42,461.68,654.08,701.64,691.21,703.04,487.23,473.52,488.31,519.94,510.15,475.25,479.22,515.69,551.25,637.11
2291,1254,1137.9,1210.7,1270.5,1312.3,1431.8,1534.4,1608.3,1673.4,1773.2,1858.4,1831.7,1618.5,1104.3,574.89,443.25,409.53,385.88,368.44,352.35,329.91,328.35,339.19,351.78,351.55,341.08,335.98,342.29,422.23,579.77,622.99,611.1,614.93,400.5,389.69,398.74,431.84,422.17,380.23,388.44,411.48,463.82,551.03
2292,1238.3,1125.5,1202.3,1256.7,1302.3,1410.8,1519.4,1586.8,1661.1,1726.9,1814.8,1779.8,1557.9,1066.2,561.53,438.91,412.17,387.58,368.49,359.27,348.41,355.31,361.76,384.7,390.23,382.28,380.95,396.26,449.02,579.37,601.1,594.4,600.7,368.94,363.54,389.82,416.03,408.41,366.93,357.56,401.8,437.88,526.59
2293,1323.9,1231.2,1299,1363.6,1412.8,1516.6,1613,1681.3,1746.7,1824.5,1890.8,1844.9,1625,1139.6,655.87,533.31,507.22,487.13,477.54,475.29,475,478.56,506.18,536.61,555.82,552.64,569.01,592.59,620.8,711.45,726.71,689.75,716.23,497.98,473.58,493.83,523.56,522.25,487.6,480.7,526.64,563.91,655.38
2294,1241.2,1157.4,1228,1291.6,1337.1,1448.8,1535.3,1596.8,1660.7,1726.8,1793.7,1737.4,1533.6,1077.2,613.42,505.59,490.97,474.26,469.8,467.1,477.61,501.93,546.36,592.59,621.63,650.24,674.62,717.68,683.95,691.67,661.87,647.46,668.55,429.58,419.81,446.44,469.88,459.97,420.19,425.7,466.52,500.69,580.99
2295,1225.1,1118.7,1194.2,1244.6,1305.8,1412.2,1496.5,1556.1,1619.3,1664.2,1724.1,1680.3,1472.7,1028.2,601.56,509.87,495.56,490.39,494.08,507.5,533.16,579.92,647.91,729.37,800.02,856.43,926.41,989.79,880.33,729.13,626.81,600.29,609.65,383.73,365.99,379.83,409.59,398.96,361.79,366.17,403.37,445.89,525.99
2296,1284.5,1205.6,1275.6,1341.8,1370,1481.2,1566,1621.8,1693.5,1752.5,1795,1741.4,1518.5,1098.5,728.7,636.73,638.74,627.68,643.53,701.64,766.04,845.8,973.25,1108.7,1256.4,1385.4,1538.1,1667.4,1399.8,953.79,745.17,693.38,703.45,462.02,454.35,479.71,505.97,504.51,466.36,466.75,500.52,552.19,639.85
2297,1205.4,1109.8,1183.3,1232.8,1296.3,1399.1,1483.8,1532.6,1590.8,1648.6,1682.9,1623.4,1432.7,1045.1,704.57,657.37,679.65,698.2,744.25,810.28,947.24,1103.5,1340.9,1611,1866.7,2110.2,2383.6,2659.5,2142,1127.7,686.43,628.55,636.14,400.06,384.89,402.17,424.68,426.44,392.79,390.78,422.64,469.4,562.04
2298,1210.2,1117.3,1197,1247.9,1309.3,1399.6,1475.5,1529.3,1590.7,1637.1,1677.5,1621.4,1434.5,1084,817.89,791.6,841.88,896.36,989.99,1122.6,1373.7,1697.3,2129.3,2618.1,3133.1,3608.3,4127.7,4616,3647.5,1589,753.79,656.54,651.47,417.56,401.03,416.97,442.49,438.66,407.63,409.76,441.35,477.2,564.04
2299,1235.8,1137.4,1222.4,1265.9,1318.7,1415.9,1495.3,1540,1596.6,1645.8,1678.5,1619.3,1437.9,1140.8,988.3,1006.8,1116.6,1219.2,1394.6,1637.8,2117.5,2706,3494.4,4395.8,5267.1,6170,7057.6,7869.7,6110.9,2409.2,849.92,699.59,687.96,447.35,439.04,460.05,477.28,468.21,437.28,440.09,473.29,515.93,604.92
2300,1247.3,1143.7,1218.7,1270.7,1330.7,1422.7,1490.7,1529.2,1590.6,1635.4,1667.5,1608.2,1447.2,1205.1,1205,1306.5,1502.4,1676.3,2000.7,2435.6,3297,4335.7,5740.8,7272.6,8752,10141,11491,12775,9656.1,3479.7,944.75,743.07,703.52,469.39,448.54,469.55,496.18,484.54,448.48,448.17,485.71,529.14,622.22
2301,1162.5,1069,1133,1180.6,1234.8,1345.6,1400.8,1447.6,1496.2,1556.8,1569.9,1509.9,1367.1,1222.1,1429.7,1653.4,1962.3,2264.4,2775.3,3480.9,4860.5,6557.6,8621,10972,13157,14960,16700,18275,13180,4330.7,969.12,682.55,642.85,401.95,373.14,395.82,410.89,405.97,372.37,379.36,420.14,442.38,534.44
2302,1206.7,1105.4,1163.9,1204.1,1269.2,1359.6,1427.1,1455.7,1511.8,1560.4,1582.9,1525.8,1393.1,1363.5,1860.8,2257.2,2749.7,3217.9,4000.2,5083.4,7213.1,9765.3,12633,15788,18398,20829,22464,23762,16806,5367,1078.2,722.41,684.79,440.94,415.6,430.57,450.19,439.35,404.82,408.37,441.3,491.95,570.74
2303,1254.3,1145,1215.3,1259.5,1309.7,1409.2,1463.1,1500.8,1549.8,1597.9,1623,1566,1459.7,1564.5,2387.8,3013.9,3690.8,4335.9,5417,6917.3,9752.1,13046,16649,20244,23068,25315,26615,27599,18401,5799.8,1148.1,799.4,747.08,505.85,485.98,518,527.88,524.05,484.37,491.35,526.42,566.26,652.53
2304,1176.2,1063.8,1114,1155.4,1203.1,1308.9,1369.4,1396.1,1444.4,1491.6,1523.4,1460.4,1380.9,1607.4,2779.8,3610.1,4408.5,5209.3,6428.7,8150.9,11362,14888,18119,21749,23956,25199,25701,25999,16583,5094.3,1015.8,698.82,664.33,411.8,385.62,411.01,420.28,420.03,374.27,380.12,417.25,466.91,545.06
2305,1206.2,1096,1137.6,1183.1,1235.5,1333.5,1381.4,1404.2,1458.4,1502.6,1523,1474.1,1419.8,1753.7,3230,4238.5,5109.3,5974.3,7171,8868.5,12022,15443,18178,20857,22325,23084,22390,21905,13653,4085.2,953.62,706.89,684.51,434.5,407.25,428.92,442.9,448.39,412.04,410.52,452.48,492.18,578.98
2306,1240.6,1133.1,1177.1,1217.5,1267.3,1369.6,1409.9,1443.2,1484.1,1532.2,1545.9,1504.4,1453.1,1869.6,3496.6,4548.7,5325.4,6137.1,7190.7,8635.1,11301,13914,15726,17692,18162,18194,17254,16377,9659.2,3066.5,900.79,721.7,705.35,470.71,438.28,467.36,486.97,481.67,449.96,455.32,492.05,536.81,632.13
2307,1182.6,1075.2,1113.2,1149.8,1203.9,1296.8,1340.2,1371.5,1417.6,1462.7,1481.4,1435.3,1392.2,1814.2,3392.1,4382.9,4958.2,5587.2,6315.1,7381.1,9203.6,11026,11902,12857,12754,12310,11315,10574,6110.4,2085.3,758.52,641.66,657.12,395.78,367.41,400.84,414.35,413.2,378.37,386.8,413.87,465.13,551.12
2308,1182.4,1074.5,1114.2,1150.3,1201.7,1291.4,1331,1359.9,1407.8,1440.8,1472.9,1424.1,1380.8,1743.7,3088.4,3875.8,4222.4,4660.6,5046,5660.6,6754,7704,7983.3,8275.9,8117.6,7632.1,6919.3,6448.8,3684.9,1410.2,710.27,637.58,645.37,401.58,372.52,407.59,422.94,415.61,389.3,379.85,429.46,466.19,554.83
2309,1252.2,1139.2,1172.9,1202.3,1253.6,1354.5,1381.9,1397,1454.4,1491.2,1510.1,1465.3,1417,1684,2717.9,3271.8,3436.4,3693.3,3883,4152.8,4694.6,5187.6,5221.8,5421.9,5146.7,4809.4,4228.8,3843.8,2274.2,1093,739.48,678.57,688.27,437.88,421.09,456.3,466.79,460.41,437.98,442.68,475.12,518.96,616.33
2310,1202.2,1081.8,1114.3,1139.7,1200.4,1285.5,1315.8,1347.2,1395.5,1437.1,1453.1,1403.9,1330.1,1483,2166.6,2508.2,2545,2663.7,2686.1,2808.3,3045.7,3253,3196.1,3207.2,2988.8,2765.6,2451.1,2206.7,1378.5,841.67,666.6,640.16,654.11,399.15,378.45,408.26,431.93,429.08,391.22,394.55,431.84,471.06,562.97
2311,1182.2,1063.3,1100,1117.7,1179.4,1263.6,1299,1316,1362.1,1398.5,1432.6,1368.4,1283.2,1325.9,1711.6,1896.5,1872.4,1925.4,1887.6,1915.3,2003,2063.5,1997.8,1956.1,1827.8,1673.3,1477.4,1373.7,907.18,705.34,634.4,604.78,623.67,362.21,342.32,366.98,392.11,386.01,364.68,359.65,406.2,439.42,529.85
2312,1229.3,1121.8,1163.3,1177.2,1233.8,1318.5,1340.3,1374,1431.3,1456.2,1475.1,1429.6,1324.5,1258.7,1414.4,1504,1458.1,1469.1,1428,1403.1,1416.8,1411.5,1353.3,1312.5,1221.2,1120.9,997.51,914.4,714.44,699.36,696.99,679.55,690.2,432.23,417.68,443.72,473.62,473.65,433.09,442.16,480.83,526.11,612.83
2313,1158.7,1056.6,1092.7,1110,1172.1,1249.1,1279.8,1297.9,1350.4,1382.2,1403.1,1352.3,1237.1,1113.5,1130.8,1142,1102.7,1097.5,1050,1017.8,1005,971.27,913.64,868.41,803.05,728.77,659.55,605.22,529.06,612.5,632.76,614.75,630.04,367.25,354.41,376.06,397.13,396.5,367.76,380.39,403.36,450.12,544.55
2314,1191,1083.8,1115.6,1136.7,1189.6,1265.1,1289.7,1316.8,1357.3,1405.5,1419.9,1362.7,1254.9,1079.4,996.91,969.95,936.52,925.16,889.54,854.96,810.64,782.46,726.92,685.53,626.91,562.07,519.63,486.87,477.74,615.53,658.7,640.59,657.07,388.14,374.72,381.4,422.81,426.13,391.37,395.22,433.8,471.19,565.65
2315,1192.4,1086.2,1145.4,1144.6,1200.8,1303,1350.9,1373.1,1402.3,1394.1,1413.9,1369.5,1261.9,1050.4,901.18,902.39,887.55,869.26,855.97,812.32,764.47,731.04,644.55,608.34,575.59,524.83,462.82,461.01,483.31,606.02,666.91,653.34,681.05,435.41,418.53,414.76,453.61,451.02,451.34,444.98,489.29,514.31,625.83
2316,1247.9,1089.6,1117.7,1136.9,1225.1,1277.2,1288.6,1310.2,1374.8,1389.5,1409.7,1358.3,1236.6,1033.4,850.89,853.48,792.4,782.24,753.87,724.84,678.03,614.07,566.41,506.22,453.55,418.7,387.37,362.16,415.59,612.66,677.86,646.62,671.11,411.03,381.97,398.74,436.33,450.08,423.75,420.75,448.67,488.46,584.82
2317,1170.9,1063.6,1084.7,1093.8,1152.1,1236,1247.5,1269.1,1308.1,1352.7,1354.4,1301.8,1196.4,985.6,806.79,754.04,738.22,744.08,716.61,685.28,631.27,565.54,505.62,447.51,398.68,354.91,325.91,303.89,368.73,588.47,638.75,624.66,641.92,376.06,346.67,369.82,396.03,401.1,367.56,376.63,408.39,439.56,549.7
2318,1174.5,1064.6,1089.3,1111.5,1156,1238.8,1253.5,1270,1313.2,1348.1,1356.1,1303.7,1203.7,996.93,814.85,766.38,761.57,764,739.49,706.23,657.73,584.02,522.63,451.66,388.81,344.22,317.46,299.6,373.08,591.71,651.13,631.97,659.04,380.41,357.27,371.21,405.32,403.74,383.06,385.92,420.51,453.92,556.04
2319,1228.9,1106.2,1138.2,1151.4,1200.4,1280.5,1284.2,1301.6,1336.7,1370.2,1383,1339.3,1236.2,1059.4,871.8,832.87,835.71,826.89,823.49,789.36,716.65,641.2,577.17,486.32,427.68,374.72,354.54,320.46,398.12,631.37,704.68,674.83,695.21,431.01,399.98,422.75,441.27,438.23,414.87,433.35,460.28,503.29,608.36
2320,1176.5,1043.2,1071.7,1093.1,1140.5,1222.5,1219.8,1228.5,1272.7,1304.5,1322.1,1271.3,1174.8,1026.4,867.59,828.05,836.4,835.1,825.65,789.84,728.75,637.02,567.05,454.81,393.5,324.97,301.57,280.72,342.22,575.56,632.3,620.17,630.51,359.26,326.21,346.58,371.6,366.13,344.03,356.22,394.54,437.73,525.96
2321,1154.3,1052.7,1082,1090.8,1146.4,1211.2,1215.8,1221.9,1268.9,1301.3,1299.6,1266.6,1188.5,1064.7,935.68,894,924.19,921.41,929.39,884.02,807.69,706.77,622.39,496.35,427.54,354.77,326.9,303.86,363.31,593.36,661.85,644.32,652.52,370.6,350.54,362.47,386.67,395.46,368.15,374.97,411.85,447.26,542.41
2322,1244.8,1118.2,1146.6,1151.6,1198.7,1283.2,1275.3,1280.2,1323.1,1341,1355,1322.1,1258.8,1164.8,1062.4,1041.6,1076.3,1085.4,1089.9,1062.7,972.03,850.91,744.34,607.37,510.43,438.88,418.82,379.4,420.87,664.53,724.36,696.83,708.34,427.35,401.04,423.32,451.37,449.83,423,432.76,466.72,510.5,610
2323,1163.2,1046.3,1065.2,1081.1,1126.3,1204.1,1198.2,1195.8,1235.4,1254.6,1272.8,1232.2,1194.3,1164.1,1100.3,1092.6,1137.8,1168.9,1170.9,1140.6,1047.8,912.17,803.24,631.7,518.51,432.08,405.2,380.1,363.77,606.3,657.09,638.71,647.36,354.7,329.21,354.19,379.23,379.23,354.32,363.31,398.88,441.28,527.41
2324,1186.9,1077,1091.6,1110,1151.5,1225.1,1214.9,1213.3,1252.7,1279.7,1278.8,1257.7,1247.5,1259.5,1274,1269.3,1347.1,1374.4,1405.4,1388.2,1272.8,1121.4,995.42,788.06,646.44,543.6,515.72,481.91,421.25,651.45,701.85,672.67,670.67,373.21,347.34,364.81,405.35,398.57,362.25,379.09,412.38,454.2,550.86
2325,1229.3,1110.1,1133.7,1140.5,1193.2,1247.2,1237.2,1244.3,1275.8,1297.1,1307.6,1285.8,1317,1407.5,1485.5,1513.7,1622.6,1655.2,1720.8,1701.7,1595.4,1413.7,1258.9,998.04,836,705.49,689.22,657.72,495.97,719.23,750.91,715.65,717.75,403.64,378.73,401.67,428.57,429.6,397.02,408.49,454.53,506.13,594.39
2326,1193.4,1075.3,1088.4,1098.6,1141.1,1209.8,1196.2,1188.5,1224.5,1255.6,1253.8,1235.8,1303.1,1513,1695.7,1745.5,1897.4,1958.1,2063.1,2065,1955,1754.9,1579.5,1260.9,1039.8,890.04,896,863.53,540.2,739.44,754.33,700.49,688.78,381.6,352.63,380.48,405.53,398.09,374.97,380.74,420.22,466.14,560.27
2327,1163.3,1076.9,1097.1,1105.6,1150.2,1208.9,1189.6,1186.1,1215,1228.5,1240.3,1247,1376.4,1708.6,2029.2,2129.8,2362.7,2464.4,2627.3,2675.9,2571.8,2339.6,2144.5,1717.4,1434.7,1254.1,1283,1258.6,673.64,846.28,812.97,737.2,710.57,383.62,345.25,364.22,398.1,392.05,370.49,384.28,418.85,457.16,562.19
2328,1241.9,1118.5,1142.9,1154,1194.9,1246.8,1230.6,1212.4,1253.3,1266.5,1274.2,1299.4,1513.2,2040.3,2561.5,2720.2,3071.8,3238.9,3522.3,3644.9,3579.9,3288.4,3078.9,2503.2,2136.4,1897,1984.8,1964.6,928.47,1040.5,935.97,815.79,765.41,436.56,397.31,425.28,446.46,448.65,420.36,432.35,467.53,517.58,612.58
2329,1205.5,1085.4,1107.4,1108.2,1155.1,1211.3,1183.7,1175,1196.4,1216.4,1233.1,1281.7,1594.1,2377.3,3170,3418.3,3945.6,4207.8,4672.6,4895.4,4903.3,4572.3,4338.2,3583.6,3062.2,2757.1,2908.9,2874.5,1185.5,1208.8,1010.6,828.6,745.62,385.65,343.23,369.41,388.55,379.53,367.57,379.94,417.34,455.79,556.44
2330,1156.2,1067.4,1088.9,1096,1131.6,1191,1159.5,1155.6,1180.3,1186.9,1206.4,1301.4,1758.4,2897.4,4102,4515.1,5324.8,5746,6498.2,6918.4,7033.7,6635.5,6389.8,5300.8,4564.2,4113.2,4266.6,4157.8,1565.7,1452.4,1128.5,892.41,774.47,401.65,354.36,367.74,391.08,387.73,367.65,369.59,412.91,458.4,551.55
2331,1219.6,1110.4,1133.2,1144,1180.8,1224.6,1187.2,1183.1,1209.4,1223.8,1254.5,1411,2073.4,3756.8,5571,6241.8,7514.5,8210.6,9430.3,10146,10431,9893.2,9542.6,7902.2,6779.2,6035.7,6104,5777,2029.2,1754.6,1306.6,985.72,849.2,442.77,388.97,406.38,429.03,418.11,395.13,406.34,448.17,493.74,589.9
2332,1277.3,1118.3,1142.8,1155,1185.3,1233.1,1198.4,1186.5,1203,1225,1261.8,1512.6,2448.4,4841.3,7546.3,8588.5,10501,11572,13398,14482,14922,14151,13483,11057,9273.3,8030.7,7818.6,7072.3,2315.6,1929.6,1367.9,1009.8,854.61,440.74,391.1,394.49,423.92,401.81,392.67,390.91,439.41,480.35,576.35
2333,1172.9,1077,1096.8,1108.7,1133.7,1178.2,1146.1,1131.6,1157.5,1177.3,1241.8,1593.5,2929.8,6350.9,10346,11959,14786,16396,19024,20507,20883,19529,18146,14496,11783,9796,9039.2,7773.8,2385.1,1911.4,1359.8,1012.6,856.18,445.69,378.01,382.71,416.49,399.04,374.27,378.77,421.69,466.25,557.14
2334,1234.9,1137.3,1158.3,1179.3,1200.5,1250.4,1201,1181.2,1216.2,1246,1341.6,1873.3,3791.1,8742.5,14713,17205,21266,23580,27044,28684,28500,26022,23178,17856,13878,10992,9515.9,7768.3,2317,1877.2,1381.2,1061.7,934.34,516.19,446.95,447.68,469.91,458.86,437.24,440.24,487.97,527.63,615.85
2335,1266.1,1125.7,1150.9,1172.6,1183.2,1257.8,1217.1,1206.3,1217.6,1283.3,1408.3,2178.1,4860.3,11720,20125,23664,28884,31702,35474,36741,35196,31135,26381,19451,14393,10774,8806.1,6779.4,1978.5,1638.3,1274.4,1021.3,941.2,537.2,461.33,438.96,456.92,471.38,462.59,412.51,454.8,505.56,593.13
2336,1274.6,1094.2,1114.9,1138.4,1166.7,1194.8,1162.5,1148.3,1174.2,1236.6,1432.2,2480.8,6034.9,15242,26598,31263,37223,40386,43633,43675,39934,33881,27110,19005,13347,9433.1,7223.9,5285.7,1550.5,1363.7,1128.9,942.51,887.22,466.07,406.34,409.86,420.54,399.57,365.56,374.14,420.58,453.74,557.1
2337,1244,1157.2,1174.1,1204.7,1227.4,1258.2,1213.1,1201.4,1237.7,1317.9,1600.5,3031.8,7758.1,19847,34488,40108,45871,48648,50059,48125,41624,33643,25277,16848,11178,7517.5,5454.8,3866.9,1236.1,1217.1,1120.8,999.63,963.25,569.98,495.97,492.73,507.96,486.41,457.05,464.76,495.57,544.4,627.49
2338,1297.5,1162.8,1193.6,1201.3,1229.4,1265,1219.2,1202.9,1244.6,1360,1744.2,3558.3,9419,24131,41231,47177,51352,53011,51808,47684,39012,30106,21327,13545,8575.6,5517.8,3866.1,2666.8,950.44,1057.9,1038.6,948.88,937.28,532.19,466.43,463.25,469.31,453.29,421.99,434,471.11,512.26,602.19
2339,1301.6,1160.4,1170.6,1207.1,1224.4,1251.4,1206.1,1200.5,1251.3,1389.2,1876.4,4095.7,10911,27472,45552,50835,52227,52269,48202,42315,32710,24186,16252,9897.9,6043.3,3766.8,2574.1,1765.1,746.27,935.39,959.27,917.96,915.4,523.53,459.87,469.51,462.19,435.92,408.56,414.04,448.29,489.88,588.62
2340,1283.5,1154.8,1174.9,1201.9,1225.7,1250.5,1211.5,1206.5,1270.7,1440.5,2009.3,4502.7,11888,29042,46153,49970,48304,46813,40842,34445,25366,18011,11636,6869,4106.6,2522,1709.1,1181.9,603.79,855.18,915.92,885.74,889.61,498.65,435.11,437.96,441.83,420.33,383.91,382.39,426.61,457.95,552.65
2341,1342.2,1244.4,1264.3,1285.4,1317.1,1342.1,1291.4,1289.3,1361.9,1558.1,2205.3,4830.2,12268,28801,43446,45469,41358,38840,32253,26246,18601,12861,8090,4726.8,2812.8,1751.6,1218.2,876.02,583.25,889.56,977.43,950.18,959.71,544.85,499.6,500.75,508.97,484.09,466.5,464.54,501.59,539.73,637.69
2342,1296.7,1198,1226,1253.8,1274.8,1300.1,1257,1258.4,1333.4,1537.1,2161.1,4683.6,11471,25776,36841,37289,32164,29424,23511,18627,12863,8747.7,5435,3145.3,1868.1,1167.1,821.26,600.74,480.01,803.15,904.51,884.37,900.47,490.28,436.48,455.95,459.99,440.61,402.94,403.43,440.26,475.51,571.32
2343,1366.1,1214.4,1245.4,1268.3,1295.6,1326.2,1280.8,1280.2,1359.4,1562.8,2144.5,4380.7,10195,21773,29468,28884,23892,21414,16661,13001,8848.4,5962,3700,2156.8,1294.2,826.22,604.15,455.7,447.11,780.6,874.88,855.93,876.49,441.4,402.29,420.89,431.57,412.48,377.48,372.43,404.86,455.31,542.2
2344,1401.2,1301.8,1332.6,1368.8,1403,1414.8,1373.2,1371.4,1457.1,1623.9,2114.5,3970.9,8610,17362,22222,21180,17003,15014,11521,8938.6,6084.5,4122,2608.7,1556.1,988.74,668.4,516.89,423.33,493.44,850.67,957.74,941.05,965.17,508.18,471.11,488.92,517.1,490.68,471.84,462.72,498.63,535.1,633.21
2345,1393.2,1247.8,1296.4,1328.6,1357.5,1379,1327.5,1319.6,1395.4,1550.7,1929.3,3362.1,6881.1,13231,16230,15147,11936,10453,7974.6,6179,4215.8,2864.3,1830,1103.4,692.1,480.4,363.15,293.76,419.5,772.39,880.65,860.38,889.88,400.86,362.79,385.54,405.45,385.14,367.77,357.07,392.84,442.48,523.94
2346,1443.3,1293.3,1335.2,1374.5,1405.2,1421.5,1380.3,1378.9,1443.7,1563.5,1848.6,2896.4,5432.3,9851.8,11590,10645,8340.2,7281.1,5570.4,4341,3005.3,2066.9,1352.7,847.91,560.37,398.64,325.7,274.76,439.55,806.7,920.68,896.71,934.51,422.22,382.5,403.02,433.17,416.99,385.79,383.5,424.15,459.62,548.36
2347,1496.8,1347,1397,1439.1,1466.2,1488.5,1443.9,1438.3,1504.9,1597.4,1794.4,2529.9,4326,7318.6,8277.5,7516.5,5903.4,5149.2,3994.2,3153.5,2221.7,1563.5,1057.3,677.46,481.01,364.77,306.3,271.98,467.61,862.99,976.59,960.93,993.14,434.02,374.38,406.96,436.4,417.91,407.02,403.07,445.48,475.3,567.17
2348,1510.8,1371.7,1427.2,1478.5,1507.8,1533.7,1478.3,1483.6,1542.2,1608.7,1756.7,2256,3483.2,5484.1,6021.5,5420.9,4285.7,3759.8,2950.5,2364.4,1699.6,1216.8,845.62,569.61,410.24,316.27,285.53,250.06,483.87,889.03,1019,1007.1,1050.2,433.5,375.24,389.2,433.99,418.29,394.07,393.87,442.72,479.01,563.22
2349,1532.9,1359.9,1427.5,1473.3,1511.4,1529.4,1497.3,1493.3,1558.8,1620.6,1719.6,2039.2,2884.1,4193.7,4438.9,3982.7,3174.6,2800.1,2228.1,1789.1,1312,947.95,670.68,451.2,338.79,272.88,235.99,213.32,472.6,909.41,1053.1,1065.3,1125.2,420.09,346.07,373.56,405.34,397.07,365.71,364.28,398.32,444.63,529.25
2350,1547.4,1449.7,1526.5,1587.7,1618.2,1648.2,1606.7,1620.1,1684.1,1746,1807.4,2006.5,2538.8,3350.2,3398.4,3033.4,2463.4,2195.9,1781,1462.9,1099,819.85,609.22,434.48,342.71,285.52,274.14,264.71,575.56,1071.5,1243.6,1275.9,1378.2,499.34,391.91,408,440.7,440.57,423.5,419.12,461.65,499.52,584.41
2351,1684.8,1499,1578,1646,1696.5,1721.5,1682.5,1699.5,1770.3,1833.9,1882,1998.7,2320,2786.3,2683.1,2381.8,1964.6,1756.7,1446.2,1208.5,917.39,694.63,530.83,393.15,324.12,276.55,264.87,261.73,641.38,1212,1429.4,1511.1,1702.2,526.94,357.31,380.15,413.34,407.88,386.06,398.19,437.83,474.53,551.4
2352,1650.1,1488.6,1595.6,1681.7,1725.7,1751.9,1737.4,1754,1833.6,1902.7,1947.7,1998.3,2173.6,2368.1,2176.6,1909.2,1589.6,1439,1198.5,994.61,771.52,594.03,457.89,350.6,295.45,263.31,253.39,243.11,724.88,1478.4,1793.6,1983.5,2350.4,627.06,343.9,364.35,403.29,382.84,369.62,367.6,403.31,447.31,533.61
2353,1735.7,1590.9,1708.3,1789.3,1857.8,1896.7,1882.6,1921,2017.2,2100.9,2144.6,2144,2210,2198.8,1883.3,1624.7,1371.4,1224.1,1038.8,884.18,709.18,556.68,451.67,355.45,309.69,282.92,294.48,302.6,975.92,2062.8,2575.8,3015.8,3743.5,911.26,373.8,394.57,428.54,430.95,408.87,407.12,447.52,485.37,565.77
2354,1893.5,1691.8,1814.8,1924.1,1993.3,2040.8,2036.1,2102,2217.9,2320.5,2371.2,2342.6,2311.8,2125.3,1702.3,1444.7,1225.2,1100.6,943.29,802.09,658.99,530.22,441.11,366.92,335.1,331.01,330.34,357.99,1380.4,3089.2,4014,4820.8,6241.2,1331.7,391.52,401.58,421.34,417.37,412.81,414.41,457.25,492.09,581.9
2355,1884.9,1687.9,1830.3,1965.5,2045.4,2108.3,2111.4,2199.2,2338.5,2457,2523.8,2489.4,2389.9,2059.3,1518.6,1255.1,1051.9,946.73,801.65,682.75,565.24,450.56,380.78,325.92,299.69,308.23,319.88,365.63,2024.6,4919.6,6570.7,8126.1,10516,1949.8,359.57,361.19,376.95,374.53,347.55,359.15,398.06,435.67,518.02
2356,1999.7,1805.6,1973.8,2130.1,2225.7,2295.9,2322.4,2441.2,2615.4,2769.8,2860.5,2821.3,2667.3,2173.8,1495.9,1204,1020.7,896.1,768.77,660.7,561.17,471.56,412.16,359.34,349.51,379.13,413.28,479.35,3312.3,8333.6,11206,13721,17566,2904.4,398.25,383.66,405.11,396.72,376.34,372.37,419.68,461.85,547.11
2357,2158.8,1977.9,2170.4,2359,2482.1,2579.6,2622.9,2781.8,2997.1,3198.6,3328,3307.4,3100.6,2437.3,1576.5,1235.1,1041.7,924.24,799,705.59,624.22,533.34,493.74,457.71,458.89,506.76,551.77,666.44,5499.1,14253,18936,22376,27279,3933.5,493.49,470.91,486.84,476.75,455.82,462.15,501.6,544.63,631.02
2358,2182.2,1983,2200.8,2429.3,2584.1,2695.2,2770.6,2984.4,3240.2,3501.9,3696.6,3687,3440.6,2622.2,1579.5,1182.9,982.43,844.13,722.54,629.68,567.62,495.74,470.02,447.38,461.15,538.61,595.01,741.32,8329.3,21315,27828,31300,36168,4341.1,443.98,404.64,407.3,401.17,359.95,368.2,403.94,457.42,542.79
2359,2371.8,2148.9,2405.2,2679.1,2846.2,3003.6,3123.3,3376,3718.2,4058.8,4304,4346.9,4066.9,3042.6,1756.3,1279.4,1059.7,902.7,778.28,688.13,635.55,583.17,570.98,546.55,596.69,676.54,752.21,957.09,11884,29545,37207,39440,42686,4320.8,499.21,454.89,455.94,441.48,410.72,420.12,452.86,501.08,580.83
2360,2553.2,2338.1,2637.9,2970.8,3182.8,3354.8,3523.7,3857.6,4285.2,4735.1,5070.6,5175.3,4865.4,3602.1,2015.4,1431.6,1175.9,1000.7,864.53,770.94,744.23,706.2,694.83,701.2,744.02,844.27,920.9,1177.4,15082,35718,43450,42918,41796,3697.6,543.33,491.89,497.58,484.12,463.63,454.67,500.48,550.33,626.87
2361,2717,2441.5,2769.2,3152.6,3387.6,3616.4,3840.3,4264.2,4769.4,5323.6,5779.7,5943.1,5606.3,4098.5,2218.4,1536.7,1246.5,1036.6,885.03,784.83,783.67,752.09,753.08,751.45,798.91,891.97,966.77,1220.8,16096,35943,41659,37822,34942,2780.9,448.62,421.33,423.5,418.74,384.93,391.26,425.77,473.42,564.02
2362,2848.7,2606.9,2976.2,3412.2,3689.8,3980.5,4249.6,4763.4,5380.8,6062.5,6621.7,6865.2,6481.4,4706.7,2494.7,1705.2,1358.6,1113.7,957.85,852.15,862.52,842.21,826.15,825.64,868.16,950.26,991.47,1236.7,15000,31271,34774,29550,25533,1946.4,441.73,414.9,433.82,430.14,397.18,397.42,438.2,485.2,572.01
2363,3155.1,2857.9,3263.9,3761.4,4085.9,4420.2,4767.7,5385.5,6123.6,6938.3,7604.9,7918.7,7452,5387.7,2813.6,1902.4,1512.9,1240.5,1045.8,940.42,964.94,938.53,915.82,899.73,930.07,977.89,1009.6,1203.2,12257,23825,24913,20049,16139,1312.2,426.17,419.62,433.55,430.69,403.96,415.6,453.46,498.27,587.52
2364,3347.4,3054.2,3483.2,4024.9,4388.2,4799,5212,5895.9,6747.7,7661.9,8418.2,8742.9,8178.8,5863.3,2996.5,2000.6,1557,1268.5,1066.5,942.77,972.46,939.45,893.1,870.65,870.36,903.62,909.43,1037,8700.9,15676,15830,12195,9599.1,912.03,398.29,404.41,426.07,423.33,404.09,410.47,446.45,498.08,586.55
2365,3518,3197.4,3662.6,4204.3,4605.6,5086.8,5553.4,6285.3,7207.6,8184.2,8962.8,9265.1,8574.7,6052.4,3011.7,1974.3,1505.1,1215.9,993.73,877.14,887.83,839.92,782.31,755.84,749.65,759,744.72,831.86,5598.3,9628.5,9550.4,7283.6,5773.5,623.35,322.59,333.21,366.68,361.65,339.26,349.09,386.69,437.48,524.12
2366,3841.1,3505.9,3969.8,4550.2,4985,5497.9,6010.9,6779.9,7738.4,8714.3,9467.6,9684.5,8852.5,6147.8,3026.2,1975.5,1483.1,1207.4,993.05,863.96,863.53,799.77,744.91,711.81,704.21,718.66,687.23,746.5,3574.7,5784,5619.7,4330.7,3447.8,542.86,379.04,394.36,418.57,418.66,401.33,407.31,447.21,493.38,585.14
2367,4195.4,3769.4,4234.8,4780.6,5231.8,5789.4,6332,7068.3,8001.5,8907,9560.7,9637.7,8656.4,5931.1,2843.8,1846,1379.2,1111.5,908.32,781.35,766.88,713.58,656.15,631.61,631.04,643.56,641.83,670.78,2304.1,3530.8,3415.9,2689.6,2206.2,458.78,352.57,375.18,400.68,403.63,379.05,395.64,428.23,475.23,581.93
2368,4327.7,3889.7,4309.4,4819.2,5246.8,5816.3,6322.9,7004.3,7829.2,8589.2,9093,9007.3,7942,5305.5,2468.4,1563.8,1134.8,906.38,728.64,626.9,597.14,528.65,511.28,489.86,494.24,520.85,525.6,566.81,1521.9,2259.7,2189.5,1771.8,1527.4,342.7,267.37,286.5,319.09,319.37,301.49,301.97,341.6,385.91,472.31
2369,4605.7,4273.2,4641.8,5076.3,5480.7,6035.9,6505.1,7071.8,7767.1,8346.1,8662.1,8404.3,7275.9,4783.9,2227.3,1422.7,1047.7,857.48,714.03,619.24,590.16,548.3,534.26,530.24,560.36,610.58,652.39,733.48,1317,1723.9,1659.1,1419.2,1275.4,443.06,382.18,404.36,426.81,431.15,420.84,423.59,459.28,514.6,599.14
2370,5007.3,4532.8,4817.8,5152,5500.5,6002.4,6404.7,6829,7382.8,7758.9,7899.8,7515.8,6382,4135,1899.3,1220.1,903.72,743.2,627.07,552.05,526.85,496.19,508.52,537.65,586.9,664.98,755.05,894.61,1260.3,1389.9,1284,1116.2,1026.2,373.56,319.79,335.39,369.69,369.41,348.74,365.01,402.97,452.31,543.93
2371,5045,4660.2,4833.4,5048.2,5324.7,5760.2,6058,6344.2,6715.4,6904.3,6888.5,6426.1,5371.2,3403.2,1550.3,991.53,738.15,607.1,519.92,469.08,456.49,451.73,493.17,561.27,655.54,807.61,986.36,1240.7,1491.3,1293.6,1076.6,939.4,896.76,334.96,298.54,325.37,350.03,346.99,326.85,331.1,376.27,424.47,510.28
2372,5151.5,4812.4,4884,4958.9,5170.6,5529.3,5727.8,5883.8,6094.6,6127.2,6021.2,5506,4521.1,2836,1295.8,850.25,646.87,549.9,489.69,454.06,466.77,484.42,588.73,715.1,892.9,1146.2,1499,1950.3,2144.6,1439.2,981.05,859.39,821.62,331.55,288.23,302.96,330.06,329,322.59,321.04,366.14,417.15,500.7
2373,5283.9,5033.4,5006.9,4944.6,5078.6,5332.2,5443.9,5469.1,5557.1,5483.8,5286.2,4765.6,3878.3,2442.6,1190.6,813.4,666.2,591.78,555.97,551.4,606.37,667.8,858.27,1103.1,1452.9,1955.3,2639.9,3537.6,3613.3,1962.9,1072.4,921.08,880.95,433.12,398.06,420.61,451.82,445.89,435.93,451.44,488.17,531.11,629.89
2374,5135.4,4903,4773.8,4616.3,4666,4830.8,4861.3,4793.1,4783.7,4640.7,4419.2,3923.7,3162.7,1966.1,954.1,667.45,557.71,507.23,507.84,529.98,642.94,798.64,1134.4,1582.8,2208.4,3085.5,4306.1,5757.4,5623.2,2551,976.03,787.41,748.59,330.19,299.13,315.14,344.4,348.88,325.83,339.15,376.33,425.17,510.71
2375,4960.8,4807.8,4594.5,4354.5,4337.4,4441.9,4408.6,4264.9,4201.8,4007.2,3776,3328.6,2652.1,1660.7,853.03,629.66,571.79,541.63,575.87,654.99,863.53,1173.6,1779.1,2592.3,3728.6,5238.5,7227.1,9502.5,8792.4,3470.6,1040.2,783.9,736.43,347.23,313.29,325.34,359.87,355.12,341.78,345.18,380.88,435.29,519.17
2376,4788.5,4708.5,4435.8,4154.4,4081.8,4117.6,4023.1,3853.1,3733,3528.4,3306,2879.8,2297.8,1473.6,837.18,665.47,652.77,671,768.16,922.86,1329.4,1911.8,3014.2,4499.4,6437.5,8922.3,11844,14925,12518,4532.3,1169.8,846.15,800.36,423.9,388.14,408.85,438.6,435.6,417.7,428.01,474.7,515.64,607.37
2377,4493.5,4389.8,4088.5,3778,3675.3,3668.5,3544.3,3343.5,3224.6,3016.3,2808.3,2434.8,1932.6,1244.8,773.25,673.52,705.05,762.53,953.53,1244.3,1956.9,2985.4,4807.5,7153.6,10045,13253,16669,19680,15175,5042.5,1108.6,775.88,731.64,357.17,334.41,345.26,373.02,370.85,353.96,363.13,406.78,444.74,531
2378,4096.2,4075.8,3769.4,3468.1,3334.2,3293.8,3160,2949.6,2820.7,2631.2,2427.6,2098,1670.3,1103.4,793.16,751.68,875.05,1008.9,1358.5,1869.3,3073.8,4768.9,7496.4,10859,14446,17994,21017,23261,16103,4965.5,1089.4,774.92,729.83,376,342.67,354.04,391.29,380.26,364.32,370.78,402.38,451.59,535.52
2379,3854.8,3824,3530.8,3238.5,3106.4,3034,2878.9,2677.4,2542.1,2373.7,2187.5,1889.1,1517.2,1070.8,910,965.49,1210.9,1458.7,2028.7,2870.5,4766.4,7312.9,10987,15219,19129,22244,23806,24416,15071,4463.7,1088.1,804.41,768.29,415.13,387.87,397.9,424.36,428.14,406.43,416.1,457.14,495.29,588.17
2380,3494.8,3478.2,3204.3,2947.4,2791.9,2723.2,2568.2,2369.4,2253.1,2094.9,1925.9,1650.2,1331.8,991.23,1042.5,1218.8,1633.4,2037.9,2901.5,4138.9,6805.7,10155,14311,18446,21570,23003,22456,21365,11876,3394.7,970.36,762.51,747.33,399.85,365.26,388.39,405.64,404.91,387.96,392.68,429.36,474.03,557.17
2381,3187.7,3136.7,2908.8,2659.7,2527.5,2445,2294.4,2112.9,2005.5,1857.6,1702.1,1456.1,1178.3,966.44,1263.8,1590.2,2196,2767.1,3944.4,5518.1,8725.7,12388,16213,19459,20826,20621,18677,16294,8324.4,2427.5,857.87,717.07,700.94,357.67,323.36,336.54,363.59,359.88,340.9,347.61,385.41,431.46,519.64
2382,2898,2937.3,2722.5,2534.9,2395.1,2299.4,2154.3,1974,1879.4,1748.7,1601.2,1392.8,1149.5,1074.3,1674.8,2211.5,3051.5,3809.6,5196.5,6990.5,10237,13649,16150,18103,17854,16343,13454,11198,5367.1,1785.6,883.69,806.58,813.5,444.28,401.86,423.82,452.57,451.98,430.33,443.71,479.21,522.85,610.9
2383,2773.1,2691.1,2515.4,2334.2,2205.7,2122.1,1970.3,1812.5,1731.1,1605.6,1473.4,1278.3,1084.4,1133.2,2058.6,2800.5,3761,4624.9,6003.2,7680.1,10555,13067,14137,14480,13395,11368,8770.9,6949,3259.1,1295.5,834.16,791.23,828.6,407.77,364.6,382.12,407.25,413.06,394.28,400.27,446.07,480.6,573.4
2384,2473.7,2397.3,2261.2,2108.9,1977.2,1884.4,1762.2,1612.9,1545.7,1426,1312.1,1123.3,973.83,1153.1,2392.5,3292.9,4229.2,5059,6177.5,7440.7,9347,10828,10757,10302,8813.8,7185,5380,4111.2,1958.4,997.59,799.87,810.18,868.15,366.41,305.75,332.45,357.13,356.57,336.76,351.13,378.84,429.13,513.69
2385,2241.3,2245.9,2132.4,1996,1889.9,1805.4,1676.2,1547.2,1470.3,1371.7,1254.3,1088.6,973.14,1278.9,2768.6,3760.6,4489.2,5175,5808.6,6536.9,7481.9,7978.8,7252.9,6578.3,5428.6,4289.2,3137.8,2403.3,1297.3,965.17,937.08,973.08,1043.6,432.84,368.75,392.71,413.72,414.7,397.28,406.27,442.51,486.63,578.6
2386,2247.3,2121.3,2024.8,1926.6,1814.1,1723,1610.5,1491.2,1420.4,1329.6,1222.2,1073.6,965.18,1362.2,2914.7,3828.4,4262.1,4695.4,4910.7,5160.5,5435.5,5468.7,4698.8,4097.1,3306.5,2578.8,1878.3,1472.4,957.1,984.76,1043.4,1075.2,1154.1,434.13,349.58,381.1,407.19,409.19,384,399.87,441.47,478.5,578.35
2387,1973.6,1904.9,1838.7,1748.2,1640.3,1573.8,1466.2,1354,1301.8,1211.7,1104.2,965.26,895.08,1300.5,2750.9,3482.6,3598.7,3798.7,3697.2,3659.1,3604.3,3444.3,2877.7,2435.2,1934.8,1507.6,1116.2,877.25,746.61,1006.4,1123.2,1154.6,1201.2,400.7,338.2,349.07,372.24,386.83,360.88,372.69,408.95,448.92,537.8
2388,1856.7,1811.7,1766.1,1684.1,1587.6,1523.3,1419.4,1326.9,1263.7,1185.8,1094.7,956.14,889.16,1271.1,2467.9,2982.2,2845.7,2885.4,2630.2,2485.5,2322.9,2124.3,1739.5,1495.4,1204.3,962.5,740.05,610.55,695.09,1088.6,1241.7,1209.3,1193.2,407.73,349.54,368.37,388.41,396.57,384.83,394.84,431.19,475.09,557.14
2389,1866,1748,1704.3,1646.4,1554.6,1496.3,1396.3,1309.6,1255.7,1170.9,1089.6,953.68,884.91,1196.9,2089.5,2393,2145.8,2118,1918.1,1679.9,1531.2,1371,1156,987.91,794.44,742.61,542.75,464.92,788.03,1216.9,1244,1217.2,1160.8,474.21,386.52,417.17,430.98,411.76,398.59,468.65,512.67,574.52,667.57
2390,1709.8,1599.1,1575.8,1523.2,1443.7,1377.7,1287.9,1213.6,1163.6,1088.6,1004.5,890.34,809.86,1011.5,1607.5,1738.5,1497.7,1427.8,1210.3,1072.6,952.53,849.41,710.45,614.41,517.25,437.01,357.13,312.88,573.5,1000.1,1078.5,983.17,906.65,343.17,315.67,334.12,356.53,357.58,341.23,355.02,391.01,432.27,512.55
2391,1613,1541.6,1516.8,1480.1,1407.3,1342.7,1266.4,1193.1,1151.3,1084.6,1003.6,889.27,795.19,900.52,1249.4,1284.5,1079.4,1004.7,840.73,733.82,652.73,583,492.43,449.8,392.59,346.95,297.21,267.19,516.96,900.44,966.81,854.35,800.47,365.91,339.03,353.25,381.68,382.18,371.51,380.75,416.79,463.88,541.99
2392,1587.6,1505.6,1489.5,1458,1386.5,1333.5,1258.4,1199.8,1149,1088.1,1013.1,899.75,796.42,820.11,981.29,960.46,799.04,729.74,610.57,544.03,478.92,446.21,389.42,358.89,322.99,296.6,264.89,240.99,474.29,797.22,853.27,765.27,724.98,369.25,348.25,368.24,391.39,403.78,387.47,399.84,435.4,485.99,577.12
2393,1527,1409.8,1405,1379.2,1313.3,1264.6,1198.3,1137,1099.8,1038.2,965.07,859.51,750.09,696.51,731.25,688.77,566.02,504.17,432.12,375.5,327.27,302.88,269.62,256.93,242.27,218.24,192.23,185.8,380.82,657.4,714.04,655.87,649.81,346,322.81,347.91,361.6,373.75,354.92,364.15,406.14,450.96,533.54
2394,1412,1333.5,1335.8,1308.6,1249.2,1206.7,1147.5,1095.8,1067.7,1009.8,937.43,832.85,728.2,610.93,564.38,510.61,416.98,378.85,319.49,274.91,258.87,231.56,217.83,198.76,186.34,176.6,164.2,145.65,321.04,591.15,633.55,607.26,600.46,328.94,314.07,334.87,358.22,363.57,344.68,369.22,395.3,436.46,515.49
2395,1423.4,1361.6,1358.7,1331.8,1270.3,1238.2,1186.3,1138.1,1105.4,1050.7,987.74,880.41,756.23,603.46,507.95,457.72,376.19,340.96,305.55,267.17,251.32,234.5,226.81,221.76,213.73,196.8,179.13,187.22,344.24,604.76,669.7,641.8,636.81,388.5,378.59,402.39,420.14,424,415.55,430.08,476.63,504.94,601.22
2396,1370.6,1261.9,1270.6,1246.3,1187.4,1150.1,1122,1078.6,1041.7,985.88,925.96,825.17,695.37,516.54,393.42,324.94,263.9,242.12,214.12,182.32,169.19,153.77,148.99,145.88,139.49,129.02,123.84,124.73,269.7,513.83,575.42,561.02,566.31,335.13,321.8,339.17,369.32,378.4,360.2,364.32,398.05,442.86,526.86
2397,1349.4,1225.9,1232.7,1207.3,1153.8,1123.2,1096.2,1057.2,1027.9,980.52,911.44,811.32,685.81,488.18,334.37,272.63,228.16,206.54,175.68,157.31,153.42,130.05,135.58,126.09,125.98,117.24,117.36,110.93,253.71,493.01,558.97,529.7,541.23,305.48,302.41,329.5,352.05,349.05,329.6,349.06,388.06,425.87,511.17
2398,1238.9,1233.4,1242.7,1213.6,1169.4,1142.3,1126.1,1085.5,1058.8,1016.1,944.02,842.95,709.61,503.7,334.2,269.01,232.85,210.71,203.74,171.48,167.6,152.62,162.25,152.52,161.94,153.44,138.95,144.23,302.35,543.99,621.09,610.16,618.81,407.26,388.17,408,445.75,447.01,431.59,436.79,480.07,514.55,604.72
2399,1340.4,1170.8,1186.6,1161,1099.5,1070.6,1066.2,1033.9,1011.1,963.26,900.4,788.02,663.86,439.14,259.8,202.78,171.09,147.89,142.47,126.63,111.24,98.792,109.13,116.52,112.26,104.78,108.56,101.57,247.92,490.07,531.32,515.98,527.63,319.11,307.01,316.91,349.39,360.8,340.2,345.07,392.79,428.44,504.86
2400,1206.9,1139.2,1136.9,1114.5,1069.4,1045.9,1050.9,1022.8,995.35,934.44,880.48,777.68,639.99,420.05,244.79,181.23,148.35,133.53,118.3,97.22,99.917,91.306,99.016,94.069,95.818,96.011,86.213,85.515,231.22,468.77,542.26,532.46,543.89,337.96,327.05,347.96,377.6,383.63,361.46,364.94,407.56,449.63,530.04
2401,1182.5,1132.7,1145.8,1116.5,1064.4,1040.1,1053.8,1037.5,1005.7,960.62,899.82,790.19,651.22,424.69,244.26,174.51,151.82,130.62,123.24,112.94,107.62,104.08,99.66,104.23,105.76,107.43,97.736,95.693,245.85,486.48,566.27,554.1,559.08,361.41,336.86,361.71,390.95,392.74,385.84,393.51,435.14,475.83,553.09
2402,1284.4,1141.2,1140.1,1112.7,1066.3,1039.7,1061.4,1051.9,1018.7,968.52,912.79,811.81,664.75,436.98,240.75,188.95,158.22,138.63,127.83,114.85,115.42,97.257,112.63,110.75,108.53,108.43,101.93,96.643,254.05,481.59,545.14,532.99,545.36,336.74,339.16,359.36,380.16,392.89,378.3,379.75,430.85,468.88,544.14
2403,1179.4,1075.7,1067.5,1031.2,984.45,971.64,997.85,982.8,955.64,914.63,852.53,760.14,621.54,391.41,197.22,136.4,95.442,79.198,72.253,62.163,56.408,51.442,57.974,54.918,55.045,54.174,50.416,49.26,201.39,426.93,500.07,487.83,505.7,314.17,306.64,321.01,363.24,356.53,338.69,342.86,385.13,412.02,505.29
2404,1209.8,1097.7,1095.1,1066.4,1017,986.31,1031,1037.7,1002.7,951.69,899.96,800.64,654.43,424.75,219.54,158.92,122.71,105.45,94.826,90.709,85.499,89.979,86.634,89.044,85.078,96.97,77.793,78.568,231.55,470.15,543.97,527,541.25,343.61,332.62,356.8,380.17,395.9,368.25,388.85,432.16,460.87,545.01
2405,1214.6,1111,1103.9,1057,1011.1,987.84,1032.2,1044.8,1005.1,962.1,906.12,824.11,680.2,441.48,224.71,162.24,124.37,106.9,100.02,90.188,82.68,82.909,81.053,86.467,82.809,90.699,85.876,78.761,232.42,473.9,544.4,535.55,545.36,361.85,352.43,372.31,399.67,416.56,388.8,400.61,439.15,479.27,555.33
2406,1261.4,1053.8,1029.2,978.55,923.05,907.53,971.95,982.02,950.89,911.22,861.86,774.31,635.68,394.41,173.34,96.414,71.903,44.146,32.941,29.232,21.379,10.862,23.12,25.456,17.058,24.953,13.508,20.569,160.23,376.24,444.34,431.75,445.94,257.93,251.48,272.67,297.47,311.2,283.13,292.31,333.57,370.26,448.64
2407,1183.7,1112.8,1083.7,1022,967.64,953.68,1019.5,1040,1020.9,975.62,935.06,849.78,710.73,468.95,223.53,150.42,121.42,85.107,79.834,78.284,71.487,65.386,69.346,77.454,80.225,77.698,70.46,70.515,229.47,456.25,543.61,532.12,543.31,363.09,358.22,384.64,399.43,423.4,386.99,404.33,445.56,485.29,559.19
2408,1322.4,1137.7,1108.1,1036.9,972.19,949.44,1034.5,1069.6,1040.9,1012.6,959.72,883.01,759.79,493.14,240.09,157.07,122.26,97.564,81.101,76.472,69.042,63.905,69.339,66.268,74.084,68.583,67.584,69.241,222.24,452.72,523.67,510.26,513.27,336.5,321.36,340.12,374.8,384.27,371.21,385.41,421.81,450.28,540.2
2409,1275.9,1117.5,1071,982.14,920.58,908.38,993.83,1048.7,1031.2,994.65,963.91,888.38,752.39,490.03,222.76,142.23,108.8,65.638,59.484,48.877,42.936,35.809,45.308,39.186,46.142,43.518,38.784,40.727,187.43,423.16,492.17,480.6,491.19,322.99,326.43,343.02,367.27,367.6,346.05,366.54,401.27,442.77,515.92
2410,1350.2,1134.7,1076.1,978.81,905.09,883.53,1001.2,1050.9,1032.6,1008.8,973.8,906.1,780.99,517.43,221.53,144.76,104.32,58.002,38.494,35.673,30.046,24.233,25.654,31.255,31.348,33.358,23.831,24.14,174.37,389.1,456.68,442.65,459.4,280.52,277.49,300.92,327.25,330.91,309.96,323.99,357.18,395.72,477.91
2411,1358.3,1241.7,1173.4,1057,977.26,956.34,1082,1160.6,1143.5,1123.9,1096.3,1036.1,917.05,630.37,321.65,228.13,180.92,127.7,114.25,99.464,100.93,85.832,106.51,91.549,94.52,104.16,93.881,93.143,251.87,485.2,560.88,553.45,552.84,396.97,377.46,407.91,436.03,449.85,435.12,446.64,496.6,518.41,600.62
2412,1391.4,1194.7,1108.8,975.35,886.5,875.66,1017.2,1106.4,1092.6,1087.3,1069.3,1003.6,890.55,605.27,270.46,174.35,136.33,61.311,38.909,37.152,35.014,25.115,33.639,30.495,29.071,38.866,19.065,25.753,175.2,398.4,470.63,457.22,462.74,299.95,304.02,319.1,350.17,353.47,330.21,345.88,381.25,415.59,502.99
2413,1416.7,1235.2,1124.4,979.43,882.96,876.4,1034.7,1142.6,1134.5,1131.2,1113.4,1074.2,972.74,665.53,312.96,212.25,170.61,85.911,49.362,37,35.441,27.193,24.228,32.632,34.241,32.441,19.421,32.146,171.34,396.13,469.86,453.27,467.12,305.64,300.1,330.33,351.99,356.33,330.79,342.79,384.1,428.63,493.08
2414,1438,1315.3,1195.2,1031.1,944.72,936.49,1112.1,1235.8,1236.8,1254.7,1244.3,1202.5,1107.1,783.63,407.94,280.56,243.39,146.96,101.11,89.719,78.311,70.687,81.567,68.953,72.479,79.879,77.155,70.676,217.39,464.81,538.26,525.33,528.35,373.09,365.63,404.39,426.76,438.49,416.8,424.34,473.5,505.5,588.85
2415,1444.8,1277.1,1146.8,985.76,897.82,883.05,1083.6,1215.7,1222,1241.2,1258,1226.5,1142.2,818.2,410.17,294.33,269.97,139.17,57.914,49.789,45.726,36.52,35.826,31.862,36.641,36.803,22.478,33.182,167.77,412.05,468.28,461.75,474.28,307.65,312.39,331.28,358.91,367.24,340.31,360.69,392.37,436.59,509.4
2416,1393,1253.7,1125.3,973.08,873.47,872.42,1088,1244.4,1259.4,1293,1312.3,1306.4,1229.7,895.35,476.59,335.13,322.57,165.74,51.148,37.587,38.651,27.229,26.845,35.922,33.132,32.105,24.727,30.368,169.37,394.68,465.16,456.89,475.1,316.77,314.83,346.67,366.34,368.05,346.91,362.09,396.7,438.77,521.3
2417,1426.6,1273.7,1150.6,994.83,903.3,907.77,1145,1303.9,1339.3,1382.9,1411.9,1427.2,1362,1016.8,560.18,419.49,419.01,250.84,72.669,61.724,52.438,45.838,47.309,47.647,47.821,52.014,41.715,42.117,190.13,421.43,483.41,473.51,471.39,340.23,331.56,357.75,380.36,387.6,360.37,382.88,415.24,461.09,526.8
2418,1380.6,1276.1,1154.1,1008.5,924.15,923.73,1192.1,1371.2,1414.5,1471.8,1529,1557.6,1505.6,1157.3,669.99,517.83,542.92,324.48,93.629,82.669,82.376,74.215,71.066,64.863,66.79,70.323,63.016,64.205,214.51,445.05,507.13,503.45,503.66,368.6,364.03,378.25,411.39,419.31,412.03,414.22,453.91,485.1,563.31
2419,1305.6,1163.2,1042.9,930.96,840.98,853.55,1140.8,1349.1,1391.2,1455.5,1529.6,1580.3,1540.4,1192.6,676.82,522.78,563.5,305.14,30.359,11.371,9.8574,1.1035,0,0,0,0,0,0,133.63,352.72,416.98,408.35,413.13,273.85,270.47,289.18,315.91,314.55,302.82,310.42,349.96,384.14,453.17
2420,1264.1,1191.8,1089.9,981.32,908.86,922.4,1234.9,1458.3,1520,1604.7,1690.8,1775.9,1751.2,1383.8,842.74,679.64,701.4,388.37,84.665,74.976,71.956,57.188,62.216,63.569,64.181,53.128,57.671,52.411,201.72,435.17,503.14,504.75,502.57,373.34,366.27,387.57,410.89,426.11,405.12,417.95,455.44,481.53,550.48
2421,1302.4,1149.4,1076.7,983.2,905.01,940.63,1266.2,1509.2,1591.9,1687.1,1797.1,1907.3,1896,1522,929.5,760.7,736.93,390.07,90.547,72.901,68.753,71.792,76.121,65.623,74.822,69.182,57.039,51.525,206.27,434.13,493.96,476.85,486.28,354.83,344.23,368.96,394.43,406.46,389.81,396.33,431.31,468.15,547.67
2422,1180,1069,1001.3,923.58,859.99,888.5,1241.7,1515.9,1595,1701.6,1846.6,1978.2,1975.8,1590.4,974.47,786.31,683.65,308.25,52.021,50.425,41.667,21.755,18.068,22.073,13.066,18.452,8.0296,12.26,142.93,370.99,428.57,423.84,440.73,304.25,296.64,312.7,346.19,344.31,330.95,335.33,372.44,415,487.24
2423,1143.9,1075.6,1025.7,954.52,890.59,932.73,1309.1,1605.7,1704.2,1832.1,1988.3,2156.7,2170.9,1759.2,1089.6,866.37,660.28,284.55,93.188,78.108,72.606,51.442,54.4,57.9,46.66,54.531,42.638,41.322,188.89,417.34,485.1,477.3,489.91,366.31,354.6,377.56,410.97,411.46,404.81,402.72,443.49,472.48,538.46
2424,1236.7,1090.2,1041.5,989.7,934.24,969.6,1371.3,1687.4,1805.1,1944.6,2127,2317.9,2341.7,1901.6,1153.6,900.65,596.43,251.55,110.43,101.47,91.927,75.761,80.502,67.143,75.517,75.266,66.618,57.976,212.4,428.1,492.21,479.24,491.62,353.27,336.24,361.72,395.93,401.23,384.6,399.59,443.55,470.21,545.56
2425,1082.1,997.7,972.27,923.72,872.94,924.02,1345.8,1676.4,1806.9,1961.2,2160.5,2365.7,2387.6,1916.9,1114.5,804.36,454.32,161.36,81.06,56.317,46.305,37.772,31.227,32.632,26.956,25.711,24.288,22.083,160.46,375.43,447.31,438.34,457.42,334.38,325.93,345.99,381.29,383.42,363.46,360.15,407.24,439.74,507.27
2426,1133.1,1020.8,1001.1,954.16,901.8,961.45,1417.8,1763.4,1904,2090.3,2292.8,2519.9,2533.2,1998,1114.9,764.97,391.44,157.88,100.89,92.062,82.772,68.361,64.054,48.809,53.494,58.913,46.56,44.159,181.77,399.75,460.65,445.68,457.11,331.4,323.36,349.93,380.21,386.48,363.93,373.06,412.95,442.55,520.99
2427,1140.1,1026.2,1008.3,976.69,938.35,986.78,1471,1844.4,1995.4,2178.8,2408.2,2647.1,2631.9,2022.3,1072.5,691.81,330.77,156.58,120.05,112.55,96.61,86.208,84.367,62.385,66.446,68.439,57.019,60.129,195.6,417.08,480.16,475.34,486.34,363.27,354.69,374.56,407.43,409.64,398.42,412.79,443.34,472.8,552.72
2428,1103.5,987.83,971.11,944.22,901.06,969.82,1463.7,1849.1,2022,2215.7,2449.6,2676.6,2622.2,1941.6,954.13,574.37,257.97,125.89,104.26,93.342,80.629,62.664,64.028,49.765,44.515,39.652,36.351,38.946,165.34,364.94,441.61,424.74,434.95,317.93,314.55,327.05,369.52,369.04,342.27,357.53,398.7,426.2,489.85
2429,1066.7,992.41,988.9,960.38,913.68,988.2,1497.4,1903,2088.3,2288.1,2522.4,2728.3,2619.7,1874.1,866.5,497.4,234.99,130.07,118.86,116.66,102.91,89.285,79.646,68.049,57.034,53.559,45.182,43.631,174.3,392.51,459.68,449.62,448.58,344.44,332.05,357.48,392.71,390.77,367.22,372.9,416.76,446.87,516.64
2430,1164.7,1034.5,1028.8,1008.9,962.42,1039.1,1571.6,1995.5,2181.2,2394.4,2614.8,2791.7,2621.8,1812.4,812.65,464.11,249.27,171.05,165.46,159.64,147.08,124.82,124.24,99.765,98.576,86.122,79.968,79.089,209.59,410.93,467.46,453.78,461.62,355.62,349.79,375.19,395.5,397.88,385.66,397.16,428.75,466.71,540.96
2431,1153.8,1021.4,1025.8,1001.1,960.7,1041.5,1577.7,2013.7,2210.1,2418.3,2634.8,2767.5,2517.7,1665.9,706.3,407.71,228.31,178.39,175.15,164.66,155.45,142.19,129.8,113.11,94.367,84.42,73.372,86.372,190.17,390.83,453.9,439.21,448.67,333.02,333.4,352.49,384.52,379.44,368.22,389.74,413.54,449.43,520.65
2432,1084.1,1017.1,1019.1,989.76,952.16,1039,1579.9,2034.3,2225.6,2436,2622.2,2687.2,2373.6,1515,629.73,370.67,232.45,203.83,205.56,200.88,196.4,169.04,159.94,137.85,113.46,109.33,99.474,104.27,193,394.01,454.52,449.63,444.81,340.13,336.14,340.85,386.54,376.5,370.73,377.14,408.57,451.07,517.2
2433,1163.7,1055.3,1070.3,1051.1,1000.7,1087.9,1649.8,2110.7,2307,2493.5,2649.6,2661.9,2290.4,1429.2,619.8,403.54,297.29,278.46,300.11,294.15,291.53,260.42,265.29,221.77,194.87,187.98,187.66,196.63,242.42,438.3,488.83,470.01,474.81,360.64,363.71,386.91,418.78,414.84,402.15,412.9,441.74,480.24,554.46
2434,1157.6,1053.4,1068.2,1037.7,1002.1,1091.9,1661.1,2114.5,2305.4,2471.1,2588.3,2526.1,2108.5,1293.8,588.26,402.92,341.52,340.58,367,384.52,378.02,352.46,352.57,297.19,269.08,246.86,251.39,258.86,250.63,441.7,482.26,462,464.28,361.5,361.04,384.6,415.04,401.38,397.49,398.01,433.56,465.84,531.98
2435,1166.9,1032.6,1052.6,1023.7,973.08,1066,1647.1,2091.7,2268.1,2408.9,2477.9,2365.6,1921.3,1167,575.34,431,406.65,427.55,478.62,506.13,513.77,476.9,486.9,413.79,362.63,340.82,351.23,351.18,256.81,427.98,462.09,422.9,416.77,301.28,298.38,311.82,349.78,352.41,330.82,339.94,370.08,405.7,480.35
2436,1128.3,1084.6,1106.9,1090.4,1046.2,1141.8,1723.9,2163,2347.3,2440.4,2464.1,2283.8,1833.5,1151.1,679.32,573.91,612.72,656.54,752.69,804.62,840.82,812.77,806.99,694.47,611.35,569.57,591.06,567.2,357.58,525.79,540.32,515.15,507.21,407.09,399.79,425.49,451.44,452.46,440.5,442.51,484.67,516.41,586.46
2437,1247.8,1072.6,1090,1080.6,1031.3,1127.4,1696.8,2138.6,2289.9,2356.6,2324.3,2106.1,1667.5,1105.9,762.02,710.73,803.37,883.89,1036.4,1135.8,1186.7,1147.2,1134.7,958.34,824.18,737.26,733.61,686.11,355.23,491.5,497.69,447.55,451.53,324.19,340.69,348.57,378.37,381.38,365.3,365.43,409.41,431.85,508.78
2438,1136.5,1059.1,1073.1,1059,1017.9,1116.6,1685.6,2106,2238.9,2262.7,2192.7,1950.5,1558.4,1112.3,939.17,955.87,1141.7,1277.7,1507.7,1652.6,1729.1,1656.5,1601.4,1319.2,1097.4,938.53,884.21,774.21,367.29,506.26,500.9,472.27,456.12,354.31,352.98,374.02,405.2,402.12,385.66,384.19,427.59,455.95,514.13
2439,1120.6,1086.2,1130.8,1128.3,1089.1,1180.7,1716.8,2108.7,2226.4,2202.2,2091.4,1848.4,1529,1245.1,1285.5,1396.9,1712.1,1949.9,2256.2,2460.9,2505.2,2348.9,2166.4,1718.9,1412.3,1151.4,993.47,837.95,390.84,570.39,541.92,501.32,494.89,390.55,390.21,404.81,438.08,435.18,434.45,453.74,483.24,490.48,574.93
2440,1238.7,1105,1134.9,1118.6,1083.6,1185.7,1721.6,2097,2181.3,2130.1,1997.8,1730.1,1479.7,1448,1751.8,1969.8,2439.1,2724.2,3140.2,3333.3,3301.5,2991.1,2632.2,2002,1526.6,1172.9,982.18,772.85,380.98,519.36,526,486.61,492.57,391.54,395.65,406.63,446.52,433.62,420.15,429.36,464.22,493.44,559.28
2441,1160.9,1048.6,1071.9,1058.3,1022.6,1109.9,1644,1990.1,2045.8,1963,1792.5,1559.6,1411.3,1664,2301,2644,3248.8,3581.1,4014.2,4116.6,3889.4,3369.8,2773.3,1987.8,1422.1,1025.9,783.24,585.13,281.23,421.78,459.24,427.73,427.57,339.76,336.35,356.53,392.41,383.07,355.37,367.13,400.85,430.23,492.84
2442,1155.9,1102.6,1120.9,1110.4,1071.9,1160.6,1665.8,1985.7,2027.8,1903.6,1732.8,1525,1525.7,2114.9,3164.1,3642.2,4295.6,4640.3,4944.5,4863.4,4339.5,3585.2,2771.6,1882.4,1278.6,881.24,650.66,472.92,295.72,464.77,512.19,490.12,488.56,405.23,400.21,417.73,440.57,442.83,428.75,430.93,475.42,494.92,562.33
2443,1211.5,1125.4,1143.6,1126.6,1084,1174.9,1657.4,1937.7,1943.7,1813.9,1629.2,1476.9,1628.1,2578.2,3982.5,4561.5,5127.2,5385.4,5422.9,5097,4263.3,3349.3,2430.6,1570.2,1023.2,679.08,481.17,349.95,281.59,455.63,497.63,487.57,488.63,416.59,415.91,426.87,462.73,460.33,441.52,447.94,481.39,509.44,573.26
2444,1221.9,1061.2,1066.4,1046.3,1011.6,1091.8,1551.2,1814,1801.3,1647.7,1470.9,1359.8,1673.8,2936.2,4560.2,5107.3,5431.8,5521.3,5234.2,4676.3,3668.7,2718.7,1846,1136.3,692.48,424.57,278.08,198.02,185.83,366.54,427.31,401.87,411.72,329.09,343.28,356.14,388.34,375.32,366.01,372.96,402.02,421.47,495.35
2445,1112.5,1127.5,1144.1,1124,1078.9,1151.2,1585.7,1803.1,1772.1,1609.4,1448,1397.7,1835.1,3334.8,5032.7,5487.2,5431.8,5315.7,4727.8,4009.5,2970.2,2133.4,1390.7,845.31,531.6,348.46,253.9,196.69,249.32,450.51,517.98,516.67,524.44,463.37,454.38,468.8,510.95,510.26,484.62,491.34,509.32,542.06,609.72
2446,1268.3,1112.9,1123.7,1109.9,1056,1113.4,1523.6,1711.3,1665.7,1497.8,1335.5,1323.8,1852.5,3384.5,4913,5159.2,4793.8,4534.3,3803.3,3097.2,2192.9,1504.4,950.78,562.41,340.71,233.96,168.68,141.8,208.37,397.06,449.87,439.34,447.15,363.79,368.41,381.66,408.47,414.74,390.81,400.06,438.42,465.94,527.13
2447,1191.3,1087.8,1101.8,1070.6,1023.7,1070,1449.1,1610.7,1546,1375,1235.6,1249.7,1766.9,3158.8,4354.6,4401.5,3815.8,3515.2,2798.7,2210.1,1508,1012.3,635.5,374.31,233.95,166.37,119.87,90.572,180.67,379.09,439.73,442.15,445.96,379.33,388.25,417.95,434.36,439.9,412.13,412.73,444.23,476.25,533.58
2448,1200.6,1109.5,1120.7,1088.9,1041.3,1074.8,1419.3,1559.2,1480.6,1305.9,1164,1177.6,1626.9,2774.9,3580.4,3491.6,2876.9,2574.3,1991,1527.3,1031,697.38,446.23,282.2,195.13,140.95,117.94,104.3,213.71,413.18,468.92,463.44,473.01,413.43,414.77,432.37,453.24,463.8,438.45,437.47,469.08,511.65,560.84
2449,1233.7,1122.4,1115.7,1082.4,1023.5,1059.7,1372.3,1482.9,1397.8,1236.8,1088.8,1073.3,1430.3,2268.1,2748.4,2588.2,2054.9,1804.4,1369.2,1049.2,714.78,481.62,322.83,210.87,150.46,123.57,101.34,99.699,208.32,409.63,457.08,452.44,465.84,405.1,400.65,420.49,447.67,445.49,431.63,436.59,473.91,504.15,564.42
2450,1187.7,1071.9,1063.3,1026.5,965.65,986.59,1270.3,1363.3,1271.5,1090.1,956.47,914.65,1150.5,1708.6,1963.7,1792.8,1376.3,1199.4,902.06,687.18,463.43,307.66,203.42,140.02,88.539,79.387,62.399,57.279,168.13,357.43,417.78,414.68,424.03,361.2,371.35,389.97,419.54,418.76,389.25,394.64,426.72,455.51,515.15
2451,1208.9,1065,1058.3,1011.7,943.44,961.29,1225,1299.1,1200.5,1017.8,877.52,804.26,934.9,1276.1,1380.8,1233.1,947.16,817.01,615.26,470.39,324.76,221.14,152.85,112.1,81.221,69.357,56.594,55.511,173.05,352.33,400.68,396.35,403.39,349.77,360.11,371.5,398.12,402.26,381.55,382.16,419.6,444.42,502.95
2452,1162.4,1124.8,1105.2,1059.9,985.63,989.65,1231.3,1280.1,1175.9,1008.2,860.52,760.22,811.18,987.17,1020.9,892.11,703.2,624.77,495.44,391.63,294.53,223.87,183.2,149.95,135.36,123.2,118.72,118.3,243.74,446.07,499.45,493.21,501.62,461.81,458.01,488.31,517.54,512.28,482.36,494.76,528.3,558.84,612.6
2453,1186.4,1051.2,1023.3,971.27,903.5,898.29,1109.1,1151.4,1042.5,879.9,731.51,620.09,623.03,697.29,671.32,588.08,456.5,403.7,312.58,250.8,190.43,129.93,101.76,79.618,70.28,61.352,55.434,60.049,167.8,348.14,409.69,394.29,408.56,349.61,359.3,384.62,410.07,410.48,382.15,388.39,407.91,445.13,496.17
2454,1142.7,1027.3,1006.8,953.2,875.32,862.25,1054.7,1070.9,968.18,811.54,670.68,553.95,506.92,518.36,480.97,410.93,330.54,294.63,235.12,193.3,143.01,106.42,87.025,75.33,64.723,59.686,61.876,53.607,166.24,355.15,407.53,395.51,411.76,375.91,387.01,396.76,435.88,422.41,404.6,402.88,439.1,465.01,522.68
2455,1128.1,1072.2,1038.4,988.22,912.52,892.39,1065.9,1068.6,968.21,802.69,671.58,545.29,477.78,448.09,400.97,355.01,295.75,268.98,239.88,205.39,172.49,136.66,121.41,112.12,114.29,112.76,111.76,104.11,225.68,426.86,476.1,462.17,472.66,436.47,435.21,459.97,489.28,486.39,474.18,478.14,501.07,532.53,586.91
2456,1104.1,1010.2,991.03,927.39,852.25,835.68,989.9,975.79,873.87,716.28,593.35,476.53,402.3,342.71,290.83,247.46,212.13,199.23,174.71,155.28,129.6,98.63,92.094,83.005,82.482,79.238,80.973,83.128,194.58,378.76,440.52,427.58,436.05,415.59,412.91,429.9,468.57,467.46,447.06,441.69,474.33,491.25,555.08
2457,1136.4,977.8,949.17,887.11,811.9,784.81,919.07,891.32,789.54,647.61,527.79,411.67,333.25,265.81,210.19,181.85,149.19,142.53,120.48,102.87,84.886,68.971,65.901,59.292,57.839,52.676,53.885,62.984,173.32,337.67,386.59,376.53,387.85,356.76,361.91,388.31,419.28,409.2,377.23,381.9,413.11,441.22,495.32
2458,1048.2,1008.6,981.9,917.38,836.33,811.73,922.18,882.27,795.78,661.43,539.71,427.77,342.57,271.8,218.19,195.1,179.36,167.05,159.02,146.31,120.14,112.07,118.97,112.91,111.92,113.47,118.88,119.48,228.03,419.68,480.23,472.66,476.96,458.64,461.32,492.25,516.9,514.78,494.9,493.21,518.76,543.41,608.41
2459,1139.8,958.5,941.73,874.82,793.79,763.08,852.47,816.98,717.71,594.48,478.75,374.64,291.21,208.79,163.04,131.62,120.3,120.99,120.75,96.411,91.743,68.376,76.467,83.188,79.116,83.152,83.083,80.653,197.07,364.6,405.09,394.55,403.17,380.22,400.11,421.46,448.18,436.87,416.73,417.52,442.17,474.99,528.42
2460,1066.3,938.52,908.85,850,771.83,732.43,804.63,757.92,668.25,550.86,447.47,347,258.2,180.67,132.5,118.23,105.34,101.67,102.47,91.076,85.561,71.003,84.009,70.463,76.737,86.159,82.282,90.056,188.15,360.79,409.81,406.73,411.74,395.98,411.89,435.78,459.44,454.35,426.01,433.47,458.62,485.63,538.26
2461,999.95,934.95,909.31,854.78,770.16,725.23,799.99,735.55,653.64,530.46,434.66,344.58,259.04,177.21,138.62,108.01,118.32,121.84,117.48,108.13,100.11,82.971,101.21,98.804,97.383,104.96,106.41,115.48,221.26,392.92,450.59,448.84,453.53,446.34,441.36,478.19,503.09,495.78,478.06,484.54,509.03,534.52,574.91
2462,1121.8,933.48,905.14,846.33,758.97,721.38,763.82,706.31,626.52,507.99,418.78,333.65,258.04,173.89,150.61,113.98,108.67,110.63,120.08,100.27,98.243,92.821,91.443,110.34,101.39,128.37,124.19,114.39,213.74,382.22,423.96,399.73,412.85,393.78,436.39,451.18,479.29,476.12,452.89,461.06,492.29,522.91,559.09
2463,966.17,870.26,844.33,780.26,710.2,648.61,684.13,624.64,547.13,436.6,352.97,266.6,195.73,118.26,77.377,70.903,63.9,71.084,73.102,65.711,63.756,53.208,65.868,68.959,74.792,73.759,69.636,78.958,188.22,347.01,393.37,395.55,408.79,413.81,412.29,433.5,470.82,465.76,443.46,435.35,463.59,483.96,537.88
2464,1012.2,896.7,873.67,816.2,731.76,676.68,700.86,631.22,550.23,451.44,374.69,290.18,226.76,145.39,105.48,95.618,94.992,103.41,107.37,97.645,89.771,85.165,93.268,115.74,103.45,117.7,110.69,118.76,222.86,386.49,432.24,417.14,427.69,430.24,439.49,461.5,492.37,489.26,471.42,470.52,497.71,525.53,565.25
2465,1020.7,877.91,846.21,800.26,709.03,652.62,663.94,592.95,516.52,418.59,342.08,277.29,203.6,125.07,92.404,89.652,94.63,91.274,106.43,94.865,87.835,90.507,97.683,107.26,112.89,118.26,115.4,119.9,218.23,379.34,424,410.83,423.66,433.62,452.88,457.68,493.48,494.81,471.58,459.8,497.6,527.14,561.03
2466,949.72,838.01,803.05,746.6,671.08,621.1,609.31,530.61,462.27,372.79,298.72,232.24,174.88,104.8,72.678,57.847,63.11,65.167,82.67,62.491,66.095,63.265,73.852,80.273,85.039,95.32,92.575,100.34,186.91,347.43,390.53,379.75,385.7,407.75,426.08,439.06,474.21,478.2,439.12,436.59,463.46,488.92,530.15
2467,920.4,872.98,844.88,790.25,709.81,648.79,634.15,563.66,491.84,400.95,333.69,269.25,204.1,140.95,115.08,97.521,105.75,111.36,117.64,109.39,114.61,104.53,122.05,140.85,138.22,150.02,150.06,161.51,256.25,413.44,462.39,451.39,458.43,495.66,507.77,521.54,554.11,552.8,521.29,522.13,558.22,581.55,610.98
2468,1022.3,848.02,814.6,768.05,684.92,625.38,599.18,528.13,453.46,374.87,309.18,245.36,193.39,125.6,95.916,77.602,87.161,92.32,109.47,97.921,100.27,97.822,110.03,129.61,128.67,132.21,138.34,141.66,235.1,376.91,409.84,393.43,400.28,435.01,458.94,471.57,507.41,504.1,476.32,471.14,499,527.52,568.73
2469,908.66,824.8,793.18,746.35,665.06,598.92,566.9,489.79,422.83,344.65,283.84,222.12,172.24,108.28,76.063,70.426,75.616,93.748,101.18,88.7,92.353,93.202,105.84,116.36,129.04,135.69,130.83,137.96,221.67,380.37,419.93,409.22,410.83,458.23,485.03,504.11,535.07,540.16,496.49,497.03,524.49,543.76,587.39
2470,897.02,811.61,785.02,750.17,664.37,596.66,555.66,472,409.45,339.04,283.95,223.87,166.54,108.59,84.645,78.85,93.015,96.535,98.803,99.531,108.41,101.18,116.4,133.31,144.25,145.68,144.5,158.29,242.57,387.46,422.02,412.07,420.2,476.54,504.6,515.08,550.92,554.6,526.63,515.75,555.72,575.46,625.67
2471,937.22,833.83,799.52,755.64,683.43,600.94,555.36,476.58,406.99,333.72,280.86,228.07,181.32,128.9,101.92,91.448,107.44,110.24,119.69,114.04,121.67,113.3,138.19,151.17,165.75,171.58,183.38,188.21,272.53,408.07,438.79,426.15,430.35,497.76,521.73,553.31,579.73,572.84,548.05,548.11,575.06,608.55,663.22
2472,885.81,789.26,764.05,719.02,641.13,581.65,506.57,436.84,369.51,294.88,253.23,204.96,158.2,106.45,65.889,69.614,74.832,102.91,97.949,92.289,107.49,104.05,123.18,134.59,155.47,157.38,168.28,178.35,254.7,386.82,420.27,403.75,416.33,494.09,532.76,549.43,586.87,593.89,555.77,559.31,600.85,634.66,697.86
2473,892.88,775.5,770.56,724.47,643.63,585.12,508.79,424.38,369.98,296.74,248.44,192.3,148.83,108.06,82.287,72.368,89.497,101.29,98.531,108.3,117.56,118.99,141.81,152.3,174,176.94,178.48,190.6,267.05,382.45,411.28,403.57,411.77,501.65,541.53,568.72,604.88,605.8,584.64,602.59,661.47,710.97,819.97
2474,857.57,785.13,767.95,721.4,652.39,574.84,499.65,407.42,354.91,283.29,249.28,198.77,167.32,119.56,89.706,85.65,99.084,120,121.34,122.8,131.05,138.15,164.54,171.11,187.61,197.11,207.44,224.21,284.23,407.64,435.4,431.51,436.24,558,583.61,616.43,675.4,685.37,676.75,713.35,795.21,903.91,1065.8
2475,924.67,765.63,750.32,710.62,635.12,564.86,479.27,393.22,336.63,272.22,225.06,183.69,137.13,101.2,71.209,74.017,89.988,106.75,103.81,107.51,123.35,126.46,151.04,175.01,187.4,211.92,217.19,226.21,286.12,381.19,397.98,383.61,395.18,539.58,586.54,629.67,698.48,721.69,732.15,817.26,985.3,1167.9,1477.1
2476,835.4,775.73,758.8,721.5,648.72,576.23,478.89,395.38,340.02,281.05,232.09,198.54,159.63,111.95,96.908,98.569,117.26,125.99,133.68,138.11,156.62,168.67,196.87,213.05,230.11,251.76,266.07,282.91,330.91,422.15,452.2,436.09,448.77,634.12,693.5,743.68,857.53,943.77,1035.6,1202.8,1561.1,1912.3,2535.1
2477,880.48,766.56,753.62,714.45,639.45,562.38,471.35,380.48,323.17,261.18,228.84,184.19,143.09,102.29,88.163,91.338,107.56,124.93,126.74,134.65,148.06,165.96,201.31,220,246.45,270.88,281.24,304.87,348.73,416.46,427.7,409.66,425.13,661.93,760.79,831.31,1034.8,1228.9,1432.7,1842.5,2475.9,3224.3,4189
2478,861.56,769.72,747.81,706.93,641.89,547.45,454.92,367.87,313.9,254,219.41,176.66,138.62,101.49,90.21,99.009,106.71,126.27,131.05,151.53,167.54,176.2,216.73,253.17,279.86,312.46,333.73,365.45,398.75,436.79,432.22,411.95,432.19,775.22,942.04,1075.5,1459,1863.3,2333.4,3180.2,4365.5,5627.1,7016.4
2479,865.13,729.44,716.71,680.93,595.34,518.74,425.29,340.23,277.15,224.46,180,146.19,105.86,69.511,74.444,69.749,93.776,112.11,116.4,131.74,157.05,179.32,219.59,262.29,290.02,332.85,380.79,422.42,444.79,430.74,395.79,380.89,392.95,911.45,1228.5,1476,2241.8,3084.1,4111.3,5592.7,7602.9,9275.5,10882
2480,812.25,777.02,767.9,721.3,657.1,566.41,464.69,371.51,319.1,268.84,226.36,182.56,146.17,119.99,124.64,127.48,151.17,167.04,179.48,192.66,227.07,251.12,305.39,370.06,417.24,481.39,555.66,636.16,636.53,557.92,492.9,467.07,479.6,1372.9,1987.8,2507.7,4023.6,5732.5,7490.1,9883.2,12631,14257,15259
2481,886.48,739.95,728.37,697.67,615.02,539.13,422.3,331.44,277.1,231.76,185.85,147.55,110.73,84.269,95.381,111.79,125.35,147.22,163.6,182.26,217.42,256.16,334.05,395.44,484.74,585.38,704.31,850.02,834.89,592.92,424.52,391.58,399.4,2008.2,3192.2,4191.3,6997.9,9701.2,12120,14993,17235,18365,16384
2482,854.21,724.85,721.05,681.05,612.06,525.83,411.22,316.7,258.94,211.91,165.26,133.74,107.07,86.211,102.85,110.89,137.03,156.18,176.24,202.06,255.57,310.77,416.38,523.81,647.47,823.3,1049.1,1339.3,1298.3,763.1,441.53,398.2,409.74,3416,5736.4,7537.9,12028,15822,18310,20206,21237,19674,16000
2483,755.38,765.77,762.87,726.1,653.8,566.62,443.35,345.64,295.35,249.48,214.61,172.21,137.45,117.55,155.51,166.06,197.23,223.97,256.67,298.43,373.11,458.86,616.06,796.98,1035.4,1362.1,1797.2,2334.2,2314.3,1196.2,570.54,494.88,492.79,6345.1,10428,13379,19938,24005,24969,24638,22659,19011,13918
2484,929.71,749.37,744.03,706.29,638.12,545.13,412.68,317.2,266.46,225.86,179.17,141.86,116.19,101.29,142.99,158.98,193.9,230.73,269.88,327.01,445.85,574.88,829.37,1136.6,1557.4,2129.2,2924.6,3883.6,3733.3,1657.4,534.04,412.6,407.03,10724,16594,20433,27249,28910,26263,22816,18696,14318,9050.3
2485,775.03,717.71,716.71,669.77,602.9,516.53,387.8,291.07,235.3,194.42,146.93,114.65,91.079,87.599,150.8,172.53,230.51,271.87,343.63,422.73,602.86,851.49,1282.7,1847,2611.5,3633.5,5066.8,6741.2,6331.8,2536.7,634.15,463.43,441.17,17343,24720,28505,32361,30816,24575,18742,13685,9731,5844.4
2486,859.93,771.58,767.99,722.03,656.69,559.06,428.57,331.26,274.65,239.3,190.01,161.71,133.05,139.12,221.36,265.61,338.43,398.6,514.46,650.79,965.58,1398.5,2170.2,3216.3,4599.1,6393.9,8735.8,11242,10077,3707.6,766.42,504.19,478.25,25425,32125,34527,33562,27547,19299,13145,8730.8,5692.8,3437.4
2487,826.57,766.64,762.44,728.63,658.9,563.07,424.04,324.91,283.7,229.79,189.49,155.88,135.13,162.3,275.16,342.47,444.24,546.46,712.58,953.1,1495.4,2239.6,3559.9,5326.9,7538.9,10274,13502,16624,13538,4643.1,861.78,542.33,504.78,31689,34840,34210,28396,20609,13014,8198.1,5282.1,3452,2136.2
2488,858.64,718.13,726.26,687.5,614.81,518.14,377.61,282.15,229.28,187.79,145.09,110.81,100.36,139.72,314.96,412.05,570.35,716.03,1006.5,1403,2322.5,3605.4,5764.6,8524,11705,15156,18766,21734,16236,5131.4,804.43,475.04,459.15,31702,30850,28032,19806,13279,7705,4618,2929.9,1989.6,1317.9
2489,822.71,783.5,785.48,751.41,682.94,581.14,439.7,332.37,281.78,233.87,195.9,166.77,149.04,225.95,488.32,650,902.89,1134.1,1630.8,2292.3,3839.8,5929.4,9139.8,13056,16998,20736,23648,25439,17350,5111.6,891.67,571.07,543.81,28104,24061,20564,13111,8239.9,4600.1,2771.8,1871.2,1361.6,1118.3
2490,870.31,773.21,780.77,745.43,682.33,574.44,423.26,322.42,270.73,224.68,182.39,151.05,146.87,270.54,664.31,897.77,1293.2,1652.9,2406.7,3448.7,5729.3,8644.1,12686,17135,20897,23785,24947,25086,15258,4281.2,789.38,528.2,505.16,20636,15804,12842,7680.5,4619.3,2581.3,1655.5,1204,991.46,966.67
2491,827.21,734.11,750.68,718.99,648.12,544.23,397.47,288.13,238.95,192.58,157.7,124.53,131.65,315.25,893.08,1263.6,1838.9,2366.5,3437.8,4882.8,7873.9,11488,15669,19912,22685,23852,23004,21351,11737,3164.2,676.86,489.18,481.2,13139,9648.3,7500.8,4372.2,2713.2,1596.3,1092.1,899.23,845.11,971.88
2492,825.08,764.92,773.2,749.02,682.59,584.53,423.18,312.51,269.87,213.77,177.02,149.1,171.23,452.98,1281.6,1844.9,2642.3,3373.1,4731.3,6507.4,9920.9,13696,17201,20384,21423,20836,18328,15822,8090.6,2178.7,629.62,504.94,500.45,7841.6,5557.6,4370.6,2589,1703.5,1104.6,882.97,835.63,905.91,1200
2493,926.05,788.43,813.18,778.29,709.96,604.72,444.13,339.87,281.47,241.31,199.6,175.04,207.15,591.36,1742.8,2507.1,3477.6,4370.8,5846.1,7688,10940,14149,16318,17890,17248,15615,12733,10466,5017,1453.4,554.85,477.94,476.42,4426.8,3110.6,2484.1,1584.8,1127.8,827.72,749.01,836.53,1024.3,1435.1
2494,815.9,768.39,787.47,769.96,701.15,593.26,433.88,326.4,263.17,225.05,175.89,162.26,212.18,712.57,2190.5,3151.2,4180.2,5097,6432.6,7999.6,10578,12796,13409,13667,12395,10582,8157.6,6435.6,2983.8,1012.2,527.62,491.26,498.2,2681.8,1968.1,1616.1,1154.5,921.37,772.99,799.43,988.85,1290.2,1731.1
2495,885.47,790.77,824.12,800.64,721.18,624.26,445.59,336.7,291.25,244.64,203.03,171.76,247.61,864.55,2597.7,3674.4,4569.8,5404.3,6344.4,7406.9,8988.9,10117,9725.2,9322.5,8011.7,6521.8,4886.6,3769.9,1816.8,750.01,502.22,470.12,478.58,1617.7,1252.4,1100.5,882.48,790.68,755.69,905.31,1206.1,1563.4,1904.4
2496,859.85,809.91,841.28,821.89,743.08,636.36,467.2,352.87,296.48,245.06,214.4,186.38,280.69,969.89,2856.2,3903.4,4534.4,5130.2,5601.5,6128.5,6814.1,7136.1,6434.4,5875.7,4826.4,3847.4,2846.7,2201.6,1120.7,627.38,515.46,501.99,515.65,1132.1,948.08,880.21,807.78,817.22,890.59,1146.6,1540.4,1856.9,1946.2
2497,907.03,770.14,811.14,800.9,718.81,609.41,439.97,320.47,273.62,219.72,178.24,165.94,257.4,969.86,2767.8,3668.5,3966.9,4296.2,4357.6,4490.2,4644.9,4619.7,3969.7,3499,2840.2,2272.3,1679.2,1318.5,738.03,505.87,451.4,445.99,475.45,800.83,725.81,701.51,721.11,822.61,997.42,1352.4,1718.7,1858.9,1656.3
2498,833.63,811.41,855.96,844.62,769.43,648.09,478.61,360.64,306.19,259.53,221.71,193.6,295.16,968.1,2539.9,3203.5,3213.4,3349.6,3172.6,3101.7,3026,2903.2,2426.2,2117.6,1738,1398.4,1083.2,889.38,597.39,535.77,540.8,545.46,598.34,756.52,720.16,739.98,865.48,1083.3,1376.8,1734.6,1944.4,1826.4,1432
2499,937.57,835.25,873.69,864.15,786.3,679.07,496.13,379.51,330.17,267.81,238.18,206.92,291.66,875.85,2123.6,2554.8,2399.8,2400.9,2180.8,2050.3,1914.3,1777.5,1494,1312.3,1095.6,910.83,737.05,631.02,493.72,539.97,572.62,588.04,667.96,685.6,688.66,753.33,1016,1349,1650.2,1873.8,1819.6,1515.7,1095.3
2500,911.58,817.77,876.02,864.68,785.73,673.27,483.31,368.32,318.82,265.57,226.52,202.86,271.18,732.84,1638.4,1882.8,1690.2,1649.8,1437,1325.7,1217.9,1119.2,955.09,845.19,722.34,625.95,527.6,474.32,440.17,575.64,640.24,685.95,800.67,687.68,737.66,857.52,1271,1674.5,1872.5,1839.2,1548.8,1179.5,847.84
2501,891.95,845.67,903.88,908.83,821.73,703.22,518.87,394.82,345.85,302.94,251.19,228.23,275.19,621.64,1234.4,1372.9,1193.2,1141.7,991.47,898.74,831.53,764.41,674.51,612.9,548.22,500.73,446.72,411.3,472.65,691.07,809.27,889.04,1044.9,799.55,910.86,1117.7,1668.7,2034.6,1992.2,1677.3,1257.9,931.51,710.08
2502,917.13,855.82,931.12,930.32,860.34,720.96,537.88,417.29,368.31,323.82,274.34,247.3,277.18,510.16,925.3,976.51,841.78,804.59,701.41,646.71,582.24,555.18,510.09,475.15,439.96,418.88,389.76,373.58,500.4,825.64,984.24,1085.5,1285.6,930.62,1136.2,1423.1,2026,2200,1824.8,1348.4,950.8,728.63,602.09
2503,1000.6,879.98,951.07,954.08,877.13,740.83,552.95,428.84,380.23,331.36,289.7,260.94,273.16,424.56,677.29,698.2,611.23,583.03,515.13,478.44,451.8,426.17,406.87,391.7,376.08,363.83,343.49,341.39,542.88,949.59,1140.1,1254.5,1526,1136.8,1461.9,1782.6,2242.9,2098.7,1509.8,1023.9,736.33,591.58,533.75
2504,971.61,871.43,944.62,951.84,878.62,739.73,553.17,438.86,388.91,338.81,292.07,265.52,269.64,351.88,506.78,516.74,449.56,443.79,400.42,372.53,357.77,343.75,334.11,332.4,324.63,321.99,316.87,318.95,578.26,1063.6,1292.8,1435.5,1728.2,1422,1787.9,2076.8,2200.2,1772,1149.2,750.1,572.86,487.06,472.16
2505,923.67,932.43,1019.5,1028.1,950.23,814.54,622.46,501.8,452.72,414.29,367.74,330,321.22,355.75,452.17,444.34,405.71,403.56,393.84,365.37,356.85,350.42,357.68,346.81,348.84,357.32,354.77,371.25,691.72,1245.5,1531.3,1697,2027.5,1887.2,2202.1,2352.5,2086.7,1517,958.37,683.62,576.51,534.26,549.7
2506,1105.1,920.02,1006.7,1014.7,942.58,801.33,614.72,497.15,451.65,405.62,367.79,333.84,307.07,312.9,355.39,340.58,314.55,318.77,302.97,292.49,284.19,281.27,285.98,291.65,287.27,307.98,309.3,328.19,682.39,1241,1503.7,1697.2,2072.4,2050.5,2151.3,2110.5,1573.6,1034.2,639.9,473.92,424.54,395.34,431.47
2507,1000.8,914.24,1000.6,1026.5,950.66,810.27,614.62,501.17,462.38,427.67,379.28,347.38,316.07,295.19,312.78,292.46,279.37,277.2,274.08,251.2,258.11,261.33,264.16,274.35,277.42,291.62,317.17,348.5,722.81,1290.1,1600.1,1872.6,2207.9,2210.4,2030.6,1827.9,1224.1,813.18,541.04,429.27,410.96,396.52,426.49
2508,1064.2,999.92,1071.5,1103.4,1019.6,880.29,690.26,583.25,535.62,508.71,465.99,425.47,388.21,337.86,334.3,312.18,302.31,308.6,309.07,301.43,299.28,292.51,313.05,309.97,329.47,352.91,386.33,448.25,855.27,1428.6,1786.1,2071.3,2282,2148.9,1750.8,1478,957.77,679.69,503.31,447.3,442.81,439.62,478.72
2509,1102.1,1024.4,1097.8,1126.7,1060.9,920.98,726.26,609.57,576.24,544.4,511.25,473.65,417.5,357.45,325.67,304.47,289.03,306.1,304.3,302.69,301.74,302.69,303.62,328.5,347.66,385.87,442.02,543.18,975.08,1564.6,1952,2149.6,2161.1,1822.7,1358.9,1099.1,742.99,573.96,476.89,435.55,460.92,449.64,490.44
2510,1110.6,984.29,1060.4,1100.9,1025.9,895.43,695.24,596.3,561.8,529.9,484.19,440.21,400.34,327.02,283.02,261.54,253.79,259.02,257.55,259.11,261.99,257.47,274.94,292.54,323.19,377.34,476.48,633.28,1097.4,1699,2027.8,2053.5,1843.5,1390.3,969.43,792.7,555.93,448.06,366.53,339.71,355.35,362.87,409.96
2511,1090.4,1049.2,1124.2,1168.2,1113.2,966.43,765.51,659.11,627.02,590.61,559.46,517.68,462.08,369.86,321.39,291.91,293.96,300.21,305.75,297.42,302.93,296.97,330.88,353.83,405.41,488.79,658.98,872.62,1390.9,1977.9,2196.4,1997,1652.2,1124.9,780.95,659.8,538.78,463.44,414.12,405.83,421.25,412.52,459.94
2512,1175.7,1070.2,1151.7,1199.6,1137.3,996.51,796.19,692.81,664.05,625.91,584.39,537.44,476.32,394.46,318.45,303.23,302.38,314.58,316.19,297.02,320.43,320.06,351.45,397.78,475.42,611.5,844.14,1112.6,1603.6,2081.6,2128.4,1777.1,1491.9,872.92,599.61,529.97,453.21,419.1,378.76,366.35,381.75,402.42,439.89
2513,1126.5,1019.7,1099.9,1158.8,1099.6,963.05,761.54,655.34,627.44,592.96,559.15,510.74,446.46,358.43,285.76,259.16,258.35,269.24,271.86,269.98,274.95,292.74,341.66,410.87,532.27,734.97,1029.3,1298,1671.9,2016.7,1959.2,1627.5,1540.9,721.21,463.25,429.65,390.35,360.55,320.67,315.89,330.51,344.5,375.08
2514,1087.4,1077.3,1172.2,1231.3,1168.4,1031.2,823.78,715.49,690.38,649.67,626.33,582.01,517.41,418.29,348.21,315.16,316.36,323.11,330.64,328.3,355.78,379.2,457.59,565.1,750.61,1025.6,1336.6,1525.2,1766.4,2068,2018.6,1851.4,1999.3,759.2,472.76,460.01,437.74,422.41,391.84,382.96,398.6,406.64,449.68
2515,1219.1,1089.2,1186.8,1261.3,1194.7,1056.8,839.09,737.21,710.79,674.05,642.55,599.35,529.61,433.56,350.91,318.27,330.5,338.78,348.77,355.46,385.95,427.75,552.66,720.73,970.15,1258.8,1501.7,1560.2,1688.4,2075.5,2164.8,2202.2,2563.6,709.43,388.98,388.41,386.87,357.36,338.51,332.88,349.36,374.89,406
2516,1098.7,1054,1164.5,1240.8,1175.9,1029.8,814.97,716.2,683.84,660.5,634.49,587.89,525.4,420.9,341.01,317,319.79,329.57,351.16,363.66,422.41,494.99,683.55,898.59,1187.1,1433.1,1537.1,1438.2,1602.4,2287.1,2622.6,2801.3,3233.9,727.52,385.59,386.45,389.17,371.72,341.4,340.14,362.97,370.25,412.29
2517,1156.2,1079.4,1191.1,1281,1211.1,1050.5,838.76,727.69,715.47,691.13,659.24,626.14,561.79,470.91,363.97,343.14,352.82,366.97,396.62,427.23,509.56,629.72,895.62,1180.3,1416.7,1547.2,1471.9,1264.9,1634.4,2736.5,3232.2,3418.2,3640.2,666.16,357.74,365.48,367.51,352.72,328.55,328.57,341.35,363.09,394.72
2518,1191.7,1114.8,1243.8,1322.6,1248.5,1082,875.26,763.63,746.91,732.11,707.47,668.91,621.62,508.67,424.44,390.22,402.41,420.47,464.75,528.94,671.24,843.44,1167.3,1415.2,1568.4,1538,1321.7,1084.3,1729.5,3129.9,3736.3,3717.6,3626.9,627.97,369.3,379.3,384.49,368.32,356.24,346.78,366.06,380.75,420.78
2519,1207,1086.6,1208.4,1281.7,1208.2,1048.6,844.09,738.8,728.94,703.67,690.03,649.89,606.88,509.08,406.97,385.36,414.33,434.6,508.54,602.43,810.92,1038.2,1364.5,1523.2,1522.2,1360.3,1087.6,893,1766.5,3269.1,3711.7,3388.6,3027.7,492.89,306.41,313.77,325.26,302.48,282.51,279.59,301.96,315.35,357.58
2520,1153.2,1144.9,1280.7,1347.6,1273.6,1099.9,888.39,786.3,774.06,760.91,753.69,725.81,683.04,584.98,496.2,470.02,512.66,562.1,678.23,828.45,1105.1,1345.6,1586.6,1616.6,1454.7,1230.7,988.54,865.85,1846.2,3175.5,3392.8,2877.1,2343.9,496.44,370.78,385.3,398.49,382.01,362.65,365.09,383.65,391.57,432.69
2521,1312.3,1170.5,1291.2,1380.1,1292.8,1109,899.76,794.37,783.13,771.05,769.39,748.3,714.46,618.89,535.5,516.12,591.51,650.38,825.11,1027.2,1338.2,1551.4,1645.4,1514.9,1283.6,1066.8,897.25,861.35,1704.3,2617.6,2607.1,2050,1606.8,399.77,317.14,327.41,336.42,330.04,317.21,308.98,333.88,345.05,390.88
2522,1229,1152.5,1284.4,1358.9,1274.6,1084.4,873.23,764.55,755.4,758.94,756.37,747.48,716.68,644.54,565.98,559.96,680.73,775.2,1019.6,1244.8,1522.6,1625.7,1554.6,1344.8,1115.5,971.28,911.08,970.66,1591.5,2033.3,1856.9,1412.1,1106.3,352.01,297.49,307.63,330.82,323.06,287.48,296.41,309.94,320.28,361
2523,1291.4,1220.8,1351.2,1410.5,1323.4,1125.4,908.45,807.95,797.57,802.81,804.74,795.57,777.43,714.42,670.84,694.09,875.4,1014.7,1317.6,1522.5,1692.6,1669.9,1474.9,1252.6,1095.8,1069.7,1147.6,1333.3,1731.7,1644,1323.9,1009.6,801.25,350.1,310.88,331.24,332.5,327.46,310.52,312.54,336.9,341.63,390.98
2524,1355.6,1276.8,1399.8,1462.4,1366.1,1157.9,946.54,828.23,821.49,824.24,834.4,839.18,835.71,799.71,786.35,837.38,1098.3,1276.3,1582.5,1716.5,1744.4,1613.4,1383.7,1237.1,1210.1,1330.6,1606.2,2025.3,2247.5,1565.3,1011.4,782.85,668.94,360.49,346.96,348.72,366.23,356.4,337.32,341.55,357.02,377.25,419.22
2525,1406.7,1267.4,1376.9,1426.4,1327.4,1116.1,892.24,788.18,782.8,774.1,790.89,810.54,819.82,814.53,874.35,973.67,1290.6,1475.5,1714.2,1749,1634.4,1464.5,1317.2,1310.8,1478.1,1820.4,2411.7,3198.6,3298.6,1743.4,774.28,575.15,502.35,280.3,257.33,266.08,281.54,276.49,256.71,255.99,278.74,284.01,331.85
2526,1425.8,1320.3,1437.9,1493.1,1379,1152.1,931.52,824.3,809.25,806.37,827.47,854.73,886.85,940.4,1095.6,1233.2,1581.6,1733.8,1865.9,1783.4,1609,1497.2,1514.3,1748,2202.1,2942.3,4076,5494.4,5383.3,2393.9,774.54,553.77,503.56,308.35,304.2,301.2,308.37,317.89,294.02,297.9,316.42,330.51,367.2
2527,1443.2,1403.9,1514.7,1558.9,1434,1207.8,974.49,853.59,847.31,847.83,872.64,914.91,987.32,1114.3,1375.5,1544.7,1847.1,1943.7,1926.9,1790.1,1671.7,1709.2,2037,2634,3588.7,4998.2,6989.1,9219.9,8597.9,3373.4,852.14,586.69,531.86,359.53,343.69,351.73,366.97,354.82,349.58,352.14,367.55,381.06,420.38
2528,1588.8,1395,1493.8,1525.8,1403.8,1167.8,940.44,821.44,808.04,812.95,845.86,912.21,1040.7,1259.9,1568.3,1753.5,1952.2,1967.5,1867,1769.5,1816,2114.7,2880.4,4047.6,5733.4,7936.1,10780,13713,11740,4161.7,806.76,496.8,438.77,281.65,265.69,272.94,283.32,267.88,264.59,251.68,277.14,287.67,329.59
2529,1535.1,1456.4,1549.2,1577.6,1447.3,1204.2,971.07,852.97,837.58,852.13,905.01,1016.3,1203,1498.9,1867.6,2011.5,2083.6,2060.7,1983,2002.6,2375.2,3102.4,4590.6,6657.8,9276.7,12439,15921,18917,14617,4793.3,895.17,559.5,502.48,345.38,327.14,339.2,343.83,351.43,326.87,321.63,346.87,351.79,389.37
2530,1680.1,1505.2,1583.2,1597.5,1469.8,1218.7,979.64,859.71,852.34,884.18,972.16,1142.8,1391.7,1727.1,2075.1,2161.4,2147.9,2149.8,2198.7,2461.2,3307.9,4672.1,7099,10194,13641,17239,20503,22646,15837,4698.2,843.47,522.77,467.92,308.64,283.82,291.65,304.51,301.7,286.09,287.16,304.6,318.63,353.72
2531,1702.6,1548.2,1622.1,1623.7,1482.4,1232.5,984.59,880.05,890.73,954,1081.9,1302.4,1584.5,1903.2,2244.1,2306.1,2304.2,2404.1,2685,3268.9,4787.8,6928.6,10323,14186,17951,21020,22834,23412,14548,4112.7,814.71,541.14,494.32,335.92,322.13,329.33,335.23,330.12,319.32,307.68,332.14,345.98,375.41
2532,1762.5,1591.1,1647,1632.5,1495.7,1247.2,1013.6,921.62,941.72,1062.2,1238.1,1468.3,1721.6,2011.9,2364.9,2479.7,2626.4,2888.4,3529.8,4540.1,6853.8,9829.8,13801,17889,20816,22479,22220,20941,11597,3138.5,720.1,499.78,468.39,305.86,282.53,290.27,311.35,298.69,278.76,278.25,295.45,304.69,344.56
2533,1758,1678.9,1722.8,1697.9,1556.1,1321.2,1086.9,1022.8,1081.9,1244.2,1457.3,1642.5,1825.1,2095.2,2596.2,2818.4,3223.7,3710.4,4739.4,6173.8,9146,12614,16425,19701,21063,20908,18834,16379,8211.1,2268.4,726.36,563.77,525.77,365.35,343.94,348.97,362.96,351.16,346.85,339.18,357.07,365.08,399.3
2534,1972.4,1721,1740.8,1709.8,1583,1337.9,1140.6,1110.2,1212.5,1411.9,1600.3,1706.2,1770,2088.4,2863.8,3299.8,4009.1,4719.8,6079,7805.8,11063,14330,17087,18831,18527,16906,14066,11588,5345.4,1601.7,648.46,500.59,463.81,285.12,272.11,273.67,280.77,273.61,253.46,262.43,289.2,294.97,333.51
2535,1935.5,1754.3,1772.3,1731.7,1615.3,1391.1,1231.4,1257.1,1390.8,1579.3,1685.5,1647.5,1651.6,2136.8,3332.2,4031.9,5040.5,5935.9,7453.1,9235.1,12161,14732,15796,15935,14479,12358,9772.5,7870.6,3439.7,1270.5,662.1,539.39,486.62,301.64,280.62,291.28,306.23,304.47,277.12,280.13,296.41,313.43,350.14
2536,1971.2,1848.8,1850.3,1807.3,1699.4,1527.5,1422.8,1469.6,1611.5,1728.2,1705.6,1543.4,1556.5,2300.9,3986.6,4973.4,6192.5,7177.6,8666.2,10201,12359,13821,13674,12790,10902,8965.5,7137.4,5844.6,2436.1,1167.9,740.26,596.67,526.71,337.04,311.13,320.4,335.23,336.15,311.06,310.4,329.52,344.42,383.24
2537,2165.4,1898.5,1895.5,1838.7,1780.1,1660.5,1595.5,1659.8,1743.6,1721.8,1560.2,1339.1,1439.1,2515.6,4706.9,5905.9,7163.3,8151.1,9392.1,10534,11828,12275,11466,10056,8331.6,6846.2,5734.3,4889.9,1918.8,1107.4,730.74,549.75,470.03,255.12,229.4,226.06,247.07,238.88,228.65,224.65,249.24,272.51,308.89
2538,2131.7,1939.3,1961.3,1931.5,1921.3,1847.9,1797,1800.9,1792.2,1623.5,1355.8,1164.4,1432,2897,5603.5,6944.2,8221.3,9122.1,10162,10971,11617,11453,10428,8847.4,7304.8,6133.3,5450.8,4800.3,1747.4,1161.3,802.2,600.65,496.23,283.83,257.27,259.96,283.17,272.04,255.46,252.19,273.54,284.91,327.45
2539,2238.2,2074,2103.9,2110,2172.1,2135.5,2045.6,1917.7,1783.1,1476.1,1187.6,1077.8,1547.2,3491.6,6678.1,8109.7,9445.7,10349,11408,12118,12469,11933,10951,9094.2,7496.4,6294.9,5719.2,4950.4,1710.4,1230.4,861.97,650.87,549.68,326.14,295.93,290.15,306.92,306.22,288.84,295.49,315.41,329.37,365.83
2540,2318.7,2176.4,2252.4,2305.6,2416.4,2369.5,2140.6,1889.1,1646.7,1289.8,1024,1016.2,1746.4,4245.3,7971.3,9513.9,11125,12140,13501,14312,14500,13614,12419,10025,8081.4,6631.4,5866.3,4923.5,1600.9,1185.8,860.45,659.21,569.28,339.32,301.49,315.99,312.07,311.2,296.57,306.58,325.23,333.39,383.36
2541,2526.1,2238.5,2373.2,2482.2,2591.5,2461.3,2081.2,1702.3,1404,1048.3,855.2,984.74,2004.4,5176.2,9550.2,11300,13405,14702,16469,17363,17276,15845,14021,10878,8419,6595.2,5547.9,4408.7,1334.9,989.03,720.85,553.69,494.37,259.43,227.86,229.12,236.22,220.1,211.06,210.6,236.02,241.98,284.34
2542,2582,2477.1,2665,2798.8,2824.8,2543.3,2013.2,1556.9,1257.3,954.04,822.61,1108.7,2567.8,6731,12241,14461,17278,18929,20988,21675,20780,18358,15458,11427,8358.4,6201.5,4904.4,3666.2,1155.9,937.35,763.95,657.54,595.39,370.71,324.47,324.46,337.33,327.26,314.97,318.29,336.55,351.41,380.2
2543,2965.1,2690.4,2895.7,2968.5,2859.2,2426.7,1810.3,1353.7,1085.6,840.82,788.04,1258.5,3187.1,8516.1,15356,18083,21399,23186,24990,25008,22823,19314,15284,10667,7378.7,5147.6,3840.6,2761,882.76,762,656.23,565.48,536.31,303.98,255.87,255.41,257.41,250.68,239.23,246.21,265.82,274.36,312.68
2544,3107.1,2878.3,3048.5,2990.3,2717.5,2193.3,1573.1,1171,945.38,761.86,774.75,1444.4,3922.3,10547,18792,21983,25219,26800,27647,26551,22935,18494,13742,9078.4,5963.3,3959,2817.5,1955.7,670.28,645.87,605.02,564.35,545.59,298.54,256.2,255.93,257.33,249.93,240.64,227.48,258.38,259.55,293.21
2545,3398.2,3202.5,3226.3,3012.3,2599.3,2059.7,1469.5,1110.7,939.06,808.36,899.64,1806.6,4961.3,13109,22792,26161,28529,29430,28667,26191,21226,16225,11304,7126.2,4460.2,2870.6,2002.1,1386.5,591.29,653.24,667.67,636.57,630.17,378.27,319.42,322.68,317.25,313.86,305.99,307.03,329.72,332.74,358.2
2546,3630.4,3311.6,3156.3,2799.5,2349.3,1858.1,1336.5,1032.8,888.85,802.05,965.96,2088.8,5780.6,14932,25112,28149,28997,28961,26548,23137,17671,12905,8522.6,5173.9,3136.7,1969.2,1355.1,955.01,480.25,595.2,620.82,617.23,635.86,340.26,285.15,284.12,281.03,275.72,262.1,264.83,286.65,290.85,328.27
2547,3568.6,3243.6,2920.7,2516.1,2103,1676.1,1218.9,955.06,845.71,794.16,1021.6,2309.7,6322.5,15868,25514,27721,26794,25877,22410,18676,13581,9543.6,6085.6,3574.5,2145,1335,926.56,663.81,396.67,553.68,607.45,626.68,677.53,320.4,257.87,258.86,260.39,248.7,232.32,227.26,257.49,259.31,291.66
2548,3425.5,3154.5,2752.6,2334,2011.8,1649.1,1240,1004.3,907.71,895.07,1159.9,2549.2,6657.7,15886,24177,25329,22914,21429,17582,14134,9896,6784.3,4223.9,2480.4,1495.5,972.04,709.68,536.91,426.48,643.27,738.56,780.04,909.95,408.27,305.26,309.24,310.55,295.64,283.88,285.78,309.91,319.12,340.14
2549,3222.7,2917,2512,2155.8,1899.3,1600.6,1215.9,1012,927.65,941.47,1211.6,2592.1,6430.3,14589,20942,21155,18090,16420,12931,10136,6906.4,4657.7,2889.1,1713.7,1048.7,707.18,532.86,425.5,426.47,716.23,871.7,992.65,1253.2,464.55,293.1,299.29,302.36,285.22,269.12,279.34,295.11,309.66,339.99
2550,2966.2,2607.7,2241.3,1968.6,1771.5,1522.8,1165.1,972.11,920.69,921.77,1169.5,2422.2,5715.4,12352,16735,16373,13376,11893,9123.4,7030.4,4724.8,3165,1968.2,1164.3,723.72,488.32,383.71,307.6,411.87,809.09,1045.5,1304.1,1783.6,483.62,193.55,196.6,203.6,195.02,175.92,174.71,198.75,204.34,241.13
2551,2601.6,2474.5,2177.4,1956.7,1815.7,1596.7,1257.7,1074.2,1017.7,1032.5,1249.9,2303.7,4977.3,10080,12885,12217,9678.8,8492,6432.5,4936.8,3351.6,2284.1,1462.5,923.02,625.27,477.64,404.88,365.04,629.09,1304.1,1764.4,2286.9,3135.6,798.82,316.28,324.62,341.44,324.08,309.79,313.17,331.32,337.19,372.6
2552,2572.3,2279.8,2054.5,1870.9,1768.2,1584.6,1263.5,1094.4,1044.5,1042.5,1208.4,2027.5,4070.1,7719.8,9384.1,8711.2,6756,5881.8,4434.3,3422.3,2338.9,1610.5,1061.8,698.1,493.77,394.54,353.88,339.73,844.18,1956,2727.2,3522,4814.3,917.03,234.51,231,244.25,228.04,219.21,224.82,236.6,245.23,285.52
2553,2290.8,2117.2,1936.1,1808.9,1730,1580.3,1264,1105.6,1065.5,1058.9,1165.4,1786.5,3268.9,5822.8,6779.8,6183.9,4768.8,4138,3139.8,2444.9,1706.1,1198.8,824.25,573.25,430.75,376.91,364.09,379.18,1278.2,3112.2,4345.9,5495.9,7060.6,1129.8,242.06,239.36,254.82,244.92,224.16,228.6,255.2,255.88,290.57
2554,2212,2048.5,1904.3,1808.5,1761.9,1630.2,1345.4,1188.1,1146.8,1132,1213.5,1653,2714.5,4434.7,4926.5,4437,3438.3,3003.9,2314.9,1842.3,1320.4,977.27,730.45,558.17,476.75,455.7,469.45,499.71,1991.1,4912.4,6634.2,7857,9234.2,1176.9,275.11,262.02,282.78,273.83,253.82,257.61,266.08,280.25,315.83
2555,2100.4,1973.5,1880.7,1810.7,1782.4,1673.1,1391.7,1239.7,1221.3,1203.4,1258.2,1573.4,2321,3449.6,3664,3267.2,2569.3,2256.8,1783.2,1453.1,1107.1,852.21,684.21,580.75,538.56,551.13,578.09,640.57,2886.6,6890.2,8962,9722,10298,1118.1,290.21,277.22,288.07,285.24,275.39,272.49,283.63,286.17,328.9
2556,2067.7,1868.4,1803.7,1754.5,1744.4,1669.9,1403.9,1264.9,1253.2,1251.4,1293.5,1526.9,2032.1,2742.8,2771.8,2445.4,1945.2,1722.8,1397.1,1160.6,917.97,758.63,653.57,595.99,596.4,621.79,669.23,750.6,3705.8,8283.4,10125,10057,9461.6,883.83,232.1,223.23,242.08,220,204.83,214.08,229.28,223.25,271.89
2557,1925.6,1828.2,1779.3,1772.8,1792,1731.2,1483.2,1359.7,1360.3,1372.3,1421.8,1590.5,1944.2,2345.8,2244.2,1959.7,1603.2,1446.7,1206.6,1036.4,878.27,775.85,727.65,705.06,726.59,762.51,800.29,867.55,4200.2,8858.1,10288,9107.7,7719.9,702.24,270.38,260.14,278.19,268.23,260.28,265.84,279.96,280.87,323.18
2558,1856.9,1785.3,1759.8,1776.4,1803.4,1784.4,1548,1437,1443.2,1483.5,1536.6,1692.2,1921.7,2098.8,1895.8,1645.5,1374.2,1242.5,1076.1,952.01,852.24,797.68,775.01,772.77,790.45,817.39,825.29,879.84,4123.8,8037.3,8591.8,6859.2,5337.9,537.94,258.29,248.24,273.36,264.34,260.98,260.56,281.21,271.99,319.73
2559,1940.1,1721.1,1722.6,1751.9,1795.2,1788,1578.7,1473.1,1512.2,1559.6,1643.5,1774.8,1938.5,1959.4,1646.1,1412.1,1186.7,1085.4,955.67,860.68,812.71,768.63,765.19,750.33,751.3,762.33,732.31,757.06,3441.2,6186.8,6179.7,4665.3,3377.7,347.45,197.76,195.02,212.37,200.37,187.01,191.11,213.93,216.29,268.11
2560,1759.2,1705.2,1715.7,1780,1839.7,1850.8,1663.9,1582.8,1632.4,1718.1,1821.6,1954.6,2051.4,1933.9,1536.6,1302.1,1124.7,1037.7,920.85,847.25,817.13,786.71,758.09,737.83,718.34,699.23,649.3,639.18,2552.9,4219.7,4104.8,2967,2149.6,337.88,249.48,246.64,276.92,266.6,258.17,271.06,284.15,284.1,325.45
2561,1798.6,1667.4,1705.8,1784.7,1862.9,1902,1735.2,1661.7,1720.1,1827.7,1957.5,2089.3,2141.5,1914.9,1439.1,1195.7,1029,947.38,852.23,777.11,746.82,713.58,668.97,627.15,583.89,548.91,492.49,465.7,1679,2697.5,2499.6,1782.8,1302.6,258.79,198.07,204.55,227.64,224.25,216.74,221.88,235.95,244.41,285.45
2562,1746.9,1633.1,1682.1,1769,1865.5,1930.2,1785,1730.7,1804.9,1930.6,2068,2201.3,2199.9,1879.7,1348.4,1094.8,946.51,857.97,775.48,701.56,664.37,613.67,560.55,496.12,451.05,406.11,365.34,333.47,1083.4,1686.4,1569,1170.1,898.83,232.77,201.53,201.53,231.31,223.27,210.56,213.41,233.94,240.47,284.01
2563,1784.4,1629.8,1697.3,1807.4,1911.9,2005.4,1873.6,1843.8,1928.6,2055.3,2195.6,2309.2,2260.8,1862.5,1261.1,1017.6,871.12,791.15,709.73,628.39,586.77,508.96,462.55,400.59,351.54,299.42,267.26,238.89,691.81,1069.6,1018.4,801.78,662.57,203.94,184.56,190.28,212.1,202.92,198.04,207.22,228.1,228.66,275.86
2564,1616.3,1639.7,1725,1849.8,1980.7,2101.2,1990.1,1954.7,2041.3,2183.4,2309.9,2388.5,2278.9,1815.3,1204.5,954.08,822.34,744.07,664.37,581.36,535.97,457.82,408.39,347.33,300.81,261.94,249.82,219.89,510.42,808.09,830.42,704.25,624.28,286.04,260.4,278.07,297.23,294.8,290.04,296.82,316.67,323.79,354.25
2565,1786.1,1584.1,1672.6,1812.3,1956.8,2091,1994.5,1971.1,2070,2181.6,2280.3,2309.1,2164.7,1661.2,1039.3,802.57,674.27,588.91,518.88,457.71,397.29,331.17,277.39,222.16,182.93,146.52,124.06,113.02,304.25,530.21,548.12,475.79,440.07,154.01,144.07,155.08,165.32,156.81,149.28,154.85,183.91,194.33,234.67
2566,1674.1,1610.5,1715,1882.8,2032.6,2183.5,2116.9,2092.5,2163.1,2245.7,2305.8,2283.6,2088.5,1557.9,973.54,749.01,637.18,567.34,502.01,436.79,380.75,315.23,256.97,220.45,190.34,157.56,143.98,134.36,292.9,506.68,556.3,520.25,499.25,240.98,223.24,230.01,250.01,251.91,243.75,254.12,264.72,269.79,312.32
2567,1681.1,1606.6,1727.3,1912.8,2085,2248.7,2186.5,2147.3,2198,2240.5,2250.1,2183.3,1945.1,1423.6,861.02,667.5,562.71,505.97,451.66,392.18,344.58,275.71,237.91,188.62,154.19,137.08,124.3,118.34,249.95,457.87,513.75,479.91,462.03,231.89,210.23,218.34,240.24,236.81,234.16,240.72,266.38,272.57,296.09
2568,1706.5,1595,1732.3,1915.8,2101.2,2275.4,2215.3,2166.2,2188.5,2174.7,2142.8,2020.7,1762.9,1261.9,744.57,571.81,486.99,435.13,379.33,338.94,279.78,235.04,190.19,150.8,121.83,102.68,90.501,86.44,211.48,407.24,459.19,436.68,428.27,193.59,176.77,186.22,206.81,208.69,190.62,203.57,220.43,225.42,274.36
2569,1694.3,1581.2,1724.4,1930.9,2118.4,2309.9,2252.9,2168.5,2158.8,2108.6,2017.8,1874.5,1595.5,1123,662.58,514.58,441.71,407.35,352.83,312.63,257.85,211.65,173.1,136.7,105.46,99.988,76.163,75.752,190.53,389.69,432.95,413.14,418.75,193.7,171.97,170.44,200.89,197.63,196.81,204.24,225.25,231.27,258.67
2570,1650,1618.9,1804.6,1990.7,2163.9,2361.6,2302.2,2208.7,2154.5,2066.9,1957.3,1761.5,1505,1019.5,622.53,525.78,416.14,412.86,368.63,346.88,285.75,260.02,215.97,178.05,158.87,132.17,140.74,121.03,237.25,430.82,515.25,465.6,492.2,244.16,223.17,223.17,258.42,260.44,243.93,249,271.12,277.44,298.73
2571,1721.9,1611.9,1781.9,2001.5,2172.8,2355.3,2293.9,2178.7,2094.5,1943,1789.1,1598.2,1333.5,923.69,556.74,436.21,380.84,353.83,319.71,280.56,243.77,195.92,162.23,134.27,100.81,94.189,75.016,88.004,195.79,393.45,443.77,435.12,436.3,206.38,190.16,190.8,218.94,212.67,208.43,216.75,240.56,244.94,286
2572,1757.6,1607.9,1767.5,1999.1,2152.1,2330.7,2269.4,2123,2009.9,1835.2,1663.8,1453.8,1210.3,835.07,499.71,393.27,347.76,331.02,292.41,260.44,219.43,179.07,141.56,111.02,93.544,68.875,55.416,57.526,170.5,369.73,423.09,419.12,434.01,187.37,178.64,173.29,191.26,193.76,192.92,181.1,209.77,212.14,251.21
2573,1646.4,1638.7,1812.3,2019.2,2162.4,2329.5,2278.1,2114.7,1961.1,1762.5,1584.1,1379.9,1133.4,778.63,484.3,396.76,354.74,327.83,302.55,273.78,231.04,200.64,161.56,135.37,105.97,104.23,88.561,90.578,208.83,430.42,505.89,505.56,522.69,254.25,221.95,227.5,260.61,246.97,249.77,259.27,267.11,274.14,312.84
2574,1828.2,1667.1,1830.6,2011.1,2148,2313.2,2259.3,2083.9,1914.1,1695.4,1505.2,1299.4,1072.4,737.99,462.64,384.62,337.64,330.8,294.42,267.36,229.7,189.28,160.45,130.29,110.52,94.547,81.713,80.516,204.19,434.58,503.73,517.06,554.81,225.07,190.11,189.43,210.85,208.76,203.78,215.46,232.37,237.76,293.14
2575,1671.5,1615.5,1770.6,1951.6,2041.6,2198,2154.1,1972.2,1792.8,1563.1,1373.2,1171.1,968.64,656.9,410.18,333.02,297.02,282.68,253.76,232.13,187.42,157.79,119.53,93.706,70.421,63.212,47.477,49.089,184.46,451.43,549.63,591.15,653.79,239.56,192.53,194.17,220.76,212.28,201.12,204.78,229.55,227.11,260.14
2576,1748,1655.7,1800.5,1925.6,2018.2,2169.7,2132.6,1955.8,1764.8,1533.3,1329,1142.8,933.02,638.18,401.71,327.58,303.61,284.23,258.44,230.1,196.89,167.1,136.17,113.15,85.438,70.756,58.335,57.066,223.52,538.53,665.57,719.84,800.37,252.36,188.73,192.4,217.78,211.37,211.32,215.99,230.92,243.02,278.26
2577,1836.9,1711.6,1831.4,1940.9,2000.9,2164.8,2139.2,1955.9,1755.5,1514.8,1317.5,1138.1,945.07,660.6,425.19,359.65,335.63,315.79,294.52,272.81,219.79,183.75,168.29,131.77,123.14,114.5,92.512,99.252,302.56,666.86,833.89,887.69,965.15,301.38,229.27,228.65,247.15,249.33,245.81,249.68,265.07,280.3,304.39
2578,1811,1641.7,1734.5,1812.8,1876.4,2016.6,2020.2,1841,1642.2,1403.3,1212.7,1035.7,855.62,579.47,349.52,286.07,256.63,244.13,219.95,199.16,160.93,129.36,105.92,72.649,53.045,43,29.457,29.677,276.86,694.46,869.41,919.08,987.59,227.78,164.11,168.1,181.49,179.24,177.49,177.41,197.7,200.88,236.72
2579,1756.6,1719.8,1785.1,1823.6,1888.6,2028.7,2032.9,1873.7,1682.9,1438.7,1252.7,1078.4,901.45,626.57,408.09,338.23,316.44,295.2,283.15,256.55,222.74,176.46,168,142.21,111.82,99.215,99.298,96.744,382.95,876.7,1061.9,1071.3,1072,308.87,246.25,254.58,261.35,273.51,266.19,275.25,287.26,298.14,328.87
2580,1944.7,1718.9,1753.6,1768.3,1807,1960.4,1984,1831.4,1640.9,1404.5,1219.7,1050.1,870.52,606.48,378.56,306.71,281.14,267.99,247.46,229.29,185.35,152.23,126.13,100.56,79.157,60.268,70.269,60.207,366.64,822.54,978.76,922.71,889.83,222.7,175.88,180.77,195.65,189.6,188,197.24,219.34,219.1,256.81
2581,1890.6,1699.3,1710.3,1690.9,1722.7,1878.8,1915.9,1781.4,1594.2,1363.3,1179,1012.3,851.86,578.38,348.08,271.85,254.58,244.68,225.76,204.71,162.75,132.17,109.37,85.55,57.314,40.982,41.828,42.152,329.68,747.46,859.92,789.47,732,201.73,162.56,171.49,186.47,187.42,173.85,185.16,203.13,215.56,245.2
2582,1858.8,1792.4,1775.3,1725.3,1757.9,1900.8,1960.6,1837.6,1658.1,1430.9,1248.8,1087.4,919.88,642.52,411.57,342.68,319.57,300.13,286.28,271.62,228.32,194.14,171.26,154.11,125.75,115.21,109.4,112.16,379.75,733.16,828.43,760.02,702.48,295.55,253.4,262.09,288.74,288.56,281.72,290.22,304.64,314.88,344.11
2583,2016.2,1784,1737,1660.2,1678.8,1827,1905.3,1797.7,1625.8,1402.1,1220.6,1072.7,896.84,617.61,368.23,298.49,280.01,264.77,239.5,232.85,188.58,150.61,137.48,102.95,87.563,74.166,65.852,63.891,267.48,557.85,634.34,565.39,530.46,200.36,182.15,188.6,206.85,200.22,198.42,199.51,225.69,236.4,265.97
2584,2019.9,1788.8,1723.8,1609,1621.5,1783.4,1880.2,1779.9,1622.7,1394.9,1218.2,1063.2,898.23,609.34,366.62,282.97,266.51,250.46,230.91,213.6,173.73,145.79,119.03,98.55,74.332,52.062,51.818,51.421,220.24,458.71,522.16,475.97,462.97,193.68,175.82,177.79,198.04,199.79,188.26,196.07,212.06,221.22,255.17
2585,2056.3,1889.3,1784.5,1649.1,1650.6,1811.9,1925.6,1854.4,1692.6,1476.4,1292.3,1143.9,974.65,677.68,422.51,342.77,320.93,300.83,287.21,263.78,225.46,191.1,166.65,146.19,113.32,104.34,98.143,96.527,243.06,463.96,524.71,496.07,480.85,243.24,228.49,243.72,265.59,256.74,260.04,260.66,286.09,295.02,321.85
2586,2030.8,1916.4,1793,1636.2,1636.8,1800.8,1927.2,1865.2,1719.1,1501.2,1328.7,1178.6,998.19,702.29,429.93,354.52,330.03,310.22,294.95,271.71,231.47,197.54,172.67,142.86,125.3,107.12,102.08,101.72,236.05,446.75,515.04,493.63,485.66,263.53,257.51,260.22,275.24,273.38,270.4,283.47,303.65,309.88,342.24
2587,2155,1853.5,1702.1,1530.4,1532.4,1696.2,1846,1809.4,1663.3,1442.7,1271.5,1135.4,954.51,646.89,362.09,282.17,259.71,244.51,225.66,200.05,157.16,125.37,101.83,81.671,46.447,23.626,27.249,22.702,133.67,311.16,377.88,352.04,349.81,133.35,130.47,139.11,145.09,154.79,141.97,153.33,169.84,176.24,218.78
2588,2010.2,1930.2,1764.2,1593.8,1588.3,1765.2,1926.2,1908.5,1770.2,1551.6,1375.1,1240.4,1058.1,726.06,434.95,357.38,332.12,312.07,296.31,275.58,225.99,194.34,183.72,144.93,123.37,106.72,107.01,103.04,211.22,417.67,482.62,480.84,477.09,270.11,252.99,258.46,286.55,291.84,294.9,298.67,320.2,330.57,374.54
2589,2106.2,1908.2,1746.8,1561.1,1560.1,1741.4,1923,1919.5,1789.6,1573.2,1406.8,1269.1,1093.1,754.09,435.39,352.17,336.91,311.64,287.03,271.61,223.51,187.12,166.13,133.09,109.63,81.514,88.355,85.479,188.65,376.42,435.82,419.47,409.25,219.74,214.94,212.83,240.85,242.43,234.75,242.03,286.02,299.75,344.62
2590,2005.8,1848.8,1675.9,1504,1506.8,1690.9,1898.1,1909.1,1792.5,1577.6,1403.2,1278,1093,748.74,419.72,333.66,308.89,288.49,268.98,243.94,197.01,164.68,137.56,108.43,83.367,62.991,62.872,58.725,160.94,345.43,407.52,391.65,413.05,198.33,186.59,204.7,216.25,226.99,222.19,245.78,293.7,320.42,367.87
2591,1975.1,1831.7,1672.9,1516.8,1527.9,1724.3,1941.7,1978.6,1862.1,1643.7,1472.8,1353,1167.8,808.02,464.42,365.63,339.55,318.55,295.2,268.32,234.17,190.63,175.45,136.88,113.44,91.288,95.236,89.598,193.65,378.78,439.33,432.12,427.89,241.17,224.77,237.46,254.87,273.84,279.55,309.71,370.79,400.31,480.06
2592,1855.8,1764.7,1624.8,1499.7,1513.1,1721.6,1959.1,2010.5,1896.8,1685.6,1533.4,1409.5,1209.6,843.32,485.5,392.77,363.66,338.29,312.38,291.41,243.97,206.51,174.7,145.59,120.28,96.693,101.59,98.451,193.59,386.53,455.66,441.69,440.05,243.32,234.22,246.21,285.09,296.58,319.08,368.89,442.8,499.1,542.49
2593,1892.5,1702,1565.9,1445.9,1486.5,1701.7,1944.8,2023.2,1919.8,1715.6,1553,1442,1250.3,868.87,484.24,384.59,356.36,326.72,305.43,279.57,228.17,187.52,163.61,130.93,105.42,75.236,76.552,78.091,167.45,344.32,394.9,395.45,392.22,200.88,201.59,208.04,262,293.01,330.53,396.41,489.65,534.34,546.59
2594,1704.8,1640.8,1542.8,1457.2,1494.9,1711.6,1991.2,2076.7,1984.7,1784.6,1641.8,1525.2,1329,940.74,538.56,428.66,392.78,368.41,350.97,319.74,272.98,225.91,200.01,158.46,135.96,106.66,114.66,101.22,207.6,395.24,459.68,449.29,458.52,269.02,273.48,287.38,366.19,421.8,467.43,544.34,614.25,627.22,611.11
2595,1676.6,1591,1506.2,1438.3,1483.5,1722.2,2010,2115.3,2023.2,1832.3,1694.7,1584,1400.6,984.35,562.03,446.5,414.08,389,368.78,337.2,282.56,234.14,201.51,173,147.5,104.25,114.06,101.2,199.45,379.51,446.52,441.01,442.52,274.67,288.23,326.08,429.82,498.13,534.65,592.81,626.64,602.8,557.49
2596,1742.4,1535.6,1455.5,1402.2,1473.8,1703.7,2003.8,2127,2051.9,1873.2,1740,1647.7,1468.7,1029.9,574.22,451.97,422.36,390.44,371.22,340.45,287.79,234.53,198.28,162.68,135.6,96.768,92.722,81.999,166.64,351.94,405.49,390.44,403.19,244.42,298.5,339.22,463.91,527.92,528.08,555.3,556.13,516.86,454.56
2597,1563.8,1512.8,1462.7,1426.8,1496.9,1730.7,2069.2,2215.5,2140.7,1962.4,1844.9,1757.8,1579.5,1147.9,660.2,522.05,499.43,464.71,448.82,413.03,351.77,292.61,260.57,215.74,177.55,139.43,135.72,118.14,224.23,416.85,490.52,487.23,479.06,391.38,453.42,509.57,640.67,670.68,625.86,601.38,562.1,514.53,505.34
2598,1566,1442.6,1399.5,1376.3,1453.5,1703,2048.2,2200.2,2136.7,1973.7,1873.5,1803.2,1639.6,1179.2,670.05,528.3,490.24,467.67,434.97,415.98,358.6,279.12,235.37,198.97,155.99,118.77,95.824,85.347,172.77,368.52,417.09,413.11,415.43,384.86,457.23,498.27,588.98,577.66,507.71,442.78,421.02,400.55,417.49
2599,1601.7,1440.9,1405.5,1397.4,1477.4,1731.8,2096.6,2269.2,2217.4,2064.8,1981.6,1932.1,1778,1294.3,740.99,590.29,559.56,541.11,520.14,487.02,402.26,327.43,282.08,237.76,193.01,144.42,120.96,105.58,201.67,391.09,448.53,438.59,453.41,469.34,532.71,568.94,590.76,536.93,445.42,417.59,401.23,406.47,477.05
2600,1555.4,1427.7,1408,1393.8,1479,1740.5,2128.8,2311.7,2261.4,2125.5,2067.1,2039.6,1893.5,1410.7,795.94,642.64,610.48,602.89,578.3,551.25,452.01,353.99,299.81,250.82,200.02,156.35,117.03,108.3,213.1,397.92,456.74,445.2,456.16,506.52,536.93,538.31,521.94,448.5,393.33,365.05,398.52,422.07,567.82
2601,1415.2,1399.6,1394,1396.9,1490.6,1740.8,2146.8,2353.6,2314.3,2181.9,2152.4,2147.1,2016.7,1512.3,873.13,698.66,678.28,667.25,635.53,602.08,495.54,383.87,323.92,272.46,211.08,161.5,131.12,121.52,219.15,425.47,496.03,487.95,496.69,549.94,527.21,516.38,488.57,447.11,402.72,394.83,443.58,516.47,772.07
2602,1616.6,1376.4,1362.1,1381.2,1467.2,1727.1,2151.8,2356.5,2327.7,2216.7,2208.4,2215.3,2099.1,1585.5,894.17,711.49,688.65,673.53,642.26,601.04,475.51,362.81,292.14,231,180.69,122.29,91.141,73.672,178.2,361.81,404.43,409.82,415.31,387.02,362.69,345.55,326.81,309.72,281.73,308.09,398.25,544.56,986
2603,1433.6,1400.5,1401.2,1424.3,1523.6,1791.5,2228.2,2451.8,2431.9,2333.5,2327.6,2362.7,2251.9,1716.7,988.55,799.18,758.7,756.41,712.43,667.97,525.71,410.99,332.08,279.23,219.13,175.09,142.7,137.77,240.8,448.53,523.71,520.7,527.81,451.85,410.57,402.65,407.23,410.11,419.87,478.72,628.75,917.16,1727
2604,1482.9,1376.4,1376.6,1406.9,1506.4,1781.5,2230.3,2459.5,2451.7,2358.7,2365.4,2410,2304.8,1742.3,986.17,783.61,741.49,731.44,679.67,625.03,488.57,373.18,305.59,242.09,190.58,139.24,114.98,106.01,213.19,417.99,480.58,483.55,490.11,353.58,325.36,325.76,359.94,375.55,412.05,520.63,796.09,1334.1,2743.8
2605,1526.1,1383.8,1394.6,1427.4,1531.9,1808.6,2271.4,2522.9,2497.3,2419.6,2428,2474.1,2354.6,1774.3,996.83,782.35,738.46,715.19,657.95,598.37,470.58,365.03,294.93,245.15,185.52,149.94,126.05,121.66,230.71,441.08,505.93,501.13,517.04,338.3,317.53,331.75,379.67,420.7,503.15,720.17,1214.7,2164.3,4328.5
2606,1522,1376.4,1386.2,1410.7,1526.6,1811.3,2284.8,2547.5,2533.5,2454.2,2453.2,2486,2338.1,1743.7,956.76,753.24,691.38,658.51,595.28,538.35,422.12,331.25,273.45,220.25,177.41,131.68,114.91,112.5,218.04,426.22,496.48,494.71,518.36,314.13,307.28,333.94,406.85,488.93,649.9,1054.1,1936.9,3489.5,6325.5
2607,1455.1,1406,1428,1468.2,1576.6,1869.1,2369.4,2632.6,2630.3,2531.6,2530.8,2533.3,2364,1722.4,961.08,758.38,687.08,649.11,592.2,531.46,437.62,347.81,296.11,241.96,206.44,171.01,155.45,142.71,271.04,493.23,573.86,579.08,599.22,389.04,381.9,420.28,528.44,686.12,1001.9,1764.7,3266.7,5530.5,8490.2
2608,1563.8,1408.8,1432.3,1464.7,1584.8,1882.6,2385.5,2668.7,2662.2,2561.3,2533.5,2513.8,2319.7,1676.3,908.81,708.51,636.21,595.62,541.74,491.32,398.19,319.24,272.37,230.34,186.66,153.27,136.37,137.45,256.61,478.38,557.56,555.98,588.54,357.73,374.45,421.52,611.62,899.16,1479,2781,4991.1,7560.1,9570.5
2609,1512.1,1400.9,1434,1475.7,1594.9,1892.8,2420.2,2705.7,2700.4,2598.1,2555.7,2493.5,2261,1618.3,869.39,671.24,601.92,558.52,504.8,464.83,379.65,311.53,267.58,221.87,182.23,143.04,139.82,136.21,268.17,492.72,583.11,590.01,647.04,401.07,431.81,509.92,823.08,1366.1,2425.2,4441.5,7224.8,9383.3,9498.2
2610,1534.9,1430.6,1462.2,1507.4,1641.4,1937.9,2476.3,2783.9,2782.2,2665.8,2604.2,2506.8,2256.6,1593.3,859.69,671.08,601.95,549.43,498.72,449.96,383.13,321.73,278.11,231.43,202.9,166.64,151.94,154.41,290.82,544.91,634.92,667.28,744.92,479.89,550.39,693.37,1257.9,2233.1,3943.7,6607.4,9267.5,10067,8181.9
2611,1656.3,1438.9,1473.5,1514.4,1647.5,1964.3,2522.9,2840.7,2833.2,2718.4,2641.4,2527.6,2248.2,1570,847.25,659.58,576.86,520.97,483.29,437.89,369.56,309.31,267.98,230.08,192.45,165.27,152.65,151.23,299.06,559.76,666.28,714.87,855.92,556.14,687.49,923.6,1917.7,3524.4,5862.4,8586.8,10042,9092.4,6052.6
2612,1511.6,1471.4,1511,1574.7,1707,2025.5,2595.7,2927.4,2924,2817.3,2731,2589.4,2297.7,1604.2,879.04,682.07,608.3,557.97,518.33,476.54,412.5,351.98,312,259.98,233.78,197.89,201.71,204.44,373.34,699.27,867.42,986.08,1210,828.39,1096.9,1521.7,3291.8,5765.6,8442.7,10315,9829.5,7454.4,4240.4
2613,1659,1479.9,1516.8,1579.2,1717.5,2047.2,2641.4,2978.1,2990.6,2879.5,2784.9,2634.8,2318,1613.3,871.33,673.4,595.1,538.45,498.8,457.94,395.07,335.17,290.55,242.57,210.97,186.72,180.67,182.38,395.69,791.05,1005.7,1196.2,1585.1,1078.1,1576.6,2329.6,5091.4,8164.7,10150,10111,7861.9,5119,2598.7
2614,1689.6,1515.9,1567.1,1623.5,1778,2112.7,2729.7,3091.6,3100.3,3004.6,2910.4,2741.1,2411,1671.7,911.95,708.33,620.71,563.28,520.11,480.85,421.11,358.71,320.28,266.85,231.65,211.86,203.9,218.59,504.32,1053,1363.2,1679.5,2261.8,1618.1,2546.7,3789.4,7621.2,10629,10896,8888.6,5748.9,3361.7,1631.3
2615,1689.8,1558.9,1603.9,1689,1842.6,2184.4,2821.7,3208.4,3228.9,3144.2,3054.3,2872.1,2531,1752.2,962.95,745.94,662.79,602.73,560.62,522.58,452.57,392.56,351.45,300.41,269.76,243.12,244.14,265.13,672.49,1452.4,1938.3,2418.3,3216.6,2573.5,4227.3,6086.4,10541,12257,10121,6755.1,3787.7,2106.2,1061.8
2616,1623.3,1593.4,1648.6,1730.7,1894.3,2248.3,2913.3,3323.2,3367,3301.4,3214.9,3028.2,2666.4,1859.6,1025.8,794.12,705.28,635.97,598.33,562.38,492.35,429.29,383.41,336.04,308.02,275.87,288.4,310.37,905.04,2010,2672.4,3273.5,4330.9,4062,6564.1,8921.4,12753,12166,8284.8,4710.1,2435.6,1348.6,753.78
2617,1892.1,1612.6,1670.1,1759,1918.6,2299.1,2987.6,3425.7,3486,3436,3362,3184.3,2799.3,1952.4,1064.4,821.98,714.16,645.14,603.62,560.06,495.61,424.34,394.53,339.62,298.43,272.49,279.12,327.04,1131.3,2503.1,3263.2,3955.5,5346.7,5933.1,8988.7,11242,12831,10042,5716.2,2887.5,1410.2,798.28,478.16
2618,1772.6,1680.1,1734.8,1831.9,2013.1,2397.9,3132.3,3595.2,3669.3,3648.7,3609.3,3432.2,3032.4,2118.4,1179.5,912.76,805.62,730.17,688.54,637.28,572.62,499.05,461.51,400.63,376.62,351.39,371.48,443.43,1460.1,3097.1,4048,4961.3,6878.8,8782,11754,13231,11915,7802.1,3944.3,1912.4,1001.5,636.2,456.51
2619,1826.6,1717.8,1783.7,1892.2,2076.3,2487.5,3243.2,3740,3852.2,3866.4,3853,3678.9,3266.9,2299.1,1277.5,983.58,871.17,788.95,739.58,701.85,617.13,546.97,497.55,449.3,422.97,395.7,436.94,540.78,1742.7,3522.5,4601.1,5947.7,8511.5,11369,13037,13058,9315.8,5264.3,2451.3,1179.8,680.14,469.71,382.49
2620,1909.2,1756.3,1842.1,1951.5,2153.3,2576.2,3374,3915.9,4043.5,4097.7,4109,3973.9,3551.9,2513.2,1397.7,1076.4,967.71,864.91,805.17,760.62,691.99,601.6,557.8,503.14,477.82,467.53,533.52,700.49,2020.1,3895.6,5309.9,7287.4,10223,12966,12517,11193,6588.5,3361.7,1521.3,775.1,488.51,372.37,328.65
2621,1980.9,1795.5,1878.5,1999.8,2207.8,2659,3502.8,4084.9,4245.9,4350.2,4412.8,4302.7,3875.4,2758.1,1524.5,1177.4,1059.4,939.38,881.97,841.56,753.85,663.38,623.56,571.76,541.5,555.97,677.66,958.35,2431.3,4521.3,6454.6,8984.3,11460,12847,10434,8451.7,4311.4,2110.1,969.87,546.05,388.92,307.41,290.56
2622,1953.9,1863.3,1960.4,2090.5,2319,2793.6,3683,4304.8,4517.3,4666.7,4802.5,4737.5,4300.2,3090,1736.3,1345.2,1221.2,1084.8,1018.4,976.38,878.9,784.21,739.49,685.5,682.55,744.65,977.02,1456.1,3230.9,5833.9,8296.6,10789,11778,11297,7843.7,5828.8,2724.2,1338.5,689.93,443.71,356.18,306.09,297.37
2623,2043,1893.8,1998.8,2151.8,2385.8,2884.3,3809.5,4491.5,4750.4,4963.4,5174.4,5163.1,4741.9,3438.8,1930.4,1502,1383.7,1215.5,1141.4,1101.6,991.57,888.93,847.15,803.76,848.16,973.63,1393,2175,4443.4,7545,10092,11494,10528,8616.4,5346.8,3771.3,1715.7,885.29,494.8,354.07,304.63,267.02,264.77
2624,2078.2,1913.5,2024.5,2182.6,2433.7,2959.2,3933,4653.9,4961.6,5246,5534.1,5603.2,5206.1,3818.6,2141.3,1675.9,1553.3,1381.6,1271.4,1232.1,1122.4,998.49,966.35,958.19,1061.4,1318,2044.9,3256.3,6041.2,9365,11293,10846,8326.6,5922.4,3391.8,2341,1081,588.11,353.61,268.42,240.7,211.55,215.82
2625,2044.2,2004.8,2135.2,2311.2,2579.5,3141.8,4173.6,4955.4,5312.8,5687.2,6080.6,6247,5892.9,4399.7,2518.6,1987.9,1871.7,1675.2,1543.4,1499.6,1369.8,1231.1,1230.4,1273,1513,2024.8,3221.8,4936,8030,11125,11811,9503.4,6238,3978.2,2215.5,1539.8,802.16,514.47,380.58,323.4,307.64,283.78,289.69
2626,2186.3,2033.4,2176.5,2362.6,2648.8,3228.8,4311.3,5132.6,5549.3,6005.3,6514.5,6800.9,6505.8,4928.4,2835.9,2263.1,2148.8,1929.2,1770.3,1722.8,1581.9,1435.8,1481.9,1634.2,2088.1,2974.5,4707.8,6743.8,9399.1,11293,10390,7059.2,4203.1,2435.9,1351.6,954.62,547.38,384.1,286.94,244.63,239.39,224.1,233.79
2627,2107,2037.6,2184.8,2388.7,2692.2,3294.8,4410.6,5281.3,5740.7,6283.6,6911.8,7320.1,7095,5461.4,3183,2557.9,2446.6,2206.7,2013.3,1968.8,1813.9,1676.4,1829.1,2158.4,2950.9,4276.7,6413.8,8330.9,9841.1,10309,8397.4,5079,2920,1604,913.67,678.35,437.18,325.08,257.22,231.54,222.86,209.26,220.36
2628,2228.4,2094.1,2264.5,2477.3,2796.2,3419.4,4573.6,5487.1,5999.9,6635.5,7378.9,7930.9,7796.9,6096.5,3607.8,2927,2815.1,2544.3,2322.2,2294.7,2146.2,2043.7,2388.8,3021.1,4268.8,6036.6,8191.7,9396.5,9211.1,8385.6,6123.1,3455.2,2032.2,1032.4,623.22,488.03,348.77,275.72,230.82,202.5,203.45,191.25,202.6
2629,2226.5,2161.2,2351.6,2583.7,2912.4,3554.1,4753.8,5705.4,6252.6,6958.3,7825.1,8494.7,8441.2,6703.6,4045,3320.2,3186.5,2888.4,2667,2669.7,2586.4,2576.3,3255,4283.7,5976,7879.4,9417.2,9482.9,7746.9,6355.3,4398.8,2508.2,1633.8,784.67,508.61,424.01,345.44,286.11,256.54,234.87,235.73,224.84,240.86
2630,2286.1,2154.9,2360.9,2605.4,2943.3,3594.8,4811.1,5779.3,6355.8,7117.9,8052,8825.7,8835.4,7082.9,4330.1,3592.8,3429.7,3122,2948.1,2992.3,3046.1,3259.2,4391.9,5858.3,7737,9212.7,9550.5,8420.7,5842,4465.1,3046.9,1858.3,1361.6,579.66,369.25,314.82,267.19,228.88,195.32,181.65,178.39,168.01,187.32
2631,2184.5,2217.3,2447.6,2723.7,3071.6,3726.4,4958.7,5947.5,6542.6,7346.8,8349.7,9168.2,9196.9,7458,4688.4,3944.3,3773.5,3462.2,3382,3548.6,3888.1,4448.6,6143.6,7884.8,9491.7,9981,8974.1,7060.8,4292.6,3294.5,2380.7,1668.2,1407.1,565.82,370.72,342.91,304.52,277,247.21,233.97,236.02,226.95,231.01
2632,2410.8,2262.6,2509.3,2810.7,3152.5,3825,5057.4,6054.7,6658.3,7456.5,8457.4,9285.3,9326.2,7618.5,4900.5,4157.1,4073.8,3811.3,3916,4296.9,5057.1,6041.6,8214.7,9766.7,10465,9696.5,7712.9,5680.2,3144.2,2558.8,1986,1575.5,1503,474.23,287.1,243.55,229.48,199.95,178.1,170.72,179.12,171.2,184.47
2633,2366.9,2266.9,2549.7,2894.9,3227.7,3897.7,5118.3,6122.9,6733.2,7569.7,8510.3,9291,9285,7648.4,5126,4441.3,4455.5,4342.8,4731,5466.1,6787.4,8186.5,10444,11227,10679,8885.8,6633.5,4898.9,2603.1,2356.3,2037.1,1836.4,1975.9,567.07,302.05,255.86,251.51,207.65,182.1,169.04,172.3,166.49,186.15
2634,2332.8,2368.9,2679.1,3044.8,3403.8,4076.8,5294.2,6276.5,6869.9,7623,8510.1,9187.8,9145.4,7675.1,5481.4,4928,5256.5,5349.2,6287.9,7513.6,9534.4,11153,12853,12301,10460,8065.5,6071,4782.9,2469.8,2599.5,2484.9,2537.4,3062.1,812.04,314.37,287.93,280.52,260.91,243.32,242.72,237.63,234.67,250.38
2635,2387.1,2390.6,2725.4,3118.4,3491.5,4134.2,5343.1,6310.7,6873.2,7575.6,8376.3,8940.7,8870.6,7646.1,5928.3,5580.9,6323.7,6763.8,8414.4,10238,12703,14064,14605,12665,9994.8,7585.3,6080.2,5087.5,2601.1,3148.6,3321.8,3780.8,4968.5,1114.8,265.73,240.87,240.18,212.91,197.36,193.8,193.12,190.86,197.13
2636,2537.9,2406.7,2785,3211.9,3600,4230.6,5414.4,6362.1,6911.2,7548.2,8252,8696.2,8666.1,7808,6716.2,6673.6,8063.3,8995.6,11543,13926,16425,17013,16108,12994,9951.8,7669.9,6522.5,5605.1,2998.2,4251.8,4963,6085.9,8389.1,1628.1,235.03,201.77,184.41,172.53,142.9,140.07,142.35,131.72,153.14
2637,2514.4,2533.3,2954.4,3431.2,3853.5,4485.2,5645.5,6582.1,7124.9,7718.8,8318.3,8700.5,8790.5,8521.7,8372.5,8812.6,11314,12883,16513,19277,21181,20473,18065,13972,10660,8397.2,7294.2,6218.2,3893.2,6676.1,8478.6,10828,14803,2633.5,350.55,317.28,274.76,259.23,239.56,232.3,235.39,222.56,250.29
2638,2447.7,2536.4,3018.8,3550,3968.3,4606.1,5749.3,6682.1,7224,7757.9,8296.9,8644.5,8950.9,9489.8,10585,11688,15379,17767,22211,24816,25401,23212,19625,14798,11176,8699.2,7432.8,6101.7,5072.1,10551,14074,17715,23000,3398,360.8,300.81,284.61,261.87,238.34,237.15,234.14,224.93,235.63
2639,2715.3,2560.8,3073.8,3668.7,4113.2,4736,5849.8,6781.4,7329.7,7834.8,8339.1,8731.2,9416.2,11046,13739,15697,20797,23787,28425,30235,29038,25424,20781,15253,11231,8485.1,6915.6,5483.9,6862.2,15970,21380,25687,31051,3728.5,296.62,226.35,202.67,176.29,137.31,132.47,134.72,142.23,149.29
2640,2590.2,2677.1,3256.3,3928.3,4408.9,5054.3,6155.5,7108.7,7688.1,8214.5,8735.9,9294.8,10609,13874,18930,22039,28416,31737,35599,35898,32540,27330,21484,15206,10795,7821.1,6103.5,4733.3,9742.9,23777,31072,35074,38631,3868.3,452.26,368.82,344.28,312.28,278.1,280.77,282.5,264.69,280.91
2641,2672.4,2690.6,3306.2,4040.9,4552.2,5218.3,6303.2,7288.2,7914.9,8493.8,9090.9,9939.2,12053,17315,24884,29004,35641,38500,40426,38759,33277,26856,20129,13623,9222.2,6438.9,4853.8,3796.3,12686,30312,38255,38813,38408,3278.8,394.08,306.99,281.13,246.91,229.11,212.47,209.6,205.48,213.86
2642,2714.6,2727.6,3396.8,4196.5,4755.3,5435.1,6530,7536.9,8255.1,8938,9697.6,10975,14138,21594,31506,36199,41635,43376,42650,39031,31793,24599,17514,11367,7435.5,5096.1,3807.6,3085.4,14624,33525,39827,36925,32922,2474.5,387.17,306.34,276.33,245.92,216.54,210.84,207.86,204.47,204.42
2643,2746.9,2804.2,3500.3,4389.2,5007.4,5720.9,6832.8,7920.2,8736.1,9605.3,10646,12569,17018,26723,38318,42680,45269,45254,41507,36147,27829,20626,13962,8757.4,5636.5,3880.3,2954.1,2530.7,15138,31690,34969,29522,23755,1736.3,373,304.29,277.61,251.25,224.88,218.44,228.89,221.37,222.96
2644,2694.6,2820.5,3564.7,4507.5,5177.5,5943.4,7103.5,8255.7,9220.2,10332,11771,14426,19986,31004,42528,45621,44643,42909,36941,30808,22620,16183,10573,6532.9,4218.1,2976.7,2315.8,2086.3,13194,25673,27041,20740,15562,1182.1,344.23,294.5,278.2,249.95,227.08,214.93,225.4,219.27,220.6
2645,2912.3,2836.9,3603.6,4588.3,5309.3,6144.2,7343.9,8615.1,9754.4,11210,13153,16500,22720,33775,43339,44469,40181,37210,30282,24286,17137,11947,7675.9,4739.9,3114.8,2268.3,1809,1662.7,10007,17872,17477,12853,9133.7,739.6,261.32,216.56,194.73,178.2,154.74,141.98,149.77,149.77,166.22
2646,2736.8,2931.4,3706.4,4739.7,5531.9,6479.2,7777.8,9213.5,10608,12555,15088,18964,25151,34704,41023,40042,33559,30031,23279,18126,12508,8622.8,5546.5,3512.9,2392.2,1815.8,1485.9,1367.4,6863,11362,10799,7682.3,5419.1,617.4,331.26,303.5,283.51,263.22,250.95,248.27,249.99,248.87,249.59
2647,2832.9,2894.9,3675.4,4712.1,5568.6,6604.8,8047.2,9681.1,11383,13819,16802,20612,25707,32518,35180,32786,25890,22519,16861,12869,8784.2,6041.8,3912,2521.2,1751.3,1346.3,1097.2,991.92,4252.4,6669.1,6194.4,4335.4,3073.7,377.46,213.92,191.78,193.5,176.96,147.38,143.41,150.67,142.37,161.73
2648,2985.8,2962.8,3739,4792.8,5725.1,6910.3,8564.8,10480,12529,15478,18615,21740,25088,28974,28743,25664,19332,16483,12100,9147.3,6255.4,4332.2,2856.1,1900.5,1350.2,1052.5,873.02,795.4,2619.2,3902.1,3576.8,2576.8,1876.9,300.57,201.36,187.75,168.13,157.25,144.82,134.79,137.31,136.78,155.17
2649,2939.1,3055.7,3842.9,4927.8,5961.5,7352.9,9325.3,11643,14065,17275,20028,21773,23000,24254,22153,19079,13974,11766,8586.8,6508.7,4511.1,3171.9,2169.7,1476.5,1090.9,884.46,745.19,680.44,1711.8,2459.5,2281.9,1749.4,1374.5,342.36,264.46,258.82,252.75,248.16,227.63,230.99,222.35,230.31,233.16
2650,3008.7,3070.2,3860.3,4939.8,6112.3,7746.9,10103,12769,15366,18312,20086,20288,19862,19418,16521,13819,9964.6,8309.3,6074.8,4634.6,3234.4,2306.8,1604.2,1105.2,829.44,681.01,576.45,521.59,1095,1556,1484.7,1172.4,962.93,246.75,177.1,168.65,174.86,163.86,153.76,146.87,154.41,141.76,150.15
2651,3251,3160.6,3976.3,5132.8,6490.8,8487.7,11295,14199,16713,18867,19307,18173,16646,15277,12228,9999.6,7175.2,5983.3,4412.1,3392.7,2416.1,1747.5,1242.8,884.37,675.53,557.51,484.3,451.08,784.36,1094.6,1055.9,879.38,757.79,200.66,153.91,153.97,147.62,137.86,126.59,119.38,122.94,122.28,132.89
2652,3373.9,3392.7,4277.5,5583.7,7293.9,9767.1,12968,15791,17732,18503,17603,15579,13603,11836,9017.2,7266.1,5258.5,4403.4,3302.8,2602.1,1904.5,1419.4,1057,787.28,633.75,547.3,496.97,469.47,681.29,915.46,924.25,808.74,726.95,262.46,204.4,208.3,212.85,217.05,200.55,193.86,208.94,191.79,199.77
2653,3525.4,3579.4,4593.5,6103.9,8243.2,11144,14374,16554,17540,16900,15144,12909,10944,9156.7,6701.9,5341.6,3902.2,3280.6,2510.7,2008.7,1493.2,1122.9,855.18,654.88,540.13,468.74,427.74,420.04,565.49,752.47,768.47,688.89,629.32,220.1,179.3,178.34,184.92,184.23,169.52,157.74,168.05,154.4,162.36
2654,4138.4,3933.8,5148.2,6987.6,9608.9,12752,15507,16607,16488,14750,12659,10560,8795.1,7105.1,5021.5,3982.7,2949.7,2496.1,1938.1,1567,1176.2,912.15,703.1,547.93,455.4,404.31,378.5,372.58,464.44,591,593.5,530.15,493.34,126.22,92.2,84.648,84.687,82.959,72.029,64.585,72.765,63.281,79.569
2655,4637.7,4637.5,6236.8,8565.6,11568,14497,16147,15911,14841,12538,10539,8738.5,7206.5,5686.9,3957,3142.2,2389.3,2047.7,1631.6,1351.7,1061.8,840.74,689.36,562.84,490.34,460.03,451.65,450.08,519.72,634.22,648.17,602.07,560.31,223.45,177.95,188.84,197.71,198.69,182.96,179.35,193.34,178.19,190.24
2656,5616.6,5540.4,7603.3,10300,13220,15310,15527,14185,12608,10313,8616.4,7146.7,5870.9,4538.2,3098.9,2460.3,1890.7,1642.7,1337,1126.2,885.93,729.04,606.01,517.59,452.15,431.15,438.91,452.62,490.26,563.97,562.97,511.62,489.87,172.66,138.57,141.77,145.35,147.08,137.52,133.54,142.01,133.24,145.46
2657,7031.8,6903.7,9429.4,12192,14421,15176,14107,12180,10513,8511.9,7157.3,5951.1,4882.3,3697.1,2504.5,2009.4,1572.4,1366.3,1135.9,974.36,793.22,656.22,562.32,498.28,457.26,451.75,474.34,497.91,520.92,548.36,518.2,475.45,452.51,151.15,120.82,115.9,125.81,118.33,114.85,109.6,116.38,106.33,122.55
2658,9063.9,8847.1,11618,13867,14680,13957,12089,10083,8605.2,7007.6,5949.7,4983.7,4074.3,3052,2054.1,1645.3,1327.7,1160.1,982.39,854.66,708.61,610.91,546.14,495.02,478.35,497.32,549.76,616.18,624.07,561.96,480.03,435.8,409.09,131.6,107.4,101.92,104.94,104.65,93.27,94.21,103.16,96.586,103.86
2659,11296,10986,13421,14526,13774,12061,10055,8306.6,7112.9,5873.1,5043.2,4231.9,3452.3,2565.9,1732.7,1394.8,1141.5,1015.4,873.77,769.23,662.79,574.19,538.93,530.17,534.56,588.77,691.04,819.36,827.69,629.02,465.38,416.1,393.64,121.14,99.208,88.866,94.234,99.138,89.226,93.881,100.93,85.54,89.233
2660,13753,13080,14482,14011,11985,9891.2,8177.2,6836.8,5906.1,4962.1,4301,3619.4,2952.8,2170.9,1464.2,1192,986.99,887.7,779.87,694.18,616.89,563.03,568.96,584.85,639.77,745.52,952.21,1214.8,1235.5,746.07,432.71,372.8,349.26,79.891,63.416,52.538,60.299,57.908,51.01,50.59,57.119,53.417,62.773
2661,15209,14476,14321,12430,9850.9,7927.1,6668.3,5703.7,4993.2,4259.4,3722.8,3138.5,2553.4,1875.9,1288.6,1061.2,897.33,814.34,732.4,682.35,627.52,612,656.91,737.85,880.72,1118.9,1511.4,2043.3,2089.2,1109.6,486.02,397.16,358.14,113.02,90.558,79.899,85.392,90.094,83.923,86.849,93.155,80.527,92.119
2662,15957,14713,13015,10343,7820.3,6317.6,5490.8,4799.9,4266.3,3673.1,3228.8,2724.3,2215.6,1625.5,1111.5,925.31,803.7,743.1,685.82,641.9,638.3,666.85,780.07,982.8,1288.3,1759.2,2498.8,3447.3,3551.5,1597.1,479.57,344.53,305.12,66.683,38.592,37.724,46.159,50.43,34.685,42.798,45.427,40.089,53.401
2663,15382,13753,11064,8249.6,6167.5,5112.2,4610.4,4115.5,3689.6,3209.7,2832.5,2385.8,1941.1,1421.1,988.29,828.19,737.86,689.3,658.04,655.65,706.43,798.04,1063.6,1464.1,2043.6,2921.5,4256.2,5875.4,5794.6,2320.7,510.18,315.97,264.79,22.667,0,0,0,0,0,0,0,0,15.318
2664,13396,12036,9070.6,6549.9,4955.9,4268.8,3966,3620.2,3270.1,2870.8,2543.4,2151.3,1761.5,1304.7,947.2,822.45,762.2,741.24,750.29,790.03,943.25,1189.9,1722.4,2509.4,3660.8,5265.9,7507.6,10006,9039.7,3369.9,648.75,392.89,329.29,97.986,74.236,78.868,76.047,77.206,70.986,80.516,93.106,80.745,87.769
2665,11286,10028,7369.4,5243.5,4057.3,3609.9,3454.4,3169.1,2888.7,2546.1,2265.8,1915.4,1574.2,1188.5,891.05,792.76,775.2,775.62,832.91,951.87,1272,1755.1,2726.5,4129.9,6063.9,8564.5,11622,14633,12297,4069.8,670.75,374.59,305.64,82.708,56.316,52.881,63.466,57.33,59.137,60.213,58.83,52.194,59.854
2666,9458.9,8280.1,6067.6,4306,3406.9,3112.2,3038.5,2815.7,2566.3,2267.1,2023.2,1720.1,1419.5,1079.2,865.41,801.35,824.71,864,1012.3,1234.2,1826.7,2702.6,4373.3,6666.6,9450.5,12683,16087,18882,14108,4334.4,632.81,332.95,270.26,47.352,27.97,18.525,28.377,18.745,10.473,17.473,32.287,13.888,38.392
2667,7736.2,6949.5,5155,3663.3,2976,2777.6,2746.2,2562,2342.6,2086.6,1867.7,1599.2,1342,1053.3,922.74,906.63,999.55,1105.2,1391.9,1823.4,2872.8,4408.7,7044.9,10353,13989,17490,20291,22041,14447,4053.2,639.58,375.88,321.51,108.2,79.62,72.446,86.274,78.484,75.37,78.398,83.388,82.432,88.709
2668,6334.4,5933.2,4466.4,3205.9,2642,2498.2,2485,2331.2,2144.8,1917.3,1721.8,1488.3,1254.7,1038.8,1014.5,1070.3,1271.9,1466.6,1955.4,2682.5,4382.3,6700.2,10165,14159,17749,20457,21642,21352,12622,3315.5,621.85,409.73,365.54,152.82,124.12,115.98,123.79,119.21,129.88,122.46,129.13,118.41,127.12
2669,5598.4,5071.5,3862.8,2773,2306.2,2212.4,2215,2080.4,1906.5,1705.6,1537.1,1331,1131.5,984.47,1114.3,1255,1594,1921.1,2678.1,3772,6180.2,9175,13036,17005,19560,20724,19774,18039,9457.2,2311.4,451.42,297.82,261.73,61.095,48.346,31.918,46.2,37.129,32.157,32.543,47.703,37.702,48.423
2670,4700.1,4465.4,3436.8,2497.9,2115.4,2034.5,2050.7,1933.2,1779,1606.2,1451,1267.5,1102,1045.3,1370,1649.6,2194.4,2701,3756,5205.1,8157.8,11507,14992,18084,19020,18366,15709,13215,6237.7,1586.1,448.28,342.75,312.7,122.09,100.82,88.288,95.337,97.118,89.691,96.822,95.159,88.756,107.95
2671,4114.6,3945.1,3054.6,2258.9,1931,1866.1,1880.2,1783.6,1644.6,1494.5,1361.1,1200.2,1070.9,1099.9,1694.1,2157,2879.9,3566.1,4815,6499.5,9554.6,12632,14933,16477,15905,14059,11089,8700.2,3868.6,1035.7,385.74,327.49,311.88,120.34,95.592,105.65,105.81,92.669,92.34,99.017,106.19,105.16,112.4
2672,3549.3,3451.8,2696.9,2015.7,1738.4,1690.1,1717.4,1626.1,1502.9,1368.9,1254.3,1109.6,1005.9,1164.9,2050.5,2687.1,3545,4317.2,5586.2,7131.4,9762.3,11941,12661,12879,11349,9363.3,6964,5223.3,2307.9,705.03,354.95,311.58,291.09,102.1,82.353,80.497,97.431,90.478,91.836,94.112,90.658,87.415,101.15
2673,3175,3047.5,2402.7,1836.1,1592.9,1565.6,1588.1,1507.7,1403.6,1286.7,1181.5,1063.7,994.52,1276.2,2453.7,3272.4,4129.7,4889,5894.4,7056,8789.7,9932.1,9614.8,9017.7,7453.8,5885.2,4130.9,3095.7,1339.4,502.13,315.43,279.09,276.45,96.888,85.546,83.134,86.849,81.848,73.381,85.686,82.607,79.767,98.334
2674,2738.1,2671.2,2118.5,1653.9,1454,1429.6,1465.4,1389.6,1293.5,1195.2,1105.4,1006.8,965.11,1362.5,2764,3646.7,4318.8,4914.2,5492.2,6173.6,7049.4,7388.3,6580.9,5862.5,4628.6,3516.9,2451.4,1803.9,831.19,395.47,302.09,277.88,267.46,91.237,85.412,71.496,89.213,79.424,79.689,78.029,78.88,77.82,87.307
2675,2500.1,2351.5,1886.2,1500.2,1335.3,1325.6,1348.6,1291.4,1204.8,1120.2,1043.2,965.13,948.55,1414.9,2879.7,3707.5,4088.2,4465.4,4624.6,4822.1,5026.1,4910.7,4053.1,3446.2,2678.9,2020.9,1435.3,1080.7,550.78,315.19,265.86,248.78,230.92,76.892,58.051,56.477,64.884,56.066,60.429,59.36,67.245,64.182,74.203
2676,2112.4,2088.4,1709.3,1391.5,1246.9,1245.7,1272.2,1224.8,1146.8,1073.2,1001.3,940.69,951.98,1434.6,2812.3,3480,3555.4,3700.7,3545.4,3482.6,3386.6,3173.7,2571.5,2150.7,1656.2,1271.1,934.85,746.24,432.06,322.65,300.65,289.9,274.73,128.49,98.434,99.89,111.08,107.24,106.83,107.36,111.45,109.03,125.45
2677,1905,1849,1529.4,1267,1158.3,1160.3,1184.7,1144.5,1067.1,1006.5,952.77,903.97,916.25,1361,2507.4,2962.5,2806.7,2822.4,2548.1,2385.9,2195.2,1985.6,1595.6,1331.9,1057.5,832.34,634.65,521.97,342.36,282.76,277.09,268.64,250.69,96.621,86.609,81.749,90.702,83.281,86.675,83.444,87.659,88.683,103.31
2678,1759.6,1627,1358.2,1152.2,1048,1054.4,1084,1043.8,981.72,928.71,895.52,847.93,867.66,1236.1,2079.6,2320.9,2072.9,2012.3,1755.9,1591.1,1408.8,1244.5,999.79,844.65,683.64,550.63,434.29,375.11,259.45,235.76,221.76,203.79,193.33,55.776,38.736,37.656,41.667,35.06,34.314,30.835,44.299,33.958,49.051
2679,1533.6,1505.3,1283.2,1101.4,1024.7,1033,1065.2,1026.9,973.02,925.99,895.34,869.07,874.12,1145.6,1678.7,1798,1566.7,1493.8,1277.7,1152.5,1012.8,892.81,740.63,647.1,551.33,477.67,399.95,360.94,288.14,287.91,297.23,286.03,271.26,136.39,117.89,121.63,125.93,129.67,128.36,121.71,132.22,122.46,140.34
2680,1373.5,1318,1126.2,981.76,916.64,931.5,956.15,929.51,876.63,840.52,825.63,802,804,975.6,1287.6,1315.7,1115.4,1055.9,896.57,804.12,701.96,617.46,526.6,469.13,409.51,354.52,307.33,282.64,229.13,231.03,237.85,221.22,202.85,66.441,54.932,47.077,52.505,53.196,51.191,56.148,67.444,57.32,66.112
2681,1275.2,1188.2,1038.8,910.17,852.94,870.63,906.18,874.43,831.26,800.17,793.06,781.07,780.31,867.01,1008.3,986.02,842.33,801.82,695.48,619.78,542.29,473.93,423.38,381.43,343.08,294.85,268.51,252.72,210.67,214.62,227.96,206.56,194.16,67.838,52.531,48.408,52.423,52.23,55.472,42.607,62.738,46.376,63
2682,1181.2,1112.9,976.05,876.34,828,852.42,883.48,847.28,808.28,796.31,788.35,787.4,789.35,812.87,832.69,786.85,692.9,666.73,600.47,538.3,477.8,423.19,386.77,362.13,336.3,300.46,278.42,259.37,232.04,241.88,246.32,234.97,229.83,104.78,92.224,88.296,91.852,92.695,92.128,91.4,104.32,95.672,101.81
2683,993.59,1008.9,897.9,811.53,768.38,790.36,822.17,801.9,764.99,750.56,750.58,760.84,761.92,734.23,700.36,653.7,577.25,552.24,510.78,466.21,416.93,367.52,344.13,328.9,306.55,284.01,263.46,258.23,234.33,237.46,258.51,244.6,240.14,103.87,87.066,83.274,91.597,95.201,95.982,92.861,105.21,95.534,101.78
2684,998.3,919.19,819.08,749.98,715.79,746.45,769.33,743.5,706.44,711.83,719.36,738.98,725.58,670.95,581.96,536.35,481.52,473.83,438.44,402.5,354.55,322.23,303.22,286.41,271.22,251.11,241.92,234.95,211.25,212.56,214.92,198.49,195.45,62.981,45.868,49.818,58.568,54.354,60.268,55.765,63.667,65.748,73.902
2685,888.88,862.01,783.81,717.82,692.96,717.91,740.3,724.03,689.34,688.12,713.94,724.85,724.45,640.48,532.59,488.26,446.53,439.28,410.18,380.07,347.28,311.29,301.19,291.56,281.13,271.82,272.79,265.22,235.43,241.35,237.75,232.62,219.5,99.987,88.899,91.401,90.992,91.329,95.896,89.665,93.853,92.667,107.24
2686,881.55,786.94,721.09,658.49,637.13,668.06,687.54,668.17,639.34,640.26,658.76,683.95,683.83,590.38,468.08,411.08,388.59,370.92,355.67,323.51,298.67,281.23,270.45,271.62,267.27,264.16,262.3,269.72,242.51,213.75,191.43,181.53,168.27,48.133,45.857,39.097,47.681,47.89,42.979,45.301,53.742,44.461,61.826
2687,750.81,760.85,713.62,656.82,631.8,656.3,684.83,671.82,648.06,638.48,651.86,670.59,660.93,569.81,442.47,387.81,381.09,379.45,362.24,340.22,308.29,289,290.83,305.28,325.04,329.96,329.49,347.42,317.79,265.41,256.39,254.38,249.31,124.23,101.08,103.45,101.74,105.46,108.77,114.39,138.87,125.71,134.08
2688,755.46,686.71,626.96,590.05,576.33,608.45,621.34,602.99,582.94,581.55,603.66,622.14,604.51,511.1,385.68,343.06,329.68,323.51,315.94,292.61,283.37,273.65,286.63,307.71,322.09,340.83,370.51,410.74,348.3,256.3,204.44,188.07,176.61,74.48,56.076,63.113,65.99,58.139,61.64,61.387,67.105,63.036,78.148
2689,688.17,648.41,592.01,563.2,556.47,577.98,596.87,579.87,557.55,563.72,584.93,584.07,570.91,471.94,363.09,326.8,317.33,307.68,301.29,298.71,292.38,303.71,327.61,366.55,401.44,449.38,511.34,595.52,517.95,327.13,228.47,221.36,196.15,83.947,65.95,70.039,79.335,86.786,75.894,78.034,93.64,87.829,82.82
2690,739.84,597.45,553.1,529.03,513.32,541.83,559.97,539.76,518.98,524.17,535.68,548.04,521.94,433.18,330.19,297.84,290.8,282.82,287.15,283.31,298.77,329.28,379.89,450.21,524.58,626.47,762.25,906.11,774.84,378.66,191.26,149.42,145.68,34.849,27.061,21.714,29.289,24.746,25.85,27.153,35.464,29.334,40.239
2691,569.76,599.19,563.2,531.09,524.32,545.01,555.96,540.78,518.28,529.4,543.48,540.71,512.77,432.89,344.75,321.67,323.44,321.28,334.91,346.84,385.92,449.52,559.02,683.8,842.78,1012.4,1251.2,1488.6,1257.9,584.12,271.56,235.41,211.02,113.94,95.561,100.54,110.08,104.11,102.09,103.6,115.49,104.73,116.35
2692,570.28,547.11,512.19,494.1,475.83,504.9,515.55,502.75,477.51,484.76,503.25,491.93,464.83,390.16,329.02,309.57,319.13,325,351.01,378.06,466.15,579.57,771.36,1013.3,1270.1,1574.4,1939.3,2310,1886.3,751.11,247.65,193.17,176.08,79.961,59.119,56.744,62.554,62.169,71.233,72.392,76.477,72.439,80.504
2693,581.18,510.39,479.54,455.16,446.8,473,478.54,462.22,445.35,448.37,455.56,455.17,416.86,359.72,315.6,315.44,330.07,351.81,397.95,468.54,614.19,821.55,1143.7,1513.5,1929.2,2378.4,2849.9,3268.2,2570.8,933.78,240.46,172.08,147.93,47.968,30.159,33.352,43.995,39.033,37.659,34.596,44.829,45.277,49.928
2694,552.72,513.34,493.89,466.23,466.29,486.31,485.8,483.4,458.62,460.66,466.08,463.02,427.15,380.8,368.86,377.06,419.52,461.87,538.64,662.54,914.15,1268.8,1754.2,2323,2860.4,3403.6,3937.3,4364.5,3253.1,1132.4,295.47,224.71,205.68,101.94,93.632,88.276,98.657,91.059,94.12,92.349,98.409,97.951,106.09
2695,472.18,466.42,458.54,426.2,420.23,445.13,450.17,433.89,420.48,422.68,426.53,420.93,391.37,350.57,384.98,419.38,487.69,555.5,689.43,868.51,1256.5,1735.7,2376.9,3072.6,3689.8,4222.7,4660.1,5016.6,3606.5,1224.4,291.32,212.92,185.44,82.401,54.5,63.212,61.85,61.611,70.178,76.205,76.863,65.356,84.404
2696,483.46,432.95,419.8,402.38,398.23,409.38,423.72,410.76,398.44,393.39,395.13,382.48,363.64,344.23,427.27,496.65,594.98,692.47,886.18,1141.6,1650.6,2279.4,3008.7,3747.6,4313.3,4774.6,5104.9,5324.1,3731.6,1244.5,274.18,196.58,177.06,62.012,48.853,52.007,52.468,47.597,46.95,50.703,45.001,49.04,63.692
2697,469.06,410.91,390.83,369.74,362.82,389.03,391.96,375.99,362.63,365.13,360.81,354.55,334.74,341.74,483,588.82,732.42,850.45,1086.2,1388.5,1967.3,2663.1,3353.1,4021,4491.6,4786.7,5012.2,5237.8,3808.7,1281.6,273.63,185.55,178.1,57.905,41.585,34.966,42.708,33.039,38.668,38.224,42.7,38.51,48.699
2698,427.67,427.94,417.83,395.23,399.02,413.87,424.33,404.02,397.6,400.55,396.66,386.43,368.67,395.43,602.97,754.58,916.68,1073.5,1326.3,1637.8,2242.4,2870.4,3448.9,3990,4327,4653.8,5016.5,5492.5,4151,1457.1,360.01,273.65,264.32,123.12,95.676,99.926,100.24,96.303,96.448,101.41,109.64,102.53,114.28
2699,413.63,382.84,361.29,348.73,347.79,370.77,381.6,354.3,349.46,352.97,348.88,334.82,332.45,381.18,649.43,819.85,977.99,1131.4,1360.1,1642.6,2153.1,2690.9,3138.7,3638.2,4058.4,4561.9,5207.7,5889.8,4449.6,1500.6,339.18,248.9,244.6,78.859,51.693,45.569,56.821,50.164,55.638,52.208,55.585,52.045,60.833
2700,369.13,350.31,351.59,333.28,330.16,359.61,354.49,336.65,335.78,321.73,328.88,314.76,309.01,380.62,683.45,869.16,1009.6,1149.2,1320.8,1546,1968.9,2429.8,2901.9,3496.8,4176.1,4946.1,5801.4,6496.6,4696.7,1517.1,366.61,294,276.45,82.942,57.872,60.815,66.403,60.78,57.738,53.744,62.512,59.251,63.244
2701,437.25,353.73,340.32,327.89,322.46,357.32,349.97,336,332.21,328.31,322.56,313.61,318.33,394.85,700.55,871.27,979.05,1086.1,1211.5,1386.3,1791.3,2262.6,2890.2,3774.8,4716.2,5676.7,6535.5,6974.4,4544.5,1369.1,366.39,293.6,270.58,69.87,60.247,46.663,53.919,56.473,52.599,51.383,60.94,52.322,61.791
2702,336.36,334.12,337.87,321.77,322.66,350.48,348.24,325.91,318.56,322.02,309.15,314.6,310.78,386.21,682.48,826.11,897.95,999.09,1110.7,1305.5,1766.8,2388.4,3316.2,4404.5,5491.7,6351.6,6738.3,6622.1,3871.6,1182.6,379.1,322.06,286.9,97.003,74.905,71.462,76.388,80.689,84.21,76.774,86.792,72.949,81.252
2703,322.63,303.04,306.49,293.12,287.5,311.71,313.55,290.86,294.38,286.69,286.88,272.36,273.12,351.74,605.74,722.34,804,884.04,1037.8,1300.5,1925.4,2769.5,3912.1,5108.6,5974.4,6387.2,6128.1,5492.3,2859.4,839.94,335.09,267.98,233.08,79.398,63.8,55.099,53.481,57.878,55.404,59.818,67.076,53.447,60.068
2704,321.19,319.14,318.96,308,298.63,328.93,325.88,306.56,301.05,301.33,302.24,287.25,287.26,358.36,590.57,694.65,791.87,913.87,1162.5,1518.1,2345.5,3363.9,4508.4,5539.6,5964.8,5763.7,4980.7,4111.7,1939.9,632.99,320.22,263.52,219.89,93.448,82.079,78.144,80.576,74.222,90.997,84.586,94.401,82.865,90.171
2705,389.38,279.15,278.36,258.3,254.49,284.75,281.99,261.91,259.82,261.15,260.55,242.76,241.74,311.53,530.03,657.06,805.03,963.92,1300.7,1762.9,2709.6,3720.9,4578.9,5110.4,4968.3,4429.1,3452.7,2642.5,1160.9,385.32,202.02,152.26,129.05,19.662,18.177,5.7978,14.114,14.342,15.887,10.959,25.213,14.581,27.81
2706,287.78,290.88,290.04,283.11,273.92,299.07,290.65,274.02,264.78,272.56,271.58,258.22,251.49,328.98,583.55,743.91,959.03,1173.8,1575.1,2076.4,2971.7,3828.7,4244.5,4336.2,3843,3116.7,2249.5,1659.3,737,316.85,223.8,200.15,176.73,88.989,74.901,74.162,77.381,79.89,84.711,77.813,90.988,78.313,88.263
2707,303.41,284.34,284.4,269.82,264.32,288.25,285.49,271.35,263.93,269.57,260.4,255.14,254.58,340.56,644.67,847.92,1123,1367.8,1762.7,2192.5,2890.8,3394.2,3357.3,3129.9,2565.1,1952.2,1372.8,995.35,460.9,243.06,191.06,172.78,153.55,77.504,64.771,62.087,70.18,71.764,69.444,69.081,81.712,68.612,72.298
2708,281.39,266.84,268.76,258.3,246.58,265.13,260.34,252.17,245.26,251.47,244.65,232.51,232.49,342.93,724.99,975.32,1252.5,1485.4,1783,2069.4,2464.4,2669,2399.1,2063.8,1597.4,1187.4,818.59,587.64,286.5,182.95,157.42,145.26,129.4,56.537,49.544,48.495,50.569,54.252,59.815,56.92,65.472,49.416,59.981
2709,315.39,270.63,264.36,251.82,245.29,269.03,260.71,245.09,242.06,244.4,236.93,233.81,242.83,368.6,811.59,1079.1,1298.3,1480.2,1623.5,1753.9,1880.1,1870.4,1531.8,1270.4,959.75,707.37,486.3,360.87,199.65,156.37,145.88,132.31,124.63,59.455,50.81,42.667,54.81,53.954,53.128,50.461,54.775,52.491,62.809
2710,270.27,260.16,252.76,247.06,241.02,260.28,256.31,243.31,235.64,242.56,239.18,223.84,244.16,389.89,858.56,1116.1,1250.9,1338.7,1342.3,1355.5,1329.9,1228,983.33,792.96,600.03,441.16,330.59,260.28,167.11,144.79,148.13,144.41,133.7,76.419,64.236,52.631,66.942,65.128,65.281,60.42,63.852,68.558,75.942
2711,258.4,239.73,236.38,227.58,225.55,234.54,233.24,224.41,215.71,223.1,211.11,210.92,220.64,382,828.34,1034.3,1059.8,1085.2,1005,940.01,866.12,773.82,595.63,479.7,372.13,286.06,224.25,183.36,119.94,130.97,131.66,120.47,119.41,49.834,37.99,40.625,45.208,49.615,45.055,51.17,52.015,43.1,58.988
2712,271.86,238.96,228.39,217.22,219.37,243.89,229.79,223.89,208.63,221.78,210.86,207.15,222.87,369.83,751.83,894.43,832.52,826.09,710.85,640.55,549.92,485.68,375.63,312.28,246.39,200.29,163.44,144.4,107.35,124.95,128.33,118.78,110.17,56.789,53.885,42.748,45.1,44.145,46.112,52.547,50.213,45.616,62.716
2713,250.77,232.15,223.74,219.22,210.75,225.16,222.08,221.16,197.41,217.52,202.53,195.56,219.52,333.28,629.56,709.81,621.76,590.46,487.74,428.24,360.85,316.9,255.84,222.24,178.7,160.47,139.2,120.74,88.79,108.16,122.09,123.86,110.28,58.883,42.38,41.354,46.953,48.705,51.177,44.929,52.031,52.473,58.721
2714,240.97,223.45,222.61,215.92,211.9,223.36,224.58,208.98,202.71,204.31,198.71,194.96,201.68,304.05,507.45,531.15,446.73,418.83,345.64,292.25,250.72,219.91,195.5,169.64,150.57,132.13,125.45,110.67,95.11,122.43,131.5,127.97,122.59,68.904,54.104,45.56,55.19,49.893,60.8,62.643,62.092,56.249,67.826
2715,213.18,220.41,222.44,207.74,211.1,228.15,214.94,206.36,203,200.67,190.6,185.89,199.95,265.08,393.32,397.68,332.04,300.44,245.13,221.97,191.12,176.72,152.91,141.49,127.24,122.35,117.11,103.45,89.981,120.78,133.02,128.88,125.25,70.738,68.991,57.905,69.306,70.411,75.721,70.36,69.292,67.246,82.039
2716,240.37,191.96,182.89,180.9,178.08,199.36,185.51,178.05,169.66,173.67,166.55,153.62,163.28,200.94,278.88,271.07,227.37,209.66,173.91,153.3,131.62,119.79,109.6,105.21,89.252,81.274,85.71,72.324,56.623,82.144,95.538,94.367,85.319,39.718,26.096,21.09,21.184,28.443,35.484,29.335,32.834,22.255,35.278
2717,242.64,205.57,207.17,204.95,199.42,210.64,200.07,190.61,186.85,184.74,176.49,171.82,166.76,192.54,240.04,224.36,188.86,178.9,155.34,142.18,124.33,120.82,113.28,107.4,97.906,96.708,92.635,90.453,75.901,104.42,119.71,121.49,110.95,50.439,50.336,39.578,54.098,52.011,55.681,54.919,56.709,54.916,63.425
2718,195.01,195.09,200.04,191.77,190.43,209.32,193.98,183.94,180.51,173.29,168.35,164.17,155.52,163.05,191.77,180.22,153.17,151.3,127.72,119.9,112.21,109.07,98.648,108.39,96.866,87.955,95.174,79.509,80.815,109.69,123.02,126.72,120.64,68.132,71.7,60.889,68.476,72.713,75.048,73.102,72.685,71.038,75.949
2719,165.32,188.57,185.4,184.89,179.34,191.19,179.6,171.65,164.2,168.71,161.21,148.1,139.8,138.19,157.79,145.93,133.36,125.7,118.28,104.13,100.64,95.53,89.692,92.174,85.934,79.726,82.666,75.81,66.909,103.13,127.57,128,114.1,57.852,58.292,51.84,54.364,66.936,64.661,55.875,66.498,52.485,65.939
2720,278.85,200.1,206.2,197.69,200.73,208.44,197.71,190.99,179.7,197.97,162.42,189.53,190.29,193.97,182.83,175.52,171.06,156.14,141.87,143.11,122.2,114.41,119.14,95.484,79.651,56.299,83.089,70.693,63.467,76.533,78.684,98.548,86.025,47.433,53.726,45.084,50.661,65.97,48.942,67.298,98.388,53.935,57.929
2721,200.27,173.25,168.42,161.92,164.07,162.9,153.65,140.01,133.55,134.61,132.61,125.17,115.4,104.77,107.3,96.586,89.304,90.482,77.332,76.132,69.045,69.778,62.297,64.57,59.406,54.224,52.882,47.872,47.956,80.454,95.9,99.357,92.663,42.856,44.459,33.889,39.418,43.671,45.739,43.76,50.785,43.718,51.816
2722,194.57,183.69,182.69,178.11,173.15,185.48,158.91,157.22,142.73,154.38,144.17,133.49,133.39,118.22,112.5,104,101.29,94.403,93.188,87.611,82.371,77.252,80.516,75.258,74.408,68.594,77.244,71.462,70.432,99.787,121.86,123.22,110.95,64.325,68.967,55.826,61.451,70.846,60.896,64.594,67.908,56.261,70.552
2723,154.02,180.05,166.72,160.65,154.69,159.24,150.21,135.57,128.13,138.71,128.94,123.31,114.47,96.286,103.55,87.678,90.69,86.044,84.906,81.861,65.385,62.975,64.952,65.957,67.563,59.972,61.247,52.019,56.682,95.893,116.63,112.33,106.12,58.13,50.077,40.798,46.509,55.947,53.402,46.159,60.787,49.285,59.958
2724,200.51,162.76,169.36,153.34,152.4,165.42,154.62,135.18,131.08,134.49,124.96,125.92,111.68,97.702,95.666,81.222,85.462,77.14,80.421,80.796,71.579,74.023,64.741,69.872,59.316,50.361,54.878,51.206,54.704,89.812,89.502,102.69,92.922,49.644,53.591,47.449,49.794,56.4,50.399,51.466,55.446,50.359,62.24
2725,170.24,159.29,160.2,143.1,137.11,142.66,136.83,121.29,117.12,127.1,112.19,112.87,100.96,83.974,81.561,79.582,73.789,66.177,72.602,73.764,66.307,55.574,54.42,52.839,53.432,39.944,48.568,42.623,47.996,73.156,96.877,94.03,80.814,42.896,36.201,34.727,39.892,47.788,46.596,37.251,48.36,39.481,47.407
2726,163.41,153.06,152.63,139.38,129.87,138.96,123.03,117.94,110.2,112.7,105.23,104.18,96.713,86.24,76.376,63.649,67.637,72.823,62.565,63.956,55.954,53.363,51.247,50.33,43.185,46.353,41.326,40.624,44.769,76.208,90.277,84.892,80.004,39.345,34.373,26.711,30.61,36.285,34.945,34.628,39.2,32.009,43.163
2727,147.76,137.17,141.9,123.56,121.17,125.07,123.83,109.82,102.08,107.81,94.968,95.933,85.762,80.22,72.159,51.664,62.967,61.539,62.781,61.194,57.606,46.542,38.583,49.853,42.586,36.591,48.023,41.35,44.825,70.503,91.277,93.889,80.345,50.33,52.144,37.769,48.072,47.131,48.144,37.927,50.923,44.231,53.518
2728,160.12,144.35,140.06,127.57,123.76,131.61,122.13,108.72,106.04,107.02,100.36,101.99,92.187,74.854,71.62,59.569,68.238,58.675,66.087,59.109,58.401,45.648,52.451,50.672,37.008,43.339,37.93,46.481,40.937,72.575,90.639,92.499,83.574,47.538,35.691,31.268,38.855,41.39,39.992,40.194,39.074,47.405,54.509
2729,158.31,117.55,119.33,102.26,94.497,105.24,103.02,88.781,76.883,88.609,77.646,77.446,69.935,62.931,54.5,39.997,52.592,46.175,41.521,40.492,33.367,30.263,34.591,28.722,15.716,19.11,20.852,18.694,13.032,41.303,63.007,59.46,57.94,21.382,19.311,6.5205,16.386,12.358,15.635,14.56,20.494,19.15,26.318
2730,144.4,145.95,135.88,124.03,123.79,136.34,124.67,110.73,108.9,112.68,108.16,111.17,101.07,83.573,81.651,71.892,75.971,74.479,66.18,73.905,65.136,56.591,51.032,54.149,45.98,48.666,45.288,54.256,50.263,89.522,108.72,103.57,99.034,68.17,67.354,52.276,69.781,70.358,66.778,60.289,69.169,65.921,78.767
2731,160,111.54,94.204,93.587,84.507,96.522,89.324,78.592,71.031,76.546,76.139,75.46,62.945,61.639,46.982,40.329,42.595,39.297,38.069,29.102,23.227,17.47,18.708,18.141,5.5789,13.826,8.2575,11.86,7.7651,39.606,52.681,51.867,43.945,3.9467,3.0507,2.7448,10.626,0,6.8497,0.33759,18.549,8.4248,19.74
2732,117.31,126.24,115.5,116.57,102.68,116.57,98.433,94.194,83.422,87.87,86.782,97.786,76.017,74.794,68.775,54.844,62.338,60.729,47.519,50.259,49.058,50.008,38.969,41.14,41.312,34.535,34.653,38.907,36.118,72.585,93.822,91.623,83.813,47.631,43.728,25.133,46.333,44.445,49.87,40.707,55.547,55.91,53.588
2733,166.84,120.81,118.83,102.42,101.22,114.01,100.79,86.484,91.509,94.869,90.452,94.865,92.111,87.665,72.822,57.628,57.775,61.233,49.713,48.004,53.197,45.21,42.781,39.431,30.397,25.77,27.266,34.842,25.971,62.107,83.693,72.938,66.657,37.016,38.59,25.557,35.072,46.049,45.174,46.767,53.99,44.894,56.318
2734,77.399,120.66,116.36,103.75,92.138,110.51,101.61,85.026,78.018,93.395,91.346,85.279,81.643,77.132,64.31,51.66,53.417,52.321,45.787,55.768,50.307,36.232,37.1,32.668,39.201,28.574,40.187,32.525,36.644,74.865,88.94,93.059,77.525,50.323,45.862,36.702,51.604,42.999,57.24,51.459,64.406,52.873,61.655
2735,137.22,105.5,103.37,83.46,90.656,98.486,83.321,81.151,69.11,83.152,81.138,77.891,79.903,59.222,54.041,44.604,44.226,39.989,42.324,36.546,36.537,30.466,27.403,26.008,19.802,15.437,16.041,23.507,12.308,51.412,63.444,63.975,52.779,29.077,26.838,19.7,25.893,28.299,32.912,20.407,32.641,27.719,35.469
2736,135.92,106.73,96.051,87.052,87.092,99.024,85.221,81.452,70.278,78.378,75.61,73.894,74.497,63.369,53.775,45.589,40.021,41.497,41.447,38.968,31.926,19.403,23.966,27.734,22.998,9.6904,18.448,18.454,27.152,45.399,65.814,59.722,52.818,31.888,30.099,18.986,33.809,31.931,30.238,30.592,36.062,31.113,38.476
2737,115.34,98.754,94.299,86.178,84.711,100.28,82.629,74.073,67.508,79.265,79.496,76.68,79.916,68.444,55.594,44.767,44.795,45.232,40.187,36.832,33.204,24.668,22.577,24.966,16.95,14.404,17.581,21.688,19.502,50.108,70.458,62.588,50.685,34.537,34.65,22.922,39.437,30.383,34.867,30.683,38.58,35.621,30.768
2738,33.638,108.91,95.989,86.437,91.437,98.17,91.805,89.05,77.334,89.579,87.773,84.515,80.317,62.886,64.666,57.313,54.238,52.643,51.351,55.493,45.541,39.456,41.965,39.654,35.861,27.759,37.125,30.992,39.8,74.758,95.709,94.692,85.021,58.096,46.887,51.425,47.655,51.44,59.679,55.244,66.553,54.334,60.46
2739,132.22,85.672,79.19,74.92,77.797,90.595,81.781,74.684,66.079,67.592,66.314,70.686,69.327,48.829,45.926,42.302,44.638,40.738,37.302,34.642,29.764,26.075,22.439,21.032,20.401,18.818,17.734,19.529,13.807,46.449,62.435,66.604,54.343,36.621,40.881,32.115,36.037,33.706,36.391,29.082,34.901,36.005,31.682
2740,81.406,98.107,89.499,81.118,90.679,82.502,82.156,80.882,65.632,79.943,71.416,72.888,75.671,61.096,55.344,50.3,49.961,49.698,48.236,44.547,36.45,36.672,34.512,31.344,25.276,23.935,33.818,28.578,32.814,55.14,81.471,77.843,62.314,49.029,44.635,40.383,37.69,46.461,41.777,46.231,51.542,46.133,53.981
2741,149.6,71.287,61.656,57.097,62.235,79.624,60.983,62.449,53.324,50.061,58.325,55.354,57.233,42.53,32.968,36.647,27.347,21.873,28.56,18.101,14.227,13.948,11.122,6.1507,5.2405,9.2848,0,0,4.3296,29.912,36.897,33.08,30.924,9.9343,0,1.3169,3.6263,4.3325,5.7688,7.5799,15.645,9.786,15.992
2742,43.684,76.872,74.732,76.402,77.461,89.46,78.205,69.604,64.352,72.003,73.854,72.625,68.844,57.726,58.791,47.724,50.927,51.442,48.435,45.993,35.791,37,41.598,36.549,34.855,31.17,28.841,31.287,30.925,69.06,97.398,95.716,85.636,68.932,63.111,53.343,56.932,69.648,67.302,68.121,71.353,69.631,74.268
2743,62.506,64.633,64.708,58.805,56.123,66.969,53.283,59.42,46.136,56.327,61.005,57.055,51.15,43.869,43.291,33.744,35.39,32.1,31.428,26.951,19.499,18.935,17.845,14.675,17.558,9.2367,11.044,10.093,15.105,41.911,57.374,64.078,50.598,41.716,24.618,24.797,36.657,31.052,40.848,29.35,38.831,31.962,45.242
2744,102.91,55.453,52.834,60.327,56.239,68.222,58.039,50.774,44.028,45.515,41.476,51.651,46.72,31.48,31.585,26.994,21.006,26.085,27.167,19.639,18.23,13.311,13.239,9.1453,5.9425,7.9976,12.24,4.2317,2.7764,33.078,50.882,47.532,35.037,22.607,13.215,4.5975,9.2398,14.379,25.992,11.435,17.953,16.19,23.87
2745,84.807,68.851,65.014,64.989,63.212,81.403,64.566,61.227,51.878,51.013,58.106,61.785,57.965,41.917,49.259,36.38,40.761,37.316,33.414,36.259,33.548,26.766,24.911,22.861,22.985,19.39,18.796,20.953,22.823,51.092,67.925,74.704,61.49,53.243,50.897,41.289,49.472,50.317,54.155,42.126,50.669,49.931,56.67
2746,37.669,59.163,52.593,52.301,50.895,62.642,46.561,41.758,38.346,48.1,45.989,53.901,44.664,37.881,36.246,26.83,36.371,27.67,26.04,19.145,19.707,17.596,18.044,17.57,18.926,10.958,12.593,20.918,10.37,41.659,66.565,70.872,49.535,39.211,25.375,20.275,29.758,33.509,40.485,28.5,39.026,38.061,39.357
2747,91.315,45.245,54.676,60.4,54.767,69.385,49.341,46.105,55.641,59.858,44.434,41.192,38.522,60.18,42.724,33.497,50.724,17.809,16.304,16.742,7.1461,1.495,12.544,4.6199,0,19.934,23.531,14.21,2.815,18.74,37.664,39.423,23.236,10.589,10.522,6.3814,5.0132,10.371,13.033,1.3541,12.738,13.94,16.833
2748,55.393,61.689,55.038,58.525,56.211,69.196,56.163,52.638,43.239,53.262,50.757,48.635,43.843,40.033,46.44,40.131,42.033,32.428,32.875,33.458,32.881,24.012,21.683,25.005,16.267,19.461,23.849,21.615,16.508,52.679,70.33,72.838,57.296,54.152,51.937,41.6,47.642,49.056,52.6,46.851,52.425,49.714,62.109
2749,83.095,48.836,52.907,49.149,33.326,56.095,50.277,43.29,33.497,42.018,38.28,40.453,39.851,33.714,32.307,27.3,31.945,25.643,28.711,15.365,16.299,16.972,15.317,16.945,8.4307,12.601,12.945,10.853,0,24.849,45.587,59.828,40.975,28.545,32.375,19.597,20.333,24.077,32.33,24.221,29.751,31.519,36.751
2750,73.441,41.944,36.48,41.856,29.975,47.294,41.101,32.977,32.387,33.749,35.941,31.767,32.522,26.356,24.891,20.407,17.787,18.112,16.484,17.11,13.7,9.9501,3.6854,5.0845,3.1212,0,8.4735,0.50776,5.4725,27.071,41.59,43.165,24.19,11.088,13.02,7.0255,18.33,16.093,21.549,13.591,14.735,16.229,24.632
2751,71.871,55.452,50.273,50.606,47.401,53.776,50.134,47.117,45.001,46.181,45.451,46.377,49.789,38.854,49.08,30.79,41.611,32.602,33.605,29.579,26.873,25.785,25.075,28.089,22.509,20.952,26.992,16.194,20.172,45.531,67.793,72.81,58.662,52.098,46.575,47.225,51.918,46.174,51.846,53.35,52.711,52.264,64.325
2752,64.536,43.566,40.964,34.885,36.7,38.185,41.517,32.961,23.114,29.957,28.474,30.591,29.898,20.36,33.333,21.862,23.767,23.767,23.745,8.4387,21.972,12.816,12.106,17.998,5.0399,1.0571,7.9934,0,3.9735,30.122,47.913,47.126,29.897,30.556,18.876,15.241,23.948,9.3181,20.358,21.49,24.088,22.825,26.176
2753,50.825,50.714,50.106,42.629,30.885,49.207,44.667,40.415,27.893,46.513,37.129,41.928,39.711,36.965,41.716,27.778,34.767,33.353,31.456,34.046,24.789,25.059,26.456,28.635,18.067,19.097,22.428,19.781,16.952,38.292,64.101,57.75,48.863,42.156,30.443,31.992,42.944,32.443,38.78,33.754,44.368,40.676,47.787
2754,54.562,55.024,56.328,56.525,49.435,54.187,57.353,46.921,46.781,48.472,49.332,51.121,49.982,48.883,43.807,42.137,41.359,38.063,38.015,25.535,41.315,35.449,35.824,34.709,28.321,30.958,29.074,29.764,25.985,46.595,64.904,74.222,62.089,53.72,49.408,50.401,56.253,53.607,61.723,55.151,56.891,59.445,65.691
2755,58.872,37.192,41.478,44.398,36.905,40.764,36.705,30.131,22.843,39.047,29.614,32.512,34.16,33.359,32.344,24.665,29.808,23.288,28.248,23.478,22.013,21.92,17.617,24.136,14.033,8.5273,21.114,11.206,12.547,34.316,52.124,50.338,37.465,39.754,26.661,28.806,32.275,23.804,36.943,30.174,29.907,30.886,39.372
2756,59.523,38.966,32.217,37.885,28.888,37.067,30.853,27.881,17.045,31.996,24.144,26.918,29.975,21.553,28.568,16.373,19.988,28.494,18.349,18.126,15.655,12.791,6.9687,11.996,7.5872,14.157,12.792,10.626,8.6937,31.211,52.508,45.923,31.4,27.487,17.695,18.538,17.816,22.286,28.453,15.562,31.505,18.829,32.915
2757,63.17,57.371,55.564,50.485,45.552,52.01,52.365,42.96,44.136,49.505,51.409,46.784,46.544,42.988,51.238,40.386,35.809,36.649,39.299,34.88,39.11,33.367,33.408,38.52,31.709,24.1,41.746,31.845,35.23,53.515,72.581,80.295,65.022,55.864,52.321,54.742,62.108,60.461,60.213,61.035,71.239,58.475,63.758
2758,75.774,49.593,64.452,45.008,33.844,42.838,33.514,28.492,37.545,39.776,58.539,26.269,34.025,46.018,36.711,31.117,34.954,30.567,41.772,28.927,31.728,22.922,37.46,27.241,29.266,26.859,31.525,24.425,25.085,52.019,80.372,100.24,74.332,69.352,40.981,59.321,70.79,105.64,60.406,83.812,90.989,75.016,80.713
2759,28.744,33.76,34.343,27.588,25.025,31.983,29.897,30.061,20.331,37.913,18.145,31.7,33.796,21.426,34.775,22.093,28.697,26.038,30.395,22.262,28.742,15.92,21.084,22.884,19.207,25.591,25.607,17.995,19.733,39.433,57.089,54.48,42.4,36.455,29.691,25.763,26.09,33.533,37.137,30.601,42.046,31.142,44.46
2760,79.931,49.733,48.931,41.876,32.108,42.683,45.242,37.1,30.166,42.947,34.815,43.28,38.183,31.629,42.791,33.804,34.306,34.117,35.227,30.64,32.099,30.415,36.776,28.772,40.615,32.856,34.972,25.547,34.564,41.801,55.555,61.413,51.9,54.329,49.852,55.428,60.664,50.963,61.428,55.865,63.932,62.799,65.267
2761,33.143,34.711,23.685,27.172,25.974,28.178,30.215,19.719,19.975,29.057,19.487,24.488,28.541,20.579,30.513,24.144,21.933,29.423,27.63,18.63,22.609,17.749,20.96,23.138,25.908,24.35,23.786,18.303,25.771,32.338,48.483,56.308,37.713,35.624,29.516,33.439,39.189,37.658,36.7,34.999,43.893,46.636,39.56
2762,12.806,20.365,13.779,15.19,4.3352,14.714,17.523,7.006,0,22.891,8.9089,16.433,12.735,8.9041,19.132,0,9.5463,15.296,10.401,7.6125,11.893,5.384,3.7247,9.0523,4.1578,2.6716,13.252,4.0548,7.184,23.247,37.407,32.249,31.231,21.984,13.839,10.407,18.593,21.399,30.534,15.667,22.886,16.818,25.985
2763,40.571,50.81,47.548,51.471,41.198,57.687,48.347,48.169,45.39,48.315,42.456,44.654,43.556,37.712,50.162,45.827,43.578,48.031,56.652,46.239,48.379,42.693,50.91,51.119,51.626,48.719,53.655,50.568,52.961,55.202,86.424,84.452,69.005,75.83,73.053,66.812,75.671,63.918,72.862,71.492,72.81,67.99,72.545
2764,42.228,47.974,39.434,38.742,36.565,47.977,38.917,38.506,38.291,43.515,32.552,40.645,37.994,41.452,43.74,34.435,40.568,39.88,41.921,30.646,38.685,34.593,31.301,43.177,37.917,40.026,40.539,39.886,44.151,47.107,63.15,70.083,56.253,61.812,48.627,46.05,67.683,53.876,65.455,55.794,57.733,61.388,66.03
2765,92.846,0,0,0,0,0,0,0,0.74771,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9.1331,17.885,1.8213,0,0,0,0,0,0,0,0,0,0
2766,13.077,68.909,75.82,71.656,66.844,71.199,65.846,69.708,62.084,65.859,61.032,64.212,56.996,59.106,73.758,66.829,70.273,71.448,77.179,71.758,77.066,66.879,76.727,78.503,74.725,78.524,84.121,73.415,74.407,95.533,109.71,115.31,99.157,110.52,86.325,96.411,103.41,93.608,111.57,102.6,111.67,111.51,103.99
2767,45.765,17.359,18.731,16.671,11.964,17.607,16.631,8.1371,10.546,9.6309,11.925,19.164,14.993,13.367,27.163,9.5659,18.034,14.52,17.638,19.925,16.031,16.406,15.287,19.016,17.288,15.738,26.151,20.058,15.986,24.445,35.194,33.977,20.7,28.072,8.3097,10.821,25.643,10.01,23.464,15.767,22.369,22.094,23.99
2768,64.416,5.5842,11.5,2.8638,6.037,14.346,12.332,12.907,2.7943,12.652,0.75506,0.012008,5.5638,9.0147,14.598,7.1345,9.8342,11.118,8.3396,6.5119,5.6456,6.6339,6.9137,18.92,8.2743,9.9476,20.676,9.7543,12.446,19.777,20.911,25.535,12.803,27.386,15.698,17.447,21.536,22.284,20.127,13.153,18.54,14.941,16.187
2769,41.727,47.921,51.198,42.994,47.086,48.884,39.997,47.825,36.996,46.159,36.618,48.894,44.498,49.924,53.019,42.209,48.007,45.569,49.042,53.867,51.282,41.066,54.607,59.649,57.297,65.936,62.396,62.547,62.128,75.122,76.732,86.419,66.659,74.162,65.802,65.62,74.005,65.241,70.947,73.268,85.78,70.942,76.809
2770,17.215,34.184,29.122,26.915,29.132,32.733,38.102,33.327,24,30.906,23.367,25.305,26.634,28.502,44.959,29.829,35.981,31.415,36.985,32.297,35.707,28.761,39.946,43.297,42.371,43.996,53.329,48.478,45.914,46.814,57.566,61.069,45.846,47.153,36.894,43.196,49.506,40.498,43.855,43.882,48.213,45.101,45.106
2771,40.325,5.3438,16.793,9.7499,12.093,11.782,18.951,9.2051,3.757,7.9105,10.916,10.523,6.5856,5.5395,19.05,4.8858,18.3,6.8232,12.143,12.492,14.387,23.972,24.881,23.406,19.82,31.039,39.454,44.553,31.687,32.447,28.603,41.281,23.748,27.64,23.82,20.226,24.123,19.723,27.594,25.035,30.222,27.046,20.124
2772,39.064,49.026,44.683,44.851,42.841,46.914,44.296,42.339,35.617,48.12,36.002,40.972,43.675,33.204,53.92,37.983,52.034,45.34,52.641,48.206,56.201,48.872,58.545,66.709,66.136,70.053,84.778,88.972,78.584,70.617,78.371,83.309,69.391,73.665,69.22,76.079,76.132,67.108,80.644,77.124,79.265,88.364,80.458
2773,51.85,16.182,12.531,16.178,15.378,12.602,19.862,19.704,12.562,8.3204,15.489,15.936,12.717,15.806,20.906,10.628,25.317,18.608,22.04,20.482,24.012,29.772,35.347,41.462,46.092,54.439,65.237,78.87,72.367,51.259,35.755,34.903,28.831,29.806,24.926,28.034,28.03,21.656,31.408,22.484,28.643,38.829,34.029
2774,9.1436,1.367,10.347,13.258,4.2473,9.4824,11.668,1.6603,0,12.889,11.102,10.951,10.587,11.917,18.033,4.5291,21.886,11.907,23.558,19.053,21.765,29.02,39.735,43.278,47.136,48.088,86.731,110.38,97.731,58.88,38.195,41.113,26.563,32.671,17.938,15.877,23.271,16.5,29.807,23.856,34.966,33.082,22.407
2775,28.672,26.998,28.953,30.215,26.911,26.779,27.064,24.819,10.176,21.924,26.889,27.585,29.595,21.593,27.721,25.223,28.033,28.787,34.427,33.811,41.805,45.643,50.292,64.697,81.262,98.082,145.43,186.27,191.38,105.87,62.256,56.768,43.968,47.312,37.241,45.73,49.306,36.476,45.685,44.586,53.216,51.155,54.992
2776,6.9214,22.791,17.59,21.599,16.898,17.531,17.048,26.369,19.997,18.234,22.261,18.254,23.436,16.894,31.079,23.223,27.755,25.549,33.409,37.851,39.969,46.892,57.379,77.408,104.2,145.83,211.65,294.6,322.16,159.6,63.291,63.225,41.854,45.962,36.57,40.824,44.659,37.938,48.081,41.517,48.91,45.847,45.641
2777,50.604,9.7499,7.567,15.492,11.24,8.1381,10.865,3.9262,4.9215,6.3654,16.813,8.9703,16.235,11.107,19.442,11.057,14.177,19.048,24.014,26.116,53.422,41.551,59.539,106.97,140.79,214.38,340.42,493.44,520.51,223.57,56.289,44.371,24.846,38.2,23.342,30.676,34.128,22.655,30.854,29.928,27.054,30.208,34.859
2778,22.128,30.194,30.912,31.671,28.338,27.777,27.768,21.5,24.469,21.413,34.486,24.58,34.663,27.094,36.616,32.969,32.683,32.79,45.748,49.663,66.342,82.388,118.17,163.26,246.58,372.25,578.79,832.38,843.74,346.62,93.9,75.437,56.059,56.368,45.006,48.928,51.162,46.015,62.813,56.281,54.003,60.061,57.346
2779,41.766,0,8.3955,0,0,0,0,13.103,0,0,0,0,7.3787,0,11.774,0,18.421,32.528,30.553,41.077,55.439,85.693,140.36,232.06,371.96,594.4,924.62,1284.7,1190,433.51,66.434,39.818,23.42,20.511,18.354,10.854,22.655,11.9,22.471,12.528,15.623,17.517,31.056
2780,0,6.033,2.0527,8.0101,8.0331,8.5434,6.8469,7.9814,1.7789,8.8428,13.896,3.1575,11.787,2.5138,25.72,14.659,18.737,27.507,46.457,56.941,81.096,126.53,239.46,395.3,621.58,963.94,1401,1815.6,1496,500.88,80.54,52.286,30.978,29.512,22.057,23.26,26.859,27.632,35.853,22.594,35.568,30.324,33.597
2781,67.205,29.23,42.982,36.161,29.622,28.823,30.632,28.045,27.851,33.903,42.18,27.062,33.942,27.283,34.437,40.442,47.79,59.117,76.039,107.6,158.13,237.3,412.53,664.62,1011,1463.1,1949,2304.1,1679.8,515.23,89.67,78.733,64.449,68.48,52.783,64.695,61.367,62.699,70.908,57.931,54.272,60.205,73.218
2782,14.651,9.1878,7.4609,8.0323,0.36492,0,4.8255,0,0.73964,4.5733,6.4167,0.27818,0,3.0275,17.688,16.778,38.822,43.299,70.064,109.37,193.28,329.16,606.52,972.01,1406.1,1877.4,2258.7,2442.9,1529,404.55,59.117,37.988,17.11,20.293,2.6038,5.4191,0.61218,5.3677,18.481,11.49,11.229,3.9899,15.965
2783,22.569,3.0181,12.791,13.623,10.405,18.322,7.2568,15.007,3.6579,1.6224,10.132,2.9543,6.8035,8.8294,26.491,28.989,49.027,71.161,114.91,165.55,315.61,535.74,926.51,1400,1869.7,2247.8,2390.7,2311.5,1256.4,321.58,67.572,47.468,40.193,38.598,29.763,29.697,29.389,28.247,34.591,28.856,31.18,33.084,39.598
2784,31.252,35.142,34.961,33.08,32.247,37.335,26.943,30.705,30.511,28.557,30.831,34.624,35.04,28.054,59.839,72.57,100.64,116.84,188.36,278.29,509.35,815.14,1292.3,1798.6,2161.5,2316.2,2188.7,1903.1,920.42,243.09,86.169,77.988,59.495,57.429,51.004,53.388,50.699,50.134,64.535,63.014,57.241,63.081,64.437
2785,38.376,27.886,34.427,26.273,21.684,26.688,15.907,27.111,19.457,11.544,23.381,18.139,21.137,23.668,63.831,74.65,120.85,153.75,258.46,383.37,682.28,1069.4,1540.9,1952.5,2115.3,2028.6,1691.9,1342.8,588.12,151.66,64.835,63.854,52.714,49.12,37.859,45.594,40.983,43.143,48.099,47.206,48.317,43.078,47.307
2786,20.715,10.364,16.774,22.47,12.02,12.417,0,4.2302,0.19914,1.002,13.809,1.0203,9.0783,17.017,77.515,89.45,149.58,209.68,337.79,503.6,860.17,1247.8,1631,1849.5,1792.1,1557.1,1164.1,879.02,353.49,100,46.833,47.987,40.529,32.628,22.533,21.436,20.66,23.006,30.266,30.275,22.409,26.495,27.977
2787,39.519,26.02,33.896,32.861,34.052,34.517,19.354,26.019,21.511,15.952,26.567,27.804,28.438,36.679,105.71,143.91,221.54,309.47,455.8,652.28,1007.3,1350.2,1535.5,1579.8,1370.6,1096.7,774.97,558.59,229.85,85.074,68.07,67.778,55.334,48.771,43.003,47.535,44.428,41.263,50.179,50.676,56.415,48.398,48.945
2788,27.359,9.6345,23.475,25.857,13.523,14.97,7.9967,11.973,3.5302,6.1814,14.025,0,13.121,22.99,121.05,180.12,281.05,364.35,535.66,705.14,993.05,1200.8,1216,1155.9,920.01,683.61,465.58,329.86,132.52,48.021,45.548,49.484,30.341,36.929,24.786,21.663,34.574,28.748,30.731,26.48,23.41,28.297,30.01
2789,59.824,35.112,44.249,44.582,49.005,44.392,29.651,31.778,29.483,22.414,32.286,36.791,34.2,59.467,181.88,248.77,364.53,457.12,592.23,731.66,904.9,1014.6,914.58,786.19,593.26,439.84,303.96,223.93,115.65,68.489,66.011,63.172,58.685,59.02,45.028,53.415,55.468,51.305,58.457,52.669,59.026,50.103,53.11
2790,34.958,12.267,18.828,20.917,15.599,15.313,6.997,16.774,7.6783,2.6109,8.7158,5.158,16.993,52.288,188.13,279.48,382.17,467.29,568.81,646.04,719.06,733.82,597.94,486.74,357.58,264.18,183.74,130.14,63.41,39.723,50.712,38.097,23.763,24.703,13.744,18.644,22.861,20.198,22.787,25.754,19.297,17.184,20.981
2791,36.905,21.835,36.407,38.839,34.065,32.303,25.125,25.88,26.71,20.623,34.017,15.87,32.071,70.007,232.01,324.09,404.2,467.27,503.1,525.63,535.41,501.22,394.17,322.86,235.79,175.89,140.12,112.42,70.711,49.063,53.322,51.133,44.501,38.057,23.411,31.638,35.324,32.982,34.075,34.505,34.954,33.741,35.984
2792,58.988,21.812,38.535,42.556,34.175,32.468,27.708,40.381,28.709,30.407,30.05,28.03,39.367,85.704,251.74,338.32,385.25,401.53,409.78,396.44,370.12,330.16,258.26,209.87,161.7,137.88,108.49,95.932,62.226,53.872,62.16,68.381,57.861,48.039,40.225,45.103,45.513,48.626,50.145,47.231,46.039,45.283,49.934
2793,61.038,46.076,47.552,59.842,55.999,56.02,52.358,49.084,38.793,44.683,44.011,39.428,45.187,99.884,259.35,331.22,340.58,347.68,331.97,303.38,267.27,237.52,193.81,160.43,120.68,120.3,111.41,101.61,76.366,67.661,81.559,88.874,79.769,70.864,61.218,64.999,66.828,72.816,66.51,69.992,72.982,70.718,73.261
2794,41.037,21.274,34.917,40.391,35.441,38.485,26.884,35.34,23.349,24.828,36.972,28.991,33.696,86.708,223.1,274.11,259.03,258.02,228.15,200.01,172.84,152.56,117.68,103.17,88.019,88.153,81.668,77.682,55.328,54.437,56.749,48.792,46.461,39.883,12.473,20.38,23.083,23.365,24.245,21.828,27.396,28.155,27.746
2795,53.146,23.36,40.234,54.025,41.876,41.421,41.239,42.595,39.96,46.471,44.629,37.292,43.13,94.423,201.09,233.13,207.05,193.59,175.9,157.19,127.98,116.04,95.919,93.459,79.307,83.496,84.552,79.71,59.789,64.753,73.031,81.543,69.555,47.955,33.504,48.003,46.933,53.966,47.927,43.493,48.221,43.111,48.659
2796,60.199,23.675,44.448,48.14,46.142,38.949,38.699,36.878,35.375,37.423,35.562,39.942,40.452,75.298,170.12,178.75,147.82,141.97,129.77,112.97,100.75,88.587,78.195,84.131,69.589,78.905,85.829,70.305,64.23,66.038,76.02,82.142,78.368,50.349,36.123,42.541,38.189,37.433,44.91,45.543,39.805,33.849,37.268
2797,28.117,13.794,26.701,36.823,30.799,29.604,23.492,31.037,26.281,28.908,28.595,28.938,32.333,57.044,112,126.62,96.019,94.087,86.246,70.032,63.671,56.998,54.139,58.294,55.22,53.822,66.889,57.663,43.704,64.002,70.94,85.162,86.554,47.54,16.87,27.085,21.065,20.263,29.196,19.339,25.086,25.339,25.771
2798,72.064,45.373,55.73,71.23,66.508,62.817,52.165,56.373,54.383,68.336,60.93,55.828,58.557,77.33,114.6,118.64,101.79,96.136,91.697,84.8,76.915,75.565,82.183,86.106,86.033,85.301,93.118,87.278,80.244,104.14,130.44,151.52,169.06,75.613,38.33,50.565,50.273,46.899,51.59,54.505,47.826,46.608,61.31
2799,45.322,38.567,48.04,53.511,48.605,59.795,51.504,57.403,54.989,53.297,55.366,54.597,56.483,65.255,94.845,89.377,74.912,67.565,73.254,72.395,61.418,68.451,66.464,79.617,70.587,76.496,91.559,84.207,94.065,130.58,181.57,213.3,267.08,90.79,36.043,44.774,46.703,45.008,54.323,49.169,53.239,44.891,48.868
2800,43.198,24.752,28.184,39.558,35.147,37.84,37.202,46.39,43.274,47.961,48.949,46.277,46.301,58.513,65.768,58.571,47.747,46.556,52.885,46.799,44.584,50.654,51.797,63.793,65.845,61.664,77.347,74.77,106.53,190.17,258.23,344.88,442.44,101.61,25.339,22.049,20.405,21.337,28.953,24.908,26.293,27.662,30.966
2801,61.1,39.311,48.291,55.399,51.918,53.86,53.383,68.391,68.741,75.144,69.277,66.856,66.821,70.194,74.037,64.401,60.252,59.215,59.108,60.636,56.916,63.283,65.763,76.862,74.943,79.163,90.743,84.475,161.36,330.95,455.9,581.74,746.31,145.06,29.812,37.1,39.787,28.904,37.858,31.748,33.757,33.881,38.283
2802,75.677,58.593,58.615,71.464,74.23,73.342,67.352,85.02,86.524,92.406,93.325,95.226,93.553,81.696,76.772,75.193,64.536,62.976,78.13,70.251,75.025,76.703,87.265,93.21,96.344,100.53,116.34,109.52,261.48,551.09,769.08,932.7,1132.6,184.07,50.507,54.366,46.311,54.492,49.343,47.948,58.837,64.669,56.781
2803,51.961,27.855,28.489,32.726,40.086,37.863,48.067,59.64,64.49,71.279,75.993,71.533,71.058,61.635,48.396,39.129,33.302,39.365,46.845,39.695,41.443,49.658,57.534,72.788,70.238,72.247,91.898,92.482,327.2,804.49,1084.4,1257,1419.6,157.62,1.5399,9.3007,6.021,3.0607,7.6676,13.686,11.176,8.7359,12.571
2804,61.234,46.652,58.035,68.117,63.831,73.65,81.617,90.466,98.486,102.39,113.76,115.42,115.87,88.494,74.787,61.465,64.773,61.539,72.152,66.902,74.693,78.165,91.315,87.203,96.369,101.92,117.07,122.68,490.83,1139.9,1486.8,1589.3,1652.8,187.93,56.463,55.844,53.558,60.082,53.738,53.54,65.698,57.968,52.522
2805,85.829,39.238,50.493,50.861,63.465,59.834,70.138,90.688,105.5,111.12,119.85,123.94,120.07,92.182,72.668,61.501,54,52.355,60.902,59.892,60.25,62.522,91.203,88.313,90.106,97.211,112.53,118.13,595.56,1329.1,1639.6,1597.4,1518.9,130.64,15.902,19.772,7.2741,19.918,25.603,15.555,23.197,22.151,20.857
2806,70.238,51.866,59.064,74.913,78.669,84.84,93.197,105.29,124.86,141.23,153.22,160.07,157.35,124.28,96.665,73.483,77.055,65.69,78.026,84.503,89.384,94.41,106.79,107.81,116.31,125.43,141.83,149.27,659.36,1366.1,1603.3,1449.4,1251.1,123.27,42.784,32.834,45.256,44.992,44.129,33.209,42.566,44.782,44.456
2807,92.763,57.881,65.731,71.841,80.009,95.341,104.2,126.85,143.46,158.7,175.63,184.34,176.32,140.59,98.669,88.773,75.04,78.106,85.069,81.035,96.769,96.331,109.46,108.38,125.04,123.04,134.21,150.53,632.02,1197.1,1307.3,1071,863.25,80.067,29.178,26.728,34.851,37.426,30.989,28.052,35.707,38.14,32.868
2808,86.254,49.906,57.568,68.153,74.113,79.37,108.93,138.49,141.46,172.21,191.35,203.27,198.18,155.12,99.251,76.643,70.003,64.329,82.868,78.544,90.063,93.013,110.66,112.2,115.48,122.04,137.85,147.19,516.81,885.27,910.32,706.89,544.62,54.041,13.353,23.718,20.76,16.221,27.396,19.633,29.053,25.67,31.79
2809,93.236,53.663,58.341,68.613,87.894,97.543,123.62,146.09,167.18,197.43,218.87,236.97,225.04,176.79,120.19,89.583,86.764,84.981,92.709,91.973,102.3,103.95,113.59,117.89,125.86,128.46,144.52,147.74,385.28,603.43,583.5,436.59,311.88,36.417,13.948,10.77,12.765,17.051,23.866,12.189,13.394,14.006,12.217
2810,120.94,93.215,109.17,112.64,118.32,141.32,172.4,198.85,221.55,257.98,285.09,300.09,290.85,228.09,161.52,128.64,126.01,119.12,131.32,130.24,141.25,144.58,154.64,153.95,164.63,164.89,181.4,185.82,312.47,409.56,388.97,297.59,220.3,76.677,64.999,63.767,63.235,63.162,66.524,69.47,75.752,74.944,59.719
2811,130.3,61.542,80.008,99.283,97.575,116.96,152.23,183,223.9,246.64,282.19,293.81,276.17,207.22,134.87,103.46,99.807,92.665,107.16,123.46,127.99,122.47,123.33,135.78,138.36,137.86,153.36,152.24,209.2,230.14,205.36,154.62,115.61,33.316,26.491,18.543,19.332,20.097,21.846,16.415,18.929,24.423,41.427
2812,126.11,91.26,100.81,110.53,116.76,140.2,176.74,214.93,247.32,280.81,302.6,315.76,294.84,224.25,151.55,119.31,122.7,113.61,126.43,122.82,133.42,134.4,148.9,156.64,155.11,163.3,177.02,172.85,182.73,161.96,138.78,111.23,76.253,29.362,16.632,19.944,32.509,22.793,31.087,24.088,22.508,28.586,25.119
2813,172.22,117.11,123.67,130.8,139.26,160,192.84,249.4,271.24,297.44,321.66,333.28,310.55,232.55,169.08,144.83,135.16,135.53,150.67,151.41,155.1,165.55,173.6,180.09,184.51,191.53,199.64,207.42,172.52,135.5,113.12,84.805,66.684,42.301,37.043,47.132,39.786,36.956,45.791,38.674,40.333,41.278,42.051
2814,159.96,129.73,134.6,136.49,150.74,179.63,214.66,250.09,284.62,303.68,322.87,352.28,294.11,227.5,175.5,155.15,152.67,148.4,165.36,173.23,178.31,189.7,200.87,198.6,213.26,213.44,238.35,239.09,179.78,109.83,97.271,91.513,67.532,46.976,41.705,43.869,46.787,42.43,57.899,41.482,44.966,53.013,53.747
2815,175.44,117.28,129.78,120.63,133.73,164.55,191.35,243.98,260.27,279.78,290.08,282.15,251.57,207.02,159.59,144.47,153.95,145.4,173.33,174.17,184.98,186.68,207.32,207.16,217.19,233.09,244.56,260.17,170.09,90.903,52.21,44.473,28.935,25.587,9.3825,9.7994,11.897,5.9425,16.494,7.0703,8.8823,10.523,8.2808
2816,200.11,150.13,143.06,148.79,164.83,183.81,208.64,257.11,274.4,280.74,285,274.57,252.2,213.66,195.39,177.12,193.78,200.28,223.82,233.06,237.18,247.72,266.76,262.68,277.69,281.7,322.54,341.54,232.81,123.32,82.507,69.703,51.624,46.192,43.36,43.384,46.821,40.217,49.141,42.545,43.814,50.121,42.612
2817,211.36,146.38,143.88,137.65,152.88,180.63,204.64,238.19,248.4,249.36,245.9,231.85,217.76,191.67,196.76,193.38,209.33,216,251.58,266.63,280.55,292.28,311.79,314.48,324.13,342.91,396,425.42,288.16,129.33,52.293,45.538,26.947,15.242,9.3579,9.8122,12.915,9.9712,18.653,9.7769,11.939,17.437,21.284
2818,184.12,159.63,154.48,148.89,160.03,177.92,205.65,244.13,242.21,236.95,235.3,220.41,204.59,206.13,234.73,240.74,262.37,281.88,324.67,345.35,361.16,374.41,404.87,402.91,431,464.9,542.07,606.33,432.38,205.17,85.889,67.009,47.584,47.646,30.151,40.506,38.128,31.378,40.937,38.909,39.319,47.245,38.981
2819,197.42,171.91,168.37,158.81,158.88,180.28,209.79,231.78,232.57,222.87,220.25,203.7,200.31,226.23,272.63,289.4,329.08,357.03,414.35,442.23,472.24,492.43,536.97,549.36,579.53,644.57,774.68,903.5,673.51,310.5,106.86,83.293,53.409,47.411,44.508,48.065,54.172,50.716,59.423,59.362,54.922,52.297,50.149
2820,214.31,160.92,153.94,143.17,147.34,162.01,186.23,210.25,202.86,200.21,187.01,173.08,180.6,237.95,323.88,347.21,407.34,438.39,517.98,569.55,613.62,641.76,703.43,728.19,797.69,909.78,1127.2,1351.2,1036.5,424.42,103.57,72.166,28.844,27.143,9.2411,20.838,22.48,19.907,23.106,24.173,21.318,25.597,19.59
2821,173.1,152.42,153.08,143.35,139.13,150.26,173.11,196.65,191.02,177.66,167.38,159.51,180.85,277.85,400.07,445.55,532.76,584.09,698.09,772.41,839.74,885.79,998.1,1049.1,1177.7,1376.4,1742.3,2099.1,1646.6,649.38,142.92,77.463,40.716,48.558,30.568,33.576,30.18,30.742,30.939,41.504,37.485,39.499,27.474
2822,179.13,172.81,161.99,159,153.74,166.46,185.36,203.31,199.71,183.47,175.63,172.19,225.55,361.93,536.24,606.76,726.15,813.98,967.45,1074.7,1182.8,1269,1444.9,1553.7,1769.4,2108,2643.5,3140.9,2459.9,910.97,195.54,115.59,79.622,88.17,74.299,71.787,73.567,75.58,79.336,83.012,75.476,75.796,74.672
2823,191.35,142.23,135.74,128.02,119.08,130.39,158.9,177.2,156.65,148.01,144.67,146.53,217.31,401.44,661.66,764.92,938.71,1047.6,1261.8,1414.1,1593.7,1721,1974.6,2184.8,2541.6,3004.9,3688.3,4287.5,3169,1089.8,170.41,83.086,42.72,32.215,21.372,28.041,29.184,23.964,21.624,34.024,30.066,30.449,26.037
2824,148.13,132.7,125.04,118.79,106.13,115.62,142.39,153.45,149.87,139.81,131.05,146.88,236.35,494.51,855.63,1011.1,1257.2,1420,1707,1919,2174.1,2374.5,2746.6,3087.8,3578,4191.3,4963.3,5539,3899.7,1251.4,191.45,90.033,53.714,43.953,26.111,31.433,35.693,32.902,32.359,41.719,37.674,32.667,25.53
2825,130.39,119.63,120.52,113.7,111.64,119.41,142.14,160.77,155.44,143.12,142.06,171.56,304.8,661.07,1168,1378,1735,1951.8,2333.3,2608.2,2953.8,3239.3,3752.3,4239.9,4862.3,5517,6242.6,6714.6,4632.3,1420.2,226.37,115.87,82.581,81.054,74.291,64.688,66.931,69.785,79.37,65.945,68.589,64.672,66.344
2826,125.5,104.94,106.57,94.505,92.152,91.004,130.23,153.11,142.96,132.35,139.35,173.13,353.81,832.21,1509.2,1802,2251.1,2548.3,2998.4,3320.5,3715.5,4120.2,4727.1,5352.6,6043.3,6679.3,7317.8,7715,5285.5,1624.4,229.37,110.37,63.633,57.485,47.768,48.089,42.011,49.629,45.835,54.118,49.088,51.779,39.285
2827,128.99,82.788,86.953,83.986,75.788,79.161,118.94,142.65,136.33,128.27,129.7,195.52,420.05,1047.5,1940,2327.1,2875.3,3215,3697,4030.1,4502.5,4982.7,5709.2,6431.7,7178.2,7851.8,8556.6,9118.3,6497.5,2023.3,258.48,102.83,47.979,46.778,29.523,32.002,27.557,28.455,30.494,32.517,27.706,30.23,24.909
2828,126.54,103.21,93.609,91.075,78.739,91.479,134.97,162.5,158.79,147.98,153.33,240.87,529.48,1327.1,2460.1,2954.3,3550.6,3915.3,4370.4,4707.1,5228,5845.8,6679.8,7636.7,8535.4,9489.5,10529,11520,8541.8,2674.3,341.75,131.58,80.601,79.174,72.283,60.624,60.225,55.693,65.418,62.984,61.154,61.611,58.382
2829,61.689,75.875,88.687,78.618,59.306,80.237,139.35,154.14,159.28,145.07,166.61,270.98,616.68,1602,2992.1,3592.4,4139.9,4499.9,4899.9,5229.1,5855.4,6692.6,7822.9,9156.1,10560,11981,13561,14982,11058,3396,388.85,179.14,110.38,107.43,81.867,92.747,87.558,89.924,94.574,99.376,86.687,96.372,80.419
2830,88.077,55.466,52.207,53.319,45.411,47.386,107.2,147.98,132.34,132.76,154.92,281.54,697.59,1842.4,3419.6,4054,4530.1,4861.1,5190.1,5556.9,6408.7,7616.7,9243.5,11221,13206,15107,16879,18345,13041,3813.7,400.66,135.13,74.575,69.756,58.341,53.272,50.958,43.843,54.779,50.839,46.89,40.548,44.683
2831,120.8,57.598,65.082,62.953,60.259,67.073,132.36,153.86,153.23,153.13,181.48,327.88,794.94,2046.9,3754.1,4402.7,4783.6,5101.6,5427,5936.3,7208.9,8941.8,11182,13775,16115,18236,19634,20458,13631,3812,403.1,142.4,87.873,89.817,70.859,68.045,63.178,60.643,58.532,52.784,57.384,63.845,52.685
2832,95.096,45.364,47.738,41.117,36.79,51.611,112.55,148.81,148.36,148.94,180.73,339.5,826.99,2128.9,3891.6,4540.7,4847.9,5200.9,5652.4,6399,8190.4,10507,13235,16161,18414,19890,20357,20108,12393,3256.9,333.97,134.29,83.555,75.892,62.38,58.301,45.159,45.042,51.277,50.573,49.486,48.777,31.722
2833,21.997,46.005,53.19,43.995,50.052,58.046,128.91,161.99,162.21,170.96,208.36,363.87,844.94,2136.2,3926.4,4597.8,4930.1,5373.8,5983.8,6998.9,9230.4,11925,14626,17250,18624,18985,18081,16943,9671.8,2446.3,292.9,145.97,104.05,100.59,99.837,96.028,92.037,80.468,85.843,83.633,78.93,79.093,74.302
2834,70.71,43.075,53.311,43.449,46.037,61.667,137.27,176.96,167.87,189.71,217.62,366.13,824.01,2068.5,3867.5,4606.9,4988.2,5516.6,6267.3,7405.7,9786.1,12367,14412,16097,16499,15991,14202,12593,6627.4,1639.5,225.59,117.63,86.553,89.763,87.687,90.09,79.888,74.627,81.776,80.47,78.259,82.937,73.695
2835,116.91,33.948,39.543,30.148,38.418,53.46,126.79,176.1,166.66,174.01,206.4,345.26,758.14,1922.8,3741.6,4538.5,4966.6,5538.6,6288.6,7376.6,9465.5,11490,12613,13362,12858,11667,9848.7,8358.3,4149.8,988.69,129.2,66.207,44.661,48.016,39.064,34.051,36.964,34.799,32.92,34.515,34.557,41.439,30.228
2836,46.651,33.614,33.728,28.079,26.841,47.903,136.28,182.35,174.79,179.08,203.14,320.34,686.69,1769.2,3583,4411.2,4806.9,5357.8,5937.2,6770.2,8260.4,9520.7,9689.9,9680.1,8818.9,7686.2,6211.2,5118.2,2479.4,581.78,107.9,85.595,61.231,56.649,56.816,60.427,57.511,55.689,52.152,63.729,49.339,53.696,48.145
2837,102.04,37.795,42.527,41.268,33.256,56.377,148.7,199.25,196,197.32,218.96,314.18,629.36,1604.7,3366.7,4164.6,4433.3,4839.5,5139.4,5601.9,6439.9,7012.5,6717.8,6376.3,5607.5,4767.4,3729.5,3039.5,1408.5,358.37,87.15,71.673,52.985,61.1,58.437,59.047,59.048,59.121,59.862,68.643,61.887,59.033,58.014
2838,58.578,27.624,33.727,32.431,43.351,58.61,159.3,216.6,204.54,201.54,214.09,295.62,563.63,1431,3042.5,3691.1,3798.8,4015.2,4093.7,4241.5,4566.6,4757.6,4302.8,3938.9,3386,2792.5,2204.8,1757.4,805.57,223.94,80.518,66.966,47.037,59.695,43.647,52.881,56.442,60.437,53.764,50.581,56.172,54.925,46.758
2839,0,29.064,24.733,37.376,38.961,64.278,182.89,212.7,213.91,212.93,230.27,276.96,497.7,1248.8,2569.2,3075.2,3005.3,3095.9,2991.2,2971.1,3000.3,3004,2638.7,2364.1,1991.3,1651.6,1309,1057.3,511.94,169.61,75.976,83.643,70.703,98.996,81.569,90.471,72.779,82.008,75.36,77.631,72.941,80.601,69.171
2840,128.39,22.436,34.498,29.273,26.893,51.106,169.86,231.83,223.65,213.96,213.77,254.87,428.15,1036.8,2069.6,2403,2227.6,2249.5,2084.8,1995.6,1937.6,1868,1617.1,1429.5,1204.3,1007.3,806.84,660.39,319.23,97.244,25.947,24.862,13.619,18.739,20.1,20.3,8.566,7.1906,17.165,22.918,23.93,23.959,26.092
2841,45.653,36.033,43.423,35.635,41.138,71.182,197.11,263.27,252.06,244.61,235.47,264.66,397.98,871.9,1621.3,1811.9,1624.2,1588.2,1431.6,1339.4,1255.4,1180.1,1017.8,908.08,776.09,667.56,557.6,472.21,254.61,110.51,70.915,80.003,54.656,72.232,56.713,66.043,69.299,67.895,74.755,72.44,78.355,73.674,65.597
2842,24.669,22.903,21.821,20.012,27.985,57.734,182.13,258.08,251.07,239.04,238.03,248.74,345.28,688.17,1200.1,1285,1113.5,1070.4,947.63,863.55,790.22,731.42,643.16,580.22,505.93,439.11,378.2,327.51,181.14,80.779,52.365,66.447,46.438,55.738,53.868,53.633,48.398,54.244,52.203,54.229,47.316,54.593,50.729
2843,123.12,44.118,47.782,44.47,50.361,86.719,225.2,297.36,295.29,280.46,265.24,273.38,336.48,572.85,910.43,943.26,801.97,762.1,660.52,601.95,550.41,517.86,455.93,426.61,376.37,350.53,303.29,276.95,163.6,83.152,53.987,58.796,48.868,52.374,58.169,56.905,51.895,61.851,59.924,67.658,63.599,68.925,59.817
2844,94.558,9.0728,15.005,13.123,22.502,57.663,204.01,278.09,278.64,273.33,252.28,247.9,287.32,431.39,647.37,647.64,539.57,496.63,431.26,395.82,358.58,336.98,303.76,284.05,260.19,238.58,210.03,187.31,101.93,35.811,21.96,26.777,5.8221,16.915,13.154,12.101,10.618,14.234,22.158,19.736,20.35,19.68,14.541
2845,41.724,38.973,40.652,34.949,42.082,82.372,234.85,322.5,320.15,310.11,290.15,284.01,293.87,380.91,504.01,486.04,409.8,372.02,339.21,310.06,279.19,272.88,254.81,247.93,234.43,218.05,203.28,185.37,118.53,74.404,64.099,65.552,51.261,69.697,62.716,73.346,67.969,73.311,67.307,77.258,68.749,64.883,66.039
2846,70.471,37.138,40.823,34.637,49.409,82.815,256.11,351.89,337.58,328.49,308.81,286.98,288.73,324.11,380.89,360.41,295.88,279.24,256.86,236.13,214.43,204.84,201.96,196.62,192.74,179.62,175.45,162.49,99.008,65.533,52.512,68.095,58.867,67.144,57.054,65.395,55.629,62.453,61.694,64.211,62.732,65.831,56.966
2847,93.709,29.679,23.536,21.418,32.848,68.503,254.95,350.93,347.42,335.37,320.33,295.41,284.08,270.93,288.09,256.82,202.15,193.04,180.55,169.18,155.88,157.09,148.89,152.14,145.96,141.89,135.25,120.58,72.241,34.34,38.386,34.036,19.046,28.365,29.529,23.71,26.461,21.688,30.709,25.105,28.715,35.207,26.224
2848,91.769,39.926,40.872,45.393,51.716,95.38,292.28,397.67,395.98,381.97,358.14,330.58,301.45,269.15,247.37,222.32,175.26,155.22,153.77,152.78,138.54,140.71,141.99,147.09,140.87,138.13,134.41,125.28,85.174,54.053,49.814,58.546,42.822,52.798,43.777,51.385,53.216,56.183,53.775,59.987,59.554,61.181,50.146
2849,100.85,35.438,34.744,33.085,48.349,92.482,298.08,413.2,415.05,400.23,373.82,352.12,315.04,255.62,202.46,171.04,134,116.5,124.88,116.67,109.67,112.27,114.09,115.06,121.24,107.43,115.13,103.58,65.308,43.594,34.709,46.284,27.912,39.32,36.739,34.035,41.292,34.203,44.544,36.769,45.188,43.685,37.553
2850,50.605,42.303,46.807,41.167,50.541,103.64,333.25,456.99,451.37,441.98,417.42,382.06,336.2,254.66,191.53,151.44,118.65,106.69,113.39,105.42,104,102.13,114.81,105.8,110.03,114.45,114.86,100.51,76.535,61.986,64.265,77.933,51.271,66.598,67.921,61.568,62.195,65.263,71.763,72.799,67.761,72.954,66.51
2851,55.835,47.599,48.951,39.502,56.242,109.48,352.6,488.07,490.48,476.25,456.96,411.59,359.66,259.07,173.38,130.6,106.09,79.189,94.872,90,88.641,91.668,99.298,92.177,95.658,97.251,105.63,90.004,71.305,51.409,51.012,62.652,50.349,59.105,68.958,59.057,63.972,58.754,74.244,66.773,70.995,69.032,56.883
2852,109.38,55.588,56.793,56.461,63.271,127.96,379.49,526.02,524.88,523.92,501.69,457.45,393.63,276.08,165.66,125.51,88.8,74.066,92.589,78.299,78.339,78.456,85.221,82.715,92.094,89.771,88.819,85.028,64.809,46.493,52.146,62.828,42.784,50.662,53.596,46.687,58.58,52.798,61.408,58.888,66.644,59.536,59.291
2853,139.15,39.866,43.461,33.187,53.32,111.44,381.1,538.76,550.47,537.51,518.43,479.81,414.56,273.87,143.88,88.779,57.545,37.061,53.238,42.643,47.465,55.852,58.636,51.496,62.106,59.992,59.425,51.532,28.748,15.234,14.699,16.944,0,16.639,10.042,11.648,6.0326,7.9564,17.116,18.994,9.2656,12.048,13.313
2854,79.161,71.637,68.005,72.653,83.439,150.65,432.87,609.16,621.96,611.85,593.88,554.22,484.89,331.15,177.49,117.84,85.443,58.222,70.482,68.831,69.602,72.877,77.094,81.372,89.762,90.174,84.746,85.366,73.552,58.362,67.169,76.551,65.742,80.207,73.355,77.228,85.734,76.499,76.862,81.843,79.547,82.427,72.607
2855,153.13,62.137,68.654,63.56,78.549,151.74,452.38,640.52,657.8,654.75,638.61,599.98,519.95,345.66,166.32,105.15,69.193,39.111,49.096,56.584,50.982,50.391,61.297,62.586,58.121,64.425,69.943,63.947,42.098,33.002,40.618,32.009,31.286,29.992,31.723,32.193,34.793,36.051,34.36,34.739,37.725,43.218,41.809
2856,80.942,81.227,77.263,75.547,92.078,166.25,488.81,683.72,710.27,714.68,704.53,666.19,579.63,386.87,192.19,121.78,73.098,47.305,54.214,47.397,55.792,53.241,60.984,60.131,63.053,72.671,70.864,66.137,46.68,48.087,62.754,59.041,54.156,68.821,61.398,64.169,62.574,68.482,73.37,70.334,62.154,71.979,53.221
2857,174.18,65.651,71.258,71.838,85.747,173.59,509.75,711.1,756.22,756.74,763.05,718.58,626.98,407.74,183.74,108.79,63.468,23.503,27.252,23.534,27.05,31.208,38.957,33.643,40.241,43.619,36.02,35.36,23.618,24.089,18.974,19.466,16.285,23.696,23.022,23.191,21.321,19.515,25.942,25.773,20.369,30.883,20.529
2858,145.93,104.36,97.411,96.666,113.26,209.13,563,775.64,816.87,846.68,852.53,815.64,729.86,489.04,237.16,149.57,100.58,37.921,52.222,50.394,49.051,48.123,60.833,68.684,62.781,71.651,75.632,73.163,46.628,54.302,55.729,59.274,56.975,55.558,58.439,56.039,63.35,61.529,65.747,75.006,69.401,77.833,67.391
2859,130.4,76.044,74.618,77.343,88.909,184.56,552.74,794.18,843.9,875.24,887.05,864.78,772.58,505.3,232.9,137.39,78.662,18.16,0,6.147,14.269,10.882,12.569,14.719,16.174,18.881,22.553,24.038,7.9121,12.615,13.34,22.591,3.351,22.277,9.2936,14.826,14.473,16.1,17.827,23.516,17.11,19.229,8.5124
2860,137.15,132.31,138.29,132.19,149.16,246.39,636.53,892.54,959.3,1006.3,1029.9,1017.1,921.26,633.17,314.02,200.21,153.31,71.351,53.745,51.378,46.649,53.003,59.179,58.864,57.847,59.719,68.464,57.576,59.341,76.289,77.915,90.498,78.308,95.867,96.09,85.251,96.996,104.22,94.359,97.026,103.74,107.25,95.225
2861,223.92,101.65,90.979,103.8,131.86,227.05,640.68,912.91,978.27,1033.7,1077.5,1057.6,974.59,664.07,325.75,201.21,139,41.924,13.317,0,0,0,0,9.0315,7.3845,10.995,10.363,8.6605,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2862,193.59,116.77,110.75,120.22,136.2,241.35,655.43,955.66,1045.2,1106,1161.8,1176.5,1091.6,763.07,374.93,238.01,180.39,72.035,3.0142,0.29463,6.4599,2.3394,3.5602,2.161,14.635,12.098,9.7817,12.089,0.39514,12.118,15.683,20.309,13.207,27.277,27.205,24.31,20.045,28.016,23.493,23.942,29.547,28.724,16.803
2863,164.99,157.88,151.7,155.35,172.92,284.09,727.24,1037.3,1132.3,1213.4,1291.9,1319.5,1249.2,892.39,473.6,322.87,269.92,133.63,37.306,32.53,33.178,30.044,36.466,41.075,41.758,41.147,44.218,44.379,32.307,59.062,64.769,70.397,59.987,82.042,75.878,74.79,76.11,80.471,77.924,84.121,81.859,79.383,75.481
2864,188.26,138.27,137.45,148.39,170.56,279.06,734.82,1062.2,1168.4,1271.5,1364.4,1420.8,1357.9,987.37,522.5,365.62,315.75,146.86,9.5302,14.518,2.5,17.355,12.91,20.138,13.996,12.794,17.075,12.859,18.27,25.831,35.704,42.188,36.05,44.278,41.322,36.09,29.866,46.258,42.404,45.026,46.029,45.254,40.512
2865,237.48,167.07,162.96,172.2,194.05,319.67,785.92,1127.4,1253.3,1353.9,1465.3,1557,1507,1125.5,615.29,454.93,382.71,191.99,19.412,17.535,17.749,21.527,23.923,20,27.708,30.029,29.371,22.322,18.304,29.092,39.803,36.736,30.348,35.39,29.067,35.46,30.8,38.65,33.351,39.001,37.861,45.161,32.831
2866,227.72,154.25,156.96,163.77,188.44,311.82,799.05,1149.9,1283.2,1401.6,1534,1642.9,1606.7,1222.1,685.88,505.26,420.86,186.17,8.5621,2.0094,3.033,0.38509,8.1079,7.0428,12.619,6.411,7.0928,7.1058,2.2238,25.505,29.846,37.151,22.49,37.011,28.58,30.388,27.196,36.827,34.431,33.12,34.942,36.147,30.523
2867,221.05,160.32,163.54,169.17,192.66,325.02,823.86,1193.1,1331,1465.8,1613.5,1737.7,1716.7,1321.1,757.02,566.2,449.4,195.18,5.7487,5.8031,0,0,2.5921,8.2789,0,11.163,12.063,10.436,11.404,16.892,28.039,31.081,17.216,42.922,30.565,36.043,33.128,25.643,30.183,27.1,24.922,38.457,32.053
2868,209.55,185.8,185.27,195.53,228.29,352.22,864.63,1252.4,1392.8,1540.6,1704.2,1860,1845.8,1446.7,844.75,636.6,487.38,208.98,30.552,26.529,16.056,24.423,28.137,31.123,28.955,31.351,39.815,36.558,32.065,62.374,60.887,69.329,65.314,74.947,72.123,78.539,74.452,75.707,81.727,84.437,80.23,82.388,76.002
2869,255.78,179.68,186.27,195.17,226.98,356.12,875.05,1262.4,1413.9,1575.9,1738.9,1907.4,1902.5,1481.7,856.96,643.02,455.32,182.88,19.348,22.366,12.439,16.337,25.171,18.188,26.089,26.478,20.524,29.504,29.937,44.196,43.091,45.305,41.438,51.227,51.963,61.392,52.91,57.683,54.975,51.258,46.828,59.165,56.745
2870,248.89,171.44,171.28,186.29,213.82,354.65,870.56,1267.5,1416.7,1569.1,1757.7,1925.1,1909.8,1486.5,840.76,604.53,408.1,151.65,5.388,3.1825,3.0689,5.9585,9.2548,8.884,5.3038,14.621,11.999,3.1712,8.2379,23.095,26.557,27.26,22.498,33.719,30.999,25.183,25.743,27.216,22.251,25.693,25.477,37.762,29.851
2871,151.19,155.9,166.16,167.98,210.39,344.44,859.75,1266.5,1421.3,1586.4,1756.8,1934.7,1900,1458.3,792.47,546.84,349,117.78,10.192,3.7083,6.875,0.93644,5.3743,9.2156,11.245,12.913,17.171,15.66,22.459,39.209,45.835,52.288,44.563,56.501,49.713,55.686,51.517,50.79,51.864,47.486,54.305,52.369,41.731
2872,239.68,192.72,202.18,209.85,242.56,384.09,913.05,1308.1,1468,1627.6,1784,1945.9,1901.7,1437.2,754.64,511.34,308.19,119.88,27.361,33.695,24.608,30.293,29.129,33.597,33.756,45.014,46.09,43.862,48.594,58.993,64.336,76.373,70.618,85.049,82.571,83.089,74.604,82.009,83.381,83.188,77.923,82.3,81.338
2873,222.68,179.61,183.59,189.67,226.23,360.92,891.49,1286.9,1443.8,1584.8,1745.4,1887.9,1809.9,1321.7,655.99,421.41,235.37,66.856,20.174,21.538,15.171,16.558,19.755,17.579,29.562,32.589,36.298,36.961,37.514,44.561,46.977,52.566,58.599,59.984,59.071,54.515,52.644,57.174,55.318,51.69,60.385,53.036,53.335
2874,235.87,169.52,181.42,192.5,212.94,356.31,873.81,1263.7,1417,1553,1704,1809.9,1703.1,1204.5,561.2,336.81,163.35,38.128,8.2526,14.453,3.2462,8.0707,10.879,19.736,18.5,28.423,30.603,38.733,37.346,43.258,36.029,38.055,41.283,40.836,39.625,42.435,30.788,39.961,37.371,41.399,32.684,37.109,41.023
2875,206.35,197.06,202.85,213.48,250.21,378.17,900.88,1281.6,1430,1560.3,1682.9,1768.5,1626.1,1117.8,510.16,299.37,151.13,56.341,47.48,35.018,34.957,38.526,47.55,56.109,60.435,73.522,88.977,102.22,106.44,85.543,82.471,96.291,93.701,99.957,101.9,91.059,91.554,99.839,96.948,101.29,93.703,98.538,94.484
2876,203.54,158.36,163.03,171.96,202.36,332.19,846.82,1214.2,1361,1465.9,1568.1,1615.2,1450.8,965.04,395.24,203.2,82.393,0.758,0,5.4774,0,9.5292,18.088,29.276,41.067,63.217,82.153,100.4,91.52,49.664,34.862,31.983,30.133,35.216,33.704,36.816,23.415,35.048,28.298,41.394,26.75,25.87,32.067
2877,139.74,183.38,196.51,208.72,245.98,375.3,866.54,1241.1,1369.6,1471.9,1543.5,1552.7,1373,881.33,366.94,201.24,100.72,34.804,43.216,36.181,45.96,54.43,82.598,98.15,114.27,160.48,191.02,230.23,214.84,133.53,92.363,99.274,103.92,108.39,107.83,103.2,112.61,109.51,114.06,108.43,106.01,104.2,108.79
2878,301.11,173.85,183.74,186.92,218.48,344.27,838.45,1185,1314.5,1390.7,1445.6,1424.6,1235.5,760.15,288.71,151.04,53.861,0,19.109,19.899,31.492,55.926,79.142,108.08,151.63,204.32,255.76,301.96,256.34,102.12,27.788,24.252,21.757,18.354,26.734,21.127,21.055,21.591,23.75,22.756,22.636,26.972,31.783
2879,225.95,173.91,182.44,192.53,220.82,348.59,822.73,1154.3,1267.6,1335.3,1364.2,1318.7,1115,668.79,253.73,125.5,60.342,29.49,45.927,53.11,69.77,103.01,145.89,203.28,257.22,330.03,403.78,459.51,367.04,158.41,54.403,53.476,50.111,54.64,57.82,50.345,51.945,62.412,55.207,67.287,53.28,61.417,58.681
2880,174.58,173.57,175.54,182.94,220.41,337.78,804.29,1130.4,1216.5,1265.1,1273.9,1210.4,995.62,582.63,218.6,118.13,55.121,37.13,66.206,78.684,104.63,160.49,231.41,312.27,383.28,476.36,543.75,604.6,451.51,182.26,82.447,68.011,72.918,83.978,84.012,71.656,79.652,77.939,76.435,87.555,74.499,80.328,80.5
2881,236.59,199.85,210.44,204.29,237.63,363.06,816.84,1112,1199.5,1227,1210.3,1135.5,918.42,534.12,216.19,130.64,79.676,58.987,96.291,121.36,177.02,248.5,339.3,447.48,531.12,613.91,668.94,702.59,495.93,199.77,88.353,82.032,87.163,89.537,96.48,82.857,82.379,93.605,93.168,98.476,97.719,95.919,89.131
2882,307.06,169.34,173.67,176.05,203.9,330.93,747.13,1034.8,1103.9,1110.1,1089.4,996.67,782.45,437.95,160.84,90.319,49.878,47.621,92.194,122.83,196.13,283.18,391.01,498.71,584.52,624.17,651.47,647.72,407.52,124.58,17.374,8.378,20.862,12.743,11.137,6.9267,17.846,17.082,15.519,12.51,8.954,15.286,21.556
2883,127.57,162.61,164.32,174.65,199.86,314.05,725.6,1000.3,1045.8,1039.2,1002.6,900.31,703.17,395.02,155.02,104.13,77.425,92.286,126.31,168.79,258.95,353.9,451.91,551.25,607.08,626.41,602.56,564.56,334.8,120.85,60.791,69.342,66.832,79.259,78.426,77.908,78.844,83.239,78.979,87.761,79.449,77.345,67.83
2884,313.9,208.34,217.88,208.03,238.65,339.39,739.7,984.2,1030,1016.9,966.26,854.58,660.52,385.02,178.83,140.08,125.67,139.33,180.36,222.12,307.71,403.68,476.06,544.28,562.24,546.82,488.63,436.43,255.24,118.74,60.618,48.351,67.324,62.238,68.014,60.772,65.914,67.148,64.184,73.028,71.934,69.974,67.334
2885,157.98,181.94,186.81,191.27,212.87,311.8,689.51,915.57,949.13,925.06,866.62,756.53,570.16,325.08,161.34,137.92,122.19,139.68,182.03,222.24,292.18,363.09,407.67,434.74,417.69,390.13,334.91,290.73,167.01,94.691,76.742,83.791,83.142,87.682,89.49,83.659,86.919,91.285,88.088,93.095,87.399,84.152,87.685
2886,252.8,191.77,188.27,190.83,207.65,302.7,661.16,873.11,898.22,862.91,797.62,682.79,517.52,292.93,155.02,134.63,122.04,142.39,174.31,205.46,251.98,297.69,312.8,308.79,295.4,257.39,214.2,176.9,103.46,66.101,51.431,49.029,63.295,60.166,62.087,58.296,59.081,64.267,61.212,67.88,59.926,66.747,70.137
2887,245.96,186.72,190.96,179.96,202.98,283.78,625.82,827.83,842.23,808.31,723.98,614.29,455.58,259.24,144.42,135.49,123.83,122.17,153.44,166.13,192.48,210.23,211.57,214.36,191.49,164.68,132.04,101.68,66.095,55.494,48.856,50.132,56.224,54.217,67.487,59.954,60.964,65.367,56.827,69.694,66.776,60.5,70.474
2888,238.95,142.66,139.42,133.12,145.49,219.74,553.77,734.97,737.97,694.95,620.33,516.25,371.86,191.67,90.838,83.144,56.381,62.438,83.75,89.001,96.263,105.32,95.255,88.926,72.34,50.67,39.799,21.966,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2889,156.16,198.22,197.63,192.58,208.66,277.35,581.91,752.99,752.49,706.8,632.9,518.85,389.05,220.51,147.93,127.85,104.89,109.62,117.15,116.65,120.51,120.4,111.94,104.25,97.427,94.49,81.107,67.127,70.869,93.745,94.189,106.01,117.42,118.32,124.07,119.38,121.82,130.56,126.66,130.34,121.05,129.77,125.65
2890,265.03,153.67,157.97,142.84,156.51,227.1,518.46,669.56,664.39,613.45,536.09,434.48,306.12,150.42,77.924,62.959,39.712,45.643,44.465,47.729,33.715,38.812,34.919,24.51,19.816,22.82,10.289,1.5811,3.0557,11.839,8.0924,15.968,23.262,18.811,20.897,18.766,18.363,31.798,18.792,24.399,24.837,24.357,21.598
2891,230.52,171.22,163.27,147.86,159.48,223.52,494.55,637.42,633.65,586.24,505.3,409.71,291.41,153.77,81.319,63.582,34.872,41.313,44.947,49.359,38.2,37.486,35.086,36.285,21.594,32.422,19.733,19.012,23.557,43.085,38.016,45.074,60.216,44.714,49.328,45.683,52.599,62.28,55.217,58.865,55.143,53.596,55.254
2892,221,151.48,146.71,138.22,137.58,195.51,466.21,593.05,577.27,522.17,451.19,357.19,250.58,131.31,56.202,38.235,13.16,23.262,20.222,19.182,17.975,16.002,12.42,13.591,5.5004,7.6229,8.3473,1.6194,13.676,31.401,28.448,35.105,44.123,41.65,51.88,41.83,45.667,56.796,55.925,50.772,46.704,48.561,48.26
2893,204.32,157.08,147.68,142.98,135.15,199.84,441.61,560.38,539.05,486.83,413.98,335.6,238.93,121.89,58.269,40.732,17.975,22.449,31.031,31.147,25.916,17.46,19.457,16.246,13.65,22.353,16.277,17.554,19.639,45.808,45.826,55.93,63.154,56.812,70.66,61.973,64.224,75.068,65.659,70.646,72.86,62.463,65.46
2894,202.12,156.7,145.58,140.95,131.74,190.08,418.92,526.14,498.77,459.41,387.41,307.14,210.79,103.61,52.014,42.765,22.081,23.305,31.129,25.847,28.032,16.975,18.201,23.744,14.434,17.067,21.874,24.927,26.558,41.609,44.651,50.588,64.197,59.837,67.321,58.806,62.185,68.584,62.974,73.965,65.771,63.123,66.67
2895,177.58,138.69,127.07,124.91,111.68,168.68,381.41,474.84,462.03,407.45,340.81,255.12,181.34,83.623,34.534,21.922,13.299,6.5276,16.221,8.9518,8.7207,4.6052,11.504,8.0853,6.3107,6.1427,7.6927,12.522,12.335,36.014,38.529,57.888,59.512,56.061,66.587,52.43,56.396,60.133,68.23,62.855,66.851,60.357,64.177
2896,235.99,142.8,124.47,118.37,105.77,158.58,358.26,444.15,422.99,374.39,304.75,235.31,161.63,77.152,32.864,21.251,4.2082,14.826,8.294,18.268,7.8896,4.755,12.381,7.2086,6.0098,1.8838,14.405,6.165,10.988,23.861,19.245,29.565,33.422,25.108,39.167,26.437,22.098,37.635,39.553,38.763,35.846,38.346,38.179
2897,136.74,134.1,124.15,117.83,109.82,154.88,340.55,417.22,396.45,360.03,298.02,221.8,152.3,76.282,41.295,33.557,23.07,26.668,38.297,34.603,28.518,20.603,30.116,24.56,13.918,28.062,30.2,30.606,34.773,57.29,70.484,75.009,73.125,73.166,78.825,78.32,74.338,82.516,83.356,86.483,88.26,87.972,85.879
2898,157.69,104.92,91.065,86.21,73.264,116.59,293.05,370.82,344.89,295.78,237.22,175.31,122.25,62.334,16.663,6.7676,6.6669,9.1882,9.4166,9.5686,11.232,0,0,0,0,0,0,0,8.7114,25.323,25.504,33.564,47.859,33.552,54.618,43.864,41.169,46.915,55.465,49.541,52.002,50.405,52.262
2899,178.8,115.03,96.747,101.22,94.311,124.18,284.96,352.63,334.89,286.37,228.97,170.14,120.41,55.546,28.85,26.006,17.594,24.679,26.373,22.005,24.931,21.686,16.03,17.691,10.342,17.729,21.152,22.184,18.492,39.19,42.556,44.818,52.866,43.499,55.488,55.391,46.664,60.348,55.117,61.188,54.982,60.872,61.551
2900,151.89,94.993,86.368,75.055,68.389,106.93,250.83,321.09,291.72,255.52,195.3,131.47,91.668,44.648,18.454,19.649,12.733,20.723,25.861,22.659,20.149,19.994,10.164,10.603,8.7207,4.8164,4.8632,11.598,11.134,27.882,31.899,34.488,44.035,31.979,33.766,31.672,31.125,43.337,45.658,49.211,36.88,49.265,34.955
2901,166.61,100.95,90.659,104.44,85.419,98.703,240.15,300.98,275.91,237.69,185.96,150.74,100.07,57.812,39.91,34.674,23.098,24.346,47.234,33.958,36.311,51.648,41.592,29.957,42.158,49.389,33.46,34.183,39.547,46.971,41.777,69.77,57.237,64.47,67.606,59.596,62.385,71.58,100.23,93.172,92.438,71.286,90.406
2902,106.4,85.776,79.267,72.147,74.462,92.1,225.81,272.99,252.79,209.31,163.78,117.72,81.418,47.087,31.684,35.614,34.605,36.482,51.036,51.58,49.824,40.826,39.438,25.349,29,29.038,40.328,40.26,34.09,43.48,47.215,55.929,54.149,50.391,60.613,56.303,55.305,66.024,64.773,71.638,58.094,64.066,64.515
2903,129.47,83.204,74.421,67.511,64.95,87.785,203.6,255.33,237.63,195.2,142.72,98.914,72.04,42.549,41.211,44.974,36.677,50.424,63.977,56.125,55.398,51.052,43.535,43.112,37.81,38.985,49.471,50.712,43.855,45.73,44.804,42.82,50.852,49.856,56.13,59.865,58.751,62.573,68.6,67.283,61.295,67.989,64.882
2904,158.54,80.116,71.498,58.769,53.852,76.821,192.46,226.66,207.54,172.78,124.88,87.555,63.505,41.797,47.302,51.749,55.973,53.475,71.846,76.792,67.385,62.62,59.438,51.149,47.426,59.147,58.966,70.713,64.045,54.546,41.239,42.036,51.599,45.323,53.732,50.569,51.431,62.669,57.001,53.545,48.965,58.596,51.648
2905,152.38,50.926,48.167,33.445,35.821,46.273,149.62,190.32,177.76,130.41,85.928,54.043,38.172,31.952,36.287,46.762,50.115,55.297,63.673,77.159,68.797,64.164,71.998,57.62,45.994,64.442,84.7,94.013,78.196,47.192,10.465,15.953,21.315,4.2415,18.008,9.4323,15.85,19.079,26.589,20.626,17.729,18.98,20.313
2906,56.915,68.716,70.342,61.091,61.067,77.137,164.14,211.01,179.01,158.84,110.68,80.408,63.602,69.735,85.542,86.789,107.14,118.08,134.03,141.25,145.93,138.91,138.7,128.58,136.89,153.85,190.46,233.74,199.82,129.13,83.488,80.856,80.727,85.48,86.247,84.33,89.148,87.525,92.809,98.576,87.396,92.597,84.283
2907,120.28,53.287,45.378,39.524,37.449,50.675,134.52,162.67,155.46,118.07,74.554,56.726,45.847,56.012,95.073,93.574,107.71,121.77,148.32,169.83,165.28,165.07,165.37,168.8,171.83,213.99,275.38,344.06,285.85,145.22,51.175,46.887,45.586,45.574,59.151,51.188,51.875,53.932,58.884,51.327,43.461,50.441,60.37
2908,116.64,62.718,63.612,56.866,53.043,67.975,143.39,170.85,156.9,121.64,82.351,63.398,53.457,89.794,132.81,142.03,162.69,183.05,225.78,240.55,252.22,245.91,280.49,277.52,305.51,361.96,470.71,579.14,460.03,224.14,85.288,71.023,64.925,62.825,69.71,69.44,71.814,73.231,77.329,72.85,65.699,72.849,72.024
2909,71.293,14.048,14.411,6.8734,11.195,13.074,86.826,116.65,103.25,64.843,28.291,14.542,22.128,57.724,130.31,152.26,177.23,213.89,264.08,285.2,313.09,327.72,363.9,379.52,430.48,522.88,676.77,813.23,592.83,231.56,44.055,35.101,28.349,13.861,26.251,20.767,14.914,18.66,18.859,25.508,16.345,18.236,19.591
2910,126.53,67.823,59.801,61.71,56.835,66.968,131.21,151.9,136.27,106.77,74.881,67.059,72.071,135.89,233.09,263.32,311.24,362.08,420.2,475.95,515.3,546.76,619.28,649.68,730.85,861.15,1042.2,1187,837.46,349.14,120.38,91.295,79.974,74.558,79.233,67.288,76.61,78.998,85.063,86.899,76.662,85.43,84.997
2911,92.113,7.9754,12.658,0,0,0,65.063,85.577,72.54,40.632,7.6678,3.2727,31.308,124.39,238.97,286.44,361.7,426.58,526.62,599.68,681.61,728.13,829.79,875.78,970.16,1096.2,1270.9,1391,875.61,309.46,55.528,29.52,15.632,1.6876,13.118,7.6403,10.809,8.6866,11.859,3.1482,11.495,20.791,9.9849
2912,24.267,57.487,55.506,45.15,48.676,44.173,104.37,123.64,111.82,82.327,52.802,52.054,91.8,220.34,397.38,466.31,584.9,677.72,821.99,943,1059.4,1122.5,1248.3,1284.8,1365.2,1466,1596.1,1616.1,995.66,373.7,133.71,111.9,106.45,99.621,95.724,92.31,97.68,101.84,104.14,108.42,103.39,106.9,95.56
2913,177.21,41.11,38.892,31.553,25.662,33.146,79.554,99.281,87.254,59.1,25.575,29.57,89.711,271.41,501.43,602.56,773.07,905.52,1097.7,1235.3,1377.6,1451.5,1558.1,1556.3,1575.9,1598.4,1630.2,1591.4,888.39,284.74,62.523,43.149,36.622,23.807,25.556,22.628,19.978,30.091,34.226,35.235,32.307,42.483,45.304
2914,77.159,24.143,19.381,9.4087,16.368,17.89,53.573,70.232,63.354,36.257,13.256,21.774,108.05,351.73,683.68,826.27,1068.1,1232,1486.8,1653.9,1790.5,1817.7,1853.8,1754.4,1695.3,1648.1,1586.1,1456.2,750.03,232.49,67.783,56.312,49.737,36.948,40.626,36.904,40.087,41.461,47.144,47.851,38.079,45.66,35.413
2915,27.361,41.138,33.757,24.708,29.695,29.933,70.485,84.646,71.016,48.054,31.201,48.937,165.81,498.88,958.35,1163,1472.7,1671.7,1947.8,2096.2,2171.3,2106,2020.6,1835.2,1693.8,1563.6,1419.1,1224.2,601.16,201.86,88.904,90.87,85.894,77.529,71.466,71.526,68.632,80.154,86.625,83.682,81.002,90.025,86.1
2916,83.921,60.17,58.624,43.542,45.478,50.017,88.398,89.576,81.679,63.196,44.704,82.593,244.51,672.75,1272.6,1539.1,1895.9,2108.3,2352.1,2432.2,2374.2,2206.6,2004.7,1757.3,1564.2,1376.5,1174.9,963.89,447.46,172.87,107.6,101.66,90.088,89.25,94.147,89.771,90.866,99.469,101.51,96.873,89.271,92.235,88.831
2917,115.44,29.898,19.858,16.666,19.728,17.294,45.857,53.031,42.582,20.257,19.451,58.013,273.12,820.61,1568,1873,2215.4,2404.3,2538,2511.4,2303.8,2050.3,1774.9,1503.1,1274.5,1078.7,853.37,645.55,255.87,78.611,42.71,33.45,33.617,26.118,29.579,18.035,22.004,23.258,30.149,27.543,29.504,39.021,23.221
2918,45.772,37.75,41.624,28.443,36.896,25.966,57.49,59.007,56.742,35.98,33.057,104.02,358.11,1026.9,1908.8,2243,2507.5,2610.6,2597.9,2442.5,2129.9,1833.7,1525.4,1258.8,1039.2,818.33,611.95,433.88,192.64,92.363,82.468,86.263,94.317,83.434,81.343,86.055,84.655,92.62,95.571,92.07,84.884,92.213,82.816
2919,110.84,26.379,27.601,21.308,16.147,21.945,41.484,46.612,34.701,20.15,22.834,107.45,409.11,1177.5,2093.9,2405.1,2516.9,2544.7,2379,2139,1780.6,1486.9,1204.5,956.01,734.93,541.95,369.12,248.66,96.171,43.239,36.928,40.506,40.753,25.204,34.582,25.529,30.469,25.285,33.105,34.054,31.938,41.973,32.129
2920,37.652,28.761,32.961,28.352,26.977,28.214,45.797,57.693,48.187,35.993,36.513,139.87,471.87,1286.6,2192.4,2418.9,2367.8,2316.8,2053.3,1784,1450.9,1185.6,927.15,698.44,512.76,372.59,258.28,174.14,83.804,65.632,74.093,81.402,91.611,83.481,77.172,75.475,78.636,82.27,87.355,81.328,73.873,77.83,72.201
2921,78.036,30.126,41.077,36.386,29.01,26.502,41.126,48.113,44.484,35.52,37.086,152.59,497.44,1293.4,2090.4,2234.3,2045.1,1940.1,1645.7,1389.7,1097.6,885.64,655.77,472.78,329.28,230.95,156.19,102.74,64.029,55.214,59.408,62.827,75.021,56.488,61.318,57.485,63.217,57.768,69.273,59.87,65.959,63.007,59.648
2922,93.307,36.836,43.933,34.167,37.929,36.337,51.714,50.768,37.238,39.864,50.786,162.21,497.91,1222.4,1855.4,1929.1,1668.7,1542,1270.7,1051.4,815.5,639.93,462.86,314.94,212.49,158.53,107.36,84.645,68.412,66.56,72.797,81.172,99.112,68.632,62.474,60.883,61.546,57.863,60.003,70.521,61.433,71.333,60.243
2923,99.449,17.754,24.039,19.537,17.141,17.946,28.12,27.223,26.912,24.782,29.44,141.05,431.84,1043,1513.6,1527.8,1260.8,1152.4,922.81,748.61,559.07,417.44,290.33,185.02,123.96,87.448,60.567,52.091,41.421,52.488,53.929,76.404,107.17,47.442,37.286,31.167,29.878,33.428,37.997,34.755,29.073,36.83,33.755
2924,9.6513,30.797,38.744,24.673,37.235,32.88,32.571,41.25,43.23,39.364,45.317,136.97,383.58,878.05,1212.6,1191.9,966.57,869.03,690.86,549.71,405.8,304.54,214.05,144.51,105.09,84.724,75.928,76.034,80.593,117.63,129.15,178.05,237.77,110.97,84.933,82.195,85.504,89.082,92.449,89.353,85.451,92.25,79.02
2925,122.86,28.308,37.916,31.943,36.735,33.226,41.163,37.241,32.661,29.226,41.356,113.77,315.14,689.01,923.82,887.36,702.82,627.78,496.06,383.35,273.04,196.72,140.88,91.451,68.867,67.158,65.97,78.41,100.9,132.7,156.05,214.24,317.33,82.471,38.575,39.595,43.629,47.237,43.967,41.285,41.659,50.538,44.978
2926,42.792,52.479,66.468,60.186,65.8,69.976,53.586,67.671,79.327,77.897,68.03,142.16,303.69,561.2,730.75,700.27,540.22,483.7,384.17,313.31,237.8,180.44,153.19,117.21,112.71,114.44,133.83,166.57,217.43,290.61,349.91,455.48,602.56,185.07,115.75,122.01,121.22,115.9,125.27,127.53,118.18,132.18,126.77
2927,137.71,0,0,0,0,0,0,0,0,0,0,45.973,161.6,366.38,474.34,445.01,328.2,286.43,217.99,164.81,105.68,67.786,49.644,31.317,40.95,60.87,90.217,150.16,242.54,312.14,382.29,510.25,679.14,71.987,0,0,0,0,0,0,0,0,0
2928,46.738,20.273,23.631,18.397,20.483,28.026,25.009,20.582,27.506,23.912,14.794,53.644,144.12,293.49,373.77,355.06,259.02,234.59,180.01,144.05,105.08,86.569,77.735,74.878,102.02,150.81,220.33,307.87,446.84,556.81,660.54,797.85,936.65,134.26,53.436,48.815,50.77,58.908,50.391,53.546,45.785,59.963,45.222
2929,71.002,56.695,65.85,57.779,67.998,64.524,59.53,58.276,65.187,64.87,59.566,90.641,154.77,254.23,311.72,286.54,229.58,204.82,172.35,156.15,127.62,113.07,131.03,156.93,208.95,293.34,406.22,530.25,698.79,826.75,937.6,1012.3,1058.6,172.62,89.24,99.347,105.96,99.603,111.78,110.87,97.999,115.77,97.331
2930,43.637,16.069,21.512,22.971,27.855,22.186,15.52,22.92,25.051,23.713,22.919,46.033,98.629,175.99,204.81,197.33,145.75,131.43,112.9,99.469,81.312,94.066,128.76,190.38,275.84,399.09,548.21,671.84,818.23,924.52,980.34,984.16,910.06,115.79,62.877,62.167,66.401,67.31,69.73,67.869,64.051,66.783,58.12
2931,135.84,11.184,18.348,20.083,24.426,18.065,21.445,22.077,27.926,34.511,21.914,41.768,78.781,134.88,158.06,139.38,102.64,96.418,83.149,81.222,85.284,112.23,187.16,283.28,407.81,561.96,705.37,807.81,878.62,910.35,912.86,791.86,660.99,48.176,13.98,15.822,16.021,21.397,16.21,10.052,15.827,23.437,16.241
2932,17.554,17.199,32.974,22.504,37.538,34.805,29.755,35.104,44.496,45.76,42.85,61.602,91.045,132.47,143.53,132.15,111.06,112.51,111.48,115.05,145.78,195.39,317.41,461.85,619.05,764.41,863.96,888.26,862.54,849.38,805.9,657.9,506.81,99.916,76.982,78.72,78.107,84.732,80.524,85.573,80.752,88.379,74.969
2933,110.37,15.982,21.201,16.201,22.701,32.164,26.04,21.671,36.596,34.461,35.38,57.838,74.791,107.98,107.42,102.84,83.479,93.612,102.77,128.79,183.28,273.08,431.96,594.55,737.02,829.24,840.81,777.31,666.1,618.45,540.6,406.03,293.01,45.594,30.398,41.141,37.928,38.38,40.102,37.966,36.316,36.842,29.816
2934,77.541,27.1,31.023,31.909,41.201,39.342,41.787,37.862,51.731,66.413,51.188,73.047,102.19,117.41,121.49,114.24,103.25,119.19,148.33,187.15,273.11,392.21,568.56,721.5,812.88,830.61,742.67,632.46,489.15,437.55,380.39,274.5,199.65,63.404,62.358,61.599,68.499,69.249,68.367,67.425,71.232,72.379,61.811
2935,74.252,32.754,38.529,39.907,41.989,47.262,43.106,41.965,56.832,72.081,71.959,92.084,112.99,120.17,127.68,129.48,128.05,149.08,181.98,240.53,365.45,498.1,650.18,746.9,763.66,705.41,565.64,449.56,322.85,278.62,240.87,185.75,138.25,65.68,63.262,61.542,71.131,73.698,73.59,74.846,64.369,76.705,66.077
2936,109.87,17.851,29.464,32.576,36.861,50.837,31.683,46.737,46.416,64.22,66.863,91.835,109.17,110.44,116.25,122.4,139.24,170.44,212.54,284.05,406.42,521.93,614.83,651.31,592.26,496.84,368.52,266.86,193.73,162.46,145.95,115.19,92.68,45.399,51.025,38.003,46.884,52.742,54.229,54.717,47.14,51.295,45.861
2937,107.19,4.3516,14.674,17.292,30.176,26.72,33.213,39.77,44.867,60.027,68.8,90.662,103.75,104.58,122.48,133.39,157.17,192.68,239.32,311.76,412.12,489.24,511.43,491.52,407.13,320.93,223.34,152.92,105.38,90.004,75.216,53.63,44.774,23.697,25.705,25.011,29.102,36.999,30.929,30.018,18.305,35.552,20.635
2938,0,37.367,50.865,48.666,59.304,67.923,55.99,63.873,75.689,98.767,99.983,126.55,133.34,126.69,170.93,191.37,221.7,250.22,299.21,345.01,411.14,448.88,416.33,370.54,291.63,232.37,172.72,131.93,115.62,118.16,124.53,124.56,113.28,111.96,111.47,117.24,112.35,119.2,122.8,129.22,121.95,123.91,102.62
2939,173.85,13.159,16.677,21.178,30.193,38.781,33.996,35.767,51.078,72.662,73.873,95.691,100.46,105.16,144.3,174.82,185.12,223.65,240.62,270.29,298.74,299.93,250.47,206.85,147.85,122.14,67.332,42.908,40.832,31.758,31.138,18.253,16.761,0,20.352,13.653,13.109,20.552,20.638,16.246,22.074,28.134,16.941
2940,67.111,20.627,36.391,37.698,48.733,56.828,47.387,59.602,67.225,79.768,92.152,109.46,115.32,117.35,173.75,204.66,205.93,229.51,233.71,236.79,225.08,205.34,178.53,131.07,112,93.044,80.547,56.509,55.819,68.403,68.214,64.26,62.215,59.37,55.18,53.652,60.531,64.318,69.532,63.214,65.516,68.164,65.715
2941,50.01,8.6015,7.73,18.626,22.3,38.093,30.748,36.757,49.497,63.137,64.367,78.873,84.694,84.14,139.3,167.82,157.49,168.93,155.34,144.54,126.96,113.45,86.007,65.328,47.435,43.39,32.34,35.425,30.862,27.502,30.118,39.338,34.479,41.307,38.521,43.289,40.732,42.338,41.8,48.796,41.813,45.903,46.143
2942,106.9,46.334,54.656,56.703,55.174,73.258,60.802,74.078,84.1,101.2,93.715,106.56,114.56,109.48,159.4,181.03,169.37,165.82,142.22,130.52,113.79,95.311,83.091,65.396,67.701,65.172,61.061,60.917,54.924,63.573,58.049,71.281,61.231,63.097,65.033,61.73,70.343,76.41,84.855,84.857,79.609,91.191,69.184
2943,140.5,27.073,27.104,35.066,40.035,53.49,43.776,45.283,66.117,69.57,73.386,79.508,77.013,78.052,116.91,124.39,103.25,96.208,81.071,66.157,60.788,44.845,40.732,34.205,31.464,46.795,35.543,36.938,34.188,32.185,24.982,33.116,28.202,33.077,22.967,29.284,29.287,30.428,37.162,34.87,31.828,32.964,27.118
2944,46.264,10.337,15.802,14.693,24.522,39.22,34.088,28.156,38.444,47.763,44.166,53.468,58.022,51.978,79.503,82.465,59.605,60.586,40.591,31.26,26.36,15.977,21.2,22.861,21.146,25.283,30.948,22.987,18.696,24.979,27.046,45.292,33.304,39.157,34.64,29.121,41.088,43.653,51.091,42.323,31.86,42.561,31.834
2945,157.68,44.795,40.155,43.982,50.352,63.312,58.576,53.825,61.011,61.39,63.655,68.942,67.888,64.314,78.02,74.878,62.056,56.434,41.206,43.874,36.198,28.132,45.04,29.6,34.547,43.966,36.505,37.964,41.184,34.43,32.322,39.21,36.688,31.194,37.943,41.034,35.162,40.401,41.837,41.905,35.231,50.412,39.272
2946,98.78,66.843,58.824,57.17,72.787,75.223,73.273,62.837,79.778,73.591,67.841,76.487,72.866,68.942,68.016,76.898,59.602,51.793,52.513,49.819,48.497,45.548,55.153,46.304,49.025,60.862,54.393,52.076,56.163,61.016,67.974,71.074,69.608,68.808,62.747,70.311,65.056,67.271,67.773,67.12,73.881,79.865,65.95
2947,102.6,48.976,46.077,48.559,54.789,66.268,59.139,48.171,51.108,54.934,47.361,48.858,48.953,35.81,50.851,42.038,35.655,38.102,29.776,35.846,34.108,31.492,42.915,37.262,29.039,43.727,39.543,38.074,38.52,51.44,46.798,66.251,59.567,57.402,60.347,67.034,69.036,74.498,69.478,64.505,69.265,74.553,66.245
2948,142.37,48.767,50.618,38.945,51.096,55.496,44.87,33.773,41.314,36.725,32.764,39.175,32.8,33.553,31.836,32.886,23.963,24.47,17.108,24.894,29.183,14.077,34.085,16.926,32.561,33.976,26.234,21.958,31.105,24.331,37.92,40.729,36.532,31.209,27.698,31.944,27.775,39.698,32.852,40.496,45.73,53.13,35.312
2949,120.14,65.967,59.358,51.25,54.377,59.211,58.429,47.17,46.043,38.458,33.146,41.933,38.666,36.161,35.104,34.911,30.92,31.479,28.962,29.739,40.084,25.925,37.87,32.854,34.252,32.866,35.423,35.797,43.914,42.115,48.833,56.887,51.45,48.641,45.236,55.325,49.8,64.903,62.499,58.936,71.165,70.109,54.002
2950,152.04,47.311,41.051,30.594,34.088,42.947,22.532,21.347,14.342,18.695,6.2337,20.388,17.018,4.1133,16.483,12.355,9.0178,6.2308,9.8775,9.2411,10.878,3.3479,11.558,4.9168,8.7424,11.233,14.359,16.135,17.174,17.266,19.923,23.135,31.503,17.851,16.787,20.979,26.555,28.945,32.396,25.283,29.901,32.44,22.101
2951,157.34,72.903,56.555,37.339,41.213,49.037,35.289,25.174,29.164,23.869,14.254,28.844,21.846,18.587,26.222,22.534,24.736,20.745,15.795,15.668,23.025,11.946,17.026,15.811,15.972,27.116,28.809,26.973,33.96,25.404,32.736,40.489,29.437,32.93,35.886,32.73,32.344,36.059,40.571,34.976,40.913,45.533,29.092
2952,151.15,101.08,92.768,73.333,73.717,76.12,62.788,58.618,49.404,50,44.418,53.37,43.626,43.005,44.413,58.653,50.038,47.51,51.727,46.098,46.856,45.392,57.678,51.133,61.905,62.323,63.787,68.201,75.809,74.429,72.752,88.775,79.498,76.168,89.169,79.704,91.081,89.288,86.963,95.484,90.075,95.265,88.148
2953,186.35,67.326,50.287,25.725,23.654,28.865,6.4848,5.7467,0,0,0,0,0,0,0,0,1.4464,2.1833,0,0,0,0,0,5.815,4.3712,15.427,15.981,30.644,21.13,10.304,9.5987,23.298,14.712,20.691,14.33,20.622,21.383,22.971,23.181,25.671,19.201,22.656,13.147
2954,213.02,91.702,67.363,34.265,30.095,34.575,9.7581,0,4.7713,2.3644,2.1179,10.656,12.036,3.9407,11.836,9.2097,0,0,7.7488,1.0008,5.2076,3.4897,18.631,18.045,23.203,33.331,35.994,37.612,31.706,14.295,15.544,21.574,23.646,13.765,22.111,17.668,27.061,23.771,24.501,26.968,25.904,24.337,20.523
2955,171.46,114.42,94.278,47.997,43.637,33.15,22.367,11.365,9.8727,11.696,11.088,22.325,16.246,12.076,29.432,26.282,20.429,18.936,20.799,21.166,24.089,24.653,42.151,42.567,47.876,60.968,65.7,71.721,71.027,49,47.446,64.246,59.638,56.91,55.235,56.418,60.199,65.312,66.155,59.137,60.762,59.118,56.035
2956,228.23,146.44,109.21,59.155,54.858,54.203,44.987,37.998,30.5,36.82,28.474,35.423,52.18,34.232,47.406,38.897,36.302,40.901,37.849,46.147,46.642,55.143,85.593,72.96,94.155,99.036,108.83,115.67,99.452,67.653,67.137,96.27,87.437,64.67,59.68,60.686,70.439,70.356,78.232,70.718,74.708,79.868,67.708
2957,275.65,146.03,100.42,50.719,41.796,37.252,20.136,20.22,15.796,20.505,18.971,26.1,30.404,21.506,31.825,31.178,30.166,28.455,31.005,38.345,36.571,41.634,55.948,62.696,82.274,102.23,116.64,138.87,115.35,65.412,45.73,60.293,54.535,35.366,22.987,30.084,37.057,37.624,38.871,33.298,40.441,40.668,35.955
2958,208.89,145.79,101.32,39.308,27.184,35.349,18.716,11.097,14.786,11.561,19.368,21.069,28.16,22.879,33.633,28.185,28.446,32.717,31.532,45.941,46.852,53.067,86.212,90.193,104.02,146,167.27,209.94,184.6,106.76,74.832,88.333,92.647,54.67,52.273,52.2,52.783,55.247,57.881,66.473,60.026,61.079,57.249
2959,282,145.48,87.039,26.791,11.694,13.787,12.701,0,2.222,2.4555,0,7.8511,13.401,6.933,20.575,16.527,14.342,28.496,28.981,31.332,43.504,62.249,94.877,108.61,147.72,192.94,241.42,303.72,267.97,123.85,56.686,69.841,71.76,16.223,4.1782,14.86,14.177,17.459,16.516,11.705,14.171,14.713,8.4939
2960,240.18,152.22,99.005,39.587,33.125,28.243,23.383,12.826,15.282,17.329,28.602,29.166,35.208,25.536,43.881,35.957,45.619,50.634,64.266,72.939,91.099,113.91,166.15,201.55,260.75,355.19,453,562.83,507.99,256.12,126.22,136.62,125.53,57.987,52.388,48.715,51.612,63.475,54.438,57.844,57.607,57.848,49.502
2961,205.38,168.4,110.88,43.537,31.243,37.232,28.934,21.179,24.078,32.187,31.338,40.08,49.846,41.747,58.651,68.867,66.562,81.608,92.311,103.85,145.29,182.31,267.42,348.95,457.81,607.13,793.94,1000.3,914.51,413.65,187.12,176.66,149.96,76.618,67.528,70.974,76.325,76.59,71.81,80.6,75.198,76.059,71.796
2962,326.58,174.08,109.58,48.97,38.315,32.406,28.907,19.853,28.892,33.881,37.545,46.956,48.132,45.335,62.134,71.335,84.061,104.04,112.76,138.62,203.92,269.84,410.79,556.09,764.39,1007.1,1309.6,1639.3,1442.3,592.43,192.31,147.2,119.04,36.154,27.202,28.329,36.903,29.446,40.556,43.616,40.02,40.776,21.27
2963,228.24,150.54,85.282,28.532,20.9,22.663,24.147,15.973,17.035,32.342,32.495,51.034,45.348,44.925,76.768,92.747,111.42,129.69,166.61,214.99,317.04,449.16,681.43,960.83,1286.5,1686.1,2152.9,2614.4,2179.1,822.2,216.45,157.57,119.7,50.958,36.632,52.962,44.01,49.068,48.706,52.435,52.452,60.185,44.147
2964,177.81,114.49,54.603,2.986,0,0,0,0.52804,4.8292,16.607,17.864,30.736,27.375,26.902,74.947,107.69,130.94,156.95,218.03,295.44,471.39,695.95,1065.2,1507,2006.2,2551.4,3122.5,3618.6,2848.1,974.75,191.29,111.43,77.45,38.434,31.517,39.436,31.588,42.031,35.08,28.22,35.724,38.625,27.449
2965,224.8,155.46,110.08,59.378,46.93,46.945,55.878,57.912,53.238,71.288,76.259,79.283,87.725,98.323,163.8,199.75,250.9,299.61,383.71,512.91,802.16,1166.1,1723.2,2350.6,3010.4,3643.3,4198.5,4619.3,3380.8,1083,230.71,141.58,108.89,81.636,67.076,86.642,83.8,88.879,80.427,88.175,83.826,91.229,77.616
2966,218.01,138.96,85.979,51.851,41.867,46.136,51.687,61.16,60.597,70.854,82.739,87.781,93.865,116.28,201.9,262.15,335.07,408.72,552.78,754.66,1182.4,1720.9,2441.7,3221.1,3926.2,4479.9,4840.4,5038.8,3393.2,1012.8,193.19,119.34,85.382,68.763,59.81,78.5,76.186,79.809,77.417,67.327,79.627,80.483,68.404
2967,119.41,88.467,48.812,15.948,8.5814,11.733,13.48,15.519,32.196,44.284,52.173,65.313,63.868,101.04,233.79,312.15,424.25,528.11,713.62,993.8,1554.8,2226.8,3013.5,3812.5,4399.7,4758.7,4767.7,4677.6,2851.5,783.92,130.1,79.959,54.022,47.285,43.983,44.126,55.431,54.275,49.563,44.486,50.347,50.473,41.287
2968,246.4,98.231,62.425,31.374,29.816,26.006,32.451,39.809,43.469,71.325,72.072,83.154,95.492,140.56,302.61,425.37,562.41,704.79,930.16,1272,1913.3,2645.5,3376.6,4028.8,4363.2,4415.3,4138.9,3811.9,2170.7,554.13,74.491,47.367,26.451,19.662,9.848,25.395,19.879,28.511,14.133,14.961,25.136,25.129,21.567
2969,90.852,102.88,85.787,53.877,54.404,55.605,70.718,72.94,90.565,100.1,115.12,122.14,132.9,194.76,417.62,584.64,745.15,914.53,1175.9,1525.2,2171.1,2855,3351.6,3764,3798.5,3600.2,3153.8,2767.6,1474.5,415.57,143.82,122.22,92.387,104.02,90.377,100.25,111.78,108.78,107,106.67,116.22,113.13,97.094
2970,142.39,60.662,40.864,24.585,29.086,18.653,36.821,53.215,60.249,79.9,92.303,102.19,116.5,182.62,459.95,645.26,821.53,997.15,1228.8,1549,2088.8,2576.2,2826.1,2961,2830.1,2551.4,2111.7,1786.6,896.79,233.65,69.354,65.488,45.298,55.224,53.395,47.167,57.67,56.904,40.296,53.399,47.419,48.11,43.544
2971,160.23,61.885,55.36,29.613,27.778,28.048,40.366,58.612,78.193,80.678,99.503,110.37,115.86,213.98,516.8,714.43,863.8,1019,1197.8,1420.8,1788.4,2090.6,2137.2,2128.3,1925.4,1656,1323.8,1074.3,519.57,143.92,57.309,56.314,35.081,40.033,42.311,43.308,49.622,46.186,48.301,41.237,51.56,46.509,33.181
2972,146.52,74.476,60.502,41.472,49.386,42.311,68.075,86.455,99.98,114.62,130.15,136.71,149.1,239.85,551.62,751.85,845.9,952.78,1056.7,1193,1390.7,1522.9,1455.4,1372.8,1205.8,1016.1,789.49,642.75,324.35,111.82,64.294,64.611,54.035,51.723,53.672,59.296,60.144,69.951,63.96,66.196,64.821,60.687,54
2973,66.808,28.755,15.177,2.9185,1.6448,7.7031,28.373,45.822,60.969,71.815,86.644,92.459,114.87,206.25,496.64,656.33,704.43,788.02,816.82,878.97,958.99,1004,923.67,831.93,716.01,590.45,453.88,357.03,165.45,45.846,40.153,40.728,31.809,45.011,39.268,40.468,49.491,46.231,35.628,45.62,43.273,41.355,36.043
2974,131.81,65.351,48.037,39.355,35.218,43.408,68.63,85.512,97.83,111,124.87,132.99,143.06,232.44,469.34,600.13,601.47,650.33,629.27,640.94,659.46,658.84,578.22,522.36,438.54,374.23,285.35,239.3,131.73,67.172,59.011,59.623,48.228,48.027,50.131,52.873,63.335,63.71,61.226,53.454,57.215,54.88,49.505
2975,32.414,64.682,50.453,38.654,51.703,48.955,73.872,95.623,109.86,123.24,144.87,138.63,154.04,223.75,413.17,495.26,468.06,486.66,455.97,443.23,441.27,420.72,375.57,332.19,289.15,249.26,201.93,177.6,113.99,84.531,93.865,107.54,95.072,106.63,94.834,98.101,107.19,107.6,101.85,110.91,108.66,107.19,101.97
2976,159.28,39.578,35.171,24.404,20.965,32.936,58.58,88.262,93.485,107.96,123.49,130.71,140.93,182.79,316.41,365.05,326.89,326.28,288.4,273.19,254.03,237.52,211.63,188.14,158.53,143.76,110.33,92.195,57.083,33.562,28.446,34.702,24.336,29.078,28.596,34.068,38.415,40.876,28.671,31.339,33.377,32.118,28.922
2977,99.47,25.018,16.235,11.763,17.126,16.184,50.205,78.172,89.933,104.48,124.55,127.06,141.5,165.9,249.76,265.46,229.59,225.06,190.8,177.21,169.52,150.26,124.74,114.8,104.28,92.068,78.518,72.216,51.026,39.122,36.151,52.701,39.508,45.775,44.076,42.661,52.311,46.617,41.857,47.254,58.065,52.938,40.668
2978,73.089,27.918,26.93,26.089,29.608,27.766,61.88,93.42,109.99,122.03,136.77,153.42,143.34,155.71,201.86,207.19,170.46,160.13,138.98,124.82,109.29,105.99,95.035,79.238,76.917,76.284,65.12,60.263,55.027,42.624,50.821,64.021,49.639,55.469,53.743,58.824,63.367,68.257,63.301,60.846,63.815,60.82,55.424
2979,94.418,56.753,42.477,40.211,39.922,41.604,82.391,111.71,126.79,153.51,162.64,169.77,177.45,167.64,179.56,170.36,137.93,124.67,109.26,102.58,93.801,84.78,83.611,81.171,78.854,82.238,72.361,67.749,61.002,62.212,72.298,82.712,67.392,77.548,77.179,86.468,84.213,84.274,85.522,73.438,81.675,87.475,69.883
2980,131.36,20.534,18.727,14.907,14.419,23.082,61.01,99.07,106.2,124.69,142.86,157.41,159.64,138.78,125.66,112.25,82.88,76.169,55.869,48.79,47.932,41.838,37.385,26.47,36.466,36.635,29.9,32.173,28.116,23.256,31.122,36.925,27.162,34.517,26.958,26.953,34.943,33.324,32.595,32.738,37.524,34.897,25.699
2981,4.7762,52.135,45.368,44.038,44.048,46.258,89.299,134.57,146.84,172.12,184.44,191.12,196.03,174.92,149.19,124.48,98.899,94.537,76.33,69.581,69.852,70.946,65.554,53.659,63.064,78.516,71.252,70.136,72.011,77.98,97.046,120.68,106.53,131.88,114.03,127.75,126.89,125.65,123.94,127.69,119.74,123.97,107.17
2982,160.49,11.564,0.40462,7.0931,5.4246,8.2541,54.199,90.33,108.01,138.33,149.58,168.26,162.29,125.13,88.846,63.54,44.051,27.423,16.401,6.5629,5.1012,0,1.3854,1.5813,1.6944,0,4.1473,5.3393,0,0,0,0,0,0,6.3248,7.5149,0,0,0.016122,3.6594,0,7.666,0
2983,32.746,53.279,53.096,54.583,52.902,54.952,112.47,155.6,167.56,199.67,221.67,226.46,230.35,192.18,136.64,109.51,93.597,70.864,62.359,65.707,65.094,61.483,52.258,53.17,51.386,64.179,64.823,69.13,73.396,78.471,97.592,116.68,98.879,116.24,109.41,109.88,121.83,111.95,142.24,123.18,110.44,111.53,100.86
2984,79.848,17.406,13.044,18.322,15.823,16.459,74.626,124.82,132.74,165.93,188.11,210.9,202.92,153.94,101.17,67.409,47.802,31.095,25.512,12.143,17.609,14.741,15.862,7.099,11.878,21.14,12.082,19.16,20.67,25.472,38.41,45.731,33.147,40.647,41.943,44.792,60.218,47.125,50.954,47.095,42.494,50.189,42.236
2985,92.721,54.304,55.163,49.749,55.484,51.871,115.03,163.48,186.31,216.62,239.86,256.04,249.48,204.55,133.58,104.2,91.194,63.585,47.518,49.222,46.693,46.713,45.015,50.183,45.692,47.199,54.561,57.405,64.177,65.633,84.421,100.78,89.174,97.189,95.295,100.41,108.35,103.43,109.71,103.55,109.52,106.18,100.21
2986,151.27,34.395,30.653,27.492,25.438,29.395,99.514,157.8,175.81,210.59,235.01,256.22,256.49,197.85,123.34,87.933,69.579,38.818,29.648,31.565,30.636,20.736,22.37,27.943,29.055,28.369,28.575,29.929,26.398,33.861,37.821,44.383,37.124,46.344,49.775,50.196,57.64,54.562,49.58,56.642,46.709,55.405,49.898
2987,0,8.9604,1.2115,14.647,10.337,8.4979,83.213,139.78,159.61,199.37,215.13,254.58,248.96,192.1,107.33,76.759,58.002,23.091,12.21,10.779,13.588,6.6954,9.5984,6.8648,7.4628,11.071,11.32,6.2644,25.578,30.45,45.146,68.124,53.674,67.277,63.365,68.086,77.839,79.241,72.24,63.577,77.519,70.464,51.941
2988,182.51,33.694,31.954,34.617,28.394,24.987,107.8,168.35,197.34,233.7,265.3,293.99,296.4,227.41,135.6,101.56,82.338,45.238,27.254,27.183,25.307,13.356,18.025,19.461,19.955,26.539,16.313,14.299,27.023,24.752,28.34,35.451,30.258,36.988,39.6,47.888,53.774,47.334,41.016,32.387,46.441,46.592,41.974
2989,37.164,64.848,65.226,69.619,73.085,79.945,163.56,223.08,249.33,286.37,317.73,358.49,358.8,296.57,194.75,158.9,148.54,100.27,80.705,86.251,78.888,73.801,71.29,68.448,71.963,81.572,77.707,78.551,81.157,103.78,118.56,122.82,112.53,141.8,133.1,137.32,147.6,147.27,139.99,144.7,149.29,148.65,136.64
2990,103.79,0,0,0,0,6.8067,95.524,168.01,189.89,237.66,261.06,311.25,314.79,250.03,139.21,96.563,93.722,42.436,12.952,9.3323,3.8263,0,2.7642,0,0,0,0,0,0,0,0,8.6305,0.9677,19.283,22.657,30.193,27.86,29.921,23.727,14.475,20.824,21.832,15.166
2991,95.213,35.87,42.781,43.261,44.37,48.774,144.57,221.51,247.07,282.4,329.57,371.76,387.55,314.22,208.34,163.54,167.86,106.25,66.044,67.19,60.004,56.635,57.391,48.067,48.748,58.63,45.391,57.534,50.772,62.362,67.392,70.873,68.056,80.742,90.951,98.141,96.636,97.025,88.746,85.843,96.578,89.059,87.454
2992,99.576,51.956,49.982,62.688,51.768,62.107,167.77,238.2,282.53,320.01,367.66,415.51,439.02,361.8,245.78,199.26,208.61,154.46,89.592,92.352,89.948,81.107,78.098,68.448,71.249,70.761,72.148,79.211,67.324,75.026,72.357,81.136,70.745,97.4,101.71,97.758,106.23,102.55,102.85,100.06,112.37,98.963,90.715
2993,1.517,23.319,25.559,29.116,25.349,40.617,137.5,223.73,261.51,307.6,355.64,413.54,443.49,371.16,248.21,207.42,240.77,173.67,83.162,91.222,85.199,84.088,77.376,70.639,64.785,68.204,74.642,73.383,45.514,70.672,72.189,82.818,67.213,102.75,105.13,110.57,122.82,111.25,111.98,102.89,110.67,103.3,103.25
2994,157.26,42.717,36.648,48.902,44.046,62.126,173.7,258.55,291.28,357.33,400.55,459.86,493.23,423.16,296.22,254.75,305.33,236.89,117.52,120.52,113.87,110.8,99.025,101.95,84.418,80.448,90.711,97.127,53.114,59.224,40.209,47.144,45.602,63.018,70.72,79.56,83.788,78.568,87.15,72.983,69.79,79.039,77.299
2995,37.468,41.937,51.79,61.716,57.585,72.6,183.6,283.19,326.49,377.69,440.27,507.53,542.2,484.22,355.26,324.94,382.76,306.82,176.05,186.54,186.6,176.63,179.92,156.88,155.07,147.22,157.4,161.06,94.491,103.22,104.75,108.73,102.32,135.24,134.67,141.2,142.29,145.03,134.03,135.78,146.96,147.22,147.14
2996,135.58,31.274,48.636,58.182,47.419,68.508,197.45,283.07,318.93,370.45,433.64,509.48,566.26,508.19,379.18,349.27,423.52,330.63,196.19,210.15,210.72,218.01,200.94,196.96,178.07,181.04,192.19,177.48,86.727,77.52,73.561,79.496,59.681,96.203,100.27,98.42,107.96,105.31,105.77,107.92,123.08,128.63,147.02
2997,56.882,20.932,22.823,31.218,28.661,39.571,174.6,280.98,322.59,384.5,458.03,532.16,591.18,544.72,429.37,407.09,489.27,372.43,250.62,278.06,291.67,272.26,286.34,240.02,213.62,209.24,206.71,193.62,69.213,74.803,64.838,58.654,45.409,88.846,87.189,89.117,97.018,97.471,105.37,110.46,133.74,157.65,208.59
2998,99.316,50.795,54.264,61.751,68.464,77.498,214.43,328.18,375.89,447.02,522.35,606.04,681.07,648.77,546.03,526.81,593.5,464.32,390.69,425.57,446.98,437.76,428.81,367.41,313.93,286.22,269.78,243.17,105.26,99.519,90.976,90.738,76.645,121.74,130.18,130.94,146.69,156.34,165.62,176.34,228.46,294.46,406.93
2999,84.224,45.254,85.362,80.283,145.52,146.18,267.68,338.06,418.7,468.4,541.92,636.19,739.43,710.95,629.35,623.77,675.66,541.98,571.67,607.78,668.18,668.53,581.45,524.02,401.47,311.3,302.4,230.89,114.5,182.05,138.7,161.93,146.31,227.59,221.69,215.25,204.88,195.82,229,279.3,434.67,517.76,798.21
3000,130.15,70.631,63.996,75.494,78.067,92.288,254.86,368.02,428.25,506.16,594.15,694.98,789.75,811.07,748.75,763.41,788.41,686.03,703.87,764.13,772.65,727.02,652.82,514.84,403.94,320.54,271,217.86,92.928,93.381,88.785,87.369,73.687,131.85,150.29,164.69,203.22,255.26,326.07,459.13,678.8,969.9,1323.4
3001,10.044,27.397,34.581,34.278,47.644,60.849,223.3,341.18,405.44,481.02,577.8,691.7,812.99,857.19,847.11,864.64,882.95,804.74,860.5,913.84,896.78,798.39,681.75,497.14,361.63,265.71,212.98,155.18,53.325,66.234,82.063,78.098,76.269,154.48,177.62,194.69,270.72,375.13,527.27,815.06,1203.1,1595.7,1901.1
3002,166.16,37.332,39.673,45.262,45.882,68.637,243.52,370.54,429.97,519.77,612.99,744.11,873.85,968.78,991.6,1014.5,1031.2,984.72,1056.2,1081.9,1005.8,856.19,672.15,468.49,311.95,215.42,154.53,107.31,40.479,44.705,44.841,40.752,38.611,136.81,188.91,240.14,382.26,611.97,914.8,1386.2,1971.3,2485.9,2649.6
3003,59.47,83.498,85.223,96.429,105.59,129.3,304.14,434.44,506.67,601.07,708.37,848.46,1002.7,1152,1227.9,1262.4,1266.7,1241.6,1282.8,1251.9,1098.4,889.54,661.97,452.58,308.14,222.25,175.66,139.07,100.99,122.28,142.99,146.07,137.32,299.89,412,517.57,878.15,1341.3,1903.4,2653.5,3253,3545.4,3185.2
3004,76.764,10.601,15.703,19.949,33.129,60.72,240.83,379.98,444.82,538.57,651.55,810.85,989.93,1176.1,1294.4,1325.1,1307.8,1269,1246.1,1161.1,938.51,708.08,474.7,283.19,167.19,98.256,62.838,35.242,5.6225,25.464,33.782,39.192,34.585,293.13,510.54,718.64,1396.1,2113.9,2834.2,3670,3990.4,3918.3,3003.7
3005,132.51,66.885,72.875,74.914,84.564,113.21,303.37,441.49,522.91,620.6,736.01,908.11,1109.8,1335.8,1468.6,1480.8,1402.4,1349.5,1257.9,1112.1,860.78,625.89,412.5,255.12,154.82,115.63,85.424,66.867,56.493,79.694,88.565,87.053,88.162,564.14,1018.8,1413.4,2538.5,3612.8,4300.9,4602.2,4566.4,3847.8,2538.5
3006,146.06,66.367,68.308,78.684,90.444,114.49,316.02,455.21,538.6,640.3,764.12,956.25,1164.9,1405.5,1522.2,1502,1354.7,1267.3,1100.5,932.73,676.36,468.07,296.68,172.48,108.9,79.944,62.313,50.27,47.349,69.427,83.522,92.265,82.429,1033.8,1921.6,2603.8,4293.4,5261.6,5367.6,4748.9,4006.8,3030.7,1763
3007,42.666,61.803,68.473,78.493,91.481,118.56,318.95,467.04,554.63,660,794.27,986.05,1196.4,1419.2,1491.8,1426.4,1219.1,1103.5,917.77,739.9,515.98,357.41,217.66,133.18,91.189,67.559,60.946,50.979,49.044,88.968,114.78,131.24,122.86,1899.9,3273.1,4211.9,5964.7,6314.7,5571.4,4480.1,3113.6,2374.7,1194.4
3008,195.18,70.393,66.03,72.641,79.494,116.99,324.8,483.25,569.71,673.45,812.88,1002.6,1209.4,1381.2,1358.3,1244.1,992.27,878.29,689.81,545.3,357.51,237.6,140.5,75.703,47.949,37.997,33.422,29.075,41.42,65.709,79.53,90.305,108.17,3174.5,4923.9,5922.3,6914.1,6306.8,4776.3,3150.9,2209.7,1308.9,696.89
3009,85.603,101.02,99.776,117.11,125.81,163.94,372.77,540.4,628.05,746.76,882.12,1065.4,1238.9,1347.4,1229.4,1085.2,831.57,716.22,555.61,429.96,303.32,213.58,141.93,101,82.441,82.322,80.751,82.821,96.595,148.76,185.51,214.23,229.63,5230.4,7163.2,7674,7307.9,5656.6,3683.8,2183.6,1306.9,868.5,472.86
3010,142.97,47.942,46.795,51.433,65.59,105.06,317.84,482.79,574.05,685.94,824.26,997.59,1140.2,1155.7,959.15,798.34,567.92,475.49,355.75,261.92,168.63,99.484,52.336,17.686,1.5392,0,0,0,28.316,92.747,127.04,164.54,221.81,6406.8,7461.9,7508.1,5767.2,3987.9,2258.6,1189,682.74,439.78,232.4
3011,150.24,89.14,90.779,96.979,109.11,145.54,368.92,539.05,632.61,750.4,883.28,1040.2,1127.4,1055.6,809.07,643.41,452.69,376.58,284.76,217.92,150.55,92.593,61.061,35.743,35.223,27.647,44.154,40.415,93.861,195.87,266.64,319.49,392.79,7337.8,7397.1,6608.1,4490.5,2769.7,1434.1,772.28,478.87,314.21,228.49
3012,133.65,90.762,91.449,106.8,121.35,161.44,383.32,562.33,661.35,777.95,912.64,1036.3,1077.5,934.88,648.62,502.49,353.63,293.15,224.26,170.06,121.32,88.747,66.145,47.563,50.153,51.98,51.078,68.134,148.53,314.67,420.22,491.48,553.32,6984.8,5898.9,4768.1,2853.2,1550.7,826.19,450.36,303.64,251.77,241.52
3013,119.76,86.955,78.372,94.448,100.96,149.95,375.62,544.52,653.52,761.33,886.51,1008.8,992.93,787.73,489.3,364.67,240,191.24,137.69,102.27,73.214,59.861,35.37,16.306,16.55,19.616,35.411,27.424,160.13,389.7,523.38,586.05,634.51,5319.4,4110.5,3251,1647,947.02,471.25,276.93,210.33,202.44,244.29
3014,265.59,118.85,116.76,118.31,127.91,165.45,409.84,590.88,689.71,802.82,915.63,995.73,955.46,708.04,407.54,290.24,192.5,152.94,117.06,87.456,63.57,43.082,34.326,31.907,27.228,32.086,37.303,39.149,208.99,501.31,634.7,635.58,653.7,3637.9,2494,1807,949.43,512.65,286.45,196.34,170.02,198.71,312.28
3015,62.498,115.95,113.49,124.08,136.38,189.38,424.01,610.51,713.44,816.07,916.05,981.29,897.98,625.38,336.84,235.75,157.93,132.22,105.5,86.12,68.853,56.686,45.879,46.652,50.427,55.279,59.652,61.288,270.12,593.8,717.02,698.66,648.2,2370.5,1556.8,1154.6,621.56,391.7,273.74,235.55,246.17,311.62,553.71
3016,268.3,126.2,114.65,116.69,137.87,186.1,424.8,609.39,700.43,817.82,905.55,939.29,833,550.65,258.54,172.22,111.83,81.802,61.948,47.754,29.644,27.681,25.605,16.878,21.177,25.345,29.169,28.282,239.32,511.94,589.02,508.05,446.89,1270.8,824.11,605.53,325.31,215.7,160.02,156.94,205.78,339.11,775.96
3017,188.92,148.51,150.83,150.97,165.17,218.89,465.61,647.05,750.76,854.74,925.8,935.11,811.23,517.64,241.65,165.81,113.13,92.211,78.387,64.888,57.49,54.279,43.939,41.704,38.91,56.895,65.167,62.484,257.38,472.1,526.06,444.92,360.75,801.62,533.91,412.65,291.17,237.31,223.79,251.89,369.57,627.5,1341.9
3018,204.49,140.22,139.62,140.3,158.15,206.52,456.91,646.62,745.62,842.91,907.47,897.75,748.2,453.03,195.21,124.48,78.071,66.03,58.045,44.614,38.818,32.032,31.345,26.67,29.04,32.879,40.285,36.758,176.53,333.27,348.62,282.78,233.18,450.51,313.6,270.1,209.23,192.09,217.31,277.18,493.68,959.82,1962.6
3019,236.11,169.18,162.27,161.66,181.22,229.61,484.81,667.47,772.31,866.21,916.27,890.79,729.89,433.45,189.21,115.87,83.489,64.232,54.382,44.617,41.224,34.075,41.673,31.423,37.477,43.872,47.913,45.248,149.74,254.36,262.23,219.71,185.68,315.66,244.84,232.2,212.56,226.29,268.38,416.73,799.92,1513.8,2649.5
3020,282.49,196.86,182.98,185.89,199.09,262.84,508.18,696.72,798.43,878.32,921.4,879.53,704.47,412.32,172.81,112.55,76.662,64.263,58.277,56.985,48.539,44.961,43.824,31.541,39.378,51.184,52.299,50.22,117.21,183.01,191.12,164.28,146.05,234.19,201.89,210.03,216.03,256.86,363.23,655.35,1306.2,2257,3156.5
3021,171.1,178,164.39,167.05,189.8,240.17,496.58,689.63,777.31,858.6,884.61,823.75,644.62,363.88,139.12,83.21,54.809,42.702,45.64,30.872,23.598,21.195,29.076,22.708,27.573,33.681,37.717,33.914,87.151,141.44,155.36,158.82,137,220.85,206.22,224.6,244.52,323.2,523.34,1019,1944.9,2899.7,3258.3
3022,367.98,207.64,195.32,193.05,214.12,273.87,521.58,711.09,792.55,862.95,878.13,803.91,627.36,341.59,121.6,69.171,45.839,33.498,35.584,24.593,18.231,17.621,15.41,15.915,15.53,17.787,27.436,30.934,58.601,93.967,107.66,97.557,94.557,143.03,164.49,177.22,244.11,400.25,768.45,1547.3,2633.6,3281.1,2871.4
3023,250.49,232.64,220.7,226.66,252.04,305.15,560.95,735.32,827.48,872.02,871.74,788.63,600.47,329.47,134.47,90.561,68.408,61.976,58.745,57.464,53.55,48.173,43.41,42.767,49.471,59.251,63.877,64.935,88.751,137.23,152.07,152.99,153.79,216.86,238.32,273.25,405.01,699.12,1330,2384.5,3349.4,3363.9,2337.8
3024,278.92,202.66,192.13,204.2,225.54,283.29,525.84,695.54,777.19,813.4,792.58,695.44,514.43,253.03,78.372,32.246,20.098,13.09,12.618,14.54,2.6236,2.0506,1.3256,0.5203,2.4475,6.1851,12.101,19.241,38.897,76.719,93.591,101.04,113.06,172.63,209.12,264.35,515.98,1037.9,1935.2,3012.8,3432.8,2815.3,1585.5
3025,339.83,252.72,247.05,252.53,271.1,334.71,572.01,741.56,806.23,820.36,796.91,684.8,497.18,263.37,99.159,66.121,47.165,43.29,41.514,32.41,29.966,34.412,28.225,27.278,32.737,46.185,50.01,44.566,71.831,112.71,125.47,139.9,163.55,221.16,295.19,386.53,837.35,1660,2725.7,3493.9,3206.5,2211.4,1090.9
3026,313.82,285.59,278.18,295.38,311.92,371.47,606.09,760.48,816.06,822.19,777.19,659.69,480.1,260.2,116.06,78.87,74.289,65.798,68.75,70.86,68.693,64.172,67.094,58.883,65.001,76.536,87.615,87.789,107.39,152.46,174.57,194.73,217.93,327.96,455.03,640.64,1445.3,2603.3,3564.9,3566.3,2609.1,1546.7,726.96
3027,222.11,230.12,222.74,243.32,263.25,317.42,538.29,678.37,727.75,719.82,661.57,545.61,379.66,175.14,56.598,24.551,25.778,11.307,22.486,20.098,15.318,13.814,16.522,12.464,22.272,29.484,27.345,36.378,67.487,106.4,137.64,166.06,212.3,358.42,588.8,896.92,2111.5,3391.3,3759.3,3045.7,1837.9,975.83,428.18
3028,390.81,246.42,247.79,262.61,281.7,331.77,537.64,671.68,707.53,685.77,632.04,508.25,352.72,164.83,49.317,27.378,25.801,20.83,26.394,20.981,21.215,13.494,16.139,15.997,15.806,29.211,27.738,33.005,60.556,95.882,124.94,150.38,234.79,454.57,874.43,1380.2,2968.3,3967.6,3483.8,2255.5,1146.9,566.11,240.14
3029,233.73,298.68,308.09,340.43,344.92,387.72,590.99,716.48,738.1,723.12,646.97,528.6,382.95,213.74,113.33,87.982,90.502,86.147,92.391,86.448,95.816,86.741,93.678,81.424,96.778,107.24,105.26,121.4,156.07,215.56,276.79,340.56,483.8,885.84,1609.1,2378.4,4148.5,4454.2,3149.1,1748.5,874.72,488.72,286.24
3030,343.57,218.33,235.8,259.06,260.77,301.88,484.16,599.16,619.42,588.11,514.32,406.49,271.33,107.58,16.526,9.2319,0,0,0,0,0,0,0,4.8083,4.5233,17.483,14.647,23.116,71.007,125.74,182.73,284.18,531.25,1138.7,2169.2,3070.3,4357.9,3769.8,2162.5,1015.6,438.96,211.49,98.154
3031,299.12,293.54,305.31,336.63,339.57,373.11,565.48,665.62,675.12,639.82,576.39,457.48,335.57,184.21,102.2,90.744,87.047,87.797,89.272,92.217,93.477,95.202,101.32,91.398,93.363,104.88,121,131.9,186.11,281.18,386.46,562.6,1015.6,1989.7,3298.3,4185,4563.4,3229.3,1629.2,773.1,398.49,262.55,200.44
3032,309.1,245.16,265.74,269.26,277.98,298.17,475.62,573.62,577.14,542.91,471.26,368.59,255.14,113.43,35.437,18.311,26.082,24.003,27.508,19.948,27.419,23.682,36.846,32.976,36.546,54.219,62.42,78.449,160.53,289.87,438.74,757.03,1497,2812.8,4074.1,4596.4,3813.7,2227.2,976.93,424.96,217.73,142.18,94.461
3033,276.83,279.68,294.42,313.37,313.51,326.89,498.47,589.21,587.92,548.44,479.35,374.78,273.37,144.98,76.508,60.348,67.191,62.585,75.596,70.582,70.907,72.42,78.742,74.151,85.275,103.35,124.3,148.37,266.43,477.06,749.19,1276.9,2369.2,3876.4,4651.1,4626.4,3050.9,1587.3,695.51,357.52,232.86,180.4,149.23
3034,363.12,282.34,294.21,303.86,306.11,316.88,476.35,562.06,557.98,526.49,442.73,346.99,250.31,125.84,66.308,50.054,53.083,60.223,61.729,62.855,55.649,65.695,77.189,74.37,85.907,99.066,127.54,157.07,344.6,679.67,1125.2,1928,3280.5,4527.9,4441.6,3886.9,2091.6,982.06,428.22,236.18,167.11,133.3,109.77
3035,245.07,245.33,252.07,265.5,263.96,267.12,429.73,505.46,500.82,454.63,386.42,297.94,194.65,91.008,34.633,21.848,28.598,30.582,35.208,34.715,33.082,36.853,51.515,41.124,60.736,90.145,126.35,176.99,451.34,971.36,1617.3,2706.7,4018.7,4664.6,3824.7,3019.5,1409.8,646.41,293.15,170.29,130.75,105.25,87.104
3036,395.8,258,267.2,271.48,269.15,271.34,417.63,494.01,486.31,436.53,375.04,292.69,196.99,98.532,36.429,27.136,36.567,26.371,35.079,30.623,39.461,48.492,53.712,56.719,76.037,104.98,158.62,243.88,669.51,1427.1,2317.2,3512.5,4374.3,4154.8,2852.4,2051.2,859.42,378.28,180.29,108.89,89.18,69.758,59.227
3037,290.15,310.97,318.52,326.09,313.18,318.21,453.38,523.18,509.64,469.85,405.35,319.05,229.85,146.88,90.096,78.764,92.514,86.472,97.289,96.333,105.7,106.54,124.16,125.64,153.44,201.44,287.39,438.81,1080.8,2151.3,3287.2,4322.9,4351.9,3495.1,2126.1,1471.4,657.76,372.49,248.55,206.43,188.58,168.66,158.83
3038,317.78,228.62,233.37,237.1,223.21,227.22,361.45,412.18,407.62,364.79,289.84,213.07,139.66,53.022,0,0,1.0512,1.7794,8.7991,8.4567,12.626,28.958,42.551,51.652,85.896,158.88,290.68,537.69,1391.6,2651.6,3762,4201,3446,2366.5,1276.2,837.8,334,159.54,83.773,47.007,41.518,37.294,30.714
3039,352.91,287.61,292.63,299.93,282.59,277.72,409.91,454.95,449.72,395.76,334.24,270.75,192.46,103.49,66.372,49.338,64.041,66.642,71.883,75.649,81.714,92.297,115.14,138.03,186.45,295.8,516.28,901.75,2012.2,3417.1,4280.8,3982.8,2736,1709.4,906.05,610.96,305.36,203.8,149.13,126.29,126.12,108.87,96.637
3040,384.87,309.65,320.54,313.64,297.69,303.45,409.02,458.11,438.42,399.83,341.86,275.71,194.37,125.66,77.949,72.308,75.548,82.251,89.584,99.028,103.75,117.5,147.37,184.31,273.47,450.21,829.3,1423.1,2706.1,3961.1,4249.6,3206.2,1867.8,1100.8,589.18,415.07,239.74,181.69,144.72,131.75,125.07,121.97,118.56
3041,262.7,274.46,276.5,278.04,255.12,254.22,359.24,402.13,380.71,334.71,286.52,222.68,150.86,87.098,43.849,44.236,55.365,53.51,65.033,68.541,90.208,104.57,154,203.22,344.72,621.3,1180.9,1938.6,3169.3,4022.1,3725.3,2381.2,1252.7,730.28,404.84,301.39,194.08,151.81,117.28,109.46,105.24,94.58,89.284
3042,440.63,298.23,294.19,296.28,273.68,266.4,360.11,409.05,383.86,337.92,280.94,221.73,163.31,98.473,54.564,49.926,66.711,65.884,76.508,90.766,110.58,135.05,200.6,297.27,525.5,957.35,1736.4,2572.5,3451.9,3671.9,2883,1581.5,773.81,445.48,257.13,200.2,131.73,107.25,85.217,75.823,75.32,69.806,67.541
3043,305.24,333.55,335.25,337.99,314.92,297.3,393.17,427.36,404.09,364.97,316.37,260.59,188.42,129.23,98.052,104.71,108.2,120.78,135.01,154.02,176.87,209.68,318.94,499.74,871.71,1514.3,2462.6,3174.4,3432.4,3107.8,2196.7,1139.8,601.25,405.87,288.41,254.44,209.16,192.07,184.67,174.79,169.97,159.84,155.32
3044,383.01,269.5,264.87,258.06,243.36,223.12,304.21,332.15,317.71,272.35,217.88,170.08,114.16,54.292,23.623,24.943,36.301,48.086,55.723,88.753,119.55,182.66,341.4,616.32,1155.8,1960.9,2843.4,3210,2839.5,2205.2,1399.6,660.99,327.33,200.91,134.5,103.92,71.67,65.004,49.182,34.995,36.778,35.392,31.062
3045,396.98,319.64,314.25,314.16,290.02,266.73,347.88,369.37,347.85,303.3,252.85,208.44,156.7,101.75,77.509,81.099,94.471,104.6,122.01,160.78,216.32,311.1,576.86,1020.3,1755.4,2627.7,3246.5,3125.4,2270.2,1597.3,979.7,496.98,286.71,218.84,167.56,149.18,128.4,122.29,106.3,103.6,104.53,100.03,92.853
3046,343.89,298.79,303.21,291.92,268.86,233.45,316.13,328.99,310.08,269.43,219.8,176.37,133.2,81.095,60.629,62.194,88.277,97.931,127.81,174.9,272.41,426.85,864.53,1503.1,2375.2,3089.7,3185.7,2605.2,1585.1,1032.1,620.94,344.02,219.69,164.01,131.09,120.87,106.56,103.25,88.311,86.723,77.521,79.597,74.922
3047,353.09,314.52,310.13,306.46,274.75,242.78,308.41,322.75,304.08,263.04,221.15,169.96,135.22,90.674,71.258,78.128,108.04,112.97,166.89,227.19,395.42,644.89,1281.1,2082.4,2903.2,3250.3,2826.4,2022.9,1091.9,698.33,447.4,264.82,198.75,160.13,141.27,119.62,110.1,103.59,96.524,90.279,84.67,85.436,83.37
3048,433.24,335.94,339.56,333.13,301.37,259.79,319.3,332.62,308.58,275.73,226.64,188.32,151.86,104.45,95.039,101.09,138.44,160.96,222.56,330.36,602.94,1004.9,1885.7,2731.8,3258.5,3086.3,2252.2,1438.2,727.97,482.7,330.18,222.08,182.93,149.23,123.52,120.84,105.78,109.02,97.017,91.914,90.376,93.695,89.457
3049,350.64,319.93,321.66,315.18,287.39,242.9,291.46,300.89,280.64,237.91,205.64,169.79,131.57,104.19,90.656,101.44,146,185.37,288.52,444.45,868.24,1435.1,2455.1,3133.5,3204.1,2599.3,1658.3,976.41,478.96,343.54,266.79,196.74,162.03,140.52,117.06,114.41,103.87,106.23,101.28,93.159,85.028,83.859,81.41
3050,450.08,319.87,324.97,319.36,278.04,234.53,278.89,287.71,256.69,234.47,192.87,153.85,125.49,92.974,95.13,114.34,174.77,226.2,397.51,649.27,1266,2004.8,2958.2,3255.7,2832,1993.8,1132.1,636.05,314.49,237.31,192.68,139.4,126.65,91.466,74.733,71.58,60.932,66.921,55.417,44.775,46.712,48.513,41.863
3051,380.73,377.59,372.28,372.45,338.49,278.84,317.39,320.13,299.18,267.66,230.76,207.02,168.11,153.38,166.02,187.79,287.31,373.28,640.85,1043.1,1892.9,2697.3,3340.5,3128.8,2342.7,1480.9,808.86,470.28,276.92,258.15,238.35,206.24,189.39,160.58,143.31,143.38,134.63,144.74,136.94,128.43,129.94,128.84,126.59
3052,390.39,299.73,306.54,296.25,258.94,199.46,229.75,232.95,208,184.27,155.19,127.42,111.99,94.536,114.97,146.54,296.13,442.14,845.61,1417.2,2384.7,3058.4,3156,2524.2,1644.2,945.11,465.78,262.64,149.93,137.21,122.33,104.76,89.292,58.946,48.806,46.63,39.881,42.442,26.383,22.098,27.164,22.031,19.169
3053,416.49,356.9,357.4,357.26,312.2,252.27,281.09,274.5,254.53,227.86,195.77,180.16,162.41,158.67,201.46,262.01,480.03,703.99,1313.2,2031,2967.2,3322.8,2858.4,2012.7,1205.4,671.26,351.26,224.96,165.27,169.03,170.35,151.84,145.51,109.66,99.38,92.929,88.344,97.42,83.804,81.747,80.857,77.468,76.064
3054,433.09,381.82,373.17,381.82,336.89,267.63,289.34,287.51,272.68,247.46,215.33,201.46,200.69,217.67,282.17,378.53,736.37,1082.5,1904.2,2683.7,3312,3208.5,2316.2,1474.3,830.03,471.68,274.7,189.43,160.13,182.17,178.11,165.08,159.58,126.61,114.19,111.12,109.6,112.95,110.36,106,108.99,103.02,88.347
3055,371.48,335.01,345.19,340.21,294.27,224.74,238.36,235.46,218.01,196.11,176.34,174.56,179.49,211.19,330.28,476.99,1000.7,1460.3,2415.7,3073,3226,2741.8,1712.4,990.69,536.07,304.48,173.66,123.9,99.13,128.65,137.23,127.39,122.88,91.76,78.406,81.562,72.777,75.56,56.176,57.867,64.748,55.629,50.313
3056,521.56,350.95,357.72,355.57,306.86,235.89,249.02,234.14,220.17,210.7,196.96,207.17,224,292.65,487.7,718.64,1468.2,2037.4,2959.3,3313.5,2909.1,2162.4,1197.2,656.1,353.27,207,124.01,93.078,87.375,106.13,106.09,96.249,92.664,47.668,43.885,30.072,27.52,26.095,22.738,21.202,27.991,27.513,22.636
3057,395.12,425.65,439.32,434.41,387.14,303.08,309.33,307.15,292.51,291.05,283.55,295.14,355.63,481.07,821.02,1174.9,2171.5,2772.8,3416.1,3312.7,2471.6,1673.6,884.29,512.76,322.46,229.45,177,154.8,164.38,214.9,226.47,223.88,213.69,176.99,162.63,151.74,161.03,159.66,160.83,159.88,166.33,153.83,151.16
3058,410.52,339.26,351.64,340.07,298.53,222.31,219.35,214.04,205.99,217.46,220.26,254.79,354.69,563.52,1058.6,1532.4,2606.7,3077.2,3252.8,2778.8,1795.6,1100.2,535.81,287.67,169.43,111.07,71.479,52.692,70.45,98.164,102.83,101.04,102.5,53.465,44.193,35.979,38.819,34.54,28.227,23.959,28.006,22.347,27.745
3059,483.66,393.27,404.33,406.06,348.38,269.83,267.89,269.44,257.98,272.53,298.45,378.43,539.14,887.83,1587,2150,3133.9,3371.7,3027,2306.8,1345,797.02,399.37,243.38,161.89,120.3,98.778,83.048,105.85,139.5,159.94,154.34,164.2,82.298,70.567,64.922,66.531,66.223,70.39,58.497,68.391,60.167,68.842
3060,464.83,391.33,402.98,398.35,347.97,263.58,261.64,259.67,262.92,288.67,344.51,482.69,749.09,1282.9,2158.4,2756.2,3365.2,3282.3,2503.3,1725.5,924.68,541.5,282.45,173.2,121.1,93.772,79.348,67.273,93.36,142.28,160.68,165.17,175.53,84.319,57.34,54.571,63.842,55.954,60.045,57.483,64.365,48.863,50.889
3061,412.8,395.51,407.05,405.1,364.19,282.05,271.14,271.38,281.86,333.54,433.33,658.2,1075.2,1805,2739.4,3207.3,3264,2922,1951.6,1247.1,645.72,381.73,209.13,142.58,114.31,92.077,78.263,71.062,103.71,157.43,193.02,206.17,243.75,112.75,72.179,75.728,78.115,70.231,75.118,68.113,75.158,67.947,82.283
3062,524.42,439.1,454.51,455.23,401.44,328.04,315.96,333.41,355.32,445.93,611.82,980.31,1607.2,2462.1,3264.1,3465.6,2935,2420.2,1453.4,897.47,476.14,298.1,186.99,143.86,120.3,108.86,93.875,89.021,139.29,206.3,248.41,278.5,340.75,139.82,91.648,80.687,82.911,85.845,86.888,81.549,86.607,83.513,82.901
3063,397.56,393.48,416.87,420.03,383.61,295.35,296.98,321.95,376.49,518.51,797.38,1340.5,2137.9,2978.1,3424.8,3303.8,2396.6,1845.7,1028.8,615.77,330.05,209.97,133.37,107.1,93.015,85.953,72.812,67.895,132.52,238.51,311.76,376.71,521.5,178.06,84.775,84.242,78.961,81.636,85.764,80.839,80.253,72.059,78.576
3064,542.28,427.39,436.83,445.69,412.98,336.16,343.19,384.5,484.15,715.85,1141.2,1888,2791.8,3402.5,3347.5,2936.7,1865.4,1378.5,735.43,448.89,249.15,174.42,123.67,88.786,84.018,77.244,68.943,69.089,163.16,313.21,425.87,566.97,834.55,210.5,56.959,51.325,45.584,55.349,61.353,52.309,61.705,50.961,54.7
3065,491.34,463.88,485.1,492.77,462.37,399.62,420.83,507.15,654.13,1043.5,1667.9,2583.6,3400,3577.7,3029.2,2441.2,1417.8,1020.3,562.73,361,237.2,176.51,144.98,133.87,117.51,114.82,107.61,109.6,253.85,543.53,783.11,1051.4,1501.1,350.52,127.81,127.91,112.09,125.55,126.04,115.58,115.69,116.94,114.37
3066,469.55,412.32,438.32,442.78,426.26,367.09,422.3,570.28,809.3,1376.7,2199.4,3105.7,3620.5,3293.6,2431.8,1825.9,976.3,685.65,355.48,233.99,142.19,103.25,79.306,64.526,55.527,54.185,52.082,52.554,284.44,782.83,1176.5,1584.1,2202.8,354.49,54.91,53.337,39.409,49.648,46.631,38.197,36.058,34.644,42.291
3067,530.09,453.15,472.42,494.99,473.51,454.78,556.6,792.38,1184.3,1966.5,2912.9,3609.2,3639.9,2912.7,1919.4,1375.1,729.3,520.88,301.95,210.54,143.98,119.13,90.289,83.03,81.16,77.367,77.218,82.785,479.24,1316.6,1935.6,2468.6,3116.9,420.31,88.347,80.617,64.95,77.535,73.076,69.051,73.521,71.681,75.924
3068,541.04,483.87,514.79,538.79,549.59,557.61,740.07,1146.7,1700.2,2679.3,3551.9,3802.9,3335,2390.8,1468.6,1022,555.62,407.14,250.46,194.43,160.42,133.16,121.14,106.66,103.86,99.875,99.838,114.98,771.8,2066.6,2896.6,3403.8,3819.2,438.47,110.43,101.99,89.052,102.13,92.773,104.94,99.901,103.07,101.46
3069,466.54,453.19,483.95,525.19,569.02,628.23,933.76,1508.3,2220.8,3244.4,3816.3,3571,2759.6,1836.1,1053.9,716.72,389.46,287.42,183.83,138.64,109.53,92.226,79.558,67.206,61.058,70.282,73.127,78.034,1009.8,2679.2,3598.7,3780.9,3844.9,363.8,83.346,82.818,61.406,72.058,69.214,63.951,67.528,68.536,65.373
3070,621.6,472.82,506.47,569.6,655.69,821.67,1300.9,2077.5,2883.4,3730.6,3845.2,3146.7,2189.4,1385.5,759.85,521.38,289.13,223.76,148.62,122.35,89.065,77.132,62.877,55.923,45.531,54.555,54.705,67.951,1240.4,3091.9,3797.7,3648.2,3269.7,237.89,35.071,20.715,6.9578,19.354,15.1,11.31,14.996,12.853,27.052
3071,555.48,557.12,618.3,719.53,899.78,1224.9,1937.3,2865.4,3611.2,4030.5,3587,2648.7,1732,1101.7,634.85,460.5,301.16,254.25,196.08,177.01,162.42,147.17,141.31,132.22,131.69,132.46,130.57,153.82,1497.9,3294.8,3785.8,3234.2,2610.3,285.72,148.56,135.94,130.37,132.74,138.39,133.81,133.76,135.97,136.23
3072,556.91,511.95,602.58,749.91,1058.1,1576.1,2489.8,3369.4,3874,3730.9,2955.7,2009.9,1261.9,783.2,435.3,307.54,202.56,173.29,130.16,106.46,97.143,83.975,70.079,59.196,60.231,60.301,74.946,75.606,1317,2725.8,2920.5,2266.6,1674.8,141.44,56.928,57.11,42.411,54.067,49.077,47.07,43.604,41.643,48.603
3073,700.06,633.57,771.08,1024.8,1532.8,2297.7,3282.9,3933.9,4026.4,3357.3,2416.9,1587,1017.7,670.88,403.15,313.18,229.09,203.33,175.16,168.63,152.44,137.72,128.69,118.57,114.45,125.97,126.24,133.48,1141.9,2113.9,2103.2,1526.8,1080.5,151.23,98.742,99.353,89.141,103.02,97.51,97.14,102.21,94.676,102.15
3074,727.52,712.63,929.51,1332.2,2095.5,3054.2,3888.9,4055.3,3695.7,2713.9,1837.9,1195.8,787.53,537.43,336.66,258.44,209.93,181.64,165.26,152.14,135.31,133.1,126.84,107.73,114.79,120.39,119.42,127.68,832.06,1413.5,1354.5,959.85,657.15,128.63,96.675,96.194,86.392,88.82,99.312,94.313,98.085,93.853,95.012
3075,842.05,796.27,1139.8,1750,2744.5,3718,4138.3,3781.1,3120.4,2093.4,1370,910.26,621.83,425.85,271.8,206.99,170.01,150.93,139.76,138.05,120.72,112.82,98.434,90.642,87.082,84.407,94.476,94.304,541.67,875.78,808,562.93,390.64,70.794,54.401,46.478,44.487,58.779,50.846,45.221,54.883,51.207,47.382
3076,1108.5,1067.6,1621.1,2494.3,3640.2,4351.2,4137.8,3322.1,2525.4,1608.1,1058.9,749.77,556.16,411.85,284.32,227.92,207.11,192.33,182.2,173.3,170.01,159.97,148.79,132.27,124.09,119.77,127.08,127.6,384.17,566.62,519.82,365.66,270.42,100.71,72.271,75.807,65.314,81.586,80.164,74.988,87.229,82.768,81.757
3077,1271.7,1360.3,2167.2,3229.6,4240.1,4430.4,3648.9,2627.5,1879.5,1175.3,790.55,584.85,457.16,336.2,232.17,196.79,176.01,164.94,163.3,157.98,149.58,144.04,134.48,114.7,120.51,110.37,116.73,119.89,248.1,355.11,330.26,239.8,188.57,72.778,56.137,58.791,58.864,63.092,58.959,56.574,69.576,60.032,57.849
3078,1884.4,1902.6,2961.4,4057,4623,4187.6,3040,2040.7,1413.6,901.05,642.45,504.39,416.74,323.34,238.29,203.54,192.36,194.05,189.28,189.62,184.39,180.01,161.51,144.42,137.65,134.68,141.89,145.29,184.33,244.39,219.18,155.98,127.17,50.873,37.521,38.435,31.137,41.986,37.164,35.249,45.495,42.594,40.285
3079,2568.8,2735.5,3937.3,4764.2,4625.6,3650.1,2435.6,1588.6,1119.7,760.47,591.54,502.17,434.55,366.89,298.05,273.09,277.57,276.87,279.38,292.81,302.51,277.99,286.04,248.59,241,228.07,248.97,251.53,220.59,262.35,250.56,208.9,190.64,130.51,120.52,119.8,113.84,132.21,132.04,133.91,141.64,130.4,133.87
3080,3328.5,3414.7,4468,4749.7,3981.7,2805.8,1742.6,1104.4,768.05,535.16,419.43,361.04,323.9,272.97,235.98,212.86,221.57,228.19,245.71,265.04,278.79,260.5,259.67,231.02,204.44,202.17,216.24,201.4,120.9,137.64,109.65,82.828,66.972,15.893,13.721,14.207,2.726,7.7835,19.693,5.7256,17.395,18.511,15.825
3081,4380.5,4335.6,4909.3,4494.6,3288.3,2147.5,1323.2,861.94,631.34,479,407.79,378.3,348.48,318.26,292.71,286.95,316.42,330.56,369.41,403.99,430.18,415.76,422.16,373.33,335.45,309.96,320.7,297.44,165.74,169.39,139.26,114.26,97.033,61.718,54.634,55.004,42.568,60.997,58.237,59.403,62.582,65.298,70.264
3082,5030.7,4898.3,4748.3,3774.7,2505.4,1574,979.52,659.71,512.25,414.9,363,344.69,335.71,332.16,337.51,350.28,406.72,435.37,497.28,551.47,590.07,573.86,577.11,492.34,436.81,388.45,379.43,323.1,166.37,156.59,142.18,118.11,110.01,75.061,67.482,74.528,61.77,69.558,75.347,73.032,82.747,79.673,80.894
3083,5200.8,4843.3,4059.7,2894.4,1813.9,1128.5,700.63,473.74,366.09,315.51,288.91,279.38,273.51,311.28,349.69,393.93,469.65,525.25,627.79,704.11,743.57,718.71,691.11,563.56,470.79,392.94,341.17,276.21,110.66,102.39,94.934,65.811,66.052,34.271,28.222,34.831,22.492,28.5,29.938,23.101,36.532,34.577,30.443
3084,5212.5,4468.2,3274.3,2155.7,1338.5,847.83,545.5,395.75,321.23,285.38,268.66,268.09,281.76,354.99,449.06,508.66,641.5,720.29,857.44,940.66,980.38,928.62,853.42,668.77,514.08,393.22,328.31,237.19,92.203,79.091,61.066,43.795,36.388,8.1997,4.8485,10.331,0,9.7159,9.4901,9.1954,22.277,14.55,15.602
3085,4255.6,3700.3,2463,1589.4,1024.6,686.97,473.2,358.62,306.52,294.98,282.65,288.6,317.35,456.79,639.55,734.43,929.96,1033.7,1212.4,1296.6,1299.5,1173.2,1003.6,744.55,554.64,412.23,318.66,240.07,124.13,125.18,125.4,104.76,106.6,91.006,78.41,89.045,70.817,84.845,92.057,84.935,98.106,92.989,91.594
3086,3374.1,2772.1,1733,1108.4,733.52,493.45,331.32,246.34,208.67,197.79,187.56,208.12,268.55,463,734.89,873.07,1111.2,1238.4,1418.1,1474.4,1391.3,1186.7,939.06,641.73,427.89,273.6,191.34,119.32,30.698,32.755,26.246,20.081,19.591,0,0,0,0.035029,0,0,0,0,0,0
3087,2568.2,2099.1,1351.3,905.89,661.24,502.87,395.03,340.28,301.3,309.29,294.87,313.87,422.37,733.22,1082,1310.1,1561.7,1682.1,1800.9,1800.8,1583.7,1288.7,965.34,636.14,440.97,315.05,232.95,179.79,124.93,142.49,124.16,111.68,118,103.93,98.777,91.878,86.682,99.096,107.2,100.34,123.85,132.6,131.03
3088,1855.7,1524.9,990.97,715.57,546.85,428.27,313.06,249.72,225.57,229.29,228.48,268.01,405.25,799.69,1310.6,1531.3,1778.4,1876.6,1904,1781.1,1472.2,1130.6,785.09,489.99,311.05,205.47,151.62,115.9,86.555,96.824,98.35,87.136,94.28,71.802,74.213,74.257,70.842,75.433,78.481,80.273,84.068,80.039,76.877
3089,1363.5,1114,740.69,561.69,452.55,360.46,253.9,198.89,180.31,186.21,176.7,236.04,415.51,907.71,1511.4,1731.4,1889,1933,1831.2,1629.3,1241.7,895.09,575.89,349,208.71,128.15,90.787,60.95,50.388,59.541,63.559,59.104,59.724,55.93,46.963,42.125,35.291,44.955,49.269,42.587,50.563,46.96,49.493
3090,1125.1,880.85,637.93,505.35,438.07,360.56,261.95,206.51,191.21,197.4,198.25,267.87,491.3,1060.7,1709.6,1903.2,1937.7,1898.2,1677.7,1413.5,1023.3,716.56,448.91,268.83,172.63,115.47,97.653,75.415,66.293,83.137,83.441,70.125,75.971,54.661,57.3,54.534,50.887,58.642,64.75,59.711,68.65,61.593,72.491
3091,791.59,694.96,511.66,429.56,370.94,310.19,226.91,162.32,149.5,162.81,160.31,242.87,494.35,1105.9,1720.5,1847.8,1745.6,1651.1,1365,1089.9,748.49,508.3,307.37,184.99,110.81,84.808,75.26,55.628,52.765,66.079,74.314,74.97,67.27,59.525,55.948,60.727,56.538,68.767,63.046,61.639,66.718,62.05,65.392
3092,735.37,572.58,432,424.62,377.79,294.38,232.99,182.02,162.17,184.95,178.3,260.38,545.11,1141.5,1658,1736.7,1510.4,1395.8,1092.4,875.28,564.04,399.1,256.34,157.85,96.773,83.924,72.512,74.806,104.34,81.074,121.55,88.279,99.757,110.63,89.386,67.04,79.168,43.484,91.94,58.98,96.934,66.518,82.629
3093,667,581.09,472.14,422.05,386.3,339.18,249.72,195.56,189.65,192.84,208.09,300.98,547.43,1083,1476,1461.3,1213.6,1083.1,832.41,646.54,442.31,315.64,213.29,158.28,132.14,118.19,116.45,104.71,108.26,126.6,126.86,123.11,127.81,124.08,119.94,115.7,117.43,121.03,125.88,131.81,135.84,128.54,137.38
3094,545.94,470.99,385.14,337.55,304.69,257.82,179.14,130.52,119.5,125.01,129.87,222.93,441.36,887.28,1153.3,1107.7,870.69,755.37,557.13,415.8,275.4,193.59,119.45,80.111,68.959,52.867,50.792,44.022,50.699,65.507,65.543,63.171,62.698,63.623,65.573,62.496,47.163,63.169,70.279,65.662,68.272,58.378,60.883
3095,588.26,438.49,359.7,313.4,287.39,248.85,163.8,116.96,103.58,107.82,118.53,194.84,370.2,723.44,884.38,822.44,635.3,535.39,394.18,303.33,192.44,136.21,91.647,65.433,52.772,42.49,41.933,35.036,34.415,47.063,39.56,34.362,35.789,31.871,27.452,21.664,17.961,21.83,33.164,28.91,44.308,25.847,39.609
3096,497.29,474.85,396.72,343.99,331.8,289.23,206.97,155.94,135.57,151.74,156.37,218.17,361.36,615.37,712.4,650.79,504.7,433.58,339.31,274.79,198.74,154.81,124.03,115.3,97.955,99.491,98.966,96.622,97.087,116.22,119.15,120.74,115.7,119.27,113.44,115.43,107.2,116.06,118.92,126.06,131.59,118.11,127.42
3097,469.53,367.47,287.12,243.28,221.03,186.4,109.23,63.647,51.468,53.469,50.537,108.57,217.95,391.53,447.39,397.52,296.83,239.22,174.65,134.15,83.946,56.337,28.123,13.555,13.672,12.43,0,0,0,17.269,13.721,16.147,7.6197,7.3087,9.3209,6.2135,0,4.8526,13.605,10.322,13.684,4.6492,9.2075
3098,536.31,440.69,369.95,317.97,300.61,272.22,189.08,144.23,126.18,123.16,124.84,151.72,238.81,363.05,401.22,367.74,288.21,254.21,199.88,173.14,136.74,123.57,105.38,92.628,93.732,86.651,87.028,81.085,94.212,102.24,99.311,102,90.099,94.843,95.073,87.787,89.282,95.294,90.41,100.18,108.27,99.373,103.54
3099,479.4,413.84,336.09,290.5,272.84,244.4,178.49,126.96,105.24,107.61,97.528,127.69,179.02,302.33,292.62,263.66,215.34,189.99,161.36,143.56,109.1,98.236,77.357,74.203,67.805,77.41,72.656,64.467,78.281,85.672,100.19,90.248,91.996,89.365,82.82,87.064,74.819,81.166,87.584,102.81,94.344,94.226,97.053
3100,371.82,328.51,255.18,197.3,191.33,168.17,98.654,49.078,22.753,36.541,24.183,34.782,88.725,149.47,164.03,145.88,114.72,93.474,67.238,64.417,39.403,23.701,19.436,13.718,7.752,13.189,13.124,4.3095,10.319,16.004,20.115,21.098,26.054,28.363,11.266,22.589,11.155,23.329,15.844,15.54,25.034,21.471,19.874
3101,465.54,382.84,299.48,259.11,249.64,232.01,169.68,113.49,85.25,92.763,80.756,86.975,119.85,175.68,179.66,167.04,154.16,135.57,116.03,109.31,91.347,82.728,72.108,67.486,66.942,63.251,65.322,60.424,75.254,84.07,82.314,79.132,73.64,78.756,73.882,71.277,64.468,78.323,76.008,76.382,90.832,80.831,85.668
3102,359.96,346.6,282.71,225.43,216.12,200.74,126.89,76.406,56.404,65.029,43.466,62.173,77.742,114.45,125.55,113.5,103.15,95.351,87.939,78.981,61.514,57.348,51.891,48.578,54.675,51.599,51.366,56.494,56.718,70.751,78.598,66.005,71.294,76.911,68.177,66.162,61.84,74.605,70.906,75.446,80.231,71.344,80.074
3103,430.01,329.27,256.18,209.25,211.35,187.37,125.46,77.776,56.866,54.953,43.197,59.151,67.928,88.831,95.218,95.462,84.086,79.473,71.037,67.309,56.772,48.414,41.902,41.952,42.5,44.385,44.216,34.007,48.328,56.116,47.141,44.483,40.878,52.755,43.173,40.692,37.076,47.891,40.715,48.746,54.696,39.201,47.162
3104,441.08,379.85,307.1,254.06,250.36,239.21,174.45,129.21,98.759,100.89,95.705,95.259,107.41,132.43,128.72,125.91,119.45,118.68,116.45,110.58,99.56,98.096,95.326,95.103,95.309,90.593,86.532,93.928,104.47,117.79,116.63,112.28,109.91,113.75,117.51,111.19,107.23,115.11,115.04,117.72,132.4,117.1,126.11
3105,370.98,284.06,220.48,171.75,168.06,159.72,97.021,47.763,28.969,30.313,15.191,17.306,32.326,44.178,44.151,48.446,44.719,48.768,43.923,34.682,28.638,26.638,15.002,25.442,26.882,22.691,19.647,13.881,20.632,34.006,21.737,19.308,20.941,28.889,29.603,18.758,12.604,32.877,27.321,29.629,39.252,18.745,31.752
3106,329.94,281.13,216.58,168.69,168.46,159.04,98.289,53.453,34.839,36.536,25.139,25.683,33.281,41.898,48.061,45.003,46.931,44.345,44.932,45.678,38.277,43.427,32.4,30.669,26.77,30.074,28.322,33.8,33.495,45.228,46.545,37.769,44.531,47.694,35.731,31.127,34.008,35.087,38.583,39.547,45.599,37.973,45.252
3107,372.77,314.11,261.7,215.29,206.99,206.64,145.19,108.91,86.303,81.465,72.871,74.538,80.307,83.695,88.105,95.49,91.003,93.581,89.221,87.928,79.841,80.102,80.133,80.952,87.981,81.454,85.207,81.554,87.833,101.8,99.321,91.596,88.718,97.466,97.899,88.081,87.521,105.88,102.91,107.3,108.09,108.83,108.15
3108,247.74,263.78,203.75,168.89,163.98,161.03,111.64,64.216,47.758,47.4,31.642,41.775,39.795,47.617,50.983,47.846,51.284,50.791,56.73,55.931,47.25,45.258,47.086,48.914,50.008,48.335,54.767,45.874,57.505,61.422,75.036,67.947,71.448,78.412,68.971,63.643,67.095,75.177,77.614,71.175,78.221,72.548,72.073
3109,393.24,256.48,197.42,170.56,160.77,160.07,113.09,70.006,44.871,51.329,32.5,36.973,37.49,44.524,46.912,33.311,44.544,37.808,44.268,47.607,35.801,38.94,35.457,38.339,43.602,39.804,30.072,28.609,40.056,39.048,36.126,24.91,28.307,22.915,25.611,20.299,16.805,29.016,34.13,27.934,32.362,31.715,36.915
3110,267.47,289.94,240.2,210.25,201.06,199.03,160.27,116.27,101.39,103.87,89.541,86.504,91.217,98.644,97.404,97.477,96.755,93.738,94.484,101.44,91.439,93.948,97.117,99.493,97.093,101.74,97.086,98.346,110.93,117.12,127.77,124.16,118.49,125.66,120.96,117.35,121.31,129.93,131.59,136.73,129.17,130.36,131.21
3111,282.76,188.72,139.45,106.87,103.89,107.02,61.519,29.211,2.8064,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.5181,4.9856,1.3833,0,1.0904,0,2.9924,3.7728,0
3112,259.16,277.67,219.72,191.85,193.36,190.82,158.19,114.47,90.57,99.675,88.336,91.37,85.255,87.936,87.818,87.454,89.631,87.192,94.001,118.86,104.03,86.473,103.92,108.79,121.23,114.03,134.15,131.63,135.81,138.37,149.6,147.38,139.92,149.19,129.85,130.34,132.14,141.06,138.75,137.54,131.79,132.91,122.37
3113,288.22,215.6,165.63,139.6,146.57,141.23,110.96,71.948,59.787,54.792,47.611,50.823,45.548,45.955,47.333,42.833,48.012,41.534,39.354,47.37,37.481,44.169,42.238,39.493,54.022,46.233,50.269,41.143,51.544,49.68,50.14,46.039,47.939,44.421,44.915,45.262,43.1,43.93,54.564,44.656,52.878,45.291,46.94
3114,181.93,192.28,147.72,125.59,126.45,137.42,108.58,80.818,51.287,61.454,47.284,43.775,57.138,44.585,42.54,44.84,50.924,36.07,45.102,46.708,46.91,39.5,39.489,52.039,58.612,47.368,47.504,49.608,56.546,63.224,64.572,77.49,73.245,75.388,69.065,69.248,70.097,83.304,73.405,75.132,75.838,75.035,74.591
3115,295.35,228.59,186.89,165.11,166.15,169.01,152.16,111.71,89.797,96.95,85.791,89.267,86.618,81.152,72.953,70.951,81.674,70.655,71.975,75.167,70.168,71.508,69.045,72.383,91.323,70.032,76.977,72.883,82.598,89.497,89.663,75.058,78.362,80.998,82.681,80.645,82.095,90.393,90.124,92.491,85.939,95.268,94.522
3116,184.1,168.26,130.52,109.31,109.85,121.74,99.652,72.484,51.989,45.704,43.269,43.051,48.703,45.362,35.849,31.571,38.402,27.443,24.805,30.132,20.464,26.595,28.134,34.011,34.575,29.444,30.702,26.305,35.706,40.668,40.276,49.547,43.296,69.267,49.882,58.34,44.192,59.878,55.474,51.773,55.001,53.723,49.171
3117,239.22,170.19,125.38,109.2,111.11,115.95,108.33,80.017,60.633,61.634,52.061,53.471,61.051,54.35,37.054,35.63,42.833,26.461,30.594,34.585,26.637,30.377,29.109,34.569,34.959,37.219,33.23,35.866,38.736,41.941,38.685,31.142,35.113,46.707,39.984,43.352,27.862,46.591,38.339,32.48,43.625,41.834,41.623
3118,213.03,235.27,197.33,180.24,182.97,194.21,183.45,149.9,137.78,143.9,124.78,136.4,144.21,123.38,111.21,116.25,126.57,111.22,104.22,103.23,97.292,107.21,107.95,112.35,114.2,113.74,111.71,110.85,124.33,138.47,137.36,140.04,140.17,150.17,150.7,141.28,140.54,151.55,152.13,158.99,158.5,146.53,156.08
3119,222.89,148.5,115.62,103.92,106.63,112.56,107.43,82.562,62.521,73.06,58.488,68.622,68.912,50.694,33.282,40.077,49.502,28.906,22.853,22.219,20.119,31.759,26.529,26.751,28.222,36.034,27.379,26.51,33.231,39.348,27.819,40.458,37.544,40.414,38.633,37.154,32.036,38.093,43.321,39.526,46.284,39.133,38.682
3120,205.3,142.6,113.98,93.825,98.434,112.57,117.22,92.201,66.745,76.496,66.276,74.318,76.358,64.246,44.453,44.037,53.816,31.209,24.73,24.185,18.2,25.905,26.482,31.187,34.58,30.835,34.443,27.892,37.042,47.153,34.912,41.002,46.862,48.747,45.634,36.723,39.381,47.377,51.037,43.091,46.04,44.905,38.892
3121,203.06,164.04,140.65,126.79,129.26,146.53,148.9,122.55,103.97,117.06,101.6,110.27,114.99,99.091,88.093,78.415,86.958,69.021,57.795,61.013,49.2,58.201,58.556,59.091,63.882,61.256,65.073,55.125,62.544,77.37,69.533,69.412,68.005,82.118,77.965,70.739,69.674,74.488,84.685,80.754,81.974,74.26,81.419
3122,121.92,120.06,85.83,82.61,82.143,107.48,109.25,87.082,72.647,71.33,70.052,80.475,89.736,65.462,51.519,42.898,58.368,40.861,20.165,15.638,15.296,17.757,22.777,22.105,36.977,30.433,20.363,24.6,26.911,40.653,39.101,46.736,46.654,55.724,51.855,43.456,41.697,51.289,48.072,44.613,55.774,48.842,41.865
3123,230.61,167.46,145.06,127.03,139.64,152.96,163.29,144.92,132.01,138.2,131.58,134.29,143.16,127.09,98.052,103.64,121.79,88.963,63.371,60.683,60.369,67.031,62.662,70.464,72.912,63.286,64.212,62.17,75.096,78.578,78.266,73.992,73.39,81.539,81.078,75.024,68.934,79.157,83.521,88.657,89.969,91.321,82.629
3124,171.27,187.42,163.77,145.01,154.38,170.25,189.6,170.67,159.41,163.69,157.88,174.75,177,160.7,140.48,135.69,153.79,124.67,93.103,80.677,89.733,90.979,92.66,91.203,96.799,99.34,96.037,98.028,99.796,124.85,120.04,115.98,124.07,125.76,122.06,118.65,117.11,135.97,135.29,141.92,138.03,126.57,132.44
3125,113.28,91.804,61.649,55.332,55.1,71.448,95.431,82.549,74.067,77.153,83.812,85.207,93.456,77.892,54.923,52.129,83.165,38.713,0,0,0.47509,1.7223,5.7253,2.261,10.022,8.5135,0,6.0833,6.5106,12.264,11.296,10.731,7.2249,24.336,16.083,25.277,4.2373,24.307,17.502,21.822,28.618,11.595,13.565
3126,221.26,157.52,137.01,119.27,129.73,153.85,175.14,169.87,155.34,161.91,159.68,174.63,179.16,158.87,131.05,130.61,160.31,107.01,68.168,67.311,63.002,63.375,66.089,67.305,75.269,69.656,74.028,68.596,76.787,85.055,80.995,77.332,75.92,79.602,89.507,76.819,78.906,90.674,87.463,91.403,97.259,91.327,92.861
3127,146.98,103.53,79.363,73.511,80.46,101.97,122.55,122.1,115.43,125.31,116.69,137.27,148.16,126.27,105.76,100.02,120.52,59.369,27.434,21.533,19.111,25.737,26.646,25.826,24.291,30.908,34.482,26.579,31.769,39.945,41.607,39.303,28.89,42.566,38.383,37.674,29.499,42.773,39.329,40.559,50.094,36.832,36.479
3128,108.44,104.81,85.259,75.286,84.334,107.54,139.83,136.92,134.48,136.05,138.54,154.06,164.71,141.15,116.25,114.65,117.73,56.548,30.214,20.968,23.833,25.722,36.177,27.724,41.374,38.419,40.09,36.529,35.894,52.439,56.651,52.839,49.928,64.686,69.458,51.906,46.79,55.507,55.525,60.685,76.506,50.717,59.383
3129,192.6,148.52,130.63,128.23,130.53,158.34,189.13,190.75,182.8,187.71,193.92,209.63,226.67,199.7,163.89,162.62,152.29,84.458,71.752,68.705,65.61,68.511,75.972,73.719,80.187,76.191,79.025,74.109,76.211,90.371,89.421,87.268,78.344,94.89,91.723,96.397,86.438,95.608,92.633,110.25,107.69,95.859,97.268
3130,141.71,116.7,94.793,99.46,101.57,125.57,164.17,168.16,163.11,169.39,177.38,189.03,213.52,182.18,145.03,141.43,118.95,57.346,43.954,44.997,42.955,45.27,53.603,55.009,60.496,51.778,51.381,53.422,50.606,63.612,65.991,63.77,59.959,67.851,75.197,65.199,60.767,70.145,77.426,78.703,78.297,70.994,76.012
3131,160.18,80.508,65.104,62.893,67.89,97.465,131.01,146.15,135.82,148.62,153.96,172.17,193.96,160.8,119.08,111.33,72.029,25.621,22.852,15.789,11.951,10.669,20.989,23.466,20.724,12.943,15.89,18.011,11.714,11.326,12.598,14.577,11.135,24.393,22.67,16.247,4.824,19.864,18.945,8.5149,21.576,8.9109,10.645
3132,126.34,148.05,135.76,123.72,138.68,161.93,211.05,226.79,216.94,233.8,235.55,266.13,272.65,233.68,190.82,173.62,128.19,83.103,87.797,80.829,85.45,88,90.006,91.396,92.94,96.147,88.677,98.291,94.743,106.7,112.41,115.9,111,129.78,117.41,116.01,116.69,123.86,129.57,127.2,137.92,132.28,121.84
3133,86.117,76.07,59.467,42.077,59.467,89.783,136.54,151.58,145.76,155.15,167.63,191.3,204.94,168.34,112.81,97.387,52.276,2.6012,12.503,5.5184,8.6038,6.5353,17.131,16.764,14.168,12.557,8.3469,16.266,11.57,17.61,14.615,17.708,24.681,27.583,23.262,20.836,13.601,22.538,28.046,21.76,33.92,20.339,22.935
3134,158.84,142.54,122.04,118.59,125.94,161.1,214.52,226.71,232.1,244.52,252.45,279.8,288.6,241.08,180.3,150.63,102.03,71.044,80.178,68.137,75.168,69.813,79.627,80.698,89.309,82.309,78.919,83.411,80.441,100.91,96.583,92.028,91.695,98.641,102.46,94.881,96.397,101.71,105.51,101.33,113.8,103.84,100.42
3135,129.88,114.23,105.32,94.534,107.26,139.46,202.43,216.56,212.33,231.76,244.32,269.27,277.04,232.97,147.72,119.76,83.103,51.404,67.311,53.035,56.906,63.109,70.965,68.486,64.783,67.649,66.195,66.423,66.372,74.786,74.412,77.203,74.295,81.504,78.747,76.445,72.634,80.439,81.899,88.92,91.328,85.932,79.23
3136,98.548,60.954,46.108,39.921,47.008,81.328,136.55,164.05,168.17,173.57,185.68,220.62,230.04,169.99,90.22,62.315,16.707,1.7444,7.1906,0,0,0,0,6.3219,10.153,7.1977,6.021,1.6904,8.9695,11.64,17.419,16.714,11.445,23.988,20.523,13.957,8.3407,22.303,18.435,19.161,22.994,18.885,12.017
3137,156.64,120.3,103.57,97.02,114.14,150.86,206.45,239.49,239.5,256.63,267.14,290.09,289.98,226.24,139.62,110.79,74.205,57.042,69.199,62.904,63.888,57.989,66.12,64.378,73,70.537,70.268,67.144,78.66,85.84,76.612,74.752,72.901,87.818,79.366,74.329,70.186,87.04,90.27,89.667,94.003,84.467,90.711
3138,71.508,106.75,89.016,90.925,105.09,136.84,195.33,233.38,235.64,256.82,260.44,283.86,275.81,200.42,120.32,92.263,59.584,47.734,58.911,53.523,54.447,53.247,53.528,51.969,55.849,61.851,61.552,55.975,66.604,84.834,75.447,80.575,77.673,87.547,83.832,85.359,81.349,91.038,90.745,88.136,95.313,85.443,84.247
3139,83.642,59.507,42.047,37.365,58.457,87.493,156.79,184.84,188.24,208.94,216.12,237.59,230.5,146.25,63.284,45.829,14.974,0.56119,13.943,7.4205,7.4189,1.7465,6.054,8.0032,9.6184,11.49,14.888,13.545,19.776,20.944,13.535,13.088,13.026,18.386,11.939,12.676,3.0146,11.902,19.706,16.735,19.551,8.4209,17.08
3140,195.8,168.45,158.07,153.28,161,200.86,271.44,304.89,316.79,330.87,339.72,355.96,340.13,244.73,158.09,132.62,117.83,101.84,107.59,103.03,109.13,109.27,109.06,108.93,121.47,123.85,121.88,123.83,125.34,132.86,134.73,128.48,119.89,137.63,132.85,133.69,127.36,135.31,146.08,141.18,150.78,147.31,148.28
3141,64.138,57.437,49.62,43.347,62.387,100.26,168.8,208.96,216.12,234.46,236.51,263.3,230.53,124.55,59.213,38.911,19.913,11.056,19.368,17.389,17.287,9.8514,23.039,23.996,25.632,26.826,33.998,28.876,23.963,27.265,24.504,36.227,21.094,35.585,35.597,32.44,23.485,34.973,36.68,35.128,37.962,26.016,24.957
3142,103.98,82.937,63.174,65.165,78.138,121.81,183.74,233.68,244.3,249.88,253.65,267.03,234.69,138.47,65.629,50.159,35.671,27.601,29.248,25.212,30.147,27.923,39.566,38.212,45.731,38.379,43.38,37.593,34.175,40.628,39.154,39.05,32.072,40.69,37.976,41.432,34.555,44.647,39.395,37.264,45.274,39.891,41.003
3143,116.81,127.74,122.48,117.43,138.45,174.63,244.82,293.6,304.22,311.57,315.66,319.58,276.55,176.99,112.22,99.94,92.656,70.157,85.834,86.979,85.668,88.398,97.158,95.684,99.209,102.56,99.498,93.733,94.178,101.77,110.14,111.44,97.191,112.91,111.55,110.43,103.42,109.22,117.55,114.37,120.22,114.55,112.14
3144,81.588,68.518,62.098,70.99,82.703,132.07,197.18,236.38,251.29,267.51,264.5,264.44,212.29,103.9,51.553,36.174,38.508,21.893,34.479,34.347,35.021,30.008,40.221,47.539,47.054,44.985,41.645,38.846,27.135,43.759,50.84,48.873,43.199,57.484,56.32,55.865,55.367,52.854,55.535,54.714,61.029,49.706,50.448
3145,126.1,89.601,83.077,78.305,98.788,138.37,208.84,265.02,277.31,281.77,272.67,271.12,217.22,113.07,59.692,55.369,51.906,38.95,49.845,46.839,50.498,50.807,55.207,60.263,53.846,55.943,56.907,52.554,46.662,61.484,63.063,52.728,52.172,63.594,64.055,59.734,56.847,64.184,62.555,68.296,69.079,63.81,67.695
3146,128.62,126.53,118.56,129.32,133.43,186.38,257.75,310.96,324.5,329.96,316.88,301.89,246.22,143.54,101.5,100.1,91.257,84.87,90.669,88.306,93.355,94.775,105.53,94.09,104.83,99.137,95.252,93.942,85.107,104.48,117.42,111.46,90.086,111.96,116.6,114.59,107.99,117.26,130.38,119.43,122.95,115.52,122.68
3147,65.432,31.902,21.651,22.82,40.856,84.148,160.7,209.98,229.59,228.68,204.95,193.28,133.04,34.453,0,0,0,0,0,0,0,3.7804,1.1924,5.6448,6.4227,3.6382,4.9372,10.452,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3148,139.81,122.35,114.17,113.49,125.14,180.43,250.93,302.58,320.55,314.02,297.63,265.02,205.91,114.26,80.039,86.421,81.565,75.218,82.22,79.323,83.805,78.282,93.33,87.418,93.045,94.592,89.79,96.061,87.567,103.95,96.217,95.028,81.449,93.733,101.31,93.987,96.557,102.07,107.56,103.32,108.96,96.636,107.31
3149,53.869,69.105,63.879,62.877,83.341,127.32,209.83,256.62,272.19,267.97,239.19,211.52,147.65,58.416,44.165,42.528,42.234,33.337,45.327,37.569,47.116,45.224,49.295,49.465,51.797,59.994,66.074,75.325,68.542,65.077,49.942,57.753,40.237,56.087,56.511,57.682,56.819,50.254,62.875,56.686,68.744,59.499,54.165
3150,96.34,61.613,57.814,64.602,87.845,122.83,200.66,254,262.72,263.02,227.52,195.12,132.49,44.944,35.557,36.726,35.605,33.833,45.298,38.581,39.482,42.614,55.679,47.652,57.114,71.923,84.657,93.935,99.491,70.87,50.118,46.585,38.107,45.748,46.219,51.663,38.146,45.751,48.383,48.811,54.78,48.366,51.426
3151,117.64,137.66,125.53,135.09,142.27,192.08,265.5,319.45,333.76,320.65,293.49,245.71,189.82,116.32,98.258,102.13,111.43,103.43,112.33,103.32,109.61,109.74,115.89,122.5,127.05,154.36,184.73,209.41,215.27,164.5,125.19,118.4,109.69,128.2,119.14,124.36,123.63,125.02,138.53,128.15,138.08,128.09,136.89
3152,99.311,70.821,69.547,76.488,87.774,125.92,206.14,258.28,265.17,254.57,216.74,174.93,117.77,43.767,40.122,48.263,50.517,51.346,53.173,53.16,57.237,54.369,77.893,79.284,97.68,133.01,181.68,247.88,257.54,131.25,52.922,45.974,32.752,47.089,39.998,45.128,38.797,35.929,50.893,47.964,58.893,52.94,45.982
3153,57.467,47.409,46.081,50.022,64.565,112.93,180.04,235.24,241.69,231.09,192.95,153.43,83.497,21.727,21.785,32.304,39.91,37.388,47.474,42.315,54.945,50.059,73.548,93.924,133.55,187.4,275.06,383.68,373.53,167.14,50.224,38.173,28.21,32.115,38.691,32.04,26.025,34.94,39.86,28.178,37.95,30.12,33.253
3154,121.66,134.3,129.2,130.3,148.32,190.92,266.36,310.69,317.83,300.8,267,217.12,157.34,98.297,108.66,112.18,118.12,112.96,125.94,132.37,141.19,148.99,183.15,229.53,300.82,406.99,550.17,701.05,638.56,291.76,134.66,116.14,105.4,115.77,115.99,114.18,112.05,116.73,127.23,121.91,134.74,131.91,123.39
3155,64.253,40.989,38.772,38.708,59.288,99.817,168.72,219.9,227.57,206.95,162.3,115.94,62.014,10.404,20.849,36.104,38.798,37.278,52.267,64.483,78.997,94.773,151.45,232.01,350.85,486.76,673.42,842.57,676.86,218.5,34.835,18.795,5.0624,18.377,15.684,15.901,9.5962,20.729,21.589,18.866,26.605,14.847,19.215
3156,145.22,123.78,119.11,121.7,137.48,176.91,251.92,299.23,300.69,285.45,240.88,191.94,146.16,87.912,102.15,117.04,125.77,122.53,149.29,156.81,192.84,233.14,344.36,471.64,646.69,831.13,1035.6,1165.7,846.81,307.13,119.88,100.22,88.431,100.12,101.39,104.49,95.361,104.53,107.37,104.66,113.01,114.27,110.84
3157,116.42,110.52,101.47,99.924,120.17,160.4,230.05,288.21,287.29,257.27,218.12,167.19,120.74,71.701,104.17,108.21,129.32,132.33,167.56,175.35,232.56,307.85,468.27,647.39,852.75,1038.7,1180.4,1231.1,795.51,260.46,107.95,94.364,82.898,89.751,85.703,90.771,77.769,90.041,94.32,89.508,102.86,94.772,92.675
3158,33.88,29.074,21.957,16.829,36.667,74.837,144.6,192.37,193.25,178.09,126.11,89.612,41.638,3.2858,37.671,51.188,81.235,86.815,122.78,162.41,249.27,367.06,564.53,777.49,970.12,1095.9,1119.3,1066.1,563.66,137.72,17.163,12.513,0.86797,1.8469,7.6843,4.1925,0,6.6896,7.105,8.8588,6.9845,2.4404,1.7963
3159,108.22,97.886,87.59,91.9,106.3,150.16,212.02,259.38,260.98,237.68,199.9,147.5,105.66,80.506,121.75,146.9,180.31,187.07,252.48,304.45,428.52,594.18,828.33,1027.4,1157,1183.5,1087,958.45,484.61,171.83,84.614,78.754,66.956,74.854,81.035,72.864,68.535,77.579,80.983,84.12,87.222,82.102,79.725
3160,101.94,102.88,103.08,94.797,118.32,152.35,214.31,260.55,257.28,242.52,204.59,160.83,114.66,99.051,152.47,177.4,239.52,252.08,327.83,415.24,576.16,762.33,965.8,1107.1,1129.9,1050.8,891.14,741.85,351.35,149.43,95.909,90.557,80.639,91.583,109.12,94.053,87.184,93.384,98.501,103.91,105.79,100.92,97.365
3161,47.415,54.464,37.574,42.984,61.263,89.473,152.28,195.64,200.08,175.74,138.24,96.917,65.969,51.936,124.64,171.67,234.61,270.39,360.5,454.09,633.53,795.61,937.11,976.65,908.13,791.56,631.94,496.63,190.03,64.049,41.247,33.166,17.432,22.191,22.44,24.722,22.72,32.575,22.615,31.561,29.352,23.717,25.113
3162,153.3,148.3,133.32,138.65,159.76,197.57,255.42,297.45,293.96,274.73,233.64,194.1,168.81,172.84,269.96,330.45,406.19,460.88,570.2,673.85,834.91,959.6,1001.6,963.94,832.95,703.56,566.81,478.93,234.32,166.54,142.73,133.44,122.8,132.85,139.12,134.73,125.64,141.73,142.26,148.37,157.41,147.05,144.75
3163,44.955,47.296,39.771,46.462,56.758,90.721,151.11,182.2,190.08,178.01,129.97,94.209,77.219,94.064,224.94,298.14,389.84,447.22,546.84,639.37,765.35,821.76,799.31,715.45,594.77,478.88,381.44,317.14,99.48,57.714,42.436,33.14,13.868,25.41,34.778,25.894,25.621,28.257,31.665,31.715,30.368,29.837,19.36
3164,73.466,55.421,40.056,41.968,58.751,98.084,146.84,184.09,187.07,169.61,134.51,98.211,84.547,126.39,288.79,376.73,479.81,543.96,647.59,721.19,792.98,801.8,739.35,630.93,506.14,416.69,344.08,287.56,89.471,52.651,38.478,34.501,28.924,26.812,30.484,29.471,20.515,29.224,36.253,28.895,33.982,29.627,27.483
3165,110.81,112.79,95.54,97.075,120.64,152.45,213.14,245.94,246.16,219.26,188.8,165.27,155.22,224.9,419.56,524.04,629,697,792.2,858.12,887.04,861.37,786.36,649.92,533.18,437.85,377.63,312.93,136.24,115.26,105.86,101.94,86.826,91.213,100.21,92.792,89.633,99.432,103.67,108.68,114.46,104.89,105.83
3166,72.684,79.148,59.989,61.14,81.686,119.01,169.32,198.7,202.58,183.7,154.94,135,142.4,238.07,458.55,587.99,704.24,769.3,866.4,915.78,930.22,863.56,777.86,606.69,477.7,374.67,307,246.68,83.493,77.677,69.226,59.304,47.474,54.71,67.245,60.746,56.533,69.553,74.329,67.031,76.209,74.189,72.677
3167,95.464,91.531,84.761,81.001,92.597,131.12,190.55,219.54,212.48,203.19,175.51,162.97,179.21,320.31,581.41,716.29,843.72,922.51,1030.7,1078.6,1049.7,952,819.95,617.06,466.79,347.71,279.77,217.03,100.99,92.306,86.566,76.999,68.348,78.422,85.042,79.561,77.989,76.497,98.222,88.559,100.04,95.502,82.368
3168,86.797,87.826,79.125,73.556,88.7,121.03,169.38,200.14,207.27,194.19,172.06,158.65,206.44,369.49,689.13,843.37,998.13,1079.8,1192.4,1215.1,1136,983,798.43,569.57,406.52,289.85,220.94,160.08,77.733,75.738,78.651,74.565,53.808,61.688,71.025,68.25,61.82,75.666,82.033,82.031,89.82,77.014,79.932
3169,47.177,31.462,14.393,11.132,26.165,67.205,111.87,143.57,139.44,136.11,116.01,117.37,173.53,403.21,768.37,932.31,1106.6,1178.2,1275,1248.3,1106.3,898.57,671.88,446.13,283.27,179.03,114.54,79.352,9.4022,7.9675,6.1579,14.5,2.4158,8.9586,16.168,9.961,1.9532,14.114,18.565,11.443,26.36,17.674,16.494
3170,100.77,100.26,94.492,93.974,106.34,138.03,191.15,214.98,219.6,213.64,192.2,206.65,289.04,584.51,1021.2,1211.8,1379.7,1446,1468.7,1375.1,1151,898.26,643,429.24,291.49,205.59,159.14,127.97,83.875,92.281,93.427,99.262,82.393,90.309,89.845,97.031,91.949,95.686,114.34,107.04,113.98,105.02,101.97
3171,78.305,70.129,62.339,61.113,68.827,112.62,158.09,183.32,191.15,190.92,176.62,192.64,315.64,666.23,1155.4,1347,1468.5,1489.1,1440.3,1274.2,1006.3,741.11,502,315.5,206.17,143.56,103.58,92.914,53.754,60.348,64.681,61.819,55.236,63.083,69.032,68.758,63.186,72.638,74.722,76.536,83.555,71.634,70.765
3172,44.809,55.291,46.603,40.955,55.178,87.917,134.97,159.17,166.03,167.06,160.96,195.58,337.7,738.32,1254,1424,1468.1,1440.3,1301.3,1108,811.76,573.95,372.65,224.34,149.2,98.022,71.114,55.961,31.411,39.094,43.369,44.048,39.993,43.479,41.341,51.787,48.133,45.972,56.063,55.937,55.025,48.039,48.298
3173,130.63,103.09,102.37,93.28,108.63,148.8,188.29,207.33,212.29,231.36,227.82,270.24,432.17,870.39,1376.5,1497.4,1443.3,1372.1,1173.8,954.67,690.54,490.23,331.97,219.62,162.99,127.31,111.14,104.8,79.785,92.902,90.624,95.748,94.382,94.497,104.38,101.33,95.051,100.74,111.05,108.34,118.27,107.96,115.42
3174,55.881,67.187,49.966,49.351,55.062,100.59,141.88,170.02,174.05,180.88,190.35,243.2,418.57,848.73,1294.5,1368.1,1225.9,1131.7,908.76,714.27,501.72,341.47,228.56,143.28,101.68,76.59,62.633,60.068,36.253,55.848,54.021,61.105,48.244,55.038,62.695,64.035,58.952,67.35,75.253,74.726,78.096,70.397,66.358
3175,54.762,44.768,44.017,36.544,46.25,81.076,127.09,151.55,160.11,167.63,178.13,244.84,411.53,804.6,1163.2,1182.1,1003.5,900.8,703.71,537.68,358.49,246.47,163.94,103.85,79.971,54.167,51.175,35.631,23.802,25.481,35.672,40.617,29.579,30.922,34.085,46.137,39.079,34.357,49.153,52.689,53.841,43.495,45.574
3176,134.72,120.58,111.31,104.87,113.52,157.61,189.68,216.04,224.65,245.98,267.87,325.61,487.43,818.23,1067,1039.5,866.63,773.19,597.47,473.05,353.16,261.39,198.38,158.1,140.08,133.29,117.75,114.01,92.474,105.76,107.53,115.6,97.983,115.98,119.78,110.9,105.08,111.75,127.75,134.61,139.47,132.3,128.66
3177,50.967,26.487,21.394,20.47,27.428,64.045,102.95,133.08,136.94,155.63,187.04,236.48,368.06,635.95,792.67,754.11,596.6,507.82,389.21,294.72,199.74,123.07,89.523,58.908,47.765,29.702,20.417,22.868,0,12.913,17.465,21.864,16.053,22.924,26.865,26.951,24.34,17.942,33.284,31.788,32.745,29.31,24.975
3178,96.825,107.51,97.214,98.996,106.71,142.96,183.65,207.82,222.35,243.24,271.05,317.21,420.06,612.92,699.07,652.67,532.55,463.72,371.79,304.28,235.55,187.81,158.43,134.6,120.9,105.38,105.88,104.29,84.168,105.68,106.18,113.08,107.01,110.02,116.87,119.19,117.95,112.2,133.96,138.75,138.3,129.42,133.21
3179,98.94,80.886,63.634,65.292,78.557,112.85,151.92,173.45,194.48,220.54,242.25,284.87,365.8,490.66,528.18,498.61,399.18,348.88,281.03,225.43,176.06,143.45,120.01,100.85,94.35,68.118,68.922,67.448,53.644,62.209,70.553,64.803,68.418,64.83,70.35,68.256,62.47,66.594,79.901,83.647,91.859,78.802,77.428
3180,15.18,24.475,7.392,7.4135,18.209,53.286,92.421,120.49,136.77,167.68,193.45,225.46,296.32,365.66,381.24,351.34,273.49,234.97,184.99,154.02,110.78,74.447,69.789,47.933,38.516,23.587,10.937,6.672,2.36,14.658,21.423,20.807,16.008,20.874,25.462,24.559,18.766,24.002,29.389,32.795,37.518,30.591,29.729
3181,92.296,94.776,78.029,82.977,89.509,127.94,165.9,186.14,205.67,248.85,278.35,310.38,342.93,383.86,373.4,346.15,294.24,257.59,232.87,193.29,168.35,136.85,127.12,115.45,100.37,86.591,88.084,85.904,67.911,88.262,89.088,98.032,83.973,95.65,97.064,89.674,91.841,88.788,109.04,109.25,109.78,111.69,107.93
3182,88.173,80.289,65.915,63.905,76.509,112.96,151.7,180.71,196.74,243.4,274.61,297.45,330.85,333.99,303.24,286.21,241.04,220.51,198.44,174.89,147.58,121.26,120.94,103.56,88.721,81.978,71.791,72.08,57.79,75.859,75.839,80.01,73.441,71.25,78.501,80.07,72.454,80.679,83.744,96.215,97.172,93.986,92.532
3183,17.041,30.739,23.224,28.562,41.554,75.695,111.19,139.65,163.48,205.82,245,267.9,293.35,274.3,242.32,218.91,191.68,171.56,161.99,131.35,113,89.175,86.002,68.134,61.596,46.77,37.739,39.048,19.444,40.774,39.096,39.213,37.447,40.251,37.59,41.25,32.398,39.721,51.314,55.46,60.216,48.764,47.875
3184,128.85,134.05,119.39,122.9,130.9,174.44,205.21,241.3,252.97,309.77,357.69,382.46,396.58,360.38,303.83,288.94,263.32,246.14,245.68,225.07,207.58,178.47,175.33,165.8,153.32,132.86,125.89,124.87,109.8,132.81,135.29,136.92,135.11,143.18,142.7,142.03,138.91,145.53,150.2,153.39,164.95,162.78,157.08
3185,47.051,28.977,18.854,20.436,36.715,74.542,105.85,120.22,153.69,210.82,256.15,294.67,298.95,247.94,194.12,177.31,156.07,145.07,145.54,129.93,104.43,74.945,72.095,70.978,56.928,41.234,23.94,21.912,3.583,14.726,26.221,23.009,19.629,18.61,23.252,21.354,19.069,20.769,27.37,37.682,38.777,30.87,35.077
3186,39.094,79.22,67.23,64.018,78.036,112.83,154.07,175.74,210.21,271.9,323.59,363.69,369.21,315.72,243.59,224.87,221.49,208.29,202.94,186.78,165.22,139.15,133.88,112.77,105.77,88.795,78.987,77.081,59.126,73.071,76.395,80.276,80.644,83.276,88.764,85.811,73.986,89.622,91.455,96.184,105.57,93.521,97.639
3187,85.58,78.423,66.48,62.751,80.536,117.94,151.28,178.98,210.33,280.32,345.67,385.11,399.08,329.65,240.9,221.29,221.61,210.91,206.42,191.5,166.27,143.22,137.86,121.42,111.34,88.736,73.97,70.498,56.039,66.823,74.625,78.871,68.204,71.726,74.061,73.246,72.949,70.129,83.318,82.603,93.313,81.008,79.311
3188,60.104,51.489,41.443,37.86,57.246,99.836,129.2,158.8,188.45,268.36,334.16,386.37,403.05,323.59,227.1,209.82,213.99,191.29,203.3,193.95,163.99,135.01,122.66,105.27,92.517,70.48,51.981,54.31,35.638,50.415,55.482,55.941,49.838,48.455,58.299,58.305,56.82,59.362,66.861,72.123,72.561,63.4,63.726
3189,82.763,96.537,87.44,83.02,97.491,140.33,172.83,202.36,235.29,319.16,401.2,464.65,480.31,398.8,286.14,253.38,266.75,255.46,262.06,247.82,217.41,186.87,163.93,158.39,144.25,112.24,97.953,97.903,82.652,97.096,108.87,109.5,99.366,101.7,106.87,109.03,103.3,116.11,115.58,115.98,124.57,122.57,116.14
3190,77.822,48.307,44.84,47.158,64.509,105.13,137.56,171.33,210.36,290.28,384.22,456.39,485.07,395.1,263.95,243.31,244.05,240.48,243.9,229.97,192.15,143.93,130.76,124.74,110.64,82.789,58.723,60.351,43.65,53.869,58.637,67.634,57.526,48.405,65.734,55.869,51.923,62.821,63.334,73.474,72.313,71.152,67.823
3191,5.994,11.537,1.4847,2.2238,27.575,56.982,90.951,123.72,171.31,261.22,352.07,443.15,468.82,370.54,237.99,214.45,220.77,215.56,227.63,203.93,166.62,108.6,91.223,84.679,67.863,43.142,25.486,27.119,2.2498,14.771,22.687,25.876,21.876,7.0542,22.098,15.42,18.154,26.005,31.415,27.597,36.32,31.543,24.347
3192,92.038,89.372,86.445,88.757,112.55,148.74,179.05,209.18,256.2,343.55,456.91,557.01,589.26,485.32,328.48,296.64,309.81,305.08,307.96,285.06,243.52,180.43,161.9,151.43,137.96,110.62,102.42,99.058,81.268,97.918,98.648,97.636,103.69,84.973,95.698,96.792,95.398,101.09,113.48,109.11,121.8,117.07,108.64
3193,47.573,47.795,48.759,49.782,67.812,106.85,137.16,178.17,221.11,314.97,431.95,531.65,568.65,473.68,306.64,276.66,279.61,278.88,280.15,254.27,203.64,152.79,130.36,120.74,110.33,75.86,69.165,72.162,47.213,67.114,67.4,71.793,65.651,62.155,65.618,58.04,62.069,80.635,78.247,87.556,88.445,82.82,78.822
3194,63.271,62.256,55.903,51.418,73.991,112.7,151.78,185.92,229.13,335.2,453.36,565.04,602.36,491.5,315.68,276.43,277.92,279.98,269.06,247.28,196.67,150.62,125.44,112.94,104.96,75.112,62.356,67.36,56.413,60.403,75.561,80.086,60.27,45.256,58.542,63.085,57.908,64.503,72.231,78.334,84.125,82.308,75.628
3195,91.704,79.139,75.835,82.123,100.59,140.19,172.74,212.4,257.51,363.36,480.42,604.22,635.53,519.15,333.53,291.07,294.11,288.55,279.22,255.17,201.06,160.68,148.65,138.3,120.08,105.73,93.51,92.604,82.421,92.881,106.48,100.21,94.832,78.233,80.943,92.504,81.021,96.978,105.27,102.2,105.01,107.11,97.512
3196,38.841,42.444,31.386,37.509,59.552,105.86,130.2,166.01,217.84,322.12,449.74,557.58,590.01,465.92,285.18,243.58,233.86,221.23,220.28,192.13,150.47,114.26,106.45,86.494,84.388,68.274,58.765,62.86,46.171,50.685,53.911,59.497,54.368,41.54,47.976,45.257,45.081,52.246,62.997,64.576,62.09,64.727,61.915
3197,30.759,65.436,67.975,64.504,86.395,128.88,157.58,188.88,241.4,340.38,470.89,578.44,592.74,473.68,291.21,257.04,240.79,226.75,220.73,199.7,162.08,129.73,124.57,109.23,103.17,91.877,89.095,94.862,70.833,79.237,89.57,90.971,84.089,68.803,69.61,75.143,79.891,85.246,90.159,95.114,96.957,85.146,89.836
3198,140.25,96.5,100.19,103.38,126.63,168.6,193.21,225.15,275.68,381.83,499.4,596.52,605.29,471.09,302.04,259.72,251.07,234.32,224.95,211.78,172.96,151.49,147.87,136.5,130.92,124.08,120.47,129.56,109.04,115.8,114.52,103.95,102.7,78.249,90.207,88.151,86.139,90.441,105.09,103.95,108.26,103.53,108.8
3199,0,19.338,10.783,22.319,41.69,82.311,104.06,142.31,193.83,294.4,405.02,490.89,494.43,367.33,204.99,168.83,161.43,137.56,145.5,119.43,93.171,73.251,67.343,57.903,61.004,61.322,58.757,61.667,38.94,32.674,36.232,44.162,40.016,23.407,29.811,23.187,23.667,31.227,40.965,39.462,38.623,42.757,40.024
3200,111.36,112.18,116.53,111.74,144.19,184.3,216.68,237.2,293.62,391.1,494.73,566.46,550.94,416.86,271.61,243.75,230.97,212.41,205.03,198.67,174.6,157.72,156.19,156.99,156.67,155.24,157.55,171.85,152.08,142.65,146.06,138.15,128.99,106.69,118.59,118.62,113.64,124.65,136.14,133.32,144.18,137.9,137.03
3201,70.422,78.571,66.224,78.587,97.651,132.13,165.74,198.04,252.93,337.47,438.56,499.7,482.29,350.23,207.18,185.14,174.93,164.57,158.03,145.66,128.16,117.88,127.63,124.26,129.21,135.86,149.41,155.75,136.95,111.11,98.646,101.69,85.363,66.252,75.524,69.404,65.319,74.155,83.229,89.068,90.282,87.349,85.289
3202,37.824,34.778,32.612,29.538,63.205,104.34,131.21,153.91,202.14,293.16,373.5,427.34,406.19,277.59,155.26,130.73,129.81,109.6,112.46,99.815,90.008,82.89,88.832,91.632,107.73,126.49,150.98,192.6,165.52,87.239,55.339,49.775,36.804,19.029,21.909,23.733,16.387,29.112,36.114,33.524,38.367,37.632,33.67
3203,117.8,126.35,121.99,133.05,150.18,197.71,222.19,251.36,300.46,380.17,469.38,503.7,466.49,338.32,222.56,206.64,208.33,183.83,187.51,180.76,175.11,181.04,200.35,212.46,247.17,279.8,343.75,411.72,380.77,232.04,162.63,156.82,140.04,113.77,119.08,115.28,122.13,125.62,132.7,137.59,147.92,142.33,136.76
3204,95.683,63.801,64.592,76.862,99.78,133.54,157.17,189.16,235.85,310.59,384.97,418.62,379.19,257.82,159.05,147.47,140.3,131.56,133.29,126.61,127.64,143.32,165.74,200.44,258.09,325.04,424.1,534.26,465.78,211.49,88.688,85.86,62.528,31.436,38.271,40.113,33.342,42.972,56.421,52.638,53.853,57.729,54.593
3205,14.961,86.792,88.597,99.215,123.18,162.58,186.33,216.71,261.65,332.85,396.98,429,380.17,280.07,175.15,179.27,172.21,163.88,173.18,163.38,181.63,194.82,260.91,340.14,438.74,551.82,695.17,844.22,707.92,314.65,143.01,136.49,120.35,82.538,84.076,88.514,90.509,99.693,112.24,112,124.5,111.61,99.996
3206,170.76,136.14,143.91,150.4,183.89,220.12,242.26,266.57,318.65,380.21,442.77,462.82,417.47,299.71,212.6,208.11,201.67,202.14,212.74,223.46,260.73,299.84,404.31,528.16,672.68,833.69,1020.7,1173,922.3,384.71,179.14,158.13,147.88,100.15,113.1,112.53,114.35,117.21,131.61,133.31,136.74,140.57,130.71
3207,41.254,56.466,62.195,75.464,98.61,136.74,160.33,190.68,235.07,293.05,354.26,362.67,315.52,207.24,136.65,137.03,137.95,133.63,161.34,181.41,238.24,324.1,471.91,647.08,842.74,1031,1195.8,1321,925.89,324.01,105.37,88.356,69.936,30.709,37.407,42.631,33.377,40.102,52.079,52.069,50.776,44.313,50.497
3208,77.749,123.03,130.88,140.35,172.24,210.59,289.13,287.68,328.34,377.38,439.39,445.62,413.92,319.01,244.86,231.95,256.95,254.71,275.58,313.69,417.35,556.14,756.64,976.46,1183,1360.7,1470.9,1486,956.74,391.71,197.9,190.68,192.13,113.19,124.4,128.51,128.36,141.63,161.16,130.17,142.61,128.77,124.41
3209,149.39,117.82,125.45,142.88,171.09,216.13,226.1,259.85,298.81,366.22,406.52,415.69,362.35,252.98,199.24,211.64,226.43,235.03,288.76,354.03,489.84,674.18,918.19,1145.9,1315.8,1404.2,1395.5,1329,793.13,294.88,156.65,138.13,142.08,70.638,79.292,73.969,78.689,83.142,91.613,94.875,100.64,101.05,99.399
3210,55.099,82.926,93.088,107.85,140.84,182.12,198.3,229.94,262.02,328.57,369.01,372.71,328.6,213.56,190.71,204.55,232.79,246.78,327.28,399.21,575.2,780.18,1001,1197.4,1282.7,1271.9,1174.6,1042.3,562.01,220.2,131.55,128.59,119.86,51.948,60.333,62.096,57.043,64.01,67.148,65.941,75.261,75.07,73.909
3211,137.75,166.68,176.96,202.76,230.68,276.95,283.79,317.32,359.69,419.74,451.72,453.72,399.15,297.9,272.47,303.74,348.89,377.46,464.78,556.99,748.95,945.43,1106.9,1211.2,1197.6,1115.9,952.4,820.15,458.33,257.94,215.87,208.14,202.42,122.02,127.65,125.39,119.92,138.39,145.74,151.21,160.56,146.86,149.99
3212,101.85,108,130.3,142.42,185.59,228.28,238.13,271.03,305.38,369.58,402.55,393.13,347.37,250.77,247.95,287.45,339.25,358.11,450.21,537,704.56,856.89,930.52,953.6,890.41,773.72,625.5,525.76,280.04,165.08,151.85,163.61,157.1,71.8,66.047,71.305,59.659,69.428,77.597,85.007,87.024,79.151,86.201
3213,80.196,111.04,130.37,164.8,188.05,236.16,243.04,273.25,318.66,382.29,414.46,401.12,343.88,252.03,262.65,311.25,354.07,385.3,462.9,528.73,642.31,733.55,735.86,713.27,631.77,527.41,422.6,349.67,202.53,155.41,169.65,173.5,177.55,63.817,65.395,55.89,53.331,61.556,68.347,79.157,82.237,77.413,67.285
3214,125.49,146.97,169.83,214.39,242.04,295.61,304.18,332.64,374.32,435.41,463.45,454.37,392.04,301.12,320.76,357.61,407.16,428.91,472.88,514.31,573.45,608.97,574.03,528.31,458.01,382.29,308.82,265.99,191.56,195.22,223.29,236.58,255.28,103.98,89.47,88.318,92.209,98.081,109.29,114.35,118.98,108.67,114.69
3215,120.99,106.17,141.07,185.04,220.07,269.83,278.22,298.69,351.61,401.93,434.01,416.16,369.71,268.94,282.84,333.45,354.65,363.11,386.78,397.82,412.1,420.17,379.05,337.02,286.19,239.33,195.64,173.43,135.14,168.16,202.44,236.05,287.81,76.552,46.558,46.61,43.942,53.158,51.686,62.965,67.529,58.941,59.995
3216,101.82,177.01,209.5,258.66,306.75,344.96,356.02,384.45,437.73,491.92,522.29,506.12,452.2,338.51,347.99,377.51,378.53,383.12,385.5,379.06,378.54,361.71,323.04,293.45,266.3,238.63,220.53,208.8,202.63,287.03,360.52,432.21,553.64,195.3,126.06,119.81,120.22,131.45,137.52,151.63,148.24,152.91,139.77
3217,165.99,182.45,231.89,279.36,324.92,370.52,376.81,414.77,465.29,520.27,554.88,536.25,474.96,348.55,335.43,349.22,342.38,329.47,316.3,307.75,296.64,276.58,256,232.14,214.44,200.38,181.09,182.71,221.16,365.38,474.11,602.57,860.88,245.72,98.631,102.31,102.16,105.25,118.55,125.73,127.76,120.47,115.36
3218,65.401,113.86,170.16,227.33,279.8,322.94,333.46,371.26,422.23,480.16,507.89,495.8,431.59,300.67,256.71,260.14,244.18,223.68,224.96,204.43,192.54,180.09,156.16,140.77,131.68,125.19,119.1,119.64,207.14,452.76,659.84,954.02,1473.3,320.07,52.589,51.885,45.394,60.37,63.588,69.671,70.394,76.695,58.001
3219,179.25,193.04,248.76,321.03,371.45,421.4,424.53,468.03,535.27,594.59,626.55,609.43,536.37,383.98,312.21,301.22,281.68,253.63,245.82,230.15,227.68,208.29,191.38,185.11,177.45,178.65,184.32,187.99,382.04,854.34,1282.7,1853.7,2820,584.88,109.32,107.4,101.01,112.55,114.69,124.39,123.36,127.08,126.58
3220,140.63,155.66,216.09,290.21,349.42,403,410.18,453.9,528.17,596.04,628.1,610.47,541.15,378.56,266.17,244.58,223.84,202,192.83,174.14,164.16,160.22,146.68,140.86,137.45,139.62,152.06,161.51,535.59,1426.5,2216.8,3173.3,4641.3,742.89,72.875,62.183,66.859,68.376,81.578,88.916,87.681,88.498,83.882
3221,131.59,153.56,227.75,310.06,374.85,433.12,442.65,490.15,569.43,639.34,681.92,660.43,590.17,403.96,266.26,238.45,206.44,186.13,180.19,169.87,155.61,147.15,144.07,139.37,141.61,146.61,159.53,175.36,885.33,2511,3815.9,5209.4,6881,909.65,86.977,83.602,71.064,71.775,86.595,83.909,86.318,83.17,81.054
3222,161.19,233.51,308.09,406.32,471.9,541.75,549.83,613.96,698.67,779.97,832.31,816.42,730.69,530.87,357,304.98,280.93,260.42,256.79,242.94,233.73,228.51,219.23,221.57,227.46,239.92,257.96,290.2,1580.8,4354.5,6402.7,7865.1,9306.7,1077.4,179.99,167.93,161.81,170.35,179.86,179.39,177.24,170.75,181.78
3223,131.68,178.54,262.96,365.77,441.11,505.53,525.59,593.86,687.43,780.42,830.78,825.72,740.83,515.26,319.27,262.17,234.41,200.44,196.55,182.78,176.82,174.17,170.26,175.32,181.58,203.01,222.05,265.32,2256.4,6128.8,8479.6,9453.6,9940.9,885.88,113.38,102.5,89.734,89.284,100.35,100.19,104.9,101.85,93.719
3224,91.284,186.43,270.32,382.49,470.37,540.78,568.21,647.14,744.1,858.4,927.03,923.01,839.97,589.26,353.99,283,260.51,222.68,220.57,202.69,206.52,195.61,193.07,200.39,210.18,240.82,266.99,326.3,3119.5,7822.8,10059,10058,9244,728.32,135.18,124.79,110.59,114.92,124.89,127.64,125.07,113.13,116.78
3225,256.34,229.86,316.72,440.04,529.08,604.92,630.78,721.6,843.4,970.07,1055.3,1067.6,972.63,700.27,413.72,336.54,299.04,265.46,256.03,244.25,239.96,235.37,239.12,247.55,261.93,290.63,317.92,385.1,3700.9,8625.7,10199,8957.7,7359.4,533.03,124.25,111.65,97.718,111.11,112.96,111.54,118.89,111.28,113.29
3226,136.39,176.39,270.8,391.13,492.54,581.91,622.42,717.75,856.52,1002.6,1097.2,1121.8,1037.7,730.5,421.72,326.32,281.53,242.8,230.77,213.31,218.67,218.4,228.06,230.83,250.35,271.09,302.66,367.41,3733,7949.6,8656.1,6912.2,5105.2,323.83,87.651,71.773,67.095,69.694,74.427,79.848,72.648,75.153,78.082
3227,215.87,250.8,352.48,483.42,588.85,684.45,734.65,845.45,1000.5,1171.8,1294.8,1338.7,1259.5,909.4,545.78,426.56,379.63,331.99,322,299.86,309,304.99,323.63,320.03,337.94,361.38,379.96,443.95,3327.2,6293.3,6329.6,4622.5,3169.2,265.84,132.39,126.75,119.94,134.52,137.39,147.73,148.36,145.72,142.72
3228,216.31,251.12,358.81,498.02,610.62,719.26,771.15,905.57,1071.9,1267.2,1418.2,1475.3,1386.5,1020,604.75,472.04,413.99,363.85,345.67,331.38,345.98,343.54,346.73,350.45,365.93,370.81,379.74,422.92,2593.4,4464.6,4270.9,2902.1,1893,201.53,123.47,118.43,117.74,126.54,136.45,146.96,146.16,137.19,140.07
3229,133.9,199.01,306.1,458.38,576.65,695.41,758.08,892.38,1084.7,1302.1,1461,1538.5,1458.7,1055.5,608.36,460.66,393.54,337.28,325.7,296.18,317.64,310.77,317.8,308.48,316.28,315.83,313.48,338.92,1718.9,2784.8,2481.4,1660.5,1062.7,104.51,70.659,68.088,61.81,74.064,79.6,78.513,84.861,76.165,73.425
3230,214.57,267.18,381.5,530.26,658,786.45,869.62,1020.4,1226.4,1466,1662,1755.7,1660.6,1221.1,718.84,553.81,476.43,418.04,403.24,371.37,398.76,380.56,387.41,371.79,357.06,351.37,352.75,372.71,1166.1,1672.3,1475.8,979.82,644.11,135.42,125.26,118.52,120.04,129.73,133.27,141.29,149.6,148.62,138.79
3231,212.77,237.45,346.85,505.88,643,780.42,870.93,1035.1,1247.6,1509.3,1711.9,1813.9,1716.3,1240.9,709.28,536.46,455.05,394,372.25,348.41,369.19,350.97,335.76,317.98,310.78,302.59,305.67,321.36,741.25,957.19,817.01,551.67,362.19,79.161,70.454,74.894,76.264,75.478,81.503,86.829,89.19,82.531,88.42
3232,236.82,252.95,369.22,529.71,668.12,817.12,913.26,1095.6,1322.3,1586.8,1805,1903.2,1781,1280.6,733.18,553.82,474.2,413.09,387.63,366.48,375.19,353.02,341.21,323.74,312,313.12,326.3,352.51,534.15,602.13,496.28,341.71,240.78,57.893,62.037,68.884,62.077,72.456,81.012,84.971,91.21,88.326,85.609
3233,280.46,327.12,445.92,616.88,770.84,922.73,1033.9,1205.4,1454.9,1730.4,1939.5,2030.3,1882.2,1358.6,803.65,619.47,540.23,484.82,466.67,450.86,441.04,412.84,410.89,398.38,395.65,408.69,445.37,501.98,556.77,501.63,404.07,310.45,248.85,135.39,138.93,138.57,136.71,146.13,162.03,164.34,167.34,163.3,160.98
3234,247.78,263.96,381.65,560.65,711.21,877.48,990.44,1167.7,1414,1677.5,1860.9,1933.6,1760.3,1242.5,712.08,539.89,475.17,424.35,404.61,384.81,386.77,363.3,364.91,363.73,377.56,415.33,493.89,601.68,589.98,389.42,245.55,177.82,131.29,53.927,57.679,66.186,59.685,69.825,73.935,77.532,79.573,74.107,72.249
3235,221.76,337.07,465.66,649.55,812.97,973.82,1101.5,1272.1,1495.2,1746.9,1917.6,1952.1,1749.5,1241.1,751.96,600.15,541.88,500.68,494.76,488.61,487.2,472.32,490.05,512.28,559.89,656.45,826.93,1036.3,984.99,553.53,291.96,237.44,197.96,137.24,145.66,145.39,141.36,158.9,163.44,170.56,174.34,170.82,160.61
3236,350.56,336.84,459.74,632.71,805.55,970.03,1085.2,1253.2,1476.1,1688.1,1832.1,1823.6,1619.2,1134.4,702.02,562.11,522.39,497.56,490.13,497.24,499.73,509.18,548.14,612.41,724.83,898.71,1201.4,1565.9,1436.9,647.15,225.2,154.18,120.34,66.153,75.933,74.815,77.008,82.343,99.233,105.69,107.69,98.994,104.27
3237,284.18,310.67,431.05,608.28,771.7,946.54,1060.2,1211.3,1397.3,1575.4,1675.9,1644.5,1425.1,1004.3,640.93,544.78,509.53,495,520.37,534.14,565.31,603.45,698.82,837.51,1071.4,1401.6,1909.5,2447.4,2121.5,835.26,201.28,121.13,88.988,47.511,58.236,54.572,55.871,61.891,66.529,69.612,73.194,70.723,70.96
3238,385.95,393.35,526.85,715.97,873.4,1042.2,1132,1266.4,1432.1,1570.7,1640.1,1570,1372.7,993.21,706.08,627.9,636.82,638.57,683.76,726.49,806.6,890.95,1110.4,1393.2,1820.5,2380.6,3107,3831.2,3084.3,1146.5,295.3,193.18,143.24,119.87,121.6,128.29,123.37,139.6,142.9,149.23,161.95,143.84,147.02
3239,378.25,395.74,531.71,711.78,863.43,1025.8,1110.6,1221.5,1361.1,1460.5,1493.2,1412.1,1219.1,901.7,707.35,669.74,698.34,723.72,813.08,882.75,1032.6,1222,1605.7,2099.3,2734.1,3489.4,4365,5074.3,3737.1,1280.4,290.85,183.28,129.11,101.15,116.74,107.49,109.16,118.77,135.24,134.03,140.08,135.37,132.29
3240,378.65,417.09,542.12,720.38,850.32,1007.9,1074.8,1159.2,1270.8,1333.7,1347.7,1251.5,1074.5,849.58,747.38,748.31,828.52,870.31,1007.7,1153.8,1430.7,1776.4,2399.7,3117.2,3948.1,4781.1,5551.4,6032.8,3965.4,1270.8,284.54,182.78,128.98,105.65,104.66,101.23,112.58,109.02,117.29,123.35,123.29,130.32,114.15
3241,471.83,479.04,594.11,770.08,894.53,1030.6,1081.7,1144.9,1228.5,1257.3,1252.7,1152.2,999.02,861.22,874.54,908.45,1051.3,1140.9,1363.5,1607.1,2056.1,2613.2,3499,4377.8,5226.3,5935.9,6365.7,6442.1,3749,1181.2,327.45,209.59,148.38,129.25,136.67,135.48,132.82,142.91,149.51,161.52,162.23,163.8,159.73
3242,450.74,430.36,553.96,699.21,807.26,928.81,962.12,994.91,1049.8,1069.6,1046.9,949.27,839.89,793.03,927.91,1024.6,1227.6,1378,1702,2065.1,2721.7,3456.2,4450.9,5296.4,5939.2,6256.2,6201.8,5844,3004.5,908.22,240.23,138.54,84.038,57.992,65.934,66.675,63.061,78.302,71.168,72.161,82.107,85.133,76.202
3243,471.79,517.44,624.94,758.92,845.93,948.06,958.24,981.59,1015.9,1013.3,975.69,896.32,821.8,899.7,1189.2,1360.8,1689.9,1917.2,2407.2,2909.1,3777.9,4637.1,5602.5,6202.7,6388.7,6197.7,5689.6,5021.7,2290.5,769.8,295.46,206.01,147.59,130.89,128.58,134.62,130.04,142.82,150.71,155.53,154.1,157.91,150.3
3244,648.91,572.53,658.18,766.99,836.62,914.67,924.89,924.35,943.41,924.03,885.94,812.11,798.84,1000,1477.1,1736.2,2199.4,2535.6,3179.9,3831,4808.7,5647.7,6332.9,6437.9,6116.9,5527.3,4782.6,4007.3,1634.9,596.28,266.78,178.83,116.67,101.7,111.85,111.34,115.44,120.94,125.05,137.68,141.15,138.1,131.99
3245,562,560.69,635.22,706.31,746.16,815.36,815.63,801.83,803.91,787.84,751.34,697.11,748.9,1097.8,1802.9,2180.2,2804,3241,4028.1,4759.8,5706.3,6307.2,6546.3,6125,5412.4,4585.4,3775.6,3044.3,1106.3,433.51,209.66,160.13,116.38,86.063,100.98,105.35,102.11,118.93,108.19,122.71,113.75,122.69,122.37
3246,653.85,652.24,700.92,735.9,769.17,825.77,808.72,777.84,773.23,743.15,712.38,684.29,811.69,1384.3,2401.2,2947.3,3772.2,4341.8,5281.3,6023.4,6787.6,7000.7,6695.5,5764.6,4745.9,3775.5,3003.1,2313,799.63,389.45,246.68,196.9,162.29,151.3,159.93,156.49,152.73,167.91,176.74,179.37,183.95,180.74,178.61
3247,672.99,647.24,670.24,671.39,675.75,715.65,695.48,666.84,648.34,619.69,597.1,595.9,810.6,1617.3,2964.3,3648.9,4665.9,5323.3,6323.6,6981.7,7395.2,7178.1,6420,5114.1,3933.7,2961.2,2237.1,1649.5,522.99,252.94,172.96,139.77,107.16,97.781,99.693,106.48,107.21,111.39,122.64,122.02,126.66,129.94,117.25
3248,665.07,666.71,659.17,619.69,618,646.81,614.41,578.26,566.04,534.64,523.21,560.88,883.66,1980.5,3735.8,4604.4,5791.1,6523.1,7486.2,7946.2,7889.9,7154.9,5957.9,4415.5,3182,2256.4,1630.6,1160.2,361.01,196.72,141.57,120.69,97.462,95.907,109.3,108.17,97.358,117.53,123.51,120.92,125.11,113.55,112.79
3249,833.04,752.71,714.31,632.46,611.74,636.79,602.92,559.55,542.06,515.58,506.55,590.55,1055,2534,4767,5827.1,7137.9,7899.4,8699.1,8842.9,8185.5,6997.6,5405.4,3742.5,2522.3,1699.5,1194.2,852.65,282.39,183.9,163.81,139.77,115.29,119.93,128.47,119.27,131.76,133.51,147.06,143.33,153.83,149.32,148.34
3250,799.12,756.19,697.62,575.53,542.69,559.66,521.54,477.84,458.53,438.02,453.93,588.48,1209.9,3085.6,5783.7,6991.2,8278.3,8934.1,9368.1,9043.4,7799.9,6243.5,4478.9,2907.1,1871.7,1213.1,831.58,595.61,214.46,146.05,139.95,126.97,105.1,112.04,117.66,123.45,119.57,134.4,134.3,129.8,136.24,137.04,133.8
3251,814.37,801.95,701.63,550.36,514.17,531.69,487.8,443.01,422.07,417.11,477.54,674.47,1477.3,3789.8,6945.6,8193.2,9225.5,9651.3,9508.3,8687.4,6976.1,5268.2,3555.2,2212,1375.2,885.41,621.2,462.37,189.17,153.21,146.87,141.49,135.51,141.21,152.85,150.83,140.47,161.02,164.85,162.45,172.74,169.22,169.2
3252,895.53,849.82,721.85,545.68,493.49,502.33,463.41,420.21,406.5,398.13,445.76,712.45,1708.6,4421.5,7886.5,9108.2,9656.5,9751.9,8988.4,7789.9,5848.6,4206.3,2709.5,1639,1010.7,673.79,490.16,389.19,186.48,162.77,164.26,156.52,139.38,158.66,167.35,166.21,159.56,172.45,185.41,189.91,191.3,186.7,180.27
3253,823.08,768.69,622.77,436.99,381.5,385.78,349.02,296.13,286.22,291.77,354.42,687.52,1818.2,4753.3,8175.4,9158.8,9081.3,8844.6,7640.7,6315.6,4476.1,3093,1905.9,1123.5,680.74,435.43,317.38,247.1,89.035,64.586,66.976,60.243,45.83,71.25,85.953,87.94,77.818,91.698,92.438,91.99,90.969,89.715,89.096
3254,784.86,830.73,656.77,452.66,407.16,399.25,360.09,318.23,309.64,319.51,411.92,802.75,2059.2,5114.5,8288.1,8900.2,8203,7685.5,6254.2,4963.9,3396.2,2296.6,1421.2,859.52,554.54,395.48,312.92,275.51,146.01,129.99,150.06,146.69,135.29,159.99,175.66,177.03,169.28,181.65,185.17,190.75,188.31,190.44,179.11
3255,891.11,800.03,610.62,412.68,360.63,349.4,312.59,277.64,265.53,292.99,387.07,810.08,2076.7,5001.7,7656.1,7949.4,6843.2,6209.8,4817.9,3717.2,2482.1,1659.1,1025.3,628.27,414.71,297.57,248.73,216.46,105.23,87.557,96.539,83.936,73.446,87.792,105.53,116.57,108.86,114.05,121.15,121.43,125.83,128.11,122.95
3256,696.6,758.87,569.46,370.96,321.09,312.95,272.19,241.94,239.53,268.83,368.69,790.63,1990.4,4581.1,6589.6,6563,5362.5,4748,3588.3,2717.6,1805.3,1214.1,768.77,489.43,342.85,261.95,227.77,211.36,117.94,104.17,116.14,126.06,105.67,135.97,150.81,156.79,156.97,168.45,169.03,170.82,171.16,165.03,151.09
3257,760.2,753.27,558.55,371.14,326.13,322.98,282.88,247.19,244.42,280.61,389.8,788.53,1850.2,4003,5411.4,5219.5,4089.3,3568.7,2649.8,2005.9,1341.9,925.2,613.57,421.97,311.01,262.84,235.51,216.89,136.89,120.23,125.93,122.01,113.3,139.17,160,170.37,158.24,164.46,180.51,183.14,195.59,191.78,183.5
3258,644.69,652.42,472.96,301.3,260.35,249.38,214.46,191.9,190.82,215.94,315.49,666.86,1545.7,3258.3,4212.6,3960.7,3026.3,2606.9,1916.5,1455.4,986.08,675.7,461.7,316.67,242.52,196.19,182.1,174.93,95.418,82.003,97.578,86.555,82.279,103.14,129.58,133.98,126.25,135.51,141.39,145.48,143.44,147.8,139.53
3259,545.69,599.68,437.39,269.5,238.12,234.48,197.51,165.37,162.3,205.64,281.83,560.46,1267.6,2560.8,3198,2949.1,2226.3,1908.4,1424.6,1083,750.92,531.13,379.45,279.68,219.02,187.02,174.86,167.61,98.405,78.971,97.388,99.539,79.174,112.18,139.49,138.06,137.86,149.17,161.73,157.38,160.19,164.86,146.61
3260,596.17,586.08,419.37,292.54,253.98,249.84,210.68,192.4,187.16,216.77,282.79,503.31,1047.8,2021.2,2441.1,2233.5,1694.1,1458.9,1106.7,873.95,628.64,468.14,348.31,278.88,233.13,212.9,196.67,199.01,124.71,116.15,119.04,112.94,101.35,136.11,164.2,163.94,170.31,175.79,180.87,178.62,190.78,184.46,181.04
3261,497.64,459.08,324.01,200.7,166.84,157.89,127.01,106.92,105.04,129.43,179.84,343.79,760.13,1478.7,1773.3,1614.3,1218.6,1047.6,797.35,628.07,444.96,326.84,243,184.73,151.58,135.36,125.62,128.31,53.429,30.979,39.025,39.17,30.034,64.022,84.35,92.525,88.206,101.89,105.1,107.88,113.86,105.81,102.39
3262,389.53,486.01,362.67,248.63,218.88,221.8,183.24,167.91,163.55,191.8,228.78,346.23,654.28,1185.4,1411.8,1292.3,1008.4,884.61,712.23,577.89,450.17,358.6,298.7,247.58,228.86,209.91,217.44,218.34,140.93,141.77,152.18,151.91,144.94,189.07,205.36,207.9,203.19,220.33,229.47,227.75,232.72,224.3,219.7
3263,476.7,439.26,318.92,221.81,205.46,187.79,162.14,146.04,141.96,161.4,190.95,277.13,502.48,905.37,1081.2,991.55,790.08,697.16,572.34,469.54,375.5,303.47,256.69,222.88,205.13,191.85,187.3,194.38,126.15,105.51,118.16,104.94,102.26,131.12,156.07,161.05,166.34,171.6,180.75,183.58,193.76,185.3,178.5
3264,282.68,333.2,228.57,148.68,126.1,131.2,95.261,75.359,76.458,93.6,114.71,176.8,349.74,643.41,789.49,741.31,591.4,523.03,435.16,357.66,281.12,227.64,183.74,155.13,154.87,148.59,149.66,143.46,76.714,61.792,77.448,71.823,71.482,104.05,135.45,133.04,131.66,144.33,151.02,153.16,159.2,144.6,134.32
3265,305.54,360.1,269.68,191.09,176.48,178.43,147.71,128.64,133.99,142.5,161.77,203.09,333.58,555.11,687.04,652.09,539.31,490.24,430.11,374.39,315.15,268.04,235.62,220.02,211.47,204.02,200.5,209.25,145.3,141.22,145.27,138.32,140.86,177.17,194.62,196.26,200.89,215.54,220.13,218.95,230.34,217.55,219.67
3266,283.2,262.26,186.31,120.82,102.58,101.69,72.712,63.021,67.904,73.449,84.789,119.75,213.49,376.14,496.33,483.1,404.29,367.23,314.94,268.13,224.21,188.33,159.87,148.84,145.28,139.11,138.38,144.52,74.933,63.671,70.042,77.295,78.109,98.674,114.53,121.16,116.4,126.29,137.41,138.21,140.8,133.62,125.82
3267,206.69,291.61,210.03,154.15,139.81,149.17,119.8,108.67,111.25,124.8,130.01,148.9,209.61,348.84,461.71,450.28,388.89,361.23,328.87,293.99,260.74,234.56,207.8,201.28,201.13,196.37,205.58,214.42,148.67,141.73,160.66,174,194.59,189.95,195.7,201.09,204.35,214.7,223.82,213.44,220.57,222.72,207.55
3268,276.01,256.38,198.77,151.1,139.2,143.14,122.56,110.01,112.33,126.06,132.69,137.06,185.77,278.92,390.72,394.55,340.24,318.56,294.46,268.91,237.77,217.68,201.26,200.17,198.67,197.51,199.55,218.77,151.7,160.14,175.27,204.38,238.53,171.74,176.5,181.41,173.89,192.76,189.07,200.37,199.54,207.36,196.02
3269,147.55,182.23,112.27,75.939,65.96,75.714,59.035,43.638,50.928,62.741,68.323,72.007,104.99,183.96,278,299.44,261.94,240.58,221.7,197.38,178.76,155.37,150.34,146.02,142.06,144.55,153,171.47,116.3,144.18,185.86,237.76,288.82,148.4,131.25,137.59,135.94,149.44,146.6,154.95,155.28,155.45,142.55
3270,144.85,222.32,170.26,128.95,120.4,133.15,106.75,108.93,105.29,116.28,121,121.91,137.76,203.28,304.3,311.71,285.03,280.82,271.28,251.96,229.62,208.73,203.68,209.13,221.94,209.4,232.9,247.64,214.43,292.16,357.4,433.78,467.83,212.52,210.23,215.41,207.01,226.74,230.26,235.06,233.95,238.22,227.05
3271,190.97,199.93,156.77,123.49,112.13,119.93,106.08,106.47,113.99,123.83,112.53,108.47,123.33,163.36,263.97,280.7,258.12,250.29,240.52,226.46,210.13,199.88,201.63,205.92,216.4,221.86,237.32,255.98,261.47,372.12,442.86,504.43,549.99,205.47,201.27,197.51,197.71,206.86,217.86,222.25,226.01,231.17,225.45
3272,135.76,146.1,104.18,71.265,62.854,74.635,58.8,60.579,65.43,74.323,88.458,73.17,80.608,107.95,194.15,216.85,203.67,196.01,189.93,179.25,168.23,153.59,165.75,169.36,180.1,187.44,218.78,246.42,283.56,418.27,504.7,532.24,522.3,160.84,153.07,162.97,159.24,178.23,178.67,173.56,191.88,188.45,193.29
3273,129.94,199.26,166.4,137.05,132.16,143.75,130.18,139.63,142.39,158.01,155.38,138.87,140.61,166.32,249.47,271.66,267.39,248.87,253.55,244.8,230,235.21,242.48,260.32,273.4,280.71,325.49,378.42,464.26,596.32,652.54,633.94,571.48,248.48,252.39,261.05,260.43,273.67,284.16,291.71,299.96,313.71,335.16
3274,129.79,130.06,87.475,67.117,58.14,74.671,70.108,72.238,83.599,89.686,94.277,76.185,71.854,90.047,167.35,178.89,176.31,170.58,175.67,171.47,165.86,158.68,178.27,190.87,217.7,245.04,301.99,386.39,490.15,544.67,514.96,445.66,366.62,136.99,147.59,157.19,166.46,176.34,188.33,194.17,222.03,243.5,305.66
3275,60.053,132.03,98.255,81.831,76.732,93.25,84.204,89.91,105.98,111.75,122.87,99.788,97.723,96.548,173.06,192.82,193.27,184.77,196.61,192.68,187.86,197.3,218.66,243.62,273.96,328.41,429.07,583.54,728.55,623.71,487.37,396.55,311.6,190.44,216.37,217.25,214.09,234.65,256.31,284.44,332.23,408,516.37
3276,180.69,167.71,126.52,101.76,104.41,122.93,120.89,130.38,140.44,155,154.31,138.19,126.76,126.06,197.81,211.23,215.26,210.8,216.43,215.16,214.21,237.58,265.62,300.34,359.76,452.48,639.04,926.24,1126.5,720.44,403.23,295.56,219.67,187.47,217.51,217.19,230.57,254.73,298.66,357.69,463.83,607.5,841.86
3277,68.778,91.325,73.085,43.286,46.914,66.442,68.422,81.304,97.419,107.88,112.02,99.213,82.383,67.065,128.58,152.62,151.58,147.94,162.75,166.9,178.4,196.28,238.58,296.42,406.25,576.62,910.54,1414.9,1659.2,836.76,278.39,185.72,123.44,148.97,178.81,188.91,210.05,252.94,319.18,457.08,664.19,937.51,1196
3278,83.327,156.8,132.62,110.45,114.65,131.25,143.02,159.97,177.14,185.64,197.95,170.11,157.87,140.84,195.75,221.03,215.29,218.9,230.29,234.49,261.59,290.75,361.28,483.04,687.24,1044.3,1687.3,2573.9,2783.6,1181.1,322.8,211.91,168.45,231.62,274.8,291.17,350.2,448.72,602.4,888.84,1285.7,1655.5,1926.2
3279,158.4,162.21,142.21,112.8,119.74,137.88,148.36,174.05,200.3,204.3,214.23,197.48,165.86,147.75,198.93,223.52,224.42,229.26,244.29,247.78,287.5,348.54,472.5,685.63,1060.2,1698.2,2728.3,3963.6,3836.6,1430.2,295.4,180,146.64,240.78,300.75,330.46,449.56,655.21,932.95,1407.8,1959.2,2275.5,2238.5
3280,102.8,98.974,76.048,55.866,67.617,83.093,109.09,136.76,152.74,164.78,182.52,160.78,136.35,95.759,148.52,165.22,172.72,171.3,194.42,218.39,283.86,384.95,618.24,1013,1683.7,2690.2,4112.3,5506.2,4685.5,1482.9,216.25,118.95,81.06,219.04,309.86,382.65,638.33,1035.9,1528.6,2128.3,2664.7,2762.4,2281.6
3281,71.013,145.27,122.07,105.77,111.66,138.56,160.84,193.86,214.19,231.27,233.96,223.53,188.28,143.39,190.4,215.79,222.65,228.55,272.29,303.43,420.42,598.88,1021.1,1705.2,2793.3,4201.8,5806.9,7062,5170.7,1480.9,265.21,173.22,143.61,341.29,520.31,665.58,1195.8,1846.5,2459.8,3059.3,3232.5,2926.6,2103
3282,134.29,127.95,97.426,81.915,87.115,104.17,138.65,172.12,196.14,212.04,223.52,202.54,163.7,119.33,161.21,188.29,207.91,216.59,271.22,338.27,532.57,843.9,1563.8,2633.2,4061.7,5665.3,7026.2,7624.8,4679.5,1191.3,188.46,101.29,82.969,402.34,736.31,1023.4,1921,2783.3,3257.4,3403.3,3148.5,2452.6,1582.3
3283,66.08,157.08,131.21,115.23,115.48,149.73,185.79,219.14,242.62,269.51,272.88,252.56,197.67,156.64,211.25,240.83,266.28,289.22,377.15,503.75,838.83,1398.6,2528.1,3999.2,5637.3,7004.9,7536.5,7198.8,3819.3,926.4,212.42,154.56,140.19,759.79,1405.5,1912,3207.4,3979.2,3949.9,3495.2,2744.1,2049.1,1160.7
3284,169.9,179.03,153.33,127.85,141.25,166.26,209.88,249.49,271.57,292.3,299.71,276.01,228.09,181.03,235.55,262.48,319.61,361.49,494.48,702.3,1255.5,2105.7,3600.1,5304.8,6747.7,7461.5,7001.1,5985.2,2749.9,650.98,189.17,147.13,139.34,1263.9,2294.7,3022.5,4308.3,4608,3852.3,2995.4,2033.5,1324.9,754.38
3285,99.679,132.86,104.81,82.972,94.33,124.99,175.88,215.93,235.66,253.34,269.94,237.89,185.51,142.48,209.49,261.96,335.89,405.66,621.67,949.22,1770.2,2923.4,4558.6,6065.4,6792.7,6645,5425,4195.5,1702.3,387.85,129.18,99.413,88.503,2084.7,3464.8,4188.8,4935.7,4414.9,3171.7,2096.4,1313.4,835.15,473.39
3286,75.423,179.66,151.6,133.15,144.81,170.72,219.78,263.86,284.57,306.12,320.3,284.64,246.45,197.93,298.87,368.09,494.01,607.15,945.58,1426.4,2522.1,3870,5338.1,6326.6,6237.9,5381.1,3958,2830.5,1080.1,300.94,171.83,148.14,139.35,3470.7,4849.9,5229.3,4918.3,3786.7,2391.6,1465.4,885.6,602.75,398.98
3287,194.05,181.22,158.81,137.33,147.88,178.04,230.02,275.96,301.27,316.12,330.84,306.23,251.04,220.42,353.33,451.49,642.19,811.22,1263.6,1872.8,3097.8,4393.9,5259.6,5533.6,4907.7,3822.7,2565,1761,655.67,220.16,140.14,116.27,123.14,4488,5319.9,5271.2,4120.2,2765.5,1567.4,930.89,564.06,408.31,304.97
3288,78.545,143.55,125.16,106.72,108.47,143.79,199.68,248.71,277.95,292.91,304.52,281.16,240.15,214.79,397.63,548.9,814.38,1055.7,1591.5,2255.8,3397,4322.3,4570.5,4291,3397.3,2482,1590.6,1076.7,395.09,144,113,110.26,96.535,5082.3,5129.2,4554,2996.1,1834.1,987.47,588.02,401.31,312.46,257.03
3289,127.78,181.25,151.88,141.43,143.25,175.32,241.04,289.03,319.6,338.29,354.23,332.26,294.39,286.1,547.26,763.75,1098.9,1385,1940.8,2539,3355.5,3863.6,3553.4,3024.5,2243.2,1564.5,1005.3,695.85,288.8,149.63,137.35,135.43,127.26,4929.6,4201,3427.8,1985.2,1169.3,648.83,446.57,341.21,302.75,268.54
3290,155.05,188.07,166.48,152.05,154.62,186.03,257.39,306.06,336.76,367.92,379.75,365.64,334.83,346.8,688.23,973.94,1345.1,1641.7,2095.1,2505,2948.5,3041.6,2501,1973.1,1431.8,986.65,648.09,485.61,222.92,140.07,141.9,137.69,131.08,3977.5,3036.9,2333.3,1262.6,747.86,452.35,354.88,305.69,279.56,265.45
3291,143.54,131.93,117.07,94.142,92.662,131.7,203.2,258.82,288.79,310.81,328.54,327.4,301.64,342.76,766.81,1101.3,1431.1,1682.4,1941.2,2140.3,2227.1,2113.9,1586.7,1215.7,848.87,576.87,393,299.64,123.33,61.028,54.1,54.016,50.077,2732.2,1902.1,1380.4,717.36,427.29,267.36,222.38,191.75,188.79,178.32
3292,129.51,154.95,137.81,114.85,119.97,153.45,224.88,291.08,325.3,353.74,381.29,378.47,365.35,440.2,944.39,1298,1536.4,1687,1727.6,1723.5,1611.5,1420.9,1040.7,783.9,564.31,406.66,308.82,268.1,129.23,99.664,106.97,101.88,93.291,1798.4,1200,871.48,488.91,340.4,265.61,241.16,237.75,229.28,245.32
3293,138.62,119.16,101.66,88.965,86.058,124.36,201.72,272.08,307.76,333.94,369.39,368.09,359.31,463.73,981.53,1305.8,1418.6,1452.9,1342.5,1243.3,1072.5,896.43,632.99,477.2,353.09,264.87,209.63,187.93,74.15,39.473,43.103,39.006,37.057,1034.3,695.75,511.8,289.44,221.35,180.56,176.92,180.91,180.26,202.78
3294,98.822,135.37,125.22,104.17,105.18,147.65,223.4,296.45,338.01,367.32,404.64,418.24,422.92,538.83,1042.5,1304.5,1270.4,1226.7,1030.8,896.65,738.74,607.25,447.87,354.48,283.58,224.3,197.99,188.43,89.96,67.377,80.917,85.455,73.113,665.39,463.79,376.44,261.18,231.75,215.2,214.15,220.4,229.68,285.28
3295,202.41,144.77,131.05,112.05,112.65,154.03,237.17,313.4,352.53,385.81,434.68,456.12,456.81,569.95,993.58,1174.5,1059.6,954.36,740.73,623.45,497.82,414.09,318.08,263.64,223.43,192.73,173.67,163.09,79.325,57.928,67.595,54.03,52.874,390.53,306.4,271.62,202.17,196.45,178.27,191.24,203.97,240.24,335.07
3296,82.496,94.902,82.5,70.567,78.686,110.11,200.4,274.74,321.66,363.68,406.45,435.45,443.17,539.09,878.54,977.71,821.75,696.13,503.03,412.57,331.34,274.34,214.27,183.22,160.55,136.48,129.87,125.74,47.367,32.494,45.42,49.198,42.616,252.43,230.4,207.22,182.74,175.6,167.7,172.36,201.09,254.36,394.51
3297,168.5,100.18,90.285,79.426,86.422,121.77,212.46,294.36,339.5,378.37,439.16,459.22,472.33,533.94,750.03,788.98,634.56,518.51,357.26,292.27,233.22,203.22,180.86,154.63,143.02,114.31,113.64,117.41,38.958,20.82,29.085,25.116,17.621,162.39,167.59,155.09,132.79,138.22,144.02,155.31,201.05,303.26,469.39
3298,143.51,127.13,114.34,97.726,106.69,143.9,234.58,320.89,365.45,417.74,468.95,503.9,500.95,525.83,654.03,659.73,523.65,402.51,288.01,239.33,212.45,184.29,172.95,156.65,148.68,135.13,133.99,142.89,63.711,56.033,66.881,70.379,68.399,171.58,191.91,191.66,178.01,189.16,199.53,228.71,296.98,444.52,601.65
3299,131.62,104.87,99.933,75.717,89.444,119.91,220.26,305.68,353.74,396.87,451.94,486.16,474.91,464.24,537.41,512.62,392.17,289.54,218.65,180.71,164.86,142.15,135.39,134.21,125.04,116.39,116.81,119.14,56.126,50.426,54.574,52.582,46.987,139.85,167.82,170.94,162.54,180.66,195.32,245.2,366.65,532.82,593.42
3300,206.05,123.42,118.7,99.123,110.51,147.77,239.62,329.12,381.09,421.81,479.54,505.89,495.13,440.33,450.54,421.39,316.03,232.09,181,167.34,145.73,142.06,137.04,130.84,126.04,111.96,116.33,120.69,44.864,48.732,47.677,45.238,48.482,114.02,156.15,153.18,144.06,173.73,206.43,306.94,458.39,590.21,553.75
3301,114.83,102.76,94.805,82.348,91.551,134.73,219.35,308.79,356.29,404.18,451.8,478,461.15,384.05,364.08,329.76,242.52,166.9,149.48,131.85,120.46,118.43,114.19,117.66,107.98,95.453,102.82,100.04,36.223,39.707,41.347,46.225,41.912,120.46,157.62,149.62,165.89,186.04,258.76,399.02,562.99,613.8,471.76
3302,160.87,91.038,80.774,71.554,73.156,113.29,209.04,292.67,344.17,387.15,442.87,452.26,414.66,328.64,282.67,246.83,176.29,127.55,110.58,98.256,91.453,87.301,82.122,88.371,80.043,72.371,70.634,81.037,12.853,0.19337,16.861,16.631,14.184,83.14,116.06,122.8,130.89,192.85,294.68,459.93,573.78,523.39,340
3303,187.46,138.47,132.43,117.65,131.11,160.18,253.58,342.92,390.37,434.71,479.76,483.57,439.63,332.2,281.2,252.28,191.57,151.34,140.88,147.99,139.83,134.39,126.09,127.64,123.48,114.87,120.08,122.16,64.238,64.27,71.844,73.73,69.304,136.07,173.09,184.55,214.85,309.31,459.8,616.46,630.42,503.47,315.62
3304,125.17,86.833,81.281,60.295,71.859,108.83,194.43,280.91,323.01,360.7,403.89,401.99,350.16,240.81,189,170.74,117.35,86.582,82.573,88.062,77.12,73.053,71.631,69.005,75.485,56.848,66.048,69.176,6.3247,0,13.026,11.546,13.236,78.622,127.06,134.06,197.96,330.19,502.6,582.29,495.6,344.99,195.43
3305,137.89,129.96,126.4,111.47,116.08,147.23,236.87,324.87,358.77,395.93,437.5,418.22,357.42,249.05,198.43,184.19,147.04,121.1,130.9,126.97,115.25,122.4,115.96,114.8,113.57,111.14,110.74,115.41,52.527,56.35,76.375,75.725,68.116,144.77,192.36,213.43,322.41,510.21,653.2,632.98,465.69,326.04,210.14
3306,228.43,102.27,80.568,74.874,81.762,110.78,201.22,270.01,320.79,342.8,371.66,356.66,286.24,174.54,132.49,125.12,90.019,73.467,85.351,87.659,73.697,73.884,66.842,65.61,71.402,63.479,58.162,72.842,9.6703,0,0,0,0,62.226,132.44,177.98,340.3,541.79,588.28,464.31,285.75,181.32,113.52
3307,63.653,98.887,85.301,75.152,83.874,114.13,202.7,279.01,306.86,333.44,360.16,330.19,260.71,160.52,125.27,125.11,104.66,85.561,102.76,101.43,99.89,95.143,86.977,89.926,90.307,80.947,84.992,87.531,28.876,32.586,58.536,61.662,58.071,145.06,230.93,294.54,531.7,699.36,619.52,431.44,268.16,206.11,157.19
3308,257.19,131.96,130.22,103.23,104.87,144.11,211.09,288.09,322.37,331.32,361.08,331.5,257.49,151,130.36,129.75,108.26,102.2,112.13,116.83,110.51,100.75,105.78,101.52,96.533,90.396,91.485,103.67,37.548,37.204,38.456,38.813,49.354,131.03,264.46,365.32,615.59,679.19,489.56,297.51,192.25,147.86,130.33
3309,104.16,99.649,79.736,79.471,78.566,104.79,182.48,238.85,270.36,288.33,304.14,265.93,197.81,96.762,101.69,99.68,91.352,85.142,91.489,98.858,95.626,90.677,81.923,82.171,79.879,72.941,78.236,88.004,18.573,20.621,46.99,56.152,82.024,200.08,381.11,513.84,717.2,654.11,418.04,254.48,173.28,153.46,132.57
3310,184.23,94.165,87.934,69.952,76.926,106.18,176.41,230.04,257.5,269.73,284.45,238.61,171.29,78.857,83.047,90.254,83.04,83.042,97.918,100.01,92.404,81.745,87.202,78.451,66.766,70.691,73.218,76.148,19.636,14.888,26.488,42.561,92.015,249.13,470.31,615.94,698.85,522.85,290.77,177.94,130.05,118.42,108.63
3311,198.33,128.42,119.52,104.88,107.47,133.16,209.77,254.78,276.75,286.02,288.59,246.24,180.3,93.092,110.63,122.56,123.68,121.06,133.76,134.3,130.74,119.5,125.17,120.06,112.01,108.47,112.54,117.65,46.685,55.875,76.013,103.36,172.87,386.71,637.33,732.08,667.18,441.63,260.28,185.53,162.25,150.73,145.07
3312,177.9,89.596,70.455,58.274,62.494,94.249,157,196.67,219.39,223.45,227.67,177.77,112.52,45.219,66.819,92.379,96.111,90.636,109.44,101.51,99.416,96.397,95.453,79.219,76.774,68.314,79.482,76.956,16.133,15.622,46.452,88.916,214.36,492.27,684.64,715.92,510.91,304.95,168.23,134.81,113.83,110.14,98.069
3313,94.882,61.856,50.125,40.141,47.651,67.93,132.23,171.42,193.9,187.46,185.24,142.59,84.359,17.308,55.825,83.57,82.01,78.951,97.855,104.48,100.09,88.194,97.326,76.558,63.366,59.21,66.009,77.155,7.0925,18.293,57.739,131.35,293.33,582.4,689.11,634.64,382.14,213.98,130.95,108.16,91.965,87.784,87.213
3314,107.86,68.177,57.385,50.258,50.247,72.445,131.33,160.49,188.26,174.18,175.71,129.53,80.245,20.366,71.077,90.086,104.85,102.24,118.85,121.08,123.24,106.34,110.06,95.273,90.159,75.84,85.855,98.389,24.081,51.039,104.26,222.09,410.28,668.22,645.73,533.75,293.36,177.33,124.47,116.02,104.85,95.896,100.28
3315,104.19,76.149,63.168,53.628,54.15,74.554,126.63,157.13,172.84,167.39,161.01,118.36,63.248,26.906,77.124,105.03,115.73,124.37,149.48,149.27,144.44,137,128.43,110.44,102.45,93.29,103.24,121.92,48.162,81.596,170.88,325.54,503.05,652.98,541.08,418.4,218.9,152.88,121.42,111.98,105.23,101.55,99.026
3316,109.41,87.789,84.239,72.841,93.748,100.95,164.29,154.12,164.44,191.11,186.99,117.88,67.414,28.978,108.75,138.55,148.16,151.54,189.72,185.63,186.23,175.27,170.85,141.71,148.65,135.81,157.37,193.28,87.573,162.85,297.75,451.1,536.6,577.77,428.01,313.14,187.12,167.44,150.76,154.33,157.46,120.62,127.28
3317,91.575,43.208,39.875,24.274,14.299,36.736,79.307,96.03,112.6,109.26,99.354,62.313,16.22,0,71.467,107.37,138.86,143.06,170.28,179.34,175.43,167.25,155.97,140.57,124.1,112.42,133.92,158.81,101.07,177.08,323.97,468.54,455.16,409.43,270.47,193.87,103.64,81.925,73.076,63.647,60.948,63.825,54.33
3318,28.747,61.849,52.91,42.413,40.179,58.198,91.369,112.8,115.45,117.22,106.16,75.079,32.255,17.661,116.44,161.3,189.64,203.91,245.24,249.89,248.74,233.31,231.85,191.96,185.24,194.24,233.27,278.75,203.39,330.51,486.25,557.51,420.02,348.02,245.67,186.98,134.71,128.82,116.83,115.41,119.51,124.46,116.51
3319,117.57,46.959,42.307,38.63,29.471,44.19,74.649,87.237,96.069,95.217,81.145,40.848,21.791,28.541,121.49,178.37,215.76,228.71,282.66,299.51,311.32,287.71,298.38,272.92,250.23,248.99,310.44,380.47,284.24,411.1,523.84,464.52,270.85,191.58,131.57,99.422,68.421,67.924,64.67,67.199,68.465,74.63,57.63
3320,2.0415,25.097,25.708,14.869,12.534,28.999,44.705,55.912,71.771,68.069,63.535,31.872,0,19.824,154.93,203.14,258.23,282.41,357.66,376.37,401.9,386.65,412.84,364.96,342.08,354.76,437.05,526.84,386.34,514.61,554.73,393.15,207.15,161.35,119.42,106.89,81.711,81.768,81.772,82.462,75.813,75.461,66.449
3321,110.56,69.824,52.848,55.966,51.614,58.744,76.663,89.133,92.465,82.497,74.819,47.905,34.205,77.43,227.77,303.42,371.4,409.48,498.97,550.42,602.08,594.15,622.37,559.82,527.7,542.85,652.94,756.62,532.74,583.68,508.36,299.03,125.93,105.37,102.19,85.773,72.908,81.702,83.949,71.821,80.668,79.074,77.585
3322,25.372,34.68,32.945,27.793,25.568,23.009,48.662,52.09,54.169,55.403,50.19,22.953,20.306,99.151,284.26,364.67,465.05,525.08,656.39,731.26,811.11,819.55,863.59,773.01,728.98,725.54,840.95,929.06,588.4,560.81,423.57,214.64,93.168,80.231,85.116,84.364,76.391,82.585,79.581,76.194,75.969,82.418,75.809
3323,66.536,35.248,27.61,17.693,18.827,24.199,36.024,40.041,45.488,34.983,36.019,20.296,22.681,144.48,385.36,484.5,634.19,723.56,913.16,1033.1,1154.1,1163.2,1210.4,1062.4,968.97,936.78,1024.2,1045.2,589.88,467.26,299.03,118.91,41.703,54.187,67.506,59.835,46.853,54.19,57.384,54.795,53.603,59.348,49.753
3324,22.104,89.253,81.615,77.975,75.468,79.07,76.693,88.146,83.513,87.492,81.618,76.374,89.779,274.17,590.68,723.94,950.53,1085.5,1358.3,1547.5,1702.1,1686.4,1694.7,1446.6,1274.4,1182.1,1216.3,1148,605.1,441.5,285.52,160.35,110.94,127.37,142.4,132.38,127.09,133.26,144.14,133.39,135.61,137.51,139.24
3325,62.096,0,0,0,0,0,0,0.35083,0,0,0,0,40.86,292.06,701.42,878.09,1198.5,1384.6,1755.4,1985,2144.9,2060.6,1960.8,1591.3,1320.2,1158.5,1114.1,970.65,421.07,230.91,92.398,20.481,0,1.9244,25.336,21.161,13.259,26.29,15.381,23.081,14.222,18.621,17.449
3326,0,41.188,40.228,35.458,35.055,40.19,32.833,35.349,39.041,30.517,30.945,41.416,130.84,477.33,1036.5,1286.7,1735.3,2004.8,2473.1,2720.4,2803.8,2592.1,2312.5,1796.2,1438.3,1226.9,1093.7,903.5,397.6,225.38,124.25,97.103,85.65,73.651,82.499,89.144,86.536,105.23,97.376,88.931,94.006,94.419,97.598
3327,104.37,32.929,33.887,35.626,18.452,29.814,16.487,21.591,26.072,19.5,23.202,49.801,183.32,670.1,1404.2,1770.6,2348.3,2680.7,3185.7,3380.6,3284.4,2876.5,2382.8,1758.6,1363.7,1124,930.56,732.49,320.05,143.82,69.564,49.997,76.161,34.344,41.504,35.527,34.734,47.284,43.904,36.407,47.394,45.199,41.716
3328,15.315,22.825,17.49,25.237,20.198,19.202,12.353,8.7792,22.895,7.6403,19.871,64.64,262.41,922.94,1897.4,2361.2,3039.1,3393,3827.8,3871.7,3504.5,2893.1,2240.7,1618,1242.7,996.85,799.39,622.24,275.1,138.13,94.134,123.67,186.8,74.585,65.376,60.282,56.237,68.822,57.531,61.23,59.047,66.296,59.33
3329,18.468,46.732,47.201,47.262,44.831,43.504,36.126,43.005,32.952,34.069,47.342,112.47,404.45,1286.2,2556.3,3110.1,3793.5,4104.7,4325.1,4113.7,3452.9,2712.3,2010.7,1453.8,1123.9,898.03,693.26,553.26,281.14,179.46,184.82,251.65,368.91,124.74,95.862,88.826,92.409,94.953,95.198,98.305,101.58,102.51,95.758
3330,34.516,38.179,24.196,26.709,23.986,20.669,25.365,26.66,12.073,14.836,33.022,133.56,509.16,1627.2,3125.4,3737.6,4260.5,4437.6,4337.5,3897.5,3053.3,2298.3,1676.6,1245.6,959.45,743.22,565.01,448.36,228.81,203.81,263.3,370.89,537.7,114.89,66.558,71.467,66.546,70.144,75.369,77.996,72.123,75.762,68.48
3331,0,14.401,16.39,21.619,17.684,18.95,8.5976,14.825,9.4099,0,33.423,174.79,644.01,1964.3,3611,4179.9,4411.5,4409.7,3988.7,3395.5,2520.4,1882.2,1408.7,1061.5,818.59,614.75,462.05,358.43,209.74,291.36,425.42,574.81,760.14,128.21,73.948,72.007,69.647,72.974,70.396,73.114,67.045,67.907,69.694
3332,71.256,44.468,43.22,45.266,45.865,38.427,31.838,40.714,44.491,38.575,69.776,253.54,805.77,2265.8,3919.5,4342.2,4223.8,4044.6,3415.9,2787,2042.1,1561.3,1205.6,928.83,703.05,521.48,379.22,288.34,242.83,447.8,633.73,785.29,933.86,130.49,73.149,77.067,69.321,81.119,83.451,73.16,78.331,82.997,72.937
3333,32.829,0,5.7019,0.43533,0,0,0,0,0,0,40.419,239.89,842.75,2310.6,3796.5,4049.7,3632,3349.5,2689.5,2146.7,1585.6,1249.1,981.43,734.03,521.66,355.48,230,170,220.62,535.58,769.09,877.15,933.18,83.632,38.986,36.075,30.283,38.008,38.331,37.267,35.27,39.7,38.734
3334,68.744,35.035,29.775,45.875,33.31,23.112,24.342,33.112,19.921,31.446,79.173,297.34,911.96,2292.2,3477.4,3538.3,2962.2,2659.2,2086.3,1681.7,1308.1,1078.5,835.58,598.88,410.71,272.49,187.74,136.76,286.08,703.72,920.64,934.31,884.67,86.891,53.522,53.838,54.902,59.675,58.62,50.103,62.985,63.323,61.479
3335,48.537,68.095,79.863,96.479,68.075,59.872,66.315,64.463,55.958,81.867,127.78,345.55,910.78,2100.1,2965.2,2905.8,2326,2057.1,1630.8,1366.8,1135.1,948.21,695.56,495.73,323.65,237.82,155.54,147.05,350.49,790.17,963.44,892.83,762.46,120.26,108.33,109.17,105.98,110.19,109.43,113.82,110.6,104.07,103.22
3336,62.909,12.28,19.919,17.161,6.8977,0,11.072,11.349,12.213,14.18,70.242,273.82,769.11,1717.7,2292,2187.1,1704.4,1502.8,1245.8,1085.6,896.06,719.56,467.63,301.61,173.6,96.362,58.902,42.253,270.4,651.94,742.42,621.68,475.38,21.215,16.935,23.571,6.6057,38.678,34.809,20.846,24.222,24.347,24.883
3337,14.003,65.048,83.88,94.877,75.043,67.659,65.435,75.163,67.675,91.329,143.53,318.24,716.96,1436.6,1809.9,1698.5,1355.2,1237,1095.2,990.52,812.56,624.93,402.38,258.74,166.28,117.27,100.09,96.259,324.67,621.54,681.01,542.58,433.29,116.41,119.32,110.25,115.9,129.96,123.56,129.96,124.7,124.2,124.57
3338,72.689,1.577,11.355,25.801,10.655,0,0,0,0.74492,18.991,63.268,216.39,511.63,1049.8,1299.4,1214.4,1001,941.92,866.97,775.16,577.25,394.45,211.61,111.37,55.279,20.817,0,0,163.48,361.92,378.29,291.13,262.48,0,0,0,0,0,0,0,0,0,0
3339,0,46.942,62.427,76.729,60.375,44.772,44.864,45.716,42.71,68.738,114.52,239.38,461.35,856.05,1036.2,991.89,893.32,865.77,816.63,697.83,494.11,326.9,187.58,121.05,75.424,53.75,46.749,48.741,167.16,324.71,359.04,347.66,421.26,124.57,78.145,91.137,89.11,100.26,88.379,103.16,87.013,93.329,90.484
3340,122.19,52.69,67.311,84.116,70.174,50.607,50.285,55.753,55.089,73.401,116.15,217.65,382.55,667.67,808.95,803.49,781.58,776.84,692.87,557.72,349.44,219.29,119.66,72.453,37.58,25.473,22.408,24.327,108.7,239.73,305.7,384.73,562.64,91.219,32.956,36.965,27.358,37.198,41.913,40.228,34.778,45.009,39.477
3341,36.944,44.217,56.103,69.713,59.267,35.261,28.837,40.212,33.334,63.75,100.16,182.54,316.32,531.95,682.03,701.05,702.07,676.12,561.92,420.97,249.22,141.58,71.461,38.219,16.725,5.406,5.809,14.34,82.466,268.74,420.02,589.92,858.8,132.38,47.437,50.355,41.023,51.58,48.821,49.333,38.624,49.81,41.913
3342,86.271,59.669,80.344,95.767,84.646,58.799,52.736,55.861,61.38,85.406,130.82,197.94,294.88,482.04,631.63,665.01,659.64,604,462.87,326.91,187.12,108.92,61.709,38.759,26.676,6.9845,10.356,17.252,132.9,422.79,664.1,896.51,1160.4,132.32,36.525,45.64,38.828,51.021,41.087,43.37,35.7,46.748,42.289
3343,59.92,69.351,89.79,105.88,93.085,69.398,60.79,66.958,69.989,97.521,140.87,213.06,306.29,471.19,606.62,639.86,590.83,508.08,370.12,244.31,142.83,82.79,48.368,30.779,25.954,10.364,13.943,18.72,211.18,658.16,986.86,1209.9,1352.4,145.49,56.132,52.393,47.419,65.337,60.593,54.928,52.562,59.831,53.591
3344,74.608,71.939,100.49,112,96.917,66.001,57.34,68.73,72.334,104.72,151.97,226.93,319.97,479.24,593.75,600.7,495.25,405.18,274.75,178.47,90.671,48.473,29.638,18.818,12.325,6.3203,9.4809,16.789,309.72,915.75,1267.4,1348.8,1303,107.52,40.284,48.498,42.981,49.239,42.887,46.57,48.641,40.395,47.873
3345,68.852,67.015,92.547,110.37,92.72,63.946,55.663,66.761,76.544,115.92,169.66,257.04,356.38,484.58,563.76,546.25,401.71,306,199.52,114.39,58.481,25.15,13.757,0,0,0,0.37961,14.695,405.23,1084.1,1366.4,1282.8,1048.3,72.16,31.104,30.87,27.409,40.105,30.698,29.07,28.672,32.638,32.381
3346,73.063,85.302,110.5,122.77,113.57,80.829,71.001,88.864,102.99,146.56,211.08,323.27,419.6,520.57,535.33,483.64,320.1,236.47,152.63,94.072,50.003,24.05,21.179,13.263,7.6244,4.2589,15.687,27.927,476.57,1126.3,1291.6,1045.9,768.7,63.434,31.786,37.714,33.137,42.226,31.236,38.979,38.424,32.844,45.328
3347,163.4,110.4,137.81,165.74,147.29,105.79,96.9,112.93,135.85,193.97,280.17,398.59,500.75,548.2,495.76,421.09,265.45,197.51,121.61,86.035,48.645,41.17,30.245,25.431,21.344,19.621,27.209,40.929,473.5,984.18,1027.7,729.54,475.56,42.708,32.68,26.385,27.527,42.07,34.184,30.816,35.51,26.113,39.639
3348,130.78,136.94,168.94,192.9,179.72,133.25,131.82,149.55,180.86,252.97,357.02,492.78,567.06,543.21,449.2,359.87,221.02,166.8,128.25,90.239,66.46,53.053,46.35,58.785,54.097,47.335,50.952,69.709,425.31,778.53,742.35,500.77,313.12,75.495,73.005,75.319,76.945,83.12,85.222,82.459,80.25,88.393,88.08
3349,156.18,134.56,153.84,177.5,156.55,115.79,120.88,152.18,185.6,284.2,413.6,534.93,566.39,471.3,352.32,272.9,160.76,115.96,86.439,60.073,44.297,34.606,27.036,33.624,31.372,29.856,25.039,38.341,279.38,466.15,423.04,255.13,146.69,19.506,20.263,29.78,26.131,33.752,34.5,28.392,35.728,33.438,35.554
3350,98.364,139.42,176.14,196.11,188.06,150.61,147.54,180.87,242.8,361.08,502.14,590.5,558.58,429.84,303.49,235.48,140.21,110.63,91.493,67.882,49.988,50.948,39.583,38.876,38.934,42.757,41.39,44.532,202.65,305.87,275.71,182.56,127.26,64.963,73.401,77.211,78.086,81.387,82.221,85.93,82.615,73.43,82.337
3351,181.61,129.88,168.54,189.1,179.97,149.2,148.38,205.62,276.61,413.94,540.93,576.19,484.69,341.52,217.95,161.79,95.338,64.828,53.366,38.32,29.851,23.367,26.501,22.705,12.015,18.255,7.7662,12.347,93.66,131.06,103.82,60.536,37.739,9.0448,15.78,22.976,19.941,19.844,24.612,17.13,14.322,21.688,35.37
3352,98.842,134.9,176.45,204.99,198.36,173.02,183.55,260.78,358.54,493.56,598.7,565.32,444.17,292.59,197.71,149.98,97.248,67.834,64.864,47.92,36.024,38.341,27.22,36.239,29.359,34.792,26.247,28.449,66.886,89.31,85.065,76.975,61.636,51.675,55.651,57.396,61.165,59.062,63.617,66.343,66.605,64.539,68.867
3353,223.27,140.26,176.94,196.24,206.82,187.9,220.11,318.02,415.42,538.19,572.72,499.73,357.65,233.87,139.79,106.9,56.858,37.867,37.288,24.757,10.714,14.398,17.815,15.062,10.935,4.854,3.3397,0,10.778,12.866,2.4373,0,0,0,5.2197,10.026,0,2.8931,7.8731,0,5.9471,4.866,23.699
3354,127.52,160.44,201.71,235.93,244.17,239.54,302.87,405.76,518.01,589.54,559.7,454.48,322.04,214.53,137.38,114.03,79.774,58.32,62.417,49.887,34.057,34.368,39.366,35.302,42.29,33.509,36.761,37.705,27.482,39.417,51.782,53.121,54.304,65.038,61.19,62.239,71.052,63.897,70.8,63.469,69.682,67.008,79.262
3355,190.01,163.92,205.15,252.41,268.11,280.96,365.18,465.41,553.36,552.2,489.19,381.41,261.32,166.08,101.22,89.485,55.386,43.869,51.113,41.735,26.811,27.904,25.544,31.284,22.461,22.356,19.776,23.183,15.108,19.276,16.186,20.672,33.996,40.078,43.798,43.507,43.311,52.794,44.851,35.134,41.839,42.56,59.221
3356,134.61,170.91,216.96,255.78,302.39,339.13,439.6,521.06,560.08,504.65,411.73,323.06,223.4,136.91,86.208,79.886,51.707,36.529,48.832,37.342,20.327,26.332,33.079,31.224,33.932,30.623,29.327,30.583,21.373,32.359,38.63,51.249,50.103,63.447,56.114,62.953,61.861,57.947,71.817,63.387,72.154,57.84,79.215
3357,194.79,164.84,219.48,278.98,342.37,407.89,501.5,538.58,523.48,420.84,330.24,249.85,167.44,98.01,61.116,50.46,30.083,24.942,32.153,19.573,8.7668,11.174,11.892,15.158,11.762,11.933,4.4002,6.8238,0,7.2452,8.2432,7.7482,19.02,23.038,26.605,32.214,34.974,32.575,29.588,24.465,34.372,29.922,36.533
3358,193.5,185.05,253.7,333.45,433.33,512.32,564.26,545.68,481.56,365.85,284.39,222.15,150.07,97.133,62.705,50.998,37.458,27.047,48.479,33.473,22.615,25.46,33.959,29.599,25.102,31.433,24.669,29.135,24.931,28.781,26.95,36.768,36.936,44.484,51.063,50.696,53.579,55.474,51.971,55.098,57.06,46.33,63.045
3359,170.85,195.88,267.3,375.27,496.08,570.69,560.19,476.31,398.47,282.79,213.4,172.33,109.04,56.608,35.159,36.103,16.487,10.426,18.392,12.596,10.957,6.8366,12.26,16.561,8.7236,13.06,14.803,14.156,9.0161,21.552,24.616,28.043,28.44,34.394,35.841,41.361,37.416,35.948,39.398,34.505,40.184,25.08,57.779
3360,265.53,209.02,312.22,447.24,583.57,607.84,526.86,408.15,325.66,216.4,164.93,132.08,73.698,38.564,19.156,25.155,3.72,8.1199,13.375,9.4703,6.463,2.148,0,0,1.2266,0,8.6658,10.185,0,0,0,0,0.26087,0,0,0,0,0,0,0,0,0,25.711
3361,225.77,278.69,412.42,578.52,681.72,643.94,501.65,369.34,287.08,204.16,167.78,134.58,90.569,60.475,45.804,47.478,35.612,35.227,47.345,46.319,38.344,32.334,35.795,43.475,37.454,42.999,44.895,48.215,41.62,51.209,67.773,64.776,72.363,62.886,62.121,73.523,61.592,72.216,72.746,68.187,78.924,78.54,100.62
3362,327.68,299.84,464.56,630.29,674.59,562.15,394.86,276.51,202.21,139.29,113.17,81.289,41.805,11.146,7.0781,9.8952,2.568,9.5489,10.925,3.2158,1.9801,1.2189,0.36047,4.3503,3.9828,1.8513,0,4.3906,0,0,0.43372,5.505,24.489,1.8709,4.7305,3.7322,0,1.9771,13.089,9.2951,11.568,15.645,66.296
3363,327.86,426.15,609.54,742.03,708.34,541.98,363.94,257.79,202.57,157.45,130.24,107.7,56.059,48.412,45.264,45.469,31.177,42.098,54.67,42.749,45.051,44.276,42.695,46.87,51.947,52.624,49.031,55.957,54.227,78.928,95.672,101.51,110.78,93.122,83.063,87.781,79.035,84.311,102.78,102.39,111.76,131.78,199.59
3364,496.1,465.46,642.04,709.06,600.81,416.71,266.26,176.2,131.87,96.522,87.475,55.194,17.11,1.273,0.31339,0,0,0,0,0,0,0,0.49065,0,0,1.7937,5.7358,0,0.97947,13.86,24.344,31.87,55.381,4.2567,2.0535,1.1252,0.28429,0.33845,17.516,23.492,49.495,94.7,192.19
3365,485.64,563.18,696.63,687.99,542.72,355.12,225.16,168.39,138.96,106.01,83.344,57.7,27.708,9.8488,18.164,19.641,21.447,6.7465,27.702,19.916,24.08,18.847,19.435,28.004,30.25,35.459,38.067,35.651,34.657,58.464,97.455,117.32,168.39,84.939,57.254,59.3,59.742,60.599,90.211,114.84,167.65,236.74,348.73
3366,665.47,617.64,671.13,589.05,442.22,286.02,184.49,133.47,114.37,84.887,65.059,51.679,14.939,0,4.347,4.4575,0,4.4686,4.9155,1.092,0,3.6469,0,9.5524,15.158,5.5056,10.012,7.6984,10.985,52.574,80.904,128.54,234.26,42.145,0,0,9.0073,15.42,75.318,124.45,218.26,323.95,410.4
3367,705.73,642.77,603.47,509.38,376.71,243.99,157.18,117.14,101.8,75.332,63.26,39.053,9.0671,0.27966,0,8.264,2.3912,0,5.1053,3.3759,0.83724,0.53994,4.1876,0.29308,9.2779,8.1791,12.935,11.516,35.183,99.664,159.64,264.95,478.51,118.78,22.591,20.838,29.735,68.876,151.28,247.12,364.28,466.17,490.97
3368,720.22,620.31,536.76,451.52,343.82,231.61,158.12,123.57,118.2,101.35,92.59,76.561,40.198,23.662,24.524,21.106,14.946,18.177,25.356,16.493,16.137,18.155,20.47,26.646,27.519,27.744,26.25,35.733,83.241,211.26,330.25,552.94,968.27,221.72,51.526,51.403,101.86,182.26,299.27,432.15,542.61,579.96,529.21
3369,638.56,549.83,449.26,378.34,300.92,207.6,142.71,124.5,118.58,101.51,95.01,77.757,47.664,24.022,18.487,19.183,7.8539,15.483,15.425,22.538,18.365,17.854,20.708,18.706,19.519,24.238,32.187,34.549,136.25,395.22,634.73,1041.2,1750.2,343,81.043,100.88,179.35,320.18,466.37,582.8,625.93,572.65,465.3
3370,528.03,441.5,356.19,309.48,261.04,185.04,149.95,124.28,131.38,123.4,119.26,89.006,56.709,48.79,14.341,7.7659,12.006,2.1833,14.643,37.457,34.707,34.011,29.975,10.731,12.289,39.486,41.385,29.105,226.1,708.1,1191.5,1848.3,2799.6,440.04,136.07,174.51,353.92,518.02,652.48,684.1,624.4,514.6,356.59
3371,452.3,359.21,296.91,283.67,251.88,182.79,124.19,123.65,117.93,116.11,111.93,102.79,75.568,39.674,26.441,17.88,8.8203,3.5466,11.299,3.8989,2.7282,12.524,16.095,11.032,26.812,21.937,33.372,46.027,412.66,1295.5,2074.2,2900.4,3887,515.85,211.9,283.73,514.03,664.21,706.92,612.11,468.31,333.77,227.82
3372,322.98,296.12,258.62,259.75,237.43,174.19,123.44,117,126.19,133.15,134.29,118.71,91.971,62.572,37.48,19.173,14.391,5.6858,14.87,12.999,19.486,19.421,13.946,26.76,23.038,31.447,47.995,64.816,704.55,2122,3217.5,4031.2,4634.3,576.34,366.07,483.42,731.68,791.91,706.1,532.93,348.72,238.95,175.77
3373,365.96,262.56,240.53,251.85,230.45,174.96,133.64,121.88,128.79,153.03,149.87,146.58,139.56,96.412,47.331,21.462,13.469,13.567,23.886,12.551,2.1316,0,6.6588,14.916,20.83,34.451,40.335,65.682,1069.8,3033.3,4207,4605.1,4510.9,588.61,512.57,648.25,794.77,713.04,516.11,319.03,161.05,107.06,91.305
3374,261.2,239.5,233.67,239.47,236.84,173.99,133.52,136.32,156.14,180.32,187.9,200.22,170.29,123.32,68.369,40.902,32.942,15.985,31.768,19.357,29.915,28.199,29.999,45.688,37.74,59.378,83.276,114.8,1488.3,3811.2,4877.2,4636.2,3930.8,706.97,734.09,827.55,809.06,630.62,408.92,237.4,120.83,99.692,110.47
3375,283.39,204.58,214.22,217.52,208.85,157.12,116.7,124.92,151.31,175.46,203.88,213.79,198.1,140.09,60.229,26.412,15.701,14.607,19.149,0.22399,14.443,16.219,13.715,24.918,40.88,55.128,74.772,115.72,1725.2,3962.9,4566.7,3792.8,2740.1,751.83,791.92,801.89,632.71,391.48,200.51,91.459,26.871,33.538,69.8
3376,207.15,230.19,239.23,249.85,238.67,182.09,157.74,162.22,198.61,238.56,276.03,294.79,277.82,212.67,120.46,83.207,70.839,48.77,50.289,47.219,51.782,65.275,68.909,74.552,93.792,109.11,128.32,165.39,1791.5,3632.2,3824,2812.8,1838.8,864.64,820.72,754.14,505.11,302.11,179.13,101.24,62.341,97.08,150.13
3377,292.01,222.01,234.88,250.99,235.69,184.23,154.31,173.04,212.53,260.99,301.57,344.26,327.19,248.38,134.85,81.529,66.988,48.071,53.763,46.744,59.769,62.833,68.403,79.614,94.697,113.77,125.65,154.37,1484.5,2695.2,2567.9,1699,1000.2,735.17,615.69,519.58,275.83,132.29,73.528,34.358,16.163,63.53,138.42
3378,217.37,241.69,259.94,252.75,239.49,198.56,173.2,194.42,235.15,306.94,359.51,405.62,402.52,309.69,179.56,124.75,98.049,78.847,83.777,72.286,84.371,110.06,101.35,120.87,127.96,134.5,145.77,167.14,1144.1,1866.3,1683.7,1055.4,606.64,651.75,493.97,389.34,218.69,116.27,86.746,80.192,62.004,123.41,232.49
3379,284.42,217.93,221.17,218.86,203.52,172.55,141.75,171.21,222.48,300.67,361.05,426.66,425.2,313.83,164.79,102.62,73.899,60.345,56.033,46.445,55.431,63.959,75.13,77.698,86.965,83.693,82.719,101.54,700.72,1055.3,888.09,496.45,262.84,382.49,241.89,170.64,61.701,2.93,0,0,0,75.155,233.09
3380,265.24,223.16,228.29,217.98,208.69,181.07,151.71,192.35,245.66,337.76,410.8,481.71,483.28,361.39,204.02,132.76,95.047,72.188,65.289,58.862,76.021,93.451,83.419,93.203,89.038,81.873,80.148,80.634,426.31,604.09,476.03,277.72,138.92,250.36,146.85,103.45,30.011,6.6938,8.5835,3.2231,31.612,143.86,397.25
3381,272.67,225.09,226.93,212.24,203.3,169.89,157.46,190.03,257.32,354.84,440.76,523.4,522.11,388.42,210.02,136.65,91.344,70.555,68.854,59.728,68.784,87.984,81.57,75.956,74.318,59.754,58.362,58.248,255.41,314.84,239.73,135.67,71.9,136.53,82.563,57.43,15.732,0,0,0,66.46,229.51,679.57
3382,316.18,254.89,245.06,225.38,229.91,203.19,189.68,229.82,297,404.2,503.61,583.72,598.18,441.41,247.92,177.08,118.64,99.467,93.627,78.904,93.968,97.319,84.393,79.378,80.006,57.439,63.484,67.275,155.84,183.1,144.13,81.478,60.718,83.091,49.149,48.808,21.595,13.954,19.71,15.248,144.8,399.01,1192.2
3383,257.54,237.97,233.3,215.53,212.53,185.08,173.8,222.15,306.08,408.33,514.4,594.59,593.84,439.77,234.51,154.79,118.75,93.012,83.233,66.911,77.031,80.495,63.972,61.912,63.669,47.354,47.654,51.428,91.701,100.6,76.501,49.965,40.76,53.479,42.425,48.015,26.7,27.767,19.699,27.759,242.73,699.65,2007.7
3384,246.14,215.4,191.01,173.34,178.57,158.47,149.6,202.15,275.83,384.33,488.23,563.81,551.88,395.01,194.72,125.84,72.95,56.651,56.125,32.092,32.419,38.413,28.856,24.727,18.494,16.243,17.686,14.061,37.403,35.505,26.79,0,0,5.4078,0,0,0,0,0,33.903,405.46,1185.3,3117.3
3385,203.71,211.25,191.45,169.67,174.05,163.57,161.21,211.25,284.87,390.16,494.55,567.59,537.41,384.08,183.12,120.36,82.844,63.035,49.724,38.02,42.567,40.221,35.917,29.991,24.787,18.663,28.9,27.411,33.519,39.208,32.684,27.165,28.689,35.945,43.283,41.171,43.753,39.015,24.621,180.82,807.75,2064.8,4465.3
3386,256.61,200.5,185.25,151.34,160.42,140.33,157.62,197.72,277.72,375.75,468.66,519.53,497.03,340.35,148,98.249,51.346,35.934,32.93,29.507,27.256,15.865,11.724,8.8742,12.02,12.156,12.615,18.234,13.422,3.633,5.9764,0,0,3.3675,0,8.0451,0,0,0,354.25,1415.4,3216.1,5514.8
3387,230.88,215.06,201.4,161.06,184.07,170.51,186.83,225.38,306.31,390.15,464.68,514.05,474.22,331.19,157.52,100.92,72.303,56.358,49.977,42.053,46.913,59.862,54.809,55.076,57.515,51.795,59.102,76.193,61.565,43.741,65.963,74.619,79.022,77.16,73.135,90.802,74.644,67.249,117.96,862.17,2499.7,4689,6158.9
3388,276.22,177.57,155.17,114.33,125.49,120.47,143.99,177.09,253.26,324.54,401.07,421.01,386.51,247.76,90.07,58.99,25.471,8.8862,16.276,0,2.9665,0,0,0,0,0,0,0,0,0,0,0,3.3169,0,0,0,0,0,178.63,1473.7,3718.7,5699.5,5647.4
3389,141.78,181.15,171.99,127.59,143.98,146.3,166.65,196.28,265.93,335.26,388.22,410.36,361.68,243.05,106.1,66.331,53.618,41.175,44.61,21.251,28.084,34.213,31.888,29.967,32.492,32.442,39.006,41.766,47.258,59.424,81.141,97.135,98.817,59.465,60.818,62.669,38.882,0,650.57,2642.4,5222.7,6374.6,4850.1
3390,213.97,142.66,133.6,80.796,111.13,110.94,134.9,159.02,218.32,279.48,315.53,328.98,281.56,178.94,62.826,34.531,14.207,2.4861,12.84,3.8534,0,2.8892,4.1794,3.0708,4.8874,0,6.8236,3.1139,11.65,28.718,53.042,51.415,54.091,0,0,0,0,0,1314.7,3938.1,6145.4,5868.9,3469.4
3391,104.48,157.81,147.78,110.45,136.92,133.57,150.62,178.36,235.3,266.63,306.42,299.26,258.77,169.35,83.1,54.892,42.267,33.73,40.13,25.201,28.82,36.571,36.776,38.114,38.962,38.703,43.36,37.781,53.895,85.766,129.77,136.13,110.97,40.628,32.918,15.123,0,253.29,2526.6,5394.7,6463,4946.7,2407.4
3392,134.42,123.81,112.69,88.452,103.65,106.02,126.42,151.67,190.65,216.49,254.36,249.09,202.26,138.34,56.778,33.779,24.829,14.214,28.309,21.88,20.745,22.647,14.582,12.591,12.029,21.601,22.658,32.103,43.348,73.419,108.86,98.202,51.401,0.010051,0,0,0,791.39,3857.7,6144.7,5666.7,3536.2,1468.4
3393,102.67,96.835,83.022,59.919,75.919,82.639,94.813,113.14,152.96,170.08,187.3,179.24,153.03,92.408,29.894,12.65,8.7157,0,13.06,8.2452,4.0385,4.5112,7.6461,1.6393,8.324,0.51539,5.0047,6.6038,31.673,56.778,77.11,54.924,11.734,0,0,0,0,1792.3,5083.6,6084.2,4371.5,2305.8,851.99
3394,82.949,76.638,73.158,60.434,75.502,82.86,95.694,107,131.17,143.76,160.74,139.92,120.39,78.908,27.5,15.012,4.201,2.147,5.3317,1.6843,13.353,6.3831,11.586,4.1168,13.355,12.175,3.6938,12.95,29.434,40.472,54.868,33.111,10.695,0,0,0,128.11,3048.8,5754.3,5241.6,3013.9,1387.2,501.72
3395,108.97,56.263,58.871,40.284,58.324,57.876,65.79,80.868,102.07,102.81,115.21,107.77,92.67,56.038,12.352,14.476,0,0,0,5.5766,6.3246,4.3435,9.0007,0,0,2.0306,4.7168,0,12.813,9.2719,0,0,0,0,0,0,643.78,4068.4,5421.5,3837.4,1826.3,766.89,264.92
3396,55.472,58.633,57.105,45.571,58.222,54.932,68.819,68.504,93.526,87.866,94.611,86.049,75.611,50.057,22.5,19.207,14.039,16.149,27.297,15.104,22.788,15.596,19.036,16.922,21.31,9.6541,10.612,15.002,22.667,8.9363,14.895,6.0656,0,0,0,0,1545,4599.8,4478.6,2540.3,1065.4,437.49,188.31
3397,93.921,47.598,47.735,46.119,57.183,41.512,58.082,58.414,72.187,63.942,71.755,67.59,63.377,36.492,20.127,17.763,5.3404,14.553,18.711,17.961,18.034,16.724,24.338,11.519,21.759,12.839,12.96,8.4464,19.492,0,0,0,0,0,0,0,1990.7,3791.9,2841.5,1360.2,517.09,213.44,103.12
3398,0,38.891,43.707,30.093,53.268,34.334,47.943,42.743,54.696,40.233,47.321,45.975,43.682,35.748,25.971,27.306,22.743,23.703,23.803,27.069,25.22,22.864,28.311,27.336,30.885,23.977,31.811,20.299,28.821,6.9077,17.753,0,0,0,0,186.12,1697.2,2256.9,1383.3,600.83,246.02,125.11,83.801
3399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf1.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,0,0,-0
1.7691,0,0,-0
1.7706,0,0,-0
1.772,0,0,-0
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0,-0
1.8296,0,0,-0
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0,-0
1.8426,0,0,-0
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0.0014329,-0.0014329
1.8483,0,0.029112,-0.029112
1.8498,0,0,-0
1.8512,0,0,-0
1.8527,0,0,-0
1.8541,0,0,-0
1.8555,0,0,-0
1.857,0,0,-0
1.8584,0,0,-0
1.8599,0,0,-0
1.8613,0,0,-0
1.8628,0,0,-0
1.8642,0,0,-0
1.8656,0,0,-0
1.8671,0,0,-0
1.8685,0,0,-0
1.87,0,0,-0
1.8714,0,0,-0
1.8728,0,0,-0
1.8743,0,0,-0
1.8757,7.1875e-05,0,7.1875e-05
1.8772,0.00013041,0,0.00013041
1.8786,0.00023095,0.02118,-0.020949
1.88,0.00039923,0.030443,-0.030044
1.8815,0.0006737,0.035247,-0.034573
1.8829,0.0011099,0.016613,-0.015503
1.8844,0.0017883,0,0.0017883
1.8858,0.0028124,0,0.0028124
1.8872,0.0043166,0,0.0043166
1.8887,0.0064668,0,0.0064668
1.8901,0.0094564,0,0.0094564
1.8916,0.013499,0.01464,-0.0011418
1.893,0.018811,0.039477,-0.020666
1.8944,0.025591,0.057578,-0.031987
1.8959,0.033989,0.075695,-0.041706
1.8973,0.044075,0.090853,-0.046778
1.8988,0.055815,0.10893,-0.053113
1.9002,0.069,0.14281,-0.073808
1.9017,0.083268,0.19117,-0.1079
1.9031,0.098099,0.25062,-0.15252
1.9045,0.11283,0.30381,-0.19098
1.906,0.12669,0.34142,-0.21473
1.9074,0.13888,0.34972,-0.21084
1.9089,0.14864,0.32406,-0.17542
1.9103,0.15531,0.26655,-0.11124
1.9117,0.15844,0.19992,-0.04148
1.9132,0.15776,0.14032,0.01744
1.9146,0.15336,0.093328,0.06003
1.9161,0.14555,0.060354,0.085192
1.9175,0.13486,0.040653,0.094203
1.9189,0.12199,0.0026796,0.11931
1.9204,0.10773,0.021346,0.086388
1.9218,0.092885,0,0.092885
1.9233,0.078179,0,0.078179
1.9247,0.064235,0,0.064235
1.9261,0.05152,0,0.05152
1.9276,0.040351,0,0.040351
1.929,0.030856,0,0.030856
1.9305,0.023035,0,0.023035
1.9319,0.016788,0,0.016788
1.9333,0.011944,0,0.011944
1.9348,0.0082953,0,0.0082953
1.9362,0.0056235,0,0.0056235
1.9377,0.0037209,0,0.0037209
1.9391,0.0024028,0,0.0024028
1.9405,0.0015143,0,0.0015143
1.942,0.00093333,0,0.00093333
1.9434,0.00056159,0,0.00056159
1.9449,0.00032986,0,0.00032986
1.9463,0.00018912,0,0.00018912
1.9478,0.00010582,0,0.00010582
1.9492,5.779e-05,0,5.779e-05
1.9506,0,0,-0
1.9521,0,0,-0
1.9535,0,0,-0
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0,0,-0
2.0054,0,0,-0
2.0068,0,0,-0
2.0083,0,0,-0
2.0097,0,0,-0
2.0111,0,0,-0
2.0126,0,0,-0
2.014,0,0,-0
2.0155,0,0,-0
2.0169,0,0,-0
2.0183,0,0,-0
2.0198,0,0,-0
2.0212,0,0,-0
2.0227,0,0,-0
2.0241,0,0,-0
2.0255,0,0,-0
2.027,0,0,-0
2.0284,0,0,-0
2.0299,0,0,-0
2.0313,0,0,-0
2.0327,0,0,-0
2.0342,0,0,-0
2.0356,0,0,-0
2.0371,0,0,-0
2.0385,0,0,-0
2.04,0,0,-0
2.0414,0,0,-0
2.0428,0,0,-0
2.0443,0,0,-0
2.0457,0,0,-0
2.0472,0,0,-0
2.0486,0,0,-0
2.05,0,0,-0
2.0515,0,0,-0
2.0529,0,0,-0
2.0544,0,0,-0
2.0558,0,0,-0
2.0572,0,0,-0
2.0587,0,0,-0
2.0601,0,0,-0
2.0616,0,0,-0
2.063,0,0,-0
2.0644,0,0,-0
2.0659,0,0,-0
2.0673,0,0,-0
2.0688,0,0,-0
2.0702,0,0,-0
2.0716,0,0,-0
2.0731,0,0,-0
2.0745,0,0,-0
2.076,0,0,-0
2.0774,0,0,-0
2.0788,0,0,-0
2.0803,0,0,-0
2.0817,0,0,-0
2.0832,0,0,-0
2.0846,0,0,-0
2.0861,0,0,-0
2.0875,0,0,-0
2.0889,0,0,-0
2.0904,0,0,-0
2.0918,0,0,-0
2.0933,0,0,-0
2.0947,0,0,-0
2.0961,0,0,-0
2.0976,0,0,-0
2.099,0,0,-0
2.1005,0,0,-0
2.1019,0,0,-0
2.1033,0,0,-0
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0,-0
2.1307,0,0,-0
2.1322,0,0,-0
2.1336,0,0,-0
2.135,0,0,-0
2.1365,0,0,-0
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0,0,-0
2.1451,0,0,-0
2.1466,0,0,-0
2.148,0,0,-0
2.1494,0,0,-0
2.1509,0,0,-0
2.1523,0,0,-0
2.1538,0,0,-0
2.1552,0,0,-0
2.1566,0,0,-0
2.1581,0,0,-0
2.1595,0,0,-0
2.161,0,0,-0
2.1624,0,0,-0
2.1638,0,0,-0
2.1653,0,0,-0
2.1667,0,0,-0
2.1682,0,0,-0
2.1696,0,0,-0
2.1711,0.00075237,0,0.00075237
2.1725,0.0013764,0,0.0013764
2.1739,0.0024573,0,0.0024573
2.1754,0.004282,0,0.004282
2.1768,0.0072833,0,0.0072833
2.1783,0.01212,0,0.01212
2.1797,0.019682,0,0.019682
2.1811,0.03119,0.027002,0.0041873
2.1826,0.048233,0.035239,0.012994
2.184,0.072798,0.033653,0.039144
2.1855,0.10724,0.03835,0.06889
2.1869,0.1542,0.047623,0.10658
2.1883,0.21644,0.063701,0.15274
2.1898,0.29657,0.086178,0.21039
2.1912,0.39682,0.11817,0.27866
2.1927,0.51839,0.17058,0.34781
2.1941,0.66098,0.25357,0.40741
2.1955,0.82263,0.38101,0.44162
2.197,0.99937,0.58668,0.41269
2.1984,1.1851,0.91178,0.27336
2.1999,1.372,1.3621,0.0098595
2.2013,1.5505,1.8711,-0.32062
2.2027,1.7105,2.2942,-0.58372
2.2042,1.8421,2.4736,-0.63151
2.2056,1.9362,2.3414,-0.40521
2.2071,1.9866,1.9596,0.027005
2.2085,1.9898,1.4734,0.51639
2.2099,1.9456,1.0212,0.92434
2.2114,1.857,0.6698,1.1872
2.2128,1.7303,0.42507,1.3052
2.2143,1.5738,0.26909,1.3047
2.2157,1.3973,0.17352,1.2238
2.2172,1.211,0.11568,1.0953
2.2186,1.0244,0.081075,0.94337
2.22,0.84604,0.059484,0.78656
2.2215,0.68208,0.045537,0.63654
2.2229,0.53679,0.035566,0.50122
2.2244,0.41236,0.031711,0.38065
2.2258,0.30921,0.0044635,0.30474
2.2272,0.2263,0.029459,0.19684
2.2287,0.16164,0.0024324,0.15921
2.2301,0.11268,0.0232,0.089479
2.2316,0.076709,0,0.076709
2.233,0.051007,0,0.051007
2.2344,0.033107,0,0.033107
2.2359,0.020974,0,0.020974
2.2373,0.012969,0,0.012969
2.2388,0.0078255,0,0.0078255
2.2402,0.0046078,0,0.0046078
2.2416,0.0026473,0,0.0026473
2.2431,0.0014838,0,0.0014838
2.2445,0.00081205,0,0.00081205
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0,0,-0
2.2647,0,0,-0
2.2661,0,0,-0
2.2676,0,0,-0
2.269,0,0,-0
2.2705,0,0,-0
2.2719,0,0,-0
2.2733,0,0,-0
2.2748,0,0,-0
2.2762,0,0,-0
2.2777,0,0,-0
2.2791,0,0,-0
2.2805,0,0,-0
2.282,0,0,-0
2.2834,0,0,-0
2.2849,0,0,-0
2.2863,0,0,-0
2.2877,0,0,-0
2.2892,0,0,-0
2.2906,0,0,-0
2.2921,0,0,-0
2.2935,0,0,-0
2.2949,0,0,-0
2.2964,0,0,-0
2.2978,0,0,-0
2.2993,0,0,-0
2.3007,0,0,-0
2.3021,0,0,-0
2.3036,0,0,-0
2.305,0,0,-0
2.3065,0,0,-0
2.3079,0,0,-0
2.3094,0,0,-0
2.3108,0,0,-0
2.3122,0,0,-0
2.3137,0,0,-0
2.3151,0,0,-0
2.3166,0,0,-0
2.318,0,0,-0
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,0,0,-0
2.4851,0,0,-0
2.4866,0,0,-0
2.488,0,0,-0
2.4894,0,0,-0
2.4909,0,0,-0
2.4923,0,0,-0
2.4938,0,0,-0
2.4952,0,0,-0
2.4966,0,0,-0
2.4981,0,0,-0
2.4995,0,0,-0
2.501,0,0,-0
2.5024,0,0,-0
2.5038,0,0,-0
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,0,0,-0
2.511,0,0,-0
2.5125,0,0,-0
2.5139,0,0,-0
2.5154,0,0,-0
2.5168,0,0,-0
2.5182,0,0,-0
2.5197,0,0,-0
2.5211,0,0,-0
2.5226,0,0,-0
2.524,0,0,-0
2.5254,0,0,-0
2.5269,0,0,-0
2.5283,0,0,-0
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0,0,-0
2.8554,0,0,-0
2.8568,0,0,-0
2.8582,0,0,-0
2.8597,0,0,-0
2.8611,0,0,-0
2.8626,0,0,-0
2.864,0,0,-0
2.8654,0,0,-0
2.8669,0,0,-0
2.8683,0,0,-0
2.8698,0,0,-0
2.8712,0,0,-0
2.8726,0,0,-0
2.8741,0,0,-0
2.8755,0,0,-0
2.877,0,0,-0
2.8784,0,0,-0
2.8798,0,0,-0
2.8813,0,0,-0
2.8827,0,0,-0
2.8842,0,0,-0
2.8856,0,0,-0
2.8871,0,0,-0
2.8885,0,0,-0
2.8899,0,0,-0
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0,0,-0
3.0282,0,0,-0
3.0297,0,0,-0
3.0311,0,0,-0
3.0326,0,0,-0
3.034,0,0,-0
3.0354,0,0,-0
3.0369,0,0,-0
3.0383,0,0,-0
3.0398,0,0,-0
3.0412,0,0,-0
3.0426,0,0,-0
3.0441,0,0,-0
3.0455,0,0,-0
3.047,0,0,-0
3.0484,0,0,-0
3.0498,0,0,-0
3.0513,0,0,-0
3.0527,0,0,-0
3.0542,0,0,-0
3.0556,0,0,-0
3.057,0,0,-0
3.0585,0,0,-0
3.0599,0,0.011575,-0.011575
3.0614,0,0.025703,-0.025703
3.0628,0,0.01036,-0.01036
3.0642,0,0.033612,-0.033612
3.0657,0,0.026009,-0.026009
3.0671,0,0.033581,-0.033581
3.0686,0,0.034114,-0.034114
3.07,0,0.036999,-0.036999
3.0715,0,0.038465,-0.038465
3.0729,0,0.040456,-0.040456
3.0743,0,0.041465,-0.041465
3.0758,0,0.041722,-0.041722
3.0772,0,0.042277,-0.042277
3.0787,0,0.041958,-0.041958
3.0801,0,0.04204,-0.04204
3.0815,0,0.040707,-0.040707
3.083,0,0.040925,-0.040925
3.0844,0,0.04089,-0.04089
3.0859,0.00049445,0.040959,-0.040465
3.0873,0.00091359,0.038239,-0.037326
3.0887,0.0016458,0.039199,-0.037553
3.0902,0.0028914,0.0029859,-9.4522e-05
3.0916,0.0049543,0,0.0049543
3.0931,0.0082813,0,0.0082813
3.0945,0.013505,0,0.013505
3.0959,0.021534,0,0.021534
3.0974,0.033496,0,0.033496
3.0988,0.050818,0.018285,0.032533
3.1003,0.075204,0.030749,0.044455
3.1017,0.10857,0.034183,0.07439
3.1031,0.15293,0.037826,0.11511
3.1046,0.21019,0.040548,0.16964
3.106,0.28198,0.038409,0.24357
3.1075,0.36921,0.043173,0.32603
3.1089,0.47161,0.052702,0.41891
3.1104,0.58775,0.062567,0.52518
3.1118,0.7147,0.077569,0.63713
3.1132,0.848,0.10044,0.74756
3.1147,0.98181,0.13329,0.84852
3.1161,1.1092,0.17683,0.93241
3.1176,1.2226,0.24656,0.97607
3.119,1.3149,0.36665,0.94825
3.1204,1.3799,0.55147,0.82839
3.1219,1.413,0.80394,0.60903
3.1233,1.4118,1.103,0.30881
3.1248,1.3765,1.3891,-0.012589
3.1262,1.3096,1.5802,-0.27063
3.1276,1.2155,1.606,-0.39048
3.1291,1.1007,1.449,-0.3483
3.1305,0.9727,1.1652,-0.1925
3.132,0.83872,0.84679,-0.0080763
3.1334,0.70564,0.57098,0.13466
3.1348,0.57925,0.3686,0.21066
3.1363,0.46391,0.2302,0.2337
3.1377,0.36249,0.14211,0.22038
3.1392,0.27648,0.090828,0.18565
3.1406,0.20576,0.062666,0.1431
3.142,0.14941,0.050141,0.09927
3.1435,0.10585,0.051194,0.054652
3.1449,0.073146,0.055131,0.018015
3.1464,0.049305,0.056006,-0.006701
3.1478,0.032412,0.049851,-0.017439
3.1492,0.020821,0.042796,-0.021975
3.1507,0.013054,0.039723,-0.02667
3.1521,0.0079837,0.038985,-0.031001
3.1536,0.0047627,0.041121,-0.036358
3.155,0.0027709,0.044575,-0.041804
3.1565,0.0015719,0.047271,-0.045699
3.1579,0.0008693,0.050493,-0.049624
3.1593,0.00044417,0.054802,-0.054358
3.1608,0,0.056862,-0.056862
3.1622,0,0.059014,-0.059014
3.1637,0,0.064134,-0.064134
3.1651,0,0.072618,-0.072618
3.1665,0,0.078437,-0.078437
3.168,0,0.08396,-0.08396
3.1694,0,0.081061,-0.081061
3.1709,0,0.068158,-0.068158
3.1723,0,0.048292,-0.048292
3.1737,0,0.035507,-0.035507
3.1752,0,0.006001,-0.006001
3.1766,0,0,-0
3.1781,0,0,-0
3.1795,0,0,-0
3.1809,0,0,-0
3.1824,0,0,-0
3.1838,0,0,-0
3.1853,0,0,-0
3.1867,0,0,-0
3.1881,0,0,-0
3.1896,0,0,-0
3.191,0,0,-0
3.1925,0,0,-0
3.1939,0,0,-0
3.1953,0,0,-0
3.1968,0,0,-0
3.1982,0,0,-0
3.1997,0,0,-0
3.2011,0,0,-0
3.2026,0,0,-0
3.204,0,0,-0
3.2054,0,0,-0
3.2069,0,0,-0
3.2083,0,0,-0
3.2098,0,0,-0
3.2112,0,0,-0
3.2126,0,0,-0
3.2141,0,0,-0
3.2155,0,0,-0
3.217,0,0,-0
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0,-0
3.3034,0,0,-0
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0,0,-0
3.3164,0,0,-0
3.3178,0,0,-0
3.3192,0,0,-0
3.3207,0,0,-0
3.3221,0,0,-0
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0,-0
3.3322,0,0,-0
3.3337,0,0,-0
3.3351,0,0,-0
3.3365,0,0,-0
3.338,0,0.016971,-0.016971
3.3394,0,0.0073648,-0.0073648
3.3409,0,0.021248,-0.021248
3.3423,0,0.010913,-0.010913
3.3437,0,0.020808,-0.020808
3.3452,0,0.012538,-0.012538
3.3466,0,0.017605,-0.017605
3.3481,0,0.01237,-0.01237
3.3495,0,0.015419,-0.015419
3.3509,0,0.024641,-0.024641
3.3524,0,0.02556,-0.02556
3.3538,0,0.02895,-0.02895
3.3553,0,0.027603,-0.027603
3.3567,0,0.02751,-0.02751
3.3581,0,0.016237,-0.016237
3.3596,0,0,-0
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0.0097109,-0.0097109
3.3682,0,0.027609,-0.027609
3.3697,0,0.027861,-0.027861
3.3711,0,0.033799,-0.033799
3.3725,0,0.031831,-0.031831
3.374,0,0.031927,-0.031927
3.3754,0,0.030929,-0.030929
3.3769,0,0.030587,-0.030587
3.3783,0,0.029662,-0.029662
3.3798,0,0.02932,-0.02932
3.3812,0,0.028637,-0.028637
3.3826,0,0.028133,-0.028133
3.3841,0,0.027293,-0.027293
3.3855,0,0.026636,-0.026636
3.387,0,0.023874,-0.023874
3.3884,0,0.027611,-0.027611
3.3898,0,0.0010734,-0.0010734
3.3913,0,0.02786,-0.02786
3.3927,0,8.7245e-06,-8.7245e-06
3.3942,0,0.020165,-0.020165
3.3956,0,0.0007588,-0.0007588
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0,0,-0
3.4158,0,0,-0
3.4172,0,0,-0
3.4186,0,0,-0
3.4201,0,0,-0
3.4215,0,0,-0
3.423,0,0,-0
3.4244,0,0,-0
3.4259,0,0,-0
3.4273,0,0,-0
3.4287,0,0,-0
3.4302,0,0,-0
3.4316,0,0,-0
3.4331,0,0,-0
3.4345,0,0,-0
3.4359,0,0,-0
3.4374,0,0,-0
3.4388,0,0,-0
3.4403,0,0,-0
3.4417,0,0,-0
3.4431,0,0,-0
3.4446,0,0,-0
3.446,0,0,-0
3.4475,0,0,-0
3.4489,0,0,-0
3.4503,0,0,-0
3.4518,0,0,-0
3.4532,0,0.0062598,-0.0062598
3.4547,0,0.023301,-0.023301
3.4561,0,0.0062235,-0.0062235
3.4575,0,0.029323,-0.029323
3.459,0,0.0044874,-0.0044874
3.4604,0,0.027936,-0.027936
3.4619,0,0.0036036,-0.0036036
3.4633,0,0.031824,-0.031824
3.4647,0,0.002158,-0.002158
3.4662,0,0.032124,-0.032124
3.4676,0,0.023232,-0.023232
3.4691,0,0.026352,-0.026352
3.4705,0,0.026982,-0.026982
3.472,0,0.030202,-0.030202
3.4734,0,0.031048,-0.031048
3.4748,0,0.030867,-0.030867
3.4763,0,0.026108,-0.026108
3.4777,0,0.028364,-0.028364
3.4792,0,0.003457,-0.003457
3.4806,0,0.022779,-0.022779
3.482,0,0.00418,-0.00418
3.4835,0,0.021345,-0.021345
3.4849,0,0.0050634,-0.0050634
3.4864,0,0.021816,-0.021816
3.4878,0,0.0064584,-0.0064584
3.4892,0,0.017599,-0.017599
3.4907,0,0.0063483,-0.0063483
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0,0,-0
3.5368,0,0,-0
3.5382,0,0,-0
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0.0239,-0.0239
3.5512,0,0.0013577,-0.0013577
3.5526,0,0.022375,-0.022375
3.5541,0,0.0022247,-0.0022247
3.5555,0,0.020537,-0.020537
3.557,0,0.0029908,-0.0029908
3.5584,0,0.019085,-0.019085
3.5598,0,0.0037383,-0.0037383
3.5613,0,0.017752,-0.017752
3.5627,0,0.0044514,-0.0044514
3.5642,0,0,-0
3.5656,0,0,-0
3.567,0,0,-0
3.5685,0,0,-0
3.5699,0,0,-0
3.5714,0,0,-0
3.5728,0,0,-0
3.5742,0,0,-0
3.5757,0,0,-0
3.5771,0,0,-0
3.5786,0,0,-0
3.58,0,0,-0
3.5814,0,0,-0
3.5829,0,0,-0
3.5843,0,0,-0
3.5858,0,0,-0
3.5872,0,0,-0
3.5886,0,0,-0
3.5901,0,0,-0
3.5915,0,0,-0
3.593,0,0,-0
3.5944,0,0,-0
3.5958,0,0,-0
3.5973,0,0,-0
3.5987,0,0,-0
3.6002,0,0,-0
3.6016,0,0,-0
3.6031,0,0,-0
3.6045,0,0,-0
3.6059,0,0,-0
3.6074,0,0,-0
3.6088,0,0,-0
3.6103,0,0,-0
3.6117,0,0,-0
3.6131,0,0,-0
3.6146,0,0,-0
3.616,0,0,-0
3.6175,0,0,-0
3.6189,0,0,-0
3.6203,0,0,-0
3.6218,0,0,-0
3.6232,0,0,-0
3.6247,1.475e-05,0,1.475e-05
3.6261,2.7557e-05,0,2.7557e-05
3.6275,4.9952e-05,0,4.9952e-05
3.629,8.8239e-05,0,8.8239e-05
3.6304,0.00015194,0,0.00015194
3.6319,0.00025506,0,0.00025506
3.6333,0.00041755,0,0.00041755
3.6347,0.00066761,0,0.00066761
3.6362,0.001042,0,0.001042
3.6376,0.0015855,0,0.0015855
3.6391,0.0023523,0,0.0023523
3.6405,0.0034034,0,0.0034034
3.6419,0.0048024,0,0.0048024
3.6434,0.0066105,0,0.0066105
3.6448,0.008883,0.019458,-0.010575
3.6463,0.01164,0.0076642,0.0039757
3.6477,0.014875,0.021081,-0.0062054
3.6492,0.018542,0.009887,0.0086545
3.6506,0.022543,0.021139,0.0014042
3.652,0.026737,0.011683,0.015054
3.6535,0.030931,0.019713,0.011218
3.6549,0.034902,0.028143,0.0067586
3.6564,0.038414,0.033586,0.0048287
3.6578,0.041242,0.03348,0.0077619
3.6592,0.043192,0.031789,0.011403
3.6607,0.044125,0.032562,0.011563
3.6621,0.043969,0.031773,0.012195
3.6636,0.042725,0.031876,0.01085
3.665,0.040499,0.032529,0.0079704
3.6664,0.037448,0.035764,0.0016839
3.6679,0.033776,0.040669,-0.0068926
3.6693,0.029715,0.047961,-0.018246
3.6708,0.025498,0.057353,-0.031855
3.6722,0.021341,0.066988,-0.045646
3.6736,0.017424,0.074956,-0.057532
3.6751,0.013876,0.078366,-0.06449
3.6765,0.010779,0.07581,-0.065032
3.678,0.008165,0.068621,-0.060456
3.6794,0.0060314,0.059915,-0.053883
3.6808,0.004347,0.052804,-0.048457
3.6823,0.0030577,0.047763,-0.044706
3.6837,0.0020976,0.044205,-0.042107
3.6852,0.0014033,0.04172,-0.040317
3.6866,0.00091528,0.038297,-0.037382
3.688,0.00058197,0.034385,-0.033803
3.6895,0.00036082,0.032708,-0.032347
3.6909,0.00021872,0.027239,-0.027021
3.6924,0.00012929,0.028903,-0.028773
3.6938,7.4503e-05,0.00324,-0.0031655
3.6953,4.1847e-05,0.031292,-0.03125
3.6967,2.2903e-05,0.001453,-0.0014301
3.6981,4.7568e-07,0.023974,-0.023973
3.6996,0,0,-0
3.701,0,0,-0
3.7025,0,0,-0
3.7039,0,0,-0
3.7053,0,0,-0
3.7068,0,0,-0
3.7082,0,0,-0
3.7097,0,0,-0
3.7111,0,0,-0
3.7125,0,0,-0
3.714,0,0,-0
3.7154,0,0,-0
3.7169,0,0,-0
3.7183,0,0,-0
3.7197,0,0,-0
3.7212,0,0,-0
3.7226,0,0,-0
3.7241,0,0,-0
3.7255,0,0,-0
3.7269,0,0,-0
3.7284,0,0,-0
3.7298,0,0,-0
3.7313,0,0,-0
3.7327,0,0,-0
3.7341,0,0.012435,-0.012435
3.7356,0,0.009694,-0.009694
3.737,0,0,-0
3.7385,0,0,-0
3.7399,0,0,-0
3.7414,0,0,-0
3.7428,0,0,-0
3.7442,0,0,-0
3.7457,0,0,-0
3.7471,0,0,-0
3.7486,0,0,-0
3.75,0,0,-0
3.7514,0,0,-0
3.7529,0,0,-0
3.7543,0,0,-0
3.7558,0,0,-0
3.7572,0,0,-0
3.7586,0,0,-0
3.7601,0,0,-0
3.7615,0,0,-0
3.763,0,0,-0
3.7644,0,0,-0
3.7658,0,0,-0
3.7673,0,0,-0
3.7687,0,0,-0
3.7702,0,0,-0
3.7716,0,0,-0
3.773,0,0,-0
3.7745,0,0,-0
3.7759,0,0,-0
3.7774,0,0,-0
3.7788,0,0,-0
3.7802,0,0,-0
3.7817,0,0,-0
3.7831,0,0,-0
3.7846,0,0,-0
3.786,0,0,-0
3.7875,0.00014455,0,0.00014455
3.7889,0.00029804,0,0.00029804
3.7903,0.00054184,0,0.00054184
3.7918,0.00095962,0,0.00095962
3.7932,0.0016562,0,0.0016562
3.7947,0.002786,0,0.002786
3.7961,0.0045691,0,0.0045691
3.7975,0.0073091,0,0.0073091
3.799,0.011428,0,0.011428
3.8004,0.017416,0,0.017416
3.8019,0.025874,0,0.025874
3.8033,0.037479,0,0.037479
3.8047,0.052941,0,0.052941
3.8062,0.072932,0,0.072932
3.8076,0.098081,0,0.098081
3.8091,0.12861,0,0.12861
3.8105,0.16446,0,0.16446
3.8119,0.20508,0,0.20508
3.8134,0.24943,0,0.24943
3.8148,0.2959,0,0.2959
3.8163,0.34236,0,0.34236
3.8177,0.38631,0,0.38631
3.8191,0.42514,0,0.42514
3.8206,0.45635,0,0.45635
3.822,0.47778,0,0.47778
3.8235,0.48789,0,0.48789
3.8249,0.48582,0,0.48582
3.8264,0.47177,0,0.47177
3.8278,0.44686,0,0.44686
3.8292,0.41282,0,0.41282
3.8307,0.37197,0.015568,0.3564
3.8321,0.32688,0.056931,0.26995
3.8336,0.28013,0.093632,0.1865
3.835,0.23416,0.15395,0.080208
3.8364,0.19089,0.22004,-0.02915
3.8379,0.15178,0.2999,-0.14812
3.8393,0.11768,0.37023,-0.25255
3.8408,0.088964,0.41288,-0.32392
3.8422,0.06561,0.41073,-0.34512
3.8436,0.047214,0.36356,-0.31635
3.8451,0.033133,0.28803,-0.2549
3.8465,0.022671,0.20799,-0.18532
3.848,0.015124,0.13902,-0.1239
3.8494,0.0098335,0.089648,-0.079814
3.8508,0.0062389,0.051184,-0.044945
3.8523,0.0038661,0.034311,-0.030445
3.8537,0.0023357,0,0.0023357
3.8552,0.0013754,0,0.0013754
3.8566,0.00078933,0,0.00078933
3.858,0.0004413,0,0.0004413
3.8595,0.00024078,0,0.00024078
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0.016145,-0.016145
3.8797,0,0.0072137,-0.0072137
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,0,0,-0
4.0064,0,0,-0
4.0079,0,0,-0
4.0093,0,0,-0
4.0108,0,0,-0
4.0122,0,0,-0
4.0136,0,0,-0
4.0151,0,0,-0
4.0165,0,0,-0
4.018,0,0,-0
4.0194,0,0,-0
4.0208,0,0,-0
4.0223,0,0,-0
4.0237,0,0,-0
4.0252,0,0,-0
4.0266,0,0,-0
4.028,0,0,-0
4.0295,0,0,-0
4.0309,0,0,-0
4.0324,0,0,-0
4.0338,0,0,-0
4.0352,0,0,-0
4.0367,0,0,-0
4.0381,0,0,-0
4.0396,0,0,-0
4.041,0,0,-0
4.0424,0,0,-0
4.0439,0,0,-0
4.0453,0,0,-0
4.0468,0,0,-0
4.0482,0,0,-0
4.0497,0,0,-0
4.0511,0,0,-0
4.0525,0,0,-0
4.054,0,0,-0
4.0554,0,0,-0
4.0569,0,0,-0
4.0583,0,0,-0
4.0597,0,0,-0
4.0612,0,0,-0
4.0626,0,0,-0
4.0641,0,0,-0
4.0655,0,0,-0
4.0669,0,0,-0
4.0684,0,0,-0
4.0698,0,0,-0
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,0,0,-0
4.1433,0,0,-0
4.1447,0,0,-0
4.1462,0,0,-0
4.1476,0,0,-0
4.1491,0,0,-0
4.1505,0,0,-0
4.1519,0,0,-0
4.1534,0,0,-0
4.1548,0,0,-0
4.1563,0,0,-0
4.1577,0,0,-0
4.1591,0,0,-0
4.1606,0,0,-0
4.162,0,0,-0
4.1635,0,0,-0
4.1649,0,0,-0
4.1663,0,0,-0
4.1678,0,0,-0
4.1692,0,0,-0
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,0,0,-0
4.175,0,0,-0
4.1764,0,0,-0
4.1779,0,0,-0
4.1793,0,0,-0
4.1807,0,0,-0
4.1822,0,0,-0
4.1836,0,0,-0
4.1851,0,0,-0
4.1865,0,0,-0
4.188,0,0,-0
4.1894,0,0,-0
4.1908,0,0,-0
4.1923,0,0,-0
4.1937,0,0,-0
4.1952,0,0,-0
4.1966,0,0,-0
4.198,0,0,-0
4.1995,0,0,-0
4.2009,0,0,-0
4.2024,0,0,-0
4.2038,0,0,-0
4.2052,0,0,-0
4.2067,0,0,-0
4.2081,0,0,-0
4.2096,0,0,-0
4.211,0,0,-0
4.2124,0,0,-0
4.2139,0,0,-0
4.2153,0,0,-0
4.2168,0,0,-0
4.2182,0,0,-0
4.2196,0,0,-0
4.2211,0,0,-0
4.2225,0,0,-0
4.224,0,0,-0
4.2254,0,0,-0
4.2268,0,0,-0
4.2283,0,0,-0
4.2297,0,0,-0
4.2312,0,0,-0
4.2326,0,0,-0
4.2341,0,0,-0
4.2355,0,0,-0
4.2369,0,0,-0
4.2384,0,0,-0
4.2398,0,0,-0
4.2413,0,0,-0
4.2427,0,0,-0
4.2441,0,0,-0
4.2456,0,0,-0
4.247,0,0,-0
4.2485,0,0,-0
4.2499,0,0,-0
4.2513,0,0,-0
4.2528,0,0,-0
4.2542,0,0,-0
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,0,0,-0
4.2629,0,0,-0
4.2643,0,0,-0
4.2657,0,0,-0
4.2672,0,0,-0
4.2686,0,0,-0
4.2701,0,0,-0
4.2715,0,0,-0
4.273,0,0,-0
4.2744,0,0,-0
4.2758,0,0,-0
4.2773,0,0,-0
4.2787,0,0,-0
4.2802,0,0,-0
4.2816,0,0,-0
4.283,0,0,-0
4.2845,0,0,-0
4.2859,0,0,-0
4.2874,0,0,-0
4.2888,0,0,-0
4.2902,0,0,-0
4.2917,0,0,-0
4.2931,0,0,-0
4.2946,0,0,-0
4.296,0,0,-0
4.2974,0,0,-0
4.2989,0,0,-0
4.3003,0,0,-0
4.3018,0,0,-0
4.3032,0,0,-0
4.3046,0,0,-0
4.3061,0,0,-0
4.3075,0,0,-0
4.309,0,0,-0
4.3104,0,0,-0
4.3118,0,0,-0
4.3133,0,0,-0
4.3147,0,0,-0
4.3162,0,0,-0
4.3176,0,0,-0
4.3191,0,0,-0
4.3205,0,0,-0
4.3219,0,0,-0
4.3234,0,0,-0
4.3248,0,0,-0
4.3263,0,0,-0
4.3277,0,0,-0
4.3291,0,0,-0
4.3306,0,0,-0
4.332,0,0,-0
4.3335,0,0,-0
4.3349,0,0,-0
4.3363,0,0,-0
4.3378,0,0,-0
4.3392,0,0,-0
4.3407,0,0,-0
4.3421,0,0,-0
4.3435,0,0,-0
4.345,0,0,-0
4.3464,0,0,-0
4.3479,0,0,-0
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,0,0,-0
4.3536,0,0,-0
4.3551,0,0,-0
4.3565,0,0,-0
4.3579,0,0,-0
4.3594,0,0,-0
4.3608,0,0,-0
4.3623,0,0,-0
4.3637,0,0,-0
4.3652,0,0,-0
4.3666,0,0,-0
4.368,0,0,-0
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,7.8742e-05,0,7.8742e-05
4.381,0.00014703,0,0.00014703
4.3824,0.00026729,0,0.00026729
4.3839,0.00047324,0,0.00047324
4.3853,0.00081635,0,0.00081635
4.3868,0.001378,0,0.001378
4.3882,0.0022653,0,0.0022653
4.3896,0.0036273,0,0.0036273
4.3911,0.0056588,0,0.0056588
4.3925,0.0086035,0,0.0086035
4.394,0.012771,0,0.012771
4.3954,0.018481,0,0.018481
4.3968,0.026058,0,0.026058
4.3983,0.035809,0,0.035809
4.3997,0.047966,0,0.047966
4.4012,0.062661,0,0.062661
4.4026,0.079811,0,0.079811
4.404,0.099081,0,0.099081
4.4055,0.1199,0,0.1199
4.4069,0.14146,0,0.14146
4.4084,0.1627,0,0.1627
4.4098,0.18241,0,0.18241
4.4113,0.19937,0,0.19937
4.4127,0.21243,0,0.21243
4.4141,0.22068,0,0.22068
4.4156,0.22349,0,0.22349
4.417,0.22058,0,0.22058
4.4185,0.21224,0,0.21224
4.4199,0.1991,0,0.1991
4.4213,0.18209,0,0.18209
4.4228,0.16234,0,0.16234
4.4242,0.14107,0,0.14107
4.4257,0.11951,0,0.11951
4.4271,0.098703,0,0.098703
4.4285,0.079458,0,0.079458
4.43,0.062342,0,0.062342
4.4314,0.047702,0,0.047702
4.4329,0.035586,0,0.035586
4.4343,0.025875,0,0.025875
4.4357,0.018334,0,0.018334
4.4372,0.012657,0,0.012657
4.4386,0.0085253,0.010355,-0.0018293
4.4401,0.0056013,0.027421,-0.02182
4.4415,0.003586,0.041035,-0.037449
4.4429,0.0022364,0.063641,-0.061404
4.4444,0.0013583,0.090469,-0.089111
4.4458,0.00080503,0.11926,-0.11845
4.4473,0.00046594,0.14252,-0.14205
4.4487,0.00026268,0.1517,-0.15144
4.4501,0.00014419,0.14562,-0.14547
4.4516,7.7036e-05,0.12502,-0.12495
4.453,0,0.096703,-0.096703
4.4545,0,0.07085,-0.07085
4.4559,0,0.04741,-0.04741
4.4574,0,0.030685,-0.030685
4.4588,0,0.019949,-0.019949
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0,-0
4.551,0,0,-0
4.5524,0,0,-0
4.5539,0,0,-0
4.5553,0,0,-0
4.5568,0,0,-0
4.5582,0,0,-0
4.5596,0,0,-0
4.5611,0,0,-0
4.5625,0,0,-0
4.564,0,0,-0
4.5654,0,0,-0
4.5668,0,0,-0
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0,0,-0
4.5798,0,0,-0
4.5812,0,0,-0
4.5827,0,0,-0
4.5841,0,0,-0
4.5856,0,0,-0
4.587,0,0,-0
4.5885,0,0,-0
4.5899,0,0,-0
4.5913,0,0,-0
4.5928,0,0,-0
4.5942,0,0,-0
4.5957,0,0,-0
4.5971,0,0,-0
4.5985,0,0,-0
4.6,0,0,-0
4.6014,0,0,-0
4.6029,0,0,-0
4.6043,0,0,-0
4.6057,0,0,-0
4.6072,0,0,-0
4.6086,0,0,-0
4.6101,0,0,-0
4.6115,0,0,-0
4.6129,0,0,-0
4.6144,0,0,-0
4.6158,0,0,-0
4.6173,0,0,-0
4.6187,0,0,-0
4.6201,0,0,-0
4.6216,0,0,-0
4.623,0,0,-0
4.6245,0,0,-0
4.6259,0,0,-0
4.6273,0,0,-0
4.6288,0,0,-0
4.6302,0,0,-0
4.6317,0,0,-0
4.6331,0,0,-0
4.6346,0,0,-0
4.636,0,0,-0
4.6374,0,0,-0
4.6389,0,0,-0
4.6403,0,0,-0
4.6418,0,0,-0
4.6432,0,0,-0
4.6446,0,0,-0
4.6461,0,0,-0
4.6475,0,0,-0
4.649,0,0,-0
4.6504,0,0,-0
4.6518,0,0,-0
4.6533,0,0,-0
4.6547,0,0,-0
4.6562,0,0,-0
4.6576,0,0,-0
4.659,0,0,-0
4.6605,0,0,-0
4.6619,0,0,-0
4.6634,0,0,-0
4.6648,0,0,-0
4.6662,0,0,-0
4.6677,0,0,-0
4.6691,0,0,-0
4.6706,0,0,-0
4.672,0,0,-0
4.6734,0,0,-0
4.6749,0,0,-0
4.6763,0,0,-0
4.6778,0,0,-0
4.6792,0,0,-0
4.6807,0,0,-0
4.6821,0,0,-0
4.6835,0,0,-0
4.685,0,0,-0
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0,-0
4.6951,0,0,-0
4.6965,0,0,-0
4.6979,0,0,-0
4.6994,0,0,-0
4.7008,0,0,-0
4.7023,0,0,-0
4.7037,0,0,-0
4.7051,0,0,-0
4.7066,0,0,-0
4.708,0,0,-0
4.7095,0,0,-0
4.7109,0,0,-0
4.7123,0,0,-0
4.7138,0,0,-0
4.7152,0,0,-0
4.7167,0,0,-0
4.7181,0,0,-0
4.7195,0,0,-0
4.721,0,0,-0
4.7224,0,0,-0
4.7239,0,0,-0
4.7253,0,0,-0
4.7268,0,0,-0
4.7282,0,0,-0
4.7296,0,0,-0
4.7311,0,0,-0
4.7325,0,0,-0
4.734,0,0,-0
4.7354,0,0,-0
4.7368,0,0,-0
4.7383,0,0,-0
4.7397,0,0,-0
4.7412,0,0,-0
4.7426,0,0,-0
4.744,0,0,-0
4.7455,0,0,-0
4.7469,0,0,-0
4.7484,0,0,-0
4.7498,0,0,-0
4.7512,0,0,-0
4.7527,0,0,-0
4.7541,0,0,-0
4.7556,0,0,-0
4.757,0,0,-0
4.7584,0,0,-0
4.7599,0,0,-0
4.7613,0,0,-0
4.7628,0,0,-0
4.7642,0,0,-0
4.7657,0,0,-0
4.7671,0,0,-0
4.7685,0,0,-0
4.77,0,0,-0
4.7714,0,0,-0
4.7729,0,0,-0
4.7743,0,0,-0
4.7757,5.5913e-06,0,5.5913e-06
4.7772,1.3015e-05,0,1.3015e-05
4.7786,2.3909e-05,0,2.3909e-05
4.7801,4.274e-05,0,4.274e-05
4.7815,7.4354e-05,0,7.4354e-05
4.7829,0.00012593,0,0.00012593
4.7844,0.00020797,0,0.00020797
4.7858,0.00033544,0,0.00033544
4.7873,0.00052668,0,0.00052668
4.7887,0.00080528,0,0.00080528
4.7901,0.0011994,0,0.0011994
4.7916,0.0017426,0,0.0017426
4.793,0.0024682,0,0.0024682
4.7945,0.003405,0,0.003405
4.7959,0.0045765,0,0.0045765
4.7973,0.0059938,0,0.0059938
4.7988,0.0076546,0,0.0076546
4.8002,0.0095245,0,0.0095245
4.8017,0.011548,0,0.011548
4.8031,0.013644,0,0.013644
4.8045,0.015711,0,0.015711
4.806,0.017628,0,0.017628
4.8074,0.019274,0,0.019274
4.8089,0.020539,0,0.020539
4.8103,0.021331,0,0.021331
4.8118,0.021584,0,0.021584
4.8132,0.021282,0,0.021282
4.8146,0.02045,0,0.02045
4.8161,0.019152,0,0.019152
4.8175,0.017479,0,0.017479
4.819,0.015542,0,0.015542
4.8204,0.013468,0,0.013468
4.8218,0.011374,0,0.011374
4.8233,0.0093588,0,0.0093588
4.8247,0.0075041,0,0.0075041
4.8262,0.0058653,0,0.0058653
4.8276,0.0044669,0,0.0044669
4.829,0.0033143,0,0.0033143
4.8305,0.0023952,0,0.0023952
4.8319,0.0016882,0,0.0016882
4.8334,0.0011599,0,0.0011599
4.8348,0.00077619,0,0.00077619
4.8362,0.00050578,0,0.00050578
4.8377,0.00032096,0,0.00032096
4.8391,0.00019901,0,0.00019901
4.8406,0.00012016,0,0.00012016
4.842,7.0627e-05,0,7.0627e-05
4.8434,4.0392e-05,0,4.0392e-05
4.8449,2.2546e-05,0,2.2546e-05
4.8463,1.2289e-05,0,1.2289e-05
4.8478,3.274e-06,0,3.274e-06
4.8492,0,0,-0
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0.00090203,-0.00090203
4.8564,0,0.024135,-0.024135
4.8579,0,1.6362e-05,-1.6362e-05
4.8593,0,0.027953,-0.027953
4.8607,0,0.0010841,-0.0010841
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf1_weight.csv <==
28.7,66.1,79.165
36.5,65.3,75.672
45,64.4,76.653
53.1,63,77.025
61.3,60.4,76.343
68.3,56.3,74.504
76.7,52.5,71.931
84.1,52.2,70.798
93.7,52.2,70.445
94.3,52.3,69.019
109.2,52.4,68.657
117.5,52.6,66.9
123.7,56.3,64.644
134.6,59.8,61.168
140.8,62,58.337
146.8,62.5,57.439
155.3,63.3,56.618
163.2,63.3,56.963
170.2,62.6,56.463
177.9,61.5,56.207
186.9,57.7,56.33
192.1,57.8,56.817
205,56,57.09
211,54.4,57.101
219.1,53.7,56.871
228,53.7,57.091
235,53.6,57.333
243.7,54,57.865
250.3,63.1,60.821
257.7,69.3,69.032
266.1,70.1,69.111
270.8,70.4,66.879
282.7,70.7,68.16
289.6,89.1,79.165
298.7,89.4,79.165
303.5,89.5,79.165
313,89.7,79.165
321.3,90,76.421
328,90.3,68.762
337.8,90.6,66.045
344.5,92.3,65.755
354.7,92.2,66.101
363.1,93.2,66.517


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf2.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,1.0295e-05,0,1.0295e-05
0.68287,1.8843e-05,0,1.8843e-05
0.68431,3.3665e-05,0,3.3665e-05
0.68575,5.8716e-05,0,5.8716e-05
0.68719,9.9981e-05,0,9.9981e-05
0.68863,0.00016622,0,0.00016622
0.69007,0.00026983,0,0.00026983
0.69151,0.0004277,0,0.0004277
0.69295,0.00066199,0,0.00066199
0.69439,0.0010006,0,0.0010006
0.69583,0.0014769,0,0.0014769
0.69727,0.0021297,0,0.0021297
0.69871,0.0030001,0,0.0030001
0.70015,0.0041263,0,0.0041263
0.70159,0.0055415,0,0.0055415
0.70303,0.0072667,0,0.0072667
0.70447,0.0093048,0,0.0093048
0.70592,0.011635,0,0.011635
0.70736,0.014206,0,0.014206
0.7088,0.01694,0,0.01694
0.71024,0.019725,0,0.019725
0.71168,0.022431,0,0.022431
0.71312,0.02491,0,0.02491
0.71456,0.027013,0,0.027013
0.716,0.028603,0,0.028603
0.71744,0.029576,0,0.029576
0.71888,0.029864,0,0.029864
0.72032,0.029448,0,0.029448
0.72176,0.028357,0,0.028357
0.7232,0.026666,0,0.026666
0.72464,0.024487,0,0.024487
0.72608,0.021959,0,0.021959
0.72753,0.01923,0,0.01923
0.72897,0.016444,0,0.016444
0.73041,0.013731,0,0.013731
0.73185,0.011196,0,0.011196
0.73329,0.0089158,0,0.0089158
0.73473,0.0069338,0,0.0069338
0.73617,0.005266,0,0.005266
0.73761,0.0039055,0,0.0039055
0.73905,0.0028285,0,0.0028285
0.74049,0.0020004,0,0.0020004
0.74193,0.0013813,0,0.0013813
0.74337,0.0009314,0,0.0009314
0.74481,0.00061317,0,0.00061317
0.74625,0.0003941,0,0.0003941
0.74769,0.00024729,0,0.00024729
0.74913,0.00015154,0,0.00015154
0.75058,9.0808e-05,0,9.0808e-05
0.75202,5.314e-05,0,5.314e-05
0.75346,3.0365e-05,0,3.0365e-05
0.7549,1.6942e-05,0,1.6942e-05
0.75634,5.6778e-06,0,5.6778e-06
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,1.4565e-07,0,1.4565e-07
1.4017,2.6693e-07,0,2.6693e-07
1.4032,4.7744e-07,0,4.7744e-07
1.4046,8.3353e-07,0,8.3353e-07
1.4061,1.4205e-06,0,1.4205e-06
1.4075,2.3633e-06,0,2.3633e-06
1.4089,3.8386e-06,0,3.8386e-06
1.4104,6.0872e-06,0,6.0872e-06
1.4118,9.4252e-06,0,9.4252e-06
1.4133,1.4249e-05,0,1.4249e-05
1.4147,2.1053e-05,0,2.1053e-05
1.4162,3.0373e-05,0,3.0373e-05
1.4176,4.2778e-05,0,4.2778e-05
1.419,5.8819e-05,0,5.8819e-05
1.4205,7.8958e-05,0,7.8958e-05
1.4219,0.00010349,0,0.00010349
1.4234,0.00013243,0,0.00013243
1.4248,0.00016547,0,0.00016547
1.4262,0.00020188,0,0.00020188
1.4277,0.0002405,0,0.0002405
1.4291,0.00027976,0,0.00027976
1.4306,0.00031775,0,0.00031775
1.432,0.00035236,0,0.00035236
1.4334,0.00038151,0,0.00038151
1.4349,0.00040332,0,0.00040332
1.4363,0.00041633,0,0.00041633
1.4378,0.00041963,0,0.00041963
1.4392,0.00041298,0,0.00041298
1.4406,0.00039685,0,0.00039685
1.4421,0.00037235,0,0.00037235
1.4435,0.00034112,0,0.00034112
1.445,0.00030513,0,0.00030513
1.4464,0.00026647,0,0.00026647
1.4478,0.00022723,0,0.00022723
1.4493,0.0001892,0,0.0001892
1.4507,0.00015382,0,0.00015382
1.4522,0.00012211,0,0.00012211
1.4536,9.4642e-05,0,9.4642e-05
1.4551,7.1621e-05,0,7.1621e-05
1.4565,5.2915e-05,0,5.2915e-05
1.4579,3.8167e-05,0,3.8167e-05
1.4594,2.6875e-05,0,2.6875e-05
1.4608,1.8473e-05,0,1.8473e-05
1.4623,1.2409e-05,0,1.2409e-05
1.4637,8.1404e-06,0,8.1404e-06
1.4651,5.214e-06,0,5.214e-06
1.4666,3.2605e-06,0,3.2605e-06
1.468,1.9906e-06,0,1.9906e-06
1.4695,1.1864e-06,0,1.1864e-06
1.4709,6.9025e-07,0,6.9025e-07
1.4723,3.9198e-07,0,3.9198e-07
1.4738,2.1725e-07,0,2.1725e-07
1.4752,1.2744e-08,0,1.2744e-08
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,4.4294e-06,0,4.4294e-06
1.7691,8.0694e-06,0,8.0694e-06
1.7706,1.4345e-05,0,1.4345e-05
1.772,2.4887e-05,0,2.4887e-05
1.7734,4.2142e-05,0,4.2142e-05
1.7749,6.9653e-05,0,6.9653e-05
1.7763,0.00011238,0,0.00011238
1.7778,0.00017701,0,0.00017701
1.7792,0.00027219,0,0.00027219
1.7806,0.00040864,0,0.00040864
1.7821,0.00059961,0,0.00059961
1.7835,0.00085885,0,0.00085885
1.785,0.0012008,0,0.0012008
1.7864,0.0016389,0,0.0016389
1.7878,0.0021835,0,0.0021835
1.7893,0.0028402,0,0.0028402
1.7907,0.0036067,0,0.0036067
1.7922,0.0044716,0,0.0044716
1.7936,0.0054128,0,0.0054128
1.795,0.0063972,0,0.0063972
1.7965,0.0073816,0,0.0073816
1.7979,0.0083151,0,0.0083151
1.7994,0.0091446,0,0.0091446
1.8008,0.0098184,0,0.0098184
1.8022,0.010381,0,0.010381
1.8037,0.010857,0,0.010857
1.8051,0.011107,0,0.011107
1.8066,0.01129,0,0.01129
1.808,0.011531,0,0.011531
1.8094,0.012024,0,0.012024
1.8109,0.013047,0,0.013047
1.8123,0.014971,0,0.014971
1.8138,0.018267,0,0.018267
1.8152,0.023515,0,0.023515
1.8167,0.031399,0,0.031399
1.8181,0.042689,0,0.042689
1.8195,0.058197,0,0.058197
1.821,0.078715,0,0.078715
1.8224,0.10493,0,0.10493
1.8239,0.13728,0,0.13728
1.8253,0.17592,0.1501,0.025825
1.8267,0.2205,0.22848,-0.0079758
1.8282,0.27005,0.3761,-0.10605
1.8296,0.32305,0.54796,-0.22491
1.8311,0.37738,0.68367,-0.30629
1.8325,0.43047,0.76228,-0.33182
1.8339,0.47943,0.74732,-0.26789
1.8354,0.52135,0.60947,-0.088119
1.8368,0.55353,0.4381,0.11543
1.8383,0.57379,0.28837,0.28541
1.8397,0.58068,0.16428,0.4164
1.8411,0.57362,0.095442,0.47818
1.8426,0.55323,0.0094944,0.54373
1.844,0.52093,0,0.52093
1.8455,0.4789,0,0.4789
1.8469,0.42983,0,0.42983
1.8483,0.37665,0,0.37665
1.8498,0.32222,0,0.32222
1.8512,0.26911,0,0.26911
1.8527,0.2194,0,0.2194
1.8541,0.17462,0,0.17462
1.8555,0.13572,0,0.13572
1.857,0.10299,0,0.10299
1.8584,0.076302,0,0.076302
1.8599,0.055188,0,0.055188
1.8613,0.038968,0,0.038968
1.8628,0.026859,0,0.026859
1.8642,0.018071,0,0.018071
1.8656,0.011868,0,0.011868
1.8671,0.0076063,0,0.0076063
1.8685,0.0047576,0,0.0047576
1.87,0.0029105,0,0.0029105
1.8714,0.0017384,0,0.0017384
1.8728,0.0010135,0,0.0010135
1.8743,0.00057684,0,0.00057684
1.8757,0.00032043,0,0.00032043
1.8772,7.9175e-05,0,7.9175e-05
1.8786,0,0,-0
1.88,0,0,-0
1.8815,0,0,-0
1.8829,0,0,-0
1.8844,0,0,-0
1.8858,0,0,-0
1.8872,0,0,-0
1.8887,0,0,-0
1.8901,0,0,-0
1.8916,0,0,-0
1.893,0,0,-0
1.8944,0,0,-0
1.8959,0,0,-0
1.8973,0,0,-0
1.8988,0,0,-0
1.9002,0,0,-0
1.9017,0,0,-0
1.9031,0,0,-0
1.9045,0,0,-0
1.906,0.0008668,0,0.0008668
1.9074,0.0015713,0,0.0015713
1.9089,0.0027802,0,0.0027802
1.9103,0.0048021,0,0.0048021
1.9117,0.008097,0,0.008097
1.9132,0.013356,0,0.013356
1.9146,0.021502,0,0.021502
1.9161,0.033783,0,0.033783
1.9175,0.051806,0,0.051806
1.9189,0.077542,0,0.077542
1.9204,0.11329,0,0.11329
1.9218,0.16159,0,0.16159
1.9233,0.225,0,0.225
1.9247,0.30586,0,0.30586
1.9261,0.40594,0.13956,0.26638
1.9276,0.52619,0.26829,0.2579
1.929,0.66581,0.47839,0.18742
1.9305,0.82238,0.82817,-0.0057821
1.9319,0.99162,1.3065,-0.3149
1.9333,1.1673,1.8437,-0.67643
1.9348,1.3414,2.2509,-0.90947
1.9362,1.505,2.3802,-0.8752
1.9377,1.6485,2.178,-0.52947
1.9391,1.7629,1.6857,0.077245
1.9405,1.8406,1.1469,0.69361
1.942,1.8756,0.70791,1.1677
1.9434,1.8659,0.40059,1.4653
1.9449,1.8123,0.21972,1.5926
1.9463,1.7185,0.05034,1.6681
1.9478,1.5909,0,1.5909
1.9492,1.4378,0,1.4378
1.9506,1.2686,0,1.2686
1.9521,1.0927,0,1.0927
1.9535,0.91879,0,0.91879
1.955,0.75417,0,0.75417
1.9564,0.60444,0,0.60444
1.9578,0.47295,0,0.47295
1.9593,0.36129,0,0.36129
1.9607,0.26944,0,0.26944
1.9622,0.19615,0,0.19615
1.9636,0.1394,0,0.1394
1.965,0.096698,0,0.096698
1.9665,0.06547,0,0.06547
1.9679,0.043261,0,0.043261
1.9694,0.027911,0,0.027911
1.9708,0.017601,0,0.017601
1.9722,0.010835,0,0.010835
1.9737,0.0065113,0,0.0065113
1.9751,0.0038193,0,0.0038193
1.9766,0.0021865,0,0.0021865
1.978,0.0012216,0,0.0012216
1.9794,0.000666,0,0.000666
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0,0,-0
2.0054,0,0,-0
2.0068,0,0,-0
2.0083,0,0,-0
2.0097,0,0,-0
2.0111,0,0,-0
2.0126,0,0,-0
2.014,0,0,-0
2.0155,0,0,-0
2.0169,0,0,-0
2.0183,0,0,-0
2.0198,0,0,-0
2.0212,0,0,-0
2.0227,0,0,-0
2.0241,0,0,-0
2.0255,0,0,-0
2.027,0,0,-0
2.0284,0,0,-0
2.0299,0,0,-0
2.0313,0,0,-0
2.0327,0,0,-0
2.0342,0,0,-0
2.0356,0,0,-0
2.0371,0,0,-0
2.0385,0,0,-0
2.04,0,0,-0
2.0414,0,0,-0
2.0428,0,0,-0
2.0443,0,0,-0
2.0457,0,0,-0
2.0472,0,0,-0
2.0486,0,0,-0
2.05,0,0,-0
2.0515,0,0,-0
2.0529,0,0,-0
2.0544,0,0,-0
2.0558,0,0,-0
2.0572,0,0,-0
2.0587,0,0,-0
2.0601,0,0,-0
2.0616,0,0,-0
2.063,0,0,-0
2.0644,0,0,-0
2.0659,0.00028057,0,0.00028057
2.0673,0.00050744,0,0.00050744
2.0688,0.00089842,0,0.00089842
2.0702,0.0015519,0,0.0015519
2.0716,0.0026157,0,0.0026157
2.0731,0.0043024,0,0.0043024
2.0745,0.0069065,0,0.0069065
2.076,0.010821,0,0.010821
2.0774,0.016549,0,0.016549
2.0788,0.024706,0,0.024706
2.0803,0.036006,0,0.036006
2.0817,0.051251,0,0.051251
2.0832,0.071242,0,0.071242
2.0846,0.096655,0,0.096655
2.0861,0.128,0,0.128
2.0875,0.16545,0,0.16545
2.0889,0.20877,0.055267,0.1535
2.0904,0.25716,0.14493,0.11222
2.0918,0.30924,0.2322,0.077034
2.0933,0.36303,0.35262,0.010411
2.0947,0.41606,0.46264,-0.046581
2.0961,0.46546,0.52971,-0.064257
2.0976,0.50831,0.53555,-0.027243
2.099,0.54189,0.47356,0.068329
2.1005,0.56396,0.3607,0.20326
2.1019,0.57297,0.24008,0.3329
2.1033,0.56829,0.14604,0.42226
2.1048,0.55025,0.083151,0.4671
2.1062,0.52012,0.031638,0.48848
2.1077,0.47993,0,0.47993
2.1091,0.43228,0,0.43228
2.1105,0.38007,0,0.38007
2.112,0.32623,0,0.32623
2.1134,0.27336,0,0.27336
2.1149,0.22361,0,0.22361
2.1163,0.17856,0,0.17856
2.1177,0.13919,0,0.13919
2.1192,0.1064,0,0.1064
2.1206,0.079548,0,0.079548
2.1221,0.058609,0,0.058609
2.1235,0.043153,0,0.043153
2.1249,0.032657,0,0.032657
2.1264,0.026727,0,0.026727
2.1278,0.025203,0,0.025203
2.1293,0.028217,0,0.028217
2.1307,0.036247,0,0.036247
2.1322,0.05013,0,0.05013
2.1336,0.071042,0,0.071042
2.135,0.10042,0,0.10042
2.1365,0.13986,0,0.13986
2.1379,0.19098,0,0.19098
2.1394,0.25488,0,0.25488
2.1408,0.33222,0,0.33222
2.1422,0.42292,0,0.42292
2.1437,0.52554,0,0.52554
2.1451,0.63751,0,0.63751
2.1466,0.75494,0.04833,0.70661
2.148,0.87275,0.15593,0.71682
2.1494,0.98497,0.26651,0.71846
2.1509,1.0851,0.45063,0.63443
2.1523,1.1668,0.69211,0.47468
2.1538,1.2248,0.98709,0.23771
2.1552,1.2551,1.2377,0.017411
2.1566,1.2556,1.329,-0.073416
2.1581,1.2261,1.2294,-0.00323
2.1595,1.1689,0.98513,0.18377
2.161,1.0878,0.70132,0.38649
2.1624,0.98823,0.44439,0.54385
2.1638,0.87632,0.27409,0.60223
2.1653,0.75856,0.19737,0.56119
2.1667,0.64101,0.18813,0.45288
2.1682,0.52879,0.22036,0.30843
2.1696,0.42583,0.26552,0.16031
2.1711,0.33474,0.29282,0.041923
2.1725,0.25685,0.28979,-0.03294
2.1739,0.19237,0.26118,-0.068811
2.1754,0.14062,0.21795,-0.077328
2.1768,0.10032,0.1553,-0.054982
2.1783,0.06992,0.074036,-0.0041168
2.1797,0.047577,0,0.047577
2.1811,0.031602,0,0.031602
2.1826,0.020489,0,0.020489
2.184,0.012965,0,0.012965
2.1855,0.0080068,0,0.0080068
2.1869,0.0048253,0,0.0048253
2.1883,0.0028375,0,0.0028375
2.1898,0.0016278,0,0.0016278
2.1912,0.00091273,0,0.00091273
2.1927,0.0005003,0,0.0005003
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0,0,-0
2.2647,0,0,-0
2.2661,0,0,-0
2.2676,0,0,-0
2.269,0,0,-0
2.2705,2.8793e-05,0,2.8793e-05
2.2719,5.2628e-05,0,5.2628e-05
2.2733,9.39e-05,0,9.39e-05
2.2748,0.00016345,0,0.00016345
2.2762,0.00027759,0,0.00027759
2.2777,0.00046004,0,0.00046004
2.2791,0.00074404,0,0.00074404
2.2805,0.0011745,0,0.0011745
2.282,0.0018095,0,0.0018095
2.2834,0.0027214,0,0.0027214
2.2849,0.0039984,0,0.0039984
2.2863,0.0057358,0,0.0057358
2.2877,0.0080297,0,0.0080297
2.2892,0.010971,0,0.010971
2.2906,0.01463,0,0.01463
2.2921,0.019043,0,0.019043
2.2935,0.024196,0,0.024196
2.2949,0.030009,0,0.030009
2.2964,0.036333,0,0.036333
2.2978,0.042942,0,0.042942
2.2993,0.04954,0,0.04954
2.3007,0.055785,0,0.055785
2.3021,0.061317,0,0.061317
2.3036,0.06579,0,0.06579
2.305,0.068906,0,0.068906
2.3065,0.07045,0,0.07045
2.3079,0.07031,0,0.07031
2.3094,0.068497,0,0.068497
2.3108,0.065133,0,0.065133
2.3122,0.060448,0,0.060448
2.3137,0.054763,0,0.054763
2.3151,0.04843,0,0.04843
2.3166,0.041808,0,0.041808
2.318,0.035229,0,0.035229
2.3194,0.028976,0,0.028976
2.3209,0.023263,0,0.023263
2.3223,0.018227,0,0.018227
2.3238,0.013941,0,0.013941
2.3252,0.010412,0,0.010412
2.3266,0.0075906,0,0.0075906
2.3281,0.0054017,0,0.0054017
2.3295,0.0037519,0,0.0037519
2.331,0.0025434,0,0.0025434
2.3324,0.0016827,0,0.0016827
2.3338,0.0010863,0,0.0010863
2.3353,0.00068428,0,0.00068428
2.3367,0.00042073,0,0.00042073
2.3382,0.00025296,0,0.00025296
2.3396,0.00014845,0,0.00014845
2.341,8.5021e-05,0,8.5021e-05
2.3425,4.7518e-05,0,4.7518e-05
2.3439,2.5913e-05,0,2.5913e-05
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,0,0,-0
2.4851,0,0,-0
2.4866,0,0,-0
2.488,0,0,-0
2.4894,0,0,-0
2.4909,0,0,-0
2.4923,0,0,-0
2.4938,0,0,-0
2.4952,0,0,-0
2.4966,0,0,-0
2.4981,0,0,-0
2.4995,0,0,-0
2.501,0,0,-0
2.5024,0,0,-0
2.5038,0,0,-0
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,5.4447e-06,0,5.4447e-06
2.511,9.9781e-06,0,9.9781e-06
2.5125,1.7843e-05,0,1.7843e-05
2.5139,3.1136e-05,0,3.1136e-05
2.5154,5.3047e-05,0,5.3047e-05
2.5168,8.8402e-05,0,8.8402e-05
2.5182,0.00014371,0,0.00014371
2.5197,0.00022793,0,0.00022793
2.5211,0.00035274,0,0.00035274
2.5226,0.0005327,0,0.0005327
2.524,0.00078509,0,0.00078509
2.5254,0.0011293,0,0.0011293
2.5269,0.0015854,0,0.0015854
2.5283,0.0021733,0,0.0021733
2.5298,0.0029086,0,0.0029086
2.5312,0.0037988,0,0.0037988
2.5327,0.0048419,0,0.0048419
2.5341,0.0060231,0,0.0060231
2.5355,0.0073128,0,0.0073128
2.537,0.0086661,0,0.0086661
2.5384,0.010024,0,0.010024
2.5399,0.011318,0,0.011318
2.5413,0.01247,0,0.01247
2.5427,0.013411,0,0.013411
2.5442,0.014076,0,0.014076
2.5456,0.014421,0,0.014421
2.5471,0.014421,0,0.014421
2.5485,0.014075,0,0.014075
2.5499,0.013408,0,0.013408
2.5514,0.012467,0,0.012467
2.5528,0.011314,0,0.011314
2.5543,0.01002,0,0.01002
2.5557,0.0086616,0,0.0086616
2.5571,0.0073083,0,0.0073083
2.5586,0.0060186,0,0.0060186
2.56,0.0048375,0,0.0048375
2.5615,0.0037947,0,0.0037947
2.5629,0.0029049,0,0.0029049
2.5643,0.00217,0,0.00217
2.5658,0.0015828,0,0.0015828
2.5672,0.0011271,0,0.0011271
2.5687,0.00078338,0,0.00078338
2.5701,0.00053137,0,0.00053137
2.5715,0.00035173,0,0.00035173
2.573,0.00022718,0,0.00022718
2.5744,0.00014317,0,0.00014317
2.5759,8.8016e-05,0,8.8016e-05
2.5773,5.2799e-05,0,5.2799e-05
2.5788,3.0985e-05,0,3.0985e-05
2.5802,1.7745e-05,0,1.7745e-05
2.5816,9.9165e-06,0,9.9165e-06
2.5831,5.4068e-06,0,5.4068e-06
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,4.579e-06,0,4.579e-06
2.7761,8.4124e-06,0,8.4124e-06
2.7776,1.5077e-05,0,1.5077e-05
2.779,2.6363e-05,0,2.6363e-05
2.7804,4.4979e-05,0,4.4979e-05
2.7819,7.5034e-05,0,7.5034e-05
2.7833,0.0001222,0,0.0001222
2.7848,0.00019412,0,0.00019412
2.7862,0.00030083,0,0.00030083
2.7876,0.00045486,0,0.00045486
2.7891,0.00067108,0,0.00067108
2.7905,0.00096616,0,0.00096616
2.792,0.0013575,0,0.0013575
2.7934,0.0018624,0,0.0018624
2.7948,0.0024939,0,0.0024939
2.7963,0.0032585,0,0.0032585
2.7977,0.0041546,0,0.0041546
2.7992,0.0051691,0,0.0051691
2.8006,0.0062764,0,0.0062764
2.8021,0.0074375,0,0.0074375
2.8035,0.0086015,0,0.0086015
2.8049,0.0097081,0,0.0097081
2.8064,0.010692,0,0.010692
2.8078,0.011492,0,0.011492
2.8093,0.012054,0,0.012054
2.8107,0.01234,0,0.01234
2.8121,0.012328,0.017093,-0.0047642
2.8136,0.012021,0.049225,-0.037205
2.815,0.011438,0.014338,-0.0028999
2.8165,0.010621,0.042359,-0.031738
2.8179,0.0096231,0,0.0096231
2.8193,0.0085096,0,0.0085096
2.8208,0.0073438,0,0.0073438
2.8222,0.0061851,0,0.0061851
2.8237,0.0050835,0,0.0050835
2.8251,0.0040771,0,0.0040771
2.8265,0.0031906,0,0.0031906
2.828,0.002437,0,0.002437
2.8294,0.0018171,0,0.0018171
2.8309,0.0013222,0,0.0013222
2.8323,0.0009389,0,0.0009389
2.8337,0.00065054,0,0.00065054
2.8352,0.00043978,0,0.00043978
2.8366,0.00029004,0,0.00029004
2.8381,0.00019706,0,0.00019706
2.8395,0.00013769,0,0.00013769
2.841,0.00010889,0,0.00010889
2.8424,0.0001081,0,0.0001081
2.8438,0.00013677,0,0.00013677
2.8453,0.00020119,0,0.00020119
2.8467,0.00031316,0,0.00031316
2.8482,0.0004907,0,0.0004907
2.8496,0.00075638,0,0.00075638
2.851,0.0011489,0,0.0011489
2.8525,0.001704,0,0.001704
2.8539,0.0024655,0,0.0024655
2.8554,0.0034804,0,0.0034804
2.8568,0.0047938,0,0.0047938
2.8582,0.0064432,0,0.0064432
2.8597,0.008451,0,0.008451
2.8611,0.010817,0,0.010817
2.8626,0.013515,0,0.013515
2.864,0.016479,0,0.016479
2.8654,0.019607,0,0.019607
2.8669,0.022764,0,0.022764
2.8683,0.025793,0,0.025793
2.8698,0.02852,0,0.02852
2.8712,0.030777,0,0.030777
2.8726,0.032413,0,0.032413
2.8741,0.033307,0,0.033307
2.8755,0.033397,0,0.033397
2.877,0.03268,0,0.03268
2.8784,0.031209,0,0.031209
2.8798,0.029086,0,0.029086
2.8813,0.026454,0,0.026454
2.8827,0.023479,0,0.023479
2.8842,0.020335,0,0.020335
2.8856,0.017186,0,0.017186
2.8871,0.014175,0,0.014175
2.8885,0.01141,0,0.01141
2.8899,0.008963,0,0.008963
2.8914,0.0068703,0,0.0068703
2.8928,0.0051384,0,0.0051384
2.8943,0.0037496,0,0.0037496
2.8957,0.0026693,0,0.0026693
2.8971,0.001856,0,0.001856
2.8986,0.0012596,0,0.0012596
2.9,0.00083411,0,0.00083411
2.9015,0.00053893,0,0.00053893
2.9029,0.00033971,0,0.00033971
2.9043,0.00020888,0,0.00020888
2.9058,0.00012526,0,0.00012526
2.9072,7.3254e-05,0,7.3254e-05
2.9087,4.1929e-05,0,4.1929e-05
2.9101,2.3418e-05,0,2.3418e-05
2.9115,1.2759e-05,0,1.2759e-05
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0,0,-0
3.0282,0,0,-0
3.0297,0,0,-0
3.0311,0,0,-0
3.0326,0,0,-0
3.034,0,0,-0
3.0354,0,0,-0
3.0369,0,0,-0
3.0383,0,0,-0
3.0398,0,0,-0
3.0412,0,0,-0
3.0426,0,0,-0
3.0441,0,0,-0
3.0455,0,0,-0
3.047,0,0,-0
3.0484,0,0,-0
3.0498,0,0,-0
3.0513,0,0,-0
3.0527,0,0,-0
3.0542,0,0,-0
3.0556,0,0,-0
3.057,0,0,-0
3.0585,0,0,-0
3.0599,0.00016354,0,0.00016354
3.0614,0.00029757,0,0.00029757
3.0628,0.00052899,0,0.00052899
3.0642,0.00091926,0,0.00091926
3.0657,0.0015576,0,0.0015576
3.0671,0.0025738,0,0.0025738
3.0686,0.0041482,0,0.0041482
3.07,0.0065219,0,0.0065219
3.0715,0.010004,0,0.010004
3.0729,0.014972,0,0.014972
3.0743,0.021894,0,0.021894
3.0758,0.031234,0,0.031234
3.0772,0.043466,0,0.043466
3.0787,0.059013,0,0.059013
3.0801,0.078171,0,0.078171
3.0815,0.10104,0,0.10104
3.083,0.12743,0,0.12743
3.0844,0.15684,0,0.15684
3.0859,0.18837,0,0.18837
3.0873,0.22074,0,0.22074
3.0887,0.25314,0,0.25314
3.0902,0.28296,0,0.28296
3.0916,0.30902,0,0.30902
3.0931,0.32997,0,0.32997
3.0945,0.34494,0,0.34494
3.0959,0.35364,0.079395,0.27424
3.0974,0.35679,0.14886,0.20794
3.0988,0.356,0.23938,0.11662
3.1003,0.35379,0.33971,0.014082
3.1017,0.35355,0.41951,-0.065968
3.1031,0.35935,0.46695,-0.1076
3.1046,0.37569,0.4375,-0.061818
3.106,0.40723,0.34575,0.061484
3.1075,0.45829,0.23671,0.22158
3.1089,0.53205,0.15476,0.3773
3.1104,0.63048,0.033506,0.59697
3.1118,0.75372,0,0.75372
3.1132,0.89976,0,0.89976
3.1147,1.0642,0,1.0642
3.1161,1.2403,0,1.2403
3.1176,1.4192,0.1279,1.2913
3.119,1.5903,0.28193,1.3084
3.1204,1.743,0.52318,1.2198
3.1219,1.8666,0.88054,0.98602
3.1233,1.9522,1.2861,0.66611
3.1248,1.9934,1.6313,0.36206
3.1262,1.9868,1.7873,0.19946
3.1276,1.9322,1.6733,0.2589
3.1291,1.8336,1.3348,0.49888
3.1305,1.6981,0.92523,0.77286
3.132,1.5345,0.57332,0.96121
3.1334,1.3531,0.32963,1.0234
3.1348,1.1642,0.18854,0.97568
3.1363,0.97736,0.044975,0.93238
3.1377,0.80052,0,0.80052
3.1392,0.63989,0,0.63989
3.1406,0.4991,0,0.4991
3.142,0.37984,0,0.37984
3.1435,0.28203,0,0.28203
3.1449,0.20429,0,0.20429
3.1464,0.14435,0,0.14435
3.1478,0.099487,0,0.099487
3.1492,0.066976,0,0.066976
3.1507,0.044005,0,0.044005
3.1521,0.028206,0,0.028206
3.1536,0.017636,0,0.017636
3.155,0.010755,0,0.010755
3.1565,0.0063957,0,0.0063957
3.1579,0.0037083,0,0.0037083
3.1593,0.0021003,0,0.0021003
3.1608,0.0011628,0,0.0011628
3.1622,0.00044272,0,0.00044272
3.1637,0,0,-0
3.1651,0,0,-0
3.1665,0,0,-0
3.168,0,0,-0
3.1694,0,0,-0
3.1709,2.1543e-06,0,2.1543e-06
3.1723,3.953e-06,0,3.953e-06
3.1737,7.0715e-06,0,7.0715e-06
3.1752,1.2336e-05,0,1.2336e-05
3.1766,2.0986e-05,0,2.0986e-05
3.1781,3.4827e-05,0,3.4827e-05
3.1795,5.6382e-05,0,5.6382e-05
3.1809,8.9238e-05,0,8.9238e-05
3.1824,0.00013778,0,0.00013778
3.1838,0.00020748,0,0.00020748
3.1853,0.00030475,0,0.00030475
3.1867,0.00043667,0,0.00043667
3.1881,0.00061043,0,0.00061043
3.1896,0.00083259,0,0.00083259
3.191,0.0011085,0,0.0011085
3.1925,0.0014402,0,0.0014402
3.1939,0.0018253,0,0.0018253
3.1953,0.0022571,0,0.0022571
3.1968,0.002723,0,0.002723
3.1982,0.0032054,0,0.0032054
3.1997,0.0036818,0,0.0036818
3.2011,0.0041263,0,0.0041263
3.2026,0.0045114,0,0.0045114
3.204,0.0048127,0,0.0048127
3.2054,0.0050094,0,0.0050094
3.2069,0.0050876,0,0.0050876
3.2083,0.0050418,0,0.0050418
3.2098,0.0048751,0,0.0048751
3.2112,0.0045993,0,0.0045993
3.2126,0.0042327,0,0.0042327
3.2141,0.0038009,0,0.0038009
3.2155,0.0033303,0,0.0033303
3.217,0.0028471,0,0.0028471
3.2184,0.0023748,0,0.0023748
3.2198,0.0019325,0,0.0019325
3.2213,0.0015342,0,0.0015342
3.2227,0.0011886,0,0.0011886
3.2242,0.00089866,0,0.00089866
3.2256,0.00066289,0,0.00066289
3.227,0.00047703,0,0.00047703
3.2285,0.00033487,0,0.00033487
3.2299,0.00022929,0,0.00022929
3.2314,0.00015311,0,0.00015311
3.2328,9.9846e-05,0,9.9846e-05
3.2342,6.3572e-05,0,6.3572e-05
3.2357,3.9484e-05,0,3.9484e-05
3.2371,2.3919e-05,0,2.3919e-05
3.2386,1.4131e-05,0,1.4131e-05
3.24,8.1402e-06,0,8.1402e-06
3.2414,4.5711e-06,0,4.5711e-06
3.2429,2.5072e-06,0,2.5072e-06
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0,-0
3.3034,0,0,-0
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0,0,-0
3.3164,0,0,-0
3.3178,0,0,-0
3.3192,0,0,-0
3.3207,0,0,-0
3.3221,0,0,-0
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0,-0
3.3322,0,0,-0
3.3337,0,0,-0
3.3351,0,0,-0
3.3365,0,0,-0
3.338,0,0,-0
3.3394,0,0,-0
3.3409,0,0,-0
3.3423,0,0,-0
3.3437,0,0,-0
3.3452,0,0,-0
3.3466,0,0,-0
3.3481,0,0,-0
3.3495,0,0,-0
3.3509,0,0,-0
3.3524,0,0,-0
3.3538,0,0,-0
3.3553,0,0,-0
3.3567,0,0,-0
3.3581,0.00050484,0,0.00050484
3.3596,0.00092473,0,0.00092473
3.361,0.0016515,0,0.0016515
3.3625,0.0028763,0,0.0028763
3.3639,0.0048858,0,0.0048858
3.3653,0.0081152,0,0.0081152
3.3668,0.013151,0,0.013151
3.3682,0.02078,0,0.02078
3.3697,0.03202,0,0.03202
3.3711,0.048122,0,0.048122
3.3725,0.070546,0,0.070546
3.374,0.10089,0,0.10089
3.3754,0.1409,0,0.1409
3.3769,0.19196,0,0.19196
3.3783,0.25508,0,0.25508
3.3798,0.33063,0,0.33063
3.3812,0.41808,0,0.41808
3.3826,0.51576,0,0.51576
3.3841,0.62078,0,0.62078
3.3855,0.72899,0,0.72899
3.387,0.8351,0,0.8351
3.3884,0.93329,0,0.93329
3.3898,1.0176,0,1.0176
3.3913,1.0825,0,1.0825
3.3927,1.1234,0,1.1234
3.3942,1.1376,0,1.1376
3.3956,1.1234,0,1.1234
3.397,1.0824,0.024291,1.0581
3.3985,1.0174,0.10826,0.90916
3.3999,0.93308,0.19567,0.73741
3.4014,0.83484,0.34953,0.48531
3.4028,0.72869,0.56545,0.16324
3.4042,0.62046,0.79647,-0.17601
3.4057,0.51544,0.99419,-0.47875
3.4071,0.41775,1.0905,-0.67274
3.4086,0.33031,0.9997,-0.66939
3.41,0.25478,0.80475,-0.54997
3.4114,0.19169,0.55608,-0.36439
3.4129,0.14067,0.33988,-0.19921
3.4143,0.10071,0.19186,-0.091154
3.4158,0.070397,0.10415,-0.033754
3.4172,0.048007,0.041753,0.0062539
3.4186,0.031937,0,0.031937
3.4201,0.020728,0,0.020728
3.4215,0.013127,0,0.013127
3.423,0.008117,0,0.008117
3.4244,0.0049167,0,0.0049167
3.4259,0.0029308,0,0.0029308
3.4273,0.0017298,0,0.0017298
3.4287,0.0010271,0,0.0010271
3.4302,0.00063131,0,0.00063131
3.4316,0.00015272,0,0.00015272
3.4331,0.00017407,0,0.00017407
3.4345,0.00019353,0,0.00019353
3.4359,0.0002099,0,0.0002099
3.4374,0.00022209,0,0.00022209
3.4388,0.00022925,0,0.00022925
3.4403,0.00023088,0,0.00023088
3.4417,0.00022684,0,0.00022684
3.4431,0.00021743,0,0.00021743
3.4446,0.00020328,0,0.00020328
3.446,0.0001854,0,0.0001854
3.4475,0.00016497,0,0.00016497
3.4489,0.0001432,0,0.0001432
3.4503,0.00012127,0,0.00012127
3.4518,0.00010018,0,0.00010018
3.4532,8.0719e-05,0,8.0719e-05
3.4547,6.3471e-05,0,6.3471e-05
3.4561,4.8689e-05,0,4.8689e-05
3.4575,3.6435e-05,0,3.6435e-05
3.459,2.6595e-05,0,2.6595e-05
3.4604,1.8934e-05,0,1.8934e-05
3.4619,1.3145e-05,0,1.3145e-05
3.4633,8.9031e-06,0,8.9031e-06
3.4647,5.8899e-06,0,5.8899e-06
3.4662,3.8006e-06,0,3.8006e-06
3.4676,2.3918e-06,0,2.3918e-06
3.4691,1.4677e-06,0,1.4677e-06
3.4705,8.781e-07,0,8.781e-07
3.472,5.1207e-07,0,5.1207e-07
3.4734,2.9172e-07,0,2.9172e-07
3.4748,1.6239e-07,0,1.6239e-07
3.4763,8.8141e-08,0,8.8141e-08
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0,0,-0
3.5368,0,0,-0
3.5382,0,0,-0
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0,0,-0
3.557,3.9293e-06,0,3.9293e-06
3.5584,8.8808e-06,0,8.8808e-06
3.5598,1.6106e-05,0,1.6106e-05
3.5613,2.8516e-05,0,2.8516e-05
3.5627,4.9207e-05,0,4.9207e-05
3.5642,8.2774e-05,0,8.2774e-05
3.5656,0.00013576,0,0.00013576
3.567,0.00021713,0,0.00021713
3.5685,0.00033874,0,0.00033874
3.5699,0.00051654,0,0.00051654
3.5714,0.0007679,0,0.0007679
3.5728,0.001114,0,0.001114
3.5742,0.0015752,0,0.0015752
3.5757,0.0021726,0,0.0021726
3.5771,0.0029232,0,0.0029232
3.5786,0.0038385,0,0.0038385
3.58,0.0049183,0,0.0049183
3.5814,0.0061474,0,0.0061474
3.5829,0.0074965,0,0.0074965
3.5843,0.0089202,0,0.0089202
3.5858,0.010359,0,0.010359
3.5872,0.011741,0,0.011741
3.5886,0.012989,0,0.012989
3.5901,0.014062,0,0.014062
3.5915,0.01486,0,0.01486
3.593,0.015361,0,0.015361
3.5944,0.015555,0,0.015555
3.5958,0.015462,0,0.015462
3.5973,0.015136,0,0.015136
3.5987,0.014667,0,0.014667
3.6002,0.014175,0,0.014175
3.6016,0.013806,0,0.013806
3.6031,0.013723,0,0.013723
3.6045,0.014101,0,0.014101
3.6059,0.01512,0,0.01512
3.6074,0.016963,0,0.016963
3.6088,0.01977,0,0.01977
3.6103,0.023646,0,0.023646
3.6117,0.028645,0,0.028645
3.6131,0.034741,0,0.034741
3.6146,0.041819,0,0.041819
3.616,0.049667,0,0.049667
3.6175,0.057958,0,0.057958
3.6189,0.066278,0,0.066278
3.6203,0.074156,0,0.074156
3.6218,0.081097,0,0.081097
3.6232,0.08663,0,0.08663
3.6247,0.090355,0,0.090355
3.6261,0.091954,0,0.091954
3.6275,0.091325,0,0.091325
3.629,0.088503,0,0.088503
3.6304,0.083681,0,0.083681
3.6319,0.077195,0,0.077195
3.6333,0.06947,0.033165,0.036306
3.6347,0.060981,0.045144,0.015837
3.6362,0.052217,0.046222,0.0059948
3.6376,0.043618,0.040152,0.0034666
3.6391,0.035541,0.0053313,0.03021
3.6405,0.028246,0,0.028246
3.6419,0.021894,0,0.021894
3.6434,0.016684,0,0.016684
3.6448,0.012459,0,0.012459
3.6463,0.0092328,0,0.0092328
3.6477,0.0069471,0,0.0069471
3.6492,0.0055514,0,0.0055514
3.6506,0.0050305,0,0.0050305
3.652,0.005426,0,0.005426
3.6535,0.0068649,0,0.0068649
3.6549,0.0095473,0,0.0095473
3.6564,0.013757,0,0.013757
3.6578,0.019861,0,0.019861
3.6592,0.028284,0,0.028284
3.6607,0.039468,0,0.039468
3.6621,0.053835,0,0.053835
3.6636,0.071697,0,0.071697
3.665,0.093193,0,0.093193
3.6664,0.11814,0,0.11814
3.6679,0.14607,0,0.14607
3.6693,0.17617,0,0.17617
3.6708,0.20726,0,0.20726
3.6722,0.23784,0,0.23784
3.6736,0.2662,0,0.2662
3.6751,0.29062,0,0.29062
3.6765,0.30949,0,0.30949
3.678,0.32151,0,0.32151
3.6794,0.3258,0,0.3258
3.6808,0.322,0,0.322
3.6823,0.31039,0,0.31039
3.6837,0.29188,0,0.29188
3.6852,0.26776,0.10326,0.1645
3.6866,0.23963,0.16587,0.073768
3.688,0.20923,0.22347,-0.014236
3.6895,0.17825,0.25399,-0.075747
3.6909,0.14821,0.251,-0.10279
3.6924,0.1203,0.21123,-0.090931
3.6938,0.095366,0.14749,-0.052128
3.6953,0.073873,0.098376,-0.024503
3.6967,0.055965,0.020591,0.035374
3.6981,0.041519,0,0.041519
3.6996,0.030255,0,0.030255
3.701,0.021708,0,0.021708
3.7025,0.015391,0,0.015391
3.7039,0.010839,0,0.010839
3.7053,0.0076288,0,0.0076288
3.7068,0.0054037,0,0.0054037
3.7082,0.0038803,0,0.0038803
3.7097,0.0028371,0,0.0028371
3.7111,0.0021122,0,0.0021122
3.7125,0.0015972,0,0.0015972
3.714,0.0012204,0,0.0012204
3.7154,0.00093585,0,0.00093585
3.7169,0.00064303,0,0.00064303
3.7183,0.0005051,0,0.0005051
3.7197,0.000387,0,0.000387
3.7212,0.00028918,0,0.00028918
3.7226,0.00021074,0,0.00021074
3.7241,0.00014974,0,0.00014974
3.7255,0.00010373,0,0.00010373
3.7269,7.0183e-05,0,7.0183e-05
3.7284,4.6319e-05,0,4.6319e-05
3.7298,4.5999e-05,0,4.5999e-05
3.7313,7.8135e-05,0,7.8135e-05
3.7327,0.00011945,0,0.00011945
3.7341,0.00019817,0,0.00019817
3.7356,0.00033537,0,0.00033537
3.737,0.00056248,0,0.00056248
3.7385,0.0009242,0,0.0009242
3.7399,0.0014829,0,0.0014829
3.7414,0.0023207,0,0.0023207
3.7428,0.0035433,0,0.0035433
3.7442,0.0052796,0,0.0052796
3.7457,0.00768,0,0.00768
3.7471,0.010892,0,0.010892
3.7486,0.015061,0,0.015061
3.75,0.020311,0,0.020311
3.7514,0.026713,0,0.026713
3.7529,0.034271,0,0.034271
3.7543,0.042899,0,0.042899
3.7558,0.052367,0,0.052367
3.7572,0.062344,0,0.062344
3.7586,0.072393,0,0.072393
3.7601,0.081993,0,0.081993
3.7615,0.091347,0,0.091347
3.763,0.098987,0,0.098987
3.7644,0.10504,0,0.10504
3.7658,0.10944,0,0.10944
3.7673,0.11243,0,0.11243
3.7687,0.11463,0,0.11463
3.7702,0.11708,0,0.11708
3.7716,0.12132,0,0.12132
3.773,0.12931,0,0.12931
3.7745,0.1434,0,0.1434
3.7759,0.16619,0,0.16619
3.7774,0.20042,0.036835,0.16358
3.7788,0.2487,0.021696,0.227
3.7802,0.31338,0.024059,0.28932
3.7817,0.39596,0.014467,0.38149
3.7831,0.49659,0,0.49659
3.7846,0.61415,0,0.61415
3.786,0.7458,0,0.7458
3.7875,0.88698,0,0.88698
3.7889,1.0314,0,1.0314
3.7903,1.1714,0,1.1714
3.7918,1.2987,0,1.2987
3.7932,1.405,0,1.405
3.7947,1.483,0,1.483
3.7961,1.5271,0,1.5271
3.7975,1.5339,0,1.5339
3.799,1.5024,0,1.5024
3.8004,1.4353,0,1.4353
3.8019,1.3375,0,1.3375
3.8033,1.2157,0,1.2157
3.8047,1.0777,0.067406,1.0103
3.8062,0.93176,0.16899,0.76276
3.8076,0.78568,0.3084,0.47728
3.8091,0.6462,0.50473,0.14147
3.8105,0.51836,0.7328,-0.21445
3.8119,0.40551,0.9335,-0.52799
3.8134,0.30935,1.0034,-0.69409
3.8148,0.2301,0.9153,-0.68521
3.8163,0.16704,0.72399,-0.55696
3.8177,0.11828,0.49874,-0.38045
3.8191,0.08168,0.30739,-0.22571
3.8206,0.054994,0.17316,-0.11817
3.822,0.036096,0.085616,-0.04952
3.8235,0.023091,0.024562,-0.0014712
3.8249,0.014428,0,0.014428
3.8264,0.0087986,0,0.0087986
3.8278,0.0052309,0,0.0052309
3.8292,0.0030312,0,0.0030312
3.8307,0.0017116,0,0.0017116
3.8321,0.00094147,0,0.00094147
3.8336,0.0004658,0,0.0004658
3.835,0,0,-0
3.8364,0,0,-0
3.8379,0,0,-0
3.8393,0,0,-0
3.8408,0,0,-0
3.8422,0,0,-0
3.8436,0,0,-0
3.8451,0,0,-0
3.8465,0,0,-0
3.848,4.203e-06,0,4.203e-06
3.8494,1.0075e-05,0,1.0075e-05
3.8508,1.8304e-05,0,1.8304e-05
3.8523,3.2497e-05,0,3.2497e-05
3.8537,5.6207e-05,0,5.6207e-05
3.8552,9.474e-05,0,9.474e-05
3.8566,0.00015566,0,0.00015566
3.858,0.00024933,0,0.00024933
3.8595,0.0003898,0,0.0003898
3.8609,0.00059506,0,0.00059506
3.8624,0.00088543,0,0.00088543
3.8638,0.0012844,0,0.0012844
3.8652,0.0018166,0,0.0018166
3.8667,0.0025056,0,0.0025056
3.8681,0.0033715,0,0.0033715
3.8696,0.0044262,0,0.0044262
3.871,0.0056659,0,0.0056659
3.8725,0.0070727,0,0.0070727
3.8739,0.0086101,0,0.0086101
3.8753,0.010223,0,0.010223
3.8768,0.011838,0,0.011838
3.8782,0.013369,0,0.013369
3.8797,0.014723,0,0.014723
3.8811,0.015814,0,0.015814
3.8825,0.016567,0,0.016567
3.884,0.016928,0,0.016928
3.8854,0.016868,0,0.016868
3.8869,0.016389,0,0.016389
3.8883,0.01553,0,0.01553
3.8897,0.014353,0,0.014353
3.8912,0.012938,0,0.012938
3.8926,0.011374,0,0.011374
3.8941,0.0097501,0,0.0097501
3.8955,0.0081519,0,0.0081519
3.8969,0.0066473,0,0.0066473
3.8984,0.0052862,0,0.0052862
3.8998,0.0040993,0,0.0040993
3.9013,0.0030995,0,0.0030995
3.9027,0.0022854,0,0.0022854
3.9041,0.0016447,0,0.0016447
3.9056,0.0011542,0,0.0011542
3.907,0.00078972,0,0.00078972
3.9085,0.00052677,0,0.00052677
3.9099,0.00034247,0,0.00034247
3.9113,0.00021716,0,0.00021716
3.9128,0.00013454,0,0.00013454
3.9142,8.1262e-05,0,8.1262e-05
3.9157,4.784e-05,0,4.784e-05
3.9171,2.7444e-05,0,2.7444e-05
3.9186,1.5337e-05,0,1.5337e-05
3.92,8.3629e-06,0,8.3629e-06
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,3.5631e-06,0,3.5631e-06
3.9863,9.1765e-06,0,9.1765e-06
3.9877,1.6676e-05,0,1.6676e-05
3.9891,2.9661e-05,0,2.9661e-05
3.9906,5.1385e-05,0,5.1385e-05
3.992,8.6734e-05,0,8.6734e-05
3.9935,0.00014268,0,0.00014268
3.9949,0.00022963,0,0.00022963
3.9963,0.00035974,0,0.00035974
3.9978,0.00055019,0,0.00055019
3.9992,0.00082021,0,0.00082021
4.0007,0.0011921,0,0.0011921
4.0021,0.0016897,0,0.0016897
4.0035,0.0023359,0,0.0023359
4.005,0.0031516,0,0.0031516
4.0064,0.0041494,0,0.0041494
4.0079,0.0053288,0,0.0053288
4.0093,0.0066767,0,0.0066767
4.0108,0.0081631,0,0.0081631
4.0122,0.0097409,0,0.0097409
4.0136,0.011346,0,0.011346
4.0151,0.012902,0,0.012902
4.0165,0.014325,0,0.014325
4.018,0.015534,0,0.015534
4.0194,0.016458,0,0.016458
4.0208,0.01704,0,0.01704
4.0223,0.017242,0,0.017242
4.0237,0.01706,0,0.01706
4.0252,0.016514,0,0.016514
4.0266,0.015646,0,0.015646
4.028,0.014515,0,0.014515
4.0295,0.013191,0,0.013191
4.0309,0.011748,0,0.011748
4.0324,0.010261,0,0.010261
4.0338,0.0087931,0,0.0087931
4.0352,0.0073958,0,0.0073958
4.0367,0.0061076,0,0.0061076
4.0381,0.0049542,0,0.0049542
4.0396,0.0039492,0,0.0039492
4.041,0.003093,0,0.003093
4.0424,0.00238,0,0.00238
4.0439,0.0017989,0,0.0017989
4.0453,0.0013351,0,0.0013351
4.0468,0.00097345,0,0.00097345
4.0482,0.00069697,0,0.00069697
4.0497,0.0004895,0,0.0004895
4.0511,0.00033701,0,0.00033701
4.0525,0.00022732,0,0.00022732
4.054,0.00015011,0,0.00015011
4.0554,9.7225e-05,0,9.7225e-05
4.0569,6.1641e-05,0,6.1641e-05
4.0583,3.4327e-05,0,3.4327e-05
4.0597,2.114e-05,0,2.114e-05
4.0612,1.2685e-05,0,1.2685e-05
4.0626,7.417e-06,0,7.417e-06
4.0641,4.2435e-06,0,4.2435e-06
4.0655,2.3662e-06,0,2.3662e-06
4.0669,1.2855e-06,0,1.2855e-06
4.0684,0,0,-0
4.0698,0,0,-0
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,0,0,-0
4.1433,0,0,-0
4.1447,0,0,-0
4.1462,0,0,-0
4.1476,0,0,-0
4.1491,0,0,-0
4.1505,0,0,-0
4.1519,0,0,-0
4.1534,0,0,-0
4.1548,0,0,-0
4.1563,0,0,-0
4.1577,0,0,-0
4.1591,0,0,-0
4.1606,0,0,-0
4.162,0,0,-0
4.1635,0,0,-0
4.1649,0,0,-0
4.1663,0,0,-0
4.1678,1.5803e-06,0,1.5803e-06
4.1692,3.0337e-06,0,3.0337e-06
4.1707,5.5257e-06,0,5.5257e-06
4.1721,9.8015e-06,0,9.8015e-06
4.1735,1.6937e-05,0,1.6937e-05
4.175,2.852e-05,0,2.852e-05
4.1764,4.6857e-05,0,4.6857e-05
4.1779,7.5206e-05,0,7.5206e-05
4.1793,0.0001176,0,0.0001176
4.1807,0.00017918,0,0.00017918
4.1822,0.00026611,0,0.00026611
4.1836,0.00038528,0,0.00038528
4.1851,0.00054446,0,0.00054446
4.1865,0.0007502,0,0.0007502
4.188,0.0010075,0,0.0010075
4.1894,0.0013192,0,0.0013192
4.1908,0.001684,0,0.001684
4.1923,0.0020962,0,0.0020962
4.1937,0.0025446,0,0.0025446
4.1952,0.0030115,0,0.0030115
4.1966,0.003475,0,0.003475
4.198,0.0039098,0,0.0039098
4.1995,0.0042896,0,0.0042896
4.2009,0.004588,0,0.004588
4.2024,0.0047842,0,0.0047842
4.2038,0.0048645,0,0.0048645
4.2052,0.004823,0,0.004823
4.2067,0.0046628,0,0.0046628
4.2081,0.0043951,0,0.0043951
4.2096,0.0040384,0,0.0040384
4.211,0.0036431,0,0.0036431
4.2124,0.0032069,0,0.0032069
4.2139,0.0027749,0,0.0027749
4.2153,0.0023801,0,0.0023801
4.2168,0.0020573,0,0.0020573
4.2182,0.0018415,0,0.0018415
4.2196,0.0017703,0,0.0017703
4.2211,0.0018871,0,0.0018871
4.2225,0.0022428,0,0.0022428
4.224,0.0028989,0,0.0028989
4.2254,0.003929,0,0.003929
4.2268,0.0054036,0,0.0054036
4.2283,0.0073967,0,0.0073967
4.2297,0.0099732,0,0.0099732
4.2312,0.013177,0,0.013177
4.2326,0.017024,0,0.017024
4.2341,0.021467,0,0.021467
4.2355,0.026404,0,0.026404
4.2369,0.031672,0,0.031672
4.2384,0.037047,0,0.037047
4.2398,0.042254,0,0.042254
4.2413,0.046983,0,0.046983
4.2427,0.050937,0,0.050937
4.2441,0.053846,0,0.053846
4.2456,0.055503,0,0.055503
4.247,0.055784,0,0.055784
4.2485,0.054647,0,0.054647
4.2499,0.052196,0,0.052196
4.2513,0.048611,0,0.048611
4.2528,0.044143,0,0.044143
4.2542,0.039082,0,0.039082
4.2557,0.033734,0,0.033734
4.2571,0.028389,0,0.028389
4.2585,0.023295,0,0.023295
4.26,0.018635,0,0.018635
4.2614,0.014532,0,0.014532
4.2629,0.011046,0,0.011046
4.2643,0.0081923,0,0.0081923
4.2657,0.0059234,0,0.0059234
4.2672,0.0041748,0,0.0041748
4.2686,0.0028676,0,0.0028676
4.2701,0.0019192,0,0.0019192
4.2715,0.0012536,0,0.0012536
4.273,0.00079895,0,0.00079895
4.2744,0.00049621,0,0.00049621
4.2758,0.00031079,0,0.00031079
4.2773,0.00020441,0,0.00020441
4.2787,0.00015172,0,0.00015172
4.2802,0.00014637,0,0.00014637
4.2816,0.00018619,0,0.00018619
4.283,0.00026935,0,0.00026935
4.2845,0.00043146,0,0.00043146
4.2859,0.00069266,0,0.00069266
4.2874,0.0010867,0,0.0010867
4.2888,0.0016616,0,0.0016616
4.2902,0.0024755,0,0.0024755
4.2917,0.0035943,0,0.0035943
4.2931,0.005087,0,0.005087
4.2946,0.0070235,0,0.0070235
4.296,0.0094572,0,0.0094572
4.2974,0.012411,0,0.012411
4.2989,0.015878,0,0.015878
4.3003,0.019803,0,0.019803
4.3018,0.024082,0,0.024082
4.3032,0.028554,0,0.028554
4.3046,0.033005,0,0.033005
4.3061,0.037194,0,0.037194
4.3075,0.040867,0,0.040867
4.309,0.043804,0,0.043804
4.3104,0.04576,0,0.04576
4.3118,0.046619,0,0.046619
4.3133,0.046333,0,0.046333
4.3147,0.044944,0,0.044944
4.3162,0.042582,0,0.042582
4.3176,0.039455,0,0.039455
4.3191,0.035839,0,0.035839
4.3205,0.032053,0,0.032053
4.3219,0.028418,0,0.028418
4.3234,0.025243,0,0.025243
4.3248,0.022807,0,0.022807
4.3263,0.021358,0,0.021358
4.3277,0.02105,0,0.02105
4.3291,0.02198,0,0.02198
4.3306,0.02417,0,0.02417
4.332,0.027561,0,0.027561
4.3335,0.03202,0,0.03202
4.3349,0.0373,0,0.0373
4.3363,0.043091,0,0.043091
4.3378,0.049026,0,0.049026
4.3392,0.0547,0,0.0547
4.3407,0.059694,0,0.059694
4.3421,0.063621,0,0.063621
4.3435,0.066177,0,0.066177
4.345,0.067153,0,0.067153
4.3464,0.066462,0,0.066462
4.3479,0.064136,0,0.064136
4.3493,0.060321,0,0.060321
4.3507,0.05533,0,0.05533
4.3522,0.049482,0,0.049482
4.3536,0.043141,0,0.043141
4.3551,0.036666,0,0.036666
4.3565,0.030383,0,0.030383
4.3579,0.024545,0,0.024545
4.3594,0.019331,0,0.019331
4.3608,0.014839,0,0.014839
4.3623,0.011102,0,0.011102
4.3637,0.008161,0,0.008161
4.3652,0.0058746,0,0.0058746
4.3666,0.0041943,0,0.0041943
4.368,0.0030434,0,0.0030434
4.3695,0.0023584,0,0.0023584
4.3709,0.002103,0,0.002103
4.3724,0.0022713,0,0.0022713
4.3738,0.0028901,0,0.0028901
4.3752,0.0040295,0,0.0040295
4.3767,0.005796,0,0.005796
4.3781,0.0083297,0,0.0083297
4.3796,0.0118,0,0.0118
4.381,0.016349,0,0.016349
4.3824,0.022098,0,0.022098
4.3839,0.029158,0,0.029158
4.3853,0.037506,0,0.037506
4.3868,0.047055,0,0.047055
4.3882,0.057541,0,0.057541
4.3896,0.068591,0,0.068591
4.3911,0.07971,0,0.07971
4.3925,0.090311,0,0.090311
4.394,0.099738,0,0.099738
4.3954,0.10737,0,0.10737
4.3968,0.1127,0,0.1127
4.3983,0.11532,0,0.11532
4.3997,0.11505,0,0.11505
4.4012,0.11187,0,0.11187
4.4026,0.10604,0,0.10604
4.404,0.097992,0,0.097992
4.4055,0.088284,0,0.088284
4.4069,0.077538,0,0.077538
4.4084,0.066382,0,0.066382
4.4098,0.055405,0,0.055405
4.4113,0.045082,0,0.045082
4.4127,0.035758,0,0.035758
4.4141,0.027643,0,0.027643
4.4156,0.020828,0,0.020828
4.417,0.015311,0,0.015311
4.4185,0.010971,0,0.010971
4.4199,0.0076609,0,0.0076609
4.4213,0.0052125,0,0.0052125
4.4228,0.0034547,0,0.0034547
4.4242,0.0022371,0,0.0022371
4.4257,0.0014118,0,0.0014118
4.4271,0.000868,0,0.000868
4.4285,0.00051978,0.04101,-0.04049
4.43,0.00030304,0.07839,-0.078087
4.4314,0.00017275,0.08054,-0.080367
4.4329,9.604e-05,0.085693,-0.085597
4.4343,5.1997e-05,0.042739,-0.042687
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0,-0
4.551,0,0,-0
4.5524,0,0,-0
4.5539,0,0,-0
4.5553,0,0,-0
4.5568,0,0,-0
4.5582,0,0,-0
4.5596,0,0,-0
4.5611,0,0,-0
4.5625,0,0,-0
4.564,0,0,-0
4.5654,0,0,-0
4.5668,0,0,-0
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0.00019139,0,0.00019139
4.5798,0.00035469,0,0.00035469
4.5812,0.00063989,0,0.00063989
4.5827,0.0011243,0,0.0011243
4.5841,0.0019308,0,0.0019308
4.5856,0.0032328,0,0.0032328
4.587,0.0052702,0,0.0052702
4.5885,0.0083682,0,0.0083682
4.5899,0.012945,0,0.012945
4.5913,0.019554,0,0.019554
4.5928,0.028786,0,0.028786
4.5942,0.041281,0,0.041281
4.5957,0.057683,0,0.057683
4.5971,0.078552,0,0.078552
4.5985,0.10435,0,0.10435
4.6,0.13508,0,0.13508
4.6014,0.17041,0,0.17041
4.6029,0.20953,0,0.20953
4.6043,0.25112,0,0.25112
4.6057,0.29336,0,0.29336
4.6072,0.334,0,0.334
4.6086,0.37066,0,0.37066
4.6101,0.40096,0,0.40096
4.6115,0.42281,0,0.42281
4.6129,0.4344,0,0.4344
4.6144,0.43504,0,0.43504
4.6158,0.42469,0,0.42469
4.6173,0.40412,0,0.40412
4.6187,0.37482,0,0.37482
4.6201,0.33875,0,0.33875
4.6216,0.29842,0,0.29842
4.623,0.25625,0,0.25625
4.6245,0.21445,0,0.21445
4.6259,0.17491,0,0.17491
4.6273,0.13908,0,0.13908
4.6288,0.10779,0,0.10779
4.6302,0.081405,0,0.081405
4.6317,0.059901,0,0.059901
4.6331,0.042961,0,0.042961
4.6346,0.03006,0,0.03006
4.636,0.020494,0,0.020494
4.6374,0.013611,0,0.013611
4.6389,0.008805,0,0.008805
4.6403,0.0055558,0,0.0055558
4.6418,0.0034242,0,0.0034242
4.6432,0.0020593,0,0.0020593
4.6446,0.0012123,0,0.0012123
4.6461,0.00070534,0,0.00070534
4.6475,0.00041834,0,0.00041834
4.649,0.00026958,0.021187,-0.020918
4.6504,0.00010093,0.13791,-0.13781
4.6518,0.00015286,0.18091,-0.18076
4.6533,0.00022556,0.22999,-0.22977
4.6547,0.00032481,0.24363,-0.24331
4.6562,0.00045586,0.22095,-0.2205
4.6576,0.00062329,0.17252,-0.1719
4.659,0.00083042,0.11799,-0.11716
4.6605,0.0010783,0.075729,-0.074651
4.6619,0.0013653,0,0.0013653
4.6634,0.0016845,0,0.0016845
4.6648,0.0020255,0,0.0020255
4.6662,0.0023738,0,0.0023738
4.6677,0.0027117,0,0.0027117
4.6691,0.0030186,0,0.0030186
4.6706,0.0032749,0,0.0032749
4.672,0.0034632,0,0.0034632
4.6734,0.0035697,0,0.0035697
4.6749,0.0035862,0,0.0035862
4.6763,0.0035102,0,0.0035102
4.6778,0.003349,0,0.003349
4.6792,0.0031144,0,0.0031144
4.6807,0.0028229,0,0.0028229
4.6821,0.0024935,0,0.0024935
4.6835,0.0021465,0,0.0021465
4.685,0.001801,0,0.001801
4.6864,0.0014727,0,0.0014727
4.6879,0.0011735,0,0.0011735
4.6893,0.00091144,0,0.00091144
4.6907,0.00069013,0,0.00069013
4.6922,0.00050921,0,0.00050921
4.6936,0.00036605,0,0.00036605
4.6951,0.00025631,0,0.00025631
4.6965,0.00017512,0,0.00017512
4.6979,0.00011664,0,0.00011664
4.6994,7.567e-05,0,7.567e-05
4.7008,4.7806e-05,0,4.7806e-05
4.7023,2.9401e-05,0,2.9401e-05
4.7037,1.7684e-05,0,1.7684e-05
4.7051,1.036e-05,0,1.036e-05
4.7066,5.9083e-06,0,5.9083e-06
4.708,3.2791e-06,0,3.2791e-06
4.7095,1.7731e-06,0,1.7731e-06
4.7109,0,0,-0
4.7123,0,0,-0
4.7138,0,0,-0
4.7152,0,0,-0
4.7167,0,0,-0
4.7181,0,0,-0
4.7195,0,0,-0
4.721,0,0,-0
4.7224,0,0,-0
4.7239,0,0,-0
4.7253,0,0,-0
4.7268,1.4797e-05,0,1.4797e-05
4.7282,2.759e-05,0,2.759e-05
4.7296,5.0084e-05,0,5.0084e-05
4.7311,8.9031e-05,0,8.9031e-05
4.7325,0.00015403,0,0.00015403
4.734,0.0002594,0,0.0002594
4.7354,0.00042538,0,0.00042538
4.7368,0.00068,0,0.00068
4.7383,0.0010619,0,0.0010619
4.7397,0.0016143,0,0.0016143
4.7412,0.0023902,0,0.0023902
4.7426,0.0034479,0,0.0034479
4.744,0.0048502,0,0.0048502
4.7455,0.0066525,0,0.0066525
4.7469,0.0088891,0,0.0088891
4.7484,0.011574,0,0.011574
4.7498,0.014686,0,0.014686
4.7512,0.018168,0,0.018168
4.7527,0.021916,0,0.021916
4.7541,0.025759,0,0.025759
4.7556,0.029516,0,0.029516
4.757,0.03298,0,0.03298
4.7584,0.035926,0,0.035926
4.7599,0.03818,0,0.03818
4.7613,0.039603,0,0.039603
4.7628,0.040125,0,0.040125
4.7642,0.039745,0,0.039745
4.7657,0.038547,0,0.038547
4.7671,0.036702,0,0.036702
4.7685,0.034423,0,0.034423
4.77,0.031952,0,0.031952
4.7714,0.029536,0,0.029536
4.7729,0.027399,0,0.027399
4.7743,0.025709,0,0.025709
4.7757,0.024567,0,0.024567
4.7772,0.024003,0,0.024003
4.7786,0.02398,0,0.02398
4.7801,0.024376,0,0.024376
4.7815,0.025032,0,0.025032
4.7829,0.025762,0,0.025762
4.7844,0.026377,0,0.026377
4.7858,0.026702,0,0.026702
4.7873,0.026608,0,0.026608
4.7887,0.026017,0,0.026017
4.7901,0.024906,0,0.024906
4.7916,0.023305,0,0.023305
4.793,0.021335,0,0.021335
4.7945,0.019067,0,0.019067
4.7959,0.016664,0,0.016664
4.7973,0.014275,0,0.014275
4.7988,0.01204,0,0.01204
4.8002,0.010122,0,0.010122
4.8017,0.0086255,0,0.0086255
4.8031,0.0076637,0,0.0076637
4.8045,0.0073487,0,0.0073487
4.806,0.0077965,0,0.0077965
4.8074,0.0091036,0,0.0091036
4.8089,0.011375,0,0.011375
4.8103,0.014705,0,0.014705
4.8118,0.019181,0,0.019181
4.8132,0.024823,0,0.024823
4.8146,0.031579,0,0.031579
4.8161,0.039321,0,0.039321
4.8175,0.047819,0,0.047819
4.819,0.056738,0,0.056738
4.8204,0.065632,0,0.065632
4.8218,0.074005,0,0.074005
4.8233,0.081335,0,0.081335
4.8247,0.087111,0,0.087111
4.8262,0.09091,0,0.09091
4.8276,0.092466,0,0.092466
4.829,0.091665,0,0.091665
4.8305,0.088568,0,0.088568
4.8319,0.083379,0,0.083379
4.8334,0.076504,0,0.076504
4.8348,0.068425,0,0.068425
4.8362,0.059657,0,0.059657
4.8377,0.050703,0,0.050703
4.8391,0.042021,0,0.042021
4.8406,0.033966,0,0.033966
4.842,0.026782,0,0.026782
4.8434,0.020605,0,0.020605
4.8449,0.015485,0,0.015485
4.8463,0.011379,0,0.011379
4.8478,0.008179,0,0.008179
4.8492,0.0057574,0,0.0057574
4.8506,0.0039753,0,0.0039753
4.8521,0.0027054,0,0.0027054
4.8535,0.0018159,0,0.0018159
4.855,0.0012055,0,0.0012055
4.8564,0.00079409,0,0.00079409
4.8579,0.00052197,0,0.00052197
4.8593,0.00035672,0,0.00035672
4.8607,0.00025128,0,0.00025128
4.8622,0.00019506,0,0.00019506
4.8636,0.0001796,0,0.0001796
4.8651,0.00020232,0,0.00020232
4.8665,0.00029376,0,0.00029376
4.8679,0.00044935,0.072216,-0.071767
4.8694,0.00069609,0.094592,-0.093896
4.8708,0.0010704,0.096037,-0.094967
4.8723,0.001621,0.098331,-0.09671
4.8737,0.0024008,0.021535,-0.019134
4.8751,0.0034725,0,0.0034725
4.8766,0.0049028,0,0.0049028
4.878,0.0067637,0,0.0067637
4.8795,0.0091102,0,0.0091102
4.8809,0.011976,0,0.011976
4.8823,0.015369,0,0.015369
4.8838,0.019259,0,0.019259
4.8852,0.023576,0,0.023576
4.8867,0.028183,0,0.028183
4.8881,0.032906,0,0.032906
4.8895,0.037533,0,0.037533
4.891,0.041821,0,0.041821
4.8924,0.04552,0,0.04552
4.8939,0.048411,0,0.048411
4.8953,0.050309,0,0.050309
4.8967,0.051089,0,0.051089


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf2_weight.csv <==
28.7,26.7,4.7038
36.5,27,4.6558
45,26.8,5.461
53.1,26.5,6.5062
61.3,26.4,7.2717
68.3,25.4,7.9547
76.7,23.5,8.1586
84.1,23.1,8.6207
93.7,22.7,9.3695
94.3,22.5,9.9933
109.2,22.1,10.211
117.5,20.7,9.7834
123.7,16.3,7.9667
134.6,9.9,4.9612
140.8,3.33,1.9875
146.8,2.18,0.91439
155.3,1.61,0.45002
163.2,1.04,0.34439
170.2,0.719,0.19406
177.9,0.496,0.12003
186.9,0.284,0.16493
192.1,0.303,0.26816
205,0.266,0.3049
211,0.251,0.44382
219.1,0.297,0.65317
228,0.976,0.90867
235,1.03,1.0829
243.7,0.932,1.3648
250.3,16,15.891
257.7,28.1,35.216
266.1,29.4,40.036
270.8,29.5,40.036
282.7,28.9,40.036
289.6,0.296,3.6676
298.7,0.114,0
303.5,0.107,0
313,0.0993,0
321.3,0.176,0
328,0.21,0
337.8,0.2,0
344.5,0.195,0.002156
354.7,0.207,0
363.1,0.194,0.01347


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf3.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,0,0,-0
1.7691,0,0,-0
1.7706,0,0,-0
1.772,0,0,-0
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0,-0
1.8296,0,0,-0
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0.0002012,0,0.0002012
1.8397,0.00039675,0,0.00039675
1.8411,0.00071271,0,0.00071271
1.8426,0.0012492,0,0.0012492
1.844,0.0021368,0,0.0021368
1.8455,0.0035669,0,0.0035669
1.8469,0.0058116,0,0.0058116
1.8483,0.0092426,0,0.0092426
1.8498,0.014349,0,0.014349
1.8512,0.021747,0,0.021747
1.8527,0.032177,0,0.032177
1.8541,0.046484,0,0.046484
1.8555,0.065619,0,0.065619
1.857,0.090412,0,0.090412
1.8584,0.1216,0.050942,0.070658
1.8599,0.15965,0.13459,0.025061
1.8613,0.20462,0.23097,-0.026349
1.8628,0.25604,0.39935,-0.14331
1.8642,0.31278,0.64144,-0.32866
1.8656,0.37304,0.92432,-0.55128
1.8671,0.43437,1.1748,-0.74047
1.8685,0.49382,1.2897,-0.79587
1.87,0.54804,1.2083,-0.66026
1.8714,0.59377,0.97453,-0.38076
1.8728,0.62805,0.67586,-0.047806
1.8743,0.64857,0.40692,0.24165
1.8757,0.65389,0.22594,0.42795
1.8772,0.64362,0.089161,0.55446
1.8786,0.61851,0,0.61851
1.88,0.58029,0,0.58029
1.8815,0.5315,0,0.5315
1.8829,0.47526,0,0.47526
1.8844,0.41485,0,0.41485
1.8858,0.35355,0,0.35355
1.8872,0.29417,0,0.29417
1.8887,0.23896,0,0.23896
1.8901,0.18951,0,0.18951
1.8916,0.14672,0,0.14672
1.893,0.11089,0,0.11089
1.8944,0.08181,0,0.08181
1.8959,0.058914,0,0.058914
1.8973,0.041409,0,0.041409
1.8988,0.02844,0,0.02844
1.9002,0.019072,0,0.019072
1.9017,0.012485,0,0.012485
1.9031,0.0079792,0,0.0079792
1.9045,0.0049776,0,0.0049776
1.906,0.0030309,0,0.0030309
1.9074,0.0018012,0,0.0018012
1.9089,0.0010446,0,0.0010446
1.9103,0.00059115,0,0.00059115
1.9117,0.0003264,0,0.0003264
1.9132,0,0,-0
1.9146,0,0,-0
1.9161,0,0,-0
1.9175,0,0,-0
1.9189,0,0,-0
1.9204,0,0,-0
1.9218,0,0,-0
1.9233,0,0,-0
1.9247,0,0,-0
1.9261,0,0,-0
1.9276,0,0,-0
1.929,0,0,-0
1.9305,0,0,-0
1.9319,0,0,-0
1.9333,0,0,-0
1.9348,0,0,-0
1.9362,0,0,-0
1.9377,0,0,-0
1.9391,0,0,-0
1.9405,0,0,-0
1.942,0,0,-0
1.9434,0,0,-0
1.9449,0,0,-0
1.9463,0,0,-0
1.9478,0,0,-0
1.9492,0,0,-0
1.9506,0,0,-0
1.9521,0,0,-0
1.9535,0,0,-0
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0,0,-0
2.0054,0,0,-0
2.0068,0,0,-0
2.0083,0,0,-0
2.0097,0,0,-0
2.0111,0,0,-0
2.0126,0,0,-0
2.014,0,0,-0
2.0155,0,0,-0
2.0169,0,0,-0
2.0183,0,0,-0
2.0198,0,0,-0
2.0212,0,0,-0
2.0227,0,0,-0
2.0241,0,0,-0
2.0255,0,0,-0
2.027,0,0,-0
2.0284,0,0,-0
2.0299,0,0,-0
2.0313,0,0,-0
2.0327,0,0,-0
2.0342,0,0,-0
2.0356,0,0,-0
2.0371,0,0,-0
2.0385,0,0,-0
2.04,0,0,-0
2.0414,0,0,-0
2.0428,0,0,-0
2.0443,0,0,-0
2.0457,0,0,-0
2.0472,0,0,-0
2.0486,0,0,-0
2.05,0,0,-0
2.0515,0,0,-0
2.0529,0,0,-0
2.0544,0,0,-0
2.0558,0,0,-0
2.0572,0,0,-0
2.0587,0,0,-0
2.0601,0,0,-0
2.0616,0,0,-0
2.063,0,0,-0
2.0644,0,0,-0
2.0659,0,0,-0
2.0673,0,0,-0
2.0688,0,0,-0
2.0702,0,0,-0
2.0716,0,0,-0
2.0731,0,0,-0
2.0745,0,0,-0
2.076,0,0,-0
2.0774,0,0,-0
2.0788,0,0,-0
2.0803,0,0,-0
2.0817,0,0,-0
2.0832,0,0,-0
2.0846,0,0,-0
2.0861,0,0,-0
2.0875,0,0,-0
2.0889,0,0,-0
2.0904,0,0,-0
2.0918,0,0,-0
2.0933,0,0,-0
2.0947,0,0,-0
2.0961,0,0,-0
2.0976,0,0,-0
2.099,0,0,-0
2.1005,0,0,-0
2.1019,0,0,-0
2.1033,0,0,-0
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,8.5609e-05,0,8.5609e-05
2.1307,0.00015548,0,0.00015548
2.1322,0.0002756,0,0.0002756
2.1336,0.00047678,0,0.00047678
2.135,0.00080511,0,0.00080511
2.1365,0.0013279,0,0.0013279
2.1379,0.0021411,0,0.0021411
2.1394,0.0033686,0,0.0033686
2.1408,0.0051721,0,0.0051721
2.1422,0.0077502,0,0.0077502
2.1437,0.011335,0,0.011335
2.1451,0.016182,0,0.016182
2.1466,0.02255,0,0.02255
2.148,0.030676,0,0.030676
2.1494,0.040737,0,0.040737
2.1509,0.052832,0,0.052832
2.1523,0.066883,0,0.066883
2.1538,0.082646,0,0.082646
2.1552,0.099686,0,0.099686
2.1566,0.11737,0,0.11737
2.1581,0.13491,0,0.13491
2.1595,0.15137,0,0.15137
2.161,0.16581,0,0.16581
2.1624,0.1773,0,0.1773
2.1638,0.18507,0,0.18507
2.1653,0.18855,0,0.18855
2.1667,0.18752,0.014925,0.1726
2.1682,0.18207,0.075525,0.10654
2.1696,0.17256,0.14215,0.030406
2.1711,0.15966,0.22299,-0.06333
2.1725,0.14421,0.30101,-0.1568
2.1739,0.12715,0.34779,-0.22064
2.1754,0.10943,0.35375,-0.24433
2.1768,0.091929,0.30749,-0.21556
2.1783,0.075395,0.2184,-0.143
2.1797,0.060365,0.11969,-0.059326
2.1811,0.047181,0.050407,-0.0032263
2.1826,0.035998,0,0.035998
2.184,0.02681,0,0.02681
2.1855,0.01949,0,0.01949
2.1869,0.013829,0,0.013829
2.1883,0.0095763,0,0.0095763
2.1898,0.0064714,0,0.0064714
2.1912,0.0042713,0,0.0042713
2.1927,0.002754,0,0.002754
2.1941,0.0017333,0,0.0017333
2.1955,0.0010648,0,0.0010648
2.197,0.0006384,0,0.0006384
2.1984,0.00037353,0,0.00037353
2.1999,0.00021327,0,0.00021327
2.2013,0.0001188,0,0.0001188
2.2027,6.4561e-05,0,6.4561e-05
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0,0,-0
2.2647,0,0,-0
2.2661,0,0,-0
2.2676,0,0,-0
2.269,0,0,-0
2.2705,0,0,-0
2.2719,0,0,-0
2.2733,0,0,-0
2.2748,0,0,-0
2.2762,0,0,-0
2.2777,0,0,-0
2.2791,0,0,-0
2.2805,0,0,-0
2.282,0,0,-0
2.2834,0,0,-0
2.2849,0,0,-0
2.2863,0,0,-0
2.2877,0,0,-0
2.2892,0,0,-0
2.2906,0,0,-0
2.2921,0,0,-0
2.2935,0,0,-0
2.2949,0,0,-0
2.2964,0,0,-0
2.2978,0,0,-0
2.2993,0,0,-0
2.3007,0,0,-0
2.3021,0,0,-0
2.3036,0,0,-0
2.305,0,0,-0
2.3065,0,0,-0
2.3079,0,0,-0
2.3094,0,0,-0
2.3108,0,0,-0
2.3122,0,0,-0
2.3137,0,0,-0
2.3151,0,0,-0
2.3166,0,0,-0
2.318,0,0,-0
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,0,0,-0
2.4851,0,0,-0
2.4866,0,0,-0
2.488,0,0,-0
2.4894,0,0,-0
2.4909,0,0,-0
2.4923,0,0,-0
2.4938,0,0,-0
2.4952,0,0,-0
2.4966,0,0,-0
2.4981,0,0,-0
2.4995,0,0,-0
2.501,0,0,-0
2.5024,0,0,-0
2.5038,0,0,-0
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,0,0,-0
2.511,0,0,-0
2.5125,0,0,-0
2.5139,0,0,-0
2.5154,0,0,-0
2.5168,0,0,-0
2.5182,0,0,-0
2.5197,0,0,-0
2.5211,0,0,-0
2.5226,0,0,-0
2.524,0,0,-0
2.5254,0,0,-0
2.5269,0,0,-0
2.5283,0,0,-0
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0,0,-0
2.8554,0,0,-0
2.8568,0,0,-0
2.8582,0,0,-0
2.8597,0,0,-0
2.8611,0,0,-0
2.8626,0,0,-0
2.864,0,0,-0
2.8654,0,0,-0
2.8669,0,0,-0
2.8683,0,0,-0
2.8698,0,0,-0
2.8712,0,0,-0
2.8726,0,0,-0
2.8741,0,0,-0
2.8755,0,0,-0
2.877,0,0,-0
2.8784,0,0,-0
2.8798,0,0,-0
2.8813,0,0,-0
2.8827,0,0,-0
2.8842,0,0,-0
2.8856,0,0,-0
2.8871,0,0,-0
2.8885,0,0,-0
2.8899,0,0,-0
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0.00094827,0,0.00094827
3.0282,0.0017258,0,0.0017258
3.0297,0.0030649,0,0.0030649
3.0311,0.0053278,0,0.0053278
3.0326,0.0090303,0,0.0090303
3.034,0.014926,0,0.014926
3.0354,0.024065,0,0.024065
3.0369,0.037847,0,0.037847
3.0383,0.05807,0,0.05807
3.0398,0.086935,0,0.086935
3.0412,0.12709,0,0.12709
3.0426,0.18137,0,0.18137
3.0441,0.2525,0,0.2525
3.0455,0.34293,0,0.34293
3.047,0.45443,0,0.45443
3.0484,0.58756,0,0.58756
3.0498,0.74131,0.035848,0.70547
3.0513,0.9127,0.062933,0.84976
3.0527,1.0966,0.09634,1.0003
3.0542,1.2857,0.16135,1.1243
3.0556,1.4707,0.28154,1.1891
3.057,1.6416,0.4966,1.145
3.0585,1.788,0.84568,0.94233
3.0599,1.9004,1.3039,0.59655
3.0614,1.9711,1.768,0.20308
3.0628,1.9947,2.0843,-0.08958
3.0642,1.9694,2.0716,-0.10224
3.0657,1.8973,1.736,0.16138
3.0671,1.7837,1.2458,0.53789
3.0686,1.6364,0.78294,0.85344
3.07,1.4648,0.43932,1.0255
3.0715,1.2795,0.23605,1.0434
3.0729,1.0904,0.072974,1.0175
3.0743,0.90683,0,0.90683
3.0758,0.73592,0,0.73592
3.0772,0.58276,0,0.58276
3.0787,0.45028,0,0.45028
3.0801,0.33945,0,0.33945
3.0815,0.24966,0,0.24966
3.083,0.17912,0,0.17912
3.0844,0.12541,0,0.12541
3.0859,0.085753,0,0.085753
3.0873,0.057209,0,0.057209
3.0887,0.037235,0,0.037235
3.0902,0.023641,0,0.023641
3.0916,0.01464,0,0.01464
3.0931,0.0088416,0,0.0088416
3.0945,0.0052062,0,0.0052062
3.0959,0.0029993,0,0.0029993
3.0974,0.0016863,0,0.0016863
3.0988,0.00092481,0,0.00092481
3.1003,0,0,-0
3.1017,0,0,-0
3.1031,0,0,-0
3.1046,0,0,-0
3.106,0,0,-0
3.1075,0,0,-0
3.1089,0,0,-0
3.1104,0,0,-0
3.1118,0,0,-0
3.1132,0,0,-0
3.1147,0,0,-0
3.1161,0,0,-0
3.1176,0,0,-0
3.119,0,0,-0
3.1204,0,0,-0
3.1219,0,0,-0
3.1233,0,0,-0
3.1248,0,0,-0
3.1262,0,0,-0
3.1276,0,0,-0
3.1291,0,0,-0
3.1305,0,0,-0
3.132,0,0,-0
3.1334,0,0,-0
3.1348,0,0,-0
3.1363,0,0,-0
3.1377,0,0,-0
3.1392,0,0,-0
3.1406,0,0,-0
3.142,0,0,-0
3.1435,0,0,-0
3.1449,0,0,-0
3.1464,0,0,-0
3.1478,0,0,-0
3.1492,0,0,-0
3.1507,0,0,-0
3.1521,0,0,-0
3.1536,0,0,-0
3.155,0,0,-0
3.1565,0,0,-0
3.1579,0,0,-0
3.1593,0,0,-0
3.1608,0,0,-0
3.1622,0,0,-0
3.1637,0,0,-0
3.1651,0,0,-0
3.1665,0,0,-0
3.168,0,0,-0
3.1694,0,0,-0
3.1709,0,0,-0
3.1723,0,0,-0
3.1737,0,0,-0
3.1752,0,0,-0
3.1766,0,0,-0
3.1781,0,0,-0
3.1795,0,0,-0
3.1809,0,0,-0
3.1824,0,0,-0
3.1838,0,0,-0
3.1853,0,0,-0
3.1867,0,0,-0
3.1881,0,0,-0
3.1896,0,0,-0
3.191,0,0,-0
3.1925,0,0,-0
3.1939,0,0,-0
3.1953,0,0,-0
3.1968,0,0,-0
3.1982,0,0,-0
3.1997,0,0,-0
3.2011,0,0,-0
3.2026,0,0,-0
3.204,0,0,-0
3.2054,0,0,-0
3.2069,0,0,-0
3.2083,0,0,-0
3.2098,0,0,-0
3.2112,0,0,-0
3.2126,0,0,-0
3.2141,0,0,-0
3.2155,0,0,-0
3.217,0,0,-0
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0,-0
3.3034,0,0,-0
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0,0,-0
3.3164,0,0,-0
3.3178,0,0,-0
3.3192,0,0,-0
3.3207,0,0,-0
3.3221,0,0,-0
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0,-0
3.3322,0,0,-0
3.3337,0,0,-0
3.3351,0,0,-0
3.3365,0,0,-0
3.338,0,0,-0
3.3394,0,0,-0
3.3409,0,0,-0
3.3423,0,0,-0
3.3437,0,0,-0
3.3452,0,0,-0
3.3466,0,0,-0
3.3481,0,0,-0
3.3495,0,0,-0
3.3509,0,0,-0
3.3524,0,0,-0
3.3538,0,0,-0
3.3553,0,0,-0
3.3567,0,0,-0
3.3581,0,0,-0
3.3596,0,0,-0
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0,-0
3.3682,0,0,-0
3.3697,0,0,-0
3.3711,0,0,-0
3.3725,0,0,-0
3.374,0,0,-0
3.3754,0,0,-0
3.3769,0,0,-0
3.3783,0,0,-0
3.3798,0,0,-0
3.3812,0,0,-0
3.3826,0,0,-0
3.3841,0,0,-0
3.3855,0,0,-0
3.387,0,0,-0
3.3884,0,0,-0
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0,0,-0
3.4158,0,0,-0
3.4172,0,0,-0
3.4186,0,0,-0
3.4201,0,0,-0
3.4215,0,0,-0
3.423,0,0,-0
3.4244,0,0,-0
3.4259,0,0,-0
3.4273,0,0,-0
3.4287,0,0,-0
3.4302,0,0,-0
3.4316,0,0,-0
3.4331,0,0,-0
3.4345,0,0,-0
3.4359,0,0,-0
3.4374,0,0,-0
3.4388,0,0,-0
3.4403,0,0,-0
3.4417,0,0,-0
3.4431,0,0,-0
3.4446,0,0,-0
3.446,0,0,-0
3.4475,0,0,-0
3.4489,0,0,-0
3.4503,0,0,-0
3.4518,0,0,-0
3.4532,0,0,-0
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,0,0,-0
3.4676,0,0,-0
3.4691,0,0,-0
3.4705,0,0,-0
3.472,0,0,-0
3.4734,0,0,-0
3.4748,0,0,-0
3.4763,0,0,-0
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0,0,-0
3.5368,0,0,-0
3.5382,0,0,-0
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0.00012875,0,0.00012875
3.557,0.0002373,0,0.0002373
3.5584,0.00042647,0,0.00042647
3.5598,0.00074938,0,0.00074938
3.5613,0.0012855,0,0.0012855
3.5627,0.0021492,0,0.0021492
3.5642,0.0035031,0,0.0035031
3.5656,0.0055676,0,0.0055676
3.567,0.0086297,0,0.0086297
3.5685,0.013047,0,0.013047
3.5699,0.019275,0,0.019275
3.5714,0.027763,0,0.027763
3.5728,0.038995,0,0.038995
3.5742,0.053418,0,0.053418
3.5757,0.071374,0,0.071374
3.5771,0.093025,0,0.093025
3.5786,0.1183,0,0.1183
3.58,0.14677,0,0.14677
3.5814,0.1776,0,0.1776
3.5829,0.20962,0,0.20962
3.5843,0.24135,0,0.24135
3.5858,0.27108,0,0.27108
3.5872,0.29703,0,0.29703
3.5886,0.3174,0,0.3174
3.5901,0.33085,0,0.33085
3.5915,0.33642,0.043087,0.29333
3.593,0.33371,0.11017,0.22354
3.5944,0.32291,0.19113,0.13178
3.5958,0.30481,0.32066,-0.015855
3.5973,0.28062,0.4804,-0.19977
3.5987,0.252,0.62446,-0.37246
3.6002,0.22075,0.68556,-0.46481
3.6016,0.18864,0.6332,-0.44456
3.6031,0.15724,0.49055,-0.33331
3.6045,0.12784,0.32579,-0.19795
3.6059,0.10136,0.19398,-0.092611
3.6074,0.078431,0.084934,-0.0065026
3.6088,0.0592,0,0.0592
3.6103,0.043585,0,0.043585
3.6117,0.031295,0,0.031295
3.6131,0.021913,0,0.021913
3.6146,0.014961,0,0.014961
3.616,0.0099674,0,0.0099674
3.6175,0.0064843,0,0.0064843
3.6189,0.0041139,0,0.0041139
3.6203,0.002545,0,0.002545
3.6218,0.001535,0,0.001535
3.6232,0.00090233,0,0.00090233
3.6247,0.00051688,0,0.00051688
3.6261,0.00028988,0,0.00028988
3.6275,0.00015854,0,0.00015854
3.629,0,0,-0
3.6304,0,0,-0
3.6319,0,0,-0
3.6333,0,0,-0
3.6347,0,0,-0
3.6362,0,0,-0
3.6376,0,0,-0
3.6391,0,0,-0
3.6405,0,0,-0
3.6419,0,0,-0
3.6434,0,0,-0
3.6448,0,0,-0
3.6463,0,0,-0
3.6477,0,0,-0
3.6492,0,0,-0
3.6506,0,0,-0
3.652,0,0,-0
3.6535,0,0,-0
3.6549,0,0,-0
3.6564,0,0,-0
3.6578,0,0,-0
3.6592,0,0,-0
3.6607,0,0,-0
3.6621,0,0,-0
3.6636,0,0,-0
3.665,0,0,-0
3.6664,0,0,-0
3.6679,0,0,-0
3.6693,0,0,-0
3.6708,0,0,-0
3.6722,0,0,-0
3.6736,0,0,-0
3.6751,0,0,-0
3.6765,0,0,-0
3.678,0,0,-0
3.6794,0,0,-0
3.6808,0,0,-0
3.6823,0,0,-0
3.6837,0,0,-0
3.6852,0,0,-0
3.6866,0,0,-0
3.688,0,0,-0
3.6895,0,0,-0
3.6909,0,0,-0
3.6924,0,0,-0
3.6938,0,0,-0
3.6953,0,0,-0
3.6967,0,0,-0
3.6981,0,0,-0
3.6996,0,0,-0
3.701,0,0,-0
3.7025,0,0,-0
3.7039,0,0,-0
3.7053,0,0,-0
3.7068,0,0,-0
3.7082,0,0,-0
3.7097,0,0,-0
3.7111,0,0,-0
3.7125,0,0,-0
3.714,0,0,-0
3.7154,1.9604e-05,0,1.9604e-05
3.7169,3.611e-05,0,3.611e-05
3.7183,6.5104e-05,0,6.5104e-05
3.7197,0.00011436,0,0.00011436
3.7212,0.00019576,0,0.00019576
3.7226,0.00032667,0,0.00032667
3.7241,0.00053147,0,0.00053147
3.7255,0.00084318,0,0.00084318
3.7269,0.0013074,0,0.0013074
3.7284,0.0019768,0,0.0019768
3.7298,0.0029138,0,0.0029138
3.7313,0.0041879,0,0.0041879
3.7327,0.0058698,0,0.0058698
3.7341,0.0080242,0,0.0080242
3.7356,0.010705,0,0.010705
3.737,0.01393,0,0.01393
3.7385,0.017677,0,0.017677
3.7399,0.021878,0,0.021878
3.7414,0.026409,0,0.026409
3.7428,0.031095,0,0.031095
3.7442,0.035712,0,0.035712
3.7457,0.04,0,0.04
3.7471,0.043698,0,0.043698
3.7486,0.046564,0,0.046564
3.75,0.048397,0,0.048397
3.7514,0.049066,0,0.049066
3.7529,0.04852,0,0.04852
3.7543,0.046783,0,0.046783
3.7558,0.044,0,0.044
3.7572,0.040365,0,0.040365
3.7586,0.036119,0,0.036119
3.7601,0.031522,0,0.031522
3.7615,0.026831,0,0.026831
3.763,0.022275,0,0.022275
3.7644,0.018039,0,0.018039
3.7658,0.014248,0,0.014248
3.7673,0.010975,0,0.010975
3.7687,0.008244,0,0.008244
3.7702,0.006038,0,0.006038
3.7716,0.0043156,0,0.0043156
3.773,0.0030097,0,0.0030097
3.7745,0.0020469,0,0.0020469
3.7759,0.0013573,0,0.0013573
3.7774,0.00087748,0,0.00087748
3.7788,0.0005529,0,0.0005529
3.7802,0.00034004,0,0.00034004
3.7817,0.00020428,0,0.00020428
3.7831,0.00011965,0,0.00011965
3.7846,6.8306e-05,0,6.8306e-05
3.786,3.8002e-05,0,3.8002e-05
3.7875,2.0597e-05,0,2.0597e-05
3.7889,0,0,-0
3.7903,0,0,-0
3.7918,0,0,-0
3.7932,0,0,-0
3.7947,0,0,-0
3.7961,0,0,-0
3.7975,0,0,-0
3.799,0,0,-0
3.8004,0,0,-0
3.8019,0,0,-0
3.8033,0,0,-0
3.8047,0,0,-0
3.8062,0,0,-0
3.8076,0,0,-0
3.8091,0,0,-0
3.8105,0,0,-0
3.8119,0,0,-0
3.8134,0,0,-0
3.8148,0,0,-0
3.8163,0,0,-0
3.8177,0,0,-0
3.8191,0,0,-0
3.8206,0,0,-0
3.822,0,0,-0
3.8235,0,0,-0
3.8249,0,0,-0
3.8264,0,0,-0
3.8278,0,0,-0
3.8292,0,0,-0
3.8307,0,0,-0
3.8321,0,0,-0
3.8336,0,0,-0
3.835,0,0,-0
3.8364,0,0,-0
3.8379,0,0,-0
3.8393,0,0,-0
3.8408,0,0,-0
3.8422,0,0,-0
3.8436,0,0,-0
3.8451,0,0,-0
3.8465,0,0,-0
3.848,0,0,-0
3.8494,0,0,-0
3.8508,0,0,-0
3.8523,0,0,-0
3.8537,0,0,-0
3.8552,0,0,-0
3.8566,0,0,-0
3.858,0,0,-0
3.8595,0,0,-0
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0,-0
3.8797,0,0,-0
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,0,0,-0
4.0064,0,0,-0
4.0079,0,0,-0
4.0093,0,0,-0
4.0108,0,0,-0
4.0122,0,0,-0
4.0136,0,0,-0
4.0151,0,0,-0
4.0165,0,0,-0
4.018,0,0,-0
4.0194,0,0,-0
4.0208,0,0,-0
4.0223,0,0,-0
4.0237,0,0,-0
4.0252,0,0,-0
4.0266,0,0,-0
4.028,0,0,-0
4.0295,0,0,-0
4.0309,0,0,-0
4.0324,0,0,-0
4.0338,0,0,-0
4.0352,0,0,-0
4.0367,0,0,-0
4.0381,0,0,-0
4.0396,0,0,-0
4.041,0,0,-0
4.0424,0,0,-0
4.0439,0,0,-0
4.0453,0,0,-0
4.0468,0,0,-0
4.0482,0,0,-0
4.0497,0,0,-0
4.0511,0,0,-0
4.0525,0,0,-0
4.054,0,0,-0
4.0554,0,0,-0
4.0569,0,0,-0
4.0583,0,0,-0
4.0597,0,0,-0
4.0612,0,0,-0
4.0626,0,0,-0
4.0641,0,0,-0
4.0655,0,0,-0
4.0669,0,0,-0
4.0684,0,0,-0
4.0698,0,0,-0
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,0,0,-0
4.1433,0,0,-0
4.1447,0,0,-0
4.1462,0,0,-0
4.1476,0,0,-0
4.1491,0,0,-0
4.1505,0,0,-0
4.1519,0,0,-0
4.1534,0,0,-0
4.1548,0,0,-0
4.1563,0,0,-0
4.1577,0,0,-0
4.1591,0,0,-0
4.1606,0,0,-0
4.162,0,0,-0
4.1635,0,0,-0
4.1649,0,0,-0
4.1663,0,0,-0
4.1678,0,0,-0
4.1692,0,0,-0
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,0,0,-0
4.175,0,0,-0
4.1764,0,0,-0
4.1779,0,0,-0
4.1793,0,0,-0
4.1807,0,0,-0
4.1822,0,0,-0
4.1836,0,0,-0
4.1851,0,0,-0
4.1865,0,0,-0
4.188,0,0,-0
4.1894,0,0,-0
4.1908,0,0,-0
4.1923,0,0,-0
4.1937,0,0,-0
4.1952,0,0,-0
4.1966,0,0,-0
4.198,0,0,-0
4.1995,0,0,-0
4.2009,0,0,-0
4.2024,0,0,-0
4.2038,0,0,-0
4.2052,0,0,-0
4.2067,0,0,-0
4.2081,0,0,-0
4.2096,0,0,-0
4.211,0,0,-0
4.2124,0,0,-0
4.2139,0,0,-0
4.2153,0,0,-0
4.2168,0,0,-0
4.2182,0,0,-0
4.2196,0,0,-0
4.2211,0,0,-0
4.2225,0,0,-0
4.224,0,0,-0
4.2254,0,0,-0
4.2268,0,0,-0
4.2283,0,0,-0
4.2297,0,0,-0
4.2312,0,0,-0
4.2326,0,0,-0
4.2341,0,0,-0
4.2355,0,0,-0
4.2369,0,0,-0
4.2384,0,0,-0
4.2398,0,0,-0
4.2413,0,0,-0
4.2427,0,0,-0
4.2441,0,0,-0
4.2456,0,0,-0
4.247,0,0,-0
4.2485,0,0,-0
4.2499,0,0,-0
4.2513,0,0,-0
4.2528,0,0,-0
4.2542,0,0,-0
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,0,0,-0
4.2629,0,0,-0
4.2643,0,0,-0
4.2657,0,0,-0
4.2672,0,0,-0
4.2686,0,0,-0
4.2701,0,0,-0
4.2715,0,0,-0
4.273,0,0,-0
4.2744,0,0,-0
4.2758,0,0,-0
4.2773,0,0,-0
4.2787,0,0,-0
4.2802,0,0,-0
4.2816,0,0,-0
4.283,0,0,-0
4.2845,0,0,-0
4.2859,0,0,-0
4.2874,0,0,-0
4.2888,0,0,-0
4.2902,0,0,-0
4.2917,0,0,-0
4.2931,0,0,-0
4.2946,0,0,-0
4.296,0.00014758,0,0.00014758
4.2974,0.00027293,0,0.00027293
4.2989,0.00049153,0,0.00049153
4.3003,0.00086233,0,0.00086233
4.3018,0.0014751,0,0.0014751
4.3032,0.0024676,0,0.0024676
4.3046,0.00402,0,0.00402
4.3061,0.00638,0,0.00638
4.3075,0.0098669,0,0.0098669
4.309,0.014873,0,0.014873
4.3104,0.02189,0,0.02189
4.3118,0.031406,0,0.031406
4.3133,0.04391,0,0.04391
4.3147,0.059839,0,0.059839
4.3162,0.079495,0,0.079495
4.3176,0.10299,0,0.10299
4.3191,0.13012,0,0.13012
4.3205,0.16023,0,0.16023
4.3219,0.19236,0,0.19236
4.3234,0.22515,0,0.22515
4.3248,0.25693,0,0.25693
4.3263,0.28581,0,0.28581
4.3277,0.30996,0,0.30996
4.3291,0.32775,0,0.32775
4.3306,0.33789,0,0.33789
4.332,0.33964,0,0.33964
4.3335,0.33274,0,0.33274
4.3349,0.3178,0,0.3178
4.3363,0.29595,0,0.29595
4.3378,0.2687,0,0.2687
4.3392,0.23784,0,0.23784
4.3407,0.20523,0,0.20523
4.3421,0.17265,0,0.17265
4.3435,0.1416,0,0.1416
4.345,0.11322,0,0.11322
4.3464,0.088233,0,0.088233
4.3479,0.067031,0,0.067031
4.3493,0.049678,0,0.049678
4.3507,0.035889,0,0.035889
4.3522,0.02527,0.024881,0.00038899
4.3536,0.017339,0.072048,-0.054709
4.3551,0.01159,0.10586,-0.094269
4.3565,0.0075681,0.13576,-0.12819
4.3579,0.004817,0.14433,-0.13951
4.3594,0.0029873,0.12932,-0.12634
4.3608,0.0018046,0.095885,-0.09408
4.3623,0.0010615,0.062735,-0.061674
4.3637,0.00061017,0.028675,-0.028064
4.3652,0.00034225,0,0.00034225
4.3666,0.00018698,0,0.00018698
4.368,3.3891e-05,0,3.3891e-05
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,0,0,-0
4.381,0,0,-0
4.3824,0,0,-0
4.3839,0,0,-0
4.3853,0,0,-0
4.3868,0,0,-0
4.3882,0,0,-0
4.3896,0,0,-0
4.3911,0,0,-0
4.3925,0,0,-0
4.394,0,0,-0
4.3954,0,0,-0
4.3968,0,0,-0
4.3983,0,0,-0
4.3997,0,0,-0
4.4012,0,0,-0
4.4026,0,0,-0
4.404,0,0,-0
4.4055,0,0,-0
4.4069,0,0,-0
4.4084,0,0,-0
4.4098,0,0,-0
4.4113,0,0,-0
4.4127,0,0,-0
4.4141,0,0,-0
4.4156,0,0,-0
4.417,0,0,-0
4.4185,0,0,-0
4.4199,0,0,-0
4.4213,0,0,-0
4.4228,0,0,-0
4.4242,0,0,-0
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0,-0
4.551,0,0,-0
4.5524,0,0,-0
4.5539,0,0,-0
4.5553,0,0,-0
4.5568,0,0,-0
4.5582,0,0,-0
4.5596,0,0,-0
4.5611,0,0,-0
4.5625,0,0,-0
4.564,0,0,-0
4.5654,0,0,-0
4.5668,0,0,-0
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0,0,-0
4.5798,0,0,-0
4.5812,0,0,-0
4.5827,0,0,-0
4.5841,0,0,-0
4.5856,0,0,-0
4.587,0,0,-0
4.5885,0,0,-0
4.5899,0,0,-0
4.5913,0,0,-0
4.5928,0,0,-0
4.5942,0,0,-0
4.5957,0,0,-0
4.5971,0,0,-0
4.5985,0,0,-0
4.6,0,0,-0
4.6014,0,0,-0
4.6029,0,0,-0
4.6043,0,0,-0
4.6057,0,0,-0
4.6072,0,0,-0
4.6086,0,0,-0
4.6101,0,0,-0
4.6115,0,0,-0
4.6129,0,0,-0
4.6144,0,0,-0
4.6158,0,0,-0
4.6173,0,0,-0
4.6187,0,0,-0
4.6201,0,0,-0
4.6216,0,0,-0
4.623,0,0,-0
4.6245,0,0,-0
4.6259,0,0,-0
4.6273,0,0,-0
4.6288,0,0,-0
4.6302,0,0,-0
4.6317,0,0,-0
4.6331,0,0,-0
4.6346,0,0,-0
4.636,0,0,-0
4.6374,0,0,-0
4.6389,0,0,-0
4.6403,0,0,-0
4.6418,0,0,-0
4.6432,0,0,-0
4.6446,0,0,-0
4.6461,0,0,-0
4.6475,0,0,-0
4.649,0,0,-0
4.6504,0,0,-0
4.6518,0,0,-0
4.6533,0,0,-0
4.6547,0,0,-0
4.6562,0,0,-0
4.6576,0,0,-0
4.659,0,0,-0
4.6605,0,0,-0
4.6619,0,0,-0
4.6634,0,0,-0
4.6648,0,0,-0
4.6662,0,0,-0
4.6677,0,0,-0
4.6691,0,0,-0
4.6706,0,0,-0
4.672,0,0,-0
4.6734,0,0,-0
4.6749,0,0,-0
4.6763,0,0,-0
4.6778,0,0,-0
4.6792,0,0,-0
4.6807,0,0,-0
4.6821,0,0,-0
4.6835,0,0,-0
4.685,6.5706e-05,0,6.5706e-05
4.6864,0.0001216,0,0.0001216
4.6879,0.0002191,0,0.0002191
4.6893,0.00038577,0,0.00038577
4.6907,0.00066252,0,0.00066252
4.6922,0.0011075,0,0.0011075
4.6936,0.0018028,0,0.0018028
4.6951,0.0028584,0,0.0028584
4.6965,0.0044268,0,0.0044268
4.6979,0.0066799,0,0.0066799
4.6994,0.0098171,0,0.0098171
4.7008,0.014056,0,0.014056
4.7023,0.01961,0,0.01961
4.7037,0.026698,0,0.026698
4.7051,0.035407,0,0.035407
4.7066,0.045754,0,0.045754
4.708,0.057619,0,0.057619
4.7095,0.070724,0,0.070724
4.7109,0.084613,0,0.084613
4.7123,0.098648,0,0.098648
4.7138,0.11209,0,0.11209
4.7152,0.12414,0,0.12414
4.7167,0.13398,0,0.13398
4.7181,0.14091,0,0.14091
4.7195,0.14444,0,0.14444
4.721,0.14431,0,0.14431
4.7224,0.14052,0,0.14052
4.7239,0.13333,0,0.13333
4.7253,0.12328,0,0.12328
4.7268,0.11111,0,0.11111
4.7282,0.097592,0,0.097592
4.7296,0.083535,0,0.083535
4.7311,0.069687,0,0.069687
4.7325,0.056659,0,0.056659
4.734,0.044892,0,0.044892
4.7354,0.034657,0,0.034657
4.7368,0.026071,0,0.026071
4.7383,0.019128,0,0.019128
4.7397,0.013675,0,0.013675
4.7412,0.0095239,0,0.0095239
4.7426,0.00646,0,0.00646
4.744,0.0042725,0,0.0042725
4.7455,0.002757,0,0.002757
4.7469,0.0017329,0,0.0017329
4.7484,0.0010605,0,0.0010605
4.7498,0.00063164,0,0.00063164
4.7512,0.0003676,0,0.0003676
4.7527,0.00020861,0,0.00020861
4.7541,0.00011524,0.042826,-0.042711
4.7556,6.1943e-05,0.058264,-0.058202
4.757,0,0.090949,-0.090949
4.7584,0,0.098167,-0.098167
4.7599,0,0.09643,-0.09643
4.7613,0,0.074622,-0.074622
4.7628,0,0.051529,-0.051529
4.7642,0,0.024993,-0.024993
4.7657,0,0.0045343,-0.0045343
4.7671,0,0,-0
4.7685,0,0,-0
4.77,0,0,-0
4.7714,0,0,-0
4.7729,0,0,-0
4.7743,0,0,-0
4.7757,0,0,-0
4.7772,0,0,-0
4.7786,0,0,-0
4.7801,0,0,-0
4.7815,0,0,-0
4.7829,0,0,-0
4.7844,0,0,-0
4.7858,0,0,-0
4.7873,0,0,-0
4.7887,0,0,-0
4.7901,0,0,-0
4.7916,0,0,-0
4.793,0,0,-0
4.7945,0,0,-0
4.7959,0,0,-0
4.7973,0,0,-0
4.7988,0,0,-0
4.8002,0,0,-0
4.8017,0,0,-0
4.8031,0,0,-0
4.8045,0,0,-0
4.806,0,0,-0
4.8074,2.0356e-05,0,2.0356e-05
4.8089,3.8032e-05,0,3.8032e-05
4.8103,6.9163e-05,0,6.9163e-05
4.8118,0.00012293,0,0.00012293
4.8132,0.00021305,0,0.00021305
4.8146,0.00035935,0,0.00035935
4.8161,0.00059009,0,0.00059009
4.8175,0.00094373,0,0.00094373
4.819,0.0014751,0,0.0014751
4.8204,0.0022448,0,0.0022448
4.8218,0.0033266,0,0.0033266
4.8233,0.0048021,0,0.0048021
4.8247,0.0067581,0,0.0067581
4.8262,0.0092743,0,0.0092743
4.8276,0.012397,0,0.012397
4.829,0.016146,0,0.016146
4.8305,0.02049,0,0.02049
4.8319,0.025346,0,0.025346
4.8334,0.030552,0,0.030552
4.8348,0.035885,0,0.035885
4.8362,0.041074,0,0.041074
4.8377,0.045818,0,0.045818
4.8391,0.049793,0,0.049793
4.8406,0.052735,0,0.052735
4.842,0.054429,0,0.054429
4.8434,0.054751,0,0.054751
4.8449,0.053659,0,0.053659
4.8463,0.051239,0,0.051239
4.8478,0.047685,0,0.047685
4.8492,0.043247,0,0.043247
4.8506,0.03822,0,0.03822
4.8521,0.032911,0,0.032911
4.8535,0.027617,0,0.027617
4.855,0.022583,0,0.022583
4.8564,0.017992,0,0.017992
4.8579,0.013967,0,0.013967
4.8593,0.010571,0,0.010571
4.8607,0.0077948,0,0.0077948
4.8622,0.0055989,0,0.0055989
4.8636,0.0039165,0,0.0039165
4.8651,0.0026727,0,0.0026727
4.8665,0.0017778,0,0.0017778
4.8679,0.0011516,0,0.0011516
4.8694,0.00072626,0,0.00072626
4.8708,0.00044611,0,0.00044611
4.8723,0.00026778,0,0.00026778
4.8737,0.0001565,0,0.0001565
4.8751,8.9012e-05,0,8.9012e-05
4.8766,4.9246e-05,0,4.9246e-05
4.878,2.662e-05,0,2.662e-05
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf3_weight.csv <==
28.7,0.963,0.67982
36.5,0.909,0.53354
45,0.814,0.5571
53.1,0.727,0.54887
61.3,0.738,0.50115
68.3,1.02,0.43542
76.7,1.27,0.44901
84.1,1.39,0.45543
93.7,1.46,0.43464
94.3,1.59,0.4305
109.2,1.75,0.41172
117.5,1.82,0.38579
123.7,1.73,0.32651
134.6,1.05,0.20955
140.8,2.66,0.099561
146.8,2.3,0.040051
155.3,2.17,0.061224
163.2,1.87,0.021756
170.2,1.65,0.032875
177.9,1.55,0.026613
186.9,1.02,0.034018
192.1,0.935,0.016258
205,0.785,0.017354
211,1.15,0.0058364
219.1,0.81,0
228,0.0053,0
235,0.00632,0
243.7,0.00458,0
250.3,0.00891,0
257.7,0.0106,0.018279
266.1,0.0133,0.012646
270.8,0.0249,0.024341
282.7,0.294,0.045794
289.6,10.6,10.962
298.7,10.5,11.462
303.5,10.4,11.462
313,10.2,11.173
321.3,9.77,10.131
328,9.45,8.7324
337.8,9.16,7.834
344.5,7.49,7.0333
354.7,7.58,6.1844
363.1,6.62,5.0228


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf4.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,6.4824e-06,0,6.4824e-06
0.38321,1.1857e-05,0,1.1857e-05
0.38465,2.1173e-05,0,2.1173e-05
0.38609,3.6909e-05,0,3.6909e-05
0.38753,6.2819e-05,0,6.2819e-05
0.38897,0.00010439,0,0.00010439
0.39041,0.0001694,0,0.0001694
0.39186,0.00026841,0,0.00026841
0.3933,0.00041531,0,0.00041531
0.39474,0.00062756,0,0.00062756
0.39618,0.00092606,0,0.00092606
0.39762,0.0013351,0,0.0013351
0.39906,0.0018803,0,0.0018803
0.4005,0.0025857,0,0.0025857
0.40194,0.0034719,0,0.0034719
0.40338,0.0045522,0,0.0045522
0.40482,0.0058284,0,0.0058284
0.40626,0.0072873,0,0.0072873
0.4077,0.0088977,0,0.0088977
0.40914,0.010609,0,0.010609
0.41058,0.012354,0,0.012354
0.41202,0.014049,0,0.014049
0.41346,0.015603,0,0.015603
0.41491,0.016922,0,0.016922
0.41635,0.01792,0,0.01792
0.41779,0.018532,0,0.018532
0.41923,0.018716,0,0.018716
0.42067,0.018459,0,0.018459
0.42211,0.01778,0,0.01778
0.42355,0.016724,0,0.016724
0.42499,0.015362,0,0.015362
0.42643,0.013781,0,0.013781
0.42787,0.012072,0,0.012072
0.42931,0.010327,0,0.010327
0.43075,0.0086269,0,0.0086269
0.43219,0.0070371,0,0.0070371
0.43363,0.0056063,0,0.0056063
0.43507,0.0043622,0,0.0043622
0.43652,0.0033147,0,0.0033147
0.43796,0.0024598,0,0.0024598
0.4394,0.0017825,0,0.0017825
0.44084,0.0012615,0,0.0012615
0.44228,0.00087172,0,0.00087172
0.44372,0.00058822,0,0.00058822
0.44516,0.00038757,0,0.00038757
0.4466,0.00024932,0,0.00024932
0.44804,0.00015659,0,0.00015659
0.44948,9.6018e-05,0,9.6018e-05
0.45092,5.7524e-05,0,5.7524e-05
0.45236,3.3693e-05,0,3.3693e-05
0.4538,1.9272e-05,0,1.9272e-05
0.45524,1.0764e-05,0,1.0764e-05
0.45668,4.0317e-06,0,4.0317e-06
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,5.1501e-06,0,5.1501e-06
0.56329,9.3325e-06,0,9.3325e-06
0.56473,1.6511e-05,0,1.6511e-05
0.56617,2.8519e-05,0,2.8519e-05
0.56761,4.8098e-05,0,4.8098e-05
0.56905,7.9209e-05,0,7.9209e-05
0.5705,0.00012738,0,0.00012738
0.57194,0.00020003,0,0.00020003
0.57338,0.00030676,0,0.00030676
0.57482,0.00045968,0,0.00045968
0.57626,0.00067293,0,0.00067293
0.5777,0.00096182,0,0.00096182
0.57914,0.0013423,0,0.0013423
0.58058,0.0018291,0,0.0018291
0.58202,0.0024338,0,0.0024338
0.58346,0.0031624,0,0.0031624
0.5849,0.0040127,0,0.0040127
0.58634,0.0049721,0,0.0049721
0.58778,0.0060166,0,0.0060166
0.58922,0.00711,0,0.00711
0.59066,0.0082053,0,0.0082053
0.5921,0.0092474,0,0.0092474
0.59355,0.010177,0,0.010177
0.59499,0.010936,0,0.010936
0.59643,0.011477,0,0.011477
0.59787,0.011762,0,0.011762
0.59931,0.011771,0,0.011771
0.60075,0.011505,0,0.011505
0.60219,0.01098,0,0.01098
0.60363,0.010234,0,0.010234
0.60507,0.0093154,0,0.0093154
0.60651,0.0082799,0,0.0082799
0.60795,0.0071866,0,0.0071866
0.60939,0.0060911,0,0.0060911
0.61083,0.0050417,0,0.0050417
0.61227,0.0040754,0,0.0040754
0.61371,0.0032171,0,0.0032171
0.61515,0.0024801,0,0.0024801
0.6166,0.0018671,0,0.0018671
0.61804,0.0013726,0,0.0013726
0.61948,0.00098533,0,0.00098533
0.62092,0.00069068,0,0.00069068
0.62236,0.00047273,0,0.00047273
0.6238,0.00031591,0,0.00031591
0.62524,0.00020611,0,0.00020611
0.62668,0.00013128,0,0.00013128
0.62812,8.1766e-05,0,8.1766e-05
0.62956,4.974e-05,0,4.974e-05
0.631,2.9547e-05,0,2.9547e-05
0.63244,1.7139e-05,0,1.7139e-05
0.63388,9.7076e-06,0,9.7076e-06
0.63532,5.3685e-06,0,5.3685e-06
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,1.0244e-07,0,1.0244e-07
0.79812,2.3426e-07,0,2.3426e-07
0.79956,4.191e-07,0,4.191e-07
0.801,3.1831e-05,0,3.1831e-05
0.80244,5.8258e-05,0,5.8258e-05
0.80388,0.00010408,0,0.00010408
0.80532,0.00018153,0,0.00018153
0.80676,0.0003091,0,0.0003091
0.8082,0.00051388,0,0.00051388
0.80964,0.00083419,0,0.00083419
0.81108,0.0013223,0,0.0013223
0.81252,0.0020467,0,0.0020467
0.81396,0.0030938,0,0.0030938
0.8154,0.0045668,0,0.0045668
0.81685,0.0066024,0,0.0066024
0.81829,0.009307,0,0.009307
0.81973,0.012819,0,0.012819
0.82117,0.017247,0,0.017247
0.82261,0.022667,0,0.022667
0.82405,0.029108,0,0.029108
0.82549,0.036528,0,0.036528
0.82693,0.044807,0,0.044807
0.82837,0.053741,0,0.053741
0.82981,0.063049,0,0.063049
0.83125,0.072385,0,0.072385
0.83269,0.081372,0,0.081372
0.83413,0.089633,0,0.089633
0.83557,0.096825,0,0.096825
0.83701,0.10267,0,0.10267
0.83845,0.10702,0,0.10702
0.8399,0.10981,0,0.10981
0.84134,0.11109,0,0.11109
0.84278,0.111,0,0.111
0.84422,0.10972,0,0.10972
0.84566,0.10747,0,0.10747
0.8471,0.10443,0,0.10443
0.84854,0.10078,0,0.10078
0.84998,0.096618,0,0.096618
0.85142,0.091992,0,0.091992
0.85286,0.086921,0,0.086921
0.8543,0.081405,0,0.081405
0.85574,0.075451,0,0.075451
0.85718,0.069093,0,0.069093
0.85862,0.062406,0,0.062406
0.86006,0.055503,0,0.055503
0.86151,0.048538,0,0.048538
0.86295,0.041681,0,0.041681
0.86439,0.035108,0,0.035108
0.86583,0.028979,0,0.028979
0.86727,0.023422,0,0.023422
0.86871,0.018526,0,0.018526
0.87015,0.014334,0,0.014334
0.87159,0.010848,0,0.010848
0.87303,0.008025,0,0.008025
0.87447,0.005802,0,0.005802
0.87591,0.00409,0,0.00409
0.87735,0.0028149,0,0.0028149
0.87879,0.0019016,0,0.0019016
0.88023,0.001256,0,0.001256
0.88167,0.00081279,0,0.00081279
0.88311,0.00051825,0,0.00051825
0.88456,0.0003302,0,0.0003302
0.886,0.00021725,0,0.00021725
0.88744,0.00015741,0,0.00015741
0.88888,0.00013572,0,0.00013572
0.89032,0.00014315,0,0.00014315
0.89176,0.00016995,0,0.00016995
0.8932,0.00021934,0,0.00021934
0.89464,0.000301,0,0.000301
0.89608,0.00040335,0,0.00040335
0.89752,0.00052778,0,0.00052778
0.89896,0.00067438,0,0.00067438
0.9004,0.00084148,0,0.00084148
0.90184,0.0010254,0,0.0010254
0.90328,0.0012201,0,0.0012201
0.90472,0.0014183,0,0.0014183
0.90617,0.0016097,0,0.0016097
0.90761,0.0017841,0,0.0017841
0.90905,0.0019314,0,0.0019314
0.91049,0.0020425,0,0.0020425
0.91193,0.0021103,0,0.0021103
0.91337,0.0021311,0,0.0021311
0.91481,0.0021057,0,0.0021057
0.91625,0.0020377,0,0.0020377
0.91769,0.0019328,0,0.0019328
0.91913,0.0018024,0,0.0018024
0.92057,0.0016591,0,0.0016591
0.92201,0.0015172,0,0.0015172
0.92345,0.0013911,0,0.0013911
0.92489,0.0012947,0,0.0012947
0.92633,0.0012406,0,0.0012406
0.92777,0.0012398,0,0.0012398
0.92922,0.0013018,0,0.0013018
0.93066,0.0014339,0,0.0014339
0.9321,0.0016413,0,0.0016413
0.93354,0.0019272,0,0.0019272
0.93498,0.0022923,0,0.0022923
0.93642,0.002734,0,0.002734
0.93786,0.0032462,0,0.0032462
0.9393,0.0038186,0,0.0038186
0.94074,0.0044349,0,0.0044349
0.94218,0.0050742,0,0.0050742
0.94362,0.0057107,0,0.0057107
0.94506,0.0063149,0,0.0063149
0.9465,0.0068549,0,0.0068549
0.94794,0.0072994,0,0.0072994
0.94938,0.00762,0,0.00762
0.95083,0.0077938,0,0.0077938
0.95227,0.0078077,0,0.0078077
0.95371,0.0076572,0,0.0076572
0.95515,0.0073484,0,0.0073484
0.95659,0.0068986,0,0.0068986
0.95803,0.0063344,0,0.0063344
0.95947,0.0056878,0,0.0056878
0.96091,0.0049932,0,0.0049932
0.96235,0.0042849,0,0.0042849
0.96379,0.0035939,0,0.0035939
0.96523,0.0029458,0,0.0029458
0.96667,0.0023593,0,0.0023593
0.96811,0.0018462,0,0.0018462
0.96955,0.0014113,0,0.0014113
0.97099,0.0010539,0,0.0010539
0.97243,0.00076905,0,0.00076905
0.97388,0.00054835,0,0.00054835
0.97532,0.00038194,0,0.00038194
0.97676,0.00025987,0,0.00025987
0.9782,0.0001727,0,0.0001727
0.97964,0.00011187,0,0.00011187
0.98108,7.0938e-05,0,7.0938e-05
0.98252,4.3927e-05,0,4.3927e-05
0.98396,2.656e-05,0,2.656e-05
0.9854,1.568e-05,0,1.568e-05
0.98684,9.0373e-06,0,9.0373e-06
0.98828,5.0848e-06,0,5.0848e-06
0.98972,2.1622e-06,0,2.1622e-06
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0.00019717,0,0.00019717
1.079,0.00036032,0,0.00036032
1.0805,0.00064279,0,0.00064279
1.0819,0.0011195,0,0.0011195
1.0834,0.0019035,0,0.0019035
1.0848,0.0031602,0,0.0031602
1.0862,0.0051228,0,0.0051228
1.0877,0.0081089,0,0.0081089
1.0891,0.012537,0,0.012537
1.0906,0.018946,0,0.018946
1.092,0.027951,0,0.027951
1.0934,0.040259,0,0.040259
1.0949,0.056613,0,0.056613
1.0963,0.077729,0,0.077729
1.0978,0.1042,0,0.1042
1.0992,0.13641,0,0.13641
1.1007,0.17436,0,0.17436
1.1021,0.21764,0,0.21764
1.1035,0.26527,0,0.26527
1.105,0.31573,0,0.31573
1.1064,0.36697,0,0.36697
1.1079,0.41646,0,0.41646
1.1093,0.4615,0,0.4615
1.1107,0.49937,0,0.49937
1.1122,0.52763,0,0.52763
1.1136,0.54444,0,0.54444
1.1151,0.54856,0,0.54856
1.1165,0.53975,0,0.53975
1.1179,0.51865,0,0.51865
1.1194,0.48673,0,0.48673
1.1208,0.44618,0,0.44618
1.1223,0.39959,0,0.39959
1.1237,0.3498,0,0.3498
1.1251,0.29958,0,0.29958
1.1266,0.25138,0,0.25138
1.128,0.20721,0,0.20721
1.1295,0.16851,0,0.16851
1.1309,0.1362,0,0.1362
1.1323,0.11065,0,0.11065
1.1338,0.091806,0,0.091806
1.1352,0.079252,0,0.079252
1.1367,0.072306,0,0.072306
1.1381,0.070117,0,0.070117
1.1395,0.071728,0,0.071728
1.141,0.076103,0,0.076103
1.1424,0.082207,0,0.082207
1.1439,0.089058,0,0.089058
1.1453,0.095746,0,0.095746
1.1468,0.10148,0,0.10148
1.1482,0.10562,0,0.10562
1.1496,0.10773,0,0.10773
1.1511,0.10754,0,0.10754
1.1525,0.1049,0,0.1049
1.154,0.10028,0,0.10028
1.1554,0.09383,0,0.09383
1.1568,0.086003,0,0.086003
1.1583,0.077346,0,0.077346
1.1597,0.068427,0,0.068427
1.1612,0.059714,0,0.059714
1.1626,0.051634,0,0.051634
1.164,0.044486,0,0.044486
1.1655,0.038452,0,0.038452
1.1669,0.033594,0,0.033594
1.1684,0.02988,0,0.02988
1.1698,0.027227,0,0.027227
1.1712,0.025477,0,0.025477
1.1727,0.024504,0,0.024504
1.1741,0.02419,0,0.02419
1.1756,0.02446,0,0.02446
1.177,0.025356,0,0.025356
1.1784,0.026831,0,0.026831
1.1799,0.029,0,0.029
1.1813,0.031971,0,0.031971
1.1828,0.03586,0,0.03586
1.1842,0.040769,0,0.040769
1.1857,0.046769,0,0.046769
1.1871,0.05389,0,0.05389
1.1885,0.062095,0,0.062095
1.19,0.071386,0,0.071386
1.1914,0.081625,0,0.081625
1.1929,0.092708,0,0.092708
1.1943,0.10453,0,0.10453
1.1957,0.11697,0,0.11697
1.1972,0.12994,0,0.12994
1.1986,0.14331,0,0.14331
1.2001,0.15694,0,0.15694
1.2015,0.17062,0,0.17062
1.2029,0.18406,0,0.18406
1.2044,0.19686,0,0.19686
1.2058,0.20853,0,0.20853
1.2073,0.21848,0,0.21848
1.2087,0.2261,0,0.2261
1.2101,0.2308,0,0.2308
1.2116,0.23208,0,0.23208
1.213,0.22959,0,0.22959
1.2145,0.2232,0,0.2232
1.2159,0.21303,0,0.21303
1.2173,0.19943,0,0.19943
1.2188,0.183,0,0.183
1.2202,0.16449,0,0.16449
1.2217,0.14475,0,0.14475
1.2231,0.12465,0,0.12465
1.2245,0.10503,0,0.10503
1.226,0.086552,0,0.086552
1.2274,0.069747,0,0.069747
1.2289,0.054953,0,0.054953
1.2303,0.042331,0,0.042331
1.2318,0.031885,0,0.031885
1.2332,0.023497,0,0.023497
1.2346,0.016945,0,0.016945
1.2361,0.012014,0,0.012014
1.2375,0.0084147,0,0.0084147
1.239,0.0058853,0,0.0058853
1.2404,0.0041839,0,0.0041839
1.2418,0.0031102,0,0.0031102
1.2433,0.0025,0,0.0025
1.2447,0.0022115,0,0.0022115
1.2462,0.0021711,0,0.0021711
1.2476,0.0022812,0,0.0022812
1.249,0.0024821,0,0.0024821
1.2505,0.0027264,0,0.0027264
1.2519,0.0029313,0,0.0029313
1.2534,0.0031743,0,0.0031743
1.2548,0.0033621,0,0.0033621
1.2562,0.0034771,0,0.0034771
1.2577,0.0035114,0,0.0035114
1.2591,0.0034625,0,0.0034625
1.2606,0.0033339,0,0.0033339
1.262,0.0031346,0,0.0031346
1.2634,0.0028778,0,0.0028778
1.2649,0.0025798,0,0.0025798
1.2663,0.0022581,0,0.0022581
1.2678,0.0019299,0,0.0019299
1.2692,0.0016105,0,0.0016105
1.2706,0.0013123,0,0.0013123
1.2721,0.0010442,0,0.0010442
1.2735,0.00081137,0,0.00081137
1.275,0.00061559,0,0.00061559
1.2764,0.00045605,0,0.00045605
1.2779,0.00032988,0,0.00032988
1.2793,0.00023298,0,0.00023298
1.2807,0.00016065,0,0.00016065
1.2822,0.00010814,0,0.00010814
1.2836,7.1068e-05,0,7.1068e-05
1.2851,4.5589e-05,0,4.5589e-05
1.2865,2.8573e-05,0,2.8573e-05
1.2879,1.7501e-05,0,1.7501e-05
1.2894,1.0467e-05,0,1.0467e-05
1.2908,1.7905e-05,0,1.7905e-05
1.2923,2.505e-05,0,2.505e-05
1.2937,4.0434e-05,0,4.0434e-05
1.2951,6.7571e-05,0,6.7571e-05
1.2966,0.00011411,0,0.00011411
1.298,0.00018952,0,0.00018952
1.2995,0.00030734,0,0.00030734
1.3009,0.00048664,0,0.00048664
1.3023,0.00075275,0,0.00075275
1.3038,0.0011379,0,0.0011379
1.3052,0.001679,0,0.001679
1.3067,0.0024187,0,0.0024187
1.3081,0.0034016,0,0.0034016
1.3095,0.0046707,0,0.0046707
1.311,0.0062627,0,0.0062627
1.3124,0.0081984,0,0.0081984
1.3139,0.01048,0,0.01048
1.3153,0.013081,0,0.013081
1.3167,0.015945,0,0.015945
1.3182,0.018979,0,0.018979
1.3196,0.02206,0,0.02206
1.3211,0.025039,0,0.025039
1.3225,0.027753,0,0.027753
1.324,0.030043,0,0.030043
1.3254,0.031766,0,0.031766
1.3268,0.03281,0,0.03281
1.3283,0.03311,0,0.03311
1.3297,0.032653,0,0.032653
1.3312,0.03149,0,0.03149
1.3326,0.029698,0,0.029698
1.334,0.027415,0,0.027415
1.3355,0.024795,0,0.024795
1.3369,0.022011,0,0.022011
1.3384,0.019222,0,0.019222
1.3398,0.016572,0,0.016572
1.3412,0.014178,0,0.014178
1.3427,0.012127,0,0.012127
1.3441,0.010478,0,0.010478
1.3456,0.009265,0,0.009265
1.347,0.0085015,0,0.0085015
1.3484,0.0081872,0,0.0081872
1.3499,0.0083116,0,0.0083116
1.3513,0.0088587,0,0.0088587
1.3528,0.0097967,0,0.0097967
1.3542,0.011085,0,0.011085
1.3556,0.012669,0,0.012669
1.3571,0.014476,0,0.014476
1.3585,0.016415,0,0.016415
1.36,0.018378,0,0.018378
1.3614,0.020244,0,0.020244
1.3628,0.021889,0,0.021889
1.3643,0.023194,0,0.023194
1.3657,0.024052,0,0.024052
1.3672,0.024407,0,0.024407
1.3686,0.024212,0,0.024212
1.3701,0.023473,0,0.023473
1.3715,0.022235,0,0.022235
1.3729,0.020575,0,0.020575
1.3744,0.018597,0,0.018597
1.3758,0.016417,0,0.016417
1.3773,0.014153,0,0.014153
1.3787,0.011914,0,0.011914
1.3801,0.0097936,0,0.0097936
1.3816,0.0078603,0,0.0078603
1.383,0.0061611,0,0.0061611
1.3845,0.0047746,0,0.0047746
1.3859,0.0036316,0,0.0036316
1.3873,0.002764,0,0.002764
1.3888,0.0021677,0,0.0021677
1.3902,0.0018455,0,0.0018455
1.3917,0.0018146,0,0.0018146
1.3931,0.0021145,0,0.0021145
1.3945,0.0028139,0,0.0028139
1.396,0.004087,0,0.004087
1.3974,0.0059902,0,0.0059902
1.3989,0.008762,0,0.008762
1.4003,0.012634,0,0.012634
1.4017,0.017866,0,0.017866
1.4032,0.024731,0,0.024731
1.4046,0.033492,0,0.033492
1.4061,0.044368,0,0.044368
1.4075,0.057523,0,0.057523
1.4089,0.072996,0,0.072996
1.4104,0.090703,0,0.090703
1.4118,0.11041,0,0.11041
1.4133,0.13174,0,0.13174
1.4147,0.15415,0,0.15415
1.4162,0.17699,0,0.17699
1.4176,0.19951,0,0.19951
1.419,0.22094,0,0.22094
1.4205,0.24051,0,0.24051
1.4219,0.25752,0,0.25752
1.4234,0.27132,0,0.27132
1.4248,0.28141,0,0.28141
1.4262,0.2874,0,0.2874
1.4277,0.28907,0,0.28907
1.4291,0.28633,0,0.28633
1.4306,0.2797,0,0.2797
1.432,0.26889,0,0.26889
1.4334,0.2547,0,0.2547
1.4349,0.23792,0,0.23792
1.4363,0.21939,0,0.21939
1.4378,0.20031,0,0.20031
1.4392,0.18206,0,0.18206
1.4406,0.1662,0,0.1662
1.4421,0.15448,0,0.15448
1.4435,0.1488,0,0.1488
1.445,0.15114,0,0.15114
1.4464,0.16363,0,0.16363
1.4478,0.18819,0,0.18819
1.4493,0.22655,0,0.22655
1.4507,0.28005,0,0.28005
1.4522,0.3494,0,0.3494
1.4536,0.43444,0,0.43444
1.4551,0.53391,0,0.53391
1.4565,0.64531,0,0.64531
1.4579,0.76481,0,0.76481
1.4594,0.88731,0,0.88731
1.4608,1.0069,0,1.0069
1.4623,1.1167,0,1.1167
1.4637,1.2102,0,1.2102
1.4651,1.2815,0,1.2815
1.4666,1.3256,0,1.3256
1.468,1.3397,0,1.3397
1.4695,1.3227,0,1.3227
1.4709,1.2758,0,1.2758
1.4723,1.2022,0,1.2022
1.4738,1.1068,0,1.1068
1.4752,0.9955,0,0.9955
1.4767,0.87486,0,0.87486
1.4781,0.75117,0,0.75117
1.4795,0.6303,0,0.6303
1.481,0.51777,0,0.51777
1.4824,0.41609,0,0.41609
1.4839,0.32805,0,0.32805
1.4853,0.25494,0,0.25494
1.4867,0.19719,0,0.19719
1.4882,0.15472,0,0.15472
1.4896,0.12724,0,0.12724
1.4911,0.11485,0,0.11485
1.4925,0.11741,0,0.11741
1.4939,0.13598,0,0.13598
1.4954,0.17159,0,0.17159
1.4968,0.22602,0,0.22602
1.4983,0.30127,0,0.30127
1.4997,0.39928,0,0.39928
1.5012,0.52159,0,0.52159
1.5026,0.66878,0,0.66878
1.504,0.84009,0,0.84009
1.5055,1.0329,0,1.0329
1.5069,1.2435,0,1.2435
1.5084,1.4654,0,1.4654
1.5098,1.6907,0.01874,1.672
1.5112,1.9104,0.079862,1.8306
1.5127,2.115,0.040237,2.0748
1.5141,2.2954,0.093344,2.2021
1.5156,2.4438,0.069239,2.3745
1.517,2.5539,0.098663,2.4553
1.5184,2.6223,0.090248,2.5321
1.5199,2.6479,0.16195,2.4859
1.5213,2.6322,0.16905,2.4631
1.5228,2.5791,0.19662,2.3825
1.5242,2.4941,0.22264,2.2715
1.5256,2.3841,0.2529,2.1312
1.5271,2.2563,0.28422,1.9721
1.5285,2.1176,0.32087,1.7968
1.53,1.9744,0.35928,1.6151
1.5314,1.8317,0.39967,1.432
1.5328,1.6936,0.44193,1.2517
1.5343,1.5628,0.48516,1.0777
1.5357,1.4409,0.52326,0.91763
1.5372,1.3282,0.55816,0.77006
1.5386,1.2244,0.58509,0.63931
1.54,1.1286,0.60313,0.52545
1.5415,1.0391,0.60857,0.43057
1.5429,0.95461,0.60305,0.35156
1.5444,0.87357,0.58709,0.28648
1.5458,0.79495,0.5613,0.23365
1.5473,0.71809,0.52903,0.18906
1.5487,0.64288,0.49152,0.15137
1.5501,0.56971,0.45067,0.11903
1.5516,0.49936,0.40896,0.090394
1.553,0.43318,0.36656,0.06662
1.5545,0.37246,0.32729,0.045166
1.5559,0.31823,0.28915,0.029079
1.5573,0.27268,0.25305,0.019635
1.5588,0.23608,0.22087,0.015217
1.5602,0.20903,0.18981,0.019222
1.5617,0.19165,0.1673,0.024351
1.5631,0.18358,0.13187,0.051717
1.5645,0.18398,0.12817,0.05581
1.566,0.1914,0.032622,0.15877
1.5674,0.20455,0.099728,0.10483
1.5689,0.2212,0,0.2212
1.5703,0.23943,0,0.23943
1.5717,0.25703,0,0.25703
1.5732,0.27205,0,0.27205
1.5746,0.28284,0,0.28284
1.5761,0.28818,0,0.28818
1.5775,0.2874,0,0.2874
1.5789,0.28027,0,0.28027
1.5804,0.26715,0,0.26715
1.5818,0.2489,0,0.2489
1.5833,0.22673,0,0.22673
1.5847,0.202,0,0.202
1.5861,0.17648,0,0.17648
1.5876,0.15155,0,0.15155
1.589,0.1286,0,0.1286
1.5905,0.10878,0,0.10878
1.5919,0.092991,0,0.092991
1.5934,0.081872,0,0.081872
1.5948,0.075798,0,0.075798
1.5962,0.074904,0,0.074904
1.5977,0.079103,0,0.079103
1.5991,0.088085,0,0.088085
1.6006,0.10133,0,0.10133
1.602,0.11812,0,0.11812
1.6034,0.13745,0,0.13745
1.6049,0.15818,0,0.15818
1.6063,0.17903,0,0.17903
1.6078,0.19863,0,0.19863
1.6092,0.21574,0,0.21574
1.6106,0.22912,0,0.22912
1.6121,0.23778,0,0.23778
1.6135,0.24116,0,0.24116
1.615,0.23904,0,0.23904
1.6164,0.23183,0,0.23183
1.6178,0.22018,0,0.22018
1.6193,0.20524,0,0.20524
1.6207,0.18844,0,0.18844
1.6222,0.17139,0,0.17139
1.6236,0.15577,0,0.15577
1.625,0.14322,0,0.14322
1.6265,0.13522,0,0.13522
1.6279,0.13302,0,0.13302
1.6294,0.13752,0,0.13752
1.6308,0.14973,0,0.14973
1.6322,0.16919,0,0.16919
1.6337,0.19576,0,0.19576
1.6351,0.22866,0,0.22866
1.6366,0.2667,0,0.2667
1.638,0.30838,0,0.30838
1.6395,0.35221,0,0.35221
1.6409,0.39658,0,0.39658
1.6423,0.44006,0,0.44006
1.6438,0.48207,0,0.48207
1.6452,0.52267,0,0.52267
1.6467,0.56291,0,0.56291
1.6481,0.6048,0,0.6048
1.6495,0.65118,0,0.65118
1.651,0.70543,0,0.70543
1.6524,0.7711,0,0.7711
1.6539,0.85136,0,0.85136
1.6553,0.94836,0,0.94836
1.6567,1.0628,0,1.0628
1.6582,1.1937,0,1.1937
1.6596,1.3378,0,1.3378
1.6611,1.4902,0,1.4902
1.6625,1.6439,0,1.6439
1.6639,1.7909,0,1.7909
1.6654,1.9231,0,1.9231
1.6668,2.0322,0,2.0322
1.6683,2.1116,0,2.1116
1.6697,2.1558,0,2.1558
1.6711,2.1619,0,2.1619
1.6726,2.1292,0,2.1292
1.674,2.0593,0,2.0593
1.6755,1.9563,0,1.9563
1.6769,1.8255,0,1.8255
1.6784,1.674,0,1.674
1.6798,1.5097,0,1.5097
1.6812,1.3404,0,1.3404
1.6827,1.174,0,1.174
1.6841,1.0174,0,1.0174
1.6856,0.87693,0,0.87693
1.687,0.75779,0,0.75779
1.6884,0.66381,0,0.66381
1.6899,0.59764,0,0.59764
1.6913,0.56071,0,0.56071
1.6928,0.55344,0,0.55344
1.6942,0.57467,0,0.57467
1.6956,0.62185,0,0.62185
1.6971,0.69168,0,0.69168
1.6985,0.77974,0,0.77974
1.7,0.88069,0,0.88069
1.7014,0.98849,0,0.98849
1.7028,1.0967,0,1.0967
1.7043,1.1988,0,1.1988
1.7057,1.2883,0,1.2883
1.7072,1.3608,0.049846,1.3109
1.7086,1.4114,0.070166,1.3412
1.71,1.4379,0.085078,1.3528
1.7115,1.4396,0.076513,1.3631
1.7129,1.4176,0.10277,1.3148
1.7144,1.3745,0.13592,1.2386
1.7158,1.3144,0.14288,1.1716
1.7172,1.2422,0.15236,1.0899
1.7187,1.1627,0.16288,0.99985
1.7201,1.0807,0.1714,0.90931
1.7216,1.0001,0.18111,0.81901
1.723,0.92387,0.19151,0.73237
1.7245,0.85356,0.20466,0.6489
1.7259,0.78958,0.21826,0.57133
1.7273,0.73136,0.23536,0.496
1.7288,0.67763,0.25562,0.42201
1.7302,0.62684,0.27928,0.34757
1.7317,0.57749,0.28238,0.29511
1.7331,0.52839,0.22546,0.30292
1.7345,0.47888,0.17188,0.307
1.736,0.42888,0.077527,0.35135
1.7374,0.37883,0,0.37883
1.7389,0.3296,0,0.3296
1.7403,0.28224,0,0.28224
1.7417,0.23786,0,0.23786
1.7432,0.19736,0.12648,0.070879
1.7446,0.1616,0.21419,-0.052594
1.7461,0.13078,0.32396,-0.19318
1.7475,0.10522,0.40033,-0.29512
1.7489,0.084532,0.43559,-0.35106
1.7504,0.068116,0.42823,-0.36011
1.7518,0.055756,0.39161,-0.33586
1.7533,0.046586,0.35305,-0.30647
1.7547,0.03983,0.32129,-0.28146
1.7561,0.034853,0.28827,-0.25342
1.7576,0.031105,0.26284,-0.23174
1.759,0.028141,0.24083,-0.21269
1.7605,0.025606,0.22347,-0.19787
1.7619,0.02328,0.20761,-0.18433
1.7633,0.021038,0.19213,-0.17109
1.7648,0.018835,0.18113,-0.16229
1.7662,0.016691,0.17308,-0.15639
1.7677,0.014658,0.16662,-0.15196
1.7691,0.012792,0.16605,-0.15326
1.7706,0.011352,0.14848,-0.13712
1.772,0.010328,0.17529,-0.16496
1.7734,0.0098306,0.034316,-0.024485
1.7749,0.0099574,0,0.0099574
1.7763,0.010785,0,0.010785
1.7778,0.012367,0,0.012367
1.7792,0.014722,0,0.014722
1.7806,0.017842,0,0.017842
1.7821,0.021665,0,0.021665
1.7835,0.026071,0,0.026071
1.785,0.030889,0,0.030889
1.7864,0.035898,0,0.035898
1.7878,0.040838,0,0.040838
1.7893,0.045523,0,0.045523
1.7907,0.049547,0,0.049547
1.7922,0.052724,0.052094,0.00062918
1.7936,0.054877,0.046611,0.0082654
1.795,0.055934,0,0.055934
1.7965,0.055895,0,0.055895
1.7979,0.054936,0,0.054936
1.7994,0.053335,0,0.053335
1.8008,0.05149,0,0.05149
1.8022,0.049892,0,0.049892
1.8037,0.049098,0.12377,-0.074671
1.8051,0.049692,0.18866,-0.13897
1.8066,0.052243,0.26384,-0.2116
1.808,0.057254,0.32609,-0.26883
1.8094,0.065125,0.36602,-0.3009
1.8109,0.076086,0.42425,-0.34816
1.8123,0.09016,0.46868,-0.37852
1.8138,0.1071,0.47837,-0.37127
1.8152,0.12667,0.51838,-0.39171
1.8167,0.14782,0.54542,-0.39761
1.8181,0.16978,0.57236,-0.40258
1.8195,0.1915,0.60616,-0.41466
1.821,0.21192,0.64587,-0.43395
1.8224,0.23006,0.69403,-0.46397
1.8239,0.24519,0.7518,-0.50661
1.8253,0.25689,0.81843,-0.56154
1.8267,0.26523,0.90247,-0.63724
1.8282,0.27081,0.93378,-0.66297
1.8296,0.27473,0.94463,-0.6699
1.8311,0.27853,0.93891,-0.66039
1.8325,0.28404,0.84859,-0.56455
1.8339,0.29326,0.66862,-0.37536
1.8354,0.30804,0.43655,-0.12852
1.8368,0.32987,0.29272,0.037148
1.8383,0.35966,0.36264,-0.0029752
1.8397,0.39754,0.65209,-0.25455
1.8411,0.44272,1.0827,-0.63997
1.8426,0.49332,1.4906,-0.99729
1.844,0.54668,1.7515,-1.2048
1.8455,0.59944,1.8549,-1.2554
1.8469,0.64786,1.8645,-1.2166
1.8483,0.68817,1.8188,-1.1306
1.8498,0.71701,1.7072,-0.99024
1.8512,0.73173,1.5884,-0.85665
1.8527,0.73091,1.4869,-0.75598
1.8541,0.71391,1.3965,-0.6826
1.8555,0.68156,1.3145,-0.63289
1.857,0.63621,1.2243,-0.58805
1.8584,0.58145,1.1216,-0.54011
1.8599,0.51996,1.0503,-0.53029
1.8613,0.45619,0.96749,-0.5113
1.8628,0.39421,0.88298,-0.48877
1.8642,0.33784,0.8037,-0.46587
1.8656,0.29077,0.73733,-0.44656
1.8671,0.25646,0.67937,-0.42291
1.8685,0.23732,0.62988,-0.39256
1.87,0.23647,0.58837,-0.3519
1.8714,0.25626,0.55277,-0.29651
1.8728,0.29925,0.52298,-0.22373
1.8743,0.3675,0.49633,-0.12883
1.8757,0.46312,0.47263,-0.0095131
1.8772,0.58757,0.45187,0.13569
1.8786,0.74149,0.43174,0.30974
1.88,0.92431,0.41349,0.51082
1.8815,1.1339,0.39527,0.73865
1.8829,1.3664,0.37995,0.98646
1.8844,1.6161,0.36212,1.2539
1.8858,1.875,0.34749,1.5275
1.8872,2.1342,0.33276,1.8014
1.8887,2.3835,0.31607,2.0674
1.8901,2.6126,0.29911,2.3135
1.8916,2.8122,0.27883,2.5334
1.893,2.9737,0.25904,2.7147
1.8944,3.0907,0.2425,2.8482
1.8959,3.159,0.23358,2.9254
1.8973,3.177,0.23503,2.942
1.8988,3.1454,0.24482,2.9006
1.9002,3.0677,0.259,2.8087
1.9017,2.9489,0.27129,2.6776
1.9031,2.7952,0.27967,2.5155
1.9045,2.6133,0.28991,2.3234
1.906,2.4106,0.30193,2.1087
1.9074,2.194,0.31951,1.8745
1.9089,1.9704,0.33926,1.6311
1.9103,1.7457,0.34979,1.3959
1.9117,1.5258,0.36348,1.1623
1.9132,1.315,0.38197,0.93307
1.9146,1.1175,0.40568,0.7118
1.9161,0.93609,0.42822,0.50787
1.9175,0.77307,0.44797,0.3251
1.9189,0.62977,0.46181,0.16797
1.9204,0.50682,0.4696,0.037213
1.9218,0.40418,0.47728,-0.073104
1.9233,0.32133,0.4916,-0.17027
1.9247,0.25784,0.51418,-0.25633
1.9261,0.21218,0.54665,-0.33446
1.9276,0.18351,0.58335,-0.39984
1.929,0.1709,0.61692,-0.44602
1.9305,0.17333,0.64998,-0.47665
1.9319,0.18983,0.68846,-0.49863
1.9333,0.22006,0.73385,-0.51379
1.9348,0.26352,0.7895,-0.52598
1.9362,0.31916,0.86665,-0.54749
1.9377,0.3862,0.94976,-0.56355
1.9391,0.46384,1.032,-0.56815
1.9405,0.55085,1.1241,-0.57326
1.942,0.64622,1.2308,-0.58463
1.9434,0.74892,1.3425,-0.59356
1.9449,0.85751,1.4593,-0.60178
1.9463,0.97077,1.5661,-0.59531
1.9478,1.0873,1.6567,-0.56936
1.9492,1.2056,1.7166,-0.51092
1.9506,1.3235,1.7393,-0.41586
1.9521,1.4382,1.7175,-0.27935
1.9535,1.5465,1.6542,-0.10776
1.955,1.6444,1.5434,0.10098
1.9564,1.7275,1.3915,0.33604
1.9578,1.7914,1.2299,0.56154
1.9593,1.8322,1.076,0.7562
1.9607,1.8468,0.94503,0.90172
1.9622,1.8332,0.8257,1.0076
1.9636,1.7916,0.7162,1.0754
1.965,1.7234,0.62755,1.0958
1.9665,1.6319,0.57078,1.0611
1.9679,1.5217,0.53768,0.98406
1.9694,1.3983,0.50925,0.88906
1.9708,1.2673,0.48669,0.78064
1.9722,1.1343,0.45834,0.67601
1.9737,1.0043,0.43546,0.56881
1.9751,0.88059,0.4145,0.46609
1.9766,0.76603,0.3991,0.36693
1.978,0.66218,0.38616,0.27602
1.9794,0.56966,0.3757,0.19396
1.9809,0.48846,0.36966,0.1188
1.9823,0.41814,0.3486,0.069543
1.9838,0.35813,0.28637,0.07176
1.9852,0.30782,0.23094,0.076884
1.9866,0.26666,0.085093,0.18157
1.9881,0.2346,0,0.2346
1.9895,0.21147,0,0.21147
1.991,0.19742,0,0.19742
1.9924,0.1927,0,0.1927
1.9939,0.19748,0,0.19748
1.9953,0.21176,0.15319,0.058576
1.9967,0.23539,0.20235,0.033038
1.9982,0.26747,0.25395,0.013518
1.9996,0.30634,0.28286,0.023483
2.0011,0.35115,0.29532,0.055837
2.0025,0.39886,0.28693,0.11193
2.0039,0.44678,0.27575,0.17103
2.0054,0.49204,0.26314,0.2289
2.0068,0.53183,0.25167,0.28016
2.0083,0.56373,0.24251,0.32122
2.0097,0.58597,0.23453,0.35143
2.0111,0.59765,0.22788,0.36977
2.0126,0.59881,0.22358,0.37523
2.014,0.59084,0.21917,0.37167
2.0155,0.57567,0.21358,0.36209
2.0169,0.55602,0.20993,0.34609
2.0183,0.53494,0.20812,0.32682
2.0198,0.5154,0.20705,0.30835
2.0212,0.49998,0.20845,0.29153
2.0227,0.49058,0.21013,0.28045
2.0241,0.48822,0.21439,0.27383
2.0255,0.49305,0.22089,0.27215
2.027,0.50436,0.22939,0.27497
2.0284,0.52071,0.24153,0.27917
2.0299,0.54036,0.2566,0.28376
2.0313,0.56151,0.27721,0.2843
2.0327,0.58255,0.30413,0.27842
2.0342,0.60227,0.3383,0.26397
2.0356,0.61993,0.38455,0.23537
2.0371,0.63524,0.4257,0.20954
2.0385,0.64824,0.44044,0.2078
2.04,0.65909,0.44625,0.21283
2.0414,0.66785,0.43405,0.23379
2.0428,0.67435,0.38528,0.28907
2.0443,0.67803,0.29458,0.38345
2.0457,0.67799,0.2038,0.47419
2.0472,0.67306,0.1865,0.48656
2.0486,0.66187,0.27941,0.38246
2.05,0.64369,0.43391,0.20978
2.0515,0.61762,0.56902,0.048599
2.0529,0.58356,0.64434,-0.060785
2.0544,0.54202,0.63163,-0.089604
2.0558,0.49424,0.54507,-0.050837
2.0572,0.44194,0.4173,0.024634
2.0587,0.38716,0.25223,0.13493
2.0601,0.33205,0,0.33205
2.0616,0.27865,0,0.27865
2.063,0.22869,0,0.22869
2.0644,0.18352,0,0.18352
2.0659,0.14395,0,0.14395
2.0673,0.11038,0,0.11038
2.0688,0.082796,0,0.082796
2.0702,0.060758,0,0.060758
2.0716,0.043549,0,0.043549
2.0731,0.030785,0.061481,-0.030696
2.0745,0.021481,0.18137,-0.15988
2.076,0.014971,0.26824,-0.25327
2.0774,0.010652,0.26197,-0.25131
2.0788,0.0080202,0.1188,-0.11077
2.0803,0.0066843,0,0.0066843
2.0817,0.0063607,0,0.0063607
2.0832,0.0068545,0,0.0068545
2.0846,0.0080561,0,0.0080561
2.0861,0.0099016,0,0.0099016
2.0875,0.012395,0,0.012395
2.0889,0.015463,0,0.015463
2.0904,0.019429,0,0.019429
2.0918,0.024174,0,0.024174
2.0933,0.029763,0,0.029763
2.0947,0.036236,0,0.036236
2.0961,0.043719,0,0.043719
2.0976,0.051977,0,0.051977
2.099,0.060985,0,0.060985
2.1005,0.070524,0,0.070524
2.1019,0.080373,0,0.080373
2.1033,0.090268,0,0.090268
2.1048,0.099946,0,0.099946
2.1062,0.10922,0,0.10922
2.1077,0.11798,0,0.11798
2.1091,0.12628,0,0.12628
2.1105,0.13436,0,0.13436
2.112,0.14266,0,0.14266
2.1134,0.15178,0,0.15178
2.1149,0.16243,0,0.16243
2.1163,0.17534,0,0.17534
2.1177,0.19117,0,0.19117
2.1192,0.21039,0,0.21039
2.1206,0.23314,0,0.23314
2.1221,0.25918,0,0.25918
2.1235,0.2878,0,0.2878
2.1249,0.31784,0,0.31784
2.1264,0.34774,0,0.34774
2.1278,0.3757,0,0.3757
2.1293,0.39983,0,0.39983
2.1307,0.41834,0,0.41834
2.1322,0.42971,0,0.42971
2.1336,0.43289,0,0.43289
2.135,0.42739,0,0.42739
2.1365,0.41332,0,0.41332
2.1379,0.39137,0,0.39137
2.1394,0.36285,0,0.36285
2.1408,0.32936,0,0.32936
2.1422,0.2927,0,0.2927
2.1437,0.25469,0,0.25469
2.1451,0.217,0,0.217
2.1466,0.18107,0,0.18107
2.148,0.14798,0,0.14798
2.1494,0.11851,0,0.11851
2.1509,0.093064,0,0.093064
2.1523,0.071704,0,0.071704
2.1538,0.054265,0,0.054265
2.1552,0.040421,0,0.040421
2.1566,0.029745,0,0.029745
2.1581,0.021895,0,0.021895
2.1595,0.016242,0,0.016242
2.161,0.012458,0,0.012458
2.1624,0.01019,0,0.01019
2.1638,0.0091733,0,0.0091733
2.1653,0.0092297,0,0.0092297
2.1667,0.010259,0,0.010259
2.1682,0.012261,0,0.012261
2.1696,0.015322,0,0.015322
2.1711,0.019553,0,0.019553
2.1725,0.025357,0,0.025357
2.1739,0.032915,0,0.032915
2.1754,0.042614,0,0.042614
2.1768,0.054755,0,0.054755
2.1783,0.06962,0,0.06962
2.1797,0.087309,0,0.087309
2.1811,0.10775,0,0.10775
2.1826,0.13064,0,0.13064
2.184,0.15536,0,0.15536
2.1855,0.18105,0,0.18105
2.1869,0.20658,0,0.20658
2.1883,0.23065,0,0.23065
2.1898,0.25191,0,0.25191
2.1912,0.26904,0,0.26904
2.1927,0.28125,0,0.28125
2.1941,0.28747,0,0.28747
2.1955,0.28761,0,0.28761
2.197,0.28192,0,0.28192
2.1984,0.27113,0,0.27113
2.1999,0.25642,0,0.25642
2.2013,0.23932,0,0.23932
2.2027,0.22158,0,0.22158
2.2042,0.20507,0,0.20507
2.2056,0.19173,0,0.19173
2.2071,0.18329,0,0.18329
2.2085,0.18137,0,0.18137
2.2099,0.18729,0,0.18729
2.2114,0.20206,0,0.20206
2.2128,0.22629,0,0.22629
2.2143,0.26012,0,0.26012
2.2157,0.30351,0,0.30351
2.2172,0.35486,0,0.35486
2.2186,0.41273,0,0.41273
2.22,0.47473,0,0.47473
2.2215,0.5379,0,0.5379
2.2229,0.59909,0,0.59909
2.2244,0.65509,0,0.65509
2.2258,0.70313,0,0.70313
2.2272,0.74106,0,0.74106
2.2287,0.76768,0,0.76768
2.2301,0.7832,0,0.7832
2.2316,0.78906,0,0.78906
2.233,0.78801,0,0.78801
2.2344,0.78388,0,0.78388
2.2359,0.78086,0,0.78086
2.2373,0.78321,0,0.78321
2.2388,0.79434,0,0.79434
2.2402,0.81693,0,0.81693
2.2416,0.85218,0,0.85218
2.2431,0.89968,0,0.89968
2.2445,0.95754,0,0.95754
2.246,1.0226,0,1.0226
2.2474,1.0905,0,1.0905
2.2488,1.157,0,1.157
2.2503,1.2178,0,1.2178
2.2517,1.2693,0,1.2693
2.2532,1.309,0,1.309
2.2546,1.3357,0,1.3357
2.256,1.3493,0,1.3493
2.2575,1.351,0,1.351
2.2589,1.3425,0,1.3425
2.2604,1.3261,0,1.3261
2.2618,1.3038,0,1.3038
2.2633,1.2776,0,1.2776
2.2647,1.2486,0,1.2486
2.2661,1.2175,0,1.2175
2.2676,1.1842,0,1.1842
2.269,1.1487,0,1.1487
2.2705,1.1102,0,1.1102
2.2719,1.0685,0,1.0685
2.2733,1.0238,0,1.0238
2.2748,0.97686,0,0.97686
2.2762,0.92938,0,0.92938
2.2777,0.88311,0,0.88311
2.2791,0.84062,0,0.84062
2.2805,0.80446,0,0.80446
2.282,0.77694,0,0.77694
2.2834,0.75975,0,0.75975
2.2849,0.75381,0,0.75381
2.2863,0.75892,0,0.75892
2.2877,0.77374,0,0.77374
2.2892,0.79609,0,0.79609
2.2906,0.82315,0,0.82315
2.2921,0.85195,0,0.85195
2.2935,0.87926,0,0.87926
2.2949,0.90253,0,0.90253
2.2964,0.91985,0,0.91985
2.2978,0.93028,0,0.93028
2.2993,0.93349,0,0.93349
2.3007,0.93017,0,0.93017
2.3021,0.92138,0,0.92138
2.3036,0.90845,0,0.90845
2.305,0.89247,0,0.89247
2.3065,0.87431,0,0.87431
2.3079,0.85447,0,0.85447
2.3094,0.83316,0,0.83316
2.3108,0.80995,0,0.80995
2.3122,0.78509,0,0.78509
2.3137,0.75821,0,0.75821
2.3151,0.72943,0,0.72943
2.3166,0.69924,0,0.69924
2.318,0.66845,0,0.66845
2.3194,0.63805,0,0.63805
2.3209,0.60913,0,0.60913
2.3223,0.58269,0,0.58269
2.3238,0.55946,0,0.55946
2.3252,0.53986,0,0.53986
2.3266,0.52382,0,0.52382
2.3281,0.51096,0,0.51096
2.3295,0.50061,0,0.50061
2.331,0.49193,0,0.49193
2.3324,0.48397,0,0.48397
2.3338,0.47603,0,0.47603
2.3353,0.46719,0,0.46719
2.3367,0.45713,0,0.45713
2.3382,0.44528,0,0.44528
2.3396,0.43139,0,0.43139
2.341,0.41532,0,0.41532
2.3425,0.397,0,0.397
2.3439,0.37643,0,0.37643
2.3454,0.35367,0,0.35367
2.3468,0.3289,0,0.3289
2.3482,0.30237,0,0.30237
2.3497,0.27447,0,0.27447
2.3511,0.24568,0,0.24568
2.3526,0.21674,0,0.21674
2.354,0.1882,0,0.1882
2.3555,0.16075,0,0.16075
2.3569,0.13508,0,0.13508
2.3583,0.11176,0,0.11176
2.3598,0.091282,0,0.091282
2.3612,0.074017,0,0.074017
2.3627,0.06022,0,0.06022
2.3641,0.050042,0,0.050042
2.3655,0.043593,0,0.043593
2.367,0.040827,0,0.040827
2.3684,0.04171,0,0.04171
2.3699,0.046157,0,0.046157
2.3713,0.053979,0,0.053979
2.3727,0.06504,0,0.06504
2.3742,0.078943,0,0.078943
2.3756,0.095166,0,0.095166
2.3771,0.11306,0,0.11306
2.3785,0.13172,0,0.13172
2.3799,0.15018,0,0.15018
2.3814,0.16739,0,0.16739
2.3828,0.18224,0,0.18224
2.3843,0.19382,0,0.19382
2.3857,0.20134,0,0.20134
2.3871,0.20429,0,0.20429
2.3886,0.20255,0,0.20255
2.39,0.19629,0,0.19629
2.3915,0.18627,0,0.18627
2.3929,0.17321,0,0.17321
2.3944,0.15826,0,0.15826
2.3958,0.14264,0,0.14264
2.3972,0.12754,0,0.12754
2.3987,0.11408,0,0.11408
2.4001,0.10323,0,0.10323
2.4016,0.095774,0,0.095774
2.403,0.092285,0,0.092285
2.4044,0.093079,0,0.093079
2.4059,0.098321,0,0.098321
2.4073,0.10803,0,0.10803
2.4088,0.12209,0,0.12209
2.4102,0.1403,0,0.1403
2.4116,0.16235,0,0.16235
2.4131,0.18778,0,0.18778
2.4145,0.21604,0,0.21604
2.416,0.24633,0,0.24633
2.4174,0.27767,0,0.27767
2.4188,0.30886,0,0.30886
2.4203,0.33854,0,0.33854
2.4217,0.36549,0,0.36549
2.4232,0.38784,0,0.38784
2.4246,0.40436,0,0.40436
2.426,0.41407,0,0.41407
2.4275,0.41623,0,0.41623
2.4289,0.41074,0,0.41074
2.4304,0.3982,0,0.3982
2.4318,0.37999,0,0.37999
2.4332,0.3577,0,0.3577
2.4347,0.33375,0,0.33375
2.4361,0.31077,0,0.31077
2.4376,0.29153,0,0.29153
2.439,0.27873,0,0.27873
2.4405,0.27484,0,0.27484
2.4419,0.28176,0,0.28176
2.4433,0.30064,0,0.30064
2.4448,0.33189,0,0.33189
2.4462,0.37506,0,0.37506
2.4477,0.4288,0,0.4288
2.4491,0.49092,0,0.49092
2.4505,0.55856,0,0.55856
2.452,0.62832,0,0.62832
2.4534,0.6965,0,0.6965
2.4549,0.75939,0,0.75939
2.4563,0.81363,0,0.81363
2.4577,0.85646,0,0.85646
2.4592,0.88576,0,0.88576
2.4606,0.90034,0,0.90034
2.4621,0.89984,0,0.89984
2.4635,0.88484,0,0.88484
2.4649,0.85648,0,0.85648
2.4664,0.8164,0,0.8164
2.4678,0.76716,0,0.76716
2.4693,0.71103,0,0.71103
2.4707,0.65047,0,0.65047
2.4721,0.58788,0,0.58788
2.4736,0.52549,0,0.52549
2.475,0.46527,0,0.46527
2.4765,0.4089,0,0.4089
2.4779,0.3578,0,0.3578
2.4793,0.31307,0,0.31307
2.4808,0.27524,0,0.27524
2.4822,0.24475,0,0.24475
2.4837,0.22168,0,0.22168
2.4851,0.20585,0,0.20585
2.4866,0.19687,0,0.19687
2.488,0.19419,0,0.19419
2.4894,0.1971,0,0.1971
2.4909,0.20487,0,0.20487
2.4923,0.2168,0,0.2168
2.4938,0.23194,0,0.23194
2.4952,0.24958,0,0.24958
2.4966,0.26923,0,0.26923
2.4981,0.29043,0,0.29043
2.4995,0.31267,0,0.31267
2.501,0.33566,0,0.33566
2.5024,0.35913,0,0.35913
2.5038,0.3828,0,0.3828
2.5053,0.40632,0,0.40632
2.5067,0.42924,0,0.42924
2.5082,0.45112,0,0.45112
2.5096,0.47123,0,0.47123
2.511,0.48892,0,0.48892
2.5125,0.50351,0,0.50351
2.5139,0.51445,0,0.51445
2.5154,0.52138,0,0.52138
2.5168,0.52393,0,0.52393
2.5182,0.52213,0,0.52213
2.5197,0.51611,0,0.51611
2.5211,0.50617,0,0.50617
2.5226,0.49258,0,0.49258
2.524,0.47575,0,0.47575
2.5254,0.4561,0,0.4561
2.5269,0.43406,0,0.43406
2.5283,0.41014,0,0.41014
2.5298,0.38506,0,0.38506
2.5312,0.3596,0,0.3596
2.5327,0.33473,0,0.33473
2.5341,0.31157,0,0.31157
2.5355,0.2913,0,0.2913
2.537,0.27501,0,0.27501
2.5384,0.26366,0,0.26366
2.5399,0.25801,0,0.25801
2.5413,0.25839,0,0.25839
2.5427,0.26464,0,0.26464
2.5442,0.2762,0,0.2762
2.5456,0.29214,0,0.29214
2.5471,0.31118,0,0.31118
2.5485,0.33191,0,0.33191
2.5499,0.35283,0,0.35283
2.5514,0.37252,0,0.37252
2.5528,0.38965,0,0.38965
2.5543,0.40361,0,0.40361
2.5557,0.41342,0,0.41342
2.5571,0.41872,0,0.41872
2.5586,0.41952,0,0.41952
2.56,0.416,0,0.416
2.5615,0.40861,0,0.40861
2.5629,0.39799,0,0.39799
2.5643,0.38499,0,0.38499
2.5658,0.37058,0,0.37058
2.5672,0.356,0,0.356
2.5687,0.3427,0,0.3427
2.5701,0.33227,0,0.33227
2.5715,0.32632,0,0.32632
2.573,0.32644,0,0.32644
2.5744,0.33424,0,0.33424
2.5759,0.35104,0,0.35104
2.5773,0.3777,0,0.3777
2.5788,0.41461,0,0.41461
2.5802,0.46122,0,0.46122
2.5816,0.51639,0,0.51639
2.5831,0.57823,0,0.57823
2.5845,0.64434,0,0.64434
2.586,0.71193,0,0.71193
2.5874,0.77816,0,0.77816
2.5888,0.8403,0,0.8403
2.5903,0.89624,0,0.89624
2.5917,0.94428,0,0.94428
2.5932,0.98354,0,0.98354
2.5946,1.0137,0,1.0137
2.596,1.035,0,1.035
2.5975,1.0478,0,1.0478
2.5989,1.0526,0,1.0526
2.6004,1.0494,0,1.0494
2.6018,1.0385,0,1.0385
2.6032,1.0193,0,1.0193
2.6047,0.99157,0,0.99157
2.6061,0.95483,0,0.95483
2.6076,0.9089,0,0.9089
2.609,0.85402,0,0.85402
2.6104,0.79104,0,0.79104
2.6119,0.7213,0,0.7213
2.6133,0.64673,0,0.64673
2.6148,0.5696,0,0.5696
2.6162,0.49242,0,0.49242
2.6177,0.41756,0,0.41756
2.6191,0.34716,0,0.34716
2.6205,0.28291,0,0.28291
2.622,0.22592,0,0.22592
2.6234,0.17684,0,0.17684
2.6249,0.13578,0,0.13578
2.6263,0.10247,0,0.10247
2.6277,0.076358,0,0.076358
2.6292,0.056563,0,0.056563
2.6306,0.042372,0,0.042372
2.6321,0.032988,0,0.032988
2.6335,0.027641,0,0.027641
2.6349,0.025773,0,0.025773
2.6364,0.026951,0,0.026951
2.6378,0.030854,0,0.030854
2.6393,0.037261,0,0.037261
2.6407,0.045981,0,0.045981
2.6421,0.056756,0,0.056756
2.6436,0.069327,0,0.069327
2.645,0.083293,0,0.083293
2.6465,0.098324,0,0.098324
2.6479,0.1137,0,0.1137
2.6493,0.12887,0,0.12887
2.6508,0.14302,0,0.14302
2.6522,0.15559,0,0.15559
2.6537,0.16612,0,0.16612
2.6551,0.17438,0,0.17438
2.6565,0.18044,0,0.18044
2.658,0.18474,0,0.18474
2.6594,0.18805,0,0.18805
2.6609,0.19147,0,0.19147
2.6623,0.19634,0,0.19634
2.6638,0.20425,0,0.20425
2.6652,0.21652,0,0.21652
2.6666,0.23445,0,0.23445
2.6681,0.25896,0,0.25896
2.6695,0.29048,0,0.29048
2.671,0.32884,0,0.32884
2.6724,0.37327,0.069603,0.30367
2.6738,0.42248,0.028695,0.39378
2.6753,0.47432,0.12222,0.3521
2.6767,0.52646,0.026968,0.49949
2.6782,0.57633,0.15422,0.42211
2.6796,0.62133,0.011537,0.60979
2.681,0.65921,0.16903,0.49018
2.6825,0.68821,0.0063519,0.68186
2.6839,0.70728,0.1465,0.56078
2.6854,0.71618,0.020881,0.6953
2.6868,0.71546,0.11585,0.59961
2.6882,0.70647,0.03099,0.67548
2.6897,0.69124,0.086454,0.60479
2.6911,0.67212,0,0.67212
2.6926,0.65153,0,0.65153
2.694,0.63167,0,0.63167
2.6954,0.61452,0,0.61452
2.6969,0.60127,0,0.60127
2.6983,0.59255,0,0.59255
2.6998,0.58829,0,0.58829
2.7012,0.58767,0,0.58767
2.7026,0.5894,0,0.5894
2.7041,0.5918,0,0.5918
2.7055,0.59305,0,0.59305
2.707,0.59136,0,0.59136
2.7084,0.58523,0,0.58523
2.7099,0.57334,0,0.57334
2.7113,0.555,0,0.555
2.7127,0.53015,0,0.53015
2.7142,0.4993,0,0.4993
2.7156,0.46351,0,0.46351
2.7171,0.42427,0,0.42427
2.7185,0.38333,0,0.38333
2.7199,0.3428,0,0.3428
2.7214,0.30454,0,0.30454
2.7228,0.2704,0,0.2704
2.7243,0.24186,0,0.24186
2.7257,0.22029,0,0.22029
2.7271,0.2063,0,0.2063
2.7286,0.20023,0,0.20023
2.73,0.20198,0,0.20198
2.7315,0.21104,0,0.21104
2.7329,0.22653,0,0.22653
2.7343,0.24728,0,0.24728
2.7358,0.27182,0,0.27182
2.7372,0.29843,0,0.29843
2.7387,0.32538,0,0.32538
2.7401,0.35096,0,0.35096
2.7415,0.3735,0,0.3735
2.743,0.39162,0,0.39162
2.7444,0.40422,0,0.40422
2.7459,0.41058,0,0.41058
2.7473,0.41029,0,0.41029
2.7487,0.40375,0,0.40375
2.7502,0.39132,0,0.39132
2.7516,0.3738,0,0.3738
2.7531,0.35216,0,0.35216
2.7545,0.32753,0,0.32753
2.756,0.30099,0,0.30099
2.7574,0.27351,0,0.27351
2.7588,0.24604,0,0.24604
2.7603,0.21934,0,0.21934
2.7617,0.19401,0,0.19401
2.7632,0.17052,0,0.17052
2.7646,0.14919,0,0.14919
2.766,0.13022,0,0.13022
2.7675,0.11371,0,0.11371
2.7689,0.099657,0,0.099657
2.7704,0.088022,0,0.088022
2.7718,0.078659,0,0.078659
2.7732,0.071386,0,0.071386
2.7747,0.066016,0,0.066016
2.7761,0.062336,0,0.062336
2.7776,0.060154,0,0.060154
2.779,0.059316,0,0.059316
2.7804,0.059592,0,0.059592
2.7819,0.060838,0,0.060838
2.7833,0.062858,0,0.062858
2.7848,0.065582,0,0.065582
2.7862,0.068775,0,0.068775
2.7876,0.07227,0,0.07227
2.7891,0.075896,0,0.075896
2.7905,0.079501,0,0.079501
2.792,0.08296,0,0.08296
2.7934,0.08619,0,0.08619
2.7948,0.089149,0,0.089149
2.7963,0.09191,0,0.09191
2.7977,0.094547,0,0.094547
2.7992,0.097204,0,0.097204
2.8006,0.099984,0,0.099984
2.8021,0.10307,0,0.10307
2.8035,0.10659,0,0.10659
2.8049,0.11061,0,0.11061
2.8064,0.11516,0,0.11516
2.8078,0.12014,0,0.12014
2.8093,0.12545,0,0.12545
2.8107,0.13096,0,0.13096
2.8121,0.13647,0,0.13647
2.8136,0.14187,0,0.14187
2.815,0.1471,0,0.1471
2.8165,0.15221,0,0.15221
2.8179,0.15744,0,0.15744
2.8193,0.16287,0,0.16287
2.8208,0.1689,0,0.1689
2.8222,0.17585,0,0.17585
2.8237,0.18409,0.027356,0.15673
2.8251,0.19386,0.10265,0.091201
2.8265,0.20534,0.053261,0.15208
2.828,0.21863,0.11237,0.10626
2.8294,0.23366,0.072544,0.16111
2.8309,0.25032,0.15974,0.090576
2.8323,0.26839,0.15692,0.11146
2.8337,0.28766,0.18021,0.10745
2.8352,0.30792,0.19824,0.10968
2.8366,0.329,0.21826,0.11074
2.8381,0.35073,0.23937,0.11136
2.8395,0.37294,0.26107,0.11186
2.841,0.39537,0.282,0.11337
2.8424,0.41771,0.30225,0.11546
2.8438,0.43943,0.32142,0.118
2.8453,0.45985,0.33699,0.12286
2.8467,0.4781,0.34856,0.12954
2.8482,0.49318,0.35556,0.13762
2.8496,0.50401,0.35673,0.14729
2.851,0.50953,0.35121,0.15833
2.8525,0.50882,0.34052,0.16829
2.8539,0.50135,0.3242,0.17715
2.8554,0.48687,0.3035,0.18337
2.8568,0.46552,0.28175,0.18378
2.8582,0.43792,0.25824,0.17968
2.8597,0.40503,0.23512,0.16991
2.8611,0.36814,0.21381,0.15433
2.8626,0.32868,0.19427,0.13441
2.864,0.28821,0.17444,0.11377
2.8654,0.24819,0.16204,0.086153
2.8669,0.2099,0.13533,0.07457
2.8683,0.17435,0.16159,0.012752
2.8698,0.14229,0.019488,0.1228
2.8712,0.11417,0.16481,-0.050639
2.8726,0.090286,0.0018424,0.088443
2.8741,0.070536,0.14749,-0.076954
2.8755,0.054737,0.013208,0.041529
2.877,0.042616,0.11874,-0.076121
2.8784,0.033896,0.025647,0.0082491
2.8798,0.028339,0.095752,-0.067413
2.8813,0.025772,0.03676,-0.010988
2.8827,0.026182,0.077253,-0.051071
2.8842,0.029635,0.047245,-0.01761
2.8856,0.036373,0.061721,-0.025348
2.8871,0.046757,0.050916,-0.004159
2.8885,0.061167,0.042554,0.018614
2.8899,0.080048,0,0.080048
2.8914,0.10375,0,0.10375
2.8928,0.13262,0,0.13262
2.8943,0.16666,0,0.16666
2.8957,0.20554,0,0.20554
2.8971,0.24857,0,0.24857
2.8986,0.29466,0,0.29466
2.9,0.34202,0,0.34202
2.9015,0.38869,0,0.38869
2.9029,0.4324,0,0.4324
2.9043,0.47083,0,0.47083
2.9058,0.50182,0,0.50182
2.9072,0.52361,0,0.52361
2.9087,0.53492,0,0.53492
2.9101,0.53558,0,0.53558
2.9115,0.52617,0,0.52617
2.913,0.50813,0,0.50813
2.9144,0.48366,0,0.48366
2.9159,0.45543,0,0.45543
2.9173,0.4264,0,0.4264
2.9187,0.39943,0,0.39943
2.9202,0.37707,0,0.37707
2.9216,0.36111,0,0.36111
2.9231,0.35253,0,0.35253
2.9245,0.35141,0,0.35141
2.9259,0.35697,0,0.35697
2.9274,0.36763,0.074648,0.29298
2.9288,0.38128,0.17081,0.21047
2.9303,0.3955,0.23454,0.16096
2.9317,0.40781,0.29164,0.11617
2.9332,0.41606,0.33217,0.083893
2.9346,0.41858,0.35186,0.066716
2.936,0.4144,0.3603,0.054099
2.9375,0.40315,0.35967,0.043482
2.9389,0.38523,0.33278,0.052455
2.9404,0.36165,0.29283,0.068824
2.9418,0.33378,0.25178,0.082
2.9432,0.30329,0.21266,0.090629
2.9447,0.27189,0.1662,0.10569
2.9461,0.24114,0.087844,0.15329
2.9476,0.21225,0.016041,0.19621
2.949,0.18646,0,0.18646
2.9504,0.16426,0,0.16426
2.9519,0.14601,0,0.14601
2.9533,0.13196,0,0.13196
2.9548,0.12186,0,0.12186
2.9562,0.11567,0.43288,-0.3172
2.9576,0.11284,0.61361,-0.50078
2.9591,0.1131,0.73472,-0.62162
2.9605,0.11613,0.73804,-0.62191
2.962,0.12159,0.6523,-0.53071
2.9634,0.12922,0.46911,-0.33989
2.9648,0.13889,0.21185,-0.07296
2.9663,0.15059,0,0.15059
2.9677,0.16451,0,0.16451
2.9692,0.1811,0,0.1811
2.9706,0.20106,0.1708,0.030253
2.972,0.22518,0.48326,-0.25807
2.9735,0.25465,0.75035,-0.4957
2.9749,0.29035,0.9211,-0.63075
2.9764,0.33309,1.0136,-0.68047
2.9778,0.38311,1.0346,-0.65149
2.9793,0.44005,0.98936,-0.5493
2.9807,0.5028,0.91754,-0.41474
2.9821,0.56932,0.83521,-0.26589
2.9836,0.63676,0.759,-0.12224
2.985,0.70159,0.68504,0.016551
2.9865,0.75982,0.61155,0.14827
2.9879,0.80749,0.5395,0.26799
2.9893,0.84114,0.48008,0.36106
2.9908,0.85813,0.44369,0.41444
2.9922,0.85715,0.435,0.42215
2.9937,0.83775,0.45396,0.38379
2.9951,0.8012,0.48542,0.31579
2.9965,0.74998,0.52477,0.2252
2.998,0.68743,0.55261,0.13482
2.9994,0.61792,0.55784,0.060078
3.0009,0.5458,0.54174,0.0040572
3.0023,0.47538,0.52192,-0.046538
3.0037,0.41067,0.50593,-0.095261
3.0052,0.35491,0.49588,-0.14096
3.0066,0.31079,0.48928,-0.17849
3.0081,0.28026,0.48539,-0.20512
3.0095,0.2646,0.48449,-0.21988
3.0109,0.26423,0.48658,-0.22235
3.0124,0.27899,0.49146,-0.21247
3.0138,0.30821,0.50128,-0.19308
3.0153,0.35059,0.5148,-0.16421
3.0167,0.40429,0.52948,-0.12519
3.0181,0.46685,0.54877,-0.081912
3.0196,0.53533,0.57125,-0.03592
3.021,0.60616,0.59476,0.011405
3.0225,0.67556,0.61927,0.056286
3.0239,0.73967,0.64293,0.096743
3.0254,0.79487,0.66355,0.13132
3.0268,0.83792,0.6782,0.15972
3.0282,0.86648,0.67491,0.19157
3.0297,0.87896,0.66482,0.21413
3.0311,0.87496,0.62516,0.2498
3.0326,0.85522,0.57712,0.2781
3.034,0.82139,0.52047,0.30092
3.0354,0.77589,0.4723,0.30359
3.0369,0.72173,0.42484,0.29689
3.0383,0.66202,0.3769,0.28512
3.0398,0.59988,0.33264,0.26725
3.0412,0.53835,0.29455,0.2438
3.0426,0.48003,0.26276,0.21727
3.0441,0.42705,0.23729,0.18976
3.0455,0.3811,0.21694,0.16416
3.047,0.34338,0.2003,0.14308
3.0484,0.31467,0.18633,0.12833
3.0498,0.29539,0.17607,0.11932
3.0513,0.28554,0.16629,0.11925
3.0527,0.28491,0.1587,0.12621
3.0542,0.2928,0.15229,0.14051
3.0556,0.30832,0.14655,0.16176
3.057,0.33035,0.14144,0.1889
3.0585,0.35756,0.13712,0.22043
3.0599,0.38851,0.13496,0.25355
3.0614,0.42166,0.12845,0.29321
3.0628,0.45545,0.13522,0.32024
3.0642,0.48839,0.10868,0.37971
3.0657,0.51903,0.16313,0.3559
3.0671,0.54636,0.019447,0.52691
3.0686,0.56955,0.16923,0.40032
3.07,0.5878,0.039827,0.54797
3.0715,0.60085,0.14608,0.45477
3.0729,0.60865,0.059346,0.5493
3.0743,0.61148,0.12304,0.48844
3.0758,0.60988,0.060478,0.54941
3.0772,0.60452,0.14645,0.45807
3.0787,0.59618,0.070579,0.5256
3.0801,0.58561,0.11038,0.47523
3.0815,0.57344,0.072584,0.50085
3.083,0.56016,0.12774,0.43241
3.0844,0.54614,0.051059,0.49508
3.0859,0.5315,0.13858,0.39292
3.0873,0.51625,0.029274,0.48698
3.0887,0.5003,0.1479,0.35241
3.0902,0.48353,0.0099847,0.47354
3.0916,0.46581,0.17877,0.28703
3.0931,0.44709,0.0080921,0.439
3.0945,0.4274,0.17346,0.25394
3.0959,0.40682,0.13343,0.27339
3.0974,0.38551,0.15601,0.2295
3.0988,0.36366,0.15207,0.21158
3.1003,0.34142,0.15365,0.18777
3.1017,0.31903,0.15379,0.16524
3.1031,0.29659,0.15676,0.13983
3.1046,0.27431,0.16015,0.11417
3.106,0.25234,0.16374,0.088603
3.1075,0.23078,0.16703,0.063749
3.1089,0.20988,0.17046,0.03942
3.1104,0.1898,0.17481,0.014981
3.1118,0.17072,0.17934,-0.0086166
3.1132,0.15306,0.18319,-0.030139
3.1147,0.13693,0.18611,-0.049181
3.1161,0.12261,0.1869,-0.064286
3.1176,0.11033,0.18561,-0.075282
3.119,0.10025,0.18278,-0.082525
3.1204,0.092574,0.17766,-0.08509
3.1219,0.087512,0.17194,-0.084428
3.1233,0.085201,0.1656,-0.080404
3.1248,0.085916,0.15902,-0.073099
3.1262,0.089856,0.15324,-0.063388
3.1276,0.097169,0.14775,-0.050585
3.1291,0.10791,0.14391,-0.036
3.1305,0.12197,0.13504,-0.01308
3.132,0.13909,0.14719,-0.0080943
3.1334,0.15877,0.087231,0.071543
3.1348,0.18022,0.11983,0.060396
3.1363,0.2025,0.078519,0.12398
3.1377,0.22447,0.13698,0.087494
3.1392,0.24493,0.054522,0.19041
3.1406,0.26269,0.15344,0.10924
3.142,0.27677,0.032223,0.24455
3.1435,0.28654,0.16759,0.11894
3.1449,0.29159,0.011153,0.28043
3.1464,0.29194,0.1801,0.11184
3.1478,0.28805,0.0080272,0.28002
3.1492,0.28062,0.15659,0.12403
3.1507,0.27074,0.02017,0.25057
3.1521,0.25957,0.10596,0.15362
3.1536,0.24832,0.015972,0.23235
3.155,0.23812,0.042949,0.19517
3.1565,0.22995,0,0.22995
3.1579,0.22453,0,0.22453
3.1593,0.22241,0,0.22241
3.1608,0.22377,0,0.22377
3.1622,0.2285,0,0.2285
3.1637,0.23625,0,0.23625
3.1651,0.24641,0,0.24641
3.1665,0.25819,0,0.25819
3.168,0.27063,0,0.27063
3.1694,0.28267,0,0.28267
3.1709,0.29321,0,0.29321
3.1723,0.30124,0,0.30124
3.1737,0.30587,0.1387,0.16717
3.1752,0.30645,0.0069593,0.29949
3.1766,0.30256,0.13453,0.16804
3.1781,0.29412,0.01097,0.28315
3.1795,0.28131,0.057446,0.22387
3.1809,0.2647,0,0.2647
3.1824,0.24503,0,0.24503
3.1838,0.22327,0,0.22327
3.1853,0.20046,0,0.20046
3.1867,0.17758,0,0.17758
3.1881,0.15555,0,0.15555
3.1896,0.13512,0,0.13512
3.191,0.11687,0,0.11687
3.1925,0.10109,0,0.10109
3.1939,0.087886,0,0.087886
3.1953,0.077168,0,0.077168
3.1968,0.068753,0,0.068753
3.1982,0.062326,0,0.062326
3.1997,0.057591,0,0.057591
3.2011,0.054217,0,0.054217
3.2026,0.051964,0,0.051964
3.204,0.0507,0,0.0507
3.2054,0.050291,0,0.050291
3.2069,0.050772,0,0.050772
3.2083,0.052296,0.041293,0.011003
3.2098,0.055019,0.11056,-0.05554
3.2112,0.059181,0.067716,-0.0085355
3.2126,0.065064,0.16264,-0.097578
3.2141,0.072895,0.14682,-0.07392
3.2155,0.082913,0.16558,-0.082671
3.217,0.095213,0.17454,-0.079325
3.2184,0.10984,0.19069,-0.080846
3.2198,0.12676,0.21333,-0.086569
3.2213,0.14566,0.24327,-0.097615
3.2227,0.1662,0.2759,-0.1097
3.2242,0.18785,0.29178,-0.10393
3.2256,0.20997,0.2928,-0.08283
3.227,0.23182,0.25418,-0.02236
3.2285,0.25264,0.25791,-0.0052718
3.2299,0.27162,0,0.27162
3.2314,0.288,0,0.288
3.2328,0.30107,0,0.30107
3.2342,0.31029,0,0.31029
3.2357,0.31531,0,0.31531
3.2371,0.31599,0.058762,0.25723
3.2386,0.31242,0.24541,0.067009
3.24,0.30492,0.38937,-0.084449
3.2414,0.29403,0.47552,-0.18149
3.2429,0.28042,0.50556,-0.22514
3.2443,0.26489,0.49799,-0.23311
3.2458,0.24825,0.4587,-0.21045
3.2472,0.23124,0.40198,-0.17075
3.2487,0.21443,0.34567,-0.13124
3.2501,0.19823,0.29618,-0.09795
3.2515,0.18287,0.24978,-0.066903
3.253,0.1684,0.2289,-0.060506
3.2544,0.15471,0.16844,-0.013736
3.2559,0.14163,0.22684,-0.085217
3.2573,0.12898,0.010212,0.11877
3.2587,0.11664,0.19216,-0.075522
3.2602,0.10451,0.018205,0.086308
3.2616,0.092637,0.094435,-0.0017978
3.2631,0.081173,0,0.081173
3.2645,0.070345,0,0.070345
3.2659,0.060441,0,0.060441
3.2674,0.051814,0,0.051814
3.2688,0.044763,0,0.044763
3.2703,0.039607,0,0.039607
3.2717,0.036627,0,0.036627
3.2731,0.036062,0,0.036062
3.2746,0.038128,0,0.038128
3.276,0.042975,0,0.042975
3.2775,0.050638,0,0.050638
3.2789,0.061074,0,0.061074
3.2803,0.074161,0,0.074161
3.2818,0.089583,0,0.089583
3.2832,0.10691,0,0.10691
3.2847,0.12559,0,0.12559
3.2861,0.14483,0,0.14483
3.2875,0.16383,0,0.16383
3.289,0.18176,0,0.18176
3.2904,0.19786,0,0.19786
3.2919,0.2115,0,0.2115
3.2933,0.2223,0,0.2223
3.2948,0.23016,0,0.23016
3.2962,0.23533,0.034857,0.20048
3.2976,0.23834,0.035488,0.20285
3.2991,0.23998,0.06311,0.17687
3.3005,0.24114,0.040916,0.20022
3.302,0.24292,0.081526,0.16139
3.3034,0.24604,0.032046,0.214
3.3048,0.25103,0,0.25103
3.3063,0.25835,0.11885,0.1395
3.3077,0.26816,0.015509,0.25265
3.3092,0.28024,0.15163,0.1286
3.3106,0.29438,0.00065042,0.29373
3.312,0.31039,0.17398,0.13641
3.3135,0.32841,0.021192,0.30722
3.3149,0.34866,0.17707,0.17159
3.3164,0.37209,0.048652,0.32344
3.3178,0.40014,0.17448,0.22566
3.3192,0.43465,0.081242,0.35341
3.3207,0.47789,0.16554,0.31235
3.3221,0.53221,0.11649,0.41573
3.3236,0.59971,0.14804,0.45167
3.325,0.68202,0.11105,0.57097
3.3264,0.77954,0.21382,0.56572
3.3279,0.89129,0.079938,0.81136
3.3293,1.0149,0.19094,0.82392
3.3308,1.1463,0.074898,1.0714
3.3322,1.2802,0.20963,1.0705
3.3337,1.4102,0.043115,1.3671
3.3351,1.5294,0.21997,1.3094
3.3365,1.631,0.013898,1.6171
3.338,1.7091,0.22639,1.4827
3.3394,1.7592,0.010395,1.7488
3.3409,1.7785,0.19054,1.588
3.3423,1.7664,0.030007,1.7363
3.3437,1.7238,0.15421,1.5696
3.3452,1.6536,0.04068,1.613
3.3466,1.5604,0.10776,1.4526
3.3481,1.4494,0.039177,1.4102
3.3495,1.3266,0.062527,1.264
3.3509,1.1975,0,1.1975
3.3524,1.0677,0,1.0677
3.3538,0.94194,0,0.94194
3.3553,0.82421,0,0.82421
3.3567,0.71753,0,0.71753
3.3581,0.62387,0,0.62387
3.3596,0.54436,0,0.54436
3.361,0.47913,0,0.47913
3.3625,0.42745,0,0.42745
3.3639,0.38803,0,0.38803
3.3653,0.35916,0,0.35916
3.3668,0.33861,0,0.33861
3.3682,0.32416,0,0.32416
3.3697,0.31379,0,0.31379
3.3711,0.30579,0,0.30579
3.3725,0.29898,0,0.29898
3.374,0.2927,0,0.2927
3.3754,0.28692,0,0.28692
3.3769,0.28186,0,0.28186
3.3783,0.27882,0,0.27882
3.3798,0.27837,0,0.27837
3.3812,0.28142,0,0.28142
3.3826,0.28874,0,0.28874
3.3841,0.30059,0,0.30059
3.3855,0.31677,0,0.31677
3.387,0.33636,0,0.33636
3.3884,0.35826,0,0.35826
3.3898,0.38068,0,0.38068
3.3913,0.40176,0,0.40176
3.3927,0.41968,0,0.41968
3.3942,0.43276,0,0.43276
3.3956,0.43975,0,0.43975
3.397,0.43996,0,0.43996
3.3985,0.43336,0,0.43336
3.3999,0.42046,0,0.42046
3.4014,0.40225,0,0.40225
3.4028,0.38008,0,0.38008
3.4042,0.35543,0,0.35543
3.4057,0.32991,0,0.32991
3.4071,0.30482,0,0.30482
3.4086,0.28132,0,0.28132
3.41,0.26032,0,0.26032
3.4114,0.24253,0,0.24253
3.4129,0.22824,0,0.22824
3.4143,0.21784,0,0.21784
3.4158,0.21138,0,0.21138
3.4172,0.20898,0,0.20898
3.4186,0.21058,0,0.21058
3.4201,0.21615,0,0.21615
3.4215,0.22557,0,0.22557
3.423,0.23867,0,0.23867
3.4244,0.25524,0,0.25524
3.4259,0.27497,0,0.27497
3.4273,0.29755,0,0.29755
3.4287,0.32272,0,0.32272
3.4302,0.35031,0,0.35031
3.4316,0.38021,0,0.38021
3.4331,0.41233,0,0.41233
3.4345,0.44663,0,0.44663
3.4359,0.48309,0,0.48309
3.4374,0.52119,0,0.52119
3.4388,0.56036,0,0.56036
3.4403,0.59965,0,0.59965
3.4417,0.63774,0,0.63774
3.4431,0.67307,0,0.67307
3.4446,0.70377,0,0.70377
3.446,0.72805,0,0.72805
3.4475,0.74432,0,0.74432
3.4489,0.75139,0,0.75139
3.4503,0.74863,0,0.74863
3.4518,0.73603,0,0.73603
3.4532,0.71431,0,0.71431
3.4547,0.68477,0,0.68477
3.4561,0.64939,0,0.64939
3.4575,0.61036,0,0.61036
3.459,0.56993,0,0.56993
3.4604,0.53017,0,0.53017
3.4619,0.49282,0,0.49282
3.4633,0.45915,0,0.45915
3.4647,0.42985,0,0.42985
3.4662,0.40501,0,0.40501
3.4676,0.38424,0,0.38424
3.4691,0.36677,0,0.36677
3.4705,0.35175,0,0.35175
3.472,0.33811,0,0.33811
3.4734,0.32492,0,0.32492
3.4748,0.31148,0,0.31148
3.4763,0.29725,0,0.29725
3.4777,0.28205,0,0.28205
3.4792,0.26611,0,0.26611
3.4806,0.24955,0,0.24955
3.482,0.23292,0,0.23292
3.4835,0.21682,0,0.21682
3.4849,0.20199,0,0.20199
3.4864,0.18907,0,0.18907
3.4878,0.17868,0,0.17868
3.4892,0.17165,0,0.17165
3.4907,0.16856,0,0.16856
3.4921,0.17019,0,0.17019
3.4936,0.17732,0.10788,0.069439
3.495,0.19066,0.041786,0.14887
3.4964,0.21099,0.14819,0.062802
3.4979,0.239,0.029932,0.20907
3.4993,0.27534,0,0.27534
3.5008,0.32012,0,0.32012
3.5022,0.37332,0,0.37332
3.5036,0.43435,0,0.43435
3.5051,0.50194,0,0.50194
3.5065,0.57434,0.030209,0.54414
3.508,0.64928,0.15239,0.49689
3.5094,0.72404,0.088718,0.63532
3.5108,0.79579,0.23203,0.56375
3.5123,0.8615,0.13273,0.72876
3.5137,0.91851,0.20958,0.70892
3.5152,0.96469,0.16024,0.80445
3.5166,0.99852,0.16094,0.83758
3.5181,1.0193,0.17962,0.83966
3.5195,1.0269,0.11481,0.91208
3.5209,1.022,0.18706,0.83494
3.5224,1.0057,0.072303,0.93338
3.5238,0.97966,0.18485,0.79481
3.5253,0.94562,0.037223,0.9084
3.5267,0.9054,0.18252,0.72288
3.5281,0.86031,0.010921,0.84939
3.5296,0.81178,0.22038,0.5914
3.531,0.76093,0.011936,0.749
3.5325,0.70876,0.20627,0.50249
3.5339,0.65622,0,0.65622
3.5353,0.60429,0.047287,0.557
3.5368,0.55404,0.16626,0.38778
3.5382,0.50672,0.071236,0.43548
3.5397,0.46367,0.14295,0.32072
3.5411,0.4264,0.064294,0.36211
3.5425,0.39621,0.15659,0.23963
3.544,0.37429,0.0762,0.29809
3.5454,0.36142,0.14045,0.22096
3.5469,0.35804,0.089612,0.26843
3.5483,0.36399,0.1744,0.18959
3.5497,0.37867,0.067269,0.31141
3.5512,0.40088,0.21263,0.18824
3.5526,0.42869,0.042687,0.38601
3.5541,0.46029,0.25711,0.20318
3.5555,0.49318,0.015262,0.47792
3.557,0.52509,0.30813,0.21695
3.5584,0.5538,0.017241,0.53656
3.5598,0.57763,0.29553,0.28211
3.5613,0.59518,0.055381,0.5398
3.5627,0.60582,0.27767,0.32815
3.5642,0.6095,0.098229,0.51127
3.5656,0.60676,0.25583,0.35094
3.567,0.59858,0.14431,0.45427
3.5685,0.58623,0.22705,0.35917
3.5699,0.57099,0.16979,0.4012
3.5714,0.55418,0.2261,0.32809
3.5728,0.53678,0.2149,0.32188
3.5742,0.51951,0.22331,0.2962
3.5757,0.50256,0.23854,0.26402
3.5771,0.48591,0.23723,0.24868
3.5786,0.46926,0.25801,0.21125
3.58,0.45222,0.26056,0.19166
3.5814,0.4344,0.2836,0.1508
3.5829,0.41558,0.29089,0.12468
3.5843,0.39583,0.31682,0.079018
3.5858,0.37514,0.30699,0.068151
3.5872,0.35398,0.34586,0.0081144
3.5886,0.33294,0.35409,-0.021143
3.5901,0.31274,0.39805,-0.085312
3.5915,0.29407,0.42441,-0.13034
3.593,0.27775,0.45928,-0.18152
3.5944,0.2644,0.48963,-0.22523
3.5958,0.25448,0.51982,-0.26534
3.5973,0.24845,0.54919,-0.30074
3.5987,0.24657,0.57842,-0.33185
3.6002,0.24885,0.60452,-0.35567
3.6016,0.25557,0.62643,-0.37087
3.6031,0.26647,0.64453,-0.37806
3.6045,0.2814,0.64841,-0.36701
3.6059,0.30013,0.65564,-0.35551
3.6074,0.32222,0.65484,-0.33262
3.6088,0.34705,0.66257,-0.31552
3.6103,0.37378,0.66022,-0.28644
3.6117,0.40138,0.63308,-0.2317
3.6131,0.42863,0.57185,-0.14322
3.6146,0.4541,0.50614,-0.05204
3.616,0.47641,0.3553,0.1211
3.6175,0.49409,0.20545,0.28864
3.6189,0.50618,0,0.50618
3.6203,0.51185,0,0.51185
3.6218,0.51085,0,0.51085
3.6232,0.50342,0.064465,0.43896
3.6247,0.49017,0.20207,0.2881
3.6261,0.47221,0.32147,0.15074
3.6275,0.4511,0.42759,0.023511
3.629,0.42844,0.51497,-0.086532
3.6304,0.40587,0.57295,-0.16707
3.6319,0.38499,0.59637,-0.21139
3.6333,0.36719,0.57269,-0.20549
3.6347,0.35372,0.54653,-0.19281
3.6362,0.34551,0.47203,-0.12652
3.6376,0.34323,0.47705,-0.13382
3.6391,0.34727,0.39028,-0.043007
3.6405,0.35787,0.41532,-0.057458
3.6419,0.37496,0.30021,0.074748
3.6434,0.39837,0.32618,0.072196
3.6448,0.42754,0.20545,0.22208
3.6463,0.4616,0.261,0.2006
3.6477,0.4992,0.10489,0.39432
3.6492,0.53884,0.20887,0.32997
3.6506,0.57867,0.11336,0.46531
3.652,0.61668,0.14112,0.47556
3.6535,0.65081,0.11601,0.5348
3.6549,0.67909,0.092413,0.58668
3.6564,0.70011,0.10829,0.59182
3.6578,0.71284,0.053879,0.65896
3.6592,0.71723,0,0.71723
3.6607,0.71369,0,0.71369
3.6621,0.70346,0,0.70346
3.6636,0.68838,0,0.68838
3.665,0.67079,0,0.67079
3.6664,0.6531,0,0.6531
3.6679,0.63743,0,0.63743
3.6693,0.6257,0,0.6257
3.6708,0.61913,0,0.61913
3.6722,0.61837,0,0.61837
3.6736,0.62319,0,0.62319
3.6751,0.63279,0,0.63279
3.6765,0.64584,0,0.64584
3.678,0.6607,0,0.6607
3.6794,0.67558,0,0.67558
3.6808,0.68886,0,0.68886
3.6823,0.69901,0,0.69901
3.6837,0.70493,0,0.70493
3.6852,0.70594,0,0.70594
3.6866,0.70175,0,0.70175
3.688,0.69245,0,0.69245
3.6895,0.67861,0,0.67861
3.6909,0.66051,0,0.66051
3.6924,0.63902,0,0.63902
3.6938,0.61491,0,0.61491
3.6953,0.58891,0,0.58891
3.6967,0.56166,0,0.56166
3.6981,0.53397,0,0.53397
3.6996,0.50646,0,0.50646
3.701,0.47995,0,0.47995
3.7025,0.45542,0,0.45542
3.7039,0.43389,0,0.43389
3.7053,0.41659,0,0.41659
3.7068,0.40481,0,0.40481
3.7082,0.3999,0,0.3999
3.7097,0.40299,0,0.40299
3.7111,0.41472,0,0.41472
3.7125,0.43533,0,0.43533
3.714,0.46429,0,0.46429
3.7154,0.50033,0,0.50033
3.7169,0.54134,0,0.54134
3.7183,0.58467,0,0.58467
3.7197,0.6269,0,0.6269
3.7212,0.66468,0,0.66468
3.7226,0.69467,0,0.69467
3.7241,0.71412,0,0.71412
3.7255,0.72113,0,0.72113
3.7269,0.71458,0,0.71458
3.7284,0.69516,0,0.69516
3.7298,0.66421,0,0.66421
3.7313,0.62428,0,0.62428
3.7327,0.5785,0,0.5785
3.7341,0.5304,0,0.5304
3.7356,0.48356,0,0.48356
3.737,0.44125,0,0.44125
3.7385,0.40599,0,0.40599
3.7399,0.37961,0,0.37961
3.7414,0.36303,0,0.36303
3.7428,0.35624,0,0.35624
3.7442,0.35845,0,0.35845
3.7457,0.36821,0,0.36821
3.7471,0.38341,0,0.38341
3.7486,0.40178,0,0.40178
3.75,0.421,0,0.421
3.7514,0.43879,0,0.43879
3.7529,0.45325,0,0.45325
3.7543,0.46283,0,0.46283
3.7558,0.4667,0,0.4667
3.7572,0.46452,0,0.46452
3.7586,0.45654,0,0.45654
3.7601,0.44347,0,0.44347
3.7615,0.42648,0,0.42648
3.763,0.40658,0,0.40658
3.7644,0.38554,0,0.38554
3.7658,0.36457,0,0.36457
3.7673,0.34474,0,0.34474
3.7687,0.32704,0,0.32704
3.7702,0.31233,0,0.31233
3.7716,0.30107,0,0.30107
3.773,0.2937,0,0.2937
3.7745,0.2905,0,0.2905
3.7759,0.29171,0,0.29171
3.7774,0.29758,0,0.29758
3.7788,0.30832,0,0.30832
3.7802,0.32418,0,0.32418
3.7817,0.3454,0,0.3454
3.7831,0.372,0,0.372
3.7846,0.40401,0,0.40401
3.786,0.44122,0,0.44122
3.7875,0.4832,0,0.4832
3.7889,0.5293,0,0.5293
3.7903,0.57851,0,0.57851
3.7918,0.62944,0,0.62944
3.7932,0.68046,0,0.68046
3.7947,0.72978,0,0.72978
3.7961,0.77529,0,0.77529
3.7975,0.81488,0,0.81488
3.799,0.8464,0,0.8464
3.8004,0.86817,0,0.86817
3.8019,0.87885,0,0.87885
3.8033,0.87765,0,0.87765
3.8047,0.86436,0,0.86436
3.8062,0.83947,0,0.83947
3.8076,0.80398,0,0.80398
3.8091,0.75974,0,0.75974
3.8105,0.70885,0,0.70885
3.8119,0.65357,0,0.65357
3.8134,0.59615,0,0.59615
3.8148,0.53873,0,0.53873
3.8163,0.48316,0,0.48316
3.8177,0.43102,0,0.43102
3.8191,0.38314,0,0.38314
3.8206,0.34026,0,0.34026
3.822,0.30279,0,0.30279
3.8235,0.27089,0,0.27089
3.8249,0.24479,0,0.24479
3.8264,0.22451,0,0.22451
3.8278,0.21021,0,0.21021
3.8292,0.20208,0,0.20208
3.8307,0.20041,0,0.20041
3.8321,0.20542,0,0.20542
3.8336,0.21733,0,0.21733
3.835,0.23605,0,0.23605
3.8364,0.26128,0,0.26128
3.8379,0.29227,0,0.29227
3.8393,0.32785,0,0.32785
3.8408,0.36665,0,0.36665
3.8422,0.40669,0,0.40669
3.8436,0.4457,0,0.4457
3.8451,0.48163,0,0.48163
3.8465,0.51209,0,0.51209
3.848,0.53511,0,0.53511
3.8494,0.54917,0,0.54917
3.8508,0.55322,0,0.55322
3.8523,0.54703,0,0.54703
3.8537,0.53118,0,0.53118
3.8552,0.5069,0,0.5069
3.8566,0.47591,0,0.47591
3.858,0.4404,0,0.4404
3.8595,0.40287,0,0.40287
3.8609,0.36553,0,0.36553
3.8624,0.3306,0,0.3306
3.8638,0.2999,0,0.2999
3.8652,0.2747,0,0.2747
3.8667,0.25585,0,0.25585
3.8681,0.2438,0,0.2438
3.8696,0.23865,0,0.23865
3.871,0.24015,0,0.24015
3.8725,0.24795,0,0.24795
3.8739,0.26174,0,0.26174
3.8753,0.28106,0,0.28106
3.8768,0.3056,0,0.3056
3.8782,0.33499,0,0.33499
3.8797,0.36869,0,0.36869
3.8811,0.40603,0,0.40603
3.8825,0.44613,0,0.44613
3.884,0.48773,0,0.48773
3.8854,0.5294,0,0.5294
3.8869,0.56926,0,0.56926
3.8883,0.60538,0,0.60538
3.8897,0.63576,0,0.63576
3.8912,0.65877,0,0.65877
3.8926,0.67296,0,0.67296
3.8941,0.67738,0,0.67738
3.8955,0.67166,0,0.67166
3.8969,0.65634,0,0.65634
3.8984,0.63252,0,0.63252
3.8998,0.6015,0,0.6015
3.9013,0.56514,0,0.56514
3.9027,0.52532,0,0.52532
3.9041,0.48398,0,0.48398
3.9056,0.44293,0,0.44293
3.907,0.40368,0,0.40368
3.9085,0.36754,0,0.36754
3.9099,0.33559,0,0.33559
3.9113,0.30882,0,0.30882
3.9128,0.2881,0,0.2881
3.9142,0.27412,0,0.27412
3.9157,0.26749,0,0.26749
3.9171,0.2687,0,0.2687
3.9186,0.27795,0,0.27795
3.92,0.29526,0,0.29526
3.9214,0.32017,0,0.32017
3.9229,0.35157,0,0.35157
3.9243,0.38799,0,0.38799
3.9258,0.4275,0,0.4275
3.9272,0.46781,0,0.46781
3.9286,0.50657,0.084139,0.42243
3.9301,0.54136,0.052355,0.489
3.9315,0.57016,0,0.57016
3.933,0.59139,0,0.59139
3.9344,0.60441,0,0.60441
3.9358,0.609,0,0.609
3.9373,0.60565,0,0.60565
3.9387,0.59559,0,0.59559
3.9402,0.5805,0,0.5805
3.9416,0.56207,0,0.56207
3.943,0.54195,0,0.54195
3.9445,0.52153,0,0.52153
3.9459,0.50185,0,0.50185
3.9474,0.48351,0,0.48351
3.9488,0.46687,0,0.46687
3.9502,0.45183,0,0.45183
3.9517,0.43836,0,0.43836
3.9531,0.42639,0,0.42639
3.9546,0.41603,0,0.41603
3.956,0.40749,0,0.40749
3.9574,0.40115,0,0.40115
3.9589,0.3974,0,0.3974
3.9603,0.39663,0,0.39663
3.9618,0.39904,0,0.39904
3.9632,0.40466,0,0.40466
3.9647,0.41311,0,0.41311
3.9661,0.42373,0,0.42373
3.9675,0.43559,0,0.43559
3.969,0.44759,0,0.44759
3.9704,0.45859,0,0.45859
3.9719,0.46737,0,0.46737
3.9733,0.47306,0,0.47306
3.9747,0.47484,0,0.47484
3.9762,0.47229,0,0.47229
3.9776,0.46531,0,0.46531
3.9791,0.45407,0,0.45407
3.9805,0.43902,0,0.43902
3.9819,0.421,0,0.421
3.9834,0.4009,0,0.4009
3.9848,0.37981,0,0.37981
3.9863,0.35885,0,0.35885
3.9877,0.33909,0,0.33909
3.9891,0.32166,0,0.32166
3.9906,0.30737,0,0.30737
3.992,0.29686,0,0.29686
3.9935,0.29047,0,0.29047
3.9949,0.28819,0,0.28819
3.9963,0.28971,0,0.28971
3.9978,0.29437,0,0.29437
3.9992,0.30124,0,0.30124
4.0007,0.30921,0,0.30921
4.0021,0.31713,0,0.31713
4.0035,0.32392,0,0.32392
4.005,0.32859,0,0.32859
4.0064,0.33049,0,0.33049
4.0079,0.32924,0,0.32924
4.0093,0.32471,0,0.32471
4.0108,0.31716,0,0.31716
4.0122,0.30694,0,0.30694
4.0136,0.29455,0,0.29455
4.0151,0.28065,0,0.28065
4.0165,0.26581,0,0.26581
4.018,0.25053,0,0.25053
4.0194,0.2352,0,0.2352
4.0208,0.22014,0,0.22014
4.0223,0.20548,0,0.20548
4.0237,0.19138,0,0.19138
4.0252,0.17789,0,0.17789
4.0266,0.16499,0,0.16499
4.028,0.15272,0,0.15272
4.0295,0.14116,0,0.14116
4.0309,0.13043,0,0.13043
4.0324,0.12069,0,0.12069
4.0338,0.11212,0,0.11212
4.0352,0.10498,0,0.10498
4.0367,0.099528,0,0.099528
4.0381,0.096028,0,0.096028
4.0396,0.094761,0,0.094761
4.041,0.095959,0,0.095959
4.0424,0.099622,0,0.099622
4.0439,0.10588,0,0.10588
4.0453,0.11465,0,0.11465
4.0468,0.12578,0,0.12578
4.0482,0.13894,0,0.13894
4.0497,0.15374,0,0.15374
4.0511,0.16968,0,0.16968
4.0525,0.18625,0,0.18625
4.054,0.2029,0,0.2029
4.0554,0.2191,0,0.2191
4.0569,0.23446,0,0.23446
4.0583,0.24866,0,0.24866
4.0597,0.26153,0,0.26153
4.0612,0.27303,0,0.27303
4.0626,0.28324,0,0.28324
4.0641,0.29228,0,0.29228
4.0655,0.30032,0,0.30032
4.0669,0.30747,0,0.30747
4.0684,0.31375,0,0.31375
4.0698,0.31906,0,0.31906
4.0713,0.32315,0,0.32315
4.0727,0.32574,0,0.32574
4.0741,0.32651,0,0.32651
4.0756,0.32517,0,0.32517
4.077,0.32151,0,0.32151
4.0785,0.3155,0,0.3155
4.0799,0.30722,0,0.30722
4.0813,0.29698,0,0.29698
4.0828,0.28513,0,0.28513
4.0842,0.27215,0,0.27215
4.0857,0.25848,0,0.25848
4.0871,0.24456,0,0.24456
4.0885,0.23073,0,0.23073
4.09,0.21722,0,0.21722
4.0914,0.20422,0,0.20422
4.0929,0.19187,0,0.19187
4.0943,0.18028,0,0.18028
4.0958,0.16966,0,0.16966
4.0972,0.16025,0,0.16025
4.0986,0.15228,0,0.15228
4.1001,0.14615,0,0.14615
4.1015,0.14221,0,0.14221
4.103,0.14082,0,0.14082
4.1044,0.14225,0,0.14225
4.1058,0.14668,0,0.14668
4.1073,0.15395,0,0.15395
4.1087,0.16382,0,0.16382
4.1102,0.17579,0,0.17579
4.1116,0.18922,0,0.18922
4.113,0.20332,0,0.20332
4.1145,0.21721,0,0.21721
4.1159,0.2302,0,0.2302
4.1174,0.24155,0,0.24155
4.1188,0.2508,0,0.2508
4.1202,0.25764,0,0.25764
4.1217,0.26203,0,0.26203
4.1231,0.2641,0,0.2641
4.1246,0.26415,0,0.26415
4.126,0.2625,0,0.2625
4.1274,0.25947,0,0.25947
4.1289,0.25536,0,0.25536
4.1303,0.25034,0,0.25034
4.1318,0.24454,0,0.24454
4.1332,0.23799,0,0.23799
4.1346,0.23062,0,0.23062
4.1361,0.22238,0,0.22238
4.1375,0.2132,0,0.2132
4.139,0.20311,0,0.20311
4.1404,0.19218,0,0.19218
4.1419,0.18058,0,0.18058
4.1433,0.16854,0,0.16854
4.1447,0.15637,0,0.15637
4.1462,0.14441,0,0.14441
4.1476,0.13307,0,0.13307
4.1491,0.12272,0,0.12272
4.1505,0.11376,0,0.11376
4.1519,0.1065,0,0.1065
4.1534,0.10132,0,0.10132
4.1548,0.098308,0,0.098308
4.1563,0.097649,0,0.097649
4.1577,0.099295,0,0.099295
4.1591,0.10313,0,0.10313
4.1606,0.10894,0,0.10894
4.162,0.11644,0,0.11644
4.1635,0.12524,0,0.12524
4.1649,0.13501,0,0.13501
4.1663,0.14546,0,0.14546
4.1678,0.15639,0,0.15639
4.1692,0.16773,0,0.16773
4.1707,0.17956,0,0.17956
4.1721,0.19199,0,0.19199
4.1735,0.20516,0,0.20516
4.175,0.2192,0,0.2192
4.1764,0.23412,0,0.23412
4.1779,0.2497,0,0.2497
4.1793,0.26549,0,0.26549
4.1807,0.28084,0,0.28084
4.1822,0.29489,0,0.29489
4.1836,0.30674,0,0.30674
4.1851,0.31542,0,0.31542
4.1865,0.32022,0,0.32022
4.188,0.32073,0,0.32073
4.1894,0.31684,0,0.31684
4.1908,0.30883,0,0.30883
4.1923,0.29738,0,0.29738
4.1937,0.2834,0,0.2834
4.1952,0.26804,0,0.26804
4.1966,0.25241,0,0.25241
4.198,0.23755,0,0.23755
4.1995,0.22426,0,0.22426
4.2009,0.21311,0,0.21311
4.2024,0.20429,0,0.20429
4.2038,0.19771,0,0.19771
4.2052,0.19306,0,0.19306
4.2067,0.18997,0,0.18997
4.2081,0.18793,0,0.18793
4.2096,0.18651,0,0.18651
4.211,0.18541,0,0.18541
4.2124,0.18443,0,0.18443
4.2139,0.18358,0,0.18358
4.2153,0.18293,0,0.18293
4.2168,0.18269,0,0.18269
4.2182,0.18302,0,0.18302
4.2196,0.18405,0,0.18405
4.2211,0.18579,0,0.18579
4.2225,0.18817,0,0.18817
4.224,0.19093,0,0.19093
4.2254,0.19376,0,0.19376
4.2268,0.1963,0,0.1963
4.2283,0.19815,0,0.19815
4.2297,0.19901,0,0.19901
4.2312,0.19865,0,0.19865
4.2326,0.19697,0,0.19697
4.2341,0.194,0,0.194
4.2355,0.18993,0,0.18993
4.2369,0.18491,0,0.18491
4.2384,0.17918,0,0.17918
4.2398,0.17299,0,0.17299
4.2413,0.16648,0,0.16648
4.2427,0.15988,0,0.15988
4.2441,0.1533,0,0.1533
4.2456,0.14699,0,0.14699
4.247,0.1411,0,0.1411
4.2485,0.13596,0,0.13596
4.2499,0.13191,0,0.13191
4.2513,0.12931,0,0.12931
4.2528,0.12861,0,0.12861
4.2542,0.13016,0,0.13016
4.2557,0.13431,0,0.13431
4.2571,0.14119,0,0.14119
4.2585,0.15077,0,0.15077
4.26,0.16284,0,0.16284
4.2614,0.17703,0,0.17703
4.2629,0.19271,0,0.19271
4.2643,0.20922,0,0.20922
4.2657,0.22573,0,0.22573
4.2672,0.24146,0,0.24146
4.2686,0.25571,0,0.25571
4.2701,0.26782,0,0.26782
4.2715,0.27733,0,0.27733
4.273,0.28399,0,0.28399
4.2744,0.28779,0,0.28779
4.2758,0.2889,0,0.2889
4.2773,0.28767,0,0.28767
4.2787,0.28454,0,0.28454
4.2802,0.28003,0,0.28003
4.2816,0.27473,0,0.27473
4.283,0.26904,0,0.26904
4.2845,0.26329,0,0.26329
4.2859,0.25773,0,0.25773
4.2874,0.25237,0,0.25237
4.2888,0.24715,0,0.24715
4.2902,0.24194,0,0.24194
4.2917,0.23659,0,0.23659
4.2931,0.231,0,0.231
4.2946,0.22514,0,0.22514
4.296,0.21915,0,0.21915
4.2974,0.21326,0,0.21326
4.2989,0.20785,0,0.20785
4.3003,0.20332,0,0.20332
4.3018,0.20005,0,0.20005
4.3032,0.19841,0,0.19841
4.3046,0.1985,0,0.1985
4.3061,0.20024,0,0.20024
4.3075,0.20333,0,0.20333
4.309,0.20724,0,0.20724
4.3104,0.21132,0,0.21132
4.3118,0.21478,0,0.21478
4.3133,0.21683,0,0.21683
4.3147,0.21684,0,0.21684
4.3162,0.21435,0,0.21435
4.3176,0.20908,0,0.20908
4.3191,0.20112,0,0.20112
4.3205,0.19076,0,0.19076
4.3219,0.17852,0,0.17852
4.3234,0.16508,0,0.16508
4.3248,0.1511,0,0.1511
4.3263,0.13733,0,0.13733
4.3277,0.1244,0,0.1244
4.3291,0.11289,0,0.11289
4.3306,0.10322,0,0.10322
4.332,0.095666,0,0.095666
4.3335,0.090442,0,0.090442
4.3349,0.087681,0,0.087681
4.3363,0.087397,0,0.087397
4.3378,0.089588,0,0.089588
4.3392,0.094219,0,0.094219
4.3407,0.10126,0,0.10126
4.3421,0.11057,0,0.11057
4.3435,0.12199,0,0.12199
4.345,0.13527,0,0.13527
4.3464,0.15017,0,0.15017
4.3479,0.16624,0,0.16624
4.3493,0.18305,0,0.18305
4.3507,0.20004,0,0.20004
4.3522,0.21667,0,0.21667
4.3536,0.23232,0,0.23232
4.3551,0.24648,0,0.24648
4.3565,0.25862,0,0.25862
4.3579,0.26842,0,0.26842
4.3594,0.27572,0,0.27572
4.3608,0.28054,0,0.28054
4.3623,0.2831,0,0.2831
4.3637,0.28379,0,0.28379
4.3652,0.28309,0,0.28309
4.3666,0.28159,0,0.28159
4.368,0.27989,0,0.27989
4.3695,0.27831,0,0.27831
4.3709,0.27716,0,0.27716
4.3724,0.27649,0,0.27649
4.3738,0.27618,0,0.27618
4.3752,0.27592,0,0.27592
4.3767,0.27532,0,0.27532
4.3781,0.274,0,0.274
4.3796,0.27168,0,0.27168
4.381,0.26826,0,0.26826
4.3824,0.26392,0,0.26392
4.3839,0.25905,0,0.25905
4.3853,0.25424,0,0.25424
4.3868,0.25029,0,0.25029
4.3882,0.24791,0,0.24791
4.3896,0.24772,0,0.24772
4.3911,0.25011,0,0.25011
4.3925,0.25512,0,0.25512
4.394,0.26252,0,0.26252
4.3954,0.27161,0,0.27161
4.3968,0.28145,0,0.28145
4.3983,0.291,0,0.291
4.3997,0.29914,0,0.29914
4.4012,0.30487,0,0.30487
4.4026,0.30739,0,0.30739
4.404,0.30629,0,0.30629
4.4055,0.3015,0,0.3015
4.4069,0.2932,0,0.2932
4.4084,0.28186,0,0.28186
4.4098,0.26817,0,0.26817
4.4113,0.25287,0,0.25287
4.4127,0.23674,0,0.23674
4.4141,0.22047,0,0.22047
4.4156,0.20464,0,0.20464
4.417,0.18969,0,0.18969
4.4185,0.1759,0,0.1759
4.4199,0.16353,0,0.16353
4.4213,0.15264,0,0.15264
4.4228,0.14326,0,0.14326
4.4242,0.13542,0,0.13542
4.4257,0.12903,0,0.12903
4.4271,0.12408,0,0.12408
4.4285,0.12054,0.12819,-0.0076533
4.43,0.11836,0.013934,0.10443
4.4314,0.11758,0.12765,-0.010072
4.4329,0.11822,0,0.11822
4.4343,0.12033,0,0.12033
4.4357,0.124,0,0.124
4.4372,0.1294,0,0.1294
4.4386,0.13668,0,0.13668
4.4401,0.14596,0,0.14596
4.4415,0.15743,0,0.15743
4.4429,0.1711,0,0.1711
4.4444,0.18689,0,0.18689
4.4458,0.2046,0,0.2046
4.4473,0.22381,0,0.22381
4.4487,0.24394,0,0.24394
4.4501,0.26411,0,0.26411
4.4516,0.28336,0,0.28336
4.453,0.30061,0,0.30061
4.4545,0.31471,0,0.31471
4.4559,0.32475,0,0.32475
4.4574,0.32998,0,0.32998
4.4588,0.32999,0,0.32999
4.4602,0.32475,0,0.32475
4.4617,0.31466,0,0.31466
4.4631,0.30065,0,0.30065
4.4646,0.28391,0,0.28391
4.466,0.26585,0,0.26585
4.4674,0.24794,0,0.24794
4.4689,0.23162,0,0.23162
4.4703,0.21799,0,0.21799
4.4718,0.20784,0,0.20784
4.4732,0.2015,0,0.2015
4.4746,0.19884,0,0.19884
4.4761,0.19939,0,0.19939
4.4775,0.20218,0,0.20218
4.479,0.20612,0,0.20612
4.4804,0.21001,0,0.21001
4.4818,0.21276,0,0.21276
4.4833,0.21346,0,0.21346
4.4847,0.21155,0,0.21155
4.4862,0.20683,0,0.20683
4.4876,0.19948,0,0.19948
4.489,0.19001,0,0.19001
4.4905,0.17919,0,0.17919
4.4919,0.16801,0,0.16801
4.4934,0.1575,0,0.1575
4.4948,0.14857,0,0.14857
4.4962,0.14205,0,0.14205
4.4977,0.13863,0,0.13863
4.4991,0.13855,0,0.13855
4.5006,0.14181,0,0.14181
4.502,0.14822,0,0.14822
4.5035,0.15721,0,0.15721
4.5049,0.1681,0,0.1681
4.5063,0.18001,0,0.18001
4.5078,0.19201,0,0.19201
4.5092,0.20325,0,0.20325
4.5107,0.21299,0,0.21299
4.5121,0.22064,0,0.22064
4.5135,0.22592,0,0.22592
4.515,0.22883,0,0.22883
4.5164,0.22961,0,0.22961
4.5179,0.2287,0,0.2287
4.5193,0.22665,0,0.22665
4.5207,0.22404,0,0.22404
4.5222,0.22146,0,0.22146
4.5236,0.21932,0,0.21932
4.5251,0.21782,0,0.21782
4.5265,0.21697,0,0.21697
4.5279,0.21662,0,0.21662
4.5294,0.21648,0,0.21648
4.5308,0.21619,0,0.21619
4.5323,0.21532,0,0.21532
4.5337,0.21355,0,0.21355
4.5351,0.21063,0,0.21063
4.5366,0.2064,0,0.2064
4.538,0.2009,0,0.2009
4.5395,0.19418,0,0.19418
4.5409,0.18644,0,0.18644
4.5424,0.17795,0,0.17795
4.5438,0.16905,0,0.16905
4.5452,0.16006,0,0.16006
4.5467,0.15135,0,0.15135
4.5481,0.14326,0,0.14326
4.5496,0.1361,0,0.1361
4.551,0.13016,0,0.13016
4.5524,0.12568,0,0.12568
4.5539,0.12278,0,0.12278
4.5553,0.12151,0,0.12151
4.5568,0.12182,0,0.12182
4.5582,0.12355,0,0.12355
4.5596,0.1264,0,0.1264
4.5611,0.13004,0,0.13004
4.5625,0.13407,0,0.13407
4.564,0.13806,0,0.13806
4.5654,0.14161,0,0.14161
4.5668,0.14442,0,0.14442
4.5683,0.14627,0,0.14627
4.5697,0.14709,0,0.14709
4.5712,0.14696,0,0.14696
4.5726,0.14613,0,0.14613
4.574,0.14493,0,0.14493
4.5755,0.14379,0,0.14379
4.5769,0.14316,0,0.14316
4.5784,0.1434,0,0.1434
4.5798,0.1448,0,0.1448
4.5812,0.14747,0,0.14747
4.5827,0.15131,0,0.15131
4.5841,0.15616,0,0.15616
4.5856,0.16149,0,0.16149
4.587,0.1668,0,0.1668
4.5885,0.1715,0,0.1715
4.5899,0.17508,0,0.17508
4.5913,0.17707,0,0.17707
4.5928,0.17723,0,0.17723
4.5942,0.17553,0,0.17553
4.5957,0.17215,0,0.17215
4.5971,0.16753,0,0.16753
4.5985,0.16214,0,0.16214
4.6,0.15666,0,0.15666
4.6014,0.15178,0,0.15178
4.6029,0.1481,0,0.1481
4.6043,0.1462,0,0.1462
4.6057,0.14649,0,0.14649
4.6072,0.14913,0,0.14913
4.6086,0.1542,0,0.1542
4.6101,0.16158,0,0.16158
4.6115,0.17109,0,0.17109
4.6129,0.18239,0,0.18239
4.6144,0.19507,0,0.19507
4.6158,0.20876,0,0.20876
4.6173,0.22304,0,0.22304
4.6187,0.23755,0,0.23755
4.6201,0.25196,0,0.25196
4.6216,0.26594,0,0.26594
4.623,0.2792,0,0.2792
4.6245,0.29142,0,0.29142
4.6259,0.30228,0,0.30228
4.6273,0.3114,0,0.3114
4.6288,0.31844,0,0.31844
4.6302,0.32302,0,0.32302
4.6317,0.32486,0,0.32486
4.6331,0.32369,0,0.32369
4.6346,0.31937,0,0.31937
4.636,0.31197,0,0.31197
4.6374,0.3017,0,0.3017
4.6389,0.2889,0,0.2889
4.6403,0.274,0,0.274
4.6418,0.25759,0,0.25759
4.6432,0.24027,0,0.24027
4.6446,0.22264,0,0.22264
4.6461,0.20526,0,0.20526
4.6475,0.18866,0,0.18866
4.649,0.17323,0,0.17323
4.6504,0.15929,0,0.15929
4.6518,0.14704,0,0.14704
4.6533,0.1366,0,0.1366
4.6547,0.128,0,0.128
4.6562,0.12111,0,0.12111
4.6576,0.11582,0,0.11582
4.659,0.11184,0,0.11184
4.6605,0.1089,0,0.1089
4.6619,0.1067,0,0.1067
4.6634,0.10497,0,0.10497
4.6648,0.10345,0,0.10345
4.6662,0.10196,0,0.10196
4.6677,0.1004,0,0.1004
4.6691,0.098722,0,0.098722
4.6706,0.096935,0,0.096935
4.672,0.095133,0,0.095133
4.6734,0.093323,0,0.093323
4.6749,0.091548,0,0.091548
4.6763,0.089777,0,0.089777
4.6778,0.087954,0,0.087954
4.6792,0.086026,0,0.086026
4.6807,0.083871,0,0.083871
4.6821,0.081398,0,0.081398
4.6835,0.078556,0,0.078556
4.685,0.07537,0,0.07537
4.6864,0.07191,0,0.07191
4.6879,0.068312,0,0.068312
4.6893,0.064768,0,0.064768
4.6907,0.06151,0,0.06151
4.6922,0.058748,0,0.058748
4.6936,0.056679,0,0.056679
4.6951,0.055461,0,0.055461
4.6965,0.055199,0,0.055199
4.6979,0.055901,0,0.055901
4.6994,0.057521,0,0.057521
4.7008,0.059949,0,0.059949
4.7023,0.063028,0,0.063028
4.7037,0.06658,0,0.06658
4.7051,0.07036,0,0.07036
4.7066,0.074156,0,0.074156
4.708,0.077762,0,0.077762
4.7095,0.080999,0,0.080999
4.7109,0.083716,0,0.083716
4.7123,0.08583,0,0.08583
4.7138,0.08729,0,0.08729
4.7152,0.088086,0,0.088086
4.7167,0.088268,0,0.088268
4.7181,0.087838,0,0.087838
4.7195,0.086892,0,0.086892
4.721,0.085515,0,0.085515
4.7224,0.083764,0,0.083764
4.7239,0.081715,0,0.081715
4.7253,0.079458,0,0.079458
4.7268,0.077083,0,0.077083
4.7282,0.074709,0,0.074709
4.7296,0.072476,0,0.072476
4.7311,0.070604,0,0.070604
4.7325,0.069252,0,0.069252
4.734,0.068676,0,0.068676
4.7354,0.069072,0,0.069072
4.7368,0.070659,0,0.070659
4.7383,0.073623,0,0.073623
4.7397,0.078007,0,0.078007
4.7412,0.083789,0,0.083789
4.7426,0.090883,0,0.090883
4.744,0.099123,0,0.099123
4.7455,0.10827,0,0.10827
4.7469,0.11804,0,0.11804
4.7484,0.12823,0,0.12823
4.7498,0.13868,0,0.13868
4.7512,0.14928,0,0.14928
4.7527,0.16006,0,0.16006
4.7541,0.17107,0,0.17107
4.7556,0.18245,0,0.18245
4.757,0.19431,0,0.19431
4.7584,0.2067,0,0.2067
4.7599,0.2195,0,0.2195
4.7613,0.23257,0,0.23257
4.7628,0.24547,0,0.24547
4.7642,0.25777,0,0.25777
4.7657,0.26892,0,0.26892
4.7671,0.27842,0,0.27842
4.7685,0.2859,0,0.2859
4.77,0.29114,0,0.29114
4.7714,0.29414,0,0.29414
4.7729,0.29524,0,0.29524
4.7743,0.29502,0,0.29502
4.7757,0.29427,0,0.29427
4.7772,0.29383,0,0.29383
4.7786,0.29462,0,0.29462
4.7801,0.29737,0,0.29737
4.7815,0.30255,0,0.30255
4.7829,0.3103,0,0.3103
4.7844,0.32034,0,0.32034
4.7858,0.33201,0,0.33201
4.7873,0.34424,0,0.34424
4.7887,0.35576,0,0.35576
4.7901,0.36525,0,0.36525
4.7916,0.37135,0,0.37135
4.793,0.37303,0,0.37303
4.7945,0.36967,0,0.36967
4.7959,0.36105,0,0.36105
4.7973,0.34743,0,0.34743
4.7988,0.32946,0,0.32946
4.8002,0.30822,0,0.30822
4.8017,0.28495,0,0.28495
4.8031,0.26092,0,0.26092
4.8045,0.23738,0,0.23738
4.806,0.21538,0,0.21538
4.8074,0.19572,0,0.19572
4.8089,0.17892,0,0.17892
4.8103,0.16531,0,0.16531
4.8118,0.15512,0,0.15512
4.8132,0.14833,0,0.14833
4.8146,0.14483,0,0.14483
4.8161,0.14449,0,0.14449
4.8175,0.14711,0,0.14711
4.819,0.15248,0,0.15248
4.8204,0.16016,0,0.16016
4.8218,0.16967,0,0.16967
4.8233,0.18036,0,0.18036
4.8247,0.19151,0,0.19151
4.8262,0.20226,0,0.20226
4.8276,0.21172,0,0.21172
4.829,0.21911,0,0.21911
4.8305,0.22371,0,0.22371
4.8319,0.22506,0,0.22506
4.8334,0.22288,0,0.22288
4.8348,0.21734,0,0.21734
4.8362,0.20875,0,0.20875
4.8377,0.19768,0,0.19768
4.8391,0.1849,0,0.1849
4.8406,0.17134,0,0.17134
4.842,0.15791,0,0.15791
4.8434,0.14544,0,0.14544
4.8449,0.13466,0,0.13466
4.8463,0.12615,0,0.12615
4.8478,0.12012,0,0.12012
4.8492,0.1167,0,0.1167
4.8506,0.11569,0,0.11569
4.8521,0.11681,0,0.11681
4.8535,0.11952,0,0.11952
4.855,0.12327,0,0.12327
4.8564,0.12749,0,0.12749
4.8579,0.13168,0,0.13168
4.8593,0.13545,0,0.13545
4.8607,0.13857,0,0.13857
4.8622,0.14099,0,0.14099
4.8636,0.14283,0,0.14283
4.8651,0.14433,0,0.14433
4.8665,0.14581,0,0.14581
4.8679,0.14762,0,0.14762
4.8694,0.15004,0,0.15004
4.8708,0.15323,0,0.15323
4.8723,0.15729,0,0.15729
4.8737,0.16205,0,0.16205
4.8751,0.16723,0,0.16723
4.8766,0.17249,0,0.17249
4.878,0.17733,0,0.17733
4.8795,0.18128,0,0.18128
4.8809,0.18394,0,0.18394
4.8823,0.18502,0,0.18502
4.8838,0.18436,0,0.18436
4.8852,0.18197,0,0.18197
4.8867,0.17809,0,0.17809
4.8881,0.17307,0,0.17307
4.8895,0.1674,0,0.1674
4.891,0.16163,0,0.16163
4.8924,0.15633,0,0.15633
4.8939,0.15201,0,0.15201
4.8953,0.14911,0,0.14911
4.8967,0.14789,0,0.14789


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf4_weight.csv <==
28.7,6.2,10.878
36.5,6.86,10.467
45,7.99,10.416
53.1,9.76,10.553
61.3,12.5,11.281
68.3,17.3,13.24
76.7,22.7,17.351
84.1,23.3,19.998
93.7,23.3,20.153
94.3,23,20.153
109.2,22.1,20.153
117.5,20.1,20.153
123.7,15.9,19.918
134.6,8.41,13.978
140.8,4.51,7.1683
146.8,3.09,5.2091
155.3,2.1,4.2234
163.2,0,3.3189
170.2,0,2.5532
177.9,0,2.3929
186.9,0,2.1588
192.1,0,1.9464
205,0,1.8297
211,0,1.6819
219.1,0,1.4972
228,0,1.2783
235,0,1.1628
243.7,0,1.3435
250.3,0,1.4127
257.7,0,1.8267
266.1,0,2.1626
270.8,0,1.8537
282.7,0,2.186
289.6,0,0.91091
298.7,0,0.61349
303.5,0,0.54163
313,0,0.56618
321.3,0,0.49436
328,0,0.47283
337.8,0,0.44569
344.5,0,0.42603
354.7,0,0.40793
363.1,0,0.44642


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf5.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,4.4943e-07,0,4.4943e-07
1.7317,8.2046e-07,0,8.2046e-07
1.7331,1.4621e-06,0,1.4621e-06
1.7345,2.5436e-06,0,2.5436e-06
1.736,4.32e-06,0,4.32e-06
1.7374,7.1757e-06,0,7.1757e-06
1.7389,1.1638e-05,0,1.1638e-05
1.7403,1.8422e-05,0,1.8422e-05
1.7417,2.8462e-05,0,2.8462e-05
1.7432,4.2923e-05,0,4.2923e-05
1.7446,6.3192e-05,0,6.3192e-05
1.7461,9.0821e-05,0,9.0821e-05
1.7475,0.00012743,0,0.00012743
1.7489,0.00017457,0,0.00017457
1.7504,0.00023349,0,0.00023349
1.7518,0.00030498,0,0.00030498
1.7533,0.00038898,0,0.00038898
1.7547,0.0004843,0,0.0004843
1.7561,0.00058866,0,0.00058866
1.7576,0.00069854,0,0.00069854
1.759,0.0008093,0,0.0008093
1.7605,0.00091542,0,0.00091542
1.7619,0.001011,0,0.001011
1.7633,0.0010901,0,0.0010901
1.7648,0.0011475,0,0.0011475
1.7662,0.0011795,0,0.0011795
1.7677,0.0011833,0,0.0011833
1.7691,0.0011591,0,0.0011591
1.7706,0.0011085,0,0.0011085
1.772,0.001035,0,0.001035
1.7734,0.00094356,0,0.00094356
1.7749,0.00083982,0,0.00083982
1.7763,0.00072977,0,0.00072977
1.7778,0.0006191,0,0.0006191
1.7792,0.00051274,0,0.00051274
1.7806,0.00041455,0,0.00041455
1.7821,0.00032729,0,0.00032729
1.7835,0.0002523,0,0.0002523
1.785,0.00018988,0,0.00018988
1.7864,0.00013952,0,0.00013952
1.7878,0.00010009,0,0.00010009
1.7893,7.009e-05,0,7.009e-05
1.7907,4.7914e-05,0,4.7914e-05
1.7922,3.1972e-05,0,3.1972e-05
1.7936,2.0823e-05,0,2.0823e-05
1.795,1.3236e-05,0,1.3236e-05
1.7965,8.2222e-06,0,8.2222e-06
1.7979,4.9898e-06,0,4.9898e-06
1.7994,2.9562e-06,0,2.9562e-06
1.8008,1.7097e-06,0,1.7097e-06
1.8022,9.6519e-07,0,9.6519e-07
1.8037,5.3182e-07,0,5.3182e-07
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0,-0
1.8296,0,0,-0
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0,-0
1.8426,0,0,-0
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0,-0
1.8483,0,0,-0
1.8498,0,0,-0
1.8512,0,0,-0
1.8527,0,0,-0
1.8541,0,0,-0
1.8555,0,0,-0
1.857,0,0,-0
1.8584,0,0,-0
1.8599,0,0,-0
1.8613,0,0,-0
1.8628,0,0,-0
1.8642,0,0,-0
1.8656,0,0,-0
1.8671,0,0,-0
1.8685,0,0,-0
1.87,0,0,-0
1.8714,0,0,-0
1.8728,0,0,-0
1.8743,0,0,-0
1.8757,0,0,-0
1.8772,0,0,-0
1.8786,0,0,-0
1.88,0,0,-0
1.8815,0,0,-0
1.8829,0,0,-0
1.8844,0,0,-0
1.8858,0,0,-0
1.8872,0,0,-0
1.8887,0,0,-0
1.8901,0,0,-0
1.8916,0,0,-0
1.893,0,0,-0
1.8944,0,0,-0
1.8959,0,0,-0
1.8973,0,0,-0
1.8988,0,0,-0
1.9002,0,0,-0
1.9017,0,0,-0
1.9031,0,0,-0
1.9045,0,0,-0
1.906,0,0,-0
1.9074,0,0,-0
1.9089,0,0,-0
1.9103,0,0,-0
1.9117,0,0,-0
1.9132,0,0,-0
1.9146,0,0,-0
1.9161,0,0,-0
1.9175,0,0,-0
1.9189,0,0,-0
1.9204,0,0,-0
1.9218,0,0,-0
1.9233,0,0,-0
1.9247,0,0,-0
1.9261,0,0,-0
1.9276,0,0,-0
1.929,0,0,-0
1.9305,0,0,-0
1.9319,0,0,-0
1.9333,0,0,-0
1.9348,0,0,-0
1.9362,0,0,-0
1.9377,0,0,-0
1.9391,0,0,-0
1.9405,0,0,-0
1.942,0,0,-0
1.9434,0,0,-0
1.9449,0,0,-0
1.9463,0,0,-0
1.9478,0,0,-0
1.9492,0,0,-0
1.9506,0,0,-0
1.9521,0,0,-0
1.9535,0,0,-0
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0.0031185,-0.0031185
1.965,0,0.071657,-0.071657
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0.00054917,0,0.00054917
2.0054,0.00099716,0,0.00099716
2.0068,0.0017671,0,0.0017671
2.0083,0.0030565,0,0.0030565
2.0097,0.0051607,0,0.0051607
2.0111,0.0085059,0,0.0085059
2.0126,0.01371,0,0.01371
2.014,0.021572,0,0.021572
2.0155,0.033123,0,0.033123
2.0169,0.049638,0,0.049638
2.0183,0.072607,0,0.072607
2.0198,0.10367,0.046494,0.057175
2.0212,0.14449,0.074437,0.070056
2.0227,0.1966,0.11851,0.078095
2.0241,0.26116,0.18679,0.074369
2.0255,0.33869,0.29268,0.04601
2.027,0.42893,0.44731,-0.018376
2.0284,0.53024,0.66098,-0.13073
2.0299,0.63985,0.92785,-0.288
2.0313,0.75374,1.2073,-0.45355
2.0327,0.86678,1.4325,-0.56571
2.0342,0.97309,1.5404,-0.5673
2.0356,1.0665,1.4918,-0.42534
2.0371,1.1412,1.2969,-0.15577
2.0385,1.192,1.0282,0.16387
2.04,1.2155,0.75278,0.46272
2.0414,1.2098,0.51279,0.697
2.0428,1.1755,0.3307,0.84482
2.0443,1.1151,0.20132,0.91378
2.0457,1.0327,0.12203,0.91063
2.0472,0.93361,0.037957,0.89565
2.0486,0.82399,0,0.82399
2.05,0.70994,0,0.70994
2.0515,0.5971,0,0.5971
2.0529,0.49021,0,0.49021
2.0544,0.39293,0,0.39293
2.0558,0.30749,0,0.30749
2.0572,0.23492,0,0.23492
2.0587,0.17521,0,0.17521
2.0601,0.12756,0,0.12756
2.0616,0.090656,0,0.090656
2.063,0.062886,0,0.062886
2.0644,0.042576,0,0.042576
2.0659,0.028132,0,0.028132
2.0673,0.018141,0.04626,-0.028119
2.0688,0.011438,0.096649,-0.085211
2.0702,0.0070403,0.11075,-0.10371
2.0716,0.0042298,0.10771,-0.10348
2.0731,0.0024805,0.049838,-0.047357
2.0745,0.0014196,0,0.0014196
2.076,0.0007929,0,0.0007929
2.0774,0.00043212,0,0.00043212
2.0788,0,0,-0
2.0803,0,0,-0
2.0817,0,0,-0
2.0832,0,0,-0
2.0846,0,0,-0
2.0861,0,0,-0
2.0875,0,0,-0
2.0889,0,0,-0
2.0904,0,0,-0
2.0918,0,0,-0
2.0933,0,0,-0
2.0947,0,0,-0
2.0961,0,0,-0
2.0976,0,0,-0
2.099,0,0,-0
2.1005,0,0,-0
2.1019,0,0,-0
2.1033,0,0,-0
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0,-0
2.1307,0,0,-0
2.1322,0,0,-0
2.1336,0,0,-0
2.135,0,0,-0
2.1365,0,0,-0
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0,0,-0
2.1451,0,0,-0
2.1466,0,0,-0
2.148,0,0,-0
2.1494,0,0,-0
2.1509,0,0,-0
2.1523,0,0,-0
2.1538,0,0,-0
2.1552,0,0,-0
2.1566,0,0,-0
2.1581,0,0,-0
2.1595,0,0,-0
2.161,0,0,-0
2.1624,0,0,-0
2.1638,0,0,-0
2.1653,0,0,-0
2.1667,0,0,-0
2.1682,0,0,-0
2.1696,0,0,-0
2.1711,0,0,-0
2.1725,0,0,-0
2.1739,0,0,-0
2.1754,0,0,-0
2.1768,0,0,-0
2.1783,0,0,-0
2.1797,0,0,-0
2.1811,0,0,-0
2.1826,0,0,-0
2.184,0,0,-0
2.1855,0,0,-0
2.1869,0,0,-0
2.1883,0,0,-0
2.1898,0,0.066349,-0.066349
2.1912,0,0.14123,-0.14123
2.1927,0,0.20596,-0.20596
2.1941,0,0.25819,-0.25819
2.1955,0,0.29498,-0.29498
2.197,0,0.29912,-0.29912
2.1984,0,0.28209,-0.28209
2.1999,0,0.23679,-0.23679
2.2013,0,0.18177,-0.18177
2.2027,0,0.13265,-0.13265
2.2042,0,0.093249,-0.093249
2.2056,0,0.060176,-0.060176
2.2071,0,0.035087,-0.035087
2.2085,0,0.0061055,-0.0061055
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0.00082148,0,0.00082148
2.246,0.0015014,0,0.0015014
2.2474,0.0026769,0,0.0026769
2.2488,0.0046563,0,0.0046563
2.2503,0.0079031,0,0.0079031
2.2517,0.01309,0,0.01309
2.2532,0.021159,0,0.021159
2.2546,0.033383,0,0.033383
2.256,0.051409,0,0.051409
2.2575,0.077283,0,0.077283
2.2589,0.11355,0.036311,0.077242
2.2604,0.16281,0.071323,0.091491
2.2618,0.22783,0.095906,0.13192
2.2633,0.31114,0.14165,0.1695
2.2647,0.41476,0.20914,0.20562
2.2661,0.53966,0.31408,0.22558
2.2676,0.68543,0.47528,0.21015
2.269,0.84982,0.71248,0.13734
2.2705,1.0286,1.0342,-0.0056683
2.2719,1.2153,1.4221,-0.20677
2.2733,1.4016,1.816,-0.41448
2.2748,1.5778,2.1189,-0.54111
2.2762,1.7338,2.2341,-0.5004
2.2777,1.8597,2.1195,-0.25976
2.2791,1.9473,1.815,0.1323
2.2805,1.9904,1.4197,0.57073
2.282,1.986,1.0291,0.95688
2.2834,1.9343,0.70446,1.2299
2.2849,1.8388,0.47034,1.3684
2.2863,1.7062,0.31321,1.393
2.2877,1.5454,0.21043,1.335
2.2892,1.3664,0.14544,1.221
2.2906,1.1794,0.10643,1.0729
2.2921,0.99362,0.085895,0.90772
2.2935,0.81712,0.080682,0.73643
2.2949,0.65588,0.070791,0.58509
2.2964,0.51383,0.05263,0.4612
2.2978,0.39298,0.068626,0.32435
2.2993,0.29346,0.082946,0.21052
2.3007,0.21392,0.098077,0.11584
2.3021,0.15221,0.10401,0.048205
2.3036,0.10571,0.094068,0.011644
2.305,0.071654,0.058131,0.013523
2.3065,0.047399,0,0.047399
2.3079,0.030597,0,0.030597
2.3094,0.019272,0,0.019272
2.3108,0.011853,0,0.011853
2.3122,0.0071262,0,0.0071262
2.3137,0.0041817,0,0.0041817
2.3151,0.0023948,0,0.0023948
2.3166,0.0013384,0,0.0013384
2.318,0.00072985,0,0.00072985
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0.0026528,-0.0026528
2.3612,0,0.081591,-0.081591
2.3627,0,0.11621,-0.11621
2.3641,0,0.1283,-0.1283
2.3655,0,0.11323,-0.11323
2.367,0,0.078924,-0.078924
2.3684,0,0.061899,-0.061899
2.3699,0,0.0011271,-0.0011271
2.3713,0,0.048889,-0.048889
2.3727,0,0.0016495,-0.0016495
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0.00047666,0,0.00047666
2.4635,0.0010866,0,0.0010866
2.4649,0.0019535,0,0.0019535
2.4664,0.0034387,0,0.0034387
2.4678,0.0059039,0,0.0059039
2.4693,0.0098888,0,0.0098888
2.4707,0.016161,0,0.016161
2.4721,0.02577,0,0.02577
2.4736,0.040103,0,0.040103
2.475,0.060906,0.019993,0.040913
2.4765,0.090283,0.0475,0.042783
2.4779,0.13067,0.061894,0.068775
2.4793,0.18472,0.085888,0.098836
2.4808,0.25482,0.11274,0.14208
2.4822,0.34304,0.15026,0.19278
2.4837,0.45069,0.20728,0.24341
2.4851,0.57791,0.2979,0.28001
2.4866,0.72329,0.43955,0.28374
2.488,0.88359,0.65149,0.2321
2.4894,1.0536,0.9426,0.11102
2.4909,1.2263,1.2963,-0.070002
2.4923,1.3931,1.6594,-0.26628
2.4938,1.5446,1.9421,-0.39752
2.4952,1.6715,2.0511,-0.37951
2.4966,1.7656,1.9452,-0.17959
2.4981,1.8204,1.6605,0.15998
2.4995,1.832,1.2899,0.54214
2.501,1.7996,0.92909,0.8705
2.5024,1.7254,0.63326,1.0922
2.5038,1.6144,0.41844,1.1959
2.5053,1.4743,0.27326,1.201
2.5067,1.3142,0.17777,1.1364
2.5082,1.1434,0.11565,1.0278
2.5096,0.97103,0.077072,0.89396
2.511,0.80487,0.04938,0.75549
2.5125,0.65111,0,0.65111
2.5139,0.51405,0,0.51405
2.5154,0.39608,0,0.39608
2.5168,0.298,0,0.298
2.5182,0.21885,0,0.21885
2.5197,0.15686,0,0.15686
2.5211,0.10973,0,0.10973
2.5226,0.074912,0,0.074912
2.524,0.049905,0,0.049905
2.5254,0.032438,0,0.032438
2.5269,0.020571,0,0.020571
2.5283,0.012741,0,0.012741
2.5298,0.0077114,0,0.0077114
2.5312,0.0045548,0,0.0045548
2.5327,0.0026253,0,0.0026253
2.5341,0.0014764,0,0.0014764
2.5355,0.00081003,0,0.00081003
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0.00027892,0,0.00027892
2.851,0.00050708,0,0.00050708
2.8525,0.0009009,0,0.0009009
2.8539,0.0015608,0,0.0015608
2.8554,0.0026375,0,0.0026375
2.8568,0.0043475,0,0.0043475
2.8582,0.0069914,0,0.0069914
2.8597,0.01097,0,0.01097
2.8611,0.016797,0,0.016797
2.8626,0.025119,0,0.025119
2.864,0.036675,0,0.036675
2.8654,0.052239,0,0.052239
2.8669,0.072597,0,0.072597
2.8683,0.098442,0,0.098442
2.8698,0.13026,0,0.13026
2.8712,0.1682,0,0.1682
2.8726,0.21196,0.022021,0.18994
2.8741,0.2607,0.05864,0.20207
2.8755,0.31292,0.087907,0.22502
2.877,0.36651,0.13827,0.22824
2.8784,0.41891,0.20603,0.21289
2.8798,0.46726,0.29522,0.17204
2.8813,0.50862,0.3967,0.11192
2.8827,0.54031,0.49457,0.045739
2.8842,0.56016,0.56509,-0.0049335
2.8856,0.56662,0.57352,-0.0068996
2.8871,0.55929,0.52025,0.03904
2.8885,0.53875,0.44112,0.097628
2.8899,0.50647,0.33951,0.16696
2.8914,0.46464,0.24511,0.21953
2.8928,0.41598,0.16841,0.24757
2.8943,0.36343,0.11248,0.25095
2.8957,0.30983,0.075601,0.23423
2.8971,0.25776,0.053089,0.20467
2.8986,0.20928,0.035207,0.17408
2.9,0.16583,0,0.16583
2.9015,0.12822,0,0.12822
2.9029,0.09674,0,0.09674
2.9043,0.071217,0,0.071217
2.9058,0.05115,0,0.05115
2.9072,0.035838,0,0.035838
2.9087,0.024533,0,0.024533
2.9101,0.016388,0,0.016388
2.9115,0.010682,0,0.010682
2.913,0.0067935,0,0.0067935
2.9144,0.0042146,0,0.0042146
2.9159,0.0025504,0,0.0025504
2.9173,0.0015052,0,0.0015052
2.9187,0.00086664,0,0.00086664
2.9202,0.00048831,0,0.00048831
2.9216,0.00026843,0,0.00026843
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,1.9408e-05,0,1.9408e-05
3.0254,3.5706e-05,0,3.5706e-05
3.0268,6.407e-05,0,6.407e-05
3.0282,0.00011215,0,0.00011215
3.0297,0.00019156,0,0.00019156
3.0311,0.00032014,0,0.00032014
3.0326,0.00052171,0,0.00052171
3.034,0.0008292,0,0.0008292
3.0354,0.0012855,0,0.0012855
3.0369,0.0019443,0,0.0019443
3.0383,0.0028691,0,0.0028691
3.0398,0.0041309,0,0.0041309
3.0412,0.005807,0,0.005807
3.0426,0.0079682,0,0.0079682
3.0441,0.010666,0,0.010666
3.0455,0.013931,0,0.013931
3.047,0.017752,0,0.017752
3.0484,0.022072,0,0.022072
3.0498,0.026781,0,0.026781
3.0513,0.031709,0,0.031709
3.0527,0.036635,0,0.036635
3.0542,0.041298,0,0.041298
3.0556,0.045428,0,0.045428
3.057,0.04876,0,0.04876
3.0585,0.051072,0,0.051072
3.0599,0.0522,0.018922,0.033277
3.0614,0.052063,0.020607,0.031456
3.0628,0.050663,0.017127,0.033536
3.0642,0.0481,0.019769,0.02833
3.0657,0.044562,0,0.044562
3.0671,0.040287,0,0.040287
3.0686,0.03554,0,0.03554
3.07,0.030592,0,0.030592
3.0715,0.025694,0,0.025694
3.0729,0.021055,0,0.021055
3.0743,0.016839,0,0.016839
3.0758,0.013141,0,0.013141
3.0772,0.010007,0,0.010007
3.0787,0.0074357,0,0.0074357
3.0801,0.0053902,0,0.0053902
3.0815,0.0038119,0,0.0038119
3.083,0.0026295,0,0.0026295
3.0844,0.0017703,0,0.0017703
3.0859,0.0011642,0,0.0011642
3.0873,0.00074692,0,0.00074692
3.0887,0.00046751,0,0.00046751
3.0902,0.00028543,0,0.00028543
3.0916,0.00016996,0,0.00016996
3.0931,9.8686e-05,0,9.8686e-05
3.0945,5.5863e-05,0,5.5863e-05
3.0959,3.0953e-05,0,3.0953e-05
3.0974,1.3107e-05,0,1.3107e-05
3.0988,0,0,-0
3.1003,0,0,-0
3.1017,0,0,-0
3.1031,0,0,-0
3.1046,0,0,-0
3.106,0,0,-0
3.1075,0,0,-0
3.1089,0,0,-0
3.1104,0,0,-0
3.1118,0,0,-0
3.1132,0,0,-0
3.1147,0,0,-0
3.1161,0,0,-0
3.1176,0,0,-0
3.119,0,0,-0
3.1204,0,0,-0
3.1219,0,0,-0
3.1233,0,0,-0
3.1248,0,0,-0
3.1262,0,0,-0
3.1276,0,0,-0
3.1291,0,0,-0
3.1305,0,0,-0
3.132,0,0,-0
3.1334,0,0,-0
3.1348,0,0,-0
3.1363,0,0,-0
3.1377,0,0,-0
3.1392,0,0,-0
3.1406,0,0,-0
3.142,0,0,-0
3.1435,0,0,-0
3.1449,0,0,-0
3.1464,0,0,-0
3.1478,0,0,-0
3.1492,0,0,-0
3.1507,0,0,-0
3.1521,0,0,-0
3.1536,0,0,-0
3.155,0,0,-0
3.1565,0,0,-0
3.1579,0,0,-0
3.1593,0,0,-0
3.1608,0,0,-0
3.1622,0,0,-0
3.1637,0,0,-0
3.1651,0,0,-0
3.1665,0,0,-0
3.168,0,0,-0
3.1694,0,0,-0
3.1709,0,0,-0
3.1723,0,0,-0
3.1737,0,0,-0
3.1752,0,0,-0
3.1766,0,0,-0
3.1781,0,0,-0
3.1795,0,0,-0
3.1809,0,0,-0
3.1824,0,0,-0
3.1838,0,0,-0
3.1853,0,0,-0
3.1867,0,0,-0
3.1881,0,0,-0
3.1896,0,0,-0
3.191,0,0,-0
3.1925,0,0,-0
3.1939,0,0,-0
3.1953,0,0,-0
3.1968,0,0,-0
3.1982,0,0,-0
3.1997,0,0,-0
3.2011,0,0,-0
3.2026,0,0.037581,-0.037581
3.204,0,0.012301,-0.012301
3.2054,0,0.063934,-0.063934
3.2069,0,0.057073,-0.057073
3.2083,0,0.058717,-0.058717
3.2098,0,0.017529,-0.017529
3.2112,0,0,-0
3.2126,0,0,-0
3.2141,0,0,-0
3.2155,0,0,-0
3.217,0,0,-0
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0,-0
3.3034,0,0,-0
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0,0,-0
3.3164,0,0,-0
3.3178,0,0,-0
3.3192,0,0,-0
3.3207,0,0,-0
3.3221,0,0,-0
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0,-0
3.3322,0,0,-0
3.3337,0,0.0043717,-0.0043717
3.3351,0,0.047488,-0.047488
3.3365,0,0.059375,-0.059375
3.338,0,0.074633,-0.074633
3.3394,0,0.087959,-0.087959
3.3409,0,0.087127,-0.087127
3.3423,0,0.062974,-0.062974
3.3437,0,0,-0
3.3452,0,0,-0
3.3466,0.00014225,0,0.00014225
3.3481,0.00094923,0,0.00094923
3.3495,0.0017251,0,0.0017251
3.3509,0.0030569,0,0.0030569
3.3524,0.0052824,0,0.0052824
3.3538,0.0089032,0,0.0089032
3.3553,0.01467,0,0.01467
3.3567,0.023587,0,0.023587
3.3581,0.036979,0,0.036979
3.3596,0.056536,0,0.056536
3.361,0.084306,0,0.084306
3.3625,0.12263,0,0.12263
3.3639,0.17402,0,0.17402
3.3653,0.24112,0,0.24112
3.3668,0.32593,0,0.32593
3.3682,0.42972,0,0.42972
3.3697,0.55268,0,0.55268
3.3711,0.69344,0,0.69344
3.3725,0.84884,0.02941,0.81943
3.374,1.0138,0.049609,0.96416
3.3754,1.1812,0.077459,1.1038
3.3769,1.3427,0.11699,1.2257
3.3783,1.489,0.17266,1.3163
3.3798,1.6109,0.25414,1.3568
3.3812,1.7004,0.37223,1.3281
3.3826,1.7511,0.53734,1.2138
3.3841,1.7594,0.75267,1.0068
3.3855,1.7241,1.0061,0.71802
3.387,1.6484,1.2627,0.38571
3.3884,1.5376,1.4601,0.077449
3.3898,1.3993,1.539,-0.13969
3.3913,1.2423,1.473,-0.23066
3.3927,1.076,1.2809,-0.20488
3.3942,0.90917,1.0257,-0.11655
3.3956,0.7495,0.76688,-0.017377
3.397,0.60281,0.5452,0.057609
3.3985,0.473,0.3767,0.096297
3.3999,0.36205,0.25531,0.10674
3.4014,0.27032,0.17136,0.098959
3.4028,0.19685,0.11151,0.085347
3.4042,0.13983,0.07787,0.061957
3.4057,0.096999,0.019224,0.077774
3.4071,0.06564,0,0.06564
3.4086,0.043327,0,0.043327
3.41,0.027891,0,0.027891
3.4114,0.017508,0,0.017508
3.4129,0.010715,0,0.010715
3.4143,0.0063987,0,0.0063987
3.4158,0.003736,0,0.003736
3.4172,0.0021274,0,0.0021274
3.4186,0.0011812,0,0.0011812
3.4201,0.00063939,0,0.00063939
3.4215,0,0,-0
3.423,0,0,-0
3.4244,0,0,-0
3.4259,0,0,-0
3.4273,0,0,-0
3.4287,0,0,-0
3.4302,0,0,-0
3.4316,0,0,-0
3.4331,0,0,-0
3.4345,0,0,-0
3.4359,0,0,-0
3.4374,0,0,-0
3.4388,0,0,-0
3.4403,0,0,-0
3.4417,0,0,-0
3.4431,0,0,-0
3.4446,0,0,-0
3.446,0,0,-0
3.4475,0,0,-0
3.4489,0,0,-0
3.4503,0,0,-0
3.4518,0,0,-0
3.4532,0,0,-0
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,0,0,-0
3.4676,0,0,-0
3.4691,0,0,-0
3.4705,0,0,-0
3.472,0,0,-0
3.4734,0,0,-0
3.4748,0,0,-0
3.4763,0,0,-0
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,7.041e-05,0,7.041e-05
3.4993,0.00012976,0,0.00012976
3.5008,0.00023318,0,0.00023318
3.5022,0.00040933,0,0.00040933
3.5036,0.00070216,0,0.00070216
3.5051,0.001174,0,0.001174
3.5065,0.0019137,0,0.0019137
3.508,0.0030418,0,0.0030418
3.5094,0.0047152,0,0.0047152
3.5108,0.0071291,0,0.0071291
3.5123,0.010528,0,0.010528
3.5137,0.015168,0,0.015168
3.5152,0.02131,0,0.02131
3.5166,0.029199,0,0.029199
3.5181,0.039024,0,0.039024
3.5195,0.050877,0,0.050877
3.5209,0.06471,0,0.06471
3.5224,0.080312,0,0.080312
3.5238,0.097222,0,0.097222
3.5253,0.1148,0,0.1148
3.5267,0.13224,0,0.13224
3.5281,0.1486,0,0.1486
3.5296,0.1629,0,0.1629
3.531,0.1742,0,0.1742
3.5325,0.18169,0,0.18169
3.5339,0.18486,0,0.18486
3.5353,0.18349,0.0035192,0.17997
3.5368,0.17768,0.050864,0.12682
3.5382,0.16784,0.074029,0.093812
3.5397,0.15466,0.10519,0.049471
3.5411,0.13901,0.13118,0.0078248
3.5425,0.12187,0.1452,-0.023329
3.544,0.10424,0.14465,-0.040413
3.5454,0.086973,0.12447,-0.037501
3.5469,0.070784,0.097071,-0.026287
3.5483,0.056189,0.065744,-0.0095548
3.5497,0.043506,0.04487,-0.0013634
3.5512,0.032876,0.00040939,0.032467
3.5526,0.024234,0,0.024234
3.5541,0.017424,0,0.017424
3.5555,0.012218,0,0.012218
3.557,0.0083548,0,0.0083548
3.5584,0.0055701,0,0.0055701
3.5598,0.0036259,0,0.0036259
3.5613,0.0023042,0,0.0023042
3.5627,0.001428,0,0.001428
3.5642,0.00086292,0,0.00086292
3.5656,0.00050836,0,0.00050836
3.567,0.0002919,0,0.0002919
3.5685,0.00016335,0,0.00016335
3.5699,8.9527e-05,0,8.9527e-05
3.5714,0,0,-0
3.5728,0,0,-0
3.5742,0,0,-0
3.5757,0,0,-0
3.5771,0,0,-0
3.5786,0,0,-0
3.58,0,0,-0
3.5814,0,0,-0
3.5829,0,0,-0
3.5843,0,0,-0
3.5858,0,0,-0
3.5872,0,0,-0
3.5886,0,0,-0
3.5901,0,0,-0
3.5915,0,0,-0
3.593,0,0,-0
3.5944,0,0,-0
3.5958,0,0,-0
3.5973,0,0,-0
3.5987,0,0,-0
3.6002,0,0,-0
3.6016,0,0,-0
3.6031,0,0,-0
3.6045,0,0,-0
3.6059,0,0,-0
3.6074,0,0,-0
3.6088,0,0,-0
3.6103,0,0,-0
3.6117,0,0,-0
3.6131,0,0,-0
3.6146,0,0,-0
3.616,0,0,-0
3.6175,0,0,-0
3.6189,0,0,-0
3.6203,0,0,-0
3.6218,0,0,-0
3.6232,0,0,-0
3.6247,0,0,-0
3.6261,0,0,-0
3.6275,0,0,-0
3.629,0,0,-0
3.6304,0,0,-0
3.6319,0,0,-0
3.6333,0,0,-0
3.6347,0,0,-0
3.6362,0,0,-0
3.6376,0,0,-0
3.6391,0,0,-0
3.6405,0,0,-0
3.6419,0.00027224,0,0.00027224
3.6434,0.00057427,0,0.00057427
3.6448,0.0010432,0,0.0010432
3.6463,0.0018465,0,0.0018465
3.6477,0.003185,0,0.003185
3.6492,0.0053557,0,0.0053557
3.6506,0.0087805,0,0.0087805
3.652,0.014038,0,0.014038
3.6535,0.021926,0,0.021926
3.6549,0.033414,0,0.033414
3.6564,0.049645,0,0.049645
3.6578,0.071922,0,0.071922
3.6592,0.10161,0,0.10161
3.6607,0.14002,0,0.14002
3.6621,0.18825,0,0.18825
3.6636,0.24698,0,0.24698
3.665,0.31599,0,0.31599
3.6664,0.3943,0,0.3943
3.6679,0.4799,0,0.4799
3.6693,0.56974,0,0.56974
3.6708,0.65981,0,0.65981
3.6722,0.74528,0,0.74528
3.6736,0.82107,0,0.82107
3.6751,0.88235,0,0.88235
3.6765,0.92492,0.026288,0.89863
3.678,0.94576,0.090683,0.85507
3.6794,0.94334,0.14408,0.79925
3.6808,0.91765,0.21311,0.70454
3.6823,0.8706,0.29844,0.57215
3.6837,0.8057,0.40347,0.40223
3.6852,0.72733,0.5325,0.19483
3.6866,0.64044,0.67916,-0.038713
3.688,0.55005,0.78566,-0.23562
3.6895,0.46075,0.84658,-0.38583
3.6909,0.37649,0.83201,-0.45552
3.6924,0.30009,0.74564,-0.44554
3.6938,0.2333,0.61123,-0.37793
3.6953,0.1769,0.46616,-0.28927
3.6967,0.1308,0.33859,-0.20779
3.6981,0.094298,0.23808,-0.14378
3.6996,0.066368,0.16718,-0.10081
3.701,0.045571,0.11695,-0.071375
3.7025,0.030515,0.078982,-0.048467
3.7039,0.019924,0.052691,-0.032766
3.7053,0.012682,0,0.012682
3.7068,0.0078686,0,0.0078686
3.7082,0.0047659,0,0.0047659
3.7097,0.0028199,0,0.0028199
3.7111,0.0016267,0,0.0016267
3.7125,0.00091478,0,0.00091478
3.714,0.00050132,0,0.00050132
3.7154,4.2085e-05,0,4.2085e-05
3.7169,0,0,-0
3.7183,0,0,-0
3.7197,0,0,-0
3.7212,0,0,-0
3.7226,0,0,-0
3.7241,0,0,-0
3.7255,0,0,-0
3.7269,0,0,-0
3.7284,0,0,-0
3.7298,0,0,-0
3.7313,0,0,-0
3.7327,0,0,-0
3.7341,0,0,-0
3.7356,0,0,-0
3.737,0,0,-0
3.7385,0,0,-0
3.7399,0,0,-0
3.7414,0,0,-0
3.7428,0,0,-0
3.7442,0,0,-0
3.7457,0,0,-0
3.7471,0,0,-0
3.7486,0,0,-0
3.75,0,0,-0
3.7514,0,0,-0
3.7529,0,0,-0
3.7543,0,0,-0
3.7558,0,0,-0
3.7572,0,0,-0
3.7586,0,0,-0
3.7601,0,0,-0
3.7615,0,0,-0
3.763,0,0,-0
3.7644,0,0,-0
3.7658,0,0,-0
3.7673,0,0,-0
3.7687,0,0,-0
3.7702,0,0,-0
3.7716,0,0,-0
3.773,0,0,-0
3.7745,0,0,-0
3.7759,0,0,-0
3.7774,0,0,-0
3.7788,0,0,-0
3.7802,3.0276e-05,0,3.0276e-05
3.7817,0.00064454,0,0.00064454
3.7831,0.0011777,0,0.0011777
3.7846,0.0020969,0,0.0020969
3.786,0.0036391,0,0.0036391
3.7875,0.0061567,0,0.0061567
3.7889,0.010166,0,0.010166
3.7903,0.016403,0,0.016403
3.7918,0.025793,0,0.025793
3.7932,0.039537,0,0.039537
3.7947,0.059089,0,0.059089
3.7961,0.086115,0,0.086115
3.7975,0.12241,0,0.12241
3.799,0.1699,0,0.1699
3.8004,0.2299,0,0.2299
3.8019,0.30335,0,0.30335
3.8033,0.39034,0,0.39034
3.8047,0.48987,0,0.48987
3.8062,0.59963,0,0.59963
3.8076,0.71598,0,0.71598
3.8091,0.83372,0,0.83372
3.8105,0.94683,0,0.94683
3.8119,1.0488,0.048737,1
3.8134,1.1331,0.024701,1.1084
3.8148,1.1941,0.067309,1.1268
3.8163,1.227,0.036381,1.1906
3.8177,1.2296,0.07643,1.1532
3.8191,1.2019,0.11992,1.082
3.8206,1.1459,0.15744,0.98842
3.822,1.0655,0.22493,0.84059
3.8235,0.96635,0.31476,0.65158
3.8249,0.85465,0.44116,0.41349
3.8264,0.73721,0.59849,0.13872
3.8278,0.62023,0.76963,-0.1494
3.8292,0.50892,0.92824,-0.41931
3.8307,0.40724,1.0342,-0.62692
3.8321,0.31776,1.0551,-0.73737
3.8336,0.24187,0.98343,-0.74156
3.835,0.17961,0.84103,-0.66141
3.8364,0.13008,0.66693,-0.53685
3.8379,0.091857,0.49923,-0.40737
3.8393,0.063243,0.35935,-0.29611
3.8408,0.042445,0.25224,-0.20979
3.8422,0.027799,0.17685,-0.14905
3.8436,0.017776,0.11965,-0.10187
3.8451,0.011083,0.085951,-0.074869
3.8465,0.0067355,0.040034,-0.033298
3.848,0.0039896,0,0.0039896
3.8494,0.0023024,0,0.0023024
3.8508,0.0012971,0,0.0012971
3.8523,0.00071436,0,0.00071436
3.8537,0.00024893,0,0.00024893
3.8552,0,0,-0
3.8566,0,0,-0
3.858,0,0,-0
3.8595,0,0,-0
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0,-0
3.8797,0,0,-0
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,0,0,-0
4.0064,0,0,-0
4.0079,0,0,-0
4.0093,0,0,-0
4.0108,0,0,-0
4.0122,0,0,-0
4.0136,0,0,-0
4.0151,0,0,-0
4.0165,0,0,-0
4.018,0,0,-0
4.0194,0,0,-0
4.0208,0,0,-0
4.0223,0,0,-0
4.0237,0,0,-0
4.0252,0,0,-0
4.0266,0,0,-0
4.028,0,0,-0
4.0295,0,0,-0
4.0309,0,0,-0
4.0324,0,0,-0
4.0338,0,0,-0
4.0352,0,0,-0
4.0367,0,0,-0
4.0381,0,0,-0
4.0396,0,0,-0
4.041,0,0,-0
4.0424,0,0,-0
4.0439,0,0,-0
4.0453,6.3473e-05,0,6.3473e-05
4.0468,0.0001165,0,0.0001165
4.0482,0.00020875,0,0.00020875
4.0497,0.00036432,0,0.00036432
4.0511,0.0006195,0,0.0006195
4.0525,0.0010266,0,0.0010266
4.054,0.0016584,0,0.0016584
4.0554,0.0026183,0,0.0026183
4.0569,0.00403,0,0.00403
4.0583,0.006045,0,0.006045
4.0597,0.0088387,0,0.0088387
4.0612,0.012599,0,0.012599
4.0626,0.017515,0,0.017515
4.0641,0.023764,0,0.023764
4.0655,0.031431,0,0.031431
4.0669,0.040529,0,0.040529
4.0684,0.050957,0,0.050957
4.0698,0.062476,0,0.062476
4.0713,0.0747,0,0.0747
4.0727,0.087093,0,0.087093
4.0741,0.099011,0,0.099011
4.0756,0.10976,0,0.10976
4.077,0.11866,0,0.11866
4.0785,0.1251,0,0.1251
4.0799,0.12858,0,0.12858
4.0813,0.12887,0,0.12887
4.0828,0.12594,0,0.12594
4.0842,0.12003,0,0.12003
4.0857,0.11156,0,0.11156
4.0871,0.1011,0,0.1011
4.0885,0.089328,0,0.089328
4.09,0.076967,0,0.076967
4.0914,0.064668,0,0.064668
4.0929,0.05298,0,0.05298
4.0943,0.042317,0.01352,0.028797
4.0958,0.032959,0.059275,-0.026316
4.0972,0.025041,0.074367,-0.049326
4.0986,0.018551,0.10238,-0.083827
4.1001,0.013399,0.10151,-0.088114
4.1015,0.009433,0.10018,-0.090749
4.103,0.0064723,0.10748,-0.10101
4.1044,0.0043345,0.10403,-0.099697
4.1058,0.0028322,0.10171,-0.098873
4.1073,0.0018038,0.095769,-0.093965
4.1087,0.0011196,0.083428,-0.082309
4.1102,0.00067707,0.062273,-0.061595
4.1116,0.00039883,0,0.00039883
4.113,0.00022994,0,0.00022994
4.1145,0.0001292,0,0.0001292
4.1159,7.0726e-05,0,7.0726e-05
4.1174,1.2493e-05,0,1.2493e-05
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,0,0,-0
4.1433,0,0,-0
4.1447,0,0,-0
4.1462,0,0,-0
4.1476,0,0,-0
4.1491,0,0,-0
4.1505,0,0,-0
4.1519,0,0,-0
4.1534,0,0,-0
4.1548,0,0,-0
4.1563,0,0,-0
4.1577,0,0,-0
4.1591,0,0,-0
4.1606,0,0,-0
4.162,0,0,-0
4.1635,0,0,-0
4.1649,0,0,-0
4.1663,0,0,-0
4.1678,0,0,-0
4.1692,0,0,-0
4.1707,3.4035e-05,0,3.4035e-05
4.1721,6.2822e-05,0,6.2822e-05
4.1735,0.00011295,0,0.00011295
4.175,0.00019786,0,0.00019786
4.1764,0.00033821,0,0.00033821
4.1779,0.00056498,0,0.00056498
4.1793,0.00091934,0,0.00091934
4.1807,0.0014576,0,0.0014576
4.1822,0.0022522,0,0.0022522
4.1836,0.0033923,0,0.0033923
4.1851,0.0049889,0,0.0049889
4.1865,0.0071537,0,0.0071537
4.188,0.0099976,0,0.0099976
4.1894,0.01362,0,0.01362
4.1908,0.018089,0,0.018089
4.1923,0.023429,0,0.023429
4.1937,0.029598,0,0.029598
4.1952,0.036451,0,0.036451
4.1966,0.043766,0,0.043766
4.198,0.051238,0,0.051238
4.1995,0.058491,0,0.058491
4.2009,0.065098,0,0.065098
4.2024,0.070638,0,0.070638
4.2038,0.074737,0,0.074737
4.2052,0.077104,0,0.077104
4.2067,0.077566,0,0.077566
4.2081,0.07608,0,0.07608
4.2096,0.072739,0,0.072739
4.211,0.067814,0,0.067814
4.2124,0.061646,0,0.061646
4.2139,0.054641,0,0.054641
4.2153,0.04722,0,0.04722
4.2168,0.039785,0,0.039785
4.2182,0.032686,0,0.032686
4.2196,0.026183,0,0.026183
4.2211,0.020447,0,0.020447
4.2225,0.015565,0,0.015565
4.224,0.011552,0,0.011552
4.2254,0.0083655,0.026436,-0.01807
4.2268,0.0059058,0.049167,-0.043261
4.2283,0.004064,0.060725,-0.056661
4.2297,0.0027253,0.070209,-0.067484
4.2312,0.0017806,0.071928,-0.070147
4.2326,0.0011362,0.064094,-0.062958
4.2341,0.00070714,0.058252,-0.057545
4.2355,0.00042888,0.028344,-0.027915
4.2369,0.00025341,0,0.00025341
4.2384,0.00014582,0,0.00014582
4.2398,8.1843e-05,0,8.1843e-05
4.2413,4.4922e-05,0,4.4922e-05
4.2427,1.4928e-05,0,1.4928e-05
4.2441,0,0,-0
4.2456,0,0,-0
4.247,0,0,-0
4.2485,0,0,-0
4.2499,0,0,-0
4.2513,0,0,-0
4.2528,0,0,-0
4.2542,0,0,-0
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,0,0,-0
4.2629,0,0,-0
4.2643,0,0,-0
4.2657,0,0,-0
4.2672,0,0,-0
4.2686,0,0,-0
4.2701,0,0,-0
4.2715,0,0,-0
4.273,0,0,-0
4.2744,0,0,-0
4.2758,0,0,-0
4.2773,0,0,-0
4.2787,0,0,-0
4.2802,0,0,-0
4.2816,0,0,-0
4.283,0,0,-0
4.2845,0,0,-0
4.2859,0,0,-0
4.2874,0,0,-0
4.2888,0,0,-0
4.2902,0,0,-0
4.2917,0,0,-0
4.2931,2.1431e-05,0,2.1431e-05
4.2946,3.9419e-05,0,3.9419e-05
4.296,7.0804e-05,0,7.0804e-05
4.2974,0.00012383,0,0.00012383
4.2989,0.00021093,0,0.00021093
4.3003,0.00035009,0,0.00035009
4.3018,0.00056655,0,0.00056655
4.3032,0.00089599,0,0.00089599
4.3046,0.0013803,0,0.0013803
4.3061,0.0020719,0,0.0020719
4.3075,0.0030309,0,0.0030309
4.309,0.004322,0,0.004322
4.3104,0.0060151,0,0.0060151
4.3118,0.0081606,0,0.0081606
4.3133,0.010791,0,0.010791
4.3147,0.013909,0,0.013909
4.3162,0.017478,0,0.017478
4.3176,0.021417,0,0.021417
4.3191,0.025585,0,0.025585
4.3205,0.029797,0,0.029797
4.3219,0.033832,0,0.033832
4.3234,0.037453,0,0.037453
4.3248,0.040425,0,0.040425
4.3263,0.042526,0,0.042526
4.3277,0.043618,0,0.043618
4.3291,0.043619,0,0.043619
4.3306,0.04253,0,0.04253
4.332,0.04043,0,0.04043
4.3335,0.03746,0,0.03746
4.3349,0.033839,0,0.033839
4.3363,0.029803,0,0.029803
4.3378,0.025591,0,0.025591
4.3392,0.021421,0,0.021421
4.3407,0.01748,0,0.01748
4.3421,0.013909,0,0.013909
4.3435,0.01079,0,0.01079
4.345,0.0081585,0,0.0081585
4.3464,0.0060123,0,0.0060123
4.3479,0.0043191,0,0.0043191
4.3493,0.003028,0,0.003028
4.3507,0.0020691,0,0.0020691
4.3522,0.0013778,0,0.0013778
4.3536,0.00089392,0,0.00089392
4.3551,0.00056489,0,0.00056489
4.3565,0.00034897,0,0.00034897
4.3579,0.00021011,0,0.00021011
4.3594,0.00012324,0,0.00012324
4.3608,7.0395e-05,0,7.0395e-05
4.3623,3.9145e-05,0,3.9145e-05
4.3637,2.1283e-05,0,2.1283e-05
4.3652,0,0,-0
4.3666,0,0,-0
4.368,0,0,-0
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,0,0,-0
4.381,0,0,-0
4.3824,0,0,-0
4.3839,0,0,-0
4.3853,0,0,-0
4.3868,0,0,-0
4.3882,0,0,-0
4.3896,0,0,-0
4.3911,0,0,-0
4.3925,0,0,-0
4.394,0,0,-0
4.3954,0,0,-0
4.3968,0,0,-0
4.3983,0,0,-0
4.3997,0,0,-0
4.4012,0,0,-0
4.4026,0,0,-0
4.404,0,0,-0
4.4055,0,0,-0
4.4069,0,0,-0
4.4084,0,0,-0
4.4098,0,0,-0
4.4113,2.662e-05,0,2.662e-05
4.4127,4.9557e-05,0,4.9557e-05
4.4141,8.9846e-05,0,8.9846e-05
4.4156,0.00015881,0,0.00015881
4.417,0.00027461,0,0.00027461
4.4185,0.00046231,0,0.00046231
4.4199,0.00075802,0,0.00075802
4.4213,0.0012109,0,0.0012109
4.4228,0.0018849,0,0.0018849
4.4242,0.002867,0,0.002867
4.4257,0.0042484,0,0.0042484
4.4271,0.0061337,0,0.0061337
4.4285,0.0086302,0,0.0086302
4.43,0.011836,0,0.011836
4.4314,0.015836,0,0.015836
4.4329,0.020654,0,0.020654
4.4343,0.026252,0,0.026252
4.4357,0.032527,0,0.032527
4.4372,0.039288,0,0.039288
4.4386,0.046264,0,0.046264
4.4401,0.053105,0,0.053105
4.4415,0.059421,0,0.059421
4.4429,0.06482,0,0.06482
4.4444,0.068935,0,0.068935
4.4458,0.071458,0,0.071458
4.4473,0.072197,0,0.072197
4.4487,0.071113,0,0.071113
4.4501,0.068288,0,0.068288
4.4516,0.063928,0,0.063928
4.453,0.058334,0,0.058334
4.4545,0.051883,0,0.051883
4.4559,0.044987,0,0.044987
4.4574,0.038026,0,0.038026
4.4588,0.031329,0,0.031329
4.4602,0.02516,0,0.02516
4.4617,0.019703,0,0.019703
4.4631,0.01504,0,0.01504
4.4646,0.01119,0,0.01119
4.466,0.0081125,0,0.0081125
4.4674,0.0057315,0,0.0057315
4.4689,0.0039527,0,0.0039527
4.4703,0.0026566,0,0.0026566
4.4718,0.0017397,0,0.0017397
4.4732,0.0011097,0,0.0011097
4.4746,0.00068938,0,0.00068938
4.4761,0.00041879,0.019329,-0.01891
4.4775,0.00024786,0.045472,-0.045224
4.479,0.00014287,0.017206,-0.017063
4.4804,8.0182e-05,0.043426,-0.043346
4.4818,4.3791e-05,0,4.3791e-05
4.4833,1.9829e-05,0,1.9829e-05
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,2.9885e-05,0,2.9885e-05
4.5279,5.5991e-05,0,5.5991e-05
4.5294,0.00010209,0,0.00010209
4.5308,0.00018123,0,0.00018123
4.5323,0.00031333,0,0.00031333
4.5337,0.00052914,0,0.00052914
4.5351,0.00087177,0,0.00087177
4.5366,0.0013986,0,0.0013986
4.538,0.0021855,0,0.0021855
4.5395,0.0033277,0,0.0033277
4.5409,0.0049441,0,0.0049441
4.5424,0.0071634,0,0.0071634
4.5438,0.010111,0,0.010111
4.5452,0.013908,0,0.013908
4.5467,0.018643,0,0.018643
4.5481,0.024371,0,0.024371
4.5496,0.031057,0,0.031057
4.551,0.03857,0,0.03857
4.5524,0.046688,0,0.046688
4.5539,0.055089,0,0.055089
4.5553,0.06336,0,0.06336
4.5568,0.071026,0,0.071026
4.5582,0.077609,0,0.077609
4.5596,0.082665,0,0.082665
4.5611,0.085835,0,0.085835
4.5625,0.086858,0,0.086858
4.564,0.085661,0,0.085661
4.5654,0.082354,0,0.082354
4.5668,0.077179,0,0.077179
4.5683,0.070504,0,0.070504
4.5697,0.062769,0,0.062769
4.5712,0.054469,0,0.054469
4.5726,0.046074,0,0.046074
4.574,0.037986,0,0.037986
4.5755,0.030521,0,0.030521
4.5769,0.023907,0,0.023907
4.5784,0.018256,0,0.018256
4.5798,0.013587,0,0.013587
4.5812,0.0098534,0,0.0098534
4.5827,0.0069613,0,0.0069613
4.5841,0.004798,0,0.004798
4.5856,0.0032247,0,0.0032247
4.587,0.0021115,0,0.0021115
4.5885,0.0013467,0,0.0013467
4.5899,0.00083629,0,0.00083629
4.5913,0.0005073,0,0.0005073
4.5928,0.00030009,0,0.00030009
4.5942,0.00017288,0,0.00017288
4.5957,9.6948e-05,0,9.6948e-05
4.5971,5.29e-05,0,5.29e-05
4.5985,2.4265e-05,0,2.4265e-05
4.6,0,0,-0
4.6014,0,0,-0
4.6029,0,0,-0
4.6043,0,0,-0
4.6057,0,0,-0
4.6072,0,0,-0
4.6086,0,0,-0
4.6101,0,0,-0
4.6115,0,0,-0
4.6129,0,0,-0
4.6144,0,0,-0
4.6158,0,0,-0
4.6173,0,0,-0
4.6187,0,0,-0
4.6201,0,0,-0
4.6216,0,0,-0
4.623,0,0,-0
4.6245,0,0,-0
4.6259,0,0,-0
4.6273,0,0,-0
4.6288,0,0,-0
4.6302,0,0,-0
4.6317,0,0,-0
4.6331,0,0,-0
4.6346,0,0,-0
4.636,0,0,-0
4.6374,0,0,-0
4.6389,0,0,-0
4.6403,0.00022675,0,0.00022675
4.6418,0.00041875,0,0.00041875
4.6432,0.00075245,0,0.00075245
4.6446,0.0013162,0,0.0013162
4.6461,0.0022422,0,0.0022422
4.6475,0.0037303,0,0.0037303
4.649,0.006053,0,0.006053
4.6504,0.0095635,0,0.0095635
4.6518,0.014717,0,0.014717
4.6533,0.022065,0,0.022065
4.6547,0.032289,0,0.032289
4.6562,0.046051,0,0.046051
4.6576,0.063982,0,0.063982
4.659,0.086619,0,0.086619
4.6605,0.11428,0,0.11428
4.6619,0.14704,0,0.14704
4.6634,0.18437,0,0.18437
4.6648,0.22527,0,0.22527
4.6662,0.26827,0,0.26827
4.6677,0.31139,0,0.31139
4.6691,0.35224,0,0.35224
4.6706,0.38834,0,0.38834
4.672,0.41729,0,0.41729
4.6734,0.43708,0,0.43708
4.6749,0.44618,0,0.44618
4.6763,0.44379,0,0.44379
4.6778,0.43025,0,0.43025
4.6792,0.40658,0,0.40658
4.6807,0.37448,0,0.37448
4.6821,0.33613,0,0.33613
4.6835,0.29403,0,0.29403
4.685,0.25069,0,0.25069
4.6864,0.2083,0,0.2083
4.6879,0.16867,0,0.16867
4.6893,0.13312,0,0.13312
4.6907,0.10242,0,0.10242
4.6922,0.076793,0,0.076793
4.6936,0.056097,0,0.056097
4.6951,0.039917,0,0.039917
4.6965,0.027713,0,0.027713
4.6979,0.018755,0,0.018755
4.6994,0.012364,0.0084266,0.0039376
4.7008,0.007938,0.053351,-0.045413
4.7023,0.0049615,0.068806,-0.063844
4.7037,0.0030322,0.063866,-0.060834
4.7051,0.0018048,0.080111,-0.078306
4.7066,0.001046,0.10897,-0.10793
4.708,0.00058996,0.14029,-0.1397
4.7095,0.00032419,0.18275,-0.18243
4.7109,0.00017433,0.21654,-0.21636
4.7123,0,0.27498,-0.27498
4.7138,0,0.2921,-0.2921
4.7152,0,0.27122,-0.27122
4.7167,0,0.23783,-0.23783
4.7181,0,0.19333,-0.19333
4.7195,0,0.14826,-0.14826
4.721,0,0.10906,-0.10906
4.7224,0,0.073938,-0.073938
4.7239,0,0.059476,-0.059476
4.7253,0,0,-0
4.7268,0,0,-0
4.7282,0,0,-0
4.7296,0,0,-0
4.7311,0,0,-0
4.7325,0,0,-0
4.734,0,0,-0
4.7354,0,0,-0
4.7368,0,0,-0
4.7383,0,0,-0
4.7397,0,0,-0
4.7412,0,0,-0
4.7426,0,0,-0
4.744,0,0,-0
4.7455,0,0,-0
4.7469,0,0,-0
4.7484,0,0,-0
4.7498,8.6153e-05,0,8.6153e-05
4.7512,0.00016068,0,0.00016068
4.7527,0.00029202,0,0.00029202
4.7541,0.00051641,0,0.00051641
4.7556,0.00088901,0,0.00088901
4.757,0.0014906,0,0.0014906
4.7584,0.0024445,0,0.0024445
4.7599,0.003902,0,0.003902
4.7613,0.0060648,0,0.0060648
4.7628,0.0091815,0,0.0091815
4.7642,0.013553,0,0.013553
4.7657,0.019516,0,0.019516
4.7671,0.027371,0,0.027371
4.7685,0.037398,0,0.037398
4.77,0.04979,0,0.04979
4.7714,0.06463,0,0.06463
4.7729,0.08176,0,0.08176
4.7743,0.10078,0,0.10078
4.7757,0.12106,0,0.12106
4.7772,0.14172,0,0.14172
4.7786,0.16167,0,0.16167
4.7801,0.17973,0,0.17973
4.7815,0.19473,0,0.19473
4.7829,0.20563,0,0.20563
4.7844,0.2116,0,0.2116
4.7858,0.21214,0,0.21214
4.7873,0.20729,0,0.20729
4.7887,0.1974,0,0.1974
4.7901,0.18321,0,0.18321
4.7916,0.16568,0,0.16568
4.793,0.14601,0,0.14601
4.7945,0.1254,0,0.1254
4.7959,0.10495,0,0.10495
4.7973,0.085582,0,0.085582
4.7988,0.06803,0,0.06803
4.8002,0.0527,0,0.0527
4.8017,0.039778,0,0.039778
4.8031,0.029248,0,0.029248
4.8045,0.020956,0,0.020956
4.806,0.014647,0,0.014647
4.8074,0.0099734,0,0.0099734
4.8089,0.006614,0,0.006614
4.8103,0.0042704,0,0.0042704
4.8118,0.0026904,0,0.0026904
4.8132,0.0016533,0,0.0016533
4.8146,0.00098925,0,0.00098925
4.8161,0.00057611,0,0.00057611
4.8175,0.00032639,0,0.00032639
4.819,0.00018108,0,0.00018108
4.8204,9.7808e-05,0,9.7808e-05
4.8218,0,0.03719,-0.03719
4.8233,0,0.072454,-0.072454
4.8247,0,0.090732,-0.090732
4.8262,0,0.11116,-0.11116
4.8276,0,0.12071,-0.12071
4.829,0,0.11909,-0.11909
4.8305,0,0.10643,-0.10643
4.8319,0,0.087731,-0.087731
4.8334,0,0.064328,-0.064328
4.8348,0,0.047651,-0.047651
4.8362,0,0.023471,-0.023471
4.8377,0,0,-0
4.8391,0,0,-0
4.8406,0,0,-0
4.842,0,0,-0
4.8434,0,0,-0
4.8449,0,0,-0
4.8463,0,0,-0
4.8478,0,0,-0
4.8492,0,0,-0
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0,-0
4.8564,0,0,-0
4.8579,0,0,-0
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf5_weight.csv <==
28.7,0,0.061014
36.5,0,0
45,0,0.010341
53.1,0,0.03016
61.3,0,0.048901
68.3,0,0.077724
76.7,0,0.16231
84.1,0,0.18955
93.7,0.365,0.22559
94.3,0.648,0.36452
109.2,1.66,0.6773
117.5,3.79,1.7685
123.7,8.79,4.7512
134.6,16.4,11.519
140.8,19.4,18.027
146.8,20,19.57
155.3,20.7,19.724
163.2,20.5,19.724
170.2,19.4,19.526
177.9,17.6,18.204
186.9,11.3,15.646
192.1,11.3,12.881
205,8.24,10.143
211,5.77,7.2826
219.1,4.07,5.3282
228,3.38,4.0606
235,2.83,3.4762
243.7,1.84,2.879
250.3,0.492,0.80987
257.7,0.285,0.54533
266.1,0.154,0.33226
270.8,0.0585,0.21437
282.7,0.054,0.13684
289.6,0,0.10085
298.7,0,0.084144
303.5,0,0.1113
313,0,0.088394
321.3,0,0.086136
328,0,0.083296
337.8,0,0.084323
344.5,0,0.09219
354.7,0,0.098968
363.1,0,0.10943


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf6.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,4.9361e-05,0,4.9361e-05
1.5689,8.9833e-05,0,8.9833e-05
1.5703,0.0001598,0,0.0001598
1.5717,0.00027793,0,0.00027793
1.5732,0.00047172,0,0.00047172
1.5746,0.00078144,0,0.00078144
1.5761,0.0012636,0,0.0012636
1.5775,0.0019945,0,0.0019945
1.5789,0.0030732,0,0.0030732
1.5804,0.0046232,0,0.0046232
1.5818,0.0067903,0,0.0067903
1.5833,0.0097374,0.010897,-0.0011593
1.5847,0.013634,0.058745,-0.04511
1.5861,0.018649,0.072455,-0.053806
1.5876,0.024906,0.08855,-0.063644
1.589,0.032471,0.0882,-0.055728
1.5905,0.041331,0.075175,-0.033844
1.5919,0.051361,0.057063,-0.0057025
1.5934,0.062315,0.034332,0.027983
1.5948,0.073818,0,0.073818
1.5962,0.08538,0,0.08538
1.5977,0.096422,0,0.096422
1.5991,0.10632,0,0.10632
1.6006,0.11447,0,0.11447
1.602,0.12031,0,0.12031
1.6034,0.12345,0,0.12345
1.6049,0.12369,0,0.12369
1.6063,0.121,0,0.121
1.6078,0.11558,0,0.11558
1.6092,0.10778,0,0.10778
1.6106,0.098144,0,0.098144
1.6121,0.087252,0,0.087252
1.6135,0.075733,0,0.075733
1.615,0.064177,0,0.064177
1.6164,0.053098,0,0.053098
1.6178,0.042897,0,0.042897
1.6193,0.033838,0,0.033838
1.6207,0.026061,0,0.026061
1.6222,0.019597,0,0.019597
1.6236,0.014387,0,0.014387
1.625,0.010312,0,0.010312
1.6265,0.0072154,0,0.0072154
1.6279,0.0049284,0,0.0049284
1.6294,0.0032859,0,0.0032859
1.6308,0.0021383,0,0.0021383
1.6322,0.0013604,0,0.0013604
1.6337,0.00084516,0,0.00084516
1.6351,0.00051262,0,0.00051262
1.6366,0.00030354,0,0.00030354
1.638,0.00017545,0,0.00017545
1.6395,9.8994e-05,0,9.8994e-05
1.6409,5.4516e-05,0,5.4516e-05
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,0,0,-0
1.7691,0,0,-0
1.7706,0,0,-0
1.772,0,0,-0
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0,-0
1.8296,0,0,-0
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0,-0
1.8426,0,0,-0
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0,-0
1.8483,0,0,-0
1.8498,0,0,-0
1.8512,0,0,-0
1.8527,0,0,-0
1.8541,0,0,-0
1.8555,0,0,-0
1.857,0,0,-0
1.8584,0,0,-0
1.8599,0,0,-0
1.8613,0,0,-0
1.8628,0,0,-0
1.8642,0,0,-0
1.8656,0,0,-0
1.8671,0,0,-0
1.8685,0,0,-0
1.87,0,0,-0
1.8714,0,0,-0
1.8728,0,0,-0
1.8743,0,0,-0
1.8757,0,0,-0
1.8772,0,0,-0
1.8786,0,0,-0
1.88,0,0,-0
1.8815,0,0,-0
1.8829,0,0,-0
1.8844,0,0,-0
1.8858,0,0,-0
1.8872,0,0,-0
1.8887,0,0,-0
1.8901,0,0,-0
1.8916,0,0,-0
1.893,0,0,-0
1.8944,0,0,-0
1.8959,0,0,-0
1.8973,0.00017678,0,0.00017678
1.8988,0.00032012,0,0.00032012
1.9002,0.00056578,0,0.00056578
1.9017,0.00097574,0,0.00097574
1.9031,0.0016422,0,0.0016422
1.9045,0.0026975,0,0.0026975
1.906,0.0043249,0,0.0043249
1.9074,0.0067687,0,0.0067687
1.9089,0.010341,0,0.010341
1.9103,0.015424,0,0.015424
1.9117,0.022459,0,0.022459
1.9132,0.031957,0,0.031957
1.9146,0.044385,0,0.044385
1.9161,0.060173,0,0.060173
1.9175,0.079632,0,0.079632
1.9189,0.10287,0,0.10287
1.9204,0.12974,0,0.12974
1.9218,0.15974,0,0.15974
1.9233,0.19202,0,0.19202
1.9247,0.22535,0,0.22535
1.9261,0.2582,0,0.2582
1.9276,0.28879,0,0.28879
1.929,0.31533,0,0.31533
1.9305,0.33613,0,0.33613
1.9319,0.34981,0.046691,0.30312
1.9333,0.35541,0.12846,0.22694
1.9348,0.35253,0.19737,0.15517
1.9362,0.34139,0.27061,0.070779
1.9377,0.32275,0.32563,-0.0028779
1.9391,0.29789,0.33827,-0.040377
1.9405,0.26841,0.30165,-0.033243
1.942,0.23608,0.22775,0.0083258
1.9434,0.20272,0.15217,0.050554
1.9449,0.16995,0.069178,0.10078
1.9463,0.1391,0,0.1391
1.9478,0.11115,0,0.11115
1.9492,0.086699,0,0.086699
1.9506,0.066018,0,0.066018
1.9521,0.04907,0,0.04907
1.9535,0.035601,0,0.035601
1.955,0.025213,0,0.025213
1.9564,0.017446,0,0.017446
1.9578,0.011786,0,0.011786
1.9593,0.0077725,0,0.0077725
1.9607,0.0050037,0,0.0050037
1.9622,0.0031442,0,0.0031442
1.9636,0.0019284,0,0.0019284
1.965,0.0011543,0,0.0011543
1.9665,0.00067426,0,0.00067426
1.9679,0.0003843,0,0.0003843
1.9694,0.0002139,0,0.0002139
1.9708,0.00010387,0,0.00010387
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0.00017191,0,0.00017191
1.9852,0.0003162,0,0.0003162
1.9866,0.00056742,0,0.00056742
1.9881,0.00099356,0,0.00099356
1.9895,0.0016978,0,0.0016978
1.991,0.0028314,0.0078436,-0.0050122
1.9924,0.0046088,0.050292,-0.045684
1.9939,0.007323,0.096512,-0.089189
1.9953,0.011358,0.16823,-0.15687
1.9967,0.017199,0.26506,-0.24786
1.9982,0.025445,0.37919,-0.35374
1.9996,0.036758,0.48009,-0.44333
2.0011,0.051828,0.51814,-0.46631
2.0025,0.071327,0.4966,-0.42527
2.0039,0.095819,0.4149,-0.31908
2.0054,0.12565,0.29918,-0.17352
2.0068,0.16086,0.19581,-0.034952
2.0083,0.20104,0.11982,0.081219
2.0097,0.2453,0.074695,0.1706
2.0111,0.2922,0,0.2922
2.0126,0.33981,0,0.33981
2.014,0.38575,0,0.38575
2.0155,0.4275,0,0.4275
2.0169,0.4625,0,0.4625
2.0183,0.48849,0,0.48849
2.0198,0.50368,0,0.50368
2.0212,0.50702,0,0.50702
2.0227,0.49827,0,0.49827
2.0241,0.47803,0,0.47803
2.0255,0.4477,0,0.4477
2.027,0.40927,0,0.40927
2.0284,0.36526,0,0.36526
2.0299,0.31896,0,0.31896
2.0313,0.27201,0,0.27201
2.0327,0.22713,0,0.22713
2.0342,0.18632,0,0.18632
2.0356,0.15118,0,0.15118
2.0371,0.123,0,0.123
2.0385,0.10285,0,0.10285
2.04,0.091766,0,0.091766
2.0414,0.090868,0,0.090868
2.0428,0.10142,0,0.10142
2.0443,0.12505,0,0.12505
2.0457,0.16369,0,0.16369
2.0472,0.21945,0,0.21945
2.0486,0.29443,0,0.29443
2.05,0.39035,0,0.39035
2.0515,0.50816,0,0.50816
2.0529,0.64758,0,0.64758
2.0544,0.80682,0,0.80682
2.0558,0.98188,0,0.98188
2.0572,1.1667,0,1.1667
2.0587,1.3534,0,1.3534
2.0601,1.5329,0.086701,1.4462
2.0616,1.695,0.18512,1.5099
2.063,1.8297,0.31801,1.5117
2.0644,1.9282,0.5504,1.3778
2.0659,1.9837,0.91625,1.0674
2.0673,1.9923,1.3795,0.61275
2.0688,1.9529,1.8706,0.082266
2.0702,1.8688,2.1763,-0.30752
2.0716,1.7459,2.1628,-0.41688
2.0731,1.5923,1.8988,-0.30643
2.0745,1.4177,1.4588,-0.041054
2.076,1.2323,0.99096,0.24132
2.0774,1.0456,0.6196,0.42599
2.0788,0.86603,0.36997,0.49606
2.0803,0.70018,0.21169,0.48849
2.0817,0.55264,0.11501,0.43763
2.0832,0.42591,0.063209,0.3627
2.0846,0.32044,0.014518,0.30592
2.0861,0.23535,0,0.23535
2.0875,0.16874,0,0.16874
2.0889,0.11809,0,0.11809
2.0904,0.080669,0,0.080669
2.0918,0.053781,0,0.053781
2.0933,0.034992,0,0.034992
2.0947,0.022216,0,0.022216
2.0961,0.01379,0,0.01379
2.0976,0.0083585,0,0.0083585
2.099,0.0049453,0,0.0049453
2.1005,0.0028557,0,0.0028557
2.1019,0.0016094,0,0.0016094
2.1033,0.00088514,0,0.00088514
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0,-0
2.1307,0,0,-0
2.1322,0,0,-0
2.1336,0,0,-0
2.135,0,0,-0
2.1365,0,0,-0
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0,0,-0
2.1451,0,0,-0
2.1466,0,0,-0
2.148,0,0,-0
2.1494,0,0,-0
2.1509,0,0,-0
2.1523,0,0,-0
2.1538,0,0,-0
2.1552,0,0,-0
2.1566,0,0,-0
2.1581,0,0,-0
2.1595,0,0,-0
2.161,0,0,-0
2.1624,0,0,-0
2.1638,0,0,-0
2.1653,0,0,-0
2.1667,0,0,-0
2.1682,0,0,-0
2.1696,0,0,-0
2.1711,0,0,-0
2.1725,0,0,-0
2.1739,0,0,-0
2.1754,0,0,-0
2.1768,0,0,-0
2.1783,0,0.016352,-0.016352
2.1797,0,0.077082,-0.077082
2.1811,0,0.13657,-0.13657
2.1826,0,0.20763,-0.20763
2.184,0,0.2649,-0.2649
2.1855,0,0.28115,-0.28115
2.1869,0,0.26681,-0.26681
2.1883,0,0.23078,-0.23078
2.1898,0,0.17537,-0.17537
2.1912,0,0.10645,-0.10645
2.1927,0,0.047612,-0.047612
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0.00024853,0,0.00024853
2.2647,0.00094291,0,0.00094291
2.2661,0.0016995,0,0.0016995
2.2676,0.0029893,0,0.0029893
2.269,0.0051318,0,0.0051318
2.2705,0.0085989,0,0.0085989
2.2719,0.014091,0,0.014091
2.2733,0.02254,0,0.02254
2.2748,0.035181,0,0.035181
2.2762,0.053584,0,0.053584
2.2777,0.079652,0,0.079652
2.2791,0.11556,0,0.11556
2.2805,0.16365,0,0.16365
2.282,0.22621,0,0.22621
2.2834,0.30523,0,0.30523
2.2849,0.40219,0,0.40219
2.2863,0.51733,0,0.51733
2.2877,0.64946,0,0.64946
2.2892,0.79584,0,0.79584
2.2906,0.95189,0.068954,0.88294
2.2921,1.1114,0.13033,0.98104
2.2935,1.2666,0.2236,1.043
2.2949,1.4092,0.38583,1.0234
2.2964,1.5305,0.63227,0.89819
2.2978,1.6224,0.95869,0.66367
2.2993,1.6785,1.2948,0.38372
2.3007,1.6952,1.5503,0.14495
2.3021,1.6713,1.6018,0.069512
2.3036,1.6084,1.4325,0.17591
2.305,1.5109,1.1221,0.38885
2.3065,1.3855,0.78248,0.60307
2.3079,1.2402,0.50307,0.73714
2.3094,1.0836,0.3057,0.77788
2.3108,0.92409,0.18106,0.74303
2.3122,0.76929,0.10583,0.66346
2.3137,0.62516,0.067848,0.55731
2.3151,0.49592,0.024297,0.47162
2.3166,0.384,0,0.384
2.318,0.29022,0,0.29022
2.3194,0.21408,0,0.21408
2.3209,0.15413,0,0.15413
2.3223,0.10828,0,0.10828
2.3238,0.074263,0,0.074263
2.3252,0.049762,0,0.049762
2.3266,0.032547,0,0.032547
2.3281,0.020778,0,0.020778
2.3295,0.012945,0,0.012945
2.331,0.007871,0,0.007871
2.3324,0.0046698,0,0.0046698
2.3338,0.0027032,0,0.0027032
2.3353,0.0015265,0,0.0015265
2.3367,0.00085333,0,0.00085333
2.3382,0.00090189,0,0.00090189
2.3396,0.0016342,0,0.0016342
2.341,0.0028885,0.024225,-0.021337
2.3425,0.0049816,0.063933,-0.058952
2.3439,0.0083833,0.10546,-0.097074
2.3454,0.013768,0.18668,-0.17291
2.3468,0.022067,0.31874,-0.29667
2.3482,0.034521,0.53258,-0.49805
2.3497,0.052727,0.84471,-0.79198
2.3511,0.078705,1.2194,-1.1407
2.3526,0.11464,1.5697,-1.4551
2.354,0.16294,1.7653,-1.6024
2.3555,0.22604,1.7168,-1.4907
2.3569,0.30604,1.4515,-1.1454
2.3583,0.40443,1.0723,-0.66791
2.3598,0.52169,0.70579,-0.1841
2.3612,0.65688,0.43159,0.22529
2.3627,0.80741,0.24906,0.55836
2.3641,0.96883,0.1482,0.82063
2.3655,1.1346,0.080108,1.0545
2.367,1.297,0,1.297
2.3684,1.4472,0,1.4472
2.3699,1.5762,0,1.5762
2.3713,1.6758,0,1.6758
2.3727,1.7391,0,1.7391
2.3742,1.7618,0,1.7618
2.3756,1.742,0,1.742
2.3771,1.681,0,1.681
2.3785,1.5834,0,1.5834
2.3799,1.4559,0,1.4559
2.3814,1.3066,0,1.3066
2.3828,1.1447,0,1.1447
2.3843,0.97888,0,0.97888
2.3857,0.81702,0,0.81702
2.3871,0.66557,0,0.66557
2.3886,0.5292,0,0.5292
2.39,0.41083,0,0.41083
2.3915,0.31132,0,0.31132
2.3929,0.23027,0,0.23027
2.3944,0.16625,0,0.16625
2.3958,0.11714,0,0.11714
2.3972,0.080553,0,0.080553
2.3987,0.054055,0,0.054055
2.4001,0.035394,0,0.035394
2.4016,0.022623,0,0.022623
2.403,0.014134,0,0.014134
2.4044,0.0086189,0,0.0086189
2.4059,0.0051292,0,0.0051292
2.4073,0.0029788,0,0.0029788
2.4088,0.001688,0,0.001688
2.4102,0.00093319,0,0.00093319
2.4116,0.00010941,0,0.00010941
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,4.842e-06,0,4.842e-06
2.4563,3.7247e-05,0,3.7247e-05
2.4577,6.7371e-05,0,6.7371e-05
2.4592,0.00011889,0,0.00011889
2.4606,0.00020471,0,0.00020471
2.4621,0.00034398,0,0.00034398
2.4635,0.00056409,0,0.00056409
2.4649,0.00090289,0,0.00090289
2.4664,0.0014132,0,0.0014132
2.4678,0.0021582,0,0.0021582
2.4693,0.0032158,0,0.0032158
2.4707,0.0046759,0,0.0046759
2.4721,0.0066353,0,0.0066353
2.4736,0.0091896,0,0.0091896
2.475,0.012422,0,0.012422
2.4765,0.01639,0,0.01639
2.4779,0.021111,0,0.021111
2.4793,0.026546,0,0.026546
2.4808,0.032577,0,0.032577
2.4822,0.039019,0,0.039019
2.4837,0.045614,0,0.045614
2.4851,0.052048,0,0.052048
2.4866,0.057969,0,0.057969
2.488,0.06302,0,0.06302
2.4894,0.066873,0,0.066873
2.4909,0.069256,0,0.069256
2.4923,0.069998,0,0.069998
2.4938,0.069056,0,0.069056
2.4952,0.066497,0,0.066497
2.4966,0.062501,0,0.062501
2.4981,0.05734,0,0.05734
2.4995,0.051345,0,0.051345
2.501,0.044875,0,0.044875
2.5024,0.038278,0,0.038278
2.5038,0.03187,0,0.03187
2.5053,0.0259,0,0.0259
2.5067,0.020545,0,0.020545
2.5082,0.015907,0,0.015907
2.5096,0.012021,0,0.012021
2.511,0.008865,0,0.008865
2.5125,0.0063801,0,0.0063801
2.5139,0.0044806,0,0.0044806
2.5154,0.0030708,0,0.0030708
2.5168,0.0020565,0,0.0020565
2.5182,0.0013442,0,0.0013442
2.5197,0.00085749,0,0.00085749
2.5211,0.00053381,0,0.00053381
2.5226,0.00032425,0,0.00032425
2.524,0.00019217,0,0.00019217
2.5254,0.0001111,0,0.0001111
2.5269,6.2655e-05,0,6.2655e-05
2.5283,3.4525e-05,0,3.4525e-05
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0.00011141,0,0.00011141
2.6537,0.00020532,0,0.00020532
2.6551,0.00036907,0,0.00036907
2.6565,0.00064713,0,0.00064713
2.658,0.001107,0,0.001107
2.6594,0.0018478,0,0.0018478
2.6609,0.0030097,0,0.0030097
2.6623,0.0047841,0,0.0047841
2.6638,0.0074362,0,0.0074362
2.6652,0.011276,0.085527,-0.074251
2.6666,0.016682,0.14094,-0.12426
2.6681,0.024081,0.22083,-0.19675
2.6695,0.033922,0.30376,-0.26984
2.671,0.046633,0.36282,-0.31618
2.6724,0.062565,0.37501,-0.31244
2.6738,0.081926,0.33637,-0.25445
2.6753,0.10473,0.26418,-0.15945
2.6767,0.13067,0.1816,-0.050926
2.6782,0.1591,0.1091,0.049998
2.6796,0.18905,0.064263,0.12479
2.681,0.21923,0.012313,0.20692
2.6825,0.24814,0,0.24814
2.6839,0.27411,0,0.27411
2.6854,0.29554,0,0.29554
2.6868,0.31097,0,0.31097
2.6882,0.31929,0,0.31929
2.6897,0.31996,0,0.31996
2.6911,0.31294,0,0.31294
2.6926,0.29872,0,0.29872
2.694,0.27831,0,0.27831
2.6954,0.25306,0,0.25306
2.6969,0.22456,0,0.22456
2.6983,0.19447,0,0.19447
2.6998,0.16437,0,0.16437
2.7012,0.13559,0,0.13559
2.7026,0.10916,0,0.10916
2.7041,0.085773,0,0.085773
2.7055,0.065771,0,0.065771
2.707,0.049215,0,0.049215
2.7084,0.035934,0,0.035934
2.7099,0.025599,0,0.025599
2.7113,0.017811,0,0.017811
2.7127,0.012098,0,0.012098
2.7142,0.0080192,0,0.0080192
2.7156,0.005187,0,0.005187
2.7171,0.0032736,0,0.0032736
2.7185,0.0020156,0,0.0020156
2.7199,0.0012106,0,0.0012106
2.7214,0.00070921,0,0.00070921
2.7228,0.00040595,0,0.00040595
2.7243,0.00022712,0,0.00022712
2.7257,0.00012398,0,0.00012398
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0.0002062,0,0.0002062
2.8554,0.00037974,0,0.00037974
2.8568,0.00068208,0,0.00068208
2.8582,0.0011951,0,0.0011951
2.8597,0.0020429,0,0.0020429
2.8611,0.0034073,0,0.0034073
2.8626,0.0055533,0,0.0055533
2.864,0.0088388,0,0.0088388
2.8654,0.013722,0,0.013722
2.8669,0.020783,0,0.020783
2.8683,0.030709,0,0.030709
2.8698,0.044276,0,0.044276
2.8712,0.062291,0,0.062291
2.8726,0.085523,0,0.085523
2.8741,0.11464,0,0.11464
2.8755,0.14998,0,0.14998
2.877,0.19145,0,0.19145
2.8784,0.23846,0,0.23846
2.8798,0.28985,0.062662,0.22719
2.8813,0.3438,0.11567,0.22814
2.8827,0.39798,0.19654,0.20144
2.8842,0.44961,0.30088,0.14873
2.8856,0.49563,0.40521,0.090416
2.8871,0.53314,0.47826,0.054877
2.8885,0.55966,0.48638,0.073275
2.8899,0.57333,0.43076,0.14257
2.8914,0.57319,0.32614,0.24705
2.8928,0.55924,0.23168,0.32756
2.8943,0.53247,0.14651,0.38596
2.8957,0.49474,0.093217,0.40153
2.8971,0.44852,0.023265,0.42526
2.8986,0.39681,0,0.39681
2.9,0.34261,0,0.34261
2.9015,0.28867,0,0.28867
2.9029,0.23735,0,0.23735
2.9043,0.19043,0,0.19043
2.9058,0.14908,0,0.14908
2.9072,0.11387,0,0.11387
2.9087,0.084923,0,0.084923
2.9101,0.061809,0,0.061809
2.9115,0.043897,0,0.043897
2.913,0.030421,0,0.030421
2.9144,0.020568,0,0.020568
2.9159,0.013566,0,0.013566
2.9173,0.0087285,0,0.0087285
2.9187,0.0054791,0,0.0054791
2.9202,0.0033628,0,0.0033628
2.9216,0.0020139,0,0.0020139
2.9231,0.0011766,0,0.0011766
2.9245,0.00067057,0,0.00067057
2.9259,0.00037274,0,0.00037274
2.9274,0.00020205,0,0.00020205
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0,0,-0
3.0282,0,0,-0
3.0297,0,0,-0
3.0311,0,0,-0
3.0326,0,0,-0
3.034,0,0,-0
3.0354,0,0,-0
3.0369,0,0,-0
3.0383,0,0,-0
3.0398,0,0,-0
3.0412,0,0,-0
3.0426,0,0,-0
3.0441,0,0,-0
3.0455,0,0,-0
3.047,0,0,-0
3.0484,0,0,-0
3.0498,0,0,-0
3.0513,0,0,-0
3.0527,0,0,-0
3.0542,0,0,-0
3.0556,0,0,-0
3.057,0,0,-0
3.0585,0,0,-0
3.0599,0,0,-0
3.0614,0,0,-0
3.0628,0,0,-0
3.0642,0,0,-0
3.0657,0,0,-0
3.0671,0,0,-0
3.0686,0,0,-0
3.07,0,0,-0
3.0715,0,0,-0
3.0729,0,0,-0
3.0743,0,0,-0
3.0758,0,0,-0
3.0772,0,0,-0
3.0787,0,0,-0
3.0801,0,0,-0
3.0815,0,0,-0
3.083,0,0,-0
3.0844,0,0,-0
3.0859,0,0,-0
3.0873,0,0,-0
3.0887,0,0,-0
3.0902,0,0,-0
3.0916,0,0,-0
3.0931,0,0,-0
3.0945,0,0,-0
3.0959,0,0,-0
3.0974,0,0,-0
3.0988,0,0,-0
3.1003,0,0,-0
3.1017,0,0,-0
3.1031,0,0,-0
3.1046,0,0,-0
3.106,0,0,-0
3.1075,0,0,-0
3.1089,0,0,-0
3.1104,0,0,-0
3.1118,0,0,-0
3.1132,0,0,-0
3.1147,0,0,-0
3.1161,0,0,-0
3.1176,0.00062191,0,0.00062191
3.119,0.0011501,0,0.0011501
3.1204,0.0020735,0,0.0020735
3.1219,0.0036454,0,0.0036454
3.1233,0.0062506,0,0.0062506
3.1248,0.010454,0,0.010454
3.1262,0.017058,0,0.017058
3.1276,0.027195,0,0.027195
3.1291,0.042327,0,0.042327
3.1305,0.06425,0,0.06425
3.132,0.09513,0,0.09513
3.1334,0.1374,0,0.1374
3.1348,0.19362,0,0.19362
3.1363,0.26621,0,0.26621
3.1377,0.3572,0,0.3572
3.1392,0.46788,0,0.46788
3.1406,0.59787,0,0.59787
3.142,0.74533,0,0.74533
3.1435,0.90658,0.033842,0.87274
3.1449,1.076,0.10965,0.96631
3.1464,1.246,0.22347,1.0226
3.1478,1.4081,0.40614,1.0019
3.1492,1.5524,0.66348,0.8889
3.1507,1.6699,0.96607,0.70379
3.1521,1.7527,1.2397,0.51293
3.1536,1.795,1.385,0.41003
3.155,1.7938,1.3397,0.45411
3.1565,1.7491,1.126,0.62319
3.1579,1.6643,0.8301,0.83416
3.1593,1.5449,0.54836,0.99649
3.1608,1.3991,0.33462,1.0645
3.1622,1.2364,0.191,1.0454
3.1637,1.0661,0.10682,0.95931
3.1651,0.89699,0.046872,0.85012
3.1665,0.73632,0,0.73632
3.168,0.58969,0,0.58969
3.1694,0.46075,0,0.46075
3.1709,0.3514,0,0.3514
3.1723,0.26155,0,0.26155
3.1737,0.18995,0,0.18995
3.1752,0.13464,0,0.13464
3.1766,0.093193,0,0.093193
3.1781,0.063078,0,0.063078
3.1795,0.041905,0,0.041905
3.1809,0.02764,0,0.02764
3.1824,0.01847,0,0.01847
3.1838,0.013059,0,0.013059
3.1853,0.010442,0,0.010442
3.1867,0.0099676,0,0.0099676
3.1881,0.011227,0,0.011227
3.1896,0.013995,0.016398,-0.0024026
3.191,0.018132,0.061721,-0.043589
3.1925,0.023379,0.070151,-0.046772
3.1939,0.030337,0.076206,-0.045869
3.1953,0.038406,0.057743,-0.019337
3.1968,0.047437,0.038123,0.0093136
3.1982,0.057168,0,0.057168
3.1997,0.067225,0,0.067225
3.2011,0.077133,0,0.077133
3.2026,0.086343,0,0.086343
3.204,0.094301,0,0.094301
3.2054,0.10049,0,0.10049
3.2069,0.10449,0,0.10449
3.2083,0.10601,0,0.10601
3.2098,0.10495,0,0.10495
3.2112,0.10137,0,0.10137
3.2126,0.095512,0,0.095512
3.2141,0.087808,0,0.087808
3.2155,0.078767,0,0.078767
3.217,0.068942,0,0.068942
3.2184,0.058875,0,0.058875
3.2198,0.049052,0,0.049052
3.2213,0.03987,0,0.03987
3.2227,0.031625,0,0.031625
3.2242,0.024478,0,0.024478
3.2256,0.018485,0,0.018485
3.227,0.013619,0,0.013619
3.2285,0.0097882,0,0.0097882
3.2299,0.006862,0,0.006862
3.2314,0.0046918,0,0.0046918
3.2328,0.0031324,0,0.0031324
3.2342,0.0020417,0,0.0020417
3.2357,0.0012982,0,0.0012982
3.2371,0.00080514,0,0.00080514
3.2386,0.000487,0,0.000487
3.24,0.00028723,0,0.00028723
3.2414,0.0003399,0,0.0003399
3.2429,0.00041121,0,0.00041121
3.2443,0.0006182,0,0.0006182
3.2458,0.00098503,0,0.00098503
3.2472,0.0016677,0,0.0016677
3.2487,0.0027536,0,0.0027536
3.2501,0.0044346,0,0.0044346
3.2515,0.0069667,0,0.0069667
3.253,0.010683,0.060484,-0.049801
3.2544,0.016003,0.099112,-0.083108
3.2559,0.023378,0.16568,-0.14231
3.2573,0.03331,0.23602,-0.20271
3.2587,0.046298,0.2989,-0.2526
3.2602,0.062779,0.32402,-0.26124
3.2616,0.083474,0.31111,-0.22763
3.2631,0.10798,0.25599,-0.14801
3.2645,0.13644,0.1863,-0.049861
3.2659,0.16839,0.11704,0.051349
3.2674,0.20308,0.075794,0.12729
3.2688,0.23952,0.0084363,0.23108
3.2703,0.27651,0,0.27651
3.2717,0.31285,0,0.31285
3.2731,0.34749,0,0.34749
3.2746,0.37966,0,0.37966
3.276,0.40919,0,0.40919
3.2775,0.43647,0,0.43647
3.2789,0.46249,0,0.46249
3.2803,0.48871,0,0.48871
3.2818,0.51684,0,0.51684
3.2832,0.54856,0,0.54856
3.2847,0.58516,0,0.58516
3.2861,0.62707,0,0.62707
3.2875,0.67373,0,0.67373
3.289,0.72344,0,0.72344
3.2904,0.77345,0,0.77345
3.2919,0.82015,0,0.82015
3.2933,0.85953,0,0.85953
3.2948,0.8874,0,0.8874
3.2962,0.90039,0,0.90039
3.2976,0.89617,0,0.89617
3.2991,0.8737,0,0.8737
3.3005,0.83344,0,0.83344
3.302,0.77728,0,0.77728
3.3034,0.70827,0,0.70827
3.3048,0.63025,0,0.63025
3.3063,0.54757,0,0.54757
3.3077,0.46441,0,0.46441
3.3092,0.38444,0,0.38444
3.3106,0.31055,0,0.31055
3.312,0.24477,0,0.24477
3.3135,0.18821,0,0.18821
3.3149,0.14118,0,0.14118
3.3164,0.10342,0,0.10342
3.3178,0.073915,0,0.073915
3.3192,0.051532,0,0.051532
3.3207,0.035042,0,0.035042
3.3221,0.02324,0,0.02324
3.3236,0.015029,0,0.015029
3.325,0.0094935,0,0.0094935
3.3264,0.0058549,0,0.0058549
3.3279,0.0035219,0,0.0035219
3.3293,0.0020661,0.032359,-0.030293
3.3308,0.0011818,0.093508,-0.092326
3.3322,0.00065901,0.18097,-0.18031
3.3337,0.00035815,0.30255,-0.30219
3.3351,0,0.45067,-0.45067
3.3365,0,0.58516,-0.58516
3.338,0,0.64333,-0.64333
3.3394,0,0.60779,-0.60779
3.3409,0,0.50434,-0.50434
3.3423,0,0.36772,-0.36772
3.3437,0,0.23599,-0.23599
3.3452,0,0.13557,-0.13557
3.3466,0,0.06816,-0.06816
3.3481,0,0.020907,-0.020907
3.3495,0,0,-0
3.3509,0,0,-0
3.3524,0,0,-0
3.3538,0,0,-0
3.3553,0,0,-0
3.3567,0,0,-0
3.3581,0,0,-0
3.3596,0,0,-0
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0,-0
3.3682,0,0,-0
3.3697,0,0,-0
3.3711,0,0,-0
3.3725,0,0,-0
3.374,0,0,-0
3.3754,0,0,-0
3.3769,0,0,-0
3.3783,0,0,-0
3.3798,0,0,-0
3.3812,0,0,-0
3.3826,0,0,-0
3.3841,0,0,-0
3.3855,0,0,-0
3.387,0,0,-0
3.3884,0,0,-0
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0.00029833,0,0.00029833
3.4158,0.00054933,0,0.00054933
3.4172,0.00098577,0,0.00098577
3.4186,0.0017244,0,0.0017244
3.4201,0.0029409,0,0.0029409
3.4215,0.0048913,0,0.0048913
3.423,0.0079345,0,0.0079345
3.4244,0.01257,0,0.01257
3.4259,0.019444,0,0.019444
3.4273,0.029327,0,0.029327
3.4287,0.043136,0,0.043136
3.4302,0.061884,0,0.061884
3.4316,0.0866,0,0.0866
3.4331,0.11822,0,0.11822
3.4345,0.15753,0,0.15753
3.4359,0.20479,0,0.20479
3.4374,0.25968,0,0.25968
3.4388,0.3212,0.0029427,0.31826
3.4403,0.38758,0.06894,0.31864
3.4417,0.45626,0.12096,0.3353
3.4431,0.52402,0.21554,0.30847
3.4446,0.58708,0.3356,0.25147
3.446,0.64161,0.4582,0.18342
3.4475,0.68409,0.55433,0.12975
3.4489,0.71157,0.57591,0.13566
3.4503,0.7221,0.51328,0.20882
3.4518,0.71491,0.39911,0.31579
3.4532,0.69049,0.27367,0.41682
3.4547,0.65043,0.16758,0.48285
3.4561,0.59775,0.094009,0.50374
3.4575,0.53593,0.049772,0.48616
3.459,0.46877,0.002649,0.46612
3.4604,0.39999,0,0.39999
3.4619,0.33293,0,0.33293
3.4633,0.27033,0,0.27033
3.4647,0.21417,0,0.21417
3.4662,0.16553,0,0.16553
3.4676,0.12481,0,0.12481
3.4691,0.091787,0,0.091787
3.4705,0.065835,0,0.065835
3.472,0.046049,0,0.046049
3.4734,0.031438,0,0.031438
3.4748,0.020953,0,0.020953
3.4763,0.013621,0,0.013621
3.4777,0.0086357,0,0.0086357
3.4792,0.0053386,0,0.0053386
3.4806,0.0032175,0,0.0032175
3.482,0.0018901,0,0.0018901
3.4835,0.0010859,0,0.0010859
3.4849,0.00060889,0,0.00060889
3.4864,0.00033291,0,0.00033291
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0,0,-0
3.5368,0,0,-0
3.5382,0,0,-0
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0,0,-0
3.557,0,0,-0
3.5584,0,0,-0
3.5598,0,0,-0
3.5613,0,0,-0
3.5627,0,0,-0
3.5642,0,0,-0
3.5656,0,0,-0
3.567,0,0,-0
3.5685,0,0,-0
3.5699,0,0,-0
3.5714,0.00027491,0,0.00027491
3.5728,0.00050491,0,0.00050491
3.5742,0.00090388,0,0.00090388
3.5757,0.0015775,0,0.0015775
3.5771,0.0026848,0,0.0026848
3.5786,0.0044635,0,0.0044635
3.58,0.0072462,0,0.0072462
3.5814,0.011467,0,0.011467
3.5829,0.017694,0,0.017694
3.5843,0.026622,0,0.026622
3.5858,0.039067,0,0.039067
3.5872,0.055918,0,0.055918
3.5886,0.078166,0,0.078166
3.5901,0.10655,0,0.10655
3.5915,0.14165,0,0.14165
3.593,0.18367,0,0.18367
3.5944,0.23229,0,0.23229
3.5958,0.28659,0,0.28659
3.5973,0.34493,0,0.34493
3.5987,0.40497,0.015814,0.38915
3.6002,0.46376,0.070583,0.39317
3.6016,0.51805,0.11661,0.40144
3.6031,0.56451,0.20522,0.35929
3.6045,0.60008,0.32243,0.27765
3.6059,0.62228,0.45646,0.16581
3.6074,0.62927,0.5719,0.057373
3.6088,0.62073,0.62396,-0.0032269
3.6103,0.59732,0.58895,0.0083723
3.6117,0.56071,0.48069,0.080014
3.6131,0.51343,0.34352,0.16991
3.6146,0.4586,0.22012,0.23848
3.616,0.39953,0.12628,0.27325
3.6175,0.33952,0.072312,0.26721
3.6189,0.28146,0,0.28146
3.6203,0.22759,0,0.22759
3.6218,0.1795,0,0.1795
3.6232,0.13807,0,0.13807
3.6247,0.10357,0,0.10357
3.6261,0.075841,0,0.075841
3.6275,0.054172,0,0.054172
3.629,0.037739,0,0.037739
3.6304,0.025644,0,0.025644
3.6319,0.017186,0,0.017186
3.6333,0.011429,0,0.011429
3.6347,0.0077508,0,0.0077508
3.6362,0.0057377,0,0.0057377
3.6376,0.0051099,0,0.0051099
3.6391,0.00579,0,0.00579
3.6405,0.0078916,0,0.0078916
3.6419,0.011723,0,0.011723
3.6434,0.017794,0,0.017794
3.6448,0.02672,0,0.02672
3.6463,0.03969,0,0.03969
3.6477,0.057486,0,0.057486
3.6492,0.081195,0,0.081195
3.6506,0.11185,0,0.11185
3.652,0.1503,0,0.1503
3.6535,0.1971,0,0.1971
3.6549,0.25212,0,0.25212
3.6564,0.31454,0,0.31454
3.6578,0.38275,0,0.38275
3.6592,0.45431,0,0.45431
3.6607,0.52604,0.062942,0.46309
3.6621,0.59414,0.11861,0.47553
3.6636,0.65449,0.21382,0.44067
3.665,0.70326,0.33273,0.37052
3.6664,0.73712,0.46372,0.2734
3.6679,0.75368,0.55984,0.19383
3.6693,0.75171,0.56183,0.18988
3.6708,0.73137,0.49355,0.23782
3.6722,0.6939,0.3718,0.3221
3.6736,0.64219,0.24842,0.39378
3.6751,0.57977,0.14057,0.4392
3.6765,0.51056,0.084666,0.4259
3.678,0.43856,0.0106,0.42796
3.6794,0.36743,0,0.36743
3.6808,0.30026,0,0.30026
3.6823,0.23938,0,0.23938
3.6837,0.18615,0,0.18615
3.6852,0.14119,0,0.14119
3.6866,0.10444,0,0.10444
3.688,0.075332,0,0.075332
3.6895,0.05299,0,0.05299
3.6909,0.036401,0,0.036401
3.6924,0.024388,0,0.024388
3.6938,0.015933,0,0.015933
3.6953,0.010149,0,0.010149
3.6967,0.0063023,0,0.0063023
3.6981,0.003814,0,0.003814
3.6996,0.0022565,0,0.0022565
3.701,0.0013028,0,0.0013028
3.7025,0.00073333,0,0.00073333
3.7039,0.00039817,0,0.00039817
3.7053,5.9206e-05,0,5.9206e-05
3.7068,0,0,-0
3.7082,0,0,-0
3.7097,0,0,-0
3.7111,0,0,-0
3.7125,0,0,-0
3.714,0,0,-0
3.7154,0,0,-0
3.7169,0,0,-0
3.7183,0,0,-0
3.7197,0,0,-0
3.7212,0,0,-0
3.7226,0,0,-0
3.7241,0,0,-0
3.7255,0,0,-0
3.7269,0,0,-0
3.7284,0,0,-0
3.7298,0,0,-0
3.7313,0,0,-0
3.7327,0,0,-0
3.7341,0,0,-0
3.7356,0,0,-0
3.737,0,0,-0
3.7385,0,0,-0
3.7399,0,0,-0
3.7414,0,0,-0
3.7428,0,0,-0
3.7442,0,0,-0
3.7457,0,0,-0
3.7471,0,0,-0
3.7486,0,0,-0
3.75,0,0,-0
3.7514,0,0,-0
3.7529,0,0,-0
3.7543,0,0,-0
3.7558,0,0,-0
3.7572,0,0,-0
3.7586,0,0,-0
3.7601,0,0,-0
3.7615,0,0,-0
3.763,0,0,-0
3.7644,0,0,-0
3.7658,0,0,-0
3.7673,0,0,-0
3.7687,0,0,-0
3.7702,0,0,-0
3.7716,0,0,-0
3.773,0,0,-0
3.7745,0,0,-0
3.7759,0,0,-0
3.7774,0,0,-0
3.7788,0,0,-0
3.7802,0,0,-0
3.7817,0,0,-0
3.7831,0,0,-0
3.7846,0,0,-0
3.786,0,0,-0
3.7875,0,0,-0
3.7889,0,0,-0
3.7903,0,0,-0
3.7918,0,0,-0
3.7932,0,0,-0
3.7947,0,0,-0
3.7961,0,0,-0
3.7975,0,0,-0
3.799,0,0,-0
3.8004,0,0,-0
3.8019,0,0,-0
3.8033,0,0,-0
3.8047,0,0,-0
3.8062,0,0,-0
3.8076,0,0,-0
3.8091,0,0,-0
3.8105,0,0,-0
3.8119,0,0,-0
3.8134,0,0,-0
3.8148,0,0,-0
3.8163,0,0,-0
3.8177,0,0,-0
3.8191,0,0,-0
3.8206,0,0,-0
3.822,0,0,-0
3.8235,0,0,-0
3.8249,0,0,-0
3.8264,0,0,-0
3.8278,0,0,-0
3.8292,0,0,-0
3.8307,4.1756e-05,0,4.1756e-05
3.8321,9.6792e-05,0,9.6792e-05
3.8336,0.00017592,0,0.00017592
3.835,0.00031215,0,0.00031215
3.8364,0.00077969,0,0.00077969
3.8379,0.0013539,0,0.0013539
3.8393,0.0022959,0,0.0022959
3.8408,0.0038035,0,0.0038035
3.8422,0.0061666,0,0.0061666
3.8436,0.0097813,0,0.0097813
3.8451,0.015154,0,0.015154
3.8465,0.022939,0,0.022939
3.848,0.033929,0,0.033929
3.8494,0.049046,0,0.049046
3.8508,0.069339,0,0.069339
3.8523,0.095873,0,0.095873
3.8537,0.12953,0,0.12953
3.8552,0.17101,0,0.17101
3.8566,0.22066,0,0.22066
3.858,0.27825,0.053209,0.22504
3.8595,0.34297,0.090731,0.25224
3.8609,0.41314,0.16385,0.24928
3.8624,0.48625,0.26399,0.22226
3.8638,0.55918,0.38138,0.1778
3.8652,0.62829,0.48783,0.14046
3.8667,0.68969,0.54252,0.14717
3.8681,0.73957,0.52115,0.21841
3.8696,0.77448,0.43321,0.34127
3.871,0.79217,0.31423,0.47794
3.8725,0.79135,0.20616,0.58519
3.8739,0.77204,0.12189,0.65015
3.8753,0.73549,0.077175,0.65832
3.8768,0.68408,0.0084094,0.67567
3.8782,0.62109,0,0.62109
3.8797,0.55053,0,0.55053
3.8811,0.47638,0,0.47638
3.8825,0.40235,0,0.40235
3.884,0.33166,0,0.33166
3.8854,0.2668,0,0.2668
3.8869,0.20952,0,0.20952
3.8883,0.16064,0,0.16064
3.8897,0.1202,0,0.1202
3.8912,0.087834,0,0.087834
3.8926,0.062756,0,0.062756
3.8941,0.044008,0,0.044008
3.8955,0.03058,0,0.03058
3.8969,0.021424,0,0.021424
3.8984,0.015715,0,0.015715
3.8998,0.012807,0,0.012807
3.9013,0.012251,0,0.012251
3.9027,0.013784,0.059458,-0.045674
3.9041,0.017262,0.086757,-0.069495
3.9056,0.022756,0.10612,-0.08336
3.907,0.030237,0.11621,-0.085974
3.9085,0.039747,0.11436,-0.074614
3.9099,0.051111,0.10937,-0.058256
3.9113,0.064571,0.11126,-0.046684
3.9128,0.07957,0.12334,-0.043773
3.9142,0.095613,0.14262,-0.047004
3.9157,0.11204,0.15737,-0.045324
3.9171,0.12805,0.15598,-0.027936
3.9186,0.14272,0.13613,0.006594
3.92,0.15514,0.10177,0.053364
3.9214,0.16443,0.071644,0.092785
3.9229,0.16997,0.021555,0.14841
3.9243,0.17135,0,0.17135
3.9258,0.16848,0,0.16848
3.9272,0.16156,0,0.16156
3.9286,0.15108,0,0.15108
3.9301,0.13775,0,0.13775
3.9315,0.1225,0,0.1225
3.933,0.10624,0,0.10624
3.9344,0.089861,0,0.089861
3.9358,0.074114,0,0.074114
3.9373,0.059612,0,0.059612
3.9387,0.04677,0,0.04677
3.9402,0.035785,0,0.035785
3.9416,0.026699,0,0.026699
3.943,0.019421,0,0.019421
3.9445,0.013772,0,0.013772
3.9459,0.0095283,0,0.0095283
3.9474,0.0064337,0,0.0064337
3.9488,0.0042355,0,0.0042355
3.9502,0.0027182,0,0.0027182
3.9517,0.0017001,0,0.0017001
3.9531,0.0010361,0,0.0010361
3.9546,0.00061678,0,0.00061678
3.956,0.00035846,0,0.00035846
3.9574,0.00020305,0,0.00020305
3.9589,0.00011207,0,0.00011207
3.9603,6.0258e-05,0,6.0258e-05
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,1.898e-06,0,1.898e-06
4.0064,3.5921e-05,0,3.5921e-05
4.0079,6.5747e-05,0,6.5747e-05
4.0093,0.00011723,0,0.00011723
4.0108,0.0002037,0,0.0002037
4.0122,0.00034498,0,0.00034498
4.0136,0.000571,0,0.000571
4.0151,0.00092193,0,0.00092193
4.0165,0.0014505,0,0.0014505
4.018,0.0022242,0,0.0022242
4.0194,0.003325,0,0.003325
4.0208,0.0048463,0,0.0048463
4.0223,0.0068975,0,0.0068975
4.0237,0.0095704,0,0.0095704
4.0252,0.012945,0,0.012945
4.0266,0.017245,0,0.017245
4.028,0.022405,0,0.022405
4.0295,0.028352,0,0.028352
4.0309,0.035137,0.0063498,0.028787
4.0324,0.042695,0.049464,-0.0067692
4.0338,0.050981,0.039128,0.011854
4.0352,0.059999,0.04787,0.012129
4.0367,0.069852,0,0.069852
4.0381,0.080809,0,0.080809
4.0396,0.093361,0,0.093361
4.041,0.10821,0,0.10821
4.0424,0.1263,0,0.1263
4.0439,0.14875,0,0.14875
4.0453,0.17676,0,0.17676
4.0468,0.21149,0,0.21149
4.0482,0.25374,0,0.25374
4.0497,0.30376,0,0.30376
4.0511,0.36104,0,0.36104
4.0525,0.42429,0,0.42429
4.054,0.49128,0,0.49128
4.0554,0.55889,0,0.55889
4.0569,0.62333,0,0.62333
4.0583,0.68059,0,0.68059
4.0597,0.72676,0,0.72676
4.0612,0.75852,0,0.75852
4.0626,0.77346,0,0.77346
4.0641,0.77021,0,0.77021
4.0655,0.74939,0,0.74939
4.0669,0.71272,0,0.71272
4.0684,0.66309,0,0.66309
4.0698,0.60419,0,0.60419
4.0713,0.5401,0,0.5401
4.0727,0.47489,0,0.47489
4.0741,0.41215,0,0.41215
4.0756,0.35462,0,0.35462
4.077,0.3041,0,0.3041
4.0785,0.2614,0,0.2614
4.0799,0.22662,0,0.22662
4.0813,0.19891,0,0.19891
4.0828,0.17701,0,0.17701
4.0842,0.1595,0,0.1595
4.0857,0.14498,0,0.14498
4.0871,0.13221,0,0.13221
4.0885,0.12026,0,0.12026
4.09,0.10851,0,0.10851
4.0914,0.096667,0.067235,0.029432
4.0929,0.084727,0.098805,-0.014077
4.0943,0.072866,0.13096,-0.058097
4.0958,0.061369,0.16255,-0.10119
4.0972,0.050567,0.19637,-0.1458
4.0986,0.040715,0.24905,-0.20834
4.1001,0.031835,0.32122,-0.28939
4.1015,0.024505,0.41691,-0.39241
4.103,0.01843,0.49666,-0.47823
4.1044,0.013594,0.50682,-0.49322
4.1058,0.009897,0.45381,-0.44392
4.1073,0.0072092,0.35673,-0.34952
4.1087,0.0054003,0.24847,-0.24307
4.1102,0.0043505,0.15707,-0.15272
4.1116,0.0039625,0.090482,-0.08652
4.113,0.0041749,0.049121,-0.044946
4.1145,0.0049321,0.011336,-0.006404
4.1159,0.0062084,0,0.0062084
4.1174,0.0079866,0,0.0079866
4.1188,0.010246,0,0.010246
4.1202,0.012951,0,0.012951
4.1217,0.016039,0,0.016039
4.1231,0.01938,0,0.01938
4.1246,0.022894,0,0.022894
4.126,0.026372,0,0.026372
4.1274,0.029625,0,0.029625
4.1289,0.032445,0,0.032445
4.1303,0.034646,0,0.034646
4.1318,0.036076,0,0.036076
4.1332,0.036632,0,0.036632
4.1346,0.036272,0,0.036272
4.1361,0.03502,0,0.03502
4.1375,0.03296,0,0.03296
4.139,0.03025,0,0.03025
4.1404,0.027073,0,0.027073
4.1419,0.023626,0,0.023626
4.1433,0.020103,0,0.020103
4.1447,0.016678,0,0.016678
4.1462,0.013493,0,0.013493
4.1476,0.010644,0,0.010644
4.1491,0.0081869,0,0.0081869
4.1505,0.0061383,0,0.0061383
4.1519,0.0044858,0,0.0044858
4.1534,0.0031999,0,0.0031999
4.1548,0.0022256,0,0.0022256
4.1563,0.0015089,0,0.0015089
4.1577,0.00099707,0,0.00099707
4.1591,0.00064197,0,0.00064197
4.1606,0.00040319,0,0.00040319
4.162,0.00024733,0,0.00024733
4.1635,0.00014786,0,0.00014786
4.1649,8.613e-05,0,8.613e-05
4.1663,4.8869e-05,0,4.8869e-05
4.1678,2.6998e-05,0,2.6998e-05
4.1692,1.4597e-05,0,1.4597e-05
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,2.5848e-05,0,2.5848e-05
4.175,4.7479e-05,0,4.7479e-05
4.1764,8.511e-05,0,8.511e-05
4.1779,0.00014917,0,0.00014917
4.1793,0.00025463,0,0.00025463
4.1807,0.00042342,0,0.00042342
4.1822,0.0006861,0,0.0006861
4.1836,0.0010836,0,0.0010836
4.1851,0.0016717,0,0.0016717
4.1865,0.0025147,0,0.0025147
4.188,0.0036862,0,0.0036862
4.1894,0.0052668,0,0.0052668
4.1908,0.0073358,0,0.0073358
4.1923,0.0099645,0,0.0099645
4.1937,0.013215,0,0.013215
4.1952,0.017076,0,0.017076
4.1966,0.021515,0,0.021515
4.198,0.026434,0,0.026434
4.1995,0.031676,0,0.031676
4.2009,0.037027,0,0.037027
4.2024,0.042223,0,0.042223
4.2038,0.046982,0,0.046982
4.2052,0.051032,0,0.051032
4.2067,0.054138,0,0.054138
4.2081,0.056127,0,0.056127
4.2096,0.056904,0,0.056904
4.211,0.056508,0,0.056508
4.2124,0.055059,0,0.055059
4.2139,0.052781,0,0.052781
4.2153,0.0499,0,0.0499
4.2168,0.04671,0,0.04671
4.2182,0.043489,0,0.043489
4.2196,0.040544,0,0.040544
4.2211,0.037957,0,0.037957
4.2225,0.035885,0,0.035885
4.224,0.034399,0,0.034399
4.2254,0.033536,0,0.033536
4.2268,0.033315,0,0.033315
4.2283,0.033783,0,0.033783
4.2297,0.035036,0,0.035036
4.2312,0.037233,0,0.037233
4.2326,0.040621,0,0.040621
4.2341,0.045473,0,0.045473
4.2355,0.052086,0,0.052086
4.2369,0.06074,0,0.06074
4.2384,0.071637,0,0.071637
4.2398,0.084861,0,0.084861
4.2413,0.10031,0,0.10031
4.2427,0.1176,0,0.1176
4.2441,0.13616,0,0.13616
4.2456,0.15517,0,0.15517
4.247,0.17368,0,0.17368
4.2485,0.19056,0,0.19056
4.2499,0.2047,0,0.2047
4.2513,0.21515,0,0.21515
4.2528,0.2211,0,0.2211
4.2542,0.2221,0,0.2221
4.2557,0.21794,0,0.21794
4.2571,0.20888,0,0.20888
4.2585,0.19553,0,0.19553
4.26,0.17874,0,0.17874
4.2614,0.15953,0,0.15953
4.2629,0.13899,0,0.13899
4.2643,0.11821,0,0.11821
4.2657,0.098135,0,0.098135
4.2672,0.07951,0,0.07951
4.2686,0.062863,0,0.062863
4.2701,0.048489,0,0.048489
4.2715,0.036508,0,0.036508
4.273,0.026827,0,0.026827
4.2744,0.01923,0,0.01923
4.2758,0.013444,0,0.013444
4.2773,0.0091646,0,0.0091646
4.2787,0.0060938,0,0.0060938
4.2802,0.0039589,0,0.0039589
4.2816,0.0025078,0,0.0025078
4.283,0.0015486,0,0.0015486
4.2845,0.00093188,0,0.00093188
4.2859,0.00054627,0,0.00054627
4.2874,0.0003027,0,0.0003027
4.2888,0.00016986,0,0.00016986
4.2902,9.2849e-05,0,9.2849e-05
4.2917,1.6078e-05,0,1.6078e-05
4.2931,1.2136e-08,0,1.2136e-08
4.2946,0,0.050813,-0.050813
4.296,0,0.075976,-0.075976
4.2974,0,0.1004,-0.1004
4.2989,0,0.11275,-0.11275
4.3003,0,0.10942,-0.10942
4.3018,0,0.087478,-0.087478
4.3032,0,0.069192,-0.069192
4.3046,0,0.014788,-0.014788
4.3061,0,0,-0
4.3075,0,0,-0
4.309,0,0,-0
4.3104,0,0,-0
4.3118,0,0,-0
4.3133,0,0,-0
4.3147,0,0,-0
4.3162,0,0,-0
4.3176,0,0,-0
4.3191,0,0,-0
4.3205,0,0,-0
4.3219,0,0,-0
4.3234,0,0,-0
4.3248,0,0,-0
4.3263,0,0,-0
4.3277,0,0,-0
4.3291,0,0,-0
4.3306,0,0,-0
4.332,0,0,-0
4.3335,0,0,-0
4.3349,0,0,-0
4.3363,0,0,-0
4.3378,0,0,-0
4.3392,0,0,-0
4.3407,0,0,-0
4.3421,0,0,-0
4.3435,0,0,-0
4.345,0,0,-0
4.3464,0,0,-0
4.3479,0,0,-0
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,0,0,-0
4.3536,0,0,-0
4.3551,0,0,-0
4.3565,0,0,-0
4.3579,0,0,-0
4.3594,0,0,-0
4.3608,0,0,-0
4.3623,0,0,-0
4.3637,0,0,-0
4.3652,0,0,-0
4.3666,0,0,-0
4.368,0,0,-0
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,0,0,-0
4.381,0,0,-0
4.3824,0,0,-0
4.3839,0,0,-0
4.3853,0,0,-0
4.3868,0,0,-0
4.3882,0,0,-0
4.3896,0,0,-0
4.3911,0,0,-0
4.3925,0,0,-0
4.394,0,0,-0
4.3954,0,0,-0
4.3968,0,0,-0
4.3983,0,0,-0
4.3997,0,0,-0
4.4012,0,0,-0
4.4026,0,0,-0
4.404,0,0,-0
4.4055,0,0,-0
4.4069,0,0,-0
4.4084,0,0,-0
4.4098,0,0,-0
4.4113,0,0,-0
4.4127,0,0,-0
4.4141,0,0,-0
4.4156,0,0,-0
4.417,0,0,-0
4.4185,0,0,-0
4.4199,0,0,-0
4.4213,0,0,-0
4.4228,0,0,-0
4.4242,0,0,-0
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,4.7954e-07,0,4.7954e-07
4.5049,9.4422e-07,0,9.4422e-07
4.5063,1.7258e-06,0,1.7258e-06
4.5078,3.0704e-06,0,3.0704e-06
4.5092,5.3192e-06,0,5.3192e-06
4.5107,8.9763e-06,0,8.9763e-06
4.5121,1.4799e-05,0,1.4799e-05
4.5135,2.3791e-05,0,2.3791e-05
4.515,3.7248e-05,0,3.7248e-05
4.5164,5.6813e-05,0,5.6813e-05
4.5179,8.4439e-05,0,8.4439e-05
4.5193,0.00012246,0,0.00012246
4.5207,0.00017317,0,0.00017317
4.5222,0.00024826,0,0.00024826
4.5236,0.00035224,0,0.00035224
4.5251,0.00047751,0,0.00047751
4.5265,0.00063908,0,0.00063908
4.5279,0.00084691,0,0.00084691
4.5294,0.0011146,0,0.0011146
4.5308,0.0014621,0,0.0014621
4.5323,0.0019172,0,0.0019172
4.5337,0.00252,0,0.00252
4.5351,0.0033218,0,0.0033218
4.5366,0.004384,0,0.004384
4.538,0.0057795,0,0.0057795
4.5395,0.0075874,0,0.0075874
4.5409,0.009891,0,0.009891
4.5424,0.012755,0,0.012755
4.5438,0.016212,0,0.016212
4.5452,0.020257,0,0.020257
4.5467,0.024834,0,0.024834
4.5481,0.029824,0,0.029824
4.5496,0.035036,0,0.035036
4.551,0.04022,0,0.04022
4.5524,0.04509,0,0.04509
4.5539,0.049344,0,0.049344
4.5553,0.05268,0,0.05268
4.5568,0.054852,0,0.054852
4.5582,0.055702,0,0.055702
4.5596,0.055161,0,0.055161
4.5611,0.053263,0,0.053263
4.5625,0.050131,0,0.050131
4.564,0.045992,0,0.045992
4.5654,0.041165,0,0.041165
4.5668,0.03592,0,0.03592
4.5683,0.030578,0,0.030578
4.5697,0.02542,0,0.02542
4.5712,0.020682,0,0.020682
4.5726,0.016537,0,0.016537
4.574,0.013104,0,0.013104
4.5755,0.010457,0,0.010457
4.5769,0.0086489,0,0.0086489
4.5784,0.0076954,0,0.0076954
4.5798,0.0076034,0,0.0076034
4.5812,0.0083851,0,0.0083851
4.5827,0.010053,0,0.010053
4.5841,0.012627,0,0.012627
4.5856,0.016089,0,0.016089
4.587,0.020393,0,0.020393
4.5885,0.025448,0,0.025448
4.5899,0.031106,0,0.031106
4.5913,0.037153,0,0.037153
4.5928,0.043297,0,0.043297
4.5942,0.049204,0,0.049204
4.5957,0.054509,0,0.054509
4.5971,0.058889,0,0.058889
4.5985,0.061995,0,0.061995
4.6,0.063612,0,0.063612
4.6014,0.063625,0,0.063625
4.6029,0.062034,0,0.062034
4.6043,0.058955,0,0.058955
4.6057,0.054595,0,0.054595
4.6072,0.04928,0,0.04928
4.6086,0.04336,0,0.04336
4.6101,0.037185,0,0.037185
4.6115,0.031079,0,0.031079
4.6129,0.025337,0,0.025337
4.6144,0.020234,0,0.020234
4.6158,0.015794,0,0.015794
4.6173,0.01215,0,0.01215
4.6187,0.0093447,0,0.0093447
4.6201,0.0074114,0,0.0074114
4.6216,0.0063577,0,0.0063577
4.623,0.0062331,0,0.0062331
4.6245,0.007132,0,0.007132
4.6259,0.009212,0,0.009212
4.6273,0.01271,0,0.01271
4.6288,0.017875,0,0.017875
4.6302,0.025009,0,0.025009
4.6317,0.034409,0,0.034409
4.6331,0.046338,0,0.046338
4.6346,0.060953,0,0.060953
4.636,0.078176,0,0.078176
4.6374,0.097727,0,0.097727
4.6389,0.11912,0,0.11912
4.6403,0.14152,0,0.14152
4.6418,0.16387,0,0.16387
4.6432,0.18493,0,0.18493
4.6446,0.20343,0,0.20343
4.6461,0.21812,0,0.21812
4.6475,0.22791,0,0.22791
4.649,0.23208,0,0.23208
4.6504,0.23035,0,0.23035
4.6518,0.22286,0,0.22286
4.6533,0.21016,0,0.21016
4.6547,0.19312,0,0.19312
4.6562,0.17296,0,0.17296
4.6576,0.15099,0,0.15099
4.659,0.12846,0,0.12846
4.6605,0.10651,0,0.10651
4.6619,0.086086,0,0.086086
4.6634,0.067817,0,0.067817
4.6648,0.052065,0,0.052065
4.6662,0.038947,0,0.038947
4.6677,0.028383,0,0.028383
4.6691,0.020184,0,0.020184
4.6706,0.013987,0,0.013987
4.672,0.0094423,0,0.0094423
4.6734,0.0062082,0,0.0062082
4.6749,0.0039773,0,0.0039773
4.6763,0.0024888,0,0.0024888
4.6778,0.001517,0,0.001517
4.6792,0.00090034,0,0.00090034
4.6807,0.0005201,0,0.0005201
4.6821,0.00029305,0,0.00029305
4.6835,0.00016136,0,0.00016136
4.685,8.6499e-05,0,8.6499e-05
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0.075528,-0.075528
4.6951,0,0.10168,-0.10168
4.6965,0,0.12501,-0.12501
4.6979,0,0.13204,-0.13204
4.6994,0,0.11521,-0.11521
4.7008,0,0.10337,-0.10337
4.7023,0,0.018885,-0.018885
4.7037,0,0,-0
4.7051,0,0,-0
4.7066,0,0,-0
4.708,0,0,-0
4.7095,0,0,-0
4.7109,0,0,-0
4.7123,0.00012462,0,0.00012462
4.7138,0.00023267,0,0.00023267
4.7152,0.00042287,0,0.00042287
4.7167,0.00075044,0,0.00075044
4.7181,0.0013001,0,0.0013001
4.7195,0.0021922,0,0.0021922
4.721,0.0035989,0,0.0035989
4.7224,0.0057547,0,0.0057547
4.7239,0.0089852,0,0.0089852
4.7253,0.013674,0,0.013674
4.7268,0.020265,0,0.020265
4.7282,0.029258,0,0.029258
4.7296,0.041159,0,0.041159
4.7311,0.056498,0,0.056498
4.7325,0.075553,0,0.075553
4.734,0.098439,0,0.098439
4.7354,0.12498,0,0.12498
4.7368,0.15467,0,0.15467
4.7383,0.18656,0,0.18656
4.7397,0.21928,0,0.21928
4.7412,0.25119,0,0.25119
4.7426,0.28044,0,0.28044
4.744,0.30512,0,0.30512
4.7455,0.32348,0,0.32348
4.7469,0.33424,0,0.33424
4.7484,0.33661,0,0.33661
4.7498,0.33041,0,0.33041
4.7512,0.31598,0,0.31598
4.7527,0.29449,0.044839,0.24965
4.7541,0.2675,0.093455,0.17404
4.7556,0.23681,0.12934,0.10747
4.757,0.20429,0.16427,0.04002
4.7584,0.17176,0.179,-0.0072424
4.7599,0.14073,0.17008,-0.029344
4.7613,0.11237,0.14156,-0.029187
4.7628,0.087424,0.10258,-0.015158
4.7642,0.066281,0.069318,-0.0030369
4.7657,0.049001,0.028378,0.020623
4.7671,0.035298,0,0.035298
4.7685,0.024769,0,0.024769
4.77,0.016927,0,0.016927
4.7714,0.011284,0,0.011284
4.7729,0.007336,0,0.007336
4.7743,0.0046449,0,0.0046449
4.7757,0.0028634,0,0.0028634
4.7772,0.0017189,0,0.0017189
4.7786,0.0010098,0,0.0010098
4.7801,0.00057935,0,0.00057935
4.7815,0.0003262,0,0.0003262
4.7829,0.0001833,0,0.0001833
4.7844,1.6549e-05,0,1.6549e-05
4.7858,2.7349e-05,0,2.7349e-05
4.7873,4.399e-05,0,4.399e-05
4.7887,6.8897e-05,0,6.8897e-05
4.7901,0.0001051,0,0.0001051
4.7916,0.00015644,0,0.00015644
4.793,0.000227,0,0.000227
4.7945,0.0003208,0,0.0003208
4.7959,0.00044167,0,0.00044167
4.7973,0.00059251,0,0.00059251
4.7988,0.00077521,0,0.00077521
4.8002,0.00098814,0,0.00098814
4.8017,0.0012273,0,0.0012273
4.8031,0.0014854,0,0.0014854
4.8045,0.0017521,0,0.0017521
4.806,0.0020139,0,0.0020139
4.8074,0.0022557,0,0.0022557
4.8089,0.0024623,0,0.0024623
4.8103,0.0026197,0,0.0026197
4.8118,0.0027155,0,0.0027155
4.8132,0.0027427,0,0.0027427
4.8146,0.0026999,0,0.0026999
4.8161,0.0025902,0,0.0025902
4.8175,0.0024217,0,0.0024217
4.819,0.0022058,0,0.0022058
4.8204,0.001958,0,0.001958
4.8218,0.0016939,0,0.0016939
4.8233,0.0014279,0,0.0014279
4.8247,0.0011729,0,0.0011729
4.8262,0.00093905,0,0.00093905
4.8276,0.00073261,0,0.00073261
4.829,0.00055685,0,0.00055685
4.8305,0.00041229,0,0.00041229
4.8319,0.00029768,0,0.00029768
4.8334,0.00020949,0,0.00020949
4.8348,0.00014361,0,0.00014361
4.8362,9.5872e-05,0,9.5872e-05
4.8377,6.2332e-05,0,6.2332e-05
4.8391,3.9585e-05,0,3.9585e-05
4.8406,2.4483e-05,0,2.4483e-05
4.842,1.4742e-05,0,1.4742e-05
4.8434,8.6383e-06,0,8.6383e-06
4.8449,4.9395e-06,0,4.9395e-06
4.8463,2.7576e-06,0,2.7576e-06
4.8478,1.4984e-06,0,1.4984e-06
4.8492,2.1573e-07,0,2.1573e-07
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0,-0
4.8564,0,0,-0
4.8579,0,0,-0
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie/expXRD_fit_spstrnmf6_weight.csv <==
28.7,0,1.1756
36.5,0,0.91668
45,0,0.77602
53.1,0,0.61861
61.3,0,0.5239
68.3,0,0.58414
76.7,0,0.96407
84.1,0,1.0701
93.7,0,1.0953
94.3,0,0.9896
109.2,0,0.82126
117.5,0.965,0.44082
123.7,0.971,0
134.6,4.43,1.0691
140.8,8.15,4.4904
146.8,9.89,6.3703
155.3,10.1,7.7559
163.2,13.3,9.21
170.2,15.6,11.278
177.9,18.8,14.137
186.9,29.6,19.62
192.1,29.6,25.638
205,34.7,31.249
211,38.5,37.304
219.1,41.1,41.152
228,41.9,43.883
235,42.5,45.074
243.7,43.3,45.074
250.3,20.3,30.518
257.7,2.28,8.704
266.1,0.32,1.0319
270.8,0.0719,0.40136
282.7,0.0525,0.23759
289.6,0,0.1443
298.7,0,0.17103
303.5,0,0.25208
313,0,0.19027
321.3,0,0.18965
328,0,0.16101
337.8,0,0.15255
344.5,0,0.19098
354.7,0,0.24373
363.1,0,0.26985


==> figures/data/20230322/expXRD_Jamie_offset/data_background.csv <==
200,17700,17038,17104,17048,16602,16385,16068,15969,15995,15874,15774,15757,15668,15709,15624,15469,15497,15670,15653,15588,15611,15641,15696,15783,15671,15755,15803,15903,15979,16255,16622,16835,17030,17333,17569,17573,17617,17513,17318,17281,17413,17468,17508
201,17689,16972,17037,16917,16655,16285,16105,15979,15905,15834,15814,15700,15724,15606,15601,15477,15528,15669,15593,15588,15587,15593,15682,15726,15730,15775,15777,15863,15960,16305,16643,16871,17071,17228,17563,17601,17559,17461,17236,17205,17292,17448,17425
202,17560,16902,16947,16889,16388,16222,15945,15968,15899,15759,15726,15673,15623,15533,15415,15406,15483,15614,15465,15456,15538,15590,15563,15648,15637,15741,15805,15784,15883,16154,16629,16750,16993,17176,17386,17414,17531,17437,17128,17144,17198,17359,17490
203,17555,16906,16953,16950,16609,16264,15961,15904,15892,15748,15743,15559,15581,15544,15516,15487,15493,15615,15580,15467,15507,15559,15638,15683,15691,15752,15746,15846,15893,16245,16617,16771,16990,17276,17543,17525,17535,17445,17170,17183,17296,17377,17518
204,17457,16795,16962,16851,16517,16227,15971,15906,15907,15819,15771,15661,15636,15597,15517,15452,15492,15624,15560,15497,15577,15636,15661,15666,15696,15701,15805,15747,15903,16234,16541,16821,17003,17239,17543,17558,17552,17367,17217,17160,17327,17448,17472
205,17505,16923,16810,16824,16466,16147,15964,15868,15851,15736,15688,15585,15647,15578,15514,15433,15452,15607,15515,15399,15463,15619,15601,15632,15683,15663,15761,15775,15937,16196,16596,16802,17030,17227,17488,17500,17535,17356,17144,17178,17262,17357,17434
206,17392,16801,16814,16732,16418,16112,15872,15818,15743,15690,15737,15525,15585,15465,15424,15415,15335,15539,15476,15400,15370,15469,15593,15568,15584,15662,15669,15740,15855,16165,16606,16688,16882,17173,17420,17347,17463,17299,17145,17063,17153,17334,17349
207,17404,16652,16850,16666,16354,16046,15826,15736,15749,15605,15608,15510,15532,15501,15363,15417,15370,15491,15475,15313,15434,15421,15554,15566,15533,15563,15645,15699,15852,16074,16595,16728,16805,17096,17385,17382,17414,17240,17020,17132,17157,17305,17359
208,17435,16715,16817,16723,16395,16117,15945,15772,15834,15702,15667,15563,15530,15590,15432,15454,15439,15564,15524,15389,15452,15496,15598,15637,15622,15729,15701,15693,15894,16174,16591,16786,16972,17256,17465,17499,17601,17377,17174,17168,17235,17404,17435
209,17321,16640,16787,16675,16322,16079,15837,15766,15727,15676,15658,15568,15575,15491,15396,15467,15340,15494,15411,15387,15440,15481,15521,15513,15616,15587,15670,15699,15814,16152,16525,16719,16927,17264,17363,17454,17458,17432,17106,17022,17187,17312,17338
210,17317,16684,16721,16603,16365,15973,15870,15775,15716,15613,15593,15518,15480,15510,15444,15397,15355,15539,15474,15424,15401,15502,15569,15545,15548,15662,15659,15774,15901,16137,16600,16686,16926,17119,17396,17385,17530,17342,17077,17149,17168,17387,17329
211,17311,16580,16782,16540,16312,16047,15858,15728,15717,15664,15669,15555,15464,15550,15419,15357,15342,15504,15460,15441,15402,15524,15554,15535,15536,15643,15627,15739,15857,16133,16564,16721,16882,17193,17387,17416,17503,17308,17044,17092,17201,17307,17378
212,17261,16653,16701,16584,16313,16051,15844,15693,15678,15568,15609,15523,15511,15440,15300,15377,15387,15527,15460,15360,15410,15490,15518,15586,15537,15672,15688,15711,15792,16097,16535,16649,16901,17186,17397,17397,17451,17259,17092,17138,17174,17316,17369
213,17232,16549,16696,16552,16282,15962,15746,15717,15686,15559,15609,15541,15478,15449,15388,15324,15335,15496,15404,15367,15389,15452,15500,15550,15501,15597,15554,15693,15807,16043,16509,16705,16871,17142,17341,17423,17450,17299,17093,17072,17170,17292,17378
214,17126,16417,16558,16409,16082,15801,15656,15555,15552,15416,15330,15364,15367,15324,15304,15227,15172,15313,15287,15297,15138,15313,15367,15384,15364,15408,15519,15529,15678,15995,16428,16590,16669,17017,17208,17167,17281,17142,16978,16989,16995,17181,17219
215,17046,16529,16525,16442,16159,15897,15678,15575,15662,15382,15517,15443,15355,15340,15330,15340,15241,15466,15378,15342,15295,15362,15435,15473,15493,15607,15546,15627,15764,16039,16475,16586,16747,17112,17295,17305,17383,17281,17042,16978,17103,17247,17294
216,17058,16440,16491,16410,16128,15867,15651,15518,15538,15440,15487,15353,15300,15296,15255,15244,15228,15427,15271,15249,15263,15336,15417,15457,15406,15518,15498,15525,15600,15876,16397,16493,16751,17100,17258,17269,17271,17148,16966,16979,17070,17166,17274
217,16992,16372,16465,16399,16123,15834,15615,15547,15534,15461,15454,15392,15345,15269,15274,15255,15281,15382,15330,15287,15174,15297,15364,15345,15404,15449,15432,15540,15641,16022,16400,16626,16698,17011,17216,17240,17320,17130,16976,16981,17030,17141,17251
218,17062,16444,16555,16481,16138,15922,15699,15530,15651,15501,15506,15485,15436,15401,15300,15309,15294,15483,15379,15337,15268,15379,15439,15427,15455,15553,15511,15646,15764,16005,16503,16603,16819,17079,17344,17367,17324,17221,17013,17004,17203,17284,17316
219,16883,16245,16276,16233,15851,15741,15490,15420,15436,15228,15281,15237,15205,15157,15104,15092,15130,15210,15163,15146,15067,15140,15252,15240,15283,15311,15326,15377,15526,15858,16262,16376,16563,16837,17095,17129,17152,17017,16776,16757,16958,17087,17065
220,17006,16402,16464,16425,16098,15848,15638,15515,15570,15444,15514,15403,15367,15254,15248,15275,15305,15488,15376,15321,15233,15321,15414,15418,15415,15519,15541,15535,15705,16012,16427,16536,16781,17042,17297,17342,17297,17177,16950,16970,17065,17181,17238
221,16817,16204,16271,16143,15874,15598,15378,15385,15337,15260,15235,15114,15138,15134,15095,15100,15016,15225,15121,15024,15004,15140,15179,15188,15185,15286,15312,15375,15424,15792,16210,16362,16579,16746,16989,17071,17125,16921,16754,16766,16892,16964,17010
222,16902,16193,16317,16198,15899,15703,15512,15411,15415,15286,15338,15285,15152,15229,15109,15088,15053,15330,15130,15192,15091,15269,15237,15216,15304,15356,15348,15382,15587,15849,16256,16416,16581,16845,17084,17181,17161,17045,16821,16826,16992,17066,17072
223,16651,16126,16200,16143,15832,15592,15418,15269,15311,15179,15216,15147,15095,15067,15088,15052,15056,15189,15112,15037,15055,15145,15158,15218,15211,15255,15318,15357,15489,15793,16203,16400,16548,16788,17099,17060,17098,16954,16728,16750,16884,16924,17029
224,16599,16044,16147,16076,15753,15569,15342,15200,15294,15148,15180,15089,15072,14974,14974,14907,14957,15158,15091,14944,15003,15018,15045,15098,15102,15180,15196,15267,15389,15760,16096,16209,16451,16689,16910,16948,17006,16917,16649,16715,16702,16863,16920
225,16562,15994,16052,15976,15686,15457,15298,15206,15225,15126,15153,15089,14977,14952,14920,14888,14950,15078,15079,14959,14982,15070,15040,15139,15098,15227,15235,15248,15344,15722,16037,16212,16457,16700,16960,16984,17045,16885,16636,16630,16702,16856,16872
226,16269,15813,15918,15820,15556,15258,15161,14986,14996,14914,14946,14831,14840,14873,14845,14788,14737,14840,14838,14842,14845,14830,14860,14977,14930,15000,15038,15148,15180,15561,15935,16079,16296,16591,16834,16831,16842,16742,16449,16439,16587,16684,16669
227,16266,15843,15917,15852,15555,15271,15104,15053,15072,14971,14947,14937,14876,14840,14853,14754,14800,14898,14878,14798,14866,14930,14939,14970,14979,15007,15057,15097,15224,15589,16014,16098,16287,16589,16863,16779,16910,16725,16486,16591,16594,16668,16735
228,16355,15841,15960,15876,15523,15365,15148,15102,15104,14914,14994,14911,14859,14876,14831,14842,14851,14947,14884,14830,14864,14938,14930,15017,14996,15067,15082,15168,15210,15630,15949,16108,16329,16620,16846,16876,16921,16741,16533,16565,16621,16716,16767
229,16308,15808,15925,15802,15534,15291,15157,15015,15022,14899,14972,14897,14885,14913,14825,14820,14824,14911,14890,14826,14859,14883,14980,14970,14990,15058,15051,15149,15205,15601,16018,16192,16357,16588,16874,16823,16925,16741,16553,16544,16601,16718,16739
230,16242,15801,15882,15849,15549,15297,15158,15060,15095,14940,14994,14873,14934,14939,14858,14856,14815,14935,14906,14813,14921,14941,15007,15001,14960,15067,15086,15174,15249,15596,16030,16168,16346,16616,16867,16944,16957,16785,16536,16588,16660,16752,16786
231,16086,15708,15758,15701,15409,15127,14987,14949,14950,14835,14869,14796,14811,14780,14704,14656,14664,14824,14765,14673,14764,14814,14825,14849,14900,14949,14901,15034,15077,15478,15882,16067,16193,16489,16758,16704,16791,16620,16404,16404,16510,16604,16630
232,16255,15729,15775,15708,15403,15232,15081,14940,15011,14864,14873,14824,14799,14790,14725,14722,14717,14864,14810,14790,14818,14818,14896,14875,14865,15010,15027,15051,15159,15486,15898,16011,16234,16503,16789,16802,16836,16667,16469,16446,16508,16638,16681
233,16111,15614,15746,15624,15322,15150,14970,14862,14891,14784,14771,14741,14773,14795,14686,14639,14627,14814,14763,14649,14743,14753,14859,14783,14826,14851,14932,14988,15116,15437,15868,15985,16195,16465,16737,16724,16769,16606,16407,16391,16441,16623,16566
234,15942,15545,15608,15560,15322,15126,14921,14826,14929,14735,14780,14702,14723,14667,14606,14595,14625,14724,14709,14666,14692,14730,14772,14815,14776,14878,14877,14922,15089,15378,15826,15972,16172,16449,16694,16723,16708,16520,16354,16377,16451,16559,16524
235,15980,15578,15647,15541,15293,15086,14930,14826,14873,14780,14770,14690,14728,14670,14604,14581,14631,14780,14717,14634,14671,14735,14776,14767,14805,14883,14917,14934,15059,15391,15794,15962,16139,16448,16676,16659,16721,16536,16315,16338,16436,16512,16567
236,14883,14373,14484,14411,14097,13939,13736,13689,13697,13603,13608,13549,13548,13502,13461,13502,13483,13603,13548,13530,13511,13591,13618,13603,13675,13683,13765,13780,13913,14208,14691,14903,15056,15366,15581,15611,15629,15511,15310,15290,15356,15419,15469
237,15506,15019,15119,15029,14719,14605,14376,14263,14408,14230,14241,14189,14266,14196,14121,14121,14164,14229,14190,14141,14130,14242,14259,14269,14296,14385,14413,14422,14546,14934,15363,15533,15678,15973,16263,16206,16293,16115,15879,15880,15974,16058,16099
238,15587,15263,15373,15271,14964,14785,14636,14547,14587,14512,14503,14394,14435,14366,14364,14397,14358,14482,14463,14435,14351,14478,14500,14515,14567,14580,14652,14691,14806,15188,15568,15766,15903,16192,16451,16466,16544,16339,16118,16098,16205,16302,16332
239,15449,15042,15102,15034,14760,14576,14373,14336,14366,14229,14296,14193,14241,14168,14129,14109,14148,14268,14223,14156,14144,14244,14257,14329,14324,14404,14449,14444,14596,14927,15339,15529,15651,15955,16212,16213,16308,16062,15879,15871,15992,16042,16096
240,14844,14428,14482,14464,14147,13984,13809,13746,13771,13641,13717,13650,13584,13535,13551,13514,13536,13669,13624,13573,13552,13641,13694,13696,13730,13755,13815,13864,13988,14334,14785,14972,15134,15429,15672,15689,15732,15545,15365,15334,15452,15516,15564
241,15454,15062,15132,15058,14732,14600,14456,14353,14423,14274,14288,14229,14253,14165,14170,14153,14141,14274,14274,14213,14191,14260,14336,14326,14362,14416,14452,14525,14635,14943,15373,15576,15808,16097,16269,16308,16377,16161,15916,15937,16044,16094,16128
242,15504,15261,15352,15265,14965,14825,14609,14562,14567,14521,14515,14449,14430,14410,14378,14370,14384,14514,14508,14441,14373,14487,14528,14544,14588,14637,14657,14723,14844,15223,15634,15796,15940,16239,16473,16522,16556,16343,16164,16132,16214,16280,16348
243,14932,14565,14586,14546,14252,14046,13929,13844,13866,13799,13774,13754,13703,13687,13636,13657,13678,13812,13734,13722,13632,13753,13820,13830,13870,13910,13945,13959,14097,14464,14889,15087,15222,15495,15752,15768,15866,15650,15443,15411,15517,15611,15668
244,15158,14754,14812,14746,14506,14319,14105,14064,14101,13949,14024,13964,13969,13918,13898,13872,13929,14013,13965,13901,13921,13985,14051,14107,14082,14128,14150,14212,14383,14696,15132,15350,15505,15755,16018,16054,16121,15947,15706,15728,15782,15877,15908
245,15292,15009,15052,14997,14713,14516,14358,14281,14323,14227,14217,14196,14163,14164,14133,14100,14146,14279,14195,14170,14168,14231,14243,14322,14370,14357,14453,14447,14593,14944,15376,15539,15723,15985,16238,16226,16336,16154,15874,15877,15964,16065,16135
246,15384,15099,15168,15062,14801,14642,14463,14379,14425,14357,14347,14316,14274,14256,14225,14213,14268,14388,14338,14303,14310,14337,14379,14408,14458,14492,14495,14573,14703,15013,15470,15676,15813,16101,16346,16342,16427,16218,16023,15954,16128,16148,16180
247,14937,14521,14595,14531,14307,14103,13957,13867,13912,13808,13853,13782,13769,13706,13682,13679,13729,13862,13796,13726,13746,13807,13863,13876,13890,13948,13982,14033,14148,14554,14937,15134,15266,15573,15828,15823,15914,15768,15520,15485,15580,15657,15706
248,15040,14657,14731,14674,14396,14240,14050,14016,14003,13895,13934,13896,13879,13869,13819,13817,13850,13971,13890,13904,13860,13939,13977,14016,14019,14109,14080,14135,14289,14671,15076,15244,15418,15718,15983,15945,16065,15834,15617,15607,15682,15799,15788
249,15348,15060,15113,15032,14795,14644,14482,14386,14429,14304,14370,14309,14272,14230,14227,14251,14277,14386,14357,14280,14291,14361,14403,14449,14488,14522,14531,14580,14758,15073,15491,15677,15864,16162,16389,16385,16477,16257,16022,16062,16101,16178,16235
250,15282,14967,15038,14924,14715,14533,14399,14277,14350,14252,14288,14193,14202,14179,14155,14124,14134,14325,14258,14184,14143,14204,14307,14323,14357,14404,14408,14463,14538,14925,15319,15538,15738,15986,16234,16203,16272,16127,15919,15882,15999,16028,16063
251,14594,14227,14289,14216,13980,13804,13656,13617,13617,13529,13579,13503,13463,13474,13455,13434,13438,13602,13536,13484,13472,13547,13581,13596,13620,13707,13735,13755,13905,14239,14683,14874,15024,15332,15569,15577,15671,15464,15225,15211,15319,15388,15399
252,15077,14792,14874,14778,14548,14398,14216,14146,14186,14086,14115,14055,14026,14032,13993,14018,14061,14157,14102,14016,14069,14127,14143,14195,14226,14253,14319,14346,14489,14842,15268,15442,15607,15921,16170,16174,16191,16063,15844,15800,15900,15973,16006
253,15137,14862,14972,14858,14599,14469,14314,14252,14225,14194,14228,14121,14141,14137,14066,14104,14133,14241,14189,14132,14139,14185,14275,14280,14311,14355,14382,14442,14575,14926,15348,15548,15696,16004,16253,16217,16272,16108,15900,15834,15936,16040,16031
254,15326,14983,15051,14976,14719,14549,14406,14371,14385,14286,14314,14283,14239,14227,14167,14203,14251,14362,14304,14203,14220,14283,14345,14400,14384,14451,14496,14530,14653,14991,15408,15637,15764,16090,16327,16315,16351,16164,15978,15932,16066,16102,16140
255,14657,14289,14351,14264,14040,13867,13725,13681,13692,13629,13662,13573,13543,13537,13508,13509,13558,13654,13640,13565,13552,13598,13679,13694,13707,13804,13821,13869,13997,14358,14772,14973,15109,15406,15682,15673,15710,15569,15335,15321,15434,15487,15498
256,14934,14550,14630,14612,14338,14133,14021,13964,13992,13905,13929,13897,13837,13817,13815,13818,13859,13943,13933,13863,13889,13927,13980,13983,14062,14078,14093,14181,14311,14645,15114,15260,15442,15737,15961,15962,16013,15857,15661,15585,15692,15771,15784
257,15174,14866,14960,14885,14611,14499,14326,14286,14321,14213,14291,14196,14180,14177,14134,14186,14168,14288,14251,14189,14209,14230,14283,14336,14378,14405,14440,14506,14603,14997,15366,15559,15729,16063,16287,16299,16354,16151,15986,15916,15975,16096,16116
258,15069,14734,14800,14758,14490,14310,14191,14146,14154,14036,14082,14049,13994,14007,14008,13996,14023,14139,14068,14018,14008,14079,14138,14176,14169,14244,14265,14359,14464,14826,15186,15414,15561,15884,16097,16068,16159,16009,15787,15742,15825,15923,15908
259,14608,14226,14323,14271,14051,13852,13722,13667,13689,13610,13627,13611,13542,13523,13517,13512,13545,13674,13636,13539,13605,13657,13688,13715,13723,13819,13824,13907,14048,14391,14776,14988,15139,15447,15676,15684,15790,15567,15370,15314,15464,15503,15528
260,15031,14694,14788,14706,14497,14286,14154,14095,14127,14030,14078,14062,14012,13982,13999,14019,14001,14155,14076,14055,14002,14121,14140,14189,14190,14231,14270,14388,14519,14831,15235,15458,15610,15873,16127,16149,16213,16034,15820,15787,15846,15951,15966
261,15167,14882,14961,14917,14658,14490,14344,14300,14332,14242,14265,14233,14214,14198,14158,14203,14217,14314,14286,14225,14197,14268,14331,14383,14411,14438,14472,14534,14654,15048,15404,15580,15773,16029,16292,16314,16378,16178,15950,15906,15995,16085,16090
262,14707,14337,14419,14379,14133,13959,13846,13761,13755,13700,13755,13694,13652,13677,13648,13661,13660,13795,13734,13663,13696,13728,13815,13814,13832,13875,13932,14012,14103,14464,14849,15062,15210,15515,15772,15774,15834,15666,15453,15403,15473,15591,15601
263,14885,14482,14545,14517,14264,14106,13961,13888,13962,13843,13884,13853,13837,13826,13818,13790,13836,13927,13924,13837,13831,13899,13973,13997,14018,14091,14106,14145,14280,14650,15031,15276,15448,15682,16000,16012,16001,15869,15653,15630,15712,15784,15769
264,15030,14624,14695,14635,14445,14245,14082,14060,14087,14027,14055,14007,13975,13961,13953,13952,13981,14130,14069,14009,14012,14037,14145,14150,14174,14206,14263,14314,14444,14844,15226,15447,15577,15876,16118,16116,16171,15983,15806,15742,15828,15881,15904
265,14997,14722,14830,14780,14546,14376,14224,14149,14197,14133,14154,14128,14078,14117,14064,14060,14069,14212,14146,14102,14093,14163,14230,14270,14260,14261,14348,14433,14536,14895,15282,15485,15668,15929,16165,16170,16226,16038,15869,15825,15884,15944,15973
266,14736,14334,14385,14344,14138,13944,13828,13750,13785,13698,13758,13699,13708,13685,13665,13663,13657,13825,13782,13669,13730,13767,13800,13849,13854,13931,13938,14004,14118,14509,14930,15110,15275,15575,15839,15805,15861,15698,15479,15447,15551,15610,15646
267,14700,14362,14426,14357,14165,13959,13866,13790,13825,13738,13756,13758,13745,13722,13690,13713,13704,13821,13766,13733,13738,13791,13839,13878,13899,13942,13970,14046,14148,14509,14938,15144,15290,15585,15849,15846,15937,15763,15534,15441,15555,15628,15642
268,15037,14702,14777,14699,14482,14320,14222,14131,14173,14101,14141,14089,14063,14050,14040,14042,14068,14217,14154,14077,14076,14152,14238,14258,14279,14303,14351,14408,14563,14898,15303,15525,15636,15932,16201,16201,16267,16056,15842,15828,15916,15972,15972
269,14946,14617,14700,14657,14436,14264,14141,14064,14108,14012,14062,14020,13997,13961,13965,13980,13976,14152,14090,14007,14019,14071,14165,14160,14193,14225,14274,14343,14433,14847,15232,15383,15618,15864,16137,16126,16189,15990,15790,15754,15832,15882,15886
270,14430,14038,14131,14100,13841,13680,13566,13518,13524,13423,13474,13433,13417,13420,13391,13388,13406,13540,13499,13418,13462,13485,13576,13556,13616,13657,13681,13741,13893,14270,14658,14835,15018,15330,15597,15581,15656,15444,15225,15182,15290,15355,15384
271,14852,14538,14620,14563,14316,14191,14038,13984,14024,13954,13996,13945,13939,13947,13909,13914,13883,14059,14013,13935,13951,13997,14082,14077,14104,14139,14210,14271,14400,14739,15178,15380,15534,15820,16075,16082,16154,15959,15714,15707,15790,15837,15851
272,14853,14597,14656,14640,14407,14278,14099,14039,14095,14014,14052,13993,13998,13963,13976,13998,13960,14117,14070,14027,14029,14083,14143,14169,14150,14228,14285,14358,14448,14796,15218,15388,15595,15887,16128,16121,16199,16008,15796,15759,15836,15863,15914
273,14957,14644,14730,14623,14443,14303,14157,14111,14133,14051,14084,14026,14033,14018,13997,14061,14019,14173,14139,14052,14076,14106,14218,14206,14213,14288,14348,14370,14495,14850,15298,15448,15632,15922,16203,16177,16241,16071,15832,15828,15863,15957,15964
274,14454,14072,14174,14095,13882,13753,13601,13547,13583,13487,13538,13484,13460,13455,13446,13461,13419,13627,13539,13515,13508,13546,13639,13610,13648,13709,13753,13818,13939,14283,14689,14877,15067,15380,15618,15645,15687,15498,15262,15256,15345,15388,15423
275,14631,14349,14453,14396,14151,14010,13886,13824,13859,13817,13854,13793,13785,13769,13758,13773,13788,13954,13845,13791,13832,13878,13921,13937,13975,14022,14083,14151,14242,14590,15017,15216,15396,15732,15954,15949,16009,15859,15609,15593,15682,15725,15759
276,14871,14568,14652,14566,14380,14240,14100,14019,14066,14017,14052,13988,14006,13979,13936,13973,13983,14121,14055,14010,14014,14086,14135,14159,14175,14254,14257,14337,14418,14799,15231,15414,15553,15906,16129,16114,16178,16009,15791,15764,15822,15869,15877
277,14871,14548,14616,14542,14355,14203,14048,14007,14046,13984,14046,14001,13970,13953,13927,13940,13932,14107,14044,13977,13996,14023,14121,14129,14128,14196,14252,14311,14445,14766,15171,15354,15559,15852,16090,16077,16148,15972,15762,15707,15786,15857,15836
278,14348,14008,14063,14008,13804,13672,13536,13454,13507,13466,13480,13449,13422,13426,13390,13411,13438,13570,13503,13463,13438,13511,13566,13604,13598,13685,13723,13770,13878,14266,14695,14865,15055,15340,15629,15591,15650,15468,15260,15247,15300,15348,15384
279,14777,14393,14476,14408,14189,14078,13956,13873,13914,13875,13898,13858,13836,13817,13838,13814,13836,13985,13898,13812,13876,13917,13968,14008,14052,14056,14111,14166,14317,14657,15059,15272,15431,15732,15982,15966,16052,15859,15642,15601,15645,15744,15785
280,14771,14493,14549,14455,14283,14172,14023,13956,13988,13933,13986,13931,13903,13878,13908,13904,13933,14027,14000,13943,13954,13987,14062,14098,14114,14200,14184,14257,14356,14752,15172,15343,15506,15809,16040,16034,16087,15909,15697,15650,15720,15796,15777
281,14628,14301,14362,14302,14117,14011,13836,13768,13826,13759,13813,13743,13759,13734,13694,13731,13745,13874,13792,13759,13781,13828,13900,13925,13947,13999,14021,14094,14200,14574,14966,15174,15331,15640,15892,15879,15953,15746,15525,15498,15599,15627,15640
282,14413,14042,14110,14069,13846,13726,13554,13520,13559,13507,13535,13506,13498,13458,13468,13465,13494,13637,13558,13508,13492,13561,13611,13701,13695,13743,13755,13812,13972,14352,14751,14941,15067,15424,15672,15645,15737,15535,15298,15266,15333,15416,15469
283,14784,14479,14529,14501,14286,14118,14000,13982,14018,13977,13983,13956,13928,13909,13898,13912,13915,14058,13990,13950,13962,13987,14064,14144,14133,14228,14216,14301,14422,14765,15218,15381,15527,15831,16097,16099,16140,15974,15751,15729,15805,15891,15873
284,14684,14464,14502,14491,14233,14138,13994,13930,13954,13916,13956,13899,13883,13883,13899,13873,13903,14052,13953,13933,13926,14003,14059,14046,14092,14159,14147,14243,14353,14716,15144,15339,15476,15843,16038,16025,16068,15942,15678,15662,15748,15788,15786
285,14475,14158,14227,14182,13984,13859,13721,13659,13714,13667,13674,13625,13621,13602,13616,13623,13608,13740,13697,13637,13661,13701,13738,13790,13835,13873,13906,13952,14111,14469,14905,15093,15212,15548,15794,15783,15876,15670,15435,15423,15467,15543,15545
286,14422,14099,14187,14128,13919,13787,13660,13588,13633,13594,13593,13582,13578,13546,13552,13538,13551,13709,13622,13575,13571,13652,13710,13731,13761,13836,13830,13905,14047,14445,14839,15033,15144,15477,15734,15720,15765,15577,15365,15381,15408,15483,15501
287,14654,14373,14460,14428,14204,14087,13959,13888,13920,13897,13905,13841,13867,13839,13838,13831,13870,13992,13922,13876,13912,13945,14008,14041,14072,14116,14110,14207,14354,14709,15137,15309,15457,15802,16052,16042,16068,15923,15680,15650,15718,15815,15772
288,14702,14363,14453,14436,14189,14049,13945,13901,13935,13895,13936,13867,13853,13854,13852,13863,13838,14009,13933,13876,13904,13943,14002,14034,14056,14114,14136,14212,14340,14673,15102,15297,15457,15766,16014,15997,16064,15896,15634,15593,15691,15765,15774
289,14227,13936,14020,13968,13742,13615,13495,13404,13459,13442,13435,13398,13414,13394,13359,13373,13419,13523,13457,13409,13457,13497,13535,13566,13591,13623,13676,13745,13855,14233,14636,14848,15003,15313,15555,15545,15604,15433,15214,15216,15231,15306,15335
290,14532,14185,14283,14231,14015,13914,13782,13758,13763,13724,13752,13703,13691,13672,13670,13730,13706,13818,13773,13745,13731,13810,13858,13882,13912,13958,13948,14051,14187,14528,14978,15178,15318,15655,15884,15867,15926,15777,15552,15518,15566,15645,15640
291,14606,14297,14371,14345,14149,14017,13903,13816,13867,13811,13875,13794,13828,13813,13803,13795,13807,13906,13893,13844,13841,13893,13957,13977,14010,14044,14070,14158,14294,14661,15036,15248,15403,15714,15948,15945,15956,15787,15601,15542,15618,15676,15696
292,14598,14303,14385,14370,14163,14024,13915,13857,13883,13837,13879,13826,13824,13793,13804,13828,13812,13969,13876,13852,13870,13933,13993,13988,14012,14073,14109,14164,14313,14640,15057,15265,15432,15733,15972,15962,16022,15852,15621,15584,15647,15722,15722
293,14230,13924,14001,13983,13741,13646,13509,13444,13498,13427,13502,13445,13416,13427,13426,13446,13415,13538,13533,13466,13459,13527,13567,13582,13604,13665,13689,13768,13909,14272,14682,14895,15073,15346,15615,15570,15611,15478,15241,15244,15283,15330,15370
294,14457,14108,14161,14127,13943,13794,13670,13597,13637,13619,13641,13600,13593,13621,13571,13600,13587,13696,13680,13618,13647,13702,13720,13795,13783,13841,13862,13935,14078,14469,14869,15057,15225,15518,15757,15759,15819,15653,15443,15376,15455,15508,15489
295,14527,14284,14401,14325,14103,14017,13891,13847,13894,13825,13895,13818,13819,13832,13813,13816,13816,13948,13901,13848,13858,13944,13978,13973,14023,14079,14095,14170,14304,14667,15100,15293,15437,15750,15992,15981,16036,15862,15656,15620,15678,15709,15735
296,14549,14228,14283,14299,14105,13975,13817,13772,13816,13760,13807,13742,13750,13738,13725,13728,13736,13878,13859,13790,13804,13813,13902,13922,13953,13960,14053,14094,14230,14575,15006,15190,15337,15631,15906,15890,15943,15755,15515,15497,15551,15658,15618
297,14123,13815,13897,13830,13637,13538,13402,13356,13364,13335,13376,13351,13333,13320,13310,13316,13322,13457,13416,13337,13395,13424,13489,13524,13526,13581,13622,13693,13810,14179,14610,14807,14977,15289,15510,15512,15556,15367,15200,15135,15189,15227,15261
298,14448,14173,14219,14176,14008,13904,13749,13704,13734,13682,13736,13672,13688,13682,13665,13683,13689,13785,13746,13732,13716,13791,13823,13870,13885,13928,13981,14034,14176,14542,14969,15142,15291,15613,15839,15850,15913,15734,15512,15481,15530,15582,15569
299,14482,14234,14316,14283,14075,13957,13831,13768,13818,13751,13789,13776,13740,13779,13759,13761,13753,13896,13811,13822,13808,13865,13946,13930,13964,14014,14065,14115,14270,14607,15035,15213,15363,15662,15911,15918,15991,15808,15576,15523,15608,15645,15664
300,14363,14057,14155,14116,13943,13841,13678,13631,13676,13610,13676,13634,13610,13606,13591,13627,13620,13772,13695,13666,13675,13714,13762,13816,13799,13852,13924,13988,14125,14482,14887,15066,15241,15546,15803,15781,15854,15658,15448,15379,15459,15518,15523
301,14156,13840,13872,13819,13625,13536,13396,13352,13390,13341,13349,13323,13334,13338,13325,13319,13342,13479,13401,13362,13374,13401,13486,13527,13527,13571,13638,13698,13809,14170,14602,14783,14969,15243,15506,15497,15557,15410,15151,15141,15175,15236,15266
302,14447,14237,14317,14231,14084,13971,13815,13795,13828,13781,13834,13788,13786,13749,13752,13769,13773,13928,13844,13799,13837,13875,13947,13973,13970,14043,14087,14149,14296,14627,15075,15275,15420,15720,15979,15927,16016,15819,15625,15576,15644,15682,15698
303,14377,14111,14192,14145,13955,13850,13737,13691,13748,13620,13729,13673,13658,13689,13634,13655,13656,13816,13745,13714,13704,13759,13827,13854,13883,13892,13944,14038,14156,14510,14917,15111,15256,15555,15802,15778,15865,15671,15457,15414,15453,15551,15549
304,14229,13904,14006,13921,13745,13628,13515,13452,13516,13447,13492,13476,13468,13450,13404,13429,13468,13594,13515,13473,13473,13536,13635,13631,13662,13691,13753,13816,13955,14289,14714,14903,15079,15386,15611,15602,15672,15491,15263,15215,15274,15361,15357
305,14173,13877,13976,13901,13729,13619,13503,13461,13482,13449,13504,13468,13417,13425,13449,13404,13443,13591,13517,13473,13489,13551,13600,13608,13637,13680,13764,13789,13907,14283,14764,14890,15094,15389,15623,15623,15723,15512,15278,15244,15338,15345,15369
306,14343,14048,14099,14050,13884,13777,13677,13596,13665,13565,13634,13592,13567,13602,13574,13572,13604,13709,13659,13625,13609,13704,13751,13761,13835,13832,13883,13938,14063,14437,14868,15029,15179,15524,15742,15733,15824,15630,15378,15369,15395,15473,15473
307,14461,14190,14248,14174,14024,13906,13797,13751,13798,13732,13796,13767,13732,13713,13742,13715,13740,13904,13821,13762,13782,13853,13911,13921,13914,13983,14036,14089,14206,14592,15004,15178,15338,15661,15876,15900,15941,15772,15567,15483,15555,15608,15639
308,13999,13693,13768,13718,13554,13437,13333,13272,13287,13274,13310,13275,13239,13256,13237,13261,13283,13403,13347,13287,13305,13356,13412,13446,13474,13514,13569,13610,13761,14110,14535,14724,14866,15199,15444,15464,15502,15323,15088,15046,15120,15170,15173
309,14281,13907,13981,13936,13755,13684,13531,13502,13516,13477,13536,13507,13461,13476,13460,13456,13513,13608,13582,13505,13501,13581,13609,13662,13662,13731,13770,13853,13971,14326,14750,14946,15129,15434,15666,15655,15723,15550,15309,15274,15342,15395,15437
310,14270,14062,14145,14087,13906,13810,13708,13624,13695,13652,13688,13637,13624,13624,13621,13623,13635,13794,13692,13671,13673,13700,13795,13800,13827,13900,13925,13983,14134,14482,14897,15065,15209,15564,15748,15759,15855,15682,15442,15376,15466,15476,15510
311,14339,14036,14126,14075,13907,13814,13704,13652,13682,13649,13651,13659,13624,13641,13611,13613,13647,13802,13701,13659,13657,13740,13788,13844,13848,13900,13941,13989,14124,14500,14901,15115,15236,15558,15812,15815,15846,15680,15446,15390,15449,15520,15549
312,13988,13654,13736,13668,13527,13432,13294,13235,13284,13234,13262,13248,13243,13233,13233,13223,13263,13393,13328,13276,13249,13312,13369,13417,13427,13518,13531,13604,13736,14091,14503,14702,14870,15190,15431,15382,15489,15314,15051,15011,15101,15128,15154
313,14168,13866,13934,13899,13734,13605,13505,13466,13492,13458,13501,13462,13445,13424,13438,13435,13445,13581,13503,13455,13465,13561,13596,13658,13664,13694,13746,13801,13921,14268,14721,14910,15061,15400,15616,15607,15679,15483,15270,15240,15280,15305,15342
314,14268,14034,14114,14052,13880,13806,13693,13633,13666,13605,13662,13636,13616,13584,13602,13612,13628,13770,13692,13641,13661,13737,13777,13810,13797,13891,13942,13977,14125,14470,14908,15068,15258,15586,15819,15798,15882,15678,15428,15408,15456,15514,15508
315,14259,13952,14019,14001,13854,13737,13600,13563,13588,13548,13606,13554,13527,13554,13557,13558,13542,13704,13610,13581,13581,13663,13688,13745,13734,13801,13868,13905,14030,14372,14816,14975,15151,15451,15723,15684,15761,15558,15343,15278,15339,15416,15437
316,13876,13555,13641,13612,13438,13329,13235,13197,13217,13178,13203,13170,13163,13158,13134,13143,13172,13300,13227,13194,13225,13275,13309,13339,13353,13391,13463,13529,13672,14008,14426,14644,14773,15128,15349,15349,15442,15239,15014,14954,15006,15067,15075
317,14223,13911,13964,13935,13769,13671,13550,13499,13543,13496,13552,13520,13487,13498,13477,13505,13495,13642,13581,13514,13562,13608,13674,13696,13708,13763,13805,13854,13999,14331,14800,14980,15141,15441,15698,15674,15712,15539,15327,15285,15323,15388,15385
318,14174,13923,14006,13983,13792,13719,13595,13543,13541,13497,13596,13545,13533,13534,13508,13537,13538,13665,13605,13576,13586,13632,13682,13711,13713,13776,13835,13893,13991,14352,14806,14952,15131,15448,15680,15670,15761,15515,15322,15266,15339,15394,15404
319,14202,13868,13959,13934,13744,13689,13550,13520,13561,13510,13547,13505,13503,13489,13481,13507,13509,13646,13577,13541,13553,13579,13652,13680,13700,13736,13800,13847,13989,14355,14763,14967,15112,15453,15668,15671,15757,15539,15339,15268,15320,15377,15393
320,13830,13526,13575,13564,13399,13293,13154,13109,13156,13099,13182,13142,13114,13113,13094,13140,13131,13257,13214,13163,13181,13209,13279,13299,13303,13389,13444,13457,13612,13962,14396,14571,14777,15059,15273,15307,15368,15194,14956,14914,14985,15015,15052
321,14188,13875,13979,13928,13758,13674,13542,13507,13574,13508,13550,13513,13525,13510,13491,13507,13530,13657,13570,13535,13538,13596,13653,13681,13694,13744,13792,13847,14006,14353,14789,14972,15110,15451,15691,15688,15732,15565,15345,15278,15330,15371,15395
322,14053,13853,13906,13910,13730,13636,13535,13464,13541,13484,13522,13470,13476,13496,13447,13497,13499,13616,13540,13479,13555,13554,13635,13639,13644,13727,13794,13827,13931,14319,14752,14922,15076,15423,15641,15638,15685,15503,15270,15257,15287,15347,15344
323,14018,13672,13711,13707,13520,13452,13335,13277,13336,13273,13344,13286,13302,13283,13271,13283,13289,13406,13353,13311,13329,13377,13429,13466,13458,13530,13575,13605,13750,14114,14537,14724,14898,15209,15420,15445,15511,15320,15090,15049,15113,15160,15166
324,13969,13668,13772,13741,13573,13457,13335,13318,13365,13317,13368,13332,13303,13327,13290,13311,13358,13448,13372,13356,13349,13425,13482,13491,13506,13562,13623,13636,13788,14195,14624,14797,14949,15279,15514,15507,15572,15420,15176,15129,15170,15232,15216
325,14013,13749,13806,13824,13625,13527,13411,13343,13419,13371,13435,13371,13369,13359,13365,13374,13381,13495,13421,13397,13396,13470,13517,13524,13523,13613,13664,13714,13838,14215,14624,14818,14970,15289,15544,15528,15602,15410,15162,15127,15151,15224,15231
326,14158,13899,13950,13935,13732,13685,13553,13534,13545,13519,13573,13490,13513,13507,13504,13514,13525,13643,13573,13529,13567,13604,13668,13701,13718,13783,13812,13865,13977,14356,14772,14948,15129,15419,15674,15638,15702,15527,15308,15271,15314,15346,15376
327,13841,13534,13603,13586,13394,13329,13219,13174,13228,13181,13243,13185,13165,13173,13158,13181,13180,13311,13240,13218,13217,13264,13333,13347,13372,13427,13471,13523,13656,14028,14437,14658,14772,15116,15351,15325,15381,15212,14989,14963,14991,15045,15049
328,13949,13638,13702,13662,13517,13413,13304,13285,13313,13272,13329,13281,13273,13268,13260,13265,13272,13423,13320,13292,13316,13374,13417,13471,13461,13529,13565,13635,13741,14118,14539,14760,14902,15227,15456,15447,15514,15334,15113,15058,15117,15133,15158
329,14052,13823,13864,13863,13669,13636,13462,13451,13502,13443,13522,13449,13460,13434,13448,13478,13472,13600,13535,13491,13510,13542,13603,13609,13681,13742,13739,13832,13943,14312,14728,14919,15070,15421,15632,15585,15695,15495,15276,15226,15291,15334,15342
330,13964,13687,13763,13727,13581,13511,13379,13328,13374,13340,13402,13338,13329,13327,13319,13329,13358,13483,13423,13376,13376,13447,13482,13519,13524,13602,13637,13692,13822,14162,14592,14796,14951,15255,15495,15504,15551,15377,15119,15053,15146,15185,15199
331,13762,13449,13498,13491,13324,13263,13121,13098,13143,13073,13158,13101,13103,13101,13070,13098,13083,13217,13155,13112,13134,13182,13234,13267,13289,13357,13374,13451,13562,13933,14332,14527,14704,15056,15263,15244,15338,15130,14935,14854,14921,14964,14985
332,13941,13666,13743,13701,13556,13454,13344,13313,13328,13301,13365,13330,13326,13307,13304,13320,13304,13454,13394,13350,13346,13399,13460,13474,13503,13579,13613,13637,13796,14148,14582,14785,14919,15281,15513,15492,15559,15349,15155,15079,15176,15179,15175
333,13951,13664,13714,13687,13552,13461,13361,13312,13367,13300,13361,13320,13340,13316,13299,13322,13321,13450,13409,13331,13376,13412,13472,13492,13512,13583,13594,13672,13811,14155,14580,14780,14957,15251,15503,15496,15540,15361,15120,15073,15129,15189,15185
334,13992,13718,13788,13749,13609,13536,13446,13392,13415,13363,13432,13394,13390,13374,13367,13356,13361,13520,13448,13386,13413,13452,13523,13540,13552,13632,13665,13700,13848,14199,14636,14814,14972,15297,15524,15479,15569,15391,15160,15112,15171,15191,15222
335,13663,13368,13427,13385,13243,13160,13074,13018,13045,13022,13086,13060,13053,13012,13021,13014,13032,13154,13120,13049,13075,13120,13157,13191,13221,13277,13340,13379,13506,13856,14304,14494,14642,14996,15233,15217,15275,15087,14860,14818,14886,14898,14906
336,13989,13678,13763,13735,13600,13485,13398,13364,13384,13354,13437,13371,13363,13359,13356,13350,13343,13473,13439,13373,13403,13432,13513,13540,13535,13621,13644,13691,13838,14202,14635,14823,14985,15301,15529,15540,15571,15410,15150,15119,15183,15215,15225
337,13876,13635,13719,13649,13494,13470,13361,13318,13364,13313,13344,13330,13332,13302,13295,13301,13328,13429,13367,13322,13337,13370,13425,13473,13490,13575,13593,13616,13763,14129,14533,14747,14921,15217,15476,15429,15486,15339,15096,15070,15101,15114,15131
338,13979,13665,13715,13673,13563,13469,13371,13345,13386,13347,13401,13372,13364,13349,13324,13337,13349,13469,13408,13362,13394,13419,13467,13522,13520,13585,13631,13681,13834,14154,14609,14784,14926,15271,15486,15480,15539,15367,15121,15072,15143,15170,15186
339,13594,13295,13389,13333,13218,13128,13037,12996,13016,12992,13057,13017,13018,13009,12988,12979,12987,13084,13066,13016,13033,13100,13129,13163,13176,13238,13249,13323,13454,13838,14271,14436,14625,14953,15174,15173,15213,15048,14803,14765,14817,14840,14872
340,13902,13661,13704,13661,13518,13441,13355,13309,13377,13315,13390,13365,13344,13352,13325,13311,13340,13441,13395,13353,13353,13431,13464,13508,13518,13582,13632,13699,13802,14170,14597,14790,14955,15274,15506,15499,15559,15372,15126,15071,15149,15182,15187
341,13882,13641,13703,13690,13557,13470,13358,13327,13353,13333,13400,13391,13375,13376,13335,13320,13363,13443,13424,13376,13387,13426,13491,13509,13536,13603,13629,13690,13820,14182,14599,14796,14933,15295,15522,15492,15573,15387,15132,15098,15138,15158,15191
342,13676,13370,13438,13407,13271,13215,13086,13079,13092,13092,13160,13117,13115,13112,13079,13063,13071,13189,13129,13066,13094,13138,13191,13215,13261,13304,13340,13399,13531,13897,14315,14467,14639,14993,15195,15183,15261,15075,14844,14795,14838,14897,14880
343,13730,13491,13550,13539,13387,13294,13182,13188,13222,13173,13260,13238,13235,13257,13167,13170,13205,13319,13285,13202,13227,13278,13332,13339,13370,13410,13455,13551,13659,14029,14459,14654,14785,15143,15365,15363,15443,15227,15042,14953,15027,15047,15066
344,13846,13550,13594,13596,13420,13371,13263,13245,13295,13238,13347,13324,13305,13318,13273,13255,13258,13366,13343,13293,13291,13342,13402,13433,13414,13503,13540,13594,13725,14099,14512,14715,14852,15194,15421,15429,15468,15264,15068,14987,15053,15111,15086
345,13829,13497,13554,13512,13415,13343,13223,13233,13280,13230,13320,13286,13315,13292,13250,13239,13259,13347,13309,13266,13302,13303,13378,13335,13371,13440,13472,13548,13672,14014,14465,14612,14808,15104,15385,15355,15400,15233,14950,14948,14944,15002,15010
346,13665,13380,13445,13416,13268,13209,13090,13055,13115,13087,13181,13184,13169,13186,13106,13090,13111,13244,13195,13128,13104,13173,13224,13264,13274,13334,13370,13414,13569,13915,14340,14534,14684,15030,15282,15242,15297,15117,14897,14857,14901,14940,14951
347,13708,13363,13452,13411,13271,13192,13119,13085,13123,13112,13190,13190,13212,13181,13112,13109,13105,13232,13183,13142,13122,13191,13224,13269,13291,13329,13368,13423,13574,13926,14346,14541,14677,15003,15233,15227,15301,15105,14906,14833,14887,14946,14926
348,13787,13545,13618,13565,13430,13373,13290,13233,13316,13264,13370,13396,13381,13374,13308,13287,13296,13419,13364,13329,13340,13371,13416,13430,13454,13496,13556,13620,13750,14122,14535,14726,14867,15199,15428,15426,15467,15312,15085,15015,15064,15106,15105
349,13784,13530,13615,13557,13417,13326,13262,13213,13289,13252,13363,13338,13361,13345,13271,13221,13257,13421,13324,13281,13299,13315,13355,13397,13413,13454,13508,13564,13710,14055,14464,14660,14831,15147,15380,15363,15441,15255,15020,14957,15023,15037,15067
350,13556,13209,13312,13221,13140,13055,12980,12918,12985,12956,13020,13049,13064,13018,12969,12963,12974,13100,13032,12993,13007,13028,13073,13129,13124,13175,13195,13267,13404,13763,14182,14378,14502,14853,15117,15086,15156,14983,14747,14680,14716,14776,14779
351,13705,13417,13504,13473,13338,13247,13160,13125,13185,13168,13255,13236,13254,13221,13193,13148,13181,13304,13253,13197,13192,13228,13293,13298,13303,13357,13445,13467,13617,13992,14404,14596,14743,15088,15332,15297,15341,15198,14921,14897,14921,14964,14996
352,13770,13479,13545,13517,13391,13301,13203,13195,13213,13205,13266,13284,13294,13257,13222,13214,13211,13368,13313,13252,13236,13266,13311,13341,13370,13403,13451,13531,13658,14020,14437,14639,14785,15133,15354,15333,15425,15221,15005,14937,15002,15044,15041
353,13783,13444,13557,13505,13372,13313,13205,13163,13241,13221,13273,13259,13255,13295,13211,13211,13230,13364,13295,13247,13254,13297,13317,13352,13381,13444,13473,13553,13669,14043,14447,14648,14758,15115,15339,15317,15393,15230,14979,14930,14946,15026,15006
354,13426,13106,13199,13163,13035,12973,12852,12840,12880,12869,12924,12938,12934,12915,12873,12848,12889,12990,12957,12890,12902,12961,13014,13008,13040,13097,13146,13207,13332,13701,14100,14333,14440,14808,15050,15050,15098,14922,14688,14635,14661,14696,14705
355,13730,13441,13492,13491,13319,13270,13181,13136,13194,13168,13229,13216,13249,13200,13160,13155,13199,13290,13263,13184,13189,13263,13312,13344,13374,13416,13443,13512,13666,14021,14427,14603,14764,15109,15340,15306,15414,15183,14997,14908,14986,15021,14990
356,13676,13373,13474,13460,13310,13233,13120,13100,13163,13116,13193,13159,13173,13178,13131,13127,13133,13267,13247,13158,13133,13225,13270,13301,13327,13369,13439,13505,13622,13991,14392,14595,14730,15094,15316,15287,15342,15213,14915,14890,14912,14957,14950
357,13700,13382,13440,13420,13260,13226,13114,13076,13139,13111,13184,13147,13164,13142,13120,13120,13129,13228,13208,13136,13159,13215,13263,13276,13300,13378,13410,13456,13627,13976,14371,14571,14704,15065,15287,15273,15325,15141,14921,14853,14858,14941,14935
358,13444,13109,13162,13138,13012,12954,12848,12800,12861,12781,12871,12846,12858,12862,12817,12821,12832,12942,12916,12840,12866,12932,12979,13002,13031,13093,13105,13196,13331,13698,14100,14287,14448,14793,15030,15041,15079,14888,14643,14615,14652,14721,14705
359,13666,13400,13472,13455,13291,13242,13135,13127,13147,13125,13186,13162,13160,13163,13150,13115,13151,13270,13246,13152,13186,13260,13274,13299,13349,13374,13438,13484,13624,14009,14396,14636,14750,15106,15342,15341,15381,15212,14967,14905,14951,15008,14979
360,13605,13335,13412,13407,13268,13194,13063,13058,13102,13044,13140,13117,13081,13114,13093,13084,13085,13236,13162,13117,13113,13197,13223,13264,13304,13352,13382,13458,13591,13964,14373,14560,14721,15055,15290,15264,15326,15159,14921,14839,14893,14934,14935
361,13509,13207,13172,13227,13106,13029,12934,12883,12935,12880,12975,12916,12950,12915,12905,12909,12909,13026,13004,12952,12961,12999,13048,13077,13104,13177,13194,13273,13385,13780,14186,14369,14520,14840,15068,15082,15070,14941,14709,14651,14706,14751,14747
362,13531,13207,13296,13279,13140,13052,12953,12930,12960,12915,13011,12938,12960,12964,12955,12944,12968,13091,13028,12988,13012,13059,13108,13144,13170,13236,13282,13321,13477,13836,14260,14468,14600,14944,15200,15194,15218,15047,14791,14728,14803,14828,14835
363,13613,13356,13406,13381,13261,13210,13088,13036,13081,13021,13106,13096,13059,13082,13089,13067,13111,13240,13159,13118,13131,13195,13258,13256,13296,13349,13358,13452,13589,13967,14356,14534,14710,15047,15279,15274,15316,15133,14894,14832,14897,14949,14931
364,13534,13245,13336,13284,13182,13101,12999,12942,13014,12957,13034,12992,12971,13004,12974,13013,13000,13129,13080,13038,13031,13083,13124,13156,13194,13261,13278,13331,13476,13844,14289,14463,14605,14937,15169,15147,15231,15046,14771,14738,14788,14853,14823
365,13446,13147,13214,13193,13066,12992,12887,12849,12894,12852,12918,12880,12865,12886,12870,12892,12897,13032,12964,12942,12924,12990,13041,13071,13097,13156,13201,13247,13405,13767,14184,14338,14517,14863,15087,15094,15151,14954,14717,14638,14715,14768,14709
366,13426,13127,13207,13154,13048,12963,12873,12807,12887,12826,12866,12837,12829,12827,12838,12848,12885,12985,12907,12883,12905,12955,13020,13028,13053,13108,13161,13185,13347,13704,14151,14326,14472,14806,15014,15057,15116,14909,14670,14618,14668,14717,14711
367,13604,13364,13419,13385,13270,13182,13089,13043,13096,13049,13128,13089,13074,13094,13080,13111,13104,13225,13192,13132,13142,13164,13266,13305,13305,13370,13392,13465,13600,13996,14403,14573,14728,15089,15320,15299,15380,15169,14915,14847,14902,14985,14951
368,13480,13192,13278,13242,13108,13058,12951,12899,12965,12906,12959,12928,12931,12952,12931,12948,12942,13097,13017,12983,12982,13039,13088,13116,13158,13205,13237,13303,13461,13823,14228,14407,14568,14908,15121,15120,15179,15002,14749,14686,14774,14792,14755
369,13348,12999,13046,13021,12900,12836,12739,12690,12749,12693,12752,12732,12731,12737,12709,12748,12740,12889,12802,12777,12781,12838,12900,12925,12939,12993,13047,13105,13240,13609,14015,14197,14371,14709,14936,14943,14990,14804,14547,14515,14567,14602,14604
370,13529,13218,13320,13278,13167,13084,12990,12942,13011,12940,12998,12950,12967,12951,12974,12995,13006,13111,13043,13023,13022,13059,13142,13173,13199,13263,13303,13343,13508,13855,14294,14487,14614,14968,15213,15197,15256,15064,14825,14746,14810,14834,14839
371,13475,13192,13249,13218,13112,13032,12920,12887,12921,12914,12960,12924,12923,12937,12925,12932,12946,13081,12995,12989,12965,13026,13093,13126,13117,13187,13227,13312,13434,13824,14240,14432,14575,14885,15119,15112,15177,14971,14746,14673,14758,14782,14766
372,13555,13253,13344,13315,13182,13123,13026,12991,13025,12982,13017,13008,13001,13018,12980,13029,13026,13145,13097,13059,13039,13105,13158,13204,13218,13271,13339,13365,13538,13871,14291,14473,14651,14963,15201,15211,15246,15069,14832,14770,14821,14868,14843
373,13246,12905,13009,12957,12839,12793,12672,12620,12681,12635,12667,12665,12657,12666,12691,12686,12690,12816,12748,12732,12718,12757,12834,12862,12878,12949,12998,13034,13184,13570,13968,14141,14316,14653,14895,14900,14948,14766,14511,14443,14513,14545,14555
374,13475,13122,13208,13185,13059,13005,12909,12879,12909,12869,12910,12870,12874,12896,12903,12902,12924,13036,12986,12946,12950,12968,13061,13107,13112,13164,13218,13242,13391,13789,14211,14372,14545,14874,15101,15087,15140,14971,14719,14673,14732,14739,14758
375,13483,13236,13306,13295,13164,13108,13005,12928,12994,12955,13005,12967,12958,12972,13000,13008,13009,13138,13094,13037,13049,13099,13150,13194,13186,13266,13272,13361,13493,13881,14302,14455,14631,14978,15201,15206,15244,15051,14813,14771,14813,14859,14814
376,13426,13098,13157,13154,13021,12951,12856,12822,12875,12855,12895,12849,12835,12861,12842,12876,12875,12993,12960,12915,12918,12966,13039,13058,13064,13157,13175,13238,13364,13738,14150,14317,14486,14820,15059,15041,15120,14915,14669,14598,14648,14725,14709
377,13233,12901,12977,12955,12824,12763,12655,12615,12684,12608,12667,12637,12648,12642,12661,12697,12685,12789,12735,12698,12709,12753,12828,12832,12863,12937,12983,13030,13166,13547,13978,14151,14310,14653,14885,14881,14928,14761,14513,14473,14499,14550,14549
378,13444,13159,13233,13234,13106,13032,12929,12886,12934,12903,12935,12915,12903,12920,12919,12935,12974,13081,13035,12965,12977,13030,13091,13137,13145,13205,13236,13292,13425,13820,14247,14409,14572,14913,15158,15140,15169,15011,14760,14692,14751,14774,14759
379,13410,13116,13212,13196,13062,12998,12907,12858,12932,12860,12936,12871,12874,12891,12906,12933,12925,13045,12984,12949,12944,12989,13066,13102,13087,13190,13199,13280,13395,13783,14213,14385,14563,14867,15112,15111,15166,14970,14722,14670,14724,14773,14751
380,13296,12999,13063,13055,12897,12822,12768,12739,12778,12708,12761,12733,12733,12753,12756,12742,12780,12898,12835,12781,12793,12862,12921,12954,12954,13030,13072,13148,13267,13628,14053,14215,14378,14702,14949,14957,15023,14796,14576,14510,14552,14609,14580
381,13265,12962,13000,12976,12879,12798,12696,12670,12711,12666,12736,12697,12673,12707,12715,12726,12733,12845,12799,12738,12740,12814,12874,12876,12902,12981,13012,13061,13212,13606,13995,14209,14354,14696,14952,14918,14975,14797,14551,14478,14537,14583,14583
382,13497,13181,13247,13227,13112,13051,12941,12940,12958,12897,12962,12914,12927,12958,12960,12964,12999,13088,13053,12999,13001,13052,13111,13151,13150,13213,13252,13339,13465,13852,14235,14454,14605,14953,15170,15193,15223,15037,14780,14739,14779,14826,14824
383,13291,13034,13098,13081,12984,12905,12820,12758,12808,12744,12793,12780,12767,12813,12813,12826,12830,12960,12879,12862,12845,12912,12979,13003,13002,13062,13117,13183,13321,13698,14088,14284,14428,14787,15010,14989,15062,14853,14603,14532,14587,14649,14624
384,13245,12902,12985,12945,12838,12777,12675,12639,12681,12660,12725,12670,12671,12676,12691,12704,12716,12833,12799,12716,12732,12795,12849,12880,12870,12950,12994,13066,13189,13561,13979,14153,14311,14665,14900,14893,14969,14774,14522,14467,14507,14555,14563
385,13283,12976,13042,13017,12925,12860,12738,12728,12772,12707,12751,12760,12726,12752,12741,12754,12782,12903,12842,12781,12800,12848,12902,12961,12942,13020,13066,13121,13260,13649,14045,14247,14380,14732,14957,14967,14999,14842,14589,14515,14582,14605,14610
386,13375,13087,13128,13123,13016,12975,12850,12799,12859,12812,12852,12854,12831,12857,12849,12873,12883,12987,12948,12908,12896,12978,13010,13054,13067,13101,13136,13221,13364,13736,14150,14341,14473,14857,15078,15067,15128,14944,14664,14626,14651,14702,14696
387,13262,13006,13090,13062,12968,12901,12820,12753,12795,12772,12805,12805,12775,12799,12796,12825,12831,12938,12905,12825,12844,12924,12973,12992,13007,13067,13113,13171,13307,13680,14091,14277,14400,14767,14994,15001,15050,14868,14628,14550,14606,14636,14648
388,13088,12761,12838,12798,12719,12666,12540,12494,12537,12491,12563,12537,12517,12568,12553,12546,12563,12685,12624,12583,12593,12656,12694,12746,12764,12817,12867,12929,13056,13436,13823,14042,14166,14512,14771,14749,14833,14629,14396,14327,14381,14414,14395
389,13310,13003,13039,13032,12939,12873,12764,12721,12786,12745,12785,12781,12766,12784,12758,12797,12778,12911,12854,12832,12829,12884,12949,12959,12986,13033,13077,13163,13287,13670,14083,14290,14419,14772,14999,15014,15073,14875,14616,14572,14603,14642,14653
390,13234,12958,13032,13015,12929,12862,12765,12697,12761,12709,12783,12735,12739,12751,12761,12779,12780,12912,12845,12801,12808,12876,12921,12936,12968,13027,13066,13114,13269,13633,14034,14240,14375,14741,14961,14979,15010,14823,14579,14517,14563,14609,14597
391,13351,13029,13081,13070,12981,12902,12812,12770,12830,12766,12832,12794,12808,12828,12815,12831,12851,12969,12908,12841,12877,12939,13007,12990,13028,13068,13142,13184,13336,13712,14096,14266,14463,14800,15031,14998,15073,14909,14629,14587,14615,14649,14629
392,13011,12742,12790,12787,12708,12627,12523,12480,12523,12478,12527,12511,12509,12536,12525,12549,12552,12673,12606,12560,12598,12642,12708,12728,12757,12788,12842,12920,13054,13443,13843,14037,14162,14529,14762,14784,14833,14627,14396,14301,14358,14402,14408
393,13248,12891,12966,12946,12835,12796,12668,12634,12703,12616,12723,12667,12683,12675,12683,12697,12710,12815,12768,12726,12738,12780,12836,12885,12895,12949,13006,13056,13183,13591,13995,14164,14314,14671,14909,14904,14929,14760,14511,14442,14492,14512,14518
394,13315,13050,13103,13110,12985,12924,12857,12780,12855,12797,12880,12829,12824,12838,12861,12864,12866,13003,12933,12872,12908,12951,13017,13035,13063,13101,13147,13201,13362,13735,14118,14342,14503,14841,15073,15052,15074,14915,14672,14605,14650,14676,14692
395,13176,12880,12936,12940,12848,12797,12682,12606,12669,12646,12693,12674,12647,12677,12668,12684,12721,12824,12770,12732,12738,12784,12854,12881,12888,12952,12982,13050,13179,13564,13963,14168,14313,14651,14889,14887,14930,14745,14491,14423,14466,14527,14505
396,13011,12676,12772,12731,12628,12586,12470,12427,12503,12415,12499,12460,12441,12458,12494,12505,12502,12617,12566,12536,12521,12569,12665,12668,12694,12761,12783,12853,12987,13377,13784,13966,14143,14483,14713,14708,14746,14576,14331,14279,14296,14347,14351
397,13309,13001,13070,13070,12933,12898,12793,12745,12802,12744,12829,12802,12775,12777,12819,12799,12808,12957,12915,12835,12850,12925,12952,12996,13010,13065,13097,13189,13334,13718,14097,14306,14459,14789,15013,15005,15063,14878,14628,14545,14608,14641,14623
398,13132,12848,12935,12907,12801,12773,12655,12629,12668,12622,12691,12652,12637,12670,12677,12661,12701,12805,12745,12698,12713,12764,12822,12838,12863,12926,12983,13044,13169,13546,13973,14129,14288,14648,14851,14842,14912,14740,14484,14408,14471,14485,14482
399,13144,12822,12904,12880,12781,12725,12612,12582,12625,12557,12631,12609,12596,12609,12634,12645,12630,12781,12718,12668,12687,12747,12800,12811,12838,12897,12925,12998,13136,13514,13927,14118,14270,14604,14838,14834,14888,14684,14446,14415,14422,14468,14452
400,13043,12759,12789,12817,12682,12717,12571,12586,12563,12505,12648,12646,12648,12637,12632,12612,12634,12742,12680,12629,12648,12702,12750,12731,12772,12808,12886,12962,13081,13446,13875,14064,14231,14595,14805,14806,14855,14683,14380,14348,14354,14418,14434
401,13250,12945,12997,12985,12892,12838,12752,12702,12752,12698,12736,12726,12713,12729,12759,12738,12737,12891,12833,12779,12815,12840,12908,12934,12931,13017,13051,13110,13250,13638,14037,14246,14391,14737,14939,14921,15001,14831,14561,14527,14527,14604,14567
402,13092,12841,12896,12899,12791,12764,12657,12599,12667,12599,12661,12639,12612,12640,12659,12690,12674,12779,12736,12687,12714,12753,12816,12833,12860,12934,12959,13053,13170,13536,13949,14132,14289,14630,14865,14849,14915,14715,14478,14392,14445,14474,14461
403,13022,12701,12728,12732,12630,12581,12474,12434,12500,12442,12500,12488,12471,12491,12490,12501,12496,12620,12591,12536,12528,12614,12641,12690,12683,12769,12767,12853,13005,13379,13771,13981,14118,14475,14708,14688,14740,14573,14297,14251,14310,14337,14329
404,13097,12760,12833,12868,12736,12684,12575,12514,12578,12523,12576,12560,12584,12569,12591,12585,12594,12716,12672,12628,12628,12693,12741,12769,12784,12852,12882,12956,13099,13467,13878,14077,14212,14599,14830,14787,14856,14663,14437,14365,14401,14446,14426
405,13127,12860,12931,12930,12821,12777,12687,12605,12673,12628,12679,12649,12653,12657,12672,12680,12709,12793,12765,12710,12742,12766,12832,12857,12891,12977,12980,13061,13204,13580,13976,14174,14308,14643,14873,14889,14923,14753,14501,14443,14472,14523,14467
406,13120,12803,12853,12868,12764,12697,12634,12553,12625,12551,12613,12597,12591,12611,12631,12615,12633,12746,12687,12637,12652,12707,12771,12815,12838,12893,12930,12998,13125,13503,13908,14103,14251,14601,14848,14829,14861,14697,14431,14371,14406,14468,14455
407,12936,12666,12708,12702,12581,12556,12429,12394,12466,12407,12458,12415,12444,12462,12470,12477,12459,12588,12552,12500,12508,12570,12622,12664,12660,12745,12750,12809,12961,13337,13748,13960,14076,14470,14699,14664,14745,14554,14296,14242,14252,14320,14291
408,13016,12718,12790,12796,12657,12630,12551,12502,12575,12507,12547,12522,12538,12527,12536,12553,12566,12694,12634,12587,12600,12655,12706,12733,12766,12811,12837,12911,13058,13423,13844,14037,14200,14547,14770,14782,14811,14624,14394,14320,14354,14414,14386
409,13109,12801,12866,12890,12775,12739,12645,12582,12651,12593,12667,12614,12621,12643,12655,12664,12664,12808,12727,12695,12699,12755,12820,12844,12865,12928,12959,13012,13181,13539,13956,14141,14277,14650,14878,14863,14899,14727,14495,14421,14464,14499,14465
410,13093,12781,12845,12838,12730,12683,12611,12555,12616,12553,12608,12574,12602,12593,12601,12607,12600,12729,12704,12631,12651,12706,12757,12797,12815,12877,12896,12973,13098,13470,13892,14079,14219,14574,14810,14799,14859,14639,14421,14348,14368,14422,14403
411,12859,12546,12629,12610,12507,12466,12349,12330,12377,12343,12384,12359,12359,12359,12381,12403,12383,12529,12463,12432,12449,12491,12542,12577,12566,12649,12679,12750,12882,13275,13686,13887,14013,14380,14626,14608,14666,14469,14244,14146,14179,14248,14224
412,13038,12745,12806,12797,12680,12657,12548,12519,12558,12514,12582,12548,12535,12552,12566,12558,12589,12699,12638,12610,12607,12685,12725,12757,12770,12844,12864,12912,13093,13428,13868,14053,14213,14549,14761,14799,14837,14626,14407,14315,14356,14400,14378
413,13134,12776,12857,12887,12742,12730,12627,12571,12644,12636,12646,12621,12622,12639,12658,12656,12663,12755,12724,12675,12683,12757,12800,12827,12820,12884,12932,12984,13154,13517,13947,14141,14282,14620,14858,14851,14882,14702,14459,14376,14436,14471,14437
414,12980,12712,12770,12767,12655,12626,12529,12479,12532,12477,12547,12525,12510,12537,12537,12552,12542,12682,12625,12582,12578,12653,12684,12740,12736,12791,12831,12898,13039,13419,13825,14009,14159,14513,14721,14732,14778,14601,14356,14303,14309,14366,14346
415,12808,12470,12547,12528,12440,12412,12319,12275,12294,12260,12314,12298,12267,12296,12317,12323,12296,12423,12399,12344,12361,12430,12476,12492,12507,12588,12617,12676,12823,13186,13626,13797,13951,14323,14535,14541,14579,14388,14151,14098,14105,14149,14144
416,13062,12758,12831,12832,12751,12714,12611,12561,12638,12566,12625,12628,12580,12632,12623,12652,12664,12775,12731,12671,12669,12749,12789,12830,12839,12891,12942,12977,13151,13501,13932,14113,14267,14608,14874,14872,14897,14693,14464,14392,14446,14486,14455
417,12905,12672,12750,12725,12643,12587,12512,12466,12489,12477,12517,12504,12485,12506,12512,12523,12526,12650,12610,12562,12549,12617,12670,12711,12743,12785,12806,12871,13024,13394,13831,13998,14141,14484,14741,14752,14755,14572,14337,14276,14319,14340,14328
418,12983,12659,12729,12718,12600,12586,12482,12446,12496,12448,12493,12480,12470,12464,12493,12519,12506,12627,12577,12524,12528,12596,12655,12675,12709,12752,12805,12849,13018,13376,13778,13979,14133,14465,14720,14720,14751,14547,14315,14243,14291,14335,14300
419,12835,12510,12579,12558,12482,12446,12346,12279,12338,12302,12362,12344,12309,12358,12349,12371,12374,12486,12451,12391,12408,12470,12521,12555,12571,12635,12670,12715,12885,13254,13655,13847,14013,14351,14603,14594,14642,14442,14197,14137,14175,14223,14183
420,13040,12747,12805,12793,12687,12672,12591,12521,12569,12528,12593,12562,12552,12585,12572,12600,12594,12717,12675,12614,12604,12691,12731,12752,12800,12858,12876,12941,13080,13446,13892,14055,14213,14550,14799,14794,14823,14670,14418,14348,14387,14397,14381
421,12946,12686,12746,12764,12656,12632,12533,12504,12552,12498,12564,12527,12532,12546,12558,12564,12564,12672,12629,12595,12612,12654,12712,12729,12746,12820,12848,12916,13071,13434,13826,14043,14198,14550,14794,14772,14810,14615,14377,14309,14343,14372,14374
422,12750,12433,12498,12496,12398,12385,12288,12215,12275,12222,12291,12263,12242,12278,12285,12295,12295,12427,12364,12309,12323,12394,12430,12473,12497,12551,12599,12635,12779,13156,13566,13761,13899,14258,14512,14488,14553,14367,14126,14035,14076,14101,14085
423,12908,12568,12625,12633,12540,12527,12438,12387,12424,12381,12431,12401,12402,12424,12424,12435,12435,12557,12505,12476,12482,12544,12594,12626,12679,12720,12731,12779,12960,13318,13742,13920,14062,14435,14655,14668,14714,14536,14284,14214,14249,14275,14259
424,12932,12658,12712,12722,12625,12597,12506,12461,12493,12443,12538,12491,12501,12493,12483,12513,12504,12653,12594,12546,12568,12624,12657,12716,12708,12791,12809,12859,13023,13389,13801,13995,14139,14496,14751,14762,14754,14598,14338,14283,14290,14343,14308
425,12907,12616,12682,12679,12585,12579,12433,12421,12469,12417,12485,12449,12446,12477,12481,12462,12497,12605,12547,12534,12527,12589,12601,12650,12688,12730,12772,12851,12982,13359,13771,13942,14100,14442,14690,14669,14719,14545,14295,14244,14239,14284,14265
426,12759,12475,12543,12546,12470,12438,12348,12316,12334,12305,12333,12319,12326,12329,12337,12347,12347,12480,12418,12396,12383,12448,12505,12523,12559,12619,12649,12704,12854,13219,13650,13827,13982,14345,14606,14571,14632,14456,14211,14132,14116,14195,14168
427,12841,12536,12598,12594,12519,12493,12396,12374,12397,12338,12404,12365,12382,12391,12402,12401,12416,12519,12493,12433,12468,12507,12571,12602,12607,12673,12690,12748,12901,13289,13691,13891,14034,14403,14633,14630,14692,14491,14233,14196,14193,14246,14206
428,12918,12605,12689,12688,12591,12572,12462,12414,12454,12416,12500,12443,12451,12458,12470,12466,12476,12607,12543,12514,12519,12563,12618,12636,12678,12737,12751,12837,12977,13345,13788,13951,14100,14468,14691,14665,14718,14552,14290,14239,14247,14279,14249
429,12916,12655,12715,12717,12616,12574,12495,12459,12524,12460,12525,12498,12491,12496,12516,12510,12520,12668,12581,12546,12568,12632,12671,12702,12713,12781,12826,12888,13014,13392,13812,14004,14172,14515,14744,14727,14778,14603,14345,14288,14303,14318,14310
430,12714,12389,12454,12436,12340,12286,12222,12149,12242,12162,12229,12211,12198,12212,12224,12227,12235,12350,12303,12270,12278,12331,12388,12429,12446,12502,12523,12584,12754,13129,13551,13720,13874,14260,14480,14473,14538,14343,14088,13995,14054,14072,14052
431,12900,12557,12622,12623,12525,12484,12408,12364,12422,12353,12411,12392,12423,12418,12408,12438,12426,12577,12502,12449,12469,12510,12575,12591,12632,12668,12719,12774,12924,13304,13703,13900,14036,14437,14648,14643,14689,14521,14255,14198,14211,14252,14231
432,12891,12600,12674,12678,12588,12548,12457,12424,12469,12427,12480,12448,12456,12461,12464,12489,12477,12614,12541,12507,12535,12564,12615,12655,12667,12736,12784,12833,12959,13353,13762,13958,14120,14473,14705,14682,14734,14548,14301,14239,14241,14320,14267
433,12860,12568,12642,12649,12540,12512,12431,12374,12431,12389,12443,12401,12409,12424,12431,12457,12432,12570,12515,12470,12501,12547,12592,12607,12637,12696,12728,12787,12935,13318,13709,13899,14048,14409,14605,14638,14690,14498,14234,14180,14215,14225,14189
434,12633,12336,12392,12401,12307,12271,12161,12136,12212,12122,12181,12168,12170,12172,12199,12209,12210,12334,12266,12232,12246,12314,12351,12355,12391,12450,12484,12575,12697,13084,13486,13703,13845,14216,14445,14448,14511,14327,14076,13988,14011,14038,14024
435,12853,12549,12621,12605,12537,12495,12403,12354,12421,12372,12429,12384,12384,12395,12416,12421,12434,12575,12507,12450,12465,12513,12567,12610,12638,12675,12705,12777,12939,13313,13704,13914,14045,14440,14665,14652,14704,14528,14256,14214,14218,14248,14238
436,12789,12533,12619,12598,12495,12461,12370,12345,12381,12345,12398,12380,12359,12371,12371,12424,12388,12534,12460,12419,12432,12493,12543,12574,12606,12648,12688,12746,12885,13283,13694,13884,14039,14405,14601,14611,14661,14464,14202,14178,14172,14224,14175
437,12675,12593,12517,12624,12550,12505,12469,12201,12358,12265,12406,12256,12404,12310,12412,12476,12341,12510,12513,12323,12317,12602,12428,12556,12489,12672,12733,12853,12733,13532,13560,13805,14038,14309,14611,14821,14676,14577,14277,14092,14260,14577,14682
438,12693,12389,12456,12432,12371,12325,12232,12201,12249,12211,12257,12230,12224,12242,12263,12268,12261,12392,12340,12284,12302,12360,12416,12463,12446,12513,12553,12625,12764,13155,13565,13761,13901,14279,14516,14495,14582,14359,14107,14051,14064,14097,14081
439,12866,12500,12579,12557,12499,12460,12357,12320,12374,12329,12401,12359,12334,12346,12368,12390,12395,12512,12444,12411,12411,12489,12513,12542,12554,12616,12677,12730,12879,13243,13674,13847,13997,14360,14591,14605,14633,14462,14204,14127,14175,14182,14179
440,12790,12509,12615,12593,12511,12475,12362,12371,12382,12340,12416,12380,12377,12386,12390,12416,12411,12532,12474,12405,12442,12496,12557,12586,12589,12663,12713,12755,12903,13294,13674,13887,14063,14399,14628,14617,14679,14495,14230,14158,14181,14213,14212
441,12613,12291,12342,12367,12267,12247,12151,12098,12153,12125,12174,12166,12138,12144,12143,12167,12174,12326,12237,12182,12218,12274,12312,12363,12351,12422,12453,12507,12675,13052,13472,13641,13786,14174,14409,14406,14459,14261,14001,13951,13966,13997,13976
442,12763,12471,12532,12529,12439,12419,12329,12273,12345,12302,12333,12332,12299,12330,12333,12350,12361,12472,12407,12368,12395,12436,12504,12546,12537,12594,12647,12688,12828,13231,13668,13835,13973,14352,14590,14594,14625,14454,14191,14095,14136,14189,14161
443,12744,12453,12523,12532,12455,12401,12352,12272,12340,12290,12341,12317,12291,12319,12336,12335,12349,12494,12440,12371,12398,12444,12494,12525,12551,12604,12651,12716,12819,13249,13656,13839,14015,14350,14595,14587,14639,14443,14183,14122,14136,14173,14135
444,12720,12422,12485,12478,12401,12386,12284,12252,12283,12259,12329,12294,12261,12287,12276,12306,12316,12439,12368,12312,12346,12416,12456,12489,12504,12556,12602,12658,12796,13176,13613,13775,13937,14295,14519,14507,14577,14383,14132,14034,14078,14099,14099
445,12611,12296,12346,12359,12271,12248,12152,12098,12167,12135,12180,12160,12142,12171,12167,12195,12184,12323,12269,12210,12230,12292,12330,12363,12378,12435,12478,12538,12668,13059,13492,13664,13818,14159,14433,14428,14469,14281,14006,13933,13988,14034,14001
446,12712,12414,12468,12508,12399,12359,12315,12244,12287,12244,12318,12281,12260,12283,12297,12310,12327,12437,12397,12355,12364,12412,12476,12509,12496,12577,12615,12675,12810,13202,13621,13821,13982,14328,14563,14519,14623,14432,14160,14097,14116,14155,14130
447,12764,12419,12489,12472,12409,12394,12305,12245,12310,12264,12333,12312,12288,12312,12311,12315,12333,12435,12400,12363,12368,12431,12478,12505,12509,12575,12588,12670,12801,13199,13632,13809,13955,14312,14543,14526,14577,14383,14152,14076,14110,14138,14097
448,12768,12459,12534,12540,12465,12414,12354,12283,12353,12304,12362,12352,12318,12344,12327,12380,12381,12491,12452,12406,12417,12470,12513,12542,12552,12619,12656,12702,12865,13229,13655,13851,13984,14349,14599,14580,14640,14470,14192,14122,14124,14152,14160
449,12515,12170,12237,12234,12175,12135,12065,12005,12067,12028,12092,12059,12021,12050,12062,12070,12085,12204,12160,12100,12124,12177,12231,12257,12273,12332,12381,12424,12570,12943,13373,13569,13718,14094,14323,14300,14366,14177,13954,13854,13888,13922,13894
450,12762,12430,12514,12509,12443,12417,12324,12263,12317,12270,12354,12302,12310,12312,12311,12353,12345,12468,12419,12377,12384,12430,12478,12513,12531,12589,12622,12695,12841,13206,13632,13848,13960,14355,14568,14550,14609,14427,14148,14101,14136,14152,14132
451,12646,12367,12421,12424,12360,12314,12255,12192,12250,12211,12279,12233,12230,12258,12246,12264,12282,12386,12331,12295,12318,12361,12425,12442,12467,12514,12546,12605,12767,13145,13553,13772,13906,14273,14488,14474,14554,14342,14103,14023,14029,14073,14048
452,12690,12380,12454,12463,12397,12358,12283,12221,12278,12229,12281,12247,12256,12272,12265,12278,12301,12413,12369,12320,12320,12386,12429,12459,12467,12527,12570,12629,12777,13151,13574,13770,13907,14287,14498,14486,14538,14365,14110,14024,14067,14086,14063
453,12525,12180,12261,12253,12174,12161,12080,12028,12078,12033,12074,12050,12059,12064,12067,12104,12095,12216,12152,12106,12115,12195,12244,12262,12282,12340,12390,12434,12577,12974,13395,13593,13716,14126,14331,14348,14385,14195,13935,13873,13916,13925,13906
454,12715,12409,12459,12474,12403,12375,12293,12249,12286,12264,12317,12289,12286,12305,12288,12285,12322,12441,12400,12346,12373,12405,12469,12494,12508,12569,12604,12659,12832,13195,13624,13799,13950,14337,14566,14554,14617,14399,14167,14087,14112,14120,14112
455,12685,12398,12462,12459,12380,12342,12267,12230,12293,12235,12276,12256,12262,12279,12281,12274,12302,12412,12368,12328,12336,12374,12435,12481,12482,12540,12587,12620,12785,13176,13596,13774,13911,14296,14522,14523,14553,14367,14122,14046,14087,14106,14096
456,12544,12221,12289,12278,12211,12197,12107,12068,12116,12057,12112,12095,12113,12118,12090,12129,12123,12241,12179,12160,12162,12215,12281,12289,12322,12368,12403,12442,12617,12986,13409,13585,13739,14122,14341,14330,14385,14196,13961,13870,13885,13922,13926
457,12581,12229,12297,12324,12232,12221,12150,12085,12133,12087,12153,12150,12115,12132,12125,12155,12153,12267,12222,12184,12183,12250,12297,12331,12358,12428,12442,12513,12660,13041,13448,13657,13786,14169,14401,14410,14442,14238,14006,13923,13953,13979,13971
458,12680,12381,12453,12461,12393,12377,12264,12249,12289,12253,12306,12275,12264,12291,12282,12314,12294,12419,12360,12313,12342,12379,12448,12471,12491,12554,12596,12632,12801,13196,13592,13772,13925,14297,14543,14530,14571,14387,14135,14066,14080,14111,14068
459,12577,12299,12371,12375,12295,12274,12192,12153,12207,12164,12212,12186,12194,12222,12198,12222,12216,12341,12299,12244,12255,12310,12362,12401,12387,12474,12509,12557,12728,13106,13522,13727,13831,14235,14442,14427,14485,14302,14049,13977,14004,14021,13977
460,12543,12189,12263,12253,12176,12152,12091,12040,12088,12060,12106,12085,12080,12082,12070,12111,12088,12216,12161,12142,12135,12189,12241,12262,12277,12344,12370,12437,12596,12982,13372,13572,13732,14084,14323,14334,14376,14187,13928,13860,13907,13904,13874
461,12582,12243,12329,12342,12256,12250,12154,12124,12173,12130,12196,12128,12140,12153,12158,12188,12171,12310,12244,12202,12216,12274,12330,12348,12367,12443,12447,12525,12670,13063,13500,13656,13824,14194,14444,14416,14469,14262,14002,13944,13968,14018,13981
462,12613,12303,12377,12398,12290,12265,12190,12132,12200,12184,12227,12190,12168,12201,12177,12202,12211,12328,12281,12241,12235,12285,12349,12394,12401,12465,12493,12572,12728,13116,13515,13711,13840,14218,14457,14433,14479,14319,14042,13968,14006,14024,13983
463,12578,12281,12359,12335,12269,12256,12176,12139,12179,12150,12189,12161,12121,12173,12161,12177,12179,12307,12263,12202,12220,12249,12322,12358,12382,12447,12438,12517,12682,13059,13475,13646,13801,14163,14409,14409,14436,14258,13991,13919,13956,13992,13938
464,12490,12140,12214,12202,12165,12116,12036,11989,12048,12024,12062,12049,12014,12047,12024,12064,12073,12198,12119,12085,12101,12152,12206,12237,12249,12304,12333,12403,12570,12941,13355,13559,13684,14075,14322,14317,14335,14174,13906,13845,13896,13891,13873
465,12585,12286,12366,12369,12270,12256,12182,12142,12190,12142,12207,12183,12159,12188,12190,12197,12189,12318,12278,12219,12248,12289,12337,12369,12394,12445,12470,12543,12702,13091,13504,13707,13850,14195,14447,14440,14468,14297,14030,13943,13978,14014,13982
466,12597,12311,12375,12377,12281,12270,12191,12170,12221,12172,12221,12205,12150,12184,12179,12198,12199,12339,12275,12239,12241,12303,12358,12381,12408,12465,12475,12566,12709,13106,13509,13711,13835,14212,14439,14451,14492,14299,14040,13972,14000,14041,13996
467,12601,12305,12369,12360,12283,12270,12204,12139,12200,12161,12215,12197,12188,12190,12191,12198,12204,12324,12281,12241,12256,12306,12337,12376,12402,12466,12485,12578,12718,13082,13477,13702,13832,14206,14450,14426,14484,14306,14031,13956,13985,14010,14000
468,12381,12059,12124,12132,12053,12036,11955,11912,11956,11930,11992,11964,11929,11945,11963,11950,11960,12100,12053,11996,12034,12084,12105,12139,12145,12213,12237,12305,12475,12864,13263,13476,13605,13987,14212,14214,14265,14082,13829,13740,13772,13810,13758
469,12636,12284,12363,12357,12271,12279,12183,12160,12201,12144,12188,12181,12170,12189,12184,12199,12191,12320,12258,12225,12231,12296,12333,12364,12388,12444,12478,12571,12695,13078,13490,13695,13843,14210,14452,14435,14492,14291,14040,13957,13980,14046,13984
470,12499,12245,12308,12327,12229,12222,12120,12087,12157,12116,12149,12162,12125,12146,12143,12137,12169,12302,12229,12174,12207,12259,12299,12346,12344,12424,12433,12507,12652,13032,13434,13646,13787,14159,14403,14383,14436,14248,13998,13913,13947,13971,13949
471,12576,12223,12292,12290,12220,12223,12102,12085,12145,12095,12154,12130,12127,12125,12117,12122,12143,12245,12194,12144,12162,12237,12266,12297,12325,12382,12417,12495,12636,13006,13411,13607,13751,14132,14360,14350,14389,14223,13950,13883,13900,13945,13898
472,12389,12079,12144,12170,12092,12085,11962,11951,11994,11954,12013,11980,11981,11980,11976,11998,11999,12140,12079,12031,12048,12082,12160,12185,12191,12250,12271,12350,12493,12892,13300,13494,13631,14032,14275,14254,14310,14109,13873,13781,13813,13849,13809
473,12501,12191,12249,12271,12194,12181,12073,12050,12111,12057,12121,12089,12086,12109,12077,12093,12114,12218,12187,12124,12140,12212,12234,12273,12279,12350,12393,12444,12599,12987,13398,13590,13745,14115,14330,14332,14398,14185,13940,13878,13866,13934,13877
474,12552,12279,12355,12358,12274,12253,12180,12141,12205,12146,12214,12174,12161,12187,12183,12184,12189,12302,12243,12199,12243,12288,12336,12352,12386,12431,12471,12522,12695,13063,13492,13660,13815,14191,14399,14420,14451,14269,14005,13951,13956,13986,13972
475,12399,12088,12168,12170,12100,12069,12009,11952,12022,11989,12023,11989,12013,12015,11999,12000,12004,12120,12077,12015,12055,12094,12144,12186,12217,12244,12283,12359,12517,12888,13304,13466,13626,13999,14248,14237,14291,14082,13836,13775,13771,13812,13788
476,12447,12103,12151,12189,12101,12062,12008,11956,12019,11982,12039,12022,12002,12000,11999,12010,12013,12140,12086,12037,12050,12096,12140,12188,12190,12257,12287,12353,12533,12906,13309,13504,13650,14035,14258,14258,14308,14124,13884,13795,13812,13856,13815
477,12598,12295,12363,12375,12291,12268,12211,12163,12209,12175,12240,12203,12187,12211,12209,12221,12225,12322,12285,12232,12252,12307,12351,12375,12389,12454,12499,12561,12717,13082,13507,13704,13838,14234,14440,14433,14500,14305,14037,13992,13991,14000,13986
478,12398,12112,12189,12196,12129,12108,12045,11986,12056,12026,12084,12045,12046,12042,12040,12046,12022,12159,12103,12070,12087,12149,12169,12207,12239,12282,12326,12360,12529,12914,13359,13526,13676,14047,14258,14270,14338,14130,13871,13805,13819,13850,13800
479,12446,12085,12142,12149,12082,12056,11979,11949,12006,11978,12047,12004,11998,11985,11971,11986,11982,12106,12058,12011,12018,12073,12117,12161,12207,12255,12268,12329,12487,12864,13287,13455,13606,14007,14201,14212,14269,14096,13824,13762,13768,13803,13772
480,12439,12148,12191,12203,12136,12120,12050,11997,12069,12034,12105,12059,12066,12059,12043,12021,12052,12171,12127,12060,12092,12129,12173,12210,12229,12284,12341,12404,12559,12941,13359,13574,13688,14070,14286,14285,14354,14152,13910,13823,13847,13846,13834
481,12516,12155,12233,12227,12180,12143,12074,12056,12089,12057,12125,12111,12077,12092,12049,12083,12087,12180,12154,12109,12115,12178,12213,12230,12255,12332,12353,12408,12577,12936,13362,13566,13704,14084,14314,14303,14356,14167,13897,13842,13852,13881,13826
482,12450,12142,12222,12226,12162,12142,12084,12049,12107,12055,12121,12091,12086,12078,12047,12074,12080,12193,12151,12081,12105,12163,12197,12234,12267,12317,12344,12414,12566,12954,13373,13558,13691,14085,14312,14298,14350,14162,13905,13822,13840,13854,13824
483,12367,12005,12079,12058,12022,11999,11926,11884,11938,11918,11981,11951,11952,11950,11895,11913,11908,12037,12013,11935,11953,12002,12051,12105,12118,12177,12204,12250,12433,12794,13237,13391,13558,13939,14174,14165,14213,14026,13784,13699,13723,13729,13705
484,12504,12209,12307,12282,12231,12208,12147,12104,12164,12128,12189,12170,12150,12138,12118,12125,12138,12251,12193,12141,12171,12213,12266,12306,12313,12397,12406,12464,12645,13014,13429,13622,13756,14144,14375,14363,14421,14221,13958,13887,13918,13939,13896
485,12429,12191,12242,12253,12200,12181,12088,12080,12121,12100,12144,12132,12125,12102,12093,12095,12086,12205,12166,12113,12146,12178,12217,12271,12272,12337,12376,12414,12590,12988,13403,13595,13733,14107,14339,14328,14376,14188,13926,13834,13865,13879,13836
486,12468,12127,12211,12207,12131,12123,12055,12019,12077,12032,12108,12062,12077,12049,12020,12013,12031,12150,12113,12046,12082,12098,12166,12203,12223,12278,12311,12361,12541,12905,13331,13514,13659,14053,14259,14241,14303,14122,13872,13778,13785,13832,13788
487,12332,11980,12076,12064,12007,12002,11929,11882,11931,11920,11978,11930,11928,11895,11882,11898,11890,11991,11977,11906,11935,11968,12035,12051,12067,12131,12169,12206,12414,12813,13220,13382,13548,13922,14160,14124,14182,13990,13744,13663,13708,13723,13693
488,12533,12159,12224,12235,12154,12160,12087,12047,12098,12078,12140,12099,12103,12078,12054,12042,12033,12174,12117,12065,12091,12117,12169,12223,12222,12287,12313,12392,12563,12963,13385,13591,13719,14078,14277,14270,14324,14131,13894,13815,13833,13861,13820
489,12535,12241,12315,12307,12248,12245,12146,12117,12185,12130,12209,12191,12193,12157,12115,12116,12110,12241,12194,12122,12151,12202,12261,12283,12304,12361,12409,12445,12638,13082,13521,13693,13864,14147,14377,14351,14405,14202,13954,13914,13894,13935,13875
490,12517,12110,12189,12192,12099,12108,11996,11994,12059,12027,12085,12052,12043,12000,11967,11965,11969,12091,12043,11983,11997,12038,12077,12145,12143,12195,12235,12310,12505,12972,13414,13601,13752,13992,14164,14177,14206,14034,13787,13707,13722,13759,13701
491,12488,12111,12172,12144,12087,12085,12023,11968,12041,12019,12096,12050,12052,11985,11939,11946,11938,12042,12008,11950,11975,12012,12060,12104,12123,12190,12226,12288,12520,13048,13501,13707,13869,13989,14203,14185,14240,14056,13801,13732,13733,13749,13743
492,12576,12242,12308,12281,12205,12198,12125,12104,12178,12154,12222,12194,12177,12129,12056,12054,12025,12157,12083,12055,12071,12123,12164,12193,12240,12273,12321,12381,12706,13344,13840,14049,14223,14105,14266,14268,14302,14112,13880,13798,13811,13832,13798
493,12588,12273,12308,12297,12222,12216,12155,12117,12187,12184,12249,12214,12215,12156,12042,12025,12026,12138,12098,12018,12078,12110,12146,12197,12212,12268,12296,12369,12799,13569,14059,14317,14492,14116,14254,14251,14291,14121,13836,13777,13790,13825,13761
494,12581,12207,12250,12215,12151,12162,12068,12056,12120,12121,12214,12165,12169,12060,11963,11927,11928,12051,12020,11932,11952,12018,12048,12090,12139,12186,12207,12292,12834,13791,14308,14547,14799,14054,14174,14148,14188,14024,13773,13709,13708,13701,13678
495,12569,12208,12228,12190,12131,12130,12070,12058,12130,12142,12212,12190,12154,12070,11941,11913,11879,11997,11937,11897,11906,11966,12003,12070,12069,12139,12171,12258,12925,13993,14650,14840,15093,14088,14125,14095,14151,13978,13704,13664,13653,13669,13660
496,12852,12518,12541,12494,12437,12427,12382,12354,12431,12440,12529,12505,12468,12367,12212,12195,12151,12284,12218,12170,12188,12247,12276,12321,12337,12423,12438,12494,13292,14489,15113,15331,15539,14344,14362,14394,14438,14236,13974,13915,13935,13930,13902
497,12649,12333,12327,12316,12261,12256,12180,12177,12240,12245,12349,12308,12275,12153,12016,11963,11960,12049,12015,11941,11977,12027,12093,12123,12123,12198,12219,12310,13065,14264,14892,15161,15341,14095,14193,14155,14211,14021,13774,13685,13692,13730,13682
498,12665,12244,12284,12228,12183,12180,12122,12116,12199,12177,12283,12233,12187,12085,11929,11896,11885,11991,11932,11880,11918,11931,12006,12047,12045,12097,12130,12229,12900,13956,14516,14714,14897,13997,14090,14066,14143,13931,13699,13643,13659,13651,13631
499,12740,12414,12438,12396,12332,12366,12299,12276,12356,12335,12429,12383,12333,12225,12108,12059,12024,12162,12075,12052,12056,12108,12171,12186,12223,12308,12318,12381,12975,13853,14368,14542,14714,14155,14269,14262,14310,14145,13876,13803,13822,13837,13810
500,12591,12293,12343,12329,12263,12250,12172,12170,12243,12228,12318,12266,12217,12138,12014,11981,11972,12063,12022,11980,11971,12027,12108,12111,12145,12199,12232,12305,12759,13452,13966,14125,14297,14016,14197,14166,14230,14035,13786,13729,13703,13738,13706
501,12689,12328,12382,12346,12303,12254,12205,12183,12267,12223,12300,12269,12233,12153,12035,12017,12000,12103,12059,12009,12052,12083,12136,12168,12175,12267,12288,12335,12692,13268,13709,13901,14047,14054,14237,14230,14286,14090,13844,13761,13769,13777,13758
502,12403,12085,12119,12083,12065,12064,11959,11941,11999,11975,12053,11999,11958,11904,11819,11812,11793,11908,11847,11820,11838,11877,11945,11962,11974,12043,12066,12137,12422,12923,13362,13576,13718,13847,14054,14044,14121,13917,13660,13582,13595,13628,13580
503,12512,12174,12232,12219,12140,12139,12081,12053,12134,12073,12163,12113,12075,12042,11959,11948,11927,12049,11995,11949,11977,12019,12088,12114,12106,12197,12209,12300,12504,12958,13366,13559,13745,13977,14203,14157,14253,14043,13788,13723,13729,13749,13719
504,12441,12192,12270,12242,12174,12186,12114,12074,12153,12100,12159,12135,12086,12064,12001,11995,11994,12127,12066,12005,12019,12079,12152,12172,12174,12263,12296,12344,12565,12989,13407,13592,13744,14062,14265,14255,14313,14093,13864,13770,13783,13808,13774
505,12391,12018,12099,12077,12025,12020,11922,11893,11958,11931,11996,11951,11943,11902,11830,11852,11858,11957,11914,11867,11896,11932,11995,12014,12034,12101,12140,12177,12393,12789,13197,13393,13531,13877,14108,14094,14151,13966,13681,13601,13629,13650,13604
506,12288,11926,11992,12002,11930,11949,11846,11818,11867,11831,11912,11871,11858,11827,11800,11787,11789,11908,11849,11807,11824,11876,11924,11968,11961,12049,12080,12128,12304,12711,13138,13347,13467,13823,14051,14061,14107,13924,13665,13579,13590,13611,13576
507,12385,12065,12126,12110,12070,12078,11986,11946,12002,11969,12045,11988,11975,11970,11950,11945,11928,12065,12026,11975,11980,12012,12078,12102,12112,12199,12223,12303,12469,12856,13270,13479,13615,13976,14229,14208,14266,14080,13826,13726,13736,13761,13697
508,12310,12033,12109,12099,12035,12044,11958,11910,11988,11934,11990,11989,11959,11958,11919,11925,11935,12047,12007,11962,11988,12028,12074,12093,12125,12185,12225,12273,12463,12855,13261,13467,13605,13990,14186,14187,14254,14065,13781,13726,13752,13763,13716
509,12323,11990,12051,12064,11979,11986,11901,11874,11937,11885,11946,11926,11905,11878,11866,11877,11888,12003,11954,11910,11927,11960,12015,12037,12058,12134,12152,12219,12407,12780,13216,13393,13524,13903,14141,14119,14177,13988,13726,13655,13669,13675,13634
510,12136,11780,11859,11862,11813,11787,11702,11697,11747,11686,11784,11730,11726,11709,11702,11711,11710,11808,11778,11742,11759,11789,11863,11871,11888,11955,11975,12050,12221,12607,13035,13235,13379,13783,14005,13997,14056,13869,13602,13527,13521,13562,13523
511,12425,12060,12123,12126,12072,12075,11995,11982,12022,11968,12044,11996,12004,11997,11996,11980,11987,12111,12077,12022,12033,12076,12134,12160,12187,12238,12272,12348,12513,12904,13297,13502,13645,14027,14262,14247,14300,14121,13846,13772,13785,13801,13770
512,12194,11877,11978,11989,11915,11924,11831,11794,11864,11806,11873,11850,11833,11840,11816,11826,11834,11946,11910,11861,11886,11919,11964,11999,12026,12097,12106,12185,12352,12739,13157,13342,13482,13902,14128,14080,14156,13954,13709,13610,13633,13658,13577
513,12185,11847,11906,11918,11848,11857,11768,11748,11786,11748,11822,11795,11777,11768,11754,11775,11770,11865,11841,11780,11810,11846,11919,11943,11966,12009,12047,12107,12284,12669,13091,13287,13423,13826,14068,14036,14089,13914,13658,13554,13591,13595,13554
514,12211,11877,11951,11957,11903,11877,11811,11777,11840,11814,11873,11848,11836,11818,11817,11819,11826,11950,11901,11830,11862,11902,11949,11996,12004,12080,12097,12179,12340,12724,13132,13334,13477,13876,14126,14098,14146,13927,13708,13610,13643,13646,13607
515,12272,11954,12043,12054,11984,11989,11905,11869,11936,11888,11961,11937,11915,11917,11920,11908,11911,12026,11988,11942,11957,11999,12068,12073,12114,12190,12205,12264,12428,12835,13238,13428,13579,13992,14215,14179,14242,14079,13796,13708,13733,13740,13710
516,12171,11894,11969,11975,11918,11907,11840,11790,11853,11801,11885,11858,11850,11852,11816,11849,11842,11962,11929,11858,11874,11927,11979,12013,12032,12086,12125,12188,12359,12765,13164,13342,13504,13890,14134,14117,14157,13957,13705,13642,13660,13645,13610
517,12050,11733,11780,11791,11743,11746,11652,11625,11662,11640,11692,11686,11657,11668,11647,11672,11671,11788,11742,11676,11713,11742,11818,11832,11852,11917,11940,12000,12179,12580,12991,13163,13321,13729,13974,13948,14006,13802,13538,13474,13493,13492,13476
518,12249,11922,11987,11995,11930,11924,11833,11823,11861,11830,11900,11879,11861,11864,11847,11860,11863,11968,11959,11880,11918,11958,12016,12034,12053,12133,12151,12207,12379,12784,13181,13368,13538,13918,14155,14156,14181,14000,13742,13677,13678,13698,13662
519,12160,11874,11918,11928,11892,11886,11798,11760,11794,11811,11842,11835,11810,11820,11813,11802,11805,11917,11884,11827,11846,11914,11974,11995,11993,12058,12104,12174,12348,12729,13146,13348,13494,13888,14126,14118,14165,13984,13721,13645,13641,13640,13609
520,12217,11904,11959,11981,11910,11931,11846,11813,11872,11802,11884,11871,11845,11865,11838,11835,11837,11959,11934,11876,11895,11941,12005,12020,12026,12100,12119,12196,12384,12748,13166,13336,13492,13892,14151,14121,14166,13989,13729,13646,13649,13675,13635
521,12008,11672,11747,11753,11673,11678,11612,11560,11622,11599,11649,11623,11608,11622,11612,11621,11620,11728,11692,11664,11656,11704,11761,11787,11794,11896,11901,11972,12144,12542,12942,13128,13284,13685,13920,13925,13949,13780,13515,13433,13441,13472,13437
522,12234,11903,11956,11984,11894,11899,11831,11792,11838,11825,11879,11860,11845,11827,11846,11832,11829,11966,11928,11866,11898,11934,12002,12038,12016,12097,12115,12192,12364,12770,13170,13366,13519,13898,14157,14135,14185,13998,13768,13665,13678,13682,13644
523,12116,11831,11899,11931,11861,11856,11775,11762,11806,11749,11833,11817,11786,11787,11786,11781,11804,11901,11881,11819,11835,11895,11932,11971,11984,12055,12071,12141,12321,12695,13125,13295,13428,13847,14075,14080,14121,13934,13676,13586,13606,13617,13571
524,12104,11788,11866,11892,11791,11797,11713,11700,11749,11717,11765,11757,11753,11753,11749,11729,11749,11856,11825,11775,11786,11846,11881,11909,11931,11996,12028,12077,12260,12646,13048,13242,13389,13784,14027,14010,14062,13870,13598,13537,13540,13540,13513
525,12027,11702,11748,11752,11706,11688,11630,11593,11651,11617,11665,11656,11638,11643,11634,11650,11657,11746,11700,11688,11687,11738,11783,11818,11843,11892,11916,11996,12167,12558,12969,13177,13287,13716,13969,13963,14008,13820,13571,13475,13483,13500,13470
526,12137,11875,11929,11941,11881,11877,11778,11742,11785,11788,11839,11828,11797,11804,11810,11802,11772,11907,11867,11825,11866,11923,11979,11997,12000,12084,12131,12190,12356,12755,13185,13363,13511,13904,14149,14142,14206,14012,13753,13669,13661,13642,13636
527,12119,11808,11864,11862,11806,11820,11728,11699,11746,11709,11782,11769,11765,11754,11735,11761,11771,11865,11825,11781,11794,11875,11880,11921,11936,11997,12037,12104,12272,12654,13069,13270,13413,13818,14040,14041,14090,13908,13617,13579,13572,13587,13548
528,12124,11813,11873,11890,11814,11836,11747,11710,11783,11739,11792,11783,11764,11760,11740,11766,11751,11890,11822,11801,11809,11862,11900,11937,11976,12030,12055,12117,12289,12680,13086,13279,13412,13842,14073,14070,14111,13921,13647,13584,13610,13605,13568
529,11993,11678,11736,11740,11677,11670,11587,11567,11604,11582,11637,11610,11634,11623,11592,11614,11627,11739,11678,11644,11664,11716,11767,11799,11813,11878,11907,11962,12149,12513,12970,13141,13287,13689,13924,13932,13965,13788,13524,13445,13464,13470,13431
530,12204,11860,11944,11960,11902,11881,11803,11777,11828,11797,11856,11832,11808,11830,11828,11830,11815,11939,11889,11856,11886,11945,11970,11999,12009,12083,12121,12189,12355,12718,13144,13332,13470,13902,14123,14134,14166,13998,13710,13639,13667,13659,13641
531,12086,11820,11892,11901,11843,11845,11773,11737,11798,11751,11819,11787,11790,11794,11782,11779,11809,11911,11872,11823,11823,11902,11929,11974,11980,12047,12071,12139,12306,12705,13148,13324,13446,13872,14092,14091,14131,13954,13697,13611,13624,13628,13603
532,11964,11624,11675,11686,11626,11645,11558,11510,11569,11555,11597,11567,11581,11575,11573,11575,11584,11690,11621,11606,11627,11673,11714,11741,11770,11840,11857,11926,12100,12476,12897,13071,13224,13650,13866,13881,13926,13756,13476,13384,13405,13423,13377
533,12129,11792,11834,11870,11803,11806,11718,11691,11770,11715,11776,11763,11762,11760,11742,11764,11747,11868,11818,11792,11799,11865,11895,11935,11946,12013,12036,12103,12280,12652,13091,13278,13417,13851,14058,14080,14084,13914,13670,13580,13584,13615,13573
534,12015,11733,11801,11817,11763,11753,11678,11654,11698,11671,11733,11709,11706,11708,11694,11708,11717,11824,11781,11734,11751,11810,11850,11903,11901,11958,11993,12076,12205,12615,13044,13228,13369,13798,13997,14013,14054,13883,13601,13540,13519,13555,13524
535,12130,11814,11859,11885,11824,11825,11752,11701,11778,11749,11782,11774,11748,11760,11765,11755,11769,11895,11834,11811,11815,11861,11896,11936,11956,12011,12063,12099,12293,12660,13094,13289,13407,13834,14059,14049,14089,13938,13666,13577,13600,13616,13562
536,11945,11575,11637,11658,11611,11603,11501,11486,11541,11513,11551,11562,11537,11551,11536,11529,11543,11665,11618,11576,11591,11641,11691,11715,11723,11800,11828,11899,12074,12439,12895,13072,13189,13617,13857,13858,13903,13710,13452,13360,13369,13401,13348
537,12081,11742,11788,11809,11742,11753,11685,11636,11714,11686,11738,11708,11692,11712,11699,11707,11713,11832,11761,11749,11753,11804,11875,11887,11909,11970,11999,12050,12237,12617,13040,13229,13386,13797,14013,14021,14060,13884,13622,13521,13546,13544,13514
538,12066,11776,11812,11848,11781,11799,11713,11652,11720,11715,11740,11720,11707,11745,11725,11709,11739,11867,11805,11778,11774,11829,11867,11904,11922,11983,12024,12069,12242,12628,13058,13263,13366,13817,14019,14016,14065,13894,13630,13533,13566,13573,13532
539,12038,11711,11774,11793,11740,11727,11659,11626,11666,11651,11700,11673,11673,11679,11659,11681,11665,11793,11763,11701,11720,11765,11820,11854,11872,11927,11952,12003,12192,12602,12998,13181,13337,13760,13979,13972,13997,13821,13576,13483,13516,13510,13452
540,11946,11589,11655,11667,11621,11617,11542,11495,11552,11530,11575,11555,11561,11578,11556,11549,11579,11680,11632,11597,11621,11666,11706,11732,11760,11818,11848,11891,12103,12488,12891,13090,13222,13665,13870,13877,13918,13742,13494,13391,13424,13416,13381
541,12044,11719,11770,11780,11733,11744,11671,11620,11677,11646,11699,11678,11690,11680,11671,11670,11686,11792,11756,11714,11709,11782,11816,11849,11859,11931,11960,12002,12195,12589,13011,13184,13333,13757,13994,13983,14006,13849,13597,13486,13519,13526,13472
542,12000,11731,11788,11792,11747,11744,11669,11628,11704,11651,11702,11689,11697,11696,11684,11678,11693,11813,11784,11743,11749,11792,11849,11879,11894,11947,11982,12043,12232,12606,13033,13243,13378,13786,14013,14009,14058,13873,13613,13537,13533,13535,13498
543,12056,11738,11803,11814,11756,11757,11691,11649,11704,11676,11734,11719,11689,11716,11702,11709,11730,11818,11781,11741,11745,11814,11870,11874,11904,11961,12014,12022,12228,12628,13055,13229,13371,13799,14004,14000,14047,13865,13611,13519,13533,13533,13510
544,11848,11527,11575,11594,11542,11538,11478,11445,11485,11466,11520,11512,11495,11496,11494,11502,11509,11625,11562,11538,11546,11592,11638,11658,11690,11748,11777,11843,12010,12421,12829,13011,13174,13605,13837,13829,13870,13682,13429,13314,13351,13350,13314
545,12066,11762,11844,11830,11798,11801,11716,11670,11743,11709,11789,11745,11730,11746,11742,11735,11751,11845,11811,11789,11813,11862,11884,11913,11943,12001,12035,12087,12264,12650,13092,13272,13421,13850,14081,14089,14118,13921,13661,13580,13583,13574,13571
546,11944,11663,11720,11729,11685,11689,11591,11541,11611,11593,11652,11640,11633,11619,11619,11620,11645,11766,11704,11663,11684,11737,11758,11804,11830,11894,11928,11962,12147,12562,12974,13162,13301,13719,13959,13949,13979,13789,13533,13441,13472,13451,13440
547,11987,11638,11693,11709,11662,11642,11572,11552,11579,11570,11622,11606,11601,11594,11587,11594,11612,11725,11668,11641,11648,11691,11751,11778,11791,11852,11897,11929,12110,12516,12924,13123,13251,13683,13903,13913,13957,13752,13521,13412,13410,13425,13402
548,11924,11613,11689,11668,11635,11625,11560,11492,11581,11544,11620,11588,11595,11578,11578,11581,11603,11694,11661,11617,11634,11686,11729,11741,11768,11818,11875,11926,12096,12524,12929,13129,13261,13688,13926,13936,13953,13794,13521,13433,13430,13445,13425
549,12007,11670,11744,11749,11724,11707,11622,11576,11650,11617,11680,11664,11654,11642,11646,11651,11657,11773,11718,11682,11693,11758,11791,11831,11836,11909,11945,11974,12157,12571,12979,13166,13328,13740,13961,13962,14008,13824,13571,13476,13488,13505,13470
550,12046,11750,11809,11842,11784,11775,11692,11658,11712,11687,11750,11724,11719,11719,11711,11709,11721,11851,11797,11759,11777,11819,11857,11906,11913,11967,11987,12060,12245,12668,13041,13249,13388,13820,14036,14053,14088,13903,13654,13545,13577,13580,13522
551,11832,11472,11577,11548,11512,11494,11418,11390,11447,11434,11477,11468,11470,11461,11440,11442,11470,11573,11518,11488,11507,11549,11588,11642,11653,11717,11747,11794,11984,12388,12787,12985,13114,13547,13775,13766,13823,13633,13379,13309,13284,13302,13287
552,12033,11684,11752,11759,11722,11697,11628,11598,11653,11639,11690,11665,11657,11661,11649,11659,11665,11775,11730,11696,11699,11755,11816,11832,11851,11903,11938,11994,12193,12586,13000,13186,13333,13755,13996,13978,14048,13866,13573,13508,13507,13517,13479
553,11915,11633,11689,11700,11674,11674,11553,11529,11599,11559,11623,11602,11611,11607,11582,11608,11607,11716,11692,11643,11657,11699,11746,11781,11800,11860,11891,11955,12138,12540,12962,13127,13278,13704,13927,13941,13974,13788,13525,13438,13450,13467,13427
554,11979,11617,11703,11699,11651,11655,11567,11528,11587,11554,11608,11592,11590,11589,11560,11578,11608,11702,11672,11627,11634,11679,11745,11765,11782,11830,11875,11919,12116,12512,12906,13112,13240,13675,13923,13917,13964,13768,13494,13417,13440,13433,13398
555,11911,11556,11641,11642,11595,11579,11512,11495,11553,11528,11574,11560,11543,11551,11543,11535,11547,11663,11625,11573,11587,11656,11700,11726,11751,11802,11829,11889,12084,12469,12885,13070,13211,13663,13875,13873,13950,13739,13492,13397,13404,13412,13377
556,11857,11521,11608,11622,11576,11556,11492,11447,11522,11490,11556,11519,11516,11520,11500,11505,11534,11616,11599,11541,11560,11596,11658,11679,11698,11769,11803,11858,12046,12450,12864,13050,13195,13628,13852,13845,13904,13720,13452,13359,13383,13390,13345
557,12034,11697,11758,11784,11736,11730,11652,11593,11675,11630,11694,11690,11655,11668,11643,11653,11657,11776,11757,11688,11707,11768,11806,11835,11856,11902,11953,12013,12187,12590,12998,13205,13325,13758,13991,13991,14034,13850,13596,13508,13499,13504,13484
558,11916,11625,11703,11693,11644,11641,11562,11535,11594,11567,11622,11611,11591,11596,11570,11597,11611,11709,11677,11619,11639,11689,11744,11776,11791,11854,11899,11931,12118,12516,12938,13136,13261,13687,13924,13925,13980,13766,13520,13426,13439,13436,13401
559,11827,11442,11526,11541,11471,11467,11395,11372,11420,11387,11442,11418,11431,11437,11424,11428,11430,11544,11504,11455,11477,11525,11583,11595,11609,11686,11712,11768,11958,12359,12774,12950,13090,13530,13781,13768,13830,13619,13368,13268,13288,13296,13271
560,12012,11670,11746,11771,11700,11700,11619,11597,11672,11612,11723,11666,11652,11661,11669,11664,11678,11789,11733,11686,11713,11774,11799,11839,11857,11929,11957,12019,12196,12589,13017,13201,13327,13784,14007,14010,14054,13873,13608,13514,13525,13530,13486
561,11833,11550,11612,11629,11568,11563,11475,11461,11512,11469,11546,11556,11523,11509,11498,11518,11527,11632,11601,11532,11564,11618,11676,11698,11704,11785,11827,11874,12034,12461,12876,13073,13189,13629,13862,13874,13914,13717,13457,13370,13396,13380,13358
562,11926,11599,11649,11664,11593,11602,11549,11500,11544,11513,11583,11562,11550,11563,11540,11546,11560,11666,11627,11584,11604,11648,11677,11733,11747,11794,11821,11909,12059,12454,12877,13072,13222,13639,13872,13858,13913,13724,13456,13363,13372,13399,13356
563,11774,11477,11548,11559,11509,11493,11414,11384,11440,11418,11469,11458,11445,11451,11445,11472,11449,11585,11527,11488,11492,11567,11613,11621,11656,11707,11749,11800,11988,12394,12808,13014,13144,13577,13818,13822,13876,13679,13420,13333,13338,13354,13308
564,11908,11563,11634,11649,11598,11581,11503,11475,11535,11499,11581,11537,11537,11545,11534,11533,11544,11665,11599,11571,11579,11630,11680,11715,11734,11812,11835,11886,12081,12470,12878,13081,13215,13644,13900,13895,13936,13737,13477,13393,13406,13411,13366
565,11883,11606,11676,11692,11618,11637,11547,11505,11569,11537,11615,11577,11571,11575,11566,11577,11580,11703,11667,11611,11619,11666,11726,11758,11782,11826,11853,11930,12104,12500,12917,13120,13266,13691,13912,13926,13948,13775,13508,13420,13428,13451,13393
566,11814,11435,11502,11510,11452,11458,11381,11337,11388,11378,11445,11403,11399,11390,11401,11407,11408,11522,11476,11437,11452,11504,11536,11581,11588,11655,11696,11749,11932,12336,12747,12928,13092,13527,13749,13756,13805,13592,13360,13255,13262,13272,13236
567,11878,11555,11628,11638,11578,11559,11498,11452,11504,11490,11552,11529,11512,11510,11519,11519,11528,11637,11604,11554,11575,11606,11680,11707,11727,11795,11805,11872,12057,12481,12886,13062,13205,13659,13899,13874,13939,13734,13469,13394,13401,13406,13354
568,11942,11627,11679,11698,11641,11650,11549,11533,11597,11575,11627,11588,11581,11581,11592,11590,11615,11715,11677,11629,11628,11687,11747,11764,11789,11848,11873,11937,12129,12531,12938,13146,13296,13724,13941,13937,13973,13788,13538,13454,13448,13465,13409
569,11869,11516,11596,11616,11544,11540,11474,11435,11497,11467,11537,11499,11483,11489,11485,11495,11489,11622,11572,11530,11540,11593,11670,11668,11698,11762,11787,11847,12039,12446,12847,13040,13174,13650,13851,13862,13893,13693,13447,13353,13344,13377,13317
570,11784,11401,11467,11473,11411,11419,11348,11313,11372,11326,11396,11380,11354,11365,11361,11373,11367,11481,11456,11403,11415,11463,11521,11551,11556,11621,11666,11718,11909,12287,12713,12900,13049,13505,13725,13729,13783,13576,13326,13231,13247,13253,13208
571,11872,11550,11626,11639,11572,11558,11497,11461,11519,11496,11575,11550,11518,11540,11512,11526,11542,11641,11605,11558,11592,11626,11668,11703,11719,11791,11825,11875,12065,12480,12891,13082,13215,13690,13914,13914,13946,13752,13498,13403,13424,13422,13377
572,11793,11500,11548,11583,11527,11525,11446,11411,11468,11451,11500,11464,11448,11467,11457,11474,11471,11603,11549,11489,11527,11578,11620,11626,11665,11729,11759,11814,12008,12418,12828,13018,13151,13597,13831,13826,13860,13665,13415,13314,13314,13331,13299
573,11830,11486,11556,11569,11512,11487,11417,11389,11469,11430,11484,11457,11449,11445,11438,11457,11443,11568,11533,11480,11506,11549,11601,11619,11653,11703,11745,11793,11976,12380,12801,12998,13111,13566,13804,13810,13850,13639,13373,13304,13322,13312,13275
574,11808,11458,11524,11525,11457,11464,11408,11357,11428,11391,11454,11429,11406,11422,11415,11419,11433,11554,11497,11460,11467,11512,11573,11593,11611,11665,11720,11761,11955,12357,12771,12982,13103,13577,13805,13820,13846,13650,13399,13313,13306,13308,13276
575,11805,11509,11569,11567,11516,11527,11444,11406,11476,11450,11505,11485,11456,11465,11476,11475,11483,11597,11553,11504,11514,11573,11612,11636,11661,11741,11763,11806,12000,12423,12842,13012,13155,13613,13851,13837,13875,13685,13430,13317,13332,13349,13293
576,11831,11539,11609,11606,11563,11556,11492,11453,11506,11480,11550,11516,11485,11508,11504,11522,11515,11636,11594,11538,11562,11614,11656,11708,11716,11780,11824,11860,12073,12476,12895,13088,13219,13663,13893,13891,13927,13753,13484,13389,13390,13398,13353
577,11845,11495,11562,11573,11538,11506,11441,11411,11471,11429,11502,11467,11465,11474,11462,11468,11483,11596,11540,11506,11512,11570,11621,11633,11669,11734,11745,11803,11994,12399,12820,13016,13147,13601,13839,13830,13845,13658,13431,13337,13337,13345,13289
578,11664,11320,11377,11408,11350,11331,11269,11233,11302,11252,11326,11311,11288,11261,11285,11290,11291,11408,11365,11328,11347,11396,11421,11475,11480,11529,11580,11640,11822,12215,12649,12856,12982,13437,13667,13658,13711,13526,13252,13178,13173,13194,13153
579,11954,11609,11682,11695,11648,11643,11573,11534,11601,11549,11632,11604,11585,11583,11588,11597,11599,11717,11661,11625,11635,11707,11730,11762,11806,11852,11885,11949,12127,12557,12971,13155,13295,13747,13985,13973,13997,13814,13554,13485,13465,13484,13436
580,11737,11474,11545,11558,11512,11512,11422,11390,11468,11412,11491,11457,11448,11438,11461,11452,11469,11569,11531,11498,11506,11560,11594,11631,11650,11717,11743,11809,11984,12409,12823,13012,13156,13602,13844,13823,13876,13680,13440,13339,13319,13332,13292
581,11826,11439,11523,11549,11468,11473,11397,11366,11413,11376,11452,11425,11402,11404,11396,11423,11405,11524,11491,11446,11473,11512,11559,11595,11605,11654,11709,11760,11952,12361,12762,12951,13105,13552,13795,13766,13824,13609,13377,13283,13265,13300,13247
582,11777,11452,11512,11531,11484,11462,11384,11343,11420,11383,11436,11422,11408,11412,11408,11398,11430,11550,11476,11459,11484,11519,11565,11586,11619,11673,11700,11769,11939,12356,12764,12970,13115,13583,13816,13810,13853,13669,13406,13313,13320,13320,13266
583,11764,11434,11498,11535,11472,11464,11398,11347,11425,11358,11443,11426,11401,11417,11422,11418,11426,11546,11501,11450,11480,11517,11560,11584,11630,11674,11708,11785,11952,12362,12770,12965,13138,13565,13804,13792,13838,13654,13388,13299,13304,13278,13262
584,11808,11509,11580,11592,11534,11518,11432,11410,11473,11425,11522,11478,11459,11454,11472,11475,11484,11602,11559,11527,11529,11562,11621,11642,11665,11725,11759,11816,12006,12422,12834,13036,13151,13628,13875,13838,13907,13695,13432,13356,13330,13348,13296
585,11692,11326,11389,11391,11331,11332,11256,11233,11292,11236,11310,11295,11272,11291,11278,11277,11278,11390,11365,11318,11327,11371,11436,11446,11482,11515,11563,11625,11794,12212,12634,12832,12955,13431,13673,13664,13703,13510,13248,13160,13179,13175,13119
586,11814,11451,11520,11534,11480,11482,11386,11366,11411,11375,11461,11436,11432,11419,11410,11419,11432,11546,11519,11470,11476,11526,11567,11592,11626,11675,11707,11781,11971,12371,12793,12994,13124,13581,13828,13826,13879,13677,13409,13327,13312,13327,13274
587,11797,11512,11569,11596,11529,11533,11451,11416,11473,11427,11512,11486,11469,11474,11480,11496,11483,11606,11553,11503,11521,11582,11626,11671,11684,11745,11767,11810,12014,12456,12835,13070,13187,13649,13868,13860,13914,13709,13463,13385,13354,13351,13318
588,11767,11417,11474,11513,11433,11417,11340,11319,11357,11332,11405,11394,11342,11395,11381,11419,11421,11548,11524,11452,11417,11449,11516,11556,11582,11649,11701,11741,11890,12307,12754,12919,13056,13526,13769,13756,13810,13631,13351,13305,13269,13290,13256
589,11748,11385,11452,11457,11394,11411,11322,11292,11336,11292,11383,11367,11345,11344,11329,11343,11346,11463,11416,11376,11402,11446,11496,11523,11562,11590,11631,11706,11898,12312,12718,12908,13056,13517,13756,13739,13804,13610,13328,13269,13245,13260,13202
590,11810,11456,11539,11547,11492,11505,11411,11389,11419,11382,11461,11447,11437,11422,11421,11432,11431,11551,11514,11478,11485,11532,11578,11611,11630,11686,11736,11780,11978,12382,12817,13006,13132,13603,13837,13812,13876,13661,13411,13318,13316,13314,13270
591,11749,11450,11523,11535,11472,11476,11399,11359,11416,11384,11452,11432,11411,11431,11407,11418,11419,11546,11500,11456,11468,11521,11579,11593,11620,11674,11717,11766,11945,12378,12791,12982,13115,13584,13817,13812,13849,13661,13401,13305,13297,13309,13266
592,11810,11474,11547,11557,11510,11500,11421,11369,11427,11399,11460,11462,11425,11438,11426,11426,11450,11555,11536,11461,11483,11536,11594,11619,11654,11691,11729,11792,11972,12388,12808,13000,13127,13587,13831,13820,13869,13658,13401,13329,13318,13325,13277
593,11656,11311,11401,11406,11351,11337,11284,11246,11284,11253,11319,11302,11302,11286,11297,11292,11299,11424,11395,11329,11339,11384,11433,11480,11489,11542,11589,11649,11839,12261,12695,12875,13019,13487,13740,13698,13776,13581,13323,13219,13221,13213,13183
594,11876,11524,11594,11592,11559,11543,11471,11431,11480,11461,11520,11504,11481,11490,11488,11482,11489,11597,11577,11515,11541,11580,11650,11670,11682,11725,11773,11843,12021,12434,12868,13038,13182,13656,13896,13873,13918,13740,13467,13365,13390,13378,13339
595,11712,11428,11500,11516,11450,11457,11373,11316,11380,11370,11423,11390,11385,11403,11388,11379,11395,11523,11478,11437,11444,11494,11536,11579,11613,11656,11687,11753,11927,12363,12777,12953,13098,13580,13804,13799,13849,13668,13386,13298,13280,13296,13239
596,11775,11428,11500,11494,11434,11426,11359,11312,11362,11344,11388,11379,11343,11374,11368,11367,11368,11488,11473,11388,11426,11454,11515,11553,11575,11612,11654,11717,11916,12333,12736,12941,13053,13547,13790,13747,13815,13612,13351,13252,13254,13257,13209
597,11662,11321,11391,11393,11347,11342,11272,11213,11271,11230,11290,11286,11266,11275,11282,11278,11283,11399,11364,11305,11340,11364,11438,11468,11476,11521,11559,11628,11797,12242,12666,12835,12984,13464,13706,13670,13755,13560,13277,13196,13190,13207,13151
598,11849,11492,11565,11581,11498,11508,11437,11396,11441,11413,11471,11460,11435,11444,11442,11451,11455,11576,11542,11492,11517,11561,11593,11631,11645,11717,11749,11807,11977,12429,12823,13031,13188,13634,13882,13860,13921,13728,13442,13362,13363,13382,13309
599,11708,11439,11486,11480,11434,11421,11352,11292,11357,11328,11395,11379,11361,11371,11368,11349,11382,11481,11446,11396,11415,11466,11528,11556,11577,11618,11658,11712,11893,12337,12762,12942,13090,13564,13780,13751,13836,13630,13351,13246,13280,13255,13217
600,11672,11303,11363,11366,11308,11304,11245,11170,11245,11201,11262,11249,11214,11242,11230,11237,11243,11365,11331,11287,11299,11352,11387,11419,11445,11490,11525,11597,11779,12210,12615,12800,12931,13412,13673,13647,13698,13495,13228,13145,13140,13156,13099
601,11764,11426,11489,11489,11435,11441,11341,11305,11367,11333,11398,11380,11384,11381,11364,11365,11392,11499,11463,11416,11432,11490,11514,11562,11575,11620,11660,11721,11902,12340,12759,12952,13088,13569,13810,13800,13828,13648,13388,13303,13302,13290,13260
602,11797,11460,11515,11526,11471,11465,11378,11326,11390,11357,11430,11398,11384,11403,11403,11408,11417,11523,11479,11426,11445,11495,11536,11573,11601,11647,11702,11744,11924,12352,12781,12965,13111,13587,13830,13801,13852,13673,13404,13304,13301,13303,13256
603,11735,11397,11466,11455,11394,11399,11308,11258,11330,11281,11346,11323,11309,11340,11299,11317,11326,11457,11388,11345,11370,11420,11469,11503,11526,11574,11610,11657,11855,12281,12697,12896,13028,13498,13726,13751,13792,13579,13316,13232,13224,13240,13165
604,11691,11319,11383,11389,11341,11322,11233,11200,11252,11204,11284,11254,11248,11259,11242,11264,11274,11380,11345,11277,11301,11360,11406,11444,11468,11515,11536,11612,11798,12229,12645,12839,12971,13456,13704,13688,13732,13547,13266,13174,13160,13191,13143
605,11771,11408,11453,11446,11400,11387,11306,11254,11307,11264,11334,11313,11297,11318,11303,11299,11330,11429,11386,11345,11361,11421,11451,11495,11498,11552,11605,11653,11856,12307,12701,12892,13020,13511,13739,13762,13780,13583,13310,13244,13216,13248,13182
606,11791,11447,11513,11508,11459,11457,11359,11316,11380,11346,11400,11374,11377,11375,11393,11396,11398,11501,11453,11427,11465,11490,11544,11567,11582,11644,11679,11737,11925,12357,12766,12979,13102,13583,13815,13804,13860,13675,13408,13292,13307,13305,13241
607,11701,11370,11428,11419,11370,11365,11269,11238,11299,11243,11311,11295,11286,11291,11278,11289,11311,11424,11369,11312,11344,11397,11444,11470,11494,11561,11585,11645,11825,12281,12700,12872,12992,13485,13697,13715,13736,13558,13297,13178,13196,13203,13139
608,11666,11264,11326,11345,11276,11264,11190,11143,11195,11162,11218,11207,11179,11195,11187,11199,11214,11322,11282,11236,11250,11314,11354,11373,11412,11469,11476,11548,11750,12189,12590,12794,12918,13385,13633,13630,13677,13490,13225,13129,13118,13123,13076
609,11803,11447,11503,11501,11457,11432,11345,11311,11361,11321,11384,11361,11360,11370,11380,11365,11379,11496,11444,11412,11431,11486,11524,11551,11568,11649,11651,11729,11923,12370,12765,12969,13103,13568,13821,13808,13856,13662,13399,13298,13305,13295,13234
610,11650,11323,11388,11379,11334,11313,11230,11188,11254,11218,11261,11244,11248,11248,11251,11252,11251,11379,11332,11289,11297,11354,11415,11431,11434,11533,11534,11613,11810,12263,12641,12848,12969,13445,13675,13694,13720,13541,13283,13166,13180,13161,13120
611,11795,11435,11493,11496,11444,11438,11357,11310,11350,11346,11390,11362,11351,11373,11358,11361,11381,11483,11446,11394,11406,11468,11500,11545,11553,11626,11662,11717,11920,12360,12753,12941,13074,13551,13802,13792,13843,13649,13375,13280,13283,13295,13210
612,11582,11202,11268,11273,11220,11217,11120,11085,11124,11102,11154,11127,11124,11127,11135,11138,11154,11258,11220,11181,11188,11246,11292,11310,11336,11401,11431,11486,11693,12122,12541,12735,12878,13333,13608,13590,13633,13436,13184,13091,13072,13074,13030
613,11794,11392,11470,11470,11422,11407,11313,11263,11313,11280,11346,11338,11302,11332,11323,11313,11331,11448,11396,11362,11374,11438,11470,11509,11528,11591,11629,11679,11899,12312,12721,12919,13054,13533,13783,13775,13809,13618,13348,13268,13248,13258,13206
614,11713,11404,11469,11464,11411,11390,11298,11267,11320,11294,11357,11336,11311,11346,11330,11331,11349,11446,11433,11366,11385,11427,11466,11515,11517,11595,11627,11678,11902,12324,12737,12922,13068,13527,13785,13766,13826,13608,13351,13241,13260,13262,13208
615,11597,11240,11295,11288,11245,11236,11152,11087,11141,11126,11188,11170,11156,11163,11139,11160,11160,11282,11253,11204,11224,11267,11325,11338,11373,11436,11457,11501,11712,12137,12543,12764,12890,13375,13617,13611,13643,13448,13184,13100,13088,13096,13037
616,11706,11360,11504,11531,11501,11393,11277,11299,11226,11263,11309,11296,11389,11513,11280,11334,11363,11417,11330,11439,11391,11387,11446,11465,11502,11550,11547,11607,11862,12402,12655,12826,13018,13521,13738,13760,13797,13592,13337,13229,13229,13238,13196
617,11622,11323,11387,11388,11341,11333,11251,11190,11245,11213,11276,11262,11256,11256,11251,11260,11280,11378,11332,11291,11313,11369,11409,11438,11478,11523,11556,11617,11807,12246,12654,12869,13005,13487,13733,13717,13768,13556,13307,13201,13202,13196,13146
618,11664,11337,11411,11405,11354,11327,11244,11185,11256,11236,11287,11258,11252,11274,11252,11261,11269,11398,11346,11306,11314,11361,11396,11442,11451,11519,11561,11597,11803,12245,12658,12846,12970,13477,13707,13712,13750,13557,13294,13195,13184,13194,13134
619,11610,11280,11333,11332,11280,11251,11185,11130,11182,11168,11215,11205,11195,11216,11191,11208,11212,11328,11272,11243,11255,11300,11355,11391,11403,11460,11488,11545,11744,12189,12584,12805,12927,13434,13670,13659,13715,13503,13253,13150,13143,13158,13086
620,11647,11301,11369,11370,11321,11307,11202,11171,11231,11193,11272,11241,11232,11233,11232,11231,11242,11372,11327,11277,11294,11347,11392,11432,11452,11503,11533,11593,11802,12225,12652,12840,12981,13473,13695,13716,13763,13549,13293,13181,13176,13183,13161
621,11689,11340,11390,11420,11355,11342,11243,11224,11259,11230,11279,11276,11266,11282,11266,11280,11283,11398,11348,11297,11341,11359,11416,11463,11480,11528,11567,11623,11824,12281,12687,12847,12987,13496,13722,13703,13775,13554,13316,13214,13184,13196,13151
622,11637,11300,11375,11388,11332,11319,11239,11179,11237,11218,11274,11233,11251,11245,11241,11246,11277,11384,11336,11292,11306,11351,11409,11436,11455,11533,11540,11600,11813,12247,12660,12860,13004,13492,13724,13710,13771,13579,13309,13202,13201,13196,13150
623,11586,11197,11247,11275,11208,11202,11122,11093,11115,11085,11147,11138,11131,11119,11112,11119,11138,11255,11213,11162,11188,11236,11286,11318,11323,11394,11445,11482,11692,12110,12539,12738,12870,13366,13600,13589,13635,13437,13186,13079,13080,13071,13038
624,11710,11363,11414,11436,11373,11359,11287,11243,11288,11254,11312,11292,11286,11292,11285,11302,11288,11426,11379,11333,11366,11395,11455,11466,11489,11568,11588,11639,11857,12299,12713,12900,13042,13541,13758,13753,13797,13613,13341,13248,13233,13240,13195
625,11599,11271,11328,11352,11279,11266,11187,11156,11174,11170,11209,11213,11200,11204,11200,11196,11202,11331,11281,11247,11275,11305,11368,11396,11395,11465,11510,11544,11768,12206,12609,12804,12958,13451,13682,13673,13735,13542,13247,13150,13147,13145,13123
626,11669,11310,11350,11370,11305,11306,11217,11175,11211,11196,11241,11232,11227,11221,11220,11228,11240,11349,11312,11257,11280,11340,11376,11415,11433,11498,11541,11574,11799,12239,12642,12826,12960,13453,13707,13676,13729,13550,13281,13180,13176,13166,13110
627,11539,11155,11212,11235,11172,11176,11068,11048,11066,11064,11116,11092,11077,11088,11077,11091,11106,11216,11178,11127,11171,11209,11240,11281,11294,11361,11395,11423,11658,12084,12515,12721,12858,13340,13607,13583,13636,13436,13154,13062,13065,13062,13003
628,11643,11298,11358,11362,11304,11298,11203,11178,11201,11189,11234,11222,11217,11245,11216,11230,11246,11342,11309,11249,11286,11341,11378,11408,11416,11478,11535,11574,11784,12226,12645,12832,12982,13468,13722,13713,13744,13554,13277,13179,13176,13175,13119
629,11623,11303,11365,11379,11308,11308,11220,11172,11213,11208,11252,11234,11231,11233,11236,11234,11256,11368,11324,11281,11309,11356,11406,11418,11447,11496,11543,11586,11815,12252,12673,12868,12998,13481,13721,13702,13758,13564,13295,13208,13193,13196,13143
630,11637,11285,11340,11363,11286,11272,11177,11157,11196,11163,11223,11216,11191,11197,11215,11206,11215,11319,11286,11245,11265,11318,11363,11393,11435,11480,11502,11558,11769,12197,12648,12827,12947,13439,13698,13669,13735,13545,13261,13170,13169,13158,13098
631,11550,11181,11248,11237,11194,11181,11106,11058,11092,11074,11121,11108,11096,11108,11096,11100,11112,11223,11194,11159,11166,11229,11256,11272,11314,11363,11407,11465,11671,12130,12538,12741,12872,13374,13625,13616,13654,13461,13187,13096,13103,13086,13036
632,11628,11281,11327,11340,11276,11281,11192,11143,11190,11165,11231,11204,11203,11211,11207,11210,11237,11330,11285,11254,11272,11313,11370,11385,11399,11464,11508,11561,11759,12216,12640,12833,12971,13459,13713,13687,13723,13538,13270,13175,13172,13174,13102
633,11580,11267,11331,11345,11268,11274,11186,11148,11188,11159,11220,11207,11188,11195,11195,11208,11217,11330,11291,11246,11264,11306,11351,11370,11398,11475,11509,11557,11765,12214,12636,12833,12962,13458,13697,13682,13728,13543,13275,13184,13165,13178,13124
634,11560,11183,11243,11241,11179,11171,11084,11048,11080,11067,11139,11091,11107,11105,11106,11102,11119,11229,11203,11129,11162,11227,11265,11280,11311,11371,11404,11460,11670,12118,12550,12729,12855,13359,13604,13602,13630,13421,13186,13060,13068,13078,13001
635,11652,11269,11312,11337,11269,11279,11189,11129,11185,11153,11224,11211,11204,11194,11203,11205,11212,11334,11286,11252,11271,11317,11366,11392,11400,11464,11505,11564,11771,12217,12634,12839,12968,13469,13730,13696,13757,13542,13283,13199,13185,13196,13134
636,11558,11267,11332,11331,11260,11272,11177,11123,11169,11141,11218,11197,11203,11192,11182,11185,11184,11323,11289,11239,11249,11307,11343,11371,11400,11461,11488,11557,11766,12209,12645,12825,12971,13463,13707,13686,13732,13542,13280,13179,13161,13165,13119
637,11611,11246,11320,11320,11273,11268,11178,11126,11165,11144,11224,11192,11184,11189,11190,11195,11205,11305,11268,11228,11254,11302,11350,11374,11395,11460,11481,11552,11748,12208,12609,12806,12948,13464,13708,13685,13722,13526,13264,13154,13158,13176,13112
638,11539,11151,11211,11211,11172,11149,11068,11034,11073,11034,11110,11069,11083,11071,11074,11072,11104,11206,11162,11122,11142,11182,11223,11259,11285,11342,11372,11423,11647,12087,12503,12726,12841,13347,13590,13582,13635,13432,13164,13069,13065,13052,13019
639,11552,11209,11294,11300,11232,11233,11137,11095,11157,11119,11164,11139,11142,11153,11143,11158,11157,11281,11223,11198,11204,11265,11307,11339,11343,11415,11448,11512,11727,12187,12596,12792,12933,13436,13666,13653,13711,13507,13244,13133,13136,13147,13080
640,11606,11246,11324,11315,11277,11253,11181,11116,11170,11140,11216,11184,11181,11201,11177,11191,11202,11307,11272,11221,11246,11289,11339,11355,11377,11451,11490,11547,11759,12212,12619,12806,12957,13472,13705,13674,13733,13534,13267,13180,13152,13157,13120
641,11544,11219,11281,11291,11242,11221,11144,11098,11148,11114,11161,11157,11151,11150,11139,11173,11148,11273,11239,11184,11201,11252,11317,11336,11341,11422,11459,11495,11721,12167,12575,12808,12920,13436,13673,13668,13697,13484,13242,13117,13135,13116,13074
642,11535,11152,11204,11216,11158,11141,11064,11028,11083,11033,11099,11068,11081,11091,11072,11075,11093,11210,11168,11125,11125,11190,11236,11272,11274,11347,11390,11441,11669,12099,12527,12736,12856,13381,13614,13596,13655,13446,13183,13094,13091,13099,13015
643,11619,11279,11346,11340,11301,11305,11189,11161,11214,11176,11236,11204,11207,11216,11210,11222,11201,11341,11306,11251,11271,11308,11366,11404,11411,11485,11505,11573,11800,12252,12665,12865,12975,13526,13756,13746,13784,13581,13310,13219,13199,13202,13149
644,11492,11214,11283,11282,11225,11214,11132,11077,11128,11102,11168,11149,11140,11141,11121,11161,11168,11254,11231,11172,11193,11253,11301,11332,11324,11407,11443,11494,11730,12176,12605,12811,12932,13463,13669,13675,13711,13491,13249,13154,13130,13128,13082
645,11603,11208,11281,11287,11222,11221,11131,11087,11133,11107,11141,11139,11149,11148,11126,11138,11139,11240,11229,11172,11193,11239,11286,11330,11342,11414,11428,11485,11720,12157,12555,12769,12887,13427,13644,13634,13673,13477,13206,13115,13104,13123,13057
646,11470,11139,11217,11207,11156,11165,11064,11018,11052,11023,11093,11090,11065,11074,11064,11072,11077,11211,11150,11115,11110,11171,11225,11262,11262,11344,11368,11439,11648,12101,12537,12744,12855,13386,13631,13617,13657,13457,13197,13090,13071,13084,13024
647,11581,11251,11306,11311,11281,11260,11154,11108,11173,11142,11194,11179,11178,11181,11161,11187,11192,11295,11274,11211,11240,11281,11331,11363,11376,11453,11479,11541,11759,12196,12621,12829,12957,13480,13695,13687,13752,13550,13272,13183,13172,13166,13110
648,11562,11249,11338,11310,11281,11244,11157,11119,11169,11132,11199,11187,11189,11182,11166,11192,11194,11300,11271,11227,11239,11274,11345,11379,11373,11445,11490,11520,11762,12210,12638,12834,12952,13499,13713,13725,13766,13548,13289,13182,13181,13165,13121
649,11512,11127,11192,11204,11156,11135,11040,10999,11044,11016,11077,11070,11067,11065,11050,11065,11059,11180,11145,11102,11109,11181,11215,11253,11257,11317,11366,11416,11634,12074,12511,12698,12841,13363,13597,13592,13621,13424,13162,13064,13059,13056,12987
650,11500,11133,11205,11202,11138,11129,11040,10996,11052,11011,11088,11064,11071,11049,11045,11056,11085,11166,11131,11099,11116,11166,11202,11243,11259,11318,11363,11406,11630,12072,12514,12703,12833,13367,13627,13605,13654,13445,13167,13054,13061,13055,13001
651,11569,11260,11307,11341,11286,11274,11169,11124,11154,11155,11207,11204,11184,11196,11170,11192,11205,11313,11265,11237,11245,11301,11336,11378,11394,11453,11491,11550,11759,12214,12653,12843,12976,13514,13729,13706,13777,13566,13273,13203,13190,13183,13130
652,11512,11186,11235,11243,11216,11186,11109,11050,11101,11066,11129,11138,11133,11131,11102,11108,11126,11235,11198,11150,11179,11220,11262,11302,11312,11389,11407,11468,11698,12151,12579,12767,12907,13408,13662,13658,13702,13509,13222,13129,13122,13118,13065
653,11500,11095,11159,11183,11115,11109,11026,10979,11025,10985,11052,11060,11061,11051,11030,11011,11025,11146,11100,11077,11075,11148,11187,11224,11228,11298,11316,11388,11601,12068,12484,12660,12811,13330,13577,13579,13617,13406,13135,13048,13017,13022,12980
654,11539,11193,11269,11282,11217,11202,11113,11062,11136,11087,11162,11185,11170,11168,11129,11114,11133,11240,11216,11167,11191,11240,11277,11320,11340,11388,11432,11490,11716,12168,12599,12787,12936,13460,13700,13673,13736,13535,13251,13154,13151,13148,13095
655,11495,11177,11214,11247,11186,11189,11097,11057,11095,11054,11112,11152,11179,11139,11098,11104,11121,11206,11196,11139,11150,11201,11253,11282,11301,11369,11401,11457,11685,12123,12549,12768,12885,13402,13665,13643,13687,13502,13204,13129,13108,13106,13057
656,11565,11220,11282,11288,11246,11231,11133,11093,11141,11115,11164,11228,11243,11201,11159,11150,11152,11276,11236,11194,11193,11267,11296,11345,11348,11420,11441,11506,11738,12192,12598,12802,12947,13470,13699,13689,13739,13543,13261,13171,13155,13159,13091
657,11454,11076,11145,11149,11105,11093,10995,10953,11009,10973,11017,11102,11097,11064,11010,11017,11023,11130,11094,11044,11054,11117,11150,11184,11217,11278,11305,11365,11598,12048,12469,12662,12802,13326,13575,13563,13619,13419,13140,13049,13038,13040,12984
658,11572,11196,11245,11257,11199,11209,11106,11053,11119,11060,11148,11219,11218,11179,11118,11121,11121,11237,11215,11143,11163,11222,11268,11289,11304,11383,11412,11459,11703,12148,12573,12766,12904,13447,13676,13660,13696,13533,13238,13133,13123,13128,13071
659,11459,11173,11240,11248,11209,11175,11103,11049,11100,11072,11121,11222,11209,11148,11107,11103,11110,11219,11207,11142,11174,11226,11275,11299,11310,11384,11422,11467,11701,12172,12591,12786,12926,13448,13689,13662,13730,13530,13232,13161,13134,13150,13079
660,11558,11187,11236,11249,11195,11187,11089,11037,11095,11081,11115,11192,11202,11149,11108,11097,11116,11234,11198,11145,11154,11212,11248,11296,11294,11376,11391,11447,11682,12155,12566,12763,12888,13432,13664,13653,13702,13511,13214,13144,13116,13122,13052
661,11458,11095,11165,11165,11105,11117,11014,10963,11013,10979,11047,11122,11097,11063,11024,11020,11024,11139,11111,11059,11073,11132,11183,11202,11229,11294,11321,11392,11615,12062,12496,12701,12834,13362,13607,13589,13632,13454,13153,13077,13064,13070,13006
662,11556,11182,11250,11253,11231,11198,11111,11050,11114,11079,11131,11187,11176,11151,11113,11117,11136,11241,11216,11159,11194,11222,11267,11310,11326,11388,11419,11482,11708,12164,12598,12770,12925,13453,13689,13683,13734,13549,13257,13172,13144,13157,13092
663,11513,11200,11269,11270,11198,11214,11116,11060,11114,11088,11147,11194,11181,11147,11117,11118,11132,11259,11227,11168,11196,11231,11276,11324,11325,11401,11432,11479,11730,12189,12622,12807,12935,13474,13691,13694,13753,13548,13281,13180,13158,13156,13098
664,11474,11133,11202,11192,11136,11134,11052,10994,11044,11014,11076,11110,11102,11078,11041,11046,11052,11170,11144,11095,11104,11162,11199,11243,11259,11325,11354,11412,11654,12092,12543,12725,12842,13388,13612,13613,13649,13457,13182,13086,13084,13096,13021
665,11485,11110,11164,11160,11122,11092,11011,10958,11017,10974,11045,11070,11060,11051,11011,11020,11019,11134,11110,11064,11069,11116,11183,11204,11229,11281,11332,11378,11609,12073,12504,12699,12835,13381,13605,13605,13650,13459,13184,13089,13064,13079,13007
666,11534,11199,11266,11272,11220,11190,11125,11057,11101,11082,11150,11198,11176,11165,11122,11118,11125,11235,11207,11171,11195,11229,11287,11311,11324,11387,11424,11486,11721,12183,12622,12795,12917,13465,13692,13686,13753,13532,13271,13186,13178,13165,13110
667,11500,11169,11226,11239,11192,11179,11108,11038,11095,11049,11114,11167,11157,11123,11091,11089,11122,11229,11169,11144,11156,11205,11226,11273,11312,11363,11404,11453,11692,12161,12585,12780,12915,13451,13691,13676,13721,13523,13248,13154,13151,13127,13067
668,11415,11067,11128,11127,11070,11056,10967,10905,10967,10952,10995,11066,11047,11022,10983,10974,10995,11107,11070,11015,11039,11093,11138,11157,11193,11254,11273,11334,11576,12026,12468,12655,12791,13332,13564,13562,13602,13411,13135,13043,13018,13028,12955
669,11518,11124,11196,11196,11146,11131,11038,10999,11048,11007,11062,11128,11129,11089,11044,11034,11062,11166,11127,11099,11097,11163,11206,11216,11254,11313,11337,11395,11644,12092,12543,12724,12846,13402,13640,13634,13694,13486,13209,13119,13091,13103,13032
670,11540,11238,11285,11309,11262,11260,11158,11102,11164,11116,11181,11267,11225,11199,11158,11158,11184,11283,11245,11201,11234,11282,11322,11348,11365,11434,11459,11536,11759,12224,12683,12856,12980,13521,13766,13776,13803,13611,13335,13229,13224,13221,13147
671,11442,11105,11178,11194,11119,11121,11027,10980,11027,10993,11057,11100,11102,11062,11035,11034,11039,11160,11103,11075,11083,11136,11190,11211,11242,11297,11335,11397,11634,12092,12533,12704,12851,13386,13618,13606,13662,13455,13181,13103,13062,13082,13003
672,11462,11062,11119,11146,11078,11066,10965,10914,10976,10953,11001,11041,11029,11001,10976,10976,11003,11088,11073,11013,11049,11086,11130,11152,11184,11241,11264,11327,11562,12024,12477,12655,12801,13346,13585,13578,13607,13424,13142,13053,13016,13046,12973
673,11497,11162,11227,11242,11185,11182,11082,11025,11076,11045,11113,11143,11103,11086,11090,11075,11102,11196,11168,11115,11148,11188,11238,11279,11296,11343,11384,11436,11683,12149,12576,12767,12894,13448,13684,13683,13729,13532,13247,13151,13149,13137,13068
674,11472,11125,11203,11201,11145,11134,11039,10986,11036,11011,11059,11074,11061,11045,11021,11060,11064,11158,11128,11081,11107,11158,11209,11221,11241,11322,11326,11389,11639,12104,12548,12743,12855,13415,13648,13634,13687,13496,13212,13120,13106,13104,13025
675,11582,11189,11266,11291,11234,11213,11108,11072,11123,11101,11162,11142,11141,11126,11115,11109,11122,11230,11204,11170,11190,11223,11273,11302,11325,11382,11410,11458,11703,12183,12616,12797,12932,13465,13717,13711,13748,13546,13280,13180,13170,13165,13090
676,11421,11035,11114,11144,11066,11060,10949,10912,10967,10932,10997,10971,10973,10958,10949,10961,10974,11087,11061,11011,11036,11077,11116,11135,11183,11226,11264,11314,11567,12031,12469,12672,12799,13349,13591,13592,13623,13424,13142,13061,13042,13044,12969
677,11530,11146,11203,11214,11161,11146,11053,10992,11051,11012,11081,11059,11039,11048,11023,11026,11044,11162,11101,11077,11101,11140,11202,11216,11255,11314,11339,11396,11647,12119,12537,12735,12878,13413,13653,13640,13677,13481,13222,13133,13104,13082,13018
678,11535,11214,11279,11301,11238,11254,11140,11080,11143,11102,11163,11145,11131,11118,11132,11116,11151,11241,11219,11163,11200,11227,11279,11303,11337,11392,11429,11476,11734,12212,12650,12824,12966,13524,13749,13733,13781,13586,13314,13216,13202,13187,13144
679,11483,11132,11188,11216,11159,11133,11044,10980,11044,11013,11070,11029,11030,11018,11017,11030,11039,11148,11103,11060,11093,11127,11173,11199,11212,11277,11312,11377,11625,12090,12527,12725,12853,13399,13648,13636,13667,13465,13187,13100,13091,13083,13018
680,11458,11095,11159,11165,11109,11098,10992,10943,11022,10982,11044,11007,10997,10989,10996,10990,10984,11111,11080,11033,11073,11112,11141,11181,11216,11267,11290,11352,11585,12061,12498,12699,12846,13415,13629,13632,13658,13476,13194,13116,13091,13081,13016
681,11490,11139,11213,11217,11157,11168,11059,11018,11050,11035,11071,11053,11048,11042,11017,11024,11068,11157,11123,11093,11108,11160,11188,11233,11255,11302,11347,11395,11644,12133,12554,12754,12894,13434,13681,13673,13712,13511,13241,13132,13142,13127,13073
682,11491,11146,11214,11236,11172,11172,11040,10985,11067,11017,11090,11062,11034,11038,11053,11044,11060,11165,11132,11090,11116,11146,11212,11231,11247,11306,11336,11403,11656,12137,12560,12751,12892,13441,13681,13674,13717,13502,13232,13131,13130,13134,13047
683,11456,11096,11170,11176,11110,11110,10993,10949,11001,10971,11021,11011,10985,10984,10991,10988,11005,11104,11068,11043,11061,11097,11125,11178,11179,11249,11294,11356,11582,12070,12504,12683,12842,13394,13630,13620,13650,13459,13177,13079,13069,13055,12996
684,11497,11098,11158,11175,11122,11110,11006,10953,10996,10978,11048,11012,10998,10998,10977,10997,11018,11109,11100,11053,11062,11109,11161,11202,11203,11257,11300,11383,11618,12081,12531,12710,12855,13415,13658,13639,13682,13486,13216,13117,13097,13089,13028
685,11521,11165,11243,11248,11185,11181,11084,11033,11065,11037,11101,11083,11059,11066,11051,11076,11075,11204,11157,11107,11144,11164,11228,11254,11278,11339,11371,11417,11669,12151,12587,12775,12911,13473,13712,13699,13748,13545,13263,13175,13154,13159,13088
686,11436,11128,11183,11206,11149,11147,11041,10967,11050,10999,11054,11045,11032,11025,11016,11033,11047,11154,11125,11088,11096,11130,11182,11228,11236,11296,11340,11394,11648,12138,12558,12752,12892,13437,13702,13665,13724,13517,13226,13135,13139,13122,13072
687,11430,11047,11110,11124,11054,11058,10954,10889,10925,10911,10966,10962,10922,10920,10928,10948,10950,11062,11024,10976,11000,11033,11083,11130,11132,11211,11227,11312,11568,12023,12454,12631,12790,13342,13598,13595,13629,13427,13152,13047,13022,13035,12952
688,11491,11151,11203,11215,11149,11161,11056,10998,11026,11025,11073,11047,11042,11034,11031,11034,11058,11157,11125,11089,11112,11138,11200,11236,11238,11308,11344,11413,11648,12127,12568,12769,12911,13465,13701,13683,13739,13544,13252,13152,13136,13138,13077
689,11445,11131,11195,11200,11152,11147,11026,10965,11023,10998,11062,11043,11028,11007,11013,11007,11040,11142,11110,11072,11087,11132,11192,11209,11228,11275,11338,11392,11659,12126,12562,12742,12871,13452,13694,13674,13719,13530,13241,13138,13142,13128,13046
690,11505,11125,11190,11197,11149,11144,11040,10978,11025,11007,11056,11039,11025,11033,11013,11034,11040,11164,11108,11066,11083,11132,11188,11221,11227,11301,11339,11384,11658,12121,12552,12753,12879,13440,13685,13663,13716,13508,13244,13127,13141,13121,13049
691,11383,11037,11103,11092,11047,11041,10936,10875,10922,10892,10960,10927,10914,10914,10927,10925,10927,11044,11017,10963,10988,11044,11085,11114,11120,11199,11239,11293,11551,12030,12466,12655,12798,13382,13613,13593,13661,13463,13172,13059,13062,13038,12985
692,11490,11154,11219,11227,11171,11154,11050,10980,11055,11008,11064,11052,11037,11043,11032,11036,11056,11165,11124,11080,11105,11152,11193,11221,11253,11321,11345,11413,11660,12140,12573,12763,12907,13470,13712,13707,13743,13544,13267,13171,13148,13138,13072
693,11478,11122,11187,11183,11133,11109,11006,10950,10997,10986,11034,11022,11006,11012,10999,10982,11024,11129,11086,11036,11064,11111,11160,11194,11209,11273,11309,11359,11636,12096,12542,12729,12867,13438,13681,13647,13703,13492,13231,13134,13115,13101,13024
694,11515,11148,11216,11215,11158,11140,11037,10985,11029,11008,11073,11040,11030,11040,11042,11051,11044,11175,11131,11074,11097,11161,11191,11230,11238,11315,11346,11399,11674,12148,12577,12764,12920,13469,13725,13704,13738,13542,13279,13168,13164,13150,13072
695,11389,11040,11092,11080,11025,11011,10905,10862,10908,10875,10935,10895,10907,10893,10897,10883,10904,11020,10982,10933,10962,11003,11048,11090,11105,11176,11202,11256,11510,11992,12436,12625,12763,13334,13582,13568,13628,13424,13135,13032,13038,13012,12954
696,11559,11175,11226,11221,11166,11160,11042,10987,11029,11014,11065,11045,11039,11051,11034,11034,11046,11179,11132,11077,11088,11148,11186,11237,11243,11321,11345,11376,11666,12141,12584,12784,12917,13490,13728,13717,13774,13562,13285,13178,13171,13153,13086
697,11510,11196,11247,11245,11180,11162,11046,10982,11040,11005,11072,11053,11058,11036,11040,11055,11041,11170,11137,11079,11108,11153,11193,11224,11253,11319,11350,11402,11657,12165,12595,12779,12933,13511,13740,13720,13777,13561,13286,13201,13182,13159,13096
698,11481,11073,11132,11117,11059,11040,10938,10879,10921,10894,10952,10957,10935,10928,10920,10909,10926,11050,11000,10945,10986,11040,11079,11111,11130,11197,11224,11273,11543,12026,12463,12651,12787,13360,13603,13595,13620,13436,13148,13047,13053,13041,12972
699,11529,11154,11190,11173,11104,11089,10993,10926,10996,10952,11017,10991,10998,10984,10982,10979,10987,11108,11071,11013,11036,11095,11123,11175,11197,11265,11275,11340,11607,12091,12536,12733,12866,13447,13700,13676,13730,13537,13239,13134,13139,13126,13047
700,11515,11161,11211,11192,11139,11108,11014,10940,11004,10964,11042,11005,10997,10991,10997,11001,11002,11128,11084,11031,11062,11100,11160,11181,11205,11267,11302,11363,11614,12108,12554,12735,12883,13446,13689,13682,13719,13531,13235,13131,13128,13121,13056
701,11537,11177,11229,11188,11122,11092,11008,10948,10990,10966,11034,11021,11011,11005,10993,11008,11006,11114,11071,11046,11071,11108,11152,11181,11199,11262,11293,11351,11610,12112,12543,12742,12874,13446,13704,13699,13715,13529,13258,13150,13145,13126,13054
702,11542,11138,11182,11158,11089,11090,10960,10894,10958,10923,10989,10974,10971,10970,10952,10959,10956,11073,11033,10979,11006,11056,11098,11140,11155,11224,11251,11313,11579,12058,12501,12689,12832,13430,13659,13656,13680,13490,13224,13085,13107,13074,13014
703,11499,11137,11173,11148,11074,11070,10965,10896,10959,10918,10983,10955,10947,10932,10920,10943,10954,11067,11033,10988,11008,11051,11104,11143,11153,11208,11250,11312,11567,12056,12492,12691,12826,13420,13669,13647,13673,13485,13214,13101,13081,13074,13000
704,11545,11178,11225,11205,11143,11118,11006,10958,11005,10980,11051,11009,11000,11003,10990,11003,11020,11116,11084,11052,11053,11118,11166,11196,11212,11277,11315,11373,11634,12143,12565,12752,12903,13478,13728,13711,13740,13551,13268,13161,13146,13146,13058
705,11540,11178,11241,11214,11153,11134,11020,10960,11012,10998,11059,11031,11024,11019,10996,11013,11025,11131,11109,11056,11068,11118,11175,11191,11205,11291,11308,11374,11643,12135,12572,12765,12899,13486,13714,13715,13764,13557,13274,13179,13146,13151,13073
706,11463,11072,11117,11109,11024,11019,10897,10838,10888,10877,10932,10897,10875,10879,10869,10893,10900,10996,10975,10931,10952,11005,11035,11075,11106,11161,11191,11248,11529,12007,12449,12642,12780,13368,13621,13601,13641,13432,13180,13070,13051,13034,12963
707,11592,11232,11279,11261,11197,11185,11067,11004,11066,11039,11105,11083,11066,11060,11047,11059,11064,11179,11153,11090,11121,11169,11212,11242,11273,11327,11365,11425,11689,12195,12637,12827,12963,13552,13787,13775,13814,13606,13343,13235,13223,13193,13137
708,11450,11136,11171,11172,11091,11071,10953,10915,10952,10944,10992,10954,10958,10951,10943,10980,10965,11075,11051,10995,11013,11058,11121,11138,11167,11237,11268,11321,11599,12093,12552,12735,12866,13470,13690,13686,13730,13529,13264,13144,13130,13122,13047
709,11592,11158,11196,11202,11127,11118,10984,10951,10986,10957,11020,10995,10979,10991,10970,10990,10982,11105,11075,11023,11044,11088,11142,11176,11194,11258,11284,11344,11622,12119,12554,12738,12894,13459,13697,13703,13739,13525,13255,13161,13120,13122,13065
710,11416,11060,11097,11093,11023,11020,10907,10837,10878,10875,10919,10894,10865,10876,10876,10888,10918,10998,10991,10934,10950,11011,11043,11072,11104,11166,11195,11281,11545,12063,12486,12675,12811,13425,13643,13636,13688,13475,13211,13091,13060,13064,12991
711,11483,11118,11162,11150,11081,11068,10968,10903,10953,10932,10983,10947,10949,10939,10940,10963,10968,11068,11041,10990,11004,11059,11112,11134,11169,11235,11252,11300,11589,12094,12527,12722,12863,13448,13695,13664,13732,13511,13255,13137,13135,13115,13035
712,11512,11191,11244,11238,11177,11169,11040,10982,11044,11008,11070,11050,11017,11045,11011,11060,11039,11146,11127,11075,11086,11139,11194,11221,11255,11315,11332,11397,11683,12191,12616,12830,12966,13550,13804,13775,13810,13611,13358,13238,13210,13204,13127
713,11395,11027,11078,11088,11026,11010,10891,10828,10867,10858,10907,10881,10860,10879,10851,10878,10892,11006,10960,10924,10929,10991,11039,11069,11104,11155,11208,11250,11533,12024,12451,12665,12799,13382,13623,13612,13667,13462,13175,13092,13047,13039,12976
714,11500,11092,11139,11134,11065,11057,10946,10874,10924,10899,10955,10919,10914,10921,10902,10928,10927,11047,11010,10968,10979,11031,11089,11120,11140,11198,11241,11292,11570,12074,12502,12700,12839,13431,13692,13678,13726,13500,13233,13122,13118,13112,13044
715,11493,11159,11223,11198,11169,11141,11024,10965,11017,10977,11045,10996,10990,11008,10984,11017,11027,11120,11095,11050,11079,11121,11186,11217,11243,11296,11326,11381,11668,12165,12615,12801,12952,13548,13794,13749,13809,13603,13325,13247,13216,13199,13127
716,11464,11112,11169,11174,11108,11104,10972,10893,10959,10930,10982,10954,10932,10953,10945,10954,10971,11089,11041,11003,11011,11088,11131,11144,11177,11242,11274,11334,11613,12118,12567,12753,12905,13497,13712,13725,13782,13576,13299,13193,13157,13141,13080
717,11452,11048,11094,11085,11034,11023,10896,10834,10894,10857,10905,10887,10867,10872,10866,10889,10891,10999,10958,10930,10934,10985,11039,11062,11110,11154,11183,11254,11520,12023,12458,12655,12794,13396,13644,13644,13677,13466,13208,13080,13071,13045,12991
718,11466,11107,11171,11161,11108,11094,10968,10906,10951,10918,10989,10976,10955,10960,10938,10952,10965,11072,11029,11003,11026,11069,11129,11131,11173,11252,11279,11324,11605,12117,12571,12754,12899,13500,13732,13730,13767,13559,13293,13198,13174,13150,13090
719,11449,11107,11155,11174,11106,11079,10970,10908,10966,10919,10978,10944,10946,10955,10936,10963,10955,11071,11031,10986,11009,11057,11115,11123,11167,11222,11263,11331,11602,12103,12547,12753,12890,13497,13716,13717,13766,13559,13267,13169,13158,13140,13073
720,11451,11128,11200,11193,11134,11107,10991,10927,10983,10948,11017,10996,10981,10980,10976,10974,10997,11106,11062,11024,11042,11104,11145,11172,11195,11271,11298,11345,11640,12149,12602,12787,12916,13510,13753,13740,13802,13586,13310,13208,13180,13162,13088
721,11432,11038,11081,11090,11036,11027,10893,10818,10894,10849,10904,10894,10862,10870,10866,10888,10898,10999,10973,10935,10942,10993,11049,11066,11098,11155,11187,11252,11541,12042,12492,12680,12812,13430,13691,13674,13715,13502,13215,13117,13089,13092,13014
722,11494,11112,11172,11175,11122,11094,10981,10912,10970,10935,10984,10964,10952,10961,10955,10945,10976,11097,11049,11005,11014,11071,11113,11152,11182,11244,11279,11331,11598,12125,12571,12763,12895,13512,13744,13745,13770,13577,13308,13186,13182,13177,13087
723,11422,11135,11196,11196,11128,11117,10998,10931,10987,10942,11025,10993,10986,10974,10986,10988,10995,11125,11067,11031,11047,11097,11152,11182,11207,11273,11305,11351,11651,12165,12618,12820,12936,13549,13789,13781,13815,13615,13339,13218,13223,13203,13131
724,11468,11084,11139,11152,11084,11062,10945,10876,10919,10893,10957,10925,10915,10923,10906,10923,10936,11037,11007,10964,10978,11027,11099,11117,11139,11182,11222,11288,11575,12103,12532,12731,12863,13455,13708,13689,13755,13548,13254,13150,13129,13121,13028
725,11391,11022,11072,11074,11007,10998,10878,10811,10858,10845,10895,10875,10859,10850,10836,10865,10873,11005,10953,10936,10939,10972,11026,11065,11085,11142,11184,11221,11521,12032,12486,12673,12819,13441,13674,13669,13708,13511,13226,13109,13104,13097,13031
726,11485,11110,11165,11167,11105,11095,10960,10905,10951,10921,10970,10963,10939,10948,10950,10946,10973,11098,11050,11018,11005,11080,11106,11153,11170,11225,11263,11318,11611,12134,12594,12780,12903,13522,13774,13755,13801,13606,13298,13198,13192,13183,13102
727,11454,11130,11181,11190,11134,11105,10978,10907,10962,10930,11000,10978,10962,10953,10949,10966,10981,11100,11060,11026,11025,11091,11142,11172,11189,11243,11285,11349,11633,12166,12582,12793,12930,13540,13777,13769,13820,13624,13342,13229,13213,13194,13101
728,11443,11068,11121,11119,11060,11044,10929,10847,10906,10870,10931,10921,10902,10899,10887,10904,10919,11045,11010,10963,10970,11021,11066,11102,11117,11178,11216,11286,11566,12086,12525,12734,12865,13484,13735,13720,13764,13563,13267,13170,13133,13140,13035
729,11412,11032,11102,11088,11052,11023,10904,10831,10874,10847,10900,10884,10874,10868,10861,10867,10888,11001,10968,10918,10938,10998,11029,11068,11092,11142,11188,11241,11542,12076,12502,12715,12846,13478,13718,13703,13754,13552,13249,13141,13139,13122,13037
730,11465,11121,11194,11185,11128,11101,10997,10918,10962,10931,10993,10969,10953,10959,10955,10972,10974,11082,11073,11004,11021,11080,11122,11143,11177,11234,11267,11333,11628,12163,12592,12799,12927,13550,13794,13784,13836,13619,13340,13219,13204,13199,13124
731,11484,11120,11186,11187,11122,11112,10995,10924,10964,10920,10996,10968,10967,10964,10949,10958,10981,11086,11049,11022,11039,11089,11138,11163,11180,11252,11276,11346,11640,12163,12587,12811,12942,13563,13810,13795,13843,13640,13351,13251,13225,13219,13120
732,11368,10988,11056,11065,11009,10977,10867,10793,10852,10808,10870,10842,10835,10832,10826,10834,10851,10952,10937,10891,10905,10952,10997,11026,11049,11119,11152,11215,11509,12038,12476,12679,12820,13441,13675,13667,13715,13502,13223,13103,13096,13087,12995
733,11478,11100,11159,11174,11113,11094,10975,10887,10941,10905,10957,10951,10931,10928,10929,10932,10939,11076,11032,10992,11019,11057,11099,11127,11157,11210,11257,11331,11613,12158,12584,12792,12935,13546,13812,13789,13833,13625,13320,13230,13200,13208,13110
734,11451,11130,11196,11197,11141,11112,10997,10913,10974,10941,11008,10974,10953,10976,10959,10972,10978,11108,11067,11007,11041,11077,11147,11159,11185,11252,11284,11342,11657,12176,12609,12817,12961,13581,13833,13810,13846,13646,13363,13266,13228,13230,13143
735,11452,11097,11167,11167,11103,11079,10944,10883,10933,10908,10962,10947,10935,10927,10926,10940,10937,11061,11038,10987,11014,11055,11118,11139,11148,11221,11251,11308,11614,12138,12571,12788,12915,13542,13786,13780,13833,13616,13336,13212,13183,13191,13091
736,11453,11051,11108,11118,11045,11032,10908,10848,10896,10848,10904,10887,10869,10865,10859,10889,10889,11015,10974,10928,10950,10994,11050,11071,11102,11167,11202,11265,11561,12087,12523,12730,12868,13496,13760,13749,13803,13586,13284,13172,13157,13154,13056
737,11462,11120,11177,11189,11126,11107,10984,10899,10958,10925,10978,10959,10950,10942,10960,10955,10964,11100,11040,11006,11034,11063,11124,11143,11159,11235,11270,11332,11642,12174,12611,12806,12945,13583,13842,13816,13848,13651,13361,13249,13238,13214,13129
738,11440,11110,11171,11128,11108,11093,10972,10899,10934,10915,10962,10941,10936,10927,10917,10938,10953,11075,11045,10971,11001,11047,11101,11135,11118,11239,11260,11314,11637,12253,12604,12889,12879,13566,13771,13803,13820,13602,13322,13233,13223,13161,13087
739,11576,11177,11260,11270,11192,11197,11070,10963,11032,10987,11061,11040,11016,11022,11015,11029,11047,11172,11141,11070,11098,11134,11210,11231,11237,11321,11342,11406,11720,12249,12699,12890,13021,13656,13904,13883,13945,13744,13443,13323,13311,13302,13212
740,11344,10956,11031,11025,10969,10947,10815,10744,10798,10740,10810,10784,10774,10773,10791,10791,10805,10911,10892,10838,10849,10909,10960,10987,11004,11080,11094,11164,11470,12001,12464,12671,12791,13424,13679,13665,13720,13501,13215,13099,13083,13054,12983
741,11547,11171,11225,11231,11161,11151,11018,10940,10975,10954,11010,10980,10958,10966,10983,10988,10998,11111,11076,11014,11065,11090,11133,11172,11185,11259,11295,11359,11661,12186,12653,12851,12980,13613,13867,13851,13897,13672,13401,13302,13267,13248,13166
742,11464,11165,11201,11222,11181,11154,11040,10946,10980,10961,11006,10987,10981,10978,10981,10989,10989,11119,11088,11022,11055,11110,11166,11183,11225,11297,11325,11352,11685,12229,12676,12886,12998,13640,13911,13881,13923,13720,13439,13324,13318,13303,13218
743,11483,11097,11166,11166,11110,11080,10973,10884,10925,10880,10938,10920,10929,10913,10920,10928,10928,11040,11025,10969,10978,11063,11084,11131,11129,11211,11245,11282,11621,12159,12587,12796,12926,13566,13812,13793,13856,13630,13350,13231,13213,13181,13112
744,11415,11061,11131,11131,11066,11054,10906,10844,10889,10859,10926,10890,10873,10889,10878,10890,10918,11021,10983,10928,10954,11015,11049,11083,11104,11184,11204,11273,11580,12120,12571,12781,12902,13542,13798,13789,13826,13609,13329,13234,13206,13180,13108
745,11440,11102,11165,11160,11104,11092,10960,10877,10928,10884,10968,10927,10919,10910,10929,10927,10941,11050,11017,10972,11002,11040,11108,11126,11147,11228,11246,11299,11631,12160,12607,12818,12948,13581,13835,13810,13857,13666,13373,13263,13231,13215,13124
746,11485,11124,11197,11211,11137,11109,10984,10892,10945,10910,10979,10954,10918,10924,10924,10925,10946,11060,11036,10982,10991,11056,11099,11146,11155,11226,11258,11309,11644,12184,12622,12806,12926,13576,13807,13806,13860,13648,13368,13255,13222,13193,13130
747,11432,11074,11120,11133,11077,11047,10924,10856,10892,10858,10913,10889,10878,10878,10883,10893,10896,11021,10986,10951,10964,11013,11060,11090,11110,11192,11210,11274,11587,12128,12576,12777,12912,13549,13803,13781,13817,13630,13345,13209,13207,13183,13093
748,11438,11069,11132,11140,11075,11054,10920,10848,10896,10873,10912,10887,10869,10885,10880,10895,10908,11006,10980,10946,10959,11003,11059,11093,11112,11186,11216,11261,11586,12121,12588,12789,12932,13565,13842,13814,13850,13640,13359,13240,13225,13218,13119
749,11500,11149,11204,11212,11154,11138,11001,10922,10967,10936,10993,10978,10972,10953,10954,10967,10979,11093,11055,11009,11032,11091,11134,11178,11181,11253,11284,11349,11670,12195,12662,12857,12994,13644,13888,13865,13917,13716,13421,13314,13291,13269,13176
750,11414,11074,11132,11162,11092,11078,10930,10856,10908,10869,10929,10899,10892,10896,10894,10907,10934,11028,11002,10950,10977,11018,11071,11094,11119,11199,11214,11263,11614,12157,12592,12793,12940,13575,13826,13810,13859,13646,13362,13247,13222,13212,13129
751,11411,11004,11057,11073,11005,11002,10846,10768,10821,10789,10855,10819,10808,10811,10806,10819,10806,10945,10896,10882,10890,10926,11000,11017,11041,11104,11122,11199,11520,12059,12503,12712,12840,13496,13743,13724,13782,13554,13277,13163,13137,13113,13046
752,11471,11133,11201,11192,11146,11121,10989,10907,10967,10930,10984,10944,10939,10947,10937,10955,10977,11082,11049,11010,11043,11088,11133,11160,11176,11257,11290,11339,11673,12205,12663,12879,13004,13639,13894,13874,13932,13727,13438,13331,13312,13286,13182
753,11438,11084,11145,11150,11085,11083,10941,10844,10896,10870,10928,10903,10883,10905,10892,10898,10915,11024,11005,10962,10986,11028,11077,11101,11148,11198,11228,11288,11621,12185,12616,12807,12951,13609,13851,13837,13868,13661,13391,13279,13253,13234,13144
754,11499,11120,11182,11186,11123,11121,10956,10877,10928,10895,10953,10943,10922,10919,10933,10931,10928,11055,11029,10971,11005,11048,11098,11118,11146,11216,11234,11293,11640,12181,12629,12819,12968,13602,13841,13834,13876,13674,13380,13279,13255,13229,13142
755,11386,11023,11062,11078,11027,11004,10861,10784,10824,10783,10856,10815,10812,10834,10819,10829,10834,10955,10929,10880,10898,10945,10996,11029,11048,11112,11146,11206,11538,12084,12537,12747,12860,13531,13783,13772,13815,13606,13318,13227,13178,13166,13074
756,11470,11080,11165,11156,11113,11089,10957,10867,10912,10879,10934,10915,10896,10908,10901,10899,10911,11028,10994,10954,10972,11039,11075,11110,11110,11186,11219,11284,11618,12177,12610,12829,12945,13610,13863,13836,13882,13673,13396,13275,13244,13246,13149
757,11425,11114,11172,11169,11115,11091,10949,10884,10917,10881,10949,10928,10908,10906,10910,10916,10930,11057,11015,10987,10990,11044,11092,11119,11133,11192,11231,11295,11620,12189,12642,12835,12962,13620,13861,13859,13901,13688,13404,13287,13260,13249,13161
758,11424,11078,11136,11142,11086,11074,10917,10828,10871,10845,10894,10887,10865,10880,10878,10865,10876,11003,10976,10908,10939,10996,11042,11072,11104,11169,11195,11266,11586,12142,12601,12791,12916,13571,13831,13812,13850,13631,13374,13247,13228,13193,13109
759,11395,11016,11063,11080,11009,10987,10857,10770,10810,10783,10851,10814,10798,10806,10812,10821,10822,10937,10896,10873,10881,10923,10983,11003,11024,11077,11118,11197,11510,12084,12531,12731,12861,13521,13775,13757,13817,13594,13307,13199,13172,13158,13084
760,11513,11153,11217,11238,11181,11160,11016,10923,10962,10939,11003,10976,10983,10963,10962,10961,10984,11109,11062,11039,11057,11099,11148,11175,11193,11258,11293,11372,11704,12253,12714,12924,13044,13704,13946,13945,13983,13776,13503,13368,13363,13335,13235
761,11379,11047,11129,11131,11062,11064,10907,10822,10865,10839,10881,10871,10856,10858,10854,10860,10863,10989,10957,10921,10945,10991,11034,11064,11078,11147,11179,11247,11586,12132,12612,12804,12935,13601,13834,13820,13854,13659,13380,13256,13241,13225,13123
762,11436,11045,11090,11110,11049,11044,10869,10794,10828,10799,10856,10838,10834,10832,10837,10832,10848,10954,10929,10881,10924,10955,11009,11028,11056,11104,11145,11210,11548,12101,12565,12752,12886,13558,13795,13783,13836,13605,13319,13206,13194,13167,13075
763,11453,11090,11157,11150,11102,11080,10943,10860,10896,10876,10937,10892,10895,10902,10894,10905,10900,11035,10999,10948,10967,11015,11072,11100,11116,11169,11212,11275,11621,12186,12650,12840,12975,13641,13891,13879,13951,13715,13419,13308,13306,13264,13183
764,11399,11076,11137,11137,11093,11078,10929,10839,10874,10844,10912,10879,10869,10857,10873,10862,10885,11019,10985,10941,10943,11011,11056,11082,11091,11162,11201,11251,11585,12164,12632,12820,12958,13628,13863,13863,13898,13699,13409,13280,13277,13245,13149
765,11418,11076,11138,11146,11096,11087,10915,10830,10896,10854,10917,10883,10879,10871,10867,10867,10898,11012,10976,10937,10948,11010,11059,11088,11103,11164,11196,11253,11593,12166,12631,12808,12945,13630,13855,13853,13902,13692,13400,13292,13263,13239,13132
766,11432,11030,11078,11100,11037,11012,10855,10791,10832,10791,10845,10821,10822,10806,10814,10816,10826,10948,10931,10874,10890,10949,10980,11023,11041,11098,11127,11180,11540,12101,12557,12755,12907,13561,13810,13816,13858,13639,13348,13229,13193,13190,13108
767,11451,11093,11164,11160,11111,11100,10955,10875,10903,10867,10923,10905,10885,10878,10899,10909,10908,11033,10997,10959,10970,11029,11078,11093,11134,11184,11221,11282,11622,12206,12650,12855,12987,13664,13919,13880,13946,13722,13445,13329,13309,13274,13183
768,11470,11111,11173,11197,11136,11112,10952,10884,10933,10888,10939,10916,10907,10905,10912,10916,10923,11048,11011,10960,10996,11041,11089,11122,11141,11198,11236,11289,11641,12225,12673,12878,13021,13683,13937,13920,13971,13742,13473,13349,13318,13298,13189
769,11423,11065,11120,11139,11093,11064,10903,10827,10875,10835,10892,10873,10861,10863,10850,10864,10873,10997,10971,10921,10948,10992,11032,11042,11082,11145,11180,11236,11574,12169,12606,12804,12945,13633,13878,13843,13893,13691,13398,13288,13256,13234,13137
770,11419,11021,11072,11090,11029,11029,10859,10762,10819,10789,10834,10819,10807,10785,10795,10805,10828,10931,10897,10860,10877,10923,10976,11004,11028,11078,11114,11190,11547,12106,12548,12763,12895,13573,13839,13812,13866,13643,13368,13239,13209,13187,13089
771,11483,11126,11197,11197,11147,11127,10974,10873,10935,10895,10946,10934,10923,10915,10915,10914,10938,11046,11017,10970,10994,11037,11090,11125,11138,11195,11246,11283,11642,12230,12669,12884,13006,13701,13952,13931,13965,13772,13481,13353,13333,13303,13201
772,11392,11060,11125,11133,11091,11080,10927,10824,10858,10820,10895,10866,10852,10848,10874,10862,10861,10994,10942,10909,10952,10976,11055,11059,11083,11146,11186,11249,11594,12176,12641,12831,12966,13635,13896,13868,13925,13713,13415,13301,13280,13257,13141
773,11497,11110,11178,11178,11120,11108,10957,10868,10910,10869,10922,10909,10894,10897,10883,10902,10908,11012,10968,10928,10971,11012,11062,11089,11111,11177,11192,11250,11606,12188,12641,12826,12970,13656,13897,13866,13925,13717,13422,13292,13286,13247,13145
774,11394,11029,11081,11093,11037,11022,10860,10761,10814,10798,10838,10831,10806,10814,10802,10806,10822,10940,10904,10854,10876,10918,10980,11006,11042,11090,11133,11177,11550,12129,12584,12786,12929,13629,13861,13843,13896,13676,13391,13264,13237,13204,13127
775,11475,11093,11176,11172,11113,11104,10933,10846,10876,10851,10915,10886,10878,10874,10871,10874,10881,10995,10977,10925,10947,10984,11031,11071,11095,11156,11181,11247,11606,12191,12652,12857,12981,13667,13909,13889,13949,13736,13432,13318,13302,13262,13171
776,11492,11153,11224,11222,11179,11153,10995,10901,10937,10917,10963,10923,10917,10937,10928,10921,10933,11043,11036,10987,10993,11034,11084,11122,11160,11209,11239,11288,11658,12255,12721,12901,13032,13731,13978,13961,14010,13794,13497,13381,13367,13325,13213
777,11425,11026,11094,11102,11040,11020,10867,10765,10811,10778,10834,10806,10793,10795,10777,10789,10792,10921,10882,10836,10867,10908,10949,10987,11004,11073,11082,11154,11516,12106,12563,12756,12893,13585,13835,13799,13866,13656,13356,13246,13213,13184,13091
778,11553,11129,11190,11203,11144,11119,10970,10866,10903,10883,10919,10890,10899,10893,10886,10882,10896,11018,10968,10938,10958,11009,11044,11084,11111,11167,11192,11255,11620,12197,12670,12862,13003,13697,13963,13935,13965,13749,13464,13355,13317,13291,13186
779,11480,11139,11216,11215,11161,11134,10979,10878,10920,10893,10942,10920,10895,10892,10885,10891,10910,11024,10975,10940,10964,11022,11047,11093,11116,11171,11200,11263,11627,12217,12682,12889,13023,13729,13955,13931,13985,13770,13476,13360,13327,13307,13194
780,11516,11104,11198,11186,11151,11125,10958,10855,10903,10865,10913,10878,10871,10869,10870,10850,10869,11005,10962,10918,10937,10970,11033,11061,11104,11144,11182,11238,11606,12194,12646,12851,12994,13681,13925,13910,13963,13748,13456,13328,13304,13279,13174
781,11491,11067,11135,11141,11107,11062,10895,10807,10844,10808,10856,10804,10808,10814,10790,10806,10804,10925,10887,10863,10878,10916,10958,10996,11017,11083,11117,11167,11542,12130,12594,12781,12934,13615,13884,13852,13890,13699,13400,13271,13249,13214,13109
782,11530,11132,11205,11213,11159,11138,10968,10870,10913,10881,10930,10900,10883,10878,10875,10867,10894,11006,10958,10910,10936,10992,11035,11070,11098,11157,11190,11235,11614,12200,12663,12860,12995,13689,13949,13920,13950,13752,13452,13348,13317,13291,13191
783,11544,11138,11223,11222,11177,11153,10980,10881,10909,10887,10942,10901,10900,10883,10892,10875,10892,11022,10962,10923,10943,10991,11047,11080,11096,11147,11194,11247,11610,12207,12666,12866,13000,13703,13935,13928,13975,13768,13472,13362,13324,13299,13194
784,11539,11154,11241,11235,11185,11176,10999,10899,10933,10893,10953,10927,10894,10896,10898,10887,10886,11023,10985,10947,10960,10996,11045,11096,11112,11176,11214,11267,11638,12225,12694,12876,13027,13740,13983,13959,14001,13780,13478,13369,13359,13297,13210
785,11438,11036,11109,11119,11069,11039,10878,10783,10817,10785,10844,10803,10788,10787,10787,10778,10781,10910,10867,10835,10844,10898,10951,10980,11007,11070,11109,11159,11513,12122,12591,12795,12918,13620,13877,13858,13905,13698,13399,13282,13260,13223,13137
786,11546,11131,11203,11217,11191,11188,10972,10864,10919,10906,10967,10906,10909,10883,10875,10898,10921,11032,11022,10959,10982,11032,11070,11103,11081,11151,11182,11286,11656,12245,12709,12862,13003,13713,14014,13934,13982,13781,13509,13348,13344,13291,13209
787,11438,11135,11210,11229,11174,11150,10968,10880,10926,10890,10927,10910,10893,10895,10885,10886,10893,11014,10992,10947,10964,11016,11054,11083,11095,11188,11206,11269,11648,12252,12720,12912,13044,13757,13987,13968,14028,13816,13509,13416,13382,13350,13246
788,11530,11117,11193,11208,11145,11137,10944,10862,10895,10856,10929,10885,10864,10872,10850,10860,10879,10987,10954,10926,10927,10979,11024,11060,11074,11149,11174,11236,11610,12209,12676,12876,13007,13709,13960,13945,13988,13769,13458,13348,13339,13290,13210
789,11468,11059,11116,11136,11085,11050,10876,10798,10830,10784,10851,10819,10804,10797,10796,10785,10811,10926,10898,10862,10878,10911,10970,11003,11018,11077,11114,11186,11552,12150,12622,12838,12957,13674,13928,13915,13947,13729,13424,13298,13278,13250,13177
790,11482,11107,11177,11198,11145,11128,10948,10843,10897,10851,10906,10875,10864,10862,10857,10861,10877,10989,10958,10924,10937,10980,11036,11071,11084,11167,11176,11251,11617,12242,12680,12887,13039,13755,13993,13977,14030,13814,13504,13392,13372,13324,13226
791,11525,11144,11217,11227,11177,11155,10973,10874,10928,10885,10941,10921,10900,10894,10883,10886,10897,11023,10996,10964,10984,11022,11067,11098,11101,11191,11226,11262,11653,12264,12719,12918,13068,13782,14029,14005,14055,13829,13522,13421,13380,13345,13250
792,11495,11082,11146,11158,11111,11086,10904,10803,10860,10816,10864,10843,10828,10835,10820,10819,10840,10966,10935,10900,10898,10950,10995,11033,11042,11116,11139,11217,11584,12179,12650,12839,12992,13712,13959,13948,13987,13756,13454,13343,13324,13281,13182
793,11447,11053,11116,11130,11098,11066,10887,10770,10823,10794,10867,10830,10808,10798,10798,10795,10813,10941,10908,10862,10884,10938,10977,11025,11039,11098,11130,11201,11570,12188,12647,12840,12989,13697,13968,13940,13977,13774,13471,13341,13312,13293,13181
794,11481,11110,11186,11213,11147,11117,10953,10844,10895,10850,10902,10887,10874,10874,10857,10867,10873,11004,10972,10922,10950,11002,11038,11073,11094,11164,11192,11254,11632,12250,12714,12917,13061,13769,14010,14006,14033,13820,13535,13401,13370,13364,13241
795,11459,11119,11170,11174,11139,11115,10939,10830,10863,10841,10896,10861,10858,10849,10831,10852,10870,10980,10959,10907,10929,10985,11031,11065,11066,11137,11168,11242,11618,12248,12708,12898,13040,13762,14013,14000,14038,13814,13520,13389,13374,13320,13233
796,11457,11021,11085,11085,11051,11032,10847,10737,10783,10757,10810,10783,10763,10765,10760,10755,10779,10890,10861,10833,10838,10893,10922,10972,10989,11043,11080,11149,11548,12141,12606,12809,12953,13662,13912,13902,13936,13726,13433,13311,13273,13246,13138
797,11511,11122,11185,11207,11166,11127,10943,10835,10874,10853,10887,10887,10864,10873,10865,10863,10863,11009,10963,10921,10951,11007,11024,11067,11092,11163,11194,11250,11630,12248,12721,12920,13069,13767,14034,14010,14018,13843,13533,13409,13386,13356,13253
798,11457,11107,11160,11172,11134,11107,10934,10826,10854,10827,10887,10851,10848,10840,10827,10835,10848,10983,10944,10892,10908,10980,11003,11044,11059,11141,11154,11226,11618,12243,12705,12905,13040,13763,14008,13996,14028,13823,13517,13394,13369,13335,13233
799,11543,11147,11212,11231,11189,11142,10975,10861,10883,10874,10928,10891,10881,10876,10876,10886,10884,11008,10985,10946,10975,11027,11062,11083,11111,11167,11208,11263,11664,12277,12741,12943,13078,13795,14035,14034,14068,13836,13547,13407,13391,13379,13274
800,11413,11054,11100,11123,11068,11046,10848,10736,10788,10752,10805,10780,10768,10760,10766,10764,10773,10910,10871,10827,10851,10898,10942,10979,10988,11066,11103,11167,11555,12165,12646,12843,12981,13717,13960,13938,13974,13755,13465,13342,13304,13283,13189
801,11485,11098,11173,11183,11132,11113,10929,10808,10852,10820,10876,10853,10834,10852,10842,10821,10842,10986,10939,10901,10912,10973,11005,11033,11059,11130,11169,11223,11607,12244,12701,12903,13026,13774,14017,13980,14039,13825,13514,13389,13380,13335,13246
802,11447,11120,11189,11196,11151,11125,10944,10822,10866,10832,10890,10867,10846,10845,10840,10854,10854,10995,10960,10910,10937,10993,11029,11055,11080,11142,11182,11226,11639,12269,12721,12944,13062,13787,14040,14031,14061,13849,13546,13422,13395,13379,13267
803,11509,11106,11177,11186,11148,11108,10914,10813,10844,10807,10875,10849,10829,10832,10836,10831,10828,10980,10943,10902,10911,10961,11005,11034,11064,11135,11169,11201,11628,12246,12709,12899,13025,13761,14013,13995,14023,13816,13511,13382,13372,13343,13215
804,11434,11048,11112,11122,11079,11049,10863,10752,10802,10757,10821,10801,10776,10766,10770,10771,10794,10914,10890,10832,10849,10909,10947,10986,10998,11074,11099,11161,11558,12184,12646,12849,12993,13729,13983,13969,13998,13781,13497,13356,13338,13314,13193
805,11475,11114,11198,11195,11165,11121,10946,10834,10880,10846,10894,10877,10850,10860,10846,10853,10858,10995,10965,10922,10934,10992,11037,11063,11091,11146,11181,11241,11650,12275,12739,12940,13064,13808,14065,14041,14076,13873,13565,13444,13415,13383,13265
806,11491,11138,11200,11230,11179,11140,10960,10857,10891,10867,10930,10892,10865,10862,10887,10875,10886,11026,10990,10930,10959,11002,11046,11080,11108,11170,11199,11258,11664,12307,12763,12961,13090,13852,14097,14089,14109,13885,13581,13463,13429,13410,13287
807,11425,11004,11080,11085,11049,11022,10822,10714,10765,10730,10780,10755,10740,10732,10725,10740,10760,10886,10846,10795,10812,10869,10916,10950,10963,11035,11072,11112,11536,12166,12629,12836,12950,13693,13946,13944,13974,13750,13439,13321,13306,13277,13157
808,11539,11095,11188,11203,11151,11132,10944,10838,10874,10842,10898,10859,10863,10839,10837,10841,10866,10987,10961,10916,10918,10968,11025,11064,11068,11137,11166,11220,11642,12265,12741,12940,13086,13813,14068,14057,14091,13869,13568,13433,13415,13383,13285
809,11403,11094,11168,11190,11146,11121,10926,10813,10859,10820,10885,10856,10842,10840,10831,10833,10838,10969,10947,10888,10912,10966,11012,11055,11068,11136,11165,11227,11614,12264,12745,12935,13064,13819,14061,14045,14091,13869,13563,13445,13398,13390,13266
810,11497,11117,11185,11201,11149,11135,10915,10813,10860,10827,10877,10867,10837,10842,10811,10835,10850,10967,10946,10906,10915,10964,11025,11060,11084,11127,11175,11228,11622,12274,12735,12943,13076,13822,14070,14051,14076,13864,13557,13432,13410,13384,13265
811,11413,11015,11096,11116,11074,11053,10857,10744,10790,10761,10800,10786,10771,10764,10748,10759,10771,10898,10865,10815,10833,10869,10948,10967,10994,11038,11091,11140,11549,12180,12669,12861,12994,13740,14004,13981,14028,13813,13494,13376,13342,13304,13206
812,11500,11107,11194,11204,11156,11142,10935,10821,10869,10835,10888,10863,10836,10847,10836,10834,10848,10974,10950,10891,10928,10974,11010,11059,11069,11136,11159,11216,11641,12267,12754,12930,13060,13819,14073,14058,14089,13874,13564,13441,13416,13372,13279
813,11488,11120,11206,11225,11172,11159,10961,10838,10886,10853,10908,10887,10869,10845,10851,10871,10887,10994,10968,10929,10940,10976,11062,11077,11100,11159,11201,11255,11656,12315,12791,12985,13118,13872,14116,14084,14145,13920,13609,13484,13452,13412,13313
814,11457,11105,11165,11199,11138,11119,10912,10811,10858,10822,10876,10851,10833,10815,10810,10829,10835,10960,10926,10878,10909,10954,10996,11034,11042,11119,11144,11208,11631,12263,12723,12941,13075,13817,14074,14042,14072,13869,13559,13434,13404,13357,13257
815,11448,11042,11102,11125,11078,11066,10843,10744,10791,10756,10811,10790,10765,10763,10747,10755,10760,10884,10864,10814,10845,10873,10937,10968,10990,11050,11087,11142,11560,12191,12681,12866,13017,13769,14022,13988,14045,13827,13517,13381,13366,13324,13204
816,11523,11131,11212,11225,11173,11164,10944,10829,10893,10858,10907,10883,10871,10865,10851,10852,10867,10979,10958,10912,10942,10967,11023,11064,11078,11149,11179,11236,11642,12303,12768,12960,13094,13852,14122,14096,14121,13907,13608,13462,13450,13399,13299
817,11460,11135,11219,11244,11189,11169,10954,10850,10897,10871,10924,10889,10879,10861,10850,10867,10878,11006,10961,10919,10945,10981,11041,11067,11092,11157,11196,11247,11662,12321,12802,12993,13125,13873,14123,14113,14160,13933,13642,13512,13483,13429,13323
818,11495,11084,11177,11182,11123,11110,10887,10804,10845,10813,10874,10838,10834,10804,10799,10792,10809,10935,10910,10888,10880,10936,10978,11012,11028,11096,11112,11190,11600,12233,12714,12905,13046,13816,14061,14048,14074,13859,13553,13423,13396,13356,13244
819,11424,11037,11115,11137,11085,11077,10862,10760,10789,10774,10830,10806,10783,10770,10749,10746,10762,10893,10870,10821,10847,10883,10933,10965,10990,11050,11087,11139,11566,12219,12688,12895,13021,13777,14033,14010,14047,13829,13528,13401,13374,13333,13225
820,11497,11112,11171,11193,11148,11128,10924,10816,10856,10842,10889,10868,10851,10812,10812,10826,10832,10957,10934,10884,10897,10937,11001,11031,11055,11111,11153,11210,11618,12283,12775,12949,13093,13841,14101,14105,14105,13892,13585,13485,13434,13384,13296
821,11502,11126,11220,11229,11195,11168,10969,10860,10913,10881,10943,10919,10902,10877,10868,10865,10875,11003,10972,10918,10938,10976,11034,11064,11091,11150,11189,11244,11674,12328,12794,12985,13119,13879,14119,14108,14156,13924,13626,13500,13468,13429,13314
822,11430,11033,11107,11137,11080,11046,10853,10745,10800,10774,10825,10805,10789,10754,10732,10732,10763,10888,10861,10806,10829,10866,10923,10947,10972,11020,11071,11120,11560,12197,12676,12867,13019,13769,14026,13999,14044,13826,13512,13390,13353,13318,13219
823,11528,11095,11148,11175,11132,11124,10917,10817,10845,10835,10883,10868,10855,10811,10808,10796,10812,10923,10914,10849,10878,10919,10970,11009,11016,11090,11101,11183,11596,12251,12722,12923,13055,13822,14071,14061,14075,13871,13565,13438,13409,13366,13257
824,11494,11175,11239,11276,11225,11205,10988,10912,10960,10921,10992,10961,10944,10919,10893,10897,10906,11044,11011,10966,10974,11011,11069,11088,11110,11183,11217,11275,11701,12361,12850,13041,13184,13940,14191,14164,14216,13990,13684,13564,13540,13496,13368
825,11477,11084,11162,11172,11151,11126,10931,10814,10874,10857,10913,10910,10878,10836,10806,10794,10820,10942,10916,10864,10882,10927,10970,11014,11031,11094,11135,11199,11616,12284,12739,12935,13070,13842,14088,14056,14104,13883,13576,13451,13419,13380,13270
826,11482,11063,11139,11157,11122,11096,10912,10800,10845,10834,10905,10885,10861,10807,10778,10789,10791,10928,10895,10828,10859,10898,10936,10979,10999,11066,11104,11140,11571,12250,12715,12908,13040,13801,14073,14042,14095,13880,13564,13432,13395,13365,13253
827,11465,11098,11165,11186,11168,11135,10932,10832,10888,10873,10942,10938,10908,10866,10815,10800,10836,10961,10926,10867,10890,10930,10982,10995,11031,11091,11124,11186,11615,12276,12753,12958,13084,13849,14116,14098,14133,13899,13614,13469,13439,13387,13293
828,11555,11147,11234,11249,11216,11200,11002,10898,10962,10934,11023,11023,11005,10939,10879,10892,10896,11017,10989,10935,10940,11000,11037,11065,11084,11142,11184,11226,11659,12326,12798,13011,13138,13896,14156,14136,14172,13951,13648,13528,13497,13443,13320
829,11531,11146,11231,11243,11209,11191,10994,10908,10952,10949,11027,11029,10991,10955,10887,10895,10889,11022,10981,10938,10940,10990,11028,11060,11083,11131,11175,11224,11661,12325,12816,12998,13125,13902,14148,14132,14168,13946,13652,13520,13485,13435,13326
830,11473,11045,11116,11136,11105,11081,10889,10801,10846,10840,10942,10939,10929,10866,10788,10778,10787,10918,10886,10828,10844,10885,10920,10946,10983,11022,11069,11111,11557,12212,12691,12885,13027,13805,14067,14053,14090,13851,13549,13426,13389,13347,13235
831,11594,11178,11246,11279,11255,11239,11035,10942,10994,10994,11102,11098,11076,11016,10934,10934,10937,11061,11041,10966,10979,11031,11065,11096,11105,11162,11205,11252,11680,12340,12814,13043,13175,13936,14198,14166,14220,13976,13685,13559,13508,13463,13357
832,11486,11157,11229,11248,11217,11210,11005,10912,10969,10961,11059,11072,11059,11001,10909,10910,10902,11045,10997,10943,10958,11000,11027,11066,11093,11132,11172,11216,11658,12333,12820,13021,13146,13929,14175,14165,14205,13982,13682,13546,13527,13459,13336
833,11508,11092,11183,11190,11171,11140,10971,10863,10918,10913,11011,11030,11014,10937,10850,10840,10849,10970,10945,10890,10901,10937,10976,11012,11019,11071,11112,11146,11608,12262,12749,12940,13086,13841,14109,14091,14132,13888,13590,13458,13441,13403,13268
834,11522,11108,11175,11195,11171,11162,10961,10864,10921,10931,11031,11047,11012,10950,10849,10848,10857,10983,10941,10883,10881,10939,10982,11009,11017,11076,11108,11160,11599,12263,12749,12955,13089,13868,14133,14109,14157,13915,13603,13480,13454,13401,13284
835,11535,11181,11243,11282,11238,11238,11026,10922,10992,10998,11094,11106,11080,11014,10924,10902,10916,11042,11012,10956,10965,11006,11045,11080,11101,11148,11184,11246,11686,12354,12845,13031,13174,13948,14197,14188,14224,14016,13697,13566,13538,13482,13372
836,11554,11177,11244,11278,11240,11221,11026,10932,10982,10981,11076,11090,11086,10996,10926,10900,10909,11038,10993,10963,10954,10996,11044,11081,11085,11141,11192,11209,11667,12345,12827,13023,13156,13937,14188,14166,14213,13989,13676,13554,13523,13470,13363
837,11517,11105,11191,11218,11163,11149,10962,10872,10906,10917,11018,11020,10997,10927,10853,10815,10827,10958,10923,10888,10892,10926,10976,10992,11015,11073,11103,11157,11604,12290,12771,12965,13094,13869,14122,14117,14154,13930,13624,13500,13465,13430,13298
838,11521,11110,11193,11220,11197,11164,10963,10864,10923,10922,11014,11019,10993,10917,10840,10842,10844,10967,10932,10876,10892,10930,10990,11008,11031,11086,11124,11170,11628,12295,12784,12978,13120,13891,14152,14141,14167,13950,13631,13514,13472,13422,13306
839,11554,11178,11258,11284,11246,11222,11028,10933,10986,10980,11060,11070,11034,10992,10898,10894,10896,11020,10983,10951,10944,11012,11056,11067,11099,11135,11194,11239,11693,12369,12849,13033,13195,13972,14212,14201,14222,14002,13707,13577,13536,13481,13387
840,11527,11146,11233,11271,11224,11199,11002,10901,10959,10962,11036,11041,11019,10945,10883,10870,10878,11008,10964,10925,10917,10973,11012,11050,11062,11126,11166,11209,11666,12356,12819,13023,13147,13944,14187,14178,14217,13972,13674,13552,13511,13461,13344
841,11490,11061,11146,11178,11131,11094,10906,10805,10857,10842,10927,10915,10894,10842,10772,10766,10771,10885,10862,10824,10835,10866,10915,10938,10961,11022,11065,11114,11567,12248,12718,12907,13053,13836,14108,14085,14118,13895,13577,13457,13411,13385,13262
842,11589,11175,11252,11280,11243,11228,11027,10903,10971,10971,11022,11026,11007,10945,10875,10859,10873,11009,10979,10934,10937,10979,11034,11055,11099,11128,11177,11241,11684,12376,12842,13040,13158,13967,14227,14199,14236,14001,13698,13567,13530,13493,13382
843,11509,11142,11226,11255,11215,11201,10990,10882,10956,10931,10993,10992,10971,10912,10842,10844,10852,10984,10947,10912,10910,10970,11001,11035,11052,11123,11146,11212,11679,12356,12836,13024,13156,13955,14216,14191,14234,13997,13695,13559,13530,13489,13372
844,11535,11134,11220,11255,11204,11182,10991,10862,10932,10918,10993,10964,10943,10903,10832,10823,10847,10962,10934,10903,10897,10948,11003,11019,11043,11094,11139,11192,11648,12318,12809,12993,13125,13898,14170,14149,14202,13959,13669,13521,13478,13443,13331
845,11537,11107,11191,11211,11170,11151,10933,10816,10882,10881,10941,10921,10910,10848,10791,10783,10798,10926,10883,10837,10858,10905,10955,10977,11007,11057,11093,11142,11616,12308,12766,12972,13102,13892,14171,14141,14193,13969,13662,13519,13481,13450,13335
846,11505,11134,11212,11246,11213,11181,10970,10846,10908,10884,10972,10943,10929,10865,10824,10818,10827,10946,10912,10871,10894,10939,10974,11005,11031,11094,11126,11179,11643,12325,12807,13018,13131,13935,14192,14168,14220,13978,13674,13531,13498,13458,13346
847,11546,11166,11222,11265,11231,11218,10991,10870,10936,10903,10985,10955,10933,10888,10835,10822,10858,10967,10937,10887,10918,10963,11006,11046,11042,11112,11151,11211,11679,12356,12844,13035,13161,13946,14209,14189,14233,14009,13695,13548,13520,13481,13371
848,11517,11093,11177,11203,11171,11150,10932,10804,10842,10840,10917,10872,10869,10817,10776,10761,10790,10903,10864,10812,10842,10889,10930,10954,10981,11043,11084,11144,11594,12289,12776,12959,13083,13877,14144,14137,14169,13939,13624,13509,13470,13418,13290
849,11572,11102,11175,11240,11198,11175,10963,10825,10898,10907,10942,10893,10903,10860,10781,10790,10802,10936,10908,10842,10862,10912,10980,10997,11007,11046,11111,11188,11627,12298,12776,12976,13090,13889,14179,14129,14189,13964,13637,13495,13475,13473,13330
850,11552,11184,11237,11285,11253,11214,10993,10866,10935,10905,10988,10952,10924,10890,10832,10843,10856,10965,10948,10900,10931,10966,11009,11049,11060,11136,11164,11230,11682,12362,12867,13056,13178,13984,14238,14224,14260,14042,13719,13590,13553,13513,13383
851,11519,11161,11249,11282,11249,11225,10993,10858,10924,10903,10971,10939,10935,10885,10849,10840,10854,10961,10944,10889,10922,10980,11018,11038,11059,11125,11159,11213,11681,12379,12842,13050,13178,13977,14248,14237,14253,14045,13731,13583,13553,13492,13371
852,11529,11049,11125,11156,11130,11105,10874,10740,10789,10789,10835,10814,10794,10765,10711,10710,10730,10848,10812,10761,10796,10830,10896,10910,10935,10993,11028,11090,11554,12240,12719,12914,13032,13837,14098,14081,14125,13896,13583,13450,13407,13361,13247
853,11529,11151,11223,11255,11214,11192,10961,10832,10889,10871,10923,10905,10888,10846,10798,10806,10811,10934,10903,10869,10870,10932,10985,11008,11034,11093,11127,11188,11655,12348,12831,13026,13150,13957,14226,14203,14243,14018,13709,13553,13537,13497,13358
854,11488,11159,11233,11256,11229,11206,10977,10841,10898,10875,10942,10899,10896,10861,10813,10818,10839,10958,10927,10888,10904,10951,10996,11024,11044,11115,11150,11200,11667,12370,12848,13055,13179,13977,14254,14233,14256,14052,13704,13584,13539,13495,13386
855,11556,11148,11211,11259,11218,11186,10943,10819,10875,10858,10906,10881,10866,10832,10798,10790,10809,10922,10898,10869,10870,10913,10968,10982,11026,11072,11106,11176,11631,12326,12796,13004,13127,13937,14194,14179,14199,13998,13660,13529,13502,13450,13334
856,11478,11069,11157,11165,11133,11111,10891,10746,10801,10773,10842,10818,10798,10759,10733,10736,10750,10871,10828,10793,10811,10860,10911,10939,10945,11008,11039,11095,11558,12275,12752,12948,13080,13882,14164,14136,14160,13954,13626,13498,13447,13408,13298
857,11570,11149,11223,11254,11227,11200,10950,10810,10854,10842,10915,10887,10863,10833,10797,10800,10811,10939,10903,10857,10867,10922,10961,10989,11041,11074,11110,11174,11636,12341,12818,13012,13141,13963,14215,14192,14242,14020,13680,13559,13509,13463,13363
858,11550,11204,11279,11319,11269,11252,11020,10881,10919,10912,10973,10957,10922,10890,10871,10854,10863,10992,10975,10920,10946,10973,11024,11059,11084,11138,11178,11239,11705,12433,12896,13108,13232,14055,14302,14285,14306,14101,13767,13644,13604,13551,13448
859,11528,11120,11199,11222,11189,11164,10919,10796,10821,10814,10872,10848,10824,10798,10755,10756,10775,10903,10883,10830,10841,10883,10926,10971,10985,11044,11089,11143,11606,12306,12783,12987,13117,13916,14177,14176,14197,13987,13638,13518,13470,13440,13325
860,11521,11101,11173,11195,11154,11139,10880,10744,10785,10763,10829,10804,10778,10762,10716,10722,10743,10867,10831,10793,10803,10856,10889,10927,10939,11006,11046,11109,11587,12272,12775,12959,13086,13907,14180,14155,14195,13947,13634,13493,13450,13420,13308
861,11555,11173,11258,11278,11243,11224,10963,10831,10870,10862,10925,10892,10873,10836,10802,10822,10833,10945,10924,10882,10903,10947,10998,11022,11042,11091,11139,11196,11679,12387,12882,13064,13189,14011,14264,14266,14289,14057,13738,13605,13568,13530,13406
862,11541,11151,11237,11259,11225,11199,10939,10803,10854,10836,10887,10855,10842,10807,10769,10771,10786,10918,10889,10838,10875,10921,10944,10977,11014,11072,11107,11161,11643,12345,12826,13019,13152,13970,14238,14201,14240,14022,13691,13580,13507,13475,13370
863,11562,11106,11187,11220,11174,11150,10899,10768,10788,10791,10837,10811,10782,10774,10724,10722,10751,10881,10839,10789,10820,10864,10901,10945,10961,11034,11061,11114,11597,12300,12786,12979,13104,13925,14197,14171,14214,13982,13650,13521,13477,13439,13316
864,11532,11139,11226,11242,11208,11184,10934,10780,10829,10817,10873,10845,10828,10802,10765,10764,10786,10909,10890,10841,10857,10909,10941,10981,10991,11068,11094,11158,11651,12343,12845,13037,13157,13983,14240,14211,14247,14013,13713,13568,13531,13492,13373
865,11569,11145,11259,11272,11245,11216,10958,10798,10843,10828,10894,10862,10843,10825,10772,10785,10804,10925,10901,10855,10873,10917,10962,10991,11019,11082,11105,11166,11666,12366,12852,13036,13165,13997,14238,14236,14259,14033,13695,13591,13537,13480,13389
866,11517,11179,11262,11302,11265,11228,10970,10838,10869,10859,10904,10885,10869,10845,10816,10813,10839,10967,10932,10888,10909,10943,10981,11016,11046,11101,11146,11196,11675,12397,12882,13076,13206,14043,14289,14263,14305,14073,13749,13620,13591,13532,13417
867,11492,11059,11147,11167,11134,11097,10848,10707,10734,10725,10791,10756,10743,10718,10682,10686,10696,10833,10807,10753,10774,10822,10861,10899,10919,10981,11008,11068,11552,12267,12751,12940,13086,13892,14157,14160,14190,13951,13626,13501,13447,13407,13285
868,11595,11142,11230,11246,11223,11187,10932,10796,10819,10807,10854,10849,10818,10794,10753,10766,10780,10907,10880,10840,10843,10900,10932,10979,10998,11056,11083,11146,11634,12337,12815,13014,13143,13971,14224,14196,14258,14013,13682,13549,13516,13468,13366
869,11528,11194,11289,11315,11277,11256,10983,10837,10865,10867,10919,10898,10883,10861,10833,10825,10844,10974,10946,10910,10915,10952,10995,11042,11080,11118,11154,11217,11702,12414,12905,13108,13223,14058,14301,14289,14326,14098,13779,13636,13600,13559,13433
870,11574,11150,11232,11252,11220,11193,10932,10790,10829,10805,10851,10839,10819,10797,10750,10758,10779,10910,10876,10834,10853,10886,10931,10971,10990,11049,11083,11153,11639,12349,12831,13003,13159,13988,14235,14228,14267,14030,13701,13565,13530,13476,13372
871,11478,11078,11162,11198,11158,11116,10851,10715,10747,10734,10800,10771,10754,10720,10692,10681,10715,10833,10800,10771,10787,10832,10864,10896,10909,10980,11020,11081,11564,12289,12761,12957,13072,13920,14182,14167,14206,13972,13663,13515,13476,13417,13309
872,11552,11164,11259,11274,11239,11208,10950,10794,10826,10814,10869,10847,10831,10803,10779,10771,10782,10910,10893,10862,10870,10904,10950,10981,11001,11071,11106,11162,11654,12378,12849,13054,13185,14013,14285,14243,14289,14057,13742,13604,13562,13513,13393
873,11559,11166,11259,11297,11257,11196,10943,10813,10838,10819,10860,10855,10832,10806,10780,10767,10795,10927,10896,10851,10868,10897,10949,10980,11015,11072,11105,11159,11654,12371,12865,13046,13179,14019,14276,14251,14297,14070,13748,13602,13561,13508,13395
874,11587,11181,11267,11277,11244,11206,10943,10805,10838,10800,10867,10840,10832,10803,10774,10764,10786,10922,10886,10850,10862,10910,10941,10991,10995,11079,11111,11156,11649,12361,12838,13040,13174,14001,14263,14236,14277,14043,13727,13617,13555,13498,13394
875,11513,11047,11137,11160,11131,11099,10829,10673,10709,10690,10745,10723,10703,10663,10646,10640,10662,10799,10765,10730,10753,10782,10831,10860,10888,10937,10976,11037,11533,12250,12732,12920,13060,13903,14159,14146,14178,13954,13628,13479,13456,13416,13294
876,11587,11210,11289,11332,11284,11242,10976,10824,10856,10837,10907,10883,10852,10844,10818,10798,10830,10953,10927,10886,10910,10947,10995,11019,11044,11110,11143,11194,11686,12404,12890,13091,13227,14053,14331,14303,14337,14096,13791,13654,13597,13552,13435
877,11554,11185,11254,11292,11253,11222,10948,10801,10823,10804,10865,10857,10828,10804,10773,10781,10792,10911,10901,10861,10889,10914,10961,11000,11017,11087,11103,11171,11672,12401,12891,13077,13192,14036,14300,14283,14329,14078,13765,13627,13590,13541,13414
878,11541,11097,11170,11207,11157,11122,10851,10697,10744,10724,10770,10740,10723,10714,10678,10674,10693,10820,10793,10762,10779,10826,10865,10896,10918,10981,11019,11072,11563,12263,12767,12966,13090,13927,14185,14172,14213,13977,13641,13521,13470,13431,13321
879,11566,11160,11235,11266,11224,11180,10916,10758,10795,10783,10837,10813,10789,10771,10741,10737,10758,10883,10865,10821,10839,10889,10926,10955,10978,11038,11080,11132,11637,12355,12841,13032,13165,13999,14265,14248,14273,14044,13737,13580,13552,13486,13376
880,11585,11209,11275,11319,11276,11232,10960,10821,10845,10815,10890,10853,10836,10813,10790,10790,10797,10929,10911,10877,10893,10933,10981,11013,11027,11097,11120,11190,11688,12421,12900,13081,13226,14062,14329,14306,14345,14098,13770,13640,13612,13554,13444
881,11583,11177,11237,11296,11246,11211,10923,10780,10828,10813,10845,10814,10813,10779,10766,10767,10772,10912,10895,10837,10858,10905,10942,11002,11005,11071,11105,11162,11660,12384,12868,13054,13189,14025,14270,14262,14300,14078,13753,13614,13566,13523,13402
882,11532,11092,11161,11201,11150,11122,10843,10682,10715,10714,10766,10726,10712,10695,10657,10677,10684,10818,10794,10738,10767,10822,10860,10894,10910,10972,11011,11073,11575,12277,12781,12961,13091,13938,14193,14175,14221,13989,13670,13527,13489,13438,13323
883,11604,11188,11268,11299,11258,11231,10939,10790,10820,10822,10855,10837,10817,10801,10763,10768,10785,10930,10898,10844,10862,10918,10959,11014,11019,11090,11111,11167,11679,12392,12882,13077,13198,14052,14322,14305,14325,14107,13775,13632,13589,13540,13438
884,11558,11186,11269,11308,11272,11219,10945,10784,10826,10808,10859,10831,10804,10797,10773,10782,10781,10917,10903,10845,10871,10923,10941,10998,11012,11078,11102,11170,11666,12397,12893,13078,13206,14048,14307,14305,14332,14100,13776,13644,13590,13537,13433
885,11566,11172,11232,11287,11239,11203,10909,10758,10799,10771,10825,10810,10785,10758,10731,10759,10751,10898,10873,10836,10844,10884,10929,10973,10975,11051,11090,11127,11650,12382,12856,13056,13169,14023,14278,14267,14295,14075,13754,13591,13570,13515,13381
886,11539,11066,11152,11187,11147,11106,10827,10654,10708,10682,10719,10707,10690,10662,10646,10650,10652,10791,10769,10724,10748,10783,10834,10875,10880,10947,10973,11051,11535,12266,12732,12941,13074,13922,14183,14177,14205,13983,13639,13506,13458,13414,13307
887,11613,11206,11299,11333,11300,11247,10976,10812,10847,10832,10881,10848,10842,10826,10789,10800,10809,10946,10925,10867,10893,10940,10979,11019,11028,11105,11126,11200,11701,12435,12924,13113,13246,14096,14369,14339,14377,14133,13826,13679,13631,13591,13471
888,11541,11175,11264,11291,11244,11213,10932,10761,10812,10773,10843,10809,10789,10764,10753,10758,10771,10901,10869,10836,10851,10881,10938,10985,10991,11057,11085,11141,11650,12386,12877,13071,13182,14045,14302,14299,14329,14097,13781,13643,13589,13542,13429
889,11597,11137,11217,11257,11227,11180,10897,10723,10777,10748,10796,10763,10739,10731,10702,10699,10724,10862,10841,10787,10799,10838,10908,10923,10943,11004,11037,11102,11603,12328,12814,13012,13147,13988,14241,14245,14251,14034,13721,13572,13522,13474,13355
890,11577,11147,11236,11259,11226,11170,10874,10737,10775,10744,10806,10763,10749,10721,10713,10718,10722,10855,10848,10798,10804,10860,10921,10932,10965,11023,11058,11126,11634,12373,12870,13051,13167,14052,14299,14299,14319,14099,13738,13612,13579,13536,13417
891,11575,11165,11243,11283,11251,11198,10912,10735,10786,10755,10812,10787,10767,10748,10727,10733,10752,10882,10839,10812,10817,10869,10925,10957,10972,11034,11062,11125,11626,12382,12865,13046,13186,14039,14291,14277,14320,14096,13758,13629,13580,13515,13399
892,11571,11209,11285,11319,11296,11244,10953,10781,10823,10801,10848,10826,10801,10787,10759,10769,10787,10924,10901,10846,10868,10906,10962,10982,11006,11075,11111,11170,11674,12414,12909,13095,13239,14100,14347,14340,14357,14128,13825,13676,13621,13572,13455
893,11557,11093,11183,11214,11164,11122,10843,10666,10709,10681,10733,10717,10695,10663,10644,10649,10678,10804,10770,10732,10745,10792,10850,10875,10913,10957,10995,11063,11556,12286,12774,12967,13085,13963,14229,14213,14241,14012,13663,13551,13510,13439,13339
894,11639,11199,11282,11289,11281,11226,10936,10749,10791,10775,10821,10795,10775,10760,10727,10749,10764,10902,10869,10830,10852,10893,10936,10958,10976,11046,11096,11157,11659,12384,12890,13070,13199,14061,14323,14302,14328,14109,13776,13649,13596,13552,13430
895,11570,11205,11293,11321,11276,11238,10927,10767,10807,10787,10836,10815,10800,10761,10758,10768,10773,10899,10882,10830,10849,10895,10945,10979,10995,11061,11099,11157,11665,12407,12899,13091,13220,14078,14341,14335,14371,14128,13816,13676,13620,13569,13451
896,11622,11214,11340,11388,11273,11204,10973,10780,10830,10794,10857,10796,10788,10767,10705,10739,10746,10874,10844,10808,10846,10901,10993,11018,10956,11054,11104,11117,11685,12474,12868,13061,13237,14099,14449,14360,14390,14191,13921,13688,13618,13619,13494
897,11553,11121,11210,11217,11192,11153,10848,10671,10709,10678,10736,10704,10699,10665,10645,10656,10671,10809,10774,10740,10745,10796,10849,10873,10894,10961,11002,11067,11577,12300,12793,12988,13119,13974,14252,14218,14263,14038,13705,13561,13516,13475,13351
898,11629,11210,11291,11321,11279,11243,10931,10751,10787,10767,10814,10799,10794,10759,10746,10733,10766,10899,10867,10831,10849,10877,10931,10961,10990,11052,11095,11151,11664,12407,12896,13106,13227,14081,14348,14321,14358,14141,13799,13666,13625,13580,13438
899,11574,11211,11284,11312,11296,11239,10925,10761,10782,10763,10817,10795,10788,10757,10738,10745,10751,10897,10879,10819,10839,10880,10937,10978,10979,11056,11093,11137,11670,12416,12906,13100,13211,14082,14350,14334,14355,14131,13801,13660,13617,13569,13447
900,11636,11205,11279,11307,11275,11212,10907,10740,10777,10742,10810,10786,10761,10742,10720,10725,10735,10877,10854,10810,10814,10863,10917,10946,10972,11024,11065,11121,11642,12383,12869,13062,13189,14051,14317,14278,14325,14098,13769,13640,13581,13545,13410
901,11525,11129,11201,11230,11203,11144,10846,10661,10694,10670,10726,10700,10692,10677,10641,10655,10675,10785,10772,10729,10754,10794,10848,10873,10901,10964,11001,11068,11574,12319,12815,13004,13142,14006,14268,14245,14288,14066,13728,13581,13537,13499,13360
902,11635,11230,11303,11294,11288,11237,10938,10742,10781,10762,10793,10788,10778,10750,10734,10725,10744,10930,10901,10853,10846,10895,10954,10975,10985,11056,11109,11183,11656,12382,12888,13083,13211,14118,14357,14347,14316,14104,13792,13654,13604,13580,13448
903,11637,11246,11318,11349,11316,11270,10962,10780,10809,10784,10842,10820,10797,10786,10770,10769,10794,10918,10901,10865,10878,10902,10960,10997,11013,11086,11116,11175,11711,12453,12934,13132,13262,14137,14400,14386,14409,14177,13840,13701,13657,13615,13489
904,11532,11110,11201,11217,11188,11132,10812,10638,10674,10647,10701,10676,10661,10650,10633,10632,10653,10792,10754,10722,10735,10769,10817,10859,10870,10941,10978,11054,11553,12305,12785,12974,13103,13985,14235,14220,14251,14023,13696,13562,13509,13462,13337
905,11620,11173,11246,11276,11243,11178,10853,10686,10730,10689,10748,10731,10715,10702,10676,10668,10703,10833,10800,10766,10776,10828,10872,10896,10925,10995,11021,11075,11602,12341,12845,13027,13172,14041,14285,14280,14316,14082,13756,13615,13573,13502,13393
906,11592,11213,11295,11315,11283,11241,10907,10719,10763,10748,10794,10788,10760,10746,10728,10732,10759,10901,10875,10819,10828,10878,10922,10966,10987,11058,11085,11142,11667,12413,12922,13102,13228,14102,14361,14351,14380,14142,13819,13685,13624,13590,13470
907,11641,11237,11333,11359,11323,11252,10926,10765,10798,10770,10806,10800,10779,10761,10748,10759,10752,10898,10868,10834,10847,10894,10946,10974,10997,11064,11097,11158,11674,12430,12936,13117,13238,14123,14365,14356,14383,14154,13826,13682,13650,13599,13468
908,11579,11130,11205,11224,11194,11133,10826,10650,10670,10644,10712,10680,10660,10642,10635,10636,10661,10785,10766,10707,10737,10790,10823,10861,10879,10951,10984,11030,11561,12307,12800,12981,13120,14008,14252,14256,14278,14041,13715,13579,13533,13481,13354
909,11623,11193,11270,11293,11263,11204,10881,10699,10734,10714,10755,10751,10735,10711,10692,10708,10724,10853,10820,10784,10795,10845,10896,10929,10953,11015,11052,11101,11633,12385,12864,13071,13195,14059,14309,14319,14342,14103,13783,13639,13598,13543,13411
910,11636,11239,11326,11348,11307,11241,10927,10736,10788,10739,10799,10783,10761,10760,10726,10737,10753,10892,10853,10835,10842,10885,10936,10968,10999,11059,11093,11157,11667,12428,12915,13116,13223,14128,14361,14354,14404,14159,13819,13696,13636,13590,13468
911,11614,11229,11305,11325,11293,11227,10906,10728,10756,10734,10775,10757,10755,10735,10713,10728,10751,10881,10846,10811,10821,10876,10924,10953,10979,11044,11072,11136,11655,12411,12908,13110,13231,14105,14353,14348,14372,14144,13814,13686,13630,13584,13464
912,11576,11157,11230,11249,11210,11159,10823,10649,10671,10638,10707,10682,10670,10659,10624,10640,10658,10789,10768,10724,10738,10796,10830,10873,10879,10956,10983,11046,11579,12331,12813,13009,13154,14034,14294,14277,14310,14077,13747,13607,13548,13497,13393
913,11663,11228,11313,11332,11288,11234,10916,10728,10753,10733,10785,10754,10745,10739,10724,10713,10736,10863,10854,10802,10827,10875,10917,10947,10970,11042,11063,11123,11644,12408,12879,13094,13212,14100,14361,14360,14368,14142,13818,13670,13623,13581,13460
914,11589,11220,11315,11328,11302,11238,10915,10735,10753,10731,10803,10762,10751,10739,10720,10724,10751,10874,10846,10829,10833,10876,10920,10952,10991,11044,11095,11139,11670,12442,12922,13113,13260,14141,14381,14369,14404,14179,13841,13703,13656,13617,13488
915,11655,11159,11248,11283,11246,11191,10852,10666,10700,10673,10731,10702,10688,10670,10658,10654,10682,10813,10803,10748,10765,10829,10859,10890,10904,10974,11016,11081,11590,12363,12830,13017,13153,14048,14290,14295,14313,14081,13745,13609,13544,13517,13387
916,11628,11169,11259,11276,11256,11183,10854,10664,10710,10657,10719,10698,10685,10677,10659,10669,10693,10812,10790,10768,10764,10821,10859,10879,10918,10990,11016,11077,11594,12360,12835,13058,13171,14053,14320,14308,14340,14117,13774,13629,13589,13541,13418
917,11590,11218,11297,11328,11274,11225,10888,10713,10726,10701,10769,10743,10718,10714,10695,10699,10715,10852,10845,10795,10806,10853,10899,10932,10955,11015,11071,11123,11638,12414,12904,13090,13220,14123,14372,14358,14384,14168,13819,13693,13624,13585,13471
918,11666,11239,11327,11360,11325,11260,10911,10744,10771,10746,10797,10764,10745,10737,10720,10739,10743,10882,10876,10809,10817,10888,10917,10955,10978,11036,11076,11139,11666,12446,12928,13116,13234,14132,14382,14374,14403,14157,13836,13677,13628,13588,13476
919,11559,11143,11220,11251,11202,11143,10810,10615,10641,10631,10681,10650,10624,10638,10604,10619,10631,10772,10753,10700,10713,10761,10812,10841,10868,10932,10967,11030,11566,12319,12811,13010,13128,14029,14256,14260,14304,14068,13727,13592,13531,13504,13380
920,11641,11208,11282,11307,11265,11209,10871,10680,10713,10686,10744,10720,10698,10686,10657,10679,10712,10829,10805,10755,10763,10829,10875,10910,10911,10990,11027,11089,11615,12374,12858,13052,13179,14088,14335,14325,14365,14121,13779,13648,13595,13568,13441
921,11629,11257,11340,11361,11326,11258,10915,10724,10759,10736,10788,10770,10752,10743,10709,10730,10748,10881,10865,10810,10823,10877,10917,10958,10973,11036,11081,11142,11680,12446,12944,13143,13248,14145,14396,14401,14424,14171,13861,13701,13652,13620,13482
922,11616,11208,11283,11315,11269,11211,10892,10683,10712,10664,10743,10707,10679,10677,10672,10677,10693,10819,10803,10751,10775,10821,10886,10907,10924,10992,11026,11087,11632,12387,12877,13080,13194,14095,14346,14346,14380,14149,13793,13664,13603,13562,13442
923,11669,11251,11233,11238,11208,11159,10835,10680,10744,10698,10770,10738,10718,10647,10608,10612,10624,10815,10790,10749,10726,10750,10808,10838,10919,10940,11006,11061,11596,12364,12788,13060,13140,14019,14346,14298,14345,14039,13717,13589,13527,13572,13524
924,11672,11252,11331,11352,11324,11241,10907,10715,10749,10714,10777,10759,10730,10718,10709,10710,10735,10875,10852,10806,10820,10871,10905,10942,10971,11031,11063,11125,11666,12425,12923,13117,13224,14132,14383,14388,14423,14180,13831,13696,13654,13612,13476
925,11619,11227,11307,11326,11294,11223,10880,10680,10717,10686,10746,10720,10694,10689,10677,10686,10709,10827,10822,10778,10791,10829,10897,10914,10933,11010,11053,11105,11636,12403,12909,13106,13208,14124,14367,14362,14400,14160,13828,13694,13632,13577,13467
926,11647,11225,11292,11318,11278,11203,10868,10672,10703,10662,10708,10703,10677,10668,10664,10667,10694,10825,10797,10743,10771,10817,10857,10895,10915,10983,11022,11072,11620,12364,12862,13069,13178,14066,14315,14311,14350,14124,13775,13641,13596,13531,13428
927,11598,11184,11270,11284,11242,11180,10828,10635,10657,10637,10682,10672,10646,10635,10622,10627,10663,10789,10752,10725,10740,10783,10827,10853,10885,10952,10993,11047,11580,12344,12842,13043,13162,14071,14325,14320,14366,14106,13786,13643,13596,13548,13437
928,11684,11218,11282,11316,11287,11208,10872,10675,10691,10666,10730,10713,10676,10670,10663,10662,10686,10812,10789,10752,10778,10811,10863,10902,10922,10981,11022,11082,11622,12375,12871,13067,13185,14082,14344,14329,14372,14127,13789,13653,13611,13561,13447
929,11635,11274,11351,11382,11341,11267,10913,10716,10759,10720,10770,10756,10724,10727,10710,10710,10740,10873,10851,10799,10821,10870,10913,10947,10973,11037,11067,11135,11669,12448,12943,13126,13258,14148,14402,14388,14429,14182,13856,13736,13676,13628,13504
930,11620,11184,11253,11277,11242,11179,10833,10630,10645,10617,10681,10667,10637,10625,10632,10627,10654,10786,10750,10711,10730,10787,10818,10851,10879,10936,10982,11032,11581,12336,12829,13017,13144,14048,14308,14283,14317,14085,13760,13619,13582,13531,13396
931,11668,11199,11290,11305,11270,11202,10860,10651,10677,10653,10710,10678,10660,10655,10648,10647,10677,10806,10773,10742,10758,10794,10846,10880,10896,10969,10996,11070,11600,12360,12872,13047,13172,14084,14330,14316,14363,14122,13793,13649,13601,13551,13431
932,11634,11236,11329,11355,11314,11255,10900,10699,10716,10686,10754,10728,10700,10696,10693,10691,10714,10860,10832,10787,10809,10850,10896,10925,10953,11021,11049,11117,11645,12435,12928,13128,13240,14159,14414,14399,14430,14187,13877,13733,13668,13618,13503
933,11639,11235,11292,11318,11282,11220,10860,10720,10686,10666,10819,10742,10722,10663,10685,10707,10695,10848,10904,10874,10878,10912,10900,10931,10973,11005,11068,11132,11779,12405,13010,13266,13257,14167,14356,14357,14477,14171,13824,13736,13610,13559,13503
934,11657,11164,11244,11261,11236,11162,10824,10605,10645,10603,10662,10652,10609,10597,10582,10599,10623,10756,10739,10688,10722,10765,10795,10831,10851,10910,10959,11022,11559,12320,12816,13009,13133,14028,14282,14280,14323,14079,13735,13594,13551,13498,13395
935,11679,11231,11307,11327,11277,11214,10857,10662,10690,10653,10725,10699,10672,10662,10654,10656,10676,10828,10801,10738,10764,10810,10853,10897,10919,10975,11022,11080,11612,12394,12905,13085,13209,14120,14367,14353,14390,14153,13819,13685,13611,13568,13457
936,11639,11251,11317,11347,11302,11233,10875,10679,10698,10666,10721,10705,10689,10675,10662,10672,10686,10830,10807,10755,10774,10824,10878,10912,10927,11005,11030,11106,11631,12419,12915,13090,13202,14124,14379,14370,14412,14162,13828,13697,13644,13583,13469
937,11674,11264,11344,11358,11318,11246,10898,10687,10722,10681,10742,10731,10713,10691,10685,10690,10697,10851,10835,10771,10797,10843,10886,10929,10932,11006,11052,11116,11651,12421,12917,13110,13236,14154,14400,14389,14412,14181,13846,13702,13667,13605,13492
938,11616,11139,11227,11242,11203,11129,10784,10571,10610,10572,10614,10595,10579,10570,10565,10569,10600,10723,10701,10659,10682,10722,10771,10796,10818,10884,10928,10996,11521,12300,12784,12971,13121,14019,14282,14272,14312,14077,13727,13586,13545,13490,13371
939,11675,11249,11325,11355,11298,11237,10872,10670,10707,10675,10726,10710,10681,10678,10662,10675,10690,10831,10806,10758,10778,10813,10870,10897,10929,10992,11027,11100,11625,12391,12895,13080,13211,14125,14370,14364,14407,14160,13828,13686,13634,13587,13474
940,11643,11245,11328,11358,11310,11238,10871,10671,10717,10651,10717,10702,10680,10662,10663,10682,10676,10838,10812,10756,10776,10818,10867,10917,10929,10986,11029,11096,11642,12417,12905,13108,13220,14133,14368,14393,14411,14190,13853,13720,13648,13592,13486
941,11697,11244,11321,11353,11291,11226,10862,10670,10682,10649,10713,10698,10674,10645,10659,10660,10677,10815,10803,10745,10783,10816,10866,10872,10908,10979,11022,11083,11619,12383,12886,13058,13202,14108,14364,14368,14398,14159,13816,13659,13621,13563,13453
942,11637,11165,11252,11278,11227,11148,10792,10587,10627,10579,10643,10622,10589,10585,10565,10588,10604,10740,10724,10679,10691,10735,10793,10827,10830,10908,10946,11011,11551,12316,12813,13004,13141,14058,14299,14307,14351,14109,13769,13613,13570,13501,13388
943,11653,11254,11335,11362,11325,11260,10881,10680,10709,10669,10727,10701,10683,10668,10668,10673,10686,10830,10810,10756,10779,10831,10879,10921,10945,10999,11049,11097,11651,12420,12915,13111,13236,14154,14401,14419,14440,14204,13869,13718,13666,13616,13506
944,11696,11253,11331,11351,11312,11237,10868,10671,10681,10651,10715,10681,10669,10667,10658,10656,10661,10806,10791,10742,10756,10814,10872,10885,10923,10975,11019,11067,11638,12388,12895,13074,13207,14124,14368,14363,14411,14160,13833,13676,13630,13571,13466
945,11663,11197,11286,11316,11267,11192,10817,10618,10639,10598,10669,10639,10622,10592,10599,10614,10628,10757,10744,10704,10699,10762,10808,10852,10862,10943,10970,11033,11574,12349,12830,13032,13159,14084,14336,14333,14369,14133,13787,13641,13578,13533,13420
946,11666,11212,11300,11337,11282,11197,10840,10628,10662,10618,10672,10656,10644,10624,10629,10617,10649,10765,10752,10725,10723,10782,10833,10862,10884,10951,10994,11049,11590,12357,12858,13055,13184,14108,14355,14348,14386,14163,13813,13655,13609,13562,13438
947,11671,11254,11343,11374,11322,11250,10879,10666,10695,10664,10716,10678,10676,10662,10651,10668,10691,10805,10795,10762,10760,10827,10870,10900,10917,10994,11018,11086,11644,12426,12907,13102,13228,14161,14400,14408,14453,14191,13869,13714,13668,13609,13492
948,11681,11262,11359,11389,11329,11278,10887,10689,10709,10677,10737,10702,10687,10667,10682,10683,10708,10830,10810,10777,10791,10840,10892,10910,10947,11001,11056,11093,11662,12435,12924,13121,13249,14160,14429,14426,14443,14205,13861,13725,13676,13637,13517
949,11643,11131,11233,11257,11208,11118,10754,10550,10579,10545,10599,10572,10571,10546,10541,10531,10560,10704,10676,10635,10649,10696,10754,10772,10798,10884,10903,10951,11508,12284,12772,12958,13089,14012,14261,14244,14293,14047,13701,13574,13504,13475,13348
950,11748,11266,11339,11382,11339,11260,10879,10675,10706,10662,10719,10694,10673,10653,10669,10672,10701,10832,10796,10762,10771,10826,10874,10902,10933,10996,11042,11097,11649,12410,12911,13109,13231,14162,14410,14401,14451,14195,13862,13714,13658,13615,13499
951,11614,11256,11318,11349,11298,11228,10843,10635,10672,10625,10697,10665,10651,10618,10636,10631,10668,10785,10771,10721,10753,10796,10844,10874,10901,10966,11008,11065,11611,12410,12901,13098,13216,14146,14390,14380,14410,14185,13840,13695,13652,13609,13493
952,11719,11257,11333,11373,11324,11224,10865,10660,10689,10643,10699,10679,10660,10646,10648,10652,10661,10819,10770,10741,10754,10803,10867,10885,10916,10967,11021,11066,11627,12401,12889,13089,13193,14135,14374,14378,14408,14181,13826,13687,13641,13598,13463
953,11674,11195,11284,11296,11251,11177,10800,10601,10622,10574,10637,10617,10610,10580,10589,10580,10607,10738,10715,10666,10692,10748,10791,10826,10843,10912,10962,11010,11568,12332,12848,13029,13148,14104,14345,14338,14384,14136,13790,13655,13602,13555,13436
954,11695,11258,11347,11375,11314,11243,10863,10647,10686,10634,10699,10673,10654,10633,10631,10647,10660,10793,10782,10731,10748,10806,10852,10886,10902,10984,11024,11066,11625,12403,12908,13084,13209,14151,14389,14388,14420,14185,13847,13701,13650,13607,13478
955,11687,11239,11319,11349,11298,11237,10846,10648,10671,10630,10687,10667,10654,10630,10626,10614,10646,10798,10767,10715,10752,10773,10837,10865,10895,10958,10995,11044,11613,12375,12879,13064,13191,14122,14367,14363,14405,14168,13819,13674,13637,13583,13465
956,11682,11208,11288,11309,11265,11206,10808,10601,10632,10585,10637,10623,10618,10585,10572,10585,10615,10746,10729,10668,10700,10741,10797,10816,10842,10909,10958,11015,11562,12328,12839,13025,13134,14089,14337,14317,14359,14121,13782,13639,13575,13539,13414
957,11710,11243,11329,11358,11306,11236,10855,10645,10678,10628,10695,10673,10649,10638,10636,10622,10656,10798,10775,10716,10741,10797,10846,10867,10896,10976,11008,11060,11619,12385,12886,13080,13200,14143,14390,14393,14421,14189,13835,13685,13639,13599,13455
958,11691,11264,11338,11375,11332,11259,10861,10674,10684,10646,10702,10676,10658,10639,10633,10645,10670,10803,10787,10740,10771,10801,10854,10881,10914,10974,11021,11074,11640,12402,12906,13110,13224,14161,14418,14402,14466,14199,13853,13722,13659,13611,13497
959,11644,11238,11328,11353,11306,11224,10843,10627,10663,10618,10681,10663,10649,10624,10628,10622,10643,10783,10771,10713,10752,10789,10846,10863,10889,10954,11000,11057,11616,12389,12906,13093,13202,14144,14400,14381,14430,14183,13837,13697,13647,13603,13481
960,11696,11187,11273,11287,11247,11171,10777,10581,10595,10569,10622,10597,10593,10563,10552,10557,10582,10716,10705,10656,10666,10705,10769,10805,10819,10904,10939,10990,11548,12315,12817,12999,13117,14054,14313,14306,14345,14103,13759,13606,13560,13506,13397
961,11723,11282,11357,11383,11344,11268,10871,10666,10685,10652,10716,10690,10667,10659,10647,10654,10674,10801,10798,10759,10760,10832,10853,10898,10908,10990,11035,11099,11655,12430,12921,13112,13225,14150,14431,14410,14446,14214,13871,13720,13681,13624,13503
962,11663,11272,11346,11383,11328,11245,10867,10660,10678,10643,10708,10688,10659,10649,10641,10638,10656,10783,10788,10728,10766,10802,10844,10892,10909,10991,11019,11076,11636,12430,12920,13109,13229,14167,14427,14421,14458,14214,13877,13722,13681,13634,13504
963,11763,11269,11341,11360,11336,11242,10863,10651,10677,10639,10698,10668,10655,10623,10632,10647,10651,10790,10782,10732,10749,10800,10841,10878,10900,10960,11008,11074,11610,12396,12892,13075,13198,14138,14396,14363,14421,14180,13830,13678,13631,13587,13481
964,11640,11183,11253,11287,11236,11167,10766,10551,10583,10552,10609,10598,10572,10549,10536,10536,10568,10704,10686,10642,10666,10718,10762,10798,10815,10887,10925,10983,11529,12300,12818,12993,13110,14056,14315,14297,14336,14102,13752,13604,13563,13516,13405
965,11760,11272,11347,11376,11336,11250,10869,10647,10679,10641,10695,10673,10662,10641,10616,10640,10662,10783,10778,10729,10753,10800,10851,10880,10916,10970,11006,11066,11613,12400,12892,13069,13204,14134,14396,14382,14434,14189,13838,13697,13637,13590,13479
966,11690,11301,11370,11399,11356,11273,10880,10662,10693,10668,10717,10693,10679,10646,10645,10657,10688,10819,10797,10759,10777,10821,10873,10893,10930,10985,11023,11091,11632,12433,12931,13102,13247,14195,14439,14437,14472,14231,13890,13746,13686,13649,13529
967,11708,11254,11339,11359,11319,11239,10855,10634,10663,10627,10699,10667,10641,10619,10614,10634,10643,10772,10772,10713,10738,10775,10818,10861,10896,10950,10987,11049,11599,12393,12875,13060,13187,14117,14380,14375,14403,14174,13837,13669,13628,13572,13462
968,11711,11221,11297,11324,11285,11202,10815,10591,10629,10587,10646,10626,10620,10584,10594,10580,10612,10746,10716,10677,10715,10730,10778,10808,10836,10894,10929,11001,11537,12334,12839,13006,13148,14085,14358,14336,14391,14137,13789,13659,13598,13547,13434
969,11697,11262,11345,11378,11352,11254,10864,10656,10682,10643,10701,10692,10665,10653,10646,10642,10659,10786,10772,10726,10752,10789,10845,10877,10889,10955,10998,11059,11613,12412,12897,13090,13227,14157,14404,14399,14440,14200,13861,13708,13665,13622,13492
970,11726,11279,11372,11394,11346,11259,10864,10646,10685,10657,10707,10681,10654,10649,10639,10638,10653,10789,10767,10744,10744,10792,10829,10856,10889,10963,11006,11063,11610,12405,12895,13090,13219,14151,14400,14397,14441,14210,13853,13709,13660,13607,13487
971,11715,11225,11301,11343,11299,11203,10818,10601,10629,10601,10665,10641,10603,10603,10588,10576,10603,10737,10697,10672,10689,10722,10785,10803,10826,10890,10927,11003,11544,12341,12828,13022,13142,14084,14340,14340,14383,14129,13784,13644,13580,13557,13430
972,11691,11259,11339,11374,11323,11235,10847,10630,10656,10630,10683,10655,10629,10610,10617,10614,10637,10760,10750,10693,10717,10756,10814,10847,10862,10915,10982,11029,11587,12375,12879,13065,13187,14138,14394,14377,14421,14181,13827,13690,13636,13602,13481
973,11732,11269,11353,11388,11343,11271,10871,10654,10680,10652,10697,10686,10651,10627,10624,10632,10646,10782,10766,10723,10743,10785,10821,10863,10888,10943,11008,11050,11606,12405,12893,13106,13208,14153,14392,14395,14438,14190,13856,13711,13656,13623,13498
974,11697,11300,11395,11421,11362,11289,10896,10673,10688,10671,10738,10699,10675,10664,10638,10645,10664,10795,10791,10740,10763,10801,10861,10881,10896,10967,11017,11069,11632,12437,12930,13111,13246,14188,14429,14413,14464,14231,13887,13735,13694,13660,13538
975,11704,11196,11281,11304,11257,11176,10783,10568,10595,10563,10617,10590,10569,10548,10535,10534,10551,10683,10681,10621,10636,10686,10724,10762,10803,10855,10908,10964,11508,12300,12797,12987,13117,14051,14319,14303,14364,14111,13761,13600,13579,13540,13401
976,11775,11271,11343,11381,11334,11250,10849,10645,10672,10627,10681,10672,10635,10623,10606,10615,10618,10756,10747,10687,10727,10764,10800,10835,10870,10931,10983,11035,11576,12375,12871,13060,13190,14106,14370,14390,14414,14175,13825,13667,13630,13597,13465
977,11678,11302,11378,11410,11365,11280,10881,10662,10691,10654,10706,10682,10667,10644,10624,10639,10661,10792,10778,10737,10764,10807,10834,10870,10898,10966,11017,11068,11634,12435,12931,13120,13252,14171,14440,14443,14483,14255,13897,13757,13711,13652,13542
978,11774,11293,11366,11387,11352,11274,10870,10650,10668,10638,10695,10665,10656,10618,10609,10612,10642,10781,10754,10709,10737,10763,10817,10853,10876,10948,10979,11033,11592,12382,12879,13065,13198,14128,14407,14393,14416,14186,13829,13676,13644,13598,13478
979,11711,11206,11306,11319,11292,11200,10793,10580,10610,10575,10620,10605,10593,10569,10547,10538,10574,10703,10690,10639,10663,10704,10747,10787,10819,10863,10912,10977,11540,12328,12829,13008,13162,14085,14348,14337,14378,14153,13812,13642,13608,13567,13463
980,11718,11269,11359,11383,11338,11261,10846,10643,10669,10631,10683,10663,10645,10618,10607,10604,10629,10765,10763,10708,10723,10765,10811,10839,10869,10942,10977,11038,11601,12400,12894,13076,13208,14146,14412,14404,14458,14204,13873,13724,13674,13613,13497
981,11757,11311,11401,11421,11376,11293,10896,10669,10706,10663,10710,10684,10674,10649,10636,10652,10653,10801,10787,10737,10773,10803,10836,10887,10900,10983,11016,11072,11627,12424,12933,13115,13245,14188,14442,14446,14477,14240,13883,13746,13697,13668,13539
982,11691,11225,11309,11328,11296,11208,10810,10583,10620,10571,10631,10607,10585,10553,10544,10552,10572,10720,10689,10649,10669,10710,10760,10785,10814,10880,10916,10979,11542,12331,12839,13025,13147,14081,14358,14340,14382,14137,13802,13646,13606,13563,13441
983,11759,11238,11330,11351,11307,11227,10832,10623,10645,10600,10640,10638,10617,10594,10574,10583,10597,10740,10726,10669,10696,10736,10785,10817,10841,10908,10954,11004,11561,12342,12859,13051,13180,14115,14372,14364,14408,14154,13823,13665,13640,13583,13476
984,11733,11292,11389,11401,11364,11283,10868,10665,10691,10647,10697,10680,10655,10628,10621,10631,10653,10786,10767,10717,10741,10784,10834,10863,10886,10944,10992,11050,11612,12418,12914,13107,13230,14163,14432,14413,14467,14226,13870,13725,13687,13651,13517
985,11707,11302,11379,11407,11369,11275,10878,10658,10680,10636,10702,10684,10660,10631,10613,10631,10641,10781,10759,10721,10748,10776,10825,10851,10872,10959,10997,11049,11612,12423,12924,13108,13224,14183,14432,14428,14467,14220,13887,13740,13702,13668,13519
986,11736,11180,11270,11284,11237,11155,10766,10542,10581,10529,10588,10566,10526,10513,10485,10507,10528,10648,10641,10581,10613,10653,10716,10723,10760,10817,10863,10927,11484,12271,12774,12954,13091,14024,14278,14282,14322,14058,13718,13585,13552,13494,13384
987,11750,11313,11405,11411,11380,11302,10900,10678,10709,10658,10708,10683,10663,10637,10633,10651,10665,10801,10784,10732,10744,10794,10846,10872,10901,10962,10998,11062,11620,12446,12940,13131,13257,14178,14453,14438,14486,14235,13900,13740,13697,13667,13541
988,11698,11285,11370,11379,11339,11264,10863,10638,10665,10615,10686,10643,10631,10596,10583,10589,10604,10749,10725,10678,10692,10736,10797,10823,10848,10905,10949,11006,11572,12398,12902,13095,13227,14142,14409,14405,14442,14197,13847,13705,13672,13623,13507
989,11748,11289,11357,11391,11343,11254,10854,10638,10658,10626,10665,10644,10621,10587,10573,10576,10608,10739,10711,10665,10698,10739,10781,10811,10837,10902,10954,11010,11588,12406,12907,13108,13225,14126,14350,14374,14419,14173,13826,13674,13625,13588,13484
990,11712,11224,11299,11305,11288,11199,10803,10584,10610,10568,10608,10586,10570,10545,10526,10527,10536,10687,10658,10620,10635,10682,10732,10750,10774,10844,10894,10943,11539,12368,12879,13077,13205,14086,14336,14330,14374,14130,13790,13632,13591,13549,13439
991,11767,11287,11366,11384,11345,11256,10871,10644,10653,10618,10680,10646,10624,10596,10578,10585,10608,10743,10723,10673,10695,10730,10797,10829,10841,10904,10951,11004,11602,12466,12982,13182,13319,14153,14385,14380,14435,14175,13843,13684,13646,13599,13496
992,11710,11311,11377,11391,11361,11298,10892,10683,10698,10642,10707,10682,10649,10621,10594,10600,10636,10763,10755,10692,10718,10767,10823,10845,10863,10933,10980,11046,11655,12545,13087,13281,13419,14203,14427,14429,14461,14231,13889,13742,13686,13640,13531
993,11728,11248,11298,11345,11301,11229,10827,10602,10622,10576,10633,10601,10580,10561,10530,10520,10551,10681,10674,10622,10638,10680,10743,10760,10787,10858,10897,10966,11591,12489,13030,13198,13339,14087,14313,14312,14360,14121,13786,13626,13586,13539,13434
994,11766,11254,11335,11353,11308,11242,10855,10637,10651,10593,10666,10637,10620,10577,10553,10545,10578,10703,10675,10642,10665,10712,10762,10791,10806,10885,10921,10985,11619,12528,13054,13248,13396,14129,14358,14367,14395,14152,13807,13662,13613,13568,13455
995,11749,11308,11398,11414,11369,11291,10900,10678,10689,10642,10703,10678,10662,10623,10588,10590,10618,10740,10740,10675,10705,10751,10801,10827,10849,10912,10969,11017,11663,12583,13118,13295,13420,14180,14407,14420,14447,14217,13864,13708,13675,13634,13519
996,11769,11292,11374,11402,11345,11281,10891,10652,10679,10638,10711,10679,10643,10606,10572,10570,10605,10728,10723,10675,10683,10735,10776,10815,10830,10898,10945,10994,11636,12531,13040,13222,13351,14139,14376,14371,14419,14181,13844,13706,13652,13602,13490
997,11749,11238,11337,11361,11304,11251,10857,10631,10644,10584,10663,10639,10613,10566,10525,10525,10552,10681,10668,10628,10642,10685,10731,10761,10784,10855,10895,10955,11554,12419,12931,13107,13237,14090,14321,14310,14367,14126,13775,13634,13585,13550,13439
998,11783,11285,11368,11400,11356,11281,10892,10679,10679,10633,10698,10661,10638,10598,10562,10554,10574,10715,10685,10655,10680,10723,10771,10807,10821,10882,10926,10992,11594,12418,12923,13104,13231,14141,14379,14374,14400,14175,13814,13677,13622,13584,13481
999,11716,11322,11396,11405,11374,11310,10917,10682,10692,10647,10710,10677,10658,10609,10572,10573,10599,10735,10731,10668,10697,10742,10779,10820,10837,10901,10945,11022,11592,12423,12928,13120,13237,14157,14409,14405,14436,14208,13853,13717,13681,13623,13507
1000,11761,11310,11419,11435,11383,11317,10927,10688,10699,10650,10697,10683,10657,10613,10584,10582,10605,10738,10733,10673,10694,10745,10788,10823,10850,10923,10966,11013,11584,12419,12920,13103,13216,14168,14405,14396,14443,14204,13854,13711,13667,13607,13499
1001,11745,11223,11329,11332,11303,11208,10840,10607,10620,10549,10615,10594,10562,10531,10484,10489,10516,10646,10625,10582,10600,10650,10700,10728,10747,10815,10862,10933,11494,12300,12799,12974,13103,14053,14318,14304,14348,14109,13754,13614,13553,13518,13414
1002,11811,11311,11395,11417,11370,11291,10909,10669,10663,10628,10683,10655,10620,10585,10558,10553,10587,10712,10700,10660,10682,10728,10763,10799,10827,10902,10926,10989,11557,12365,12868,13060,13167,14134,14375,14381,14404,14172,13803,13656,13629,13582,13480
1003,11738,11324,11412,11441,11389,11294,10902,10672,10683,10648,10688,10659,10639,10612,10567,10574,10593,10740,10723,10668,10700,10755,10784,10822,10846,10911,10953,11010,11583,12390,12899,13091,13202,14164,14419,14403,14444,14230,13876,13726,13678,13633,13524
1004,11808,11298,11403,11407,11361,11283,10892,10641,10656,10608,10668,10635,10606,10567,10551,10545,10575,10708,10697,10642,10660,10712,10746,10790,10807,10883,10914,10972,11536,12342,12840,13032,13140,14095,14356,14354,14398,14169,13794,13645,13619,13583,13467
1005,11766,11266,11341,11372,11327,11229,10840,10607,10611,10565,10614,10592,10562,10538,10508,10504,10519,10674,10660,10601,10622,10673,10716,10765,10767,10843,10883,10942,11508,12325,12823,13019,13120,14098,14351,14354,14390,14161,13791,13637,13607,13556,13463
1006,11742,11326,11397,11416,11377,11285,10880,10642,10653,10613,10673,10637,10609,10587,10559,10563,10592,10722,10704,10658,10684,10721,10766,10796,10830,10888,10944,11002,11562,12388,12882,13064,13198,14164,14407,14398,14436,14216,13853,13721,13659,13627,13520
1007,11780,11338,11403,11442,11376,11290,10890,10659,10660,10613,10688,10642,10612,10587,10575,10557,10581,10723,10718,10662,10683,10722,10771,10800,10836,10899,10941,10994,11573,12374,12878,13048,13156,14151,14401,14370,14432,14183,13839,13680,13656,13606,13497
1008,11748,11266,11328,11371,11314,11217,10808,10589,10607,10557,10591,10564,10551,10523,10498,10504,10524,10663,10646,10591,10618,10666,10703,10740,10762,10829,10878,10920,11503,12304,12814,13004,13114,14078,14347,14341,14384,14149,13775,13656,13602,13559,13458
1009,11771,11282,11369,11383,11327,11235,10825,10598,10614,10566,10626,10584,10555,10529,10517,10522,10540,10671,10663,10616,10629,10686,10717,10758,10783,10856,10900,10950,11518,12322,12821,12998,13118,14105,14350,14352,14398,14150,13803,13667,13608,13565,13458
1010,11758,11322,11396,11436,11374,11289,10864,10628,10648,10607,10647,10634,10606,10568,10562,10569,10585,10720,10704,10656,10683,10714,10770,10792,10833,10890,10951,10977,11572,12386,12875,13070,13181,14158,14427,14405,14440,14203,13851,13708,13676,13624,13503
1011,11765,11333,11408,11458,11383,11287,10878,10663,10660,10613,10671,10654,10635,10612,10581,10593,10616,10788,10753,10717,10721,10765,10820,10847,10869,10929,10991,11044,11565,12399,12891,13080,13197,14197,14431,14438,14472,14208,13852,13736,13699,13694,13553
1012,11746,11236,11306,11312,11282,11169,10762,10532,10561,10512,10568,10548,10519,10487,10464,10472,10485,10619,10605,10557,10591,10628,10668,10704,10723,10787,10851,10890,11462,12264,12757,12955,13074,14051,14295,14303,14344,14099,13740,13606,13567,13511,13403
1013,11795,11309,11383,11399,11349,11258,10856,10620,10642,10596,10642,10619,10593,10570,10544,10545,10577,10702,10682,10644,10660,10710,10747,10775,10802,10877,10922,10975,11552,12339,12853,13039,13149,14128,14393,14379,14415,14177,13839,13688,13653,13607,13493
1014,11701,11306,11373,11403,11361,11255,10856,10615,10632,10596,10658,10617,10587,10571,10545,10543,10561,10697,10670,10650,10657,10693,10759,10778,10823,10874,10933,10975,11545,12368,12868,13058,13177,14155,14398,14397,14451,14200,13871,13699,13672,13623,13519
1015,11768,11301,11396,11403,11364,11262,10840,10605,10637,10598,10642,10617,10584,10564,10544,10533,10571,10695,10685,10635,10656,10702,10745,10777,10803,10873,10914,10981,11539,12351,12847,13020,13158,14133,14358,14374,14414,14182,13820,13678,13642,13597,13479
1016,11746,11256,11330,11351,11284,11201,10794,10564,10578,10545,10587,10572,10537,10512,10486,10482,10517,10653,10623,10584,10599,10641,10700,10728,10757,10821,10852,10921,11492,12296,12794,12981,13095,14072,14323,14325,14375,14134,13786,13638,13600,13559,13447
1017,11747,11306,11380,11396,11357,11251,10833,10613,10636,10594,10645,10613,10587,10555,10533,10529,10555,10698,10674,10620,10653,10697,10742,10764,10784,10880,10903,10965,11544,12355,12847,13021,13154,14128,14366,14362,14424,14176,13833,13678,13648,13608,13498
1018,11768,11337,11414,11435,11387,11287,10873,10634,10662,10615,10674,10638,10606,10586,10568,10564,10585,10728,10712,10656,10682,10725,10772,10807,10833,10906,10935,11006,11571,12402,12883,13070,13183,14169,14413,14420,14453,14222,13881,13722,13676,13645,13524
1019,11721,11254,11343,11351,11312,11208,10809,10559,10588,10534,10594,10563,10531,10505,10481,10474,10516,10636,10627,10580,10605,10652,10692,10722,10754,10829,10870,10915,11486,12318,12788,12984,13112,14084,14333,14340,14369,14140,13785,13643,13594,13557,13449
1020,11782,11291,11365,11391,11332,11234,10829,10607,10618,10579,10638,10592,10582,10527,10512,10516,10547,10683,10672,10617,10649,10684,10718,10761,10777,10868,10885,10960,11532,12336,12830,13004,13155,14121,14367,14376,14411,14179,13822,13682,13643,13594,13483
1021,11758,11316,11394,11420,11362,11277,10858,10613,10653,10589,10651,10621,10593,10562,10538,10546,10565,10717,10690,10638,10674,10712,10757,10785,10823,10885,10919,10990,11566,12382,12886,13068,13182,14162,14414,14412,14453,14221,13877,13719,13671,13639,13533
1022,11723,11313,11385,11409,11365,11262,10850,10616,10639,10590,10649,10615,10587,10568,10543,10528,10563,10695,10683,10638,10661,10707,10735,10785,10809,10886,10918,10974,11541,12371,12869,13062,13167,14137,14391,14400,14429,14202,13849,13709,13662,13623,13514
1023,11749,11255,11332,11358,11301,11202,10798,10562,10579,10536,10592,10563,10542,10507,10488,10485,10506,10648,10639,10567,10602,10643,10688,10730,10747,10832,10867,10923,11501,12297,12786,12979,13116,14078,14329,14330,14369,14152,13770,13632,13597,13553,13455
1024,11780,11292,11367,11391,11354,11248,10834,10610,10625,10585,10643,10609,10575,10539,10526,10525,10539,10679,10661,10624,10641,10682,10727,10763,10787,10863,10904,10955,11534,12344,12848,13024,13153,14117,14381,14373,14408,14177,13816,13684,13646,13617,13496
1025,11712,11311,11393,11423,11367,11276,10852,10606,10644,10600,10654,10614,10602,10563,10551,10554,10574,10712,10692,10638,10663,10705,10752,10793,10802,10886,10929,10993,11559,12380,12887,13068,13171,14165,14409,14418,14456,14217,13869,13733,13686,13647,13540
1026,11767,11293,11367,11387,11334,11250,10819,10601,10622,10581,10638,10612,10585,10546,10519,10529,10548,10683,10662,10617,10654,10690,10719,10757,10786,10862,10896,10954,11536,12341,12843,13027,13143,14112,14371,14379,14414,14189,13802,13693,13641,13597,13496
1027,11687,11215,11289,11323,11281,11166,10769,10515,10549,10522,10564,10517,10496,10467,10438,10447,10458,10588,10583,10550,10561,10611,10658,10681,10709,10768,10825,10879,11459,12277,12755,12952,13068,14048,14297,14308,14347,14110,13758,13614,13566,13531,13438
1028,11772,11293,11373,11407,11356,11249,10844,10605,10623,10592,10641,10608,10585,10545,10534,10523,10552,10679,10664,10616,10636,10684,10740,10776,10786,10854,10904,10961,11536,12357,12834,13028,13134,14122,14387,14388,14427,14183,13833,13693,13645,13603,13511
1029,11723,11281,11370,11395,11337,11260,10826,10591,10615,10574,10622,10602,10569,10535,10506,10508,10541,10673,10660,10609,10638,10671,10712,10746,10771,10846,10898,10944,11533,12359,12840,13039,13147,14136,14379,14382,14426,14183,13821,13691,13650,13622,13524
1030,11742,11233,11325,11347,11298,11195,10785,10531,10557,10531,10579,10543,10517,10487,10458,10463,10500,10612,10604,10559,10578,10623,10670,10710,10726,10789,10855,10892,11469,12292,12779,12971,13079,14061,14307,14324,14365,14120,13769,13625,13577,13542,13446
1031,11750,11238,11308,11329,11275,11194,10775,10533,10551,10510,10558,10535,10510,10477,10453,10450,10476,10609,10593,10541,10571,10612,10666,10687,10713,10777,10823,10877,11463,12261,12760,12962,13071,14044,14298,14315,14343,14119,13755,13604,13581,13538,13440
1032,11730,11302,11392,11413,11368,11272,10850,10612,10631,10597,10648,10617,10585,10567,10548,10524,10553,10695,10673,10633,10652,10684,10739,10770,10805,10862,10907,10964,11551,12365,12877,13053,13178,14162,14392,14407,14462,14214,13851,13724,13663,13647,13534
1033,11733,11276,11356,11381,11326,11217,10808,10569,10592,10549,10606,10572,10541,10515,10480,10483,10507,10641,10623,10558,10595,10639,10689,10724,10746,10811,10866,10905,11494,12298,12810,12995,13116,14088,14321,14326,14379,14149,13792,13643,13598,13571,13462
1034,11710,11240,11317,11319,11288,11187,10770,10542,10558,10510,10563,10529,10507,10481,10451,10450,10471,10604,10588,10548,10571,10606,10658,10685,10711,10774,10827,10876,11451,12267,12786,12962,13077,14066,14327,14330,14376,14123,13763,13632,13587,13553,13451
1035,11744,11279,11355,11369,11316,11213,10806,10576,10591,10550,10608,10571,10545,10506,10481,10476,10495,10637,10629,10579,10599,10644,10686,10722,10749,10806,10856,10913,11491,12306,12808,12991,13111,14100,14340,14331,14380,14149,13780,13646,13613,13568,13465
1036,11739,11315,11394,11407,11359,11263,10856,10613,10628,10586,10628,10610,10582,10540,10519,10505,10541,10679,10657,10611,10630,10690,10717,10757,10771,10850,10895,10947,11529,12347,12854,13039,13158,14156,14395,14390,14445,14190,13845,13701,13658,13633,13518
1037,11726,11287,11364,11377,11336,11236,10822,10591,10610,10557,10610,10580,10557,10522,10494,10494,10516,10644,10631,10585,10613,10651,10699,10744,10755,10819,10865,10913,11503,12332,12835,13007,13125,14122,14359,14366,14409,14167,13819,13677,13635,13604,13493
1038,11745,11205,11275,11296,11252,11147,10733,10519,10526,10473,10531,10503,10472,10417,10399,10394,10417,10551,10536,10499,10512,10562,10606,10647,10666,10742,10773,10832,11415,12236,12716,12897,13026,14016,14285,14279,14314,14068,13707,13561,13534,13496,13388
1039,11760,11292,11365,11376,11329,11232,10825,10584,10613,10558,10609,10564,10553,10500,10484,10486,10508,10642,10623,10578,10605,10651,10685,10721,10738,10806,10845,10906,11490,12301,12816,12990,13114,14094,14358,14339,14391,14157,13802,13656,13624,13595,13478
1040,11726,11277,11378,11387,11342,11236,10831,10590,10616,10561,10618,10591,10558,10514,10487,10483,10509,10651,10631,10577,10598,10656,10701,10739,10746,10820,10868,10925,11507,12331,12841,13013,13123,14118,14371,14380,14416,14165,13823,13674,13642,13614,13498
1041,11758,11256,11338,11355,11303,11206,10802,10559,10581,10536,10589,10548,10532,10476,10459,10455,10486,10604,10604,10544,10569,10615,10669,10704,10715,10787,10821,10883,11466,12268,12778,12941,13066,14072,14306,14318,14349,14114,13758,13617,13575,13548,13448
1042,11719,11246,11315,11342,11295,11212,10793,10559,10570,10518,10570,10549,10512,10473,10446,10445,10464,10592,10575,10539,10560,10598,10664,10686,10710,10769,10813,10881,11452,12279,12792,12961,13072,14073,14335,14341,14356,14134,13784,13642,13598,13559,13464
1043,11739,11252,11341,11356,11311,11213,10796,10552,10585,10548,10584,10554,10522,10483,10449,10462,10482,10612,10591,10548,10569,10604,10658,10696,10702,10795,10832,10886,11479,12279,12792,12973,13093,14083,14333,14327,14375,14132,13785,13635,13597,13558,13473
1044,11745,11288,11369,11389,11342,11247,10833,10594,10624,10578,10616,10585,10560,10518,10483,10484,10521,10642,10630,10576,10599,10647,10701,10726,10754,10821,10850,10911,11496,12323,12830,12993,13108,14115,14353,14356,14397,14155,13825,13655,13628,13596,13502
1045,11711,11218,11296,11329,11258,11171,10772,10530,10547,10497,10549,10523,10475,10438,10416,10412,10423,10573,10557,10495,10521,10569,10615,10657,10673,10746,10784,10836,11411,12234,12737,12920,13023,14028,14274,14268,14311,14094,13735,13583,13539,13496,13417
1046,11815,11263,11333,11365,11303,11208,10812,10587,10589,10559,10595,10566,10530,10493,10459,10455,10474,10620,10578,10542,10558,10604,10661,10683,10710,10774,10834,10888,11465,12270,12763,12948,13072,14049,14292,14304,14349,14106,13752,13604,13569,13536,13456
1047,11697,11264,11352,11368,11320,11237,10829,10590,10613,10560,10608,10574,10547,10503,10474,10472,10492,10625,10614,10566,10596,10620,10663,10711,10749,10813,10846,10900,11494,12330,12828,13005,13125,14129,14367,14359,14415,14172,13827,13683,13640,13607,13512
1048,11717,11270,11340,11375,11311,11233,10842,10594,10617,10550,10626,10592,10547,10497,10455,10461,10487,10625,10610,10547,10566,10622,10666,10695,10728,10794,10839,10897,11476,12313,12800,12979,13094,14096,14336,14341,14386,14160,13799,13652,13618,13577,13484
1049,11733,11200,11283,11304,11243,11160,10772,10524,10547,10490,10544,10512,10460,10430,10388,10386,10414,10545,10523,10477,10492,10546,10598,10637,10662,10716,10763,10813,11399,12204,12709,12889,13002,14000,14263,14264,14287,14062,13698,13560,13524,13485,13403
1050,11733,11290,11364,11388,11332,11252,10860,10626,10627,10582,10628,10609,10567,10521,10489,10482,10506,10639,10626,10566,10606,10632,10682,10722,10756,10806,10863,10920,11488,12325,12820,12998,13122,14120,14357,14357,14415,14170,13809,13667,13640,13600,13497
1051,11740,11261,11360,11365,11322,11244,10853,10606,10623,10566,10618,10586,10553,10505,10468,10451,10472,10612,10598,10552,10571,10618,10669,10698,10726,10789,10832,10892,11484,12303,12793,12989,13100,14086,14358,14350,14388,14146,13801,13652,13625,13576,13470
1052,11763,11297,11412,11410,11339,11235,10876,10600,10608,10538,10617,10599,10552,10505,10445,10493,10510,10643,10586,10574,10598,10636,10674,10724,10719,10803,10819,10885,11462,12278,12804,12993,13139,14142,14360,14337,14376,14146,13762,13613,13614,13558,13469
1053,11726,11226,11319,11325,11274,11191,10805,10576,10581,10523,10570,10548,10510,10453,10412,10402,10447,10562,10551,10513,10528,10573,10619,10667,10688,10752,10796,10851,11440,12260,12748,12946,13050,14070,14319,14318,14362,14107,13746,13608,13570,13539,13427
1054,11751,11256,11358,11375,11310,11244,10854,10618,10627,10567,10629,10602,10537,10521,10464,10440,10478,10620,10616,10563,10587,10622,10673,10705,10736,10799,10828,10907,11457,12302,12781,12993,13110,14114,14337,14350,14411,14169,13773,13625,13624,13565,13474
1055,11714,11293,11361,11383,11342,11251,10874,10637,10634,10580,10622,10596,10571,10521,10468,10460,10481,10623,10610,10565,10576,10626,10669,10708,10736,10808,10851,10908,11485,12318,12817,12993,13113,14112,14360,14363,14404,14157,13807,13647,13637,13585,13488
1056,11740,11225,11304,11330,11287,11209,10817,10589,10586,10524,10576,10551,10511,10455,10412,10407,10437,10562,10561,10504,10531,10575,10628,10666,10687,10754,10797,10853,11440,12262,12740,12927,13032,14059,14298,14300,14333,14102,13729,13586,13553,13513,13416
1057,11790,11285,11360,11367,11320,11245,10879,10632,10635,10563,10620,10597,10572,10499,10455,10453,10479,10614,10602,10551,10574,10621,10670,10688,10726,10790,10832,10887,11484,12303,12783,12961,13081,14094,14338,14330,14371,14129,13775,13628,13597,13562,13461
1058,11708,11341,11397,11411,11370,11268,10904,10676,10652,10733,10694,10666,10624,10632,10552,10522,10585,10718,10663,10643,10739,10698,10944,10786,10863,10855,10934,10971,11614,12410,12887,13103,13225,14210,14449,14536,14526,14303,13948,13747,13722,13770,13621
1059,11771,11272,11350,11368,11323,11255,10882,10642,10651,10578,10637,10609,10580,10519,10466,10462,10488,10622,10601,10552,10582,10613,10668,10701,10724,10783,10823,10888,11468,12278,12769,12954,13066,14068,14308,14300,14353,14106,13753,13601,13585,13556,13462
1060,11770,11267,11347,11365,11320,11242,10864,10621,10631,10572,10630,10608,10563,10505,10445,10436,10464,10603,10583,10545,10554,10614,10653,10664,10709,10757,10808,10852,11441,12250,12759,12930,13036,14068,14299,14304,14337,14106,13750,13596,13572,13533,13444
1061,11760,11265,11357,11371,11337,11257,10880,10643,10644,10590,10639,10614,10572,10514,10454,10452,10479,10610,10580,10551,10568,10600,10642,10673,10699,10774,10809,10860,11456,12262,12751,12951,13046,14064,14299,14297,14350,14110,13742,13614,13569,13553,13464
1062,11751,11311,11387,11417,11360,11303,10916,10685,10687,10635,10679,10659,10603,10561,10495,10482,10506,10634,10619,10567,10592,10637,10688,10713,10741,10810,10835,10895,11488,12318,12816,13008,13094,14108,14356,14350,14393,14156,13808,13658,13630,13598,13515
1063,11759,11298,11383,11398,11369,11283,10895,10659,10664,10614,10666,10623,10579,10520,10468,10443,10479,10607,10585,10536,10561,10597,10646,10671,10703,10758,10811,10867,11456,12275,12774,12959,13063,14077,14315,14318,14354,14120,13770,13609,13587,13559,13471
1064,11781,11234,11323,11335,11285,11212,10828,10595,10604,10543,10583,10568,10505,10447,10385,10382,10400,10531,10512,10466,10488,10528,10586,10598,10634,10694,10746,10801,11384,12193,12684,12872,12980,13994,14245,14239,14273,14046,13686,13535,13506,13481,13406
1065,11760,11306,11384,11403,11375,11288,10898,10653,10673,10625,10666,10626,10589,10514,10463,10452,10476,10606,10587,10531,10561,10599,10653,10682,10703,10772,10819,10872,11450,12284,12787,12963,13081,14079,14337,14330,14367,14138,13785,13646,13598,13571,13498
1066,11777,11296,11384,11399,11358,11284,10885,10655,10658,10608,10658,10619,10567,10513,10443,10435,10461,10578,10567,10533,10542,10586,10625,10670,10689,10754,10805,10855,11449,12276,12790,12959,13063,14079,14316,14323,14363,14119,13776,13617,13589,13575,13486
1067,11771,11227,11307,11329,11270,11202,10817,10587,10604,10539,10585,10554,10501,10425,10378,10364,10385,10514,10496,10443,10468,10510,10559,10582,10614,10684,10716,10794,11362,12184,12674,12865,12973,13976,14231,14240,14257,14037,13678,13528,13502,13482,13393
1068,11751,11267,11341,11359,11321,11242,10859,10626,10633,10587,10629,10583,10536,10473,10411,10410,10428,10558,10543,10484,10510,10562,10608,10653,10665,10737,10773,10839,11416,12248,12740,12932,13034,14049,14304,14291,14342,14096,13735,13595,13577,13542,13454
1069,11727,11279,11362,11373,11332,11253,10878,10639,10659,10602,10646,10606,10555,10492,10420,10419,10448,10562,10556,10510,10519,10580,10628,10657,10671,10757,10793,10854,11445,12278,12763,12953,13056,14072,14313,14315,14366,14147,13772,13629,13591,13565,13480
1070,11748,11303,11376,11388,11344,11274,10883,10655,10672,10617,10664,10628,10574,10505,10450,10432,10455,10579,10575,10523,10548,10585,10633,10667,10693,10759,10810,10857,11437,12284,12782,12961,13068,14071,14315,14319,14360,14128,13768,13641,13595,13575,13481
1071,11705,11202,11273,11291,11237,11177,10790,10555,10581,10527,10570,10529,10472,10405,10337,10335,10357,10483,10466,10429,10439,10490,10533,10568,10591,10661,10708,10766,11345,12174,12656,12850,12956,13968,14205,14220,14247,14016,13661,13526,13491,13462,13372
1072,11805,11279,11343,11359,11322,11226,10862,10644,10647,10592,10636,10600,10554,10476,10408,10414,10422,10555,10538,10483,10514,10561,10591,10630,10658,10732,10770,10826,11419,12226,12717,12901,13033,14038,14267,14280,14319,14088,13720,13582,13541,13521,13437
1073,11693,11269,11360,11376,11324,11250,10875,10658,10674,10616,10661,10609,10565,10494,10435,10426,10436,10565,10558,10520,10527,10574,10612,10660,10680,10745,10793,10841,11422,12280,12779,12951,13055,14070,14304,14320,14360,14118,13764,13640,13609,13574,13488
1074,11730,11279,11351,11375,11333,11254,10884,10654,10676,10623,10660,10614,10552,10478,10419,10408,10428,10561,10546,10503,10523,10560,10611,10639,10664,10744,10785,10835,11428,12257,12729,12934,13043,14043,14283,14289,14337,14089,13744,13602,13575,13556,13452
1075,11721,11201,11282,11305,11248,11165,10808,10586,10597,10543,10596,10536,10489,10413,10341,10330,10339,10480,10457,10410,10444,10478,10530,10557,10597,10654,10703,10757,11344,12158,12655,12829,12955,13958,14209,14208,14267,14022,13676,13523,13495,13477,13380
1076,11697,11271,11352,11378,11336,11245,10904,10674,10674,10617,10673,10621,10571,10490,10411,10402,10426,10569,10543,10489,10513,10565,10607,10639,10667,10739,10785,10824,11426,12259,12746,12937,13053,14055,14293,14299,14352,14105,13759,13629,13599,13572,13471
1077,11763,11256,11337,11370,11327,11243,10882,10666,10670,10615,10660,10608,10542,10471,10395,10382,10399,10536,10510,10483,10490,10537,10590,10623,10653,10707,10766,10815,11406,12226,12712,12895,13025,14016,14268,14270,14312,14081,13722,13582,13549,13537,13439
1078,11756,11229,11305,11336,11283,11203,10866,10651,10651,10595,10653,10588,10528,10453,10367,10350,10378,10504,10485,10438,10467,10508,10550,10584,10615,10692,10725,10786,11369,12187,12690,12861,12970,13978,14238,14238,14281,14051,13687,13558,13524,13496,13408
1079,11731,11239,11331,11338,11285,11217,10886,10670,10662,10617,10652,10612,10545,10462,10385,10368,10383,10510,10498,10456,10468,10513,10565,10600,10637,10694,10738,10787,11382,12196,12696,12875,13005,14003,14253,14255,14296,14061,13691,13558,13525,13510,13412
1080,11732,11256,11333,11370,11313,11236,10895,10681,10689,10632,10677,10613,10566,10468,10399,10381,10376,10513,10518,10451,10482,10534,10570,10615,10646,10703,10759,10799,11399,12206,12710,12895,13007,14014,14268,14259,14303,14087,13728,13584,13555,13528,13448
1081,11747,11270,11353,11389,11336,11250,10935,10727,10726,10672,10707,10654,10587,10497,10406,10388,10409,10549,10528,10485,10507,10542,10598,10639,10657,10725,10771,10816,11415,12229,12728,12908,13024,14050,14298,14291,14329,14095,13739,13611,13573,13546,13456
1082,11712,11184,11283,11306,11253,11177,10857,10660,10660,10591,10639,10578,10515,10441,10332,10322,10323,10447,10434,10400,10413,10461,10523,10545,10570,10644,10683,10740,11338,12147,12656,12821,12945,13947,14201,14205,14239,14018,13642,13513,13476,13458,13368
1083,11764,11264,11340,11360,11316,11235,10921,10724,10723,10664,10703,10644,10584,10481,10395,10366,10392,10505,10501,10446,10467,10526,10572,10608,10643,10709,10737,10800,11393,12191,12690,12867,12983,13986,14246,14228,14278,14049,13694,13539,13520,13498,13427
1084,11677,11282,11361,11384,11340,11259,10969,10754,10759,10706,10736,10688,10612,10496,10404,10398,10421,10540,10525,10467,10514,10548,10619,10647,10666,10745,10787,10839,11431,12247,12757,12943,13047,14069,14315,14312,14363,14118,13775,13640,13592,13572,13497
1085,11772,11253,11371,11406,11329,11268,10971,10761,10746,10707,10719,10681,10594,10536,10375,10363,10378,10504,10533,10450,10480,10543,10580,10653,10639,10709,10783,10810,11370,12180,12672,12847,12968,13999,14219,14223,14279,14054,13708,13540,13537,13511,13456
1086,11762,11214,11293,11311,11271,11203,10917,10729,10737,10681,10701,10635,10570,10433,10333,10332,10337,10462,10442,10412,10433,10483,10542,10580,10601,10673,10717,10796,11371,12161,12645,12815,12935,13928,14208,14189,14241,14003,13640,13491,13471,13455,13373
1087,11720,11261,11358,11369,11321,11269,10986,10807,10792,10739,10757,10711,10618,10503,10400,10381,10396,10526,10505,10459,10485,10537,10611,10647,10684,10759,10804,10896,11468,12239,12717,12895,13015,14024,14272,14259,14310,14080,13728,13582,13548,13531,13459
1088,11755,11287,11365,11397,11359,11281,11030,10834,10844,10777,10807,10735,10651,10519,10426,10406,10410,10547,10526,10492,10530,10580,10647,10693,10735,10824,10901,10981,11517,12264,12729,12897,13010,14017,14265,14261,14322,14082,13736,13587,13555,13524,13464
1089,11752,11247,11338,11351,11314,11260,11006,10835,10824,10760,10786,10713,10624,10486,10378,10367,10375,10505,10499,10458,10494,10561,10654,10725,10763,10874,10953,11058,11579,12254,12679,12842,12970,13974,14220,14214,14266,14024,13666,13530,13509,13493,13407
1090,11735,11243,11308,11351,11303,11258,11000,10824,10826,10756,10790,10714,10626,10484,10362,10345,10367,10505,10498,10471,10522,10598,10697,10790,10868,10995,11109,11254,11721,12284,12669,12850,12967,13967,14215,14219,14267,14030,13674,13527,13496,13479,13407
1091,11746,11292,11398,11404,11372,11324,11086,10926,10913,10855,10881,10799,10695,10555,10451,10440,10450,10596,10589,10578,10645,10761,10888,11024,11157,11348,11519,11709,12088,12431,12737,12914,13027,14025,14284,14290,14338,14093,13747,13587,13573,13558,13482
1092,11756,11299,11389,11415,11382,11321,11107,10949,10943,10884,10906,10826,10721,10569,10462,10449,10484,10641,10644,10655,10764,10941,11148,11356,11555,11816,12044,12279,12521,12563,12740,12904,13011,14024,14267,14275,14319,14083,13729,13580,13555,13539,13471
1093,11778,11217,11288,11315,11272,11244,11028,10886,10876,10806,10834,10742,10632,10481,10403,10375,10430,10588,10626,10658,10860,11078,11378,11707,12001,12331,12626,12938,12915,12586,12630,12767,12883,13882,14143,14133,14185,13946,13600,13451,13419,13419,13342
1094,11774,11290,11382,11406,11362,11331,11138,11008,11004,10915,10943,10840,10747,10596,10522,10534,10595,10782,10851,10931,11199,11534,11938,12391,12769,13145,13447,13730,13437,12770,12727,12881,12992,13994,14236,14249,14284,14051,13705,13551,13533,13517,13455
1095,11749,11312,11395,11429,11390,11369,11193,11062,11066,10982,10999,10911,10788,10647,10616,10658,10747,10947,11059,11192,11551,11997,12507,13018,13442,13805,14092,14316,13756,12887,12780,12911,13020,14037,14280,14282,14334,14095,13751,13598,13574,13559,13494
1096,11801,11315,11410,11435,11398,11386,11212,11101,11099,11024,11043,10934,10832,10701,10711,10787,10894,11126,11280,11450,11900,12410,12933,13475,13842,14155,14278,14367,13657,12818,12753,12905,13016,14009,14255,14249,14303,14060,13718,13575,13560,13544,13472
1097,11723,11238,11317,11356,11308,11297,11163,11070,11048,10966,10985,10872,10777,10653,10718,10810,10953,11187,11361,11547,12024,12549,13015,13470,13744,13890,13854,13810,13180,12605,12645,12786,12907,13912,14169,14147,14211,13976,13624,13484,13451,13447,13393
1098,11786,11311,11389,11423,11390,11365,11277,11178,11153,11087,11097,10989,10873,10781,10870,10993,11102,11352,11494,11659,12075,12531,12874,13198,13352,13389,13289,13206,12740,12532,12698,12855,12967,13977,14238,14222,14266,14032,13684,13542,13541,13520,13453
1099,11816,11338,11416,11445,11418,11412,11328,11256,11240,11160,11172,11067,10946,10813,10926,11052,11146,11360,11462,11593,11930,12262,12480,12673,12702,12680,12535,12440,12295,12425,12712,12865,12977,13996,14239,14245,14281,14042,13702,13562,13547,13549,13464
1100,11804,11319,11406,11424,11401,11396,11356,11291,11287,11196,11208,11092,10953,10827,10880,10972,11019,11207,11259,11314,11540,11761,11867,11977,11951,11941,11834,11760,11870,12294,12670,12835,12949,13949,14198,14200,14239,14015,13662,13530,13508,13496,13422
1101,11805,11278,11366,11396,11363,11365,11354,11315,11305,11222,11227,11102,10970,10806,10780,10830,10853,11000,11013,11021,11163,11307,11379,11440,11421,11407,11347,11328,11603,12194,12612,12776,12893,13903,14155,14168,14205,13969,13618,13492,13468,13463,13387
1102,11804,11369,11466,11503,11464,11478,11506,11480,11474,11390,11391,11281,11112,10900,10803,10793,10799,10911,10908,10895,10972,11068,11116,11153,11148,11176,11144,11134,11556,12276,12717,12881,12996,14015,14265,14261,14302,14062,13726,13604,13583,13560,13491
1103,11829,11348,11438,11465,11457,11476,11540,11544,11547,11462,11462,11329,11164,10883,10694,10654,10628,10751,10728,10712,10755,10827,10867,10891,10895,10939,10941,10963,11457,12196,12673,12830,12957,13963,14212,14225,14255,14031,13683,13561,13528,13510,13440
1104,11817,11317,11386,11427,11427,11476,11560,11599,11603,11520,11523,11379,11190,10866,10602,10539,10506,10590,10575,10520,10574,10623,10686,10719,10738,10768,10779,10816,11337,12113,12595,12778,12889,13909,14164,14153,14212,13953,13612,13496,13464,13438,13369
1105,11842,11355,11442,11472,11458,11508,11668,11731,11742,11675,11661,11527,11321,10944,10618,10527,10486,10567,10550,10532,10549,10604,10643,10674,10689,10749,10780,10811,11367,12176,12661,12820,12948,13948,14208,14195,14241,14006,13654,13539,13522,13498,13425
1106,11830,11355,11433,11485,11459,11525,11729,11830,11851,11788,11789,11636,11434,10995,10589,10480,10432,10531,10501,10457,10492,10523,10577,10610,10636,10699,10719,10764,11337,12165,12639,12809,12917,13948,14192,14180,14221,14000,13652,13532,13492,13471,13408
1107,11813,11376,11465,11505,11506,11574,11854,11996,12036,11968,11978,11819,11582,11098,10631,10510,10463,10522,10516,10462,10478,10534,10581,10618,10630,10686,10737,10769,11352,12178,12663,12858,12953,13976,14222,14221,14263,14025,13687,13553,13526,13512,13440
1108,11872,11332,11436,11464,11468,11560,11881,12081,12120,12066,12084,11936,11687,11141,10609,10450,10386,10458,10418,10380,10412,10463,10510,10530,10555,10613,10648,10691,11280,12085,12574,12754,12862,13873,14134,14150,14183,13962,13607,13463,13450,13422,13359
1109,11876,11383,11493,11535,11538,11644,12044,12291,12353,12324,12346,12198,11940,11323,10715,10547,10460,10506,10478,10434,10463,10499,10547,10573,10594,10657,10702,10745,11328,12149,12639,12814,12929,13938,14189,14191,14237,13998,13660,13527,13490,13478,13414
1110,11840,11405,11515,11559,11578,11711,12187,12505,12561,12559,12600,12464,12192,11501,10798,10598,10497,10534,10494,10430,10466,10504,10552,10590,10597,10671,10700,10753,11345,12168,12666,12845,12950,13970,14219,14231,14255,14033,13688,13555,13520,13507,13454
1111,11933,11413,11510,11566,11574,11726,12286,12658,12756,12768,12817,12690,12410,11677,10861,10613,10504,10506,10456,10413,10431,10487,10524,10546,10554,10618,10657,10715,11304,12115,12603,12786,12895,13907,14148,14161,14194,13953,13625,13482,13460,13442,13376
1112,11890,11380,11505,11554,11572,11743,12388,12843,12952,12996,13099,12986,12696,11873,10952,10667,10528,10490,10434,10383,10405,10445,10490,10501,10537,10597,10624,10678,11263,12094,12591,12775,12886,13895,14146,14151,14193,13961,13628,13477,13451,13442,13363
1113,11905,11467,11570,11629,11649,11855,12583,13126,13280,13369,13489,13420,13122,12207,11145,10798,10649,10553,10462,10408,10444,10482,10523,10541,10561,10630,10665,10711,11315,12143,12639,12811,12924,13938,14190,14197,14226,13993,13661,13532,13498,13482,13409
1114,11971,11494,11610,11683,11712,11929,12790,13397,13601,13712,13884,13856,13574,12567,11347,10949,10774,10613,10485,10439,10451,10503,10538,10558,10577,10637,10667,10731,11313,12150,12638,12821,12951,13952,14203,14192,14249,14014,13663,13535,13504,13490,13418
1115,11967,11448,11563,11633,11673,11919,12889,13602,13847,14008,14242,14273,13991,12892,11509,11055,10851,10586,10407,10362,10371,10412,10446,10468,10492,10550,10592,10649,11251,12058,12558,12735,12849,13860,14115,14120,14149,13926,13575,13441,13415,13402,13320
1116,12035,11526,11639,11729,11765,12048,13116,13936,14220,14440,14729,14811,14580,13375,11824,11300,11117,10738,10461,10399,10417,10462,10500,10522,10541,10609,10634,10692,11294,12103,12612,12798,12918,13921,14191,14174,14219,13994,13647,13509,13465,13463,13399
1117,12029,11555,11679,11766,11824,12150,13337,14254,14586,14898,15262,15448,15223,13935,12176,11586,11380,10879,10463,10414,10414,10449,10489,10512,10534,10598,10631,10698,11288,12123,12622,12791,12915,13925,14176,14181,14223,13993,13664,13514,13482,13468,13393
1118,12040,11603,11712,11810,11878,12242,13552,14592,14998,15348,15807,16071,15913,14520,12563,11908,11720,11069,10460,10395,10423,10460,10497,10519,10536,10601,10645,10694,11290,12132,12638,12813,12922,13934,14194,14179,14230,13999,13656,13518,13484,13471,13411
1119,12124,11580,11691,11798,11871,12250,13691,14830,15277,15725,16263,16634,16528,15032,12872,12156,11965,11149,10375,10319,10335,10376,10402,10430,10460,10517,10552,10606,11207,12025,12529,12698,12826,13830,14091,14083,14128,13891,13555,13405,13373,13372,13292
1120,12126,11690,11817,11926,12005,12435,14003,15254,15794,16305,16981,17444,17364,15771,13377,12577,12323,11380,10458,10392,10403,10442,10474,10511,10525,10597,10640,10674,11302,12132,12637,12825,12915,13950,14203,14202,14252,14000,13675,13525,13501,13484,13429
1121,12172,11727,11852,11958,12055,12517,14222,15589,16183,16764,17507,18089,18041,16318,13715,12835,12445,11374,10431,10371,10395,10431,10464,10494,10509,10580,10620,10663,11271,12127,12614,12792,12907,13938,14194,14184,14213,13996,13656,13509,13471,13454,13402
1122,12294,11758,11890,12016,12128,12610,14435,15927,16574,17234,18058,18688,18653,16780,13938,12975,12393,11299,10407,10347,10365,10401,10438,10468,10494,10563,10596,10651,11253,12086,12587,12749,12885,13887,14152,14150,14187,13959,13603,13475,13435,13423,13364
1123,12275,11775,11891,12033,12150,12656,14595,16175,16896,17601,18484,19157,19062,17053,13986,12928,12150,11083,10348,10314,10321,10362,10398,10429,10446,10515,10554,10608,11213,12046,12554,12731,12847,13855,14126,14127,14170,13939,13585,13435,13419,13408,13336
1124,12335,11878,12018,12158,12285,12834,14887,16564,17330,18081,19007,19697,19504,17233,13989,12830,11892,10963,10414,10360,10377,10421,10452,10488,10508,10570,10612,10660,11264,12115,12611,12791,12911,13926,14190,14195,14226,14004,13646,13519,13470,13464,13410
1125,12438,11970,12119,12249,12397,12968,15121,16869,17663,18423,19342,19975,19620,17180,13780,12563,11573,10827,10432,10382,10399,10435,10479,10501,10529,10590,10635,10686,11295,12144,12636,12811,12923,13953,14211,14212,14249,14021,13677,13533,13504,13485,13421
1126,12424,11944,12085,12230,12370,12970,15217,17007,17838,18583,19447,19949,19389,16738,13298,12086,11130,10580,10327,10271,10294,10336,10378,10395,10429,10491,10527,10589,11190,12033,12531,12705,12814,13844,14092,14110,14138,13908,13572,13413,13387,13386,13315
1127,12597,12079,12235,12366,12532,13157,15432,17255,18092,18777,19551,19899,19118,16313,12951,11809,10964,10578,10386,10348,10352,10406,10440,10479,10491,10568,10604,10659,11271,12111,12597,12773,12906,13920,14172,14169,14223,13975,13631,13479,13454,13437,13377
1128,12558,12164,12309,12453,12612,13263,15592,17430,18217,18835,19485,19596,18569,15697,12499,11465,10746,10508,10384,10344,10357,10398,10444,10470,10497,10560,10602,10657,11270,12132,12628,12805,12920,13945,14199,14203,14243,14022,13659,13530,13488,13486,13416
1129,12693,12216,12376,12515,12667,13329,15669,17472,18216,18711,19169,19047,17864,15006,12064,11156,10588,10452,10360,10327,10335,10383,10421,10454,10477,10553,10584,10647,11253,12094,12591,12768,12881,13910,14154,14168,14215,13969,13631,13487,13455,13432,13365
1130,12793,12247,12404,12542,12695,13359,15677,17403,18074,18444,18731,18376,17039,14281,11659,10897,10440,10384,10302,10270,10289,10331,10377,10409,10433,10500,10538,10590,11206,12039,12535,12710,12837,13860,14112,14120,14175,13925,13568,13426,13392,13400,13321
1131,12819,12377,12541,12654,12817,13467,15741,17383,17961,18175,18252,17719,16274,13696,11407,10783,10432,10424,10379,10332,10358,10383,10438,10477,10500,10565,10603,10670,11275,12119,12629,12810,12922,13953,14205,14201,14257,14014,13665,13513,13495,13474,13411
1132,12916,12424,12581,12694,12828,13470,15669,17199,17676,17704,17626,16928,15469,13099,11129,10616,10359,10371,10336,10294,10307,10351,10411,10429,10454,10515,10566,10625,11230,12085,12584,12761,12871,13896,14142,14158,14206,13976,13614,13464,13444,13419,13373
1133,12943,12493,12630,12758,12880,13479,15575,16969,17312,17208,16960,16149,14723,12604,10930,10520,10336,10383,10342,10305,10320,10365,10409,10435,10473,10546,10580,10639,11252,12102,12609,12776,12901,13928,14188,14175,14229,13981,13633,13492,13457,13448,13390
1134,13021,12475,12619,12718,12819,13367,15347,16589,16821,16585,16225,15371,14015,12125,10720,10387,10243,10302,10277,10229,10255,10283,10343,10369,10395,10453,10504,10566,11171,12011,12505,12690,12818,13844,14104,14091,14153,13902,13552,13399,13366,13348,13300
1135,13074,12592,12748,12810,12890,13391,15234,16313,16436,16096,15639,14745,13498,11850,10676,10418,10296,10379,10354,10316,10328,10375,10416,10447,10487,10553,10594,10648,11263,12126,12620,12802,12899,13936,14199,14193,14240,14008,13645,13505,13475,13471,13396
1136,13073,12611,12729,12792,12825,13277,14993,15892,15933,15487,14996,14118,12975,11543,10568,10347,10265,10345,10334,10296,10307,10346,10402,10430,10460,10530,10587,10632,11241,12102,12600,12774,12898,13921,14177,14181,14217,13979,13620,13487,13461,13446,13386
1137,13127,12553,12646,12687,12714,13108,14647,15415,15363,14893,14352,13519,12493,11246,10421,10248,10180,10277,10265,10206,10234,10263,10324,10355,10385,10458,10490,10559,11167,12003,12500,12678,12807,13841,14101,14087,14129,13879,13514,13381,13364,13354,13290
1138,13140,12588,12678,12681,12675,13030,14404,15039,14919,14407,13885,13089,12170,11103,10419,10262,10233,10331,10313,10270,10295,10325,10365,10408,10439,10511,10554,10611,11217,12066,12567,12737,12856,13872,14146,14139,14186,13943,13575,13446,13401,13404,13343
1139,13031,12568,12627,12625,12588,12900,14112,14617,14441,13896,13402,12659,11853,10952,10367,10259,10217,10322,10296,10293,10309,10331,10359,10432,10458,10509,10563,10611,11247,12104,12608,12774,12922,13900,14156,14155,14193,13928,13604,13463,13436,13431,13357
1140,13061,12535,12573,12547,12500,12769,13821,14197,14013,13482,12995,12313,11625,10834,10334,10245,10220,10315,10301,10266,10292,10326,10383,10411,10433,10508,10558,10615,11220,12059,12562,12751,12854,13885,14141,14144,14186,13938,13599,13457,13423,13412,13358
1141,12980,12403,12432,12405,12331,12541,13464,13732,13530,13020,12565,11963,11341,10668,10232,10164,10142,10259,10244,10207,10230,10262,10312,10341,10376,10446,10485,10533,11146,11995,12485,12674,12783,13799,14061,14063,14105,13868,13515,13374,13356,13338,13283
1142,12939,12389,12431,12388,12304,12460,13262,13442,13227,12739,12330,11772,11231,10654,10285,10201,10205,10318,10305,10256,10285,10318,10370,10399,10429,10492,10542,10603,11217,12062,12553,12742,12844,13873,14131,14141,14183,13933,13582,13448,13420,13418,13368
1143,12831,12330,12344,12307,12208,12352,12988,13100,12885,12413,12063,11566,11091,10590,10275,10215,10212,10332,10311,10272,10295,10326,10372,10409,10442,10506,10550,10586,11230,12076,12564,12754,12870,13899,14140,14134,14193,13948,13609,13447,13430,13421,13371
1144,12759,12195,12210,12165,12067,12162,12700,12744,12515,12100,11775,11345,10921,10490,10207,10152,10148,10285,10268,10213,10237,10275,10333,10351,10388,10450,10484,10541,11161,12008,12504,12682,12813,13830,14068,14081,14131,13882,13524,13369,13370,13355,13306
1145,12688,12085,12084,12041,11943,12014,12433,12433,12238,11828,11548,11159,10804,10421,10167,10117,10112,10232,10219,10173,10206,10233,10294,10320,10353,10400,10449,10505,11114,11967,12449,12644,12753,13771,14044,14043,14086,13843,13495,13365,13331,13324,13276
1146,12550,12066,12086,12033,11929,11979,12294,12242,12056,11695,11445,11110,10785,10449,10217,10180,10191,10306,10301,10265,10275,10306,10358,10387,10409,10477,10517,10565,11203,12059,12556,12736,12863,13891,14130,14147,14196,13941,13601,13452,13432,13418,13363
1147,12488,11990,11984,11947,11843,11860,12102,12015,11822,11511,11290,10988,10717,10410,10215,10161,10164,10288,10280,10232,10246,10293,10346,10371,10410,10475,10503,10560,11175,12026,12531,12715,12836,13856,14100,14103,14167,13910,13565,13430,13399,13395,13326
1148,12410,11849,11867,11831,11721,11735,11871,11755,11595,11302,11116,10855,10595,10323,10127,10095,10115,10226,10209,10167,10195,10231,10287,10317,10357,10406,10453,10507,11134,11965,12467,12639,12764,13788,14064,14064,14103,13870,13510,13365,13345,13332,13282
1149,12374,11817,11826,11797,11695,11685,11765,11629,11468,11206,11043,10806,10583,10337,10169,10135,10140,10261,10251,10214,10239,10274,10315,10355,10376,10441,10487,10539,11162,12010,12512,12685,12821,13847,14088,14105,14154,13897,13550,13404,13381,13369,13314
1150,12282,11770,11786,11757,11656,11628,11635,11474,11335,11096,10958,10757,10547,10319,10164,10120,10144,10268,10255,10212,10230,10270,10313,10358,10388,10445,10481,10554,11162,12019,12510,12696,12822,13845,14107,14112,14155,13910,13553,13408,13395,13384,13335
1151,12205,11710,11729,11715,11608,11560,11518,11338,11228,11008,10884,10707,10526,10319,10155,10125,10151,10273,10256,10223,10245,10288,10336,10381,10393,10458,10491,10560,11185,12034,12537,12705,12853,13867,14121,14129,14163,13920,13557,13416,13403,13387,13344
1152,12160,11588,11607,11594,11497,11434,11333,11158,11045,10847,10755,10596,10435,10232,10076,10064,10075,10202,10193,10147,10168,10207,10250,10295,10320,10388,10429,10483,11104,11957,12452,12627,12748,13781,14040,14035,14068,13827,13474,13321,13313,13304,13250
1153,12102,11598,11633,11607,11519,11454,11300,11098,11005,10817,10742,10601,10447,10275,10139,10107,10139,10264,10258,10207,10225,10265,10311,10353,10380,10453,10489,10545,11162,12027,12517,12695,12812,13842,14086,14097,14129,13891,13540,13405,13386,13375,13322
1154,12029,11571,11586,11588,11497,11422,11232,11011,10938,10764,10700,10579,10436,10259,10143,10121,10142,10264,10251,10212,10227,10289,10331,10371,10390,10459,10494,10559,11184,12049,12546,12707,12824,13852,14099,14096,14152,13900,13543,13405,13394,13396,13338
1155,12031,11509,11551,11539,11448,11359,11144,10939,10859,10703,10636,10539,10405,10243,10127,10107,10125,10252,10242,10196,10220,10258,10301,10344,10362,10427,10475,10531,11152,12008,12497,12667,12789,13823,14066,14075,14106,13877,13517,13378,13359,13351,13313
1156,11969,11424,11472,11467,11378,11288,11025,10811,10735,10603,10556,10457,10326,10181,10070,10062,10087,10220,10201,10157,10167,10215,10266,10303,10331,10392,10431,10488,11108,11951,12443,12610,12742,13768,14016,14023,14053,13810,13471,13345,13325,13324,13261
1157,11908,11449,11502,11499,11416,11310,11034,10797,10739,10600,10569,10476,10372,10217,10129,10104,10124,10265,10257,10212,10227,10273,10320,10359,10381,10438,10471,10532,11150,12004,12514,12683,12809,13820,14065,14077,14122,13895,13542,13409,13393,13385,13322
1158,11939,11407,11459,11469,11371,11279,10969,10722,10675,10553,10522,10445,10339,10212,10108,10092,10114,10250,10237,10194,10217,10248,10301,10344,10365,10427,10459,10520,11138,11985,12483,12646,12774,13789,14049,14062,14104,13853,13503,13375,13356,13362,13317
1159,11821,11339,11401,11389,11315,11197,10868,10622,10592,10477,10453,10364,10274,10148,10062,10045,10069,10211,10179,10132,10157,10202,10246,10279,10299,10372,10393,10447,11070,11924,12426,12600,12722,13757,14011,14005,14054,13802,13470,13327,13325,13320,13273
1160,11867,11361,11408,11419,11333,11226,10873,10616,10584,10479,10468,10388,10293,10174,10101,10077,10102,10243,10209,10180,10197,10239,10270,10325,10333,10405,10444,10501,11105,11977,12458,12633,12758,13772,14049,14030,14080,13844,13484,13371,13339,13348,13305
1161,11793,11338,11410,11409,11330,11210,10846,10589,10551,10459,10435,10372,10286,10170,10100,10082,10112,10239,10227,10172,10204,10251,10283,10315,10352,10397,10439,10511,11130,11987,12503,12665,12786,13819,14062,14066,14102,13867,13534,13402,13379,13378,13343
1162,11761,11338,11388,11384,11324,11206,10817,10546,10539,10421,10428,10345,10277,10161,10102,10081,10110,10238,10210,10170,10191,10229,10283,10306,10332,10399,10443,10494,11114,11987,12480,12660,12779,13799,14059,14052,14092,13853,13533,13394,13372,13392,13337
1163,11802,11242,11306,11349,11235,11131,10747,10460,10485,10335,10369,10310,10208,10113,10057,10023,10047,10154,10131,10150,10132,10142,10208,10268,10259,10379,10376,10445,11095,11945,12441,12607,12741,13772,14025,14010,14062,13836,13480,13354,13319,13296,13227
1164,11757,11307,11374,11375,11311,11177,10759,10499,10485,10380,10389,10320,10240,10154,10083,10074,10092,10212,10210,10156,10190,10228,10278,10307,10333,10392,10450,10494,11121,11992,12493,12657,12779,13814,14060,14050,14091,13873,13526,13395,13375,13377,13329
1165,11760,11301,11357,11363,11294,11168,10736,10463,10446,10362,10367,10294,10224,10137,10080,10062,10089,10218,10196,10155,10172,10219,10269,10288,10327,10387,10424,10492,11113,11978,12465,12664,12785,13799,14059,14041,14105,13864,13525,13388,13370,13378,13331
1166,11781,11270,11335,11336,11272,11126,10690,10423,10397,10309,10324,10254,10188,10098,10038,10026,10047,10189,10180,10113,10143,10181,10239,10266,10293,10362,10408,10465,11085,11942,12434,12612,12736,13759,14009,14013,14062,13821,13473,13365,13328,13321,13274
1167,11725,11214,11288,11283,11210,11077,10618,10356,10347,10246,10269,10206,10128,10063,9999.5,9989.6,9993.7,10135,10118,10076,10103,10139,10198,10221,10247,10320,10359,10419,11037,11907,12412,12573,12704,13720,13978,13982,14028,13789,13454,13315,13297,13296,13253
1168,11706,11251,11302,11313,11244,11111,10637,10357,10342,10264,10279,10221,10158,10082,10024,10024,10038,10179,10159,10114,10134,10185,10234,10268,10289,10356,10403,10461,11096,11956,12450,12627,12750,13776,14033,14031,14076,13846,13493,13364,13339,13344,13305
1169,11709,11262,11331,11318,11253,11112,10640,10356,10350,10267,10297,10235,10169,10097,10036,10030,10047,10199,10175,10129,10156,10195,10248,10283,10314,10383,10424,10470,11108,11964,12466,12628,12770,13785,14032,14034,14084,13857,13509,13377,13362,13369,13309
1170,11659,11188,11251,11250,11163,11030,10549,10266,10264,10185,10215,10154,10097,10026,9963.5,9959.6,9972.2,10121,10105,10064,10074,10127,10165,10203,10232,10302,10337,10392,11035,11891,12392,12563,12691,13702,13964,13966,14018,13776,13432,13304,13282,13290,13248
1171,11728,11224,11277,11297,11212,11065,10585,10292,10274,10215,10243,10184,10121,10057,10004,9995.2,10014,10153,10147,10101,10128,10154,10209,10251,10284,10343,10382,10446,11072,11936,12426,12599,12721,13734,14007,14008,14048,13801,13463,13330,13312,13332,13272
1172,11632,11236,11300,11301,11225,11079,10584,10307,10289,10219,10239,10189,10133,10069,10017,9999.9,10036,10178,10164,10123,10139,10188,10233,10269,10293,10366,10406,10459,11100,11968,12482,12651,12778,13807,14056,14051,14095,13872,13533,13409,13387,13393,13341
1173,11700,11204,11264,11281,11196,11046,10568,10270,10266,10195,10230,10180,10112,10057,9997.2,9994,10014,10155,10142,10096,10113,10155,10211,10254,10274,10340,10382,10438,11079,11927,12436,12612,12733,13749,13991,14014,14050,13821,13463,13346,13322,13336,13286
1174,11707,11167,11228,11227,11159,10999,10501,10208,10201,10138,10157,10113,10052,9991,9949.6,9936.7,9966.7,10095,10091,10055,10066,10108,10152,10201,10227,10281,10337,10385,11013,11867,12363,12532,12654,13681,13941,13955,13984,13753,13403,13276,13264,13281,13235
1175,11631,11190,11267,11270,11186,11033,10535,10234,10222,10169,10193,10158,10098,10032,9991.7,9978.7,10011,10151,10142,10093,10115,10158,10199,10241,10267,10342,10392,10445,11084,11943,12444,12622,12742,13764,14021,14014,14060,13834,13486,13365,13346,13348,13308
1176,11688,11202,11276,11280,11192,11047,10532,10241,10228,10162,10191,10160,10102,10051,10000,10004,10007,10152,10142,10087,10113,10159,10208,10240,10278,10326,10378,10434,11070,11932,12433,12605,12731,13743,13998,14013,14056,13820,13471,13335,13332,13352,13301
1177,11669,11207,11269,11270,11197,11030,10524,10228,10222,10154,10186,10141,10093,10041,9984,9983.9,10009,10153,10135,10100,10122,10158,10208,10239,10278,10331,10384,10439,11074,11950,12445,12622,12736,13738,14006,14003,14070,13837,13466,13351,13346,13350,13308
1178,11658,11137,11207,11209,11130,10975,10468,10156,10154,10085,10122,10098,10025,9981.1,9923,9917.4,9971,10084,10084,10035,10059,10097,10147,10183,10212,10264,10321,10388,11016,11869,12363,12550,12668,13684,13960,13961,13991,13773,13425,13289,13273,13292,13238
1179,11652,11203,11274,11281,11211,11035,10518,10215,10204,10134,10181,10141,10087,10044,9990.4,9984.8,10010,10152,10146,10103,10118,10166,10212,10245,10276,10341,10377,10441,11089,11941,12450,12631,12757,13763,14023,14027,14070,13836,13490,13362,13348,13357,13331
1180,11623,11161,11237,11242,11158,11007,10488,10202,10186,10127,10161,10120,10071,10013,9960.2,9969.4,9989.9,10135,10120,10080,10103,10138,10202,10222,10252,10333,10365,10427,11061,11947,12430,12614,12720,13745,14012,14006,14065,13824,13480,13355,13339,13349,13304
1181,11667,11127,11206,11209,11128,10971,10436,10134,10126,10066,10098,10059,10023,9953.7,9907.2,9905.7,9939.9,10065,10071,10013,10041,10087,10137,10168,10202,10259,10295,10363,10982,11847,12354,12527,12639,13678,13923,13928,13977,13743,13385,13257,13250,13270,13227
1182,11686,11196,11273,11278,11203,11044,10499,10194,10195,10127,10152,10127,10074,10018,9973.9,9972.1,10006,10135,10125,10089,10109,10155,10208,10242,10274,10333,10368,10446,11083,11944,12436,12608,12736,13754,14023,14022,14075,13848,13491,13364,13349,13358,13323
1183,11626,11182,11247,11253,11173,11016,10469,10162,10156,10094,10131,10099,10038,9983.5,9949.2,9941.3,9973.5,10107,10107,10063,10092,10132,10177,10209,10240,10305,10342,10409,11044,11923,12421,12593,12711,13722,13996,13990,14049,13799,13481,13332,13315,13342,13288
1184,11629,11185,11270,11265,11188,11021,10473,10160,10161,10112,10142,10094,10045,9998.4,9953.6,9957.2,9991.2,10125,10121,10062,10095,10127,10199,10215,10253,10315,10369,10417,11051,11930,12435,12611,12720,13740,14007,13996,14052,13816,13470,13347,13338,13343,13302
1185,11637,11120,11193,11207,11118,10952,10390,10093,10092,10033,10070,10029,9990.8,9933.8,9900.4,9885.7,9911.4,10061,10048,10001,10022,10061,10121,10143,10179,10235,10283,10351,10983,11849,12341,12518,12636,13665,13927,13927,13973,13739,13397,13266,13251,13270,13225
1186,11629,11180,11257,11265,11174,11015,10444,10144,10135,10086,10119,10085,10040,9981.3,9949.6,9947.4,9969.4,10113,10106,10056,10079,10127,10179,10217,10238,10295,10346,10409,11049,11915,12432,12596,12713,13737,13998,13996,14063,13806,13473,13335,13314,13345,13301
1187,11659,11174,11263,11274,11195,11028,10454,10139,10142,10090,10126,10081,10034,9979.9,9948.1,9957,9984.9,10129,10106,10060,10089,10142,10174,10206,10250,10302,10351,10405,11055,11924,12415,12598,12719,13727,14005,13994,14050,13806,13466,13340,13332,13334,13305
1188,11647,11167,11231,11231,11163,10980,10410,10115,10114,10050,10101,10053,10009,9965.7,9907.2,9922.3,9938.6,10085,10069,10027,10061,10098,10138,10178,10212,10269,10325,10372,11009,11877,12380,12561,12669,13687,13946,13945,13990,13766,13421,13295,13291,13295,13266
1189,11659,11132,11204,11217,11126,10958,10375,10066,10082,10014,10052,10007,9967.7,9915.1,9878.7,9878,9900.5,10041,10035,9996.4,10012,10062,10110,10144,10171,10228,10274,10342,10972,11836,12334,12520,12639,13650,13923,13921,13976,13738,13391,13253,13248,13266,13218
1190,11611,11188,11274,11257,11173,11001,10433,10120,10120,10069,10096,10070,10026,9967.9,9934.5,9924.3,9963.8,10110,10098,10048,10075,10122,10161,10194,10225,10292,10350,10379,11041,11919,12424,12593,12705,13731,13981,13988,14041,13815,13477,13341,13344,13341,13317
1191,11674,11191,11256,11260,11165,10992,10431,10112,10102,10040,10089,10046,10013,9967,9932.5,9917,9948.5,10089,10072,10043,10053,10092,10143,10178,10218,10284,10320,10370,11013,11885,12399,12564,12691,13695,13953,13958,14026,13780,13432,13312,13301,13304,13284
1192,11639,11156,11217,11223,11127,10944,10370,10058,10066,10020,10042,10018,9975.5,9917.7,9879.2,9876.3,9903.1,10044,10026,9982.7,10012,10048,10103,10139,10153,10210,10271,10328,10961,11832,12340,12525,12650,13669,13906,13922,13967,13718,13401,13261,13241,13257,13237
1193,11680,11187,11252,11265,11164,10991,10405,10095,10087,10036,10065,10035,9990.8,9948,9912.8,9896.1,9914.4,10068,10048,10030,10035,10081,10149,10167,10202,10260,10313,10368,10997,11885,12389,12565,12676,13691,13951,13944,14004,13782,13433,13303,13297,13310,13279
1194,11653,11184,11268,11275,11183,10984,10412,10091,10091,10031,10077,10042,10004,9945.7,9919,9921.9,9939.3,10084,10068,10034,10037,10092,10137,10181,10201,10274,10314,10354,11019,11896,12394,12579,12696,13720,13958,13974,14027,13790,13443,13328,13323,13328,13290
1195,11666,11208,11280,11267,11183,11007,10422,10104,10096,10038,10073,10042,10001,9955.3,9920.9,9914.7,9936.7,10081,10067,10029,10044,10094,10143,10170,10207,10258,10314,10367,11015,11905,12408,12567,12693,13715,13964,13982,14025,13792,13447,13328,13314,13314,13299
1196,11702,11150,11224,11223,11122,10945,10353,10039,10046,9982.5,10013,9985.3,9937.9,9890.5,9865.3,9855.9,9877.2,10027,10016,9972.5,9993.1,10033,10094,10113,10149,10213,10252,10312,10958,11822,12313,12494,12620,13636,13894,13904,13949,13711,13358,13257,13231,13258,13227
1197,11674,11195,11280,11285,11181,10997,10411,10079,10077,10036,10066,10030,9999,9942.4,9907,9896.2,9931.2,10070,10061,10020,10043,10081,10139,10172,10179,10264,10294,10364,11007,11884,12399,12567,12687,13710,13958,13961,14026,13794,13450,13323,13307,13315,13293
1198,11657,11197,11278,11266,11168,10972,10389,10065,10066,10002,10046,10005,9974.1,9932.8,9895.4,9894.3,9909.7,10061,10031,9994.7,10018,10067,10120,10162,10168,10247,10277,10337,10993,11873,12377,12557,12660,13669,13935,13938,13997,13760,13409,13294,13286,13289,13261
1199,11685,11191,11252,11262,11140,10964,10363,10050,10039,9973.9,10023,9985.5,9953.3,9899.4,9861.4,9860.4,9897.3,10024,10022,9982.1,9995.4,10041,10084,10118,10148,10227,10262,10306,10963,11838,12345,12519,12626,13657,13908,13930,13964,13741,13381,13269,13251,13267,13243
1200,11722,11179,11248,11247,11134,10944,10360,10042,10022,9975,10018,9967.8,9943.6,9894,9858.6,9853.6,9877,10020,10011,9966.7,9983.2,10032,10082,10118,10140,10201,10259,10306,10960,11823,12326,12501,12613,13634,13903,13898,13952,13719,13365,13242,13238,13243,13227
1201,11675,11224,11304,11295,11189,10990,10396,10075,10060,10003,10044,9995.2,9965.6,9931.2,9890.5,9901.3,9918,10059,10050,10013,10033,10065,10122,10157,10177,10239,10283,10334,10998,11881,12392,12557,12676,13689,13961,13968,14011,13786,13442,13318,13304,13311,13290
1202,11725,11232,11311,11302,11178,10990,10381,10066,10051,9997.6,10039,9999.8,9969.1,9918.9,9878.6,9871.5,9908.6,10051,10037,10002,10021,10057,10103,10141,10171,10239,10278,10333,10986,11855,12370,12542,12651,13678,13932,13949,13992,13766,13410,13300,13279,13290,13265
1203,11717,11193,11254,11258,11121,10922,10317,10005,9989.6,9940,9968.9,9934.7,9903.5,9852.6,9815.8,9819.8,9845.7,9982.8,9975.2,9934.9,9954.1,9997,10037,10079,10107,10170,10208,10279,10923,11796,12298,12470,12584,13599,13872,13886,13927,13689,13338,13224,13212,13225,13213
1204,11771,11258,11328,11322,11187,10978,10378,10052,10055,9985.7,10029,9994.8,9948.3,9903.5,9874.7,9873.9,9897.6,10031,10030,9985.1,10015,10047,10089,10127,10150,10220,10260,10331,10979,11856,12354,12515,12644,13655,13939,13926,13972,13750,13416,13280,13258,13275,13258
1205,11747,11264,11372,11343,11209,10995,10384,10056,10053,9983.9,10027,9987.7,9943.5,9911.3,9885,9875.3,9897.2,10040,10037,9987,10016,10061,10112,10138,10158,10238,10275,10323,10977,11867,12375,12545,12671,13683,13936,13958,13985,13755,13419,13307,13282,13291,13284
1206,11772,11311,11381,11373,11231,11007,10391,10053,10049,9989,10029,9998.4,9965.7,9907.2,9880.5,9886.5,9909.1,10055,10045,9989.6,10023,10054,10105,10141,10175,10228,10287,10339,10989,11863,12364,12538,12657,13674,13937,13948,13980,13746,13418,13290,13294,13292,13273
1207,11825,11256,11334,11330,11165,10934,10325,9995.1,9987.8,9920.3,9961.6,9922,9887.4,9841.6,9818.9,9816.4,9840.1,9991.3,9970.9,9930.6,9955.2,9999.1,10045,10061,10096,10159,10213,10268,10899,11774,12277,12441,12570,13580,13857,13855,13906,13663,13327,13201,13192,13204,13183
1208,11796,11356,11425,11401,11257,11001,10389,10054,10055,9971.8,10015,9990.3,9945.3,9915.3,9892.4,9879.7,9921.7,10055,10049,10011,10034,10075,10113,10149,10172,10230,10295,10330,10988,11874,12376,12549,12677,13687,13949,13965,13997,13764,13440,13311,13308,13314,13299
1209,11842,11353,11424,11405,11260,11014,10386,10054,10047,9973.5,10011,9971.9,9943.2,9907.6,9890.5,9890.2,9927.3,10064,10050,10014,10037,10072,10115,10147,10162,10232,10274,10325,10966,11847,12353,12522,12648,13659,13918,13927,13970,13752,13411,13285,13269,13290,13244
1210,11831,11328,11405,11388,11218,10965,10338,10001,10006,9944.7,9983.2,9939.7,9908.6,9887.4,9859.3,9860.6,9905.6,10046,10048,9998.3,10019,10056,10087,10123,10141,10198,10249,10296,10936,11807,12306,12478,12593,13611,13877,13880,13922,13696,13363,13229,13224,13243,13204
1211,11856,11347,11417,11399,11233,10994,10362,10018,10020,9958.2,9991.2,9961.8,9932.3,9905.9,9914.8,9907.2,9944.6,10090,10090,10055,10069,10094,10140,10149,10171,10218,10265,10316,10943,11828,12321,12497,12623,13633,13896,13906,13949,13720,13374,13250,13251,13265,13235
1212,11832,11371,11435,11412,11251,11003,10379,10051,10030,9965,10017,9976.8,9942.4,9921.5,9936.2,9952.2,9995.7,10135,10137,10084,10102,10129,10168,10186,10191,10243,10279,10331,10964,11844,12345,12524,12650,13660,13929,13944,13979,13750,13412,13285,13281,13292,13263
1213,11801,11359,11416,11404,11245,10993,10374,10040,10028,9960,10006,9963.4,9948.8,9948.5,9965.4,9973,10012,10169,10166,10102,10110,10134,10156,10163,10165,10229,10271,10316,10954,11843,12338,12520,12632,13645,13906,13919,13962,13735,13395,13272,13267,13274,13254
1214,11814,11312,11377,11357,11213,10974,10342,10002,10003,9931.4,9968.2,9944.9,9925.7,9932.1,9958.3,9960.9,10002,10152,10128,10074,10080,10102,10124,10132,10140,10191,10228,10275,10913,11801,12284,12472,12602,13602,13890,13878,13923,13705,13359,13225,13228,13226,13206
1215,11813,11331,11403,11393,11241,11000,10371,10040,10031,9973.5,9994.2,9977.9,9958.6,9972.1,9988.9,10007,10032,10175,10171,10093,10111,10113,10143,10153,10179,10216,10256,10317,10956,11842,12337,12506,12627,13644,13905,13923,13968,13733,13400,13268,13255,13279,13258
1216,11769,11329,11407,11396,11253,11024,10387,10054,10040,9974.2,10013,9988,9983.3,9975.2,9997.3,10005,10039,10159,10154,10092,10083,10107,10125,10160,10163,10217,10259,10315,10975,11852,12366,12538,12657,13666,13941,13939,14004,13762,13426,13300,13290,13311,13281
1217,11788,11301,11365,11355,11217,10995,10352,10013,10014,9946.6,9976.2,9952.8,9937.4,9925,9934.2,9932.6,9945.1,10094,10080,10018,10016,10041,10073,10094,10115,10162,10209,10275,10921,11798,12315,12488,12611,13610,13885,13888,13939,13707,13355,13243,13230,13255,13226
1218,11800,11257,11326,11331,11179,10973,10326,9990.5,9972.6,9921.2,9948.5,9927.8,9907.5,9888.6,9874,9867.8,9891.6,10024,10016,9958,9952.6,9990.5,10033,10058,10070,10147,10181,10245,10896,11765,12281,12449,12579,13572,13861,13855,13916,13687,13350,13216,13196,13219,13196
1219,11746,11295,11377,11359,11232,11009,10373,10035,10018,9959.8,9983.5,9958.9,9936.9,9912.1,9881.2,9882.5,9917.4,10036,10028,9967.4,9980.4,10013,10058,10092,10129,10186,10218,10270,10943,11825,12340,12522,12645,13651,13915,13914,13987,13747,13399,13285,13263,13285,13265
1220,11783,11314,11378,11378,11241,11038,10400,10047,10056,9981.1,10007,9976.2,9948.9,9904.6,9881,9867.9,9897,10026,10033,9974.5,9983.9,10025,10061,10108,10134,10184,10239,10299,10959,11845,12347,12530,12652,13663,13933,13944,13980,13753,13420,13289,13289,13299,13266
1221,11755,11252,11327,11307,11188,10979,10334,9997.5,9981.7,9918.2,9953,9910.8,9865.2,9837.5,9786.7,9790.4,9800.6,9946.3,9935.5,9894.2,9901.2,9950.1,10002,10039,10068,10132,10174,10237,10883,11776,12282,12465,12577,13582,13846,13841,13903,13669,13342,13218,13195,13214,13195
1222,11775,11271,11336,11328,11212,10995,10355,10006,9995,9934.8,9964.9,9926.2,9890.6,9844.5,9791.4,9796,9819.8,9960.5,9943.1,9905.3,9929.9,9966.8,10006,10034,10078,10133,10177,10247,10912,11785,12298,12465,12600,13594,13869,13872,13918,13698,13358,13224,13204,13232,13222
1223,11773,11324,11405,11394,11270,11054,10404,10064,10050,9996.8,10009,9976.3,9936.8,9876.7,9835.4,9831.4,9868.4,9997,9985.7,9954.4,9967.2,10016,10058,10097,10129,10187,10231,10289,10970,11850,12349,12537,12660,13665,13939,13939,13997,13769,13432,13303,13298,13294,13293
1224,11730,11284,11382,11362,11248,11028,10375,10036,10010,9945,9969.2,9931.1,9890.3,9839.5,9780.8,9773.2,9803.1,9956.9,9941.2,9899.2,9913.6,9953,10004,10038,10084,10164,10206,10239,10906,11809,12326,12506,12634,13635,13876,13886,13955,13715,13376,13247,13257,13253,13253
1225,11783,11246,11317,11318,11202,10988,10350,10004,9985.1,9924.4,9943.3,9906.8,9868.7,9800.2,9754.5,9756.7,9781.2,9914.9,9905.2,9867.2,9883,9927.6,9980.5,10009,10043,10111,10151,10207,10868,11760,12260,12435,12571,13567,13827,13837,13888,13675,13326,13205,13174,13190,13187
1226,11774,11309,11392,11387,11268,11058,10401,10058,10033,9974.8,10002,9956.1,9918.2,9858.4,9812.9,9797.8,9827.8,9971.8,9953.7,9919.4,9947,9977.7,10041,10071,10102,10159,10215,10264,10926,11824,12330,12503,12650,13639,13896,13903,13969,13744,13395,13280,13263,13266,13256
1227,11782,11309,11392,11375,11265,11050,10399,10051,10034,9971.6,10010,9955.1,9921.1,9843.7,9792.9,9803.1,9807.9,9961.6,9947.6,9912.4,9930.6,9975.4,10028,10055,10088,10148,10196,10240,10926,11825,12323,12503,12638,13633,13901,13916,13951,13735,13397,13266,13261,13276,13264
1228,11790,11326,11390,11400,11274,11063,10411,10066,10046,9967.5,10005,9959.7,9913.5,9841.9,9795,9782.3,9825.4,9969.1,9951.2,9894.7,9931.9,9978.6,10027,10053,10087,10149,10190,10248,10911,11816,12329,12504,12636,13617,13881,13875,13943,13724,13376,13263,13246,13253,13251
1229,11788,11283,11364,11368,11238,11037,10382,10018,10010,9945.2,9966.6,9927.3,9873.3,9811.9,9757.6,9752.8,9777.8,9905.7,9897.1,9858.9,9883.9,9934,9979.2,10017,10045,10106,10160,10201,10872,11751,12283,12449,12581,13568,13843,13844,13901,13669,13321,13198,13184,13212,13198
1230,11786,11325,11407,11416,11292,11064,10431,10058,10028,9979.7,10003,9966.6,9905.1,9835,9779.2,9774.5,9802.2,9936.9,9923.7,9891,9904.2,9954,10004,10030,10064,10135,10180,10227,10897,11816,12325,12491,12625,13617,13877,13894,13942,13720,13378,13258,13238,13255,13252
1231,11818,11373,11446,11451,11327,11124,10457,10094,10080,10013,10035,9992.6,9941.7,9876.2,9808.2,9794.1,9834.7,9976.5,9957,9914.3,9938.4,9990.2,10034,10063,10093,10163,10214,10261,10935,11844,12351,12530,12657,13638,13902,13907,13973,13744,13401,13278,13268,13270,13274
1232,11806,11323,11400,11398,11279,11066,10395,10042,10027,9955.8,9979.9,9928.7,9882.4,9794.1,9730.4,9728.5,9762.3,9888.7,9875.7,9849.9,9868.3,9909.4,9958.1,9990.6,10021,10087,10129,10190,10858,11764,12273,12446,12580,13555,13831,13830,13889,13674,13315,13197,13170,13201,13195
1233,11885,11367,11456,11459,11344,11121,10456,10097,10076,10021,10017,9974.2,9928.3,9846.8,9781.1,9771.4,9808.9,9942.5,9923.9,9888.1,9907.5,9961.2,10001,10035,10059,10127,10177,10232,10903,11809,12321,12480,12625,13600,13871,13876,13936,13710,13354,13234,13231,13235,13241
1234,11828,11379,11464,11483,11363,11133,10471,10106,10100,10008,10023,9981.2,9930.3,9843.8,9789.2,9770.4,9815,9936.9,9922.3,9884.9,9903.1,9951.7,9999.3,10036,10070,10131,10184,10236,10910,11837,12337,12523,12636,13626,13893,13890,13949,13720,13372,13273,13243,13264,13249
1235,11876,11417,11492,11509,11382,11164,10494,10130,10112,10035,10048,9998.8,9933.8,9857.8,9788.4,9771.1,9805,9946.1,9926.6,9891.4,9909.9,9954.9,10014,10040,10066,10138,10188,10244,10914,11824,12344,12513,12633,13625,13881,13904,13952,13729,13389,13254,13251,13261,13252
1236,11900,11377,11454,11478,11347,11128,10470,10099,10079,9997.6,10010,9952.4,9890,9796.4,9734.1,9726.7,9750.5,9888.3,9874.2,9828.6,9847.7,9896.6,9946.6,9982.1,10015,10075,10125,10192,10852,11772,12275,12459,12597,13550,13817,13832,13882,13653,13302,13186,13174,13197,13189
1237,11862,11430,11520,11543,11431,11192,10525,10161,10138,10070,10065,10009,9940.8,9842.1,9784.4,9755,9799.1,9931.7,9921.8,9878.7,9894.5,9936.1,9995.3,10032,10053,10125,10186,10241,10924,11844,12370,12550,12699,13641,13889,13902,13961,13731,13379,13252,13242,13260,13249
1238,11934,11456,11559,11577,11461,11229,10554,10191,10178,10093,10098,10024,9969.1,9869.9,9789.5,9772.1,9796.7,9928.9,9918.5,9886.9,9892,9943.3,9988,10027,10060,10137,10186,10238,10933,11885,12404,12584,12735,13644,13875,13891,13933,13708,13365,13242,13231,13248,13232
1239,11932,11491,11584,11602,11494,11266,10591,10226,10214,10124,10131,10064,9979.3,9884.3,9779.2,9777.2,9796.1,9920.7,9918.5,9868.7,9906.2,9935.3,9988.1,10028,10053,10132,10197,10262,10970,11931,12466,12667,12838,13653,13882,13892,13943,13711,13368,13258,13234,13251,13246
1240,11988,11448,11566,11582,11476,11253,10571,10210,10189,10105,10112,10038,9952.5,9848.7,9748.9,9717.8,9750.4,9877.3,9865.4,9825.3,9834.1,9892,9941.7,9976.4,10004,10089,10141,10213,10931,11937,12509,12724,12930,13617,13828,13832,13888,13648,13302,13170,13161,13176,13194
1241,12001,11538,11652,11685,11589,11352,10683,10324,10292,10222,10227,10155,10056,9929,9808.1,9803.1,9812.8,9939.6,9928.4,9899.6,9903.8,9949.6,9997.9,10041,10081,10175,10221,10288,11077,12190,12771,12997,13250,13757,13911,13912,13956,13723,13398,13255,13259,13281,13254
1242,12005,11554,11677,11723,11624,11405,10729,10360,10355,10255,10275,10190,10094,9950.5,9815.7,9788.6,9812.2,9930.1,9915.5,9883.4,9904.9,9948.6,9991.1,10038,10068,10162,10230,10291,11138,12349,13012,13281,13526,13739,13879,13885,13948,13704,13365,13242,13247,13260,13254
1243,12074,11535,11652,11714,11626,11403,10721,10370,10364,10288,10290,10212,10120,9956,9781.8,9728,9763.5,9879.8,9878,9826,9850.5,9898.8,9954.2,9983.1,10026,10116,10182,10259,11204,12530,13209,13483,13758,13678,13810,13831,13887,13636,13297,13170,13166,13187,13176
1244,12107,11639,11769,11835,11762,11537,10875,10501,10517,10440,10468,10372,10263,10083,9887.1,9838.9,9848.7,9964.9,9957.2,9902.8,9921.2,9972.9,10032,10074,10111,10204,10266,10339,11381,12856,13560,13792,14014,13788,13913,13907,13965,13744,13388,13266,13248,13287,13273
1245,12131,11670,11799,11869,11807,11610,10928,10592,10592,10528,10551,10474,10344,10123,9892.1,9827.5,9825.4,9964.5,9944.2,9896,9918.6,9969,10022,10059,10099,10215,10276,10339,11443,12980,13688,13845,13999,13757,13891,13880,13957,13719,13370,13245,13235,13263,13253
1246,12178,11704,11857,11946,11905,11692,11041,10692,10720,10663,10702,10610,10472,10206,9945.9,9870.2,9874.9,9986.5,9972.3,9916.6,9938.5,9977.8,10036,10067,10114,10232,10297,10354,11457,12943,13596,13717,13808,13721,13881,13902,13941,13715,13380,13245,13243,13263,13250
1247,12233,11713,11857,11968,11936,11750,11075,10762,10781,10744,10782,10695,10542,10226,9918.8,9830.4,9819.5,9931.9,9920.5,9865.5,9881.9,9934.3,9979,10028,10056,10169,10232,10298,11368,12712,13301,13401,13458,13626,13811,13827,13883,13669,13316,13199,13189,13202,13199
1248,12292,11822,11977,12100,12087,11927,11273,10947,10989,10956,10993,10905,10715,10363,10007,9915,9898.8,10005,9979.7,9926.1,9944.7,9996.4,10035,10081,10125,10242,10295,10354,11313,12568,13131,13224,13259,13686,13913,13911,13970,13733,13387,13270,13259,13281,13273
1249,12399,11878,12047,12181,12191,12027,11393,11080,11113,11088,11121,11008,10791,10410,10030,9919.9,9892.7,9993.2,9976.4,9912.9,9932.3,9973.9,10025,10068,10114,10209,10278,10322,11201,12337,12853,12964,13036,13649,13896,13887,13941,13715,13375,13253,13244,13262,13259
1250,12420,11933,12099,12262,12272,12149,11501,11183,11226,11192,11211,11091,10852,10420,10007,9892.7,9867.2,9967.6,9948.9,9892.6,9906.1,9957,10002,10034,10076,10191,10249,10296,11104,12157,12670,12801,12889,13620,13863,13875,13939,13692,13360,13226,13229,13239,13240
1251,12584,11996,12168,12341,12365,12236,11599,11284,11313,11276,11278,11127,10870,10427,9993.5,9871,9843,9956.8,9918.3,9876,9878.6,9930.9,9972.2,10015,10064,10146,10202,10258,11073,12033,12538,12689,12782,13599,13843,13853,13911,13680,13320,13196,13197,13222,13208
1252,12602,12145,12327,12491,12507,12406,11760,11439,11463,11408,11402,11228,10944,10478,10033,9907.4,9877.7,9984.3,9962.3,9902,9918.8,9969.7,10018,10056,10094,10193,10234,10303,11045,12064,12582,12714,12839,13677,13918,13929,13985,13753,13410,13291,13282,13297,13291
1253,12800,12226,12409,12557,12567,12466,11825,11499,11520,11441,11402,11215,10926,10442,9996.9,9873.7,9855.5,9958.9,9928.5,9867.9,9881.8,9944.8,9979.4,10022,10057,10161,10206,10253,10993,11995,12497,12657,12775,13624,13869,13886,13947,13707,13359,13226,13220,13257,13247
1254,12972,12360,12521,12657,12649,12552,11901,11555,11554,11479,11432,11226,10925,10435,9969.8,9862.3,9826,9927.7,9901.1,9847.5,9860.8,9910.4,9966.1,9993.6,10037,10124,10163,10228,10971,11950,12470,12624,12755,13591,13845,13858,13912,13683,13328,13214,13203,13231,13214
1255,13116,12561,12688,12817,12801,12709,12047,11676,11679,11619,11513,11292,10990,10483,10014,9899.2,9864.9,9983.5,9935.6,9902.5,9915.7,9955.3,10048,10072,10121,10206,10253,10328,11044,12046,12568,12713,12890,13673,13939,13973,14042,13777,13384,13297,13255,13291,13290
1256,13404,12745,12865,12938,12881,12754,12090,11730,11722,11617,11571,11341,11016,10484,10016,9892,9841.1,9955.6,9918.2,9865.1,9892.6,9932.3,9981.4,10022,10068,10159,10201,10250,11017,12041,12562,12732,12848,13646,13874,13910,13954,13721,13373,13253,13241,13274,13260
1257,13621,12966,13054,13053,12975,12833,12173,11790,11793,11691,11623,11398,11061,10512,10038,9895.6,9852.3,9954.9,9913.9,9871.9,9892,9932.8,9981.2,10022,10058,10152,10189,10253,11031,12071,12609,12768,12900,13643,13886,13892,13956,13719,13379,13252,13235,13268,13265
1258,13950,13141,13193,13129,13025,12852,12186,11823,11825,11714,11659,11421,11073,10498,9988.4,9846.4,9802.4,9892.3,9860.8,9812.2,9830.1,9878.7,9931.7,9976.3,10003,10090,10145,10204,10991,12058,12583,12749,12897,13581,13809,13827,13894,13647,13292,13182,13153,13189,13187
1259,14182,13472,13481,13357,13227,13022,12355,11997,11998,11895,11824,11587,11236,10625,10079,9916.6,9881.5,9972.3,9935.7,9880.9,9894.1,9944.8,9983.2,10041,10067,10158,10212,10266,11099,12223,12765,12955,13123,13687,13897,13919,13948,13726,13383,13255,13246,13278,13268
1260,14406,13700,13656,13490,13341,13122,12458,12091,12115,12014,11944,11698,11335,10692,10098,9923.3,9869.3,9958.3,9919.2,9870,9893.9,9931.4,9980.8,10023,10063,10152,10195,10269,11145,12341,12933,13134,13357,13696,13877,13900,13955,13713,13366,13245,13230,13269,13261
1261,14614,13856,13804,13605,13441,13238,12559,12216,12233,12156,12101,11847,11460,10770,10108,9915.3,9863.8,9943.5,9907.2,9852.9,9872.2,9901.9,9966.2,10007,10037,10127,10197,10250,11217,12543,13187,13445,13735,13710,13848,13851,13911,13678,13326,13209,13184,13224,13218
1262,14705,13990,13935,13746,13585,13383,12723,12385,12434,12361,12318,12074,11655,10906,10183,9967.6,9898.4,9975.7,9929.5,9876.2,9898.4,9940.2,9989,10025,10069,10164,10217,10293,11425,12988,13751,14101,14532,13857,13858,13878,13933,13696,13344,13223,13215,13238,13232
1263,14691,14084,14047,13909,13756,13581,12920,12616,12686,12630,12612,12359,11929,11092,10283,10029,9971,10036,9979,9929,9933.4,9983.6,10026,10080,10127,10216,10277,10359,11761,13772,14734,15243,15944,14096,13921,13944,14004,13756,13404,13289,13274,13295,13302
1264,14687,14089,14059,13957,13863,13707,13091,12816,12906,12891,12892,12643,12193,11281,10358,10077,9984.5,10063,9986.6,9923.5,9943.4,10007,10062,10113,10110,10217,10278,10364,12286,15082,16442,17232,18375,14470,13963,13981,13940,13720,13401,13273,13262,13249,13259
1265,14646,13992,14030,14016,13938,13840,13240,13006,13134,13154,13183,12963,12476,11467,10423,10094,9987.3,10033,9966.2,9892.9,9926.7,9957,10025,10061,10112,10202,10282,10382,13151,17258,19204,20467,22093,14856,13867,13873,13941,13694,13332,13207,13201,13219,13212
1266,14610,13990,14085,14130,14117,14041,13489,13287,13468,13543,13603,13414,12899,11768,10586,10205,10082,10098,10038,9967.8,9979.6,10017,10082,10132,10171,10277,10369,10494,14600,20817,23632,25261,27669,15561,13943,13929,13998,13742,13383,13257,13256,13264,13257
1267,14497,13980,14136,14262,14282,14277,13749,13601,13831,13963,14089,13903,13369,12117,10753,10329,10176,10189,10109,10033,10053,10093,10137,10183,10250,10367,10436,10601,16668,25925,29755,31465,34307,16322,13998,13984,14040,13796,13430,13302,13298,13315,13312
1268,14543,13958,14168,14370,14433,14471,13994,13875,14162,14359,14538,14399,13853,12452,10922,10431,10255,10240,10158,10053,10089,10131,10188,10233,10287,10410,10508,10695,18957,31519,35966,37666,39750,16650,14004,13986,14040,13791,13427,13300,13286,13305,13283
1269,14593,13932,14189,14444,14546,14616,14184,14128,14480,14741,14989,14879,14295,12766,11036,10477,10283,10244,10155,10053,10083,10129,10175,10213,10283,10412,10498,10734,21037,35654,40428,41070,41999,16639,13964,13931,13984,13733,13364,13214,13226,13238,13231
1270,14540,14027,14360,14675,14820,14940,14531,14531,14916,15260,15568,15488,14875,13203,11272,10643,10420,10377,10274,10167,10191,10224,10273,10321,10384,10510,10603,10853,22443,37819,42493,41673,41239,16214,14055,14032,14093,13848,13485,13344,13341,13354,13340
1271,14682,14092,14451,14801,14973,15123,14763,14783,15232,15610,15951,15892,15261,13444,11368,10703,10450,10398,10290,10165,10200,10229,10273,10309,10354,10497,10584,10808,21560,35339,38677,36938,35513,15578,14025,14005,14053,13824,13443,13310,13305,13317,13301
1272,14799,14169,14570,14957,15154,15332,14984,15029,15503,15886,16246,16227,15529,13604,11418,10735,10451,10402,10263,10153,10184,10203,10241,10282,10326,10455,10511,10726,19758,30363,32638,30495,28764,14941,13982,13967,14035,13792,13397,13271,13265,13298,13269
1273,14879,14304,14760,15165,15367,15556,15231,15279,15737,16118,16474,16406,15664,13693,11444,10752,10478,10424,10294,10178,10185,10212,10236,10280,10317,10424,10470,10651,17534,25137,26214,24596,23065,14509,14009,14021,14074,13843,13455,13329,13334,13352,13336
1274,15081,14461,14910,15354,15555,15727,15406,15437,15860,16208,16510,16381,15614,13605,11392,10713,10443,10395,10262,10155,10164,10171,10202,10231,10265,10367,10408,10552,15319,20325,21198,19923,18991,14178,14006,14029,14080,13844,13466,13334,13325,13361,13337
1275,15224,14648,15100,15525,15712,15889,15521,15511,15884,16150,16385,16174,15350,13389,11269,10627,10380,10348,10222,10114,10116,10149,10159,10186,10221,10301,10348,10448,13596,16825,17516,16794,16243,14004,14038,14051,14124,13880,13507,13376,13371,13400,13366
1276,15541,14770,15228,15591,15741,15883,15501,15450,15740,15894,16059,15752,14894,13030,11055,10476,10240,10218,10102,10001,10000,10020,10047,10081,10098,10180,10225,10308,12449,14689,15221,14888,14625,13838,13983,14016,14087,13841,13462,13331,13316,13348,13342
1277,15717,15058,15450,15757,15873,15966,15536,15370,15587,15643,15698,15337,14500,12734,10945,10420,10219,10213,10117,10023,10017,10039,10073,10101,10123,10200,10236,10306,11850,13558,14079,13960,13857,13905,14118,14138,14223,13973,13593,13475,13479,13513,13497
1278,15908,15264,15582,15784,15846,15897,15389,15162,15283,15229,15186,14792,13960,12352,10770,10301,10122,10144,10062,9976.4,9965.6,10001,10031,10053,10085,10160,10189,10255,11468,12871,13401,13373,13375,13941,14180,14214,14310,14073,13699,13592,13619,13630,13616
1279,16267,15478,15670,15748,15736,15731,15183,14867,14907,14782,14676,14241,13457,12003,10601,10189,10050,10074,10003,9918,9930.9,9954.6,9992.3,10017,10045,10119,10156,10218,11226,12466,12960,13024,13091,13960,14258,14297,14414,14192,13814,13720,13749,13813,13821
1280,16542,15633,15687,15600,15539,15464,14865,14496,14467,14264,14125,13671,12923,11631,10416,10067,9940.9,9986.2,9912.3,9836.9,9846.2,9877.3,9925.1,9952.3,9980.3,10038,10080,10146,11050,12166,12677,12776,12874,14012,14357,14407,14596,14392,14011,13970,14062,14103,14165
1281,16730,15914,15788,15536,15402,15288,14647,14202,14128,13883,13708,13251,12567,11409,10339,10042,9932.3,10003,9933,9874,9873,9908.1,9955.8,9971,10004,10083,10123,10178,11025,12121,12639,12743,12880,14274,14692,14805,15071,14932,14609,14660,14863,14920,14938
1282,16957,16061,15753,15340,15154,14997,14315,13847,13714,13439,13267,12829,12188,11165,10225,9970.4,9876.2,9942,9901.9,9838.5,9852.6,9876.7,9925.1,9955.7,9994.4,10056,10096,10157,10966,12014,12530,12661,12797,14679,15238,15410,15834,15849,15548,15688,16034,16269,16437
1283,17039,16114,15619,15081,14859,14655,13931,13445,13288,13020,12821,12402,11837,10907,10100,9874.7,9805.6,9879.1,9835.8,9778.1,9786.1,9828.4,9872.7,9891.3,9924.3,9994.2,10044,10109,10900,11931,12434,12577,12697,15331,16153,16487,17347,17489,17345,17817,18509,18661,18993
1284,17164,16202,15587,14927,14672,14436,13715,13181,13030,12754,12560,12168,11645,10804,10073,9878,9823.1,9895.8,9860.6,9805.7,9809.8,9850.3,9900.7,9935.7,9958.9,10021,10072,10138,10901,11908,12434,12577,12725,16662,17898,18537,19968,20403,20630,21384,22338,23136,23058
1285,17093,16199,15454,14738,14456,14209,13452,12929,12766,12491,12308,11936,11439,10688,10034,9861.3,9827.2,9903.6,9868,9807.6,9826.6,9868.3,9905.5,9935.5,9962.8,10043,10084,10137,10903,11920,12431,12590,12731,19132,21237,22370,24856,25947,25694,27793,30049,29264,29469
1286,16894,16071,15282,14536,14261,13974,13232,12688,12523,12255,12074,11717,11269,10581,9983.6,9829.3,9786.8,9884.4,9854.2,9813.4,9820.1,9854.9,9907.6,9939.9,9968.9,10025,10068,10136,10897,11893,12405,12578,12723,23401,26867,28895,32334,34156,34712,36316,37469,38459,36188
1287,16825,15810,15038,14310,14004,13739,12975,12443,12277,12010,11837,11502,11091,10459,9901.7,9753.9,9732.5,9827,9794.2,9741.1,9762.1,9795.7,9854.8,9878.4,9908.9,9981.5,10025,10082,10839,11803,12325,12479,12661,30671,35944,38583,44621,46212,45987,46050,46616,45289,42296
1288,16354,15621,14887,14210,13916,13636,12869,12327,12170,11909,11757,11421,11042,10445,9937.6,9804.6,9784.7,9882.1,9850,9802,9816.5,9857.7,9906.6,9938.3,9966.6,10038,10093,10148,10897,11905,12429,12594,12757,41740,48133,52475,58917,59076,55968,56540,54933,49492,44131
1289,16127,15342,14686,14064,13777,13487,12716,12190,12025,11775,11606,11313,10937,10370,9899.8,9771.6,9768.6,9864.5,9831.6,9783,9806.1,9845.3,9883.6,9929.1,9958.2,10018,10061,10141,10869,11865,12401,12556,12747,54768,63418,66923,71253,69742,63371,59303,55433,50099,40959
1290,15792,15024,14452,13911,13649,13351,12568,12044,11893,11651,11501,11194,10845,10321,9875.1,9758,9737.4,9843.7,9811.3,9770.4,9783.8,9829.1,9873.3,9906.7,9944.9,10020,10061,10114,10856,11851,12378,12545,12742,67768,74323,77104,77694,72159,62626,56587,48887,42959,36639
1291,15455,14773,14313,13841,13589,13293,12501,11982,11833,11591,11433,11152,10811,10285,9863,9761.9,9746.2,9854.2,9825.1,9784.1,9797,9848.1,9884,9926.2,9954.4,10031,10067,10133,10875,11877,12411,12589,12805,74768,77837,77315,74211,65602,55001,47926,41436,35274,30416
1292,15298,14563,14195,13797,13546,13251,12446,11928,11779,11546,11386,11118,10783,10288,9870.8,9769.3,9759.2,9868.4,9831.7,9808.5,9808.8,9846,9905.3,9933,9976.7,10041,10091,10157,10893,11903,12441,12631,12853,72306,72591,69726,62957,53815,44295,37782,32780,29502,25911
1293,14991,14362,14081,13753,13512,13211,12413,11889,11748,11505,11360,11097,10777,10296,9906.4,9795.7,9790.4,9891,9863.1,9829.9,9843.9,9874.5,9938.8,9963.5,9997.4,10069,10124,10203,10936,11946,12503,12704,12963,62323,59740,56787,48615,41198,33425,29435,26723,24795,23606
1294,14884,14143,13937,13667,13437,13123,12323,11800,11655,11414,11266,11010,10710,10239,9829.1,9737,9722.2,9843.8,9808.2,9764.4,9792.2,9822.2,9883.1,9919.6,9958.2,10026,10076,10160,10903,11913,12491,12729,13020,47874,45225,42067,37171,32219,27469,25146,23893,23120,22699
1295,14742,14090,13944,13713,13484,13170,12356,11839,11674,11449,11313,11056,10745,10284,9894.4,9797.5,9785,9898.8,9868.3,9831.4,9837.9,9892.5,9946.1,9980.3,10027,10109,10177,10249,11033,12076,12683,12960,13342,36648,34351,32556,29403,26496,24116,23058,22768,22639,22331
1296,14575,14008,13916,13726,13516,13183,12364,11840,11684,11447,11302,11057,10755,10292,9902,9800,9802.3,9910.9,9891.9,9844.8,9870,9912.9,9974.1,10020,10078,10158,10239,10336,11156,12259,12929,13310,13839,28091,27116,26421,25400,24182,22878,22554,22440,22169,21376
1297,14601,13937,13886,13742,13511,13175,12351,11819,11664,11442,11296,11030,10740,10295,9887.9,9802.9,9796.6,9906.2,9878.4,9842.7,9865.5,9915.8,9981.5,10032,10096,10204,10305,10446,11323,12509,13237,13770,14512,24114,24229,24126,24287,23856,22681,22161,21673,21026,19749
1298,14546,13850,13840,13721,13496,13145,12311,11784,11629,11397,11260,11011,10727,10265,9854.7,9766.6,9751.9,9870.6,9869.4,9823.8,9839.1,9907.6,9986.8,10058,10141,10277,10425,10639,11619,12953,13829,14560,15586,22257,23033,23523,24372,23766,22366,21292,20269,19195,17854
1299,14495,13925,13938,13834,13614,13251,12399,11866,11715,11476,11336,11076,10789,10330,9927.5,9834,9838.6,9952.6,9928.1,9898.2,9948.9,10014,10119,10219,10337,10520,10769,11060,12225,13804,14854,15840,17130,22477,23501,24097,24628,23582,21540,20022,18726,17614,16376
1300,14592,13910,13943,13867,13651,13257,12405,11868,11707,11474,11333,11081,10776,10329,9926.1,9830.7,9834.6,9947.3,9952.6,9936.5,9977.1,10072,10218,10355,10559,10826,11184,11628,13039,14890,16103,17224,18551,23035,23789,24136,23763,22059,19673,18041,16830,15978,15110
1301,14534,13916,13985,13922,13701,13274,12403,11873,11723,11462,11326,11088,10792,10333,9927.8,9825.8,9840.2,9969,9990.4,9982.4,10076,10201,10428,10641,10952,11380,11945,12580,14276,16457,17726,18747,19791,23394,23451,23363,22125,20102,17818,16356,15432,14852,14305
1302,14700,13984,14076,14029,13787,13355,12472,11923,11766,11539,11398,11144,10850,10381,9974.3,9880.1,9906.8,10059,10092,10127,10266,10469,10796,11142,11590,12192,12982,13789,15650,17941,19018,19598,20041,22651,22105,21624,20018,18125,16222,15146,14539,14196,13871
1303,14719,14096,14206,14172,13934,13464,12544,12015,11850,11600,11468,11225,10942,10468,10047,9978.7,10043,10196,10298,10367,10606,10920,11399,11930,12583,13394,14307,15188,16947,19106,19809,19754,19485,21164,20263,19600,18080,16567,15132,14423,14033,13854,13664
1304,14769,14192,14327,14304,14038,13532,12606,12064,11897,11659,11519,11291,11003,10546,10143,10068,10180,10384,10561,10734,11107,11566,12284,12996,13814,14685,15571,16251,17617,19348,19539,18840,18089,19123,18259,17685,16518,15431,14405,13915,13693,13617,13500
1305,15059,14234,14401,14392,14111,13553,12621,12082,11919,11666,11554,11322,11056,10609,10220,10185,10364,10625,10919,11199,11783,12401,13308,14132,14950,15693,16282,16575,17324,18431,18183,17201,16364,17144,16566,16155,15437,14656,13888,13555,13416,13380,13319
1306,15020,14430,14630,14638,14337,13744,12781,12232,12088,11820,11729,11494,11252,10846,10526,10561,10859,11216,11709,12140,12929,13718,14697,15440,16039,16420,16481,16305,16453,17296,16971,15934,15186,15905,15601,15352,14923,14374,13766,13575,13506,13588,13520
1307,15331,14627,14816,14823,14488,13846,12871,12334,12174,11951,11870,11692,11494,11123,10869,10973,11482,11956,12630,13225,14113,14863,15676,16135,16292,16210,15784,15252,15125,15641,15382,14654,14181,14983,14898,14732,14504,14084,13577,13375,13328,13337,13318
1308,15508,14816,15039,15062,14703,14001,13012,12475,12323,12130,12096,11974,11857,11605,11481,11686,12425,13008,13827,14451,15243,15789,16156,16172,15827,15316,14584,13907,13775,14312,14248,13811,13560,14414,14473,14381,14281,13922,13484,13330,13292,13316,13300
1309,15767,14993,15226,15268,14883,14132,13136,12619,12482,12347,12384,12362,12353,12225,12290,12597,13507,14146,14932,15402,15843,16004,15793,15358,14694,13989,13202,12605,12642,13259,13408,13201,13113,14015,14138,14117,14084,13777,13365,13219,13200,13219,13219
1310,16026,15303,15588,15615,15230,14423,13414,12933,12867,12812,12950,13074,13229,13252,13466,13841,14760,15356,15849,15975,15878,15603,14953,14260,13499,12827,12166,11729,11993,12742,13024,12979,12984,13902,14091,14078,14099,13812,13408,13265,13253,13286,13289
1311,16284,15595,15880,15951,15555,14740,13745,13324,13352,13427,13732,14034,14354,14467,14686,15013,15638,15983,15991,15692,15123,14547,13683,12981,12299,11802,11346,11087,11524,12367,12766,12795,12846,13768,13985,13993,14014,13751,13384,13241,13232,13266,13270
1312,16717,15875,16193,16278,15899,15092,14163,13857,13987,14228,14710,15148,15546,15594,15582,15704,15816,15857,15367,14744,13904,13251,12448,11881,11395,11058,10785,10643,11190,12094,12524,12613,12719,13623,13862,13872,13920,13663,13292,13157,13154,13188,13192
1313,17127,16298,16639,16757,16471,15694,14856,14695,14962,15377,15982,16454,16748,16500,16064,15881,15469,15270,14427,13675,12811,12228,11607,11221,10885,10702,10531,10476,11100,12031,12508,12621,12746,13644,13900,13910,13964,13709,13329,13208,13210,13233,13260
1314,17471,16754,17148,17376,17190,16562,15854,15835,16215,16702,17268,17528,17475,16771,15821,15337,14496,14139,13215,12499,11778,11338,10940,10689,10492,10416,10331,10320,10997,11967,12472,12595,12717,13602,13847,13858,13914,13677,13314,13187,13183,13233,13230
1315,18182,17291,17776,18111,18137,17615,17025,17069,17466,17853,18164,18035,17518,16361,14993,14330,13357,13003,12185,11622,11084,10809,10560,10405,10298,10270,10236,10245,10947,11911,12425,12562,12702,13570,13822,13842,13887,13655,13283,13165,13157,13206,13213
1316,18888,17981,18606,19119,19334,18963,18351,18290,18508,18524,18410,17804,16855,15385,13804,13099,12220,11934,11301,10884,10545,10363,10245,10169,10118,10119,10105,10141,10860,11850,12358,12503,12631,13487,13739,13759,13825,13577,13226,13096,13106,13139,13164
1317,19925,19048,19857,20508,20849,20483,19659,19258,19142,18652,18091,17121,15942,14362,12784,12151,11446,11260,10812,10526,10304,10212,10150,10112,10082,10123,10128,10178,10902,11909,12425,12570,12711,13551,13793,13822,13882,13646,13287,13166,13174,13214,13225
1318,21260,20234,21135,21808,22113,21542,20277,19444,18964,18030,17175,16061,14882,13368,11913,11381,10864,10754,10461,10247,10100,10065,10042,10040,10033,10075,10091,10139,10871,11860,12387,12526,12670,13484,13737,13754,13821,13589,13221,13113,13113,13153,13180
1319,22543,21616,22416,22924,22929,21971,20209,18938,18146,16980,16057,15009,13935,12562,11252,10820,10466,10420,10226,10078,9986.1,9964.1,9979,9978.9,9989,10037,10067,10107,10862,11866,12392,12541,12671,13476,13722,13730,13817,13572,13221,13105,13111,13162,13184
1320,23862,22722,23280,23445,23056,21751,19617,18104,17187,16015,15169,14257,13330,12059,10854,10485,10236,10236,10079,9965.2,9901.2,9908.5,9929.1,9940.5,9952.4,10016,10035,10091,10840,11838,12357,12512,12647,13425,13668,13703,13768,13545,13169,13073,13085,13119,13135
1321,24429,23370,23490,23207,22483,20986,18673,17115,16238,15190,14494,13737,12934,11747,10597,10276,10094,10134,10023,9926.2,9883.4,9891.7,9911.7,9933,9955.8,10012,10042,10101,10850,11868,12396,12547,12683,13436,13675,13684,13763,13532,13177,13071,13077,13135,13145
1322,24234,23220,22887,22309,21434,19972,17726,16281,15514,14646,14079,13449,12738,11579,10471,10174,10026,10062,9983.7,9890.9,9864.2,9884.5,9921.2,9943.2,9962.4,10029,10071,10114,10875,11885,12418,12559,12698,13427,13668,13689,13761,13531,13172,13073,13066,13124,13133
1323,23568,22379,21766,21098,20311,19089,17006,15708,15045,14309,13845,13266,12605,11466,10364,10062,9959.4,9996.6,9925.2,9835.6,9811.6,9847.2,9870.8,9898.8,9927.5,9993.4,10031,10100,10842,11854,12371,12532,12674,13364,13603,13634,13705,13474,13130,13015,13015,13071,13088
1324,22122,21210,20605,20010,19443,18520,16641,15449,14892,14229,13821,13308,12644,11479,10357,10080,9972,10032,9961.9,9875.8,9859,9886.4,9935.2,9959.4,9987.4,10043,10105,10154,10918,11956,12469,12637,12764,13424,13659,13680,13767,13521,13176,13068,13065,13131,13143
1325,20947,20067,19582,19179,18839,18237,16506,15411,14891,14263,13890,13379,12730,11532,10377,10083,9989.1,10038,9970.6,9899.6,9890.3,9907.6,9959.2,9991.4,10010,10082,10135,10206,10965,11999,12513,12669,12811,13436,13665,13690,13760,13538,13196,13080,13090,13146,13167
1326,19961,19065,18779,18566,18459,18100,16533,15482,14976,14381,14010,13477,12805,11582,10382,10098,9986.2,10031,9969.5,9897.8,9888.1,9920.5,9958.7,10001,10028,10110,10158,10232,11005,12041,12542,12702,12840,13408,13627,13659,13732,13512,13161,13048,13073,13119,13124
1327,19267,18363,18254,18202,18235,18113,16672,15642,15135,14540,14154,13617,12911,11637,10385,10085,9979.6,10030,9958.4,9899.3,9881.2,9907.7,9970.5,10000,10042,10120,10190,10259,11034,12056,12565,12723,12887,13369,13599,13629,13685,13466,13118,12996,13016,13063,13086
1328,18744,18002,18042,18127,18299,18339,17018,16004,15493,14856,14445,13890,13150,11790,10490,10165,10051,10102,10038,9973.2,9962.2,10002,10066,10121,10158,10260,10324,10406,11189,12227,12733,12894,13061,13461,13667,13695,13760,13541,13191,13068,13083,13148,13174
1329,18419,17708,17885,18077,18332,18550,17358,16357,15823,15163,14724,14127,13350,11913,10546,10183,10080,10124,10067,9988.3,9993.1,10045,10128,10190,10252,10368,10460,10561,11333,12351,12851,13031,13197,13438,13622,13656,13719,13501,13167,13038,13054,13105,13135
1330,18249,17537,17818,18099,18451,18819,17738,16760,16223,15531,15046,14427,13587,12062,10595,10223,10108,10150,10091,10036,10062,10124,10215,10321,10414,10562,10689,10827,11593,12561,13032,13219,13460,13443,13591,13622,13689,13475,13132,12997,13016,13078,13110
1331,18202,17505,17912,18296,18695,19168,18268,17330,16770,16043,15529,14856,13961,12315,10750,10361,10231,10269,10203,10173,10222,10330,10461,10637,10760,10964,11149,11327,12076,12974,13431,13659,13978,13554,13642,13660,13741,13523,13167,13056,13076,13128,13157
1332,18015,17506,18008,18524,19004,19594,18846,17941,17412,16630,16097,15373,14403,12612,10926,10481,10362,10400,10358,10339,10460,10644,10885,11129,11373,11687,11967,12235,12973,13700,14128,14480,14936,13704,13662,13685,13754,13540,13210,13075,13095,13155,13170
1333,18031,17490,18127,18773,19306,20020,19437,18617,18101,17320,16733,15953,14901,12954,11118,10641,10524,10567,10546,10598,10793,11098,11484,11903,12317,12788,13224,13681,14361,14897,15266,15803,16602,13903,13623,13640,13714,13508,13158,13044,13059,13114,13139
1334,18062,17442,18209,18998,19612,20404,20044,19363,18888,18086,17481,16680,15537,13391,11370,10861,10744,10795,10841,10965,11337,11856,12508,13219,13901,14600,15275,15929,16604,16979,17370,18215,19683,14267,13567,13598,13656,13432,13090,12980,12987,13050,13075
1335,17965,17557,18470,19446,20141,21084,20922,20384,19991,19206,18608,17758,16498,14079,11864,11304,11208,11288,11420,11659,12306,13125,14134,15218,16225,17275,18211,19054,19948,20688,21415,23000,25517,15190,13672,13680,13753,13528,13186,13070,13090,13129,13145
1336,18075,17612,18668,19813,20636,21684,21748,21408,21121,20415,19838,18985,17613,14902,12429,11829,11746,11887,12114,12532,13541,14768,16209,17777,19134,20478,21513,22523,24190,26335,28023,30728,34555,16367,13707,13693,13750,13525,13176,13062,13082,13131,13149
1337,18034,17646,18827,20191,21124,22318,22650,22552,22451,21856,21382,20535,19067,15999,13169,12505,12477,12639,13005,13588,14983,16609,18372,20274,21793,23145,24128,25075,29101,35854,39232,42953,49387,18374,13737,13691,13746,13516,13164,13052,13060,13125,13139
1338,18192,17721,19056,20590,21701,23053,23653,23840,23958,23562,23238,22468,20865,17355,14096,13334,13279,13467,13897,14608,16283,18136,20002,22075,23575,24706,25402,26104,34603,49034,55752,60972,69150,20353,13776,13714,13763,13516,13170,13049,13061,13110,13136
1339,18228,17849,19319,21062,22340,23894,24797,25331,25739,25633,25538,24908,23189,19096,15183,14237,14097,14240,14629,15359,17085,18968,20686,22482,23662,24541,24808,25183,40538,65391,75354,80638,88673,21928,13872,13783,13816,13563,13220,13086,13115,13164,13184
1340,18335,17970,19565,21517,22979,24780,26019,26961,27730,27992,28244,27818,25999,21171,16332,15032,14721,14745,14998,15574,17109,18716,19999,21325,22084,22543,22422,22734,46452,82827,94729,98009,1.0224e+05,22870,13893,13791,13808,13574,13214,13088,13093,13151,13171
1341,18497,18053,19763,21916,23575,25618,27202,28555,29708,30409,31046,30865,28900,23248,17295,15621,15039,14867,14898,15237,16431,17570,18387,19264,19691,19881,19720,20050,49840,91845,1.04e+05,1.0213e+05,1.0328e+05,21898,13872,13757,13785,13538,13165,13046,13063,13126,13139
1342,18586,18280,20118,22463,24321,26631,28563,30332,31910,33062,34093,34192,32052,25455,18211,16034,15168,14784,14538,14646,15455,16157,16582,17066,17176,17265,17070,17411,48918,91853,1.0171e+05,97405,93082,19907,13875,13777,13802,13559,13213,13078,13097,13162,13179
1343,18815,18496,20447,22977,25014,27580,29866,32005,33951,35506,36914,37183,34807,27263,18816,16192,15053,14498,14071,13983,14461,14888,15055,15256,15306,15340,15139,15484,44032,78857,85578,78840,72221,17950,13808,13742,13784,13546,13201,13089,13096,13145,13185
1344,19070,18708,20752,23422,25617,28409,30972,33422,35623,37426,39045,39339,36696,28367,19002,16068,14777,14110,13571,13351,13618,13766,13830,13888,13866,13827,13665,13976,36136,60814,64390,57652,51897,16218,13717,13687,13728,13497,13154,13046,13064,13118,13147
1345,19395,18914,21059,23812,26115,29082,31862,34498,36828,38718,40313,40501,37505,28683,18795,15725,14389,13689,13102,12793,12875,12906,12850,12840,12772,12680,12530,12754,28319,44520,46085,40489,36534,15023,13609,13581,13649,13423,13073,12964,12973,13047,13079
1346,19694,19313,21519,24354,26726,29794,32738,35419,37710,39445,40922,40817,37531,28428,18441,15389,14053,13388,12796,12472,12419,12333,12242,12166,12076,11945,11804,11947,21789,31647,32598,29266,26672,14298,13647,13655,13715,13490,13160,13050,13064,13125,13153
1347,20103,19642,21842,24632,26961,30025,33009,35594,37671,39074,40245,39815,36336,27372,17738,14863,13646,13035,12495,12159,12004,11861,11736,11646,11529,11363,11192,11291,17261,23128,23640,21789,20302,13828,13576,13579,13657,13428,13108,12987,12998,13078,13102
1348,20627,20025,22144,24750,26925,29881,32789,35139,36877,37874,38682,37980,34450,25964,16975,14353,13299,12780,12299,12001,11749,11546,11398,11290,11164,10935,10752,10828,14527,18080,18527,17508,16771,13548,13512,13531,13606,13390,13053,12931,12967,13026,13054
1349,21184,20523,22492,24776,26755,29550,32294,34362,35754,36397,36939,36094,32723,24775,16430,14066,13163,12762,12325,12028,11723,11462,11307,11182,11009,10747,10558,10598,13027,15463,15960,15404,15049,13444,13546,13567,13640,13423,13088,12989,12993,13061,13092
1350,21787,21054,22706,24530,26211,28783,31338,33117,34161,34499,34919,34124,31033,23758,16042,13895,13161,12839,12482,12201,11808,11473,11279,11114,10948,10613,10392,10426,12096,13907,14377,14168,14018,13379,13527,13556,13629,13416,13083,12982,12998,13062,13097
1351,22463,21583,22827,24060,25408,27691,30069,31588,32347,32527,32994,32416,29719,23104,15861,13908,13292,13080,12755,12473,11990,11565,11336,11133,10932,10536,10278,10313,11601,13039,13531,13465,13435,13324,13528,13542,13630,13408,13077,12958,12989,13049,13080
1352,23160,22040,22782,23376,24384,26439,28598,29919,30489,30654,31268,31008,28842,22748,15805,13969,13478,13351,13065,12766,12187,11630,11330,11128,10883,10434,10151,10173,11247,12487,12980,12982,13038,13228,13443,13466,13540,13330,12983,12895,12907,12981,13007
1353,23694,22626,22760,22688,23399,25222,27239,28400,28888,29100,29933,30108,28408,22802,16017,14230,13830,13787,13509,13190,12497,11821,11468,11221,10956,10457,10152,10177,11107,12271,12764,12844,12929,13274,13501,13538,13628,13405,13070,12957,12998,13049,13082
1354,24142,22980,22547,21847,22314,23928,25797,26852,27289,27626,28722,29289,28016,22821,16117,14385,14063,14068,13747,13420,12605,11858,11467,11202,10916,10429,10111,10128,10995,12079,12572,12679,12772,13255,13490,13515,13599,13384,13058,12938,12946,13021,13058
1355,24290,23131,22175,21002,21250,22710,24467,25496,25888,26338,27624,28504,27564,22671,16078,14388,14069,14106,13766,13382,12532,11770,11381,11118,10832,10347,10065,10082,10904,11938,12433,12559,12666,13210,13449,13485,13570,13350,13031,12918,12942,13005,13033
1356,24333,23032,21634,20166,20272,21608,23263,24229,24617,25169,26560,27576,26840,22212,15846,14230,13903,13912,13542,13149,12335,11598,11243,10987,10716,10271,10024,10059,10823,11826,12315,12444,12569,13172,13406,13446,13535,13307,12963,12874,12885,12960,12988
1357,23650,22665,21067,19458,19484,20716,22291,23190,23612,24164,25560,26601,25924,21516,15470,13947,13600,13560,13192,12790,12050,11427,11095,10874,10636,10248,10042,10079,10834,11835,12334,12477,12601,13226,13471,13512,13588,13379,13042,12935,12961,13033,13062
1358,22970,21988,20306,18725,18717,19871,21356,22220,22604,23133,24436,25327,24590,20410,14853,13441,13089,13030,12646,12297,11648,11147,10895,10718,10512,10184,10011,10057,10784,11762,12259,12410,12536,13187,13442,13472,13553,13344,12998,12915,12915,12990,13033
1359,21955,21062,19459,18040,18025,19136,20530,21330,21683,22138,23267,23942,23122,19210,14178,12919,12547,12473,12117,11807,11289,10909,10718,10562,10390,10136,9994.6,10055,10758,11720,12215,12368,12499,13183,13435,13477,13556,13335,13008,12899,12915,12992,13032
1360,20897,20147,18717,17496,17513,18582,19891,20628,20959,21323,22244,22685,21742,18107,13600,12466,12117,12025,11712,11428,11029,10730,10594,10477,10332,10114,10025,10075,10765,11725,12221,12364,12512,13212,13464,13491,13586,13358,13033,12933,12953,13010,13058
1361,19862,19139,17943,16977,17030,18058,19260,19936,20229,20480,21189,21405,20401,17045,13035,12046,11712,11609,11340,11103,10781,10576,10467,10385,10263,10100,10022,10075,10763,11698,12198,12342,12486,13204,13462,13492,13580,13371,13021,12933,12953,13014,13066
1362,18806,18170,17238,16487,16603,17589,18698,19294,19537,19688,20220,20250,19212,16114,12573,11682,11378,11292,11047,10854,10612,10439,10372,10294,10204,10081,10015,10079,10750,11683,12181,12322,12455,13189,13455,13482,13555,13358,13023,12917,12946,13010,13063
1363,18198,17386,16615,16055,16221,17153,18198,18728,18922,18986,19374,19287,18244,15382,12179,11390,11100,11044,10822,10641,10442,10328,10269,10219,10140,10020,9991.6,10052,10710,11616,12098,12249,12405,13133,13418,13445,13524,13325,12986,12868,12896,12960,13006
1364,17290,16710,16152,15755,15936,16859,17806,18250,18412,18425,18692,18483,17442,14817,11907,11211,10953,10889,10716,10551,10384,10289,10261,10225,10144,10060,10043,10110,10767,11667,12152,12311,12453,13206,13480,13502,13579,13380,13050,12949,12966,13036,13082
1365,16729,16129,15730,15445,15660,16533,17411,17802,17912,17855,18033,17786,16774,14326,11678,11027,10798,10746,10587,10435,10299,10237,10215,10179,10125,10059,10043,10108,10765,11652,12139,12289,12436,13203,13478,13503,13577,13386,13049,12938,12967,13021,13082
1366,16286,15617,15334,15139,15393,16222,17004,17340,17425,17335,17443,17151,16187,13899,11455,10870,10655,10616,10475,10332,10210,10166,10156,10128,10087,10041,10037,10096,10733,11605,12091,12247,12391,13175,13453,13477,13564,13355,13018,12910,12934,13005,13043
1367,15842,15272,15063,14952,15205,16014,16724,16995,17071,16957,17011,16695,15769,13623,11342,10811,10608,10580,10439,10315,10201,10166,10171,10148,10127,10093,10094,10157,10801,11653,12132,12280,12418,13217,13492,13511,13602,13383,13047,12958,12985,13046,13094
1368,15585,14957,14832,14760,15016,15784,16437,16658,16700,16563,16594,16278,15391,13363,11226,10723,10525,10515,10386,10267,10163,10150,10134,10147,10135,10110,10117,10191,10808,11639,12100,12258,12402,13195,13483,13515,13587,13385,13047,12948,12969,13034,13076
1369,15285,14717,14617,14584,14837,15591,16162,16339,16376,16237,16262,15917,15068,13153,11141,10660,10499,10470,10351,10243,10159,10141,10159,10164,10163,10154,10176,10261,10871,11656,12101,12256,12398,13210,13486,13514,13593,13382,13050,12961,12980,13044,13087
1370,15018,14407,14371,14368,14628,15325,15850,15992,16021,15863,15871,15545,14732,12916,11012,10560,10393,10380,10273,10171,10094,10099,10129,10146,10156,10166,10222,10296,10886,11618,12047,12197,12330,13164,13438,13453,13537,13324,12994,12905,12932,12987,13042
1371,14883,14312,14282,14294,14555,15251,15717,15816,15837,15684,15674,15346,14570,12833,11010,10595,10421,10421,10305,10217,10167,10171,10212,10241,10276,10318,10404,10508,11061,11721,12108,12253,12408,13231,13507,13543,13614,13405,13070,12976,13002,13070,13120
1372,14686,14128,14125,14156,14406,15052,15486,15543,15565,15411,15399,15082,14341,12689,10961,10564,10384,10395,10303,10222,10185,10208,10283,10342,10413,10519,10651,10846,11341,11807,12099,12265,12399,13222,13482,13511,13603,13397,13062,12963,12985,13052,13100
1373,14558,13979,14008,14033,14290,14895,15265,15309,15312,15167,15143,14831,14129,12540,10904,10537,10382,10396,10311,10242,10232,10290,10398,10526,10662,10826,11063,11340,11785,11935,12099,12233,12377,13214,13486,13508,13596,13378,13048,12949,12976,13055,13090
1374,14444,13843,13866,13896,14132,14717,15051,15075,15079,14919,14897,14602,13919,12415,10858,10486,10356,10387,10309,10259,10304,10412,10617,10831,11077,11393,11805,12272,12529,12165,12104,12201,12346,13187,13460,13495,13569,13351,13025,12931,12954,13033,13078
1375,14251,13754,13792,13828,14060,14617,14918,14911,14901,14759,14715,14434,13780,12334,10865,10534,10419,10462,10418,10413,10525,10737,11091,11497,11958,12519,13231,14058,14016,12690,12197,12270,12393,13242,13510,13535,13620,13407,13083,12979,13022,13084,13128
1376,14231,13640,13682,13732,13927,14453,14718,14679,14676,14528,14494,14192,13578,12202,10832,10532,10452,10527,10537,10590,10830,11194,11778,12487,13287,14228,15446,16642,16295,13384,12230,12243,12381,13204,13485,13507,13589,13380,13052,12941,12973,13051,13096
1377,14085,13506,13560,13596,13790,14270,14492,14459,14431,14279,14233,13940,13345,12068,10818,10567,10545,10651,10738,10887,11332,11984,12977,14141,15445,16941,18705,20398,19063,14080,12260,12230,12335,13179,13453,13477,13557,13348,13026,12914,12953,13014,13073
1378,13971,13434,13500,13548,13721,14178,14368,14312,14281,14125,14065,13774,13202,12016,10916,10711,10752,10936,11138,11441,12225,13292,14844,16693,18730,20683,22899,25012,21977,15096,12379,12283,12381,13219,13492,13520,13599,13386,13063,12961,12987,13066,13106
1379,13923,13363,13435,13465,13615,14060,14224,14136,14099,13935,13878,13583,13040,11951,11027,10912,11066,11338,11715,12282,13568,15243,17610,20280,22809,25174,27703,29647,24834,15559,12397,12278,12380,13233,13500,13530,13598,13392,13071,12966,12992,13066,13105
1380,13762,13275,13334,13382,13524,13915,14067,13959,13935,13751,13679,13386,12863,11913,11239,11268,11573,11971,12590,13443,15345,17694,20717,23837,26669,29027,30559,31443,25082,15500,12407,12283,12382,13221,13480,13513,13592,13383,13065,12964,12988,13074,13124
1381,13821,13143,13210,13244,13366,13726,13849,13747,13708,13516,13443,13144,12655,11832,11469,11652,12128,12695,13589,14726,17252,20046,23081,26305,28715,29980,30517,30715,23466,14860,12247,12180,12280,13127,13397,13420,13501,13300,12972,12852,12892,12973,13017
1382,13625,13141,13223,13245,13361,13702,13806,13697,13625,13436,13364,13070,12622,11971,11952,12336,12965,13692,14732,16112,18828,21851,24749,27363,28606,28818,28249,27526,20862,14056,12285,12272,12394,13239,13499,13549,13613,13412,13088,12987,13019,13089,13139
1383,13567,13079,13135,13184,13272,13577,13684,13552,13494,13274,13196,12922,12504,12024,12406,12990,13724,14529,15601,16960,19486,22117,24268,25760,26161,25582,24138,22815,17623,13222,12191,12238,12348,13215,13464,13493,13568,13380,13065,12966,12983,13060,13114
1384,13576,12967,13041,13068,13141,13431,13527,13396,13330,13124,13044,12766,12379,12057,12710,13418,14094,14877,15755,16842,18866,20767,21660,22392,22087,21005,19606,18411,14940,12481,12057,12148,12271,13133,13404,13428,13532,13330,12992,12884,12917,12991,13036
1385,13462,12946,13011,13046,13114,13384,13479,13339,13274,13070,12992,12710,12367,12155,12993,13682,14185,14814,15341,15998,17305,18354,18575,18633,18026,17116,15966,15217,13234,12109,12057,12176,12303,13161,13439,13479,13551,13351,13024,12935,12959,13037,13095
1386,13462,12916,12979,13006,13061,13320,13430,13288,13220,13024,12935,12681,12355,12187,12965,13556,13834,14276,14507,14852,15544,16083,15979,15816,15270,14548,13736,13193,12225,11889,12037,12170,12296,13169,13449,13471,13564,13359,13043,12934,12971,13038,13095
1387,13367,12845,12928,12954,13005,13256,13373,13224,13166,12965,12894,12629,12328,12163,12771,13170,13233,13479,13487,13576,13844,14059,13856,13597,13167,12703,12230,11916,11562,11738,12033,12166,12297,13160,13432,13463,13546,13357,13040,12933,12968,13038,13087
1388,13289,12752,12832,12848,12911,13159,13274,13145,13089,12907,12840,12589,12307,12071,12403,12603,12529,12677,12566,12512,12571,12555,12363,12168,11854,11585,11310,11160,11150,11596,11957,12102,12219,13100,13387,13420,13507,13301,12983,12869,12915,12993,13044
1389,13311,12765,12831,12849,12909,13154,13291,13185,13119,12957,12895,12673,12363,12068,12126,12162,12049,12130,11991,11906,11854,11812,11634,11466,11264,11072,10911,10842,11016,11592,11996,12143,12256,13136,13429,13465,13546,13353,13028,12922,12956,13021,13068
1390,13201,12713,12786,12808,12865,13118,13277,13185,13128,12975,12949,12732,12454,12089,11908,11848,11747,11788,11668,11555,11472,11376,11248,11063,10896,10776,10689,10654,10924,11589,11997,12125,12262,13119,13412,13445,13544,13339,13020,12916,12954,13028,13074
1391,13194,12648,12722,12739,12800,13050,13250,13189,13131,13015,12991,12801,12532,12132,11815,11706,11636,11694,11603,11500,11369,11253,11130,10926,10745,10647,10592,10580,10846,11537,11954,12084,12202,13070,13373,13407,13499,13299,12979,12870,12912,12971,13031
1392,13206,12620,12703,12730,12779,13055,13280,13230,13199,13099,13114,12958,12720,12328,11942,11807,11783,11853,11814,11719,11583,11424,11266,11029,10821,10708,10669,10659,10862,11548,11961,12085,12215,13088,13379,13410,13503,13315,12979,12879,12919,12997,13042
1393,13101,12628,12710,12727,12798,13087,13365,13336,13302,13242,13284,13174,13010,12682,12296,12171,12242,12345,12356,12289,12118,11893,11707,11344,11094,10937,10892,10882,10946,11642,12027,12133,12249,13126,13412,13442,13522,13336,13012,12914,12952,13019,13081
1394,13150,12606,12672,12705,12781,13080,13409,13423,13409,13369,13469,13410,13343,13163,12869,12794,12978,13124,13219,13181,12986,12667,12405,11900,11538,11294,11271,11218,11027,11678,12031,12114,12228,13108,13393,13427,13519,13319,12996,12893,12933,13006,13048
1395,13106,12531,12618,12646,12727,13054,13432,13477,13478,13494,13658,13681,13759,13853,13788,13795,14163,14402,14629,14648,14437,13967,13583,12812,12275,11926,11849,11779,11168,11741,12031,12080,12173,13053,13327,13366,13454,13259,12929,12840,12856,12932,12993
1396,13105,12587,12683,12729,12802,13156,13614,13678,13715,13786,14000,14159,14462,14985,15361,15530,16182,16585,17045,17162,16875,16194,15607,14416,13592,13036,12948,12776,11497,12002,12187,12206,12276,13135,13410,13455,13535,13335,13008,12924,12953,13023,13082
1397,13153,12579,12662,12712,12800,13178,13695,13819,13876,13999,14326,14607,15275,16484,17541,17984,19080,19717,20486,20726,20329,19305,18387,16610,15359,14511,14284,13994,11839,12183,12261,12227,12260,13122,13386,13433,13512,13311,12974,12887,12916,12991,13034
1398,13052,12572,12668,12716,12825,13228,13829,13997,14095,14284,14725,15276,16466,18848,21140,22071,23833,24843,26073,26423,25763,24169,22615,19867,17884,16543,16098,15540,12269,12454,12407,12293,12299,13150,13393,13435,13526,13313,12996,12900,12939,13011,13053
1399,13189,12554,12662,12715,12828,13255,13946,14163,14300,14560,15141,15991,17905,21838,25868,27445,30065,31524,33217,33595,32448,29918,27418,23414,20517,18584,17777,16866,12542,12610,12430,12299,12295,13131,13386,13409,13501,13282,12944,12862,12893,12967,13026
1400,13140,12626,12717,12782,12922,13388,14164,14443,14611,14970,15717,16995,19901,26072,32575,35096,38588,40537,42541,42640,40401,36553,32617,27036,23065,20312,19092,17763,12757,12755,12555,12379,12379,13214,13439,13470,13562,13356,13028,12927,12963,13042,13103
1401,13170,12638,12734,12803,12952,13450,14333,14662,14874,15314,16269,18048,22214,31175,40645,44114,48129,50304,51985,51279,47395,41920,36303,29258,24347,20892,19175,17631,12652,12658,12515,12361,12365,13207,13444,13468,13547,13329,13004,12902,12937,13015,13067
1402,13223,12640,12742,12824,12965,13508,14487,14873,15122,15661,16809,19128,24612,36472,48792,53014,56808,58764,59260,57234,51453,44296,37202,29297,23918,20280,18341,16695,12338,12437,12387,12323,12347,13206,13456,13472,13551,13328,12994,12883,12930,13001,13053
1403,13222,12677,12787,12863,13037,13591,14681,15139,15402,16019,17350,20192,26854,41026,55259,59636,62300,63616,62420,58965,51471,43412,35589,27645,22240,18751,16844,15321,11984,12223,12314,12279,12359,13229,13471,13497,13563,13356,13014,12916,12960,13020,13084
1404,13267,12741,12843,12918,13110,13684,14889,15404,15693,16360,17837,21064,28489,43986,58551,62183,62892,63072,60091,55384,47018,38957,31308,24249,19657,16658,15031,13843,11612,12003,12202,12235,12346,13229,13493,13516,13574,13365,13027,12930,12970,13037,13088
1405,13323,12746,12866,12935,13116,13718,15025,15607,15917,16615,18136,21440,28931,43966,56876,59385,58074,57250,52977,47889,39857,32671,26164,20563,16976,14686,13477,12610,11299,11803,12098,12172,12295,13198,13453,13496,13556,13341,13002,12906,12925,13005,13062
1406,13341,12748,12862,12939,13120,13756,15183,15825,16118,16799,18256,21403,28172,41182,50941,52019,49297,47839,43266,38638,31887,26240,21321,17236,14690,13090,12230,11688,11060,11622,11974,12088,12230,13144,13416,13452,13518,13306,12962,12877,12895,12967,13026
1407,13371,12851,12969,13045,13228,13867,15440,16155,16458,17083,18445,21169,26797,36989,43590,43540,40275,38629,34467,30626,25382,21234,17719,14904,13185,12093,11532,11198,10984,11606,11995,12120,12271,13175,13461,13511,13590,13377,13033,12949,12963,13042,13093
1408,13383,12860,12982,13063,13229,13898,15607,16421,16697,17273,18434,20575,24776,31778,35286,34521,31445,29944,26688,23855,20184,17362,15018,13210,12087,11375,11025,10836,10887,11539,11938,12077,12219,13150,13424,13466,13566,13353,13020,12926,12942,13021,13076
1409,13413,12881,13001,13091,13246,13935,15817,16724,16999,17506,18440,19994,22783,26944,28148,27105,24575,23364,21019,19055,16586,14758,13267,12115,11404,10939,10728,10620,10836,11488,11906,12044,12200,13111,13399,13455,13539,13330,12993,12898,12928,13003,13064
1410,13480,12896,13008,13089,13257,13954,16028,17062,17339,17783,18554,19549,21212,23185,22861,21727,19784,18866,17221,15907,14282,13099,12169,11426,10950,10668,10545,10485,10784,11447,11838,11977,12150,13046,13340,13399,13498,13294,12952,12857,12881,12957,13005
1411,13454,12968,13091,13183,13331,14077,16345,17531,17824,18205,18837,19443,20227,20579,19250,18133,16671,15965,14825,13930,12869,12122,11535,11069,10777,10585,10505,10479,10824,11482,11903,12043,12208,13121,13402,13462,13554,13357,13026,12926,12964,13033,13078
1412,13562,12982,13130,13239,13400,14154,16629,18022,18328,18725,19235,19518,19680,18892,16874,15781,14628,14034,13232,12618,11935,11459,11104,10809,10606,10490,10448,10458,10818,11474,11853,12004,12146,13068,13354,13404,13505,13308,12995,12891,12910,13002,13053
1413,13558,12993,13122,13224,13397,14216,16939,18503,18877,19262,19744,19868,19575,17949,15386,14294,13353,12790,12180,11777,11330,11026,10810,10628,10505,10429,10419,10451,10813,11449,11828,11988,12140,13052,13351,13402,13498,13299,12958,12866,12909,12982,13027
1414,13630,13077,13229,13319,13512,14384,17401,19202,19668,20093,20559,20611,20007,17740,14678,13532,12699,12093,11561,11286,10993,10815,10687,10575,10497,10474,10475,10521,10876,11482,11860,12005,12152,13074,13357,13416,13495,13309,12982,12890,12922,13002,13053
1415,13659,13149,13304,13405,13609,14544,17836,19936,20487,21000,21543,21574,20828,18017,14491,13237,12469,11711,11153,10956,10770,10673,10624,10555,10520,10514,10542,10598,10942,11506,11866,12013,12165,13064,13362,13409,13507,13310,12985,12886,12944,13006,13059
1416,13750,13222,13369,13495,13709,14708,18318,20706,21371,22008,22663,22777,21953,18726,14677,13303,12545,11569,10899,10754,10634,10603,10578,10580,10566,10594,10642,10715,11007,11520,11863,12016,12160,13065,13356,13409,13502,13311,12981,12891,12929,13007,13059
1417,13898,13246,13415,13542,13776,14847,18784,21502,22306,23059,23865,24145,23308,19731,15140,13600,12854,11602,10681,10598,10535,10540,10581,10604,10637,10697,10749,10845,11092,11498,11802,11943,12093,12999,13291,13349,13434,13230,12905,12818,12856,12930,12985
1418,13922,13407,13587,13727,13983,15139,19456,22531,23501,24418,25444,25924,25128,21163,16007,14290,13515,11925,10666,10586,10585,10635,10714,10791,10856,10960,11075,11183,11363,11617,11874,12018,12144,13062,13353,13409,13504,13302,12967,12878,12926,13001,13070
1419,14099,13514,13713,13877,14153,15401,20063,23500,24630,25755,27006,27723,27005,22710,16969,15073,14251,12279,10656,10613,10668,10770,10915,11065,11194,11364,11537,11699,11724,11717,11874,11995,12134,13051,13332,13388,13475,13283,12944,12866,12907,12984,13042
1420,14215,13631,13834,14019,14308,15648,20661,24473,25813,27117,28597,29563,28911,24282,17940,15866,14928,12632,10687,10688,10809,11015,11264,11525,11770,12050,12325,12599,12353,11898,11852,11955,12096,12981,13284,13325,13428,13226,12911,12817,12848,12933,13003
1421,14404,13840,14065,14256,14578,16013,21387,25540,27047,28543,30242,31432,30764,25789,18898,16609,15452,12938,10898,10955,11188,11513,11930,12381,12787,13235,13716,14157,13529,12297,11948,12032,12163,13054,13362,13403,13497,13298,12967,12881,12914,13000,13064
1422,14657,14014,14242,14458,14802,16345,22025,26529,28236,29882,31724,33048,32303,26939,19557,17088,15606,13036,11237,11407,11843,12445,13193,14003,14728,15561,16398,17199,15781,12954,11994,12012,12133,13030,13315,13361,13452,13268,12931,12838,12880,12963,13017
1423,14796,14233,14498,14716,15105,16751,22747,27558,29400,31147,33128,34448,33450,27645,19904,17314,15557,13196,11866,12225,13040,14080,15360,16810,18166,19607,21060,22514,19854,14214,12138,12074,12157,13066,13345,13381,13486,13287,12969,12876,12900,13000,13044
1424,15119,14408,14684,14928,15346,17066,23291,28326,30266,32033,33950,35096,33796,27599,19816,17234,15420,13484,12823,13499,14906,16693,18983,21578,23917,26331,28906,31200,26116,16071,12245,12037,12121,13006,13299,13328,13423,13224,12892,12799,12834,12925,12983
1425,15320,14729,15022,15275,15713,17525,23938,29165,31144,32849,34607,35452,33636,27201,19696,17339,15753,14485,14546,15732,18169,21237,25024,29323,33139,37059,40938,44719,36096,19132,12593,12183,12229,13092,13387,13424,13525,13326,12992,12902,12935,13024,13080
1426,15574,14963,15267,15545,15990,17844,24375,29629,31579,33092,34545,34911,32629,26168,19534,17691,16639,16152,17124,19123,23200,28237,34281,41167,47005,53023,58343,63079,49159,22588,12884,12230,12233,13099,13387,13415,13507,13309,12984,12891,12925,13018,13064
1427,15898,15216,15522,15780,16228,18102,24656,29834,31633,32837,33880,33691,31000,24811,19620,18559,18299,18663,20593,23723,29876,37482,46129,55810,63831,71334,77777,83378,62094,26223,13117,12281,12234,13111,13388,13423,13526,13313,12983,12885,12911,13004,13066
1428,16182,15493,15796,16054,16473,18343,24848,29865,31471,32316,32902,32155,29117,23518,20169,20114,20803,22105,25180,29497,37988,47958,59385,71756,80416,88133,93235,98395,70159,28060,13288,12312,12262,13115,13384,13418,13513,13302,12982,12887,12923,13000,13051
1429,16448,15770,16035,16273,16656,18477,24810,29540,30896,31341,31473,30221,27025,22287,20959,22030,23455,25452,29124,34422,44619,56813,69017,81909,90109,97016,1.0014e+05,1.0218e+05,70343,27712,13249,12324,12287,13137,13418,13454,13537,13338,13001,12914,12934,13018,13074
1430,16689,15944,16203,16380,16715,18460,24547,28892,29909,29960,29649,27995,24806,21051,21680,23635,25562,28034,31887,37476,48057,59996,70603,81739,87802,92060,91849,91767,62873,25299,13040,12262,12250,13093,13361,13404,13499,13294,12968,12858,12898,12977,13033
1431,16757,16082,16283,16427,16682,18293,24058,27983,28701,28399,27732,25789,22723,19829,21965,24455,26472,28968,32665,37434,47073,57169,65680,74545,77881,79843,77964,76319,49581,21557,12705,12182,12219,13074,13345,13386,13489,13271,12950,12854,12880,12969,13031
1432,16901,16213,16371,16458,16633,18128,23578,27049,27501,26923,25973,23894,20974,18752,21399,23888,25415,27558,30260,34051,41183,48944,54308,59608,60660,60552,57724,55417,37070,18175,12480,12179,12251,13093,13389,13434,13526,13324,12987,12909,12935,13011,13078
1433,16821,16181,16285,16311,16421,17765,22831,25828,26021,25227,24089,21953,19245,17458,19997,22093,23094,24600,26238,28773,33609,38573,41178,44034,43889,43020,40569,38717,26638,15489,12234,12100,12189,13021,13315,13355,13449,13255,12936,12832,12882,12968,13011
1434,16788,16102,16166,16151,16178,17407,22046,24664,24637,23680,22445,20323,17860,16220,18137,19596,19992,20957,21822,23243,26094,28777,30050,31367,30971,30245,28578,27185,20088,13836,12099,12066,12180,13025,13310,13353,13443,13250,12917,12817,12864,12953,13010
1435,16625,15923,15942,15888,15879,16961,21217,23413,23238,22193,20914,18873,16613,15009,16093,16916,16983,17527,17893,18602,20139,21673,22256,22920,22658,22091,20963,20152,16096,12748,11976,12021,12159,12999,13279,13334,13425,13229,12902,12812,12845,12932,12988
1436,16322,15750,15741,15666,15620,16585,20446,22293,21998,20915,19634,17719,15651,14021,14372,14750,14598,14883,14983,15269,16093,16938,17239,17511,17221,16922,16290,15815,13700,12224,11980,12073,12198,13031,13303,13353,13454,13265,12939,12826,12873,12957,13010
1437,16150,15496,15487,15409,15323,16176,19678,21192,20826,19740,18507,16734,14874,13234,13017,13122,12916,13067,13020,13170,13590,14062,14198,14383,14245,14082,13742,13483,12479,11912,11947,12065,12210,13008,13297,13345,13452,13250,12925,12823,12869,12942,12999
1438,15845,15180,15169,15085,14986,15727,18849,20093,19676,18605,17461,15833,14165,12546,11986,11869,11678,11760,11697,11746,11980,12252,12351,12475,12417,12344,12181,12059,11696,11685,11908,12024,12170,12951,13227,13281,13377,13187,12855,12762,12792,12881,12949
1439,15562,14965,14968,14891,14794,15459,18249,19252,18822,17793,16730,15253,13741,12155,11375,11186,10999,11057,10998,10991,11143,11339,11426,11525,11508,11496,11413,11369,11355,11655,11963,12099,12246,13021,13287,13344,13433,13244,12913,12829,12871,12943,13001
1440,15346,14725,14740,14682,14571,15149,17618,18432,17984,17035,16074,14755,13368,11861,10944,10727,10553,10604,10537,10518,10625,10760,10843,10921,10943,10956,10940,10941,11148,11642,11984,12124,12299,13013,13286,13343,13436,13242,12909,12821,12864,12948,13019
1441,14979,14466,14500,14466,14371,14875,17034,17681,17237,16371,15503,14317,13082,11631,10665,10409,10264,10304,10254,10238,10303,10413,10491,10563,10591,10645,10645,10675,11015,11649,12062,12198,12366,13033,13286,13325,13450,13271,12923,12840,12874,12953,13021
1442,14865,14233,14294,14289,14189,14628,16535,17020,16624,15810,15050,13988,12858,11472,10466,10204,10073,10121,10059,10038,10096,10196,10273,10337,10378,10433,10458,10501,10941,11655,12088,12248,12438,13009,13267,13313,13413,13214,12886,12802,12831,12915,12982
1443,14625,14066,14145,14165,14071,14455,16117,16496,16130,15398,14727,13771,12733,11399,10371,10101,9977.1,10023,9972.2,9943.8,9998.7,10073,10160,10208,10262,10317,10352,10407,10947,11773,12235,12421,12631,13053,13265,13332,13420,13232,12906,12815,12841,12935,13011
1444,14413,13913,14038,14065,13997,14327,15763,16063,15724,15073,14484,13628,12668,11360,10331,10044,9931.7,9982.3,9934.4,9893.7,9949.5,10012,10094,10156,10196,10266,10313,10378,11023,11984,12514,12731,12984,13130,13313,13365,13463,13266,12945,12863,12901,12977,13031
1445,14313,13729,13879,13945,13865,14160,15411,15618,15334,14766,14238,13468,12574,11300,10247,9968.7,9862.5,9897.6,9849.5,9813.5,9853.1,9930.3,10000,10072,10119,10179,10224,10283,11066,12205,12809,13096,13478,13161,13281,13328,13420,13230,12897,12808,12833,12933,12993
1446,14139,13623,13789,13870,13803,14083,15147,15305,15062,14550,14114,13398,12566,11302,10246,9943.8,9835.3,9879.1,9821.7,9785.9,9823.2,9884.6,9964.7,10029,10080,10153,10205,10271,11276,12761,13529,13940,14482,13307,13277,13335,13432,13233,12907,12809,12850,12941,13008
1447,14060,13539,13739,13846,13787,14026,14949,15066,14867,14418,14030,13389,12596,11345,10258,9959.3,9841.9,9892.7,9832.5,9790,9822.9,9888.3,9963.6,10023,10088,10156,10205,10289,11667,13740,14782,15403,16259,13606,13332,13375,13480,13272,12957,12844,12892,12974,13037
1448,13931,13418,13651,13779,13737,13951,14714,14802,14666,14280,13962,13356,12591,11362,10249,9949.7,9827.8,9854.6,9794,9756.1,9795.7,9861,9933.5,9980.5,10032,10128,10186,10281,12284,15386,16832,17791,19076,13944,13299,13350,13439,13249,12920,12820,12865,12945,13008
1449,13846,13331,13571,13718,13698,13888,14559,14616,14506,14184,13914,13370,12636,11394,10254,9932,9816.4,9839.7,9786.1,9735.2,9767.9,9833.7,9911.3,9960.6,10018,10112,10177,10270,13271,17991,20048,21349,23028,14422,13319,13349,13439,13243,12916,12814,12854,12940,13018
1450,13829,13301,13564,13715,13702,13888,14457,14503,14435,14167,13942,13443,12724,11467,10292,9943.1,9825.7,9847.7,9793.4,9738.8,9770.3,9840.7,9919.5,9957.9,10023,10115,10180,10305,14652,21492,24305,25659,27681,14857,13353,13379,13479,13279,12950,12844,12875,12966,13030
1451,13682,13218,13504,13684,13680,13845,14317,14365,14333,14117,13926,13479,12765,11511,10308,9959.5,9829.8,9843.9,9778.3,9735.5,9769.6,9834.6,9905.6,9958.2,10012,10107,10188,10331,16408,25600,28906,29898,31587,15137,13389,13388,13483,13283,12961,12859,12890,12989,13051
1452,13678,13165,13471,13663,13651,13843,14224,14270,14282,14106,13961,13543,12850,11566,10328,9967.9,9841.1,9860.6,9797.8,9727.5,9769.4,9827.8,9904.1,9947,10017,10118,10192,10374,17875,28898,32098,32635,33207,15061,13379,13368,13484,13291,12973,12842,12903,12988,13048
1453,13676,13158,13455,13640,13656,13809,14148,14178,14221,14093,13989,13598,12914,11623,10347,9966.4,9838.6,9852.9,9789.2,9728.9,9754,9821,9891.6,9940.9,10001,10114,10180,10368,18586,29901,32869,32422,32006,14734,13359,13374,13472,13273,12938,12847,12874,12968,13038
1454,13613,13143,13443,13646,13665,13817,14096,14132,14210,14115,14038,13656,13003,11685,10387,9998.6,9862,9880.5,9809.5,9742.6,9773.1,9848.2,9908.5,9961.5,10011,10121,10198,10383,18290,28377,30779,29267,28198,14279,13379,13394,13501,13300,12974,12874,12914,12998,13072
1455,13663,13118,13419,13602,13642,13778,14013,14026,14132,14049,14005,13651,12995,11696,10377,9989.8,9839,9879.6,9786.8,9710.7,9750.1,9808,9881.3,9937.5,9994,10099,10153,10328,16959,24848,26136,24677,23346,13830,13346,13364,13463,13272,12952,12845,12887,12973,13038
1456,13620,13077,13357,13557,13589,13733,13912,13927,14024,13990,13951,13614,12966,11645,10336,9952.2,9807.4,9827.5,9744.8,9678.9,9709.8,9772.7,9828.2,9893,9940.5,10036,10109,10254,15261,20634,21578,20249,19222,13478,13296,13330,13430,13243,12910,12811,12838,12937,13001
1457,13635,13121,13405,13589,13620,13769,13901,13906,14018,13993,13953,13618,12973,11667,10361,9975.9,9826.9,9853.4,9782.1,9722.9,9737.1,9802.1,9866,9914.8,9959.5,10069,10125,10243,13730,17509,18050,17176,16490,13316,13348,13377,13490,13293,12962,12858,12903,13001,13068
1458,13663,13125,13393,13563,13606,13719,13810,13806,13920,13897,13866,13530,12887,11590,10329,9949.6,9806.4,9834.9,9760.1,9697.7,9735.6,9785.7,9837.5,9888.1,9934.8,10035,10095,10193,12584,15029,15545,15045,14695,13197,13331,13369,13470,13276,12950,12843,12898,12991,13059
1459,13619,13138,13377,13539,13571,13684,13729,13723,13824,13778,13742,13418,12777,11522,10299,9926.6,9785.1,9812.1,9741.1,9688.3,9720.2,9772.2,9824.9,9872.3,9926.9,10008,10072,10153,11820,13591,14069,13825,13662,13134,13336,13396,13492,13297,12966,12873,12920,13012,13078
1460,13741,13129,13349,13481,13513,13608,13624,13580,13681,13634,13596,13248,12618,11409,10216,9861.5,9736.4,9773.1,9696.8,9647.2,9678.9,9725.1,9793.5,9832.5,9880.9,9962.8,10024,10102,11313,12667,13107,13030,13024,13050,13306,13356,13455,13260,12923,12816,12867,12954,13028
1461,13674,13182,13366,13487,13482,13583,13563,13499,13579,13523,13465,13124,12504,11325,10188,9859.7,9740.8,9771.8,9703.8,9651.1,9687.7,9735.4,9792,9835.8,9883.8,9964.3,10025,10092,11072,12224,12679,12706,12754,13098,13350,13409,13508,13317,12983,12892,12934,13015,13080
1462,13763,13188,13361,13433,13446,13505,13441,13375,13455,13381,13310,12960,12351,11236,10166,9837.9,9740.2,9775.8,9713.8,9666.1,9689.6,9744.4,9797.1,9844.5,9890.6,9970.1,10016,10088,10914,11941,12387,12457,12560,13067,13341,13403,13501,13306,12967,12873,12921,13006,13074
1463,13752,13165,13286,13360,13336,13397,13307,13199,13258,13171,13091,12736,12147,11073,10058,9761.6,9671.1,9698.4,9649.4,9602.4,9626.2,9677.3,9741.7,9790.1,9824.6,9922.5,9964.6,10036,10780,11729,12193,12275,12404,13036,13306,13368,13468,13270,12930,12827,12895,12968,13032
1464,13793,13239,13311,13340,13323,13361,13228,13113,13152,13073,12978,12631,12048,11003,10031,9769.9,9673.1,9720.1,9669.6,9619.2,9648.1,9698,9757.1,9812.1,9854.1,9924.5,9989.7,10052,10765,11679,12146,12258,12394,13072,13360,13428,13506,13333,12984,12881,12935,13019,13088
1465,13806,13239,13284,13289,13246,13279,13123,12980,13021,12915,12831,12467,11911,10921,10007,9753.2,9665.3,9712.5,9657.9,9625.7,9649.9,9695.8,9768.8,9815.5,9848.2,9934.6,9988.1,10050,10731,11629,12085,12218,12347,13081,13366,13426,13531,13332,12996,12900,12941,13029,13101
1466,13768,13216,13229,13208,13177,13195,13001,12846,12879,12762,12675,12325,11774,10839,9959.6,9718.6,9645,9700.7,9642.9,9598.8,9634.3,9685.2,9743.3,9795.5,9835.8,9911.9,9970.7,10040,10699,11583,12054,12178,12314,13079,13361,13414,13520,13329,12980,12892,12945,13028,13090
1467,13824,13169,13160,13103,13065,13061,12854,12678,12702,12593,12506,12151,11619,10700,9885.6,9654.5,9578.4,9649.2,9603.5,9556.4,9583.1,9629.9,9698.5,9752.3,9786.4,9861.2,9923.3,9986.7,10629,11509,11971,12109,12253,13023,13311,13374,13484,13276,12930,12832,12871,12972,13038
1468,13728,13204,13159,13114,13057,13055,12811,12632,12649,12538,12438,12091,11571,10699,9915.1,9685,9626.5,9690.3,9651.6,9610.2,9634.1,9689.2,9753,9791.1,9841.8,9919.5,9971.9,10041,10682,11551,12032,12166,12320,13106,13396,13449,13556,13365,13014,12930,12968,13063,13140
1469,13747,13143,13103,13032,12966,12947,12699,12511,12527,12410,12311,11967,11453,10615,9860.7,9658.4,9602.1,9654.6,9618.2,9583,9604.5,9651.2,9724.8,9768.6,9806.1,9885.1,9943.6,9999,10642,11516,11987,12127,12279,13068,13345,13414,13514,13318,12974,12887,12924,13018,13097
1470,13687,13085,13025,12962,12888,12857,12595,12390,12406,12281,12190,11851,11357,10551,9835.9,9614.2,9566.4,9640.8,9593.8,9565,9589.1,9644.1,9704.1,9749.6,9788.6,9868.8,9924.1,9993.1,10622,11495,11965,12108,12267,13063,13358,13417,13525,13322,12974,12881,12915,13012,13089
1471,13669,13067,13011,12925,12862,12851,12553,12377,12383,12232,12161,11801,11327,10544,9817.4,9622.3,9601.4,9673.3,9637.5,9596.5,9602.8,9681.1,9745,9752.2,9798.1,9883.8,9975.8,10029,10643,11498,11988,12101,12257,13053,13350,13390,13520,13309,12976,12883,12930,13036,13102
1472,13625,13040,12989,12917,12841,12787,12512,12291,12305,12186,12099,11752,11274,10508,9846.2,9641.6,9595.3,9674.2,9637.6,9588.8,9630.8,9664.9,9736.9,9778.7,9824.6,9901.6,9961.6,10019,10667,11531,12011,12145,12307,13115,13393,13462,13570,13373,13026,12933,12984,13079,13152
1473,13559,12988,12950,12870,12802,12738,12428,12222,12227,12113,12021,11686,11222,10471,9812.5,9622.2,9579.6,9660.2,9620.3,9585.5,9616.6,9658.9,9722.9,9780.2,9815.3,9894.3,9953.7,10025,10653,11520,11998,12147,12296,13094,13383,13440,13542,13357,13006,12918,12980,13057,13140
1474,13554,12913,12881,12811,12734,12670,12351,12141,12152,12037,11947,11615,11161,10409,9776.2,9601.3,9547.3,9631,9597.3,9546.9,9582.8,9627.8,9699.1,9738.3,9786.7,9863.6,9921.5,9980.6,10616,11497,11964,12129,12281,13063,13362,13416,13537,13331,12991,12894,12945,13043,13109
1475,13490,12943,12908,12847,12784,12713,12388,12176,12184,12077,11981,11657,11192,10468,9833.7,9650,9622.4,9693.6,9657.1,9624.2,9646.4,9699.8,9760.7,9808.4,9861.5,9929.9,9991.6,10050,10700,11581,12060,12240,12381,13176,13458,13524,13635,13450,13091,13011,13059,13147,13239
1476,13455,12877,12867,12800,12734,12659,12317,12107,12125,12012,11918,11589,11143,10422,9789.5,9620.4,9572,9654.6,9621.7,9579.8,9600.6,9650.6,9720.5,9767.5,9808.1,9891.8,9946.7,10007,10662,11549,12032,12183,12333,13101,13396,13466,13573,13375,13027,12941,12989,13086,13159
1477,13474,12856,12837,12783,12698,12626,12284,12078,12094,11989,11898,11566,11120,10388,9774.6,9599.8,9561.3,9634.5,9609.8,9563.7,9585.6,9645.8,9710,9747.1,9784.4,9871.5,9934.6,9997.8,10643,11548,12032,12197,12352,13114,13402,13473,13594,13390,13046,12946,12999,13092,13175
1478,13471,12861,12843,12801,12724,12643,12286,12083,12104,12001,11918,11593,11138,10411,9781.7,9615.6,9578.9,9650,9624.5,9578.1,9599.4,9657.8,9720.8,9763.7,9817.2,9887.9,9955.4,10019,10678,11587,12072,12242,12399,13130,13420,13495,13623,13416,13065,12982,13042,13120,13206
1479,13437,12894,12891,12846,12751,12691,12330,12130,12145,12056,11974,11647,11185,10464,9826.5,9648.1,9612.1,9673.7,9653.5,9613.3,9630.5,9685.1,9751.9,9809.4,9846.7,9928,9981.8,10053,10734,11673,12173,12320,12479,13192,13478,13547,13664,13476,13128,13050,13101,13201,13271
1480,13522,12864,12867,12833,12751,12664,12311,12101,12143,12055,11973,11643,11198,10444,9810.9,9626.1,9582,9647.7,9626.5,9589.8,9598.7,9654.6,9730.3,9772.6,9818.3,9901.2,9961.5,10037,10730,11660,12153,12326,12493,13176,13469,13523,13655,13452,13105,13013,13073,13165,13265
1481,13494,12867,12881,12837,12746,12680,12317,12116,12153,12081,12006,11674,11220,10460,9810.2,9622.4,9577.8,9645.9,9616.8,9576.2,9591.7,9650.4,9721.5,9765.8,9811.9,9902.9,9961,10040,10752,11726,12213,12370,12551,13167,13447,13514,13651,13443,13107,13017,13072,13170,13267
1482,13606,12971,12991,12932,12847,12776,12426,12225,12279,12215,12137,11809,11327,10560,9867.8,9683.2,9623.1,9695.7,9668.6,9618.8,9644.9,9706.8,9761.3,9817.7,9860.5,9947.3,10021,10095,10837,11853,12355,12538,12716,13269,13528,13608,13728,13536,13192,13118,13168,13284,13380
1483,13642,13002,13012,12960,12886,12811,12457,12284,12333,12292,12225,11897,11411,10595,9889.2,9688,9630.8,9697.2,9655.5,9618.4,9648.2,9691.5,9762,9811.4,9870.2,9958.1,10019,10112,10892,11970,12499,12671,12883,13293,13538,13606,13739,13553,13221,13121,13187,13301,13414
1484,13692,13076,13101,13042,12961,12903,12558,12385,12460,12427,12375,12052,11554,10694,9928.9,9710.3,9648.8,9718.8,9666.3,9632.2,9663,9716.4,9780.4,9841.3,9880.1,9984.5,10051,10137,11004,12196,12766,12968,13237,13366,13576,13651,13794,13601,13254,13177,13264,13390,13521
1485,13906,13144,13168,13096,13030,12975,12637,12489,12583,12568,12522,12197,11695,10784,9957.7,9737.8,9652.1,9702.9,9669.4,9633.8,9651.6,9696.9,9775.2,9825.7,9879.6,9991.1,10059,10153,11125,12476,13110,13361,13725,13446,13595,13677,13822,13638,13282,13206,13291,13452,13608
1486,14012,13328,13338,13268,13193,13158,12839,12698,12838,12852,12835,12499,11988,10982,10085,9821.6,9746.1,9785.9,9739.9,9695,9729.8,9782.5,9856.6,9901,9956.1,10072,10166,10257,11484,13209,14025,14405,14842,13672,13691,13779,13927,13758,13413,13366,13479,13661,13898
1487,14301,13484,13479,13393,13333,13315,13015,12923,13090,13131,13144,12837,12286,11184,10169,9861.8,9761.6,9795.6,9743.3,9705.3,9732.4,9783.4,9845.2,9916.9,9979.2,10107,10195,10313,11961,14348,15412,15970,16774,13950,13718,13802,13976,13799,13480,13452,13612,13863,14238
1488,14575,13681,13670,13553,13501,13515,13242,13188,13411,13510,13565,13283,12698,11463,10293,9939.8,9819.4,9850.9,9780.4,9738.4,9768.3,9817.7,9905.1,9968.1,10029,10177,10273,10400,12712,16214,17730,18536,19764,14411,13834,13928,14111,13952,13637,13654,13897,14275,14884
1489,14895,14036,13991,13838,13819,13853,13623,13635,13904,14083,14201,13930,13317,11926,10552,10110,9961.4,9957.2,9892,9840.5,9873.1,9931,10015,10080,10165,10330,10435,10586,14230,19806,22071,23859,25842,15389,14016,14119,14339,14210,13954,14067,14464,15084,16136
1490,15440,14395,14288,14116,14107,14203,14029,14112,14468,14742,14958,14744,14073,12463,10800,10267,10083,10055,9962.6,9908.7,9946.5,10016,10088,10170,10266,10446,10588,10777,16579,25479,29573,31181,33619,16392,14211,14299,14571,14529,14332,14620,15308,16348,18243
1491,15955,14848,14697,14479,14507,14657,14559,14745,15211,15624,15948,15813,15100,13204,11158,10497,10246,10187,10065,10001,10045,10119,10213,10295,10415,10604,10763,11017,19871,33737,38312,40747,44546,17787,14451,14578,14960,15034,15041,15690,16945,18777,22172
1492,16758,15417,15190,14914,14975,15228,15225,15535,16146,16702,17183,17133,16350,14111,11597,10757,10447,10332,10188,10113,10179,10239,10339,10434,10566,10792,10962,11269,23753,43462,49739,51407,56779,19060,14765,14946,15536,15873,16235,17494,19770,22998,28767
1493,17600,16144,15820,15489,15623,15976,16086,16548,17319,18073,18710,18750,17900,15219,12149,11122,10730,10547,10372,10275,10367,10444,10532,10625,10760,10993,11189,11554,28163,52164,59195,60442,62517,19575,15310,15613,16635,17467,18474,20853,24742,30119,38946
1494,18479,16947,16522,16145,16391,16841,17092,17716,18669,19622,20410,20548,19586,16412,12722,11460,10973,10749,10540,10420,10512,10590,10685,10774,10926,11150,11359,11789,30703,56496,63400,63254,63570,19523,16145,16740,18596,20376,22540,26792,33290,41374,53182
1495,19380,17787,17280,16907,17248,17844,18210,18986,20085,21197,22115,22282,21139,17488,13184,11754,11176,10899,10646,10515,10620,10697,10786,10869,11002,11235,11438,11881,29984,54381,59554,57130,56920,19693,17623,18739,22040,25342,29352,36144,45645,56267,68962
1496,20231,18653,18108,17779,18209,18942,19394,20271,21479,22661,23623,23734,22405,18299,13556,11987,11341,11038,10759,10608,10716,10779,10870,10955,11073,11312,11511,11929,27780,47235,50905,48280,46947,20344,20212,22180,27788,33342,39674,49281,60863,71375,80954
1497,20766,19398,18883,18695,19225,20032,20521,21396,22609,23738,24627,24574,23029,18633,13681,12051,11380,11071,10786,10652,10750,10831,10888,10974,11109,11345,11565,11990,24514,38285,40769,38817,38151,22465,24998,28492,37730,46379,54462,65140,75824,83055,84608
1498,20962,19827,19461,19455,20037,20828,21258,22027,23124,24045,24725,24473,22720,18311,13477,11926,11274,10994,10740,10602,10688,10759,10867,10963,11117,11375,11668,12145,20778,29885,31728,31248,32728,27450,32814,38425,52047,62839,70641,78944,84536,84713,77870
1499,20823,19979,19861,20068,20642,21360,21632,22161,23036,23664,24063,23563,21717,17509,13056,11675,11089,10866,10654,10535,10617,10715,10846,10997,11186,11540,11973,12570,18417,25211,27395,28788,32568,36205,45264,53530,71003,81529,84772,86030,83559,76492,63869
1500,20297,19884,20036,20449,20919,21468,21526,21758,22353,22655,22803,22100,20244,16459,12602,11426,10944,10793,10629,10556,10660,10788,10979,11191,11504,12010,12694,13616,18519,24143,27210,31156,38277,49627,62032,72268,90125,95756,90505,83532,73775,62934,48735
1501,19580,19370,19794,20338,20648,20971,20770,20720,21037,21051,20967,20162,18464,15229,12070,11127,10773,10683,10600,10563,10697,10878,11182,11534,12049,12829,13992,15510,20485,26664,31401,38217,48849,67209,80492,90690,1.0235e+05,99241,84732,71213,57773,46612,35212
1502,18619,18635,19237,19809,19931,20038,19618,19320,19430,19232,19014,18205,16712,14077,11614,10896,10650,10643,10634,10667,10883,11163,11652,12235,13104,14410,16422,18952,25199,33420,40207,49885,63241,85527,95791,1.0273e+05,1.036e+05,90953,70564,54682,42433,33818,26227
1503,17819,17872,18579,19104,19071,18995,18417,17966,17931,17639,17353,16584,15328,13238,11327,10790,10668,10730,10807,10920,11262,11704,12516,13509,14951,17113,20418,24520,33184,44355,53134,64202,77203,99475,1.0322e+05,1.0432e+05,93734,75223,54348,40374,31088,25445,20739
1504,16940,17010,17687,18127,17977,17768,17102,16587,16480,16166,15880,15210,14199,12553,11127,10756,10771,10902,11101,11338,11932,12647,14002,15668,18117,21650,26923,33114,44741,58791,67911,77453,85870,1.0231e+05,97250,93093,75165,56840,39767,29701,23665,20221,17528
1505,16085,16146,16733,17042,16828,16554,15876,15346,15231,14940,14691,14143,13349,12109,11080,10853,11009,11260,11664,12130,13145,14355,16684,19502,23508,29075,36855,45156,58569,73891,80787,84508,85175,92975,81311,73989,55649,40875,29081,22667,19150,17201,15726
1506,15396,15337,15816,16017,15782,15492,14821,14341,14233,13971,13785,13341,12754,11828,11139,11046,11422,11813,12547,13389,15120,17158,20993,25490,31598,39377,49153,58313,70739,83927,85789,81683,74551,74637,61760,54362,39981,29847,22328,18504,16508,15455,14649
1507,14887,14757,15131,15267,15022,14738,14105,13667,13583,13390,13277,12934,12501,11858,11454,11532,12198,12839,14092,15546,18420,21682,27669,34242,42549,51985,62176,69925,78085,86252,82550,71800,60454,56937,45755,39859,29730,23272,18574,16297,15172,14593,14168
1508,14401,14181,14467,14536,14328,14068,13488,13092,13055,12928,12872,12676,12429,12061,12017,12304,13522,14555,16726,19202,23835,28910,37446,45938,55274,64236,71584,75114,76187,77910,69607,56024,44643,40764,32942,29065,22938,19095,16268,14953,14316,14022,13787
1509,13937,13707,13932,13981,13797,13571,13033,12717,12712,12658,12712,12653,12628,12616,13027,13680,15755,17459,21073,25010,31961,39052,49574,58623,66693,72419,74347,72422,66903,63967,54523,42032,33027,30172,25257,22852,19227,16858,15065,14232,13878,13725,13599
1510,13724,13380,13574,13606,13453,13258,12770,12503,12570,12616,12813,12959,13238,13701,14817,16000,19487,22212,27908,33722,43123,51491,61983,68942,72895,73225,69060,62564,53136,48061,39778,30461,24544,23011,20307,18970,16950,15516,14298,13780,13593,13528,13461
1511,13433,13138,13294,13336,13232,13081,12662,12475,12626,12841,13234,13718,14491,15689,17956,20029,25652,29764,37805,45303,55691,63542,70770,73137,71587,66549,57863,49422,39748,35124,29194,23162,19537,19007,17556,16816,15707,14807,13951,13603,13469,13462,13454
1512,13379,12931,13096,13157,13070,12983,12646,12587,12878,13305,14041,15049,16547,18843,22662,25952,34096,39572,49411,57249,66137,71075,72681,69600,63197,54904,44937,37057,29324,25986,22319,18623,16555,16635,15929,15521,14917,14295,13610,13345,13274,13295,13295
1513,13261,12812,12979,13061,13049,13044,12852,12990,13491,14330,15659,17514,20198,24143,30174,34936,45443,51731,61308,67194,71435,71508,66613,59407,50489,41791,33159,27136,21971,20089,18023,15926,14801,15286,15004,14792,14477,13992,13415,13202,13182,13224,13233
1514,13214,12834,13046,13188,13276,13403,13432,13887,14780,16294,18554,21780,26175,32204,40592,46549,57826,63634,70267,72291,70464,65775,56371,47361,38547,31142,24684,20593,17502,16711,15675,14505,13907,14602,14551,14447,14285,13899,13398,13228,13206,13247,13279
1515,13359,12889,13164,13408,13650,14018,14409,15381,16903,19512,23180,28290,34818,42853,52623,58611,67555,71065,72128,69309,61985,54367,43676,35414,28459,23201,18966,16428,14753,14588,14177,13561,13271,14108,14185,14148,14076,13751,13272,13111,13117,13170,13196
1516,13543,13097,13505,13904,14463,15240,16283,18135,20679,24965,30617,37874,46197,54967,63688,67958,71465,71495,66546,59769,49701,41545,32324,26080,21312,17952,15390,13881,13140,13395,13342,13024,12913,13801,13957,13952,13943,13645,13201,13065,13072,13133,13170
1517,14042,13486,14078,14783,15795,17234,19273,22443,26382,32789,40582,49376,58198,65543,70717,71717,68720,65674,56506,48245,38220,31328,24382,20129,17001,14921,13354,12483,12232,12699,12827,12685,12677,13607,13820,13832,13851,13579,13156,13013,13032,13088,13125
1518,14838,14262,15226,16449,18265,20793,24399,29427,35166,43762,52920,61420,68211,71441,71072,68454,60010,54952,44500,36749,28562,23526,18881,16168,14272,13052,12123,11624,11685,12284,12531,12501,12532,13505,13737,13761,13814,13553,13121,13007,13012,13084,13119
1519,16267,15673,17314,19413,22569,26788,32421,39442,46756,56286,64719,70324,72540,70374,64473,59256,48143,42751,33413,27302,21510,18197,15328,13702,12585,11884,11359,11077,11316,12001,12332,12344,12421,13395,13635,13688,13731,13475,13080,12967,12983,13039,13095
1520,18736,17952,20635,24065,29072,35432,43103,51483,59091,67145,72275,72643,69399,62767,53649,47470,36916,32351,25203,20897,17092,14996,13258,12278,11599,11195,10886,10738,11068,11769,12134,12207,12297,13289,13564,13602,13668,13425,13012,12893,12918,12982,13028
1521,22934,21994,26299,31636,38955,47262,55878,63716,69552,73324,73231,68192,60724,51811,42067,36341,27771,24407,19465,16643,14292,13024,11993,11424,11019,10796,10615,10527,10926,11665,12047,12127,12245,13236,13513,13554,13626,13389,12993,12883,12902,12977,13017
1522,29806,28517,34985,42464,51512,60392,67515,72081,74089,71969,66707,58099,48833,40127,31786,27327,21214,18963,15766,13976,12541,11805,11197,10851,10614,10475,10389,10340,10780,11523,11938,12020,12144,13144,13420,13472,13544,13309,12934,12823,12848,12919,12951
1523,39485,37867,46497,55369,64333,71301,74152,73634,71084,63805,55546,46106,37478,30451,24206,21084,16990,15571,13538,12421,11537,11083,10717,10496,10347,10289,10226,10203,10663,11411,11813,11938,12067,13075,13357,13402,13485,13260,12869,12750,12780,12850,12909
1524,52919,50438,60015,68032,74025,76446,73570,67839,61756,51754,43008,34747,28021,23008,18744,16671,14102,13259,12018,11321,10783,10523,10303,10173,10083,10043,10020,10013,10476,11237,11664,11773,11913,12920,13195,13244,13331,13105,12729,12616,12639,12720,12779
1525,66235,63612,71739,76514,77190,74126,66392,57587,50042,40135,32683,26459,21653,18244,15417,14062,12442,11939,11149,10694,10354,10192,10066,9983.6,9916,9901.2,9897.4,9902.8,10382,11130,11570,11688,11829,12843,13129,13187,13260,13036,12668,12562,12587,12656,12708
1526,77388,74006,77781,77177,71944,64340,54185,44834,37860,29907,24502,20288,17158,14967,13140,12298,11289,11019,10524,10216,10004,9901.7,9827.9,9762.9,9729.2,9736,9730.1,9754.7,10239,10995,11421,11543,11675,12704,12989,13042,13124,12907,12532,12426,12451,12536,12585
1527,81375,77560,75574,69880,60713,51375,41588,33674,28287,22605,19051,16316,14328,12920,11744,11206,10584,10440,10118,9903.6,9760.1,9699.3,9660.9,9623,9588.6,9609.5,9614.7,9647.7,10120,10870,11312,11429,11580,12588,12881,12926,13026,12797,12436,12332,12355,12442,12493
1528,77527,73633,66867,58170,48082,39367,31449,25581,21839,18035,15741,13982,12696,11776,10994,10626,10221,10168,9933.2,9776.5,9677.9,9641.6,9621.4,9596,9576.7,9599.2,9618.4,9647.2,10127,10870,11305,11445,11580,12613,12909,12960,13049,12828,12464,12354,12391,12466,12511
1529,65722,62513,53378,44456,35690,29003,23445,19543,17190,14835,13468,12381,11576,10970,10455,10214,9947.1,9959,9793.2,9670.5,9605.4,9586.3,9584.7,9552.2,9544.4,9575.2,9594.4,9626.6,10120,10854,11281,11416,11548,12565,12878,12920,13023,12812,12433,12339,12356,12443,12490
1530,51258,49003,40362,33108,26706,22166,18471,15985,14533,13056,12232,11532,11005,10586,10225,10062,9901,9932.6,9804.8,9704.5,9654.3,9644.7,9649.9,9631.4,9626,9660.2,9689.7,9709,10195,10936,11382,11516,11663,12684,12982,13026,13129,12920,12555,12461,12485,12566,12618
1531,38958,36864,30167,25023,20758,17815,15381,13756,12898,11959,11441,10974,10612,10318,10050,9928.3,9820,9879.7,9774.1,9671.4,9647.4,9647.4,9646.8,9637.9,9639.7,9667.9,9698.4,9739.3,10211,10945,11372,11516,11668,12695,12998,13043,13162,12934,12576,12475,12500,12588,12633
1532,28864,27577,23011,19688,16999,15147,13518,12450,11925,11330,11014,10688,10426,10204,10001,9916.5,9832.4,9909.4,9833.1,9755.8,9725.3,9730.4,9735,9734.2,9729.2,9761.7,9801.2,9831,10317,11042,11490,11629,11773,12796,13093,13142,13244,13040,12692,12583,12614,12693,12749
1533,22400,21422,18530,16447,14752,13567,12393,11652,11321,10914,10713,10469,10271,10098,9947.8,9880.1,9822.4,9906.9,9838.5,9762.9,9745.8,9745.4,9756.6,9751.5,9748.3,9798.5,9817.3,9861.4,10332,11057,11505,11645,11802,12822,13143,13185,13294,13077,12736,12625,12653,12742,12783
1534,18217,17380,15641,14388,13319,12541,11641,11078,10870,10591,10452,10270,10119,9978.3,9855.5,9808.8,9768.3,9852,9795.6,9731.8,9715.1,9710.5,9720.8,9725.4,9722.4,9771.9,9798.3,9845.2,10298,11043,11465,11606,11769,12801,13106,13159,13255,13051,12691,12590,12633,12699,12751
1535,15706,15024,14011,13240,12547,11997,11266,10801,10677,10453,10358,10204,10088,9965.6,9874.5,9837.8,9806.7,9897.3,9847.7,9782.6,9763.6,9771.9,9789.5,9785.9,9780.6,9835.4,9862.9,9901.6,10372,11088,11522,11669,11822,12860,13172,13223,13318,13115,12768,12658,12687,12773,12818
1536,14114,13553,12950,12472,11996,11578,10929,10543,10440,10278,10217,10089,9992.1,9894.3,9813.9,9778.2,9761.7,9856.5,9817.9,9755.5,9733.5,9742.4,9755.4,9750,9755.6,9808.4,9838.8,9886.6,10343,11067,11512,11648,11808,12845,13150,13202,13310,13088,12754,12646,12680,12758,12804
1537,13215,12675,12342,12039,11667,11338,10763,10410,10333,10186,10137,10039,9949.3,9866.1,9801.1,9781.8,9773.9,9868.6,9822.8,9768.5,9754.5,9755.9,9775.1,9779.4,9775.1,9823.4,9852.1,9900.8,10352,11084,11522,11659,11807,12857,13164,13211,13309,13119,12758,12649,12685,12768,12809
1538,12675,12121,11920,11713,11426,11158,10596,10259,10220,10092,10060,9953.8,9888.9,9821.2,9762.9,9738.7,9736.4,9841.3,9796.1,9734.8,9733.8,9737.8,9760.4,9744.9,9747.7,9804.6,9835.6,9884.1,10347,11049,11472,11626,11779,12825,13143,13199,13289,13090,12743,12636,12671,12734,12789
1539,12270,11798,11682,11533,11291,11041,10515,10183,10146,10040,10019,9922.7,9864.8,9804,9769.8,9743.3,9751.4,9851.7,9808.9,9757.6,9732.9,9754.5,9770.6,9758.8,9764,9819.6,9850.6,9903,10360,11067,11506,11656,11804,12857,13144,13220,13314,13108,12766,12659,12696,12776,12814
1540,12017,11541,11480,11377,11164,10937,10409,10106,10074,9964.5,9957.6,9870.6,9818.3,9776.3,9755.8,9720.5,9718.1,9826.1,9790.3,9741,9726.8,9734.9,9756.5,9755.8,9759.7,9795.4,9842,9893.7,10340,11040,11484,11619,11776,12840,13142,13203,13292,13108,12751,12649,12687,12758,12799
1541,11831,11354,11334,11242,11053,10846,10332,10025,9991.4,9901.4,9894.9,9817,9765.4,9745.6,9717.4,9692.2,9697.6,9801.8,9774.1,9730.6,9719.8,9732.1,9746.8,9738.3,9748.2,9772.6,9815.1,9865.6,10328,11028,11445,11604,11748,12807,13118,13162,13267,13059,12730,12612,12654,12723,12767
1542,11732,11265,11264,11184,11015,10801,10299,9988.7,9967.7,9884.3,9869,9794.7,9750.9,9742.3,9740.7,9708.2,9726.5,9837.9,9805.6,9752.7,9725.9,9753.9,9762.3,9762.6,9769.9,9802.2,9851.5,9893.9,10337,11033,11478,11618,11773,12836,13139,13200,13299,13098,12747,12641,12681,12762,12798
1543,11650,11174,11173,11112,10959,10747,10250,9946.6,9933.5,9844.1,9836.6,9756.2,9726,9724.1,9730.9,9712.4,9731.2,9833.2,9802.1,9756.7,9730.8,9751.5,9755.4,9763.8,9768.4,9801,9850.1,9894.8,10332,11019,11455,11610,11753,12833,13127,13191,13284,13085,12735,12620,12659,12726,12784
1544,11555,11091,11113,11051,10888,10694,10191,9897.1,9878.4,9797.3,9796,9723.1,9690.8,9709.6,9731.9,9714.8,9729.9,9848.4,9816.5,9761.7,9735,9759.3,9762,9763.3,9753.4,9793.9,9837.7,9897.3,10315,11014,11445,11590,11736,12802,13105,13149,13263,13058,12711,12613,12642,12720,12763
1545,11510,11020,11045,10987,10839,10648,10144,9849.6,9834.6,9743.5,9757.4,9689.9,9673.4,9689.2,9719.6,9711.4,9719.1,9844.1,9808.5,9771.9,9742.3,9752.4,9771.9,9762.2,9754.2,9799.8,9829.4,9890.2,10315,10992,11429,11564,11729,12805,13121,13164,13252,13048,12693,12593,12632,12704,12751
1546,11423,11014,11038,10978,10839,10641,10148,9852.3,9832.5,9756,9760.8,9693.3,9683.7,9721.7,9763.3,9756.5,9781,9896.3,9864.3,9819.9,9793.3,9806.6,9807.6,9796.5,9798,9842.1,9878.3,9927.9,10361,11026,11475,11609,11756,12839,13128,13186,13272,13087,12751,12641,12668,12747,12804
1547,11417,10944,10969,10936,10781,10586,10087,9812.6,9791.9,9707.7,9724.3,9654.6,9644,9698.2,9756.9,9753.3,9781.8,9894.6,9870.9,9816.8,9794.7,9792.7,9806.4,9794.4,9774,9819.9,9864.1,9915.9,10322,10990,11423,11565,11714,12787,13095,13136,13242,13037,12685,12580,12615,12688,12737
1548,11353,10922,10946,10925,10778,10590,10074,9795.5,9778.3,9705.5,9720.8,9660.2,9653.6,9731,9794.9,9803,9816.2,9943.6,9921.6,9869.3,9844.1,9853.1,9851.5,9835,9820,9858.3,9892.6,9930.8,10340,11000,11430,11576,11733,12812,13122,13160,13250,13057,12704,12601,12635,12721,12772
1549,11340,10874,10909,10878,10735,10545,10031,9748.6,9742.5,9663.6,9681.1,9610.6,9639.7,9724.6,9813.4,9823.7,9850.8,9962,9936.9,9896.2,9860.2,9855.4,9865.9,9831.3,9811.3,9850.5,9878.3,9923.8,10325,10975,11396,11532,11687,12750,13054,13106,13199,13002,12664,12564,12590,12674,12725
1550,11336,10876,10922,10888,10745,10547,10035,9754.8,9748.1,9674,9698.2,9627.2,9660.1,9763.9,9865.7,9883.1,9920.1,10044,10003,9956.1,9916.2,9913,9910.9,9876.7,9861.3,9885.7,9916.8,9956.9,10346,10995,11422,11569,11721,12783,13107,13157,13253,13058,12706,12599,12624,12714,12769
1551,11266,10818,10861,10836,10689,10495,9981.6,9698.3,9694.7,9626.9,9653.7,9594.2,9631.5,9756.3,9897,9912.7,9944.3,10071,10041,9982.3,9960.6,9943.6,9920.5,9875.6,9848.7,9878.2,9905.8,9933.5,10306,10960,11378,11511,11654,12737,13037,13080,13193,12990,12640,12554,12581,12667,12711
1552,11262,10796,10834,10802,10676,10465,9970.1,9680.9,9675.7,9608.8,9633.2,9578.8,9631.6,9787.1,9938.1,9973.7,9999.7,10129,10104,10049,10000,9974.7,9965.3,9906.2,9866,9888.8,9908.8,9947.8,10294,10942,11349,11504,11657,12726,13041,13095,13190,13002,12652,12556,12577,12658,12709
1553,11247,10815,10854,10827,10675,10467,9982.3,9706.5,9699.1,9635.7,9664.9,9607.5,9676.5,9863.8,10045,10082,10128,10265,10232,10161,10121,10077,10058,9975.6,9930.3,9938.9,9968.8,10006,10346,10981,11403,11549,11700,12782,13092,13154,13252,13052,12699,12607,12637,12717,12762
1554,11230,10768,10802,10775,10630,10429,9934.9,9651.4,9655.7,9601.6,9621.5,9573.8,9663.3,9894.2,10114,10154,10204,10333,10308,10251,10191,10128,10092,9999.5,9936.7,9951,9971.3,9988.6,10313,10946,11353,11485,11629,12708,13018,13067,13175,12970,12637,12522,12567,12653,12694
1555,11205,10743,10780,10746,10614,10425,9935.4,9649.1,9648.5,9601.8,9609.9,9569.1,9694.3,9976.3,10225,10292,10353,10486,10462,10403,10329,10251,10189,10083,10004,9994.6,10020,10049,10323,10961,11359,11511,11657,12749,13046,13107,13201,13015,12657,12568,12595,12677,12723
1556,11194,10717,10745,10720,10580,10380,9894.9,9620.2,9622.9,9557.5,9586,9555.6,9694.8,10043,10361,10425,10508,10645,10637,10565,10478,10398,10318,10165,10075,10052,10065,10088,10324,10941,11348,11479,11631,12703,13018,13079,13170,12978,12610,12528,12559,12640,12688
1557,11153,10713,10748,10726,10580,10388,9906.9,9621.7,9629.1,9566.1,9580.9,9581.4,9748,10194,10576,10669,10785,10936,10929,10876,10772,10658,10549,10361,10227,10180,10196,10202,10384,10979,11370,11498,11644,12719,13018,13078,13180,12982,12636,12543,12567,12645,12708
1558,11164,10680,10718,10700,10554,10373,9879.3,9612,9601,9540.7,9572.6,9584,9805.6,10338,10843,10963,11120,11278,11315,11262,11141,10982,10846,10582,10404,10345,10350,10350,10423,11000,11361,11498,11630,12727,13035,13081,13180,12982,12630,12537,12560,12645,12697
1559,11087,10637,10675,10661,10532,10335,9840.5,9571.1,9561,9490.9,9531.1,9574,9875.3,10565,11238,11406,11630,11828,11917,11880,11772,11537,11356,10979,10736,10617,10632,10621,10509,11029,11381,11485,11617,12692,12994,13042,13142,12946,12584,12496,12526,12607,12653
1560,11121,10683,10740,10701,10568,10378,9888.2,9602.7,9599,9529.2,9582.3,9650.9,10053,10976,11883,12119,12458,12713,12895,12888,12754,12463,12212,11682,11323,11142,11151,11113,10680,11177,11479,11567,11675,12762,13056,13104,13208,13014,12671,12574,12601,12671,12737
1561,11096,10632,10681,10644,10504,10305,9817,9556.1,9546.2,9483.1,9532.8,9665.9,10206,11489,12765,13110,13647,13994,14337,14424,14282,13869,13507,12707,12172,11867,11908,11817,10873,11280,11503,11555,11639,12700,12997,13045,13148,12957,12610,12505,12533,12628,12675
1562,11031,10617,10666,10637,10496,10295,9815,9532.1,9541.7,9470.3,9535.3,9740.8,10512,12337,14201,14767,15621,16154,16766,16985,16839,16248,15720,14485,13647,13157,13175,13023,11245,11531,11651,11632,11672,12723,13011,13064,13157,12951,12618,12524,12549,12624,12686
1563,11118,10595,10642,10600,10445,10254,9778.6,9496.2,9494.1,9437.8,9532,9831.8,10919,13517,16246,17125,18480,19284,20301,20721,20570,19693,18912,17052,15765,14980,14965,14637,11699,11805,11761,11673,11684,12719,13007,13050,13142,12946,12605,12493,12520,12602,12666
1564,11032,10573,10620,10578,10441,10239,9758.8,9493.4,9487.7,9443.8,9586.3,10032,11606,15459,19634,21058,23209,24437,26096,26805,26603,25210,23876,20943,18899,17572,17407,16794,12308,12207,11969,11791,11746,12749,13036,13080,13169,12961,12621,12526,12547,12630,12686
1565,11027,10569,10610,10570,10425,10237,9762,9484.1,9487.5,9457,9625.9,10318,12652,18329,24693,26951,30259,32131,34634,35617,35070,32820,30580,26012,22794,20667,20102,18990,12878,12532,12132,11862,11792,12791,13044,13072,13177,12963,12625,12527,12540,12628,12686
1566,10984,10500,10548,10504,10366,10174,9706.4,9431.3,9440.1,9430.1,9670.9,10688,14076,22406,31894,35370,40091,42737,46004,47014,45566,41842,37898,31263,26539,23379,22202,20448,13188,12678,12195,11893,11806,12786,13042,13078,13157,12950,12604,12493,12523,12589,12652
1567,10967,10523,10566,10526,10375,10193,9712.3,9459.1,9472.3,9486.7,9833.5,11308,16121,27987,41620,46589,52692,56013,59564,60013,56852,50938,44673,35733,29451,25194,23327,21050,13265,12714,12240,11950,11871,12859,13091,13121,13199,12993,12650,12541,12555,12643,12701
1568,10966,10494,10539,10491,10352,10169,9692.1,9449.3,9468.3,9515,9995.4,12045,18623,34736,53169,59705,66463,70017,72823,71831,66028,57634,48807,37846,30233,25195,22698,20095,12948,12482,12126,11898,11862,12853,13099,13121,13187,12978,12634,12532,12543,12623,12687
1569,10905,10465,10509,10465,10327,10139,9679.7,9432.6,9469.6,9577.2,10204,12916,21403,42020,64890,72367,78443,81435,82059,78835,69941,59218,48420,36570,28592,23396,20755,18255,12421,12149,11966,11840,11859,12877,13123,13148,13208,12984,12639,12533,12543,12630,12683
1570,10891,10459,10491,10454,10316,10121,9669.4,9430,9474.8,9627,10426,13796,24043,48177,73857,81319,85059,86670,84276,78533,67134,55348,43743,32514,25211,20577,18151,16033,11861,11803,11803,11777,11843,12897,13138,13176,13226,13021,12647,12539,12552,12635,12687
1571,10882,10455,10495,10463,10322,10145,9678,9449.8,9502.8,9712.3,10648,14477,25670,51515,77237,83570,84018,83865,78559,71228,59085,47673,36922,27392,21327,17638,15701,14162,11412,11551,11684,11705,11813,12877,13153,13188,13251,13011,12658,12538,12559,12636,12690
1572,10876,10447,10501,10461,10331,10145,9691.9,9459.2,9529.6,9752.2,10767,14735,26004,50988,74045,78254,75485,73750,66793,59148,47875,38186,29455,22207,17770,15122,13777,12742,11093,11350,11587,11665,11792,12879,13152,13196,13258,13040,12672,12556,12572,12646,12703
1573,10862,10400,10447,10413,10282,10097,9646.7,9406.7,9491.4,9727.3,10698,14457,24745,46612,64808,66996,62386,59920,52897,46127,36953,29591,23155,18059,15039,13297,12414,11774,10832,11163,11448,11550,11702,12791,13085,13128,13205,12974,12603,12497,12505,12586,12644
1574,10857,10408,10454,10414,10290,10108,9650.1,9417,9503.3,9702.1,10593,13863,22528,40256,53469,54011,48888,46313,40224,34875,28101,22932,18540,15205,13225,12137,11606,11217,10742,11094,11398,11530,11670,12768,13079,13123,13210,13003,12625,12520,12529,12597,12640
1575,10845,10398,10449,10419,10283,10115,9655.6,9412.9,9485.8,9645.7,10369,12956,19632,32676,41362,41041,36576,34454,29920,26164,21598,18208,15393,13298,12084,11428,11123,10928,10708,11053,11350,11486,11644,12745,13060,13124,13196,12982,12620,12504,12526,12588,12632
1576,10812,10385,10426,10392,10253,10084,9631.6,9384.6,9440,9552.4,10101,12041,16897,26091,31599,30986,27590,26036,22897,20372,17400,15226,13484,12170,11420,11057,10914,10822,10709,11024,11315,11451,11589,12690,12995,13060,13150,12938,12587,12484,12492,12563,12617
1577,10794,10368,10419,10388,10250,10078,9629,9381,9425.3,9492.1,9911.5,11288,14720,21022,24518,23935,21562,20500,18404,16729,14815,13461,12390,11560,11139,10951,10902,10900,10841,11044,11319,11454,11599,12710,13041,13111,13213,12994,12630,12515,12535,12629,12643
1578,10806,10365,10413,10384,10243,10069,9629.4,9366.5,9407.1,9431.2,9732.7,10684,13035,17293,19514,19041,17463,16820,15465,14390,13208,12384,11746,11294,11080,11037,11090,11164,11072,11124,11299,11439,11577,12691,13009,13069,13169,12966,12609,12493,12512,12591,12629
1579,10761,10336,10385,10348,10219,10044,9593.9,9335.5,9369.9,9365.1,9573.6,10220,11818,14682,16152,15848,14862,14475,13615,12945,12259,11789,11480,11286,11252,11354,11511,11697,11501,11216,11282,11398,11534,12652,12953,13009,13117,12911,12564,12456,12484,12552,12593
1580,10757,10325,10378,10351,10245,10055,9611.3,9378.8,9368.3,9381.6,9493.2,9906.3,11032,12998,14067,13878,13254,13082,12555,12163,11813,11643,11609,11631,11782,12027,12377,12757,12302,11465,11287,11377,11537,12645,12980,13017,13128,12919,12572,12466,12498,12588,12588
1581,10754,10323,10374,10353,10206,10030,9581.6,9335.9,9346.9,9319.1,9444.2,9738.4,10500,11919,12770,12698,12357,12304,12015,11828,11744,11832,12087,12441,12878,13421,14071,14706,13872,11976,11361,11415,11527,12646,12967,13016,13112,12916,12567,12477,12501,12571,12611
1582,10762,10333,10380,10345,10210,10037,9587.6,9348.2,9359.1,9321.7,9412.7,9632.3,10187,11262,12034,12058,11901,11967,11870,11873,12101,12524,13189,13967,14874,15915,17079,18200,16630,12814,11450,11433,11551,12663,12965,13025,13122,12927,12577,12462,12506,12576,12616
1583,10747,10305,10349,10319,10195,10008,9569,9322.2,9338.5,9303.3,9375,9529.8,9952.5,10853,11634,11746,11764,11942,12061,12283,12923,13830,15136,16610,18234,20052,22047,23974,21017,14207,11579,11446,11556,12664,12984,13036,13131,12922,12574,12481,12496,12570,12618
1584,10697,10295,10350,10341,10178,10011,9582.6,9344,9338.7,9304.7,9371.6,9464.4,9798.9,10634,11518,11781,12024,12376,12768,13362,14692,16460,18859,21593,24430,27444,30529,33713,28201,16354,11768,11484,11559,12644,12963,13014,13101,12902,12529,12484,12554,12576,12625
1585,10744,10298,10351,10346,10222,10027,9577.1,9325.7,9336.6,9296.7,9355,9450,9741.2,10563,11745,12200,12682,13239,14023,15138,17515,20494,24499,28975,33383,37951,42528,46562,37583,18964,11983,11549,11595,12684,12983,13042,13129,12932,12579,12468,12506,12580,12625
1586,10688,10284,10336,10305,10191,10009,9566.7,9319,9325.8,9289.9,9335.1,9407,9685.3,10611,12250,13007,13858,14733,16085,17939,21729,26540,32478,39056,45268,51196,56530,60765,46688,21419,12190,11590,11607,12682,12980,13032,13112,12920,12567,12460,12503,12582,12615
1587,10661,10247,10303,10279,10151,9993.8,9545.6,9297.5,9300.1,9257.1,9317.1,9367.6,9655,10776,13070,14245,15534,16821,18853,21667,27279,34032,41953,50439,57599,63776,68225,72113,52343,22651,12263,11598,11594,12658,12952,12991,13080,12876,12527,12434,12463,12544,12577
1588,10724,10272,10348,10325,10183,10017,9584.5,9330.7,9338.4,9283.4,9346.9,9397.7,9708.4,11114,14219,15911,17687,19460,22175,25775,32989,41464,50315,59501,66348,71488,74222,75913,53132,22472,12274,11647,11678,12723,13034,13083,13166,12954,12592,12486,12524,12608,12647
1589,10673,10259,10321,10312,10186,10004,9562.2,9320.7,9334.7,9286.8,9338.4,9390.7,9731.6,11453,15483,17714,19795,21935,24957,29074,36916,45692,54147,62540,67788,70793,71051,70216,47520,20655,12131,11631,11680,12682,12983,13016,13108,12899,12563,12448,12483,12553,12594
1590,10678,10256,10320,10307,10180,10015,9576,9338.1,9334.1,9286.9,9345.8,9395.2,9784.8,11802,16590,19220,21395,23667,26625,30631,38174,46165,52647,58667,61611,62428,60198,58016,38367,17986,11964,11643,11736,12684,12961,13001,13100,12899,12538,12432,12475,12553,12594
1591,10651,10227,10305,10287,10157,9993.3,9551.4,9316.6,9333.1,9289,9346,9383.5,9806.3,11971,17132,19875,21755,23783,26160,29416,35267,41589,45471,49175,49953,49043,45900,43356,28920,15588,11833,11689,11833,12667,12948,13002,13079,12880,12531,12419,12457,12532,12572
1592,10682,10251,10323,10312,10198,10021,9585.8,9347,9358.1,9323,9384.8,9419.3,9827.7,12029,17057,19564,20907,22549,24126,26332,30518,34430,36390,38030,37488,35974,33472,31200,21898,13935,11850,11842,12021,12688,12939,12985,13076,12874,12537,12432,12461,12530,12586
1593,10673,10247,10323,10314,10194,10030,9594.3,9368.4,9379.6,9335.9,9389.5,9443.6,9815.5,11812,16162,18158,18921,20050,20829,22086,24533,26751,27519,28037,27433,26259,24239,22750,17175,12921,11964,12049,12264,12707,12934,12987,13077,12880,12516,12414,12448,12527,12581
1594,10639,10195,10271,10269,10152,10004,9564,9326.9,9349.4,9313.5,9374.3,9401.3,9738.7,11414,14827,16237,16507,17183,17437,18039,19282,20438,20561,20735,20175,19349,18107,17231,14311,12394,12099,12236,12435,12662,12866,12913,13002,12803,12447,12357,12386,12456,12505
1595,10684,10255,10329,10335,10215,10062,9617.3,9397.4,9419.4,9393.1,9462.4,9482.5,9743.7,11045,13503,14421,14444,14824,14816,15057,15677,16299,16251,16237,15842,15364,14674,14166,12821,12292,12362,12469,12629,12714,12910,12972,13056,12872,12516,12407,12441,12515,12562
1596,10669,10223,10304,10308,10188,10040,9604.6,9372.9,9417.3,9386.8,9458.7,9475.2,9675.4,10608,12281,12808,12732,12956,12872,12927,13235,13540,13537,13528,13330,13068,12694,12433,11989,12141,12392,12457,12553,12659,12871,12923,13014,12819,12469,12369,12393,12473,12535
1597,10666,10217,10304,10309,10201,10049,9624.5,9398,9430.6,9411.2,9479.1,9491.9,9630,10271,11342,11637,11540,11688,11591,11602,11750,11926,11941,11956,11847,11740,11547,11433,11480,11984,12290,12323,12360,12616,12859,12909,13007,12800,12454,12354,12384,12466,12509
1598,10660,10227,10304,10306,10197,10059,9623.5,9397.7,9430.3,9425.1,9504.9,9505.9,9601.8,10026,10696,10845,10774,10897,10812,10785,10897,11014,11049,11084,11037,11020,10930,10892,11135,11721,12055,12054,12107,12598,12871,12911,13016,12822,12471,12371,12407,12481,12512
1599,10715,10252,10325,10321,10227,10076,9644.9,9422.9,9467.7,9457.2,9517.6,9533.7,9590.5,9850.2,10263,10354,10303,10404,10344,10327,10388,10500,10547,10595,10601,10615,10591,10585,10894,11469,11790,11806,11857,12576,12851,12915,13009,12819,12453,12360,12386,12466,12519
1600,10712,10274,10346,10337,10237,10090,9667.6,9441.7,9476.2,9468.3,9532,9547.7,9560.1,9724.1,9979,10027,9993.8,10103,10065,10041,10108,10197,10259,10312,10343,10379,10382,10409,10718,11218,11554,11616,11683,12574,12882,12944,13023,12834,12470,12372,12406,12489,12539
1601,10729,10263,10329,10319,10215,10063,9641.7,9406.4,9429.9,9438.8,9504.1,9497.5,9503.4,9608.1,9745.7,9782.2,9759.4,9875.6,9845.8,9819.8,9882.9,9960.9,10039,10103,10149,10197,10224,10267,10534,10993,11326,11428,11516,12536,12829,12875,12976,12778,12428,12325,12354,12441,12491
1602,10772,10350,10408,10397,10301,10166,9776.5,9576,9548.5,9519.3,9565.2,9553.5,9549.3,9580.9,9682.8,9706.1,9715.7,9800.9,9814.7,9778.2,9849.9,9918.3,9956.7,10027,10117,10171,10205,10267,10518,10964,11264,11394,11560,12648,12935,13002,13057,12832,12486,12425,12455,12539,12602
1603,10812,10352,10401,10354,10235,10094,9651.3,9420.9,9447.5,9427.6,9474.4,9472.6,9448.5,9476.9,9552.1,9567,9585.2,9702,9691.5,9674.9,9725.4,9812.3,9899.6,9964.3,10018,10078,10126,10183,10435,10851,11196,11337,11470,12567,12879,12923,13014,12822,12476,12365,12390,12479,12543
1604,10823,10338,10367,10328,10202,10043,9610.7,9368.3,9382.4,9365.5,9403.9,9390.6,9371.3,9383.6,9455.7,9473.4,9482.2,9612.1,9603,9580.8,9631.2,9731.5,9822.2,9892.7,9950.3,10013,10068,10126,10373,10777,11121,11257,11389,12499,12812,12870,12958,12760,12420,12312,12344,12420,12486
1605,10826,10352,10382,10316,10190,10032,9585.5,9341.5,9360.7,9319.4,9361.8,9341,9320.2,9333.4,9393.2,9424.2,9441.6,9567.4,9562.5,9551.3,9600.2,9697.5,9791.1,9875.1,9921,9990.5,10057,10116,10359,10765,11106,11256,11401,12522,12838,12894,12986,12787,12435,12323,12376,12442,12502
1606,10858,10396,10411,10333,10202,10039,9585.9,9336.2,9355,9312.8,9348.8,9329.9,9294.4,9321.5,9392.8,9409.4,9441.1,9564.5,9561.3,9550.1,9603.7,9703.4,9795.9,9870.1,9922.5,10009,10067,10130,10368,10773,11114,11253,11391,12519,12833,12888,12976,12767,12435,12341,12378,12457,12519
1607,10886,10389,10386,10313,10169,10006,9564.5,9303.9,9317.7,9273.8,9312.7,9279.5,9260.7,9272.1,9345.2,9366,9398.1,9533.8,9519.5,9516.5,9578.4,9667.7,9790.5,9853.2,9917.9,10005,10067,10126,10361,10750,11089,11235,11384,12516,12824,12883,12971,12781,12436,12326,12365,12440,12494
1608,10821,10356,10354,10266,10132,9952.1,9495.1,9247.1,9262.1,9213.4,9246.4,9215.7,9193.7,9217.8,9291.4,9310.1,9351.3,9480.5,9483.2,9478.9,9537.5,9637.9,9746.6,9839.4,9902.7,9983.5,10054,10132,10348,10723,11071,11205,11360,12497,12797,12861,12945,12732,12388,12295,12337,12412,12474
1609,10827,10356,10359,10268,10123,9964.7,9510.7,9240.1,9264.8,9217.2,9243.8,9219.1,9185,9228.2,9295.3,9311.5,9353,9488.1,9491.7,9488.9,9562.4,9657.6,9772.9,9858.6,9924.7,10025,10091,10166,10379,10744,11078,11218,11366,12506,12809,12863,12944,12748,12412,12314,12342,12438,12487
1610,10820,10360,10358,10274,10124,9957.3,9494.6,9241.8,9254.1,9206,9232.2,9199.7,9178.8,9214.4,9291.6,9318.4,9366.9,9503.1,9503.8,9497,9583.5,9687,9805.3,9896.1,9970.4,10066,10151,10232,10429,10772,11089,11235,11383,12527,12842,12886,12981,12777,12436,12338,12370,12456,12500
1611,10748,10311,10308,10228,10078,9909.6,9457.6,9204,9218.9,9162.2,9198.4,9158.6,9146.1,9189.5,9262.8,9299.2,9339.5,9474,9483.1,9476.8,9570.4,9670.2,9796.8,9895.5,9992.5,10102,10196,10281,10463,10757,11068,11191,11338,12474,12788,12837,12922,12727,12386,12294,12334,12422,12455
1612,10721,10285,10274,10199,10043,9877.3,9432.3,9187.5,9197,9138.6,9172.6,9135.2,9123.5,9156.8,9247.1,9275.6,9319.5,9458,9472.4,9475.4,9583.7,9691.7,9824.9,9939.5,10048,10174,10269,10395,10531,10773,11053,11190,11341,12471,12792,12837,12927,12728,12393,12296,12326,12414,12455
1613,10756,10284,10291,10209,10061,9887.2,9454.6,9201.6,9212.7,9157.3,9186.4,9164.5,9146.2,9193,9280.2,9304.1,9369.2,9487.9,9530.1,9535.4,9631.4,9764.5,9920.6,10050,10178,10323,10467,10613,10731,10867,11092,11224,11373,12512,12837,12882,12969,12778,12434,12341,12375,12450,12505
1614,10717,10255,10252,10178,10028,9862.7,9419.7,9185.4,9187.1,9139.7,9165.3,9135.6,9126.4,9170.5,9262,9301.8,9353.9,9493.8,9524.2,9538.2,9665.8,9799,9997.7,10160,10331,10517,10726,10941,11000,10932,11063,11182,11321,12461,12765,12813,12900,12703,12369,12279,12317,12397,12436
1615,10663,10225,10230,10163,10018,9851.8,9414.6,9175.1,9180.4,9137.4,9169.1,9128.2,9129.7,9170.4,9279.1,9323.8,9393,9534.9,9563.2,9597.9,9744,9923,10156,10373,10620,10901,11228,11572,11533,11123,11100,11206,11353,12497,12809,12856,12951,12752,12411,12321,12356,12418,12468
1616,10649,10200,10190,10124,9985.6,9814.6,9390.3,9144.7,9145.9,9108.6,9135.6,9109.4,9096.3,9148,9266.1,9315.1,9395.6,9546.1,9605,9649.7,9821.7,10060,10376,10706,11072,11534,12052,12629,12467,11430,11105,11186,11318,12458,12770,12814,12913,12717,12373,12277,12307,12393,12431
1617,10640,10208,10206,10142,10007,9836.9,9413.4,9173,9181.2,9134.5,9167.1,9131.6,9123.4,9176.6,9332.5,9385.5,9481.7,9638.8,9717.7,9800.7,10063,10376,10852,11393,11990,12737,13681,14697,14338,12070,11196,11221,11343,12483,12782,12835,12925,12730,12391,12307,12351,12420,12448
1618,10601,10172,10179,10122,9987.2,9826.1,9394.6,9158.6,9161.8,9121.9,9154.5,9128.9,9112,9190.9,9357.5,9444.5,9558,9719.7,9853,10002,10388,10872,11629,12522,13578,14892,16535,18359,17570,13152,11305,11251,11350,12492,12807,12862,12944,12743,12409,12320,12347,12423,12467
1619,10541,10129,10137,10082,9952.3,9785.4,9366.5,9125.4,9133.9,9093.6,9125.8,9099.1,9096.8,9171.4,9408,9507,9667.5,9886.7,10069,10334,10946,11794,13046,14612,16521,18861,21740,24899,23013,14933,11442,11259,11336,12464,12774,12817,12908,12709,12378,12290,12324,12388,12423
1620,10615,10151,10165,10109,9991.2,9826.4,9406.1,9153.7,9174.1,9122.5,9158.8,9129.8,9144.3,9258.4,9549.4,9701.3,9928.3,10196,10517,10945,11950,13299,15400,18057,21195,24950,29610,34519,30978,17433,11713,11332,11385,12517,12822,12870,12954,12764,12428,12324,12367,12438,12466
1621,10555,10108,10128,10079,9947.4,9791.7,9377.7,9125.2,9135.7,9097.4,9134.2,9113.8,9109.3,9283.9,9686.4,9920.1,10263,10655,11216,11993,13740,16068,19689,24294,29532,35576,42343,49146,41567,20518,11933,11355,11376,12510,12804,12849,12925,12740,12404,12310,12339,12409,12441
1622,10547,10093,10118,10064,9940.9,9801.1,9369.4,9141.8,9151.4,9096.4,9139.2,9122.2,9148.1,9375.6,10003,10349,10907,11489,12425,13741,16668,20552,26438,33462,41097,49161,57905,65077,51708,22857,12125,11410,11402,12526,12811,12863,12934,12736,12409,12310,12338,12414,12454
1623,10515,10070,10096,10049,9931,9768.5,9353,9115.3,9123.1,9074.9,9114.6,9094.8,9143,9495.3,10436,11008,11863,12753,14279,16436,21052,27111,35504,45301,55198,64473,72125,78342,57791,24113,12217,11423,11422,12537,12836,12874,12964,12766,12421,12317,12359,12421,12451
1624,10516,10069,10093,10061,9944.5,9785.2,9372.6,9126.9,9132.7,9100.6,9134,9117.1,9187.6,9723.8,11171,12073,13433,14753,17110,20372,27123,35474,46030,57884,68070,75891,80819,83132,57089,23350,12137,11441,11437,12565,12857,12901,12993,12783,12447,12341,12362,12437,12467
1625,10495,10061,10081,10050,9927.9,9777.6,9360.8,9116.8,9135.3,9094,9132,9111.5,9220.4,10013,12220,13648,15610,17476,20706,25071,33822,43966,55208,66425,74142,78057,78959,76965,50121,20718,11942,11405,11426,12549,12840,12880,12984,12767,12422,12331,12364,12433,12461
1626,10455,10029,10048,10013,9894.2,9756.1,9330.8,9101.5,9110.1,9069.2,9101.4,9103.7,9257.6,10409,13607,15673,18232,20683,24575,29728,39032,49776,59536,68418,72653,73287,69242,64590,39832,17799,11660,11333,11389,12528,12824,12867,12956,12749,12416,12304,12342,12410,12433
1627,10501,10071,10090,10056,9946.5,9798.6,9381.4,9141.3,9143.4,9102.4,9146.9,9143.3,9365,10933,15167,17852,20724,23407,27408,32371,41261,50195,56645,61969,62661,59684,53953,48579,29798,15285,11491,11320,11414,12547,12846,12894,12981,12780,12448,12337,12361,12431,12474
1628,10484,10024,10056,10019,9906.4,9763,9336.3,9106.9,9121.4,9070.3,9120.9,9133.6,9429.3,11400,16668,19783,22526,25149,28426,32465,39417,45601,48389,50259,48263,44295,38785,34190,22014,13360,11294,11248,11344,12486,12795,12840,12934,12731,12386,12298,12323,12386,12420
1629,10465,10016,10044,10015,9898.6,9762.6,9331.8,9108.7,9118.6,9076.5,9117,9131.5,9497.7,11755,17493,20644,22784,24926,26960,29639,33670,37339,37698,37568,34915,31707,27496,24357,16998,12181,11175,11212,11330,12480,12782,12834,12931,12735,12387,12289,12313,12370,12421
1630,10434,10013,10039,10011,9894.2,9750.2,9332,9102.6,9111.7,9067.7,9109.4,9140.6,9544.8,11890,17470,20327,21498,22959,23734,24967,27140,28907,28039,27210,25145,22675,19985,18096,13913,11490,11104,11200,11335,12490,12797,12848,12940,12742,12395,12301,12318,12377,12431
1631,10450,10020,10036,10011,9902.8,9759.6,9339.7,9103.1,9122.9,9068.6,9115.5,9142.9,9552.5,11815,16722,18859,19212,19974,20034,20404,21179,21574,20660,19896,18476,17067,15520,14460,12265,11118,11050,11171,11298,12452,12749,12796,12893,12703,12368,12268,12289,12364,12406
1632,10423,10010,10041,10005,9903.2,9746.8,9327.1,9097.1,9107.1,9065.7,9105,9143.8,9503.8,11459,15333,16753,16572,16958,16588,16563,16723,16853,16139,15629,14778,13946,13090,12504,11369,10905,11054,11173,11308,12465,12776,12833,12922,12744,12387,12296,12306,12375,12413
1633,10405,9960.9,9990.8,9953.8,9850.8,9703.8,9283,9064.9,9079.1,9030.2,9070.7,9089,9408.3,10914,13699,14559,14188,14335,13897,13739,13752,13789,13369,13057,12590,12145,11677,11355,10811,10743,10982,11124,11265,12412,12725,12774,12868,12679,12332,12234,12256,12315,12360
1634,10454,9995.5,10030,9993.5,9884,9740.5,9319.3,9090.9,9106.5,9060.3,9099.8,9126.6,9371.5,10495,12333,12808,12422,12488,12147,11977,11935,11939,11734,11589,11341,11143,10895,10750,10557,10714,11001,11133,11275,12424,12750,12796,12882,12687,12348,12252,12264,12343,12381
1635,10407,9988.9,10029,9984.8,9880.1,9724.2,9318.9,9084.7,9099,9054.7,9098.6,9109.8,9291.2,10084,11279,11537,11246,11308,11067,10935,10907,10938,10849,10800,10678,10589,10471,10407,10396,10688,11018,11157,11297,12454,12772,12832,12924,12729,12385,12288,12299,12364,12402
1636,10395,9964.7,9993.3,9963.4,9855,9699.4,9296.5,9067.1,9072.3,9032.5,9074.1,9076.6,9212,9730.3,10493,10612,10425,10488,10341,10252,10255,10311,10294,10289,10237,10223,10178,10145,10259,10621,10968,11112,11244,12406,12714,12760,12851,12659,12327,12213,12241,12303,12335
1637,10392,9953.5,9982.5,9955.7,9846.6,9691.2,9277.9,9049.6,9064.3,9024.7,9062.5,9062.6,9151.3,9498.1,9984.6,10055,9940.9,10033,9928.3,9870.2,9904.1,9961.5,9991.2,10019,10010,10021,10010,10025,10189,10615,10987,11118,11262,12425,12752,12813,12900,12699,12347,12246,12255,12327,12360
1638,10409,9964.3,9992.1,9963.7,9858.4,9702.1,9296.5,9063.9,9077.4,9039,9088.3,9087.6,9129.9,9374.4,9682.2,9730.4,9676.3,9777.8,9704.2,9670.2,9695.6,9767.7,9835.2,9859.3,9880.5,9912.7,9924.7,9954.3,10175,10605,10987,11137,11279,12448,12759,12802,12894,12697,12353,12245,12266,12332,12363
1639,10401,9951.6,9998,9954.1,9855.5,9714.8,9304,9077.7,9092.3,9051.1,9103.7,9090.3,9143.9,9292.8,9499.9,9518.7,9493.2,9594.6,9560.7,9541.7,9562.9,9647.6,9711.6,9775.5,9796,9858.6,9869.9,9898.9,10161,10639,11000,11141,11286,12450,12759,12793,12894,12715,12351,12269,12273,12333,12363
1640,10340,9932.1,9958.3,9928,9816.6,9677.2,9268.3,9050.2,9059.2,9023.9,9058.9,9055.8,9077,9179.8,9337.6,9358.1,9361.8,9474.4,9453.4,9429.4,9468.6,9550.9,9617.1,9666.1,9703.5,9750,9784.6,9832.6,10096,10596,10977,11127,11278,12447,12763,12815,12918,12716,12349,12241,12256,12326,12355
1641,10386,9933.3,9957.6,9942.2,9823.2,9678.8,9275.6,9052.9,9060.9,9016.4,9067.7,9056.4,9062.3,9149.3,9249.4,9269.7,9281.6,9400.6,9389.6,9374.3,9420.1,9485.7,9557.1,9614.5,9641.3,9706.3,9746,9790.9,10077,10589,10982,11117,11264,12422,12742,12792,12877,12668,12319,12217,12237,12301,12342
1642,10377,9944.7,9977.2,9953.4,9842.8,9685.4,9291,9062.5,9071.7,9031.9,9078.6,9073.5,9076.3,9131.2,9213,9233,9259.7,9364.7,9366.9,9340.9,9386.5,9463.8,9526.2,9593.8,9619.2,9693.1,9725.1,9781.1,10095,10603,11008,11148,11297,12458,12763,12812,12898,12702,12340,12227,12251,12315,12341
1643,10353,9917.4,9959.4,9924.6,9814.2,9667.7,9267.2,9057,9064.3,9024.2,9075.7,9053.4,9042.3,9095.2,9156.4,9177.9,9193.8,9308.6,9312,9289.2,9328,9415.4,9482,9539.3,9574.5,9654.8,9685.8,9739.8,10048,10593,10986,11139,11282,12455,12765,12807,12900,12694,12336,12228,12232,12311,12339
1644,10336,9915.5,9939.6,9908.2,9800.6,9653,9260.2,9050.2,9053.4,9018.5,9050.4,9036.3,9031.2,9068.8,9114.4,9139.7,9164.3,9288.1,9276.3,9255,9307.3,9373.6,9448.8,9501.1,9537.6,9617.6,9651.2,9703.4,10036,10582,10981,11129,11269,12443,12761,12811,12891,12687,12313,12210,12234,12286,12333
1645,10357,9931.4,9964.1,9934.6,9813.2,9673.5,9285,9066.1,9069.8,9033,9077.3,9058.4,9055.7,9077.1,9117.3,9133.1,9166.6,9290.5,9278.2,9265.1,9308.8,9372.5,9437.7,9501.5,9541.4,9603.1,9657.6,9709.4,10056,10608,11010,11152,11303,12476,12795,12833,12925,12710,12348,12237,12249,12314,12360
1646,10342,9906.1,9945.5,9900.3,9794.5,9659.9,9258.2,9047.3,9055,9014.6,9063.9,9046.9,9027.1,9049.6,9081.7,9101.3,9123.8,9254,9244.4,9224.6,9267.8,9327,9401.7,9460.9,9495.5,9578,9612,9682.3,10016,10579,10988,11136,11286,12452,12770,12810,12896,12683,12317,12209,12217,12286,12327
1647,10291,9886,9927,9888.8,9770.5,9631.4,9252.3,9033.4,9044,8997.5,9046.8,9020.6,9010.7,9020.6,9051.4,9073.7,9096.4,9225,9214.3,9205,9236.9,9307.7,9367.5,9428.9,9462.6,9541.2,9589.7,9641.1,10010,10573,10985,11144,11298,12469,12788,12825,12907,12682,12322,12202,12228,12288,12321
1648,10364,9911.8,9947.5,9901.1,9799.8,9661.4,9271.8,9048.9,9066.3,9013.8,9058.1,9043.8,9041.4,9040.6,9065.1,9076.3,9105.1,9235.3,9218.8,9205.4,9247.3,9313.3,9373.7,9425.7,9473.9,9543.9,9594,9653.9,10019,10589,10998,11143,11308,12480,12801,12844,12932,12698,12332,12210,12236,12304,12329
1649,10336,9884.6,9922.1,9892.6,9779.6,9644.1,9247.1,9039.1,9060.7,9019.8,9053.6,9029.2,9018.1,9026.9,9036.3,9057,9086,9206.2,9197.5,9189.1,9227.4,9286.8,9352.3,9408,9449,9521.9,9570.9,9624.7,9995.3,10567,10994,11150,11296,12482,12797,12838,12918,12688,12328,12213,12221,12292,12331
1650,10316,9883,9922.7,9879.2,9775.1,9636.4,9243.2,9035.2,9052.1,9008.1,9042.7,9035.7,9018.2,9011.9,9032.9,9045.8,9073.7,9198.4,9188.2,9178.3,9209.9,9277.8,9338.2,9391.3,9429.8,9501,9557.8,9613.3,9980.8,10570,10985,11146,11295,12496,12804,12835,12908,12690,12324,12206,12223,12287,12326
1651,10288,9870.3,9904.4,9873.1,9761.8,9626.2,9237.5,9018,9036.9,8989.5,9036,9019.6,9004.7,8995.2,9009.9,9017.1,9055.1,9180.3,9172.8,9156.8,9191.5,9258.6,9313,9367.3,9406.2,9481.7,9531.4,9587.8,9964.6,10557,10978,11137,11293,12488,12801,12832,12912,12687,12334,12210,12225,12291,12332
1652,10310,9892.1,9933.3,9905.6,9790.6,9660.7,9264.6,9051,9065.7,9027.1,9072,9052.9,9036.5,9025.3,9036.7,9043.4,9082.9,9204.3,9195.1,9174.8,9218.5,9275.5,9344.6,9395.7,9428.9,9507.5,9543.5,9617.7,9999.9,10590,11012,11173,11326,12524,12837,12865,12949,12725,12353,12249,12264,12327,12364
1653,10283,9866.6,9903.3,9871.5,9765.3,9634.3,9228.2,9027.9,9044.7,9001.1,9047.2,9024.6,9006.6,8998.3,9009.4,9018.8,9049.6,9165.4,9168.5,9133.8,9187.9,9235.2,9310.6,9361.7,9390.9,9467.1,9513.6,9569.7,9955.8,10551,10976,11140,11294,12479,12789,12814,12889,12670,12319,12198,12223,12292,12309
1654,10262,9847.8,9885.9,9856.4,9738.5,9608.1,9218.4,9009.6,9021.9,8987.6,9023.2,9007.8,8996,8977.7,8987.2,8994.6,9035.7,9153.4,9150.7,9126.1,9158.9,9220.5,9285.9,9332.2,9370.8,9435.8,9497.1,9556.1,9941.3,10537,10972,11123,11278,12473,12794,12818,12895,12679,12316,12205,12219,12284,12318
1655,10301,9875.3,9921.6,9885.9,9785.9,9649.1,9254.8,9044.3,9060.9,9027.3,9063.4,9037.7,9030.1,9019.4,9019.9,9031.7,9078.5,9185.9,9176.6,9158.5,9192.1,9256.8,9316.2,9365.4,9402.6,9471.9,9520.6,9583.1,9979.6,10570,10999,11158,11322,12501,12805,12851,12913,12693,12341,12232,12252,12316,12346
1656,10273,9844.5,9885.9,9856.1,9740.7,9610.2,9210.6,9023.9,9024.4,8991.1,9046,9019,9003.1,8982.7,8992.6,8988.6,9032.9,9145.1,9150.8,9123.4,9158.6,9216.7,9272,9323.6,9357,9429.2,9484.3,9544.5,9935.7,10526,10957,11118,11265,12445,12742,12784,12843,12637,12280,12175,12189,12254,12294
1657,10282,9852.9,9900,9861.9,9751.4,9629.3,9237.2,9029.8,9043.1,9007,9055.9,9030.6,9014,9002.4,8996.9,9004.9,9045.9,9160.2,9161.7,9134.9,9174.3,9224.8,9281.6,9333.6,9369.8,9433.5,9486.7,9558.5,9939.6,10540,10973,11143,11285,12463,12773,12816,12880,12660,12305,12190,12203,12281,12316
1658,10244,9819.1,9861,9823.8,9716,9586,9195.4,8993.3,9011.9,8978.9,9033,9001.9,8990.2,8979.4,8964.2,8977.4,9011.6,9118.7,9115.8,9098.2,9131,9184.3,9245.8,9296.3,9322.8,9384.9,9450.6,9509.5,9907.2,10500,10938,11085,11255,12423,12724,12759,12821,12622,12268,12151,12177,12243,12272
1659,10290,9861.2,9898.2,9863,9752.1,9617,9241.8,9024.8,9050.7,9012.3,9075.4,9054.5,9035.1,9015.8,9007.6,9012.7,9038.5,9159.5,9156.6,9139.6,9163,9222.5,9276.4,9327.5,9352.1,9432.1,9480.4,9545.2,9928.3,10538,10976,11119,11276,12448,12745,12782,12843,12637,12281,12175,12188,12257,12296
1660,10248,9848.8,9881.5,9849.4,9736.8,9612.1,9229.9,9027.5,9043.2,9012.1,9067.1,9047.8,9032.1,9008.5,9001.5,8999.4,9037.3,9153.7,9150.5,9124.4,9160.2,9210.5,9264.5,9311.2,9347.4,9410,9467.6,9530.2,9925.5,10534,10974,11130,11276,12456,12757,12798,12863,12649,12288,12186,12204,12275,12327
1661,10211,9781.3,9822.9,9792.6,9682.8,9553.1,9166.6,8970.1,9001.9,8971.4,9031.8,9008.2,9000.2,8965.5,8941.9,8953.7,8983.4,9103.4,9104.1,9082.8,9104.6,9143.3,9218.1,9249.5,9287.7,9357.8,9409,9471.1,9861.1,10472,10904,11049,11198,12362,12657,12687,12761,12557,12205,12111,12123,12196,12224
1662,10290,9856.1,9908.6,9860.7,9748.4,9618.3,9241.7,9044.8,9066.4,9048.1,9110.8,9083,9074.4,9048.1,9020.9,9017.9,9059.3,9174,9165.6,9145.5,9166.8,9224,9272.1,9307.3,9349.3,9419.6,9468,9529.9,9923,10531,10965,11123,11261,12445,12745,12776,12850,12645,12290,12182,12207,12274,12312
1663,10240,9822.6,9855.5,9823,9713.5,9593.4,9216,9008.5,9043.9,9017.3,9081.1,9068.8,9059.7,9024.3,8996.7,8990.2,9027.8,9154.7,9146.5,9116.2,9143.4,9193.9,9241,9287.7,9325.8,9389.1,9437.5,9496.7,9891.9,10506,10934,11081,11235,12400,12696,12736,12803,12605,12243,12143,12168,12240,12280
1664,10273,9825.5,9857.6,9826.2,9714.5,9585.5,9215.6,9022.5,9041.2,9031.6,9103,9086.5,9078.6,9050.9,9005.6,9008.3,9041.4,9165.6,9158.2,9132.5,9146.3,9191.6,9248.1,9283.7,9325.6,9382.2,9425.7,9487.4,9897.4,10502,10931,11077,11219,12379,12670,12709,12782,12578,12228,12135,12146,12220,12248
1665,10181,9829.3,9853.3,9834.5,9722.8,9591.5,9220.7,9022,9050.2,9038.6,9117.8,9111.7,9107.7,9070.4,9028.6,9019.9,9053.5,9177.9,9169.4,9147.1,9169.7,9211.5,9258.6,9287.5,9333.7,9395.5,9434,9497.2,9903.1,10532,10969,11115,11260,12448,12740,12780,12849,12652,12298,12189,12220,12287,12321
1666,10270,9806.1,9846.6,9821.7,9706.2,9582,9212.3,9023.4,9055.3,9032.8,9121.5,9121.4,9113.7,9076.8,9014.4,9022.6,9056.8,9165.4,9165.3,9136.8,9143.5,9191.7,9240.1,9278.2,9316.1,9364.8,9409.1,9471.7,9872.3,10485,10917,11060,11196,12352,12647,12682,12763,12557,12210,12105,12130,12208,12236
1667,10224,9821.5,9853,9822.4,9723.2,9590.8,9219.5,9030.8,9058.3,9048.3,9129.5,9149.9,9147.8,9116.8,9043.7,9037.5,9071,9192.4,9179.4,9163.8,9171.6,9214.2,9259.7,9288.4,9330.5,9379.7,9422.6,9485.1,9880.7,10514,10928,11080,11220,12389,12674,12718,12795,12592,12244,12141,12158,12232,12260
1668,10198,9782.1,9820.1,9795.9,9686.1,9556.6,9187.7,8999.5,9031.3,9020.5,9112.4,9129.1,9124.7,9086.6,9023.8,9002,9044.7,9166.6,9158,9121.5,9140.7,9177.1,9227.3,9256.1,9293.9,9344.7,9394.2,9444,9851.6,10470,10897,11039,11178,12359,12659,12687,12766,12563,12220,12118,12138,12211,12240
1669,10262,9830.5,9857.8,9841,9724.6,9600.4,9239.4,9054.4,9082.2,9071.8,9157.7,9183.2,9188.2,9143.4,9068.3,9059.5,9100,9217.3,9203.4,9186.7,9187.8,9223.5,9276,9302.5,9325.5,9389,9433.9,9498,9888,10504,10930,11068,11200,12371,12666,12711,12780,12586,12241,12140,12172,12237,12258
1670,10224,9800.8,9826.9,9806.6,9705.7,9576.5,9204.2,9025.2,9050.4,9050.7,9142.6,9159,9176.7,9131.7,9064.3,9055.9,9085.3,9207.1,9182.6,9158.2,9175.2,9213.2,9270.5,9292.5,9322.5,9359.1,9423.5,9465.1,9876.5,10496,10912,11067,11202,12364,12672,12704,12781,12590,12241,12138,12162,12227,12272
1671,10210,9799.8,9833.1,9807.8,9695.7,9579.5,9213.3,9021.4,9061.5,9057.4,9149.1,9160.1,9170.8,9127.4,9053.7,9035,9078.8,9195,9182.5,9150.7,9165.3,9197.9,9254,9283.8,9306,9358.2,9415.2,9463.1,9851.1,10483,10907,11031,11178,12354,12646,12701,12770,12560,12223,12122,12144,12215,12241
1672,10204,9808.4,9857.4,9811.5,9682.4,9561.7,9220.3,9003.9,9055.7,9050.3,9133.6,9170.2,9173.1,9134.5,9080.7,9066.8,9071.9,9196.9,9177,9142.6,9161.9,9196,9248.6,9268.7,9304.2,9354.3,9408.5,9458.1,9856.6,10467,10904,11048,11183,12358,12657,12700,12790,12581,12236,12135,12163,12231,12255
1673,10261,9808.1,9846,9811.5,9710.3,9580.2,9217.3,9030.8,9064,9055.9,9150.5,9164.3,9170.7,9125,9058.4,9042,9086,9196.6,9183.4,9156.4,9179.3,9214.2,9249.4,9283,9314.3,9362.9,9411.4,9458.2,9852.8,10465,10891,11027,11165,12333,12643,12683,12758,12554,12207,12109,12133,12201,12232
1674,10219,9795.3,9833.5,9811.3,9701,9573,9217.1,9029,9066.6,9061.3,9139.3,9153.6,9149,9115.1,9064.9,9050.2,9084,9190.6,9187,9159.3,9182.2,9215.9,9256.7,9288.5,9309.2,9364.1,9409.5,9463.6,9850.1,10467,10897,11031,11176,12354,12650,12705,12784,12577,12234,12138,12160,12233,12254
1675,10163,9767.2,9793.4,9765.2,9662.8,9542.8,9191.7,8990.1,9033.7,9030.3,9107.1,9114.5,9118.6,9073.7,9027.4,9015.3,9063.1,9173.6,9165.4,9133.9,9147.7,9175.7,9228.5,9249.2,9280.2,9335.5,9372.9,9426.6,9808.5,10433,10864,11008,11154,12323,12624,12671,12760,12556,12204,12107,12129,12199,12229
1676,10234,9809.8,9841.3,9801.9,9719.1,9580.7,9216.7,9031.6,9062,9060.6,9134.7,9144.3,9142.2,9108.1,9067.9,9069,9100.1,9220.1,9200.4,9166.1,9187.4,9225.3,9267.1,9288.8,9312.4,9361.7,9406.5,9446,9838.6,10457,10878,11031,11168,12338,12653,12684,12771,12576,12235,12127,12149,12231,12256
1677,10201,9800.9,9849.6,9806.4,9712.2,9578.9,9218.4,9031.6,9067.2,9049,9129.8,9120.2,9124.8,9107.6,9072.8,9070.4,9112.8,9216.7,9206.4,9173.9,9198.1,9223.5,9264.3,9292.4,9309.9,9368,9388.2,9438.5,9837.8,10458,10894,11032,11187,12369,12659,12716,12781,12594,12253,12148,12174,12247,12262
1678,10191,9769.6,9807.4,9768.2,9659.7,9554,9181.3,8992.1,9022.3,9015.5,9081.2,9078.7,9087.5,9075.1,9041.2,9045.5,9081.1,9191.5,9174.6,9151.6,9162.1,9196.4,9230,9252,9257.2,9305.9,9346.6,9391.1,9790,10403,10851,10965,11114,12290,12592,12639,12714,12526,12187,12089,12104,12173,12203
1679,10192,9783.1,9816.9,9786.4,9680.2,9568.7,9211.1,9002.4,9045.9,9035.2,9095.4,9092.3,9106.1,9080.7,9067.9,9068.8,9102.7,9220.8,9200.1,9180.9,9179.1,9209.7,9253.6,9260,9278.2,9321.3,9367.2,9403.6,9802.7,10429,10871,11022,11158,12345,12655,12701,12785,12583,12239,12142,12163,12236,12261
1680,10196,9776.2,9817.6,9764.8,9666.5,9543.1,9178.7,8998.5,9017.1,9008.8,9075.8,9072.4,9080,9056.6,9050.1,9054.3,9096.1,9204.6,9198.9,9160.6,9160.4,9202.4,9217.7,9248,9260,9300.4,9331.8,9383.9,9781.4,10399,10837,10976,11132,12294,12616,12646,12755,12543,12204,12097,12119,12195,12216
1681,10206,9789.9,9829.6,9801.4,9689.1,9573.6,9203.9,9014.9,9045.8,9031.3,9091.6,9093,9094,9090.4,9083.3,9088.4,9121.1,9223.6,9215.5,9186.2,9188.4,9208.9,9252.9,9259.4,9270.2,9302.7,9341.7,9393.5,9795.8,10414,10844,10989,11136,12315,12613,12656,12743,12542,12210,12105,12121,12187,12213
1682,10165,9758,9809.8,9772.2,9660.2,9542.2,9188.6,8990.8,9023.9,9000.3,9062,9060,9074.9,9076.8,9070.3,9067.9,9106,9211.3,9207.5,9171.8,9162.9,9190.7,9220.4,9241.7,9245.1,9285.5,9327.3,9378.9,9770.8,10411,10848,11005,11149,12333,12645,12689,12771,12574,12232,12129,12158,12220,12246
1683,10196,9777.8,9813.9,9785.6,9680.8,9563.1,9202.5,9008.8,9034.3,9015.4,9064.8,9081.5,9077.9,9087.8,9087.4,9092.5,9134.3,9236.6,9231.9,9176.7,9177.2,9203.7,9228.6,9237.8,9253.5,9299.7,9332.1,9384.7,9783.3,10406,10852,10992,11147,12311,12616,12665,12740,12550,12207,12119,12132,12191,12230
1684,10197,9770.4,9813.5,9790.1,9674,9558.9,9195.7,9007.3,9032,9015.2,9069,9073.6,9084.2,9093.2,9098.8,9093.6,9130.5,9236.2,9226.6,9188,9179.6,9200.2,9228.9,9238.2,9251.4,9290,9321.7,9381.9,9777.9,10407,10850,10993,11144,12324,12624,12683,12753,12573,12232,12112,12142,12222,12239
1685,10184,9740.5,9782.9,9762.4,9649.6,9531.3,9175.7,8982.5,9005.6,8987.3,9041.3,9038.7,9059.8,9065.4,9070.7,9081.7,9096,9204.8,9207,9160.1,9149.8,9176.8,9206.1,9213.8,9220.6,9253.7,9306.4,9354.8,9740.9,10384,10820,10967,11107,12292,12597,12642,12720,12536,12178,12080,12103,12162,12190
1686,10135,9727.1,9771.6,9745.4,9647.6,9523.9,9173.7,8975.9,9010.8,8980.8,9034.6,9029.9,9049.2,9068.1,9078.5,9088.6,9117.7,9222.9,9210.9,9168.7,9157.8,9172.6,9199.4,9207.6,9217.1,9263.4,9290.1,9361.3,9750.5,10375,10823,10981,11135,12308,12608,12660,12733,12548,12202,12104,12114,12189,12215
1687,10175,9750.7,9799,9768.4,9665.5,9556.9,9183.8,8995.7,9026.9,8992.5,9054.4,9056,9070.1,9087.3,9094.7,9103.4,9130.8,9235.1,9233.6,9188.1,9178.6,9202.9,9220.2,9218.3,9242.8,9290.4,9334.2,9374.7,9769.2,10405,10844,11001,11137,12316,12629,12675,12762,12570,12225,12112,12133,12207,12233
1688,10137,9727,9767.8,9743.8,9636.8,9525.9,9159.3,8973.2,8991.1,8980,9023.1,9028.4,9041.7,9058.5,9082.6,9098.1,9119.5,9230.4,9223.3,9180,9164.9,9184.7,9205.8,9197.6,9215.2,9252.9,9302.8,9357.1,9740.3,10379,10813,10968,11113,12293,12596,12630,12726,12537,12183,12084,12114,12180,12196
1689,10080,9718.7,9754,9735.8,9640.1,9525.1,9162.5,8968.3,8995.3,8970.5,9011.7,9015.7,9035.1,9066.5,9089.7,9097.9,9129.4,9239.6,9231.5,9181.1,9171.8,9192.3,9211.7,9211.4,9225,9264.5,9315.7,9361.1,9752.8,10387,10836,10982,11127,12321,12631,12668,12757,12547,12216,12117,12135,12194,12228
1690,10148,9707.1,9759.8,9727.4,9634.5,9517.4,9158.1,8961.6,8981.6,8949.2,9009.1,8995.3,9018.6,9054.1,9086.2,9096,9124.2,9230.2,9223.7,9177.9,9164.7,9174.1,9202.3,9198.5,9211.5,9254.8,9301.7,9347.1,9740.1,10377,10813,10963,11106,12287,12595,12642,12729,12530,12187,12093,12107,12175,12209
1691,10131,9706.7,9735.6,9715.9,9629.8,9509.6,9154.3,8951,8968.7,8936.7,8988.5,8984.9,9012,9056.2,9090.7,9105.7,9139.5,9241.4,9225.4,9189.8,9169.8,9183.6,9211.8,9205.6,9209.5,9243.6,9300.3,9355.4,9742,10366,10807,10947,11098,12277,12588,12624,12710,12511,12167,12073,12090,12166,12184
1692,10125,9699.4,9743.6,9717.7,9635.6,9502.7,9145.3,8942.6,8969.7,8947.9,8988.6,8980.3,9006,9057.3,9104.6,9115.2,9149.6,9261.5,9242.1,9190.4,9185.9,9189.3,9206.9,9207.6,9221.9,9258.1,9300,9348.8,9731.1,10376,10799,10957,11096,12280,12598,12617,12719,12516,12166,12072,12111,12175,12202
1693,10083,9686.2,9739.8,9706.2,9607.4,9485.2,9128.9,8925.2,8950.9,8915.9,8966.3,8963,8996.2,9053.7,9101.6,9116.1,9153.6,9262.9,9249.5,9198.2,9191.3,9184.5,9218.3,9204.4,9221.3,9255.1,9302.5,9341.1,9732.5,10375,10805,10954,11112,12302,12624,12662,12743,12546,12206,12104,12114,12182,12213
1694,10106,9701.9,9743.1,9718.5,9620.6,9494.6,9134.2,8935.1,8942.5,8914.6,8972.9,8971.9,9001.9,9067.2,9119.6,9148.1,9182.5,9289,9282.8,9227.6,9222.6,9227.2,9247.5,9233.3,9225.6,9266.1,9309.8,9365.9,9753.3,10373,10817,10966,11117,12285,12601,12636,12721,12526,12192,12087,12113,12170,12191
1695,10081,9673.7,9722.7,9694.3,9594.6,9469.3,9111.3,8917.9,8929.5,8893.2,8947.7,8950.4,8988.7,9064.3,9122.7,9141.5,9187.5,9297.3,9277.5,9238.8,9219.8,9214.9,9235.2,9227.5,9226.5,9258.6,9308.1,9352.5,9725.5,10365,10802,10963,11104,12279,12592,12636,12714,12521,12176,12071,12098,12155,12175
1696,10053,9652.8,9698,9668.6,9576.8,9443.6,9086,8899.1,8914.9,8875.6,8924.9,8929.8,8968.6,9057,9137.1,9147.6,9189.8,9307.5,9287.9,9245.4,9224.9,9217.9,9227.2,9225.2,9225.8,9255.4,9301.4,9354.8,9728.9,10353,10792,10947,11091,12285,12601,12642,12708,12524,12171,12061,12086,12151,12175
1697,10106,9680.3,9718.7,9689.5,9603.5,9472.4,9116.3,8915,8921,8891.8,8951.3,8947.2,9007.2,9103.8,9183.5,9202.8,9249.8,9365.5,9348.4,9290.1,9283.1,9266.6,9282.9,9257,9257.6,9291.9,9337.8,9377.9,9755.6,10379,10806,10955,11104,12283,12595,12643,12709,12526,12172,12070,12097,12159,12180
1698,10085,9652.1,9700.6,9663.4,9574.1,9462.2,9089.6,8887.5,8900.6,8870.8,8924.4,8935.1,8984.5,9095.6,9191.3,9211.1,9257.4,9374.7,9357,9316.3,9292.4,9276.4,9282,9252.3,9251.9,9282.3,9331.2,9378,9747.1,10359,10787,10934,11084,12247,12553,12605,12670,12482,12146,12035,12061,12119,12144
1699,10072,9666.3,9716.3,9685.4,9586.5,9454.4,9088,8896.1,8923,8892.8,8940.1,8940.8,8997.7,9137.2,9248.3,9271.6,9315.1,9433.8,9420.9,9369.2,9343.8,9327.6,9330,9312,9287.7,9334.8,9375,9433.8,9787.1,10388,10811,10958,11098,12257,12592,12625,12699,12508,12168,12086,12094,12136,12169
1700,10046,9634.2,9684.7,9673.7,9564.1,9441.8,9073.6,8876.2,8900.3,8852.5,8912.9,8923.6,8984,9128.9,9258.4,9280.2,9333.5,9453.5,9437.9,9380.1,9345.6,9342.9,9338.1,9310.1,9301.1,9338.1,9390.6,9448,9800.8,10365,10784,10934,11075,12259,12566,12616,12684,12487,12146,12045,12063,12123,12154
1701,10082,9662.3,9707.9,9680.9,9585.5,9457.5,9101.5,8897.3,8900.6,8880.2,8941.9,8940.6,9020.1,9176.6,9320,9349.2,9405.1,9520.4,9510.4,9455.1,9427,9404,9408.2,9361.1,9371.5,9421.9,9483.8,9553.4,9884.9,10418,10796,10943,11091,12259,12573,12622,12697,12496,12158,12053,12068,12141,12160
1702,10035,9643.7,9685.6,9667,9573.5,9445.1,9082.3,8879.5,8891.6,8855.5,8914.5,8920,9006.5,9195.8,9367.2,9399.4,9459.4,9565,9563.5,9505.9,9479.2,9464.4,9459.2,9441.2,9451.2,9523.9,9610.3,9718.2,10022,10457,10813,10945,11091,12267,12589,12625,12700,12494,12162,12063,12082,12134,12161
1703,10041,9610.9,9662.8,9638.5,9541.6,9414.2,9046.6,8844.9,8863.2,8832.9,8881.4,8900.9,8997.7,9206,9394.9,9430.9,9508.9,9629.2,9617.6,9563.1,9538.3,9530.3,9547.7,9533.8,9571.5,9673.8,9806.5,9947.7,10191,10493,10778,10896,11042,12217,12521,12567,12641,12445,12105,12004,12021,12079,12107
1704,10043,9643.5,9700.9,9683.3,9571.9,9457.3,9101.3,8894.4,8896.7,8862.3,8919.2,8948.1,9046.4,9294,9509.5,9568.9,9641.1,9770.6,9766.7,9729,9711.9,9714.9,9756.8,9782.4,9843.6,9992.2,10179,10374,10522,10644,10845,10977,11114,12299,12615,12652,12730,12538,12188,12083,12101,12163,12190
1705,10039,9606.7,9662.4,9635.6,9540.4,9415.2,9051.1,8845.2,8863.3,8826.4,8894,8917.9,9039.9,9321.4,9574.8,9643.9,9739.9,9862.1,9879.5,9846.4,9849.4,9892.1,9979.2,10046,10165,10357,10573,10778,10786,10668,10802,10911,11048,12225,12531,12573,12656,12447,12113,12015,12027,12084,12112
1706,10022,9604.3,9641.9,9622.4,9527.9,9406.8,9030.3,8838.3,8848.7,8818.6,8882.5,8922.6,9062.8,9391.5,9709.7,9784.6,9887.2,10035,10079,10075,10107,10188,10336,10438,10602,10810,11064,11233,11018,10718,10793,10918,11043,12213,12522,12558,12638,12436,12100,11994,12016,12080,12106
1707,9969,9616.9,9655.9,9643.6,9537.3,9416.4,9054,8846.6,8860.1,8834.7,8894.7,8944.4,9111.4,9505.3,9878.1,9985.4,10130,10291,10361,10377,10465,10583,10779,10922,11066,11256,11425,11549,11112,10767,10860,10971,11103,12289,12601,12649,12724,12533,12180,12072,12091,12149,12179
1708,10034,9606.2,9630.5,9622.3,9528.3,9399.2,9043.4,8834.4,8852.8,8826.2,8882,8947.5,9151.3,9629.4,10096,10240,10411,10600,10709,10778,10892,11033,11212,11328,11391,11497,11580,11569,11006,10704,10816,10912,11050,12214,12529,12554,12641,12443,12103,11993,12021,12081,12094
1709,10008,9590.9,9638.8,9614.9,9515.1,9390.6,9032.7,8833.1,8839.4,8822.7,8889.1,8958.7,9218.9,9807.3,10412,10590,10827,11055,11199,11294,11424,11551,11685,11646,11587,11555,11501,11399,10771,10654,10829,10937,11060,12235,12548,12581,12669,12464,12125,12004,12036,12102,12118
1710,9950.6,9573.7,9618.5,9596.3,9501.1,9382.3,9007.1,8815.2,8832.6,8805.5,8886.7,8963.4,9292.4,10033,10797,11053,11359,11608,11816,11939,12052,12095,12088,11882,11673,11489,11398,11253,10551,10627,10854,10951,11066,12246,12551,12581,12663,12466,12110,12014,12035,12090,12117
1711,10021,9596.3,9639.8,9625.2,9521.5,9400.9,9044.9,8838.8,8862.2,8838.9,8906.6,9021.3,9441.9,10390,11384,11695,12104,12421,12693,12835,12898,12785,12645,12212,11825,11566,11469,11316,10488,10683,10913,10977,11086,12238,12546,12583,12660,12469,12126,12016,12044,12097,12119
1712,10014,9594,9631.1,9617.9,9518.8,9396.3,9036.6,8833.2,8857.7,8840.3,8917,9076.7,9611.2,10863,12186,12609,13185,13579,13983,14168,14185,13930,13656,12914,12355,11982,11930,11779,10546,10806,10992,11028,11107,12257,12562,12601,12668,12476,12129,12012,12048,12102,12122
1713,9987.3,9568.4,9611.8,9586.8,9488.2,9374.2,9007.7,8815.4,8831.7,8810.8,8904.5,9112.3,9830.9,11525,13351,13943,14791,15341,15991,16291,16299,15832,15403,14264,13444,12937,12924,12741,10776,10985,11075,11062,11110,12227,12524,12551,12637,12436,12084,11991,11998,12065,12079
1714,9987.4,9587.1,9627,9620.5,9511.3,9387.6,9033,8832.7,8849.3,8838.3,8944,9241.9,10234,12614,15190,16068,17400,18187,19242,19758,19792,19059,18389,16636,15384,14622,14616,14312,11232,11328,11276,11180,11185,12306,12571,12619,12691,12482,12149,12034,12052,12114,12133
1715,9986.2,9575.3,9617.2,9605.9,9506,9382.5,9013.1,8832,8846.5,8834.7,8966.2,9394.1,10789,14208,18000,19352,21427,22654,24349,25156,25196,24031,22923,20203,18260,17004,16859,16243,11728,11646,11435,11238,11201,12290,12564,12591,12666,12462,12115,12013,12042,12085,12113
1716,9976.5,9575.1,9623.2,9608.8,9494.7,9380.8,9011.7,8825.9,8845,8846.5,9017.9,9631.9,11637,16595,22253,24348,27507,29350,31896,33056,32899,30946,28956,24787,21782,19773,19236,18125,12179,11917,11572,11314,11258,12342,12589,12620,12696,12487,12158,12036,12059,12122,12136
1717,9925.1,9543.6,9587.9,9575.3,9483.2,9357.1,9002.3,8801.3,8823.8,8842.2,9067.1,9956.1,12865,20132,28596,31810,36422,39037,42432,43698,42779,39473,35897,29703,25189,22163,20968,19280,12371,12012,11617,11345,11267,12361,12608,12618,12686,12478,12140,12029,12044,12102,12129
1718,9997.2,9574.8,9624.2,9602.1,9505.8,9381.8,9023.4,8824.2,8869.8,8892.2,9207,10458,14563,24863,36955,41545,47548,50866,54667,55482,52985,47646,41903,33534,27532,23511,21619,19378,12326,11973,11621,11375,11314,12408,12650,12662,12733,12518,12175,12060,12077,12131,12154
1719,9994.6,9562.3,9600.7,9584.7,9489.5,9373.2,9012.3,8817.6,8866.5,8924.5,9349.2,11109,16768,30896,47357,53437,60161,63723,66769,66170,61102,53280,44996,34799,27747,23032,20662,18194,11933,11691,11493,11323,11310,12412,12658,12664,12721,12506,12155,12053,12059,12105,12123
1720,9934.1,9529.5,9572.7,9553.2,9457.6,9350.2,8989.6,8797.4,8854.7,8963,9516.4,11866,19259,37523,58256,65308,71453,74544,75486,72571,64408,54435,44200,33251,25851,21085,18569,16255,11402,11355,11335,11265,11290,12422,12660,12662,12723,12506,12139,12025,12041,12099,12102
1721,9936.9,9556.6,9609.1,9592.5,9501.4,9380.3,9037.2,8848.8,8912.8,9061.1,9775.4,12752,21812,43683,67344,74493,78492,80140,78109,72770,62054,50858,39872,29450,22659,18443,16185,14316,10930,11106,11255,11262,11333,12498,12753,12765,12812,12586,12232,12101,12120,12163,12180
1722,9970.9,9545.8,9578.1,9567.8,9477.3,9360.1,9007.2,8831.5,8915.2,9102.2,9949.2,13381,23470,47062,70962,76964,77605,77466,72416,65392,53852,43078,33034,24344,18894,15621,13893,12570,10481,10824,11085,11145,11248,12419,12690,12704,12734,12504,12149,12021,12046,12092,12109
1723,9951.8,9546.6,9585.3,9569.2,9484.4,9369.9,9024.1,8850.5,8932.4,9149.3,10073,13708,24057,47296,68840,72974,70386,68714,61874,54430,43651,34510,26310,19741,15760,13429,12249,11363,10206,10660,10997,11093,11232,12424,12687,12710,12755,12518,12155,12032,12036,12096,12108
1724,9889.7,9535.9,9578,9564.9,9472.9,9365,9009,8833.2,8930.7,9165.2,10094,13624,23218,43808,60979,62912,58219,55698,48724,42117,33407,26530,20590,16044,13380,11861,11095,10562,9997.4,10550,10943,11083,11221,12431,12724,12739,12794,12562,12167,12057,12073,12126,12134
1725,9997.5,9543.9,9591.9,9570.1,9484.4,9365.5,9025.8,8850,8937.8,9153.2,10000,13112,21279,38040,50463,50856,45657,43053,37014,31805,25389,20552,16517,13521,11791,10840,10378,10066,9870.3,10456,10876,11003,11153,12331,12631,12655,12707,12479,12112,11986,11996,12046,12070
1726,9935.5,9541.3,9591.7,9579,9488.3,9377.1,9024.4,8841.2,8920.6,9110.1,9827.4,12372,18799,31369,39582,39138,34548,32373,27819,24105,19715,16496,13859,11932,10826,10232,9955.8,9776.5,9813.8,10424,10855,10999,11152,12357,12654,12687,12754,12516,12148,12030,12040,12082,12100
1727,9889.1,9505.1,9551.5,9535.7,9445.5,9331.1,8980.8,8811.6,8865.4,8999.3,9569.7,11478,16201,25094,30242,29504,25987,24400,21234,18732,15846,13774,12096,10858,10169,9794.5,9644.2,9557.7,9714.7,10341,10794,10938,11082,12283,12586,12618,12684,12472,12100,11986,12001,12044,12052
1728,9956.1,9528.8,9578.9,9560.2,9472.7,9362,9009.4,8827.3,8880.7,8971.8,9399.6,10777,14117,20195,23370,22677,20206,19136,17016,15366,13493,12151,11068,10276,9826.9,9605.1,9520.6,9478.3,9730.3,10365,10812,10948,11090,12281,12580,12614,12684,12470,12111,12004,12003,12054,12074
1729,9904.8,9536.4,9597.7,9565.9,9483,9373.3,9019.1,8832.2,8875,8924.8,9239.9,10212,12513,16596,18582,18036,16389,15707,14316,13224,12007,11141,10441,9907.7,9616,9474.9,9440.8,9421.3,9724.2,10368,10824,10975,11117,12310,12611,12649,12734,12522,12154,12040,12047,12093,12113
1730,9910.3,9480.8,9536.4,9527.1,9432.6,9314.2,8972.2,8785.3,8818.8,8833.5,9069.6,9722.7,11270,13975,15243,14863,13800,13395,12491,11785,10993,10428,9964.7,9618,9421.2,9341.7,9330.1,9323,9662.9,10293,10752,10888,11016,12193,12514,12537,12636,12418,12064,11954,11971,12009,12029
1731,9866.2,9492.8,9548,9534.9,9453,9335.2,8987,8791.8,8822.2,8820.9,9002.4,9451.9,10508,12362,13207,12958,12274,12051,11457,10961,10426,10044,9734.6,9484,9351.6,9303.1,9303.1,9327.3,9669,10318,10777,10915,11052,12250,12555,12587,12674,12467,12119,12017,12014,12073,12084
1732,9933.4,9504.9,9550.5,9540.5,9445.9,9343.5,8995,8803.5,8824,8832.5,8964.8,9270.9,10021,11323,11933,11766,11322,11198,10787,10439,10056,9787.4,9576.6,9395.1,9296.3,9273.1,9272.5,9300.5,9660,10317,10752,10888,11034,12213,12534,12566,12647,12445,12096,11989,11998,12045,12065
1733,9917.1,9492.6,9543.6,9530.9,9443.5,9329.5,8979.5,8797.2,8818.7,8801,8917.3,9135.2,9671,10581,11041,10925,10650,10604,10317,10060,9778.7,9601,9442,9312.6,9235.7,9230.1,9240.2,9271.1,9641.1,10289,10731,10856,11015,12179,12487,12533,12608,12407,12065,11958,11975,12024,12038
1734,9877.5,9476.8,9531.1,9513.2,9434.7,9320,8971.3,8785.7,8805.4,8784.6,8894.2,9042.8,9435.1,10122,10474,10401,10217,10220,10006,9813,9607.9,9468.9,9369.9,9259,9206.3,9207,9220.7,9261.6,9627.4,10286,10725,10870,11023,12212,12508,12554,12628,12433,12091,11979,11996,12033,12054
1735,9915.2,9513.2,9564,9549.8,9454.8,9348.9,8989.6,8806.7,8831,8810.9,8910,9012.7,9314.9,9843.7,10114,10081,9954.5,9980.1,9821.9,9668.2,9508.5,9402.7,9328,9248.2,9203.1,9212.9,9220.1,9254.4,9644.3,10292,10729,10882,11021,12202,12510,12561,12644,12429,12094,11981,12011,12048,12070
1736,9893.6,9503.1,9563,9550.9,9463.3,9357.1,8991.1,8815.3,8834.7,8816.4,8898.1,8988.2,9224.3,9626.4,9859.2,9816.7,9740.2,9800.8,9682.7,9549.5,9426.5,9348,9291.4,9224.7,9179.8,9198.3,9217.1,9257.8,9644.1,10286,10739,10889,11032,12210,12517,12562,12627,12444,12095,11997,12021,12057,12083
1737,9897,9462.6,9517.6,9504.3,9425.2,9310.5,8968.5,8788.9,8800.5,8775.7,8862.6,8930.9,9114.3,9448.7,9632.4,9609.5,9551.3,9625.8,9526.9,9415.2,9320,9250.2,9206.8,9154.9,9116.2,9145.5,9157.5,9199.5,9590.3,10241,10677,10821,10974,12138,12447,12485,12560,12369,12027,11920,11944,11988,12013
1738,9836.1,9487,9543,9531.6,9448.7,9331,8975.6,8795.3,8815.1,8797.2,8866.3,8928,9083.4,9355.8,9507.1,9489.4,9463.9,9545.1,9456.2,9360,9275.8,9231,9196,9149.7,9122.5,9148.8,9171.6,9208.6,9610.3,10266,10726,10877,11019,12218,12511,12564,12632,12438,12093,11986,12019,12060,12078
1739,9914,9482.4,9555.1,9543.2,9450.1,9342.4,8987.4,8801.1,8827.5,8795.8,8884.2,8936.7,9054.6,9277.3,9420,9399.3,9383.8,9472.7,9415.5,9325.7,9246.8,9203.7,9173.3,9130.3,9108.2,9135.9,9162.6,9208.1,9612.8,10251,10711,10858,11003,12183,12490,12531,12606,12404,12063,11959,11978,12034,12053
1740,9911,9481.4,9536.7,9524.3,9445.8,9329.5,8968.8,8793.4,8816.7,8794.2,8872.6,8912.9,9024.5,9193.6,9314.3,9318.8,9305.1,9389.7,9337.6,9251.2,9187.4,9154.7,9133.5,9088.4,9078.8,9108,9129.7,9189.7,9588.7,10250,10689,10827,10968,12153,12461,12502,12584,12378,12030,11936,11951,12010,12028
1741,9842.5,9460.8,9524.6,9516.7,9431.6,9320.3,8965.3,8779.2,8804.7,8788.1,8867.6,8910.2,8993.9,9151.2,9246.7,9236.9,9242.9,9337.9,9283.4,9204.5,9142.4,9113.4,9107,9068.3,9056,9098,9131.8,9179.4,9584.8,10246,10693,10841,10988,12180,12490,12540,12606,12407,12054,11956,11971,12032,12053
1742,9906.8,9486.4,9539.6,9530,9447.7,9327.1,8982.9,8796.5,8831.7,8810.7,8884.4,8922,8998.5,9128.3,9199.9,9201,9206.3,9299.8,9250.8,9171.3,9122.5,9098,9092.9,9059.6,9059.5,9097.3,9128.4,9183.2,9593.3,10235,10694,10835,10971,12150,12454,12504,12576,12365,12035,11925,11948,12004,12018
1743,9863,9481,9545.4,9540.4,9452.6,9335.6,8993.7,8817.6,8841.5,8827.9,8891.7,8923.4,8991.4,9100.1,9171.6,9168.1,9179,9265.5,9225.2,9152.6,9107.2,9088.1,9087.2,9071.6,9060.7,9106.5,9149.4,9189.6,9605.9,10261,10719,10852,11004,12187,12504,12538,12622,12418,12068,11969,11979,12037,12054
1744,9879.3,9461.1,9514.5,9517.1,9424,9316.3,8978.2,8792.5,8815.9,8803.1,8875.5,8903.6,8965.7,9061.6,9107.3,9103.3,9109.8,9205.8,9155.2,9093,9042.3,9037,9047.2,9025.8,9036.9,9080.7,9108.1,9164.5,9566.7,10236,10670,10813,10964,12143,12456,12499,12565,12373,12020,11921,11940,11994,12011
1745,9845.5,9466.9,9517,9506.2,9413.9,9327.5,8982.7,8803.8,8824.3,8812.7,8875.9,8915.1,8962.6,9041.1,9074.5,9069.8,9078.7,9170.8,9119.8,9065.4,9030.6,9015.4,9029.7,9021.6,9028.6,9071,9107.2,9158.3,9572.6,10223,10687,10817,10970,12144,12456,12504,12572,12375,12029,11921,11949,12004,12021
1746,9880.4,9477.4,9530.5,9522.5,9439,9330,8990.1,8818.1,8840.9,8822.9,8897.4,8927.1,8955.3,9032.2,9049.1,9052.7,9061.4,9153.9,9112.4,9048.1,9013.7,9017.9,9035.1,9021.7,9035.4,9082.1,9113.9,9156.8,9579.8,10244,10698,10843,10989,12172,12482,12515,12593,12395,12042,11943,11960,12025,12040
1747,9881.7,9450.2,9504.9,9497.1,9415,9313.2,8973.3,8801.5,8830.8,8810.9,8881.2,8893.2,8929.4,8976.4,8995.3,8992.5,8996.2,9091.5,9056.1,9000.8,8972.9,8979.1,8992.3,8988.4,9001,9046.1,9093.4,9133.8,9548.6,10210,10649,10800,10924,12104,12416,12453,12536,12335,11989,11886,11908,11958,11975
1748,9831,9469.4,9520,9522.3,9429.9,9331.3,8996.6,8822.1,8846.1,8827.5,8889.2,8899.6,8936.5,8972.9,8985.4,8975.3,8985.1,9079.8,9050.6,9004.9,8981.1,8977.4,8996.2,9009.2,9016.9,9066.1,9102.7,9159.6,9578.7,10223,10697,10834,10981,12160,12468,12504,12586,12388,12044,11935,11953,12008,12015
1749,9880.3,9464.6,9526.5,9513.1,9434.7,9331.2,9000.7,8814.5,8839.9,8819,8882.8,8894.4,8911.2,8947.1,8954.5,8933.8,8964,9058,9021.7,8975.1,8953.1,8958.5,8980.8,8991.7,9005.9,9040.7,9090.8,9132.7,9554.1,10214,10671,10817,10957,12143,12450,12482,12555,12364,12019,11914,11929,11988,12002
1750,9924.3,9457.5,9515.6,9501.2,9434.9,9331.4,8995.7,8828.6,8845.9,8820.5,8874.2,8874.5,8897.8,8919.1,8922.3,8904.6,8914,9023.3,8995.7,8953.4,8946.1,8943.4,8969.7,8973.9,8981.3,9039.4,9083.2,9136.5,9550.3,10205,10654,10784,10931,12108,12413,12449,12525,12325,11988,11881,11893,11948,11962
1751,9876.7,9473.2,9522.4,9523.4,9446.2,9347.8,9004.4,8821.9,8850.6,8817.9,8880.9,8874,8895,8906.2,8897.7,8897.3,8916.6,9012.8,8986.2,8948.2,8944.2,8942.7,8962.8,8984.1,8995.8,9039,9090.6,9149.3,9562.4,10215,10679,10812,10958,12136,12436,12474,12558,12362,12017,11911,11919,11990,11995
1752,9845.6,9488.1,9541,9520.1,9443.8,9361.4,8999.9,8819.4,8866.6,8838.9,8913.7,8872.7,8887.8,8895.2,8901.1,8904.6,8938.3,8999.3,8985.8,8960.7,8933.8,8943.5,8956.4,8973.3,8984.9,9035.2,9088.1,9151.2,9563.4,10219,10708,10846,10991,12166,12507,12542,12581,12388,12059,11976,11951,12008,12050
1753,9930.9,9502.3,9561.2,9550.7,9476.7,9362.8,9025,8830,8855.1,8828.4,8881,8876.7,8879.6,8897.6,8882.8,8867.7,8890.3,8995.1,8986.2,8940.6,8928.6,8943.3,8965.9,8980.4,9000.1,9049.5,9093.1,9148.9,9573.5,10228,10682,10818,10957,12137,12445,12470,12563,12357,12018,11913,11925,11981,11982
1754,9884.6,9481.2,9536.3,9529.8,9449,9340.5,9003.5,8809.2,8827.1,8805.5,8849.7,8857.9,8861.2,8865.9,8849,8840.7,8858.4,8957.1,8938.1,8901.2,8903.6,8918.8,8931.3,8956.2,8980.9,9020.5,9072.5,9134.7,9545.4,10208,10658,10805,10952,12127,12426,12459,12541,12346,11990,11891,11900,11956,11981
1755,9881.2,9495.6,9540.9,9538.3,9454.1,9349,8983.4,8807.3,8826.1,8793.9,8852.8,8850.5,8856.7,8857,8824,8829.4,8861.5,8955.3,8935.9,8893.5,8895.4,8909.2,8942.4,8953.8,8980.6,9026.8,9079.1,9127.2,9556.6,10204,10660,10809,10957,12148,12449,12489,12575,12366,12021,11912,11918,11978,11999
1756,9930.1,9507.3,9560.4,9555.1,9457.6,9355.8,9001.8,8816.7,8836.3,8803.7,8859.7,8861.4,8863.5,8856.1,8834.6,8825.1,8859.6,8953,8936.9,8897.4,8897.9,8912,8949.6,8973.6,8976.7,9031.1,9069.9,9133.3,9560.1,10221,10665,10805,10960,12118,12435,12477,12564,12358,12004,11904,11918,11976,11985
1757,9925.3,9494.7,9551.4,9548.4,9444.7,9339.7,8992,8805.4,8826.3,8798.2,8858.4,8858.9,8855.9,8850.4,8818,8820.5,8837.3,8932.3,8926,8881.2,8878.6,8906.5,8932.9,8957.9,8984.2,9026.8,9079.3,9126.1,9550,10219,10667,10814,10958,12122,12417,12447,12540,12327,11986,11892,11904,11950,11974
1758,9896.7,9493.4,9547.5,9541.5,9446.4,9336.1,8988.7,8800.5,8827.4,8791.2,8857.2,8854.2,8853.6,8848.7,8803.6,8802.6,8822.7,8936,8911.7,8874.1,8872.6,8896.6,8936.2,8947.4,8978.6,9019.9,9070.4,9126,9564,10228,10689,10826,10975,12137,12432,12468,12562,12354,12013,11901,11913,11973,11989
1759,9840.7,9463.6,9506.3,9506.9,9412.5,9312.8,8968.6,8780.8,8805.4,8784.2,8830,8832.3,8827.3,8810,8777.7,8769.3,8790.2,8900.6,8879.8,8842.1,8855.6,8877.2,8915.2,8933,8960.3,9010.5,9052,9107.8,9535.8,10222,10680,10835,10978,12125,12413,12459,12544,12335,11987,11888,11900,11962,11970
1760,9929.3,9485.8,9538.5,9529.6,9445.2,9335.4,8996.2,8808.3,8828.2,8801,8859.6,8862,8849.2,8830.1,8786.9,8781.3,8807.7,8914.4,8895.7,8862.8,8864.5,8899.7,8928.7,8952.1,8969.7,9016,9064.4,9120.3,9571.6,10260,10716,10857,11014,12117,12410,12460,12530,12323,11981,11881,11884,11938,11954
1761,9850.8,9456,9506.8,9503.5,9411.9,9305.1,8965.7,8778.6,8812.6,8776.4,8837,8838.1,8831.2,8805.7,8768.1,8757.4,8782.6,8892.2,8876.9,8832.1,8843.4,8869.9,8911.8,8926.6,8953.1,9004.1,9060.2,9106.6,9563.7,10267,10751,10906,11040,12126,12419,12456,12540,12331,11987,11889,11902,11953,11967
1762,9856.3,9441.4,9491.2,9489.6,9397.9,9300.3,8963.8,8784.7,8801.8,8773.2,8828.9,8827.4,8813.5,8799.1,8747.1,8745.5,8759.3,8873.2,8855.8,8831.4,8827.7,8858.1,8900.8,8918,8950.5,8989.4,9045.1,9105.2,9566.6,10289,10768,10917,11052,12099,12391,12418,12512,12307,11958,11849,11871,11924,11941
1763,9850.4,9463.9,9530.6,9526.3,9425.1,9322.6,8996.2,8812.9,8837.8,8807,8864.3,8862.5,8847.8,8822.8,8778.2,8774.5,8789.7,8901.4,8872.9,8848.9,8862,8893.3,8932.7,8959.7,8981.1,9034,9073.8,9137,9620.2,10366,10850,10983,11116,12165,12457,12500,12580,12375,12023,11932,11931,11992,12001
1764,9848.3,9437.1,9503.4,9485.3,9403.5,9297.8,8971.2,8784.5,8812.5,8786,8840.3,8834.8,8822.4,8789.7,8739.9,8732.2,8751,8863.7,8858.9,8820.7,8825.3,8854.4,8899.4,8921.4,8953,9004.6,9047.1,9103.9,9589.5,10334,10803,10937,11058,12094,12384,12430,12509,12299,11961,11854,11868,11919,11942
1765,9855.1,9429.3,9522.8,9541.5,9433.2,9310.8,8991.1,8828.3,8837.4,8793.6,8903.2,8864.5,8869,8846.9,8771,8770.5,8761,8871.5,8878.1,8825.6,8828.4,8869.7,8901.8,8931.4,8956.5,8999.6,9052.3,9101.7,9596.5,10328,10790,10908,11015,12098,12384,12429,12516,12303,11984,11902,11919,11957,11975
1766,9784.2,9437.3,9503.7,9491.4,9417.4,9293.7,8976.6,8802,8820.2,8789.5,8843.9,8842.6,8824.2,8795.8,8743.9,8740,8755.7,8865.5,8854.2,8825.5,8840.7,8868.2,8913,8933.9,8958.3,9024.1,9064,9115.1,9600,10319,10792,10916,11034,12158,12457,12493,12573,12378,12020,11924,11929,11984,11997
1767,9864.8,9434.4,9490.9,9476.2,9390.6,9293.3,8964.4,8790,8798,8779.4,8837.9,8832.4,8817,8773.5,8729.3,8712.8,8743.8,8846.1,8831.7,8804.3,8820.3,8843.7,8891.4,8922.1,8945.4,9001.1,9044.7,9092.3,9562.8,10252,10698,10821,10952,12068,12376,12418,12486,12286,11961,11843,11861,11913,11934
1768,9823.7,9431,9499.3,9482.5,9389.3,9302.1,8977.3,8794.4,8812.2,8788.4,8847.7,8834.9,8825.5,8779.4,8734.2,8722.3,8750,8854.9,8838,8808.7,8817.8,8868.5,8906.8,8933.2,8953.4,9014.4,9055.2,9103,9557.9,10238,10685,10832,10951,12117,12425,12456,12537,12334,11992,11885,11903,11955,11968
1769,9766.6,9408.5,9467.3,9457,9370.7,9276.5,8955.5,8771.1,8792.5,8768,8822.1,8819.5,8802.4,8759.2,8708.9,8689.3,8725,8826.3,8814.4,8795.5,8806.8,8836.3,8880.1,8901.4,8929.2,8990.6,9036.9,9073.5,9528.6,10189,10652,10794,10922,12100,12413,12444,12530,12324,11992,11879,11889,11935,11951
1770,9859.2,9434.4,9498.1,9481.1,9403.9,9297,8980.8,8797,8807.2,8788.7,8844.3,8844.9,8824.3,8779.8,8725.3,8722.9,8739.9,8852.5,8828.5,8806,8825.9,8853.3,8897.9,8931.3,8966.6,9005.2,9057.4,9104.7,9542.5,10197,10649,10789,10922,12092,12403,12434,12518,12317,11980,11875,11889,11942,11945
1771,9811.8,9396.2,9459.4,9437.9,9363.9,9266.1,8940.1,8767.4,8785.4,8764.3,8816.9,8813.2,8807.2,8752.1,8691.1,8678.2,8703.2,8818.7,8800.4,8776.2,8790.1,8829.2,8867.6,8910.9,8928.8,8981.8,9019,9078.7,9508.1,10162,10618,10763,10892,12077,12383,12413,12497,12288,11962,11851,11873,11911,11927
1772,9787.4,9398.5,9455,9447.3,9345.7,9255.6,8928.7,8754.2,8789.2,8755.3,8854.7,8865.5,8820.7,8773.1,8698.5,8695.4,8729.9,8810.1,8797.4,8776.5,8781.1,8844.7,8879.2,8911.4,8926.3,8974,9033.8,9080.7,9521.4,10165,10623,10785,10908,12093,12384,12435,12514,12320,11997,11870,11877,11923,11947
1773,9789.5,9421.5,9478.2,9454.9,9368,9278.2,8964.8,8783.6,8807,8776.9,8834.4,8836.6,8815.2,8764.3,8700.6,8693.8,8727.5,8839.2,8811.9,8794.3,8816.3,8852.2,8891.2,8921.3,8953.7,9005.5,9048.6,9091.6,9526.7,10183,10647,10795,10937,12123,12430,12461,12553,12346,12002,11897,11919,11968,11978
1774,9833.8,9396.1,9450.1,9438.3,9350.6,9258.2,8936.5,8760.4,8783.3,8754.9,8802.7,8811.3,8795.9,8751.6,8680.4,8673.1,8700.5,8818.4,8798.3,8776.4,8789.2,8829.1,8879.1,8908,8930.3,8976.3,9019.3,9076.1,9501.8,10160,10606,10759,10890,12081,12380,12418,12511,12294,11951,11851,11866,11910,11921
1775,9783.5,9420.3,9460.3,9456.5,9365.3,9272,8947.8,8782.7,8804,8767.7,8824.8,8832.3,8810.5,8754.8,8699.2,8698.4,8724,8828.1,8824,8787.5,8802.8,8852.1,8907.7,8925.1,8947,9005.1,9039.8,9106.1,9526.1,10168,10640,10794,10933,12112,12423,12455,12541,12343,11989,11887,11903,11954,11958
1776,9744.8,9385.6,9438.7,9426.3,9346.9,9245,8930,8754,8780.3,8755.7,8804.7,8814.7,8795.5,8732.9,8669.1,8665.1,8686.9,8801.1,8785.8,8762.2,8773.1,8825.2,8872.5,8902.8,8922.2,8979,9019.1,9073.2,9495.8,10156,10615,10776,10902,12103,12394,12435,12516,12314,11978,11863,11875,11931,11938
1777,9825.1,9407.1,9461.4,9446.6,9351.9,9273.2,8945.3,8776.8,8798.3,8764.8,8824.3,8825.3,8814,8752,8688.5,8689.9,8721.4,8823.6,8806.8,8789.6,8800.9,8847.6,8888.7,8922.9,8933.5,8995.6,9036,9093.2,9518.6,10178,10633,10776,10921,12100,12404,12442,12525,12328,11977,11872,11886,11938,11952
1778,9768.5,9382,9435.7,9434.8,9333.6,9253,8934.9,8766.6,8790.4,8753.6,8811.7,8813.7,8794.4,8742.3,8671.7,8668.6,8700.7,8807.5,8805.5,8772.3,8793.3,8839.1,8876.2,8901.6,8929.1,8982.5,9026.3,9082.7,9514.5,10161,10639,10787,10925,12111,12415,12445,12540,12339,11985,11882,11901,11937,11952
1779,9779.5,9361.7,9406.2,9387.4,9301.8,9218.4,8904.7,8735.1,8754.6,8728,8774.6,8771.7,8761.8,8704.3,8646.9,8635.3,8661,8775.4,8766.1,8736,8753.3,8798.6,8851.8,8874.7,8891.5,8949.2,8994.5,9041,9484.4,10126,10579,10724,10865,12045,12342,12375,12467,12259,11918,11814,11823,11876,11888
1780,9746.3,9395.1,9439.8,9430,9339.6,9256.7,8939.8,8760.7,8796.6,8765.2,8817.9,8819,8794.5,8744.8,8685.3,8675.4,8713.5,8817.6,8810.2,8785.8,8799.3,8838.3,8877.4,8912.5,8943.3,8998.5,9043.5,9091.4,9524.7,10186,10656,10796,10939,12137,12436,12478,12555,12365,12013,11904,11918,11960,11979
1781,9775.7,9358.4,9405.1,9401.3,9310.1,9227.2,8910.7,8751.1,8765.2,8731,8780.9,8789.1,8765,8707.3,8649.2,8634.8,8663.3,8775.3,8769.8,8746.8,8755.6,8804.2,8844.6,8878.1,8902.5,8956.3,8997.2,9051.8,9487.1,10136,10600,10743,10885,12046,12364,12399,12487,12281,11940,11827,11843,11890,11902
1782,9794.1,9354.3,9399.1,9381.8,9312.5,9224.2,8912.7,8743.1,8766.4,8739.2,8778.5,8787.7,8763.3,8705.1,8645.1,8645.4,8679.2,8773.9,8768,8736.2,8758.9,8806.9,8851.2,8877.7,8904,8958.9,9003.2,9046.9,9490,10142,10589,10739,10883,12061,12367,12395,12485,12283,11941,11825,11839,11880,11899
1783,9662.4,9352.1,9394.7,9387.1,9301.6,9220.9,8909.5,8734.3,8757.4,8737,8789.8,8776.7,8762,8706.8,8651.6,8638.4,8665.4,8780.2,8776.9,8743.6,8763.8,8796.8,8844.9,8874.3,8905.3,8961,9016.2,9072.5,9500.6,10168,10626,10783,10932,12132,12428,12484,12561,12361,12007,11891,11911,11948,11962
1784,9811.7,9346.7,9392,9380.2,9306.5,9209.7,8901.9,8737.2,8752.3,8725.4,8776.5,8774.9,8755.2,8705.6,8647.4,8631.2,8665.5,8767.1,8761.1,8736.1,8759.3,8795.6,8840.8,8865.9,8887.8,8952.7,8987.5,9051.5,9488,10132,10583,10729,10884,12050,12351,12389,12478,12273,11920,11811,11831,11872,11881
1785,9755.9,9361,9426.2,9397.4,9331.3,9238.9,8929.4,8773.1,8799.7,8757.1,8818.8,8796.8,8814.3,8940.5,8922.5,8941.9,8938.2,9006.7,8989.4,8954.6,8985.4,9026.1,9049.3,9040,9110.4,9150.3,9188.2,9232.8,9511.3,10150,10623,10767,10909,12091,12390,12449,12599,12339,12001,11922,12070,12101,12107
1786,9669.4,9320.2,9376.4,9365.4,9284.6,9197.4,8894,8725.1,8754.7,8720,8780.3,8771.2,8749.5,8696.5,8636.5,8624.5,8657.9,8765.8,8773.1,8736.8,8750.9,8787.6,8834.4,8875.6,8896.6,8960.3,9007,9069.2,9501.2,10164,10632,10795,10935,12121,12416,12452,12530,12332,11978,11865,11872,11927,11931
1787,9774.4,9354.8,9391.3,9382.9,9304.6,9225.3,8908.1,8747.3,8764.3,8747.1,8803.2,8791.9,8786.4,8724.2,8655.2,8648.5,8681.3,8788.5,8787.1,8749.6,8770.7,8815.6,8857.6,8885.7,8924,8984.2,9022.3,9091.1,9520.3,10179,10631,10782,10926,12101,12408,12429,12515,12304,11956,11845,11854,11901,11921
1788,9717.1,9358,9410.6,9398.7,9313.1,9232.6,8918.5,8789.3,8807.7,8743,8802.3,8801.3,8780.6,8724.5,8666.8,8651.7,8672,8788.7,8782.9,8760.1,8773.2,8810.1,8861.2,8893.5,8924.4,8984.1,9035.3,9099.7,9527.7,10191,10649,10797,10934,12112,12405,12440,12524,12318,11962,11853,11867,11925,11932
1789,9757.9,9319.1,9356,9352.9,9274.8,9184.2,8879.3,8704.9,8728.8,8714.5,8769.6,8760.9,8742.8,8691.3,8629,8617.5,8645.6,8763,8750.4,8729.9,8738.6,8784.2,8826,8863.6,8906,8965.8,9016.5,9063.8,9500.1,10148,10592,10732,10874,12045,12341,12372,12431,12242,11887,11786,11792,11854,11858
1790,9656.6,9329.3,9379.9,9375.8,9283.2,9202.3,8902.9,8733.2,8753.9,8736.4,8801,8793,8773.9,8721.5,8646.6,8647,8677.8,8782.4,8771.8,8757.6,8771.2,8812.4,8869.9,8901.3,8941.1,8998.2,9039.3,9099.6,9531.9,10194,10649,10801,10931,12117,12419,12448,12531,12320,11976,11863,11871,11933,11945
1791,9778.7,9328.7,9377.5,9376,9288,9214.2,8892.5,8734,8760.2,8738.6,8801,8786.4,8775.8,8719.4,8648.4,8635.2,8671,8783,8769.9,8745.6,8761.6,8807.7,8860.2,8886.6,8925,8984.7,9027.9,9080.2,9511.5,10152,10606,10741,10880,12050,12351,12383,12461,12267,11919,11814,11823,11880,11883
1792,9695.5,9318.6,9376.7,9374.1,9300,9212.2,8895.5,8736,8754.7,8736.8,8809.3,8803.6,8792,8728.1,8653.6,8651.3,8688.5,8788.9,8785.1,8765.7,8783,8812.9,8880.7,8906.5,8933.9,8999.8,9039.1,9090.6,9520.2,10169,10617,10777,10899,12088,12388,12418,12510,12303,11942,11847,11859,11915,11916
1793,9670.9,9296.8,9344.3,9338,9265.9,9164,8872.7,8708.7,8730.5,8711,8778.7,8778.8,8760.6,8704.5,8643.4,8617.3,8655.1,8763,8759.7,8732.8,8750.3,8791.9,8841.2,8872.5,8900.3,8951.4,9000.8,9058.9,9474.1,10120,10581,10725,10866,12036,12339,12364,12455,12259,11910,11804,11817,11861,11874
1794,9725.3,9322.9,9377.9,9372,9290,9203.1,8907.2,8743.6,8764,8753.9,8821.4,8818.2,8795.9,8736.5,8666,8651,8695.9,8801,8786.6,8765.2,8778.8,8817.7,8870.6,8897.2,8928.1,8982.4,9020.9,9080.6,9497.7,10151,10594,10747,10879,12065,12376,12399,12479,12291,11938,11828,11844,11889,11907
1795,9707.1,9311.3,9367.8,9351.8,9274.3,9196.3,8897.7,8737.7,8770.4,8750.7,8822.6,8818.6,8803.8,8745.3,8684.1,8668.1,8691.5,8800,8786,8757,8772.6,8806.1,8860.8,8886.9,8910.7,8972.6,9008.5,9059.2,9486.7,10133,10593,10740,10873,12053,12353,12397,12483,12281,11928,11832,11845,11886,11897
1796,9717.1,9290.8,9339.4,9335.7,9256.3,9169.5,8882.4,8718.7,8737.1,8728.8,8803.4,8800.5,8789.7,8724.3,8645.9,8637,8656.1,8760.8,8744.4,8717.8,8733.1,8758.6,8819.4,8842,8879.6,8932.2,8968.6,9024.8,9456.8,10094,10544,10690,10825,11990,12293,12331,12411,12212,11866,11766,11772,11815,11835
1797,9645,9313.2,9365.9,9370.6,9290.2,9198.5,8912.7,8755,8780.8,8767.4,8845,8839.8,8819.6,8756.5,8677.9,8664.6,8693.4,8794,8777.3,8745.8,8762.9,8803.1,8841.2,8873.3,8905.7,8966,9014.7,9064.3,9500,10152,10623,10777,10916,12111,12416,12442,12535,12330,11995,11875,11893,11930,11943
1798,9722.7,9304.6,9357.9,9353.3,9276.4,9198.1,8903.7,8746.1,8771.8,8761.9,8830.9,8836.5,8820.3,8742.8,8669.8,8649.6,8668.1,8761.8,8751.5,8709.1,8736.9,8761.5,8813.4,8851.1,8873.8,8929.2,8974.9,9033.2,9463.8,10111,10554,10709,10846,12025,12337,12371,12448,12247,11905,11801,11807,11850,11864
1799,9739.8,9308.2,9366.5,9363,9301.4,9221.1,8924,8771.9,8793.9,8796.9,8855.9,8852.2,8838.7,8742.5,8665.8,8639.3,8664.9,8763.2,8743.9,8718,8731,8767.1,8819.4,8850.5,8885.5,8941.9,8977,9037.7,9457.4,10103,10560,10702,10852,12008,12312,12350,12441,12234,11888,11787,11804,11838,11856
1800,9644.8,9306.5,9356.7,9351,9280,9209.6,8916.7,8760.4,8792.9,8768.4,8841.7,8821.3,8809.3,8720.2,8639.3,8621.1,8636.4,8742.8,8725.6,8687.2,8707.1,8748.9,8798.6,8835.3,8865.1,8928.3,8974.9,9038.6,9457.9,10116,10589,10732,10877,12059,12364,12405,12482,12290,11951,11832,11847,11885,11895
1801,9744.4,9313.4,9369.3,9371.2,9297,9227.1,8926.1,8770,8784.3,8774.4,8836.5,8821.9,8800.7,8714.8,8639.5,8613.6,8632.7,8735.7,8718.8,8683.6,8709,8751.5,8801.4,8840.2,8860.7,8930.7,8967.9,9034.8,9467,10110,10558,10708,10841,12019,12316,12349,12439,12239,11892,11786,11798,11838,11851
1802,9746.4,9327.9,9396.4,9402.9,9327.2,9246.3,8950.8,8779.1,8810.5,8795.9,8852.3,8839.9,8811.9,8722.7,8638.4,8619.5,8638.1,8742.7,8721.6,8699.7,8717.2,8756.6,8808.8,8845.4,8878.3,8941.2,8989.3,9048.3,9469.8,10119,10584,10727,10862,12045,12343,12385,12467,12268,11915,11816,11829,11875,11879
1803,9705.2,9317,9363.7,9363.8,9292.2,9208,8921,8749.2,8777.1,8747.8,8804.2,8790.4,8772.2,8677.5,8594.2,8570.7,8599.7,8693.8,8690.8,8659.2,8687.5,8720.8,8785.3,8805,8851.1,8910.6,8956.6,9009.7,9446.2,10088,10546,10698,10834,12013,12310,12356,12434,12231,11891,11791,11799,11840,11848
1804,9726.8,9333.4,9379.7,9383.1,9308.7,9224.3,8921.7,8764.9,8787.7,8753.8,8824.2,8798.3,8765.5,8695.2,8599.8,8585.1,8611.2,8715.2,8705.6,8675.2,8696.9,8742,8792.7,8827.8,8873.9,8930.4,8973.5,9020.5,9469.6,10126,10570,10718,10855,12037,12333,12378,12467,12250,11922,11807,11823,11862,11882
1805,9757.1,9346.1,9390,9391,9310.5,9216.9,8916.4,8753.6,8777.3,8749.5,8808.9,8798.4,8763.6,8685.3,8606.9,8585.4,8606.4,8712.7,8702.1,8669.7,8685.7,8745.8,8791.1,8824.3,8870,8925,8975.3,9033.2,9465.4,10107,10559,10714,10857,12029,12336,12374,12446,12254,11922,11812,11818,11860,11867
1806,9736.9,9315,9367.2,9356.9,9284.6,9196.6,8892.1,8726.1,8755.8,8728,8783.1,8766,8745.2,8666.7,8583.4,8559.5,8587.8,8689.6,8674.5,8659.8,8687.7,8721.7,8780,8818.6,8851,8910.2,8963.5,9013,9443.5,10088,10542,10684,10824,12001,12297,12337,12417,12216,11881,11774,11787,11831,11834
1807,9670.4,9315.5,9354.3,9353.4,9277.4,9187.2,8880.8,8721.1,8750.2,8723.4,8779.7,8773.9,8740.8,8657.8,8583.3,8562.6,8589.2,8690.1,8671.4,8661.6,8676.2,8718.8,8780.2,8814.9,8862.2,8912.3,8966.9,9014.8,9450,10105,10564,10708,10848,12041,12336,12383,12464,12265,11925,11803,11824,11866,11876
1808,9736.6,9323.5,9359.4,9356.4,9274.3,9187.2,8892,8727.3,8754.9,8728.9,8785.7,8769.7,8751.8,8664.4,8579.3,8561.8,8592.9,8691.6,8682.1,8653.3,8684,8728.2,8784.5,8826.7,8869.6,8921,8969.3,9015.9,9452.3,10091,10550,10696,10827,11995,12310,12346,12431,12221,11893,11773,11789,11840,11849
1809,9711.8,9315.9,9368.3,9361.8,9286.5,9192.8,8888.3,8720.2,8762.7,8735.4,8793.6,8783.9,8751.4,8678.6,8591.8,8573.7,8597.5,8712.1,8690.6,8675.6,8694.7,8734,8801.1,8839.9,8867.5,8929.8,8986.3,9037.6,9472.7,10108,10575,10711,10851,12027,12333,12379,12453,12247,11913,11802,11820,11862,11869
1810,9659.3,9282,9322,9320.2,9248.8,9151.8,8849.2,8681.3,8718.9,8694.9,8754.8,8734.8,8708.5,8631.4,8555.7,8529,8561,8668.1,8651.5,8638.8,8655.5,8699.5,8762.8,8797,8840.8,8895.5,8939.8,9000.8,9429.2,10069,10531,10675,10820,11987,12295,12335,12414,12225,11869,11766,11768,11824,11834
1811,9684.2,9300.2,9347.3,9330.5,9269.9,9185.4,8873.3,8700.3,8738.4,8709.4,8773.9,8754.8,8738.8,8651.9,8563.2,8556.9,8579.2,8690.3,8683.4,8658,8674.4,8729,8778.3,8824.8,8862.3,8921.9,8969.6,9030.5,9479.7,10121,10575,10721,10843,12030,12317,12369,12491,12271,11927,11792,11812,11866,11869
1812,9691.7,9291.9,9355.7,9346.5,9266.8,9177.9,8874.9,8703.1,8734.9,8717.8,8776.6,8760.6,8737.8,8659.7,8576.3,8555.7,8576.8,8694.1,8675.9,8657.7,8678.6,8720,8789.9,8823.1,8864.1,8910.5,8966.9,9033.7,9456.7,10100,10555,10691,10838,12004,12325,12369,12442,12248,11897,11787,11806,11849,11852
1813,9704.6,9285.3,9350.7,9344.9,9259.3,9178.2,8850.8,8690.3,8720,8710.4,8759.7,8745.3,8724.6,8643.6,8568.3,8548.9,8567.5,8675,8663,8644.6,8652.6,8715.2,8778.4,8810.7,8857.1,8908.5,8949.3,9013.9,9437.8,10073,10521,10674,10804,11954,12263,12300,12392,12194,11851,11743,11747,11793,11805
1814,9618.1,9286.1,9341.6,9328.1,9255.7,9168.3,8848.3,8691,8713.5,8705.2,8763,8775.6,8733.1,8651.5,8554.2,8552.2,8557.9,8685.7,8656,8650,8674.7,8709.7,8766.3,8806.9,8854.7,8928,8984.4,9033.7,9462.3,10120,10565,10733,10859,12031,12340,12391,12463,12259,11943,11847,11821,11872,11887
1815,9719.7,9284,9344.9,9333,9248.1,9162.3,8848.6,8681,8711.7,8697.1,8758.6,8749,8710.3,8638.7,8545.1,8534.2,8566.2,8668.9,8659.6,8642.8,8661.2,8708.6,8778.7,8806.8,8851.3,8909,8955.1,9018.8,9444.9,10080,10529,10665,10815,11982,12290,12334,12406,12212,11873,11757,11771,11820,11822
1816,9725.6,9271.5,9322.8,9309.8,9231.2,9144.5,8831.1,8670.4,8703.3,8687.5,8736.4,8724.9,8701.7,8622.1,8539.4,8522.5,8539.7,8647.6,8647.1,8618,8649.4,8692.4,8755.8,8790.1,8836,8893.4,8951.5,9005.5,9429.6,10055,10513,10639,10775,11951,12257,12292,12367,12181,11829,11730,11729,11777,11784
1817,9593,9284.7,9330.7,9324.9,9249.6,9154.1,8841.7,8679.6,8703.3,8688.9,8754.3,8742.7,8711.8,8638.1,8554.5,8535.3,8562.4,8676.1,8666.9,8643.1,8669.2,8721.1,8769.3,8817.2,8862.6,8927.7,8978.4,9037.9,9456,10104,10571,10724,10865,12044,12355,12399,12481,12290,11936,11828,11843,11883,11893
1818,9712.3,9276.5,9329,9318.1,9246.4,9140.1,8831.2,8664,8697.5,8676.6,8745.2,8738.3,8704.8,8627.4,8537,8527.8,8546.6,8654.4,8647.9,8624.7,8659,8702.1,8760.9,8807.7,8855.4,8915.4,8956.8,9019.5,9433.5,10076,10520,10659,10804,11972,12267,12319,12391,12199,11855,11752,11763,11804,11812
1819,9674.3,9283.9,9323.4,9305.9,9232.3,9150.3,8835.7,8671.8,8704.3,8681.7,8756.7,8743.9,8711.7,8634.6,8545.4,8526.4,8550.8,8654.2,8651.1,8632.2,8662.5,8714.4,8768.6,8821.2,8856,8919.7,8974.5,9028.8,9451.9,10086,10530,10673,10816,11991,12304,12338,12413,12219,11883,11769,11781,11829,11824
1820,9649.7,9250.6,9299.8,9288.6,9216.2,9122.2,8816.6,8651.2,8690.6,8664.5,8730.6,8726.9,8693.3,8609.9,8534.2,8509.5,8539,8639.7,8636.7,8624.6,8645.8,8695,8756.1,8800.2,8845.3,8907.7,8958.3,9013.3,9432.2,10073,10526,10664,10820,11983,12291,12322,12395,12205,11860,11757,11769,11809,11822
1821,9575.4,9253.4,9310,9287.1,9219.5,9120.9,8818.3,8662.4,8689.5,8668.7,8737.7,8730.9,8705.5,8619.4,8539.8,8531.9,8543.6,8659.5,8654.3,8641,8665.9,8714.5,8763.1,8815.9,8854.9,8926.4,8976.8,9035.5,9445.1,10095,10553,10703,10835,12033,12329,12368,12452,12252,11907,11793,11808,11854,11870
1822,9712.3,9261.7,9303.3,9285.4,9215.5,9126.4,8822.1,8670.4,8691.9,8675.9,8741.3,8727.3,8700.7,8616.6,8531.5,8524.8,8541,8647,8640.9,8622.7,8661.5,8716.5,8772.6,8818.4,8854.7,8919.5,8974.4,9032.4,9449.5,10077,10517,10654,10804,11971,12280,12316,12386,12190,11856,11746,11753,11805,11809
1823,9652.6,9225.4,9265.4,9254.8,9177.8,9089.8,8796.3,8634.8,8663,8640.6,8703.1,8698.1,8662.9,8578.3,8507,8492.7,8520.7,8623.5,8622.3,8602.1,8629.4,8682.3,8748,8790.6,8831,8897.9,8952.4,9010.4,9418,10045,10499,10629,10778,11944,12260,12284,12355,12168,11828,11724,11728,11775,11781
1824,9570.8,9237.9,9275.9,9270.3,9198.9,9112.4,8814.4,8653.4,8691.2,8663.2,8733.2,8722.4,8688,8614.9,8522.6,8513.9,8542.9,8642.6,8652.2,8625,8654.9,8712,8778.2,8816,8857.3,8930.3,8982.9,9044.3,9458.6,10095,10549,10684,10838,12018,12326,12361,12444,12243,11908,11799,11801,11842,11861
1825,9648,9238.2,9277.7,9264.4,9187.9,9107.5,8802.6,8645,8679.5,8669.1,8723.5,8709.5,8683.8,8601.9,8519.4,8512.6,8531.8,8648.2,8635.7,8615.6,8647,8706.8,8766.8,8814.8,8850.4,8922.3,8979.9,9036.2,9449.3,10065,10496,10647,10792,11952,12272,12303,12373,12181,11847,11736,11746,11792,11792
1826,9630.7,9252.1,9297.2,9291.5,9208.4,9125,8821.2,8668.1,8693.7,8679.1,8741.7,8733.3,8703.4,8617.4,8543.3,8531.7,8564.9,8661.8,8663.7,8650.6,8679.9,8733.9,8807.7,8842.7,8892.5,8955,9009.8,9071.3,9477.4,10094,10550,10686,10831,12008,12316,12354,12430,12229,11892,11793,11792,11847,11842
1827,9603.3,9229,9260.7,9254,9180.3,9104,8802.6,8645.4,8672.1,8647.9,8720.3,8708.9,8677.9,8599.7,8515.8,8501.3,8527.3,8631.1,8639.3,8614.7,8647.8,8711.3,8778.5,8825.7,8871.1,8933.6,8989.7,9054.3,9456.1,10081,10520,10663,10807,11992,12291,12329,12409,12201,11866,11767,11763,11815,11816
1828,9605.7,9217.2,9265.2,9242.8,9179,9101.2,8789,8639.2,8669.1,8647.1,8720.2,8698.3,8666,8584.8,8515.4,8494.7,8525.8,8631,8633.5,8613.3,8653.5,8710.4,8781.6,8823.8,8870.9,8934.1,8998.5,9058.9,9453.5,10074,10503,10642,10802,11972,12288,12316,12393,12192,11862,11748,11761,11802,11813
1829,9643.2,9231.8,9269.6,9266.7,9193.8,9110.1,8802.5,8643.9,8682,8666.1,8722.2,8720.3,8681.8,8598.2,8522.1,8513.4,8541.7,8644,8640.5,8629.6,8657.7,8723.2,8796.1,8849.5,8886.8,8965,9012.4,9083.4,9477.9,10081,10530,10663,10811,11982,12291,12332,12408,12204,11866,11757,11774,11811,11820
1830,9656.2,9206.2,9253.4,9254.4,9173.5,9091.2,8795.8,8632.2,8664.4,8646.2,8710.1,8699.2,8672.5,8593.1,8512.7,8497.4,8529.8,8639.1,8635.3,8611.3,8651.8,8716.7,8793.7,8836,8881.6,8955.8,9015.5,9083.4,9473.3,10061,10495,10629,10775,11937,12247,12280,12350,12156,11808,11710,11721,11758,11767
1831,9538.7,9218.7,9280,9256.7,9196,9102,8808.4,8654,8676.7,8661.4,8724.5,8704.8,8680.4,8596.6,8530.5,8504.3,8540.5,8658.3,8654.3,8640.9,8679.6,8747.5,8815.7,8871.1,8918.9,8991.5,9069.4,9133.7,9522.3,10110,10549,10695,10837,12030,12332,12375,12448,12250,11901,11804,11815,11860,11853
1832,9655.5,9225.2,9284.7,9267.3,9201.8,9106.5,8825.3,8659.1,8684.1,8660.3,8721.8,8717,8686.3,8610.5,8531.9,8518.1,8546.4,8656.5,8651.1,8639.2,8678.2,8749,8825.7,8883.1,8941.3,9027.7,9086.7,9175.4,9542.1,10111,10525,10659,10806,11975,12280,12320,12385,12189,11857,11748,11759,11799,11806
1833,9646.1,9216.4,9263.5,9254.9,9189.4,9095.3,8804,8647.6,8674.8,8655.2,8720.6,8707.7,8675.4,8590.9,8522.5,8515.5,8552.2,8658.3,8656.2,8637.5,8678.2,8755.6,8846.5,8902.3,8965.9,9059.1,9141.1,9227.4,9593,10115,10515,10660,10797,11970,12268,12311,12384,12190,11836,11738,11745,11789,11797
1834,9545.4,9204.3,9261.4,9249.5,9176.3,9091.2,8795.2,8638.6,8670.7,8647.7,8707.9,8693.9,8664.3,8587.4,8519.5,8512.5,8545.8,8652.4,8659,8640.6,8700.6,8778.7,8862.9,8949.8,9031.2,9126.9,9232,9354.5,9711.6,10169,10553,10681,10833,12005,12304,12353,12433,12238,11891,11789,11791,11830,11840
1835,9642.1,9217.5,9269.7,9246.9,9184.4,9094.6,8799.5,8651.9,8675.4,8653.9,8711.8,8702.7,8673.5,8596.5,8529.6,8519,8558.6,8674,8669.9,8661.3,8727.3,8802.9,8921.9,9007.1,9116,9249.7,9392.8,9554.4,9880,10218,10524,10655,10807,11966,12269,12311,12391,12195,11843,11745,11746,11791,11791
1836,9625.9,9234.8,9288.8,9265.7,9199.9,9104.5,8823.6,8662.3,8689.1,8665.6,8718.1,8704.5,8695.8,8617,8556.5,8548.3,8595.2,8691.6,8708.4,8701.9,8771.1,8878.9,9020.4,9145.3,9301.7,9490.7,9714.6,9952,10242,10358,10557,10680,10814,11985,12288,12327,12405,12211,11864,11755,11766,11814,11827
1837,9607.4,9205.6,9256.4,9243.1,9164.8,9086.5,8797.6,8634.4,8663.4,8642.5,8702.7,8679.6,8661.6,8585.1,8530.1,8535.2,8583.6,8694.2,8708.1,8723,8817.1,8951.3,9152,9351.8,9571.2,9878.2,10239,10640,10870,10547,10570,10662,10803,11970,12268,12308,12390,12199,11848,11744,11751,11786,11797
1838,9571.6,9209.7,9259.6,9242.5,9177.6,9085.6,8804,8647,8667.3,8653.1,8705.5,8697.2,8669.8,8592.9,8556.7,8554.1,8611.2,8732.2,8748.8,8799.2,8933.8,9124.5,9412.8,9732.5,10110,10598,11198,11837,11937,10922,10618,10690,10828,12000,12307,12344,12407,12224,11876,11761,11778,11814,11830
1839,9652.6,9225.8,9276.7,9260,9188.8,9102.1,8810.6,8653.8,8685.7,8659.5,8723.5,8702.5,8679.6,8616.9,8591.1,8598.8,8666.9,8797.8,8863.6,8930.5,9142.8,9441.8,9907.8,10460,11124,11934,12942,14011,13708,11496,10663,10688,10827,11988,12295,12332,12401,12202,11853,11750,11764,11806,11813
1840,9627.9,9209.4,9255.1,9241.7,9179.8,9081.6,8798.8,8646.4,8662.4,8649.1,8709.8,8686.7,8654.3,8609.2,8610.9,8633.3,8734.7,8881.7,8982.3,9121.5,9476.7,9970.1,10725,11638,12717,13951,15448,16856,15939,12085,10705,10693,10804,11961,12264,12309,12381,12186,11844,11737,11744,11782,11790
1841,9544.9,9206.7,9257.3,9245.3,9173.3,9088.2,8787.8,8635.3,8667.7,8638.7,8703.8,8690.2,8665.6,8624.4,8677.8,8729.7,8861.7,9050.2,9235.3,9473.6,10070,10873,12102,13486,15101,16825,18730,20229,18217,12700,10778,10732,10843,12020,12317,12358,12436,12229,11887,11771,11791,11837,11850
1842,9626.5,9205.7,9247.6,9242.3,9166.4,9076.4,8792.4,8634.6,8663.7,8647.4,8696.7,8689.3,8660.7,8653.1,8762.8,8860.9,9056.6,9314.8,9607.7,10016,10961,12180,13943,16021,18041,20028,21898,23303,19602,12930,10757,10701,10815,11972,12274,12301,12371,12187,11837,11729,11743,11778,11785
1843,9609.3,9220.4,9256.8,9251.6,9178.9,9097.8,8803.2,8653.5,8672.8,8654.4,8714,8696.7,8683.5,8711.1,8920.5,9083.2,9372.4,9717.6,10185,10811,12187,13910,16172,18656,20860,22649,23898,24550,19694,12839,10772,10734,10837,12013,12315,12349,12426,12223,11879,11767,11772,11815,11822
1844,9595.1,9197.3,9244.1,9226.5,9158.2,9063.1,8775.1,8623.2,8654.3,8634.9,8693.1,8673.1,8668.6,8755.4,9133.7,9395.9,9806.5,10267,10930,11793,13641,15813,18327,20724,22477,23648,23969,23649,18331,12284,10710,10694,10815,11977,12270,12308,12387,12181,11836,11730,11741,11781,11785
1845,9563.5,9187.1,9229.3,9214.7,9137.3,9050.6,8762.7,8614.9,8640.1,8617.5,8668.3,8665.3,8664.2,8820,9403.7,9780,10318,10888,11681,12690,14713,16958,19100,21041,22078,22333,21733,20798,16110,11629,10638,10669,10797,11969,12272,12302,12372,12170,11829,11729,11728,11774,11779
1846,9591.5,9212.3,9258.5,9238.2,9178.6,9080.5,8797.4,8647.8,8683.8,8650.6,8705.6,8697.1,8724,8949.1,9749.1,10281,10890,11531,12373,13409,15375,17335,18917,20204,20406,19952,18764,17619,13992,11126,10638,10711,10843,12014,12315,12350,12431,12226,11877,11779,11781,11831,11826
1847,9607.6,9199.9,9234.3,9225.8,9147.5,9067.3,8777.4,8620.6,8646.6,8624.2,8686.2,8671.4,8708.4,9026.3,10036,10649,11241,11862,12577,13442,15031,16432,17212,17692,17358,16659,15485,14477,12099,10645,10542,10647,10781,11950,12243,12284,12354,12153,11809,11705,11707,11756,11762
1848,9556.7,9205.1,9249.4,9240.6,9169.4,9085.2,8786.2,8633.2,8667.5,8640,8694.6,8692,8747.3,9123.5,10233,10868,11335,11859,12334,12873,13895,14793,14957,14941,14407,13691,12844,12192,10950,10402,10562,10680,10822,11996,12301,12335,12423,12216,11870,11765,11776,11820,11813
1849,9599.1,9207.7,9258.3,9233,9162.6,9081.1,8788.1,8644.2,8664.4,8635.3,8692.6,8685.7,8744.9,9146.6,10239,10807,11101,11498,11728,12025,12572,12977,12896,12800,12340,11821,11245,10860,10294,10240,10534,10658,10809,11974,12271,12313,12387,12191,11840,11740,11749,11798,11788
1850,9637.9,9199,9243.4,9221.6,9147.4,9064.5,8775.3,8633.9,8646,8629.9,8683.9,8684.5,8723.1,9098.5,10058,10498,10614,10863,10880,10976,11231,11403,11263,11115,10820,10551,10230,10036,9894.7,10141,10491,10622,10774,11928,12232,12266,12350,12145,11799,11693,11702,11750,11757
1851,9579,9205.3,9254.3,9225.8,9155.9,9072.6,8777.2,8629.2,8648.7,8634,8694.3,8682,8720.7,9029.9,9758.6,10044,10043,10200,10141,10130,10247,10329,10223,10144,9979.6,9837.9,9678.8,9590.6,9696.5,10119,10524,10661,10802,11979,12279,12322,12388,12200,11848,11742,11749,11790,11799
1852,9571.3,9194.9,9239.8,9217.4,9141.7,9063,8767.3,8629.7,8642.5,8614.4,8678.4,8669.9,8691.8,8917.1,9410,9584.3,9540,9652.6,9576.2,9528.9,9566,9631.2,9587,9548.3,9474.7,9414.4,9359.5,9330.8,9555.4,10086,10502,10650,10787,11969,12259,12300,12384,12189,11844,11730,11734,11790,11786
1853,9668.6,9221.1,9264,9242.4,9165.5,9084.3,8794.8,8641.7,8658.7,8635.8,8698.6,8686.5,8696.7,8834.4,9124.7,9224.9,9162.9,9264.1,9194.3,9156.1,9177.7,9228.2,9230.7,9229,9209.1,9204,9190.7,9197.4,9511.7,10069,10499,10634,10783,11950,12261,12293,12371,12174,11819,11715,11719,11777,11769
1854,9637.6,9216.9,9265,9229.7,9153.6,9067.4,8777.2,8625.6,8653.4,8628.8,8685.1,8671.9,8665.1,8737.2,8896.8,8933.8,8909.8,8999.8,8952,8910.5,8947.5,8994.9,9028.4,9041.3,9048.5,9077.4,9075.4,9117.7,9462.9,10055,10498,10638,10776,11939,12253,12285,12360,12162,11820,11706,11722,11753,11763
1855,9582.3,9222.5,9261.6,9228.9,9152.7,9060.8,8778.1,8628.6,8649,8624.8,8680,8655.9,8650.2,8668.7,8736.9,8757,8746.8,8836.3,8808.2,8775.9,8797.3,8862.7,8910.4,8943.4,8952.3,9001.3,9034.7,9073.8,9446,10070,10515,10657,10811,11991,12275,12318,12405,12203,11855,11753,11750,11805,11798
1856,9648.7,9239.9,9274.4,9241.8,9165.2,9078.8,8797.5,8643.5,8657.6,8639.7,8695,8673.2,8654.4,8635,8649.4,8653.7,8659.4,8753,8731.6,8708.4,8742.4,8798.9,8853.1,8887,8919.1,8967.8,9007,9046.2,9438.9,10058,10504,10643,10797,11968,12275,12304,12379,12181,11827,11728,11737,11777,11791
1857,9656.2,9226.3,9260.1,9226.6,9146.8,9059.7,8770.7,8621.3,8656.7,8619.8,8680.9,8651.9,8626.6,8578.1,8571.6,8568.9,8581.9,8679.7,8659.1,8640.3,8673.5,8738.3,8797,8827.8,8862.9,8915.8,8962.2,9010.7,9418.1,10039,10487,10627,10776,11938,12234,12275,12357,12149,11802,11688,11699,11751,11759
1858,9589.7,9229.6,9264.6,9238.3,9158,9065.9,8790.8,8623.3,8657.8,8636.7,8688.4,8667,8635.3,8583.7,8542.3,8539.3,8554.7,8655.9,8647.4,8628,8655.4,8720.1,8778.7,8826.3,8854.2,8910.7,8964.3,9019.9,9430.3,10058,10520,10663,10807,11984,12287,12322,12408,12200,11855,11752,11750,11805,11800
1859,9678.1,9233.4,9267.1,9234.5,9157.1,9059.1,8772.9,8634.8,8648.9,8630.6,8691.5,8668.8,8632.2,8562.5,8509.4,8501.5,8522.4,8625.9,8622.5,8599.2,8631.2,8686.2,8759.1,8804.1,8834.5,8901.5,8931.2,8993.2,9405.1,10034,10479,10621,10765,11925,12233,12282,12346,12140,11815,11697,11705,11750,11756
1860,9669.2,9239,9285.4,9239.6,9172.6,9072.8,8775.5,8667,8743.8,8629.6,8689.2,8670.3,8679.6,8624.1,8535.5,8546.6,8580.2,8630,8626.4,8623.4,8643.6,8694.3,8774.8,8807.4,8854.1,8919.9,8958.6,9011.1,9444.7,10078,10538,10657,10830,12044,12308,12291,12395,12186,11823,11714,11721,11773,11785
1861,9639.5,9239.7,9276.9,9253.8,9163.9,9072.2,8788.9,8635.8,8660.2,8638.3,8688.8,8668.5,8634.6,8559.5,8490.3,8487,8508.8,8611.6,8608.1,8591.4,8621.5,8677.9,8735.4,8791.9,8820.6,8876.2,8930.1,8985.5,9406.2,10047,10492,10644,10796,11950,12250,12283,12365,12171,11819,11721,11727,11766,11777
1862,9590.1,9221.1,9255.2,9233.2,9151.7,9061.4,8779.7,8630.3,8649.6,8632.8,8676.4,8663.5,8620.8,8544.1,8477.4,8473,8492.2,8595.5,8582.4,8581.2,8604.1,8666.9,8722.4,8771.4,8813.1,8867.2,8913.4,8973.2,9394.8,10035,10504,10654,10792,11955,12263,12304,12387,12187,11830,11730,11739,11777,11780
1863,9667.2,9240.6,9283,9247.9,9176.7,9081.8,8800.1,8654.1,8672,8642.3,8705.1,8685.3,8646.2,8562.8,8490.7,8479.9,8507,8610.6,8609.8,8586.3,8623.4,8660.5,8734,8784.9,8817.7,8882.8,8925.7,8984.3,9412.9,10060,10511,10653,10810,11959,12269,12309,12390,12191,11837,11729,11744,11781,11784
1864,9630.3,9211.9,9242,9228.3,9135.7,9047.1,8763.6,8621.2,8635.2,8618,8666,8651.7,8611,8523.9,8459.5,8440.2,8474.3,8574,8575,8548.2,8583.7,8639.3,8696.8,8741.4,8777.4,8839.5,8889.8,8952.9,9380.6,10014,10474,10621,10760,11918,12215,12258,12340,12144,11798,11694,11698,11742,11751
1865,9587.5,9222,9265.4,9223.6,9155.5,9063.3,8786.6,8633.7,8657.1,8639,8686.6,8666.6,8624.7,8534.8,8463.3,8460.1,8483.8,8578.7,8579.6,8574.7,8595.9,8659.4,8713.8,8754.5,8799.1,8852.5,8910.7,8964.5,9393.8,10038,10501,10659,10790,11961,12276,12318,12383,12193,11841,11733,11744,11790,11788
1866,9602.1,9212.1,9249.9,9227.6,9151.7,9064,8779.8,8633.4,8651.8,8630.9,8680.7,8665.7,8619.5,8533,8459.1,8454.6,8478.3,8583.1,8568,8560.1,8582.9,8635.2,8704.1,8745.7,8790.4,8846.2,8901.5,8959.1,9385.1,10031,10493,10642,10785,11955,12254,12293,12370,12176,11827,11717,11722,11771,11769
1867,9679.1,9232.4,9264.2,9239.1,9158.5,9067.2,8786.5,8635.7,8667.5,8637.7,8689.7,8665,8633,8546.7,8469.5,8450.7,8478,8580.4,8577.3,8560.7,8584.6,8644.1,8696.4,8740.1,8786.6,8853.4,8898.2,8963.4,9392.5,10026,10487,10629,10771,11927,12240,12276,12357,12157,11808,11706,11713,11745,11752
1868,9582.1,9209.8,9244.8,9218,9139.5,9061,8778,8621.1,8652.1,8627.5,8675.4,8652,8620.4,8533.2,8450.7,8445.4,8463.2,8568.6,8560,8544.8,8566.4,8631.2,8686.7,8738.5,8782.9,8836,8884.9,8941.3,9367.3,10031,10489,10628,10778,11938,12236,12274,12350,12153,11808,11703,11714,11755,11753
1869,9570.4,9202.8,9217.5,9202.9,9135.2,9042.1,8776.8,8617.7,8642.9,8618.9,8678.5,8642,8609.1,8523.1,8446.4,8433.4,8451.2,8568.6,8554.5,8533.5,8575.3,8613.9,8685,8720.5,8756.1,8824.6,8872.5,8935.2,9366.5,10007,10475,10616,10765,11940,12235,12279,12337,12149,11815,11702,11712,11745,11750
1870,9605.8,9223.1,9256.1,9229.3,9151.1,9070,8788.5,8638.8,8659.8,8639.4,8688.5,8662.8,8633.2,8541.2,8459.5,8445.5,8469.2,8577.5,8565.2,8546.4,8570.5,8635.2,8697.6,8735.4,8786,8839.3,8895.6,8953.4,9378.9,10041,10499,10648,10789,11952,12256,12283,12372,12169,11824,11722,11728,11765,11777
1871,9632.8,9170.6,9213,9188.9,9110.8,9027.5,8755.3,8596.3,8623.1,8604.9,8655.5,8622.9,8594.6,8502.2,8426,8406.4,8434.9,8528.1,8520.6,8501.3,8529.2,8589.1,8651.1,8693.5,8737.6,8801.4,8846.8,8900.4,9331.9,9977.8,10434,10578,10725,11876,12175,12205,12277,12083,11747,11638,11644,11689,11692
1872,9505,9184.4,9222.8,9197.5,9127.6,9045.2,8764.9,8618.3,8644.1,8614.7,8665.1,8644.7,8614.2,8520.8,8449.1,8423.1,8446.1,8557.7,8541.8,8521.7,8554,8597.2,8674.9,8722.9,8759.6,8835.1,8874.6,8930.2,9366.1,10027,10499,10643,10791,11972,12270,12305,12402,12182,11845,11733,11750,11779,11785
1873,9619,9183.5,9227.4,9197.1,9117.8,9033.7,8767.3,8612.6,8643.3,8615.6,8663.1,8640.8,8604.9,8515.5,8431,8413.1,8444.5,8546,8529,8511.3,8546.8,8596.3,8659.6,8703.4,8745.7,8807.4,8860.6,8912.7,9348.8,10001,10457,10604,10753,11901,12217,12251,12319,12123,11772,11678,11689,11728,11729
1874,9642,9168.1,9211.2,9183.9,9108.9,9019.7,8748.8,8609.6,8614.1,8605.8,8655.3,8626.6,8593.5,8509.2,8420.3,8388.9,8417.5,8532.3,8517.4,8499.5,8516.3,8574,8641.4,8688.6,8733.5,8795.5,8839.6,8902.7,9334,9973.5,10436,10574,10721,11861,12163,12201,12274,12083,11738,11633,11646,11684,11684
1875,9512.3,9174.1,9231.6,9198,9128.3,9034.1,8759.2,8621.6,8642.7,8616.1,8664.4,8645.9,8606.9,8521.4,8431,8417.8,8439.2,8542.4,8535.3,8509.8,8543.3,8597.8,8660.6,8707.1,8747.1,8815.3,8863.8,8920.1,9358.5,10020,10491,10631,10777,11941,12243,12283,12368,12161,11820,11719,11724,11766,11770
1876,9566.7,9159.8,9203.7,9185.2,9093.8,9009.9,8743.5,8599.4,8619.8,8598.1,8649.5,8632.1,8589.1,8498.3,8404.7,8390.9,8408.9,8516.2,8501.7,8482.2,8521.1,8560.3,8638.5,8681,8723.9,8784.6,8835.1,8893.1,9334,9980.7,10446,10588,10739,11885,12188,12222,12310,12106,11758,11648,11667,11701,11706
1877,9610.6,9187.2,9221,9207.5,9127.6,9035.1,8769.6,8629.2,8648.2,8617.1,8674.4,8647.4,8611.1,8521.3,8425.6,8409.1,8434.1,8537.4,8525.8,8504.3,8534.8,8593.5,8659.2,8707.5,8741.8,8800.5,8853.9,8910.4,9346.7,9998.5,10455,10604,10746,11896,12198,12235,12313,12111,11771,11671,11675,11723,11720
1878,9563.8,9167,9207.2,9196.5,9105.9,9027.2,8759.7,8604.3,8634.4,8607.7,8654.6,8639.5,8596.3,8507.4,8423.7,8402.4,8426.7,8520.7,8515,8497,8523.2,8571.6,8639.1,8696.1,8719,8790.4,8844.5,8904.1,9337.2,9991.1,10457,10595,10742,11895,12199,12241,12320,12109,11769,11657,11667,11711,11716
1879,9551.7,9156.4,9202.4,9186.2,9104.4,9009.9,8740.9,8607.2,8632.2,8605.5,8652.7,8628.7,8587.4,8490.9,8406.3,8394.8,8417.5,8507.9,8505.6,8487.8,8523.4,8565.4,8627.4,8680,8718.1,8781.4,8832.7,8889.1,9332.4,9974.8,10451,10597,10738,11898,12201,12226,12310,12117,11772,11663,11681,11720,11719
1880,9588.8,9193.3,9280.4,9253.4,9151.5,9066.8,8801.1,8665.3,8684.3,8696.2,8709.2,8708,8639.3,8576.9,8508.8,8485.5,8471.1,8564.2,8573.3,8551.3,8597.7,8656.6,8683.4,8728,8770.8,8840.3,8889.7,8956,9368.9,10066,10537,10638,10785,11996,12264,12302,12396,12209,11847,11755,11804,11839,11805
1881,9576.6,9153.3,9202.7,9183.1,9099.8,9014.6,8743.9,8606.2,8635.4,8615.8,8663.8,8634.7,8595,8500.9,8411,8388.5,8408,8503.9,8495.5,8488.6,8509.6,8563,8623.2,8675.9,8708.5,8773.8,8826.2,8881.9,9323.9,9969.5,10451,10573,10719,11876,12163,12196,12284,12083,11741,11632,11645,11687,11693
1882,9525.4,9157.1,9209.7,9184.3,9106.3,9020.5,8757.4,8615.7,8650.4,8611.2,8663.7,8646.4,8594.7,8490,8408.5,8389.9,8407.9,8500.1,8502.5,8495.1,8510.3,8570.3,8624,8674.8,8711.7,8778.6,8833,8894.9,9328.4,9985.7,10463,10599,10756,11918,12213,12253,12337,12124,11789,11683,11687,11730,11726
1883,9584.5,9162.4,9199.2,9187.4,9102.9,9015.7,8748.1,8613,8641.2,8609.9,8665.4,8634.9,8600.6,8498.3,8403.9,8387.2,8398.5,8507.5,8487.5,8482.1,8509.3,8568.2,8625.4,8671.1,8718.2,8773.3,8820.4,8879.7,9319.2,9972.4,10440,10577,10736,11885,12177,12214,12300,12093,11754,11653,11648,11696,11692
1884,9610.1,9176.2,9224.1,9198.9,9121.6,9043.8,8765.4,8627.8,8663.7,8632.7,8679.1,8651.4,8608.5,8512.6,8416.6,8390.5,8417,8510.1,8513.1,8490.1,8519.7,8576.5,8634.1,8684.9,8722,8787.2,8840.3,8895.3,9334,9991.2,10454,10598,10739,11875,12198,12229,12309,12102,11761,11649,11667,11709,11705
1885,9532.2,9162,9208.5,9193.4,9109.8,9027.8,8762.3,8618.9,8646.6,8629.7,8673.5,8649.6,8600.7,8503.5,8405.2,8378.4,8407.3,8511.1,8503.9,8474.9,8510.4,8566.9,8612.9,8672.6,8711.8,8775.6,8821.1,8886.7,9324.9,9984.1,10460,10593,10736,11892,12195,12224,12310,12103,11765,11657,11666,11703,11703
1886,9534,9159.5,9203.9,9179.8,9103.4,9010.6,8747.4,8615.9,8637.7,8616.5,8673.5,8637.5,8594.9,8491.7,8403.3,8373.9,8388.4,8497.1,8487.3,8474.6,8499.9,8551,8613.3,8659.3,8699.3,8763.9,8820.9,8879,9314.2,9976.4,10446,10586,10739,11896,12195,12239,12305,12112,11766,11655,11662,11704,11702
1887,9597.3,9173.2,9223.5,9207.4,9121.4,9037.9,8778.3,8637.8,8663.2,8635.4,8682.7,8665.1,8621.5,8506.2,8413.2,8386.6,8413.2,8510.4,8512.9,8485.2,8515.1,8564.4,8633.5,8674.5,8722.1,8791.8,8828.7,8892,9336,9997.7,10457,10599,10754,11903,12198,12238,12327,12117,11776,11664,11671,11714,11707
1888,9630.7,9160,9194.1,9185.9,9101.7,9023,8758,8630,8640.3,8615.1,8666.7,8634.9,8590.3,8492,8379.8,8357,8383.1,8485.9,8472.4,8449.9,8479.6,8541.9,8601,8646.5,8694.8,8750,8804.5,8854.7,9300.1,9949.2,10406,10541,10690,11828,12139,12168,12251,12049,11703,11602,11615,11654,11647
1889,9506.9,9165.8,9213.8,9199,9124,9038.4,8778.1,8638.1,8662.3,8625.4,8691.4,8655.6,8614.9,8510.3,8417.6,8382,8410.4,8512.6,8497.4,8475,8510.7,8564.3,8627.7,8678.1,8720.4,8780.1,8838.1,8892.1,9329.8,10006,10470,10627,10775,11937,12245,12278,12356,12163,11816,11713,11714,11751,11760
1890,9575,9173.6,9211.2,9198.4,9122.9,9034.1,8770,8639.2,8664.5,8634.6,8685,8656.5,8606.4,8501,8395.8,8375.9,8404.1,8505.6,8489.3,8471.1,8505.6,8554.3,8622,8655.6,8701.9,8772.4,8809.2,8877.9,9318.6,9979,10447,10587,10733,11892,12185,12213,12305,12098,11756,11650,11655,11694,11694
1891,9622.8,9160.9,9211,9194.3,9104.8,9027,8767.4,8631.5,8650.3,8616.8,8668.6,8639,8597.5,8489.1,8385.8,8361,8380.4,8486,8466.8,8454.8,8481.1,8543.1,8602.4,8645.3,8696,8748.8,8803.3,8859.1,9303.3,9950.5,10421,10550,10701,11851,12151,12174,12259,12061,11718,11603,11622,11659,11671
1892,9558.8,9184,9227.5,9209.1,9133,9047.9,8787.9,8657.6,8687.5,8655.4,8694.7,8664.9,8624.7,8507.5,8409.6,8386.6,8414.4,8512.2,8501.7,8474.6,8509.8,8568.5,8627.8,8674.1,8708.2,8778.9,8825.1,8886.3,9325.3,10001,10463,10612,10761,11915,12211,12251,12327,12132,11781,11679,11692,11722,11731
1893,9587.9,9156.9,9206.4,9179.8,9102.5,9028.5,8772.7,8633.6,8652,8629.9,8675.8,8642.7,8592.6,8482.4,8380.1,8356.8,8386,8488.4,8465.2,8455.3,8479.9,8535.3,8598.8,8641.7,8685.6,8748.4,8801.3,8854.6,9296.5,9960,10432,10577,10708,11872,12172,12201,12282,12086,11738,11629,11642,11683,11693
1894,9621.3,9191,9232.7,9215.6,9126.2,9046.8,8794.6,8660.2,8684.5,8649.4,8694.4,8669.6,8616.2,8505,8399.3,8378.2,8402.6,8500.5,8486,8471,8499.1,8547,8617.6,8661.9,8701.9,8766,8818.3,8877.4,9321.4,9982.1,10447,10584,10737,11877,12180,12210,12290,12093,11741,11638,11647,11697,11701
1895,9596,9192.3,9231.4,9211.2,9132.5,9038.8,8794.7,8655,8680.2,8648.3,8689.9,8662.3,8612.8,8504.2,8397.8,8370.2,8394.5,8489.5,8487.5,8464,8493.5,8556.6,8612.9,8664.2,8696.5,8756.3,8818.9,8882.5,9311.7,9971,10448,10581,10729,11874,12175,12214,12293,12082,11750,11634,11660,11687,11700
1896,9544,9179.4,9226.4,9210.4,9128,9041.8,8785.2,8651.6,8671.7,8646.8,8688.1,8660.9,8608.4,8500.6,8395.8,8376.9,8391.2,8494.1,8486.1,8464.5,8489.6,8539.3,8613.5,8661.4,8694.2,8760.2,8812.6,8874.3,9309.8,9989.3,10461,10613,10754,11911,12209,12247,12334,12123,11775,11672,11691,11719,11731
1897,9620.5,9204.8,9244.2,9226.5,9139.2,9056.3,8804.2,8674,8690.9,8663.7,8702.9,8672.4,8626.6,8508.6,8400.2,8381.5,8400.5,8496,8499.8,8469,8494,8552.6,8614.9,8665.3,8702.4,8769.1,8804.3,8874.6,9317,9981.1,10448,10588,10730,11871,12169,12210,12287,12092,11738,11635,11645,11686,11690
1898,9615.9,9194.5,9246.5,9227.9,9145.4,9050.8,8797.4,8666.5,8691.2,8661.5,8695,8669.9,8617.6,8510,8402.4,8374.6,8395.4,8491.9,8481.6,8468.6,8494.9,8547.8,8609.3,8656.9,8702.5,8757.9,8807,8871.8,9318.4,9966.8,10444,10590,10726,11873,12172,12203,12283,12088,11744,11631,11643,11678,11688
1899,9545,9198.3,9250.4,9228.4,9139.5,9050.4,8799.6,8674.3,8689.2,8648,8702,8666.6,8616.8,8504.9,8407.5,8371.3,8387.8,8501.8,8490.4,8466.9,8498.9,8544,8610.3,8654.9,8694.5,8761.3,8808.3,8873.7,9316.2,9991.4,10462,10611,10753,11905,12202,12243,12326,12126,11783,11668,11679,11715,11725
1900,9629.7,9203.4,9250.4,9233.3,9136.6,9047.9,8794.6,8666.7,8694,8663.5,8710.1,8667.4,8616.2,8504.4,8388.7,8362.9,8389.2,8492.6,8479.6,8464.1,8491.6,8539.9,8600,8650.3,8688.8,8756.3,8804.6,8858,9317.3,9967.7,10440,10587,10728,11876,12173,12210,12294,12093,11744,11632,11647,11689,11692
1901,9667.4,9222.7,9266,9255.4,9156.5,9053.8,8809,8676,8698.6,8671.9,8705.6,8675,8629.2,8511.3,8400,8375.8,8399.6,8500.9,8493.4,8469.3,8496.9,8548,8616,8661.1,8694.1,8768.7,8813.2,8864.2,9317.2,9971.4,10445,10576,10733,11866,12174,12208,12295,12087,11735,11638,11654,11678,11692
1902,9625.3,9227.6,9278.3,9250.5,9148.5,9055.2,8809.4,8681.1,8707.2,8676,8720.4,8678.4,8630.5,8511.3,8403.6,8377.4,8394.5,8503.6,8484.5,8474.5,8501.4,8562.9,8612.7,8664,8704.9,8767.3,8811.4,8869.7,9318.3,9984.8,10455,10594,10743,11889,12177,12220,12296,12103,11760,11643,11659,11690,11698
1903,9606,9201.1,9244.1,9229.1,9119.2,9027.8,8783.9,8665.2,8692.3,8654.3,8703.2,8657.2,8617.8,8496.8,8381.1,8344.7,8377.9,8472.7,8461.6,8449.2,8470.8,8534.3,8590.1,8641,8672.8,8746.1,8788.3,8850.8,9295.8,9959.1,10429,10573,10717,11865,12160,12194,12274,12083,11724,11631,11639,11674,11682
1904,9632.8,9240.4,9282.7,9262.2,9154.4,9065.3,8821.1,8690.4,8713.8,8691.7,8733.9,8691.9,8642.8,8520.1,8403.8,8379.5,8401.2,8496.8,8493.2,8483.8,8509.2,8563.5,8618.2,8665.4,8701.2,8767.7,8819,8878.3,9326,10004,10464,10607,10761,11908,12206,12245,12324,12130,11782,11670,11691,11719,11722
1905,9669.9,9209.9,9256.6,9220.4,9126,9027.2,8795.4,8663.9,8702.5,8659.6,8717.3,8659.8,8614.2,8495.9,8376.1,8348,8376.3,8468,8466.5,8442.4,8472,8530.1,8578.8,8628,8679.5,8736.9,8786.2,8842.9,9291.6,9957.7,10420,10557,10703,11845,12130,12166,12244,12057,11704,11596,11607,11650,11647
1906,9557.5,9231.3,9272.1,9240.5,9141.2,9064.5,8815.7,8694.3,8724.7,8692.6,8724.7,8686.9,8631.8,8517.7,8402.3,8382.1,8404.4,8498.5,8494.5,8481.3,8504.6,8559.6,8608.9,8667.4,8701.4,8764.8,8815.7,8881.7,9326.7,10005,10479,10630,10771,11932,12224,12264,12343,12154,11793,11686,11706,11737,11737
1907,9647.3,9223.5,9265.4,9232.4,9140,9055.2,8812.9,8696.9,8719.1,8688.2,8735.1,8692,8641.5,8521,8404.9,8378.1,8401.1,8491.3,8485.1,8471.6,8501.1,8553,8605.5,8648.8,8698.1,8754.2,8803.7,8866.8,9311.7,9973.2,10449,10596,10737,11887,12181,12212,12304,12099,11747,11644,11654,11691,11691
1908,9675,9237.8,9270.4,9237.2,9143.2,9067.3,8821.5,8704.3,8736.7,8711.3,8750.9,8715,8652.7,8528.5,8415.4,8393.2,8397.9,8502.3,8498.1,8474.1,8501.5,8556.7,8623,8661.7,8705.3,8759.7,8814.3,8883.3,9325.7,9993.6,10459,10597,10745,11881,12184,12223,12303,12104,11762,11645,11661,11686,11697
1909,9549.5,9207.7,9243.5,9223.1,9118.9,9043.9,8823.5,8694.7,8730.8,8686,8735.4,8696.4,8639.7,8521.5,8409.5,8370.3,8403.9,8496.4,8493.3,8469.5,8504.8,8554.7,8609.3,8653.3,8701.5,8760.6,8816.3,8879.7,9326.6,9997.7,10473,10627,10759,11921,12207,12251,12314,12117,11774,11674,11675,11721,11727
1910,9564.5,9186.6,9232.2,9203.2,9113.4,9033.6,8810.1,8694.2,8720.7,8691.1,8727.1,8693.7,8640.3,8510,8387.4,8368,8381.7,8475.2,8479.6,8461,8484.7,8543.1,8601.6,8647,8677.7,8739.5,8795.7,8859.4,9310.5,9972.7,10451,10595,10741,11888,12192,12222,12307,12114,11757,11650,11658,11698,11699
1911,9638.1,9205.3,9237.5,9225,9130.9,9042.8,8840.2,8722.1,8745.1,8732.1,8776.9,8718.1,8674.7,8535.4,8427.1,8384.4,8413.4,8511.8,8503.6,8507.3,8523.7,8604.7,8630.5,8695.9,8883.3,8957.4,8809.1,8871,9319.6,10021,10508,10642,10791,11913,12214,12226,12442,12243,11917,11765,11747,11707,11723
1912,9622.5,9186.7,9217.9,9189.7,9108.1,9039,8827.3,8713.1,8737.3,8705.7,8748.7,8704.6,8648.2,8520.8,8402.6,8361.8,8384,8477.2,8468.4,8450.8,8485.3,8537.7,8594,8644.1,8679.1,8740,8789.6,8858.9,9301.6,9966.5,10434,10566,10725,11868,12167,12195,12267,12075,11729,11625,11628,11668,11679
1913,9513.5,9180.2,9222.9,9208.2,9123.7,9051.9,8843.9,8726.8,8756.1,8731.1,8758.8,8720.9,8670.9,8526.9,8406.9,8388.8,8406.4,8496,8491,8479.5,8506.1,8558.4,8624.9,8662.9,8698.1,8768.4,8821.8,8879.4,9334.9,10004,10494,10641,10784,11943,12245,12278,12352,12150,11816,11700,11703,11740,11740
1914,9581.5,9199.2,9235.8,9225.9,9141.7,9066,8857.4,8743.1,8771.7,8747.5,8778.6,8752.3,8691.9,8549.6,8422.2,8395.3,8411,8519.5,8500.9,8485.5,8511.5,8569.2,8628.2,8669.6,8714.1,8776.6,8831.8,8893.2,9338.7,10012,10479,10623,10770,11905,12216,12249,12325,12120,11781,11672,11676,11723,11721
1915,9616.8,9165,9207.9,9192.7,9111.3,9038.2,8832.1,8725.5,8763.2,8732.1,8773.8,8725.3,8679.1,8528.2,8400.6,8384.4,8397.3,8488.3,8475.5,8456.2,8496.7,8546,8600.9,8655.7,8689.9,8747.6,8802.8,8861.7,9312.5,9975.7,10443,10578,10729,11861,12164,12198,12267,12067,11729,11627,11621,11665,11670
1916,9538,9165.6,9215.5,9197.4,9117.5,9056.4,8852.4,8742,8765.9,8731.2,8783.8,8741.2,8679.3,8546.2,8412.9,8381.8,8400.7,8495.9,8480.6,8473.3,8502.3,8555.9,8609,8659.3,8701,8764,8812,8874.4,9324.1,10002,10481,10628,10775,11920,12214,12256,12331,12127,11788,11676,11684,11725,11719
1917,9578.5,9158.8,9196.1,9181.9,9111.1,9045.4,8845.4,8733.2,8764.1,8745,8779.2,8747.1,8675.3,8530.3,8397.1,8370,8386.7,8488.6,8470.1,8451.9,8490.7,8540.6,8598.3,8638.7,8687,8743.4,8801.5,8870,9304.4,9977.4,10442,10586,10742,11870,12167,12201,12273,12076,11739,11623,11642,11679,11679
1918,9605.6,9182.1,9224.3,9204.8,9127.7,9056.1,8873.5,8777.7,8799.4,8781.6,8817.2,8779.9,8723.2,8578.1,8431.6,8396.3,8430.6,8513.7,8494,8485.3,8515.3,8563.3,8626.3,8663,8720.5,8787.7,8830.9,8892.3,9343.2,10015,10493,10614,10762,11894,12201,12239,12322,12116,11755,11662,11661,11713,11711
1919,9547.2,9160.2,9206.2,9191.9,9117.2,9060.2,8860.4,8771.5,8803.4,8769.1,8813.5,8764.5,8703.8,8552,8421.1,8391.6,8399.8,8494.4,8486.4,8470.4,8498.8,8554.4,8608.2,8646,8694.6,8753.5,8812.4,8863.9,9313.3,9999.3,10453,10604,10753,11888,12183,12223,12300,12092,11754,11644,11643,11677,11697
1920,9533.8,9150.6,9202.4,9196.4,9110.6,9054.9,8868.9,8767.2,8803.7,8775.7,8821.6,8779.4,8705.5,8567.3,8416.7,8381.4,8387.3,8495.2,8478.7,8469.8,8486.7,8541,8604.3,8659.6,8697.9,8754.8,8803.4,8863.8,9318.7,9993.1,10467,10607,10755,11889,12194,12226,12310,12107,11766,11653,11659,11703,11703
1921,9579.7,9174.2,9227.8,9208.7,9142.3,9076.2,8899,8810.6,8828.7,8807.8,8850.6,8812.3,8746.1,8592.9,8443.8,8409.1,8412.5,8514.6,8507.3,8492.9,8522.5,8568.4,8630.2,8670.7,8717.2,8778.4,8826.6,8879.8,9340.1,10011,10485,10625,10782,11918,12210,12248,12333,12129,11765,11675,11684,11719,11725
1922,9614.5,9167.5,9213.4,9191.6,9129.2,9067.8,8892.2,8808.2,8841.3,8809.8,8849.1,8816.7,8744.6,8586.9,8430,8391,8410,8497.9,8489.4,8473.1,8490.9,8548.8,8619,8658.3,8695.5,8751.3,8802.7,8865.5,9318.5,9978.2,10447,10578,10728,11856,12157,12190,12268,12070,11721,11619,11618,11662,11669
1923,9447.7,9163,9213.2,9198.3,9131.1,9073.5,8899.4,8824.3,8855.1,8823.1,8871.1,8830.2,8767.6,8603.9,8445.6,8408.3,8417.1,8511,8502.4,8484.2,8508.2,8562.1,8625.4,8674.4,8713.3,8766.6,8819,8885.5,9337.2,10030,10507,10649,10796,11948,12235,12275,12360,12155,11819,11712,11702,11747,11756
1924,9598.4,9159.6,9207.5,9190.7,9121.2,9066.1,8898.2,8819.8,8842.1,8837.1,8878.7,8852.1,8766.7,8596.5,8432.4,8390,8400.2,8496.7,8487.3,8468.7,8496.5,8547.3,8609.7,8652.3,8687.3,8742.5,8798.6,8854.7,9313.3,9977.8,10446,10581,10741,11870,12165,12200,12288,12091,11739,11624,11621,11677,11674
1925,9598.5,9176,9219.9,9204.3,9148.1,9092.2,8934.8,8857.6,8895.2,8862.7,8914.7,8882.9,8805,8640.5,8458.8,8413.4,8425.5,8528.2,8517.2,8496.9,8514.2,8575.2,8633.7,8678.3,8707.4,8767.6,8818,8877.7,9325.6,10001,10476,10614,10755,11887,12180,12227,12298,12100,11755,11649,11655,11710,11694
1926,9539.5,9171.3,9214.5,9210.8,9134.4,9092.9,8937.3,8878.3,8904.1,8885.5,8936.9,8905.1,8826.3,8646.5,8472.9,8421.9,8429.1,8520.4,8514.7,8498.8,8519.7,8567,8633.2,8678.1,8716,8764.2,8812.1,8875.9,9330.3,10013,10478,10627,10777,11912,12201,12246,12320,12113,11782,11666,11676,11711,11717
1927,9514.4,9139.4,9192.8,9185.5,9103.9,9059.7,8918.1,8860.1,8896.5,8872.7,8919.9,8897.7,8822.6,8630.5,8447.1,8406.7,8415.2,8501.3,8503.4,8484.2,8508.3,8553.1,8611.1,8659.5,8699.9,8757.5,8813.4,8863.1,9315.1,9990.8,10463,10616,10770,11905,12199,12235,12324,12114,11765,11656,11645,11707,11704
1928,9581,9178,9218.4,9209.6,9145.4,9094.5,8961.5,8898.6,8932,8919.7,8966.9,8940,8860.6,8678,8479.1,8424.9,8429.5,8525.1,8520.1,8494.1,8515.3,8582.1,8632.1,8663.4,8703.7,8763.5,8811.7,8873.5,9328.1,10005,10476,10615,10764,11893,12188,12233,12307,12111,11762,11652,11664,11701,11718
1929,9601.6,9154.2,9187.4,9178.2,9118.7,9076.2,8945.6,8891,8923.2,8916.5,8970.2,8938.2,8861.5,8663.2,8454.8,8404.1,8402.1,8499.1,8481.8,8463.8,8494.1,8539,8595.7,8641.1,8686.1,8734.7,8781.5,8843.2,9290,9964.2,10436,10567,10719,11839,12135,12167,12247,12045,11694,11590,11594,11652,11642
1930,9463.1,9156,9200.2,9186,9126.4,9088.9,8977.7,8928.8,8966.1,8943.9,8997,8972.7,8893,8688,8474,8426.1,8432.7,8511.5,8513.9,8488.9,8516.1,8558.6,8615,8662,8691.9,8753.2,8807.1,8870.3,9320,10016,10487,10642,10782,11933,12224,12257,12342,12142,11794,11691,11694,11739,11738
1931,9610.2,9164.5,9211.6,9196,9137.8,9094,8992.5,8947.2,8975.8,8970,9028.1,9004.7,8910.3,8706,8476.8,8416.9,8429,8517.2,8498.6,8475.8,8497.9,8560.8,8610.9,8652.2,8688,8750.1,8799.9,8852.7,9316.3,9986,10448,10595,10738,11860,12160,12207,12283,12077,11728,11630,11632,11677,11679
1932,9590.7,9164.5,9213.1,9208.3,9138.4,9108.3,9007.5,8970.9,9009.5,8987.7,9051.3,9025.6,8935.1,8716,8486.4,8427.5,8420.7,8515,8484.9,8480.1,8504.1,8561.3,8608.7,8656.9,8704.7,8751.3,8807.9,8871.9,9312.2,10000,10461,10602,10751,11863,12170,12198,12291,12089,11739,11632,11639,11677,11680
1933,9473.6,9152.5,9203.1,9189.2,9136.3,9098.3,9020.5,8983.1,9017.8,9011,9068.2,9036.2,8954.4,8721.2,8485.5,8419.7,8429.6,8508.5,8488.6,8467.8,8501.3,8555.6,8611.7,8650.8,8696.4,8750.1,8801.6,8865.6,9322.6,10009,10482,10634,10764,11914,12202,12235,12318,12119,11785,11673,11678,11717,11714
1934,9592,9176.4,9219,9215,9147.5,9128.9,9042,9014.9,9050.5,9049.4,9106.2,9078.2,8986,8758.1,8503.8,8439.7,8427.5,8518.5,8492.4,8476.7,8501.9,8557.8,8613.5,8654.6,8693.6,8757,8809.7,8869.2,9316.9,9998.2,10468,10611,10761,11885,12178,12211,12293,12095,11751,11640,11643,11696,11693
1935,9593.9,9164.8,9205.9,9213.7,9147.3,9125,9057.8,9037.6,9075.4,9069.2,9127.7,9097,9007.6,8764.9,8497.7,8434.3,8428.7,8501,8478.5,8466,8500.6,8552.8,8608.2,8649.2,8688,8748.4,8806.1,8856.3,9317,9990.9,10456,10595,10750,11863,12158,12186,12268,12071,11729,11612,11627,11668,11678
1936,9558.4,9188,9240.2,9239,9169.7,9145.8,9081.8,9078.7,9103.9,9113.4,9181.9,9155.4,9058.2,8806.1,8522.3,8448.2,8446.5,8527.4,8498.8,8485.1,8498.1,8556.7,8619.7,8661.9,8698.6,8768.8,8814.6,8867.7,9324.9,10006,10481,10631,10765,11897,12198,12224,12304,12119,11767,11663,11667,11708,11716
1937,9540.4,9167.3,9218.6,9217.9,9152.8,9131.5,9082.3,9089.8,9130.8,9133.2,9192.4,9157.8,9074.2,8815.2,8524,8452.9,8439.2,8504.4,8490.4,8477.8,8496.9,8550.5,8608.6,8653,8692,8759.5,8804.1,8868.2,9323.7,10015,10489,10642,10789,11917,12208,12242,12329,12127,11776,11667,11665,11713,11720
1938,9620.7,9191.5,9235,9233.4,9167.4,9151.9,9121.9,9132.8,9182.4,9170.3,9239.7,9225.5,9127.6,8855.8,8557.6,8465.9,8459.9,8521.1,8497,8481.1,8509.1,8553.8,8615.9,8660.6,8704.5,8757.7,8816.2,8879,9335.6,10011,10479,10621,10781,11888,12173,12212,12293,12099,11742,11633,11646,11692,11691
1939,9613.6,9184.1,9226.4,9217.4,9168.7,9153.4,9131.2,9144.2,9201.9,9212.1,9284.8,9251.8,9158.1,8873,8561.2,8465.2,8453.1,8510.4,8480.6,8470.5,8488.1,8543.9,8598.7,8644,8686.5,8744.7,8793,8860.5,9315.8,9997.4,10471,10618,10767,11857,12156,12186,12271,12074,11714,11614,11622,11667,11669
1940,9526.9,9188.6,9244.3,9243.5,9180.1,9165.2,9158.3,9192.5,9249,9252.8,9325.3,9312.3,9219.5,8930.8,8604.9,8496.3,8491.1,8530.8,8490.9,8477.1,8505.8,8558.2,8619.7,8654.6,8703.1,8768.2,8815.5,8878.5,9339.2,10051,10527,10678,10841,11936,12224,12254,12352,12150,11792,11682,11695,11738,11734
1941,9663.1,9190.1,9235.1,9232.5,9175.4,9155,9167.3,9209.5,9268.1,9290.8,9360.7,9355,9257.6,8961,8611.2,8496.3,8490.5,8510.1,8477.5,8458,8482.1,8532.3,8596.2,8642.4,8676.7,8737.5,8790.9,8856.8,9322.5,10006,10483,10621,10800,11856,12137,12174,12252,12059,11703,11598,11610,11652,11653
1942,9616.6,9211.8,9266,9261,9210.9,9199.2,9223.7,9270.4,9337.5,9354.4,9454.3,9439,9356.8,9041.3,8675.3,8548,8544.9,8551.9,8500.2,8487.3,8514.8,8571.8,8620.6,8663.1,8708.5,8766.2,8819.8,8878.6,9359.1,10072,10576,10728,10907,11926,12204,12237,12317,12122,11765,11667,11671,11709,11709
1943,9612,9212.7,9270.8,9262.5,9208.9,9205.8,9249.5,9309.5,9379.8,9409,9506.7,9506.9,9421.1,9101.3,8703.8,8574.7,8573.9,8575.5,8496.2,8483.5,8512,8548.7,8613.8,8665.1,8694.3,8766.4,8811.5,8875.2,9372.9,10107,10624,10804,11009,11926,12185,12224,12314,12107,11764,11646,11656,11702,11711
1944,9592.4,9214.7,9263.3,9253.7,9198.7,9199.4,9267.5,9337.6,9409.3,9453.5,9558.3,9569,9505,9160.9,8741.9,8605.2,8614,8587.4,8481.2,8463.4,8503.5,8547.3,8608.6,8650.6,8693,8756.9,8805.6,8873.1,9391.3,10183,10731,10939,11188,11958,12185,12225,12302,12106,11752,11639,11652,11700,11696
1945,9686.2,9236.7,9288.5,9284.2,9230.7,9233.2,9311.8,9395.6,9473.4,9517.7,9648.4,9664.5,9604.1,9257.5,8818,8665.6,8684.4,8638.9,8502.7,8480.8,8516.8,8562.7,8615.4,8676.9,8711.2,8784.3,8825.8,8885.7,9443,10338,10913,11156,11474,11980,12173,12197,12284,12079,11732,11645,11642,11688,11697
1946,9709.1,9255.2,9305.7,9299.3,9252.6,9254.8,9350.7,9449.8,9544.2,9597.6,9732.1,9775.7,9710.2,9354,8876.7,8735.4,8754.7,8681.6,8503.9,8481.6,8514.4,8561.6,8624.1,8667.1,8701.2,8776.7,8819.3,8885.8,9554.1,10581,11239,11554,11940,12023,12154,12196,12273,12067,11721,11615,11629,11662,11671
1947,9596.1,9265.8,9312.4,9317.7,9267.4,9285.4,9389.5,9516.7,9618.8,9685.1,9834.8,9886.7,9835.5,9465.1,8961.4,8799.6,8848.8,8735.2,8513.5,8499.6,8531.7,8579.1,8635.9,8686,8715.4,8799.8,8845.9,8908.2,9702.3,10964,11746,12095,12528,12170,12239,12274,12352,12157,11805,11705,11701,11748,11743
1948,9757.5,9295.2,9343.3,9334.7,9286.6,9317,9446.7,9571,9689,9767.8,9930.8,10008,9962.2,9579.9,9035.7,8870.9,8905.4,8768.4,8519,8496.8,8528.2,8579,8631.9,8677.3,8718.8,8788.3,8845.6,8908,9856,11351,12185,12499,12897,12100,12175,12194,12284,12070,11734,11632,11632,11676,11678
1949,9777,9307.3,9351.1,9349.7,9306.6,9332.8,9485.2,9625.8,9761.6,9853.7,10042,10128,10106,9701,9110.3,8942.8,8935.5,8765.2,8522.2,8498.3,8535.5,8578.2,8638,8681.3,8726.7,8802.5,8851.6,8924.7,10027,11703,12546,12796,13052,12091,12179,12209,12299,12094,11739,11627,11646,11677,11681
1950,9705.3,9332.8,9384.9,9370.8,9318.9,9360.7,9527,9698.2,9845.4,9960,10157,10271,10254,9824.8,9198.6,9003.8,8944.2,8739.8,8527,8502.9,8534.9,8591.2,8649.7,8690.8,8727.8,8800.4,8861.3,8934,10135,11874,12723,12847,12972,12098,12213,12246,12324,12125,11785,11668,11679,11717,11723
1951,9806.3,9353.1,9400,9387.2,9341.6,9386.2,9580.7,9767,9918.9,10050,10270,10403,10389,9928.9,9259.1,9042,8906.2,8698.5,8533,8509.8,8539.9,8592.5,8652.2,8698.1,8729.9,8803.9,8865.7,8934.3,10103,11730,12443,12427,12440,12005,12182,12214,12288,12086,11751,11638,11632,11671,11688
1952,9851.2,9414.2,9448.1,9420.9,9387.4,9439,9652.7,9847.2,10025,10170,10410,10550,10535,10047,9310,9058.2,8869,8679.4,8548.7,8519.1,8570.6,8615.2,8669.2,8713.6,8744.7,8811.3,8869.8,8941.1,10012,11412,12003,11955,11928,11981,12201,12232,12302,12113,11754,11649,11666,11705,11705
1953,9913.9,9428.4,9463.2,9446.3,9400.5,9466,9688.8,9916.2,10092,10259,10521,10680,10665,10129,9326.6,9034.8,8788.4,8634.9,8550,8526.9,8560.2,8609,8661.4,8712.3,8742.2,8802,8867.4,8937.4,9828,10966,11483,11466,11465,11934,12180,12217,12295,12091,11747,11636,11647,11684,11693
1954,9872.6,9455.9,9477.7,9448.1,9406.5,9479.6,9733.4,9973.8,10164,10337,10598,10771,10729,10154,9301.7,8985.7,8716.3,8613.5,8541.3,8518.4,8547.9,8601.5,8653.2,8694.9,8735.1,8795.7,8845.9,8922.4,9654.6,10618,11117,11136,11190,11941,12196,12234,12316,12117,11766,11662,11666,11702,11713
1955,10015,9510.9,9545.2,9501.9,9462.7,9539.7,9806.9,10054,10263,10437,10719,10884,10817,10176,9273.7,8929,8659.9,8605.7,8555.8,8522.9,8562.3,8612.1,8663,8701,8735.5,8802,8850.8,8929.1,9547,10362,10827,10892,10986,11888,12175,12196,12281,12085,11737,11626,11640,11681,11682
1956,10036,9542.2,9548,9502.1,9461.5,9541,9818.8,10087,10303,10472,10744,10904,10804,10116,9184.7,8850,8600,8583.7,8538.6,8519.6,8555.3,8588.2,8647.6,8689.2,8723,8782.6,8830.2,8888.8,9438.2,10196,10664,10758,10869,11876,12165,12207,12282,12080,11728,11620,11634,11666,11674
1957,9976,9579.2,9584.7,9527,9479.9,9576.6,9867.7,10144,10356,10528,10799,10932,10778,10061,9126.4,8794.1,8583.8,8583.5,8549.2,8533.2,8556.3,8606.1,8658.1,8696.9,8733.2,8800,8858.9,8918.8,9419.1,10146,10629,10750,10876,11936,12222,12257,12352,12147,11793,11684,11700,11729,11736
1958,10176,9611.4,9602.5,9538.4,9490.5,9584.3,9887.3,10164,10385,10551,10795,10902,10708,9955.5,9025.3,8706,8535.7,8553.2,8535.6,8510.6,8541.4,8588,8644.1,8677.7,8714,8775.8,8830.1,8887.4,9358.7,10050,10511,10634,10770,11836,12128,12169,12243,12044,11682,11585,11602,11635,11640
1959,10114,9668.6,9651.5,9560,9524.8,9614.6,9926.8,10205,10421,10582,10807,10878,10643,9860.1,8962.8,8687.5,8536.1,8580.7,8551,8538.2,8569.4,8612.2,8663.8,8696.4,8746.4,8806.9,8860.7,8922.8,9379.6,10073,10545,10682,10812,11918,12207,12241,12328,12126,11772,11669,11683,11709,11714
1960,10181,9692.5,9654.4,9561.3,9517.5,9603.1,9925.7,10217,10411,10556,10756,10785,10498,9705,8869.9,8620.6,8511.3,8555,8541.7,8517.6,8553.4,8593,8651.1,8686.3,8724.1,8787.2,8842.1,8896.2,9350.7,10035,10498,10630,10768,11866,12162,12199,12283,12081,11731,11611,11626,11672,11665
1961,10160,9738.4,9692.3,9579.2,9532.7,9617.2,9955.6,10225,10430,10550,10728,10714,10383,9596,8821.4,8608,8510,8570.2,8559.9,8537,8567.9,8618.1,8672.8,8710.9,8750.2,8806.5,8866.9,8912,9373.5,10054,10521,10669,10807,11928,12228,12239,12342,12135,11773,11668,11678,11724,11720
1962,10299,9776,9698.5,9586.3,9532.1,9623.8,9950.4,10223,10416,10522,10669,10616,10244,9491,8770.5,8570.3,8504.2,8571.3,8557.7,8540.1,8565.6,8617.7,8672.2,8697.2,8748.9,8798.4,8852.8,8906.2,9357.3,10029,10495,10635,10766,11871,12166,12198,12268,12085,11733,11618,11621,11666,11675
1963,10272,9779.9,9713.5,9586.6,9522.3,9619.9,9942.9,10221,10400,10490,10600,10500,10123,9370.8,8726,8555,8505.6,8571.9,8561.2,8536.8,8569.5,8622.7,8677.5,8702.9,8743.6,8802.6,8860.1,8914.9,9359.6,10032,10506,10631,10767,11880,12177,12203,12284,12097,11741,11627,11635,11679,11682
1964,10191,9768.7,9691.3,9565.1,9502.5,9596.7,9922.5,10194,10358,10419,10494,10357,9952.3,9265.5,8672,8532.9,8482.8,8566.7,8561.7,8530.4,8558.7,8608.3,8664.6,8691,8737.7,8796.8,8846.8,8912.7,9340.9,10025,10506,10650,10785,11900,12189,12217,12303,12106,11747,11640,11653,11683,11691
1965,10299,9789.7,9706.5,9582.8,9525,9608.1,9942.4,10204,10350,10385,10432,10250,9845.4,9197.7,8664.7,8529.9,8503.2,8584.3,8582.1,8555.2,8579.4,8628.7,8689,8715.9,8753.4,8813.2,8861.7,8920.5,9355.7,10032,10501,10622,10760,11876,12172,12194,12275,12080,11723,11609,11616,11662,11674
1966,10173,9767.6,9699.7,9573.5,9518.7,9607.2,9915.4,10159,10303,10308,10327,10129,9730.2,9117,8648.3,8534.3,8512.6,8595.8,8582.5,8562.6,8592.8,8642.6,8694.6,8720.5,8759.7,8814,8871.6,8930.1,9364.8,10049,10521,10651,10795,11914,12196,12226,12299,12110,11759,11646,11659,11688,11696
1967,10185,9734.9,9675.6,9568.1,9507.9,9597.2,9916.7,10144,10263,10242,10240,10013,9616.5,9060.3,8626.9,8522.5,8513.4,8606.7,8585.7,8570.7,8588,8642.9,8696.1,8728.9,8766.6,8815.8,8865.9,8934.2,9367.1,10047,10512,10660,10787,11917,12203,12235,12319,12118,11763,11649,11652,11703,11707
1968,10148,9702.1,9661.2,9564.4,9505.3,9592.8,9886.6,10097,10211,10162,10133,9893.2,9524.5,9000.8,8626.6,8535.4,8529.6,8620.5,8603,8579.6,8606.7,8651.1,8709.1,8727.6,8760.5,8824.7,8884.2,8946.8,9367.5,10046,10512,10652,10783,11896,12188,12222,12299,12094,11742,11646,11639,11689,11693
1969,10120,9707.6,9667.2,9574.2,9530.4,9604.8,9898.3,10094,10178,10119,10067,9807.9,9452.9,8984,8635.9,8558.6,8558.3,8652.8,8643.5,8614.3,8637.9,8683.2,8732.3,8763.8,8795.2,8864.7,8909.2,8970,9402.8,10073,10545,10682,10820,11941,12226,12267,12332,12134,11788,11677,11683,11720,11732
1970,10097,9657.2,9636.5,9555,9499.5,9576.1,9839.3,10019,10093,10006,9944.7,9686.5,9351.3,8922.3,8618.2,8543,8550.4,8649.1,8631.9,8602,8632.5,8672.8,8726.5,8755.3,8783.4,8841.2,8892.6,8949.1,9376.7,10050,10521,10647,10788,11902,12190,12218,12298,12104,11747,11628,11646,11683,11687
1971,9984.9,9625,9611.4,9540.6,9487.6,9553.2,9803.8,9976.1,10024,9919.4,9841.9,9592.8,9280.8,8895.9,8619.8,8559.3,8568.8,8668.2,8646.6,8629.1,8647,8697.6,8745.7,8772.3,8791.3,8867.7,8905.2,8967.2,9393.5,10064,10537,10683,10820,11950,12234,12265,12338,12143,11789,11678,11691,11723,11724
1972,10133,9622.6,9622,9552.5,9495.1,9563.8,9794,9935.3,9977.4,9848.5,9775.8,9525,9229,8880.9,8645,8575.7,8593.5,8693.4,8681.2,8658.2,8681.1,8715.4,8760.4,8782.4,8806.8,8878.1,8928.2,8973.6,9397.4,10045,10519,10636,10779,11882,12182,12215,12289,12076,11719,11619,11625,11668,11672
1973,10000,9609.6,9618.4,9550.3,9495,9553.7,9758.3,9892.9,9909.8,9783.2,9691.3,9459,9191.6,8875.5,8664.1,8613.2,8632.1,8729.8,8723.8,8696.7,8720,8746.2,8804.4,8820.9,8841.2,8898.6,8956,9008.5,9428.2,10085,10558,10693,10823,11954,12240,12271,12338,12141,11789,11680,11687,11726,11739
1974,9953.2,9573.2,9583,9522.5,9458.4,9508.5,9704.6,9807.2,9818.9,9693.7,9599.7,9376.7,9118.1,8848.6,8670.8,8627.7,8653.4,8743.7,8743,8713.3,8736.6,8767.5,8813.6,8825.3,8844.7,8904,8950.7,9004.1,9407,10073,10540,10670,10812,11942,12228,12259,12333,12136,11784,11670,11678,11713,11709
1975,10049,9581.5,9583.9,9532.6,9462.8,9513.2,9692.1,9772.8,9777.9,9626.6,9537.9,9323.2,9107,8859.6,8702.5,8670.5,8699.4,8797.4,8793,8786,8789.3,8816.1,8855.9,8865.6,8881.1,8927.2,8981.8,9037,9421.4,10073,10532,10653,10798,11913,12207,12241,12299,12116,11751,11650,11646,11694,11698
1976,9996.1,9554.5,9555,9513.5,9442.3,9480.9,9633.2,9698.4,9692.7,9547.6,9454.5,9259.6,9054.4,8853.8,8726,8703.7,8738,8838.5,8842.9,8826.5,8837.3,8860,8899.7,8885.8,8898.5,8956.8,9003.9,9057.7,9432.7,10079,10516,10656,10794,11913,12201,12232,12304,12103,11752,11638,11649,11699,11696
1977,9977.7,9542.7,9547.3,9500.2,9421.1,9456.2,9602.4,9654.9,9635,9486.7,9409.1,9218.9,9042.6,8881.8,8790.8,8769,8813.7,8925.6,8948.7,8915,8933.9,8940.3,8982.3,8961.5,8970.9,9006.1,9058.4,9112.8,9459.9,10089,10547,10661,10792,11921,12212,12238,12310,12113,11765,11648,11661,11699,11698
1978,9918.3,9537.3,9553.1,9500.3,9427.8,9442.6,9570,9600.2,9580.4,9440.6,9358.9,9178.8,9049.1,8926.7,8876.4,8873,8927.2,9048.4,9069.4,9053.4,9067.8,9077.1,9112.9,9070.6,9070.8,9101.7,9160.3,9216.1,9498.8,10135,10584,10695,10839,11961,12252,12285,12359,12151,11807,11686,11689,11735,11728
1979,10040,9532.1,9540.9,9491,9410.1,9434.1,9533.7,9551.2,9528.4,9380.3,9304.8,9149.7,9045.9,8980.5,8970.9,8983.2,9065.2,9194.6,9230.2,9234,9245.5,9243.4,9269.2,9197.8,9175.8,9202.9,9257.1,9321.9,9530.3,10123,10543,10651,10783,11884,12192,12224,12279,12079,11736,11625,11627,11669,11670
1980,9922.4,9528.4,9534.3,9477.8,9400.2,9404.5,9502.2,9509.8,9479.3,9337.3,9269.1,9132.2,9062.1,9071.4,9137.5,9172.8,9286.2,9436.9,9509.8,9528.1,9543.1,9533.3,9555.4,9446.1,9399.6,9408.5,9492.1,9545.8,9642.3,10209,10606,10714,10835,11962,12244,12271,12343,12149,11789,11682,11689,11739,11732
1981,9876.3,9493,9512.9,9455.2,9370.4,9381.9,9449.1,9446.9,9415.1,9281.9,9220.1,9107.3,9075.3,9185.6,9358.4,9425.3,9604,9775.5,9904.2,9968,10000,9961.9,9969.6,9806.3,9716.4,9704.7,9805.9,9855.2,9754.5,10288,10644,10738,10846,11957,12246,12288,12363,12153,11800,11679,11687,11729,11735
1982,9982.3,9490.2,9502.8,9444.4,9366.2,9363.4,9424.5,9401.3,9372.6,9234,9179.3,9087.1,9140.3,9377.3,9689.1,9808.9,10091,10319,10543,10646,10717,10659,10651,10384,10218,10169,10288,10338,9935.9,10355,10646,10714,10827,11910,12203,12237,12301,12103,11752,11638,11645,11689,11689
1983,9910.6,9467.3,9474.9,9421.7,9346.5,9331.7,9385.4,9356.9,9314.7,9196.3,9145.6,9104.5,9222.9,9654.7,10201,10418,10837,11158,11528,11725,11836,11726,11673,11242,10971,10857,10977,11018,10207,10495,10720,10752,10843,11935,12214,12246,12323,12130,11766,11666,11660,11702,11705
1984,9877.8,9463.2,9476.4,9425.3,9331.8,9332,9356.1,9325.1,9290.1,9156.7,9143.5,9129.4,9353.7,10089,10977,11330,11989,12437,13019,13334,13476,13272,13134,12442,11996,11754,11854,11831,10591,10687,10786,10802,10884,11984,12258,12297,12372,12164,11809,11688,11702,11749,11748
1985,9886.9,9448.2,9464,9406.7,9326.7,9304.9,9321.5,9275.8,9241.8,9124.4,9119.1,9167.4,9582.6,10736,12151,12726,13741,14375,15220,15664,15788,15374,15018,13926,13216,12793,12852,12765,11126,10878,10825,10804,10881,11970,12242,12284,12354,12152,11788,11680,11681,11725,11733
1986,9886.8,9418.7,9439.8,9369.1,9297.7,9285.4,9270.7,9225.7,9193.1,9092.7,9102,9223.5,9874.3,11636,13791,14689,16106,16976,18089,18575,18513,17770,17015,15456,14430,13848,13872,13809,11915,11139,10845,10794,10882,11971,12231,12268,12340,12139,11769,11661,11668,11709,11693
1987,9838.3,9417.5,9432,9383.3,9296.9,9287.7,9257.1,9209.2,9175.7,9081,9119.3,9357.5,10330,12919,16134,17442,19297,20358,21602,21977,21451,20197,18878,16875,15635,15023,15170,15323,13285,11585,10899,10842,10921,12013,12278,12326,12385,12174,11825,11707,11708,11752,11753
1988,9768,9393.5,9416.9,9366.1,9280.9,9258.6,9220.8,9158.9,9132.5,9055.2,9131,9494.1,10878,14508,18897,20609,22682,23830,24836,24803,23611,21792,20035,17876,16741,16415,16900,17523,15371,12190,10938,10867,10947,12039,12308,12344,12424,12208,11840,11721,11731,11772,11771
1989,9919.2,9391.2,9404,9358.6,9279.1,9246.5,9196.1,9136.4,9120,9051.9,9156.9,9684.6,11526,16229,21756,23750,25696,26687,27140,26514,24665,22520,20619,18783,18169,18365,19500,20657,17941,12871,10929,10812,10904,11974,12242,12272,12331,12124,11768,11645,11657,11692,11696
1990,9787.1,9392.6,9405.2,9358.3,9269.5,9250.6,9187.7,9121.2,9108.7,9054.8,9220.6,9912.4,12242,17996,24479,26556,27888,28505,28107,26905,24606,22562,21101,20230,20528,21579,23261,24816,20935,13729,11047,10909,11010,12074,12344,12384,12446,12231,11872,11746,11753,11790,11790
1991,9792.4,9351.1,9370.2,9315.1,9237.9,9197.2,9135.4,9059.4,9061.6,9025.4,9228.5,10066,12710,19029,25665,27473,27872,28039,26898,25419,23406,22115,21742,22067,23288,24938,26705,28252,22578,13935,11023,10886,10998,12033,12286,12322,12392,12170,11806,11689,11693,11735,11735
1992,9795.3,9361.9,9374.7,9326,9236.8,9207.8,9129.6,9063.5,9078.7,9035.5,9279.1,10202,12992,19398,25635,26981,26528,26349,24896,23601,22362,22171,22907,24371,26157,27796,29089,29722,22841,13882,11074,10968,11085,12050,12320,12357,12411,12204,11824,11722,11737,11781,11767
1993,9841.7,9362.7,9380.6,9324.4,9245,9208.4,9121.3,9046,9043.5,9050.1,9281.3,10211,12883,18778,24106,24989,24053,23759,22487,21739,21632,22559,24140,26192,27851,28776,28886,28446,21202,13310,11067,11021,11171,12040,12286,12324,12390,12179,11807,11693,11690,11733,11734
1994,9739.9,9352.2,9364.2,9309,9231.9,9189.3,9097.2,9021.4,9023.5,9023.5,9259.7,10090,12442,17430,21695,22264,21295,21148,20364,20235,21108,22720,24445,26258,27035,27148,26107,24956,18270,12539,11143,11178,11343,12100,12327,12373,12442,12222,11854,11734,11734,11772,11771
1995,9813.9,9364.3,9381.2,9323.8,9245,9201.3,9104,9015.9,9030.9,9018.7,9234.7,9925.2,11843,15819,19190,19672,18972,19054,18728,18999,20251,21987,23180,24200,24135,23346,21773,20266,15437,11887,11191,11272,11433,12080,12296,12349,12411,12202,11827,11712,11713,11749,11762
1996,9862.3,9370.1,9380.3,9322.2,9241.2,9199.7,9099.5,9009.9,9013.8,8994.3,9176.7,9710.1,11171,14240,17006,17543,17116,17353,17277,17689,18871,20177,20627,20955,20293,19192,17577,16275,13203,11407,11241,11315,11462,12046,12276,12321,12393,12183,11810,11694,11692,11738,11744
1997,9775.7,9370.9,9378.5,9325.9,9241.3,9198.4,9080.9,8997.6,9007.1,8992.2,9113.9,9499.6,10566,12856,15200,15773,15524,15800,15739,16001,16728,17409,17255,17086,16227,15289,14132,13279,11672,11141,11286,11354,11466,12070,12313,12355,12431,12217,11857,11729,11730,11779,11777
1998,9816.3,9347.2,9359.7,9306.8,9212.9,9166.2,9063.5,8977,8983.9,8949.4,9062.8,9321.1,10094,11845,13790,14341,14127,14342,14153,14208,14508,14778,14425,14070,13388,12732,11994,11460,10774,10846,11138,11217,11317,12017,12273,12318,12392,12182,11803,11697,11688,11730,11734
1999,9928.5,9413.9,9408.9,9348.7,9265,9217,9105,9017.4,9029.8,8986,9071.6,9244.3,9783.8,11103,12673,13094,12837,12970,12690,12611,12627,12652,12267,11981,11530,11115,10683,10401,10258,10653,11039,11091,11186,12010,12285,12326,12410,12194,11824,11710,11702,11752,11753
2000,9835.3,9406.5,9404.9,9334.1,9245.2,9202.9,9079.2,8997.4,9012,8964.5,9040.2,9145.8,9525.2,10454,11622,11891,11616,11675,11369,11211,11128,11092,10817,10623,10352,10128,9912.5,9779.7,9912.3,10483,10886,10955,11063,12016,12281,12336,12419,12198,11841,11724,11719,11764,11765
2001,9856,9392.1,9384.2,9324,9247,9198.2,9068,8987.3,8989.8,8950,9018.3,9085.2,9327.6,9988.2,10783,10925,10672,10694,10419,10260,10168,10113,9962.4,9843.3,9691.2,9597.4,9483.5,9428.5,9698.4,10302,10735,10841,10965,11985,12264,12307,12390,12183,11822,11695,11700,11728,11737
2002,9867.7,9441.8,9427.7,9361.6,9282.6,9238.1,9109.5,9022.4,9037.1,8994.3,9034.8,9062.3,9223.1,9658.2,10158,10202,9995.9,10016,9805.8,9666.9,9586.9,9565.3,9471.5,9414.5,9344.3,9315.4,9276.6,9268.6,9613.2,10249,10700,10810,10951,12021,12313,12350,12430,12219,11854,11745,11743,11779,11794
2003,9942.5,9420.5,9407.3,9351,9271.1,9236.1,9091.2,8999,9013.6,8969.6,9001,9010.2,9089.4,9350,9636,9630.8,9471.1,9506.4,9360.3,9250.8,9193.3,9188.2,9155.2,9127,9101.1,9104.8,9105.1,9128.2,9507.7,10139,10591,10714,10858,11946,12233,12272,12362,12143,11778,11666,11674,11704,11706
2004,9752.7,9424.9,9426.4,9377,9301.1,9247.6,9103.6,9008.8,9017.3,8961,9003.3,8992.2,9030.7,9176.9,9328.3,9285.6,9184.9,9234,9123.4,9041.1,9017.1,9029.5,9030.2,9024.6,9020.3,9043.5,9062,9103,9511.8,10180,10651,10787,10932,12066,12356,12385,12470,12265,11915,11799,11793,11839,11836
2005,9848.7,9416.5,9423.7,9383.7,9298.8,9248.1,9102.4,8998.5,9004.3,8949.7,8971.4,8943.6,8948.3,9006.8,9070.4,9040.4,8967.8,9029.9,8941.9,8883,8868,8879.2,8903.4,8917.2,8937.2,8966.1,8999.2,9038.5,9464.7,10133,10589,10728,10881,12001,12290,12334,12415,12212,11848,11733,11732,11768,11773
2006,9862.8,9395.8,9415.1,9372.9,9301.1,9255.8,9086.5,8981.2,8980.9,8919.3,8932.7,8909.5,8889.5,8895.6,8906.5,8855.8,8814.3,8880.9,8824,8774.4,8766,8796.3,8833.7,8846.3,8877.4,8923.3,8958.7,9017.8,9435.9,10108,10572,10716,10863,11982,12287,12330,12399,12189,11827,11714,11714,11757,11769
2007,9763.3,9396.7,9425.1,9389.4,9306.9,9246.5,9087.7,8977.6,8967.4,8913.1,8925.5,8885.7,8856.1,8830.3,8797.1,8761.3,8741.4,8818.8,8769.5,8719.2,8730.7,8764.2,8806,8833.6,8868,8918,8951.9,9010.9,9448,10140,10614,10756,10906,12042,12332,12373,12463,12253,11887,11773,11772,11819,11812
2008,9750.3,9336.8,9360.1,9335.8,9260.2,9195.5,9027.1,8906.4,8907.8,8840.2,8861,8810.9,8775.4,8724.7,8676.7,8650,8631.3,8713.6,8677.7,8640.7,8650.1,8688.9,8732.6,8760,8801.8,8853.2,8897.6,8953.8,9389.4,10087,10561,10687,10845,11972,12278,12319,12402,12199,11814,11705,11708,11748,11753
2009,9766.6,9344.3,9382,9349.7,9274.3,9199.7,9031.2,8920.4,8911.1,8844.8,8868.7,8822.7,8771.4,8703.7,8644.3,8611.5,8607.7,8691.9,8660.8,8625.6,8654.9,8687.2,8744.9,8762.4,8806.4,8867,8907.5,8964.4,9413.3,10115,10584,10722,10879,12015,12312,12345,12424,12224,11849,11742,11743,11777,11790
2010,9767,9310.3,9343.7,9321,9239.6,9174.4,9003.2,8874.3,8877.6,8813,8837.3,8787.5,8740.1,8668.7,8590.3,8556.6,8560.8,8646.3,8622.9,8586.5,8606,8651.9,8697.6,8742.7,8779.9,8835.5,8878.4,8931.8,9384.9,10085,10561,10694,10841,11980,12266,12320,12394,12187,11826,11699,11709,11752,11750
2011,9662.2,9317.1,9352.1,9321.2,9244.1,9176,9000.3,8892.4,8880.4,8823.6,8840,8790.2,8729.6,8649.9,8575.6,8552.7,8557,8634.5,8612.9,8596.5,8615,8655.9,8711.5,8749.1,8794.3,8853,8899.1,8956.8,9414,10135,10621,10758,10906,12056,12356,12399,12483,12270,11902,11785,11781,11833,11823
2012,9723.4,9295,9330,9299.7,9214.2,9153.5,8980.7,8862.2,8861.5,8801.7,8821,8766.9,8722.7,8624.4,8544.9,8508.5,8522.5,8613.4,8592.8,8561.6,8591.3,8634.9,8695.7,8733.1,8772.2,8820.8,8873.1,8933.2,9395.6,10109,10582,10722,10874,12016,12313,12347,12433,12227,11858,11737,11738,11783,11784
2013,9749.4,9274.3,9309.7,9279.1,9192.1,9123.4,8958.7,8826.3,8837.2,8766.2,8800.2,8741.2,8724.9,8598.4,8525.7,8489.1,8504.7,8580.3,8572.2,8538.7,8562.4,8638.3,8677.8,8712.3,8764.5,8816,8867.8,8927.8,9401.1,10084,10575,10685,10838,11966,12261,12306,12393,12183,11825,11693,11694,11755,11748
2014,9622.2,9328.9,9379.1,9336.8,9264.2,9214.7,9013.2,8908.3,8946.6,8836.1,8836.1,8831,8757.1,8630.2,8539.2,8521.3,8520.4,8635.2,8580.4,8563.8,8618.6,8679.7,8766.3,8793.2,8825.9,8872,8923.1,8978.3,9469.1,10201,10680,10814,10933,12141,12431,12470,12527,12327,11975,11852,11869,11910,11926
2015,9686,9271,9301.8,9268,9188.6,9122.1,8943.1,8828.4,8836.5,8783.7,8805.7,8745.9,8690.1,8590.3,8494.1,8458.2,8478.8,8569.1,8550.3,8533.7,8555.8,8608.8,8675.7,8703.2,8741.4,8816,8855.8,8920.9,9388.5,10107,10591,10722,10875,12009,12315,12352,12429,12221,11848,11734,11738,11786,11784
2016,9714.6,9263.8,9311,9286,9193.2,9116.8,8945.5,8832.8,8843,8784.2,8799,8747.7,8693.4,8579.1,8484,8446.8,8469.6,8554,8544.6,8527,8552.5,8601.6,8668.1,8696.9,8748.9,8809.5,8857.1,8918.3,9389,10113,10601,10730,10872,12009,12306,12342,12420,12214,11853,11735,11741,11795,11788
2017,9683.3,9264.4,9306,9289,9201.8,9135.8,8952,8843.5,8848,8791,8815.7,8762.5,8702.2,8588.3,8497,8450.2,8469.6,8569.1,8553.7,8534.2,8568.4,8610.4,8680.9,8713.6,8746.4,8818.5,8865.6,8934.7,9399.3,10141,10612,10748,10896,12059,12348,12390,12483,12268,11889,11773,11779,11833,11835
2018,9624.1,9236.1,9283.6,9257.3,9167.9,9099.2,8910.5,8808.3,8823.9,8770.3,8783.5,8727.9,8668.5,8550.7,8447.5,8406.9,8431.3,8527.6,8520.9,8497.8,8527.8,8576.3,8642.3,8677.2,8726.2,8789.3,8840.8,8896.9,9379.2,10103,10593,10735,10889,12032,12334,12377,12448,12237,11866,11747,11758,11800,11796
2019,9713.4,9254.3,9299.4,9277.6,9193,9118.5,8927.9,8820,8836.8,8784.8,8804.5,8737.4,8690,8564.9,8451,8421,8436.8,8536.8,8523.2,8503.3,8541.3,8588.6,8652.9,8684.8,8733.7,8802.7,8849.4,8916,9382.4,10108,10594,10728,10879,12016,12304,12356,12434,12216,11857,11743,11751,11790,11799
2020,9681.2,9250.7,9292.4,9267.6,9180.2,9108.9,8931.1,8826.2,8832.8,8775.5,8803,8743.5,8677.2,8556.9,8447.8,8413.6,8436.3,8517.5,8516.2,8501,8523.8,8579.9,8648.8,8683.2,8723.6,8785,8847.1,8906,9388.4,10112,10603,10738,10892,12029,12321,12365,12450,12239,11871,11748,11751,11801,11810
2021,9578.5,9246.3,9284.3,9258.3,9179.8,9109.3,8918.7,8816.8,8823.5,8769.3,8792.3,8738.3,8673.5,8546.4,8437.8,8410.2,8429.3,8522.9,8516,8496.5,8531.7,8580.4,8642.3,8687,8738.3,8798.5,8848.9,8907,9402.3,10117,10628,10779,10915,12073,12366,12407,12494,12281,11912,11802,11798,11849,11845
2022,9707.8,9229.8,9267.6,9240.5,9156,9095.2,8921.2,8812.2,8820.1,8771.5,8793.4,8743.1,8664.1,8545.7,8419.8,8383,8400.4,8494.5,8513.9,8494.7,8499.5,8578.7,8631.9,8662.4,8714.6,8778.4,8837.2,8884,9357.1,10077,10578,10694,10856,11977,12288,12326,12402,12205,11819,11709,11728,11755,11761
2023,9641.3,9251,9282.8,9265.1,9190.1,9109.3,8935.3,8831.5,8842.1,8787.3,8804.3,8755.4,8688.8,8563,8438.6,8404,8426.8,8514.5,8501.6,8493.3,8523.3,8576.7,8633.3,8681.3,8730.7,8788.9,8850.5,8909.5,9399.4,10137,10619,10755,10914,12051,12346,12396,12473,12265,11897,11784,11791,11830,11830
2024,9596.4,9237.3,9270.2,9260.2,9173.4,9107.2,8932.1,8836,8829.8,8782.6,8800,8766.4,8688.4,8550.6,8447.9,8411.7,8425.2,8510.1,8505.8,8479.4,8517.1,8570.9,8640.7,8676.4,8731,8789,8845.5,8904.7,9395.6,10128,10635,10773,10921,12068,12364,12404,12495,12282,11905,11787,11787,11851,11843
2025,9625.1,9215.8,9256.4,9236.8,9162.9,9091.8,8916.8,8820.2,8826.5,8766.5,8792.9,8739.4,8679.2,8545.3,8412.9,8384.5,8407.8,8488.1,8481.8,8467.3,8498.1,8559.7,8618,8655.6,8707,8768.9,8814.1,8883.6,9375.8,10107,10601,10734,10893,12027,12327,12371,12456,12244,11864,11765,11770,11806,11810
2026,9684,9243.6,9285.2,9267.8,9185.5,9112,8942.4,8848.3,8847.8,8803.5,8829.3,8763.5,8696.9,8557.3,8426.8,8395.7,8410.4,8498,8488.7,8470.9,8511.7,8563.3,8627.1,8677.6,8716.9,8781.4,8836.7,8902.3,9386.3,10122,10614,10747,10906,12038,12332,12383,12459,12257,11891,11769,11775,11821,11829
2027,9605.9,9242.9,9283.7,9268.8,9189.2,9118.9,8953.4,8855.6,8862.6,8809.7,8830.3,8777,8706.1,8561,8436.8,8406.2,8423.7,8509.5,8495.9,8484.5,8515.8,8566,8631.9,8684.3,8731.3,8789.9,8855.9,8907.8,9405.5,10153,10648,10784,10940,12092,12367,12417,12511,12293,11938,11807,11821,11863,11862
2028,9568,9204.9,9251.1,9238.4,9156.9,9095.2,8928.2,8826.4,8830.8,8781.7,8801.8,8753.9,8668.5,8531.3,8412.9,8362.8,8390.3,8478.1,8477.7,8450,8485.4,8542.5,8605.3,8652,8696.4,8768.8,8813.2,8883.4,9371.9,10112,10616,10752,10913,12053,12344,12397,12479,12254,11888,11780,11781,11818,11816
2029,9695.4,9239.5,9271.4,9263.7,9188.3,9121,8956.7,8860.6,8860,8813.2,8836.9,8778.6,8712.3,8552.9,8419.2,8382.1,8393.8,8486.4,8480.6,8467.7,8496.4,8552.5,8621.3,8667.9,8707.4,8772.2,8830.3,8898.3,9392.4,10130,10612,10743,10908,12050,12340,12397,12459,12255,11882,11764,11768,11818,11822
2030,9626.9,9223.4,9257.6,9251.5,9173.5,9116.4,8952.5,8853.8,8860.6,8808.8,8825.6,8766.1,8686.3,8538.1,8402.8,8363.9,8388.7,8480.1,8470,8450.1,8487.7,8538.6,8611.4,8650.3,8701.7,8761.4,8819.3,8885.8,9385,10125,10616,10755,10909,12054,12354,12391,12481,12266,11894,11780,11780,11821,11829
2031,9582.5,9209.8,9254.7,9247.7,9184.2,9125.5,8959.6,8855.9,8867.2,8822.8,8837.9,8782.6,8696.6,8537.8,8410,8371.1,8398.1,8487.3,8474.9,8453.1,8493.7,8549.1,8614.3,8656.6,8705.8,8771,8822.1,8879,9388.2,10131,10634,10775,10933,12092,12380,12422,12508,12303,11927,11810,11817,11854,11854
2032,9669.3,9222.2,9271,9261.9,9182.8,9123.2,8967.3,8881.5,8881.8,8838.9,8854.2,8795.5,8703.8,8548.6,8403.4,8370.4,8390.9,8480.9,8475.2,8461.2,8488.8,8544.1,8600.9,8661,8702.5,8758.4,8821.9,8891.8,9389.6,10131,10629,10767,10907,12060,12351,12401,12478,12264,11888,11782,11787,11825,11817
2033,9628.2,9226.9,9278.8,9266.2,9187.4,9140.1,8987.8,8884.7,8897.3,8845.9,8855.7,8797.4,8716.9,8556.9,8416.6,8375.1,8392.1,8478.2,8481.3,8460.9,8496.2,8545.9,8611.6,8663.2,8710.6,8779.5,8824.8,8894.2,9390.2,10138,10643,10771,10930,12076,12381,12415,12508,12286,11923,11801,11800,11843,11858
2034,9620.6,9219.7,9264.6,9262.2,9188.9,9129.3,8974.3,8878.2,8903.6,8842.4,8862.4,8799.4,8707.8,8550.6,8395.2,8361,8378.9,8476.8,8458.5,8437.4,8478.6,8543.7,8607.4,8653.8,8691.9,8770.3,8807.8,8881.6,9378,10127,10631,10777,10918,12081,12367,12419,12506,12286,11908,11798,11801,11851,11845
2035,9593.2,9234.1,9282.4,9276.4,9204.2,9144.2,9003.6,8906.7,8918.6,8859,8874.7,8809.8,8728,8552.9,8406.9,8370.8,8382.2,8475.6,8464.2,8454.8,8488.1,8547.7,8605.2,8659.3,8703.7,8768.4,8820.4,8893.7,9387.3,10148,10660,10803,10946,12112,12410,12450,12538,12318,11947,11831,11837,11876,11876
2036,9709.8,9228.3,9278.2,9275.5,9196.8,9144.8,9011.2,8908.2,8923.7,8860.7,8882.1,8816.1,8731.6,8557.9,8396.5,8355.2,8368.9,8461.4,8455.9,8443.5,8476.4,8530.9,8602.9,8644.5,8698.5,8765.5,8809,8871.8,9381.8,10135,10627,10762,10914,12057,12368,12405,12486,12275,11892,11783,11794,11842,11833
2037,9621.3,9251.7,9291.8,9279,9216.5,9155,9037.7,8935.1,8949.4,8895.1,8907,8841.2,8743.8,8568.6,8414.3,8380.2,8392.3,8484.5,8473.5,8459.8,8489.4,8549.1,8613.5,8663.3,8699.5,8782.8,8830.5,8897.8,9403.4,10163,10676,10812,10953,12115,12409,12457,12544,12333,11961,11843,11839,11892,11883
2038,9595.6,9232.8,9288.8,9286.2,9201.4,9148.8,9031.4,8937.4,8951.2,8880.7,8898.8,8834.4,8742.4,8557.4,8400.7,8360.2,8372.5,8471.1,8460.7,8451.3,8474.7,8539.5,8605.7,8655.7,8701.5,8765.3,8824.2,8885.8,9389.7,10160,10664,10807,10955,12119,12419,12465,12554,12334,11965,11842,11839,11892,11884
2039,9698.9,9223.9,9278.6,9274.3,9202,9153.7,9034.9,8936.4,8954.3,8895.3,8896.6,8839.5,8742.7,8550.6,8383.6,8344.4,8354.7,8448,8442.3,8437.6,8460.7,8514.7,8581,8627.7,8678.7,8747.3,8797.8,8863,9365,10130,10629,10755,10906,12061,12363,12399,12487,12273,11903,11779,11783,11837,11830
2040,9645.8,9267.4,9318,9311.9,9238.4,9187.8,9071.8,8983.2,8996.5,8935.1,8939.4,8875,8770.4,8579.9,8415.2,8370.1,8390.9,8490.6,8466,8461.2,8487.5,8547.3,8613.9,8671.7,8707.8,8784.9,8833,8909,9416.1,10174,10675,10810,10960,12139,12422,12476,12557,12339,11974,11852,11860,11907,11894
2041,9640.8,9240.4,9289.8,9283.2,9229.9,9158.6,9066.2,8978.9,8994.5,8923.4,8935.7,8850.1,8764.9,8559.6,8386.2,8347.3,8355.7,8448,8438.4,8434.5,8462.7,8526.4,8589.6,8641.1,8692,8751,8805.9,8869.7,9382.4,10153,10658,10787,10940,12106,12405,12448,12533,12331,11967,11821,11830,11881,11892
2042,9652,9260.7,9325.4,9310.5,9236.4,9200.3,9105.6,9029.7,9030.1,8960.7,8968.5,8901.9,8788.6,8591.4,8420.8,8375.4,8391.9,8476.7,8475.8,8450.3,8483.8,8548.3,8618.3,8663.9,8706.8,8774.8,8840.5,8897.6,9411.7,10185,10691,10829,10990,12156,12448,12500,12588,12373,12001,11867,11869,11918,11917
2043,9735.2,9251.2,9298.4,9296.1,9217,9180.7,9098.1,9021,9021.9,8958.8,8956.2,8878.2,8773.8,8568.2,8383.7,8335,8355.8,8454.1,8438.5,8422.8,8450.3,8514.8,8580.5,8629.6,8665.1,8751.6,8802.1,8869.8,9377.4,10142,10635,10763,10924,12082,12381,12431,12515,12293,11923,11789,11800,11842,11841
2044,9653.2,9278.2,9340.3,9324.7,9263.8,9219.1,9150.7,9077.8,9070.8,9010.7,9006.8,8928.4,8803,8604.7,8421.4,8374.3,8386,8476,8463,8448.5,8486.5,8548.2,8617.9,8661.3,8711.2,8785.5,8834.7,8899.9,9420.6,10199,10704,10841,10987,12175,12472,12515,12604,12398,12016,11890,11891,11938,11933
2045,9644.3,9272.3,9329.1,9313.6,9254.4,9214.1,9153.6,9083.3,9080.7,9013.6,9004.8,8933.8,8807.8,8595.7,8412.6,8365.9,8378.3,8465.1,8449,8444.2,8476.7,8527.9,8603,8652.1,8694.4,8769.9,8822.6,8887.4,9409.5,10184,10687,10831,10995,12163,12465,12508,12595,12378,12007,11879,11878,11924,11931
2046,9778.5,9288.8,9343.9,9332.9,9267.3,9237.9,9182.9,9113.4,9116.6,9049.1,9038.8,8944.7,8830,8607.5,8405.1,8361.7,8371.1,8468,8451.8,8441.2,8468.8,8533,8608.7,8656.3,8699.9,8772.3,8820.7,8892.4,9402.8,10164,10673,10797,10960,12122,12424,12472,12549,12334,11963,11831,11834,11883,11879
2047,9680.3,9316.3,9377.7,9379.3,9309.2,9270.8,9247.7,9177.5,9176.7,9101.7,9086.2,9005.2,8875.6,8650.1,8446.3,8393.9,8403.2,8496.3,8484.2,8479.2,8514.9,8564.5,8629.8,8682.2,8732.1,8804.5,8865.6,8924.2,9453,10231,10745,10883,11036,12221,12515,12557,12646,12437,12062,11937,11942,11971,11977
2048,9727.4,9279.1,9333.5,9336.9,9262.6,9244.1,9221.5,9169.8,9151.6,9074.6,9067.6,8974.9,8847.1,8610.2,8395.8,8348,8349.9,8440.2,8434.1,8423.4,8458.3,8520.2,8591.4,8634.9,8686.5,8761.2,8805.1,8872.8,9393,10162,10667,10815,10973,12149,12442,12497,12578,12355,11979,11854,11857,11895,11906
2049,9734.8,9314.8,9370.9,9368,9296.5,9287.2,9278.1,9232,9217.4,9134.2,9121.1,9016.3,8879.7,8635.8,8430.2,8370.7,8380.9,8459.1,8460,8443.2,8489.9,8547.2,8612.5,8658.1,8715.7,8785,8840.7,8908.4,9426.7,10214,10727,10855,11014,12199,12488,12539,12636,12415,12033,11907,11914,11956,11957
2050,9772.2,9337.5,9387.8,9389.6,9325.1,9306.4,9319.8,9274.4,9263.7,9179.2,9165.2,9058.2,8906.4,8655.2,8429.3,8378.3,8383.8,8478.2,8471.6,8452.4,8486.3,8551.5,8621.4,8674.5,8715.2,8783.2,8836,8900.6,9435.6,10213,10716,10848,11006,12200,12503,12542,12629,12405,12036,11909,11909,11951,11953
2051,9715.2,9322.6,9379.2,9374.4,9308.1,9302,9329.1,9302.1,9281.4,9189.8,9170.7,9057.2,8912.9,8649.8,8431.9,8358.7,8367.6,8455.5,8444.1,8430.5,8467.7,8538.8,8605.9,8654,8695.8,8770,8830.1,8890.8,9411.7,10199,10714,10854,11010,12200,12514,12548,12649,12420,12029,11913,11916,11950,11951
2052,9735.9,9348.9,9400.9,9402.2,9347.6,9338.3,9388.2,9363.7,9342.6,9251.4,9218.1,9100.9,8944.7,8675.3,8445.6,8378,8392,8470.4,8467.2,8448.5,8493.5,8556.6,8613.7,8662.3,8723.3,8786.5,8841.5,8912.4,9435,10221,10743,10875,11037,12225,12526,12573,12654,12433,12062,11935,11940,11977,11969
2053,9873.6,9369.7,9416.6,9426.2,9368,9366.7,9438.4,9425,9396.3,9298.2,9272.1,9145.1,8982,8699.6,8448.9,8391.4,8387.2,8480.1,8467.1,8455,8487.7,8547.1,8621.5,8673.5,8718.4,8794.7,8841.4,8911.1,9440.4,10220,10727,10847,11011,12194,12504,12550,12632,12415,12025,11901,11905,11953,11947
2054,9696.3,9375.9,9426,9423.8,9371.4,9388.7,9482.4,9473.8,9448.4,9359.6,9316.8,9179.5,9012.7,8720.6,8462.5,8398.9,8401.5,8484.4,8472.1,8462.3,8500.2,8560,8622.3,8681.4,8729.2,8796.9,8867.1,8933.5,9465.3,10265,10784,10927,11082,12287,12593,12643,12726,12502,12116,11991,11992,12027,12022
2055,9820.5,9380.2,9424.8,9418.8,9364.4,9387.9,9517.6,9521.6,9478.8,9382.2,9347.5,9202.4,9022.8,8714.8,8452.3,8387.8,8381.3,8466.4,8459,8437.5,8472.1,8536,8601.4,8653.2,8705.4,8774.6,8834.3,8911.2,9431.1,10228,10727,10870,11037,12237,12533,12579,12663,12434,12051,11911,11918,11969,11949
2056,9868.8,9399.4,9451.6,9460.6,9406.9,9435.6,9575.8,9608.5,9576.9,9464.3,9409.7,9267.6,9078.5,8749.6,8473.2,8396.4,8400.5,8482.3,8471.8,8460.1,8496.9,8556.7,8625.6,8675.2,8732.7,8804.3,8863.9,8927.2,9460.5,10240,10758,10887,11053,12239,12540,12586,12664,12448,12057,11922,11924,11964,11965
2057,9834.4,9434.6,9493.6,9500,9442.8,9468.1,9666.1,9695.2,9660.3,9543.7,9499,9336.7,9130.5,8799.8,8498.3,8416.2,8417.8,8500.5,8491.3,8485.3,8523.3,8576.9,8645.8,8693.8,8757.2,8819.9,8884.4,8951.1,9484.7,10286,10810,10938,11091,12307,12603,12657,12737,12505,12119,11990,11990,12023,12021
2058,9813.1,9409.8,9472.7,9477.8,9423.1,9462.9,9672.6,9735.8,9693.4,9585,9516.7,9352.3,9141.3,8784.3,8477.6,8391.4,8392.8,8468.3,8458.5,8450.2,8490.2,8545.5,8613.7,8658.8,8711.5,8787.5,8845.7,8917.4,9449.9,10253,10763,10904,11066,12266,12568,12611,12687,12460,12074,11936,11938,11984,11976
2059,9898.7,9455.8,9509.5,9515.3,9469.8,9516.2,9765,9858.3,9819.2,9693.4,9618.6,9438.7,9217.4,8837.6,8511.6,8415,8420.2,8487.6,8487.5,8467.6,8507.9,8566.7,8639.2,8687.7,8737.7,8810.9,8872.5,8943.8,9471.3,10264,10792,10910,11074,12270,12570,12610,12691,12477,12070,11947,11950,11994,11982
2060,9943.8,9477.3,9546.7,9551.1,9495.8,9548.5,9847.2,9952.1,9921.4,9784.2,9719.7,9524.5,9283.7,8882.5,8520.7,8431.3,8429.2,8511.4,8495.9,8473.9,8516.8,8576.9,8649.1,8690.9,8740.7,8815.4,8875.6,8943.4,9466,10273,10786,10910,11061,12277,12574,12623,12694,12478,12082,11949,11950,11992,11987
2061,9874.7,9506,9568.4,9573.4,9531.1,9590.2,9930.2,10059,10018,9891.2,9823.8,9618.6,9356.7,8924.7,8545.7,8452.2,8438.2,8511.3,8499.2,8490.1,8528.3,8580.6,8656.7,8702.4,8745.8,8828.7,8885.9,8952.1,9487.3,10307,10833,10956,11113,12332,12619,12671,12750,12525,12140,12011,12013,12047,12034
2062,9996,9517.8,9577.2,9583.3,9531.4,9615.9,9987,10159,10125,9999.7,9908.9,9700.1,9423.8,8968.1,8555.2,8448.9,8434.6,8499.4,8488.6,8468.1,8503.6,8569.2,8636.8,8677.8,8726.2,8797.4,8862.4,8922.7,9458.6,10257,10767,10898,11051,12263,12559,12600,12682,12470,12063,11944,11945,11982,11973
2063,10019,9559.4,9628.9,9636,9600.2,9677.7,10099,10293,10266,10136,10061,9821.5,9532,9023.8,8596.8,8470.3,8449.3,8517,8499,8488.8,8527.3,8580.6,8647.6,8694.5,8745.4,8817.6,8873.2,8944.1,9481.5,10281,10807,10922,11079,12308,12607,12652,12730,12512,12107,11991,11989,12029,12024
2064,10005,9591.1,9650.2,9674.3,9630.7,9732.7,10209,10437,10420,10290,10202,9953.9,9642.3,9089.7,8618.1,8486.2,8448.5,8520.7,8501.1,8484.6,8531.5,8590.9,8647.5,8694.5,8744.3,8810.2,8878.1,8939.2,9481.4,10296,10821,10949,11106,12337,12620,12674,12750,12539,12142,12012,12011,12049,12047
2065,10080,9595.7,9666.7,9673.8,9634.6,9747.2,10273,10523,10531,10399,10310,10058,9712.7,9124.4,8607.8,8470.8,8432.8,8486.1,8469.5,8453.7,8486.3,8556.4,8621.2,8665.8,8708.9,8784.1,8840.7,8903.7,9449.6,10248,10766,10909,11053,12277,12572,12622,12703,12489,12079,11960,11960,11996,11996
2066,10155,9669.3,9738.4,9749.3,9724.9,9848.6,10413,10723,10723,10609,10518,10253,9883.3,9229.9,8671.4,8514.6,8470.9,8511.5,8505,8486,8515.9,8574.5,8648.4,8694.8,8741.9,8820,8879.8,8942.1,9483.9,10295,10812,10936,11082,12311,12605,12661,12745,12527,12120,12010,12003,12049,12044
2067,10164,9702.2,9772.1,9784.8,9763.2,9887.9,10523,10875,10885,10783,10705,10433,10033,9326.3,8706.2,8525.4,8459.9,8515.3,8493.7,8478.4,8520.7,8570.8,8639,8687.9,8737.4,8808.1,8869.5,8937.5,9481,10290,10818,10941,11095,12333,12633,12688,12764,12550,12151,12023,12024,12063,12055
2068,10131,9710.4,9790.6,9797.3,9767.1,9918.5,10600,11001,11025,10928,10864,10598,10187,9407.1,8728.2,8528.3,8451.8,8487.5,8468.4,8454.4,8493.8,8545.6,8613.8,8671.3,8716.7,8795.7,8850.5,8916,9462.1,10290,10812,10947,11091,12336,12629,12688,12778,12551,12154,12023,12014,12060,12058
2069,10316,9767.8,9832,9840.3,9820.3,9982.7,10718,11164,11215,11144,11098,10833,10395,9554.5,8775,8548.4,8459.8,8479.2,8465.7,8451,8481.7,8538.5,8610.7,8662.3,8711.6,8785.1,8848.4,8910.4,9456,10257,10777,10906,11056,12293,12604,12647,12735,12514,12109,11986,11974,12012,12013
2070,10266,9819.8,9900.2,9900.6,9880.2,10051,10846,11355,11437,11387,11362,11110,10656,9729.3,8863.7,8612.3,8497,8505,8488.5,8464.3,8502.1,8561.6,8632.2,8691.9,8735,8805.8,8868.1,8936.3,9489.2,10313,10831,10962,11123,12362,12670,12721,12801,12577,12183,12053,12052,12082,12084
2071,10262,9827.9,9910.8,9920.8,9899.7,10100,10949,11505,11617,11592,11606,11372,10899,9900.9,8938.5,8647.7,8509.4,8498.5,8476.7,8453.8,8490.3,8550.1,8621.1,8669.1,8723.6,8799.5,8863.1,8915.7,9480.5,10303,10820,10951,11106,12364,12668,12722,12805,12584,12177,12053,12045,12081,12071
2072,10377,9879.3,9956.1,9957.5,9937.8,10152,11070,11676,11822,11838,11883,11693,11220,10128,9051.7,8715.6,8556.7,8508.5,8466.1,8453.7,8484.2,8542.5,8624.8,8673.2,8722.4,8790.2,8857.3,8924.8,9473.4,10294,10807,10934,11094,12355,12651,12700,12787,12569,12159,12034,12020,12061,12065
2073,10416,9892.7,9972.5,9992.1,9974.5,10203,11176,11852,12033,12090,12171,12014,11551,10380,9179.2,8801.7,8609.7,8527,8465.7,8447.1,8495,8542.9,8619.4,8675.7,8713,8793.2,8848.9,8920.2,9472.8,10292,10812,10935,11106,12352,12656,12715,12792,12562,12174,12037,12039,12072,12063
2074,10436,9960.6,10035,10049,10047,10299,11329,12065,12289,12369,12524,12414,11959,10724,9366.6,8940.5,8710.3,8569.5,8469.6,8456.7,8500.4,8558.3,8637,8685.2,8734.5,8807.4,8869,8936.7,9488,10327,10849,10969,11130,12388,12699,12757,12840,12621,12207,12077,12076,12115,12105
2075,10384,9972.8,10045,10064,10057,10323,11403,12195,12457,12591,12791,12754,12316,11019,9550.6,9075.3,8815.8,8598,8455.6,8440.9,8489,8547.9,8608.3,8669.1,8717,8785.6,8855.8,8925.1,9478.8,10309,10848,10980,11127,12416,12714,12771,12861,12630,12222,12088,12073,12125,12102
2076,10585,10050,10119,10139,10146,10433,11565,12410,12724,12897,13150,13186,12787,11421,9802.9,9275.8,8999.5,8707.7,8480.2,8462.1,8504.8,8565.9,8637.5,8692.8,8739,8812.2,8869.6,8942.2,9489.8,10316,10837,10965,11124,12399,12707,12761,12845,12616,12203,12076,12072,12111,12108
2077,10567,10087,10161,10185,10194,10498,11683,12595,12923,13145,13472,13570,13196,11799,10069,9503.9,9219.7,8822.7,8482.2,8465.5,8510,8570.5,8644.5,8692.4,8741.9,8812.7,8879.3,8945.6,9502.1,10341,10863,10994,11153,12434,12739,12795,12878,12650,12247,12113,12101,12143,12135
2078,10561,10115,10178,10216,10222,10532,11763,12716,13072,13338,13710,13876,13542,12111,10293,9700.2,9429.9,8930.7,8461.8,8460,8484.9,8545.7,8622.4,8678.6,8728.4,8800,8866.6,8935.6,9495.1,10326,10856,10988,11146,12446,12753,12808,12890,12663,12249,12106,12099,12145,12139
2079,10680,10160,10238,10274,10286,10610,11865,12850,13257,13539,13952,14175,13859,12402,10503,9895,9614.6,9055.9,8475.4,8460.9,8496.7,8563.9,8632.1,8679.2,8729.6,8811.8,8868.8,8935.9,9495.8,10339,10854,10984,11146,12436,12743,12801,12881,12652,12236,12103,12105,12143,12131
2080,10683,10213,10293,10318,10330,10664,11952,12967,13386,13697,14150,14399,14102,12619,10651,10030,9729.9,9099.5,8477.3,8469.2,8506.4,8568.6,8635.1,8686.7,8729.6,8803.2,8876.3,8941.7,9496.4,10337,10874,11002,11155,12465,12766,12822,12902,12679,12264,12127,12119,12163,12147
2081,10715,10262,10322,10363,10373,10716,12009,13036,13472,13796,14247,14516,14207,12695,10697,10058,9728.4,9074.2,8483.3,8471.5,8507.5,8569.2,8640.3,8690.1,8739.2,8817,8889.5,8948.1,9519.2,10360,10884,11008,11173,12496,12805,12865,12951,12715,12290,12157,12155,12183,12169
2082,10718,10286,10352,10390,10397,10741,12038,13069,13505,13828,14269,14518,14186,12655,10630,9977.4,9612.5,8992.7,8487.8,8477.5,8502.1,8566.9,8641.2,8699.5,8744.8,8816.4,8889.4,8948.6,9517,10366,10900,11039,11195,12510,12819,12887,12955,12734,12312,12178,12167,12203,12190
2083,10858,10310,10374,10403,10409,10750,12043,13066,13484,13791,14199,14408,14044,12490,10480,9814.2,9405.5,8859.5,8474.9,8471.3,8498.4,8563.7,8632.3,8682.1,8737,8805.8,8869.9,8938.2,9504.2,10343,10853,10980,11146,12455,12755,12810,12895,12668,12244,12125,12105,12149,12131
2084,10704,10322,10387,10416,10425,10763,12049,13040,13452,13720,14091,14239,13814,12237,10269,9605.6,9200.8,8753.7,8493.5,8473.2,8513.8,8571.9,8638.2,8710.5,8746.3,8833.9,8882.9,8957.9,9527.2,10382,10923,11057,11214,12562,12860,12933,13010,12779,12354,12221,12213,12242,12235
2085,10714,10311,10374,10398,10402,10730,11982,12937,13310,13542,13856,13933,13455,11895,10014,9386.6,8990.3,8652,8488.9,8467.9,8502.4,8564.7,8636.4,8694.2,8744.4,8824,8892.9,8954.7,9529.2,10377,10910,11052,11208,12553,12864,12916,13011,12774,12351,12212,12204,12238,12222
2086,10870,10318,10377,10395,10387,10705,11934,12865,13199,13383,13632,13636,13097,11565,9778.6,9201.5,8829.1,8594.4,8481.4,8471.5,8509.8,8569.9,8645.4,8693.2,8747.4,8818.4,8882,8951.6,9525.1,10360,10878,10988,11156,12483,12803,12861,12943,12709,12287,12153,12150,12185,12166
2087,10670,10337,10397,10412,10406,10706,11912,12780,13078,13201,13399,13329,12739,11250,9587.6,9062.6,8751.7,8595.7,8519.8,8513.2,8552.7,8610.4,8684.8,8744.9,8788.6,8867.9,8934.1,8991.2,9572.2,10444,10988,11121,11279,12655,12948,13008,13115,12877,12444,12316,12306,12333,12302
2088,10660,10227,10295,10301,10289,10583,11719,12527,12774,12863,12987,12844,12248,10822,9325.1,8863.7,8606.5,8509.5,8454.5,8446.2,8483.7,8541.9,8620.6,8679.4,8722.7,8801.3,8865.4,8929.2,9506.2,10354,10886,11023,11186,12549,12864,12919,13007,12777,12345,12209,12194,12225,12213
2089,10708,10242,10306,10309,10297,10570,11663,12423,12635,12669,12741,12530,11907,10568,9198.6,8785.9,8576.9,8525.4,8488.3,8477,8513.6,8581.8,8650.9,8705.5,8762.6,8828.4,8887.3,8968.5,9535.9,10400,10930,11043,11212,12582,12890,12959,13057,12805,12380,12246,12230,12256,12244
2090,10661,10235,10306,10315,10286,10543,11602,12287,12460,12452,12478,12224,11583,10329,9098.5,8734.3,8567.5,8541.6,8510.3,8502.3,8548.4,8602.8,8682.6,8737.9,8782.9,8862.5,8930.2,8994.9,9571.1,10440,10976,11102,11271,12670,12983,13039,13132,12906,12471,12324,12307,12336,12318
2091,10550,10168,10230,10223,10205,10450,11436,12073,12199,12154,12142,11846,11233,10064,8952.8,8643.7,8508.2,8510.8,8494.6,8476.7,8524.6,8575.2,8653.5,8708.2,8762.4,8836.5,8898,8969.9,9541.6,10416,10959,11084,11259,12659,12973,13031,13133,12880,12458,12303,12303,12330,12301
2092,10556,10125,10210,10204,10181,10399,11330,11913,12008,11929,11878,11545,10959,9864.9,8883.1,8601.7,8506.9,8514.5,8504,8483.9,8529.1,8586.8,8656,8725,8770.9,8842,8914.3,8977.4,9552.4,10418,10960,11090,11248,12671,12981,13046,13146,12899,12465,12315,12307,12328,12306
2093,10618,10118,10190,10191,10149,10357,11235,11742,11833,11709,11631,11292,10728,9718.4,8823.2,8587,8484,8521.9,8502.1,8492.4,8533.8,8598.9,8667.2,8732.1,8777.6,8849.5,8909.7,8986,9556.7,10420,10951,11070,11240,12662,12978,13051,13142,12900,12454,12316,12299,12331,12305
2094,10413,10093,10166,10159,10129,10323,11148,11605,11665,11527,11424,11084,10524,9599.9,8796.2,8574.2,8503.4,8541.2,8531.9,8520.8,8560,8618.1,8691.7,8753.9,8811.1,8883.2,8947.2,9014.9,9597.9,10489,11042,11169,11338,12811,13128,13195,13285,13041,12601,12462,12449,12464,12428
2095,10509,10029,10103,10101,10062,10241,11004,11410,11429,11286,11178,10832,10313,9459,8720.4,8526.7,8463.8,8516.1,8503.4,8495.8,8532.7,8598.5,8663.7,8721.7,8769.2,8849,8916.1,8984.3,9552.6,10420,10956,11086,11250,12703,13038,13101,13202,12955,12504,12360,12340,12369,12342
2096,10476,10029,10093,10106,10056,10212,10924,11289,11307,11140,11015,10679,10193,9390.6,8710.9,8539.5,8481.3,8537.6,8526.7,8517.3,8556.6,8612.7,8689.1,8753.1,8803.6,8878.3,8937.1,9003.8,9598.4,10458,11011,11132,11301,12786,13110,13185,13277,13026,12583,12431,12422,12442,12406
2097,10407,10031,10098,10103,10058,10203,10865,11173,11165,11001,10873,10540,10081,9332,8715.8,8550.5,8516.7,8579.9,8575.7,8545.2,8585.4,8653.9,8731.2,8780.1,8828.6,8900.6,8968.3,9042.4,9628.9,10511,11055,11197,11362,12887,13214,13292,13383,13139,12693,12538,12521,12547,12506
2098,10407,9951.7,10012,10023,9976.2,10116,10721,10986,10966,10802,10663,10346,9915,9227.6,8650.5,8495.1,8466,8524.2,8518.6,8505.1,8549.1,8606.3,8681.8,8739.7,8782.7,8857.5,8920.7,8988.1,9579.3,10451,10997,11124,11286,12822,13164,13242,13333,13085,12627,12469,12467,12486,12451
2099,10409,9973.2,10040,10047,9997.7,10116,10674,10905,10878,10702,10585,10272,9871,9222.7,8687.7,8532.1,8515.1,8575.2,8575.7,8558.9,8595.6,8656.7,8726.1,8780.5,8832,8901.9,8967.8,9037.7,9622.1,10507,11050,11175,11336,12895,13239,13318,13415,13168,12709,12562,12550,12575,12538
2100,10411,9958.9,10024,10031,9977.5,10076,10602,10802,10757,10592,10464,10166,9791.6,9188.1,8670.1,8529.7,8518,8587.8,8591.4,8567.7,8609.7,8670.6,8745.7,8792.5,8834.7,8905.1,8970.7,9045.5,9627.1,10513,11058,11179,11358,12951,13296,13374,13475,13229,12763,12622,12606,12641,12611
2101,10332,9934.3,10008,10010,9946.2,10042,10522,10693,10644,10477,10359,10081,9724.5,9149.3,8673.7,8538.9,8538.2,8603.6,8600.1,8590.4,8638.2,8689.5,8764.7,8809.9,8856.1,8927.5,8987.8,9063.5,9634.8,10524,11080,11192,11368,13011,13347,13445,13553,13308,12851,12704,12714,12746,12734
2102,10413,9925.1,10004,9999.8,9942.2,10030,10459,10603,10559,10393,10281,10012,9677.5,9139.9,8680.5,8556.5,8557,8627.1,8633.7,8622.1,8666.3,8725.1,8801.9,8835.8,8879,8951.4,9015.5,9086.5,9646.5,10523,11073,11184,11360,13028,13392,13477,13607,13374,12926,12804,12819,12870,12896
2103,10413,9947,10005,10015,9950,10021,10413,10545,10494,10329,10222,9967.5,9665.7,9161,8720.4,8605.6,8613.2,8693.3,8698.4,8692.9,8740.7,8793,8863.1,8900.9,8940,9006.1,9066.6,9141.6,9683.2,10559,11105,11213,11403,13132,13515,13614,13754,13541,13100,13018,13093,13207,13282
2104,10339,9940.9,10013,10021,9958.1,10018,10386,10491,10444,10277,10184,9945.3,9652.5,9173.7,8766.2,8655.7,8685.7,8775.2,8791.1,8787.4,8850.8,8897.1,8967.7,8988.6,9013.1,9080.1,9150.7,9222.4,9723.9,10626,11162,11286,11460,13300,13689,13823,14019,13840,13446,13426,13613,13804,14080
2105,10365,9928.2,9991.3,9991.5,9930.2,9984.8,10305,10392,10345,10191,10098,9875.9,9607.3,9162,8799.7,8712.8,8749.6,8844.2,8876.3,8896.6,8961.3,9000.9,9072.7,9072.8,9089.7,9139.9,9195,9263,9724.1,10606,11129,11241,11417,13367,13809,13965,14258,14177,13876,14057,14451,14888,15416
2106,10411,9947.5,10011,10010,9945.8,10006,10282,10356,10311,10149,10067,9866.7,9623.2,9220.1,8903.8,8824.6,8891.7,9014.5,9072,9105,9169.2,9210.4,9267.5,9226.1,9220.3,9243.7,9302.5,9354.5,9769.9,10638,11163,11277,11446,13581,14129,14363,14845,14950,14859,15389,16176,17143,18122
2107,10420,9975.2,10037,10053,9970.6,10009,10270,10339,10300,10143,10057,9864.9,9646.5,9306.2,9045.1,8996.5,9109.4,9260.6,9354.8,9412.5,9472.4,9489,9511.2,9420.5,9366.1,9366.5,9400.3,9426.1,9804.4,10683,11205,11321,11491,13999,14726,15102,15988,16498,16879,18085,19743,21327,23003
2108,10340,9938,10009,10000,9930.1,9960.8,10201,10245,10203,10059,9984.3,9820,9632.4,9358.5,9198.8,9187.3,9344.2,9518,9658.8,9720,9763.8,9734.8,9704.6,9543.2,9432.9,9407.8,9406.7,9417,9772.2,10660,11196,11301,11482,14588,15697,16380,18094,19291,20493,22938,25933,28395,31619
2109,10467,9967.8,10026,10030,9959.1,9983.6,10199,10244,10198,10066,9998.2,9847.7,9702.5,9526.7,9470.5,9521.2,9737.4,9937.1,10094,10133,10118,10022,9901.6,9667.6,9507.5,9434,9420.7,9392.7,9786.8,10664,11193,11309,11496,15830,17728,19001,22348,24941,27297,31826,36641,39678,41236
2110,10428,9990.8,10063,10054,9993.2,10012,10208,10248,10204,10067,10012,9874.5,9782.7,9729.1,9826.1,9932.9,10174,10404,10523,10520,10404,10216,9996.2,9708.9,9506.5,9416,9391.3,9369.6,9809.7,10708,11261,11364,11553,18281,21659,24141,30039,34994,39423,46016,50033,54069,51338
2111,10418,9987.1,10060,10054,9998.2,10001,10190,10214,10169,10050,10004,9897.3,9855.9,9944.2,10178,10310,10552,10738,10795,10701,10471,10199,9923.5,9606.8,9409.9,9341.8,9310.3,9295.6,9793.7,10703,11259,11382,11571,22734,28845,33124,43503,50648,55549,61744,66027,63061,57651
2112,10433,9992.1,10071,10068,10004,10005,10168,10194,10159,10039,10006,9913.9,9932.8,10148,10473,10629,10778,10915,10858,10677,10351,10044,9742,9459.5,9301,9239.7,9231.4,9241.5,9786,10702,11265,11392,11590,31277,41180,48514,63653,70985,74844,77957,75785,69799,57633
2113,10473,10027,10101,10104,10042,10040,10195,10224,10174,10072,10051,9971.9,10036,10329,10694,10800,10843,10911,10730,10470,10107,9808.8,9533.7,9322.8,9210.3,9185.3,9195.8,9232.1,9819.7,10747,11319,11439,11652,45766,61397,71183,87278,93028,88768,85224,75177,65948,49641
2114,10489,10011,10092,10100,10031,10027,10164,10187,10154,10043,10027,9978.4,10066,10361,10673,10707,10615,10606,10341,10068,9732.3,9494.1,9291.4,9151.5,9087.2,9095.6,9134.9,9184.2,9801.4,10726,11301,11430,11666,65452,84489,95058,1.0696e+05,1.0472e+05,92230,78787,65299,51558,37973
2115,10448,10036,10117,10118,10067,10051,10181,10198,10165,10065,10060,10011,10085,10328,10492,10451,10255,10226,9942.3,9697.7,9432,9252.6,9145.7,9074.2,9051.7,9084.2,9126.3,9192.7,9818.7,10777,11353,11494,11739,89615,1.0653e+05,1.1552e+05,1.1731e+05,1.0232e+05,83778,66041,50924,40290,30046
2116,10596,10080,10165,10173,10102,10089,10217,10232,10201,10108,10095,10034,10087,10205,10204,10092,9862.6,9829,9572.6,9372.6,9185.2,9090.5,9034.9,9007.1,9015.6,9082.4,9133.5,9213.6,9847.7,10796,11369,11505,11775,1.0802e+05,1.1914e+05,1.1923e+05,1.0588e+05,86957,63803,48180,36510,28985,23443
2117,10515,10109,10193,10220,10166,10127,10245,10267,10242,10143,10138,10068,10057,10033,9867.8,9730.6,9506.1,9480,9288.1,9144,9030,8988.3,8987.3,8993.1,9034.5,9100.6,9162.7,9245.1,9895.3,10863,11461,11608,11871,1.1567e+05,1.1544e+05,1.0798e+05,86482,65436,46469,34525,26779,22829,20586
2118,10522,10074,10161,10175,10105,10089,10198,10225,10208,10120,10098,10020,9944.4,9795.8,9500.6,9349.3,9176.3,9168.3,9021.3,8926.3,8868,8867.2,8891.8,8929.8,8976.6,9054.3,9116.9,9205,9854.3,10821,11415,11570,11847,1.0214e+05,92913,84428,63258,45322,32949,25197,21797,20078,20682
2119,10656,10137,10232,10249,10179,10152,10263,10287,10267,10181,10155,10061,9944,9673.6,9293.4,9133.5,8992.9,9008.8,8911.2,8847.2,8821.5,8854.7,8898.8,8948.2,9004.4,9086.9,9160.5,9242.6,9907.4,10879,11474,11619,11898,79655,67260,58939,42623,31870,24187,20316,19207,20101,23800
2120,10616,10177,10286,10300,10234,10210,10305,10348,10326,10236,10220,10114,9947.2,9590.7,9149.1,8985.9,8880.1,8912.3,8849.7,8807.3,8803.8,8853.2,8915.3,8977.4,9044.5,9121,9195,9279.4,9961.3,10956,11570,11711,11995,56814,47132,40536,30193,24142,20034,18842,19868,22902,29508
2121,10658,10161,10263,10284,10219,10175,10292,10329,10321,10226,10225,10093,9912.7,9480.6,9014.5,8865.1,8793.5,8823.3,8770,8731.2,8758,8809.7,8887.1,8958.7,9012.2,9105.8,9178.4,9261.4,9956.7,10943,11536,11706,11989,38864,32478,28981,23541,20262,18610,19436,22708,28099,36792
2122,10667,10235,10337,10364,10285,10253,10361,10392,10389,10311,10304,10171,9959.9,9491.6,8979.3,8816.4,8747.1,8786.2,8764.2,8742,8779.3,8838.9,8923,8985.7,9057.3,9147.3,9240.2,9324.2,10021,11042,11656,11817,12128,27917,24412,22577,20103,19092,19490,22480,28240,35698,44650
2123,10824,10286,10390,10413,10336,10297,10413,10460,10452,10377,10370,10243,10009,9495.4,8958.3,8793.5,8729.7,8777.4,8747.8,8739,8767.4,8842.4,8938.6,9003.8,9082.6,9181.8,9268.2,9366.3,10061,11089,11694,11880,12235,21379,19988,19261,19104,20081,22421,27877,35768,43519,49046
2124,10724,10313,10426,10450,10370,10334,10446,10493,10505,10424,10430,10294,10063,9510.8,8948.1,8769.1,8718.9,8768,8743.2,8731.3,8777.9,8860.5,8942.7,9032.9,9105.6,9200.8,9301.5,9400.2,10125,11196,11840,12081,12500,18515,18357,18548,20438,23383,28056,35677,44329,49985,49511
2125,10806,10351,10451,10490,10408,10360,10475,10543,10546,10471,10480,10347,10113,9538.7,8943.6,8760.1,8717.4,8754.4,8737.3,8736,8782.9,8865,8968.5,9047.3,9113,9233.4,9338.2,9451.1,10193,11276,11964,12270,12844,17380,18316,19400,23690,29068,35661,43730,49855,50471,43681
2126,11016,10401,10520,10551,10465,10406,10531,10607,10614,10559,10576,10444,10185,9593.5,8962.7,8778.3,8725.4,8766.1,8736.9,8733.9,8792.7,8873.6,8977.4,9063.8,9149.9,9257.7,9367.9,9508,10270,11402,12111,12532,13386,17511,19703,21902,29213,36966,43850,49418,50254,45426,35376
2127,10897,10497,10619,10656,10560,10508,10641,10721,10740,10685,10706,10592,10332,9694.3,9042.8,8843.9,8796,8813.8,8805.1,8799.7,8852.4,8945.5,9057.3,9154.5,9244.8,9372.9,9506.9,9657.8,10489,11736,12591,13273,14651,19528,23486,27348,38377,47686,52079,52339,47000,38515,28109
2128,11013,10515,10625,10666,10579,10513,10644,10740,10769,10719,10748,10635,10381,9725.3,9044.3,8834,8779.4,8786.4,8774.5,8780.3,8839.6,8935.9,9055.9,9150.9,9260.3,9392.2,9550,9739.6,10661,12011,13061,14145,16409,22819,29077,34776,48207,55372,53667,47403,38079,29710,21822
2129,11138,10606,10736,10766,10673,10603,10747,10851,10892,10858,10890,10787,10529,9859.9,9126.1,8898.9,8850,8846.3,8815.8,8827,8901.7,8998.2,9122.2,9231.1,9354.5,9514.2,9718,9978.9,11040,12667,14071,15923,19682,28822,37562,44781,57495,59341,50623,39851,29911,23162,17927
2130,11233,10693,10823,10865,10765,10678,10843,10964,11008,10974,11031,10942,10681,9976.3,9210.2,8962.6,8908.2,8885,8857.2,8867.6,8948.1,9057.6,9195.1,9329.9,9472.8,9681.1,9963.3,10329,11678,13751,15801,18946,24910,37553,48023,55298,62606,56819,42855,31248,23212,18726,15594
2131,11201,10742,10879,10906,10805,10712,10884,11017,11072,11062,11123,11047,10790,10069,9254.7,9005.7,8960.9,8913.7,8872.7,8892.8,8969.3,9091.7,9248.2,9407.4,9603.3,9881.5,10290,10837,12673,15497,18587,23565,31940,47643,57130,62218,60842,49115,34262,24544,18958,16183,14327
2132,11442,10856,10993,11025,10896,10812,10991,11142,11203,11201,11283,11219,10971,10225,9366.9,9088.6,9059.4,8986.7,8919.3,8946.7,9045.2,9182.8,9375.9,9571.6,9835,10229,10865,11764,14415,18524,23105,30166,40207,56377,61134,61813,52225,38507,26199,19486,16114,14568,13532
2133,11492,10945,11081,11109,10982,10885,11085,11246,11334,11339,11444,11392,11156,10378,9468.5,9184.5,9166.2,9068.3,8968.3,9012.2,9130.7,9288.3,9523.4,9797.3,10183,10799,11828,13348,17354,23384,29803,38453,48188,61656,59771,56023,41860,29723,20839,16597,14624,13739,13141
2134,11525,11023,11157,11179,11043,10950,11142,11328,11421,11449,11566,11537,11324,10531,9570.3,9282.2,9292.6,9162.8,9022.3,9066.2,9212.5,9412,9733.4,10118,10725,11699,13405,15839,21706,29984,37750,46138,52083,59892,52205,46230,32541,23490,17565,14939,13780,13284,12917
2135,11701,11120,11251,11273,11130,11012,11228,11435,11539,11578,11719,11729,11518,10709,9718.2,9397.9,9446.5,9282.3,9086.9,9150.8,9347.7,9605,10069,10666,11621,13222,16000,19795,27849,38052,45620,50478,50413,51470,41397,35400,24993,19092,15415,13866,13205,12929,12708
2136,11836,11254,11413,11427,11282,11142,11376,11603,11719,11769,11943,11982,11777,10953,9904.8,9598.4,9659.4,9473.9,9221.5,9336.7,9606.7,9966,10673,11622,13200,15780,20082,25431,35122,45815,51268,50530,44775,41636,32178,27392,20354,16656,14329,13364,12965,12805,12655
2137,11905,11383,11528,11547,11395,11237,11485,11724,11858,11941,12136,12204,12010,11168,10070,9764.4,9853.3,9629.2,9387.8,9548.9,9953.5,10496,11624,13183,15749,19740,25835,32367,41914,50875,52153,45601,36547,32193,25138,21885,17557,15264,13712,13090,12841,12737,12623
2138,12011,11460,11621,11647,11475,11309,11565,11822,11969,12063,12288,12387,12225,11357,10234,9915.6,9993.5,9758.5,9589.2,9841.2,10471,11308,13135,15622,19522,25074,32339,38651,45509,50456,47279,37378,28417,24884,20315,18329,15799,14377,13270,12817,12655,12605,12522
2139,12257,11609,11778,11803,11621,11429,11705,11978,12146,12263,12502,12643,12501,11605,10435,10126,10174,9943.4,9920.6,10361,11370,12726,15630,19456,24900,31601,38699,43034,45098,45448,39468,29342,22392,20050,17359,16217,14795,13866,13010,12663,12554,12528,12463
2140,12318,11773,11962,12005,11811,11594,11874,12164,12350,12493,12778,12961,12812,11900,10689,10355,10404,10243,10515,11232,12912,15112,19621,25028,31705,38368,43208,43879,40887,38109,31588,23341,18646,17315,15776,15131,14338,13661,12964,12682,12592,12575,12522
2141,12441,11855,12062,12109,11895,11650,11938,12259,12456,12623,12930,13130,13020,12074,10843,10525,10624,10622,11311,12497,15150,18468,24686,31129,37605,42180,42993,39931,33746,29955,24706,19153,16386,15610,14741,14384,13930,13408,12785,12538,12466,12462,12416
2142,12719,12024,12252,12312,12083,11811,12093,12439,12653,12846,13173,13414,13320,12359,11107,10813,11107,11386,12740,14703,18786,23502,31117,37472,41943,42841,39304,33642,26665,23495,20101,16735,15357,14634,14114,13918,13685,13247,12678,12441,12394,12401,12375
2143,12847,12262,12507,12590,12333,12025,12312,12680,12919,13134,13507,13779,13686,12725,11521,11324,12033,12748,15138,18214,24057,29971,37651,42077,42927,39877,33306,26952,21212,19529,17784,15983,15541,14351,13886,13786,13650,13265,12736,12521,12473,12481,12448
2144,13026,12402,12677,12775,12485,12134,12427,12817,13071,13311,13719,14026,13972,13040,12002,11999,13437,14797,18539,22890,30056,36101,41616,42537,39490,33743,26491,21050,17412,17316,16853,16222,16614,14187,13608,13558,13486,13141,12622,12420,12376,12393,12362
2145,13254,12605,12914,13014,12709,12316,12601,13011,13295,13574,14013,14365,14370,13559,12859,13205,15748,17983,23326,28732,36095,40751,42411,39597,33822,27241,20868,16856,15330,16865,17478,17673,18801,14294,13463,13426,13402,13065,12564,12375,12340,12350,12328
2146,13609,12903,13245,13361,13016,12575,12873,13304,13620,13937,14431,14888,15023,14469,14372,15321,19489,22775,29558,35212,40854,42575,39625,33985,27271,21441,16718,14085,14566,17932,19641,20570,22230,14633,13422,13395,13391,13073,12579,12392,12362,12384,12353
2147,13802,13140,13512,13644,13265,12781,13065,13535,13882,14263,14875,15469,15845,15786,16685,18493,24496,28638,35744,40118,42147,40340,33935,27408,21419,17066,13934,12347,14774,20382,23002,24410,26356,14883,13342,13325,13332,13031,12547,12362,12330,12354,12330
2148,14101,13431,13844,13984,13584,13057,13349,13852,14259,14735,15503,16354,17192,17976,20223,23024,30464,34794,40401,42091,39918,35292,27589,21697,17166,14230,12270,11361,15576,23351,26709,27803,29397,14861,13290,13273,13288,12993,12512,12336,12310,12332,12315
2149,14564,13758,14203,14345,13921,13351,13663,14242,14722,15372,16388,17720,19280,21241,25054,28734,36357,39793,42149,40503,34843,28987,21843,17335,14255,12414,11239,10760,16514,25734,29348,29553,30275,14621,13215,13215,13228,12929,12461,12284,12259,12288,12277
2150,14776,14146,14631,14804,14366,13766,14116,14797,15426,16372,17867,19987,22700,26067,31203,35095,40923,42460,40673,36176,28808,23139,17502,14396,12442,11352,10670,10461,17255,27146,30569,29809,29026,14329,13250,13264,13283,12996,12527,12361,12333,12365,12343
2151,15211,14449,14962,15150,14734,14123,14559,15408,16289,17708,19913,23161,27203,31695,36856,39852,41907,41041,35713,29928,22860,18363,14443,12466,11273,10645,10256,10174,16959,25596,27991,26269,24844,13796,13116,13125,13160,12881,12413,12247,12227,12254,12250
2152,15689,14896,15449,15686,15301,14740,15333,16485,17749,19957,23288,27919,33235,37864,41447,42425,39960,37108,29854,24093,18303,15049,12511,11298,10600,10259,10043,10067,15876,22777,24211,22260,20865,13431,13071,13096,13131,12853,12402,12240,12220,12249,12245
2153,16067,15360,16002,16303,16018,15569,16434,18113,20017,23420,28162,34038,39661,42697,43028,41466,35257,31365,24059,19265,15048,12904,11341,10624,10220,10049,9945.6,9990.5,14510,19460,20438,18860,17783,13254,13096,13133,13163,12894,12445,12292,12265,12306,12301
2154,16516,15735,16456,16869,16743,16543,17877,20285,23103,27870,33847,39955,44346,44351,40755,37179,29251,25383,19230,15681,12850,11501,10549,10130,9902.6,9838.8,9796.4,9862.6,13148,16517,17162,16192,15596,13018,12968,13009,13052,12795,12334,12183,12166,12205,12207
2155,17057,16308,17164,17779,17956,18191,20320,23859,27846,34091,40601,45407,46883,43216,36381,31660,23763,20476,15802,13335,11507,10677,10119,9881.3,9766.6,9768.4,9772.5,9841.5,12185,14696,15328,14799,14622,12991,12977,13014,13062,12790,12359,12202,12187,12229,12222
2156,17746,16952,18027,18974,19659,20655,23940,28866,33998,40852,46360,48086,45749,38968,30588,25810,19154,16667,13401,11774,10642,10154,9840.2,9713.3,9655.9,9709.1,9752.6,9819.9,11600,13643,14348,14195,14363,12996,12942,12986,13034,12782,12337,12183,12177,12207,12211
2157,18373,17668,19105,20563,22077,24170,28856,34972,40550,46425,49214,47127,41552,33340,25009,20893,15842,14085,11873,10820,10095,9817.5,9639.3,9585.6,9580.4,9657.6,9746.7,9809.3,11347,13286,14125,14324,14918,13128,12912,12947,13001,12748,12316,12166,12157,12192,12195
2158,19421,18706,20675,22944,25707,29240,35211,41681,46554,49628,48626,43188,35771,27717,20396,17150,13549,12346,10891,10192,9755.9,9604,9512.2,9506.5,9534.8,9649.6,9752.9,9835.7,11357,13501,14643,15218,16391,13389,12884,12919,12968,12720,12284,12131,12126,12156,12164
2159,20968,20222,23030,26501,30837,35825,42194,47619,50432,49601,45186,37856,30255,23155,17104,14603,12092,11287,10305,9829.7,9565.6,9486.5,9467.7,9488.1,9530.6,9683,9808.9,9896.2,11683,14479,16141,17428,19778,13921,12879,12906,12963,12712,12275,12126,12118,12159,12170
2160,23185,22545,26667,31786,37818,43547,48625,51198,50899,46134,39604,32180,25515,19643,14746,12854,11134,10585,9929.1,9594.7,9434.4,9413,9424,9474.3,9540.3,9731.8,9889.4,10002,12498,16678,19418,21965,26207,14975,12905,12921,12967,12721,12294,12152,12140,12181,12182
2161,26438,25727,31422,38147,45012,49809,51827,50740,47590,40507,33747,27398,22072,17278,13226,11728,10495,10122,9635.1,9406.3,9314.1,9330.2,9368.2,9449.6,9535.3,9753.4,9932.6,10089,13945,20761,25259,29296,36074,16339,12840,12839,12884,12641,12201,12058,12050,12088,12091
2162,31466,30819,38302,46152,52308,54440,52248,47728,42722,35068,29160,24173,20038,15968,12382,11109,10194,9898.8,9545.1,9349.4,9314.6,9351,9418,9522.2,9649.9,9909.9,10128,10346,16668,28073,35429,42024,50733,18031,12916,12892,12933,12673,12236,12094,12084,12130,12134
2163,38433,37450,46020,53371,56674,54801,48839,42420,37072,30401,25861,22182,18975,15309,11918,10739,10009,9762.9,9461,9318.3,9298.8,9364.6,9463.6,9594.7,9758.1,10086,10355,10660,20939,39426,49987,57679,67651,18898,12913,12857,12879,12619,12187,12046,12031,12076,12087
2164,45404,44484,52438,57323,56484,50978,43106,36642,32089,27014,23826,21170,18606,15127,11731,10559,9922.3,9674.9,9413.4,9286.3,9319.6,9399.5,9535.1,9705.1,9922.7,10309,10632,11069,26583,52476,65518,71852,79176,18872,12883,12812,12850,12575,12143,11996,11983,12017,12022
2165,53139,51353,56522,57479,52604,44930,37014,31684,28379,24946,22899,21050,18921,15406,11809,10577,9969.2,9706.1,9456.1,9339.4,9415.7,9532.6,9707.1,9920.6,10205,10667,11062,11634,32789,64830,78878,80724,80726,18369,12797,12734,12756,12478,12052,11902,11890,11936,11948
2166,57613,55543,56555,53657,46480,38675,32013,28177,26125,24021,22877,21605,19752,16085,12144,10786,10165,9864.2,9616.3,9507.7,9636.2,9793.7,10017,10303,10651,11207,11652,12352,36979,71717,83564,79311,73112,16564,12797,12747,12763,12509,12077,11933,11917,11963,11966
2167,57410,54980,51869,46671,39444,32962,28057,25652,24635,23618,23157,22363,20703,16829,12506,11006,10352,10001,9746.7,9643,9859,10068,10359,10678,11114,11720,12213,13001,37980,68867,75312,66643,57723,15198,12648,12624,12662,12401,11972,11832,11818,11859,11869
2168,52944,50346,44747,39358,33557,28872,25497,24185,23942,23720,23799,23414,21864,17715,12978,11348,10642,10269,9994.7,9890.5,10184,10445,10806,11206,11728,12415,12993,13897,35272,57484,59891,49822,40997,14017,12593,12590,12625,12380,11959,11816,11813,11853,11870
2169,46787,43701,37653,33282,29314,26246,24030,23482,23829,24209,24740,24650,23165,18719,13530,11738,10991,10569,10294,10209,10584,10940,11418,11936,12617,13466,14323,15497,31244,44465,43886,35267,28850,13243,12567,12572,12637,12382,11967,11829,11831,11889,11893
2170,38489,36144,31267,28524,26255,24445,23040,22999,23721,24531,25361,25493,24017,19309,13855,11993,11205,10783,10540,10486,10976,11463,12128,12916,13915,15175,16585,18309,28056,33033,30666,25188,21402,12826,12540,12582,12629,12392,11972,11837,11839,11889,11907
2171,31492,30055,26777,25412,24391,23483,22587,22850,23788,24879,25906,26104,24561,19667,14067,12191,11424,11041,10842,10884,11537,12254,13343,14653,16295,18310,20763,23593,28599,26392,22720,19317,17057,12686,12606,12643,12705,12478,12065,11931,11928,11966,11983
2172,27087,25429,23593,23290,23142,22874,22334,22743,23810,25009,26084,26243,24575,19599,14069,12267,11568,11267,11203,11418,12388,13572,15420,17729,20544,23861,27908,32089,32505,23441,17878,15689,14586,12490,12549,12591,12654,12425,12008,11878,11886,11933,11946
2173,23295,22402,21632,21985,22411,22575,22260,22719,23795,24977,25960,25982,24124,19200,13973,12351,11807,11666,11837,12391,13946,15999,19139,23092,27647,32725,38544,44030,39330,22963,15595,14117,13518,12574,12671,12709,12774,12547,12139,12005,12011,12057,12079
2174,21151,20347,20232,20983,21742,22224,22022,22452,23442,24470,25268,25018,23058,18364,13738,12396,12112,12192,12746,13763,16317,19699,24700,30581,36983,43265,49829,55243,45380,23130,14289,13159,12843,12494,12641,12684,12745,12515,12098,11960,11966,12017,12034
2175,19855,19088,19390,20396,21386,22090,21938,22284,23134,23930,24463,23951,21888,17551,13672,12719,12805,13208,14313,16066,20081,25249,32342,40392,48271,55200,60766,64823,48892,22718,13565,12637,12481,12465,12635,12678,12742,12507,12099,11965,11975,12015,12039
2176,18913,18317,18868,19988,21131,21986,21861,22064,22730,23265,23490,22719,20612,16744,13846,13402,13990,14829,16618,19281,24950,31945,40519,49746,57113,62580,65642,66721,46622,21205,13115,12408,12334,12508,12675,12724,12787,12554,12144,12013,12035,12072,12097
2177,18338,17696,18366,19538,20717,21652,21503,21569,22029,22259,22238,21264,19217,15938,14153,14283,15375,16666,19095,22542,29609,37798,46211,54630,59934,62437,61498,59533,39626,18712,12640,12153,12161,12443,12633,12669,12738,12511,12103,11972,11973,12019,12039
2178,17985,17425,18160,19344,20552,21529,21347,21241,21490,21449,21191,20033,18075,15431,14829,15600,17145,18834,21678,25523,32892,40956,48189,54463,56894,56246,52406,48254,31254,16285,12359,12053,12111,12469,12652,12697,12766,12537,12140,12007,12014,12058,12078
2179,17930,17245,17980,19155,20329,21305,21065,20812,20846,20556,20084,18866,17042,15023,15588,16948,18722,20624,23391,27059,33704,40213,44355,47662,47051,44387,39466,35513,23395,14259,12099,11930,12018,12430,12635,12677,12748,12522,12111,11980,11991,12045,12073
2180,17648,17022,17753,18849,19964,20916,20623,20212,20104,19615,19005,17741,16077,14608,16038,17729,19341,21103,23271,26142,31030,35508,36999,37834,36147,33022,28884,25676,17907,12900,11899,11833,11925,12377,12586,12624,12703,12485,12078,11946,11953,12008,12029
2181,17625,16944,17647,18670,19692,20600,20260,19724,19446,18802,18101,16829,15310,14269,16226,17957,19098,20508,21782,23523,26463,28885,28804,28412,26367,23929,21011,18883,14524,12088,11773,11777,11894,12383,12603,12641,12715,12495,12100,11962,11967,12012,12052
2182,17883,16962,17605,18514,19421,20269,19871,19238,18830,18059,17293,16053,14664,13863,15893,17343,17953,18825,19250,20062,21428,22355,21593,20982,19424,17774,15915,14716,12510,11632,11665,11690,11851,12316,12546,12578,12686,12445,12078,11955,11985,12010,12060
2183,17867,17050,17608,18394,19180,19947,19504,18774,18274,17417,16619,15410,14114,13406,15001,16062,16078,16528,16416,16600,17054,17340,16633,16035,15056,14067,13065,12385,11414,11368,11651,11705,11839,12375,12583,12638,12706,12492,12089,11965,11981,12024,12067
2184,18106,17075,17529,18139,18770,19442,18992,18193,17626,16735,15936,14775,13559,12804,13821,14393,14096,14287,13943,13893,13952,14054,13514,13137,12568,12010,11437,11070,10782,11144,11538,11604,11744,12279,12509,12564,12639,12420,12008,11892,11903,11955,11983
2185,18529,17306,17619,18032,18503,19083,18619,17778,17160,16238,15432,14334,13159,12287,12683,12895,12484,12503,12124,11971,11923,11924,11612,11403,11095,10804,10516,10344,10440,11051,11499,11569,11716,12253,12481,12519,12604,12374,11990,11871,11886,11936,11973
2186,18977,17686,17828,17995,18280,18788,18330,17439,16786,15859,15065,13977,12851,11836,11718,11689,11264,11241,10924,10764,10701,10710,10554,10464,10308,10170,10037,9963.4,10291,11048,11528,11606,11757,12326,12550,12594,12681,12452,12068,11947,11966,12017,12062
2187,19344,17953,17934,17779,17877,18323,17867,16999,16328,15422,14660,13635,12538,11399,10950,10718,10477,10349,10101,9983.7,9953.5,9975.5,10017,10028,9923.9,9912.2,9828.6,9824.1,10251,11072,11582,11661,11826,12399,12620,12672,12777,12409,12139,11890,11898,11956,11983
2188,20202,18459,18158,17655,17568,17932,17505,16610,15945,15052,14303,13314,12242,11025,10319,10077,9798.4,9783.6,9594.3,9511.4,9498.1,9539.7,9537.2,9546,9544.8,9532.3,9507.3,9524.1,10045,10887,11405,11489,11643,12208,12443,12486,12576,12347,11967,11844,11854,11906,11944
2189,20893,19106,18543,17632,17346,17642,17244,16365,15692,14816,14094,13136,12095,10817,9948.1,9684,9455.4,9459.7,9323.9,9251.1,9251.3,9314.5,9350.7,9390.7,9399.3,9407.9,9415.3,9462.5,10015,10902,11430,11513,11666,12255,12476,12525,12599,12388,12005,11885,11900,11953,11983
2190,21508,19707,18838,17516,17061,17286,16927,16072,15417,14547,13867,12946,11914,10603,9674.7,9383.5,9204.5,9216.8,9111.7,9056,9080.5,9142.3,9200.9,9244.5,9275.9,9308.4,9332.4,9377.3,9957.2,10862,11404,11503,11656,12260,12495,12534,12619,12396,12001,11888,11896,11961,11990
2191,22271,20322,19126,17401,16800,16969,16640,15806,15174,14330,13677,12780,11778,10459,9463.3,9170.8,9044.1,9060.4,8971.2,8921.6,8954.9,9018.2,9084.1,9134.5,9181.2,9220.9,9257.9,9307.7,9910.6,10805,11337,11427,11581,12174,12409,12465,12540,12314,11928,11808,11830,11886,11918
2192,22868,21008,19512,17421,16664,16804,16519,15730,15088,14273,13618,12752,11775,10433,9405.6,9100.1,8986.3,9005.3,8937.9,8894.7,8927.2,9001.6,9073,9138.7,9169.4,9216.7,9260.5,9321.1,9935,10850,11377,11464,11618,12228,12456,12502,12581,12368,11977,11872,11887,11936,11976
2193,22943,21262,19497,17193,16372,16479,16240,15510,14896,14090,13476,12633,11680,10328,9281.3,8981.7,8873.2,8910.6,8841,8811.6,8848.7,8922.2,8993.1,9050.1,9097.8,9146.6,9197.9,9267.3,9881.6,10779,11307,11404,11558,12186,12425,12471,12545,12324,11938,11825,11831,11899,11932
2194,22692,21339,19408,17013,16176,16303,16111,15421,14829,14034,13436,12624,11676,10318,9246.7,8959,8858,8892.6,8833.4,8800.7,8840.5,8909,8988.2,9053.4,9101,9154.9,9218,9295.3,9924.9,10814,11336,11432,11579,12207,12443,12494,12564,12352,11973,11844,11857,11935,11964
2195,22525,21080,19053,16721,15938,16115,15989,15360,14788,14006,13422,12633,11696,10318,9214.4,8928.8,8826.7,8855.1,8808.9,8775.4,8803.9,8886.4,8976.5,9034.6,9098.9,9151.5,9224,9321.4,9945.3,10788,11275,11358,11513,12130,12365,12409,12492,12277,11898,11780,11807,11865,11898
2196,21308,20474,18478,16374,15698,15935,15908,15339,14794,14020,13449,12678,11749,10357,9223.4,8940.5,8838.9,8874.7,8822.2,8786.7,8828.9,8904,8988.2,9068,9141,9220,9324.3,9460.1,10082,10864,11344,11419,11581,12221,12448,12496,12574,12367,11986,11869,11878,11942,11979
2197,20316,19576,17719,15900,15383,15716,15763,15275,14767,14024,13472,12724,11799,10377,9227.1,8928.4,8834.5,8873.1,8816.9,8788,8850,8903.3,9011.6,9108.4,9191.1,9300,9448.6,9650,10274,10910,11310,11399,11550,12191,12426,12479,12548,12341,11955,11833,11858,11922,11955
2198,19457,18600,16958,15460,15099,15545,15694,15292,14812,14082,13550,12823,11907,10452,9236.2,8945.7,8839.9,8880.7,8827.2,8801,8843.2,8938.2,9062.4,9182.2,9323.3,9489.4,9730,10021,10600,10982,11283,11343,11502,12125,12361,12425,12499,12290,11906,11780,11809,11869,11911
2199,18296,17692,16290,15089,14896,15446,15705,15380,14958,14243,13734,13027,12115,10610,9337,9025.9,8922.6,8962.7,8909.7,8891.9,8945.3,9053.5,9226.1,9419.2,9627.6,9903.9,10269,10686,11138,11188,11360,11413,11570,12218,12456,12507,12595,12379,11994,11874,11894,11959,12008
2200,17370,16711,15548,14641,14573,15214,15564,15352,14980,14321,13841,13148,12233,10686,9349.1,9025.6,8931.2,8955.4,8940,8917.3,8998.2,9150.5,9399.1,9693.1,10007,10387,10861,11342,11576,11262,11303,11359,11509,12172,12420,12465,12541,12331,11929,11820,11839,11910,11955
2201,16598,15933,15004,14328,14378,15102,15556,15435,15103,14484,14055,13404,12490,10876,9454.5,9109.5,9023.1,9045.1,9019.3,9035.5,9168.8,9386.5,9755.4,10187,10646,11115,11657,12143,12008,11350,11330,11368,11515,12163,12397,12459,12539,12325,11936,11835,11849,11921,11958
2202,15986,15309,14567,14085,14222,15022,15582,15560,15302,14731,14346,13739,12815,11128,9597.1,9222.1,9147.1,9176.3,9171.4,9214.6,9425.6,9756.7,10262,10839,11393,11897,12330,12648,12109,11351,11343,11397,11537,12198,12442,12491,12569,12358,11982,11862,11888,11947,11995
2203,15298,14700,14107,13764,13990,14853,15499,15571,15381,14884,14577,14024,13117,11358,9724.1,9329,9261.6,9313.3,9345.1,9442.8,9752,10177,10815,11470,11987,12363,12550,12598,11876,11214,11300,11360,11523,12181,12421,12464,12551,12330,11950,11840,11866,11933,11974
2204,14933,14252,13795,13557,13838,14747,15506,15678,15567,15146,14939,14451,13579,11714,9935.2,9523.1,9461.8,9532.4,9609.1,9767.6,10168,10697,11335,11939,12301,12380,12217,12034,11340,11050,11270,11343,11491,12157,12401,12442,12525,12312,11936,11821,11837,11910,11946
2205,14621,13927,13572,13411,13745,14714,15550,15841,15801,15493,15367,14991,14153,12187,10224,9781.9,9773.7,9861.5,9977.9,10186,10627,11149,11699,12139,12233,12026,11632,11341,10852,10929,11264,11352,11491,12153,12404,12443,12528,12318,11937,11832,11852,11921,11959
2206,14191,13609,13341,13246,13625,14625,15565,15955,15999,15805,15833,15584,14797,12718,10581,10106,10118,10236,10371,10575,10971,11383,11711,11901,11768,11379,10862,10572,10425,10848,11280,11369,11525,12192,12433,12477,12569,12355,11978,11863,11887,11956,11992
2207,14025,13337,13135,13088,13487,14548,15561,16029,16176,16107,16289,16221,15518,13347,10983,10468,10496,10615,10722,10887,11123,11332,11388,11352,11091,10623,10149,9949.7,10113,10738,11222,11318,11477,12136,12384,12432,12521,12301,11929,11811,11830,11900,11941
2208,13816,13131,12974,12959,13400,14485,15596,16155,16371,16459,16842,16962,16377,14092,11435,10877,10891,10994,11047,11115,11132,11117,10998,10863,10564,10087,9686.6,9577.6,9928.7,10694,11208,11300,11448,12104,12353,12406,12479,12268,11900,11789,11815,11882,11924
2209,13535,13035,12899,12926,13379,14513,15701,16358,16666,16904,17520,17882,17427,15025,12002,11351,11329,11415,11368,11324,11138,10923,10695,10507,10230,9792.2,9455,9414,9893.1,10756,11303,11397,11555,12240,12479,12531,12613,12401,12032,11921,11945,12010,12053
2210,13366,12775,12698,12737,13196,14336,15592,16303,16683,17067,17881,18477,18160,15673,12321,11570,11492,11537,11410,11269,10914,10578,10316,10135,9887,9498.2,9238.1,9226.3,9770.4,10655,11207,11301,11459,12126,12377,12424,12508,12287,11926,11814,11826,11901,11949
2211,13345,12658,12591,12643,13098,14263,15575,16347,16788,17303,18326,19160,18971,16374,12626,11772,11620,11636,11412,11199,10732,10344,10077,9909.8,9686.3,9342.1,9134.8,9163.9,9749.8,10631,11178,11269,11437,12092,12338,12383,12477,12257,11889,11777,11798,11882,11922
2212,13075,12556,12490,12574,13036,14193,15556,16384,16845,17458,18646,19646,19545,16837,12781,11819,11606,11602,11312,11044,10531,10124,9887,9732.8,9540.7,9263.4,9110.7,9149.4,9758.8,10684,11244,11339,11490,12165,12400,12460,12545,12335,11965,11862,11882,11942,11993
2213,12903,12386,12351,12427,12881,14024,15381,16220,16720,17354,18586,19657,19550,16779,12613,11612,11339,11306,10974,10692,10196,9840.7,9651.5,9524.2,9378.4,9162.8,9054.7,9105.1,9728.2,10655,11210,11319,11468,12139,12380,12442,12525,12304,11947,11835,11856,11922,11972
2214,12882,12253,12218,12285,12727,13827,15168,15984,16460,17074,18295,19309,19138,16339,12223,11241,10935,10868,10528,10254,9835.1,9562.3,9415.3,9321.7,9214.9,9061.4,9002.1,9059.7,9684.4,10589,11142,11230,11393,12044,12306,12358,12430,12215,11852,11748,11776,11849,11883
2215,12663,12188,12168,12241,12663,13726,15030,15822,16253,16800,17885,18737,18441,15685,11801,10880,10555,10471,10161,9917.5,9583.2,9386.8,9299,9247.7,9165.1,9070,9046.8,9109.5,9742.2,10676,11242,11336,11494,12171,12406,12461,12540,12336,11977,11865,11887,11955,12010
2216,12544,12009,12007,12077,12461,13458,14695,15410,15766,16168,17043,17671,17228,14636,11178,10369,10061,9989.9,9714.4,9521.9,9280.4,9159.3,9123.3,9080.7,9053,8996,8998.5,9058.3,9698.1,10623,11180,11287,11446,12108,12357,12417,12493,12280,11913,11807,11828,11893,11941
2217,12415,11894,11898,11960,12321,13250,14382,15025,15311,15548,16191,16566,16004,13625,10648,9948.6,9671.3,9618.9,9397.5,9245.2,9080.7,9024.9,9008.2,9014.4,8998.1,8977.1,8991.2,9059.4,9694,10625,11175,11282,11437,12104,12332,12390,12459,12251,11901,11787,11816,11886,11934
2218,12343,11808,11814,11872,12208,13068,14085,14644,14837,14903,15308,15464,14820,12707,10190,9594.5,9375.9,9343.7,9170.5,9040.1,8955.4,8930.4,8945.1,8963.8,8966,8973.1,9005.1,9071.1,9711.1,10637,11198,11307,11468,12119,12350,12393,12492,12288,11933,11806,11832,11903,11962
2219,12175,11691,11693,11751,12049,12842,13753,14230,14321,14254,14448,14430,13753,11896,9818.3,9323.4,9139.3,9128.3,8997.5,8907.2,8839.8,8846.8,8881.8,8911.2,8932.4,8947.7,8990,9057,9699.4,10650,11216,11329,11493,12120,12349,12411,12482,12280,11920,11810,11842,11904,11960
2220,12041,11564,11577,11643,11907,12620,13421,13800,13837,13632,13664,13503,12848,11236,9514,9109.5,8966.2,8974.2,8865.2,8788.8,8767.6,8790.3,8839.9,8880.4,8904,8945.4,8966.7,9053.6,9693.2,10661,11209,11332,11514,12109,12333,12387,12473,12260,11905,11795,11813,11886,11933
2221,12055,11464,11477,11520,11771,12418,13103,13414,13385,13094,13002,12778,12159,10742,9284.8,8942.5,8820.5,8848.7,8770.2,8709.6,8700.6,8740.5,8792.9,8838.3,8876.3,8914.5,8955.8,9028.6,9685.2,10629,11199,11310,11489,12046,12275,12330,12417,12208,11851,11739,11764,11837,11888
2222,11838,11434,11461,11506,11727,12309,12909,13150,13079,12718,12549,12272,11683,10431,9192.3,8883.2,8792.5,8832.2,8768,8721.2,8728.9,8773.8,8827.8,8884.5,8907.8,8964.4,9018.8,9085.9,9761.3,10742,11338,11458,11623,12179,12400,12452,12532,12321,11973,11863,11886,11959,12013
2223,11796,11283,11301,11337,11538,12060,12566,12747,12648,12252,12043,11736,11195,10097,9015.2,8764.3,8679.1,8731.4,8676.6,8628.5,8650.8,8702,8756.7,8819.8,8857.9,8903.8,8952.3,9019.3,9697.2,10672,11241,11356,11509,12063,12300,12353,12429,12234,11865,11757,11769,11855,11901
2224,11717,11211,11243,11283,11456,11937,12364,12505,12381,11962,11718,11400,10905,9903.7,8948.1,8714.2,8644.1,8705.3,8655,8627.1,8647.5,8694.3,8765.2,8818.3,8861.4,8915.5,8967.9,9039.6,9719,10694,11275,11366,11498,12079,12303,12355,12436,12236,11878,11766,11794,11868,11922
2225,11653,11203,11229,11261,11423,11856,12226,12322,12192,11761,11506,11180,10707,9797.7,8923.3,8714.5,8660.8,8709.2,8674.9,8647.1,8673,8732.7,8794.6,8862.5,8898.8,8956.6,9004.3,9082.1,9759.1,10738,11312,11396,11529,12144,12374,12418,12505,12300,11942,11841,11877,11939,11989
2226,11557,11062,11089,11133,11270,11664,11970,12040,11897,11480,11209,10894,10458,9620.5,8819.1,8627.5,8586.2,8634.3,8602.8,8585.8,8600.1,8666.3,8734.7,8801.2,8839.6,8901.3,8951.8,9029.9,9692.6,10644,11207,11290,11422,12058,12298,12346,12421,12226,11863,11752,11784,11849,11904
2227,11484,11017,11060,11082,11223,11572,11828,11878,11742,11321,11056,10749,10341,9552.3,8804.2,8622.9,8578.9,8641.5,8607.6,8589.1,8619.6,8682.4,8751.4,8817.8,8854.3,8913.4,8968.7,9048,9696.4,10638,11185,11284,11424,12078,12314,12364,12444,12243,11887,11779,11806,11878,11929
2228,11509,11003,11026,11054,11175,11512,11725,11736,11601,11189,10932,10644,10255,9501.1,8789.2,8619.9,8588.7,8645.5,8618.4,8595.9,8625,8685.6,8756.2,8820.4,8872.5,8943,8981.3,9056.3,9698.5,10630,11173,11265,11417,12076,12322,12370,12449,12260,11887,11784,11819,11888,11941
2229,11406,10931,10970,10994,11102,11399,11579,11578,11436,11051,10801,10523,10144,9437.8,8765.2,8591.4,8563.8,8625.6,8601.8,8585.4,8604.2,8677.1,8752.4,8800.6,8856,8925.1,8968.6,9046.2,9683.6,10596,11148,11255,11407,12073,12310,12354,12441,12246,11879,11777,11805,11879,11933
2230,11377,10874,10895,10925,11019,11294,11439,11425,11298,10915,10677,10413,10068,9376.9,8728.4,8572.5,8539.9,8615.7,8586.5,8562.5,8589.1,8653.8,8734.3,8790.3,8846.6,8911.8,8950.6,9023.5,9654.8,10566,11109,11213,11360,12034,12274,12327,12406,12202,11852,11735,11774,11847,11893
2231,11339,10860,10894,10914,11007,11259,11377,11351,11224,10858,10642,10380,10025,9363.4,8739,8577.1,8551,8627.6,8602.3,8583.1,8606.8,8683.5,8751.7,8812.5,8867.5,8935.5,8985.7,9065.1,9685.5,10591,11138,11248,11392,12070,12304,12355,12428,12235,11882,11782,11812,11879,11935
2232,11295,10826,10867,10894,10960,11216,11285,11256,11131,10785,10596,10347,9998.5,9353.2,8733.6,8582.3,8563.5,8634.7,8616.4,8586,8624.2,8688.1,8765.9,8842.8,8889.5,8946.9,9003.2,9088.7,9695,10598,11166,11250,11415,12097,12335,12380,12470,12281,11904,11801,11831,11898,11952
2233,11238,10743,10771,10789,10859,11085,11156,11108,10989,10658,10464,10220,9908.8,9274.6,8680.5,8535.9,8516.8,8587.8,8570,8539.5,8574.2,8643.3,8717,8778.1,8830,8890.1,8952,9021.3,9639.7,10536,11074,11179,11333,11999,12233,12280,12356,12162,11813,11708,11739,11809,11862
2234,11280,10745,10781,10789,10856,11060,11116,11067,10950,10636,10457,10225,9914.7,9293.9,8703.9,8558.6,8542.7,8614.9,8591,8573.7,8602.5,8667.5,8745.3,8810.9,8856.4,8926.5,8977.8,9057.2,9668.2,10552,11095,11192,11345,12020,12252,12311,12387,12191,11833,11720,11759,11825,11886
2235,11177,10764,10794,10807,10860,11063,11095,11031,10917,10619,10454,10236,9922.4,9322,8737.3,8594.3,8579.5,8649,8631.3,8610.6,8645.4,8710,8782.5,8842.6,8912.6,8973.2,9032.6,9103.3,9722.2,10620,11165,11276,11423,12105,12347,12386,12476,12283,11929,11824,11853,11922,11976
2236,11165,10668,10703,10710,10771,10951,10971,10898,10798,10522,10354,10145,9851.9,9257.3,8689.2,8546.3,8527.6,8601.7,8590.9,8569,8600.2,8656.8,8746.2,8808.4,8867.4,8926.3,8997.8,9069.5,9671.3,10543,11084,11181,11344,12011,12259,12307,12381,12187,11818,11735,11760,11826,11887
2237,11207,10640,10675,10681,10723,10900,10900,10835,10731,10470,10328,10130,9832.9,9254.8,8683.9,8541.6,8526,8599.1,8573.1,8559.2,8600.1,8657.6,8738.8,8817.1,8867.4,8936.1,8995.8,9080.8,9686.1,10533,11052,11152,11310,11982,12221,12269,12348,12152,11792,11692,11716,11795,11848
2238,11117,10700,10732,10737,10774,10945,10937,10859,10761,10517,10385,10191,9900.1,9318.5,8751.2,8621.7,8598,8675.9,8649.3,8635.6,8672.2,8737,8820.2,8890.8,8950.5,9025.8,9100.5,9192.3,9806.7,10649,11170,11273,11430,12098,12347,12388,12473,12278,11927,11832,11857,11931,11982
2239,11117,10600,10634,10645,10672,10821,10807,10723,10643,10407,10285,10099,9825.9,9252.5,8690.3,8558.3,8536.4,8610.8,8592.2,8582.2,8614.6,8683.4,8768.1,8842.7,8907.6,8989.9,9083.6,9199.3,9779.2,10570,11070,11172,11329,12009,12237,12288,12371,12177,11815,11715,11738,11816,11872
2240,11074,10592,10616,10621,10644,10791,10765,10684,10606,10385,10275,10099,9824.5,9262.2,8705.4,8571.4,8546.6,8628.4,8603.5,8590.8,8630.6,8704.2,8794.7,8885.3,8962.1,9055.2,9182.7,9318.9,9913.6,10631,11083,11175,11323,12007,12237,12281,12374,12167,11813,11710,11744,11816,11870
2241,11165,10641,10666,10659,10687,10824,10793,10704,10631,10424,10329,10158,9879.1,9312.9,8756.2,8616.9,8607.5,8677.2,8656.9,8652.6,8696.5,8777.5,8887.2,8989.8,9095.4,9224.4,9394.3,9601.4,10195,10772,11146,11231,11379,12058,12290,12338,12425,12228,11877,11781,11808,11880,11941
2242,11074,10590,10607,10599,10610,10747,10710,10612,10552,10362,10275,10107,9844.1,9279.7,8732,8593.4,8575.2,8651.8,8640,8629.1,8684.2,8776.4,8901.1,9033.6,9186.6,9376.2,9648.2,9986.6,10587,10887,11137,11200,11353,12023,12257,12306,12398,12191,11833,11735,11763,11834,11904
2243,11096,10581,10595,10571,10592,10713,10667,10574,10514,10329,10250,10089,9836.4,9272.2,8733.2,8597.2,8582.7,8660.9,8653,8644,8724.4,8829,8993.4,9185.6,9418.9,9733.6,10182,10746,11330,11162,11148,11192,11324,12008,12235,12294,12387,12181,11818,11714,11739,11817,11878
2244,11173,10614,10612,10593,10605,10718,10657,10567,10515,10343,10282,10124,9867.2,9310,8770.3,8629.1,8624.4,8698.7,8697.6,8701.9,8796.8,8950.6,9199.2,9492.3,9879.2,10412,11186,12129,12693,11634,11203,11215,11353,12016,12258,12309,12390,12201,11846,11741,11754,11839,11906
2245,11104,10599,10603,10561,10575,10680,10623,10526,10489,10316,10268,10116,9853.9,9312,8779.1,8645.8,8646.7,8730.6,8730.9,8760.9,8911.7,9125.2,9496,9981,10619,11505,12752,14136,14359,12191,11271,11244,11369,12045,12280,12331,12413,12219,11852,11760,11793,11860,11921
2246,11137,10595,10575,10535,10524,10630,10564,10478,10441,10282,10236,10095,9837.9,9301.7,8777,8645.7,8657.6,8747.7,8782.1,8840.8,9073.9,9419.3,10017,10826,11917,13311,15083,16872,16309,12720,11256,11199,11318,11993,12235,12276,12363,12169,11804,11698,11731,11802,11869
2247,11143,10637,10605,10551,10549,10637,10569,10484,10446,10309,10261,10125,9870.6,9338.2,8842.7,8717.6,8748.5,8851.2,8921.3,9042.2,9428.3,9988.2,10986,12318,13959,15916,18043,19944,18078,13074,11333,11257,11367,12027,12263,12315,12394,12202,11851,11742,11770,11854,11913
2248,11218,10708,10693,10635,10620,10727,10650,10561,10518,10392,10358,10224,9982.4,9448.3,8979,8883.1,8937.7,9078.4,9151.8,9385.7,10075,10950,12455,14348,16536,18703,20812,22178,18739,13084,11354,11293,11397,12071,12313,12367,12453,12251,11883,11792,11831,11902,11964
2249,11144,10611,10573,10492,10475,10564,10483,10400,10380,10256,10240,10101,9868.6,9364.2,8919.8,8840.5,8946.3,9130.5,9366.4,9747.6,10718,12064,14096,16440,18763,20673,21832,22168,17870,12606,11238,11209,11321,11983,12212,12270,12345,12152,11790,11687,11723,11796,11857
2250,11134,10646,10597,10516,10493,10574,10499,10429,10404,10301,10282,10164,9930.3,9432.2,9058.1,9015,9213.8,9456.5,9844.6,10443,11865,13701,16132,18663,20561,21678,21622,20968,16122,12102,11235,11243,11366,12025,12260,12303,12393,12188,11832,11734,11773,11849,11906
2251,11195,10684,10642,10546,10525,10605,10520,10446,10437,10343,10347,10229,10001,9541.5,9222.2,9259.6,9559.9,9913.2,10486,11320,13126,15272,17717,19742,20871,20849,19722,18309,14280,11585,11228,11261,11393,12058,12293,12343,12429,12237,11884,11787,11809,11891,11948
2252,11128,10605,10564,10482,10460,10537,10456,10380,10381,10302,10313,10195,9986.1,9555.2,9379.7,9510,9927.2,10380,11082,12078,13982,16024,17756,19051,19182,18342,16729,15266,12426,11119,11131,11187,11337,11981,12226,12262,12350,12149,11805,11703,11729,11814,11862
2253,11103,10582,10543,10473,10445,10518,10432,10379,10377,10306,10331,10228,10026,9650.1,9616.9,9866.3,10383,10909,11666,12672,14435,16109,16955,17290,16696,15528,14014,12880,11256,10864,11091,11176,11324,11977,12222,12261,12347,12157,11797,11694,11729,11800,11874
2254,11058,10611,10580,10521,10504,10566,10492,10431,10445,10393,10423,10334,10147,9818.2,9958.6,10313,10879,11424,12081,12888,14219,15278,15346,15112,14226,13159,12037,11300,10601,10785,11167,11264,11409,12075,12303,12337,12437,12244,11894,11801,11824,11901,11959
2255,11039,10530,10511,10469,10448,10513,10440,10386,10405,10358,10409,10331,10161,9889.2,10175,10591,11080,11543,11957,12457,13164,13600,13252,12828,12134,11394,10710,10304,10135,10637,11092,11189,11350,11992,12241,12285,12365,12176,11817,11720,11748,11834,11897
2256,10959,10485,10484,10451,10422,10495,10415,10365,10407,10370,10425,10374,10200,9976.8,10325,10741,11067,11403,11544,11760,12038,12150,11688,11302,10810,10359,9953.5,9750.3,9920.2,10588,11089,11185,11330,11985,12223,12264,12355,12164,11805,11709,11742,11822,11880
2257,10996,10507,10521,10499,10475,10548,10474,10409,10457,10441,10513,10461,10308,10109,10438,10766,10861,11042,10966,10940,10953,10905,10553,10301,9999.5,9761.3,9554.6,9466.3,9834.9,10609,11130,11234,11381,12030,12269,12321,12401,12209,11865,11763,11792,11879,11946
2258,10932,10460,10476,10463,10444,10502,10439,10386,10437,10439,10526,10484,10330,10114,10319,10519,10429,10513,10314,10205,10138,10063,9834.8,9689.4,9526.5,9404.5,9299.7,9279.7,9748.2,10563,11102,11205,11355,12007,12250,12289,12379,12185,11833,11736,11769,11846,11909
2259,10883,10405,10430,10419,10395,10469,10394,10348,10420,10428,10525,10503,10352,10086,10091,10151,9974,9996.8,9782.5,9663.7,9559.7,9514.4,9396.6,9320.4,9241.7,9185.8,9146.3,9164.9,9684.1,10529,11061,11169,11316,11965,12198,12244,12344,12146,11792,11693,11724,11800,11873
2260,10907,10412,10440,10439,10417,10485,10421,10381,10448,10473,10594,10580,10424,10079,9877.7,9817.1,9613.1,9600.9,9417.7,9309.4,9231.1,9214.2,9169.2,9140.7,9116,9092.9,9086.1,9118,9671.2,10546,11084,11189,11339,11986,12228,12271,12357,12170,11813,11713,11743,11825,11890
2261,10886,10428,10468,10464,10436,10513,10442,10413,10497,10535,10675,10667,10500,10083,9686.1,9554.8,9359.8,9358.9,9213.9,9125.5,9074.7,9073.4,9070,9063.2,9063.7,9067.7,9063.4,9117.3,9694.1,10569,11130,11221,11366,12020,12252,12297,12384,12201,11849,11759,11781,11861,11932
2262,10838,10357,10395,10392,10370,10438,10387,10355,10447,10501,10657,10663,10489,10005,9466.6,9286,9125.3,9141.8,9029,8957.2,8926.8,8936.9,8953.4,8967.5,8970.2,8982.2,8991.1,9056.4,9638.4,10513,11060,11163,11321,11969,12208,12260,12347,12149,11799,11701,11729,11812,11875
2263,10826,10334,10381,10379,10347,10423,10366,10350,10444,10519,10684,10715,10531,9977.4,9329.6,9117.8,9004.9,9023.4,8952.1,8892.8,8863.8,8882.3,8901.1,8930.9,8948.9,8965,8967.4,9030.8,9612.5,10498,11031,11136,11294,11929,12163,12209,12296,12111,11752,11655,11680,11772,11834
2264,10833,10421,10470,10473,10447,10518,10466,10458,10568,10656,10857,10891,10706,10079,9342.5,9120,9026.9,9067.5,9006.6,8955.9,8926.8,8944.2,8977.5,9001.7,9015.1,9042.5,9048.2,9110.1,9703.5,10610,11166,11266,11421,12073,12296,12353,12447,12254,11897,11810,11843,11919,11984
2265,10761,10290,10344,10346,10320,10398,10357,10352,10467,10570,10794,10843,10658,9999.2,9215.2,8985.6,8917.4,8968.3,8904.3,8859.5,8839.6,8856.2,8879.5,8908.4,8928,8939.1,8935.9,9005.2,9605.5,10491,11043,11151,11306,11939,12173,12221,12307,12118,11761,11676,11703,11775,11848
2266,10779,10293,10344,10345,10339,10402,10366,10368,10489,10623,10846,10930,10744,10051,9215.6,8977.7,8916.6,8987.4,8933.2,8890.9,8867.7,8875.9,8898.8,8926.3,8945.2,8949.6,8953.2,9014.2,9612.1,10493,11040,11145,11299,11928,12157,12211,12298,12108,11755,11657,11698,11779,11832
2267,10856,10339,10392,10396,10382,10453,10426,10427,10565,10699,10981,11069,10895,10156,9274.2,9028,8991.5,9053.6,9008.3,8974,8941.2,8936,8952.3,8968.1,8987.6,8984,8989.9,9055.2,9650.8,10550,11091,11197,11346,11972,12219,12264,12362,12172,11819,11719,11757,11839,11914
2268,10721,10279,10329,10342,10332,10408,10380,10390,10532,10696,11004,11114,10947,10206,9268.6,9025.8,9001.8,9076.8,9035,8997.2,8949.7,8935,8939.1,8968.6,8974.9,8960.8,8960.1,9024.4,9620.1,10516,11070,11179,11327,11960,12192,12254,12332,12145,11791,11699,11726,11808,11875
2269,10751,10254,10306,10315,10304,10393,10361,10377,10524,10710,11044,11194,11047,10289,9311,9045.8,9031.4,9125.7,9085.1,9043.8,8989.1,8944.5,8948.2,8967.4,8972.3,8954.8,8930.6,8998.1,9600.7,10482,11027,11133,11288,11914,12155,12202,12287,12088,11738,11641,11687,11767,11827
2270,10785,10302,10355,10367,10368,10448,10428,10441,10602,10804,11169,11361,11245,10474,9437.7,9161.7,9161.3,9250.1,9220.3,9171.8,9095.3,9024.5,9026.4,9030.2,9036.1,8992.3,8991.8,9042.7,9651.3,10548,11093,11197,11339,11965,12194,12246,12326,12147,11799,11706,11736,11824,11893
2271,10698,10259,10321,10330,10336,10422,10393,10415,10579,10803,11214,11453,11369,10594,9490.2,9208.7,9212,9328.4,9286.4,9229.1,9124,9029.3,9012.1,9024.1,9008.5,8973.8,8971,9022.8,9620.7,10526,11075,11188,11331,11961,12190,12246,12331,12144,11798,11702,11728,11817,11888
2272,10704,10231,10289,10295,10302,10394,10359,10393,10553,10793,11233,11524,11485,10700,9534.7,9250.8,9265.4,9381.4,9338.6,9278.4,9135,9028,9003.6,9000.4,8989.7,8957.4,8936.3,8997.2,9596.1,10487,11030,11129,11282,11894,12134,12185,12274,12072,11734,11629,11671,11751,11822
2273,10730,10274,10340,10352,10358,10448,10415,10441,10618,10878,11353,11700,11687,10897,9667.8,9358,9364.3,9483,9443.7,9358.6,9204.2,9076.5,9049.4,9044.3,9035.7,8992.4,8993,9042,9645.8,10542,11086,11193,11347,11965,12202,12249,12333,12148,11805,11711,11748,11828,11893
2274,10756,10280,10340,10353,10357,10458,10422,10443,10616,10900,11395,11790,11813,11002,9722.5,9405.2,9404.6,9519.1,9460.5,9371.6,9204.7,9071.4,9045.6,9039.7,9030.2,8993.9,8992.6,9046.8,9649.9,10540,11091,11196,11341,11962,12199,12245,12334,12146,11799,11699,11745,11813,11894
2275,10671,10213,10274,10292,10298,10381,10362,10372,10555,10842,11356,11762,11802,10988,9680.2,9351.1,9340.6,9447.8,9387.9,9285.3,9120.4,8997.8,8975.9,8969.9,8966.5,8934.7,8943.5,9012.2,9603.3,10491,11034,11138,11289,11902,12130,12184,12268,12083,11742,11647,11678,11757,11823
2276,10732,10230,10295,10312,10320,10406,10366,10394,10570,10855,11371,11783,11818,10989,9675.9,9342,9311.5,9403.3,9331.1,9231.3,9077.7,8972.7,8958.2,8963.4,8957.8,8942.5,8955.5,9017.3,9615.5,10486,11028,11132,11290,11901,12128,12188,12269,12081,11729,11631,11682,11752,11823
2277,10733,10279,10351,10364,10359,10457,10419,10433,10609,10904,11415,11811,11828,10978,9665.4,9325.2,9294.9,9365.9,9285.6,9189.6,9060.7,8987.6,8975.1,8992.4,8988.3,8984.3,9005.5,9066.7,9662.1,10558,11097,11203,11351,11964,12201,12249,12328,12144,11798,11705,11746,11828,11899
2278,10681,10218,10288,10312,10294,10388,10348,10373,10541,10821,11310,11657,11629,10766,9527.6,9209.1,9149.7,9222.6,9144.1,9065.2,8959.9,8903.8,8907.3,8919.2,8926,8929.2,8955,9020.5,9602.8,10481,11027,11144,11292,11908,12132,12197,12279,12092,11734,11647,11681,11761,11834
2279,10689,10204,10284,10298,10293,10387,10339,10353,10519,10786,11235,11549,11481,10616,9425.8,9114.2,9062.2,9127.1,9054.7,8973.8,8890,8857.8,8875.3,8900.7,8907.9,8916.8,8952.8,9006.7,9601.7,10482,11020,11114,11257,11866,12102,12158,12236,12052,11700,11609,11649,11737,11799
2280,10742,10283,10361,10385,10379,10463,10416,10419,10583,10835,11263,11512,11395,10535,9397.9,9099.3,9043.4,9109.7,9030.6,8977.3,8915.4,8907.1,8929.3,8957.7,8966.9,8982.4,9019.2,9076,9670.3,10559,11092,11201,11348,11960,12203,12237,12336,12143,11798,11709,11750,11824,11901
2281,10688,10211,10292,10320,10305,10395,10339,10342,10492,10725,11112,11301,11142,10305,9261.9,8979.4,8924.5,8986.5,8914.6,8862.6,8818.2,8819.2,8849.5,8884.5,8896.4,8920.1,8967.1,9016.4,9605.9,10489,11018,11129,11266,11876,12110,12160,12246,12056,11708,11617,11652,11743,11810
2282,10675,10211,10292,10327,10317,10396,10342,10340,10483,10699,11033,11185,10993,10179,9197,8933.8,8882,8943.1,8879.3,8831.8,8804.3,8815,8854.6,8887.8,8906.8,8928.1,8979.4,9039,9625.5,10491,11019,11134,11272,11881,12123,12160,12250,12064,11718,11623,11653,11742,11820
2283,10703,10269,10361,10388,10382,10460,10400,10375,10529,10716,11028,11131,10918,10111,9177.1,8928.5,8884.4,8949.3,8894.1,8844.2,8829.2,8845.8,8892.4,8927.6,8948.8,8972.8,9018.4,9084.2,9670.2,10547,11090,11193,11342,11937,12180,12227,12318,12123,11778,11689,11728,11812,11889
2284,10727,10242,10332,10358,10341,10420,10351,10340,10477,10644,10916,10977,10748,9983.7,9092.5,8860,8825.2,8878.9,8836.9,8792,8778.1,8808.4,8856.6,8892.5,8915.9,8953.6,9000.9,9052.3,9633.8,10504,11034,11142,11287,11891,12123,12167,12259,12069,11731,11634,11672,11761,11831
2285,10665,10194,10298,10328,10326,10394,10317,10294,10423,10575,10815,10862,10604,9866.8,9045.9,8816.1,8777.4,8837.9,8788.3,8747.5,8750.8,8779.3,8835.1,8876,8894,8942.4,8989.4,9050.1,9625.8,10479,11016,11130,11279,11869,12111,12143,12241,12043,11702,11606,11642,11719,11804
2286,10696,10257,10354,10388,10377,10441,10363,10331,10468,10587,10814,10824,10576,9843.6,9039.8,8831.7,8797.8,8863.7,8814.8,8778.5,8784.7,8824.3,8878.9,8919.5,8953.1,8989.4,9037.1,9101.7,9673.1,10536,11063,11170,11321,11907,12146,12179,12273,12090,11740,11657,11697,11785,11853
2287,10700,10249,10361,10400,10388,10442,10350,10321,10444,10559,10752,10745,10491,9789.1,9008,8813.2,8771.9,8847.6,8804.3,8774.8,8776.4,8816.5,8881,8921.3,8950.3,8991.5,9042.2,9112.4,9679.2,10534,11055,11172,11324,11915,12148,12187,12283,12098,11750,11661,11694,11789,11852
2288,10674,10216,10330,10375,10356,10415,10319,10283,10399,10499,10681,10654,10386,9707.1,8969.4,8779.5,8750.9,8816.6,8775.6,8741.4,8751.3,8796.5,8868.2,8903.8,8937.1,8992.2,9039.1,9100.2,9654.1,10503,11033,11128,11280,11862,12099,12141,12231,12051,11707,11611,11648,11735,11810
2289,10661,10228,10348,10380,10372,10428,10320,10285,10386,10470,10638,10590,10338,9662.4,8951.6,8773.2,8744.8,8822.8,8787.3,8745.4,8763.6,8813.4,8878.6,8922.8,8957.8,9009.9,9056.4,9125.5,9679.2,10516,11037,11142,11288,11869,12111,12148,12236,12058,11719,11616,11651,11744,11820
2290,10700,10273,10395,10447,10426,10478,10364,10316,10427,10496,10658,10603,10336,9675,8984.1,8810.3,8787.9,8850.8,8823.6,8799.1,8811.2,8864.4,8937.1,8981.9,9032.4,9084.3,9136.9,9207.4,9748.1,10576,11095,11200,11347,11938,12175,12214,12309,12124,11782,11694,11734,11815,11885
2291,10657,10197,10318,10377,10360,10420,10287,10237,10327,10405,10538,10484,10223,9584.4,8921.3,8751.8,8735.2,8802.6,8778.2,8753.1,8764.6,8827.1,8897,8954,8995.8,9057,9110.9,9180.7,9707.9,10501,11016,11119,11258,11850,12089,12123,12219,12034,11685,11602,11628,11726,11797
2292,10641,10184,10309,10362,10349,10398,10271,10214,10314,10358,10494,10431,10161,9545.5,8907.2,8746.9,8737.3,8803.7,8777.6,8759.5,8782.5,8853.5,8919,8986.3,9033.9,9097.5,9155.3,9234,9734,10499,10993,11102,11243,11817,12061,12112,12201,12018,11670,11569,11617,11698,11771
2293,10726,10288,10404,10468,10459,10503,10364,10308,10399,10455,10569,10495,10228,9618.2,9000.9,8840.7,8831.7,8902.7,8886.1,8874.9,8908.6,8976.2,9062.9,9137.6,9198.9,9267.3,9342.8,9429.7,9905,10631,11118,11196,11357,11944,12169,12214,12306,12130,11789,11690,11740,11822,11898
2294,10642,10213,10332,10395,10382,10435,10285,10223,10312,10356,10471,10387,10135,9555.1,8957.8,8812.3,8814.9,8889.2,8877.8,8866.1,8910.6,8998.9,9102.4,9193,9264.1,9364.2,9447.8,9554.2,9967.4,10610,11052,11153,11309,11874,12114,12165,12251,12066,11720,11634,11678,11757,11822
2295,10625,10174,10298,10347,10350,10397,10246,10181,10270,10293,10401,10329,10074,9505.4,8945.3,8816,8818.9,8904.7,8901.4,8905.9,8965.6,9076.4,9203.4,9329.2,9441.9,9569.8,9699,9825.7,10163,10647,11016,11105,11249,11826,12058,12096,12189,12003,11659,11572,11613,11701,11765
2296,10684,10260,10378,10443,10413,10465,10314,10246,10344,10380,10471,10389,10119,9575,9071.8,8942.2,8961.4,9041.4,9050.3,9099.5,9197.9,9341.7,9528.1,9707.9,9897.7,10098,10310,10503,10682,10870,11134,11197,11342,11903,12144,12194,12283,12107,11762,11671,11708,11805,11877
2297,10604,10163,10285,10333,10339,10382,10231,10156,10240,10276,10358,10271,10032,9520.8,9047,8962.2,9001.7,9111.3,9150.4,9207.5,9378.5,9598.8,9895.1,10210,10507,10822,11155,11494,11423,11043,11074,11131,11274,11839,12073,12115,12200,12027,11687,11593,11629,11721,11797
2298,10607,10170,10297,10347,10351,10382,10222,10152,10239,10263,10352,10268,10033,9558.9,9159.6,9095.8,9163.4,9308.9,9395.5,9519.2,9804.4,10192,10683,11216,11773,12320,12898,13450,12928,11504,11140,11159,11288,11855,12087,12128,12215,12037,11700,11611,11646,11727,11798
2299,10632,10189,10322,10364,10359,10397,10241,10162,10244,10271,10352,10265,10036,9615,9329.4,9310.4,9437.5,9631.1,9799.5,10034,10548,11200,12047,12993,13907,14881,15828,16703,15391,12323,11236,11201,11323,11883,12123,12169,12248,12065,11728,11639,11676,11764,11837
2300,10643,10194,10317,10368,10370,10403,10236,10150,10238,10260,10340,10253,10044,9678.5,9545.4,9609.5,9822.6,10088,10405,10831,11727,12829,14293,15869,17391,18851,20261,21608,18935,13393,11330,11243,11338,11903,12131,12176,12265,12079,11737,11645,11686,11775,11852
2301,10557,10118,10231,10277,10273,10325,10145,10068,10143,10181,10242,10154,9963.4,9694.8,9769.4,9955.7,10282,10675,11179,11876,13289,15050,17173,19568,21795,23670,25469,27107,22458,14243,11353,11182,11276,11834,12054,12101,12178,11998,11659,11575,11619,11686,11762
2302,10600,10154,10260,10300,10307,10338,10171,10075,10157,10184,10254,10169,9988.6,9835.4,10200,10559,11069,11628,12403,13478,15641,18258,21184,24383,27036,29538,31232,32593,26083,15278,11461,11221,11317,11871,12094,12133,12215,12030,11690,11602,11638,11734,11797
2303,10647,10192,10311,10354,10346,10387,10206,10120,10195,10220,10293,10208,10054,10036,10726,11315,12009,12745,13819,15311,18180,21538,25199,28838,31705,34023,35382,36430,27677,15710,11530,11297,11379,11934,12163,12219,12291,12113,11767,11683,11722,11807,11877
2304,10568,10110,10209,10249,10239,10286,10111,10014,10088,10113,10193,10102,9974.8,10078,11117,11910,12726,13618,14830,16544,19789,23379,26669,30343,32593,33906,34468,34829,25859,15004,11397,11195,11295,11838,12060,12110,12181,12007,11655,11570,11611,11705,11768
2305,10597,10141,10231,10276,10270,10310,10122,10021,10102,10123,10192,10115,10013,10223,11567,12538,13426,14382,15572,17261,20448,23934,26727,29450,30960,31790,31156,30734,22928,13994,11334,11202,11314,11859,12080,12126,12202,12033,11691,11599,11644,11729,11800
2306,10631,10177,10270,10309,10301,10345,10150,10060,10127,10152,10214,10144,10045,10338,11833,12848,13642,14545,15591,17027,19727,22404,24274,26284,26797,26900,26019,25206,18933,12974,11280,11216,11334,11893,12109,12162,12244,12064,11727,11642,11682,11772,11851
2307,10572,10118,10205,10241,10237,10271,10080,9987.1,10059,10082,10149,10074,9983.5,10282,11728,12681,13274,13994,14715,15772,17629,19515,20450,21449,21388,21016,20080,19402,15384,11992,11137,11135,11285,11817,12036,12094,12169,11994,11654,11571,11602,11698,11768
2308,10571,10117,10205,10240,10234,10265,10069,9974.7,10049,10059,10139,10062,9971.4,10211,11423,12174,12538,13067,13445,14051,15179,16193,16531,16867,16751,16337,15684,15276,12958,11316,11088,11130,11272,11821,12039,12099,12176,11994,11663,11563,11616,11697,11770
2309,10640,10180,10262,10291,10285,10327,10119,10011,10094,10109,10176,10103,10007,10150,11052,11569,11751,12099,12282,12543,13119,13676,13768,14013,13780,13513,12992,12671,11546,10998,11116,11170,11314,11855,12086,12145,12218,12037,11710,11624,11659,11748,11829
2310,10589,10122,10203,10227,10231,10257,10052,9960.3,10035,10054,10118,10041,9919,9948.7,10500,10805,10859,11069,11084,11197,11469,11740,11742,11797,11621,11469,11214,11033,10649,10746,11043,11131,11279,11815,12041,12095,12181,12004,11661,11574,11614,11699,11774
2311,10568,10102,10188,10204,10209,10234,10035,9928.3,10000,10014,10097,10004,9871.3,9790.7,10044,10192,10186,10330,10285,10304,10426,10550,10543,10545,10460,10376,10240,10199,10177,10608,11009,11095,11247,11776,12003,12052,12139,11959,11633,11537,11587,11665,11739
2312,10614,10160,10250,10263,10262,10288,10075,9985.5,10069,10071,10138,10065,9911.7,9722.8,9746.3,9799,9770.6,9872.7,9824.6,9790.9,9838.8,9897.6,9897.9,9901.1,9852.4,9822.8,9759.1,9739.3,9983.8,10602,11071,11168,11313,11844,12077,12127,12218,12045,11699,11618,11660,11750,11820
2313,10542,10094,10178,10195,10199,10218,10014,9908.5,9987.1,9996.4,10065,9986.4,9823.5,9576.8,9462,9436.3,9414.5,9500.4,9445.9,9404.8,9426.4,9456.7,9457.6,9456.4,9433.6,9429.9,9420.5,9429.4,9797.6,10514,11006,11103,11252,11777,12011,12057,12140,11965,11632,11554,11580,11672,11750
2314,10574,10120,10200,10220,10216,10233,10023,9926.6,9993.3,10019,10081,9996,9840.4,9541.9,9327.3,9263.6,9247.7,9327.4,9284.7,9241.4,9231.4,9267.2,9270.2,9272.8,9256.8,9262.4,9279.9,9310.3,9745.4,10516,11031,11127,11278,11796,12030,12061,12164,11993,11654,11567,11609,11691,11769
2315,10574,10121,10229,10227,10226,10270,10083,9981.9,10037,10007,10074,10002,9846.6,9512,9230.9,9195.3,9198,9270.8,9250.5,9198.1,9184.6,9215.1,9187.2,9194.9,9204.8,9224.5,9222.4,9283.8,9750.2,10505,11038,11139,11301,11842,12072,12092,12192,12016,11712,11615,11662,11732,11828
2316,10629,10124,10200,10219,10249,10243,10020,9918.2,10009,10001,10069,9989.8,9820.4,9494.2,9179.8,9145.7,9102.2,9183.1,9147.7,9109.9,9097.5,9097.5,9108.3,9092.1,9082.1,9117.6,9146.2,9184.2,9681.6,10511,11048,11132,11290,11815,12033,12074,12173,12013,11683,11589,11620,11705,11785
2317,10551,10097,10166,10174,10175,10201,9977.9,9876.3,9941.5,9963.6,10013,9932.5,9779.3,9445.6,9135,9045.6,9047.3,9144.3,9109.8,9069.6,9050.1,9048.3,9046.8,9032.7,9026.5,9053.1,9084.1,9125.3,9633.9,10486,11008,11109,11260,11779,11996,12043,12131,11962,11624,11543,11578,11654,11748
2318,10553,10096,10170,10191,10178,10203,9983,9876.3,9945.7,9958.1,10014,9933.5,9785.7,9456.1,9142.3,9057.2,9070,9163.5,9132,9089.9,9075.9,9066.1,9063.2,9036.1,9016,9041.7,9074.9,9120.3,9637.4,10488,11020,11115,11276,11781,12004,12042,12138,11963,11638,11550,11588,11666,11752
2319,10607,10137,10217,10230,10222,10243,10013,9907,9968.4,9979.3,10040,9968.3,9817.4,9517.7,9198.5,9123,9143.4,9225.7,9215.3,9172.4,9134.1,9122.6,9117,9070,9054.1,9071.5,9111.3,9140.4,9661.6,10527,11072,11157,11311,11830,12045,12092,12172,11995,11668,11596,11626,11714,11803
2320,10553,10073,10150,10171,10161,10184,9947.5,9833.1,9903.6,9912.8,9978.3,9899.4,9755.1,9483.9,9193.5,9117.5,9143.4,9233.2,9216.7,9172.2,9145.5,9117.8,9106.2,9037.8,9019.3,9021,9057.6,9100,9604.9,10470,10999,11101,11245,11756,11969,12014,12100,11921,11595,11517,11558,11646,11718
2321,10530,10081,10159,10167,10166,10172,9942.7,9825.5,9898.9,9908.7,9954.9,9893.8,9767.9,9521.3,9260.9,9182.7,9230.5,9318.8,9319.8,9265.6,9223.8,9186.9,9160.8,9078.6,9052.6,9050,9082.2,9122.4,9625.1,10487,11028,11124,11266,11766,11992,12028,12113,11948,11617,11534,11574,11654,11733
2322,10620,10146,10223,10227,10217,10243,10001,9882.9,9952.3,9947.5,10009,9948.4,9837.4,9620.6,9386.8,9329.5,9381.9,9482.1,9479.6,9443.7,9387.5,9330.3,9282.1,9188.9,9134.8,9133.4,9173.4,9197.2,9681.8,10557,11089,11176,11321,11821,12040,12086,12176,12001,11670,11589,11627,11715,11798
2323,10537,10073,10140,10155,10144,10163,9923.2,9797.7,9863.6,9860.3,9926.4,9857.7,9772,9619.1,9423.9,9379.9,9442.7,9564.9,9559.8,9520.8,9462.5,9390.9,9340.2,9212.5,9142.2,9125.8,9159.1,9197.2,9623.8,10498,11021,11117,11259,11746,11966,12015,12101,11928,11600,11518,11557,11644,11714
2324,10560,10102,10165,10183,10168,10183,9939,9814.3,9880.1,9884.5,9931.5,9882.2,9824.2,9713.6,9596.9,9555.8,9651.3,9769.7,9793.7,9767.6,9686.9,9599.4,9531.7,9368.2,9269.4,9236.6,9268.9,9298.2,9680.4,10542,11065,11150,11281,11763,11982,12024,12125,11946,11606,11532,11569,11655,11735
2325,10601,10134,10206,10213,10209,10204,9960.3,9844.4,9902.3,9901,9959.5,9909.5,9892.9,9860.7,9807.6,9799.4,9926.1,10050,10108,10080,10009,9891,9794.5,9577.4,9458.2,9397.7,9441.7,9473.3,9754.3,10609,11113,11192,11327,11791,12012,12059,12147,11975,11639,11560,11609,11705,11777
2326,10564,10099,10160,10170,10155,10166,9918.4,9787.8,9850.1,9858.6,9904.8,9858.6,9878.1,9965.4,10017,10030,10200,10352,10450,10443,10368,10232,10114,9839.5,9661.3,9581.5,9647.7,9678.4,9797.7,10628,11115,11175,11297,11767,11984,12035,12121,11941,11615,11530,11573,11663,11741
2327,10533,10099,10168,10176,10164,10164,9910.9,9784.5,9839.8,9830.6,9890.4,9868.8,9950.4,10160,10350,10414,10665,10858,11013,11053,10984,10816,10679,10295,10056,9944.7,10034,10073,9930.2,10734,11173,11211,11318,11768,11974,12017,12112,11933,11608,11532,11569,11653,11741
2328,10611,10140,10212,10223,10207,10201,9951,9809.9,9877.2,9867.8,9923.3,9920.3,10086,10491,10881,11004,11373,11631,11908,12022,11991,11764,11612,11080,10756,10587,10735,10778,10184,10927,11295,11289,11372,11819,12024,12076,12158,11987,11656,11578,11616,11711,11789
2329,10574,10105,10176,10176,10166,10164,9903,9771.5,9819.4,9816.8,9881.3,9901.7,10166,10827,11489,11701,12246,12599,13057,13271,13314,13047,12871,12160,11682,11446,11658,11687,10440,11095,11368,11300,11351,11766,11968,12018,12098,11916,11601,11523,11564,11647,11731
2330,10523,10086,10156,10163,10142,10143,9877.9,9751.1,9802.4,9786.3,9853.7,9920.5,10330,11346,12420,12797,13625,14137,14882,15294,15444,15109,14922,13876,13183,12801,13015,12970,10820,11337,11485,11363,11378,11780,11977,12014,12099,11922,11600,11511,11558,11648,11725
2331,10586,10128,10199,10210,10190,10175,9904.7,9777.7,9830.6,9822.3,9900.9,10029,10644,12205,13888,14523,15814,16601,17813,18521,18840,18366,18074,16477,15397,14723,14852,14588,11282,11638,11663,11455,11452,11819,12010,12051,12134,11951,11625,11546,11591,11681,11761
2332,10642,10135,10208,10220,10193,10183,9914.9,9780.2,9823.3,9822.7,9907.3,10130,11018,13289,15863,16869,18799,19961,21780,22856,23331,22623,22014,19632,17890,16717,16566,15883,11568,11812,11723,11478,11456,11815,12010,12037,12127,11932,11621,11529,11580,11666,11745
2333,10537,10093,10161,10172,10141,10127,9861.7,9724.4,9776.9,9774,9886.4,10210,11498,14797,18662,20239,23084,24785,27405,28880,29290,28000,26676,23070,20400,18482,17786,16583,11636,11793,11714,11480,11457,11818,11995,12023,12118,11928,11600,11515,11561,11650,11724
2334,10598,10152,10221,10242,10207,10198,9915.6,9773.1,9834.7,9841.8,9985.2,10489,12359,17188,23028,25484,29563,31968,35425,37056,36907,34493,31707,26428,22494,19677,18262,16577,11567,11758,11734,11528,11534,11887,12062,12086,12169,11985,11661,11574,11625,11709,11781
2335,10628,10139,10213,10234,10188,10205,9930.7,9797.3,9835.2,9878.1,10051,10793,13427,20165,28439,31942,37180,40089,43854,45112,43602,39606,34909,28022,23008,19458,17551,15587,11228,11518,11626,11487,11540,11906,12074,12075,12154,11996,11685,11544,11590,11685,11756
2336,10635,10106,10176,10199,10171,10140,9875.1,9738.3,9790.9,9830.6,10074,11094,14601,23685,34911,39540,45518,48772,52012,52046,48340,42350,35638,27576,21961,18117,15968,14093,10799,11242,11480,11407,11485,11833,12017,12044,12115,11922,11586,11504,11554,11632,11718
2337,10604,10168,10234,10264,10230,10203,9924.7,9790.5,9853.4,9910.9,10241,11644,16323,28290,42801,48384,54165,57033,58437,56495,50029,42112,33804,25419,19792,16200,14198,12673,10484,11095,11471,11463,11560,11935,12104,12125,12201,12007,11675,11593,11627,11720,11787
2338,10656,10173,10252,10259,10231,10209,9929.9,9791.1,9859.4,9952.1,10384,12170,17983,32573,49542,55453,59646,61396,60186,56053,47416,38573,29853,22114,17188,14200,12609,11472,10197,10935,11387,11411,11532,11895,12073,12093,12160,11972,11638,11560,11600,11686,11759
2339,10659,10169,10228,10264,10225,10194,9915.8,9787.7,9865.2,9980.4,10515,12706,19474,35913,53862,59110,60520,60653,56579,50683,41113,32653,24777,18466,14655,12448,11316,10570,9992,10811,11307,11379,11509,11884,12064,12097,12150,11952,11623,11538,11576,11662,11744
2340,10640,10162,10231,10258,10225,10192,9920.2,9792.7,9883.6,10031,10647,13112,20450,37482,54462,58245,56596,55196,49218,42813,33768,26477,20160,15437,12718,11202,10450,9986,9848.6,10730,11263,11346,11483,11858,12037,12064,12128,11934,11596,11505,11552,11628,11706
2341,10698,10251,10319,10340,10316,10283,9999.1,9874.6,9973.9,10147,10842,13439,20829,37240,51755,53742,49650,47223,40629,34613,27002,21326,16614,13294,11423,10431,9958.4,9679.3,9827.1,10763,11323,11409,11552,11902,12100,12124,12193,11996,11677,11585,11625,11708,11789
2342,10651,10203,10280,10307,10272,10239,9963.8,9842.7,9944.5,10125,10797,13291,20031,34214,45149,45562,40454,37806,31885,26993,21264,17213,13958,11711,10478,9845.7,9560.7,9403.2,9722.9,10676,11249,11342,11491,11845,12035,12078,12142,11950,11611,11522,11562,11642,11721
2343,10720,10219,10298,10321,10292,10264,9986.5,9863.5,9969.6,10150,10780,12987,18754,30211,37775,37156,32181,29795,25035,21366,17249,14426,12222,10722,9902.9,9504,9342.8,9257.4,9689.1,10652,11218,11313,11466,11795,11998,12040,12111,11920,11584,11489,11524,11619,11689
2344,10754,10305,10384,10420,10398,10352,10078,9953.8,10066,10210,10749,12577,17168,25798,30529,29451,25292,23394,19894,17303,14484,12585,11130,10121,9596.6,9345.4,9254.7,9224.2,9734.5,10721,11300,11397,11554,11859,12065,12106,12195,11996,11676,11577,11616,11697,11778
2345,10745,10250,10347,10379,10352,10315,10031,9901,10004,10136,10563,11967,15438,21667,24535,23417,20224,18832,16347,14543,12614,11327,10350,9667.1,9299.2,9156.5,9100.2,9093.8,9659.6,10642,11222,11315,11477,11750,11955,12001,12081,11889,11570,11469,11508,11603,11667
2346,10794,10294,10384,10424,10398,10356,10083,9959.3,10051,10148,10481,11500,13988,18286,19895,18915,16628,15660,13942,12704,11403,10529,9872.2,9410.8,9166.7,9073.9,9061.9,9074,9678.7,10675,11261,11350,11521,11769,11972,12016,12106,11918,11586,11494,11538,11618,11690
2347,10846,10346,10445,10487,10458,10422,10146,10018,10111,10181,10426,11133,12881,15752,16581,15785,14190,13527,12365,11516,10619,10025,9576,9239.6,9086.5,9039.2,9041.7,9070.4,9705.8,10730,11316,11413,11578,11779,11962,12018,12107,11917,11605,11511,11557,11631,11706
2348,10859,10370,10474,10525,10499,10467,10179,10062,10148,10191,10387,10858,12037,13917,14325,13689,12572,12137,11320,10726,10096,9677.1,9363.5,9130.9,9014.9,8989.8,9020.1,9047.6,9721.1,10755,11357,11458,11634,11777,11961,11998,12103,11915,11590,11500,11552,11633,11700
2349,10880,10357,10473,10519,10501,10461,10197,10071,10163,10202,10349,10640,11437,12625,12741,12250,11460,11176,10597,10150,9707.5,9407.4,9187.7,9011.6,8942.7,8945.6,8969.7,9010.1,9708.9,10775,11390,11516,11708,11761,11929,11980,12072,11892,11560,11469,11506,11597,11664
2350,10893,10446,10571,10632,10607,10579,10305,10197,10288,10327,10436,10606,11091,11781,11700,11299,10748,10571,10149,9822.6,9493.7,9278.5,9125.5,8994.1,8945.8,8957.4,9007.1,9060.6,9810.8,10935,11580,11725,11960,11839,11973,12013,12105,11934,11616,11521,11567,11650,11717
2351,11030,10494,10621,10689,10684,10651,10380,10275,10373,10413,10509,10598,10871,11216,10983,10647,10248,10131,9813.6,9567.3,9311.3,9152.5,9046.2,8951.9,8926.4,8947.5,8997,9056.8,9875.7,11075,11764,11959,12283,11864,11936,11983,12076,11899,11576,11499,11541,11623,11682
2352,10994,10482,10638,10724,10712,10680,10434,10328,10435,10481,10574,10596,10724,10797,10476,10174,9872.2,9812.7,9565.1,9352.6,9164.7,9051.1,8972.5,8908.5,8896.9,8933.4,8984.6,9037.3,9958.2,11340,12128,12430,12930,11962,11921,11965,12063,11872,11558,11466,11505,11593,11663
2353,11078,10583,10749,10830,10843,10824,10578,10494,10618,10679,10770,10741,10759,10627,10182,9888.2,9653.1,9596.9,9404.5,9241.4,9101.5,9012.9,8965.4,8912.5,8910.3,8952.2,9024.9,9096,10208,11924,12909,13462,14322,12245,11949,11993,12086,11918,11595,11503,11547,11629,11693
2354,11235,10683,10854,10964,10977,10967,10731,10674,10817,10897,10995,10938,10860,10552,10000,9707.3,9506,9472.7,9308.2,9158.5,9050.5,8985.7,8954,8923.1,8934.9,8999.4,9059.9,9150.5,10612,12949,14346,15265,16818,12663,11964,11998,12077,11902,11597,11509,11555,11634,11707
2355,11225,10678,10869,11004,11028,11033,10805,10771,10937,11033,11147,11084,10937,10485,9815.4,9516.9,9331.9,9317.9,9165.7,9038.3,8956,8905.2,8892.8,8881.2,8898.6,8975.7,9048.6,9157.3,11255,14778,16901,18570,21091,13279,11930,11955,12030,11857,11529,11451,11494,11576,11641
2356,11339,10794,11011,11168,11208,11220,11015,11012,11213,11344,11483,11415,11213,10599,9791.8,9464.9,9299.9,9266.5,9132,9015.4,8951.1,8925.4,8923.4,8913.8,8947.6,9045.7,9141.1,9270.2,12542,18191,21535,24163,28141,14232,11967,11975,12056,11877,11556,11463,11513,11600,11668
2357,11497,10965,11207,11395,11463,11502,11314,11351,11594,11772,11949,11900,11646,10861,9871.5,9495.2,9320,9293.8,9161.3,9059.5,9013.3,8986.3,9004.1,9011.3,9056.2,9172.5,9278.8,9456.4,14727,24109,29264,32817,37852,15259,12060,12060,12136,11955,11634,11550,11593,11681,11750
2358,11519,10969,11236,11465,11564,11617,11461,11553,11836,12074,12317,12279,11985,11045,9873.5,9442.1,9259.9,9212.8,9084,8982.7,8955.9,8947.9,8979.5,9000.1,9057.6,9203.4,9321.2,9530.4,17557,31170,38155,41740,46740,15665,12008,11992,12054,11877,11536,11454,11493,11591,11659
2359,11708,11134,11439,11713,11825,11924,11812,11943,12313,12630,12923,12938,12610,11464,10049,9537.7,9336.3,9270.5,9138.9,9040.3,9023,9034.5,9079.6,9098.4,9192.3,9340.5,9477.5,9745.3,21110,39399,47534,49879,53257,15642,12061,12040,12100,11915,11584,11504,11540,11633,11695
2360,11888,11322,11670,12004,12160,12274,12212,12424,12879,13306,13689,13765,13407,12023,10308,9689.1,9451.7,9367.7,9224.3,9122.2,9130.8,9156.7,9202.6,9252.2,9338.7,9507.3,9645.3,9964.7,24307,45572,53775,53355,52365,15017,12103,12075,12140,11956,11635,11537,11586,11680,11739
2361,12051,11424,11800,12184,12364,12535,12527,12829,13362,13893,14397,14532,14147,12518,10510,9793.3,9521.4,9402.7,9243.9,9135.3,9169.4,9201.7,9260,9301.5,9392.8,9554.1,9690.3,10007,25321,45795,51983,48259,45510,14098,12006,12002,12064,11888,11554,11471,11509,11601,11674
2362,12181,11588,12006,12443,12665,12898,12936,13328,13972,14631,15238,15453,15021,13126,10785,9960.9,9632.6,9479,9315.9,9201.7,9247.4,9291,9332.2,9374.8,9461.2,9611.5,9714.1,10022,24223,41122,45097,39985,36101,13262,11997,11994,12072,11897,11565,11475,11519,11611,11680
2363,12486,11838,12293,12791,13060,13336,13453,13949,14714,15506,16220,16505,15991,13806,11103,10157,9786,9604.9,9402.9,9289.1,9349,9386.5,9421,9448,9522.2,9638.2,9731.4,9987.9,21479,33675,35235,30483,26705,12625,11979,11996,12069,11896,11569,11492,11533,11622,11694
2364,12678,12033,12511,13053,13361,13714,13896,14458,15337,16228,17032,17328,16717,14280,11285,10255,9829.3,9632,9422.8,9290.6,9355.7,9386.6,9397.4,9418.1,9461.6,9563,9630.3,9820.8,17922,25525,26150,22628,20164,12223,11949,11979,12059,11886,11567,11484,11524,11620,11691
2365,12847,12175,12689,13231,13577,14000,14236,14846,15796,16750,17576,17850,17111,14468,11299,10227,9776.5,9578.6,9349.2,9224.1,9270.2,9286.2,9285.7,9302.4,9340,9417.4,9464.7,9614.8,14819,19476,19870,17715,16337,11933,11872,11905,11998,11822,11500,11421,11462,11557,11626
2366,13169,12482,12995,13576,13955,14410,14692,15340,16326,17279,18079,18268,17388,14563,11313,10228,9753.6,9569.2,9347.6,9210.1,9245,9245.2,9247.5,9257.4,9293.7,9376.2,9406.4,9528.5,12794,15630,15938,14761,14010,11850,11926,11964,12047,11877,11560,11477,11520,11611,11685
2367,13522,12745,13259,13805,14201,14701,15012,15627,16588,17470,18171,18220,17191,14345,11130,10097,9648.9,9472.3,9262,9126.6,9147.5,9158.1,9157.8,9176.3,9219.7,9300.1,9360.1,9451.9,11522,13376,13733,13119,12768,11764,11897,11943,12027,11860,11536,11463,11499,11591,11680
2368,13653,12864,13332,13842,14215,14727,15002,15562,16414,17151,17703,17589,16476,13718,10753,9814.1,9403.6,9266.4,9081.4,8971.2,8976.9,8972.3,9012,9033.7,9082,9176.5,9242.9,9347,10739,12104,12506,12200,12087,11646,11810,11852,11943,11773,11456,11368,11411,11499,11568
2369,13930,13246,13663,14098,14447,14945,15183,15629,16351,16907,17271,16985,15808,13196,10511,9672.1,9315.6,9216.6,9065.9,8962.7,8969.1,8991.1,9034.1,9073.1,9147.2,9265.3,9368.8,9512.8,10533,11567,11974,11846,11834,11744,11922,11968,12049,11883,11574,11487,11526,11626,11693
2370,14331,13504,13838,14173,14466,14910,15082,15385,15966,16319,16507,16095,14913,12546,10182,9468.6,9170.6,9101.4,8978,8894.6,8904.9,8938.1,9007.5,9079.6,9172.9,9318.7,9470.6,9673,10475,11232,11598,11542,11584,11672,11858,11896,11989,11819,11499,11427,11468,11561,11635
2371,14367,13630,13852,14068,14289,14667,14734,14899,15298,15463,15495,15004,13902,11813,9832.2,9239.1,9004.2,8964.4,8870,8810.7,8833.7,8892.8,8991.2,9102.3,9240.6,9460.4,9701,10018,10705,11134,11389,11364,11453,11632,11834,11884,11968,11794,11475,11391,11439,11531,11600
2372,14472,13781,13902,13977,14134,14435,14403,14437,14676,14685,14627,14083,13050,11245,9576.6,9096.9,8912,8906.3,8838.8,8794.8,8843.1,8924.6,9085.9,9255.2,9477.1,9798.1,10213,10727,11358,11278,11293,11283,11377,11626,11822,11859,11945,11774,11469,11378,11427,11522,11588
2373,14604,14001,14023,13961,14041,14236,14118,14022,14137,14041,13891,13341,12407,10850,9470.5,9059.1,8930.4,8947.3,8904.2,8891.3,8981.8,9107.1,9354.5,9642.3,10036,10606,11353,12313,12825,11801,11383,11343,11435,11726,11929,11975,12065,11889,11580,11507,11547,11634,11715
2374,14454,13869,13789,13632,13627,13734,13534,13345,13363,13196,13023,12498,11690,10373,9233,8912.2,8821,8861.8,8855.2,8868.9,9017.5,9237,9629.7,10121,10791,11735,13018,14532,14834,12388,11285,11208,11301,11621,11828,11867,11955,11790,11468,11392,11433,11526,11594
2375,14278,13773,13608,13369,13297,13344,13080,12815,12780,12562,12378,11902,11178,10066,9131,8873.5,8834.2,8895.3,8922.3,8993,9237.2,9611.1,10274,11130,12310,13887,15938,18276,18002,13306,11348,11204,11288,11636,11840,11875,11968,11794,11482,11396,11435,11534,11600
2376,14105,13672,13448,13168,13040,13018,12693,12402,12310,12082,11907,11452,10823,9878,9114.1,8908.4,8914.2,9023.7,9113.6,9260,9702.1,10348,11508,13036,15018,17570,20554,23698,21727,14367,11477,11265,11350,11710,11913,11956,12045,11872,11556,11477,11527,11612,11686
2377,13809,13352,13100,12790,12632,12568,12214,11892,11800,11569,11408,11006,10456,9648.1,9049.2,8915.5,8965.6,9114.3,9298.1,9580.5,10329,11421,13300,15689,18625,21900,25378,28452,24382,14876,11414,11193,11280,11642,11857,11891,11977,11805,11490,11410,11457,11539,11608
2378,13410,13037,12779,12479,12290,12192,11828,11497,11395,11183,11027,10668,10193,9505.6,9068.1,8992.7,9134.6,9359.8,9702.1,10205,11445,13204,15988,19393,23024,26640,29725,32032,25309,14798,11394,11191,11277,11658,11863,11897,11993,11812,11498,11416,11450,11544,11610
2379,13167,12784,12539,12248,12061,11931,11546,11223,11116,10924,10785,10458,10039,9471.9,9184,9205.5,9469.5,9808.6,10371,11205,13136,15747,19478,23753,27707,30890,32513,33186,24276,14295,11391,11219,11315,11695,11906,11939,12024,11858,11538,11459,11503,11585,11660
2380,12806,12437,12212,11955,11745,11619,11234,10914,10826,10644,10523,10218,9852.3,9391.3,9315.4,9457.9,9891.1,10387,11243,12472,15175,18588,22801,26978,30147,31647,31162,30134,21081,13225,11272,11176,11292,11678,11881,11927,12003,11832,11517,11433,11473,11562,11627
2381,12498,12094,11915,11666,11480,11340,10959,10657,10577,10406,10298,10023,9697.7,9365.4,9535.8,9828.3,10453,11115,12285,13851,17094,20820,24702,27990,29401,29264,27383,25062,17528,12256,11159,11129,11245,11634,11837,11873,11958,11785,11468,11386,11427,11517,11588
2382,12207,11893,11727,11540,11346,11193,10818,10517,10450,10296,10196,9958.7,9667.8,9472.3,9945.8,10449,11307,12157,13536,15322,18604,22081,24637,26633,26429,24985,22158,19965,14569,11613,11183,11218,11356,11718,11913,11958,12045,11875,11555,11480,11519,11607,11677
2383,12081,11646,11519,11338,11155,11014,10633,10354,10300,10151,10067,9843,9601.5,9530.1,10329,11037,12016,12971,14342,16011,18922,21497,22623,23009,21969,20010,17474,15715,12460,11122,11133,11201,11370,11680,11874,11914,11997,11834,11517,11434,11483,11562,11637
2384,11780,11351,11263,11112,10926,10775,10423,10153,10114,9970.8,9904.2,9686.9,9489.8,9548.8,10661,11528,12483,13404,14515,15770,17712,19257,19243,18831,17387,15825,14082,12876,11158,10823,11097,11219,11408,11636,11813,11862,11945,11775,11458,11383,11414,11508,11575
2385,11547,11198,11133,10998,10837,10695,10336,10086,10037,9915.3,9845.4,9651.1,9488,9673.6,11037,11995,12742,13519,14146,14866,15846,16407,15738,15106,14001,12928,11839,11167,10496,10789,11233,11380,11582,11700,11873,11920,11999,11831,11516,11436,11476,11564,11638
2386,11551,11072,11024,10927,10760,10611,10269,10029,9986.1,9872.1,9812.2,9634.9,9478.9,9755.8,11182,12062,12514,13039,13247,13488,13799,13896,13183,12624,11878,11217,10579,10236,10155,10807,11338,11481,11691,11700,11852,11906,11990,11823,11500,11428,11472,11554,11636
2387,11276,10854,10837,10747,10585,10461,10124,9890.8,9866.5,9753,9692.9,9525.4,9407.7,9692.9,11017,11715,11850,12141,12032,11986,11967,11871,11361,10961,10505,10145,9815.7,9639.4,9943.2,10828,11417,11559,11737,11664,11838,11872,11953,11798,11475,11398,11438,11522,11593
2388,11158,10760,10763,10682,10531,10409,10076,9862.6,9827.3,9726,9682.4,9515.2,9400.6,9662.4,10733,11214,11096,11227,10964,10811,10685,10550,10222,10020,9773.5,9598.6,9438.5,9371.7,9890.5,10909,11534,11613,11728,11669,11847,11889,11967,11806,11497,11418,11458,11546,11610
2389,11166,10695,10700,10643,10497,10381,10052,9844.2,9818.1,9709.9,9676.1,9511.6,9395.2,9587.1,10353,10623,10395,10458,10251,10005,9891.9,9795.5,9637.1,9511.7,9362.7,9377.7,9240.2,9225.1,9982.4,11036,11535,11620,11694,11733,11882,11935,12007,11819,11508,11490,11537,11643,11718
2390,11009,10544,10570,10518,10384,10261,9942,9747,9724.8,9626.6,9589.9,9447.1,9319,9400.7,9870.2,9967.8,9745.8,9767.2,9542.5,9396.5,9312.3,9273,9190.6,9137.2,9084.5,9071.1,9053.6,9072.1,9766.7,10818,11368,11384,11439,11600,11809,11850,11930,11762,11449,11374,11413,11499,11561
2391,10911,10486,10509,10474,10347,10225,9919.4,9725.3,9711.4,9621.4,9587.8,9444.8,9303.2,9288.5,9511.1,9512.8,9326.5,9343.1,9171.9,9056.7,9011.5,9005.6,8971.5,8971.5,8958.9,8980,8992.7,9025.4,9709,10717,11256,11254,11331,11621,11830,11867,11953,11785,11477,11398,11437,11528,11588
2392,10884,10448,10481,10450,10325,10214,9910.2,9730.9,9707.9,9623.8,9596.1,9454.1,9303.2,9207,9242,9187.8,9045.2,9067.2,8940.7,8865.9,8836.8,8867.9,8867.5,8879.6,8888.3,8928.6,8959.4,8998.2,9665.2,10612,11141,11164,11254,11622,11837,11879,11960,11804,11491,11415,11453,11548,11621
2393,10822,10351,10395,10370,10250,10144,9848.8,9666.9,9657.6,9572.7,9546.9,9412.7,9255.7,9082.3,8990.9,8915.1,8811.1,8840.6,8761.3,8696.4,8684.1,8723.6,8746.7,8776.6,8806.6,8849.2,8885.7,8942,9570.6,10471,11000,11053,11178,11596,11809,11857,11928,11771,11456,11377,11422,11511,11575
2394,10706,10273,10324,10298,10185,10085,9796.8,9624.6,9624.4,9543.1,9518.1,9384.9,9232.7,8995.5,8822.9,8735.9,8661.1,8714.3,8647.7,8594.8,8614.8,8651.3,8694,8717.5,8749.6,8806.5,8856.7,8900.8,9509.7,10404,10919,11003,11127,11577,11798,11841,11922,11759,11444,11380,11409,11494,11555
2395,10716,10300,10346,10320,10205,10115,9834.4,9665.7,9660.9,9582.9,9567.3,9431.3,9259.5,8986.9,8765.4,8682,8619.3,8675.4,8632.7,8586.1,8606.2,8653.3,8701.9,8739.4,8776,8825.7,8870.6,8941.4,9531.7,10416,10953,11036,11162,11635,11860,11907,11982,11817,11512,11438,11488,11560,11639
2396,10662,10199,10256,10233,10120,10026,9768.9,9604.9,9596.1,9516.9,9504.3,9374.9,9197.5,8898.9,8649.9,8548.2,8506,8575.6,8540.3,8500.3,8523.1,8571.5,8623.1,8662.5,8700.8,8756.9,8814.3,8877.9,9456,10324,10858,10954,11090,11579,11801,11841,11929,11769,11455,11370,11407,11496,11562
2397,10640,10162,10217,10193,10085,9997.7,9741.8,9582.4,9581.1,9510.4,9488.6,9359.8,9186.7,8869.4,8589.7,8494.8,8469.3,8539,8500.8,8474.2,8506.4,8546.8,8608.7,8641.7,8686.3,8744,8806.8,8863.1,9438.9,10302,10840,10922,11064,11547,11779,11829,11909,11738,11422,11353,11395,11477,11544
2398,10528,10168,10226,10198,10100,10015,9770.6,9609.6,9610.9,9544.7,9520,9390.3,9209.3,8883.8,8588.5,8490.2,8473,8542.2,8527.9,8487.4,8519.6,8568.4,8634.4,8667.1,8721.3,8779.2,8827.4,8895.3,9486.4,10352,10901,11001,11140,11647,11863,11905,12000,11833,11522,11439,11485,11563,11635
2399,10628,10104,10168,10144,10029,9942.6,9709.5,9556.7,9562,9490.7,9475.2,9334.1,9162.4,8818.1,8513,8422.9,8410.2,8478.3,8465.6,8441.6,8462.2,8513.6,8580.2,8630.1,8670.6,8729.5,8796,8851.6,9430.8,10296,10810,10905,11048,11557,11779,11812,11902,11745,11428,11345,11395,11475,11533
2400,10493,10071,10117,10096,9997.1,9916.5,9692.9,9544.5,9545.1,9460.7,9454.1,9322.6,9137.3,8797.8,8496.9,8400.4,8386.4,8462.9,8440.4,8411.1,8449.9,8505.1,8569.1,8606.6,8653.1,8719.6,8772.6,8834.5,9412.9,10274,10820,10921,11063,11573,11797,11840,11927,11765,11447,11362,11408,11494,11556
2401,10468,10063,10125,10097,9990.8,9909.4,9694.6,9557.9,9554.2,9485.7,9472.2,9333.9,9147.4,8801.3,8495.3,8392.6,8388.9,8459,8444.3,8425.8,8456.6,8516.9,8568.7,8615.7,8662,8730,8783.1,8843.7,9426.4,10290,10842,10941,11076,11594,11805,11852,11938,11772,11469,11389,11433,11518,11577
2402,10568,10070,10118,10092,9991.4,9907.7,9700.9,9571.2,9566,9492.4,9484,9354.3,9159.7,8812.4,8490.7,8406,8394.2,8466,8447.9,8426.7,8463.4,8509.1,8580.6,8621.2,8663.8,8729.9,8786.3,8843.6,9433.4,10284,10820,10918,11061,11568,11805,11847,11925,11770,11459,11373,11427,11509,11566
2403,10462,10003,10044,10009,9908.2,9838.3,9636.1,9500.8,9501.8,9437.4,9422.6,9301.4,9115.3,8765.7,8446.1,8352.4,8330.4,8405.5,8391.3,8373,8403.4,8462.3,8524.9,8564.3,8609.3,8674.6,8733.7,8795.2,9379.5,10228,10774,10872,11020,11543,11770,11806,11906,11731,11418,11334,11379,11450,11525
2404,10491,10024,10070,10043,9939.4,9851.7,9668.1,9554.6,9547.7,9473.2,9468.8,9340.7,9147,8797.8,8467.3,8373.9,8356.7,8430.8,8412.8,8400.5,8431.5,8499.8,8552.6,8597.4,8638.3,8716.3,8760,8823.4,9408.5,10270,10816,10910,11054,11570,11793,11840,11920,11768,11445,11377,11424,11496,11562
2405,10494,10036,10077,10032,9932.2,9851.9,9668,9560.4,9548.8,9482.4,9473.7,9363,9171.5,8813.4,8471.4,8376.1,8357.3,8431.2,8417,8399,8427.7,8491.7,8545.9,8593.7,8635,8709,8767.1,8822.6,9408.2,10272,10815,10917,11057,11586,11811,11853,11937,11786,11463,11387,11429,11513,11570
2406,10540,9977.1,10001,9951.9,9842.8,9770.3,9606.5,9496.4,9493.5,9430.3,9428.3,9312,9125.8,8765.2,8418.9,8309.2,8303.8,8367.4,8348.8,8337,8365.3,8418.6,8487,8531.7,8568.2,8642.1,8693.6,8763.3,9334.8,10174,10714,10812,10956,11480,11708,11751,11833,11679,11355,11276,11321,11401,11461
2407,10461,10035,10054,9994,9886.1,9815.1,9652.8,9553.1,9562.3,9493.5,9500.2,9386.2,9199.6,8838.5,8468,8362.2,8352.2,8407.3,8394.7,8385,8414.4,8472.1,8532.1,8582.6,8630.3,8693.8,8749.5,8812.2,9402.8,10252,10812,10911,11052,11583,11812,11861,11932,11789,11457,11386,11431,11514,11570
2408,10598,10058,10077,10007,9889.3,9809.5,9666.5,9581.6,9581.1,9529.3,9523.7,9418.2,9247.4,8861.5,8483.4,8367.8,8352,8418.7,8394.9,8382.1,8411,8469.6,8531.1,8570.3,8623.1,8683.6,8745.6,8809.8,9394.4,10247,10791,10888,11021,11554,11773,11814,11905,11747,11439,11365,11405,11477,11548
2409,10550,10037,10039,9951.4,9836.3,9767.1,9624.6,9559.4,9570.2,9510.1,9526.6,9422.3,9238.8,8857.2,8465,8351.8,8337.5,8385.7,8372.2,8353.5,8383.8,8440.5,8506,8542.2,8594.1,8657.4,8715.7,8780.3,9358.4,10217,10758,10857,10997,11538,11775,11814,11895,11728,11411,11344,11382,11467,11522
2410,10623,10052,10042,9946.6,9819.5,9740.9,9630.7,9560.4,9570.3,9523,9535.3,9438.8,9266.2,8883.4,8462.6,8353.3,8332,8377,8350.2,8339.2,8369.9,8427.9,8485.3,8533.2,8578.3,8646.1,8699.7,8762.6,9344.1,10181,10721,10817,10964,11494,11724,11770,11853,11689,11373,11299,11335,11418,11482
2411,10630,10158,10138,10023,9890.3,9812.4,9710.2,9668.8,9680,9636.9,9656.5,9567.6,9401,8995.2,8561.6,8435.6,8407.5,8445.7,8424.9,8402,8439.7,8488.4,8565.1,8592.4,8640.4,8715.8,8768.7,8830.5,9420.4,10276,10824,10927,11056,11608,11822,11874,11959,11806,11496,11420,11473,11538,11602
2412,10662,10109,10072,9940.4,9798.1,9730.4,9644.2,9613.4,9627.9,9599.1,9628.3,9533.9,9373.2,8968.9,8509.3,8380.7,8361.9,8378.2,8348.5,8338.6,8372.8,8426.7,8491.1,8530.2,8573.9,8649.4,8692.8,8762,9342.5,10188,10732,10829,10965,11509,11746,11783,11871,11707,11389,11317,11355,11433,11502
2413,10686,10149,10086,9943,9793.2,9729.8,9660.3,9648.3,9668.6,9641.7,9671.2,9603.2,9454.2,9027.9,8550.7,8417.5,8395.1,8401.7,8357.8,8337.4,8372.2,8427.7,8480.6,8531.3,8578,8641.9,8692.1,8767.3,9337.4,10184,10730,10824,10968,11512,11740,11792,11870,11707,11387,11311,11356,11444,11490
2414,10706,10227,10156,9993.3,9853.6,9788.5,9736.5,9740.3,9769.7,9764.1,9800.9,9730.2,9587.3,9144.8,8644.5,8484.8,8466.8,8461.7,8408.5,8389,8414,8470.2,8536.9,8566.5,8615.1,8688.2,8748.7,8804.8,9382.3,10252,10797,10895,11028,11577,11803,11864,11943,11787,11471,11391,11443,11519,11583
2415,10711,10188,10106,9946.5,9805.3,9733.7,9706.7,9719,9753.7,9749.3,9813.2,9752.9,9621.1,9178.2,8645.6,8497.4,8492.3,8452.9,8364.2,8348,8380.4,8434.9,8490.1,8528.3,8578.2,8644,8693,8766.2,9331.4,10197,10726,10830,10972,11510,11747,11788,11872,11713,11392,11325,11359,11447,11502
2416,10658,10163,10083,9932.4,9779.6,9721.7,9709.8,9746.4,9789.8,9799.8,9866.3,9831.6,9707.4,9254.1,8710.9,8537.1,8543.8,8478.3,8356.4,8334.7,8372.2,8424.6,8480,8531.3,8573.6,8638.2,8694.1,8762.3,9331.8,10179,10722,10823,10971,11517,11747,11801,11877,11712,11396,11324,11361,11447,11511
2417,10690,10181,10107,9952.8,9808.1,9755.7,9765.5,9804.6,9868.5,9888.5,9964.6,9951.2,9838.5,9374.3,8793.3,8620.4,8639.1,8562.4,8376.8,8357.8,8384.9,8442.1,8499.4,8541.9,8587.3,8657,8710,8772.9,9351.3,10204,10739,10839,10966,11538,11762,11810,11889,11729,11408,11342,11378,11467,11514
2418,10643,10182,10109,9965,9827.5,9770.3,9811.3,9870.6,9942.4,9976.1,10080,10080,9980.7,9513.6,8902,8717.6,8762,8634.9,8396.7,8377.7,8413.8,8469.4,8522.1,8558,8605.1,8674.1,8730.2,8793.9,9374.4,10226,10761,10867,10997,11564,11792,11828,11918,11758,11457,11371,11414,11489,11549
2419,10567,10068,9996.3,9886,9743,9698.7,9758.7,9847.3,9917.8,9958.6,10080,10102,10014,9547.7,8907.7,8721.5,8781.4,8614.5,8332.3,8305.3,8340.2,8395.3,8449.9,8492,8537.3,8602.7,8666.1,8728.6,9292.3,10133,10669,10771,10905,11467,11696,11736,11820,11651,11345,11265,11308,11386,11436
2420,10524,10095,10042,9934.9,9809.4,9766.2,9851.4,9955.2,10045,10106,10240,10296,10224,9737.6,9072.4,8877.2,8918.2,8696.6,8385.5,8367.8,8401.3,8450.3,8511.1,8554.6,8600.4,8654.8,8722.7,8779.9,9359.2,10214,10754,10866,10993,11564,11789,11832,11912,11760,11445,11371,11411,11481,11531
2421,10561,10051,10027,9935.4,9804.2,9783.1,9881.5,10005,10116,10188,10345,10426,10367,9874.6,9158,8957.1,8952.7,8697.2,8390.3,8364.6,8397,8463.8,8523.9,8555.6,8610,8669.8,8720.9,8777.9,9362.5,10211,10744,10836,10975,11543,11765,11811,11893,11738,11428,11347,11385,11465,11526
2422,10437,9969.3,9950.3,9874.3,9757.8,9729.5,9855.6,10010,10118,10201,10393,10496,10446,9941.7,9201.8,8981.6,8898.3,8614.3,8350.7,8341,8368.8,8412.7,8464.8,8511,8547.2,8618,8670.8,8737.5,9297.9,10147,10677,10782,10929,11491,11715,11753,11842,11674,11367,11283,11324,11410,11463
2423,10399,9974.4,9973.2,9903.8,9786.9,9772.4,9921.8,10099,10226,10330,10533,10673,10640,10109,9315.8,9060.5,8873.8,8589.5,8390.7,8367.6,8398.7,8441.3,8500,8545.7,8579.8,8653,8704.3,8765.4,9342.5,10192,10732,10834,10976,11550,11770,11815,11905,11738,11438,11348,11392,11465,11512
2424,10491,9987.4,9987.6,9937.5,9829.2,9807.9,9982.6,10179,10325,10441,10671,10833,10809,10250,9378.6,9093.7,8808.8,8555.4,8406.8,8389.9,8416.9,8464.5,8525.1,8553.9,8607.6,8672.7,8727.1,8781,9364.8,10201,10738,10834,10976,11535,11749,11797,11887,11726,11416,11343,11390,11460,11517
2425,10335,9893.5,9916.9,9870.1,9766.5,9760.9,9955.7,10167,10326,10457,10703,10879,10854,10264,9338.3,8996.3,8665.6,8464.1,8376.4,8343.6,8370.2,8425.4,8474.7,8518.3,8558,8622.1,8683.7,8743.9,9311.6,10147,10692,10792,10941,11514,11737,11779,11870,11705,11392,11301,11351,11428,11476
2426,10384,9915.2,9944.2,9899.1,9793.9,9796.9,10026,10253,10422,10584,10834,11032,10998,10344,9337.5,8955.7,8601.6,8459.5,8395.1,8378.2,8405.6,8454.9,8506.4,8533.4,8583.4,8654.2,8704.8,8764.9,9331.6,10170,10704,10798,10939,11509,11732,11780,11867,11706,11390,11312,11355,11428,11488
2427,10390,9919,9949.9,9920.1,9829,9820.8,10078,10332,10512,10672,10948,11158,11095,10367,9294,8881.4,8539.8,8457,8413.1,8397.6,8418.3,8471.7,8525.7,8545.9,8595.3,8662.7,8714.2,8779.7,9344.2,10186,10722,10826,10967,11538,11761,11802,11891,11727,11422,11349,11383,11456,11517
2428,10352,9879.2,9911.3,9886.2,9790.3,9802.5,10070,10336,10537,10707,10988,11186,11084,10285,9174.4,8762.9,8465.9,8425.2,8396.2,8377.3,8401.2,8447,8504.2,8532.3,8572.3,8632.8,8692.4,8757.4,9312.6,10133,10682,10774,10914,11490,11718,11752,11851,11684,11364,11292,11336,11407,11452
2429,10314,9882.2,9927.5,9900.9,9801.5,9819.4,10102,10388,10602,10778,11060,11237,11081,10217,9085.6,8684.7,8441.8,8428.3,8409.6,8399.5,8422.4,8472.5,8518.7,8549.5,8583.8,8645.7,8700.1,8760.9,9320.3,10159,10698,10798,10926,11515,11733,11780,11871,11703,11387,11305,11352,11425,11476
2430,10410,9922.9,9965.9,9947.9,9848.8,9868.9,10175,10479,10694,10883,11151,11299,11081,10154,9030.5,8650.3,8454.9,8468.1,8455.1,8441.3,8465.4,8506.9,8562.2,8580.1,8624.2,8677.1,8733.7,8795.2,9354.3,10176,10705,10800,10938,11524,11748,11796,11872,11708,11403,11327,11361,11443,11498
2431,10398,9908.2,9961.4,9938.7,9845.6,9869.8,10180,10496,10722,10906,11169,11273,10976,10006,8922.9,8592.7,8432.8,8474.3,8463.6,8445.2,8472.7,8523.2,8566.7,8592.3,8619,8674.4,8725.9,8801.3,9333.6,10154,10690,10784,10923,11499,11730,11770,11858,11687,11383,11317,11344,11423,11476
2432,10327,9902.4,9953.3,9925.8,9835.7,9865.9,10180,10516,10736,10922,11156,11192,10831,9853.7,8845.2,8554.5,8435.8,8498.6,8492.9,8480.3,8512.5,8548.9,8595.7,8616,8637,8698.2,8750.9,8818.1,9335.1,10156,10689,10793,10918,11503,11730,11756,11858,11681,11383,11302,11337,11423,11470
2433,10405,9939.1,10003,9985.7,9882.7,9913.4,10249,10591,10816,10978,11182,11165,10746,9766.6,8834,8586.2,8499.5,8572.1,8586.3,8572.4,8606.5,8639.2,8700,8698.8,8717.3,8775.7,8837.9,8909.2,9383.2,10199,10722,10812,10946,11522,11755,11800,11888,11717,11412,11335,11367,11449,11505
2434,10398,9935.7,9999.3,9970.8,9882.7,9916,10259,10593,10813,10955,11119,11028,10563,9629.9,8801.3,8584.4,8542.5,8633.1,8652,8661.6,8691.9,8730.1,8786.1,8773.1,8790.4,8833.5,8900.5,8970.3,9390.1,10201,10714,10803,10934,11520,11750,11795,11881,11701,11405,11318,11357,11433,11480
2435,10406,9913.4,9982.2,9955.3,9852.2,9888.6,10243,10569,10774,10891,11007,10866,10374,9501.8,8787.1,8611.3,8606.5,8718.9,8762.5,8782.1,8826.5,8853.4,8919.3,8888.6,8882.9,8926.4,8999.2,9061.5,9395,10186,10692,10762,10885,11458,11685,11720,11813,11650,11336,11258,11291,11370,11426
2436,10365,9963.9,10035,10020,9923.9,9963,10319,10639,10852,10921,10992,10783,10285,9484.6,8889.9,8753.1,8811.4,8946.7,9035.4,9079.4,9152.4,9188.1,9238.3,9168.2,9130.5,9154,9237.8,9276.3,9494.5,10282,10769,10853,10974,11561,11784,11831,11913,11748,11443,11358,11403,11479,11530
2437,10484,9950.3,10017,10009,9907.5,9947.1,10290,10613,10793,10836,10851,10604,10118,9438.1,8971.4,8888.7,9000.9,9172.9,9317.9,9409.4,9497.1,9521.4,9564.9,9431,9342.2,9320.6,9379.2,9394,9490.8,10246,10725,10784,10917,11476,11722,11752,11837,11674,11366,11279,11326,11392,11450
2438,10371,9935.2,9998.1,9986.1,9892.7,9934.9,10278,10579,10741,10741,10718,10447,10007,9443.2,9147.3,9132.6,9338,9565.5,9788.1,9925,10038,10029,10030,9790.7,9614.3,9520.8,9528.6,9480.9,9501.5,10260,10727,10807,10920,11504,11732,11775,11861,11692,11384,11295,11342,11413,11453
2439,10353,9960.8,10054,10054,9962.4,9997.6,10308,10581,10727,10679,10616,10344,9976.6,9574.7,9492.4,9572.5,9907.3,10237,10535,10732,10813,10721,10594,10189,9928.1,9732.6,9636.7,9543.5,9523.8,10322,10767,10835,10957,11538,11767,11803,11892,11723,11430,11362,11395,11446,11511
2440,10470,9978.1,10057,10043,9955.4,10001,10311,10568,10681,10606,10520,10224,9925.9,9776.3,9957.5,10144,10633,11010,11418,11603,11608,11362,11059,10471,10041,9752.9,9624.2,9477.2,9512.6,10270,10749,10819,10954,11536,11770,11802,11897,11719,11413,11336,11373,11446,11493
2441,10391,9920.2,9992.3,9980.8,9892.9,9923.9,10232,10459,10544,10437,10314,10052,9856.2,9991,10505,10817,11442,11865,12291,12386,12195,11739,11199,10456,9935.7,9604.8,9424.1,9288.3,9411.5,10171,10681,10758,10887,11482,11708,11750,11841,11666,11346,11271,11308,11381,11424
2442,10384,9972.6,10040,10031,9940.7,9973.1,10253,10454,10525,10377,10253,10016,9969.2,10441,11367,11814,12487,12923,13220,13131,12644,11954,11196,10349,9791.1,9459,9290.3,9174.8,9424.6,10213,10733,10819,10947,11545,11769,11808,11886,11723,11417,11332,11380,11443,11491
2443,10439,9993.8,10061,10046,9951.4,9985.9,10243,10404,10439,10286,10148,9966.6,10070,10902,12184,12732,13318,13667,13697,13364,12567,11717,10854,10036,9534.6,9255.7,9119.7,9050.7,9409.2,10202,10717,10815,10945,11554,11782,11815,11906,11738,11428,11347,11384,11455,11500
2444,10447,9928,9982.2,9964.2,9877.5,9901.3,10135,10279,10295,10118,9988.1,9848,10115,11259,12761,13277,13621,13802,13507,12942,11971,11085,10268,9601,9202.7,9000.1,8915.4,8897.5,9312.1,10111,10645,10728,10867,11464,11707,11742,11829,11651,11350,11270,11302,11365,11419
2445,10337,9992.8,10058,10040,9943.2,9959.3,10168,10267,10265,10078,9963.9,9884.6,10275,11656,13232,13656,13620,13595,13000,12274,11271,10498,9811.7,9308.9,9040.7,8922.8,8890,8895,9374.2,10194,10734,10841,10978,11596,11816,11852,11949,11783,11466,11386,11407,11483,11531
2446,10491,9976.7,10036,10025,9918.9,9920,10105,10174,10157,9965.3,9850,9809.3,10291,11705,13111,13326,12981,12813,12074,11360,10493,9868.1,9370.6,9024.8,8848.7,8807.2,8803.6,8838.9,9331.9,10139,10664,10762,10899,11494,11727,11762,11844,11685,11370,11292,11333,11404,11446
2447,10412,9950,10013,9983.9,9885,9875.1,10029,10072,10036,9841.2,9748.7,9733.8,10204,11478,12551,12567,12001,11792,11068,10472,9806.8,9374.9,9054.2,8835.6,8740.8,8738.4,8753.5,8786.4,9302.8,10120,10653,10764,10896,11508,11745,11796,11867,11708,11389,11302,11337,11412,11450
2448,10420,9970.1,10030,10001,9901.2,9878.4,9997.6,10019,9969.3,9770.7,9675.7,9660.3,10062,11092,11776,11656,11061,10850,10259,9787.9,9328.7,9058.7,8863.7,8742.3,8700.8,8711.9,8750.4,8798.9,9334.5,10152,10681,10783,10922,11539,11769,11808,11884,11729,11412,11325,11359,11445,11475
2449,10452,9981.4,10024,9992.6,9881.9,9861.8,9949.2,9941.1,9885.2,9700.2,9599.2,9554.7,9864.2,10584,10943,10752,10238,10079,9636.4,9308.5,9011.2,8841.8,8739.1,8669.8,8655,8693.3,8732.6,8793.1,9327.8,10147,10667,10771,10913,11529,11752,11793,11876,11708,11403,11321,11362,11435,11476
2450,10404,9929.3,9969.6,9935.1,9822.5,9787.2,9845.8,9820.1,9757.4,9552.2,9465.4,9394.6,9583,10023,10157,9955,9558.3,9472.9,9168.1,8945.3,8758.7,8666.6,8618.6,8597.8,8591.9,8648,8692.4,8749.4,9286.2,10093,10626,10732,10870,11482,11720,11760,11845,11679,11358,11277,11312,11384,11425
2451,10424,9920.9,9963.1,9918.8,9798.7,9760.4,9799,9754.6,9685.1,9478.5,9385.1,9282.8,9366,9589.7,9572.5,9394.1,9127.9,9089.3,8880,8727.3,8618.8,8578.9,8566.8,8568.7,8583.4,8636.8,8685.4,8746.4,9289.7,10087,10608,10712,10848,11469,11707,11739,11821,11660,11348,11262,11303,11371,11410
2452,10376,9979,10008,9965.4,9839.4,9787.2,9803.9,9734.1,9659.2,9467.5,9366.7,9237.3,9240.9,9299.4,9211.3,9051.8,8882.7,8895.8,8759,8647.4,8587.4,8580.4,8596,8605.4,8636.4,8689.5,8746.3,8808,9359.1,10179,10705,10807,10944,11578,11802,11854,11938,11767,11447,11372,11409,11483,11517
2453,10399,9903.9,9924.9,9875.2,9755.7,9694.4,9680.2,9604.1,9524.4,9337.8,9236.3,9095.8,9051.3,9008.1,8860.5,8746.5,8634.8,8673.5,8574.9,8505.3,8482.1,8485.3,8513.3,8533.9,8570.2,8626.4,8681.7,8748.5,9281.7,10080,10614,10707,10850,11464,11701,11747,11828,11663,11344,11264,11286,11367,11398
2454,10353,9878.3,9906.8,9855.6,9726,9656.8,9624.3,9522.1,9448.6,9268,9174,9028.3,8933.8,8827.8,8668.8,8568.1,8507.6,8563.2,8496.2,8446.6,8433.5,8460.6,8497.4,8528.4,8563.4,8623.6,8686.9,8740.8,9278.8,10085,10610,10706,10851,11487,11726,11757,11851,11672,11364,11276,11315,11384,11422
2455,10337,9921.6,9936.8,9889,9761.7,9685.4,9634.1,9518.4,9447.3,9257.8,9173.5,9018.2,8903.2,8756.2,8587.5,8511,8471.6,8536.3,8499.7,8457.4,8461.7,8489.6,8530.6,8564,8611.8,8675.5,8735.6,8790,9336.8,10155,10677,10772,10911,11546,11771,11818,11902,11734,11431,11348,11374,11449,11484
2456,10312,9858,9887.8,9826.6,9699.9,9627.2,9556.6,9424.2,9351.5,9169.9,9093.9,8948,8826.3,8649.4,8476.1,8402.2,8386.7,8465.3,8433.3,8406.1,8417.6,8450.3,8500.1,8533.7,8578.8,8640.8,8703.5,8767.8,9304.3,10106,10640,10735,10872,11522,11747,11785,11878,11712,11402,11310,11345,11406,11450
2457,10343,9824,9844.3,9784.7,9658,9574.8,9484.4,9338.3,9265.8,9099.9,9026.9,8881.7,8755.9,8571.1,8394.1,8335.3,8322.5,8407.4,8377.8,8352.4,8371.7,8419.5,8472.7,8508.8,8553,8613,8675.2,8746.4,9281.7,10063,10585,10683,10823,11461,11693,11741,11826,11652,11329,11247,11282,11353,11388
2458,10253,9853.2,9875.4,9813.4,9680.9,9600.2,9486,9327.8,9270.6,9112.3,9037.4,8896.4,8763.8,8575.7,8400.8,8347.3,8351.4,8430.7,8415.1,8394.6,8405.7,8461.3,8524.5,8561.2,8605.9,8672.6,8738.9,8801.6,9335,10144,10677,10777,10910,11561,11790,11842,11921,11755,11444,11356,11385,11453,11498
2459,10343,9801.5,9833.7,9769.3,9636.8,9550,9414.8,9261.1,9191.2,9043.9,8975,8841.8,8711,8511.3,8344.3,8282.5,8291.1,8383.3,8375.6,8343.5,8376.1,8416.4,8480.8,8530.3,8571.9,8641.1,8701.9,8761.5,9302.6,10087,10600,10698,10835,11480,11726,11769,11850,11674,11364,11278,11306,11382,11416
2460,10268,9779.9,9799.2,9742.8,9613.3,9517.8,9365.5,9200.6,9140.3,8998.9,8942.3,8812.7,8676.5,8481.8,8312.5,8267.8,8274.9,8362.8,8356,8336.9,8368.7,8417.8,8487.1,8516.4,8568.4,8642.9,8699.8,8769.7,9292.3,10082,10604,10708,10842,11493,11735,11780,11859,11689,11371,11292,11320,11390,11423
2461,10200,9774.7,9798,9746,9610,9509.1,9359.4,9176.8,9124.3,8977,8928.1,8808.9,8675.9,8477,8317.3,8256.3,8286.6,8381.7,8369.8,8352.7,8382,8428.5,8503.1,8543.5,8587.8,8660.5,8722.7,8793.8,9324,10112,10643,10749,10882,11541,11762,11820,11900,11728,11420,11340,11368,11437,11457
2462,10320,9771.6,9792.2,9736,9597.3,9503.7,9321.8,9146.1,9095.7,8953.1,8910.8,8796.5,8673.5,8472.2,8327.9,8261,8275.7,8369.2,8371.1,8343.6,8378.9,8437.1,8492.1,8553.9,8590.6,8682.7,8739.2,8791.4,9315.1,10100,10615,10698,10840,11486,11755,11791,11873,11706,11393,11314,11349,11422,11439
2463,10163,9706.7,9729.8,9668.3,9546.9,9429.4,9240.6,9063,9014.9,8880.3,8843.5,8728,8609.7,8415.2,8253.4,8216.7,8229.7,8328.4,8322.9,8307.7,8343.1,8396.3,8465.3,8511.3,8562.8,8626.9,8683.4,8754.7,9288.1,10063,10583,10692,10834,11504,11728,11770,11862,11693,11381,11286,11317,11381,11415
2464,10208,9731.5,9757.5,9702.6,9566.9,9455.9,9255.8,9068.1,9016.6,8893.7,8863.8,8750.1,8639.3,8440.9,8280.1,8240.1,8259.5,8359.4,8355.9,8338.4,8367.9,8427,8491.4,8556.8,8590.2,8669.6,8723.1,8793.2,9321.3,10101,10620,10712,10851,11518,11753,11796,11881,11714,11406,11319,11349,11420,11440
2465,10215,9711.1,9728.4,9685.1,9542.6,9430.3,9217.4,9028.4,8981.4,8859.4,8829.7,8735.8,8614.7,8419.2,8265.7,8232.8,8257.8,8346,8353.6,8334.4,8364.7,8431.1,8494.6,8547.1,8598.5,8669,8726.6,8793.1,9315.3,10093,10610,10705,10846,11519,11764,11789,11879,11717,11404,11306,11347,11419,11434
2466,10142,9669.6,9683.6,9629.8,9503.1,9397.2,9161.3,8964.6,8925.8,8812.2,8784.9,8689.3,8584.5,8397.5,8244.7,8199.7,8225,8318.6,8328.6,8300.7,8341.7,8402.6,8469.5,8518.9,8569.4,8644.8,8702.4,8772.2,9282.5,10059,10575,10672,10806,11490,11734,11768,11857,11697,11369,11280,11310,11379,11400
2467,10111,9702.9,9723.7,9671.8,9540.2,9423.3,9184.6,8996.2,8953.9,8838.9,8818.4,8724.8,8612.3,8432.2,8285.7,8238.1,8266.4,8363.6,8362.3,8346.3,8389,8442.6,8516.5,8578.2,8621.4,8698.3,8758.6,8832.1,9350.4,10124,10645,10742,10877,11576,11813,11848,11935,11769,11449,11363,11402,11469,11478
2468,10211,9676.3,9691.8,9648,9513.8,9398.3,9148.2,8959.2,8914.1,8811.3,8792.4,8699.5,8600.1,8415.5,8265.2,8216.9,8246.5,8343.2,8352.8,8333.6,8373.4,8434.6,8503.2,8565.8,8610.6,8679.2,8745.6,8810.9,9327.8,10086,10591,10682,10817,11513,11762,11796,11885,11718,11401,11310,11341,11412,11434
2469,10096,9651.4,9668.7,9624.6,9492.3,9370.3,9114.4,8919.4,8882,8779.7,8765.6,8674.7,8577.5,8396.7,8244,8208.4,8233.7,8343.4,8343.2,8323.1,8364.2,8428.7,8497.8,8551.3,8609.7,8681.5,8736.8,8805.9,9313,10088,10600,10697,10826,11533,11785,11825,11910,11751,11419,11333,11364,11426,11450
2470,10083,9636.5,9658.9,9626.8,9490,9366.5,9101.6,8900.1,8867.1,8772.6,8764.3,8675,8570.3,8395.6,8251.2,8215.5,8249.8,8344.8,8339.6,8332.6,8379,8435.4,8507.1,8567,8623.7,8690.2,8749.2,8824.9,9332.4,10093,10600,10698,10834,11549,11802,11834,11924,11763,11446,11349,11392,11455,11486
2471,10122,9657.1,9671.7,9630.6,9507.5,9369.1,9099.8,8903.2,8863.2,8765.8,8759.7,8677.7,8583.6,8414.4,8267.1,8226.8,8262.9,8357.2,8359.1,8345.8,8391,8446.3,8527.6,8583.6,8644,8714.9,8786.8,8853.5,9360.9,10112,10616,10710,10842,11568,11817,11869,11950,11779,11465,11379,11409,11486,11521
2472,10069,9610.8,9634.6,9592.4,9463.6,9348.3,9049.5,8862,8824.3,8725.5,8730.6,8653.1,8559,8390.5,8229.7,8203.6,8229,8348.6,8336.1,8322.8,8375.5,8435.7,8511.3,8565.8,8632.5,8699.5,8770.3,8842.3,9341.6,10089,10596,10686,10827,11562,11825,11863,11954,11797,11471,11388,11433,11509,11553
2473,10074,9595.4,9639.4,9596.2,9464.5,9350.1,9050.2,8848,8823.3,8725.9,8724.3,8639,8548.1,8390.7,8244.7,8205,8242.3,8345.7,8335.4,8337.5,8384.3,8449.4,8528.7,8582.2,8649.7,8717.8,8779.2,8853.2,9352.5,10083,10585,10685,10821,11567,11831,11880,11969,11807,11497,11429,11491,11583,11672
2474,10037,9603.4,9635.2,9591.5,9471.6,9338.3,9039.5,8829.6,8806.8,8710.9,8723.7,8644,8565.1,8400.8,8250.8,8217,8250.6,8363.1,8356.9,8350.7,8396.5,8467.2,8550.1,8599.8,8662.1,8736.7,8806.9,8885.5,9368.2,10107,10608,10711,10843,11621,11871,11925,12037,11884,11586,11537,11622,11774,11916
2475,10103,9582.2,9615.8,9579,9452.7,9326.7,9017.6,8813.9,8787,8698.4,8698,8627.4,8533.4,8380.9,8230.9,8204,8240.2,8348.5,8338,8334,8387.5,8454.3,8535.3,8602.4,8660.6,8750.2,8815.3,8886.2,9368.6,10079,10569,10661,10801,11600,11871,11935,12058,11917,11639,11638,11809,12035,12324
2476,10012,9590.6,9622.7,9588.2,9464.7,9336.5,9015.7,8814.5,8788.9,8705.7,8703.5,8640.7,8554.4,8390.2,8255.2,8227.2,8266.1,8366.4,8366.5,8363.3,8419.5,8495.2,8579.9,8639.2,8702.1,8788.8,8862.8,8941.6,9412,10118,10621,10712,10853,11692,11975,12047,12214,12137,11940,12021,12383,12777,13380
2477,10055,9579.7,9615.8,9579.5,9453.8,9321,9006.6,8798.1,8770.6,8684.4,8698.8,8624.9,8536.4,8379.1,8245.1,8218.6,8255.1,8364,8358.3,8358.6,8409.6,8491.2,8583,8644.8,8717.2,8806.6,8876.7,8962.2,9428.3,10111,10595,10684,10827,11717,12040,12132,12389,12419,12335,12659,13295,14087,15031
2478,10035,9581.2,9608.3,9570.3,9454.6,9304.5,8988.7,8784,8759.8,8675.7,8687.8,8615.8,8530.4,8376.9,8245.7,8225,8252.9,8364.1,8361.3,8374.1,8427.8,8500.1,8597.2,8676.7,8749.3,8847,8927.8,9021.4,9476.8,10130,10598,10685,10833,11828,12219,12373,12810,13051,13233,13994,15182,16487,17856
2479,10037,9539.2,9575.5,9542.7,9406.4,9274.1,8957.5,8754.9,8721.6,8644.7,8646.9,8583.9,8496.2,8343.4,8228.6,8194.4,8238.6,8348.6,8345.3,8353,8416,8501.9,8598.7,8684.6,8758.2,8866.1,8973.5,9077,9521.4,10122,10560,10652,10792,11962,12503,12771,13590,14269,15008,16404,18417,20133,21719
2480,9982.4,9585.1,9625,9581.4,9466.6,9320.2,8995.3,8784.6,8762.1,8687.5,8691.7,8618.7,8534.9,8392.4,8277.4,8250.7,8294.7,8402.2,8407,8412.6,8484.7,8572.4,8683.2,8791.1,8884.2,9013.3,9147.1,9289.4,9711.6,10248,10656,10737,10877,12421,13259,13800,15369,16915,18385,20692,23443,25112,26094
2481,10055,9546.3,9583.7,9556,9422.8,9291.3,8951.4,8743.1,8718.6,8649,8649.7,8582.2,8498,8355.2,8246.7,8233.7,8267.5,8381,8389.8,8400.8,8473.7,8576.1,8710.6,8815.2,8950.4,9116,9294.4,9501.9,9908.5,10281,10586,10660,10795,13054,14461,15481,18341,20881,23012,25799,28044,29217,27216
2482,10021,9529.5,9574.7,9537.7,9418.2,9276.4,8938.8,8726.8,8698.9,8627.6,8627.6,8566.8,8492.8,8355.7,8252.8,8231.4,8277.9,8388.6,8401.1,8419.3,8510.5,8629.4,8791.6,8942.2,9111.8,9352.7,9637.8,9989.8,10370,10450,10601,10664,10804,14459,17003,18825,23368,26999,29200,31010,32044,30523,26830
2483,9920.6,9568.7,9614.8,9581.1,9458.3,9315.5,8969.3,8754.2,8733.8,8663.6,8675.4,8603.8,8521.7,8385.5,8304,8285.2,8336.7,8455.1,8480.2,8514.3,8626.8,8776.2,8990,9214.1,9498.5,9890.1,10385,10983,11385,10881,10728,10760,10885,17385,21692,24663,31275,35179,35855,35439,33463,29858,24745
2484,10093,9550.6,9594.3,9559.6,9441,9292.4,8937.1,8724.2,8703.4,8638.5,8638.5,8571.9,8498.9,8367.8,8290.1,8276.8,8332,8460.5,8492,8541.6,8698.2,8890.8,9202,9552.4,10019,10656,11511,12531,12802,11341,10690,10676,10797,21762,27854,31715,38583,40081,37147,33614,29497,25163,19875
2485,9937,9517.2,9565.2,9521.4,9404.1,9262.2,8910.6,8696.6,8670.7,8605.5,8604.7,8543.1,8472.2,8352.6,8296.5,8288.9,8367.3,8500.2,8564.4,8635.9,8853.9,9166.1,9653.9,10261,11072,12159,13651,15388,15399,12218,10789,10725,10830,28378,35978,39784,43693,41985,35456,29538,24484,20573,16666
2486,10020,9569.3,9614.8,9571.9,9456.3,9303.1,8949.8,8735.2,8708.6,8648.9,8646.2,8588.7,8512.6,8402.6,8365.6,8380.6,8473.8,8625.6,8733.9,8862.6,9215.2,9711.8,10540,11630,13058,14918,17319,19887,19144,13388,10919,10764,10865,36458,43381,45803,44891,38713,30178,23938,19527,16532,14257
2487,9985.3,9562.7,9607.5,9576.8,9456.8,9305.4,8943.7,8727.3,8716.1,8637.9,8644.2,8581.3,8513.2,8424.3,8418,8456.1,8578.3,8772.1,8930.6,9163.6,9743.7,10552,11929,13739,15997,18797,22084,25268,22603,14322,11013,10800,10890,42719,46093,45483,39723,31773,23890,18989,16076,14289,12953
2488,10016,9512.4,9569.6,9534,9411,9258.8,8895.7,8683,8660.2,8594.3,8598.3,8534.7,8476.9,8400.2,8456.3,8524.3,8703,8940.3,9223.1,9612.1,10569,11916,14132,16935,20162,23677,27347,30377,25299,14808,10954,10731,10843,42730,42100,39302,31130,24440,18579,15406,13721,12824,12132
2489,9978.1,9576.1,9627.1,9596.2,9477.5,9320.2,8956.2,8731.7,8711.1,8638.9,8647.5,8589.1,8524,8484.9,8628.3,8760.9,9034.2,9357,9846.1,10500,12085,14239,17506,21466,25453,29256,32227,34080,26412,14787,11040,10826,10926,39129,35309,31832,24432,19398,15471,13558,12660,12193,11930
2490,10024,9564,9620.6,9588.5,9475.2,9311.8,8938.2,8720.2,8698.5,8628.1,8632.5,8571.8,8520.3,8528,8802.8,9007.2,9423.1,9874.4,10621,11655,13974,16952,21051,25543,29351,32304,33525,33726,24318,13955,10936,10781,10885,31659,27049,24107,18999,15775,13450,12439,11990,11821,11776
2491,9979.3,9523.2,9588.8,9560.3,9439.3,9280,8910.8,8684.3,8665.2,8594.5,8606.2,8543.7,8503.5,8571.2,9030.1,9371.7,9967.4,10587,11650,13088,16117,19794,24033,28319,31138,32370,31580,29989,20795,12836,10822,10740,10860,24159,20890,18764,15688,13866,12462,11873,11683,11672,11778
2492,9975.6,9552.2,9609.6,9588.6,9472.1,9318.6,8934.9,8707.2,8694.6,8614.1,8624,8566.7,8541.5,8707.4,9417.3,9951.5,10769,11592,12942,14711,18162,22001,25563,28789,29875,29352,26903,24459,17148,11849,10773,10755,10877,18859,16797,15631,13902,12854,11968,11661,11617,11730,12004
2493,10075,9574,9647.8,9616.2,9497.8,9337.1,8954.3,8733,8704.7,8640.1,8645,8591.1,8575.9,8844.2,9877,10612,11603,12588,14056,15890,19180,22453,24678,26294,25698,24130,21307,19101,14072,11122,10696,10726,10851,15442,14347,13741,12895,12276,11689,11525,11615,11846,12236
2494,9963,9552.2,9620.3,9606.1,9487.3,9324,8942.4,8717.9,8684.8,8622.3,8619.7,8576.7,8579.3,8963.9,10323,11255,12305,13313,14641,16200,18817,21098,21768,22070,20844,19096,16730,15069,12038,10679,10668,10737,10871,13694,13202,12871,12462,12066,11631,11572,11765,12109,12530
2495,10031,9572.8,9655.2,9635.1,9505.6,9353.3,8952.5,8726.6,8711.3,8640.3,8645.3,8584.7,8613.2,9114.4,10729,11777,12693,13619,14551,15606,17226,18418,18083,17724,16459,15034,13457,12402,10869,10415,10640,10715,10850,12628,12484,12352,12187,11933,11611,11676,11980,12380,12700
2496,10004,9590.2,9670.6,9654.6,9525.8,9363.7,8972.5,8741.2,8715,8639.2,8655.1,8597.7,8644.7,9218.2,10986,12004,12656,13343,13807,14327,15050,15436,14791,14276,13272,12358,11416,10833,10171,10291,10652,10745,10885,12139,12177,12129,12110,11957,11744,11914,12311,12670,12739
2497,10049,9548.6,9638.7,9631.8,9499.8,9335.1,8943.7,8707.3,8690.6,8612.3,8617.3,8575.7,8619.8,9216.6,10896,11768,12087,12508,12562,12687,12880,12918,12325,11898,11285,10782,10247,9948.2,9787.2,10168,10586,10687,10843,11806,11952,11948,12020,11959,11848,12118,12487,12670,12447
2498,9974.1,9588.1,9681.8,9673.8,9548.8,9372.1,8980.7,8745.8,8721.6,8650.5,8659.2,8601.7,8656,9213.3,10667,11302,11332,11560,11375,11297,11259,11200,10780,10515,10181,9906.6,9649.8,9517.6,9645,10196,10674,10785,10965,11759,11943,11984,12162,12217,12225,12497,12710,12635,12220
2499,10076,9610.2,9697.7,9691.6,9563.9,9401.4,8996.6,8763.1,8744,8657.2,8674.1,8613.5,8650.9,9119.5,10249,10651,10517,10610,10382,10244,10146,10073,9846.4,9708.1,9537.5,9417.7,9302.2,9257.8,9539.8,10199,10704,10826,11032,11685,11909,11994,12309,12480,12495,12634,12583,12321,11881
2500,10049,9590.9,9698.3,9690.4,9561.6,9393.9,8982.1,8750.3,8731.1,8653.4,8660.9,8607.8,8628.8,8974.9,9762.3,9978.1,9806.1,9857.3,9636.9,9518.2,9448.4,9413.3,9306.1,9239.7,9162.9,9131.5,9091.3,9099.6,9484.6,10233,10770,10922,11163,11685,11955,12096,12562,12803,12715,12597,12309,11983,11631
2501,10027,9617,9724.3,9732.7,9595.9,9422.1,9016.1,8775.2,8756.5,8689.1,8683.9,8631.6,8631.2,8862.2,9356.8,9466.7,9307.6,9347.8,9189.9,9089.7,9060.6,9057.1,9024.1,9006,8987.5,9004.9,9009,9035.2,9515.5,10346,10938,11123,11406,11794,12126,12353,12957,13161,12832,12432,12016,11732,11490
2502,10051,9625.4,9749.8,9752.5,9632.8,9438.1,9033.4,8796.1,8777.4,8708.4,8705.5,8649,8631.6,8749.1,9046.2,9068.9,8954.8,9009.3,8898.4,8836.3,8810,8846.5,8858.3,8866.9,8877.8,8921.7,8950.6,8996,9541.7,10479,11111,11318,11645,11922,12349,12656,13311,13323,12662,12101,11706,11527,11380
2503,10133,9647.8,9767.9,9774.4,9647.9,9456.3,9046.9,8806,8787.7,8714.4,8719.2,8661.1,8626,8662,8796.7,8789.1,8722.8,8786.3,8710.7,8666.6,8678.1,8716.1,8753.7,8782.1,8812.6,8865.2,8902.9,8962.4,9582.6,10602,11265,11485,11883,12126,12672,13013,13525,13219,12345,11773,11489,11387,11309
2504,10102,9637.4,9759.7,9770.4,9647.6,9453.5,9045.4,8814.4,8794.8,8720.2,8720,8664,8620.9,8587.7,8624.7,8606.2,8559.7,8645.6,8594.6,8559.3,8582.7,8632.3,8679.5,8721.4,8759.8,8822,8874.8,8938.5,9616.4,10714,11416,11665,12084,12409,12995,13304,13480,12890,11981,11497,11323,11280,11244
2505,10052,9696.6,9832.8,9844.9,9717.5,9526.6,9113.1,8875.8,8857.1,8794.1,8794.1,8726.9,8670.8,8590,8568.6,8532.4,8514.4,8604,8586.6,8550.7,8580.3,8637.5,8701.7,8734.4,8782.6,8856,8911.3,8989.3,9728.3,10894,11653,11924,12381,12871,13406,13577,13363,12632,11788,11428,11324,11324,11319
2506,10232,9682.4,9818.2,9829.8,9708.1,9511.6,9103.7,8869.5,8854.4,8783.8,8792.5,8729.1,8655.1,8545.6,8470.3,8427.2,8421.8,8517.7,8494.3,8476.3,8506.3,8566.9,8628.6,8677.9,8719.7,8805.2,8864.4,8944.8,9717.4,10888,11624,11923,12424,13032,13353,13332,12847,12146,11467,11216,11169,11183,11198
2507,10126,9674.8,9810.3,9839.7,9714.4,9518.8,9101.9,8871.9,8863.5,8804.3,8802.4,8741,8662.4,8526.3,8426.2,8377.6,8385.2,8474.7,8463.9,8433.6,8478.8,8545.6,8605.3,8659.2,8708.4,8787.5,8870.8,8963.7,9756.2,10935,11718,12096,12558,13189,13229,13047,12495,11923,11365,11168,11153,11181,11191
2508,10188,9758.7,9879.4,9914.9,9781.6,9587.1,9175.9,8952.4,8935.2,8883.7,8887.5,8817.5,8732.9,8567.4,8446.2,8395.8,8406.7,8504.7,8497.5,8482.4,8518.5,8575.3,8652.8,8693.4,8759.1,8847.4,8938.5,9061.9,9887,11072,11903,12293,12631,13125,12947,12694,12226,11786,11325,11184,11182,11222,11240
2509,10224,9781.3,9903.9,9936.3,9821.2,9626.1,9210.2,8977.1,8974.2,8917.8,8931.1,8864,8760.6,8585.4,8436,8386.6,8392,8500.7,8491.2,8482.2,8519.5,8584.1,8642,8710.5,8775.9,8879,8992.7,9155.4,10005,11206,12067,12370,12508,12796,12552,12312,12008,11678,11296,11169,11198,11229,11249
2510,10231,9739.4,9864.6,9908.8,9784.4,9598.8,9177.5,8962.1,8958.1,8901.6,8902.4,8829,8741.8,8553.3,8391.9,8342.2,8355.3,8452.2,8443,8437.2,8478.4,8537.4,8611.9,8673.2,8750,8869,9025.7,9244,10126,11339,12141,12272,12189,12361,12160,12003,11818,11549,11183,11071,11090,11140,11166
2511,10209,9802.5,9926.6,9974.3,9870,9668.1,9246.1,9023.3,9021.7,8960.7,8976,8904.8,8801.9,8594.6,8428.7,8371.1,8394,8491.9,8489.8,8474,8517.9,8575.5,8666.4,8733,8830.9,8979.1,9206.8,9481.9,10418,11616,12308,12214,11995,12093,11969,11868,11798,11562,11228,11134,11153,11187,11213
2512,10292,9821.6,9952.3,10004,9892.3,9696.4,9275.1,9055.4,9057.1,8994.4,8999.3,8922.9,8814.5,8617.6,8424.2,8381,8400.9,8504.8,8498.7,8472.2,8533.9,8597.1,8685.5,8775.6,8899.5,9100.4,9390.4,9720.4,10629,11718,12238,11992,11833,11839,11784,11735,11710,11515,11190,11092,11111,11174,11191
2513,10241,9769.3,9898.7,9961.3,9852.9,9661.2,9238.8,9016.3,9018.9,8959.8,8972.4,8894.6,8783,8579.9,8390,8335.4,8355.4,8458,8452.9,8443.7,8487,8568.4,8674.3,8787.2,8954.9,9222.4,9574.1,9904.3,10696,11652,12067,11841,11880,11684,11645,11632,11644,11453,11129,11039,11057,11113,11123
2514,10200,9825.1,9969.2,10032,9919.8,9727.6,9299.4,9074.8,9080.2,9014.9,9038,8964.2,8852.3,8638.2,8450.9,8389.9,8412,8510.4,8510.2,8500.5,8566.4,8653.4,8788.8,8940.1,9171.9,9511.7,9879.9,10130,10789,11701,12125,12063,12337,11720,11652,11659,11689,11512,11197,11104,11122,11173,11195
2515,10330,9835.2,9981.8,10060,9944.4,9751.4,9313,9094.8,9099,9037.6,9052.5,8979.9,8862.8,8651.8,8452.1,8391.5,8424.6,8524.6,8526.9,8526.2,8595.1,8700.5,8882.4,9094.3,9390,9743.4,10044,10163,10709,11707,12269,12412,12900,11667,11565,11585,11635,11445,11141,11051,11070,11138,11149
2516,10208,9798.1,9957.7,10038,9923.8,9722.6,9287.2,9072.1,9070.4,9022.4,9042.8,8966.7,8857,8637.6,8440.7,8388.8,8412.4,8513.9,8527.8,8532.9,8630.1,8766.3,9011.9,9270.7,9605.5,9916.3,10077,10040,10621,11917,12725,13009,13568,11683,11559,11580,11635,11456,11142,11055,11081,11131,11152
2517,10264,9821.6,9982.5,10076,9957.3,9741.6,9309.3,9082,9100.4,9051.4,9065.9,9003.3,8891.7,8685.9,8462.1,8413.4,8444,8549.8,8571.8,8595,8715.8,8899.5,9222.5,9551,9833.7,10029,10011,9865.2,10652,12364,13333,13624,13973,11619,11529,11556,11610,11434,11126,11041,11057,11121,11132
2518,10298,9855.2,10033,10116,9992.9,9771.3,9344.1,9116.3,9130.2,9090.7,9112.5,9044.4,8949.9,8722.1,8521,8459,8492.1,8601.8,8638.4,8695.2,8876,9111.8,9492.7,9784.4,9983.9,10018,9859.1,9683.1,10745,12756,13835,13922,13957,11578,11537,11568,11624,11447,11151,11057,11079,11136,11155
2519,10311,9825.1,9996.1,10073,9950.7,9736.2,9311.2,9089.8,9110.6,9060.6,9093.4,9023.7,8933.4,8720.9,8502,8452.6,8502.5,8614.5,8680.7,8767.2,9014.2,9305.1,9688.5,9891,9936.3,9839.2,9623.5,9490.3,10780,12893,13809,13591,13356,11440,11472,11499,11562,11379,11075,10987,11012,11068,11089
2520,10256,9881.6,10067,10137,10014,9785.6,9353.8,9135.6,9154,9116.2,9155.4,9098,9007.9,8795.1,8589.6,8535.7,8599.3,8740.5,8848.9,8991.8,9306.9,9611,9909.1,9982.9,9867.4,9708.2,9522.9,9461.6,10858,12798,13488,13078,12671,11441,11533,11568,11633,11455,11152,11070,11091,11142,11162
2521,10413,9905.3,10075,10168,10032,9793,9363.4,9142,9161.5,9124.7,9169.4,9118.8,9037.7,8827.4,8627.4,8580.3,8676.7,8827.3,8994.3,9189,9538.6,9815.3,9966.5,9879.8,9694.8,9542.8,9430.1,9455.6,10715,12239,12701,12249,11932,11342,11477,11507,11568,11401,11104,11011,11039,11092,11117
2522,10328,9885.4,10067,10145,10012,9766.6,9335.2,9110.5,9132.1,9110.9,9154.7,9116.3,9038.2,8851.4,8656.3,8622.6,8764.4,8950.6,9187.2,9405.1,9721.4,9888.1,9874.2,9708.3,9525.3,9445.9,9442.4,9563.4,10600,11652,11949,11609,11429,11291,11454,11485,11559,11391,11071,10996,11012,11065,11085
2523,10388,9951.9,10131,10195,10059,9805.8,9368.7,9152.2,9172.6,9153.1,9201.4,9162.7,9097.3,8919.6,8759.6,8755.2,8957.5,9188.6,9483.7,9681.3,9890,9930.9,9793,9614.6,9504.2,9542.8,9677.4,9924.5,10739,11261,11414,11205,11122,11287,11465,11505,11558,11392,11092,11009,11036,11084,11112
2524,10451,10006,10178,10245,10100,9836.5,9405,9170.8,9194.8,9172.8,9229.4,9204.6,9153.9,9003.3,8873.5,8897,9178.9,9448.7,9747.1,9873.8,9940.3,9872.9,9700.3,9597.7,9617,9802.3,10135,10615,11253,11181,11100,10976,10988,11294,11498,11520,11589,11418,11116,11035,11054,11117,11138
2525,10500,9994.7,10153,10207,10059,9792.9,9349,9129,9154.5,9121,9184.1,9174.2,9136.3,9016.4,8959.9,9031.7,9369.7,9646.3,9877.3,9904.8,9828.8,9722.5,9632.3,9669.9,9883.6,10291,10938,11787,12303,11357,10861,10767,10820,11211,11406,11434,11501,11336,11032,10947,10973,11021,11047
2526,10518,10046,10212,10272,10109,9827.2,9386.6,9163.4,9179.2,9151.6,9219,9216.7,9201.6,9140.7,9179.6,9289.7,9659.2,9903.1,10027,9937.6,9801.9,9753.6,9828,10106,10606,11411,12601,14081,14386,12006,10860,10744,10819,11237,11450,11467,11525,11374,11067,10986,11008,11064,11080
2527,10533,10127,10287,10336,10162,9881,9427.8,9191,9215.6,9191.4,9262.5,9275.2,9300.4,9312.9,9457.9,9599.7,9923.2,10111,10087,9942.9,9863.1,9964.1,10349,10990,11991,13465,15513,17805,17598,12984,10935,10775,10846,11285,11486,11514,11581,11408,11120,11038,11056,11112,11130
2528,10677,10117,10265,10301,10130,9839.2,9392,9157.2,9174.7,9154.8,9234,9270.8,9352,9456.8,9649.1,9806.9,10027,10134,10026,9920.8,10006,10368,11191,12402,14135,16402,19302,22296,20739,13770,10888,10683,10751,11205,11406,11433,11494,11319,11032,10935,10963,11016,11037
2529,10621,10176,10318,10351,10172,9873.8,9420.9,9187,9202.5,9192.3,9291.5,9373.2,9512.6,9694.1,9946.8,10063,10157,10225,10140,10152,10564,11354,12900,15011,17676,20903,24441,27499,23615,14400,10975,10744,10813,11266,11464,11496,11552,11399,11092,11002,11030,11077,11094
2530,10765,10223,10350,10369,10192,9886.5,9427.7,9192,9215.6,9222.6,9356.9,9498,9699.6,9920.7,10153,10212,10219,10313,10354,10609,11495,12923,15407,18546,22039,25702,29022,31227,24833,14303,10921,10705,10776,11226,11418,11446,11510,11347,11048,10965,10985,11042,11056
2531,10785,10264,10387,10393,10203,9898.4,9430.9,9210.6,9252.3,9290.7,9464.9,9655.8,9890.7,10095,10320,10355,10374,10566,10839,11415,12973,15177,18629,22536,26347,29481,31351,31990,23542,13716,10891,10722,10801,11251,11454,11481,11537,11372,11079,10983,11010,11066,11074
2532,10843,10305,10410,10400,10215,9911.3,9458.1,9250.5,9301.6,9397.2,9619.4,9820.1,10026,10202,10439,10527,10695,11049,11682,12685,15038,18077,22106,26238,29211,30939,30736,29518,20589,12740,10794,10679,10773,11218,11411,11439,11511,11338,11035,10950,10971,11022,11041
2533,10837,10391,10484,10463,10273,9983.5,9529.7,9349.9,9440,9577.6,9836.9,9992.5,10128,10284,10669,10864,11291,11869,12890,14317,17328,20860,24728,28048,29457,29366,27349,24954,17202,11868,10799,10741,10828,11275,11470,11495,11559,11388,11101,11009,11029,11080,11093
2534,11050,10431,10500,10473,10298,9998.3,9581.6,9435.6,9569,9743.5,9978.2,10054,10071,10275,10935,11344,12074,12877,14228,15948,19243,22575,25388,27177,26919,25363,22578,20162,14334,11199,10719,10676,10764,11192,11395,11416,11474,11307,11004,10929,10959,11007,11024
2535,11011,10462,10530,10493,10329,10050,9670.7,9580.7,9745.5,9909.1,10062,9994,9950.9,10322,11402,12074,13104,14091,15601,17376,20340,22975,24096,24279,22870,20813,18284,16443,12427,10866,10731,10713,10785,11206,11401,11431,11497,11335,11025,10944,10963,11023,11038
2536,11045,10555,10606,10567,10411,10184,9860.3,9791.6,9964.5,10056,10080,9888.2,9854,10484,12055,13014,14255,15332,16812,18340,20537,22062,21972,21133,19291,17419,15647,14416,11421,10762,10807,10768,10824,11238,11428,11457,11523,11364,11057,10972,10994,11051,11068
2537,11237,10603,10649,10596,10490,10315,10031,9980,10095,10048,9932.9,9682.1,9734.9,10697,12773,13945,15224,16303,17537,18672,20005,20515,19763,18397,16719,15299,14242,13459,10902,10700,10796,10719,10765,11154,11344,11360,11432,11264,10971,10883,10911,10976,10991
2538,11202,10642,10713,10687,10629,10501,10231,10119,10142,9948.2,9726.7,9505.6,9726.1,11077,13668,14982,16280,17273,18305,19107,19792,19691,18723,17187,15691,14584,13957,13368,10729,10752,10866,10768,10789,11180,11369,11391,11465,11294,10995,10908,10932,10986,11007
2539,11306,10774,10854,10864,10878,10787,10478,10234,10131,9799,9556.8,9417.3,9839.5,11670,14741,16146,17503,18498,19550,20252,20642,20169,19245,17432,15881,14744,14224,13517,10691,10819,10924,10817,10841,11219,11404,11418,11486,11325,11026,10948,10971,11028,11043
2540,11385,10875,11000,11058,11120,11019,10571,10204,9992.8,9611,9391.5,9353.9,10037,12422,16033,17548,19181,20288,21640,22444,22671,21849,20711,18362,16465,15079,14370,13488,10579,10772,10920,10823,10858,11230,11407,11441,11488,11328,11031,10957,10978,11029,11057
2541,11590,10935,11119,11232,11294,11109,10510,10016,9748.3,9367.8,9220.9,9320.7,10293,13351,17610,19333,21459,22848,24607,25494,25446,24078,22312,19213,16801,15042,14050,12972,10312,10574,10779,10716,10782,11147,11331,11352,11409,11234,10943,10858,10886,10935,10956
2542,11644,11172,11409,11547,11525,11189,10440,9868.3,9599.9,9271.7,9186.5,9442.9,10855,14904,20299,22493,25330,27074,29124,29804,28948,26590,23747,19760,16739,14646,13405,12228,10131,10520,10820,10818,10881,11256,11424,11444,11507,11338,11044,10963,10984,11041,11049
2543,12026,11383,11638,11715,11557,11070,10235,9663.4,9426.4,9156.8,9150.2,9590.9,11472,16688,23412,26113,29450,31329,33125,33135,30990,27544,23572,18999,15757,13591,12339,11321,9855.9,10343,10710,10724,10820,11186,11353,11372,11424,11258,10965,10888,10911,10961,10978
2544,12166,11569,11788,11735,11414,10835,9996.2,9478.9,9284.5,9076,9135.1,9775.1,12206,18717,26847,30011,33268,34941,35781,34677,31100,26723,22029,17409,14340,12401,11315,10514,9641.7,10225,10657,10721,10827,11178,11350,11370,11421,11255,10964,10867,10900,10944,10956
2545,12455,11891,11964,11755,11294,10700,9890.8,9416.8,9276.4,9120.8,9258.3,10136,13243,21277,30845,34188,36577,37570,36799,34316,29390,24452,19589,15455,12836,11311,10498,9943.1,9561,10231,10718,10791,10910,11255,11411,11433,11478,11316,11026,10943,10969,11014,11018
2546,12685,11998,11892,11540,11042,10496,9756,9337.1,9224.5,9112.7,9322.8,10416,14061,23098,33163,36174,37043,37099,34678,31260,25834,21131,16806,13501,11511,10408,9849,9510,9448.2,10171,10669,10770,10913,11214,11373,11392,11439,11275,10980,10898,10923,10970,10985
2547,12622,11928,11655,11255,10794,10312,9636.6,9257.6,9179.6,9103,9376.7,10635,14601,24033,33564,35744,34839,34014,30539,26797,21742,17768,14367,11900,10517,9772.1,9418.8,9217.2,9362.8,10127,10654,10777,10953,11192,11343,11364,11415,11245,10947,10858,10891,10935,10946
2548,12477,11837,11485,11071,10701,10283,9655.9,9305.1,9239.8,9202.2,9513.2,10873,14934,24048,32225,33350,30957,29563,25709,22254,18055,15007,12504,10805,9866.5,9407.6,9200.3,9088.6,9390.9,10215,10783,10929,11184,11277,11388,11411,11463,11289,10996,10914,10941,10992,10992
2549,12272,11598,11242,10890,10586,10233,9629.9,9310.9,9258,9246.8,9563,10914,14705,22750,28989,29175,26131,24553,21057,18254,15064,12879,11167,10036,9418.1,9141.2,9021.9,8975.6,9389.1,10286,10915,11139,11525,11330,11373,11398,11451,11275,10978,10905,10923,10980,10989
2550,12014,11287,10969,10701,10457,10153,9577.3,9269.3,9249.2,9225.3,9519.2,10742,13988,20512,24779,24391,21416,20025,17247,15147,12881,11384,10245,9485.4,9091.6,8920.7,8871.1,8856.1,9372.7,10377,11087,11449,12053,11347,11270,11293,11350,11182,10882,10797,10824,10872,10887
2551,11647,11151,10904,10687,10499,10225,9668.1,9369.5,9344.5,9334.2,9597.8,10622,13248,18238,20928,20234,17717,16622,14555,13052,11506,10502,9737.8,9242.6,8991.6,8908.5,8890.6,8911.9,9588.2,10870,11804,12430,13403,11659,11390,11418,11485,11308,11013,10933,10954,11002,11016
2552,11616,10955,10779,10600,10449,10211,9672.1,9388,9369.4,9342.4,9554.5,10344,12339,15875,17426,16726,14793,14010,12555,11536,10491,9826.5,9335.5,9016.1,8858.5,8823.8,8838,8884.9,9801.5,11520,12765,13663,15080,11774,11305,11321,11384,11209,10920,10842,10856,10907,10926
2553,11333,10790,10658,10536,10409,10205,9670.7,9397.4,9388.7,9357,9509.7,10101,11536,13977,14819,14197,12804,12265,11259,10557,9857,9413.2,9096.3,8889.7,8793.9,8804.6,8846.6,8922.7,10234,12675,14381,15635,17325,11984,11310,11327,11392,11223,10922,10843,10872,10915,10928
2554,11252,10719,10624,10533,10439,10253,9750.2,9478,9468.2,9428.4,9556,9965.8,10980,12587,12964,12449,11472,11129,10432,9952.5,9469.8,9190.1,9000.9,8873,8838.3,8881.8,8950.3,9041.6,10945,14473,16668,17994,19496,12029,11340,11346,11417,11249,10949,10869,10880,10936,10950
2555,11138,10642,10599,10534,10458,10294,9794.7,9527.8,9540.9,9498,9598.9,9884.3,10585,11600,11700,11277,10601,10380,9898.8,9561.6,9254.9,9063.5,8953,8894,8898.6,8975.7,9057.3,9180.8,11839,16449,18994,19857,20558,11967,11352,11359,11419,11258,10967,10881,10895,10940,10961
2556,11104,10535,10520,10475,10418,10289,9805,9551.2,9571,9544.1,9632.3,9836,10294,10891,10806,10454,9975.2,9844.7,9511.1,9267.5,9064.1,8968.3,8920.8,8907.7,8954.8,9044.8,9146.8,9289.2,12656,17840,20155,20190,19720,11730,11291,11302,11370,11190,10894,10820,10838,10874,10901
2557,10960,10493,10493,10492,10463,10348,9882.5,9644.2,9676.3,9663.3,9758.8,9897.7,10204,10493,10277,9966.5,9631.6,9566.9,9318.9,9141.7,9022.8,8983.9,8993.3,9015.2,9083.4,9183.9,9276.2,9404.5,13149,18413,20316,19239,17976,11546,11326,11336,11403,11235,10947,10869,10886,10929,10949
2558,10889,10448,10472,10493,10473,10400,9945.5,9719.7,9757.4,9772.6,9871.8,9997.6,10180,10244,9927,9650.6,9400.9,9361,9186.8,9055.6,8995.1,9004.1,9039,9081.3,9145.7,9237.2,9299.5,9415.1,13070,17590,18618,16989,15592,11378,11311,11321,11395,11228,10944,10860,10884,10917,10943
2559,10970,10382,10433,10467,10463,10401,9974.2,9754,9824.6,9846.9,9976.9,10078,10195,10103,9675.6,9415.5,9211.8,9202.3,9064.7,8962.7,8954,8973.4,9027.6,9057.2,9105,9180.5,9204.9,9290.6,12386,15738,16204,14793,13630,11185,11248,11264,11331,11161,10868,10788,10814,10858,10888
2560,10788,10364,10424,10493,10505,10462,10058,9861.8,9943,10004,10153,10256,10306,10075,9564.4,9303.8,9148.1,9152.9,9028.2,8947.6,8956.7,8989.8,9018.9,9043.1,9070.4,9115.8,9120.2,9171.1,11496,13769,14127,13092,12400,11173,11297,11313,11393,11224,10936,10865,10881,10923,10943
2561,10825,10324,10412,10496,10526,10511,10127,9938.9,10029,10111,10287,10389,10394,10055,9465.1,9195.8,9050.8,9060.9,8957.9,8875.8,8884.8,8915.1,8928.1,8930.8,8934.4,8963.9,8961.8,8995.9,10620,12245,12520,11906,11551,11091,11242,11268,11341,11179,10892,10813,10830,10881,10900
2562,10771,10288,10386,10478,10527,10538,10175,10006,10112,10212,10396,10499,10451,10018,9372.6,9093.2,8966.6,8969.9,8879.5,8798.6,8800.7,8813.5,8818.1,8798.2,8799.9,8819.5,8832.9,8862,10023,11232,11587,11292,11145,11062,11243,11262,11341,11175,10883,10802,10825,10874,10896
2563,10807,10283,10399,10514,10572,10611,10262,10117,10234,10335,10522,10605,10510,9998.6,9283.6,9014.4,8889.5,8901.4,8812.1,8723.7,8721.5,8707.1,8718.4,8701,8698.8,8711.2,8733.2,8765.7,9629.3,10613,11035,10921,10907,11030,11223,11248,11319,11152,10867,10793,10817,10859,10885
2564,10637,10290,10425,10555,10638,10705,10376,10226,10345,10462,10634,10683,10526,9949.5,9225.3,8949.1,8839.1,8852.6,8765.1,8675,8669,8654.4,8662.6,8646.2,8646.5,8672.1,8714.1,8745,9446.1,10349,10845,10822,10866,11110,11296,11333,11401,11241,10956,10880,10902,10952,10960
2565,10805,10233,10371,10515,10613,10693,10379,10241,10371,10458,10603,10602,10410,9793.6,9058.4,8795.9,8689.3,8695.8,8617.9,8549.7,8528.7,8526.1,8530,8519.4,8527,8555.1,8586.6,8636.5,9238.1,10070,10561,10591,10680,10975,11176,11207,11266,11100,10813,10735,10767,10819,10838
2566,10691,10257,10411,10584,10686,10783,10499,10360,10463,10520,10626,10574,10332,9688.5,8990.9,8740.6,8650.5,8672.5,8599.3,8527.1,8510.5,8508.4,8507.9,8516,8532.8,8564.5,8604.8,8656.1,9224.9,10044,10567,10634,10737,11059,11253,11279,11348,11192,10904,10831,10845,10892,10912
2567,10696,10251,10421,10612,10737,10846,10567,10413,10496,10513,10569,10472,10187,9552.4,8876.6,8657.4,8574.4,8609.5,8547.3,8480.8,8472.7,8467.3,8487.2,8482.6,8495,8542.4,8583.5,8638.4,9180.1,9993.4,10522,10592,10698,11047,11237,11264,11335,11174,10892,10815,10844,10892,10893
2568,10719,10237,10424,10613,10751,10871,10594,10430,10484,10445,10460,10308,10003,9388.9,8758.4,8560,8497,8537,8473.3,8425.9,8406.2,8424.9,8437.8,8443.1,8461,8506.3,8548,8604.8,9139.8,9940.8,10466,10546,10662,11006,11200,11229,11298,11143,10845,10775,10795,10842,10869
2569,10705,10222,10414,10626,10766,10904,10630,10431,10453,10377,10333,10160,9833.5,9248.1,8674.6,8501.1,8450,8507.5,8445.1,8397.9,8382.6,8399.9,8419.1,8427.4,8443,8502,8531.9,8592.4,9117,9921.3,10438,10521,10651,11003,11192,11210,11289,11129,10849,10773,10797,10845,10850
2570,10659,10257,10492,10683,10810,10953,10677,10469,10447,10334,10270,10045,9741,9142.9,8632.8,8510.6,8422.7,8511.3,8459.2,8430.5,8408.8,8446.6,8460.3,8467.1,8494.8,8532.6,8594.8,8635.9,9161.9,9960.5,10518,10571,10722,11051,11241,11260,11344,11188,10893,10815,10840,10888,10887
2571,10729,10248,10468,10692,10817,10945,10667,10437,10385,10208,10100,9879.4,9567.7,9045.2,8565.3,8419.3,8385.7,8450.6,8408.6,8362.4,8365.2,8380.8,8404.9,8421.6,8435.1,8492.9,8527.4,8601.2,9118.6,9921.1,10445,10539,10664,11010,11205,11224,11301,11138,10854,10780,10806,10852,10871
2572,10762,10242,10451,10688,10794,10919,10640,10380,10298,10098,9973.1,9733.2,9442.6,8954.7,8506.5,8374.6,8350.9,8426,8379.5,8340.6,8339.1,8362.3,8382.5,8396.7,8426.2,8466,8506.1,8569,9091.4,9895.4,10422,10521,10660,10988,11190,11204,11271,11116,10836,10741,10773,10817,10834
2573,10649,10271,10494,10706,10802,10915,10647,10370,10248,10024,9891.5,9657.4,9363.8,8896.4,8489.3,8376.4,8356.2,8421.2,8388,8352.2,8349.1,8382.1,8400.9,8419.4,8437,8499.7,8537.5,8600.3,9127.9,9954.2,10503,10605,10746,11052,11230,11255,11337,11166,10890,10816,10827,10876,10892
2574,10829,10297,10510,10696,10786,10897,10626,10337,10199,9954.9,9810.7,9575,9300.9,8853.9,8465.9,8362.5,8337.4,8422.4,8378.1,8344.1,8346,8369.1,8398.1,8412.7,8439.9,8488.3,8528.9,8588.5,9121.4,9956.3,10499,10615,10776,11020,11195,11214,11284,11125,10841,10770,10789,10837,10870
2575,10670,10244,10448,10634,10677,10780,10519,10223,10076,9820.8,9676.8,9444.8,9195.2,8771,8411.6,8309.2,8295,8372.6,8335.7,8307.2,8302.1,8335.9,8355.5,8374.5,8398.1,8455.3,8493,8555.4,9099.8,9971.2,10543,10687,10873,11032,11195,11215,11291,11125,10835,10756,10784,10823,10834
2576,10745,10282,10476,10606,10652,10750,10496,10205,10046,9789.1,9630.7,9414.6,9157.7,8750.4,8401.4,8302,8299.9,8372.4,8338.7,8303.4,8309.8,8343.5,8370.4,8392.2,8411.5,8461.2,8502.1,8561.6,9137,10056,10657,10813,11018,11042,11188,11211,11285,11121,10843,10764,10782,10836,10849
2577,10832,10335,10505,10619,10633,10743,10500,10203,10035,9768.7,9617.4,9408,9167.9,8771,8423.1,8332.3,8330.2,8402.2,8373.1,8344.4,8331,8358.5,8400.9,8409.2,8447.5,8503.3,8534.5,8602.1,9214.1,10183,10823,10979,11181,11088,11226,11244,11311,11156,10874,10795,10813,10870,10872
2578,10804,10263,10406,10489,10506,10592,10380,10086,9919.5,9655.2,9510.6,9303.7,9076.5,8688,8345.6,8257,8249.5,8328.9,8296.8,8269,8270.5,8302.4,8336.8,8348.4,8375.8,8430.1,8469.7,8530.7,9186.5,10208,10857,11009,11201,11011,11157,11180,11242,11083,10803,10720,10743,10788,10802
2579,10747,10339,10454,10498,10516,10603,10390,10117,9958.3,9688.8,9548.7,9344.4,9120.4,8733.2,8402.4,8307.4,8307.5,8378.2,8358.2,8324.7,8330.6,8347.8,8397.2,8416.3,8432.9,8484.7,8537.8,8596,9290.7,10389,11047,11159,11283,11089,11236,11264,11319,11174,10889,10815,10830,10882,10891
2580,10934,10336,10421,10440,10433,10532,10340,10073,9914.4,9652.7,9513.8,9314.2,9087.6,8711.2,8371,8274.1,8270.5,8349.2,8320.8,8295.7,8291.5,8321.8,8353.6,8372.9,8398.5,8444,8507.1,8557.8,9272.5,10332,10962,11008,11099,11000,11163,11187,11250,11087,10808,10734,10759,10800,10816
2581,10877,10315,10375,10361,10346,10448,10269,10021,9865.8,9609.6,9471.1,9274.5,9067,8681.2,8338.7,8237.5,8242.2,8324.2,8297.3,8269.4,8267.2,8300,8335.2,8356.2,8375,8423.1,8476.9,8537.9,9233.7,10255,10841,10873,10939,10976,11147,11174,11238,11082,10790,10719,10740,10794,10801
2582,10844,10406,10438,10393,10379,10469,10312,10075,9927.9,9675.3,9539.1,9347.7,9133.1,8743.5,8400.4,8306.6,8305.4,8377.9,8356.1,8334.6,8331,8360.3,8395.3,8423.1,8441.8,8495.6,8542.7,8606.2,9281.9,10239,10808,10841,10908,11067,11234,11262,11337,11180,10895,10821,10838,10890,10897
2583,10999,10395,10398,10326,10298,10393,10255,10033,9893.6,9644.6,9509,9331.1,9108.1,8716.7,8355.3,8260.6,8264.1,8340.8,8307.6,8294,8289.5,8315,8359.8,8370.2,8401.9,8452.9,8497.4,8556.1,9167.7,10062,10611,10645,10733,10969,11160,11185,11252,11089,10809,10727,10756,10809,10816
2584,11001,10398,10382,10273,10239,10347,10228,10014,9888.6,9635.4,9504.6,9319.6,9107.6,8706.5,8351.9,8243.3,8248.9,8324.7,8297.2,8273,8273,8308.5,8339.7,8364.1,8387,8429.1,8481.6,8541.9,9118.5,9960.5,10497,10553,10664,10960,11151,11172,11240,11085,10796,10721,10740,10791,10802
2585,11035,10496,10441,10311,10266,10374,10271,10086,9956.6,9715,9576.8,9398.5,9182.1,8773,8405.9,8301.3,8301.5,8373.3,8351.8,8321.5,8323,8352,8385.6,8410.1,8424.3,8479.7,8526.2,8585.2,9139.5,9963.7,10498,10571,10680,11006,11200,11234,11304,11139,10865,10783,10811,10862,10866
2586,11008,10521,10447,10296,10250,10360,10271,10095,9981.2,9737.8,9611.2,9431.2,9203.7,8795.7,8411.5,8311.3,8308.9,8381,8357.8,8327.7,8327.2,8356.7,8389.9,8405,8434.6,8480.7,8528.3,8588.6,9130.5,9944.5,10486,10567,10682,11024,11226,11248,11311,11153,10872,10803,10826,10874,10883
2587,11130,10456,10354,10188,10144,10254,10188,10037,9923.5,9677.5,9552.1,9386.1,9158.1,8738.4,8341.8,8237.2,8236.8,8313.5,8286.7,8254.2,8251.2,8282.8,8317.3,8342.1,8354,8395.5,8451.7,8507.9,9026.2,9806.9,10347,10423,10544,10891,11096,11124,11178,11031,10741,10669,10689,10737,10757
2588,10983,10531,10414,10249,10198,10321,10266,10135,10028,9784.4,9653.8,9489,9259.7,8815.7,8412.9,8310.6,8307.4,8379.3,8355.6,8328,8318.3,8350.1,8397.5,8403.7,8429.2,8476.9,8529.7,8586.4,9101.9,9911.4,10450,10550,10670,11024,11216,11240,11316,11165,10891,10812,10836,10888,10910
2589,11077,10507,10395,10214,10167,10295,10261,10144,10046,9804,9683.5,9515.9,9292.8,8841.8,8411.5,8303.6,8310.4,8377.1,8344.5,8322.3,8314,8341.1,8378.1,8390.1,8413.8,8450,8509.3,8567.1,9077.4,9868.1,10401,10486,10600,10971,11175,11191,11267,11112,10828,10752,10799,10854,10877
2590,10974,10445,10322,10155,10112,10242,10234,10131,10047,9806.5,9677.9,9522.8,9290.7,8834.5,8394,8283.3,8280.6,8352.2,8324.7,8292.8,8285.8,8316.9,8347.8,8363.7,8385.8,8429.7,8482,8538.5,9047.7,9835.1,10371,10457,10601,10947,11143,11180,11239,11094,10812,10753,10804,10872,10897
2591,10942,10426,10316,10166,10131,10274,10275,10199,10115,9870.7,9745.7,9595.8,9363.6,8891.9,8436.8,8313.4,8309.5,8380.4,8349.1,8315.4,8321.2,8341.1,8384,8390.5,8414.2,8456.3,8512.6,8567.6,9078.5,9866.4,10400,10495,10614,10987,11178,11210,11275,11138,10866,10814,10878,10949,11006
2592,10820,10357,10266,10147,10114,10269,10291,10229,10147,9910.6,9804.2,9650.3,9403.3,8925.3,8456.1,8338.8,8331.8,8398.4,8364.5,8336.7,8329.2,8355.2,8381.5,8397.4,8419.3,8460,8517.2,8574.6,9076.5,9872.1,10415,10502,10624,10986,11185,11215,11302,11157,10903,10870,10947,11045,11066
2593,10855,10292,10205,10091,10085,10247,10275,10239,10168,9938.7,9821.9,9680.9,9442.1,8948.9,8452.9,8328.8,8322.7,8385,8355.8,8323.1,8311.7,8334.4,8368.6,8381,8402.7,8436.8,8490.3,8552.5,9048.4,9827.8,10352,10454,10574,10940,11149,11174,11276,11151,10911,10895,10991,11077,11067
2594,10665,10229,10180,10100,10092,10255,10319,10291,10231,10006,9908.7,9762.1,9518.8,9018.8,8505.4,8371,8357.4,8424.9,8399.5,8361.5,8354.7,8371.1,8403.3,8406.8,8431.5,8466.5,8526.6,8573.8,9086.6,9876.7,10414,10506,10638,11006,11218,11250,11377,11276,11045,11040,11112,11167,11128
2595,10635,10177,10141,10079,10078,10263,10336,10328,10268,10051,9959.7,9819,9588.5,9060.5,8527,8387.1,8376.9,8443.7,8415.5,8377.1,8362.5,8377.5,8403,8419.6,8441.3,8462.3,8524.2,8571.9,9076.5,9858.9,10399,10495,10620,11008,11229,11286,11437,11350,11110,11085,11122,11140,11072
2596,10699,10119,10088,10041,10066,10243,10328,10337,10295,10090,10003,9880.7,9654.6,9104.1,8537.3,8390.7,8383.3,8443.4,8416.2,8378.6,8366,8376.1,8398,8407.5,8427.7,8453.1,8501.1,8550.9,9041.8,9829.3,10356,10443,10579,10975,11236,11296,11468,11376,11100,11045,11048,11051,10966
2597,10518,10094,10093,10063,10087,10268,10391,10424,10381,10178,10106,9988.7,9763.4,9220.1,8621.5,8459,8458.6,8515.8,8492,8449.4,8428.2,8432.4,8458.5,8458.9,8467.9,8494,8542.3,8585.2,9097.4,9892.1,10439,10537,10652,11119,11388,11463,11642,11516,11195,11088,11051,11045,11014
2598,10518,10022,10028,10010,10042,10238,10368,10407,10375,10187,10132,10032,9821.6,9249.6,8629.4,8463.4,8447.6,8517,8476.3,8450.5,8433.2,8417.1,8431.6,8440.3,8444.6,8471.6,8500.6,8550.6,9044,9841.7,10364,10461,10587,11110,11389,11448,11587,11420,11074,10926,10907,10928,10923
2599,10552,10018,10032,10029,10064,10265,10414,10474,10454,10276,10239,10159,9957.9,9362.6,8698.5,8523.6,8515.1,8588.6,8559.6,8519.8,8475.1,8463.7,8476.5,8477.4,8479.8,8495.5,8523.9,8569,9070.9,9862.2,10393,10485,10622,11191,11461,11516,11585,11376,11008,10898,10885,10931,10979
2600,10503,10002,10032,10024,10063,10271,10444,10514,10496,10335,10322,10265,10071,9477.1,8751.6,8574.1,8564.2,8648.6,8616,8582.2,8523,8488.4,8492.4,8488.7,8485.1,8505.7,8518.1,8569.9,9080.4,9867,10399,10489,10623,11225,11462,11482,11513,11284,10953,10843,10879,10944,11067
2601,10361,9972.1,10016,10024,10072,10269,10460,10554,10547,10389,10405,10370,10193,9576.8,8826.9,8628.2,8630.2,8711.1,8671.4,8631.2,8564.8,8516.5,8514.8,8508.5,8494.4,8509.1,8530.4,8581.3,9084.4,9892.4,10436,10530,10661,11266,11450,11457,11477,11280,10959,10869,10921,11035,11268
2602,10560,9946.7,9981.9,10007,10047,10253,10463,10555,10559,10422,10459,10436,10273,9647.9,8846,8639.2,8638.7,8715.6,8676.3,8628.3,8542.9,8493.6,8481.2,8465.3,8462.3,8468.1,8488.6,8531.6,9041.5,9826.7,10343,10449,10578,11100,11282,11283,11312,11139,10835,10780,10873,11060,11479
2603,10375,9968.6,10019,10048,10101,10316,10538,10648,10661,10537,10577,10582,10424,9777.2,8938.5,8725.1,8706.9,8796.6,8744.6,8693.4,8591.3,8540,8519.3,8511.7,8498.9,8519.1,8538.3,8593.8,9102.1,9911.3,10460,10558,10688,11162,11327,11337,11389,11237,10971,10947,11100,11430,12217
2604,10422,9942.3,9991.9,10028,10082,10304,10538,10654,10679,10560,10612,10627,10475,9800.9,8934.2,8707.7,8687.9,8769.8,8710,8648.7,8552.4,8500.4,8491.1,8472.8,8468.6,8481.5,8508.7,8560.2,9072.5,9878.7,10415,10519,10648,11060,11238,11257,11339,11199,10960,10986,11264,11844,13231
2605,10463,9947.5,10008,10046,10105,10329,10577,10715,10722,10619,10673,10689,10522,9830.9,8943,8704.5,8683,8751.7,8686.5,8620.2,8532.6,8490.4,8478.6,8474.1,8461.8,8490.4,8518,8574,9088.1,9899.7,10438,10534,10673,11042,11227,11260,11355,11241,11048,11183,11680,12671,14812
2606,10457,9937.8,9997.1,10027,10098,10329,10588,10738,10756,10652,10696,10699,10504,9798.3,8901,8673.6,8634.1,8693.2,8622,8558.3,8482.3,8454.8,8455.3,8447.4,8451.9,8470.4,8505,8563,9073.4,9882.7,10426,10526,10672,11015,11214,11259,11379,11306,11191,11513,12399,13993,16806
2607,10388,9965.2,10037,10083,10146,10385,10671,10821,10851,10727,10772,10744,10528,9775,8903.4,8676.8,8627.9,8682,8617,8549.6,8496,8469.6,8476.2,8467.3,8479.1,8507.9,8543.7,8591.4,9124.4,9947.6,10502,10608,10751,11087,11285,11342,11497,11500,11540,12221,13726,16031,18968
2608,10495,9965.8,10039,10077,10152,10396,10685,10855,10881,10755,10772,10723,10482,9726.9,8849.2,8625.1,8575.2,8626.6,8564.7,8507.6,8454.7,8439.2,8450.6,8453.9,8457.6,8488.4,8522.7,8584.2,9108,9930.6,10483,10583,10738,11053,11275,11340,11577,11710,12014,13234,15447,18058,20045
2609,10441,9955.7,10038,10086,10160,10404,10717,10890,10917,10789,10793,10700,10421,9666.9,8807.9,8586,8539.1,8587.7,8525.9,8479.3,8434.4,8429.6,8444,8443.6,8451.4,8476.4,8524.3,8581.1,9117.5,9942.9,10507,10615,10794,11093,11329,11425,11786,12174,12958,14892,17678,19878,19970
2610,10462,9983.2,10064,10115,10204,10447,10771,10966,10997,10855,10839,10712,10414,9639.9,8796.3,8583.9,8537.2,8576.7,8518,8462.5,8436,8438,8452.7,8451.4,8470.2,8498.2,8534.6,8597.4,9138.2,9992.9,10556,10690,10890,11169,11444,11606,12217,13037,14473,17055,19718,20559,18651
2611,10581,9989.2,10073,10120,10208,10471,10816,11021,11046,10906,10874,10730,10404,9614.7,8781.9,8570.5,8510.3,8546.4,8500.7,8448.6,8420.6,8423.7,8440.7,8448.2,8458,8495,8533.4,8592.4,9144.4,10006,10586,10735,10999,11242,11578,11833,12874,14326,16389,19031,20489,19581,16518
2612,10434,10020,10109,10178,10265,10531,10887,11105,11135,11002,10962,10790,10451,9646.8,8811.8,8591.1,8539.9,8581.5,8533.9,8485.4,8461.7,8464.6,8482.9,8476.3,8497.5,8525.8,8580.6,8643.7,9216.7,10143,10785,11004,11351,11511,11985,12428,14245,16564,18966,20756,20273,17940,14703
2613,10579,10026,10112,10180,10274,10550,10930,11154,11199,11063,11014,10833,10470,9654,8802.1,8580.6,8524.8,8560.1,8512.5,8464.9,8442.4,8445.9,8459.7,8457.1,8472.9,8512.8,8557.7,8619.8,9237,10233,10921,11212,11724,11758,12461,13232,16041,18960,20670,20550,18303,15601,13058
2614,10608,10060,10160,10223,10332,10613,11016,11266,11307,11186,11137,10938,10561,9710.3,8840.8,8613.6,8548.5,8583.1,8531.9,8486,8466.6,8467.6,8487.5,8479.6,8491.8,8536.1,8579,8654.1,9343.6,10493,11276,11693,12398,12295,13428,14689,18568,21421,21413,19324,16187,13841,12088
2615,10606,10100,10195,10286,10394,10683,11106,11380,11434,11323,11279,11067,10678,9788.8,8889.9,8649.3,8588.7,8620.7,8570.5,8525.8,8496.2,8499.6,8516.9,8511.3,8528.1,8565.6,8617.4,8698.7,9509.7,10890,11849,12430,13351,13247,15105,16983,21484,23045,20635,17187,14222,12582,11515
2616,10537,10133,10237,10325,10444,10745,11196,11493,11570,11478,11438,11221,10812,9894.1,8950.8,8695.6,8629.3,8652,8606.3,8563.8,8534.2,8534.5,8547,8545.1,8564.5,8596.5,8659.8,8742.1,9740.2,11445,12581,13283,14463,14733,17439,19815,23693,22952,18796,15139,12867,11822,11204
2617,10804,10149,10257,10351,10466,10793,11268,11594,11687,11611,11583,11375,10943,9984.9,8987.4,8721.6,8636.3,8659.3,8609.8,8559.6,8535.5,8527.6,8556.3,8546.8,8553.1,8591.3,8648.6,8756.8,9964.5,11936,13170,13963,15476,16601,19861,22132,23768,20824,16224,13313,11839,11268,10925
2618,10682,10215,10319,10422,10558,10890,11411,11761,11868,11822,11828,11621,11174,10149,9100.6,8810.5,8725.9,8742.5,8692.8,8634.9,8610.7,8600.5,8621.4,8606,8629.5,8668.4,8739,8871.3,10291,12528,13952,14966,17006,19446,22623,24118,22849,18581,14449,12335,11427,11103,10900
2619,10734,10250,10366,10480,10619,10977,11520,11904,12049,12037,12069,11865,11406,10328,9196.6,8879.4,8789.6,8799.3,8741.9,8697.6,8653.3,8646.5,8655.6,8652.9,8674,8710.8,8802.6,8966.8,10572,12951,14503,15950,18637,22030,23903,23941,20246,16040,12953,11600,11103,10934,10823
2620,10814,10286,10422,10537,10694,11064,11648,12078,12238,12267,12323,12158,11689,10540,9314.9,8970.2,8884.2,8873.4,8805.6,8754.4,8726.3,8699.3,8714,8704.9,8727,8780.8,8897.3,9124.6,10847,13322,15210,17288,20346,23624,23379,22074,17515,14134,12020,11192,10908,10833,10766
2621,10884,10323,10456,10583,10747,11145,11775,12245,12438,12517,12625,12485,12011,10783,9439.7,9069.3,8974,8946,8880.5,8833.5,8786.3,8759.2,8777.9,8771.6,8788.8,8867.4,9039.5,9380.5,11256,13946,16353,18983,21580,23502,21293,19329,15235,12879,11465,10960,10805,10765,10725
2622,10855,10389,10536,10672,10855,11277,11953,12462,12708,12831,13013,12918,12433,11112,9649.5,9235.2,9133.9,9089.5,9015.1,8966.4,8909.5,8878.1,8891.9,8883.5,8928,9054.3,9337,9876.3,12054,15256,18192,20785,21896,21949,18699,16703,13645,12105,11182,10854,10769,10761,10729
2623,10942,10417,10572,10731,10920,11365,12077,12647,12939,13126,13383,13341,12873,11459,9841.7,9390.1,9294.5,9218.3,9136.2,9089.7,9020.3,8981,8997.7,8999.9,9091.8,9281.4,9751,10593,13264,16965,19986,21488,20644,19265,16199,14642,12633,11648,10984,10761,10715,10718,10693
2624,10975,10434,10595,10759,10966,11438,12199,12807,13148,13406,13740,13779,13335,11837,10051,9562,9462.1,9382.5,9264.2,9218.3,9149.2,9088.6,9115,9152.5,9303.2,9623.9,10401,11673,14860,18783,21184,20838,18441,16568,14241,13208,11995,11348,10840,10673,10648,10660,10641
2625,10938,10524,10703,10886,11109,11619,12437,13107,13497,13846,14285,14421,14020,12416,10426,9872.1,9778.6,9674.2,9534.3,9483.9,9394.7,9319.3,9377.2,9465.4,9752.9,10329,11576,13350,16847,20540,21700,19493,16350,14621,13062,12404,11713,11271,10863,10725,10712,10729,10712
2626,11078,10550,10743,10935,11176,11703,12573,13282,13731,14162,14716,14973,14630,12943,10741,10145,10054,9926.2,9759.3,9705.2,9604.9,9522.1,9626.8,9824.8,10326,11277,13060,15156,18214,20706,20277,17047,14312,13076,12194,11816,11455,11137,10767,10643,10640,10666,10653
2627,10997,10552,10749,10959,11218,11767,12670,13428,13921,14438,15112,15490,15218,13474,11086,10438,10350,10202,10000,9949.2,9835,9760.9,9972.1,10347,11187,12577,14764,16741,18654,19720,18282,15064,13027,12241,11753,11536,11341,11075,10734,10627,10621,10648,10636
2628,11116,10606,10826,11045,11319,11890,12831,13632,14178,14788,15577,16098,15917,14107,11509,10805,10716,10537,10307,10273,10165,10126,10530,11208,12503,14335,16540,17805,18022,17795,16006,13438,12137,11666,11460,11342,11249,11022,10704,10594,10598,10627,10615
2629,11112,10671,10911,11149,11433,12022,13009,13848,14428,15108,16021,16660,16560,14712,11944,11197,11086,10880,10650,10646,10604,10657,11394,12469,14208,16176,17764,17890,16555,15762,14279,12489,11736,11415,11342,11275,11243,11030,10727,10624,10627,10658,10650
2630,11169,10662,10918,11169,11462,12061,13064,13920,14530,15266,16246,16989,16952,15089,12227,11467,11327,11111,10929,10967,11061,11338,12529,14041,15968,17507,17895,16825,14648,13870,12925,11837,11462,11207,11199,11163,11161,10969,10662,10567,10567,10598,10594
2631,11066,10722,11002,11285,11588,12190,13209,14086,14714,15493,16541,17329,17311,15462,12584,11817,11669,11450,11361,11521,11902,12525,14279,16066,17720,18274,17317,15464,13097,12697,12257,11644,11505,11190,11197,11188,11195,11014,10711,10617,10621,10653,10634
2632,11290,10765,11062,11369,11667,12286,13306,14191,14828,15600,16647,17444,17438,15620,12794,12028,11967,11797,11893,12268,13069,14116,16348,17946,18692,17987,16054,14081,11946,11959,11860,11549,11599,11096,11111,11085,11117,10934,10639,10550,10561,10595,10584
2633,11243,10767,11100,11451,11740,12357,13365,14257,14901,15711,16697,17448,17395,15648,13017,12310,12347,12326,12706,13435,14797,16259,18575,19404,18904,17175,14972,13298,11403,11754,11909,11808,12069,11185,11122,11094,11135,10938,10640,10545,10551,10587,10583
2634,11207,10867,11227,11599,11913,12534,13538,14409,15035,15762,16695,17343,17253,15673,13371,12795,13146,13331,14261,15481,17542,19224,20982,20477,18683,16353,14408,13180,11268,11996,12354,12507,13153,11427,11131,11123,11161,10988,10698,10616,10614,10652,10644
2635,11259,10886,11271,11670,11999,12589,13585,14441,15036,15713,16559,17093,16976,15642,13816,13446,14211,14743,16386,18203,20709,22133,22732,20839,18216,15871,14415,13482,11397,12542,13189,13748,15057,11727,11079,11072,11117,10937,10649,10564,10566,10605,10588
2636,11408,10900,11328,11761,12105,12683,13654,14490,15072,15683,16433,16847,16770,15801,14601,14536,15949,16973,19512,21889,24429,25080,24234,21166,18171,15953,14855,13998,11792,13643,14828,16051,18476,12237,11045,11030,11058,10893,10591,10507,10512,10542,10540
2637,11382,11024,11495,11978,12356,12935,13883,14708,15284,15852,16497,16849,16892,16513,16256,16673,19198,20859,24481,27238,29183,28538,26189,22142,18878,16679,15625,14609,12685,16065,18341,20790,24887,13239,11158,11142,11145,10977,10685,10596,10602,10630,10634
2638,11313,11025,11557,12095,12469,13054,13985,14806,15381,15889,16473,16791,17050,17479,18466,19546,23261,25741,30177,32775,33401,31275,27747,22966,19392,16979,15762,14491,13861,19938,23935,27675,33082,14000,11165,11122,11152,10976,10680,10598,10597,10629,10617
2639,11578,11047,11610,12211,12612,13182,14083,14903,15484,15964,16513,16875,17513,19033,21618,23554,28676,31759,36388,38192,37036,33485,28901,23419,19445,16763,15242,13871,15650,25355,31238,35645,41130,14328,11097,11045,11067,10887,10576,10490,10495,10544,10527
2640,11451,11161,11790,12468,12905,13498,14387,15228,15841,16341,16908,17437,18704,21859,26807,29894,36293,39706,43561,43853,40536,35389,29602,23370,19007,16097,14428,13118,18528,33159,40928,45030,48709,14465,11250,11184,11205,11020,10713,10635,10640,10663,10655
2641,11531,11172,11837,12579,13046,13659,14532,15405,16065,16618,17261,18079,20146,25298,32759,36857,43517,46467,48385,46712,41272,34913,28245,21785,17432,14713,13177,12179,21469,39692,48109,48766,48483,13872,11188,11119,11138,10951,10661,10564,10563,10600,10585
2642,11571,11207,11926,12732,13247,13874,14757,15652,16403,17060,17865,19113,22228,29575,39379,44050,49508,51342,50608,46982,39786,32655,25628,19528,15643,13368,12128,11466,23404,42903,49679,46877,42994,13065,11178,11115,11130,10947,10646,10559,10559,10596,10573
2643,11601,11281,12027,12922,13497,14157,15057,16033,16882,17725,18811,20704,25106,34702,46189,50529,53141,53218,49463,44096,35819,28679,22074,16916,13842,12150,11273,10910,23917,41066,44819,39471,33826,12323,11160,11109,11128,10949,10651,10563,10576,10610,10588
2644,11546,11295,12089,13038,13664,14378,15326,16366,17364,18450,19934,22559,28072,38981,50397,53468,52513,50871,44894,38755,30608,24234,18683,14689,12422,11245,10633,10463,21971,35047,36888,30687,25630,11766,11128,11096,11125,10944,10650,10557,10570,10605,10582
2645,11762,11309,12125,13117,13794,14576,15564,16724,17896,19325,21314,24631,30804,41749,51205,52313,48048,45170,38234,32231,25123,19996,15784,12894,11317,10534,10124,10038,18782,27243,27322,22798,19199,11320,11042,11015,11039,10869,10574,10480,10491,10532,10525
2646,11584,11401,12226,13266,14014,14909,15996,17320,18748,20669,23248,27093,33233,42676,48888,47885,41425,37989,31228,26069,20492,16670,13653,11665,10592,10080,9798.7,9740.3,15635,20731,20641,17624,15482,11195,11109,11099,11124,10951,10667,10584,10588,10628,10605
2647,11678,11362,12193,13236,14049,15032,16263,17785,19521,21931,24959,28738,33786,40488,43042,40626,33754,30475,24809,20810,16766,14087,12016,10672,9949.5,9608.5,9408.1,9362.8,13023,16036,16035,14275,13135,10952,10988,10984,11031,10861,10560,10475,10485,10518,10514
2648,11829,11428,12254,13314,14203,15335,16778,18582,20665,23587,26770,29864,33165,36942,36604,33502,27194,24437,20046,17086,14236,12376,10959,10049,9546.4,9312.6,9181.8,9164.2,11387,13267,13415,12514,11936,10872,10972,10976,11002,10838,10555,10464,10469,10509,10504
2649,11780,11518,12355,13447,14437,15776,17537,19743,22199,25382,28180,29896,31075,32220,30011,26916,21833,19717,16530,14446,12489,11213,10270,9623,9285.2,9142.7,9052,9047.2,10478,11822,12118,11685,11431,10910,11032,11044,11083,10926,10634,10557,10551,10600,10579
2650,11847,11531,12370,13457,14585,16167,18312,20867,23498,26417,28236,28408,27935,27382,24378,21654,17822,16259,14016,12570,11211,10346,9702.6,9249.7,9021.8,8937.3,8881.2,8886.3,9858.7,10916,11318,11105,11017,10811,10941,10950,11002,10838,10557,10469,10480,10508,10493
2651,12087,11619,12484,13647,14962,16906,19501,22294,24842,26969,27455,26291,24716,23239,20082,17832,15031,13931,12352,11326,10390,9785.1,9339.3,9026.9,8865.9,8811.8,8787.1,8813.8,9545.9,10452,10887,10810,10809,10762,10915,10932,10971,10809,10527,10439,10445,10485,10472
2652,12208,11848,12783,14096,15762,18183,21173,23884,25859,26603,25749,23694,21672,19796,16870,15097,13112,12349,11240,10533,9876.8,9455,9151.5,8927.9,8822.2,8799.6,8797.7,8830.1,9440.6,10271,10753,10737,10776,10821,10962,10983,11033,10885,10597,10510,10528,10552,10536
2653,12357,12033,13096,14614,16709,19558,22576,24645,25665,24999,23288,21023,19010,17114,14552,13170,11754,11224,10446,9937.8,9463.5,9156.5,8947.7,8793.5,8726.6,8719.1,8726.4,8778.7,9322.6,10106,10595,10615,10676,10775,10934,10950,11002,10849,10563,10471,10484,10511,10495
2654,12967,12385,13649,15495,18073,21164,23707,24696,24611,22847,20800,18671,16859,15060,12870,11809,10799,10438,9871.6,9494.1,9144.5,8943.7,8793.6,8684.5,8639.9,8652.7,8675.1,8729.2,9219.4,9941.9,10418,10454,10538,10678,10843,10853,10898,10744,10462,10374,10385,10417,10409
2655,13464,13086,14735,17071,20029,22906,24345,23997,22961,20632,18679,16847,15269,13640,11803,10966,10237,9987.3,9563,9276.7,9028.1,8870.3,8777.8,8697.5,8672.8,8706.4,8746.2,8804.6,9272.5,9982.8,10470,10523,10602,10772,10926,10954,11008,10856,10570,10486,10503,10528,10516
2656,14441,13986,16099,18803,21679,23716,23723,22269,20726,18405,16754,15253,13931,12489,10943,10283,9736.1,9580.3,9266.4,9049.2,8850.2,8756.6,8692.5,8650.2,8632.7,8675.6,8731.5,8805.1,9240.8,9910.3,10383,10430,10530,10718,10883,10903,10952,10801,10521,10437,10448,10480,10468
2657,15854,15347,17923,20692,22878,23580,22300,20262,18629,16602,15292,14056,12940,11646,10346,9829.5,9415.7,9301.8,9063.2,8895.3,8755.4,8681.7,8646.8,8628.9,8635.8,8694.2,8764.8,8848.3,9269.3,9892.3,10336,10392,10490,10693,10862,10874,10929,10769,10495,10410,10419,10450,10442
2658,17884,17288,20109,22364,23134,22359,20280,18162,16719,15095,14082,13086,12130,10998,9893.8,9463.4,9169.1,9093.5,8907.7,8773.6,8668.8,8634.4,8628.6,8623.7,8654.9,8737.7,8838.2,8964.5,9370.2,9903.6,10295,10350,10444,10671,10845,10857,10905,10752,10471,10391,10403,10437,10420
2659,20114,19425,21909,23022,22226,20461,18244,16384,15224,13958,13174,12332,11505,10510,9570.3,9210.8,8980.8,8946.8,8797,8686.1,8621,8595.6,8619.4,8656.8,8709.1,8827.2,8977.4,9165.6,9571.6,9968.4,10278,10328,10426,10657,10833,10840,10890,10743,10463,10387,10397,10423,10402
2660,22568,21516,22968,22504,20435,18289,16364,14912,14015,13045,12429,11717,11004,10113,9299.6,9005.9,8824.2,8817.1,8701,8609,8573,8582.5,8647.4,8709.5,8812.3,8982,9236.5,9559,9977.3,10083,10243,10282,10379,10613,10794,10801,10853,10699,10422,10341,10350,10387,10373
2661,24021,22910,22805,20920,18298,16322,14853,13777,13100,12340,11849,11234,10602,9815.5,9121.9,8873,8732.5,8741.6,8651.5,8595.1,8581.6,8629.4,8733.3,8860.5,9051.3,9353.3,9793.7,10385,10829,10444,10294,10304,10386,10642,10818,10825,10875,10728,10451,10374,10383,10411,10399
2662,24768,23144,21496,18831,16265,14710,13673,12871,12371,11752,11353,10818,10262,9562.9,8942.7,8735.1,8636.8,8668.3,8602.9,8552.6,8590.4,8682.2,8854.4,9103.4,9456.9,9991.6,10779,11787,12289,10929,10286,10249,10330,10593,10763,10779,10832,10685,10399,10327,10332,10367,10357
2663,24190,22182,19543,16735,14610,13503,12790,12184,11792,11286,10954,10477,9985.2,9356.3,8817.4,8635.9,8568.9,8612.5,8573,8564.3,8656.4,8811.3,9135.9,9582.8,10210,11152,12534,14213,14530,11651,10314,10218,10288,10546,10721,10738,10782,10631,10361,10281,10283,10324,10315
2664,22202,20462,17547,15033,13396,12657,12143,11687,11370,10945,10663,10240,9803.4,9237.7,8774.2,8628,8591.1,8662.3,8663.2,8696.6,8891.2,9201.1,9792.7,10626,11825,13494,15784,18342,17773,12698,10450,10293,10350,10618,10792,10814,10855,10705,10429,10358,10373,10402,10384
2665,20089,18452,15843,13724,12495,11996,11630,11233,10987,10618,10383,10002,9613.9,9119.2,8715.9,8596.2,8602.1,8694.6,8743.7,8856.4,9218,9764.3,10795,12245,14226,16791,19896,22966,21028,13395,10470,10272,10324,10599,10770,10784,10839,10681,10414,10334,10336,10370,10353
2666,18260,16702,14539,12784,11842,11495,11211,10878,10662,10337,10138,9804.3,9456.9,9007.8,8688.1,8602.7,8649.5,8780.9,8921.1,9136.6,9770.5,10710,12440,14779,17611,20907,24358,27214,22837,13657,10430,10228,10286,10561,10739,10746,10801,10639,10362,10289,10306,10328,10328
2667,16535,15369,13624,12139,11409,11158,10917,10622,10436,10154,9980.3,9681.2,9377.2,8979.7,8743.2,8705.9,8822.2,9020,9298.5,9723.8,10815,12414,15109,18464,22148,25712,28561,30371,23173,13374,10434,10269,10335,10618,10787,10797,10855,10696,10423,10346,10354,10393,10375
2668,15131,14350,12933,11680,11073,10877,10653,10389,10236,9982.4,9832.1,9568,9287.6,8962.9,8832.8,8867.5,9092.5,9379.3,9859.9,10581,12322,14703,18227,22267,25905,28678,29910,29680,21346,12634,10414,10300,10376,10660,10828,10837,10889,10733,10475,10387,10397,10426,10411
2669,14392,13486,12327,11244,10735,10588,10381,10135,9995.5,9768.4,9645.1,9408.5,9162.1,8906.3,8930.5,9050,9412.5,9831.7,10581,11668,14118,17176,21097,25112,27715,28942,28039,26365,18179,11627,10241,10186,10270,10565,10749,10750,10808,10648,10374,10294,10312,10342,10329
2670,13492,12877,11898,10967,10541,10408,10214,9986,9865.8,9666.8,9556.8,9342.7,9130.3,8964.9,9184.1,9442.5,10011,10610,11656,13099,16093,19506,23050,26188,27172,26582,23972,21539,14957,10900,10236,10228,10319,10622,10798,10802,10854,10704,10428,10355,10357,10390,10385
2671,12904,12355,11514,10725,10355,10237,10041,9834.1,9729.2,9552.8,9464.6,9273.2,9097,9017.3,9505.9,9947.8,10694,11473,12713,14391,17488,20629,22989,24580,24056,22273,19350,17021,12586,10347,10171,10211,10315,10617,10789,10816,10861,10697,10427,10354,10364,10403,10386
2672,12336,11859,11154,10480,10160,10059,9876.4,9674.4,9585.2,9425,9355.5,9180.2,9029.7,9080.1,9860.2,10476,11357,12222,13482,15021,17694,19935,20715,20979,19497,17575,15223,13542,11023,10014,10138,10192,10292,10596,10773,10788,10849,10691,10424,10346,10346,10382,10371
2673,11959,11452,10857,10297,10012,9932.2,9744.7,9553.7,9483.7,9340.4,9280.4,9132.1,9016,9189.1,10261,11059,11940,12791,13788,14944,16719,17925,17667,17116,15600,14095,12388,11413,10052,9808.7,10096,10157,10275,10587,10772,10787,10835,10679,10402,10335,10335,10371,10365
2674,11520,11073,10570,10113,9870.4,9793.8,9619.7,9433.2,9371.3,9246.7,9202,9072.8,8984.3,9273.1,10569,11431,12127,12814,13384,14059,14977,15379,14631,13959,12773,11725,10706,10119,9541.6,9699.6,10080,10154,10264,10578,10769,10772,10834,10673,10405,10324,10328,10366,10351
2675,11280,10751,10335,9956.7,9749.2,9687.4,9500.6,9332.8,9280.3,9169.4,9137.6,9028.9,8965.4,9323.3,10683,11490,11894,12363,12514,12706,12951,12899,12101,11540,10821,10227,9688.2,9393.3,9258.9,9617,10041,10122,10225,10561,10738,10754,10806,10646,10382,10302,10313,10349,10334
2676,10890,10485,10156,9845.6,9658.4,9605,9421.9,9263.9,9220,9120.1,9093.3,9002.1,8966.6,9340.8,10613,11260,11359,11597,11433,11364,11310,11160,10617,10243,9796.3,9475,9185.6,9056.7,9137.9,9622.1,10074,10161,10266,10609,10775,10794,10849,10694,10425,10347,10354,10390,10382
2677,10680,10244,9973.7,9718.6,9567.4,9517.3,9332.1,9181.3,9138,9051.1,9042.5,8963.1,8928.5,9264.9,10306,10741,10608,10716,10434,10265,10116,9969.8,9639,9421.8,9195.6,9034.2,8883.3,8830.3,9045.9,9579.8,10048,10137,10239,10574,10760,10772,10825,10667,10402,10320,10327,10367,10357
2678,10532,10019,9800,9601.3,9454.6,9409,9228.9,9078.3,9050.4,8971,8983,8904.8,8877.6,9137.7,9876.2,10097,9872.4,9903.9,9639.3,9468.3,9327.6,9226.6,9041.1,8932.5,8819.6,8750.4,8680.8,8681.3,8960.7,9530.4,9990.2,10070,10180,10530,10709,10724,10773,10615,10346,10264,10280,10309,10299
2679,10304,9894.8,9722.4,9548,9429,9385.2,9207.8,9059.1,9039.4,8966,8980.5,8923.6,8881.8,9045,9473.2,9571.7,9364,9383.3,9158.9,9027.6,8929.6,8872.8,8779.9,8732.9,8685.3,8675.4,8644.3,8664.9,8987.1,9580.1,10063,10150,10255,10607,10784,10805,10853,10706,10437,10352,10365,10394,10387
2680,10141,9705,9563,9425.9,9318.4,9281.2,9096.4,8959.4,8940.7,8878.2,8908.5,8854.2,8809.3,8872.7,9079.8,9087.3,8910.5,8943.2,8775.7,8677.1,8616.6,8595.3,8563.8,8552.9,8541.4,8550.1,8549.5,8584.5,8925.8,9520.9,10002,10083,10184,10534,10718,10727,10776,10627,10357,10283,10297,10325,10310
2681,10040,9572.7,9473.1,9351.8,9252.3,9217.9,9044.1,8902,8893,8835.6,8873.6,8831,8783.3,8761.8,8798.4,8755.4,8635.4,8687.1,8572.5,8490.6,8454.8,8449.7,8458.4,8463.1,8472.9,8488.4,8508.6,8552.4,8905.1,9502.1,9989.2,10065,10173,10532,10712,10725,10773,10622,10358,10266,10289,10311,10303
2682,9944,9494.9,9407.8,9315.5,9224.9,9197.3,9019.1,8872.5,8867.8,8829.4,8866.5,8835,8790.1,8705.4,8620.5,8554.1,8483.8,8549.8,8475.3,8407,8388.2,8396.8,8419.7,8441.7,8464,8491.9,8516.3,8556.9,8924.2,9526.9,10005,10091,10206,10566,10748,10761,10809,10659,10391,10312,10328,10357,10339
2683,9754,9388.4,9327.2,9248.2,9162.8,9132.8,8955.4,8824.8,8822.2,8781.3,8826.4,8806.1,8760.3,8624.5,8485.9,8418.8,8366,8433.2,8383.5,8332.7,8325.2,8339,8375,8406.4,8432.2,8473.4,8499.2,8553.6,8924.1,9520.1,10015,10099,10214,10561,10740,10753,10805,10658,10392,10310,10325,10354,10335
2684,9756.2,9296.2,9245.8,9184.2,9107.8,9086.5,8900.2,8764.1,8761.3,8740.3,8792.9,8781.9,8721.6,8558.9,8365.3,8299.2,8268.1,8352.6,8309,8266.9,8260.7,8291.6,8331.9,8361.8,8394.8,8438.4,8475.5,8528.1,8898.7,9492.8,9969,10050,10167,10517,10695,10716,10769,10614,10353,10270,10281,10321,10304
2685,9644.4,9236.5,9208,9149.5,9082.5,9055.5,8868.8,8742.3,8741.9,8714.2,8785.1,8765.4,8718.2,8526.1,8313.7,8249,8231,8315.9,8278.5,8242.3,8251.3,8278.5,8327.8,8364.8,8402.6,8457,8504.2,8556.2,8920.6,9519.1,9989.4,10082,10188,10551,10735,10754,10797,10648,10385,10300,10308,10344,10334
2686,9634.6,9158.9,9142.8,9087.7,9024.2,9003.2,8813.6,8684.1,8689.6,8664.1,8727.6,8722.2,8675.2,8473.7,8247,8169.6,8170.8,8245.4,8221.9,8183.6,8200.5,8246.3,8294.9,8342.8,8386.6,8447.2,8491.5,8558.5,8925.4,9489.1,9940.6,10028,10135,10496,10688,10698,10751,10601,10329,10253,10264,10293,10285
2687,9501.4,9130.2,9132.8,9083.5,9016.4,8989,8808.6,8685.4,8696,8659.9,8718.4,8706.5,8650,8450.8,8219.2,8144.2,8161.2,8251.8,8226.3,8198.1,8208,8252,8313.2,8374.3,8442.3,8510.9,8556.6,8634.1,8998.3,9538.4,10003,10099,10213,10568,10740,10759,10801,10655,10391,10319,10346,10370,10354
2688,9503.7,9053.6,9043.6,9014.2,8958.5,8938.7,8742.7,8614.2,8628.5,8600.7,8667.9,8655.7,8591.2,8389.8,8160.2,8097.2,8107.6,8193.6,8177.8,8148.3,8181,8234.5,8306.8,8374.6,8437.2,8519.7,8595.4,8695.2,9026.5,9526.8,9948.8,10030,10138,10515,10691,10715,10762,10604,10341,10262,10271,10304,10295
2689,9433.9,9012.7,9006.1,8984.9,8936.1,8905.8,8715.8,8588.7,8600.8,8580.5,8646.8,8615.2,8555.2,8348.4,8135.3,8078.8,8093.1,8175.6,8161,8152.3,8187.8,8262.4,8345.7,8431.3,8514.5,8626.1,8734.1,8877.8,9193.9,9595.2,9970.4,10061,10155,10521,10698,10719,10772,10629,10352,10276,10295,10326,10296
2690,9483.1,8959.2,8964.7,8948.2,8890.5,8867.2,8676.5,8546.3,8559.9,8538.6,8595.2,8576.8,8503.9,8307.3,8100.2,8047.6,8064.4,8148.6,8144.6,8134.7,8192.1,8285.8,8395.8,8512.9,8635.5,8801.1,8982.8,9186.2,9448.4,9644.3,9930.8,9986.2,10102,10469,10655,10667,10718,10564,10298,10222,10233,10264,10250
2691,9310.6,8958.4,8972.2,8947.7,8899,8867.9,8670.1,8544.9,8556.9,8541.5,8600.6,8567.2,8492.4,8304.7,8112.5,8069.2,8094.8,8184.9,8190.2,8196,8277.1,8403.9,8572.8,8744.3,8951.6,9184.8,9469.6,9766.5,9929.1,9847.3,10009,10070,10165,10545,10721,10742,10795,10640,10371,10295,10310,10336,10323
2692,9308.7,8903.8,8918.6,8908.2,8848.1,8825.3,8627.3,8504.5,8513.8,8494.5,8558,8516,8442.1,8259.6,8094.5,8054.9,8088.3,8186.4,8204.1,8225.1,8355.1,8531.8,8783,9071.7,9376.8,9744.7,10155,10586,10555,10012,9982.3,10025,10127,10507,10681,10695,10744,10594,10337,10260,10268,10300,10283
2693,9317.1,8864.5,8883.5,8866.7,8816.5,8790.9,8587.9,8461.6,8479.3,8455.8,8508,8476.9,8391.7,8226.9,8078.8,8058.6,8097.1,8211.1,8248.9,8313.4,8501,8771.6,9153.2,9569.8,10034,10547,11064,11542,11237,10192,9972.6,10001,10097,10472,10648,10668,10722,10568,10300,10219,10233,10270,10249
2694,9286.2,8864.9,8895.3,8875.3,8833.5,8801.8,8592.8,8480.4,8490.2,8465.7,8516.1,8482.4,8399.7,8245.6,8129.9,8118,8184.3,8318.9,8387.4,8505.2,8798.8,9216.7,9761.5,10377,10963,11570,12149,12636,11917,10388,10025,10052,10152,10523,10708,10719,10773,10616,10353,10274,10283,10319,10302
2695,9203.2,8815.4,8857.3,8832.7,8785,8758.1,8554.7,8428.6,8449.7,8425.4,8474.2,8437.9,8361.5,8213,8143.7,8158.1,8250.3,8410.3,8536,8709,9139,9681.4,10382,11125,11790,12387,12870,13286,12268,10478,10019,10037,10129,10500,10666,10691,10733,10583,10326,10254,10258,10283,10277
2696,9212,8779.4,8816,8806.4,8760.5,8719.9,8525.9,8403,8425.3,8393.7,8440.4,8397.1,8331.4,8204.4,8183.7,8233.2,8355.4,8545.1,8730.5,8979.8,9530.9,10223,11012,11797,12411,12936,13312,13591,12391,10495,9999,10018,10118,10476,10656,10676,10720,10566,10299,10226,10223,10263,10253
2697,9195.1,8754.8,8784.5,8771.2,8722.6,8697,8491.7,8365.9,8387.1,8363.1,8403.7,8366.7,8300.1,8199.5,8237.2,8323.1,8490.6,8700.9,8928.3,9224.6,9845.4,10604,11354,12069,12588,12946,13217,13502,12466,10530,9996,10005,10117,10469,10646,10655,10707,10548,10287,10210,10218,10250,10235
2698,9151.2,8769.2,8808.9,8794.1,8756.3,8719.4,8521.6,8391.5,8419.7,8396.1,8437.2,8396.2,8331.7,8250.9,8354.9,8486.6,8672.7,8921.7,9166.2,9471.7,10118,10810,11448,12036,12421,12811,13219,13755,12806,10703,10080,10090,10200,10530,10696,10717,10761,10608,10342,10270,10281,10310,10297
2699,9134.7,8721.5,8749.8,8745.1,8702.5,8673.8,8476.5,8339.4,8369.2,8346.1,8387,8342.2,8293,8234.3,8399.1,8549.7,8731.8,8977.4,9197.8,9474.2,10027,10628,11135,11682,12150,12717,13408,14150,13102,10744,10057,10063,10178,10483,10649,10659,10714,10558,10298,10217,10224,10256,10240
2700,9087.7,8686.4,8737.5,8727.1,8682.4,8660.1,8446.9,8319.4,8353.2,8312.5,8364.6,8319.8,8267.2,8231.4,8430.8,8596.7,8761.2,8993,9156.3,9375.4,9840.5,10365,10896,11538,12266,13099,14000,14755,13347,10758,10082,10106,10207,10483,10651,10671,10720,10565,10296,10216,10228,10260,10239
2701,9153.3,8687.3,8723.7,8719.1,8672.2,8655.3,8440,8316.3,8347.2,8316.7,8355.9,8316.2,8274.1,8243.2,8445.6,8596.6,8728.4,8927.7,9044.7,9213.5,9660.7,10195,10882,11814,12804,13828,14732,15230,13192,10608,10079,10103,10199,10467,10650,10653,10704,10557,10288,10210,10223,10250,10234
2702,9049.9,8665.1,8718.6,8710.4,8669.8,8646,8435.8,8303.8,8331.2,8308,8340.1,8314.8,8264.2,8232.2,8425.3,8549.2,8645,8838.5,8941.8,9130.5,9634,10319,11306,12441,13577,14500,14932,14875,12517,10419,10089,10129,10213,10491,10661,10674,10723,10578,10316,10232,10245,10267,10250
2703,9033.7,8631.4,8684.7,8679.2,8632.1,8604.7,8398.7,8266.4,8304.6,8270.3,8315.5,8270.1,8224.1,8195.4,8346.2,8443.2,8548.9,8721.2,8866.6,9123.3,9790.3,10698,11900,13143,14058,14534,14320,13744,11502,10074,10043,10072,10156,10470,10647,10654,10696,10552,10284,10212,10222,10244,10225
2704,9029.8,8644.9,8694.5,8691.5,8640.7,8619.4,8408.6,8279.7,8308.9,8282.5,8328.4,8282.6,8235.8,8199.6,8328.8,8413.2,8534.5,8748.8,8989.1,9338.6,10208,11290,12494,13572,14046,13908,13170,12361,10580,9864.1,10025,10065,10141,10480,10661,10674,10720,10565,10316,10233,10246,10270,10252
2705,9095.4,8602.3,8651.3,8639.2,8594.1,8572.7,8362.2,8232.6,8265.3,8240,8284.3,8235.7,8187.9,8150.4,8265.9,8373.4,8545.4,8796.6,9125,9581.2,10570,11645,12562,13141,13047,12571,11640,10889,9799,9613.9,9904.6,9951.4,10047,10403,10594,10598,10650,10501,10238,10156,10174,10198,10186
2706,8991.3,8611.4,8660.4,8661.4,8611,8584.5,8368.4,8242.3,8267.9,8249,8292.9,8248.8,8195.2,8165.5,8317.1,8458,8697.2,9004.2,9397.1,9892.5,10830,11750,12226,12364,11920,11257,10435,9903.7,9372.8,9542.9,9923.8,9996.7,10092,10469,10647,10663,10710,10563,10303,10220,10237,10259,10243
2707,9004.4,8602.3,8652.2,8645.6,8598.8,8571.2,8360.8,8237.2,8264.6,8243.6,8279.3,8243.3,8195.9,8174.7,8376,8559.7,8858.9,9196,9582.5,10006,10747,11313,11336,11156,10640,10090,9555.5,9237.5,9094.3,9466.6,9888.6,9966.8,10067,10454,10634,10647,10699,10552,10284,10208,10224,10245,10224
2708,8979.9,8582.1,8633.9,8631.5,8578.5,8545.5,8333.2,8215.6,8243.5,8223.1,8261.1,8218.2,8171.4,8174.7,8454,8684.9,8986.1,9311.4,9600.5,9881,10318,10586,10376,10088,9669.6,9323.1,8999.1,8827.5,8917.5,9404,9852.4,9936.7,10040,10430,10615,10630,10676,10531,10271,10192,10204,10223,10208
2709,9011.4,8583.3,8626.9,8622.4,8574.7,8546.9,8331.1,8206.1,8237.9,8213.6,8251,8217.1,8179.3,8198,8538.3,8786.4,9029.7,9303.9,9438.8,9563.2,9731.7,9785.2,9506.3,9291.9,9029.8,8840.9,8664.6,8598.5,8828.2,9374.9,9838.4,9921.2,10032,10429,10613,10621,10676,10527,10261,10183,10190,10222,10207
2710,8963.7,8570.2,8612.7,8615,8567.9,8535.6,8324.2,8201.9,8229.1,8209.3,8250.8,8204.7,8178.2,8216.9,8582.9,8821.1,8980.1,9160.1,9155.3,9162.5,9179.3,9140.6,8955.6,8812.3,8667.8,8572.5,8506.6,8495.6,8793.3,9360.8,9838.1,9930.7,10039,10443,10622,10627,10685,10534,10270,10189,10196,10235,10217
2711,8949.3,8547.2,8593.7,8593,8549.8,8507.3,8298.7,8180.5,8206.7,8187.4,8220.3,8189.3,8152.2,8206.6,8550.4,8737,8786.7,8904.4,8815.8,8744.8,8713.3,8684.2,8565.7,8496.8,8437.7,8415.2,8398,8416.4,8743.7,9344.5,9819.2,9904.2,10022,10413,10593,10611,10659,10515,10246,10177,10181,10206,10197
2712,8960.2,8543.8,8583.1,8580,8541.1,8514.1,8292.8,8177.6,8197.2,8183.7,8217.6,8183.1,8152,8192,8471.5,8594.9,8557.1,8643,8519.4,8443.1,8394.8,8393.8,8343.4,8327.2,8309.8,8327.2,8334.9,8375.2,8728.7,9335.9,9813.3,9900,10010,10416,10605,10610,10656,10506,10244,10175,10176,10205,10197
2713,8936.6,8534.3,8575.8,8579.4,8529.9,8492.9,8282.6,8172.4,8183.6,8177,8206.9,8169,8146.2,8153,8346.9,8407.9,8344.1,8405.1,8294,8228.5,8203.5,8222.7,8221.4,8234.9,8239.9,8285.2,8308.4,8349.2,8707.7,9316.6,9804.5,9902.5,10008,10415,10590,10605,10654,10507,10246,10164,10174,10209,10189
2714,8924.3,8523,8572,8573.5,8528.5,8488.5,8282.6,8157.8,8186.5,8161.3,8200.6,8166,8125.9,8121.4,8222.5,8227,8166.8,8231.2,8149.6,8090.3,8091.1,8123.5,8158.8,8180.1,8209.6,8254.6,8292.4,8336.9,8711.6,9328.4,9811.4,9904,10017,10422,10598,10606,10659,10505,10252,10178,10181,10209,10195
2715,8893.9,8517.3,8569.2,8562.7,8525.1,8490.7,8270.5,8152.7,8184.3,8155.2,8190,8154.5,8121.8,8080,8106,8091.2,8049.8,8110.5,8046.8,8017.7,8029.3,8078.1,8114,8149.7,8184,8242.6,8281.7,8327.3,8704,9324.2,9810.4,9902.4,10017,10420,10609,10614,10669,10522,10263,10183,10185,10217,10206
2716,8918.5,8486.2,8527,8533.2,8489.5,8459.4,8238.5,8121.9,8148.5,8125.8,8163.5,8119.7,8082.6,8013.5,7989.2,7962.3,7942.9,8017.5,7973.3,7946.8,7967.5,8018.9,8068.4,8111.2,8143.8,8199.3,8248.1,8293.9,8668.2,9283,9770.4,9865.3,9974.9,10386,10563,10574,10617,10476,10220,10138,10145,10168,10155
2717,8918.3,8497.2,8548.6,8554.6,8508.2,8468.1,8250.6,8132,8163.3,8134.4,8171,8135.5,8083.6,8002.6,7948,7913.3,7902.1,7984.4,7952.5,7933.4,7958,8017.6,8069.9,8111.2,8150.3,8212.5,8252.7,8309.7,8685.1,9302.7,9792,9889.8,9997.9,10393,10584,10589,10647,10496,10236,10160,10166,10197,10180
2718,8868.1,8484,8538.9,8538.8,8496.7,8464.2,8242,8122.9,8154.5,8120.5,8160.4,8125.3,8069.9,7970.7,7897.4,7866.9,7864.1,7954.5,7922.6,7908.8,7943.6,8003.6,8053,8109.9,8147,8201.6,8252.9,8296.5,8687.5,9305.4,9792.8,9892.4,10005,10407,10601,10606,10657,10514,10252,10175,10178,10210,10189
2719,8835.8,8474.8,8521.6,8529.3,8483,8443.5,8225.1,8108.1,8135.7,8113.5,8150.8,8106.8,8051.7,7943.4,7861.1,7830.3,7842,7926.6,7910.8,7890.8,7929.8,7987.8,8041.8,8091.5,8133.8,8191.1,8238.1,8290.5,8671.2,9296.3,9794.8,9891.1,9995.8,10393,10584,10594,10640,10504,10238,10155,10169,10188,10176
2720,8946.8,8483.7,8539.7,8539.5,8501.8,8458.2,8240.7,8125,8148.8,8140.3,8149.5,8145.7,8099.7,7996.8,7883.7,7857.5,7877.4,7954.8,7932.1,7927.4,7949,8004.4,8069,8092.6,8125.3,8165.4,8236.2,8283.1,8665.3,9267.2,9743.3,9859.1,9965.1,10380,10576,10583,10632,10500,10219,10163,10197,10186,10164
2721,8865.6,8454.2,8499.3,8501.1,8462.5,8410,8194.1,8071.5,8100.2,8074.4,8117.2,8078.9,8022.4,7905.1,7805.8,7776.3,7793.3,7886.8,7865.3,7858.2,7893.6,7957.5,8009.9,8059.4,8102.8,8161.1,8203.7,8257.9,8647.3,9268.5,9758,9857.3,9969.1,10371,10563,10569,10617,10474,10213,10136,10147,10172,10154
2722,8857.3,8462,8510.9,8514.6,8469,8430,8196.9,8086.3,8106.9,8091.7,8126.3,8084.7,8037.9,7916.1,7808.7,7781.4,7803,7888.4,7878.8,7867.3,7904.7,7962.7,8025.8,8067.8,8115.6,8173.2,8225.8,8279.2,8667.3,9285.3,9781.4,9878.5,9984.7,10389,10584,10587,10636,10497,10224,10153,10160,10181,10170
2723,8814.2,8455.7,8492.2,8494.5,8447.9,8401.2,8185.7,8062.1,8089.8,8073.6,8108.6,8072.1,8016.5,7891.8,7797.4,7762.7,7790.1,7877.8,7868.2,7859.3,7885.4,7946.1,8008,8056.3,8106.5,8162.4,8207.5,8257.4,8651.1,9278.8,9773.6,9865,9977.2,10380,10562,10568,10617,10479,10213,10132,10150,10171,10155
2724,8858.1,8435.7,8492.2,8484.5,8443,8404.8,8187.6,8059.3,8090.3,8066.9,8102.1,8072.2,8011.2,7890.7,7787.1,7753.9,7782.5,7866.5,7861.4,7855.9,7889.3,7954.9,8005.5,8057.9,8096,8150.5,8198.8,8254.3,8646.7,9270.2,9743.9,9852.8,9961.4,10368,10562,10571,10617,10476,10207,10133,10141,10168,10154
2725,8825.2,8429.5,8480.3,8471.6,8425.1,8379.4,8167.2,8042.9,8073.9,8057,8086.9,8056.6,7998,7874.5,7770.6,7750,7768.5,7853.3,7851.3,7846.6,7881.7,7934.1,7992.9,8038.6,8087.9,8137.8,8190.1,8243.3,8637.5,9250.9,9748.7,9841.5,9946.6,10358,10541,10555,10603,10464,10200,10116,10131,10154,10136
2726,8815.8,8420.6,8470.1,8465.3,8415.3,8373.1,8150.9,8037,8064.5,8040.1,8077.4,8045.4,7991.2,7874.3,7763,7731.7,7760.1,7857.6,7838.9,7834.4,7869.1,7929.6,7987.4,8033.9,8075.4,8142,8180.6,8239,8631.8,9251.4,9739.5,9829.7,9943.1,10351,10535,10543,10590,10449,10184,10110,10118,10143,10128
2727,8797.6,8402,8456.7,8446.8,8403.9,8356.6,8149.2,8026.4,8053.9,8032.7,8064.7,8034.7,7977.8,7865.9,7756.4,7717.3,7753.1,7844,7836.8,7829.4,7868.4,7920.5,7972.5,8031.1,8072.5,8129.9,8184.9,8237.4,8629.4,9243.1,9738,9836.1,9940.8,10358,10549,10551,10604,10456,10194,10110,10126,10152,10135
2728,8807.3,8406.5,8452.1,8448.1,8403.9,8360.6,8144.9,8022.8,8055.4,8029.5,8067.6,8038.2,7981.7,7858,7753.5,7722.9,7756,7838.8,7837.8,7825,7866.9,7917.3,7984,8029.6,8064.7,8134.4,8172.5,8240.2,8623,9242.6,9734.7,9832.1,9941.4,10352,10529,10541,10591,10446,10182,10109,10111,10151,10132
2729,8802.9,8377,8428.7,8420.1,8372,8331.6,8123.3,8000.3,8023.7,8008.6,8042.3,8011.2,7956.9,7843.6,7734,7701,7738,7824,7810.9,7804,7839.6,7899.6,7963.9,8005.4,8041.1,8107.9,8153.1,8210,8592.6,9208.7,9704.5,9796.4,9913.1,10322,10509,10512,10565,10414,10155,10080,10089,10120,10101
2730,8786.4,8402.7,8442.6,8439.2,8398.7,8360.1,8142.4,8019.8,8053.3,8030.1,8070.3,8042.4,7985.6,7861.8,7758.7,7730.5,7759.1,7849.9,7833.2,7835.1,7869,7923.6,7978,8028.6,8069.1,8135.2,8175.2,8243.2,8627.4,9254.4,9747.6,9837.9,9951.5,10365,10554,10554,10615,10468,10202,10122,10135,10163,10149
2731,8799.4,8365.6,8398.2,8406.1,8356.7,8317.6,8104.5,7985.1,8012.9,7991.5,8035.8,8004.2,7944.9,7837.4,7721.7,7696.6,7723.3,7812.4,7802.7,7787.9,7824.8,7882.2,7943.4,7990.3,8026.4,8098.1,8135.8,8198.5,8582.4,9201.8,9689,9783.5,9893.7,10298,10486,10501,10552,10394,10139,10059,10081,10102,10087
2732,8754.1,8377.6,8416.8,8426.4,8372.3,8335,8111,7998.2,8022.8,8000.3,8043.9,8024,7955.5,7848.1,7741.1,7708.7,7740.7,7831.5,7809.8,7806.8,7848.3,7912.4,7961.3,8011,8059.9,8116.5,8159.8,8223.2,8608.2,9232.2,9727.5,9820.6,9930.9,10338,10523,10520,10584,10435,10178,10096,10114,10146,10117
2733,8801,8369.4,8417.4,8409.6,8368.2,8329.8,8110.8,7988,8028.4,8004.8,8045.1,8018.5,7969,7858.4,7742.7,7709.2,7733.8,7829.6,7809.7,7802.2,7850.1,7905.3,7962.8,8007,8046.7,8105.4,8150.1,8216.7,8595.6,9219.1,9714.8,9799.3,9911.1,10324,10514,10517,10569,10433,10170,10098,10109,10131,10116
2734,8708.9,8366.6,8412.2,8408.2,8356.4,8323.7,8109.1,7984,8012.4,8000.8,8043.4,8006.4,7956,7845.4,7731.8,7700.8,7727.1,7818.4,7803.4,7807.6,7844.9,7894,7954.8,7997.9,8053.2,8105.9,8160.7,8212.1,8603.7,9229.3,9717.4,9816.8,9919.2,10334,10518,10524,10582,10427,10179,10100,10116,10136,10118
2735,8766.1,8348.7,8396.5,8385.2,8352.3,8309.1,8088.2,7977.6,8000.9,7988,8030.7,7996.5,7951.8,7825,7719.1,7691.4,7715.6,7803.7,7797.6,7786,7828.8,7885.9,7942.8,7988.9,8031.5,8090.5,8134.2,8200.7,8576.9,9203.2,9689.3,9785,9891.8,10309,10495,10503,10552,10409,10151,10065,10081,10107,10088
2736,8762.2,8347.2,8386.5,8386.1,8346.1,8307,8087.5,7975.3,7999.6,7980.7,8022.6,7989.9,7943.8,7826.7,7716.4,7690,7709,7802.8,7794.3,7786.1,7821.9,7872.5,7937.1,7988.4,8032.4,8082.4,8134.2,8193.2,8589.2,9194.6,9689.1,9778.1,9889.1,10308,10495,10499,10557,10409,10145,10072,10081,10107,10088
2737,8739,8336.5,8382,8382.5,8341,8305.6,8082.4,7965.4,7994.3,7979.1,8024,7990.2,7946.7,7829.2,7715.8,7686.8,7711.4,7804.2,7790.7,7781.6,7820.8,7875.4,7933.3,7983.3,8024,8084.8,8130.9,8194.1,8579.1,9196.7,9691.1,9778.3,9884.3,10307,10495,10499,10559,10404,10146,10068,10080,10108,10076
2738,8654.6,8343.9,8380.9,8380.1,8345.1,8300.8,8089,7977.8,8001.6,7986.9,8029.7,7995.4,7944.5,7821.2,7722.4,7696.9,7718.5,7809.2,7799.5,7797.9,7830.8,7887.8,7950.4,7995.6,8040.6,8095.9,8148.1,8201,8596.8,9218.7,9713.7,9807.7,9915.9,10327,10504,10524,10563,10421,10167,10090,10105,10123,10103
2739,8750.5,8317.9,8361.4,8365.8,8328.8,8290.6,8076.3,7960.9,7987.8,7962.3,8005.7,7979.1,7931,7804.6,7701.2,7679.5,7706.5,7795,7783.1,7774.6,7812.7,7872.1,7928.5,7974.7,8022.9,8084.6,8126.3,8187.1,8568.3,9187.7,9677.8,9777,9882.5,10302,10494,10501,10548,10400,10140,10060,10070,10101,10070
2740,8697.1,8327.6,8369,8369.3,8339,8279.8,8074.1,7964.6,7984.8,7972.1,8008.3,7978.7,7934.8,7814.4,7708.2,7685.1,7709.4,7801.6,7791.6,7782.2,7817,7880.3,7938.3,7982.7,8025.4,8087.4,8140,8193.8,8584.8,9193.8,9694.2,9785.5,9887.8,10311,10494,10506,10546,10409,10142,10074,10083,10108,10089
2741,8762.6,8298,8338.4,8342.6,8307.8,8274.3,8050.4,7943.6,7970,7939.7,7992.6,7958.6,7913.8,7793.3,7683.4,7669.1,7684.4,7771.3,7769.6,7753.4,7792.4,7855.3,7912.5,7955.2,8003.1,8070.5,8103.8,8162.8,8553.8,9165.9,9647,9738.1,9853.7,10268,10446,10463,10508,10364,10103,10032,10044,10068,10047
2742,8654,8300.9,8348.7,8359.1,8320.4,8281.5,8065,7948.2,7978.5,7959.1,8005.6,7973.3,7922.8,7805.9,7706.8,7677.8,7705.6,7798.5,7787.1,7778.9,7811.6,7875.9,7940.7,7983.2,8030.4,8090,8130.5,8192.1,8577.8,9202.4,9704.9,9798,9905.7,10324,10506,10511,10558,10425,10161,10089,10096,10124,10102
2743,8670.2,8285.9,8335.9,8338.8,8296.4,8256.3,8037.5,7935.4,7957.7,7940.9,7990.2,7955.2,7902.6,7789.6,7688.8,7661.4,7687.7,7776.8,7767.7,7757.4,7793,7855.5,7914.6,7959,8010.7,8065.8,8110.5,8169,8559.5,9172.6,9662.2,9763.7,9867.9,10293,10464,10479,10534,10383,10131,10046,10060,10083,10069
2744,8707.9,8273.9,8321.3,8337.6,8293.8,8254.9,8039.6,7924.2,7953.1,7927.5,7968.1,7947.2,7895.6,7774.6,7674.6,7652.2,7670.9,7768.4,7761,7747.7,7789.3,7847.5,7907.6,7951.2,7996.8,8062.2,8109.4,8161.2,8544.6,9161.1,9653.1,9744.5,9849.6,10270,10449,10455,10502,10363,10112,10025,10036,10063,10044
2745,8687.2,8284.6,8330.7,8339.5,8298.1,8265.4,8043.5,7932.1,7958.4,7930.4,7982.1,7954.8,7904.2,7782.5,7689.9,7659.2,7688.3,7777.2,7764.8,7762,7802.3,7858.6,7916.9,7962.5,8011.5,8071.2,8113.8,8175.9,8562.1,9176.5,9667.5,9769,9873.3,10298,10484,10488,10539,10395,10137,10052,10065,10093,10074
2746,8637.4,8272.1,8315.6,8324.1,8283,8243.9,8022.9,7910,7942.3,7925,7967.5,7944.3,7888.4,7776,7674.4,7647.2,7681.5,7765.2,7755.1,7742.5,7786.1,7847.1,7907.7,7954.9,8005.1,8060.5,8105.3,8173.9,8547.1,9164.4,9663.4,9762.4,9858.6,10280,10455,10463,10515,10375,10119,10035,10050,10078,10053
2747,8688.3,8255.4,8314.9,8329.5,8284.2,8248,8023.1,7911.8,7957,7934.1,7963.3,7929,7879.6,7795.7,7678.4,7651.5,7693.4,7752.9,7742.9,7737.7,7771.1,7828.6,7899.8,7939.6,7983.8,8067.1,8114,8165.2,8537,9138.8,9631.9,9728.3,9829.6,10248,10437,10446,10487,10348,10088,10005,10020,10050,10027
2748,8649.7,8269.1,8312.5,8324.8,8282.9,8245.1,8027.3,7915.7,7942,7925,7967.1,7933.8,7882.4,7773,7679.6,7655.7,7682.3,7765.1,7757.1,7752,7794.5,7848.7,7906.6,7957.6,7997.9,8064.3,8112.1,8170.6,8548.1,9170.1,9661.9,9759,9860.9,10288,10475,10477,10526,10384,10124,10047,10056,10082,10068
2749,8674.7,8253.5,8307.6,8312.7,8257.3,8229.3,8018.8,7903.8,7929.7,7911.1,7952,7923.1,7875.8,7764.2,7663,7640.4,7669.8,7755.9,7750.5,7731.5,7775.5,7839.3,7897.8,7947.2,7987.9,8055,8099,8157.9,8529,9139.6,9634.5,9743.2,9841.8,10259,10452,10451,10495,10355,10101,10021,10030,10061,10039
2750,8662.4,8243.8,8288.3,8302.7,8251.3,8217.8,8007,7890.9,7926.1,7900.3,7947.1,7911.8,7865.9,7754.3,7653.1,7631.1,7653.2,7746,7735.9,7730.8,7770.5,7829.9,7883.8,7933,7980.4,8040.1,8092.2,8145.5,8532,9139.1,9627.8,9723.9,9822.3,10237,10429,10435,10489,10343,10086,10006,10012,10042,10023
2751,8658.1,8254.5,8299.4,8308.6,8266,8221.6,8013.4,7902.4,7936.1,7910.1,7954,7923.8,7880.5,7764.2,7674.8,7639,7674.6,7758,7750.6,7740.8,7781.3,7843.3,7902.8,7953.6,7997.6,8059,8108.5,8159.2,8544.2,9154.9,9651.3,9750.8,9854,10275,10459,10472,10519,10370,10113,10043,10046,10074,10059
2752,8648.1,8239.8,8287.3,8290.2,8252.6,8203.3,8002.1,7885.7,7911.6,7891.3,7934.4,7905.4,7858,7743.1,7656.6,7627.6,7654.4,7746.8,7738.3,7717.3,7774,7827.9,7887.5,7941.1,7977.9,8037.1,8087.3,8141,8525.5,9136.8,9628.8,9722.4,9822.5,10250,10428,10436,10487,10330,10078,10007,10014,10041,10018
2753,8631.7,8244.2,8293.6,8295.1,8244,8211.6,8002.6,7890.5,7913.8,7905.3,7940.5,7914.1,7865.2,7757.2,7662.5,7631.1,7662.9,7753.9,7743.5,7740.5,7774.4,7837.8,7899.4,7949.4,7988.8,8053.1,8099.4,8158.8,8536,9142.3,9642.3,9730.3,9838.6,10258,10437,10449,10502,10349,10093,10016,10031,10055,10036
2754,8632.7,8245.7,8297,8306.3,8259.8,8213.9,8012.6,7894.4,7930.1,7904.6,7950.1,7920.7,7872.9,7766.5,7662.1,7643,7667.1,7756.2,7747.7,7729.5,7788.5,7845.7,7906.4,7953.1,7996.8,8062.9,8103.8,8166.9,8542.6,9147.9,9640.4,9744,9849.1,10266,10452,10463,10512,10367,10112,10034,10040,10071,10050
2755,8634.3,8225.1,8279.4,8291.3,8244.6,8197.7,7989.4,7875,7903.6,7892.6,7927.7,7899.5,7854.5,7748.4,7648.1,7623.1,7653.1,7739,7735.5,7725,7766.8,7829.8,7885.8,7940.1,7980.3,8038.4,8093.6,8146.4,8526.6,9132.9,9624.9,9717.4,9821.7,10248,10426,10438,10484,10333,10084,10006,10009,10038,10020
2756,8632.2,8224,8267.3,8282.1,8233.8,8191.3,7980.8,7870.1,7895.2,7883,7919.6,7891.3,7847.7,7734,7641.8,7612.3,7640.8,7741.8,7723.1,7717.2,7758,7818.2,7872.7,7925.6,7971.6,8041.9,8083,8143.8,8520.3,9127.1,9622.6,9710.2,9812.9,10232,10414,10424,10466,10328,10072,9987.5,10008,10023,10010
2757,8633.2,8239.6,8287.9,8291.9,8247.7,8203.5,7999.7,7882.6,7919.7,7897.9,7944.3,7908.5,7861.6,7752.9,7662,7633.9,7654.2,7747.5,7741.6,7731.6,7779,7836.4,7896.7,7949.7,7993.5,8049.8,8109.7,8163.1,8544.3,9146.7,9640,9741.8,9843.7,10257,10445,10457,10506,10363,10100,10029,10044,10059,10037
2758,8643.1,8229,8293.9,8283.6,8233.3,8191.6,7978.2,7865.5,7910.5,7885.5,7948.8,7885.4,7846.5,7753.3,7645,7622.1,7650.9,7739,7741.6,7723.2,7769.2,7823.5,7898.4,7936.1,7988.9,8050.5,8097.2,8153.7,8531.6,9142.5,9645.1,9759,9850.2,10267,10430,10457,10511,10404,10096,10049,10060,10072,10050
2759,8593.3,8210.4,8261,8263.4,8221.7,8178,7971.9,7864.4,7890.7,7881,7905.8,7888.2,7843.6,7726.2,7640.5,7610.6,7642.2,7732,7727.8,7714,7763.8,7814.1,7879.6,7929.3,7976.6,8047.2,8089,8145.3,8523.8,9127.2,9619.1,9710.5,9815.5,10230,10416,10420,10463,10329,10069,9992,10008,10024,10010
2760,8641.8,8223.5,8272.8,8274.9,8226,8186,7984.6,7868.9,7897.9,7883.4,7919.8,7897.1,7845.4,7733.8,7646,7619.9,7645.3,7737.6,7730.2,7720,7764.7,7826.1,7892.9,7932.8,7995.8,8052.4,8096.1,8150.8,8536.1,9126.8,9614.8,9714.7,9822.2,10245,10433,10446,10494,10343,10090,10014,10026,10052,10028
2761,8592.2,8205.7,8244.7,8257.4,8217.1,8168.7,7966.9,7848.8,7885.1,7866.9,7901.9,7875.7,7833.1,7720.1,7631.2,7607.7,7630.5,7730.4,7720.1,7705.5,7752.8,7811,7874.6,7924.7,7978.8,8041.8,8082.6,8141.6,8524.7,9114.7,9605,9706.8,9805.2,10222,10409,10420,10468,10326,10062,9989.3,10002,10032,9998.1
2762,8569.2,8188.5,8232,8242.6,8192.7,8152.5,7951.5,7833.5,7862.5,7858.1,7888.6,7865,7814.6,7705.8,7617.3,7581.1,7615.7,7713.9,7700.4,7692,7739.7,7796.2,7855,7908.2,7954.8,8018,8069.7,8125.4,8503.6,9102.8,9591.2,9680,9795.9,10205,10390,10393,10444,10306,10052,9966.5,9977.9,9998.8,9980.9
2763,8594.2,8216.1,8262.9,8276.1,8226.8,8192.8,7979.7,7872,7905.5,7880.9,7919.5,7890.5,7842.8,7732,7645.8,7625.4,7647.2,7744.1,7744.2,7728.2,7773.7,7831.1,7899.7,7947.9,8000.1,8062,8107.9,8169.9,8546.9,9132.1,9637.5,9729.4,9830.9,10255,10446,10446,10497,10345,10091,10019,10024,10046,10024
2764,8593.1,8210.4,8252,8260.5,8219.4,8180.3,7967.5,7859.7,7896.1,7873.5,7907,7883.9,7834.6,7733.2,7636.8,7612.5,7641.7,7733.5,7727,7710.1,7761.6,7820.5,7877.7,7937.5,7984.1,8051.2,8092.4,8157.2,8535.5,9121.2,9611.5,9712.3,9815.3,10238,10418,10421,10485,10331,10080,9999.5,10006,10036,10014
2765,8641,8159.6,8209.7,8219,8180.1,8129.6,7925.9,7818.5,7856.2,7827.3,7871.8,7840.6,7793.9,7689.1,7590.6,7576.5,7598.7,7691.1,7682.6,7677,7720.4,7783.5,7843.9,7891.9,7943.9,8009.1,8049.6,8115.3,8488.8,9071.4,9554.8,9657.3,9758.1,10172,10366,10372,10414,10274,10011,9940.2,9944.5,9971,9943.8
2766,8558.4,8226.3,8283.4,8288.1,8244.1,8198.1,7989.9,7886.5,7915.1,7891.8,7930.4,7903.1,7849.1,7746.8,7663.5,7642.4,7668.1,7761.6,7758.6,7747.6,7796.4,7849.3,7919.5,7969.3,8017.5,8086.4,8132.5,8187.5,8561.3,9164.3,9652.6,9752,9852.6,10280,10449,10465,10514,10364,10119,10040,10053,10080,10045
2767,8588.4,8172.6,8224.1,8230.5,8186.5,8141.9,7938.7,7823.2,7861.2,7834.1,7878.9,7856.4,7805.3,7699.7,7616.1,7584.3,7615,7703.7,7697.8,7694.6,7734.2,7797.7,7856.9,7908.7,7958.8,8022.4,8073.3,8132.9,8501,9090.6,9575.4,9667.8,9771.3,10195,10368,10377,10434,10278,10029,9950.4,9961.4,9987.4,9962.3
2768,8604.3,8158.6,8214.7,8214.1,8177.8,8136,7932.5,7826.2,7851.1,7835.7,7865.3,7835.5,7794.1,7694,7602.8,7580.9,7606,7699.3,7687.3,7680,7722.7,7786.8,7847.4,7907.5,7948.6,8015.3,8066.7,8121.3,8495.5,9083.2,9558.3,9656.6,9760.6,10191,10373,10380,10427,10287,10023,9945,9954.8,9977.3,9951.7
2769,8578.8,8198.7,8252.2,8251.7,8216,8167.9,7958.3,7859.4,7882.9,7867.8,7898.7,7882.7,7831.2,7733.5,7640.4,7615.1,7643.3,7732.8,7726.8,7726.1,7767.2,7820.1,7894,7947.1,7996.4,8070.1,8107.2,8172.8,8543.2,9135.9,9611.4,9714.7,9811.6,10235,10420,10426,10477,10328,10071,10002,10019,10030,10010
2770,8551.5,8182.7,8228,8233,8195.3,8149.1,7954.4,7843.2,7867.6,7851.1,7883,7857.4,7811.5,7710.7,7631.5,7601.8,7630.4,7717.6,7713.6,7703.4,7750.5,7806.7,7878.2,7929.6,7980.3,8046.9,8096.9,8157.5,8525.1,9105,9589.5,9686.5,9788,10205,10388,10400,10449,10300,10041,9970.1,9979,10002,9975.1
2771,8571.8,8151.7,8213.5,8213.3,8175.4,8125.5,7933.4,7817.3,7844.9,7826.6,7868.1,7841,7789.7,7686.3,7604.8,7575.9,7611.9,7692,7687.5,7682.4,7728,7800.8,7861.9,7908.5,7956.5,8032.7,8081.8,8152.3,8508.9,9087.9,9557.8,9663.9,9763,10183,10372,10374,10421,10276,10022,9948.4,9958.2,9980.8,9947.3
2772,8567.8,8193.1,8239.2,8245.8,8203.4,8158,7956.8,7848.7,7874.4,7865.4,7890.8,7869.7,7825,7712.5,7638.9,7608.1,7644.8,7729.5,7726.8,7716.9,7768.7,7824.5,7894.4,7950.7,8001.6,8070.5,8125.9,8195.4,8553.9,9123.4,9604.8,9703.2,9805.8,10226,10415,10427,10470,10321,10072,9997.7,10005,10039,10005
2773,8577.8,8158,8204.8,8214.6,8173.1,8121,7930.4,7824.3,7849,7824.1,7867.8,7843,7792.2,7693.7,7605.1,7579.8,7617.2,7701.8,7695,7688,7735.3,7804.3,7870.1,7924.3,7980.3,8053.6,8105.1,8184,8545.7,9101.4,9559.4,9652,9762.4,10180,10368,10376,10419,10273,10020,9940.3,9951.1,9986.8,9955.6
2774,8532.3,8141,8200.4,8209.1,8159.2,8115.2,7920.3,7804.5,7834,7827.3,7861,7836.3,7788.2,7688.4,7601.4,7572.7,7612.9,7694.1,7695.3,7685.3,7731.9,7802.4,7873.3,7925,7980.1,8046,8125.4,8214.2,8569.1,9106.4,9559.1,9655.3,9757.3,10180,10358,10361,10412,10265,10016,9938.8,9954.7,9978.1,9941.2
2775,8549.1,8164.4,8216.8,8223.4,8179,8129.9,7933.7,7825.9,7842.7,7834.8,7874.3,7851.2,7805.4,7696.7,7610.2,7592.5,7618.2,7709.9,7704.9,7698.9,7750.8,7817.9,7882.7,7945.2,8013,8094.7,8182.9,8288.8,8660.8,9150.7,9580.3,9668.2,9771.8,10192,10374,10388,10435,10282,10029,9956.7,9970.2,9993.3,9971
2776,8524.5,8157.9,8203.3,8212.2,8166.2,8118,7921.8,7825.7,7851.1,7829.7,7867.2,7840.1,7797.4,7690.6,7612.8,7589.5,7617,7705.7,7702.7,7701.7,7747.8,7818,7888.6,7956.8,8034.7,8141.2,8247.8,8395.8,8789.6,9201.7,9578.6,9671.8,9766.9,10187,10371,10380,10427,10280,10029,9950.8,9963.1,9985.1,9958.9
2777,8565.4,8142.6,8191.1,8203.5,8157.7,8105.9,7913.6,7801.4,7834.6,7816.3,7859.3,7829.1,7788.4,7683.4,7600.3,7576.4,7602.6,7698.2,7692,7688.7,7760.1,7811.5,7889.6,7985.2,8070,8208.5,8375.4,8593.4,8986,9263,9568.8,9650.1,9747,10177,10355,10367,10414,10262,10009,9936.4,9938.5,9966.5,9945.3
2778,8534.1,8160.8,8212.2,8217.1,8172,8122.9,7928.6,7817.2,7852.7,7829.9,7874.5,7843,7804.9,7697.9,7616.7,7597.4,7620.2,7710.9,7712.5,7711,7771.9,7851.2,7947,8040.3,8174.6,8365.1,8612.5,8931,9307.2,9383.4,9603.7,9678.4,9775.3,10192,10373,10383,10428,10283,10038,9959.9,9962.6,9993.4,9964.9
2779,8550.9,8128.4,8187.5,8182.8,8140.8,8092.4,7898.8,7807.1,7826.8,7807,7837.6,7816.7,7775.8,7669.4,7591,7563.4,7605,7709.6,7696.1,7701.2,7759.8,7853.3,7968,8107.9,8298.7,8586,8957.1,9382,9651.6,9467.5,9573.4,9639.9,9739.8,10153,10344,10341,10397,10246,9994.7,9913.3,9921.5,9948,9935.8
2780,8506.4,8132.2,8178.9,8188.6,8146.7,8098.6,7904.6,7800.2,7827.9,7815.2,7850.9,7818.6,7778.4,7671.1,7604.1,7577.2,7604.4,7703.5,7710.7,7715.9,7784.3,7893,8065.9,8270,8547.1,8954.2,9432.2,9911.6,9955.6,9532.2,9584.7,9649.5,9744.5,10160,10345,10351,10398,10259,10005,9920.5,9938.6,9957.9,9935.6
2781,8570.9,8153.2,8217.6,8214.6,8166.1,8116.6,7927.4,7818.4,7853.4,7839.7,7878.7,7841.4,7798.7,7695.1,7612,7602,7632.6,7734.1,7739.1,7765.3,7860.1,8002.6,8237.8,8538.1,8935.2,9452,9978.9,10399,10137,9543.9,9591,9673.2,9775.1,10196,10372,10389,10430,10291,10038,9953,9954.5,9984.8,9972.4
2782,8515.7,8131,8179.9,8184.2,8134.6,8085.5,7900.5,7788.6,7825.6,7809.7,7842.3,7813.4,7762.9,7670.1,7594.4,7577.4,7622.7,7717.2,7731.8,7765.8,7894.1,8093.3,8430.6,8844.3,9329,9865,10287,10536,9984.6,9430.5,9557.7,9629.6,9724.9,10145,10319,10327,10366,10231,9982.3,9903.7,9908.7,9925.7,9912.3
2783,8521,8122.6,8183,8187.6,8142.5,8101.9,7901.9,7803,7827.9,7806.1,7845.5,7814.9,7769,7675.1,7602.3,7588.7,7632,7744.1,7775.4,7820.7,8015.2,8298.7,8749.4,9271.1,9791.4,10234,10418,10404,9710,9344.8,9563.3,9636.2,9745.1,10160,10344,10349,10392,10251,9995.7,9918.2,9925.8,9951.8,9933.1
2784,8527,8152.5,8202.9,8204.9,8162.1,8119.1,7920.5,7818.1,7854.1,7832.4,7865.6,7845.3,7796.5,7693.5,7634.8,7631.4,7682.7,7788.7,7847.6,7932.2,8207.8,8576.9,9114,9668.5,10082,10301,10215,9993.8,9372,9263.6,9579.1,9663.9,9761.5,10176,10362,10369,10411,10270,10023,9949.5,9949.1,9978.9,9955.1
2785,8531.5,8143.1,8200.1,8195.8,8149.4,8106.6,7908.4,7813.9,7842.4,7814.7,7857.6,7827.6,7781.9,7688.3,7637.9,7632.5,7702,7824.5,7916.4,8036.1,8379.5,8830,9361.4,9821.3,10034,10012,9716.8,9432.1,9037.7,9169.5,9555,9646.9,9751.8,10165,10346,10358,10398,10260,10004,9930.8,9937.4,9955.9,9935.1
2786,8511.2,8123.3,8180.2,8189.8,8137.5,8090.5,7891.4,7790.4,7822.5,7803.5,7847.5,7809.3,7769.2,7680.9,7650.8,7646.4,7729.9,7879.4,7994.5,8155,8556.2,9007.2,9450.3,9717.1,9709.9,9539.6,9187.7,8967,8801.1,9115.1,9534.2,9628.1,9736.7,10146,10328,10331,10375,10237,9983,9911,9908.6,9936.4,9912.9
2787,8527.3,8136.8,8195.1,8198,8157.3,8110.7,7909.7,7811.5,7843.1,7817.8,7859.7,7834.9,7787.8,7699.7,7678.1,7699.9,7800.9,7978.1,8111.2,8302.4,8702.1,9108.5,9353.6,9446.1,9287.2,9077.9,8797.3,8645.3,8675.4,9097.4,9552.6,9645.1,9748.6,10159,10345,10354,10396,10252,10000,9928.6,9939.8,9955.3,9931.1
2788,8512.5,8118.1,8182.4,8188.8,8134.6,8089.3,7897.3,7796.9,7824.5,7807.4,7846.6,7805.8,7771.8,7685.2,7692.6,7735.2,7859.5,8031.9,8189.8,8354,8686.6,8957.9,9032.9,9021,8835.3,8663.5,8486.6,8415.2,8576.1,9057.6,9527.2,9623.9,9720.7,10144,10324,10326,10383,10237,9977.8,9901.5,9904,9932.3,9909.3
2789,8542.3,8141.4,8201,8205.3,8167.8,8116.9,7917.9,7816,7849.8,7822.9,7864.2,7842,7792.2,7720.9,7752.5,7802.9,7942,8123.6,8245.1,8379.3,8597.3,8770.5,8730.2,8650.1,8507.3,8418.4,8323.7,8307.9,8557.2,9075.4,9544.9,9634.7,9746.1,10163,10341,10354,10401,10256,10003,9924.8,9936.8,9951.1,9929.5
2790,8514.8,8116.3,8173.3,8179.4,8132.2,8085.9,7894.1,7800.4,7827.3,7802.4,7840.1,7809.7,7774.2,7712.9,7757.9,7832.6,7958.7,8132.7,8220.4,8292.4,8410.2,8488.5,8412.3,8349.4,8270.3,8241.4,8202.2,8212.7,8502.9,9043.9,9526.7,9606.7,9708.3,10126,10307,10317,10365,10222,9964.3,9895,9894.2,9915.2,9894.5
2791,8514,8123.7,8188.6,8195,8148.5,8101,7911.2,7808.9,7845.6,7819.8,7864.8,7819.7,7788.6,7729.8,7800.9,7876.3,7979.8,8131.6,8153.4,8170.7,8225.4,8254.7,8207.3,8184.3,8147.2,8151.8,8157.3,8193.7,8508.2,9050.5,9526.5,9616.9,9726.1,10137,10314,10327,10375,10232,9972.7,9900.8,9907.1,9928.8,9906.7
2792,8533.4,8121.4,8188.5,8196.5,8146.4,8099.3,7912.7,7822.7,7846.9,7828.9,7860.2,7831.2,7795.2,7744.7,7819.7,7889.5,7959.9,8064.8,8058.8,8040.2,8058.8,8082.4,8070.2,8070.1,8071.8,8112.4,8124.3,8175.8,8497.7,9052.5,9532.5,9631.3,9736.5,10144,10328,10337,10382,10245,9986,9910.7,9915.3,9937.4,9917.8
2793,8532.8,8143.4,8195.2,8211.6,8165.9,8121,7936.2,7830.8,7856.3,7842.5,7873.6,7842,7800.3,7758,7826.4,7881.5,7914.3,8009.9,7979.6,7945.9,7954.8,7988.5,8004.5,8019.4,8029.5,8093.5,8126,8180.1,8509.8,9063.6,9549.1,9648.9,9755.5,10164,10346,10354,10401,10266,9999.5,9930.5,9939.4,9959.8,9938.2
2794,8510.1,8116.4,8180.3,8189.9,8143.2,8101.5,7909.6,7816.4,7840.2,7821.9,7866,7830.9,7788,7744,7789.3,7823.4,7831.8,7919.1,7874.5,7841.2,7859.1,7902.4,7927.1,7960.9,7995.5,8060,8094.9,8154.8,8486.7,9047.6,9521.4,9605.9,9719.3,10130,10294,10306,10354,10214,9954.4,9879.5,9891,9914.3,9889.8
2795,8519.5,8116.2,8183.3,8201.2,8147.4,8102.6,7922.9,7823,7856.1,7842.9,7873,7838.5,7796.7,7750.9,7766.4,7781.4,7778.9,7853.6,7821,7797.1,7813,7864.6,7904.1,7950,7985.5,8054,8096.5,8155.5,8489.2,9055.1,9534.8,9635.7,9739.4,10135,10312,10331,10375,10241,9975.3,9898.2,9909,9926.3,9907.9
2796,8523.9,8114.3,8185.3,8193.1,8149.4,8098.2,7919.2,7816.6,7850.9,7833.1,7863.4,7840.5,7793.3,7730.9,7734.5,7726.1,7718.7,7800.9,7773.5,7751.6,7784.5,7836,7885.1,7939.4,7974.4,8048.1,8096.4,8144.7,8491.5,9053.7,9535,9633.4,9745.3,10135,10312,10322,10363,10222,9969.4,9897.4,9897.7,9914,9893.6
2797,8489.1,8102.1,8165.2,8179.5,8131.8,8087,7902.9,7810.1,7841.1,7823.9,7855.8,7828.8,7784.5,7711.8,7675.5,7673,7665.9,7751.9,7728.7,7707.4,7746.2,7803.1,7859.8,7912.3,7958.7,8021.7,8076.2,8130.7,8469,9048.9,9527,9633.5,9750.6,10129,10289,10304,10343,10202,9950.9,9868.2,9880.1,9902.5,9879.2
2798,8530.3,8131.4,8192,8211.7,8165.2,8118.3,7930.5,7834.8,7868.5,7862.6,7887.5,7855,7809.9,7731.3,7677.1,7664,7670.7,7752.8,7732.8,7720.8,7758.2,7820.5,7886.6,7938.9,7988.2,8051.8,8101.1,8158.9,8503.5,9086.2,9583.6,9697,9830.1,10154,10308,10324,10369,10225,9970.4,9900.5,9900,9920.8,9911.9
2799,8500.9,8122.4,8182,8191.7,8145.1,8113.3,7928.7,7835.1,7868.4,7846.9,7881.3,7853.1,7807.1,7718.4,7656.5,7633.7,7642.9,7723.1,7713,7707.1,7741.4,7812.1,7869.6,7931.2,7971.4,8041.6,8098.2,8154.4,8515.2,9109.9,9631.9,9755.9,9925.2,10166,10303,10316,10363,10221,9970.3,9892.2,9902.5,9916.1,9896.5
2800,8496,8106.3,8159.8,8175.4,8129.4,8089.5,7913.3,7823.4,7855.9,7840.8,7874.3,7844,7796.2,7710.8,7626.5,7601.9,7614.8,7701,7691.3,7680.2,7723.3,7793.1,7853.6,7914.1,7965.3,8025.4,8082.7,8143.6,8525.6,9166.7,9705.7,9884.5,10098,10174,10289,10290,10334,10194,9942.1,9865,9872.7,9895.8,9875.7
2801,8511.2,8118.6,8177.6,8189,8143.9,8103.6,7928.3,7844.7,7880.7,7867.3,7894,7863.9,7815.9,7721.6,7633.8,7606.8,7626.3,7712.6,7696.2,7692.7,7734.4,7804.5,7866.3,7925.9,7973.1,8041.6,8094.7,8151.9,8578.4,9304.7,9900.5,10118,10398,10215,10290,10302,10350,10199,9948.1,9868.9,9877.3,9899,9880.1
2802,8523.1,8135.6,8185.7,8202.8,8163.9,8121.1,7941.2,7860.7,7897.7,7883.9,7917.4,7891.6,7841.9,7732.2,7635.6,7616.6,7629.6,7715.2,7713.9,7701,7751.3,7816.6,7886.6,7941,7993.2,8061.6,8119,8175.5,8676.4,9522.1,10211,10466,10782,10251,10308,10316,10354,10221,9956.7,9882.2,9899.5,9926.8,9895.7
2803,8496.6,8102.6,8153.2,8161.8,8127.5,8083.7,7920.8,7834.6,7875,7862,7899.4,7867.2,7818.6,7711.3,7606.3,7579.5,7597.4,7690.5,7681.3,7669.1,7716.4,7788.3,7855.5,7919.3,7965.7,8031.9,8093.2,8157.1,8740.1,9772.7,10523,10788,11066,10221,10256,10268,10310,10167,9912.2,9845,9849,9867.9,9848.6
2804,8503.2,8119.1,8180.5,8194.9,8149,8117.6,7953.2,7864.7,7908.2,7892.4,7936.6,7910.4,7862.7,7737.3,7631.8,7600.8,7627.9,7711.5,7705.2,7695,7748.4,7815.6,7888,7932.4,7990.5,8060.2,8117,8185.9,8901.7,10105,10923,11117,11296,10249,10308,10312,10355,10221,9955.4,9881.9,9900.6,9914.1,9885.6
2805,8525,8109.4,8170.6,8175.3,8146.3,8101.8,7940.6,7864.3,7914.5,7900.4,7942,7918.2,7866.1,7740.1,7628.7,7599.8,7616.1,7701.2,7692.6,7686.7,7732.7,7798.7,7886.6,7932.3,7982.9,8054.1,8111.1,8179.9,9004.3,10292,11073,11122,11159,10189,10264,10272,10306,10178,9924.4,9841,9855.2,9875.2,9851.1
2806,8506.7,8119.7,8176.8,8197.1,8159.3,8124.9,7962.5,7878.2,7933.2,7929.8,7974.7,7953.6,7902.6,7771.3,7651.8,7610.8,7638.1,7713.4,7708.4,7709.9,7760.5,7829.3,7900.9,7950.5,8007.7,8081,8139,8209.6,9066,10326,11033,10971,10888,10178,10288,10282,10341,10200,9940,9855.7,9871.7,9894.8,9871.7
2807,8526.5,8123.4,8181.2,8191.7,8158.3,8133.5,7972.3,7899,7951,7946.5,7996.5,7977.1,7920.8,7786.7,7652.8,7625.1,7635.1,7724.7,7714.1,7705.1,7766.6,7830,7902.3,7949.7,8015.1,8077.2,8130.1,8209.5,9036.6,10154,10735,10590,10498,10132,10272,10273,10327,10189,9924,9847.6,9861.9,9885.2,9857.2
2808,8517.2,8113.1,8170.7,8185.7,8150.1,8115.6,7975.9,7910,7948.3,7959.2,8011.5,7995.3,7941.9,7800.4,7652.5,7611.9,7629.1,7709.7,7710.5,7701.3,7758.6,7825.4,7902.2,7952.3,8004.1,8074.8,8132.3,8204.7,8919.3,9839.4,10335,10223,10176,10103,10253,10267,10310,10165,9917.6,9836.2,9852.4,9869.6,9853.2
2809,8521.5,8114.6,8169.1,8183.9,8161.6,8131.8,7989.4,7916.8,7973.2,7983.7,8038.4,8028.3,7967.9,7821.1,7672.4,7623.8,7644.8,7729.2,7719,7713.4,7769.6,7835,7903.8,7956.7,8013.1,8079.8,8137.6,8203.8,8785.7,9554.8,10005,9949.8,9940.2,10083,10250,10251,10299,10163,9911.1,9825.8,9833.8,9854.9,9830.7
2810,8546.4,8151.8,8217.6,8225.6,8189.7,8173.6,8037.1,7968.9,8026.9,8043.5,8104,8090.7,8033,7871.5,7712.8,7661.8,7683.1,7762.2,7756.3,7750.3,7807.2,7874.4,7943.6,7991.4,8050.5,8114.8,8173.2,8240.4,8710.8,9358.1,9807.5,9807.8,9845.7,10120,10298,10301,10347,10206,9950.9,9880.1,9893.3,9912.8,9875.3
2811,8553,8117.8,8186.1,8209.9,8166.7,8147.3,8015.7,7952.3,8028.4,8031.4,8100.4,8083.6,8017.5,7849.8,7685.2,7635.6,7655.9,7734.6,7730.7,7742.1,7792.6,7851,7910.9,7972,8022.9,8086.4,8143.7,8205.4,8605.4,9175.9,9621,9661.9,9738,10074,10257,10253,10300,10160,9903.3,9824.1,9833.5,9859.3,9854
2812,8546.1,8145.2,8204.6,8218.8,8183.6,8168.6,8039.1,7983.5,8051.1,8064.8,8120.1,8104.9,8035.3,7865.9,7700.9,7650.4,7677.7,7754.4,7748.6,7740.1,7796.8,7861.6,7935.2,7991.5,8038.2,8110.4,8166,8224.6,8576.8,9104.8,9551.5,9615.5,9695.6,10067,10244,10251,10310,10160,9909.7,9828.8,9834.2,9860.4,9834.8
2813,8589.4,8168.8,8225.1,8236.8,8203.8,8186.4,8054,8017.3,8074.3,8080.7,8138.5,8121.6,8050.2,7873.3,7717.5,7674.9,7689.2,7775.1,7771.5,7767.4,7817.1,7891.5,7958.6,8013.7,8066.2,8137.2,8187.3,8257.7,8564.5,9075.6,9522.9,9586.1,9683,10077,10261,10275,10314,10171,9921.5,9840.4,9849.1,9870,9848.8
2814,8574.4,8179.1,8233.7,8240.1,8212.9,8204.1,8074.6,8017.2,8086.9,8086.2,8139.1,8139.9,8033,7867.3,7722.9,7684.2,7705.6,7786.8,7784.8,7787.8,7839,7914.3,7984.5,8030.9,8093.6,8157.7,8224.6,8287.9,8569.6,9047.1,9504.1,9589.9,9680.9,10078,10263,10269,10318,10173,9930.7,9840.2,9850.8,9878.7,9857.5
2815,8587.1,8164.3,8226.5,8221.9,8193.6,8187,8050.1,8010.4,8061.8,8061.5,8105.6,8069,7989.6,7845.9,7706,7672.4,7705.9,7782.7,7791.4,7787.4,7844.4,7910,7989.6,8038.1,8096.1,8175.9,8229.4,8307.5,8557.8,9025.3,9456.1,9539.8,9639.2,10054,10228,10232,10281,10134,9886.3,9802.8,9811.8,9833.1,9809.1
2816,8609,8194.8,8237.4,8247.8,8222.4,8204.3,8066.2,8022.8,8075.1,8061.7,8099.8,8060.6,7989.4,7851.6,7740.8,7704,7744.7,7836.4,7840.5,7844.9,7895.3,7969.7,8047.7,8092.3,8155.2,8223.1,8306,8387.5,8618.4,9054.9,9483.5,9562.1,9658.9,10072,10259,10262,10312,10165,9916.1,9835.3,9843.8,9869.7,9840.5
2817,8617.5,8188.7,8235.8,8234.3,8208.1,8199.1,8061.1,8003.1,8048.3,8029.5,8060,8017.2,7954.2,7828.7,7741.2,7719.2,7759.2,7850.9,7866.8,7877.1,7937.3,8013,8091.4,8142.8,8200.3,8282.9,8378,8469.9,8671.6,9058,9450.3,9534.9,9631.2,10038,10221,10225,10276,10132,9882.7,9799.5,9809,9833.9,9816.2
2818,8587.4,8199.6,8244.1,8243.2,8212.9,8194.4,8060.9,8008.3,8041.4,8016.3,8048.7,8005,7940.2,7842.3,7778.2,7765.5,7811.2,7915.6,7938.5,7954.4,8016.6,8093.8,8183.2,8229.9,8305.7,8403.5,8522.7,8649.3,8813.7,9131,9481,9553.4,9648.8,10067,10239,10253,10298,10150,9902,9825.7,9833.4,9860.6,9830.9
2819,8597.9,8209.5,8255.6,8250.7,8209.4,8194.8,8063.8,7995.2,8030.9,8001.4,8033,7987.5,7935.1,7861.4,7815.1,7813.1,7876.8,7989.5,8026.8,8049.9,8126.3,8210.5,8313.9,8375,8452.9,8581.7,8753.9,8945,9052.7,9233.5,9499,9566.7,9651.6,10064,10250,10258,10311,10166,9917.6,9843.1,9846.1,9862.6,9839.1
2820,8612,8196.2,8238.8,8232.7,8195.6,8174.5,8039.1,7972.9,8000.4,7978,7999,7956.1,7914.5,7872.2,7865.3,7869.8,7954.1,8069.7,8129,8175.8,8266.4,8358.5,8479,8552.5,8669.6,8845.5,9105,9391.2,9413.5,9344.6,9492.7,9552.6,9624,10041,10212,10227,10276,10133,9878.3,9804.9,9809.5,9832.8,9805.5
2821,8568,8185.4,8235.6,8230.6,8185,8160.8,8024.7,7958.5,7987.8,7954.6,7978.7,7941.7,7913.9,7911.2,7940.5,7967.1,8078.4,8214.2,8307.7,8377.3,8491.2,8601.2,8772.4,8872,9048.2,9310.6,9718.7,10138,10021,9566.7,9529.1,9554.9,9632.8,10059,10230,10237,10281,10140,9883.2,9819.2,9822.7,9843.6,9810.4
2822,8571.3,8203.4,8242.1,8243.9,8197.3,8175,8035.8,7964.4,7995.7,7959.6,7986.2,7953.6,7957.8,7994.3,8075.7,8127.2,8270.7,8442.9,8575.6,8678.2,8832.9,8983.1,9217.8,9375.3,9638.5,10041,10618,11178,10833,9825.4,9578.8,9590,9668.7,10096,10271,10272,10321,10182,9928.7,9857.7,9857.7,9876.8,9854.7
2823,8580.7,8170.4,8213.4,8210.5,8160.3,8136.9,8008.1,7937.6,7951.8,7923.4,7954.6,7927.2,7948.7,8032.9,8200.1,8284.3,8482.2,8675.3,8868.6,9016.2,9242.4,9433.8,9746.1,10005,10409,10936,11662,12323,11540,10001,9550.7,9554.5,9628.8,10037,10215,10225,10274,10128,9868,9805.7,9809.4,9828.4,9803
2824,8534.6,8158.5,8200.3,8198.9,8145,8120.1,7990.4,7913,7944.2,7914.4,7940.2,7926.7,7966.9,8125,8393.1,8529.4,8799.7,9046.5,9312.3,9519.6,9821.4,10086,10517,10907,11444,12121,12935,13573,12268,10160,9568.8,9558.4,9636.7,10045,10217,10225,10277,10133,9875.8,9810.4,9814,9827.5,9799.5
2825,8514.1,8143.1,8193.4,8191.4,8148.1,8121.9,7988.9,7919.6,7949,7916.9,7950.5,7950.6,8034.5,8290.6,8704.4,8895.2,9276.4,9577.1,9937.2,10207,10600,10949,11521,12057,12727,13445,14213,14747,12999,10326,9600.7,9581.2,9662.5,10080,10262,10255,10305,10167,9919.9,9831.6,9842,9856.4,9837.3
2826,8506.4,8126,8177.1,8169.9,8126.3,8091.5,7975.8,7911.1,7935.7,7905.3,7947.1,7951.4,8082.6,8460.8,9044.6,9318.1,9791.4,10172,10601,10918,11360,11829,12495,13169,13907,14606,15287,15746,13650,10527,9600.7,9572.7,9640.5,10053,10232,10236,10277,10144,9883.4,9816.7,9819.5,9840.4,9807.3
2827,8507,8101.5,8155,8157,8107.5,8077.6,7963.2,7899.9,7928.2,7900.4,7936.7,7973,8148,8675.1,9474.3,9842,10414,10838,11298,11626,12146,12690,13475,14246,15040,15777,16524,17148,14859,10923,9626.9,9562.1,9621.8,10039,10211,10216,10260,10120,9865.1,9792.1,9795.1,9815.7,9789.9
2828,8501.8,8119.5,8159.3,8161.7,8108.1,8087.9,7978,7919,7949.9,7919.3,7959.6,8017.5,8256.6,8953.7,9993.5,10468,11089,11537,11970,12302,12870,13552,14444,15450,16396,17413,18495,19548,16902,11571,9707.2,9587.9,9651.3,10069,10250,10242,10289,10144,9897,9819.5,9825.6,9844,9820.4
2829,8434.1,8089.8,8152,8146.8,8086.3,8074.7,7981.2,7909.8,7949.5,7915.5,7972.1,8046.8,8342.9,9227.7,10524,11105,11677,12120,12498,12823,13496,14397,15586,16968,18419,19903,21526,23009,19416,12290,9751.3,9632.4,9678,10094,10257,10271,10314,10175,9923.2,9852.9,9848.1,9875.6,9839.4
2830,8457.6,8067,8113.1,8119.1,8070,8039.8,7947.8,7902.8,7921.8,7902.4,7959.7,8056.6,8423,9467,10951,11566,12066,12480,12787,13149,14048,15320,17005,19032,21063,23028,24843,26370,21397,12705,9760.1,9585.3,9639.2,10053,10230,10228,10274,10126,9880.5,9801.3,9805.4,9816.7,9800.6
2831,8487.5,8066.8,8123.5,8126.4,8082.5,8057.4,7971.7,7907.9,7941.8,7921.9,7985.5,8102.1,8519.4,9670.6,11284,11913,12318,12719,13022,13527,14847,16644,18942,21584,23971,26156,27596,28482,21985,12700,9759.5,9589.6,9649.4,10070,10240,10240,10283,10140,9881.2,9800.2,9812.9,9836.8,9805.6
2832,8459,8052.1,8103.7,8102.1,8056.6,8039.9,7950.6,7902.1,7936.1,7916.9,7984,8112.9,8550.6,9751.6,11421,12050,12382,12818,13246,13988,15827,18207,20994,23969,26269,27808,28318,28130,20744,12142,9687.4,9578.4,9642,10053,10228,10227,10262,10121,9871,9794.9,9802,9818.6,9781.6
2833,8383,8050.4,8106.8,8102.6,8067.5,8044.3,7965.8,7914.4,7949.1,7938.1,8010.9,8136.4,8567.6,9757.9,11455,12106,12463,12989,13576,14587,16865,19624,22383,25057,26477,26901,26040,24964,18021,11329,9643.3,9587,9659.4,10075,10262,10262,10306,10153,9902.6,9824.9,9828.4,9845.8,9821.2
2834,8428.9,8045,8104.5,8099.7,8061.1,8045.9,7972.9,7928.6,7953.9,7956,8019.4,8137.9,8545.8,9689.3,11395,12114,12520,13131,13858,14992,17420,20065,22168,23903,24350,23907,22159,20612,14974,10519,9573,9555.6,9638.8,10061,10247,10252,10291,10144,9895.5,9818.7,9824.7,9846.5,9817.5
2835,8472.2,8033.5,8088.2,8083.9,8051.1,8035.6,7961.1,7926.9,7951.9,7939.4,8007.4,8116.1,8479.1,9542.5,11268,12045,12497,13151,13878,14961,17098,19187,20367,21166,20708,19580,17805,16376,12494,9865.5,9473.6,9501.2,9593.8,10016,10195,10193,10245,10102,9843.7,9769.7,9778,9801.9,9771
2836,8399.1,8030.8,8080,8079.5,8037.1,8028,7969.3,7932.3,7959.1,7943.6,8003.4,8090.4,8406.7,9388,11108,11916,12336,12969,13525,14354,15891,17216,17443,17482,16668,15598,14166,13134,10822,9455.6,9449.3,9517.5,9607.3,10022,10210,10216,10262,10119,9859.9,9795.8,9789.8,9811,9785.9
2837,8451.7,8032.5,8086.3,8090.2,8041.1,8034.4,7980.5,7948.4,7979.5,7961,8018.4,8083.4,8348.5,9222.5,10891,11668,11962,12450,12726,13184,14069,14706,14470,14177,13455,12678,11683,11054,9748.6,9229.3,9425.5,9500.5,9595.9,10023,10209,10212,10261,10120,9864.6,9797.6,9799.3,9813.2,9792.7
2838,8405.3,8019.9,8075.1,8079,8048.8,8034.6,7989.8,7964.9,7987.2,7964.3,8012.8,8064,8281.8,9047.7,10565,11194,11326,11624,11679,11822,12195,12450,12053,11738,11232,10702,10157,9770.1,9143.4,9092,9415.9,9492.7,9586.9,10019,10191,10203,10255,10118,9855.5,9776.5,9790.6,9805.9,9778.4
2839,8343.9,8018.9,8063.6,8081.5,8042,8038.2,8012.1,7960.2,7995.7,7974.9,8028.2,8044.5,8215,8864.6,10091,10577,10531,10704,10575,10550,10627,10695,10388,10162,9835.5,9559.2,9259.2,9068.5,8847.6,9034.7,9408.3,9506.3,9607.4,10055,10225,10237,10268,10136,9874.1,9800.5,9804.3,9828.4,9797.8
2840,8469.6,8009.9,8070.9,8070.9,8027.5,8022.9,7997.8,7978.5,8004.5,7975,8010.9,8021.5,8144.5,8651.5,9590.2,9903.3,9752.4,9856.1,9666.8,9573.1,9562.8,9557.4,9364.8,9226.2,9047,8913.3,8755.5,8670,8652.6,8959.4,9355.2,9444.5,9547.2,9971.5,10161,10164,10201,10058,9812.9,9742.7,9752.3,9768.6,9751.6
2841,8384.3,8021,8077.4,8074.9,8039.3,8040.9,8023.8,8009.1,8032.1,8004.8,8031.8,8030.4,8113.5,8485.6,9140.8,9311,9147.9,9193.5,9012.1,8915.5,8879.2,8868.2,8764.2,8703.4,8617.3,8572,8504.8,8480.3,8585.8,8969.7,9397.2,9496.5,9585.1,10022,10194,10206,10258,10116,9867.5,9789.1,9803.7,9815.2,9788.1
2842,8360.6,8005.5,8053.3,8056.8,8023.8,8025.4,8007.5,8003.1,8030.2,7998.3,8033.6,8013.7,8059.8,8300.8,8718.6,8783,8636,8674.4,8526.6,8438.1,8412.5,8418.1,8388.1,8374.1,8345.6,8342,8323.9,8334,8510.1,8937,9375.6,9479.9,9573.8,10002,10188,10191,10234,10099,9841.9,9767.8,9769.6,9792.9,9770.1
2843,8456.4,8024.2,8076.8,8078.8,8043.7,8052.3,8049.3,8041.5,8073.5,8038.9,8060,8037.4,8050.1,8184.5,8427.8,8440,8323.4,8364.8,8238,8175,8171.3,8203.1,8199.4,8219,8214.6,8251.9,8247.5,8281.9,8490.3,8936.5,9374.1,9469.1,9573.1,9995.9,10189,10191,10235,10104,9846.6,9778.1,9782.8,9804.1,9776.2
2844,8425.2,7986.8,8041.6,8045,8013.4,8021.2,8026.8,8021.4,8056,8030.9,8046.2,8011.1,8000,8042,8163.6,8143.2,8059.8,8098,8007.3,7967.4,7978,8020.8,8045.8,8075,8096.9,8138.5,8152.7,8190.7,8426.4,8886.2,9339.1,9434,9526.9,9957.4,10141,10143,10190,10053,9805.8,9727.1,9736.5,9751.6,9727.8
2845,8369.8,8014.2,8064.8,8064.4,8030.5,8043.8,8056.3,8064.9,8096.6,8066.8,8083.3,8046.3,8005.6,7990.5,8019.2,7980.5,7928.9,7972.1,7913.7,7880.2,7897.2,7955.3,7995.4,8037.5,8069.6,8116.4,8144.4,8187.2,8440.8,8921.8,9378.2,9469.7,9569.2,10007,10188,10201,10245,10109,9847.9,9781.5,9781.9,9793.6,9776.2
2846,8395.8,8009.9,8062.4,8061.6,8035.4,8042.1,8076.3,8093.5,8113.1,8084.2,8101.1,8048.4,7999.5,7932.6,7894.9,7853.7,7813.8,7878.1,7829.8,7804.7,7831,7885.8,7941.1,7984.7,8026.4,8076.4,8115.1,8162.7,8419,8910,9363.5,9469.1,9573.7,10001,10179,10189,10229,10095,9839.3,9765.4,9772.8,9791.4,9764.1
2847,8416.4,8000,8042.7,8045.9,8016.4,8025.7,8073.8,8091.6,8122.1,8090.2,8111.8,8056,7994,7878.4,7801,7748.9,7718.9,7790.6,7752,7736.3,7771,7836.6,7886.5,7938.8,7978.1,8037.1,8073.4,8119.2,8390,8875.8,9346.3,9432,9530.7,9959.5,10148,10145,10197,10051,9805.2,9723.1,9735.7,9757.6,9730.2
2848,8411.8,8007.8,8057.5,8067.5,8032.8,8050.5,8109.8,8137.5,8169.7,8135.9,8148.8,8090.2,8010.4,7875.6,7759.2,7713.2,7690.9,7751.4,7723.7,7718.4,7752.2,7818.8,7878.2,7932.3,7971.5,8031.8,8071,8122.3,8400.7,8892.5,9354.7,9453.4,9551.3,9980.9,10159,10169,10221,10082,9825.3,9754.9,9763.5,9780.4,9751.1
2849,8418.2,8000.8,8048.9,8052.7,8027,8045.5,8114.3,8152.2,8187.9,8153.3,8163.7,8110.9,8023,7861,7713.2,7660.7,7648.4,7711.4,7693.3,7680.8,7721.9,7789,7848.8,7898.8,7950.3,7999.6,8050.2,8099,8378.6,8879.1,9336.5,9438,9533.3,9964.3,10149,10148,10206,10057,9813,9728.6,9746.1,9759.7,9735.4
2850,8365.3,8005.2,8058.5,8058.3,8026.8,8054.5,8148.2,8195.1,8223.3,8194.1,8206.5,8139.9,8043.2,7859,7701.1,7639.9,7631.9,7700.3,7680.3,7668,7714.7,7777.4,7848.1,7888.1,7937.5,8005,8048.4,8094.4,8387.5,8894.5,9363,9466.5,9553.5,9988.4,10177,10173,10223,10085,9837.1,9761.5,9765.6,9785.7,9761.3
2851,8367.9,8008,8058.1,8054.1,8030,8058.2,8166.2,8225.3,8261.5,8227.4,8245.2,8168.6,8065.7,7862.3,7681.8,7617.9,7618.2,7671.5,7660.2,7651.1,7697.9,7765.5,7831.1,7873,7921.6,7986.2,8037.6,8082.3,8380,8881,9346.7,9448.1,9549.4,9977.8,10175,10167,10222,10075,9836.6,9752.3,9765.7,9778.6,9748.5
2852,8418.7,8013.6,8063.4,8068.6,8034.6,8074.6,8191.8,8262.3,8295,8274.2,8289.1,8213.5,8098.7,7878.3,7673,7611.6,7599.7,7665,7656.4,7637.8,7686.2,7750.8,7815.5,7862.1,7916.5,7977.2,8019.3,8075.7,8371.3,8873.1,9344.7,9445.2,9538.7,9966.3,10156,10151,10213,10066,9820.7,9741.3,9758.3,9765.9,9747.8
2853,8445.8,7995.3,8047.6,8042.9,8022.1,8056,8192,8274.2,8319.6,8286.9,8305,8235,8118.7,7875,7650.1,7573.7,7567.3,7626.7,7615.5,7600.7,7653.8,7726.8,7787.4,7829.4,7885,7945.8,7988.3,8040.6,8332.9,8838.8,9304.2,9396.2,9492.7,9929.1,10109,10113,10158,10018,9773.3,9698.2,9697.9,9715.2,9698.7
2854,8383.2,8024.6,8069.6,8079.8,8049.8,8093,8242.5,8343.7,8390.2,8360.3,8379.6,8308.5,8188,7931.2,7682.6,7601.5,7594,7646.5,7631.2,7625.3,7674.5,7742.3,7804.4,7857.8,7911.1,7974.4,8012.1,8072.8,8375.5,8878.9,9353.6,9452.6,9555.6,9989.5,10170,10175,10234,10084,9830,9758,9765,9782.3,9754.9
2855,8454.4,8012.6,8067.8,8068.2,8042.4,8092,8260.6,8374.2,8425.1,8402.2,8423.5,8353.3,8222.1,7944.6,7670.2,7587.6,7576.5,7626.1,7608.3,7611.5,7654.4,7718.4,7787.1,7837.5,7877.9,7947.1,7995.8,8049.8,8341.7,8850.6,9323.9,9404.9,9518.2,9936.2,10125,10127,10180,10040,9784.4,9707.7,9720.1,9739.9,9721
2856,8379.6,8029.2,8073.8,8077.7,8053.5,8104.4,8295.7,8416.5,8476.6,8461.2,8488.6,8418.6,8280.8,7984.8,7695,7603,7579.3,7632.9,7611.8,7600.8,7657.7,7719.8,7785.3,7833.6,7881.3,7953.8,7995.1,8050.3,8344,8862.7,9343,9428.8,9538.2,9971.9,10151,10156,10205,10069,9820.4,9740.1,9741.5,9765.4,9729.3
2857,8470.1,8011.2,8065.3,8071.5,8044.6,8109.6,8315.3,8442.9,8521.6,8502.3,8546.2,8470.1,8327.2,8004.5,7685.4,7588.8,7568.4,7607.8,7583.3,7575.4,7627.5,7696.3,7761.8,7805.6,7856.9,7923.1,7958.7,8017.9,8318.7,8835.7,9296.1,9386.1,9497.4,9923.6,10110,10112,10160,10017,9769.8,9692.4,9696.6,9721.1,9693.5
2858,8439.1,8047.4,8088.9,8093.9,8069.7,8143,8367.2,8506.6,8581.4,8591.3,8634.9,8566.2,8429.1,8084.8,7737.6,7628.4,7604.3,7620.8,7606.7,7600.7,7648,7711.7,7782.2,7839.2,7877.8,7949.6,7996.8,8054.1,8339.4,8862.9,9329.7,9422.8,9535.2,9952.3,10142,10141,10199,10056,9806.6,9738.5,9742.5,9764.8,9737.2
2859,8420.9,8016.5,8063.6,8072,8042.8,8116.2,8355.6,8524.2,8607.4,8619,8668.5,8614.4,8470.8,8099.9,7732.2,7614.9,7581.2,7599.7,7552.9,7554.9,7611.7,7673,7732.4,7783.7,7829.7,7895.2,7942.1,8003.3,8298.4,8818.2,9284.2,9382.9,9478.7,9915.9,10089,10097,10147,10007,9755.6,9683.8,9687.1,9703,9675.2
2860,8424.9,8070.3,8124.7,8124.4,8100.6,8175.9,8438,8621.6,8721.9,8749.1,8810.5,8765.8,8618.5,8226.7,7812.2,7676.5,7654.6,7651.6,7605.6,7598.6,7642.6,7713.6,7777.5,7826.4,7869.8,7934.4,7986.5,8035.2,8347.5,8878.8,9345.7,9447.7,9550.7,9986.3,10173,10164,10226,10092,9829,9754.2,9770.6,9787.7,9758.8
2861,8509,8037.1,8074.9,8093.4,8080.8,8154.4,8440.8,8641.1,8739.9,8775.5,8857.3,8805.4,8670.8,8256.5,7822.7,7676.3,7639.1,7620.8,7564.1,7545.7,7594.4,7659.1,7716.8,7775,7817.7,7884.1,7926.8,7984.7,8285.9,8799.5,9264.7,9354,9469.5,9887.3,10074,10075,10126,9984.9,9731.5,9654,9663.8,9677.2,9660.4
2862,8475.9,8049.7,8092.1,8107.3,8082.6,8166.6,8454.2,8682.9,8805.9,8846.8,8940.7,8923.3,8786.9,8354.4,7870.8,7711.8,7679.3,7649.5,7552.7,7544.9,7599.6,7660.1,7719.1,7766.7,7823.4,7883.6,7924.6,7986.5,8284.2,8809.5,9278.5,9372.7,9480.1,9912.7,10098,10098,10144,10011,9752.8,9675.8,9691.2,9704.2,9674.9
2863,8444.6,8088.3,8130.5,8139.9,8116.8,8207.1,8524.6,8763.6,8892,8953.3,9069.9,9065.4,8943.4,8482.6,7968.3,7795.4,7767.6,7709.7,7585.9,7576,7625,7686.4,7750.7,7804.1,7848.9,7911,7957.5,8017.1,8314,8854.3,9325.7,9421.1,9524.3,9965.6,10145,10146,10198,10061,9805,9733.8,9741.3,9753,9731.2
2864,8465.2,8066.2,8113.7,8130.5,8111.9,8199.9,8530.8,8787.6,8927.2,9010.4,9141.5,9165.7,9051.1,8576.5,8016,7836.9,7812.2,7721.6,7557.1,7556.9,7593.1,7672.3,7725.8,7781.6,7819.6,7881.1,7928.7,7983.9,8297.9,8818.9,9294.7,9391.3,9497.8,9926,10108,10106,10149,10024,9767.3,9692.5,9703.3,9717,9693.9
2865,8511.7,8092.4,8136.7,8151.7,8132.9,8238.4,8580.6,8851.9,9011.1,9091.9,9241.6,9301,9199.2,8713.5,8107.6,7925,7877.9,7765.4,7565.8,7558.8,7607,7675,7735.5,7779.9,7831.7,7896.7,7939.4,7991.7,8295.8,8820,9297,9384.2,9489.5,9915.2,10093,10103,10148,10014,9756,9684.3,9693,9715.1,9683.9
2866,8499.2,8077.1,8128.1,8140.8,8124.8,8228.3,8592.3,8873.4,9040,9138.6,9309.3,9385.9,9297.9,8809,8177,7974.1,7914.8,7758.2,7553.9,7542.1,7591,7652.5,7718.4,7765.5,7815,7871.4,7915.6,7974.9,8277.6,8814.2,9285.1,9383,9479,9915,10090,10096,10142,10009,9754.9,9676.3,9687.9,9704.3,9679.2
2867,8489.7,8080.6,8132.1,8143.6,8126.5,8239.4,8615.7,8915.6,9086.9,9201.8,9387.9,9479.7,9406.9,8906.8,8246.9,8033.8,7942.1,7765.8,7550,7544.8,7586.7,7650.7,7711.6,7765.2,7800.8,7874.5,7918.9,7976.5,8284.7,8803.4,9281.4,9375.2,9471.2,9919,10090,10100,10146,9995.8,9748.4,9668.1,9675.7,9704.8,9678.4
2868,8475.5,8103.6,8151.3,8167.4,8159.6,8264.4,8655.1,8974,9147.7,9275.6,9477.8,9601.1,9534.9,9031.3,8333.5,8102.9,7978.9,7778.2,7573.7,7564.4,7601.5,7673.8,7735.8,7786.5,7828.3,7893.1,7945.1,8001,8303.3,8846.7,9312.4,9411.8,9516.6,9949.2,10129,10140,10185,10043,9797.7,9723.2,9728.8,9746.9,9720
2869,8519,8094.9,8149.7,8164.5,8155.7,8266.1,8664.1,8983.1,9167.8,9309.9,9511.5,9647.5,9590.6,9065.2,8344.5,8108,7945.6,7750.7,7561.3,7559.1,7596.7,7664.4,7731.5,7772,7824,7886.6,7924.2,7992.3,8299,8826.3,9292.7,9386.1,9490.2,9923.6,10107,10121,10161,10023,9768.8,9687.9,9693.2,9721.8,9698.4
2870,8509.4,8084.1,8132.1,8153.1,8140,8262.4,8658.2,8987.2,9169.5,9302.1,9529.5,9664.2,9596.9,9068.9,8327.1,8068.3,7897.1,7718.1,7546.3,7538.8,7586.1,7652.7,7714.3,7761.2,7801.8,7873.1,7914,7964.2,8275.2,8803,9274.2,9366.4,9468.6,9904.2,10083,10083,10131,9990,9733.8,9660.1,9669.6,9698.5,9669.1
2871,8408.9,8066,8124.4,8132.2,8134.1,8250,8646,8985.2,9173.1,9318.4,9527.6,9672.9,9586.1,9039.5,8277.6,8009.3,7836.7,7682.8,7550,7538.2,7588.7,7646.4,7709.1,7760,7806.3,7869.7,7917.6,7975.1,8287.3,8817,9291.6,9389.8,9488.1,9925,10100,10112,10155,10011,9761.2,9679.7,9696.2,9711.3,9678.6
2872,8494.6,8100.3,8157.9,8171.5,8163.7,8287.5,8697.9,9025.9,9218.8,9358.6,9554,9683,9586.7,9017.2,8238.6,7972.5,7794.6,7683.5,7566,7567,7605.2,7674.4,7731.5,7782.8,7827.4,7900.2,7944.9,8001.6,8311.3,8834.6,9308.2,9412.2,9511.5,9951.7,10130,10137,10176,10040,9790.4,9713.2,9717.7,9739.4,9715.9
2873,8474.9,8084.6,8136.7,8148.8,8144.8,8262.1,8674.9,9003.8,9193.7,9314.9,9514.5,9624,9493.9,8900.6,8138.7,7881.3,7720.6,7629.1,7557.7,7553.7,7594.6,7659.4,7720.8,7765.2,7821.8,7886.1,7933.5,7993,8298.1,8817.9,9288.9,9386.7,9496.9,9924.7,10104,10107,10151,10012,9760.1,9679.5,9697.9,9708.3,9685.5
2874,8485.3,8071.9,8131.9,8149.1,8129,8255.3,8655.8,8979.5,9165.9,9282,9472.2,9545.1,9386,8782.3,8042.7,7795.4,7647.3,7598.9,7544.6,7545.5,7581.4,7649.6,7710.6,7765.8,7809.3,7880.3,7926.1,7993.1,8295.8,8814.4,9276,9370.5,9476.9,9903.7,10082,10093,10127,9992.8,9739.9,9667,9668,9690.5,9670.8
2875,8453,8096.9,8150.8,8167.5,8163.7,8274.9,8681.5,8996.5,9177.8,9288.3,9450.1,9502.7,9307.9,8694.4,7990.4,7756.7,7633.8,7615.7,7582.7,7564.9,7611.9,7678.7,7745.9,7800.7,7849.7,7923.7,7982.9,8054.8,8362.8,8854.5,9320.6,9427.1,9526.7,9960.9,10142,10139,10185,10050,9797.2,9724.7,9726.8,9750,9721.9
2876,8447.4,8055.6,8108.3,8123.4,8113.3,8226.7,8626,8928.1,9107.8,9192.8,9334.4,9348.4,9131.6,8540.5,7874.3,7659.2,7563.8,7558.7,7534.1,7534.2,7575.7,7648.4,7715.1,7772.3,7828.9,7911.7,7974.4,8051.3,8345.7,8816.4,9271,9361.1,9460.5,9894.2,10072,10083,10115,9982.9,9726.3,9662.6,9657.6,9675.5,9657.1
2877,8380.8,8078.1,8139.2,8157.5,8154.3,8267.6,8644.3,8954,9115.4,9197.9,9308.8,9284.9,9052.7,8455.6,7844.8,7655.9,7580.8,7591.4,7576.2,7563.8,7620.5,7691.9,7778.3,7839.6,7900.7,8007.3,8081.7,8179.5,8466.9,8898,9326.6,9426.7,9531.6,9965.5,10143,10147,10202,10055,9809.8,9727.4,9734.7,9752,9731.4
2878,8539.4,8066,8123.8,8133.2,8124.2,8234.4,8614.8,8896.9,9059.2,9115.6,9210,9155.8,8914.2,8333.2,7765.3,7604.4,7532.7,7555.1,7550.9,7546.3,7604.8,7692.1,7773.4,7847.9,7936.6,8049.5,8144.7,8249.5,8506.2,8864.4,9260.1,9349.9,9446.8,9873.5,10060,10063,10108,9964.4,9717.3,9639.5,9649,9672.8,9652
2879,8461.5,8063.4,8119.9,8136.2,8124,8236.5,8597.6,8865.2,9011.3,9059.2,9127.6,9048.8,8792.6,8240.7,7729.1,7577.6,7537.9,7583.3,7576.6,7578.4,7641.8,7737.8,7838.8,7941.6,8040.7,8173.5,8291.1,8405.3,8614.8,8918.5,9284.7,9377.5,9472.5,9907.9,10088,10091,10136,10003,9746.4,9681.8,9677.5,9705.4,9676.5
2880,8407.3,8060.5,8110.4,8124,8121,8223.4,8577.7,8840.3,8959.2,8988,9036.4,8939.6,8672.1,8153.4,7692.7,7568.9,7531.4,7589.6,7595.8,7602.8,7675.4,7793.9,7923,8049,8165.3,8318.2,8429.4,8548.7,8697.1,8940.1,9310.8,9390.3,9492.7,9935.3,10112,10110,10162,10016,9765.4,9699.9,9696.4,9722.4,9695.9
2881,8466.5,8084.2,8142.7,8142.8,8135.7,8246.5,8588.8,8820.9,8941.2,8948.8,8971.9,8863.6,8593.9,8103.7,7689.1,7580.1,7554.6,7610.1,7624.7,7644.3,7746.6,7880.6,8029.5,8182.6,8311.7,8454.1,8553,8645,8739.4,8955.4,9314.8,9402.6,9504.3,9938.9,10122,10119,10162,10029,9779.8,9708.5,9717.4,9736.1,9702.1
2882,8534.2,8051.1,8103.3,8111.9,8099.3,8212.1,8517.7,8742.7,8844.5,8830.9,8850,8723.8,8456.8,8006.3,7632.5,7538.4,7523.5,7597.4,7619.5,7644.6,7764.4,7913.9,8079.9,8232.2,8363.6,8462.6,8533.8,8588.4,8648.8,8877.9,9241.9,9327.2,9435.3,9860.2,10034,10041,10095,9949.8,9699.9,9620.3,9626.4,9653.6,9632.1
2883,8351.9,8041.8,8091.3,8107.9,8092.7,8193,8494.7,8707.2,8785.4,8758.9,8762.2,8626.4,8376.4,7962.2,7625.4,7550.9,7549.8,7640.7,7652.4,7689.3,7826,7983.3,8139.4,8283.2,8384.7,8463.2,8483.3,8503.5,8573.9,8872,9283.3,9386.5,9478.6,9924.7,10099,10110,10154,10013,9761.1,9693.3,9694.7,9713.8,9676
2884,8535.4,8084.9,8142.2,8138.7,8128.9,8216,8507.3,8690.1,8768.6,8735.6,8725,8579.6,8332.7,7951,7647.9,7585.5,7596.7,7686.4,7705.3,7741.5,7873.5,8031.7,8162.1,8274.6,8338.4,8381.9,8367.7,8373.6,8492.2,8867.6,9281.2,9363.8,9476.4,9905.8,10086,10091,10139,9994.8,9744,9676.4,9684.9,9704.5,9673.1
2885,8376.7,8055.9,8108.5,8119.3,8100.5,8186.2,8455.7,8620.4,8686.6,8642.7,8624.4,8480.5,8241.2,7889.9,7629.2,7582,7591.9,7685.4,7705.8,7740.4,7856.7,7989.8,8092.4,8163.5,8192.3,8223.5,8212.3,8226.2,8401.8,8841.3,9295.4,9397.5,9489.6,9929.3,10105,10112,10157,10016,9765.6,9694.2,9698.1,9716.8,9691
2886,8468.7,8063.1,8107.3,8116.2,8092.7,8174.9,8425.9,8577,8634.6,8579.5,8554.4,8405.7,8187.5,7856.5,7621.6,7577.4,7590.4,7686.7,7696.9,7722.4,7815.2,7923,7996.1,8035.9,8068.6,8089,8089.9,8110.6,8336,8810.5,9268.1,9361,9467.1,9899.8,10076,10085,10127,9986.9,9736.4,9666.7,9668.4,9697.5,9671
2887,8459,8055.4,8107.4,8102.7,8085.4,8153.7,8389.1,8530.7,8577.6,8523.8,8479.8,8336.2,8124.5,7821.6,7609.7,7576.9,7590.9,7665.1,7674.9,7681.9,7754.4,7834.1,7893.5,7939.9,7963.2,7994.6,8006,8033.6,8296.5,8797.6,9263.5,9360.3,9457.3,9891.9,10078,10084,10127,9985.4,9729.7,9666.3,9672.9,9689.3,9668.9
2888,8449.2,8008.7,8053.2,8053.3,8025.3,8087.4,8315.5,8436.8,8472.3,8409.4,8375.1,8237.1,8039.6,7752.9,7554.9,7523.2,7522.1,7604,7604,7603.6,7657,7727.9,7775.8,7812.9,7842.5,7878.9,7912.1,7952.2,8228.2,8739.9,9212.7,9308.5,9398.4,9835.7,10008,10022,10063,9917.5,9670.6,9594.3,9603.9,9626.9,9596
2889,8363.6,8061.7,8108.7,8110.1,8085.9,8142.7,8342.2,8453.8,8485.7,8420.2,8386.7,8238.7,8055.7,7780.5,7610.7,7566.6,7569.3,7649.8,7636.3,7630,7679.9,7741.5,7791.1,7826.6,7866.1,7921,7951.7,7995.6,8297.5,8832,9305.3,9412.8,9514.4,9952.5,10131,10140,10183,10046,9795.6,9723.1,9723.4,9754.8,9720.2
2890,8469.6,8014.5,8066.4,8057.7,8031.1,8090.2,8277.3,8369.3,8396.5,8325.7,8288.9,8153.2,7971.7,7709.2,7539.4,7500.3,7502.8,7584.5,7562.4,7559.9,7591.8,7658.6,7712.6,7745.2,7787,7847.6,7879.2,7928.3,8228.1,8748.6,9217.5,9321.2,9418.8,9851.5,10026,10037,10078,9946.1,9686,9615.5,9625.6,9647.5,9614.6
2891,8432.3,8029.4,8069.1,8060.1,8031.5,8084.3,8251.9,8336.1,8364.7,8297.5,8257.2,8127.4,7955.8,7711.3,7541.5,7499.6,7496.6,7578.8,7561.7,7560.3,7595,7655.9,7711.4,7755.4,7787.2,7855.5,7887,7943.9,8247,8778.2,9245.8,9348.6,9454.3,9875.8,10053,10062,10111,9975,9720.7,9648.4,9654.4,9674.9,9646.8
2892,8419.9,8007,8049.8,8047.8,8006.9,8054,8222,8290.7,8307.3,8232.3,8202.1,8073.8,7913.9,7687.6,7515.1,7472.9,7473.6,7559.3,7535.8,7528.9,7573.5,7633,7687.3,7731,7769.6,7828.9,7873.9,7924.8,8235.5,8765,9234.6,9337,9436.8,9871.2,10054,10057,10102,9967.9,9719.7,9638.7,9644.3,9668,9638.3
2893,8400.4,8010,8048.1,8050,8001.9,8056.1,8195.9,8257,8268,8195.9,8163.9,8051.2,7901.1,7677,7515.9,7474,7477,7557.1,7545.4,7539.6,7580.2,7633,7692.9,7732.1,7776.3,7841.9,7880.1,7938.9,8239.9,8777.8,9250.4,9356.2,9454.4,9884.8,10071,10075,10119,9984.6,9727.8,9657,9668.9,9680,9653.9
2894,8395.4,8007,8043.4,8045.3,7995.8,8044,8171.8,8221.7,8226.6,8167.4,8136.3,8021.6,7871.8,7657.5,7508.3,7474.7,7479.8,7556.6,7544.3,7533.1,7581,7631.1,7690.3,7737.9,7775.5,7834.9,7884,7944.5,8245.2,8772,9247.6,9349.2,9453.9,9886.3,10067,10070,10115,9976.5,9723.4,9658.7,9660.3,9678.8,9653.6
2895,8368,7986.3,8022.2,8026.6,7973.1,8020.3,8132.7,8169.3,8188.8,8114.3,8088.7,7968.5,7841.2,7636.2,7489.6,7452.5,7469.7,7538.4,7528.2,7515,7560.4,7617.4,7682.1,7720.6,7765.9,7822.2,7868.1,7930.4,8229.3,8764.8,9239.8,9354.8,9447.8,9881,10064,10062,10107,9966.5,9726.9,9645.9,9659.8,9674.1,9649.6
2896,8423.5,7987.8,8016.9,8017.4,7964.6,8007.9,8108.1,8137.6,8148.6,8080.2,8051.6,7947.6,7820.4,7628.5,7486.6,7450.4,7459.2,7545.3,7519,7523.1,7558.2,7616.1,7681.6,7718.1,7764.1,7816.2,7873.1,7922.2,8226.4,8751.1,9218.9,9324.9,9420.3,9848.5,10035,10034,10071,9942.4,9696.5,9620.2,9627.2,9650.2,9622.1
2897,8321.4,7976.4,8013.9,8014.2,7966,8001.9,8088.9,8109.6,8121,8064.7,8043.9,7933,7809.9,7626.4,7493.7,7461.3,7476.7,7555.8,7547.8,7538.2,7577.5,7630.5,7697.9,7733.8,7770.4,7840.7,7887.2,7944.9,8248.5,8782.9,9268.5,9368.6,9458.5,9895,10073,10084,10122,9985.6,9738.6,9666.3,9678,9697.9,9668.3
2898,8339.5,7944.6,7978.1,7979.9,7926.8,7961.3,8039.9,8062.1,8068.3,7999.3,7982.1,7885.5,7778.7,7611.2,7467.8,7433.2,7458.9,7536.9,7517.7,7511.9,7558.9,7608.5,7666.3,7707.6,7755,7810.9,7855.2,7912.5,8220.8,8749.4,9221.8,9325.5,9431.8,9853.8,10048,10048,10087,9948.4,9709,9627.8,9640.2,9658.5,9633.1
2899,8357.7,7952,7981.1,7992.2,7945.2,7966.6,8030.3,8042.8,8057.2,7988.8,7972.8,7879.2,7775.7,7603.2,7478.6,7451,7468.5,7550.9,7533.5,7523.1,7571.3,7629,7681,7724.1,7764.1,7827.2,7875.1,7933.3,8229,8761.6,9237.2,9335.1,9435.3,9862.2,10047,10057,10090,9960.2,9706.9,9637.8,9641.5,9667,9640.9
2900,8328,7929.3,7968,7963.4,7916.6,7947.1,7994.6,8010.2,8012.9,7956.9,7938.1,7839.4,7745.8,7591,7466.9,7443.3,7462.3,7545.6,7531.7,7522.5,7565.2,7626.2,7673.7,7715.8,7761.2,7813,7857.5,7921.3,8220,8748.7,9224.9,9323.1,9425,9849.1,10024,10032,10073,9941.6,9695.7,9624.2,9621.8,9653.5,9612.7
2901,8339.8,7932.6,7969.6,7990.1,7931,7936.5,7982.4,7989,7996,7937.9,7927.7,7857.6,7753.1,7602.9,7487,7456.9,7471.3,7547.8,7551.9,7532.5,7580.1,7656.6,7703.8,7734,7793.3,7856.2,7884.7,7942.4,8246.8,8766.2,9233.1,9356.7,9436.7,9880,10056,10058,10102,9968.2,9748.6,9666.5,9675.8,9673.6,9666.6
2902,8276.7,7914.7,7955.5,7955.1,7917.3,7927.6,7966.5,7960,7971.8,7908.4,7904.5,7823.5,7733.3,7590.9,7477.5,7456.4,7481.4,7558.5,7554.5,7548.9,7592.2,7644.6,7700.2,7728.1,7778.9,7834.5,7890.2,7947.1,8239.7,8761.1,9236.9,9341.2,9432.1,9864.3,10047,10052,10094,9961,9711.4,9643.3,9639.8,9664.5,9639.2
2903,8296.9,7909.5,7948,7947.8,7905.2,7921,7942.8,7941.2,7955.5,7893.2,7882.4,7803.6,7722.7,7585.1,7485.7,7464.4,7482.1,7571,7566.2,7552.2,7596.5,7653.6,7702.9,7744.7,7786.4,7843,7898,7956.1,8247.8,8761.7,9232.8,9326.4,9427.3,9862.2,10041,10054,10095,9955.9,9713.5,9637.3,9641.4,9666.5,9638
2904,8323.1,7903.7,7942.3,7936.4,7891.4,7907.7,7930.1,7911.4,7924.3,7869.6,7863.6,7791.1,7713,7583.1,7490.4,7469.7,7500,7572.6,7572.8,7571.6,7607.1,7664,7717.4,7751.5,7794.8,7861.8,7906.2,7974.7,8266.3,8768.9,9227.5,9323.9,9426.6,9856.1,10037,10043,10086,9954.4,9700.1,9621.9,9627.5,9655.2,9623.2
2905,8314,7871.8,7916.3,7908.4,7870.7,7874.8,7885.7,7874,7893.3,7826.1,7823.6,7756.5,7686.5,7572,7478.1,7463.3,7492.7,7573,7563.4,7570.7,7607.2,7664.4,7728.5,7756.8,7792,7865.7,7930.6,7996.6,8278.8,8759.9,9195.1,9296.1,9394.8,9813.4,9999.9,9999.9,10049,9909.1,9667.9,9587.3,9594.6,9613.6,9590.3
2906,8215.7,7886.9,7935.7,7933.3,7893.2,7903.3,7898.7,7893.6,7893.5,7853.4,7847.3,7781.7,7710.8,7608.5,7526,7501.9,7548.4,7634.3,7632.5,7633.5,7683,7737.9,7793.8,7826.5,7881.6,7953.8,8035,8134.9,8398.8,8840.2,9266.4,9359.3,9452.7,9893,10067,10073,10120,9975.9,9732.4,9663.6,9662.7,9685.3,9652.7
2907,8276.2,7868.8,7908,7909,7866.9,7874.5,7867.5,7844.2,7868.8,7811.5,7810.1,7756.9,7691.8,7593.5,7534.2,7507.3,7547.5,7636.6,7645.5,7660.8,7701,7762.9,7819.1,7865.5,7915.3,8012.5,8118.6,8243.7,8483.2,8854.7,9232.4,9323.6,9416.1,9851.5,10038,10038,10081,9940.7,9696.7,9614.7,9617.1,9641.2,9627.2
2908,8269.6,7875.5,7923.5,7923.7,7879.8,7889.5,7874.8,7851.2,7869.1,7813.9,7816.8,7762.5,7698.2,7626,7570.6,7554.3,7601.1,7696.4,7721.7,7730.2,7786.5,7842.5,7932.8,7973,8047.7,8159.1,8312.5,8477.4,8655.7,8932,9264.8,9346.1,9433.9,9867.2,10047,10054,10099,9958.3,9713.4,9634.6,9637.7,9661.7,9637.3
2909,8221.4,7824.1,7871.6,7871,7835.3,7832.2,7816.7,7795.9,7814.3,7756,7761.7,7712.5,7665.7,7592.6,7566.7,7563.1,7614.2,7725.8,7758.8,7773.6,7846.1,7923.1,8014.8,8073.7,8171.3,8318.6,8517.2,8710,8786.8,8937.7,9221.9,9308.4,9395.8,9816.6,10002,10004,10040,9902.1,9653.2,9585.5,9586.7,9605.1,9583.3
2910,8273.7,7875.2,7914.3,7923.1,7878.2,7883.7,7859.5,7830,7846.1,7796.8,7807.2,7763.9,7714.5,7669.5,7668.1,7672.8,7746.8,7872.5,7913.6,7963,8046.9,8140.9,8268.7,8342.6,8470.4,8655.5,8881.3,9082.4,9029.8,9053.7,9296.5,9362.9,9445.9,9875.7,10053,10048,10100,9960.7,9717.6,9645.3,9645.4,9670.4,9647.1
2911,8236.3,7812.6,7864.4,7858.7,7818.7,7814.4,7791.8,7762.6,7781.2,7729.5,7739,7698.9,7672.5,7656.7,7672.6,7694.4,7795.9,7935.6,8018.8,8085.5,8211.9,8321,8477.8,8567.5,8708.4,8889.1,9108.6,9284.9,9066.2,9012.3,9230,9299.4,9380.1,9801.2,9985.4,9986.6,10033,9888.8,9642.6,9559.8,9578.6,9603.8,9570.5
2912,8165.6,7859.4,7904.5,7901.8,7865.4,7856.3,7829.6,7799.5,7819.4,7770,7783,7746.6,7731.8,7751.3,7829.7,7872.9,8017.7,8185.2,8312.9,8427.5,8588.2,8714.2,8894.9,8975.3,9102.1,9257.6,9432.5,9508.6,9184.6,9074.9,9306.4,9380.1,9469.4,9897.5,10066,10069,10118,9980.2,9733.1,9663.4,9668.8,9687.9,9654.5
2913,8315.6,7840.3,7885.1,7886.1,7840.4,7842.9,7803.2,7774.1,7793.6,7745.6,7754.7,7722.9,7728.5,7801.1,7932.4,8007.7,8204.4,8411.6,8587.4,8718.5,8905.1,9042,9203.2,9245.5,9311.5,9388.5,9465.1,9482.4,9075.7,8984.3,9233.5,9309.6,9398,9820.1,9994.6,9997.7,10038,9906.8,9661.4,9588.5,9596.1,9621.6,9602.6
2914,8212.6,7820.6,7862.8,7861.9,7829.1,7825.4,7775.6,7743.9,7768.6,7721.6,7741.3,7714,7745.6,7880.1,8113.2,8229.9,8498,8736.5,8975.2,9135.8,9316.7,9406.9,9497.4,9442.3,9429.6,9436.8,9419.6,9345.7,8935.6,8930.4,9237.1,9321,9409.6,9831.6,10008,10010,10056,9916.5,9672.6,9599.5,9600.2,9622.8,9591.1
2915,8159.9,7834.9,7874.5,7875.1,7840.4,7835.1,7791,7757.1,7775.1,7732.2,7758.2,7740,7802.2,8025.9,8386.5,8565.1,8901.1,9174.8,9434.9,9576.8,9696,9694,9662.8,9521.9,9426.7,9350.9,9251.2,9112.3,8785,8898.1,9256.5,9353.8,9444.2,9870.5,10037,10043,10083,9953.5,9710.2,9633.6,9641.5,9665.2,9640.2
2916,8213.5,7851.2,7896.6,7891.9,7854.2,7852.8,7807.3,7760.9,7784.5,7746.2,7770.6,7772.5,7879.7,8198.5,8699.4,8939.9,9322.9,9610,9837.9,9911.4,9897.6,9793.3,9645.4,9442.7,9295.8,9162.4,9005.7,8850.4,8629.6,8867.4,9273.4,9362.9,9446.8,9880.6,10058,10059,10103,9971.1,9723.3,9645.1,9648.1,9665.4,9641.3
2917,8242.1,7818.2,7855,7862.9,7826.4,7817.8,7763.2,7723.2,7744.3,7702.1,7744.3,7746.7,7907,8345,8993.4,9272.3,9641,9904.4,10023,9989.4,9825.8,9635.8,9414.2,9187.3,9004.8,8863.2,8682.7,8530.6,8436.3,8771.5,9206.8,9292.9,9388.8,9815.9,9992,9985.4,10033,9893.2,9650.2,9574.1,9586.7,9610.2,9574.1
2918,8169.5,7823.3,7874,7872.6,7841.6,7824.1,7773.2,7728.1,7757.2,7716.6,7756.8,7791.6,7990.8,8550,9332.8,9640.8,9931.7,10109,10081,9919.1,9650.5,9417.9,9163.2,8941.7,8768.1,8601.4,8439.9,8317.5,8371.4,8783.6,9244.8,9344,9448,9871.5,10042,10051,10093,9960.9,9713.8,9636.9,9640.4,9661.4,9632.1
2919,8231.6,7809.2,7857.2,7863.4,7818.8,7817.7,7755.6,7714.5,7734,7699.6,7745.4,7793.8,8040.6,8699.2,9516.5,9801.4,9939.6,10042,9860.9,9614.3,9299.8,9069.8,8840.8,8637.6,8462.5,8323.6,8195.7,8130.8,8273.2,8732.8,9197.6,9296.5,9392.9,9811.6,9993.7,9989,10037,9891.8,9649.5,9577.2,9585.8,9609.2,9579.8
2920,8155.5,7808.8,7859.8,7868.3,7827.6,7821.7,7758.3,7724.4,7746.3,7714.2,7758,7825.1,8102.1,8807,9613.6,9813.8,9789.1,9812.4,9533.9,9258,8968.7,8767.3,8562,8378.8,8239,8152.8,8083.4,8054.7,8259.2,8753.5,9233,9335.6,9442.2,9868.3,10035,10037,10084,9947.1,9702,9622.7,9626,9643.1,9618.2
2921,8192.9,7807.4,7865.2,7874.2,7827.6,7817.6,7752,7713.7,7741.4,7712.6,7757.5,7836.6,8126.4,8812.4,9510.2,9627.7,9464.9,9434.3,9125,8862.3,8613.9,8466.1,8289.2,8151.8,8054.2,8009.7,7979.9,7981.9,8237.7,8741.4,9216.5,9315.3,9424,9839.6,10017,10017,10066,9920.9,9682.1,9599.5,9616.4,9626.3,9604.1
2922,8205.2,7811.4,7865.2,7869.9,7834.5,7825.1,7761,7715.2,7733,7715.7,7770.1,7845.1,8125.7,8740.1,9273.7,9321,9087,9034.7,8748.7,8522.7,8330.4,8219.1,8094.8,7992.7,7936,7935.8,7929.7,7962.3,8240.3,8751,9228.2,9331.9,9446.5,9850.1,10017,10018,10063,9919.3,9671,9608.5,9610.2,9632.6,9603
2923,8208.4,7789.5,7842.5,7853.2,7811.7,7804.3,7735.8,7690.5,7721.4,7699.4,7747.6,7822.7,8058.3,8559.4,8930.6,8918.2,8677.7,8643.5,8399.5,8218.5,8072.6,7995.3,7920.8,7861.5,7846.1,7863.3,7881.5,7928.2,8211.6,8735.2,9207.6,9325.3,9453,9827.2,9989.8,9986.7,10029,9893.1,9647.1,9571,9576.1,9596.1,9574.9
2924,8115.6,7799.8,7854.5,7856.2,7829.8,7816.9,7738.6,7703.3,7736.5,7712.8,7762.4,7817.4,8008.8,8393.1,8628.2,8580.8,8382,8358.6,8166.2,8018.3,7917.9,7881.2,7843,7819.7,7825.9,7859.1,7895.4,7950.6,8249,8798.7,9281,9425.2,9582,9889.1,10036,10036,10083,9947.1,9699.8,9623.8,9630.8,9649.5,9618.5
2925,8225.9,7794.5,7850.8,7861.3,7827.2,7814.9,7745.6,7698.2,7724.8,7701.4,7757.3,7793,7939.1,8202.7,8338,8274.8,8116.7,8115.9,7970.1,7850.6,7783.7,7772.1,7768.3,7765.3,7788.3,7840.1,7884,7951.5,8267.6,8812,9306.2,9459.6,9660,9858.9,9987.7,9991.2,10039,9903.5,9649.4,9574,9585.3,9605.8,9582.8
2926,8142.8,7815.9,7876.6,7887.5,7854.2,7849.3,7756.4,7727.4,7770.2,7748.9,7782.8,7820.2,7926.4,8073.5,8143.5,8086.2,7952.7,7970.3,7856.9,7779.2,7747,7754.5,7779.2,7789.8,7830.8,7885.9,7950.5,8038.2,8382.4,8968.2,9498.2,9699.1,9943.7,9959.9,10063,10072,10115,9970.4,9728.9,9658.5,9660.2,9685.4,9663
2927,8234.8,7760.7,7807.3,7825.2,7786.4,7776.9,7701.2,7658.5,7689.7,7669.8,7713.7,7722.8,7783.1,7877.3,7885.6,7829.4,7739.2,7771.5,7689.4,7629.3,7613.5,7640.6,7674.1,7702.5,7757.6,7830.9,7905.4,8020.2,8405.8,8988.1,9528.8,9752,10019,9845.1,9945.8,9947.6,9991.8,9852.8,9601.8,9529.3,9540.3,9551.2,9534.6
2928,8140.8,7779.5,7829.6,7841.9,7805.2,7803.3,7725.2,7678.5,7716.6,7693.2,7727.5,7729.3,7764.3,7803.1,7783.6,7738,7668.5,7718.1,7650.1,7607.2,7611.5,7658.1,7700.7,7744.8,7817.3,7919.4,8034.1,8176.4,8608.3,9231,9805.3,10038,10275,9905.7,9998,9995.3,10041,9910.5,9651.1,9581.7,9584.8,9610.1,9578.6
2929,8162.1,7814.5,7870.5,7879.7,7851.1,7838.2,7758.6,7715.6,7753.7,7733.7,7771.4,7765.1,7773.7,7762.4,7720.1,7667.9,7637.6,7686.8,7641.1,7617.9,7632.6,7683.3,7752.5,7825.5,7922.9,8060.4,8218.5,8397.3,8858.5,9499.2,10081,10251,10395,9942.4,10033,10045,10095,9950.1,9711.4,9637.9,9635.8,9664.8,9629.5
2930,8131.7,7772.4,7824.8,7843.3,7809.3,7794.2,7713.6,7679.6,7713,7692,7733.8,7719.3,7716.3,7682.8,7611.8,7577.2,7552.2,7611.9,7580.3,7559.9,7584.8,7663,7748.7,7857.6,7988.4,8164.7,8359.1,8537.3,8976.2,9595.3,10122,10221,10245,9883.8,10005,10006,10055,9916.6,9668.2,9593.8,9600.6,9614.8,9589.1
2931,8220.9,7766,7820.3,7838.8,7804.2,7788.5,7718.4,7678.2,7715.4,7702.3,7731.9,7713.8,7695.2,7640.3,7563.6,7517.7,7507.6,7575.3,7549.2,7540.3,7587.3,7679.8,7805.6,7949.2,8118.9,8326.1,8514.8,8671.8,9034.8,9579.4,10052,10026,9994.1,9814.5,9955,9958.8,10003,9869.5,9613.5,9534.9,9551.1,9570.3,9546.1
2932,8099.7,7770.6,7833.5,7839.6,7815.7,7803.6,7725.7,7690.6,7731.4,7713.1,7751.8,7732.4,7706.1,7636.5,7547.6,7509,7514.6,7589.9,7576.2,7572.7,7646.4,7761.7,7934.3,8126.5,8328.8,8527.1,8671.9,8750.7,9017,9516.7,9943.5,9890.7,9838.4,9864.6,10017,10021,10064,9931.7,9676.7,9609.3,9614.7,9634.2,9603.6
2933,8189.5,7767.9,7820.4,7831.7,7799.2,7799.3,7720.9,7676.5,7722.9,7701.3,7743.4,7727.4,7688.6,7610.6,7510.1,7478.1,7485.5,7569.4,7566.1,7585.1,7682.4,7838,8047.3,8257.8,8445.4,8590.4,8647.3,8638.2,8818.8,9284,9676.4,9637,9622.9,9808.5,9969.1,9981.8,10023,9884.2,9635.2,9560.6,9569,9581.6,9557.3
2934,8153.6,7777.5,7828.9,7845.8,7816,7804.9,7735.6,7692.1,7737.4,7732.7,7758.3,7741.4,7714.7,7618.7,7522.7,7488,7503.7,7593.4,7610.3,7642,7770.8,7955.9,8182.4,8383.4,8519.8,8590.3,8547.7,8491.8,8640.1,9101.3,9514.4,9503.7,9528,9824.6,9999.8,10001,10052,9913.8,9662.3,9588.9,9602.7,9616,9588
2935,8147.3,7781.7,7835,7852.1,7815.1,7811.1,7735.9,7695.5,7742,7737.9,7778.1,7759.2,7724.2,7620,7527.4,7501.7,7527,7621.8,7642.6,7694,7861.7,8060.4,8262.5,8407.5,8469.2,8463.6,8369.2,8307.3,8472,8940.7,9373.1,9413.1,9465,9825.2,9999.5,9999.9,10053,9917.1,9666.4,9595.2,9594.5,9619.2,9591.1
2936,8179.9,7765.3,7824.6,7843.2,7808.3,7813.1,7723.4,7699.7,7731,7729.5,7772,7757.7,7719.1,7608.9,7514.5,7493.1,7536.7,7641.6,7671.8,7736.2,7901.2,8082.9,8225.6,8310.6,8296.4,8253.5,8170.6,8123.1,8341.1,8822.8,9276.4,9340.7,9417.8,9803.2,9986.1,9975.1,10028,9895,9645.9,9574,9576,9592.7,9569.7
2937,8174.2,7750.3,7808.4,7826.2,7799.9,7787.3,7723.8,7692,7728.8,7724.8,7773,7755.3,7712.4,7601.6,7519.3,7502.6,7553.1,7662.2,7697.2,7762.5,7905.4,8048.9,8120.7,8149.4,8109.8,8076.1,8023.9,8007.6,8251,8748.5,9203.8,9277.3,9368.2,9779.8,9959.5,9961,10009,9878,9621.4,9548.1,9545.9,9575.8,9543.2
2938,8064,7781.8,7843.2,7856,7827.4,7826.8,7745.5,7715.5,7759.1,7763,7803.2,7789.9,7740.7,7622.3,7566.2,7559,7616.1,7718.2,7755.7,7794.3,7902.9,8007.2,8024,8027.1,7992.9,7986,7971.8,7985,8259.4,8774.9,9251.3,9346.4,9435.1,9866.3,10044,10052,10091,9959,9712.1,9646.2,9648.2,9663.1,9624
2939,8236.6,7756.1,7807.6,7826.8,7796.6,7796,7722.4,7686.7,7733.9,7736.4,7776.2,7757.8,7706.5,7599.4,7538.1,7540.9,7578,7690.1,7695.7,7718.2,7789.1,7856.9,7856.6,7862,7847.7,7874.3,7865,7894.4,8182.9,8686.8,9156.1,9238.3,9337,9752.6,9951.8,9947.2,9990.4,9859.2,9608.8,9532.1,9547.1,9566.2,9537.1
2940,8128.6,7762.1,7826,7841.7,7813.4,7812.4,7734.7,7709.9,7749.4,7743,7793.5,7770.3,7720,7610.2,7566.1,7569.2,7597.3,7694.4,7687.5,7683.3,7713.9,7761,7783.1,7784.9,7810.4,7843.7,7876.7,7906.5,8196,8721.6,9191.4,9282.5,9380.8,9810.6,9985.4,9986,10037,9901.7,9656.6,9577.9,9589.2,9605.1,9584.7
2941,8110.2,7748.5,7795.9,7821,7785.3,7792,7717,7686.4,7731.1,7725.8,7764.7,7738.5,7688.1,7575.5,7530.2,7530.8,7547.3,7632.2,7607.7,7589.6,7614.3,7667.8,7689.1,7717.8,7744.4,7792.5,7827,7883.8,8169.3,8679,9151.5,9255.7,9351.4,9791.2,9967.5,9974.4,10016,9878.5,9627.7,9562.3,9564.2,9581.7,9563.9
2942,8165.8,7784.8,7841.4,7857.4,7816.5,7825.5,7746,7723.1,7765.1,7763.3,7793.1,7764.9,7716.6,7599.5,7548.8,7542.4,7557.6,7627.5,7593.2,7574.2,7599.6,7648.3,7684.6,7716.5,7763.2,7812.7,7854.2,7907.7,8191.6,8713.3,9177.6,9285.8,9376.5,9811.7,9992.7,9991.7,10044,9911.4,9669.5,9597.3,9600.7,9625.9,9585.7
2943,8198.1,7764,7812.5,7834.1,7799.6,7804.1,7727.8,7693.6,7746.5,7731.2,7771.7,7736.6,7677.7,7566.6,7504.8,7484.2,7490,7556.3,7530.7,7508.4,7545.1,7596.5,7640.7,7683.9,7725.6,7792.8,7827.2,7882.2,8169,8680.1,9142.7,9245.8,9341.8,9780.3,9949.4,9958,10002,9864.2,9620.7,9546.1,9551.6,9566.5,9542.4
2944,8102.6,7745.7,7799.8,7812,7782.4,7788.1,7717.1,7675.8,7718.2,7708.8,7741.5,7709.3,7657.4,7539.1,7465.9,7440.7,7444.8,7519.1,7488.8,7472.1,7509.2,7566.2,7619.6,7671.2,7713.8,7769.8,7821.1,7866.6,8151.7,8671.1,9142.9,9256.1,9345.3,9785,9959.9,9956.6,10012,9876.2,9633.4,9552.4,9550.3,9575,9545.8
2945,8212.7,7778.7,7822.7,7839.7,7806.5,7810.5,7740.4,7700.8,7740.1,7721.9,7760,7723.5,7665.9,7550,7462.9,7431.5,7445.7,7513.3,7488,7483.2,7517.6,7577,7641.8,7676.6,7725.8,7786.9,7825.1,7880,8172.4,8678.8,9146.3,9248.2,9347,9775.7,9961.9,9967.3,10005,9871.7,9623,9550.8,9552.4,9581.7,9552
2946,8152.5,7799.2,7840,7851.2,7827.2,7820.8,7754,7709.1,7758.3,7733.5,7763.2,7729.7,7669.6,7553.2,7451.4,7432,7441.7,7507.1,7497.9,7487.8,7528.3,7593.1,7650.4,7691.9,7738.8,7802.3,7841.5,7892.5,8185.5,8703.6,9180.1,9278.2,9378.3,9811.9,9985.5,9995.4,10034,9897.4,9647.7,9574.9,9589.7,9610,9577.5
2947,8155,7779.8,7825.8,7840.9,7807.5,7810.1,7738.8,7693.8,7729,7714.3,7741.7,7700.8,7644.3,7518.6,7432.7,7395.5,7416.2,7491.8,7473.7,7472.3,7512.4,7577.7,7636.5,7681.4,7717.3,7783.6,7825.1,7876.9,8166.1,8692.2,9157.1,9271.5,9366.5,9799.1,9981.8,9990.9,10036,9903.3,9648.3,9571.1,9583.7,9603.5,9576.5
2948,8193.5,7778,7828.9,7829.6,7802.1,7797.6,7723.4,7678.7,7718.6,7695.5,7726.1,7689.8,7626.8,7514.9,7412.2,7384.8,7402.9,7476.5,7459.7,7460,7506,7558.9,7626.1,7659.7,7719.4,7772.3,7810.3,7859.2,8156.8,8663.3,9146.4,9244.1,9341.8,9771.6,9947.9,9954.6,9993.8,9867.3,9610.4,9545.9,9558.9,9580.9,9544.3
2949,8169.9,7793.7,7836.2,7840.2,7803.7,7799.7,7735.8,7691.4,7722.7,7696.7,7725.5,7691.3,7631.3,7516.1,7414,7385.2,7408.3,7481.9,7470.1,7463.3,7515.4,7569.3,7628.3,7674.2,7719.6,7769.7,7818,7871.4,8167.8,8679.3,9155.4,9258.4,9355.1,9787.6,9964.2,9976.7,10015,9891.3,9638.9,9563.2,9583,9596.8,9561.7
2950,8200.5,7773.5,7816.5,7817.9,7781.6,7781.7,7698.8,7664.9,7690.3,7676.4,7697.6,7668.5,7608.3,7482.6,7393.8,7361.1,7384.8,7455.1,7449.6,7441.4,7484.7,7545.4,7600.4,7644.9,7692.6,7746.5,7795.4,7850.2,8139.2,8652.6,9124.6,9222.8,9333.5,9755.4,9934.5,9941.1,9990.1,9854.1,9607.6,9528.3,9540.4,9557.9,9528.6
2951,8204.5,7797.5,7830.6,7822.9,7787,7786.1,7710.4,7668,7704.5,7681,7704.6,7675.6,7611.8,7495.6,7402,7369.7,7399,7468,7454.1,7446.4,7495.3,7552.6,7604.3,7654.4,7698.4,7760.8,7808.3,7859.4,8154.2,8658.9,9135.6,9238.2,9329.7,9769.1,9952.3,9951.6,9994.6,9859.9,9614.6,9536.8,9550,9569.9,9534.3
2952,8197,7824.2,7865.4,7857.2,7817.8,7811.4,7736.8,7700.7,7724.1,7706.5,7733.7,7698.8,7632.2,7518.5,7418.7,7404.2,7422.7,7493.1,7488.6,7475.3,7517.6,7584.7,7643.3,7688.3,7742.9,7794.4,7841.7,7899,8194.2,8706.1,9173.7,9284.6,9378.1,9811,10004,9997.4,10052,9911.9,9659.7,9596.1,9597.9,9618.4,9592.1
2953,8230.8,7788.9,7821.4,7807.9,7766,7762.5,7679.3,7647.2,7674,7656,7688.3,7644.2,7587.2,7474,7372.7,7343.9,7372.5,7446.1,7435.4,7427.8,7469.2,7537.9,7584.1,7641.6,7683.8,7746,7792.4,7859.8,8137.7,8640.2,9108.7,9217.3,9311.6,9754.1,9928.2,9937,9981.1,9844.3,9594.7,9525.1,9525.6,9544.6,9515.8
2954,8256.2,7811.7,7837.1,7814.7,7770.7,7766.5,7681.5,7640.7,7678.7,7658,7689.4,7654.5,7599,7477.7,7384.2,7352.6,7369.5,7442.3,7442.4,7428,7473.5,7540.2,7601.7,7652.4,7701.2,7762.3,7810.9,7865.1,8146.4,8642.4,9112.8,9213.6,9318.9,9745.8,9934.7,9932.8,9985.4,9843.9,9594.8,9525.2,9531,9545.1,9521.9
2955,8213.3,7832.8,7862.5,7826.8,7782.5,7763.3,7692.9,7651.4,7683.7,7667.1,7697.4,7665.9,7602.9,7485.5,7401.3,7369.2,7389.2,7460.5,7454.6,7447.3,7491.6,7560.2,7624.2,7675.5,7724.4,7788.4,7839,7897.6,8183.9,8675.2,9142.8,9254.4,9353.1,9787.5,9966.6,9970.3,10017,9884.1,9635.3,9556.2,9564.5,9578.7,9556.1
2956,8268.7,7863.3,7876,7836.2,7791.9,7782.6,7714.4,7677.4,7704.2,7691.9,7713.8,7678.8,7638.6,7507.3,7418.9,7381.3,7404.4,7481.8,7470.9,7471.5,7513.2,7589.5,7666.6,7704.4,7769.2,7824.9,7880.6,7939.9,8210.4,8692.1,9160.6,9284.5,9379.2,9793.9,9969.7,9973.3,10026,9887.9,9646.1,9566.6,9577.1,9598.3,9566.5
2957,8314.8,7861.3,7865.8,7826,7777.1,7764,7688.4,7659,7689.3,7675.3,7703.3,7669.1,7616.5,7494.2,7402.8,7373,7397.5,7468.6,7463.2,7462.8,7502.3,7574.8,7636,7692.7,7755.8,7826.5,7886.8,7961.5,8224.5,8688,9137.3,9246.7,9344.6,9763.1,9931.7,9941.4,9991.5,9853.9,9605.5,9527.9,9541.4,9557.9,9533.5
2958,8246.7,7859.5,7865.2,7812.9,7760.7,7760.3,7685.8,7649.3,7688.2,7666.1,7702.7,7663.8,7614,7495.3,7404.2,7369.5,7395.1,7472.2,7462.9,7469.6,7511.7,7585,7665.2,7718.8,7776,7868.6,7935.9,8030.9,8291.9,8727.5,9164.5,9272.8,9381,9781,9959.7,9962.3,10006,9870.2,9623.3,9559.9,9559.6,9577.1,9553.5
2959,8318.4,7857.6,7849.5,7798.7,7743.5,7737,7678.6,7637.5,7675.5,7656.7,7682.3,7650.3,7598.9,7479,7390.7,7357.3,7380.3,7467.2,7459.6,7454.1,7507.5,7593,7672.9,7735.8,7818.2,7914,8008.5,8123.1,8373.4,8742.7,9144.4,9252.4,9358.4,9741.2,9910.3,9923.7,9966,9831.2,9580.7,9503.9,9512.4,9529.6,9503.4
2960,8275.2,7862.7,7860,7809.7,7763.1,7749.7,7688.1,7650.2,7688.4,7671.2,7710.6,7671.3,7620.5,7497.2,7413.5,7376.2,7410.8,7488.6,7494,7494.9,7554.2,7643.5,7743.1,7827.3,7929.7,8074.6,8218.5,8380.5,8611.5,8873.2,9212.1,9317.2,9410.5,9781.5,9957.2,9956.3,10002,9875.9,9617.4,9548.8,9554.5,9571.5,9543.1
2961,8239.1,7877.3,7870.4,7811.9,7759.5,7757,7692.5,7658.5,7697,7685.8,7713,7681.9,7634.8,7513.1,7427.8,7408.5,7431.1,7518.9,7521.3,7524.9,7607.5,7710.7,7843.3,7973.2,8125.3,8325,8557.9,8816.4,9016.1,9028.8,9271.1,9355.4,9433.2,9798.7,9971.1,9977.2,10026,9887.7,9633.5,9570.3,9570.7,9588.5,9564.1
2962,8358.9,7881.4,7867.6,7815.6,7764.8,7750.4,7691.3,7657,7701.7,7687.2,7718.9,7688.5,7632.8,7516.3,7430.9,7410.4,7447.8,7540.6,7540.9,7558.9,7665.3,7797,7985.7,8178.9,8430.4,8723.4,9072,9453.6,9542.1,9205.8,9274.3,9324,9400.6,9756.8,9929.4,9933.3,9984.8,9839.3,9601,9532.1,9534.1,9552,9512.2
2963,8259.2,7856.3,7841.8,7793.5,7745.6,7738.9,7685.4,7653,7689.7,7685.3,7713.5,7692.3,7629.7,7515.6,7445,7431.3,7474.5,7565.5,7593.9,7634.4,7777.5,7975.1,8255.3,8582.2,8950.9,9400.7,9913.6,10427,10277,9433.7,9296.6,9332.4,9399.5,9770.2,9937.5,9956.6,9990.6,9857.6,9607.9,9539.7,9545.2,9570.2,9533.8
2964,8207.4,7818.6,7809.6,7766.2,7722.9,7714.5,7660,7637.4,7677.3,7669.2,7698.5,7671.7,7611.4,7497.2,7442.7,7445.7,7493.3,7592,7644.5,7714,7931,8220.7,8638,9127,9669.1,10264,10882,11430,10944,9584.4,9269.5,9284.3,9355.5,9756.2,9931.1,9941.8,9976.8,9849.3,9593,9514.3,9527,9547.4,9515.8
2965,8253,7858,7863.6,7820.8,7768.5,7761.2,7715.8,7694.7,7725.5,7723.6,7756.6,7719.9,7671.4,7568.3,7531.1,7537.2,7612.5,7733.9,7809.3,7930.6,8260.8,8689.6,9294.9,9969.1,10672,11355,11956,12429,11475,9690.8,9307,9312.5,9385.2,9798,9965.3,9987.7,10028,9894.8,9637.1,9573,9573.7,9598.8,9564.6
2966,8244.8,7839.9,7838,7811.5,7762.1,7760.2,7711.5,7697.8,7732.7,7722.8,7762.7,7728.1,7677.3,7585.8,7568.8,7599,7695.9,7842.2,7977.6,8171.5,8640.2,9243.2,10012,10838,11586,12190,12596,12846,11485,9618.7,9267.5,9288.4,9360,9783.6,9956.7,9978.3,10019,9884.4,9632.8,9550.9,9568.1,9586.8,9554.1
2967,8144.8,7787.8,7799.4,7773.9,7727.5,7725.6,7673.1,7652,7704.2,7695.9,7731.8,7705.3,7646.9,7570.2,7600.2,7648.5,7784.3,7960.9,8137.5,8409.7,9011.7,9747.9,10583,11428,12058,12467,12522,12484,10942,9387.9,9202.5,9247,9326.8,9760.7,9939.6,9942.6,9996.7,9857.6,9603.7,9526.8,9537.4,9555.6,9525.6
2968,8270.4,7795.9,7811.5,7787.5,7747.4,7739.7,7691.9,7676.1,7715.2,7722.6,7751.4,7722.8,7678.2,7609.4,7668.5,7761.1,7921.8,8136.8,8353.2,8687,9369.3,10165,10945,11643,12020,12122,11892,11616,10259,9156.2,9145,9212.5,9297.5,9731.6,9904.1,9922.6,9959.8,9830.5,9567,9496,9510.8,9529,9504.6
2969,8113.5,7799,7833.3,7808.3,7770.7,7769.1,7730.1,7709.1,7762.2,7751.1,7794.1,7761.5,7715.3,7663.2,7783,7919.8,8103.7,8345.7,8598.1,8939.4,9626.1,10374,10919,11377,11454,11305,10905,10570,9561,9015.8,9212.4,9285.4,9361.7,9814.5,9983.3,9996.1,10050,9909.4,9658.6,9586.5,9600.5,9615.8,9578.8
2970,8163.6,7755.1,7786.9,7777.2,7744.1,7731.9,7696,7689.2,7731.7,7730.5,7770.9,7741.2,7698.6,7650.7,7824.8,7979.8,8179.4,8427.6,8650.2,8962.3,9542.9,10094,10393,10572,10484,10255,9861.2,9587.6,8981.3,8832,9135.9,9226.7,9312.9,9764.3,9945,9941.7,9994.8,9856.2,9590.6,9531.9,9530.3,9549.5,9523.9
2971,8180.1,7754.7,7799.9,7780.4,7741.4,7741.1,7699.4,7694.5,7749.4,7731,7777.7,7749,7697.6,7681.6,7881.2,8048.4,8220.9,8448.7,8618.3,8833.2,9241.6,9606.6,9702.6,9737.9,9577.6,9357.7,9071.8,8873.5,8602.2,8740.4,9122,9215.6,9300.9,9747.6,9932.5,9936.5,9985.4,9844.2,9597.3,9518.5,9533,9546.7,9512.2
2972,8165,7765.7,7803.5,7790.5,7761.7,7755.1,7726.9,7722.2,7771,7764.5,7808,7775,7730.5,7707.1,7915.5,8085.2,8202.2,8381.7,8476.3,8604.5,8842.9,9037.7,9019.7,8980.9,8856.4,8716.1,8535.9,8440.3,8405.1,8706.4,9127,9221.9,9318.1,9757.8,9942.5,9951.2,9994.6,9866.6,9611.7,9542.2,9544.8,9559.6,9531.6
2973,8083.8,7718.3,7756.7,7750.2,7712.6,7720.3,7687.1,7681.4,7731.8,7721.4,7764.1,7730.4,7695.9,7673.1,7860,7989.1,8060,8216.1,8235.6,8289.6,8410.4,8517.6,8486.9,8438.5,8365,8288.8,8198.6,8152.9,8244.2,8638.5,9100.9,9196.1,9294.1,9749.6,9926.8,9931,9982.6,9841.6,9582.1,9520.3,9521.8,9539,9512.3
2974,8147.4,7753.3,7788,7784.8,7744.8,7755.8,7727.2,7720.9,7768.5,7760.2,7802,7770.6,7723.8,7698.9,7832.2,7932.3,7956.2,8077.6,8047.2,8050.6,8109.9,8171.2,8140.4,8127.5,8086,8070.9,8028.5,8033.5,8208.6,8657.9,9117.8,9213,9308.7,9751.2,9936.3,9942.1,9995.1,9857.7,9606.4,9526.9,9534.3,9551.3,9524.4
2975,8046.6,7751,7788.9,7782.3,7760,7761.1,7732.2,7730.8,7780.3,7772.1,7821.6,7775.9,7734.4,7689.8,7775.5,7826.9,7822,7913.2,7873,7852,7890.8,7931.8,7936.6,7935.8,7935,7944.3,7943.4,7970,8188.9,8673.4,9150.7,9258.9,9353.8,9808.3,9979.6,9986,10038,9900.2,9645.7,9583,9584.3,9602.3,9575.5
2976,8172.1,7724.2,7772.1,7766.3,7727.9,7744.8,7716.8,7723.3,7763.7,7756.4,7799.8,7767.6,7720.9,7648.4,7678.3,7696,7680.1,7752,7704.5,7681.1,7702.6,7747.3,7771.6,7790.2,7802.8,7837.1,7850.2,7882.9,8130.1,8620.5,9083.3,9184.1,9281.3,9729.2,9912,9920.6,9967.4,9832.2,9571.2,9502.2,9507.6,9526,9501.1
2977,8110.8,7708,7751.6,7751.9,7722.7,7727.8,7708.2,7713,7759.9,7752.6,7800.5,7763.6,7721.1,7631.1,7611.1,7595.8,7582,7650,7606,7584.2,7617.1,7658.8,7683.6,7715.4,7747,7783.8,7816.7,7861.2,8122.1,8624.1,9089,9200.1,9294.7,9744.4,9926.1,9927.8,9979.9,9836.5,9583.1,9516.8,9530.9,9545.5,9511.5
2978,8083,7709.3,7760.8,7764.4,7733.8,7739.2,7719.7,7728.1,7779.8,7769.7,7812.4,7789.6,7722.6,7620.5,7562.7,7537,7522.1,7584.3,7553.3,7530.9,7556,7613.3,7652.8,7678.3,7718.1,7766.3,7801.7,7847.5,8124.1,8625.7,9101.7,9209.4,9303,9752.6,9934.4,9942.7,9989.6,9856.8,9603.2,9529.1,9535.2,9552.2,9524.8
2979,8102.9,7736.4,7774.8,7776.7,7742.7,7752.8,7740,7746.2,7796.3,7800.8,7837.8,7805.5,7756.3,7632,7539.8,7499.5,7488.8,7548,7522.7,7507.7,7539.5,7590.8,7640.3,7678.7,7718.4,7770.6,7807.3,7853.3,8128.2,8643.4,9121.2,9226.1,9319,9773.2,9956.5,9968.9,10009,9871.5,9624.1,9540.4,9551.6,9577.5,9537.9
2980,8138.4,7698.5,7749.5,7749.6,7715.9,7734,7718.4,7733.3,7775.5,7771.6,7817.7,7792.8,7738.1,7602.8,7485.4,7440.8,7432.9,7498.7,7468.4,7453,7492.7,7546.5,7592.9,7622.5,7674.4,7723.3,7763.2,7816,8093.3,8602.5,9078.1,9178.3,9276.9,9728.7,9904.9,9908.1,9958.4,9819.2,9569.9,9498.4,9506,9523.7,9492.4
2981,8010.4,7728.5,7774.6,7776.9,7744.1,7756.9,7746.5,7768.6,7815.9,7818.7,7858.8,7826.1,7774.1,7638.5,7508.4,7452.4,7448.1,7516.2,7488,7472.9,7513.7,7574.4,7620,7648.2,7699.5,7763.5,7802.9,7852.2,8135.2,8655.3,9142,9260.1,9354.5,9824.5,9990.6,10008,10049,9910.1,9659.9,9592,9586.7,9611.5,9572.4
2982,8164.7,7686.2,7728,7738.1,7704.1,7718.6,7711.2,7724.2,7776.9,7784.5,7823.6,7802.9,7740,7588.2,7447.5,7390.8,7392.5,7448.3,7427.1,7408.9,7447.9,7502.1,7554.7,7594.6,7636.5,7683.3,7734.1,7785.7,8061.3,8575.4,9043,9137.4,9246.2,9691.1,9881.5,9885.9,9920.6,9783.1,9534.6,9466.7,9465.5,9493.9,9463.9
2983,8035.5,7726.3,7779.2,7783.8,7750.2,7765.1,7769.3,7789.2,7836.2,7845.4,7895.2,7860.7,7807.7,7654.9,7494.8,7436.1,7441.2,7490.9,7472.2,7467.1,7507,7562.4,7604.5,7644.6,7684.6,7746.3,7793.1,7847.7,8133.4,8652.2,9139.6,9253.2,9344,9806,9983.1,9986.9,10041,9893.7,9675.5,9584.9,9574.6,9596.4,9563.4
2984,8081.1,7688.7,7737.6,7745.7,7711.8,7726.3,7731.2,7758.3,7801.1,7811.3,7861.3,7844.7,7779.9,7616.2,7458.7,7393.4,7394.6,7450.3,7434.4,7412.6,7458.5,7514.5,7567,7597,7643.5,7702,7738.7,7796,8079.3,8597.5,9079.4,9181.4,9277.3,9729.1,9914.3,9920.4,9978.3,9827.6,9582.9,9507.5,9505.3,9533.8,9503.4
2985,8092.5,7723.9,7778.1,7775.3,7750,7761.4,7771.4,7796.7,7854.4,7861.6,7912.6,7889.5,7826,7666.3,7490.6,7429.6,7437.2,7482,7455.5,7448.7,7486.6,7545.3,7595,7638.5,7675.7,7726.8,7779.5,7832.5,8121.5,8636,9124.4,9235.6,9332.3,9784.2,9966.2,9974.7,10025,9882.5,9640.3,9562.6,9571,9588.5,9560
2986,8149.6,7702.3,7752,7751.2,7718.6,7738.7,7755.7,7790.8,7843.7,7855.1,7907.3,7889.3,7832.6,7659.2,7479.8,7412.6,7414.7,7456.4,7436.7,7430.1,7469.6,7518.1,7571.2,7614.8,7657.4,7706.7,7751.9,7803.3,8082.5,8602.6,9076.8,9178.3,9279.3,9732,9919.3,9923.1,9973.1,9832.3,9578.8,9514.4,9506.8,9536.4,9508.4
2987,7996.9,7675.2,7721,7736.5,7702.1,7717.5,7739.2,7772.6,7827.2,7843.5,7887,7887.2,7824.7,7653,7463.2,7400.8,7402.3,7439.8,7418.4,7408.4,7451.5,7502.8,7557.3,7592.1,7634.2,7688.1,7732.9,7777.9,8080.3,8597.5,9083.1,9201.2,9294.8,9751.6,9931.5,9939.6,9992,9855.7,9600.2,9520,9536.2,9550.2,9509.1
2988,8179.4,7698.2,7750.2,7754.7,7718.8,7733.7,7763.5,7800.9,7864.7,7877.4,7936.8,7926.2,7871.7,7687.8,7490.9,7425,7425.9,7461.1,7432.5,7423.8,7462.3,7508.3,7564.6,7603.2,7645.1,7702.3,7736.3,7784.1,8080.5,8590.1,9065.3,9167.6,9270.4,9719.9,9906.3,9918,9966.6,9822.4,9567.6,9487.5,9503.8,9525,9497.7
2989,8034.2,7727.7,7781.9,7787.8,7762,7788.4,7819.1,7855.4,7916.4,7929.7,7988.8,7990.3,7933.7,7756.5,7549.5,7481.6,7491.2,7515.3,7485,7482,7514.9,7567.5,7616.7,7650.6,7695.5,7756.1,7796,7846.6,8133.3,8667.4,9154.5,9254.1,9351.6,9823.4,9998.4,10006,10059,9921,9665.2,9598.4,9605.3,9625.7,9591
2990,8100.9,7661.2,7715,7716.3,7687.5,7715,7750.8,7800.1,7856.7,7880.5,7931.6,7942.7,7889.3,7709.5,7493.4,7418.6,7435.6,7456.6,7416.3,7404.1,7438.8,7492.5,7547,7580.6,7621.9,7673.3,7716.6,7766.3,8050.8,8562,9034.9,9139,9239.1,9699.5,9886.5,9897.5,9938.1,9802.3,9547.6,9466.9,9475.4,9497.6,9468.2
2991,8092.3,7696.8,7757.6,7759.4,7731.7,7756.6,7799.6,7853.3,7913.6,7924.8,7999.7,8002.7,7961.7,7773.3,7561.9,7485,7508.9,7519.6,7468.4,7461,7494,7548.1,7600.5,7627.7,7669.7,7730.9,7760.8,7822.9,8100.5,8623.2,9101.3,9200.3,9305.1,9759.6,9953.4,9964,10006,9868,9611.2,9536.9,9549.8,9563.5,9539.1
2992,8096.7,7712.6,7764.6,7778.7,7738.9,7769.7,7822.6,7869.8,7948.8,7962,8037.4,8046.1,8012.7,7820.4,7598.8,7520,7548.8,7566.9,7491,7485.1,7522.9,7571.4,7620.1,7647.2,7691.2,7742,7786.3,7843.6,8116,8634.8,9105.3,9209.7,9306.8,9774.8,9962.7,9962.3,10014,9872.2,9624,9549.7,9564.2,9572,9541
2993,7998.7,7683.7,7739.9,7744.9,7712.3,7747.9,7792.1,7855.1,7927.5,7949.2,8024.9,8043.7,8016.7,7829.3,7600.6,7527.5,7580.1,7585.2,7483.7,7483,7517.2,7573.3,7618.2,7648.4,7683.8,7738.4,7787.6,7836.8,8093.1,8629.3,9104.1,9210.4,9302.2,9778.8,9964.7,9973.7,10029,9879.5,9631.7,9551.2,9561.1,9575,9552.2
2994,8154.5,7702.9,7750.8,7764.5,7730.8,7769.1,7828,7889.6,7957,7998.5,8069.3,8089.6,8066.1,7880.8,7648.1,7574.1,7643.8,7647.6,7517.1,7511.4,7544.8,7598.9,7638.7,7678.8,7702.4,7749.6,7802.5,7859.6,8099.6,8616.8,9071.1,9173.9,9279.6,9737.7,9928.8,9941.2,9988.8,9845.5,9605.5,9520,9518.8,9549.4,9524.8
2995,8034.8,7701.8,7765.7,7777.2,7744.1,7779.2,7837.7,7914,7991.9,8018.4,8108.6,8136.8,8114.6,7941.3,7706.5,7643.6,7720.4,7716.7,7574.6,7576.4,7616.5,7663.6,7718.4,7732.8,7772.1,7815.3,7868,7922.5,8140,8659.7,9134.6,9234.5,9335.2,9808.5,9991.3,10001,10046,9910.5,9651,9581.4,9594.6,9616.3,9593.3
2996,8132.9,7690.9,7762.3,7773.4,7733.8,7774.8,7851.2,7913.6,7984.1,8010.7,8101.5,8138.3,8138.2,7964.8,7729.8,7667.3,7760.3,7739.6,7593.8,7599,7639.6,7703.9,7738.2,7771.9,7794.1,7848.1,7901.6,7938,8131.1,8632.8,9102.4,9204.4,9291.5,9768,9955.5,9957.2,10010,9869.4,9621.4,9552.2,9569.3,9596.3,9591.8
2997,8054.2,7680.3,7736.3,7746.3,7714.8,7745.5,7828.1,7911.3,7987.5,8024.3,8125.4,8160.5,8162.7,8000.9,7779.4,7724.4,7825.1,7780.5,7647.3,7665.9,7719.6,7757.1,7822.5,7814,7828.7,7875.2,7914.8,7953.1,8112.5,8629,9092.6,9182.6,9276.2,9759.3,9940.9,9946.5,9998,9860.2,9619.6,9553.3,9578.6,9624,9651.9
2998,8096.7,7709.9,7767.5,7776.6,7754.4,7783.1,7867.7,7958.2,8040.5,8086.3,8189.3,8234,8252.1,8104.4,7895.5,7843.4,7928.5,7871.5,7786.4,7812.4,7873.8,7921.4,7963.8,7940.4,7928,7951.2,7976.7,8001.7,8147.5,8652.6,9117.7,9213.8,9306.4,9790.7,9982.5,9986.9,10046,9917.7,9678.4,9617.8,9671.9,9759.5,9848.9
2999,8081.6,7704.1,7798.3,7794.9,7831.2,7851.5,7920.7,7967.8,8083,8107.3,8208.4,8263.7,8310,8166.1,7978.2,7939.7,8009.8,7948.3,7966.4,7993.7,8094,8151.1,8115.2,8096.1,8014.6,7975.2,8008.1,7988.4,8155.6,8734,9164.4,9284,9375,9895.2,10073,10070,10103,9955.8,9740.4,9719.4,9876.7,9981.4,10239
3000,8127.6,7729.2,7776.7,7789.9,7763.5,7797.3,7907.6,7997.5,8092.2,8144.6,8260.1,8322,8359.9,8265.7,8097,8078.6,8121.7,8091.4,8097.6,8149,8197.4,8208.4,8185.4,8085.9,8016.1,7983.4,7975.5,7974.4,8133,8644.2,9113.4,9208.5,9301.3,9798,9999.7,10018,10100,10014,9836.1,9897.9,10119,10432,10763
3001,8007.5,7685.7,7747,7748.5,7732.9,7765.5,7875.8,7970.4,8069.1,8118.9,8243.3,8318.2,8382.7,8311.3,8194.7,8179.2,8215.3,8209.2,8253.2,8297.7,8320.5,8278.7,8213.1,8067.3,7972.7,7927.5,7916.2,7910.7,8092.3,8615.9,9105.7,9198.3,9302.8,9819.2,10026,10046,10166,10132,10036,10252,10642,11057,11339
3002,8163.6,7695.3,7751.8,7759.3,7730.9,7772.9,7895.7,7999.5,8093.3,8157.2,8278,8370.2,8443.1,8422.4,8338.6,8328.3,8362.7,8388.3,8448,8464.8,8428.5,8335.4,8202.3,8037.6,7922.1,7876.1,7856.5,7861.9,8078.3,8593.2,9067.4,9160,9264.1,9800.1,10035,10090,10276,10368,10422,10822,11409,11945,12086
3003,8056.9,7741.2,7797.1,7810.2,7790.3,7833.3,7956,8063.1,8169.7,8238,8372.9,8474.1,8571.5,8605.1,8574.3,8575.5,8597.3,8644.3,8673.5,8633.7,8520.1,8367.6,8191,8020.7,7917.2,7881.8,7876.4,7892.6,8137.7,8669.7,9164.5,9264.4,9361.7,9961.8,10257,10366,10771,11096,11409,12088,12689,13004,12620
3004,8074.2,7668,7727.3,7733.5,7717.6,7764.3,7892.4,8008.3,8107.5,8175.1,8315.6,8436,8558.2,8628.7,8640.1,8637.5,8637.5,8670.8,8635.9,8541.9,8359.1,8185,8002.5,7850.4,7775.3,7756.8,7762.4,7787.8,8041.2,8571.7,9054.2,9156.5,9257.9,9953.6,10354,10566,11288,11867,12339,13103,13425,13375,12437
3005,8130,7724,7784.2,7788.3,7768.8,7816.5,7954.7,8069.5,8185.3,8256.6,8399.5,8532.8,8677.6,8787.9,8813.7,8792.5,8731.2,8750.4,8646.7,8491.8,8280.3,8101.6,7939.1,7821.3,7761.9,7773.1,7783.7,7818.4,8091,8624.8,9107.9,9203.4,9310.4,10223,10861,11259,12429,13364,13804,14034,14000,13303,11970
3006,8143.5,7723.2,7779.4,7791.8,7774.5,7817.4,7967,8083,8200.6,8275.8,8427.1,8580.4,8732.2,8857,8866.7,8812.9,8682.7,8667.3,8488.2,8311.5,8094.9,7942.7,7822,7737.7,7715,7736.3,7759.3,7800.8,8080.7,8613.4,9101.8,9207.7,9303.6,10691,11762,12448,14182,15012,14869,14179,13439,12485,11194
3007,8040.1,7718.3,7779.3,7791.4,7775.2,7821.1,7969.7,8094.5,8216.3,8295,8456.8,8609.7,8763.2,8870.2,8835.6,8736.6,8546.1,8502.5,8304.5,8117.6,7933.4,7830.8,7741.8,7697.4,7696.2,7722.8,7756.7,7800.5,8081.3,8631.8,9132,9245.7,9342.9,11556,13112,14055,15852,16063,15071,13909,12544,11827,10623
3008,8192.6,7726.6,7776.6,7785.3,7763,7819.2,7975.2,8110.4,8231.1,8308,8474.9,8625.8,8775.8,8831.6,8701.5,8553.6,8318.4,8276.4,8075.6,7922,7773.9,7709.9,7663.4,7638.9,7652,7692.2,7727.9,7777.5,8072.6,8607.3,9095.7,9203.8,9327.2,12829,14761,15764,16800,16054,14275,12578,11639,10760,10125
3009,8083,7756.9,7810,7829.5,7809.1,7865.7,8022.9,8167.2,8289.1,8380.8,8543.6,8688.1,8804.8,8797.4,8571.9,8393.9,8156.7,8113.4,7940.3,7805.6,7718.6,7684.7,7663.6,7663.2,7685.4,7735.4,7774,7830.2,8126.6,8689.2,9200.6,9326.8,9447.5,14884,16999,17514,17192,15402,13181,11610,10735,10318,9899.1
3010,8140.4,7703.5,7756.7,7763.6,7748.6,7806.5,7967.6,8109.3,8234.7,8319.5,8485.2,8619.8,8705.6,8605.1,8301,8106.3,7892.2,7871.8,7739.5,7636.5,7582.8,7569.4,7572.8,7578.9,7603.5,7652,7692,7746.4,8057.2,8632,9141,9276.1,9438.6,16059,17296,17347,15650,13732,11754,10614,10109,9888.2,9657.2
3011,8147.6,7744.4,7800.4,7808.9,7791.8,7846.6,8018.4,8165.2,8292.9,8383.4,8543.7,8661.9,8692.2,8504.4,8150.3,7950.7,7776,7771.9,7667.4,7591.5,7563.7,7561.4,7580.3,7595.9,7636.1,7678.7,7735.1,7785.9,8121.6,8734,9279.6,9430.1,9608.5,16988,17230,16445,14372,12513,10928,10196,9903.6,9761.3,9651.8
3012,8131,7745.7,7800.8,7818.4,7803.8,7862.1,8032.5,8188.2,8321.3,8410.5,8572.6,8657.5,8641.9,8383.2,7989.2,7809,7676,7687.5,7605.9,7542.6,7533.4,7556.3,7584.2,7606.7,7650,7702,7741.1,7812.6,8175.1,8851.6,9432,9601.1,9767.9,16634,15730,14604,12734,11292,10319,9872.2,9726.9,9697.4,9663.4
3013,8117.1,7741.6,7787.4,7805.8,7783.1,7850.2,8024.4,8170.1,8313.1,8393.3,8545.9,8629.5,8556.8,8235.4,7829.2,7670.4,7561.5,7584.7,7518.3,7473.7,7484.2,7526.3,7552.1,7574.4,7615.4,7668.7,7724.4,7770.9,8185.6,8925.4,9534.1,9694.6,9848,14967,13940,13085,11526,10687,9962.7,9697.3,9632.1,9646.7,9664.7
3014,8262.9,7773.1,7825.5,7829.4,7809.8,7865.3,8058.3,8216.1,8349,8434.3,8574.5,8615.9,8518.8,8155.2,7746.8,7595.2,7513.1,7545.4,7496.7,7457.8,7473.4,7508.3,7549.9,7589,7625,7680.2,7725.3,7781.7,8233.3,9035.9,9644.3,9743.2,9866,13284,12322,11640,10827,10251,9776.4,9615.3,9590.3,9641.5,9731.3
3015,8059.8,7769.9,7821.9,7834.9,7818,7888.9,8072.2,8235.4,8372.3,8447,8574.4,8601,8460.8,8072,7675.4,7540,7477.5,7523.8,7484.1,7455.4,7477.6,7520.7,7560.2,7602.7,7647.1,7702.5,7746.7,7802.9,8293.3,9127.2,9725.5,9805.3,9859.4,12015,11384,10986,10498,10129,9762.2,9653,9665,9753,9971.2
3016,8265.5,7779.8,7822.8,7827.3,7819.2,7885.2,8072.6,8233.9,8359,8448.2,8563.3,8558.4,8395.3,7996.7,7596.4,7475.7,7430.5,7472.4,7439.5,7416,7437.3,7490.5,7538.6,7571.9,7616.8,7671.5,7715.2,7768.9,8261.3,9044.1,9596.4,9613.6,9657,10914,10650,10435,10200,9951.4,9647.1,9573,9623.1,9779.1,10192
3017,8186.1,7801.8,7858.6,7861.3,7846.2,7917.6,8113.1,8271.2,8408.9,8484.6,8583,8553.7,8373,7963.1,7578.8,7468.5,7430.9,7481.8,7454.9,7432.1,7464.1,7515.9,7555.7,7595.7,7633.5,7702.1,7750.2,7802.1,8278.2,9003.1,9532.4,9549.5,9569.7,10443,10358,10241,10165,9971.5,9709.4,9666.5,9785.4,10066,10756
3018,8201.6,7793.1,7847.1,7850.3,7838.8,7904.8,8104,8270.5,8403.4,8472.2,8564.2,8515.8,8309.5,7897.9,7531.7,7426.4,7394.9,7454.7,7433.5,7410.7,7444.3,7492.5,7541.9,7579.6,7622.6,7677.1,7724.3,7775.4,8196.2,8863,9353.8,9386.4,9441,10090,10136,10097,10081,9924.9,9701.4,9690.3,9908,10397,11376
3019,8233.2,7821.7,7869.4,7871.4,7861.6,7927.5,8131.6,8291,8429.7,8495,8572.4,8508.4,8290.6,7877.7,7525,7417,7399.3,7451.9,7428.7,7409.6,7445.6,7493.3,7550.9,7583.3,7629.9,7687.1,7730.9,7782.9,8168.2,8782.9,9266.3,9322.3,9392.4,9954.1,10066,10057,10083,9957.6,9751,9828.4,10213,10949,12061
3020,8279.5,7849,7889.8,7895.4,7879.2,7960.3,8154.6,8319.9,8455.4,8506.6,8577,8496.6,8264.7,7856,7507.9,7412.9,7391.5,7451,7431.6,7420.9,7451.8,7503,7551.8,7582.4,7630.7,7693.5,7734.2,7786.9,8134.6,8710.4,9194.1,9265.8,9351.6,9871.1,10021,10033,10085,9986.7,9844.4,10066,10718,11691,12567
3021,8168,7829.8,7870.9,7876.2,7869.6,7937.2,8142.6,8312.4,8433.9,8486.3,8539.6,8440.2,8204.3,7807,7473.5,7382.8,7368.7,7428.4,7417.9,7393.7,7425.7,7478,7535.8,7572.5,7617.9,7675,7718.6,7769.6,8103.3,8667.6,9157.2,9259.3,9341.4,9856.3,10024,10047,10112,10052,10003,10428,11355,12333,12667
3022,8364.8,7859.1,7901.4,7901.9,7893.6,7970.5,8167.3,8333.5,8448.8,8490.1,8532.6,8419.9,8186.5,7784.1,7455.3,7367.9,7358.8,7418.3,7406.8,7386.3,7419.2,7473.3,7520.8,7564.7,7604.7,7658.1,7707.3,7765.6,8073.6,8618.9,9108.3,9197.1,9297.8,9776.9,9980.6,9997.6,10110,10127,10247,10955,12042,12712,12278
3023,8247.3,7883.7,7926.5,7935.2,7931.2,8001.4,8206.3,8357.4,8483.3,8498.6,8525.6,8404,8159,7771.4,7467.5,7388.5,7380.4,7445.8,7428.8,7418.1,7453.4,7502.6,7547.6,7590.5,7637.6,7698.5,7742.7,7798.7,8102.5,8660.9,9151.6,9251.5,9355.9,9849.3,10053,10092,10270,10424,10807,11790,12756,12794,11743
3024,8275.6,7853.4,7897.6,7912.5,7904.4,7979.1,8170.8,8317.2,8432.6,8439.4,8445.9,8310.3,8072.5,7694.4,7410.7,7329.4,7331.1,7395.9,7381.6,7374.1,7401.3,7455.2,7504.2,7547.2,7589.5,7644.5,7689.9,7752,8051.5,8599.2,9092,9198.5,9314,9803.5,10022,10082,10379,10762,11410,12417,12838,12244,10990
3025,8336.5,7903.1,7952.1,7960.5,7949.6,8030.1,8216.6,8362.9,8461.2,8445.8,8449.6,8299.1,8054.6,7704.1,7430.7,7362.5,7357.2,7425.1,7409.5,7390.9,7427.5,7486.4,7529.8,7572.8,7618.7,7683.5,7726.8,7776.3,8083.2,8633.9,9122.7,9236.3,9363.3,9850.5,10107,10202,10699,11382,12199,12897,12610,11638,10494
3026,8310.4,7935.5,7982.9,8003,7990.1,8066.4,8250.3,8381.4,8470.7,8447.1,8429.3,8273.4,8037,7700.3,7446.9,7374.4,7383.3,7446.6,7435.6,7428.2,7465.1,7514.9,7567.4,7603.4,7649.8,7712.8,7763.3,7818.5,8117.6,8672.5,9170.7,9290.1,9416.5,9955.8,10265,10455,11306,12324,13037,12968,12011,10972,10128
3027,8218.6,7879.7,7927.1,7950.7,7941.1,8011.9,8182.1,8298.9,8381.9,8344.1,8313.1,8158.8,7936,7614.6,7386.7,7319.3,7333.8,7391.1,7388.3,7376.3,7410.6,7463.3,7515.5,7555.9,7606,7664.7,7702,7766.1,8076.5,8625.2,9132.6,9260.4,9409.7,9984.7,10397,10710,11970,13111,13230,12446,11239,10400,9827.7
3028,8387.2,7895.6,7951.8,7969.6,7959.2,8025.8,8181.1,8291.8,8361.3,8309.5,8283,8120.8,7908.5,7603.7,7378.7,7321.3,7332.9,7399.6,7391.1,7376.1,7415.4,7461.8,7513.8,7558.3,7598.4,7663.5,7701.4,7761.7,8068.4,8613.4,9118.8,9243.6,9431,10079,10681,11191,12826,13685,12953,11654,10546,9988.6,9638.2
3029,8230,7947.5,8011.7,8047.1,8022.1,8081.3,8234.1,8336.2,8391.4,8346.3,8297.3,8140.6,7938.2,7652,7442,7381.1,7396.6,7463.9,7456,7440.4,7488.8,7533.8,7590.1,7622.7,7678.3,7740.5,7777.8,7849,8162.7,8731.8,9269.4,9432.8,9678.9,10509,11414,12188,14005,14171,12617,11145,10272,9909.8,9682.8
3030,8339.7,7866.7,7939,7965.4,7937.6,7995,8126.8,8218.5,8272.3,8210.7,8164.1,8017.9,7826,7545.2,7344.5,7301.5,7305.1,7376.8,7362.5,7352.9,7391.8,7445.8,7495.1,7545,7584.9,7649.7,7686.2,7749.7,8076.4,8640.8,9174.2,9375.3,9725.1,10760,11973,12878,14212,13485,11629,10411,9835.1,9631.1,9493.1
3031,8295.2,7941.5,8008.2,8042.7,8016,8065.8,8207.7,8284.6,8327.6,8261.8,8225.6,8068.3,7889.6,7621.2,7429.4,7382.2,7391.4,7463.9,7451,7444.2,7484.5,7540.1,7595.5,7630.5,7672.6,7736,7791.4,7857.5,8190.3,8794.9,9376.8,9652.7,10208,11610,13100,13992,14416,12943,11094,10167,9793.1,9680.6,9593.9
3032,8305.1,7892.7,7968.2,7975,7954.1,7990.4,8117.5,8192.2,8229.2,8164.3,8119.8,7978.9,7808.6,7549.8,7361.9,7309,7329.7,7399.4,7388.5,7371.1,7417.6,7467.6,7530.1,7570.9,7614.7,7684.4,7731.8,7803,8163.5,8802.4,9427.9,9846.1,10689,12431,13874,14401,13665,11939,10440,9817.3,9610.8,9558.8,9486.4
3033,8272.7,7926.9,7996.5,8018.7,7989.3,8018.6,8139.9,8207.4,8239.5,8169.2,8127.3,7984.5,7826.3,7580.7,7402.2,7350.2,7370.1,7437.3,7435.8,7420.9,7460.3,7515.5,7571.1,7611,7662.3,7732.4,7792.6,7871.9,8268.2,8988.3,9737.2,10365,11559,13493,14450,14430,12901,11298,10157,9748.3,9624.3,9595.5,9539.6
3034,8358.8,7929.1,7995.9,8008.9,7981.5,8008.1,8117.4,8179.8,8209.1,8146.7,8090.1,7956.1,7802.6,7560.9,7391.3,7339,7355.3,7434.3,7421.1,7412.3,7444.2,7507.8,7568.7,7610.1,7661.8,7727.1,7794.8,7879.5,8345.1,9189.6,10112,11015,12470,14143,14239,13689,11940,10691,9888.2,9625.5,9557,9546.9,9498.6
3035,8240.7,7891.7,7953.4,7970.2,7939,7957.9,8070.4,8122.8,8151.5,8074.2,8033.1,7906.4,7746.4,7525.5,7358.9,7310,7330.1,7403.9,7393.8,7383.3,7420.8,7478.1,7542.1,7575.8,7635.5,7717.1,7792.5,7898.4,8450.6,9480.1,10603,11792,13207,14279,13620,12820,11257,10354,9751.6,9558.1,9519.1,9517.3,9474.4
3036,8391.3,7903.9,7968.1,7975.8,7943.8,7961.6,8057.9,8110.9,8136.6,8055.5,8021.1,7900.6,7748.1,7532.3,7359.9,7314.4,7337.3,7399,7392.9,7378.4,7426.3,7488.8,7543.4,7590.3,7649.7,7730.9,7823.7,7964.2,8667.5,9934.5,11302,12597,13561,13767,12646,11850,10705,10084,9637.2,9495.1,9476,9480.3,9444.9
3037,8285.5,7956.5,8019,8030.1,7987.5,8008,8093.2,8139.6,8159.5,8088.2,8050.8,7926.3,7780.3,7580,7412.8,7365.2,7392.5,7458.4,7454.3,7443.2,7491.7,7545.9,7612.9,7658.1,7725.9,7826.3,7951.4,8158.1,9077.6,10657,12270,13407,13537,13106,11918,11268,10502,10077,9703.9,9591.1,9573.8,9577.7,9543
3038,8313,7873.7,7933.5,7940.7,7897.1,7916.6,8000.8,8028.2,8057,7982.5,7934.7,7819.7,7689.6,7485.5,7321.9,7285.6,7300.3,7373,7365,7354.5,7397.8,7467.4,7530.4,7583,7657.2,7782.7,7953.6,8255.9,9387.1,11156,12744,13284,12630,11976,11067,10633,10177,9862.1,9537.6,9430.2,9425.2,9444.9,9413.3
3039,8348,7932.3,7992.3,8003.2,7956.1,7966.6,8048.9,8070.6,8098.6,8012.9,7978.4,7876.8,7741.7,7535.3,7387.7,7334.3,7362.5,7437.2,7427.3,7420.8,7466,7529.8,7602,7668.2,7756.6,7918.6,8178.1,8618.9,10006,11921,13262,13064,11919,11317,10695,10405,10147,9904.8,9601.4,9507.9,9508.2,9514.9,9477.7
3040,8379.8,7953.9,8019.8,8016.5,7970.8,7991.8,8047.5,8073.3,8086.8,8016.3,7985.4,7881.2,7743,7556.8,7398.6,7356.6,7373.3,7452.1,7444.2,7443.3,7487.2,7554,7633.3,7713.4,7842.5,8071.9,8490,9139.2,10699,12463,13229,12287,11050,10707,10377,10207,10079,9881.2,9595.4,9511.8,9505.6,9526.5,9498
3041,8257.5,7918.2,7975.4,7980.6,7927.9,7942.1,7997.3,8016.9,8028.7,7950.6,7929.4,7827.5,7698.9,7517.6,7363.9,7327.9,7352.3,7422.6,7418.9,7411.9,7472.8,7540.1,7639,7731.1,7912.6,8241.9,8840.5,9653.7,11161,12523,12704,11460,10433,10335,10191,10092,10032,9849.7,9566.4,9488,9484.2,9497.6,9467.2
3042,8435.3,7941.5,7992.7,7998.4,7946,7953.8,7997.7,8023.3,8031.3,7953.2,7923.2,7825.9,7710.7,7528.3,7374,7332.9,7362.9,7434.2,7429.5,7433.3,7492.3,7569.7,7684.7,7824.1,8092.2,8576.9,9394.9,10286,11442,12172,11860,10660,9953.2,10048,10041,9989.2,9968.3,9803.6,9532.8,9452.8,9452.7,9471.3,9443.9
3043,8299.7,7976.4,8033.3,8039.7,7986.9,7984.1,8030.4,8041.2,8051.1,7979.6,7958,7864.2,7735.2,7558.4,7416.8,7387,7403.7,7488.4,7487.2,7495.6,7557.7,7643.3,7802.1,8025.4,8437.2,9132.8,10120,10887,11422,11606,11173,10217,9779.4,10007,10071,10042,10044,9886.8,9630.6,9550.2,9545.7,9559.8,9530
3044,8377.4,7911.9,7962.5,7959.4,7914.9,7909.5,7941,7945.5,7964.2,7886.3,7858.8,7773,7660.3,7482.8,7341.7,7306.6,7331,7415,7407.1,7429.5,7499.5,7615.4,7823.6,8140.8,8720.1,9578.4,10500,10922,10828,10702,10374,9736.9,9504.2,9800.6,9915.5,9889.7,9905.2,9758.2,9493.6,9408.9,9410.9,9433.8,9404.2
3045,8391.2,7961.6,8011.4,8015.1,7961.2,7952.6,7984.2,7982.3,7993.9,7916.6,7893.2,7810.7,7702.2,7529.5,7394.9,7362.1,7388.4,7470.8,7472.6,7500.6,7595.4,7742.8,8058.1,8543.7,9318.6,10244,10902,10836,10257,10093,9953.2,9571.8,9462.4,9817,9946.9,9933.4,9960.4,9813.9,9549.1,9475.9,9477.1,9496.9,9464.4
3046,8337.9,7940.3,7999.9,7992.5,7939.6,7918.8,7952,7941.5,7955.6,7882.1,7859.5,7778,7678.1,7508.2,7377.4,7342.5,7381.4,7463.4,7477.6,7513.8,7650.6,7857.6,8344.8,9025.3,9937.2,10705,10840,10315,9570.6,9526.6,9593.3,9417.7,9394.1,9760.5,9908.8,9903.4,9937.1,9793.3,9529.5,9457.5,9448.5,9474.9,9444.9
3047,8346.9,7955.6,8006.4,8006.7,7945.1,7927.6,7943.8,7934.8,7949.1,7875.1,7860.1,7771,7679.5,7517.1,7387.4,7357.8,7400.4,7477.6,7515.8,7565.2,7772.7,8074.7,8760.4,9603.4,10464,10864,10479,9731.5,9076,9191.5,9418.5,9337.4,9371.9,9755,9917.3,9900.6,9939.1,9792,9536.2,9459.4,9454,9479.2,9451.7
3048,8426.9,7976.5,8035.4,8032.9,7971.3,7944.1,7954.2,7944.2,7953.1,7887.1,7864.9,7788.7,7695.5,7530.2,7410.5,7380,7430,7524.9,7570.6,7667.5,7979.3,8433.7,9364,10252,10818,10699,9903.9,9145.7,8710.9,8974.5,9300,9293.5,9354.8,9742.5,9897.9,9900.2,9933.2,9795.9,9535.1,9459.5,9458.1,9485.9,9456.2
3049,8344.1,7960,8017.1,8014.6,7956.9,7926.6,7925.9,7912,7924.7,7848.6,7843.3,7769.5,7674.5,7529.2,7405.4,7379.7,7436.8,7548.6,7635.8,7780.6,8243.7,8862.9,9932.4,10652,10763,10211,9308.9,8682.8,8460.6,8834,9235.4,9267,9332.7,9732.2,9889.8,9892.1,9929.7,9791.5,9537.7,9459.2,9451.1,9474.5,9446.6
3050,8443.4,7959.5,8019.9,8018.3,7947.1,7917.7,7912.9,7898.3,7900.2,7844.5,7829.8,7752.9,7667.8,7517.3,7409.2,7391.9,7464.8,7588.6,7743.9,7984.5,8640.6,9431.6,10435,10773,10389,9604.6,8781.5,8341.3,8294.8,8726.4,9160.1,9208.5,9296,9681.5,9845.8,9847.6,9885.3,9750.6,9490.3,9409.2,9411.2,9437.6,9405.4
3051,8373.9,8016.7,8066.8,8071,8007.1,7961.5,7950.9,7930.2,7942.2,7877,7867,7805.4,7709.7,7577,7479.4,7464.7,7576.5,7735,7986.4,8377.5,9266.6,10123,10816,10645,9898.8,9090.7,8457.2,8174.4,8255.9,8746,9204.5,9274.2,9357.5,9749,9912.7,9917.8,9957.4,9826.8,9570.2,9491.3,9492.8,9516.4,9488.5
3052,8383.3,7938.4,8000.6,7994.4,7927.1,7881.6,7862.8,7842.6,7850.5,7793,7790.8,7725.1,7653,7517.4,7427.7,7422.7,7584.5,7803,8190.3,8750.7,9757.4,10483,10630,10039,9199.1,8553.7,8112.9,7965.7,8127.6,8623.7,9087.2,9171.6,9256.1,9645.7,9816.5,9819.4,9861.1,9722.9,9458,9383.3,9388.4,9408,9379.5
3053,8409.3,7995.1,8051,8055,7979.9,7933.8,7913.6,7883.6,7896.5,7835.9,7830.7,7777.2,7702.7,7580.8,7513.5,7537.5,7767.6,8064.1,8657,9363.5,10339,10747,10332,9526.8,8759,8278.7,7997.3,7926.9,8141.7,8654.2,9134,9217.5,9311.1,9694.8,9865.4,9864,9908,9776.3,9513.8,9441.4,9440.5,9461.8,9434.8
3054,8425.7,8019.5,8066.3,8079.1,8004.2,7948.7,7921.4,7896.2,7914.2,7854.8,7849.5,7797.8,7740.3,7639.1,7593.5,7653.3,8023.2,8441.9,9247.2,10015,10683,10631,9788.7,8987.1,8382.5,8078,7919.5,7890.2,8135.2,8665.9,9140.5,9229.6,9323.9,9710.1,9878.5,9880.6,9927.7,9790.2,9538.8,9464,9467,9485.8,9445.4
3055,8363.8,7972.2,8037.8,8037.1,7961.1,7905.2,7869.9,7843.6,7859,7802.7,7809.9,7770.3,7718.4,7631.9,7640.9,7751,8286.7,8818.9,9757.9,10404,10596,10164,9183.9,8502.3,8087.3,7909.7,7817.3,7823.5,8072.9,8611.1,9098.3,9190.8,9285.9,9673.7,9841.1,9849.3,9889.3,9751.2,9482.9,9414.3,9421.1,9436.8,9405.8
3056,8513.7,7987.6,8049.9,8052,7973.3,7915.8,7880.1,7841.8,7860.6,7816.6,7829.8,7802.2,7762.3,7712.6,7797.7,7992,8753.4,9395.2,10301,10643,10278,9583.2,8667.7,8166.6,7903.3,7811.1,7766.5,7791.6,8059.8,8587.2,9065.9,9158.5,9254.4,9627.9,9804.8,9796.2,9842.5,9700.1,9447.9,9376,9382.7,9407.1,9376.4
3057,8387.1,8061.8,8131,8130.4,8053.1,7982.4,7939.9,7914.3,7932.4,7896.3,7915.6,7889.5,7893.2,7900.3,8130.3,8447.6,9455.8,10130,10757,10641,9839.8,9093.4,8353.8,8022,7871.2,7832.4,7818.3,7852.2,8135.5,8694.6,9185,9285,9374.1,9755.6,9921.9,9916.2,9974.4,9832.1,9584.3,9513.1,9519.4,9531.9,9503.3
3058,8402.3,7974.9,8042.8,8035.7,7964,7901.1,7849.4,7820.7,7845.4,7822,7851.6,7848.4,7891.6,7982,8367.2,8804.3,9890.3,10433,10592,10107,9162.9,8519,8004.3,7795.7,7717,7712.9,7711.6,7748.9,8040.3,8576.5,9060.1,9160.9,9261.6,9630.4,9801.8,9798.8,9850.6,9705.3,9450.1,9375.6,9379.4,9398.8,9378.3
3059,8475.2,8028.4,8095,8101.2,8013.4,7948,7897.4,7875.6,7896.8,7876.4,7929.1,7971.4,8075.3,8305.6,8894.8,9421.2,10417,10727,10366,9633.6,8711.3,8214.8,7866.8,7750.2,7708.2,7721,7737.8,7778.1,8074.3,8616.5,9115.9,9213.1,9322,9657.6,9826.4,9826,9876.7,9735.4,9490.6,9408.5,9418.1,9435,9417.7
3060,8456.1,8026,8093.2,8093,8012.5,7941.2,7890.7,7865.3,7901.2,7891.8,7974.5,8074.9,8284.6,8699.9,9465.5,10027,10647,10637,9841.1,9051.4,8290,7958.3,7748.9,7678.8,7666.2,7693.3,7717.2,7761.2,8060.5,8617.9,9115.4,9222.7,9332.1,9657.9,9811.5,9814,9872.4,9723.5,9478.6,9405.8,9412.4,9422.1,9398.1
3061,8403.9,8029.6,8096.8,8099.3,8028.3,7959.1,7899.6,7876.5,7919.6,7936,8062.6,8249.8,8610,9221.2,10046,10477,10545,10276,9288.5,8572,8010.1,7797.5,7674.6,7647,7658.2,7690.5,7714.9,7763.9,8069.5,8631.7,9146.5,9262.5,9399,9684.7,9824.6,9833.5,9885.1,9736.1,9492.1,9414.8,9421.6,9439.6,9427.9
3062,8515.3,8072.7,8143.7,8149,8065.1,8004.5,7943.9,7938,7992.5,8047.7,8240.3,8571.2,9141.4,9877.7,10570,10735,10215,9773.2,8789.4,8221.4,7839.6,7712.8,7651.4,7647.1,7662.9,7706.1,7729.3,7780.7,8103.8,8679.2,9200.5,9333.7,9494.7,9710.1,9842.4,9836.7,9888.3,9750.1,9502.2,9426.7,9431.4,9453.5,9426.8
3063,8388.2,8026.5,8105.6,8113.4,8046.7,7971.2,7924.4,7926,8013.1,8119.5,8425.2,8930.7,9671.3,10393,10730,10572,9675.9,9197.9,8363.9,7938.8,7692.6,7623.7,7596.8,7609.1,7634.4,7682,7707.1,7758.4,8095.6,8710,9262.6,9430.7,9674.1,9746.7,9833.8,9838.6,9882.8,9744.2,9499.4,9424.3,9423.3,9440.5,9420.8
3064,8532.7,8059.9,8125,8138.6,8075.6,8011.5,7970.1,7988,8120.2,8316.1,8768.2,9477.5,10324,10816,10652,10204,9143.9,8729.9,8069.6,7770.9,7610.7,7587.1,7586,7589.6,7624.1,7672.2,7702,7758.4,8124.9,8783.3,9375.4,9619.8,9985.8,9777.4,9804.3,9804,9847.8,9716.3,9473.3,9394.1,9403.1,9417.8,9395.3
3065,8481.5,8095.9,8172.8,8185.2,8124.5,8074.3,8047.2,8110.1,8289.6,8643,9294.2,10172,10932,10991,10333,9707.9,8695.5,8370.9,7896,7682,7597.8,7588.1,7606.3,7633.4,7656.4,7708.6,7739.5,7797.8,8214.3,9012.2,9731.3,10103,10651,9915.8,9873.4,9878.9,9912.7,9784.8,9536.4,9455.8,9455.4,9482.1,9453.3
3066,8459.4,8043.8,8125.5,8134.7,8087.9,8041.2,8048.2,8172.7,8444.2,8975.6,9825,10694,11152,10706,9734.6,9091.9,8253.1,8035.5,7687.9,7554,7501.8,7513.8,7539.6,7562.8,7593.1,7646.8,7682.7,7739.5,8243.5,9250.1,10123,10635,11351,9918.1,9798.8,9802.6,9838.4,9707.3,9455.3,9376.7,9374.1,9398.2,9379.5
3067,8519.7,8084,8159.1,8186.4,8134.7,8128.3,8181.9,8394.3,8818.7,9564.6,10538,11197,11170,10324,9221.4,8640.3,8005.2,7869.9,7633.4,7529.6,7502.6,7528.6,7549.6,7580.1,7617.5,7668.8,7706.6,7768.6,8437,9782.5,10881,11518,12264,9982.2,9830.5,9828.2,9862.3,9733.5,9480.1,9405.9,9409.9,9433.6,9411.5
3068,8530.4,8114.2,8200.9,8229.8,8210.3,8230.5,8364.8,8748,9334,10277,11176,11389,10865,9801.7,8769.9,8286.5,7830.7,7755.3,7581,7512.5,7518.1,7541.6,7579.4,7602.5,7638.9,7690.1,7728.1,7799.6,8728.1,10531,11841,12452,12965,9998.7,9850.8,9847.8,9884.8,9756.4,9498.1,9440.2,9434.6,9463.3,9435.4
3069,8455.7,8083,8169.5,8215.7,8229.2,8300.5,8558,9109.1,9854,10841,11440,11157,10289,9246.3,8354.4,7980.4,7663.7,7634.7,7513.5,7455.7,7466.2,7499.6,7536.7,7561.8,7594.9,7659.3,7700.1,7761.5,8964.8,11142,12542,12828,12990,9922.3,9822,9827,9855.5,9724.7,9472.9,9397.5,9400.5,9427.2,9397.6
3070,8610.5,8102.1,8191.5,8259.6,8315.4,8493.4,8924.6,9677.7,10516,11326,11468,10732,9717.8,8794.8,8059.6,7784.3,7562.5,7570.2,7477.3,7438.4,7444.8,7483.5,7519,7549.3,7578.1,7642.4,7680.5,7750.2,9194,11554,12739,12694,12413,9794.7,9772,9763.1,9799.4,9670.3,9417.1,9343.2,9346.3,9369.9,9357.6
3071,8544.1,8185.8,8302.8,8409,8559,8895.9,9560.4,10465,11243,11626,11209,10233,9259.6,8510.3,7933.9,7722.6,7573.6,7599.9,7523.9,7492.1,7517.2,7552.4,7596.4,7624.3,7662.9,7719.1,7755.1,7834.9,9450.1,11755,12726,12279,11752,9840.8,9883.7,9876.6,9921.2,9782,9538.7,9464,9463.3,9491.3,9465.1
3072,8545.3,8140.1,8286.6,8438.9,8716.8,9246.6,10112,10968,11505,11325,10577,9593.5,8788.7,8191,7733.5,7568.9,7474.1,7518.1,7457,7420.5,7450.9,7488.2,7524.1,7550,7590.2,7645.8,7698.3,7755.5,9267.8,11185,11859,11310,10815,9694.8,9790.3,9796.1,9831.6,9701.6,9447.7,9375.6,9371.5,9395.3,9375.7
3073,8688.1,8261.1,8454.5,8713.3,9190.9,9967.5,10905,11532,11657,10951,10037,9169.9,8543.8,8077.9,7700.6,7573.8,7499.8,7547.3,7501.1,7481.7,7505.2,7540.8,7581.6,7608.1,7643.1,7710.3,7748.3,7812.2,9091.4,10571,11041,10569,10220,9702.9,9830.4,9836.6,9876.7,9748.9,9494.4,9424,9428.3,9446.7,9427.6
3074,8715.3,8339.6,8612.4,9020.2,9753.1,10723,11510,11653,11326,10307,9457.3,8777.9,8312.9,7943.6,7633.4,7518.2,7479.7,7524.7,7490.3,7464.2,7487.1,7535.1,7578.7,7596,7642.2,7703.5,7740.3,7805.2,8780.1,9869.5,10291,10000,9795,9678.6,9826.6,9831.7,9872.3,9733,9494.5,9419.5,9422.5,9444.2,9418.7
3075,8829.6,8422.7,8822.2,9437.5,10402,11387,11759,11379,10750,9685.4,8988.7,8491.6,8146.4,7831.2,7567.7,7466,7438.9,7493.2,7463.8,7449.1,7471.5,7513.8,7549.2,7577.7,7613.2,7666.3,7714.1,7770.6,8488.3,9330.3,9743,9602.3,9527.1,9619,9782.5,9780.2,9828.8,9701.3,9444.3,9368.7,9377.6,9399.9,9369.4
3076,9095.7,8693.4,9302.9,10181,11297,12019,11758,10919,10154,9199.4,8676.8,8330.3,8080,7816.4,7579.5,7486.1,7475.1,7533.7,7505.3,7483.3,7519.8,7559.8,7598.5,7618,7648.9,7700.4,7745.4,7802.7,8329.4,9019.7,9453.4,9403.8,9405.6,9647.2,9798.6,9807.8,9847.9,9722.4,9472,9396.8,9408.2,9429.8,9402.1
3077,9258.7,8985.6,9848.4,10916,11896,12098,11269,10224,9507.9,8765.8,8407.7,8164.6,7980.2,7740,7526.5,7454.2,7443.1,7505.5,7485.5,7467,7498.3,7542.8,7583.1,7599.2,7644,7689.8,7733.8,7793.7,8192,8806.8,9262.5,9276.7,9322.3,9617.6,9780.7,9789.1,9839.8,9702.2,9449,9376.7,9388.8,9405.4,9376.4
3078,9871.1,9527.3,10642,11743,12278,11854,10659,9636.3,9041.4,8490.8,8258.8,8083.4,7939.1,7726.3,7531.9,7460.2,7458.6,7533.7,7510.5,7497.6,7532.1,7577.7,7609.1,7627.6,7659.8,7712.9,7757.8,7817.9,8126.8,8694.6,9150.1,9191.6,9259.6,9593.9,9760.3,9767,9810.4,9679.4,9425.5,9353.7,9363,9386.3,9357.2
3079,10555,10360,11617,12450,12281,11316,10054,9183.7,8746.8,8349.4,8207.1,8080.4,7956.1,7769,7590.8,7528.9,7542.9,7615.7,7599.6,7599.7,7649.2,7674.6,7732.5,7730.5,7761.9,7805.1,7863.6,7922.9,8161.7,8711.1,9180.1,9243.3,9321.7,9671.8,9841.5,9846.6,9891.5,9767.9,9518.7,9450.6,9457.4,9472.4,9449
3080,11315,11038,12148,12435,11636,10471,9360.5,8698.8,8394.6,8123.4,8034.2,7938.5,7844.7,7674.3,7528,7467.9,7486,7566.1,7565,7570.9,7624.5,7656,7705.1,7711.7,7724,7777.9,7829.6,7871.6,8060.6,8585,9037.8,9116,9196.6,9555.5,9733,9739.2,9778.7,9641.7,9404.6,9320.8,9331.4,9358.9,9329.2
3081,12366,11958,12588,12179,10942,9812.1,8940.5,8455.8,8257.2,8066.4,8021.7,7955,7868.5,7718.7,7583.9,7541.1,7579.9,7667.6,7687.7,7708.8,7774.9,7810.1,7866.5,7852.7,7853.7,7884.5,7932.8,7966.4,8104,8615.3,9066.1,9146.1,9225.3,9599.6,9772.1,9778.2,9816.9,9693.2,9441.4,9372.7,9374.9,9404,9381.9
3082,13016,12521,12427,11459,10159,9238,8596.2,8253,8137.5,8001.5,7976.1,7920.6,7854.9,7731.8,7627.9,7603.6,7669.3,7771.5,7814.6,7855.3,7933.7,7967.1,8020.3,7970.4,7953.7,7961.8,7990.2,7990.8,8103.2,8601,9067.6,9148.7,9236.9,9611.1,9783.1,9796,9834.4,9700.1,9456.8,9384.7,9393.3,9416.7,9390.8
3083,13186,12465,11737,10578,9466.6,8791.8,8316.7,8066.4,7990.7,7901.3,7901.2,7854.5,7791.9,7710.1,7639.3,7646.5,7731.3,7860.5,7944.2,8006.9,8086.2,8110.8,8133.2,8040.3,7986.4,7965,7950.7,7942.7,8046.1,8545.3,9019,9095.2,9191.5,9568.6,9742.1,9754.5,9793.4,9657.3,9409.7,9333,9345.3,9369.9,9338.6
3084,13197,12089,10951,9838.5,8990.7,8510.5,8161,7987.8,7945.2,7870.4,7880.2,7842.4,7799.4,7752.9,7737.8,7760.4,7902.2,8054.7,8172.8,8242.4,8322,8319.6,8294.4,8144.2,8028.3,7964.1,7936.6,7902.4,8026.2,8520.6,8983.8,9071.9,9160.4,9540.8,9716.9,9728.3,9769.2,9636.8,9387.5,9317.4,9329.3,9348.1,9322.1
3085,12240,11321,10140,9271.6,8676.2,8349,8088.1,7950,7929.8,7879.2,7893.3,7862.1,7834.2,7853.9,7927.5,7985.3,8189.7,8367.2,8526.8,8597.3,8640,8563.1,8443.5,8218.7,8067.6,7981.8,7925.6,7904.1,8056.7,8565.2,9046.7,9131.6,9229.3,9621.8,9788.7,9805.2,9838.6,9710.2,9468.3,9391.4,9403.4,9424.9,9396.3
3086,11358,10392,9409,8790,8384.6,8154.8,7945.6,7837.1,7831.3,7781.2,7797.4,7780.9,7784.6,7859.3,8022,8123.1,8370.1,8571,8731.5,8774,8730.8,8575.4,8377.8,8114.5,7939.5,7841.9,7797,7782.1,7961.8,8471.3,8946.2,9045.6,9140.8,9529.1,9708.4,9714.4,9766.3,9623.6,9374.5,9304.7,9303.5,9330.2,9303
3087,10552,9718.2,9026.7,8587,8311.7,8163.5,8008.7,7930.5,7923.3,7891.9,7903.9,7885.8,7937.6,8128.6,8368.3,8559.3,8819.6,9013.8,9113.4,9099.4,8922.2,8676.3,8403,8107.6,7951.2,7882.1,7837.4,7841.3,8054.6,8579.6,9042.7,9135.9,9237.8,9631.7,9806,9805.2,9851.5,9721.5,9480.7,9403.9,9426.5,9462,9433.2
3088,9839.2,9143.4,8665.7,8396.1,8196.7,8088.2,7926.1,7839.3,7846.9,7811.1,7836.7,7839.1,7919.7,8194.2,8596.1,8779.7,9035.4,9207.3,9215.5,9078.6,8809.6,8517.1,8221.6,7960.2,7819.9,7771.3,7754.7,7776.1,8014.8,8532.4,9015.5,9110.1,9212.7,9598.3,9780.3,9786.5,9834.2,9696.6,9451,9382.7,9385.8,9408.6,9378.3
3089,9346.6,8731.9,8414.9,8241.7,8101.9,8019.7,7866.3,7787.8,7801,7767.2,7784.1,7806.3,7929.1,8301.4,8796,8978.9,9145,9262.8,9141.7,8925.7,8578,8280.4,8011.3,7817.8,7716.2,7692.7,7692.6,7719.9,7977.1,8493.6,8979.3,9080.8,9176.7,9581.1,9751.9,9753.2,9797.1,9665,9420.8,9343.9,9351.4,9374.7,9350.1
3090,9108,8498.1,8311.5,8184.8,8086.8,8019.1,7873.7,7794.8,7811.2,7777.5,7804.8,7837.4,8004.1,8453.5,8993.4,9149.9,9192.7,9227.2,8987.1,8708.8,8358.6,8100.8,7883.2,7736.4,7678.8,7678.8,7698.2,7733.1,7991.6,8515.7,8997.8,9090.5,9191.5,9578.5,9761,9764.6,9811.2,9677.5,9435.2,9359.9,9368.6,9388.5,9372.3
3091,8774.1,8311.6,8184.6,8108.4,8019.1,7968.1,7838,7750,7768.9,7742.1,7766,7811.5,8006.3,8497.9,9003.5,9093.6,8999.7,8979.1,8673.5,8384.1,8082.7,7891.3,7740.5,7651.2,7615.6,7646.8,7674.5,7712,7976.6,8497.2,8987.2,9094,9181.4,9582.1,9758.5,9769.7,9815.4,9686.4,9432.5,9360.7,9365.7,9388.1,9364.4
3092,8717.5,8188.6,8104.3,8102.9,8025.3,7951.5,7843.5,7769,7780.8,7763.4,7783.2,7828.2,8056.3,8532.6,8940.2,8981.6,8763.5,8722.9,8399.8,8168.4,7897.2,7781,7688.3,7622.7,7600.2,7644.7,7670.4,7729.9,8026.7,8510.7,9033.1,9106,9212.5,9631.9,9790.7,9774.9,9836.5,9659.9,9460.4,9356.9,9395,9391.8,9380.9
3093,8648.8,8196.4,8143.8,8099.7,8033.2,7995.6,7859.6,7781.9,7807.6,7770.5,7812.1,7868,8057.8,8473.2,8757.3,8705.4,8465.8,8409.3,8138.8,7938.6,7774.4,7696.4,7644.1,7621.8,7634.2,7677.7,7713,7758.6,8029.2,8554.7,9037,9139.5,9239.1,9644,9820.1,9822.4,9873.3,9736.3,9493.3,9428.5,9433,9453,9434.8
3094,8527.4,8085.7,8056.2,8014.7,7951,7913.6,7788.3,7716.2,7736.8,7701.8,7733,7789.1,7950.9,8276.6,8433.7,8350.9,8121.9,8080.6,7862.5,7706.8,7606.4,7573.2,7549.1,7542.3,7569.7,7611.1,7646.1,7696.6,7970.2,8492.1,8974.2,9078.3,9172.5,9582.3,9764.5,9768.1,9801.5,9677.2,9436.6,9361.2,9364.5,9382,9357.5
3095,8569.3,8052.5,8030.1,7989.9,7933.1,7903.9,7772.3,7702,7720.2,7683.8,7720.8,7760.2,7878.9,8111.9,8164,8064.8,7885.5,7859.7,7698.6,7593.2,7522.4,7514.6,7520.2,7526.3,7552.1,7599.4,7635.9,7686.3,7952.4,8472.1,8946.8,9048.2,9144.2,9549.2,9725.2,9726.2,9770.8,9634.7,9398.5,9323.3,9339.6,9348.6,9335.4
3096,8478,8088.2,8066.5,8019.9,7976.9,7943.6,7814.8,7740.3,7751.5,7726.8,7757.8,7782.7,7869.2,8002.9,7991.1,7892.3,7754,7756.9,7642.7,7563.5,7527.6,7532.1,7551.4,7574.8,7595.9,7655.1,7691.6,7746.6,8013.6,8539.8,9025,9133.2,9222.7,9635.3,9810,9818.9,9858.5,9727.7,9483.2,9419.3,9425.9,9440,9422.4
3097,8449.9,7980.2,7956.3,7918.6,7865.5,7840,7716.4,7647.4,7666.7,7627.7,7651.1,7672.2,7724.9,7778.2,7725.3,7638.1,7545.1,7561.6,7477,7421.8,7411.7,7432.4,7454.3,7471.7,7510.3,7566.7,7591.3,7648.7,7915,8439.3,8918.1,9027.3,9113.1,9522,9704.6,9708.5,9749.8,9615.3,9376.9,9302.4,9307.1,9325.7,9303.4
3098,8516.3,8052.7,8038.5,7992.7,7944.5,7925.1,7795.6,7727.3,7740.7,7696.5,7724.5,7714.5,7744.9,7748.8,7678.2,7607.5,7535.5,7575.7,7501.2,7459.7,7463.4,7498.5,7530.4,7549.4,7588.9,7639.7,7677.7,7728.9,8007.9,8522.8,9002.3,9111.8,9194.1,9608.2,9789.2,9789,9838.1,9704.5,9452.6,9391.1,9400.7,9419.6,9396.9
3099,8459,8025.2,8003.9,7964.6,7916.1,7896.5,7784.4,7709.3,7719.1,7680.1,7696.3,7689.6,7684.3,7687.2,7568.7,7502.5,7461.6,7510.5,7461.6,7429,7434.7,7472,7501.2,7529.6,7561.6,7629.1,7662.7,7711.3,7990.6,8504.7,9001.7,9098.7,9194.6,9601.4,9775.7,9787.1,9822.6,9689.1,9448.7,9392.5,9385.9,9413.6,9389.6
3100,8351,7939.2,7922.4,7870.8,7834,7819.6,7703.9,7630.8,7635.9,7608.2,7622.1,7595.9,7593.1,7533.4,7439.3,7383.8,7360,7413,7366.4,7348.7,7363.9,7396.2,7442.1,7467.7,7500.2,7563.6,7602.5,7650.3,7921.3,8433.5,8920.2,9028.2,9127.2,9539,9702.9,9721.5,9758,9630.1,9375.9,9304,9315.6,9339.9,9311.6
3101,8444.4,7992.8,7966,7932,7891.6,7882.7,7774.2,7694.5,7697.7,7663.5,7677.8,7647.2,7623.4,7558.7,7454,7404.1,7398.5,7454.2,7414.2,7392.5,7414.7,7454.1,7493.6,7520.1,7558,7612.4,7654,7705.5,7984.9,8500,8981,9084.9,9173.3,9588.1,9764.3,9769.1,9810.3,9683.8,9435,9363.7,9380.4,9398.4,9376.6
3102,8338.4,7955.9,7948.6,7897.7,7857.5,7850.7,7730.7,7656.7,7668.1,7634.9,7639.6,7621.5,7580.4,7496.6,7399,7349.7,7346.5,7413,7385.1,7361,7383.8,7427.5,7472.2,7499.8,7544.3,7599.4,7639.4,7700.6,7965,8485.1,8975.8,9070.5,9169.5,9584.9,9757.4,9762.8,9806.7,9678.9,9428.9,9361.6,9368.9,9388.1,9370.2
3103,8408.1,7937.9,7921.4,7880.9,7852.1,7836.6,7728.6,7657.4,7667.9,7624,7638.5,7617.7,7569.8,7470.1,7367.8,7330.7,7326.4,7396.2,7367.1,7348.2,7377.9,7417.4,7461.1,7491.8,7530.7,7590.9,7631.6,7677.2,7955.2,8469,8942.9,9047.6,9137.6,9559.4,9731.1,9736.2,9781,9650.9,9397.6,9333.7,9342.4,9355.1,9336.4
3104,8418.7,7987.8,7971.7,7925.1,7890.4,7887.6,7776.9,7708.2,7709,7669,7690.1,7652.9,7608.4,7512.7,7400.4,7360.3,7360.8,7434.4,7411.4,7390.4,7419.6,7465.9,7513.3,7543.6,7582.1,7635.7,7673.3,7736.2,8010,8529.1,9010.9,9114,9205.1,9619,9804.2,9805.6,9850.1,9716.9,9470.9,9401.4,9419.1,9432.1,9414.5
3105,8348.2,7891.3,7884.4,7842.2,7807.5,7807.4,7698.8,7626,7638.5,7597.6,7608.7,7574.1,7532.4,7423.6,7315,7281.9,7285,7363.5,7337.9,7313.3,7347.5,7393.2,7431.8,7472.6,7512.3,7566.5,7605.7,7655.2,7924.7,8443.8,8914.5,9019.7,9114.7,9532.8,9715.1,9712,9754.5,9633.4,9382.1,9312.1,9325,9332.8,9319.3
3106,8306.8,7887.7,7879.8,7838.5,7807.2,7806,7699.4,7631,7643.7,7602.9,7617.7,7581.6,7532.5,7420.3,7318,7277.5,7286.2,7358.1,7337.8,7323.2,7356,7408.8,7448,7476.4,7510.7,7572.6,7613.7,7674.2,7936.2,8453.4,8937.9,9036.8,9136.8,9550.3,9720,9723.2,9774.9,9634.4,9392.3,9320.9,9330.4,9351.2,9332
3107,8349.2,7919.9,7924.2,7884.5,7845.1,7852.8,7745.6,7685.8,7694.4,7646.9,7664.5,7629.5,7578.6,7461.2,7357.1,7327.1,7329.3,7406.4,7381,7364.3,7396.5,7444.2,7494.5,7525.3,7570.5,7622.6,7669.9,7721,7989.2,8508.4,8989.2,9089.3,9179.5,9598.7,9780.9,9779,9827.4,9703.9,9455.5,9387.4,9391.9,9421.1,9394
3108,8223.8,7868.9,7865.6,7837.4,7801.5,7806.4,7711.3,7640.4,7655.1,7612,7622.4,7595.9,7537.2,7424.2,7319.1,7278.5,7288.5,7362.6,7347.5,7331.2,7362.8,7408.2,7460.3,7491.8,7531.1,7588.2,7638.8,7684.3,7957.5,8466.5,8963.4,9064.3,9160.7,9578.2,9750.7,9753.4,9806,9671.9,9429.1,9350.1,9361,9384,9357.1
3109,8368.8,7860.9,7858.6,7838.4,7797.6,7804.7,7712.1,7645.4,7651.5,7615,7622.4,7590.2,7534,7420.2,7314.1,7263.1,7280.8,7348.6,7333.9,7321.7,7350.2,7400.6,7447.4,7479.9,7523.3,7578.3,7613.4,7666.1,7938.6,8442.6,8923,9019.8,9116.1,9521.4,9706.1,9708.9,9754.7,9624.5,9384.5,9305.6,9314.2,9342.2,9321
3110,8242.7,7893.6,7900.7,7877.5,7837.2,7842.9,7758.5,7691,7707.2,7666.6,7678.5,7638.8,7586.9,7473.3,7363.7,7326.3,7331.9,7403.5,7383.1,7374.4,7404.7,7454.4,7507.9,7539.6,7575.3,7638.9,7679.8,7734.9,8008.1,8519.1,9013.2,9117.7,9204.8,9622.7,9800.2,9804.8,9858.1,9724.1,9480.9,9413.2,9410,9440,9414.5
3111,8257.5,7791.7,7799.2,7773.5,7739.4,7750.1,7659.1,7603.2,7607.9,7561.9,7588,7551.4,7494.8,7373.7,7265.4,7227.9,7234.1,7308.8,7287.5,7271.8,7312.1,7359.2,7409.5,7438.7,7476.8,7535.8,7582,7635.6,7895.8,8400.4,8883.9,8992.2,9084.8,9495.7,9682.4,9691.2,9737.2,9592.9,9349.3,9275.2,9282.8,9312.5,9282.4
3112,8233.5,7879.9,7878.8,7857.8,7828.2,7833.1,7755,7687.7,7694.9,7660.9,7675.6,7642.2,7579.7,7461.7,7352.5,7314.6,7323.2,7395.6,7380.7,7390.4,7415.8,7445.6,7513.1,7547.4,7598,7649.8,7715.8,7767.1,8031.4,8537.9,9032.5,9138.3,9223.8,9643.8,9806.5,9815.4,9866.9,9733.1,9485.9,9411.8,9410.6,9440.7,9404
3113,8262.1,7817.1,7824,7804.9,7780.7,7782.7,7707,7644.5,7663.4,7615.3,7634.1,7601.1,7539.6,7419.7,7311.4,7269.1,7280.9,7349.5,7325.2,7318.7,7348.9,7403.2,7451,7478.1,7530.7,7581.9,7631.5,7676.4,7946.9,8448.3,8932,9035.7,9131,9537.9,9720.3,9729.2,9776.8,9635.1,9400.6,9317.9,9330.7,9352.2,9327.8
3114,8155.4,7793.1,7805.4,7790.2,7759.9,7778.1,7703.9,7652.6,7654.1,7621.3,7633.1,7593.5,7550.9,7418.4,7306,7270.4,7283.2,7343.7,7330.1,7317.7,7357.9,7398.5,7447.8,7490.5,7535.2,7583,7628.4,7684.8,7951.7,8461,8945.5,9066,9155.4,9567.8,9743.2,9752,9802.8,9673.6,9418.3,9347.4,9352.7,9381,9354.7
3115,8268.4,7828.6,7843.8,7829,7798.9,7808.9,7746.8,7682.8,7691.9,7656.1,7670.8,7638.4,7580.1,7455,7335.8,7295.7,7313.3,7377.9,7356.2,7346,7380.8,7430.4,7477,7510.8,7567.9,7605.6,7657.5,7707.9,7977.6,8486.4,8969.5,9062.3,9159.6,9572.3,9755.5,9762.2,9813.8,9679.8,9433.9,9363.8,9361.8,9400.3,9373.9
3116,8156.7,7767.6,7786.7,7772.6,7741.9,7760.9,7693.5,7642.8,7653.3,7604.2,7627.6,7591.6,7541.8,7419.2,7298,7255.5,7269.4,7334.3,7308.2,7300.7,7330.8,7385.4,7435.7,7472.3,7511.1,7565,7610.8,7661.1,7930.5,8436.8,8919.1,9035.5,9123.7,9559.4,9721.4,9738.7,9774.8,9648.4,9398.1,9322.1,9329.8,9357.8,9327.7
3117,8211.4,7768.7,7780.9,7771.8,7742.5,7754.3,7701.5,7649.6,7661.2,7619.4,7635.6,7601.4,7553.8,7428.2,7298.5,7258.7,7273.2,7332.9,7313.1,7304.9,7336.6,7389.1,7436.2,7472.8,7511.4,7572.7,7613,7670.5,7933.3,8437.2,8916.5,9015.9,9114.6,9535.7,9710.2,9722.5,9757.4,9634.2,9379.9,9301.8,9317.4,9345,9319.4
3118,8184.7,7833.1,7852.1,7842.2,7813.6,7831.7,7775.8,7718.8,7737.5,7701,7707.6,7683.8,7636.6,7497.2,7372,7338.5,7356.3,7417.2,7385.9,7373.3,7406.9,7465.8,7514.6,7550.5,7590.5,7649.1,7691,7745.4,8018.7,8532.8,9014.1,9123.5,9218.7,9638.1,9819.6,9819.2,9869.1,9738.3,9492.5,9427.4,9431.3,9448.8,9433.1
3119,8194.1,7745.5,7769.7,7765.2,7736.6,7749.3,7699.1,7650.7,7661.5,7629.4,7640.5,7615.4,7561,7424.5,7293.4,7261.6,7278.6,7334.5,7303.7,7292,7329.3,7390.2,7432.8,7464.8,7504.5,7571.3,7606.3,7660.8,7927.4,8432.8,8903.5,9022.7,9115.2,9527.2,9706.3,9713.9,9759.5,9623.9,9382.6,9306.9,9318,9340.5,9314.9
3120,8176.1,7738.9,7767.3,7754.4,7727.7,7748.5,7708.1,7659.5,7664.9,7632.2,7647.5,7620.5,7568.1,7438,7303.9,7264.7,7282.3,7336.4,7304.7,7293.7,7327,7384.3,7432.3,7469.1,7510.7,7566.1,7613,7662,7931,8439.7,8909.6,9022,9123.6,9534.4,9712,9712.2,9765.8,9632.3,9389.2,9309.5,9316.7,9345.3,9314.3
3121,8173.4,7759.6,7793.2,7786.6,7757.8,7781.6,7739,7689.1,7701.4,7672,7682.1,7655.8,7606.3,7472.9,7346.9,7298.2,7314.7,7373.7,7336.9,7330.2,7357.6,7416.5,7464,7496.9,7540,7596.4,7643.2,7689.1,7956.2,8469.1,8943.1,9049.1,9143.9,9566.6,9743,9745,9795,9658.5,9421.7,9346.1,9351.6,9373.7,9356
3122,8091.8,7714.8,7737.7,7741.8,7710,7741.7,7698.6,7652.9,7669.2,7625.6,7649.8,7625.4,7580.7,7439.2,7309.7,7261.9,7285.5,7345.2,7298.4,7284.6,7323.3,7375.9,7427.8,7459.8,7513,7565.5,7598.1,7658.4,7920.4,8431.5,8911.6,9025.2,9121.6,9539.1,9715.6,9716.5,9766,9634.3,9383.9,9309,9324.4,9347.3,9315.7
3123,8200,7761.5,7796.2,7785.5,7766.8,7786.4,7751.9,7710,7727.8,7691.7,7710.5,7678.7,7633.8,7500.8,7355.5,7321.8,7348.3,7392.8,7340.8,7329.3,7368,7425,7467.2,7508.1,7548.8,7598.3,7641.5,7695.8,7968.3,8468.5,8949.7,9051.2,9147.4,9563.8,9743.5,9746.9,9792.1,9661.3,9418.2,9352,9357.5,9388.9,9355.7
3124,8140.2,7780.6,7814.1,7802.8,7780.8,7802.8,7777.4,7734.9,7754.4,7716.5,7736,7718.5,7667.2,7534.4,7397.3,7353,7379.6,7428.1,7369.6,7349.1,7397,7448.9,7496.8,7528.7,7572.6,7634.2,7673,7731.4,7992.8,8513.9,8990.5,9091.9,9197.2,9606.9,9783.1,9789.3,9839.2,9717.2,9468.8,9404.3,9404.6,9423.1,9404.7
3125,8081.7,7684.2,7711.2,7712.4,7680.8,7703.2,7682.5,7646,7668.3,7629.2,7661.2,7628.3,7583.3,7451.6,7311,7268.6,7308.3,7341.7,7275.7,7268.1,7307.3,7359.5,7409.4,7439.6,7485.7,7543.3,7576.5,7639.3,7899.3,8400.4,8880.6,8985.3,9079.4,9504.3,9675.8,9694.7,9725.3,9604.6,9349.9,9283.2,9294.1,9307.2,9285
3126,8189.2,7749.2,7785.8,7775.6,7754.7,7784.8,7761.4,7732.6,7748.7,7713.3,7736.2,7717.1,7668.6,7532.5,7386.4,7346.3,7384.8,7409.6,7343.6,7335.2,7369.5,7421,7469.3,7504.6,7550.8,7604.3,7650.4,7701.6,7969.3,8472.3,8949.3,9050.6,9147.2,9558.4,9747.9,9745,9798.9,9670,9418.7,9351.7,9361.7,9386,9363.5
3127,8114.4,7694.4,7727.4,7729.1,7704.7,7732.1,7708.1,7684,7708,7675.9,7692.5,7679.2,7637.3,7499.9,7360.5,7314.8,7344.3,7361.5,7302.5,7289.2,7325.2,7383.2,7429.4,7463,7499.7,7565.5,7610.7,7659.4,7924,8426.3,8908.8,9011.3,9099.2,9520.2,9695.5,9704.6,9748.4,9621.2,9369.4,9299.9,9313.5,9330.5,9306.3
3128,8075.4,7694.9,7732.6,7730.2,7707.8,7736.8,7724.6,7698.1,7726.2,7685.9,7713.5,7695.3,7653.4,7514.7,7370.3,7328.6,7340.8,7358.2,7305,7288.3,7329.5,7383,7438.5,7464.7,7516.7,7572.9,7616.1,7669.1,7927.9,8437.9,8922.8,9023.6,9119.3,9541.2,9725.2,9717.6,9764.6,9633,9384.4,9319,9338.8,9343.4,9328.3
3129,8159.1,7737.8,7777.2,7782.4,7753.3,7786.7,7773.1,7751.1,7773.7,7736.9,7768.1,7750.3,7715,7573.2,7417.2,7375.7,7374.7,7385.6,7346.3,7335.8,7370.8,7425.7,7477.8,7510.6,7555.4,7610.6,7654.9,7706.5,7968,8474.9,8954.5,9056.7,9146.8,9570.2,9746.1,9760.9,9803.1,9672.1,9420.3,9367.5,9368.9,9387.6,9365.4
3130,8107.7,7705.2,7740.6,7752.9,7723.5,7753.1,7747.3,7727.7,7753.2,7717.8,7750.7,7729,7701.4,7555.6,7397.6,7353.7,7340.7,7358.1,7318.2,7311.9,7347.8,7402.3,7454.9,7491.7,7535.6,7586,7627.1,7685.6,7942.1,8447.2,8929.9,9031.9,9127.4,9542,9728.3,9728.4,9776.4,9645.7,9404,9334.9,9338.5,9361.7,9343.3
3131,8125.6,7668.2,7710.1,7715.6,7689.1,7724.1,7713.4,7704.9,7725.1,7696.3,7726.5,7711.5,7681.5,7534.2,7371,7322.7,7293.1,7325.9,7296.8,7282.4,7316.3,7367.5,7421.9,7460,7495.7,7547.1,7591.5,7650,7902.9,8394,8875.5,8981.4,9077.7,9497.3,9674.4,9678.2,9719.3,9594.5,9344.3,9263.7,9280.7,9298.7,9277.1
3132,8091.3,7734.9,7780,7775.7,7759.2,7787.8,7792.6,7784.7,7805.4,7780.7,7807.3,7804.8,7759.8,7607,7442,7384.1,7348.5,7382.9,7361.4,7347.2,7389.4,7444.7,7490.4,7527.8,7567.7,7630.2,7664.1,7730,7985.7,8488.4,8974.2,9081.4,9176.6,9601.5,9767.8,9776.7,9830.1,9697.5,9453.7,9381.3,9395.9,9421,9387.5
3133,8050.5,7662.2,7702.9,7693.3,7679.2,7714.7,7717.3,7708.7,7733.4,7701.3,7738.5,7729.3,7691.7,7541.6,7363.3,7307,7271.9,7301.9,7285.8,7271.6,7312.1,7363.1,7417,7453,7488.8,7546.4,7583.6,7647.8,7902.2,8398.4,8875.3,8981.9,9089.3,9498.2,9672.3,9680.3,9725.9,9595.2,9351,9274.8,9290.8,9308.1,9287.7
3134,8122.7,7727.8,7764.7,7769.1,7744.9,7785.2,7794.5,7783,7818.9,7789.9,7822.5,7817.2,7774.9,7614.3,7430,7359.4,7321,7369.9,7353.2,7334,7378.3,7426.2,7479.1,7516.8,7563.8,7616.1,7654,7714.7,7970.8,8480.8,8956.1,9054.9,9155.3,9568,9750.1,9753.1,9807.5,9673.4,9427.3,9353.4,9369.6,9390.6,9364.4
3135,8093.3,7698.7,7747.2,7744.3,7725.5,7762.7,7781.6,7772.1,7798.2,7776.4,7813.6,7806,7762.9,7606.1,7396.7,7327.6,7301.3,7349.8,7340,7318.6,7359.6,7419.3,7469.9,7504.5,7539.1,7601.3,7641.1,7697.5,7956.5,8453.7,8932.9,9038.8,9137,9549.7,9725,9733.3,9782.7,9651.2,9402.5,9339.9,9346.1,9371.7,9342.3
3136,8061.4,7644.6,7687.2,7688.9,7664.4,7703.7,7714.9,7718.8,7753.2,7717.4,7754.1,7756.7,7715.5,7543.1,7338.5,7269.3,7234.2,7299.6,7279.5,7265.3,7302.2,7356,7398.5,7442.1,7484.4,7540.7,7580.7,7632.5,7898.8,8389.6,8874.7,8977,9073.2,9491,9665.4,9669.6,9717.2,9592.1,9337.8,9269.1,9276.6,9303.6,9274.2
3137,8119,7703.1,7743.8,7745.3,7730.8,7772.3,7783.9,7793.4,7823.7,7799.7,7834.7,7825.5,7775,7599.2,7387.1,7316.9,7291,7354.4,7341.2,7327.9,7365.8,7413.9,7464.4,7500,7547.1,7603.9,7644.8,7697.7,7968.2,8462.9,8932.8,9033.7,9133.6,9553.6,9722.9,9728.7,9778,9655.8,9408.5,9338.5,9346.6,9368.2,9352.1
3138,8033.3,7688.7,7728.5,7738.4,7721,7757.4,7772,7786.4,7819,7799.1,7827.2,7818.6,7760.4,7573.3,7367.1,7297.5,7275.6,7344.6,7330.6,7318.3,7356.1,7409,7451.7,7487.4,7529.7,7595,7635.9,7686.3,7955.9,8460.9,8930.5,9038.2,9137.4,9552.2,9726,9738.4,9788,9658.8,9407.7,9335.9,9346.8,9368.2,9344.8
3139,8044.9,7640.7,7680.7,7684.1,7673.5,7707.2,7732.6,7737.1,7770.7,7750.5,7782,7771.7,7714.7,7519.1,7309.3,7250.1,7230.3,7297,7285.3,7271.9,7308.8,7357.3,7404.1,7443.3,7483.4,7544.5,7589,7643.6,7908.7,8396.1,8867.5,8969.3,9071.8,9481.8,9652.7,9664.5,9708.5,9578.7,9335.5,9263.5,9269.9,9290.1,9276.7
3140,8156.5,7748.8,7795.9,7799.2,7775.3,7819.6,7846.4,7856.3,7898.4,7871.6,7904.8,7889.4,7823.9,7617.5,7403.4,7336,7332.4,7397.7,7378.6,7367.3,7410.3,7464.7,7507,7544,7595,7656.7,7695.8,7753.7,8014,8507,8987.6,9083.4,9177.7,9599.8,9772.2,9784.2,9831.7,9701.1,9460.6,9386.8,9400,9428,9407.1
3141,8024.3,7636.9,7686.6,7688.5,7675.9,7718.1,7743,7759.5,7796.9,7774.4,7800.7,7796,7713.9,7497.2,7303.7,7241.4,7233.8,7306.4,7290,7281.4,7318.1,7365.1,7420.8,7458.9,7499,7559.5,7607.7,7658.4,7912.3,8400.5,8876.2,8989.8,9077.9,9496.6,9673.6,9681.6,9726.7,9599.8,9350,9279.7,9286.1,9305.7,9282.9
3142,8063.6,7661.6,7699.4,7709.6,7690.8,7738.8,7757.1,7783.4,7824.2,7789,7817,7799.1,7717.6,7511,7309.4,7251.7,7248.8,7322.5,7299.6,7288.9,7330.7,7383,7437.2,7472.9,7519,7570.9,7616.9,7666.9,7922.2,8412.9,8889.7,8991.3,9087.9,9500.5,9674.6,9689.3,9736.6,9608.5,9351.5,9280.7,9292.3,9318.5,9298
3143,8075.9,7705.5,7757.8,7761.1,7750.4,7790.7,7817.3,7842.4,7883.2,7849.9,7878.2,7850.9,7759,7549.4,7355.2,7300.6,7305.1,7364.5,7355.8,7350.4,7385.9,7443.3,7494.6,7530.2,7572.2,7634.9,7672.8,7722.8,7981.9,8473,8959.6,9062.3,9152,9571.4,9746.8,9757,9804.3,9672,9428.4,9356.8,9366.1,9392.1,9368.3
3144,8040.1,7645.4,7696.6,7713.8,7693.8,7747.2,7768.8,7784.4,7829.4,7805.1,7826.1,7795.1,7694.3,7476.2,7293.8,7235.9,7250.2,7315.7,7304.1,7297.5,7335,7384.8,7437.6,7481.9,7519.9,7577.2,7614.7,7667.6,7914.5,8414.1,8899.1,8998.4,9097,9514.8,9690.1,9701.2,9755.1,9614.7,9365.2,9296,9305.8,9326.3,9305.7
3145,8084.1,7665.7,7716.8,7720.4,7709.1,7752.6,7779.6,7812.2,7854.5,7818.5,7833.4,7801.1,7698.8,7485.3,7301.2,7254.2,7262.8,7332.3,7319.1,7309.7,7350.2,7405.4,7452.4,7494.4,7526.5,7588,7629.8,7681.1,7933.7,8430.8,8910.2,9000.9,9105,9519.7,9696.5,9703.7,9755.5,9625,9371,9308.5,9312.7,9339.3,9322.1
3146,8086,7701.7,7751.4,7770.6,7742.9,7799.7,7827.7,7857.2,7900.8,7865.9,7876.8,7831.1,7727.3,7515.7,7342.2,7298,7301.4,7377.7,7359.6,7350.9,7392.7,7449.2,7502.5,7528,7577.3,7631,7667.9,7722.2,7971.9,8472.8,8963.4,9058.2,9141.9,9566.8,9747.6,9757.3,9805.4,9677,9437.5,9358.5,9365.4,9390,9376.1
3147,8022.3,7606.2,7653.7,7663.3,7649.5,7696.6,7729.7,7755.4,7805,7763.8,7764,7721.8,7613.6,7406.5,7239.9,7197,7209.4,7292.3,7268.5,7262.3,7299.1,7358,7398,7439.4,7478.7,7535.3,7577.3,7638.4,7886.4,8367.4,8844.8,8945.4,9050.8,9453.6,9629.6,9641.4,9696.3,9558.8,9305.9,9238,9241.3,9273.4,9252.6
3148,8096.1,7695.8,7745.3,7753.2,7733,7791.9,7819.1,7847.1,7895.1,7848.3,7855.8,7792.9,7686.1,7486.1,7319.9,7283.3,7290.8,7367.3,7350.5,7341.4,7382.7,7432.3,7490,7520.9,7565.1,7626.1,7662,7723.7,7974,8471.3,8941,9040.4,9132.2,9547.2,9730.6,9735,9792.2,9660.4,9412.9,9340.7,9349.7,9369.4,9359.2
3149,8009.6,7641.7,7694.2,7701.8,7690.4,7737.9,7777.1,7800.3,7845.8,7801.5,7796.4,7738.6,7627.3,7430.2,7283.9,7239.2,7251.4,7325.3,7313.5,7299.5,7345.9,7399,7445.8,7482.8,7523.7,7591.3,7638,7702.7,7954.9,8432.5,8894.7,9003.1,9091,9509.5,9685.5,9698.4,9751.8,9608.1,9367.7,9293.5,9308.9,9331.6,9305.4
3150,8051.4,7633.3,7687.3,7702.7,7694.1,7732.5,7767.1,7796.8,7835.5,7795.7,7783.9,7721.5,7611.7,7416.6,7275.2,7233.3,7244.7,7325.6,7313.2,7300.3,7338,7396.2,7452,7480.7,7528.8,7603,7656.4,7721,7985.8,8438.3,8894.8,8991.9,9088.8,9499,9674.9,9692,9732.4,9603.2,9352.7,9285,9294.3,9319.8,9302
3151,8072.2,7708.5,7754.1,7772.3,7747.6,7800.8,7831.1,7861.4,7905.6,7852.5,7849,7771.4,7668.5,7487.8,7337.7,7298.6,7320.4,7395.1,7380,7364.8,7408,7463.2,7512,7555.4,7598.5,7685.2,7756.2,7836.2,8101.5,8532,8969.9,9063.7,9160.4,9581.3,9747.5,9764.4,9817.2,9682,9442.3,9363.7,9377,9398.8,9386.8
3152,8053.2,7640.8,7697.3,7712.9,7692.3,7733.7,7770.8,7799.3,7836.1,7785.6,7771.3,7699.9,7596,7415.1,7279.5,7244.6,7259.3,7342.8,7320.7,7314.4,7355.4,7407.6,7473.8,7511.9,7568.9,7663.7,7752.9,7874.3,8143.7,8498.7,8897.6,8991.3,9083.4,9500.1,9668,9684.8,9731.7,9592.5,9354.1,9282.9,9297.2,9323,9295.3
3153,8010.8,7616.5,7673,7685.6,7668.3,7719.7,7743.8,7775.4,7811.7,7761.3,7746.6,7677.7,7561.2,7392.9,7261,7228.4,7248.6,7328.7,7314.8,7303.4,7353,7403.1,7469.3,7526.3,7604.6,7717.9,7846,8009.8,8259.6,8534.6,8894.8,8983.4,9078.8,9485,9666.4,9671.3,9718.3,9591,9342.5,9262.5,9275.6,9299.5,9281.9
3154,8074.4,7702.5,7755.2,7765.1,7751.2,7796.8,7829.3,7849.9,7886.9,7830.1,7819.8,7740.6,7634.6,7469.4,7347.8,7308.2,7326.7,7404.1,7393,7393.2,7439,7501.8,7578.7,7661.7,7771.6,7937.2,8120.9,8326.9,8524.6,8659.2,8979.2,9061.4,9156,9568.5,9743.4,9753.1,9803.6,9672.4,9429.4,9355.6,9371.8,9400.6,9371.3
3155,8016.4,7608.3,7663.9,7672.7,7661.3,7704.7,7730.7,7758.3,7795.7,7735.4,7714.2,7638.7,7538.8,7381.3,7259.8,7231.9,7247.2,7328.3,7319.1,7325.1,7376.6,7447.4,7546.8,7663.9,7821.4,8016.8,8243.9,8468.1,8562.8,8586,8879.3,8964,9055.6,9470.9,9642.7,9654.5,9700.5,9575.9,9323.2,9251.9,9263,9282.8,9266.5
3156,8096.8,7690.2,7743.4,7754.8,7738.6,7780.9,7813,7836.7,7867.9,7813.1,7791.8,7714,7622.4,7458.7,7341,7312.7,7334.1,7413.3,7415.9,7417.2,7490.3,7585.5,7739.5,7903.3,8117,8360.9,8605.7,8790.9,8732.7,8674.6,8964.3,9045.3,9138.9,9552.5,9728.1,9742.7,9785.5,9659.2,9408.4,9337,9348.8,9381.6,9357.4
3157,8067.4,7676,7724.9,7732.2,7720.5,7763.4,7790.3,7824.8,7853.6,7784.1,7768.2,7688.5,7596.5,7442.3,7342.9,7303.7,7337.5,7422.9,7434,7435.5,7529.8,7660,7863.2,8078.8,8322.9,8568.3,8750.3,8856,8681.3,8627.9,8952.3,9039.4,9133.3,9542,9712.1,9728.6,9767.2,9644.3,9394.8,9321.2,9338,9361.3,9338.6
3158,7984.2,7593.6,7644.5,7648.3,7636.1,7676.8,7703.9,7728,7758.6,7704,7675.2,7610.1,7516.9,7373.7,7276.2,7246.5,7289.2,7377.2,7388.9,7422.4,7546.3,7719,7959.3,8208.7,8440,8625.2,8688.9,8690.6,8449.4,8505.2,8861.4,8957.5,9051.2,9453.9,9633.7,9641.6,9688.8,9560.4,9307,9239.9,9241.5,9268.3,9247
3159,8057.9,7661.5,7709.2,7722.5,7704.9,7751.2,7770.4,7794.1,7825.4,7762.8,7748.1,7667.3,7580.4,7450.8,7360.2,7342.1,7388.2,7477.3,7518.4,7564.2,7725.3,7945.9,8222.9,8458.3,8626.7,8712.7,8656.4,8582.7,8370.2,8539.3,8928.8,9023.7,9117.3,9526.8,9706.7,9709.9,9756.9,9630.8,9380.3,9314.6,9321.1,9347.3,9324.2
3160,8051,7665.6,7723.8,7724.6,7716.1,7752.4,7771.8,7794.4,7820.7,7766.7,7751.9,7679.8,7588.9,7469.1,7390.7,7372.4,7447.2,7542.1,7593.5,7674.7,7872.7,8113.8,8360.1,8537.7,8599.2,8579.7,8460.2,8365.8,8236.9,8516.9,8940,9035.5,9130.9,9543.3,9734.5,9730.7,9775.2,9646.2,9397.2,9333.7,9339,9365.4,9341.2
3161,7995.9,7616.3,7657.4,7671.9,7658.1,7688.6,7708.9,7728.5,7762.6,7699.1,7684.6,7615.2,7539.7,7421.9,7362.7,7366.5,7442.2,7560.2,7625.9,7713.3,7929.9,8146.8,8331.2,8407.1,8377.3,8320.2,8200.7,8120.2,8075.5,8431.5,8885.3,8978,9067.6,9473.8,9647.4,9661,9710.3,9584.9,9320.7,9260.7,9261.9,9287.4,9268.2
3162,8101.1,7709.2,7752.2,7766.7,7755.7,7795.7,7811.1,7829.4,7855.5,7797.2,7779,7711.6,7642,7542.6,7507.9,7525.1,7613.6,7750.5,7835.4,7932.8,8131,8310.6,8395.4,8394.1,8301.8,8232,8135.3,8102.2,8119.7,8533.9,8986.7,9078.2,9172.9,9584.3,9763.8,9770.6,9812.8,9693.5,9439.8,9376.8,9389.3,9410,9387.1
3163,7992.1,7607.3,7657.8,7673.7,7651.9,7687.8,7705.8,7713.2,7750.7,7699.6,7674.4,7610.9,7549.9,7463.6,7462.7,7492.6,7597.1,7736.7,7811.8,7898.1,8061.3,8172.5,8193,8145.3,8063.4,8007,7949.7,7940,7984.7,8425.1,8886.3,8977.8,9063.9,9476.7,9659.1,9661.4,9712.4,9579.6,9328.6,9259.5,9261.6,9292.1,9261
3164,8020,7614.4,7657.2,7668.3,7653,7694.2,7700.6,7714.2,7746.7,7690.3,7678,7614.2,7556.7,7495.8,7526.4,7570.9,7686.9,7833.2,7912.3,7979.7,8088.6,8152.2,8132.8,8060.5,7974.5,7944.6,7912,7910.1,7974.6,8420,8882.2,8979.1,9078.9,9477.9,9654.4,9664.5,9706.8,9580,9332.6,9256,9264.6,9291.2,9268.4
3165,8056.7,7670.9,7711.7,7722.6,7714,7747.6,7766,7775.1,7804.8,7739.1,7731.4,7680.4,7626.8,7594.1,7657,7718.1,7835.9,7986,8056.6,8116.3,8182.5,8211.6,8179.5,8079.2,8001.2,7965.5,7945.2,7935.1,8021.3,8482.6,8949.5,9046.5,9136.7,9542.1,9723.7,9727.5,9775.5,9649.7,9399.4,9335.1,9344.4,9365.7,9346.1
3166,8018,7636.3,7675.3,7685.8,7674.1,7713.2,7721.2,7726.9,7760.3,7702.7,7696.6,7649.4,7613.5,7607.1,7695.8,7781.8,7910.9,8058.1,8130.5,8173.7,8225.4,8213.5,8170.8,8035.7,7945.5,7902.1,7874.3,7868.5,7968.4,8444.9,8912.8,9003.8,9097.2,9505.4,9690.4,9695,9742,9619.3,9369.5,9292.8,9305.5,9334.3,9312.2
3167,8040.1,7647.7,7699.1,7704.7,7684.2,7724.3,7741.5,7746.8,7769.2,7721.2,7716.2,7676.6,7649.7,7689.1,7818.5,7909.9,8050.2,8211.1,8294.5,8336.3,8344.7,8301.7,8212.6,8045.8,7934.3,7874.8,7846.8,7838.5,7985.8,8459.5,8930,9021.4,9118,9528.9,9707.8,9713.4,9763.1,9625.8,9392.8,9313.6,9328.6,9354.8,9321.2
3168,8030.8,7643.1,7692.6,7696.4,7679.4,7713.2,7719.4,7726.5,7763,7711.4,7711.8,7671.5,7676.4,7738.1,7926,8036.8,8204.5,8368.1,8456,8472.6,8430.7,8332.4,8190.9,7998,7873.8,7816.7,7787.6,7781.2,7962.4,8442.9,8922,9018.8,9103.4,9512,9693.4,9701.7,9746.5,9624.4,9376,9306.4,9317.8,9335.6,9318
3169,7990.5,7585.8,7626.9,7633.1,7615.9,7658.3,7661,7669,7694.2,7652.4,7654.8,7629.4,7642.9,7771.6,8005.1,8125.5,8312.7,8466.3,8538.3,8505.5,8400.8,8247.7,8064.1,7874.3,7750.2,7705.6,7680.9,7700.1,7893.9,8375.1,8849.4,8958.7,9051.9,9459.1,9638.2,9643,9686.2,9562.3,9311.9,9235.1,9253.6,9275.5,9253.8
3170,8043.4,7653.6,7706.1,7715.1,7695.2,7728.1,7739.3,7739.4,7773.4,7729,7730,7717.9,7757.9,7952.7,8257.7,8404.8,8585.6,8733.9,8731.8,8631.9,8445.2,8247.1,8034.9,7857.1,7758.2,7731.9,7725.2,7748.3,7968.3,8459.3,8936.5,9043.3,9131.8,9540.2,9711.5,9729.6,9775.7,9643.4,9407.1,9330,9340.5,9362.1,9338.6
3171,8020.3,7622.5,7673,7681.3,7656.8,7701.7,7705.3,7706.8,7743.9,7705.4,7713.4,7703.1,7783.9,8034.2,8391.7,8539.8,8674.3,8776.7,8703,8530.7,8300.2,8089.7,7893.7,7743.1,7672.6,7669.6,7669.3,7712.9,7938,8427.3,8907.7,9005.8,9104.5,9512.8,9690.3,9700.9,9746.5,9619.8,9366.8,9298.8,9309.4,9327.9,9306.6
3172,7986.1,7606.7,7656.3,7660.3,7642.2,7676,7681.2,7681.7,7717.8,7680.6,7696.8,7705.2,7805.4,8106.1,8490.1,8616.5,8673.6,8727.7,8563.8,8364.3,8105.4,7922.2,7764,7651.6,7615.3,7623.8,7636.5,7675.5,7915.5,8406,8886.2,8987.9,9089.1,9492.9,9662.2,9683.5,9731,9592.6,9347.5,9277.5,9280.2,9303.6,9283.4
3173,8071.3,7653.5,7711.1,7711.7,7694.7,7735.8,7733.5,7728.9,7763.1,7744,7762.7,7779,7899.3,8237.9,8612.4,8689.7,8648.6,8659.2,8436,8210.7,7983.9,7838.2,7723.1,7646.6,7628.8,7652.8,7676.2,7724,7963.8,8459.8,8933.3,9039.5,9143.4,9543.7,9724.8,9732.6,9777.5,9646.8,9401.9,9329.2,9342.7,9362.7,9349.8
3174,7995.9,7616.7,7657.8,7666.9,7640.2,7686.6,7686.2,7690.6,7723.8,7692.6,7724.2,7751.2,7885.2,8216,8530.2,8560.2,8431.1,8418.6,8170.6,7970,7794.8,7689.2,7619.4,7569.9,7567.2,7601.8,7627.4,7678.9,7920.1,8422.6,8896.6,9004.7,9097.2,9504.1,9682.7,9694.9,9740.9,9612.9,9365.5,9294.9,9301.9,9324.4,9300
3175,7994.1,7593.3,7650.9,7653.1,7630.5,7666.1,7670.4,7671.2,7708.9,7678.4,7711,7752,7877.6,8171.7,8398.7,8373.9,8208.4,8187.4,7965.3,7793.1,7651.3,7593.9,7554.5,7530.2,7545.1,7579,7615.6,7654,7907.5,8392.2,8878.1,8984.1,9078.4,9479.7,9653.7,9676.5,9720.6,9579.4,9338.7,9272.1,9276.9,9296.7,9278.4
3176,8073.3,7668.1,7717.2,7720.5,7696.8,7741.6,7732,7734.7,7772.4,7755.8,7799.8,7832,7952.9,8185,8302.2,8231.1,8071.3,8059.5,7858.7,7728.2,7645.7,7608.5,7588.7,7584.1,7604.9,7657.9,7681.8,7732,7976,8472.4,8949.8,9059,9146.6,9564.5,9739,9740.8,9786.1,9656.2,9416.7,9353.3,9361.8,9384.8,9360.7
3177,7988.9,7573,7626.3,7635.2,7609.8,7646.9,7644.3,7650.7,7683.7,7664.5,7717.9,7742,7832.9,8002.5,8027.7,7945.4,7801.1,7793.9,7650.2,7549.5,7492,7469.9,7479.5,7484.6,7512.3,7554,7584.1,7640.5,7883.4,8379.5,8859.6,8965.1,9064.6,9471.3,9645.7,9656.4,9704.9,9561.9,9321.6,9249.8,9254.4,9281,9256.3
3178,8034.1,7653.1,7701.2,7712.8,7688.2,7724.8,7724,7724.5,7768.1,7751.2,7801,7821.9,7884.3,7979.3,7933.9,7843.8,7736.8,7749.5,7632.4,7558.8,7527.5,7534.3,7548.1,7559.9,7585.1,7629.3,7669.2,7721.5,7967.4,8472.1,8948.2,9056.2,9155.4,9558.1,9735.2,9748.2,9798.1,9655.6,9421.6,9356,9359.2,9380.3,9363.8
3179,8035.5,7625.4,7666.6,7678.2,7659.1,7693.7,7691.3,7689.1,7739.2,7727.6,7771.1,7788.7,7829.5,7856.8,7762.8,7689.4,7603.2,7634.4,7541.4,7479.6,7467.8,7489.6,7509.4,7525.8,7558.3,7591.8,7631.9,7684.2,7936.8,8428.6,8912.4,9007.8,9116.7,9512.7,9688.3,9696.8,9742.1,9609.4,9366.9,9300.2,9312.1,9328.9,9307.2
3180,7951,7568,7609.4,7619.4,7597.8,7633,7630.8,7635.2,7680.5,7673.8,7721.3,7728.5,7759.4,7731.5,7615.6,7541.9,7477.3,7520.3,7445,7407.9,7402.2,7420.3,7458.9,7472.6,7502.1,7546.9,7573.6,7623.1,7885.4,8380.9,8863.1,8963.6,9064.1,9468.5,9643,9652.7,9697.9,9566.2,9315.7,9248.6,9257,9279.9,9258.7
3181,8027.4,7637.3,7679.1,7694,7668.1,7706.6,7703.3,7699.8,7748.3,7754,7805.2,7812.6,7805.4,7749.4,7607.5,7536.5,7497.8,7542.6,7492.5,7446.8,7459.5,7482.4,7515.9,7539.7,7563.6,7609.6,7650.3,7701.9,7950.8,8454.4,8930.6,9040.7,9131.9,9543,9714.2,9717.3,9770.5,9630.5,9394.7,9324.3,9328.5,9360.2,9336.1
3182,8022.6,7621.8,7666,7674,7654.2,7690.6,7688.1,7693.4,7738.4,7747.6,7800.5,7798.8,7792.7,7699.3,7537.1,7476.3,7444.3,7505.2,7457.8,7428.1,7438.4,7466.5,7509.4,7527.5,7551.6,7604.7,7633.7,7687.6,7940.5,8441.9,8917.2,9022.5,9121.2,9518.4,9695.2,9707.2,9750.6,9621.8,9368.7,9310.5,9315.2,9341.7,9320
3183,7950.8,7571.3,7622.3,7637.8,7618.3,7652.3,7646.6,7651.3,7704.1,7709.1,7769.8,7768.4,7754.6,7639.4,7476,7408.7,7394.7,7456,7421,7384.2,7403.5,7434.1,7474.2,7491.7,7524.2,7569.1,7599.3,7654.2,7902,8406.7,8880.3,8981.6,9085.1,9487.1,9653.8,9667.9,9710.1,9580.2,9335.6,9269,9277.5,9295.7,9274.5
3184,8061.8,7673.6,7717.5,7731.1,7706.6,7749.9,7739.6,7751.9,7792.5,7812,7881.5,7882.1,7857.3,7725.2,7537.2,7478.4,7466.1,7530.3,7504.3,7477.6,7497.8,7523,7563.2,7589,7615.5,7654.9,7687,7739.6,7992.2,8498.7,8976.3,9079.1,9182.6,9589.8,9758.5,9768.2,9816.1,9685.5,9433.8,9366.2,9381.5,9408.9,9382.9
3185,7979.3,7567.5,7616,7627.7,7611.5,7649,7639.2,7629.8,7692.2,7712.1,7778.9,7793.5,7759,7612.5,7427.3,7366.5,7358.6,7428.9,7403.9,7382.1,7394.3,7419.2,7459.7,7493.9,7518.8,7562.9,7584.7,7636.2,7885.9,8380.5,8867.1,8965.1,9066.9,9464.9,9638.6,9647.1,9695.8,9560.1,9310.3,9249.7,9254.6,9276.1,9260.1
3186,7970.6,7616.7,7663.3,7670.4,7651.8,7686.2,7686.4,7684.3,7747.6,7772.2,7845.4,7861.6,7828.7,7680,7476.5,7413.8,7423.8,7491.8,7460.9,7438.6,7454.8,7483,7521.1,7535.3,7567.3,7610.1,7639.4,7690.9,7941.3,8438.7,8917,9022.2,9127.8,9529.3,9703.6,9711,9750.2,9628.4,9373.7,9307.5,9320.6,9338,9321.9
3187,8016.4,7614.9,7661.6,7668.1,7653.4,7690.2,7682.6,7686.6,7746.7,7779.7,7866.4,7882.2,7857.9,7693.6,7473.5,7409.9,7423.6,7494.1,7464.1,7443,7455.5,7486.8,7524.8,7543.6,7572.5,7609.7,7634,7683.9,7938,8432.3,8915.1,9020.6,9115.2,9517.5,9688.5,9698,9748.6,9608.3,9364.9,9293.1,9307.6,9324.6,9302.7
3188,7990.2,7586.9,7635.5,7642.3,7629.1,7671,7659.5,7665.4,7723.8,7766.7,7853.9,7882.6,7861.2,7687.3,7459.4,7398.2,7415.8,7474.2,7460.6,7445.1,7452.9,7478.2,7509.3,7527.1,7553.3,7591.1,7611.6,7667.2,7917.5,8415.8,8895.8,8997.5,9096.6,9494,9672.2,9682.5,9732,9596.9,9347.8,9281.9,9286.1,9306.2,9286.3
3189,8012.1,7630.9,7680.5,7686.5,7668.4,7710.4,7702.1,7707.9,7769.6,7816.6,7919.9,7960,7937.9,7762.2,7518.2,7441.4,7468.3,7538.1,7519,7498.6,7506,7529.7,7550.2,7579.8,7604.7,7632.5,7657.2,7710.4,7964.3,8462.3,8948.9,9050.9,9146,9546.9,9720.3,9732.8,9778,9653.1,9395.8,9325,9337.3,9364.5,9337.9
3190,8006.4,7581.7,7636.9,7649.7,7634.4,7674.1,7665.8,7675.8,7743.6,7786.7,7901.8,7950.8,7942,7758.2,7495.8,7431.1,7445.3,7522.8,7500.5,7480.4,7480.4,7486.4,7516.7,7545.8,7570.7,7602.7,7617.5,7672.4,7925.1,8419,8898.5,9008.8,9104,9493.3,9678.7,9679.1,9726.1,9599.2,9342.8,9281.7,9284.3,9312.3,9288.8
3191,7933.9,7543.9,7592.5,7603.8,7596.5,7624.9,7618.1,7627.2,7703.4,7756.7,7868.6,7936.7,7925.1,7733.4,7469.5,7401.9,7421.7,7497.5,7483.8,7454,7454.5,7450.7,7476.8,7505.3,7527.6,7562.7,7583.9,7638.7,7883.6,8379.7,8862.4,8966.9,9068.1,9451.7,9634.6,9638.1,9691.8,9561.8,9310.2,9235,9247.5,9271.8,9244.5
3192,8019.2,7620.6,7676.5,7689.3,7680.4,7715.5,7705.2,7711.6,7787.3,7838,7972.4,8049.7,8044.9,7847.8,7559.7,7483.8,7510.5,7586.7,7563.8,7534.8,7531.1,7522.2,7547.1,7571.7,7597.3,7629.8,7660.4,7710.2,7962.4,8462.7,8938.1,9038.4,9149.7,9529.3,9707.8,9719,9768.5,9636.2,9391.6,9315.8,9332.3,9356.5,9328
3193,7973.9,7578,7637.8,7649.4,7634.7,7672.5,7662.3,7679.5,7751.1,7808.4,7946.4,8023.4,8023.6,7835.9,7537.6,7463.5,7480,7560.2,7535.6,7503.6,7490.8,7494.2,7515.2,7540.6,7569.3,7594.7,7626.7,7682.8,7928.2,8431.8,8906.7,9012.4,9111.5,9506.2,9677.2,9679.7,9734.6,9615.2,9355.6,9293.4,9298.1,9321.4,9297.3
3194,7988.9,7591.4,7643.9,7650,7639.9,7677.3,7675.8,7686.2,7758,7827.6,7966.7,8055.9,8056.7,7853.4,7546.4,7463,7478,7561,7524.1,7496.2,7483.5,7491.6,7510,7532.4,7563.5,7593.6,7619.5,7677.5,7937.2,8424.9,8914.6,9020.5,9105.9,9489,9669.6,9684.2,9729.9,9598.4,9348.9,9283.4,9293,9320.1,9293.3
3195,8016.6,7607.3,7662.8,7679.7,7665.5,7703.7,7695.7,7711.6,7785.3,7854.8,7992.7,8094.2,8089.2,7880.8,7563.9,7477.3,7493.9,7569.2,7533.9,7503.8,7487.5,7501.3,7532.8,7557.4,7578.3,7623.8,7650.3,7702.3,7963,8457.2,8945.3,9040.4,9140.3,9521.7,9691.5,9713.1,9752.5,9630.3,9381.2,9306.5,9313.1,9344,9314.3
3196,7962.9,7569.5,7617.3,7634.1,7623.4,7668.2,7652.2,7664.2,7744.6,7812.6,7961,8046.7,8043,7827.2,7515.3,7429.5,7433.4,7501.6,7474.6,7440.3,7436.6,7454.5,7490.3,7505.2,7542.2,7586,7615.1,7672.1,7926.6,8414.9,8892.5,8999.5,9099.6,9484.7,9658.1,9665.4,9716,9584.9,9338.2,9268,9269.4,9300.8,9277.9
3197,7954.1,7591.4,7652.9,7660.1,7649.3,7690.1,7678.5,7686,7767,7829.8,7981.1,8066.6,8045.1,7834.6,7521,7442.6,7440,7506.7,7474.6,7447.5,7447.8,7469.6,7508,7527.5,7560.6,7609.2,7645,7703.6,7951,8443.3,8927.9,9030.8,9129.1,9511.6,9679.2,9694.7,9750.3,9617.3,9364.7,9297.8,9303.5,9320.3,9305
3198,8062.8,7621.4,7684,7698,7688.5,7728.7,7713,7721.2,7800.2,7870.2,8008.5,8083.8,8057,7831.7,7531.5,7445,7450,7514,7478.5,7459.2,7458.3,7491,7530.9,7554.3,7587.9,7641,7675.9,7737.8,7989,8479.7,8952.7,9043.5,9147.5,9520.8,9699.3,9707.2,9756,9621.8,9378.9,9305.8,9314,9337.8,9323.1
3199,7921.8,7543.2,7593.6,7615.9,7602.5,7641.3,7622.8,7637.3,7717.3,7781.8,7913,7977.3,7945.5,7727.7,7434.2,7353.7,7360,7416.8,7398.6,7366.5,7378.2,7412.3,7450,7475.3,7517.6,7577.9,7613.8,7669.4,7918.7,8396.4,8874.1,8983.5,9084.6,9465.6,9638.4,9641.7,9693,9562,9314,9240.5,9243.5,9276.2,9253.5
3200,8032.6,7634.9,7698.3,7704.3,7704,7742.1,7734.4,7731.1,7815.9,7877.5,8001.6,8051.9,8001.3,7776.9,7500.5,7428.3,7429.2,7491.3,7457.7,7445.3,7459.2,7496.4,7538.5,7574,7612.9,7671.4,7712.1,7779.1,8031.7,8506.2,8983.7,9077.3,9173.3,9548.6,9726.7,9736.6,9782.4,9654.7,9408.4,9333.5,9348.3,9370.5,9349.6
3201,7991.1,7600.3,7646.9,7670.2,7656.4,7688.8,7682.3,7690.9,7774.1,7822.8,7944.4,7984.2,7932,7709.9,7435.7,7369.4,7372.9,7443.1,7410.3,7391.9,7412.4,7456.2,7509.6,7540.8,7585,7651.6,7703.5,7762.5,8016.3,8474.4,8936.1,9040.6,9129.5,9507.8,9683.1,9686.8,9733.5,9603.6,9354.8,9288.5,9293.6,9319,9297
3202,7957.9,7555.4,7612.2,7620.1,7620.9,7659.9,7646.7,7645.6,7722.2,7777.5,7878.2,7910.9,7855.2,7636.9,7383.5,7314.6,7327.4,7387.8,7364.4,7345.6,7373.9,7420.8,7470.4,7507.8,7563.1,7641.8,7704.7,7798.8,8044.7,8450.4,8892.5,8988.5,9080.7,9460.2,9629,9640.6,9684,9557.9,9306.9,9232.1,9240.9,9268.4,9244.5
3203,8037.3,7645.9,7700.5,7722.6,7706.9,7752.1,7736.6,7742,7819.4,7863.4,7973,7986.4,7914.8,7697.3,7450.4,7390.2,7405.6,7461.7,7439,7426.2,7458.6,7518.5,7581.5,7628.2,7702.1,7794.7,7897,8017.5,8259.7,8595,8999.6,9095.3,9183.7,9554.6,9725.6,9731.6,9789.2,9653.8,9402.8,9335.3,9349.6,9372.3,9346.7
3204,8014.6,7582.2,7642.1,7665.4,7655.4,7686.8,7670.5,7678.7,7753.7,7792.8,7887.5,7900.4,7826.8,7616.5,7386.6,7330.6,7337.3,7409,7384.4,7371.6,7410.7,7480.4,7546.5,7615.7,7712.6,7839.6,7976.9,8139.5,8344.5,8574.2,8925.4,9024.1,9105.9,9472,9644.3,9655.8,9699.8,9570.4,9325.7,9249.6,9254.7,9286.8,9263.7
3205,7933.3,7604.1,7665,7686.7,7677.8,7714.7,7698.6,7705.2,7778.4,7814,7898.4,7909.8,7827.1,7638.3,7402.4,7362.1,7368.9,7441,7423.8,7407.9,7464.3,7531.5,7641.3,7755,7892.8,8065.9,8247.5,8448.9,8586.4,8677.2,8979.4,9074.5,9163.5,9522.7,9689.6,9703.7,9756.4,9626.5,9380.8,9308.1,9324.5,9339.7,9308.2
3206,8088.5,7652.4,7719.2,7736.9,7737.4,7771.1,7753.4,7753.9,7834.2,7860.3,7943.1,7942.7,7863.7,7657.6,7439.5,7390.6,7398,7478.8,7463,7467.6,7543,7636.1,7784.3,7942.6,8126.3,8347.4,8572.6,8777.2,8800.6,8747.1,9015.3,9095.9,9190.8,9540,9718.1,9727.1,9779.6,9643.4,9399.4,9328.6,9335.9,9367.8,9338
3207,7958.4,7571.6,7636.4,7660.9,7651.1,7686.5,7670.4,7676.9,7749.5,7772.1,7853.4,7841.6,7761,7564.8,7363.2,7319.1,7333.9,7410,7411.1,7425.1,7520.1,7659.9,7851.5,8061,8296,8544.2,8747.2,8924.7,8803.9,8686.2,8941.2,9025.8,9112.6,9470.2,9641.8,9656.6,9698.1,9565.6,9319.1,9246.5,9249.1,9270.6,9257
3208,7994.3,7637,7704,7724.8,7723.7,7759.2,7798.1,7772.8,7841.7,7855.4,7937.5,7923.6,7858.7,7676.2,7471.1,7413.7,7452.6,7530.7,7524.9,7557,7698.8,7891.5,8135.8,8390,8635.7,8873.5,9021.8,9089.2,8834.5,8753.7,9033.5,9127.9,9234.5,9552.3,9728.3,9741.9,9792.5,9666.4,9427.4,9323.7,9340.1,9354.2,9330
3209,8065.3,7630.7,7697.5,7726.2,7721.5,7763.6,7733.9,7743.9,7811,7843.2,7903.5,7892.7,7806.4,7609.8,7425.1,7393,7421.7,7510.6,7537.7,7596.9,7770.9,8009.1,8296.9,8559,8768.1,8916.6,8946,8931.6,8670.7,8656.6,8992,9075.1,9184.2,9509.4,9682.6,9686.8,9742.2,9607.3,9357.1,9287.6,9297.3,9325.6,9304.1
3210,7970.4,7594.7,7664.1,7690.2,7690.2,7728.4,7705,7712.9,7773.1,7804.5,7864.8,7848.8,7772,7570,7416.2,7385.5,7427.7,7521.9,7575.8,7641.6,7855.9,8114.7,8379.3,8610,8734.6,8783.9,8724.5,8644.4,8439.3,8581.7,8966.6,9065.3,9161.7,9490.3,9663.1,9674.4,9720,9587.4,9331.9,9257.8,9271.1,9298.7,9277.7
3211,8052.5,7677.3,7746.8,7784,7778.9,7822.1,7789.4,7799.1,7869.6,7894.6,7946.4,7928.8,7841.8,7654,7497.6,7484.3,7543.5,7652.2,7712.8,7799,8029.2,8279.5,8484.8,8623.4,8649,8627.5,8501.9,8421.7,8335.4,8619.2,9050.6,9144.6,9244,9560,9729.9,9737.1,9782.2,9661.1,9409.7,9342.2,9355.6,9369.5,9352.9
3212,8016,7617.5,7699.1,7722.6,7732.8,7772.2,7742.6,7751.7,7814.1,7843.3,7896.1,7867.3,7789.3,7606.5,7472.7,7467.6,7533.4,7632.5,7697.8,7778.5,7984.4,8190.5,8308,8365.3,8341.4,8284.8,8174.5,8126.8,8156.8,8526.2,8986.3,9099.8,9198.4,9509.4,9667.7,9682.4,9721.4,9591.5,9340.7,9275.1,9281.2,9300.9,9288.2
3213,7993.7,7619.4,7698,7744,7734.1,7778.9,7746.4,7752.8,7826.2,7855,7906.9,7874.3,7785.1,7607.4,7487.1,7491.1,7547.9,7659.2,7710,7769.8,7921.7,8066.7,8112.9,8124.5,8082.3,8038,7971.1,7950.1,8079.1,8516.3,9003.8,9109.4,9218.6,9501.1,9666.5,9666.4,9714.4,9582.9,9330.7,9268.4,9275.5,9298.2,9268.3
3214,8038.4,7654.2,7736.4,7792.5,7787,7837.1,7806.4,7811.1,7880.7,7907,7954.7,7926.6,7832.5,7656.1,7544.8,7537,7600.6,7702.4,7719.5,7754.9,7852.4,7941.7,7950.6,7939,7908.1,7892.5,7856.8,7865.9,8067.8,8555.8,9057.2,9172.2,9296.1,9540.9,9690,9698.2,9752.7,9618.7,9370.8,9302.7,9311.4,9328.6,9314.8
3215,8033.3,7612.3,7706.5,7762.1,7764,7810.2,7779.3,7776,7856.9,7872.4,7924.1,7887.4,7809.5,7623.5,7506.5,7512.5,7547.7,7636.2,7633,7638,7690.6,7752.4,7755.2,7747.2,7735.8,7749.1,7743.1,7772.8,8011.1,8528.5,9036,9171.4,9328.3,9513,9646.5,9655.9,9703.8,9573.1,9312.4,9250.5,9259.1,9277.9,9259.2
3216,8013.5,7682,7773.8,7834.6,7849.6,7884.1,7856,7860.6,7941.8,7961.4,8011.3,7976.4,7891.2,7692.7,7571.3,7556.1,7571.2,7655.8,7631.2,7618.7,7656.6,7693.5,7698.8,7703.2,7715.4,7747.9,7767.5,7807.6,8078.4,8647.2,9193.8,9367.3,9593.8,9631.4,9725.5,9728.5,9779.5,9650.7,9397.5,9338.2,9338.9,9370.9,9338.1
3217,8077,7686.3,7795.1,7854.2,7866.7,7908.5,7875.6,7889.8,7968.2,7988.6,8042.7,8005.5,7913.2,7702.3,7558.4,7527.4,7534.7,7601.7,7561.6,7547,7574.3,7607.9,7631.3,7641.4,7663.1,7709.2,7727.6,7780.9,8096.6,8725.3,9307.1,9537.3,9900.8,9681.4,9697.4,9710.4,9760.8,9623.8,9377.7,9311.5,9317.6,9337.6,9312.7
3218,7975.8,7616.6,7732.3,7801.1,7820.4,7859.7,7831.1,7845.1,7924,7947.4,7994.5,7964.1,7869.1,7654,7479.2,7437.9,7436.1,7495.5,7469.8,7443.2,7469.7,7510.9,7531,7549.5,7579.8,7633.5,7665.1,7717.3,8082.3,8812.4,9492.5,9888.5,10513,9755.4,9650.8,9659.3,9703.4,9578.2,9321.9,9254.5,9259.3,9292.8,9254.4
3219,8089,7694.6,7809.7,7893.7,7911,7956.9,7921.1,7940.7,8035.8,8060.7,8112,8076.7,7973.1,7736.9,7534.4,7478.6,7473.2,7525,7490.1,7468.4,7504.4,7538.7,7565.8,7593.4,7625.1,7686.5,7729.8,7785.1,8256.9,9213.7,10115,10788,11859,10020,9707,9714.2,9758.4,9629.6,9372.2,9308.3,9311.4,9342.3,9322.1
3220,8049.7,7656.1,7775.9,7861.8,7887.9,7937.3,7905.6,7925.4,8027.5,8061.1,8112.4,8076.7,7977.2,7731.1,7487.9,7421.5,7415,7473,7436.7,7411.9,7440.4,7490.1,7520.6,7548.6,7584.6,7647,7697,7758,8410.2,9785.6,11049,12107,13680,10177,9669.9,9668.4,9723.6,9584.7,9338.3,9272,9274.8,9302.7,9278.4
3221,8040,7652.8,7786.4,7880.6,7912.2,7966.2,7936.9,7960.5,8067.6,8103.3,8165.1,8125.7,8025.4,7756.1,7487.6,7415,7397.2,7456.7,7423.5,7407.2,7431.4,7476.6,7517.5,7546.6,7588.3,7653.5,7703.9,7771.3,8759.6,10870,12648,14143,15920,10344,9683.4,9689.1,9727.1,9587.4,9342.5,9266.1,9272.6,9296.4,9274.7
3222,8069,7731.6,7865.6,7975.8,8008.1,8073.6,8042.9,8083.2,8195.6,8242.8,8314.3,8280.7,8165.2,7882.6,7578,7481.1,7471.3,7530.5,7499.6,7479.8,7509.1,7557.4,7592.2,7628.3,7673.7,7746.3,7801.8,7885.6,9454.8,12713,15234,16798,18345,10511,9775.9,9772.8,9817.2,9685.2,9434.9,9360.6,9362.6,9383.1,9374.5
3223,8038.8,7675.4,7819.4,7934.1,7976.2,8036.2,8017.5,8061.9,8183.2,8242.1,8311.6,8289,8174.6,7866.5,7539.8,7437.8,7424.4,7470.1,7438.9,7419.1,7451.7,7502.6,7542.8,7581.6,7627.3,7708.9,7765.4,7860.1,10130,14487,17311,18387,18979,10319,9708.6,9706.8,9744.5,9603.4,9354.6,9280.5,9289.4,9313.2,9285.4
3224,7997.8,7682.2,7825.6,7949.7,8004.3,8070.2,8058.9,8114,8238.7,8319,8406.6,8385.3,8272.9,7940.1,7574.1,7458.2,7450.1,7491.9,7462.4,7438.5,7480.9,7523.6,7565.1,7606.1,7655.4,7746.3,7809.8,7920.5,10993,16181,18889,18990,18282,10161,9729.8,9728.4,9764.7,9628.3,9378.3,9307.1,9308.6,9323.5,9307.6
3225,8162.1,7724.4,7870.8,8006.2,8061.9,8133.1,8120.3,8187.3,8336.8,8429.5,8533.7,8528.8,8404.8,8050.7,7633.4,7511.3,7488.2,7534.2,7497.4,7479.6,7513.9,7562.8,7610.7,7652.8,7706.6,7795.6,7860.2,7978.7,11574,16983,19029,17890,16397,9965.4,9718.3,9714.6,9751.2,9623.8,9365.5,9290,9301.6,9320.7,9303.1
3226,8041.5,7669.8,7823.7,7956.2,8024.3,8108.9,8110.8,8182.3,8348.7,8460.9,8574.4,8582,8469.1,8080.5,7641,7500.7,7470.2,7511.1,7471.6,7448.1,7492.1,7545.4,7599.1,7635.5,7694.5,7775.5,7844.4,7960.4,11606,16307,17486,15844,14142,9755.8,9681.1,9674.1,9719.9,9581.6,9326.1,9257.4,9254.4,9283.6,9266.9
3227,8120.3,7743,7904.3,8047.3,8119.4,8210.2,8221.8,8308.8,8491.4,8629,8770.9,8797.8,8690.1,8259,7764.7,7600.5,7567.9,7599.8,7562.3,7534.2,7582,7631.4,7694.2,7724.2,7781.6,7865.3,7921.1,8036.3,11200,14650,15159,13554,12206,9697.4,9725.2,9728.4,9772.1,9645.7,9388.3,9324.4,9329.2,9353.2,9330.6
3228,8120.1,7742.1,7909.4,8060.8,8140.1,8243.7,8257.2,8367.7,8561.6,8723.3,8893,8933.4,8816.4,8369.1,7823.2,7645.5,7601.9,7631.2,7585.5,7565.2,7618.5,7669.5,7716.8,7754.1,7809.1,7874.2,7920.4,8014.7,10466,12822,13100,11833,10929,9632.6,9715.7,9719.4,9769.2,9636.9,9386.5,9322.7,9326.1,9343.6,9327
3229,8037,7688.8,7855.6,8020,8104.9,8218.6,8242.9,8353.3,8573.2,8757.1,8934.6,8995.6,8887.8,8404.1,7826.4,7633.7,7581,7604.1,7565,7529.5,7589.6,7636.2,7687.4,7711.6,7758.9,7818.7,7853.6,7930.1,9590.7,11141,11310,10591,10099,9535.2,9662.2,9668.4,9712.6,9583.7,9328.8,9253.3,9263.9,9281.6,9259.4
3230,8117,7755.8,7929.8,8090.8,8185.1,8308.4,8353.2,8480.2,8713.7,8919.8,9134.5,9211.8,9088.9,8569.3,7936.4,7726.4,7663.4,7684.4,7642,7604.1,7670.2,7705.5,7756.5,7774.3,7799.2,7853.8,7892.3,7963.3,9037.6,10029,10304,9910.4,9679.9,9565.7,9716.2,9718.2,9770.2,9638.6,9381.6,9315.1,9327.7,9353.1,9323.8
3231,8114.5,7724.9,7894,8065.3,8169,8301.1,8353.4,8493.6,8733.7,8961.9,9183.1,9268.9,9143.8,8588.6,7926.4,7708.5,7641.6,7659.9,7610.5,7580.7,7640.2,7675.4,7704.4,7720,7752.3,7804.5,7844.6,7911.3,8612.4,9313.2,9645.3,9481.9,9397.6,9508.9,9660.8,9673.9,9725.7,9583.6,9328.9,9259.7,9266.3,9286,9272.4
3232,8137.9,7739.1,7915.1,8088,8193,8336.6,8394.5,8553,8807.1,9038.2,9275,9357.2,9207.6,8627.9,7949.9,7725.4,7660.3,7678.5,7625.4,7598.2,7645.7,7676.9,7709.3,7725.2,7753,7814.5,7864.7,7941.8,8405,8957.9,9324.2,9271.6,9275.8,9487.2,9651.7,9667.2,9710.8,9579.8,9327.6,9256.9,9267.4,9290.8,9268.6
3233,8180.8,7812.1,7990.7,8174,8294.5,8440.9,8513.9,8661.6,8938.5,9180.7,9408.3,9483.3,9308.1,8705.4,8019.9,7790.6,7725.9,7749.8,7703.9,7682.1,7711,7736.2,7778.5,7799.3,7836.1,7909.5,7983.2,8090.7,8427.3,8857.1,9231.6,9240,9283.5,9564.3,9728,9736.2,9784.8,9652.7,9407.7,9335.4,9342.6,9364.8,9343
3234,8147.4,7747.7,7925.2,8116.6,8233.7,8394.4,8469.2,8622.6,8896.3,9126.7,9328.5,9385.5,9185.4,8588.9,7927.9,7710.6,7660.4,7688.8,7641.3,7615.5,7656.2,7686.1,7732,7764.1,7817.5,7915.6,8031.1,8189.7,8460.1,8744.5,9072.7,9107,9165.6,9482.3,9646.1,9663.2,9707,9575.6,9318.8,9247.6,9253.9,9274.6,9253.3
3235,8120.7,7819.6,8008,8204.4,8334.3,8489.5,8579.1,8725.9,8976.3,9194.9,9383.9,9402.9,9173.7,8587,7967.3,7770.4,7726.7,7764.6,7730.9,7718.7,7756.1,7794.6,7856.6,7912.1,7999.3,8156.2,8363.6,8623.8,8854.8,8908.3,9118.7,9166.3,9231.9,9565.2,9733.4,9741.7,9788,9663.9,9407.4,9339.7,9347.7,9370.3,9340.6
3236,8248.8,7818.2,8000.9,8186.4,8325.7,8484.4,8561.6,8705.7,8955.9,9134.9,9297.2,9273.4,9042.6,8479.8,7916.9,7731.8,7706.7,7761,7725.7,7726.8,7768.1,7830.9,7914.2,8011.6,8163.7,8397.9,8737.5,9152.7,9306.4,9001.6,9051.6,9082.7,9153.9,9493.6,9663,9670.4,9723,9586.6,9342.3,9273.8,9280.1,9297.4,9283.3
3237,8181.7,7790.8,7971,8160.8,8290.7,8459.6,8535.4,8662.6,8875.9,9021,9139.8,9093.2,8847.7,8349.3,7855.4,7714,7693.4,7758,7755.4,7763.2,7833.2,7924.6,8064.3,8236.2,8509.7,8900.3,9445,10034,9990.6,9189.4,9027.3,9049.2,9122.2,9474.5,9644.7,9649.5,9701.1,9565.3,9308.7,9236.8,9244.7,9268.1,9249
3238,8282.8,7872.2,8065.6,8267.3,8391.2,8554,8605.9,8716.5,8909.4,9015.1,9102.8,9017.6,8794.4,8337.7,7920.1,7796.6,7820.2,7901,7918.2,7955,8074,8211.6,8475.4,8791.2,9258.2,9878.8,10642,11417,10953,9500.4,9120.9,9120.9,9176.1,9546.4,9707.4,9722.5,9767.9,9642.2,9384.2,9315.4,9332.5,9340.2,9324
3239,8274.3,7873.4,8069.3,8262,8380.1,8536.3,8583.4,8670.3,8837.2,8903.8,8954.6,8858.7,8640,8245.7,7920.9,7838,7881.3,7985.7,8047,8110.7,8299.4,8542,8970.2,9496.8,10171,10987,11899,12659,11606,9633.9,9116.1,9110.6,9161.6,9527.2,9701.8,9701,9753,9620.6,9375.6,9299.3,9309.6,9330.7,9308.3
3240,8274,7893.5,8078.5,8269.4,8365.8,8517.1,8546.2,8606.7,8745.6,8775.8,8807.8,8697,8494.5,8193.1,7960.4,7916.1,8011,8131.7,8241.1,8381.2,8697,9096,9763.6,10514,11385,12278,13085,13617,11833,9624,9109.4,9109.8,9161,9531.2,9689.1,9694,9755.7,9610,9356.8,9287.6,9291.9,9324.6,9289.1
3241,8366.5,7954.2,8129.2,8318,8408.8,8538.5,8552,8591.2,8702,8698.2,8711.5,8596.6,8418.3,8204.2,8087.1,8075.7,8233.3,8401.8,8596.2,8833.9,9321.8,9932.1,10862,11774,12662,13432,13899,14026,11617,9534,9151.9,9136.2,9180.1,9554.3,9720.4,9727.6,9775.2,9643.1,9388.1,9324.8,9329.9,9357.1,9333.7
3242,8344.6,7904.3,8087.9,8245.9,8320.3,8435.4,8431.1,8440,8522.1,8509.4,8504.5,8392.6,8258.3,8135.5,8140,8191.4,8409.1,8638.4,8934.2,9291.3,9986.9,10775,11814,12692,13375,13752,13734,13427,10872,9260.7,9064.2,9064.7,9115.3,9482.6,9649,9658.1,9704.7,9577.7,9308.9,9234.5,9248.8,9277.4,9249.1
3243,8365,7990.1,8157.6,8304.4,8357.8,8453.4,8426,8425.4,8486.9,8451.9,8432.1,8338.6,8239.4,8241.7,8400.8,8527.1,8870.9,9177,9638.8,10135,11043,11955,12965,13598,13824,13693,13221,12604,10157,9121.9,9119.1,9131.8,9178.5,9555,9711,9725.3,9771,9641.4,9387.5,9316.8,9319.8,9349.1,9322.2
3244,8541.3,8044,8189.6,8311.3,8347.3,8418.7,8391.4,8367,8413.1,8361.4,8341,8253.3,8215.5,8341.5,8688.2,8901.9,9379.9,9794.9,10411,11056,12073,12965,13695,13832,13551,13022,12314,11589,9501.4,8948.1,9090,9104.2,9147.2,9525.3,9693.6,9701.3,9755.6,9618.7,9360.9,9298,9305.8,9328.2,9302.8
3245,8453.7,8030.9,8165.4,8249.5,8255.6,8318,8280.9,8243.2,8272.3,8224,8205.2,8137.2,8164.7,8438.7,9013.5,9345.4,9984,10500,11259,11984,12970,13624,13907,13519,12846,12080,11306,10625,8972.4,8784.9,9032.4,9085.1,9146.5,9509.1,9682,9694.6,9741.6,9615.9,9343.1,9282,9277.5,9311.8,9292.2
3246,8544.8,8121.2,8229.9,8277.9,8277.4,8327.1,8272.7,8217.9,8240.3,8178.1,8165,8123.2,8226.7,8724.8,9611.4,10112,10952,11600,12511,13247,14051,14317,14056,13158,12179,11269,10533,9893.2,8665.3,8740.5,9069,9121.5,9192,9573.9,9740.3,9745,9791.4,9664,9410.8,9337.7,9346.7,9368.7,9347.4
3247,8563.2,8114.9,8198,8212.2,8182.8,8215.7,8158.2,8105.7,8114.2,8053.4,8048.4,8033.7,8224.7,8957.2,10174,10813,11845,12581,13553,14205,14658,14494,13780,12507,11366,10454,9766.5,9229,8388.3,8603.6,8994.9,9064,9136.4,9519.8,9679.3,9694.2,9745.2,9606.7,9355.7,9279.3,9288.4,9316.9,9285
3248,8554.5,8133.1,8185.7,8159.3,8123.8,8145.5,8075.9,8015.8,8030.6,7967.1,7973.2,7997.6,8296.9,9319.9,10945,11768,12970,13780,14715,15169,15152,14470,13317,11808,10614,9748.9,9159.3,8739,8225.9,8547,8963,9044.5,9126.3,9517.4,9688.2,9695.2,9734.6,9612,9355.7,9277.2,9285.8,9299.4,9279.5
3249,8721.7,8217.8,8239.6,8170.8,8116.4,8134.2,8063.1,7995.8,8005.3,7946.9,7955.3,8026.2,8467.4,9872.9,11976,12990,14316,15156,15927,16065,15447,14312,12764,11134,9953.6,9191.3,8722.3,8430.8,8146.9,8533.9,8984.9,9063.1,9143.7,9540.9,9706.7,9705.5,9768.2,9627.1,9378.3,9298.6,9313.5,9334.1,9313.9
3250,8687,8220,8221.6,8112.7,8046.1,8055.7,7980.5,7912.8,7920.4,7868.1,7901.4,8023,8621.4,10424,12992,14154,15456,16190,16596,16265,15061,13557,11837,10298,9302.4,8704.3,8359,8173.1,8078.6,8495.6,8960.5,9049.9,9133.1,9532.5,9695.2,9709,9755.3,9627.1,9364.6,9284.1,9295,9320.8,9298.4
3251,8701.5,8264.5,8224.4,8086.3,8016.3,8026.4,7945.4,7876.7,7882.7,7845.9,7923.7,8107.9,8888,11128,14153,15355,16402,16907,16735,15908,14236,12581,10913,9602.3,8805.3,8376,8148,8039.1,8052.9,8502.4,8967,9064,9163.1,9561.2,9729.6,9735.6,9775.4,9652.9,9394.2,9315.7,9330.4,9351.9,9332.7
3252,8781.9,8311.1,8243.3,8080.4,7994.4,7995.7,7919.8,7852.7,7865.8,7825.7,7890.6,8144.7,9118.4,11759,15094,16270,16833,17007,16215,15010,13108,11519,10067,9028.6,8440.1,8163.8,8016.3,7965.2,8049.8,8511.6,8984,9078.6,9166.5,9578.1,9743.4,9750.2,9793.7,9663.5,9413.8,9342.1,9348,9368.3,9342.7
3253,8708.7,8228.7,8143,7970.5,7881.2,7877.8,7804.1,7727.3,7744.2,7718.1,7798,8118.7,9227.1,12090,15382,16320,16257,16099,14866,13535,11735,10405,9262.4,8512.5,8109.6,7924.8,7842.9,7822.4,7951.9,8413,8886.2,8981.9,9072.5,9490.1,9661.3,9671.2,9711.2,9581.9,9319.9,9243.2,9246.6,9270.2,9250.4
3254,8669.7,8289.4,8175.7,7984.9,7905.6,7889.9,7813.9,7748.1,7766.3,7744.6,7854.2,8232.7,9467.1,12451,15494,16061,15378,14939,13479,12183,10655,9607.9,8777.1,8247.9,7982.8,7884.3,7837.8,7850.1,8008.4,8478,8968.9,9067.9,9161.5,9578.3,9750.3,9759.5,9801.9,9671,9411.7,9340.9,9343,9369.8,9339.4
3255,8775.1,8257.4,8128.3,7943.7,7857.8,7838.7,7765.1,7706.2,7720.8,7716.9,7828,8238.9,9483.8,12337,14862,15109,14018,13463,12042,10936,9739.8,8969.8,8380.7,8016,7842.3,7785.8,7772.9,7790.4,7967.2,8435.2,8914.9,9004.7,9099.3,9505.6,9679.4,9698.3,9740.7,9602.5,9346.7,9270.6,9279.5,9306.4,9282.1
3256,8579.8,8214.9,8085.8,7900.8,7817,7800.9,7723.4,7669.2,7693.5,7691.5,7808.3,8218.3,9396.6,11916,13794,13722,12537,12001,10812,9935.5,9062.4,8524.2,8123.5,7876.5,7769.8,7749.5,7751.3,7784.5,7979.5,8451.4,8934,9046.4,9131,9553.2,9724,9737.8,9788,9656,9393.6,9318.9,9323.8,9342.2,9309.2
3257,8642.6,8208,8073.7,7899.7,7820.8,7809.6,7732.8,7673.2,7697.1,7702,7828.1,8215.1,9255.5,11338,12616,12378,11263,10821,9872.9,9223.2,8598.5,8234.6,7967.7,7808.4,7737.3,7749.8,7758.4,7789.4,7998,8467.1,8943.3,9041.9,9138.2,9555.9,9732.4,9750.6,9788.5,9651.2,9404.1,9330.2,9347.1,9367.9,9340.5
3258,8526.3,8105.9,7986.8,7828.7,7753.8,7734.6,7663,7616.6,7642.1,7636,7752.5,8092.3,8950,10592,11416,11119,10200,9858.3,9139.1,8672,8242,7984.5,7815.2,7702.5,7668.2,7682.5,7704.3,7746.7,7956.1,8428.4,8914.5,9006,9106.7,9519.3,9701.3,9713.4,9755.7,9621.4,9364,9291.5,9294,9322.8,9295.5
3259,8426.5,8051.8,7949.9,7795.6,7730.3,7718.3,7644.8,7588.7,7612.3,7624.5,7717.5,7984.7,8671,9894.2,10401,10107,9399,9159.2,8646.5,8299,8006.3,7839.3,7732.4,7664.8,7644.1,7672.7,7696.4,7738.6,7958.7,8425,8913.9,9018.5,9103.2,9527.7,9710.4,9716.7,9766.6,9634.1,9383.4,9302.3,9309.7,9338.7,9301.5
3260,8476.2,8036.9,7930.6,7817.4,7744.9,7732.3,7656.6,7614.4,7635.8,7634.4,7717.1,7926.4,8450.3,9354,9643.8,9390.4,8866.2,8709.1,8328,8089.3,7883.4,7775.7,7700.6,7663.4,7657.5,7697.9,7717.5,7769.3,7984.5,8461.7,8935,9031.4,9124.9,9551.1,9734.4,9741.8,9798.2,9659.9,9401.6,9322.5,9339.2,9357.2,9334.8
3261,8376.9,7908.6,7834,7724.3,7656.5,7639,7571.7,7527.6,7552.3,7545.7,7612.9,7765.7,8161.8,8810.9,8975.5,8770.6,8390.1,8297.3,8018,7842.8,7699.1,7633.7,7594.7,7568.6,7575.3,7619.8,7645.8,7697.8,7912.8,8376.2,8854.5,8957.2,9053.1,9478.4,9653.8,9669.6,9715.3,9585.1,9324.8,9250.7,9261.2,9277.5,9255
3262,8268,7934.2,7871.3,7771,7707.2,7701.5,7626.6,7587.3,7609.5,7606.8,7660.5,7767,8055,8517.1,8613.4,8448.1,8179.4,8133.7,7932.2,7791.9,7703.6,7664.9,7649.8,7630.8,7652,7693.7,7736.9,7787.1,7999.8,8486.5,8967.2,9069.5,9167.5,9602.9,9774,9784.2,9829.5,9702.6,9448.2,9369.5,9379,9394.8,9371.2
3263,8354.3,7886.1,7826.3,7742.9,7692.5,7666.1,7604.1,7564.1,7586.5,7575.2,7621.3,7696.7,7902.3,8236.5,8282.2,8146.7,7960.5,7945.6,7791.7,7682.9,7628.3,7609.1,7607.1,7605.4,7627.6,7675,7706.1,7762.4,7984.6,8449.8,8932.7,9022,9124.4,9544.4,9724,9736.5,9791.8,9653,9398.5,9324.3,9339,9354.7,9328.9
3264,8159.5,7778.7,7734.6,7668.5,7611.9,7608.2,7535.9,7492.1,7519.7,7506.1,7543.7,7595.2,7748.6,7973.9,7990,7895.9,7761.3,7770.9,7653.8,7570.4,7533.3,7532.6,7533.5,7536.9,7576.6,7631.1,7667.8,7710.8,7934.7,8405.7,8891.5,8988.4,9093.1,9516.7,9702.6,9707.7,9756.3,9624.8,9367.8,9292.8,9303.4,9312.9,9283.6
3265,8181.5,7804.3,7774.4,7709.7,7661,7654,7587,7544,7575.8,7553.7,7589.4,7620.4,7731.5,7885,7887,7806.1,7708.6,7737.5,7648.1,7586.5,7566.7,7572.3,7584.8,7601.2,7632.6,7685.8,7717.9,7775.8,8002.8,8484.7,8958.8,9054.4,9162,9589.3,9761,9770.1,9824.7,9695.1,9435.9,9357.5,9373.5,9384.7,9367.9
3266,8158.3,7705.1,7689.7,7638.1,7585.8,7575.9,7510.7,7477.1,7508.4,7483.4,7511.1,7535.8,7610.5,7705.5,7695.7,7636.5,7573,7613.8,7532.3,7479.5,7475.2,7492,7508.4,7529.3,7565.7,7620.3,7655.1,7710.3,7932,8406.7,8883.1,8992.9,9098.8,9510.2,9680.2,9694.2,9739.4,9605,9352.1,9275.7,9282.9,9299.6,9272.9
3267,8081,7733.1,7712.1,7670.2,7621.7,7621.9,7556.5,7521.4,7550.3,7533.4,7555,7563.8,7605.6,7677.6,7660.5,7603.1,7557,7607.2,7545.5,7504.7,7511,7537.5,7555.7,7581,7620.9,7676.8,7721.6,7779.4,8005.2,8484.3,8973.2,9089.1,9214.7,9600.9,9760.5,9773.3,9826.5,9692.5,9437.6,9349.8,9361.6,9387.6,9353.5
3268,8149.5,7696.5,7699.5,7665.8,7619.8,7614.5,7557.9,7521.4,7550,7533.4,7556.3,7550.8,7580.9,7607.1,7588.9,7546.7,7507.8,7563.9,7510.4,7479,7487.4,7520,7548.5,7579.2,7617.7,7677.3,7714.8,7783,8007.8,8502.3,8987.3,9119,9258.2,9582.1,9740.6,9752.8,9795.2,9669.6,9401.8,9335.7,9339.5,9371.1,9340.8
3269,8020.2,7621,7611.7,7589.4,7545.3,7545.7,7493,7453.6,7487.3,7468.8,7490.5,7484.5,7499.1,7511.5,7475.6,7451,7428.9,7485.3,7437,7406.8,7427.8,7457,7496.9,7524.4,7560.5,7623.7,7667.5,7735,7971.9,8485.8,8997.4,9151.9,9308,9558.1,9694.5,9708.2,9756.5,9625.4,9358.3,9289.2,9294.1,9318,9286.2
3270,8016.6,7659.8,7668.4,7641.1,7598.4,7601.7,7539.4,7517.6,7540.2,7521,7541.9,7533.2,7530.9,7530.2,7501.3,7462.7,7451.4,7524.9,7485.9,7460.7,7478,7509.7,7549.6,7586.8,7639.6,7687.9,7746.7,7810.4,8069.5,8633.4,9168.4,9347.4,9486.5,9621.6,9772.7,9785.2,9826.7,9701.7,9441,9368.2,9371.7,9399.6,9369.6
3271,8061.9,7636,7653.5,7634.4,7588.8,7587,7537.3,7513.8,7547.5,7527.2,7532,7518.6,7515.6,7489.7,7460.4,7431,7423.9,7493.7,7454.5,7434.5,7457.8,7500.2,7546.9,7582.9,7633.4,7699.6,7750.4,7817.9,8116.1,8712.9,9253.3,9417.6,9568.1,9614,9763,9766.5,9816.5,9680.9,9427.5,9354.3,9362.7,9391.4,9366.8
3272,8005.9,7580.8,7599.6,7580.8,7538.2,7540.3,7488.7,7466.5,7497.6,7476.4,7506.6,7482.1,7471.9,7433.6,7389.9,7366.5,7368.8,7438.8,7403.2,7386.6,7415.2,7453.2,7510.3,7545.6,7596.4,7664.5,7731.2,7807.6,8137.7,8758.5,9314.6,9444.9,9539.9,9568.7,9714,9731.1,9777.2,9651.4,9387.3,9304.5,9327.4,9347.5,9333.5
3273,7999.2,7632.6,7660.5,7645.3,7606.2,7608,7558.7,7544.2,7573.1,7558.8,7572.1,7546.6,7530.9,7491.4,7444.7,7420.7,7432,7491,7466.1,7451.5,7476.3,7534.1,7586.4,7635.9,7689,7757.1,7837.1,7938.8,8317.9,8936.1,9461.9,9546.1,9588.6,9655.8,9812.5,9828.3,9877.6,9745.9,9491.8,9421.5,9434.4,9471.6,9474.3
3274,7998.2,7562,7580.2,7574.1,7530.9,7537.5,7497.3,7475.4,7513,7489.2,7509.6,7482.7,7461.2,7414.5,7361.9,7327.3,7340.3,7412.1,7387.5,7377.4,7411.5,7456.9,7521.5,7565.7,7632.6,7720.7,7812.9,7946,8343.3,8884,9323.8,9357.3,9383.2,9543.7,9706.9,9723.6,9782.8,9647.6,9394.9,9322.8,9355.4,9400.2,9443.6
3275,7927.6,7562.6,7589.6,7587.5,7548.2,7554.7,7510,7491.7,7533.9,7509.9,7536.8,7505.1,7486.1,7420.4,7367,7340.6,7356.6,7425.6,7407.8,7397.9,7432.9,7494.8,7561.2,7617.7,7688.2,7803.4,7939.2,8142.3,8581.2,8962.6,9295.7,9307.6,9327.7,9596.5,9774.9,9782.8,9829.5,9705,9461.8,9412,9464.5,9563.6,9653.2
3276,8047.3,7596.9,7616.5,7606.1,7574.5,7582.9,7545.3,7530.8,7567,7551.8,7566.9,7542.2,7514.1,7449.2,7391.2,7358.4,7378,7451,7426.9,7419.7,7458.5,7534.4,7607.5,7673.7,7773.2,7926.8,8148.5,8484.2,8978.6,9058.8,9211,9206.1,9235.2,9592.9,9775.2,9781.9,9845.1,9724.1,9503.2,9484.1,9595,9761.9,9977.5
3277,7934.5,7519.2,7561.7,7546.3,7515.7,7525,7491.5,7480.3,7522.5,7503.4,7523.2,7502,7468.8,7389.6,7321.3,7299.1,7313.7,7387.5,7372.5,7370.8,7422,7492.4,7579.8,7669.1,7819,8050.2,8419.2,8972.1,9510.8,9174.7,9085.6,9095.7,9138.4,9553.7,9735.7,9752.8,9823.8,9721.4,9522.6,9582.4,9794.2,10091,10331
3278,7948.2,7583.2,7619.9,7612.2,7582.1,7588.3,7564.7,7557.6,7600.8,7579.8,7607.7,7571.7,7543.3,7462.7,7387.9,7366.9,7376.8,7457.8,7439.3,7437.6,7504.5,7586.2,7701.8,7855,8099.3,8517.2,9195.2,10130,10635,9518.5,9129.5,9121.4,9182.9,9635.7,9830.8,9854.2,9963,9916.2,9804.8,10013,10415,10808,11059
3279,8022.4,7587.3,7628.1,7613.2,7585.8,7593.5,7568.6,7570.3,7622.6,7597.1,7622.6,7597.8,7550.3,7469,7390.4,7368.7,7385.3,7467.4,7452.6,7450.2,7529.7,7643.2,7812.3,8056.8,8471.5,9170.4,10235,11519,11687,9767.1,9101.5,9089,9160.6,9644.3,9856,9892.6,10062,10122,10134,10531,11087,11426,11371
3280,7965.9,7522.6,7560.6,7554.9,7532.3,7537.3,7527.9,7531.6,7573.6,7556.2,7589.5,7559.9,7519.8,7416.3,7339.4,7309.8,7332.9,7408.8,7402,7420.1,7525.4,7678.9,7957.3,8383.5,9094.4,10162,11619,13061,12536,9819.3,9021.8,9027.4,9094.4,9621.9,9864.2,9943.9,10249,10501,10729,11250,11791,11912,11413
3281,7933.3,7567.5,7605.2,7603.5,7575,7591.3,7578.3,7587.3,7633.6,7621.4,7639.5,7621.4,7570.7,7463.3,7380.6,7359.7,7382.2,7465.4,7479.1,7504.4,7661.3,7892.1,8359.5,9074.9,10203,11673,13313,14616,13020,9816.8,9070.2,9081.1,9156.4,9743.5,10074,10226,10806,11311,11659,12180,12358,12075,11233
3282,7995.6,7548.8,7579.2,7578.3,7549.1,7555.4,7554.7,7564.2,7614.1,7600.8,7627.7,7599.2,7545.1,7438.6,7350.8,7331.5,7366.8,7452.7,7477.3,7538.5,7772.7,8136.4,8901.5,10002,11471,13135,14531,15178,12528,9526.7,8992.9,9008.6,9095.2,9803.9,10289,10583,11530,12247,12456,12523,12273,11600,10711
3283,7926.5,7576.5,7611.6,7610.3,7576.1,7599.5,7600.4,7609.8,7659.2,7656.9,7675.6,7648,7578.1,7475.3,7400.2,7383.4,7424.6,7524.7,7582.5,7703.3,8078.3,8690.4,9865,11367,13046,14474,15041,14751,11668,9261.3,9016.3,9061.3,9151.9,10161,10957,11471,12816,13442,13147,12614,11867,11195,10288
3284,8029.4,7597.1,7632.3,7621.6,7600.6,7614.6,7623.1,7638.7,7686.7,7678.3,7701,7670.1,7607.5,7499,7423.8,7404.3,7477.3,7596.3,7699.1,7901.1,8494.3,9396.7,10936,12672,14155,14930,14504,13537,10598,8985.4,8992.5,9053.3,9150.5,10664,11846,12580,13916,14070,13048,12113,11156,10470,9880.6
3285,7958.3,7549.5,7582.4,7575.4,7552.3,7571.8,7587.7,7603.8,7649.3,7638,7669.8,7630.8,7563.9,7459.8,7397.1,7403.2,7492.9,7639.7,7825.6,8147.3,9008.2,10214,11894,13432,14200,14113,12928,11746,9549.6,8721.7,8931.9,9005.1,9099.1,11484,13015,13746,14542,13876,12367,11213,10434,9978.7,9598.4
3286,7933.2,7594.8,7627.8,7624.2,7601.4,7616.1,7630.2,7650.3,7696.8,7689.4,7718.7,7676.3,7623.8,7514.5,7485.8,7508.6,7650.3,7840.5,8148.7,8623.7,9759.4,11160,12673,13693,13644,12848,11460,10380,8926.8,8634.3,8974,9053.2,9149.4,12870,14399,14785,14524,13246,11585,10580,10005,9745.1,9522.8
3287,8050.9,7595,7633.6,7627,7603.1,7621.9,7639,7660.9,7712,7698.1,7727.8,7696.6,7627.4,7536.3,7539.6,7591.3,7797.9,8043.9,8466,9069.4,10334,11683,12594,12899,12313,11289,10066,9310,8501.9,8553,8941.7,9020.8,9132.6,13886,14868,14826,13725,12224,10760,10045,9682.7,9549.5,9427.5
3288,7934.5,7555.9,7598.6,7595,7562.3,7586.2,7607.3,7632.3,7687.3,7673.5,7700.1,7670.2,7615.5,7530,7583.3,7688,7969.4,8287.7,8793.2,9451.6,10633,11610,11904,11655,10802,9947.6,9090.7,8624.8,8240.7,8476.3,8913.9,9014.2,9105.4,14480,14677,14108,12600,11292,10179,9700.7,9518.8,9452.4,9378.4
3289,7982.8,7592.2,7623.9,7628.4,7595.7,7616.2,7647.2,7671.2,7727.4,7717.5,7748.3,7720.1,7668.7,7600.7,7732.2,7902.2,8253.2,8616.2,9141.7,9734.1,10591,11151,10886,10388,9647.1,9029.4,8504.6,8243.1,8133.9,8481.4,8937.7,9038.8,9135.5,14326,13748,12981,11588,10626,9839.4,9558.1,9457.6,9441.4,9388.7
3290,8009.1,7597.5,7637.1,7637.6,7605.7,7625.5,7662.1,7686.7,7743.1,7745.7,7772.4,7752.2,7708.1,7660.7,7872.5,8111.7,8498.7,8872.2,9295.2,9699.3,10183,10328,9832.9,9335.9,8835,8450.7,8146.7,8032,8067.4,8471.3,8941.7,9040.5,9138.8,13374,12583,11886,10865,10204,9641.8,9465.2,9420.9,9417,9384.4
3291,7996.7,7540,7586.2,7578.4,7542.3,7569.6,7606.5,7638.1,7693.7,7687.2,7719.8,7712.7,7673.8,7655.9,7950.4,8238.3,8584.1,8912.3,9140.6,9333.8,9460.7,9399.7,8917.9,8577.8,8251.2,8040.2,7890.8,7845.2,7967.3,8391.7,8853.2,8956.2,9057.2,12128,11447,10932,10319,9881.9,9455.7,9331.5,9305.8,9325,9296
3292,7981.7,7561.5,7605.6,7597.7,7568.2,7589.9,7626.7,7668.9,7728.7,7728.8,7771.1,7762.4,7736.5,7752.7,8127.3,8434.4,8688.7,8916,8926.2,8916.3,8844.4,8705.9,8371.1,8145.2,7965.9,7869.2,7805.8,7812.8,7972.6,8429.8,8905.5,9003.5,9099.8,11193,10744,10422,10089,9794,9452.9,9349.1,9350.6,9364.3,9361.8
3293,7989.9,7524.3,7568,7570.4,7532.9,7559.3,7602.1,7648.4,7709.7,7707.6,7757.7,7750.8,7729.4,7775.5,8163.8,8441.4,8570.2,8681.3,8540.3,8435.3,8304.6,8180.7,7962.7,7837.7,7753.9,7726.7,7705.8,7731.7,7916.9,8369.1,8841,8940,9043,10428,10239,10061,9888.7,9674,9366.7,9283.7,9292.6,9314,9318
3294,7949.2,7539,7590.1,7584.2,7550.6,7581.1,7622.3,7671.3,7738.5,7739.5,7791.5,7799.6,7792,7849.9,8224,8439.4,8421.3,8454.4,8227.8,8087.9,7970.1,7890.8,7776.8,7714.2,7683.6,7685.3,7693.3,7731.4,7932.2,8396.4,8878.2,8985.9,9078.4,10059,10006,9925.2,9859.5,9683.4,9400.2,9319.7,9330.9,9362.2,9399.3
3295,8051.8,7547,7594.5,7590.7,7556.7,7585.9,7634.7,7686.9,7751.5,7756.6,7820.1,7836.2,7824.8,7880.3,8174.5,8308.7,8209.8,8181.3,7937,7813.9,7728.4,7696.8,7646.2,7622.5,7622.6,7653,7668.2,7705.1,7920.9,8386.4,8864.3,8953.8,9057.6,9783.2,9847.8,9819.4,9799.6,9647,9362.2,9295.6,9313.3,9371.5,9447.9
3296,7930.9,7495.7,7544.5,7547.9,7521.3,7540.5,7596.4,7646.7,7719.2,7733.1,7790.4,7814.2,7810.1,7848.7,8058.7,8111.2,7971.3,7922.3,7698.5,7602.2,7561.2,7556.3,7541.7,7541.3,7559,7596,7623.6,7666.9,7888.4,8360.4,8841.5,8948.4,9046.7,9644.4,9771,9754.1,9779.2,9625.1,9350.5,9275.5,9309.2,9384.3,9506
3297,8016,7499.5,7550.9,7555.3,7527.7,7550.6,7607,7664.9,7735.5,7746.4,7821.6,7836.7,7838.2,7842.9,7929.5,7921.7,7783.4,7743.9,7552,7481.1,7462.3,7484.4,7507.5,7511.9,7540.6,7573,7606.5,7657.7,7879.4,8348.2,8824.5,8923.7,9021.1,9553.6,9707.2,9701,9728.3,9586.7,9325.7,9257.3,9308,9432,9579.7
3298,7990,7525,7573.5,7572.2,7546.5,7571.2,7627.7,7689.9,7760,7784.3,7849.9,7880.1,7865.8,7834,7832.8,7791.7,7671.8,7627.2,7481.9,7427.4,7440.8,7464.7,7498.8,7513.1,7545.5,7593,7626,7682.3,7903.5,8382.8,8861.7,8968.4,9071.3,9562.1,9730.7,9736.7,9772.6,9636.6,9380.1,9329.5,9402.7,9572,9710.7
3299,7977.2,7501.2,7557.6,7548.8,7527.8,7545.7,7611.9,7673.3,7746.7,7762,7831.4,7861,7838.7,7771.7,7715.5,7643.9,7539.6,7513.4,7411.7,7368,7392.4,7421.7,7460.5,7489.9,7521.1,7573.5,7608,7657.7,7895.3,8376.7,8848.8,8949.9,9049.2,9529.7,9705.7,9715,9756.2,9627.1,9374.7,9344.7,9471.2,9659,9701.2
3300,8050.7,7518.3,7574.9,7570.8,7547.5,7572,7629.8,7695.2,7772.6,7785.5,7857.5,7879.4,7857.8,7747.1,7627.9,7551.9,7462.7,7455.2,7373.3,7353.8,7372.5,7420.8,7461.3,7485.7,7521.3,7568.3,7606.7,7658.3,7883.5,8374.4,8841.2,8942,9050.1,9503.1,9693.1,9696.3,9736.7,9619.1,9384.7,9405.3,9561.7,9715.1,9660.3
3301,7958.5,7496.2,7549.6,7552.6,7527.1,7557.5,7608,7673.4,7746.3,7766.5,7828.3,7850.2,7822.7,7690.1,7540.7,7459.5,7388.5,7389.3,7341,7317.5,7346.5,7396.4,7437.7,7471.7,7502.4,7551,7592.3,7636.8,7874.2,8364.8,8834.2,8942.3,9042.9,9508.8,9693.6,9691.8,9757.6,9630.4,9435.9,9496.1,9665.1,9737.4,9577
3302,8003.5,7483,7534.1,7540.4,7507.3,7534.5,7596.2,7655.8,7732.6,7748,7817.9,7823.2,7775.2,7633.9,7458.6,7375.9,7321.5,7349.2,7301.3,7283.1,7316.7,7364.5,7404.9,7441.5,7473.6,7527.1,7559.3,7616.9,7850.2,8324.7,8809.1,8912.1,9014.6,9470.8,9651.2,9664,9721.6,9636.1,9470.7,9555.8,9674.7,9645.7,9444
3303,8029.2,7528.9,7584.3,7585.1,7563.8,7579.8,7639.3,7704.6,7777.3,7794.1,7853.3,7853.1,7799.1,7636.7,7456.4,7380.6,7336.1,7372.2,7330.8,7332,7364.3,7410.8,7448,7480,7516.2,7568.8,7607.9,7657.1,7901,8388.2,8863.4,8968.6,9069,9523,9707.3,9724.8,9804.6,9751.5,9634.6,9711.1,9730.1,9624.5,9418.3
3304,7965.9,7475.8,7531.7,7526.3,7503.1,7526.9,7578.7,7641.1,7708.4,7718.7,7775.9,7770.2,7708.5,7544.6,7363.5,7298.3,7261.2,7306.7,7271.6,7271.3,7300.8,7348.6,7392.8,7420.5,7467.4,7509.9,7553,7603.2,7842.5,8323.3,8804,8905.8,9012.3,9464.8,9660.3,9673.4,9786.7,9771.4,9676.3,9675.7,9594,9464.7,9296.9
3305,7977.6,7517.4,7575.3,7576.1,7545.9,7563.8,7619.6,7683.5,7742.7,7752.5,7808,7785.1,7714.7,7552.1,7372.1,7311,7290.1,7340.4,7319.1,7309.4,7338.1,7397.1,7436.3,7465.5,7504.7,7563.4,7596.8,7648.5,7888,8379.6,8866.7,8969.3,9066.6,9530.2,9724.7,9751.8,9910.2,9950.3,9825.7,9725.2,9562.9,9444.5,9310.3
3306,8067.2,7488.2,7528,7538,7510.1,7525.8,7582.5,7627.2,7703.2,7697.9,7740.6,7722.2,7642.4,7476.8,7305.5,7251.1,7232.4,7292,7272.8,7269.3,7295.7,7347.8,7386.4,7415.4,7461.7,7514.9,7543.4,7605,7844.6,8323.1,8789.6,8892.9,8997.8,9446.9,9663.8,9715.3,9927.1,9980.8,9759.6,9555.3,9381.7,9298.5,9212.4
3307,7901.4,7483.3,7531.3,7536.9,7510.7,7527.5,7582.4,7634.7,7687.7,7687.1,7727.6,7694.4,7615.7,7462,7297.5,7250.4,7246.3,7303.3,7289.3,7282.2,7321.1,7368.2,7405.7,7438.9,7479.8,7531.6,7569.4,7618.8,7863.1,8356.3,8849.3,8955.6,9056.3,9529,9761.4,9830.9,10118,10137,9789.7,9521.1,9362.9,9322,9254.8
3308,8093.9,7514.9,7574.7,7563.5,7530.3,7556,7589.3,7642.2,7701.7,7683.5,7727,7694.4,7611.4,7451.8,7301.9,7254.2,7249.1,7319.2,7297.9,7296.8,7330.9,7373,7423.7,7449.7,7485.1,7540.2,7575,7634,7871.2,8361.4,8830.4,8933.7,9048.1,9514.2,9794,9900.7,10200,10116,9658.6,9386,9285.8,9262.4,9226.6
3309,7939.9,7481.1,7522.7,7538.3,7502.5,7515.1,7559.2,7591.5,7648.1,7639.1,7668.6,7627.4,7550.6,7396.7,7272.4,7223.4,7231.4,7301.3,7276.4,7278,7315.2,7362.1,7399,7429.4,7467.6,7521.9,7560.9,7617.4,7851.5,8345.3,8840.1,8952,9081.2,9582.5,9909.7,10048,10301,10090,9585.9,9341.7,9265.5,9266.7,9227.6
3310,8019,7474.1,7529.4,7527.4,7499.4,7514.9,7551.6,7581.2,7633.7,7619,7647.3,7598.8,7523,7378.1,7253,7213.2,7222.4,7298.4,7282,7278.3,7311.2,7352.4,7403.5,7424.9,7453.7,7518.8,7555,7604.6,7852,8340.1,8820.7,8939.4,9091.6,9630.7,9997.9,10149,10282,9957.6,9457.5,9263.9,9221.1,9230.3,9202.3
3311,8032.1,7506.8,7559.5,7560.8,7528.5,7540.3,7583.5,7604.4,7651.4,7633.8,7649.9,7605,7530.9,7391.5,7279.9,7244.7,7262.3,7335.6,7317,7311.7,7348.7,7389.3,7440.7,7465.6,7498.1,7555.8,7593.4,7645.2,7878.3,8381.6,8871.4,9001.1,9172.9,9767.6,10164,10265,10249,9875.3,9425.8,9270.2,9252,9261.3,9237.5
3312,8010.6,7466.4,7509,7512.8,7482,7499.8,7529.2,7544.8,7592.5,7569.8,7587.5,7535.2,7462,7342.9,7235.3,7213.7,7233.9,7304.4,7291.8,7278.1,7316.6,7365.3,7410.1,7423.9,7462,7514.7,7559.4,7603.5,7847.1,8341.9,8843,8987.7,9214.8,9872.3,10210,10247,10092,9737.5,9332.5,9218.2,9202.3,9219.4,9189.2
3313,7926.6,7437.2,7487.1,7493.2,7465.7,7471.9,7502.9,7518,7565.5,7532.3,7543.5,7498.7,7432.7,7314.2,7223.5,7204.1,7219.1,7291.9,7279.4,7280.2,7316.4,7356.3,7411.2,7420.4,7447.7,7504.8,7545.1,7602.8,7837.4,8345,8855.4,9031.1,9294.2,9961.7,10214,10165,9962,9645.4,9294.1,9190.3,9179.2,9195.7,9177
3314,7938.6,7442,7492.9,7501.8,7466.8,7474.8,7500.4,7505.5,7558.2,7517.5,7532.4,7484.2,7427.4,7316.5,7238,7209.9,7241.1,7314.4,7299.5,7295.9,7338.7,7373.6,7423.1,7438.2,7473.6,7520.6,7564,7623.1,7853.8,8378.3,8903,9122.8,9411.6,10047,10170,10063,9872.2,9607.7,9286.4,9196.9,9190.9,9202.5,9188.8
3315,7933.9,7448.4,7497.1,7503.7,7469.2,7475.3,7494.2,7500.6,7541.3,7509.3,7516.2,7471.7,7409.3,7322.2,7243.3,7224,7251.2,7335.7,7329.3,7323.3,7359.1,7403.4,7440.6,7452.5,7485.1,7537.2,7580.5,7645.6,7877.2,8409.3,8970.8,9227.2,9504.8,10031,10064,9946.9,9796.7,9582.1,9282.1,9191.6,9190,9206.8,9186.2
3316,7938,7458.5,7516.7,7521.5,7507.3,7500.1,7530.3,7496.1,7531.3,7531.5,7540.6,7469.8,7412.3,7323.5,7274.1,7256.7,7282.9,7362.1,7368.6,7358.8,7400,7440.8,7482.2,7482.9,7530.4,7578.8,7633.7,7716.1,7915.9,8491.1,9098.8,9353.7,9538.7,9954.7,9949.8,9840.6,9763.9,9595.6,9310.3,9232.7,9240.9,9224.6,9213.1
3317,7919.2,7412.4,7470.8,7471.4,7426.4,7434.3,7443.8,7436.4,7477.9,7448.2,7451.4,7412.9,7360,7293.7,7236.1,7224.7,7272.8,7352.8,7348.3,7351.6,7388.4,7431.9,7466.4,7480.9,7505,7554.6,7609.4,7680.6,7928.7,8505.8,9126.1,9372,9457.7,9785.6,9791.3,9720.3,9679.4,9508.9,9231.4,9140.7,9143.1,9166.4,9138.8
3318,7855.3,7429.5,7482.3,7488.1,7450.8,7454.2,7454.3,7451.7,7479.1,7454.6,7456.7,7424.2,7374.9,7311,7280.3,7277.9,7322.8,7412.8,7422.4,7421.3,7460.9,7497.1,7541.5,7531.4,7565.2,7635.5,7707.8,7799.6,8030.4,8659.7,9289.5,9462,9423,9723.4,9765.6,9712.4,9709.4,9554.7,9273.9,9191.2,9200.4,9225.7,9199.7
3319,7943.1,7413,7470.2,7482.8,7438.6,7438.5,7436.1,7424.5,7458.2,7431.1,7430.1,7388.6,7363.3,7321.5,7284.5,7294.1,7348.1,7436.7,7459,7470,7522.6,7550.6,7607.1,7611.4,7629.3,7689.4,7784.1,7900.3,8110.5,8740.8,9328.2,9369.9,9274.2,9566.1,9650.5,9623.8,9642.1,9492.7,9220.6,9141.7,9148.1,9174.5,9139.5
3320,7826.5,7389.6,7452.1,7457.6,7420.1,7421.7,7404.6,7391.7,7432.3,7402.5,7410.9,7378.2,7340.3,7312.5,7317.2,7318.1,7389.8,7489.6,7533.1,7546,7612.3,7648.7,7720.7,7702.6,7720.3,7794.3,7909.8,8045.7,8212,8844.7,9360.2,9299.5,9210.9,9535.1,9637.3,9630.3,9654.4,9505.4,9236.4,9155.6,9154.2,9174,9147
3321,7934,7432.8,7477.7,7497.2,7457.7,7449.9,7435,7423.3,7451.4,7415.4,7420.6,7392.9,7376.5,7369.7,7389.2,7417.5,7502.2,7615.8,7673.5,7719.2,7811.6,7855.3,7929.4,7896.5,7905,7981.5,8124.7,8274.5,8357.7,8914.3,9315,9206.3,9130.1,9478.3,9619.1,9608.1,9644.5,9504.2,9237.4,9143.7,9157.7,9176.3,9156.8
3322,7847.8,7396.1,7456.2,7467.5,7430.1,7412.5,7405.4,7384.7,7411.5,7386.8,7394.4,7366.5,7364.6,7391,7444.9,7478,7595,7730.6,7830,7899.1,8019.8,8079.8,8169.8,8108.8,8105.4,8163.3,8311.8,8446,8412.6,8891.9,9231.3,9122.8,9097.7,9452.3,9601,9605.7,9647,9504,9231.8,9146.7,9151.7,9178.3,9153.6
3323,7887.9,7395.1,7449.3,7455.9,7421.9,7412.1,7391.2,7371.1,7401.2,7364.9,7378.7,7362.4,7368.9,7436,7545.2,7596.9,7763.4,7928.2,8085.9,8200.1,8361.9,8422.6,8515.7,8397.3,8344.5,8373.7,8494.1,8561.2,8413.4,8798.8,9107.8,9028,9046.6,9425.5,9582.4,9580.1,9616.4,9474.4,9208.4,9124,9128.1,9153.8,9126.2
3324,7842.4,7447.5,7501.8,7514.7,7477,7465.3,7430.3,7417.6,7437.7,7415.8,7422.7,7417.1,7438,7565.3,7749.7,7835.6,8078.9,8289.4,8530.1,8713.6,8909.1,8944.8,8999.2,8780.5,8649,8618.1,8685.3,8663,8427.9,8773.5,9095.4,9070.3,9116.2,9497.8,9656.3,9651.6,9695.5,9552.4,9293.9,9201.3,9208.8,9230.6,9214.4
3325,7881.3,7356.7,7418.6,7435.2,7400,7384.6,7352,7328.3,7352.5,7326.8,7339.5,7339.3,7391,7582.8,7859.6,7988.9,8326,8587.6,8926.4,9150.2,9351,9318.2,9264.4,8924.3,8693.9,8593.6,8582.1,8484.6,8243.2,8563.3,8903.4,8931.4,9005.7,9371.6,9538.2,9539.3,9580.7,9444.3,9163.9,9089.7,9086.1,9110.3,9091.2
3326,7818.1,7400.7,7463.4,7475.8,7440.8,7429,7385,7361.7,7392.3,7360.2,7375.3,7384.5,7483,7767.7,8193.9,8396.7,8862,9206.9,9643.2,9884.7,10009,9848.8,9615.2,9128.3,8811.1,8661.1,8560.8,8416.5,8219,8558.3,8936.3,9008.9,9091.7,9442.5,9594.4,9606.3,9652.9,9522,9244.7,9154.2,9164.5,9184.8,9170
3327,7923.7,7395.4,7461.6,7481,7429.8,7422.8,7368.9,7346.3,7380,7352,7372.4,7396.6,7537.4,7960.1,8560.8,8879.7,9474.2,9881.9,10355,10544,10489,10132,9684.6,9089.7,8735.6,8557.3,8396.7,8244.5,8140.7,8477.1,8882.7,8962.7,9082.6,9402.3,9552.4,9551.6,9600,9463,9189.9,9100.4,9116.6,9134.2,9112.7
3328,7835.8,7388.2,7449.8,7475.7,7437.3,7416.4,7364.9,7331.9,7377.5,7342.9,7373.8,7415.1,7618.4,8212.5,9053.1,9469.4,10164,10593,10996,11034,10708,10148,9541.6,8948.3,8613.7,8429.2,8264.6,8133.2,8095.1,8471.9,8908.3,9037.3,9193.7,9441.7,9575.2,9575.3,9620.4,9483.3,9202.3,9123.9,9127,9153.9,9129
3329,7840.1,7415,7484.1,7502.8,7467.6,7444.8,7388.9,7364.6,7388.3,7372.2,7406.1,7466.7,7762.4,8575.4,9711.2,10217,10918,11304,11492,11275,10655,9966.2,9310.7,8783.1,8494,8329.5,8157.5,8063.2,8100.4,8513.7,9000.1,9166.2,9376.2,9491,9604.7,9602.8,9655.5,9508.3,9238.7,9159.6,9168.2,9188.7,9164
3330,7857.3,7409.3,7465.6,7487.4,7452.4,7426.2,7378.3,7346.6,7368.1,7355.8,7396.6,7491.5,7869.1,8916,10279,10844,11384,11636,11504,11058,10255,9551.4,8975.7,8574,8328.6,8173.8,8028.3,7957.3,8047.3,8538.4,9079.6,9286.3,9545.4,9480.4,9574.4,9584.4,9628.6,9482.3,9217.6,9138,9137.4,9160.6,9135.4
3331,7823.9,7388.4,7462.4,7487.4,7451.8,7428.6,7361.7,7333.2,7366.1,7343.7,7401.8,7536.4,8005.9,9252.7,10764,11286,11534,11607,11154,10555,9721.1,9134.3,8706.9,8388.9,8186.8,8044.4,7924.4,7866.3,8027.5,8626.4,9242.8,9491.1,9768.2,9492.8,9580.7,9583.8,9630.6,9484,9211.4,9131.7,9131,9151.3,9135.2
3332,7898.4,7421.3,7493.7,7516.1,7485.6,7452.2,7385.1,7357.5,7401.8,7385.4,7443,7618.9,8169.5,9553.7,11072,11447,11346,11241,10580,9945.8,9241.9,8812.5,8502.9,8255.3,8070.3,7950.2,7840.6,7795.2,8059.9,8783.3,9452.2,9702.4,9942.3,9494.2,9578.9,9587.8,9629.2,9491,9223.2,9130.4,9140.9,9165,9137.1
3333,7863.2,7379.7,7460.8,7476.3,7445.4,7418,7353.4,7315.2,7358,7349.8,7418.4,7609,8208.4,9598.2,10948,11154,10753,10545,9853.1,9304.5,8784.5,8499.3,8277.8,8059.6,7888,7783.3,7690.4,7675.9,8036.9,8871.5,9588.6,9795.2,9942,9446.5,9543.7,9545.7,9589.1,9446.7,9176.8,9093.2,9096.5,9120.3,9101.5
3334,7902.3,7419.5,7489.4,7526.8,7484.5,7446.9,7380,7351.8,7383.9,7386.7,7462,7670.1,8279.6,9579.3,10628,10641,10082,9854.3,9248.9,8838.6,8506.1,8327.8,8131,7923.5,7776.1,7699.3,7647.2,7641.6,8101.6,9040,9741.2,9853.2,9893.8,9448.9,9557.2,9562.4,9612.6,9467.2,9195.8,9104.7,9122.9,9142.5,9122.8
3335,7885.3,7457.3,7544,7582.5,7525,7489.5,7424.2,7386.7,7426,7442.6,7515.4,7722,8280.3,9386.8,10115,10008,9445.2,9251.3,8792.6,8522.8,8332.2,8196.6,7990.1,7819.3,7688.1,7663.7,7614,7650.9,8165.3,9126.9,9785.1,9812.6,9772,9481.4,9610.9,9616.7,9662.6,9516.5,9245.3,9167,9169.2,9181.8,9163.2
3336,7902.9,7406.2,7488.6,7508.2,7469.6,7435.5,7371.1,7337.1,7388.3,7380.4,7462.7,7654,8140.6,9004,9441.1,9288.4,8822.8,8696,8406.6,8240.6,8092.2,7967,7761.3,7624.3,7537.1,7521.3,7516.3,7545,8084.5,8989.1,9565.1,9542.3,9485.2,9381.5,9518.5,9530,9562.1,9443.8,9169.4,9072.7,9081.4,9100.7,9083.4
3337,7857.2,7463.7,7557.1,7591,7543.4,7510.2,7427.7,7404.5,7449.8,7463,7540.7,7702.1,8090.3,8722.5,8958,8798.9,8472.7,8429.4,8255.1,8144.6,8007.8,7871.4,7695.1,7580.4,7528.8,7541.3,7556.5,7598,8138,8959.1,9504.7,9464.1,9443.5,9475.8,9619.8,9615.6,9670.3,9533.9,9256.9,9180.5,9180.6,9199.1,9181.7
3338,7919.1,7405,7489.1,7527,7484.8,7449.6,7364.4,7332.9,7388.8,7396.1,7465.2,7603.9,7886.9,8335.1,8446.7,8314,8117.6,8133.4,8025.8,7928.3,7771.6,7640,7503.4,7432.1,7416.8,7443.9,7455.5,7500.7,7976,8699.9,9203,9213.5,9273.1,9358.5,9499.4,9504.2,9553.3,9402.7,9132.1,9049.1,9054.5,9073.5,9055.7
3339,7849.6,7455.1,7544.6,7582.9,7540.3,7501.6,7416.5,7385.3,7436.8,7451.2,7521.3,7630.6,7838.5,8141,8182.6,8090.5,8009.1,8056.3,7974.5,7850,7687.5,7571.5,7478.4,7440.8,7436,7475.9,7501.9,7549.4,7978.9,8663.1,9184.8,9270.9,9432.2,9483.6,9580,9597.9,9644.8,9506.3,9223.5,9155.9,9144.7,9170.6,9149.2
3340,7976.7,7465.5,7554,7595.4,7555.8,7514.7,7429.2,7402.2,7455.2,7461.3,7527.7,7612.5,7761.6,7952.2,7954.5,7901.2,7896.5,7966.5,7849.8,7708.9,7541.9,7462.9,7409.6,7391.2,7397.2,7446.6,7477.2,7525.1,7919.7,8578.5,9132.5,9308.8,9573.9,9450.7,9537.2,9546.2,9585.5,9446.5,9180.1,9096.5,9095.7,9126.1,9101.1
3341,7896.3,7461.8,7547.3,7586,7550.6,7506.7,7414.9,7393.4,7439.4,7457.1,7516.5,7581.1,7697.3,7816,7826.7,7797.9,7816.1,7864.8,7717.9,7571.2,7440.7,7384.3,7360.4,7356,7375.4,7425.6,7460.3,7515.1,7892.7,8607.9,9247.8,9514.8,9870.4,9492.4,9554.1,9562.1,9601.6,9464.1,9190,9109.1,9102.8,9134.8,9106.4
3342,7950.5,7481.9,7576.1,7617.1,7581.7,7537.5,7446,7415.8,7473.5,7484.2,7551.9,7600.2,7677.7,7765.7,7775.4,7760.9,7772.8,7791.8,7617.9,7476.2,7377.7,7350.6,7349.7,7355.5,7384.4,7426.2,7464.5,7518,7942.4,8762.3,9492.9,9822.3,10172,9492.8,9545.7,9559.9,9601.8,9466.8,9185.3,9106.7,9103.1,9135.5,9109.8
3343,7929,7496.3,7590,7632.2,7595.9,7555.3,7461.3,7433.6,7488.1,7501.7,7566.7,7618.9,7691,7754.3,7749.5,7734.9,7703.1,7695,7524.1,7392.6,7332.4,7323.5,7335.4,7346.6,7382.6,7428.6,7467.7,7519.5,8019.9,8998.1,9816.7,10136,10365,9506.4,9567.7,9569.2,9612.8,9484.4,9207.8,9121.8,9123.2,9152.4,9124
3344,7948.6,7503.6,7605.2,7643.4,7605.4,7559.2,7465,7442.1,7496.4,7514.4,7582.6,7636.5,7706.6,7761.9,7735.8,7694.8,7606.6,7591.1,7427.8,7325.8,7279.3,7288.2,7315.7,7333.6,7368,7423.6,7462.9,7517.6,8117.6,9256,10098,10276,10316,9468.9,9554.2,9567.8,9610.8,9471.6,9193.2,9117,9122.4,9136.8,9121.2
3345,7947.7,7503.4,7601.8,7646.8,7606.9,7564.4,7470.5,7446.9,7506.6,7531,7605,7670.2,7744.9,7766.8,7704.9,7639.4,7512.2,7491,7351.6,7260.8,7246.2,7263.9,7298.9,7313.8,7354.7,7416.3,7453.5,7515.5,8212.3,9424.7,10198,10211,10061,9434,9547.5,9552.7,9597.6,9465.7,9184,9103.1,9105.7,9132.8,9108.6
3346,7956.8,7526.4,7624.2,7664.2,7633.5,7588.5,7493,7475.8,7539,7567,7651.2,7740.1,7810,7802.3,7675.6,7575.9,7429.6,7420.5,7303.7,7239.5,7236.7,7261.9,7305.4,7326.1,7362,7419.8,7468.4,7528.7,8282.9,9467.3,10124,9975,9782,9425.8,9550.6,9562,9605.7,9471.1,9187.6,9116.5,9118.6,9136.8,9124.5
3347,8051.9,7556.2,7656,7712.2,7672.9,7620.7,7526.1,7506.6,7577.8,7619.8,7725,7819.1,7893,7829.5,7635.1,7512.4,7374.1,7380.6,7271.7,7230.4,7234.4,7278,7313.5,7337.4,7375.3,7434.4,7479.6,7541.7,8279,9325.6,9861.6,9659.5,9489.1,9405.5,9553.9,9553.2,9602.5,9474.2,9193.5,9111.9,9118.9,9133.9,9121.7
3348,8024.2,7587.4,7691.6,7744.4,7711.1,7655.4,7568.2,7549.9,7628.8,7684.2,7806.6,7916.9,7961.2,7824,7587.6,7450.3,7328.8,7349,7277.3,7233.6,7251.3,7288.9,7328.6,7369.8,7407.6,7461.3,7503,7570.5,8230,9120.3,9577.2,9431.5,9327,9438.7,9596.6,9604.6,9654.3,9518.5,9247.6,9167,9166.8,9200,9173
3349,8054.4,7589.7,7681,7734,7693.6,7645.2,7564.4,7559.3,7639.5,7720.9,7867.9,7962.7,7962.4,7751.6,7489.8,7362.4,7267.6,7297.2,7234.5,7202.5,7228.1,7269.5,7308.3,7343.7,7384.5,7443.1,7476.7,7539.1,8083.3,8808.3,9258.9,9186.7,9160.9,9383.2,9546.2,9561.5,9605.9,9472.4,9199.9,9116.5,9125.5,9148.8,9123.4
3350,8001.4,7599.2,7707.8,7757.6,7730.8,7687.3,7598.3,7594.7,7702.7,7803.1,7961.2,8021.9,7956.4,7709.7,7440.1,7324,7246.1,7290.9,7238.6,7209.3,7232.9,7284.8,7319.9,7348,7391.6,7455.2,7492.7,7545.3,8005.8,8648.3,9112.6,9114.9,9141.8,9429.1,9601.8,9611.4,9660.3,9523.2,9250.6,9177.6,9175.6,9192.6,9173.1
3351,8089.5,7594.4,7704.6,7755.6,7728.4,7693.1,7606.3,7626.2,7742.4,7861.4,8004.7,8011.2,7884.4,7620.9,7353.6,7249.4,7200.3,7244.1,7199.4,7178.7,7211.7,7256.2,7305.8,7330.9,7364.3,7429.9,7458.7,7513.1,7896,8473.9,8941.6,8993.7,9052.5,9373.6,9546.5,9559.7,9604.5,9464.9,9196,9112.3,9110.4,9144.6,9129
3352,8011.6,7604.1,7717,7776.4,7752.5,7724.1,7648.6,7688,7830.3,7946.4,8067.2,8004,7845.7,7571.5,7332.5,7236.6,7201.3,7246.2,7209.9,7187.3,7216.9,7270.2,7305.6,7343.4,7381.2,7445.7,7476.8,7529.1,7868.4,8432.5,8923.9,9010.9,9076.7,9416.7,9588.8,9596.6,9648.1,9507.4,9238,9165,9165.9,9191.2,9165.4
3353,8140.8,7614.1,7722,7772.7,7766.6,7746.2,7692.3,7752,7893.1,7996.4,8046,7942,7761,7512.2,7273.6,7192.6,7160,7215.2,7181.3,7163.1,7190.6,7245.2,7295.2,7321.3,7362.4,7414.9,7453.5,7500.7,7811.5,8356.3,8842.2,8934.8,9015.4,9365.4,9540.7,9551.7,9589.3,9454.4,9185.2,9102.2,9108.4,9135.3,9123.1
3354,8049.9,7638.9,7751.2,7817.4,7809.6,7805.1,7782.2,7846.4,8001.7,8053.1,8037.7,7900.4,7727.3,7492.4,7270.3,7198.8,7182,7234.7,7205.5,7187.3,7213,7264.2,7315.7,7340.6,7393.3,7442.8,7486.5,7538.7,7827.3,8383.2,8892.5,8989.2,9072.9,9432.5,9599.1,9606.3,9663.4,9518.7,9251.1,9169.2,9175.3,9201.3,9181.5
3355,8117.2,7647.1,7759.1,7838.8,7839.2,7853.7,7851.7,7912.8,8043,8021.2,7971.9,7830.9,7668.4,7443.4,7233.2,7173.3,7156.7,7219.3,7193.1,7178.1,7204.7,7256.7,7300.9,7335.6,7373.1,7430.8,7469.1,7524.6,7814.1,8363.4,8857.9,8958.1,9055.8,9409.7,9584.1,9590.1,9638.7,9510.8,9228.2,9144.4,9150.6,9180.6,9164.4
3356,8066.6,7658.7,7775.3,7847.2,7879.2,7919.1,7933.2,7975.2,8055.6,7979,7899.1,7776.2,7632.3,7413.8,7217.2,7162.7,7152.1,7211,7189.8,7172.7,7197.2,7254.1,7307.4,7334.6,7384.1,7438.3,7478.3,7532.3,7819.6,8376.8,8881.3,8990,9075,9435.1,9598.7,9612,9660.3,9519.1,9258.1,9176.1,9184.1,9199.6,9187.2
3357,8131.6,7657.3,7782.3,7875.3,7924.8,7995.1,8002.3,7999.4,8025,7900.6,7822.3,7706.6,7578.2,7374.4,7191.2,7132.3,7129.5,7198.4,7172.1,7153.9,7184.7,7237.9,7285.2,7317.5,7361.5,7418.8,7453,7508.9,7797.4,8352.1,8851.9,8947.8,9047.1,9396.8,9571.6,9583.7,9636.4,9497,9218.9,9140.7,9149.5,9175.4,9147.4
3358,8135.1,7682.2,7821,7934.8,8021.5,8106.7,8072.2,8013.2,7989,7850.9,7781.2,7682.5,7562.6,7373,7191.8,7131.9,7135.9,7199.5,7187.4,7166.7,7197.5,7251.2,7306.3,7331,7374.4,7437.5,7472.8,7531.6,7821.9,8373.9,8871.5,8978.2,9068.2,9420.3,9598.4,9604.6,9658,9523.1,9244.2,9174.9,9175.3,9195.6,9176.8
3359,8117.3,7697.6,7839,7981.6,8089.9,8172.3,8075.2,7950.5,7911.8,7773.2,7714.9,7636.3,7523.4,7331.9,7163.4,7116,7114,7181.9,7156.3,7144.8,7184.9,7231.5,7283.6,7316.9,7357.6,7418.3,7462.5,7516.9,7805.7,8367,8870.2,8970.8,9062.9,9412.3,9585.5,9597.7,9644.9,9506.8,9234.6,9157.8,9161.6,9178.1,9174.4
3360,8216.8,7715.4,7888.4,8058.5,8183,8216.6,8049,7889,7844.9,7712.2,7671.1,7599.6,7489.9,7313.4,7146.4,7104.1,7100.3,7178.6,7150.2,7140.7,7179.3,7225.8,7270.3,7299.4,7349.6,7404.4,7456,7513.3,7796.3,8345.8,8846.5,8944,9037.9,9380,9552.1,9558.8,9610.5,9474,9198.2,9126.8,9124.5,9156.8,9145.1
3361,8181.8,7789.7,7993,8194.7,8286.8,8259.9,8031,7856.9,7812.3,7705.3,7678.6,7605.7,7508.6,7334.7,7172.1,7125.4,7131.2,7204.7,7183.1,7176.5,7210.2,7255,7306.1,7342.7,7385.4,7448.7,7491.8,7551.7,7838.6,8398.4,8917.1,9011.8,9113.1,9447.5,9617.5,9636.9,9677.6,9552.3,9276.3,9200.2,9210.1,9239.7,9222.9
3362,8288.5,7815.5,8049.6,8251.5,8285.3,8185.3,7931.3,7770.7,7733.3,7645.8,7628.7,7556,7461.6,7284.9,7132.4,7086.8,7097.2,7178,7145.7,7132.3,7172.8,7222.8,7270.6,7303.3,7351.5,7408.9,7446.5,7508.2,7797.7,8348.6,8852.7,8955.5,9068.4,9391.1,9563.5,9571.7,9621.5,9488.1,9222.1,9146.5,9149.3,9181.1,9191.4
3363,8293.5,7946.4,8199,8368.1,8324.7,8172.3,7907.5,7758.7,7739.6,7669.3,7650.5,7586,7477.7,7321.6,7169.6,7121.4,7124.8,7209.6,7188.4,7170.8,7214.9,7264.8,7312.9,7345.6,7399,7461,7496.9,7560.1,7853.4,8430,8950.8,9054.5,9157.8,9486.9,9645.1,9660.3,9706.3,9576.5,9317.2,9244.7,9256.1,9301.6,9327.6
3364,8466.5,7990.4,8235.9,8340.1,8222.8,8054.2,7816.9,7683.8,7674.8,7613.7,7612.4,7537.1,7440.6,7273.9,7123.7,7075,7092.7,7166.5,7132.6,7127,7168.8,7219.5,7270.7,7298.6,7346.5,7411.5,7454.9,7504.4,7801.7,8367.5,8882.3,8987.9,9105.6,9402.7,9567.5,9578.2,9633.3,9498.6,9237.3,9171,9200.5,9268.9,9323
3365,8460.8,8092.7,8294.9,8324,8170.4,7999.8,7782.9,7682.6,7687.8,7628.5,7612.9,7543.2,7453,7282,7140.6,7095.1,7114,7172.5,7161.3,7147.9,7192.9,7238.7,7289.6,7328,7378.1,7446.5,7488.6,7541.2,7836.9,8414.6,8958.3,9076.3,9221.7,9488,9626,9640.9,9698.4,9565,9315.4,9267.5,9325.2,9415.3,9482.4
3366,8645.4,8151.8,8273.8,8230,8075.5,7937.9,7749.4,7654.3,7669.1,7612.7,7599.3,7540.7,7442,7271.6,7125.8,7080.4,7092.4,7169.6,7139.6,7130.2,7168.8,7223.8,7270.1,7310.9,7364.2,7417.9,7461.9,7514.4,7814.7,8411.2,8944.6,9090.5,9290.7,9449.8,9572.1,9586.2,9653.4,9525.8,9305.9,9282.3,9382.4,9506.8,9546.9
3367,8690.4,8181.5,8210.5,8155.3,8015.6,7903,7729.1,7644.7,7662.4,7608.5,7602.2,7531.7,7437.9,7272.3,7120.5,7084.7,7095.3,7164.4,7140.8,7133.5,7170.5,7221,7275.4,7303.1,7359.6,7421.9,7466.1,7519.4,7840.4,8460.8,9026.1,9229.9,9538.1,9531,9599.6,9611.9,9679.9,9585.4,9387.3,9410.2,9535,9653.4,9630.3
3368,8709.7,8163.7,8148.2,8102.3,7988.3,7897.8,7737.2,7657.7,7684.7,7639.8,7636.2,7572.7,7470.8,7296.2,7145.5,7098.1,7108.5,7183.1,7162,7147.6,7186.6,7239,7292.8,7330.8,7379.1,7442.7,7480.7,7544.7,7890,8574.9,9199.6,9520.8,10031,9638.5,9633.4,9647.3,9757.7,9704.8,9540.7,9600.4,9720,9771.5,9671.3
3369,8632.8,8097.8,8065.1,8034.1,7951.1,7880.9,7728.9,7665.3,7690.9,7645.3,7643.3,7577.5,7480.1,7297.1,7140,7096.6,7101.9,7180.9,7153.1,7154.7,7189.6,7239,7294.2,7324.2,7372.3,7440.5,7488,7544.7,7944.5,8761.3,9506.9,10012,10816,9764.4,9667.8,9701.6,9840.9,9848.8,9713.2,9756.2,9809.9,9768.5,9610.2
3370,8527,7994.1,7976.4,7970.1,7916.8,7865.5,7743.2,7671.8,7709.6,7672.5,7672.2,7592.3,7490.9,7322.3,7136.4,7085.7,7106.6,7168.1,7153.3,7170.6,7206.8,7255.5,7304.5,7317.7,7366.4,7457.1,7498.5,7540.4,8035.8,9076.7,10066,10822,11869,9866,9727.7,9780.1,10021,10053,9904.6,9862.6,9814.9,9714.8,9504.3
3371,8456,7916.4,7921.5,7949.2,7913.2,7870.4,7724.5,7677.8,7702.1,7670.5,7669.5,7609.6,7511.5,7313.7,7149,7096.3,7104,7170,7150.9,7138.1,7175.6,7234.3,7291.7,7319.3,7382.1,7440.8,7491.8,7558.4,8223.9,9666.5,10952,11877,12959,9946.4,9808.4,9894.2,10187,10205,9964.5,9795.8,9665.4,9538.3,9378.4
3372,8331.5,7857.9,7887.6,7930.2,7904.4,7869,7730.8,7677.8,7716.2,7692.9,7696.5,7629.1,7529.7,7337.1,7160.6,7098.1,7110.1,7172.6,7155.4,7148.2,7193.2,7241.5,7290.7,7336.4,7379.6,7451.6,7507.7,7578.3,8517.2,10496,12098,13011,13710,10011,9967.5,10099,10410,10339,9969,9721.8,9552.4,9447.8,9329.1
3373,8379.2,7828.9,7873.9,7927.2,7903,7876.9,7748.1,7689.3,7724.7,7718,7716.7,7660.5,7579.1,7371.4,7170.9,7100.8,7109.7,7181,7165.4,7148.8,7176.6,7222.4,7284.5,7326,7378.6,7455.9,7501.4,7580.3,8884,11409,13090,13588,13589,10028,10119,10268,10479,10266,9784.4,9513,9371.3,9320.2,9247.5
3374,8279.2,7810.4,7871.4,7919.8,7915,7883.1,7755.1,7710.3,7757.9,7750.6,7759.4,7717.7,7611.5,7398.8,7192.5,7120.7,7129.7,7183.9,7174.3,7156.6,7205.2,7251.5,7308.9,7358.1,7396.7,7482.1,7545.6,7630.6,9303.9,12190,13764,13622,13012,10151,10345,10452,10499,10189,9682.6,9436.5,9337.6,9317.2,9269.4
3375,8306.1,7780.1,7856.4,7902.7,7892.6,7873.3,7745.3,7705.6,7758.9,7751.1,7780,7734.8,7641.1,7416,7184.8,7106.7,7113,7183,7162.6,7138.5,7190.5,7240.5,7293.7,7338.7,7401.1,7479.2,7538.4,7632.6,9542.3,12344,13456,12781,11825,10201,10408,10432,10328,9956.3,9479.5,9295.7,9250.2,9255.3,9231.6
3376,8234.6,7810.3,7885.7,7939.9,7928,7905.4,7793.4,7749.5,7812.1,7819.5,7856.8,7819.3,7722.6,7489.1,7245.6,7164,7168.6,7217.6,7194.7,7186.4,7228.6,7290.5,7349.9,7389.7,7455.2,7534.4,7593.2,7683.4,9610,12016,12716,11804,10926,10318,10442,10389,10206,9872.9,9463.5,9310.6,9292.2,9323.2,9314.7
3377,8324.2,7806.6,7885.8,7946,7930.6,7914.7,7797.1,7766.9,7831.8,7847.2,7886.9,7872.3,7773.7,7525.3,7260.4,7162.8,7165.3,7217.4,7199.2,7187,7237.4,7289.1,7350.5,7396.1,7457.4,7540.3,7591.9,7673.4,9304.5,11081,11463,10693,10091,10193,10241,10159,9982.9,9709.1,9363.2,9248.9,9252.6,9293.9,9305.8
3378,8254.3,7830.9,7915.2,7952.6,7940,7936.1,7823,7794.9,7860.3,7898.4,7949.5,7937.2,7850.8,7587,7305.6,7206.4,7196.9,7248.7,7230.1,7213.5,7262.8,7337.2,7384.5,7438.7,7491.8,7562.3,7613.3,7687.3,8965.6,10255,10581,10053,9700.4,10114,10125,10034,9931.4,9699.1,9381.8,9299.8,9305,9358.1,9402.6
3379,8326,7811.7,7880.8,7923.6,7909.6,7917.2,7798.6,7778.3,7853.5,7897.4,7955.7,7961.8,7875.2,7591.6,7291.4,7184.8,7173.2,7230.6,7203.3,7188.6,7234.6,7292.1,7359.4,7396.9,7452,7512.8,7551.5,7622.8,8523.7,9446.1,9788.4,9496.7,9359.7,9849.5,9877.3,9819.7,9780.1,9591.8,9300.4,9224.7,9249.6,9314.1,9406
3380,8311.6,7821.5,7892.2,7927.6,7920.4,7932.9,7815.6,7806.1,7882.5,7939.8,8010,8020.3,7935,7639.6,7331.1,7215.3,7194.9,7242.9,7213.5,7202,7256,7322.5,7368.7,7413.8,7455.3,7512.2,7550.2,7603,8250.7,8997.3,9379.2,9280.9,9238.9,9721.9,9787.1,9757.3,9754,9601.6,9327,9253.7,9291.3,9387.1,9572.9
3381,8323.7,7828,7895.2,7926.8,7920.5,7928.8,7828.4,7810.3,7900,7962.1,8044.6,8065.5,7975.6,7667.1,7337.5,7219.7,7191.7,7241.8,7218.1,7203.9,7249.5,7318,7367.9,7397.8,7441.8,7491.4,7529.7,7581.7,8081.2,8710.5,9145.7,9141.7,9174.9,9612.6,9727.7,9716.1,9745.4,9600.9,9336.5,9276.1,9336.3,9477,9858
3382,8371.9,7862.3,7917.7,7944.8,7952.7,7969.2,7867.7,7856.7,7945.5,8016.8,8112.1,8129.3,8053.4,7720.6,7375.9,7260.5,7219.5,7271.1,7243.8,7224,7275.5,7328.3,7371.8,7402.6,7448.7,7490.3,7536.1,7591.8,7983.1,8581.2,9052.8,9090.5,9166.8,9563.7,9699.1,9712.3,9756.9,9625.3,9375,9327.7,9424.8,9650.8,10373
3383,8318,7849.9,7910.3,7939.8,7940.9,7958.2,7858.8,7855.6,7960.4,8026.1,8127.4,8143.7,8050.8,7719.3,7363,7238.7,7220.1,7265.1,7234.3,7213,7259.3,7312.4,7352.4,7386.5,7433.5,7481.5,7521.5,7577,7920.4,8501.2,8988,9061.9,9149.9,9538.6,9697.2,9716.3,9767.7,9649.6,9393.9,9376.5,9532.8,9955.7,11192
3384,8311.3,7831.9,7872.3,7902.5,7912.5,7938.7,7841.6,7842.2,7936,8007.4,8105.9,8116.4,8010.5,7675,7323.7,7210.2,7174.8,7229.2,7208.1,7179.2,7215.4,7271.2,7318.3,7350.6,7389.6,7451.6,7492.8,7540.7,7867.5,8438.5,8941.1,9014.8,9112.2,9495,9659.6,9673,9746.6,9632.3,9393.1,9418.9,9705.7,10446,12304
3385,8273.6,7832.3,7877.1,7903.7,7913.5,7950.9,7860.3,7857.9,7950.8,8018.5,8116.8,8123.7,7997.8,7664.5,7312.5,7205.1,7185.1,7236,7202.7,7186,7226.3,7273.9,7326.4,7357.2,7397,7455.3,7505.3,7555.2,7865.1,8444.6,8949.7,9047.3,9148.4,9530.1,9710.9,9726.7,9808.7,9708,9494.2,9602.1,10118,11329,13655
3386,8331.2,7826.1,7875.2,7890.2,7905.4,7934.7,7863.7,7851,7949.5,8009.3,8095.5,8079.1,7959.1,7621.2,7277.9,7183.4,7154.1,7209.4,7186.8,7178.5,7211.8,7250.5,7303.3,7337.4,7385.4,7450,7490.2,7547.1,7846.4,8411.5,8925.8,9025.4,9127.2,9502,9675.7,9706,9783.4,9705.7,9546.1,9811.8,10736,12485,14707
3387,8310.1,7845.2,7895.7,7904.8,7934.6,7972,7900,7885.2,7983.9,8029,8096.1,8077.2,7938,7612.5,7287.8,7186.5,7175.5,7230.2,7204.7,7192,7232.2,7295.4,7347.4,7384.9,7432.1,7490.9,7538,7606.1,7896,8454,8988.5,9112.9,9228,9580.3,9757.5,9801.2,9896.2,9851.5,9801.2,10356,11830,13962,15354
3388,8360.1,7812.2,7853.8,7862.9,7881.6,7929,7864.1,7843.5,7936.7,7968.6,8037.1,7987.6,7852,7529.5,7220.8,7145,7129.2,7183.2,7172,7150.9,7188.9,7236.5,7293.6,7331.2,7375.8,7440.3,7480.1,7530.9,7835.8,8412.7,8925.3,9051.1,9174,9507.7,9693.1,9722.8,9859.8,9862.9,9999.1,11004,13059,14977,14845
3389,8230.4,7820.3,7874.9,7881,7905.6,7962,7893.8,7869.2,7955.1,7984.6,8028.8,7980.4,7828.9,7525.2,7237.3,7152.7,7157.8,7215.9,7201.2,7173.4,7214.8,7273.5,7328.6,7364.6,7412.1,7474,7525,7580.1,7893,8486.1,9022.6,9163.3,9291.3,9598.5,9794,9841.7,10021,10154,10608,12209,14573,15656,14051
3390,8307.3,7786.4,7840.9,7839,7878.3,7933.7,7869.1,7838.5,7913.3,7934,7960.7,7902.5,7750.5,7461.5,7194.5,7121.4,7118.9,7177.7,7170.3,7157.3,7187.4,7244.9,7303.9,7341.2,7388.3,7442.8,7498.8,7548.8,7867.3,8469.4,9010.6,9132.6,9268.3,9570.5,9773.1,9835.3,10103,10464,11410,13541,15506,15155,12673
3391,8202.4,7806,7859.3,7873.5,7909.6,7963.4,7891.8,7864.4,7936.1,7926.4,7956.1,7876.3,7729.4,7452.3,7215.2,7142.1,7147.4,7209.3,7198.5,7180,7219.1,7281.3,7339.6,7379.7,7426.2,7487.1,7541.2,7590.8,7919.5,8540.4,9103.4,9232.4,9346.9,9658.3,9889.9,9974.9,10417,11176,12759,15033,15834,14237,11613
3392,8237,7776.5,7828.6,7856.4,7881.9,7942.9,7874.6,7844.3,7897.3,7881.5,7908.6,7829.6,7674.6,7421.7,7189.3,7121.4,7130.4,7190.2,7187.6,7178,7213.9,7270.2,7320.4,7357.6,7403,7475.6,7526.4,7592.5,7918.9,8542,9098.6,9209.5,9309,9664.8,9940.8,10084,10826,12172,14227,15820,15048,12831,10677
3393,8210,7754.1,7803.2,7832.7,7859.7,7926.6,7850,7812.3,7865.4,7840.3,7846.1,7763.2,7627,7376.2,7162.8,7100.7,7114.7,7176.4,7173.3,7165.6,7200,7254.8,7316.6,7350.1,7403.1,7460.2,7514.7,7574.4,7917.1,8539.4,9082.9,9181.2,9291.1,9712,10054,10295,11567,13631,15590,15795,13763,11604,10063
3394,8194.9,7738.4,7797.6,7838,7864.8,7933.8,7857.8,7812.7,7849.4,7819.2,7824.1,7727.3,7596.1,7363.1,7160.9,7103.4,7110.7,7180.6,7166.4,7160.3,7212.2,7259.4,7323.6,7356,7411.9,7477.4,7519.3,7588.1,7924.8,8537,9076.8,9174.5,9311.7,9808.8,10292,10714,12758,15346,16398,14989,12415,10690,9715.8
3395,8225.6,7722.5,7787.6,7822.7,7853.1,7915.9,7834.9,7793.2,7826,7783.5,7783.2,7698.6,7570,7340.6,7146.2,7103.3,7106.9,7180.6,7162,7165.5,7208,7260.1,7324,7355.3,7402.4,7472.9,7526.2,7582.5,7918,8519.8,9038,9156.4,9322.8,9941.5,10657,11384,14336,16824,16202,13621,11238,10074,9481.7
3396,8176.7,7729.4,7790.1,7832.8,7858.5,7920,7844.9,7787.3,7823.3,7773.7,7767.1,7680.4,7554.6,7335,7156.7,7108.4,7122.3,7199.1,7192.5,7176.3,7227.3,7274.1,7337.1,7376.3,7427.5,7486.1,7538,7609.1,7937.8,8533.4,9069.2,9214.6,9446.1,10270,11400,12571,16300,17814,15396,12360,10487,9748.8,9407.8
3397,8219.8,7722.8,7785.1,7838.1,7863,7913.6,7841.2,7783.8,7807.7,7755,7748.8,7665.4,7544.1,7321.8,7154.8,7107.3,7115,7200,7187,7180.4,7225.4,7278,7345.4,7374.9,7431.7,7494.9,7546.2,7614.1,7944.5,8538.5,9070.6,9260.7,9603.3,10754,12488,14161,17808,17465,13896,11216,9948.5,9528.9,9325.3
3398,8130.6,7718.6,7785.3,7826.9,7864.6,7913.5,7838,7774.6,7796,7736.5,7728.9,7647.2,7526,7321.4,7161,7117.2,7133.8,7211.6,7195.3,7190.8,7235.4,7286.9,7352.5,7394.8,7444.6,7511.6,7570.9,7637.5,7963.7,8559.5,9136.8,9392.1,9930.9,11622,14090,16110,18577,16388,12575,10493,9687.5,9444.8,9308.7
3399,8173.9,7684.2,7745.9,7801.6,7816.8,7886.2,7797,7738.4,7747,7701.5,7686.1,7604.6,7484,7286.1,7135.5,7090.3,7112.4,7190.3,7174.7,7165,7213,7266.7,7327.2,7371.5,7417.5,7493.2,7545,7628.8,7944.8,8566.8,9167.4,9525.2,10380,12837,15848,17686,17942,14590,11329,9928.6,9451.6,9323.9,9227.6


==> figures/data/20230322/expXRD_Jamie_offset/data_nobackground.csv <==
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
22,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
29,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
36,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
37,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
38,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
39,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
40,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
41,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
42,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
43,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
44,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
45,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
46,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
47,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
48,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
49,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
50,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
51,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
52,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
53,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
54,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
55,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
56,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
57,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
58,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
59,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
60,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
61,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
62,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
63,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
64,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
65,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
66,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
67,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
68,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
69,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
70,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
71,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
72,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
73,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
74,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
75,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
76,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
77,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
78,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
79,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
80,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
81,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
82,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
83,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
84,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
85,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
86,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
87,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
88,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
89,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
90,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
91,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
92,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
93,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
94,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
95,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
96,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
97,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
98,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
99,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
100,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
101,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
102,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
103,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
105,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
106,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
108,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
109,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
110,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
111,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
112,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
113,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
114,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
115,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
117,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
118,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
119,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
120,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
121,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
122,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
123,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
124,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
125,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
126,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
127,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
128,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
129,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
130,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
132,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
133,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
134,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
135,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
136,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
137,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
138,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
139,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
140,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
141,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
142,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
143,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
145,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
147,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
149,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
150,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
151,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
152,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
153,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
154,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
155,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
156,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
157,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
158,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
159,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
160,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
161,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
162,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
163,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
164,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
165,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
166,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
167,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
169,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
170,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
171,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
172,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
174,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
175,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
176,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
177,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
178,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
179,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
180,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
181,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
182,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
183,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
184,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
186,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
187,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
188,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
189,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
190,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
191,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
192,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
193,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
194,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
196,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
197,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
198,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
199,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
200,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
201,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
202,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
203,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
204,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
206,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
208,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
209,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
210,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
211,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
212,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
213,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
214,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
215,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
217,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
218,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
219,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
220,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
221,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
222,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
223,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
224,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
225,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
226,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
227,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
228,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
229,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
230,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
231,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
232,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
233,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
234,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
235,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
236,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
237,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
238,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
239,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
240,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
241,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
242,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
243,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
244,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
245,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
246,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
247,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
248,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
249,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
250,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
251,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
252,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
254,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
255,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
256,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
257,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
258,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
259,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
260,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
261,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
262,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
263,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
264,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
265,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
266,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
267,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
268,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
269,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
270,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
271,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
272,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
273,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
274,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
275,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
276,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
277,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
278,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
279,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
280,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
281,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
282,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
283,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
284,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
285,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
286,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
287,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
288,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
289,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
290,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
291,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
292,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
293,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
294,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
295,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
296,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
297,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
298,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
299,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
300,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
301,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
302,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
303,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
304,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
305,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
306,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
307,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
308,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
309,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
310,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
311,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
312,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
313,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
314,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
315,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
316,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
317,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
318,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
319,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
320,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
321,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
322,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
323,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
324,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
325,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
326,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
327,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
329,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
330,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
331,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
332,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
333,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
334,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
335,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
336,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
337,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
338,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
339,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
340,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
341,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
342,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
343,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
344,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
345,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
346,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
347,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
348,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
349,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
350,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
351,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
352,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
353,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
354,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
355,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
356,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
357,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
358,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
359,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
360,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
361,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
362,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
363,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
364,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
365,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
366,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
367,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
368,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
369,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
370,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
371,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
372,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
373,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
374,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
375,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
376,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
377,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
378,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
379,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
380,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
381,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
382,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
383,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
384,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
385,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
386,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
387,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
388,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
389,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
390,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
391,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
392,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
393,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
394,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
395,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
396,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
397,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
398,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
400,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
401,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
402,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
403,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
404,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
405,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
406,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
407,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
409,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
410,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
411,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
412,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
413,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
414,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
415,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
416,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
417,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
418,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
419,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
420,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
421,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
422,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
423,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
424,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
425,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
426,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
427,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
429,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
430,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
431,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
433,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
434,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
435,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
436,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
437,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
438,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
439,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
440,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
441,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
442,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
443,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
444,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
445,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
446,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
447,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
448,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
449,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
450,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
451,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
452,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
453,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
454,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
455,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
456,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
457,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
458,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
459,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
460,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
461,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
462,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
463,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
464,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
465,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
466,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
467,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
468,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
469,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
470,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
471,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
472,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
473,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
474,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
475,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
476,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
477,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
478,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
479,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
480,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
481,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
482,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
483,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
485,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
486,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
487,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
488,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
490,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
491,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
492,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
493,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
494,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
495,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
496,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
497,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
498,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
499,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
500,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
501,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
502,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
503,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
504,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
505,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
506,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
507,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
508,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
509,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
510,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
511,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
512,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
513,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
514,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
515,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
516,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
517,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
518,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
519,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
520,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
521,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
522,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
523,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
524,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
525,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
526,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
527,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
528,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
529,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
530,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
531,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
532,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
533,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
534,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
535,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
536,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
537,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
538,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
539,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
540,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
541,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
542,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
543,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
544,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
545,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
546,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
547,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
548,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
549,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
550,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
551,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
552,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
553,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
554,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
555,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
556,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
557,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
558,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
559,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
560,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
561,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
562,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
563,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
564,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
565,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
566,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
567,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
568,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
569,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
570,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
571,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
572,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
573,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
574,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
575,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
576,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
577,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
578,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
579,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0024098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
580,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0088195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
581,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.019229,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
582,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00021413,0.033639,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
583,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0018542,0,0.0044283,0.052049,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
584,0,0,0,0,0,0,0,0,0,0,0,0,0,0,6.0495e-05,0.0077085,0,0.012642,0.074459,0,0.0016931,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
585,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.004121,0.017563,0,0.024857,0.10087,0,0.0073861,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
586,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.012181,0.031417,0.0035858,0.041071,0.13128,0,0.017079,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
587,0,0,0,0,0,0,0,0,0,0,0,0,0.00045,0,0.024242,0.049271,0.011172,0.061285,0.16569,0,0.030772,0.0019475,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
588,0,0,0,0,0,0,0,0,0,0,0,0,0.0049,0.00049592,0.040302,0.071125,0.022757,0.085499,0.2041,0,0.048465,0.0078949,0,0,0,0,0,0.0025821,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
589,0,0,0,0,0,0,0,0,0,0,0,0,0.01335,0.0049918,0.060363,0.09698,0.038343,0.11371,0.24651,0.0012643,0.070158,0.017842,0,0.0023263,0,0,0,0.0091641,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
590,0,0,0,0,0,0,0,0,0,0,0,0,0.0258,0.013488,0.084423,0.12683,0.057929,0.14593,0.29292,0.0065285,0.095852,0.03179,0,0.0086526,0,0,0,0.019746,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
591,0,0,0,0,0,0,0,0,0,0,0,0,0.04225,0.025984,0.11248,0.16069,0.081515,0.18214,0.34333,0.015793,0.12554,0.049737,0,0.018979,0,0,0,0.034328,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
592,0,0,0,0,0,0,0,0,0,0,0,0,0.0627,0.04248,0.14454,0.19854,0.1091,0.22236,0.39774,0.029057,0.15924,0.071685,0.0024359,0.033305,0,0,0,0.05291,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
593,0,0,0,0,0,0,0,0,0,0,0,0,0.08715,0.062976,0.1806,0.2404,0.14069,0.26657,0.45615,0.046321,0.19693,0.097632,0.0088717,0.051632,0,0,0,0.075492,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
594,0,0,0,0,0,0,0,0,0,0,0,0.0036661,0.1156,0.087471,0.22067,0.28625,0.17627,0.31478,0.51856,0.067586,0.23862,0.12758,0.019308,0.073958,0.00079613,0.0012662,0.0022348,0.10207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
595,0,0,0,0,0,0,0,0,0,0,0.0016045,0.011332,0.14805,0.11597,0.26473,0.33611,0.21586,0.367,0.58497,0.09285,0.28432,0.16153,0.033743,0.10028,0.0055923,0.0065323,0.0084696,0.13266,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
596,0,0,0,0,0,0,0,0,0,0,0.007209,0.022998,0.1845,0.14846,0.31279,0.38996,0.25944,0.42321,0.65538,0.12211,0.33401,0.19947,0.052179,0.13061,0.014388,0.015799,0.018704,0.16724,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
597,0,0,0,0,0,0,0,0,0,0,0.016813,0.038664,0.22495,0.18496,0.36485,0.44781,0.30703,0.48343,0.72979,0.15538,0.3877,0.24142,0.074615,0.16494,0.027185,0.029065,0.032939,0.20582,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
598,0,0,0,0,0,0,0,0,0,0,0.030418,0.05833,0.2694,0.22546,0.42091,0.50967,0.35861,0.54764,0.8082,0.19264,0.4454,0.28737,0.10105,0.20326,0.043981,0.046331,0.051174,0.2484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
599,0,0,0,0,0,0,0,0,0,0,0.048022,0.081996,0.31785,0.26995,0.48097,0.57552,0.4142,0.61585,0.89061,0.23391,0.50709,0.33732,0.13149,0.24559,0.064777,0.067597,0.073409,0.29498,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
600,0,0,0,0,0,0,0,0,0,0,0.069627,0.10966,0.3703,0.31845,0.54503,0.64538,0.47379,0.68807,0.97701,0.27917,0.57278,0.39126,0.16592,0.29192,0.089573,0.092863,0.099643,0.34557,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
601,0,0,0,0,0,0,0,0,0,0,0.095231,0.14133,0.42675,0.37094,0.61309,0.71923,0.53737,0.76428,1.0674,0.32844,0.64248,0.44921,0.20436,0.34224,0.11837,0.12213,0.12988,0.40015,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
602,0,0,0,0,0,0,0,0,0,0,0.12484,0.17699,0.4872,0.42744,0.68515,0.79708,0.60496,0.8445,1.1618,0.3817,0.71617,0.51116,0.24679,0.39657,0.15117,0.1554,0.16411,0.45873,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
603,0,0,0,0,0,0,0,0,0,0,0.15844,0.21666,0.55165,0.48793,0.76121,0.87894,0.67654,0.92871,1.2602,0.43896,0.79386,0.57711,0.29323,0.45489,0.18796,0.19266,0.20235,0.52131,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
604,0,0,0,0,0,0,0,0,0,0,0.19604,0.26033,0.6201,0.55243,0.84127,0.96479,0.75213,1.0169,1.3627,0.50023,0.87555,0.64705,0.34367,0.51722,0.22876,0.23393,0.24458,0.58789,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
605,0,0,0,0,0,0,0,0,0,0.0013465,0.23765,0.30799,0.69255,0.62093,0.92533,1.0546,0.83172,1.1091,1.4691,0.56549,0.96125,0.721,0.3981,0.58355,0.27355,0.27919,0.29082,0.65848,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
606,0,0,0,0,0,0,0,0,0,0.006693,0.28325,0.35966,0.769,0.69342,1.0134,1.1485,0.9153,1.2054,1.5795,0.63476,1.0509,0.79895,0.45654,0.65387,0.32235,0.32846,0.34105,0.73306,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
607,0,0,0,0,0,0,0,0,0,0.016039,0.33286,0.41533,0.84945,0.76992,1.1055,1.2464,1.0029,1.3056,1.6939,0.70802,1.1446,0.8809,0.51897,0.7282,0.37515,0.38173,0.39529,0.81164,0,0,0,0.0028655,0,0,0,0,0,0,0,0,0,0,0
608,0,0,0,0,0,0,0,0,0,0.029386,0.38646,0.47499,0.9339,0.85041,1.2015,1.3482,1.0945,1.4098,1.8123,0.78529,1.2423,0.96684,0.58541,0.80653,0.43194,0.43899,0.45352,0.89422,0,0,0,0.0097311,0,0,0,0,0,0,0,0,0,0,0
609,0,0,0,0,0,0,0,0,0,0.046732,0.44407,0.53866,1.0223,0.93491,1.3016,1.4541,1.1901,1.518,1.9347,0.86655,1.344,1.0568,0.65585,0.88885,0.49274,0.50026,0.51576,0.98081,0,0,0,0.020597,0,0,0,0,0,0,0,0,0,0,0
610,0,0,0,0,0,0,0,0,0,0.068079,0.50567,0.60632,1.1148,1.0234,1.4056,1.5639,1.2896,1.6302,2.0611,0.95181,1.4497,1.1507,0.73028,0.97518,0.55753,0.56552,0.58199,1.0714,0,0,0,0.035462,0,0,0,0,0,0,0,0,0,0,0
611,0,0,0,0,0,0,0,0,0.00092037,0.093425,0.57128,0.67799,1.2112,1.1159,1.5137,1.6778,1.3932,1.7464,2.1915,1.0411,1.5594,1.2487,0.80872,1.0655,0.62633,0.63479,0.65223,1.166,0,0,0,0.054328,0.0025925,0,0,0,0,0,0,0,0,0,0
612,0,0,0,0,0,0,0,0,0.0058407,0.12277,0.64088,0.75366,1.3117,1.2124,1.6258,1.7956,1.5008,1.8666,2.3259,1.1343,1.6731,1.3506,0.89115,1.1598,0.69913,0.70806,0.72646,1.2646,0,0,0,0.077193,0.009185,0,0,0,0,0,0,0,0,0,0
613,0,0,0,0,0,0,0,0,0.014761,0.15612,0.71449,0.83332,1.4161,1.3129,1.7418,1.9175,1.6124,1.9909,2.4643,1.2316,1.7908,1.4566,0.97759,1.2582,0.77592,0.78532,0.8047,1.3671,0,0,0,0.10406,0.019778,0,0,0,0,0,0,0,0,0,0
614,0,0,0,0,0,0,0,0,0.027681,0.19346,0.79209,0.91699,1.5246,1.4174,1.8619,2.0433,1.728,2.1191,2.6068,1.3329,1.9125,1.5665,1.068,1.3605,0.85672,0.86659,0.88693,1.4737,0,0,0,0.13492,0.03437,0,0,0,0,0,0,0,0,0,0
615,0,0,0,0,0,0,0,0,0.044602,0.23481,0.87369,1.0047,1.637,1.5259,1.9859,2.1732,1.8476,2.2513,2.7532,1.4381,2.0382,1.6805,1.1625,1.4668,0.94151,0.95186,0.97317,1.5843,0,0,0,0.16979,0.052963,0,0,0,0,0,0,0,0,0,0
616,0,0,0,0,0,0,0,0,0.065522,0.28016,0.9593,1.0963,1.7535,1.6384,2.114,2.307,1.9712,2.3875,2.9036,1.5474,2.1679,1.7984,1.2609,1.5771,1.0303,1.0411,1.0634,1.6989,0,0,0,0.20866,0.075555,0,0,0,0,0,0,0,0,0,0
617,0,0,0,0,0,0,0,0,0.090443,0.3295,1.0489,1.192,1.8739,1.7549,2.2461,2.4449,2.0987,2.5277,3.058,1.6607,2.3016,1.9204,1.3633,1.6915,1.1231,1.1344,1.1576,1.8175,0,0,0,0.25152,0.10215,0,0,0,0,0,0,0,0,0,0
618,0,0,0,0,0,0,0,0,0.11936,0.38285,1.1425,1.2917,1.9984,1.8754,2.3821,2.5868,2.2303,2.6719,3.2164,1.7779,2.4393,2.0463,1.4698,1.8098,1.2199,1.2317,1.2559,1.94,0,0,0,0.29839,0.13274,0,0,0,0,0,0,0,0,0,0
619,0,0,0,0,0,0,0,0,0.15228,0.4402,1.2401,1.3953,2.1268,1.9999,2.5222,2.7326,2.3659,2.8201,3.3788,1.8992,2.581,2.1763,1.5802,1.9321,1.3207,1.3329,1.3581,2.0666,0.00045621,0,0,0.34925,0.16733,0,0,0,0,0,0,0,0,0,0
620,0,0,0,0,0,0,0,0,0.1892,0.50154,1.3417,1.503,2.2593,2.1284,2.6662,2.8825,2.5055,2.9724,3.5452,2.0245,2.7266,2.3102,1.6946,2.0584,1.4255,1.4382,1.4643,2.1972,0.0049124,0,0,0.40412,0.20593,0,0,0,0,0,0,0,0,0,0
621,0,0,0,0,0,0,0,0,0.23012,0.56689,1.4473,1.6147,2.3957,2.2609,2.8143,3.0363,2.6491,3.1286,3.7156,2.1537,2.8763,2.4482,1.8131,2.1888,1.5343,1.5475,1.5746,2.3318,0.013369,0,0,0.46298,0.24852,0,0,0,0,0,0,0,0,0,0
622,0,0,0,0,0,0,0,0.0016115,0.27504,0.63624,1.5569,1.7303,2.5362,2.3974,2.9664,3.1942,2.7967,3.2888,3.89,2.287,3.03,2.5901,1.9355,2.3231,1.6471,1.6607,1.6888,2.4704,0.025825,0,0,0.52585,0.29511,0,0,0,0,0,0,0,0,0,0
623,0,0,0,0,0,0,0,0.0072231,0.32396,0.70958,1.6705,1.85,2.6806,2.5379,3.1224,3.356,2.9483,3.453,4.0684,2.4242,3.1877,2.7361,2.0619,2.4614,1.7639,1.778,1.807,2.613,0.042281,0,0.0038408,0.59271,0.3457,0,0,0,0,0,0,0,0,0,0
624,0,0,0,0,0,0,0,0.016835,0.37689,0.78693,1.7881,1.9736,2.8291,2.6823,3.2825,3.5219,3.1038,3.6212,4.2508,2.5655,3.3494,2.886,2.1924,2.6037,1.8847,1.8993,1.9293,2.7595,0.062737,0,0.011682,0.66358,0.4003,0,0,0,0,0,0,0,0,0,0
625,0,0,0,0,0,0,0,0.030446,0.43381,0.86828,1.9097,2.1013,2.9815,2.8308,3.4465,3.6917,3.2634,3.7934,4.4373,2.7108,3.5151,3.04,2.3268,2.7501,2.0095,2.0245,2.0555,2.9101,0.087193,0,0.023522,0.73845,0.45889,0,0,0,0,0,0,0,0,0,0
626,0,0,0,0,0,0,0,0.048058,0.49473,0.95362,2.0353,2.233,3.138,2.9833,3.6146,3.8656,3.427,3.9696,4.6277,2.86,3.6848,3.1979,2.4653,2.9004,2.1383,2.1538,2.1857,3.0647,0.11565,0,0.039363,0.81731,0.52148,0,0,0,0,0,0,0,0,0,0
627,0,0,0,0,0,0,0,0.069669,0.55965,1.043,2.1649,2.3686,3.2984,3.1398,3.7867,4.0434,3.5946,4.1498,4.8221,3.0133,3.8585,3.3598,2.6077,3.0547,2.2711,2.287,2.32,3.2233,0.14811,0,0.059204,0.90018,0.58807,0,0,0,0,0,0,0,0,0,0
628,0,0,0,0,0,0,0,0.095281,0.62857,1.1363,2.2986,2.5083,3.4629,3.3003,3.9627,4.2253,3.7662,4.3341,5.0205,3.1706,4.0362,3.5258,2.7541,3.2131,2.4079,2.4243,2.4582,3.3859,0.18456,0,0.083045,0.98704,0.65867,0,0,0,0,0,0,0,0,0,0
629,0,0,0,0,0,0,0,0.12489,0.70149,1.2337,2.4362,2.652,3.6313,3.4648,4.1428,4.4111,3.9418,4.5223,5.2229,3.3318,4.2179,3.6957,2.9046,3.3754,2.5487,2.5656,2.6005,3.5524,0.22502,0,0.11089,1.0779,0.73326,0,0,0,0,0,0,0,0,0,0
630,0,0,0,0,0,0,0,0.1585,0.77841,1.335,2.5778,2.7996,3.8038,3.6333,4.3268,4.601,4.1214,4.7145,5.4293,3.4971,4.4036,3.8697,3.059,3.5417,2.6935,2.7108,2.7467,3.723,0.26947,0,0.14273,1.1728,0.81185,0,0,0,0,0,0,0,0,0,0
631,0,0,0,0,0,0,0,0.19612,0.85933,1.4404,2.7234,2.9513,3.9802,3.8058,4.5149,4.7949,4.3049,4.9107,5.6397,3.6664,4.5933,4.0476,3.2174,3.712,2.8423,2.8601,2.8969,3.8976,0.31793,0,0.17857,1.2716,0.89444,0,0,0,0,0,0,0,0,0,0
632,0,0,0,0,0,0,0,0.23773,0.94425,1.5497,2.873,3.107,4.1607,3.9823,4.707,4.9927,4.4925,5.1109,5.8541,3.8396,4.787,4.2296,3.3799,3.8864,2.995,3.0134,3.0512,4.0762,0.37039,0,0.21841,1.3745,0.98104,0,0,0,0,0,0,0,0,0,0
633,0,0,0,0,0,0,0,0.28334,1.0332,1.663,3.0266,3.2666,4.3451,4.1628,4.903,5.1946,4.6841,5.3151,6.0725,4.0169,4.9847,4.4155,3.5463,4.0647,3.1518,3.1706,3.2094,4.2588,0.42684,0,0.26225,1.4814,1.0716,0,0,0,0,0,0,0,0,0,0
634,0,0,0,0,0,0,0,0.33295,1.1261,1.7804,3.1842,3.4303,4.5336,4.3473,5.1031,5.4004,4.8797,5.5233,6.2949,4.1982,5.1863,4.6055,3.7167,4.247,3.3126,3.3319,3.3716,4.4454,0.4873,0,0.31009,1.5922,1.1662,0,0,0,0,0,0,0,0,0,0
635,0,0,0,0,0,0,0,0.38656,1.223,1.9017,3.3458,3.598,4.726,4.5358,5.3071,5.6103,5.0793,5.7356,6.5214,4.3834,5.392,4.7994,3.8912,4.4333,3.4774,3.4972,3.5379,4.6359,0.55176,0,0.36193,1.7071,1.2648,0,0,0,0,0,0,0,0,0,0
636,0,0,0,0,0,0,0,0.44417,1.3239,2.0271,3.5114,3.7696,4.9225,4.7283,5.5152,5.8241,5.2829,5.9518,6.7518,4.5727,5.6017,4.9974,4.0696,4.6237,3.6462,3.6664,3.7081,4.8305,0.62021,0,0.41777,1.826,1.3674,0,0,0,0,0,0,0,0,0,0
637,0,0,0,0,0,0,0,0.50578,1.4288,2.1564,3.681,3.9453,5.1229,4.9248,5.7273,6.042,5.4905,6.172,6.9862,4.7659,5.8154,5.1993,4.252,4.818,3.819,3.8397,3.8823,5.0291,0.69267,0,0.47761,1.9488,1.474,0,0,0,0,0,0,0,0,0,0
638,0,0,0,0,0,0,0,0.5714,1.5378,2.2898,3.8546,4.125,5.3274,5.1253,5.9433,6.2638,5.702,6.3962,7.2246,4.9632,6.0331,5.4053,4.4385,5.0163,3.9958,4.017,4.0606,5.2317,0.76912,0.0012066,0.54145,2.0757,1.5846,0.0028065,0,0,0,0,0,0,0,0,0
639,0,0,0,0,0,0,0,0.64101,1.6507,2.4271,4.0322,4.3086,5.5358,5.3298,6.1634,6.4897,5.9176,6.6244,7.467,5.1645,6.2548,5.6152,4.6289,5.2186,4.1766,4.1982,4.2428,5.4383,0.84958,0.0064131,0.60929,2.2066,1.6992,0.0096131,0,0,0,0,0,0,0,0,0
640,0,0,0,0,0,0,0,0.71462,1.7676,2.5685,4.2138,4.4963,5.7483,5.5383,6.3874,6.7195,6.1372,6.8566,7.7134,5.3697,6.4805,5.8292,4.8234,5.425,4.3614,4.3835,4.429,5.6488,0.93404,0.01562,0.68113,2.3414,1.8178,0.02042,0,0,0,0,0,0,0,0,0
641,0,0,0,0,0,0,0,0.79223,1.8885,2.7138,4.3994,4.688,5.9647,5.7508,6.6155,6.9534,6.3608,7.0928,7.9638,5.579,6.7102,6.0471,5.0218,5.6353,4.5502,4.5728,4.6193,5.8634,1.0225,0.028826,0.75698,2.4803,1.9404,0.035226,0,0,0,0,0,0,0,0,0
642,0,0,0,0,0,0,0,0.87384,2.0135,2.8632,4.589,4.8836,6.1852,5.9673,6.8476,7.1913,6.5884,7.3331,8.2182,5.7923,6.9439,6.2691,5.2242,5.8496,4.743,4.766,4.8135,6.082,1.1149,0.046033,0.83682,2.6232,2.067,0.054033,0,0,0,0,0,0,0,0,0
643,0,0,0,0,0,0,0,0.95945,2.1424,3.0165,4.7826,5.0833,6.4096,6.1878,7.0836,7.4331,6.82,7.5773,8.4766,6.0095,7.1816,6.495,5.4307,6.0679,4.9398,4.9633,5.0117,6.3046,1.2114,0.067239,0.92066,2.77,2.1976,0.076839,0,0,0,0,0,0,0,0,0
644,0,0,0,0,0,0,0,1.0491,2.2753,3.1739,4.9802,5.287,6.6381,6.4123,7.3237,7.679,7.0556,7.8255,8.739,6.2308,7.4233,6.725,5.6411,6.2903,5.1406,5.1646,5.214,6.5312,1.3119,0.092446,1.0085,2.9209,2.3321,0.10365,0,0,0,0,0,0,0,0,0
645,0,0,0,0,0,0,0,1.1427,2.4122,3.3352,5.1818,5.4946,6.8705,6.6408,7.5678,7.9288,7.2951,8.0777,9.0055,6.4561,7.669,6.9589,5.8555,6.5166,5.3454,5.3698,5.4202,6.7618,1.4163,0.12165,1.1003,3.0758,2.4707,0.13445,0,0,0,0,0,0,0,0,0
646,0,0,0,0,0,0,0,1.2403,2.5531,3.5006,5.3874,5.7063,7.107,6.8733,7.8158,8.1827,7.5387,8.3339,9.2759,6.6853,7.9187,7.1968,6.074,6.7469,5.5542,5.5791,5.6304,6.9963,1.5248,0.15486,1.1962,3.2346,2.6133,0.16926,0,0,0,0,0,0,0,0,0
647,0,0,0,0,0,0,0,1.3419,2.6981,3.6699,5.597,5.922,7.3474,7.1098,8.0679,8.4405,7.7863,8.5941,9.5503,6.9186,8.1724,7.4388,6.2964,6.9813,5.767,5.7924,5.8447,7.2349,1.6372,0.19207,1.296,3.3975,2.7599,0.20807,0,0,0,0,0,0,0,0,0
648,0,0,0,0,0,0,0,1.4475,2.847,3.8432,5.8106,6.1416,7.5919,7.3503,8.3239,8.7024,8.0379,8.8583,9.8287,7.1559,8.43,7.6847,6.5228,7.2196,5.9838,6.0096,6.0629,7.4775,1.7537,0.23327,1.3999,3.5644,2.9105,0.25087,0,0,0,0,0,0,0,0,0
649,0,0,0,0,0,0,0,1.5571,2.9999,4.0206,6.0282,6.3653,7.8403,7.5947,8.584,8.9682,8.2935,9.1266,10.111,7.3971,8.6917,7.9347,6.7533,7.4619,6.2046,6.2309,6.2851,7.7241,1.8741,0.27848,1.5077,3.7352,3.0651,0.29768,0.0035863,0,0,0,0,0,0,0,0
650,0,0,0,0,0,0,0,1.6707,3.1568,4.2019,6.2499,6.593,8.0928,7.8432,8.8481,9.2381,8.5531,9.3988,10.398,7.6424,8.9574,8.1886,6.9877,7.7082,6.4294,6.4562,6.5114,7.9747,1.9986,0.32769,1.6195,3.9101,3.2237,0.34849,0.011173,0,0,0,0,0,0,0,0
651,0,0,0,0,0,0,0,1.7883,3.3177,4.3873,6.4755,6.8246,8.3492,8.0957,9.1161,9.5119,8.8167,9.675,10.688,7.8916,9.2271,8.4466,7.2262,7.9586,6.6582,6.6854,6.7416,8.2293,2.1271,0.38089,1.7354,4.0889,3.3863,0.40329,0.022759,0,0,0,0,0,0,0,0
652,0,0,0,0,0,0,0,1.91,3.4827,4.5766,6.7051,7.0603,8.6097,8.3522,9.3882,9.7898,9.0842,9.9552,10.982,8.1449,9.5008,8.7085,7.4686,8.2129,6.891,6.9187,6.9759,8.4878,2.2595,0.4381,1.8552,4.2718,3.5529,0.4621,0.038345,0,0,0,0,0,0,0,0
653,0,0,0,0,0,0,0,2.0356,3.6516,4.77,6.9387,7.3,8.8741,8.6127,9.6642,10.072,9.3558,10.239,11.281,8.4022,9.7785,8.9745,7.715,8.4712,7.1278,7.156,7.2141,8.7504,2.396,0.49931,1.9791,4.4587,3.7235,0.5249,0.057932,0,0,0,0,0,0,0,0
654,0,0,0,0,0,0,0,2.1652,3.8245,4.9673,7.1763,7.5436,9.1426,8.8772,9.9443,10.358,9.6314,10.528,11.583,8.6634,10.06,9.2444,7.9655,8.7335,7.3686,7.3972,7.4563,9.017,2.5364,0.56451,2.1069,4.6495,3.8981,0.59171,0.081518,0,0,0,0,0,0,0,0
655,0,0,0,0,0,0,0,2.2988,4.0014,5.1687,7.4179,7.7913,9.415,9.1457,10.228,10.647,9.911,10.82,11.89,8.9287,10.346,9.5184,8.2199,8.9999,7.6134,7.6425,7.7026,9.2876,2.6809,0.63372,2.2387,4.8444,4.0767,0.66252,0.1091,0,0,0,0,0,0,0,0
656,0,0,0,0,0,0,0.0015512,2.4364,4.1823,5.374,7.6635,8.043,9.6915,9.4182,10.516,10.941,10.195,11.116,12.2,9.198,10.636,9.7963,8.4783,9.2702,7.8622,7.8918,7.9528,9.5622,2.8293,0.70692,2.3746,5.0433,4.2593,0.73732,0.14069,0,0,0,0,0,0,0,0
657,0,0,0,0,0,0,0.0071025,2.578,4.3673,5.5834,7.9131,8.2986,9.9719,9.6947,10.808,11.239,10.482,11.416,12.514,9.4712,10.929,10.078,8.7408,9.5445,8.115,8.145,8.207,9.8407,2.9818,0.78413,2.5144,5.2461,4.4458,0.81613,0.17628,0,0,0,0,0,0,0,0
658,0,0,0,0,0,0,0.016654,2.7236,4.5562,5.7967,8.1667,8.5583,10.256,9.9752,11.105,11.541,10.774,11.72,12.833,9.7485,11.227,10.364,9.0072,9.8228,8.3717,8.4023,8.4653,10.123,3.1382,0.86534,2.6583,5.453,4.6364,0.89894,0.21586,0,0,0,0,0,0,0,0
659,0,0,0,0,0,0,0.030205,2.8732,4.7491,6.0141,8.4243,8.822,10.545,10.26,11.405,11.847,11.069,12.029,13.155,10.03,11.529,10.654,9.2776,10.105,8.6325,8.6636,8.7275,10.41,3.2987,0.95054,2.8061,5.6639,4.831,0.98574,0.25945,0,0,0,0,0,0,0,0
660,0,0,0,0,0,0,0.047756,3.0269,4.946,6.2354,8.6859,9.0896,10.837,10.548,11.709,12.157,11.369,12.341,13.482,10.315,11.834,10.948,9.5521,10.391,8.8973,8.9288,8.9937,10.7,3.4632,1.0398,2.958,5.8787,5.0296,1.0766,0.30704,0,0,0,0,0,0,0,0
661,0,0,0,0,0,0,0.069307,3.1845,5.1469,6.4607,8.9515,9.3613,11.134,10.841,12.017,12.47,11.673,12.657,13.812,10.604,12.144,11.246,9.8305,10.682,9.1661,9.1981,9.264,10.995,3.6316,1.133,3.1138,6.0976,5.2322,1.1714,0.35862,0,0,0,0,0,0,0,0
662,0,0,0,0,0,0,0.094859,3.3461,5.3519,6.6901,9.2211,9.637,11.434,11.137,12.329,12.788,11.98,12.977,14.146,10.898,12.458,11.548,10.113,10.976,9.4389,9.4714,9.5382,11.294,3.8041,1.2302,3.2736,6.3205,5.4388,1.2702,0.41421,0,0,0,0,0,0,0,0
663,0,0,0,0,0,0,0.12441,3.5117,5.5608,6.9234,9.4947,9.9166,11.739,11.438,12.645,13.11,12.292,13.302,14.485,11.195,12.775,11.854,10.399,11.274,9.7157,9.7486,9.8164,11.596,3.9805,1.3314,3.4375,6.5473,5.6494,1.373,0.47379,0,0,0,0,0,0,0,0
664,0,0,0,0,0,0,0.15796,3.6813,5.7737,7.1608,9.7723,10.2,12.047,11.742,12.965,13.436,12.607,13.63,14.827,11.496,13.097,12.164,10.69,11.577,9.9965,10.03,10.099,11.903,4.161,1.4366,3.6053,6.7782,5.864,1.4798,0.53738,0.0012471,0,0,0,0,0,0,0
665,0,0,0,0,0,0,0.19551,3.8549,5.9906,7.4021,10.054,10.488,12.36,12.051,13.289,13.766,12.927,13.962,15.174,11.801,13.423,12.478,10.984,11.883,10.281,10.315,10.385,12.213,4.3454,1.5458,3.7772,7.0131,6.0826,1.5906,0.60497,0.0064941,0,0,0,0,0,0,0
666,0,0,0,0,0,0,0.23706,4.0325,6.2115,7.6475,10.34,10.78,12.676,12.363,13.617,14.1,13.25,14.298,15.524,12.111,13.753,12.796,11.283,12.193,10.57,10.604,10.675,12.528,4.5339,1.659,3.953,7.2519,6.3052,1.7054,0.67655,0.015741,0,0,0,0,0,0,0
667,0,0,0,0,0,0,0.28261,4.2141,6.4365,7.8968,10.629,11.075,12.996,12.68,13.949,14.438,13.578,14.638,15.878,12.424,14.086,13.118,11.585,12.508,10.863,10.898,10.969,12.847,4.7264,1.7762,4.1328,7.4948,6.5318,1.8242,0.75214,0.028988,0,0,0,0,0,0,0
668,0,0,0,0,0,0,0.33217,4.3997,6.6654,8.1502,10.923,11.375,13.321,13,14.285,14.779,13.91,14.983,16.237,12.741,14.424,13.444,11.892,12.826,11.16,11.195,11.268,13.169,4.9228,1.8974,4.3167,7.7417,6.7624,1.947,0.83173,0.046235,0,0,0,0,0,0,0
669,0,0,0,0,0,0,0.38572,4.5894,6.8983,8.4075,11.22,11.679,13.649,13.325,14.625,15.125,14.245,15.331,16.599,13.062,14.766,13.774,12.202,13.148,11.461,11.496,11.57,13.496,5.1233,2.0226,4.5045,7.9925,6.997,2.0738,0.91531,0.067482,0,0,0,0,0,0,0
670,0,0,0,0,0,0,0.44327,4.783,7.1352,8.6689,11.522,11.986,13.982,13.653,14.969,15.475,14.585,15.683,16.966,13.388,15.111,14.108,12.516,13.475,11.765,11.801,11.876,13.826,5.3277,2.1518,4.6964,8.2474,7.2356,2.2046,1.0029,0.092729,0,0,0,0,0,0,0
671,0,0,0,0,0,0,0.50482,4.9806,7.3761,8.9342,11.828,12.298,14.318,13.986,15.317,15.829,14.928,16.039,17.336,13.717,15.461,14.446,12.835,13.805,12.074,12.111,12.186,14.161,5.5362,2.285,4.8922,8.5063,7.4781,2.3394,1.0945,0.12198,0,0,0,0,0,0,0
672,0,0,0,0,0,0,0.57037,5.1822,7.6211,9.2036,12.137,12.614,14.659,14.322,15.669,16.187,15.276,16.399,17.711,14.05,15.815,14.787,13.157,14.139,12.387,12.424,12.501,14.499,5.7486,2.4222,5.092,8.7691,7.7247,2.4782,1.1901,0.15522,0,0,0,0,0,0,0
673,0,0,0,0,0,0,0.63992,5.3878,7.87,9.4769,12.451,12.933,15.003,14.663,16.025,16.549,15.628,16.764,18.089,14.387,16.172,15.133,13.484,14.478,12.704,12.741,12.819,14.842,5.9651,2.5634,5.2959,9.036,7.9753,2.621,1.2897,0.19247,0,0,0,0,0,0,0
674,0,0,0,0,0,0,0.71347,5.5974,8.1229,9.7543,12.768,13.257,15.352,15.007,16.386,16.915,15.983,17.132,18.471,14.729,16.534,15.483,13.814,14.82,13.024,13.063,13.141,15.189,6.1855,2.7086,5.5037,9.3069,8.2299,2.7678,1.3932,0.23372,0,0,0,0,0,0,0
675,0,0,0,0,0,0,0.79102,5.811,8.3798,10.036,13.09,13.585,15.704,15.356,16.75,17.284,16.343,17.504,18.858,15.074,16.9,15.837,14.149,15.166,13.349,13.388,13.467,15.539,6.41,2.8578,5.7156,9.5817,8.4885,2.9186,1.5008,0.27896,0,0,0,0,0,0,0
676,0,0,0,0,0,0,0.87258,6.0286,8.6407,10.321,13.416,13.916,16.06,15.708,17.118,17.658,16.706,17.88,19.248,15.423,17.269,16.195,14.487,15.517,13.678,13.717,13.797,15.894,6.6385,3.0111,5.9314,9.8606,8.7511,3.0735,1.6124,0.32821,0,0,0,0,0,0,0
677,0,0,0,0,0,0,0.95813,6.2502,8.9057,10.61,13.745,14.252,16.421,16.065,17.49,18.036,17.074,18.261,19.643,15.777,17.643,16.557,14.829,15.871,14.011,14.05,14.132,16.252,6.8709,3.1683,6.1512,10.143,9.0177,3.2323,1.728,0.38146,0,0,0,0,0,0,0
678,0,0,0,0,0,0,1.0477,6.4759,9.1746,10.904,14.079,14.592,16.785,16.425,17.866,18.418,17.445,18.645,20.041,16.134,18.021,16.923,15.176,16.229,14.348,14.388,14.47,16.615,7.1074,3.3295,6.3751,10.43,9.2883,3.3951,1.8476,0.43871,0,0,0,0,0,0,0
679,0,0,0,0,0,0,1.1412,6.7055,9.4475,11.201,14.416,14.935,17.154,16.79,18.246,18.804,17.821,19.033,20.443,16.495,18.403,17.293,15.526,16.592,14.688,14.729,14.812,16.982,7.3478,3.4947,6.6029,10.721,9.5629,3.5619,1.9712,0.49995,0,0,0,0,0,0,0
680,0,0,0,0,0,0,1.2388,6.9391,9.7244,11.502,14.758,15.283,17.526,17.158,18.63,19.194,18.201,19.425,20.85,16.86,18.788,17.667,15.881,16.958,15.033,15.074,15.158,17.352,7.5923,3.6639,6.8348,11.016,9.8415,3.7327,2.0988,0.5652,0,0,0,0,0,0,0
681,0,0,0,0,0,0,1.3403,7.1767,10.005,11.808,15.104,15.635,17.903,17.531,19.018,19.588,18.584,19.821,21.26,17.23,19.178,18.045,16.239,17.328,15.382,15.423,15.509,17.727,7.8407,3.8371,7.0706,11.315,10.124,3.9075,2.2303,0.63445,0,0,0,0,0,0,0
682,0,0,0,0,0,0,1.4459,7.4183,10.29,12.117,15.453,15.99,18.283,17.907,19.41,19.985,18.972,20.222,21.675,17.603,19.572,18.427,16.602,17.703,15.735,15.777,15.863,18.105,8.0932,4.0143,7.3104,11.618,10.411,4.0863,2.3659,0.70769,0,0,0,0,0,0,0
683,0,0,0,0,0,0,1.5554,7.6639,10.579,12.43,15.807,16.35,18.668,18.288,19.806,20.387,19.363,20.626,22.093,17.98,19.969,18.813,16.968,18.081,16.092,16.134,16.221,18.488,8.3497,4.1955,7.5543,11.925,10.701,4.2691,2.5055,0.78494,0,0,0,0,0,0,0
684,0,0,0,0,0,0,1.669,7.9135,10.872,12.748,16.164,16.714,19.056,18.672,20.206,20.793,19.759,21.034,22.515,18.361,20.371,19.203,17.339,18.463,16.452,16.495,16.583,18.874,8.6101,4.3807,7.8021,12.236,10.996,4.4559,2.6491,0.86619,0.0035708,0,0,0,0,0,0
685,0,0,0,0,0,0,1.7865,8.1671,11.169,13.069,16.526,17.081,19.449,19.061,20.61,21.203,20.159,21.446,22.942,18.747,20.777,19.597,17.713,18.85,16.817,16.86,16.95,19.265,8.8746,4.5699,8.054,12.55,11.294,4.6467,2.7967,0.95144,0.011142,0,0,0,0,0,0
686,0,0,0,0,0,0,1.9081,8.4248,11.47,13.394,16.892,17.453,19.845,19.453,21.018,21.617,20.562,21.862,23.372,19.136,21.186,19.995,18.091,19.24,17.186,17.23,17.32,19.66,9.143,4.7631,8.3098,12.869,11.597,4.8415,2.9483,1.0407,0.022712,0.0028995,0.00048814,0,0,0,0
687,0,0,0,0,0,0,2.0336,8.6864,11.775,13.724,17.261,17.829,20.245,19.85,21.43,22.035,20.97,22.283,23.807,19.529,21.6,20.397,18.474,19.634,17.559,17.603,17.694,20.058,9.4155,4.9603,8.5697,13.192,11.904,5.0403,3.1039,1.1339,0.038283,0.009799,0.0049763,0,0,0,0
688,0,0,0,0,0,0,2.1632,8.952,12.084,14.057,17.635,18.208,20.65,20.25,21.846,22.457,21.381,22.707,24.245,19.926,22.018,20.803,18.86,20.033,17.936,17.98,18.072,20.461,9.6919,5.1615,8.8335,13.519,12.214,5.2431,3.2635,1.2312,0.057854,0.020699,0.013464,0,0,0,0
689,0,0,0,0,0,0,2.2967,9.2216,12.397,14.394,18.012,18.592,21.058,20.655,22.266,22.882,21.797,23.135,24.687,20.328,22.439,21.213,19.251,20.435,18.316,18.362,18.455,20.867,9.9724,5.3667,9.1013,13.85,12.529,5.4499,3.427,1.3324,0.081425,0.035598,0.025953,0,0,0,0
690,0,0,0,0,0,0,2.4343,9.4952,12.714,14.736,18.394,18.98,21.471,21.063,22.69,23.312,22.217,23.567,25.134,20.733,22.865,21.627,19.645,20.841,18.701,18.747,18.841,21.278,10.257,5.5759,9.3732,14.185,12.847,5.6607,3.5946,1.4377,0.109,0.054498,0.042441,0,0,0,0
691,0,0,0,0,0,0,2.5758,9.7728,13.035,15.081,18.78,19.371,21.887,21.476,23.119,23.746,22.64,24.004,25.584,21.142,23.295,22.044,20.044,21.252,19.09,19.136,19.231,21.693,10.545,5.7892,9.649,14.524,13.17,5.8756,3.7662,1.5469,0.14057,0.077397,0.062929,0,0,0,0
692,0,0,0,0,0,0,2.7214,10.054,13.359,15.43,19.169,19.767,22.308,21.892,23.551,24.184,23.068,24.444,26.039,21.555,23.729,22.466,20.446,21.666,19.483,19.529,19.625,22.111,10.838,6.0064,9.9289,14.866,13.497,6.0944,3.9418,1.6602,0.17614,0.1043,0.087417,0,0,0,0
693,0,0,0,0,0,0,2.8709,10.34,13.688,15.784,19.563,20.167,22.732,22.313,23.987,24.626,23.499,24.888,26.497,21.973,24.166,22.892,20.852,22.084,19.88,19.927,20.023,22.534,11.134,6.2276,10.213,15.213,13.827,6.3172,4.1214,1.7774,0.21571,0.1352,0.11591,0,0,0,0
694,0,0,0,0,0,0,3.0245,10.63,14.021,16.141,19.96,20.57,23.161,22.737,24.427,25.072,23.935,25.336,26.96,22.394,24.608,23.322,21.263,22.507,20.28,20.328,20.426,22.96,11.435,6.4528,10.501,15.564,14.162,6.544,4.305,1.8987,0.25928,0.1701,0.14839,0,0,0,0
695,0,0,0,0,0,0,3.182,10.923,14.358,16.503,20.362,20.978,23.593,23.166,24.871,25.522,24.374,25.788,27.426,22.819,25.054,23.756,21.677,22.933,20.685,20.733,20.832,23.391,11.739,6.682,10.792,15.919,14.5,6.7748,4.4926,2.0239,0.30685,0.209,0.18488,0,0,0,0
696,0,0,0,0,0,0,3.3436,11.221,14.699,16.868,20.768,21.39,24.029,23.598,25.319,25.975,24.818,26.245,27.896,23.249,25.503,24.194,22.096,23.363,21.094,21.142,21.242,23.825,12.048,6.9152,11.088,16.278,14.843,7.0096,4.6841,2.1532,0.35842,0.25189,0.22537,0.0029241,0,0,0
697,0,0,0,0,0,0,3.5092,11.522,15.044,17.237,21.177,21.805,24.47,24.035,25.771,26.433,25.266,26.705,28.371,23.682,25.957,24.636,22.518,23.798,21.507,21.556,21.656,24.264,12.36,7.1524,11.388,16.641,15.19,7.2484,4.8797,2.2864,0.41399,0.29879,0.26986,0.0098481,0,0,0
698,0,0,0,0,0,0,3.6787,11.828,15.393,17.611,21.591,22.225,24.914,24.475,26.227,26.895,25.717,27.169,28.849,24.119,26.415,25.082,22.945,24.236,21.924,21.973,22.075,24.707,12.676,7.3936,11.692,17.008,15.54,7.4912,5.0793,2.4236,0.47356,0.34969,0.31835,0.020772,0,0,0
699,0,0,0,0,0,0,3.8523,12.138,15.746,17.988,22.008,22.649,25.363,24.92,26.687,27.361,26.173,27.637,29.332,24.56,26.876,25.532,23.375,24.678,22.344,22.394,22.497,25.153,12.997,7.6388,12,17.378,15.895,7.738,5.2829,2.5649,0.53713,0.40459,0.37083,0.035696,0,0,0
700,0,0,0,0,0,0,4.0298,12.451,16.103,18.369,22.43,23.076,25.815,25.368,27.151,27.831,26.632,28.109,29.818,25.006,27.342,25.986,23.81,25.125,22.769,22.819,22.923,25.604,13.321,7.888,12.312,17.753,16.253,7.9888,5.4905,2.7101,0.6047,0.46349,0.42732,0.05462,0,0,0
701,0,0,0,0,0,0,4.2114,12.769,16.464,18.755,22.856,23.508,26.272,25.821,27.619,28.305,27.096,28.586,30.308,25.455,27.812,26.444,24.248,25.575,23.198,23.249,23.353,26.058,13.65,8.1412,12.627,18.132,16.616,8.2436,5.7021,2.8594,0.67627,0.52639,0.48781,0.077544,0,0,0
702,0,0,0,0,0,0,4.3969,13.091,16.829,19.144,23.285,23.944,26.732,26.277,28.091,28.783,27.564,29.066,30.803,25.908,28.285,26.906,24.69,26.029,23.631,23.682,23.788,26.517,13.982,8.3984,12.947,18.515,16.983,8.5024,5.9177,3.0126,0.75185,0.59329,0.5523,0.10447,0,0,0
703,0,0,0,0,0,0,4.5865,13.416,17.198,19.537,23.719,24.383,27.197,26.738,28.567,29.264,28.035,29.55,31.301,26.365,28.763,27.372,25.137,26.488,24.068,24.119,24.226,26.98,14.319,8.6596,13.271,18.902,17.353,8.7652,6.1372,3.1699,0.83142,0.66419,0.62079,0.13539,0,0,0
704,0,0,0,0,0,0,4.78,13.746,17.571,19.935,24.156,24.827,27.665,27.202,29.047,29.75,28.511,30.038,31.804,26.827,29.245,27.842,25.587,26.95,24.508,24.561,24.668,27.446,14.659,8.9248,13.599,19.293,17.728,9.032,6.3608,3.3311,0.91499,0.73909,0.69327,0.17032,0,0,0
705,0,0,0,0,0,0,4.9776,14.079,17.947,20.336,24.598,25.275,28.138,27.671,29.531,30.24,28.99,30.531,32.31,27.292,29.731,28.316,26.042,27.416,24.953,25.006,25.114,27.917,15.004,9.194,13.931,19.688,18.106,9.3028,6.5884,3.4964,1.0026,0.81799,0.76976,0.20924,0,0,0
706,0,0,0,0,0,0,5.1791,14.417,18.328,20.741,25.044,25.726,28.614,28.143,30.019,30.734,29.474,31.027,32.82,27.761,30.22,28.794,26.5,27.887,25.402,25.455,25.565,28.391,15.352,9.4673,14.267,20.087,18.489,9.5777,6.82,3.6656,1.0941,0.90089,0.85025,0.25216,0,0,0
707,0,0,0,0,0,0,5.3847,14.759,18.713,21.151,25.493,26.182,29.094,28.62,30.512,31.232,29.961,31.527,33.335,28.234,30.714,29.276,26.963,28.361,25.855,25.908,26.019,28.87,15.705,9.7445,14.606,20.489,18.875,9.8565,7.0556,3.8389,1.1897,0.98779,0.93474,0.29909,0,0,0
708,0,0,0,0,0,0,5.5942,15.104,19.102,21.564,25.947,26.642,29.579,29.1,31.008,31.734,30.453,32.031,33.853,28.712,31.212,29.762,27.429,28.839,26.312,26.366,26.477,29.352,16.061,10.026,14.95,20.896,19.266,10.139,7.2952,4.0161,1.2893,1.0787,1.0232,0.35001,0,0,0
709,0,0,0,0,0,0,5.8078,15.454,19.495,21.981,26.405,27.105,30.067,29.585,31.508,32.239,30.949,32.539,34.376,29.193,31.713,30.252,27.899,29.321,26.772,26.827,26.939,29.839,16.422,10.311,15.298,21.307,19.661,10.426,7.5388,4.1974,1.3928,1.1736,1.1157,0.40494,0,0,0
710,0,0,0,0,0,0,6.0253,15.807,19.892,22.403,26.866,27.573,30.56,30.073,32.012,32.749,31.448,33.052,34.902,29.678,32.219,30.745,28.374,29.808,27.237,27.292,27.405,30.33,16.786,10.6,15.65,21.722,20.059,10.717,7.7864,4.3826,1.5004,1.2725,1.2122,0.46386,0,0,0
711,0,0,0,0,0,0,6.2469,16.165,20.293,22.828,27.332,28.045,31.056,30.565,32.52,33.263,31.952,33.568,35.432,30.168,32.729,31.243,28.852,30.298,27.706,27.761,27.876,30.824,17.154,10.893,16.006,22.141,20.462,11.012,8.0379,4.5719,1.612,1.3754,1.3127,0.52678,0,0,0
712,0,0,0,0,0,0,6.4724,16.527,20.698,23.257,27.801,28.52,31.557,31.062,33.032,33.781,32.459,34.088,35.967,30.661,33.242,31.745,29.335,30.792,28.179,28.235,28.35,31.323,17.527,11.19,16.366,22.564,20.868,11.31,8.2935,4.7651,1.7276,1.4823,1.4172,0.59371,0,0,0
713,0,0,0,0,0,0,6.702,16.892,21.107,23.691,28.275,29,32.061,31.562,33.548,34.303,32.971,34.612,36.505,31.158,33.76,32.251,29.821,31.291,28.656,28.712,28.828,31.825,17.903,11.492,16.73,22.991,21.279,11.613,8.5531,4.9624,1.8471,1.5932,1.5257,0.66463,0.0011225,0,0
714,0,0,0,0,0,0,6.9355,17.262,21.52,24.128,28.753,29.484,32.57,32.067,34.068,34.829,33.487,35.14,37.048,31.659,34.282,32.761,30.312,31.793,29.136,29.193,29.31,32.332,18.284,11.797,17.097,23.421,21.694,11.92,8.8167,5.1636,1.9707,1.7081,1.6382,0.73956,0.0062449,0,0
715,0,0,0,0,0,0,7.1731,17.635,21.937,24.569,29.234,29.971,33.082,32.575,34.592,35.359,34.006,35.673,37.594,32.165,34.807,33.275,30.806,32.299,29.621,29.678,29.797,32.843,18.668,12.106,17.469,23.856,22.112,12.231,9.0843,5.3688,2.0983,1.827,1.7546,0.81848,0.015367,0,0
716,0,0,0,0,0,0,7.4146,18.013,22.358,25.015,29.72,30.463,33.598,33.088,35.12,35.892,34.53,36.209,38.145,32.674,35.337,33.793,31.304,32.81,30.11,30.168,30.287,33.357,19.057,12.419,17.845,24.295,22.535,12.546,9.3559,5.5781,2.2298,1.9499,1.8751,0.90141,0.02849,0,0
717,0,0,0,0,0,0,7.6602,18.395,22.782,25.464,30.209,30.959,34.119,33.604,35.652,36.43,35.057,36.749,38.699,33.187,35.871,34.315,31.807,33.324,30.603,30.661,30.781,33.876,19.449,12.737,18.225,24.738,22.961,12.865,9.6315,5.7913,2.3654,2.0768,1.9996,0.98833,0.045612,0,0
718,0,0,0,0,0,0,7.9097,18.78,23.211,25.917,30.703,31.458,34.643,34.125,36.188,36.972,35.589,37.293,39.257,33.704,36.409,34.841,32.313,33.842,31.1,31.158,31.279,34.398,19.846,13.058,18.609,25.185,23.392,13.187,9.911,6.0086,2.505,2.2077,2.1281,1.0793,0.066735,0,0
719,0,0,0,0,0,0,8.1633,19.17,23.644,26.375,31.201,31.962,35.172,34.649,36.728,37.518,36.124,37.842,39.82,34.226,36.95,35.371,32.824,34.365,31.6,31.66,31.782,34.925,20.246,13.383,18.997,25.636,23.827,13.514,10.195,6.2298,2.6485,2.3426,2.2606,1.1742,0.091857,0,0
720,0,0,0,0,0,0,8.4208,19.564,24.081,26.836,31.702,32.47,35.704,35.178,37.272,38.068,36.664,38.394,40.386,34.751,37.496,35.905,33.338,34.891,32.105,32.165,32.288,35.455,20.651,13.712,19.388,26.091,24.265,13.845,10.482,6.4551,2.7961,2.4815,2.3971,1.2731,0.12098,0,0
721,0,0,0,0,0,0,8.6824,19.961,24.522,27.302,32.208,32.981,36.241,35.71,37.82,38.622,37.208,38.95,40.957,35.28,38.046,36.443,33.857,35.421,32.614,32.674,32.798,35.99,21.059,14.045,19.784,26.55,24.708,14.18,10.774,6.6843,2.9477,2.6244,2.5376,1.376,0.1541,0,0
722,0,0,0,0,0,0,8.9479,20.363,24.967,27.771,32.717,33.497,36.781,36.247,38.372,39.18,37.755,39.51,41.531,35.813,38.599,36.985,34.379,35.956,33.127,33.187,33.312,36.529,21.471,14.383,20.184,27.012,25.154,14.519,11.069,6.9176,3.1033,2.7713,2.6821,1.4829,0.19122,0,0
723,0,0,0,0,0,0,9.2175,20.768,25.416,28.244,33.231,34.017,37.326,36.787,38.928,39.741,38.307,40.074,42.109,36.351,39.157,37.531,34.906,36.494,33.643,33.705,33.831,37.071,21.888,14.724,20.588,27.479,25.605,14.861,11.369,7.1548,3.2628,2.9222,2.8305,1.5939,0.23235,0,0
724,0,0,0,0,0,0,9.491,21.178,25.869,28.722,33.749,34.54,37.874,37.332,39.489,40.307,38.862,40.643,42.692,36.892,39.719,38.081,35.436,37.036,34.164,34.226,34.353,37.618,22.308,15.069,20.996,27.95,26.06,15.208,11.673,7.3961,3.4264,3.0771,2.983,1.7088,0.27747,0,0
725,0,0,0,0,0,0.0030303,9.7686,21.592,26.326,29.203,34.27,35.068,38.427,37.88,40.053,40.877,39.422,41.215,43.278,37.437,40.284,38.635,35.97,37.583,34.689,34.751,34.879,38.168,22.733,15.418,21.408,28.425,26.518,15.559,11.98,7.6413,3.594,3.236,3.1395,1.8277,0.32659,0,0
726,0,0,0,0,0,0.010061,10.05,22.009,26.787,29.688,34.796,35.6,38.983,38.433,40.621,41.451,39.986,41.791,43.869,37.986,40.854,39.193,36.509,38.133,35.218,35.28,35.409,38.723,23.161,15.771,21.823,28.904,26.981,15.914,12.292,7.8906,3.7655,3.3989,3.3,1.9506,0.37971,0,0
727,0,0,0,0,0,0.021091,10.336,22.431,27.252,30.178,35.325,36.135,39.543,38.989,41.193,42.029,40.553,42.371,44.463,38.54,41.428,39.755,37.051,38.687,35.751,35.814,35.943,39.281,23.594,16.129,22.243,29.387,27.447,16.273,12.607,8.1438,3.9411,3.5658,3.4645,2.0776,0.43684,0,0
728,0,0,0,0,0,0.036121,10.625,22.856,27.721,30.671,35.859,36.675,40.108,39.55,41.769,42.611,41.125,42.955,45.061,39.097,42.005,40.321,37.598,39.246,36.287,36.351,36.482,39.844,24.03,16.49,22.667,29.874,27.918,16.635,12.927,8.4011,4.1207,3.7367,3.633,2.2085,0.49796,0,0
729,0,0,0,0,0,0.055151,10.919,23.286,28.194,31.168,36.397,37.219,40.676,40.114,42.349,43.197,41.7,43.544,45.664,39.658,42.587,40.89,38.148,39.808,36.828,36.892,37.024,40.411,24.471,16.855,23.095,30.364,28.393,17.002,13.25,8.6623,4.3043,3.9116,3.8055,2.3434,0.56308,0,0
730,0,0,0,0,0,0.078182,11.216,23.72,28.67,31.67,36.938,37.766,41.249,40.683,42.933,43.786,42.28,44.136,46.27,40.224,43.173,41.464,38.703,40.374,37.373,37.437,37.57,40.981,24.915,17.224,23.527,30.859,28.871,17.373,13.578,8.9276,4.4918,4.0905,3.982,2.4823,0.6322,0,0
731,0,0,0,0,0,0.10521,11.518,24.157,29.151,32.175,37.484,38.318,41.825,41.255,43.521,44.38,42.864,44.732,46.881,40.793,43.763,42.042,39.261,40.945,37.922,37.987,38.12,41.556,25.364,17.597,23.963,31.358,29.354,17.748,13.91,9.1968,4.6834,4.2734,4.1625,2.6253,0.70533,0,0
732,0,0,0,0,0,0.13624,11.823,24.599,29.636,32.684,38.033,38.874,42.406,41.832,44.113,44.978,43.451,45.332,47.495,41.366,44.356,42.624,39.823,41.519,38.475,38.54,38.675,42.134,25.816,17.975,24.402,31.861,29.84,18.127,14.245,9.47,4.879,4.4603,4.3469,2.7722,0.78245,0,0
733,0,0,0,0,0,0.17127,12.133,25.044,30.125,33.198,38.587,39.433,42.99,42.412,44.709,45.58,44.043,45.937,48.114,41.943,44.954,43.21,40.39,42.097,39.031,39.097,39.233,42.717,26.272,18.356,24.846,32.368,30.331,18.509,14.585,9.7473,5.0785,4.6512,4.5354,2.9231,0.86357,0,0
734,0,0,0,0,0,0.2103,12.447,25.494,30.618,33.715,39.145,39.997,43.579,42.997,45.309,46.186,44.638,46.545,48.736,42.525,45.556,43.8,40.96,42.68,39.592,39.659,39.795,43.304,26.733,18.741,25.294,32.879,30.825,18.896,14.928,10.029,5.2821,4.8461,4.7279,3.078,0.94869,0,0
735,0,0,0,0,0,0.25333,12.764,25.948,31.115,34.236,39.706,40.565,44.171,43.585,45.913,46.796,45.238,47.157,49.362,43.11,46.161,44.394,41.535,43.266,40.157,40.224,40.361,43.894,27.197,19.13,25.746,33.394,31.324,19.287,15.276,10.314,5.4897,5.045,4.9244,3.237,1.0378,0,0
736,0,0,0,0,0,0.30036,13.086,26.405,31.616,34.762,40.272,41.136,44.767,44.178,46.521,47.41,45.841,47.773,49.993,43.699,46.771,44.992,42.113,43.856,40.726,40.793,40.932,44.489,27.666,19.523,26.202,33.913,31.827,19.682,15.628,10.603,5.7013,5.2479,5.1249,3.3999,1.1309,0,0
737,0,0,0,0,0,0.35139,13.411,26.867,32.121,35.291,40.841,41.712,45.368,44.774,47.133,48.027,46.449,48.393,50.627,44.292,47.385,45.594,42.696,44.451,41.299,41.366,41.506,45.087,28.138,19.921,26.662,34.435,32.333,20.081,15.983,10.896,5.9168,5.4548,5.3294,3.5668,1.2281,0,0
738,0,0,0,0,0,0.40642,13.741,27.333,32.63,35.824,41.415,42.292,45.972,45.375,47.749,48.649,47.061,49.018,51.266,44.89,48.002,46.2,43.282,45.049,41.875,41.944,42.084,45.69,28.615,20.322,27.126,34.962,32.844,20.483,16.343,11.194,6.1364,5.6657,5.5379,3.7377,1.3292,0,0
739,0,0,0,0,0,0.46545,14.074,27.802,33.143,36.362,41.993,42.875,46.581,45.979,48.369,49.275,47.676,49.646,51.908,45.491,48.624,46.81,43.873,45.651,42.456,42.525,42.666,46.296,29.095,20.727,27.593,35.493,33.358,20.89,16.706,11.495,6.36,5.8806,5.7504,3.9127,1.4343,0,0
740,0,0,0,0,0,0.52848,14.412,28.276,33.66,36.903,42.574,43.463,47.193,46.588,48.993,49.905,48.296,50.278,52.554,46.096,49.25,47.424,44.467,46.258,43.041,43.11,43.253,46.907,29.58,21.136,28.065,36.028,33.877,21.301,17.074,11.8,6.5875,6.0995,5.9668,4.0916,1.5434,0,0
741,0,0,0,0,0,0.59551,14.753,28.753,34.181,37.448,43.16,44.055,47.81,47.2,49.622,50.539,48.919,50.914,53.205,46.705,49.88,48.042,45.065,46.868,43.63,43.699,43.843,47.522,30.068,21.549,28.541,36.567,34.4,21.716,17.446,12.109,6.8191,6.3224,6.1873,4.2745,1.6566,0,0
742,0,0,0,0,0.0019958,0.66654,15.099,29.235,34.705,37.998,43.749,44.65,48.43,47.817,50.254,51.177,49.547,51.554,53.859,47.319,50.513,48.664,45.668,47.482,44.223,44.293,44.437,48.14,30.561,21.967,29.021,37.11,34.926,22.135,17.821,12.423,7.0547,6.5493,6.4118,4.4614,1.7737,0,0
743,0,0,0,0,0.0079916,0.74158,15.449,29.721,35.234,38.551,44.343,45.25,49.055,48.437,50.89,51.819,50.179,52.199,54.518,47.936,51.151,49.29,46.274,48.101,44.819,44.89,45.035,48.763,31.057,22.388,29.505,37.657,35.457,22.557,18.201,12.74,7.2942,6.7802,6.6403,4.6524,1.8948,0,0
744,0,0,0,0,0.017987,0.82061,15.802,30.21,35.767,39.109,44.941,45.854,49.683,49.062,51.53,52.464,50.814,52.847,55.18,48.557,51.793,49.92,46.885,48.723,45.42,45.491,45.637,49.389,31.557,22.813,29.993,38.207,35.991,22.984,18.584,13.061,7.5378,7.0151,6.8728,4.8473,2.0199,0,0
745,0,0,0,0,0.031983,0.90364,16.16,30.704,36.304,39.67,45.542,46.461,50.316,49.69,52.174,53.114,51.454,53.499,55.846,49.182,52.438,50.554,47.499,49.349,46.025,46.096,46.244,50.02,32.062,23.242,30.484,38.762,36.53,23.415,18.972,13.386,7.7854,7.254,7.1093,5.0462,2.149,0,0
746,0,0,0,0,0.049979,0.99067,16.521,31.201,36.845,40.235,46.148,47.073,50.952,50.323,52.822,53.768,52.097,54.155,56.517,49.812,53.088,51.192,48.118,49.98,46.634,46.706,46.854,50.655,32.57,23.676,30.98,39.321,37.073,23.85,19.363,13.716,8.037,7.4969,7.3498,5.2491,2.2822,0,0
747,0,0,0,0,0.071975,1.0817,16.887,31.703,37.39,40.805,46.757,47.689,51.592,50.959,53.474,54.426,52.745,54.816,57.191,50.445,53.742,51.834,48.74,50.614,47.247,47.319,47.468,51.293,33.083,24.113,31.48,39.884,37.619,24.289,19.759,14.049,8.2925,7.7438,7.5943,5.4561,2.4193,0,0
748,0,0,0,0,0.097971,1.1767,17.256,32.209,37.939,41.378,47.371,48.308,52.237,51.6,54.13,55.088,53.396,55.48,57.87,51.082,54.399,52.479,49.366,51.252,47.863,47.936,48.086,51.936,33.599,24.554,31.984,40.451,38.17,24.732,20.159,14.386,8.5521,7.9947,7.8428,5.667,2.5604,0,0
749,0,0,0,0,0.12797,1.2758,17.63,32.718,38.492,41.955,47.989,48.932,52.885,52.244,54.79,55.754,54.052,56.148,58.552,51.724,55.061,53.129,49.997,51.895,48.484,48.558,48.709,52.582,34.12,24.999,32.492,41.022,38.724,25.178,20.562,14.727,8.8157,8.2496,8.0952,5.8819,2.7055,0,0
750,0,0,0,0,0.16196,1.3788,18.007,33.232,39.049,42.537,48.61,49.56,53.538,52.893,55.454,56.424,54.712,56.82,59.238,52.369,55.727,53.783,50.631,52.541,49.109,49.183,49.335,53.233,34.644,25.448,33.004,41.597,39.283,25.629,20.97,15.072,9.0832,8.5085,8.3517,6.1008,2.8547,0,0
751,0,0,0,0,0.19996,1.4858,18.389,33.75,39.61,43.122,49.236,50.191,54.194,53.545,56.122,57.097,55.375,57.496,59.929,53.018,56.396,54.441,51.27,53.191,49.738,49.812,49.965,53.887,35.173,25.902,33.519,42.176,39.846,26.084,21.381,15.422,9.3548,8.7714,8.6122,6.3237,3.0078,0.0030428,0
752,0,0,0,0,0.24195,1.5968,18.774,34.271,40.175,43.711,49.866,50.827,54.855,54.202,56.794,57.775,56.043,58.177,60.623,53.671,57.07,55.103,51.912,53.846,50.371,50.445,50.599,54.546,35.705,26.359,34.039,42.758,40.412,26.543,21.797,15.775,9.6304,9.0383,8.8767,6.5507,3.1649,0.010086,0
753,0,0,0,0,0.28795,1.7119,19.164,34.797,40.744,44.305,50.499,51.467,55.519,54.862,57.47,58.457,56.714,58.861,61.322,54.329,57.748,55.769,52.559,54.504,51.007,51.083,51.238,55.209,36.242,26.82,34.563,43.345,40.983,27.006,22.217,16.132,9.91,9.3092,9.1452,6.7816,3.326,0.021128,0
754,0,0,0,0,0.33795,1.8309,19.558,35.326,41.317,44.902,51.137,52.11,56.188,55.527,58.15,59.143,57.39,59.549,62.024,54.99,58.43,56.439,53.209,55.166,51.648,51.724,51.88,55.875,36.782,27.285,35.091,43.936,41.557,27.472,22.64,16.493,10.194,9.5841,9.4177,7.0165,3.4911,0.036171,0
755,0,0,0,0,0.39194,1.9539,19.955,35.86,41.893,45.503,51.778,52.758,56.86,56.195,58.834,59.833,58.07,60.241,62.731,55.655,59.115,57.113,53.863,55.832,52.293,52.369,52.526,56.546,37.327,27.754,35.623,44.531,42.136,27.943,23.068,16.859,10.481,9.863,9.6942,7.2554,3.6603,0.055214,0
756,0,0,0,0,0.44994,2.081,20.357,36.398,42.474,46.109,52.424,53.41,57.536,56.868,59.522,60.527,58.753,60.937,63.441,56.324,59.805,57.791,54.522,56.503,52.942,53.018,53.176,57.22,37.875,28.228,36.159,45.13,42.719,28.418,23.499,17.228,10.773,10.146,9.9747,7.4984,3.8334,0.078257,0
757,0,0,0,0,0.51193,2.212,20.762,36.939,43.059,46.718,53.074,54.065,58.217,57.544,60.215,61.224,59.441,61.638,64.155,56.998,60.499,58.473,55.184,57.177,53.595,53.672,53.831,57.899,38.427,28.705,36.699,45.733,43.305,28.897,23.935,17.601,11.068,10.433,10.259,7.7453,4.0105,0.1053,0
758,0,0,0,0,0.57793,2.347,21.172,37.485,43.648,47.331,53.727,54.725,58.901,58.225,60.911,61.926,60.132,62.342,64.874,57.675,61.196,59.159,55.851,57.855,54.251,54.329,54.489,58.582,38.984,29.186,37.242,46.34,43.896,29.38,24.374,17.978,11.368,10.724,10.548,7.9962,4.1916,0.13634,0
759,0,0,0,0.0034478,0.64792,2.4861,21.585,38.034,44.241,47.949,54.385,55.389,59.59,58.909,61.611,62.632,60.828,63.05,65.596,58.356,61.898,59.849,56.521,58.538,54.912,54.99,55.151,59.268,39.544,29.671,37.79,46.95,44.49,29.866,24.818,18.36,11.671,11.019,10.84,8.2511,4.3768,0.17139,0
760,0,0,0,0.010896,0.72192,2.6291,22.003,38.588,44.838,48.57,55.046,56.056,60.282,59.598,62.315,63.342,61.528,63.762,66.323,59.041,62.604,60.543,57.196,59.224,55.577,55.655,55.817,59.959,40.109,30.16,38.342,47.565,45.089,30.357,25.266,18.745,11.979,11.317,11.137,8.5101,4.5659,0.21043,0
761,0,0,0,0.022343,0.79992,2.7761,22.424,39.146,45.439,49.195,55.712,56.728,60.979,60.29,63.023,64.056,62.231,64.479,67.053,59.731,63.313,61.241,57.874,59.914,56.246,56.325,56.487,60.653,40.677,30.654,38.898,48.184,45.691,30.852,25.717,19.134,12.291,11.62,11.437,8.773,4.759,0.25347,0
762,0,0,0,0.037791,0.88191,2.9272,22.85,39.707,46.044,49.825,56.382,57.404,61.679,60.987,63.735,64.774,62.939,65.199,67.787,60.424,64.027,61.943,58.557,60.609,56.919,56.998,57.162,61.352,41.25,31.151,39.458,48.807,46.298,31.351,26.173,19.527,12.606,11.927,11.742,9.0399,4.9561,0.30051,0
763,0,0,0,0.057239,0.96791,3.0822,23.28,40.273,46.653,50.458,57.055,58.083,62.384,61.687,64.451,65.496,63.65,65.923,68.526,61.121,64.745,62.649,59.243,61.307,57.595,57.675,57.84,62.054,41.826,31.652,40.022,49.434,46.909,31.854,26.632,19.925,12.926,12.238,12.05,9.3108,5.1572,0.35156,0
764,0,0,0,0.080687,1.0579,3.2412,23.713,40.842,47.266,51.095,57.733,58.767,63.092,62.392,65.171,66.221,64.366,66.651,69.268,61.823,65.466,63.359,59.933,62.009,58.276,58.357,58.522,62.761,42.407,32.157,40.589,50.065,47.523,32.36,27.096,20.326,13.249,12.553,12.363,9.5858,5.3624,0.4066,0
765,0,0,0,0.10813,1.1519,3.4042,24.151,41.416,47.883,51.737,58.414,59.455,63.805,63.1,65.895,66.951,65.085,67.383,70.015,62.528,66.192,64.073,60.628,62.716,58.961,59.042,59.208,63.472,42.991,32.666,41.161,50.7,48.142,32.871,27.564,20.731,13.577,12.872,12.679,9.8647,5.5715,0.46564,0
766,0,0,0.0010056,0.13958,1.2499,3.5713,24.592,41.994,48.504,52.382,59.1,60.146,64.521,63.813,66.623,67.685,65.809,68.12,70.765,63.237,66.922,64.791,61.326,63.426,59.65,59.731,59.899,64.186,43.58,33.18,41.737,51.338,48.764,33.386,28.035,21.14,13.908,13.195,13,10.148,5.7846,0.52868,0
767,0,0,0.0060111,0.17503,1.3519,3.7423,25.038,42.575,49.128,53.031,59.79,60.842,65.241,64.529,67.355,68.423,66.537,68.86,71.519,63.95,67.656,65.512,62.029,64.14,60.343,60.424,60.593,64.905,44.172,33.697,42.317,51.981,49.391,33.905,28.511,21.554,14.244,13.522,13.324,10.435,6.0017,0.59573,0
768,0,0,0.015017,0.21448,1.4579,3.9173,25.487,43.161,49.757,53.685,60.483,61.542,65.966,65.25,68.091,69.165,67.268,69.604,72.278,64.668,68.393,66.238,62.735,64.859,61.039,61.122,61.291,65.627,44.768,34.218,42.901,52.628,50.022,34.428,28.99,21.971,14.584,13.853,13.653,10.725,6.2229,0.66677,0
769,0.00057982,0,0.028022,0.25793,1.5679,4.0964,25.941,43.751,50.39,54.342,61.181,62.245,66.694,65.974,68.831,69.911,68.004,70.352,73.04,65.389,69.135,66.968,63.446,65.581,61.74,61.823,61.993,66.354,45.369,34.743,43.489,53.279,50.656,34.954,29.474,22.392,14.927,14.188,13.985,11.02,6.448,0.74181,0
770,0.0051596,0,0.045028,0.30537,1.6819,4.2794,26.398,44.344,51.027,55.004,61.882,62.953,67.427,66.703,69.575,70.661,68.743,71.104,73.807,66.114,69.881,67.702,64.16,66.307,62.445,62.528,62.7,67.085,45.973,35.272,44.08,53.934,51.295,35.485,29.962,22.817,15.275,14.526,14.321,11.319,6.6771,0.82086,0
771,0.013739,0.00035362,0.066033,0.35682,1.7999,4.4664,26.86,44.942,51.668,55.669,62.588,63.665,68.163,67.435,70.323,71.414,69.487,71.861,74.577,66.843,70.63,68.44,64.878,67.038,63.154,63.237,63.41,67.819,46.582,35.806,44.676,54.593,51.937,36.02,30.453,23.247,15.626,14.869,14.662,11.622,6.9102,0.9039,0
772,0.026319,0.0047072,0.091039,0.41227,1.9219,4.6575,27.325,45.543,52.313,56.338,63.298,64.38,68.904,68.172,71.075,72.172,70.235,72.621,75.351,67.577,71.384,69.182,65.601,67.772,63.867,63.951,64.124,68.558,47.194,36.343,45.276,55.256,52.584,36.559,30.949,23.68,15.982,15.216,15.006,11.929,7.1473,0.99094,0
773,0.042899,0.013061,0.12004,0.47172,2.0479,4.8525,27.795,46.149,52.962,57.012,64.011,65.1,69.648,68.912,71.831,72.934,70.986,73.385,76.13,68.314,72.142,69.928,66.327,68.51,64.583,64.668,64.842,69.3,47.811,36.884,45.88,55.923,53.235,37.102,31.448,24.117,16.341,15.567,15.355,12.24,7.3885,1.082,0
774,0.063479,0.025414,0.15305,0.53517,2.1779,5.0515,28.269,46.759,53.615,57.689,64.729,65.824,70.397,69.657,72.592,73.7,71.742,74.153,76.912,69.055,72.903,70.678,67.058,69.253,65.304,65.389,65.564,70.047,48.431,37.429,46.488,56.593,53.889,37.648,31.952,24.558,16.705,15.922,15.707,12.555,7.6336,1.177,0
775,0.088059,0.041768,0.19006,0.60261,2.3119,5.2545,28.746,47.372,54.272,58.37,65.45,66.551,71.149,70.405,73.356,74.47,72.501,74.926,77.699,69.8,73.669,71.432,67.792,69.999,66.029,66.114,66.291,70.797,49.056,37.979,47.1,57.268,54.548,38.199,32.459,25.004,17.073,16.281,16.064,12.874,7.8827,1.2761,0
776,0.11664,0.062122,0.23106,0.67406,2.4499,5.4616,29.228,47.99,54.933,59.056,66.176,67.283,71.905,71.158,74.124,75.244,73.265,75.702,78.489,70.55,74.439,72.19,68.531,70.749,66.758,66.844,67.021,71.552,49.684,38.532,47.715,57.947,55.21,38.754,32.971,25.453,17.444,16.644,16.424,13.197,8.1358,1.3791,0
777,0.14922,0.086475,0.27607,0.74951,2.5918,5.6726,29.713,48.611,55.598,59.745,66.906,68.019,72.666,71.914,74.896,76.022,74.032,76.482,79.284,71.303,75.212,72.952,69.273,71.504,67.49,67.577,67.755,72.311,50.317,39.089,48.335,58.63,55.877,39.313,33.487,25.906,17.82,17.011,16.789,13.524,8.393,1.4862,0
778,0.1858,0.11483,0.32507,0.82896,2.7378,5.8876,30.203,49.237,56.267,60.438,67.639,68.758,73.43,72.675,75.672,76.803,74.804,77.266,80.082,72.06,75.99,73.718,70.02,72.262,68.227,68.314,68.493,73.073,50.953,39.65,48.959,59.317,56.548,39.876,34.006,26.363,18.199,17.382,17.157,13.855,8.6541,1.5972,0
779,0.22638,0.14718,0.37808,0.9124,2.8878,6.1067,30.696,49.867,56.94,61.136,68.377,69.502,74.199,73.439,76.452,77.589,75.58,78.054,80.884,72.821,76.772,74.488,70.77,73.024,68.968,69.056,69.236,73.84,51.593,40.215,49.587,60.008,57.222,40.443,34.53,26.825,18.583,17.757,17.53,14.19,8.9192,1.7122,0
780,0.27096,0.18354,0.43508,0.99985,3.0418,6.3297,31.194,50.5,57.616,61.837,69.118,70.25,74.971,74.208,77.236,78.379,76.359,78.847,81.691,73.587,77.558,75.262,71.524,73.791,69.713,69.801,69.982,74.61,52.238,40.785,50.219,60.703,57.901,41.013,35.057,27.29,18.97,18.135,17.906,14.529,9.1883,1.8313,0
781,0.31954,0.22389,0.49609,1.0913,3.1998,6.5567,31.695,51.138,58.297,62.542,69.864,71.001,75.748,74.98,78.024,79.173,77.143,79.643,82.501,74.356,78.347,76.04,72.283,74.561,70.462,70.55,70.732,75.385,52.886,41.358,50.855,61.401,58.583,41.588,35.589,27.759,19.362,18.518,18.287,14.871,9.4615,1.9543,0
782,0.37212,0.26824,0.56109,1.1867,3.3618,6.7878,32.201,51.779,58.982,63.252,70.614,71.757,76.528,75.757,78.816,79.971,77.93,80.443,83.316,75.129,79.141,76.822,73.045,75.335,71.214,71.303,71.486,76.164,53.539,41.935,51.495,62.104,59.27,42.167,36.125,28.232,19.758,18.905,18.671,15.218,9.7386,2.0814,0
783,0.4287,0.3166,0.6301,1.2862,3.5278,7.0228,32.711,52.425,59.671,63.965,71.367,72.517,77.313,76.537,79.612,80.773,78.722,81.247,84.134,75.907,79.939,77.608,73.812,76.114,71.971,72.061,72.245,76.946,54.195,42.516,52.138,62.811,59.961,42.75,36.664,28.71,20.157,19.296,19.06,15.569,10.02,2.2124,0
784,0.48928,0.36895,0.70311,1.3896,3.6978,7.2618,33.224,53.075,60.364,64.682,72.125,73.28,78.101,77.322,80.412,81.579,79.518,82.055,84.956,76.688,80.74,78.398,74.582,76.896,72.732,72.822,73.007,77.733,54.856,43.101,52.786,63.522,60.655,43.337,37.208,29.191,20.561,19.691,19.452,15.924,10.305,2.3475,0
785,0.55386,0.4253,0.78011,1.4971,3.8718,7.5048,33.742,53.728,61.061,65.404,72.886,74.048,78.894,78.11,81.216,82.388,80.317,82.868,85.783,77.473,81.546,79.192,75.357,77.682,73.497,73.587,73.773,78.523,55.52,43.691,53.438,64.237,61.354,43.927,37.755,29.676,20.968,20.09,19.849,16.283,10.594,2.4865,0.0022173
786,0.62244,0.48566,0.86112,1.6085,4.0498,7.7519,34.263,54.386,61.762,66.129,73.652,74.82,79.69,78.903,82.024,83.202,81.121,83.684,86.613,78.262,82.356,79.989,76.135,78.473,74.266,74.356,74.543,79.318,56.189,44.284,54.094,64.956,62.056,44.522,38.307,30.165,21.38,20.493,20.249,16.646,10.887,2.6295,0.0084347
787,0.69502,0.55001,0.94612,1.724,4.2318,8.0029,34.789,55.048,62.467,66.858,74.422,75.595,80.49,79.699,82.836,84.02,81.928,84.504,87.448,79.056,83.169,80.791,76.917,79.267,75.038,75.13,75.318,80.116,56.861,44.881,54.754,65.679,62.763,45.121,38.862,30.659,21.795,20.9,20.654,17.013,11.184,2.7766,0.018652
788,0.7716,0.61837,1.0351,1.8434,4.4178,8.2579,35.318,55.713,63.176,67.592,75.195,76.375,81.295,80.5,83.652,84.842,82.74,85.328,88.286,79.853,83.987,81.597,77.704,80.065,75.815,75.907,76.096,80.919,57.538,45.482,55.418,66.406,63.473,45.724,39.422,31.156,22.215,21.311,21.062,17.384,11.485,2.9276,0.032869
789,0.85218,0.69072,1.1281,1.9669,4.6078,8.517,35.852,56.383,63.889,68.329,75.973,77.159,82.103,81.304,84.472,85.668,83.555,86.157,89.128,80.654,84.809,82.407,78.494,80.868,76.596,76.688,76.878,81.726,58.218,46.087,56.085,67.136,64.188,46.331,39.986,31.657,22.639,21.726,21.475,17.759,11.79,3.0827,0.051087
790,0.93676,0.76707,1.2251,2.0943,4.8018,8.78,36.389,57.056,64.606,69.07,76.754,77.946,82.916,82.113,85.297,86.498,84.375,86.989,89.975,81.459,85.634,83.221,79.289,81.674,77.381,77.473,77.664,82.536,58.902,46.697,56.757,67.871,64.907,46.941,40.553,32.162,23.066,22.144,21.891,18.138,12.1,3.2417,0.073304
791,1.0253,0.84743,1.3261,2.2258,4.9998,9.047,36.931,57.734,65.327,69.816,77.54,78.738,83.732,82.925,86.125,87.332,85.199,87.825,90.825,82.269,86.464,84.039,80.087,82.484,78.17,78.263,78.454,83.351,59.591,47.31,57.433,68.61,65.629,47.556,41.125,32.672,23.498,22.567,22.312,18.521,12.413,3.4048,0.099521
792,1.1179,0.93178,1.4312,2.3612,5.2018,9.3181,37.477,58.416,66.052,70.565,78.33,79.534,84.553,83.742,86.957,88.169,86.026,88.665,91.68,83.082,87.298,84.861,80.89,83.299,78.962,79.056,79.249,84.169,60.283,47.927,58.113,69.353,66.356,48.175,41.7,33.185,23.933,22.994,22.736,18.908,12.73,3.5718,0.12974
793,1.2145,1.0201,1.5402,2.5007,5.4078,9.5931,38.026,59.101,66.78,71.318,79.123,80.333,85.377,84.562,87.793,89.011,86.858,89.509,92.538,83.899,88.136,85.687,81.696,84.117,79.759,79.853,80.047,84.992,60.98,48.548,58.797,70.1,67.086,48.798,42.28,33.702,24.373,23.425,23.165,19.299,13.051,3.7428,0.16396
794,1.3151,1.1125,1.6532,2.6441,5.6178,9.8721,38.58,59.791,67.513,72.076,79.921,81.137,86.206,85.387,88.633,89.857,87.693,90.358,93.401,84.72,88.977,86.517,82.506,84.939,80.56,80.655,80.849,85.818,61.68,49.173,59.485,70.851,67.821,49.425,42.864,34.223,24.816,23.86,23.597,19.693,13.376,3.9179,0.20217
795,1.4197,1.2088,1.7702,2.7916,5.8318,10.155,39.137,60.484,68.25,72.837,80.723,81.945,87.038,86.215,89.477,90.707,88.533,91.21,94.267,85.546,89.823,87.351,83.321,85.766,81.365,81.46,81.655,86.649,62.385,49.803,60.176,71.606,68.56,50.055,43.451,34.749,25.264,24.299,24.034,20.092,13.705,4.0969,0.24439
796,1.5282,1.3092,1.8912,2.943,6.0498,10.442,39.699,61.182,68.991,73.603,81.528,82.756,87.874,87.048,90.325,91.561,89.377,92.066,95.137,86.375,90.673,88.189,84.139,86.596,82.174,82.269,82.466,87.484,63.093,50.436,60.872,72.364,69.302,50.69,44.043,35.278,25.716,24.742,24.474,20.495,14.038,4.28,0.29061
797,1.6408,1.4135,2.0162,3.0985,6.2718,10.733,40.264,61.884,69.736,74.372,82.338,83.572,88.715,87.884,91.177,92.419,90.224,92.926,96.012,87.208,91.526,89.031,84.962,87.43,82.986,83.082,83.28,88.322,63.806,51.073,61.572,73.127,70.049,51.329,44.638,35.811,26.171,25.189,24.919,20.902,14.375,4.467,0.34083
798,1.7574,1.5219,2.1452,3.2579,6.4978,11.028,40.834,62.589,70.485,75.145,83.151,84.392,89.559,88.725,92.033,93.281,91.076,93.79,96.89,88.045,92.384,89.877,85.788,88.269,83.803,83.9,84.098,89.165,64.522,51.714,62.276,73.894,70.799,51.972,45.238,36.348,26.631,25.64,25.367,21.313,14.717,4.6581,0.39504
799,1.878,1.6343,2.2782,3.4214,6.7278,11.327,41.407,63.299,71.238,75.923,83.969,85.215,90.408,89.569,92.893,94.146,91.931,94.659,97.773,88.887,93.246,90.727,86.619,89.111,84.624,84.721,84.92,90.011,65.243,52.359,62.984,74.665,71.554,52.619,45.842,36.89,27.094,26.095,25.82,21.728,15.062,4.8531,0.45326
800,2.0026,1.7506,2.4152,3.5888,6.9618,11.63,41.985,64.012,71.995,76.704,84.791,86.043,91.26,90.418,93.757,95.016,92.791,95.531,98.659,89.732,94.111,91.581,87.453,89.957,85.449,85.546,85.747,90.862,65.967,53.009,63.696,75.44,72.313,53.269,46.449,37.435,27.562,26.553,26.276,22.147,15.411,5.0521,0.51548
801,2.1311,1.871,2.5562,3.7603,7.1997,11.937,42.566,64.73,72.756,77.489,85.616,86.875,92.117,91.27,94.625,95.89,93.655,96.407,99.549,90.581,94.981,92.439,88.292,90.808,86.278,86.375,86.577,91.717,66.695,53.662,64.412,76.219,73.075,53.924,47.061,37.984,28.033,27.016,26.737,22.57,15.764,5.2552,0.58169
802,2.2637,1.9953,2.7012,3.9357,7.4417,12.248,43.152,65.452,73.521,78.279,86.446,87.71,92.977,92.127,95.497,96.768,94.522,97.287,100.44,91.435,95.855,93.301,89.134,91.662,87.11,87.209,87.411,92.575,67.428,54.319,65.131,77.002,73.842,54.583,47.676,38.537,28.509,27.483,27.201,22.997,16.121,5.4622,0.65191
803,2.4003,2.1237,2.8502,4.1152,7.6877,12.563,43.742,66.177,74.29,79.072,87.279,88.55,93.842,92.987,96.373,97.65,95.394,98.172,101.34,92.292,96.732,94.167,89.98,92.52,87.947,88.046,88.249,93.438,68.164,54.98,65.855,77.789,74.612,55.246,48.296,39.095,28.988,27.954,27.67,23.428,16.482,5.6733,0.72613
804,2.5409,2.256,3.0032,4.2986,7.9377,12.882,44.335,66.907,75.063,79.869,88.117,89.394,94.71,93.852,97.253,98.536,96.269,99.06,102.24,93.153,97.614,95.037,90.831,93.382,88.788,88.887,89.092,94.304,68.905,55.645,66.583,78.579,75.387,55.913,48.919,39.656,29.472,28.429,28.142,23.863,16.847,5.8883,0.80435
805,2.6855,2.3924,3.1602,4.486,8.1917,13.205,44.933,67.641,75.839,80.671,88.959,90.241,95.583,94.72,98.137,99.425,97.149,99.952,103.15,94.018,98.5,95.91,91.685,94.249,89.633,89.732,89.938,95.175,69.649,56.315,67.315,79.374,76.166,56.583,49.547,40.221,29.96,28.908,28.619,24.302,17.216,6.1074,0.88656
806,2.834,2.5327,3.3212,4.6775,8.4497,13.532,45.534,68.378,76.62,81.476,89.804,91.093,96.459,95.593,99.025,100.32,98.032,100.85,104.06,94.888,99.39,96.788,92.544,95.119,90.482,90.582,90.788,96.049,70.398,56.988,68.051,80.173,76.948,57.258,50.179,40.79,30.451,29.391,29.099,24.745,17.59,6.3304,0.97278
807,2.9866,2.6771,3.4862,4.8729,8.7117,13.864,46.14,69.12,77.405,82.285,90.654,91.949,97.339,96.469,99.918,101.22,98.92,101.75,104.98,95.761,100.28,97.67,93.406,95.993,91.334,91.435,91.642,96.928,71.15,57.665,68.791,80.976,77.735,57.937,50.814,41.364,30.947,29.878,29.584,25.191,17.967,6.5574,1.063
808,3.1432,2.8254,3.6552,5.0724,8.9777,14.199,46.749,69.865,78.194,83.099,91.507,92.808,98.224,97.35,100.81,102.12,99.812,102.65,105.89,96.638,101.18,98.556,94.273,96.872,92.191,92.292,92.5,97.811,71.907,58.346,69.534,81.783,78.525,58.62,51.454,41.941,31.446,30.369,30.072,25.642,18.348,6.7885,1.1572
809,3.3038,2.9778,3.8282,5.2758,9.2477,14.538,47.363,70.615,78.987,83.916,92.365,93.672,99.112,98.234,101.71,103.02,100.71,103.56,106.82,97.519,102.08,99.446,95.143,97.754,93.052,93.153,93.363,98.697,72.667,59.032,70.282,82.594,79.32,59.307,52.097,42.522,31.95,30.864,30.565,26.097,18.733,7.0235,1.2554
810,3.4684,3.1341,4.0053,5.4833,9.5217,14.881,47.98,71.369,79.784,84.737,93.227,94.54,100,99.123,102.62,103.93,101.61,104.47,107.74,98.405,102.99,100.34,96.017,98.64,93.917,94.019,94.229,99.588,73.432,59.721,71.034,83.409,80.119,59.998,52.745,43.107,32.457,31.362,31.061,26.556,19.122,7.2626,1.3577
811,3.6369,3.2945,4.1863,5.6947,9.7997,15.228,48.602,72.126,80.585,85.563,94.092,95.411,100.9,100.02,103.53,104.85,102.51,105.39,108.67,99.294,103.9,101.24,96.896,99.531,94.786,94.888,95.099,100.48,74.2,60.414,71.79,84.227,80.921,60.692,53.397,43.697,32.969,31.865,31.562,27.019,19.515,7.5056,1.4639
812,3.8095,3.4589,4.3713,5.9102,10.082,15.579,49.228,72.888,81.39,86.392,94.962,96.287,101.8,100.91,104.44,105.77,103.42,106.31,109.61,100.19,104.81,102.14,97.778,100.43,95.658,95.761,95.973,101.38,74.973,61.111,72.55,85.05,81.728,61.391,54.052,44.29,33.485,32.372,32.066,27.486,19.912,7.7527,1.5741
813,3.9861,3.6272,4.5603,6.1296,10.368,15.934,49.857,73.653,82.199,87.225,95.835,97.167,102.71,101.81,105.35,106.69,104.33,107.23,110.55,101.08,105.73,103.05,98.665,101.32,96.535,96.639,96.852,102.28,75.749,61.812,73.314,85.877,82.538,62.094,54.712,44.887,34.004,32.883,32.574,27.957,20.313,8.0037,1.6883
814,4.1667,3.7996,4.7533,6.3531,10.658,16.293,50.491,74.423,83.012,88.063,96.713,98.05,103.61,102.72,106.27,107.61,105.25,108.16,111.49,101.99,106.65,103.96,99.555,102.23,97.416,97.52,97.734,103.19,76.529,62.518,74.081,86.708,83.353,62.801,55.375,45.488,34.528,33.398,33.087,28.432,20.718,8.2587,1.8065
815,4.3513,3.9759,4.9503,6.5805,10.952,16.656,51.128,75.197,83.829,88.904,97.595,98.938,104.53,103.63,107.2,108.54,106.16,109.09,112.44,102.89,107.58,104.87,100.45,103.13,98.301,98.405,98.62,104.1,77.314,63.227,74.853,87.543,84.171,63.512,56.043,46.094,35.055,33.917,33.603,28.911,21.128,8.5178,1.9287
816,4.5398,4.1563,5.1513,6.812,11.25,17.023,51.77,75.974,84.65,89.749,98.48,99.83,105.44,104.54,108.13,109.48,107.09,110.03,113.39,103.8,108.51,105.79,101.35,104.04,99.19,99.294,99.51,105.02,78.102,63.94,75.629,88.382,84.994,64.226,56.715,46.703,35.587,34.44,34.124,29.394,21.541,8.7808,2.055
817,4.7324,4.3406,5.3563,7.0474,11.552,17.394,52.415,76.756,85.475,90.599,99.37,100.73,106.36,105.45,109.06,110.42,108.02,110.97,114.34,104.71,109.44,106.71,102.25,104.96,100.08,100.19,100.4,105.93,78.895,64.657,76.409,89.225,85.821,64.945,57.39,47.316,36.122,34.967,34.648,29.881,21.958,9.0479,2.1852
818,4.929,4.529,5.5653,7.2869,11.858,17.769,53.065,77.541,86.303,91.452,100.26,101.62,107.29,106.37,109.99,111.36,108.95,111.91,115.3,105.63,110.38,107.64,103.16,105.88,100.98,101.08,101.3,106.86,79.691,65.378,77.193,90.071,86.651,65.668,58.07,47.933,36.662,35.498,35.177,30.372,22.379,9.3189,2.3194
819,5.1296,4.7213,5.7783,7.5303,12.168,18.148,53.718,78.331,87.136,92.309,101.16,102.53,108.22,107.3,110.93,112.3,109.88,112.86,116.26,106.55,111.32,108.57,104.07,106.8,101.88,101.99,102.21,107.78,80.492,66.104,77.981,90.922,87.486,66.395,58.753,48.555,37.206,36.033,35.709,30.867,22.804,9.594,2.4576
820,5.3342,4.9177,5.9953,7.7778,12.482,18.531,54.376,79.125,87.973,93.171,102.06,103.44,109.15,108.23,111.88,113.25,110.82,113.82,117.23,107.48,112.27,109.5,104.98,107.72,102.78,102.89,103.11,108.71,81.296,66.833,78.772,91.777,88.324,67.126,59.441,49.18,37.753,36.571,36.246,31.366,23.233,9.873,2.5998
821,5.5427,5.118,6.2163,8.0292,12.8,18.918,55.038,79.922,88.814,94.036,102.97,104.35,110.09,109.16,112.83,114.21,111.77,114.77,118.2,108.41,113.21,110.44,105.9,108.65,103.69,103.8,104.02,109.65,82.105,67.566,79.568,92.636,89.167,67.86,60.132,49.809,38.305,37.114,36.786,31.868,23.666,10.156,2.746
822,5.7553,5.3224,6.4413,8.2847,13.122,19.309,55.703,80.724,89.659,94.906,103.88,105.26,111.03,110.1,113.78,115.17,112.71,115.73,119.17,109.34,114.17,111.38,106.82,109.59,104.61,104.71,104.94,110.59,82.917,68.303,80.368,93.499,90.014,68.599,60.828,50.442,38.86,37.661,37.331,32.375,24.103,10.443,2.8963
823,5.9719,5.5307,6.6703,8.5441,13.448,19.704,56.373,81.53,90.508,95.779,104.79,106.18,111.97,111.04,114.73,116.13,113.67,116.7,120.15,110.28,115.13,112.33,107.75,110.53,105.52,105.63,105.85,111.53,83.734,69.044,81.172,94.366,90.864,69.342,61.528,51.08,39.42,38.212,37.879,32.886,24.545,10.734,3.0505
824,6.1925,5.7431,6.9033,8.8076,13.778,20.103,57.046,82.339,91.361,96.656,105.71,107.11,112.92,111.98,115.69,117.09,114.62,117.66,121.13,111.22,116.09,113.28,108.68,111.47,106.44,106.55,106.78,112.48,84.554,69.79,81.98,95.237,91.719,70.089,62.231,51.721,39.983,38.767,38.432,33.401,24.99,11.029,3.2087
825,6.417,5.9594,7.1403,9.075,14.112,20.506,57.724,83.153,92.218,97.538,106.63,108.03,113.87,112.93,116.66,118.06,115.58,118.64,122.12,112.16,117.05,114.23,109.61,112.42,107.37,107.48,107.7,113.43,85.378,70.539,82.792,96.112,92.577,70.84,62.939,52.366,40.551,39.326,38.988,33.92,25.439,11.328,3.3709
826,6.6456,6.1798,7.3813,9.3465,14.45,20.913,58.405,83.97,93.079,98.423,107.56,108.97,114.83,113.88,117.63,119.04,116.54,119.61,123.11,113.11,118.02,115.19,110.55,113.37,108.3,108.41,108.63,114.38,86.207,71.292,83.608,96.99,93.44,71.594,63.65,53.015,41.123,39.889,39.549,34.443,25.892,11.631,3.5371
827,6.8782,6.4042,7.6263,9.6219,14.792,21.324,59.091,84.792,93.944,99.312,108.49,109.9,115.79,114.84,118.6,120.01,117.51,120.59,124.1,114.07,119,116.15,111.49,114.32,109.23,109.34,109.57,115.34,87.039,72.049,84.427,97.873,94.307,72.353,64.366,53.669,41.698,40.456,40.113,34.97,26.349,11.938,3.7073
828,7.1148,6.6325,7.8754,9.9013,15.138,21.739,59.78,85.618,94.813,100.21,109.42,110.84,116.75,115.8,119.57,121,118.48,121.58,125.1,115.02,119.97,117.12,112.44,115.28,110.17,110.28,110.51,116.3,87.876,72.81,85.251,98.76,95.177,73.116,65.086,54.326,42.278,41.027,40.682,35.501,26.81,12.249,3.8816
829,7.3554,6.8649,8.1284,10.185,15.488,22.158,60.474,86.447,95.686,101.1,110.36,111.79,117.72,116.76,120.55,121.98,119.46,122.57,126.1,115.98,120.96,118.09,113.39,116.24,111.11,111.22,111.45,117.27,88.716,73.576,86.079,99.651,96.052,73.883,65.809,54.987,42.861,41.602,41.254,36.036,27.275,12.564,4.0598
830,7.5999,7.1012,8.3854,10.472,15.842,22.581,61.171,87.281,96.562,102,111.3,112.73,118.69,117.73,121.54,122.97,120.44,123.56,127.11,116.95,121.94,119.06,114.35,117.21,112.05,112.16,112.39,118.24,89.561,74.345,86.911,100.55,96.93,74.654,66.537,55.652,43.449,42.18,41.831,36.575,27.744,12.883,4.242
831,7.8485,7.3416,8.6464,10.764,16.2,23.008,61.873,88.118,97.443,102.91,112.24,113.68,119.67,118.71,122.53,123.97,121.42,124.55,128.12,117.92,122.93,120.04,115.3,118.18,113,113.11,113.34,119.21,90.409,75.118,87.747,101.44,97.813,75.428,67.268,56.322,44.04,42.763,42.411,37.118,28.218,13.206,4.4282
832,8.1011,7.5859,8.9114,11.059,16.562,23.439,62.579,88.96,98.328,103.82,113.19,114.64,120.65,119.68,123.52,124.96,122.41,125.55,129.14,118.89,123.93,121.02,116.27,119.15,113.95,114.07,114.3,120.19,91.262,75.895,88.587,102.35,98.7,76.207,68.004,56.995,44.636,43.35,42.996,37.665,28.695,13.534,4.6184
833,8.3577,7.8343,9.1804,11.359,16.928,23.874,63.288,89.806,99.217,104.73,114.15,115.6,121.64,120.66,124.52,125.97,123.4,126.56,130.15,119.87,124.92,122.01,117.23,120.13,114.91,115.02,115.26,121.18,92.118,76.676,89.43,103.25,99.59,76.99,68.743,57.672,45.236,43.941,43.584,38.216,29.176,13.865,4.8126
834,8.6183,8.0866,9.4534,11.662,17.298,24.313,64.002,90.655,100.11,105.65,115.11,116.56,122.62,121.65,125.52,126.97,124.4,127.57,131.18,120.85,125.92,122.99,118.2,121.11,115.87,115.99,116.22,122.16,92.979,77.462,90.278,104.17,100.48,77.777,69.487,58.353,45.839,44.536,44.177,38.77,29.661,14.2,5.0109
835,8.8828,8.343,9.7304,11.969,17.672,24.756,64.719,91.509,101.01,106.57,116.07,117.53,123.62,122.63,126.52,127.98,125.4,128.58,132.2,121.84,126.93,123.99,119.18,122.1,116.84,116.95,117.18,123.15,93.843,78.251,91.13,105.08,101.38,78.568,70.235,59.038,46.447,45.135,44.773,39.329,30.15,14.539,5.2131
836,9.1514,8.6033,10.011,12.281,18.05,25.203,65.441,92.366,101.91,107.5,117.03,118.5,124.61,123.63,127.53,128.99,126.4,129.59,133.23,122.83,127.94,124.99,120.16,123.09,117.81,117.92,118.16,124.15,94.711,79.044,91.986,106,102.29,79.363,70.986,59.728,47.058,45.738,45.374,39.892,30.643,14.882,5.4193
837,9.424,8.8677,10.296,12.596,18.432,25.654,66.166,93.228,102.81,108.43,118,119.48,125.61,124.62,128.54,130.01,127.41,130.61,134.27,123.82,128.95,125.99,121.14,124.08,118.78,118.89,119.13,125.15,95.584,79.841,92.846,106.92,103.19,80.161,71.742,60.421,47.674,46.345,45.978,40.459,31.14,15.229,5.6295
838,9.7006,9.136,10.585,12.916,18.818,26.109,66.896,94.094,103.72,109.36,118.98,120.46,126.62,125.62,129.56,131.03,128.42,131.64,135.31,124.82,129.97,126.99,122.13,125.08,119.76,119.87,120.11,126.15,96.46,80.643,93.71,107.85,104.1,80.964,72.501,61.118,48.293,46.956,46.587,41.03,31.641,15.58,5.8437
839,9.9812,9.4084,10.878,13.239,19.208,26.568,67.629,94.963,104.63,110.3,119.95,121.44,127.63,126.63,130.58,132.06,129.43,132.67,136.35,125.82,130.99,128,123.12,126.08,120.74,120.85,121.09,127.15,97.341,81.448,94.577,108.78,105.02,81.771,73.265,61.819,48.917,47.571,47.199,41.605,32.147,15.935,6.062
840,10.266,9.6848,11.175,13.567,19.602,27.032,68.367,95.837,105.55,111.24,120.93,122.43,128.64,127.64,131.6,133.09,130.45,133.7,137.4,126.82,132.02,129.02,124.11,127.09,121.72,121.84,122.08,128.17,98.225,82.257,95.449,109.71,105.94,82.582,74.033,62.525,49.545,48.189,47.816,42.184,32.656,16.294,6.2842
841,10.554,9.9651,11.476,13.898,20,27.499,69.109,96.715,106.47,112.18,121.92,123.42,129.65,128.65,132.63,134.12,131.48,134.74,138.45,127.83,133.05,130.04,125.11,128.1,122.71,122.83,123.07,129.18,99.114,83.07,96.325,110.65,106.86,83.397,74.804,63.234,50.176,48.812,48.436,42.767,33.169,16.657,6.5104
842,10.847,10.249,11.781,14.234,20.402,27.97,69.854,97.596,107.4,113.13,122.91,124.42,130.68,129.67,133.66,135.16,132.51,135.78,139.5,128.85,134.08,131.06,126.11,129.11,123.7,123.82,124.06,130.2,100.01,83.887,97.205,111.6,107.79,84.215,75.58,63.947,50.812,49.439,49.061,43.354,33.686,17.024,6.7406
843,11.143,10.538,12.09,14.573,20.808,28.445,70.604,98.482,108.33,114.09,123.9,125.42,131.7,130.69,134.7,136.2,133.54,136.82,140.56,129.86,135.12,132.08,127.12,130.13,124.7,124.82,125.06,131.22,100.9,84.709,98.089,112.54,108.72,85.038,76.359,64.664,51.451,50.07,49.689,43.945,34.207,17.395,6.9748
844,11.444,10.83,12.403,14.917,21.218,28.924,71.357,99.371,109.26,115.04,124.9,126.42,132.73,131.71,135.74,137.25,134.57,137.87,141.62,130.88,136.16,133.11,128.13,131.16,125.7,125.82,126.06,132.25,101.8,85.534,98.977,113.49,109.65,85.865,77.143,65.386,52.095,50.705,50.322,44.54,34.732,17.77,7.213
845,11.749,11.127,12.72,15.264,21.632,29.407,72.115,100.26,110.2,116,125.9,127.43,133.76,132.74,136.78,138.3,135.61,138.92,142.69,131.91,137.21,134.15,129.14,132.18,126.7,126.82,127.07,133.28,102.71,86.363,99.868,114.45,110.59,86.696,77.931,66.111,52.742,51.344,50.958,45.139,35.261,18.149,7.4553
846,12.057,11.427,13.041,15.615,22.05,29.894,72.876,101.16,111.14,116.97,126.91,128.44,134.8,133.77,137.83,139.35,136.66,139.98,143.76,132.94,138.26,135.19,130.16,133.21,127.71,127.83,128.08,134.31,103.62,87.196,100.76,115.41,111.53,87.531,78.722,66.84,53.394,51.987,51.599,45.742,35.794,18.532,7.7015
847,12.37,11.731,13.366,15.971,22.472,30.385,73.642,102.06,112.08,117.94,127.92,129.46,135.84,134.81,138.88,140.41,137.7,141.04,144.83,133.97,139.31,136.23,131.18,134.25,128.73,128.85,129.09,135.35,104.53,88.033,101.66,116.37,112.48,88.369,79.518,67.573,54.05,52.634,52.243,46.348,36.332,18.919,7.9517
848,12.686,12.04,13.695,16.33,22.898,30.88,74.411,102.97,113.03,118.91,128.93,130.47,136.88,135.85,139.94,141.47,138.76,142.1,145.91,135.01,140.37,137.27,132.21,135.28,129.74,129.86,130.11,136.39,105.44,88.875,102.57,117.34,113.43,89.212,80.317,68.311,54.709,53.285,52.892,46.959,36.873,19.31,8.2059
849,13.007,12.352,14.028,16.694,23.328,31.379,75.185,103.88,113.98,119.89,129.95,131.5,137.93,136.89,141,142.54,139.81,143.17,146.99,136.05,141.43,138.32,133.24,136.33,130.76,130.88,131.13,137.44,106.37,89.72,103.48,118.31,114.38,90.059,81.121,69.052,55.373,53.94,53.544,47.574,37.418,19.705,8.4641
850,13.332,12.668,14.365,17.061,23.762,31.882,75.962,104.79,114.94,120.87,130.97,132.53,138.98,137.94,142.06,143.61,140.87,144.24,148.08,137.1,142.5,139.38,134.27,137.37,131.79,131.91,132.16,138.49,107.29,90.569,104.39,119.28,115.34,90.91,81.928,69.797,56.04,54.598,54.201,48.193,37.967,20.104,8.7263
851,13.66,12.989,14.706,17.433,24.2,32.389,76.744,105.71,115.9,121.86,132,133.56,140.04,138.99,143.13,144.68,141.93,145.32,149.17,138.14,143.57,140.44,135.31,138.42,132.82,132.94,133.19,139.55,108.22,91.422,105.3,120.26,116.3,91.765,82.74,70.546,56.712,55.261,54.861,48.816,38.52,20.507,8.9926
852,13.993,13.313,15.051,17.808,24.642,32.9,77.53,106.63,116.87,122.85,133.03,134.59,141.1,140.05,144.2,145.76,143,146.4,150.26,139.2,144.64,141.5,136.36,139.48,133.85,133.97,134.22,140.6,109.15,92.279,106.22,121.24,117.27,92.623,83.556,71.3,57.387,55.928,55.526,49.443,39.077,20.914,9.2628
853,14.329,13.641,15.4,18.188,25.088,33.415,78.319,107.56,117.84,123.84,134.06,135.63,142.16,141.11,145.28,146.84,144.07,147.48,151.36,140.26,145.72,142.56,137.4,140.54,134.89,135.01,135.26,141.67,110.09,93.141,107.15,122.23,118.24,93.486,84.375,72.057,58.067,56.599,56.194,50.074,39.638,21.325,9.537
854,14.67,13.974,15.753,18.571,25.538,33.934,79.113,108.49,118.81,124.84,135.1,136.68,143.23,142.18,146.36,147.93,145.15,148.57,152.47,141.32,146.8,143.63,138.45,141.6,135.93,136.05,136.3,142.73,111.03,94.006,108.08,123.22,119.22,94.353,85.199,72.818,58.751,57.274,56.866,50.709,40.203,21.74,9.8152
855,15.014,14.31,16.111,18.958,25.992,34.457,79.91,109.42,119.79,125.84,136.14,137.72,144.31,143.24,147.44,149.02,146.23,149.66,153.57,142.38,147.88,144.71,139.51,142.67,136.97,137.1,137.35,143.8,111.97,94.875,109.01,124.22,120.2,95.224,86.026,73.583,59.438,57.953,57.543,51.348,40.773,22.159,10.097
856,15.363,14.65,16.472,19.35,26.45,34.984,80.712,110.36,120.77,126.84,137.18,138.78,145.38,144.32,148.53,150.11,147.31,150.76,154.68,143.45,148.97,145.79,140.57,143.74,138.02,138.15,138.4,144.88,112.92,95.748,109.94,125.22,121.18,96.099,86.858,74.353,60.13,58.636,58.223,51.991,41.346,22.583,10.384
857,15.716,14.995,16.837,19.745,26.912,35.515,81.517,111.3,121.75,127.85,138.23,139.83,146.46,145.39,149.62,151.21,148.4,151.86,155.8,144.52,150.07,146.87,141.63,144.81,139.07,139.2,139.45,145.96,113.87,96.625,110.88,126.22,122.16,96.977,87.694,75.126,60.825,59.323,58.908,52.638,41.923,23.01,10.674
858,16.072,15.343,17.206,20.145,27.378,36.05,82.327,112.25,122.74,128.87,139.29,140.89,147.55,146.47,150.72,152.31,149.49,152.96,156.91,145.6,151.17,147.95,142.69,145.89,140.13,140.26,140.51,147.04,114.83,97.507,111.83,127.23,123.15,97.86,88.533,75.903,61.525,60.014,59.596,53.289,42.504,23.441,10.968
859,16.433,15.695,17.579,20.548,27.848,36.589,83.14,113.2,123.73,129.88,140.35,141.96,148.63,147.56,151.82,153.42,150.59,154.07,158.04,146.68,152.27,149.04,143.76,146.97,141.19,141.32,141.57,148.13,115.79,98.392,112.77,128.24,124.15,98.747,89.377,76.684,62.228,60.709,60.289,53.944,43.089,23.876,11.266
860,16.797,16.052,17.956,20.956,28.322,37.132,83.958,114.15,124.73,130.9,141.41,143.02,149.73,148.65,152.92,154.53,151.69,155.18,159.16,147.77,153.37,150.14,144.84,148.06,142.26,142.38,142.64,149.22,116.75,99.281,113.73,129.25,125.15,99.638,90.224,77.47,62.936,61.407,60.985,54.602,43.678,24.315,11.569
861,17.166,16.412,18.337,21.367,28.799,37.679,84.78,115.11,125.73,131.93,142.47,144.09,150.82,149.74,154.03,155.64,152.79,156.3,160.29,148.86,154.48,151.24,145.92,149.15,143.33,143.45,143.71,150.31,117.72,100.17,114.68,130.27,126.15,100.53,91.076,78.259,63.648,62.11,61.686,55.265,44.271,24.758,11.875
862,17.539,16.777,18.722,21.783,29.281,38.23,85.605,116.07,126.74,132.96,143.54,145.17,151.92,150.84,155.14,156.76,153.9,157.42,161.43,149.95,155.6,152.34,147,150.24,144.4,144.52,144.79,151.41,118.7,101.07,115.64,131.29,127.16,101.43,91.931,79.052,64.363,62.817,62.39,55.932,44.868,25.205,12.185
863,17.915,17.145,19.111,22.202,29.767,38.785,86.435,117.03,127.74,133.99,144.62,146.25,153.03,151.94,156.26,157.88,155.01,158.54,162.57,151.05,156.71,153.44,148.09,151.34,145.47,145.6,145.86,152.51,119.67,101.97,116.61,132.32,128.17,102.33,92.791,79.849,65.083,63.528,63.099,56.603,45.469,25.656,12.499
864,18.296,17.517,19.504,22.625,30.257,39.344,87.268,118,128.76,135.03,145.69,147.33,154.14,153.04,157.38,159.01,156.12,159.67,163.71,152.15,157.84,154.55,149.18,152.44,146.56,146.68,146.95,153.62,120.65,102.88,117.57,133.35,129.18,103.24,93.655,80.651,65.806,64.243,63.811,57.278,46.075,26.111,12.817
865,18.68,17.894,19.901,23.053,30.751,39.907,88.106,118.98,129.77,136.07,146.77,148.42,155.25,154.15,158.5,160.14,157.24,160.8,164.86,153.25,158.96,155.67,150.27,153.55,147.64,147.77,148.03,154.73,121.64,103.79,118.55,134.39,130.2,104.15,94.522,81.456,66.534,64.962,64.528,57.957,46.684,26.57,13.14
866,19.069,18.274,20.302,23.484,31.249,40.474,88.947,119.95,130.8,137.12,147.86,149.51,156.37,155.26,159.63,161.27,158.37,161.94,166.01,154.36,160.09,156.79,151.37,154.66,148.73,148.86,149.12,155.84,122.63,104.7,119.52,135.43,131.22,105.07,95.394,82.265,67.265,65.685,65.248,58.64,47.297,27.033,13.466
867,19.461,18.658,20.707,23.92,31.751,41.045,89.793,120.94,131.82,138.17,148.95,150.61,157.49,156.38,160.76,162.41,159.5,163.08,167.16,155.48,161.22,157.91,152.47,155.77,149.82,149.95,150.22,156.96,123.62,105.62,120.5,136.47,132.25,105.99,96.269,83.078,68.001,66.412,65.973,59.327,47.914,27.5,13.796
868,19.858,19.047,21.116,24.359,32.257,41.62,90.642,121.92,132.85,139.22,150.04,151.71,158.61,157.5,161.9,163.55,160.63,164.23,168.32,156.59,162.36,159.03,153.58,156.89,150.92,151.05,151.31,158.09,124.61,106.54,121.48,137.51,133.28,106.91,97.149,83.896,68.741,67.143,66.701,60.018,48.535,27.971,14.13
869,20.259,19.439,21.529,24.803,32.767,42.199,91.496,122.91,133.88,140.28,151.14,152.81,159.74,158.62,163.04,164.7,161.76,165.37,169.48,157.72,163.5,160.16,154.69,158.01,152.02,152.15,152.42,159.21,125.61,107.46,122.47,138.57,134.32,107.84,98.033,84.717,69.484,67.878,67.434,60.713,49.16,28.446,14.468
870,20.663,19.835,21.946,25.25,33.281,42.782,92.354,123.91,134.92,141.34,152.24,153.92,160.87,159.75,164.18,165.85,162.9,166.53,170.65,158.84,164.65,161.3,155.8,159.14,153.12,153.25,153.52,160.34,126.62,108.39,123.46,139.62,135.35,108.77,98.92,85.542,70.232,68.616,68.17,61.412,49.789,28.925,14.811
871,21.072,20.236,22.367,25.702,33.799,43.369,93.215,124.9,135.96,142.4,153.35,155.03,162.01,160.88,165.33,167,164.05,167.68,171.82,159.97,165.8,162.44,156.92,160.27,154.23,154.36,154.63,161.48,127.63,109.33,124.46,140.68,136.4,109.7,99.812,86.371,70.983,69.359,68.911,62.115,50.422,29.408,15.157
872,21.484,20.64,22.792,26.157,34.321,43.96,94.081,125.9,137.01,143.47,154.46,156.15,163.15,162.02,166.48,168.16,165.19,168.84,172.99,161.1,166.95,163.58,158.04,161.4,155.35,155.48,155.75,162.62,128.64,110.26,125.46,141.74,137.44,110.64,100.71,87.205,71.739,70.106,69.655,62.822,51.06,29.895,15.507
873,21.901,21.048,23.221,26.617,34.847,44.556,94.95,126.91,138.05,144.55,155.57,157.27,164.29,163.16,167.64,169.32,166.34,170.01,174.17,162.24,168.11,164.72,159.17,162.54,156.46,156.59,156.87,163.76,129.66,111.2,126.46,142.81,138.49,111.58,101.61,88.042,72.498,70.857,70.404,63.532,51.701,30.386,15.861
874,22.321,21.461,23.654,27.08,35.377,45.155,95.824,127.92,139.11,145.62,156.69,158.39,165.44,164.31,168.8,170.49,167.5,171.17,175.35,163.38,169.27,165.87,160.3,163.69,157.58,157.72,157.99,164.91,130.68,112.15,127.47,143.88,139.55,112.53,102.51,88.883,73.262,71.612,71.156,64.247,52.346,30.881,16.22
875,22.746,21.877,24.091,27.547,35.911,45.758,96.701,128.93,140.16,146.7,157.81,159.52,166.59,165.45,169.96,171.66,168.66,172.35,176.54,164.53,170.44,167.03,161.44,164.83,158.71,158.84,159.11,166.06,131.7,113.1,128.48,144.95,140.61,113.48,103.42,89.728,74.03,72.371,71.913,64.966,52.995,31.38,16.582
876,23.175,22.297,24.532,28.019,36.449,46.365,97.583,129.95,141.22,147.79,158.94,160.65,167.75,166.61,171.13,172.83,169.82,173.52,177.73,165.68,171.61,168.18,162.57,165.98,159.84,159.97,160.24,167.21,132.73,114.05,129.5,146.03,141.67,114.43,104.33,90.578,74.801,73.134,72.673,65.689,53.648,31.883,16.948
877,23.607,22.722,24.977,28.494,36.991,46.976,98.468,130.97,142.29,148.88,160.07,161.79,168.91,167.76,172.3,174.01,170.99,174.7,178.92,166.83,172.78,169.35,163.72,167.14,160.97,161.1,161.38,168.37,133.76,115.01,130.52,147.12,142.74,115.39,105.25,91.431,75.577,73.901,73.438,66.416,54.305,32.39,17.318
878,24.044,23.15,25.426,28.974,37.537,47.591,99.358,132,143.36,149.97,161.2,162.92,170.08,168.92,173.48,175.19,172.16,175.89,180.12,167.99,173.96,170.51,164.86,168.29,162.11,162.24,162.52,169.53,134.8,115.97,131.54,148.2,143.81,116.36,106.16,92.288,76.356,74.672,74.206,67.147,54.966,32.901,17.692
879,24.484,23.583,25.879,29.457,38.087,48.21,100.25,133.03,144.43,151.07,162.34,164.07,171.24,170.09,174.66,176.37,173.34,177.08,181.33,169.15,175.14,171.68,166.01,169.46,163.25,163.38,163.66,170.7,135.84,116.94,132.57,149.29,144.88,117.32,107.09,93.149,77.14,75.447,74.979,67.882,55.631,33.417,18.071
880,24.929,24.019,26.336,29.945,38.641,48.833,101.15,134.06,145.51,152.17,163.48,165.22,172.42,171.26,175.84,177.56,174.52,178.27,182.53,170.31,176.33,172.86,167.17,170.62,164.39,164.53,164.81,171.87,136.88,117.91,133.6,150.39,145.96,118.29,108.02,94.015,77.927,76.225,75.755,68.621,56.301,33.936,18.453
881,25.378,24.459,26.797,30.436,39.199,49.46,102.05,135.1,146.59,153.28,164.62,166.37,173.59,172.43,177.03,178.76,175.7,179.46,183.74,171.48,177.52,174.03,168.33,171.79,165.54,165.68,165.96,173.04,137.93,118.88,134.64,151.49,147.04,119.27,108.95,94.884,78.719,77.008,76.536,69.364,56.974,34.459,18.839
882,25.83,24.904,27.262,30.932,39.761,50.091,102.96,136.14,147.67,154.39,165.77,167.52,174.77,173.61,178.22,179.96,176.89,180.66,184.96,172.66,178.71,175.22,169.49,172.97,166.69,166.83,167.11,174.22,138.98,119.86,135.68,152.59,148.13,120.25,109.88,95.757,79.515,77.795,77.32,70.111,57.651,34.986,19.229
883,26.287,25.352,27.731,31.431,40.327,50.726,103.87,137.19,148.76,155.5,166.93,168.68,175.96,174.79,179.42,181.16,178.08,181.87,186.17,173.83,179.91,176.4,170.66,174.15,167.85,167.99,168.27,175.4,140.04,120.84,136.72,153.7,149.22,121.23,110.82,96.634,80.314,78.586,78.109,70.862,58.332,35.517,19.624
884,26.747,25.804,28.204,31.934,40.897,51.365,104.78,138.24,149.86,156.62,168.09,169.85,177.15,175.97,180.62,182.36,179.28,183.08,187.4,175.01,181.11,177.59,171.83,175.33,169.01,169.15,169.43,176.59,141.1,121.82,137.77,154.81,150.31,122.22,111.77,97.516,81.118,79.381,78.901,71.617,59.017,36.052,20.022
885,27.212,26.261,28.681,32.442,41.471,52.008,105.7,139.29,150.95,157.74,169.25,171.01,178.34,177.16,181.82,183.57,180.48,184.29,188.62,176.2,182.32,178.79,173,176.51,170.18,170.31,170.6,177.78,142.17,122.81,138.82,155.92,151.41,123.21,112.71,98.401,81.925,80.18,79.698,72.376,59.706,36.591,20.424
886,27.68,26.721,29.162,32.953,42.049,52.655,106.62,140.35,152.05,158.86,170.41,172.19,179.53,178.35,183.03,184.79,181.68,185.51,189.85,177.39,183.53,179.98,174.18,177.71,171.35,171.48,171.77,178.98,143.23,123.8,139.88,157.04,152.52,124.2,113.67,99.29,82.737,80.983,80.498,73.138,60.399,37.134,20.83
887,28.153,27.185,29.647,33.469,42.631,53.306,107.54,141.41,153.16,159.99,171.58,173.36,180.74,179.55,184.24,186.01,182.89,186.73,191.09,178.58,184.74,181.19,175.36,178.9,172.52,172.66,172.94,180.17,144.31,124.8,140.94,158.17,153.62,125.2,114.62,100.18,83.552,81.79,81.303,73.905,61.096,37.681,21.24
888,28.63,27.654,30.136,33.988,43.217,53.961,108.47,142.47,154.27,161.13,172.76,174.54,181.94,180.75,185.46,187.23,184.1,187.95,192.33,179.78,185.96,182.39,176.55,180.1,173.69,173.83,174.12,181.38,145.38,125.8,142,159.29,154.73,126.2,115.58,101.08,84.372,82.601,82.111,74.676,61.798,38.232,21.655
889,29.11,28.126,30.629,34.512,43.807,54.62,109.41,143.54,155.38,162.26,173.93,175.73,183.15,181.95,186.68,188.45,185.31,189.18,193.57,180.98,187.18,183.6,177.74,181.3,174.88,175.01,175.3,182.58,146.46,126.81,143.07,160.42,155.85,127.21,116.54,101.98,85.196,83.416,82.924,75.451,62.503,38.787,22.073
890,29.595,28.602,31.126,35.039,44.401,55.283,110.34,144.62,156.5,163.41,175.11,176.91,184.36,183.16,187.9,189.68,186.53,190.41,194.82,182.19,188.4,184.82,178.93,182.51,176.06,176.2,176.49,183.79,147.55,127.82,144.14,161.56,156.97,128.22,117.51,102.89,86.023,84.234,83.74,76.23,63.212,39.346,22.495
891,30.083,29.083,31.627,35.571,44.999,55.95,111.29,145.7,157.62,164.55,176.3,178.1,185.58,184.37,189.13,190.92,187.76,191.65,196.07,183.4,189.63,186.03,180.13,183.72,177.25,177.39,177.68,185.01,148.64,128.83,145.22,162.7,158.09,129.24,118.48,103.8,86.855,85.057,84.561,77.013,63.925,39.909,22.921
892,30.576,29.567,32.132,36.106,45.601,56.621,112.23,146.78,158.74,165.7,177.49,179.3,186.8,185.59,190.36,192.15,188.98,192.89,197.32,184.61,190.87,187.26,181.33,184.93,178.44,178.58,178.87,186.23,149.73,129.85,146.3,163.84,159.22,130.26,119.46,104.71,87.69,85.884,85.385,77.8,64.642,40.476,23.351
893,31.072,30.055,32.641,36.645,46.207,57.296,113.18,147.86,159.87,166.85,178.68,180.5,188.02,186.81,191.6,193.4,190.22,194.13,198.58,185.83,192.1,188.48,182.54,186.15,179.64,179.78,180.07,187.45,150.83,130.87,147.38,164.99,160.35,131.28,120.44,105.63,88.53,86.715,86.214,78.591,65.363,41.047,23.786
894,31.573,30.548,33.154,37.189,46.817,57.975,114.13,148.95,161.01,168.01,179.88,181.7,189.25,188.04,192.84,194.64,191.45,195.38,199.84,187.05,193.35,189.71,183.75,187.37,180.84,180.98,181.27,188.68,151.93,131.89,148.47,166.14,161.48,132.31,121.42,106.55,89.373,87.55,87.046,79.386,66.088,41.622,24.224
895,32.078,31.044,33.671,37.736,47.431,58.658,115.09,150.05,162.14,169.17,181.08,182.91,190.48,189.26,194.08,195.89,192.69,196.63,201.11,188.27,194.59,190.95,184.96,188.6,182.04,182.19,182.48,189.91,153.03,132.92,149.56,167.29,162.62,133.34,122.41,107.47,90.221,88.389,87.883,80.185,66.817,42.201,24.666
896,32.586,31.545,34.192,38.288,48.049,59.345,116.05,151.14,163.28,170.34,182.29,184.12,191.72,190.5,195.33,197.15,193.94,197.89,202.38,189.5,195.84,192.18,186.18,189.83,183.25,183.4,183.69,191.14,154.14,133.96,150.66,168.45,163.76,134.37,123.4,108.4,91.073,89.232,88.723,80.988,67.551,42.784,25.112
897,33.099,32.049,34.717,38.843,48.671,60.036,117.02,152.24,164.43,171.51,183.5,185.34,192.96,191.73,196.58,198.4,195.18,199.15,203.65,190.73,197.1,193.43,187.41,191.06,184.47,184.61,184.9,192.38,155.25,134.99,151.76,169.61,164.91,135.41,124.4,109.34,91.928,90.079,89.567,81.795,68.288,43.371,25.563
898,33.615,32.557,35.246,39.403,49.297,60.731,117.99,153.35,165.58,172.68,184.71,186.56,194.2,192.97,197.84,199.67,196.43,200.41,204.93,191.97,198.35,194.67,188.63,192.3,185.68,185.83,186.12,193.62,156.37,136.03,152.86,170.78,166.06,136.45,125.4,110.27,92.788,90.93,90.416,82.606,69.029,43.962,26.017
899,34.136,33.07,35.779,39.966,49.927,61.43,118.96,154.46,166.73,173.86,185.93,187.78,195.45,194.22,199.1,200.93,197.69,201.68,206.21,193.21,199.62,195.92,189.86,193.54,186.9,187.05,187.34,194.87,157.49,137.08,153.97,171.95,167.21,137.5,126.4,111.21,93.651,91.784,91.268,83.421,69.774,44.557,26.475
900,34.661,33.586,36.316,40.534,50.561,62.133,119.94,155.57,167.89,175.04,187.15,189.01,196.71,195.47,200.36,202.2,198.95,202.95,207.5,194.46,200.88,197.18,191.1,194.79,188.13,188.27,188.57,196.12,158.61,138.13,155.08,173.13,168.37,138.55,127.41,112.16,94.519,92.643,92.125,84.239,70.523,45.156,26.937
901,35.189,34.106,36.857,41.105,51.199,62.84,120.92,156.69,169.05,176.22,188.38,190.24,197.96,196.72,201.63,203.48,200.21,204.23,208.79,195.71,202.15,198.43,192.34,196.04,189.36,189.5,189.8,197.37,159.74,139.18,156.2,174.31,169.53,139.6,128.42,113.11,95.39,93.506,92.985,85.062,71.276,45.759,27.403
902,35.722,34.631,37.402,41.68,51.841,63.551,121.91,157.81,170.21,177.41,189.61,191.48,199.22,197.98,202.9,204.75,201.48,205.51,210.08,196.96,203.42,199.7,193.58,197.29,190.59,190.74,191.03,198.63,160.87,140.24,157.32,175.49,170.7,140.66,129.43,114.06,96.266,94.373,93.85,85.889,72.033,46.367,27.874
903,36.258,35.159,37.951,42.26,52.487,64.266,122.9,158.94,171.38,178.61,190.84,192.72,200.49,199.24,204.18,206.04,202.75,206.79,211.38,198.22,204.7,200.96,194.82,198.55,191.83,191.97,192.27,199.9,162.01,141.3,158.44,176.68,171.87,141.73,130.45,115.02,97.146,95.244,94.718,86.72,72.794,46.978,28.348
904,36.799,35.691,38.504,42.843,53.137,64.985,123.89,160.07,172.55,179.8,192.08,193.96,201.76,200.5,205.46,207.32,204.03,208.08,212.69,199.48,205.98,202.23,196.07,199.82,193.07,193.21,193.52,201.16,163.15,142.37,159.57,177.87,173.05,142.79,131.48,115.98,98.029,96.119,95.591,87.555,73.56,47.593,28.826
905,37.343,36.228,39.061,43.431,53.791,65.708,124.89,161.2,173.73,181.01,193.32,195.21,203.03,201.77,206.74,208.61,205.31,209.37,213.99,200.74,207.27,203.51,197.33,201.08,194.31,194.46,194.76,202.43,164.29,143.44,160.7,179.06,174.22,143.86,132.51,116.95,98.917,96.998,96.467,88.394,74.329,48.212,29.308
906,37.892,36.768,39.622,44.022,54.449,66.436,125.89,162.34,174.91,182.21,194.56,196.46,204.3,203.04,208.03,209.9,206.59,210.67,215.3,202.01,208.56,204.78,198.59,202.35,195.56,195.71,196.01,203.71,165.44,144.51,161.83,180.26,175.41,144.94,133.54,117.92,99.808,97.881,97.348,89.237,75.102,48.835,29.795
907,38.445,37.312,40.187,44.618,55.111,67.167,126.89,163.48,176.1,183.42,195.81,197.72,205.58,204.32,209.32,211.2,207.88,211.97,216.62,203.29,209.85,206.07,199.85,203.63,196.81,196.96,197.27,204.99,166.6,145.59,162.97,181.46,176.59,146.02,134.57,118.89,100.7,98.768,98.232,90.084,75.879,49.462,30.285
908,39.001,37.861,40.756,45.217,55.777,67.902,127.9,164.63,177.29,184.63,197.07,198.97,206.87,205.6,210.62,212.5,209.17,213.27,217.94,204.56,211.15,207.35,201.12,204.9,198.07,198.22,198.52,206.27,167.75,146.67,164.12,182.67,177.78,147.1,135.61,119.87,101.6,99.659,99.121,90.935,76.66,50.093,30.779
909,39.562,38.413,41.329,45.821,56.447,68.641,128.92,165.78,178.48,185.85,198.33,200.24,208.16,206.88,211.92,213.81,210.47,214.58,219.26,205.85,212.45,208.64,202.39,206.19,199.33,199.48,199.79,207.56,168.91,147.75,165.27,183.88,178.98,148.19,136.66,120.85,102.51,100.55,100.01,91.79,77.445,50.728,31.277
910,40.126,38.97,41.906,46.428,57.121,69.384,129.94,166.93,179.68,187.07,199.59,201.51,209.45,208.17,213.22,215.12,211.77,215.89,220.58,207.13,213.76,209.93,203.66,207.47,200.6,200.75,201.05,208.85,170.08,148.84,166.42,185.1,180.18,149.28,137.7,121.83,103.41,101.45,100.91,92.649,78.234,51.367,31.779
911,40.695,39.53,42.487,47.04,57.799,70.131,130.96,168.09,180.88,188.3,200.85,202.78,210.75,209.46,214.53,216.43,213.07,217.21,221.91,208.42,215.07,211.23,204.94,208.76,201.87,202.01,202.32,210.14,171.25,149.93,167.57,186.31,181.38,150.37,138.76,122.82,104.33,102.36,101.81,93.512,79.027,52.01,32.286
912,41.267,40.094,43.072,47.655,58.481,70.882,131.98,169.25,182.08,189.53,202.12,204.05,212.05,210.76,215.84,217.75,214.38,218.53,223.25,209.71,216.38,212.53,206.22,210.06,203.14,203.29,203.6,211.44,172.42,151.03,168.73,187.54,182.59,151.47,139.81,123.81,105.24,103.26,102.71,94.379,79.824,52.657,32.796
913,41.844,40.663,43.661,48.274,59.167,71.637,133.01,170.41,183.29,190.76,203.4,205.33,213.35,212.06,217.16,219.07,215.69,219.86,224.59,211.01,217.7,213.84,207.51,211.36,204.41,204.57,204.88,212.74,173.59,152.13,169.9,188.76,183.8,152.57,140.87,124.81,106.16,104.17,103.62,95.249,80.626,53.308,33.31
914,42.425,41.235,44.254,48.898,59.857,72.396,134.05,171.58,184.5,192,204.67,206.62,214.66,213.37,218.48,220.4,217,221.18,225.93,212.31,219.02,215.15,208.8,212.66,205.7,205.85,206.16,214.05,174.78,153.24,171.07,189.99,185.01,153.68,141.93,125.81,107.08,105.09,104.54,96.124,81.431,53.963,33.828
915,43.009,41.811,44.851,49.525,60.551,73.159,135.08,172.76,185.72,193.24,205.96,207.9,215.97,214.67,219.8,221.73,218.32,222.52,227.28,213.62,220.35,216.46,210.09,213.96,206.98,207.13,207.44,215.36,175.96,154.35,172.24,191.23,186.23,154.79,143,126.82,108.01,106.01,105.45,97.003,82.24,54.622,34.35
916,43.598,42.392,45.452,50.157,61.249,73.926,136.12,173.94,186.94,194.48,207.24,209.2,217.29,215.99,221.13,223.06,219.65,223.85,228.63,214.93,221.68,217.78,211.39,215.28,208.27,208.42,208.73,216.67,177.15,155.46,173.41,192.47,187.45,155.91,144.07,127.83,108.94,106.93,106.37,97.886,83.053,55.285,34.877
917,44.19,42.976,46.057,50.792,61.951,74.697,137.17,175.12,188.17,195.73,208.53,210.49,218.61,217.3,222.46,224.4,220.97,225.19,229.98,216.24,223.01,219.1,212.69,216.59,209.56,209.71,210.03,217.99,178.34,156.58,174.59,193.71,188.68,157.03,145.15,128.84,109.88,107.86,107.3,98.773,83.87,55.952,35.407
918,44.787,43.564,46.666,51.432,62.657,75.472,138.22,176.3,189.4,196.99,209.82,211.79,219.93,218.62,223.8,225.74,222.31,226.54,231.34,217.56,224.35,220.43,214,217.91,210.86,211.01,211.33,219.31,179.54,157.7,175.78,194.96,189.91,158.15,146.23,129.86,110.82,108.79,108.23,99.664,84.691,56.623,35.941
919,45.388,44.157,47.279,52.075,63.367,76.251,139.27,177.49,190.63,198.24,211.12,213.1,221.26,219.95,225.14,227.09,223.64,227.88,232.7,218.88,225.69,221.76,215.31,219.23,212.16,212.31,212.63,220.64,180.74,158.82,176.96,196.21,191.15,159.28,147.31,130.88,111.76,109.72,109.16,100.56,85.516,57.298,36.479
920,45.992,44.753,47.896,52.723,64.081,77.034,140.33,178.69,191.87,199.51,212.42,214.4,222.59,221.28,226.48,228.44,224.98,229.24,234.07,220.2,227.03,223.09,216.63,220.56,213.46,213.62,213.93,221.97,181.94,159.95,178.16,197.46,192.38,160.41,148.4,131.9,112.71,110.66,110.09,101.46,86.345,57.977,37.022
921,46.601,45.353,48.517,53.374,64.799,77.821,141.39,179.88,193.11,200.77,213.73,215.71,223.93,222.61,227.83,229.79,226.32,230.59,235.44,221.53,228.38,224.43,217.94,221.89,214.77,214.93,215.25,223.31,183.15,161.09,179.35,198.72,193.63,161.54,149.49,132.93,113.66,111.6,111.04,102.36,87.179,58.66,37.568
922,47.213,45.958,49.142,54.029,65.521,78.612,142.46,181.09,194.35,202.04,215.04,217.03,225.27,223.95,229.18,231.15,227.67,231.95,236.81,222.87,229.74,225.77,219.27,223.22,216.09,216.24,216.56,224.64,184.36,162.22,180.55,199.99,194.87,162.68,150.59,133.97,114.62,112.55,111.98,103.27,88.016,59.347,38.118
923,47.83,46.566,49.771,54.689,66.247,79.407,143.53,182.29,195.6,203.31,216.35,218.35,226.62,225.29,230.54,232.51,229.02,233.32,238.19,224.2,231.1,227.12,220.59,224.56,217.4,217.56,217.88,225.99,185.58,163.37,181.76,201.25,196.12,163.82,151.69,135,115.58,113.5,112.93,104.18,88.857,60.038,38.672
924,48.45,47.178,50.404,55.352,66.977,80.206,144.6,183.5,196.85,204.59,217.67,219.67,227.96,226.63,231.9,233.88,230.38,234.69,239.57,225.54,232.46,228.47,221.92,225.9,218.72,218.88,219.2,227.33,186.8,164.51,182.96,202.52,197.38,164.97,152.79,136.05,116.54,114.46,113.88,105.09,89.702,60.733,39.23
925,49.075,47.795,51.041,56.02,67.711,81.009,145.68,184.71,198.11,205.87,218.99,221,229.32,227.98,233.26,235.25,231.74,236.06,240.96,226.89,233.82,229.82,223.26,227.25,220.05,220.2,220.53,228.68,188.02,165.66,184.18,203.8,198.64,166.12,153.9,137.09,117.51,115.42,114.84,106.01,90.551,61.432,39.793
926,49.704,48.415,51.682,56.691,68.449,81.816,146.76,185.93,199.37,207.16,220.32,222.33,230.67,229.33,234.63,236.62,233.1,237.43,242.35,228.24,235.19,231.18,224.6,228.6,221.38,221.53,221.86,230.04,189.25,166.81,185.39,205.08,199.9,167.28,155.01,138.14,118.48,116.38,115.8,106.94,91.404,62.136,40.359
927,50.336,49.04,52.327,57.367,69.191,82.627,147.85,187.15,200.64,208.45,221.65,223.67,232.03,230.69,236,238,234.47,238.81,243.75,229.59,236.57,232.54,225.94,229.95,222.71,222.87,223.19,231.4,190.48,167.97,186.61,206.36,201.17,168.43,156.12,139.19,119.46,117.35,116.76,107.86,92.261,62.843,40.929
928,50.973,49.668,52.976,58.046,69.937,83.442,148.94,188.38,201.9,209.74,222.98,225.01,233.4,232.05,237.38,239.38,235.84,240.2,245.14,230.95,237.94,233.91,227.28,231.31,224.05,224.2,224.53,232.76,191.72,169.13,187.84,207.65,202.44,169.6,157.24,140.25,120.43,118.32,117.73,108.79,93.122,63.554,41.503
929,51.613,50.3,53.629,58.73,70.687,84.261,150.03,189.61,203.18,211.04,224.32,226.35,234.77,233.41,238.76,240.77,237.22,241.59,246.55,232.31,239.33,235.28,228.64,232.67,225.39,225.55,225.87,234.13,192.96,170.3,189.06,208.94,203.71,170.76,158.37,141.31,121.42,119.29,118.7,109.73,93.988,64.269,42.082
930,52.258,50.937,54.286,59.417,71.441,85.084,151.13,190.84,204.45,212.34,225.66,227.7,236.14,234.78,240.14,242.16,238.6,242.98,247.95,233.68,240.71,236.65,229.99,234.04,226.73,226.89,227.22,235.5,194.21,171.47,190.29,210.23,204.99,171.93,159.5,142.38,122.41,120.27,119.68,110.67,94.857,64.988,42.664
931,52.907,51.577,54.947,60.108,72.199,85.911,152.23,192.08,205.74,213.64,227,229.05,237.52,236.15,241.53,243.55,239.98,244.37,249.36,235.05,242.1,238.03,231.35,235.41,228.08,228.24,228.57,236.87,195.45,172.64,191.53,211.53,206.27,173.11,160.63,143.45,123.4,121.25,120.66,111.61,95.73,65.711,43.25
932,53.559,52.221,55.612,60.804,72.961,86.742,153.33,193.32,207.02,214.95,228.35,230.41,238.9,237.53,242.93,244.95,241.37,245.78,250.78,236.42,243.49,239.41,232.71,236.78,229.43,229.59,229.92,238.25,196.71,173.82,192.77,212.83,207.56,174.29,161.76,144.52,124.39,122.24,121.64,112.56,96.607,66.438,43.84
933,54.216,52.87,56.281,61.503,73.727,87.577,154.44,194.57,208.31,216.27,229.71,231.77,240.28,238.91,244.32,246.35,242.76,247.18,252.2,237.8,244.89,240.8,234.08,238.16,230.79,230.95,231.28,239.63,197.96,175,194.01,214.14,208.85,175.47,162.9,145.6,125.39,123.23,122.63,113.51,97.488,67.169,44.434
934,54.876,53.522,56.954,62.207,74.497,88.416,155.56,195.82,209.6,217.58,231.07,233.13,241.67,240.3,245.72,247.76,244.16,248.59,253.62,239.18,246.29,242.19,235.45,239.54,232.15,232.31,232.64,241.02,199.22,176.18,195.26,215.45,210.14,176.66,164.05,146.68,126.4,124.23,123.63,114.46,98.373,67.904,45.033
935,55.541,54.178,57.631,62.914,75.271,89.259,156.67,197.07,210.9,218.91,232.43,234.5,243.06,241.68,247.13,249.17,245.56,250,255.04,240.56,247.7,243.58,236.82,240.93,233.52,233.68,234.01,242.41,200.49,177.37,196.51,216.77,211.44,177.85,165.19,147.76,127.4,125.22,124.62,115.42,99.262,68.643,45.635
936,56.209,54.839,58.312,63.626,76.049,90.106,157.8,198.33,212.2,220.23,233.79,235.87,244.46,243.08,248.53,250.58,246.96,251.42,256.47,241.95,249.11,244.98,238.2,242.32,234.89,235.05,235.38,243.81,201.76,178.56,197.77,218.09,212.75,179.04,166.34,148.85,128.42,126.23,125.62,116.38,100.16,69.386,46.241
937,56.882,55.503,58.997,64.341,76.831,90.957,158.92,199.59,213.5,221.56,235.16,237.25,245.86,244.47,249.95,252,248.37,252.84,257.91,243.35,250.52,246.38,239.58,243.72,236.26,236.42,236.75,245.2,203.03,179.76,199.03,219.41,214.05,180.24,167.5,149.95,129.43,127.23,126.63,117.35,101.05,70.133,46.851
938,57.559,56.171,59.686,65.061,77.617,91.812,160.05,200.85,214.81,222.89,236.54,238.62,247.26,245.87,251.36,253.42,249.78,254.26,259.35,244.74,251.94,247.79,240.97,245.11,237.63,237.8,238.13,246.61,204.31,180.96,200.29,220.74,215.36,181.44,168.66,151.04,130.45,128.25,127.64,118.32,101.95,70.884,47.465
939,58.239,56.844,60.379,65.784,78.407,92.672,161.18,202.12,216.13,224.23,237.91,240.01,248.67,247.28,252.78,254.85,251.19,255.69,260.79,246.14,253.36,249.2,242.36,246.52,239.02,239.18,239.51,248.01,205.59,182.17,201.56,222.07,216.68,182.65,169.82,152.14,131.47,129.26,128.65,119.3,102.86,71.639,48.084
940,58.924,57.52,61.076,66.512,79.201,93.535,162.32,203.4,217.44,225.57,239.3,241.4,250.08,248.69,254.21,256.28,252.61,257.12,262.24,247.55,254.79,250.61,243.75,247.92,240.4,240.56,240.9,249.42,206.87,183.38,202.83,223.4,218,183.86,170.99,153.25,132.5,130.28,129.66,120.28,103.77,72.398,48.706
941,59.612,58.2,61.777,67.243,79.999,94.402,163.46,204.68,218.76,226.92,240.68,242.79,251.5,250.1,255.63,257.71,254.04,258.56,263.69,248.96,256.22,252.03,245.15,249.33,241.79,241.95,242.29,250.84,208.16,184.59,204.11,224.74,219.32,185.08,172.16,154.36,133.53,131.3,130.68,121.26,104.68,73.161,49.332
942,60.305,58.885,62.482,67.978,80.801,95.273,164.61,205.96,220.09,228.27,242.07,244.18,252.92,251.52,257.07,259.15,255.46,260,265.14,250.37,257.65,253.45,246.55,250.75,243.18,243.35,243.68,252.26,209.45,185.81,205.39,226.08,220.64,186.3,173.34,155.47,134.57,132.33,131.71,122.25,105.6,73.928,49.962
943,61.001,59.573,63.191,68.718,81.607,96.148,165.76,207.24,221.42,229.62,243.46,245.58,254.34,252.94,258.5,260.59,256.9,261.44,266.6,251.79,259.09,254.88,247.96,252.17,244.58,244.74,245.08,253.68,210.75,187.03,206.67,227.43,221.98,187.52,174.52,156.59,135.61,133.36,132.74,123.24,106.52,74.699,50.597
944,61.702,60.266,63.904,69.461,82.417,97.027,166.91,208.53,222.75,230.98,244.86,246.99,255.77,254.36,259.94,262.04,258.33,262.89,268.06,253.21,260.53,256.31,249.37,253.59,245.98,246.14,246.48,255.11,212.05,188.25,207.96,228.78,223.31,188.75,175.7,157.71,136.65,134.39,133.77,124.23,107.44,75.474,51.235
945,62.407,60.962,64.621,70.209,83.231,97.91,168.07,209.83,224.09,232.34,246.26,248.39,257.21,255.79,261.39,263.49,259.77,264.34,269.53,254.64,261.98,257.74,250.79,255.01,247.38,247.55,247.89,256.54,213.35,189.48,209.25,230.14,224.65,189.98,176.89,158.84,137.7,135.43,134.81,125.23,108.37,76.253,51.877
946,63.115,61.662,65.342,70.96,84.049,98.797,169.23,211.12,225.43,233.7,247.67,249.81,258.64,257.22,262.83,264.94,261.21,265.8,271,256.06,263.43,259.18,252.2,256.44,248.79,248.96,249.3,257.97,214.66,190.72,210.55,231.49,225.99,191.21,178.08,159.96,138.75,136.48,135.85,126.23,109.31,77.036,52.523
947,63.828,62.367,66.067,71.716,84.871,99.688,170.4,212.43,226.77,235.07,249.08,251.22,260.08,258.66,264.29,266.4,262.66,267.26,272.47,257.5,264.88,260.62,253.63,257.88,250.21,250.37,250.72,259.41,215.97,191.95,211.85,232.86,227.34,192.45,179.28,161.1,139.81,137.52,136.89,127.24,110.24,77.823,53.173
948,64.544,63.075,66.796,72.475,85.697,100.58,171.57,213.73,228.12,236.45,250.49,252.64,261.53,260.1,265.74,267.86,264.11,268.72,273.95,258.94,266.34,262.07,255.05,259.32,251.62,251.79,252.13,260.85,217.29,193.2,213.15,234.22,228.69,193.69,180.48,162.24,140.87,138.57,137.94,128.25,111.18,78.614,53.828
949,65.265,63.787,67.529,73.239,86.527,101.48,172.74,215.04,229.48,237.82,251.91,254.07,262.98,261.54,267.2,269.32,265.57,270.19,275.43,260.38,267.8,263.52,256.48,260.76,253.04,253.21,253.56,262.3,218.61,194.44,214.46,235.59,230.04,194.94,181.68,163.38,141.93,139.63,138.99,129.27,112.13,79.41,54.486
950,65.99,64.504,68.266,74.006,87.361,102.38,173.92,216.35,230.83,239.21,253.33,255.49,264.43,262.99,268.67,270.79,267.03,271.66,276.92,261.82,269.27,264.97,257.92,262.21,254.47,254.64,254.98,263.75,219.94,195.69,215.77,236.97,231.4,196.19,182.89,164.52,143,140.69,140.05,130.29,113.08,80.209,55.148
951,66.718,65.224,69.007,74.777,88.199,103.29,175.1,217.67,232.19,240.59,254.76,256.92,265.88,264.44,270.13,272.27,268.49,273.14,278.41,263.27,270.74,266.43,259.36,263.66,255.9,256.07,256.41,265.2,221.26,196.94,217.09,238.35,232.76,197.45,184.1,165.67,144.07,141.75,141.11,131.31,114.03,81.012,55.814
952,67.451,65.948,69.752,75.553,89.041,104.2,176.28,218.99,233.56,241.98,256.19,258.36,267.34,265.9,271.61,273.75,269.96,274.62,279.91,264.72,272.21,267.89,260.8,265.11,257.33,257.5,257.85,266.66,222.6,198.2,218.41,239.73,234.13,198.7,185.31,166.82,145.14,142.82,142.17,132.34,114.99,81.819,56.485
953,68.187,66.677,70.501,76.332,89.887,105.12,177.47,220.32,234.93,243.37,257.62,259.8,268.81,267.36,273.08,275.23,271.43,276.1,281.4,266.18,273.69,269.36,262.25,266.57,258.77,258.94,259.28,268.13,223.93,199.46,219.73,241.12,235.5,199.97,186.53,167.98,146.22,143.89,143.24,133.37,115.95,82.63,57.159
954,68.928,67.409,71.254,77.116,90.737,106.04,178.67,221.65,236.3,244.77,259.06,261.24,270.28,268.83,274.56,276.71,272.91,277.59,282.91,267.64,275.17,270.83,263.7,268.03,260.21,260.38,260.73,269.59,225.27,200.73,221.06,242.51,236.88,201.23,187.76,169.14,147.31,144.96,144.32,134.4,116.92,83.445,57.837
955,69.672,68.145,72.011,77.903,91.591,106.96,179.87,222.98,237.68,246.17,260.5,262.69,271.75,270.29,276.05,278.2,274.39,279.08,284.41,269.11,276.65,272.3,265.15,269.5,261.65,261.82,262.17,271.06,226.62,202,222.39,243.9,238.25,202.5,188.98,170.31,148.4,146.04,145.39,135.44,117.88,84.264,58.519
956,70.421,68.886,72.772,78.695,92.449,107.89,181.07,224.32,239.06,247.58,261.94,264.14,273.23,271.77,277.53,279.7,275.87,280.58,285.92,270.58,278.14,273.78,266.61,270.97,263.1,263.27,263.62,272.54,227.97,203.27,223.73,245.3,239.64,203.78,190.22,171.48,149.49,147.13,146.47,136.48,118.86,85.087,59.205
957,71.174,69.63,73.537,79.49,93.311,108.82,182.27,225.66,240.44,248.99,263.39,265.6,274.71,273.24,279.03,281.2,277.36,282.08,287.44,272.05,279.64,275.26,268.07,272.44,264.55,264.72,265.08,274.02,229.32,204.55,225.07,246.71,241.02,205.06,191.45,172.65,150.58,148.21,147.56,137.53,119.84,85.914,59.896
958,71.93,70.378,74.306,80.29,94.177,109.75,183.48,227.01,241.83,250.4,264.85,267.06,276.19,274.72,280.52,282.7,278.85,283.58,288.96,273.53,281.13,276.75,269.54,273.92,266.01,266.18,266.54,275.5,230.68,205.83,226.41,248.11,242.41,206.34,192.69,173.83,151.68,149.3,148.65,138.58,120.82,86.745,60.59
959,72.691,71.131,75.079,81.093,95.047,110.69,184.7,228.36,243.23,251.82,266.31,268.52,277.68,276.21,282.02,284.2,280.35,285.09,290.48,275.01,282.64,278.24,271.01,275.4,267.47,267.64,268,276.98,232.04,207.11,227.76,249.52,243.81,207.63,193.94,175.01,152.79,150.4,149.74,139.64,121.8,87.58,61.288
960,73.455,71.887,75.856,81.9,95.921,111.64,185.91,229.71,244.62,253.24,267.77,269.99,279.17,277.7,283.53,285.71,281.84,286.61,292,276.49,284.14,279.73,272.48,276.89,268.94,269.11,269.46,278.48,233.4,208.4,229.11,250.94,245.21,208.92,195.18,176.19,153.89,151.5,150.83,140.69,122.79,88.419,61.99
961,74.224,72.648,76.637,82.712,96.799,112.58,187.13,231.07,246.02,254.66,269.23,271.46,280.67,279.19,285.03,287.23,283.35,288.12,293.53,277.98,285.65,281.23,273.96,278.38,270.4,270.58,270.93,279.97,234.77,209.69,230.47,252.36,246.61,210.21,196.43,177.38,155,152.6,151.93,141.76,123.78,89.262,62.696
962,74.996,73.412,77.422,83.527,97.681,113.53,188.36,232.43,247.43,256.09,270.7,272.94,282.17,280.69,286.55,288.74,284.86,289.64,295.07,279.48,287.17,282.73,275.44,279.87,271.88,272.05,272.41,281.47,236.14,210.99,231.83,253.78,248.02,211.51,197.69,178.58,156.12,153.71,153.04,142.82,124.78,90.109,63.407
963,75.773,74.18,78.211,84.347,98.567,114.49,189.59,233.8,248.84,257.53,272.18,274.42,283.67,282.19,288.06,290.27,286.37,291.17,296.61,280.97,288.68,284.24,276.93,281.37,273.35,273.53,273.89,282.97,237.52,212.29,233.19,255.21,249.43,212.81,198.95,179.77,157.24,154.82,154.15,143.9,125.78,90.96,64.121
964,76.554,74.953,79.004,85.17,99.457,115.45,190.82,235.16,250.25,258.96,273.65,275.9,285.18,283.69,289.58,291.79,287.88,292.69,298.15,282.48,290.21,285.75,278.42,282.87,274.84,275.01,275.37,284.48,238.9,213.6,234.56,256.64,250.84,214.12,200.21,180.98,158.36,155.93,155.26,144.97,126.79,91.815,64.839
965,77.338,75.729,79.801,85.998,100.35,116.41,192.06,236.54,251.67,260.41,275.14,277.39,286.69,285.2,291.11,293.32,289.4,294.23,299.7,283.98,291.73,287.26,279.92,284.38,276.32,276.5,276.86,285.99,240.28,214.91,235.93,258.07,252.26,215.43,201.48,182.18,159.49,157.05,156.38,146.05,127.8,92.674,65.561
966,78.127,76.509,80.602,86.829,101.25,117.38,193.3,237.92,253.09,261.85,276.62,278.88,288.21,286.71,292.64,294.86,290.93,295.76,301.25,285.49,293.26,288.78,281.41,285.89,277.81,277.98,278.35,287.5,241.67,216.22,237.31,259.51,253.68,216.75,202.75,183.39,160.62,158.17,157.5,147.13,128.81,93.537,66.288
967,78.919,77.294,81.407,87.665,102.15,118.35,194.55,239.3,254.51,263.3,278.11,280.38,289.73,288.23,294.17,296.39,292.45,297.3,302.8,287,294.79,290.3,282.92,287.41,279.3,279.48,279.84,289.02,243.06,217.54,238.69,260.95,255.11,218.07,204.03,184.6,161.76,159.3,158.62,148.22,129.83,94.404,67.018
968,79.716,78.082,82.216,88.504,103.06,119.32,195.8,240.68,255.94,264.75,279.6,281.87,291.26,289.75,295.7,297.94,293.99,298.85,304.36,288.52,296.33,291.83,284.42,288.92,280.8,280.97,281.34,290.54,244.46,218.86,240.07,262.4,256.54,219.39,205.31,185.82,162.9,160.43,159.75,149.31,130.85,95.275,67.752
969,80.517,78.874,83.029,89.347,103.97,120.3,197.05,242.07,257.37,266.21,281.1,283.38,292.78,291.27,297.24,299.48,295.52,300.4,305.92,290.04,297.87,293.36,285.93,290.45,282.3,282.48,282.84,292.07,245.86,220.18,241.46,263.85,257.97,220.72,206.59,187.04,164.04,161.57,160.88,150.41,131.87,96.15,68.49
970,81.321,79.671,83.846,90.195,104.88,121.29,198.31,243.47,258.81,267.67,282.6,284.89,294.32,292.8,298.79,301.03,297.06,301.95,307.49,291.57,299.42,294.89,287.45,291.97,283.8,283.98,284.35,293.6,247.26,221.51,242.85,265.31,259.41,222.05,207.88,188.27,165.19,162.71,162.02,151.5,132.9,97.029,69.232
971,82.13,80.471,84.667,91.046,105.8,122.27,199.57,244.86,260.25,269.14,284.11,286.4,295.85,294.33,300.34,302.59,298.6,303.5,309.06,293.1,300.97,296.43,288.97,293.5,285.31,285.49,285.86,295.14,248.67,222.85,244.24,266.77,260.86,223.38,209.17,189.5,166.34,163.85,163.16,152.61,133.93,97.912,69.979
972,82.942,81.275,85.492,91.902,106.72,123.26,200.84,246.27,261.7,270.61,285.62,287.91,297.39,295.87,301.89,304.14,300.15,305.06,310.63,294.63,302.52,297.97,290.49,295.04,286.83,287,287.37,296.67,250.09,224.18,245.64,268.23,262.3,224.72,210.47,190.73,167.5,165,164.3,153.71,134.97,98.8,70.729
973,83.759,82.084,86.321,92.761,107.65,124.26,202.11,247.67,263.15,272.08,287.13,289.43,298.94,297.41,303.44,305.71,301.7,306.63,312.21,296.17,304.08,299.52,292.01,296.58,288.34,288.52,288.89,298.22,251.5,225.53,247.05,269.7,263.75,226.06,211.77,191.97,168.66,166.15,165.45,154.82,136.01,99.691,71.483
974,84.579,82.896,87.154,93.625,108.58,125.26,203.38,249.08,264.6,273.56,288.65,290.96,300.49,298.96,305,307.27,303.26,308.2,313.79,297.71,305.64,301.07,293.54,298.12,289.86,290.04,290.41,299.76,252.92,226.87,248.46,271.17,265.21,227.41,213.07,193.21,169.82,167.3,166.61,155.94,137.06,100.59,72.241
975,85.404,83.712,87.991,94.492,109.51,126.26,204.66,250.49,266.06,275.04,290.17,292.48,302.04,300.5,306.57,308.84,304.82,309.77,315.38,299.25,307.21,302.62,295.08,299.66,291.39,291.57,291.94,301.31,254.35,228.22,249.87,272.64,266.67,228.76,214.38,194.45,170.99,168.46,167.76,157.06,138.11,101.48,73.004
976,86.233,84.533,88.832,95.364,110.45,127.27,205.94,251.91,267.52,276.52,291.7,294.02,303.6,302.06,308.14,310.41,306.38,311.34,316.97,300.8,308.78,304.18,296.62,301.21,292.92,293.1,293.47,302.87,255.78,229.57,251.28,274.12,268.13,230.12,215.69,195.7,172.16,169.62,168.92,158.18,139.16,102.39,73.77
977,87.065,85.357,89.677,96.239,111.39,128.28,207.22,253.33,268.98,278.01,293.23,295.55,305.16,303.61,309.71,311.99,307.95,312.92,318.57,302.36,310.35,305.74,298.16,302.77,294.45,294.63,295,304.43,257.21,230.93,252.7,275.6,269.6,231.47,217,196.96,173.33,170.79,170.09,159.31,140.22,103.29,74.54
978,87.902,86.186,90.526,97.119,112.34,129.29,208.51,254.76,270.45,279.51,294.76,297.09,306.72,305.17,311.28,313.57,309.52,314.51,320.16,303.91,311.93,307.31,299.71,304.33,295.99,296.17,296.54,305.99,258.64,232.29,254.13,277.09,271.07,232.84,218.32,198.21,174.51,171.96,171.26,160.44,141.28,104.21,75.314
979,88.742,87.018,91.379,98.002,113.29,130.31,209.81,256.19,271.92,281,296.3,298.64,308.29,306.74,312.86,315.16,311.1,316.1,321.77,305.47,313.51,308.88,301.26,305.89,297.53,297.71,298.08,307.56,260.08,233.66,255.56,278.58,272.54,234.2,219.65,199.47,175.7,173.14,172.43,161.57,142.34,105.12,76.092
980,89.587,87.854,92.236,98.889,114.24,131.34,211.1,257.62,273.4,282.51,297.84,300.18,309.86,308.31,314.45,316.75,312.68,317.69,323.37,307.04,315.1,310.45,302.81,307.46,299.07,299.25,299.63,309.13,261.53,235.03,256.99,280.08,274.02,235.57,220.97,200.74,176.88,174.32,173.6,162.71,143.41,106.04,76.875
981,90.436,88.695,93.097,99.781,115.2,132.36,212.41,259.06,274.88,284.01,299.38,301.73,311.44,309.88,316.04,318.34,314.26,319.29,324.98,308.61,316.69,312.03,304.37,309.03,300.62,300.8,301.18,310.7,262.98,236.4,258.42,281.57,275.5,236.95,222.31,202.01,178.08,175.5,174.78,163.86,144.49,106.96,77.661
982,91.288,89.539,93.962,100.68,116.16,133.39,213.71,260.5,276.37,285.52,300.93,303.29,313.02,311.46,317.63,319.94,315.85,320.89,326.6,310.18,318.28,313.61,305.93,310.6,302.17,302.36,302.73,312.28,264.43,237.78,259.86,283.08,276.99,238.33,223.64,203.28,179.27,176.69,175.97,165,145.56,107.89,78.451
983,92.145,90.387,94.831,101.58,117.13,134.43,215.02,261.95,277.86,287.03,302.49,304.85,314.6,313.04,319.22,321.54,317.44,322.49,328.22,311.76,319.88,315.2,307.5,312.18,303.73,303.91,304.29,313.86,265.89,239.16,261.31,284.58,278.48,239.71,224.98,204.56,180.47,177.88,177.16,166.15,146.64,108.82,79.245
984,93.005,91.24,95.704,102.48,118.1,135.47,216.33,263.4,279.35,288.55,304.05,306.41,316.19,314.62,320.82,323.15,319.03,324.1,329.84,313.34,321.48,316.79,309.07,313.76,305.29,305.48,305.85,315.45,267.35,240.54,262.75,286.1,279.97,241.1,226.33,205.84,181.67,179.07,178.35,167.31,147.73,109.76,80.043
985,93.87,92.096,96.581,103.39,119.07,136.51,217.65,264.85,280.85,290.07,305.61,307.98,317.78,316.21,322.43,324.76,320.63,325.71,331.46,314.93,323.08,318.38,310.64,315.35,306.86,307.04,307.42,317.04,268.81,241.93,264.21,287.61,281.47,242.49,227.67,207.13,182.88,180.27,179.55,168.47,148.82,110.7,80.846
986,94.738,92.956,97.462,104.3,120.05,137.56,218.97,266.31,282.35,291.6,307.17,309.55,319.38,317.8,324.04,326.37,322.24,327.33,333.1,316.52,324.69,319.98,312.22,316.94,308.42,308.61,308.99,318.63,270.28,243.33,265.66,289.13,282.97,243.88,229.02,208.41,184.09,181.47,180.75,169.63,149.91,111.64,81.652
987,95.611,93.821,98.347,105.21,121.03,138.61,220.3,267.77,283.85,293.13,308.74,311.13,320.98,319.4,325.65,327.99,323.85,328.95,334.73,318.11,326.31,321.58,313.8,318.53,310,310.18,310.56,320.23,271.75,244.72,267.12,290.65,284.48,245.28,230.38,209.71,185.31,182.68,181.95,170.8,151.01,112.59,82.462
988,96.488,94.689,99.236,106.13,122.02,139.66,221.63,269.24,285.36,294.66,310.32,312.71,322.58,321,327.26,329.61,325.46,330.57,336.37,319.71,327.93,323.19,315.39,320.13,311.57,311.76,312.14,321.84,273.23,246.12,268.59,292.18,285.99,246.69,231.74,211.01,186.53,183.89,183.16,171.97,152.11,113.54,83.276
989,97.368,95.561,100.13,107.06,123.01,140.72,222.96,270.71,286.87,296.2,311.89,314.29,324.19,322.6,328.88,331.24,327.07,332.2,338.01,321.31,329.55,324.8,316.98,321.73,313.16,313.34,313.72,323.44,274.71,247.53,270.05,293.71,287.51,248.09,233.1,212.31,187.75,185.11,184.37,173.14,153.21,114.49,84.095
990,98.253,96.438,101.03,107.98,124,141.79,224.3,272.18,288.39,297.74,313.48,315.88,325.81,324.21,330.51,332.87,328.69,333.83,339.66,322.91,331.17,326.41,318.58,323.34,314.74,314.93,315.31,325.05,276.19,248.94,271.53,295.24,289.03,249.5,234.47,213.61,188.98,186.32,185.59,174.32,154.32,115.45,84.917
991,99.141,97.318,101.93,108.92,125,142.85,225.64,273.66,289.91,299.29,315.06,317.47,327.42,325.82,332.14,334.5,330.32,335.47,341.31,324.52,332.8,328.03,320.17,324.95,316.33,316.52,316.9,326.67,277.68,250.35,273,296.78,290.55,250.92,235.84,214.92,190.21,187.55,186.81,175.51,155.44,116.41,85.743
992,100.03,98.203,102.83,109.85,126,143.92,226.99,275.14,291.44,300.83,316.65,319.07,329.04,327.44,333.77,336.14,331.94,337.11,342.96,326.13,334.44,329.65,321.78,326.56,317.92,318.11,318.5,328.29,279.17,251.77,274.48,298.33,292.07,252.34,237.22,216.23,191.45,188.77,188.03,176.69,156.55,117.38,86.573
993,100.93,99.091,103.74,110.79,127.01,145,228.34,276.62,292.96,302.39,318.24,320.67,330.67,329.06,335.4,337.78,333.57,338.75,344.62,327.75,336.07,331.28,323.38,328.18,319.52,319.71,320.09,329.91,280.67,253.19,275.96,299.87,293.6,253.76,238.6,217.55,192.69,190.01,189.26,177.88,157.68,118.35,87.407
994,101.83,99.983,104.65,111.73,128.02,146.08,229.69,278.11,294.5,303.95,319.84,322.27,332.3,330.69,337.04,339.43,335.21,340.4,346.28,329.37,337.72,332.91,324.99,329.8,321.12,321.31,321.7,331.53,282.17,254.61,277.45,301.42,295.14,255.19,239.98,218.87,193.93,191.24,190.49,179.08,158.8,119.33,88.246
995,102.74,100.88,105.57,112.68,129.03,147.16,231.05,279.61,296.03,305.51,321.44,323.88,333.93,332.31,338.69,341.08,336.85,342.05,347.95,331,339.36,334.54,326.61,331.43,322.72,322.91,323.3,333.17,283.68,256.04,278.94,302.98,296.68,256.62,241.37,220.2,195.18,192.48,191.73,180.28,159.93,120.31,89.088
996,103.64,101.78,106.49,113.63,130.05,148.25,232.41,281.1,297.58,307.07,323.05,325.49,335.56,333.95,340.34,342.73,338.49,343.71,349.62,332.63,341.01,336.18,328.23,333.06,324.33,324.52,324.91,334.8,285.18,257.48,280.44,304.54,298.22,258.05,242.76,221.53,196.43,193.72,192.97,181.48,161.06,121.29,89.934
997,104.56,102.68,107.42,114.59,131.07,149.34,233.77,282.61,299.12,308.64,324.66,327.11,337.2,335.58,341.99,344.39,340.14,345.37,351.29,334.26,342.66,337.82,329.85,334.7,325.95,326.14,326.53,336.44,286.7,258.91,281.94,306.1,299.77,259.49,244.16,222.86,197.69,194.97,194.22,182.69,162.2,122.28,90.784
998,105.47,103.59,108.35,115.55,132.1,150.43,235.14,284.11,300.67,310.21,326.27,328.72,338.85,337.22,343.65,346.05,341.79,347.03,352.97,335.9,344.32,339.47,331.48,336.33,327.56,327.75,328.15,338.08,288.21,260.36,283.44,307.67,301.32,260.93,245.56,224.2,198.94,196.22,195.46,183.9,163.34,123.27,91.639
999,106.39,104.5,109.28,116.51,133.13,151.53,236.52,285.62,302.22,311.79,327.89,330.35,340.5,338.87,345.31,347.72,343.45,348.7,354.65,337.54,345.98,341.12,333.11,337.98,329.18,329.37,329.77,339.73,289.73,261.8,284.95,309.24,302.87,262.38,246.96,225.54,200.21,197.47,196.72,185.11,164.49,124.26,92.497
1000,152.16,92.702,133.15,146.78,142.96,159.17,247.4,293.41,310.18,316.63,316.31,337.55,341.2,344.24,359.2,357.7,350.52,353.21,357.8,344.18,344.56,346.36,343.55,342.26,344,352.53,352.15,332.16,282.82,259.13,278,293.24,283.23,274.72,244.31,217.79,209.05,195.11,198.91,179.84,151.03,110.07,84.841
1001,136.63,6.471,44.48,45.303,63.885,51.328,162.2,214.2,232.87,217.31,235.51,250.72,247.74,263.46,261.29,266.26,263.29,263.15,252.11,254.66,252.57,253.09,257.49,248.94,243.16,246.84,249.18,254.45,194.15,141.34,158.26,166.04,171.6,161.31,158.57,127,114.56,100.9,100.06,84.605,38.642,21.288,1.484
1002,203.99,95.394,111.3,130.71,132.26,135.6,232.4,277.59,277.95,297.35,305.13,313.37,307.89,319.01,337.15,332.18,336.52,330.3,328.22,334.96,335.75,332.49,321.75,321.23,324.9,334.75,314.84,312.25,258.64,207.62,229.34,253.47,237.26,244.14,217.12,205.41,172.06,165.96,150.61,127.9,115.72,86.195,68.39
1003,131.92,110.2,129.23,155.55,151.92,139.65,227.22,281.84,299.69,318.82,312.36,318.44,328.31,348.07,347.81,354.71,343.89,360.49,353.47,343.94,355.43,361.58,344.31,346.19,344.77,345.3,344.2,334.07,286.64,234.12,262.05,286.13,274.09,275.46,262.13,228.85,213.21,224.5,225.01,198.62,165.41,138.52,112.98
1004,202.44,84.294,121.05,122.63,124.4,130.5,218.42,252.41,274.26,280.2,293.41,296.89,297.12,304.88,332.88,327.36,327.22,329.66,329.18,320.2,316.9,319.85,308.5,315.75,307.47,319.11,306.3,298.47,241.61,187.71,203.64,229.12,212.76,207.57,200.49,180.36,168.42,165.17,144.3,118.87,107.47,89.239,57.302
1005,161.29,53.636,60.509,89.359,92.294,77.486,167.72,219.75,230.43,238.97,241.28,254.94,255,277.07,291.83,287.96,273.08,297.29,293.22,280.95,280.65,282.02,280.06,292.34,269.63,281.22,277.29,270.19,214.94,172.39,188.97,217.08,194.76,212.09,197.49,182.56,161.85,158.03,142.39,111.94,97.411,63.396,53.313
1006,139.15,114.92,117.14,133.99,142.9,134.33,208.98,256.87,274.35,288.46,301.57,301.39,303.65,328.21,344.08,349.13,347.95,347.46,338.99,339.51,344.16,331.75,331.65,325.05,334.39,327.8,339.43,331.64,269.86,237.13,249.18,264.13,274.55,280.03,254.78,227.76,209.67,215.26,205.46,197.21,149.66,135.73,111.93
1007,177.31,127.46,124.16,160.92,142.56,140.38,220.8,275.66,282.27,290.3,318.12,308.37,308.11,330.08,362.54,345.15,338.24,350.28,355.04,344.94,345.19,335.34,338.74,331.08,341.95,339.95,338.54,325.45,282.82,224.57,246.42,249.7,234.39,268.6,249.59,201.24,206.47,182.92,192.79,158.07,148.31,116.16,89.195
1008,146.27,56.283,50.07,90.876,81.811,68.402,139.96,206.55,231.39,235.69,223.16,232.16,248.64,267.27,287.29,293.58,282.96,291.61,284.87,275.62,282.29,280.59,272,272.73,269.07,272.01,277.15,252.44,214.53,155.73,184.09,207.41,193.65,196.52,197.49,173.67,160.17,149.95,130.5,134.82,95.246,69.421,51.136
1009,170.28,73.608,91.729,103.94,95.867,87.598,157.84,216.9,239.81,247.04,259.92,253.87,254.47,275.01,307.59,312.75,301.37,301.92,303.54,302.18,294.95,302.1,287.87,292.31,292.49,300.29,301.05,284.93,230.79,175.64,192.44,202.75,199.02,225.15,201.37,185.9,174.84,152.47,159.28,147.16,102.59,76.639,52.159
1010,158.67,114.75,119.81,157.97,144.73,142.91,198.68,249.16,275.79,289.78,282.02,305.17,307.61,316.14,354.24,362.18,347.91,352.42,345.78,343.5,350.19,331.93,341.98,328.47,344.06,336.18,353.43,312.93,286.38,240.75,248.7,276.53,263.89,280.41,279.81,239.95,218.34,207.32,209.08,189.05,171.42,136.61,98.102
1011,166.8,126.79,133.02,181.23,154.2,141.78,214.19,285.03,289.4,296.58,308.4,326.81,337.97,361.03,375.39,388.07,380.77,421.84,396.47,406.17,390.36,384.79,394.27,385.11,381.05,377.44,394.73,382.16,280.98,255.06,265.8,288.09,280.89,320.69,285.31,274.16,251.8,213.4,211.02,218.57,195.61,207.71,148.92
1012,148.6,30.086,32.376,36.336,54.82,25.258,99.374,156.31,191.96,197.34,206.62,222.34,223.86,237.74,260.21,267.92,251.65,254.97,250.07,247.93,262.15,249.61,243.36,243.35,237.53,236.91,256.27,229.85,179.68,121.63,133.91,164.62,159.52,176.28,151.49,140.92,125.11,105.99,100.7,89.794,65.176,26.251,0
1013,198.74,104.12,109.58,124.28,122.29,114.93,194.65,245.29,273.85,282.81,282.85,295.41,299.09,322.76,341.06,343.2,344.83,339.23,329.66,337.3,332.69,333.34,324.81,315.69,318.14,328.55,329.12,316.57,271.23,198.65,231.54,250.09,236.42,254.5,250.51,218.14,197.86,184.73,200.92,173.63,152.27,123.44,90.764
1014,104.97,102.34,100.54,128.73,135.72,113.77,196.12,241.82,265.53,284.83,300.37,294.82,294.46,325.47,343.81,342.81,330.48,335.92,319.43,344.93,330.77,317.57,338.16,320.37,340.48,327.48,342.18,318.3,265.66,228.46,248,270.71,265.85,283.2,256.67,237.93,234.67,208.84,233.73,185.39,172.9,140.47,117.54
1015,173.15,98.232,124.76,129.57,139.67,122.19,181.63,233.9,272.16,288.38,285.46,296.53,293.5,320.53,344.73,334.75,341.94,335.43,336.13,331.06,332.3,328.37,325.3,321.98,322.35,327.22,324.86,326.01,261.28,212.88,228.59,234.63,248.91,262.82,219.03,216.36,198.68,192.16,184.16,165.4,144.09,115.05,78.299
1016,152.5,54.526,60.376,78.8,60.855,61.782,137.55,193.97,215.48,236.65,232.5,253.96,248.09,269.78,288.8,284.98,290.19,295.98,275.6,282.34,276.54,268.81,282.68,274.02,277.65,277.54,264.22,267.68,216.16,159.35,176.81,197.24,187.77,202.91,185.11,168.12,160.91,145.72,152,127.44,103.03,78.15,47.221
1017,154.48,104.67,111.07,125.2,134.65,113.12,177.73,245.23,274.9,287.61,291.91,296.64,300.43,314.25,337.85,334.23,329.87,342.01,327.99,319.84,332.19,327.37,326.14,312.28,306.55,337.76,317.63,313.13,269.74,220.36,230.99,239.11,248.09,260.81,229.81,207.09,211.96,189.64,200.17,168.55,152.11,127.99,99.612
1018,176.27,136.83,145.99,164.73,165.66,150.35,219.59,267.01,302.4,310.13,322.77,323.19,320.5,347.01,374.32,370.28,361.08,374.1,368.28,357.95,362.84,357.07,357.47,356.37,357.26,365.6,350.8,355.67,297.71,268.79,269.34,289.18,278.66,302.93,277.82,266.65,242.48,236.16,249.38,213.67,181.71,166.51,126.69
1019,129.98,54.857,75.518,81.998,91.633,72.073,157,194.46,230.3,231.24,244.9,250.07,247.95,268.28,288.89,282.68,294.64,283.66,284.84,283.43,288.29,285.34,279.71,273.05,279.7,290.95,287.26,266.23,215.21,186.75,175.04,205.36,209.39,219.39,199.03,187.72,158.94,155.49,154.4,136.24,100.88,79.368,51.639
1020,191.95,93.412,99.008,123.53,112.71,99.618,177.77,243.87,261.84,277.39,290.06,280.44,300.2,291.9,321.13,326.48,327.09,332.65,331.74,322.46,333.81,319.46,307.44,314.27,305.04,331.11,303.86,313.11,262.25,206.24,219.31,227.17,254.43,257.82,234.88,224.75,202.7,195.77,192.71,176.06,150.68,117.06,87.053
1021,169.6,119.42,129.53,153.33,144.53,143.98,208.82,251.55,298.2,289.72,304.77,311.41,312.94,328.98,349.33,358.46,346.45,368.42,351.55,344.53,360.08,348.86,348.25,339.46,352.49,350.08,340.1,345.44,297.76,253.09,276.55,292.59,282.85,300.16,283.64,262.7,246.09,239.03,249,214.39,180.68,163.35,137.47
1022,135.84,117.15,121.22,143.39,148.63,130.37,202.31,255.48,285.99,291.67,304.95,307.25,308.54,336.32,356.48,341.95,346.77,348.43,346.11,346.63,348.96,346.01,327.3,342.05,339.66,352.37,340.47,331.28,274.56,243.71,261.22,288.05,269.2,277.38,262.44,251.95,223.64,222.17,222.99,206.17,172.1,148.97,120.27
1023,161.97,59.751,69.493,93.385,85.487,71.541,151.25,203.43,227.21,239.58,249.25,256.36,265.07,277.17,302.4,300.05,291.56,302.36,303.39,277.33,291.48,283.34,282.92,288.3,279.47,299.99,291.51,281.48,236.02,171.55,180.32,206.21,220.39,220.05,201.35,183.81,164.51,173.38,144.68,130.47,108.23,79.983,61.263
1024,194.76,98.483,104.95,127.7,139.86,118.24,189.35,253.02,274.95,289.98,301.72,304.5,300.29,311.27,342.47,342.03,326.19,335.06,327.29,336.43,333.05,324.53,323.24,323.31,321.62,332.81,330.51,314.82,270.59,220.38,243.91,253.52,258.1,260.38,254.79,227.41,205.31,199.84,192.28,183.52,158.79,144.4,103.24
1025,127.24,117.79,131.79,160.8,153.93,147.53,208,250.96,295.78,307.22,314.92,310.9,328.62,336.12,369.62,373.04,362.34,370.56,360.23,351.24,356.15,348.42,350.13,354.86,337.96,358.04,356.9,355.08,296.96,257.09,284,299.04,278.58,309.97,284.45,273.86,254.95,240.97,247.13,234.04,199.9,176.02,148.38
1026,183.43,101.01,106.95,125.49,121.52,122.91,177.32,247.12,275,289.55,300.8,310.4,313.9,320.99,338.67,350.31,338.43,342.85,331.82,332.11,349.22,335.22,318.7,320.1,323.52,335.44,325.25,317.41,276.15,220.53,242.03,259.73,251.42,258.55,248.4,236.8,213.79,213.78,180.68,195.47,156.02,126.61,105.68
1027,105.04,24.146,29.829,62.299,70.451,40.319,127.94,162.86,204.25,232.21,228.84,217.02,226.46,243.68,259.48,269.34,249.95,250.14,254.85,267,258.12,257.93,259.25,246.76,248.69,243.43,255.85,244.29,200.34,157.9,155.63,185.9,179,195.6,175.47,167.4,147.95,136.7,138.1,117.93,82.448,62.082,48.318
1028,190.15,102.84,115.76,147.75,146.71,124.5,204.44,254.65,279.59,303.67,307.09,309.89,316.88,323.49,357.6,347.07,345.79,343.16,337.73,335.23,334.55,333.15,343.2,342.61,327.67,330.59,337.23,328.56,279.29,239.56,236.04,263.84,245.94,271.07,267.19,248.47,229.36,210.87,214.34,197.72,162.84,135.72,122.62
1029,143.11,92.313,112.98,136.51,128.11,136.86,188.39,242.44,273.12,287.62,290.2,305.89,302.81,316.05,331.47,334.39,336.57,338.47,335.22,329.22,338.46,321.92,317.41,314.73,314.43,324.72,332.36,313.24,277.52,242.68,243.95,276.35,261.37,287.23,260.88,243.94,229.67,212.03,204.54,197.46,169.19,154.96,136.22
1030,162.9,45.493,69.488,89.932,90.938,72.685,148.63,183.52,217.45,246.61,248.11,248.88,253.01,269.86,285.21,291.07,297.16,279.35,281.53,281.45,280.69,275.97,276.65,280.43,271.31,269.37,291.56,262.89,215.89,177.19,184,210.93,195.06,213.22,190.41,187.7,169.94,150.6,153.64,132.38,97.501,76.67,59.42
1031,171.3,51.025,53.496,72.765,68.654,73.053,140.38,187.79,212.95,227.49,229.19,242.05,248.03,261.26,281.75,279.26,275.03,278.12,272.7,264.9,274.6,266.69,273.99,259.31,259.91,259.39,261.6,249.25,210.86,147.72,166.72,202.92,188.76,198,182.52,180.52,149.4,151.03,140.94,112.89,102.63,73.776,54.129
1032,153.07,116.26,138.5,158.13,162.4,152.53,217.3,267.94,294.6,316.37,321.49,325.8,324,352.59,379.16,355.6,353.99,365.72,354.47,359.29,357.84,340.48,348.98,344.46,353.29,345.52,347.49,337.96,300.5,253.91,285.87,295.96,296.55,317.92,278.45,273.29,269.79,247.09,238.04,234.08,185.93,184.04,149
1033,156.46,91.483,103.36,127.45,121.68,98.741,175.9,226.95,257.14,270,280.6,282.74,282.64,302.6,312.64,316.66,310.15,314.1,305.45,286.24,302.64,296.56,300.59,300.29,295.79,296.67,308.28,281.61,245.72,188.08,220.58,239.37,236.61,245.01,208.76,194.23,188.13,183.64,181.11,154.62,122.54,108.5,78.171
1034,135.32,56.5,65.457,66.352,84.787,69.806,140.28,201.4,225.29,232.25,239.9,241.31,249.89,270.58,285.32,285.05,275.76,278.78,272.28,277.1,280.62,265.32,271.95,262.92,262.61,261.81,270.92,253.57,204.01,158.9,197.75,208.38,199.63,225.04,216.21,199.19,186.64,159.3,153.39,145.27,112.7,92.275,67.739
1035,169.88,96.775,104.77,117.44,114.75,97.199,177.25,237.04,259.4,274.35,286.69,285.51,289.53,297.5,316.81,313.1,301.94,313.54,315.91,309.98,310.01,305.19,301.81,301.06,302.58,294.74,301.69,292.53,245.47,199.3,221.42,238.61,235.13,260.56,230.93,202.37,192.17,187.11,171.35,160.7,139.73,107.69,83.22
1036,165.6,133.64,144.86,156.45,158.38,148.03,228.73,275.31,297.97,312.16,308.53,326.65,328.77,332.84,357.4,343.47,349.05,357.19,344.87,343.67,343.42,353.82,334.75,338.34,326.35,341.01,342.41,328.62,286.01,242.15,269.11,289.02,283.31,318.37,287.1,262.74,258.42,229.27,238,216.59,186.69,174.49,136.46
1037,154.57,107.07,116.35,127.19,137.01,121.8,196.64,255.11,282.15,284.23,292.16,297.68,305.74,316.98,333.75,334.82,326.42,324.38,321.22,320.29,328.2,316.01,317.72,326.7,312.63,312.09,314.03,296.5,260.96,228.96,252.03,258.16,252.07,285.94,253,239.74,224.74,207.85,213.06,194.26,164.15,146.65,113.27
1038,173.69,25.806,27.728,47.503,54.144,34.935,109.29,184.73,200.17,202.53,214.59,222.63,221.76,214.04,241.01,236.34,229.12,232.84,227.61,235.41,228.79,229.3,226.63,232.06,225.42,236.76,223.44,217.52,175.18,134.25,134.91,150.41,155.3,181.45,180.57,154.4,130.94,110.15,102.66,78.933,64.665,39.838,8.8876
1039,190.16,114.28,118.64,129.05,131.87,121,202.04,251.94,288.67,289.03,294.42,285.44,305.21,298.81,327.72,330.61,321.38,325.68,316.95,316.23,323.39,319.38,307.35,307.35,298.8,302.33,297.67,292.65,251.68,200.8,236.44,245.06,244.85,260.85,255.26,215.73,209.31,200.01,199.05,175.86,155.73,139.61,100.19
1040,157.53,100.35,132.72,140.86,146.1,126.36,210.35,259.51,293.24,294.05,305.63,314.84,311.44,314.54,332.51,329.5,324.43,336.29,326.72,317.25,318.02,327.1,325.27,327.24,308.69,318.22,322.43,313.73,270.19,232.74,262.58,269.74,255.51,286.93,269.35,258.54,235.08,209.45,221.63,195.51,175.34,159.6,120.55
1041,190.45,80.384,93.824,110.47,109.02,97.197,182.93,230.13,260.03,270.05,278.48,273.28,287.21,278.11,306.47,302.53,303.12,291.68,301.62,286.04,291.47,287.06,295.01,294.69,279.49,286.93,277.1,273.74,231.43,171.28,201.12,199.78,200.53,242.35,206.07,197.51,170.21,160.68,157.83,139.14,109.46,94.772,72.241
1042,152.55,71.476,72.442,98.269,101.96,104.23,175.25,231.79,250.4,254.74,260.59,275.44,269.38,276.95,295.3,295.24,283.21,281.46,274.25,283.15,284.5,271.77,292.15,278,275.74,270.7,270.37,273.44,219.15,183.24,216.83,220.7,207.68,244.48,236.95,222.34,178.23,181.32,185.68,165.44,134.35,107.64,88.581
1043,173.32,77.813,99.288,113.58,119.04,106.57,180.07,226.8,266.92,285.74,276.42,282.56,281.31,289.04,299.78,313.22,302.95,303.14,292.14,293.4,294.55,280.2,287.88,290.03,270.22,298.25,291.76,280.37,247.55,184.9,218.46,234.77,231.24,256.07,236.27,210.42,198.89,181.15,187.25,160.74,134.27,107.9,98.373
1044,180.53,115.03,129.03,147.82,151.4,142.22,218.14,269.9,307.92,317.5,310.43,315.15,320.64,325.79,335.5,337.59,343.73,334.32,333.11,323.7,326.62,324.8,332.79,321.45,323.34,326.43,311.41,307.04,265.97,230.97,258.22,257.07,247.96,289.54,257.7,240.53,222.68,205.86,229.29,181.34,166.22,146.5,128.39
1045,148.27,46.513,56.634,89.013,67.961,67.875,159,207.5,232.79,238.64,245.35,255.8,238.14,247.04,270.84,267,247.28,267.74,262.18,244.32,250.99,248.55,248.7,254.18,244.12,253.22,246.81,233.93,182.94,142.97,167.12,185.4,164.45,204.51,180,154.53,138.07,145.46,140.64,110.97,78.869,47.814,44.531
1046,252.47,91.95,95.058,125.34,114.12,105.37,200.75,265.93,276.82,302.34,292.53,299.86,294.64,304.59,314.94,312.24,300.81,316.44,284.49,293.64,289.86,285.08,296.64,282.17,283.1,282.66,299.14,287.75,238,181.32,195.38,215.19,214.5,227.42,199.86,191.53,177.06,159.46,159.53,133.35,110.44,89.071,85.076
1047,136.08,94.491,115.28,129.84,133.17,136.38,218.77,271.32,302.18,305.2,307.46,309.93,313.42,315.83,331.96,330.9,320.21,323.27,322.92,318.86,329.14,303.73,300.42,312.35,324,323.72,312.79,301.23,269.59,243.08,261.27,273.87,270.1,308.5,276.64,247.74,244.2,227.11,235.97,214.33,182.46,161.19,141.96
1048,157.59,101.85,104.54,137.78,125.02,133.67,233.04,276.77,308.27,297.33,327.35,330.06,315.75,312.39,315.02,321.71,317.51,325.34,320.54,301.92,301.56,307.63,304.74,297.64,305.29,306.28,307.24,300.33,252.62,227.44,235.57,249.9,240.19,277.88,246.95,232.15,217.34,216.41,209.18,184.39,162.18,131.98,115.06
1049,174.33,32.375,47.824,68.66,58.169,61.616,165.04,208.16,239.62,238.78,247.67,251.77,230.73,247.21,250.24,249.17,246.51,247.52,235.33,233.37,229.12,233.51,239.27,241.51,240.6,230.55,233.36,217.87,177.96,119.92,145.56,161.29,149.76,183.67,175.56,156.38,119.49,119.78,108.93,93.246,69.521,41.675,34.746
1050,175.22,123.7,130.32,153.62,148.4,155.15,254.51,312.4,321.75,331.97,332.91,350,339.41,339.94,352.35,346.88,340.27,343.2,340.24,324.39,344.46,321.16,324.9,328.47,336.63,322.56,335.47,326.68,268.64,242.69,258.75,272.61,272.33,304.76,271.89,250.27,249.21,229.46,221.66,202.49,186.65,157.59,129.88
1051,183.63,96.384,127.27,131.39,139.99,148.06,248.74,293.46,319.06,318.22,325.51,329.47,326.89,325.19,333.33,317.95,308.26,318.2,314,312.56,311.23,309.05,313.42,306.19,308.49,307.09,306.03,301.05,266.29,222.73,233.56,264.55,251.42,272.72,274.52,244.83,223.41,206.68,215.49,188.72,172.78,134.96,103.9
1052,207.59,132.9,180.7,178.01,157.57,140.56,273.51,289.61,305.67,292.02,326.03,343.74,327.43,327.33,312.68,360.89,348.17,350.21,304.25,336.4,340.51,328.21,319.83,334.71,302.87,322.36,294.96,295.37,246.3,199.4,246.27,270.68,292.93,330.59,277.46,233.51,212.89,207.87,178.27,150.57,163.53,117.8,104.03
1053,171.91,63.089,88.563,94.443,93.899,98.09,204.65,267.88,281.13,278.85,280.4,295.39,287.58,277.22,281.61,272.2,286.12,271.57,270.65,277.22,272.29,267.82,267.04,279.52,274.07,273.49,274.14,263.35,225.18,182.57,192.34,225.29,205.22,259.75,237.97,215.96,200.9,170.7,162.77,147.27,120.74,100.5,63.099
1054,197.91,94.705,128.53,145.14,131.94,152.55,254.6,311.5,328.98,324.2,341.34,350.47,316.63,347.44,335.07,312.09,319.11,331.84,337.75,329,333.61,318.05,322.76,319.32,324.38,323,307.95,321.78,244.79,226.02,226.41,274.42,266.58,305.02,258.01,249.54,250.63,234.15,191.82,165.95,176.57,127.71,111.31
1055,161.77,132.11,132.86,154.28,164.91,160.7,276.23,331.79,336.91,339.16,336.7,346.92,352.91,348.46,340.93,333.95,323.91,336.26,333.91,332.87,324.65,324.52,320.85,324.08,326.06,333.57,332.01,324.24,274.42,243.98,264.59,276.2,271.67,305.05,282.72,264.33,245.59,223.16,227.52,188.8,190.39,149.08,126.05
1056,188.91,66.165,77.323,102.77,110.95,119.57,221.68,285.72,290.88,285.61,291.85,303.61,293.95,285.1,286.97,282.43,282.41,276.98,287.09,273.98,281.18,275.05,281.27,283.84,279.17,280.92,280.45,271.55,230.84,189.13,188.94,211.59,192.66,254.28,222.06,203.41,175.68,169.72,150.41,129.46,108.18,77.648,54.904
1057,240.56,127.22,134.67,140.42,145.44,157.49,284.58,330.12,341.82,326.13,337.65,350.95,357.25,330.42,331.61,330.47,325.78,331.47,329.49,322.88,326.44,323.2,325.37,308.13,319.95,319.51,316.81,307.1,276.57,232.18,234.26,247.82,243.54,290.24,264.23,235.01,215.56,198.76,198.21,173.19,153.02,128.23,101.32
1058,159.38,183.77,172.77,186.34,196.95,181.55,311.71,376.49,361.19,497.68,414.22,422.09,410.8,465.79,430.35,401.79,434.1,436.74,392.26,416.51,492.43,401.78,601.21,407.89,458.38,386.41,420.87,392.71,408.17,340.86,339.99,391.75,389.11,407.87,376.01,442.22,371.79,373.89,372.76,293.15,279.31,337.54,261.95
1059,223.98,116.53,126.88,144.42,150.68,169.95,291.03,343.51,361.83,344.24,358.97,367.19,368.61,354.58,346.6,343.91,339.37,343.12,332.53,327.66,338.16,318.71,327.31,324.16,320.87,315.97,312.05,311.83,264.44,211,223.12,244.57,231.99,267.94,237.49,207.93,200.3,178.78,179,148.69,143.95,124.99,103.81
1060,224.18,112.49,125.05,142.65,148.91,158.53,274.98,325,343.03,340.28,353.57,368.37,354.3,342.04,327.35,319.91,317.31,325.52,316.19,322.3,311.8,321.55,313.74,289.58,308.55,291.96,298.5,278.24,239.11,184.72,215.42,221.93,204.1,269.21,229.73,213.08,186.3,179.85,178.08,145.39,132.85,102.98,86.955
1061,215.23,111.39,136.08,149.11,167.17,174.31,292.02,348.04,357.65,360.67,364.33,375.65,365.21,352.94,338.28,337.07,333.85,335.04,315.32,330.04,327.52,309.99,305.44,300.67,299.92,311,302.03,287.89,255.65,198.17,209.08,244.8,215.28,266.78,231.16,207.79,200.08,185.19,171.29,164.7,130.45,124.05,107.89
1062,207.32,158.63,167.74,197.13,191.55,222.16,330.02,392.13,403.35,407.28,406.18,422.78,397.64,401.96,381.29,369.69,362.37,360.32,355.94,348.05,353.92,348.09,352.65,342.65,344.27,348.24,329.75,324.59,288.9,255.89,275.55,303.64,265.39,312.49,290.34,262.81,245.21,232.88,239.07,210.3,192.74,170.57,159.8
1063,216.01,147.07,164.98,178.9,202.29,203.68,310.68,368.26,381.48,388.05,395.31,388.53,375.2,362.97,356.46,332.38,337.83,335.93,323.77,318.69,324.47,310.31,312.93,302.12,307.63,297.86,307.84,298.95,259.24,214.17,235.03,257.11,236.19,283.21,250.32,232.21,207.11,198.99,202.02,163.23,151.89,133.11,117.46
1064,239.29,83.669,105.88,117.49,119.05,133.43,245.26,306.12,323.79,319.22,314.37,335.82,303.36,291.94,275.68,272.89,260.6,262.01,253.69,251.01,253.67,243.82,254.34,230.74,240.17,235.71,244.25,234.49,188.62,134.47,146.68,171.16,154.63,202.43,182.26,154.89,128.46,125.87,119.63,89.956,72.499,56.206,53
1065,220.16,156.89,167.85,186.83,210.94,210.66,317.21,365.59,393.85,402.98,398.95,395.15,389.54,361.31,355.58,345.46,338.14,338.68,329.9,317.49,327.9,316.25,323.75,317.33,311.67,315.71,319.65,307.6,257.1,227.02,251.49,264,257.71,288.76,276.13,247.25,223.59,219.87,220.02,202.97,165.3,146.87,146.3
1066,238.21,148.22,168.72,183.31,194.67,208.42,305.42,369.4,380.94,387.76,393.23,390.58,369.12,361.36,337.53,330.23,325.74,312.74,311.9,321.89,311.61,304.93,297.86,306.54,299.32,299.58,307.44,292.35,257.8,220.07,256.87,262.31,241.7,291.18,257,242.34,220.8,202.49,212.58,175.77,157.47,152.65,135.28
1067,233.32,80.176,92.889,114.95,107.62,127.79,239.35,303.29,329.12,319.86,321.56,326.88,305.1,275.61,273.64,261.09,251.45,250.5,242.59,233.69,239.58,230.78,233.81,221.1,226.08,231.71,220.39,233.54,171.9,130.41,142.08,169.88,153.17,189.9,173.1,161.1,116.6,121.3,115.93,87.573,72.755,60.592,44.066
1068,214.47,121.24,128.57,145.79,160.56,169.56,283.14,343.76,359.44,369.74,367.58,358.19,341.94,325.97,308.77,308.49,295.7,296.45,291.54,276.29,283.18,285.03,284.07,293.79,278.78,286.76,278.81,279.76,228.29,195.87,210.53,238.95,216.27,263.86,247.84,212.98,203.63,182.23,175.07,156.66,148.58,122.11,105.4
1069,191.04,134.93,150.47,161.82,172.5,181.69,302.93,358.71,387.77,387.32,387.05,383.22,363.13,346.64,320.2,319.44,317.93,302.74,307.4,304.79,294.04,304.71,306.61,299.59,287.11,308.18,300.3,297.3,258.82,227.59,234.69,261.91,239.87,289.21,258.81,238.71,228.66,234.86,213.42,191.58,163.87,146.04,133.17
1070,213.7,159.96,165.68,177.85,186.43,203.42,310.5,376.33,402.17,403.57,406.89,406.69,384.27,361.24,351.84,334.41,326.8,321.3,327.89,319.79,325,311.44,313.3,311.49,310.9,312.25,320.03,302.19,252.56,235.08,255.92,271.25,254.04,289.77,262.73,244.55,223.87,216.82,210.51,205.27,169.12,157.25,134.53
1071,172.33,60.062,64.559,82.34,80.095,108.03,219.05,278.63,313.01,316.17,314.33,309.67,284.44,262.91,241.26,239.61,231.22,227.01,221.16,227.17,218.18,219.27,214.58,214.44,211.26,216.1,219.84,212.44,162,126.91,131.51,162.33,143.37,188.11,154.59,147.23,112.63,107.2,104.99,92.294,66.781,45.807,26.537
1072,273.1,137.99,135.32,150.85,167.09,158.71,292.48,369.19,380.75,382.2,381.96,382.98,367.69,336.07,313.54,320.64,297.55,301.31,295,282.74,295.14,291.4,274.58,278.15,279.88,289.35,283.94,274.36,237.95,180.72,194.4,214.92,222.51,259.94,217.75,208.36,185.85,180.53,165.97,149.17,118.64,106.52,93.477
1073,162.35,129.78,153.31,169.38,169.93,184.1,306.75,384.31,410.36,408.25,408.88,394.02,381.03,356.55,342.49,335.03,313.41,312.66,316.72,322.55,310.06,306.81,297.56,310.52,303.52,304.49,308.57,291.29,242.86,236.76,257.71,267.38,246.33,293.87,256.67,250.76,229.12,211.53,210.96,208.89,187.59,160.55,145.17
1074,201.09,141.03,145.87,169.51,180.28,188.95,317.57,382.36,414.32,417.17,410.2,400.89,370.05,342.32,328.87,318.8,307.4,311.16,307.07,306.98,308.29,295.05,298.65,291.29,289.4,305.06,302.02,287.95,250.77,215.45,209.59,251.95,236.4,268.43,237.33,220.88,207.16,184.24,192.74,172.07,155.49,143.52,110.02
1075,193.29,63.64,77.696,101.37,96.568,101.38,242.95,316.45,336.26,339.56,348.22,324.46,308.68,279.05,252.37,242.46,220.67,231.74,220.3,216.47,231.27,214.39,219.35,210.79,224.07,216.94,222.55,211.39,169.26,117.67,137.48,148.7,149.82,185.89,165.1,141.49,138.99,118.58,126.4,94.799,77.185,65.961,39.867
1076,170.13,134.85,149.75,175.21,185.74,183.37,341.02,406.62,415.75,415.05,427.21,411.78,392.96,357.92,324.58,316.12,310.05,323.19,307.98,297.32,301.93,303.93,298.67,295.27,296.56,303.7,305.76,280.91,252.64,221.15,230.71,259.09,249.81,284.21,250.74,234.62,225.64,203.2,211.33,202.32,182.65,162.39,131.64
1077,236.91,121.34,135.88,168.94,178.26,183.01,320.29,399.73,412.95,414.68,415.94,400.74,366.03,340.77,310.23,298.21,285.17,292.05,276.38,292.72,280.69,277.58,283.48,280.69,284.46,273.52,289.03,273.31,234.86,189.35,198.76,218.94,223.93,246.75,227.17,207.44,187.52,180.67,175.26,156.58,133.59,129.01,100.43
1078,231.71,95.683,105.01,135.86,135.62,143.54,306.04,386.71,396.6,397.32,410.59,382.46,353.89,325.46,284.34,268.77,265.66,262.21,253.99,249.53,259.34,250.47,245.76,244.34,248.15,260.65,250.11,246.66,198.9,151.99,178.43,186.07,170.75,210.71,198.65,176.66,157.49,152.79,141.84,134.93,110.44,88.484,70.874
1079,207.98,106.86,132.04,138.79,139.29,159.5,328.35,407.86,409.07,420.93,411.88,408.35,372.95,335.77,304.75,288.53,273.1,270.11,268.85,269.52,263.03,257.82,262.69,261.96,272.52,264.74,265.08,249.22,214.24,163.35,186.35,201.99,207.86,237.55,216.22,195.23,173.95,164.61,148.25,135.65,112.45,104.51,75.879
1080,210.11,125.29,135.54,172.47,168.43,180.27,339.15,420.65,438.56,437.39,438.39,411.31,395.2,343.68,320.44,303.54,267.95,274.49,290.64,267.28,278.46,280.84,269.74,279.32,282.76,276.2,288.39,263.1,232.47,175.04,202.27,224.56,211.45,249.94,233.01,200.67,183.26,191.47,186.59,163.07,144.25,124.05,113.53
1081,226.29,140.34,156.76,192.26,193.18,194.89,380.76,468.8,476.76,479.14,470.76,453.59,418.27,374.57,329.56,312.9,302.83,313.38,302.98,303.13,306.18,290.58,299.31,305.39,296.49,300.09,301.99,282.54,250.93,199.26,221.94,238.75,230.21,288.09,264.72,234.81,210.04,201.52,198.65,191.65,163.75,143.19,121.95
1082,192.31,55.387,87.926,111.03,111.12,124.08,304.58,403.28,412.66,400.37,404.65,380.32,348.98,320.81,257.81,248.15,218.63,212.55,210.78,220.23,213.89,211.65,226.33,213.38,210.86,220.3,215.79,208.53,175.85,119.7,151.87,153.8,153.41,186.55,169.38,150.65,122.43,126.21,104.05,95.864,67.879,55.934,35.661
1083,245.82,137.45,146.16,165.81,175.63,183.41,370.25,469.21,477.71,475.85,470.46,448.37,419.1,362.75,322.54,294.41,289.69,273.32,279.95,267.94,269.25,277.95,277.17,278.35,285.72,287.55,272.27,270.47,232.24,165.1,187.78,201.78,192.89,227.93,215.99,174.57,162.89,158.68,156.83,123.31,113.45,97.366,95.678
1084,160.47,155.74,168.65,191.96,201.07,208.54,419.46,501.31,515.28,518.94,505.86,494.36,449.63,380.13,333.11,329.03,321.08,309.49,305.76,290.6,318.58,302.23,326.45,318.54,311,325.42,323.67,311.45,272.13,223.1,256.57,279.59,258.68,312.09,286.28,260.71,248.85,229.55,240.22,225.49,187.12,173.32,166.67
1085,256.02,128.19,179.49,214.88,191.26,219.15,423.02,509.69,504.94,522.58,490.65,488.92,433.19,422.14,306.42,295.64,279.38,275.59,315.65,275.34,287.02,299.48,289.74,326.89,286.31,291.2,321.92,284.55,213.43,158.22,173.64,185.83,182.53,244.08,191.82,173.39,166.45,166.61,174.7,127.28,133.52,112.97,127.05
1086,247.54,90.647,103.12,121.04,134.39,155.52,370.65,479.43,497.3,498.01,474.64,444.4,411.89,320.85,267,266.3,240.49,236.02,227.25,239.47,241.46,241.07,253.14,256.35,250.08,257.96,257.49,272.9,215.62,140.39,147.99,155.49,151.15,174.65,183.37,140.96,130.9,116.87,107.81,79.832,68.5,58.426,45.225
1087,206.34,138.55,169.74,180.04,185.77,223.13,442.3,559.08,554.27,557.7,532.93,522.75,461.78,392.45,335.32,317.37,301.45,302.2,292.17,288.71,295.39,297.3,324,324.67,334.8,345.61,346.67,374.7,314.54,220.24,222.13,237.25,232.86,272.22,249,213.23,201.47,195.89,197.51,172.05,147.08,135.75,132.21
1088,242.73,166.03,177.22,210.14,225.05,235.93,487.52,588.37,608.6,598.06,583.95,548.68,496.15,410.41,363.54,344.9,318.06,324.73,314.81,323.67,342.78,342.76,362.43,372.79,387.59,412.17,445.35,461.22,366.04,247.74,235.45,241.86,229.78,267.13,243.92,216.47,214.76,199.52,206.69,179.01,156.2,130.35,137.78
1089,241.2,127.75,151.4,165.55,181.75,216.86,465.1,590.79,589.79,582.52,564.94,528.39,471.02,380.01,317.23,307.93,284.84,285.07,289.97,291.5,308.87,325.85,371.46,407.05,418.3,464.34,499.69,540.04,430.02,238.87,187.85,188.32,191.72,226.29,199.81,171.4,160.12,143.28,138.82,123.19,111.74,100.35,82.582
1090,225.74,124.67,123.14,166.3,172.5,216.22,461.49,582.29,594.38,581.04,571.75,532.16,475.89,379.43,303.9,287.52,278.21,287.27,290.66,306.38,339.06,364.68,416.65,473.46,525.03,587.04,657.92,738.05,573.78,271.25,179.24,198.09,190.17,221.36,196.56,177.36,163.16,150.5,148.36,122.03,99.749,87.723,83.111
1091,238.44,175.38,214.31,221.14,242.99,283.6,548.81,685.85,683.07,681.8,664.75,618.66,546.45,452.82,394.36,384.44,363.88,379.67,383.97,416.21,464.17,529.08,609.66,710.17,816.31,942.42,1069.6,1195.9,942.13,420,249.72,264.14,252.86,281.34,268.18,250.97,235.9,215.39,223.45,183.35,178.36,168.02,159.54
1092,249.46,183.66,206.66,233.54,253.95,282.66,571.54,710.91,714.88,713.12,691.62,647.68,574.81,468.88,407.71,395.94,399.83,427.02,440.83,494.85,585.29,711.31,871.35,1044.3,1215.4,1412.6,1596.5,1767.3,1377.2,553.4,254.13,256.02,238.74,281.57,252.12,237.25,218.14,207,206.62,178.19,162.25,150.76,149.74
1093,273.01,102.8,107.09,134.9,145.49,206.3,494.75,649.54,649.45,637.04,621.06,565.57,487.49,382.6,351.07,323.57,348.09,376.49,425.74,500.01,682.65,850.11,1103.8,1397.1,1664,1929.5,2180.5,2428.8,1773.4,578.23,145.86,121.63,112.04,141.84,130.72,97.038,85.772,71.555,78.899,50.499,27.238,31.816,21.795
1094,269.85,176.6,202.3,226.42,236.92,295.11,605.75,774.05,780.16,747.74,732.36,665.65,604.82,499.61,472.06,485.12,514.77,571.8,652.48,774.38,1024.2,1308.7,1665.2,2083.4,2433.4,2745.7,3003.5,3222,2297.1,764.15,245.42,236.93,223.74,255.83,225.04,214.67,186.26,178.31,185.97,152.46,142.66,131.32,136.06
1095,246.1,200.22,216.73,251.02,266.24,335.02,663.24,829.45,843.51,816.38,790.44,738.38,647.97,552.87,567.39,611.01,668.91,739.08,862.35,1037.9,1378.3,1773.4,2236.3,2711.9,3108.4,3407.5,3650.7,3810.5,2618.3,882.51,300.03,269.12,252.97,300.01,271.26,249.79,237.93,224.11,233.82,200.87,185.23,174.49,176.68
1096,299.4,204.81,232.62,258.94,275.43,352.82,683.51,870.46,878.93,860.42,836.47,764.21,693.93,609.44,664.63,741.74,818.36,920.83,1085.5,1298.2,1729.1,2188.9,2664.3,3171.3,3510.8,3759.2,3838.4,3863.3,2521.4,815.37,274.83,265.45,251.62,273.68,247.54,218.64,209,190.51,202.1,180.19,172.99,161.06,155.26
1097,222.96,129.06,141.41,181.22,187.37,265.29,636.31,840.8,829.95,804.73,780.67,704.2,640.22,562.65,673.67,766.87,879.35,983.11,1169,1396.5,1854.9,2329.7,2748.4,3168.1,3414.7,3496.3,3416.2,3308.3,2046.1,604.19,168.6,147.82,144.39,179.17,163.8,118.33,118.93,108.41,110.24,90.772,65.236,65.625,78.177
1098,287.4,203.25,214.73,249.04,270.39,334.92,752.16,951.55,936.36,928.09,894.69,822.61,738.94,693.4,827.93,952.28,1029.8,1150.8,1303.3,1510.9,1908,2313.3,2609.8,2898.4,3024.7,2997.8,2854.1,2706.2,1608.2,533,223.77,218.73,206,245.65,234.48,194.3,174.7,166,171.21,149.56,157.1,139.96,139.16
1099,317.99,231.27,243.42,272.17,299.42,383.94,804.74,1031.2,1025,1002.4,971.11,902.5,813.49,727.53,886.31,1013.3,1075.7,1160.2,1273.2,1446.9,1765.1,2046.7,2217.9,2375.3,2376.5,2290.9,2101.6,1942.6,1164.7,428.38,239.16,231.26,217.7,266.24,237.06,219.12,192.24,177.81,190.78,171.31,164.79,170.53,151.6
1100,307.72,213.75,233.94,252.82,284.68,369.32,834.89,1068.1,1074,1040.6,1009.5,929.99,823.3,743.26,841.95,934.76,951.18,1009.6,1072.7,1170,1377.2,1547.6,1606.4,1681.5,1627.9,1553.4,1402.6,1265.2,741.72,298.71,199.02,202.89,191.85,220.97,198.28,175.74,151.09,152.46,152.53,140.89,126.93,118.64,110.71
1101,310.13,174.4,195.85,226.68,247.88,339.85,834.52,1094.3,1094.5,1068.1,1030.6,941.64,841.69,724.69,743.78,794.97,787.52,805.12,828.76,879.53,1002.3,1096.1,1120.9,1146.2,1100.1,1021.9,917.71,835.3,476.81,200.55,143.1,146.43,137.99,177.76,156.66,146.25,119.08,108.29,110.35,104.5,88.464,87.071,76.883
1102,309.96,266.74,296.69,334.61,350.14,453.79,988.08,1260.7,1265.7,1238.9,1196.5,1123.4,985.96,820.57,768.79,760.15,735.6,718.25,725.63,754.75,813.08,859.18,860,860.92,829.12,793.01,716.76,643.01,431.89,284.39,250.22,253.39,243.22,290.68,268.15,240.12,217.62,202.58,220.51,218.33,205.84,186.08,182.07
1103,336.81,246.28,270.21,297.92,344.44,453.92,1023.8,1327.2,1340.8,1312.1,1269.2,1173.2,1039.9,805.18,661.8,623.27,566.2,559.58,548.51,574.45,598.56,619.59,612.08,600.91,577.79,557.93,515.64,474.16,334.54,206.9,208.12,203.74,205.65,240.83,216.94,206.44,172.84,173.18,178.62,176.92,152.27,136.53,131.89
1104,325.67,216.65,219.68,261.22,315.95,455.14,1045.4,1383.4,1398.7,1372.2,1333,1224.6,1068.5,790.39,572.25,510.93,446.72,400.98,396.88,384.04,419.6,417.91,434.04,431.51,423.28,388.71,356.34,329.22,216.75,125.55,131.63,153.89,139.86,189.08,171.36,136.44,131.68,97.099,108.96,113.82,89.998,66.767,62.14
1105,352.73,256.62,277.15,308.17,348.35,488.95,1155.1,1518.1,1539.1,1529.3,1472.3,1375.4,1200.7,870,590.69,500.66,428.53,380.51,374.3,397.81,397,401.03,392.78,388.78,376.54,371.99,359.19,326.09,247.98,190.8,200.22,198.2,200.53,229.8,217.2,179.58,161.71,151.56,153.15,158.08,148.66,128.26,119.95
1106,342.2,257.74,269.87,322.55,351.32,506.85,1218.5,1618.5,1650.2,1644.5,1602.3,1486.1,1316.5,923.32,563.11,455.6,376.16,346.57,327.07,325.37,341.29,321.85,328.8,326.38,325.46,323.56,300.05,280.86,219.88,181.23,179.71,189.2,172.31,231.44,203.07,166.39,143.42,146.98,153.01,152.97,120.51,102.15,104.29
1107,326.42,280.07,302.38,343.39,399.37,557.76,1344.9,1786.7,1837.4,1826.5,1793.6,1670.9,1466.1,1029,607.97,487.63,409.72,338.95,344.49,332.81,329.69,334.86,335.01,336.69,321.69,312.43,320.2,287.99,237.58,195.89,206.16,240.24,210.01,261.32,234.91,209.37,187.23,173.84,189.46,175.85,156.22,145.11,137.46
1108,386.66,237.84,274.74,303.57,362.96,544.9,1374.5,1873.8,1923.5,1926.9,1902.2,1789.9,1573.8,1073.8,587.68,430.29,334.37,276.99,248.43,252.4,266.03,266.35,265.95,250.78,248.75,241.61,232.74,212.79,167.66,105.59,118.78,138.06,120.4,160.59,148.62,139.91,109.02,112.14,111.61,87.18,82.195,55.836,56.961
1109,391.64,289.51,333.45,376.68,434.87,630.64,1538.8,2085.8,2158,2186.5,2165.8,2054.6,1829,1257.8,695.92,529.15,411.13,327.92,310.53,308.55,318.54,304.02,305.13,295.36,288.95,287.76,289.6,268.6,216.69,170.58,186.12,199.81,190.27,226.89,205.61,182.88,164.36,150.42,166.34,153.23,123.68,113.55,113.28
1110,357.5,313.39,357.01,401.91,475.88,699.37,1683.8,2301.2,2368.3,2423.3,2421.6,2322.7,2082.1,1438,780.76,582.36,450.15,357.39,328.97,307.04,323.62,311.15,312.21,315.1,294.83,303.73,288.85,278.4,235.82,191.66,215.02,232.75,212.64,260.85,237.49,224.44,184.58,186.7,195.11,182.64,155.25,144.36,155.2
1111,452.01,322.8,353.56,409.91,473.69,716.27,1784.5,2456.8,2564.7,2634.4,2640.7,2550.2,2302.4,1615.5,845.92,599.17,458.75,331.26,292.61,291.86,291.03,296.78,286.33,272.83,253.65,252.91,247.88,242.33,197.41,141.16,154.02,175.61,160.05,200.03,168.11,156.5,124.94,108.88,134.43,111.16,96.112,80.407,78.604
1112,409.67,290.76,350.01,399.71,472.32,734.75,1888.6,2643.7,2763.1,2864.4,2925,2848.9,2591.3,1813.6,939.46,655.53,485.27,317.95,273.23,263.73,267.46,256.61,253.91,230.01,238.58,234.57,217.05,207.34,158,121.9,143.41,166.7,152.45,189.72,168.02,148.8,125.68,118.64,139.12,108.29,88.956,82.127,66.352
1113,426.36,379.29,415.78,475.83,551.65,847.76,2084.7,2928.5,3092.9,3239.3,3317,3285,3018.6,2149.9,1134,788.25,608.46,383.29,303.74,291.01,308.94,296.15,289.16,272.56,264.94,269.65,260.68,243.17,212.23,172.16,193.18,205.45,192.93,234.91,213.62,196.47,160.71,151.7,174.01,164.34,138.09,123.15,113.93
1114,494.13,407.52,457.16,531.3,615.89,924.07,2294.3,3201.5,3416.6,3584.6,3714.1,3723.2,3473.5,2512,1338.6,941.69,735.17,445.28,328.67,324.14,318.01,318.61,306.69,291.22,282.76,278.48,264.53,264.4,212.24,181.9,194.7,217.13,221.42,250.51,229.1,193.43,185.28,175.08,177.19,169.21,145.82,133.08,123.96
1115,490.78,363.32,411.49,483.36,578.63,915.34,2394.9,3407.8,3663.9,3882.4,4074.3,4142.2,3892.1,2839.3,1502.8,1050,814.02,420.24,252.95,249,240.04,230.13,216.64,203.24,199.41,193.78,192.04,185.02,152.5,91.477,116.53,133.33,122.29,160.55,142.7,122.76,86.782,88.884,91.314,77.118,58.378,46.17,27.03
1116,559.99,442.43,489.61,580.45,671.82,1045.7,2623.9,3744.5,4039.3,4316.3,4562.8,4681.9,4482.9,3324.3,1819.4,1296.6,1082.3,573.91,308.32,287.9,287.74,281.75,272.91,259.47,250.58,254.42,235.9,230.52,197.29,138.77,173.03,198.61,192.46,224.02,219.94,179.02,158.83,158.71,165.18,146.99,109.95,108.47,107.29
1117,555.46,472.88,530.61,618.82,731.88,1149.6,2846.5,4064.2,4407.1,4777,5098.6,5320.8,5128.6,3886.5,2174.2,1585.5,1347.9,717.27,312.71,305.52,286.87,271.04,264.1,251.29,246.26,245.8,235.26,238.16,193.37,160.43,184.05,192.88,191.55,229.98,207.67,187.12,164.46,159.06,183.09,153.03,128.46,115.46,102.9
1118,567.81,521.73,565.39,664.71,788.25,1243,3063.6,4404.3,4820.9,5229.1,5645.8,5946.3,5820.1,4473.8,2563.4,1909.3,1689.5,909.94,312.28,288.69,298.15,284.75,273.33,260.33,250.51,250.49,250.88,236.23,197.42,171.23,202.58,217.26,200.6,240.35,226.69,186.84,173.17,166.71,177.38,159.06,132.02,119.85,122.54
1119,653.49,500.59,545.17,653.66,782.31,1252,3204.4,4644,5102.8,5608.3,6103.8,6511.6,6437.3,4988.2,2874,2159,1936.7,992.2,228.72,214.57,212.26,202.78,181.11,173.76,176.57,168.42,159.68,150.57,116.41,65.759,95.853,104.17,107.04,137.91,125.92,92.812,73.03,60.483,77.738,47.776,22.474,22.093,4.2876
1120,657.38,612.36,672.53,783,917.49,1439,3517.9,5070.4,5621.2,6190.2,6823.3,7323.1,7275.4,5729,3381.6,2582.3,2297.6,1225.4,314.5,290.13,282.05,270.77,255.09,256.5,243.2,251.24,249.85,220.93,212.56,175.19,205.81,233.1,198.52,260.65,239.78,214.1,199.19,170.84,200.1,169.7,151.65,135.76,142.52
1121,704.62,650.05,709,816.91,969.35,1522.8,3738.8,5406.7,6012.6,6650.7,7351.5,7970.2,7954.6,6278,3721,2842.4,2421.6,1220.7,289.78,270.86,276.47,262.13,246.76,242.28,229.03,236.19,232.67,211.67,183.91,171.78,184.47,202.89,191.91,250.19,232.69,197.22,161.5,169.24,182.43,155.44,123.42,106.73,116.65
1122,827.68,682.51,748.78,876.42,1043.8,1617.4,3953.8,5746.9,6405.7,7123.3,7904.7,8571.5,8569.4,6742.4,3946.7,2984.9,2371.1,1147.9,267.29,248.71,248.86,234.42,222.88,217.73,216.46,220.84,210.06,201.54,167.74,132.77,159.42,161.62,172.61,201.02,192.93,165.05,137.58,133.31,130.91,122.56,89.148,77.822,80.003
1123,810,701.53,751.7,894.89,1067.6,1665.2,4115.4,5997,6729.7,7492.6,8332.7,9042.3,8980.6,7017.3,3996.3,2940,2130.1,934.09,210.58,218.15,206.85,197.1,184.9,181.18,170.97,174.97,170.54,161.07,130.02,94.919,128.53,145.99,135.89,170.74,168.7,144.49,122.37,115.09,114.72,84.621,75.288,64.17,53.499
1124,871.84,805.36,880.05,1020.6,1203.7,1844.2,4409.3,6388.6,7165.2,7974.4,8858.1,9585.2,9424,7200,4001.3,2844.1,1874.3,816.48,278.75,265.95,264.69,258.75,241.25,242.07,234.65,232.26,230.24,214.74,183.33,165.86,187.56,207.74,202.18,243.76,234.43,214.06,180.2,182.56,177.88,170.71,127.34,121.4,128.58
1125,976.03,898.96,981.73,1113.2,1317.3,1979.7,4645.3,6695.2,7500.8,8318.1,9195.1,9865.1,9542.6,7148.5,3794.5,2579.3,1557.7,682.64,299.22,289.95,288.74,274.88,271.03,257.26,258.15,254.81,255.2,243.62,216.53,196.51,214.26,229.25,215.99,272.56,256.99,232.74,204.93,200.94,210.41,185.57,162.88,144.24,141.3
1126,963.12,874.11,949.16,1095.8,1291.9,1983.5,4743.7,6835,7677.3,8480.6,9302.7,9841,9313.3,6708.5,3315.1,2104.1,1116.6,437.54,196.09,181.37,186.13,177.52,171.4,154.23,159.68,157.86,149.78,148.55,112.89,87.63,111.28,125.78,109.18,166.08,140.52,133.26,95.691,89.747,107.39,67.746,48.401,46.246,36.387
1127,1138,1010.4,1101.2,1233.7,1455.3,2171.8,4960.3,7085.5,7933.7,8676.8,9408.7,9793.2,9044.5,6285.8,2969.9,1829.4,953.27,438,258.07,261.19,246.48,249.36,235.52,239.96,224.27,236.97,228.58,220.68,195.66,168.1,179.35,196.09,203.18,243.82,222.32,193.62,181.86,158.75,167.67,135.02,116.45,99.384,99.688
1128,1100.2,1097.1,1176.8,1321.5,1537.2,2280.2,5121.7,7262.4,8060.8,8736.7,9344.8,9492.1,8497.8,5671.9,2520.8,1487.9,737.55,370.65,257.67,258.61,253.66,244.12,241.93,232.93,231.83,230.38,228.84,221.18,197.55,190.9,212.84,229.72,219.82,271.03,250.85,230.04,204.26,207.63,197.35,188.26,151.91,149.89,140.57
1129,1237,1151,1244.8,1385.1,1593.4,2347.9,5200.8,7305.9,8061.7,8614.7,9030.4,8945.3,7794.8,4983.2,2087.4,1180.5,581.1,316.9,236.21,243.6,234.26,230.96,220.83,219.39,214.03,226.37,213.48,213.15,181.75,154.84,177.92,194.69,182.86,238.23,208.17,196.33,177.26,156.11,171.06,146.88,120.89,96.797,90.748
1130,1338.3,1183,1274.2,1414.1,1623,2379.3,5210.3,7239.6,7921.7,8350.3,8595.3,8276.3,6972.4,4260.4,1684.6,924.29,436.11,251.07,180.49,188.89,189.61,180.95,178.84,176.12,172.1,175.11,169.7,157.9,137.27,101.92,123.93,139.64,140.51,190.15,167.76,150.78,139.01,113.61,110.51,87.555,59.361,66.887,48.308
1131,1366.1,1314.6,1413,1527.7,1746.7,2488.6,5277.1,7221.8,7810.6,8083.4,8118.3,7622.1,6209.9,3678.1,1434.9,812.06,430.03,292.79,259.01,253.77,260.95,235.78,242.47,246.9,241.96,242.78,236.71,240.43,208.26,183.73,219.29,240.84,228.22,284.42,262.54,233.52,223.38,204.95,208.76,176.78,164.49,141.81,138.96
1132,1463.9,1362.6,1454.3,1569,1759.4,2493.2,5206.2,7039.6,7528,7614.1,7493.9,6832.9,5407,3082.9,1159.4,647.7,358.61,241.68,218.94,217.17,212.33,205.4,217.82,200.63,197.59,194.51,201.19,197.27,165.82,151.54,177.15,194.41,178.65,230.06,201.95,191.87,173.93,168.74,160.2,128.91,115.15,88.492,102.44
1133,1492.3,1433.4,1505,1634,1813,2504.4,5114.1,6811.3,7166.5,7120.2,6830.2,6056,4662.8,2589.7,962.9,553.65,338.24,256.48,226.43,230.33,228.14,221.68,217.33,209.22,219.41,227.41,217.73,213.55,189.21,170.68,203.54,211.88,210.64,263.33,249.96,211.3,198.7,175.36,180.77,159.22,129.93,118.95,120.45
1134,1571.7,1416.7,1495.4,1596.2,1753.2,2393.7,4888.8,6433.4,6677,6498.9,6097.7,5280.5,3956.6,2113.6,754.6,423.38,247.05,177.77,164.26,156.8,164.69,142.48,154.37,144.86,143.33,136.58,143.7,142.39,110.07,81.195,101.6,127.37,129.64,181.32,168.06,128.45,124.44,97.507,101.65,67.727,40.065,21.146,32.282
1135,1626.7,1535.3,1625.9,1689.5,1825.6,2418.9,4777.4,6159.3,6294,6012.9,5513.9,4656.9,3442.1,1840.4,713.2,456.05,302.76,256.65,242.89,245.91,240.55,236.55,229.48,225.18,237.18,239.1,236.44,226.65,204.42,198.56,218.52,241.65,213.52,275.37,264.57,233.1,213.01,205.43,196.63,175.25,150.86,145.1,129.18
1136,1627.2,1555.7,1608.4,1672.5,1762.8,2306.6,4538,5740.6,5794,5405.2,4873,4031.8,2921.2,1535.4,607.38,387.85,273.91,224.84,225.71,228.69,221.44,209.8,217.48,210.21,212.72,218.53,231.36,213.63,184.79,176.24,200.78,215.33,213.81,262.94,244.94,222.15,192.7,178.17,173.32,158.91,139.13,121.93,120.6
1137,1683,1499,1526.5,1569,1653,2139.3,4194.1,5265.1,5225.6,4813.6,4230.8,3434.8,2441.4,1240.5,462.18,290.98,190.71,159.27,159.03,140.95,150.54,128.93,141.14,137.86,139.51,148.21,136.61,142.19,112.31,79.644,102.64,121.84,124.82,184.68,170.94,130.94,105.78,79.979,68.455,55.263,43.765,31.181,26.24
1138,1697.1,1535.5,1560,1565.3,1615.7,2062.8,3953.2,4891.9,4783.4,4330,3765.9,3006.8,2120.4,1100.1,462.17,306.44,246.79,215.79,209.34,207.12,214.19,192.89,184.74,192.95,195.65,203.82,202.4,196.68,164.68,144.9,171.79,182.57,176.68,217.78,217.22,184,164.95,146.52,131.21,121.32,81.874,82.777,80.816
1139,1589.5,1517.1,1511,1510.1,1530.7,1934.8,3662.9,4472,4308.2,3820.7,3285.3,2579.4,1805.9,951.43,412.39,305.68,232.47,208.17,193.98,232.15,230.13,200.66,180.55,218.84,217.2,203.63,214.35,198.78,197.09,184.63,215.12,221.93,244.41,247.72,229.86,202.59,173.6,132.58,162.2,140.43,118.37,111.35,95.683
1140,1621.3,1485.5,1457.9,1434,1444.3,1806,3374.2,4053.8,3881.5,3409,2880.5,2235.5,1579.9,835.6,381.47,294.55,237.36,203.78,201.97,207.17,214.75,197.83,207.02,200.79,194.64,204.39,211.02,204.82,172.44,141.29,171.14,201.35,178.98,234.31,216.39,192.94,168.32,144.86,159.16,136.64,107.33,94.501,98.709
1141,1541.2,1355.4,1318.8,1293.4,1276.3,1579.1,3019,3591.2,3401.2,2949.3,2453,1887.4,1298.6,671.69,281.91,215.01,161.83,149.62,147.24,150.37,155.18,136.14,138.76,132.52,139.12,145.25,139.77,125.24,99.793,79.479,96.567,126.06,109.93,150.62,138.56,114.58,89.184,76.304,77.472,55.426,42.579,21.15,24.679
1142,1501.8,1342.5,1318.7,1278.1,1251.3,1499.7,2818.8,3302.9,3100.3,2670.5,2219.6,1698.7,1190.9,660.23,337.36,255.17,227.21,211.39,209.89,201.42,212.97,194.81,198.14,192.78,194.43,193.4,199.53,197.76,172.66,148.52,166.45,196.6,173.04,226.79,210.58,194.16,169.29,143.97,146.16,130.65,108.32,103.1,110.8
1143,1395.2,1285.6,1233.1,1198.6,1156.8,1393.3,2546.3,2962.9,2760.6,2346.8,1955,1495.3,1053.3,598.08,329.18,271.38,236.47,227.22,218.13,219.55,224.52,204.74,202.51,204.8,210.32,209.16,209.8,182.21,188.69,164.63,179.74,210.87,200.6,255.22,221.74,189.09,181.15,160.32,174.91,132.05,119.24,107.75,115.88
1144,1325,1152,1101.3,1058.4,1017.5,1205.4,2260.9,2609.1,2392.6,2035.8,1669.8,1276,885.06,499.96,264.28,209.97,174.51,182.32,177.22,163.2,168.63,156.45,165.66,149.52,157.99,155.9,145.69,139.53,121.61,98.135,121.53,141.06,145.76,187.88,151.1,138.26,120.99,96.294,91.82,55.358,61.487,43.32,51.606
1145,1255.9,1043.2,976.65,935.86,895.27,1058.8,1995.9,2300.6,2117.8,1766.2,1444.1,1092.5,770.69,433.2,225.75,177.16,140.42,132.43,130.33,125.37,139.94,116.54,129.27,120.56,125.52,108.29,112.72,105.87,76.085,59.386,68.902,105.49,88.021,131.17,129.52,102.08,77.488,59.237,64.216,52.73,24.393,14.256,23.462
1146,1119.5,1025.8,979.84,929.6,882.82,1026.1,1859.1,2111.4,1937.5,1634.8,1344,1045.8,753.3,463.63,278.22,242.81,222.53,208.4,215.58,219.78,211.32,192.02,195.81,189.29,183.19,187.31,183.12,168.79,167.98,154.02,177.72,199.13,200.16,253.21,217.14,207.34,189.17,159.23,171.96,142.07,126.63,109.94,112.13
1147,1058.2,951.5,879.76,844.42,798.45,908.02,1668.3,1887,1706.4,1453.2,1190.9,925.72,687.57,426.65,278.37,226.21,197.26,192.62,196.02,189.08,185.08,180.77,185.88,176.31,186.76,186.99,171.67,165.92,141.52,122.13,154.75,180.64,175.63,219.91,189.88,165.72,162.62,130.2,137.86,121.28,95.973,87.824,76.513
1148,981.71,811.87,764.45,730.56,678.21,784.83,1439.6,1628.4,1481,1246,1019.1,794.53,568.29,342.34,193.3,162.58,150.3,132.69,127.27,125.68,136.55,121.32,128.84,124.03,136.21,120.95,124.16,114.96,102.33,63.818,93.133,106.63,105.87,154.4,155.78,128.83,100.54,91.531,85.415,58.637,43.702,27.046,34.012
1149,947.57,780.95,724.71,697.84,653.15,736.92,1335.3,1504.8,1355.8,1152.5,948.64,748.15,558.27,358.78,237.25,204.62,178.16,170.44,172.37,175.46,182.12,166.11,159.43,164.02,156.7,158.17,159.6,148.64,132.69,110.23,140.25,154.3,164.8,215.42,181.75,171.63,152.98,120.59,126.56,99.297,81.036,65.335,66.861
1150,856.58,735.26,685.93,659.16,616.26,681.23,1207.3,1351.9,1225.5,1044.3,866.08,701.57,524.35,342.39,234.83,191.6,184.01,178.87,177.97,175.43,175.33,164.88,159.67,170.04,171.27,163.87,156.05,166.02,135.14,121.34,139.94,167.78,168.33,215.22,202.09,180.09,156.37,134.92,131.65,105.28,96.943,81.503,89.649
1151,781.7,677.07,630.87,618.53,570.05,614.78,1092.8,1217.7,1120.8,958.77,793.93,654.11,506.22,345.18,227.43,199.14,193.49,186.83,181.13,188.45,193.3,184.93,184.82,194.38,178.06,179.47,167.96,174.37,159.92,138.5,169.47,179.46,200.9,239.23,218.47,199.32,165.78,147.32,137.95,114.89,106.48,86.36,99.55
1152,737.79,557.22,510.24,499.65,460.85,491.26,909.71,1039.6,939.33,800.57,666.85,544.4,416.85,260.34,151.33,140.67,119.91,118.25,120.58,114.6,117.74,106.03,100.96,110.63,108.24,111.59,108.8,100.06,81.01,63.384,86.369,103.69,97.896,155.61,139.69,106.9,72.933,55.725,56.856,22.015,18.063,4.5978,7.2179
1153,682.03,568.37,537.69,514.5,483.59,512.86,878.72,982.37,901.55,772.41,655.85,552.5,431.13,305.24,215.9,185.49,186.41,181.88,188.4,177.37,177.63,166.06,163.8,170.87,169.63,178.43,170.46,164.08,141.16,136.07,153.88,172.95,164.34,218.1,187.18,171.04,135.33,121.99,124.62,108.14,92.907,77.59,80.249
1154,610.46,542.46,492.65,496.53,463.89,482.72,812.59,896.82,837.4,721.82,616.08,532.22,423.1,291.34,222.05,202.1,190.75,184.27,183.04,184.65,182.06,192.49,186.58,192.01,182.2,186.6,177.75,180.24,166.02,159.73,184.11,187.66,178.69,230.56,202.42,171.92,160.05,132.78,128.69,109.53,102.52,99.945,97.629
1155,614.07,482.19,459.46,449.47,415.85,420.99,726.08,827.22,760.17,663.17,554.71,494.82,394.02,277.48,208.85,189.82,176.35,174.77,176.41,170.59,177.05,163.63,158.66,166.59,156.41,156.71,160.88,155.06,135.9,120.77,137.8,150.19,145.86,203.25,171.48,153.73,116.68,111.49,104.98,83.939,69.521,56.76,74.377
1156,553.08,398.43,382.1,378.5,347.5,351.73,609.89,701.69,638.74,564.56,477.23,414.37,317.24,218.16,153.73,147.15,140.39,144.85,137.92,133.57,126.34,122.88,125.34,128.38,127.76,124.74,119.75,114.22,93.744,65.891,86.03,94.843,100.65,150.58,123.38,103.43,64.912,46.494,61.29,53.208,37.238,31.656,24.123
1157,493.66,425.74,413.23,412.22,387.85,374.98,620.91,689.82,645.08,564.27,491.91,435.79,365.37,256.13,214.93,191.54,179.99,192.35,195.94,191.46,188.26,183.04,182.48,186.06,179.53,172.33,161.37,160.69,137.86,121.29,159.02,169.98,170.19,204.63,174.37,158.79,136.19,133.47,133.52,118.71,107.66,93.717,86.225
1158,526.25,385.35,371.95,384.39,343.97,346.25,557.93,616.93,582.62,518.96,447.52,407.32,334.57,253.36,196.52,181.78,172.51,179.2,178.4,175.89,180.81,160.42,164.96,173.61,166.17,163.55,152.1,150.74,128.37,103.88,130.54,135.5,137.44,175.3,161.08,145.96,119.96,93.497,96.628,87.39,71.979,73.08,82.753
1159,410.29,318.28,315.35,305.67,290.27,266.29,458.78,519.01,502.29,446.06,380.51,328.14,272.09,192.19,152.53,136.94,129.44,142.78,123.09,115.24,123.06,117.31,112.45,110.89,102.8,111.6,87.952,80.271,62.474,45.341,75.786,91.919,87.676,145.9,124.42,91.429,71.925,44.229,66.034,40.797,42.395,32.269,40.812
1160,457.13,341.72,323.93,337.54,309.28,297.02,465.18,514.92,496.02,450.19,398.54,355.14,293.53,220.21,194.46,172.06,164.53,176.86,155.66,166.18,165.66,156.09,139.11,158.84,138.95,145.97,141.48,136.39,99.46,100.11,109.14,126.99,126.34,162.55,164.36,117.71,99.923,88.037,81.357,86.326,58.542,61.816,73.441
1161,384.63,320.37,327.06,329.31,308.54,282.09,440.93,490.33,465.87,431.97,367.08,340.91,288.37,218.85,195.14,178.81,177.21,176.09,175.14,160.77,174.67,170.49,154.36,152.04,160.53,140.48,139.22,148.59,126.31,112.87,156.19,160.71,156.17,211.43,179.26,155.64,124.24,113.25,133.65,119.7,100.34,93.559,112.8
1162,354.75,322.51,306.56,305.29,304.4,280.47,414.11,448.99,455.63,396.51,363.02,316.92,282.07,212.42,199.82,180.05,177.47,177.31,160.87,160.8,164.4,150.47,156.63,144.8,142.29,145.34,145.14,133.5,112.97,114.39,135.71,157.94,151.48,193.71,178.53,144.5,116.07,100.45,133.95,112.99,95.129,109.55,108.54
1163,397.26,228.22,226.91,272.17,216.83,207.29,345.8,365.95,403.69,312.37,305.42,284.13,214.96,165.78,156.91,125.07,116.49,94.762,83.844,143.17,107.65,65.742,83.282,108.77,71.476,127.22,80.68,86.859,96.279,74.77,99.339,107.54,115.08,169.42,146.55,104.61,87.884,85.589,82.917,74.893,43.769,15.031,0
1164,354.11,294.64,296.5,299.6,294.54,254.42,359.37,406.93,406.47,359.57,328.55,296.17,249.81,209.58,185,178.3,164.15,156.02,165.33,151.12,168.06,154.07,155.46,150.87,147.7,142.18,156.27,138.66,123.73,124.13,152.76,160.16,155.23,212.91,184.06,145.71,118.81,125.09,131.51,117.69,102.1,97.205,103.3
1165,358.55,290.07,280.66,289.07,279.25,247.07,338.74,373.16,369.1,344.13,307.96,272.57,236.28,194.66,184.56,168.33,163.19,163.53,153.73,152.08,152.13,147.78,149.74,134.09,144.54,139.99,133.06,138.55,118.41,111.96,127.48,168.68,164.39,200.41,184.75,139.26,134.6,118.08,131.94,113.24,98.692,100.27,106.8
1166,380.87,260.92,260.75,264.47,258.49,206.73,295,335.12,322.44,293.15,267.24,234.86,201.69,157.78,145.63,134.99,123.87,137.5,140.2,112.56,125.14,112.47,121.36,114.09,112.61,116.83,119.57,113.5,92.866,78.336,98.029,118.99,117.26,162.21,136.62,113.02,93.319,76.585,82.157,92.082,58.74,45.153,50.732
1167,326.99,206.12,214.56,212.47,198.18,160.48,225.19,269.95,274.57,232.16,214.73,188.93,144.84,125.86,108.98,100.54,72.854,85.546,80.919,77.782,88.255,72.676,82.961,70.965,68.864,77.748,72.527,70.216,46.838,45.194,78.126,82.158,87.119,125.66,107.71,84.542,61.237,46.346,64.64,44.061,29.491,22.018,31.635
1168,309.54,244.23,230.61,244.32,234.3,195.41,246.23,273.76,272.11,252.35,227.53,206.06,176.76,147,135.72,137.76,119.58,132.16,124.35,118.82,120.85,120.78,121.63,120.69,112.64,115.55,119.27,114.17,107.58,96.234,119.07,138.89,136.09,183.43,165.2,135.35,111.57,105.39,105.81,94.484,72.694,70.858,85.062
1169,314.25,257.18,260.89,250.99,244.73,198.65,250.48,274.74,282.21,258.16,247.84,222.03,190.3,163.77,150.21,145.85,130.94,154.57,142.79,136.22,145.83,133.38,137.21,137.61,140.24,144.46,142.67,125.98,121.95,106.49,136.86,141.49,157.46,194.87,166.8,140.02,121.36,118.41,123.78,109.47,97.377,97.826,90.245
1170,265.28,184.42,182.87,184.76,156.46,118.14,162.3,187.13,198.15,178.3,167.72,143.97,120.59,95.902,79.964,77.596,58.431,78.802,75.057,72.754,65.785,67.919,57.217,60.684,61.1,66.384,57.499,50.043,50.959,35.113,64.993,78.935,81.041,114.05,100.34,74.318,56.882,39.075,48.755,38.321,20.081,21.149,30.407
1171,335.83,222.54,210.79,232.95,207.01,155.05,200.05,215.34,211.02,210.01,198.36,175.86,146.54,128.6,122.55,115.57,102.49,112.67,118.72,111.95,121.71,96.609,102.65,111.14,115.19,109.07,105.03,106.16,90.586,82.241,101.67,117.2,113.57,147.8,145.52,117.81,88.971,66.393,81.519,66.751,51.738,64.366,55.185
1172,241.69,236.05,234.67,238.7,222.09,171.06,201.39,232.38,227.5,216.82,196.7,183.64,160.98,142.64,138.57,122.59,127.34,140.49,138.05,136.75,135.24,133.05,129.49,131.45,125.87,134.46,131.19,121.97,120.63,116.93,159.36,171.55,172.07,222.96,196.45,163.07,137.95,138.88,153.53,146.74,127.93,126.9,125.79
1173,311.43,205.56,200.91,220.26,194.39,139.97,186.97,198.01,207.1,195.03,189.47,176.61,142.41,133.75,120.78,119.07,107.23,119.61,119.04,112.35,111.97,102.26,109.83,118.6,110.08,111.24,109.59,103.19,102.38,78.339,116.01,134.77,129.77,167.54,133.81,128.35,94.573,90.536,85.197,85.729,65.441,71.353,72.135
1174,319.98,170.8,166.27,168.39,159.76,94.091,122.39,137.28,144.48,140.11,119.4,112.14,84.831,69.822,75.553,64.194,62.273,62.12,70.409,73.718,67.391,57.875,53.555,67.882,65.296,54.965,66.71,52.599,38.008,20.258,44.614,57.031,53.459,101.38,85.625,71.109,30.647,24.549,27.487,17.57,8.7474,18.73,22.164
1175,245.22,194.59,206.56,213.4,188.74,130.77,158.4,165.57,167.43,173.59,157.38,159.78,133.13,113.45,119.98,108.56,109.09,120.24,123.45,114.28,118.24,110.18,102.31,109.65,106.79,118.15,124.4,114.86,111.6,97.773,128.46,149.52,142.85,186.54,167.46,132.09,108.8,107.26,111.93,109.44,92.902,87.007,97.32
1176,304,208.21,217.38,224.16,196.14,146.14,157.72,175.49,176.18,168.79,157.5,163.44,139.28,134.42,131.03,136.18,107.64,123.86,125.74,110.23,119.27,113.31,114.17,111.04,120.74,104.12,112.13,106.64,99.546,89.029,119.76,134.95,134.35,168.16,147.4,133.02,106.95,95.457,99.346,80.765,80.447,92.609,90.825
1177,286.77,215.13,212.56,216.09,202.77,131.05,151.87,164.77,172.29,163.54,154.9,146.93,133.26,126.59,117,118.44,111.91,127.38,121.45,125.22,129.85,114.62,116.18,112.93,122.59,111.55,120.73,113.81,106.08,110.05,133.22,153.87,142.22,164.63,157.16,125.29,123.4,113.55,96.152,98.395,96.11,92.082,99.393
1178,277.03,147.05,151.7,157.2,137.63,77.852,97.956,94.478,106.35,96.898,93.64,106.52,67.682,69.378,58.43,54.327,76.072,60.821,73.094,62.705,69.612,56.298,57.015,59.245,59.477,46.473,59.766,64.534,49.966,30.933,54.215,84.196,75.707,112.67,112.79,85.534,45.672,52,57.45,38.329,25.53,36.646,30.619
1179,273.22,214.46,220.91,230.85,219.72,139.2,149.29,156.24,158.61,147.49,154.77,151.82,131.78,134.24,128.17,124.15,117.88,131.14,137.11,133.22,130.77,127.68,124.66,123.87,125.3,125.85,118.64,120.35,125.25,104.55,142.86,167.6,167.22,194.06,177.98,153.94,126.98,117.28,124.68,113.36,101.82,103.13,125.55
1180,245.44,173.85,185.36,193.33,169.04,113.45,122.11,144.65,142.64,142.74,137.48,132.74,118.1,106.22,100.35,111.12,99.683,116.25,113.49,112.91,118.52,101.94,117.5,103.27,104.24,120.56,108.85,108.81,99.547,112.71,125.51,153.41,132.61,178.9,169.81,134.35,123.87,106.89,116.61,108.6,95.224,97.032,100.06
1181,291.35,142.08,155.78,162.46,141.17,78.875,72.057,79.344,85.497,84.077,76.301,74.925,72.014,49.001,49.746,49.817,52.084,49.094,66.635,48.373,59.154,53.336,54.871,50.8,56.406,48.71,41.258,47.258,23.031,15.282,51.676,68.216,54.219,113.71,83.037,59.236,38.119,28.195,23.002,12.525,7.8334,19.618,23.942
1182,311.92,212.42,224.8,232.59,217.83,153.76,136.99,141.58,156.04,147.87,132.78,144.93,125.31,115.64,118.8,118.59,120.54,120.85,123.09,126.35,129.05,123.86,128.07,127.6,131.04,124.92,116.9,132.02,125.62,114.78,136.1,151.49,153.44,191.8,184.62,154.68,138.21,134.5,131.22,121.81,109.24,109.37,121.55
1183,253.58,199.55,200.61,209.8,189.03,127.92,108.6,112.18,119.61,116.55,114.06,118.75,91.909,83.597,96.516,90.228,90.445,95.127,108.22,102.85,114.35,103.37,98.771,96.544,99.268,99.709,92.57,98.24,89.353,95.601,123.2,138.44,130.91,161.75,159.94,124.87,114.29,87.457,122.73,91.617,76.923,94.566,87.281
1184,258.18,204.58,224.84,223.26,206,134.55,115.54,112.4,127.15,137.48,127.77,116.73,101.7,100.86,103.38,108.55,110.62,116.22,124.25,104.22,120.37,100.15,123.51,104.88,114.78,111.64,122.5,108,98.844,104.48,139.35,159.21,141.96,181.77,172.82,133.11,118.99,106.49,114.67,108.76,101.88,97.776,102.61
1185,267.45,141.64,149.13,167.25,138,67.823,34.118,47.193,60.379,61.047,58.261,53.402,49.776,38.706,52.573,39.4,33.211,53.921,53.866,45.331,49.608,36.844,48.436,35.396,42.476,34.267,38.578,44.719,33.026,25.742,47.342,68.151,59.828,109.35,94.76,65.921,42.117,32.119,43.261,29.086,16.786,26.068,27.719
1186,261.44,202.68,215.71,226.82,195.58,132.73,90.383,100.36,105.35,115.59,109.52,112.65,100.93,88.552,104.15,103.59,93.545,108.38,113.86,102.7,109.23,105.63,107.86,111.68,103.89,96.298,104.09,105.17,100.85,93.757,140.59,148.6,139.66,183.45,168.41,137.46,133.48,100.65,120.99,100.46,81.218,103.34,104.77
1187,293.43,198.63,222.88,237.23,218.49,147.06,102.84,97.47,114.58,122.62,118.35,110.92,97.79,89.608,105.08,115.55,111.47,126.91,116.42,109.34,121.23,122.78,105.33,103.51,118.27,106.37,111.09,103.62,108.93,105.06,126.52,153,147.46,175.62,177.47,137.67,122.58,102.63,115.84,107.59,100.95,94.253,109.86
1188,282.47,193.76,192.21,196.06,187.83,101.29,60.411,75.77,89.122,84.31,96.438,84.557,74.761,77.766,66.568,83.263,67.606,85.338,82.109,78.341,95.332,80.944,72.407,77.614,82.742,75.19,87.979,72.578,65.397,60.727,93.742,118.83,99.646,138,120.56,89.92,65.419,64.808,72.786,64.452,62.602,56.473,73.091
1189,296.3,160.04,167.69,184.06,153.04,80.983,28.035,29.765,59.473,51.1,49.44,41.158,36.245,29.522,40.51,41.461,31.877,43.987,50.342,50.411,49.292,47.138,46.386,46.333,44.456,37.262,39.4,45.699,30.81,22.252,49.384,79.748,72.393,102.74,99.943,68.342,53.373,39.143,45.001,24.478,21.541,29.682,25.697
1190,249.84,218,239.53,225.35,201.3,125.56,87.975,85.602,100.07,108.44,95.551,106.48,97.014,84.764,98.752,90.176,97.65,115.09,115.88,104.45,114.42,110.17,100.21,99.104,100.97,102.81,117.58,84.628,101.94,107.47,142.19,154.89,140.53,186.24,160.02,137.6,119.84,118.37,133.4,114.56,119.01,106.01,126.39
1191,315.1,221.95,222.57,230.14,195.3,119.1,87.82,80.356,84.123,81.404,90.673,85.572,86.399,86.254,99.119,85.28,84.783,96.498,92.633,102.35,95.447,82.237,83.967,85.402,95.547,97.352,89.995,77.871,76.548,75.484,119.53,128.83,129.04,152.27,134.34,109.27,106.57,84.448,90.261,86.952,77.546,70.469,95.11
1192,281.32,188.6,185.86,194.76,158.94,72.539,29.689,28.569,50.705,63.486,46.439,59.671,51.303,39.422,48.27,47.061,41.81,54.304,49.294,43.98,56.341,40.578,46.219,48.646,33.612,25.964,43.092,38.83,27.322,24.897,62.124,91.91,90.566,128.77,89.349,75.705,50.313,24.509,61.223,38.245,19.984,25.631,49.471
1193,323.99,221.34,221.68,238.17,197.77,121.78,66.095,67.562,73.884,82.497,71.63,79.3,69.02,72.112,84.355,69.266,55.554,80.461,73.058,93.968,82.071,76.656,95.266,78.542,84.925,77.913,87.965,80.575,65.06,79.736,113.81,134.08,118.71,152.71,136.15,100.16,89.399,90.546,95.667,82.633,77.363,80.027,93.015
1194,298.96,220.05,239.43,250.5,218.76,116.39,75.264,65.709,79.915,80.037,86.315,87.946,84.435,72.281,92.917,97.506,82.851,99.602,95.769,100.33,85.92,89.991,85.214,95.354,86.072,94.832,90.589,69.833,89.703,93.196,121.28,150.47,141.21,184.61,146.07,132.05,113.76,101.32,107.49,109,105.71,99.733,104.63
1195,313.63,246.41,253.41,244.26,220.55,140.86,87.838,80.717,87.536,88.919,85.191,90.611,84.564,84.271,97.317,92.811,82.697,99.237,97.086,97.602,95.839,94.133,93.508,86.933,94.385,80.925,93.31,84.613,87.345,103.84,137.73,140.68,140.43,181.81,153.7,141.93,114.28,104.71,113.85,111.69,98.261,87.848,115.54
1196,351.17,189.45,199.16,201.44,161.2,81.511,20.764,18.761,39.535,35.935,27.387,36.489,23.398,21.942,44.159,36.374,25.652,47.47,48.691,43.446,47.251,35.834,47.614,32.056,39.437,38.127,33.594,31.961,33.506,23.572,44.991,70.257,69.18,105.05,86.228,65.941,39.78,26.596,26.707,41.996,17.491,33.868,44.383
1197,325.43,236.88,256.88,265.98,222.57,135.44,81.427,61.115,73.359,91.942,82.513,83.524,86.901,76.227,88.341,79.166,82.043,92.345,95.817,93.327,99.243,85.603,94.568,93.748,71.66,91.592,77.924,86.562,84.727,88.028,133.06,146.04,139.13,181.48,152.57,125.52,118.84,110.69,119.96,110.47,95.576,92.447,111.99
1198,309.86,239.75,256.86,248.1,211.69,112.33,61.667,49.105,64.263,60.041,64.546,61.025,64.511,69.098,79.164,79.735,63.054,86.05,68.376,70.572,76.688,74.687,78.261,85.939,62.529,77.748,63.949,61.673,73.021,78.74,113.56,137.64,114.59,142.51,131.12,105.01,91.927,79.66,81.548,83.69,76.979,68.203,82.122
1199,340.04,235.99,232.5,246.52,184.85,106.03,37.684,36.071,39.878,34.395,44.377,43.988,46.131,38.172,47.587,48.327,53.134,51.509,62.327,60.415,56.992,51.319,44.836,44.615,45.219,59.928,50.691,33.592,45.342,46.21,83.797,102.08,82.957,132.52,106.91,98.25,61.796,61.952,55.113,60.482,43.59,48.551,65.312
1200,378.54,226.1,230.56,233.02,180.97,88.055,36.388,30.544,25.637,37.918,41.794,28.707,38.938,35.234,47.264,44.011,35.265,50.313,54.029,47.387,47.211,44.518,45.227,47.342,39.632,35.999,50.621,35.825,44.072,33.479,66.674,86.696,72.261,111.96,103.9,68.701,51.126,41.917,41.137,35.64,32.136,25.853,50.765
1201,333.34,272.3,287.93,282.74,237.36,135.94,74.504,65.695,65.624,68.203,70.604,58.504,63.333,74.878,81.642,94.185,78.676,91.73,94.719,95.716,99.6,79.415,87.781,88.564,79.384,76.926,76.626,66.715,84.431,93.83,135.18,145.48,137.44,168.62,163.93,140.89,112.95,111.02,121,113.1,100.36,95.794,115.11
1202,384.87,282.56,296.7,291.34,228.44,137.63,62.308,59.528,59.298,65.314,67.328,65.529,69.34,65.022,72.189,66.85,71.755,86.425,84.865,87.259,89.766,74.191,71.239,74.514,75.976,79.393,74.587,67.556,75.043,69.519,115.26,132.28,114.66,159.8,137.13,124.25,95.638,93.496,90.679,97.706,77.589,76.112,91.688
1203,378.14,245.21,241.67,249.34,173.53,70.981,0,0.41744,0,10.087,0,2.8793,6.127,1.1375,11.934,17.581,11.329,20.297,25.313,23.003,25.535,16.721,7.8485,14.982,14.288,13.022,6.4224,16.485,14.043,12.675,45.261,62.974,49.811,83.343,79.715,63.748,32.343,18.858,21.274,23.117,12.585,13.198,40.726
1204,434.65,311.8,317.72,315.07,241.38,129.78,62.814,50.219,66.303,58.223,62.301,65.435,53.465,54.516,73.31,74.218,65.695,71.067,82.941,75.619,88.686,68.824,61.726,65.976,59.306,65.098,61.211,71.32,72.22,75.489,103.78,110.02,112.61,142.11,148.89,105.13,79.772,81.832,100.91,81.846,60.059,65.383,87.182
1205,412.41,319.09,362.54,337.44,264.96,147.84,70.154,56.211,65.742,58.825,61.416,60.821,51.104,64.799,86.093,78.054,67.833,82.915,92.17,80.028,92.859,85.514,87.284,79.592,70.276,85.256,78.489,65.521,73.493,88.716,127.65,143.02,141.5,171.86,148.12,139.32,94.895,88.775,105.95,110.35,85.862,83.101,114.95
1206,438.33,368.4,373.83,370,288.87,161.97,78.455,55.794,62.834,66.287,65.944,73.972,75.841,63.158,84.077,91.78,82.176,99.74,102.16,85.094,101.9,81.585,82.961,84.995,89.581,77.948,93.177,84.03,87.618,86.999,118.72,137.81,130.43,164.9,151.35,132.2,91.646,81.39,107.47,95.576,99.934,85.523,104.96
1207,493.1,314.66,328.65,328.28,225.29,91.553,14.173,0,3.3626,0,0,0,0,0,24.927,24.131,15.706,38.74,31.079,28.576,36.622,28.764,24.978,7.1883,12.755,11.77,22.065,15.442,0,0,34.38,43.705,46.017,73.484,73.606,40.791,19.705,0.42986,17.748,8.5019,0,0,16.654
1208,466.82,416.08,421.78,400.78,318.22,159.74,80.078,60.341,71.47,52.709,54.697,69.458,59.399,76,100.91,90.013,99.752,105.44,111.99,111.35,117.72,106.66,95.252,97.497,90.747,84.873,106.03,80.105,90.157,101.97,135.57,154.19,154.67,182.63,168.12,153.11,113.36,103.62,133.57,120.1,118.24,111.29,133.73
1209,513.59,414.89,422.09,406.52,323.34,175.07,78.441,61.938,65.525,55.637,52.166,52.288,58.849,70.572,101.58,103.01,107.88,116.48,115.12,116.65,123.8,106.4,100.12,98.643,84.062,89.49,87.828,77.594,70.413,77.246,114.9,129.48,128.89,157.32,138.63,117.81,88.042,93.761,106.61,96.281,81.205,88.901,80.357
1210,505.01,391.61,404.47,391.3,283.02,128.21,32.064,9.8815,25.575,28.147,25.376,21.202,25.846,52.632,72.806,75.908,88.661,100.58,116.05,103.73,108.18,93.185,75.004,76.188,65.383,57.744,64.751,51.074,42.423,40.285,69.901,87.624,75.589,111.36,100.06,72.528,42.639,40.387,60.324,43,38.003,43.97,42.583
1211,531.62,412.76,418.63,404.91,300.58,159.19,57.905,28.738,40.577,42.918,34.622,44.469,51.146,73.372,130.88,125.03,130.15,147.69,159.99,162.47,160.23,133.53,129.65,105.33,97.109,80.575,83.627,73.275,51.398,63.255,87.805,108.76,108.02,135.69,121.09,100.54,71.773,66.144,73.989,65.355,67.184,67.166,74.6
1212,509.72,438.6,437.97,419.28,320.31,169.37,76.156,63.175,51.655,50.936,61.572,60.675,62.796,91.265,154.79,172.49,183.82,195.2,209.76,194.17,196.31,171.14,160.11,144.39,119.69,107.57,99.777,91.043,74.151,81.716,113.52,138.05,137.21,165.31,157.11,140.56,103.72,98.093,113.73,102.75,98.725,96.529,103.72
1213,480.08,428.11,421.37,412.83,316.48,162.08,73.066,52.56,51.306,47.177,52.011,48.551,70.843,120.58,186.43,195.82,202.62,231.36,241.02,215.23,206.69,178.31,150.68,124.1,96.818,96.266,94.819,78.658,65.289,82.902,109.48,137.31,121.69,151.98,136.2,118.54,88.494,85.699,98.938,91.943,87.019,79.641,96.736
1214,495.23,382.88,384.25,368.01,286.18,144.66,42.509,16.251,27.565,19.835,15.405,31.165,49.322,106.47,181.87,186.3,195.5,216.69,205.78,189.5,178.53,148.93,121.71,96.026,73.699,60.844,53.961,39.496,26.327,42.824,57.682,91.492,94.374,112.17,121.98,79.201,52.317,57.966,64.506,46.957,50.014,33.908,50.134
1215,495.83,404.09,411.31,405.87,315.88,172.72,73.691,55.454,56.76,63.243,42.682,65.399,83.729,148.73,214.98,234.96,227.52,242.37,251.78,210.81,212.46,162.59,142.62,119.38,115.45,88.243,83.999,84.261,70.83,86.029,112.76,128.03,121.49,156.42,139.26,126.97,99.25,87.462,107.87,91.821,79.393,88.353,103.53
1216,453.63,403.39,417.3,410.99,329.7,198.92,91.578,71.598,66.764,65.15,63.051,76.75,110.07,154.15,225.95,235.28,236.81,229.33,236.48,212.86,187.08,159.45,127.12,128.36,102.16,91.978,89.892,84.694,92.519,98.505,143.9,162.63,154.79,180.37,177.73,144.95,137.14,119.2,136.04,126.45,116.37,122.89,128.17
1217,474.71,377.26,377.62,371.87,295.4,171.35,57.807,32.037,42.326,38.862,27.234,42.747,65.721,106.3,165.42,165.56,145.76,167.18,165.22,140.98,122.04,95.5,78.496,64.967,56.998,39.461,42.092,47.278,39.529,46.643,95.761,115,110.69,126.5,123.56,96.41,74.266,65.631,67.275,71.546,57.899,68.318,74.121
1218,487.85,334.89,339.88,349.36,259.57,151.13,33.547,10.482,2.4841,14.788,0.83811,18.966,37.42,72.13,107.74,103.33,94.81,98.853,103.79,83.46,61.702,47.687,40.822,32.03,13.947,26.577,17.27,19.414,16.32,15.715,64.201,78.519,80.737,91.154,102.02,65.057,53.576,48.091,64.226,45.997,26.449,34.12,46.488
1219,435.81,375.08,393.19,379.27,314.69,190.05,82.484,56.771,49.075,54.592,37.126,51.301,68.474,97.979,117.42,120.57,123.09,113.68,118.33,95.308,92.023,72.882,68.457,68.374,75.593,68.424,56.062,47.409,65.501,78.263,125.25,153.26,149.67,171.98,158.48,126.1,126.52,110.25,115.75,117.41,95.263,101.66,116.29
1220,474.23,396.02,395.48,400.1,325.76,220.13,110.69,69.802,88.673,77.252,61.42,69.82,82.094,92.812,119.84,108.47,105.28,106.62,126.02,104.96,98.1,87.139,73.837,86.701,83.453,68.381,79.642,78.842,83.088,99.802,134.43,163.89,159.22,187.06,178.5,158.56,121.48,118.36,138.34,123.84,123.41,118.04,119
1221,448.04,335.2,347,330.79,273.97,163.38,46.808,21.658,15.57,15.609,9.2058,5.6296,0,27.996,28.04,33.557,11.398,29.204,31.303,27.154,17.954,14.89,17.312,20.434,19.819,18.996,17.049,19.677,8.7949,33.3,72.583,101.88,86.882,108.41,93.985,57.989,46.639,36.135,62.685,54.411,30.907,34.365,49.252
1222,470.34,356.24,357.93,353.95,299.86,182.02,69.458,31.217,30.233,33.485,22.424,22.282,26.54,37.301,35.303,41.695,33.198,45.963,41.452,40.783,49.158,34.189,23.824,17.458,32.002,22.84,22.716,31.96,40.368,44.972,90.238,104.02,112.41,122.33,119.67,91.501,64.436,68.07,80.547,63.013,42.345,53.767,77.625
1223,470.38,411.67,428.06,422.14,360.36,242.56,120.27,91.429,86.578,96.784,67.543,73.529,73.968,71.839,81.865,79.674,84.364,85.062,86.659,92.47,89.036,85.529,78.034,83.73,85.549,79.088,79.784,76.773,100.3,111.82,144.29,178.18,174.35,195.73,191.52,160.25,144.75,140.33,157.38,143.43,138.34,118.18,151.09
1224,429.39,373.18,407.01,391.65,340.11,218.09,92.176,64.752,47.51,46.278,29.283,29.626,28.63,37.019,29.858,24.046,21.607,47.535,44.668,39.77,37.98,25.469,26.93,27.249,43.28,58.252,56.713,28.54,38.217,72.995,123.43,149.55,151.14,167.57,131.35,109.52,105.69,88.866,103.32,89.563,98.942,79.041,111.73
1225,483.81,336.76,344.21,349.27,296.33,180.61,68.759,33.768,24.369,27.043,4.7353,6.5659,8.1762,0,6.1232,10.113,2.2408,8.0571,11.284,10.382,9.9363,2.6093,5.7595,0.84871,4.9424,8.1432,4.4867,0,2.0162,26.165,59.798,81.039,90.747,101.87,84.794,62.976,40.437,51.111,55.416,50.26,18.587,17.521,47.646
1226,476.79,401.39,420.56,419.92,363.87,252.98,121.65,89.245,74.097,78.776,64.297,57.078,58.879,59.306,67.099,53.8,51.367,67.583,62.359,65.063,76.57,55.245,68.281,65.346,66.513,59.21,71.34,59.469,61.377,92.785,132.35,151.56,171.69,176.74,155.43,130.95,123.6,122.46,126.46,126.8,109.48,95.11,118.08
1227,486.47,403.72,422.82,409.87,363.15,247.03,121.81,84.03,76.138,76.854,74.444,57.398,62.909,45.683,49.64,61.693,34.1,59.944,58.905,60.658,62.74,55.482,58.286,51.301,54.951,50.735,54.37,37.236,63.117,96.15,128.08,154.74,161.95,172.81,162.76,145.91,107.58,115.89,130.27,115.33,109.18,107.54,128.19
1228,496.28,421.98,422.83,437.3,373.79,261.53,135.63,100.58,89.56,74.072,70.375,63.176,56.504,44.902,54.313,43.479,54.099,70.031,65.132,45.551,66.605,61.341,59.799,52.248,56.33,53.924,51.064,48.6,50.325,89.702,136.58,157.84,163.24,159.88,144.88,107.64,101.57,107.02,112.08,114.62,96.503,86.243,116.4
1229,496.19,381.29,397.9,406.6,339.79,237.4,107.65,53.603,54.862,53.136,33.247,32.087,17.461,15.968,19.48,16.501,9.0742,9.2057,13.562,12.286,21.208,19.29,14.582,18.463,16.303,13.441,23.909,3.6929,13.239,26.663,92.296,105.15,110.58,113.17,109.23,78.446,61.906,53.82,58.586,51.813,36.37,47.225,64.622
1230,496.32,425.15,443.71,457.08,395.37,267.05,158.93,95.178,74.469,88.919,71.155,72.606,50.454,40.185,43.703,40.787,36.088,42.984,42.754,46.979,44.026,41.83,41.567,34.037,38.146,45.181,46.668,32.117,40.291,94.389,136.97,150.19,157.02,163.96,146.26,130.78,105.63,107.14,118.67,113.7,92.566,92.117,120.38
1231,529.79,474.35,484.1,493.25,432.35,328.76,186.17,132.63,127.54,123.62,104.4,99.944,88.261,82.404,75.28,62.976,71.164,85.227,78.746,72.852,80.852,80.609,74.644,69.342,70.175,75.012,82.321,68.407,79.465,124.54,165.71,191.7,190.79,187.85,173.49,146.76,138.89,133.15,143.72,135.61,125.22,108.94,144.44
1232,520.08,426.97,439.78,442.6,386.98,272.72,126.26,81.964,75.693,67.645,50.592,37.256,30.138,1.472,0,0,1.3277,0,0,10.981,13.363,2.3885,1.1564,0,0,1.6744,0,0,4.9334,47.004,90.347,109.88,116.48,107.28,104.39,72.096,56.726,65.574,59.908,57.067,29.003,41.642,66.05
1233,600.7,472.09,497.66,505.21,453.93,329.65,189.12,138.05,126.47,134.07,88.658,84.092,77.248,55.249,51.733,44.257,50.52,55.175,49.608,51.717,55.095,56.745,46.274,46.275,40.85,44.348,50.379,43.935,51.313,94.17,140.51,146.14,164.5,154.12,146.67,119.42,105.49,103.07,100.67,96.368,92.334,77.565,113.68
1234,545.42,486.22,507.22,531.3,474.14,344.1,205.12,148.98,151.44,122.51,96.194,92.284,80.485,53.271,60.776,44.572,59.231,51.076,49.349,51.162,53.367,49.845,47.515,49.462,53.306,50.628,58.612,49.916,60.183,124.6,158.96,192.33,177.99,182.44,171.79,135.67,121.48,115.44,121.26,137,105.98,108.1,123.23
1235,595.45,526.45,537.27,559.17,495.67,376.93,230.09,174.54,165.26,150.72,122.93,111.19,85.177,68.415,61.048,46.564,51.89,61.656,55.057,60.195,62.733,55.706,64.647,55.769,51.494,60.249,64.389,59.569,66.931,113.62,167.86,184,176.7,183.87,162.04,152.11,126.59,127.18,139.94,120.54,116.06,106.87,128.35
1236,620.78,488.58,501.91,530.08,462.36,342.76,207.47,144.77,133.55,114.83,85.858,66.069,42.625,8.0792,7.6806,3.5567,0,5.3197,4.0562,0,3.1229,0,0,0,2.0634,0,3.0214,10.173,6.2339,64.283,102.1,132.94,143.98,111.65,99.626,83.072,58.106,53.369,54.926,54.308,40.726,45.12,67.32
1237,585.45,542.95,569.5,596.6,548.21,408.42,264.57,208.29,194.05,189.11,142.29,124.25,94.61,54.895,58.984,33.161,49.492,50.158,53.031,51.681,52.601,41.388,50.374,51.537,42.395,51.627,65.779,60.725,80.711,138.15,199.51,226.25,248,204.91,174.13,155.17,140.24,133.54,134.35,122.71,111.58,109.75,128.08
1238,658.7,571.13,610.71,632.74,580.47,448.3,295.09,239.77,235.58,212.78,176.77,140.7,124.12,83.8,65.072,51.615,48.042,48.711,51.139,61.556,52.632,50.434,44.817,48.558,51.659,65.92,68.13,59.969,91.139,181.52,235.35,262.45,287.02,209.98,162.8,145.83,114.08,112.55,122.52,115.07,102.08,99.315,113.11
1239,659.13,607.73,636.89,660.16,615.84,486.62,334.52,276.3,272.51,245.73,211.52,181.87,135.61,99.291,55.803,58.08,48.473,42.018,52.553,44.922,69.543,44.302,46.586,51.559,47.131,62.784,81.147,85.267,130.15,230.16,300.37,348.23,392.4,221.98,171.97,149.48,126.31,118.17,128,133.01,107.4,104.24,128.2
1240,716.44,566.6,620.6,641.76,599.1,476.42,315.53,261.59,249.33,227.4,193.22,156.95,110.03,64.825,26.532,0,3.6644,0,0.78024,3.2165,0,2.9078,1.9187,2.0307,0,21.315,26.608,37.968,93.547,238.53,345.71,407.78,486.9,187.84,120.86,91.792,73.909,57.143,63.753,47.536,36.773,31.604,78.321
1241,731.73,657.97,709.34,746.45,714.75,576.66,430.04,376.99,353.63,346.32,310.02,274.97,214.25,146.29,86.712,86.229,67.129,63.322,65.265,79.114,71.127,62.378,59.838,68.251,79.11,109.03,108.4,115.51,240.73,494.04,610.29,683.17,809.59,330.16,205.78,174.38,144.03,134.44,162.5,134.82,136.79,138.01,139.82
1242,737.23,676.81,736.07,786.94,751.86,632.69,476.9,415.05,417.43,380.28,359.26,311.97,254.46,168.89,95.324,72.731,67.49,54.815,53.728,64.548,73.657,63.309,54.72,67.171,68.058,97.432,119.17,120.36,304.5,655.4,853.78,970.05,1088.2,314.54,176.4,149.19,138.27,117.13,131.61,123.81,126.61,118.84,141.57
1243,807.95,659.32,712.79,779.5,755.32,632.63,471.39,425.6,428.36,415.11,375.52,335.02,281.06,175.54,62.509,13.098,19.69,5.5785,17.637,8.7519,20.775,15.438,19.6,14.569,27.7,52.975,72.727,89.932,371.49,838.13,1052.7,1174.9,1322.3,256.51,109.28,98.263,78.744,51.164,65.559,54.157,48.348,47.851,65.14
1244,843.48,765.41,831.64,902.58,893.85,768.21,626.82,558.23,582.55,568.62,554.59,496.31,425.57,303.62,168.78,124.98,105.89,91.683,98.266,87.211,92.914,91.413,99.515,107.91,114.9,142.96,158.56,172.06,550.94,1167,1406.8,1486.2,1580.6,369.06,215.28,176.49,159.14,162.21,159.36,151.67,132.18,150.05,163.18
1245,869.25,797.57,863.2,938.66,940.3,843.59,681.5,651.44,658.78,657.84,639.65,599.1,507.99,345.28,174.87,114.63,83.595,92.233,86.628,82.058,91.77,89.405,91.065,94.718,104.45,155.89,171.02,173.68,614.58,1293,1537.1,1542.1,1568.5,340.65,195.35,151.79,153.42,139.46,143.42,133.05,121.12,127.92,145.27
1246,918.09,833.43,923.2,1017.9,1041,927.46,796.21,752.89,788.66,794.43,792.3,736.86,637.4,429.05,229.61,158.34,134.13,115.25,116.21,104.35,113.13,100.12,106.77,104.11,121.88,174.91,193.75,190.84,630.93,1258.6,1447.8,1416.1,1380.3,306.36,187.88,175.81,139.86,137.28,155.91,135.1,131.23,129.6,143.35
1247,975.4,844.42,925.31,1041.1,1073.7,987.71,832.31,824.29,850.72,876.73,873.34,823.46,708.1,450.49,203.57,119.54,79.718,61.723,65.787,54.896,57.955,58.592,51.268,67.03,65.906,113.65,130.74,136.84,544.08,1029.6,1155.2,1102.9,1032.8,214.17,120.22,103.68,84.004,93.106,93.356,91.411,79.166,70.764,94.497
1248,1036.2,955.72,1047.7,1175.6,1226.3,1166.4,1031.9,1010.7,1060.8,1089.8,1085.9,1034.4,882.33,588.22,292.45,205.12,160.02,136.02,126.43,117.14,122.23,122.53,109.16,122.02,136.58,188.68,194.7,194.35,490.45,888.21,987.41,928.23,836.06,276.95,224.07,189.02,173.87,160.2,166.81,164.9,152.01,151.04,169.67
1249,1144.3,1013.4,1118.8,1257.9,1332.6,1268.6,1153.9,1145.1,1185.7,1223.3,1214.5,1138.5,959.36,636.29,316.99,210.97,154.95,125.04,124.61,105.62,111.29,101.99,100.38,111.64,127.79,157.33,179.98,164.86,380.49,659.31,711.5,670.83,615.19,242.37,209.61,167.99,147.17,144.06,157.09,149.79,138.92,133.93,157.83
1250,1167.5,1070.2,1172.9,1340.9,1415.6,1393.3,1263.8,1250,1300.5,1329,1306.4,1223.2,1022.4,647.38,294.9,184.82,130.44,100.46,98.576,86.953,86.623,87.032,79.075,79.079,91.387,140.89,152.95,140.58,285.37,481.44,531.27,510.8,471.34,215.04,178.91,158.19,147.02,123.25,144.33,125.77,125.57,113.02,140.55
1251,1333.9,1135.6,1244.2,1422.7,1511,1482.3,1363.2,1351.9,1388.9,1414.2,1375.3,1260.9,1041.3,655.52,282.45,164.13,107.26,90.788,69.423,72.035,60.62,62.909,51.498,62.254,81.717,98.096,108,104.23,256.91,359.82,402.36,401.33,367.06,196.76,162.2,138.42,121.56,113.6,106.49,97.234,96.206,97.931,109.85
1252,1354,1286.4,1405.5,1574.5,1655,1654.6,1526.3,1508.2,1539.9,1547.4,1500.1,1362.4,1116.3,707.52,323.48,201.53,142.96,119.27,114.85,99.766,102.21,103.58,99.396,105.17,113.16,146.3,141.38,151.25,230.22,394.08,448.17,428.57,426.37,277.11,239.32,217.38,197.18,188.46,199.54,195.2,182.82,174.93,194.99
1253,1553.8,1369.4,1488.8,1642.3,1716.6,1716.1,1592.7,1570.5,1598.6,1581.5,1502.1,1350.8,1099.4,672.95,287.97,168.89,121.8,94.91,82.457,67.343,66.768,80.654,62.274,73.488,77.851,116.63,115.16,102.96,180.87,327.02,365.87,374.37,364.81,226.98,193.09,175.97,162.21,144.94,149.95,131.87,123.5,136.66,152.29
1254,1727,1505.4,1602.7,1744,1801.3,1804.5,1670.8,1628.1,1634.5,1620.8,1533,1363.6,1100.4,667.35,261.94,158.51,93.339,64.797,56.537,48.629,47.204,48.173,50.732,46.856,60.775,81.395,74.605,80.177,160.98,284.41,341.41,344.17,347.12,195.8,171.01,150.14,128.88,123.59,121.49,121.8,108.66,113.14,121.11
1255,1873.2,1708.1,1772.4,1906.7,1955,1963.3,1818.5,1750.4,1760.5,1763.2,1615.2,1431.2,1166.7,716.7,307.53,196.4,133.27,121.62,92.479,105.23,103.64,95.027,134.45,126.93,145.79,164.54,165.53,182.16,235.18,383.24,442.43,435.82,484.93,280.69,267.14,267.95,261.75,220.02,180.23,207.06,163.03,175.02,198.75
1256,2163.4,1893.9,1950.7,2029.4,2036.8,2011,1863.4,1806.1,1805.2,1762.2,1674.7,1481.3,1193.4,718.38,309.86,190.24,110.41,94.824,76.545,69.545,81.993,74.012,69.531,79.286,95.544,119.83,115.4,105.79,210.05,380.72,439.05,456.89,445.47,255.84,204.82,207.85,176.09,166.44,170.68,165.68,150.56,159.64,170.49
1257,2382.2,2116.9,2141.8,2145.9,2133.3,2091.4,1948,1867.1,1877.2,1837.7,1728.4,1539.6,1239.5,748.12,333.72,194.87,122.67,95.168,73.735,78.054,82.932,76.455,71.086,81.14,86.932,114.42,105.42,111.03,226.1,412.71,488.5,495.31,500.63,255.93,219.17,192.07,179.81,165.86,179.18,167.09,146.7,156.09,176.64
1258,2713,2293.7,2283.3,2224.1,2185.5,2113.2,1962.5,1901.5,1911.1,1862.1,1765.7,1563.8,1253.8,734.57,284.89,146.72,73.828,33.652,22.121,20.023,22.547,24.299,23.456,37.644,34.525,54.312,63.788,63.523,188.92,401.88,464.28,479.41,499.51,196.61,145.14,129.16,120.31,96.28,94.797,99.227,67.262,79.049,100.29
1259,2947.3,2627.4,2572.8,2454.6,2389.6,2285.3,2133.3,2077.7,2085.4,2044.4,1932.1,1731.2,1417.9,862.9,376.26,218,154.01,114.65,98.493,90.484,88.094,92.357,76.743,104.53,100.07,124.36,132.45,127.67,298.96,569.84,649.71,687.61,728.78,304.19,234.75,223.64,176.92,177.5,187.97,174.04,162.77,169.71,183.14
1260,3173,2857,2749.3,2588.9,2505.5,2387.1,2238.8,2173.3,2204.7,2164.8,2053.3,1844.3,1517.7,931.58,396.89,225.72,142.8,101.73,83.519,81.293,89.368,80.923,76.041,88.032,97.904,119.97,116.89,132.42,346.41,689.54,819.97,869.48,965.09,316.33,217.37,206.8,185.38,167.4,173.23,166.22,148.03,162.31,177.54
1261,3383.4,3015.1,2899.3,2706.3,2607.7,2504.9,2341.1,2300,2323.5,2308.8,2212.6,1994.4,1644,1010.6,407.85,218.83,138.38,88.088,72.984,65.853,69.233,53.408,63.255,74.222,74.775,96.537,120.92,115.99,420.24,894.41,1076.3,1183.1,1345.6,332.88,190.84,160.74,144.04,134.38,135.89,133.28,104.83,119.44,136.76
1262,3476.2,3150.5,3032.3,2848.8,2753.8,2652.9,2506.7,2470.2,2526.2,2514.4,2430.8,2222.8,1840.8,1147.6,484.26,272.2,174.07,121.32,96.706,90.865,96.869,93.749,87.878,94.878,108.54,135.11,143.29,161.13,630.3,1341.6,1643,1842.1,2145.4,482.15,203.8,189.78,168.69,155.03,156.23,149.08,138.31,135.18,152.44
1263,3463.7,3246.7,3147.2,3014,2926,2853,2705.8,2702.7,2779.6,2785.1,2726.3,2509.3,2115.7,1335.2,584.49,334.59,247.65,182.35,147.79,145.42,133.46,139.11,126.32,151.15,168.64,189.24,205.11,228.22,968.71,2128.6,2628.4,2986.9,3560.1,723.74,268.9,257.84,242.23,217.36,218.55,217.2,199.27,194.65,223.87
1264,3462.4,3253.8,3161.2,3064.3,3035.4,2981.3,2878.6,2904.2,3000.7,3048.1,3007.1,2794.6,2381,1524.7,661.31,383.52,262.25,210.82,156.8,141.68,145.02,164.02,164.24,186.95,153.17,192.4,208.02,235.24,1495.3,3440.9,4339.1,4978.4,5992.9,1100.3,313.93,297.76,180.22,183.17,217.26,204.04,189.45,150.59,182.9
1265,3423.3,3158.3,3134.2,3125.9,3112.4,3115.7,3030.1,3096.1,3231,3312.6,3300.4,3116.2,2665.4,1712,727.59,402.22,266.11,181.91,137.98,112.76,129.82,116.46,129.78,136.94,156.98,179.16,214.17,256.03,2363,5618.7,7103.6,8215.4,9714.2,1488.7,219.94,191.77,183.33,159.88,150.77,139.68,130.61,122.03,136.98
1266,3389.2,3159.1,3190.3,3241.8,3293.6,3319.6,3280.9,3378,3566.7,3702.8,3722,3567.7,3090.1,2014.8,891.17,514.05,362.11,248.32,211.17,189.4,184.21,178.86,187.68,209.77,218.52,256.11,302.57,369.12,3813.7,9180.2,11535,13013,15293,2196,298.6,250.14,242.54,209.57,204.16,192.16,187.86,169.02,183.91
1267,3277.7,3151.1,3243.4,3375.1,3460.4,3557.2,3542.8,3694.1,3930.6,4124,4208.6,4058.1,3561.6,2364.5,1059.7,638.71,457.31,339.63,283.35,256.17,259.13,256.47,244.9,262.84,299.5,347.67,371.45,478.97,5883.9,14292,17660,19219,21933,2960.1,356.27,307.93,287.55,266.15,253.57,239.84,232.19,222.55,240.57
1268,3326,3130.7,3277.4,3485.5,3614.3,3753.1,3789.7,3969.5,4263.1,4522,4659.1,4556.2,4046.5,2701.2,1229.4,741.74,537.38,392.27,334.13,278.28,297.18,296.7,297.5,314.97,338.93,392.15,445.12,574.51,8174.9,19887,23874,25423,27378,3289.8,364.84,311.99,289.05,263.32,252.45,239.75,222.49,214.75,213.74
1269,3377.7,3106.2,3300.3,3561.9,3729.3,3901.1,3981.1,4224.2,4582.7,4905,5112.1,5037.9,4489.9,3016.7,1344.5,789.25,566.26,397.16,332.32,279.48,292.53,296.46,286.55,296.79,336.55,396.19,437.32,615.11,10256,24025,28338,28830,29630,3281.9,326.82,259.48,235.82,208.32,192.65,156.58,164.53,148.96,163.29
1270,3326.9,3203.5,3473.4,3794.5,4005,4227,4330.3,4629.1,5020.4,5425.1,5692.2,5648,5071.6,3454.6,1581.9,955.98,703.98,531.48,453.18,395.7,401.63,393.8,386.11,406.54,440.02,495.87,544.1,736.57,11665,26193,30406,29434,28873,2858.8,420.07,363.09,346.66,325.7,315.74,288.17,281.78,267.34,274.15
1271,3471.1,3270.6,3567.2,3922.7,4160.7,4412.2,4564.2,4882.7,5337.7,5777,6076.5,6053.3,5458.6,3697,1679.3,1017.4,735.4,553.27,470.7,395.02,412.25,400.48,388.41,396.7,411.64,484.97,527.46,693.71,10783,23714,26593,24703,23149,2226.1,392.45,338.69,309.57,303.24,275.55,256.99,248.27,232.59,236.34
1272,3589.6,3349.8,3687.7,4080.4,4343.4,4623.3,4786.6,5129.7,5610.4,6054.3,6373.3,6389.4,5727.9,3858,1729.9,1050.5,737.13,558.43,445.56,384.88,398.29,376.87,357.9,372.34,385.98,445.01,456.4,613.7,8984.1,18741,20556,18262,16404,1591.1,352.29,303.19,294.26,274.38,232.47,220.06,210.24,214.82,205.91
1273,3671.6,3486.8,3879.9,4290.4,4558.1,4849.5,5035.7,5382,5845.7,6287.8,6602.7,6570,5864.5,3948.5,1757.2,1068.5,765.1,581.5,477.65,411.42,400.98,387.17,355.02,372.07,378.78,415.93,416.86,540.34,6762,13518,14135,12366,10707,1162.3,381.6,359.34,335.53,327.31,292.08,280.3,280.89,271,275.09
1274,3875.7,3645.5,4031.7,4482.2,4748.8,5022.8,5212.2,5541.8,5970.1,6379.3,6640.1,6546.8,5815.9,3861.3,1706.3,1030.6,731.77,553.87,447.1,390.78,381.09,348.52,322.75,325.26,328.4,360.3,356.81,443.37,4549.1,8707.9,9121,7696,6636,833.79,381.01,369.53,344.07,330.64,306.36,287.42,274.5,281.93,278.11
1275,4021.1,3834.9,4223.7,4654.4,4908.2,5186.7,5329.3,5616.9,5995.7,6322.6,6516.5,6340.9,5553.1,3646.9,1584.9,945.21,669.36,508.36,409.33,351.35,334.25,328.21,281.28,282.25,286.69,296.72,299.01,341.77,2828.2,5210.3,5441.8,4569.7,3890.3,661.77,416.18,394.26,390.09,369.32,349.05,331.87,323.23,323.03,308.52
1276,4340.5,3959.2,4353.5,4722.8,4939,5183.1,5310.8,5557.8,5853.8,6068.9,6192,5920.7,5098,3289.2,1371.3,796.18,530.58,379.59,290.37,240.23,220.34,201.94,171.88,179.48,166.26,177.94,178.05,203.62,1683.6,3077.1,3148.8,2665.6,2274.8,498.59,363.68,362.06,355.7,332.53,306.27,289.23,269.54,273.67,286.16
1277,4517.7,4249.1,4577.6,4891.1,5072.9,5267.7,5348.1,5478.7,5702,5819.5,5833.4,5507.4,4706,2993.8,1262.6,741.06,511.33,375.25,307.45,264.23,238.92,222.63,198.96,201.02,193.37,199,191.05,203.48,1086.5,1949,2009.7,1740.3,1509.8,568.26,501.02,485.67,494.14,466.88,439.86,435.49,435.65,440.17,442.82
1278,4711.5,4456.6,4712.1,4919.6,5048.5,5201.3,5202.7,5272.8,5399.9,5407,5322.3,4963.6,4167.4,2613.5,1089,623.38,415.56,307.71,254,219.1,189.05,186.79,159.5,155.7,157.32,161.4,145.6,155.01,705.98,1263.9,1334.3,1156.3,1030.8,606.67,564.95,564.41,582.72,569.42,548.34,555.39,577.16,559.29,563.72
1279,5072.3,4673.3,4802,4886.5,4940.3,5037.5,4998.6,4979.5,5025,4961.1,4813.8,4413.6,3666.1,2265.5,921.44,512.29,343.91,238.49,195.95,162.48,155.95,142.37,122.45,121.43,119.62,122.59,114.41,119.47,466.48,861.47,896.53,810.03,748.63,628.66,645.76,650.37,689.25,691.05,665.48,685.24,709.47,744.19,770.66
1280,5349,4829.9,4820.7,4740.4,4745.2,4773.1,4682.9,4610.3,4587.1,4444.9,4264.2,3845.6,3133.5,1895.6,736.95,391,236.23,151.98,107,83.192,72.845,67.133,57.113,59.042,56.665,43.303,40.704,49.269,292.94,564.51,616.15,565.03,534.3,682.3,747.1,762.25,874.25,893.3,865.43,937.41,1024.9,1036.1,1116
1281,5539.6,5113.2,4924.4,4678.5,4611,4599.2,4467.1,4317.5,4249.7,4065.5,3849,3427.2,2778.4,1674.7,661.16,367.17,228.75,170.12,129.28,122.03,101.18,99.992,89.689,79.825,82.71,89.615,85.996,83.255,270.02,521.95,580.6,534.78,543.2,946.87,1084.8,1163.4,1351.5,1435.2,1465.9,1629.7,1828.8,1855.1,1890.8
1282,5768.7,5261.6,4890.9,4484,4365.2,4310.5,4136.8,3964.6,3836.8,3622.6,3409.6,3006.4,2401.2,1431.4,548.92,297.02,173.85,110.09,99.813,88.379,82.448,70.629,60.81,66.653,74.933,64.499,61.095,64.841,213.1,416.9,473.88,454.83,462.83,1354.9,1633.7,1770.5,2116.9,2354.4,2406.9,2660.3,3001.9,3206.9,3392
1283,5852.8,5316.8,4759.8,4227.5,4072.2,3970.7,3754.9,3563.8,3412.9,3205.6,2965.4,2580.2,2051.3,1175,424.92,202.46,104.32,48.39,35.281,29.697,17.491,24.411,10.349,4.3285,6.9639,5.0807,10.517,18.4,148.92,336.44,380.41,373.93,366.22,2009.2,2551.1,2849.4,3631.8,3996.9,4206.5,4791.6,5478.9,5600.5,5949.8
1284,5979.1,5407.4,4729.2,4075.2,3887.3,3753.4,3540.4,3301.4,3156.6,2940.5,2706.1,2348.2,1860.4,1073.3,399.02,206.84,123.01,66.284,61.646,59.163,42.806,48.378,40.22,50.926,43.693,34.051,40.798,49.592,152.02,316.58,383.61,376.17,396.36,3343.5,4298.9,4902.3,6255,6914,7494,8361.2,9310.2,10077,10016
1285,5910.7,5406.6,4598.5,3888.7,3673.5,3529.5,3279.2,3051.3,2893.6,2679.8,2455.5,2117.4,1656.3,958.17,361.24,191.33,128.25,75.178,70.625,62.904,61.209,68.413,46.918,52.821,49.703,58.045,54.88,51.425,156.12,331.16,382.91,392.03,405.61,5815.9,7640,8738.3,11145,12460,12560,14772,17024,16207,16429
1286,5714.2,5280.3,4428.6,3688.7,3480.2,3296.5,3061.1,2812.1,2652.8,2444.6,2223.2,1900.3,1487.2,852.51,312,160.45,89.059,57.143,58.411,70.43,56.412,57.133,50.932,59.331,57.902,41.444,40.958,52.521,152.24,306.53,359.97,382.82,399.75,10087,13273,15265,18626,20671,21581,23297,24446,25405,23150
1287,5646.4,5021,4186.5,3465.4,3225.7,3063.9,2806.2,2569,2407.7,2201.5,1986.9,1686.6,1310.7,732.15,231.3,86.248,35.891,0.93622,0,0,0,0,0,0,0,0,0,0,96.029,218.91,282.56,287.13,340.73,17360,22353,24956,30915,32730,32858,33034,33595,32237,29260
1288,5178.1,4834.2,4037.4,3366.8,3139.9,2962.5,2702.5,2454.3,2302.3,2102.1,1909,1607.3,1262.9,719.47,268.4,138.15,89.193,57.231,56.885,61.921,55.493,62.987,52.907,60.938,58.766,58.126,68.536,67.181,155.89,322.9,389.25,404.58,438.98,28432,34544,38851,45214,45596,42842,43527,41915,36442,31097
1289,4953,4557,3838.4,3223,3003.6,2815.9,2551.2,2319.3,2159.4,1969.4,1759.3,1500.7,1159.2,646.19,231.74,106.24,74.332,40.833,39.655,44.038,46.153,51.721,30.931,52.81,51.497,38.939,38.259,62.17,130.44,285.96,363.26,369.25,431.95,41462,49832,53300,57553,56265,50247,46292,42417,37051,27926
1290,4619.7,4241.4,3606.5,3072.3,2877.5,2682,2404.9,2174.5,2029.2,1846.8,1656.3,1383.6,1069,598.49,208.33,93.81,44.245,21.256,20.495,32.5,24.955,36.508,21.758,31.513,39.25,42.642,39.224,35.939,119.87,274.51,343.69,361.04,429.97,54464,60739,63484,63996,58684,49504,43579,35873,29912,23608
1291,4284.8,3992.3,3470.3,3004.6,2819.9,2626.2,2339.8,2114,1970.1,1789.2,1589.5,1342.6,1036.9,563.61,197.43,98.935,54.242,32.989,35.43,47.305,39.168,56.609,33.484,52.123,49.835,54.26,46.717,57.202,140.81,303.08,379.27,407.48,495.89,61467,64255,63698,60515,52129,41881,34920,28424,22230,17387
1292,4129.9,3785.1,3354.3,2962.4,2778.6,2587.3,2287.2,2062.2,1917.8,1745.1,1544.1,1309.7,1010.2,568.04,206.38,107.49,68.457,48.296,43.235,72.788,52.065,55.55,55.898,59.965,73.31,65.332,72.095,82.044,160.96,331.71,411.66,452.27,546.54,59008,59013,56111,49263,40345,31178,24778,19771,16460,12884
1293,3825.2,3585.8,3242.5,2920.5,2747.2,2548.9,2255.7,2025.1,1888.3,1706,1520.2,1290.4,1005.9,576.96,243.3,135.11,100.81,72.194,75.735,95.258,88.245,85.151,90.471,91.611,95.109,95.241,106.1,129.13,205.45,377.37,476.1,527.77,658.87,49028,46164,43175,34924,27730,20311,16433,13716,11755,10580
1294,3720.8,3368.9,3100,2836.9,2673.9,2463.4,2167.4,1937.6,1797.8,1616.9,1427.8,1205.6,939.62,521.49,167.22,77.553,33.826,26.146,22.069,30.865,37.665,33.894,35.923,48.82,57.004,52.865,60.03,87.839,175.14,346.61,466.97,556.23,718.76,34581,31651,28457,23483,18754,14356,12146,10889,10083,9675
1295,3580,3318.3,3109.1,2885,2723.1,2512.5,2203.1,1978.2,1817.6,1653.5,1476.2,1252.3,976.41,567.88,233.69,139.26,97.787,82.418,83.355,98.924,84.504,105.27,99.992,110.61,126.7,136.76,161.67,178.81,307.53,512.14,661.19,789.92,1043.6,23358,20780,18949,15717,13033,11006,10061,9765.5,9603.7,9308.6
1296,3415.8,3238.2,3083.5,2899.8,2757.2,2527.8,2212.8,1981.4,1830,1653,1467.1,1255.3,988.2,577.51,242.52,142.93,116.23,95.651,108.08,113.45,117.71,126.83,129.14,151.86,178.67,187.64,225.78,266.35,432.71,697.73,910.17,1142.3,1543.6,14803,13547,12816,11716,10721,9770.7,9559.8,9439.7,9135.1,8355.9
1297,3443.4,3169.6,3055.5,2917.9,2754.9,2522.5,2201.9,1961.2,1811.7,1649.2,1462.3,1229.8,974.13,581.14,229.64,147.04,111.79,92.202,95.728,112.45,114.29,130.76,137.64,164.87,198.06,234.54,293.03,377.98,601.54,950.56,1221,1605.1,2218.4,10829,10663,10524,10606,10398,9576.2,9169.4,8675.1,7994,6730.4
1298,3390.5,3084.7,3012.4,2899.6,2742.4,2494.2,2164.2,1928,1777.8,1605.7,1428,1212.4,962.74,552.85,197.68,111.92,68.27,57.825,87.921,94.662,89.042,123.69,144.07,191.91,244.3,308.67,414.41,573.15,899.33,1397.2,1815.6,2397.7,3296,8974.4,9469.3,9923.6,10693,10311,9263.9,8302.9,7273,6165.5,4837.9
1299,3341.5,3161.5,3111.6,3014.7,2862.7,2603.1,2253.5,2011.6,1865.4,1686.1,1505,1278.9,1026.1,619.47,271.74,180.56,156.17,141.05,147.84,170.16,199.95,231.21,277.41,353.95,441.11,553.04,759.81,994.94,1508.2,2250.5,2843.2,3680.8,4842,9197.7,9939.9,10500,10952,10129,8440.1,7034.7,5733.3,4586.9,3361.5
1300,3440.8,3148.4,3119.2,3049.4,2901.9,2610.7,2261.7,2015.5,1859.2,1685.7,1504.3,1284.9,1014.4,619.85,271.58,178.45,153.33,137.05,173.49,209.55,229.27,290.21,377.35,491.06,664.28,859.95,1176.1,1564.4,2323.6,3338.7,4095.4,5067.6,6266.5,9758,10231,10541,10089,8608.7,6575.3,5056.7,3839.7,2953.2,2096.8
1301,3385.1,3156.9,3163.8,3106.6,2954,2630.1,2261.9,2022.7,1877.1,1675.8,1498.3,1294.4,1032.6,624.38,274.59,174.8,160.14,159.97,212.47,256.61,329.1,420.43,588.45,777.89,1058.2,1415.3,1938.2,2517.8,3563,4908.4,5720.8,6593.4,7508.7,10120,9895.4,9770.8,8453.8,6654.2,4723.2,3373.5,2444,1829.3,1294
1302,3553.1,3226.7,3256.5,3216.3,3041.5,2714.1,2332.6,2074.4,1921.2,1754,1572.6,1351.3,1092,673.81,322.38,230.34,227.98,250.93,315.49,402.09,519.91,689.2,957.49,1280.1,1698.2,2229.2,2977,3728.2,4938.9,6395.7,7015.4,7447.3,7762,9378.9,8552.4,8034.4,6349,4678.9,3129.5,2166.6,1553.2,1174.7,861.6
1303,3574.9,3340.6,3389,3361.4,3191,2825.4,2406.9,2168,2007.2,1816.4,1644.1,1434.4,1185.3,762.18,396.3,330.13,365.62,389.08,522.26,643.31,861.96,1141.5,1561.9,2068.9,2691.5,3432.4,4303,5129.2,6238.5,7563.4,7809.8,7606,7208.3,7894.5,6712.3,6012.9,4414.2,3124,2041.4,1445.2,1049,834.87,656.41
1304,3626.3,3438.7,3511.6,3495.2,3297.2,2895.4,2471.1,2218.7,2055.5,1877.6,1696.8,1501.7,1247.9,841.57,493.97,420.57,503.64,578.7,787.14,1011.3,1363.6,1788.4,2448.3,3136.1,3924,4724.1,5567.9,6193,6910.5,7807.1,7541.6,6694.9,5815,5856.5,4711.6,4100.4,2853.9,1989.9,1316.9,939.61,712.02,600.17,494.63
1305,3918.3,3483.1,3587.7,3585.6,3372.3,2918.7,2488,2238.4,2079.9,1886.7,1732.7,1533.9,1301.8,906.34,571.51,538.59,688.49,820.94,1146.4,1477.7,2040.8,2624.5,3473.1,4273.7,5060.8,5733.5,6281,6518.9,6620.1,6893.2,6189,5058.5,4092.7,3880.5,3021.1,2573,1775.8,1218.2,802.7,582.5,437.11,365.31,315.65
1306,3881.6,3681,3819.1,3833.7,3601.4,3111.9,2649.3,2390.3,2249.9,2041.6,1909.7,1707.6,1499.6,1144.9,878.65,915.92,1184.6,1413.6,1937.1,2420.3,3187.9,3943.4,4863.2,5582.3,6151.9,6462.2,6480.5,6250.3,5750.8,5760.8,4979.2,3793.7,2917.7,2644.3,2059,1773.4,1264.5,938.5,683.3,604.54,529.79,575.92,518.04
1307,4194.9,3880.1,4007.4,4020.9,3754.6,3216.1,2741.9,2493.9,2338.3,2174.7,2052.1,1907.1,1742.8,1423.5,1223.6,1329.4,1808.9,2154.3,2859.2,3506.1,4372.7,5089.1,5843.9,6279.1,6405.7,6252.7,5785.7,5198.4,4425.5,4108.3,3393,2516.6,1915.5,1724.3,1358.6,1155.9,847.62,650.29,496.54,407.68,353.88,327.23,318.35
1308,4374.4,4071.2,4232.6,4262.4,3971.2,3373.3,2885,2636.7,2488.9,2354.7,2280.2,2190.9,2107.8,1906.7,1836.2,2044,2753.9,3207.3,4057.5,4732.9,5503.8,6015.8,6324.9,6317.3,5942.1,5360.7,4586.7,3855.2,3077.3,2781.9,2261.7,1677.2,1297.6,1158.7,935.54,806.89,627.27,490.82,405.86,364.88,320.3,308.33,302.2
1309,4635.2,4250.7,4421.4,4470.8,4154.2,3506.6,3010.5,2781.9,2648.9,2574.2,2569.9,2580.4,2605.3,2528.2,2647.3,2955.7,3837.3,4347.5,5163.5,5685,6105.3,6232.8,5962.6,5503.9,4809.9,4035.1,3206.2,2555.1,1947.1,1731.1,1425.2,1069.9,853.03,761.74,603.14,545.64,432.36,348.76,289.85,256.38,230.74,212.83,222.65
1310,4896,4562.8,4786.2,4820.1,4503.4,3800.8,3290.9,3098,3035.7,3040.2,3136.8,3293.9,3483,3556.1,3824.4,4201.4,5090.8,5557.9,6082.1,6259.2,6141.2,5832.7,5124,4407.2,3616.2,2874.1,2171.7,1680.3,1299.4,1217.1,1043.6,850.05,726.7,652.1,559.02,509.25,450.07,386.57,335.13,304.36,286.05,282.16,295.17
1311,5156.9,4856.9,5079.7,5157.9,4829.9,4120.1,3624.2,3490.8,3522.8,3656.6,3921.4,4255.9,4609.2,4772.2,5045.1,5374.8,5970,6186.6,6225.6,5977.6,5387.3,4778,3855.5,3129.4,2417.3,1850.2,1352.5,1040.1,832.6,845.11,788.69,669.56,591.37,520.18,455.5,426.92,367.4,327.59,314.11,283.38,267.6,264.82,277.75
1312,5592.3,5139.7,5395.1,5487.1,5177.1,4474.5,4044.1,4025.6,4159,4459.9,4900.5,5371.2,5802.4,5900.9,5942.3,6066.7,6149.7,6062.2,5602.2,5030.7,4169.5,3483,2620.8,2030.3,1514.4,1107.2,792.83,597.46,500.84,574.01,548.88,489.85,467.83,377.98,335.21,308.68,276,242.52,223.83,201.46,191.75,188.65,200.94
1313,6004.2,5564,5843.2,5968.6,5750.8,5078.9,4739.3,4864.9,5135.8,5610.5,6174.4,6678.4,7006.1,6808.3,6425.9,6244.8,5804.1,5476.3,4664,3962.9,3078.2,2461.3,1781.7,1372,1005.9,752.6,540.97,431.62,413.8,514.46,535.53,501.11,497.18,401.9,375.7,348.64,322.43,291.02,264.12,255.62,250.25,236.13,271
1314,6350.2,6022.4,6354.4,6589.5,6472.7,5948.6,5738.4,6007.3,6391,6937.5,7462,7754.2,7735,7081.3,6184,5702.3,4832,4346.9,3453.1,2788.5,2046.2,1572.6,1115.3,841.09,613.79,468.28,341.78,277.62,312.87,452.15,502.85,477.38,471.38,362.13,325.41,299.9,275.55,261.3,251.72,236.76,225.77,238.27,243.69
1315,7063.5,6562.1,6984.4,7327.3,7421.4,7004.2,6912.1,7243,7643.8,8089.8,8359.7,8263,7779.7,6672,5358,4696.5,3694.3,3211.4,2423.8,1912.2,1353,1044.3,737.15,557.93,420.58,323.44,248.91,203.93,265.11,399.05,458.7,447.54,459.12,333.45,303.73,286.16,251.14,242,223.27,217.02,202.22,213.13,228.06
1316,7771.7,7254.1,7816.9,8336.8,8620.4,8354.2,8239.8,8465.7,8686.8,8762.6,8607.3,8033.2,7118.1,5698.3,4170.6,3466.7,2558.2,2144.3,1541.3,1175.9,815.75,599.36,422.46,323.74,242.56,173.57,119.03,101.38,180.57,340.85,394.48,391.26,391.3,252.65,222.98,205.4,191.44,166.36,168.75,150.11,153.64,148,180.61
1317,8811.2,8322.7,9070.1,9728.1,10138,9877.2,9549.8,9435.9,9323,8892.3,8290.1,7351.9,6206.1,4675.8,3151.2,2519.9,1786.3,1470.8,1053.7,818.47,575.67,449.15,328.8,267.59,207.08,179.31,143.67,140.12,224.58,402.5,463.83,461.5,474.14,320.16,279.74,271.13,251.02,237.86,232.02,222.69,223.53,225.5,243.95
1318,10148,9511.7,10351,11031,11404,10939,10170,9622.9,9146.4,8271.9,7375.9,6293.9,5148,3684.1,2281.2,1751.3,1205.4,967.09,704.49,540.8,373.11,303.8,222.53,197.07,159.67,132.04,107.29,101.93,196.16,356.32,428.82,420.32,435.4,255.19,226.25,206.04,192.21,183.72,168.28,172.95,165.63,166.6,201.22
1319,11434,10895,11634,12149,12223,11369,10104,9119,8330.1,7223.5,6259.2,5243.9,4202.7,2879.5,1621.7,1191.3,808.45,633.92,469.88,373.06,260.3,204.07,160.58,136.78,116.82,96.142,85.069,71.497,188.74,364.56,435.96,437.65,439.01,250.57,213.82,185.18,191.25,169.13,171.26,166.63,165.82,177.29,206.25
1320,12754,12004,12500,12672,12352,11152,9514,8287.4,7373.2,6260.2,5373.2,4493.3,3598.4,2377.3,1225.4,857.52,579.74,451.22,324.36,261.38,176.63,149.67,111.84,99.633,81.44,75.993,54.635,57.593,168.77,340.05,403.86,411.39,417.97,201.64,163.03,160.4,144.83,143.94,121.15,137.62,141.58,136.67,159.66
1321,13324,12654,12712,12437,11782,10390,8572.1,7300.2,6426.2,5436.3,4699.9,3974.7,3204.5,2066.7,969.75,650.28,439.16,350.15,270.05,223.58,160.03,134,95.648,93.336,86.108,73.89,63.058,68.484,181.36,372.1,446.25,449.43,456.98,215.42,172.31,144.41,142.08,134.4,132.48,137.96,136.29,155.55,171.15
1322,13131,12506,12111,11541,10735,9377.4,7627.7,6467.7,5704,4894.5,4286.6,3688.6,3010.3,1900.1,845.43,549.19,372.75,279.42,231.79,189.47,141.97,128.01,106.38,104.77,93.93,91.723,93.162,83.471,208.21,392.36,470.69,464.72,474.49,209.48,168.44,151.85,142.38,135.21,129.9,142.45,128.34,146.31,161.62
1323,12467,11668,10992,10332,9614.4,8497.6,6909.4,5896.8,5236.6,4559,4054.5,3507.4,2878.6,1789,738.97,438.38,307.11,215.76,174.53,135.46,90.645,91.878,57.154,61.579,60.184,57.505,55.216,71.083,178.11,363.72,426.93,439.85,453.58,148.91,106.15,99.103,88.992,80.641,89.641,86.679,78.795,95.62,118.85
1324,11023,10501,9833.7,9245.6,8748.7,7930.9,6546.6,5639.3,5085.1,4481,4032.2,3550.9,2919.5,1803.5,734.02,457.97,320.99,252.62,212.58,176.88,139.18,132.31,122.81,123.37,121.32,108.98,130.38,126.1,256.52,468.01,527.05,548.05,546.81,211.66,164.63,148.33,154.32,130.5,138.67,142.95,131.53,158.13,174.86
1325,9850.8,9359.6,8812.6,8417.6,8146.9,7650.4,6413.9,5603.3,5085.4,4516.3,4102.6,3623.1,3006.5,1857.6,755.37,462.11,339.42,260.32,222.51,201.83,171.78,154.75,148.03,156.59,144.7,148.6,162,180.07,305.61,513.78,573.98,583.42,596.1,226.32,173.24,160.03,149.29,149.97,161.35,157.23,158.7,174.59,201.44
1326,8867.1,8360,8012.2,7806.6,7769.4,7515.5,6442.4,5675.6,5172.4,4636,4224,3722.8,3083.4,1909.4,761.84,478.5,337.81,253.99,222.71,201.29,170.8,168.78,148.73,167.78,164.58,177.69,185.76,207.75,347.59,558.69,605.65,619.17,628.17,201.14,138.54,131.8,123.58,126.38,129.1,127.2,144.54,149.74,160.01
1327,8174.6,7660.4,7489,7444.7,7546.8,7530.7,6583.7,5838,5333.1,4797.3,4369.8,3864.2,3190.6,1965.9,765.37,466.97,332.51,254.43,212.98,203.95,165.1,157.23,161.8,167.67,179.16,189.69,220.09,236.1,378.54,576.46,631.99,642.72,677.72,165.08,113.18,104.62,79.883,83.346,87.918,78.424,90.546,96.561,124.55
1328,7654,7301.7,7279.5,7371.7,7613.4,7759.2,6931.4,6201.3,5693.3,5114.6,4663.1,4139.4,3431.6,2119.9,871.9,548.42,404.83,327.97,293.7,279.1,247.27,252.39,258.6,290.29,296.49,330.67,355.61,385.09,535.97,749.8,803.03,816.89,854.54,259.65,183.04,173.9,156.84,160.78,163.97,152.77,159.1,183.27,213.78
1329,7331.4,7009.3,7124.6,7324.4,7649,7973.1,7273.6,6556.5,6024.5,5423.4,4943.6,4377.6,3633,2244.5,929.75,568.04,435.57,351.01,323.94,295.49,279.48,297.14,321.27,360.37,391.71,440.66,492.2,541.38,682.54,876.39,923.5,956.53,994.31,239.55,141.35,137.57,118.49,123.09,142.8,125.54,133.22,143.04,177.12
1330,7164,6840.4,7060.4,7348.6,7770.6,8244.2,7656.4,6961.4,6426.5,5793.3,5267.4,4679.1,3871.9,2394.8,979.96,608.79,465.03,378.69,349.38,344.04,349.16,376.73,409.51,492.69,555.36,635.59,723.12,808.87,944.49,1089.7,1107.2,1147.2,1259.7,247.26,113.21,105.7,90.896,100.13,110.15,86.818,97.14,118.41,154.45
1331,7119.4,6811.4,7156.7,7548.2,8016.8,8595.2,8187.9,7532.7,6975.7,6307.4,5751.4,5109.7,4247.7,2650,1136,748.11,589.51,498.67,462.35,482.17,511.26,584.07,657.68,810.11,902.96,1039.1,1184.6,1310.8,1430.3,1505,1509,1590.8,1780.5,361.52,166.68,146.2,146,150.88,147.47,148.6,160.26,170.53,203.15
1332,6934.5,6814.6,7254.8,7778.4,8328.4,9023.7,8768.6,8145.7,7619.1,6895.2,6321.8,5628.9,4690.7,2948.1,1314,870.14,721.19,631.54,618.84,649.59,750.4,899.97,1082.8,1303.3,1516.9,1763.2,2004.2,2220.4,2329.2,2233.7,2209.1,2414.6,2741.5,514.15,189.4,173.93,161.13,169.94,192.83,169.99,181.83,199.05,217.87
1333,6952.2,6801.1,7375.7,8029.4,8632.7,9452.5,9360.9,8824,8310,7587.1,6959.3,6210.9,5190.2,3291.9,1507.1,1031,885,799.59,808.3,910.01,1084.5,1354.5,1683.2,2078,2462,2865.5,3262.1,3668.1,3720.1,3433.1,3350.3,3740.7,4410.6,715.92,153.12,131.56,123.74,140.93,143.89,141.8,147.89,160.94,189.3
1334,6985.3,6755,7460.4,8257.1,8940.9,9838.6,9970.4,9571.8,9099.3,8355.1,7708.8,6939.4,5828.1,3729.9,1760.3,1252.2,1106.3,1028.9,1104.5,1278.7,1629.5,2113.9,2708.5,3395,4047.8,4679.4,5314.7,5917.6,5965.3,5518.1,5456.5,6155,7494.7,1082.6,99.777,92.123,69.044,67.688,78.002,80.356,78.823,99.069,126.44
1335,6890.7,6872,7723.6,8707.2,9472.3,10521,10851,10595,10203,9476.8,8837.9,8018.8,6790.2,4419.2,2255.3,1696.3,1571.9,1523.4,1685.4,1974.1,2599.6,3384.4,4335.2,5395.5,6373.1,7355.9,8252.3,9043.7,9310.9,9230.3,9504.3,10943,13332,2008.8,207.41,176.74,168.58,165.8,177,172.25,183.54,180.16,198.85
1336,7002.8,6928.8,7923.6,9076.6,9969.7,11123,11678,11620,11335,10688,10070,9247.3,7907.5,5243.9,2822,2223.4,2111.2,2123.6,2380.7,2848,3835.9,5028.4,6411.5,7955.7,9282.9,10560,11556,12515,13555,14880,16115,18674,22372,3187.9,245.61,192.84,167.46,165.77,169.7,166.83,178.16,184.85,204.51
1337,6964.5,6965.2,8085.2,9457.3,10460,11760,12583,12767,12667,12131,11615,10799,9363.2,6342.1,3563.3,2900,2843,2877.5,3272.4,3904.6,5279.7,6870.6,8576.3,10454,11943,13228,14172,15068,18469,24402,27328,30902,37207,5198.4,277.65,193.51,166.32,159.13,159.98,159.97,159.18,180.5,196.96
1338,7125,7042.5,8316.5,9858.5,11039,12498,13588,14056,14176,13838,13473,12734,11162,7700,4492.5,3730.6,3647,3706.4,4166.1,4926.5,6580.4,8399.1,10207,12257,13726,14791,15448,16098,23974,37584,43850,48924,56973,7179.6,320.01,219.32,186.03,161.64,168.64,159.09,162.65,168.36,195.42
1339,7162.6,7172.8,8581.4,10333,11680,13342,14734,15549,15959,15911,15774,15175,13489,9442.7,5580.3,4635.3,4466.5,4481,4899.2,5678.8,7383.7,9232.8,10892,12664,13815,14627,14856,15179,29910,53944,63455,68593,76499,8757.8,418.93,291.02,241.39,211.08,221.68,198.95,218.87,224.74,245.69
1340,7272.3,7296.7,8829.8,10790,12322,14230,15959,17180,17951,18271,18482,18087,16300,11519,6730.5,5431.3,5091.1,4987.4,5269.5,5895.1,7409.4,8981.2,10206,11509,12238,12631,12471,12732,35827,71383,82833,85967,90072,9702.3,442.35,301.85,236.43,225.48,218.04,203.66,199.84,214.01,234.98
1341,7437.1,7381.3,9030.6,11191,12920,15070,17143,18776,19931,20690,21286,21136,19202,13598,7695.4,6022,5410.9,5111.2,5171.4,5559.7,6733,7836.8,8595.8,9449.3,9846.8,9969.8,9770.2,10049,39217,80404,92106,90088,91108,8733.3,424.26,270.75,215.94,191.64,171.47,164.42,172.05,191.21,205.13
1342,7528.1,7611.4,9387.2,11741,13669,16086,18506,20555,22135,23346,24335,24465,22356,15806,8612.4,6436.1,5541.4,5028.9,4812.9,4969.8,5758.2,6425.2,6792,7252.2,7333,7355.7,7122.2,7411.9,38297,80415,89817,85368,80917,6744.9,430.42,293.31,235.85,215.61,222.56,198.06,208.78,229.52,247.17
1343,7759,7828.9,9718.9,12256,14364,17037,19812,22230,24178,25791,27158,27457,25113,17616,9219.5,6595.2,5427.3,4744.5,4346.8,4307.5,4765.5,5157.8,5266.1,5443.8,5464.2,5431.8,5192.5,5486.4,33414,67421,73690,66807,60058,4791.2,365.39,261.2,219.91,204.46,212.76,211.85,209.51,214.89,255.16
1344,8016.9,8043.5,10026,12704,14970,17868,20920,23649,25852,27712,29291,29615,27003,18721,9406.4,6472.8,5152.7,4358.2,3848.6,3677.5,3923.2,4036.9,4042.3,4077.1,4025.7,3920.5,3720.5,3980.7,25520,49380,52505,45622,39738,3061.8,277.88,208.96,166.88,158.66,168.2,171.98,180.41,189.58,218.59
1345,8344.2,8251.5,10335,13097,15470,18544,21812,24727,27059,29006,30561,30779,27814,19038,9201.3,6131.6,4766.5,3937.9,3380.4,3120,3182.1,3178.3,3064.2,3030.9,2933,2774.9,2586.4,2759.6,17705,33090,34204,28461,24377,1869.4,172.26,105.61,90.237,86.714,89.828,92.025,92.102,121.27,152.78
1346,8645.5,8652.9,10798,13641,16084,19258,22690,25650,27942,29736,31172,31097,27842,18785,8848.7,5797.1,4431.6,3638.6,3075.7,2800.8,2727.2,2606.2,2457.5,2358.1,2237.6,2041.4,1862.4,1954.3,11178,20219,20719,17241,14519,1147.7,213.25,182.12,158.84,156.78,179.33,181.17,185.59,201.59,229.12
1347,9055.9,8984.8,11123,13922,16321,19492,22963,25827,27905,29366,30496,30096,26649,17731,8146.8,5272,4025.7,3287.2,2776.6,2488.9,2313,2135.4,1952.6,1838.7,1692.6,1460.7,1252,1300.4,6652.7,11703,11764,9767.6,8151.2,680.3,144.59,108.37,103.58,97.495,130.5,120.93,122.31,156.44,180.31
1348,9583,9369.5,11427,14042,16287,19350,22745,25374,27114,28168,28935,28263,24764,16324,7384.9,4764,3680.8,3033.4,2581.5,2332.6,2059.9,1821.8,1615.9,1484.4,1328.3,1033.5,812.75,838.97,3920.9,6657.3,6653.9,5489.7,4622.8,403.15,83.497,63.429,55.364,62.24,77.677,66.822,93.756,107.01,133.56
1349,10142,9870.2,11778,14070,16119,19022,22253,24599,25993,26693,27194,26379,23039,15137,6841.7,4478,3545.6,3017.5,2609.2,2360.8,2035.2,1739.2,1526,1377.8,1175,846.81,620.55,610.8,2422.9,4043.5,4089.8,3388,2904.3,301.58,120.45,101.9,92.439,97.944,115.51,127.81,121.65,144.54,174.04
1350,10747,10404,11994,13827,15579,18258,21299,23356,24401,24797,25175,24411,21350,14122,6454.7,4308.4,3545.6,3095.9,2767,2535.4,2121.2,1751.8,1499.2,1310.8,1115,714.89,456.65,439.8,1494.3,2490.7,2510.1,2155.7,1875.9,239.47,104.75,93.704,84.139,93.084,112.92,123.83,129.74,147.53,180.81
1351,11426,10934,12117,13359,14777,17168,20032,21828,22589,22826,23252,22704,20038,13469,6276,4323.3,3677.7,3337.8,3042.1,2808.5,2304.5,1845.1,1558.1,1331.8,1100.6,639.39,343.98,328.79,1002.1,1624.7,1667,1455.7,1295.7,187.13,108.52,82.197,87.796,87.784,110.38,101.67,123.56,137.02,165.78
1352,12125,11394,12075,12677,13756,15918,18563,20162,20733,20955,21528,21298,19163,13115,6221.1,4385.8,3865.2,3610.8,3353.2,3102.5,2502.9,1910.6,1553.7,1328,1053.4,538.53,218.27,190.84,649.66,1075.5,1118.8,975.14,901.67,94.081,26.119,8.9425,0,13.253,18.907,41.705,43.723,70.971,95.222
1353,12662,11983,12055,11992,12774,14704,17206,18644,19134,19403,20195,20400,18730,13170,6434.1,4647.4,4218.7,4047.9,3798.9,3527.4,2813.7,2103.4,1692.1,1422.4,1127.3,562.86,220.61,196.09,512.36,863,905.58,839.79,796.5,143.42,86.528,83.954,90.804,89.981,108.52,105.9,137.26,141.15,172.43
1354,13112,12338,11844,11153,11691,13412,15767,17098,17537,17931,18986,19582,18340,13190,6535.9,4804.4,4453.3,4330.7,4037.6,3758.8,2923.6,2141.3,1693.3,1404.8,1089,536.55,181.86,148.99,403.18,673.5,716.43,678.23,642.42,126.79,78.537,64.288,64.311,71.621,98.765,89.515,87.845,115.81,149.93
1355,13262,12492,11475,10310,10630,12197,14438,15745,16138,16644,17890,18799,17890,13043,6498.1,4808.2,4460.1,4369.5,4058.1,3722.8,2851.9,2055.1,1608.7,1321.9,1005.9,455.68,137.47,104.71,313.85,535.2,580.67,561.07,539.49,84.586,40.505,36.552,38.286,40.497,74.867,72.283,86.832,101.98,127.59
1356,13307,12395,10936,9476.4,9654.1,11098,13237,14480,14868,15477,16827,17873,17167,12585,6267.9,4652.2,4296.2,4177.1,3836.1,3491,2656.5,1884,1471.4,1191.7,891.02,381.3,98.012,83.129,235.76,426.11,465.47,449.19,445.07,49.824,0,0,6.0487,0,9.4873,31.425,31.526,59.118,84.57
1357,12626,12030,10371,8770.7,8868.4,10208,12268,13442,13865,14474,15829,16900,16253,11890,5893.6,4370,3994.8,3826.5,3487.3,3132.9,2372.6,1714.5,1325.3,1080.7,812.47,359.64,117.25,104.92,248.72,437.93,487.06,484.78,479.93,107.12,67.985,69.556,61.265,75.377,90.893,94.934,110.4,135.21,160.74
1358,11949,11356,9612.9,8040.2,8104.2,9365.1,11335,12474,12859,13446,14707,15627,14920,10786,5277.8,3865.6,3485,3298.2,2943,2641.9,1971.5,1436,1126.7,925.89,689.73,297.18,87.981,84.02,201.55,367.91,415.29,420.89,417.63,70.92,41.7,32.074,29.291,42.591,49.58,77.026,67.386,94.281,132.86
1359,10936,10432,8768,7357.8,7414.3,8633.2,10511,11586,11940,12452,13540,14244,13455,9587.5,4604.2,3345,2944.2,2742.2,2415.6,2152.7,1614.4,1199.6,951.19,770.8,569.64,250.84,72.976,84.464,177.44,328.53,374.67,382.58,384.07,69.321,37.67,39.986,34.467,36.15,62.666,64.229,69.541,98.551,134.12
1360,9880.5,9520,8028.3,6816.5,6905.1,8082.1,9874.2,10886,11218,11639,12519,12989,12076,8486.1,4027.6,2893.8,2515.5,2295.7,2011.2,1775.8,1355.8,1021.6,827.6,687.48,512.59,230.06,105,105.64,187.14,336.31,383.22,381.46,400.32,101.66,69.081,56.551,67.207,62.317,90.476,100.88,110.62,119.28,162.27
1361,8847.8,8514.3,7257.4,6299.3,6424.2,7559.8,9245.4,10196,10490,10798,11466,11711,10737,7426.1,3464.3,2474.9,2111.9,1881.8,1641.2,1452,1108.6,869.31,702.48,597.35,445.55,217.61,103.36,107.89,187.35,312.49,363.04,361.87,376.96,96.462,70.218,59.952,63.716,78.023,80.621,103.45,113.06,125.2,172.83
1362,7794.7,7547.9,6554.8,5812.2,6000.1,7093.4,8685.1,9556,9799.7,10008,10499,10558,9549.5,6496.3,3003.5,2113,1779.3,1565.9,1349.9,1204.5,941.26,733.64,609.08,506.75,388.05,200.4,97.775,112.86,176.64,300.17,348.79,345.12,348.59,84.486,65.429,53.162,41.719,67.608,85.13,90.129,108.43,123.49,171.88
1363,7188.6,6765.4,5934,5382.5,5620.1,6660.1,8187.8,8991.7,9186.6,9307.2,9654.2,9596.6,8583.8,5766.3,2610.9,1821.8,1502.5,1319.7,1126.1,992.04,773.12,623.68,507.32,434.03,324.55,141.35,76.288,87.669,139.76,236.23,269.32,275.5,302.31,31.47,31.203,18.818,13.085,37.452,51.378,43.496,60.866,75.683,116.39
1364,6283,6092.6,5473.5,5085.3,5337.7,6368.8,7797.9,8516.1,8678.4,8747.9,8974,8794.4,7783.3,5203.1,2340.7,1644.3,1357.4,1165.6,1021.2,903.69,716.36,585.59,500.16,440.54,330.79,182.26,129.23,147.83,199.1,289.35,326.39,340.41,352.79,107.06,95.83,78.192,70.912,94.25,117.85,127.06,133.43,154.43,195.11
1365,5724.3,5514.1,5053.6,4777.4,5064.2,6045.6,7404.8,8070.2,8180.3,8180,8317.4,8099.5,7116.4,4712.9,2112.9,1462.1,1203.8,1024.9,893.57,789.29,632.29,535.12,455.58,396.11,312.9,182.87,130.79,147.48,199.44,277.43,316.34,321.2,339.12,106.66,96.908,81.56,71.412,103.26,119.66,119.58,137.64,142.16,196.66
1366,5284.6,5004,4660.2,4473.7,4799.6,5737,7000.1,7610.2,7695.1,7662.2,7728.6,7466.2,6531.7,4287.4,1892.3,1306.9,1062.4,895.69,783.33,687.56,544.94,465.75,398.36,346.87,276.35,166.29,126.93,136.67,170.23,233.43,270.76,282.18,297.3,82.315,74.954,59.043,60.509,74.919,90.961,93.761,106.98,128.22,159.74
1367,4842.4,4661.5,4391.9,4288.9,4614.1,5531.6,6722.8,7267.3,7342.7,7285.9,7298.8,7011.5,6115.3,4013.6,1780.3,1249.4,1017.2,861.9,749.14,672.25,537.35,467.02,414.54,368.38,317.27,220.25,185.32,199.19,240.1,283.88,314.71,318.33,327.27,126.25,116.22,95.184,101.32,105.58,122.66,144.03,160.66,171.16,212.69
1368,4587.6,4349,4162.4,4099.3,4427.6,5304.4,6437.7,6932.5,6973.6,6893.3,6884,6596.4,5739.1,3755.3,1665.6,1162.2,935.76,797.85,697.26,625.4,500.67,452.95,379.5,368.82,326.78,238.86,209.65,235.58,249.84,273.07,286.21,299.03,313.96,107.59,109.81,102.36,89.39,109.91,126.31,136.75,146.69,161.31,197.02
1369,4290.2,4110.7,3950,3925.8,4250.8,5113.9,6164.8,6615.3,6652.2,6569.5,6554.2,6237.3,5417.3,3546.6,1582.4,1101.4,910.43,754.89,663.16,602.5,498.18,444.9,405.14,386.66,356.74,284.03,270.6,307.42,315.47,292.39,290.34,300.91,313.6,125.61,116.47,104.03,97.791,110.37,131.33,152.56,160.58,174.64,210.5
1370,4025.8,3804,3707,3712.1,4044.6,4850.6,5855.2,6270.3,6298.5,6197.4,6164.2,5867.5,5083.3,3311.6,1454.7,1002.8,806.76,665.83,586.94,531.67,434,404.32,376.75,370.19,350.49,297.04,318.1,344.13,332.19,257.49,238.52,244.76,247.75,82.733,71.125,45.77,44.957,54.463,78.696,99.199,115.12,119.28,167.54
1371,3892.9,3711,3620.4,3641.4,3973.8,4779.1,5724.4,6096.1,6116.9,6020.8,5969,5670.2,4923.7,3230,1454.4,1038.6,835.45,708.76,620.5,579.03,509.32,477.58,461.61,466.73,472.64,451.1,501.61,557.75,510.18,363.38,303.4,303.37,329.24,151.96,142.35,138.14,124.4,138.64,156.78,173.39,187.56,204.58,247.79
1372,3698.2,3529,3466,3505.9,3827.9,4582.8,5496.3,5825.4,5846.8,5749.1,5696.5,5407.8,4696.4,3087.5,1406.7,1010,800.82,684.29,620.07,585.79,527.96,516.21,533.88,568.92,610.69,653.68,750.58,896.99,792.71,452.61,296.51,318.27,323.32,146.58,120.16,108.61,115.41,133.42,152.29,162.55,173.68,189.43,229.63
1373,3572.9,3382.9,3351.2,3384.8,3713.9,4428.3,5277,5593.4,5596,5506.7,5442.6,5158.9,4485.7,2940.3,1351.1,984.02,799.93,686.55,629.31,606.92,576.65,599.76,649.71,754.36,860.75,962.43,1163.5,1392.7,1238.4,583.74,299.6,289.59,304.55,141.22,127.16,108.55,111.55,116.8,140.28,151.92,167.28,195.03,221.52
1374,3461.5,3248.8,3211.6,3250.1,3558.6,4252.6,5065.8,5360.9,5364.6,5261.1,5197.8,4931.8,4277.6,2817.1,1307.4,934.97,775.06,679.35,628.94,625.92,649.79,722.54,870.42,1060.7,1277.8,1530.3,1907.9,2327.1,1985,816.03,307.68,260.86,276.46,117.18,103.68,98.311,87.148,92.93,119.96,136.51,148.37,175.39,211.85
1375,3271,3162.5,3139.9,3184.8,3489.5,4155.7,4934.4,5199.1,5188.9,5103.1,5018.4,4766,4140.7,2737.9,1315.6,983.66,839.82,755.36,739.86,781,872.64,1049,1345.6,1728.3,2160,2658.6,3335.1,4114.4,3474.8,1344.2,404.42,333.31,326.67,174.91,157.18,140.95,141.27,150.93,180.78,187.33,219.03,228.34,264.35
1376,3253.2,3051.3,3031.9,3091.5,3358.8,3994.2,4737.1,4969.4,4965.9,4873.6,4799,4525.6,3940.6,2607.4,1284,983.78,874.76,821.94,859.95,959.79,1178.8,1507.9,2034.4,2719.4,3490.5,4368.5,5551.9,6699.9,5756.4,2040.8,439.66,308.64,317.18,140.57,134.12,116.41,112.48,127.32,152.49,152.13,172.12,197.92,233.75
1377,3110,2919.8,2912.2,2957.8,3224.6,3813.1,4513.2,4751.2,4722.5,4626.4,4540.2,4275.7,3708.4,2474.6,1271.9,1020.5,969.2,947.74,1062.3,1257.8,1682.4,2298.9,3235.2,4375.2,5649.7,7083,8812.2,10459,8526.7,2740.1,473.24,299.27,274.25,118.11,105.74,88.512,82.785,97.42,129.67,127.21,155.26,163.91,213.13
1378,2998.5,2849.6,2855.2,2911.9,3157.8,3724,4391.1,4606.3,4574.4,4474.3,4373.7,4111.5,3567.4,2425,1370.8,1165.8,1177.4,1234.4,1464,1813.8,2576.8,3608.4,5103.3,6929.1,8936.5,10827,13008,15074,11443,3759.1,594.85,354.75,323.77,161.01,146.72,134.22,127.88,138.9,168.91,177.35,191.41,217.51,248.52
1379,2952.3,2781,2792.1,2831.5,3054.6,3608.5,4249.8,4432,4395,4286.6,4189,3922.2,3407.2,2361.7,1484.3,1368.4,1493,1637.5,2042.7,2655.4,3921,5560.9,7871.1,10517,13017,15319,17814,19711,14303,4224.4,615.78,353.54,325.96,178.47,157.49,147.96,129.51,147.53,180.34,184.9,198.77,220.78,250.03
1380,2794.4,2696.1,2694.2,2751.2,2966.6,3466,4095.3,4256.8,4232.3,4104.7,3991.4,3726.9,3232.4,2325,1697.4,1725.8,2001.2,2272.4,2919.1,3818.3,5699.8,8013.5,10979,14075,16878,19174,20671,21508,14553,4168.8,629.05,361.7,330.52,169.11,140.94,133.62,126.29,141.27,176.93,185.82,198.17,230.32,270.74
1381,2855.7,2566.6,2572.3,2615.9,2810.9,3279.7,3879.1,4046.8,4007.1,3872,3757.6,3486.3,3025.8,2245.3,1928.6,2111.1,2557.5,2997.9,3919.2,5102.7,7608.2,10366,13345,16545,18926,20129,20631,20782,12940,3531.3,472.24,261.2,232.01,77.871,60.999,43.471,37.756,61.106,86.79,76.315,104.64,132.09,165.59
1382,2662.4,2566.6,2587.5,2619.1,2808.5,3258.5,3838.6,3999.1,3926.9,3793,3680.1,3414.5,2994.5,2386.5,2413.7,2796.5,3396.2,3996.2,5063.7,6490.1,9185.3,12173,15014,17604,18818,18968,18365,17594,10338,2730.5,513.38,357,349.06,193.13,165.82,174.66,152.78,175.06,205.68,214.67,233.96,250.11,289.88
1383,2606.5,2506.9,2502.2,2560.7,2722,3136.5,3719,3856.7,3798,3633.6,3514.1,3268.3,2878.2,2440.8,2869.4,3451.8,4157,4835.4,5934.4,7339.2,9844.9,12440,14535,16003,16375,15733,14256,12886,7101.4,1899,422.55,325.3,305.96,171.68,133.65,122.05,110.87,146.54,185.4,195.95,200.89,223.96,267.5
1384,2617.8,2397.6,2410.6,2446.9,2593.7,2992.7,3564.2,3702.9,3635.5,3485.2,3364.9,3114.2,2755,2476.2,3174.5,3881.6,4529.1,5184.2,6089.8,7223,9226.7,11092,11928,12636,12302,11158,9725.6,8483.1,4420.7,1161,291.28,239.17,231.84,93.427,76.379,59.053,76.714,98.824,115.17,116.86,137.72,157.69,191.37
1385,2506.1,2378.9,2383.9,2427.4,2568.8,2948.9,3518.7,3647.3,3581.8,3433,3313.9,3059.8,2745.6,2575.4,3459.9,4147.3,4621.6,5123.4,5677.1,6380.2,7666.7,8680.2,8844.5,8878.8,8242.8,7271,6086.5,5291.4,2717.5,792.1,294.74,269.67,267.52,123.99,114.37,113.19,99.233,122.74,149.87,171.05,182.32,205.98,252.64
1386,2508.4,2351.8,2353.5,2390.6,2518.7,2886.7,3471.9,3598.7,3529.7,3389.3,3259.1,3033.5,2735.4,2608.9,3432.5,4023.1,4272,4586.7,4844.8,5235.5,5907.3,6410.7,6249.6,6063.4,5488,4704.3,3858.3,3268.6,1711.1,575.16,277.71,266.6,263.54,135.09,126.57,108.5,114.52,132.92,172.03,171.94,196.85,209.7,255.08
1387,2416.5,2282.9,2305.5,2340.3,2465.4,2825.9,3417.2,3536.7,3477.5,3331.7,3220.2,2983.1,2709.7,2587.2,3240.5,3638.1,3672.4,3791.1,3826.8,3961.2,4209,4388.5,4128.3,3845.3,3386.3,2861,2354.1,1993.5,1051,426.85,276.55,265.74,267.85,129.36,112.12,103.38,99.569,134.49,171.11,173.9,197.04,211.54,249.28
1388,2341,2192.5,2211.9,2237.4,2373.3,2731.7,3320.3,3459.5,3402.4,3276.3,3168.2,2945.2,2690.4,2496.8,2874.2,3073.4,2969.4,2991.2,2907.7,2898.9,2937.1,2885.5,2636.5,2418.3,2075,1745,1436.2,1239.6,641.5,287.9,203.12,205.23,192.6,71.685,70.511,63.143,62.978,80.984,116.97,113.23,145.92,168.98,208.58
1389,2365.1,2207.9,2213.4,2241,2374.1,2729.1,3340,3501.8,3434.3,3327.8,3225.4,3030.9,2748.6,2494.9,2598.7,2633.5,2491.7,2445.6,2333.8,2294.4,2221.7,2144.4,1909.3,1717.7,1486.3,1232.8,1038.9,923.41,509.3,286.84,245.86,249.53,232.6,111.26,115.01,111.03,104.41,135.97,165.36,168.86,190.01,199.49,234.02
1390,2257.3,2158.2,2171,2202.7,2333.4,2696.2,3328.7,3503.9,3445.1,3347.9,3281.3,3092,2841.7,2518.4,2382,2321.6,2191.2,2105.6,2012,1944.8,1841.1,1709.9,1524.4,1316.2,1119.7,938.38,818.65,737,420.77,286.59,249.97,234.84,241.54,96.734,100.79,93.52,105.14,123.91,159.62,165.84,191,209.16,242.09
1391,2253.2,2096.2,2109.1,2135.7,2270.1,2631,3304.1,3509.8,3450.2,3389.7,3325.5,3162.3,2921.4,2562.8,2290.7,2180.8,2081.2,2012.4,1949.2,1890.9,1739.8,1588.7,1408,1181,970.52,811.2,723.43,664.56,345.13,237.89,209.89,196.6,184.56,50.638,64.731,58.299,63.429,86.738,122.08,122.16,151.61,155.18,201.24
1392,2268.1,2070.7,2092.7,2129.8,2252.1,2638.5,3336.1,3552.8,3520.8,3476.4,3450.2,3321.2,3110.7,2760.2,2419.1,2283.4,2230.3,2173.3,2161.7,2111.6,1955.2,1760.7,1545.3,1285.5,1047.5,873.58,801.76,745.54,363.17,251.66,219.53,200.88,201.27,71.801,73.877,64.323,69.642,106.21,124.72,133.64,161.46,182.77,214.85
1393,2165,2081.2,2102.5,2128.7,2273.3,2673,3423.1,3661.5,3625.3,3620.9,3622.6,3538.9,3403.1,3116.3,2774.8,2648.7,2690.3,2666.8,2704.6,2683.5,2491.3,2231.7,1988.2,1601.5,1322.3,1104.7,1026.3,970.37,449.43,348.7,288.67,251.56,238.11,113.03,109.9,99.215,92.173,129.23,160.72,171.43,197.37,207.45,256.63
1394,2216.1,2061.1,2066.5,2109.8,2259.2,2668.3,3469.8,3750.5,3734.2,3750.1,3808.9,3777.1,3738,3598.7,3349.4,3273.2,3427.8,3447.3,3569.8,3576.4,3361.6,3007.1,2687.7,2158.7,1768.3,1463.7,1407.7,1308.2,533.35,387.34,295.57,236.09,220.21,98.119,93.421,86.876,91.268,115.69,147.11,153.57,180.88,196.98,225.77
1395,2174.7,1988.3,2015.6,2052.6,2208.1,2644.8,3495.5,3806.7,3805.2,3877.3,4000,4050.6,4155.7,4290.4,4270.7,4276,4614.9,4727.1,4981.5,5045.1,4813.8,4308.3,3866.9,3072.3,2506.5,2097.2,1987.2,1871.7,676.73,453.39,298.93,205.12,168.3,45.833,30.345,29.068,28.772,57.837,83.389,103.02,106.69,125.55,172.18
1396,2176.6,2047.7,2083,2138.9,2285.7,2749.4,3679.2,4009.2,4044.7,4171.2,4343.9,4530.7,4860.9,5424.7,5845.6,6012.3,6635.9,6911.8,7398.4,7560.5,7252.8,6536.8,5893,4678.5,3824.8,3208.3,3088.2,2870,1008.9,717.08,457.95,334.05,274.51,130.93,116.43,120.69,113.13,136.8,165.41,190.11,205.74,219.64,264.09
1397,2227,2041.8,2064.4,2124.1,2286,2774.4,3763.3,4153,4208,4386.1,4672.3,4979.8,5674.9,6925.6,8026.8,8468.3,9534.7,10045,10841,11126,10708,9649,8674.2,6873.6,5593.6,4685.6,4425.6,4090,1353,901.23,535.42,358.2,261.56,121.05,95.573,101.56,92.784,116.09,133.4,155.84,171.9,189.61,217.72
1398,2128.9,2037.3,2073.2,2130.2,2313.8,2827.3,3899.8,4332.9,4428.3,4673.3,5073.4,5650.7,6867.7,9290.8,11627,12556,14290,15173,16430,16825,16145,14514,12903,10132,8119.8,6719.3,6241.4,5637.4,1785.2,1175.4,684.49,428.25,303.7,152.31,104.89,106.35,109.8,120.4,159.08,171.66,197.09,211.91,238.81
1399,2267.8,2022.3,2069.1,2132.3,2319.4,2857,4019.1,4500.7,4636.3,4951.2,5491,6367.5,8308.8,12282,16357,17932,20523,21856,23575,23998,22831,20265,17708,13681,10754,8761,7921.5,6965.8,2061,1334.1,710.38,436.65,302.64,135.76,101.31,83.444,86.816,92.522,109.63,137.09,154.22,170.21,214.63
1400,2222.1,2096.3,2127.3,2201.9,2416.2,2993,4239.5,4782.7,4948.7,5363.2,6068.8,7373.5,10307,16518,23066,25585,29048,30871,32901,33045,30786,26901,22909,17304,13304,10491,9238.4,7865,2278.6,1482.4,838.85,520.45,390.14,222.06,156.71,147.36,150.94,169.17,195.88,204.49,227.08,247.97,294.08
1401,2253.9,2110.5,2146.4,2225.8,2448.9,3057,4410.1,5004.5,5213.7,5709.2,6622.6,8428.5,12622,21623,31137,34605,38591,40638,42346,41685,37780,32270,26597,19527,14588,11073,9323.9,7734.7,2176.5,1388.6,802.14,504.98,379.6,218.79,164.62,147.51,139.23,144.84,175.15,182.48,204.01,223.69,259.76
1402,2310.2,2114.9,2157.1,2249.2,2464.4,3118.4,4566.4,5217.5,5464.1,6057.7,7164.8,9511.1,15022,26922,39286,43506,47271,49101,49624,47642,41840,34647,27497,19568,14160,10462,8491.4,6799.9,1865.2,1170,677.23,470.79,364.24,220.63,179.43,154.15,145.17,147.3,168.17,165.63,199.36,211.9,247.67
1403,2311.1,2154.8,2204.6,2290.1,2538.6,3203.8,4763.1,5485.8,5746.2,6418.5,7708,10577,17266,31477,45754,50130,52765,53955,52785,49374,41860,33765,25886,17918,12484,8935,6996,5427.7,1513.4,959.87,606.61,429.35,379.67,246.66,197.57,182.38,160.58,177.52,190.96,201.46,232.27,233.42,281.66
1404,2358.8,2221.6,2263.3,2347.7,2615,3299.2,4973.7,5752.2,6039.2,6761.1,8196.9,11451,18902,34440,49048,52679,53358,53411,50458,45795,37409,29312,21606,14524,9902.6,6844.1,5184.7,3951.6,1144.3,742.12,498.55,388.95,370.24,249.98,222.13,204.35,174.19,189.58,207.06,218.98,245.12,253.45,287.94
1405,2417,2228.9,2288.6,2367.7,2623,3336.6,5111.8,5957.7,6264.8,7018.4,8498.7,11829,19346,34421,47375,49882,48542,47592,43345,38302,30249,23027,16463,10839,7222.7,4873,3632,2720.4,833.64,545.67,396.78,328.9,321.72,221.17,185.35,187.22,159.5,168.12,185.12,197.2,203.15,223.56,263.78
1406,2437.6,2233.1,2286.9,2374.1,2630.3,3377.1,5272.2,6177.5,6468.7,7204.6,8619.8,11794,18589,31639,41442,42518,39767,38182,33636,29052,22281,16598,11623,7513.3,4938.4,3279.1,2387.5,1800.5,597.44,367.27,276.46,248.65,260.59,170.41,151.87,145.88,123.65,136.47,147.31,171.75,175.29,187.9,230.09
1407,2470.6,2338.6,2396.5,2483.1,2740.4,3490.7,5532.3,6509.6,6810.6,7490.6,8811.4,11562,17216,27448,34093,34041,30746,28974,24838,21042,15777,11593,8021.9,5183,3434.9,2283.5,1690.8,1312.4,524.3,354.35,300.03,283.89,304.48,205.22,199.52,208.37,198.35,210.05,221.86,246.31,246.29,265.66,299.46
1408,2484.7,2350.7,2412.1,2503.7,2744,3524.2,5701.2,6778.2,7051.2,7682.2,8802.3,10969,15197,22239,25790,25023,21918,20290,17061,14272,10581,7723.2,5321.8,3491,2338.7,1567,1185.4,952.28,429.73,290.03,246.59,243.36,256.03,183.19,165.77,166.4,177.23,188.49,210.86,226.32,228.55,247.08,284.27
1409,2517.5,2374.4,2433.9,2534,2764.3,3564.2,5913.2,7083.6,7355.8,7917,8810.1,10391,13206,17407,18654,17609,15050,13713,11394,9473.9,6984.5,5120.4,3572.8,2397,1657.3,1133.5,890.24,738.15,380.89,242.82,217.63,214.12,239.67,147.04,142.93,158.2,153.6,169.12,187.06,200.75,216.71,232.42,274.62
1410,2587.6,2391.6,2443.9,2535,2777.2,3585.7,6127.3,7423.2,7697.6,8196,8926,9948.1,11636,13649,13368,12233,10260,9215.8,7597.4,6327.4,4681.7,3462.4,2475.9,1709.6,1204.9,863.45,709.53,605.63,331.99,204.93,152.58,150.12,192.92,85.182,87.184,105.12,114.89,136.05,149.21,162.87,172.29,188.52,218.62
1411,2564.2,2466.3,2529.3,2631.1,2854.1,3711.7,6446.5,7894,8184.4,8620.1,9211.9,9843.9,10654,11045,9759,8640.1,7149.3,6317,5202.4,4352,3270.5,2487.7,1844.1,1354.3,1032.8,782.62,671.55,600.72,374.48,242.49,221.02,219.15,253.88,162.91,151.74,171.12,173.44,201.3,226.35,234.54,258.8,267.23,293.93
1412,2674.3,2482.7,2570.9,2690,2925.7,3791.8,6733.2,8387.3,8690.9,9142.7,9611.2,9920.7,10108,9359.6,7384.4,6289.3,5107.8,4387,3611,3041.1,2338.2,1826.2,1414.9,1095.8,863.52,689.13,616.21,582,370.75,237.8,174.36,183.29,195.83,113.31,106.93,115.77,127.63,155.58,197.46,202.94,207.27,238.83,270.99
1413,2673.1,2496.7,2565.3,2677.3,2925.9,3856.6,7045,8870.7,9242.3,9681.4,10122,10273,10006,8418.2,5898.8,4804.2,3833.9,3145.1,2561.4,2201.6,1734.7,1394.2,1122.2,916.88,764.62,630,588.29,577.03,368.59,215.5,152.3,170.66,192.72,100.1,107.18,116.16,123.71,149.05,164.15,180.61,208.99,220.82,247.2
1414,2747.8,2582.5,2675.2,2775.6,3043.5,4027.1,7509.9,9572.4,10035,10515,10940,11018,10439,8211.5,5192,4044.2,3182,2449.4,1943.2,1712.5,1399,1185.4,1000.4,864.76,758.21,676.88,646.77,648.61,433.81,251.81,187.4,191.47,207.42,124.94,115.95,133.84,123.84,161.78,191.16,207.23,225.39,243.9,275.38
1415,2778.6,2657.2,2752.8,2864.1,3143.1,4189.3,7947.1,10308,10856,11424,11926,11983,11262,8490.2,5007.4,3751.2,2953.5,2069.1,1536.9,1384,1177.9,1044.8,938.71,846.14,783.01,718.58,715.34,727.85,503.01,278.96,196.88,201.78,224.29,118.94,124.19,129.37,138.32,165.67,197.11,206.29,250.05,250.47,284
1416,2872.1,2733.1,2820.5,2956.1,3245.5,4356.6,8431.3,11080,11742,12434,13047,13188,12389,9200.6,5195,3818.2,3031.4,1928.6,1284.8,1183.6,1043.2,976.59,894.74,872.86,830.2,799.78,817.02,847.13,570.04,295.45,197.37,208.17,221.89,122.66,120.56,132.75,135.94,170.05,195.76,214.53,237.79,254.28,285.62
1417,3023.3,2759.4,2868.8,3005.8,3315.7,4498.2,8900.4,11879,12680,13486,14252,14558,13746,10208,5659.9,4117,3342.1,1963.7,1068.8,1029.5,945.64,915.03,898.92,899.19,902.74,904.78,926.36,978.74,657.9,277.07,139.08,138.37,158.31,59.843,58.669,75.066,71.044,91.592,122.95,143.97,167.4,179.39,214.16
1418,3049.6,2922.8,3043.4,3193.9,3525,4793.1,9574.7,12910,13877,14848,15833,16339,15568,11642,6527.9,4808.6,4004.6,2288.1,1055,1018.6,997.08,1011.7,1033.5,1087.7,1123.6,1169.1,1253.5,1318.2,931.93,398.82,213.89,216.49,212.52,125.98,123.6,137.92,143.8,166.57,187.92,206.84,239.66,253.51,301.8
1419,3229.3,3032.6,3172,3345.9,3697.7,5057.5,10184,13881,15008,16187,17397,18139,17447,13190,7491.7,5593.4,4742.4,2644.4,1046.6,1047.6,1081.6,1147.8,1236.5,1363.3,1463.1,1575.5,1717.2,1836.4,1295.7,502.05,217.92,197.12,206.44,117.87,105.75,120.12,117.41,150.21,167.54,197.35,224.32,238.56,275.72
1420,3348.4,3152.4,3295.2,3490.7,3855.8,5307.1,10785,14856,16192,17551,18990,19982,19355,14765,8464.5,6387.7,5421,2998.7,1079.2,1124.2,1224.6,1394.6,1587.1,1825,2040.2,2262.4,2507.8,2738.6,1927,685.54,198.18,160.32,171.5,50.734,60.897,59.642,73.13,96.325,137.27,151.72,168.08,190.73,239.3
1421,3540,3363.8,3529.4,3730.8,4128.7,5675.6,11513,15925,17429,18979,20637,21853,21210,16273,9424,7133.1,5946.5,3306.6,1292.2,1392.2,1605.6,1893.8,2254.4,2682.3,3058.8,3449.5,3899.9,4298.7,3105.9,1088,297.47,240.95,241.47,127.1,142.01,140.56,144.98,171.14,196.38,218.79,236.96,259.62,302.73
1422,3795.1,3541,3709,3934.9,4355.5,6010.4,12154,16917,18620,20320,22121,23470,22751,17426,10085,7613.6,6102.4,3406.6,1632.9,1845.7,2261.5,2827.6,3519.1,4306,5001.9,5777.6,6584.6,7342.2,5359.8,1747.6,347.29,224.11,214.5,106.23,98.087,101.66,103.48,144.39,162.94,178.2,205.09,225.11,257.98
1423,3937.1,3762.4,3967.1,4196.1,4660.9,6418.9,12878,17948,19786,21587,23527,24873,23901,18133,10434,7841.2,6054.5,3568.4,2263.6,2665.4,3460.2,4463.8,5687.6,7114.5,8441.5,9825.4,11248,12660,9435.4,3011.1,493.93,288.75,242.18,145.99,130.66,125.05,139.85,165.58,203.84,219.66,228.39,265.08,287.61
1424,4262.3,3939.7,4156.3,4411,4904.5,6736.9,13424,18718,20655,22475,24351,25523,24248,18089,10348,7763.3,5919.5,3858.1,3222.1,3941.3,5328.1,7078.6,9312.9,11884,14195,16551,19096,21348,15701,4871,604.9,255.69,209.58,88.624,88.11,74.445,80.179,105.7,129.71,145.51,165.36,192.59,228.75
1425,4466.1,4263.9,4496.9,4760.2,5274.6,7198.8,14074,19559,21534,23293,25011,25881,24090,17693,10229,7869.2,6254.5,4860,4946.6,6176.3,8592.3,11625,15355,19630,23418,27280,31130,34868,25683,7935.1,955.25,404.66,320.37,178.25,178.71,173.97,184.77,210.95,233.43,251.39,268.87,294.72,327.92
1426,4722.3,4499.7,4744.4,5032.6,5554.3,7519.9,14514,20026,21971,23539,24951,25342,23085,16661,10069,8223.4,7142.1,6529.6,7527.1,9568.5,13625,18626,24614,31476,37285,43246,48537,53230,38749,11394,1250.2,454.67,327.78,188.49,182.18,168,169.6,196.58,228.29,243.31,261.53,290.99,314.43
1427,5048.9,4756,5001.7,5270.2,5795,7780.8,14797,20233,22028,23286,24288,24124,21458,15307,10157,9093.4,8803.4,9042.2,10997,14171,20302,27873,36464,46121,54113,61559,67973,73530,51686,15033,1486.5,509.4,331.89,202.73,185.8,178.79,191.76,204.13,230.44,239.59,250.39,279.75,318.59
1428,5335.7,5035.6,5278.7,5547,6042.5,8024.5,14991,20266,21868,22767,23312,22590,19577,14015,10708,10649,11309,12485,15586,19946,28417,38350,49721,62069,70700,78360,83432,88550,59755,16872,1660.4,543.67,363.5,210.11,184.99,176.8,181.73,195.63,231.43,245.39,265.99,277.68,305.56
1429,5604.5,5314.8,5520.3,5769,6227.8,8161.5,14956,19943,21295,21794,21885,20658,17486,12786,11499,12567,13964,15834,19532,24873,35049,47207,59355,72223,80394,87245,90339,92340,59941,16527,1625,558.9,391.79,235.73,221.97,215.58,208.58,234.45,253.88,274.76,279.53,298.95,331.43
1430,5847.9,5492.1,5691.4,5878.9,6289.6,8147.2,14695,19297,20311,20415,20064,18434,15270,11552,12222,14174,16072,18418,22297,27928,38489,50392,60942,72054,78089,82291,82050,81926,52474,14118,1418.5,500.48,358.21,194.38,167.85,168.89,173.24,193.57,223.87,222.08,245.91,260.06,292.06
1431,5919.4,5632.5,5773.8,5928.5,6259.3,7983.1,14209,18391,19105,18857,18149,16231,13189,10332,12509,14996,16984,19354,23076,27888,37507,47567,56021,64863,68170,70075,68167,66480,39185,10378,1086.7,423.41,330.28,178.45,154.59,154.12,166.27,173.72,209.28,220.38,231.09,254.74,292.45
1432,6065.3,5766.1,5864.6,5962.5,6213.2,7821.1,13731,17459,17907,17382,16392,14337,11442,9257,11945,14431,15929,17946,20673,24506,31618,39343,44651,49927,50951,50786,47928,45580,26676,6999.9,864.86,423.56,365.58,200.77,202.29,204.72,206.16,229.05,249.16,278.99,288.72,299.21,342.67
1433,5988.7,5736.3,5780.8,5817.4,6004.6,7460.8,12987,16240,16429,15688,14510,12398,9714.9,7964.7,10544,12638,13609,14989,16653,19230,24045,28974,31523,34355,34181,33256,30776,28882,16246,4316.7,622.03,348.25,307,132.07,130.86,128.52,131.57,163.5,201.31,204.82,239.01,259.5,277.86
1434,5958,5660.4,5664.4,5660.4,5764.1,7105.8,12205,15078,15047,14144,12868,10771,8332.4,6728.6,8686.5,10142,10509,11348,12239,13702,16533,19179,20396,21690,21265,20483,18786,17351,9699.4,2667.3,491.1,316.94,300.85,139.41,129.12,129.36,128.86,160.77,185.07,192.17,223.68,246.88,278.88
1435,5797.2,5483.8,5443.4,5399.9,5467.7,6662.4,11378,13829,13650,12659,11339,9322.4,7087.1,5519.7,6643.6,7464.2,7501.5,7919.7,8311.3,9062.3,10579,12077,12604,13244,12954,12330,11174,10321,5709.6,1582.3,371.01,275.3,283.13,116.66,100.74,114.22,114.04,143.13,172.66,190.15,207.8,228.69,259.34
1436,5497.7,5313.1,5245.3,5180.9,5211.7,6290.1,10610,12712,12412,11383,10061,8170.2,6127.3,4533.7,4924.5,5299.4,5118.5,5278,5402.8,5731.2,6535.1,7343,7588.7,7836.6,7517.7,7163.1,6501.9,5985.9,3317,1061.2,378.25,330.74,325.33,152.16,128.12,136.13,145.42,181.98,213.3,207.3,238.97,256.01,283.95
1437,5328.3,5062.1,4993.8,4926.8,4917.8,5883.3,9843.7,11613,11243,10210,8936.4,7187.8,5352.3,3747.8,3571.5,3673.3,3437.9,3463.6,3441.7,3633.9,4033.1,4468.9,4548.8,4710.1,4543.2,4324.3,3956.5,3656.1,2098.7,752.85,348.95,326.5,340.51,132.22,125.11,130.58,146.46,169.84,202.18,207.3,237.44,244.4,275.07
1438,5025.3,4749.1,4678.6,4605,4583.2,5437.6,9017.2,10516,10095,9077.5,7892.2,6288.7,4645.2,3062,2542,2422.1,2202.1,2158.5,2120.7,2211.2,2425.5,2660.6,2704.1,2803.7,2717.6,2588.1,2397.3,2234.2,1317.7,528.76,312.67,288.36,304.44,77.74,58.541,69.529,75.058,109.6,134.54,149.78,162.97,185.76,227.66
1439,4745.7,4536.2,4480.2,4413.6,4394,5172.2,8419.6,9678,9242.6,8267.1,7163.8,5711.1,4223.2,2673.1,1932.8,1740.9,1525,1457.3,1423.5,1457.8,1590,1749.2,1780.6,1855.9,1809.9,1742.4,1631.1,1545.6,979.92,501.8,370.99,367.15,383.14,150.96,121.38,135.52,133.92,170.38,195.6,219.17,244.77,249.97,282.17
1440,4531.8,4299.3,4255.1,4208.3,4173.4,4865.1,7791.2,8859.6,8407.6,7511.8,6509.9,5214.6,3851.7,2380.8,1503.8,1283.6,1080.4,1006.4,963.51,986.55,1073.5,1172.4,1198.6,1253.7,1246.4,1203.7,1160.1,1119.3,775.77,491.54,395.31,395.1,439.65,146.87,123.05,137.68,139.72,170.76,195.02,214,240.69,257.62,302.13
1441,4167.4,4043.1,4017.9,3994.8,3976.1,4593.7,7210,8111.1,7662.7,6849.5,5940.8,4778.8,3568.4,2153.4,1226.4,967.47,793.61,707.94,682.23,708.19,752.67,826.64,849.02,897.45,896.11,894.91,866.46,856.1,645.39,501.66,476.73,472.57,510.6,169.62,125.82,122.44,156.31,203.12,211.97,236.84,253.95,265.87,307.11
1442,4055.9,3812.4,3813.9,3820.6,3796.9,4349.6,6713.9,7452.8,7051.3,6290.5,5490.2,4452.2,3346.5,1995.8,1029.9,764,604.2,526.61,489.13,509.92,547.49,611.26,632.61,672.39,685.62,684.8,682.04,683.54,573.83,511.51,505.68,525.8,585.04,149.36,109.82,113.95,122.69,148.96,177.83,201.58,213.68,230.32,269.63
1443,3818.9,3647.9,3668.2,3699.3,3682.5,4180,6298.7,6931,6560.3,5881.1,5168.8,4237.7,3223.5,1924.7,936.79,663.02,509.98,430.77,404.36,417.54,452.12,490.28,521.24,545.8,570.64,570.7,577.75,591.46,582.58,632.11,656.37,702.03,781.63,195.97,110.97,135.86,132.58,169.58,200.63,217.16,227.17,253.18,301.79
1444,3609.7,3498.4,3563.6,3601.7,3610.7,4054.9,5946.4,6500.4,6155.9,5558.3,4928.4,4096.7,3160.3,1888.1,898.09,608.27,466.31,391.51,368.28,369.15,404.65,430.77,456.64,495.47,506.22,521.54,540.77,564.65,661.64,846.5,938.2,1016.2,1138.3,276.4,162.53,172.26,178.27,206.97,242.68,268.14,290.09,298.03,324.18
1445,3512.5,3316.4,3406.9,3484.2,3481.6,3890.4,5597.4,6057.1,5768.9,5253.7,4684.7,3938.4,3068.6,1829.7,815.83,534.43,398.91,308.57,285.16,290.57,309.91,350.59,364.78,412.58,431.11,435.82,453.05,471.68,707.57,1071,1237.2,1384.2,1635.5,310.64,133.93,137.84,138.55,173.79,198.29,216.72,224.71,256.52,288.78
1446,3341,3213.8,3320.1,3412,3422.3,3815.9,5335.8,5746.6,5498.9,5039.4,4563.3,3870.5,3062.4,1834,817.29,511.32,373.56,291.93,259.11,264.66,281.74,306.6,330.86,371.49,393.66,411.85,436.84,462.01,920.06,1629.8,1960.1,2231.5,2642.8,459.91,132.68,147.93,153.41,179.55,210.75,220.46,244.94,266.91,306.11
1447,3264.7,3131.9,3273,3391.4,3409.4,3762.6,5140.3,5509.8,5305.7,4909.8,4481.2,3864.1,3094.6,1878.7,830.73,528.57,381.96,307.34,271.68,270.51,283.18,311.98,331.46,367.06,403.94,416.66,438,482.33,1313.5,2612.2,3216,3697.4,4422.9,762.26,190.81,191.23,203.96,222.04,264.28,258.15,289.95,302.87,337.63
1448,3138.2,3013.7,3187.1,3326.8,3361.8,3690.1,4908.5,5248.6,5106.9,4774.1,4415,3832.5,3091.6,1897.3,823.21,520.87,369.62,271.09,234.96,238.29,257.7,286.35,303.06,326.47,349.34,391.16,421.19,475.6,1933.3,4261.2,5269.3,6089,7243.4,1103.9,160.55,169.29,166.57,202.06,230.21,237.89,265.44,276.05,310.44
1449,3056.7,2929.6,3110.5,3268.4,3326.2,3629.6,4755.5,5064.5,4949.3,4679.9,4369,3849,3138.9,1931.4,830.81,504.93,360.03,257.97,228.87,219.09,231.6,260.78,282.58,308.34,337.43,376.47,414.44,467.38,2923,6869.6,8489.3,9650.7,11199,1585.1,183.39,170.78,168.76,198.52,229.63,234.53,257.05,273.82,323.05
1450,3042.3,2902.2,3105.9,3268.7,3332.7,3633.2,4656.1,4954.3,4880.3,4665.7,4399.4,3923.9,3228.2,2006.3,869.92,517.85,371.12,267.84,237.99,224.45,235.75,269.48,292.49,307.34,344.11,381.83,419.28,503.73,4306.7,10374,12749,13964,15855,2022.7,220.72,203.92,212.2,237.54,266.68,267.07,281.1,302.93,337.29
1451,2897.4,2822.1,3049.1,3240.1,3313.6,3593,4519.3,4818.6,4780.7,4618,4386.1,3962,3271.8,2052.1,888.13,536.04,377.1,265.85,224.69,222.84,236.69,265.1,280.3,309.36,334.24,375.69,428.76,531.89,6065.9,14485,17354,18207,19764,2306.4,259.87,216.72,218.57,244.52,280.18,285.73,299.74,328.88,360.7
1452,2896.2,2771.4,3018.3,3222.1,3287.9,3593.5,4428.2,4725.2,4731.8,4608.7,4422.8,4028,3358.3,2109.3,909.72,546.25,390.16,284.4,245.94,216.54,238.3,259.97,280.62,299.87,341.11,388.03,434.64,577.13,7535.6,17786,20549,20947,21388,2233.5,253.67,199.56,222.8,256.24,295.37,271.26,315.4,330.3,360.21
1453,2897.4,2767,3005.4,3202,3295.2,3562.4,4355.2,4635.9,4673.8,4597.7,4453.4,4085.3,3424.5,2168,931.32,546.6,389.5,278.56,239.16,219.68,224.63,254.88,269.77,295.5,326.77,386.12,424.73,572.81,8249.7,18792,21323,20737,20190,1909.4,236.74,208.75,213.76,240.72,263.1,279.58,289.66,313.43,352.75
1454,2836.9,2755.4,2996,3210.2,3307.5,3573.5,4305.5,4591.9,4664.5,4622.6,4504.5,4145.8,3516.1,2232.5,972.84,580.67,414.66,308,261.22,235.17,245.41,283.82,288.44,317.83,339.02,394.71,444.98,590.01,7955.7,17271,19236,17586,16386,1458.5,259.26,231.43,246.17,270.91,302.58,309.43,331.95,345.31,389.41
1455,2889.2,2733.1,2974.7,3169.4,3287,3537.6,4225,4488.6,4588.9,4558.2,4473.7,4143.1,3509.7,2245,964.67,573.68,393.54,308.99,240.35,204.94,224.12,245.34,263.03,295.57,323.61,374.92,401.79,537.21,6627.7,13746,14597,12999,11537,1012.7,229.4,205.21,211.47,245.97,283.82,283.48,308.6,323.57,357.5
1456,2849.6,2694.5,2915.2,3127,3236.8,3495.4,4127.2,4391.8,4483.5,4502,4421.8,4108.2,3482.8,2195.9,925.36,537.94,363.74,258.66,200.16,174.92,185.58,211.79,211.63,252.83,271.91,313.47,359.49,465.72,4932.9,9534.9,10042,8574.3,7416.1,663.76,182.15,174.29,181.05,220.09,244.63,253.06,262.38,290.15,323.53
1457,2867.4,2741.4,2966.4,3161.8,3271.1,3534.5,4118.9,4373.6,4479.8,4506.9,4426,4113.9,3492.1,2220.5,952.77,563.41,385.07,286.47,239.25,220.61,214.68,242.91,251.19,276.45,292.68,347.95,377.94,456.31,3405,6413,6517.4,5505.1,4687.7,504.96,237.66,224.18,243.79,273.49,299.68,302.69,330.12,356.86,392.82
1458,2897.9,2748.2,2956.5,3139,3259.4,3487.6,4030.6,4275.3,4383.9,4413,4341.7,4028.4,3408.3,2145.4,922.58,539.02,366.41,269.82,219.12,197.18,214.95,228.25,224.46,251.42,269.69,315.84,350.16,408.19,2261.9,3936.5,4016,3377.2,2896,389.08,223.48,218.79,226.59,258.64,291.08,290.98,328.22,349.51,386.37
1459,2856.7,2764.3,2944.1,3117.3,3227.7,3455.1,3951.5,4195.4,4290.3,4296.7,4219.3,3918.6,3299.9,2079.6,893.96,517.79,347.01,248.9,201.9,189.52,201.29,216.45,213.6,237.43,263.59,290.87,328.63,370.65,1500.4,2501.4,2543.7,2160.8,1866.9,329.16,232.1,249.02,251.95,283.04,310.34,323.43,353.56,373.7,407.98
1460,2981.3,2757.5,2918.7,3061.9,3172.7,3382.2,3849.3,4054.2,4149.6,4154.9,4076.1,3750.8,3143.4,1968.1,813.27,454.53,300.16,211.82,159.42,150.17,161.7,171.07,183.98,199.36,219.34,247.9,282.45,321.43,995.77,1581,1585,1369.4,1232,248.66,205.02,211.79,218.37,248.73,269.87,269.69,303.53,317.84,360.45
1461,2916.8,2813.1,2937.9,3070.5,3144.8,3360.6,3791.2,3975.7,4049.4,4046.5,3947.1,3628.9,3032.1,1886.2,786.79,454.63,306.43,212.35,168.33,155.81,172.27,183.15,184.25,204.44,224.05,251.27,286.24,313.58,758.22,1141.1,1160,1048.1,965.22,300.18,252.73,268.75,274.41,309,333.57,348.58,373.34,381.9,414.67
1462,3009.5,2822.4,2936.1,3019.7,3111.5,3285.3,3671.2,3853.9,3928,3906,3795,3467.6,2880.6,1798.7,766.64,434.71,307.68,218.28,180.17,172.57,175.95,193.88,191.07,214.96,232.63,258.95,279.13,312.18,602.77,861.4,871.25,802.41,774.4,272.52,246.33,265.34,270.57,301.44,319.89,332.67,362.75,375.72,411.34
1463,3001.3,2801.7,2864.4,2949.8,3004.4,3179.6,3540.4,3680,3733.6,3698.4,3577.6,3245.3,2678.4,1637.9,660.52,360.29,240.46,142.77,117.61,110.68,114.32,128.6,137.51,162.29,168.39,213.23,229.44,262.26,471.42,652.34,680.45,624.39,622.43,244.41,214.79,233.41,240.4,268.26,286.75,290.44,339.93,340.92,371.87
1464,3044.9,2879,2891.4,2932.3,2993.5,3147.2,3463.5,3597.4,3629.6,3602.9,3467.4,3142.3,2582.1,1570.1,635.7,370.37,244.27,166.33,139.66,129.25,138.05,151.04,154.67,186.06,199.75,217.14,256.56,280.41,458.89,605.97,637.13,610.53,615.21,283.5,272.16,297.19,281.65,334.76,343.26,347.2,382.61,394.54,429.65
1465,3060.4,2881.9,2867.1,2884.4,2919.4,3068.3,3361.3,3465.9,3500.5,3447.3,3321.9,2980.4,2447.1,1490,613.39,355.54,238.3,160.59,129.8,137.5,141.62,150.59,168.14,191.26,195.58,229.18,256.92,279.82,427.9,558.45,579.74,573.84,571.92,296.43,280.92,297.47,309.12,336,358.6,369.29,391.8,406.68,445.63
1466,3025.4,2860.8,2815.6,2806,2854.2,2986.6,3242.2,3334.2,3361.2,3296.8,3168.4,2840.5,2312.7,1409.8,568.02,322.83,219.88,150.74,116.59,112.41,127.73,141.72,144.39,173.05,184.98,208.36,241.58,272.32,398.93,516.13,551.81,537.85,542.47,297.21,279.52,288.82,300.94,336.04,345.8,364.23,399.45,409.1,436.57
1467,3083.8,2817.5,2749.3,2704.3,2744.8,2856.4,3098.2,3169.5,3186.4,3129.3,3001.6,2669.3,2159.1,1273.6,495.91,260.66,155.24,101.11,79.102,71.818,78.345,88.247,101.4,131.61,137.36,159.55,196.2,221.12,331.65,444.85,472.02,472.41,485.23,244.55,232.52,251.99,268,286.8,298.47,307.51,328.17,355.99,386.97
1468,2990.6,2854.7,2751.4,2717.7,2739.7,2852.5,3057,3125.6,3136.1,3077.2,2936,2611.7,2113.5,1274.6,527.34,292.98,205.21,144.16,129.09,127.4,131.19,149.26,157.71,172.21,194.58,219.76,246.75,277.05,387.36,490.26,536.4,532.31,555.68,330.76,320.43,330.52,343.14,378.81,385.71,408.47,428.32,449.55,491.98
1469,3012.7,2796.7,2697.4,2638.2,2651.1,2747.4,2948,3006.4,3016.7,2951.2,2811.3,2489.5,1997.6,1192,474.86,268.35,182.69,110.36,97.553,102.01,103.32,113,131.32,151.48,160.76,187.36,220.52,237.68,350.14,458.73,494.93,496.95,517.65,296.43,272.18,298.02,304.34,334.76,348.79,368.75,387.21,407.49,451.57
1470,2955.8,2740.9,2622.7,2571.9,2576.7,2661.2,2846.6,2888.3,2897.9,2824.1,2693,2375.7,1903.7,1129.9,452,226.03,148.83,98.409,74.986,85.735,89.744,107.71,112.43,134.36,145.04,172.93,203.06,233.91,333.57,440.64,476.21,481.76,509.53,294.7,288.79,305.04,318.72,342.11,351.76,365.79,381.46,404.2,446.04
1471,2940.3,2725.8,2611.4,2537.1,2553.1,2658.2,2807.8,2878,2877.2,2777.4,2666.2,2328.2,1875.5,1125.6,435.44,236,185.74,132.85,120.6,119.06,105.25,146.52,155.05,138.77,156.31,189.86,256.82,271.84,356.78,446.81,502.61,477.88,503.16,288.61,283.62,280.7,316.09,331.91,357.56,370.87,399.24,430.27,461.71
1472,2898.8,2702.1,2592.7,2531.8,2535.1,2597.1,2768.8,2794.3,2801.3,2734.5,2606.4,2281.2,1824.8,1091.7,466.21,257.2,181.56,135.63,122.56,113.14,135.11,132.07,148.84,167.06,184.7,209.63,244.66,263.8,383.98,483.41,529.21,524.71,556.23,353.67,330.26,355.44,369.78,398.83,410.93,423.93,456.45,476.05,514.34
1473,2835.5,2652.5,2556.2,2488.1,2499.4,2550.3,2687.8,2727.3,2725.8,2663.6,2530.8,2217.8,1775.5,1056.3,434.44,239.7,167.71,123.62,107.07,111.66,122.68,127.91,136.59,170.39,177.16,204.28,238.79,271.71,373.19,476.16,519.36,530.88,548.92,336.28,323.75,336.59,344.92,385.85,393.38,412.38,455.59,457.32,504.49
1474,2833.7,2580.9,2490.2,2432.3,2434.4,2485.7,2613.5,2648.6,2652.6,2590.1,2459.4,2148.8,1716.1,996.95,400.04,220.7,137.37,96.378,86.025,74.894,90.662,98.595,114.62,130.32,150.48,175.47,208.56,229.97,338.68,456.35,489.17,516.5,537.44,307.89,305.84,315.77,342.25,363.02,381.62,390.77,423.73,445.89,476.45
1475,2772.3,2613.3,2519.3,2470.4,2486.7,2531.9,2653.3,2685.8,2687.4,2632.4,2494.7,2193.5,1749.7,1057.2,459.55,271.32,214.41,160.86,147.65,154.01,156.08,172.44,178.1,202.17,227.06,243.75,280.78,301.79,425.29,543.32,588.51,630.55,640.72,424.19,405.19,427.28,444.19,485.43,484.61,511.27,540.38,553.35,608.31
1476,2740.3,2550.7,2481.3,2426.6,2440.2,2480.7,2584.5,2619.5,2630.9,2569.4,2434.9,2127.4,1702.8,1013.9,417.28,243.6,165.87,123.8,114.18,111.38,112.09,125,139.66,163.1,175.51,207.62,237.88,261.1,390.56,514.96,564.23,576.73,596.11,353.34,346.25,372.03,385.29,413.09,423.62,444.03,473.12,495.25,531.32
1477,2761.9,2532.4,2454.2,2412.1,2406.7,2451.1,2554.1,2593.2,2601.9,2548.8,2416.9,2106.7,1682,981.41,404.39,224.93,157.08,105.61,104.22,97.102,98.96,122.06,131.05,144.58,153.66,189.25,227.81,253.55,373.88,516.54,567.31,594.93,618.92,369.67,355.48,382.22,408.99,431.37,446.23,452.87,486.47,504.02,550.1
1478,2761.7,2539.9,2462.9,2433.5,2436,2471.2,2558.7,2600.4,2614.2,2562.9,2439.6,2135.5,1702.2,1006.7,413.4,242.66,176.58,123.1,120.77,113.41,114.63,135.82,143.62,162.98,188.28,207.63,250.75,276.8,412.39,558.84,611.09,642.85,669.09,388.12,376.76,407.95,440.61,460.6,468.01,492.04,532.3,534.28,582.75
1479,2731.2,2575.3,2514.3,2481.5,2465.7,2521.9,2605.9,2650.4,2658,2619.9,2497.2,2192.5,1751.4,1062,460.2,277.13,211.69,148.72,151.71,150.44,147.55,164.91,176.63,210.55,219.65,249.67,279.14,313.01,471.3,648.73,715.01,724.17,752.31,453.77,438.03,463.19,485.33,523.68,534.95,562.74,594.14,617.98,650.67
1480,2818.4,2548.2,2493.3,2471,2468.5,2498.3,2589.4,2623.1,2657.8,2621.2,2498.5,2190.4,1766,1044.3,446.55,257.03,183.61,124.71,126.56,128.74,117.61,136.25,156.83,175.55,193.12,224.79,260.92,299.74,470.42,638.67,698.41,733.81,769.41,441.52,431.46,442.44,479.11,502.54,514.87,529.26,569.66,585.48,647.82
1481,2793.5,2554.4,2509.5,2478,2466.5,2516.8,2597.9,2640.5,2670.7,2649.7,2533.8,2223.3,1790.9,1062.5,447.85,255.29,181.34,124.82,118.77,117,112.39,133.9,149.89,170.58,188.56,228.46,262.55,304.35,494.75,707.82,762.1,781.43,831.82,435.83,413.29,436.67,478.41,496.79,520.39,535.96,571.73,593.37,651.63
1482,2908.4,2661.1,2622.7,2575.6,2570.7,2616.2,2710.4,2752.6,2799.1,2786.1,2667.4,2361.2,1899.8,1164.2,507.38,318.06,228.57,176.62,172.54,161.44,167.47,192.12,191.57,224.34,239.02,274.84,324.27,361.53,583.14,838.06,907.58,953.18,999.67,540.84,496.77,533.66,558.9,592.81,608.21,640.13,670.56,709.47,767.41
1483,2947.7,2695.1,2646.7,2606.9,2612.7,2653.9,2743.2,2813.3,2854.9,2865.5,2758.1,2450.7,1986.4,1201.6,530.82,324.76,238.18,180.07,161.34,162.91,172.57,178.6,194.03,219.89,250.62,287.69,324.99,381.3,640.73,959.25,1054.4,1089.3,1170.4,568,510.03,534.94,572.66,613.55,639.99,646.25,692.45,729.24,803.78
1484,2999.7,2771.7,2738.3,2691.7,2690.6,2749.2,2847,2917.5,2984.9,3003,2910.2,2608,2131.8,1302,572.47,349.03,258.12,203.64,174.08,178.52,189.22,205.38,214.38,251.72,262.34,315.98,358.97,407.78,755.97,1188.2,1325.7,1390.3,1528.2,645.31,551.43,582.6,630.94,664.46,676.92,705.52,773.25,821.06,913.74
1485,3216.4,2842.9,2808.3,2749,2762.9,2824.2,2929.3,3024.2,3109.8,3146,3059.8,2755.9,2274.8,1394.1,603.26,378.42,263.32,189.77,179.1,181.99,179.7,187.69,211,237.94,263.71,324.58,368.93,426.21,879.34,1471.5,1672.9,1787.1,2019.7,728.52,574.35,611.88,661.31,704.19,707.52,737.38,803.15,886.13,1003.3
1486,3326.2,3029.5,2981.4,2923.8,2928.9,3010,3133.5,3234.8,3367.8,3432.9,3374.8,3059.8,2570,1594.6,732.18,464.22,359.34,274.74,251.58,245.06,259.77,275.19,294.24,315.06,342.14,407.92,477.97,532.38,1241.3,2207.3,2591,2833.7,3139.5,958.01,672.78,717.13,770.42,827.88,841.59,900.44,994.36,1098.3,1296
1487,3617.7,3188.4,3125.2,3051.8,3071.8,3169.8,3313.1,3462.5,3621.7,3714.4,3686.2,3400.4,2870,1798.7,818.55,506.39,376.76,286.37,256.82,257.19,264.28,277.89,284.69,332.83,367.13,444.38,508.61,590.5,1721.3,3349.8,3981.3,4402.5,5075.7,1238.7,703.66,743.72,822.02,872.33,912.31,990.07,1129.9,1303.1,1638.7
1488,3894.4,3388.9,3318.6,3214.1,3242.9,3373,3542.4,3730.3,3945,4095.7,4109.9,3848.8,3284.3,2080.1,944.88,586.35,436.56,343.71,295.92,292.19,302,314.1,346.5,385.91,418.84,516.26,588.76,680.1,2475.4,5219.9,6302.9,6972.2,8069,1703.4,823.11,872.81,959.98,1028,1072.3,1194.9,1418.3,1717.9,2287
1489,4217.6,3746.7,3643.2,3502.7,3563.3,3714.4,3925.8,4180,4440.6,4671.1,4747.8,4498.4,3905.4,2544.6,1205.4,758.76,580.47,452.02,409.44,396.19,408.71,429.27,458.1,499.49,556.31,671.15,752.77,868.01,3996.4,8814.8,10647,12299,14151,2685.1,1008.3,1067.1,1191.5,1289.7,1392.3,1611.4,1988.5,2529.7,3541.5
1490,4764.9,4107.8,3942.8,3782.8,3855,4066.9,4335.1,4658.9,5007.3,5332.1,5507,5314.3,4663.6,3084.4,1455.6,917.81,704.15,552.06,481.95,466.26,483.99,515.94,533.21,591.21,659.79,789.96,908.59,1061.3,6347.8,14491,18153,19625,21931,3691.4,1205.7,1250.7,1426.7,1611.3,1773.5,2167.6,2835.8,3796.2,5650.6
1491,5283.6,4564.1,4354.5,4149.6,4257.2,4524.5,4867.9,5294.5,5752.6,6216.1,6499.7,6385.8,5693.3,3826.9,1815.3,1149.1,868.8,686.01,586.14,560.41,584.44,621.25,659.8,718.16,810.87,949.18,1085.9,1303.2,9642.6,22753,26896,29194,32861,5090,1449.7,1532.5,1818.8,2119.3,2486,3240.9,4475.5,6228.5,9582.4
1492,6089.5,5136.1,4850.7,4586.8,4728.5,5098.9,5536,6087.4,6689.4,7296.9,7736.9,7708,6945.1,4736,2256.8,1411.8,1072.4,833.26,711.12,674.36,720.69,742.75,788.21,859.04,963.01,1139.5,1287.1,1557.3,13528,32480,38326,39857,45098,6365.6,1766.8,1904,2397.7,2962,3683.4,5047.4,7304.2,10452,16180
1493,6934.1,5865.7,5483,5164.8,5379.9,5849.5,6400.4,7102.5,7865.5,8670.1,9266.3,9327.4,8496.9,5846.1,2810.5,1778.7,1356.5,1049.7,896.78,838,910.57,949.42,983.21,1051.9,1159.6,1343,1516,1844.6,17941,41186,47786,48896,50839,6884.7,2314.6,2574.2,3499.6,4559.2,5925.4,8410.2,12279,17577,26362
1494,7815.6,6671.5,6188.8,5824.2,6150.9,6718,7409.3,8273.3,9218,10221,10969,11128,10186,7041.9,3385.5,2118.4,1602.5,1254.2,1066.8,984.75,1057,1097.2,1137.3,1202.9,1327,1501.9,1687.4,2081.8,20483,45521,51994,51711,51896,6835.5,3152.8,3704.6,5464.4,7471.4,9994.6,14352,20830,28835,40601
1495,8719.4,7514.3,6949.4,6589.2,7010.3,7724,8530,9545.9,10636,11798,12676,12863,11741,8119.1,3849.4,2414.5,1806.6,1405.9,1174.8,1082,1166.5,1206.8,1240.1,1300.5,1405.5,1588.4,1769.1,2176.4,19768,43409,48151,45591,45250,7009.6,4634.1,5706.9,8911.2,12441,16810,23708,33188,43730,56383
1496,9573.9,8383.4,7780.6,7464.3,7974.9,8825.2,9716.4,10833,12033,13265,14186,14318,13010,8932.2,4223.3,2649.6,1974,1547.1,1290.3,1176.4,1264.7,1290.7,1327,1387.9,1477.9,1667.9,1844.2,2226.8,17567,36267,39506,36745,35280,7664,7226.4,9150.5,14663,20443,27135,36848,48409,58841,68377
1497,10111,9131.5,8558.1,8383.3,8993.7,9918.3,10846,11960,13165,14344,15193,15160,13635,9268.8,4350.3,2715.2,2015.2,1581.7,1319.1,1222.9,1300.4,1344.3,1346.5,1408.5,1515.4,1702.8,1900.2,2289.4,14304,27321,29374,27285,26488,9787.7,12016,15466,24607,33484,41926,52710,63374,70524,72034
1498,10311,9562.9,9138.9,9145.8,9808.8,10717,11586,12594,13683,14654,15293,15061,13329,8948.7,4148.3,2592.2,1910.7,1507,1274.7,1174.7,1240.4,1274.3,1327.2,1399.5,1525.8,1734.2,2005.1,2446.6,10570,18924,20336,19720,21068,14777,19836,25402,38927,49947,58109,66517,72089,72184,65299
1499,10174,9717.9,9542.5,9761.4,10416,11252,11963,12730,13597,14276,14634,14154,12328,8148.8,3730.3,2343,1727.7,1381.2,1191.5,1109.4,1171.5,1232.1,1308.6,1436,1596.8,1901.2,2312.6,2874.6,8212.9,14253,16007,17263,20911,23536,32289,40511,57887,68640,72243,73606,71115,63967,51301
1500,9651.8,9625.7,9719.8,10145,10697,11363,11860,12330,12916,13269,13376,12694,10858,7101.6,3278.3,2096.9,1585.2,1310,1168.1,1132.8,1216.1,1307.2,1443.6,1632.1,1917.1,2374.1,3035.2,3922.2,8317.1,13189,15825,19635,26624,36960,49060,59252,77012,82870,77979,71111,61334,50411,36169
1501,8937.3,9115.5,9481.1,10037,10429,10869,11107,11295,11602,11667,11543,10757,9079.7,5873.3,2748.2,1799.6,1415.7,1202,1141.2,1141.1,1255.3,1399.3,1647.9,1977,2464,3194.5,4335.9,5818.6,10286,15713,20020,26699,37200,54546,67523,77677,89237,86358,72209,58795,45335,34092,22649
1502,7978.8,8382.5,8927.1,9511.2,9714.3,9939.9,9957,9897,9998.4,9851.2,9592.4,8803,7329.7,4724,2293.8,1570.5,1295.4,1164.3,1177.3,1247.3,1443.4,1685.3,2120.2,2679.5,3520.2,4777.5,6767.9,9262.6,15003,22472,28829,38371,51596,72867,82826,89718,90496,78074,58044,42268,29998,21301,13666
1503,7182.2,7623.4,8271.9,8809.3,8858.1,8899.9,8758.5,8545.2,8501.8,8260.3,7933.2,7184.1,5948,3886.4,2008.9,1466,1315.1,1252.6,1352,1502.3,1824.7,2228.5,2986.1,3955.7,5369.8,7483.2,10766,14833,22992,33411,41760,52692,65561,86819,90257,91312,80631,62347,41832,27963,18656,12931,8180.9
1504,6306,6764.2,7383.1,7835.5,7766.6,7675.1,7446.3,7168.8,7053.7,6789.5,6463,5813.3,4821,3204.1,1810.9,1434.6,1419.7,1426.9,1647.7,1921.9,2495.8,3174,4473.8,6116.3,8537.4,12022,17274,23430,34551,47851,56540,65946,74231,89655,84291,80090,62065,43967,27254,17293,11236,7710.5,4972.7
1505,5453.8,5903.3,6432,6753.8,6621.2,6465.2,6222.9,5931.1,5806.6,5566.3,5276.2,4747.8,3973.3,2762.4,1766.4,1533.9,1660.4,1787.1,2213.3,2715.8,3710.7,4883.2,7157.6,9952.8,13930,19449,27208,35474,48382,62954,69419,73005,73541,80326,68356,60989,42552,28006,16571,10262,6724.8,4693.3,3174
1506,4768.3,5096.4,5517.5,5731.8,5577.7,5405.4,5171,4928.2,4810.8,4599.3,4372.9,3949,3380.5,2483,1827.4,1728,2075.3,2342.6,3097.7,3977.5,5688,7688.1,11469,15943,22023,29753,39507,48633,60555,72994,74425,70183,62919,61992,48808,41366,26887,16981,9821.4,6102.5,4085.6,2949.9,2099.6
1507,4261.7,4519.3,4835.8,4984.4,4820.7,4655,4457.6,4256.4,4164.2,4020.6,3867.6,3544,3130.5,2515.3,2144.7,2216.4,2852.9,3370.5,4645.2,6136.4,8989.8,12215,18147,24696,32976,42363,52533,60247,67904,75321,71190,60304,48826,44295,32806,26866,16640,10409,6071.4,3899.5,2752.5,2091.4,1620.3
1508,3778.4,3946.4,4174.6,4256.3,4130.2,3988,3843.3,3684.7,3638,3561.7,3464.9,3288.3,3060.8,2721,2709.9,2990.3,4178.7,5088.5,7281.3,9793.8,14407,19444,27926,36394,45702,54616,61943,65439,66010,66983,58250,44531,33019,28125,19996,16075,9850.6,6235.1,3767.9,2558.3,1900.4,1522.8,1242.9
1509,3317.6,3475.7,3642.9,3705.1,3601.9,3494.4,3391.3,3312,3297.7,3293.4,3306.9,3268,3261.7,3278.3,3721.2,4369.1,6414.4,7994,11630,15604,22535,29588,40056,49081,57123,62801,64708,62749,56728,53043,43170,30543,21406,17537,12314,9865.7,6143.3,4001.8,2568.6,1840.2,1465.2,1229.1,1057.6
1510,3107.5,3151.9,3287.3,3333,3260.8,3184,3131.7,3100.5,3157.9,3254.3,3410.6,3576.5,3873.8,4364.9,5513.5,6691,10148,12750,18467,24317,33699,42030,52466,59402,63327,63609,59423,52893,42964,37140,28428,18976,12927,10380,7368.2,5986.6,3869.3,2662.2,1804.6,1391.9,1183.9,1035.3,921.98
1511,2819.8,2912.4,3010.9,3066,3043.5,3010.6,3026.4,3074.8,3216.3,3481.3,3833.8,4337.2,5129.6,6355.2,8654.6,10722,16315,20303,28367,35901,46269,54082,61256,63599,62021,56936,48229,39754,29580,24208,17848,11681,7923.9,6378.7,4620.1,3836.3,2628.8,1956.6,1461.4,1217.8,1062.4,971.52,917.21
1512,2768.9,2708.8,2815.9,2889.2,2884.8,2915.6,3012.7,3189.4,3470.8,3948.3,4643.5,5671.2,7188.1,9511.6,13363,16647,24761,30114,39974,47849,56717,61617,63168,60064,53634,45293,35305,27391,19158,15073,10977,7144.7,4945.2,4010.6,2996.8,2543.9,1842.1,1448.4,1123.7,963.08,870.75,807.74,761.07
1513,2653.4,2592.8,2701.1,2796.5,2866.6,2980.4,3221.6,3595.2,4086.7,4975.8,6263.5,8138.8,10841,14814,20877,25633,36111,42274,51873,57796,62017,62052,57103,49873,40927,32181,23528,17472,11808,9179.5,6684.5,4451.2,3194.5,2665.2,2074.9,1819,1406.1,1148.4,932.07,823.39,782.03,739.8,701.66
1514,2609.6,2617.5,2771.6,2926.9,3096.9,3341.8,3804.8,4495,5377.9,6942.1,9161.3,12407,16821,22877,31297,37248,48496,54180,60834,62895,61048,56321,46862,37829,28988,21535,15056,10931,7342.7,5804.3,4339.1,3034.1,2304.3,1984.3,1625.4,1476.5,1217.3,1058.9,917.95,852.78,809.45,765.51,750.53
1515,2758.1,2675.1,2892.9,3149.8,3473.5,3959.9,4784.5,5991.4,7503.7,10162,13789,18919,25466,33528,43331,49312,58227,61613,62697,59915,52571,44915,34169,25884,18902,13596,9340.5,6769.1,4596.9,3685,2845.2,2093.6,1671.8,1493.5,1262.9,1181.2,1011,913.98,795.39,739.39,723.99,691.39,670.54
1516,2944.4,2885.9,3236.4,3648.9,4289.9,5185,6661.2,8747.9,11282,15618,21230,28505,36847,45645,54397,58661,62139,62045,57117,50377,40289,32095,22819,16552,11756,8349.5,5766.7,4224.3,2986.2,2495.9,2013.5,1560.9,1317.4,1190.6,1038.2,988.25,881.09,811.72,728.24,696.42,682.14,658.02,647.01
1517,3446.4,3278.5,3812.9,4531.1,5625,7182.7,9654.7,13059,16987,23445,31197,40010,48850,56222,61428,62422,59396,56226,47080,38855,28809,21880,14879,10603,7447.4,5319.8,3732.5,2828.1,2081.1,1803.2,1502,1225.3,1085.2,1000.2,904.7,872.05,793,748.89,685.89,648.06,644.45,615.26,604.14
1518,4245.2,4057.6,4963.5,6200,8097.8,10744,14783,20045,25775,34420,43537,52056,58866,62123,61786,59161,50688,45507,35076,27361,19154,14080,9380.1,6643.7,4720.6,3453.7,2503.5,1971.3,1537.2,1391.3,1209.9,1044.5,944.15,901.09,824.85,804.45,759.16,725.72,654.74,644.82,628.38,614.9,601.17
1519,5677.3,5471.5,7054.3,9166.6,12405,16743,22808,30063,37367,46946,55338,60963,63197,61058,55189,49965,38823,33307,23990,17915,12104,8752.5,5829.4,4179.7,3034.8,2287.1,1742.6,1426.5,1171.6,1111.8,1014.2,891.54,836.91,794.84,726.05,735.08,678.85,650.63,617.05,608.58,602.62,573.03,580.3
1520,8149.7,7753.2,10378,13821,18911,25390,33493,42106,49704,57808,62898,63284,60059,53454,44367,38182,27598,22910,15783,11513,7687.3,5553.8,3761.7,2758,2050.8,1600.6,1271.6,1089.8,926.59,883.23,820.34,758.45,716.17,692.86,658.78,652.31,619.44,604.67,552.28,537.74,540.63,518.1,515.93
1521,12351,11798,16046,21396,28797,37223,46271,54342,60168,63989,63856,58835,51386,42500,32787,27054,18455,14967,10047,7261,4889.9,3584.2,2498.3,1905.7,1473.4,1203.9,1002.5,881.17,787.29,782.46,736.27,681.33,668.38,643.24,610.94,607.02,580.42,572.14,536.43,531.01,527.65,516.16,507.63
1522,19226,18324,24734,32227,41358,50357,57911,62710,64707,62637,57334,48745,39497,30818,22508,18043,11901,9525.2,6350.2,4595.2,3140.3,2366.5,1704.4,1334.6,1069.9,884.57,778.37,696.89,644.66,643.9,631.4,578.11,570.13,554.77,521.56,528.88,501.64,494.57,480.35,474.78,477.04,461.44,443.95
1523,28908,27678,36250,45135,54182,61269,64550,64266,61705,54476,46176,36754,28144,21144,14930,11802,7677.8,6135.9,4123.5,3042.5,2138.6,1647,1226.2,982.18,805,701.08,618.1,561.91,530.7,535.7,509.37,500.54,496.73,488.94,461.55,462.26,446.67,448.84,418.83,404.49,412.09,395.97,405.32
1524,42345,40252,49770,57801,63877,66417,63971,58473,52380,42427,33640,25398,18690,13704,9470.3,7390.7,4792.4,3826,2605.6,1944.2,1387.2,1089,814.85,660.64,542.97,457.38,414.65,374.62,346.92,365.55,364.49,338.46,346.69,337.96,303.26,307.22,295.58,297.22,282.1,274.02,274.29,268.1,277.31
1525,55664,53429,61498,66286,67044,64100,56796,48223,40668,30811,23318,17112,12324,8941.2,6145.7,4784.3,3134,2507.7,1738.9,1319.4,959.58,759.96,579.35,473.62,378.39,317.4,294,266.73,256.01,261.27,274.28,257.66,266.09,263.68,240.96,254.27,228.29,231.77,225.33,222.8,225.77,207.19,209.39
1526,66819,63825,67543,66952,61802,54318,44593,35473,28489,20585,15140,10943,7831.8,5666.3,3871,3021.7,1983.5,1590.5,1115.8,843.87,611.59,471.47,343.51,254.92,193.63,154.3,128.97,121.03,116.26,130.44,128.71,116.5,115.83,128.51,104.23,112.51,95.151,105.92,92.331,90.634,92.715,90.253,88.749
1527,70810,67383,65339,59659,50575,41355,31998,24315,18918,13286,9690.7,6973.9,5003.7,3622.1,2476.4,1932,1280.6,1013.5,712.52,533.35,369.91,271.05,178.49,117.1,55,29.981,15.82,16.369,0,8.4656,23.112,5.6794,24.834,16.506,0,0,0,0,0,0,0,0,0
1528,66965,63459,56634,47952,37946,29351,21862,16226,12473,8718.1,6383.3,4642.9,3374.5,2480.2,1729.3,1353.9,920.05,743.21,529.6,408.23,289.8,215.42,141.05,92.05,45.173,21.854,21.808,18.226,9.3467,11.919,19.688,25.861,28.87,45.112,29.826,36.827,25.622,32.493,28.846,23.908,38.3,25.073,20.138
1529,55163,52342,43149,34241,25557,18990,13861,10190,7826.1,5520.2,4112.5,3043.8,2256.4,1676.4,1191.8,944.01,648.06,536.7,391.77,304.25,219.35,162.1,106.36,50.296,14.942,0,0,0,4.2683,0,0,0,0,0,0,0,1.1964,17.819,0,9.7585,4.3666,4.5317,0.26382
1530,40702,38835,30135,22895,16576,12156,8890.2,6634.1,5171.6,3744,2879.6,2197.3,1688.4,1294.7,964.07,794.94,604.15,512.39,405.41,340.33,270.26,222.56,173.6,131.59,98.603,87.087,97.205,84.265,81.328,84.379,103.15,103.19,117.42,120.88,106.4,108.15,109.3,127.47,123.31,134.21,134.85,129.48,130.93
1531,28405,26699,19944,14813,10632,7808.3,5802.7,4408.3,3539.3,2649.7,2091.1,1642.3,1297.5,1029.6,791.88,663.02,525.27,461.63,376.89,309.27,265.45,227.25,172.53,140.15,114.37,96.821,107.83,116.38,99.647,96.484,95.568,106.01,125.73,133.5,123.98,127.03,143.49,143.4,146,149.03,151.7,152.48,147.32
1532,18314,17415,12791,9481.8,6876,5143.4,3942.1,3105,2568.8,2022.8,1666.8,1358.2,1114.1,917.45,744.2,653.34,539.75,493.52,437.94,395.69,345.34,312.32,262.85,238.48,205.86,192.67,212.58,209.95,207.86,195.86,216.19,221.46,233.29,235.98,220.1,227.32,227.83,251.45,263.83,258.74,267.18,259.3,265.27
1533,11853,11263,8312.8,6244.2,4632.3,3566.8,2820.4,2309.5,1967.8,1609.9,1367.9,1141.6,961.74,813.4,693.59,619.1,531.95,493.19,445.46,404.87,367.9,329.33,286.44,257.78,227.09,231.55,230.56,242.16,225.48,213.23,234.63,240.47,264.4,264.11,271.68,271.89,279.58,289.75,309.32,302.88,308.42,310.45,301.63
1534,7673,7223.6,5427.6,4188.2,3202,2543.9,2071,1738.3,1519.1,1288.9,1109.2,945.95,811.63,696.3,603.46,549.98,479.97,440.43,404.67,375.8,339.23,296.49,252.68,233.79,203.26,207.01,213.45,227.81,193.05,202.41,197.4,204,234.75,244.84,236.94,247.37,242.29,264.86,265.95,268.79,289.41,269.74,271.14
1535,5164.9,4871.1,3800,3043.3,2433.9,2003.4,1699.5,1463.8,1328.5,1154,1018.4,882.01,783.33,685.94,624.67,581.07,520.56,487.93,458.98,428.64,389.82,359.86,323.5,296.36,263.54,272.56,280,286.08,269.98,250.12,257.05,269.98,290.37,305.74,304.19,313.47,307,330.93,344.9,338.56,345.92,345.35,340.34
1536,3576.5,3402.7,2742.4,2277.9,1885.5,1587.8,1365,1208.2,1094.4,980.84,879.49,769.49,689.74,616.93,566.28,523.62,477.66,449.34,431.24,403.62,361.78,332.43,291.49,262.55,240.64,247.58,257.77,272.97,242.83,232.26,249.39,251.5,278.95,292.59,283.75,294.67,301.02,306.2,331.82,328.4,340.51,332.05,328.72
1537,2680.7,2527.4,2136.9,1848.2,1559.7,1350.4,1202,1077.8,990.09,891.83,802.58,722.32,649.26,591,555.59,529.39,492.03,463.61,438.35,418.69,384.83,348,313.18,294.02,262.15,264.75,273.08,289,254.24,251.57,262.47,264.78,280.8,306.05,299.62,305.44,302.4,338.38,338.23,333.17,346.56,343.86,335.53
1538,2143.9,1976.6,1718.4,1525.1,1321.9,1173.7,1038.2,929.65,879.33,800.49,727.63,639.26,591.35,548.46,519.62,488.48,456.7,438.44,413.77,387.02,366.19,331.95,300.64,261.54,236.83,247.99,258.46,274.21,250.96,219.6,215.52,234.45,255.27,275.54,281.19,294.56,283.88,310.94,324.4,321.34,334.08,311.3,316.99
1539,1741.4,1656.8,1483.7,1348.5,1189.8,1060.5,960.22,856.31,808.03,750.54,689.38,610.62,569.7,533.54,528.74,495.22,473.84,451.08,428.67,411.87,367.42,350.74,312.83,277.48,255.23,265.11,275.45,295.03,266.71,239.77,251.78,267.27,282.51,308.91,283.37,317.91,310.44,330.79,348.7,345.83,361.45,355.3,343.93
1540,1491.2,1402.9,1284.9,1195.3,1066.1,959.44,857.14,781.97,739.07,678.09,630.51,561.02,525.58,508.22,516.91,474.58,442.77,427.62,412.29,397.35,363.34,333.14,300.89,276.64,253.02,242.97,268.71,287.61,248.35,215.9,232.61,233.04,257.15,294.3,283.04,302.23,290.86,332.44,335.33,337.86,354.3,338.81,331.69
1541,1308.5,1219.5,1142.2,1063.5,958.59,871.82,783.28,704.13,658.87,617.54,570.37,509.94,475.17,479.76,480.8,448.49,424.36,405.58,398.2,389.07,358.47,332.47,293.27,261.14,243.67,222.25,243.8,261.36,239.14,206.8,195.96,220.83,232.16,262.61,260.64,263.29,267.49,285.79,315.91,303.05,322.29,305.78,301.43
1542,1212.7,1133.5,1075.1,1008.7,923.3,830.45,753,670.2,637.86,602.94,546.98,490.24,463.02,478.84,506.27,466.68,455.44,443.88,431.84,413.18,366.6,356.26,310.88,287.56,267.41,253.94,282.2,291.53,250.37,214.23,231.76,237.68,259.46,293.64,283.31,302.8,301.78,325.59,334.67,332.81,351.6,347.41,334.69
1543,1133.6,1045.1,986.66,940.59,870.55,779.52,706.87,630.78,606.27,565.36,517.17,454.24,440.57,462.93,498.68,473.08,462.33,441.41,430.56,419.29,373.65,355.93,306.01,290.83,268.01,254.86,282.7,294.41,247.05,203.26,211.53,232.81,242.63,292.1,273.9,295.95,288.41,314.65,324.85,314.27,330.96,313.27,321.98
1544,1041.8,965.88,929.66,881.79,803.28,729.55,651.18,584.06,553.77,521.11,479.22,423.59,407.84,450.8,501.94,477.61,463.26,458.74,447.12,426.39,379.96,365.85,314.76,292.47,255.18,249.84,272.28,298.76,232.21,201.2,204.95,215.47,228.35,262.81,253.51,255.35,269.63,289.58,301.84,308.07,315.82,308.31,303.35
1545,1000.2,897.42,864.83,821.3,757.6,686.76,606.28,539.17,512.58,469.89,443.23,392.94,392.91,432.75,491.83,476.46,454.67,456.67,441.27,438.69,389.37,361.07,326.71,293.51,258.03,257.9,265.92,293.56,234.76,181.46,191.36,192.18,223.43,268.22,271.06,272,259.93,281.42,286.27,290.44,306.84,294.56,293.61
1546,916.08,894.36,861.56,816.01,760.78,682.76,613.5,544.63,513.15,485.01,449.18,398.89,405.65,467.54,537.76,523.69,518.7,511.11,499.22,488.83,442.47,417.27,364.56,329.86,303.97,302.25,316.77,333.14,282.97,218.19,240.62,239.92,253.23,303.64,279.72,295.76,282.45,321.82,346.04,339.63,344.68,339.79,348.55
1547,913.29,828.06,795.01,776.49,706.25,631.56,555.88,507.62,475.24,439.28,415.26,362.74,368.42,446.43,533.64,522.7,521.76,511.61,507.97,487.8,445.97,405.48,365.45,329.91,282.16,282.22,304.53,323.11,245.7,185.67,190.8,198.85,214.44,253.07,249,247.13,253.64,273.45,281.63,280.06,293.5,282.25,283.13
1548,852.39,808.74,775.88,768.84,705.54,638.49,545.7,493.24,464.27,439.69,414.38,370.81,380.49,481.59,573.91,574.67,558.34,562.83,560.9,542.44,497.46,467.97,412.61,372.59,330.27,322.72,335.03,339.9,265.83,198.39,201.29,212.27,235.6,279.9,277.59,273.5,263.66,295.93,302.19,303.7,315.41,317.29,320.82
1549,842.45,764.01,742.23,724.82,666.07,596.64,505.16,449.02,431.11,400.42,377.32,323.82,369.07,477.55,594.58,597.58,595.12,583.5,578.39,571.44,515.63,472.34,429.21,371.02,323.68,317.09,322.75,334.84,253.41,175.87,169.41,171.85,192.79,219.95,210.6,220.82,214.5,242.58,263.9,267.95,272.07,271.72,275.56
1550,841.25,768.78,757.94,738.29,679.53,602.19,513.03,457.98,439.32,413.42,396.96,342.93,391.94,519.19,649.21,659.11,666.6,668.03,647.02,633.41,573.77,532.04,476.29,418.5,375.84,354.38,363.19,369.87,276.69,199.33,198.88,211.06,229.56,254.06,265.75,273.43,270.67,300.12,307.79,304.72,307.81,314.37,321.01
1551,774.48,714.65,700.11,689.16,627.14,554.06,462.25,404.24,388.63,368.94,355.14,312.51,365.81,513.97,682.71,690.98,693.05,696.77,687.11,661.8,620.28,564.76,488.06,419.54,365.29,349,354.22,348.41,238.72,166.44,156.98,155.72,165.35,210.56,197.58,198.68,212.31,233.39,243.1,260.89,266.19,268.8,264.99
1552,773.78,695.25,676.3,658.1,616.99,526.82,453.67,389.52,372.25,353.49,337.27,299.61,368.38,547.09,726.12,754.15,750.68,756.77,751.67,730.66,662.04,597.99,534.98,452.31,384.79,361.73,359.13,364.66,228.89,151.27,131.4,152.12,170.28,200.55,203.08,215.51,211.17,247.33,256.48,264.71,264.5,262.22,265.02
1553,762.46,717.61,699.69,686.25,618.81,532.15,468.9,417.87,398.37,382.98,371.5,330.86,415.77,626.15,834.98,864.61,881.32,895.2,882.71,845.04,785.07,702.03,629.41,523.87,451.2,413.97,421.17,424.55,283.91,193.15,188.3,199.79,216.37,258.97,256.48,276.36,275.26,298.86,305.37,317.99,326.12,323.09,320.84
1554,748.21,673.96,650.71,637.89,577.65,497.74,424.47,365.48,357.55,351.53,330.76,299.73,405.09,658.97,906.37,939.3,959.2,965.9,959.99,937.24,857.33,755.36,665.77,549.9,459.75,428.26,425.67,409.25,252.62,161.57,140.28,138.75,148.08,186.27,183.61,190.63,199.94,219,244.84,234.61,257.68,260.98,254.69
1555,725.97,652.11,631.21,612.2,564.24,496.95,427.95,365.97,353.09,354.35,321.77,297.63,438.56,743.43,1020.1,1079.1,1110.7,1121.4,1116.9,1090.9,997.69,880.59,764.78,635.56,529.58,473.99,476.28,471.17,265.55,179.02,149.79,167.65,178.85,229.63,213.64,232.55,228.11,265.51,267.28,281.82,287.01,286.5,285.9
1556,718.22,628.78,600.29,589.25,533.58,455.48,390.52,339.79,330.2,312.65,300.49,286.69,441.56,812.86,1158,1214.7,1267.5,1282.3,1294.1,1255.4,1148.4,1029.6,896.46,720.06,602.56,533.42,523.56,512.6,268.23,161.56,141.22,138.78,155.86,184.64,187.87,207.17,198.96,230.33,221.81,243.67,253.63,251.1,252.15
1557,680.71,628.27,605.54,598.07,537.7,466.47,405.46,344.06,339,323.86,298.06,315.03,497.22,965.91,1374.9,1461.1,1547.5,1575.2,1588.5,1568,1444.3,1292,1129.4,917.48,756.28,663.39,656.53,628.36,330.11,202.72,165.71,160.47,171.49,203,189,207.73,211.34,236.96,249.7,260.05,262.73,257.85,274.21
1558,694.75,597.94,578.7,575.36,514.32,454.79,380.96,337.12,313.66,301.17,292.4,320.19,557.34,1112.3,1644.8,1757.1,1884.3,1920.1,1975.9,1956.2,1815.6,1618.4,1428.3,1141.4,935.38,831.13,812.48,778.39,371.5,226.41,159.87,163.03,160.41,212.56,208.18,211.9,213,237.83,244.95,255.82,257.96,260.19,265.25
1559,621.28,558.14,539.11,539.91,495.96,420.01,345.16,298.97,276.28,253.97,253.55,312.78,629.51,1342,2042.1,2202.2,2397,2471.9,2580.7,2576.7,2448.4,2175.4,1940.4,1540.1,1270.4,1105.5,1096.4,1051.5,459.9,258.19,182.44,153.25,149.77,179.05,168.7,174.74,177.36,203.96,201,216.48,225.11,223.84,223.46
1560,657.91,607.76,607.93,583.23,534.9,466.36,395.9,333.28,317,294.94,307.37,392.27,810.24,1755.1,2689,2917,3226.4,3359.3,3560.6,3586.6,3433.4,3103.5,2798.4,2245.3,1859.5,1632.7,1617.8,1544.9,633.3,409.13,283.69,237.42,210.66,251.51,232.44,238.76,245.46,273.9,289.17,296.58,302.27,289.98,309.61
1561,636.48,559.82,551.34,529.52,474.38,396.98,327.68,289.45,266.89,251.45,260.52,409.85,964.94,2270.4,3573.4,3910.9,4418.4,4642.1,5005.2,5125,4963.7,4511.2,4095.8,3272.1,2710.1,2359,2376.6,2251.6,828.47,514.9,310.11,228.48,177.6,191.23,175.7,181.66,187.14,218.32,230.03,228.97,235.98,249.12,250.1
1562,574.99,547.78,539.64,525.28,469.73,390.85,328.69,268.25,265.12,241.32,265.72,487.35,1274,3121.1,5011.7,5569.9,6394.8,6805.2,7436.2,7688,7522,6893,6311.2,5052.8,4187.3,3651.5,3645.7,3459.4,1202.6,769.37,461.24,308.08,212.78,215.41,191.67,202.74,197.86,214.83,240.05,250.29,253.64,247.3,262.94
1563,664.29,529.39,519.21,491.93,421.83,352.49,295.35,235.05,220.2,211.46,265.04,580.93,1683.6,4303.4,7059.5,7930.4,9256.1,9937.6,10974,11426,11255,10340,9505.7,7622,6307.9,5476.8,5437.5,5075.6,1659.8,1045.5,574.1,352.01,228.24,213.91,189.26,190.82,185.37,211.45,228.27,220.68,226.41,227.26,245.55
1564,582.23,509.7,500.68,473.16,421.63,341.08,278.6,235.03,216.56,220.13,322,784.13,2373.2,6247.6,10449,11865,13986,15092,16771,17513,17291,15859,14472,11515,9443.7,8070.6,7881.6,7234.7,2270.4,1450.6,785.25,473.2,292.88,245.89,220.6,222.55,214.49,228.32,246.52,255.31,255.07,256.31,267.31
1565,579.74,508.93,493.79,467.78,408.21,342.58,284.86,228.59,219.05,236.06,364.34,1072.2,3420.9,9120.5,15510,17761,21039,22789,25311,26326,25760,23471,21178,16586,13341,11169,10578,9432.3,2843.2,1778.2,950.71,546.93,341.34,289.54,229.78,216.15,224.28,232.01,251.59,258.11,249.98,256.3,269.5
1566,540.12,443.19,434.31,405.17,352.76,282.51,232.31,178.51,174.36,211.79,411.98,1444.8,4848.4,13199,22714,26182,30873,33397,36683,37725,36258,32496,28498,21839,17088,13883,12681,10892,3155.6,1927.8,1016.8,580.4,358.34,285.71,229.52,224.01,205.83,220.9,232.51,226.25,235.16,219.79,237.07
1567,526.76,469.27,456.3,431.08,365.52,305.26,241.19,209.12,209.31,271.04,577.28,2067.1,6895.5,18783,32442,37403,43477,46676,50246,50727,47546,41593,35275,26312,20003,15700,13807,11496,3234.2,1966.3,1064.9,640.81,425.68,360.64,280.49,269.37,249.84,265.71,280.66,276.03,268.26,276.06,288.58
1568,528.26,443.42,432.05,399.12,345.55,285,224.03,202.11,207.96,302.08,741.81,2806.9,9400.1,25534,43994,50521,57250,60682,63507,62547,56724,48292,39411,28426,20787,15703,13181,10543,2920,1737.2,952.98,591.73,419.65,357.17,290.78,270.27,239.8,252.17,266.79,268.88,258.19,257.59,276.11
1569,471.26,417.62,404.84,376.55,323.8,258.15,214.75,188.16,212.03,366.95,952.88,3680.5,12182,32821,55717,63186,69232,72102,72745,69553,60640,49878,39027,27153,19148,13906,11240,8705.3,2395.4,1406.9,796.65,536.55,419.35,382.85,316.44,300.05,263.48,259.82,273.47,271.13,259.96,266.23,274.66
1570,460.08,414.87,390.05,368.5,315.64,243.67,207.45,188.43,219.94,419.43,1177.5,4563.2,14825,38980,64687,72141,75850,77339,74964,69254,57835,46010,34351,23099,15769,11089,8638.2,6485.1,1837.5,1064.4,636.66,476.7,406.18,404.74,333.18,329.41,283.14,299.1,282.57,278.75,271.39,273.16,281.14
1571,454.61,414.58,397.78,381.14,325.11,270.74,219.12,210.98,250.66,507.43,1402.7,5246.6,16455,42320,68068,74394,74812,74536,69249,61951,49788,38337,27532,17979,11887,8152.4,6189.7,4616.5,1390.7,815.01,519.73,407.06,378.85,385.9,350.57,343.83,310.28,290.95,295.89,279.55,280.27,276.56,286.08
1572,451.27,409.97,406.95,381.66,337.28,274.47,236.1,223.24,280.28,549.97,1524.4,5508,16791,41797,64879,69080,66281,64424,57485,49873,38580,28852,20068,12796,8332.5,5638.6,4267.5,3198.3,1074.2,616.7,426.15,370,360.8,390.17,351.11,353.1,319,321.57,311.35,299.45,294.99,288.87,301.32
1573,440.4,366.1,356.38,337.25,292.31,229.93,194.03,173.49,244.76,527.82,1458.2,5232.6,15534,37423,55644,57824,53185,50596,43592,36854,27660,20259,13770,8650.9,5604,3815.7,2907.4,2232.2,815.82,432.58,290.3,258.52,273.53,304.45,286.07,287.22,268.13,257.2,244.45,242.07,229.16,230.36,244.25
1574,438.62,376.57,366.12,341.4,302.85,244.12,200.49,186.6,259.49,505.29,1355.4,4640.9,13321,31069,44308,44842,39689,36992,30921,25605,18811,13603,9157.1,5799.3,3791.7,2658,2101.4,1677.1,728.14,367.14,242.63,240.95,244.9,283.36,281.78,284.2,275.26,288.21,267.57,266.6,255.52,243.37,242.37
1575,430.55,370.25,364.9,349.29,299.46,254.26,209.06,185.37,244.72,451.64,1134.1,3736.7,10427,23491,32203,31874,27379,25135,20619,16896,12310,8881.1,6012.7,3894.7,2653.1,1951,1620.2,1390.7,695.89,328.87,198.16,200.12,221.19,262.19,264.66,287.02,263.09,268.98,264.57,253.27,253.63,236.05,235.89
1576,399.84,360.22,344.46,325.9,273.28,226.85,188.18,159.91,201.65,361.05,869.15,2824,7694.3,16909,22442,21821,18395,16719,13599,11106,8113.8,5900.7,4105.6,2768.7,1991.6,1582.5,1413.6,1286.2,700.08,302.47,165.1,167.59,169.52,208.87,202,224.8,218.96,227.36,233.74,235.02,221.61,213.71,223.78
1577,385.37,346.89,341.18,325.38,273.64,224.06,188.64,159.08,189.68,303.43,682.22,2074.3,5519.7,11843,15364,14772,12370,11186,9108.8,7465.3,5531.1,4138.4,3013.8,2161.1,1712.3,1479.1,1403.2,1365.9,833.93,325.48,172.45,173.99,182.1,230.13,249.15,277.64,283.99,285.52,278.24,266.99,267.05,281.79,251.08
1578,400.57,346.5,338.64,324.68,269.27,218.81,192.16,147.5,174.31,245.27,506.17,1472.6,3837.3,8115.7,10363,9880.7,8273.4,7507.9,6171.7,5128,3926.4,3064,2372.7,1896.7,1655.7,1566.7,1593.7,1632.1,1067.8,408.72,154.97,161.69,162.92,213.63,219.58,237.33,242.43,259.37,259.09,246.82,245.29,244.94,239.21
1579,358.65,321.42,313.74,292.18,249.45,196.76,159.68,119.24,139.9,181.88,349.75,1011,2622.9,5507.4,7002,6689.8,5674.3,5165.3,4324,3685.7,2980,2471,2108.8,1891.4,1830.6,1886.7,2016.4,2167.2,1498.9,503.8,141.54,123.21,122.23,176.33,165.47,179.52,192.59,205.62,215.46,211.84,219.03,207.9,206.08
1580,358.38,313.9,309.61,298.02,278.13,211.26,180.22,165.45,141,201.14,272.08,700.16,1839.5,3826.3,4919.4,4722.7,4068.8,3775,3266.2,2905.9,2536.4,2326.9,2239.7,2238.6,2362.4,2561.2,2884.5,3229.9,2301.7,755.74,149.29,105.25,128.04,170.98,194.22,189.4,205,215.41,225.75,224.07,234.79,246.29,202.65
1581,358.15,314.61,309.51,303.16,242.76,189.79,153.68,125.41,122.42,141.34,225.83,534.99,1310.1,2749.4,3624.9,3544.6,3173.6,2999.2,2728.7,2572.6,2469.5,2518.2,2719.8,3050.9,3460.9,3957.3,4581.2,5180.7,3874.8,1269.5,226.15,146.18,121.77,174.32,183.47,190.66,191.76,214.23,222.34,236.71,239.84,231.49,228.4
1582,370.24,328.09,318.06,298.51,249.65,200.12,162.76,140.5,137.35,146.68,197.12,431.53,999.86,2095,2891.6,2906.9,2720.4,2663.9,2585.6,2620.3,2828.6,3211.9,3824,4578.8,5459.3,6453.8,7591.2,8676.2,6635.1,2110.5,317.94,167.74,147.94,192.38,183.5,201.41,203.32,227.65,234.58,223.36,247.22,238.76,235.28
1583,358.19,302.94,291.11,276.01,238.57,174.69,147.25,117.4,119.53,130.99,162.14,331.67,768.11,1687.9,2494.4,2597.6,2585.9,2641.6,2779.6,3032.6,3653,4520.8,5774,7223.9,8820.8,10593,12561,14452,11025,3506,450.48,182.98,156.31,195.84,203.79,214.28,214.77,224.09,232.87,243.82,238.7,233.95,238.95
1584,311.58,296.48,294.56,301.62,224.91,181.12,163.98,142.03,122.58,135.2,161.51,268.94,617.12,1471.5,2380.3,2634.7,2847.7,3078.2,3488.7,4113.4,5424.4,7153.4,9498.7,12210,15020,17988,21045,24194,18210,5656.5,641.92,224.24,161.39,177.58,184.55,194.08,186.38,206.08,190.05,249.11,298.17,242.29,248.39
1585,361.24,303.15,299.05,309.09,271.88,200.96,161.61,126.63,123.3,129.94,147.64,257.25,561.97,1403.1,2609.8,3055.7,3508.6,3943,4746.1,5891.9,8249.8,11189,15141,19594,23974,28496,33046,37045,27595,8269.3,859.57,291.75,200.51,219.52,207.09,224.14,217.07,238.54,241.98,235.14,252.38,248.57,250.48
1586,308.58,292.37,287.62,271.94,244.89,186.06,154.28,122.77,115.26,125.84,130.47,216.94,508.7,1453.7,3117.4,3865.3,4687,5440.1,6809.7,8695.1,12466,17238,23122,29677,35862,41744,47051,51250,36702,10727,1069.7,336.42,216.02,219.94,205.9,215.85,201.64,228.12,231.53,228.71,250.92,252.56,243.13
1587,285.42,258.61,257.69,249.26,208,174.29,136.4,104.12,92.337,95.787,115.29,180.26,481,1621.5,3939.2,5105.4,6365.6,7530.6,9580.1,12425,18018,24732,32599,41062,48195,54327,58748,62600,42359,11962,1145.7,347.01,205.71,197.02,179.74,177.18,171.94,185.78,193.81,204.08,213.3,216.49,206.86
1588,351.03,286.27,306.42,298.73,243.11,201.03,178.4,140.15,133.47,124.83,147.85,213.01,537.08,1961.7,5090.5,6773.7,8520.3,10172,12904,16536,23730,32166,40964,50126,56946,62041,64747,66402,43151,11786,1160.1,398.64,292.61,263.91,263.64,271.24,259.93,266.45,260.49,258.31,276.15,282.1,279.34
1589,303.77,277.19,282.29,289.22,250.2,191.73,159.25,133.02,132.58,131.03,142.1,208.72,562.9,2303.4,6357.3,8579.5,10631,12648,15689,19837,27660,36396,44798,53167,58389,61348,61578,60707,37542,9972.4,1019.9,385.69,297.08,225.61,214.71,205.81,204.16,212.37,232.71,222.27,237.07,229.23,228.46
1590,312.43,277.09,284.61,287.43,246.91,205.41,176.21,153.33,134.83,133.92,152.26,215.91,618.69,2655.3,7466.5,10088,12233,14383,17359,21397,28920,36871,43301,49297,52214,52985,50727,48509,28391,7305.6,855.73,401.2,356.32,229.15,194.41,192.95,198.35,214.33,209.96,208.29,230.42,231.37,230.37
1591,287.82,251.04,273.06,270.31,228.01,187.58,154.7,134.74,136.6,138.81,155.21,206.97,642.82,2826.4,8011.5,10745,12596,14502,16896,20183,26015,32298,36127,39808,40559,39603,36431,33851,18947,4911,727.45,449.58,456.13,214.33,183.65,195.79,178.67,197.88,204.62,196.7,215.15,212.92,210.85
1592,322.06,278.53,294.46,298.41,272.42,218.48,192.24,167.97,164.46,175.56,196.83,245.47,666.87,2887,7938.7,10436,11750,13270,14865,17101,21269,25141,27048,28665,28096,26535,24006,21698,11927,3260.8,748.04,606.38,646.88,236.71,176.48,180.85,177.66,193.54,212.31,211.36,220.48,212.78,226.94
1593,317.24,277.57,297.37,304.42,271.16,231.12,203.87,192.3,188.79,191.28,204.25,272.45,657.35,2672.1,7045.8,9033.1,9766.3,10773,11570,12858,15286,17464,18179,18674,18043,16824,14775,13250,7206.1,2250.3,864.72,815.51,893.17,257.58,173.02,185.01,181.53,201.59,194.02,195.99,209.45,211.98,223.9
1594,286.13,229.02,249.24,262.2,232.6,208.77,176.75,153.73,161.42,171.67,191.88,232.87,583.21,2277.4,5713.3,7114.3,7354.6,7909.3,8180.8,8813,10037,11154,11224,11374,10787,9915,8644.9,7732.8,4344.5,1726.3,1002.9,1006.2,1067,214.72,107.38,112.81,108.48,126.36,126.03,140.55,149.01,142.54,150.41
1595,334.07,292,310.48,331.75,298.71,270.27,233.25,227.07,234.24,254.03,282.75,316.82,590.82,1910.3,4391.4,5300.5,5293.6,5552.3,5562.5,5833.2,6433.8,7016.7,6915.9,6878.9,6457.1,5933,5213.3,4670.2,2856.9,1626.7,1268.5,1242,1263.1,268.91,153.49,173.1,163.99,197.18,197.37,192.15,205.8,203.6,209.9
1596,323.03,264.06,288.27,308.44,276.04,252.19,223.71,205.52,234.94,250.55,281.87,312.2,525.22,1475.9,3172.2,3689.9,3584.6,3686.5,3620.7,3706.2,3994.1,4259.8,4204.7,4171.5,3947,3639.2,3235.5,2938.9,2027,1478.5,1301.3,1232.7,1190,215.4,116.57,126.91,124.44,146.48,152.18,156.23,160.63,163.92,184.43
1597,322.94,260.81,291.64,312.76,292.08,264.11,246.72,233.49,251.08,277.7,305.01,331.67,482.41,1142,2236,2521.6,2394.7,2421.7,2341.8,2383,2511.8,2648.7,2610.1,2601.9,2466.3,2313.7,2091,1940.9,1520.9,1325.2,1202.3,1102.3,1000.6,174.59,105.76,114.38,119.63,129.38,138.75,143.11,152.67,159.51,160.56
1598,320.26,274.71,294.97,313.01,291.03,277.65,248.94,236.08,253.67,294.42,333.6,348.44,456.91,899.2,1591.9,1731.7,1631.6,1632.3,1565.2,1569,1661,1738.7,1720.6,1732.4,1659.1,1595.8,1476.7,1401.9,1177.9,1064.5,970.01,836.25,750.37,158.4,120.35,118.84,131.15,152.91,157.89,161.97,178.52,175.62,166.18
1599,379.11,302.67,319.59,331.49,325.18,298.08,273.56,264.22,293.92,329.32,349.13,378.99,448.31,725.87,1161.4,1243.7,1162.6,1141.7,1099.8,1112.5,1154.4,1226.7,1220.9,1245.9,1225.4,1193,1139.6,1097.4,940.03,815.91,708.87,590.78,503.2,138.06,102.62,124.73,125.71,152.37,142.25,152.42,159.37,162.79,175.75
1600,378.76,327.82,344.25,351.01,337.95,316.08,299.37,285.97,305.21,343.24,366.36,395.72,420.56,602.28,880.07,918.31,855.85,843.7,823.47,828.99,877.02,926.02,935.67,964.68,969.58,959.64,932.97,923.64,766.51,567.55,475.56,404.24,331.95,138.28,135.43,155.02,141.89,168.95,160.95,166.57,181.13,187.8,197.44
1601,398.95,319.93,330.31,336.2,319.84,291.95,276.68,253.61,261.78,316.52,341.24,348.26,366.51,488.85,649.19,676.3,623.87,618.56,606.42,610.32,653.91,692.47,717.64,758.73,777.66,779.35,776.71,783.1,584.17,345.8,250.41,219.3,168.38,102.06,84.162,88.343,96.831,115.56,120.06,121.09,131.13,141.96,151.69
1602,445.22,410.78,412.16,417.53,408.81,398.31,414.67,426.11,383.3,399.79,405.15,407.01,415.13,464.21,588.75,602.63,582.59,546.32,577.72,571.06,623.27,652.17,637.92,684.89,747.57,755.88,760.03,785.1,570.72,319.76,191.9,187.51,215.19,216.71,192.4,217.7,180.48,171.06,180.14,223.41,233.8,242.75,265.38
1603,489.39,415.61,409.33,377.66,346.17,330.15,292.7,273.99,285.15,310.91,317.16,328.81,317,362.87,460.52,465.98,454.5,449.88,456.9,470.11,501.05,548.48,583.2,624.31,651,665.79,683.58,703.87,490.45,210.16,126.35,133.95,127.76,137.49,138.21,140.46,139.54,162.75,172.35,165.73,170.34,184.35,208.52
1604,503.03,405.59,377.88,355.04,317.33,283.16,255.31,224.3,222.92,251.64,249.58,249.64,242.44,272.09,366.62,374.75,354.02,362.37,370.8,378.3,409.21,470,508.08,555.09,585.95,602.65,627.29,648.39,431.42,138.8,53.955,56.758,49.593,71.524,73.502,89.189,85.504,102.93,118.59,114.65,126.88,128.01,153.27
1605,509.8,422.38,396.61,346.4,308.11,275.23,233.29,200.38,204.07,208.4,210.27,202.79,194.09,224.51,306.6,327.99,315.77,320.12,332.71,351.09,380.54,438.34,479.3,539.77,559.01,582.55,618.2,641.32,419.82,130.02,42.191,58.616,64.996,96.557,100.97,115.05,115.42,131.67,135.52,127.21,160.78,151.36,172.24
1606,544.75,469.95,428.88,367.04,324.42,286.26,236.92,198.02,201.24,204.6,200.1,194.41,170.98,215.15,308.66,315.63,317.74,319.74,333.95,352.28,386.39,446.59,486.47,537.21,562.86,602.98,630.72,656.95,430.67,141.3,53.704,58.701,57.317,95.792,97.851,111.23,108.03,114.52,136.86,147.37,164.3,168.51,191.09
1607,576.29,466,407.44,350.03,294.12,256.29,218.71,168.7,166.8,168.44,166.87,146.79,139.93,168.34,263.49,274.74,277.2,291.44,294.52,321.03,363.46,413.14,483.48,522.56,560.64,601.26,632.54,655.05,426.74,120.8,31.811,43.829,53.161,94.785,91.1,108.1,105.27,129.81,139.72,133.62,153.57,153.95,168.02
1608,514.96,437.04,378.56,306.72,260.46,205.97,152.54,114.87,114.08,110.91,103.33,85.772,75.651,116.59,212.18,221.22,232.85,240.64,260.65,285.75,324.85,385.73,441.89,511.18,547.8,582.64,622.54,663.03,415.57,97.282,16.784,17.334,32.59,77.062,66.281,88.6,81.156,83.407,94.046,105.16,127.79,128.49,151.08
1609,524.51,439.54,387.17,312.02,255.17,222.08,171.3,110.82,119.69,117.56,103.65,91.944,69.7,129.62,218.63,225.11,236.91,250.68,271.6,298.1,352.18,407.78,470.52,532.7,572.2,626.04,661.87,699.36,449.24,120.87,26.47,33.01,41.535,87.819,79.897,92.633,82.493,101.01,119.48,125.89,133.94,156.11,165.53
1610,520.06,447.63,389.78,322.04,259.5,218.22,158.41,115.43,111.94,109.19,94.832,75.34,66.166,118.38,217.42,234.48,253.28,268.2,286.07,308.59,375.65,439.51,505.28,572.61,620.21,670.1,723.94,767.66,501.73,152.59,40.392,53.721,61.814,111.31,115.3,117,121.88,132.17,145.5,151.83,164.4,175.89,180.7
1611,452.19,402.06,342.87,279.18,216.92,174.05,124.63,80.69,79.563,68.235,63.881,37,36.185,96.085,191.09,217.69,228.31,241.56,267.82,290.73,364.84,425.02,499.15,574.36,644.7,708.12,770.81,818.47,537.88,140.91,22.375,12.399,18.844,60.46,62.8,70.79,64.232,83.723,97.721,109.79,129.92,144.4,138.8
1612,427.82,379.08,312.03,253.53,185.91,145.35,102.59,67.154,60.563,47.522,40.951,16.422,16.352,65.985,177.85,196.51,210.86,228.01,259.62,291.66,380.55,448.9,529.65,620.72,702.4,783.03,845.69,935.57,608.42,159.68,11.005,14.596,24.993,59.474,69.561,72.501,72.049,86.678,106.57,113.37,123.89,138.38,140.76
1613,466.5,381.92,332.14,266.44,207.55,158.79,128.12,84.151,79.167,69.075,57.604,48.54,41.778,104.81,213.46,227.51,263.02,260.45,319.77,354.02,430.59,524.08,627.69,733.78,835.04,934.22,1046.4,1155.5,811.65,256.16,52.574,51.483,60.215,102.26,116.02,119.86,115.7,139.08,149.53,160.73,175.65,176.25,193.35
1614,430.58,356.23,297.31,239.71,177.6,137.85,96.425,70.935,56.512,54.327,39.396,22.428,24.676,84.935,197.78,227.66,250.17,268.78,316.26,359.22,467.43,560.84,707.24,845.91,990.5,1130.5,1307.7,1485.1,1082.7,324.55,26.7,12.233,10.989,53.377,45.889,52.224,49.298,66.495,86.087,100.3,119.18,125.91,126.76
1615,380.86,329.39,278.38,227.51,171.21,130.48,94.561,63.61,52.78,54.933,46.053,17.792,30.69,87.509,217.36,252.2,291.69,312.43,357.76,421.28,548,687.22,867.43,1061.3,1282,1517.2,1811.8,2118.1,1618.3,519.18,66.724,39.978,46.523,91.383,92.55,97.454,102.64,116.68,130.85,144.01,159.78,148.92,160.43
1616,369.38,307.62,241.33,192.07,142.42,96.855,73.554,36.18,21.163,28.926,15.4,1.8198,0,67.645,206.85,245.97,296.78,326.13,401.96,475.43,628,826.3,1090.2,1397,1736.4,2152.3,2638.1,3178.1,2554.7,829.22,74.482,22.882,14.557,54.324,55.637,58.028,66.765,83.927,94.269,102.39,112.89,125.85,126.07
1617,364.52,318.75,261.15,213.39,167.19,122.76,99.916,67.462,59.342,57.762,49.812,26.857,29.792,98.872,275.81,318.79,385.34,421.35,517.12,628.9,871.3,1145,1568.9,2086.3,2656.1,3357.3,4268.8,5248.4,4428.2,1472.1,169.12,60.472,42.195,81.551,69.849,80.512,81.128,99.571,114.14,134.59,158.69,155.33,145.51
1618,328.85,286.32,237.23,197.42,150.99,115.51,84.336,56.056,42.866,48.045,40.14,26.977,21.098,115.79,303.29,380.27,464.17,504.74,654.9,832.2,1198.7,1642.9,2347.8,3217.1,4247.4,5514.6,7125.8,8911.8,7662.8,2557.3,281.39,93.509,51.895,92.654,96.9,109.49,101.95,114.25,133.83,149.03,157.08,160.32,166.76
1619,272.05,246.9,198.88,160.88,119.56,78.399,59.488,25.936,17.883,22.648,14.336,0,8.6813,99.015,356.36,445.27,576.16,674.21,873.6,1166.8,1759.9,2567.4,3767.9,5309.6,7192.6,9486,12333,15454,13109,4341.2,421.33,104.7,41.529,66.662,66.049,67.196,68.503,82.659,105.14,121.52,136.25,127.45,125.13
1620,349.3,272.53,230.16,191.01,162.02,122.94,102.34,57.244,61.111,54.427,50.166,33.433,58.821,188.61,500.25,642.05,839.38,986.02,1323.7,1780.8,2766.2,4074.7,6124.3,8757.1,11869,15577,20205,25077,21076,6844.1,695.27,180.59,93.488,121.83,115.62,121.5,116.61,139.2,156.83,156.71,180.61,180.14,170.13
1621,292.72,232.08,196.81,164.77,121.68,91.879,77.231,31.716,25.638,32.161,28.486,20.213,26.571,216.78,639.87,863.39,1176.6,1447.7,2025.1,2830.3,4558.4,6846.5,10416,14997,20208,26207,32940,39706,31668,9932.2,918.51,206.66,86.892,116.41,99.876,102.83,89.52,117.25,135.27,145.47,154.79,152.56,147.23
1622,288.27,221.2,190.21,152.71,118.72,104.87,72.238,51.335,44.223,34.08,36.32,31.317,68.097,311.14,959.18,1294.6,1822.8,2283.8,3236.5,4581.4,7489,11333,17166,24167,31776,39794,48504,55639,41811,12275,1113.2,265.38,116.39,135.05,109.08,119.58,100.66,115.78,141.92,146.91,156.12,159.94,163
1623,259.7,201.15,172.07,141.2,112.34,75.864,59.05,27.857,18.86,15.467,14.69,6.7114,65.652,433.47,1394.4,1955.8,2781.2,3550.3,5093.6,7278.5,11875,17894,26235,36009,45879,55108,62727,68906,47896,13534,1208.1,281.04,138.68,147.85,136.39,131.75,133.39,147.45,155.85,155.58,178.82,169.72,162.11
1624,264.42,204.24,171.71,156.45,129.45,96.15,81.933,42.456,31.412,44.116,36.963,31.762,113.02,664.63,2132.3,3023.5,4353.8,5553.4,7927.1,11217,17949,26260,36763,48594,58753,66528,71423,73698,47197,12774,1131.4,301.98,157.18,178.07,158.69,160.93,164.59,166.33,183.88,181.93,184.34,187.08,180.3
1625,246.76,199.67,163.72,149.09,116.35,92.122,73.436,35.371,36.982,40.406,37.854,28.988,148.54,956.64,3183.9,4601.4,6534.1,8278.5,11526,15919,24650,34754,45944,57137,64827,68697,69565,67533,40232,10144,939.66,269.03,148.85,164.12,143.73,142.12,157.46,152.85,161.32,173.45,188.56,186.14,176.77
1626,210.17,170.91,134.22,115.5,86.199,74.285,46.744,23.037,14.803,18.474,10.182,23.935,188.46,1354.8,4572.8,6628.5,9158.4,11488,15396,20578,29862,40567,50274,59132,63341,63930,59851,55161,29945,7228.5,660.86,200.59,114.62,145.2,130.36,131.1,131.66,136.76,157.05,149.16,168.25,164.4,151.4
1627,259.02,216.3,179.35,162.06,142.02,120.35,100.58,65.862,51.023,54.591,58.583,66.259,298.61,1881.6,6135.7,8810.6,11652,14215,18232,23223,32094,40988,47386,52687,53352,50329,44564,39152,19914,4718.1,494.44,190.7,143.38,166.35,154.23,160.54,158.57,169.29,190.99,183.47,189.14,188.11,194.16
1628,245.37,172.57,149.04,128.18,105.46,88.389,58.788,34.57,31.969,25.46,35.551,59.388,365.65,2351,7639,10744,13457,15959,19253,23320,30253,36397,39132,40979,38956,34942,29398,24765,12132,2796.6,300.72,121.54,76.177,107.02,105.81,108.34,113.75,122.74,130.97,146.58,152.9,145.42,142.36
1629,230.07,167.61,140.15,128.08,101.21,91.649,57.611,39.395,32.164,34.544,34.584,60.052,436.85,2709.4,8466.6,11607,13718,15738,17789,20496,24508,28137,28443,28290,25610,22357,18112,14934,7119.1,1620.1,184.96,88.645,64.921,103.37,94.185,104.72,113.89,128.68,133.53,140.03,144.86,131.38,146.02
1630,202.27,167.91,138.58,127.67,100.33,82.852,61.145,36.268,28.182,28.68,29.877,71.99,486.69,2847.3,8446.4,11293,12435,13774,14566,15826,17980,19707,18787,17935,15843,13327,10603,8676,4036.5,932.18,117.15,79.882,73.14,114.84,112.06,120.37,124.38,137.51,143.65,153.56,152.39,140.71,158.23
1631,222.53,178.92,139.74,131.2,112.49,95.892,72.132,39.905,42.387,32.496,38.952,77.005,497.14,2774.6,7701.4,9827.3,10150,10792,10868,11266,12022,12377,11411,10623,9176.7,7721.5,6140.4,5042,2391.1,564.02,66.345,54.559,39.67,79.343,65.382,70.811,79.518,100.78,119.23,123.28,125.31,129.78,135.6
1632,198.33,172.68,147.89,128.33,116.47,86.683,62.777,36.928,29.577,32.558,31.322,80.72,451.21,2421.4,6314.4,7723.7,7513,7778.8,7425,7427.5,7567.6,7658.4,6892.1,6358.8,5481,4602.7,3712.1,3088.6,1497.7,353.3,73.65,59.842,52.253,94.36,94.602,110.1,111.14,143.74,140.24,153.35,143.92,143.4,144.66
1633,183.8,126.62,101.04,80.814,67.684,47.289,22.039,7.7488,4.6132,0,0,28.79,358.43,1878.9,4682.9,5533,5131.8,5158.4,4735.9,4605.8,4599.3,4595.9,4124.5,3788.5,3295.8,2804.7,2301.7,1941.7,942.68,195.09,4.2376,13.011,12.052,43.268,45.807,53.675,59.544,80.965,86.739,93.077,96.746,85.525,94.782
1634,236.57,164.61,143.99,124.05,104.4,87.719,61.63,36.81,35.004,32.858,31.713,69.183,324.43,1463,3320.1,3784.2,3368.7,3313.7,2988.3,2846.3,2784.6,2748.5,2491.8,2323.8,2049,1804.9,1522.1,1338.7,690.82,169.25,26.573,25.485,25.567,57.141,72.59,77.348,75.671,90.831,105.5,113.14,106.83,115.7,117.71
1635,192.94,161.52,146.01,118.89,104.14,75.058,64.581,33.648,30.453,30.033,33.06,55.204,246.87,1054.3,2268.6,2515.9,2194.8,2136,1910.9,1806.4,1758.9,1750.7,1609.2,1536.9,1388.5,1253.9,1100.5,998.18,532.62,146.01,46.569,52.356,50.38,89.276,97.117,115.79,120.28,135.69,143.86,151.09,143.41,138.28,141.17
1636,184.02,140.75,113.93,101.01,82.592,53.903,45.53,19.117,6.7846,10.572,11.117,24.81,170.42,703.29,1484.7,1593.5,1376.2,1318.9,1187.7,1126.7,1110.3,1125.6,1056.7,1028,950.3,889.78,809.71,738.9,397.62,82.63,0,10.532,0,43.564,41.693,46.038,48.75,67.796,88.232,77.583,88.095,79.776,76.218
1637,185.01,133.05,106.61,96.767,77.778,49.341,30.243,4.6664,1.733,5.5405,2.0805,13.575,112.54,473.76,979.15,1038.8,894.93,865.98,777.7,746.86,761.46,778.75,756.45,760.74,725.27,690.65,643.89,620.25,331.04,79.032,21.545,20.546,21.834,64.941,81.267,100.38,100.46,109.36,110.6,112.63,103.48,106.17,103.76
1638,205.45,147.29,119.74,108.32,93.182,63.88,52.167,22.085,17.834,22.632,30.509,41.436,93.936,352.78,679.28,716.67,632.88,613.77,556.19,549.37,555.36,587.39,602.92,603.58,598.4,584.53,561.17,552.23,319.53,72.911,24.585,42.385,41.246,89.966,90.333,92.296,97.204,110.05,118.38,113.77,116.77,112.98,109.62
1639,200.37,138.01,129.07,102.18,93.862,80.182,63.029,38.902,35.758,37.533,48.487,46.941,110.67,273.84,499.65,507.55,452.35,433.22,415.15,423.31,425.17,469.71,481.8,522.2,516.4,532.89,508.7,499.1,307.74,109.66,40.359,49.571,51.7,94.266,92.299,85.01,98.649,129.95,117.89,140.53,125.67,116.5,111.75
1640,143.56,122,92.915,79.696,58.545,46.312,30.628,14.521,5.6514,13.152,6.2844,15.34,46.646,163.58,339.93,349.58,323.57,315.59,310.46,313.47,333.38,375.44,389.86,415.31,426.43,426.82,425.77,435.16,245.73,69.925,20.654,38.78,46.728,93.459,98.685,109.61,125.02,133.19,118.64,113.84,110.96,112.17,106.04
1641,192.31,126.71,95.687,97.376,68.729,51.565,41.339,20.317,10.378,8.4159,17.691,18.781,34.716,135.77,254.38,263.74,245.86,244.41,249.14,260.85,287.39,312.72,332.3,366.19,366.68,385.64,389.52,395.75,228.83,65.943,28.736,31.805,35.576,70.162,79.625,88.743,87.023,86.639,90.637,92.064,94.285,89.276,94.923
1642,187.05,141.57,118.8,112.12,91.882,61.848,60.084,33.039,24.242,26.726,31.139,38.63,51.461,120.41,220.57,229.63,226.56,211.04,229.02,229.96,256.28,293.34,303.91,347.95,347.1,374.92,370.91,388.17,249.15,83.654,57.394,65.744,71.854,108.14,102.67,110.09,109.49,123.39,113.19,103.82,109.91,105.49,96.307
1643,166.78,117.81,104.55,86.888,66.894,47.807,39.591,30.564,19.848,21.886,30.807,21.416,20.319,87.213,166.59,177.11,163.31,157.58,176.69,180.74,200.18,247.36,262.22,296,304.93,339.1,333.97,349.16,205.12,76.905,38.275,60.004,59.881,107.38,107.18,107.64,113.98,117.8,111.83,106.92,93.318,103.75,97.456
1644,152.95,119.33,88.282,74.005,56.964,36.767,35.95,26.868,12.021,18.966,8.1796,7.1653,12.027,63.533,127.19,141.41,136.4,139.67,143.62,149.01,182.05,208.05,231.46,260.28,270.51,304.45,301.76,315.14,195.4,68.569,36.169,53.45,49.951,97.562,105.33,114.09,107.63,112.98,90.767,90.881,97.375,80.953,93.667
1645,177.77,138.79,116.23,103.95,73.135,60.965,64.161,45.914,31.444,36.237,37.613,32.127,39.365,74.517,132.78,137.44,141.25,144.73,148.06,161.6,186,209.46,222.94,263.13,276.88,292.39,310.52,323.43,218.56,97.501,68.604,79.478,86.741,132.37,141.76,138.31,143.81,137.19,127.11,119.89,114.49,111.65,122.86
1646,166.42,116.98,101.2,73.211,58.121,51.061,40.715,30.198,19.669,20.645,26.912,23.48,13.56,49.759,99.778,108.25,101,110.86,116.83,123.61,147.5,166.47,189.37,225.1,233.5,269.81,267.29,298.64,180.88,71.772,49.065,66.92,72.706,110.91,118.49,117.2,117.4,112.43,98.795,94.873,84.935,85.268,92.431
1647,119.06,100.38,86.16,65.238,37.677,26.202,38.114,19.39,11.743,6.3805,12.34,0,0,23.49,72.081,83.222,76.253,84.489,89.29,106.52,119.13,149.65,157.73,195.54,203.12,235.6,247.37,259.71,178,69.183,49.671,78.277,87.727,129.96,138.77,134.7,130.11,114.41,106.01,89.132,97.054,89.277,88.54
1648,194.9,129.68,110.28,81.111,70.672,59.92,61.01,38.042,37.014,25.555,26.313,25.295,32.781,46.247,88.46,88.477,87.54,97.393,96.399,109.39,132.07,157.75,166.45,194.9,216.88,240.73,254.05,274.82,189.31,88.183,65.435,80.303,100.52,143.51,154.39,155.94,157.44,131.59,117.3,99.741,107.98,108.44,99.349
1649,170.44,105.99,88.347,76.22,54.058,46.346,39.724,31.301,34.492,34.311,24.398,12.722,11.569,35.295,62.327,71.738,71.073,70.863,77.71,95.658,114.69,133.74,147.55,179.7,194.56,221.26,233.26,248,168.29,69.834,63.967,90.133,92.024,147.52,152.66,151.49,145.73,124.49,116.35,104.94,94.33,98.487,103.72
1650,154.39,107.87,92.512,66.367,53.207,42.38,39.143,30.533,28.969,25.454,16.216,21.178,13.741,23.106,61.516,63.129,61.338,65.711,70.968,87.308,99.681,127.25,135.97,165.58,177.88,202.98,222.59,238.92,156.45,75.606,58.492,89.255,93.844,163.46,161.47,150.36,138.35,128.35,113.72,99.856,98.685,95.606,100.58
1651,130.34,98.692,77.752,63.856,43.504,35.806,36.852,16.447,16.762,9.7206,12.056,7.1899,2.3352,9.1454,41.206,37.107,45.326,50.261,58.162,68.41,83.834,110.51,113.32,144.1,156.84,186.16,198.56,215.68,142.94,66.446,54.749,83.265,94.748,157.83,160.23,150.27,144.87,127.37,126.09,105.85,102.56,101.92,109.73
1652,154.99,124.07,110.2,99.874,75.974,74.079,67.349,52.613,48.66,50.178,50.724,42.477,36.294,42.039,70.691,65.99,75.767,76.878,83.002,88.877,113.3,129.97,147.44,174.96,182.11,214.54,213.07,247.94,180.83,102.27,90.763,122.47,131.18,195.37,198.7,184.83,184.39,167.68,147.59,146.53,144.57,140.36,144
1653,131.63,102.04,83.705,69.336,54.323,51.401,34.363,32.681,30.727,27.001,28.617,16.283,8.4921,17.749,46.022,44.065,45.053,40.645,59.032,50.368,85.249,92.123,115.96,143.53,146.58,176.69,185.57,202.25,139.42,67.204,57.85,93.334,101.48,152.98,152.88,136.59,126.43,114.53,115.43,97.925,105.49,107.3,91.775
1654,114.94,86.842,69.861,57.868,31.169,28.86,27.933,17.471,11.05,16.341,7.2203,1.4937,0,0,26.531,22.457,33.827,31.295,43.821,45.248,58.753,80.003,93.807,116.55,129.11,147.91,171.45,191.01,127.58,56.218,57.019,78.995,88.509,149.27,159.86,142.99,134.92,126.23,113.88,106.69,103.37,101.76,103.09
1655,157.38,117.8,109.12,90.933,82.206,73.603,67.782,55.3,53.065,58.9,50.029,33.501,35.706,43.66,61.868,62.13,79.231,66.475,72.306,80.186,94.548,118.73,126.58,152.27,163.38,186.55,197.31,220.35,168.55,92.054,87.236,118.04,135.84,179.13,173.16,178.12,155.56,142.64,141.03,136.33,139,135.71,133.4
1656,132.34,90.601,76.962,64.782,40.67,38.396,26.954,38.034,19.695,25.588,35.341,16.836,10.322,9.0594,37.256,21.683,36.245,28.308,49.188,47.625,63.549,81.237,85.019,113.05,120.41,146.36,163.42,184.14,127.26,51.203,48.24,80.857,81.947,125.21,112.22,112.88,87.408,87.987,82.807,81.567,77.549,75.902,83.82
1657,145.62,102.54,94.709,74.126,55.047,61.311,56.954,47.117,41.408,44.314,47.853,30.486,22.851,30.749,44.234,40.68,51.968,46.062,62.646,61.651,81.803,91.857,97.08,125.65,135.69,153.28,168.22,200.45,133.89,68.667,67.028,108.66,104.73,145.42,145.57,147.6,126.95,113.44,109.46,98.458,94.282,105.34,107.77
1658,110.98,72.323,59.23,39.581,23.258,21.736,18.562,13.736,13.321,19.077,27.657,3.8099,0.7527,9.7984,14.188,15.785,20.23,7.2559,19.361,27.469,41.043,53.835,63.883,90.811,91.285,107.26,134.6,153.85,104.19,32.44,35.584,54.372,77.714,107.99,99.015,92.277,70.112,78.1,74.491,61.547,70.031,69.537,66.6
1659,160.65,117.97,100.06,82.418,63.031,56.48,68.404,48.42,55.242,55.279,72.743,58.528,47.275,48.236,60.264,53.742,49.8,50.744,62.817,71.437,75.642,94.651,97.044,124.58,123.12,156.95,166.75,191.87,127.91,73.696,76.383,91.136,102.38,135.06,122.44,117.45,94.829,94.811,89.791,87.935,82.792,86.04,93.104
1660,121.37,109.1,86.91,72.49,51.409,55.333,59.891,54.282,50.842,58.021,67.038,53.889,45.915,42.945,56.906,43.131,51.26,47.616,59.381,58.811,75.42,85.131,87.713,110.89,121.03,137.42,156.39,179.28,127.82,72.699,77.144,105.85,105.82,144.95,136.13,135.8,117.12,109.17,98.862,100.74,101.29,106.58,126.19
1661,88.182,45.152,31.898,19.3,1.1466,0,0,0,12.587,20.178,34.417,16.408,15.689,2.0356,0,0,0,0,15.56,19.813,22.384,20.479,43.861,51.754,63.92,87.784,100.24,122.53,66.108,13.813,10.444,27.635,30.213,53.319,39.19,27.478,17.508,19.532,17.847,28.291,22.759,30.335,25.645
1662,171.29,123.48,121.15,90.958,70.391,68.659,78.336,77.768,80.247,99.742,116.14,93.294,91.524,86.639,81.36,66.834,78.487,73.192,79.68,85.044,87.167,103.79,100.45,112.14,128.14,152.18,161.64,183.7,130.75,75.998,74.204,105.54,96.307,138.25,129.43,118.01,108.42,110.01,104.78,100.52,109.11,110.22,115.94
1663,125.01,93.539,71.644,56.933,39.228,47.149,55.741,44.56,60.786,71.79,89.086,81.112,78.545,64.926,59.46,41.61,49.519,56.602,63.312,58.349,66.259,76.151,71.894,95.045,107.15,124.3,133.54,152.89,102.3,53.828,46.412,66.573,73.456,95.749,82.631,80.879,63.791,71.697,60.806,63.888,71.667,78.837,87.149
1664,160.72,100.07,77.293,63.757,43.915,42.579,58.549,61.664,61.209,89.032,113.75,100.91,99.072,93.568,70.798,62.309,65.685,70.09,77.652,77.164,71.782,76.449,81.576,93.633,109.55,120.03,124.28,145.92,110.48,53.669,46.43,65.883,60.479,76.7,58.257,55.816,45.861,46.792,47.831,58.562,52.315,60.889,57.594
1665,72.275,107.4,76.621,75.611,55.865,51.981,66.753,64.198,73.343,98.911,131.2,128.27,129.9,115.18,96.179,76.461,80.361,85.011,91.478,94.355,97.721,98.929,94.705,100.03,120.26,135.9,134.98,158.11,118.93,86.754,87.468,107.1,105.29,148.68,131.14,129.38,115.13,123.55,119.45,114.11,128.5,130,133.24
1666,165.05,87.782,73.509,66.488,42.948,45.915,61.571,68.676,81.521,95.961,137.58,140.03,137.53,123.67,84.289,81.749,86.215,75.197,90.007,86.589,74.177,81.674,78.789,93.36,105.27,107.78,112.49,134.97,90.794,42.659,38.296,55.092,44.101,54.132,39.883,33.73,31.478,30.844,33.349,32.601,40.563,53.363,50.058
1667,122.94,106.81,83.504,70.834,63.666,58.116,71.959,79.157,87.639,114.44,148.29,170.6,173.31,165.75,115.98,99.234,102.95,104.88,106.8,116.26,104.87,106.79,100.94,106.15,122.28,125.22,128.49,150.77,101.99,75.823,52.701,79.023,71.192,94.012,69.35,71.409,66.052,67.678,70.361,71.153,70.928,80.433,76.558
1668,100.07,70.936,54.279,47.948,30.253,27.396,43.287,50.918,63.834,89.492,133.89,151.91,151.97,137.63,98.475,66.268,79.307,81.738,87.997,76.537,76.472,72.25,71.139,76.401,88.291,92.867,102.52,112.13,75.587,34.387,24.384,40.576,31.864,66.019,56.961,42.975,39.432,41.442,47.706,49.833,52.779,61.674,59.203
1669,168.5,122.98,95.558,96.694,72.455,74.606,98.221,108.91,117.83,143.67,181.86,208.15,217.17,196.53,145.36,126.35,137.2,135.15,136.05,144.28,126.2,121.22,122.46,125.42,122.44,139.76,144.73,168.54,114.66,72.023,60.555,73.593,57.646,79.916,66.041,68.874,55.847,66.504,71.427,73.996,88.849,89.58,79.528
1670,133.66,96.891,68.277,65.901,57.298,54.085,66.229,82.895,89.175,125.57,169.55,186.09,207.33,186.91,143.76,125.42,125.06,127.6,117.94,118.34,116.21,113.51,119.53,117.98,122.12,112.52,136.79,137.99,105.88,67.629,45.823,75.639,62.383,75.13,73.808,64.456,58.639,72.668,73.704,73.901,81.557,81.567,96.703
1671,123.25,99.453,78.057,70.738,51.029,60.475,78.522,82.105,103.4,135.15,178.76,189.27,203.08,184.63,135.56,107.09,121.1,118.16,120.58,113.5,108.94,100.8,105.61,111.89,108.22,114.24,130.91,138.44,83.293,57.871,43.38,42.488,41.778,67.934,49.818,64.11,50.493,45.02,57.949,59.867,65.305,72.233,68.313
1672,121.14,111.7,106,78.166,41.472,46.109,88.742,67.785,100.73,130.95,165.95,201.5,207.15,193.82,164.93,141.42,116.79,122.75,117.75,108.02,108.14,101.45,102.81,99.46,109.01,112.94,126.72,135.81,91.497,45.086,43.536,62.725,49.659,73.977,63.276,65.1,72.36,67.475,72.871,75.815,86.833,90.468,84.574
1673,181.99,115.02,98.255,81.797,73.046,68.12,88.938,97.781,112.23,139.43,185.54,197.79,206.47,186.48,145.08,119.25,133.52,125.11,126.77,124.41,128.14,122.22,106.24,116.36,121.8,124.12,132.01,138.36,90.377,45.767,34.324,45.294,34.765,50.791,51.765,49.967,43.243,43.634,46.396,51.957,58.739,63.065,64.055
1674,142.84,105.78,89.349,85.22,67.468,64.311,91.892,99.078,117.92,147.81,177.05,189.23,186.46,178.66,153.97,130.08,134.15,121.76,133.07,129.89,133.6,126.55,116.17,124.47,119.29,127.91,132.67,146.11,90.485,51.38,42.517,52.377,49.375,74.939,61.531,74.159,71.698,68.908,74.978,83.126,88.085,97.492,88.017
1675,90.456,81.316,52.968,42.86,33.008,37.529,69.701,63.304,88.15,119.74,147.61,152.17,157.8,139.34,118.91,97.727,115.81,107.52,114.22,107.12,101.73,88.915,90.619,87.807,92.929,101.95,98.47,111.57,51.609,21.228,12.566,33.082,29.712,45.787,37.465,42.407,49.538,50.034,47.326,54.37,58.871,65.609,65.687
1676,165.02,127.48,104.48,83.252,93.067,78.936,97.969,107.9,119.64,153,177.99,184.13,183.11,175.84,161.78,154.09,155.49,156.7,151.86,141.94,144.07,141.12,131.8,130.04,127.79,130.8,134.6,133.41,84.439,48.193,30.088,59.841,47.181,62.804,68.464,57.87,63.649,72.414,80.865,76.198,81.341,100.06,95.171
1677,136.46,122.3,116.43,91.35,89.895,80.606,102.87,111.04,128.02,144.32,175.77,162.23,167.41,177.51,169.19,158.13,170.8,155.99,160.59,152.37,157.39,141.97,131.63,136.22,127.91,139.72,118.76,128.37,86.396,52.764,48.748,63.582,69.458,95.946,77.301,92.201,75.596,92.317,100.7,99.434,108.55,118.85,104.03
1678,129.22,94.575,77.876,56.902,41.156,59.126,68.956,74.698,86.247,113.79,129.94,122.8,131.82,147.11,139.98,135.79,141.64,133.55,131.43,132.69,124.03,117.5,99.96,98.492,77.879,80.309,79.68,83.392,41.371,0.99034,8.8554,0,0,19.451,11.826,17.792,10.911,26.201,36.99,42.735,40.556,47.568,47.88
1679,133.99,111.74,91.022,78.73,65.447,77.313,101.99,88.137,113.08,136.39,146.91,138.61,152.15,154.8,169.07,161.72,165.9,165.55,159.71,164.66,143.68,133.41,126.22,109.11,101.51,98.308,102.77,98.338,56.859,29.777,32.596,59.596,46.243,76.91,77.5,81.987,84.537,86.153,91.007,98.083,102.58,113,107.9
1680,141.95,108.47,95.407,60.878,55.46,55.112,72.814,87.347,87.414,112.92,130.07,120.89,127.77,132.86,153.78,149.85,161.88,152,161.14,146.96,127.64,128.67,92.946,99.71,85.976,80.054,69.89,81.062,38.326,3.2829,1.8096,16.301,23.315,28.47,40.572,28.924,56.694,48.053,57.893,54.565,60.157,73.828,65.519
1681,155.98,125.76,111,101.13,81.852,89.069,101.22,106.91,119.33,138.37,148.59,143.6,143.51,168.75,189.39,186.63,189.56,173.74,180.44,175.16,158.27,137.86,130.78,113.84,98.795,85.03,82.314,93.077,55.462,21.365,11.276,31.743,29.758,51.756,39.784,41.455,47.996,48.998,66.956,64.923,64.852,68.798,65.295
1682,118.59,97.497,94.869,75.65,56.696,61.209,89.151,85.884,100.58,110.39,121.72,112.73,126.17,157.37,178.79,168.72,177.14,164.17,175.17,163.41,135.38,122.23,100.96,98.796,76.412,70.517,70.412,81.005,33.22,22.165,18.73,50.993,46.232,72.179,74.414,76.55,77.543,83.946,90.371,91.544,103.99,103.41,100.23
1683,152.71,120.98,102.7,92.749,81.076,85.585,106.29,107.09,114.22,128.42,127.3,136.4,130.89,170.47,198.35,196,207.99,192.22,202.38,170.94,152.41,137.92,111.8,97.551,87.441,87.35,77.702,89.176,48.541,20.875,26.097,40.317,47.155,51.499,48.182,55.285,49.573,62.074,67.517,83.704,80.348,77.341,87.227
1684,157.49,117.24,105.97,100.92,78.061,84.82,102.76,108.72,115.09,131.16,134.3,130.7,138.93,178.02,212.26,199.75,206.84,194.53,199.77,184.96,157.41,137.06,114.77,100.6,88.055,80.378,69.839,88.923,45.964,24.534,27.154,44.317,46.338,67.735,58.064,75.566,64.534,87.711,95.52,78.683,92.676,110.49,98.669
1685,148.37,91.009,79.053,76.887,57.408,60.659,86.031,87.063,91.855,106.25,109.32,98.012,116.33,152.39,186.63,190.41,175.04,165.87,182.88,159.72,130.31,116.32,94.677,78.844,59.844,46.736,57,64.223,11.746,5.1128,0,21.192,12.311,37.658,33.244,36.916,34.111,52.821,43.814,49.098,56.052,53.27,52.302
1686,102.81,81.267,71.366,63.597,59.191,56.78,87.268,83.626,100.26,102.75,105.44,91.344,107.51,157.18,196.82,200.05,199.36,186.7,189.56,170.97,140.98,114.7,90.579,75.289,59.092,59.047,43.268,73.264,24.057,0,6.3823,37.788,43.337,56.045,47.233,57.068,50.215,66.685,69.193,75.75,68.965,82.168,79.48
1687,146.6,108.47,102.47,90.383,80.87,93.238,100.61,106.63,119.57,117.37,127.96,119.62,130.15,178.55,215.55,217.47,215.17,201.62,214.95,192.98,164.43,147.71,114.11,88.649,87.456,88.75,89.914,89.099,45.548,32.061,30.114,60.281,48.717,66.627,70.439,75.013,81.663,90.746,95.134,85.803,89.693,103.33,100.83
1688,112.49,88.478,74.998,69.461,55.96,65.8,79.404,87.256,86.959,107.85,99.495,94.284,103.49,151.96,205.84,214.85,206.44,199.64,207.37,187.62,153.4,132.09,102.3,70.626,62.545,53.902,61.033,73.985,19.447,8.5389,1.8174,30.561,27.432,45.352,39.907,32.196,47.645,60.477,54.826,59.398,73.054,77.853,65.812
1689,58.566,83.814,64.836,65.162,63.032,68.495,85.831,85.546,94.359,101.35,90.844,83.731,98.647,162.14,215.42,217.3,219.09,211.59,218.31,191.35,162.99,142.34,110.93,87.143,74.994,68.253,76.517,80.494,34.739,19.019,28.091,47.412,43.747,75.604,76.846,72.706,81.462,72.404,89.889,95.373,97.122,95.174,100.64
1690,130.19,75.96,74.403,60.519,61.218,64.246,84.778,82.007,83.93,83.067,91.083,65.528,83.963,151.83,214.38,218.01,216.49,204.98,213.31,190.84,158.55,126.8,104.18,76.883,64.257,61.193,65.045,68.932,24.855,12.204,7.7435,31.251,26.245,43.853,42.752,49.029,55.917,57.705,63.37,73.489,70.691,78.308,84.49
1691,117.58,79.245,53.831,52.766,60.344,59.941,84.25,74.572,74.192,73.531,73.203,57.352,79.177,156.14,221.35,230.38,234.5,218.94,217.77,205.37,166.34,138.97,116.39,86.701,64.877,52.716,66.149,79.72,29.613,3.5375,5.1724,17.57,21.232,36.794,38.859,33.242,38.773,41.72,46.121,55.414,55.834,71.698,62.267
1692,115.15,75.639,65.616,58.278,69.962,56.596,78.474,69.387,78.421,87.787,76.177,54.914,74.971,159.38,237.75,242.63,247.27,241.8,237.22,208.7,185.08,147.37,114.17,91.379,80.062,69.897,68.455,75.596,21.557,16.286,0,30.281,21.649,41.797,51.157,28.173,50.719,48.641,46.823,56.655,79.639,82.841,82.602
1693,76.819,66.12,65.484,50.517,45.516,42.62,65.352,55.155,62.858,58.825,56.634,39.835,66.914,158.03,237.24,246.15,253.91,245.99,247.39,219.19,193.25,145.29,128.3,90.851,82.127,69.613,73.51,70.408,25.725,17.406,8.4193,29.826,40.777,66.215,79.526,75.68,77.354,80.773,89.359,91.401,84.589,92.386,95.827
1694,103.61,85.462,72.461,66.538,62.581,55.486,73.975,68.257,57.65,60.469,66.087,50.943,74.428,173.64,257.73,280.82,285.54,274.85,283.41,251.27,227.25,190.61,160.22,122.45,89.162,83.281,83.278,97.659,49.384,18.468,23.281,44.816,49.098,51.642,59.009,52.096,57.434,63.965,77.633,75.746,86.373,83.18,76.58
1695,81.725,61.022,55.822,46.156,40.375,33.706,54.31,54.271,47.945,42.089,43.641,31.705,62.965,172.95,263.36,276.97,293.25,285.89,280.93,265.18,227.12,180.99,150.56,119.41,92.746,78.502,84.193,86.848,24.368,12.636,11.225,44.561,39.022,47.363,52.209,54.784,53.239,60.511,63.593,62.17,73.864,70.313,63.034
1696,57.618,43.794,34.838,24.177,26.414,11.608,32.373,38.624,36.562,27.486,23.684,13.259,44.746,167.88,280.28,285.74,298.2,298.92,294.05,274.51,234.88,186.75,145.26,119.74,94.804,78.026,80.045,91.645,30.642,4.0857,3.4899,31.108,28.724,56.19,62.803,62.625,49.81,66.551,60.825,54.426,63.575,69.412,66.266
1697,114.17,74.974,59.23,48.802,56.874,43.867,65.903,57.721,45.922,46.717,52.928,32.927,85.093,216.9,329.2,343.62,360.85,359.69,357.37,321.87,295.78,238.07,203.73,154.32,129.3,117.29,119,117.24,60.151,32.119,19.913,42.521,44.504,56.133,59.549,65.672,53.492,70.441,64.755,65.698,77.41,79.058,73.156
1698,97.199,50.486,44.918,26.452,31.276,37.229,42.549,33.494,28.76,28.763,28.846,23.016,64.198,210.87,339.5,354.63,371.15,371.68,368.76,350.77,307.79,250.53,205.55,152.31,126.36,110.4,114.95,119.83,54.452,15.359,3.7378,23.885,26.993,22.475,19.797,30.988,16.311,28.383,40.834,33.071,42.829,41.696,40.036
1699,87.903,68.455,64.363,52.203,47.51,32.934,44.255,45.291,54.364,53.732,47.316,31,79.267,254.63,398.93,417.81,431.62,433.52,435.44,406.43,361.92,304.5,256.21,214.74,164.85,165.59,161.38,178.19,97.347,46.499,30.625,50.541,44.723,35.529,61.281,52.828,48.634,57.242,64.725,86.233,78.569,61.248,67.612
1700,65.715,40.066,36.486,44.299,28.996,23.869,33.116,28.572,34.942,16.464,22.993,15.961,67.361,248.57,411.63,429.14,452.71,456.04,455.17,420.02,366.5,322.47,267.09,215.51,180.96,171.68,179.59,194.87,113.87,26.08,5.7206,29.864,24.175,39.346,37.902,46.02,35.806,38.482,44.778,47.348,49.652,50.75,54.982
1701,105.33,71.863,63.396,55.324,54.209,43.11,64.347,52.913,38.529,47.28,54.832,35.264,105.27,298.46,475.68,500.79,527.05,525.77,530.44,497.71,450.63,386.31,339.9,269.26,254.16,258.14,275.38,302.77,200.86,81.684,20.753,41.146,42.63,41.925,46.948,54.514,50.934,49.574,59.373,57.852,57.469,71.043,63.862
1702,62.192,56.954,44.881,45.133,46.075,34.33,48.524,38.303,32.726,25.549,30.204,16.848,93.456,319.85,525.39,553.78,584.01,573.09,586.34,551.2,505.47,449.38,393.61,352.14,336.53,362.91,404.43,470.13,340.73,123.34,39.994,46.616,46.443,52.174,65.215,59.637,56.852,50.382,65.396,70.248,73.26,66.979,67.614
1703,72.069,27.934,25.798,20.483,18.004,7.0007,16.06,6.9,7.5874,6.067,0,0,86.533,332.27,555.66,588,636.2,640.09,643.24,611.19,567.39,517.98,484.8,447.46,459.65,515.6,603.19,702.23,512.19,162.75,8.2903,0,0,5.0576,0,4.1038,0,3.9151,10.802,13.324,15.087,14.492,15.837
1704,77.863,64.225,67.594,68.989,52.189,53.665,74.157,59.711,44.358,38.425,38.984,48.761,137.08,422.57,672.74,728.72,771.14,784.29,795.14,779.81,743.73,705.35,696.71,698.74,734.45,836.7,978.06,1130.8,846.58,315.76,77.417,83.058,74.528,89.305,96.47,92.258,91.849,99.467,96.135,94.886,97.448,100.58,102.29
1705,77.499,31.2,32.879,25.151,24.548,15.106,27.276,13.668,14.295,5.6207,15.053,20.181,132.4,452.17,740.6,806.43,872.71,878.65,910.79,899.92,883.94,885.28,921.81,965.44,1059.1,1204.5,1375,1537.8,1113.8,342.97,37.415,19.1,10.806,17.627,14.994,15.665,20.5,10.266,23.832,29.36,25.164,24.506,26.929
1706,64.179,32.522,16.148,15.685,15.871,10.203,9.7955,10.018,2.9987,0.82605,4.8163,26.413,157.14,524.47,878.09,949.81,1022.7,1054.2,1113.3,1131,1144.3,1183.7,1281.7,1359.7,1497.9,1660.2,1868.9,1995.3,1348.6,395.36,31.272,28.949,8.9761,8.2223,8.0195,3.1435,4.3215,2.0994,12.892,10.932,16.524,23.195,22.674
1707,14.815,48.799,33.972,40.749,29.152,23.409,36.845,21.584,17.639,20.084,18.289,49.709,207.52,640.54,1049,1153.4,1268.4,1313.3,1397.9,1435.7,1505.2,1581.3,1726.9,1846.8,1964.7,2109.1,2231.8,2313.8,1444.9,447.43,100.69,84.238,70.948,86.388,89.404,96.244,92.656,101.37,95.73,90.463,94.267,93.97,98.366
1708,83.253,41.928,12.25,23.238,24.033,9.8326,29.542,12.692,13.669,14.58,6.9093,54.43,249.29,766.86,1269.1,1410.4,1551.5,1625.2,1749.2,1839.7,1935.2,2033.9,2162.5,2255.8,2292.9,2352.9,2389.5,2335.9,1341.7,386.39,59.487,27.553,21.319,13.467,19.817,3.3805,12.063,13.891,20.925,13.868,26.484,28.486,16.356
1709,61.102,30.386,24.349,19.594,14.676,4.8026,22.19,14.568,3.5426,14.19,15.239,67.222,318.75,947.01,1587.9,1763.3,1970.3,2083.3,2241.3,2358.8,2469.3,2554.8,2638.2,2575.9,2491.2,2413,2313.8,2169.2,1110.3,339.8,74.909,54.444,34.152,36.747,41.316,33.335,42.728,36.929,44.901,27.529,43.774,52.643,43.089
1710,7.7658,16.924,7.856,4.8314,4.5048,0.033495,0,0,0,0,14.183,73.421,394.11,1175,1976,2229.6,2505.5,2639.1,2861.7,3005.9,3100.4,3102.1,3044,2815.3,2580.1,2350,2213.5,2025.7,892.43,314.73,102.92,70.803,42.435,50.574,45.764,35.662,39.001,41.762,32.647,39.448,45.385,42.501,44.285
1711,82.059,43.272,32.963,37.522,28.783,22.19,39.465,25.508,30.867,34.64,35.333,132.97,545.51,1533.7,2565.1,2874.3,3253.5,3454,3740.9,3904.7,3949,3794.1,3604.4,3147.9,2735.1,2429.5,2287,2091.3,832.3,374.14,164.33,99.193,64.642,44.408,43.542,39.995,38.425,46.484,50.249,43.845,56.887,52.5,48.982
1712,78.657,44.763,28.021,33.999,29.978,21.232,32.916,21.882,27.687,37.296,47.001,189.89,716.6,2009.7,3369.4,3790.9,4336.9,4615.6,5033.7,5240.5,5239.2,4942.1,4617.9,3852.1,3268.3,2849,2750.4,2556.1,894.04,499.02,246.1,153.12,88.176,66.594,61.602,60.735,49.031,56.025,55.803,42.103,63.433,59.879,55.127
1713,55.763,22.865,12.47,6.7344,3.2465,2.7595,5.819,6.1262,2.9872,9.0067,35.802,227.09,938.22,2673.3,4537.4,5127,5945.7,6380.2,7044.6,7366.4,7355.5,6847.1,6367.4,5205.6,4360.1,3806.2,3747.3,3520.7,1126.9,681.42,332.27,189.51,94.147,38.184,26.079,13.102,20.661,18.191,12.978,23.646,15.127,25.54,14.598
1714,59.664,45.417,31.444,44.314,30.26,19.748,32.817,25.357,21.857,37.834,76.59,358.31,1343.3,3764.8,6379.3,7255.5,8557.2,9229.1,10298,10836,10851,10077,9357,7579.9,6302.7,5494.4,5441.4,5094.5,1585.2,1026.9,535.97,308.93,171.57,119.69,75.883,83.595,76.489,67.34,80.805,69.202,71.324,76.843,71.881
1715,62.269,37.324,25.493,33.524,28.831,18.189,14.709,26.639,20.36,35.422,100.09,512.13,1899.8,5361.3,9191.4,10542,12588,13699,15409,16237,16258,15052,13893,11150,9181.8,7878.8,7687.1,7028.6,2084.8,1347.7,697.4,369.52,190.71,106.63,70.921,57.948,53.899,49.033,49.222,50.352,64.078,50.615,54.576
1716,56.265,40.959,35.25,40.223,21.472,20.159,15.042,22.569,20.092,48.532,153.13,751.52,2750.1,7750.9,13447,15541,18670,20397,22959,24140,23964,21969,19929,15736,12706,10650,10067,8912.5,2538.6,1621.3,837.51,447.93,250.07,160.95,98.593,88.729,86.799,76.957,94.527,75.515,83.525,90.093,79.729
1717,8.6892,13.237,3.8094,10.532,13.904,0,7.3892,0,0.27709,45.514,203.65,1077.3,3979.8,11290,19792,23005,27588,30088,33497,34785,33847,30500,26873,20655,16116,13044,11802,10070,2732.7,1719.1,884.39,481.53,262.01,182.11,119.22,89.05,78.987,70.313,78.561,70.954,70.909,72.795,75.153
1718,84.632,48.239,43.941,41.266,40.407,28.009,30.315,24.261,47.572,96.727,344.81,1581.1,5680.1,16024,28154,32744,38716,41920,45735,46571,44055,38675,32882,24489,18462,14394,12456,10171,2691.3,1682.7,891.79,514.14,311.81,231.9,164.38,136.31,127.86,112.99,116.35,104.04,106.67,104.68,102.77
1719,85.789,39.53,24.186,27.682,28.02,22.705,20.952,19.011,45.561,130.29,488.3,2233.6,7886.6,22058,38559,44638,51332,54779,57840,57262,52175,44312,35978,25757,18680,13918,11500,8989.6,2301.4,1403.1,766.12,464.35,310.1,238.52,174.55,140.38,119.05,103.51,98.083,99.592,91.086,81.101,75.23
1720,29.123,10.507,0,0,0,2.973,0,0.20479,35.081,170.09,656.84,2991.7,10380,28687,49460,56512,62627,65603,66560,63667,55484,45469,35184,24212,16787,11974,9410.9,7053.3,1772.9,1070.3,611.39,408.15,292.38,250.82,178.44,141.38,123.14,105.96,84.956,74.21,75.01,77.68,56.85
1721,35.748,41.347,40.028,42.205,46.362,36.33,49.346,52.92,94.487,269.48,917.23,3879.9,12934,34850,58551,65699,69669,71202,69186,63868,53133,41895,30859,20414,13597,9335.1,7028.7,5116.6,1304.1,824.06,533.79,408.29,338.33,329.45,273.72,245.91,214.45,188.07,180.57,152.46,156.17,144.05,136.89
1722,73.545,34.382,12.684,20.267,24.762,19.461,21.034,37.043,98.149,311.79,1092.3,4509.8,14594,38231,62172,68173,68784,68531,63495,56493,44934,34118,24023,15310,9834.9,6515.4,4740,3373.5,857.32,544.53,366.04,292.89,256.28,252.48,213.34,187.48,138.84,108.38,99.647,74.924,84.656,75.92,69.35
1723,58.215,39.022,23.511,24.577,34.381,32.554,39.704,57.438,116.72,360.23,1217.7,4839.3,15183,38468,60052,64186,61568,59782,52956,45534,34735,25553,17303,10710,6703.6,4326,3098.7,2169.3,586.02,383.19,281.28,243.85,242.64,259.65,212.81,195.87,162.66,124.66,107.4,88.127,77.807,81.852,70.446
1724,0,32.103,19.745,23.077,25.458,30.946,26.356,41.456,116.31,377.4,1240.1,4756.4,14346,34982,52193,54127,49405,46769,39809,33223,24494,17575,11586,7015.8,4326.3,2760.9,1946.7,1371,379.99,275.94,229.76,235.83,233.96,269.17,251.9,227.77,204.01,170.96,122.26,115.97,116.57,114.4,99.84
1725,111.62,43.923,37.264,31.174,39.494,34.68,44.848,59.715,124.74,366.71,1147.5,4246.5,12409,29216,41680,42074,36845,34126,28102,22914,16479,11600,7514.8,4495.9,2740.4,1742.9,1233,877.52,255.9,185.05,165.51,158.14,168.86,171.66,161.46,146.41,119.02,90.748,69.231,47.255,42.395,37.242,38.514
1726,53.364,45.159,40.733,42.966,45.919,49.607,45.21,52.281,108.88,324.9,975.89,3507.7,9931.1,22548,30802,30359,25739,23450,18910,15217,10808,7547.4,4859.7,2909.2,1777.9,1138.3,813.33,590.43,202.34,155.62,147.23,156.3,170.47,200.47,187.05,180.56,168.27,130.81,108.21,93.527,88.948,76.122,70.469
1727,10.794,12.753,4.1161,2.4752,5.632,6.925,3.3918,24.088,55.087,215.34,719.47,2615.2,7334.4,16274,21465,20728,17181,15480,12329,9846.6,6941.8,4828.3,3100.3,1838.4,1123.8,703.27,504.37,374.29,106.15,75.249,88.815,97.846,103.02,129.17,121.15,114.1,101.18,88.672,62.53,51.684,52.386,40.629,25.226
1728,81.648,40.333,35.211,29.93,35.392,41.15,33.686,41.206,71.751,189.18,550.75,1915.8,5253.2,11378,14595,13903,11403,10218,8113,6483.6,4591.4,3207.9,2075.2,1259.5,784.96,516.76,383.51,297.49,124.71,102.55,110.17,110.08,114.41,129.31,117.39,112.43,103.6,89.721,75.527,72.608,56.72,53.035,50.52
1729,34.153,51.713,57.662,38.485,48.248,55.722,45.099,47.473,67.357,143.53,392.46,1353,3650.3,7781.1,9810.1,9264.8,7588.7,6791.9,5415.5,4344.2,3108.2,2200.7,1451,893.86,576.93,389.35,306.31,243.1,121.59,107.54,124.94,139.71,143.46,160.24,150.63,149.86,156.28,143.37,121.47,110.21,102.99,94.945,91.865
1730,43.483,0,0,2.5849,0.46974,0,0,2.0306,12.475,53.517,223.51,865.07,2409.9,5162.8,6473.9,6095,5002.2,4482.9,3593.4,2908.2,2096.9,1490.9,977.12,606.92,384.98,259.02,198.39,147.51,63.244,35.634,55.858,55.462,45.472,46.514,56.166,41.175,60.197,42.197,33.412,26.742,28.924,13.409,10.475
1731,3.2222,14.723,14.466,13.287,23.414,23.244,16.482,9.9368,17.282,42.198,157.66,595.97,1650,3552.2,4439.8,4192.8,3478.8,3141.9,2562.5,2087.1,1533.2,1109,749.92,475.77,318.19,223.28,174.06,154.47,72.295,63.848,83.426,84.88,84.567,105.32,99.397,93.18,101.23,93.992,91.199,92.292,74.438,80.197,68.29
1732,74.21,29.647,19.927,21.727,18.906,33.773,26.224,23.043,20.394,55.158,121.4,416.61,1164.9,2515.6,3169,3003.2,2530.2,2291.8,1895.3,1568.4,1165.8,855.57,594.8,389.71,265.79,196.17,146.14,130.26,66.342,65.711,60.904,60.056,69.48,71.175,81.094,74.628,76.625,74.257,70.034,67.345,60.776,54.935,52.307
1733,61.75,20.158,15.959,15.049,19.075,22.041,12.431,18.142,16.474,24.914,75.247,282.54,816.51,1775.6,2279.4,2165.7,1860.4,1700.6,1428.5,1192,891.52,671.95,463,310.11,208.01,155.96,116.6,103.52,50.381,39.704,43.025,30.389,52.799,39.2,36.245,44.207,40.124,39.109,41.566,38.444,40.958,36.42,27.907
1734,26.002,7.2007,6.4728,0.25482,12.836,14.845,5.9734,8.1092,4.5391,9.8736,53.577,191.82,582.57,1318.7,1715.1,1644.2,1430.3,1319.4,1120.6,947.62,723.66,542.7,393.76,259.36,181.48,135.81,99.761,96.735,39.682,39.508,39.874,46.691,63.817,74.723,60.462,67.733,62.59,66.986,70.326,62.043,64.631,47.876,46.48
1735,67.528,46.388,42.33,39.699,35.477,45.983,26.027,30.47,31.565,37.525,70.76,163.45,464.28,1043.2,1357.6,1327.2,1171,1082.9,939.34,805.65,627.08,479.34,354.7,251.38,181.21,144.53,101.98,92.154,59.583,48.759,46.575,61.092,64.557,67.545,64.379,77.844,80.507,66.125,75.491,66.57,81.44,65.735,65.522
1736,49.817,39.073,44.276,43.692,46.525,56.469,29.246,40.537,36.587,44.32,60.169,140.61,375.63,828.2,1105.6,1065.7,959.46,906.5,803.06,689.79,547.94,427.47,320.95,230.77,160.73,132.76,101.61,98.212,62.375,45.466,59.353,70.956,78.332,77.903,74.015,80.967,66.517,83.564,79.279,85.005,94.276,77.095,81.163
1737,57.033,1.4248,1.8457,0,11.06,12.145,8.3498,15.521,3.8377,5.0323,26.083,84.969,267.66,652.84,881.48,861.39,773.43,734.47,650.22,558.35,444.35,332.49,239.31,163.83,100.04,82.863,44.746,42.612,11.526,2.9186,0.52847,5.0841,23.06,8.5938,6.2955,6.8533,1.7236,10.375,13.238,10.152,19.818,10.502,13.712
1738,0,28.677,30.192,30.21,37.102,34.989,17.209,23.388,19.814,27.815,31.181,83.722,238.7,562.27,758.83,744.17,688.94,656.68,582.49,506.08,403.03,316.18,231.3,161.55,109.21,89.084,61.652,54.373,34.48,30.713,51.567,63.466,70.153,91.18,72.947,87.845,75.88,82.449,82.452,78.303,97.186,85.372,81.673
1739,81.667,26.885,45.337,44.714,41.142,48.704,30.681,30.661,33.611,27.825,50.456,94.192,211.89,486.14,674.37,656.92,611.62,587.23,544.7,474.63,376.85,291.73,211.53,144.99,97.851,79.02,55.393,56.593,40.042,19.238,40.076,46.557,56.667,58.528,54.447,57.396,53.069,50.545,54.898,54.033,58.925,62.028,59.704
1740,82.51,28.697,29.837,28.628,39.467,38.046,13.898,24.42,24.123,27.482,40.271,72.036,183.73,404.88,571.42,579.29,535.86,507.18,469.7,403.01,320.31,245.59,174.56,105.95,71.283,54.058,25.229,40.874,18.955,20.786,20.204,18.525,24.688,31.379,28.189,31.266,33.566,27.694,23.468,33.007,34.162,40.845,37.299
1741,17.753,10.993,20.749,23.928,27.888,31.179,12.156,11.698,13.576,22.812,36.705,71.06,155.17,364.8,506.46,500.23,476.51,458.34,418.54,359.16,278.22,207.16,150.99,88.808,51.377,46.908,30.037,33.223,18.074,19.166,27.238,34.921,47.455,60.736,59.357,71.472,57.849,58.787,49.816,56.214,56.167,65.115,65.243
1742,85.806,39.43,38.761,40.12,46.538,40.247,31.427,30.369,42,46.736,54.938,84.565,161.66,344.28,462.3,467.19,442.74,423.23,388.82,328.81,261.18,194.69,139.78,82.983,57.786,49.109,29.404,39.722,29.542,11.318,31.086,31.06,33.3,32.883,25.889,38.536,30.727,18.984,33.818,27.208,36.237,39.903,33.563
1743,45.801,36.808,47.516,53.392,54.089,51.099,43.982,52.959,53.207,65.316,63.567,87.651,156.56,318.53,436.71,437.14,418.35,391.85,366.16,313.04,248.84,187.61,137,97.866,61.887,61.264,53.193,48.842,45.165,40.057,58.919,50.289,69.386,72.492,77.829,74.72,78.666,75.284,69.644,73.581,68.988,75.808,72.368
1744,65.889,19.763,19.57,32.891,28.051,34.118,30.242,29.389,28.933,41.833,48.795,69.523,132.91,282.36,375.07,375.26,352.08,335.16,299.21,256.33,186.79,139.38,99.854,54.971,41.049,38.392,14.627,26.469,9.0293,18.343,13.079,14.124,31.642,30.751,32.037,38.537,24.358,31.967,23.618,27.851,32.508,35.339,32.008
1745,35.912,28.447,25.132,24.901,20.65,47.616,36.532,42.138,38.797,52.85,50.637,82.818,131.75,264.2,345.04,344.69,323.78,303.17,266.71,231.57,178.01,120.63,85.239,53.624,35.665,31.546,16.461,22.909,17.897,7.814,32.967,20.773,40.223,35.105,34.586,45.408,34.18,36.814,35.207,30.53,44.157,47.43,44.425
1746,74.642,41.763,41.59,44.164,48.338,52.425,45.751,57.869,56.809,64.419,73.569,96.495,126.5,257.73,322.28,330.46,309.43,289.24,262.29,217.25,163.99,126.06,93.556,56.703,45.336,45.616,25.981,24.175,28.12,31.061,46.777,49.395,62.227,65.345,63.785,59.92,57.157,59.286,50.884,55.167,58.249,71.857,66.803
1747,79.752,17.436,19.007,21.57,26.959,37.929,30.667,42.745,48.155,53.843,58.84,64.292,102.62,204.29,271.22,273.17,247.07,229.78,209.02,172.82,126.16,90.12,53.685,26.261,13.881,12.531,8.195,3.7978,0,0,0,8.6577,0,0,0,0,3.3015,1.8032,0,0,8.7224,6.7882,3.6838
1748,32.855,39.528,37.09,49.672,44.443,58.372,55.772,64.813,64.859,71.764,68.269,72.42,111.64,203.25,264.05,258.82,238.96,221.12,206.48,179.86,137.23,91.322,60.522,49.962,32.708,35.395,20.282,32.348,32.029,16.123,50.648,45.041,59.337,57.847,54.294,53.13,55.519,58.015,57.587,51.674,56.065,59.418,46.736
1749,85.963,37.585,46.664,43.386,51.915,60.618,61.617,58.704,60.076,64.704,63.3,68.961,88.409,179.84,235.83,220.26,220.69,202.3,180.6,152.9,112.14,75.362,48.023,35.405,24.592,12.891,11.183,8.138,9.3808,9.411,26.175,30.301,37.367,42.876,39.207,33.405,27.103,35.938,35.337,33.475,34.037,42.4,36.405
1750,133.76,33.416,38.812,34.378,54.792,63.083,58.451,74.315,67.506,67.541,56.08,50.815,76.987,154.27,206.32,193.92,173.57,170.57,157.56,134.16,108.03,63.175,39.81,20.546,2.9704,14.61,6.3737,14.701,7.536,2.9119,11.457,0,13.051,10.715,3.8973,3.2929,0,0,6.4312,2.3314,0.59339,4.8382,0
1751,89.991,51.973,48.599,59.552,68.674,81.846,68.862,69.154,73.623,66.314,64.245,52.017,76.186,143.77,184.51,189.58,179.11,163.1,151.04,131.86,109.06,65.348,35.879,33.622,20.372,17.111,16.543,30.284,21.594,15.362,38.369,29.654,42.24,40.536,29.594,30.92,35.31,38.849,37.352,35.016,29.836,50.119,35.633
1752,62.674,69.762,70.246,59.158,68.966,97.807,66.238,68.068,91.058,88.719,98.447,52.524,71.019,135.18,190.55,199.8,203.79,152.57,153.6,147.3,101.59,69.052,32.405,25.774,12.468,16.265,16.833,34.832,24.569,22.392,70.187,66.12,76.81,72.976,102.72,101.15,60.49,67.207,81.86,102.54,64.259,70.232,93.232
1753,151.85,86.781,93.474,92.652,104.46,101.61,93.106,80.243,81.077,79.671,67.231,58.277,64.843,139.98,175.04,165.77,158.66,151.35,157.02,130.15,99.309,71.795,44.777,35.781,30.554,33.477,24.631,35.298,36.65,33.606,46.042,40.298,44.891,46.026,43.387,31.262,44.449,38.847,44.038,41.566,40.973,46.282,27.285
1754,109.32,68.603,71.621,74.718,79.42,81.603,73.441,60.878,54.45,58.171,37.441,41.2,48.544,110.72,143.93,141.68,129.64,116.36,111.96,93.649,77.237,50.188,13.126,14.555,14.309,7.4492,6.8287,23.849,10.526,15.806,23.973,29.041,42.556,38.348,26.916,23.019,25.475,30.33,18.182,22.518,17.671,24.02,29.785
1755,109.83,85.942,79.177,86.09,87.181,92.479,55.116,60.479,54.913,47.934,41.967,35.553,46.073,104.25,121.65,133.3,135.74,117.56,112.76,88.863,72.047,43.489,27.208,15.114,16.962,16.72,16.244,19.115,23.617,15.146,28.609,35.461,49.408,61.435,52.597,54.903,62.029,53.174,51.769,45.956,39.021,48.615,49.578
1756,162.55,100.55,101.79,105.85,93.397,101.63,75.304,71.4,66.613,59.205,50.366,48.159,54.847,105.73,135,131.98,136.69,118.31,116.79,95.707,77.49,49.183,37.318,37.859,16.043,23.953,9.8026,27.904,29.122,34.77,35.847,33.721,54.623,34.503,40.54,46.2,53.346,47.257,37.323,40.219,40.842,49.533,39.112
1757,161.53,90.794,95.769,102.02,83.157,87.887,67.293,61.621,58.036,55.156,50.51,47.461,49.291,102.51,121.18,130.31,117.41,100.64,108.9,82.438,61.125,46.676,23.588,25.121,26.482,22.605,22.053,23.517,20.98,35.055,39.803,44.205,54.544,40.61,25.232,18.156,31.91,18.882,21.643,30.669,29.764,26.054,30.032
1758,136.84,92.385,94.919,98.125,87.528,86.627,65.856,58.265,60.595,49.566,50.732,44.521,49.119,103.3,109.52,115.31,105.67,107.37,97.602,78.347,58.076,39.682,29.848,17.564,23.906,18.627,15.961,26.186,36.972,46.177,64.127,58.831,73.878,57.829,42.364,41.881,56.009,48.359,50.996,42.299,41.431,51.846,47.678
1759,84.653,65.573,56.846,66.433,56.328,65.767,47.523,40.109,40.131,43.933,25.071,24.418,24.87,67,86.393,85.007,76.113,74.969,68.696,49.321,43.983,23.207,11.84,6.1054,8.569,12.221,0.37351,10.715,10.788,43.408,56.968,69.812,79.093,48.015,26.324,34.61,40.212,31.247,27.61,30.834,31.152,43.278,31.302
1760,177.15,90.595,92.017,92.05,91.672,90.684,76.989,69.143,64.377,62.219,56.07,55.903,48.801,89.528,98.271,99.869,96.608,91.802,87.694,72.961,55.909,48.702,28.294,28.132,20.914,20.681,15.567,25.92,48.62,83.799,95.683,94.105,117.12,41.951,25.952,38.201,28.321,21.433,24.195,26.547,17.094,22.653,18.284
1761,102.52,63.736,63.465,68.953,61.078,62.832,48.284,40.957,50.237,38.997,35.006,33.761,32.837,67.548,82.233,79.015,74.49,72.682,71.913,45.153,37.786,21.866,14.361,5.6906,7.3127,11.816,14.23,15.059,42.694,93.71,132.1,144.54,145.14,53.107,37.305,36.523,40.969,32.237,32.157,37.344,37.669,40.014,34.507
1762,111.86,52.072,50.902,58.009,49.762,60.376,48.209,48.573,40.929,37.302,28.346,24.79,17.243,63.48,64.021,70.023,54.144,56.7,53.781,47.419,24.976,13.011,6.327,0,7.6857,0,1.9022,16.417,47.569,118.29,151.38,158.24,159.14,28.515,11.214,1.8622,15.523,10.733,5.3767,0,9.3213,13.791,11.406
1763,109.85,77.548,93.342,97.638,79.614,85.048,82.443,78.309,78.441,72.482,65.289,61.744,53.606,89.587,97.95,101.95,87.483,87.896,73.981,67.961,62.284,51.086,41.219,44.436,41.235,46.994,33.441,51.013,103.19,197.45,236.02,226.12,224.54,96.588,79.762,85.557,85.654,80.593,73.222,84.912,72.4,84.647,74.117
1764,111.62,53.679,69.197,59.603,60.754,62.688,59.349,51.496,54.575,52.91,42.74,35.777,30.298,58.957,62.387,62.65,51.711,53.254,63.016,42.676,28.6,15.16,10.844,8.7349,16.208,19.869,9.5773,20.667,74.477,168.07,191.2,182.7,169.44,28.231,9.4517,18.294,17.646,6.9833,13.584,9.281,11.642,14.324,17.757
1765,122.23,48.805,91.723,118.77,93.112,78.006,81.053,96.842,80.986,62.055,107.17,67.286,78.944,118.68,96.259,103.88,64.672,64.148,85.21,50.608,34.671,33.459,16.256,21.469,22.696,17.236,17.598,21.244,83.48,165.14,179.84,155.69,128.46,34.781,12.418,19.724,26.627,14.29,39.272,59.85,65.029,54.796,53.501
1766,55.204,59.687,75.738,71.656,80.064,63.324,68.357,72.085,65.286,59.405,49.429,47.242,36.235,70.028,71.936,76.426,62.404,61.209,64.446,53.407,49.878,34.936,30.386,26.665,27.506,44.1,32.216,37.409,88.962,158.83,184.26,165.97,149.38,97.436,87.454,86.191,86.614,91.774,77.463,84.565,77.617,84.26,77.749
1767,139.76,59.782,65.972,59.395,55.996,65.34,58.035,61.613,44.542,50.747,44.884,38.774,31.076,50.206,60.062,52.177,53.393,44.826,44.959,35.204,32.472,13.375,11.862,17.539,17.565,23.422,15.719,17.392,53.813,94.08,93.077,72.971,68.774,9.0098,9.4876,14.025,1.7738,2.2169,21.64,5.8629,12.831,16.455,17.204
1768,102.52,59.249,77.434,68.659,57.374,76.545,72.763,67.59,60.293,61.15,56.226,43.144,41.66,58.544,67.769,64.601,62.66,56.748,54.314,42.626,33.04,41.101,30.164,31.359,28.525,39.073,29.089,30.971,50.898,82.348,81.748,86.31,69.883,60.574,60.712,54.088,55.682,52.651,54.624,49.962,56.61,61.601,54.311
1769,49.329,39.738,48.581,46.202,41.477,53.39,52.88,45.874,42.087,42.259,32.075,29.546,20.626,40.895,45.325,34.599,40.586,31.14,33.824,32.408,25.018,11.96,6.4943,2.2488,7.379,17.663,13.683,4.2214,23.702,36.543,51.268,49.773,43.772,45.753,51.297,45.189,50.468,44.187,56.759,46.243,45.349,43.621,39.761
1770,145.79,68.549,82.453,73.304,77.363,76.25,79.987,73.29,58.305,64.442,55.851,56.76,44.631,63.967,64.487,71.154,58.495,60.463,50.952,45.895,47.058,31.934,27.335,34.807,47.788,34.584,37.037,38.274,39.602,46.389,49.784,46.938,45.642,40.533,43.244,36.936,41.479,39.978,47.83,44.842,48.512,53.198,36.631
1771,102.33,33.353,46.9,33.074,40.132,47.786,41.234,45.343,38.04,41.504,29.966,26.822,29.685,38.74,33.133,29.516,24.82,29.764,25.938,19.13,14.284,10.775,0,17.097,12.992,13.549,1.4797,15.008,7.2094,14.841,21.123,23.409,17.309,27.53,25.601,19.033,23.166,13.31,32.024,23.254,34.922,25.87,21.794
1772,81.852,38.568,45.577,45.478,24.674,39.709,31.7,33.712,43.395,33.989,69.309,81.004,45.226,62.181,43.255,49.691,54.444,24.172,26.004,22.44,8.3334,29.321,14.19,20.341,13.48,8.1328,19.115,19.861,22.546,20.411,28.974,47.671,36.175,46.303,29.078,43.264,42.51,47.583,70.067,44.769,41.057,39.982,44.456
1773,87.789,64.527,71.85,56.036,49.695,64.737,69.658,64.655,62.68,57.069,50.498,53.904,41.826,55.883,48.23,51.069,55.079,56.365,43.587,43.214,46.486,39.747,28.856,32.976,44.002,42.016,36.864,33.611,29.904,41.076,54.978,59.277,67.185,78.484,77.927,72.008,83.621,76.388,77.473,73.839,86.163,88.315,78.528
1774,136.07,42.134,46.933,42.466,35.03,47.16,43.275,43.03,40.482,36.558,20.316,30.387,24.638,45.682,30.778,33.416,31.043,38.701,33.064,28.278,22.484,19.693,19.331,22.353,23.627,15.14,10.372,20.935,7.0816,20.618,15.985,25.325,21.717,38.326,31.016,30.949,44.437,26.575,29.002,30.47,35.232,33.175,23.423
1775,89.656,69.306,60.206,63.678,52.422,63.411,56.389,66.908,62.706,50.841,43.983,53.227,41.421,51.434,52.41,61.713,57.589,51.498,61.897,42.484,39.075,45.673,50.567,42.253,43.301,46.376,33.803,53.71,33.416,31.417,52.885,62.819,66.666,71.449,75.978,70.73,76.844,78.56,69.529,69.078,75.475,79.976,63.228
1776,54.855,37.604,41.73,36.516,36.819,38.896,40.548,39.82,40.534,40.344,25.47,37.477,28.525,32.026,25.179,31.397,23.475,27.606,26.744,20.139,12.385,21.785,18.025,22.594,21.553,22.601,15.953,23.633,5.1449,21.772,30.136,47.021,37.782,65.492,49.463,53.382,53.937,52.078,61.24,47.567,50.33,59.565,45.913
1777,139.14,62.061,67.575,59.795,44.579,69.544,57.7,64.221,60.067,50.91,46.6,49.936,49.14,53.672,47.35,59.206,60.981,53.148,50.849,50.558,43.17,47.207,36.877,45.481,35.871,41.622,35.77,46.427,29.994,46.863,50.081,49.536,59.811,64.314,62.532,62.459,65.817,68.654,62.116,59.102,63.59,68.965,62.943
1778,86.437,39.927,44.994,50.976,29.047,51.734,49.169,55.661,53.744,41.286,35.567,40.18,31.63,46.488,33.38,40.92,43.352,40.155,52.662,36.315,38.665,41.735,26.953,26.866,34.52,30.872,28.967,38.765,27.963,31.826,57.975,62.944,65.853,78.397,75.445,68.268,83.777,82.053,72.683,71.224,80.841,71.238,66.303
1779,101.34,22.633,18.615,6.6262,0,19.655,20.907,25.726,19.536,17.147,0,0,1.1989,10.969,11.453,10.653,6.6429,11.197,16.357,3.0416,1.69,4.1998,5.233,2.7384,0,0,0,0,0,0,0,1.4476,7.9725,14.545,5.5085,0.78944,13.004,4.5678,8.0564,5.5036,5.3012,13.13,4.3398
1780,72.046,59.049,55.321,52.297,40.52,60.357,57.887,52.96,63.103,55.866,44.807,48.948,36.063,53.992,52.626,53.755,62.204,56.512,63.569,55.83,50.679,46.903,33.474,43.298,53.425,51.009,50.708,51.841,42.004,62.075,79.475,76.229,83.889,108.76,102.19,106.86,103.25,112.68,105.61,97.814,102.96,99.112,98.063
1781,105.48,25.361,23.785,26.565,13.689,33.278,30.653,44.997,33.206,23.2,9.3602,20.628,8.7232,19.115,19.434,16.223,15.004,17.317,26.298,19.878,10.083,15.833,3.3322,11.613,14.268,10.479,6.1478,13.768,6.0928,13.17,25.893,24.652,32.185,20.361,32.075,29.501,37.981,31.632,35.494,24.156,31.507,32.765,24.281
1782,127.79,24.212,20.942,10.14,18.885,32.764,34.574,38.552,35.966,32.892,8.4822,20.77,9.1268,19.451,18.187,29.837,33.916,18.995,27.588,12.312,16.431,21.637,12.504,14.007,17.47,14.722,13.91,10.36,10.767,21.829,16.367,23.108,31.691,37.174,38.238,28.357,38.591,35.642,38.815,24.643,29.358,25.095,24.343
1783,0,25.048,19.706,18.425,10.747,31.983,33.339,31.364,28.532,32.194,21.418,11.437,9.9608,23.607,27.484,25.887,23.152,28.456,39.59,22.764,24.377,14.559,8.8929,13.322,20.387,18.559,28.55,37.46,23.111,49.002,55.635,69.36,83.35,110.9,101.8,120.27,117.23,116.57,107.22,93.046,104.23,96.29,89.638
1784,151.76,22.629,20.105,14.562,18.325,23.248,27.69,35.889,24.999,22.108,9.5752,11.245,5.2827,25.013,26.135,21.703,26.266,18.479,26.911,18.374,22.872,16.339,7.4434,7.7445,4.5167,11.897,1.5526,17.999,12.241,14.764,14.283,18.122,37.278,30.848,26.551,27.813,36.531,30.766,23.455,15.47,27.041,22.605,11.912
1785,98.501,39.979,57.532,34.822,45.955,54.949,57.114,73.459,73.953,55.42,53.44,34.668,66.603,262.44,304.1,335.42,302.05,261.26,258.35,239.93,252.07,249.93,218.6,184.61,228.75,211.19,204,200.72,37.296,35.279,56.116,57.541,64.34,74.427,68.791,89.777,160.25,99.351,107.22,128.92,268.36,254.38,240.14
1786,14.531,2.1957,10.903,5.8811,1.9605,15.909,23.555,27.088,30.586,19.81,16.507,10.7,3.9721,20.974,20.919,21.135,24.858,23.474,45.184,25.208,20.619,14.488,6.3805,22.911,16.626,22.89,24.548,38.728,28.871,50.894,67.824,88.284,92.839,107.28,96.997,95.376,93.576,94.647,86.399,73.998,73.39,83.479,67.843
1787,121.93,39.833,28.882,26.404,24.775,46.219,39.672,50.928,41.791,48.47,41.026,33.027,42.98,51.264,42.492,48.197,51.301,49.31,62.311,41.073,43.517,45.485,32.254,35.758,45.716,48.508,41.577,62.078,49.796,68.048,68.196,77.032,86.003,88.97,91.866,75.31,81.346,69.548,66.6,56.896,57.9,60.643,60.203
1788,67.128,46.074,51.4,45.327,36.032,56.062,51.97,94.583,86.686,45.871,41.684,44.063,39.35,54.133,56.994,54.388,45,52.664,61.332,54.546,49.053,43.046,38.544,46.413,47.79,50.079,56.336,72.224,58.88,81.972,88.305,94.115,96.169,102.53,91.488,88.702,92.327,86.433,74.94,66.807,73.224,86.951,73.668
1789,110.43,10.16,0,2.6194,0.47778,10.142,14.669,11.844,9.4237,18.97,10.534,5.2969,3.7526,23.463,22.013,23.294,21.642,30.139,31.936,27.452,17.552,20.236,6.0411,19.298,31.023,33.464,39.301,37.901,33.028,40.59,34.112,31.452,38.02,38.483,29.454,23.157,1.7795,12.68,3.3342,2.9589,1.5586,18.642,2.75
1790,11.701,23.384,26.836,28.489,11.616,30.773,40.253,41.76,36.099,42.386,43.501,39.039,37.057,56.222,42.537,55.844,56.939,52.642,56.506,58.202,53.23,51.483,52.624,59.744,67.812,67.646,63.77,75.234,66.632,88.391,92.475,102.78,97.849,112.63,110.16,101.66,104.48,92.748,94.953,81.659,83.099,101.24,92.681
1791,136.26,25.851,27.264,31.815,19.168,45.102,31.806,44.205,44.029,46.098,45.147,34.014,41.055,56.692,47.248,47.121,53.192,56.376,57.688,49.353,46.671,49.875,45.57,47.842,53.446,55.802,54.171,57.382,48.033,48.677,51.897,44.846,48.179,47.354,44.623,39.129,37.117,42.686,40.422,35.597,37.827,50.459,33.323
1792,55.592,18.743,29.459,32.995,33.974,45.675,36.746,47.818,40.13,45.904,55.034,52.811,59.504,67.959,55.333,66.335,73.832,65.461,76.094,72.502,71.233,58.111,68.815,70.514,64.001,72.644,67.08,69.255,58.429,66.93,65.362,83.544,69.684,88.34,84.511,77.221,89.094,81.594,66.267,71.07,76.826,88.1,69.187
1793,33.512,0,0,0,2.7186,0,15.902,22.263,17.511,21.622,26.05,29.694,30.285,46.944,47.943,35.413,43.434,42.702,53.815,42.652,41.589,40.221,31.948,39.349,32.052,25.968,30.515,39.146,14.163,20.472,31.062,33.416,38.886,38.229,38.713,25.376,36.603,39.686,36.066,30.954,36.681,37.772,29.755
1794,90.421,28.505,36.153,36.716,29.562,41.465,52.371,58.778,52.587,66.113,70.309,70.775,67.798,81.571,73.454,72.157,87.348,83.894,83.878,78.17,73.201,69.042,64.018,66.867,61.548,58.699,52.42,62.396,39.499,53.305,45.697,57.711,54.498,70.447,77.84,62.917,63.085,74.721,67.462,57.157,67.167,68.291,66.1
1795,74.758,19.319,28.638,19.198,16.61,37.12,44.812,54.6,60.608,64.484,73.131,72.746,77.818,92.964,94.49,92.391,86.018,86.045,86.499,73.088,70.077,60.508,56.986,59.307,45.934,50.647,41.771,42.566,30.263,37.111,46.689,53.688,50.792,60.072,57.866,63.957,69.181,66.562,59.673,63.71,70.008,68.055,58.869
1796,87.294,1.1882,2.7476,5.7806,1.4397,12.68,31.511,37.224,28.962,44.165,55.546,56.312,65.987,74.496,59.13,64.302,53.699,50.015,48.031,36.945,33.681,16.073,18.249,17.271,16.44,11.946,3.6347,9.6813,2.1942,0,0,5.2286,4.3476,0,0,0,0,0,0,0,0,0,0
1797,17.778,25.989,31.849,43.468,38.198,44.113,63.762,75.244,74.231,84.383,98.738,97.314,98.069,109.34,94.047,95.022,94.164,86.4,84.133,68.092,66.608,63.69,42.762,51.382,44.248,47.461,51.532,50.79,47.188,59.797,81.04,94.658,97.4,123.08,124.54,113.05,126.49,120.48,131.39,111.03,123.26,117.13,110.49
1798,97.986,19.7,26.419,28.877,27.133,46.15,56.763,67.994,66.905,80.395,86.25,95.604,100.91,98.236,88.906,83.094,71.882,57.452,61.526,34.48,43.675,25.253,17.745,31.933,14.124,12.433,13.511,21.183,12.742,21.078,13.393,29.024,29.747,39.634,47.961,44.057,41.952,38.16,43.119,38.777,39.597,38.977,34.116
1799,117.6,25.775,37.665,41.271,54.922,71.633,79.049,95.45,90.636,117.05,112.86,112.99,121.6,100.48,87.79,75.895,71.875,61.988,57.057,46.473,40.971,33.887,26.448,34.226,27.499,26.872,17.329,27.304,8.1261,14.929,20.645,24.669,38.015,24.065,24.012,24.847,36.474,27.281,27.534,26.118,38.971,28.949,27.997
1800,25.138,26.44,30.431,32.065,36.35,62.566,73.755,85.616,91.247,90.15,100.28,83.745,94.338,80.833,64.21,60.872,46.388,44.759,42.005,18.792,20.111,18.76,8.3162,21.817,8.8515,15.062,17.052,29.729,10.497,30.186,51.363,56.658,65.24,77.567,78.089,81.542,80.201,84.881,92.291,72.876,83.533,77.83,70.055
1801,127.36,35.703,45.637,54.947,56.199,82.479,85.072,96.976,84.278,97.739,96.636,86.024,88.028,78.032,67.268,56.418,45.802,40.869,38.385,18.341,25.128,24.519,13.892,29.556,6.1976,19.176,11.804,27.485,21.317,25.643,22.789,34.393,31.576,39.182,31.441,28.056,38.513,35.621,35.102,29.407,36.656,31.914,28.627
1802,131.92,52.615,75.41,89.475,89.233,104.11,111.75,107.78,112.15,120.78,114.13,105.69,101.39,88.524,69.186,65.478,54.375,51.093,44.384,37.595,36.468,32.672,23.993,37.575,25.466,31.501,35.026,42.655,25.987,36.162,50.367,56.062,54.84,67.234,60.567,66.092,69.506,65.999,60.184,60.58,70.057,71.247,58.7
1803,93.217,44.128,45.301,53.056,57.048,68.318,84.03,79.514,80.399,74.366,67.597,57.94,63.919,45.943,27.889,19.754,19.074,5.3964,16.734,0.15237,9.9548,0,3.247,0,0,2.6058,4.1122,5.6041,4.1882,7.9272,14.008,29.056,28.848,37.909,29.831,38.156,37.82,30.88,38.137,37.901,41.711,38.365,29.932
1804,117.35,63.016,63.919,75.128,76.409,87.057,86.657,96.929,92.613,81.955,89.251,67.516,59.457,66.349,36.38,37.337,33.654,30.011,34.745,19.3,22.508,24.207,13.352,24.478,24.452,24.228,22.835,17.996,29.45,47.126,39.539,51.317,52.046,64.164,54.388,62.955,73.216,51.436,70.399,55.183,68.253,61.494,67.257
1805,150.29,78.106,76.781,85.766,81.023,82.063,83.349,87.318,83.842,79.286,75.588,69.248,59.854,59.073,46.39,40.708,32.069,30.744,34.518,16.929,14.432,31.122,14.532,22.729,22.307,20.592,26.415,32.32,26.984,30.471,29.792,49.896,56.553,58.468,59.392,60.179,54.321,56.624,72.568,62.611,65.882,61.339,53.986
1806,132.58,49.455,56.626,54.42,57.961,64.263,61.099,61.585,64.026,59.319,51.445,38.523,43.66,43.072,25.895,17.934,16.548,10.83,10.087,10.199,19.563,10.025,6.136,18.67,4.9949,7.5375,16.407,13.685,6.9613,13.652,14.414,22.376,25.579,31.883,22.051,25.393,28.08,20.746,33.063,26.242,36.64,34.659,23.98
1807,68.709,52.333,46.306,53.75,53.575,57.344,51.795,58.326,60.1,56.353,49.722,48.151,41.503,36.825,28.672,24.166,21.053,14.585,10.235,15.098,11.198,10.147,9.0997,16.735,17.792,11.375,21.683,17.062,15.269,32.091,38.183,48.753,52.509,74.342,62.008,73.127,76.632,71.4,78.953,57.169,75.441,71.777,68.495
1808,137.53,62.749,54.035,59.486,53.3,59.867,65.012,66.23,66.462,63.533,57.35,45.619,54.73,46.035,27.698,26.523,27.974,19.27,24.115,9.9384,22.142,22.612,16.176,30.219,26.893,21.912,25.891,19.796,19.422,20.215,25.57,39.103,33.028,30.367,38.487,37.806,46.442,28.266,49.243,28.911,43.15,47.115,44.322
1809,115.29,57.61,65.658,67.696,68.411,67.882,63.295,60.804,75.962,71.628,66.921,61.564,56.624,62.844,43.082,41.582,35.713,43.056,35.858,35.413,35.989,31.405,35.488,45.091,26.472,32.443,44.697,43.096,41.599,39.771,52.991,56.092,59.969,64.894,62.732,72.968,70.401,56.04,70.929,59.286,76.387,70.943,66.518
1810,65.319,26.116,21.912,28.82,33.476,29.408,26.234,23.713,33.802,32.752,29.783,14.151,15.945,18.316,9.9569,0,2.3252,2.2818,0,1.8017,0,0,0,3.9226,1.5677,0,0,7.9505,0,2.4974,9.8706,22.698,31.044,26.663,26.612,31.111,33.245,35.435,28.59,24.917,25.862,35.377,34.118
1811,92.868,46.769,49.852,41.963,57.494,65.487,52.363,44.445,54.966,48.926,50.496,35.906,48.474,41.514,20.452,30.704,23.633,27.72,34.088,24.16,20.981,31.481,17.398,33.511,24.721,28.078,31.419,39.231,51.941,56.337,56.44,70.848,56.04,72.345,50.173,66.854,112.71,83.356,89.123,53.369,72.052,79.223,72.079
1812,102.89,40.966,60.944,60.722,57.187,60.417,56.076,48.908,53.216,58.894,54.943,43.339,49.765,51.981,36.478,32.288,24.447,34.768,28.849,26.99,27.283,24.421,30.895,33.502,28.204,18.35,30.273,44.034,30.461,37.06,37.802,42.981,53.749,47.978,60.522,69.24,65.429,62.226,60.058,49.93,68.502,63.713,57.648
1813,118.45,36.816,58.624,61.954,52.564,63.229,33.946,37.884,39.96,53.154,39.713,29.839,38.818,38.519,31.449,28.215,18.314,18.836,18.185,17.031,3.3753,21.606,21.374,22.834,22.896,18.106,14.23,25.831,13.091,12.365,5.305,28.494,21.334,0,0.43734,1.6586,17.757,10.025,16.861,7.8386,11.819,10.111,12.882
1814,34.499,40.064,52.156,47.901,51.872,55.875,33.465,40.336,35.188,49.647,44.613,61.79,49.637,49.084,20.319,34.329,11.865,32.833,13.393,25.607,27.622,18.132,11.167,20.817,22.228,39.368,50.911,47.316,39.092,61.678,51.257,90.193,79.431,78.557,79.286,94.75,90.915,76.522,110,114.01,88.54,91.066,97.466
1815,138.73,40.457,58.143,55.624,47.18,52.284,35.846,32.041,35.041,43.155,41.883,36.907,29.075,38.902,14.188,19.097,23.272,19.279,19.242,21.646,16.24,18.952,25.554,22.434,20.52,22.055,23.25,34.065,23.228,23.666,16.694,24.18,37.438,31.404,31.125,40.01,36.431,30.853,41.926,25.459,40.451,40.814,34.783
1816,147.27,30.393,38.68,35.255,33.159,37.062,20.412,23.187,28.368,35.176,21.424,14.615,22.781,25.022,11.517,10.228,0,1.2562,8.9561,0,6.5379,4.7701,4.5551,7.4257,6.998,8.2353,21.265,22.362,9.447,0,2.1578,0,0,1.6215,0,0,0,2.0134,0,0,0,0,0
1817,17.248,46.003,49.247,53.081,54.412,49.144,33.054,34.199,30.063,38.318,41.006,34.063,35.126,43.709,29.566,25.806,25.386,32.936,30.98,27.36,28.49,35.506,20.007,36.349,35.313,44.253,49.786,56.429,37.365,51.132,61.883,87.149,90.992,96.714,99.308,108.53,114.98,112.65,108.65,99.482,116.07,106.94,110.64
1818,139.19,40.356,50.24,49.113,54.049,37.638,24.617,20.368,25.95,27.684,33.569,31.446,30.465,35.685,15.098,21.078,12.33,14.584,14.285,11.196,20.421,18.5,13.541,28.527,29.851,33.72,29.733,39.663,16.385,23.941,12.664,23.558,30.429,25.799,12.18,29.662,27.323,22.988,29.349,25.529,36.894,29.762,30.819
1819,103.77,50.196,47.237,39.803,42.844,50.328,31.204,29.95,34.455,34.364,46.777,38.757,39.591,45.556,26.409,22.505,19.241,17.638,19.714,21.044,26.048,32.821,23.225,43.785,32.15,39.753,49.044,50.592,36.373,35.25,24.229,38.011,43.541,46.771,51.169,50.045,51.229,44.946,59.167,44.308,56.705,56.349,45.372
1820,81.787,19.33,26.366,25.233,29.658,24.839,14.125,11.107,22.454,18.842,22.334,23.512,23.537,23.558,18.241,8.3826,10.146,6.4056,7.5516,15.718,11.455,15.396,12.681,24.551,23.237,29.444,34.515,36.752,18.176,24.326,22.203,30.653,48.413,40.212,39.79,35.974,34.761,32.679,37.679,33.681,46.428,37.964,44.374
1821,10.212,24.646,39.239,26.552,35.856,26.062,17.849,24.068,23.052,24.742,31.176,29.289,38.068,35.708,26.795,33.594,17.41,29.455,27.396,34.344,33.666,36.941,21.583,42.057,34.604,49.949,54.606,60.577,32.617,47.331,50.714,71.698,64.699,91.617,79.599,83.26,93.783,81.341,85.744,71.024,86.288,84.799,94.423
1822,149.68,35.448,35.188,27.699,34.759,34.057,23.718,33.878,27.185,33.648,36.487,27.463,35.521,35.623,21.584,29.329,17.622,20.267,16.312,18.372,31.47,40.94,33.046,46.303,36.113,44.737,53.806,59.144,38.569,30.47,16.853,24.11,34.824,31.604,31.674,33.428,29.659,20.694,36.404,25.886,33.278,37.333,35.915
1823,92.619,1.6707,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.4503,8.7811,10.489,20.322,14.114,24.962,33.418,38.883,8.6514,0,0,0,10.084,5.9493,13.571,3.1752,0,0.58393,10.214,5.6773,9.7986,8.978,9.0048
1824,13.486,16.598,12.192,17.836,22.84,24.313,19.616,19.491,29.187,23.667,31.654,25.804,26.434,38.081,17.438,23.139,24.208,21.075,32.03,25.116,29.155,40.511,42.612,47.461,42.242,59.057,65.596,74.373,50.738,51.983,51.292,55.907,71.514,81.857,80.417,81.878,90.815,77.372,92.145,81.979,84.259,77.165,91.123
1825,93.318,19.426,15.656,14.392,13.655,21.164,9.315,11.908,18.519,30.503,23.45,14.299,23.64,26.606,16.104,23.854,15.112,28.731,17.702,17.917,23.378,37.335,33.178,48.028,37.108,52.821,64.179,67.992,42.983,23.358,0,20.68,25.944,17.186,28.724,25.331,20.904,16.517,32.792,21.31,30.682,29.443,24.026
1826,78.663,35.886,36.88,43.876,35.932,40.371,29.404,35.868,33.716,41.524,43.271,39.59,44.575,43.575,41.817,44.888,50.258,44.291,47.908,55.159,58.458,66.509,76.07,77.723,80.969,87.285,95.785,104.74,72.724,53.18,55.419,60.683,66.205,74.506,74.187,78.02,79.797,66.752,78.962,80.07,77.792,85.234,75.308
1827,53.934,15.259,2.0874,8.8429,9.6397,21.154,12.275,14.071,13.182,11.34,23.39,16.686,20.391,27.385,16.14,16.499,14.667,15.608,25.668,21.505,28.495,45.926,48.905,62.475,61.315,67.697,77.321,89.442,52.969,41.478,26.352,39.344,43.721,60.013,50.079,54.402,59.596,40.286,54.576,55.697,50.754,54.855,51.661
1828,58.987,5.9812,8.2801,0,10.221,20.099,0.18242,8.7714,11.149,11.62,24.803,7.5887,9.8376,14.021,17.648,11.895,15.136,17.558,22.096,22.341,36.386,47.062,53.957,62.391,62.828,70,87.777,95.785,51.958,35.72,10.885,19.293,39.81,41.267,48.662,42.467,45.895,32.945,52.19,38.147,49.64,44.337,50.072
1829,99.114,23.114,14.449,25.573,26.781,30.769,15.207,14.314,25.066,31.66,28.395,31.112,27.002,28.881,26.145,32.548,33.108,32.52,31.244,40.846,42.783,61.972,70.429,89.889,80.52,102.64,103.31,121.98,77.938,44.547,39.271,41.906,49.074,53.046,53.15,60.454,62.609,46.82,58.154,49.217,64.112,54.47,58.939
1830,114.84,0,0,14.897,8.3564,13.671,10.009,3.5431,8.5274,12.791,17.889,11.483,19.079,25.332,18.677,18.498,23.277,29.668,28.306,24.779,39.084,57.544,70.027,78.171,77.139,95.285,108.03,123.57,74.899,26.239,5.3066,8.4285,15.052,9.9145,10.93,10.1,5.9666,0.13924,2.3341,3.4607,13.385,2.8564,7.4706
1831,0,13.75,28.088,18.853,32.664,26.242,24.125,26.191,21.817,28.965,33.801,18.529,28.264,30.316,38.267,27.417,35.943,50.894,49.531,56.654,69.044,90.361,94.089,115.08,116.18,132.77,163.66,175.64,125.45,76.237,61.505,76.031,77.37,104.95,97.931,106.72,105.68,96.016,96.677,99.483,108.4,106.68,95.786
1832,117.6,21.535,34.461,31.056,40.354,32.454,42.6,32.219,30.292,28.93,32.677,32.331,35.569,45.721,41.517,43.161,43.941,51.111,48.523,57.225,69.798,93.936,106.1,128.92,140.37,170.76,182.63,219.01,146.8,78.986,37.937,40.913,48.162,51.379,47.714,53.635,43.683,36.963,53.883,45.123,53.558,47.155,50.059
1833,109,13.962,14.84,20.231,29.758,23.062,22.737,21.578,21.935,24.855,33.073,24.521,25.981,27.651,33.969,42.634,51.771,54.856,55.774,57.72,71.977,102.62,128.87,149.93,166.79,203.96,238.65,272.74,199.3,83.631,29.466,43.669,39.936,47.722,37.254,46.55,44.559,39.835,34.992,36.294,41.226,39.228,42.884
1834,9.149,3.1231,14.325,16.519,18.444,20.723,15.492,13.501,18.921,18.44,21.972,12.251,16.286,25.76,32.846,41.553,47.435,51.01,60.816,63.08,96.566,127.8,147.28,199.25,233.91,273.57,331.25,401.49,319.55,139.56,68.978,65.653,76.599,84.266,74.428,89.961,94.851,89.649,91.17,89.186,89.312,81.163,87.816
1835,106.67,17.521,24.174,15.585,28.478,25.997,21.345,27.705,24.62,25.693,27.489,22.497,26.811,36.382,44.86,50.099,62.215,74.675,73.949,86.09,125.48,154.04,208.26,258.34,320.45,398.1,493.68,603.18,489.51,190.06,41.494,41.191,52.264,46.622,40.788,49.866,54.723,48.463,45.557,46.898,45.827,44.687,41.124
1836,91.238,36.157,44.949,35.996,45.817,37.613,46.956,38.989,39.369,38.433,35.367,25.826,50.489,58.399,73.661,81.448,100.89,94.268,114.65,128.91,171.51,232.13,308.8,398.36,507.92,641,817.2,1002.4,852.93,331.29,75.902,67.184,60.51,67.876,61.915,66.883,70.501,65.988,67.761,58.653,67.022,68.943,78.427
1837,73.545,8.1873,14.056,15.062,12.55,21.436,22.532,12.025,14.716,16.369,21.534,2.4544,17.689,28.045,49.148,70.282,91.358,98.949,116.65,152.25,219.68,306.64,442.44,606.71,779.23,1030.3,1342.8,1691.8,1482.8,521.51,90.261,50.428,49.905,53.653,43.163,49.517,57.021,55.816,53.762,49.753,53.119,42.304,51.051
1838,38.575,13.52,18.911,16.15,27.142,22.34,30.487,25.584,19.711,28.079,25.896,21.573,27.268,37.362,77.552,91.211,121.03,138.93,159.53,230.72,338.59,481.87,705.25,989.26,1319.5,1752.2,2304.4,2890.9,2551.3,897.96,139.44,80.155,76.041,85.226,84.153,87.034,75.096,81.885,83.537,68.129,82.185,72.341,85.681
1839,120.41,30.913,37.631,35.31,40.218,40.676,38.592,33.296,39.202,35.561,45.502,28.433,38.473,62.972,113.83,137.97,178.79,206.66,276.6,364.33,549.84,801.28,1202.3,1718.9,2336,3090,4049.4,5066.6,4324.3,1473.4,185.38,79.044,76.924,75.132,73.156,76.968,70.767,62.416,62.016,58.77,70.133,65.493,70.637
1840,96.554,15.828,17.655,18.656,33.135,21.906,28.304,26.763,16.893,26.167,33.45,14.193,14.622,56.784,135.54,174.45,248.62,292.56,397.48,557.63,885.93,1331.6,2021.1,2898.6,3930.4,5108.8,6556.9,7913,6556.5,2063.4,228.96,85.821,54.268,49.71,43.678,55.873,52.079,47.95,54.458,47.939,51.188,43.96,49.774
1841,14.452,14.423,21.467,23.864,28.482,30.373,18.891,16.631,23.254,16.856,29.036,19.15,27.263,73.57,204.4,272.86,377.69,463.15,652.81,911.99,1481.6,2237,3400.9,4748.7,6316.7,7984.3,9840.9,11288,8836.5,2679.7,303.43,126.02,94.803,110.22,98.851,106.47,109.48,92.19,99.837,83.715,99.946,99.939,110.94
1842,96.865,14.701,13.423,22.575,23.447,20.401,25.044,16.852,20.333,26.706,23.564,19.881,23.824,103.78,291.32,406.17,574.65,729.83,1027.4,1456.6,2374.6,3545.8,5243.4,7285.2,9257.9,11190,13011,14364,10223,2911.4,283.75,96.09,67.636,64.181,57.439,51.759,45.586,52.169,51.69,43.34,53.431,43.225,47.999
1843,80.568,30.715,24.202,33.505,37.821,43.578,37.448,36.734,30.484,34.765,42.482,28.79,47.981,163.36,450.87,630.42,892.61,1134.6,1606.9,2253.8,3603.3,5278.3,7474.5,9922.3,12079,13812,15012,15612,10316,2822.2,300.42,130.04,91.284,106.76,99.703,100.84,102.08,90.463,94.727,83.087,83.699,81.895,87.253
1844,67.227,8.8742,13.156,10.125,18.989,10.722,10.913,7.3487,13.068,16.343,23.155,6.744,34.485,209.31,665.95,945.22,1328.8,1685.8,2354.7,3238.5,5059.4,7183.5,9631.5,11992,13698,14813,15085,14714,8954.6,2268.5,239.6,91.914,70.302,72.685,56.296,61.802,64.712,49.615,53.571,47.676,54.602,49.122,52.148
1845,36.48,0,0,0,0,0,0,0,0,0,0,0.53166,31.457,275.4,937.85,1331.4,1842.2,2309,3107.2,4137.3,6133.8,8329.6,10407,12311,13300,13499,12851,11864,6735.6,1615.2,168.92,68.18,53.604,66.112,59.614,57.17,51.565,40.79,48.86,48.554,43.2,43.76,48.169
1846,65.31,26.037,29.938,24.501,42.647,31.152,35.357,33.568,44.488,33.675,37.845,33.832,92.704,406.1,1285.2,1834.2,2416,2954.6,3801.3,4859.3,6797.7,8709.3,10226,11476,11630,11120,9883.6,8687,4619.7,1113.1,169.93,111.55,101.12,112.65,105.05,107.52,112.29,98.31,98.138,100.42,96.993,102.06,96.723
1847,82.32,14.499,6.5338,13.121,12.879,19.289,15.937,6.9999,8.1584,7.8735,19.004,9.7061,78.581,484.87,1574,2204.8,2769.2,3287.4,4008.1,4894.5,6456.1,7808.3,8522.8,8965.9,8584.1,7829.4,6606.3,5546.3,2727.6,633.29,75.656,48.73,40.09,50.291,34.659,42.992,36.777,27.52,31.544,27.97,25.168,29.001,34.323
1848,32.251,20.621,22.386,28.952,36.166,38.42,25.28,20.302,29.904,24.216,27.977,31.924,118.82,583.69,1773.4,2425.1,2865.2,3286.8,3766.9,4327.2,5322.5,6171.8,6269.6,6216.8,5635,4862.9,3967.5,3263.4,1580.6,392.05,97.404,82.888,81.613,97.651,93.477,95.807,107.7,91.734,94.886,90.066,95.134,94.733,87.424
1849,75.537,24.049,32.039,22.367,30.727,35.517,27.746,31.963,27.709,20.078,26.503,27.186,117.85,608.34,1780.5,2366.4,2633.5,2927.2,3163.7,3482.1,4001.3,4357.2,4211.4,4077.4,3570.3,2994.8,2369.6,1933.5,926.11,231.96,71.015,62.263,70.568,77.407,65.985,74.903,72.543,68.231,66.325,65.938,70,74.923,64.285
1850,115.19,16.277,17.915,11.988,16.862,20.219,15.529,22.336,10.18,15.273,18.375,27.571,97.556,561.84,1601.5,2059.3,2148.9,2294.3,2318.3,2435,2662.5,2785.6,2580.3,2394.1,2052.1,1726.9,1356.8,1110.5,528.68,133.79,29.165,28.104,36.266,33.884,27.802,29.857,37.707,24.034,27.421,20.843,24.731,27.906,34.863
1851,57.154,23.409,29.6,17.191,26.703,29.575,18.059,18.349,13.742,19.957,29.382,26.619,96.539,494.83,1304.4,1607.5,1579.7,1633.5,1581.3,1591.5,1681.2,1713.8,1542.4,1424.7,1213.4,1015.8,807.1,667.29,332.09,113.85,63.676,68.037,65.74,85.731,77.282,87.554,77.678,81.628,78.189,72.158,73.693,69.513,79.339
1852,50.396,13.935,15.975,9.8612,13.859,21.316,8.7658,19.541,8.3291,0.99202,13.986,16.126,69.094,383.69,957.68,1150.1,1079.1,1088.4,1018.6,992.66,1002.1,1018.2,908.3,831.15,710.31,594.23,489.56,409.29,192.74,81.607,42.666,58.54,51.623,77.39,58.191,67.225,74.456,72.101,75.532,62.055,59.712,71.615,67.748
1853,148.6,41.012,40.916,35.828,39.082,43.845,36.87,32.219,25.432,22.998,34.746,34.297,75.399,302.55,674.31,792.7,704.13,701.98,639.07,622.16,616.17,617.38,554.05,513.71,446.65,385.64,322.48,277.67,150.7,66.204,41.337,44.139,49.368,60.122,61.645,61.882,63.402,59.353,52.539,48.461,46.138,60.064,52.919
1854,118.45,37.683,42.759,24.194,28.564,28.238,19.832,16.788,21.013,16.543,21.866,21.248,45.306,207.03,448.4,503.73,453.09,439.8,399.08,378.89,388.23,386.17,353.86,327.88,287.92,260.94,208.93,199.72,103.57,53.468,41.285,49.327,42.775,51.248,55.382,56.132,53.944,48.539,55.006,41.699,51.303,38.298,49.182
1855,64.047,44.27,40.147,24.439,29.027,22.969,21.337,20.544,17.477,13.11,17.371,6.8807,31.841,140.13,290.46,329.04,292.25,278.43,257.52,246.67,240.33,256.22,237.94,231.9,193.56,186.74,170,157.66,88.352,70.628,60.109,69.271,78.845,105.26,79.514,90.809,100.65,91.362,91.682,89.916,80.532,92.34,85.536
1856,131.4,62.53,53.767,38.36,42.864,42.252,41.412,36.138,26.952,28.678,32.985,25.824,37.512,108.01,204.92,227.82,206.98,197.28,183.24,181.48,187.64,194.51,182.73,177.4,162.23,155.15,144.03,131.88,82.941,59.234,50.384,57.195,66.57,83.388,80.812,78.251,76.167,71.701,65.366,67.139,69.347,65.437,80.862
1857,139.77,49.81,40.212,24.192,25.852,24.368,15.178,14.682,26.922,9.3754,19.426,6.0315,11.184,52.737,129.03,145.1,131.63,126.06,113.08,115.77,121.06,136.08,128.73,120.08,107.9,105.05,100.98,98.16,63.808,42.183,35.229,42.608,46.744,55.559,41.277,50.884,56.547,40.937,42.11,28.807,32.681,41.761,50.822
1858,74.188,54.03,45.532,37.004,38.427,31.895,35.904,17.329,28.924,26.926,27.509,22.755,21.332,59.935,101.75,117.61,106.56,104.41,103.7,105.78,105.23,120.07,112.54,120.55,101.13,101.84,104.9,109.2,77.667,62.5,69.659,79.545,78.66,102.93,96.006,99.647,109.16,93.874,97.614,93.942,85.335,96.577,93.684
1859,163.5,58.769,48.861,34.214,38.933,26.41,18.661,29.533,20.904,21.442,31.263,26.211,19.683,40.394,70.788,81.855,76.466,76.546,81.122,79.282,83.345,88.368,95.098,100.26,83.281,94.569,73.585,84.246,54.176,40.253,29.662,38.771,37.899,45.216,43.754,61.91,48.33,35.468,58.621,41.239,41.657,43.297,51.291
1860,155.55,65.357,68.051,40.411,55.827,41.406,21.824,62.487,116.72,21.07,29.55,29.287,68.545,103.62,98.857,129.08,136.39,82.716,87.309,105.9,98.043,98.596,112.91,105.47,104.83,114.86,102.69,104.01,95.505,85.862,90.16,75.733,103.92,166.72,120.53,72.822,99.011,83.591,68.535,59.586,59.66,68.558,82.78
1861,126.69,66.973,60.361,55.607,48.5,42.176,35.893,32.047,34.021,30.306,29.758,29.141,25.065,40.636,55.598,71.564,67.119,66.482,71.354,76.26,78.266,84.406,75.66,91.93,73.172,73.055,76.025,80.204,58.694,56.122,45.805,64.824,71.918,74.018,64.725,65.99,70.752,70.921,66.833,69.314,67.289,63.059,76.766
1862,78.235,49.264,39.426,36.114,37.708,32.625,27.32,27.237,24.315,25.435,17.895,25.761,12.756,26.919,44.688,59.686,52.689,52.488,47.994,68.442,63.104,75.544,64.752,73.364,67.632,65.932,61.068,69.76,48.922,45.574,58.983,76.141,68.575,80.408,79.345,88.842,94.304,87.791,79.404,79.879,81.255,75.877,81.413
1863,156.32,69.732,68.142,51.864,64.177,54.379,48.326,51.729,47.694,35.629,47.287,49.185,39.607,47.294,59.979,68.752,69.613,69.749,77.664,75.853,84.728,71.316,78.437,88.744,74.089,83.507,75.171,82.621,68.809,71.726,67.669,76.77,87.923,86.665,86.493,95.848,99.446,94.205,87.987,80.544,87.577,81.378,87.289
1864,120.35,41.961,27.934,33.386,24.533,20.944,12.514,19.63,11.797,11.91,8.7609,17.209,5.8769,9.9783,30.773,31.089,39.112,35.357,45.212,40.18,47.327,52.316,43.432,47.223,35.754,42.119,41.041,53.083,38.199,27.083,32.229,45.376,39.558,47.079,34.089,46.042,51.451,49.165,50.646,47.151,43.599,44.111,56.622
1865,78.444,52.977,52.168,29.727,45.8,38.476,36.15,32.865,34.599,33.624,29.974,33.768,21.101,22.598,36.59,53.107,50.79,42.2,52.222,69.08,61.843,74.638,62.564,62.19,59.411,57.037,63.728,66.521,53.146,53.512,60.675,84.977,70.739,92.057,96.971,108.17,96.08,99.745,95.555,88.499,91.191,94.109,94.879
1866,93.969,44.063,37.547,34.887,43.442,40.524,30.056,33.302,30.212,26.157,24.746,34.468,17.362,22.429,34.332,49.766,47.494,48.683,42.927,56.82,51.202,52.692,54.958,55.42,52.625,52.688,56.37,62.992,46.118,47.907,53.568,69.596,66.411,87.982,76.78,85.26,84.753,84.571,83.016,73.607,70.794,77.292,78.414
1867,171.96,65.34,52.664,47.448,51.691,45.099,37.41,36.294,46.823,33.563,34.36,35.438,32.381,37.823,46.791,48.035,49.313,48.202,54.549,59.816,55.263,63.746,49.419,51.686,50.759,61.807,54.894,69.107,55.245,44.043,49.606,57.895,54.197,61.678,64.574,69.843,73.026,67.537,65.926,64.689,63.026,53.018,63.267
1868,75.927,43.652,34.156,27.423,34.066,40.181,29.544,22.485,32.377,24.017,20.657,24.129,21.252,25.914,30.024,44.833,36.676,38.525,39.643,46.302,39.303,53.018,41.841,52.101,48.969,46.373,43.345,48.874,31.82,50.917,52.899,58.18,61.871,73.889,62.433,69.766,67.652,64.997,67.7,63.272,65.606,64.089,66.217
1869,65.206,37.633,7.7344,13.416,31.223,22.647,29.01,19.873,24.063,16.121,24.375,15.709,11.476,17.527,27.646,34.992,26.912,40.721,36.471,37.41,50.592,38.02,42.289,36.012,24.031,36.85,32.756,44.556,32.705,28.469,40.78,47.403,50.468,77.332,63.36,76.413,56.433,63.364,77.069,64.97,65.484,55.954,65.429
1870,101.5,58.922,47.131,40.956,48.535,51.902,41.355,41.691,41.9,37.299,35.095,38.207,37.119,37.347,42.802,49.214,47.099,51.766,49.576,52.665,48.096,61.488,57.078,52.921,55.926,53.474,57.682,64.624,46.863,63.808,66.157,81.296,76.068,91.471,85.438,82.725,93.57,84.679,87.874,86.436,82.858,78.627,93.625
1871,129.51,7.4066,4.9352,1.5824,9.7142,10.718,8.8609,0,6.1958,3.413,2.7319,0,0,0,11.285,12.305,14.964,4.5435,7.3779,9.9927,9.1775,17.642,12.789,12.93,9.4624,17.598,10.719,13.451,1.6025,1.9529,2.4672,12.337,12.492,17.386,6.713,6.2892,0,0.77471,12.621,3.8108,0.79592,3.9191,11.154
1872,2.6827,22.127,15.587,11.326,27.893,29.862,19.133,21.361,28.134,13.898,12.95,20.998,20.718,19.979,36.446,31.089,28.335,36.354,30.865,32.795,36.267,27.894,38.728,44.294,33.372,53.204,40.395,45.165,37.508,52.362,68.489,78.979,79.719,114.91,103.1,107.95,126.9,101.82,112.37,100.87,108.53,95.519,105.89
1873,117.63,22.232,21.126,12.012,19.621,19.706,22.173,15.003,28.255,15.468,11.582,16.357,12.492,16.114,20.378,23.244,28.991,26.813,20.455,24.802,31.477,29.248,25.547,26.823,21.483,27.478,28.2,29.504,22,28.069,28.712,41.318,43.038,45.694,51.687,55.852,45.332,44.336,41.007,47.72,49.265,46.217,52.4
1874,141.64,7.7987,5.7524,0,12.13,7.0661,4.3861,11.421,0,6.3694,4.4558,1.5018,2.2151,11.168,11.675,1.276,4.1538,15.294,11.283,15.373,3.3274,9.1925,9.5497,13.933,11.215,17.509,9.0173,21.443,8.9067,2.2342,8.5784,13.013,12.878,7.1902,0,7.9525,1.9162,6.3457,9.492,4.593,7.3172,3.9157,8.8868
1875,12.915,14.79,27.019,14.423,33.007,22.794,15.529,22.838,27.686,17.375,14.223,20.108,16.689,24.81,24.427,32.325,28.118,27.581,31.491,28.12,32.664,35.191,30.936,34.438,26.811,39.34,35.011,40.69,35.188,50.214,65.127,71.355,70.153,89.291,81.939,91.532,96.603,87.023,92.644,92.686,87.799,87.625,96.738
1876,68.252,1.4676,0,1.9341,0,0,0.43331,0,3.8275,0,0,5.5318,0,3.123,0.17054,7.5743,0,3.5838,0.30108,2.9471,12.813,0,11.019,10.379,5.4827,10.538,8.2152,15.564,12.487,12.598,22.15,29.652,32.923,35.141,28.443,32.553,40.186,33.262,32.606,23.211,31.817,24.964,35.016
1877,113.16,29.864,18.119,24.558,33.427,25.194,27.254,28.892,31.354,18.06,23.995,20.157,22.523,27.545,23.143,27.917,27.361,26.959,26.806,27.5,28.901,34.632,33.924,38.799,25.384,28.453,28.848,34.707,26.927,31.912,32.082,47.54,41.228,48.229,39.643,47.379,44.725,40.536,47.669,48.439,41.487,49.125,51.162
1878,67.323,10.666,5.1134,13.892,11.467,17.276,18.039,3.1387,16.669,7.8378,3.3266,11.54,8.3913,15.079,23.283,23.441,22.032,12.549,18.418,22.644,19.672,14.26,15.949,29.39,4.5754,20.351,21.266,30.289,19.225,26.089,36.151,39.433,39.295,48.969,42.145,54.376,53.681,40.082,47.176,36.274,34.919,38.304,49.282
1879,56.247,1.0457,1.037,3.914,9.6424,0,0,5.1197,13.528,4.6827,0.46041,0,0,0,7.891,17.945,15.022,1.9574,11.366,15.825,22.261,9.6227,6.5084,15.303,5.6384,13.373,11.336,17.163,16.178,11.376,31.447,42.791,36.088,53.474,46.302,41.833,45.604,49.707,52.349,44.612,51.456,49.462,54.385
1880,94.282,39.005,79.896,71.454,56.449,56.811,59.375,62.34,64.733,94.514,56.098,78.578,51.6,86.571,112.49,110.86,70.748,60.409,81.51,81.782,98.942,102.36,64.66,65.304,60.299,74.216,70.239,86.017,54.45,103.64,119.12,85.21,84.589,152.96,111.35,119.2,132.28,143.82,129.33,137.82,175.75,170.18,141.88
1881,83.165,0,2.9157,1.4776,4.4915,4.5049,1.2728,2.3564,14.946,13.163,9.8329,4.6098,6.9787,11.165,16.698,16.016,9.7601,2.3035,6.1145,21.476,13.206,10.293,6.7032,15.189,0,9.7309,8.5762,13.785,11.196,9.2138,33.878,21.718,19.623,34.589,11.6,15.446,22.469,20.394,25.233,16.683,18.179,20.174,32.382
1882,32.951,3.9494,10.791,2.997,10.744,10.326,13.987,10.99,28.98,7.6875,8.8493,15.6,6.2962,0.86094,16.275,19.654,11.854,0.79113,15.509,30.484,16.289,19.051,9.6237,16.125,5.1164,16.471,17.172,28.729,17.495,26.963,47.916,49.345,58.459,79.235,63.248,74.661,76.401,62.84,75.248,69.914,61.96,65.043,67.272
1883,93.026,9.4991,1.1003,6.5295,7.0601,5.413,3.7662,7.4138,18.908,5.5441,9.6523,3.4399,11.897,9.7303,13.738,19.148,4.6212,10.363,2.9745,19.949,17.667,18.484,13.3,14.468,13.593,13.156,6.5047,15.437,10.101,15.246,26.892,28.646,39.568,47.698,29.136,37.422,40.88,33.532,42.109,41.27,24.501,32.857,35.361
1884,119.61,23.56,26.764,18.355,25.484,33.391,20.281,21.352,40.555,27.461,22.514,19.26,19.414,24.684,28.486,24.62,25.238,15.198,30.916,30.386,30.413,28.371,24.23,30.204,19.338,29.078,28.229,32.882,26.706,35.563,41.799,51.329,43.891,39.825,51.745,54.097,52.241,45.225,50.42,39.713,45.225,47.403,50.363
1885,42.795,9.5113,12.009,13.188,13.392,17.288,16.331,11.57,22.505,23.545,15.986,16.77,11.308,16.114,19.177,14.71,17.747,18.437,24.15,17.634,23.562,20.327,5.1758,19.942,11.044,19.505,10.928,26.243,19.44,30.08,49.138,47.859,42.344,58.062,50.873,51.188,54.713,47.298,56.484,49.568,46.396,43.39,49.908
1886,45.6,7.2539,8.1458,0,6.7965,0,0.5711,7.7537,12.71,9.513,15.144,3.961,5.1937,4.9296,19.335,12.407,0.99519,6.7103,10.034,19.827,15.461,5.9561,7.8324,8.6922,0.58133,9.8613,12.646,20.437,10.528,23.941,37.259,42.014,46.691,64.409,52.713,67.198,51.021,58.643,59.664,49.194,44.16,46.271,51.202
1887,109.94,21.175,28.589,27.614,24.524,26.54,30.678,28.806,37.329,27.554,23.479,30.909,31.51,20.034,31.323,27.331,27.94,22.213,37.995,32.871,33.078,20.958,30.256,25.909,25.329,39.692,22.256,35.358,34.126,46.853,49.3,56.612,62.844,73.113,57.584,68.873,75.072,65.178,71.877,60.653,55.209,57.773,57.87
1888,144.37,8.2088,0,6.1003,4.5687,10.981,9.577,20.062,13.551,6.3745,6.5926,0,0,6.484,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1889,21.561,14.233,19.864,19.184,26.652,25.639,28.82,27.404,34.676,15.82,30.492,19.832,24.105,25.453,38.027,25.725,28.244,27.695,26.833,25.549,31.616,23.653,27.929,32.654,27.361,30.814,34.597,38.086,30.415,56.574,63.118,85.557,84.667,108.96,106.26,110.24,105.87,113.78,113.91,111.22,99.687,97.174,113.66
1890,90.703,22.329,17.309,18.572,25.213,20.525,19.919,27.621,36.089,24.115,23.258,19.895,15.162,16.698,16.426,20.435,22.796,21.754,20.55,21.998,27.084,15.053,23.528,11.148,10.722,23.819,6.7734,24.53,19.888,28.898,39.615,45.127,41.723,64.184,46.567,45.93,55.007,49.17,53.367,48.56,41.026,40.193,48.042
1891,139.56,9.9116,17.225,14.411,6.9663,12.695,16.512,19.103,20.98,5.4761,5.9991,1.5838,5.7319,5.5012,6.5326,6.3339,0,3.188,0,6.1635,3.1348,5.1366,5.1905,1.9521,6.6659,1.0227,1.9892,6.3807,5.3523,0,12.966,7.2254,8.7953,22.727,13.811,6.8882,8.8976,12.578,15.921,2.3082,8.4063,5.0305,24.549
1892,76.617,33.231,33.822,29.269,34.922,32.865,36.269,44.328,57.358,43.264,31.285,26.672,32.533,24.528,30.553,32.753,34.36,30.376,35.666,26.376,32.453,31.893,31.923,31.847,20.756,31.802,24.788,34.263,28.097,49.972,54.039,68.183,68.087,86.853,74.377,84.773,77.459,84.091,79.12,78.834,78.889,68.998,84.69
1893,106.79,6.3474,12.79,0,4.1486,12.789,20.287,19.505,20.999,16.897,11.484,3.6571,0,0,1.2972,3.8048,6.2001,7.6654,0,7.546,3.1409,0,4.2074,0.52515,0,2.0711,2.0556,3.2561,0,8.6173,21.929,32.45,14.455,44.829,35.642,35.017,33.243,38.015,36.432,29.117,29.438,29.745,47.485
1894,141.2,40.766,39.216,35.731,27.622,30.29,41.356,45.295,52.577,35.541,29.238,29.734,22.753,22.042,20.635,25.983,23.041,20.779,21.093,23.68,22.877,12.147,24.299,21.742,17.566,20.47,20.185,26.72,25.308,30.329,36.628,39.319,42.728,49.31,44.321,44.497,41.829,45.484,39.452,38.014,34.926,44.665,55.48
1895,117.03,42.336,38.025,31.303,33.723,21.626,40.648,39.248,47.461,33.58,23.95,21.585,18.545,20.548,19.429,18.858,15.189,10.819,22.981,17.063,17.929,22.107,20.902,25.145,13.401,11.549,21.833,32.466,16.002,18.836,36.594,35.135,34.7,46.867,39.832,48.531,45.075,35.009,49.039,34.801,48.224,34.063,54.49
1896,66.077,29.622,33.124,30.506,28.959,23.862,30.389,35.032,38.15,31.264,21.31,19.407,13.315,16.375,17.616,26.308,12.234,16.444,21.949,17.991,14.613,5.2294,22.797,23.459,12.393,16.191,16.607,24.991,14.52,36.729,48.594,67.157,58.557,83.959,73.651,81.463,86.379,75.436,73.88,72.71,79.631,66.898,86.012
1897,143.63,55.333,51.012,46.548,39.974,37.68,48.574,56.599,56.525,47.396,35.292,30.084,30.708,23.707,22.271,31.78,21.769,19.379,35.997,22.993,19.527,18.904,25.53,28.37,21.884,25.84,9.4381,26.012,22.082,28.044,35.438,40.933,34.015,44.436,34.862,45.301,39.457,45.067,37.38,36.429,34.628,34.061,45.438
1898,140.1,45.267,53.403,47.966,45.932,31.487,41.005,48.326,55.944,44.335,26.591,26.773,20.962,24.556,24.598,25.685,16.994,16.341,18.137,22.998,21.099,14.609,21.225,21.076,23.262,15.493,13.16,23.849,23.884,13.399,30.625,41.916,29.302,46.441,37.865,38.129,36.57,41.369,42.986,32.904,32.588,26.649,43.173
1899,70.229,49.424,57.496,48.514,39.804,30.389,42.41,55.243,53.081,29.976,32.744,22.601,19.363,18.806,29.934,23.233,9.6409,27.355,27.29,21.774,25.701,11.184,23.482,20.21,16.496,19.641,15.602,26.529,22.133,37.532,47.442,62.624,55.814,78.602,68.612,78.738,79.185,80.167,82.281,70.083,69.332,62.972,80.473
1900,156,54.792,57.625,53.346,36.738,27.13,36.712,46.907,57.049,44.674,40.044,22.593,17.951,17.672,11.372,15.693,11.41,19.172,16.841,19.429,18.975,7.5443,14.512,16.757,12.086,15.405,12.918,11.468,23.611,13.434,25.31,37.598,29.958,49.564,40.666,45.737,48.177,47.522,43.913,33.793,38.087,37.521,48.206
1901,194.83,74.32,73.29,75.502,56.429,32.359,50.348,55.338,60.888,52.323,34.794,29.384,30.158,23.953,22.927,29.364,22.073,28.583,31.081,25.068,24.882,16.114,31.859,28.639,18.649,28.587,22.672,18.422,23.888,16.715,29.764,26.279,34.602,39.588,42.117,44.579,49.968,41.78,35.294,40.483,45.526,26.945,48.31
1902,153.84,79.577,85.708,70.616,48.276,33.042,49.917,59.677,68.638,55.578,48.745,32.082,30.725,23.395,26.82,31.882,17.329,32.387,22.59,30.759,29.972,31.375,29.87,32.635,30.805,27.966,21.948,24.608,25.453,29.755,38.506,43.706,43.464,63.174,45.765,56.525,51.07,57.505,60.271,45.654,50.851,38.846,54.443
1903,135.64,53.341,51.735,49.173,18.761,4.9913,23.678,43.007,52.902,33.043,30.769,10.031,17.208,8.2903,4.5248,0,1.0065,2.5312,0,5.9048,0,3.2106,8.6251,10.704,0,7.6279,0,6.4736,3.3385,3.7103,11.528,21.727,17.281,39.309,28.633,30.806,29.375,38.504,24.186,34.187,31.188,23.937,38.189
1904,163.5,92.973,90.423,82.264,53.702,41.774,60.166,67.435,73.598,69.672,60.696,43.997,41.474,31.017,27.491,34.63,24.615,27.718,31.525,40.943,38.288,32.927,38.084,36.3,28.214,30.028,31.69,34.674,34.037,48.189,46.728,55.465,60.405,82.525,75.649,82.428,79.997,85.177,82.319,73.965,84.097,68.789,78.704
1905,201.68,62.724,64.436,40.513,25.145,3.0119,33.662,40.09,61.531,36.81,43.238,11.092,12.059,6.203,0,2.9244,0,0,4.7727,0,0.97452,0,0,0,6.323,0,0,0,0,1.5088,1.9217,4.7013,1.4009,19.955,0,4.1835,0,12.382,4.5674,0,0.29802,0,4.6616
1906,90.384,84.454,80.116,60.603,40.185,39.586,53.223,69.686,82.918,68.938,49.875,37.436,28.912,27.402,25.873,36.748,28.066,30.388,32.619,38.839,33.427,29.288,29.83,39.08,28.05,27.945,29.673,38.741,35.126,48.064,59.386,77.399,69.602,106.43,94.502,102.2,99.488,110.61,93.746,90.233,99.512,86.857,93.989
1907,181.29,76.995,73.578,52.527,38.782,29.692,49.709,71.592,76.491,63.83,59.485,41.717,37.905,30.191,28.159,32.629,24.657,23.111,23.114,28.973,29.841,22.57,26.166,20.218,24.554,17.452,17.763,23.806,20.195,16.285,28.798,42.789,34.482,61.441,51.65,50.266,60.825,55.909,48.534,48.844,48.586,41.986,48.673
1908,210.12,91.639,78.718,57.358,41.879,41.116,57.575,78.13,93.346,86.123,74.527,63.992,48.359,37.06,38.326,47.504,21.38,34.023,36.047,31.347,30.041,26.174,43.371,32.906,31.605,22.967,28.531,40.225,34.217,36.294,38.232,42.75,42.112,56.188,55.507,62.204,60.888,60.968,63.881,49.697,56.003,37.083,55.265
1909,85.682,61.824,52.02,43.284,17.363,16.991,58.789,67.855,86.583,60.075,58.275,44.637,34.618,29.558,32.182,24.37,27.271,28.054,31.209,26.664,33.245,24.027,29.405,24.283,27.704,23.971,30.667,36.564,35.083,39.989,51.842,72.005,54.908,96.53,78.685,90.29,71.673,74.088,75.762,78.729,70.397,72.512,85.17
1910,101.83,41.072,40.893,23.493,11.692,6.0306,44.654,66.52,75.79,64.386,49.231,41.104,34.478,17.433,9.7657,21.896,4.9922,6.8054,17.429,18.074,13.034,12.31,21.433,17.657,3.7186,2.8947,10.285,16.208,19.087,14.614,28.654,39.528,36.701,63.848,63.761,62.106,64.927,71.492,59.195,55.521,53.5,49.545,57.398
1911,176.56,60.035,46.303,45.274,29.055,14.611,74.108,93.677,99.325,104.53,98.196,64.724,68.05,42.251,49.127,38.113,36.577,43.281,41.323,64.225,51.921,73.878,50.084,66.328,209.19,220.85,23.81,27.777,28.24,62.619,85.28,85.764,85.745,89.001,86.094,66.542,201.3,201.39,219.83,170.35,143.58,58.143,82.257
1912,162.1,41.81,26.919,10.096,6.1271,10.138,60.466,83.894,90.746,77.454,69.284,50.536,40.887,27.114,24.314,15.401,7.1432,8.6234,6.1215,7.5663,13.414,6.7598,13.303,14.347,4.864,3.5237,4.5725,15.66,10.262,7.7308,11.068,9.0134,19.393,44.249,39.043,36.058,26.724,32.971,31.315,30.736,24.581,19.452,37.848
1913,54.225,35.678,32.094,28.625,21.567,22.386,76.348,96.834,108.77,102.05,78.66,66.113,62.797,32.72,28.354,42.151,29.454,27.444,28.635,36.17,34.17,27.369,43.981,32.842,23.72,31.95,36.876,36.161,43.541,45.155,69.605,83.642,77.665,119.66,117.51,118.92,111.61,108.88,118.97,106.08,100.83,92.511,99.238
1914,123.31,54.979,45.168,46.325,39.428,35.875,89.077,112.45,123.65,117.73,97.672,96.703,83.036,54.827,43.339,48.479,33.972,50.882,38.485,42.102,39.518,38.005,47.013,39.346,39.533,40.307,47.081,49.91,47.451,52.087,54.174,64.65,63.505,81.537,89.494,90.245,84.828,79.479,84.803,78.143,73.799,75.704,81.127
1915,159.81,21.107,17.479,13.241,8.8251,7.4046,63.073,94.07,114.32,101.48,92.102,68.975,69.523,32.888,21.42,37.451,20.197,19.613,13.021,12.69,24.627,14.767,19.48,25.184,15.208,11.319,18.3,18.344,21.273,15.929,18.05,19.259,21.831,37.394,37.571,39.734,27.18,26.355,32.793,33.623,19.433,18.073,30.084
1916,82.127,22.02,25.242,18.023,14.88,25.003,82.692,109.8,116.33,99.898,101.36,84.109,69.014,50.382,33.456,34.702,23.54,27.151,18.07,29.673,30.115,24.568,27.248,28.581,26.172,27.857,27.699,31.003,32.992,41.916,55.145,68.994,67.431,96.864,88.357,98.217,91.699,86.549,92.199,82.603,82.789,77.439,79.676
1917,123.82,15.62,6.1019,2.581,8.3693,13.383,74.976,100.25,113.75,112.93,96.01,89.279,64.356,33.864,17.407,22.729,9.4847,19.818,7.5597,8.1777,18.438,9.1673,16.358,7.7563,12.062,7.2855,17.35,26.595,13.347,16.915,15.324,26.313,33.931,47.277,41.248,43.743,34.853,36.325,43.59,29.816,41.946,32.331,39.099
1918,152.05,39.226,34.413,25.513,24.854,23.382,102.36,144.04,148.24,148.78,133.32,121.4,111.5,81.126,51.664,48.888,53.39,44.896,31.345,41.557,42.989,31.786,44.158,31.898,45.421,51.703,46.99,48.907,52.212,54.362,65.695,53.718,53.194,71.5,75.691,81.945,83.973,76.607,59.551,68.887,61.395,66.698,72.234
1919,94.805,17.772,16.528,12.742,14.154,26.849,88.609,137.11,151.52,135.57,128.9,105.21,91.393,54.515,40.815,44.053,22.467,25.542,23.743,26.584,26.394,22.817,25.838,14.604,19.464,17.629,28.617,20.556,22.312,38.158,25.526,42.634,43.928,65.65,57.795,66.413,62.416,53.211,59.257,51.472,43.607,31.088,58.452
1920,82.503,8.5102,12.997,17.313,7.5173,21.004,96.398,132.1,151.11,141.41,136.22,119.39,92.359,69.355,36.198,33.732,9.9703,26.321,15.983,25.883,14.177,9.3494,21.621,28.088,22.604,19.033,19.861,20.422,27.845,31.589,38.072,45.26,44.988,66.853,69.538,69.87,73.136,68.437,71.023,60.905,60.53,57.261,64.372
1921,129.65,32.503,38.55,29.634,39.021,41.627,125.8,174.75,175.34,172.78,164.54,151.58,132.29,94.377,63.04,61.292,35.116,45.677,44.533,48.868,49.967,36.695,47.295,38.912,41.825,42.688,43.303,36.387,49.319,49.236,55.554,62.486,71.447,95.883,86.4,92.359,96.78,91.387,70.252,82.759,85.443,73.422,86.692
1922,165.61,26.098,24.345,12.618,25.792,32.674,118.34,171.63,187.16,174,162.27,155.3,130.07,87.913,48.945,42.971,32.54,28.895,26.662,28.996,18.283,17.031,35.879,26.33,20.028,15.727,19.583,22.093,27.799,16.078,17.6,15.326,17.139,34.568,33.571,34.384,31.973,32.705,26.598,27.279,20.505,16.447,31.51
1923,0,21.966,24.365,19.42,27.637,37.756,124.84,187.1,200.29,186.6,183.58,168.05,152.43,104.34,64.289,60.232,39.671,42.053,39.595,40.037,35.483,30.279,42.155,42.212,37.766,31.161,36.159,42.126,46.546,67.415,77.018,85.673,84.236,126.87,111.68,120.37,124.54,118.22,124.72,120.81,104.83,102.12,118.27
1924,150.03,18.984,18.904,11.878,17.644,29.668,122.94,181.83,186.5,199.9,190.47,189.23,150.84,96.481,50.879,41.708,22.725,27.735,24.463,24.526,23.733,15.395,26.222,19.932,11.617,7.2049,15.982,11.296,22.793,15.118,15.012,17.638,28.466,48.999,42.277,45.536,53.215,54.15,45.627,32.437,24.974,31.94,36.538
1925,149.49,35.769,31.546,25.625,44.404,55.165,158.9,218.95,238.94,224.8,225.71,219.36,188.45,139.9,77.062,65.059,48.015,59.127,54.348,52.609,41.411,43.253,50.041,45.746,31.637,32.419,35.576,34.37,35.132,38.197,44.367,49.269,42.007,66.857,57.438,72.731,62.952,64.034,61.334,57.923,58.635,65.565,57.012
1926,89.931,31.465,26.407,32.22,30.585,55.27,160.73,238.95,247.08,246.86,247.2,240.91,209.03,145.4,90.89,73.443,51.539,51.385,51.846,54.537,46.849,34.926,49.263,45.381,40.12,29.065,29.906,32.536,39.987,49.637,45.597,62.123,64.137,91.858,79.482,92.425,85.365,77.015,89.412,75.463,80.365,67.221,80.672
1927,64.246,0,4.9605,7.0659,0,21.531,140.91,220.01,238.74,233.32,229.5,232.79,204.68,128.91,64.836,58.089,37.657,32.309,40.558,39.869,35.437,21.064,27.031,26.592,23.937,22.499,31.408,19.838,24.851,27.185,30.054,50.564,56.231,85.431,77.598,81.501,90.132,78.379,72.887,66.209,50.553,62.726,67.468
1928,130.19,38.034,30.715,31.219,40.958,55.756,183.66,257.86,273.58,279.6,275.8,274.4,241.98,175.9,96.602,76.178,51.969,56.074,57.311,49.729,42.388,49.977,47.825,30.352,27.744,28.64,29.96,30.219,37.989,40.991,42.522,48.993,49.259,73.194,66.66,80.116,73.857,75.684,69.392,62.051,70.213,57.842,81.696
1929,150.25,13.715,0,0,13.7,36.859,167.04,249.58,264.07,275.75,278.44,271.88,242.18,160.61,72.048,55.315,24.55,30.057,18.984,19.337,21.191,6.8434,11.166,7.8098,10.022,0,0,0,0,0,1.569,0,3.8874,19.296,14.391,15.056,14.201,10.391,2.2228,0.033293,0,8.4924,6.9419
1930,11.125,15.093,12.292,7.2604,20.82,49,198.52,286.7,306.22,302.45,304.6,305.75,273.07,184.94,91.082,77.123,55.155,42.43,51.119,44.446,43.104,26.422,30.294,28.619,15.786,18.251,25.215,26.617,29.317,50.759,52.649,74.772,66.723,113.93,103.87,104.98,109.94,107.92,102.56,102.03,100.97,95.933,102.84
1931,157.67,23.091,23.202,16.676,31.594,53.442,212.67,304.36,315.18,327.89,335.02,337.04,289.67,202.45,93.6,67.854,51.423,48.184,35.766,31.276,24.898,28.534,26.029,18.654,11.806,14.861,17.672,8.6736,24.89,20.596,12.39,27.585,22.358,40.647,40.226,55.318,51.293,43.619,37.171,41.184,39.238,34.447,44.196
1932,137.61,22.537,24.206,28.52,31.691,67.187,227.06,327.4,348.26,344.88,357.53,357.3,313.84,212.03,103.01,78.38,43.187,45.988,22.145,35.611,31.067,29.072,23.626,23.161,28.417,15.836,25.325,27.468,20.102,34.257,25.169,34.207,34.117,44.433,50.655,47.458,59.503,56.144,48.372,43.135,46.238,35.099,45.932
1933,19.946,10.062,13.697,8.9067,29.056,56.685,239.45,338.97,355.8,367.49,373.71,367.2,332.51,216.73,101.88,70.475,52.021,39.552,25.809,23.204,28.257,23.335,26.447,16.921,20.049,14.41,18.62,20.822,29.748,42.37,45.486,65.336,47.019,96.138,83.517,84.912,87.145,85.981,94.114,85.094,85.26,75.484,79.469
1934,137.75,33.476,29.098,34.225,39.669,86.694,260.26,370.04,387.81,405.2,411.04,408.56,363.43,253.2,119.96,90.359,50.009,49.488,29.637,32.107,28.888,25.557,28.092,20.525,17.255,21.074,26.399,24.039,23.383,31.072,30.686,41.649,43.996,67.127,59.877,60.803,63.005,62.493,61.289,52.274,50.8,54.943,59.235
1935,139.08,21.39,15.515,32.34,38.946,82.247,275.45,392.14,412.01,424.32,431.83,426.69,384.43,259.49,113.66,84.925,51.154,32.105,15.768,21.364,27.551,20.519,22.686,14.964,11.602,12.287,22.484,10.704,22.749,23.13,18.087,25.351,31.694,45.116,39.589,36.713,38.277,38.985,38.737,24.244,35.699,26.951,45.01
1936,102.96,44.104,49.399,57.169,60.844,102.43,298.83,432.58,439.87,467.82,485.35,484.42,434.38,300.28,138.11,98.765,69.011,58.512,36.075,40.474,25.076,24.383,33.995,27.552,22.14,32.384,30.581,21.771,29.977,37.707,42.904,60.903,46.399,79.553,80.949,75.154,74.568,87.304,77.393,75.452,76.129,66.941,82.545
1937,84.448,23.01,27.328,35.558,43.323,87.608,298.73,442.97,466.08,486.98,495.26,486.19,449.71,308.92,139.56,103.32,61.728,35.558,27.697,33.171,23.828,18.236,22.716,18.512,15.473,22.906,19.824,21.912,28.075,45.858,50.509,70.638,69.554,100.29,91.259,94.034,100.1,95.968,86.847,79.597,73.92,72.73,87.625
1938,164.2,46.731,43.25,50.641,57.411,107.43,337.69,485.29,517.04,523.43,541.88,553.19,502.51,349.04,172.94,116.27,82.487,52.305,34.398,36.484,36.091,21.449,29.836,26.03,27.921,20.877,31.591,32.287,39.306,41.783,39.784,49.331,61.852,71.313,56.638,64.125,64.647,68.316,53.311,46.333,55.319,52.016,59.021
1939,156.54,38.869,34.199,34.137,58.185,108.42,346.38,496.06,535.82,564.6,586.3,578.9,532.36,365.79,176.36,115.5,75.667,41.621,18.049,25.93,15.085,11.632,12.533,9.2129,9.875,7.6106,8.0594,13.437,18.822,27.379,31.12,45.739,46.805,40.354,40.08,38.452,43.784,44.144,25.562,27.644,31.325,26.928,37.274
1940,69.31,42.939,51.652,59.757,69.072,119.64,372.87,543.73,582.31,604.56,626.19,638.7,593.12,423.13,219.93,146.52,113.75,62.097,28.36,32.488,32.775,25.88,33.394,19.751,26.495,30.873,30.18,31.11,41.631,80.076,86.45,105.37,120.91,120.3,108.12,107.34,124.94,120.81,104.27,95.912,105.24,99.135,103.04
1941,204.96,43.916,41.936,48.232,63.897,108.94,381.28,560.08,600.73,641.96,660.91,680.76,630.6,452.88,226.03,146.52,113.14,41.368,14.958,13.365,9.1086,0,9.7364,7.387,0,0,5.2259,9.0169,24.19,35.278,41.571,47.521,78.937,40.44,21.812,27.55,26.142,30.176,15.082,12.735,20.824,13.089,21.795
1942,157.91,65.228,72.437,76.257,98.881,152.57,437.07,620.4,669.45,704.95,753.94,764.11,729.19,532.79,289.96,198.14,167.56,83.268,37.736,42.662,41.795,39.537,33.968,28.007,31.767,28.403,33.86,30.453,60.114,100.46,134.27,154.12,185.86,110.27,89.627,91.467,91.663,93.52,77.862,81.826,82.389,70.469,78.122
1943,152.79,65.699,76.781,77.335,96.311,158.68,462.28,658.85,711.14,758.87,805.66,831.45,792.85,592.32,318.29,224.8,196.69,106.96,33.853,38.886,39.02,16.369,27.093,29.843,17.419,28.34,25.25,26.775,73.312,134.35,181.93,229.94,286.73,111.04,71.05,78.759,88.418,79.107,77.452,60.969,67.619,64.087,80.802
1944,132.65,67.262,68.818,68.068,85.649,151.78,479.6,686.32,739.95,802.76,856.59,892.92,876.15,651.46,356.18,255.23,236.82,118.84,18.845,18.88,30.639,15.009,21.69,15.214,16.039,18.507,19.019,24.354,91.083,209.72,288.23,364.65,465.87,143.49,70.937,80.312,77.748,78.183,65.913,54.655,63.923,62.639,66.054
1945,225.87,88.759,93.604,98.037,117.14,185.05,523.31,743.69,803.36,866.23,946.08,987.73,974.68,747.68,432.16,315.54,307.27,170.43,40.434,36.313,43.882,30.361,28.379,41.432,34.227,45.694,38.951,36.55,142.11,364.45,469.17,580.44,751.11,165.87,59.445,53.089,59.731,52.475,45.978,60.809,53.628,50.615,67.142
1946,248.21,106.83,110.33,112.73,138.54,206.11,561.66,797.22,873.54,945.51,1029.1,1098.3,1080.1,843.71,490.68,385.32,377.58,213.17,41.74,37.058,41.519,29.281,36.969,31.543,24.146,37.791,32.174,36.346,252.59,607.49,795.4,978.38,1217.1,209.46,41.224,51.919,49.847,40.299,35.076,31.107,40.964,25.329,41.834
1947,134.71,117.02,116.6,130.62,152.84,236.15,599.86,863.57,947.51,1032.5,1131.2,1208.7,1204.8,954.39,575.2,449.49,471.78,266.89,51.362,55.138,58.866,46.801,48.673,50.333,38.227,60.559,58.442,58.418,400.08,989.37,1301.4,1518.4,1804.2,356.14,126.47,130.87,129.42,130.64,120.24,121.58,113.53,111.73,114.77
1948,295.59,146,147.07,147.19,171.5,267.32,656.56,917.2,1017.1,1114.5,1226.7,1329.6,1330.9,1068.8,649.33,520.8,528.46,300.19,56.992,52.379,55.443,46.65,44.564,41.504,41.588,48.879,57.797,57.848,553.17,1376.1,1739.7,1922,2173.3,286.7,63.926,51.658,61.506,44.4,49.601,49.064,45.595,40.013,49.626
1949,314.64,157.65,154.48,161.75,191.04,282.61,694.4,971.37,1089,1199.8,1336.7,1448.5,1474.4,1189.5,723.86,592.66,558.61,297.09,60.259,53.929,62.761,45.952,50.514,45.432,49.394,62.769,63.585,74.228,723.25,1727.9,2100.5,2219,2327.3,278.29,67.877,66.585,77.13,69.192,55.04,44.805,59.649,41.474,53.125
1950,242.36,182.73,187.82,182.46,202.91,309.93,735.66,1043.2,1172.2,1305.4,1451.9,1591.1,1622,1312.9,812.01,653.64,567.44,271.77,65.103,58.544,62.294,58.964,62.093,54.881,50.462,60.422,72.926,83.283,830.96,1897.8,2276.6,2269.8,2246.8,285.3,102.62,104.62,102.52,100.9,100.85,86.317,93.111,81.901,96.131
1951,342.91,202.62,202.54,198.39,225.06,334.92,788.77,1111.3,1245.1,1395.1,1564.4,1723,1755.9,1416.5,872.36,691.83,529.47,230.49,71.203,65.494,67.345,60.199,64.522,62.071,52.496,63.614,77.064,83.213,798.14,1753.5,1996.3,1849,1714,193.12,72.468,72.817,67.268,62.404,67.417,56.696,45.901,35.8,61.433
1952,387.24,263.38,250.21,231.69,270.4,387.32,860.2,1191,1350.5,1514.3,1703.5,1869.1,1901.3,1534.2,923.08,707.96,492.4,211.49,87.037,74.802,98.106,82.953,81.405,77.463,67.246,70.809,80.87,89.708,706.27,1435.4,1556.2,1376.5,1202.3,169.8,91.767,91.27,82.303,89.568,71.082,68.135,80.442,70.229,78.2
1953,449.51,277.12,264.88,256.64,283.08,413.78,895.8,1259.4,1416.9,1602.7,1813.4,1998.8,2030.9,1615.9,939.51,684.6,411.83,167.14,88.389,82.677,87.746,76.843,73.589,76.115,64.702,61.255,78.256,85.73,522,988.47,1035.4,887.02,738.91,123.14,71.169,76.632,75.406,68.186,64.619,54.707,62.014,49.745,66.756
1954,407.72,304.21,279,258.01,288.62,426.87,939.85,1316.4,1487.9,1680.2,1890.2,2089,2094.3,1640.8,914.54,635.49,339.8,145.86,79.791,74.257,75.545,69.368,65.284,58.635,57.625,54.674,56.453,70.412,348.01,640.23,668.39,556.18,463.35,130.3,87.286,94.86,96.863,94.646,83.651,81.211,81.618,68.297,87.914
1955,550.07,358.78,346.07,311.41,344.34,486.54,1012.8,1395.7,1586.5,1779.7,2010.6,2201.7,2181.8,1661.6,886.35,578.8,283.53,138.15,94.385,78.861,89.991,79.997,74.979,64.7,57.933,60.718,61.068,76.846,239.85,383.36,378.27,312.11,258.63,77.984,67.103,56.726,62.947,63.58,55.714,45.965,55.861,47.998,57.44
1956,570.06,389.71,348.47,311.1,342.69,487.37,1024.1,1428.8,1626.2,1814.2,2035.1,2221,2167.8,1601.3,797.25,499.73,223.71,116.28,77.368,75.542,83.094,56.149,59.466,52.843,45.433,41.169,40.194,36.266,130.44,217.33,214.99,178.17,141.57,66.095,57.557,68.165,64.508,59.045,46.724,40.233,50.563,32.812,49.25
1957,509.63,426.34,384.83,335.64,360.6,522.46,1072.5,1485.3,1679,1868.9,2089.4,2247.9,2141.4,1546.8,738.8,443.85,207.67,116.15,88.059,89.267,84.161,74.014,69.876,60.503,55.561,58.239,68.646,65.957,110.66,166.09,179.67,169.44,148.43,126.01,115.71,119.24,135.01,126.76,111.99,105.16,116.45,96.201,111.57
1958,709.29,458.13,402.22,346.66,370.77,529.69,1091.6,1504.4,1706.5,1891.4,2085.2,2218,2070.7,1440.5,637.63,355.74,159.63,85.951,74.606,66.769,69.344,56.026,55.806,41.18,36.405,33.886,39.602,34.238,49.758,70.186,60.868,53.16,41.678,27.2,22.009,31.51,26.836,24.432,1.7639,6.1802,19.721,2.7742,16.02
1959,646.32,514.95,450.85,367.77,404.55,559.52,1130.5,1544.3,1742.7,1922.6,2096.7,2192.5,2005.3,1344.7,575.07,337.26,160.17,113.62,90.132,94.432,97.366,80.237,75.449,59.872,68.783,64.78,69.915,69.377,69.996,92.137,94.627,99.862,83.488,109.69,101.58,104.08,112.34,106.73,91.802,90.201,100.27,77.35,90.735
1960,713.66,538.47,453.3,368.75,396.81,547.59,1128.9,1555.8,1731.7,1895.3,2045.2,2099,1860,1189.2,481.99,270.44,135.46,87.997,80.897,73.866,81.521,61.08,62.726,49.683,46.405,44.854,51.123,42.473,40.489,53.903,46.462,47.703,38.702,57.768,57.365,62.714,67.663,62.272,52.057,32.779,43.809,40.602,42.373
1961,691.8,584.08,490.9,386.17,411.65,561.21,1158.3,1563.7,1750.4,1889.2,2016.2,2028,1744.7,1079.9,433.41,257.83,134.34,103.34,99.24,93.402,96.049,86.308,84.325,74.287,72.496,63.855,75.68,57.978,62.763,72.08,69.667,86.562,76.87,119.81,123.79,103.76,127.21,116.37,94.083,90.981,96.958,93.385,98.045
1962,830.77,621.31,496.66,392.92,410.62,567.38,1152.5,1560.7,1735.3,1860.8,1956.7,1929,1605.2,974.48,382.41,220.11,128.59,104.54,97.177,96.585,93.87,85.965,83.704,60.571,71.231,55.53,61.321,51.938,45.949,46.624,43.132,52.1,35.557,63.21,62.218,62.959,54.284,66.799,54.636,40.836,40.237,35.696,53.38
1963,802.58,624.84,511.3,392.85,400.3,562.97,1144.5,1558.7,1719.4,1828,1887.4,1812.6,1483.3,853.94,337.85,204.9,130.2,105.27,100.77,93.418,97.937,91.04,88.901,66.21,65.931,59.577,68.359,60.422,47.714,49.361,53.4,48.046,36.862,72.514,73.591,68.995,71.053,79.969,63.272,50.037,54.543,49.034,60.61
1964,721.02,613.23,488.79,370.91,380.15,539.32,1123.6,1530.8,1676.5,1756.4,1780.5,1668.8,1312,748.35,283.7,182.8,107.48,100.23,101.47,87.032,87.181,76.663,75.988,54.267,60.003,53.578,54.888,57.96,28.433,42.551,52.696,65.792,53.788,93.45,86.159,83.559,91.016,89.59,69.674,64.336,73.107,53.861,70.443
1965,829.26,633.92,503.62,388.22,402.16,550.31,1143,1540.8,1667.8,1722,1717.5,1562,1204.7,680.15,276.4,179.85,128.05,118.04,121.96,111.99,108.02,97.204,100.32,79.098,75.739,69.727,69.511,65.437,42.68,48.391,47.256,37.946,28.989,70.003,69.796,60.744,63.62,64.296,45.821,33.181,36.374,32.866,53.605
1966,702.95,611.44,496.43,378.58,395.5,549.03,1115.5,1495,1620.5,1644,1612.7,1439.9,1089,599.14,259.91,184.24,137.58,129.69,122.6,119.48,121.52,111.1,105.87,83.733,82.027,70.405,79.176,74.797,51.183,64.824,66.93,66.547,63.011,108.07,94.498,93.897,87.613,94.699,82.891,71.036,80.261,59.852,75.828
1967,714.14,578.33,472,372.79,384.23,538.51,1116.3,1479.6,1580,1577.6,1525.2,1323.3,974.77,542.07,238.43,172.55,138.48,140.68,125.9,127.71,116.88,111.52,107.35,92.122,88.907,71.982,73.345,78.652,52.889,63.221,57.83,75.256,54.926,112.2,102.15,103.05,108.17,102.72,87.546,74.594,73.667,75.267,87.358
1968,676.64,545.26,457.24,368.72,381.23,533.74,1085.7,1431.8,1526.8,1496.8,1416.9,1203.3,882.24,482.25,238.01,185.44,154.82,154.7,143.34,136.73,135.63,119.85,120.28,90.819,82.796,80.723,91.413,91.059,52.776,61.185,57.435,66.53,50.574,90.946,87.809,90.769,89.606,79.933,66.277,71.682,60.926,61.827,74.271
1969,648.02,550.4,462.92,378.22,405.95,545.29,1096.8,1428,1494.1,1453.4,1350.8,1117.4,810.13,465.1,247.27,208.7,183.69,187.18,184.06,171.55,166.97,152.02,143.47,126.99,117.53,120.5,116.15,113.96,87.453,88.125,90.062,95.651,86.954,136.66,126.28,136.6,122.56,120.85,112.61,102.84,105.26,93.19,113.3
1970,624.52,499.68,431.88,358.63,374.65,516.21,1037.4,1352.9,1408.1,1339.8,1227.9,995.5,708.01,403.06,229.46,193.19,175.92,183.6,172.62,159.33,161.77,141.7,137.68,118.51,105.74,96.816,99.398,92.854,60.811,64.578,65.404,60.63,54.618,97.883,90.716,87.875,89.327,91.256,72.614,54.688,68.547,56.552,69.4
1971,512.24,467.15,406.44,343.82,362.32,492.82,1001.4,1309.3,1338.1,1252.8,1124.7,901.34,636.98,376.38,230.98,209.5,194.56,202.89,187.47,186.61,176.4,166.61,156.86,135.43,113.67,123.12,111.74,110.69,77.085,77.616,80.633,96.363,87.035,146.39,135.06,135.12,129.77,130.96,115.16,105.13,113.98,97.032,107.09
1972,660.08,464.45,416.69,355.39,369.46,503,991.12,1267.9,1291.4,1181.4,1058,832.99,584.7,361.06,256.19,226.01,219.4,228.24,222.22,215.78,210.58,184.56,171.48,145.55,129.29,133.37,134.6,116.92,80.468,58.413,62.166,49.165,45.221,78.863,83.511,85.841,82.079,64.656,45.945,46.546,49.083,42.962,54.812
1973,526.86,451.08,412.78,352.85,368.9,492.57,954.99,1225.1,1223.3,1115.6,972.95,766.45,546.78,355.38,275.19,263.58,258.15,264.8,265,254.4,249.64,215.49,215.49,184.08,163.69,153.68,162.16,151.54,110.68,98.192,100.51,105.17,88.382,151.63,142.75,143.3,131.93,130.03,115.74,107.93,110.92,101.46,123.04
1974,479.26,414.32,376.99,324.73,331.94,446.92,900.77,1138.8,1131.8,1025.6,880.91,683.67,472.86,328.13,281.89,278.14,279.66,278.91,284.4,271.2,266.44,236.83,224.65,188.52,167.24,158.93,156.72,146.88,88.942,85.479,82.525,82.031,77.737,140.33,131.19,131.41,127.29,125.19,111.47,98.48,102.95,88.565,93.289
1975,574.49,422.34,377.6,334.46,335.95,451.2,887.81,1103.9,1090.4,957.91,818.59,629.66,461.26,338.87,313.51,321.04,325.85,332.79,334.53,344.08,319.24,285.52,266.95,228.82,203.7,182.01,187.56,179.66,102.85,85.548,73.93,64.871,63.559,111.04,110.77,113.82,93.829,106.23,79.394,79.47,71.059,70.203,82.793
1976,521.33,394.98,348.44,315.05,315.15,418.55,828.46,1029.1,1004.6,878.46,734.63,565.53,408.15,332.76,337.01,354.33,364.59,374.1,384.71,384.64,367.41,329.56,310.75,249.02,221.15,211.44,209.55,200.08,113.63,90.394,57.264,67.831,58.85,111.96,105.43,106.2,99.717,93.484,80.554,67.543,74.546,75.784,81.553
1977,502.52,382.96,340.39,301.36,293.5,393.47,797.17,985.02,946.34,817.03,688.79,524.37,395.86,360.4,401.69,419.66,440.52,461.34,490.7,473.29,464.2,410.04,393.39,324.76,293.6,260.58,263.82,254.96,140.3,100.22,88.3,72.209,56.458,120.93,116.56,112.13,106.57,104.2,94.196,78.277,87.542,76.501,83.458
1978,442.79,377.26,345.87,301.2,299.83,379.43,764.32,929.89,891.24,770.39,638.04,483.81,401.86,404.98,487.33,523.74,554.2,584.4,611.53,611.89,598.25,546.98,523.97,433.86,393.54,356.02,365.54,358.1,178.67,145.93,124.68,105.5,103.11,160.94,157.89,159.98,155.97,143.27,136.46,116.52,115.46,112.95,114.83
1979,564.1,371.73,333.43,291.49,281.83,370.59,727.59,880.32,838.78,709.63,583.52,454.17,398.25,458.55,581.76,634.09,692.4,730.79,772.58,792.64,776.08,713.35,680.24,561.06,498.6,457.08,462.25,463.67,209.64,133.91,83.576,61.476,46.421,84.896,98.322,99.964,76.487,72.102,66.312,55.779,54.719,47.73,56.581
1980,446.07,367.74,326.5,278.02,271.5,340.54,695.67,838.53,789.14,666.13,547.26,436.25,413.92,549.12,748.38,823.76,913.55,973.32,1052.3,1087,1073.9,1003.4,966.5,809.45,722.46,662.55,697.05,687.38,321.16,218.74,146.31,124.22,98.499,162.6,150.67,147.26,141.26,141.79,119.53,113.76,116.73,117.73,119.85
1981,399.57,331.98,304.76,255.04,241.38,317.6,642.11,775.11,724.41,610.18,497.82,410.81,426.66,663.02,969.21,1076.3,1231.5,1312.1,1447,1527,1531.3,1432.1,1380.7,1169.7,1039.3,958.55,1010.6,996.57,432.89,298.08,183.93,147.39,109.56,158.82,153.52,164.66,162.6,147.35,131.55,111.18,115.76,108.49,122.88
1982,505.19,328.96,294.37,243.97,236.78,298.75,617.05,729.04,681.48,561.85,456.5,390.19,491.26,854.52,1299.9,1460,1718.3,1855.8,2086.1,2205,2247.8,2129.1,2061.7,1747.8,1541.3,1422.5,1492.3,1479.4,613.79,364.44,185.18,123.26,89.755,112.39,111.29,114.37,100.95,97.801,84.258,70.451,74.054,68.681,77.651
1983,433.09,305.71,266.24,221.01,216.72,266.67,577.48,684.16,623.03,523.67,422.32,407.05,573.43,1131.6,1812,2069.3,2464.8,2695.2,3071.6,3284,3367.7,3196.9,3083.7,2605.6,2294.4,2110.3,2181.2,2159.1,884.36,504.05,258.6,160.53,105.33,137.09,123.3,124.56,123.95,125.68,98.874,99.268,89.825,82.908,94.721
1984,399.9,301.33,267.42,224.23,201.72,266.62,547.77,651.89,597.97,483.53,419.75,431.51,703.69,1566.1,2587.4,2981,3617.5,3974.6,4562.3,4893.5,5007.7,4743,4545.2,3805.9,3319.6,3007.9,3058.6,2972.3,1268,695.37,324.47,210.06,146.3,187,167.65,175.6,172.84,160,141.95,121.32,131.52,129.49,137.43
1985,408.63,286.08,254.76,205.34,196.3,239.13,512.77,602.14,549.22,450.75,394.9,469.09,932.16,2212.4,3762.2,4377.7,5369.2,5912.9,6763.5,7224.1,7319.8,6845.3,6429.6,5289,4538.9,4046.2,4056.1,3905.5,1802.1,886.7,363.36,212.01,143.41,173.34,152.12,163.48,155.84,148.2,121.39,114.32,111.87,106.41,123.43
1986,408.21,256.28,230.22,167.47,166.92,219.31,461.55,551.55,499.99,418.6,377.37,524.74,1223.4,3112,5401.6,6340.5,7734.3,8513.3,9633.4,10135,10045,9241.1,8426.6,6819.2,5752.9,5101.7,5076.2,4949.9,2590.6,1147.1,382.52,201.62,143.37,175.45,141.86,148.93,142.94,136.63,103.31,95.603,99.173,90.622,84.02
1987,359.31,254.8,222.16,181.37,165.82,221.19,447.51,534.57,482.13,406.46,394.16,658.27,1679.1,4394.8,7744.9,9093.6,10926,11896,13146,13537,12983,11669,10290,8239.1,6958.8,6275.7,6373.7,6463,3960.7,1592.3,436.11,249.86,182.68,217.45,190.04,206.95,188.23,171.52,159.71,142.08,139.41,134.82,144.42
1988,288.67,230.63,206.82,163.87,149.48,191.79,410.79,483.88,438.43,380.16,405.45,794.41,2225.9,5984,10508,12261,14311,15368,16380,16363,15144,13263,11447,9239.3,8064.6,7668,8103.4,8663.5,6045.8,2196.6,474.51,274.51,208.31,244.19,219.84,225.69,228.47,206.1,174.96,156.62,162.73,155.07,163.29
1989,439.57,228.02,193.64,156.08,147.3,179.28,385.67,460.87,425.51,376.38,430.87,984.4,2873.8,7703.9,13367,15402,17325,18226,18685,18074,16198,13991,12031,10147,9492.1,9617.8,10704,11797,8615.8,2877.6,465.91,218.85,165.15,179.32,155.16,154.99,135.94,123.31,103.69,81.303,89.453,76.215,88.364
1990,307.14,229.14,194.55,155.54,137.36,183.1,376.79,445.25,413.66,378.8,494.09,1211.8,3589.6,9471.1,16090,18208,19518,20044,19652,18466,16139,14034,12513,11594,11852,12832,14464,15956,11609,3735.8,582.72,315.76,270,280.36,257.81,267.09,252.05,231.3,208.21,182.85,186,174.39,183.4
1991,312.08,187.43,159.31,111.98,105.53,129.35,324.13,383.05,366.16,349.01,501.56,1365.1,4056.7,10504,17276,19125,19502,19578,18443,16980,14938,13587,13154,13431,14612,16190,17909,19392,13251,3941.4,558.49,292.19,258.55,239.98,200.74,206.14,198.4,170.37,142.93,126.91,126.87,120.28,129.18
1992,314.57,197.97,163.6,122.69,104.09,139.59,317.9,386.7,382.74,358.61,551.74,1500.7,4339.1,10873,17246,18633,18158,17888,16442,15162,13895,13644,14319,15735,17481,19049,20292,20862,13514,3887.8,609.62,374.06,344.78,257.66,234.78,241.44,217.9,205.11,162.17,159.87,170.97,166.4,161.75
1993,360.63,198.49,169.24,120.74,111.95,139.89,309.24,368.78,347.16,372.75,553.52,1509.1,4229.1,10252,15716,16642,15683,15298,14032,13300,13165,14031,15551,17556,19175,20029,20089,19585,11874,3315.2,602.44,426.66,431.12,247.35,201.46,209.31,198.37,181.15,145.1,131.77,125.42,118.63,129.6
1994,258.57,187.77,152.58,105.07,98.506,120.46,284.73,343.75,326.64,345.73,531.5,1387.3,3787.3,8903.8,13306,13917,12925,12687,11909,11796,12641,14193,15857,17622,18359,18400,17310,16095,8942.5,2544.1,677.5,583.09,602.2,307.98,243.08,258.94,251.18,225.12,192.58,173.55,169.57,158.18,166.68
1995,332.23,199.64,169.35,119.63,111.32,132.11,291.14,337.77,333.62,340.48,506.05,1222.5,3188.6,7292.5,10801,11325,10603,10594,10274,10561,11785,13460,14591,15565,15459,14598,12976,11405,6109,1891.6,725.29,677.26,691.65,288.58,213.2,236.11,220.66,205.52,166.82,152.19,149.41,136.31,158.15
1996,380.29,205.26,168.2,117.79,107.25,130.22,286.24,331.31,316.09,315.64,447.61,1006.9,2516.4,5713.3,8617.4,9195.8,8746.9,8893.3,8823.1,9251,10405,11649,12039,12319,11617,10445,8780,7414.3,3874.4,1411.8,775,719.44,721.26,255.23,193.3,208.85,203,187.45,149.79,134.2,128.32,125.38,141.26
1997,293.33,205.81,166.22,121.23,107.04,128.61,267.33,318.63,308.91,313.19,384.35,796,1910.8,4329.3,6811.2,7425.8,7154.9,7340.3,7286.1,7563.6,8262,8881.6,8666.7,8450.7,7552,6541.4,5334.2,4417.6,2342.9,1144.9,819.76,758.64,725.1,279.64,231.57,243.22,242.3,221.44,198.06,169.7,167.19,167.33,174.68
1998,333.63,181.83,147.16,101.9,78.333,96.047,249.46,297.59,285.32,269.92,332.9,617.14,1438.5,3317.8,5401.2,5994.1,5759,5882.7,5700.1,5770.7,6042.8,6251.6,5837.5,5434.5,4712.2,3984.6,3197.1,2598.7,1444.2,849.28,671.47,621.1,575.51,227.67,192.01,207.27,203.57,187.59,144.41,138.89,126.1,119.48,131.92
1999,445.55,248.34,196.17,143.53,130.2,146.58,290.65,337.58,330.72,306.08,341.22,539.9,1127.6,2576.3,4283.9,4747.8,4468.6,4510.9,4236.8,4173.6,4161.4,4125.7,3678.9,3345.4,2855.1,2367.5,1885.5,1539.5,927.67,656.42,571.81,494.6,444.31,221.33,204.86,216.13,222.42,199.99,165.69,151.81,140.66,142.09,152.06
2000,351.97,240.68,191.89,128.69,110.11,132.17,264.49,317.19,312.56,284.23,309.46,441,868.58,1926.7,3232.8,3544.4,3248.3,3216.4,2916.1,2774.3,2663.5,2565.3,2229.5,1987.7,1676.8,1379.8,1115,918.2,581.76,485.93,418.91,358.23,320.68,227.36,201.97,226.73,232.15,204.76,184.06,167.15,158.53,154.61,164.95
2001,372.42,226.08,170.96,118.37,111.58,127.19,252.89,306.76,289.9,269.28,287.19,380.02,670.55,1460.9,2394,2578.8,2304.1,2236,1967,1822.9,1703.8,1587.3,1374.7,1208.2,1016.3,849.34,685.85,566.9,367.47,304.89,267.74,244.09,222.16,197.84,185.25,197.96,204.12,190.55,165.66,138.73,139.15,118.42,136.8
2002,383.82,275.64,214.25,155.68,146.91,166.82,294.01,341.37,336.77,313.18,303.27,356.68,565.71,1130.6,1769.3,1855.9,1628.6,1557.6,1353.9,1230.3,1122.5,1039.4,883.89,779.54,669.56,567.31,478.85,406.86,281.89,251.01,231.79,212.99,208.49,233.53,235.52,242.32,244.77,227.71,198.2,188.72,183.48,170.22,194.79
2003,458.32,254.09,193.67,144.93,135.12,164.46,275.41,317.62,312.9,288.06,269.09,304.23,431.64,822.24,1247.3,1285.1,1104.1,1048.6,908.69,814.51,729.19,662.62,567.7,492.11,426.47,356.64,307.29,266.36,175.97,141.01,122.36,116.64,114.71,159.18,155.61,164.62,178.16,152.43,122.17,111.03,114.48,95.671,107.9
2004,268.26,258.26,212.59,170.7,164.93,175.71,287.44,327.05,316.21,279.03,270.98,285.85,372.6,649.01,939.72,940.08,818.12,776.53,672.15,605.04,553.26,504.16,442.81,389.86,345.88,295.34,264.16,241.02,179.64,181.44,182.83,189.15,188.56,280.66,279.5,278.28,286.47,274.89,259.99,244.13,234.61,231.85,237.95
2005,363.96,249.66,209.71,177.11,162.37,175.96,285.92,316.35,302.75,267.38,238.64,236.87,289.83,478.68,681.85,695.04,601.34,572.77,490.9,447.17,404.39,354.04,316.13,282.62,262.96,217.84,201.24,176.47,132.16,134.29,120.54,129.71,138.1,216.16,214.35,228.35,232.88,222.64,193.52,179.19,174.14,160.93,176.15
2006,377.72,228.83,200.89,166.13,164.38,183.35,269.67,298.7,278.96,236.62,199.58,202.34,230.64,367.26,518.07,510.61,448.13,424.06,373.32,338.84,302.72,271.43,246.56,211.87,203.33,175.04,160.74,155.64,102.87,108.8,102.66,117.75,119.2,197.87,212.15,224.76,217,200.74,173.72,160.34,156.57,150.89,172.03
2007,277.98,229.55,210.72,182.42,169.9,173.79,270.53,294.66,265.05,229.95,191.97,178.15,196.9,301.81,408.75,416.38,375.59,362.26,319.14,283.95,267.65,239.59,218.99,199.26,194.06,169.71,153.82,148.69,114.62,140.46,144.36,157.63,162.31,257.98,257.92,268.78,281.67,265.28,234.17,220.29,215.48,213.65,216.48
2008,264.7,169.38,145.5,128.59,123,122.46,209.56,223.08,205.08,156.66,127.14,103.04,115.86,196.07,288.47,305.24,265.77,257.36,227.69,205.7,187.39,164.51,145.74,125.82,128.07,104.86,99.471,91.451,55.59,87.07,90.685,88.023,101.1,189.02,204.28,215.84,222.08,211.5,161.38,153.11,151.71,143.11,158.18
2009,280.75,176.78,167.15,142.28,136.86,126.47,213.35,236.7,207.92,160.95,134.44,114.42,111.53,174.91,256.13,266.94,242.44,235.96,211.07,190.88,192.45,163.03,158.14,128.39,132.77,118.65,109.39,101.98,79.104,115.21,113.68,123.59,134.83,231.99,239.45,242.64,244.23,237.88,197.61,190.21,187.27,172.87,195.88
2010,280.86,142.58,128.77,113.4,101.84,100.83,184.98,190.31,174.06,128.75,102.67,78.878,79.866,139.74,202.22,212.27,195.95,190.75,173.53,152.12,143.81,128.05,110.94,108.88,106.48,87.16,80.181,69.353,50.292,85.44,90.443,95.144,97.124,198.22,193.93,218.33,215.68,201.65,175.17,148.41,154.19,148.92,156.32
2011,175.73,149.19,136.9,113.43,106.13,102.21,181.79,208.01,176.45,139,105.02,81.199,69.024,120.72,187.63,208.56,192.42,179.23,163.79,162.38,153.15,132.31,124.96,115.42,121.08,104.63,100.85,94.23,79.024,134.68,150.32,158.91,161.07,274.3,285.31,297.95,305.13,285.53,251.9,235.07,227.03,230.35,230.23
2012,236.67,126.96,114.62,91.709,75.985,79.484,161.81,177.45,157.18,116.75,85.651,57.536,61.735,95.053,157.05,164.61,158.21,158.54,144.07,127.75,129.74,111.57,109.35,99.609,99.159,72.432,74.812,70.545,60.305,108.25,110.85,122.67,129.11,234.99,243.07,246.7,255.8,243.48,208.37,187.33,184.09,181.16,191.3
2013,262.46,106.05,94.215,70.858,53.686,49.078,139.52,141.25,132.51,80.83,64.523,31.549,63.662,68.9,137.93,145.49,140.78,125.74,123.8,105.16,101.16,115.19,91.571,78.927,91.685,67.574,69.542,65.128,65.399,83.614,103.64,85.219,92.793,185.54,191.33,206.89,217.45,200,175.98,143.95,140.83,153.48,156.56
2014,134.97,160.49,163.44,128.37,125.56,140.14,193.73,222.89,241.59,150.42,100.08,120.97,95.538,100.59,151.47,177.87,156.81,180.95,132.39,130.53,157.66,156.87,180.2,160.02,153.31,123.62,124.79,115.54,132.97,200.39,208.36,214.35,187.98,361.56,362.34,371.01,352.08,344.5,327.33,304,317.21,308.87,334.59
2015,198.53,102.46,85.983,59.39,49.757,47.373,123.26,142.6,131.13,97.606,69.313,35.511,28.153,60.566,106.58,115.06,115.55,115.27,102.61,100.73,95.105,86.251,89.792,70.139,69.011,67.566,57.439,58.085,52.005,105.31,118.82,122.07,130.01,229.7,247.14,254.48,255.17,239.74,200.18,186.68,186.98,186.01,193.87
2016,226.94,95.091,95.015,77.302,54.112,41.79,125.34,146.63,137.26,97.754,62.237,36.985,31.186,49.246,96.537,103.89,106.72,100.47,97.235,94.36,92.197,79.385,82.362,64.059,76.645,61.083,58.763,55.427,52.14,111.1,129.24,129.12,126.99,230.89,238.85,245.22,247.12,233.05,206.74,187.75,189.86,195.69,198.68
2017,195.37,95.541,89.867,80.106,62.525,60.56,131.59,157.06,141.9,104.22,78.645,51.481,39.62,58.294,109.69,107.54,106.99,115.9,106.74,101.91,108.41,88.398,95.362,80.941,74.432,70.127,67.179,71.832,62.073,138.76,139.29,147.19,150.71,281.15,281.06,293.43,310.85,288.04,243.16,226.3,228.8,234.27,246.29
2018,135.89,67.079,67.361,48.168,28.342,23.684,89.753,121.5,117.41,83.221,46.117,16.523,5.6178,20.528,60.281,64.483,69.062,74.828,74.233,65.815,68.096,54.594,56.853,44.755,54.454,40.874,42.433,33.926,41.688,100.87,120.49,134.23,142.94,255.29,268.38,281.89,276.3,257.81,220.38,201.79,209,201.86,207.79
2019,225,85.183,83.007,68.311,53.304,42.807,106.9,132.83,129.99,97.328,66.758,25.694,26.767,34.561,63.909,78.826,74.881,84.379,76.878,71.607,81.982,67.205,67.605,52.468,62.108,54.314,51.029,52.993,44.473,105.93,121.33,126.55,132.57,239.66,238.72,260.91,263.38,237.59,212.15,198.1,202.33,192.6,211.45
2020,192.53,81.456,75.812,58.139,40.267,33.019,109.75,138.79,125.59,87.723,64.875,31.445,13.748,26.428,60.815,71.613,74.759,65.41,70.319,69.591,64.783,58.849,63.765,51.049,52.308,36.621,48.666,43.001,50.159,109.37,130.33,136.37,145.38,253.57,256.44,271.34,279.59,261.46,227.21,203.19,202.94,204.12,223.04
2021,89.624,76.881,67.645,48.692,39.681,33.142,97.113,129.03,116.02,81.14,53.906,26.021,9.685,15.889,51.005,68.539,68.163,71.197,70.439,65.405,72.973,59.654,57.394,55.085,67.14,50.186,50.444,43.98,63.692,114.3,154.45,177.99,169.05,297.44,303.09,314.39,325.43,304.15,268.63,258.44,250.94,252.92,258.26
2022,218.7,60.306,50.75,30.771,15.676,18.902,99.285,124.1,112.2,83.041,54.627,30.489,0,15.056,33.179,41.596,39.646,43.196,68.72,63.952,41.106,58.185,47.148,30.71,43.706,30.094,38.739,20.961,18.194,73.423,104.18,92.727,109.23,202.65,225.37,233.79,233.58,229.19,176.13,165.73,181.67,159.44,175.2
2023,151.95,81.318,65.88,55.204,49.608,32.75,113.18,143.04,133.94,98.474,65.245,42.418,24.371,32.261,52.083,62.819,66.411,63.565,56.817,62.943,65.335,56.553,48.752,49.797,60.025,40.577,52.086,46.41,60.17,133.48,145.52,153.52,167.26,277.3,284.32,304.65,305.52,289.54,255.55,241.99,245.02,234.96,245.12
2024,106.93,67.513,53.08,50.176,32.713,30.439,109.65,147.32,121.31,93.509,60.666,53.156,23.655,19.742,61.524,70.861,65.166,59.533,61.393,49.392,59.429,51.036,56.405,45.07,60.562,40.787,47.075,41.571,56.037,124.37,161.29,170.91,174.1,295.34,303.24,313.52,328.56,307.42,263.86,244.99,241.59,256.81,259.24
2025,135.4,45.944,39.192,26.628,22.047,14.87,94.072,131.13,117.69,77.12,53.178,25.844,14.173,14.313,26.666,43.927,48.113,37.893,37.742,37.605,40.782,40.204,33.896,24.506,36.849,20.707,15.691,20.417,35.886,103.45,126.38,131.75,145.89,254.48,266.56,281.58,290.59,270.86,223.87,224.45,225.26,213.07,226.96
2026,194.08,73.585,67.879,57.488,44.424,34.813,119.48,158.95,138.59,113.78,89.307,49.663,31.551,26.164,40.724,55.417,51.071,48.192,45.084,41.503,54.734,44.055,43.13,46.734,46.952,33.246,38.353,39.126,46.075,118.22,139.78,144.87,158.88,266.21,273.1,293.85,294.25,283.99,251.09,228.84,230.58,229.02,246.51
2027,115.75,72.793,66.222,58.374,47.9,41.556,130.22,165.93,153.07,119.61,89.998,62.808,40.488,29.799,50.864,66.199,64.758,60.117,52.668,55.505,59.187,47.116,48.14,53.653,61.656,41.74,57.59,44.598,64.91,148.71,172.83,181.79,192.94,320.96,308.28,329.08,347.64,320.7,298.68,267.61,277.92,270.89,279.78
2028,77.635,34.666,33.519,27.854,15.455,17.632,104.7,136.52,120.99,91.317,61.167,39.453,2.5921,0,27.173,23.07,31.816,29.114,34.831,21.35,29.219,23.99,21.767,21.576,26.98,20.677,14.911,20.243,30.997,107.91,141.56,149.02,165.67,282.33,286.18,309.78,315.77,282.66,249.61,241.49,238.5,227.04,235.1
2029,204.84,69.172,53.772,52.989,46.682,43.245,132.93,170.44,149.83,122.54,96.06,63.831,46.106,21.262,33.64,42.675,35.682,37.759,38.187,39.374,40.559,34.315,37.943,37.678,38.266,24.16,32.009,35.161,51.204,125.37,136.49,139.86,160.99,280.87,283.19,311.08,296.73,284.86,244.45,226.02,226.47,227.58,241.53
2030,136.15,52.976,39.807,40.66,31.777,38.447,128.54,163.34,150.13,117.84,84.407,51.09,19.84,6.1113,17.437,24.686,30.924,31.927,27.905,22.178,32.21,20.691,28.235,20.291,32.812,13.398,21.055,22.613,43.496,119.92,140.82,151.68,161.13,285.04,297.7,305.85,319.59,296.76,257.57,242.52,238.8,231.06,248.91
2031,91.561,39.304,36.872,36.772,42.321,47.372,135.33,165.13,156.43,131.52,96.481,67.349,29.846,5.4907,24.785,32.188,40.742,39.462,33.291,25.568,38.617,31.598,31.384,26.91,37.208,23.138,23.822,15.824,46.316,126.07,158.87,171.89,184.86,323.58,325.35,337.26,348.01,334.71,291.26,272.99,276.38,264.89,275.33
2032,178.21,51.634,53.024,50.803,40.765,44.985,142.8,190.48,170.77,147.41,112.45,79.891,36.706,16.043,18.383,31.807,33.997,33.485,33.986,34.031,34.107,26.912,18.196,31.537,34.199,10.582,23.759,28.614,47.451,126.06,153.23,163.93,159.46,292.61,297.17,317.61,318.66,296.22,253.18,246.48,246.99,236.82,239.28
2033,136.96,56.208,60.817,55.008,45.224,61.638,163.08,193.41,185.94,154.1,113.71,81.6,49.584,24.035,31.8,36.814,35.548,31.226,40.459,34.076,41.896,29.047,29.151,33.954,42.499,31.755,26.642,31.082,47.815,132.75,166.81,167.45,181.82,309.46,327.26,332.64,349.79,319.3,288.13,265.46,260.79,256.15,280.58
2034,129.17,48.92,46.524,50.975,46.569,50.738,149.31,186.61,192.02,150.33,120.1,83.301,40.204,17.392,10.538,23.041,22.819,30.307,18.069,10.928,24.619,27.187,25.162,24.801,24.135,22.584,9.6975,18.466,35.232,121.57,154.99,173.08,170.31,314.5,314.91,337.26,349.04,320.25,274.03,263.37,262.93,264.77,268.38
2035,101.62,63.249,64.223,65.053,61.734,65.475,178.45,214.85,206.65,166.59,132.11,93.452,60.146,19.342,22.416,33.168,26.454,29.453,24.271,28.79,34.55,31.531,23.175,30.546,36.19,20.82,22.325,30.577,44.295,142.59,184.03,199.24,197.61,346.69,358.2,368.43,381.4,352.77,313.87,297.03,299.98,290.16,300.38
2036,218.07,57.423,59.943,64.06,54.097,65.911,185.81,216.08,211.52,168.09,139.28,99.509,63.486,24.08,12.259,17.868,13.592,15.693,16.34,17.894,23.253,15.176,21.192,16.03,31.274,17.953,11.041,8.7217,38.532,129.31,150.59,157.81,165.6,292.38,317.25,324.72,330.07,311.02,260.2,249.73,257.06,256.63,257.65
2037,129.4,80.67,73.422,67.391,73.746,75.902,212.03,242.75,236.9,202.14,163.96,124.35,75.467,34.445,30.225,43.229,37.454,39.295,34.367,34.562,36.588,33.666,32.001,35.091,32.608,35.377,32.595,34.789,59.79,157.18,199.11,207.88,205.11,350.64,359.58,378.08,389.98,370.2,329.64,310.94,303.06,307.86,308.79
2038,103.56,61.724,70.423,74.563,58.524,69.595,205.55,244.79,238.42,187.54,155.51,117.31,73.77,23.033,16.84,23.575,18.055,26.318,22.08,26.44,22.314,24.466,24.435,27.758,34.863,17.967,26.334,22.773,45.834,154.09,187.59,202.88,206.45,356.24,370.15,386.65,400.63,371.82,334.66,310.71,303.55,308.15,310.95
2039,206.68,52.759,60.086,62.55,58.997,74.31,208.83,243.56,241.26,201.82,152.96,122.11,73.816,15.859,0,8.0464,0.67347,3.6115,4.0506,13.085,8.7027,0,0,0,12.332,0,0,0,20.831,123.4,152.04,150.79,157.57,298.36,314.43,321.47,333.99,311.74,273.06,248.45,248.38,254,257.39
2040,153.42,96.228,99.464,100.11,95.226,108.29,245.49,290.04,283.25,241.45,195.54,157.36,101.23,44.96,31.509,34.069,37.392,46.65,28.223,37.104,35.97,32.585,33.023,43.622,41.732,37.294,34.768,45.614,71.693,166.99,198.11,205.74,211.55,377.44,375.01,399.73,404.84,378.63,345.31,322.38,325.98,325.32,322.04
2041,148.31,69.146,71.206,71.317,86.636,78.961,239.76,285.57,280.94,229.47,191.63,132.29,95.569,24.34,2.5327,11.601,2.5938,4.5611,1.0726,10.847,11.606,11.669,8.79,12.591,26.305,2.9769,7.2699,5.8774,37.724,146.06,180.99,182.29,191.13,344.7,358.28,371.87,381.9,370.9,338.96,291.49,297.34,299.58,320.56
2042,159.31,89.405,106.76,98.512,92.957,120.49,278.93,336.05,316.31,266.48,224.17,183.78,119.03,55.875,37.084,40.135,39.241,33.683,38.933,27.085,33.133,33.52,37.657,34.968,41.373,26.385,41.478,33.387,66.77,177.65,213.42,224.02,241.02,395.43,402.1,424.86,438.05,414.34,373.26,338.88,336.87,337.45,346.23
2043,242.39,79.899,79.749,84.003,73.515,100.76,271.27,327.11,307.85,264.34,211.64,159.88,103.97,32.369,0,0,3.5761,11.56,2.1382,0,0,0,0,0.30561,0,2.8428,2.7164,5.249,32.206,135.02,157.21,158.15,175.09,322.49,336.21,356.69,365.9,335.04,296.35,261.01,268.49,261.95,271.79
2044,160.26,106.82,121.58,112.57,120.16,139.06,323.66,383.73,356.5,316.05,261.97,209.9,132.93,68.594,37.352,38.999,34.213,33.901,27.014,25.548,35.817,32.93,36.986,31.632,45.656,36.353,34.944,34.995,75.118,191.92,226,236.19,238.15,415.91,428.52,442.51,456.2,441.06,390.21,363.39,360.59,359.15,364.1
2045,151.19,100.9,110.28,101.38,110.62,133.99,326.37,388.99,366.14,318.68,259.81,215.06,137.5,59.4,28.248,30.208,26.974,23.507,13.491,21.119,25.603,12.197,21.672,22.04,28.519,20.412,22.4,22.102,63.851,176.38,208.9,226.17,245.76,404.86,421.79,436.36,448.3,421.54,382.36,352.55,347.66,346.15,362.75
2046,285.27,117.41,125.1,120.69,123.47,157.61,355.42,418.85,401.82,353.97,293.51,225.76,159.49,70.896,20.344,25.604,20.276,26.827,16.823,18.002,17.268,16.948,26.964,25.857,33.571,22.493,20.172,26.677,56.893,156.2,195,191.87,211.45,364.55,382.2,400.6,403.05,378.45,339.2,305.86,305.24,305.96,311.56
2047,186.94,144.79,158.87,166.98,165.31,190.44,420.11,482.71,461.68,406.28,340.71,286.01,204.89,113.27,61.274,57.428,52.837,55.633,49.709,55.945,62.907,47.961,47.719,51.429,65.371,54.293,64.634,58.101,106.84,223.17,266.38,278.24,287.33,464.26,473.78,486.51,501.2,482.98,439.01,412.19,413.74,394.84,410.93
2048,233.97,107.66,114.65,124.54,118.61,163.59,393.71,474.88,436.28,378.94,321.96,255.47,176.15,73.127,10.462,11.144,0,0,0,0,5.9246,3.234,8.9471,3.7417,19.42,10.663,3.795,6.3091,46.598,154.11,188.49,209.66,223.82,393.27,401.81,427.96,433.74,401.61,356.8,330.02,329.5,319.04,340.92
2049,241.27,143.3,151.97,155.64,152.44,206.57,450.09,536.86,501.92,438.37,375.15,296.69,208.52,98.385,44.488,33.452,30.554,18.507,25.554,19.445,37.055,29.877,29.601,26.542,48.163,34.114,38.942,41.528,80.066,205.62,248.51,250.08,264.87,444.37,448.71,471.03,492.55,462.2,410.91,383.9,387.24,381.16,392.2
2050,278.51,165.96,168.92,177.21,180.87,225.71,491.69,579.04,547.98,483.17,419.08,338.42,235.07,117.57,43.283,40.699,33.109,37.197,36.801,28.24,33.066,33.754,38.108,42.598,47.312,32.047,33.96,33.376,88.663,205.41,236.95,242.52,257.21,446.36,464.33,474.49,486.83,452.99,414.97,386.84,382.84,376.49,389.5
2051,221.44,151.04,160.31,161.94,163.85,221.16,500.76,606.54,565.44,493.56,424.39,337.15,241.38,111.91,45.516,20.723,16.519,14.153,8.9209,6.0001,14.084,20.674,22.311,21.781,27.53,18.438,27.694,23.265,64.61,190.46,235.22,248.69,261.04,446.54,477.1,481.33,508.03,468.9,408.52,391.88,390.94,377.03,388.1
2052,241.98,177.31,181.98,189.68,203.27,257.38,559.71,667.93,626.46,554.9,471.59,380.71,272.97,137.23,58.966,39.693,40.597,28.675,31.666,23.599,39.458,38.108,29.702,29.705,54.692,34.617,38.636,44.518,87.637,212.82,263.71,269.31,287.71,472.76,489.73,507.78,514.39,483.41,442.38,414.43,415.43,404.68,406.82
2053,379.62,198.14,197.64,213.66,223.63,285.74,609.73,729.01,679.95,601.48,525.44,424.69,310.03,161.25,61.941,52.721,35.353,38.03,31.189,29.705,33.331,28.171,37.159,40.594,49.386,42.479,38.255,42.81,92.803,211.72,247.8,241.33,261.58,442.06,468.36,485.41,493.25,466.18,406.52,380.86,381.31,381.51,385.33
2054,202.28,204.36,207.02,211.28,226.93,307.58,653.61,777.63,731.83,662.76,569.86,458.88,340.56,182.06,75.274,59.926,49.361,41.912,35.771,36.612,45.368,40.684,37.602,48.11,59.841,44.352,63.521,64.923,117.51,256.73,304.67,321.16,332.79,536.49,558.23,579.62,588.2,553.96,498.94,472.29,469.6,455.71,461.8
2055,326.37,208.7,205.79,206.18,219.87,306.75,688.67,825.23,762.01,685.17,600.36,481.66,350.52,175.99,64.727,48.449,28.796,23.588,22.292,11.524,16.879,16.27,16.292,19.559,35.642,21.793,30.422,42.209,83.091,219.77,248.08,264.1,287.66,486.8,499.16,516.67,526.15,487.21,434.74,392.62,396.52,398.94,389.24
2056,374.52,227.87,232.62,247.97,262.25,354.34,746.75,912.02,859.91,767.03,662.43,546.68,406.01,210.6,85.377,56.739,47.658,39.101,34.766,33.71,41.341,36.614,40.189,41.264,62.631,51.189,59.661,57.869,112.33,231.32,279.08,281.08,304.08,489.73,507.61,524.65,527.88,502,440.87,404.5,402.94,395.24,406.51
2057,340.03,263.12,274.67,287.38,298.11,386.83,836.83,998.48,943.1,846.29,751.57,615.58,457.82,260.6,110.15,76.221,64.584,56.957,53.966,58.519,67.35,56.393,59.989,59.454,86.735,66.417,79.807,81.468,136.27,277.7,330.27,331.9,341.67,558.04,571.55,596.75,601.62,559.99,504.46,473.76,469.81,454.87,463.23
2058,318.71,238.32,253.72,265.15,278.41,381.5,843.19,1038.9,975.93,887.32,769.02,630.99,468.43,244.9,89.124,51.054,39.204,24.396,20.771,23.139,33.902,24.637,27.574,24.128,40.696,33.724,40.832,47.408,101.3,243.67,283.44,298.18,316.32,518.1,537.19,551.02,553.41,515.79,459.98,420.63,418.6,416.19,419.53
2059,404.21,284.31,290.62,302.7,324.99,434.8,935.51,1161.3,1101.6,995.57,870.77,717.2,544.43,297.98,122.83,74.313,66.268,43.316,49.397,40.14,51.201,45.492,52.723,52.714,66.473,56.874,67.251,73.518,122.48,255.18,311.99,303.87,325.06,523.14,540.36,551.08,558.26,533.68,457.01,432.58,431.28,427.49,425.93
2060,449.28,305.84,327.79,338.44,350.96,467.05,1017.6,1254.9,1203.6,1086.2,971.76,802.88,610.52,342.67,131.72,90.257,74.909,66.812,57.478,46.111,59.748,55.354,62.244,55.618,69.219,61.042,70.046,72.795,117.01,264.28,306.43,304.19,311.92,530.99,545.45,565.01,562.43,535.53,470.11,434.77,432.6,425.91,432.16
2061,380.11,334.51,349.53,360.78,386.28,508.6,1100.5,1362,1300.1,1193,1075.6,896.78,683.39,384.68,156.37,110.89,83.581,66.389,60.46,61.974,70.864,58.694,69.593,66.808,73.963,74.01,79.999,81.134,138.14,297.57,352.83,350.44,363.93,586.37,591.35,614.62,619.25,583.51,528.07,498.09,495.77,482.08,479.84
2062,501.36,346.43,358.38,370.65,386.51,534.24,1157.1,1461.8,1407,1301.4,1160.6,978.19,750.31,427.84,165.6,107.25,79.68,54.128,49.495,39.622,45.84,46.957,49.346,41.916,54.014,42.503,56.197,51.396,109.28,247.44,287.49,292.03,301.58,518.55,531.73,543.74,551.93,530.21,452.73,431.26,429.35,418.36,419.53
2063,524.11,388.07,410.07,423.41,455.25,595.99,1269.3,1595.7,1547.2,1437.5,1312.9,1099.4,858.4,483.38,206.99,128.37,94.008,71.447,59.602,60.042,69.134,57.973,59.818,58.288,72.836,62.379,66.654,72.553,132.04,271.79,326.92,315.65,330.07,564.32,581.27,596.86,601.66,572.85,496.94,479.89,474.14,465.95,471.09
2064,510.5,419.72,431.42,461.68,485.76,650.96,1379,1739.6,1701.7,1591,1453.6,1231.7,968.5,549.03,227.98,143.92,92.893,74.736,61.352,55.463,73.061,67.868,59.329,57.997,71.408,54.688,71.282,67.319,131.73,286.89,341.22,342.54,356.16,594.66,594.98,620.28,622.74,600.45,533.04,501.63,496.35,486.71,495.26
2065,585.59,424.43,447.95,461.25,489.67,665.42,1443.3,1824.7,1812.1,1699.7,1561.2,1335.7,1038.8,583.54,217.42,128.27,76.923,39.839,29.429,24.261,27.486,33.117,32.709,28.966,35.718,28.328,33.566,31.547,99.734,239.07,285.78,302.41,303.53,534.93,547.71,568.84,576.3,552.17,470.73,450.53,446.22,435.01,445.12
2066,659.91,498.03,519.73,536.76,579.91,766.8,1582.8,2025.1,2004.2,1909.8,1769.3,1530.2,1209.2,688.95,280.78,171.78,114.66,64.904,64.596,56.235,56.768,50.845,59.685,57.653,68.377,63.913,72.293,69.569,133.85,285.89,331.87,329.57,332.69,570.31,581.95,609.41,619.47,590.4,512.67,500.75,489.97,488.32,494.5
2067,668.75,531.03,553.45,572.24,618.23,806.07,1693,2176.3,2165.8,2084.3,1956.3,1710.3,1358.7,785.09,315.34,182.24,103.34,68.42,53.031,48.264,61.163,46.758,49.944,50.498,63.528,51.727,61.726,64.767,130.84,280.14,337.93,335.26,346.02,592.76,611.42,637.48,639.89,614.68,545.11,515.38,512.3,502.99,505.65
2068,636.48,539.25,572.04,584.76,622.12,836.64,1769.2,2303,2306.3,2228.9,2114.8,1875.3,1512.6,865.72,337.09,184.81,94.968,40.27,27.392,23.944,33.945,21.283,24.459,33.576,42.525,39.085,42.408,42.967,111.79,280.04,331.53,340.62,342.01,597.09,607.71,638.42,654.26,617.15,549.13,515.65,503.18,500.74,510.2
2069,820.98,596.7,613.42,627.82,675.26,900.82,1887.2,2465.4,2495.6,2444.4,2348.8,2110.5,1720.6,1012.9,383.61,204.63,102.61,31.738,24.467,20.27,21.527,13.839,21.052,24.306,37.192,28.247,40.032,37.077,105.49,247.92,296.69,300.24,306.42,554.14,583.84,598.57,612.11,580.87,504.4,479.52,464.34,454.43,465.74
2070,771.18,648.83,681.72,688.19,735.17,969.13,2015.7,2656.6,2717.6,2687.9,2612.6,2386.6,1981.5,1187.6,472.07,268.3,139.51,57.214,46.954,33.248,41.578,36.651,42.211,53.671,60.247,48.685,59.473,62.647,138.55,303.79,351.01,355.7,373.7,624.54,651.54,672.9,679.53,644.56,579.44,547.99,543.28,525.24,538.06
2071,767.05,656.97,692.36,708.39,754.64,1018.2,2118.2,2806.5,2896.9,2892.4,2856.3,2648.7,2224,1359,546.67,303.36,151.61,50.37,34.818,22.47,29.459,24.777,30.829,30.6,48.533,42.107,54.172,41.76,129.68,293.36,339.89,344.58,356.93,627.36,650.24,675.72,684.53,652.89,574.52,548.35,536.54,524.91,525.94
2072,882.37,708.39,737.77,745.17,792.74,1070,2239.2,2977.3,3102.7,3138.6,3133.3,2970.1,2545.1,1586,659.62,371.01,198.71,60.15,23.881,22.048,23.087,16.898,34.233,34.356,47.051,32.539,48.046,50.575,122.45,284.81,326.63,327.73,344.57,619.16,634.4,654.7,668.16,638.5,557.83,530.72,512.46,505.38,520.85
2073,920.75,721.88,754.19,779.79,829.52,1121.2,2345.2,3153.5,3312.7,3390.2,3421.3,3290.2,2876.2,1838.3,786.96,456.84,251.38,78.304,23.252,15.156,33.522,16.918,28.531,36.648,37.366,35.384,39.378,45.689,121.69,282.43,331.73,328.74,356.64,617.27,640.15,670.81,674.22,632.66,573.07,533.87,532.82,517.36,519.42
2074,940.91,789.89,816.6,836.37,902.06,1216.9,2497.7,3365.9,3568.9,3669.3,3773.7,3691,3283.7,2181.8,974.06,595.43,351.73,120.55,26.87,24.46,38.597,32.005,45.91,45.837,58.596,49.285,59.242,61.944,136.79,317.36,368.66,362.8,381,653.66,684.06,713.53,722.72,692.54,607.58,575.41,570.67,561.79,562.62
2075,888.66,802.13,826.77,852.27,911.88,1241.4,2571.6,3495.6,3737.2,3891.3,4041.3,4030.5,3640.5,2476.7,1157.9,729.94,456.93,148.75,12.569,8.433,26.887,21.328,16.864,29.464,40.73,27.223,45.755,50.124,127.5,299.63,367.3,373.54,378.07,682.73,699.66,728.01,744.75,702.57,622.79,587.54,568.61,572.07,560.82
2076,1090.2,879.02,900.86,926.88,1001,1351.1,2733.4,3711,4003.9,4196.5,4399.7,4461.9,4111.8,2878.3,1409.9,930.14,640.29,258.15,36.881,29.259,42.367,39.082,45.835,52.895,62.521,53.613,59.283,66.897,138.3,306.12,356.64,358.69,375.08,666.76,694.24,719.47,730.03,690.4,605.09,576.18,568.61,559.57,567.26
2077,1071.5,917,942.75,973.03,1049.4,1416.4,2851.5,3896,4202.7,4444.1,4721.4,4846.4,4520.6,3256.5,1675.8,1158,860.23,372.86,38.68,32.468,47.36,43.381,52.495,52.239,65.062,53.941,68.672,70.098,150.53,331.15,382.6,387.83,403.68,702.81,727.27,754.09,764.45,725.18,649.51,613.95,598.66,592.48,595.23
2078,1065.6,944.41,959.74,1004.2,1077.4,1450.1,2931.5,4016,4351.7,4637.1,4959.8,5151.9,4866.6,3567.8,1900,1354.1,1070.2,480.57,18.006,26.638,21.906,18.253,30.159,38.192,51.329,41.024,55.728,59.792,143.37,315.93,375.84,381.55,397.68,715.56,742.15,768.77,777.56,739.4,653.38,608.09,596.78,594.89,599.77
2079,1185.4,990.05,1019.9,1062.3,1141.1,1528.1,3033.2,4150.5,4536.3,4838.5,5201.2,5451,5183.8,3859.5,2109.4,1548.6,1254.6,605.57,31.329,27.286,33.459,36.15,39.574,38.608,52.296,52.594,57.691,59.867,144.02,328.9,373.3,378.14,397.12,706.49,732.8,762.91,769.22,728.98,641.36,605.55,603.83,593.69,593.19
2080,1187.8,1042.5,1075.2,1105.9,1185.2,1582.5,3120.6,4267.4,4664.8,4996.2,5399.2,5674.6,5426.3,4075.8,2257.1,1682.9,1369.7,648.92,32.972,35.32,42.828,40.545,42.326,45.815,51.967,43.779,64.98,65.473,144.44,327.67,393.9,395.58,406.72,735.9,757.34,784.49,791.63,756.77,669.89,630.6,618.59,614.75,609.95
2081,1219.7,1092.3,1104.4,1151.2,1228.6,1634.6,3177.4,4336.4,4751.4,5095.6,5496.7,5792.2,5531.1,4151.4,2303.1,1711.2,1367.9,623.29,38.636,37.374,43.622,40.871,47.287,49.031,61.345,57.302,77.89,71.584,167.13,350.46,403.68,402.21,424.03,767.76,797.32,829.09,841.61,793.79,696.69,661.36,656.29,635.66,633.24
2082,1222.6,1116.1,1134.4,1178.6,1252.3,1659.5,3206.6,4368.7,4784,5126.9,5518.4,5794,5510.3,4111.6,2236.2,1630.3,1251.7,541.53,42.976,43.135,37.933,38.346,47.977,58.163,66.655,56.47,77.536,71.811,164.83,356.05,419.79,432.76,446.33,783.21,812.22,851.77,847.29,813.74,720.04,682.99,668.27,656.67,654.74
2083,1362.9,1140.6,1156.6,1191.6,1263.9,1668.1,3211,4365.9,4763.4,5090.1,5447.8,5683.4,5367.9,3946.7,2085.7,1466.9,1044.5,408.13,29.813,36.617,33.989,34.797,38.803,40.56,58.628,45.696,57.757,61.202,152.01,333.15,371.95,373.68,397.4,728.98,749.06,776.16,787.7,749.53,652.79,631.05,607.36,604.03,597.18
2084,1209.4,1152.2,1170.1,1204.7,1280.6,1681.1,3217.5,4340,4730.6,5019.3,5340,5514.8,5138.3,3693.7,1874.9,1258,839.55,302.09,48.137,38.245,49.123,42.746,44.432,68.727,67.638,73.615,70.552,80.715,174.88,372.22,442.08,451.54,465.34,836.42,855.55,900.2,904.52,861.23,763.38,728.18,716.55,698.17,702.04
2085,1219.1,1141.8,1156.7,1186.3,1257.9,1648.6,3150.8,4236.9,4588.7,4840.9,5104.7,5209.1,4778.8,3351.1,1619.5,1038.8,628.82,200.14,43.315,32.777,37.497,35.269,42.42,52.191,65.558,63.554,80.335,77.3,176.77,366.79,429.05,446.17,459.78,828.69,860.41,884.21,906.05,856.94,761.14,720.32,708.48,694.79,690.02
2086,1374.8,1148.6,1159.7,1183.4,1242,1623,3102.2,4165.3,4477.7,4682.3,4880.8,4911.4,4420.7,3020.8,1383.7,853.51,467.4,142.32,35.537,36.134,44.576,40.225,51.234,51.032,68.249,57.709,69.193,73.907,172.56,350.74,397.49,382.67,408.33,759.91,800.52,830.19,839.71,793.75,698.82,662.48,655.99,642.43,635.02
2087,1175.5,1167.3,1180,1201.2,1261.1,1624.3,3080,4079.9,4356.3,4499.6,4647.8,4604.8,4062.7,2706.2,1192.6,714.35,389.71,143.33,73.751,77.546,87.244,80.486,90.311,102.49,109.21,107.06,121.08,113.3,219.65,434.76,507.94,515.68,531.24,932.48,946.57,978.03,1012.3,962.18,856.21,826.37,812.5,791.84,772.17
2088,1165.1,1057.3,1077.9,1090.3,1145.1,1501.8,2887.4,3826.4,4052.4,4161.5,4236.2,4119.2,3571.8,2278.4,929.9,515.26,244.37,56.911,8.2527,10.283,17.997,11.779,25.948,36.722,43.13,40.205,52.125,51.147,153.52,344.45,405.02,417.05,438.01,827.72,863.67,890.47,905.53,863.23,758.07,719.75,701.53,684.67,683.56
2089,1213.5,1072.5,1089,1098,1152.7,1488.7,2831,3722.4,3913.4,3967.6,3989.8,3805.7,3230.4,2023.8,803.22,437.29,214.49,72.587,41.814,40.878,47.678,51.411,55.966,62.659,82.831,67.198,73.823,90.168,183.18,390.26,449.25,437.63,464.35,861.79,890.99,931.78,956.62,892.33,794.22,758.34,738.42,717.01,715.95
2090,1166.7,1065.6,1089.6,1104.1,1141.4,1462,2769.9,3586.6,3738.6,3750.6,3727.3,3499,2907,1785.3,702.95,385.43,204.89,88.619,63.57,65.998,82.183,72.178,87.52,94.836,102.81,101.1,116.49,116.44,218.31,430.59,496.05,497.06,523,950.9,985.25,1012.3,1032.8,994.88,886.64,836.84,816.38,797.87,790.66
2091,1055.6,999.18,1013.4,1012.6,1061.2,1368.9,2603.8,3372.1,3477.9,3452.1,3390.9,3121.7,2556.4,1520,557.13,294.68,145.34,57.575,47.627,40.089,58.154,44.28,58.217,64.929,82.182,74.87,84.124,91.155,188.76,405.95,478.4,479.16,511.16,939.93,976.34,1005.5,1035.3,970.18,874.19,816.91,813.55,792.42,775.33
2092,1061.7,956.55,993.98,993.15,1037,1317.6,2498,3212.6,3285.9,3227.9,3127.2,2819.8,2283.2,1320.6,487.29,252.45,143.88,61.034,56.789,47.125,62.371,55.653,60.44,81.608,90.45,80.266,100.25,98.467,199.45,408.8,479.35,484.93,500.49,953.11,985.21,1022,1049.4,990.06,882.92,830.1,818.19,791.58,780.98
2093,1123.1,949.32,974.46,980.69,1004.7,1275.9,2403.7,3041.1,3111.3,3006.9,2880.2,2567.7,2051.4,1174.1,427.23,237.61,120.72,68.278,54.768,55.433,66.854,67.509,71.503,88.452,96.928,87.592,95.467,106.91,203.75,410.54,470.94,464.99,492.3,945.16,983.6,1028.3,1046.7,992.03,872.06,831.69,811.37,795.67,780.75
2094,918.83,924.43,950.39,948.93,985.54,1241.5,2315.8,2904.3,2943.4,2825,2672.7,2359.3,1847.6,1055.4,400.09,224.59,139.98,87.29,84.308,83.611,92.838,86.534,95.775,110.06,130.2,121.07,132.69,135.63,244.88,479.42,562.12,564.05,590.88,1095,1133.9,1172.7,1190.9,1134.7,1020.5,979.02,961.84,930.01,904.79
2095,1014.5,860.4,887.28,890.86,918.44,1160.1,2172.7,2709.3,2707,2584.1,2426.8,2107.4,1636.7,914.49,324.11,176.93,100.09,62.062,55.622,58.397,65.288,66.668,67.518,77.668,88.117,86.77,101.39,104.81,199.46,410.19,475.36,481.54,503.43,988.05,1045.6,1079.7,1108.5,1049.3,924.06,877.43,854.17,836.02,819.74
2096,981.87,861.03,877.36,896.4,912.15,1130.7,2092.4,2588.6,2585.5,2438.1,2263.9,1953.8,1516.2,846.03,314.5,189.46,117.46,83.279,78.714,79.71,89.031,80.654,92.75,108.9,122.28,115.87,122.25,124.16,245.28,448.53,530.78,527.58,554.54,1071.7,1118.4,1164.8,1184.5,1121.6,1004.6,950.21,937.18,909.7,884.72
2097,912.37,863.22,882.33,893.34,914.73,1121.6,2033.7,2472.3,2443.3,2299,2121.6,1815.2,1404.5,787.38,319.3,200.38,152.64,125.39,127.54,107.4,117.56,121.59,134.65,135.8,147.13,138,153.24,162.55,275.73,501.99,574.71,591.99,615.1,1174.2,1223.8,1273.6,1292.2,1235.5,1115.5,1058.3,1036.9,1015.9,985.52
2098,912.77,784.06,796.47,813.18,832.71,1034.6,1889,2285.7,2244,2099.8,1912,1621,1238.5,682.87,253.84,144.73,101.73,69.516,70.255,67.125,81.041,73.86,85.119,95.151,100.97,94.812,105.47,108.06,226.06,441.75,516.64,519.13,539.71,1110,1174.3,1224.2,1243.3,1182.5,1051,990.17,983.69,955.93,931.65
2099,915.32,805.76,824.75,837.37,854.28,1035.1,1842,2204.6,2155.9,2000.3,1833.6,1547.5,1194.5,677.92,290.95,181.64,150.65,120.32,127.13,120.68,127.39,124,129.16,135.83,150.1,139.09,152.43,157.59,268.87,497.44,570.02,570.64,589.41,1184.1,1250.6,1301.5,1326.4,1267.2,1133.8,1084.1,1068.1,1045.5,1020.3
2100,917.14,791.64,808.9,822,834.23,994.86,1770.7,2101.9,2034.6,1890,1712.4,1440.7,1115.1,643.3,273.21,179.01,153.38,132.76,142.69,129.3,141.22,137.73,148.59,147.7,152.62,142.18,155.12,165.14,273.82,503.94,578.51,574.16,611.47,1241.5,1309.2,1358.3,1387.3,1328.5,1188.6,1144.9,1124.8,1112.9,1093.8
2101,838.55,767.26,793.64,800.75,803.09,961.48,1690.7,1992.4,1921.7,1775.5,1607.9,1355.7,1048.1,604.44,276.67,188.04,173.44,148.35,151.19,151.78,169.57,156.46,167.45,164.87,173.8,164.38,172.04,182.98,281.53,514.86,600.28,588.07,621.83,1302.2,1361.4,1431.3,1466.9,1409,1278,1227.4,1234,1218.5,1217.9
2102,918.87,758.25,789.52,790.65,799.21,949.41,1627.3,1902.9,1837.3,1691,1529.5,1287.2,1001,595.06,283.38,205.49,192.01,171.76,184.67,183.39,197.4,191.79,204.48,190.62,196.6,188.19,199.59,205.91,293.18,513.91,593.31,580.25,614.11,1320.3,1407.3,1464.5,1522.1,1476.4,1353.7,1328.5,1340,1343.4,1380.7
2103,919.22,780.3,791.05,805.81,807.12,940.66,1581.7,1844.3,1772.4,1627.1,1470.5,1242.7,989.25,616.11,323.21,254.42,248.11,237.76,249.13,253.99,271.63,259.48,265.53,255.62,257.41,242.73,250.59,260.78,329.88,549.77,625.44,609.5,657.37,1425.2,1531,1602.1,1669.8,1644,1529.1,1544.2,1615.5,1681.3,1768.3
2104,845.21,774.38,799.39,812.33,815.39,937.52,1554.2,1790.7,1721.5,1575.1,1432.3,1220.5,976.01,628.83,368.9,304.41,320.44,319.44,341.65,348.33,381.53,363.43,369.98,343.19,330.33,316.62,334.48,341.48,370.51,617.18,682.61,682.05,714.72,1593.5,1706.7,1812.6,1936.7,1944.8,1875.8,1952.6,2136.5,2279.5,2567.2
2105,871.27,761.88,777.4,782.88,787.61,904.7,1473.3,1691.4,1623,1488.7,1346.3,1151.1,930.81,617.1,402.31,361.39,384.16,388.3,426.73,457.29,491.88,467.04,474.76,427.26,406.74,376.28,378.61,381.88,370.68,597.41,649.54,637.12,671.94,1661.7,1827.8,1955.1,2176.3,2282.9,2307,2584.6,2974.9,3364.3,3903.8
2106,917.34,781.4,797.6,801.93,803.3,926.38,1450.5,1655.3,1588.7,1446.8,1315.6,1142,946.77,675.12,506.31,473.01,526.07,558.44,622.25,665.58,699.61,676.39,669.41,580.42,537.15,480,486.01,473.29,416.54,629.17,683.51,673.11,701.17,1876.9,2148.4,2354.9,2765,3056.9,3291.3,3917.9,4701.3,5620.3,6611.6
2107,926.73,809.38,823.18,844.6,828.28,928.86,1438.6,1638.5,1577.6,1440.7,1305.3,1140.2,970.07,761.24,647.45,644.81,743.67,804.4,904.96,972.94,1002.6,954.77,913.01,774.64,682.87,602.69,583.61,544.7,451.01,674.56,725.65,717.32,745.88,2295.7,2746.8,3095.1,3909.1,4606.2,5312.2,6615.4,8269.4,9805.4,11493
2108,847.14,772.37,795.65,791.94,787.86,881.08,1369.4,1544.1,1480.6,1357.2,1232.9,1095.3,955.97,813.56,801.06,835.48,978.27,1061.7,1208.8,1280.3,1293.8,1200.4,1106.2,897.26,749.46,643.83,589.88,535.51,418.78,651.66,716.85,697.62,737.4,2886.1,3718.7,4374.4,6015.8,7400.4,8926.9,11468,14461,16874,20110
2109,974.37,802.35,812.49,821.65,817.09,903.95,1367.6,1543.7,1476,1364,1246.8,1123,1026.1,981.68,1072.7,1169.3,1371.3,1480.6,1643.7,1693.1,1647.7,1487.9,1303.1,1021.5,823.9,669.96,603.73,511.13,433.47,655.53,714.29,706.03,751.69,4129.5,5751.5,6996.1,10271,13051,15732,20358,25169,28159,29728
2110,935.49,825.62,850.52,846.03,851.31,932.8,1376.6,1547.1,1481.5,1365.1,1260.5,1149.9,1106.4,1184.1,1428.2,1580.9,1807.3,1946.9,2072.8,2080.4,1933.9,1681.2,1397.5,1062.7,822.75,651.92,574.2,487.83,456.37,699.52,782.5,761.36,808.15,6580.8,9683.4,12138,17964,23105,27859,34549,38563,42551,39831
2111,925,822.11,847.26,847.01,856.47,921.95,1358.7,1514.1,1446.9,1348.5,1252.3,1172.7,1179.6,1399.2,1780.4,1958.1,2185.7,2281,2344.4,2260.9,2000.8,1664.3,1324.7,960.43,726.05,577.61,493.14,413.78,440.39,695.44,779.85,779.61,826.84,11035,16871,21121,31429,38760,43986,50278,54558,51544,46146
2112,940.75,827.38,858.44,860.7,862.55,925.45,1337.2,1494,1436.9,1337,1255,1189.4,1256.6,1602.7,2075,2276.9,2411.8,2458.5,2407.6,2236.6,1880,1509.2,1143.1,813.07,617.01,475.35,414.06,359.51,432.63,694.42,786.13,789.24,845.96,19579,29207,36513,51580,59099,63283,66492,64316,58283,46129
2113,980.15,862.25,888.97,896.9,900.24,961.13,1363.9,1523.7,1451.9,1370.6,1300,1247.4,1360,1784.4,2295.5,2447.2,2476.9,2454.1,2279.2,2029.8,1636.3,1273.6,934.64,676.26,526.12,420.87,378.33,349.98,466.41,739.16,840.5,836.88,907.97,34069,49425,59183,75207,81143,77207,73760,63710,54433,38138
2114,996.52,846.56,879.59,893.35,889.37,948.04,1333.2,1486.7,1432,1341.1,1276.1,1254,1389.8,1816.4,2274.4,2354.8,2248.2,2148.6,1890.6,1627.1,1261.4,958.75,692.27,504.78,402.93,331.08,317.39,302.01,448.16,718.05,822.11,827.71,921.91,53756,72518,83059,94890,92833,80671,67324,53833,40044,26471
2115,955.34,871.99,905.72,911.33,925.59,972.28,1350.5,1497.5,1443,1363.2,1308.6,1286.5,1409.1,1783.2,2093.4,2098.2,1888.5,1768.4,1491.4,1257,960.9,717.12,546.47,427.48,367.31,319.62,308.6,310.38,465.44,769.49,874.4,891.43,995.28,77920,94559,1.0352e+05,1.0524e+05,90442,72220,54580,39459,28778,18545
2116,1103.9,916.1,953.27,966.39,961.11,1010.1,1386.9,1531.6,1479.1,1406.4,1344,1309.8,1410.7,1660.2,1805.3,1739.7,1495.7,1371.6,1121.5,931.8,713.99,554.87,435.48,360.25,331.11,317.75,315.78,331.24,494.45,788.99,890.39,902.84,1032.3,96330,1.0717e+05,1.0724e+05,93810,75076,52245,36719,25046,17473,11943
2117,1023,945.13,982.21,1014.1,1025.4,1048.4,1414.6,1567,1519.8,1441.2,1387.5,1343.7,1380.6,1488,1469.4,1377.8,1139.1,1022.5,836.89,703.01,558.59,452.52,387.78,346.18,349.88,335.88,344.87,362.6,542.12,856.08,983.13,1006.3,1128,1.0398e+05,1.0348e+05,95987,74415,53556,34913,23066,15316,11319,9087.2
2118,1030.2,911.09,950.21,969.29,964.08,1011.1,1367.9,1525,1486.4,1418.1,1346.8,1295.6,1268.5,1250.9,1102.2,996.41,809.1,710.68,570.02,485.21,396.45,331.3,292.14,282.72,291.81,289.49,298.95,322.42,501.18,814.06,937.49,968.7,1103.8,90449,80946,72434,51193,33443,21393,13738,10335,8568.9,9184.2
2119,1164,974.04,1020.9,1043.1,1038.5,1074.2,1432.4,1587.2,1545.4,1480,1403.7,1337.2,1268.2,1128.7,895.02,780.46,625.59,551.05,459.83,406.06,349.84,318.65,299.12,301.03,319.54,322.03,342.46,359.88,554.3,872.07,996.29,1018,1156,67965,55295,46946,30559,19992,12633,8858.4,7745.8,8592.2,12304
2120,1124.4,1014.2,1075.7,1094.6,1093.7,1131.7,1474.8,1647.8,1604,1534.3,1468.9,1389.9,1271.4,1045.9,750.63,632.78,512.73,454.45,398.25,365.97,332.07,317.01,315.46,330.23,359.51,356.08,376.84,396.65,608.21,949.47,1092.2,1109.9,1252.6,45125,35168,28544,18130,12265,8480.5,7385.8,8407.8,11394,18013
2121,1166.8,998.93,1052.5,1078.8,1078.7,1097,1462.1,1629.7,1599.5,1524.4,1473.9,1368.9,1237,935.77,616,511.91,425.99,365.36,318.44,289.8,286.07,273.39,287.21,311.44,327.12,340.89,360.17,378.59,603.74,936.95,1058.9,1105.2,1247.4,27176,20515,16991,11480,8386.3,7057.8,7980.7,11249,16593,25298
2122,1176.1,1072.7,1127.1,1159.3,1145.2,1175,1531.2,1692.4,1667.5,1609.4,1553.7,1447.1,1284.3,946.82,580.81,463.1,379.52,328.16,312.54,300.5,307.26,302.52,322.97,338.31,372.17,382.28,421.86,441.27,668.55,1035.4,1178.4,1216.2,1385.8,16230,12450,10588,8042.3,7217.8,7938.8,11026,16783,24193,33157
2123,1333.1,1123.9,1180.9,1208.3,1196.1,1219.7,1583.4,1760.8,1730.6,1675.4,1619.7,1519.2,1333.4,950.72,559.73,440.21,362.02,319.28,296.05,297.45,295.28,305.87,338.53,356.37,397.39,416.79,449.79,483.29,708.35,1082.5,1216.8,1279.8,1493.2,9692.2,8027.7,7272.7,7044.8,8207.8,10871,16424,24311,32015,37554
2124,1233.7,1151.3,1216.7,1245.5,1230.9,1256.4,1615.9,1793.8,1783.4,1722.6,1679.8,1570.2,1387.9,966.16,549.57,415.67,351.15,309.81,291.34,289.57,305.63,323.93,342.49,385.44,420.22,435.7,482.99,517.15,772.4,1190.4,1363.4,1480.9,1759,6829.4,6398.4,6561.5,8380.6,11511,16508,24225,32873,38482,38020
2125,1315.1,1190,1242.1,1285.7,1269.1,1283.3,1645.2,1844,1824.3,1770.3,1729.4,1623.7,1437.9,994.07,544.98,406.63,349.6,296.13,285.33,294.19,310.55,328.32,368.27,399.72,427.56,468.29,519.7,567.95,840.62,1270.4,1487.3,1669.5,2102.8,5695.8,6357.9,7414.3,11634,17197,24113,32279,38400,38969,32191
2126,1525.3,1240.3,1311,1346.7,1326.2,1329.1,1701.8,1908,1892.3,1858.4,1825.5,1720.7,1509.5,1049,564.13,424.79,357.51,307.67,284.89,292.02,320.28,336.74,377.11,416.17,464.37,492.53,549.33,624.77,917.24,1396.4,1634.1,1932,2645.7,5827.9,7746.3,9917.6,17158,25097,32303,37968,38800,33925,23887
2127,1406.9,1335.9,1410.4,1452.1,1421.2,1431.7,1811.8,2022.1,2018.5,1984.7,1956.3,1868.5,1657,1149.8,644.15,490.36,428.06,355.36,353.01,357.73,379.89,408.58,456.94,506.83,559.16,607.71,688.27,774.51,1136.8,1730.3,2114.7,2673.2,3910.4,7845.6,11531,15365,26323,35818,40534,40890,35548,27015,16622
2128,1522.9,1354.9,1417.3,1462.1,1441.1,1436.6,1814.5,2041.3,2047.7,2018.6,1998.2,1911.2,1706.5,1180.9,645.68,480.38,411.33,327.84,322.4,338.24,366.99,398.93,455.46,503.2,574.62,627.03,731.26,856.35,1308,2006,2585.2,3545.8,5669,11138,17123,22794,36155,43505,42123,35956,26628,18212,10336
2129,1647.9,1446.1,1528,1563,1535.2,1526.6,1918.3,2152.2,2171,2157.8,2140.4,2063.7,1854,1315.6,727.51,545.23,481.88,387.68,363.63,384.87,429,461.08,521.66,583.36,668.77,749.01,899.25,1095.5,1687.6,2662.2,3595.3,5323.8,8942,17142,25609,32800,45444,47475,39080,28405,18461,11665,6441.7
2130,1743.6,1533.3,1615,1662.2,1627.3,1602.6,2014.1,2265.3,2287.4,2273.9,2281.1,2219,2006.7,1432,811.59,608.9,540.04,426.3,404.9,425.44,475.25,520.44,594.56,682.05,787.01,915.82,1144.5,1445.5,2325.8,3746,5325.6,8346.9,14170,25875,36071,43319,50556,44955,31314,19803,11763,7229.9,4110.4
2131,1711.6,1582.6,1671.7,1703.5,1667.2,1636.4,2055.8,2318.5,2351.3,2361.7,2372.8,2323.6,2115,1524.5,856.11,651.92,592.65,454.95,420.36,450.62,496.36,554.47,647.58,759.51,917.47,1116.2,1471.5,1953.1,3321,5492.7,8110.9,12966,21200,35966,45179,50240,48794,37251,22721,13100,7510.3,4687.9,2843.9
2132,1953.4,1697.2,1786.4,1822.3,1758.9,1736.7,2162.5,2443.1,2482.1,2500.6,2532.9,2496.5,2296.9,1681.3,968.33,734.85,691.13,527.95,466.95,504.43,572.26,645.43,775.17,923.69,1149.1,1463.8,2045.8,2880.6,5063,8519.4,12629,19567,29468,44701,49185,49836,40178,26645,14660,8042.5,4667.6,3073.7,2050
2133,2003.4,1786.4,1874.3,1907,1844.9,1810,2256.3,2547.4,2613.2,2638.4,2694.3,2669.5,2481.4,1834,1069.9,830.67,797.92,609.42,515.89,569.92,657.66,750.93,922.7,1149.4,1496.9,2034.2,3009.2,4464.1,8001.8,13380,19328,27855,37449,49980,47823,44047,29814,17863,9300.6,5154.9,3178.1,2246.4,1660.8
2134,2036.1,1864.3,1950.8,1977.4,1906.3,1875.1,2313.4,2629.6,2700.3,2748.5,2817,2814.1,2649.6,1987.3,1171.7,928.33,924.3,703.89,569.81,623.86,739.39,874.47,1132.6,1470.1,2039.4,2933.5,4586.1,6955,12354,19980,27275,35540,41344,48217,40258,34256,20496,11631,6028.3,3498.1,2335.2,1792.2,1437.2
2135,2212.7,1962.2,2044.9,2071.7,1993.1,1937,2400.3,2737,2818.9,2878.5,2969.8,3006.3,2843.8,2164.9,1319.6,1044,1078.1,823.34,634.41,708.35,874.47,1067.5,1468.5,2018.5,2935.1,4456.7,7180.8,10911,18497,28049,35145,39881,39675,39797,29452,23427,12949,7233.6,3878.6,2425.9,1762.1,1438.6,1229.5
2136,2347.6,2095.8,2207.6,2226.1,2145.3,2067.7,2548.6,2904.5,2999,3069.6,3193.4,3260.1,3103.3,2408.8,1506.2,1244.5,1291,1015,768.95,894.24,1133.5,1428.4,2072.1,2973.8,4513.6,7015,11263,16548,25770,35811,40793,39932,34037,29964,20234,15420,8312,4799.1,2794.6,1925.1,1522.4,1315.2,1178.1
2137,2417.6,2225.5,2322.4,2346.6,2258.4,2163,2657,3026.1,3138.2,3241,3386.6,3481.7,3335.8,2624.5,1671.7,1410.5,1484.8,1170.2,935.22,1106.4,1480.1,1958,3023.3,4535.1,7062.5,10975,17016,23484,32563,40872,41678,35004,25809,20522,13195,9914.3,5516.3,3408,2178.8,1652.2,1400.4,1248.3,1146.7
2138,2523.2,2302.7,2416.2,2446.3,2339.3,2234.7,2737.7,3124.4,3249.1,3363.5,3539.1,3664.9,3551.8,2813,1835.7,1561.7,1625,1299.4,1136.6,1398.6,1997.6,2769.9,4534,6973.7,10836,16309,23520,29767,36158,40453,36804,26782,17680,13214,8373.5,6360.1,3759.6,2522.8,1737.3,1380.4,1215.1,1117.5,1047
2139,2769.5,2452.5,2573.1,2603.2,2485.4,2355.1,2877.7,3280.6,3425.7,3564,3752.9,3920.9,3827.2,3061.3,2036.7,1772.5,1806,1484.4,1468,1918.8,2896.3,4188.6,7028.8,10808,16214,22836,29879,34150,35747,35445,28994,18745,11655,8381.8,5418.4,4249.2,2756.9,2013.1,1478.8,1227.9,1115.1,1042.3,989.31
2140,2830.4,2616.4,2757.9,2804.9,2675.6,2520.2,3046.9,3466.5,3629.8,3794,4029.2,4239.6,4138.4,3356.5,2290.6,2001.2,2035.3,1784.1,2062.4,2789.7,4438.4,6574.6,11020,16380,23018,29603,34388,34995,31536,28107,21115,12745,7909.4,5647.3,3837,3164.7,2301.8,1809.2,1434.1,1248.2,1154.7,1090.2,1049.6
2141,2954.5,2699.1,2857.5,2909.1,2760.3,2576.6,3111.5,3561.9,3736.1,3924.3,4181.9,4408.6,4346.7,3531.1,2445.1,2171.4,2255.3,2163.4,2858.5,4054.2,6677,9929.8,16085,22481,28919,33415,34174,31047,24395,19953,14232,8557.3,5649.7,3943.7,2803.3,2419.4,1895,1557.8,1256,1104.7,1029.6,978.56,944.72
2142,3232.7,2868.3,3048.8,3113,2948,2738.4,3266.4,3742.3,3933.8,4147,4425,4692.9,4646.5,3816.2,2709,2459.4,2738.9,2926.7,4287.1,6260.7,10313,14964,22516,28824,33256,34076,30485,24759,17314,13493,9628.2,6139,4621.1,2968.5,2177.7,1954.6,1651.5,1397.9,1150.1,1008.9,958.32,919.04,904.89
2143,3360.5,3106.4,3303.3,3391.2,3198.2,2952.1,3485.6,3983,4199.5,4435.1,4759.2,5058.2,5013.1,4182.5,3122.6,2969.8,3664.5,4289.4,6685.5,9771.2,15583,21433,29050,33429,34240,31112,24487,18069,11862,9526.7,7311.2,5387.6,4805.1,2687.3,1951.2,1823.7,1618,1417.5,1209.5,1090.3,1038.8,999.59,978.93
2144,3540.3,3246.5,3474.3,3576.6,3351,3061.6,3600.5,4120.6,4351.9,4612.4,4970.9,5305.4,5299.2,4496.9,3603.9,3645.1,5068,6338,10086,14448,21582,27563,33015,33889,30804,24978,17672,12166,8061.2,7314.3,6379.9,5627.1,5878.9,2524.4,1673.9,1596.8,1455.3,1294.5,1096.7,990.68,942.68,912.84,894.81
2145,3768.5,3450.3,3711.8,3815.9,3575,3243.9,3774.7,4314.6,4576,4875.4,5265.1,5644.1,5697.5,5016.7,4460.5,4851,7379.1,9523.8,14874,20290,27622,32213,33810,30949,25136,18476,12049,7972.6,5979.5,6863.2,7005.9,7078.4,8066.3,2632.3,1530.8,1465.9,1372.4,1220.1,1040.5,946.36,908.11,871.36,862.13
2146,4123,3748.3,4042.4,4163.3,3882.4,3503.4,4047.3,4607.2,4901.5,5239,5683.6,6167.7,6350.1,5926.1,5973.7,6967.4,11120,14315,21105,26770,32380,34037,31024,25337,18585,12676,7898.5,5201.2,5215.9,7930.4,9169,9975.4,11495,2972.6,1491.3,1436.1,1362.7,1229.1,1056.1,964.57,931.61,906.64,887.85
2147,4316.9,3986.2,4310.1,4446.7,4131.6,3709.5,4239,4838.8,5163.6,5565.1,6128,6748.4,7173.1,7244,8286.6,10139,16128,20179,27291,31675,33674,31802,25334,18761,12733,8301.4,5114.5,3463.7,5423.9,10382,12530,13816,15621,3223.5,1412.2,1368.1,1305.3,1188.1,1025.4,936.15,900.47,877.7,866.3
2148,4616.2,4277.2,4642.3,4787.1,4450.7,3985.9,4523.2,5156.1,5540.3,6037.3,6756.1,7634,8520.4,9433.7,11825,14670,22096,26335,31948,33648,31444,26754,18988,13049,8479.2,5464.9,3450.4,2477.2,6226.3,13350,16237,17209,18663,3202.7,1361.3,1317.6,1262.2,1151.9,992.07,911.77,881.58,857.28,852.15
2149,5079.6,4605.1,5001.9,5148,4788.8,4280.2,4837.5,5545.8,6003.9,6674,7640.8,8999.6,10609,12699,16656,20380,27988,31334,33696,32061,26370,20449,13242,8687.1,5569.1,3649.4,2420.2,1876.7,7163.8,15734,18877,18959,19542,2964.5,1288.1,1260.6,1203.9,1089.3,942,860.29,831.52,813.78,815.31
2150,5291.5,4993.5,5430.6,5607.1,5233.8,4695.4,5291,6100.9,6707.3,7674.8,9120.1,11267,14029,17525,22805,26741,32554,34000,32220,27734,20335,14601,8900.9,5748.6,3755.9,2587.4,1850.9,1577.7,7905.3,17146,20098,19216,18293,2672.9,1324.3,1310.7,1260.2,1157,1009.5,939.11,907.68,892.69,883.08
2151,5727.3,5296.2,5762.1,5953.5,5601.6,5053,5734.7,6712.3,7570.9,9010.3,11167,14442,18532,23153,28458,31498,33539,32581,27261,21485,14386,9824.8,5842.4,3818,2586.3,1879.9,1437,1291.1,7609.8,15596,17520,15676,14111,2141,1191,1173.1,1138.4,1043.6,896.46,825.8,802.45,782.66,791.2
2152,6204.8,5743.8,6248.8,6490,6169.1,5669.8,6508.2,7789.2,9031.3,11260,14541,19200,24563,29322,33049,34071,31592,28649,21402,15650,9829.7,6510.8,3910.4,2650.6,1913.9,1494.4,1224,1183.3,6526.3,12777,13741,11667,10132,1777.8,1147.3,1145.2,1110.9,1017.1,886.11,820.11,796.99,778.66,787.81
2153,6583.5,6207.7,6802.7,7107.8,6887.1,6499.6,7610.2,9418.3,11300,14723,19416,25319,30990,34155,34631,33112,26888,22906,15607,10822,6574.6,4366.1,2740.2,1976.2,1534,1284.9,1126.7,1107.2,5161.3,9460.7,9967.4,8268.1,7050.8,1601.9,1173.9,1184.1,1144.8,1059.2,930.42,873.72,842.73,836.92,844.51
2154,7033.1,6583.2,7257,7674.4,7611.5,7473.1,9052.5,11590,14385,19173,25101,31236,35675,35810,32357,28826,20882,16924,10777,7238.7,4376.2,2962.9,1948.5,1482.7,1216.4,1074.3,977.47,979.31,3798.8,6518.4,6692.3,5599.5,4863.9,1366.5,1047.4,1060.9,1034.5,961.57,820.86,765.19,745.01,737.27,752.01
2155,7574.2,7157.4,7965,8584.7,8825.1,9121.4,11496,15165,19129,25395,31856,36689,38213,34675,27984,23306,15395,12017,7349.7,4892.4,3033.3,2138.6,1518.5,1233.8,1080.4,1004,953.63,958.29,2836.1,4697,4858.7,4207.1,3890.3,1341.2,1057.9,1067.9,1046.3,958.08,846.94,786.04,767.02,762.53,768.56
2156,8263.3,7801.8,8828.8,9779.5,10528,11586,15116,20172,25280,32156,37615,39367,37078,30427,22191,17456,10785,8207.9,4948.9,3331.9,2168.3,1616.2,1239.5,1065.8,969.83,944.79,933.78,936.77,2251,3644.8,3878.2,3603.8,3631.8,1347,1024,1041.3,1019.6,951.69,826.08,767.86,758.45,742.03,758.14
2157,8890.3,8517.7,9906.7,11369,12947,15101,20033,26278,31833,37729,40469,38409,32882,24799,16612,12539,7473.6,5625.7,3420.2,2377.5,1621.7,1279.5,1038.6,938.24,894.37,893.41,927.98,926.22,1998.8,3288.2,3656.2,3733,4187.4,1480.1,995.51,1003.1,987.73,918.65,806.41,752.6,739.82,728.32,743.62
2158,9938.7,9556.7,11478,13751,16577,20172,26388,32987,37838,40932,39881,34469,27101,19176,11999,8796.5,5180.9,3887.1,2438.4,1749.3,1282.3,1066,911.63,859.13,848.78,885.5,934.25,952.72,2008.8,3503.8,4174.4,4627.5,5660.6,1743.1,968.4,976.67,956.47,892.23,775.6,718.03,709.94,693.45,713.41
2159,11486,11073,13833,17308,21708,26757,33371,38926,41715,40905,36441,29138,21586,14615,8707,6250.1,3723.6,2828.4,1852.6,1387.4,1092,948.58,867.13,840.87,844.64,918.96,990.31,1013.2,2335.4,4481.4,5672.2,6837.3,9048,2275.7,965.44,965.17,952.72,885.73,767.91,714.75,702.83,697.61,720.96
2160,13704,13396,17470,22593,28689,34480,39802,42504,42182,37438,30859,23462,16846,11103,6349.3,4501.1,2766.3,2126.3,1476.9,1152.5,960.86,875.1,823.55,827.17,854.35,967.94,1070.9,1118.9,3150.6,6681.1,8950.3,11375,15478,3331.6,992.93,981.72,958.14,895.64,788.39,742.18,726.46,720.57,734.58
2161,16958,16578,22226,28954,35883,40742,43005,42047,38874,31812,25003,18681,13403,8737.8,4829,3375,2126.9,1663.6,1183,964.11,840.61,792.33,767.82,802.53,849.4,989.62,1114.1,1206.3,4597.3,10765,14791,18707,25344,4696.2,928.68,900.47,877.15,817.49,696.34,649.26,637.16,629.25,644.21
2162,21985,21670,29107,36960,43180,45374,43426,39035,34006,26373,20416,15455,11369,7427.8,3985.3,2755.8,1826.1,1440.2,1093.1,907.18,841.08,813.2,817.63,875.21,964.07,1146.2,1309.9,1463.2,7320.4,18077,24961,31435,40004,6389.2,1005.9,955.76,926.87,850.31,733.36,686.73,672.94,672.25,688.87
2163,28953,28303,36825,44180,47546,45735,40017,33727,28357,21706,17117,13466,10306,6769.8,3521.2,2386.5,1640.8,1304.4,1009,876.16,825.38,826.85,863.37,947.78,1072.3,1322.1,1536.9,1777.4,11592,29430,39520,47090,56923,7257.4,1004.7,921.41,874.34,797.82,685.2,639.87,621.31,619.32,642.81
2164,35925,35337,43243,48132,47357,41912,34285,27949,23374,18320,15083,12453,9937.4,6587.3,3334.8,2205.8,1554.4,1216.5,961.46,844.26,846.22,861.79,934.94,1058.2,1237.1,1545.1,1813.9,2186.8,17236,42481,55051,61263,68448,7232.8,975.59,878.02,847.34,754.9,642.52,590.93,574.44,561.96,579.74
2165,43659,42206,47328,48288,43477,35864,28193,22992,19664,16252,14155,12333,10252,6866.9,3412.7,2224.7,1601.4,1247.8,1004.3,897.45,942.35,994.94,1107,1273.8,1519.5,1903.6,2244,2751.8,23442,54834,68411,70136,69999,6731.5,891.9,801.11,754.76,660.17,552.51,497.91,483.01,481.71,507.27
2166,48134,46397,47361,44467,37353,29610,23193,19485,17410,15327,14134,12889,11084,7546.2,3747.9,2433.5,1797.6,1405.9,1164.6,1065.8,1162.9,1256.1,1417,1656.2,1965.3,2444.2,2833.5,3469.9,27632,61722,73097,68724,62385,4927.8,892.37,815.91,763.08,691.94,579.08,530.04,510.44,509.84,525.8
2167,47931,45835,42675,37481,30317,23897,19237,16960,15921,14924,14414,13647,12035,8290.5,4110.2,2653.1,1984.3,1542.4,1295.1,1201.2,1385.8,1530.1,1758.7,2031.2,2428.2,2957.1,3394.6,4118.8,28634,58872,64846,56056,46996,3562.9,745.11,693.84,663.38,585.41,475.89,430.61,413.07,407.49,430.15
2168,43466,41200,35553,30169,24431,19807,16677,15494,15228,15026,15057,14699,13197,9176.2,4582.8,2995.3,2274.9,1811.1,1543.1,1448.8,1710.7,1907.3,2205.7,2560.1,3042.7,3652.4,4174.9,5015.4,25926,47489,49426,39235,30271,2383.3,691.62,661.98,627.82,565.92,463.89,415.72,409.78,403.01,432.84
2169,37309,34556,28460,24093,20188,17181,15210,14790,15114,15515,15997,15934,14498,10181,5134.6,3385.5,2623.9,2110.8,1842.7,1767.8,2111.3,2402.4,2817.8,3289.2,3932,4703,5505,6615.4,21899,34471,33421,24680,18124,1610.4,666.86,645.39,641.48,569.24,473.11,430.53,428.59,440.36,457.03
2170,29011,27000,22075,19336,17130,15381,14221,14308,15007,15838,16619,16778,15350,10771,5459.6,3640.7,2837.2,2325.3,2089.1,2044.5,2503.4,2925.6,3527.9,4270.1,5230.1,6412.5,7767.6,9426.7,18710,23040,20201,14602,10677,1194.9,641.39,656.39,634.47,581.13,479.91,439.32,438.46,441.63,472.24
2171,22015,20911,17585,16224,15266,14420,13767,14159,15074,16186,17164,17390,15895,11129,5671.5,3838.8,3056.7,2583.4,2391,2442.8,3064.2,3716.6,4743.8,6007.1,7609.5,9547.2,11945,14711,19254,16399,12256,8731.8,6331.9,1056.3,708.97,719.44,712.53,668.04,574.22,535.09,527.93,519.62,549.91
2172,17610,16286,14402,14102,14018,13811,13515,14052,15096,16317,17342,17529,15909,11061,5673.7,3915,3200.8,2809.4,2751.7,2976.8,3915.5,5034.5,6820.2,9082.7,11859,15099,19091,23207,23161,13448,7414.1,5103.3,3861.3,861.16,652.84,668.22,662.88,616.27,517.83,482.76,487.12,488.02,513.68
2173,13818,13259,12441,12798,13287,13512,13441,14029,15082,16284,17219,17268,15457,10663,5577.7,3999.1,3440,3208.6,3386,3950,5473.6,7461.7,10540,14446,18962,23963,29727,35148,29985,12971,5131.2,3531.9,2793.8,946.51,776.37,788.25,784.18,739.98,650.86,611.53,613.77,613.39,648.39
2174,11675,11204,11041,11796,12618,13162,13204,13762,14729,15778,16527,16304,14393,9826.7,5343.2,4044.6,3745,3735,4294.9,5321.5,7844.7,11162,16100,21935,28299,34503,41012,46362,36035,13138,3825.2,2574.7,2119.7,868.14,747.95,763.83,756.78,709.2,610.56,567.89,570.62,574.15,604.81
2175,10379,9945.9,10200,11210,12263,13028,13120,13595,14422,15238,15722,15237,13223,9014.7,5277.8,4367.4,4438.1,4751.1,5862.4,7624.5,11609,16712,23743,31746,39586,46439,51949,55942,39548,12726,3101.6,2053.2,1757.6,839.53,743,759.42,755.69,702.57,613.41,573.73,580.6,573.37,610.97
2176,9437.9,9175,9679,10802,12009,12924,13043,13375,14018,14574,14750,14005,11947,8207,5452,5050.6,5623.7,6371.3,8167.1,10840,16478,23408,31920,41101,48428,53819,56825,57840,37278,11213,2652.5,1824.2,1611.7,884.09,784.69,806.89,802.23,751.6,659.29,623.38,641.75,632.47,670.45
2177,8863.2,8554.6,9177.1,10353,11594,12591,12686,12880,13317,13568,13498,12551,10552,7401.4,5759.4,5932,7008.2,8209.1,10644,14101,21136,29261,37613,45984,51250,53675,52681,50652,30282,8720.8,2178.1,1569.8,1438.8,820.99,744.65,753.51,754.03,710.05,620.08,583.17,581.53,580.6,614.11
2178,8510.1,8284.7,8971.1,10159,11430,12468,12531,12553,12778,12759,12451,11321,9410.6,6894.9,6434.8,7249.4,8778.6,10377,13228,17083,24420,32420,39590,45818,48210,47484,43590,39373,21911,6294.2,1897.6,1470.1,1389.5,847.78,764.81,782.8,783.67,736.97,658,619.96,622.9,620.61,654.26
2179,8455.6,8105.1,8791.9,9970.3,11208,12245,12249,12123,12135,11866,11344,10154,8378.1,6487.1,7194.2,8597,10356,12167,14941,18619,25232,31677,35756,39017,38367,35625,30649,26633,14052,4268.4,1637.8,1347.7,1297.2,810.06,748.84,764.31,767.58,723.67,630.78,594.2,602.01,608.8,650.6
2180,8174.6,7882.5,8565.7,9664.8,10843,11856,11807,11524,11392,10925,10266,9028.6,7413.3,6072.9,7644.1,9378.5,10975,12646,14820,17701,22558,26972,28400,29189,27463,24261,20068,16795,8564.6,2910.1,1437.7,1251.4,1204.3,758.93,701.73,713.09,723.58,687.58,598.61,561.92,564.57,573.21,607.4
2181,8151.7,7804.4,8460.4,9486.1,10572,11541,11444,11036,10735,10112,9362.3,8117.4,6646.1,5733.5,7832.9,9606.6,10732,12051,13332,15083,17991,20349,20205,19767,17683,15168,12195,10003,5181.3,2098.3,1312.2,1195.4,1173.7,766.16,720.13,731.53,737.27,698.96,621.76,579.36,580.11,579.05,631.77
2182,8410.3,7823.1,8418.4,9330.6,10301,11210,11056,10551,10119,9369.3,8554.2,7341.8,6000.6,5328.5,7500.3,8992.3,9587.3,10369,10800,11622,12957,13819,12995,12338,10741,9013.5,7099.1,5835.4,3168.1,1643.5,1205.1,1108.6,1130.8,699.83,664.09,669.92,710.24,650.67,601.7,573.24,599.93,578.59,641.51
2183,8394.3,7912,8422.2,9211.8,10060,10888,10689,10087,9563.7,8727.7,7881.1,6699,5451.1,4871.8,6607.7,7712.2,7712.5,8071.3,7966.5,8160.3,8582.6,8804.1,8035,7390.9,6372,5306.8,4249,3504.5,2072.4,1379,1191.2,1124.6,1119.9,759.97,702.63,731.8,730.86,699.59,613.52,584.51,597.13,593.82,649.83
2184,8634.2,7937.8,8343.8,8957.1,9651,10383,10178,9505.9,8916.1,8046.5,7197.6,6064,4896.1,4269.4,5428.2,6043.4,5730.1,5831,5493.5,5453.4,5480,5518.3,4916.5,4493.2,3884.4,3249.9,2621.7,2190.2,1440.2,1156.3,1078.5,1024.1,1025,665.81,630.09,659.22,665.56,628.48,534.31,512.58,520.26,525.89,566.81
2185,9057.2,8169,8433.8,8850.4,9384.3,10025,9804.4,9091.5,8450,7549,6694.6,5623.3,4496.3,3753.4,4290.9,4545.5,4119,4046.6,3674.7,3531.3,3451.8,3388.5,3014.3,2759.5,2411.7,2043.8,1700.9,1464.2,1099.1,1063,1040.3,989.06,997.58,641.17,603.58,614.9,631.96,584.18,517.45,493.45,504.81,508.49,558.56
2186,9505.8,8549.7,8643.9,8813.6,9161.6,9730.6,9516,8752.6,8076.1,7170.5,6327.2,5266.9,4189.1,3301.9,3325.4,3338.8,2899.3,2784.9,2474.7,2324.6,2229.5,2174.1,1956.7,1820.7,1625,1409.8,1221.5,1083.9,950.13,1060.7,1069.2,1026.8,1038.9,715.67,674.18,691.46,710.81,664.11,596.53,570.06,586.3,590.4,649.07
2187,9873.3,8817.2,8749.8,8598.2,8759.3,9265.7,9053.1,8313.3,7619.3,6734.1,5923.4,4924.9,3876.6,2865.9,2558.2,2368.9,2112,1893.7,1651.9,1544.3,1482.3,1440.1,1419.3,1384,1241,1152.6,1013.5,944.76,910.83,1085.1,1124.2,1082.5,1108.5,789.63,746.14,771.13,808.36,622.08,669.6,515.13,519.44,530.77,571.12
2188,10732,9323.6,8974.5,8474.6,8450.8,8875.5,8691.8,7924.3,7235.8,6364,5566.3,4605.1,3581,2492,1927.4,1728,1433.6,1328.1,1145.4,1072.2,1027,1004.5,940.11,902.71,862.01,772.84,692.35,644.95,704.77,900.31,946.86,910.53,926.52,599.65,570.53,586.5,608.69,561.76,498.87,470.69,477.02,481.75,533.76
2189,11423,9970.8,9360,8452.5,8229.1,8586,8431.4,7679.5,6983.4,6128.7,5358.2,4426.6,3433.8,2283.9,1556.6,1334.8,1090.7,1004.4,875.22,812.08,780.46,779.34,753.69,747.52,716.65,648.67,600.49,583.57,675.19,915.66,972.63,935.75,949.23,648.6,604.76,626.83,633.74,603.96,538.14,512.56,524.29,530.15,574.28
2190,12038,10573,9655.9,8337,7944.8,8230.9,8114.2,7387.6,6709.1,5860.1,5130.8,4236.9,3253.5,2070.4,1283.4,1034.5,840.05,761.61,663.14,617.18,609.78,607.35,604.13,601.6,593.45,549.42,517.77,498.62,617.6,876.59,947.26,925.95,940.72,655.11,625.17,637.9,655.21,613.61,534.94,517.44,521.85,540.24,582.23
2191,12801,11188,9944.4,8222.4,7684.2,7913.7,7828,7122.1,6466.5,5643.3,4941,4072,3118.1,1927,1072.3,822.04,679.85,605.43,522.87,482.95,484.29,483.36,487.48,491.8,498.98,462.11,443.49,429.14,571.35,820.14,880.89,850.31,865.36,570.4,540.79,570.06,577.53,533.4,463.48,438.36,457.21,466.33,511.81
2192,13399,11875,10331,8242.7,7548.1,7749.7,7707.4,7046.1,6380.9,5586.9,4883.2,4044.4,3115.3,1901.1,1014.8,751.51,622.23,550.51,489.76,456.23,456.82,467,476.63,496.18,487.35,458.19,446.33,442.8,596.04,865.51,920.96,887.49,903.39,625.1,589.34,608.8,619.75,588.27,514.45,503.61,514.99,517.77,571.53
2193,13474,12129,10317,8016,7256.8,7424.9,7428.7,6826.2,6189.3,5403.7,4741,3925.7,3020.4,1796.7,890.8,633.33,509.29,455.99,393.07,373.26,378.49,387.74,396.93,407.79,415.85,388.28,383.88,389.19,542.97,794.99,851.32,828.47,843.56,584.55,559.91,579.18,585.51,546.08,476.55,458.12,460.67,482,528.6
2194,13224,12207,10228,7836,7061.2,7249.9,7300.4,6737.8,6122,5348.2,4701.5,3916.6,3017.3,1786.4,856.43,610.86,494.27,438.23,385.63,362.59,370.4,374.65,392.18,411.25,419.31,396.85,404.18,417.39,586.63,830.41,880.74,856.29,865.36,607.26,579.01,603.66,605.97,575.2,513.1,478.46,487.66,519.56,562.1
2195,13058,11948,9873.1,7544.3,6824.4,7061.6,7179,6677.4,6081.4,5320.4,4688.2,3926.3,3036.9,1786.8,824.42,580.8,463.21,400.86,361.29,337.44,334.02,352.31,380.72,392.68,417.36,393.68,410.36,443.74,607.44,804.83,819.9,782.82,799.66,531.4,502.63,519.87,535.99,502.58,439.35,415.74,438.91,450.58,497.1
2196,11841,11343,9299.1,7198.2,6584.6,6882.5,7098.4,6656.2,6088.4,5335.1,4715.5,3971.5,3090.8,1826.4,833.69,592.8,475.65,420.65,374.86,348.94,359.17,370.02,392.56,426.35,459.72,462.46,510.89,582.6,744.23,880.93,889.81,844.55,868.05,624.25,587.42,608.36,619.2,594.02,529.26,506.38,512.18,528.91,580.06
2197,10849,10445,8541,6724.8,6269.9,6663.5,6953.3,6592.7,6061.3,5339.3,4738.8,4017.9,3141,1846.9,837.63,580.84,471.4,419.29,369.77,350.43,380.48,369.49,416.21,466.94,509.97,542.73,635.39,772.72,937.1,927.86,856.58,824.7,838.36,594.84,566.23,593.8,594.75,569.66,499.7,471.21,493.34,510.96,557.6
2198,9991.1,9470.6,7779.9,6285.7,5986.3,6492.9,6884.4,6610.1,6106.9,5398.3,4817.3,4117.3,3249.4,1921.7,846.98,598.44,477.01,427.15,380.26,363.66,373.83,404.64,467.26,540.97,642.37,732.36,917.05,1144.2,1263.4,999.83,829.44,769.6,790.13,530.15,503.33,541.05,547.47,520.19,451.6,419.66,445.08,458.95,514.65
2199,8830.3,8562.6,7113.2,5915.4,5783.8,6394.8,6896.3,6698.5,6252.9,5559.5,5001.2,4321.3,3458.3,2080.1,948.08,678.85,559.99,509.29,462.96,454.78,476.14,520.14,631.19,778.26,946.87,1147.1,1456.3,1809.3,1801.6,1206.4,906.84,840.59,858.95,624.86,599.48,624.03,645.1,610.4,541.05,515.28,532.16,550.32,612.71
2200,7904.8,7582.5,6370.9,5467.2,5461.7,6163,6755.7,6671.1,6275.5,5637.6,5109,4443.1,3576.6,2157.2,960.49,678.76,568.79,502.22,493.5,480.4,529.25,617.27,804.32,1052.4,1327,1630.7,2048.8,2465,2240.4,1281.1,850.58,787.17,798.9,579.86,565.63,583.83,592.62,563.85,477.09,462.35,478.52,503.34,561.66
2201,7134.2,6805,5827.7,5155.5,5267.4,6051.8,6748.4,6754.3,6398.7,5800.7,5323.6,4699.8,3833.9,2346.8,1066.2,762.88,660.87,592.14,573.06,598.82,700.07,853.48,1160.9,1546.8,1966,2358.9,2844.5,3266.4,2672.8,1369.7,878.49,796.22,805.33,572.92,543.84,579.93,592.8,559.4,486.3,479.34,490.16,515.58,565.9
2202,6522.2,6181.5,5391.3,4912.2,5111.2,5972.1,6775,6880.2,6598.4,6048.6,5614.7,5034.8,4158.7,2599.6,1209,875.72,785.11,723.54,725.37,778.13,957.03,1223.9,1668.1,2198.6,2712.9,3140.9,3517.6,3772.3,2773.7,1371,891.43,825.92,827.86,609.11,590.17,613.28,623.79,593.6,532.98,507.31,530.08,542.91,604.53
2203,5834.4,5572.7,4932,4591.9,4880.1,5803.7,6691.8,6891.7,6677.8,6201.6,5846,5320.2,4461.9,2829.8,1336.3,982.93,899.86,860.85,899.28,1006.6,1283.7,1644.4,2220.7,2830.1,3306.7,3607.7,3737.7,3722.2,2541.2,1234.6,848.84,789.43,814.32,593.3,570.82,587.89,607.96,567.32,502.95,487.02,509.9,529.77,584.8
2204,5470,5125.5,4620.7,4385.6,4728.5,5698,6699.4,6998.7,6863.5,6464.3,6208.8,5747.8,4923.8,3186.8,1547.7,1177.2,1100.3,1080.2,1163.6,1331.6,1700.2,2165,2741,3299.2,3621.2,3624.8,3405.4,3158.6,2005.9,1070.6,819.6,772.65,782.51,571.28,552.77,567.04,583.15,550.79,489.85,469.52,481.63,508.89,558.47
2205,5158.9,4800.8,4398.7,4240.8,4636.6,5665.9,6743.7,7162.3,7098.8,6812.2,6637,6287.8,5498.7,3659.9,1837.1,1436.4,1412.4,1409.4,1532.5,1750.7,2159.2,2617.3,3105.1,3499.3,3553.3,3271.2,2821,2465.2,1518.3,950.33,814.38,781.92,783.1,567.94,556.84,569.97,587.34,558.09,492.9,481.87,498.76,521.1,572.47
2206,4729.3,4484.1,4167.6,4076,4516.4,5577,6758.9,7276.6,7296.8,7123.7,7103.7,6881.1,6142.5,4190.7,2194.2,1760.3,1757.4,1784.5,1926.3,2139.3,2503.1,2851.5,3118,3262,3089.2,2624.1,2050.7,1696.7,1090.8,870.13,830.06,799.95,818.01,608.44,587.81,605.07,630.4,597.07,535.44,514.67,535.24,557.72,607.78
2207,4564.2,4212.4,3962.3,3918.5,4378.9,5500.6,6756.2,7350.5,7474.2,7426.5,7559.7,7518.7,6864,4820.4,2596,2122.7,2135.3,2163.6,2277.5,2451.9,2655.4,2800.2,2795.4,2712.9,2411.7,1868.6,1338.2,1074.9,779.55,760.39,772.77,749.68,770.61,554.09,539.69,561.51,584.1,544.16,487.18,464.12,479.35,503.19,557.46
2208,4355.5,4007.2,3802,3790.3,4292.9,5438,6791.1,7477.9,7669.3,7778.7,8113.1,8260.6,7723.5,5566.1,3049.1,2531.8,2530.6,2542.6,2601.9,2680.3,2664.4,2585.8,2405.5,2224.3,1885,1332.6,876.09,703.03,595.68,716.77,759.97,732.26,742.24,523.79,510.37,537.01,543.34,512.82,459.71,443.28,465.48,486.8,542.61
2209,4074.4,3911.5,3727.5,3758,4272.2,5466.7,6896.2,7681.2,7965,8224.3,8792,9181.4,8774.3,6499.3,3615.8,3006.5,2968.8,2963.9,2923.3,2889,2670.6,2391.6,2102.5,1868.5,1551.5,1038.2,644.7,539.7,560.55,779.28,855.43,829.44,849.94,660.39,638.47,664.45,679.68,648.01,593.81,576.85,596.85,616.17,673.2
2210,3906.1,3652.5,3527,3569.7,4090.2,5290.4,6788.5,7626,7982.2,8388,9153,9776.3,9506.9,7147.7,3935.4,3225.7,3131.6,3086.4,2965.7,2834.4,2447,2046.8,1723.8,1496.4,1208.8,744.53,428.06,352.36,438.26,679.33,759.78,734.26,754.02,548.01,537.67,558.32,575.54,534.93,488.76,470.6,479.97,508.68,570.25
2211,3886.2,3536.4,3420.9,3475.4,3992.9,5217.7,6771.1,7670.9,8087.4,8623.8,9598.9,10460,10319,7849.4,4240.9,3428.4,3260.6,3185.4,2968.5,2764.5,2265,1813.4,1484.9,1272,1008.4,588.75,325.12,290.24,418.04,655.32,730.78,702.96,732.8,516.02,499.79,519.26,546.26,507,453.31,435.42,453.04,490.78,544.51
2212,3615.9,3434.2,3320.1,3407.1,3930.7,5149,6753.4,7708.1,8145.5,8779.8,9918.6,10946,10893,8312.3,4396.4,3475.4,3246.9,3151.8,2868,2610.5,2064.3,1593.4,1295.2,1095.3,863.12,510.38,301.24,275.98,427.49,709.05,798.06,773.69,786.89,590.45,564.27,598.22,616.31,586.56,531.43,521.57,538.69,551.88,617.07
2213,3444.9,3265.1,3181.9,3261.2,3777,4979.7,6578.7,7544.8,8020.3,8676,9859.4,10957,10899,8254.8,4228.3,3269,2979.6,2855.9,2530.5,2258.7,1729.8,1310.4,1060,886.9,701.01,410.03,245.49,231.94,397.25,680.35,764.33,753.48,765.45,565.87,545.83,581.17,597.73,556.89,514.44,496.19,514.3,533.91,597.22
2214,3424.7,3132.4,3049.5,3119.8,3623.5,4784,6366.5,7309.1,7760.9,8396.5,9568.9,10610,10487,7814.9,3839.1,2897.8,2576.4,2418.3,2084.8,1820.1,1369.3,1032.3,824.11,684.76,537.87,308.92,193.22,186.89,353.92,614.91,696.63,665.46,691.17,471.94,472.77,498.69,504.33,469.75,420.5,410.91,435.21,462.26,509.86
2215,3205.7,3068.2,3000.3,3076.2,3560.1,4683.5,6228.6,7147.2,7554.1,8123.3,9158.9,10039,9790.5,7161.9,3417.2,2537.5,2196.7,2021.6,1717.8,1484.3,1117.6,857.04,708.07,611.07,488.27,317.86,238.24,237,412.14,702.69,797.12,771.53,792.61,600.42,575.05,603.74,616.55,592.29,547.91,529.31,547.66,569.6,638.81
2216,3087.8,2890.4,2840.5,2912.7,3358.2,4415.5,5894,6735.5,7067.7,7490.9,8317.7,8973.3,8578.3,6113.5,2794.8,2026.1,1702.3,1540.8,1271.9,1088.9,815.05,629.72,532.68,444.37,376.48,244.22,190.17,186.07,368.45,650.51,735.46,723.1,744.89,538.88,527.63,561.66,570.79,537.55,485.37,472.73,489.76,508.99,570.69
2217,2959.1,2776.3,2732.1,2796.6,3219.4,4208,5581.9,6351.8,6613.3,6871.8,7466,7868,7354.3,5102.9,2265,1606.4,1313.2,1170.1,955.33,812.53,615.57,495.65,417.84,378.33,321.83,225.68,183.19,187.43,364.86,652.44,730.78,718.9,737.13,536.05,503.97,535.33,538.34,509.97,474.84,454.46,479.81,503.1,565.11
2218,2887.3,2690.9,2648.7,2709.4,3106.6,4027.2,5285.1,5970.4,6140.3,6226.8,6583.7,6767.2,6170.9,4185,1806.8,1252.6,1018.2,895.11,728.66,607.7,490.57,401.44,355,328.02,290.08,222.02,197.38,199.5,382.38,665.02,755.1,745.02,768.04,552.58,522.94,540.48,572.89,549.32,508.03,474.38,496.94,522.47,595.15
2219,2720.3,2573.9,2527.9,2588.5,2948.5,3801.3,4953.6,5557.4,5624.2,5579,5723.5,5733,5104.8,3374.9,1435.8,981.87,781.77,680.03,555.95,475.08,375.29,318.05,292.04,275.78,256.75,196.93,182.56,185.65,371.12,678.74,773.57,767.85,793.61,555.73,524.1,560.24,565.05,542.81,496.01,479.83,509.06,524.76,594.41
2220,2586.8,2448.1,2412.4,2481.2,2806.4,3580.6,4622.3,5127.9,5140.5,4957.6,4940.1,4807.1,4200.2,2714.7,1131.8,768.3,609.04,526.25,423.92,356.97,303.28,261.85,250.41,245.3,228.67,194.99,159.57,182.57,365.32,690.39,766.75,771.16,815.34,546.16,509.11,537.63,557.87,523.74,482.61,466.87,480.81,507.76,569.34
2221,2601.4,2348.2,2313.3,2359.3,2670.9,3378.5,4304.3,4742.3,4689.4,4420.1,4278.8,4082.5,3511.1,2220.9,902.93,601.6,463.65,400.99,329.23,278.12,236.64,212.29,203.68,203.53,201.28,164.4,148.99,157.92,357.81,659.03,757.14,749.16,791.63,483.85,452.93,482.01,502.69,474.04,430.67,412.37,433.94,460.29,525.96
2222,2385.1,2319.5,2297.6,2345.7,2628.2,3270.8,4110.8,4478.5,4384,4044.2,3826.3,3576.9,3035.8,1910.3,810.84,542.64,435.89,384.85,327.39,290.03,265.22,245.85,238.96,250,233,214.67,212.37,215.52,434.34,772.21,897.39,897.87,925.67,619.04,579.36,605.8,620.21,588.41,554.12,538,557.09,584.19,652.47
2223,2343.3,2168.8,2138.3,2177.3,2439.3,3022,3768.3,4076.7,3953.1,3578.1,3320.8,3041.6,2548.3,1577,634.13,424.03,322.86,284.3,236.21,197.59,187.33,174.4,168.14,185.68,183.49,154.37,146.18,149.27,370.7,703.36,800.83,796.3,812.2,504.53,481.05,508.56,518.52,502.66,447.68,432.86,441.68,481.23,542.13
2224,2264.7,2097.6,2081.2,2123.8,2358.5,2899.6,3566.7,3834.5,3686.9,3289.5,2996.2,2706.1,2258.6,1384.3,567.35,374.29,288.11,258.56,214.98,196.56,184.32,166.95,176.96,184.52,187.29,166.47,162.12,169.85,393,725.96,835.44,807.17,802.1,521.68,485.56,512.57,526.92,506.48,462.08,443.32,467.93,496.03,564.48
2225,2201.8,2090.4,2067.9,2102.4,2325.9,2819.5,3429.8,3652.3,3497.7,3088.2,2785.3,2486.5,2061.6,1278.8,542.92,374.91,305.13,262.76,235.2,216.85,210.17,205.67,206.7,229.02,225.01,207.93,198.76,212.78,433.57,770.21,872.84,838.24,833.35,587.82,558.99,576.68,597.95,572.46,527.81,520.17,552.34,568.16,632.48
2226,2106,1950.1,1928.6,1975.5,2173.8,2627.8,3174,3371,3203.4,2808.5,2487.9,2201.3,1812.7,1102,439.11,288.24,230.85,188.21,163.43,155.85,137.51,139.55,147.11,168.11,166.06,153.01,146.67,160.86,367.58,677.21,768.5,732.39,727.41,504.07,484.66,506.53,515.61,499.72,449.87,432.82,461.05,480.33,549.56
2227,2033.7,1905.6,1900.8,1925.2,2126.9,2536.5,3033.2,3209.1,3048.9,2649.4,2335.6,2056.5,1696.5,1034.3,424.61,283.93,223.91,195.67,168.5,159.44,157.36,155.96,164.15,185.05,181.12,165.47,163.86,179.35,371.83,670.93,746.98,727.17,730.46,525.34,501.49,525.91,540.54,518.48,475.11,460.74,484.09,510.78,575.34
2228,2060,1892.3,1867,1897.7,2080.1,2477.1,2930.5,3068.2,2908.9,2517.9,2212.4,1951.5,1610.7,983.52,410.02,281.29,234.02,200.03,179.67,166.57,163.08,159.5,169.29,187.97,199.65,195.41,176.83,187.99,374.39,664.4,735.58,709.16,723.96,524.63,511.05,534.16,547.26,537.44,477.39,467.65,498.7,521.76,588.93
2229,1957.2,1821.1,1811.4,1838.6,2007.5,2364.9,2784.8,2910,2743.6,2380.4,2082.2,1831.6,1500.1,920.75,386.48,253.2,209.51,180.51,163.4,156.43,142.51,151.29,165.78,168.5,183.42,177.93,164.44,178.18,359.95,630.79,711.21,699.69,714.79,523.19,501.24,519.8,540.96,525.2,470.96,461.58,486.82,514.07,583.12
2230,1929.1,1764.4,1737.8,1770.5,1924.5,2260.6,2645.7,2757.5,2606.3,2244.9,1958.3,1721.8,1425.2,860.3,350.03,234.66,185.96,170.86,148.46,133.89,127.76,128.26,148.08,158.62,174.36,165,146.86,155.92,331.67,600.89,672.79,658.21,668.43,485.69,466.73,494.38,507.27,482,445.64,421.79,457.46,483.81,544.17
2231,1891.2,1751.2,1737.2,1760,1913.7,2225.4,2584.4,2684.5,2533.3,2188.8,1924.4,1689.8,1382.7,847.33,361.01,239.64,197.4,183.1,164.64,154.82,145.77,158.33,165.85,181.16,195.6,189.11,182.31,197.87,362.92,626.34,702.17,694.24,700.51,523.09,498.52,523.71,530.68,517.19,476.45,469.75,496.19,517.15,587.55
2232,1848.5,1718.2,1711.2,1740.1,1866.9,2183.3,2492.6,2590,2440.7,2116.4,1878.9,1656.9,1356.5,837.58,356.01,245.16,210.22,190.59,179.02,158.01,163.52,163.28,180.31,211.84,217.95,200.9,200.13,221.77,372.89,634,730.95,696.47,724.81,551.23,530.97,550.69,574.42,564.74,500.63,490.39,516.8,538.29,606.5
2233,1791.6,1636.1,1615.7,1635.8,1766.6,2052.6,2363.8,2442.2,2299.1,1989.9,1746.5,1530.6,1267.3,759.46,303.31,199.11,163.85,144,133.03,111.88,113.86,118.79,131.82,147.48,158.85,144.49,149.29,154.75,318.03,573.06,639.01,625.83,642.81,454.96,430.6,452.42,462.46,447.74,410.97,399.38,426.41,450.61,517.92
2234,1833.9,1638.6,1626.1,1636.4,1764.2,2028.9,2325.1,2401.4,2260,1968.3,1740.7,1536.3,1273.7,779.28,327.21,222.18,190.16,171.45,154.37,146.44,142.49,143.3,160.5,180.68,185.6,181.26,175.44,190.99,347.09,589.59,660.83,639.8,655.72,477.11,451.31,485.13,495.37,477.9,432.3,412.25,448.08,468.05,543.68
2235,1732,1658.2,1640.3,1655.6,1769.3,2032.7,2304.2,2366.6,2227.5,1951.8,1738.4,1547.6,1282,807.81,361.02,258.32,227.33,205.94,195,183.72,185.72,186.09,198.01,212.71,242.1,228.33,230.59,237.51,401.58,658.21,731.35,724.04,734.35,564.02,548.19,561.74,586.11,571.85,529.94,518.29,543.83,567.19,635.43
2236,1720.1,1563.2,1550.1,1559.4,1680.4,1920.6,2180.9,2234.1,2109,1855,1639,1456.7,1212,743.61,313.3,210.68,175.72,159,155.01,142.41,140.83,133.26,162.13,178.94,197.3,181.84,196.18,204.08,351.19,581.95,651.21,629.95,655.87,471.77,461.3,483.94,492.96,477.42,420.39,430.36,451.92,472.49,547.77
2237,1763.6,1536.1,1522.9,1530.9,1633.4,1870.1,2110.6,2171.1,2043.2,1803.9,1612.6,1442.4,1193.5,741.61,308.41,206.35,174.57,156.76,137.5,133.01,141.09,134.39,155.07,188.02,197.66,192.08,194.58,215.76,366.53,572.03,619.68,601.4,623.46,444.38,425.02,448.08,461.91,444.03,396.24,389.51,409.57,443.07,510.82
2238,1673.3,1596.7,1580.1,1587.3,1685,1916.2,2148.3,2195.6,2073.4,1851.4,1670.3,1504.2,1261.3,805.86,376.2,286.82,246.92,233.96,214.07,209.73,213.5,214.17,236.79,262.11,281.16,282.19,299.66,327.69,487.67,689.32,738.82,723.03,744.22,562.15,553.48,568.14,588.19,571.34,532.85,530.91,552.14,580.29,645.86
2239,1674.1,1497.2,1482.9,1496.7,1583.7,1792.7,2019,2060.7,1956.1,1741.3,1571.3,1412.4,1187.6,740.4,315.72,223.87,185.67,169.19,157.38,156.73,156.31,160.92,185.14,214.4,238.61,246.72,283.16,335.05,460.63,610.79,638.8,623.2,643.05,474.48,445.13,470.03,487.89,472.72,421.84,415.34,435.05,467.52,537.69
2240,1632.4,1489.8,1465.5,1473.4,1556.4,1763.4,1977.1,2021.7,1920,1720,1561.9,1413.1,1186.8,750.54,331.22,237.32,196.27,187.14,169.1,165.69,172.61,182.03,212.09,257.43,293.48,312.49,382.66,455.01,595.59,672.61,652.86,627.16,638.07,473.56,446.81,465.02,492.18,464.03,422.11,411.48,442.27,468.58,537.69
2241,1723.4,1539.5,1516.6,1511.4,1600.7,1797,2005.5,2043.1,1944.7,1760.3,1616.2,1472.6,1242,801.79,382.53,283.2,257.53,236.35,222.85,227.88,238.89,255.76,305.02,362.32,427.12,482.08,594.58,737.97,877.63,814.32,716.66,683.83,695.01,526.38,501.42,523.54,545.64,526.69,487.24,484.11,507.91,534.23,609.63
2242,1633.7,1489,1458.4,1452.4,1524,1720.7,1923.7,1950.9,1866.8,1698,1562.4,1422.6,1207.6,769.11,358.7,260.13,225.66,211.37,206.34,204.74,226.95,255.04,319.23,406.53,518.7,634.3,848.94,1123.5,1269.9,929.82,707.59,653.01,669.81,492.7,469.94,493.53,520.26,491.45,444.75,440.37,464.45,489.63,574.54
2243,1656.6,1481.1,1447.1,1425.1,1506.4,1687.1,1881.1,1914.3,1829.5,1666,1538,1404.6,1200.4,762.16,360.43,264.33,233.51,220.81,219.69,220.05,267.48,307.93,411.96,558.92,751.42,992.14,1382.7,1883,2013.4,1205.1,720.19,645.69,641.83,479.19,449.35,482.69,510.92,482.69,431.69,420.67,442.12,474.5,550.17
2244,1733.6,1514.8,1465.2,1447.8,1520.7,1693.3,1871.1,1907,1830.8,1680.7,1571.4,1440.4,1231.8,800.5,397.96,296.61,275.58,259.05,264.7,278.37,340.31,429.92,618.14,866.07,1212.1,1671.1,2387.5,3267.1,3377.1,1677.9,775.63,669.29,671.3,488.57,474.54,499.49,515.86,504.91,460.92,448.97,458.32,497.85,579.43
2245,1665.3,1500.7,1456.5,1416.5,1491.4,1655.4,1837.9,1867.3,1805.2,1654.4,1557.2,1433.6,1219.1,803.02,407.23,313.73,298.27,291.31,298.46,337.73,455.49,604.92,915.35,1355.2,1952.5,2764.2,3954.1,5274.2,5044,2236,843.83,698.75,688.02,519.9,498.24,523.21,540.8,524.38,468.51,470.23,498.91,520.64,595.82
2246,1698.8,1497.3,1429.3,1391,1440.5,1606.1,1780.1,1819.2,1757.7,1620.3,1526.6,1412.3,1203.7,793.24,405.56,314.05,309.65,308.83,350.08,417.99,618.14,899.35,1437,2200.7,3250.9,4570.6,6285.5,8010.7,6994.3,2765.2,829.51,655.36,637.18,469.22,454.79,470.33,491.9,476.24,422.42,409.63,439.32,464,545.71
2247,1705.7,1540.1,1460.2,1408.2,1465.9,1614.1,1785.4,1826,1763.4,1648.6,1552,1443.5,1236.9,830.25,471.73,386.37,400.96,412.75,489.67,619.83,972.88,1468.7,2406.5,3692.9,5293.4,7176.5,9245.4,11083,8763.4,3120.2,906.87,713.94,686.87,504.34,484.32,511.3,525.04,511.25,470.84,455.04,479.5,517.65,591.33
2248,1781.4,1611.5,1549.3,1492.6,1538.5,1704.6,1867.4,1904.2,1836,1732.1,1649.1,1542.9,1349.3,940.96,608.51,552.31,590.49,640.38,720.52,963.73,1620.5,2431.2,3875.3,5723.2,7870.4,9964.2,12015,13318,9425.4,3130.5,928.91,750.49,717.86,550.53,536.17,564.73,586.09,561.93,504.56,506.4,541.96,566.84,643.67
2249,1707.8,1515.9,1429.7,1351,1394.1,1542.7,1700.2,1743,1698.5,1596.4,1532.1,1420.1,1236,857.36,549.84,510.18,599.54,692.81,935.55,1326,2263.2,3544.9,5517.1,7815.4,10098,11935,13036,13308,8557.1,2653.6,813.9,667.37,642.35,463.7,437.18,469.67,479.95,464.63,413.56,402.82,435.24,462.68,538.68
2250,1698.7,1551.7,1454.2,1375,1412.2,1553.5,1717,1773.1,1723.3,1642.4,1574.5,1484,1298.4,925.96,688.6,685.13,867.51,1019.3,1414.2,2021.4,3410.9,5182.5,7553.6,10040,11896,12939,12826,12108,6809.2,2150.4,811.37,702.29,688.61,507.34,486.05,504.04,529.37,502.03,456.69,451.82,487.33,517.59,589.61
2251,1760.2,1590.1,1500,1406.2,1445.6,1585.1,1738.8,1790.4,1756.4,1684.6,1640,1550.2,1370.1,1035.8,853.13,930.17,1214,1476.4,2056.5,2899.2,4671.9,6754,9139.2,11119,12206,12111,10926,9449.5,4967.8,1633.9,805.44,720.17,716.2,541.58,521.53,545.63,567.23,552.46,510.72,506.82,525.21,561.43,632.62
2252,1694.4,1512.2,1423,1343,1380.5,1517.8,1675.7,1725.3,1701.2,1644.6,1606.9,1516.1,1355.4,1050.1,1011.1,1181,1581.7,1943.2,2652.3,3657.7,5528.6,7506.2,9177.8,10428,10518,9605.1,7933.8,6407.5,3114.8,1168.3,708.3,647.71,661.53,466.66,455.94,466.96,490.31,466.21,432.89,423.55,446.97,485.71,548.54
2253,1669.6,1489.5,1402.4,1334.3,1367.1,1499.1,1652.4,1724.9,1698.3,1648.4,1625.5,1550.1,1396,1145.5,1248.9,1537.7,2038.2,2473.1,3237,4251.8,5982.3,7592.2,8377.6,8667.3,8032.6,6790.8,5219,4021.8,1945.2,913.69,668.92,637.19,648.39,464.55,454.11,466.9,489.17,476.26,426.84,416.78,448.58,473.06,562.02
2254,1626,1519.7,1440.9,1383.6,1426.9,1548.6,1713.2,1777.7,1766.1,1736.4,1717.6,1656.7,1517,1314.2,1591,1984.4,2534.8,2988.1,3652.1,4468.8,5765.9,6761.4,6769.1,6489.7,5562.6,4422.4,3242.5,2441.9,1290.6,835.75,746.27,726.15,734.43,563.45,536.66,544.76,580.15,565.58,525.07,525.33,544.75,576.42,649
2255,1607.5,1439.5,1371.9,1332,1371.2,1496.3,1661.8,1733.4,1727.5,1701.5,1704.7,1654.5,1531.9,1385.8,1808.3,2263.2,2736.1,3108.3,3529.1,4037.6,4711.5,5083.3,4676.1,4206.3,3471.6,2657.7,1916.5,1446.1,824.96,688.36,671.37,651.19,676.41,482.45,476,494.49,510.85,498.91,450.17,445.88,470.51,510.76,588.16
2256,1527.8,1395.4,1346,1315.4,1346.2,1478.6,1636.7,1712.4,1729.3,1714.4,1721.5,1697.9,1571.5,1474,1958.5,2413.8,2723.4,2968.7,3116.2,3341.6,3585.9,3633.9,3112.1,2681.4,2148,1624,1160.2,893.32,611.17,640.59,669.68,648.05,656.92,476.97,460.11,475.8,502.53,488.99,440.31,436.9,465.54,499.92,572.82
2257,1566.2,1418.2,1384,1363.5,1399.8,1532.6,1697.1,1757.5,1780.3,1786.6,1809.8,1785.9,1680.6,1606.9,2072.2,2439.1,2517.5,2607.4,2538.5,2521.9,2501.2,2389.9,1977.2,1680.9,1337.9,1026.3,761.78,609.82,526.5,661.91,710.93,698.09,708.54,523.61,508.08,534.56,549.91,535.68,501.7,491.68,518.08,558.83,640.76
2258,1502.5,1372.2,1340.2,1328.7,1369.4,1487.6,1662.3,1734.9,1761.1,1784.7,1823.1,1809.4,1703,1612.6,1953.5,2192.6,2086.6,2079.1,1887.3,1787.7,1686.6,1548.4,1259.7,1069.3,865.28,670.03,507.33,423.62,440.4,616.71,683.5,670.05,684.23,501.92,489.91,504.33,529.99,513.2,471.2,466.72,496.58,527.88,605.58
2259,1454.7,1317.6,1294.2,1285.3,1321.6,1454.8,1618.2,1697.7,1744.4,1774.9,1822.5,1828.8,1725.7,1584.6,1726.2,1825.5,1631.6,1563.5,1356.1,1246.4,1109.2,999.73,822,700.86,580.88,451.82,354.33,309.36,376.97,582.97,643.12,634.66,645.72,461.48,439.73,461.05,496.55,475.42,431.86,425.62,453.15,483.64,571.67
2260,1478.6,1325.2,1305,1306,1344.2,1471.1,1646.2,1731.1,1773,1820.3,1892.4,1906.5,1798,1578.3,1513.2,1491.8,1271.2,1168.1,991.75,892.61,781.04,699.98,595.09,521.62,455.7,359.44,294.58,262.91,364.62,601.03,667.39,654.97,668.86,484.32,471.52,489.31,511.89,502.11,454.8,446.71,473.87,510.24,590.33
2261,1459.1,1342.8,1334.6,1332.4,1363.9,1500.7,1667.4,1763.3,1822.3,1883.1,1973.9,1994,1874.5,1582.9,1322.2,1229.9,1018.4,926.56,788.35,709.11,625.01,559.64,496.37,444.62,403.81,334.7,272.41,262.67,388.11,624.65,713.97,688.09,697.6,519.64,497.94,517.41,540.8,534.27,492.15,494.95,513.09,547.48,633.15
2262,1410.9,1272.4,1262.2,1260.4,1298.6,1426.2,1613.2,1706.7,1772.8,1849.1,1956.7,1990.3,1864.3,1505.7,1103.1,961.65,784.3,709.85,603.96,541.29,477.55,423.63,380.21,349.38,310.75,249.72,200.57,202.27,333.06,569.8,645.22,630.35,652.82,470.67,455.21,482.01,504.7,484.2,444.05,438.38,463.27,500.6,578.09
2263,1399.9,1249.8,1249.1,1248.7,1276,1411.6,1593.1,1702.4,1770.5,1868.4,1984.8,2043.2,1907.2,1478.7,966.67,793.91,664.42,591.91,527.54,477.34,415.04,369.4,328.35,313.33,289.94,233.05,177.38,177.2,307.81,554.71,616.1,604.34,626.54,432.01,412,433.3,455.63,447.61,398.14,393.58,415.93,461.42,539.21
2264,1408.1,1338.2,1339.2,1343.2,1376.6,1507.4,1693.3,1810.2,1895.7,2005.8,2157.7,2220.2,2082.5,1581.1,980.14,796.61,686.86,636.51,582.5,540.97,478.5,431.82,405.29,384.56,356.66,311.06,258.68,256.94,399.37,667.76,752.29,735.03,754.51,578.23,547.24,578.49,608.88,592.66,544.84,550.87,580.39,610.76,690.92
2265,1336.2,1208,1213.5,1217.4,1250.5,1388.5,1584.9,1705.5,1794.9,1919.8,2095.5,2172.6,2035,1501.8,853.37,662.68,577.83,537.78,480.67,444.99,391.71,344.27,307.77,291.75,269.99,208.22,146.87,152.52,302.07,549.26,630.1,621.21,640.68,445.61,426.05,448.22,470.9,458.93,411.23,417.95,441.61,468.12,556.19
2266,1355.2,1211.6,1214.7,1217,1270.3,1393.1,1594.8,1722.2,1818.3,1973.6,2148,2260.5,2122,1553.7,854.32,655.34,577.54,557.37,510.04,476.92,420.34,364.4,327.48,310.14,287.65,219.19,164.59,162.07,309.26,552.4,627.35,615.79,634.31,436.38,411.02,440.73,463.93,450.8,406.43,400.59,438.39,473.55,542.48
2267,1433.2,1258.5,1263.3,1268.7,1314.2,1444.9,1655.7,1781.5,1894.1,2050.9,2284.6,2399.8,2273.8,1660.1,913.5,706.16,652.91,624.09,585.65,560.46,494.28,424.96,381.49,352.54,330.6,254.18,201.86,203.54,348.61,610.39,679.44,669.09,681.63,482.32,474.99,495.68,529.05,516.62,472.52,464.84,499.34,535.64,626.05
2268,1299,1198.9,1201.3,1215.8,1265,1400.6,1610.1,1745.3,1862.1,2048.3,2307.5,2445.6,2326.2,1710.5,908.41,704.49,663.72,647.8,612.85,584.18,503.23,424.41,368.84,353.46,318.34,231.47,172.5,173.29,318.54,576.57,659.01,651.5,664.32,471.32,449.62,486.94,501.65,490.73,446.28,445.91,469.57,506.34,588.15
2269,1329.6,1174.8,1179.4,1189.5,1238.1,1386.6,1591.6,1732.7,1855.1,2063.2,2348.3,2526.7,2427.3,1794,951.33,724.91,693.8,697.13,663.42,631.22,543.09,434.38,378.38,352.78,316.26,226.04,143.56,147.51,299.83,543.64,617.11,606.42,625.77,427.08,415.02,437.23,458.31,436.23,394.63,390.13,432.02,467.06,542.57
2270,1364.3,1224.1,1229.3,1242.7,1302.9,1442.1,1660,1797.1,1933.1,2157.2,2474.6,2693.8,2625.6,1979.2,1078.7,841.37,824.16,822.06,799.12,759.7,649.81,514.87,457.14,416.17,380.54,264.06,205.24,192.57,351.04,610.4,683.98,671.33,677.86,480.09,455.88,482.31,498.85,496.2,457.72,456.16,482.84,525.5,609.61
2271,1278.3,1182,1196.1,1206.6,1271.1,1416.9,1625.7,1772.7,1911.2,2157.6,2519.9,2786.9,2750.6,2100.2,1131.7,888.88,875.44,900.8,865.76,817.5,678.96,520.17,443.33,410.58,353.43,246.14,184.98,173.17,321.14,588.91,666.36,662.78,670.23,477.33,453.09,484.28,505.77,494.97,458.58,454.36,476.71,520.12,606.97
2272,1285.4,1154.4,1164.6,1172.3,1238.4,1389.6,1592.5,1750.7,1886.1,2148,2539.2,2858.1,2867.1,2207,1176.8,931.55,929.3,954.31,918.45,867.33,690.47,519.38,435.32,387.35,335.13,230.29,150.76,148.15,297.18,551.01,622.66,604.26,622.25,412.25,399.48,425.49,450.69,425.42,395.84,383.22,421.76,455.91,542.57
2273,1311.6,1198.5,1216,1229.8,1295.2,1444.8,1648.7,1799.7,1951.4,2233.8,2660.5,3035.1,3070,2405,1310.4,1039.2,1028.7,1056.4,1024.1,948.06,760.06,568.35,481.67,431.83,381.67,265.87,207.97,193.45,347.54,606.54,678.98,669.9,688.14,484.97,469.53,490.82,511.83,502.62,468.91,466.3,499.77,534.81,614.68
2274,1338.2,1205.2,1216.9,1231.6,1294.9,1455,1656.4,1802.5,1950.3,2256,2703,3126.1,3196.3,2510.6,1365.7,1086.9,1069.6,1093.1,1041.4,961.59,761.11,563.7,478.33,427.74,376.61,267.91,208.12,198.76,352.3,605.02,685.02,673.05,682.48,483.41,468.04,488.95,514.93,502.74,464.65,456.66,499.06,521.84,617.53
2275,1254,1139.8,1151.8,1171.6,1236.7,1379.5,1597,1732.5,1889.4,2198.4,2664.7,3098,3186.1,2497.3,1324,1033.4,1006.1,1022.3,969.31,875.73,677.29,490.63,409.18,358.45,313.47,209.23,159.54,164.75,306.41,557.62,628.58,616.05,631.57,425.32,400.64,429.68,450.71,441.26,408.99,405.56,433.48,466.83,548.92
2276,1315.9,1157,1174,1192.6,1259.5,1404.8,1601.9,1754.5,1905.3,2212.3,2680.1,3119.9,3202.5,2498.8,1320.3,1024.8,977.53,978.28,913.05,822.27,635.06,466.01,392,352.53,305.26,217.61,172.09,170.38,319.23,552.7,623.28,610.53,633.97,425.64,400.99,435.33,453.83,441.94,397.77,391.98,439.15,463.94,549.87
2277,1317.6,1207.1,1231.3,1245.2,1299.8,1457.1,1656.2,1794,1945,2262.5,2724.8,3148.3,3213.8,2488.3,1310.4,1008.6,961.39,941.41,868.09,781.08,618.54,481.38,409.45,382.09,336.35,260.01,222.64,220.26,366.52,626.27,693.06,682.65,695.41,490.91,475.77,498.37,514.2,506.32,468.47,467.64,504.92,541.88,628.33
2278,1266.8,1146.9,1169.2,1194.3,1235.5,1388.3,1585.1,1735.5,1878.2,2179.7,2620.2,2995.2,3015.8,2277.1,1173.2,893.03,816.69,798.66,727.08,657.27,518.3,398.14,342.11,309.42,274.55,205.51,172.66,174.68,307.91,549.97,623.35,624.96,637.68,436.1,408.4,448.64,467.04,455.77,406.27,411.31,441.31,476.66,564.69
2279,1276,1134.4,1166.2,1181.5,1234.6,1388.3,1577.7,1716,1856.8,2145.9,2546,2888.1,2868.5,2127.6,1072,798.68,729.8,703.71,638.26,566.36,448.93,352.62,310.64,291.45,256.93,193.63,170.95,161.45,307.46,551.18,617.86,595.02,603.22,395.78,379.73,411.34,426.11,418.19,374.37,374.59,411.64,454.15,531.44
2280,1329.4,1214,1243.8,1268.8,1322.3,1464.8,1654.9,1782.5,1921.5,2195.2,2574.6,2851.6,2783.2,2047.4,1044.7,784.39,711.5,686.8,614.7,570.36,474.8,402.44,365.25,349.08,316.45,259.87,237.9,231.22,376.83,628.78,689.96,683.46,695.59,491.53,482.54,491.75,528.18,510.58,473.49,476.36,514.23,542.46,635.35
2281,1275.8,1143.1,1175.6,1204.6,1248.9,1398.2,1579.1,1706.5,1831.3,2086.4,2424.7,2641.4,2530,1817.5,909.27,665.05,593.2,564.16,499.17,456.2,378.12,315.05,285.93,276.41,246.5,198.15,186.43,172.2,313.09,559.9,617.04,611.76,613.55,409.29,391.71,417.53,439.63,426.18,385.8,386.23,417.69,463.81,546.5
2282,1264.1,1143.8,1176.9,1212.7,1261.7,1400,1582.1,1705.5,1822.2,2060.9,2346.2,2526.3,2381.9,1692.9,845.02,620.02,551.23,521.28,464.42,425.96,364.73,311.44,291.66,280.28,257.52,206.74,199.23,195.38,333.34,562.4,619.33,618.18,621.27,416.04,406.66,419.38,446.2,435.24,397.42,394.11,420.75,463.85,557.86
2283,1293.1,1202.3,1246.4,1275.1,1327,1464.3,1641.7,1740.9,1869.2,2078.4,2342.5,2472.8,2307.5,1625.7,825.65,615.24,554.14,528.08,479.77,438.89,390.2,342.71,329.97,320.6,300.01,251.97,238.77,241.12,378.73,619.83,691.26,677.95,691.34,474.19,465.27,488.06,515.7,496.8,458.71,461.56,497.34,535.47,629.05
2284,1318.1,1176.8,1218.4,1245.8,1287.3,1425.1,1592.6,1706.4,1818.1,2007.6,2230.5,2319.8,2138.2,1498.7,741.65,547.32,495.48,458.25,423.15,387.26,339.6,305.82,294.74,286.14,267.69,233.41,221.85,209.79,343.08,577.88,635.26,627.86,637.62,429.39,410.67,429.22,458.49,443.79,413.43,408.51,443.52,486.64,571.88
2285,1256.7,1129.7,1184.8,1217,1273.5,1400.6,1559.7,1661.1,1765.1,1938.7,2130.2,2205.1,1995.8,1382.4,695.71,503.97,448.3,417.78,375.15,343.29,312.87,277.32,273.83,270.15,246.35,222.81,210.93,208.17,335.8,553.41,618.07,616.81,630.14,408.86,400.24,407.99,442.67,420.49,386.81,382.28,415.23,446.46,546.82
2286,1288.8,1193.3,1241.8,1276.9,1325.2,1447.7,1606.4,1699.3,1810.8,1951.5,2130.3,2168.3,1968.6,1360,690.26,520.21,469.27,444.15,402.14,374.88,347.27,322.87,318.15,314.25,305.98,270.41,259.21,260.42,383.83,610.91,666.14,657.68,673.37,448.91,436.99,445.03,476.73,468.81,425.81,434.75,471.22,513.89,597.43
2287,1293.4,1186.7,1249.8,1290.8,1336.7,1450.2,1594.7,1689.5,1786.7,1924.5,2069.2,2090.3,1884.2,1306.1,659.1,502.24,443.94,428.61,392.26,371.72,339.55,315.54,320.82,316.62,303.75,273.09,264.89,271.69,390.67,609.98,659.51,659.93,677.27,458.31,440.47,454.89,488.68,478.43,438.19,440.88,470.51,520.19,599.03
2288,1267.7,1154.2,1220.1,1266.4,1305.5,1424.2,1563.7,1652.9,1742.9,1865.2,1998.4,2000.1,1779.4,1224.9,621.12,469.16,423.5,398.2,364.16,338.91,314.91,296.14,308.64,299.78,291.07,274.46,262.41,260.06,366.23,579.51,637.91,616.97,634.19,407.08,393.62,410.77,438.61,433.3,396.96,391.94,426.42,467.92,558.43
2289,1255.9,1166.7,1238.4,1272.4,1322.1,1437.3,1566.2,1655.1,1730.1,1836.7,1956.6,1936.4,1732.2,1180.8,603.97,463.41,417.97,404.97,376.42,343.48,327.83,313.62,319.58,319.32,312.36,292.74,280.28,285.95,392.12,593.44,642.52,632,643.64,416,407.41,420.09,445.48,443.04,410.43,399.44,430.65,478.3,569.87
2290,1295.8,1213.5,1286.9,1339.9,1377.8,1488.7,1611.1,1687.1,1772.5,1863.2,1977.3,1950.6,1731.4,1194.2,637.08,501.15,461.64,433.5,413.25,397.7,375.95,365.11,378.66,379.01,387.59,367.75,361.33,368.42,461.68,654.08,701.64,691.21,703.04,487.23,473.52,488.31,519.94,510.15,475.25,479.22,515.69,551.25,637.11
2291,1254,1137.9,1210.7,1270.5,1312.3,1431.8,1534.4,1608.3,1673.4,1773.2,1858.4,1831.7,1618.5,1104.3,574.89,443.25,409.53,385.88,368.44,352.35,329.91,328.35,339.19,351.78,351.55,341.08,335.98,342.29,422.23,579.77,622.99,611.1,614.93,400.5,389.69,398.74,431.84,422.17,380.23,388.44,411.48,463.82,551.03
2292,1238.3,1125.5,1202.3,1256.7,1302.3,1410.8,1519.4,1586.8,1661.1,1726.9,1814.8,1779.8,1557.9,1066.2,561.53,438.91,412.17,387.58,368.49,359.27,348.41,355.31,361.76,384.7,390.23,382.28,380.95,396.26,449.02,579.37,601.1,594.4,600.7,368.94,363.54,389.82,416.03,408.41,366.93,357.56,401.8,437.88,526.59
2293,1323.9,1231.2,1299,1363.6,1412.8,1516.6,1613,1681.3,1746.7,1824.5,1890.8,1844.9,1625,1139.6,655.87,533.31,507.22,487.13,477.54,475.29,475,478.56,506.18,536.61,555.82,552.64,569.01,592.59,620.8,711.45,726.71,689.75,716.23,497.98,473.58,493.83,523.56,522.25,487.6,480.7,526.64,563.91,655.38
2294,1241.2,1157.4,1228,1291.6,1337.1,1448.8,1535.3,1596.8,1660.7,1726.8,1793.7,1737.4,1533.6,1077.2,613.42,505.59,490.97,474.26,469.8,467.1,477.61,501.93,546.36,592.59,621.63,650.24,674.62,717.68,683.95,691.67,661.87,647.46,668.55,429.58,419.81,446.44,469.88,459.97,420.19,425.7,466.52,500.69,580.99
2295,1225.1,1118.7,1194.2,1244.6,1305.8,1412.2,1496.5,1556.1,1619.3,1664.2,1724.1,1680.3,1472.7,1028.2,601.56,509.87,495.56,490.39,494.08,507.5,533.16,579.92,647.91,729.37,800.02,856.43,926.41,989.79,880.33,729.13,626.81,600.29,609.65,383.73,365.99,379.83,409.59,398.96,361.79,366.17,403.37,445.89,525.99
2296,1284.5,1205.6,1275.6,1341.8,1370,1481.2,1566,1621.8,1693.5,1752.5,1795,1741.4,1518.5,1098.5,728.7,636.73,638.74,627.68,643.53,701.64,766.04,845.8,973.25,1108.7,1256.4,1385.4,1538.1,1667.4,1399.8,953.79,745.17,693.38,703.45,462.02,454.35,479.71,505.97,504.51,466.36,466.75,500.52,552.19,639.85
2297,1205.4,1109.8,1183.3,1232.8,1296.3,1399.1,1483.8,1532.6,1590.8,1648.6,1682.9,1623.4,1432.7,1045.1,704.57,657.37,679.65,698.2,744.25,810.28,947.24,1103.5,1340.9,1611,1866.7,2110.2,2383.6,2659.5,2142,1127.7,686.43,628.55,636.14,400.06,384.89,402.17,424.68,426.44,392.79,390.78,422.64,469.4,562.04
2298,1210.2,1117.3,1197,1247.9,1309.3,1399.6,1475.5,1529.3,1590.7,1637.1,1677.5,1621.4,1434.5,1084,817.89,791.6,841.88,896.36,989.99,1122.6,1373.7,1697.3,2129.3,2618.1,3133.1,3608.3,4127.7,4616,3647.5,1589,753.79,656.54,651.47,417.56,401.03,416.97,442.49,438.66,407.63,409.76,441.35,477.2,564.04
2299,1235.8,1137.4,1222.4,1265.9,1318.7,1415.9,1495.3,1540,1596.6,1645.8,1678.5,1619.3,1437.9,1140.8,988.3,1006.8,1116.6,1219.2,1394.6,1637.8,2117.5,2706,3494.4,4395.8,5267.1,6170,7057.6,7869.7,6110.9,2409.2,849.92,699.59,687.96,447.35,439.04,460.05,477.28,468.21,437.28,440.09,473.29,515.93,604.92
2300,1247.3,1143.7,1218.7,1270.7,1330.7,1422.7,1490.7,1529.2,1590.6,1635.4,1667.5,1608.2,1447.2,1205.1,1205,1306.5,1502.4,1676.3,2000.7,2435.6,3297,4335.7,5740.8,7272.6,8752,10141,11491,12775,9656.1,3479.7,944.75,743.07,703.52,469.39,448.54,469.55,496.18,484.54,448.48,448.17,485.71,529.14,622.22
2301,1162.5,1069,1133,1180.6,1234.8,1345.6,1400.8,1447.6,1496.2,1556.8,1569.9,1509.9,1367.1,1222.1,1429.7,1653.4,1962.3,2264.4,2775.3,3480.9,4860.5,6557.6,8621,10972,13157,14960,16700,18275,13180,4330.7,969.12,682.55,642.85,401.95,373.14,395.82,410.89,405.97,372.37,379.36,420.14,442.38,534.44
2302,1206.7,1105.4,1163.9,1204.1,1269.2,1359.6,1427.1,1455.7,1511.8,1560.4,1582.9,1525.8,1393.1,1363.5,1860.8,2257.2,2749.7,3217.9,4000.2,5083.4,7213.1,9765.3,12633,15788,18398,20829,22464,23762,16806,5367,1078.2,722.41,684.79,440.94,415.6,430.57,450.19,439.35,404.82,408.37,441.3,491.95,570.74
2303,1254.3,1145,1215.3,1259.5,1309.7,1409.2,1463.1,1500.8,1549.8,1597.9,1623,1566,1459.7,1564.5,2387.8,3013.9,3690.8,4335.9,5417,6917.3,9752.1,13046,16649,20244,23068,25315,26615,27599,18401,5799.8,1148.1,799.4,747.08,505.85,485.98,518,527.88,524.05,484.37,491.35,526.42,566.26,652.53
2304,1176.2,1063.8,1114,1155.4,1203.1,1308.9,1369.4,1396.1,1444.4,1491.6,1523.4,1460.4,1380.9,1607.4,2779.8,3610.1,4408.5,5209.3,6428.7,8150.9,11362,14888,18119,21749,23956,25199,25701,25999,16583,5094.3,1015.8,698.82,664.33,411.8,385.62,411.01,420.28,420.03,374.27,380.12,417.25,466.91,545.06
2305,1206.2,1096,1137.6,1183.1,1235.5,1333.5,1381.4,1404.2,1458.4,1502.6,1523,1474.1,1419.8,1753.7,3230,4238.5,5109.3,5974.3,7171,8868.5,12022,15443,18178,20857,22325,23084,22390,21905,13653,4085.2,953.62,706.89,684.51,434.5,407.25,428.92,442.9,448.39,412.04,410.52,452.48,492.18,578.98
2306,1240.6,1133.1,1177.1,1217.5,1267.3,1369.6,1409.9,1443.2,1484.1,1532.2,1545.9,1504.4,1453.1,1869.6,3496.6,4548.7,5325.4,6137.1,7190.7,8635.1,11301,13914,15726,17692,18162,18194,17254,16377,9659.2,3066.5,900.79,721.7,705.35,470.71,438.28,467.36,486.97,481.67,449.96,455.32,492.05,536.81,632.13
2307,1182.6,1075.2,1113.2,1149.8,1203.9,1296.8,1340.2,1371.5,1417.6,1462.7,1481.4,1435.3,1392.2,1814.2,3392.1,4382.9,4958.2,5587.2,6315.1,7381.1,9203.6,11026,11902,12857,12754,12310,11315,10574,6110.4,2085.3,758.52,641.66,657.12,395.78,367.41,400.84,414.35,413.2,378.37,386.8,413.87,465.13,551.12
2308,1182.4,1074.5,1114.2,1150.3,1201.7,1291.4,1331,1359.9,1407.8,1440.8,1472.9,1424.1,1380.8,1743.7,3088.4,3875.8,4222.4,4660.6,5046,5660.6,6754,7704,7983.3,8275.9,8117.6,7632.1,6919.3,6448.8,3684.9,1410.2,710.27,637.58,645.37,401.58,372.52,407.59,422.94,415.61,389.3,379.85,429.46,466.19,554.83
2309,1252.2,1139.2,1172.9,1202.3,1253.6,1354.5,1381.9,1397,1454.4,1491.2,1510.1,1465.3,1417,1684,2717.9,3271.8,3436.4,3693.3,3883,4152.8,4694.6,5187.6,5221.8,5421.9,5146.7,4809.4,4228.8,3843.8,2274.2,1093,739.48,678.57,688.27,437.88,421.09,456.3,466.79,460.41,437.98,442.68,475.12,518.96,616.33
2310,1202.2,1081.8,1114.3,1139.7,1200.4,1285.5,1315.8,1347.2,1395.5,1437.1,1453.1,1403.9,1330.1,1483,2166.6,2508.2,2545,2663.7,2686.1,2808.3,3045.7,3253,3196.1,3207.2,2988.8,2765.6,2451.1,2206.7,1378.5,841.67,666.6,640.16,654.11,399.15,378.45,408.26,431.93,429.08,391.22,394.55,431.84,471.06,562.97
2311,1182.2,1063.3,1100,1117.7,1179.4,1263.6,1299,1316,1362.1,1398.5,1432.6,1368.4,1283.2,1325.9,1711.6,1896.5,1872.4,1925.4,1887.6,1915.3,2003,2063.5,1997.8,1956.1,1827.8,1673.3,1477.4,1373.7,907.18,705.34,634.4,604.78,623.67,362.21,342.32,366.98,392.11,386.01,364.68,359.65,406.2,439.42,529.85
2312,1229.3,1121.8,1163.3,1177.2,1233.8,1318.5,1340.3,1374,1431.3,1456.2,1475.1,1429.6,1324.5,1258.7,1414.4,1504,1458.1,1469.1,1428,1403.1,1416.8,1411.5,1353.3,1312.5,1221.2,1120.9,997.51,914.4,714.44,699.36,696.99,679.55,690.2,432.23,417.68,443.72,473.62,473.65,433.09,442.16,480.83,526.11,612.83
2313,1158.7,1056.6,1092.7,1110,1172.1,1249.1,1279.8,1297.9,1350.4,1382.2,1403.1,1352.3,1237.1,1113.5,1130.8,1142,1102.7,1097.5,1050,1017.8,1005,971.27,913.64,868.41,803.05,728.77,659.55,605.22,529.06,612.5,632.76,614.75,630.04,367.25,354.41,376.06,397.13,396.5,367.76,380.39,403.36,450.12,544.55
2314,1191,1083.8,1115.6,1136.7,1189.6,1265.1,1289.7,1316.8,1357.3,1405.5,1419.9,1362.7,1254.9,1079.4,996.91,969.95,936.52,925.16,889.54,854.96,810.64,782.46,726.92,685.53,626.91,562.07,519.63,486.87,477.74,615.53,658.7,640.59,657.07,388.14,374.72,381.4,422.81,426.13,391.37,395.22,433.8,471.19,565.65
2315,1192.4,1086.2,1145.4,1144.6,1200.8,1303,1350.9,1373.1,1402.3,1394.1,1413.9,1369.5,1261.9,1050.4,901.18,902.39,887.55,869.26,855.97,812.32,764.47,731.04,644.55,608.34,575.59,524.83,462.82,461.01,483.31,606.02,666.91,653.34,681.05,435.41,418.53,414.76,453.61,451.02,451.34,444.98,489.29,514.31,625.83
2316,1247.9,1089.6,1117.7,1136.9,1225.1,1277.2,1288.6,1310.2,1374.8,1389.5,1409.7,1358.3,1236.6,1033.4,850.89,853.48,792.4,782.24,753.87,724.84,678.03,614.07,566.41,506.22,453.55,418.7,387.37,362.16,415.59,612.66,677.86,646.62,671.11,411.03,381.97,398.74,436.33,450.08,423.75,420.75,448.67,488.46,584.82
2317,1170.9,1063.6,1084.7,1093.8,1152.1,1236,1247.5,1269.1,1308.1,1352.7,1354.4,1301.8,1196.4,985.6,806.79,754.04,738.22,744.08,716.61,685.28,631.27,565.54,505.62,447.51,398.68,354.91,325.91,303.89,368.73,588.47,638.75,624.66,641.92,376.06,346.67,369.82,396.03,401.1,367.56,376.63,408.39,439.56,549.7
2318,1174.5,1064.6,1089.3,1111.5,1156,1238.8,1253.5,1270,1313.2,1348.1,1356.1,1303.7,1203.7,996.93,814.85,766.38,761.57,764,739.49,706.23,657.73,584.02,522.63,451.66,388.81,344.22,317.46,299.6,373.08,591.71,651.13,631.97,659.04,380.41,357.27,371.21,405.32,403.74,383.06,385.92,420.51,453.92,556.04
2319,1228.9,1106.2,1138.2,1151.4,1200.4,1280.5,1284.2,1301.6,1336.7,1370.2,1383,1339.3,1236.2,1059.4,871.8,832.87,835.71,826.89,823.49,789.36,716.65,641.2,577.17,486.32,427.68,374.72,354.54,320.46,398.12,631.37,704.68,674.83,695.21,431.01,399.98,422.75,441.27,438.23,414.87,433.35,460.28,503.29,608.36
2320,1176.5,1043.2,1071.7,1093.1,1140.5,1222.5,1219.8,1228.5,1272.7,1304.5,1322.1,1271.3,1174.8,1026.4,867.59,828.05,836.4,835.1,825.65,789.84,728.75,637.02,567.05,454.81,393.5,324.97,301.57,280.72,342.22,575.56,632.3,620.17,630.51,359.26,326.21,346.58,371.6,366.13,344.03,356.22,394.54,437.73,525.96
2321,1154.3,1052.7,1082,1090.8,1146.4,1211.2,1215.8,1221.9,1268.9,1301.3,1299.6,1266.6,1188.5,1064.7,935.68,894,924.19,921.41,929.39,884.02,807.69,706.77,622.39,496.35,427.54,354.77,326.9,303.86,363.31,593.36,661.85,644.32,652.52,370.6,350.54,362.47,386.67,395.46,368.15,374.97,411.85,447.26,542.41
2322,1244.8,1118.2,1146.6,1151.6,1198.7,1283.2,1275.3,1280.2,1323.1,1341,1355,1322.1,1258.8,1164.8,1062.4,1041.6,1076.3,1085.4,1089.9,1062.7,972.03,850.91,744.34,607.37,510.43,438.88,418.82,379.4,420.87,664.53,724.36,696.83,708.34,427.35,401.04,423.32,451.37,449.83,423,432.76,466.72,510.5,610
2323,1163.2,1046.3,1065.2,1081.1,1126.3,1204.1,1198.2,1195.8,1235.4,1254.6,1272.8,1232.2,1194.3,1164.1,1100.3,1092.6,1137.8,1168.9,1170.9,1140.6,1047.8,912.17,803.24,631.7,518.51,432.08,405.2,380.1,363.77,606.3,657.09,638.71,647.36,354.7,329.21,354.19,379.23,379.23,354.32,363.31,398.88,441.28,527.41
2324,1186.9,1077,1091.6,1110,1151.5,1225.1,1214.9,1213.3,1252.7,1279.7,1278.8,1257.7,1247.5,1259.5,1274,1269.3,1347.1,1374.4,1405.4,1388.2,1272.8,1121.4,995.42,788.06,646.44,543.6,515.72,481.91,421.25,651.45,701.85,672.67,670.67,373.21,347.34,364.81,405.35,398.57,362.25,379.09,412.38,454.2,550.86
2325,1229.3,1110.1,1133.7,1140.5,1193.2,1247.2,1237.2,1244.3,1275.8,1297.1,1307.6,1285.8,1317,1407.5,1485.5,1513.7,1622.6,1655.2,1720.8,1701.7,1595.4,1413.7,1258.9,998.04,836,705.49,689.22,657.72,495.97,719.23,750.91,715.65,717.75,403.64,378.73,401.67,428.57,429.6,397.02,408.49,454.53,506.13,594.39
2326,1193.4,1075.3,1088.4,1098.6,1141.1,1209.8,1196.2,1188.5,1224.5,1255.6,1253.8,1235.8,1303.1,1513,1695.7,1745.5,1897.4,1958.1,2063.1,2065,1955,1754.9,1579.5,1260.9,1039.8,890.04,896,863.53,540.2,739.44,754.33,700.49,688.78,381.6,352.63,380.48,405.53,398.09,374.97,380.74,420.22,466.14,560.27
2327,1163.3,1076.9,1097.1,1105.6,1150.2,1208.9,1189.6,1186.1,1215,1228.5,1240.3,1247,1376.4,1708.6,2029.2,2129.8,2362.7,2464.4,2627.3,2675.9,2571.8,2339.6,2144.5,1717.4,1434.7,1254.1,1283,1258.6,673.64,846.28,812.97,737.2,710.57,383.62,345.25,364.22,398.1,392.05,370.49,384.28,418.85,457.16,562.19
2328,1241.9,1118.5,1142.9,1154,1194.9,1246.8,1230.6,1212.4,1253.3,1266.5,1274.2,1299.4,1513.2,2040.3,2561.5,2720.2,3071.8,3238.9,3522.3,3644.9,3579.9,3288.4,3078.9,2503.2,2136.4,1897,1984.8,1964.6,928.47,1040.5,935.97,815.79,765.41,436.56,397.31,425.28,446.46,448.65,420.36,432.35,467.53,517.58,612.58
2329,1205.5,1085.4,1107.4,1108.2,1155.1,1211.3,1183.7,1175,1196.4,1216.4,1233.1,1281.7,1594.1,2377.3,3170,3418.3,3945.6,4207.8,4672.6,4895.4,4903.3,4572.3,4338.2,3583.6,3062.2,2757.1,2908.9,2874.5,1185.5,1208.8,1010.6,828.6,745.62,385.65,343.23,369.41,388.55,379.53,367.57,379.94,417.34,455.79,556.44
2330,1156.2,1067.4,1088.9,1096,1131.6,1191,1159.5,1155.6,1180.3,1186.9,1206.4,1301.4,1758.4,2897.4,4102,4515.1,5324.8,5746,6498.2,6918.4,7033.7,6635.5,6389.8,5300.8,4564.2,4113.2,4266.6,4157.8,1565.7,1452.4,1128.5,892.41,774.47,401.65,354.36,367.74,391.08,387.73,367.65,369.59,412.91,458.4,551.55
2331,1219.6,1110.4,1133.2,1144,1180.8,1224.6,1187.2,1183.1,1209.4,1223.8,1254.5,1411,2073.4,3756.8,5571,6241.8,7514.5,8210.6,9430.3,10146,10431,9893.2,9542.6,7902.2,6779.2,6035.7,6104,5777,2029.2,1754.6,1306.6,985.72,849.2,442.77,388.97,406.38,429.03,418.11,395.13,406.34,448.17,493.74,589.9
2332,1277.3,1118.3,1142.8,1155,1185.3,1233.1,1198.4,1186.5,1203,1225,1261.8,1512.6,2448.4,4841.3,7546.3,8588.5,10501,11572,13398,14482,14922,14151,13483,11057,9273.3,8030.7,7818.6,7072.3,2315.6,1929.6,1367.9,1009.8,854.61,440.74,391.1,394.49,423.92,401.81,392.67,390.91,439.41,480.35,576.35
2333,1172.9,1077,1096.8,1108.7,1133.7,1178.2,1146.1,1131.6,1157.5,1177.3,1241.8,1593.5,2929.8,6350.9,10346,11959,14786,16396,19024,20507,20883,19529,18146,14496,11783,9796,9039.2,7773.8,2385.1,1911.4,1359.8,1012.6,856.18,445.69,378.01,382.71,416.49,399.04,374.27,378.77,421.69,466.25,557.14
2334,1234.9,1137.3,1158.3,1179.3,1200.5,1250.4,1201,1181.2,1216.2,1246,1341.6,1873.3,3791.1,8742.5,14713,17205,21266,23580,27044,28684,28500,26022,23178,17856,13878,10992,9515.9,7768.3,2317,1877.2,1381.2,1061.7,934.34,516.19,446.95,447.68,469.91,458.86,437.24,440.24,487.97,527.63,615.85
2335,1266.1,1125.7,1150.9,1172.6,1183.2,1257.8,1217.1,1206.3,1217.6,1283.3,1408.3,2178.1,4860.3,11720,20125,23664,28884,31702,35474,36741,35196,31135,26381,19451,14393,10774,8806.1,6779.4,1978.5,1638.3,1274.4,1021.3,941.2,537.2,461.33,438.96,456.92,471.38,462.59,412.51,454.8,505.56,593.13
2336,1274.6,1094.2,1114.9,1138.4,1166.7,1194.8,1162.5,1148.3,1174.2,1236.6,1432.2,2480.8,6034.9,15242,26598,31263,37223,40386,43633,43675,39934,33881,27110,19005,13347,9433.1,7223.9,5285.7,1550.5,1363.7,1128.9,942.51,887.22,466.07,406.34,409.86,420.54,399.57,365.56,374.14,420.58,453.74,557.1
2337,1244,1157.2,1174.1,1204.7,1227.4,1258.2,1213.1,1201.4,1237.7,1317.9,1600.5,3031.8,7758.1,19847,34488,40108,45871,48648,50059,48125,41624,33643,25277,16848,11178,7517.5,5454.8,3866.9,1236.1,1217.1,1120.8,999.63,963.25,569.98,495.97,492.73,507.96,486.41,457.05,464.76,495.57,544.4,627.49
2338,1297.5,1162.8,1193.6,1201.3,1229.4,1265,1219.2,1202.9,1244.6,1360,1744.2,3558.3,9419,24131,41231,47177,51352,53011,51808,47684,39012,30106,21327,13545,8575.6,5517.8,3866.1,2666.8,950.44,1057.9,1038.6,948.88,937.28,532.19,466.43,463.25,469.31,453.29,421.99,434,471.11,512.26,602.19
2339,1301.6,1160.4,1170.6,1207.1,1224.4,1251.4,1206.1,1200.5,1251.3,1389.2,1876.4,4095.7,10911,27472,45552,50835,52227,52269,48202,42315,32710,24186,16252,9897.9,6043.3,3766.8,2574.1,1765.1,746.27,935.39,959.27,917.96,915.4,523.53,459.87,469.51,462.19,435.92,408.56,414.04,448.29,489.88,588.62
2340,1283.5,1154.8,1174.9,1201.9,1225.7,1250.5,1211.5,1206.5,1270.7,1440.5,2009.3,4502.7,11888,29042,46153,49970,48304,46813,40842,34445,25366,18011,11636,6869,4106.6,2522,1709.1,1181.9,603.79,855.18,915.92,885.74,889.61,498.65,435.11,437.96,441.83,420.33,383.91,382.39,426.61,457.95,552.65
2341,1342.2,1244.4,1264.3,1285.4,1317.1,1342.1,1291.4,1289.3,1361.9,1558.1,2205.3,4830.2,12268,28801,43446,45469,41358,38840,32253,26246,18601,12861,8090,4726.8,2812.8,1751.6,1218.2,876.02,583.25,889.56,977.43,950.18,959.71,544.85,499.6,500.75,508.97,484.09,466.5,464.54,501.59,539.73,637.69
2342,1296.7,1198,1226,1253.8,1274.8,1300.1,1257,1258.4,1333.4,1537.1,2161.1,4683.6,11471,25776,36841,37289,32164,29424,23511,18627,12863,8747.7,5435,3145.3,1868.1,1167.1,821.26,600.74,480.01,803.15,904.51,884.37,900.47,490.28,436.48,455.95,459.99,440.61,402.94,403.43,440.26,475.51,571.32
2343,1366.1,1214.4,1245.4,1268.3,1295.6,1326.2,1280.8,1280.2,1359.4,1562.8,2144.5,4380.7,10195,21773,29468,28884,23892,21414,16661,13001,8848.4,5962,3700,2156.8,1294.2,826.22,604.15,455.7,447.11,780.6,874.88,855.93,876.49,441.4,402.29,420.89,431.57,412.48,377.48,372.43,404.86,455.31,542.2
2344,1401.2,1301.8,1332.6,1368.8,1403,1414.8,1373.2,1371.4,1457.1,1623.9,2114.5,3970.9,8610,17362,22222,21180,17003,15014,11521,8938.6,6084.5,4122,2608.7,1556.1,988.74,668.4,516.89,423.33,493.44,850.67,957.74,941.05,965.17,508.18,471.11,488.92,517.1,490.68,471.84,462.72,498.63,535.1,633.21
2345,1393.2,1247.8,1296.4,1328.6,1357.5,1379,1327.5,1319.6,1395.4,1550.7,1929.3,3362.1,6881.1,13231,16230,15147,11936,10453,7974.6,6179,4215.8,2864.3,1830,1103.4,692.1,480.4,363.15,293.76,419.5,772.39,880.65,860.38,889.88,400.86,362.79,385.54,405.45,385.14,367.77,357.07,392.84,442.48,523.94
2346,1443.3,1293.3,1335.2,1374.5,1405.2,1421.5,1380.3,1378.9,1443.7,1563.5,1848.6,2896.4,5432.3,9851.8,11590,10645,8340.2,7281.1,5570.4,4341,3005.3,2066.9,1352.7,847.91,560.37,398.64,325.7,274.76,439.55,806.7,920.68,896.71,934.51,422.22,382.5,403.02,433.17,416.99,385.79,383.5,424.15,459.62,548.36
2347,1496.8,1347,1397,1439.1,1466.2,1488.5,1443.9,1438.3,1504.9,1597.4,1794.4,2529.9,4326,7318.6,8277.5,7516.5,5903.4,5149.2,3994.2,3153.5,2221.7,1563.5,1057.3,677.46,481.01,364.77,306.3,271.98,467.61,862.99,976.59,960.93,993.14,434.02,374.38,406.96,436.4,417.91,407.02,403.07,445.48,475.3,567.17
2348,1510.8,1371.7,1427.2,1478.5,1507.8,1533.7,1478.3,1483.6,1542.2,1608.7,1756.7,2256,3483.2,5484.1,6021.5,5420.9,4285.7,3759.8,2950.5,2364.4,1699.6,1216.8,845.62,569.61,410.24,316.27,285.53,250.06,483.87,889.03,1019,1007.1,1050.2,433.5,375.24,389.2,433.99,418.29,394.07,393.87,442.72,479.01,563.22
2349,1532.9,1359.9,1427.5,1473.3,1511.4,1529.4,1497.3,1493.3,1558.8,1620.6,1719.6,2039.2,2884.1,4193.7,4438.9,3982.7,3174.6,2800.1,2228.1,1789.1,1312,947.95,670.68,451.2,338.79,272.88,235.99,213.32,472.6,909.41,1053.1,1065.3,1125.2,420.09,346.07,373.56,405.34,397.07,365.71,364.28,398.32,444.63,529.25
2350,1547.4,1449.7,1526.5,1587.7,1618.2,1648.2,1606.7,1620.1,1684.1,1746,1807.4,2006.5,2538.8,3350.2,3398.4,3033.4,2463.4,2195.9,1781,1462.9,1099,819.85,609.22,434.48,342.71,285.52,274.14,264.71,575.56,1071.5,1243.6,1275.9,1378.2,499.34,391.91,408,440.7,440.57,423.5,419.12,461.65,499.52,584.41
2351,1684.8,1499,1578,1646,1696.5,1721.5,1682.5,1699.5,1770.3,1833.9,1882,1998.7,2320,2786.3,2683.1,2381.8,1964.6,1756.7,1446.2,1208.5,917.39,694.63,530.83,393.15,324.12,276.55,264.87,261.73,641.38,1212,1429.4,1511.1,1702.2,526.94,357.31,380.15,413.34,407.88,386.06,398.19,437.83,474.53,551.4
2352,1650.1,1488.6,1595.6,1681.7,1725.7,1751.9,1737.4,1754,1833.6,1902.7,1947.7,1998.3,2173.6,2368.1,2176.6,1909.2,1589.6,1439,1198.5,994.61,771.52,594.03,457.89,350.6,295.45,263.31,253.39,243.11,724.88,1478.4,1793.6,1983.5,2350.4,627.06,343.9,364.35,403.29,382.84,369.62,367.6,403.31,447.31,533.61
2353,1735.7,1590.9,1708.3,1789.3,1857.8,1896.7,1882.6,1921,2017.2,2100.9,2144.6,2144,2210,2198.8,1883.3,1624.7,1371.4,1224.1,1038.8,884.18,709.18,556.68,451.67,355.45,309.69,282.92,294.48,302.6,975.92,2062.8,2575.8,3015.8,3743.5,911.26,373.8,394.57,428.54,430.95,408.87,407.12,447.52,485.37,565.77
2354,1893.5,1691.8,1814.8,1924.1,1993.3,2040.8,2036.1,2102,2217.9,2320.5,2371.2,2342.6,2311.8,2125.3,1702.3,1444.7,1225.2,1100.6,943.29,802.09,658.99,530.22,441.11,366.92,335.1,331.01,330.34,357.99,1380.4,3089.2,4014,4820.8,6241.2,1331.7,391.52,401.58,421.34,417.37,412.81,414.41,457.25,492.09,581.9
2355,1884.9,1687.9,1830.3,1965.5,2045.4,2108.3,2111.4,2199.2,2338.5,2457,2523.8,2489.4,2389.9,2059.3,1518.6,1255.1,1051.9,946.73,801.65,682.75,565.24,450.56,380.78,325.92,299.69,308.23,319.88,365.63,2024.6,4919.6,6570.7,8126.1,10516,1949.8,359.57,361.19,376.95,374.53,347.55,359.15,398.06,435.67,518.02
2356,1999.7,1805.6,1973.8,2130.1,2225.7,2295.9,2322.4,2441.2,2615.4,2769.8,2860.5,2821.3,2667.3,2173.8,1495.9,1204,1020.7,896.1,768.77,660.7,561.17,471.56,412.16,359.34,349.51,379.13,413.28,479.35,3312.3,8333.6,11206,13721,17566,2904.4,398.25,383.66,405.11,396.72,376.34,372.37,419.68,461.85,547.11
2357,2158.8,1977.9,2170.4,2359,2482.1,2579.6,2622.9,2781.8,2997.1,3198.6,3328,3307.4,3100.6,2437.3,1576.5,1235.1,1041.7,924.24,799,705.59,624.22,533.34,493.74,457.71,458.89,506.76,551.77,666.44,5499.1,14253,18936,22376,27279,3933.5,493.49,470.91,486.84,476.75,455.82,462.15,501.6,544.63,631.02
2358,2182.2,1983,2200.8,2429.3,2584.1,2695.2,2770.6,2984.4,3240.2,3501.9,3696.6,3687,3440.6,2622.2,1579.5,1182.9,982.43,844.13,722.54,629.68,567.62,495.74,470.02,447.38,461.15,538.61,595.01,741.32,8329.3,21315,27828,31300,36168,4341.1,443.98,404.64,407.3,401.17,359.95,368.2,403.94,457.42,542.79
2359,2371.8,2148.9,2405.2,2679.1,2846.2,3003.6,3123.3,3376,3718.2,4058.8,4304,4346.9,4066.9,3042.6,1756.3,1279.4,1059.7,902.7,778.28,688.13,635.55,583.17,570.98,546.55,596.69,676.54,752.21,957.09,11884,29545,37207,39440,42686,4320.8,499.21,454.89,455.94,441.48,410.72,420.12,452.86,501.08,580.83
2360,2553.2,2338.1,2637.9,2970.8,3182.8,3354.8,3523.7,3857.6,4285.2,4735.1,5070.6,5175.3,4865.4,3602.1,2015.4,1431.6,1175.9,1000.7,864.53,770.94,744.23,706.2,694.83,701.2,744.02,844.27,920.9,1177.4,15082,35718,43450,42918,41796,3697.6,543.33,491.89,497.58,484.12,463.63,454.67,500.48,550.33,626.87
2361,2717,2441.5,2769.2,3152.6,3387.6,3616.4,3840.3,4264.2,4769.4,5323.6,5779.7,5943.1,5606.3,4098.5,2218.4,1536.7,1246.5,1036.6,885.03,784.83,783.67,752.09,753.08,751.45,798.91,891.97,966.77,1220.8,16096,35943,41659,37822,34942,2780.9,448.62,421.33,423.5,418.74,384.93,391.26,425.77,473.42,564.02
2362,2848.7,2606.9,2976.2,3412.2,3689.8,3980.5,4249.6,4763.4,5380.8,6062.5,6621.7,6865.2,6481.4,4706.7,2494.7,1705.2,1358.6,1113.7,957.85,852.15,862.52,842.21,826.15,825.64,868.16,950.26,991.47,1236.7,15000,31271,34774,29550,25533,1946.4,441.73,414.9,433.82,430.14,397.18,397.42,438.2,485.2,572.01
2363,3155.1,2857.9,3263.9,3761.4,4085.9,4420.2,4767.7,5385.5,6123.6,6938.3,7604.9,7918.7,7452,5387.7,2813.6,1902.4,1512.9,1240.5,1045.8,940.42,964.94,938.53,915.82,899.73,930.07,977.89,1009.6,1203.2,12257,23825,24913,20049,16139,1312.2,426.17,419.62,433.55,430.69,403.96,415.6,453.46,498.27,587.52
2364,3347.4,3054.2,3483.2,4024.9,4388.2,4799,5212,5895.9,6747.7,7661.9,8418.2,8742.9,8178.8,5863.3,2996.5,2000.6,1557,1268.5,1066.5,942.77,972.46,939.45,893.1,870.65,870.36,903.62,909.43,1037,8700.9,15676,15830,12195,9599.1,912.03,398.29,404.41,426.07,423.33,404.09,410.47,446.45,498.08,586.55
2365,3518,3197.4,3662.6,4204.3,4605.6,5086.8,5553.4,6285.3,7207.6,8184.2,8962.8,9265.1,8574.7,6052.4,3011.7,1974.3,1505.1,1215.9,993.73,877.14,887.83,839.92,782.31,755.84,749.65,759,744.72,831.86,5598.3,9628.5,9550.4,7283.6,5773.5,623.35,322.59,333.21,366.68,361.65,339.26,349.09,386.69,437.48,524.12
2366,3841.1,3505.9,3969.8,4550.2,4985,5497.9,6010.9,6779.9,7738.4,8714.3,9467.6,9684.5,8852.5,6147.8,3026.2,1975.5,1483.1,1207.4,993.05,863.96,863.53,799.77,744.91,711.81,704.21,718.66,687.23,746.5,3574.7,5784,5619.7,4330.7,3447.8,542.86,379.04,394.36,418.57,418.66,401.33,407.31,447.21,493.38,585.14
2367,4195.4,3769.4,4234.8,4780.6,5231.8,5789.4,6332,7068.3,8001.5,8907,9560.7,9637.7,8656.4,5931.1,2843.8,1846,1379.2,1111.5,908.32,781.35,766.88,713.58,656.15,631.61,631.04,643.56,641.83,670.78,2304.1,3530.8,3415.9,2689.6,2206.2,458.78,352.57,375.18,400.68,403.63,379.05,395.64,428.23,475.23,581.93
2368,4327.7,3889.7,4309.4,4819.2,5246.8,5816.3,6322.9,7004.3,7829.2,8589.2,9093,9007.3,7942,5305.5,2468.4,1563.8,1134.8,906.38,728.64,626.9,597.14,528.65,511.28,489.86,494.24,520.85,525.6,566.81,1521.9,2259.7,2189.5,1771.8,1527.4,342.7,267.37,286.5,319.09,319.37,301.49,301.97,341.6,385.91,472.31
2369,4605.7,4273.2,4641.8,5076.3,5480.7,6035.9,6505.1,7071.8,7767.1,8346.1,8662.1,8404.3,7275.9,4783.9,2227.3,1422.7,1047.7,857.48,714.03,619.24,590.16,548.3,534.26,530.24,560.36,610.58,652.39,733.48,1317,1723.9,1659.1,1419.2,1275.4,443.06,382.18,404.36,426.81,431.15,420.84,423.59,459.28,514.6,599.14
2370,5007.3,4532.8,4817.8,5152,5500.5,6002.4,6404.7,6829,7382.8,7758.9,7899.8,7515.8,6382,4135,1899.3,1220.1,903.72,743.2,627.07,552.05,526.85,496.19,508.52,537.65,586.9,664.98,755.05,894.61,1260.3,1389.9,1284,1116.2,1026.2,373.56,319.79,335.39,369.69,369.41,348.74,365.01,402.97,452.31,543.93
2371,5045,4660.2,4833.4,5048.2,5324.7,5760.2,6058,6344.2,6715.4,6904.3,6888.5,6426.1,5371.2,3403.2,1550.3,991.53,738.15,607.1,519.92,469.08,456.49,451.73,493.17,561.27,655.54,807.61,986.36,1240.7,1491.3,1293.6,1076.6,939.4,896.76,334.96,298.54,325.37,350.03,346.99,326.85,331.1,376.27,424.47,510.28
2372,5151.5,4812.4,4884,4958.9,5170.6,5529.3,5727.8,5883.8,6094.6,6127.2,6021.2,5506,4521.1,2836,1295.8,850.25,646.87,549.9,489.69,454.06,466.77,484.42,588.73,715.1,892.9,1146.2,1499,1950.3,2144.6,1439.2,981.05,859.39,821.62,331.55,288.23,302.96,330.06,329,322.59,321.04,366.14,417.15,500.7
2373,5283.9,5033.4,5006.9,4944.6,5078.6,5332.2,5443.9,5469.1,5557.1,5483.8,5286.2,4765.6,3878.3,2442.6,1190.6,813.4,666.2,591.78,555.97,551.4,606.37,667.8,858.27,1103.1,1452.9,1955.3,2639.9,3537.6,3613.3,1962.9,1072.4,921.08,880.95,433.12,398.06,420.61,451.82,445.89,435.93,451.44,488.17,531.11,629.89
2374,5135.4,4903,4773.8,4616.3,4666,4830.8,4861.3,4793.1,4783.7,4640.7,4419.2,3923.7,3162.7,1966.1,954.1,667.45,557.71,507.23,507.84,529.98,642.94,798.64,1134.4,1582.8,2208.4,3085.5,4306.1,5757.4,5623.2,2551,976.03,787.41,748.59,330.19,299.13,315.14,344.4,348.88,325.83,339.15,376.33,425.17,510.71
2375,4960.8,4807.8,4594.5,4354.5,4337.4,4441.9,4408.6,4264.9,4201.8,4007.2,3776,3328.6,2652.1,1660.7,853.03,629.66,571.79,541.63,575.87,654.99,863.53,1173.6,1779.1,2592.3,3728.6,5238.5,7227.1,9502.5,8792.4,3470.6,1040.2,783.9,736.43,347.23,313.29,325.34,359.87,355.12,341.78,345.18,380.88,435.29,519.17
2376,4788.5,4708.5,4435.8,4154.4,4081.8,4117.6,4023.1,3853.1,3733,3528.4,3306,2879.8,2297.8,1473.6,837.18,665.47,652.77,671,768.16,922.86,1329.4,1911.8,3014.2,4499.4,6437.5,8922.3,11844,14925,12518,4532.3,1169.8,846.15,800.36,423.9,388.14,408.85,438.6,435.6,417.7,428.01,474.7,515.64,607.37
2377,4493.5,4389.8,4088.5,3778,3675.3,3668.5,3544.3,3343.5,3224.6,3016.3,2808.3,2434.8,1932.6,1244.8,773.25,673.52,705.05,762.53,953.53,1244.3,1956.9,2985.4,4807.5,7153.6,10045,13253,16669,19680,15175,5042.5,1108.6,775.88,731.64,357.17,334.41,345.26,373.02,370.85,353.96,363.13,406.78,444.74,531
2378,4096.2,4075.8,3769.4,3468.1,3334.2,3293.8,3160,2949.6,2820.7,2631.2,2427.6,2098,1670.3,1103.4,793.16,751.68,875.05,1008.9,1358.5,1869.3,3073.8,4768.9,7496.4,10859,14446,17994,21017,23261,16103,4965.5,1089.4,774.92,729.83,376,342.67,354.04,391.29,380.26,364.32,370.78,402.38,451.59,535.52
2379,3854.8,3824,3530.8,3238.5,3106.4,3034,2878.9,2677.4,2542.1,2373.7,2187.5,1889.1,1517.2,1070.8,910,965.49,1210.9,1458.7,2028.7,2870.5,4766.4,7312.9,10987,15219,19129,22244,23806,24416,15071,4463.7,1088.1,804.41,768.29,415.13,387.87,397.9,424.36,428.14,406.43,416.1,457.14,495.29,588.17
2380,3494.8,3478.2,3204.3,2947.4,2791.9,2723.2,2568.2,2369.4,2253.1,2094.9,1925.9,1650.2,1331.8,991.23,1042.5,1218.8,1633.4,2037.9,2901.5,4138.9,6805.7,10155,14311,18446,21570,23003,22456,21365,11876,3394.7,970.36,762.51,747.33,399.85,365.26,388.39,405.64,404.91,387.96,392.68,429.36,474.03,557.17
2381,3187.7,3136.7,2908.8,2659.7,2527.5,2445,2294.4,2112.9,2005.5,1857.6,1702.1,1456.1,1178.3,966.44,1263.8,1590.2,2196,2767.1,3944.4,5518.1,8725.7,12388,16213,19459,20826,20621,18677,16294,8324.4,2427.5,857.87,717.07,700.94,357.67,323.36,336.54,363.59,359.88,340.9,347.61,385.41,431.46,519.64
2382,2898,2937.3,2722.5,2534.9,2395.1,2299.4,2154.3,1974,1879.4,1748.7,1601.2,1392.8,1149.5,1074.3,1674.8,2211.5,3051.5,3809.6,5196.5,6990.5,10237,13649,16150,18103,17854,16343,13454,11198,5367.1,1785.6,883.69,806.58,813.5,444.28,401.86,423.82,452.57,451.98,430.33,443.71,479.21,522.85,610.9
2383,2773.1,2691.1,2515.4,2334.2,2205.7,2122.1,1970.3,1812.5,1731.1,1605.6,1473.4,1278.3,1084.4,1133.2,2058.6,2800.5,3761,4624.9,6003.2,7680.1,10555,13067,14137,14480,13395,11368,8770.9,6949,3259.1,1295.5,834.16,791.23,828.6,407.77,364.6,382.12,407.25,413.06,394.28,400.27,446.07,480.6,573.4
2384,2473.7,2397.3,2261.2,2108.9,1977.2,1884.4,1762.2,1612.9,1545.7,1426,1312.1,1123.3,973.83,1153.1,2392.5,3292.9,4229.2,5059,6177.5,7440.7,9347,10828,10757,10302,8813.8,7185,5380,4111.2,1958.4,997.59,799.87,810.18,868.15,366.41,305.75,332.45,357.13,356.57,336.76,351.13,378.84,429.13,513.69
2385,2241.3,2245.9,2132.4,1996,1889.9,1805.4,1676.2,1547.2,1470.3,1371.7,1254.3,1088.6,973.14,1278.9,2768.6,3760.6,4489.2,5175,5808.6,6536.9,7481.9,7978.8,7252.9,6578.3,5428.6,4289.2,3137.8,2403.3,1297.3,965.17,937.08,973.08,1043.6,432.84,368.75,392.71,413.72,414.7,397.28,406.27,442.51,486.63,578.6
2386,2247.3,2121.3,2024.8,1926.6,1814.1,1723,1610.5,1491.2,1420.4,1329.6,1222.2,1073.6,965.18,1362.2,2914.7,3828.4,4262.1,4695.4,4910.7,5160.5,5435.5,5468.7,4698.8,4097.1,3306.5,2578.8,1878.3,1472.4,957.1,984.76,1043.4,1075.2,1154.1,434.13,349.58,381.1,407.19,409.19,384,399.87,441.47,478.5,578.35
2387,1973.6,1904.9,1838.7,1748.2,1640.3,1573.8,1466.2,1354,1301.8,1211.7,1104.2,965.26,895.08,1300.5,2750.9,3482.6,3598.7,3798.7,3697.2,3659.1,3604.3,3444.3,2877.7,2435.2,1934.8,1507.6,1116.2,877.25,746.61,1006.4,1123.2,1154.6,1201.2,400.7,338.2,349.07,372.24,386.83,360.88,372.69,408.95,448.92,537.8
2388,1856.7,1811.7,1766.1,1684.1,1587.6,1523.3,1419.4,1326.9,1263.7,1185.8,1094.7,956.14,889.16,1271.1,2467.9,2982.2,2845.7,2885.4,2630.2,2485.5,2322.9,2124.3,1739.5,1495.4,1204.3,962.5,740.05,610.55,695.09,1088.6,1241.7,1209.3,1193.2,407.73,349.54,368.37,388.41,396.57,384.83,394.84,431.19,475.09,557.14
2389,1866,1748,1704.3,1646.4,1554.6,1496.3,1396.3,1309.6,1255.7,1170.9,1089.6,953.68,884.91,1196.9,2089.5,2393,2145.8,2118,1918.1,1679.9,1531.2,1371,1156,987.91,794.44,742.61,542.75,464.92,788.03,1216.9,1244,1217.2,1160.8,474.21,386.52,417.17,430.98,411.76,398.59,468.65,512.67,574.52,667.57
2390,1709.8,1599.1,1575.8,1523.2,1443.7,1377.7,1287.9,1213.6,1163.6,1088.6,1004.5,890.34,809.86,1011.5,1607.5,1738.5,1497.7,1427.8,1210.3,1072.6,952.53,849.41,710.45,614.41,517.25,437.01,357.13,312.88,573.5,1000.1,1078.5,983.17,906.65,343.17,315.67,334.12,356.53,357.58,341.23,355.02,391.01,432.27,512.55
2391,1613,1541.6,1516.8,1480.1,1407.3,1342.7,1266.4,1193.1,1151.3,1084.6,1003.6,889.27,795.19,900.52,1249.4,1284.5,1079.4,1004.7,840.73,733.82,652.73,583,492.43,449.8,392.59,346.95,297.21,267.19,516.96,900.44,966.81,854.35,800.47,365.91,339.03,353.25,381.68,382.18,371.51,380.75,416.79,463.88,541.99
2392,1587.6,1505.6,1489.5,1458,1386.5,1333.5,1258.4,1199.8,1149,1088.1,1013.1,899.75,796.42,820.11,981.29,960.46,799.04,729.74,610.57,544.03,478.92,446.21,389.42,358.89,322.99,296.6,264.89,240.99,474.29,797.22,853.27,765.27,724.98,369.25,348.25,368.24,391.39,403.78,387.47,399.84,435.4,485.99,577.12
2393,1527,1409.8,1405,1379.2,1313.3,1264.6,1198.3,1137,1099.8,1038.2,965.07,859.51,750.09,696.51,731.25,688.77,566.02,504.17,432.12,375.5,327.27,302.88,269.62,256.93,242.27,218.24,192.23,185.8,380.82,657.4,714.04,655.87,649.81,346,322.81,347.91,361.6,373.75,354.92,364.15,406.14,450.96,533.54
2394,1412,1333.5,1335.8,1308.6,1249.2,1206.7,1147.5,1095.8,1067.7,1009.8,937.43,832.85,728.2,610.93,564.38,510.61,416.98,378.85,319.49,274.91,258.87,231.56,217.83,198.76,186.34,176.6,164.2,145.65,321.04,591.15,633.55,607.26,600.46,328.94,314.07,334.87,358.22,363.57,344.68,369.22,395.3,436.46,515.49
2395,1423.4,1361.6,1358.7,1331.8,1270.3,1238.2,1186.3,1138.1,1105.4,1050.7,987.74,880.41,756.23,603.46,507.95,457.72,376.19,340.96,305.55,267.17,251.32,234.5,226.81,221.76,213.73,196.8,179.13,187.22,344.24,604.76,669.7,641.8,636.81,388.5,378.59,402.39,420.14,424,415.55,430.08,476.63,504.94,601.22
2396,1370.6,1261.9,1270.6,1246.3,1187.4,1150.1,1122,1078.6,1041.7,985.88,925.96,825.17,695.37,516.54,393.42,324.94,263.9,242.12,214.12,182.32,169.19,153.77,148.99,145.88,139.49,129.02,123.84,124.73,269.7,513.83,575.42,561.02,566.31,335.13,321.8,339.17,369.32,378.4,360.2,364.32,398.05,442.86,526.86
2397,1349.4,1225.9,1232.7,1207.3,1153.8,1123.2,1096.2,1057.2,1027.9,980.52,911.44,811.32,685.81,488.18,334.37,272.63,228.16,206.54,175.68,157.31,153.42,130.05,135.58,126.09,125.98,117.24,117.36,110.93,253.71,493.01,558.97,529.7,541.23,305.48,302.41,329.5,352.05,349.05,329.6,349.06,388.06,425.87,511.17
2398,1238.9,1233.4,1242.7,1213.6,1169.4,1142.3,1126.1,1085.5,1058.8,1016.1,944.02,842.95,709.61,503.7,334.2,269.01,232.85,210.71,203.74,171.48,167.6,152.62,162.25,152.52,161.94,153.44,138.95,144.23,302.35,543.99,621.09,610.16,618.81,407.26,388.17,408,445.75,447.01,431.59,436.79,480.07,514.55,604.72
2399,1340.4,1170.8,1186.6,1161,1099.5,1070.6,1066.2,1033.9,1011.1,963.26,900.4,788.02,663.86,439.14,259.8,202.78,171.09,147.89,142.47,126.63,111.24,98.792,109.13,116.52,112.26,104.78,108.56,101.57,247.92,490.07,531.32,515.98,527.63,319.11,307.01,316.91,349.39,360.8,340.2,345.07,392.79,428.44,504.86
2400,1206.9,1139.2,1136.9,1114.5,1069.4,1045.9,1050.9,1022.8,995.35,934.44,880.48,777.68,639.99,420.05,244.79,181.23,148.35,133.53,118.3,97.22,99.917,91.306,99.016,94.069,95.818,96.011,86.213,85.515,231.22,468.77,542.26,532.46,543.89,337.96,327.05,347.96,377.6,383.63,361.46,364.94,407.56,449.63,530.04
2401,1182.5,1132.7,1145.8,1116.5,1064.4,1040.1,1053.8,1037.5,1005.7,960.62,899.82,790.19,651.22,424.69,244.26,174.51,151.82,130.62,123.24,112.94,107.62,104.08,99.66,104.23,105.76,107.43,97.736,95.693,245.85,486.48,566.27,554.1,559.08,361.41,336.86,361.71,390.95,392.74,385.84,393.51,435.14,475.83,553.09
2402,1284.4,1141.2,1140.1,1112.7,1066.3,1039.7,1061.4,1051.9,1018.7,968.52,912.79,811.81,664.75,436.98,240.75,188.95,158.22,138.63,127.83,114.85,115.42,97.257,112.63,110.75,108.53,108.43,101.93,96.643,254.05,481.59,545.14,532.99,545.36,336.74,339.16,359.36,380.16,392.89,378.3,379.75,430.85,468.88,544.14
2403,1179.4,1075.7,1067.5,1031.2,984.45,971.64,997.85,982.8,955.64,914.63,852.53,760.14,621.54,391.41,197.22,136.4,95.442,79.198,72.253,62.163,56.408,51.442,57.974,54.918,55.045,54.174,50.416,49.26,201.39,426.93,500.07,487.83,505.7,314.17,306.64,321.01,363.24,356.53,338.69,342.86,385.13,412.02,505.29
2404,1209.8,1097.7,1095.1,1066.4,1017,986.31,1031,1037.7,1002.7,951.69,899.96,800.64,654.43,424.75,219.54,158.92,122.71,105.45,94.826,90.709,85.499,89.979,86.634,89.044,85.078,96.97,77.793,78.568,231.55,470.15,543.97,527,541.25,343.61,332.62,356.8,380.17,395.9,368.25,388.85,432.16,460.87,545.01
2405,1214.6,1111,1103.9,1057,1011.1,987.84,1032.2,1044.8,1005.1,962.1,906.12,824.11,680.2,441.48,224.71,162.24,124.37,106.9,100.02,90.188,82.68,82.909,81.053,86.467,82.809,90.699,85.876,78.761,232.42,473.9,544.4,535.55,545.36,361.85,352.43,372.31,399.67,416.56,388.8,400.61,439.15,479.27,555.33
2406,1261.4,1053.8,1029.2,978.55,923.05,907.53,971.95,982.02,950.89,911.22,861.86,774.31,635.68,394.41,173.34,96.414,71.903,44.146,32.941,29.232,21.379,10.862,23.12,25.456,17.058,24.953,13.508,20.569,160.23,376.24,444.34,431.75,445.94,257.93,251.48,272.67,297.47,311.2,283.13,292.31,333.57,370.26,448.64
2407,1183.7,1112.8,1083.7,1022,967.64,953.68,1019.5,1040,1020.9,975.62,935.06,849.78,710.73,468.95,223.53,150.42,121.42,85.107,79.834,78.284,71.487,65.386,69.346,77.454,80.225,77.698,70.46,70.515,229.47,456.25,543.61,532.12,543.31,363.09,358.22,384.64,399.43,423.4,386.99,404.33,445.56,485.29,559.19
2408,1322.4,1137.7,1108.1,1036.9,972.19,949.44,1034.5,1069.6,1040.9,1012.6,959.72,883.01,759.79,493.14,240.09,157.07,122.26,97.564,81.101,76.472,69.042,63.905,69.339,66.268,74.084,68.583,67.584,69.241,222.24,452.72,523.67,510.26,513.27,336.5,321.36,340.12,374.8,384.27,371.21,385.41,421.81,450.28,540.2
2409,1275.9,1117.5,1071,982.14,920.58,908.38,993.83,1048.7,1031.2,994.65,963.91,888.38,752.39,490.03,222.76,142.23,108.8,65.638,59.484,48.877,42.936,35.809,45.308,39.186,46.142,43.518,38.784,40.727,187.43,423.16,492.17,480.6,491.19,322.99,326.43,343.02,367.27,367.6,346.05,366.54,401.27,442.77,515.92
2410,1350.2,1134.7,1076.1,978.81,905.09,883.53,1001.2,1050.9,1032.6,1008.8,973.8,906.1,780.99,517.43,221.53,144.76,104.32,58.002,38.494,35.673,30.046,24.233,25.654,31.255,31.348,33.358,23.831,24.14,174.37,389.1,456.68,442.65,459.4,280.52,277.49,300.92,327.25,330.91,309.96,323.99,357.18,395.72,477.91
2411,1358.3,1241.7,1173.4,1057,977.26,956.34,1082,1160.6,1143.5,1123.9,1096.3,1036.1,917.05,630.37,321.65,228.13,180.92,127.7,114.25,99.464,100.93,85.832,106.51,91.549,94.52,104.16,93.881,93.143,251.87,485.2,560.88,553.45,552.84,396.97,377.46,407.91,436.03,449.85,435.12,446.64,496.6,518.41,600.62
2412,1391.4,1194.7,1108.8,975.35,886.5,875.66,1017.2,1106.4,1092.6,1087.3,1069.3,1003.6,890.55,605.27,270.46,174.35,136.33,61.311,38.909,37.152,35.014,25.115,33.639,30.495,29.071,38.866,19.065,25.753,175.2,398.4,470.63,457.22,462.74,299.95,304.02,319.1,350.17,353.47,330.21,345.88,381.25,415.59,502.99
2413,1416.7,1235.2,1124.4,979.43,882.96,876.4,1034.7,1142.6,1134.5,1131.2,1113.4,1074.2,972.74,665.53,312.96,212.25,170.61,85.911,49.362,37,35.441,27.193,24.228,32.632,34.241,32.441,19.421,32.146,171.34,396.13,469.86,453.27,467.12,305.64,300.1,330.33,351.99,356.33,330.79,342.79,384.1,428.63,493.08
2414,1438,1315.3,1195.2,1031.1,944.72,936.49,1112.1,1235.8,1236.8,1254.7,1244.3,1202.5,1107.1,783.63,407.94,280.56,243.39,146.96,101.11,89.719,78.311,70.687,81.567,68.953,72.479,79.879,77.155,70.676,217.39,464.81,538.26,525.33,528.35,373.09,365.63,404.39,426.76,438.49,416.8,424.34,473.5,505.5,588.85
2415,1444.8,1277.1,1146.8,985.76,897.82,883.05,1083.6,1215.7,1222,1241.2,1258,1226.5,1142.2,818.2,410.17,294.33,269.97,139.17,57.914,49.789,45.726,36.52,35.826,31.862,36.641,36.803,22.478,33.182,167.77,412.05,468.28,461.75,474.28,307.65,312.39,331.28,358.91,367.24,340.31,360.69,392.37,436.59,509.4
2416,1393,1253.7,1125.3,973.08,873.47,872.42,1088,1244.4,1259.4,1293,1312.3,1306.4,1229.7,895.35,476.59,335.13,322.57,165.74,51.148,37.587,38.651,27.229,26.845,35.922,33.132,32.105,24.727,30.368,169.37,394.68,465.16,456.89,475.1,316.77,314.83,346.67,366.34,368.05,346.91,362.09,396.7,438.77,521.3
2417,1426.6,1273.7,1150.6,994.83,903.3,907.77,1145,1303.9,1339.3,1382.9,1411.9,1427.2,1362,1016.8,560.18,419.49,419.01,250.84,72.669,61.724,52.438,45.838,47.309,47.647,47.821,52.014,41.715,42.117,190.13,421.43,483.41,473.51,471.39,340.23,331.56,357.75,380.36,387.6,360.37,382.88,415.24,461.09,526.8
2418,1380.6,1276.1,1154.1,1008.5,924.15,923.73,1192.1,1371.2,1414.5,1471.8,1529,1557.6,1505.6,1157.3,669.99,517.83,542.92,324.48,93.629,82.669,82.376,74.215,71.066,64.863,66.79,70.323,63.016,64.205,214.51,445.05,507.13,503.45,503.66,368.6,364.03,378.25,411.39,419.31,412.03,414.22,453.91,485.1,563.31
2419,1305.6,1163.2,1042.9,930.96,840.98,853.55,1140.8,1349.1,1391.2,1455.5,1529.6,1580.3,1540.4,1192.6,676.82,522.78,563.5,305.14,30.359,11.371,9.8574,1.1035,0,0,0,0,0,0,133.63,352.72,416.98,408.35,413.13,273.85,270.47,289.18,315.91,314.55,302.82,310.42,349.96,384.14,453.17
2420,1264.1,1191.8,1089.9,981.32,908.86,922.4,1234.9,1458.3,1520,1604.7,1690.8,1775.9,1751.2,1383.8,842.74,679.64,701.4,388.37,84.665,74.976,71.956,57.188,62.216,63.569,64.181,53.128,57.671,52.411,201.72,435.17,503.14,504.75,502.57,373.34,366.27,387.57,410.89,426.11,405.12,417.95,455.44,481.53,550.48
2421,1302.4,1149.4,1076.7,983.2,905.01,940.63,1266.2,1509.2,1591.9,1687.1,1797.1,1907.3,1896,1522,929.5,760.7,736.93,390.07,90.547,72.901,68.753,71.792,76.121,65.623,74.822,69.182,57.039,51.525,206.27,434.13,493.96,476.85,486.28,354.83,344.23,368.96,394.43,406.46,389.81,396.33,431.31,468.15,547.67
2422,1180,1069,1001.3,923.58,859.99,888.5,1241.7,1515.9,1595,1701.6,1846.6,1978.2,1975.8,1590.4,974.47,786.31,683.65,308.25,52.021,50.425,41.667,21.755,18.068,22.073,13.066,18.452,8.0296,12.26,142.93,370.99,428.57,423.84,440.73,304.25,296.64,312.7,346.19,344.31,330.95,335.33,372.44,415,487.24
2423,1143.9,1075.6,1025.7,954.52,890.59,932.73,1309.1,1605.7,1704.2,1832.1,1988.3,2156.7,2170.9,1759.2,1089.6,866.37,660.28,284.55,93.188,78.108,72.606,51.442,54.4,57.9,46.66,54.531,42.638,41.322,188.89,417.34,485.1,477.3,489.91,366.31,354.6,377.56,410.97,411.46,404.81,402.72,443.49,472.48,538.46
2424,1236.7,1090.2,1041.5,989.7,934.24,969.6,1371.3,1687.4,1805.1,1944.6,2127,2317.9,2341.7,1901.6,1153.6,900.65,596.43,251.55,110.43,101.47,91.927,75.761,80.502,67.143,75.517,75.266,66.618,57.976,212.4,428.1,492.21,479.24,491.62,353.27,336.24,361.72,395.93,401.23,384.6,399.59,443.55,470.21,545.56
2425,1082.1,997.7,972.27,923.72,872.94,924.02,1345.8,1676.4,1806.9,1961.2,2160.5,2365.7,2387.6,1916.9,1114.5,804.36,454.32,161.36,81.06,56.317,46.305,37.772,31.227,32.632,26.956,25.711,24.288,22.083,160.46,375.43,447.31,438.34,457.42,334.38,325.93,345.99,381.29,383.42,363.46,360.15,407.24,439.74,507.27
2426,1133.1,1020.8,1001.1,954.16,901.8,961.45,1417.8,1763.4,1904,2090.3,2292.8,2519.9,2533.2,1998,1114.9,764.97,391.44,157.88,100.89,92.062,82.772,68.361,64.054,48.809,53.494,58.913,46.56,44.159,181.77,399.75,460.65,445.68,457.11,331.4,323.36,349.93,380.21,386.48,363.93,373.06,412.95,442.55,520.99
2427,1140.1,1026.2,1008.3,976.69,938.35,986.78,1471,1844.4,1995.4,2178.8,2408.2,2647.1,2631.9,2022.3,1072.5,691.81,330.77,156.58,120.05,112.55,96.61,86.208,84.367,62.385,66.446,68.439,57.019,60.129,195.6,417.08,480.16,475.34,486.34,363.27,354.69,374.56,407.43,409.64,398.42,412.79,443.34,472.8,552.72
2428,1103.5,987.83,971.11,944.22,901.06,969.82,1463.7,1849.1,2022,2215.7,2449.6,2676.6,2622.2,1941.6,954.13,574.37,257.97,125.89,104.26,93.342,80.629,62.664,64.028,49.765,44.515,39.652,36.351,38.946,165.34,364.94,441.61,424.74,434.95,317.93,314.55,327.05,369.52,369.04,342.27,357.53,398.7,426.2,489.85
2429,1066.7,992.41,988.9,960.38,913.68,988.2,1497.4,1903,2088.3,2288.1,2522.4,2728.3,2619.7,1874.1,866.5,497.4,234.99,130.07,118.86,116.66,102.91,89.285,79.646,68.049,57.034,53.559,45.182,43.631,174.3,392.51,459.68,449.62,448.58,344.44,332.05,357.48,392.71,390.77,367.22,372.9,416.76,446.87,516.64
2430,1164.7,1034.5,1028.8,1008.9,962.42,1039.1,1571.6,1995.5,2181.2,2394.4,2614.8,2791.7,2621.8,1812.4,812.65,464.11,249.27,171.05,165.46,159.64,147.08,124.82,124.24,99.765,98.576,86.122,79.968,79.089,209.59,410.93,467.46,453.78,461.62,355.62,349.79,375.19,395.5,397.88,385.66,397.16,428.75,466.71,540.96
2431,1153.8,1021.4,1025.8,1001.1,960.7,1041.5,1577.7,2013.7,2210.1,2418.3,2634.8,2767.5,2517.7,1665.9,706.3,407.71,228.31,178.39,175.15,164.66,155.45,142.19,129.8,113.11,94.367,84.42,73.372,86.372,190.17,390.83,453.9,439.21,448.67,333.02,333.4,352.49,384.52,379.44,368.22,389.74,413.54,449.43,520.65
2432,1084.1,1017.1,1019.1,989.76,952.16,1039,1579.9,2034.3,2225.6,2436,2622.2,2687.2,2373.6,1515,629.73,370.67,232.45,203.83,205.56,200.88,196.4,169.04,159.94,137.85,113.46,109.33,99.474,104.27,193,394.01,454.52,449.63,444.81,340.13,336.14,340.85,386.54,376.5,370.73,377.14,408.57,451.07,517.2
2433,1163.7,1055.3,1070.3,1051.1,1000.7,1087.9,1649.8,2110.7,2307,2493.5,2649.6,2661.9,2290.4,1429.2,619.8,403.54,297.29,278.46,300.11,294.15,291.53,260.42,265.29,221.77,194.87,187.98,187.66,196.63,242.42,438.3,488.83,470.01,474.81,360.64,363.71,386.91,418.78,414.84,402.15,412.9,441.74,480.24,554.46
2434,1157.6,1053.4,1068.2,1037.7,1002.1,1091.9,1661.1,2114.5,2305.4,2471.1,2588.3,2526.1,2108.5,1293.8,588.26,402.92,341.52,340.58,367,384.52,378.02,352.46,352.57,297.19,269.08,246.86,251.39,258.86,250.63,441.7,482.26,462,464.28,361.5,361.04,384.6,415.04,401.38,397.49,398.01,433.56,465.84,531.98
2435,1166.9,1032.6,1052.6,1023.7,973.08,1066,1647.1,2091.7,2268.1,2408.9,2477.9,2365.6,1921.3,1167,575.34,431,406.65,427.55,478.62,506.13,513.77,476.9,486.9,413.79,362.63,340.82,351.23,351.18,256.81,427.98,462.09,422.9,416.77,301.28,298.38,311.82,349.78,352.41,330.82,339.94,370.08,405.7,480.35
2436,1128.3,1084.6,1106.9,1090.4,1046.2,1141.8,1723.9,2163,2347.3,2440.4,2464.1,2283.8,1833.5,1151.1,679.32,573.91,612.72,656.54,752.69,804.62,840.82,812.77,806.99,694.47,611.35,569.57,591.06,567.2,357.58,525.79,540.32,515.15,507.21,407.09,399.79,425.49,451.44,452.46,440.5,442.51,484.67,516.41,586.46
2437,1247.8,1072.6,1090,1080.6,1031.3,1127.4,1696.8,2138.6,2289.9,2356.6,2324.3,2106.1,1667.5,1105.9,762.02,710.73,803.37,883.89,1036.4,1135.8,1186.7,1147.2,1134.7,958.34,824.18,737.26,733.61,686.11,355.23,491.5,497.69,447.55,451.53,324.19,340.69,348.57,378.37,381.38,365.3,365.43,409.41,431.85,508.78
2438,1136.5,1059.1,1073.1,1059,1017.9,1116.6,1685.6,2106,2238.9,2262.7,2192.7,1950.5,1558.4,1112.3,939.17,955.87,1141.7,1277.7,1507.7,1652.6,1729.1,1656.5,1601.4,1319.2,1097.4,938.53,884.21,774.21,367.29,506.26,500.9,472.27,456.12,354.31,352.98,374.02,405.2,402.12,385.66,384.19,427.59,455.95,514.13
2439,1120.6,1086.2,1130.8,1128.3,1089.1,1180.7,1716.8,2108.7,2226.4,2202.2,2091.4,1848.4,1529,1245.1,1285.5,1396.9,1712.1,1949.9,2256.2,2460.9,2505.2,2348.9,2166.4,1718.9,1412.3,1151.4,993.47,837.95,390.84,570.39,541.92,501.32,494.89,390.55,390.21,404.81,438.08,435.18,434.45,453.74,483.24,490.48,574.93
2440,1238.7,1105,1134.9,1118.6,1083.6,1185.7,1721.6,2097,2181.3,2130.1,1997.8,1730.1,1479.7,1448,1751.8,1969.8,2439.1,2724.2,3140.2,3333.3,3301.5,2991.1,2632.2,2002,1526.6,1172.9,982.18,772.85,380.98,519.36,526,486.61,492.57,391.54,395.65,406.63,446.52,433.62,420.15,429.36,464.22,493.44,559.28
2441,1160.9,1048.6,1071.9,1058.3,1022.6,1109.9,1644,1990.1,2045.8,1963,1792.5,1559.6,1411.3,1664,2301,2644,3248.8,3581.1,4014.2,4116.6,3889.4,3369.8,2773.3,1987.8,1422.1,1025.9,783.24,585.13,281.23,421.78,459.24,427.73,427.57,339.76,336.35,356.53,392.41,383.07,355.37,367.13,400.85,430.23,492.84
2442,1155.9,1102.6,1120.9,1110.4,1071.9,1160.6,1665.8,1985.7,2027.8,1903.6,1732.8,1525,1525.7,2114.9,3164.1,3642.2,4295.6,4640.3,4944.5,4863.4,4339.5,3585.2,2771.6,1882.4,1278.6,881.24,650.66,472.92,295.72,464.77,512.19,490.12,488.56,405.23,400.21,417.73,440.57,442.83,428.75,430.93,475.42,494.92,562.33
2443,1211.5,1125.4,1143.6,1126.6,1084,1174.9,1657.4,1937.7,1943.7,1813.9,1629.2,1476.9,1628.1,2578.2,3982.5,4561.5,5127.2,5385.4,5422.9,5097,4263.3,3349.3,2430.6,1570.2,1023.2,679.08,481.17,349.95,281.59,455.63,497.63,487.57,488.63,416.59,415.91,426.87,462.73,460.33,441.52,447.94,481.39,509.44,573.26
2444,1221.9,1061.2,1066.4,1046.3,1011.6,1091.8,1551.2,1814,1801.3,1647.7,1470.9,1359.8,1673.8,2936.2,4560.2,5107.3,5431.8,5521.3,5234.2,4676.3,3668.7,2718.7,1846,1136.3,692.48,424.57,278.08,198.02,185.83,366.54,427.31,401.87,411.72,329.09,343.28,356.14,388.34,375.32,366.01,372.96,402.02,421.47,495.35
2445,1112.5,1127.5,1144.1,1124,1078.9,1151.2,1585.7,1803.1,1772.1,1609.4,1448,1397.7,1835.1,3334.8,5032.7,5487.2,5431.8,5315.7,4727.8,4009.5,2970.2,2133.4,1390.7,845.31,531.6,348.46,253.9,196.69,249.32,450.51,517.98,516.67,524.44,463.37,454.38,468.8,510.95,510.26,484.62,491.34,509.32,542.06,609.72
2446,1268.3,1112.9,1123.7,1109.9,1056,1113.4,1523.6,1711.3,1665.7,1497.8,1335.5,1323.8,1852.5,3384.5,4913,5159.2,4793.8,4534.3,3803.3,3097.2,2192.9,1504.4,950.78,562.41,340.71,233.96,168.68,141.8,208.37,397.06,449.87,439.34,447.15,363.79,368.41,381.66,408.47,414.74,390.81,400.06,438.42,465.94,527.13
2447,1191.3,1087.8,1101.8,1070.6,1023.7,1070,1449.1,1610.7,1546,1375,1235.6,1249.7,1766.9,3158.8,4354.6,4401.5,3815.8,3515.2,2798.7,2210.1,1508,1012.3,635.5,374.31,233.95,166.37,119.87,90.572,180.67,379.09,439.73,442.15,445.96,379.33,388.25,417.95,434.36,439.9,412.13,412.73,444.23,476.25,533.58
2448,1200.6,1109.5,1120.7,1088.9,1041.3,1074.8,1419.3,1559.2,1480.6,1305.9,1164,1177.6,1626.9,2774.9,3580.4,3491.6,2876.9,2574.3,1991,1527.3,1031,697.38,446.23,282.2,195.13,140.95,117.94,104.3,213.71,413.18,468.92,463.44,473.01,413.43,414.77,432.37,453.24,463.8,438.45,437.47,469.08,511.65,560.84
2449,1233.7,1122.4,1115.7,1082.4,1023.5,1059.7,1372.3,1482.9,1397.8,1236.8,1088.8,1073.3,1430.3,2268.1,2748.4,2588.2,2054.9,1804.4,1369.2,1049.2,714.78,481.62,322.83,210.87,150.46,123.57,101.34,99.699,208.32,409.63,457.08,452.44,465.84,405.1,400.65,420.49,447.67,445.49,431.63,436.59,473.91,504.15,564.42
2450,1187.7,1071.9,1063.3,1026.5,965.65,986.59,1270.3,1363.3,1271.5,1090.1,956.47,914.65,1150.5,1708.6,1963.7,1792.8,1376.3,1199.4,902.06,687.18,463.43,307.66,203.42,140.02,88.539,79.387,62.399,57.279,168.13,357.43,417.78,414.68,424.03,361.2,371.35,389.97,419.54,418.76,389.25,394.64,426.72,455.51,515.15
2451,1208.9,1065,1058.3,1011.7,943.44,961.29,1225,1299.1,1200.5,1017.8,877.52,804.26,934.9,1276.1,1380.8,1233.1,947.16,817.01,615.26,470.39,324.76,221.14,152.85,112.1,81.221,69.357,56.594,55.511,173.05,352.33,400.68,396.35,403.39,349.77,360.11,371.5,398.12,402.26,381.55,382.16,419.6,444.42,502.95
2452,1162.4,1124.8,1105.2,1059.9,985.63,989.65,1231.3,1280.1,1175.9,1008.2,860.52,760.22,811.18,987.17,1020.9,892.11,703.2,624.77,495.44,391.63,294.53,223.87,183.2,149.95,135.36,123.2,118.72,118.3,243.74,446.07,499.45,493.21,501.62,461.81,458.01,488.31,517.54,512.28,482.36,494.76,528.3,558.84,612.6
2453,1186.4,1051.2,1023.3,971.27,903.5,898.29,1109.1,1151.4,1042.5,879.9,731.51,620.09,623.03,697.29,671.32,588.08,456.5,403.7,312.58,250.8,190.43,129.93,101.76,79.618,70.28,61.352,55.434,60.049,167.8,348.14,409.69,394.29,408.56,349.61,359.3,384.62,410.07,410.48,382.15,388.39,407.91,445.13,496.17
2454,1142.7,1027.3,1006.8,953.2,875.32,862.25,1054.7,1070.9,968.18,811.54,670.68,553.95,506.92,518.36,480.97,410.93,330.54,294.63,235.12,193.3,143.01,106.42,87.025,75.33,64.723,59.686,61.876,53.607,166.24,355.15,407.53,395.51,411.76,375.91,387.01,396.76,435.88,422.41,404.6,402.88,439.1,465.01,522.68
2455,1128.1,1072.2,1038.4,988.22,912.52,892.39,1065.9,1068.6,968.21,802.69,671.58,545.29,477.78,448.09,400.97,355.01,295.75,268.98,239.88,205.39,172.49,136.66,121.41,112.12,114.29,112.76,111.76,104.11,225.68,426.86,476.1,462.17,472.66,436.47,435.21,459.97,489.28,486.39,474.18,478.14,501.07,532.53,586.91
2456,1104.1,1010.2,991.03,927.39,852.25,835.68,989.9,975.79,873.87,716.28,593.35,476.53,402.3,342.71,290.83,247.46,212.13,199.23,174.71,155.28,129.6,98.63,92.094,83.005,82.482,79.238,80.973,83.128,194.58,378.76,440.52,427.58,436.05,415.59,412.91,429.9,468.57,467.46,447.06,441.69,474.33,491.25,555.08
2457,1136.4,977.8,949.17,887.11,811.9,784.81,919.07,891.32,789.54,647.61,527.79,411.67,333.25,265.81,210.19,181.85,149.19,142.53,120.48,102.87,84.886,68.971,65.901,59.292,57.839,52.676,53.885,62.984,173.32,337.67,386.59,376.53,387.85,356.76,361.91,388.31,419.28,409.2,377.23,381.9,413.11,441.22,495.32
2458,1048.2,1008.6,981.9,917.38,836.33,811.73,922.18,882.27,795.78,661.43,539.71,427.77,342.57,271.8,218.19,195.1,179.36,167.05,159.02,146.31,120.14,112.07,118.97,112.91,111.92,113.47,118.88,119.48,228.03,419.68,480.23,472.66,476.96,458.64,461.32,492.25,516.9,514.78,494.9,493.21,518.76,543.41,608.41
2459,1139.8,958.5,941.73,874.82,793.79,763.08,852.47,816.98,717.71,594.48,478.75,374.64,291.21,208.79,163.04,131.62,120.3,120.99,120.75,96.411,91.743,68.376,76.467,83.188,79.116,83.152,83.083,80.653,197.07,364.6,405.09,394.55,403.17,380.22,400.11,421.46,448.18,436.87,416.73,417.52,442.17,474.99,528.42
2460,1066.3,938.52,908.85,850,771.83,732.43,804.63,757.92,668.25,550.86,447.47,347,258.2,180.67,132.5,118.23,105.34,101.67,102.47,91.076,85.561,71.003,84.009,70.463,76.737,86.159,82.282,90.056,188.15,360.79,409.81,406.73,411.74,395.98,411.89,435.78,459.44,454.35,426.01,433.47,458.62,485.63,538.26
2461,999.95,934.95,909.31,854.78,770.16,725.23,799.99,735.55,653.64,530.46,434.66,344.58,259.04,177.21,138.62,108.01,118.32,121.84,117.48,108.13,100.11,82.971,101.21,98.804,97.383,104.96,106.41,115.48,221.26,392.92,450.59,448.84,453.53,446.34,441.36,478.19,503.09,495.78,478.06,484.54,509.03,534.52,574.91
2462,1121.8,933.48,905.14,846.33,758.97,721.38,763.82,706.31,626.52,507.99,418.78,333.65,258.04,173.89,150.61,113.98,108.67,110.63,120.08,100.27,98.243,92.821,91.443,110.34,101.39,128.37,124.19,114.39,213.74,382.22,423.96,399.73,412.85,393.78,436.39,451.18,479.29,476.12,452.89,461.06,492.29,522.91,559.09
2463,966.17,870.26,844.33,780.26,710.2,648.61,684.13,624.64,547.13,436.6,352.97,266.6,195.73,118.26,77.377,70.903,63.9,71.084,73.102,65.711,63.756,53.208,65.868,68.959,74.792,73.759,69.636,78.958,188.22,347.01,393.37,395.55,408.79,413.81,412.29,433.5,470.82,465.76,443.46,435.35,463.59,483.96,537.88
2464,1012.2,896.7,873.67,816.2,731.76,676.68,700.86,631.22,550.23,451.44,374.69,290.18,226.76,145.39,105.48,95.618,94.992,103.41,107.37,97.645,89.771,85.165,93.268,115.74,103.45,117.7,110.69,118.76,222.86,386.49,432.24,417.14,427.69,430.24,439.49,461.5,492.37,489.26,471.42,470.52,497.71,525.53,565.25
2465,1020.7,877.91,846.21,800.26,709.03,652.62,663.94,592.95,516.52,418.59,342.08,277.29,203.6,125.07,92.404,89.652,94.63,91.274,106.43,94.865,87.835,90.507,97.683,107.26,112.89,118.26,115.4,119.9,218.23,379.34,424,410.83,423.66,433.62,452.88,457.68,493.48,494.81,471.58,459.8,497.6,527.14,561.03
2466,949.72,838.01,803.05,746.6,671.08,621.1,609.31,530.61,462.27,372.79,298.72,232.24,174.88,104.8,72.678,57.847,63.11,65.167,82.67,62.491,66.095,63.265,73.852,80.273,85.039,95.32,92.575,100.34,186.91,347.43,390.53,379.75,385.7,407.75,426.08,439.06,474.21,478.2,439.12,436.59,463.46,488.92,530.15
2467,920.4,872.98,844.88,790.25,709.81,648.79,634.15,563.66,491.84,400.95,333.69,269.25,204.1,140.95,115.08,97.521,105.75,111.36,117.64,109.39,114.61,104.53,122.05,140.85,138.22,150.02,150.06,161.51,256.25,413.44,462.39,451.39,458.43,495.66,507.77,521.54,554.11,552.8,521.29,522.13,558.22,581.55,610.98
2468,1022.3,848.02,814.6,768.05,684.92,625.38,599.18,528.13,453.46,374.87,309.18,245.36,193.39,125.6,95.916,77.602,87.161,92.32,109.47,97.921,100.27,97.822,110.03,129.61,128.67,132.21,138.34,141.66,235.1,376.91,409.84,393.43,400.28,435.01,458.94,471.57,507.41,504.1,476.32,471.14,499,527.52,568.73
2469,908.66,824.8,793.18,746.35,665.06,598.92,566.9,489.79,422.83,344.65,283.84,222.12,172.24,108.28,76.063,70.426,75.616,93.748,101.18,88.7,92.353,93.202,105.84,116.36,129.04,135.69,130.83,137.96,221.67,380.37,419.93,409.22,410.83,458.23,485.03,504.11,535.07,540.16,496.49,497.03,524.49,543.76,587.39
2470,897.02,811.61,785.02,750.17,664.37,596.66,555.66,472,409.45,339.04,283.95,223.87,166.54,108.59,84.645,78.85,93.015,96.535,98.803,99.531,108.41,101.18,116.4,133.31,144.25,145.68,144.5,158.29,242.57,387.46,422.02,412.07,420.2,476.54,504.6,515.08,550.92,554.6,526.63,515.75,555.72,575.46,625.67
2471,937.22,833.83,799.52,755.64,683.43,600.94,555.36,476.58,406.99,333.72,280.86,228.07,181.32,128.9,101.92,91.448,107.44,110.24,119.69,114.04,121.67,113.3,138.19,151.17,165.75,171.58,183.38,188.21,272.53,408.07,438.79,426.15,430.35,497.76,521.73,553.31,579.73,572.84,548.05,548.11,575.06,608.55,663.22
2472,885.81,789.26,764.05,719.02,641.13,581.65,506.57,436.84,369.51,294.88,253.23,204.96,158.2,106.45,65.889,69.614,74.832,102.91,97.949,92.289,107.49,104.05,123.18,134.59,155.47,157.38,168.28,178.35,254.7,386.82,420.27,403.75,416.33,494.09,532.76,549.43,586.87,593.89,555.77,559.31,600.85,634.66,697.86
2473,892.88,775.5,770.56,724.47,643.63,585.12,508.79,424.38,369.98,296.74,248.44,192.3,148.83,108.06,82.287,72.368,89.497,101.29,98.531,108.3,117.56,118.99,141.81,152.3,174,176.94,178.48,190.6,267.05,382.45,411.28,403.57,411.77,501.65,541.53,568.72,604.88,605.8,584.64,602.59,661.47,710.97,819.97
2474,857.57,785.13,767.95,721.4,652.39,574.84,499.65,407.42,354.91,283.29,249.28,198.77,167.32,119.56,89.706,85.65,99.084,120,121.34,122.8,131.05,138.15,164.54,171.11,187.61,197.11,207.44,224.21,284.23,407.64,435.4,431.51,436.24,558,583.61,616.43,675.4,685.37,676.75,713.35,795.21,903.91,1065.8
2475,924.67,765.63,750.32,710.62,635.12,564.86,479.27,393.22,336.63,272.22,225.06,183.69,137.13,101.2,71.209,74.017,89.988,106.75,103.81,107.51,123.35,126.46,151.04,175.01,187.4,211.92,217.19,226.21,286.12,381.19,397.98,383.61,395.18,539.58,586.54,629.67,698.48,721.69,732.15,817.26,985.3,1167.9,1477.1
2476,835.4,775.73,758.8,721.5,648.72,576.23,478.89,395.38,340.02,281.05,232.09,198.54,159.63,111.95,96.908,98.569,117.26,125.99,133.68,138.11,156.62,168.67,196.87,213.05,230.11,251.76,266.07,282.91,330.91,422.15,452.2,436.09,448.77,634.12,693.5,743.68,857.53,943.77,1035.6,1202.8,1561.1,1912.3,2535.1
2477,880.48,766.56,753.62,714.45,639.45,562.38,471.35,380.48,323.17,261.18,228.84,184.19,143.09,102.29,88.163,91.338,107.56,124.93,126.74,134.65,148.06,165.96,201.31,220,246.45,270.88,281.24,304.87,348.73,416.46,427.7,409.66,425.13,661.93,760.79,831.31,1034.8,1228.9,1432.7,1842.5,2475.9,3224.3,4189
2478,861.56,769.72,747.81,706.93,641.89,547.45,454.92,367.87,313.9,254,219.41,176.66,138.62,101.49,90.21,99.009,106.71,126.27,131.05,151.53,167.54,176.2,216.73,253.17,279.86,312.46,333.73,365.45,398.75,436.79,432.22,411.95,432.19,775.22,942.04,1075.5,1459,1863.3,2333.4,3180.2,4365.5,5627.1,7016.4
2479,865.13,729.44,716.71,680.93,595.34,518.74,425.29,340.23,277.15,224.46,180,146.19,105.86,69.511,74.444,69.749,93.776,112.11,116.4,131.74,157.05,179.32,219.59,262.29,290.02,332.85,380.79,422.42,444.79,430.74,395.79,380.89,392.95,911.45,1228.5,1476,2241.8,3084.1,4111.3,5592.7,7602.9,9275.5,10882
2480,812.25,777.02,767.9,721.3,657.1,566.41,464.69,371.51,319.1,268.84,226.36,182.56,146.17,119.99,124.64,127.48,151.17,167.04,179.48,192.66,227.07,251.12,305.39,370.06,417.24,481.39,555.66,636.16,636.53,557.92,492.9,467.07,479.6,1372.9,1987.8,2507.7,4023.6,5732.5,7490.1,9883.2,12631,14257,15259
2481,886.48,739.95,728.37,697.67,615.02,539.13,422.3,331.44,277.1,231.76,185.85,147.55,110.73,84.269,95.381,111.79,125.35,147.22,163.6,182.26,217.42,256.16,334.05,395.44,484.74,585.38,704.31,850.02,834.89,592.92,424.52,391.58,399.4,2008.2,3192.2,4191.3,6997.9,9701.2,12120,14993,17235,18365,16384
2482,854.21,724.85,721.05,681.05,612.06,525.83,411.22,316.7,258.94,211.91,165.26,133.74,107.07,86.211,102.85,110.89,137.03,156.18,176.24,202.06,255.57,310.77,416.38,523.81,647.47,823.3,1049.1,1339.3,1298.3,763.1,441.53,398.2,409.74,3416,5736.4,7537.9,12028,15822,18310,20206,21237,19674,16000
2483,755.38,765.77,762.87,726.1,653.8,566.62,443.35,345.64,295.35,249.48,214.61,172.21,137.45,117.55,155.51,166.06,197.23,223.97,256.67,298.43,373.11,458.86,616.06,796.98,1035.4,1362.1,1797.2,2334.2,2314.3,1196.2,570.54,494.88,492.79,6345.1,10428,13379,19938,24005,24969,24638,22659,19011,13918
2484,929.71,749.37,744.03,706.29,638.12,545.13,412.68,317.2,266.46,225.86,179.17,141.86,116.19,101.29,142.99,158.98,193.9,230.73,269.88,327.01,445.85,574.88,829.37,1136.6,1557.4,2129.2,2924.6,3883.6,3733.3,1657.4,534.04,412.6,407.03,10724,16594,20433,27249,28910,26263,22816,18696,14318,9050.3
2485,775.03,717.71,716.71,669.77,602.9,516.53,387.8,291.07,235.3,194.42,146.93,114.65,91.079,87.599,150.8,172.53,230.51,271.87,343.63,422.73,602.86,851.49,1282.7,1847,2611.5,3633.5,5066.8,6741.2,6331.8,2536.7,634.15,463.43,441.17,17343,24720,28505,32361,30816,24575,18742,13685,9731,5844.4
2486,859.93,771.58,767.99,722.03,656.69,559.06,428.57,331.26,274.65,239.3,190.01,161.71,133.05,139.12,221.36,265.61,338.43,398.6,514.46,650.79,965.58,1398.5,2170.2,3216.3,4599.1,6393.9,8735.8,11242,10077,3707.6,766.42,504.19,478.25,25425,32125,34527,33562,27547,19299,13145,8730.8,5692.8,3437.4
2487,826.57,766.64,762.44,728.63,658.9,563.07,424.04,324.91,283.7,229.79,189.49,155.88,135.13,162.3,275.16,342.47,444.24,546.46,712.58,953.1,1495.4,2239.6,3559.9,5326.9,7538.9,10274,13502,16624,13538,4643.1,861.78,542.33,504.78,31689,34840,34210,28396,20609,13014,8198.1,5282.1,3452,2136.2
2488,858.64,718.13,726.26,687.5,614.81,518.14,377.61,282.15,229.28,187.79,145.09,110.81,100.36,139.72,314.96,412.05,570.35,716.03,1006.5,1403,2322.5,3605.4,5764.6,8524,11705,15156,18766,21734,16236,5131.4,804.43,475.04,459.15,31702,30850,28032,19806,13279,7705,4618,2929.9,1989.6,1317.9
2489,822.71,783.5,785.48,751.41,682.94,581.14,439.7,332.37,281.78,233.87,195.9,166.77,149.04,225.95,488.32,650,902.89,1134.1,1630.8,2292.3,3839.8,5929.4,9139.8,13056,16998,20736,23648,25439,17350,5111.6,891.67,571.07,543.81,28104,24061,20564,13111,8239.9,4600.1,2771.8,1871.2,1361.6,1118.3
2490,870.31,773.21,780.77,745.43,682.33,574.44,423.26,322.42,270.73,224.68,182.39,151.05,146.87,270.54,664.31,897.77,1293.2,1652.9,2406.7,3448.7,5729.3,8644.1,12686,17135,20897,23785,24947,25086,15258,4281.2,789.38,528.2,505.16,20636,15804,12842,7680.5,4619.3,2581.3,1655.5,1204,991.46,966.67
2491,827.21,734.11,750.68,718.99,648.12,544.23,397.47,288.13,238.95,192.58,157.7,124.53,131.65,315.25,893.08,1263.6,1838.9,2366.5,3437.8,4882.8,7873.9,11488,15669,19912,22685,23852,23004,21351,11737,3164.2,676.86,489.18,481.2,13139,9648.3,7500.8,4372.2,2713.2,1596.3,1092.1,899.23,845.11,971.88
2492,825.08,764.92,773.2,749.02,682.59,584.53,423.18,312.51,269.87,213.77,177.02,149.1,171.23,452.98,1281.6,1844.9,2642.3,3373.1,4731.3,6507.4,9920.9,13696,17201,20384,21423,20836,18328,15822,8090.6,2178.7,629.62,504.94,500.45,7841.6,5557.6,4370.6,2589,1703.5,1104.6,882.97,835.63,905.91,1200
2493,926.05,788.43,813.18,778.29,709.96,604.72,444.13,339.87,281.47,241.31,199.6,175.04,207.15,591.36,1742.8,2507.1,3477.6,4370.8,5846.1,7688,10940,14149,16318,17890,17248,15615,12733,10466,5017,1453.4,554.85,477.94,476.42,4426.8,3110.6,2484.1,1584.8,1127.8,827.72,749.01,836.53,1024.3,1435.1
2494,815.9,768.39,787.47,769.96,701.15,593.26,433.88,326.4,263.17,225.05,175.89,162.26,212.18,712.57,2190.5,3151.2,4180.2,5097,6432.6,7999.6,10578,12796,13409,13667,12395,10582,8157.6,6435.6,2983.8,1012.2,527.62,491.26,498.2,2681.8,1968.1,1616.1,1154.5,921.37,772.99,799.43,988.85,1290.2,1731.1
2495,885.47,790.77,824.12,800.64,721.18,624.26,445.59,336.7,291.25,244.64,203.03,171.76,247.61,864.55,2597.7,3674.4,4569.8,5404.3,6344.4,7406.9,8988.9,10117,9725.2,9322.5,8011.7,6521.8,4886.6,3769.9,1816.8,750.01,502.22,470.12,478.58,1617.7,1252.4,1100.5,882.48,790.68,755.69,905.31,1206.1,1563.4,1904.4
2496,859.85,809.91,841.28,821.89,743.08,636.36,467.2,352.87,296.48,245.06,214.4,186.38,280.69,969.89,2856.2,3903.4,4534.4,5130.2,5601.5,6128.5,6814.1,7136.1,6434.4,5875.7,4826.4,3847.4,2846.7,2201.6,1120.7,627.38,515.46,501.99,515.65,1132.1,948.08,880.21,807.78,817.22,890.59,1146.6,1540.4,1856.9,1946.2
2497,907.03,770.14,811.14,800.9,718.81,609.41,439.97,320.47,273.62,219.72,178.24,165.94,257.4,969.86,2767.8,3668.5,3966.9,4296.2,4357.6,4490.2,4644.9,4619.7,3969.7,3499,2840.2,2272.3,1679.2,1318.5,738.03,505.87,451.4,445.99,475.45,800.83,725.81,701.51,721.11,822.61,997.42,1352.4,1718.7,1858.9,1656.3
2498,833.63,811.41,855.96,844.62,769.43,648.09,478.61,360.64,306.19,259.53,221.71,193.6,295.16,968.1,2539.9,3203.5,3213.4,3349.6,3172.6,3101.7,3026,2903.2,2426.2,2117.6,1738,1398.4,1083.2,889.38,597.39,535.77,540.8,545.46,598.34,756.52,720.16,739.98,865.48,1083.3,1376.8,1734.6,1944.4,1826.4,1432
2499,937.57,835.25,873.69,864.15,786.3,679.07,496.13,379.51,330.17,267.81,238.18,206.92,291.66,875.85,2123.6,2554.8,2399.8,2400.9,2180.8,2050.3,1914.3,1777.5,1494,1312.3,1095.6,910.83,737.05,631.02,493.72,539.97,572.62,588.04,667.96,685.6,688.66,753.33,1016,1349,1650.2,1873.8,1819.6,1515.7,1095.3
2500,911.58,817.77,876.02,864.68,785.73,673.27,483.31,368.32,318.82,265.57,226.52,202.86,271.18,732.84,1638.4,1882.8,1690.2,1649.8,1437,1325.7,1217.9,1119.2,955.09,845.19,722.34,625.95,527.6,474.32,440.17,575.64,640.24,685.95,800.67,687.68,737.66,857.52,1271,1674.5,1872.5,1839.2,1548.8,1179.5,847.84
2501,891.95,845.67,903.88,908.83,821.73,703.22,518.87,394.82,345.85,302.94,251.19,228.23,275.19,621.64,1234.4,1372.9,1193.2,1141.7,991.47,898.74,831.53,764.41,674.51,612.9,548.22,500.73,446.72,411.3,472.65,691.07,809.27,889.04,1044.9,799.55,910.86,1117.7,1668.7,2034.6,1992.2,1677.3,1257.9,931.51,710.08
2502,917.13,855.82,931.12,930.32,860.34,720.96,537.88,417.29,368.31,323.82,274.34,247.3,277.18,510.16,925.3,976.51,841.78,804.59,701.41,646.71,582.24,555.18,510.09,475.15,439.96,418.88,389.76,373.58,500.4,825.64,984.24,1085.5,1285.6,930.62,1136.2,1423.1,2026,2200,1824.8,1348.4,950.8,728.63,602.09
2503,1000.6,879.98,951.07,954.08,877.13,740.83,552.95,428.84,380.23,331.36,289.7,260.94,273.16,424.56,677.29,698.2,611.23,583.03,515.13,478.44,451.8,426.17,406.87,391.7,376.08,363.83,343.49,341.39,542.88,949.59,1140.1,1254.5,1526,1136.8,1461.9,1782.6,2242.9,2098.7,1509.8,1023.9,736.33,591.58,533.75
2504,971.61,871.43,944.62,951.84,878.62,739.73,553.17,438.86,388.91,338.81,292.07,265.52,269.64,351.88,506.78,516.74,449.56,443.79,400.42,372.53,357.77,343.75,334.11,332.4,324.63,321.99,316.87,318.95,578.26,1063.6,1292.8,1435.5,1728.2,1422,1787.9,2076.8,2200.2,1772,1149.2,750.1,572.86,487.06,472.16
2505,923.67,932.43,1019.5,1028.1,950.23,814.54,622.46,501.8,452.72,414.29,367.74,330,321.22,355.75,452.17,444.34,405.71,403.56,393.84,365.37,356.85,350.42,357.68,346.81,348.84,357.32,354.77,371.25,691.72,1245.5,1531.3,1697,2027.5,1887.2,2202.1,2352.5,2086.7,1517,958.37,683.62,576.51,534.26,549.7
2506,1105.1,920.02,1006.7,1014.7,942.58,801.33,614.72,497.15,451.65,405.62,367.79,333.84,307.07,312.9,355.39,340.58,314.55,318.77,302.97,292.49,284.19,281.27,285.98,291.65,287.27,307.98,309.3,328.19,682.39,1241,1503.7,1697.2,2072.4,2050.5,2151.3,2110.5,1573.6,1034.2,639.9,473.92,424.54,395.34,431.47
2507,1000.8,914.24,1000.6,1026.5,950.66,810.27,614.62,501.17,462.38,427.67,379.28,347.38,316.07,295.19,312.78,292.46,279.37,277.2,274.08,251.2,258.11,261.33,264.16,274.35,277.42,291.62,317.17,348.5,722.81,1290.1,1600.1,1872.6,2207.9,2210.4,2030.6,1827.9,1224.1,813.18,541.04,429.27,410.96,396.52,426.49
2508,1064.2,999.92,1071.5,1103.4,1019.6,880.29,690.26,583.25,535.62,508.71,465.99,425.47,388.21,337.86,334.3,312.18,302.31,308.6,309.07,301.43,299.28,292.51,313.05,309.97,329.47,352.91,386.33,448.25,855.27,1428.6,1786.1,2071.3,2282,2148.9,1750.8,1478,957.77,679.69,503.31,447.3,442.81,439.62,478.72
2509,1102.1,1024.4,1097.8,1126.7,1060.9,920.98,726.26,609.57,576.24,544.4,511.25,473.65,417.5,357.45,325.67,304.47,289.03,306.1,304.3,302.69,301.74,302.69,303.62,328.5,347.66,385.87,442.02,543.18,975.08,1564.6,1952,2149.6,2161.1,1822.7,1358.9,1099.1,742.99,573.96,476.89,435.55,460.92,449.64,490.44
2510,1110.6,984.29,1060.4,1100.9,1025.9,895.43,695.24,596.3,561.8,529.9,484.19,440.21,400.34,327.02,283.02,261.54,253.79,259.02,257.55,259.11,261.99,257.47,274.94,292.54,323.19,377.34,476.48,633.28,1097.4,1699,2027.8,2053.5,1843.5,1390.3,969.43,792.7,555.93,448.06,366.53,339.71,355.35,362.87,409.96
2511,1090.4,1049.2,1124.2,1168.2,1113.2,966.43,765.51,659.11,627.02,590.61,559.46,517.68,462.08,369.86,321.39,291.91,293.96,300.21,305.75,297.42,302.93,296.97,330.88,353.83,405.41,488.79,658.98,872.62,1390.9,1977.9,2196.4,1997,1652.2,1124.9,780.95,659.8,538.78,463.44,414.12,405.83,421.25,412.52,459.94
2512,1175.7,1070.2,1151.7,1199.6,1137.3,996.51,796.19,692.81,664.05,625.91,584.39,537.44,476.32,394.46,318.45,303.23,302.38,314.58,316.19,297.02,320.43,320.06,351.45,397.78,475.42,611.5,844.14,1112.6,1603.6,2081.6,2128.4,1777.1,1491.9,872.92,599.61,529.97,453.21,419.1,378.76,366.35,381.75,402.42,439.89
2513,1126.5,1019.7,1099.9,1158.8,1099.6,963.05,761.54,655.34,627.44,592.96,559.15,510.74,446.46,358.43,285.76,259.16,258.35,269.24,271.86,269.98,274.95,292.74,341.66,410.87,532.27,734.97,1029.3,1298,1671.9,2016.7,1959.2,1627.5,1540.9,721.21,463.25,429.65,390.35,360.55,320.67,315.89,330.51,344.5,375.08
2514,1087.4,1077.3,1172.2,1231.3,1168.4,1031.2,823.78,715.49,690.38,649.67,626.33,582.01,517.41,418.29,348.21,315.16,316.36,323.11,330.64,328.3,355.78,379.2,457.59,565.1,750.61,1025.6,1336.6,1525.2,1766.4,2068,2018.6,1851.4,1999.3,759.2,472.76,460.01,437.74,422.41,391.84,382.96,398.6,406.64,449.68
2515,1219.1,1089.2,1186.8,1261.3,1194.7,1056.8,839.09,737.21,710.79,674.05,642.55,599.35,529.61,433.56,350.91,318.27,330.5,338.78,348.77,355.46,385.95,427.75,552.66,720.73,970.15,1258.8,1501.7,1560.2,1688.4,2075.5,2164.8,2202.2,2563.6,709.43,388.98,388.41,386.87,357.36,338.51,332.88,349.36,374.89,406
2516,1098.7,1054,1164.5,1240.8,1175.9,1029.8,814.97,716.2,683.84,660.5,634.49,587.89,525.4,420.9,341.01,317,319.79,329.57,351.16,363.66,422.41,494.99,683.55,898.59,1187.1,1433.1,1537.1,1438.2,1602.4,2287.1,2622.6,2801.3,3233.9,727.52,385.59,386.45,389.17,371.72,341.4,340.14,362.97,370.25,412.29
2517,1156.2,1079.4,1191.1,1281,1211.1,1050.5,838.76,727.69,715.47,691.13,659.24,626.14,561.79,470.91,363.97,343.14,352.82,366.97,396.62,427.23,509.56,629.72,895.62,1180.3,1416.7,1547.2,1471.9,1264.9,1634.4,2736.5,3232.2,3418.2,3640.2,666.16,357.74,365.48,367.51,352.72,328.55,328.57,341.35,363.09,394.72
2518,1191.7,1114.8,1243.8,1322.6,1248.5,1082,875.26,763.63,746.91,732.11,707.47,668.91,621.62,508.67,424.44,390.22,402.41,420.47,464.75,528.94,671.24,843.44,1167.3,1415.2,1568.4,1538,1321.7,1084.3,1729.5,3129.9,3736.3,3717.6,3626.9,627.97,369.3,379.3,384.49,368.32,356.24,346.78,366.06,380.75,420.78
2519,1207,1086.6,1208.4,1281.7,1208.2,1048.6,844.09,738.8,728.94,703.67,690.03,649.89,606.88,509.08,406.97,385.36,414.33,434.6,508.54,602.43,810.92,1038.2,1364.5,1523.2,1522.2,1360.3,1087.6,893,1766.5,3269.1,3711.7,3388.6,3027.7,492.89,306.41,313.77,325.26,302.48,282.51,279.59,301.96,315.35,357.58
2520,1153.2,1144.9,1280.7,1347.6,1273.6,1099.9,888.39,786.3,774.06,760.91,753.69,725.81,683.04,584.98,496.2,470.02,512.66,562.1,678.23,828.45,1105.1,1345.6,1586.6,1616.6,1454.7,1230.7,988.54,865.85,1846.2,3175.5,3392.8,2877.1,2343.9,496.44,370.78,385.3,398.49,382.01,362.65,365.09,383.65,391.57,432.69
2521,1312.3,1170.5,1291.2,1380.1,1292.8,1109,899.76,794.37,783.13,771.05,769.39,748.3,714.46,618.89,535.5,516.12,591.51,650.38,825.11,1027.2,1338.2,1551.4,1645.4,1514.9,1283.6,1066.8,897.25,861.35,1704.3,2617.6,2607.1,2050,1606.8,399.77,317.14,327.41,336.42,330.04,317.21,308.98,333.88,345.05,390.88
2522,1229,1152.5,1284.4,1358.9,1274.6,1084.4,873.23,764.55,755.4,758.94,756.37,747.48,716.68,644.54,565.98,559.96,680.73,775.2,1019.6,1244.8,1522.6,1625.7,1554.6,1344.8,1115.5,971.28,911.08,970.66,1591.5,2033.3,1856.9,1412.1,1106.3,352.01,297.49,307.63,330.82,323.06,287.48,296.41,309.94,320.28,361
2523,1291.4,1220.8,1351.2,1410.5,1323.4,1125.4,908.45,807.95,797.57,802.81,804.74,795.57,777.43,714.42,670.84,694.09,875.4,1014.7,1317.6,1522.5,1692.6,1669.9,1474.9,1252.6,1095.8,1069.7,1147.6,1333.3,1731.7,1644,1323.9,1009.6,801.25,350.1,310.88,331.24,332.5,327.46,310.52,312.54,336.9,341.63,390.98
2524,1355.6,1276.8,1399.8,1462.4,1366.1,1157.9,946.54,828.23,821.49,824.24,834.4,839.18,835.71,799.71,786.35,837.38,1098.3,1276.3,1582.5,1716.5,1744.4,1613.4,1383.7,1237.1,1210.1,1330.6,1606.2,2025.3,2247.5,1565.3,1011.4,782.85,668.94,360.49,346.96,348.72,366.23,356.4,337.32,341.55,357.02,377.25,419.22
2525,1406.7,1267.4,1376.9,1426.4,1327.4,1116.1,892.24,788.18,782.8,774.1,790.89,810.54,819.82,814.53,874.35,973.67,1290.6,1475.5,1714.2,1749,1634.4,1464.5,1317.2,1310.8,1478.1,1820.4,2411.7,3198.6,3298.6,1743.4,774.28,575.15,502.35,280.3,257.33,266.08,281.54,276.49,256.71,255.99,278.74,284.01,331.85
2526,1425.8,1320.3,1437.9,1493.1,1379,1152.1,931.52,824.3,809.25,806.37,827.47,854.73,886.85,940.4,1095.6,1233.2,1581.6,1733.8,1865.9,1783.4,1609,1497.2,1514.3,1748,2202.1,2942.3,4076,5494.4,5383.3,2393.9,774.54,553.77,503.56,308.35,304.2,301.2,308.37,317.89,294.02,297.9,316.42,330.51,367.2
2527,1443.2,1403.9,1514.7,1558.9,1434,1207.8,974.49,853.59,847.31,847.83,872.64,914.91,987.32,1114.3,1375.5,1544.7,1847.1,1943.7,1926.9,1790.1,1671.7,1709.2,2037,2634,3588.7,4998.2,6989.1,9219.9,8597.9,3373.4,852.14,586.69,531.86,359.53,343.69,351.73,366.97,354.82,349.58,352.14,367.55,381.06,420.38
2528,1588.8,1395,1493.8,1525.8,1403.8,1167.8,940.44,821.44,808.04,812.95,845.86,912.21,1040.7,1259.9,1568.3,1753.5,1952.2,1967.5,1867,1769.5,1816,2114.7,2880.4,4047.6,5733.4,7936.1,10780,13713,11740,4161.7,806.76,496.8,438.77,281.65,265.69,272.94,283.32,267.88,264.59,251.68,277.14,287.67,329.59
2529,1535.1,1456.4,1549.2,1577.6,1447.3,1204.2,971.07,852.97,837.58,852.13,905.01,1016.3,1203,1498.9,1867.6,2011.5,2083.6,2060.7,1983,2002.6,2375.2,3102.4,4590.6,6657.8,9276.7,12439,15921,18917,14617,4793.3,895.17,559.5,502.48,345.38,327.14,339.2,343.83,351.43,326.87,321.63,346.87,351.79,389.37
2530,1680.1,1505.2,1583.2,1597.5,1469.8,1218.7,979.64,859.71,852.34,884.18,972.16,1142.8,1391.7,1727.1,2075.1,2161.4,2147.9,2149.8,2198.7,2461.2,3307.9,4672.1,7099,10194,13641,17239,20503,22646,15837,4698.2,843.47,522.77,467.92,308.64,283.82,291.65,304.51,301.7,286.09,287.16,304.6,318.63,353.72
2531,1702.6,1548.2,1622.1,1623.7,1482.4,1232.5,984.59,880.05,890.73,954,1081.9,1302.4,1584.5,1903.2,2244.1,2306.1,2304.2,2404.1,2685,3268.9,4787.8,6928.6,10323,14186,17951,21020,22834,23412,14548,4112.7,814.71,541.14,494.32,335.92,322.13,329.33,335.23,330.12,319.32,307.68,332.14,345.98,375.41
2532,1762.5,1591.1,1647,1632.5,1495.7,1247.2,1013.6,921.62,941.72,1062.2,1238.1,1468.3,1721.6,2011.9,2364.9,2479.7,2626.4,2888.4,3529.8,4540.1,6853.8,9829.8,13801,17889,20816,22479,22220,20941,11597,3138.5,720.1,499.78,468.39,305.86,282.53,290.27,311.35,298.69,278.76,278.25,295.45,304.69,344.56
2533,1758,1678.9,1722.8,1697.9,1556.1,1321.2,1086.9,1022.8,1081.9,1244.2,1457.3,1642.5,1825.1,2095.2,2596.2,2818.4,3223.7,3710.4,4739.4,6173.8,9146,12614,16425,19701,21063,20908,18834,16379,8211.1,2268.4,726.36,563.77,525.77,365.35,343.94,348.97,362.96,351.16,346.85,339.18,357.07,365.08,399.3
2534,1972.4,1721,1740.8,1709.8,1583,1337.9,1140.6,1110.2,1212.5,1411.9,1600.3,1706.2,1770,2088.4,2863.8,3299.8,4009.1,4719.8,6079,7805.8,11063,14330,17087,18831,18527,16906,14066,11588,5345.4,1601.7,648.46,500.59,463.81,285.12,272.11,273.67,280.77,273.61,253.46,262.43,289.2,294.97,333.51
2535,1935.5,1754.3,1772.3,1731.7,1615.3,1391.1,1231.4,1257.1,1390.8,1579.3,1685.5,1647.5,1651.6,2136.8,3332.2,4031.9,5040.5,5935.9,7453.1,9235.1,12161,14732,15796,15935,14479,12358,9772.5,7870.6,3439.7,1270.5,662.1,539.39,486.62,301.64,280.62,291.28,306.23,304.47,277.12,280.13,296.41,313.43,350.14
2536,1971.2,1848.8,1850.3,1807.3,1699.4,1527.5,1422.8,1469.6,1611.5,1728.2,1705.6,1543.4,1556.5,2300.9,3986.6,4973.4,6192.5,7177.6,8666.2,10201,12359,13821,13674,12790,10902,8965.5,7137.4,5844.6,2436.1,1167.9,740.26,596.67,526.71,337.04,311.13,320.4,335.23,336.15,311.06,310.4,329.52,344.42,383.24
2537,2165.4,1898.5,1895.5,1838.7,1780.1,1660.5,1595.5,1659.8,1743.6,1721.8,1560.2,1339.1,1439.1,2515.6,4706.9,5905.9,7163.3,8151.1,9392.1,10534,11828,12275,11466,10056,8331.6,6846.2,5734.3,4889.9,1918.8,1107.4,730.74,549.75,470.03,255.12,229.4,226.06,247.07,238.88,228.65,224.65,249.24,272.51,308.89
2538,2131.7,1939.3,1961.3,1931.5,1921.3,1847.9,1797,1800.9,1792.2,1623.5,1355.8,1164.4,1432,2897,5603.5,6944.2,8221.3,9122.1,10162,10971,11617,11453,10428,8847.4,7304.8,6133.3,5450.8,4800.3,1747.4,1161.3,802.2,600.65,496.23,283.83,257.27,259.96,283.17,272.04,255.46,252.19,273.54,284.91,327.45
2539,2238.2,2074,2103.9,2110,2172.1,2135.5,2045.6,1917.7,1783.1,1476.1,1187.6,1077.8,1547.2,3491.6,6678.1,8109.7,9445.7,10349,11408,12118,12469,11933,10951,9094.2,7496.4,6294.9,5719.2,4950.4,1710.4,1230.4,861.97,650.87,549.68,326.14,295.93,290.15,306.92,306.22,288.84,295.49,315.41,329.37,365.83
2540,2318.7,2176.4,2252.4,2305.6,2416.4,2369.5,2140.6,1889.1,1646.7,1289.8,1024,1016.2,1746.4,4245.3,7971.3,9513.9,11125,12140,13501,14312,14500,13614,12419,10025,8081.4,6631.4,5866.3,4923.5,1600.9,1185.8,860.45,659.21,569.28,339.32,301.49,315.99,312.07,311.2,296.57,306.58,325.23,333.39,383.36
2541,2526.1,2238.5,2373.2,2482.2,2591.5,2461.3,2081.2,1702.3,1404,1048.3,855.2,984.74,2004.4,5176.2,9550.2,11300,13405,14702,16469,17363,17276,15845,14021,10878,8419,6595.2,5547.9,4408.7,1334.9,989.03,720.85,553.69,494.37,259.43,227.86,229.12,236.22,220.1,211.06,210.6,236.02,241.98,284.34
2542,2582,2477.1,2665,2798.8,2824.8,2543.3,2013.2,1556.9,1257.3,954.04,822.61,1108.7,2567.8,6731,12241,14461,17278,18929,20988,21675,20780,18358,15458,11427,8358.4,6201.5,4904.4,3666.2,1155.9,937.35,763.95,657.54,595.39,370.71,324.47,324.46,337.33,327.26,314.97,318.29,336.55,351.41,380.2
2543,2965.1,2690.4,2895.7,2968.5,2859.2,2426.7,1810.3,1353.7,1085.6,840.82,788.04,1258.5,3187.1,8516.1,15356,18083,21399,23186,24990,25008,22823,19314,15284,10667,7378.7,5147.6,3840.6,2761,882.76,762,656.23,565.48,536.31,303.98,255.87,255.41,257.41,250.68,239.23,246.21,265.82,274.36,312.68
2544,3107.1,2878.3,3048.5,2990.3,2717.5,2193.3,1573.1,1171,945.38,761.86,774.75,1444.4,3922.3,10547,18792,21983,25219,26800,27647,26551,22935,18494,13742,9078.4,5963.3,3959,2817.5,1955.7,670.28,645.87,605.02,564.35,545.59,298.54,256.2,255.93,257.33,249.93,240.64,227.48,258.38,259.55,293.21
2545,3398.2,3202.5,3226.3,3012.3,2599.3,2059.7,1469.5,1110.7,939.06,808.36,899.64,1806.6,4961.3,13109,22792,26161,28529,29430,28667,26191,21226,16225,11304,7126.2,4460.2,2870.6,2002.1,1386.5,591.29,653.24,667.67,636.57,630.17,378.27,319.42,322.68,317.25,313.86,305.99,307.03,329.72,332.74,358.2
2546,3630.4,3311.6,3156.3,2799.5,2349.3,1858.1,1336.5,1032.8,888.85,802.05,965.96,2088.8,5780.6,14932,25112,28149,28997,28961,26548,23137,17671,12905,8522.6,5173.9,3136.7,1969.2,1355.1,955.01,480.25,595.2,620.82,617.23,635.86,340.26,285.15,284.12,281.03,275.72,262.1,264.83,286.65,290.85,328.27
2547,3568.6,3243.6,2920.7,2516.1,2103,1676.1,1218.9,955.06,845.71,794.16,1021.6,2309.7,6322.5,15868,25514,27721,26794,25877,22410,18676,13581,9543.6,6085.6,3574.5,2145,1335,926.56,663.81,396.67,553.68,607.45,626.68,677.53,320.4,257.87,258.86,260.39,248.7,232.32,227.26,257.49,259.31,291.66
2548,3425.5,3154.5,2752.6,2334,2011.8,1649.1,1240,1004.3,907.71,895.07,1159.9,2549.2,6657.7,15886,24177,25329,22914,21429,17582,14134,9896,6784.3,4223.9,2480.4,1495.5,972.04,709.68,536.91,426.48,643.27,738.56,780.04,909.95,408.27,305.26,309.24,310.55,295.64,283.88,285.78,309.91,319.12,340.14
2549,3222.7,2917,2512,2155.8,1899.3,1600.6,1215.9,1012,927.65,941.47,1211.6,2592.1,6430.3,14589,20942,21155,18090,16420,12931,10136,6906.4,4657.7,2889.1,1713.7,1048.7,707.18,532.86,425.5,426.47,716.23,871.7,992.65,1253.2,464.55,293.1,299.29,302.36,285.22,269.12,279.34,295.11,309.66,339.99
2550,2966.2,2607.7,2241.3,1968.6,1771.5,1522.8,1165.1,972.11,920.69,921.77,1169.5,2422.2,5715.4,12352,16735,16373,13376,11893,9123.4,7030.4,4724.8,3165,1968.2,1164.3,723.72,488.32,383.71,307.6,411.87,809.09,1045.5,1304.1,1783.6,483.62,193.55,196.6,203.6,195.02,175.92,174.71,198.75,204.34,241.13
2551,2601.6,2474.5,2177.4,1956.7,1815.7,1596.7,1257.7,1074.2,1017.7,1032.5,1249.9,2303.7,4977.3,10080,12885,12217,9678.8,8492,6432.5,4936.8,3351.6,2284.1,1462.5,923.02,625.27,477.64,404.88,365.04,629.09,1304.1,1764.4,2286.9,3135.6,798.82,316.28,324.62,341.44,324.08,309.79,313.17,331.32,337.19,372.6
2552,2572.3,2279.8,2054.5,1870.9,1768.2,1584.6,1263.5,1094.4,1044.5,1042.5,1208.4,2027.5,4070.1,7719.8,9384.1,8711.2,6756,5881.8,4434.3,3422.3,2338.9,1610.5,1061.8,698.1,493.77,394.54,353.88,339.73,844.18,1956,2727.2,3522,4814.3,917.03,234.51,231,244.25,228.04,219.21,224.82,236.6,245.23,285.52
2553,2290.8,2117.2,1936.1,1808.9,1730,1580.3,1264,1105.6,1065.5,1058.9,1165.4,1786.5,3268.9,5822.8,6779.8,6183.9,4768.8,4138,3139.8,2444.9,1706.1,1198.8,824.25,573.25,430.75,376.91,364.09,379.18,1278.2,3112.2,4345.9,5495.9,7060.6,1129.8,242.06,239.36,254.82,244.92,224.16,228.6,255.2,255.88,290.57
2554,2212,2048.5,1904.3,1808.5,1761.9,1630.2,1345.4,1188.1,1146.8,1132,1213.5,1653,2714.5,4434.7,4926.5,4437,3438.3,3003.9,2314.9,1842.3,1320.4,977.27,730.45,558.17,476.75,455.7,469.45,499.71,1991.1,4912.4,6634.2,7857,9234.2,1176.9,275.11,262.02,282.78,273.83,253.82,257.61,266.08,280.25,315.83
2555,2100.4,1973.5,1880.7,1810.7,1782.4,1673.1,1391.7,1239.7,1221.3,1203.4,1258.2,1573.4,2321,3449.6,3664,3267.2,2569.3,2256.8,1783.2,1453.1,1107.1,852.21,684.21,580.75,538.56,551.13,578.09,640.57,2886.6,6890.2,8962,9722,10298,1118.1,290.21,277.22,288.07,285.24,275.39,272.49,283.63,286.17,328.9
2556,2067.7,1868.4,1803.7,1754.5,1744.4,1669.9,1403.9,1264.9,1253.2,1251.4,1293.5,1526.9,2032.1,2742.8,2771.8,2445.4,1945.2,1722.8,1397.1,1160.6,917.97,758.63,653.57,595.99,596.4,621.79,669.23,750.6,3705.8,8283.4,10125,10057,9461.6,883.83,232.1,223.23,242.08,220,204.83,214.08,229.28,223.25,271.89
2557,1925.6,1828.2,1779.3,1772.8,1792,1731.2,1483.2,1359.7,1360.3,1372.3,1421.8,1590.5,1944.2,2345.8,2244.2,1959.7,1603.2,1446.7,1206.6,1036.4,878.27,775.85,727.65,705.06,726.59,762.51,800.29,867.55,4200.2,8858.1,10288,9107.7,7719.9,702.24,270.38,260.14,278.19,268.23,260.28,265.84,279.96,280.87,323.18
2558,1856.9,1785.3,1759.8,1776.4,1803.4,1784.4,1548,1437,1443.2,1483.5,1536.6,1692.2,1921.7,2098.8,1895.8,1645.5,1374.2,1242.5,1076.1,952.01,852.24,797.68,775.01,772.77,790.45,817.39,825.29,879.84,4123.8,8037.3,8591.8,6859.2,5337.9,537.94,258.29,248.24,273.36,264.34,260.98,260.56,281.21,271.99,319.73
2559,1940.1,1721.1,1722.6,1751.9,1795.2,1788,1578.7,1473.1,1512.2,1559.6,1643.5,1774.8,1938.5,1959.4,1646.1,1412.1,1186.7,1085.4,955.67,860.68,812.71,768.63,765.19,750.33,751.3,762.33,732.31,757.06,3441.2,6186.8,6179.7,4665.3,3377.7,347.45,197.76,195.02,212.37,200.37,187.01,191.11,213.93,216.29,268.11
2560,1759.2,1705.2,1715.7,1780,1839.7,1850.8,1663.9,1582.8,1632.4,1718.1,1821.6,1954.6,2051.4,1933.9,1536.6,1302.1,1124.7,1037.7,920.85,847.25,817.13,786.71,758.09,737.83,718.34,699.23,649.3,639.18,2552.9,4219.7,4104.8,2967,2149.6,337.88,249.48,246.64,276.92,266.6,258.17,271.06,284.15,284.1,325.45
2561,1798.6,1667.4,1705.8,1784.7,1862.9,1902,1735.2,1661.7,1720.1,1827.7,1957.5,2089.3,2141.5,1914.9,1439.1,1195.7,1029,947.38,852.23,777.11,746.82,713.58,668.97,627.15,583.89,548.91,492.49,465.7,1679,2697.5,2499.6,1782.8,1302.6,258.79,198.07,204.55,227.64,224.25,216.74,221.88,235.95,244.41,285.45
2562,1746.9,1633.1,1682.1,1769,1865.5,1930.2,1785,1730.7,1804.9,1930.6,2068,2201.3,2199.9,1879.7,1348.4,1094.8,946.51,857.97,775.48,701.56,664.37,613.67,560.55,496.12,451.05,406.11,365.34,333.47,1083.4,1686.4,1569,1170.1,898.83,232.77,201.53,201.53,231.31,223.27,210.56,213.41,233.94,240.47,284.01
2563,1784.4,1629.8,1697.3,1807.4,1911.9,2005.4,1873.6,1843.8,1928.6,2055.3,2195.6,2309.2,2260.8,1862.5,1261.1,1017.6,871.12,791.15,709.73,628.39,586.77,508.96,462.55,400.59,351.54,299.42,267.26,238.89,691.81,1069.6,1018.4,801.78,662.57,203.94,184.56,190.28,212.1,202.92,198.04,207.22,228.1,228.66,275.86
2564,1616.3,1639.7,1725,1849.8,1980.7,2101.2,1990.1,1954.7,2041.3,2183.4,2309.9,2388.5,2278.9,1815.3,1204.5,954.08,822.34,744.07,664.37,581.36,535.97,457.82,408.39,347.33,300.81,261.94,249.82,219.89,510.42,808.09,830.42,704.25,624.28,286.04,260.4,278.07,297.23,294.8,290.04,296.82,316.67,323.79,354.25
2565,1786.1,1584.1,1672.6,1812.3,1956.8,2091,1994.5,1971.1,2070,2181.6,2280.3,2309.1,2164.7,1661.2,1039.3,802.57,674.27,588.91,518.88,457.71,397.29,331.17,277.39,222.16,182.93,146.52,124.06,113.02,304.25,530.21,548.12,475.79,440.07,154.01,144.07,155.08,165.32,156.81,149.28,154.85,183.91,194.33,234.67
2566,1674.1,1610.5,1715,1882.8,2032.6,2183.5,2116.9,2092.5,2163.1,2245.7,2305.8,2283.6,2088.5,1557.9,973.54,749.01,637.18,567.34,502.01,436.79,380.75,315.23,256.97,220.45,190.34,157.56,143.98,134.36,292.9,506.68,556.3,520.25,499.25,240.98,223.24,230.01,250.01,251.91,243.75,254.12,264.72,269.79,312.32
2567,1681.1,1606.6,1727.3,1912.8,2085,2248.7,2186.5,2147.3,2198,2240.5,2250.1,2183.3,1945.1,1423.6,861.02,667.5,562.71,505.97,451.66,392.18,344.58,275.71,237.91,188.62,154.19,137.08,124.3,118.34,249.95,457.87,513.75,479.91,462.03,231.89,210.23,218.34,240.24,236.81,234.16,240.72,266.38,272.57,296.09
2568,1706.5,1595,1732.3,1915.8,2101.2,2275.4,2215.3,2166.2,2188.5,2174.7,2142.8,2020.7,1762.9,1261.9,744.57,571.81,486.99,435.13,379.33,338.94,279.78,235.04,190.19,150.8,121.83,102.68,90.501,86.44,211.48,407.24,459.19,436.68,428.27,193.59,176.77,186.22,206.81,208.69,190.62,203.57,220.43,225.42,274.36
2569,1694.3,1581.2,1724.4,1930.9,2118.4,2309.9,2252.9,2168.5,2158.8,2108.6,2017.8,1874.5,1595.5,1123,662.58,514.58,441.71,407.35,352.83,312.63,257.85,211.65,173.1,136.7,105.46,99.988,76.163,75.752,190.53,389.69,432.95,413.14,418.75,193.7,171.97,170.44,200.89,197.63,196.81,204.24,225.25,231.27,258.67
2570,1650,1618.9,1804.6,1990.7,2163.9,2361.6,2302.2,2208.7,2154.5,2066.9,1957.3,1761.5,1505,1019.5,622.53,525.78,416.14,412.86,368.63,346.88,285.75,260.02,215.97,178.05,158.87,132.17,140.74,121.03,237.25,430.82,515.25,465.6,492.2,244.16,223.17,223.17,258.42,260.44,243.93,249,271.12,277.44,298.73
2571,1721.9,1611.9,1781.9,2001.5,2172.8,2355.3,2293.9,2178.7,2094.5,1943,1789.1,1598.2,1333.5,923.69,556.74,436.21,380.84,353.83,319.71,280.56,243.77,195.92,162.23,134.27,100.81,94.189,75.016,88.004,195.79,393.45,443.77,435.12,436.3,206.38,190.16,190.8,218.94,212.67,208.43,216.75,240.56,244.94,286
2572,1757.6,1607.9,1767.5,1999.1,2152.1,2330.7,2269.4,2123,2009.9,1835.2,1663.8,1453.8,1210.3,835.07,499.71,393.27,347.76,331.02,292.41,260.44,219.43,179.07,141.56,111.02,93.544,68.875,55.416,57.526,170.5,369.73,423.09,419.12,434.01,187.37,178.64,173.29,191.26,193.76,192.92,181.1,209.77,212.14,251.21
2573,1646.4,1638.7,1812.3,2019.2,2162.4,2329.5,2278.1,2114.7,1961.1,1762.5,1584.1,1379.9,1133.4,778.63,484.3,396.76,354.74,327.83,302.55,273.78,231.04,200.64,161.56,135.37,105.97,104.23,88.561,90.578,208.83,430.42,505.89,505.56,522.69,254.25,221.95,227.5,260.61,246.97,249.77,259.27,267.11,274.14,312.84
2574,1828.2,1667.1,1830.6,2011.1,2148,2313.2,2259.3,2083.9,1914.1,1695.4,1505.2,1299.4,1072.4,737.99,462.64,384.62,337.64,330.8,294.42,267.36,229.7,189.28,160.45,130.29,110.52,94.547,81.713,80.516,204.19,434.58,503.73,517.06,554.81,225.07,190.11,189.43,210.85,208.76,203.78,215.46,232.37,237.76,293.14
2575,1671.5,1615.5,1770.6,1951.6,2041.6,2198,2154.1,1972.2,1792.8,1563.1,1373.2,1171.1,968.64,656.9,410.18,333.02,297.02,282.68,253.76,232.13,187.42,157.79,119.53,93.706,70.421,63.212,47.477,49.089,184.46,451.43,549.63,591.15,653.79,239.56,192.53,194.17,220.76,212.28,201.12,204.78,229.55,227.11,260.14
2576,1748,1655.7,1800.5,1925.6,2018.2,2169.7,2132.6,1955.8,1764.8,1533.3,1329,1142.8,933.02,638.18,401.71,327.58,303.61,284.23,258.44,230.1,196.89,167.1,136.17,113.15,85.438,70.756,58.335,57.066,223.52,538.53,665.57,719.84,800.37,252.36,188.73,192.4,217.78,211.37,211.32,215.99,230.92,243.02,278.26
2577,1836.9,1711.6,1831.4,1940.9,2000.9,2164.8,2139.2,1955.9,1755.5,1514.8,1317.5,1138.1,945.07,660.6,425.19,359.65,335.63,315.79,294.52,272.81,219.79,183.75,168.29,131.77,123.14,114.5,92.512,99.252,302.56,666.86,833.89,887.69,965.15,301.38,229.27,228.65,247.15,249.33,245.81,249.68,265.07,280.3,304.39
2578,1811,1641.7,1734.5,1812.8,1876.4,2016.6,2020.2,1841,1642.2,1403.3,1212.7,1035.7,855.62,579.47,349.52,286.07,256.63,244.13,219.95,199.16,160.93,129.36,105.92,72.649,53.045,43,29.457,29.677,276.86,694.46,869.41,919.08,987.59,227.78,164.11,168.1,181.49,179.24,177.49,177.41,197.7,200.88,236.72
2579,1756.6,1719.8,1785.1,1823.6,1888.6,2028.7,2032.9,1873.7,1682.9,1438.7,1252.7,1078.4,901.45,626.57,408.09,338.23,316.44,295.2,283.15,256.55,222.74,176.46,168,142.21,111.82,99.215,99.298,96.744,382.95,876.7,1061.9,1071.3,1072,308.87,246.25,254.58,261.35,273.51,266.19,275.25,287.26,298.14,328.87
2580,1944.7,1718.9,1753.6,1768.3,1807,1960.4,1984,1831.4,1640.9,1404.5,1219.7,1050.1,870.52,606.48,378.56,306.71,281.14,267.99,247.46,229.29,185.35,152.23,126.13,100.56,79.157,60.268,70.269,60.207,366.64,822.54,978.76,922.71,889.83,222.7,175.88,180.77,195.65,189.6,188,197.24,219.34,219.1,256.81
2581,1890.6,1699.3,1710.3,1690.9,1722.7,1878.8,1915.9,1781.4,1594.2,1363.3,1179,1012.3,851.86,578.38,348.08,271.85,254.58,244.68,225.76,204.71,162.75,132.17,109.37,85.55,57.314,40.982,41.828,42.152,329.68,747.46,859.92,789.47,732,201.73,162.56,171.49,186.47,187.42,173.85,185.16,203.13,215.56,245.2
2582,1858.8,1792.4,1775.3,1725.3,1757.9,1900.8,1960.6,1837.6,1658.1,1430.9,1248.8,1087.4,919.88,642.52,411.57,342.68,319.57,300.13,286.28,271.62,228.32,194.14,171.26,154.11,125.75,115.21,109.4,112.16,379.75,733.16,828.43,760.02,702.48,295.55,253.4,262.09,288.74,288.56,281.72,290.22,304.64,314.88,344.11
2583,2016.2,1784,1737,1660.2,1678.8,1827,1905.3,1797.7,1625.8,1402.1,1220.6,1072.7,896.84,617.61,368.23,298.49,280.01,264.77,239.5,232.85,188.58,150.61,137.48,102.95,87.563,74.166,65.852,63.891,267.48,557.85,634.34,565.39,530.46,200.36,182.15,188.6,206.85,200.22,198.42,199.51,225.69,236.4,265.97
2584,2019.9,1788.8,1723.8,1609,1621.5,1783.4,1880.2,1779.9,1622.7,1394.9,1218.2,1063.2,898.23,609.34,366.62,282.97,266.51,250.46,230.91,213.6,173.73,145.79,119.03,98.55,74.332,52.062,51.818,51.421,220.24,458.71,522.16,475.97,462.97,193.68,175.82,177.79,198.04,199.79,188.26,196.07,212.06,221.22,255.17
2585,2056.3,1889.3,1784.5,1649.1,1650.6,1811.9,1925.6,1854.4,1692.6,1476.4,1292.3,1143.9,974.65,677.68,422.51,342.77,320.93,300.83,287.21,263.78,225.46,191.1,166.65,146.19,113.32,104.34,98.143,96.527,243.06,463.96,524.71,496.07,480.85,243.24,228.49,243.72,265.59,256.74,260.04,260.66,286.09,295.02,321.85
2586,2030.8,1916.4,1793,1636.2,1636.8,1800.8,1927.2,1865.2,1719.1,1501.2,1328.7,1178.6,998.19,702.29,429.93,354.52,330.03,310.22,294.95,271.71,231.47,197.54,172.67,142.86,125.3,107.12,102.08,101.72,236.05,446.75,515.04,493.63,485.66,263.53,257.51,260.22,275.24,273.38,270.4,283.47,303.65,309.88,342.24
2587,2155,1853.5,1702.1,1530.4,1532.4,1696.2,1846,1809.4,1663.3,1442.7,1271.5,1135.4,954.51,646.89,362.09,282.17,259.71,244.51,225.66,200.05,157.16,125.37,101.83,81.671,46.447,23.626,27.249,22.702,133.67,311.16,377.88,352.04,349.81,133.35,130.47,139.11,145.09,154.79,141.97,153.33,169.84,176.24,218.78
2588,2010.2,1930.2,1764.2,1593.8,1588.3,1765.2,1926.2,1908.5,1770.2,1551.6,1375.1,1240.4,1058.1,726.06,434.95,357.38,332.12,312.07,296.31,275.58,225.99,194.34,183.72,144.93,123.37,106.72,107.01,103.04,211.22,417.67,482.62,480.84,477.09,270.11,252.99,258.46,286.55,291.84,294.9,298.67,320.2,330.57,374.54
2589,2106.2,1908.2,1746.8,1561.1,1560.1,1741.4,1923,1919.5,1789.6,1573.2,1406.8,1269.1,1093.1,754.09,435.39,352.17,336.91,311.64,287.03,271.61,223.51,187.12,166.13,133.09,109.63,81.514,88.355,85.479,188.65,376.42,435.82,419.47,409.25,219.74,214.94,212.83,240.85,242.43,234.75,242.03,286.02,299.75,344.62
2590,2005.8,1848.8,1675.9,1504,1506.8,1690.9,1898.1,1909.1,1792.5,1577.6,1403.2,1278,1093,748.74,419.72,333.66,308.89,288.49,268.98,243.94,197.01,164.68,137.56,108.43,83.367,62.991,62.872,58.725,160.94,345.43,407.52,391.65,413.05,198.33,186.59,204.7,216.25,226.99,222.19,245.78,293.7,320.42,367.87
2591,1975.1,1831.7,1672.9,1516.8,1527.9,1724.3,1941.7,1978.6,1862.1,1643.7,1472.8,1353,1167.8,808.02,464.42,365.63,339.55,318.55,295.2,268.32,234.17,190.63,175.45,136.88,113.44,91.288,95.236,89.598,193.65,378.78,439.33,432.12,427.89,241.17,224.77,237.46,254.87,273.84,279.55,309.71,370.79,400.31,480.06
2592,1855.8,1764.7,1624.8,1499.7,1513.1,1721.6,1959.1,2010.5,1896.8,1685.6,1533.4,1409.5,1209.6,843.32,485.5,392.77,363.66,338.29,312.38,291.41,243.97,206.51,174.7,145.59,120.28,96.693,101.59,98.451,193.59,386.53,455.66,441.69,440.05,243.32,234.22,246.21,285.09,296.58,319.08,368.89,442.8,499.1,542.49
2593,1892.5,1702,1565.9,1445.9,1486.5,1701.7,1944.8,2023.2,1919.8,1715.6,1553,1442,1250.3,868.87,484.24,384.59,356.36,326.72,305.43,279.57,228.17,187.52,163.61,130.93,105.42,75.236,76.552,78.091,167.45,344.32,394.9,395.45,392.22,200.88,201.59,208.04,262,293.01,330.53,396.41,489.65,534.34,546.59
2594,1704.8,1640.8,1542.8,1457.2,1494.9,1711.6,1991.2,2076.7,1984.7,1784.6,1641.8,1525.2,1329,940.74,538.56,428.66,392.78,368.41,350.97,319.74,272.98,225.91,200.01,158.46,135.96,106.66,114.66,101.22,207.6,395.24,459.68,449.29,458.52,269.02,273.48,287.38,366.19,421.8,467.43,544.34,614.25,627.22,611.11
2595,1676.6,1591,1506.2,1438.3,1483.5,1722.2,2010,2115.3,2023.2,1832.3,1694.7,1584,1400.6,984.35,562.03,446.5,414.08,389,368.78,337.2,282.56,234.14,201.51,173,147.5,104.25,114.06,101.2,199.45,379.51,446.52,441.01,442.52,274.67,288.23,326.08,429.82,498.13,534.65,592.81,626.64,602.8,557.49
2596,1742.4,1535.6,1455.5,1402.2,1473.8,1703.7,2003.8,2127,2051.9,1873.2,1740,1647.7,1468.7,1029.9,574.22,451.97,422.36,390.44,371.22,340.45,287.79,234.53,198.28,162.68,135.6,96.768,92.722,81.999,166.64,351.94,405.49,390.44,403.19,244.42,298.5,339.22,463.91,527.92,528.08,555.3,556.13,516.86,454.56
2597,1563.8,1512.8,1462.7,1426.8,1496.9,1730.7,2069.2,2215.5,2140.7,1962.4,1844.9,1757.8,1579.5,1147.9,660.2,522.05,499.43,464.71,448.82,413.03,351.77,292.61,260.57,215.74,177.55,139.43,135.72,118.14,224.23,416.85,490.52,487.23,479.06,391.38,453.42,509.57,640.67,670.68,625.86,601.38,562.1,514.53,505.34
2598,1566,1442.6,1399.5,1376.3,1453.5,1703,2048.2,2200.2,2136.7,1973.7,1873.5,1803.2,1639.6,1179.2,670.05,528.3,490.24,467.67,434.97,415.98,358.6,279.12,235.37,198.97,155.99,118.77,95.824,85.347,172.77,368.52,417.09,413.11,415.43,384.86,457.23,498.27,588.98,577.66,507.71,442.78,421.02,400.55,417.49
2599,1601.7,1440.9,1405.5,1397.4,1477.4,1731.8,2096.6,2269.2,2217.4,2064.8,1981.6,1932.1,1778,1294.3,740.99,590.29,559.56,541.11,520.14,487.02,402.26,327.43,282.08,237.76,193.01,144.42,120.96,105.58,201.67,391.09,448.53,438.59,453.41,469.34,532.71,568.94,590.76,536.93,445.42,417.59,401.23,406.47,477.05
2600,1555.4,1427.7,1408,1393.8,1479,1740.5,2128.8,2311.7,2261.4,2125.5,2067.1,2039.6,1893.5,1410.7,795.94,642.64,610.48,602.89,578.3,551.25,452.01,353.99,299.81,250.82,200.02,156.35,117.03,108.3,213.1,397.92,456.74,445.2,456.16,506.52,536.93,538.31,521.94,448.5,393.33,365.05,398.52,422.07,567.82
2601,1415.2,1399.6,1394,1396.9,1490.6,1740.8,2146.8,2353.6,2314.3,2181.9,2152.4,2147.1,2016.7,1512.3,873.13,698.66,678.28,667.25,635.53,602.08,495.54,383.87,323.92,272.46,211.08,161.5,131.12,121.52,219.15,425.47,496.03,487.95,496.69,549.94,527.21,516.38,488.57,447.11,402.72,394.83,443.58,516.47,772.07
2602,1616.6,1376.4,1362.1,1381.2,1467.2,1727.1,2151.8,2356.5,2327.7,2216.7,2208.4,2215.3,2099.1,1585.5,894.17,711.49,688.65,673.53,642.26,601.04,475.51,362.81,292.14,231,180.69,122.29,91.141,73.672,178.2,361.81,404.43,409.82,415.31,387.02,362.69,345.55,326.81,309.72,281.73,308.09,398.25,544.56,986
2603,1433.6,1400.5,1401.2,1424.3,1523.6,1791.5,2228.2,2451.8,2431.9,2333.5,2327.6,2362.7,2251.9,1716.7,988.55,799.18,758.7,756.41,712.43,667.97,525.71,410.99,332.08,279.23,219.13,175.09,142.7,137.77,240.8,448.53,523.71,520.7,527.81,451.85,410.57,402.65,407.23,410.11,419.87,478.72,628.75,917.16,1727
2604,1482.9,1376.4,1376.6,1406.9,1506.4,1781.5,2230.3,2459.5,2451.7,2358.7,2365.4,2410,2304.8,1742.3,986.17,783.61,741.49,731.44,679.67,625.03,488.57,373.18,305.59,242.09,190.58,139.24,114.98,106.01,213.19,417.99,480.58,483.55,490.11,353.58,325.36,325.76,359.94,375.55,412.05,520.63,796.09,1334.1,2743.8
2605,1526.1,1383.8,1394.6,1427.4,1531.9,1808.6,2271.4,2522.9,2497.3,2419.6,2428,2474.1,2354.6,1774.3,996.83,782.35,738.46,715.19,657.95,598.37,470.58,365.03,294.93,245.15,185.52,149.94,126.05,121.66,230.71,441.08,505.93,501.13,517.04,338.3,317.53,331.75,379.67,420.7,503.15,720.17,1214.7,2164.3,4328.5
2606,1522,1376.4,1386.2,1410.7,1526.6,1811.3,2284.8,2547.5,2533.5,2454.2,2453.2,2486,2338.1,1743.7,956.76,753.24,691.38,658.51,595.28,538.35,422.12,331.25,273.45,220.25,177.41,131.68,114.91,112.5,218.04,426.22,496.48,494.71,518.36,314.13,307.28,333.94,406.85,488.93,649.9,1054.1,1936.9,3489.5,6325.5
2607,1455.1,1406,1428,1468.2,1576.6,1869.1,2369.4,2632.6,2630.3,2531.6,2530.8,2533.3,2364,1722.4,961.08,758.38,687.08,649.11,592.2,531.46,437.62,347.81,296.11,241.96,206.44,171.01,155.45,142.71,271.04,493.23,573.86,579.08,599.22,389.04,381.9,420.28,528.44,686.12,1001.9,1764.7,3266.7,5530.5,8490.2
2608,1563.8,1408.8,1432.3,1464.7,1584.8,1882.6,2385.5,2668.7,2662.2,2561.3,2533.5,2513.8,2319.7,1676.3,908.81,708.51,636.21,595.62,541.74,491.32,398.19,319.24,272.37,230.34,186.66,153.27,136.37,137.45,256.61,478.38,557.56,555.98,588.54,357.73,374.45,421.52,611.62,899.16,1479,2781,4991.1,7560.1,9570.5
2609,1512.1,1400.9,1434,1475.7,1594.9,1892.8,2420.2,2705.7,2700.4,2598.1,2555.7,2493.5,2261,1618.3,869.39,671.24,601.92,558.52,504.8,464.83,379.65,311.53,267.58,221.87,182.23,143.04,139.82,136.21,268.17,492.72,583.11,590.01,647.04,401.07,431.81,509.92,823.08,1366.1,2425.2,4441.5,7224.8,9383.3,9498.2
2610,1534.9,1430.6,1462.2,1507.4,1641.4,1937.9,2476.3,2783.9,2782.2,2665.8,2604.2,2506.8,2256.6,1593.3,859.69,671.08,601.95,549.43,498.72,449.96,383.13,321.73,278.11,231.43,202.9,166.64,151.94,154.41,290.82,544.91,634.92,667.28,744.92,479.89,550.39,693.37,1257.9,2233.1,3943.7,6607.4,9267.5,10067,8181.9
2611,1656.3,1438.9,1473.5,1514.4,1647.5,1964.3,2522.9,2840.7,2833.2,2718.4,2641.4,2527.6,2248.2,1570,847.25,659.58,576.86,520.97,483.29,437.89,369.56,309.31,267.98,230.08,192.45,165.27,152.65,151.23,299.06,559.76,666.28,714.87,855.92,556.14,687.49,923.6,1917.7,3524.4,5862.4,8586.8,10042,9092.4,6052.6
2612,1511.6,1471.4,1511,1574.7,1707,2025.5,2595.7,2927.4,2924,2817.3,2731,2589.4,2297.7,1604.2,879.04,682.07,608.3,557.97,518.33,476.54,412.5,351.98,312,259.98,233.78,197.89,201.71,204.44,373.34,699.27,867.42,986.08,1210,828.39,1096.9,1521.7,3291.8,5765.6,8442.7,10315,9829.5,7454.4,4240.4
2613,1659,1479.9,1516.8,1579.2,1717.5,2047.2,2641.4,2978.1,2990.6,2879.5,2784.9,2634.8,2318,1613.3,871.33,673.4,595.1,538.45,498.8,457.94,395.07,335.17,290.55,242.57,210.97,186.72,180.67,182.38,395.69,791.05,1005.7,1196.2,1585.1,1078.1,1576.6,2329.6,5091.4,8164.7,10150,10111,7861.9,5119,2598.7
2614,1689.6,1515.9,1567.1,1623.5,1778,2112.7,2729.7,3091.6,3100.3,3004.6,2910.4,2741.1,2411,1671.7,911.95,708.33,620.71,563.28,520.11,480.85,421.11,358.71,320.28,266.85,231.65,211.86,203.9,218.59,504.32,1053,1363.2,1679.5,2261.8,1618.1,2546.7,3789.4,7621.2,10629,10896,8888.6,5748.9,3361.7,1631.3
2615,1689.8,1558.9,1603.9,1689,1842.6,2184.4,2821.7,3208.4,3228.9,3144.2,3054.3,2872.1,2531,1752.2,962.95,745.94,662.79,602.73,560.62,522.58,452.57,392.56,351.45,300.41,269.76,243.12,244.14,265.13,672.49,1452.4,1938.3,2418.3,3216.6,2573.5,4227.3,6086.4,10541,12257,10121,6755.1,3787.7,2106.2,1061.8
2616,1623.3,1593.4,1648.6,1730.7,1894.3,2248.3,2913.3,3323.2,3367,3301.4,3214.9,3028.2,2666.4,1859.6,1025.8,794.12,705.28,635.97,598.33,562.38,492.35,429.29,383.41,336.04,308.02,275.87,288.4,310.37,905.04,2010,2672.4,3273.5,4330.9,4062,6564.1,8921.4,12753,12166,8284.8,4710.1,2435.6,1348.6,753.78
2617,1892.1,1612.6,1670.1,1759,1918.6,2299.1,2987.6,3425.7,3486,3436,3362,3184.3,2799.3,1952.4,1064.4,821.98,714.16,645.14,603.62,560.06,495.61,424.34,394.53,339.62,298.43,272.49,279.12,327.04,1131.3,2503.1,3263.2,3955.5,5346.7,5933.1,8988.7,11242,12831,10042,5716.2,2887.5,1410.2,798.28,478.16
2618,1772.6,1680.1,1734.8,1831.9,2013.1,2397.9,3132.3,3595.2,3669.3,3648.7,3609.3,3432.2,3032.4,2118.4,1179.5,912.76,805.62,730.17,688.54,637.28,572.62,499.05,461.51,400.63,376.62,351.39,371.48,443.43,1460.1,3097.1,4048,4961.3,6878.8,8782,11754,13231,11915,7802.1,3944.3,1912.4,1001.5,636.2,456.51
2619,1826.6,1717.8,1783.7,1892.2,2076.3,2487.5,3243.2,3740,3852.2,3866.4,3853,3678.9,3266.9,2299.1,1277.5,983.58,871.17,788.95,739.58,701.85,617.13,546.97,497.55,449.3,422.97,395.7,436.94,540.78,1742.7,3522.5,4601.1,5947.7,8511.5,11369,13037,13058,9315.8,5264.3,2451.3,1179.8,680.14,469.71,382.49
2620,1909.2,1756.3,1842.1,1951.5,2153.3,2576.2,3374,3915.9,4043.5,4097.7,4109,3973.9,3551.9,2513.2,1397.7,1076.4,967.71,864.91,805.17,760.62,691.99,601.6,557.8,503.14,477.82,467.53,533.52,700.49,2020.1,3895.6,5309.9,7287.4,10223,12966,12517,11193,6588.5,3361.7,1521.3,775.1,488.51,372.37,328.65
2621,1980.9,1795.5,1878.5,1999.8,2207.8,2659,3502.8,4084.9,4245.9,4350.2,4412.8,4302.7,3875.4,2758.1,1524.5,1177.4,1059.4,939.38,881.97,841.56,753.85,663.38,623.56,571.76,541.5,555.97,677.66,958.35,2431.3,4521.3,6454.6,8984.3,11460,12847,10434,8451.7,4311.4,2110.1,969.87,546.05,388.92,307.41,290.56
2622,1953.9,1863.3,1960.4,2090.5,2319,2793.6,3683,4304.8,4517.3,4666.7,4802.5,4737.5,4300.2,3090,1736.3,1345.2,1221.2,1084.8,1018.4,976.38,878.9,784.21,739.49,685.5,682.55,744.65,977.02,1456.1,3230.9,5833.9,8296.6,10789,11778,11297,7843.7,5828.8,2724.2,1338.5,689.93,443.71,356.18,306.09,297.37
2623,2043,1893.8,1998.8,2151.8,2385.8,2884.3,3809.5,4491.5,4750.4,4963.4,5174.4,5163.1,4741.9,3438.8,1930.4,1502,1383.7,1215.5,1141.4,1101.6,991.57,888.93,847.15,803.76,848.16,973.63,1393,2175,4443.4,7545,10092,11494,10528,8616.4,5346.8,3771.3,1715.7,885.29,494.8,354.07,304.63,267.02,264.77
2624,2078.2,1913.5,2024.5,2182.6,2433.7,2959.2,3933,4653.9,4961.6,5246,5534.1,5603.2,5206.1,3818.6,2141.3,1675.9,1553.3,1381.6,1271.4,1232.1,1122.4,998.49,966.35,958.19,1061.4,1318,2044.9,3256.3,6041.2,9365,11293,10846,8326.6,5922.4,3391.8,2341,1081,588.11,353.61,268.42,240.7,211.55,215.82
2625,2044.2,2004.8,2135.2,2311.2,2579.5,3141.8,4173.6,4955.4,5312.8,5687.2,6080.6,6247,5892.9,4399.7,2518.6,1987.9,1871.7,1675.2,1543.4,1499.6,1369.8,1231.1,1230.4,1273,1513,2024.8,3221.8,4936,8030,11125,11811,9503.4,6238,3978.2,2215.5,1539.8,802.16,514.47,380.58,323.4,307.64,283.78,289.69
2626,2186.3,2033.4,2176.5,2362.6,2648.8,3228.8,4311.3,5132.6,5549.3,6005.3,6514.5,6800.9,6505.8,4928.4,2835.9,2263.1,2148.8,1929.2,1770.3,1722.8,1581.9,1435.8,1481.9,1634.2,2088.1,2974.5,4707.8,6743.8,9399.1,11293,10390,7059.2,4203.1,2435.9,1351.6,954.62,547.38,384.1,286.94,244.63,239.39,224.1,233.79
2627,2107,2037.6,2184.8,2388.7,2692.2,3294.8,4410.6,5281.3,5740.7,6283.6,6911.8,7320.1,7095,5461.4,3183,2557.9,2446.6,2206.7,2013.3,1968.8,1813.9,1676.4,1829.1,2158.4,2950.9,4276.7,6413.8,8330.9,9841.1,10309,8397.4,5079,2920,1604,913.67,678.35,437.18,325.08,257.22,231.54,222.86,209.26,220.36
2628,2228.4,2094.1,2264.5,2477.3,2796.2,3419.4,4573.6,5487.1,5999.9,6635.5,7378.9,7930.9,7796.9,6096.5,3607.8,2927,2815.1,2544.3,2322.2,2294.7,2146.2,2043.7,2388.8,3021.1,4268.8,6036.6,8191.7,9396.5,9211.1,8385.6,6123.1,3455.2,2032.2,1032.4,623.22,488.03,348.77,275.72,230.82,202.5,203.45,191.25,202.6
2629,2226.5,2161.2,2351.6,2583.7,2912.4,3554.1,4753.8,5705.4,6252.6,6958.3,7825.1,8494.7,8441.2,6703.6,4045,3320.2,3186.5,2888.4,2667,2669.7,2586.4,2576.3,3255,4283.7,5976,7879.4,9417.2,9482.9,7746.9,6355.3,4398.8,2508.2,1633.8,784.67,508.61,424.01,345.44,286.11,256.54,234.87,235.73,224.84,240.86
2630,2286.1,2154.9,2360.9,2605.4,2943.3,3594.8,4811.1,5779.3,6355.8,7117.9,8052,8825.7,8835.4,7082.9,4330.1,3592.8,3429.7,3122,2948.1,2992.3,3046.1,3259.2,4391.9,5858.3,7737,9212.7,9550.5,8420.7,5842,4465.1,3046.9,1858.3,1361.6,579.66,369.25,314.82,267.19,228.88,195.32,181.65,178.39,168.01,187.32
2631,2184.5,2217.3,2447.6,2723.7,3071.6,3726.4,4958.7,5947.5,6542.6,7346.8,8349.7,9168.2,9196.9,7458,4688.4,3944.3,3773.5,3462.2,3382,3548.6,3888.1,4448.6,6143.6,7884.8,9491.7,9981,8974.1,7060.8,4292.6,3294.5,2380.7,1668.2,1407.1,565.82,370.72,342.91,304.52,277,247.21,233.97,236.02,226.95,231.01
2632,2410.8,2262.6,2509.3,2810.7,3152.5,3825,5057.4,6054.7,6658.3,7456.5,8457.4,9285.3,9326.2,7618.5,4900.5,4157.1,4073.8,3811.3,3916,4296.9,5057.1,6041.6,8214.7,9766.7,10465,9696.5,7712.9,5680.2,3144.2,2558.8,1986,1575.5,1503,474.23,287.1,243.55,229.48,199.95,178.1,170.72,179.12,171.2,184.47
2633,2366.9,2266.9,2549.7,2894.9,3227.7,3897.7,5118.3,6122.9,6733.2,7569.7,8510.3,9291,9285,7648.4,5126,4441.3,4455.5,4342.8,4731,5466.1,6787.4,8186.5,10444,11227,10679,8885.8,6633.5,4898.9,2603.1,2356.3,2037.1,1836.4,1975.9,567.07,302.05,255.86,251.51,207.65,182.1,169.04,172.3,166.49,186.15
2634,2332.8,2368.9,2679.1,3044.8,3403.8,4076.8,5294.2,6276.5,6869.9,7623,8510.1,9187.8,9145.4,7675.1,5481.4,4928,5256.5,5349.2,6287.9,7513.6,9534.4,11153,12853,12301,10460,8065.5,6071,4782.9,2469.8,2599.5,2484.9,2537.4,3062.1,812.04,314.37,287.93,280.52,260.91,243.32,242.72,237.63,234.67,250.38
2635,2387.1,2390.6,2725.4,3118.4,3491.5,4134.2,5343.1,6310.7,6873.2,7575.6,8376.3,8940.7,8870.6,7646.1,5928.3,5580.9,6323.7,6763.8,8414.4,10238,12703,14064,14605,12665,9994.8,7585.3,6080.2,5087.5,2601.1,3148.6,3321.8,3780.8,4968.5,1114.8,265.73,240.87,240.18,212.91,197.36,193.8,193.12,190.86,197.13
2636,2537.9,2406.7,2785,3211.9,3600,4230.6,5414.4,6362.1,6911.2,7548.2,8252,8696.2,8666.1,7808,6716.2,6673.6,8063.3,8995.6,11543,13926,16425,17013,16108,12994,9951.8,7669.9,6522.5,5605.1,2998.2,4251.8,4963,6085.9,8389.1,1628.1,235.03,201.77,184.41,172.53,142.9,140.07,142.35,131.72,153.14
2637,2514.4,2533.3,2954.4,3431.2,3853.5,4485.2,5645.5,6582.1,7124.9,7718.8,8318.3,8700.5,8790.5,8521.7,8372.5,8812.6,11314,12883,16513,19277,21181,20473,18065,13972,10660,8397.2,7294.2,6218.2,3893.2,6676.1,8478.6,10828,14803,2633.5,350.55,317.28,274.76,259.23,239.56,232.3,235.39,222.56,250.29
2638,2447.7,2536.4,3018.8,3550,3968.3,4606.1,5749.3,6682.1,7224,7757.9,8296.9,8644.5,8950.9,9489.8,10585,11688,15379,17767,22211,24816,25401,23212,19625,14798,11176,8699.2,7432.8,6101.7,5072.1,10551,14074,17715,23000,3398,360.8,300.81,284.61,261.87,238.34,237.15,234.14,224.93,235.63
2639,2715.3,2560.8,3073.8,3668.7,4113.2,4736,5849.8,6781.4,7329.7,7834.8,8339.1,8731.2,9416.2,11046,13739,15697,20797,23787,28425,30235,29038,25424,20781,15253,11231,8485.1,6915.6,5483.9,6862.2,15970,21380,25687,31051,3728.5,296.62,226.35,202.67,176.29,137.31,132.47,134.72,142.23,149.29
2640,2590.2,2677.1,3256.3,3928.3,4408.9,5054.3,6155.5,7108.7,7688.1,8214.5,8735.9,9294.8,10609,13874,18930,22039,28416,31737,35599,35898,32540,27330,21484,15206,10795,7821.1,6103.5,4733.3,9742.9,23777,31072,35074,38631,3868.3,452.26,368.82,344.28,312.28,278.1,280.77,282.5,264.69,280.91
2641,2672.4,2690.6,3306.2,4040.9,4552.2,5218.3,6303.2,7288.2,7914.9,8493.8,9090.9,9939.2,12053,17315,24884,29004,35641,38500,40426,38759,33277,26856,20129,13623,9222.2,6438.9,4853.8,3796.3,12686,30312,38255,38813,38408,3278.8,394.08,306.99,281.13,246.91,229.11,212.47,209.6,205.48,213.86
2642,2714.6,2727.6,3396.8,4196.5,4755.3,5435.1,6530,7536.9,8255.1,8938,9697.6,10975,14138,21594,31506,36199,41635,43376,42650,39031,31793,24599,17514,11367,7435.5,5096.1,3807.6,3085.4,14624,33525,39827,36925,32922,2474.5,387.17,306.34,276.33,245.92,216.54,210.84,207.86,204.47,204.42
2643,2746.9,2804.2,3500.3,4389.2,5007.4,5720.9,6832.8,7920.2,8736.1,9605.3,10646,12569,17018,26723,38318,42680,45269,45254,41507,36147,27829,20626,13962,8757.4,5636.5,3880.3,2954.1,2530.7,15138,31690,34969,29522,23755,1736.3,373,304.29,277.61,251.25,224.88,218.44,228.89,221.37,222.96
2644,2694.6,2820.5,3564.7,4507.5,5177.5,5943.4,7103.5,8255.7,9220.2,10332,11771,14426,19986,31004,42528,45621,44643,42909,36941,30808,22620,16183,10573,6532.9,4218.1,2976.7,2315.8,2086.3,13194,25673,27041,20740,15562,1182.1,344.23,294.5,278.2,249.95,227.08,214.93,225.4,219.27,220.6
2645,2912.3,2836.9,3603.6,4588.3,5309.3,6144.2,7343.9,8615.1,9754.4,11210,13153,16500,22720,33775,43339,44469,40181,37210,30282,24286,17137,11947,7675.9,4739.9,3114.8,2268.3,1809,1662.7,10007,17872,17477,12853,9133.7,739.6,261.32,216.56,194.73,178.2,154.74,141.98,149.77,149.77,166.22
2646,2736.8,2931.4,3706.4,4739.7,5531.9,6479.2,7777.8,9213.5,10608,12555,15088,18964,25151,34704,41023,40042,33559,30031,23279,18126,12508,8622.8,5546.5,3512.9,2392.2,1815.8,1485.9,1367.4,6863,11362,10799,7682.3,5419.1,617.4,331.26,303.5,283.51,263.22,250.95,248.27,249.99,248.87,249.59
2647,2832.9,2894.9,3675.4,4712.1,5568.6,6604.8,8047.2,9681.1,11383,13819,16802,20612,25707,32518,35180,32786,25890,22519,16861,12869,8784.2,6041.8,3912,2521.2,1751.3,1346.3,1097.2,991.92,4252.4,6669.1,6194.4,4335.4,3073.7,377.46,213.92,191.78,193.5,176.96,147.38,143.41,150.67,142.37,161.73
2648,2985.8,2962.8,3739,4792.8,5725.1,6910.3,8564.8,10480,12529,15478,18615,21740,25088,28974,28743,25664,19332,16483,12100,9147.3,6255.4,4332.2,2856.1,1900.5,1350.2,1052.5,873.02,795.4,2619.2,3902.1,3576.8,2576.8,1876.9,300.57,201.36,187.75,168.13,157.25,144.82,134.79,137.31,136.78,155.17
2649,2939.1,3055.7,3842.9,4927.8,5961.5,7352.9,9325.3,11643,14065,17275,20028,21773,23000,24254,22153,19079,13974,11766,8586.8,6508.7,4511.1,3171.9,2169.7,1476.5,1090.9,884.46,745.19,680.44,1711.8,2459.5,2281.9,1749.4,1374.5,342.36,264.46,258.82,252.75,248.16,227.63,230.99,222.35,230.31,233.16
2650,3008.7,3070.2,3860.3,4939.8,6112.3,7746.9,10103,12769,15366,18312,20086,20288,19862,19418,16521,13819,9964.6,8309.3,6074.8,4634.6,3234.4,2306.8,1604.2,1105.2,829.44,681.01,576.45,521.59,1095,1556,1484.7,1172.4,962.93,246.75,177.1,168.65,174.86,163.86,153.76,146.87,154.41,141.76,150.15
2651,3251,3160.6,3976.3,5132.8,6490.8,8487.7,11295,14199,16713,18867,19307,18173,16646,15277,12228,9999.6,7175.2,5983.3,4412.1,3392.7,2416.1,1747.5,1242.8,884.37,675.53,557.51,484.3,451.08,784.36,1094.6,1055.9,879.38,757.79,200.66,153.91,153.97,147.62,137.86,126.59,119.38,122.94,122.28,132.89
2652,3373.9,3392.7,4277.5,5583.7,7293.9,9767.1,12968,15791,17732,18503,17603,15579,13603,11836,9017.2,7266.1,5258.5,4403.4,3302.8,2602.1,1904.5,1419.4,1057,787.28,633.75,547.3,496.97,469.47,681.29,915.46,924.25,808.74,726.95,262.46,204.4,208.3,212.85,217.05,200.55,193.86,208.94,191.79,199.77
2653,3525.4,3579.4,4593.5,6103.9,8243.2,11144,14374,16554,17540,16900,15144,12909,10944,9156.7,6701.9,5341.6,3902.2,3280.6,2510.7,2008.7,1493.2,1122.9,855.18,654.88,540.13,468.74,427.74,420.04,565.49,752.47,768.47,688.89,629.32,220.1,179.3,178.34,184.92,184.23,169.52,157.74,168.05,154.4,162.36
2654,4138.4,3933.8,5148.2,6987.6,9608.9,12752,15507,16607,16488,14750,12659,10560,8795.1,7105.1,5021.5,3982.7,2949.7,2496.1,1938.1,1567,1176.2,912.15,703.1,547.93,455.4,404.31,378.5,372.58,464.44,591,593.5,530.15,493.34,126.22,92.2,84.648,84.687,82.959,72.029,64.585,72.765,63.281,79.569
2655,4637.7,4637.5,6236.8,8565.6,11568,14497,16147,15911,14841,12538,10539,8738.5,7206.5,5686.9,3957,3142.2,2389.3,2047.7,1631.6,1351.7,1061.8,840.74,689.36,562.84,490.34,460.03,451.65,450.08,519.72,634.22,648.17,602.07,560.31,223.45,177.95,188.84,197.71,198.69,182.96,179.35,193.34,178.19,190.24
2656,5616.6,5540.4,7603.3,10300,13220,15310,15527,14185,12608,10313,8616.4,7146.7,5870.9,4538.2,3098.9,2460.3,1890.7,1642.7,1337,1126.2,885.93,729.04,606.01,517.59,452.15,431.15,438.91,452.62,490.26,563.97,562.97,511.62,489.87,172.66,138.57,141.77,145.35,147.08,137.52,133.54,142.01,133.24,145.46
2657,7031.8,6903.7,9429.4,12192,14421,15176,14107,12180,10513,8511.9,7157.3,5951.1,4882.3,3697.1,2504.5,2009.4,1572.4,1366.3,1135.9,974.36,793.22,656.22,562.32,498.28,457.26,451.75,474.34,497.91,520.92,548.36,518.2,475.45,452.51,151.15,120.82,115.9,125.81,118.33,114.85,109.6,116.38,106.33,122.55
2658,9063.9,8847.1,11618,13867,14680,13957,12089,10083,8605.2,7007.6,5949.7,4983.7,4074.3,3052,2054.1,1645.3,1327.7,1160.1,982.39,854.66,708.61,610.91,546.14,495.02,478.35,497.32,549.76,616.18,624.07,561.96,480.03,435.8,409.09,131.6,107.4,101.92,104.94,104.65,93.27,94.21,103.16,96.586,103.86
2659,11296,10986,13421,14526,13774,12061,10055,8306.6,7112.9,5873.1,5043.2,4231.9,3452.3,2565.9,1732.7,1394.8,1141.5,1015.4,873.77,769.23,662.79,574.19,538.93,530.17,534.56,588.77,691.04,819.36,827.69,629.02,465.38,416.1,393.64,121.14,99.208,88.866,94.234,99.138,89.226,93.881,100.93,85.54,89.233
2660,13753,13080,14482,14011,11985,9891.2,8177.2,6836.8,5906.1,4962.1,4301,3619.4,2952.8,2170.9,1464.2,1192,986.99,887.7,779.87,694.18,616.89,563.03,568.96,584.85,639.77,745.52,952.21,1214.8,1235.5,746.07,432.71,372.8,349.26,79.891,63.416,52.538,60.299,57.908,51.01,50.59,57.119,53.417,62.773
2661,15209,14476,14321,12430,9850.9,7927.1,6668.3,5703.7,4993.2,4259.4,3722.8,3138.5,2553.4,1875.9,1288.6,1061.2,897.33,814.34,732.4,682.35,627.52,612,656.91,737.85,880.72,1118.9,1511.4,2043.3,2089.2,1109.6,486.02,397.16,358.14,113.02,90.558,79.899,85.392,90.094,83.923,86.849,93.155,80.527,92.119
2662,15957,14713,13015,10343,7820.3,6317.6,5490.8,4799.9,4266.3,3673.1,3228.8,2724.3,2215.6,1625.5,1111.5,925.31,803.7,743.1,685.82,641.9,638.3,666.85,780.07,982.8,1288.3,1759.2,2498.8,3447.3,3551.5,1597.1,479.57,344.53,305.12,66.683,38.592,37.724,46.159,50.43,34.685,42.798,45.427,40.089,53.401
2663,15382,13753,11064,8249.6,6167.5,5112.2,4610.4,4115.5,3689.6,3209.7,2832.5,2385.8,1941.1,1421.1,988.29,828.19,737.86,689.3,658.04,655.65,706.43,798.04,1063.6,1464.1,2043.6,2921.5,4256.2,5875.4,5794.6,2320.7,510.18,315.97,264.79,22.667,0,0,0,0,0,0,0,0,15.318
2664,13396,12036,9070.6,6549.9,4955.9,4268.8,3966,3620.2,3270.1,2870.8,2543.4,2151.3,1761.5,1304.7,947.2,822.45,762.2,741.24,750.29,790.03,943.25,1189.9,1722.4,2509.4,3660.8,5265.9,7507.6,10006,9039.7,3369.9,648.75,392.89,329.29,97.986,74.236,78.868,76.047,77.206,70.986,80.516,93.106,80.745,87.769
2665,11286,10028,7369.4,5243.5,4057.3,3609.9,3454.4,3169.1,2888.7,2546.1,2265.8,1915.4,1574.2,1188.5,891.05,792.76,775.2,775.62,832.91,951.87,1272,1755.1,2726.5,4129.9,6063.9,8564.5,11622,14633,12297,4069.8,670.75,374.59,305.64,82.708,56.316,52.881,63.466,57.33,59.137,60.213,58.83,52.194,59.854
2666,9458.9,8280.1,6067.6,4306,3406.9,3112.2,3038.5,2815.7,2566.3,2267.1,2023.2,1720.1,1419.5,1079.2,865.41,801.35,824.71,864,1012.3,1234.2,1826.7,2702.6,4373.3,6666.6,9450.5,12683,16087,18882,14108,4334.4,632.81,332.95,270.26,47.352,27.97,18.525,28.377,18.745,10.473,17.473,32.287,13.888,38.392
2667,7736.2,6949.5,5155,3663.3,2976,2777.6,2746.2,2562,2342.6,2086.6,1867.7,1599.2,1342,1053.3,922.74,906.63,999.55,1105.2,1391.9,1823.4,2872.8,4408.7,7044.9,10353,13989,17490,20291,22041,14447,4053.2,639.58,375.88,321.51,108.2,79.62,72.446,86.274,78.484,75.37,78.398,83.388,82.432,88.709
2668,6334.4,5933.2,4466.4,3205.9,2642,2498.2,2485,2331.2,2144.8,1917.3,1721.8,1488.3,1254.7,1038.8,1014.5,1070.3,1271.9,1466.6,1955.4,2682.5,4382.3,6700.2,10165,14159,17749,20457,21642,21352,12622,3315.5,621.85,409.73,365.54,152.82,124.12,115.98,123.79,119.21,129.88,122.46,129.13,118.41,127.12
2669,5598.4,5071.5,3862.8,2773,2306.2,2212.4,2215,2080.4,1906.5,1705.6,1537.1,1331,1131.5,984.47,1114.3,1255,1594,1921.1,2678.1,3772,6180.2,9175,13036,17005,19560,20724,19774,18039,9457.2,2311.4,451.42,297.82,261.73,61.095,48.346,31.918,46.2,37.129,32.157,32.543,47.703,37.702,48.423
2670,4700.1,4465.4,3436.8,2497.9,2115.4,2034.5,2050.7,1933.2,1779,1606.2,1451,1267.5,1102,1045.3,1370,1649.6,2194.4,2701,3756,5205.1,8157.8,11507,14992,18084,19020,18366,15709,13215,6237.7,1586.1,448.28,342.75,312.7,122.09,100.82,88.288,95.337,97.118,89.691,96.822,95.159,88.756,107.95
2671,4114.6,3945.1,3054.6,2258.9,1931,1866.1,1880.2,1783.6,1644.6,1494.5,1361.1,1200.2,1070.9,1099.9,1694.1,2157,2879.9,3566.1,4815,6499.5,9554.6,12632,14933,16477,15905,14059,11089,8700.2,3868.6,1035.7,385.74,327.49,311.88,120.34,95.592,105.65,105.81,92.669,92.34,99.017,106.19,105.16,112.4
2672,3549.3,3451.8,2696.9,2015.7,1738.4,1690.1,1717.4,1626.1,1502.9,1368.9,1254.3,1109.6,1005.9,1164.9,2050.5,2687.1,3545,4317.2,5586.2,7131.4,9762.3,11941,12661,12879,11349,9363.3,6964,5223.3,2307.9,705.03,354.95,311.58,291.09,102.1,82.353,80.497,97.431,90.478,91.836,94.112,90.658,87.415,101.15
2673,3175,3047.5,2402.7,1836.1,1592.9,1565.6,1588.1,1507.7,1403.6,1286.7,1181.5,1063.7,994.52,1276.2,2453.7,3272.4,4129.7,4889,5894.4,7056,8789.7,9932.1,9614.8,9017.7,7453.8,5885.2,4130.9,3095.7,1339.4,502.13,315.43,279.09,276.45,96.888,85.546,83.134,86.849,81.848,73.381,85.686,82.607,79.767,98.334
2674,2738.1,2671.2,2118.5,1653.9,1454,1429.6,1465.4,1389.6,1293.5,1195.2,1105.4,1006.8,965.11,1362.5,2764,3646.7,4318.8,4914.2,5492.2,6173.6,7049.4,7388.3,6580.9,5862.5,4628.6,3516.9,2451.4,1803.9,831.19,395.47,302.09,277.88,267.46,91.237,85.412,71.496,89.213,79.424,79.689,78.029,78.88,77.82,87.307
2675,2500.1,2351.5,1886.2,1500.2,1335.3,1325.6,1348.6,1291.4,1204.8,1120.2,1043.2,965.13,948.55,1414.9,2879.7,3707.5,4088.2,4465.4,4624.6,4822.1,5026.1,4910.7,4053.1,3446.2,2678.9,2020.9,1435.3,1080.7,550.78,315.19,265.86,248.78,230.92,76.892,58.051,56.477,64.884,56.066,60.429,59.36,67.245,64.182,74.203
2676,2112.4,2088.4,1709.3,1391.5,1246.9,1245.7,1272.2,1224.8,1146.8,1073.2,1001.3,940.69,951.98,1434.6,2812.3,3480,3555.4,3700.7,3545.4,3482.6,3386.6,3173.7,2571.5,2150.7,1656.2,1271.1,934.85,746.24,432.06,322.65,300.65,289.9,274.73,128.49,98.434,99.89,111.08,107.24,106.83,107.36,111.45,109.03,125.45
2677,1905,1849,1529.4,1267,1158.3,1160.3,1184.7,1144.5,1067.1,1006.5,952.77,903.97,916.25,1361,2507.4,2962.5,2806.7,2822.4,2548.1,2385.9,2195.2,1985.6,1595.6,1331.9,1057.5,832.34,634.65,521.97,342.36,282.76,277.09,268.64,250.69,96.621,86.609,81.749,90.702,83.281,86.675,83.444,87.659,88.683,103.31
2678,1759.6,1627,1358.2,1152.2,1048,1054.4,1084,1043.8,981.72,928.71,895.52,847.93,867.66,1236.1,2079.6,2320.9,2072.9,2012.3,1755.9,1591.1,1408.8,1244.5,999.79,844.65,683.64,550.63,434.29,375.11,259.45,235.76,221.76,203.79,193.33,55.776,38.736,37.656,41.667,35.06,34.314,30.835,44.299,33.958,49.051
2679,1533.6,1505.3,1283.2,1101.4,1024.7,1033,1065.2,1026.9,973.02,925.99,895.34,869.07,874.12,1145.6,1678.7,1798,1566.7,1493.8,1277.7,1152.5,1012.8,892.81,740.63,647.1,551.33,477.67,399.95,360.94,288.14,287.91,297.23,286.03,271.26,136.39,117.89,121.63,125.93,129.67,128.36,121.71,132.22,122.46,140.34
2680,1373.5,1318,1126.2,981.76,916.64,931.5,956.15,929.51,876.63,840.52,825.63,802,804,975.6,1287.6,1315.7,1115.4,1055.9,896.57,804.12,701.96,617.46,526.6,469.13,409.51,354.52,307.33,282.64,229.13,231.03,237.85,221.22,202.85,66.441,54.932,47.077,52.505,53.196,51.191,56.148,67.444,57.32,66.112
2681,1275.2,1188.2,1038.8,910.17,852.94,870.63,906.18,874.43,831.26,800.17,793.06,781.07,780.31,867.01,1008.3,986.02,842.33,801.82,695.48,619.78,542.29,473.93,423.38,381.43,343.08,294.85,268.51,252.72,210.67,214.62,227.96,206.56,194.16,67.838,52.531,48.408,52.423,52.23,55.472,42.607,62.738,46.376,63
2682,1181.2,1112.9,976.05,876.34,828,852.42,883.48,847.28,808.28,796.31,788.35,787.4,789.35,812.87,832.69,786.85,692.9,666.73,600.47,538.3,477.8,423.19,386.77,362.13,336.3,300.46,278.42,259.37,232.04,241.88,246.32,234.97,229.83,104.78,92.224,88.296,91.852,92.695,92.128,91.4,104.32,95.672,101.81
2683,993.59,1008.9,897.9,811.53,768.38,790.36,822.17,801.9,764.99,750.56,750.58,760.84,761.92,734.23,700.36,653.7,577.25,552.24,510.78,466.21,416.93,367.52,344.13,328.9,306.55,284.01,263.46,258.23,234.33,237.46,258.51,244.6,240.14,103.87,87.066,83.274,91.597,95.201,95.982,92.861,105.21,95.534,101.78
2684,998.3,919.19,819.08,749.98,715.79,746.45,769.33,743.5,706.44,711.83,719.36,738.98,725.58,670.95,581.96,536.35,481.52,473.83,438.44,402.5,354.55,322.23,303.22,286.41,271.22,251.11,241.92,234.95,211.25,212.56,214.92,198.49,195.45,62.981,45.868,49.818,58.568,54.354,60.268,55.765,63.667,65.748,73.902
2685,888.88,862.01,783.81,717.82,692.96,717.91,740.3,724.03,689.34,688.12,713.94,724.85,724.45,640.48,532.59,488.26,446.53,439.28,410.18,380.07,347.28,311.29,301.19,291.56,281.13,271.82,272.79,265.22,235.43,241.35,237.75,232.62,219.5,99.987,88.899,91.401,90.992,91.329,95.896,89.665,93.853,92.667,107.24
2686,881.55,786.94,721.09,658.49,637.13,668.06,687.54,668.17,639.34,640.26,658.76,683.95,683.83,590.38,468.08,411.08,388.59,370.92,355.67,323.51,298.67,281.23,270.45,271.62,267.27,264.16,262.3,269.72,242.51,213.75,191.43,181.53,168.27,48.133,45.857,39.097,47.681,47.89,42.979,45.301,53.742,44.461,61.826
2687,750.81,760.85,713.62,656.82,631.8,656.3,684.83,671.82,648.06,638.48,651.86,670.59,660.93,569.81,442.47,387.81,381.09,379.45,362.24,340.22,308.29,289,290.83,305.28,325.04,329.96,329.49,347.42,317.79,265.41,256.39,254.38,249.31,124.23,101.08,103.45,101.74,105.46,108.77,114.39,138.87,125.71,134.08
2688,755.46,686.71,626.96,590.05,576.33,608.45,621.34,602.99,582.94,581.55,603.66,622.14,604.51,511.1,385.68,343.06,329.68,323.51,315.94,292.61,283.37,273.65,286.63,307.71,322.09,340.83,370.51,410.74,348.3,256.3,204.44,188.07,176.61,74.48,56.076,63.113,65.99,58.139,61.64,61.387,67.105,63.036,78.148
2689,688.17,648.41,592.01,563.2,556.47,577.98,596.87,579.87,557.55,563.72,584.93,584.07,570.91,471.94,363.09,326.8,317.33,307.68,301.29,298.71,292.38,303.71,327.61,366.55,401.44,449.38,511.34,595.52,517.95,327.13,228.47,221.36,196.15,83.947,65.95,70.039,79.335,86.786,75.894,78.034,93.64,87.829,82.82
2690,739.84,597.45,553.1,529.03,513.32,541.83,559.97,539.76,518.98,524.17,535.68,548.04,521.94,433.18,330.19,297.84,290.8,282.82,287.15,283.31,298.77,329.28,379.89,450.21,524.58,626.47,762.25,906.11,774.84,378.66,191.26,149.42,145.68,34.849,27.061,21.714,29.289,24.746,25.85,27.153,35.464,29.334,40.239
2691,569.76,599.19,563.2,531.09,524.32,545.01,555.96,540.78,518.28,529.4,543.48,540.71,512.77,432.89,344.75,321.67,323.44,321.28,334.91,346.84,385.92,449.52,559.02,683.8,842.78,1012.4,1251.2,1488.6,1257.9,584.12,271.56,235.41,211.02,113.94,95.561,100.54,110.08,104.11,102.09,103.6,115.49,104.73,116.35
2692,570.28,547.11,512.19,494.1,475.83,504.9,515.55,502.75,477.51,484.76,503.25,491.93,464.83,390.16,329.02,309.57,319.13,325,351.01,378.06,466.15,579.57,771.36,1013.3,1270.1,1574.4,1939.3,2310,1886.3,751.11,247.65,193.17,176.08,79.961,59.119,56.744,62.554,62.169,71.233,72.392,76.477,72.439,80.504
2693,581.18,510.39,479.54,455.16,446.8,473,478.54,462.22,445.35,448.37,455.56,455.17,416.86,359.72,315.6,315.44,330.07,351.81,397.95,468.54,614.19,821.55,1143.7,1513.5,1929.2,2378.4,2849.9,3268.2,2570.8,933.78,240.46,172.08,147.93,47.968,30.159,33.352,43.995,39.033,37.659,34.596,44.829,45.277,49.928
2694,552.72,513.34,493.89,466.23,466.29,486.31,485.8,483.4,458.62,460.66,466.08,463.02,427.15,380.8,368.86,377.06,419.52,461.87,538.64,662.54,914.15,1268.8,1754.2,2323,2860.4,3403.6,3937.3,4364.5,3253.1,1132.4,295.47,224.71,205.68,101.94,93.632,88.276,98.657,91.059,94.12,92.349,98.409,97.951,106.09
2695,472.18,466.42,458.54,426.2,420.23,445.13,450.17,433.89,420.48,422.68,426.53,420.93,391.37,350.57,384.98,419.38,487.69,555.5,689.43,868.51,1256.5,1735.7,2376.9,3072.6,3689.8,4222.7,4660.1,5016.6,3606.5,1224.4,291.32,212.92,185.44,82.401,54.5,63.212,61.85,61.611,70.178,76.205,76.863,65.356,84.404
2696,483.46,432.95,419.8,402.38,398.23,409.38,423.72,410.76,398.44,393.39,395.13,382.48,363.64,344.23,427.27,496.65,594.98,692.47,886.18,1141.6,1650.6,2279.4,3008.7,3747.6,4313.3,4774.6,5104.9,5324.1,3731.6,1244.5,274.18,196.58,177.06,62.012,48.853,52.007,52.468,47.597,46.95,50.703,45.001,49.04,63.692
2697,469.06,410.91,390.83,369.74,362.82,389.03,391.96,375.99,362.63,365.13,360.81,354.55,334.74,341.74,483,588.82,732.42,850.45,1086.2,1388.5,1967.3,2663.1,3353.1,4021,4491.6,4786.7,5012.2,5237.8,3808.7,1281.6,273.63,185.55,178.1,57.905,41.585,34.966,42.708,33.039,38.668,38.224,42.7,38.51,48.699
2698,427.67,427.94,417.83,395.23,399.02,413.87,424.33,404.02,397.6,400.55,396.66,386.43,368.67,395.43,602.97,754.58,916.68,1073.5,1326.3,1637.8,2242.4,2870.4,3448.9,3990,4327,4653.8,5016.5,5492.5,4151,1457.1,360.01,273.65,264.32,123.12,95.676,99.926,100.24,96.303,96.448,101.41,109.64,102.53,114.28
2699,413.63,382.84,361.29,348.73,347.79,370.77,381.6,354.3,349.46,352.97,348.88,334.82,332.45,381.18,649.43,819.85,977.99,1131.4,1360.1,1642.6,2153.1,2690.9,3138.7,3638.2,4058.4,4561.9,5207.7,5889.8,4449.6,1500.6,339.18,248.9,244.6,78.859,51.693,45.569,56.821,50.164,55.638,52.208,55.585,52.045,60.833
2700,369.13,350.31,351.59,333.28,330.16,359.61,354.49,336.65,335.78,321.73,328.88,314.76,309.01,380.62,683.45,869.16,1009.6,1149.2,1320.8,1546,1968.9,2429.8,2901.9,3496.8,4176.1,4946.1,5801.4,6496.6,4696.7,1517.1,366.61,294,276.45,82.942,57.872,60.815,66.403,60.78,57.738,53.744,62.512,59.251,63.244
2701,437.25,353.73,340.32,327.89,322.46,357.32,349.97,336,332.21,328.31,322.56,313.61,318.33,394.85,700.55,871.27,979.05,1086.1,1211.5,1386.3,1791.3,2262.6,2890.2,3774.8,4716.2,5676.7,6535.5,6974.4,4544.5,1369.1,366.39,293.6,270.58,69.87,60.247,46.663,53.919,56.473,52.599,51.383,60.94,52.322,61.791
2702,336.36,334.12,337.87,321.77,322.66,350.48,348.24,325.91,318.56,322.02,309.15,314.6,310.78,386.21,682.48,826.11,897.95,999.09,1110.7,1305.5,1766.8,2388.4,3316.2,4404.5,5491.7,6351.6,6738.3,6622.1,3871.6,1182.6,379.1,322.06,286.9,97.003,74.905,71.462,76.388,80.689,84.21,76.774,86.792,72.949,81.252
2703,322.63,303.04,306.49,293.12,287.5,311.71,313.55,290.86,294.38,286.69,286.88,272.36,273.12,351.74,605.74,722.34,804,884.04,1037.8,1300.5,1925.4,2769.5,3912.1,5108.6,5974.4,6387.2,6128.1,5492.3,2859.4,839.94,335.09,267.98,233.08,79.398,63.8,55.099,53.481,57.878,55.404,59.818,67.076,53.447,60.068
2704,321.19,319.14,318.96,308,298.63,328.93,325.88,306.56,301.05,301.33,302.24,287.25,287.26,358.36,590.57,694.65,791.87,913.87,1162.5,1518.1,2345.5,3363.9,4508.4,5539.6,5964.8,5763.7,4980.7,4111.7,1939.9,632.99,320.22,263.52,219.89,93.448,82.079,78.144,80.576,74.222,90.997,84.586,94.401,82.865,90.171
2705,389.38,279.15,278.36,258.3,254.49,284.75,281.99,261.91,259.82,261.15,260.55,242.76,241.74,311.53,530.03,657.06,805.03,963.92,1300.7,1762.9,2709.6,3720.9,4578.9,5110.4,4968.3,4429.1,3452.7,2642.5,1160.9,385.32,202.02,152.26,129.05,19.662,18.177,5.7978,14.114,14.342,15.887,10.959,25.213,14.581,27.81
2706,287.78,290.88,290.04,283.11,273.92,299.07,290.65,274.02,264.78,272.56,271.58,258.22,251.49,328.98,583.55,743.91,959.03,1173.8,1575.1,2076.4,2971.7,3828.7,4244.5,4336.2,3843,3116.7,2249.5,1659.3,737,316.85,223.8,200.15,176.73,88.989,74.901,74.162,77.381,79.89,84.711,77.813,90.988,78.313,88.263
2707,303.41,284.34,284.4,269.82,264.32,288.25,285.49,271.35,263.93,269.57,260.4,255.14,254.58,340.56,644.67,847.92,1123,1367.8,1762.7,2192.5,2890.8,3394.2,3357.3,3129.9,2565.1,1952.2,1372.8,995.35,460.9,243.06,191.06,172.78,153.55,77.504,64.771,62.087,70.18,71.764,69.444,69.081,81.712,68.612,72.298
2708,281.39,266.84,268.76,258.3,246.58,265.13,260.34,252.17,245.26,251.47,244.65,232.51,232.49,342.93,724.99,975.32,1252.5,1485.4,1783,2069.4,2464.4,2669,2399.1,2063.8,1597.4,1187.4,818.59,587.64,286.5,182.95,157.42,145.26,129.4,56.537,49.544,48.495,50.569,54.252,59.815,56.92,65.472,49.416,59.981
2709,315.39,270.63,264.36,251.82,245.29,269.03,260.71,245.09,242.06,244.4,236.93,233.81,242.83,368.6,811.59,1079.1,1298.3,1480.2,1623.5,1753.9,1880.1,1870.4,1531.8,1270.4,959.75,707.37,486.3,360.87,199.65,156.37,145.88,132.31,124.63,59.455,50.81,42.667,54.81,53.954,53.128,50.461,54.775,52.491,62.809
2710,270.27,260.16,252.76,247.06,241.02,260.28,256.31,243.31,235.64,242.56,239.18,223.84,244.16,389.89,858.56,1116.1,1250.9,1338.7,1342.3,1355.5,1329.9,1228,983.33,792.96,600.03,441.16,330.59,260.28,167.11,144.79,148.13,144.41,133.7,76.419,64.236,52.631,66.942,65.128,65.281,60.42,63.852,68.558,75.942
2711,258.4,239.73,236.38,227.58,225.55,234.54,233.24,224.41,215.71,223.1,211.11,210.92,220.64,382,828.34,1034.3,1059.8,1085.2,1005,940.01,866.12,773.82,595.63,479.7,372.13,286.06,224.25,183.36,119.94,130.97,131.66,120.47,119.41,49.834,37.99,40.625,45.208,49.615,45.055,51.17,52.015,43.1,58.988
2712,271.86,238.96,228.39,217.22,219.37,243.89,229.79,223.89,208.63,221.78,210.86,207.15,222.87,369.83,751.83,894.43,832.52,826.09,710.85,640.55,549.92,485.68,375.63,312.28,246.39,200.29,163.44,144.4,107.35,124.95,128.33,118.78,110.17,56.789,53.885,42.748,45.1,44.145,46.112,52.547,50.213,45.616,62.716
2713,250.77,232.15,223.74,219.22,210.75,225.16,222.08,221.16,197.41,217.52,202.53,195.56,219.52,333.28,629.56,709.81,621.76,590.46,487.74,428.24,360.85,316.9,255.84,222.24,178.7,160.47,139.2,120.74,88.79,108.16,122.09,123.86,110.28,58.883,42.38,41.354,46.953,48.705,51.177,44.929,52.031,52.473,58.721
2714,240.97,223.45,222.61,215.92,211.9,223.36,224.58,208.98,202.71,204.31,198.71,194.96,201.68,304.05,507.45,531.15,446.73,418.83,345.64,292.25,250.72,219.91,195.5,169.64,150.57,132.13,125.45,110.67,95.11,122.43,131.5,127.97,122.59,68.904,54.104,45.56,55.19,49.893,60.8,62.643,62.092,56.249,67.826
2715,213.18,220.41,222.44,207.74,211.1,228.15,214.94,206.36,203,200.67,190.6,185.89,199.95,265.08,393.32,397.68,332.04,300.44,245.13,221.97,191.12,176.72,152.91,141.49,127.24,122.35,117.11,103.45,89.981,120.78,133.02,128.88,125.25,70.738,68.991,57.905,69.306,70.411,75.721,70.36,69.292,67.246,82.039
2716,240.37,191.96,182.89,180.9,178.08,199.36,185.51,178.05,169.66,173.67,166.55,153.62,163.28,200.94,278.88,271.07,227.37,209.66,173.91,153.3,131.62,119.79,109.6,105.21,89.252,81.274,85.71,72.324,56.623,82.144,95.538,94.367,85.319,39.718,26.096,21.09,21.184,28.443,35.484,29.335,32.834,22.255,35.278
2717,242.64,205.57,207.17,204.95,199.42,210.64,200.07,190.61,186.85,184.74,176.49,171.82,166.76,192.54,240.04,224.36,188.86,178.9,155.34,142.18,124.33,120.82,113.28,107.4,97.906,96.708,92.635,90.453,75.901,104.42,119.71,121.49,110.95,50.439,50.336,39.578,54.098,52.011,55.681,54.919,56.709,54.916,63.425
2718,195.01,195.09,200.04,191.77,190.43,209.32,193.98,183.94,180.51,173.29,168.35,164.17,155.52,163.05,191.77,180.22,153.17,151.3,127.72,119.9,112.21,109.07,98.648,108.39,96.866,87.955,95.174,79.509,80.815,109.69,123.02,126.72,120.64,68.132,71.7,60.889,68.476,72.713,75.048,73.102,72.685,71.038,75.949
2719,165.32,188.57,185.4,184.89,179.34,191.19,179.6,171.65,164.2,168.71,161.21,148.1,139.8,138.19,157.79,145.93,133.36,125.7,118.28,104.13,100.64,95.53,89.692,92.174,85.934,79.726,82.666,75.81,66.909,103.13,127.57,128,114.1,57.852,58.292,51.84,54.364,66.936,64.661,55.875,66.498,52.485,65.939
2720,278.85,200.1,206.2,197.69,200.73,208.44,197.71,190.99,179.7,197.97,162.42,189.53,190.29,193.97,182.83,175.52,171.06,156.14,141.87,143.11,122.2,114.41,119.14,95.484,79.651,56.299,83.089,70.693,63.467,76.533,78.684,98.548,86.025,47.433,53.726,45.084,50.661,65.97,48.942,67.298,98.388,53.935,57.929
2721,200.27,173.25,168.42,161.92,164.07,162.9,153.65,140.01,133.55,134.61,132.61,125.17,115.4,104.77,107.3,96.586,89.304,90.482,77.332,76.132,69.045,69.778,62.297,64.57,59.406,54.224,52.882,47.872,47.956,80.454,95.9,99.357,92.663,42.856,44.459,33.889,39.418,43.671,45.739,43.76,50.785,43.718,51.816
2722,194.57,183.69,182.69,178.11,173.15,185.48,158.91,157.22,142.73,154.38,144.17,133.49,133.39,118.22,112.5,104,101.29,94.403,93.188,87.611,82.371,77.252,80.516,75.258,74.408,68.594,77.244,71.462,70.432,99.787,121.86,123.22,110.95,64.325,68.967,55.826,61.451,70.846,60.896,64.594,67.908,56.261,70.552
2723,154.02,180.05,166.72,160.65,154.69,159.24,150.21,135.57,128.13,138.71,128.94,123.31,114.47,96.286,103.55,87.678,90.69,86.044,84.906,81.861,65.385,62.975,64.952,65.957,67.563,59.972,61.247,52.019,56.682,95.893,116.63,112.33,106.12,58.13,50.077,40.798,46.509,55.947,53.402,46.159,60.787,49.285,59.958
2724,200.51,162.76,169.36,153.34,152.4,165.42,154.62,135.18,131.08,134.49,124.96,125.92,111.68,97.702,95.666,81.222,85.462,77.14,80.421,80.796,71.579,74.023,64.741,69.872,59.316,50.361,54.878,51.206,54.704,89.812,89.502,102.69,92.922,49.644,53.591,47.449,49.794,56.4,50.399,51.466,55.446,50.359,62.24
2725,170.24,159.29,160.2,143.1,137.11,142.66,136.83,121.29,117.12,127.1,112.19,112.87,100.96,83.974,81.561,79.582,73.789,66.177,72.602,73.764,66.307,55.574,54.42,52.839,53.432,39.944,48.568,42.623,47.996,73.156,96.877,94.03,80.814,42.896,36.201,34.727,39.892,47.788,46.596,37.251,48.36,39.481,47.407
2726,163.41,153.06,152.63,139.38,129.87,138.96,123.03,117.94,110.2,112.7,105.23,104.18,96.713,86.24,76.376,63.649,67.637,72.823,62.565,63.956,55.954,53.363,51.247,50.33,43.185,46.353,41.326,40.624,44.769,76.208,90.277,84.892,80.004,39.345,34.373,26.711,30.61,36.285,34.945,34.628,39.2,32.009,43.163
2727,147.76,137.17,141.9,123.56,121.17,125.07,123.83,109.82,102.08,107.81,94.968,95.933,85.762,80.22,72.159,51.664,62.967,61.539,62.781,61.194,57.606,46.542,38.583,49.853,42.586,36.591,48.023,41.35,44.825,70.503,91.277,93.889,80.345,50.33,52.144,37.769,48.072,47.131,48.144,37.927,50.923,44.231,53.518
2728,160.12,144.35,140.06,127.57,123.76,131.61,122.13,108.72,106.04,107.02,100.36,101.99,92.187,74.854,71.62,59.569,68.238,58.675,66.087,59.109,58.401,45.648,52.451,50.672,37.008,43.339,37.93,46.481,40.937,72.575,90.639,92.499,83.574,47.538,35.691,31.268,38.855,41.39,39.992,40.194,39.074,47.405,54.509
2729,158.31,117.55,119.33,102.26,94.497,105.24,103.02,88.781,76.883,88.609,77.646,77.446,69.935,62.931,54.5,39.997,52.592,46.175,41.521,40.492,33.367,30.263,34.591,28.722,15.716,19.11,20.852,18.694,13.032,41.303,63.007,59.46,57.94,21.382,19.311,6.5205,16.386,12.358,15.635,14.56,20.494,19.15,26.318
2730,144.4,145.95,135.88,124.03,123.79,136.34,124.67,110.73,108.9,112.68,108.16,111.17,101.07,83.573,81.651,71.892,75.971,74.479,66.18,73.905,65.136,56.591,51.032,54.149,45.98,48.666,45.288,54.256,50.263,89.522,108.72,103.57,99.034,68.17,67.354,52.276,69.781,70.358,66.778,60.289,69.169,65.921,78.767
2731,160,111.54,94.204,93.587,84.507,96.522,89.324,78.592,71.031,76.546,76.139,75.46,62.945,61.639,46.982,40.329,42.595,39.297,38.069,29.102,23.227,17.47,18.708,18.141,5.5789,13.826,8.2575,11.86,7.7651,39.606,52.681,51.867,43.945,3.9467,3.0507,2.7448,10.626,0,6.8497,0.33759,18.549,8.4248,19.74
2732,117.31,126.24,115.5,116.57,102.68,116.57,98.433,94.194,83.422,87.87,86.782,97.786,76.017,74.794,68.775,54.844,62.338,60.729,47.519,50.259,49.058,50.008,38.969,41.14,41.312,34.535,34.653,38.907,36.118,72.585,93.822,91.623,83.813,47.631,43.728,25.133,46.333,44.445,49.87,40.707,55.547,55.91,53.588
2733,166.84,120.81,118.83,102.42,101.22,114.01,100.79,86.484,91.509,94.869,90.452,94.865,92.111,87.665,72.822,57.628,57.775,61.233,49.713,48.004,53.197,45.21,42.781,39.431,30.397,25.77,27.266,34.842,25.971,62.107,83.693,72.938,66.657,37.016,38.59,25.557,35.072,46.049,45.174,46.767,53.99,44.894,56.318
2734,77.399,120.66,116.36,103.75,92.138,110.51,101.61,85.026,78.018,93.395,91.346,85.279,81.643,77.132,64.31,51.66,53.417,52.321,45.787,55.768,50.307,36.232,37.1,32.668,39.201,28.574,40.187,32.525,36.644,74.865,88.94,93.059,77.525,50.323,45.862,36.702,51.604,42.999,57.24,51.459,64.406,52.873,61.655
2735,137.22,105.5,103.37,83.46,90.656,98.486,83.321,81.151,69.11,83.152,81.138,77.891,79.903,59.222,54.041,44.604,44.226,39.989,42.324,36.546,36.537,30.466,27.403,26.008,19.802,15.437,16.041,23.507,12.308,51.412,63.444,63.975,52.779,29.077,26.838,19.7,25.893,28.299,32.912,20.407,32.641,27.719,35.469
2736,135.92,106.73,96.051,87.052,87.092,99.024,85.221,81.452,70.278,78.378,75.61,73.894,74.497,63.369,53.775,45.589,40.021,41.497,41.447,38.968,31.926,19.403,23.966,27.734,22.998,9.6904,18.448,18.454,27.152,45.399,65.814,59.722,52.818,31.888,30.099,18.986,33.809,31.931,30.238,30.592,36.062,31.113,38.476
2737,115.34,98.754,94.299,86.178,84.711,100.28,82.629,74.073,67.508,79.265,79.496,76.68,79.916,68.444,55.594,44.767,44.795,45.232,40.187,36.832,33.204,24.668,22.577,24.966,16.95,14.404,17.581,21.688,19.502,50.108,70.458,62.588,50.685,34.537,34.65,22.922,39.437,30.383,34.867,30.683,38.58,35.621,30.768
2738,33.638,108.91,95.989,86.437,91.437,98.17,91.805,89.05,77.334,89.579,87.773,84.515,80.317,62.886,64.666,57.313,54.238,52.643,51.351,55.493,45.541,39.456,41.965,39.654,35.861,27.759,37.125,30.992,39.8,74.758,95.709,94.692,85.021,58.096,46.887,51.425,47.655,51.44,59.679,55.244,66.553,54.334,60.46
2739,132.22,85.672,79.19,74.92,77.797,90.595,81.781,74.684,66.079,67.592,66.314,70.686,69.327,48.829,45.926,42.302,44.638,40.738,37.302,34.642,29.764,26.075,22.439,21.032,20.401,18.818,17.734,19.529,13.807,46.449,62.435,66.604,54.343,36.621,40.881,32.115,36.037,33.706,36.391,29.082,34.901,36.005,31.682
2740,81.406,98.107,89.499,81.118,90.679,82.502,82.156,80.882,65.632,79.943,71.416,72.888,75.671,61.096,55.344,50.3,49.961,49.698,48.236,44.547,36.45,36.672,34.512,31.344,25.276,23.935,33.818,28.578,32.814,55.14,81.471,77.843,62.314,49.029,44.635,40.383,37.69,46.461,41.777,46.231,51.542,46.133,53.981
2741,149.6,71.287,61.656,57.097,62.235,79.624,60.983,62.449,53.324,50.061,58.325,55.354,57.233,42.53,32.968,36.647,27.347,21.873,28.56,18.101,14.227,13.948,11.122,6.1507,5.2405,9.2848,0,0,4.3296,29.912,36.897,33.08,30.924,9.9343,0,1.3169,3.6263,4.3325,5.7688,7.5799,15.645,9.786,15.992
2742,43.684,76.872,74.732,76.402,77.461,89.46,78.205,69.604,64.352,72.003,73.854,72.625,68.844,57.726,58.791,47.724,50.927,51.442,48.435,45.993,35.791,37,41.598,36.549,34.855,31.17,28.841,31.287,30.925,69.06,97.398,95.716,85.636,68.932,63.111,53.343,56.932,69.648,67.302,68.121,71.353,69.631,74.268
2743,62.506,64.633,64.708,58.805,56.123,66.969,53.283,59.42,46.136,56.327,61.005,57.055,51.15,43.869,43.291,33.744,35.39,32.1,31.428,26.951,19.499,18.935,17.845,14.675,17.558,9.2367,11.044,10.093,15.105,41.911,57.374,64.078,50.598,41.716,24.618,24.797,36.657,31.052,40.848,29.35,38.831,31.962,45.242
2744,102.91,55.453,52.834,60.327,56.239,68.222,58.039,50.774,44.028,45.515,41.476,51.651,46.72,31.48,31.585,26.994,21.006,26.085,27.167,19.639,18.23,13.311,13.239,9.1453,5.9425,7.9976,12.24,4.2317,2.7764,33.078,50.882,47.532,35.037,22.607,13.215,4.5975,9.2398,14.379,25.992,11.435,17.953,16.19,23.87
2745,84.807,68.851,65.014,64.989,63.212,81.403,64.566,61.227,51.878,51.013,58.106,61.785,57.965,41.917,49.259,36.38,40.761,37.316,33.414,36.259,33.548,26.766,24.911,22.861,22.985,19.39,18.796,20.953,22.823,51.092,67.925,74.704,61.49,53.243,50.897,41.289,49.472,50.317,54.155,42.126,50.669,49.931,56.67
2746,37.669,59.163,52.593,52.301,50.895,62.642,46.561,41.758,38.346,48.1,45.989,53.901,44.664,37.881,36.246,26.83,36.371,27.67,26.04,19.145,19.707,17.596,18.044,17.57,18.926,10.958,12.593,20.918,10.37,41.659,66.565,70.872,49.535,39.211,25.375,20.275,29.758,33.509,40.485,28.5,39.026,38.061,39.357
2747,91.315,45.245,54.676,60.4,54.767,69.385,49.341,46.105,55.641,59.858,44.434,41.192,38.522,60.18,42.724,33.497,50.724,17.809,16.304,16.742,7.1461,1.495,12.544,4.6199,0,19.934,23.531,14.21,2.815,18.74,37.664,39.423,23.236,10.589,10.522,6.3814,5.0132,10.371,13.033,1.3541,12.738,13.94,16.833
2748,55.393,61.689,55.038,58.525,56.211,69.196,56.163,52.638,43.239,53.262,50.757,48.635,43.843,40.033,46.44,40.131,42.033,32.428,32.875,33.458,32.881,24.012,21.683,25.005,16.267,19.461,23.849,21.615,16.508,52.679,70.33,72.838,57.296,54.152,51.937,41.6,47.642,49.056,52.6,46.851,52.425,49.714,62.109
2749,83.095,48.836,52.907,49.149,33.326,56.095,50.277,43.29,33.497,42.018,38.28,40.453,39.851,33.714,32.307,27.3,31.945,25.643,28.711,15.365,16.299,16.972,15.317,16.945,8.4307,12.601,12.945,10.853,0,24.849,45.587,59.828,40.975,28.545,32.375,19.597,20.333,24.077,32.33,24.221,29.751,31.519,36.751
2750,73.441,41.944,36.48,41.856,29.975,47.294,41.101,32.977,32.387,33.749,35.941,31.767,32.522,26.356,24.891,20.407,17.787,18.112,16.484,17.11,13.7,9.9501,3.6854,5.0845,3.1212,0,8.4735,0.50776,5.4725,27.071,41.59,43.165,24.19,11.088,13.02,7.0255,18.33,16.093,21.549,13.591,14.735,16.229,24.632
2751,71.871,55.452,50.273,50.606,47.401,53.776,50.134,47.117,45.001,46.181,45.451,46.377,49.789,38.854,49.08,30.79,41.611,32.602,33.605,29.579,26.873,25.785,25.075,28.089,22.509,20.952,26.992,16.194,20.172,45.531,67.793,72.81,58.662,52.098,46.575,47.225,51.918,46.174,51.846,53.35,52.711,52.264,64.325
2752,64.536,43.566,40.964,34.885,36.7,38.185,41.517,32.961,23.114,29.957,28.474,30.591,29.898,20.36,33.333,21.862,23.767,23.767,23.745,8.4387,21.972,12.816,12.106,17.998,5.0399,1.0571,7.9934,0,3.9735,30.122,47.913,47.126,29.897,30.556,18.876,15.241,23.948,9.3181,20.358,21.49,24.088,22.825,26.176
2753,50.825,50.714,50.106,42.629,30.885,49.207,44.667,40.415,27.893,46.513,37.129,41.928,39.711,36.965,41.716,27.778,34.767,33.353,31.456,34.046,24.789,25.059,26.456,28.635,18.067,19.097,22.428,19.781,16.952,38.292,64.101,57.75,48.863,42.156,30.443,31.992,42.944,32.443,38.78,33.754,44.368,40.676,47.787
2754,54.562,55.024,56.328,56.525,49.435,54.187,57.353,46.921,46.781,48.472,49.332,51.121,49.982,48.883,43.807,42.137,41.359,38.063,38.015,25.535,41.315,35.449,35.824,34.709,28.321,30.958,29.074,29.764,25.985,46.595,64.904,74.222,62.089,53.72,49.408,50.401,56.253,53.607,61.723,55.151,56.891,59.445,65.691
2755,58.872,37.192,41.478,44.398,36.905,40.764,36.705,30.131,22.843,39.047,29.614,32.512,34.16,33.359,32.344,24.665,29.808,23.288,28.248,23.478,22.013,21.92,17.617,24.136,14.033,8.5273,21.114,11.206,12.547,34.316,52.124,50.338,37.465,39.754,26.661,28.806,32.275,23.804,36.943,30.174,29.907,30.886,39.372
2756,59.523,38.966,32.217,37.885,28.888,37.067,30.853,27.881,17.045,31.996,24.144,26.918,29.975,21.553,28.568,16.373,19.988,28.494,18.349,18.126,15.655,12.791,6.9687,11.996,7.5872,14.157,12.792,10.626,8.6937,31.211,52.508,45.923,31.4,27.487,17.695,18.538,17.816,22.286,28.453,15.562,31.505,18.829,32.915
2757,63.17,57.371,55.564,50.485,45.552,52.01,52.365,42.96,44.136,49.505,51.409,46.784,46.544,42.988,51.238,40.386,35.809,36.649,39.299,34.88,39.11,33.367,33.408,38.52,31.709,24.1,41.746,31.845,35.23,53.515,72.581,80.295,65.022,55.864,52.321,54.742,62.108,60.461,60.213,61.035,71.239,58.475,63.758
2758,75.774,49.593,64.452,45.008,33.844,42.838,33.514,28.492,37.545,39.776,58.539,26.269,34.025,46.018,36.711,31.117,34.954,30.567,41.772,28.927,31.728,22.922,37.46,27.241,29.266,26.859,31.525,24.425,25.085,52.019,80.372,100.24,74.332,69.352,40.981,59.321,70.79,105.64,60.406,83.812,90.989,75.016,80.713
2759,28.744,33.76,34.343,27.588,25.025,31.983,29.897,30.061,20.331,37.913,18.145,31.7,33.796,21.426,34.775,22.093,28.697,26.038,30.395,22.262,28.742,15.92,21.084,22.884,19.207,25.591,25.607,17.995,19.733,39.433,57.089,54.48,42.4,36.455,29.691,25.763,26.09,33.533,37.137,30.601,42.046,31.142,44.46
2760,79.931,49.733,48.931,41.876,32.108,42.683,45.242,37.1,30.166,42.947,34.815,43.28,38.183,31.629,42.791,33.804,34.306,34.117,35.227,30.64,32.099,30.415,36.776,28.772,40.615,32.856,34.972,25.547,34.564,41.801,55.555,61.413,51.9,54.329,49.852,55.428,60.664,50.963,61.428,55.865,63.932,62.799,65.267
2761,33.143,34.711,23.685,27.172,25.974,28.178,30.215,19.719,19.975,29.057,19.487,24.488,28.541,20.579,30.513,24.144,21.933,29.423,27.63,18.63,22.609,17.749,20.96,23.138,25.908,24.35,23.786,18.303,25.771,32.338,48.483,56.308,37.713,35.624,29.516,33.439,39.189,37.658,36.7,34.999,43.893,46.636,39.56
2762,12.806,20.365,13.779,15.19,4.3352,14.714,17.523,7.006,0,22.891,8.9089,16.433,12.735,8.9041,19.132,0,9.5463,15.296,10.401,7.6125,11.893,5.384,3.7247,9.0523,4.1578,2.6716,13.252,4.0548,7.184,23.247,37.407,32.249,31.231,21.984,13.839,10.407,18.593,21.399,30.534,15.667,22.886,16.818,25.985
2763,40.571,50.81,47.548,51.471,41.198,57.687,48.347,48.169,45.39,48.315,42.456,44.654,43.556,37.712,50.162,45.827,43.578,48.031,56.652,46.239,48.379,42.693,50.91,51.119,51.626,48.719,53.655,50.568,52.961,55.202,86.424,84.452,69.005,75.83,73.053,66.812,75.671,63.918,72.862,71.492,72.81,67.99,72.545
2764,42.228,47.974,39.434,38.742,36.565,47.977,38.917,38.506,38.291,43.515,32.552,40.645,37.994,41.452,43.74,34.435,40.568,39.88,41.921,30.646,38.685,34.593,31.301,43.177,37.917,40.026,40.539,39.886,44.151,47.107,63.15,70.083,56.253,61.812,48.627,46.05,67.683,53.876,65.455,55.794,57.733,61.388,66.03
2765,92.846,0,0,0,0,0,0,0,0.74771,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9.1331,17.885,1.8213,0,0,0,0,0,0,0,0,0,0
2766,13.077,68.909,75.82,71.656,66.844,71.199,65.846,69.708,62.084,65.859,61.032,64.212,56.996,59.106,73.758,66.829,70.273,71.448,77.179,71.758,77.066,66.879,76.727,78.503,74.725,78.524,84.121,73.415,74.407,95.533,109.71,115.31,99.157,110.52,86.325,96.411,103.41,93.608,111.57,102.6,111.67,111.51,103.99
2767,45.765,17.359,18.731,16.671,11.964,17.607,16.631,8.1371,10.546,9.6309,11.925,19.164,14.993,13.367,27.163,9.5659,18.034,14.52,17.638,19.925,16.031,16.406,15.287,19.016,17.288,15.738,26.151,20.058,15.986,24.445,35.194,33.977,20.7,28.072,8.3097,10.821,25.643,10.01,23.464,15.767,22.369,22.094,23.99
2768,64.416,5.5842,11.5,2.8638,6.037,14.346,12.332,12.907,2.7943,12.652,0.75506,0.012008,5.5638,9.0147,14.598,7.1345,9.8342,11.118,8.3396,6.5119,5.6456,6.6339,6.9137,18.92,8.2743,9.9476,20.676,9.7543,12.446,19.777,20.911,25.535,12.803,27.386,15.698,17.447,21.536,22.284,20.127,13.153,18.54,14.941,16.187
2769,41.727,47.921,51.198,42.994,47.086,48.884,39.997,47.825,36.996,46.159,36.618,48.894,44.498,49.924,53.019,42.209,48.007,45.569,49.042,53.867,51.282,41.066,54.607,59.649,57.297,65.936,62.396,62.547,62.128,75.122,76.732,86.419,66.659,74.162,65.802,65.62,74.005,65.241,70.947,73.268,85.78,70.942,76.809
2770,17.215,34.184,29.122,26.915,29.132,32.733,38.102,33.327,24,30.906,23.367,25.305,26.634,28.502,44.959,29.829,35.981,31.415,36.985,32.297,35.707,28.761,39.946,43.297,42.371,43.996,53.329,48.478,45.914,46.814,57.566,61.069,45.846,47.153,36.894,43.196,49.506,40.498,43.855,43.882,48.213,45.101,45.106
2771,40.325,5.3438,16.793,9.7499,12.093,11.782,18.951,9.2051,3.757,7.9105,10.916,10.523,6.5856,5.5395,19.05,4.8858,18.3,6.8232,12.143,12.492,14.387,23.972,24.881,23.406,19.82,31.039,39.454,44.553,31.687,32.447,28.603,41.281,23.748,27.64,23.82,20.226,24.123,19.723,27.594,25.035,30.222,27.046,20.124
2772,39.064,49.026,44.683,44.851,42.841,46.914,44.296,42.339,35.617,48.12,36.002,40.972,43.675,33.204,53.92,37.983,52.034,45.34,52.641,48.206,56.201,48.872,58.545,66.709,66.136,70.053,84.778,88.972,78.584,70.617,78.371,83.309,69.391,73.665,69.22,76.079,76.132,67.108,80.644,77.124,79.265,88.364,80.458
2773,51.85,16.182,12.531,16.178,15.378,12.602,19.862,19.704,12.562,8.3204,15.489,15.936,12.717,15.806,20.906,10.628,25.317,18.608,22.04,20.482,24.012,29.772,35.347,41.462,46.092,54.439,65.237,78.87,72.367,51.259,35.755,34.903,28.831,29.806,24.926,28.034,28.03,21.656,31.408,22.484,28.643,38.829,34.029
2774,9.1436,1.367,10.347,13.258,4.2473,9.4824,11.668,1.6603,0,12.889,11.102,10.951,10.587,11.917,18.033,4.5291,21.886,11.907,23.558,19.053,21.765,29.02,39.735,43.278,47.136,48.088,86.731,110.38,97.731,58.88,38.195,41.113,26.563,32.671,17.938,15.877,23.271,16.5,29.807,23.856,34.966,33.082,22.407
2775,28.672,26.998,28.953,30.215,26.911,26.779,27.064,24.819,10.176,21.924,26.889,27.585,29.595,21.593,27.721,25.223,28.033,28.787,34.427,33.811,41.805,45.643,50.292,64.697,81.262,98.082,145.43,186.27,191.38,105.87,62.256,56.768,43.968,47.312,37.241,45.73,49.306,36.476,45.685,44.586,53.216,51.155,54.992
2776,6.9214,22.791,17.59,21.599,16.898,17.531,17.048,26.369,19.997,18.234,22.261,18.254,23.436,16.894,31.079,23.223,27.755,25.549,33.409,37.851,39.969,46.892,57.379,77.408,104.2,145.83,211.65,294.6,322.16,159.6,63.291,63.225,41.854,45.962,36.57,40.824,44.659,37.938,48.081,41.517,48.91,45.847,45.641
2777,50.604,9.7499,7.567,15.492,11.24,8.1381,10.865,3.9262,4.9215,6.3654,16.813,8.9703,16.235,11.107,19.442,11.057,14.177,19.048,24.014,26.116,53.422,41.551,59.539,106.97,140.79,214.38,340.42,493.44,520.51,223.57,56.289,44.371,24.846,38.2,23.342,30.676,34.128,22.655,30.854,29.928,27.054,30.208,34.859
2778,22.128,30.194,30.912,31.671,28.338,27.777,27.768,21.5,24.469,21.413,34.486,24.58,34.663,27.094,36.616,32.969,32.683,32.79,45.748,49.663,66.342,82.388,118.17,163.26,246.58,372.25,578.79,832.38,843.74,346.62,93.9,75.437,56.059,56.368,45.006,48.928,51.162,46.015,62.813,56.281,54.003,60.061,57.346
2779,41.766,0,8.3955,0,0,0,0,13.103,0,0,0,0,7.3787,0,11.774,0,18.421,32.528,30.553,41.077,55.439,85.693,140.36,232.06,371.96,594.4,924.62,1284.7,1190,433.51,66.434,39.818,23.42,20.511,18.354,10.854,22.655,11.9,22.471,12.528,15.623,17.517,31.056
2780,0,6.033,2.0527,8.0101,8.0331,8.5434,6.8469,7.9814,1.7789,8.8428,13.896,3.1575,11.787,2.5138,25.72,14.659,18.737,27.507,46.457,56.941,81.096,126.53,239.46,395.3,621.58,963.94,1401,1815.6,1496,500.88,80.54,52.286,30.978,29.512,22.057,23.26,26.859,27.632,35.853,22.594,35.568,30.324,33.597
2781,67.205,29.23,42.982,36.161,29.622,28.823,30.632,28.045,27.851,33.903,42.18,27.062,33.942,27.283,34.437,40.442,47.79,59.117,76.039,107.6,158.13,237.3,412.53,664.62,1011,1463.1,1949,2304.1,1679.8,515.23,89.67,78.733,64.449,68.48,52.783,64.695,61.367,62.699,70.908,57.931,54.272,60.205,73.218
2782,14.651,9.1878,7.4609,8.0323,0.36492,0,4.8255,0,0.73964,4.5733,6.4167,0.27818,0,3.0275,17.688,16.778,38.822,43.299,70.064,109.37,193.28,329.16,606.52,972.01,1406.1,1877.4,2258.7,2442.9,1529,404.55,59.117,37.988,17.11,20.293,2.6038,5.4191,0.61218,5.3677,18.481,11.49,11.229,3.9899,15.965
2783,22.569,3.0181,12.791,13.623,10.405,18.322,7.2568,15.007,3.6579,1.6224,10.132,2.9543,6.8035,8.8294,26.491,28.989,49.027,71.161,114.91,165.55,315.61,535.74,926.51,1400,1869.7,2247.8,2390.7,2311.5,1256.4,321.58,67.572,47.468,40.193,38.598,29.763,29.697,29.389,28.247,34.591,28.856,31.18,33.084,39.598
2784,31.252,35.142,34.961,33.08,32.247,37.335,26.943,30.705,30.511,28.557,30.831,34.624,35.04,28.054,59.839,72.57,100.64,116.84,188.36,278.29,509.35,815.14,1292.3,1798.6,2161.5,2316.2,2188.7,1903.1,920.42,243.09,86.169,77.988,59.495,57.429,51.004,53.388,50.699,50.134,64.535,63.014,57.241,63.081,64.437
2785,38.376,27.886,34.427,26.273,21.684,26.688,15.907,27.111,19.457,11.544,23.381,18.139,21.137,23.668,63.831,74.65,120.85,153.75,258.46,383.37,682.28,1069.4,1540.9,1952.5,2115.3,2028.6,1691.9,1342.8,588.12,151.66,64.835,63.854,52.714,49.12,37.859,45.594,40.983,43.143,48.099,47.206,48.317,43.078,47.307
2786,20.715,10.364,16.774,22.47,12.02,12.417,0,4.2302,0.19914,1.002,13.809,1.0203,9.0783,17.017,77.515,89.45,149.58,209.68,337.79,503.6,860.17,1247.8,1631,1849.5,1792.1,1557.1,1164.1,879.02,353.49,100,46.833,47.987,40.529,32.628,22.533,21.436,20.66,23.006,30.266,30.275,22.409,26.495,27.977
2787,39.519,26.02,33.896,32.861,34.052,34.517,19.354,26.019,21.511,15.952,26.567,27.804,28.438,36.679,105.71,143.91,221.54,309.47,455.8,652.28,1007.3,1350.2,1535.5,1579.8,1370.6,1096.7,774.97,558.59,229.85,85.074,68.07,67.778,55.334,48.771,43.003,47.535,44.428,41.263,50.179,50.676,56.415,48.398,48.945
2788,27.359,9.6345,23.475,25.857,13.523,14.97,7.9967,11.973,3.5302,6.1814,14.025,0,13.121,22.99,121.05,180.12,281.05,364.35,535.66,705.14,993.05,1200.8,1216,1155.9,920.01,683.61,465.58,329.86,132.52,48.021,45.548,49.484,30.341,36.929,24.786,21.663,34.574,28.748,30.731,26.48,23.41,28.297,30.01
2789,59.824,35.112,44.249,44.582,49.005,44.392,29.651,31.778,29.483,22.414,32.286,36.791,34.2,59.467,181.88,248.77,364.53,457.12,592.23,731.66,904.9,1014.6,914.58,786.19,593.26,439.84,303.96,223.93,115.65,68.489,66.011,63.172,58.685,59.02,45.028,53.415,55.468,51.305,58.457,52.669,59.026,50.103,53.11
2790,34.958,12.267,18.828,20.917,15.599,15.313,6.997,16.774,7.6783,2.6109,8.7158,5.158,16.993,52.288,188.13,279.48,382.17,467.29,568.81,646.04,719.06,733.82,597.94,486.74,357.58,264.18,183.74,130.14,63.41,39.723,50.712,38.097,23.763,24.703,13.744,18.644,22.861,20.198,22.787,25.754,19.297,17.184,20.981
2791,36.905,21.835,36.407,38.839,34.065,32.303,25.125,25.88,26.71,20.623,34.017,15.87,32.071,70.007,232.01,324.09,404.2,467.27,503.1,525.63,535.41,501.22,394.17,322.86,235.79,175.89,140.12,112.42,70.711,49.063,53.322,51.133,44.501,38.057,23.411,31.638,35.324,32.982,34.075,34.505,34.954,33.741,35.984
2792,58.988,21.812,38.535,42.556,34.175,32.468,27.708,40.381,28.709,30.407,30.05,28.03,39.367,85.704,251.74,338.32,385.25,401.53,409.78,396.44,370.12,330.16,258.26,209.87,161.7,137.88,108.49,95.932,62.226,53.872,62.16,68.381,57.861,48.039,40.225,45.103,45.513,48.626,50.145,47.231,46.039,45.283,49.934
2793,61.038,46.076,47.552,59.842,55.999,56.02,52.358,49.084,38.793,44.683,44.011,39.428,45.187,99.884,259.35,331.22,340.58,347.68,331.97,303.38,267.27,237.52,193.81,160.43,120.68,120.3,111.41,101.61,76.366,67.661,81.559,88.874,79.769,70.864,61.218,64.999,66.828,72.816,66.51,69.992,72.982,70.718,73.261
2794,41.037,21.274,34.917,40.391,35.441,38.485,26.884,35.34,23.349,24.828,36.972,28.991,33.696,86.708,223.1,274.11,259.03,258.02,228.15,200.01,172.84,152.56,117.68,103.17,88.019,88.153,81.668,77.682,55.328,54.437,56.749,48.792,46.461,39.883,12.473,20.38,23.083,23.365,24.245,21.828,27.396,28.155,27.746
2795,53.146,23.36,40.234,54.025,41.876,41.421,41.239,42.595,39.96,46.471,44.629,37.292,43.13,94.423,201.09,233.13,207.05,193.59,175.9,157.19,127.98,116.04,95.919,93.459,79.307,83.496,84.552,79.71,59.789,64.753,73.031,81.543,69.555,47.955,33.504,48.003,46.933,53.966,47.927,43.493,48.221,43.111,48.659
2796,60.199,23.675,44.448,48.14,46.142,38.949,38.699,36.878,35.375,37.423,35.562,39.942,40.452,75.298,170.12,178.75,147.82,141.97,129.77,112.97,100.75,88.587,78.195,84.131,69.589,78.905,85.829,70.305,64.23,66.038,76.02,82.142,78.368,50.349,36.123,42.541,38.189,37.433,44.91,45.543,39.805,33.849,37.268
2797,28.117,13.794,26.701,36.823,30.799,29.604,23.492,31.037,26.281,28.908,28.595,28.938,32.333,57.044,112,126.62,96.019,94.087,86.246,70.032,63.671,56.998,54.139,58.294,55.22,53.822,66.889,57.663,43.704,64.002,70.94,85.162,86.554,47.54,16.87,27.085,21.065,20.263,29.196,19.339,25.086,25.339,25.771
2798,72.064,45.373,55.73,71.23,66.508,62.817,52.165,56.373,54.383,68.336,60.93,55.828,58.557,77.33,114.6,118.64,101.79,96.136,91.697,84.8,76.915,75.565,82.183,86.106,86.033,85.301,93.118,87.278,80.244,104.14,130.44,151.52,169.06,75.613,38.33,50.565,50.273,46.899,51.59,54.505,47.826,46.608,61.31
2799,45.322,38.567,48.04,53.511,48.605,59.795,51.504,57.403,54.989,53.297,55.366,54.597,56.483,65.255,94.845,89.377,74.912,67.565,73.254,72.395,61.418,68.451,66.464,79.617,70.587,76.496,91.559,84.207,94.065,130.58,181.57,213.3,267.08,90.79,36.043,44.774,46.703,45.008,54.323,49.169,53.239,44.891,48.868
2800,43.198,24.752,28.184,39.558,35.147,37.84,37.202,46.39,43.274,47.961,48.949,46.277,46.301,58.513,65.768,58.571,47.747,46.556,52.885,46.799,44.584,50.654,51.797,63.793,65.845,61.664,77.347,74.77,106.53,190.17,258.23,344.88,442.44,101.61,25.339,22.049,20.405,21.337,28.953,24.908,26.293,27.662,30.966
2801,61.1,39.311,48.291,55.399,51.918,53.86,53.383,68.391,68.741,75.144,69.277,66.856,66.821,70.194,74.037,64.401,60.252,59.215,59.108,60.636,56.916,63.283,65.763,76.862,74.943,79.163,90.743,84.475,161.36,330.95,455.9,581.74,746.31,145.06,29.812,37.1,39.787,28.904,37.858,31.748,33.757,33.881,38.283
2802,75.677,58.593,58.615,71.464,74.23,73.342,67.352,85.02,86.524,92.406,93.325,95.226,93.553,81.696,76.772,75.193,64.536,62.976,78.13,70.251,75.025,76.703,87.265,93.21,96.344,100.53,116.34,109.52,261.48,551.09,769.08,932.7,1132.6,184.07,50.507,54.366,46.311,54.492,49.343,47.948,58.837,64.669,56.781
2803,51.961,27.855,28.489,32.726,40.086,37.863,48.067,59.64,64.49,71.279,75.993,71.533,71.058,61.635,48.396,39.129,33.302,39.365,46.845,39.695,41.443,49.658,57.534,72.788,70.238,72.247,91.898,92.482,327.2,804.49,1084.4,1257,1419.6,157.62,1.5399,9.3007,6.021,3.0607,7.6676,13.686,11.176,8.7359,12.571
2804,61.234,46.652,58.035,68.117,63.831,73.65,81.617,90.466,98.486,102.39,113.76,115.42,115.87,88.494,74.787,61.465,64.773,61.539,72.152,66.902,74.693,78.165,91.315,87.203,96.369,101.92,117.07,122.68,490.83,1139.9,1486.8,1589.3,1652.8,187.93,56.463,55.844,53.558,60.082,53.738,53.54,65.698,57.968,52.522
2805,85.829,39.238,50.493,50.861,63.465,59.834,70.138,90.688,105.5,111.12,119.85,123.94,120.07,92.182,72.668,61.501,54,52.355,60.902,59.892,60.25,62.522,91.203,88.313,90.106,97.211,112.53,118.13,595.56,1329.1,1639.6,1597.4,1518.9,130.64,15.902,19.772,7.2741,19.918,25.603,15.555,23.197,22.151,20.857
2806,70.238,51.866,59.064,74.913,78.669,84.84,93.197,105.29,124.86,141.23,153.22,160.07,157.35,124.28,96.665,73.483,77.055,65.69,78.026,84.503,89.384,94.41,106.79,107.81,116.31,125.43,141.83,149.27,659.36,1366.1,1603.3,1449.4,1251.1,123.27,42.784,32.834,45.256,44.992,44.129,33.209,42.566,44.782,44.456
2807,92.763,57.881,65.731,71.841,80.009,95.341,104.2,126.85,143.46,158.7,175.63,184.34,176.32,140.59,98.669,88.773,75.04,78.106,85.069,81.035,96.769,96.331,109.46,108.38,125.04,123.04,134.21,150.53,632.02,1197.1,1307.3,1071,863.25,80.067,29.178,26.728,34.851,37.426,30.989,28.052,35.707,38.14,32.868
2808,86.254,49.906,57.568,68.153,74.113,79.37,108.93,138.49,141.46,172.21,191.35,203.27,198.18,155.12,99.251,76.643,70.003,64.329,82.868,78.544,90.063,93.013,110.66,112.2,115.48,122.04,137.85,147.19,516.81,885.27,910.32,706.89,544.62,54.041,13.353,23.718,20.76,16.221,27.396,19.633,29.053,25.67,31.79
2809,93.236,53.663,58.341,68.613,87.894,97.543,123.62,146.09,167.18,197.43,218.87,236.97,225.04,176.79,120.19,89.583,86.764,84.981,92.709,91.973,102.3,103.95,113.59,117.89,125.86,128.46,144.52,147.74,385.28,603.43,583.5,436.59,311.88,36.417,13.948,10.77,12.765,17.051,23.866,12.189,13.394,14.006,12.217
2810,120.94,93.215,109.17,112.64,118.32,141.32,172.4,198.85,221.55,257.98,285.09,300.09,290.85,228.09,161.52,128.64,126.01,119.12,131.32,130.24,141.25,144.58,154.64,153.95,164.63,164.89,181.4,185.82,312.47,409.56,388.97,297.59,220.3,76.677,64.999,63.767,63.235,63.162,66.524,69.47,75.752,74.944,59.719
2811,130.3,61.542,80.008,99.283,97.575,116.96,152.23,183,223.9,246.64,282.19,293.81,276.17,207.22,134.87,103.46,99.807,92.665,107.16,123.46,127.99,122.47,123.33,135.78,138.36,137.86,153.36,152.24,209.2,230.14,205.36,154.62,115.61,33.316,26.491,18.543,19.332,20.097,21.846,16.415,18.929,24.423,41.427
2812,126.11,91.26,100.81,110.53,116.76,140.2,176.74,214.93,247.32,280.81,302.6,315.76,294.84,224.25,151.55,119.31,122.7,113.61,126.43,122.82,133.42,134.4,148.9,156.64,155.11,163.3,177.02,172.85,182.73,161.96,138.78,111.23,76.253,29.362,16.632,19.944,32.509,22.793,31.087,24.088,22.508,28.586,25.119
2813,172.22,117.11,123.67,130.8,139.26,160,192.84,249.4,271.24,297.44,321.66,333.28,310.55,232.55,169.08,144.83,135.16,135.53,150.67,151.41,155.1,165.55,173.6,180.09,184.51,191.53,199.64,207.42,172.52,135.5,113.12,84.805,66.684,42.301,37.043,47.132,39.786,36.956,45.791,38.674,40.333,41.278,42.051
2814,159.96,129.73,134.6,136.49,150.74,179.63,214.66,250.09,284.62,303.68,322.87,352.28,294.11,227.5,175.5,155.15,152.67,148.4,165.36,173.23,178.31,189.7,200.87,198.6,213.26,213.44,238.35,239.09,179.78,109.83,97.271,91.513,67.532,46.976,41.705,43.869,46.787,42.43,57.899,41.482,44.966,53.013,53.747
2815,175.44,117.28,129.78,120.63,133.73,164.55,191.35,243.98,260.27,279.78,290.08,282.15,251.57,207.02,159.59,144.47,153.95,145.4,173.33,174.17,184.98,186.68,207.32,207.16,217.19,233.09,244.56,260.17,170.09,90.903,52.21,44.473,28.935,25.587,9.3825,9.7994,11.897,5.9425,16.494,7.0703,8.8823,10.523,8.2808
2816,200.11,150.13,143.06,148.79,164.83,183.81,208.64,257.11,274.4,280.74,285,274.57,252.2,213.66,195.39,177.12,193.78,200.28,223.82,233.06,237.18,247.72,266.76,262.68,277.69,281.7,322.54,341.54,232.81,123.32,82.507,69.703,51.624,46.192,43.36,43.384,46.821,40.217,49.141,42.545,43.814,50.121,42.612
2817,211.36,146.38,143.88,137.65,152.88,180.63,204.64,238.19,248.4,249.36,245.9,231.85,217.76,191.67,196.76,193.38,209.33,216,251.58,266.63,280.55,292.28,311.79,314.48,324.13,342.91,396,425.42,288.16,129.33,52.293,45.538,26.947,15.242,9.3579,9.8122,12.915,9.9712,18.653,9.7769,11.939,17.437,21.284
2818,184.12,159.63,154.48,148.89,160.03,177.92,205.65,244.13,242.21,236.95,235.3,220.41,204.59,206.13,234.73,240.74,262.37,281.88,324.67,345.35,361.16,374.41,404.87,402.91,431,464.9,542.07,606.33,432.38,205.17,85.889,67.009,47.584,47.646,30.151,40.506,38.128,31.378,40.937,38.909,39.319,47.245,38.981
2819,197.42,171.91,168.37,158.81,158.88,180.28,209.79,231.78,232.57,222.87,220.25,203.7,200.31,226.23,272.63,289.4,329.08,357.03,414.35,442.23,472.24,492.43,536.97,549.36,579.53,644.57,774.68,903.5,673.51,310.5,106.86,83.293,53.409,47.411,44.508,48.065,54.172,50.716,59.423,59.362,54.922,52.297,50.149
2820,214.31,160.92,153.94,143.17,147.34,162.01,186.23,210.25,202.86,200.21,187.01,173.08,180.6,237.95,323.88,347.21,407.34,438.39,517.98,569.55,613.62,641.76,703.43,728.19,797.69,909.78,1127.2,1351.2,1036.5,424.42,103.57,72.166,28.844,27.143,9.2411,20.838,22.48,19.907,23.106,24.173,21.318,25.597,19.59
2821,173.1,152.42,153.08,143.35,139.13,150.26,173.11,196.65,191.02,177.66,167.38,159.51,180.85,277.85,400.07,445.55,532.76,584.09,698.09,772.41,839.74,885.79,998.1,1049.1,1177.7,1376.4,1742.3,2099.1,1646.6,649.38,142.92,77.463,40.716,48.558,30.568,33.576,30.18,30.742,30.939,41.504,37.485,39.499,27.474
2822,179.13,172.81,161.99,159,153.74,166.46,185.36,203.31,199.71,183.47,175.63,172.19,225.55,361.93,536.24,606.76,726.15,813.98,967.45,1074.7,1182.8,1269,1444.9,1553.7,1769.4,2108,2643.5,3140.9,2459.9,910.97,195.54,115.59,79.622,88.17,74.299,71.787,73.567,75.58,79.336,83.012,75.476,75.796,74.672
2823,191.35,142.23,135.74,128.02,119.08,130.39,158.9,177.2,156.65,148.01,144.67,146.53,217.31,401.44,661.66,764.92,938.71,1047.6,1261.8,1414.1,1593.7,1721,1974.6,2184.8,2541.6,3004.9,3688.3,4287.5,3169,1089.8,170.41,83.086,42.72,32.215,21.372,28.041,29.184,23.964,21.624,34.024,30.066,30.449,26.037
2824,148.13,132.7,125.04,118.79,106.13,115.62,142.39,153.45,149.87,139.81,131.05,146.88,236.35,494.51,855.63,1011.1,1257.2,1420,1707,1919,2174.1,2374.5,2746.6,3087.8,3578,4191.3,4963.3,5539,3899.7,1251.4,191.45,90.033,53.714,43.953,26.111,31.433,35.693,32.902,32.359,41.719,37.674,32.667,25.53
2825,130.39,119.63,120.52,113.7,111.64,119.41,142.14,160.77,155.44,143.12,142.06,171.56,304.8,661.07,1168,1378,1735,1951.8,2333.3,2608.2,2953.8,3239.3,3752.3,4239.9,4862.3,5517,6242.6,6714.6,4632.3,1420.2,226.37,115.87,82.581,81.054,74.291,64.688,66.931,69.785,79.37,65.945,68.589,64.672,66.344
2826,125.5,104.94,106.57,94.505,92.152,91.004,130.23,153.11,142.96,132.35,139.35,173.13,353.81,832.21,1509.2,1802,2251.1,2548.3,2998.4,3320.5,3715.5,4120.2,4727.1,5352.6,6043.3,6679.3,7317.8,7715,5285.5,1624.4,229.37,110.37,63.633,57.485,47.768,48.089,42.011,49.629,45.835,54.118,49.088,51.779,39.285
2827,128.99,82.788,86.953,83.986,75.788,79.161,118.94,142.65,136.33,128.27,129.7,195.52,420.05,1047.5,1940,2327.1,2875.3,3215,3697,4030.1,4502.5,4982.7,5709.2,6431.7,7178.2,7851.8,8556.6,9118.3,6497.5,2023.3,258.48,102.83,47.979,46.778,29.523,32.002,27.557,28.455,30.494,32.517,27.706,30.23,24.909
2828,126.54,103.21,93.609,91.075,78.739,91.479,134.97,162.5,158.79,147.98,153.33,240.87,529.48,1327.1,2460.1,2954.3,3550.6,3915.3,4370.4,4707.1,5228,5845.8,6679.8,7636.7,8535.4,9489.5,10529,11520,8541.8,2674.3,341.75,131.58,80.601,79.174,72.283,60.624,60.225,55.693,65.418,62.984,61.154,61.611,58.382
2829,61.689,75.875,88.687,78.618,59.306,80.237,139.35,154.14,159.28,145.07,166.61,270.98,616.68,1602,2992.1,3592.4,4139.9,4499.9,4899.9,5229.1,5855.4,6692.6,7822.9,9156.1,10560,11981,13561,14982,11058,3396,388.85,179.14,110.38,107.43,81.867,92.747,87.558,89.924,94.574,99.376,86.687,96.372,80.419
2830,88.077,55.466,52.207,53.319,45.411,47.386,107.2,147.98,132.34,132.76,154.92,281.54,697.59,1842.4,3419.6,4054,4530.1,4861.1,5190.1,5556.9,6408.7,7616.7,9243.5,11221,13206,15107,16879,18345,13041,3813.7,400.66,135.13,74.575,69.756,58.341,53.272,50.958,43.843,54.779,50.839,46.89,40.548,44.683
2831,120.8,57.598,65.082,62.953,60.259,67.073,132.36,153.86,153.23,153.13,181.48,327.88,794.94,2046.9,3754.1,4402.7,4783.6,5101.6,5427,5936.3,7208.9,8941.8,11182,13775,16115,18236,19634,20458,13631,3812,403.1,142.4,87.873,89.817,70.859,68.045,63.178,60.643,58.532,52.784,57.384,63.845,52.685
2832,95.096,45.364,47.738,41.117,36.79,51.611,112.55,148.81,148.36,148.94,180.73,339.5,826.99,2128.9,3891.6,4540.7,4847.9,5200.9,5652.4,6399,8190.4,10507,13235,16161,18414,19890,20357,20108,12393,3256.9,333.97,134.29,83.555,75.892,62.38,58.301,45.159,45.042,51.277,50.573,49.486,48.777,31.722
2833,21.997,46.005,53.19,43.995,50.052,58.046,128.91,161.99,162.21,170.96,208.36,363.87,844.94,2136.2,3926.4,4597.8,4930.1,5373.8,5983.8,6998.9,9230.4,11925,14626,17250,18624,18985,18081,16943,9671.8,2446.3,292.9,145.97,104.05,100.59,99.837,96.028,92.037,80.468,85.843,83.633,78.93,79.093,74.302
2834,70.71,43.075,53.311,43.449,46.037,61.667,137.27,176.96,167.87,189.71,217.62,366.13,824.01,2068.5,3867.5,4606.9,4988.2,5516.6,6267.3,7405.7,9786.1,12367,14412,16097,16499,15991,14202,12593,6627.4,1639.5,225.59,117.63,86.553,89.763,87.687,90.09,79.888,74.627,81.776,80.47,78.259,82.937,73.695
2835,116.91,33.948,39.543,30.148,38.418,53.46,126.79,176.1,166.66,174.01,206.4,345.26,758.14,1922.8,3741.6,4538.5,4966.6,5538.6,6288.6,7376.6,9465.5,11490,12613,13362,12858,11667,9848.7,8358.3,4149.8,988.69,129.2,66.207,44.661,48.016,39.064,34.051,36.964,34.799,32.92,34.515,34.557,41.439,30.228
2836,46.651,33.614,33.728,28.079,26.841,47.903,136.28,182.35,174.79,179.08,203.14,320.34,686.69,1769.2,3583,4411.2,4806.9,5357.8,5937.2,6770.2,8260.4,9520.7,9689.9,9680.1,8818.9,7686.2,6211.2,5118.2,2479.4,581.78,107.9,85.595,61.231,56.649,56.816,60.427,57.511,55.689,52.152,63.729,49.339,53.696,48.145
2837,102.04,37.795,42.527,41.268,33.256,56.377,148.7,199.25,196,197.32,218.96,314.18,629.36,1604.7,3366.7,4164.6,4433.3,4839.5,5139.4,5601.9,6439.9,7012.5,6717.8,6376.3,5607.5,4767.4,3729.5,3039.5,1408.5,358.37,87.15,71.673,52.985,61.1,58.437,59.047,59.048,59.121,59.862,68.643,61.887,59.033,58.014
2838,58.578,27.624,33.727,32.431,43.351,58.61,159.3,216.6,204.54,201.54,214.09,295.62,563.63,1431,3042.5,3691.1,3798.8,4015.2,4093.7,4241.5,4566.6,4757.6,4302.8,3938.9,3386,2792.5,2204.8,1757.4,805.57,223.94,80.518,66.966,47.037,59.695,43.647,52.881,56.442,60.437,53.764,50.581,56.172,54.925,46.758
2839,0,29.064,24.733,37.376,38.961,64.278,182.89,212.7,213.91,212.93,230.27,276.96,497.7,1248.8,2569.2,3075.2,3005.3,3095.9,2991.2,2971.1,3000.3,3004,2638.7,2364.1,1991.3,1651.6,1309,1057.3,511.94,169.61,75.976,83.643,70.703,98.996,81.569,90.471,72.779,82.008,75.36,77.631,72.941,80.601,69.171
2840,128.39,22.436,34.498,29.273,26.893,51.106,169.86,231.83,223.65,213.96,213.77,254.87,428.15,1036.8,2069.6,2403,2227.6,2249.5,2084.8,1995.6,1937.6,1868,1617.1,1429.5,1204.3,1007.3,806.84,660.39,319.23,97.244,25.947,24.862,13.619,18.739,20.1,20.3,8.566,7.1906,17.165,22.918,23.93,23.959,26.092
2841,45.653,36.033,43.423,35.635,41.138,71.182,197.11,263.27,252.06,244.61,235.47,264.66,397.98,871.9,1621.3,1811.9,1624.2,1588.2,1431.6,1339.4,1255.4,1180.1,1017.8,908.08,776.09,667.56,557.6,472.21,254.61,110.51,70.915,80.003,54.656,72.232,56.713,66.043,69.299,67.895,74.755,72.44,78.355,73.674,65.597
2842,24.669,22.903,21.821,20.012,27.985,57.734,182.13,258.08,251.07,239.04,238.03,248.74,345.28,688.17,1200.1,1285,1113.5,1070.4,947.63,863.55,790.22,731.42,643.16,580.22,505.93,439.11,378.2,327.51,181.14,80.779,52.365,66.447,46.438,55.738,53.868,53.633,48.398,54.244,52.203,54.229,47.316,54.593,50.729
2843,123.12,44.118,47.782,44.47,50.361,86.719,225.2,297.36,295.29,280.46,265.24,273.38,336.48,572.85,910.43,943.26,801.97,762.1,660.52,601.95,550.41,517.86,455.93,426.61,376.37,350.53,303.29,276.95,163.6,83.152,53.987,58.796,48.868,52.374,58.169,56.905,51.895,61.851,59.924,67.658,63.599,68.925,59.817
2844,94.558,9.0728,15.005,13.123,22.502,57.663,204.01,278.09,278.64,273.33,252.28,247.9,287.32,431.39,647.37,647.64,539.57,496.63,431.26,395.82,358.58,336.98,303.76,284.05,260.19,238.58,210.03,187.31,101.93,35.811,21.96,26.777,5.8221,16.915,13.154,12.101,10.618,14.234,22.158,19.736,20.35,19.68,14.541
2845,41.724,38.973,40.652,34.949,42.082,82.372,234.85,322.5,320.15,310.11,290.15,284.01,293.87,380.91,504.01,486.04,409.8,372.02,339.21,310.06,279.19,272.88,254.81,247.93,234.43,218.05,203.28,185.37,118.53,74.404,64.099,65.552,51.261,69.697,62.716,73.346,67.969,73.311,67.307,77.258,68.749,64.883,66.039
2846,70.471,37.138,40.823,34.637,49.409,82.815,256.11,351.89,337.58,328.49,308.81,286.98,288.73,324.11,380.89,360.41,295.88,279.24,256.86,236.13,214.43,204.84,201.96,196.62,192.74,179.62,175.45,162.49,99.008,65.533,52.512,68.095,58.867,67.144,57.054,65.395,55.629,62.453,61.694,64.211,62.732,65.831,56.966
2847,93.709,29.679,23.536,21.418,32.848,68.503,254.95,350.93,347.42,335.37,320.33,295.41,284.08,270.93,288.09,256.82,202.15,193.04,180.55,169.18,155.88,157.09,148.89,152.14,145.96,141.89,135.25,120.58,72.241,34.34,38.386,34.036,19.046,28.365,29.529,23.71,26.461,21.688,30.709,25.105,28.715,35.207,26.224
2848,91.769,39.926,40.872,45.393,51.716,95.38,292.28,397.67,395.98,381.97,358.14,330.58,301.45,269.15,247.37,222.32,175.26,155.22,153.77,152.78,138.54,140.71,141.99,147.09,140.87,138.13,134.41,125.28,85.174,54.053,49.814,58.546,42.822,52.798,43.777,51.385,53.216,56.183,53.775,59.987,59.554,61.181,50.146
2849,100.85,35.438,34.744,33.085,48.349,92.482,298.08,413.2,415.05,400.23,373.82,352.12,315.04,255.62,202.46,171.04,134,116.5,124.88,116.67,109.67,112.27,114.09,115.06,121.24,107.43,115.13,103.58,65.308,43.594,34.709,46.284,27.912,39.32,36.739,34.035,41.292,34.203,44.544,36.769,45.188,43.685,37.553
2850,50.605,42.303,46.807,41.167,50.541,103.64,333.25,456.99,451.37,441.98,417.42,382.06,336.2,254.66,191.53,151.44,118.65,106.69,113.39,105.42,104,102.13,114.81,105.8,110.03,114.45,114.86,100.51,76.535,61.986,64.265,77.933,51.271,66.598,67.921,61.568,62.195,65.263,71.763,72.799,67.761,72.954,66.51
2851,55.835,47.599,48.951,39.502,56.242,109.48,352.6,488.07,490.48,476.25,456.96,411.59,359.66,259.07,173.38,130.6,106.09,79.189,94.872,90,88.641,91.668,99.298,92.177,95.658,97.251,105.63,90.004,71.305,51.409,51.012,62.652,50.349,59.105,68.958,59.057,63.972,58.754,74.244,66.773,70.995,69.032,56.883
2852,109.38,55.588,56.793,56.461,63.271,127.96,379.49,526.02,524.88,523.92,501.69,457.45,393.63,276.08,165.66,125.51,88.8,74.066,92.589,78.299,78.339,78.456,85.221,82.715,92.094,89.771,88.819,85.028,64.809,46.493,52.146,62.828,42.784,50.662,53.596,46.687,58.58,52.798,61.408,58.888,66.644,59.536,59.291
2853,139.15,39.866,43.461,33.187,53.32,111.44,381.1,538.76,550.47,537.51,518.43,479.81,414.56,273.87,143.88,88.779,57.545,37.061,53.238,42.643,47.465,55.852,58.636,51.496,62.106,59.992,59.425,51.532,28.748,15.234,14.699,16.944,0,16.639,10.042,11.648,6.0326,7.9564,17.116,18.994,9.2656,12.048,13.313
2854,79.161,71.637,68.005,72.653,83.439,150.65,432.87,609.16,621.96,611.85,593.88,554.22,484.89,331.15,177.49,117.84,85.443,58.222,70.482,68.831,69.602,72.877,77.094,81.372,89.762,90.174,84.746,85.366,73.552,58.362,67.169,76.551,65.742,80.207,73.355,77.228,85.734,76.499,76.862,81.843,79.547,82.427,72.607
2855,153.13,62.137,68.654,63.56,78.549,151.74,452.38,640.52,657.8,654.75,638.61,599.98,519.95,345.66,166.32,105.15,69.193,39.111,49.096,56.584,50.982,50.391,61.297,62.586,58.121,64.425,69.943,63.947,42.098,33.002,40.618,32.009,31.286,29.992,31.723,32.193,34.793,36.051,34.36,34.739,37.725,43.218,41.809
2856,80.942,81.227,77.263,75.547,92.078,166.25,488.81,683.72,710.27,714.68,704.53,666.19,579.63,386.87,192.19,121.78,73.098,47.305,54.214,47.397,55.792,53.241,60.984,60.131,63.053,72.671,70.864,66.137,46.68,48.087,62.754,59.041,54.156,68.821,61.398,64.169,62.574,68.482,73.37,70.334,62.154,71.979,53.221
2857,174.18,65.651,71.258,71.838,85.747,173.59,509.75,711.1,756.22,756.74,763.05,718.58,626.98,407.74,183.74,108.79,63.468,23.503,27.252,23.534,27.05,31.208,38.957,33.643,40.241,43.619,36.02,35.36,23.618,24.089,18.974,19.466,16.285,23.696,23.022,23.191,21.321,19.515,25.942,25.773,20.369,30.883,20.529
2858,145.93,104.36,97.411,96.666,113.26,209.13,563,775.64,816.87,846.68,852.53,815.64,729.86,489.04,237.16,149.57,100.58,37.921,52.222,50.394,49.051,48.123,60.833,68.684,62.781,71.651,75.632,73.163,46.628,54.302,55.729,59.274,56.975,55.558,58.439,56.039,63.35,61.529,65.747,75.006,69.401,77.833,67.391
2859,130.4,76.044,74.618,77.343,88.909,184.56,552.74,794.18,843.9,875.24,887.05,864.78,772.58,505.3,232.9,137.39,78.662,18.16,0,6.147,14.269,10.882,12.569,14.719,16.174,18.881,22.553,24.038,7.9121,12.615,13.34,22.591,3.351,22.277,9.2936,14.826,14.473,16.1,17.827,23.516,17.11,19.229,8.5124
2860,137.15,132.31,138.29,132.19,149.16,246.39,636.53,892.54,959.3,1006.3,1029.9,1017.1,921.26,633.17,314.02,200.21,153.31,71.351,53.745,51.378,46.649,53.003,59.179,58.864,57.847,59.719,68.464,57.576,59.341,76.289,77.915,90.498,78.308,95.867,96.09,85.251,96.996,104.22,94.359,97.026,103.74,107.25,95.225
2861,223.92,101.65,90.979,103.8,131.86,227.05,640.68,912.91,978.27,1033.7,1077.5,1057.6,974.59,664.07,325.75,201.21,139,41.924,13.317,0,0,0,0,9.0315,7.3845,10.995,10.363,8.6605,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2862,193.59,116.77,110.75,120.22,136.2,241.35,655.43,955.66,1045.2,1106,1161.8,1176.5,1091.6,763.07,374.93,238.01,180.39,72.035,3.0142,0.29463,6.4599,2.3394,3.5602,2.161,14.635,12.098,9.7817,12.089,0.39514,12.118,15.683,20.309,13.207,27.277,27.205,24.31,20.045,28.016,23.493,23.942,29.547,28.724,16.803
2863,164.99,157.88,151.7,155.35,172.92,284.09,727.24,1037.3,1132.3,1213.4,1291.9,1319.5,1249.2,892.39,473.6,322.87,269.92,133.63,37.306,32.53,33.178,30.044,36.466,41.075,41.758,41.147,44.218,44.379,32.307,59.062,64.769,70.397,59.987,82.042,75.878,74.79,76.11,80.471,77.924,84.121,81.859,79.383,75.481
2864,188.26,138.27,137.45,148.39,170.56,279.06,734.82,1062.2,1168.4,1271.5,1364.4,1420.8,1357.9,987.37,522.5,365.62,315.75,146.86,9.5302,14.518,2.5,17.355,12.91,20.138,13.996,12.794,17.075,12.859,18.27,25.831,35.704,42.188,36.05,44.278,41.322,36.09,29.866,46.258,42.404,45.026,46.029,45.254,40.512
2865,237.48,167.07,162.96,172.2,194.05,319.67,785.92,1127.4,1253.3,1353.9,1465.3,1557,1507,1125.5,615.29,454.93,382.71,191.99,19.412,17.535,17.749,21.527,23.923,20,27.708,30.029,29.371,22.322,18.304,29.092,39.803,36.736,30.348,35.39,29.067,35.46,30.8,38.65,33.351,39.001,37.861,45.161,32.831
2866,227.72,154.25,156.96,163.77,188.44,311.82,799.05,1149.9,1283.2,1401.6,1534,1642.9,1606.7,1222.1,685.88,505.26,420.86,186.17,8.5621,2.0094,3.033,0.38509,8.1079,7.0428,12.619,6.411,7.0928,7.1058,2.2238,25.505,29.846,37.151,22.49,37.011,28.58,30.388,27.196,36.827,34.431,33.12,34.942,36.147,30.523
2867,221.05,160.32,163.54,169.17,192.66,325.02,823.86,1193.1,1331,1465.8,1613.5,1737.7,1716.7,1321.1,757.02,566.2,449.4,195.18,5.7487,5.8031,0,0,2.5921,8.2789,0,11.163,12.063,10.436,11.404,16.892,28.039,31.081,17.216,42.922,30.565,36.043,33.128,25.643,30.183,27.1,24.922,38.457,32.053
2868,209.55,185.8,185.27,195.53,228.29,352.22,864.63,1252.4,1392.8,1540.6,1704.2,1860,1845.8,1446.7,844.75,636.6,487.38,208.98,30.552,26.529,16.056,24.423,28.137,31.123,28.955,31.351,39.815,36.558,32.065,62.374,60.887,69.329,65.314,74.947,72.123,78.539,74.452,75.707,81.727,84.437,80.23,82.388,76.002
2869,255.78,179.68,186.27,195.17,226.98,356.12,875.05,1262.4,1413.9,1575.9,1738.9,1907.4,1902.5,1481.7,856.96,643.02,455.32,182.88,19.348,22.366,12.439,16.337,25.171,18.188,26.089,26.478,20.524,29.504,29.937,44.196,43.091,45.305,41.438,51.227,51.963,61.392,52.91,57.683,54.975,51.258,46.828,59.165,56.745
2870,248.89,171.44,171.28,186.29,213.82,354.65,870.56,1267.5,1416.7,1569.1,1757.7,1925.1,1909.8,1486.5,840.76,604.53,408.1,151.65,5.388,3.1825,3.0689,5.9585,9.2548,8.884,5.3038,14.621,11.999,3.1712,8.2379,23.095,26.557,27.26,22.498,33.719,30.999,25.183,25.743,27.216,22.251,25.693,25.477,37.762,29.851
2871,151.19,155.9,166.16,167.98,210.39,344.44,859.75,1266.5,1421.3,1586.4,1756.8,1934.7,1900,1458.3,792.47,546.84,349,117.78,10.192,3.7083,6.875,0.93644,5.3743,9.2156,11.245,12.913,17.171,15.66,22.459,39.209,45.835,52.288,44.563,56.501,49.713,55.686,51.517,50.79,51.864,47.486,54.305,52.369,41.731
2872,239.68,192.72,202.18,209.85,242.56,384.09,913.05,1308.1,1468,1627.6,1784,1945.9,1901.7,1437.2,754.64,511.34,308.19,119.88,27.361,33.695,24.608,30.293,29.129,33.597,33.756,45.014,46.09,43.862,48.594,58.993,64.336,76.373,70.618,85.049,82.571,83.089,74.604,82.009,83.381,83.188,77.923,82.3,81.338
2873,222.68,179.61,183.59,189.67,226.23,360.92,891.49,1286.9,1443.8,1584.8,1745.4,1887.9,1809.9,1321.7,655.99,421.41,235.37,66.856,20.174,21.538,15.171,16.558,19.755,17.579,29.562,32.589,36.298,36.961,37.514,44.561,46.977,52.566,58.599,59.984,59.071,54.515,52.644,57.174,55.318,51.69,60.385,53.036,53.335
2874,235.87,169.52,181.42,192.5,212.94,356.31,873.81,1263.7,1417,1553,1704,1809.9,1703.1,1204.5,561.2,336.81,163.35,38.128,8.2526,14.453,3.2462,8.0707,10.879,19.736,18.5,28.423,30.603,38.733,37.346,43.258,36.029,38.055,41.283,40.836,39.625,42.435,30.788,39.961,37.371,41.399,32.684,37.109,41.023
2875,206.35,197.06,202.85,213.48,250.21,378.17,900.88,1281.6,1430,1560.3,1682.9,1768.5,1626.1,1117.8,510.16,299.37,151.13,56.341,47.48,35.018,34.957,38.526,47.55,56.109,60.435,73.522,88.977,102.22,106.44,85.543,82.471,96.291,93.701,99.957,101.9,91.059,91.554,99.839,96.948,101.29,93.703,98.538,94.484
2876,203.54,158.36,163.03,171.96,202.36,332.19,846.82,1214.2,1361,1465.9,1568.1,1615.2,1450.8,965.04,395.24,203.2,82.393,0.758,0,5.4774,0,9.5292,18.088,29.276,41.067,63.217,82.153,100.4,91.52,49.664,34.862,31.983,30.133,35.216,33.704,36.816,23.415,35.048,28.298,41.394,26.75,25.87,32.067
2877,139.74,183.38,196.51,208.72,245.98,375.3,866.54,1241.1,1369.6,1471.9,1543.5,1552.7,1373,881.33,366.94,201.24,100.72,34.804,43.216,36.181,45.96,54.43,82.598,98.15,114.27,160.48,191.02,230.23,214.84,133.53,92.363,99.274,103.92,108.39,107.83,103.2,112.61,109.51,114.06,108.43,106.01,104.2,108.79
2878,301.11,173.85,183.74,186.92,218.48,344.27,838.45,1185,1314.5,1390.7,1445.6,1424.6,1235.5,760.15,288.71,151.04,53.861,0,19.109,19.899,31.492,55.926,79.142,108.08,151.63,204.32,255.76,301.96,256.34,102.12,27.788,24.252,21.757,18.354,26.734,21.127,21.055,21.591,23.75,22.756,22.636,26.972,31.783
2879,225.95,173.91,182.44,192.53,220.82,348.59,822.73,1154.3,1267.6,1335.3,1364.2,1318.7,1115,668.79,253.73,125.5,60.342,29.49,45.927,53.11,69.77,103.01,145.89,203.28,257.22,330.03,403.78,459.51,367.04,158.41,54.403,53.476,50.111,54.64,57.82,50.345,51.945,62.412,55.207,67.287,53.28,61.417,58.681
2880,174.58,173.57,175.54,182.94,220.41,337.78,804.29,1130.4,1216.5,1265.1,1273.9,1210.4,995.62,582.63,218.6,118.13,55.121,37.13,66.206,78.684,104.63,160.49,231.41,312.27,383.28,476.36,543.75,604.6,451.51,182.26,82.447,68.011,72.918,83.978,84.012,71.656,79.652,77.939,76.435,87.555,74.499,80.328,80.5
2881,236.59,199.85,210.44,204.29,237.63,363.06,816.84,1112,1199.5,1227,1210.3,1135.5,918.42,534.12,216.19,130.64,79.676,58.987,96.291,121.36,177.02,248.5,339.3,447.48,531.12,613.91,668.94,702.59,495.93,199.77,88.353,82.032,87.163,89.537,96.48,82.857,82.379,93.605,93.168,98.476,97.719,95.919,89.131
2882,307.06,169.34,173.67,176.05,203.9,330.93,747.13,1034.8,1103.9,1110.1,1089.4,996.67,782.45,437.95,160.84,90.319,49.878,47.621,92.194,122.83,196.13,283.18,391.01,498.71,584.52,624.17,651.47,647.72,407.52,124.58,17.374,8.378,20.862,12.743,11.137,6.9267,17.846,17.082,15.519,12.51,8.954,15.286,21.556
2883,127.57,162.61,164.32,174.65,199.86,314.05,725.6,1000.3,1045.8,1039.2,1002.6,900.31,703.17,395.02,155.02,104.13,77.425,92.286,126.31,168.79,258.95,353.9,451.91,551.25,607.08,626.41,602.56,564.56,334.8,120.85,60.791,69.342,66.832,79.259,78.426,77.908,78.844,83.239,78.979,87.761,79.449,77.345,67.83
2884,313.9,208.34,217.88,208.03,238.65,339.39,739.7,984.2,1030,1016.9,966.26,854.58,660.52,385.02,178.83,140.08,125.67,139.33,180.36,222.12,307.71,403.68,476.06,544.28,562.24,546.82,488.63,436.43,255.24,118.74,60.618,48.351,67.324,62.238,68.014,60.772,65.914,67.148,64.184,73.028,71.934,69.974,67.334
2885,157.98,181.94,186.81,191.27,212.87,311.8,689.51,915.57,949.13,925.06,866.62,756.53,570.16,325.08,161.34,137.92,122.19,139.68,182.03,222.24,292.18,363.09,407.67,434.74,417.69,390.13,334.91,290.73,167.01,94.691,76.742,83.791,83.142,87.682,89.49,83.659,86.919,91.285,88.088,93.095,87.399,84.152,87.685
2886,252.8,191.77,188.27,190.83,207.65,302.7,661.16,873.11,898.22,862.91,797.62,682.79,517.52,292.93,155.02,134.63,122.04,142.39,174.31,205.46,251.98,297.69,312.8,308.79,295.4,257.39,214.2,176.9,103.46,66.101,51.431,49.029,63.295,60.166,62.087,58.296,59.081,64.267,61.212,67.88,59.926,66.747,70.137
2887,245.96,186.72,190.96,179.96,202.98,283.78,625.82,827.83,842.23,808.31,723.98,614.29,455.58,259.24,144.42,135.49,123.83,122.17,153.44,166.13,192.48,210.23,211.57,214.36,191.49,164.68,132.04,101.68,66.095,55.494,48.856,50.132,56.224,54.217,67.487,59.954,60.964,65.367,56.827,69.694,66.776,60.5,70.474
2888,238.95,142.66,139.42,133.12,145.49,219.74,553.77,734.97,737.97,694.95,620.33,516.25,371.86,191.67,90.838,83.144,56.381,62.438,83.75,89.001,96.263,105.32,95.255,88.926,72.34,50.67,39.799,21.966,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2889,156.16,198.22,197.63,192.58,208.66,277.35,581.91,752.99,752.49,706.8,632.9,518.85,389.05,220.51,147.93,127.85,104.89,109.62,117.15,116.65,120.51,120.4,111.94,104.25,97.427,94.49,81.107,67.127,70.869,93.745,94.189,106.01,117.42,118.32,124.07,119.38,121.82,130.56,126.66,130.34,121.05,129.77,125.65
2890,265.03,153.67,157.97,142.84,156.51,227.1,518.46,669.56,664.39,613.45,536.09,434.48,306.12,150.42,77.924,62.959,39.712,45.643,44.465,47.729,33.715,38.812,34.919,24.51,19.816,22.82,10.289,1.5811,3.0557,11.839,8.0924,15.968,23.262,18.811,20.897,18.766,18.363,31.798,18.792,24.399,24.837,24.357,21.598
2891,230.52,171.22,163.27,147.86,159.48,223.52,494.55,637.42,633.65,586.24,505.3,409.71,291.41,153.77,81.319,63.582,34.872,41.313,44.947,49.359,38.2,37.486,35.086,36.285,21.594,32.422,19.733,19.012,23.557,43.085,38.016,45.074,60.216,44.714,49.328,45.683,52.599,62.28,55.217,58.865,55.143,53.596,55.254
2892,221,151.48,146.71,138.22,137.58,195.51,466.21,593.05,577.27,522.17,451.19,357.19,250.58,131.31,56.202,38.235,13.16,23.262,20.222,19.182,17.975,16.002,12.42,13.591,5.5004,7.6229,8.3473,1.6194,13.676,31.401,28.448,35.105,44.123,41.65,51.88,41.83,45.667,56.796,55.925,50.772,46.704,48.561,48.26
2893,204.32,157.08,147.68,142.98,135.15,199.84,441.61,560.38,539.05,486.83,413.98,335.6,238.93,121.89,58.269,40.732,17.975,22.449,31.031,31.147,25.916,17.46,19.457,16.246,13.65,22.353,16.277,17.554,19.639,45.808,45.826,55.93,63.154,56.812,70.66,61.973,64.224,75.068,65.659,70.646,72.86,62.463,65.46
2894,202.12,156.7,145.58,140.95,131.74,190.08,418.92,526.14,498.77,459.41,387.41,307.14,210.79,103.61,52.014,42.765,22.081,23.305,31.129,25.847,28.032,16.975,18.201,23.744,14.434,17.067,21.874,24.927,26.558,41.609,44.651,50.588,64.197,59.837,67.321,58.806,62.185,68.584,62.974,73.965,65.771,63.123,66.67
2895,177.58,138.69,127.07,124.91,111.68,168.68,381.41,474.84,462.03,407.45,340.81,255.12,181.34,83.623,34.534,21.922,13.299,6.5276,16.221,8.9518,8.7207,4.6052,11.504,8.0853,6.3107,6.1427,7.6927,12.522,12.335,36.014,38.529,57.888,59.512,56.061,66.587,52.43,56.396,60.133,68.23,62.855,66.851,60.357,64.177
2896,235.99,142.8,124.47,118.37,105.77,158.58,358.26,444.15,422.99,374.39,304.75,235.31,161.63,77.152,32.864,21.251,4.2082,14.826,8.294,18.268,7.8896,4.755,12.381,7.2086,6.0098,1.8838,14.405,6.165,10.988,23.861,19.245,29.565,33.422,25.108,39.167,26.437,22.098,37.635,39.553,38.763,35.846,38.346,38.179
2897,136.74,134.1,124.15,117.83,109.82,154.88,340.55,417.22,396.45,360.03,298.02,221.8,152.3,76.282,41.295,33.557,23.07,26.668,38.297,34.603,28.518,20.603,30.116,24.56,13.918,28.062,30.2,30.606,34.773,57.29,70.484,75.009,73.125,73.166,78.825,78.32,74.338,82.516,83.356,86.483,88.26,87.972,85.879
2898,157.69,104.92,91.065,86.21,73.264,116.59,293.05,370.82,344.89,295.78,237.22,175.31,122.25,62.334,16.663,6.7676,6.6669,9.1882,9.4166,9.5686,11.232,0,0,0,0,0,0,0,8.7114,25.323,25.504,33.564,47.859,33.552,54.618,43.864,41.169,46.915,55.465,49.541,52.002,50.405,52.262
2899,178.8,115.03,96.747,101.22,94.311,124.18,284.96,352.63,334.89,286.37,228.97,170.14,120.41,55.546,28.85,26.006,17.594,24.679,26.373,22.005,24.931,21.686,16.03,17.691,10.342,17.729,21.152,22.184,18.492,39.19,42.556,44.818,52.866,43.499,55.488,55.391,46.664,60.348,55.117,61.188,54.982,60.872,61.551
2900,151.89,94.993,86.368,75.055,68.389,106.93,250.83,321.09,291.72,255.52,195.3,131.47,91.668,44.648,18.454,19.649,12.733,20.723,25.861,22.659,20.149,19.994,10.164,10.603,8.7207,4.8164,4.8632,11.598,11.134,27.882,31.899,34.488,44.035,31.979,33.766,31.672,31.125,43.337,45.658,49.211,36.88,49.265,34.955
2901,166.61,100.95,90.659,104.44,85.419,98.703,240.15,300.98,275.91,237.69,185.96,150.74,100.07,57.812,39.91,34.674,23.098,24.346,47.234,33.958,36.311,51.648,41.592,29.957,42.158,49.389,33.46,34.183,39.547,46.971,41.777,69.77,57.237,64.47,67.606,59.596,62.385,71.58,100.23,93.172,92.438,71.286,90.406
2902,106.4,85.776,79.267,72.147,74.462,92.1,225.81,272.99,252.79,209.31,163.78,117.72,81.418,47.087,31.684,35.614,34.605,36.482,51.036,51.58,49.824,40.826,39.438,25.349,29,29.038,40.328,40.26,34.09,43.48,47.215,55.929,54.149,50.391,60.613,56.303,55.305,66.024,64.773,71.638,58.094,64.066,64.515
2903,129.47,83.204,74.421,67.511,64.95,87.785,203.6,255.33,237.63,195.2,142.72,98.914,72.04,42.549,41.211,44.974,36.677,50.424,63.977,56.125,55.398,51.052,43.535,43.112,37.81,38.985,49.471,50.712,43.855,45.73,44.804,42.82,50.852,49.856,56.13,59.865,58.751,62.573,68.6,67.283,61.295,67.989,64.882
2904,158.54,80.116,71.498,58.769,53.852,76.821,192.46,226.66,207.54,172.78,124.88,87.555,63.505,41.797,47.302,51.749,55.973,53.475,71.846,76.792,67.385,62.62,59.438,51.149,47.426,59.147,58.966,70.713,64.045,54.546,41.239,42.036,51.599,45.323,53.732,50.569,51.431,62.669,57.001,53.545,48.965,58.596,51.648
2905,152.38,50.926,48.167,33.445,35.821,46.273,149.62,190.32,177.76,130.41,85.928,54.043,38.172,31.952,36.287,46.762,50.115,55.297,63.673,77.159,68.797,64.164,71.998,57.62,45.994,64.442,84.7,94.013,78.196,47.192,10.465,15.953,21.315,4.2415,18.008,9.4323,15.85,19.079,26.589,20.626,17.729,18.98,20.313
2906,56.915,68.716,70.342,61.091,61.067,77.137,164.14,211.01,179.01,158.84,110.68,80.408,63.602,69.735,85.542,86.789,107.14,118.08,134.03,141.25,145.93,138.91,138.7,128.58,136.89,153.85,190.46,233.74,199.82,129.13,83.488,80.856,80.727,85.48,86.247,84.33,89.148,87.525,92.809,98.576,87.396,92.597,84.283
2907,120.28,53.287,45.378,39.524,37.449,50.675,134.52,162.67,155.46,118.07,74.554,56.726,45.847,56.012,95.073,93.574,107.71,121.77,148.32,169.83,165.28,165.07,165.37,168.8,171.83,213.99,275.38,344.06,285.85,145.22,51.175,46.887,45.586,45.574,59.151,51.188,51.875,53.932,58.884,51.327,43.461,50.441,60.37
2908,116.64,62.718,63.612,56.866,53.043,67.975,143.39,170.85,156.9,121.64,82.351,63.398,53.457,89.794,132.81,142.03,162.69,183.05,225.78,240.55,252.22,245.91,280.49,277.52,305.51,361.96,470.71,579.14,460.03,224.14,85.288,71.023,64.925,62.825,69.71,69.44,71.814,73.231,77.329,72.85,65.699,72.849,72.024
2909,71.293,14.048,14.411,6.8734,11.195,13.074,86.826,116.65,103.25,64.843,28.291,14.542,22.128,57.724,130.31,152.26,177.23,213.89,264.08,285.2,313.09,327.72,363.9,379.52,430.48,522.88,676.77,813.23,592.83,231.56,44.055,35.101,28.349,13.861,26.251,20.767,14.914,18.66,18.859,25.508,16.345,18.236,19.591
2910,126.53,67.823,59.801,61.71,56.835,66.968,131.21,151.9,136.27,106.77,74.881,67.059,72.071,135.89,233.09,263.32,311.24,362.08,420.2,475.95,515.3,546.76,619.28,649.68,730.85,861.15,1042.2,1187,837.46,349.14,120.38,91.295,79.974,74.558,79.233,67.288,76.61,78.998,85.063,86.899,76.662,85.43,84.997
2911,92.113,7.9754,12.658,0,0,0,65.063,85.577,72.54,40.632,7.6678,3.2727,31.308,124.39,238.97,286.44,361.7,426.58,526.62,599.68,681.61,728.13,829.79,875.78,970.16,1096.2,1270.9,1391,875.61,309.46,55.528,29.52,15.632,1.6876,13.118,7.6403,10.809,8.6866,11.859,3.1482,11.495,20.791,9.9849
2912,24.267,57.487,55.506,45.15,48.676,44.173,104.37,123.64,111.82,82.327,52.802,52.054,91.8,220.34,397.38,466.31,584.9,677.72,821.99,943,1059.4,1122.5,1248.3,1284.8,1365.2,1466,1596.1,1616.1,995.66,373.7,133.71,111.9,106.45,99.621,95.724,92.31,97.68,101.84,104.14,108.42,103.39,106.9,95.56
2913,177.21,41.11,38.892,31.553,25.662,33.146,79.554,99.281,87.254,59.1,25.575,29.57,89.711,271.41,501.43,602.56,773.07,905.52,1097.7,1235.3,1377.6,1451.5,1558.1,1556.3,1575.9,1598.4,1630.2,1591.4,888.39,284.74,62.523,43.149,36.622,23.807,25.556,22.628,19.978,30.091,34.226,35.235,32.307,42.483,45.304
2914,77.159,24.143,19.381,9.4087,16.368,17.89,53.573,70.232,63.354,36.257,13.256,21.774,108.05,351.73,683.68,826.27,1068.1,1232,1486.8,1653.9,1790.5,1817.7,1853.8,1754.4,1695.3,1648.1,1586.1,1456.2,750.03,232.49,67.783,56.312,49.737,36.948,40.626,36.904,40.087,41.461,47.144,47.851,38.079,45.66,35.413
2915,27.361,41.138,33.757,24.708,29.695,29.933,70.485,84.646,71.016,48.054,31.201,48.937,165.81,498.88,958.35,1163,1472.7,1671.7,1947.8,2096.2,2171.3,2106,2020.6,1835.2,1693.8,1563.6,1419.1,1224.2,601.16,201.86,88.904,90.87,85.894,77.529,71.466,71.526,68.632,80.154,86.625,83.682,81.002,90.025,86.1
2916,83.921,60.17,58.624,43.542,45.478,50.017,88.398,89.576,81.679,63.196,44.704,82.593,244.51,672.75,1272.6,1539.1,1895.9,2108.3,2352.1,2432.2,2374.2,2206.6,2004.7,1757.3,1564.2,1376.5,1174.9,963.89,447.46,172.87,107.6,101.66,90.088,89.25,94.147,89.771,90.866,99.469,101.51,96.873,89.271,92.235,88.831
2917,115.44,29.898,19.858,16.666,19.728,17.294,45.857,53.031,42.582,20.257,19.451,58.013,273.12,820.61,1568,1873,2215.4,2404.3,2538,2511.4,2303.8,2050.3,1774.9,1503.1,1274.5,1078.7,853.37,645.55,255.87,78.611,42.71,33.45,33.617,26.118,29.579,18.035,22.004,23.258,30.149,27.543,29.504,39.021,23.221
2918,45.772,37.75,41.624,28.443,36.896,25.966,57.49,59.007,56.742,35.98,33.057,104.02,358.11,1026.9,1908.8,2243,2507.5,2610.6,2597.9,2442.5,2129.9,1833.7,1525.4,1258.8,1039.2,818.33,611.95,433.88,192.64,92.363,82.468,86.263,94.317,83.434,81.343,86.055,84.655,92.62,95.571,92.07,84.884,92.213,82.816
2919,110.84,26.379,27.601,21.308,16.147,21.945,41.484,46.612,34.701,20.15,22.834,107.45,409.11,1177.5,2093.9,2405.1,2516.9,2544.7,2379,2139,1780.6,1486.9,1204.5,956.01,734.93,541.95,369.12,248.66,96.171,43.239,36.928,40.506,40.753,25.204,34.582,25.529,30.469,25.285,33.105,34.054,31.938,41.973,32.129
2920,37.652,28.761,32.961,28.352,26.977,28.214,45.797,57.693,48.187,35.993,36.513,139.87,471.87,1286.6,2192.4,2418.9,2367.8,2316.8,2053.3,1784,1450.9,1185.6,927.15,698.44,512.76,372.59,258.28,174.14,83.804,65.632,74.093,81.402,91.611,83.481,77.172,75.475,78.636,82.27,87.355,81.328,73.873,77.83,72.201
2921,78.036,30.126,41.077,36.386,29.01,26.502,41.126,48.113,44.484,35.52,37.086,152.59,497.44,1293.4,2090.4,2234.3,2045.1,1940.1,1645.7,1389.7,1097.6,885.64,655.77,472.78,329.28,230.95,156.19,102.74,64.029,55.214,59.408,62.827,75.021,56.488,61.318,57.485,63.217,57.768,69.273,59.87,65.959,63.007,59.648
2922,93.307,36.836,43.933,34.167,37.929,36.337,51.714,50.768,37.238,39.864,50.786,162.21,497.91,1222.4,1855.4,1929.1,1668.7,1542,1270.7,1051.4,815.5,639.93,462.86,314.94,212.49,158.53,107.36,84.645,68.412,66.56,72.797,81.172,99.112,68.632,62.474,60.883,61.546,57.863,60.003,70.521,61.433,71.333,60.243
2923,99.449,17.754,24.039,19.537,17.141,17.946,28.12,27.223,26.912,24.782,29.44,141.05,431.84,1043,1513.6,1527.8,1260.8,1152.4,922.81,748.61,559.07,417.44,290.33,185.02,123.96,87.448,60.567,52.091,41.421,52.488,53.929,76.404,107.17,47.442,37.286,31.167,29.878,33.428,37.997,34.755,29.073,36.83,33.755
2924,9.6513,30.797,38.744,24.673,37.235,32.88,32.571,41.25,43.23,39.364,45.317,136.97,383.58,878.05,1212.6,1191.9,966.57,869.03,690.86,549.71,405.8,304.54,214.05,144.51,105.09,84.724,75.928,76.034,80.593,117.63,129.15,178.05,237.77,110.97,84.933,82.195,85.504,89.082,92.449,89.353,85.451,92.25,79.02
2925,122.86,28.308,37.916,31.943,36.735,33.226,41.163,37.241,32.661,29.226,41.356,113.77,315.14,689.01,923.82,887.36,702.82,627.78,496.06,383.35,273.04,196.72,140.88,91.451,68.867,67.158,65.97,78.41,100.9,132.7,156.05,214.24,317.33,82.471,38.575,39.595,43.629,47.237,43.967,41.285,41.659,50.538,44.978
2926,42.792,52.479,66.468,60.186,65.8,69.976,53.586,67.671,79.327,77.897,68.03,142.16,303.69,561.2,730.75,700.27,540.22,483.7,384.17,313.31,237.8,180.44,153.19,117.21,112.71,114.44,133.83,166.57,217.43,290.61,349.91,455.48,602.56,185.07,115.75,122.01,121.22,115.9,125.27,127.53,118.18,132.18,126.77
2927,137.71,0,0,0,0,0,0,0,0,0,0,45.973,161.6,366.38,474.34,445.01,328.2,286.43,217.99,164.81,105.68,67.786,49.644,31.317,40.95,60.87,90.217,150.16,242.54,312.14,382.29,510.25,679.14,71.987,0,0,0,0,0,0,0,0,0
2928,46.738,20.273,23.631,18.397,20.483,28.026,25.009,20.582,27.506,23.912,14.794,53.644,144.12,293.49,373.77,355.06,259.02,234.59,180.01,144.05,105.08,86.569,77.735,74.878,102.02,150.81,220.33,307.87,446.84,556.81,660.54,797.85,936.65,134.26,53.436,48.815,50.77,58.908,50.391,53.546,45.785,59.963,45.222
2929,71.002,56.695,65.85,57.779,67.998,64.524,59.53,58.276,65.187,64.87,59.566,90.641,154.77,254.23,311.72,286.54,229.58,204.82,172.35,156.15,127.62,113.07,131.03,156.93,208.95,293.34,406.22,530.25,698.79,826.75,937.6,1012.3,1058.6,172.62,89.24,99.347,105.96,99.603,111.78,110.87,97.999,115.77,97.331
2930,43.637,16.069,21.512,22.971,27.855,22.186,15.52,22.92,25.051,23.713,22.919,46.033,98.629,175.99,204.81,197.33,145.75,131.43,112.9,99.469,81.312,94.066,128.76,190.38,275.84,399.09,548.21,671.84,818.23,924.52,980.34,984.16,910.06,115.79,62.877,62.167,66.401,67.31,69.73,67.869,64.051,66.783,58.12
2931,135.84,11.184,18.348,20.083,24.426,18.065,21.445,22.077,27.926,34.511,21.914,41.768,78.781,134.88,158.06,139.38,102.64,96.418,83.149,81.222,85.284,112.23,187.16,283.28,407.81,561.96,705.37,807.81,878.62,910.35,912.86,791.86,660.99,48.176,13.98,15.822,16.021,21.397,16.21,10.052,15.827,23.437,16.241
2932,17.554,17.199,32.974,22.504,37.538,34.805,29.755,35.104,44.496,45.76,42.85,61.602,91.045,132.47,143.53,132.15,111.06,112.51,111.48,115.05,145.78,195.39,317.41,461.85,619.05,764.41,863.96,888.26,862.54,849.38,805.9,657.9,506.81,99.916,76.982,78.72,78.107,84.732,80.524,85.573,80.752,88.379,74.969
2933,110.37,15.982,21.201,16.201,22.701,32.164,26.04,21.671,36.596,34.461,35.38,57.838,74.791,107.98,107.42,102.84,83.479,93.612,102.77,128.79,183.28,273.08,431.96,594.55,737.02,829.24,840.81,777.31,666.1,618.45,540.6,406.03,293.01,45.594,30.398,41.141,37.928,38.38,40.102,37.966,36.316,36.842,29.816
2934,77.541,27.1,31.023,31.909,41.201,39.342,41.787,37.862,51.731,66.413,51.188,73.047,102.19,117.41,121.49,114.24,103.25,119.19,148.33,187.15,273.11,392.21,568.56,721.5,812.88,830.61,742.67,632.46,489.15,437.55,380.39,274.5,199.65,63.404,62.358,61.599,68.499,69.249,68.367,67.425,71.232,72.379,61.811
2935,74.252,32.754,38.529,39.907,41.989,47.262,43.106,41.965,56.832,72.081,71.959,92.084,112.99,120.17,127.68,129.48,128.05,149.08,181.98,240.53,365.45,498.1,650.18,746.9,763.66,705.41,565.64,449.56,322.85,278.62,240.87,185.75,138.25,65.68,63.262,61.542,71.131,73.698,73.59,74.846,64.369,76.705,66.077
2936,109.87,17.851,29.464,32.576,36.861,50.837,31.683,46.737,46.416,64.22,66.863,91.835,109.17,110.44,116.25,122.4,139.24,170.44,212.54,284.05,406.42,521.93,614.83,651.31,592.26,496.84,368.52,266.86,193.73,162.46,145.95,115.19,92.68,45.399,51.025,38.003,46.884,52.742,54.229,54.717,47.14,51.295,45.861
2937,107.19,4.3516,14.674,17.292,30.176,26.72,33.213,39.77,44.867,60.027,68.8,90.662,103.75,104.58,122.48,133.39,157.17,192.68,239.32,311.76,412.12,489.24,511.43,491.52,407.13,320.93,223.34,152.92,105.38,90.004,75.216,53.63,44.774,23.697,25.705,25.011,29.102,36.999,30.929,30.018,18.305,35.552,20.635
2938,0,37.367,50.865,48.666,59.304,67.923,55.99,63.873,75.689,98.767,99.983,126.55,133.34,126.69,170.93,191.37,221.7,250.22,299.21,345.01,411.14,448.88,416.33,370.54,291.63,232.37,172.72,131.93,115.62,118.16,124.53,124.56,113.28,111.96,111.47,117.24,112.35,119.2,122.8,129.22,121.95,123.91,102.62
2939,173.85,13.159,16.677,21.178,30.193,38.781,33.996,35.767,51.078,72.662,73.873,95.691,100.46,105.16,144.3,174.82,185.12,223.65,240.62,270.29,298.74,299.93,250.47,206.85,147.85,122.14,67.332,42.908,40.832,31.758,31.138,18.253,16.761,0,20.352,13.653,13.109,20.552,20.638,16.246,22.074,28.134,16.941
2940,67.111,20.627,36.391,37.698,48.733,56.828,47.387,59.602,67.225,79.768,92.152,109.46,115.32,117.35,173.75,204.66,205.93,229.51,233.71,236.79,225.08,205.34,178.53,131.07,112,93.044,80.547,56.509,55.819,68.403,68.214,64.26,62.215,59.37,55.18,53.652,60.531,64.318,69.532,63.214,65.516,68.164,65.715
2941,50.01,8.6015,7.73,18.626,22.3,38.093,30.748,36.757,49.497,63.137,64.367,78.873,84.694,84.14,139.3,167.82,157.49,168.93,155.34,144.54,126.96,113.45,86.007,65.328,47.435,43.39,32.34,35.425,30.862,27.502,30.118,39.338,34.479,41.307,38.521,43.289,40.732,42.338,41.8,48.796,41.813,45.903,46.143
2942,106.9,46.334,54.656,56.703,55.174,73.258,60.802,74.078,84.1,101.2,93.715,106.56,114.56,109.48,159.4,181.03,169.37,165.82,142.22,130.52,113.79,95.311,83.091,65.396,67.701,65.172,61.061,60.917,54.924,63.573,58.049,71.281,61.231,63.097,65.033,61.73,70.343,76.41,84.855,84.857,79.609,91.191,69.184
2943,140.5,27.073,27.104,35.066,40.035,53.49,43.776,45.283,66.117,69.57,73.386,79.508,77.013,78.052,116.91,124.39,103.25,96.208,81.071,66.157,60.788,44.845,40.732,34.205,31.464,46.795,35.543,36.938,34.188,32.185,24.982,33.116,28.202,33.077,22.967,29.284,29.287,30.428,37.162,34.87,31.828,32.964,27.118
2944,46.264,10.337,15.802,14.693,24.522,39.22,34.088,28.156,38.444,47.763,44.166,53.468,58.022,51.978,79.503,82.465,59.605,60.586,40.591,31.26,26.36,15.977,21.2,22.861,21.146,25.283,30.948,22.987,18.696,24.979,27.046,45.292,33.304,39.157,34.64,29.121,41.088,43.653,51.091,42.323,31.86,42.561,31.834
2945,157.68,44.795,40.155,43.982,50.352,63.312,58.576,53.825,61.011,61.39,63.655,68.942,67.888,64.314,78.02,74.878,62.056,56.434,41.206,43.874,36.198,28.132,45.04,29.6,34.547,43.966,36.505,37.964,41.184,34.43,32.322,39.21,36.688,31.194,37.943,41.034,35.162,40.401,41.837,41.905,35.231,50.412,39.272
2946,98.78,66.843,58.824,57.17,72.787,75.223,73.273,62.837,79.778,73.591,67.841,76.487,72.866,68.942,68.016,76.898,59.602,51.793,52.513,49.819,48.497,45.548,55.153,46.304,49.025,60.862,54.393,52.076,56.163,61.016,67.974,71.074,69.608,68.808,62.747,70.311,65.056,67.271,67.773,67.12,73.881,79.865,65.95
2947,102.6,48.976,46.077,48.559,54.789,66.268,59.139,48.171,51.108,54.934,47.361,48.858,48.953,35.81,50.851,42.038,35.655,38.102,29.776,35.846,34.108,31.492,42.915,37.262,29.039,43.727,39.543,38.074,38.52,51.44,46.798,66.251,59.567,57.402,60.347,67.034,69.036,74.498,69.478,64.505,69.265,74.553,66.245
2948,142.37,48.767,50.618,38.945,51.096,55.496,44.87,33.773,41.314,36.725,32.764,39.175,32.8,33.553,31.836,32.886,23.963,24.47,17.108,24.894,29.183,14.077,34.085,16.926,32.561,33.976,26.234,21.958,31.105,24.331,37.92,40.729,36.532,31.209,27.698,31.944,27.775,39.698,32.852,40.496,45.73,53.13,35.312
2949,120.14,65.967,59.358,51.25,54.377,59.211,58.429,47.17,46.043,38.458,33.146,41.933,38.666,36.161,35.104,34.911,30.92,31.479,28.962,29.739,40.084,25.925,37.87,32.854,34.252,32.866,35.423,35.797,43.914,42.115,48.833,56.887,51.45,48.641,45.236,55.325,49.8,64.903,62.499,58.936,71.165,70.109,54.002
2950,152.04,47.311,41.051,30.594,34.088,42.947,22.532,21.347,14.342,18.695,6.2337,20.388,17.018,4.1133,16.483,12.355,9.0178,6.2308,9.8775,9.2411,10.878,3.3479,11.558,4.9168,8.7424,11.233,14.359,16.135,17.174,17.266,19.923,23.135,31.503,17.851,16.787,20.979,26.555,28.945,32.396,25.283,29.901,32.44,22.101
2951,157.34,72.903,56.555,37.339,41.213,49.037,35.289,25.174,29.164,23.869,14.254,28.844,21.846,18.587,26.222,22.534,24.736,20.745,15.795,15.668,23.025,11.946,17.026,15.811,15.972,27.116,28.809,26.973,33.96,25.404,32.736,40.489,29.437,32.93,35.886,32.73,32.344,36.059,40.571,34.976,40.913,45.533,29.092
2952,151.15,101.08,92.768,73.333,73.717,76.12,62.788,58.618,49.404,50,44.418,53.37,43.626,43.005,44.413,58.653,50.038,47.51,51.727,46.098,46.856,45.392,57.678,51.133,61.905,62.323,63.787,68.201,75.809,74.429,72.752,88.775,79.498,76.168,89.169,79.704,91.081,89.288,86.963,95.484,90.075,95.265,88.148
2953,186.35,67.326,50.287,25.725,23.654,28.865,6.4848,5.7467,0,0,0,0,0,0,0,0,1.4464,2.1833,0,0,0,0,0,5.815,4.3712,15.427,15.981,30.644,21.13,10.304,9.5987,23.298,14.712,20.691,14.33,20.622,21.383,22.971,23.181,25.671,19.201,22.656,13.147
2954,213.02,91.702,67.363,34.265,30.095,34.575,9.7581,0,4.7713,2.3644,2.1179,10.656,12.036,3.9407,11.836,9.2097,0,0,7.7488,1.0008,5.2076,3.4897,18.631,18.045,23.203,33.331,35.994,37.612,31.706,14.295,15.544,21.574,23.646,13.765,22.111,17.668,27.061,23.771,24.501,26.968,25.904,24.337,20.523
2955,171.46,114.42,94.278,47.997,43.637,33.15,22.367,11.365,9.8727,11.696,11.088,22.325,16.246,12.076,29.432,26.282,20.429,18.936,20.799,21.166,24.089,24.653,42.151,42.567,47.876,60.968,65.7,71.721,71.027,49,47.446,64.246,59.638,56.91,55.235,56.418,60.199,65.312,66.155,59.137,60.762,59.118,56.035
2956,228.23,146.44,109.21,59.155,54.858,54.203,44.987,37.998,30.5,36.82,28.474,35.423,52.18,34.232,47.406,38.897,36.302,40.901,37.849,46.147,46.642,55.143,85.593,72.96,94.155,99.036,108.83,115.67,99.452,67.653,67.137,96.27,87.437,64.67,59.68,60.686,70.439,70.356,78.232,70.718,74.708,79.868,67.708
2957,275.65,146.03,100.42,50.719,41.796,37.252,20.136,20.22,15.796,20.505,18.971,26.1,30.404,21.506,31.825,31.178,30.166,28.455,31.005,38.345,36.571,41.634,55.948,62.696,82.274,102.23,116.64,138.87,115.35,65.412,45.73,60.293,54.535,35.366,22.987,30.084,37.057,37.624,38.871,33.298,40.441,40.668,35.955
2958,208.89,145.79,101.32,39.308,27.184,35.349,18.716,11.097,14.786,11.561,19.368,21.069,28.16,22.879,33.633,28.185,28.446,32.717,31.532,45.941,46.852,53.067,86.212,90.193,104.02,146,167.27,209.94,184.6,106.76,74.832,88.333,92.647,54.67,52.273,52.2,52.783,55.247,57.881,66.473,60.026,61.079,57.249
2959,282,145.48,87.039,26.791,11.694,13.787,12.701,0,2.222,2.4555,0,7.8511,13.401,6.933,20.575,16.527,14.342,28.496,28.981,31.332,43.504,62.249,94.877,108.61,147.72,192.94,241.42,303.72,267.97,123.85,56.686,69.841,71.76,16.223,4.1782,14.86,14.177,17.459,16.516,11.705,14.171,14.713,8.4939
2960,240.18,152.22,99.005,39.587,33.125,28.243,23.383,12.826,15.282,17.329,28.602,29.166,35.208,25.536,43.881,35.957,45.619,50.634,64.266,72.939,91.099,113.91,166.15,201.55,260.75,355.19,453,562.83,507.99,256.12,126.22,136.62,125.53,57.987,52.388,48.715,51.612,63.475,54.438,57.844,57.607,57.848,49.502
2961,205.38,168.4,110.88,43.537,31.243,37.232,28.934,21.179,24.078,32.187,31.338,40.08,49.846,41.747,58.651,68.867,66.562,81.608,92.311,103.85,145.29,182.31,267.42,348.95,457.81,607.13,793.94,1000.3,914.51,413.65,187.12,176.66,149.96,76.618,67.528,70.974,76.325,76.59,71.81,80.6,75.198,76.059,71.796
2962,326.58,174.08,109.58,48.97,38.315,32.406,28.907,19.853,28.892,33.881,37.545,46.956,48.132,45.335,62.134,71.335,84.061,104.04,112.76,138.62,203.92,269.84,410.79,556.09,764.39,1007.1,1309.6,1639.3,1442.3,592.43,192.31,147.2,119.04,36.154,27.202,28.329,36.903,29.446,40.556,43.616,40.02,40.776,21.27
2963,228.24,150.54,85.282,28.532,20.9,22.663,24.147,15.973,17.035,32.342,32.495,51.034,45.348,44.925,76.768,92.747,111.42,129.69,166.61,214.99,317.04,449.16,681.43,960.83,1286.5,1686.1,2152.9,2614.4,2179.1,822.2,216.45,157.57,119.7,50.958,36.632,52.962,44.01,49.068,48.706,52.435,52.452,60.185,44.147
2964,177.81,114.49,54.603,2.986,0,0,0,0.52804,4.8292,16.607,17.864,30.736,27.375,26.902,74.947,107.69,130.94,156.95,218.03,295.44,471.39,695.95,1065.2,1507,2006.2,2551.4,3122.5,3618.6,2848.1,974.75,191.29,111.43,77.45,38.434,31.517,39.436,31.588,42.031,35.08,28.22,35.724,38.625,27.449
2965,224.8,155.46,110.08,59.378,46.93,46.945,55.878,57.912,53.238,71.288,76.259,79.283,87.725,98.323,163.8,199.75,250.9,299.61,383.71,512.91,802.16,1166.1,1723.2,2350.6,3010.4,3643.3,4198.5,4619.3,3380.8,1083,230.71,141.58,108.89,81.636,67.076,86.642,83.8,88.879,80.427,88.175,83.826,91.229,77.616
2966,218.01,138.96,85.979,51.851,41.867,46.136,51.687,61.16,60.597,70.854,82.739,87.781,93.865,116.28,201.9,262.15,335.07,408.72,552.78,754.66,1182.4,1720.9,2441.7,3221.1,3926.2,4479.9,4840.4,5038.8,3393.2,1012.8,193.19,119.34,85.382,68.763,59.81,78.5,76.186,79.809,77.417,67.327,79.627,80.483,68.404
2967,119.41,88.467,48.812,15.948,8.5814,11.733,13.48,15.519,32.196,44.284,52.173,65.313,63.868,101.04,233.79,312.15,424.25,528.11,713.62,993.8,1554.8,2226.8,3013.5,3812.5,4399.7,4758.7,4767.7,4677.6,2851.5,783.92,130.1,79.959,54.022,47.285,43.983,44.126,55.431,54.275,49.563,44.486,50.347,50.473,41.287
2968,246.4,98.231,62.425,31.374,29.816,26.006,32.451,39.809,43.469,71.325,72.072,83.154,95.492,140.56,302.61,425.37,562.41,704.79,930.16,1272,1913.3,2645.5,3376.6,4028.8,4363.2,4415.3,4138.9,3811.9,2170.7,554.13,74.491,47.367,26.451,19.662,9.848,25.395,19.879,28.511,14.133,14.961,25.136,25.129,21.567
2969,90.852,102.88,85.787,53.877,54.404,55.605,70.718,72.94,90.565,100.1,115.12,122.14,132.9,194.76,417.62,584.64,745.15,914.53,1175.9,1525.2,2171.1,2855,3351.6,3764,3798.5,3600.2,3153.8,2767.6,1474.5,415.57,143.82,122.22,92.387,104.02,90.377,100.25,111.78,108.78,107,106.67,116.22,113.13,97.094
2970,142.39,60.662,40.864,24.585,29.086,18.653,36.821,53.215,60.249,79.9,92.303,102.19,116.5,182.62,459.95,645.26,821.53,997.15,1228.8,1549,2088.8,2576.2,2826.1,2961,2830.1,2551.4,2111.7,1786.6,896.79,233.65,69.354,65.488,45.298,55.224,53.395,47.167,57.67,56.904,40.296,53.399,47.419,48.11,43.544
2971,160.23,61.885,55.36,29.613,27.778,28.048,40.366,58.612,78.193,80.678,99.503,110.37,115.86,213.98,516.8,714.43,863.8,1019,1197.8,1420.8,1788.4,2090.6,2137.2,2128.3,1925.4,1656,1323.8,1074.3,519.57,143.92,57.309,56.314,35.081,40.033,42.311,43.308,49.622,46.186,48.301,41.237,51.56,46.509,33.181
2972,146.52,74.476,60.502,41.472,49.386,42.311,68.075,86.455,99.98,114.62,130.15,136.71,149.1,239.85,551.62,751.85,845.9,952.78,1056.7,1193,1390.7,1522.9,1455.4,1372.8,1205.8,1016.1,789.49,642.75,324.35,111.82,64.294,64.611,54.035,51.723,53.672,59.296,60.144,69.951,63.96,66.196,64.821,60.687,54
2973,66.808,28.755,15.177,2.9185,1.6448,7.7031,28.373,45.822,60.969,71.815,86.644,92.459,114.87,206.25,496.64,656.33,704.43,788.02,816.82,878.97,958.99,1004,923.67,831.93,716.01,590.45,453.88,357.03,165.45,45.846,40.153,40.728,31.809,45.011,39.268,40.468,49.491,46.231,35.628,45.62,43.273,41.355,36.043
2974,131.81,65.351,48.037,39.355,35.218,43.408,68.63,85.512,97.83,111,124.87,132.99,143.06,232.44,469.34,600.13,601.47,650.33,629.27,640.94,659.46,658.84,578.22,522.36,438.54,374.23,285.35,239.3,131.73,67.172,59.011,59.623,48.228,48.027,50.131,52.873,63.335,63.71,61.226,53.454,57.215,54.88,49.505
2975,32.414,64.682,50.453,38.654,51.703,48.955,73.872,95.623,109.86,123.24,144.87,138.63,154.04,223.75,413.17,495.26,468.06,486.66,455.97,443.23,441.27,420.72,375.57,332.19,289.15,249.26,201.93,177.6,113.99,84.531,93.865,107.54,95.072,106.63,94.834,98.101,107.19,107.6,101.85,110.91,108.66,107.19,101.97
2976,159.28,39.578,35.171,24.404,20.965,32.936,58.58,88.262,93.485,107.96,123.49,130.71,140.93,182.79,316.41,365.05,326.89,326.28,288.4,273.19,254.03,237.52,211.63,188.14,158.53,143.76,110.33,92.195,57.083,33.562,28.446,34.702,24.336,29.078,28.596,34.068,38.415,40.876,28.671,31.339,33.377,32.118,28.922
2977,99.47,25.018,16.235,11.763,17.126,16.184,50.205,78.172,89.933,104.48,124.55,127.06,141.5,165.9,249.76,265.46,229.59,225.06,190.8,177.21,169.52,150.26,124.74,114.8,104.28,92.068,78.518,72.216,51.026,39.122,36.151,52.701,39.508,45.775,44.076,42.661,52.311,46.617,41.857,47.254,58.065,52.938,40.668
2978,73.089,27.918,26.93,26.089,29.608,27.766,61.88,93.42,109.99,122.03,136.77,153.42,143.34,155.71,201.86,207.19,170.46,160.13,138.98,124.82,109.29,105.99,95.035,79.238,76.917,76.284,65.12,60.263,55.027,42.624,50.821,64.021,49.639,55.469,53.743,58.824,63.367,68.257,63.301,60.846,63.815,60.82,55.424
2979,94.418,56.753,42.477,40.211,39.922,41.604,82.391,111.71,126.79,153.51,162.64,169.77,177.45,167.64,179.56,170.36,137.93,124.67,109.26,102.58,93.801,84.78,83.611,81.171,78.854,82.238,72.361,67.749,61.002,62.212,72.298,82.712,67.392,77.548,77.179,86.468,84.213,84.274,85.522,73.438,81.675,87.475,69.883
2980,131.36,20.534,18.727,14.907,14.419,23.082,61.01,99.07,106.2,124.69,142.86,157.41,159.64,138.78,125.66,112.25,82.88,76.169,55.869,48.79,47.932,41.838,37.385,26.47,36.466,36.635,29.9,32.173,28.116,23.256,31.122,36.925,27.162,34.517,26.958,26.953,34.943,33.324,32.595,32.738,37.524,34.897,25.699
2981,4.7762,52.135,45.368,44.038,44.048,46.258,89.299,134.57,146.84,172.12,184.44,191.12,196.03,174.92,149.19,124.48,98.899,94.537,76.33,69.581,69.852,70.946,65.554,53.659,63.064,78.516,71.252,70.136,72.011,77.98,97.046,120.68,106.53,131.88,114.03,127.75,126.89,125.65,123.94,127.69,119.74,123.97,107.17
2982,160.49,11.564,0.40462,7.0931,5.4246,8.2541,54.199,90.33,108.01,138.33,149.58,168.26,162.29,125.13,88.846,63.54,44.051,27.423,16.401,6.5629,5.1012,0,1.3854,1.5813,1.6944,0,4.1473,5.3393,0,0,0,0,0,0,6.3248,7.5149,0,0,0.016122,3.6594,0,7.666,0
2983,32.746,53.279,53.096,54.583,52.902,54.952,112.47,155.6,167.56,199.67,221.67,226.46,230.35,192.18,136.64,109.51,93.597,70.864,62.359,65.707,65.094,61.483,52.258,53.17,51.386,64.179,64.823,69.13,73.396,78.471,97.592,116.68,98.879,116.24,109.41,109.88,121.83,111.95,142.24,123.18,110.44,111.53,100.86
2984,79.848,17.406,13.044,18.322,15.823,16.459,74.626,124.82,132.74,165.93,188.11,210.9,202.92,153.94,101.17,67.409,47.802,31.095,25.512,12.143,17.609,14.741,15.862,7.099,11.878,21.14,12.082,19.16,20.67,25.472,38.41,45.731,33.147,40.647,41.943,44.792,60.218,47.125,50.954,47.095,42.494,50.189,42.236
2985,92.721,54.304,55.163,49.749,55.484,51.871,115.03,163.48,186.31,216.62,239.86,256.04,249.48,204.55,133.58,104.2,91.194,63.585,47.518,49.222,46.693,46.713,45.015,50.183,45.692,47.199,54.561,57.405,64.177,65.633,84.421,100.78,89.174,97.189,95.295,100.41,108.35,103.43,109.71,103.55,109.52,106.18,100.21
2986,151.27,34.395,30.653,27.492,25.438,29.395,99.514,157.8,175.81,210.59,235.01,256.22,256.49,197.85,123.34,87.933,69.579,38.818,29.648,31.565,30.636,20.736,22.37,27.943,29.055,28.369,28.575,29.929,26.398,33.861,37.821,44.383,37.124,46.344,49.775,50.196,57.64,54.562,49.58,56.642,46.709,55.405,49.898
2987,0,8.9604,1.2115,14.647,10.337,8.4979,83.213,139.78,159.61,199.37,215.13,254.58,248.96,192.1,107.33,76.759,58.002,23.091,12.21,10.779,13.588,6.6954,9.5984,6.8648,7.4628,11.071,11.32,6.2644,25.578,30.45,45.146,68.124,53.674,67.277,63.365,68.086,77.839,79.241,72.24,63.577,77.519,70.464,51.941
2988,182.51,33.694,31.954,34.617,28.394,24.987,107.8,168.35,197.34,233.7,265.3,293.99,296.4,227.41,135.6,101.56,82.338,45.238,27.254,27.183,25.307,13.356,18.025,19.461,19.955,26.539,16.313,14.299,27.023,24.752,28.34,35.451,30.258,36.988,39.6,47.888,53.774,47.334,41.016,32.387,46.441,46.592,41.974
2989,37.164,64.848,65.226,69.619,73.085,79.945,163.56,223.08,249.33,286.37,317.73,358.49,358.8,296.57,194.75,158.9,148.54,100.27,80.705,86.251,78.888,73.801,71.29,68.448,71.963,81.572,77.707,78.551,81.157,103.78,118.56,122.82,112.53,141.8,133.1,137.32,147.6,147.27,139.99,144.7,149.29,148.65,136.64
2990,103.79,0,0,0,0,6.8067,95.524,168.01,189.89,237.66,261.06,311.25,314.79,250.03,139.21,96.563,93.722,42.436,12.952,9.3323,3.8263,0,2.7642,0,0,0,0,0,0,0,0,8.6305,0.9677,19.283,22.657,30.193,27.86,29.921,23.727,14.475,20.824,21.832,15.166
2991,95.213,35.87,42.781,43.261,44.37,48.774,144.57,221.51,247.07,282.4,329.57,371.76,387.55,314.22,208.34,163.54,167.86,106.25,66.044,67.19,60.004,56.635,57.391,48.067,48.748,58.63,45.391,57.534,50.772,62.362,67.392,70.873,68.056,80.742,90.951,98.141,96.636,97.025,88.746,85.843,96.578,89.059,87.454
2992,99.576,51.956,49.982,62.688,51.768,62.107,167.77,238.2,282.53,320.01,367.66,415.51,439.02,361.8,245.78,199.26,208.61,154.46,89.592,92.352,89.948,81.107,78.098,68.448,71.249,70.761,72.148,79.211,67.324,75.026,72.357,81.136,70.745,97.4,101.71,97.758,106.23,102.55,102.85,100.06,112.37,98.963,90.715
2993,1.517,23.319,25.559,29.116,25.349,40.617,137.5,223.73,261.51,307.6,355.64,413.54,443.49,371.16,248.21,207.42,240.77,173.67,83.162,91.222,85.199,84.088,77.376,70.639,64.785,68.204,74.642,73.383,45.514,70.672,72.189,82.818,67.213,102.75,105.13,110.57,122.82,111.25,111.98,102.89,110.67,103.3,103.25
2994,157.26,42.717,36.648,48.902,44.046,62.126,173.7,258.55,291.28,357.33,400.55,459.86,493.23,423.16,296.22,254.75,305.33,236.89,117.52,120.52,113.87,110.8,99.025,101.95,84.418,80.448,90.711,97.127,53.114,59.224,40.209,47.144,45.602,63.018,70.72,79.56,83.788,78.568,87.15,72.983,69.79,79.039,77.299
2995,37.468,41.937,51.79,61.716,57.585,72.6,183.6,283.19,326.49,377.69,440.27,507.53,542.2,484.22,355.26,324.94,382.76,306.82,176.05,186.54,186.6,176.63,179.92,156.88,155.07,147.22,157.4,161.06,94.491,103.22,104.75,108.73,102.32,135.24,134.67,141.2,142.29,145.03,134.03,135.78,146.96,147.22,147.14
2996,135.58,31.274,48.636,58.182,47.419,68.508,197.45,283.07,318.93,370.45,433.64,509.48,566.26,508.19,379.18,349.27,423.52,330.63,196.19,210.15,210.72,218.01,200.94,196.96,178.07,181.04,192.19,177.48,86.727,77.52,73.561,79.496,59.681,96.203,100.27,98.42,107.96,105.31,105.77,107.92,123.08,128.63,147.02
2997,56.882,20.932,22.823,31.218,28.661,39.571,174.6,280.98,322.59,384.5,458.03,532.16,591.18,544.72,429.37,407.09,489.27,372.43,250.62,278.06,291.67,272.26,286.34,240.02,213.62,209.24,206.71,193.62,69.213,74.803,64.838,58.654,45.409,88.846,87.189,89.117,97.018,97.471,105.37,110.46,133.74,157.65,208.59
2998,99.316,50.795,54.264,61.751,68.464,77.498,214.43,328.18,375.89,447.02,522.35,606.04,681.07,648.77,546.03,526.81,593.5,464.32,390.69,425.57,446.98,437.76,428.81,367.41,313.93,286.22,269.78,243.17,105.26,99.519,90.976,90.738,76.645,121.74,130.18,130.94,146.69,156.34,165.62,176.34,228.46,294.46,406.93
2999,84.224,45.254,85.362,80.283,145.52,146.18,267.68,338.06,418.7,468.4,541.92,636.19,739.43,710.95,629.35,623.77,675.66,541.98,571.67,607.78,668.18,668.53,581.45,524.02,401.47,311.3,302.4,230.89,114.5,182.05,138.7,161.93,146.31,227.59,221.69,215.25,204.88,195.82,229,279.3,434.67,517.76,798.21
3000,130.15,70.631,63.996,75.494,78.067,92.288,254.86,368.02,428.25,506.16,594.15,694.98,789.75,811.07,748.75,763.41,788.41,686.03,703.87,764.13,772.65,727.02,652.82,514.84,403.94,320.54,271,217.86,92.928,93.381,88.785,87.369,73.687,131.85,150.29,164.69,203.22,255.26,326.07,459.13,678.8,969.9,1323.4
3001,10.044,27.397,34.581,34.278,47.644,60.849,223.3,341.18,405.44,481.02,577.8,691.7,812.99,857.19,847.11,864.64,882.95,804.74,860.5,913.84,896.78,798.39,681.75,497.14,361.63,265.71,212.98,155.18,53.325,66.234,82.063,78.098,76.269,154.48,177.62,194.69,270.72,375.13,527.27,815.06,1203.1,1595.7,1901.1
3002,166.16,37.332,39.673,45.262,45.882,68.637,243.52,370.54,429.97,519.77,612.99,744.11,873.85,968.78,991.6,1014.5,1031.2,984.72,1056.2,1081.9,1005.8,856.19,672.15,468.49,311.95,215.42,154.53,107.31,40.479,44.705,44.841,40.752,38.611,136.81,188.91,240.14,382.26,611.97,914.8,1386.2,1971.3,2485.9,2649.6
3003,59.47,83.498,85.223,96.429,105.59,129.3,304.14,434.44,506.67,601.07,708.37,848.46,1002.7,1152,1227.9,1262.4,1266.7,1241.6,1282.8,1251.9,1098.4,889.54,661.97,452.58,308.14,222.25,175.66,139.07,100.99,122.28,142.99,146.07,137.32,299.89,412,517.57,878.15,1341.3,1903.4,2653.5,3253,3545.4,3185.2
3004,76.764,10.601,15.703,19.949,33.129,60.72,240.83,379.98,444.82,538.57,651.55,810.85,989.93,1176.1,1294.4,1325.1,1307.8,1269,1246.1,1161.1,938.51,708.08,474.7,283.19,167.19,98.256,62.838,35.242,5.6225,25.464,33.782,39.192,34.585,293.13,510.54,718.64,1396.1,2113.9,2834.2,3670,3990.4,3918.3,3003.7
3005,132.51,66.885,72.875,74.914,84.564,113.21,303.37,441.49,522.91,620.6,736.01,908.11,1109.8,1335.8,1468.6,1480.8,1402.4,1349.5,1257.9,1112.1,860.78,625.89,412.5,255.12,154.82,115.63,85.424,66.867,56.493,79.694,88.565,87.053,88.162,564.14,1018.8,1413.4,2538.5,3612.8,4300.9,4602.2,4566.4,3847.8,2538.5
3006,146.06,66.367,68.308,78.684,90.444,114.49,316.02,455.21,538.6,640.3,764.12,956.25,1164.9,1405.5,1522.2,1502,1354.7,1267.3,1100.5,932.73,676.36,468.07,296.68,172.48,108.9,79.944,62.313,50.27,47.349,69.427,83.522,92.265,82.429,1033.8,1921.6,2603.8,4293.4,5261.6,5367.6,4748.9,4006.8,3030.7,1763
3007,42.666,61.803,68.473,78.493,91.481,118.56,318.95,467.04,554.63,660,794.27,986.05,1196.4,1419.2,1491.8,1426.4,1219.1,1103.5,917.77,739.9,515.98,357.41,217.66,133.18,91.189,67.559,60.946,50.979,49.044,88.968,114.78,131.24,122.86,1899.9,3273.1,4211.9,5964.7,6314.7,5571.4,4480.1,3113.6,2374.7,1194.4
3008,195.18,70.393,66.03,72.641,79.494,116.99,324.8,483.25,569.71,673.45,812.88,1002.6,1209.4,1381.2,1358.3,1244.1,992.27,878.29,689.81,545.3,357.51,237.6,140.5,75.703,47.949,37.997,33.422,29.075,41.42,65.709,79.53,90.305,108.17,3174.5,4923.9,5922.3,6914.1,6306.8,4776.3,3150.9,2209.7,1308.9,696.89
3009,85.603,101.02,99.776,117.11,125.81,163.94,372.77,540.4,628.05,746.76,882.12,1065.4,1238.9,1347.4,1229.4,1085.2,831.57,716.22,555.61,429.96,303.32,213.58,141.93,101,82.441,82.322,80.751,82.821,96.595,148.76,185.51,214.23,229.63,5230.4,7163.2,7674,7307.9,5656.6,3683.8,2183.6,1306.9,868.5,472.86
3010,142.97,47.942,46.795,51.433,65.59,105.06,317.84,482.79,574.05,685.94,824.26,997.59,1140.2,1155.7,959.15,798.34,567.92,475.49,355.75,261.92,168.63,99.484,52.336,17.686,1.5392,0,0,0,28.316,92.747,127.04,164.54,221.81,6406.8,7461.9,7508.1,5767.2,3987.9,2258.6,1189,682.74,439.78,232.4
3011,150.24,89.14,90.779,96.979,109.11,145.54,368.92,539.05,632.61,750.4,883.28,1040.2,1127.4,1055.6,809.07,643.41,452.69,376.58,284.76,217.92,150.55,92.593,61.061,35.743,35.223,27.647,44.154,40.415,93.861,195.87,266.64,319.49,392.79,7337.8,7397.1,6608.1,4490.5,2769.7,1434.1,772.28,478.87,314.21,228.49
3012,133.65,90.762,91.449,106.8,121.35,161.44,383.32,562.33,661.35,777.95,912.64,1036.3,1077.5,934.88,648.62,502.49,353.63,293.15,224.26,170.06,121.32,88.747,66.145,47.563,50.153,51.98,51.078,68.134,148.53,314.67,420.22,491.48,553.32,6984.8,5898.9,4768.1,2853.2,1550.7,826.19,450.36,303.64,251.77,241.52
3013,119.76,86.955,78.372,94.448,100.96,149.95,375.62,544.52,653.52,761.33,886.51,1008.8,992.93,787.73,489.3,364.67,240,191.24,137.69,102.27,73.214,59.861,35.37,16.306,16.55,19.616,35.411,27.424,160.13,389.7,523.38,586.05,634.51,5319.4,4110.5,3251,1647,947.02,471.25,276.93,210.33,202.44,244.29
3014,265.59,118.85,116.76,118.31,127.91,165.45,409.84,590.88,689.71,802.82,915.63,995.73,955.46,708.04,407.54,290.24,192.5,152.94,117.06,87.456,63.57,43.082,34.326,31.907,27.228,32.086,37.303,39.149,208.99,501.31,634.7,635.58,653.7,3637.9,2494,1807,949.43,512.65,286.45,196.34,170.02,198.71,312.28
3015,62.498,115.95,113.49,124.08,136.38,189.38,424.01,610.51,713.44,816.07,916.05,981.29,897.98,625.38,336.84,235.75,157.93,132.22,105.5,86.12,68.853,56.686,45.879,46.652,50.427,55.279,59.652,61.288,270.12,593.8,717.02,698.66,648.2,2370.5,1556.8,1154.6,621.56,391.7,273.74,235.55,246.17,311.62,553.71
3016,268.3,126.2,114.65,116.69,137.87,186.1,424.8,609.39,700.43,817.82,905.55,939.29,833,550.65,258.54,172.22,111.83,81.802,61.948,47.754,29.644,27.681,25.605,16.878,21.177,25.345,29.169,28.282,239.32,511.94,589.02,508.05,446.89,1270.8,824.11,605.53,325.31,215.7,160.02,156.94,205.78,339.11,775.96
3017,188.92,148.51,150.83,150.97,165.17,218.89,465.61,647.05,750.76,854.74,925.8,935.11,811.23,517.64,241.65,165.81,113.13,92.211,78.387,64.888,57.49,54.279,43.939,41.704,38.91,56.895,65.167,62.484,257.38,472.1,526.06,444.92,360.75,801.62,533.91,412.65,291.17,237.31,223.79,251.89,369.57,627.5,1341.9
3018,204.49,140.22,139.62,140.3,158.15,206.52,456.91,646.62,745.62,842.91,907.47,897.75,748.2,453.03,195.21,124.48,78.071,66.03,58.045,44.614,38.818,32.032,31.345,26.67,29.04,32.879,40.285,36.758,176.53,333.27,348.62,282.78,233.18,450.51,313.6,270.1,209.23,192.09,217.31,277.18,493.68,959.82,1962.6
3019,236.11,169.18,162.27,161.66,181.22,229.61,484.81,667.47,772.31,866.21,916.27,890.79,729.89,433.45,189.21,115.87,83.489,64.232,54.382,44.617,41.224,34.075,41.673,31.423,37.477,43.872,47.913,45.248,149.74,254.36,262.23,219.71,185.68,315.66,244.84,232.2,212.56,226.29,268.38,416.73,799.92,1513.8,2649.5
3020,282.49,196.86,182.98,185.89,199.09,262.84,508.18,696.72,798.43,878.32,921.4,879.53,704.47,412.32,172.81,112.55,76.662,64.263,58.277,56.985,48.539,44.961,43.824,31.541,39.378,51.184,52.299,50.22,117.21,183.01,191.12,164.28,146.05,234.19,201.89,210.03,216.03,256.86,363.23,655.35,1306.2,2257,3156.5
3021,171.1,178,164.39,167.05,189.8,240.17,496.58,689.63,777.31,858.6,884.61,823.75,644.62,363.88,139.12,83.21,54.809,42.702,45.64,30.872,23.598,21.195,29.076,22.708,27.573,33.681,37.717,33.914,87.151,141.44,155.36,158.82,137,220.85,206.22,224.6,244.52,323.2,523.34,1019,1944.9,2899.7,3258.3
3022,367.98,207.64,195.32,193.05,214.12,273.87,521.58,711.09,792.55,862.95,878.13,803.91,627.36,341.59,121.6,69.171,45.839,33.498,35.584,24.593,18.231,17.621,15.41,15.915,15.53,17.787,27.436,30.934,58.601,93.967,107.66,97.557,94.557,143.03,164.49,177.22,244.11,400.25,768.45,1547.3,2633.6,3281.1,2871.4
3023,250.49,232.64,220.7,226.66,252.04,305.15,560.95,735.32,827.48,872.02,871.74,788.63,600.47,329.47,134.47,90.561,68.408,61.976,58.745,57.464,53.55,48.173,43.41,42.767,49.471,59.251,63.877,64.935,88.751,137.23,152.07,152.99,153.79,216.86,238.32,273.25,405.01,699.12,1330,2384.5,3349.4,3363.9,2337.8
3024,278.92,202.66,192.13,204.2,225.54,283.29,525.84,695.54,777.19,813.4,792.58,695.44,514.43,253.03,78.372,32.246,20.098,13.09,12.618,14.54,2.6236,2.0506,1.3256,0.5203,2.4475,6.1851,12.101,19.241,38.897,76.719,93.591,101.04,113.06,172.63,209.12,264.35,515.98,1037.9,1935.2,3012.8,3432.8,2815.3,1585.5
3025,339.83,252.72,247.05,252.53,271.1,334.71,572.01,741.56,806.23,820.36,796.91,684.8,497.18,263.37,99.159,66.121,47.165,43.29,41.514,32.41,29.966,34.412,28.225,27.278,32.737,46.185,50.01,44.566,71.831,112.71,125.47,139.9,163.55,221.16,295.19,386.53,837.35,1660,2725.7,3493.9,3206.5,2211.4,1090.9
3026,313.82,285.59,278.18,295.38,311.92,371.47,606.09,760.48,816.06,822.19,777.19,659.69,480.1,260.2,116.06,78.87,74.289,65.798,68.75,70.86,68.693,64.172,67.094,58.883,65.001,76.536,87.615,87.789,107.39,152.46,174.57,194.73,217.93,327.96,455.03,640.64,1445.3,2603.3,3564.9,3566.3,2609.1,1546.7,726.96
3027,222.11,230.12,222.74,243.32,263.25,317.42,538.29,678.37,727.75,719.82,661.57,545.61,379.66,175.14,56.598,24.551,25.778,11.307,22.486,20.098,15.318,13.814,16.522,12.464,22.272,29.484,27.345,36.378,67.487,106.4,137.64,166.06,212.3,358.42,588.8,896.92,2111.5,3391.3,3759.3,3045.7,1837.9,975.83,428.18
3028,390.81,246.42,247.79,262.61,281.7,331.77,537.64,671.68,707.53,685.77,632.04,508.25,352.72,164.83,49.317,27.378,25.801,20.83,26.394,20.981,21.215,13.494,16.139,15.997,15.806,29.211,27.738,33.005,60.556,95.882,124.94,150.38,234.79,454.57,874.43,1380.2,2968.3,3967.6,3483.8,2255.5,1146.9,566.11,240.14
3029,233.73,298.68,308.09,340.43,344.92,387.72,590.99,716.48,738.1,723.12,646.97,528.6,382.95,213.74,113.33,87.982,90.502,86.147,92.391,86.448,95.816,86.741,93.678,81.424,96.778,107.24,105.26,121.4,156.07,215.56,276.79,340.56,483.8,885.84,1609.1,2378.4,4148.5,4454.2,3149.1,1748.5,874.72,488.72,286.24
3030,343.57,218.33,235.8,259.06,260.77,301.88,484.16,599.16,619.42,588.11,514.32,406.49,271.33,107.58,16.526,9.2319,0,0,0,0,0,0,0,4.8083,4.5233,17.483,14.647,23.116,71.007,125.74,182.73,284.18,531.25,1138.7,2169.2,3070.3,4357.9,3769.8,2162.5,1015.6,438.96,211.49,98.154
3031,299.12,293.54,305.31,336.63,339.57,373.11,565.48,665.62,675.12,639.82,576.39,457.48,335.57,184.21,102.2,90.744,87.047,87.797,89.272,92.217,93.477,95.202,101.32,91.398,93.363,104.88,121,131.9,186.11,281.18,386.46,562.6,1015.6,1989.7,3298.3,4185,4563.4,3229.3,1629.2,773.1,398.49,262.55,200.44
3032,309.1,245.16,265.74,269.26,277.98,298.17,475.62,573.62,577.14,542.91,471.26,368.59,255.14,113.43,35.437,18.311,26.082,24.003,27.508,19.948,27.419,23.682,36.846,32.976,36.546,54.219,62.42,78.449,160.53,289.87,438.74,757.03,1497,2812.8,4074.1,4596.4,3813.7,2227.2,976.93,424.96,217.73,142.18,94.461
3033,276.83,279.68,294.42,313.37,313.51,326.89,498.47,589.21,587.92,548.44,479.35,374.78,273.37,144.98,76.508,60.348,67.191,62.585,75.596,70.582,70.907,72.42,78.742,74.151,85.275,103.35,124.3,148.37,266.43,477.06,749.19,1276.9,2369.2,3876.4,4651.1,4626.4,3050.9,1587.3,695.51,357.52,232.86,180.4,149.23
3034,363.12,282.34,294.21,303.86,306.11,316.88,476.35,562.06,557.98,526.49,442.73,346.99,250.31,125.84,66.308,50.054,53.083,60.223,61.729,62.855,55.649,65.695,77.189,74.37,85.907,99.066,127.54,157.07,344.6,679.67,1125.2,1928,3280.5,4527.9,4441.6,3886.9,2091.6,982.06,428.22,236.18,167.11,133.3,109.77
3035,245.07,245.33,252.07,265.5,263.96,267.12,429.73,505.46,500.82,454.63,386.42,297.94,194.65,91.008,34.633,21.848,28.598,30.582,35.208,34.715,33.082,36.853,51.515,41.124,60.736,90.145,126.35,176.99,451.34,971.36,1617.3,2706.7,4018.7,4664.6,3824.7,3019.5,1409.8,646.41,293.15,170.29,130.75,105.25,87.104
3036,395.8,258,267.2,271.48,269.15,271.34,417.63,494.01,486.31,436.53,375.04,292.69,196.99,98.532,36.429,27.136,36.567,26.371,35.079,30.623,39.461,48.492,53.712,56.719,76.037,104.98,158.62,243.88,669.51,1427.1,2317.2,3512.5,4374.3,4154.8,2852.4,2051.2,859.42,378.28,180.29,108.89,89.18,69.758,59.227
3037,290.15,310.97,318.52,326.09,313.18,318.21,453.38,523.18,509.64,469.85,405.35,319.05,229.85,146.88,90.096,78.764,92.514,86.472,97.289,96.333,105.7,106.54,124.16,125.64,153.44,201.44,287.39,438.81,1080.8,2151.3,3287.2,4322.9,4351.9,3495.1,2126.1,1471.4,657.76,372.49,248.55,206.43,188.58,168.66,158.83
3038,317.78,228.62,233.37,237.1,223.21,227.22,361.45,412.18,407.62,364.79,289.84,213.07,139.66,53.022,0,0,1.0512,1.7794,8.7991,8.4567,12.626,28.958,42.551,51.652,85.896,158.88,290.68,537.69,1391.6,2651.6,3762,4201,3446,2366.5,1276.2,837.8,334,159.54,83.773,47.007,41.518,37.294,30.714
3039,352.91,287.61,292.63,299.93,282.59,277.72,409.91,454.95,449.72,395.76,334.24,270.75,192.46,103.49,66.372,49.338,64.041,66.642,71.883,75.649,81.714,92.297,115.14,138.03,186.45,295.8,516.28,901.75,2012.2,3417.1,4280.8,3982.8,2736,1709.4,906.05,610.96,305.36,203.8,149.13,126.29,126.12,108.87,96.637
3040,384.87,309.65,320.54,313.64,297.69,303.45,409.02,458.11,438.42,399.83,341.86,275.71,194.37,125.66,77.949,72.308,75.548,82.251,89.584,99.028,103.75,117.5,147.37,184.31,273.47,450.21,829.3,1423.1,2706.1,3961.1,4249.6,3206.2,1867.8,1100.8,589.18,415.07,239.74,181.69,144.72,131.75,125.07,121.97,118.56
3041,262.7,274.46,276.5,278.04,255.12,254.22,359.24,402.13,380.71,334.71,286.52,222.68,150.86,87.098,43.849,44.236,55.365,53.51,65.033,68.541,90.208,104.57,154,203.22,344.72,621.3,1180.9,1938.6,3169.3,4022.1,3725.3,2381.2,1252.7,730.28,404.84,301.39,194.08,151.81,117.28,109.46,105.24,94.58,89.284
3042,440.63,298.23,294.19,296.28,273.68,266.4,360.11,409.05,383.86,337.92,280.94,221.73,163.31,98.473,54.564,49.926,66.711,65.884,76.508,90.766,110.58,135.05,200.6,297.27,525.5,957.35,1736.4,2572.5,3451.9,3671.9,2883,1581.5,773.81,445.48,257.13,200.2,131.73,107.25,85.217,75.823,75.32,69.806,67.541
3043,305.24,333.55,335.25,337.99,314.92,297.3,393.17,427.36,404.09,364.97,316.37,260.59,188.42,129.23,98.052,104.71,108.2,120.78,135.01,154.02,176.87,209.68,318.94,499.74,871.71,1514.3,2462.6,3174.4,3432.4,3107.8,2196.7,1139.8,601.25,405.87,288.41,254.44,209.16,192.07,184.67,174.79,169.97,159.84,155.32
3044,383.01,269.5,264.87,258.06,243.36,223.12,304.21,332.15,317.71,272.35,217.88,170.08,114.16,54.292,23.623,24.943,36.301,48.086,55.723,88.753,119.55,182.66,341.4,616.32,1155.8,1960.9,2843.4,3210,2839.5,2205.2,1399.6,660.99,327.33,200.91,134.5,103.92,71.67,65.004,49.182,34.995,36.778,35.392,31.062
3045,396.98,319.64,314.25,314.16,290.02,266.73,347.88,369.37,347.85,303.3,252.85,208.44,156.7,101.75,77.509,81.099,94.471,104.6,122.01,160.78,216.32,311.1,576.86,1020.3,1755.4,2627.7,3246.5,3125.4,2270.2,1597.3,979.7,496.98,286.71,218.84,167.56,149.18,128.4,122.29,106.3,103.6,104.53,100.03,92.853
3046,343.89,298.79,303.21,291.92,268.86,233.45,316.13,328.99,310.08,269.43,219.8,176.37,133.2,81.095,60.629,62.194,88.277,97.931,127.81,174.9,272.41,426.85,864.53,1503.1,2375.2,3089.7,3185.7,2605.2,1585.1,1032.1,620.94,344.02,219.69,164.01,131.09,120.87,106.56,103.25,88.311,86.723,77.521,79.597,74.922
3047,353.09,314.52,310.13,306.46,274.75,242.78,308.41,322.75,304.08,263.04,221.15,169.96,135.22,90.674,71.258,78.128,108.04,112.97,166.89,227.19,395.42,644.89,1281.1,2082.4,2903.2,3250.3,2826.4,2022.9,1091.9,698.33,447.4,264.82,198.75,160.13,141.27,119.62,110.1,103.59,96.524,90.279,84.67,85.436,83.37
3048,433.24,335.94,339.56,333.13,301.37,259.79,319.3,332.62,308.58,275.73,226.64,188.32,151.86,104.45,95.039,101.09,138.44,160.96,222.56,330.36,602.94,1004.9,1885.7,2731.8,3258.5,3086.3,2252.2,1438.2,727.97,482.7,330.18,222.08,182.93,149.23,123.52,120.84,105.78,109.02,97.017,91.914,90.376,93.695,89.457
3049,350.64,319.93,321.66,315.18,287.39,242.9,291.46,300.89,280.64,237.91,205.64,169.79,131.57,104.19,90.656,101.44,146,185.37,288.52,444.45,868.24,1435.1,2455.1,3133.5,3204.1,2599.3,1658.3,976.41,478.96,343.54,266.79,196.74,162.03,140.52,117.06,114.41,103.87,106.23,101.28,93.159,85.028,83.859,81.41
3050,450.08,319.87,324.97,319.36,278.04,234.53,278.89,287.71,256.69,234.47,192.87,153.85,125.49,92.974,95.13,114.34,174.77,226.2,397.51,649.27,1266,2004.8,2958.2,3255.7,2832,1993.8,1132.1,636.05,314.49,237.31,192.68,139.4,126.65,91.466,74.733,71.58,60.932,66.921,55.417,44.775,46.712,48.513,41.863
3051,380.73,377.59,372.28,372.45,338.49,278.84,317.39,320.13,299.18,267.66,230.76,207.02,168.11,153.38,166.02,187.79,287.31,373.28,640.85,1043.1,1892.9,2697.3,3340.5,3128.8,2342.7,1480.9,808.86,470.28,276.92,258.15,238.35,206.24,189.39,160.58,143.31,143.38,134.63,144.74,136.94,128.43,129.94,128.84,126.59
3052,390.39,299.73,306.54,296.25,258.94,199.46,229.75,232.95,208,184.27,155.19,127.42,111.99,94.536,114.97,146.54,296.13,442.14,845.61,1417.2,2384.7,3058.4,3156,2524.2,1644.2,945.11,465.78,262.64,149.93,137.21,122.33,104.76,89.292,58.946,48.806,46.63,39.881,42.442,26.383,22.098,27.164,22.031,19.169
3053,416.49,356.9,357.4,357.26,312.2,252.27,281.09,274.5,254.53,227.86,195.77,180.16,162.41,158.67,201.46,262.01,480.03,703.99,1313.2,2031,2967.2,3322.8,2858.4,2012.7,1205.4,671.26,351.26,224.96,165.27,169.03,170.35,151.84,145.51,109.66,99.38,92.929,88.344,97.42,83.804,81.747,80.857,77.468,76.064
3054,433.09,381.82,373.17,381.82,336.89,267.63,289.34,287.51,272.68,247.46,215.33,201.46,200.69,217.67,282.17,378.53,736.37,1082.5,1904.2,2683.7,3312,3208.5,2316.2,1474.3,830.03,471.68,274.7,189.43,160.13,182.17,178.11,165.08,159.58,126.61,114.19,111.12,109.6,112.95,110.36,106,108.99,103.02,88.347
3055,371.48,335.01,345.19,340.21,294.27,224.74,238.36,235.46,218.01,196.11,176.34,174.56,179.49,211.19,330.28,476.99,1000.7,1460.3,2415.7,3073,3226,2741.8,1712.4,990.69,536.07,304.48,173.66,123.9,99.13,128.65,137.23,127.39,122.88,91.76,78.406,81.562,72.777,75.56,56.176,57.867,64.748,55.629,50.313
3056,521.56,350.95,357.72,355.57,306.86,235.89,249.02,234.14,220.17,210.7,196.96,207.17,224,292.65,487.7,718.64,1468.2,2037.4,2959.3,3313.5,2909.1,2162.4,1197.2,656.1,353.27,207,124.01,93.078,87.375,106.13,106.09,96.249,92.664,47.668,43.885,30.072,27.52,26.095,22.738,21.202,27.991,27.513,22.636
3057,395.12,425.65,439.32,434.41,387.14,303.08,309.33,307.15,292.51,291.05,283.55,295.14,355.63,481.07,821.02,1174.9,2171.5,2772.8,3416.1,3312.7,2471.6,1673.6,884.29,512.76,322.46,229.45,177,154.8,164.38,214.9,226.47,223.88,213.69,176.99,162.63,151.74,161.03,159.66,160.83,159.88,166.33,153.83,151.16
3058,410.52,339.26,351.64,340.07,298.53,222.31,219.35,214.04,205.99,217.46,220.26,254.79,354.69,563.52,1058.6,1532.4,2606.7,3077.2,3252.8,2778.8,1795.6,1100.2,535.81,287.67,169.43,111.07,71.479,52.692,70.45,98.164,102.83,101.04,102.5,53.465,44.193,35.979,38.819,34.54,28.227,23.959,28.006,22.347,27.745
3059,483.66,393.27,404.33,406.06,348.38,269.83,267.89,269.44,257.98,272.53,298.45,378.43,539.14,887.83,1587,2150,3133.9,3371.7,3027,2306.8,1345,797.02,399.37,243.38,161.89,120.3,98.778,83.048,105.85,139.5,159.94,154.34,164.2,82.298,70.567,64.922,66.531,66.223,70.39,58.497,68.391,60.167,68.842
3060,464.83,391.33,402.98,398.35,347.97,263.58,261.64,259.67,262.92,288.67,344.51,482.69,749.09,1282.9,2158.4,2756.2,3365.2,3282.3,2503.3,1725.5,924.68,541.5,282.45,173.2,121.1,93.772,79.348,67.273,93.36,142.28,160.68,165.17,175.53,84.319,57.34,54.571,63.842,55.954,60.045,57.483,64.365,48.863,50.889
3061,412.8,395.51,407.05,405.1,364.19,282.05,271.14,271.38,281.86,333.54,433.33,658.2,1075.2,1805,2739.4,3207.3,3264,2922,1951.6,1247.1,645.72,381.73,209.13,142.58,114.31,92.077,78.263,71.062,103.71,157.43,193.02,206.17,243.75,112.75,72.179,75.728,78.115,70.231,75.118,68.113,75.158,67.947,82.283
3062,524.42,439.1,454.51,455.23,401.44,328.04,315.96,333.41,355.32,445.93,611.82,980.31,1607.2,2462.1,3264.1,3465.6,2935,2420.2,1453.4,897.47,476.14,298.1,186.99,143.86,120.3,108.86,93.875,89.021,139.29,206.3,248.41,278.5,340.75,139.82,91.648,80.687,82.911,85.845,86.888,81.549,86.607,83.513,82.901
3063,397.56,393.48,416.87,420.03,383.61,295.35,296.98,321.95,376.49,518.51,797.38,1340.5,2137.9,2978.1,3424.8,3303.8,2396.6,1845.7,1028.8,615.77,330.05,209.97,133.37,107.1,93.015,85.953,72.812,67.895,132.52,238.51,311.76,376.71,521.5,178.06,84.775,84.242,78.961,81.636,85.764,80.839,80.253,72.059,78.576
3064,542.28,427.39,436.83,445.69,412.98,336.16,343.19,384.5,484.15,715.85,1141.2,1888,2791.8,3402.5,3347.5,2936.7,1865.4,1378.5,735.43,448.89,249.15,174.42,123.67,88.786,84.018,77.244,68.943,69.089,163.16,313.21,425.87,566.97,834.55,210.5,56.959,51.325,45.584,55.349,61.353,52.309,61.705,50.961,54.7
3065,491.34,463.88,485.1,492.77,462.37,399.62,420.83,507.15,654.13,1043.5,1667.9,2583.6,3400,3577.7,3029.2,2441.2,1417.8,1020.3,562.73,361,237.2,176.51,144.98,133.87,117.51,114.82,107.61,109.6,253.85,543.53,783.11,1051.4,1501.1,350.52,127.81,127.91,112.09,125.55,126.04,115.58,115.69,116.94,114.37
3066,469.55,412.32,438.32,442.78,426.26,367.09,422.3,570.28,809.3,1376.7,2199.4,3105.7,3620.5,3293.6,2431.8,1825.9,976.3,685.65,355.48,233.99,142.19,103.25,79.306,64.526,55.527,54.185,52.082,52.554,284.44,782.83,1176.5,1584.1,2202.8,354.49,54.91,53.337,39.409,49.648,46.631,38.197,36.058,34.644,42.291
3067,530.09,453.15,472.42,494.99,473.51,454.78,556.6,792.38,1184.3,1966.5,2912.9,3609.2,3639.9,2912.7,1919.4,1375.1,729.3,520.88,301.95,210.54,143.98,119.13,90.289,83.03,81.16,77.367,77.218,82.785,479.24,1316.6,1935.6,2468.6,3116.9,420.31,88.347,80.617,64.95,77.535,73.076,69.051,73.521,71.681,75.924
3068,541.04,483.87,514.79,538.79,549.59,557.61,740.07,1146.7,1700.2,2679.3,3551.9,3802.9,3335,2390.8,1468.6,1022,555.62,407.14,250.46,194.43,160.42,133.16,121.14,106.66,103.86,99.875,99.838,114.98,771.8,2066.6,2896.6,3403.8,3819.2,438.47,110.43,101.99,89.052,102.13,92.773,104.94,99.901,103.07,101.46
3069,466.54,453.19,483.95,525.19,569.02,628.23,933.76,1508.3,2220.8,3244.4,3816.3,3571,2759.6,1836.1,1053.9,716.72,389.46,287.42,183.83,138.64,109.53,92.226,79.558,67.206,61.058,70.282,73.127,78.034,1009.8,2679.2,3598.7,3780.9,3844.9,363.8,83.346,82.818,61.406,72.058,69.214,63.951,67.528,68.536,65.373
3070,621.6,472.82,506.47,569.6,655.69,821.67,1300.9,2077.5,2883.4,3730.6,3845.2,3146.7,2189.4,1385.5,759.85,521.38,289.13,223.76,148.62,122.35,89.065,77.132,62.877,55.923,45.531,54.555,54.705,67.951,1240.4,3091.9,3797.7,3648.2,3269.7,237.89,35.071,20.715,6.9578,19.354,15.1,11.31,14.996,12.853,27.052
3071,555.48,557.12,618.3,719.53,899.78,1224.9,1937.3,2865.4,3611.2,4030.5,3587,2648.7,1732,1101.7,634.85,460.5,301.16,254.25,196.08,177.01,162.42,147.17,141.31,132.22,131.69,132.46,130.57,153.82,1497.9,3294.8,3785.8,3234.2,2610.3,285.72,148.56,135.94,130.37,132.74,138.39,133.81,133.76,135.97,136.23
3072,556.91,511.95,602.58,749.91,1058.1,1576.1,2489.8,3369.4,3874,3730.9,2955.7,2009.9,1261.9,783.2,435.3,307.54,202.56,173.29,130.16,106.46,97.143,83.975,70.079,59.196,60.231,60.301,74.946,75.606,1317,2725.8,2920.5,2266.6,1674.8,141.44,56.928,57.11,42.411,54.067,49.077,47.07,43.604,41.643,48.603
3073,700.06,633.57,771.08,1024.8,1532.8,2297.7,3282.9,3933.9,4026.4,3357.3,2416.9,1587,1017.7,670.88,403.15,313.18,229.09,203.33,175.16,168.63,152.44,137.72,128.69,118.57,114.45,125.97,126.24,133.48,1141.9,2113.9,2103.2,1526.8,1080.5,151.23,98.742,99.353,89.141,103.02,97.51,97.14,102.21,94.676,102.15
3074,727.52,712.63,929.51,1332.2,2095.5,3054.2,3888.9,4055.3,3695.7,2713.9,1837.9,1195.8,787.53,537.43,336.66,258.44,209.93,181.64,165.26,152.14,135.31,133.1,126.84,107.73,114.79,120.39,119.42,127.68,832.06,1413.5,1354.5,959.85,657.15,128.63,96.675,96.194,86.392,88.82,99.312,94.313,98.085,93.853,95.012
3075,842.05,796.27,1139.8,1750,2744.5,3718,4138.3,3781.1,3120.4,2093.4,1370,910.26,621.83,425.85,271.8,206.99,170.01,150.93,139.76,138.05,120.72,112.82,98.434,90.642,87.082,84.407,94.476,94.304,541.67,875.78,808,562.93,390.64,70.794,54.401,46.478,44.487,58.779,50.846,45.221,54.883,51.207,47.382
3076,1108.5,1067.6,1621.1,2494.3,3640.2,4351.2,4137.8,3322.1,2525.4,1608.1,1058.9,749.77,556.16,411.85,284.32,227.92,207.11,192.33,182.2,173.3,170.01,159.97,148.79,132.27,124.09,119.77,127.08,127.6,384.17,566.62,519.82,365.66,270.42,100.71,72.271,75.807,65.314,81.586,80.164,74.988,87.229,82.768,81.757
3077,1271.7,1360.3,2167.2,3229.6,4240.1,4430.4,3648.9,2627.5,1879.5,1175.3,790.55,584.85,457.16,336.2,232.17,196.79,176.01,164.94,163.3,157.98,149.58,144.04,134.48,114.7,120.51,110.37,116.73,119.89,248.1,355.11,330.26,239.8,188.57,72.778,56.137,58.791,58.864,63.092,58.959,56.574,69.576,60.032,57.849
3078,1884.4,1902.6,2961.4,4057,4623,4187.6,3040,2040.7,1413.6,901.05,642.45,504.39,416.74,323.34,238.29,203.54,192.36,194.05,189.28,189.62,184.39,180.01,161.51,144.42,137.65,134.68,141.89,145.29,184.33,244.39,219.18,155.98,127.17,50.873,37.521,38.435,31.137,41.986,37.164,35.249,45.495,42.594,40.285
3079,2568.8,2735.5,3937.3,4764.2,4625.6,3650.1,2435.6,1588.6,1119.7,760.47,591.54,502.17,434.55,366.89,298.05,273.09,277.57,276.87,279.38,292.81,302.51,277.99,286.04,248.59,241,228.07,248.97,251.53,220.59,262.35,250.56,208.9,190.64,130.51,120.52,119.8,113.84,132.21,132.04,133.91,141.64,130.4,133.87
3080,3328.5,3414.7,4468,4749.7,3981.7,2805.8,1742.6,1104.4,768.05,535.16,419.43,361.04,323.9,272.97,235.98,212.86,221.57,228.19,245.71,265.04,278.79,260.5,259.67,231.02,204.44,202.17,216.24,201.4,120.9,137.64,109.65,82.828,66.972,15.893,13.721,14.207,2.726,7.7835,19.693,5.7256,17.395,18.511,15.825
3081,4380.5,4335.6,4909.3,4494.6,3288.3,2147.5,1323.2,861.94,631.34,479,407.79,378.3,348.48,318.26,292.71,286.95,316.42,330.56,369.41,403.99,430.18,415.76,422.16,373.33,335.45,309.96,320.7,297.44,165.74,169.39,139.26,114.26,97.033,61.718,54.634,55.004,42.568,60.997,58.237,59.403,62.582,65.298,70.264
3082,5030.7,4898.3,4748.3,3774.7,2505.4,1574,979.52,659.71,512.25,414.9,363,344.69,335.71,332.16,337.51,350.28,406.72,435.37,497.28,551.47,590.07,573.86,577.11,492.34,436.81,388.45,379.43,323.1,166.37,156.59,142.18,118.11,110.01,75.061,67.482,74.528,61.77,69.558,75.347,73.032,82.747,79.673,80.894
3083,5200.8,4843.3,4059.7,2894.4,1813.9,1128.5,700.63,473.74,366.09,315.51,288.91,279.38,273.51,311.28,349.69,393.93,469.65,525.25,627.79,704.11,743.57,718.71,691.11,563.56,470.79,392.94,341.17,276.21,110.66,102.39,94.934,65.811,66.052,34.271,28.222,34.831,22.492,28.5,29.938,23.101,36.532,34.577,30.443
3084,5212.5,4468.2,3274.3,2155.7,1338.5,847.83,545.5,395.75,321.23,285.38,268.66,268.09,281.76,354.99,449.06,508.66,641.5,720.29,857.44,940.66,980.38,928.62,853.42,668.77,514.08,393.22,328.31,237.19,92.203,79.091,61.066,43.795,36.388,8.1997,4.8485,10.331,0,9.7159,9.4901,9.1954,22.277,14.55,15.602
3085,4255.6,3700.3,2463,1589.4,1024.6,686.97,473.2,358.62,306.52,294.98,282.65,288.6,317.35,456.79,639.55,734.43,929.96,1033.7,1212.4,1296.6,1299.5,1173.2,1003.6,744.55,554.64,412.23,318.66,240.07,124.13,125.18,125.4,104.76,106.6,91.006,78.41,89.045,70.817,84.845,92.057,84.935,98.106,92.989,91.594
3086,3374.1,2772.1,1733,1108.4,733.52,493.45,331.32,246.34,208.67,197.79,187.56,208.12,268.55,463,734.89,873.07,1111.2,1238.4,1418.1,1474.4,1391.3,1186.7,939.06,641.73,427.89,273.6,191.34,119.32,30.698,32.755,26.246,20.081,19.591,0,0,0,0.035029,0,0,0,0,0,0
3087,2568.2,2099.1,1351.3,905.89,661.24,502.87,395.03,340.28,301.3,309.29,294.87,313.87,422.37,733.22,1082,1310.1,1561.7,1682.1,1800.9,1800.8,1583.7,1288.7,965.34,636.14,440.97,315.05,232.95,179.79,124.93,142.49,124.16,111.68,118,103.93,98.777,91.878,86.682,99.096,107.2,100.34,123.85,132.6,131.03
3088,1855.7,1524.9,990.97,715.57,546.85,428.27,313.06,249.72,225.57,229.29,228.48,268.01,405.25,799.69,1310.6,1531.3,1778.4,1876.6,1904,1781.1,1472.2,1130.6,785.09,489.99,311.05,205.47,151.62,115.9,86.555,96.824,98.35,87.136,94.28,71.802,74.213,74.257,70.842,75.433,78.481,80.273,84.068,80.039,76.877
3089,1363.5,1114,740.69,561.69,452.55,360.46,253.9,198.89,180.31,186.21,176.7,236.04,415.51,907.71,1511.4,1731.4,1889,1933,1831.2,1629.3,1241.7,895.09,575.89,349,208.71,128.15,90.787,60.95,50.388,59.541,63.559,59.104,59.724,55.93,46.963,42.125,35.291,44.955,49.269,42.587,50.563,46.96,49.493
3090,1125.1,880.85,637.93,505.35,438.07,360.56,261.95,206.51,191.21,197.4,198.25,267.87,491.3,1060.7,1709.6,1903.2,1937.7,1898.2,1677.7,1413.5,1023.3,716.56,448.91,268.83,172.63,115.47,97.653,75.415,66.293,83.137,83.441,70.125,75.971,54.661,57.3,54.534,50.887,58.642,64.75,59.711,68.65,61.593,72.491
3091,791.59,694.96,511.66,429.56,370.94,310.19,226.91,162.32,149.5,162.81,160.31,242.87,494.35,1105.9,1720.5,1847.8,1745.6,1651.1,1365,1089.9,748.49,508.3,307.37,184.99,110.81,84.808,75.26,55.628,52.765,66.079,74.314,74.97,67.27,59.525,55.948,60.727,56.538,68.767,63.046,61.639,66.718,62.05,65.392
3092,735.37,572.58,432,424.62,377.79,294.38,232.99,182.02,162.17,184.95,178.3,260.38,545.11,1141.5,1658,1736.7,1510.4,1395.8,1092.4,875.28,564.04,399.1,256.34,157.85,96.773,83.924,72.512,74.806,104.34,81.074,121.55,88.279,99.757,110.63,89.386,67.04,79.168,43.484,91.94,58.98,96.934,66.518,82.629
3093,667,581.09,472.14,422.05,386.3,339.18,249.72,195.56,189.65,192.84,208.09,300.98,547.43,1083,1476,1461.3,1213.6,1083.1,832.41,646.54,442.31,315.64,213.29,158.28,132.14,118.19,116.45,104.71,108.26,126.6,126.86,123.11,127.81,124.08,119.94,115.7,117.43,121.03,125.88,131.81,135.84,128.54,137.38
3094,545.94,470.99,385.14,337.55,304.69,257.82,179.14,130.52,119.5,125.01,129.87,222.93,441.36,887.28,1153.3,1107.7,870.69,755.37,557.13,415.8,275.4,193.59,119.45,80.111,68.959,52.867,50.792,44.022,50.699,65.507,65.543,63.171,62.698,63.623,65.573,62.496,47.163,63.169,70.279,65.662,68.272,58.378,60.883
3095,588.26,438.49,359.7,313.4,287.39,248.85,163.8,116.96,103.58,107.82,118.53,194.84,370.2,723.44,884.38,822.44,635.3,535.39,394.18,303.33,192.44,136.21,91.647,65.433,52.772,42.49,41.933,35.036,34.415,47.063,39.56,34.362,35.789,31.871,27.452,21.664,17.961,21.83,33.164,28.91,44.308,25.847,39.609
3096,497.29,474.85,396.72,343.99,331.8,289.23,206.97,155.94,135.57,151.74,156.37,218.17,361.36,615.37,712.4,650.79,504.7,433.58,339.31,274.79,198.74,154.81,124.03,115.3,97.955,99.491,98.966,96.622,97.087,116.22,119.15,120.74,115.7,119.27,113.44,115.43,107.2,116.06,118.92,126.06,131.59,118.11,127.42
3097,469.53,367.47,287.12,243.28,221.03,186.4,109.23,63.647,51.468,53.469,50.537,108.57,217.95,391.53,447.39,397.52,296.83,239.22,174.65,134.15,83.946,56.337,28.123,13.555,13.672,12.43,0,0,0,17.269,13.721,16.147,7.6197,7.3087,9.3209,6.2135,0,4.8526,13.605,10.322,13.684,4.6492,9.2075
3098,536.31,440.69,369.95,317.97,300.61,272.22,189.08,144.23,126.18,123.16,124.84,151.72,238.81,363.05,401.22,367.74,288.21,254.21,199.88,173.14,136.74,123.57,105.38,92.628,93.732,86.651,87.028,81.085,94.212,102.24,99.311,102,90.099,94.843,95.073,87.787,89.282,95.294,90.41,100.18,108.27,99.373,103.54
3099,479.4,413.84,336.09,290.5,272.84,244.4,178.49,126.96,105.24,107.61,97.528,127.69,179.02,302.33,292.62,263.66,215.34,189.99,161.36,143.56,109.1,98.236,77.357,74.203,67.805,77.41,72.656,64.467,78.281,85.672,100.19,90.248,91.996,89.365,82.82,87.064,74.819,81.166,87.584,102.81,94.344,94.226,97.053
3100,371.82,328.51,255.18,197.3,191.33,168.17,98.654,49.078,22.753,36.541,24.183,34.782,88.725,149.47,164.03,145.88,114.72,93.474,67.238,64.417,39.403,23.701,19.436,13.718,7.752,13.189,13.124,4.3095,10.319,16.004,20.115,21.098,26.054,28.363,11.266,22.589,11.155,23.329,15.844,15.54,25.034,21.471,19.874
3101,465.54,382.84,299.48,259.11,249.64,232.01,169.68,113.49,85.25,92.763,80.756,86.975,119.85,175.68,179.66,167.04,154.16,135.57,116.03,109.31,91.347,82.728,72.108,67.486,66.942,63.251,65.322,60.424,75.254,84.07,82.314,79.132,73.64,78.756,73.882,71.277,64.468,78.323,76.008,76.382,90.832,80.831,85.668
3102,359.96,346.6,282.71,225.43,216.12,200.74,126.89,76.406,56.404,65.029,43.466,62.173,77.742,114.45,125.55,113.5,103.15,95.351,87.939,78.981,61.514,57.348,51.891,48.578,54.675,51.599,51.366,56.494,56.718,70.751,78.598,66.005,71.294,76.911,68.177,66.162,61.84,74.605,70.906,75.446,80.231,71.344,80.074
3103,430.01,329.27,256.18,209.25,211.35,187.37,125.46,77.776,56.866,54.953,43.197,59.151,67.928,88.831,95.218,95.462,84.086,79.473,71.037,67.309,56.772,48.414,41.902,41.952,42.5,44.385,44.216,34.007,48.328,56.116,47.141,44.483,40.878,52.755,43.173,40.692,37.076,47.891,40.715,48.746,54.696,39.201,47.162
3104,441.08,379.85,307.1,254.06,250.36,239.21,174.45,129.21,98.759,100.89,95.705,95.259,107.41,132.43,128.72,125.91,119.45,118.68,116.45,110.58,99.56,98.096,95.326,95.103,95.309,90.593,86.532,93.928,104.47,117.79,116.63,112.28,109.91,113.75,117.51,111.19,107.23,115.11,115.04,117.72,132.4,117.1,126.11
3105,370.98,284.06,220.48,171.75,168.06,159.72,97.021,47.763,28.969,30.313,15.191,17.306,32.326,44.178,44.151,48.446,44.719,48.768,43.923,34.682,28.638,26.638,15.002,25.442,26.882,22.691,19.647,13.881,20.632,34.006,21.737,19.308,20.941,28.889,29.603,18.758,12.604,32.877,27.321,29.629,39.252,18.745,31.752
3106,329.94,281.13,216.58,168.69,168.46,159.04,98.289,53.453,34.839,36.536,25.139,25.683,33.281,41.898,48.061,45.003,46.931,44.345,44.932,45.678,38.277,43.427,32.4,30.669,26.77,30.074,28.322,33.8,33.495,45.228,46.545,37.769,44.531,47.694,35.731,31.127,34.008,35.087,38.583,39.547,45.599,37.973,45.252
3107,372.77,314.11,261.7,215.29,206.99,206.64,145.19,108.91,86.303,81.465,72.871,74.538,80.307,83.695,88.105,95.49,91.003,93.581,89.221,87.928,79.841,80.102,80.133,80.952,87.981,81.454,85.207,81.554,87.833,101.8,99.321,91.596,88.718,97.466,97.899,88.081,87.521,105.88,102.91,107.3,108.09,108.83,108.15
3108,247.74,263.78,203.75,168.89,163.98,161.03,111.64,64.216,47.758,47.4,31.642,41.775,39.795,47.617,50.983,47.846,51.284,50.791,56.73,55.931,47.25,45.258,47.086,48.914,50.008,48.335,54.767,45.874,57.505,61.422,75.036,67.947,71.448,78.412,68.971,63.643,67.095,75.177,77.614,71.175,78.221,72.548,72.073
3109,393.24,256.48,197.42,170.56,160.77,160.07,113.09,70.006,44.871,51.329,32.5,36.973,37.49,44.524,46.912,33.311,44.544,37.808,44.268,47.607,35.801,38.94,35.457,38.339,43.602,39.804,30.072,28.609,40.056,39.048,36.126,24.91,28.307,22.915,25.611,20.299,16.805,29.016,34.13,27.934,32.362,31.715,36.915
3110,267.47,289.94,240.2,210.25,201.06,199.03,160.27,116.27,101.39,103.87,89.541,86.504,91.217,98.644,97.404,97.477,96.755,93.738,94.484,101.44,91.439,93.948,97.117,99.493,97.093,101.74,97.086,98.346,110.93,117.12,127.77,124.16,118.49,125.66,120.96,117.35,121.31,129.93,131.59,136.73,129.17,130.36,131.21
3111,282.76,188.72,139.45,106.87,103.89,107.02,61.519,29.211,2.8064,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,4.5181,4.9856,1.3833,0,1.0904,0,2.9924,3.7728,0
3112,259.16,277.67,219.72,191.85,193.36,190.82,158.19,114.47,90.57,99.675,88.336,91.37,85.255,87.936,87.818,87.454,89.631,87.192,94.001,118.86,104.03,86.473,103.92,108.79,121.23,114.03,134.15,131.63,135.81,138.37,149.6,147.38,139.92,149.19,129.85,130.34,132.14,141.06,138.75,137.54,131.79,132.91,122.37
3113,288.22,215.6,165.63,139.6,146.57,141.23,110.96,71.948,59.787,54.792,47.611,50.823,45.548,45.955,47.333,42.833,48.012,41.534,39.354,47.37,37.481,44.169,42.238,39.493,54.022,46.233,50.269,41.143,51.544,49.68,50.14,46.039,47.939,44.421,44.915,45.262,43.1,43.93,54.564,44.656,52.878,45.291,46.94
3114,181.93,192.28,147.72,125.59,126.45,137.42,108.58,80.818,51.287,61.454,47.284,43.775,57.138,44.585,42.54,44.84,50.924,36.07,45.102,46.708,46.91,39.5,39.489,52.039,58.612,47.368,47.504,49.608,56.546,63.224,64.572,77.49,73.245,75.388,69.065,69.248,70.097,83.304,73.405,75.132,75.838,75.035,74.591
3115,295.35,228.59,186.89,165.11,166.15,169.01,152.16,111.71,89.797,96.95,85.791,89.267,86.618,81.152,72.953,70.951,81.674,70.655,71.975,75.167,70.168,71.508,69.045,72.383,91.323,70.032,76.977,72.883,82.598,89.497,89.663,75.058,78.362,80.998,82.681,80.645,82.095,90.393,90.124,92.491,85.939,95.268,94.522
3116,184.1,168.26,130.52,109.31,109.85,121.74,99.652,72.484,51.989,45.704,43.269,43.051,48.703,45.362,35.849,31.571,38.402,27.443,24.805,30.132,20.464,26.595,28.134,34.011,34.575,29.444,30.702,26.305,35.706,40.668,40.276,49.547,43.296,69.267,49.882,58.34,44.192,59.878,55.474,51.773,55.001,53.723,49.171
3117,239.22,170.19,125.38,109.2,111.11,115.95,108.33,80.017,60.633,61.634,52.061,53.471,61.051,54.35,37.054,35.63,42.833,26.461,30.594,34.585,26.637,30.377,29.109,34.569,34.959,37.219,33.23,35.866,38.736,41.941,38.685,31.142,35.113,46.707,39.984,43.352,27.862,46.591,38.339,32.48,43.625,41.834,41.623
3118,213.03,235.27,197.33,180.24,182.97,194.21,183.45,149.9,137.78,143.9,124.78,136.4,144.21,123.38,111.21,116.25,126.57,111.22,104.22,103.23,97.292,107.21,107.95,112.35,114.2,113.74,111.71,110.85,124.33,138.47,137.36,140.04,140.17,150.17,150.7,141.28,140.54,151.55,152.13,158.99,158.5,146.53,156.08
3119,222.89,148.5,115.62,103.92,106.63,112.56,107.43,82.562,62.521,73.06,58.488,68.622,68.912,50.694,33.282,40.077,49.502,28.906,22.853,22.219,20.119,31.759,26.529,26.751,28.222,36.034,27.379,26.51,33.231,39.348,27.819,40.458,37.544,40.414,38.633,37.154,32.036,38.093,43.321,39.526,46.284,39.133,38.682
3120,205.3,142.6,113.98,93.825,98.434,112.57,117.22,92.201,66.745,76.496,66.276,74.318,76.358,64.246,44.453,44.037,53.816,31.209,24.73,24.185,18.2,25.905,26.482,31.187,34.58,30.835,34.443,27.892,37.042,47.153,34.912,41.002,46.862,48.747,45.634,36.723,39.381,47.377,51.037,43.091,46.04,44.905,38.892
3121,203.06,164.04,140.65,126.79,129.26,146.53,148.9,122.55,103.97,117.06,101.6,110.27,114.99,99.091,88.093,78.415,86.958,69.021,57.795,61.013,49.2,58.201,58.556,59.091,63.882,61.256,65.073,55.125,62.544,77.37,69.533,69.412,68.005,82.118,77.965,70.739,69.674,74.488,84.685,80.754,81.974,74.26,81.419
3122,121.92,120.06,85.83,82.61,82.143,107.48,109.25,87.082,72.647,71.33,70.052,80.475,89.736,65.462,51.519,42.898,58.368,40.861,20.165,15.638,15.296,17.757,22.777,22.105,36.977,30.433,20.363,24.6,26.911,40.653,39.101,46.736,46.654,55.724,51.855,43.456,41.697,51.289,48.072,44.613,55.774,48.842,41.865
3123,230.61,167.46,145.06,127.03,139.64,152.96,163.29,144.92,132.01,138.2,131.58,134.29,143.16,127.09,98.052,103.64,121.79,88.963,63.371,60.683,60.369,67.031,62.662,70.464,72.912,63.286,64.212,62.17,75.096,78.578,78.266,73.992,73.39,81.539,81.078,75.024,68.934,79.157,83.521,88.657,89.969,91.321,82.629
3124,171.27,187.42,163.77,145.01,154.38,170.25,189.6,170.67,159.41,163.69,157.88,174.75,177,160.7,140.48,135.69,153.79,124.67,93.103,80.677,89.733,90.979,92.66,91.203,96.799,99.34,96.037,98.028,99.796,124.85,120.04,115.98,124.07,125.76,122.06,118.65,117.11,135.97,135.29,141.92,138.03,126.57,132.44
3125,113.28,91.804,61.649,55.332,55.1,71.448,95.431,82.549,74.067,77.153,83.812,85.207,93.456,77.892,54.923,52.129,83.165,38.713,0,0,0.47509,1.7223,5.7253,2.261,10.022,8.5135,0,6.0833,6.5106,12.264,11.296,10.731,7.2249,24.336,16.083,25.277,4.2373,24.307,17.502,21.822,28.618,11.595,13.565
3126,221.26,157.52,137.01,119.27,129.73,153.85,175.14,169.87,155.34,161.91,159.68,174.63,179.16,158.87,131.05,130.61,160.31,107.01,68.168,67.311,63.002,63.375,66.089,67.305,75.269,69.656,74.028,68.596,76.787,85.055,80.995,77.332,75.92,79.602,89.507,76.819,78.906,90.674,87.463,91.403,97.259,91.327,92.861
3127,146.98,103.53,79.363,73.511,80.46,101.97,122.55,122.1,115.43,125.31,116.69,137.27,148.16,126.27,105.76,100.02,120.52,59.369,27.434,21.533,19.111,25.737,26.646,25.826,24.291,30.908,34.482,26.579,31.769,39.945,41.607,39.303,28.89,42.566,38.383,37.674,29.499,42.773,39.329,40.559,50.094,36.832,36.479
3128,108.44,104.81,85.259,75.286,84.334,107.54,139.83,136.92,134.48,136.05,138.54,154.06,164.71,141.15,116.25,114.65,117.73,56.548,30.214,20.968,23.833,25.722,36.177,27.724,41.374,38.419,40.09,36.529,35.894,52.439,56.651,52.839,49.928,64.686,69.458,51.906,46.79,55.507,55.525,60.685,76.506,50.717,59.383
3129,192.6,148.52,130.63,128.23,130.53,158.34,189.13,190.75,182.8,187.71,193.92,209.63,226.67,199.7,163.89,162.62,152.29,84.458,71.752,68.705,65.61,68.511,75.972,73.719,80.187,76.191,79.025,74.109,76.211,90.371,89.421,87.268,78.344,94.89,91.723,96.397,86.438,95.608,92.633,110.25,107.69,95.859,97.268
3130,141.71,116.7,94.793,99.46,101.57,125.57,164.17,168.16,163.11,169.39,177.38,189.03,213.52,182.18,145.03,141.43,118.95,57.346,43.954,44.997,42.955,45.27,53.603,55.009,60.496,51.778,51.381,53.422,50.606,63.612,65.991,63.77,59.959,67.851,75.197,65.199,60.767,70.145,77.426,78.703,78.297,70.994,76.012
3131,160.18,80.508,65.104,62.893,67.89,97.465,131.01,146.15,135.82,148.62,153.96,172.17,193.96,160.8,119.08,111.33,72.029,25.621,22.852,15.789,11.951,10.669,20.989,23.466,20.724,12.943,15.89,18.011,11.714,11.326,12.598,14.577,11.135,24.393,22.67,16.247,4.824,19.864,18.945,8.5149,21.576,8.9109,10.645
3132,126.34,148.05,135.76,123.72,138.68,161.93,211.05,226.79,216.94,233.8,235.55,266.13,272.65,233.68,190.82,173.62,128.19,83.103,87.797,80.829,85.45,88,90.006,91.396,92.94,96.147,88.677,98.291,94.743,106.7,112.41,115.9,111,129.78,117.41,116.01,116.69,123.86,129.57,127.2,137.92,132.28,121.84
3133,86.117,76.07,59.467,42.077,59.467,89.783,136.54,151.58,145.76,155.15,167.63,191.3,204.94,168.34,112.81,97.387,52.276,2.6012,12.503,5.5184,8.6038,6.5353,17.131,16.764,14.168,12.557,8.3469,16.266,11.57,17.61,14.615,17.708,24.681,27.583,23.262,20.836,13.601,22.538,28.046,21.76,33.92,20.339,22.935
3134,158.84,142.54,122.04,118.59,125.94,161.1,214.52,226.71,232.1,244.52,252.45,279.8,288.6,241.08,180.3,150.63,102.03,71.044,80.178,68.137,75.168,69.813,79.627,80.698,89.309,82.309,78.919,83.411,80.441,100.91,96.583,92.028,91.695,98.641,102.46,94.881,96.397,101.71,105.51,101.33,113.8,103.84,100.42
3135,129.88,114.23,105.32,94.534,107.26,139.46,202.43,216.56,212.33,231.76,244.32,269.27,277.04,232.97,147.72,119.76,83.103,51.404,67.311,53.035,56.906,63.109,70.965,68.486,64.783,67.649,66.195,66.423,66.372,74.786,74.412,77.203,74.295,81.504,78.747,76.445,72.634,80.439,81.899,88.92,91.328,85.932,79.23
3136,98.548,60.954,46.108,39.921,47.008,81.328,136.55,164.05,168.17,173.57,185.68,220.62,230.04,169.99,90.22,62.315,16.707,1.7444,7.1906,0,0,0,0,6.3219,10.153,7.1977,6.021,1.6904,8.9695,11.64,17.419,16.714,11.445,23.988,20.523,13.957,8.3407,22.303,18.435,19.161,22.994,18.885,12.017
3137,156.64,120.3,103.57,97.02,114.14,150.86,206.45,239.49,239.5,256.63,267.14,290.09,289.98,226.24,139.62,110.79,74.205,57.042,69.199,62.904,63.888,57.989,66.12,64.378,73,70.537,70.268,67.144,78.66,85.84,76.612,74.752,72.901,87.818,79.366,74.329,70.186,87.04,90.27,89.667,94.003,84.467,90.711
3138,71.508,106.75,89.016,90.925,105.09,136.84,195.33,233.38,235.64,256.82,260.44,283.86,275.81,200.42,120.32,92.263,59.584,47.734,58.911,53.523,54.447,53.247,53.528,51.969,55.849,61.851,61.552,55.975,66.604,84.834,75.447,80.575,77.673,87.547,83.832,85.359,81.349,91.038,90.745,88.136,95.313,85.443,84.247
3139,83.642,59.507,42.047,37.365,58.457,87.493,156.79,184.84,188.24,208.94,216.12,237.59,230.5,146.25,63.284,45.829,14.974,0.56119,13.943,7.4205,7.4189,1.7465,6.054,8.0032,9.6184,11.49,14.888,13.545,19.776,20.944,13.535,13.088,13.026,18.386,11.939,12.676,3.0146,11.902,19.706,16.735,19.551,8.4209,17.08
3140,195.8,168.45,158.07,153.28,161,200.86,271.44,304.89,316.79,330.87,339.72,355.96,340.13,244.73,158.09,132.62,117.83,101.84,107.59,103.03,109.13,109.27,109.06,108.93,121.47,123.85,121.88,123.83,125.34,132.86,134.73,128.48,119.89,137.63,132.85,133.69,127.36,135.31,146.08,141.18,150.78,147.31,148.28
3141,64.138,57.437,49.62,43.347,62.387,100.26,168.8,208.96,216.12,234.46,236.51,263.3,230.53,124.55,59.213,38.911,19.913,11.056,19.368,17.389,17.287,9.8514,23.039,23.996,25.632,26.826,33.998,28.876,23.963,27.265,24.504,36.227,21.094,35.585,35.597,32.44,23.485,34.973,36.68,35.128,37.962,26.016,24.957
3142,103.98,82.937,63.174,65.165,78.138,121.81,183.74,233.68,244.3,249.88,253.65,267.03,234.69,138.47,65.629,50.159,35.671,27.601,29.248,25.212,30.147,27.923,39.566,38.212,45.731,38.379,43.38,37.593,34.175,40.628,39.154,39.05,32.072,40.69,37.976,41.432,34.555,44.647,39.395,37.264,45.274,39.891,41.003
3143,116.81,127.74,122.48,117.43,138.45,174.63,244.82,293.6,304.22,311.57,315.66,319.58,276.55,176.99,112.22,99.94,92.656,70.157,85.834,86.979,85.668,88.398,97.158,95.684,99.209,102.56,99.498,93.733,94.178,101.77,110.14,111.44,97.191,112.91,111.55,110.43,103.42,109.22,117.55,114.37,120.22,114.55,112.14
3144,81.588,68.518,62.098,70.99,82.703,132.07,197.18,236.38,251.29,267.51,264.5,264.44,212.29,103.9,51.553,36.174,38.508,21.893,34.479,34.347,35.021,30.008,40.221,47.539,47.054,44.985,41.645,38.846,27.135,43.759,50.84,48.873,43.199,57.484,56.32,55.865,55.367,52.854,55.535,54.714,61.029,49.706,50.448
3145,126.1,89.601,83.077,78.305,98.788,138.37,208.84,265.02,277.31,281.77,272.67,271.12,217.22,113.07,59.692,55.369,51.906,38.95,49.845,46.839,50.498,50.807,55.207,60.263,53.846,55.943,56.907,52.554,46.662,61.484,63.063,52.728,52.172,63.594,64.055,59.734,56.847,64.184,62.555,68.296,69.079,63.81,67.695
3146,128.62,126.53,118.56,129.32,133.43,186.38,257.75,310.96,324.5,329.96,316.88,301.89,246.22,143.54,101.5,100.1,91.257,84.87,90.669,88.306,93.355,94.775,105.53,94.09,104.83,99.137,95.252,93.942,85.107,104.48,117.42,111.46,90.086,111.96,116.6,114.59,107.99,117.26,130.38,119.43,122.95,115.52,122.68
3147,65.432,31.902,21.651,22.82,40.856,84.148,160.7,209.98,229.59,228.68,204.95,193.28,133.04,34.453,0,0,0,0,0,0,0,3.7804,1.1924,5.6448,6.4227,3.6382,4.9372,10.452,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3148,139.81,122.35,114.17,113.49,125.14,180.43,250.93,302.58,320.55,314.02,297.63,265.02,205.91,114.26,80.039,86.421,81.565,75.218,82.22,79.323,83.805,78.282,93.33,87.418,93.045,94.592,89.79,96.061,87.567,103.95,96.217,95.028,81.449,93.733,101.31,93.987,96.557,102.07,107.56,103.32,108.96,96.636,107.31
3149,53.869,69.105,63.879,62.877,83.341,127.32,209.83,256.62,272.19,267.97,239.19,211.52,147.65,58.416,44.165,42.528,42.234,33.337,45.327,37.569,47.116,45.224,49.295,49.465,51.797,59.994,66.074,75.325,68.542,65.077,49.942,57.753,40.237,56.087,56.511,57.682,56.819,50.254,62.875,56.686,68.744,59.499,54.165
3150,96.34,61.613,57.814,64.602,87.845,122.83,200.66,254,262.72,263.02,227.52,195.12,132.49,44.944,35.557,36.726,35.605,33.833,45.298,38.581,39.482,42.614,55.679,47.652,57.114,71.923,84.657,93.935,99.491,70.87,50.118,46.585,38.107,45.748,46.219,51.663,38.146,45.751,48.383,48.811,54.78,48.366,51.426
3151,117.64,137.66,125.53,135.09,142.27,192.08,265.5,319.45,333.76,320.65,293.49,245.71,189.82,116.32,98.258,102.13,111.43,103.43,112.33,103.32,109.61,109.74,115.89,122.5,127.05,154.36,184.73,209.41,215.27,164.5,125.19,118.4,109.69,128.2,119.14,124.36,123.63,125.02,138.53,128.15,138.08,128.09,136.89
3152,99.311,70.821,69.547,76.488,87.774,125.92,206.14,258.28,265.17,254.57,216.74,174.93,117.77,43.767,40.122,48.263,50.517,51.346,53.173,53.16,57.237,54.369,77.893,79.284,97.68,133.01,181.68,247.88,257.54,131.25,52.922,45.974,32.752,47.089,39.998,45.128,38.797,35.929,50.893,47.964,58.893,52.94,45.982
3153,57.467,47.409,46.081,50.022,64.565,112.93,180.04,235.24,241.69,231.09,192.95,153.43,83.497,21.727,21.785,32.304,39.91,37.388,47.474,42.315,54.945,50.059,73.548,93.924,133.55,187.4,275.06,383.68,373.53,167.14,50.224,38.173,28.21,32.115,38.691,32.04,26.025,34.94,39.86,28.178,37.95,30.12,33.253
3154,121.66,134.3,129.2,130.3,148.32,190.92,266.36,310.69,317.83,300.8,267,217.12,157.34,98.297,108.66,112.18,118.12,112.96,125.94,132.37,141.19,148.99,183.15,229.53,300.82,406.99,550.17,701.05,638.56,291.76,134.66,116.14,105.4,115.77,115.99,114.18,112.05,116.73,127.23,121.91,134.74,131.91,123.39
3155,64.253,40.989,38.772,38.708,59.288,99.817,168.72,219.9,227.57,206.95,162.3,115.94,62.014,10.404,20.849,36.104,38.798,37.278,52.267,64.483,78.997,94.773,151.45,232.01,350.85,486.76,673.42,842.57,676.86,218.5,34.835,18.795,5.0624,18.377,15.684,15.901,9.5962,20.729,21.589,18.866,26.605,14.847,19.215
3156,145.22,123.78,119.11,121.7,137.48,176.91,251.92,299.23,300.69,285.45,240.88,191.94,146.16,87.912,102.15,117.04,125.77,122.53,149.29,156.81,192.84,233.14,344.36,471.64,646.69,831.13,1035.6,1165.7,846.81,307.13,119.88,100.22,88.431,100.12,101.39,104.49,95.361,104.53,107.37,104.66,113.01,114.27,110.84
3157,116.42,110.52,101.47,99.924,120.17,160.4,230.05,288.21,287.29,257.27,218.12,167.19,120.74,71.701,104.17,108.21,129.32,132.33,167.56,175.35,232.56,307.85,468.27,647.39,852.75,1038.7,1180.4,1231.1,795.51,260.46,107.95,94.364,82.898,89.751,85.703,90.771,77.769,90.041,94.32,89.508,102.86,94.772,92.675
3158,33.88,29.074,21.957,16.829,36.667,74.837,144.6,192.37,193.25,178.09,126.11,89.612,41.638,3.2858,37.671,51.188,81.235,86.815,122.78,162.41,249.27,367.06,564.53,777.49,970.12,1095.9,1119.3,1066.1,563.66,137.72,17.163,12.513,0.86797,1.8469,7.6843,4.1925,0,6.6896,7.105,8.8588,6.9845,2.4404,1.7963
3159,108.22,97.886,87.59,91.9,106.3,150.16,212.02,259.38,260.98,237.68,199.9,147.5,105.66,80.506,121.75,146.9,180.31,187.07,252.48,304.45,428.52,594.18,828.33,1027.4,1157,1183.5,1087,958.45,484.61,171.83,84.614,78.754,66.956,74.854,81.035,72.864,68.535,77.579,80.983,84.12,87.222,82.102,79.725
3160,101.94,102.88,103.08,94.797,118.32,152.35,214.31,260.55,257.28,242.52,204.59,160.83,114.66,99.051,152.47,177.4,239.52,252.08,327.83,415.24,576.16,762.33,965.8,1107.1,1129.9,1050.8,891.14,741.85,351.35,149.43,95.909,90.557,80.639,91.583,109.12,94.053,87.184,93.384,98.501,103.91,105.79,100.92,97.365
3161,47.415,54.464,37.574,42.984,61.263,89.473,152.28,195.64,200.08,175.74,138.24,96.917,65.969,51.936,124.64,171.67,234.61,270.39,360.5,454.09,633.53,795.61,937.11,976.65,908.13,791.56,631.94,496.63,190.03,64.049,41.247,33.166,17.432,22.191,22.44,24.722,22.72,32.575,22.615,31.561,29.352,23.717,25.113
3162,153.3,148.3,133.32,138.65,159.76,197.57,255.42,297.45,293.96,274.73,233.64,194.1,168.81,172.84,269.96,330.45,406.19,460.88,570.2,673.85,834.91,959.6,1001.6,963.94,832.95,703.56,566.81,478.93,234.32,166.54,142.73,133.44,122.8,132.85,139.12,134.73,125.64,141.73,142.26,148.37,157.41,147.05,144.75
3163,44.955,47.296,39.771,46.462,56.758,90.721,151.11,182.2,190.08,178.01,129.97,94.209,77.219,94.064,224.94,298.14,389.84,447.22,546.84,639.37,765.35,821.76,799.31,715.45,594.77,478.88,381.44,317.14,99.48,57.714,42.436,33.14,13.868,25.41,34.778,25.894,25.621,28.257,31.665,31.715,30.368,29.837,19.36
3164,73.466,55.421,40.056,41.968,58.751,98.084,146.84,184.09,187.07,169.61,134.51,98.211,84.547,126.39,288.79,376.73,479.81,543.96,647.59,721.19,792.98,801.8,739.35,630.93,506.14,416.69,344.08,287.56,89.471,52.651,38.478,34.501,28.924,26.812,30.484,29.471,20.515,29.224,36.253,28.895,33.982,29.627,27.483
3165,110.81,112.79,95.54,97.075,120.64,152.45,213.14,245.94,246.16,219.26,188.8,165.27,155.22,224.9,419.56,524.04,629,697,792.2,858.12,887.04,861.37,786.36,649.92,533.18,437.85,377.63,312.93,136.24,115.26,105.86,101.94,86.826,91.213,100.21,92.792,89.633,99.432,103.67,108.68,114.46,104.89,105.83
3166,72.684,79.148,59.989,61.14,81.686,119.01,169.32,198.7,202.58,183.7,154.94,135,142.4,238.07,458.55,587.99,704.24,769.3,866.4,915.78,930.22,863.56,777.86,606.69,477.7,374.67,307,246.68,83.493,77.677,69.226,59.304,47.474,54.71,67.245,60.746,56.533,69.553,74.329,67.031,76.209,74.189,72.677
3167,95.464,91.531,84.761,81.001,92.597,131.12,190.55,219.54,212.48,203.19,175.51,162.97,179.21,320.31,581.41,716.29,843.72,922.51,1030.7,1078.6,1049.7,952,819.95,617.06,466.79,347.71,279.77,217.03,100.99,92.306,86.566,76.999,68.348,78.422,85.042,79.561,77.989,76.497,98.222,88.559,100.04,95.502,82.368
3168,86.797,87.826,79.125,73.556,88.7,121.03,169.38,200.14,207.27,194.19,172.06,158.65,206.44,369.49,689.13,843.37,998.13,1079.8,1192.4,1215.1,1136,983,798.43,569.57,406.52,289.85,220.94,160.08,77.733,75.738,78.651,74.565,53.808,61.688,71.025,68.25,61.82,75.666,82.033,82.031,89.82,77.014,79.932
3169,47.177,31.462,14.393,11.132,26.165,67.205,111.87,143.57,139.44,136.11,116.01,117.37,173.53,403.21,768.37,932.31,1106.6,1178.2,1275,1248.3,1106.3,898.57,671.88,446.13,283.27,179.03,114.54,79.352,9.4022,7.9675,6.1579,14.5,2.4158,8.9586,16.168,9.961,1.9532,14.114,18.565,11.443,26.36,17.674,16.494
3170,100.77,100.26,94.492,93.974,106.34,138.03,191.15,214.98,219.6,213.64,192.2,206.65,289.04,584.51,1021.2,1211.8,1379.7,1446,1468.7,1375.1,1151,898.26,643,429.24,291.49,205.59,159.14,127.97,83.875,92.281,93.427,99.262,82.393,90.309,89.845,97.031,91.949,95.686,114.34,107.04,113.98,105.02,101.97
3171,78.305,70.129,62.339,61.113,68.827,112.62,158.09,183.32,191.15,190.92,176.62,192.64,315.64,666.23,1155.4,1347,1468.5,1489.1,1440.3,1274.2,1006.3,741.11,502,315.5,206.17,143.56,103.58,92.914,53.754,60.348,64.681,61.819,55.236,63.083,69.032,68.758,63.186,72.638,74.722,76.536,83.555,71.634,70.765
3172,44.809,55.291,46.603,40.955,55.178,87.917,134.97,159.17,166.03,167.06,160.96,195.58,337.7,738.32,1254,1424,1468.1,1440.3,1301.3,1108,811.76,573.95,372.65,224.34,149.2,98.022,71.114,55.961,31.411,39.094,43.369,44.048,39.993,43.479,41.341,51.787,48.133,45.972,56.063,55.937,55.025,48.039,48.298
3173,130.63,103.09,102.37,93.28,108.63,148.8,188.29,207.33,212.29,231.36,227.82,270.24,432.17,870.39,1376.5,1497.4,1443.3,1372.1,1173.8,954.67,690.54,490.23,331.97,219.62,162.99,127.31,111.14,104.8,79.785,92.902,90.624,95.748,94.382,94.497,104.38,101.33,95.051,100.74,111.05,108.34,118.27,107.96,115.42
3174,55.881,67.187,49.966,49.351,55.062,100.59,141.88,170.02,174.05,180.88,190.35,243.2,418.57,848.73,1294.5,1368.1,1225.9,1131.7,908.76,714.27,501.72,341.47,228.56,143.28,101.68,76.59,62.633,60.068,36.253,55.848,54.021,61.105,48.244,55.038,62.695,64.035,58.952,67.35,75.253,74.726,78.096,70.397,66.358
3175,54.762,44.768,44.017,36.544,46.25,81.076,127.09,151.55,160.11,167.63,178.13,244.84,411.53,804.6,1163.2,1182.1,1003.5,900.8,703.71,537.68,358.49,246.47,163.94,103.85,79.971,54.167,51.175,35.631,23.802,25.481,35.672,40.617,29.579,30.922,34.085,46.137,39.079,34.357,49.153,52.689,53.841,43.495,45.574
3176,134.72,120.58,111.31,104.87,113.52,157.61,189.68,216.04,224.65,245.98,267.87,325.61,487.43,818.23,1067,1039.5,866.63,773.19,597.47,473.05,353.16,261.39,198.38,158.1,140.08,133.29,117.75,114.01,92.474,105.76,107.53,115.6,97.983,115.98,119.78,110.9,105.08,111.75,127.75,134.61,139.47,132.3,128.66
3177,50.967,26.487,21.394,20.47,27.428,64.045,102.95,133.08,136.94,155.63,187.04,236.48,368.06,635.95,792.67,754.11,596.6,507.82,389.21,294.72,199.74,123.07,89.523,58.908,47.765,29.702,20.417,22.868,0,12.913,17.465,21.864,16.053,22.924,26.865,26.951,24.34,17.942,33.284,31.788,32.745,29.31,24.975
3178,96.825,107.51,97.214,98.996,106.71,142.96,183.65,207.82,222.35,243.24,271.05,317.21,420.06,612.92,699.07,652.67,532.55,463.72,371.79,304.28,235.55,187.81,158.43,134.6,120.9,105.38,105.88,104.29,84.168,105.68,106.18,113.08,107.01,110.02,116.87,119.19,117.95,112.2,133.96,138.75,138.3,129.42,133.21
3179,98.94,80.886,63.634,65.292,78.557,112.85,151.92,173.45,194.48,220.54,242.25,284.87,365.8,490.66,528.18,498.61,399.18,348.88,281.03,225.43,176.06,143.45,120.01,100.85,94.35,68.118,68.922,67.448,53.644,62.209,70.553,64.803,68.418,64.83,70.35,68.256,62.47,66.594,79.901,83.647,91.859,78.802,77.428
3180,15.18,24.475,7.392,7.4135,18.209,53.286,92.421,120.49,136.77,167.68,193.45,225.46,296.32,365.66,381.24,351.34,273.49,234.97,184.99,154.02,110.78,74.447,69.789,47.933,38.516,23.587,10.937,6.672,2.36,14.658,21.423,20.807,16.008,20.874,25.462,24.559,18.766,24.002,29.389,32.795,37.518,30.591,29.729
3181,92.296,94.776,78.029,82.977,89.509,127.94,165.9,186.14,205.67,248.85,278.35,310.38,342.93,383.86,373.4,346.15,294.24,257.59,232.87,193.29,168.35,136.85,127.12,115.45,100.37,86.591,88.084,85.904,67.911,88.262,89.088,98.032,83.973,95.65,97.064,89.674,91.841,88.788,109.04,109.25,109.78,111.69,107.93
3182,88.173,80.289,65.915,63.905,76.509,112.96,151.7,180.71,196.74,243.4,274.61,297.45,330.85,333.99,303.24,286.21,241.04,220.51,198.44,174.89,147.58,121.26,120.94,103.56,88.721,81.978,71.791,72.08,57.79,75.859,75.839,80.01,73.441,71.25,78.501,80.07,72.454,80.679,83.744,96.215,97.172,93.986,92.532
3183,17.041,30.739,23.224,28.562,41.554,75.695,111.19,139.65,163.48,205.82,245,267.9,293.35,274.3,242.32,218.91,191.68,171.56,161.99,131.35,113,89.175,86.002,68.134,61.596,46.77,37.739,39.048,19.444,40.774,39.096,39.213,37.447,40.251,37.59,41.25,32.398,39.721,51.314,55.46,60.216,48.764,47.875
3184,128.85,134.05,119.39,122.9,130.9,174.44,205.21,241.3,252.97,309.77,357.69,382.46,396.58,360.38,303.83,288.94,263.32,246.14,245.68,225.07,207.58,178.47,175.33,165.8,153.32,132.86,125.89,124.87,109.8,132.81,135.29,136.92,135.11,143.18,142.7,142.03,138.91,145.53,150.2,153.39,164.95,162.78,157.08
3185,47.051,28.977,18.854,20.436,36.715,74.542,105.85,120.22,153.69,210.82,256.15,294.67,298.95,247.94,194.12,177.31,156.07,145.07,145.54,129.93,104.43,74.945,72.095,70.978,56.928,41.234,23.94,21.912,3.583,14.726,26.221,23.009,19.629,18.61,23.252,21.354,19.069,20.769,27.37,37.682,38.777,30.87,35.077
3186,39.094,79.22,67.23,64.018,78.036,112.83,154.07,175.74,210.21,271.9,323.59,363.69,369.21,315.72,243.59,224.87,221.49,208.29,202.94,186.78,165.22,139.15,133.88,112.77,105.77,88.795,78.987,77.081,59.126,73.071,76.395,80.276,80.644,83.276,88.764,85.811,73.986,89.622,91.455,96.184,105.57,93.521,97.639
3187,85.58,78.423,66.48,62.751,80.536,117.94,151.28,178.98,210.33,280.32,345.67,385.11,399.08,329.65,240.9,221.29,221.61,210.91,206.42,191.5,166.27,143.22,137.86,121.42,111.34,88.736,73.97,70.498,56.039,66.823,74.625,78.871,68.204,71.726,74.061,73.246,72.949,70.129,83.318,82.603,93.313,81.008,79.311
3188,60.104,51.489,41.443,37.86,57.246,99.836,129.2,158.8,188.45,268.36,334.16,386.37,403.05,323.59,227.1,209.82,213.99,191.29,203.3,193.95,163.99,135.01,122.66,105.27,92.517,70.48,51.981,54.31,35.638,50.415,55.482,55.941,49.838,48.455,58.299,58.305,56.82,59.362,66.861,72.123,72.561,63.4,63.726
3189,82.763,96.537,87.44,83.02,97.491,140.33,172.83,202.36,235.29,319.16,401.2,464.65,480.31,398.8,286.14,253.38,266.75,255.46,262.06,247.82,217.41,186.87,163.93,158.39,144.25,112.24,97.953,97.903,82.652,97.096,108.87,109.5,99.366,101.7,106.87,109.03,103.3,116.11,115.58,115.98,124.57,122.57,116.14
3190,77.822,48.307,44.84,47.158,64.509,105.13,137.56,171.33,210.36,290.28,384.22,456.39,485.07,395.1,263.95,243.31,244.05,240.48,243.9,229.97,192.15,143.93,130.76,124.74,110.64,82.789,58.723,60.351,43.65,53.869,58.637,67.634,57.526,48.405,65.734,55.869,51.923,62.821,63.334,73.474,72.313,71.152,67.823
3191,5.994,11.537,1.4847,2.2238,27.575,56.982,90.951,123.72,171.31,261.22,352.07,443.15,468.82,370.54,237.99,214.45,220.77,215.56,227.63,203.93,166.62,108.6,91.223,84.679,67.863,43.142,25.486,27.119,2.2498,14.771,22.687,25.876,21.876,7.0542,22.098,15.42,18.154,26.005,31.415,27.597,36.32,31.543,24.347
3192,92.038,89.372,86.445,88.757,112.55,148.74,179.05,209.18,256.2,343.55,456.91,557.01,589.26,485.32,328.48,296.64,309.81,305.08,307.96,285.06,243.52,180.43,161.9,151.43,137.96,110.62,102.42,99.058,81.268,97.918,98.648,97.636,103.69,84.973,95.698,96.792,95.398,101.09,113.48,109.11,121.8,117.07,108.64
3193,47.573,47.795,48.759,49.782,67.812,106.85,137.16,178.17,221.11,314.97,431.95,531.65,568.65,473.68,306.64,276.66,279.61,278.88,280.15,254.27,203.64,152.79,130.36,120.74,110.33,75.86,69.165,72.162,47.213,67.114,67.4,71.793,65.651,62.155,65.618,58.04,62.069,80.635,78.247,87.556,88.445,82.82,78.822
3194,63.271,62.256,55.903,51.418,73.991,112.7,151.78,185.92,229.13,335.2,453.36,565.04,602.36,491.5,315.68,276.43,277.92,279.98,269.06,247.28,196.67,150.62,125.44,112.94,104.96,75.112,62.356,67.36,56.413,60.403,75.561,80.086,60.27,45.256,58.542,63.085,57.908,64.503,72.231,78.334,84.125,82.308,75.628
3195,91.704,79.139,75.835,82.123,100.59,140.19,172.74,212.4,257.51,363.36,480.42,604.22,635.53,519.15,333.53,291.07,294.11,288.55,279.22,255.17,201.06,160.68,148.65,138.3,120.08,105.73,93.51,92.604,82.421,92.881,106.48,100.21,94.832,78.233,80.943,92.504,81.021,96.978,105.27,102.2,105.01,107.11,97.512
3196,38.841,42.444,31.386,37.509,59.552,105.86,130.2,166.01,217.84,322.12,449.74,557.58,590.01,465.92,285.18,243.58,233.86,221.23,220.28,192.13,150.47,114.26,106.45,86.494,84.388,68.274,58.765,62.86,46.171,50.685,53.911,59.497,54.368,41.54,47.976,45.257,45.081,52.246,62.997,64.576,62.09,64.727,61.915
3197,30.759,65.436,67.975,64.504,86.395,128.88,157.58,188.88,241.4,340.38,470.89,578.44,592.74,473.68,291.21,257.04,240.79,226.75,220.73,199.7,162.08,129.73,124.57,109.23,103.17,91.877,89.095,94.862,70.833,79.237,89.57,90.971,84.089,68.803,69.61,75.143,79.891,85.246,90.159,95.114,96.957,85.146,89.836
3198,140.25,96.5,100.19,103.38,126.63,168.6,193.21,225.15,275.68,381.83,499.4,596.52,605.29,471.09,302.04,259.72,251.07,234.32,224.95,211.78,172.96,151.49,147.87,136.5,130.92,124.08,120.47,129.56,109.04,115.8,114.52,103.95,102.7,78.249,90.207,88.151,86.139,90.441,105.09,103.95,108.26,103.53,108.8
3199,0,19.338,10.783,22.319,41.69,82.311,104.06,142.31,193.83,294.4,405.02,490.89,494.43,367.33,204.99,168.83,161.43,137.56,145.5,119.43,93.171,73.251,67.343,57.903,61.004,61.322,58.757,61.667,38.94,32.674,36.232,44.162,40.016,23.407,29.811,23.187,23.667,31.227,40.965,39.462,38.623,42.757,40.024
3200,111.36,112.18,116.53,111.74,144.19,184.3,216.68,237.2,293.62,391.1,494.73,566.46,550.94,416.86,271.61,243.75,230.97,212.41,205.03,198.67,174.6,157.72,156.19,156.99,156.67,155.24,157.55,171.85,152.08,142.65,146.06,138.15,128.99,106.69,118.59,118.62,113.64,124.65,136.14,133.32,144.18,137.9,137.03
3201,70.422,78.571,66.224,78.587,97.651,132.13,165.74,198.04,252.93,337.47,438.56,499.7,482.29,350.23,207.18,185.14,174.93,164.57,158.03,145.66,128.16,117.88,127.63,124.26,129.21,135.86,149.41,155.75,136.95,111.11,98.646,101.69,85.363,66.252,75.524,69.404,65.319,74.155,83.229,89.068,90.282,87.349,85.289
3202,37.824,34.778,32.612,29.538,63.205,104.34,131.21,153.91,202.14,293.16,373.5,427.34,406.19,277.59,155.26,130.73,129.81,109.6,112.46,99.815,90.008,82.89,88.832,91.632,107.73,126.49,150.98,192.6,165.52,87.239,55.339,49.775,36.804,19.029,21.909,23.733,16.387,29.112,36.114,33.524,38.367,37.632,33.67
3203,117.8,126.35,121.99,133.05,150.18,197.71,222.19,251.36,300.46,380.17,469.38,503.7,466.49,338.32,222.56,206.64,208.33,183.83,187.51,180.76,175.11,181.04,200.35,212.46,247.17,279.8,343.75,411.72,380.77,232.04,162.63,156.82,140.04,113.77,119.08,115.28,122.13,125.62,132.7,137.59,147.92,142.33,136.76
3204,95.683,63.801,64.592,76.862,99.78,133.54,157.17,189.16,235.85,310.59,384.97,418.62,379.19,257.82,159.05,147.47,140.3,131.56,133.29,126.61,127.64,143.32,165.74,200.44,258.09,325.04,424.1,534.26,465.78,211.49,88.688,85.86,62.528,31.436,38.271,40.113,33.342,42.972,56.421,52.638,53.853,57.729,54.593
3205,14.961,86.792,88.597,99.215,123.18,162.58,186.33,216.71,261.65,332.85,396.98,429,380.17,280.07,175.15,179.27,172.21,163.88,173.18,163.38,181.63,194.82,260.91,340.14,438.74,551.82,695.17,844.22,707.92,314.65,143.01,136.49,120.35,82.538,84.076,88.514,90.509,99.693,112.24,112,124.5,111.61,99.996
3206,170.76,136.14,143.91,150.4,183.89,220.12,242.26,266.57,318.65,380.21,442.77,462.82,417.47,299.71,212.6,208.11,201.67,202.14,212.74,223.46,260.73,299.84,404.31,528.16,672.68,833.69,1020.7,1173,922.3,384.71,179.14,158.13,147.88,100.15,113.1,112.53,114.35,117.21,131.61,133.31,136.74,140.57,130.71
3207,41.254,56.466,62.195,75.464,98.61,136.74,160.33,190.68,235.07,293.05,354.26,362.67,315.52,207.24,136.65,137.03,137.95,133.63,161.34,181.41,238.24,324.1,471.91,647.08,842.74,1031,1195.8,1321,925.89,324.01,105.37,88.356,69.936,30.709,37.407,42.631,33.377,40.102,52.079,52.069,50.776,44.313,50.497
3208,77.749,123.03,130.88,140.35,172.24,210.59,289.13,287.68,328.34,377.38,439.39,445.62,413.92,319.01,244.86,231.95,256.95,254.71,275.58,313.69,417.35,556.14,756.64,976.46,1183,1360.7,1470.9,1486,956.74,391.71,197.9,190.68,192.13,113.19,124.4,128.51,128.36,141.63,161.16,130.17,142.61,128.77,124.41
3209,149.39,117.82,125.45,142.88,171.09,216.13,226.1,259.85,298.81,366.22,406.52,415.69,362.35,252.98,199.24,211.64,226.43,235.03,288.76,354.03,489.84,674.18,918.19,1145.9,1315.8,1404.2,1395.5,1329,793.13,294.88,156.65,138.13,142.08,70.638,79.292,73.969,78.689,83.142,91.613,94.875,100.64,101.05,99.399
3210,55.099,82.926,93.088,107.85,140.84,182.12,198.3,229.94,262.02,328.57,369.01,372.71,328.6,213.56,190.71,204.55,232.79,246.78,327.28,399.21,575.2,780.18,1001,1197.4,1282.7,1271.9,1174.6,1042.3,562.01,220.2,131.55,128.59,119.86,51.948,60.333,62.096,57.043,64.01,67.148,65.941,75.261,75.07,73.909
3211,137.75,166.68,176.96,202.76,230.68,276.95,283.79,317.32,359.69,419.74,451.72,453.72,399.15,297.9,272.47,303.74,348.89,377.46,464.78,556.99,748.95,945.43,1106.9,1211.2,1197.6,1115.9,952.4,820.15,458.33,257.94,215.87,208.14,202.42,122.02,127.65,125.39,119.92,138.39,145.74,151.21,160.56,146.86,149.99
3212,101.85,108,130.3,142.42,185.59,228.28,238.13,271.03,305.38,369.58,402.55,393.13,347.37,250.77,247.95,287.45,339.25,358.11,450.21,537,704.56,856.89,930.52,953.6,890.41,773.72,625.5,525.76,280.04,165.08,151.85,163.61,157.1,71.8,66.047,71.305,59.659,69.428,77.597,85.007,87.024,79.151,86.201
3213,80.196,111.04,130.37,164.8,188.05,236.16,243.04,273.25,318.66,382.29,414.46,401.12,343.88,252.03,262.65,311.25,354.07,385.3,462.9,528.73,642.31,733.55,735.86,713.27,631.77,527.41,422.6,349.67,202.53,155.41,169.65,173.5,177.55,63.817,65.395,55.89,53.331,61.556,68.347,79.157,82.237,77.413,67.285
3214,125.49,146.97,169.83,214.39,242.04,295.61,304.18,332.64,374.32,435.41,463.45,454.37,392.04,301.12,320.76,357.61,407.16,428.91,472.88,514.31,573.45,608.97,574.03,528.31,458.01,382.29,308.82,265.99,191.56,195.22,223.29,236.58,255.28,103.98,89.47,88.318,92.209,98.081,109.29,114.35,118.98,108.67,114.69
3215,120.99,106.17,141.07,185.04,220.07,269.83,278.22,298.69,351.61,401.93,434.01,416.16,369.71,268.94,282.84,333.45,354.65,363.11,386.78,397.82,412.1,420.17,379.05,337.02,286.19,239.33,195.64,173.43,135.14,168.16,202.44,236.05,287.81,76.552,46.558,46.61,43.942,53.158,51.686,62.965,67.529,58.941,59.995
3216,101.82,177.01,209.5,258.66,306.75,344.96,356.02,384.45,437.73,491.92,522.29,506.12,452.2,338.51,347.99,377.51,378.53,383.12,385.5,379.06,378.54,361.71,323.04,293.45,266.3,238.63,220.53,208.8,202.63,287.03,360.52,432.21,553.64,195.3,126.06,119.81,120.22,131.45,137.52,151.63,148.24,152.91,139.77
3217,165.99,182.45,231.89,279.36,324.92,370.52,376.81,414.77,465.29,520.27,554.88,536.25,474.96,348.55,335.43,349.22,342.38,329.47,316.3,307.75,296.64,276.58,256,232.14,214.44,200.38,181.09,182.71,221.16,365.38,474.11,602.57,860.88,245.72,98.631,102.31,102.16,105.25,118.55,125.73,127.76,120.47,115.36
3218,65.401,113.86,170.16,227.33,279.8,322.94,333.46,371.26,422.23,480.16,507.89,495.8,431.59,300.67,256.71,260.14,244.18,223.68,224.96,204.43,192.54,180.09,156.16,140.77,131.68,125.19,119.1,119.64,207.14,452.76,659.84,954.02,1473.3,320.07,52.589,51.885,45.394,60.37,63.588,69.671,70.394,76.695,58.001
3219,179.25,193.04,248.76,321.03,371.45,421.4,424.53,468.03,535.27,594.59,626.55,609.43,536.37,383.98,312.21,301.22,281.68,253.63,245.82,230.15,227.68,208.29,191.38,185.11,177.45,178.65,184.32,187.99,382.04,854.34,1282.7,1853.7,2820,584.88,109.32,107.4,101.01,112.55,114.69,124.39,123.36,127.08,126.58
3220,140.63,155.66,216.09,290.21,349.42,403,410.18,453.9,528.17,596.04,628.1,610.47,541.15,378.56,266.17,244.58,223.84,202,192.83,174.14,164.16,160.22,146.68,140.86,137.45,139.62,152.06,161.51,535.59,1426.5,2216.8,3173.3,4641.3,742.89,72.875,62.183,66.859,68.376,81.578,88.916,87.681,88.498,83.882
3221,131.59,153.56,227.75,310.06,374.85,433.12,442.65,490.15,569.43,639.34,681.92,660.43,590.17,403.96,266.26,238.45,206.44,186.13,180.19,169.87,155.61,147.15,144.07,139.37,141.61,146.61,159.53,175.36,885.33,2511,3815.9,5209.4,6881,909.65,86.977,83.602,71.064,71.775,86.595,83.909,86.318,83.17,81.054
3222,161.19,233.51,308.09,406.32,471.9,541.75,549.83,613.96,698.67,779.97,832.31,816.42,730.69,530.87,357,304.98,280.93,260.42,256.79,242.94,233.73,228.51,219.23,221.57,227.46,239.92,257.96,290.2,1580.8,4354.5,6402.7,7865.1,9306.7,1077.4,179.99,167.93,161.81,170.35,179.86,179.39,177.24,170.75,181.78
3223,131.68,178.54,262.96,365.77,441.11,505.53,525.59,593.86,687.43,780.42,830.78,825.72,740.83,515.26,319.27,262.17,234.41,200.44,196.55,182.78,176.82,174.17,170.26,175.32,181.58,203.01,222.05,265.32,2256.4,6128.8,8479.6,9453.6,9940.9,885.88,113.38,102.5,89.734,89.284,100.35,100.19,104.9,101.85,93.719
3224,91.284,186.43,270.32,382.49,470.37,540.78,568.21,647.14,744.1,858.4,927.03,923.01,839.97,589.26,353.99,283,260.51,222.68,220.57,202.69,206.52,195.61,193.07,200.39,210.18,240.82,266.99,326.3,3119.5,7822.8,10059,10058,9244,728.32,135.18,124.79,110.59,114.92,124.89,127.64,125.07,113.13,116.78
3225,256.34,229.86,316.72,440.04,529.08,604.92,630.78,721.6,843.4,970.07,1055.3,1067.6,972.63,700.27,413.72,336.54,299.04,265.46,256.03,244.25,239.96,235.37,239.12,247.55,261.93,290.63,317.92,385.1,3700.9,8625.7,10199,8957.7,7359.4,533.03,124.25,111.65,97.718,111.11,112.96,111.54,118.89,111.28,113.29
3226,136.39,176.39,270.8,391.13,492.54,581.91,622.42,717.75,856.52,1002.6,1097.2,1121.8,1037.7,730.5,421.72,326.32,281.53,242.8,230.77,213.31,218.67,218.4,228.06,230.83,250.35,271.09,302.66,367.41,3733,7949.6,8656.1,6912.2,5105.2,323.83,87.651,71.773,67.095,69.694,74.427,79.848,72.648,75.153,78.082
3227,215.87,250.8,352.48,483.42,588.85,684.45,734.65,845.45,1000.5,1171.8,1294.8,1338.7,1259.5,909.4,545.78,426.56,379.63,331.99,322,299.86,309,304.99,323.63,320.03,337.94,361.38,379.96,443.95,3327.2,6293.3,6329.6,4622.5,3169.2,265.84,132.39,126.75,119.94,134.52,137.39,147.73,148.36,145.72,142.72
3228,216.31,251.12,358.81,498.02,610.62,719.26,771.15,905.57,1071.9,1267.2,1418.2,1475.3,1386.5,1020,604.75,472.04,413.99,363.85,345.67,331.38,345.98,343.54,346.73,350.45,365.93,370.81,379.74,422.92,2593.4,4464.6,4270.9,2902.1,1893,201.53,123.47,118.43,117.74,126.54,136.45,146.96,146.16,137.19,140.07
3229,133.9,199.01,306.1,458.38,576.65,695.41,758.08,892.38,1084.7,1302.1,1461,1538.5,1458.7,1055.5,608.36,460.66,393.54,337.28,325.7,296.18,317.64,310.77,317.8,308.48,316.28,315.83,313.48,338.92,1718.9,2784.8,2481.4,1660.5,1062.7,104.51,70.659,68.088,61.81,74.064,79.6,78.513,84.861,76.165,73.425
3230,214.57,267.18,381.5,530.26,658,786.45,869.62,1020.4,1226.4,1466,1662,1755.7,1660.6,1221.1,718.84,553.81,476.43,418.04,403.24,371.37,398.76,380.56,387.41,371.79,357.06,351.37,352.75,372.71,1166.1,1672.3,1475.8,979.82,644.11,135.42,125.26,118.52,120.04,129.73,133.27,141.29,149.6,148.62,138.79
3231,212.77,237.45,346.85,505.88,643,780.42,870.93,1035.1,1247.6,1509.3,1711.9,1813.9,1716.3,1240.9,709.28,536.46,455.05,394,372.25,348.41,369.19,350.97,335.76,317.98,310.78,302.59,305.67,321.36,741.25,957.19,817.01,551.67,362.19,79.161,70.454,74.894,76.264,75.478,81.503,86.829,89.19,82.531,88.42
3232,236.82,252.95,369.22,529.71,668.12,817.12,913.26,1095.6,1322.3,1586.8,1805,1903.2,1781,1280.6,733.18,553.82,474.2,413.09,387.63,366.48,375.19,353.02,341.21,323.74,312,313.12,326.3,352.51,534.15,602.13,496.28,341.71,240.78,57.893,62.037,68.884,62.077,72.456,81.012,84.971,91.21,88.326,85.609
3233,280.46,327.12,445.92,616.88,770.84,922.73,1033.9,1205.4,1454.9,1730.4,1939.5,2030.3,1882.2,1358.6,803.65,619.47,540.23,484.82,466.67,450.86,441.04,412.84,410.89,398.38,395.65,408.69,445.37,501.98,556.77,501.63,404.07,310.45,248.85,135.39,138.93,138.57,136.71,146.13,162.03,164.34,167.34,163.3,160.98
3234,247.78,263.96,381.65,560.65,711.21,877.48,990.44,1167.7,1414,1677.5,1860.9,1933.6,1760.3,1242.5,712.08,539.89,475.17,424.35,404.61,384.81,386.77,363.3,364.91,363.73,377.56,415.33,493.89,601.68,589.98,389.42,245.55,177.82,131.29,53.927,57.679,66.186,59.685,69.825,73.935,77.532,79.573,74.107,72.249
3235,221.76,337.07,465.66,649.55,812.97,973.82,1101.5,1272.1,1495.2,1746.9,1917.6,1952.1,1749.5,1241.1,751.96,600.15,541.88,500.68,494.76,488.61,487.2,472.32,490.05,512.28,559.89,656.45,826.93,1036.3,984.99,553.53,291.96,237.44,197.96,137.24,145.66,145.39,141.36,158.9,163.44,170.56,174.34,170.82,160.61
3236,350.56,336.84,459.74,632.71,805.55,970.03,1085.2,1253.2,1476.1,1688.1,1832.1,1823.6,1619.2,1134.4,702.02,562.11,522.39,497.56,490.13,497.24,499.73,509.18,548.14,612.41,724.83,898.71,1201.4,1565.9,1436.9,647.15,225.2,154.18,120.34,66.153,75.933,74.815,77.008,82.343,99.233,105.69,107.69,98.994,104.27
3237,284.18,310.67,431.05,608.28,771.7,946.54,1060.2,1211.3,1397.3,1575.4,1675.9,1644.5,1425.1,1004.3,640.93,544.78,509.53,495,520.37,534.14,565.31,603.45,698.82,837.51,1071.4,1401.6,1909.5,2447.4,2121.5,835.26,201.28,121.13,88.988,47.511,58.236,54.572,55.871,61.891,66.529,69.612,73.194,70.723,70.96
3238,385.95,393.35,526.85,715.97,873.4,1042.2,1132,1266.4,1432.1,1570.7,1640.1,1570,1372.7,993.21,706.08,627.9,636.82,638.57,683.76,726.49,806.6,890.95,1110.4,1393.2,1820.5,2380.6,3107,3831.2,3084.3,1146.5,295.3,193.18,143.24,119.87,121.6,128.29,123.37,139.6,142.9,149.23,161.95,143.84,147.02
3239,378.25,395.74,531.71,711.78,863.43,1025.8,1110.6,1221.5,1361.1,1460.5,1493.2,1412.1,1219.1,901.7,707.35,669.74,698.34,723.72,813.08,882.75,1032.6,1222,1605.7,2099.3,2734.1,3489.4,4365,5074.3,3737.1,1280.4,290.85,183.28,129.11,101.15,116.74,107.49,109.16,118.77,135.24,134.03,140.08,135.37,132.29
3240,378.65,417.09,542.12,720.38,850.32,1007.9,1074.8,1159.2,1270.8,1333.7,1347.7,1251.5,1074.5,849.58,747.38,748.31,828.52,870.31,1007.7,1153.8,1430.7,1776.4,2399.7,3117.2,3948.1,4781.1,5551.4,6032.8,3965.4,1270.8,284.54,182.78,128.98,105.65,104.66,101.23,112.58,109.02,117.29,123.35,123.29,130.32,114.15
3241,471.83,479.04,594.11,770.08,894.53,1030.6,1081.7,1144.9,1228.5,1257.3,1252.7,1152.2,999.02,861.22,874.54,908.45,1051.3,1140.9,1363.5,1607.1,2056.1,2613.2,3499,4377.8,5226.3,5935.9,6365.7,6442.1,3749,1181.2,327.45,209.59,148.38,129.25,136.67,135.48,132.82,142.91,149.51,161.52,162.23,163.8,159.73
3242,450.74,430.36,553.96,699.21,807.26,928.81,962.12,994.91,1049.8,1069.6,1046.9,949.27,839.89,793.03,927.91,1024.6,1227.6,1378,1702,2065.1,2721.7,3456.2,4450.9,5296.4,5939.2,6256.2,6201.8,5844,3004.5,908.22,240.23,138.54,84.038,57.992,65.934,66.675,63.061,78.302,71.168,72.161,82.107,85.133,76.202
3243,471.79,517.44,624.94,758.92,845.93,948.06,958.24,981.59,1015.9,1013.3,975.69,896.32,821.8,899.7,1189.2,1360.8,1689.9,1917.2,2407.2,2909.1,3777.9,4637.1,5602.5,6202.7,6388.7,6197.7,5689.6,5021.7,2290.5,769.8,295.46,206.01,147.59,130.89,128.58,134.62,130.04,142.82,150.71,155.53,154.1,157.91,150.3
3244,648.91,572.53,658.18,766.99,836.62,914.67,924.89,924.35,943.41,924.03,885.94,812.11,798.84,1000,1477.1,1736.2,2199.4,2535.6,3179.9,3831,4808.7,5647.7,6332.9,6437.9,6116.9,5527.3,4782.6,4007.3,1634.9,596.28,266.78,178.83,116.67,101.7,111.85,111.34,115.44,120.94,125.05,137.68,141.15,138.1,131.99
3245,562,560.69,635.22,706.31,746.16,815.36,815.63,801.83,803.91,787.84,751.34,697.11,748.9,1097.8,1802.9,2180.2,2804,3241,4028.1,4759.8,5706.3,6307.2,6546.3,6125,5412.4,4585.4,3775.6,3044.3,1106.3,433.51,209.66,160.13,116.38,86.063,100.98,105.35,102.11,118.93,108.19,122.71,113.75,122.69,122.37
3246,653.85,652.24,700.92,735.9,769.17,825.77,808.72,777.84,773.23,743.15,712.38,684.29,811.69,1384.3,2401.2,2947.3,3772.2,4341.8,5281.3,6023.4,6787.6,7000.7,6695.5,5764.6,4745.9,3775.5,3003.1,2313,799.63,389.45,246.68,196.9,162.29,151.3,159.93,156.49,152.73,167.91,176.74,179.37,183.95,180.74,178.61
3247,672.99,647.24,670.24,671.39,675.75,715.65,695.48,666.84,648.34,619.69,597.1,595.9,810.6,1617.3,2964.3,3648.9,4665.9,5323.3,6323.6,6981.7,7395.2,7178.1,6420,5114.1,3933.7,2961.2,2237.1,1649.5,522.99,252.94,172.96,139.77,107.16,97.781,99.693,106.48,107.21,111.39,122.64,122.02,126.66,129.94,117.25
3248,665.07,666.71,659.17,619.69,618,646.81,614.41,578.26,566.04,534.64,523.21,560.88,883.66,1980.5,3735.8,4604.4,5791.1,6523.1,7486.2,7946.2,7889.9,7154.9,5957.9,4415.5,3182,2256.4,1630.6,1160.2,361.01,196.72,141.57,120.69,97.462,95.907,109.3,108.17,97.358,117.53,123.51,120.92,125.11,113.55,112.79
3249,833.04,752.71,714.31,632.46,611.74,636.79,602.92,559.55,542.06,515.58,506.55,590.55,1055,2534,4767,5827.1,7137.9,7899.4,8699.1,8842.9,8185.5,6997.6,5405.4,3742.5,2522.3,1699.5,1194.2,852.65,282.39,183.9,163.81,139.77,115.29,119.93,128.47,119.27,131.76,133.51,147.06,143.33,153.83,149.32,148.34
3250,799.12,756.19,697.62,575.53,542.69,559.66,521.54,477.84,458.53,438.02,453.93,588.48,1209.9,3085.6,5783.7,6991.2,8278.3,8934.1,9368.1,9043.4,7799.9,6243.5,4478.9,2907.1,1871.7,1213.1,831.58,595.61,214.46,146.05,139.95,126.97,105.1,112.04,117.66,123.45,119.57,134.4,134.3,129.8,136.24,137.04,133.8
3251,814.37,801.95,701.63,550.36,514.17,531.69,487.8,443.01,422.07,417.11,477.54,674.47,1477.3,3789.8,6945.6,8193.2,9225.5,9651.3,9508.3,8687.4,6976.1,5268.2,3555.2,2212,1375.2,885.41,621.2,462.37,189.17,153.21,146.87,141.49,135.51,141.21,152.85,150.83,140.47,161.02,164.85,162.45,172.74,169.22,169.2
3252,895.53,849.82,721.85,545.68,493.49,502.33,463.41,420.21,406.5,398.13,445.76,712.45,1708.6,4421.5,7886.5,9108.2,9656.5,9751.9,8988.4,7789.9,5848.6,4206.3,2709.5,1639,1010.7,673.79,490.16,389.19,186.48,162.77,164.26,156.52,139.38,158.66,167.35,166.21,159.56,172.45,185.41,189.91,191.3,186.7,180.27
3253,823.08,768.69,622.77,436.99,381.5,385.78,349.02,296.13,286.22,291.77,354.42,687.52,1818.2,4753.3,8175.4,9158.8,9081.3,8844.6,7640.7,6315.6,4476.1,3093,1905.9,1123.5,680.74,435.43,317.38,247.1,89.035,64.586,66.976,60.243,45.83,71.25,85.953,87.94,77.818,91.698,92.438,91.99,90.969,89.715,89.096
3254,784.86,830.73,656.77,452.66,407.16,399.25,360.09,318.23,309.64,319.51,411.92,802.75,2059.2,5114.5,8288.1,8900.2,8203,7685.5,6254.2,4963.9,3396.2,2296.6,1421.2,859.52,554.54,395.48,312.92,275.51,146.01,129.99,150.06,146.69,135.29,159.99,175.66,177.03,169.28,181.65,185.17,190.75,188.31,190.44,179.11
3255,891.11,800.03,610.62,412.68,360.63,349.4,312.59,277.64,265.53,292.99,387.07,810.08,2076.7,5001.7,7656.1,7949.4,6843.2,6209.8,4817.9,3717.2,2482.1,1659.1,1025.3,628.27,414.71,297.57,248.73,216.46,105.23,87.557,96.539,83.936,73.446,87.792,105.53,116.57,108.86,114.05,121.15,121.43,125.83,128.11,122.95
3256,696.6,758.87,569.46,370.96,321.09,312.95,272.19,241.94,239.53,268.83,368.69,790.63,1990.4,4581.1,6589.6,6563,5362.5,4748,3588.3,2717.6,1805.3,1214.1,768.77,489.43,342.85,261.95,227.77,211.36,117.94,104.17,116.14,126.06,105.67,135.97,150.81,156.79,156.97,168.45,169.03,170.82,171.16,165.03,151.09
3257,760.2,753.27,558.55,371.14,326.13,322.98,282.88,247.19,244.42,280.61,389.8,788.53,1850.2,4003,5411.4,5219.5,4089.3,3568.7,2649.8,2005.9,1341.9,925.2,613.57,421.97,311.01,262.84,235.51,216.89,136.89,120.23,125.93,122.01,113.3,139.17,160,170.37,158.24,164.46,180.51,183.14,195.59,191.78,183.5
3258,644.69,652.42,472.96,301.3,260.35,249.38,214.46,191.9,190.82,215.94,315.49,666.86,1545.7,3258.3,4212.6,3960.7,3026.3,2606.9,1916.5,1455.4,986.08,675.7,461.7,316.67,242.52,196.19,182.1,174.93,95.418,82.003,97.578,86.555,82.279,103.14,129.58,133.98,126.25,135.51,141.39,145.48,143.44,147.8,139.53
3259,545.69,599.68,437.39,269.5,238.12,234.48,197.51,165.37,162.3,205.64,281.83,560.46,1267.6,2560.8,3198,2949.1,2226.3,1908.4,1424.6,1083,750.92,531.13,379.45,279.68,219.02,187.02,174.86,167.61,98.405,78.971,97.388,99.539,79.174,112.18,139.49,138.06,137.86,149.17,161.73,157.38,160.19,164.86,146.61
3260,596.17,586.08,419.37,292.54,253.98,249.84,210.68,192.4,187.16,216.77,282.79,503.31,1047.8,2021.2,2441.1,2233.5,1694.1,1458.9,1106.7,873.95,628.64,468.14,348.31,278.88,233.13,212.9,196.67,199.01,124.71,116.15,119.04,112.94,101.35,136.11,164.2,163.94,170.31,175.79,180.87,178.62,190.78,184.46,181.04
3261,497.64,459.08,324.01,200.7,166.84,157.89,127.01,106.92,105.04,129.43,179.84,343.79,760.13,1478.7,1773.3,1614.3,1218.6,1047.6,797.35,628.07,444.96,326.84,243,184.73,151.58,135.36,125.62,128.31,53.429,30.979,39.025,39.17,30.034,64.022,84.35,92.525,88.206,101.89,105.1,107.88,113.86,105.81,102.39
3262,389.53,486.01,362.67,248.63,218.88,221.8,183.24,167.91,163.55,191.8,228.78,346.23,654.28,1185.4,1411.8,1292.3,1008.4,884.61,712.23,577.89,450.17,358.6,298.7,247.58,228.86,209.91,217.44,218.34,140.93,141.77,152.18,151.91,144.94,189.07,205.36,207.9,203.19,220.33,229.47,227.75,232.72,224.3,219.7
3263,476.7,439.26,318.92,221.81,205.46,187.79,162.14,146.04,141.96,161.4,190.95,277.13,502.48,905.37,1081.2,991.55,790.08,697.16,572.34,469.54,375.5,303.47,256.69,222.88,205.13,191.85,187.3,194.38,126.15,105.51,118.16,104.94,102.26,131.12,156.07,161.05,166.34,171.6,180.75,183.58,193.76,185.3,178.5
3264,282.68,333.2,228.57,148.68,126.1,131.2,95.261,75.359,76.458,93.6,114.71,176.8,349.74,643.41,789.49,741.31,591.4,523.03,435.16,357.66,281.12,227.64,183.74,155.13,154.87,148.59,149.66,143.46,76.714,61.792,77.448,71.823,71.482,104.05,135.45,133.04,131.66,144.33,151.02,153.16,159.2,144.6,134.32
3265,305.54,360.1,269.68,191.09,176.48,178.43,147.71,128.64,133.99,142.5,161.77,203.09,333.58,555.11,687.04,652.09,539.31,490.24,430.11,374.39,315.15,268.04,235.62,220.02,211.47,204.02,200.5,209.25,145.3,141.22,145.27,138.32,140.86,177.17,194.62,196.26,200.89,215.54,220.13,218.95,230.34,217.55,219.67
3266,283.2,262.26,186.31,120.82,102.58,101.69,72.712,63.021,67.904,73.449,84.789,119.75,213.49,376.14,496.33,483.1,404.29,367.23,314.94,268.13,224.21,188.33,159.87,148.84,145.28,139.11,138.38,144.52,74.933,63.671,70.042,77.295,78.109,98.674,114.53,121.16,116.4,126.29,137.41,138.21,140.8,133.62,125.82
3267,206.69,291.61,210.03,154.15,139.81,149.17,119.8,108.67,111.25,124.8,130.01,148.9,209.61,348.84,461.71,450.28,388.89,361.23,328.87,293.99,260.74,234.56,207.8,201.28,201.13,196.37,205.58,214.42,148.67,141.73,160.66,174,194.59,189.95,195.7,201.09,204.35,214.7,223.82,213.44,220.57,222.72,207.55
3268,276.01,256.38,198.77,151.1,139.2,143.14,122.56,110.01,112.33,126.06,132.69,137.06,185.77,278.92,390.72,394.55,340.24,318.56,294.46,268.91,237.77,217.68,201.26,200.17,198.67,197.51,199.55,218.77,151.7,160.14,175.27,204.38,238.53,171.74,176.5,181.41,173.89,192.76,189.07,200.37,199.54,207.36,196.02
3269,147.55,182.23,112.27,75.939,65.96,75.714,59.035,43.638,50.928,62.741,68.323,72.007,104.99,183.96,278,299.44,261.94,240.58,221.7,197.38,178.76,155.37,150.34,146.02,142.06,144.55,153,171.47,116.3,144.18,185.86,237.76,288.82,148.4,131.25,137.59,135.94,149.44,146.6,154.95,155.28,155.45,142.55
3270,144.85,222.32,170.26,128.95,120.4,133.15,106.75,108.93,105.29,116.28,121,121.91,137.76,203.28,304.3,311.71,285.03,280.82,271.28,251.96,229.62,208.73,203.68,209.13,221.94,209.4,232.9,247.64,214.43,292.16,357.4,433.78,467.83,212.52,210.23,215.41,207.01,226.74,230.26,235.06,233.95,238.22,227.05
3271,190.97,199.93,156.77,123.49,112.13,119.93,106.08,106.47,113.99,123.83,112.53,108.47,123.33,163.36,263.97,280.7,258.12,250.29,240.52,226.46,210.13,199.88,201.63,205.92,216.4,221.86,237.32,255.98,261.47,372.12,442.86,504.43,549.99,205.47,201.27,197.51,197.71,206.86,217.86,222.25,226.01,231.17,225.45
3272,135.76,146.1,104.18,71.265,62.854,74.635,58.8,60.579,65.43,74.323,88.458,73.17,80.608,107.95,194.15,216.85,203.67,196.01,189.93,179.25,168.23,153.59,165.75,169.36,180.1,187.44,218.78,246.42,283.56,418.27,504.7,532.24,522.3,160.84,153.07,162.97,159.24,178.23,178.67,173.56,191.88,188.45,193.29
3273,129.94,199.26,166.4,137.05,132.16,143.75,130.18,139.63,142.39,158.01,155.38,138.87,140.61,166.32,249.47,271.66,267.39,248.87,253.55,244.8,230,235.21,242.48,260.32,273.4,280.71,325.49,378.42,464.26,596.32,652.54,633.94,571.48,248.48,252.39,261.05,260.43,273.67,284.16,291.71,299.96,313.71,335.16
3274,129.79,130.06,87.475,67.117,58.14,74.671,70.108,72.238,83.599,89.686,94.277,76.185,71.854,90.047,167.35,178.89,176.31,170.58,175.67,171.47,165.86,158.68,178.27,190.87,217.7,245.04,301.99,386.39,490.15,544.67,514.96,445.66,366.62,136.99,147.59,157.19,166.46,176.34,188.33,194.17,222.03,243.5,305.66
3275,60.053,132.03,98.255,81.831,76.732,93.25,84.204,89.91,105.98,111.75,122.87,99.788,97.723,96.548,173.06,192.82,193.27,184.77,196.61,192.68,187.86,197.3,218.66,243.62,273.96,328.41,429.07,583.54,728.55,623.71,487.37,396.55,311.6,190.44,216.37,217.25,214.09,234.65,256.31,284.44,332.23,408,516.37
3276,180.69,167.71,126.52,101.76,104.41,122.93,120.89,130.38,140.44,155,154.31,138.19,126.76,126.06,197.81,211.23,215.26,210.8,216.43,215.16,214.21,237.58,265.62,300.34,359.76,452.48,639.04,926.24,1126.5,720.44,403.23,295.56,219.67,187.47,217.51,217.19,230.57,254.73,298.66,357.69,463.83,607.5,841.86
3277,68.778,91.325,73.085,43.286,46.914,66.442,68.422,81.304,97.419,107.88,112.02,99.213,82.383,67.065,128.58,152.62,151.58,147.94,162.75,166.9,178.4,196.28,238.58,296.42,406.25,576.62,910.54,1414.9,1659.2,836.76,278.39,185.72,123.44,148.97,178.81,188.91,210.05,252.94,319.18,457.08,664.19,937.51,1196
3278,83.327,156.8,132.62,110.45,114.65,131.25,143.02,159.97,177.14,185.64,197.95,170.11,157.87,140.84,195.75,221.03,215.29,218.9,230.29,234.49,261.59,290.75,361.28,483.04,687.24,1044.3,1687.3,2573.9,2783.6,1181.1,322.8,211.91,168.45,231.62,274.8,291.17,350.2,448.72,602.4,888.84,1285.7,1655.5,1926.2
3279,158.4,162.21,142.21,112.8,119.74,137.88,148.36,174.05,200.3,204.3,214.23,197.48,165.86,147.75,198.93,223.52,224.42,229.26,244.29,247.78,287.5,348.54,472.5,685.63,1060.2,1698.2,2728.3,3963.6,3836.6,1430.2,295.4,180,146.64,240.78,300.75,330.46,449.56,655.21,932.95,1407.8,1959.2,2275.5,2238.5
3280,102.8,98.974,76.048,55.866,67.617,83.093,109.09,136.76,152.74,164.78,182.52,160.78,136.35,95.759,148.52,165.22,172.72,171.3,194.42,218.39,283.86,384.95,618.24,1013,1683.7,2690.2,4112.3,5506.2,4685.5,1482.9,216.25,118.95,81.06,219.04,309.86,382.65,638.33,1035.9,1528.6,2128.3,2664.7,2762.4,2281.6
3281,71.013,145.27,122.07,105.77,111.66,138.56,160.84,193.86,214.19,231.27,233.96,223.53,188.28,143.39,190.4,215.79,222.65,228.55,272.29,303.43,420.42,598.88,1021.1,1705.2,2793.3,4201.8,5806.9,7062,5170.7,1480.9,265.21,173.22,143.61,341.29,520.31,665.58,1195.8,1846.5,2459.8,3059.3,3232.5,2926.6,2103
3282,134.29,127.95,97.426,81.915,87.115,104.17,138.65,172.12,196.14,212.04,223.52,202.54,163.7,119.33,161.21,188.29,207.91,216.59,271.22,338.27,532.57,843.9,1563.8,2633.2,4061.7,5665.3,7026.2,7624.8,4679.5,1191.3,188.46,101.29,82.969,402.34,736.31,1023.4,1921,2783.3,3257.4,3403.3,3148.5,2452.6,1582.3
3283,66.08,157.08,131.21,115.23,115.48,149.73,185.79,219.14,242.62,269.51,272.88,252.56,197.67,156.64,211.25,240.83,266.28,289.22,377.15,503.75,838.83,1398.6,2528.1,3999.2,5637.3,7004.9,7536.5,7198.8,3819.3,926.4,212.42,154.56,140.19,759.79,1405.5,1912,3207.4,3979.2,3949.9,3495.2,2744.1,2049.1,1160.7
3284,169.9,179.03,153.33,127.85,141.25,166.26,209.88,249.49,271.57,292.3,299.71,276.01,228.09,181.03,235.55,262.48,319.61,361.49,494.48,702.3,1255.5,2105.7,3600.1,5304.8,6747.7,7461.5,7001.1,5985.2,2749.9,650.98,189.17,147.13,139.34,1263.9,2294.7,3022.5,4308.3,4608,3852.3,2995.4,2033.5,1324.9,754.38
3285,99.679,132.86,104.81,82.972,94.33,124.99,175.88,215.93,235.66,253.34,269.94,237.89,185.51,142.48,209.49,261.96,335.89,405.66,621.67,949.22,1770.2,2923.4,4558.6,6065.4,6792.7,6645,5425,4195.5,1702.3,387.85,129.18,99.413,88.503,2084.7,3464.8,4188.8,4935.7,4414.9,3171.7,2096.4,1313.4,835.15,473.39
3286,75.423,179.66,151.6,133.15,144.81,170.72,219.78,263.86,284.57,306.12,320.3,284.64,246.45,197.93,298.87,368.09,494.01,607.15,945.58,1426.4,2522.1,3870,5338.1,6326.6,6237.9,5381.1,3958,2830.5,1080.1,300.94,171.83,148.14,139.35,3470.7,4849.9,5229.3,4918.3,3786.7,2391.6,1465.4,885.6,602.75,398.98
3287,194.05,181.22,158.81,137.33,147.88,178.04,230.02,275.96,301.27,316.12,330.84,306.23,251.04,220.42,353.33,451.49,642.19,811.22,1263.6,1872.8,3097.8,4393.9,5259.6,5533.6,4907.7,3822.7,2565,1761,655.67,220.16,140.14,116.27,123.14,4488,5319.9,5271.2,4120.2,2765.5,1567.4,930.89,564.06,408.31,304.97
3288,78.545,143.55,125.16,106.72,108.47,143.79,199.68,248.71,277.95,292.91,304.52,281.16,240.15,214.79,397.63,548.9,814.38,1055.7,1591.5,2255.8,3397,4322.3,4570.5,4291,3397.3,2482,1590.6,1076.7,395.09,144,113,110.26,96.535,5082.3,5129.2,4554,2996.1,1834.1,987.47,588.02,401.31,312.46,257.03
3289,127.78,181.25,151.88,141.43,143.25,175.32,241.04,289.03,319.6,338.29,354.23,332.26,294.39,286.1,547.26,763.75,1098.9,1385,1940.8,2539,3355.5,3863.6,3553.4,3024.5,2243.2,1564.5,1005.3,695.85,288.8,149.63,137.35,135.43,127.26,4929.6,4201,3427.8,1985.2,1169.3,648.83,446.57,341.21,302.75,268.54
3290,155.05,188.07,166.48,152.05,154.62,186.03,257.39,306.06,336.76,367.92,379.75,365.64,334.83,346.8,688.23,973.94,1345.1,1641.7,2095.1,2505,2948.5,3041.6,2501,1973.1,1431.8,986.65,648.09,485.61,222.92,140.07,141.9,137.69,131.08,3977.5,3036.9,2333.3,1262.6,747.86,452.35,354.88,305.69,279.56,265.45
3291,143.54,131.93,117.07,94.142,92.662,131.7,203.2,258.82,288.79,310.81,328.54,327.4,301.64,342.76,766.81,1101.3,1431.1,1682.4,1941.2,2140.3,2227.1,2113.9,1586.7,1215.7,848.87,576.87,393,299.64,123.33,61.028,54.1,54.016,50.077,2732.2,1902.1,1380.4,717.36,427.29,267.36,222.38,191.75,188.79,178.32
3292,129.51,154.95,137.81,114.85,119.97,153.45,224.88,291.08,325.3,353.74,381.29,378.47,365.35,440.2,944.39,1298,1536.4,1687,1727.6,1723.5,1611.5,1420.9,1040.7,783.9,564.31,406.66,308.82,268.1,129.23,99.664,106.97,101.88,93.291,1798.4,1200,871.48,488.91,340.4,265.61,241.16,237.75,229.28,245.32
3293,138.62,119.16,101.66,88.965,86.058,124.36,201.72,272.08,307.76,333.94,369.39,368.09,359.31,463.73,981.53,1305.8,1418.6,1452.9,1342.5,1243.3,1072.5,896.43,632.99,477.2,353.09,264.87,209.63,187.93,74.15,39.473,43.103,39.006,37.057,1034.3,695.75,511.8,289.44,221.35,180.56,176.92,180.91,180.26,202.78
3294,98.822,135.37,125.22,104.17,105.18,147.65,223.4,296.45,338.01,367.32,404.64,418.24,422.92,538.83,1042.5,1304.5,1270.4,1226.7,1030.8,896.65,738.74,607.25,447.87,354.48,283.58,224.3,197.99,188.43,89.96,67.377,80.917,85.455,73.113,665.39,463.79,376.44,261.18,231.75,215.2,214.15,220.4,229.68,285.28
3295,202.41,144.77,131.05,112.05,112.65,154.03,237.17,313.4,352.53,385.81,434.68,456.12,456.81,569.95,993.58,1174.5,1059.6,954.36,740.73,623.45,497.82,414.09,318.08,263.64,223.43,192.73,173.67,163.09,79.325,57.928,67.595,54.03,52.874,390.53,306.4,271.62,202.17,196.45,178.27,191.24,203.97,240.24,335.07
3296,82.496,94.902,82.5,70.567,78.686,110.11,200.4,274.74,321.66,363.68,406.45,435.45,443.17,539.09,878.54,977.71,821.75,696.13,503.03,412.57,331.34,274.34,214.27,183.22,160.55,136.48,129.87,125.74,47.367,32.494,45.42,49.198,42.616,252.43,230.4,207.22,182.74,175.6,167.7,172.36,201.09,254.36,394.51
3297,168.5,100.18,90.285,79.426,86.422,121.77,212.46,294.36,339.5,378.37,439.16,459.22,472.33,533.94,750.03,788.98,634.56,518.51,357.26,292.27,233.22,203.22,180.86,154.63,143.02,114.31,113.64,117.41,38.958,20.82,29.085,25.116,17.621,162.39,167.59,155.09,132.79,138.22,144.02,155.31,201.05,303.26,469.39
3298,143.51,127.13,114.34,97.726,106.69,143.9,234.58,320.89,365.45,417.74,468.95,503.9,500.95,525.83,654.03,659.73,523.65,402.51,288.01,239.33,212.45,184.29,172.95,156.65,148.68,135.13,133.99,142.89,63.711,56.033,66.881,70.379,68.399,171.58,191.91,191.66,178.01,189.16,199.53,228.71,296.98,444.52,601.65
3299,131.62,104.87,99.933,75.717,89.444,119.91,220.26,305.68,353.74,396.87,451.94,486.16,474.91,464.24,537.41,512.62,392.17,289.54,218.65,180.71,164.86,142.15,135.39,134.21,125.04,116.39,116.81,119.14,56.126,50.426,54.574,52.582,46.987,139.85,167.82,170.94,162.54,180.66,195.32,245.2,366.65,532.82,593.42
3300,206.05,123.42,118.7,99.123,110.51,147.77,239.62,329.12,381.09,421.81,479.54,505.89,495.13,440.33,450.54,421.39,316.03,232.09,181,167.34,145.73,142.06,137.04,130.84,126.04,111.96,116.33,120.69,44.864,48.732,47.677,45.238,48.482,114.02,156.15,153.18,144.06,173.73,206.43,306.94,458.39,590.21,553.75
3301,114.83,102.76,94.805,82.348,91.551,134.73,219.35,308.79,356.29,404.18,451.8,478,461.15,384.05,364.08,329.76,242.52,166.9,149.48,131.85,120.46,118.43,114.19,117.66,107.98,95.453,102.82,100.04,36.223,39.707,41.347,46.225,41.912,120.46,157.62,149.62,165.89,186.04,258.76,399.02,562.99,613.8,471.76
3302,160.87,91.038,80.774,71.554,73.156,113.29,209.04,292.67,344.17,387.15,442.87,452.26,414.66,328.64,282.67,246.83,176.29,127.55,110.58,98.256,91.453,87.301,82.122,88.371,80.043,72.371,70.634,81.037,12.853,0.19337,16.861,16.631,14.184,83.14,116.06,122.8,130.89,192.85,294.68,459.93,573.78,523.39,340
3303,187.46,138.47,132.43,117.65,131.11,160.18,253.58,342.92,390.37,434.71,479.76,483.57,439.63,332.2,281.2,252.28,191.57,151.34,140.88,147.99,139.83,134.39,126.09,127.64,123.48,114.87,120.08,122.16,64.238,64.27,71.844,73.73,69.304,136.07,173.09,184.55,214.85,309.31,459.8,616.46,630.42,503.47,315.62
3304,125.17,86.833,81.281,60.295,71.859,108.83,194.43,280.91,323.01,360.7,403.89,401.99,350.16,240.81,189,170.74,117.35,86.582,82.573,88.062,77.12,73.053,71.631,69.005,75.485,56.848,66.048,69.176,6.3247,0,13.026,11.546,13.236,78.622,127.06,134.06,197.96,330.19,502.6,582.29,495.6,344.99,195.43
3305,137.89,129.96,126.4,111.47,116.08,147.23,236.87,324.87,358.77,395.93,437.5,418.22,357.42,249.05,198.43,184.19,147.04,121.1,130.9,126.97,115.25,122.4,115.96,114.8,113.57,111.14,110.74,115.41,52.527,56.35,76.375,75.725,68.116,144.77,192.36,213.43,322.41,510.21,653.2,632.98,465.69,326.04,210.14
3306,228.43,102.27,80.568,74.874,81.762,110.78,201.22,270.01,320.79,342.8,371.66,356.66,286.24,174.54,132.49,125.12,90.019,73.467,85.351,87.659,73.697,73.884,66.842,65.61,71.402,63.479,58.162,72.842,9.6703,0,0,0,0,62.226,132.44,177.98,340.3,541.79,588.28,464.31,285.75,181.32,113.52
3307,63.653,98.887,85.301,75.152,83.874,114.13,202.7,279.01,306.86,333.44,360.16,330.19,260.71,160.52,125.27,125.11,104.66,85.561,102.76,101.43,99.89,95.143,86.977,89.926,90.307,80.947,84.992,87.531,28.876,32.586,58.536,61.662,58.071,145.06,230.93,294.54,531.7,699.36,619.52,431.44,268.16,206.11,157.19
3308,257.19,131.96,130.22,103.23,104.87,144.11,211.09,288.09,322.37,331.32,361.08,331.5,257.49,151,130.36,129.75,108.26,102.2,112.13,116.83,110.51,100.75,105.78,101.52,96.533,90.396,91.485,103.67,37.548,37.204,38.456,38.813,49.354,131.03,264.46,365.32,615.59,679.19,489.56,297.51,192.25,147.86,130.33
3309,104.16,99.649,79.736,79.471,78.566,104.79,182.48,238.85,270.36,288.33,304.14,265.93,197.81,96.762,101.69,99.68,91.352,85.142,91.489,98.858,95.626,90.677,81.923,82.171,79.879,72.941,78.236,88.004,18.573,20.621,46.99,56.152,82.024,200.08,381.11,513.84,717.2,654.11,418.04,254.48,173.28,153.46,132.57
3310,184.23,94.165,87.934,69.952,76.926,106.18,176.41,230.04,257.5,269.73,284.45,238.61,171.29,78.857,83.047,90.254,83.04,83.042,97.918,100.01,92.404,81.745,87.202,78.451,66.766,70.691,73.218,76.148,19.636,14.888,26.488,42.561,92.015,249.13,470.31,615.94,698.85,522.85,290.77,177.94,130.05,118.42,108.63
3311,198.33,128.42,119.52,104.88,107.47,133.16,209.77,254.78,276.75,286.02,288.59,246.24,180.3,93.092,110.63,122.56,123.68,121.06,133.76,134.3,130.74,119.5,125.17,120.06,112.01,108.47,112.54,117.65,46.685,55.875,76.013,103.36,172.87,386.71,637.33,732.08,667.18,441.63,260.28,185.53,162.25,150.73,145.07
3312,177.9,89.596,70.455,58.274,62.494,94.249,157,196.67,219.39,223.45,227.67,177.77,112.52,45.219,66.819,92.379,96.111,90.636,109.44,101.51,99.416,96.397,95.453,79.219,76.774,68.314,79.482,76.956,16.133,15.622,46.452,88.916,214.36,492.27,684.64,715.92,510.91,304.95,168.23,134.81,113.83,110.14,98.069
3313,94.882,61.856,50.125,40.141,47.651,67.93,132.23,171.42,193.9,187.46,185.24,142.59,84.359,17.308,55.825,83.57,82.01,78.951,97.855,104.48,100.09,88.194,97.326,76.558,63.366,59.21,66.009,77.155,7.0925,18.293,57.739,131.35,293.33,582.4,689.11,634.64,382.14,213.98,130.95,108.16,91.965,87.784,87.213
3314,107.86,68.177,57.385,50.258,50.247,72.445,131.33,160.49,188.26,174.18,175.71,129.53,80.245,20.366,71.077,90.086,104.85,102.24,118.85,121.08,123.24,106.34,110.06,95.273,90.159,75.84,85.855,98.389,24.081,51.039,104.26,222.09,410.28,668.22,645.73,533.75,293.36,177.33,124.47,116.02,104.85,95.896,100.28
3315,104.19,76.149,63.168,53.628,54.15,74.554,126.63,157.13,172.84,167.39,161.01,118.36,63.248,26.906,77.124,105.03,115.73,124.37,149.48,149.27,144.44,137,128.43,110.44,102.45,93.29,103.24,121.92,48.162,81.596,170.88,325.54,503.05,652.98,541.08,418.4,218.9,152.88,121.42,111.98,105.23,101.55,99.026
3316,109.41,87.789,84.239,72.841,93.748,100.95,164.29,154.12,164.44,191.11,186.99,117.88,67.414,28.978,108.75,138.55,148.16,151.54,189.72,185.63,186.23,175.27,170.85,141.71,148.65,135.81,157.37,193.28,87.573,162.85,297.75,451.1,536.6,577.77,428.01,313.14,187.12,167.44,150.76,154.33,157.46,120.62,127.28
3317,91.575,43.208,39.875,24.274,14.299,36.736,79.307,96.03,112.6,109.26,99.354,62.313,16.22,0,71.467,107.37,138.86,143.06,170.28,179.34,175.43,167.25,155.97,140.57,124.1,112.42,133.92,158.81,101.07,177.08,323.97,468.54,455.16,409.43,270.47,193.87,103.64,81.925,73.076,63.647,60.948,63.825,54.33
3318,28.747,61.849,52.91,42.413,40.179,58.198,91.369,112.8,115.45,117.22,106.16,75.079,32.255,17.661,116.44,161.3,189.64,203.91,245.24,249.89,248.74,233.31,231.85,191.96,185.24,194.24,233.27,278.75,203.39,330.51,486.25,557.51,420.02,348.02,245.67,186.98,134.71,128.82,116.83,115.41,119.51,124.46,116.51
3319,117.57,46.959,42.307,38.63,29.471,44.19,74.649,87.237,96.069,95.217,81.145,40.848,21.791,28.541,121.49,178.37,215.76,228.71,282.66,299.51,311.32,287.71,298.38,272.92,250.23,248.99,310.44,380.47,284.24,411.1,523.84,464.52,270.85,191.58,131.57,99.422,68.421,67.924,64.67,67.199,68.465,74.63,57.63
3320,2.0415,25.097,25.708,14.869,12.534,28.999,44.705,55.912,71.771,68.069,63.535,31.872,0,19.824,154.93,203.14,258.23,282.41,357.66,376.37,401.9,386.65,412.84,364.96,342.08,354.76,437.05,526.84,386.34,514.61,554.73,393.15,207.15,161.35,119.42,106.89,81.711,81.768,81.772,82.462,75.813,75.461,66.449
3321,110.56,69.824,52.848,55.966,51.614,58.744,76.663,89.133,92.465,82.497,74.819,47.905,34.205,77.43,227.77,303.42,371.4,409.48,498.97,550.42,602.08,594.15,622.37,559.82,527.7,542.85,652.94,756.62,532.74,583.68,508.36,299.03,125.93,105.37,102.19,85.773,72.908,81.702,83.949,71.821,80.668,79.074,77.585
3322,25.372,34.68,32.945,27.793,25.568,23.009,48.662,52.09,54.169,55.403,50.19,22.953,20.306,99.151,284.26,364.67,465.05,525.08,656.39,731.26,811.11,819.55,863.59,773.01,728.98,725.54,840.95,929.06,588.4,560.81,423.57,214.64,93.168,80.231,85.116,84.364,76.391,82.585,79.581,76.194,75.969,82.418,75.809
3323,66.536,35.248,27.61,17.693,18.827,24.199,36.024,40.041,45.488,34.983,36.019,20.296,22.681,144.48,385.36,484.5,634.19,723.56,913.16,1033.1,1154.1,1163.2,1210.4,1062.4,968.97,936.78,1024.2,1045.2,589.88,467.26,299.03,118.91,41.703,54.187,67.506,59.835,46.853,54.19,57.384,54.795,53.603,59.348,49.753
3324,22.104,89.253,81.615,77.975,75.468,79.07,76.693,88.146,83.513,87.492,81.618,76.374,89.779,274.17,590.68,723.94,950.53,1085.5,1358.3,1547.5,1702.1,1686.4,1694.7,1446.6,1274.4,1182.1,1216.3,1148,605.1,441.5,285.52,160.35,110.94,127.37,142.4,132.38,127.09,133.26,144.14,133.39,135.61,137.51,139.24
3325,62.096,0,0,0,0,0,0,0.35083,0,0,0,0,40.86,292.06,701.42,878.09,1198.5,1384.6,1755.4,1985,2144.9,2060.6,1960.8,1591.3,1320.2,1158.5,1114.1,970.65,421.07,230.91,92.398,20.481,0,1.9244,25.336,21.161,13.259,26.29,15.381,23.081,14.222,18.621,17.449
3326,0,41.188,40.228,35.458,35.055,40.19,32.833,35.349,39.041,30.517,30.945,41.416,130.84,477.33,1036.5,1286.7,1735.3,2004.8,2473.1,2720.4,2803.8,2592.1,2312.5,1796.2,1438.3,1226.9,1093.7,903.5,397.6,225.38,124.25,97.103,85.65,73.651,82.499,89.144,86.536,105.23,97.376,88.931,94.006,94.419,97.598
3327,104.37,32.929,33.887,35.626,18.452,29.814,16.487,21.591,26.072,19.5,23.202,49.801,183.32,670.1,1404.2,1770.6,2348.3,2680.7,3185.7,3380.6,3284.4,2876.5,2382.8,1758.6,1363.7,1124,930.56,732.49,320.05,143.82,69.564,49.997,76.161,34.344,41.504,35.527,34.734,47.284,43.904,36.407,47.394,45.199,41.716
3328,15.315,22.825,17.49,25.237,20.198,19.202,12.353,8.7792,22.895,7.6403,19.871,64.64,262.41,922.94,1897.4,2361.2,3039.1,3393,3827.8,3871.7,3504.5,2893.1,2240.7,1618,1242.7,996.85,799.39,622.24,275.1,138.13,94.134,123.67,186.8,74.585,65.376,60.282,56.237,68.822,57.531,61.23,59.047,66.296,59.33
3329,18.468,46.732,47.201,47.262,44.831,43.504,36.126,43.005,32.952,34.069,47.342,112.47,404.45,1286.2,2556.3,3110.1,3793.5,4104.7,4325.1,4113.7,3452.9,2712.3,2010.7,1453.8,1123.9,898.03,693.26,553.26,281.14,179.46,184.82,251.65,368.91,124.74,95.862,88.826,92.409,94.953,95.198,98.305,101.58,102.51,95.758
3330,34.516,38.179,24.196,26.709,23.986,20.669,25.365,26.66,12.073,14.836,33.022,133.56,509.16,1627.2,3125.4,3737.6,4260.5,4437.6,4337.5,3897.5,3053.3,2298.3,1676.6,1245.6,959.45,743.22,565.01,448.36,228.81,203.81,263.3,370.89,537.7,114.89,66.558,71.467,66.546,70.144,75.369,77.996,72.123,75.762,68.48
3331,0,14.401,16.39,21.619,17.684,18.95,8.5976,14.825,9.4099,0,33.423,174.79,644.01,1964.3,3611,4179.9,4411.5,4409.7,3988.7,3395.5,2520.4,1882.2,1408.7,1061.5,818.59,614.75,462.05,358.43,209.74,291.36,425.42,574.81,760.14,128.21,73.948,72.007,69.647,72.974,70.396,73.114,67.045,67.907,69.694
3332,71.256,44.468,43.22,45.266,45.865,38.427,31.838,40.714,44.491,38.575,69.776,253.54,805.77,2265.8,3919.5,4342.2,4223.8,4044.6,3415.9,2787,2042.1,1561.3,1205.6,928.83,703.05,521.48,379.22,288.34,242.83,447.8,633.73,785.29,933.86,130.49,73.149,77.067,69.321,81.119,83.451,73.16,78.331,82.997,72.937
3333,32.829,0,5.7019,0.43533,0,0,0,0,0,0,40.419,239.89,842.75,2310.6,3796.5,4049.7,3632,3349.5,2689.5,2146.7,1585.6,1249.1,981.43,734.03,521.66,355.48,230,170,220.62,535.58,769.09,877.15,933.18,83.632,38.986,36.075,30.283,38.008,38.331,37.267,35.27,39.7,38.734
3334,68.744,35.035,29.775,45.875,33.31,23.112,24.342,33.112,19.921,31.446,79.173,297.34,911.96,2292.2,3477.4,3538.3,2962.2,2659.2,2086.3,1681.7,1308.1,1078.5,835.58,598.88,410.71,272.49,187.74,136.76,286.08,703.72,920.64,934.31,884.67,86.891,53.522,53.838,54.902,59.675,58.62,50.103,62.985,63.323,61.479
3335,48.537,68.095,79.863,96.479,68.075,59.872,66.315,64.463,55.958,81.867,127.78,345.55,910.78,2100.1,2965.2,2905.8,2326,2057.1,1630.8,1366.8,1135.1,948.21,695.56,495.73,323.65,237.82,155.54,147.05,350.49,790.17,963.44,892.83,762.46,120.26,108.33,109.17,105.98,110.19,109.43,113.82,110.6,104.07,103.22
3336,62.909,12.28,19.919,17.161,6.8977,0,11.072,11.349,12.213,14.18,70.242,273.82,769.11,1717.7,2292,2187.1,1704.4,1502.8,1245.8,1085.6,896.06,719.56,467.63,301.61,173.6,96.362,58.902,42.253,270.4,651.94,742.42,621.68,475.38,21.215,16.935,23.571,6.6057,38.678,34.809,20.846,24.222,24.347,24.883
3337,14.003,65.048,83.88,94.877,75.043,67.659,65.435,75.163,67.675,91.329,143.53,318.24,716.96,1436.6,1809.9,1698.5,1355.2,1237,1095.2,990.52,812.56,624.93,402.38,258.74,166.28,117.27,100.09,96.259,324.67,621.54,681.01,542.58,433.29,116.41,119.32,110.25,115.9,129.96,123.56,129.96,124.7,124.2,124.57
3338,72.689,1.577,11.355,25.801,10.655,0,0,0,0.74492,18.991,63.268,216.39,511.63,1049.8,1299.4,1214.4,1001,941.92,866.97,775.16,577.25,394.45,211.61,111.37,55.279,20.817,0,0,163.48,361.92,378.29,291.13,262.48,0,0,0,0,0,0,0,0,0,0
3339,0,46.942,62.427,76.729,60.375,44.772,44.864,45.716,42.71,68.738,114.52,239.38,461.35,856.05,1036.2,991.89,893.32,865.77,816.63,697.83,494.11,326.9,187.58,121.05,75.424,53.75,46.749,48.741,167.16,324.71,359.04,347.66,421.26,124.57,78.145,91.137,89.11,100.26,88.379,103.16,87.013,93.329,90.484
3340,122.19,52.69,67.311,84.116,70.174,50.607,50.285,55.753,55.089,73.401,116.15,217.65,382.55,667.67,808.95,803.49,781.58,776.84,692.87,557.72,349.44,219.29,119.66,72.453,37.58,25.473,22.408,24.327,108.7,239.73,305.7,384.73,562.64,91.219,32.956,36.965,27.358,37.198,41.913,40.228,34.778,45.009,39.477
3341,36.944,44.217,56.103,69.713,59.267,35.261,28.837,40.212,33.334,63.75,100.16,182.54,316.32,531.95,682.03,701.05,702.07,676.12,561.92,420.97,249.22,141.58,71.461,38.219,16.725,5.406,5.809,14.34,82.466,268.74,420.02,589.92,858.8,132.38,47.437,50.355,41.023,51.58,48.821,49.333,38.624,49.81,41.913
3342,86.271,59.669,80.344,95.767,84.646,58.799,52.736,55.861,61.38,85.406,130.82,197.94,294.88,482.04,631.63,665.01,659.64,604,462.87,326.91,187.12,108.92,61.709,38.759,26.676,6.9845,10.356,17.252,132.9,422.79,664.1,896.51,1160.4,132.32,36.525,45.64,38.828,51.021,41.087,43.37,35.7,46.748,42.289
3343,59.92,69.351,89.79,105.88,93.085,69.398,60.79,66.958,69.989,97.521,140.87,213.06,306.29,471.19,606.62,639.86,590.83,508.08,370.12,244.31,142.83,82.79,48.368,30.779,25.954,10.364,13.943,18.72,211.18,658.16,986.86,1209.9,1352.4,145.49,56.132,52.393,47.419,65.337,60.593,54.928,52.562,59.831,53.591
3344,74.608,71.939,100.49,112,96.917,66.001,57.34,68.73,72.334,104.72,151.97,226.93,319.97,479.24,593.75,600.7,495.25,405.18,274.75,178.47,90.671,48.473,29.638,18.818,12.325,6.3203,9.4809,16.789,309.72,915.75,1267.4,1348.8,1303,107.52,40.284,48.498,42.981,49.239,42.887,46.57,48.641,40.395,47.873
3345,68.852,67.015,92.547,110.37,92.72,63.946,55.663,66.761,76.544,115.92,169.66,257.04,356.38,484.58,563.76,546.25,401.71,306,199.52,114.39,58.481,25.15,13.757,0,0,0,0.37961,14.695,405.23,1084.1,1366.4,1282.8,1048.3,72.16,31.104,30.87,27.409,40.105,30.698,29.07,28.672,32.638,32.381
3346,73.063,85.302,110.5,122.77,113.57,80.829,71.001,88.864,102.99,146.56,211.08,323.27,419.6,520.57,535.33,483.64,320.1,236.47,152.63,94.072,50.003,24.05,21.179,13.263,7.6244,4.2589,15.687,27.927,476.57,1126.3,1291.6,1045.9,768.7,63.434,31.786,37.714,33.137,42.226,31.236,38.979,38.424,32.844,45.328
3347,163.4,110.4,137.81,165.74,147.29,105.79,96.9,112.93,135.85,193.97,280.17,398.59,500.75,548.2,495.76,421.09,265.45,197.51,121.61,86.035,48.645,41.17,30.245,25.431,21.344,19.621,27.209,40.929,473.5,984.18,1027.7,729.54,475.56,42.708,32.68,26.385,27.527,42.07,34.184,30.816,35.51,26.113,39.639
3348,130.78,136.94,168.94,192.9,179.72,133.25,131.82,149.55,180.86,252.97,357.02,492.78,567.06,543.21,449.2,359.87,221.02,166.8,128.25,90.239,66.46,53.053,46.35,58.785,54.097,47.335,50.952,69.709,425.31,778.53,742.35,500.77,313.12,75.495,73.005,75.319,76.945,83.12,85.222,82.459,80.25,88.393,88.08
3349,156.18,134.56,153.84,177.5,156.55,115.79,120.88,152.18,185.6,284.2,413.6,534.93,566.39,471.3,352.32,272.9,160.76,115.96,86.439,60.073,44.297,34.606,27.036,33.624,31.372,29.856,25.039,38.341,279.38,466.15,423.04,255.13,146.69,19.506,20.263,29.78,26.131,33.752,34.5,28.392,35.728,33.438,35.554
3350,98.364,139.42,176.14,196.11,188.06,150.61,147.54,180.87,242.8,361.08,502.14,590.5,558.58,429.84,303.49,235.48,140.21,110.63,91.493,67.882,49.988,50.948,39.583,38.876,38.934,42.757,41.39,44.532,202.65,305.87,275.71,182.56,127.26,64.963,73.401,77.211,78.086,81.387,82.221,85.93,82.615,73.43,82.337
3351,181.61,129.88,168.54,189.1,179.97,149.2,148.38,205.62,276.61,413.94,540.93,576.19,484.69,341.52,217.95,161.79,95.338,64.828,53.366,38.32,29.851,23.367,26.501,22.705,12.015,18.255,7.7662,12.347,93.66,131.06,103.82,60.536,37.739,9.0448,15.78,22.976,19.941,19.844,24.612,17.13,14.322,21.688,35.37
3352,98.842,134.9,176.45,204.99,198.36,173.02,183.55,260.78,358.54,493.56,598.7,565.32,444.17,292.59,197.71,149.98,97.248,67.834,64.864,47.92,36.024,38.341,27.22,36.239,29.359,34.792,26.247,28.449,66.886,89.31,85.065,76.975,61.636,51.675,55.651,57.396,61.165,59.062,63.617,66.343,66.605,64.539,68.867
3353,223.27,140.26,176.94,196.24,206.82,187.9,220.11,318.02,415.42,538.19,572.72,499.73,357.65,233.87,139.79,106.9,56.858,37.867,37.288,24.757,10.714,14.398,17.815,15.062,10.935,4.854,3.3397,0,10.778,12.866,2.4373,0,0,0,5.2197,10.026,0,2.8931,7.8731,0,5.9471,4.866,23.699
3354,127.52,160.44,201.71,235.93,244.17,239.54,302.87,405.76,518.01,589.54,559.7,454.48,322.04,214.53,137.38,114.03,79.774,58.32,62.417,49.887,34.057,34.368,39.366,35.302,42.29,33.509,36.761,37.705,27.482,39.417,51.782,53.121,54.304,65.038,61.19,62.239,71.052,63.897,70.8,63.469,69.682,67.008,79.262
3355,190.01,163.92,205.15,252.41,268.11,280.96,365.18,465.41,553.36,552.2,489.19,381.41,261.32,166.08,101.22,89.485,55.386,43.869,51.113,41.735,26.811,27.904,25.544,31.284,22.461,22.356,19.776,23.183,15.108,19.276,16.186,20.672,33.996,40.078,43.798,43.507,43.311,52.794,44.851,35.134,41.839,42.56,59.221
3356,134.61,170.91,216.96,255.78,302.39,339.13,439.6,521.06,560.08,504.65,411.73,323.06,223.4,136.91,86.208,79.886,51.707,36.529,48.832,37.342,20.327,26.332,33.079,31.224,33.932,30.623,29.327,30.583,21.373,32.359,38.63,51.249,50.103,63.447,56.114,62.953,61.861,57.947,71.817,63.387,72.154,57.84,79.215
3357,194.79,164.84,219.48,278.98,342.37,407.89,501.5,538.58,523.48,420.84,330.24,249.85,167.44,98.01,61.116,50.46,30.083,24.942,32.153,19.573,8.7668,11.174,11.892,15.158,11.762,11.933,4.4002,6.8238,0,7.2452,8.2432,7.7482,19.02,23.038,26.605,32.214,34.974,32.575,29.588,24.465,34.372,29.922,36.533
3358,193.5,185.05,253.7,333.45,433.33,512.32,564.26,545.68,481.56,365.85,284.39,222.15,150.07,97.133,62.705,50.998,37.458,27.047,48.479,33.473,22.615,25.46,33.959,29.599,25.102,31.433,24.669,29.135,24.931,28.781,26.95,36.768,36.936,44.484,51.063,50.696,53.579,55.474,51.971,55.098,57.06,46.33,63.045
3359,170.85,195.88,267.3,375.27,496.08,570.69,560.19,476.31,398.47,282.79,213.4,172.33,109.04,56.608,35.159,36.103,16.487,10.426,18.392,12.596,10.957,6.8366,12.26,16.561,8.7236,13.06,14.803,14.156,9.0161,21.552,24.616,28.043,28.44,34.394,35.841,41.361,37.416,35.948,39.398,34.505,40.184,25.08,57.779
3360,265.53,209.02,312.22,447.24,583.57,607.84,526.86,408.15,325.66,216.4,164.93,132.08,73.698,38.564,19.156,25.155,3.72,8.1199,13.375,9.4703,6.463,2.148,0,0,1.2266,0,8.6658,10.185,0,0,0,0,0.26087,0,0,0,0,0,0,0,0,0,25.711
3361,225.77,278.69,412.42,578.52,681.72,643.94,501.65,369.34,287.08,204.16,167.78,134.58,90.569,60.475,45.804,47.478,35.612,35.227,47.345,46.319,38.344,32.334,35.795,43.475,37.454,42.999,44.895,48.215,41.62,51.209,67.773,64.776,72.363,62.886,62.121,73.523,61.592,72.216,72.746,68.187,78.924,78.54,100.62
3362,327.68,299.84,464.56,630.29,674.59,562.15,394.86,276.51,202.21,139.29,113.17,81.289,41.805,11.146,7.0781,9.8952,2.568,9.5489,10.925,3.2158,1.9801,1.2189,0.36047,4.3503,3.9828,1.8513,0,4.3906,0,0,0.43372,5.505,24.489,1.8709,4.7305,3.7322,0,1.9771,13.089,9.2951,11.568,15.645,66.296
3363,327.86,426.15,609.54,742.03,708.34,541.98,363.94,257.79,202.57,157.45,130.24,107.7,56.059,48.412,45.264,45.469,31.177,42.098,54.67,42.749,45.051,44.276,42.695,46.87,51.947,52.624,49.031,55.957,54.227,78.928,95.672,101.51,110.78,93.122,83.063,87.781,79.035,84.311,102.78,102.39,111.76,131.78,199.59
3364,496.1,465.46,642.04,709.06,600.81,416.71,266.26,176.2,131.87,96.522,87.475,55.194,17.11,1.273,0.31339,0,0,0,0,0,0,0,0.49065,0,0,1.7937,5.7358,0,0.97947,13.86,24.344,31.87,55.381,4.2567,2.0535,1.1252,0.28429,0.33845,17.516,23.492,49.495,94.7,192.19
3365,485.64,563.18,696.63,687.99,542.72,355.12,225.16,168.39,138.96,106.01,83.344,57.7,27.708,9.8488,18.164,19.641,21.447,6.7465,27.702,19.916,24.08,18.847,19.435,28.004,30.25,35.459,38.067,35.651,34.657,58.464,97.455,117.32,168.39,84.939,57.254,59.3,59.742,60.599,90.211,114.84,167.65,236.74,348.73
3366,665.47,617.64,671.13,589.05,442.22,286.02,184.49,133.47,114.37,84.887,65.059,51.679,14.939,0,4.347,4.4575,0,4.4686,4.9155,1.092,0,3.6469,0,9.5524,15.158,5.5056,10.012,7.6984,10.985,52.574,80.904,128.54,234.26,42.145,0,0,9.0073,15.42,75.318,124.45,218.26,323.95,410.4
3367,705.73,642.77,603.47,509.38,376.71,243.99,157.18,117.14,101.8,75.332,63.26,39.053,9.0671,0.27966,0,8.264,2.3912,0,5.1053,3.3759,0.83724,0.53994,4.1876,0.29308,9.2779,8.1791,12.935,11.516,35.183,99.664,159.64,264.95,478.51,118.78,22.591,20.838,29.735,68.876,151.28,247.12,364.28,466.17,490.97
3368,720.22,620.31,536.76,451.52,343.82,231.61,158.12,123.57,118.2,101.35,92.59,76.561,40.198,23.662,24.524,21.106,14.946,18.177,25.356,16.493,16.137,18.155,20.47,26.646,27.519,27.744,26.25,35.733,83.241,211.26,330.25,552.94,968.27,221.72,51.526,51.403,101.86,182.26,299.27,432.15,542.61,579.96,529.21
3369,638.56,549.83,449.26,378.34,300.92,207.6,142.71,124.5,118.58,101.51,95.01,77.757,47.664,24.022,18.487,19.183,7.8539,15.483,15.425,22.538,18.365,17.854,20.708,18.706,19.519,24.238,32.187,34.549,136.25,395.22,634.73,1041.2,1750.2,343,81.043,100.88,179.35,320.18,466.37,582.8,625.93,572.65,465.3
3370,528.03,441.5,356.19,309.48,261.04,185.04,149.95,124.28,131.38,123.4,119.26,89.006,56.709,48.79,14.341,7.7659,12.006,2.1833,14.643,37.457,34.707,34.011,29.975,10.731,12.289,39.486,41.385,29.105,226.1,708.1,1191.5,1848.3,2799.6,440.04,136.07,174.51,353.92,518.02,652.48,684.1,624.4,514.6,356.59
3371,452.3,359.21,296.91,283.67,251.88,182.79,124.19,123.65,117.93,116.11,111.93,102.79,75.568,39.674,26.441,17.88,8.8203,3.5466,11.299,3.8989,2.7282,12.524,16.095,11.032,26.812,21.937,33.372,46.027,412.66,1295.5,2074.2,2900.4,3887,515.85,211.9,283.73,514.03,664.21,706.92,612.11,468.31,333.77,227.82
3372,322.98,296.12,258.62,259.75,237.43,174.19,123.44,117,126.19,133.15,134.29,118.71,91.971,62.572,37.48,19.173,14.391,5.6858,14.87,12.999,19.486,19.421,13.946,26.76,23.038,31.447,47.995,64.816,704.55,2122,3217.5,4031.2,4634.3,576.34,366.07,483.42,731.68,791.91,706.1,532.93,348.72,238.95,175.77
3373,365.96,262.56,240.53,251.85,230.45,174.96,133.64,121.88,128.79,153.03,149.87,146.58,139.56,96.412,47.331,21.462,13.469,13.567,23.886,12.551,2.1316,0,6.6588,14.916,20.83,34.451,40.335,65.682,1069.8,3033.3,4207,4605.1,4510.9,588.61,512.57,648.25,794.77,713.04,516.11,319.03,161.05,107.06,91.305
3374,261.2,239.5,233.67,239.47,236.84,173.99,133.52,136.32,156.14,180.32,187.9,200.22,170.29,123.32,68.369,40.902,32.942,15.985,31.768,19.357,29.915,28.199,29.999,45.688,37.74,59.378,83.276,114.8,1488.3,3811.2,4877.2,4636.2,3930.8,706.97,734.09,827.55,809.06,630.62,408.92,237.4,120.83,99.692,110.47
3375,283.39,204.58,214.22,217.52,208.85,157.12,116.7,124.92,151.31,175.46,203.88,213.79,198.1,140.09,60.229,26.412,15.701,14.607,19.149,0.22399,14.443,16.219,13.715,24.918,40.88,55.128,74.772,115.72,1725.2,3962.9,4566.7,3792.8,2740.1,751.83,791.92,801.89,632.71,391.48,200.51,91.459,26.871,33.538,69.8
3376,207.15,230.19,239.23,249.85,238.67,182.09,157.74,162.22,198.61,238.56,276.03,294.79,277.82,212.67,120.46,83.207,70.839,48.77,50.289,47.219,51.782,65.275,68.909,74.552,93.792,109.11,128.32,165.39,1791.5,3632.2,3824,2812.8,1838.8,864.64,820.72,754.14,505.11,302.11,179.13,101.24,62.341,97.08,150.13
3377,292.01,222.01,234.88,250.99,235.69,184.23,154.31,173.04,212.53,260.99,301.57,344.26,327.19,248.38,134.85,81.529,66.988,48.071,53.763,46.744,59.769,62.833,68.403,79.614,94.697,113.77,125.65,154.37,1484.5,2695.2,2567.9,1699,1000.2,735.17,615.69,519.58,275.83,132.29,73.528,34.358,16.163,63.53,138.42
3378,217.37,241.69,259.94,252.75,239.49,198.56,173.2,194.42,235.15,306.94,359.51,405.62,402.52,309.69,179.56,124.75,98.049,78.847,83.777,72.286,84.371,110.06,101.35,120.87,127.96,134.5,145.77,167.14,1144.1,1866.3,1683.7,1055.4,606.64,651.75,493.97,389.34,218.69,116.27,86.746,80.192,62.004,123.41,232.49
3379,284.42,217.93,221.17,218.86,203.52,172.55,141.75,171.21,222.48,300.67,361.05,426.66,425.2,313.83,164.79,102.62,73.899,60.345,56.033,46.445,55.431,63.959,75.13,77.698,86.965,83.693,82.719,101.54,700.72,1055.3,888.09,496.45,262.84,382.49,241.89,170.64,61.701,2.93,0,0,0,75.155,233.09
3380,265.24,223.16,228.29,217.98,208.69,181.07,151.71,192.35,245.66,337.76,410.8,481.71,483.28,361.39,204.02,132.76,95.047,72.188,65.289,58.862,76.021,93.451,83.419,93.203,89.038,81.873,80.148,80.634,426.31,604.09,476.03,277.72,138.92,250.36,146.85,103.45,30.011,6.6938,8.5835,3.2231,31.612,143.86,397.25
3381,272.67,225.09,226.93,212.24,203.3,169.89,157.46,190.03,257.32,354.84,440.76,523.4,522.11,388.42,210.02,136.65,91.344,70.555,68.854,59.728,68.784,87.984,81.57,75.956,74.318,59.754,58.362,58.248,255.41,314.84,239.73,135.67,71.9,136.53,82.563,57.43,15.732,0,0,0,66.46,229.51,679.57
3382,316.18,254.89,245.06,225.38,229.91,203.19,189.68,229.82,297,404.2,503.61,583.72,598.18,441.41,247.92,177.08,118.64,99.467,93.627,78.904,93.968,97.319,84.393,79.378,80.006,57.439,63.484,67.275,155.84,183.1,144.13,81.478,60.718,83.091,49.149,48.808,21.595,13.954,19.71,15.248,144.8,399.01,1192.2
3383,257.54,237.97,233.3,215.53,212.53,185.08,173.8,222.15,306.08,408.33,514.4,594.59,593.84,439.77,234.51,154.79,118.75,93.012,83.233,66.911,77.031,80.495,63.972,61.912,63.669,47.354,47.654,51.428,91.701,100.6,76.501,49.965,40.76,53.479,42.425,48.015,26.7,27.767,19.699,27.759,242.73,699.65,2007.7
3384,246.14,215.4,191.01,173.34,178.57,158.47,149.6,202.15,275.83,384.33,488.23,563.81,551.88,395.01,194.72,125.84,72.95,56.651,56.125,32.092,32.419,38.413,28.856,24.727,18.494,16.243,17.686,14.061,37.403,35.505,26.79,0,0,5.4078,0,0,0,0,0,33.903,405.46,1185.3,3117.3
3385,203.71,211.25,191.45,169.67,174.05,163.57,161.21,211.25,284.87,390.16,494.55,567.59,537.41,384.08,183.12,120.36,82.844,63.035,49.724,38.02,42.567,40.221,35.917,29.991,24.787,18.663,28.9,27.411,33.519,39.208,32.684,27.165,28.689,35.945,43.283,41.171,43.753,39.015,24.621,180.82,807.75,2064.8,4465.3
3386,256.61,200.5,185.25,151.34,160.42,140.33,157.62,197.72,277.72,375.75,468.66,519.53,497.03,340.35,148,98.249,51.346,35.934,32.93,29.507,27.256,15.865,11.724,8.8742,12.02,12.156,12.615,18.234,13.422,3.633,5.9764,0,0,3.3675,0,8.0451,0,0,0,354.25,1415.4,3216.1,5514.8
3387,230.88,215.06,201.4,161.06,184.07,170.51,186.83,225.38,306.31,390.15,464.68,514.05,474.22,331.19,157.52,100.92,72.303,56.358,49.977,42.053,46.913,59.862,54.809,55.076,57.515,51.795,59.102,76.193,61.565,43.741,65.963,74.619,79.022,77.16,73.135,90.802,74.644,67.249,117.96,862.17,2499.7,4689,6158.9
3388,276.22,177.57,155.17,114.33,125.49,120.47,143.99,177.09,253.26,324.54,401.07,421.01,386.51,247.76,90.07,58.99,25.471,8.8862,16.276,0,2.9665,0,0,0,0,0,0,0,0,0,0,0,3.3169,0,0,0,0,0,178.63,1473.7,3718.7,5699.5,5647.4
3389,141.78,181.15,171.99,127.59,143.98,146.3,166.65,196.28,265.93,335.26,388.22,410.36,361.68,243.05,106.1,66.331,53.618,41.175,44.61,21.251,28.084,34.213,31.888,29.967,32.492,32.442,39.006,41.766,47.258,59.424,81.141,97.135,98.817,59.465,60.818,62.669,38.882,0,650.57,2642.4,5222.7,6374.6,4850.1
3390,213.97,142.66,133.6,80.796,111.13,110.94,134.9,159.02,218.32,279.48,315.53,328.98,281.56,178.94,62.826,34.531,14.207,2.4861,12.84,3.8534,0,2.8892,4.1794,3.0708,4.8874,0,6.8236,3.1139,11.65,28.718,53.042,51.415,54.091,0,0,0,0,0,1314.7,3938.1,6145.4,5868.9,3469.4
3391,104.48,157.81,147.78,110.45,136.92,133.57,150.62,178.36,235.3,266.63,306.42,299.26,258.77,169.35,83.1,54.892,42.267,33.73,40.13,25.201,28.82,36.571,36.776,38.114,38.962,38.703,43.36,37.781,53.895,85.766,129.77,136.13,110.97,40.628,32.918,15.123,0,253.29,2526.6,5394.7,6463,4946.7,2407.4
3392,134.42,123.81,112.69,88.452,103.65,106.02,126.42,151.67,190.65,216.49,254.36,249.09,202.26,138.34,56.778,33.779,24.829,14.214,28.309,21.88,20.745,22.647,14.582,12.591,12.029,21.601,22.658,32.103,43.348,73.419,108.86,98.202,51.401,0.010051,0,0,0,791.39,3857.7,6144.7,5666.7,3536.2,1468.4
3393,102.67,96.835,83.022,59.919,75.919,82.639,94.813,113.14,152.96,170.08,187.3,179.24,153.03,92.408,29.894,12.65,8.7157,0,13.06,8.2452,4.0385,4.5112,7.6461,1.6393,8.324,0.51539,5.0047,6.6038,31.673,56.778,77.11,54.924,11.734,0,0,0,0,1792.3,5083.6,6084.2,4371.5,2305.8,851.99
3394,82.949,76.638,73.158,60.434,75.502,82.86,95.694,107,131.17,143.76,160.74,139.92,120.39,78.908,27.5,15.012,4.201,2.147,5.3317,1.6843,13.353,6.3831,11.586,4.1168,13.355,12.175,3.6938,12.95,29.434,40.472,54.868,33.111,10.695,0,0,0,128.11,3048.8,5754.3,5241.6,3013.9,1387.2,501.72
3395,108.97,56.263,58.871,40.284,58.324,57.876,65.79,80.868,102.07,102.81,115.21,107.77,92.67,56.038,12.352,14.476,0,0,0,5.5766,6.3246,4.3435,9.0007,0,0,2.0306,4.7168,0,12.813,9.2719,0,0,0,0,0,0,643.78,4068.4,5421.5,3837.4,1826.3,766.89,264.92
3396,55.472,58.633,57.105,45.571,58.222,54.932,68.819,68.504,93.526,87.866,94.611,86.049,75.611,50.057,22.5,19.207,14.039,16.149,27.297,15.104,22.788,15.596,19.036,16.922,21.31,9.6541,10.612,15.002,22.667,8.9363,14.895,6.0656,0,0,0,0,1545,4599.8,4478.6,2540.3,1065.4,437.49,188.31
3397,93.921,47.598,47.735,46.119,57.183,41.512,58.082,58.414,72.187,63.942,71.755,67.59,63.377,36.492,20.127,17.763,5.3404,14.553,18.711,17.961,18.034,16.724,24.338,11.519,21.759,12.839,12.96,8.4464,19.492,0,0,0,0,0,0,0,1990.7,3791.9,2841.5,1360.2,517.09,213.44,103.12
3398,0,38.891,43.707,30.093,53.268,34.334,47.943,42.743,54.696,40.233,47.321,45.975,43.682,35.748,25.971,27.306,22.743,23.703,23.803,27.069,25.22,22.864,28.311,27.336,30.885,23.977,31.811,20.299,28.821,6.9077,17.753,0,0,0,0,186.12,1697.2,2256.9,1383.3,600.83,246.02,125.11,83.801
3399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf1.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,0,0,-0
1.7691,0,0,-0
1.7706,0,0,-0
1.772,0,0,-0
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0.019413,-0.019413
1.8296,0,0.013536,-0.013536
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0,-0
1.8426,0,0,-0
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0,-0
1.8483,7.1875e-05,0,7.1875e-05
1.8498,0.00013041,0,0.00013041
1.8512,0.00023095,0,0.00023095
1.8527,0.00039923,0,0.00039923
1.8541,0.0006737,0,0.0006737
1.8555,0.0011099,0,0.0011099
1.857,0.0017883,0,0.0017883
1.8584,0.0028124,0.015292,-0.01248
1.8599,0.0043166,0.034198,-0.029881
1.8613,0.0064668,0.036108,-0.029641
1.8628,0.0094564,0.026031,-0.016575
1.8642,0.013499,0,0.013499
1.8656,0.018811,0,0.018811
1.8671,0.025591,0,0.025591
1.8685,0.033989,0,0.033989
1.87,0.044075,0,0.044075
1.8714,0.055815,0.011851,0.043965
1.8728,0.069,0.040831,0.028169
1.8743,0.083268,0.060734,0.022535
1.8757,0.098099,0.080731,0.017367
1.8772,0.11283,0.098057,0.01477
1.8786,0.12669,0.1165,0.010187
1.88,0.13888,0.15297,-0.014094
1.8815,0.14864,0.20517,-0.056532
1.8829,0.15531,0.27086,-0.11555
1.8844,0.15844,0.3298,-0.17136
1.8858,0.15776,0.37183,-0.21406
1.8872,0.15336,0.38127,-0.22791
1.8887,0.14555,0.35289,-0.20735
1.8901,0.13486,0.28934,-0.15449
1.8916,0.12199,0.2161,-0.094107
1.893,0.10773,0.15094,-0.043203
1.8944,0.092885,0.099831,-0.006946
1.8959,0.078179,0.064783,0.013396
1.8973,0.064235,0.040832,0.023404
1.8988,0.05152,0.0049409,0.046579
1.9002,0.040351,0.020976,0.019375
1.9017,0.030856,0,0.030856
1.9031,0.023035,0,0.023035
1.9045,0.016788,0,0.016788
1.906,0.011944,0,0.011944
1.9074,0.0082953,0,0.0082953
1.9089,0.0056235,0,0.0056235
1.9103,0.0037209,0,0.0037209
1.9117,0.0024028,0,0.0024028
1.9132,0.0015143,0,0.0015143
1.9146,0.00093333,0,0.00093333
1.9161,0.00056159,0,0.00056159
1.9175,0.00032986,0,0.00032986
1.9189,0.00018912,0,0.00018912
1.9204,0.00010582,0,0.00010582
1.9218,5.779e-05,0,5.779e-05
1.9233,0,0,-0
1.9247,0,0,-0
1.9261,0,0,-0
1.9276,0,0,-0
1.929,0,0,-0
1.9305,0,0,-0
1.9319,0,0,-0
1.9333,0,0,-0
1.9348,0,0,-0
1.9362,0,0,-0
1.9377,0,0,-0
1.9391,0,0,-0
1.9405,0,0,-0
1.942,0,0,-0
1.9434,0,0,-0
1.9449,0,0,-0
1.9463,0,0,-0
1.9478,0,0,-0
1.9492,0,0,-0
1.9506,0,0,-0
1.9521,0,0,-0
1.9535,0,0,-0
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0,0,-0
2.0054,0,0,-0
2.0068,0,0,-0
2.0083,0,0,-0
2.0097,0,0,-0
2.0111,0,0,-0
2.0126,0,0,-0
2.014,0,0,-0
2.0155,0,0,-0
2.0169,0,0,-0
2.0183,0,0,-0
2.0198,0,0,-0
2.0212,0,0,-0
2.0227,0,0,-0
2.0241,0,0,-0
2.0255,0,0,-0
2.027,0,0,-0
2.0284,0,0,-0
2.0299,0,0,-0
2.0313,0,0,-0
2.0327,0,0,-0
2.0342,0,0,-0
2.0356,0,0,-0
2.0371,0,0,-0
2.0385,0,0,-0
2.04,0,0,-0
2.0414,0,0,-0
2.0428,0,0,-0
2.0443,0,0,-0
2.0457,0,0,-0
2.0472,0,0,-0
2.0486,0,0,-0
2.05,0,0,-0
2.0515,0,0,-0
2.0529,0,0,-0
2.0544,0,0,-0
2.0558,0,0,-0
2.0572,0,0,-0
2.0587,0,0,-0
2.0601,0,0,-0
2.0616,0,0,-0
2.063,0,0,-0
2.0644,0,0,-0
2.0659,0,0,-0
2.0673,0,0,-0
2.0688,0,0,-0
2.0702,0,0,-0
2.0716,0,0,-0
2.0731,0,0,-0
2.0745,0,0,-0
2.076,0,0,-0
2.0774,0,0,-0
2.0788,0,0,-0
2.0803,0,0,-0
2.0817,0,0,-0
2.0832,0,0,-0
2.0846,0,0,-0
2.0861,0,0,-0
2.0875,0,0,-0
2.0889,0,0,-0
2.0904,0,0,-0
2.0918,0,0,-0
2.0933,0,0,-0
2.0947,0,0,-0
2.0961,0,0,-0
2.0976,0,0,-0
2.099,0,0,-0
2.1005,0,0,-0
2.1019,0,0,-0
2.1033,0,0,-0
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0,-0
2.1307,0,0,-0
2.1322,0,0,-0
2.1336,0,0,-0
2.135,0,0,-0
2.1365,0,0,-0
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0.00075237,0,0.00075237
2.1451,0.0013764,0,0.0013764
2.1466,0.0024573,0,0.0024573
2.148,0.004282,0,0.004282
2.1494,0.0072833,0,0.0072833
2.1509,0.01212,0,0.01212
2.1523,0.019682,0,0.019682
2.1538,0.03119,0,0.03119
2.1552,0.048233,0,0.048233
2.1566,0.072798,0,0.072798
2.1581,0.10724,0.029553,0.077687
2.1595,0.1542,0.038353,0.11585
2.161,0.21644,0.036663,0.17978
2.1624,0.29657,0.042079,0.25449
2.1638,0.39682,0.05242,0.3444
2.1653,0.51839,0.070626,0.44777
2.1667,0.66098,0.095713,0.56527
2.1682,0.82263,0.13195,0.69068
2.1696,0.99937,0.19207,0.8073
2.1711,1.1851,0.28701,0.89813
2.1725,1.372,0.43354,0.93843
2.1739,1.5505,0.67298,0.87747
2.1754,1.7105,1.0503,0.66016
2.1768,1.8421,1.5635,0.27859
2.1783,1.9362,2.1238,-0.1876
2.1797,1.9866,2.5568,-0.57018
2.1811,1.9898,2.6946,-0.70481
2.1826,1.9456,2.4883,-0.54271
2.184,1.857,2.0323,-0.17531
2.1855,1.7303,1.4968,0.23347
2.1869,1.5738,1.0214,0.55244
2.1883,1.3973,0.6618,0.7355
2.1898,1.211,0.41768,0.79329
2.1912,1.0244,0.26428,0.76017
2.1927,0.84604,0.17089,0.67515
2.1941,0.68208,0.11492,0.56716
2.1955,0.53679,0.081155,0.45563
2.197,0.41236,0.060297,0.35206
2.1984,0.30921,0.045501,0.2637
2.1999,0.2263,0.039517,0.18678
2.2013,0.16164,0.021614,0.14003
2.2027,0.11268,0.016768,0.095911
2.2042,0.076709,0.019826,0.056883
2.2056,0.051007,0.01222,0.038787
2.2071,0.033107,0.01543,0.017676
2.2085,0.020974,0,0.020974
2.2099,0.012969,0,0.012969
2.2114,0.0078255,0,0.0078255
2.2128,0.0046078,0,0.0046078
2.2143,0.0026473,0,0.0026473
2.2157,0.0014838,0,0.0014838
2.2172,0.00081205,0,0.00081205
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0,0,-0
2.2647,0,0,-0
2.2661,0,0,-0
2.2676,0,0,-0
2.269,0,0,-0
2.2705,0,0,-0
2.2719,0,0,-0
2.2733,0,0,-0
2.2748,0,0,-0
2.2762,0,0,-0
2.2777,0,0,-0
2.2791,0,0,-0
2.2805,0,0,-0
2.282,0,0,-0
2.2834,0,0,-0
2.2849,0,0,-0
2.2863,0,0,-0
2.2877,0,0,-0
2.2892,0,0,-0
2.2906,0,0,-0
2.2921,0,0,-0
2.2935,0,0,-0
2.2949,0,0,-0
2.2964,0,0,-0
2.2978,0,0,-0
2.2993,0,0,-0
2.3007,0,0,-0
2.3021,0,0,-0
2.3036,0,0,-0
2.305,0,0,-0
2.3065,0,0,-0
2.3079,0,0,-0
2.3094,0,0,-0
2.3108,0,0,-0
2.3122,0,0,-0
2.3137,0,0,-0
2.3151,0,0,-0
2.3166,0,0,-0
2.318,0,0,-0
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,0,0,-0
2.4851,0,0,-0
2.4866,0,0,-0
2.488,0,0,-0
2.4894,0,0,-0
2.4909,0,0,-0
2.4923,0,0,-0
2.4938,0,0,-0
2.4952,0,0,-0
2.4966,0,0,-0
2.4981,0,0,-0
2.4995,0,0,-0
2.501,0,0,-0
2.5024,0,0,-0
2.5038,0,0,-0
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,0,0,-0
2.511,0,0,-0
2.5125,0,0,-0
2.5139,0,0,-0
2.5154,0,0,-0
2.5168,0,0,-0
2.5182,0,0,-0
2.5197,0,0,-0
2.5211,0,0,-0
2.5226,0,0,-0
2.524,0,0,-0
2.5254,0,0,-0
2.5269,0,0,-0
2.5283,0,0,-0
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0,0,-0
2.8554,0,0,-0
2.8568,0,0,-0
2.8582,0,0,-0
2.8597,0,0,-0
2.8611,0,0,-0
2.8626,0,0,-0
2.864,0,0,-0
2.8654,0,0,-0
2.8669,0,0,-0
2.8683,0,0,-0
2.8698,0,0,-0
2.8712,0,0,-0
2.8726,0,0,-0
2.8741,0,0,-0
2.8755,0,0,-0
2.877,0,0,-0
2.8784,0,0,-0
2.8798,0,0,-0
2.8813,0,0,-0
2.8827,0,0,-0
2.8842,0,0,-0
2.8856,0,0,-0
2.8871,0,0,-0
2.8885,0,0,-0
2.8899,0,0,-0
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0,0,-0
3.0282,0,0.030444,-0.030444
3.0297,0,0.0097683,-0.0097683
3.0311,0,0.030235,-0.030235
3.0326,0,0.029566,-0.029566
3.034,0,0.033698,-0.033698
3.0354,0,0.036501,-0.036501
3.0369,0,0.039022,-0.039022
3.0383,0,0.041094,-0.041094
3.0398,0,0.043189,-0.043189
3.0412,0,0.044774,-0.044774
3.0426,0,0.045321,-0.045321
3.0441,0,0.04588,-0.04588
3.0455,0,0.045851,-0.045851
3.047,0,0.045841,-0.045841
3.0484,0,0.044903,-0.044903
3.0498,0,0.044518,-0.044518
3.0513,0,0.044582,-0.044582
3.0527,0,0.044616,-0.044616
3.0542,0,0.042745,-0.042745
3.0556,0,0.04231,-0.04231
3.057,0,0.017149,-0.017149
3.0585,0.00049445,0,0.00049445
3.0599,0.00091359,0,0.00091359
3.0614,0.0016458,0,0.0016458
3.0628,0.0028914,0,0.0028914
3.0642,0.0049543,0,0.0049543
3.0657,0.0082813,0.013503,-0.0052221
3.0671,0.013505,0.030674,-0.017169
3.0686,0.021534,0.036821,-0.015286
3.07,0.033496,0.040143,-0.0066462
3.0715,0.050818,0.043654,0.0071642
3.0729,0.075204,0.042732,0.032472
3.0743,0.10857,0.045249,0.063324
3.0758,0.15293,0.055324,0.097608
3.0772,0.21019,0.066269,0.14392
3.0787,0.28198,0.081243,0.20073
3.0801,0.36921,0.10498,0.26422
3.0815,0.47161,0.13922,0.33239
3.083,0.58775,0.18552,0.40223
3.0844,0.7147,0.2568,0.4579
3.0859,0.848,0.38084,0.46716
3.0873,0.98181,0.57591,0.4059
3.0887,1.1092,0.84647,0.26277
3.0902,1.2226,1.1732,0.049428
3.0916,1.3149,1.4932,-0.17826
3.0931,1.3799,1.7144,-0.3345
3.0945,1.413,1.7553,-0.34234
3.0959,1.4118,1.5911,-0.17928
3.0974,1.3765,1.2813,0.09523
3.0988,1.3096,0.92994,0.37965
3.1003,1.2155,0.6249,0.5906
3.1017,1.1007,0.40169,0.69905
3.1031,0.9727,0.24969,0.723
3.1046,0.83872,0.1535,0.68522
3.106,0.70564,0.097852,0.60779
3.1075,0.57925,0.067511,0.51174
3.1089,0.46391,0.054653,0.40926
3.1104,0.36249,0.056102,0.30639
3.1118,0.27648,0.060296,0.21618
3.1132,0.20576,0.0605,0.14526
3.1147,0.14941,0.053519,0.095893
3.1161,0.10585,0.046248,0.059597
3.1176,0.073146,0.043152,0.029994
3.119,0.049305,0.042768,0.006537
3.1204,0.032412,0.045355,-0.012943
3.1219,0.020821,0.049019,-0.028198
3.1233,0.013054,0.052076,-0.039023
3.1248,0.0079837,0.055851,-0.047867
3.1262,0.0047627,0.060139,-0.055376
3.1276,0.0027709,0.062428,-0.059657
3.1291,0.0015719,0.065429,-0.063857
3.1305,0.0008693,0.071794,-0.070925
3.132,0.00044417,0.080694,-0.08025
3.1334,0,0.086918,-0.086918
3.1348,0,0.091389,-0.091389
3.1363,0,0.085622,-0.085622
3.1377,0,0.069166,-0.069166
3.1392,0,0.047716,-0.047716
3.1406,0,0.032134,-0.032134
3.142,0,0,-0
3.1435,0,0,-0
3.1449,0,0,-0
3.1464,0,0,-0
3.1478,0,0,-0
3.1492,0,0,-0
3.1507,0,0,-0
3.1521,0,0,-0
3.1536,0,0,-0
3.155,0,0,-0
3.1565,0,0,-0
3.1579,0,0,-0
3.1593,0,0,-0
3.1608,0,0,-0
3.1622,0,0,-0
3.1637,0,0,-0
3.1651,0,0,-0
3.1665,0,0,-0
3.168,0,0,-0
3.1694,0,0,-0
3.1709,0,0,-0
3.1723,0,0,-0
3.1737,0,0,-0
3.1752,0,0,-0
3.1766,0,0,-0
3.1781,0,0,-0
3.1795,0,0,-0
3.1809,0,0,-0
3.1824,0,0,-0
3.1838,0,0,-0
3.1853,0,0,-0
3.1867,0,0,-0
3.1881,0,0,-0
3.1896,0,0,-0
3.191,0,0,-0
3.1925,0,0,-0
3.1939,0,0,-0
3.1953,0,0,-0
3.1968,0,0,-0
3.1982,0,0,-0
3.1997,0,0,-0
3.2011,0,0,-0
3.2026,0,0,-0
3.204,0,0,-0
3.2054,0,0,-0
3.2069,0,0,-0
3.2083,0,0,-0
3.2098,0,0,-0
3.2112,0,0,-0
3.2126,0,0,-0
3.2141,0,0,-0
3.2155,0,0,-0
3.217,0,0,-0
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0.0053446,-0.0053446
3.3034,0,0.020907,-0.020907
3.3048,0,0.0064988,-0.0064988
3.3063,0,0.028194,-0.028194
3.3077,0,0.0061532,-0.0061532
3.3092,0,0.029818,-0.029818
3.3106,0,0.005005,-0.005005
3.312,0,0.027329,-0.027329
3.3135,0,0.0041842,-0.0041842
3.3149,0,0.029208,-0.029208
3.3164,0,0.02509,-0.02509
3.3178,0,0.031244,-0.031244
3.3192,0,0.031537,-0.031537
3.3207,0,0.028512,-0.028512
3.3221,0,0.029204,-0.029204
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0.0012969,-0.0012969
3.3322,0,0.031294,-0.031294
3.3337,0,0.027479,-0.027479
3.3351,0,0.037685,-0.037685
3.3365,0,0.034541,-0.034541
3.338,0,0.035137,-0.035137
3.3394,0,0.033757,-0.033757
3.3409,0,0.033588,-0.033588
3.3423,0,0.032413,-0.032413
3.3437,0,0.032103,-0.032103
3.3452,0,0.031319,-0.031319
3.3466,0,0.030819,-0.030819
3.3481,0,0.02985,-0.02985
3.3495,0,0.029419,-0.029419
3.3509,0,0.025827,-0.025827
3.3524,0,0.031377,-0.031377
3.3538,0,0.0028688,-0.0028688
3.3553,0,0.027919,-0.027919
3.3567,0,0.0032921,-0.0032921
3.3581,0,0.019823,-0.019823
3.3596,0,0.002748,-0.002748
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0,-0
3.3682,0,0,-0
3.3697,0,0,-0
3.3711,0,0,-0
3.3725,0,0,-0
3.374,0,0,-0
3.3754,0,0,-0
3.3769,0,0,-0
3.3783,0,0,-0
3.3798,0,0,-0
3.3812,0,0,-0
3.3826,0,0,-0
3.3841,0,0,-0
3.3855,0,0,-0
3.387,0,0,-0
3.3884,0,0,-0
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0,0,-0
3.4158,0,0,-0
3.4172,0,0.017372,-0.017372
3.4186,0,0.014516,-0.014516
3.4201,0,0.020266,-0.020266
3.4215,0,0.018079,-0.018079
3.423,0,0.017916,-0.017916
3.4244,0,0.017059,-0.017059
3.4259,0,0.018955,-0.018955
3.4273,0,0.019262,-0.019262
3.4287,0,0.017171,-0.017171
3.4302,0,0.030614,-0.030614
3.4316,0,0.026853,-0.026853
3.4331,0,0.029037,-0.029037
3.4345,0,0.031039,-0.031039
3.4359,0,0.033399,-0.033399
3.4374,0,0.03377,-0.03377
3.4388,0,0.031223,-0.031223
3.4403,0,0.02935,-0.02935
3.4417,0,0.018441,-0.018441
3.4431,0,0.011585,-0.011585
3.4446,0,0.017496,-0.017496
3.446,0,0.010885,-0.010885
3.4475,0,0.017602,-0.017602
3.4489,0,0.011159,-0.011159
3.4503,0,0.019342,-0.019342
3.4518,0,0.0090303,-0.0090303
3.4532,0,0.016802,-0.016802
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,0,0,-0
3.4676,0,0,-0
3.4691,0,0,-0
3.4705,0,0,-0
3.472,0,0,-0
3.4734,0,0,-0
3.4748,0,0,-0
3.4763,0,0,-0
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0.00043888,-0.00043888
3.5123,0,0.026807,-0.026807
3.5137,0,4.3381e-06,-4.3381e-06
3.5152,0,0.0261,-0.0261
3.5166,0,0.00043589,-0.00043589
3.5181,0,0.02455,-0.02455
3.5195,0,0.00082975,-0.00082975
3.5209,0,0.023414,-0.023414
3.5224,0,0.0012054,-0.0012054
3.5238,0,0.022389,-0.022389
3.5253,0,0.0015623,-0.0015623
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0,0,-0
3.5368,0,0,-0
3.5382,0,0,-0
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0,0,-0
3.557,0,0,-0
3.5584,0,0,-0
3.5598,0,0,-0
3.5613,0,0,-0
3.5627,0,0,-0
3.5642,0,0,-0
3.5656,0,0,-0
3.567,0,0,-0
3.5685,0,0,-0
3.5699,0,0,-0
3.5714,0,0,-0
3.5728,0,0,-0
3.5742,0,0,-0
3.5757,0,0,-0
3.5771,0,0,-0
3.5786,0,0,-0
3.58,0,0,-0
3.5814,0,0,-0
3.5829,0,0,-0
3.5843,0,0,-0
3.5858,0,0,-0
3.5872,0,0,-0
3.5886,0,0,-0
3.5901,0,0,-0
3.5915,0,0,-0
3.593,0,0,-0
3.5944,0,0,-0
3.5958,0,0,-0
3.5973,1.475e-05,0,1.475e-05
3.5987,2.7557e-05,0,2.7557e-05
3.6002,4.9952e-05,0,4.9952e-05
3.6016,8.8239e-05,0,8.8239e-05
3.6031,0.00015194,0,0.00015194
3.6045,0.00025506,0,0.00025506
3.6059,0.00041755,0.013785,-0.013367
3.6074,0.00066761,0.015472,-0.014804
3.6088,0.001042,0.015196,-0.014154
3.6103,0.0015855,0.018209,-0.016624
3.6117,0.0023523,0.01553,-0.013178
3.6131,0.0034034,0.019876,-0.016472
3.6146,0.0048024,0.014788,-0.0099854
3.616,0.0066105,0.031907,-0.025296
3.6175,0.008883,0.034053,-0.02517
3.6189,0.01164,0.038308,-0.026668
3.6203,0.014875,0.033794,-0.018918
3.6218,0.018542,0.035956,-0.017414
3.6232,0.022543,0.034449,-0.011906
3.6247,0.026737,0.034885,-0.008148
3.6261,0.030931,0.035148,-0.004217
3.6275,0.034902,0.038536,-0.0036338
3.629,0.038414,0.043742,-0.0053279
3.6304,0.041242,0.05149,-0.010248
3.6319,0.043192,0.06178,-0.018588
3.6333,0.044125,0.072426,-0.028301
3.6347,0.043969,0.081412,-0.037443
3.6362,0.042725,0.085443,-0.042718
3.6376,0.040499,0.082806,-0.042307
3.6391,0.037448,0.074941,-0.037493
3.6405,0.033776,0.065339,-0.031563
3.6419,0.029715,0.057515,-0.0278
3.6434,0.025498,0.051986,-0.026488
3.6448,0.021341,0.048111,-0.026769
3.6463,0.017424,0.045341,-0.027917
3.6477,0.013876,0.041495,-0.027619
3.6492,0.010779,0.037435,-0.026656
3.6506,0.008165,0.03509,-0.026925
3.652,0.0060314,0.030229,-0.024198
3.6535,0.004347,0.028295,-0.023949
3.6549,0.0030577,0.00725,-0.0041923
3.6564,0.0020976,0.03,-0.027903
3.6578,0.0014033,0.0048922,-0.003489
3.6592,0.00091528,0.022536,-0.021621
3.6607,0.00058197,0,0.00058197
3.6621,0.00036082,0,0.00036082
3.6636,0.00021872,0,0.00021872
3.665,0.00012929,0,0.00012929
3.6664,7.4503e-05,0,7.4503e-05
3.6679,4.1847e-05,0,4.1847e-05
3.6693,2.2903e-05,0,2.2903e-05
3.6708,4.7568e-07,0,4.7568e-07
3.6722,0,0,-0
3.6736,0,0,-0
3.6751,0,0,-0
3.6765,0,0,-0
3.678,0,0,-0
3.6794,0,0,-0
3.6808,0,0,-0
3.6823,0,0,-0
3.6837,0,0,-0
3.6852,0,0,-0
3.6866,0,0,-0
3.688,0,0,-0
3.6895,0,0,-0
3.6909,0,0,-0
3.6924,0,0,-0
3.6938,0,0,-0
3.6953,0,0.022887,-0.022887
3.6967,0,0.00098449,-0.00098449
3.6981,0,0,-0
3.6996,0,0,-0
3.701,0,0,-0
3.7025,0,0,-0
3.7039,0,0,-0
3.7053,0,0,-0
3.7068,0,0,-0
3.7082,0,0,-0
3.7097,0,0,-0
3.7111,0,0,-0
3.7125,0,0,-0
3.714,0,0,-0
3.7154,0,0,-0
3.7169,0,0,-0
3.7183,0,0,-0
3.7197,0,0,-0
3.7212,0,0,-0
3.7226,0,0,-0
3.7241,0,0,-0
3.7255,0,0,-0
3.7269,0,0,-0
3.7284,0,0,-0
3.7298,0,0,-0
3.7313,0,0,-0
3.7327,0,0,-0
3.7341,0,0,-0
3.7356,0,0,-0
3.737,0,0,-0
3.7385,0,0,-0
3.7399,0,0,-0
3.7414,0,0,-0
3.7428,0,0,-0
3.7442,0,0,-0
3.7457,0,0,-0
3.7471,0,0,-0
3.7486,0,0,-0
3.75,0,0,-0
3.7514,0,0,-0
3.7529,0,0,-0
3.7543,0,0,-0
3.7558,0,0,-0
3.7572,0,0,-0
3.7586,0,0,-0
3.7601,0.00014455,0,0.00014455
3.7615,0.00029804,0,0.00029804
3.763,0.00054184,0,0.00054184
3.7644,0.00095962,0,0.00095962
3.7658,0.0016562,0,0.0016562
3.7673,0.002786,0,0.002786
3.7687,0.0045691,0,0.0045691
3.7702,0.0073091,0,0.0073091
3.7716,0.011428,0,0.011428
3.773,0.017416,0,0.017416
3.7745,0.025874,0,0.025874
3.7759,0.037479,0,0.037479
3.7774,0.052941,0,0.052941
3.7788,0.072932,0,0.072932
3.7802,0.098081,0,0.098081
3.7817,0.12861,0,0.12861
3.7831,0.16446,0,0.16446
3.7846,0.20508,0,0.20508
3.786,0.24943,0,0.24943
3.7875,0.2959,0,0.2959
3.7889,0.34236,0,0.34236
3.7903,0.38631,0.022512,0.3638
3.7918,0.42514,0.065537,0.35961
3.7932,0.45635,0.11044,0.34591
3.7947,0.47778,0.17703,0.30075
3.7961,0.48789,0.25306,0.23483
3.7975,0.48582,0.34004,0.14577
3.799,0.47177,0.4131,0.058679
3.8004,0.44686,0.45126,-0.0044082
3.8019,0.41282,0.43885,-0.026026
3.8033,0.37197,0.37976,-0.0077836
3.8047,0.32688,0.29503,0.031849
3.8062,0.28013,0.20934,0.070793
3.8076,0.23416,0.13867,0.095482
3.8091,0.19089,0.087029,0.10387
3.8105,0.15178,0.051292,0.10048
3.8119,0.11768,0.027186,0.090492
3.8134,0.088964,0,0.088964
3.8148,0.06561,0,0.06561
3.8163,0.047214,0,0.047214
3.8177,0.033133,0,0.033133
3.8191,0.022671,0,0.022671
3.8206,0.015124,0,0.015124
3.822,0.0098335,0,0.0098335
3.8235,0.0062389,0,0.0062389
3.8249,0.0038661,0,0.0038661
3.8264,0.0023357,0,0.0023357
3.8278,0.0013754,0,0.0013754
3.8292,0.00078933,0,0.00078933
3.8307,0.0004413,0,0.0004413
3.8321,0.00024078,0,0.00024078
3.8336,0,0,-0
3.835,0,0,-0
3.8364,0,0.004074,-0.004074
3.8379,0,0.021124,-0.021124
3.8393,0,0,-0
3.8408,0,0,-0
3.8422,0,0,-0
3.8436,0,0,-0
3.8451,0,0,-0
3.8465,0,0,-0
3.848,0,0,-0
3.8494,0,0,-0
3.8508,0,0,-0
3.8523,0,0,-0
3.8537,0,0,-0
3.8552,0,0,-0
3.8566,0,0,-0
3.858,0,0,-0
3.8595,0,0,-0
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0,-0
3.8797,0,0,-0
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,0,0,-0
4.0064,0,0,-0
4.0079,0,0,-0
4.0093,0,0,-0
4.0108,0,0,-0
4.0122,0,0,-0
4.0136,0,0,-0
4.0151,0,0,-0
4.0165,0,0,-0
4.018,0,0,-0
4.0194,0,0,-0
4.0208,0,0,-0
4.0223,0,0,-0
4.0237,0,0,-0
4.0252,0,0,-0
4.0266,0,0,-0
4.028,0,0,-0
4.0295,0,0,-0
4.0309,0,0,-0
4.0324,0,0,-0
4.0338,0,0,-0
4.0352,0,0,-0
4.0367,0,0,-0
4.0381,0,0,-0
4.0396,0,0,-0
4.041,0,0,-0
4.0424,0,0,-0
4.0439,0,0,-0
4.0453,0,0,-0
4.0468,0,0,-0
4.0482,0,0,-0
4.0497,0,0,-0
4.0511,0,0,-0
4.0525,0,0,-0
4.054,0,0,-0
4.0554,0,0,-0
4.0569,0,0,-0
4.0583,0,0,-0
4.0597,0,0,-0
4.0612,0,0,-0
4.0626,0,0,-0
4.0641,0,0,-0
4.0655,0,0,-0
4.0669,0,0,-0
4.0684,0,0,-0
4.0698,0,0,-0
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,0,0,-0
4.1433,0,0,-0
4.1447,0,0,-0
4.1462,0,0,-0
4.1476,0,0,-0
4.1491,0,0,-0
4.1505,0,0,-0
4.1519,0,0,-0
4.1534,0,0,-0
4.1548,0,0,-0
4.1563,0,0,-0
4.1577,0,0,-0
4.1591,0,0,-0
4.1606,0,0,-0
4.162,0,0,-0
4.1635,0,0,-0
4.1649,0,0,-0
4.1663,0,0,-0
4.1678,0,0,-0
4.1692,0,0,-0
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,0,0,-0
4.175,0,0,-0
4.1764,0,0,-0
4.1779,0,0,-0
4.1793,0,0,-0
4.1807,0,0,-0
4.1822,0,0,-0
4.1836,0,0,-0
4.1851,0,0,-0
4.1865,0,0,-0
4.188,0,0,-0
4.1894,0,0,-0
4.1908,0,0,-0
4.1923,0,0,-0
4.1937,0,0,-0
4.1952,0,0,-0
4.1966,0,0,-0
4.198,0,0,-0
4.1995,0,0,-0
4.2009,0,0,-0
4.2024,0,0,-0
4.2038,0,0,-0
4.2052,0,0,-0
4.2067,0,0,-0
4.2081,0,0,-0
4.2096,0,0,-0
4.211,0,0,-0
4.2124,0,0,-0
4.2139,0,0,-0
4.2153,0,0,-0
4.2168,0,0,-0
4.2182,0,0,-0
4.2196,0,0,-0
4.2211,0,0,-0
4.2225,0,0,-0
4.224,0,0,-0
4.2254,0,0,-0
4.2268,0,0,-0
4.2283,0,0,-0
4.2297,0,0,-0
4.2312,0,0,-0
4.2326,0,0,-0
4.2341,0,0,-0
4.2355,0,0,-0
4.2369,0,0,-0
4.2384,0,0,-0
4.2398,0,0,-0
4.2413,0,0,-0
4.2427,0,0,-0
4.2441,0,0,-0
4.2456,0,0,-0
4.247,0,0,-0
4.2485,0,0,-0
4.2499,0,0,-0
4.2513,0,0,-0
4.2528,0,0,-0
4.2542,0,0,-0
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,0,0,-0
4.2629,0,0,-0
4.2643,0,0,-0
4.2657,0,0,-0
4.2672,0,0,-0
4.2686,0,0,-0
4.2701,0,0,-0
4.2715,0,0,-0
4.273,0,0,-0
4.2744,0,0,-0
4.2758,0,0,-0
4.2773,0,0,-0
4.2787,0,0,-0
4.2802,0,0,-0
4.2816,0,0,-0
4.283,0,0,-0
4.2845,0,0,-0
4.2859,0,0,-0
4.2874,0,0,-0
4.2888,0,0,-0
4.2902,0,0,-0
4.2917,0,0,-0
4.2931,0,0,-0
4.2946,0,0,-0
4.296,0,0,-0
4.2974,0,0,-0
4.2989,0,0,-0
4.3003,0,0,-0
4.3018,0,0,-0
4.3032,0,0,-0
4.3046,0,0,-0
4.3061,0,0,-0
4.3075,0,0,-0
4.309,0,0,-0
4.3104,0,0,-0
4.3118,0,0,-0
4.3133,0,0,-0
4.3147,0,0,-0
4.3162,0,0,-0
4.3176,0,0,-0
4.3191,0,0,-0
4.3205,0,0,-0
4.3219,0,0,-0
4.3234,0,0,-0
4.3248,0,0,-0
4.3263,0,0,-0
4.3277,0,0,-0
4.3291,0,0,-0
4.3306,0,0,-0
4.332,0,0,-0
4.3335,0,0,-0
4.3349,0,0,-0
4.3363,0,0,-0
4.3378,0,0,-0
4.3392,0,0,-0
4.3407,0,0,-0
4.3421,0,0,-0
4.3435,0,0,-0
4.345,0,0,-0
4.3464,0,0,-0
4.3479,0,0,-0
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,7.8742e-05,0,7.8742e-05
4.3536,0.00014703,0,0.00014703
4.3551,0.00026729,0,0.00026729
4.3565,0.00047324,0,0.00047324
4.3579,0.00081635,0,0.00081635
4.3594,0.001378,0,0.001378
4.3608,0.0022653,0,0.0022653
4.3623,0.0036273,0,0.0036273
4.3637,0.0056588,0,0.0056588
4.3652,0.0086035,0,0.0086035
4.3666,0.012771,0,0.012771
4.368,0.018481,0,0.018481
4.3695,0.026058,0,0.026058
4.3709,0.035809,0,0.035809
4.3724,0.047966,0,0.047966
4.3738,0.062661,0,0.062661
4.3752,0.079811,0,0.079811
4.3767,0.099081,0,0.099081
4.3781,0.1199,0,0.1199
4.3796,0.14146,0,0.14146
4.381,0.1627,0,0.1627
4.3824,0.18241,0,0.18241
4.3839,0.19937,0,0.19937
4.3853,0.21243,0,0.21243
4.3868,0.22068,0,0.22068
4.3882,0.22349,0,0.22349
4.3896,0.22058,0,0.22058
4.3911,0.21224,0.00015392,0.21209
4.3925,0.1991,0.025814,0.17329
4.394,0.18209,0.035389,0.1467
4.3954,0.16234,0.058213,0.10413
4.3968,0.14107,0.086085,0.054986
4.3983,0.11951,0.11824,0.0012682
4.3997,0.098703,0.14897,-0.050264
4.4012,0.079458,0.16503,-0.085569
4.4026,0.062342,0.16436,-0.10201
4.404,0.047702,0.14623,-0.098526
4.4055,0.035586,0.11511,-0.079527
4.4069,0.025875,0.086002,-0.060128
4.4084,0.018334,0.058657,-0.040323
4.4098,0.012657,0.037258,-0.024601
4.4113,0.0085253,0.027303,-0.018777
4.4127,0.0056013,0.0030837,0.0025177
4.4141,0.003586,0,0.003586
4.4156,0.0022364,0,0.0022364
4.417,0.0013583,0,0.0013583
4.4185,0.00080503,0,0.00080503
4.4199,0.00046594,0,0.00046594
4.4213,0.00026268,0,0.00026268
4.4228,0.00014419,0,0.00014419
4.4242,7.7036e-05,0,7.7036e-05
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0,-0
4.551,0,0,-0
4.5524,0,0,-0
4.5539,0,0,-0
4.5553,0,0,-0
4.5568,0,0,-0
4.5582,0,0,-0
4.5596,0,0,-0
4.5611,0,0,-0
4.5625,0,0,-0
4.564,0,0,-0
4.5654,0,0,-0
4.5668,0,0,-0
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0,0,-0
4.5798,0,0,-0
4.5812,0,0,-0
4.5827,0,0,-0
4.5841,0,0,-0
4.5856,0,0,-0
4.587,0,0,-0
4.5885,0,0,-0
4.5899,0,0,-0
4.5913,0,0,-0
4.5928,0,0,-0
4.5942,0,0,-0
4.5957,0,0,-0
4.5971,0,0,-0
4.5985,0,0,-0
4.6,0,0,-0
4.6014,0,0,-0
4.6029,0,0,-0
4.6043,0,0,-0
4.6057,0,0,-0
4.6072,0,0,-0
4.6086,0,0,-0
4.6101,0,0,-0
4.6115,0,0,-0
4.6129,0,0,-0
4.6144,0,0,-0
4.6158,0,0,-0
4.6173,0,0,-0
4.6187,0,0,-0
4.6201,0,0,-0
4.6216,0,0,-0
4.623,0,0,-0
4.6245,0,0,-0
4.6259,0,0,-0
4.6273,0,0,-0
4.6288,0,0,-0
4.6302,0,0,-0
4.6317,0,0,-0
4.6331,0,0,-0
4.6346,0,0,-0
4.636,0,0,-0
4.6374,0,0,-0
4.6389,0,0,-0
4.6403,0,0,-0
4.6418,0,0,-0
4.6432,0,0,-0
4.6446,0,0,-0
4.6461,0,0,-0
4.6475,0,0,-0
4.649,0,0,-0
4.6504,0,0,-0
4.6518,0,0,-0
4.6533,0,0,-0
4.6547,0,0,-0
4.6562,0,0,-0
4.6576,0,0,-0
4.659,0,0,-0
4.6605,0,0,-0
4.6619,0,0,-0
4.6634,0,0,-0
4.6648,0,0,-0
4.6662,0,0,-0
4.6677,0,0,-0
4.6691,0,0,-0
4.6706,0,0,-0
4.672,0,0,-0
4.6734,0,0,-0
4.6749,0,0,-0
4.6763,0,0,-0
4.6778,0,0,-0
4.6792,0,0,-0
4.6807,0,0,-0
4.6821,0,0,-0
4.6835,0,0,-0
4.685,0,0,-0
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0,-0
4.6951,0,0,-0
4.6965,0,0,-0
4.6979,0,0,-0
4.6994,0,0,-0
4.7008,0,0,-0
4.7023,0,0,-0
4.7037,0,0,-0
4.7051,0,0,-0
4.7066,0,0,-0
4.708,0,0,-0
4.7095,0,0,-0
4.7109,0,0,-0
4.7123,0,0,-0
4.7138,0,0,-0
4.7152,0,0,-0
4.7167,0,0,-0
4.7181,0,0,-0
4.7195,0,0,-0
4.721,0,0,-0
4.7224,0,0,-0
4.7239,0,0,-0
4.7253,0,0,-0
4.7268,0,0,-0
4.7282,0,0,-0
4.7296,0,0,-0
4.7311,0,0,-0
4.7325,0,0,-0
4.734,0,0,-0
4.7354,0,0,-0
4.7368,0,0,-0
4.7383,0,0,-0
4.7397,0,0,-0
4.7412,0,0,-0
4.7426,0,0,-0
4.744,0,0,-0
4.7455,0,0,-0
4.7469,0,0,-0
4.7484,5.5913e-06,0,5.5913e-06
4.7498,1.3015e-05,0,1.3015e-05
4.7512,2.3909e-05,0,2.3909e-05
4.7527,4.274e-05,0,4.274e-05
4.7541,7.4354e-05,0,7.4354e-05
4.7556,0.00012593,0,0.00012593
4.757,0.00020797,0,0.00020797
4.7584,0.00033544,0,0.00033544
4.7599,0.00052668,0,0.00052668
4.7613,0.00080528,0,0.00080528
4.7628,0.0011994,0,0.0011994
4.7642,0.0017426,0,0.0017426
4.7657,0.0024682,0,0.0024682
4.7671,0.003405,0,0.003405
4.7685,0.0045765,0,0.0045765
4.77,0.0059938,0,0.0059938
4.7714,0.0076546,0,0.0076546
4.7729,0.0095245,0,0.0095245
4.7743,0.011548,0,0.011548
4.7757,0.013644,0,0.013644
4.7772,0.015711,0,0.015711
4.7786,0.017628,0,0.017628
4.7801,0.019274,0,0.019274
4.7815,0.020539,0,0.020539
4.7829,0.021331,0,0.021331
4.7844,0.021584,0,0.021584
4.7858,0.021282,0,0.021282
4.7873,0.02045,0,0.02045
4.7887,0.019152,0,0.019152
4.7901,0.017479,0,0.017479
4.7916,0.015542,0,0.015542
4.793,0.013468,0,0.013468
4.7945,0.011374,0,0.011374
4.7959,0.0093588,0,0.0093588
4.7973,0.0075041,0,0.0075041
4.7988,0.0058653,0,0.0058653
4.8002,0.0044669,0,0.0044669
4.8017,0.0033143,0,0.0033143
4.8031,0.0023952,0,0.0023952
4.8045,0.0016882,0.017479,-0.015791
4.806,0.0011599,0.0095284,-0.0083685
4.8074,0.00077619,0.019763,-0.018987
4.8089,0.00050578,0.01156,-0.011055
4.8103,0.00032096,0,0.00032096
4.8118,0.00019901,0,0.00019901
4.8132,0.00012016,0,0.00012016
4.8146,7.0627e-05,0,7.0627e-05
4.8161,4.0392e-05,0,4.0392e-05
4.8175,2.2546e-05,0,2.2546e-05
4.819,1.2289e-05,0,1.2289e-05
4.8204,3.274e-06,0,3.274e-06
4.8218,0,0,-0
4.8233,0,0,-0
4.8247,0,0,-0
4.8262,0,0,-0
4.8276,0,0,-0
4.829,0,0,-0
4.8305,0,0,-0
4.8319,0,0,-0
4.8334,0,0,-0
4.8348,0,0,-0
4.8362,0,0,-0
4.8377,0,0,-0
4.8391,0,0,-0
4.8406,0,0,-0
4.842,0,0,-0
4.8434,0,0,-0
4.8449,0,0,-0
4.8463,0,0,-0
4.8478,0,0,-0
4.8492,0,0,-0
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0,-0
4.8564,0,0,-0
4.8579,0,0,-0
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf1_weight.csv <==
28.7,66.1,79.165
36.5,65.3,75.672
45,64.4,76.653
53.1,63,77.025
61.3,60.4,76.343
68.3,56.3,74.504
76.7,52.5,71.931
84.1,52.2,70.798
93.7,52.2,70.445
94.3,52.3,69.019
109.2,52.4,68.657
117.5,52.6,66.9
123.7,56.3,64.644
134.6,59.8,61.168
140.8,62,58.337
146.8,62.5,57.439
155.3,63.3,56.618
163.2,63.3,56.963
170.2,62.6,56.463
177.9,61.5,56.207
186.9,57.7,56.33
192.1,57.8,56.817
205,56,57.09
211,54.4,57.101
219.1,53.7,56.871
228,53.7,57.091
235,53.6,57.333
243.7,54,57.865
250.3,63.1,60.821
257.7,69.3,69.032
266.1,70.1,69.111
270.8,70.4,66.879
282.7,70.7,68.16
289.6,89.1,79.165
298.7,89.4,79.165
303.5,89.5,79.165
313,89.7,79.165
321.3,90,76.421
328,90.3,68.762
337.8,90.6,66.045
344.5,92.3,65.755
354.7,92.2,66.101
363.1,93.2,66.517


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf2.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,1.0295e-05,0,1.0295e-05
0.65693,1.8843e-05,0,1.8843e-05
0.65837,3.3665e-05,0,3.3665e-05
0.65981,5.8716e-05,0,5.8716e-05
0.66126,9.9981e-05,0,9.9981e-05
0.6627,0.00016622,0,0.00016622
0.66414,0.00026983,0,0.00026983
0.66558,0.0004277,0,0.0004277
0.66702,0.00066199,0,0.00066199
0.66846,0.0010006,0,0.0010006
0.6699,0.0014769,0,0.0014769
0.67134,0.0021297,0,0.0021297
0.67278,0.0030001,0,0.0030001
0.67422,0.0041263,0,0.0041263
0.67566,0.0055415,0,0.0055415
0.6771,0.0072667,0,0.0072667
0.67854,0.0093048,0,0.0093048
0.67998,0.011635,0,0.011635
0.68142,0.014206,0,0.014206
0.68287,0.01694,0,0.01694
0.68431,0.019725,0,0.019725
0.68575,0.022431,0,0.022431
0.68719,0.02491,0,0.02491
0.68863,0.027013,0,0.027013
0.69007,0.028603,0,0.028603
0.69151,0.029576,0,0.029576
0.69295,0.029864,0,0.029864
0.69439,0.029448,0,0.029448
0.69583,0.028357,0,0.028357
0.69727,0.026666,0,0.026666
0.69871,0.024487,0,0.024487
0.70015,0.021959,0,0.021959
0.70159,0.01923,0,0.01923
0.70303,0.016444,0,0.016444
0.70447,0.013731,0,0.013731
0.70592,0.011196,0,0.011196
0.70736,0.0089158,0,0.0089158
0.7088,0.0069338,0,0.0069338
0.71024,0.005266,0,0.005266
0.71168,0.0039055,0,0.0039055
0.71312,0.0028285,0,0.0028285
0.71456,0.0020004,0,0.0020004
0.716,0.0013813,0,0.0013813
0.71744,0.0009314,0,0.0009314
0.71888,0.00061317,0,0.00061317
0.72032,0.0003941,0,0.0003941
0.72176,0.00024729,0,0.00024729
0.7232,0.00015154,0,0.00015154
0.72464,9.0808e-05,0,9.0808e-05
0.72608,5.314e-05,0,5.314e-05
0.72753,3.0365e-05,0,3.0365e-05
0.72897,1.6942e-05,0,1.6942e-05
0.73041,5.6778e-06,0,5.6778e-06
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,1.4565e-07,0,1.4565e-07
1.3758,2.6693e-07,0,2.6693e-07
1.3773,4.7744e-07,0,4.7744e-07
1.3787,8.3353e-07,0,8.3353e-07
1.3801,1.4205e-06,0,1.4205e-06
1.3816,2.3633e-06,0,2.3633e-06
1.383,3.8386e-06,0,3.8386e-06
1.3845,6.0872e-06,0,6.0872e-06
1.3859,9.4252e-06,0,9.4252e-06
1.3873,1.4249e-05,0,1.4249e-05
1.3888,2.1053e-05,0,2.1053e-05
1.3902,3.0373e-05,0,3.0373e-05
1.3917,4.2778e-05,0,4.2778e-05
1.3931,5.8819e-05,0,5.8819e-05
1.3945,7.8958e-05,0,7.8958e-05
1.396,0.00010349,0,0.00010349
1.3974,0.00013243,0,0.00013243
1.3989,0.00016547,0,0.00016547
1.4003,0.00020188,0,0.00020188
1.4017,0.0002405,0,0.0002405
1.4032,0.00027976,0,0.00027976
1.4046,0.00031775,0,0.00031775
1.4061,0.00035236,0,0.00035236
1.4075,0.00038151,0,0.00038151
1.4089,0.00040332,0,0.00040332
1.4104,0.00041633,0,0.00041633
1.4118,0.00041963,0,0.00041963
1.4133,0.00041298,0,0.00041298
1.4147,0.00039685,0,0.00039685
1.4162,0.00037235,0,0.00037235
1.4176,0.00034112,0,0.00034112
1.419,0.00030513,0,0.00030513
1.4205,0.00026647,0,0.00026647
1.4219,0.00022723,0,0.00022723
1.4234,0.0001892,0,0.0001892
1.4248,0.00015382,0,0.00015382
1.4262,0.00012211,0,0.00012211
1.4277,9.4642e-05,0,9.4642e-05
1.4291,7.1621e-05,0,7.1621e-05
1.4306,5.2915e-05,0,5.2915e-05
1.432,3.8167e-05,0,3.8167e-05
1.4334,2.6875e-05,0,2.6875e-05
1.4349,1.8473e-05,0,1.8473e-05
1.4363,1.2409e-05,0,1.2409e-05
1.4378,8.1404e-06,0,8.1404e-06
1.4392,5.214e-06,0,5.214e-06
1.4406,3.2605e-06,0,3.2605e-06
1.4421,1.9906e-06,0,1.9906e-06
1.4435,1.1864e-06,0,1.1864e-06
1.445,6.9025e-07,0,6.9025e-07
1.4464,3.9198e-07,0,3.9198e-07
1.4478,2.1725e-07,0,2.1725e-07
1.4493,1.2744e-08,0,1.2744e-08
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,4.4294e-06,0,4.4294e-06
1.7432,8.0694e-06,0,8.0694e-06
1.7446,1.4345e-05,0,1.4345e-05
1.7461,2.4887e-05,0,2.4887e-05
1.7475,4.2142e-05,0,4.2142e-05
1.7489,6.9653e-05,0,6.9653e-05
1.7504,0.00011238,0,0.00011238
1.7518,0.00017701,0,0.00017701
1.7533,0.00027219,0,0.00027219
1.7547,0.00040864,0,0.00040864
1.7561,0.00059961,0,0.00059961
1.7576,0.00085885,0,0.00085885
1.759,0.0012008,0,0.0012008
1.7605,0.0016389,0,0.0016389
1.7619,0.0021835,0,0.0021835
1.7633,0.0028402,0,0.0028402
1.7648,0.0036067,0,0.0036067
1.7662,0.0044716,0,0.0044716
1.7677,0.0054128,0,0.0054128
1.7691,0.0063972,0,0.0063972
1.7706,0.0073816,0,0.0073816
1.772,0.0083151,0,0.0083151
1.7734,0.0091446,0,0.0091446
1.7749,0.0098184,0,0.0098184
1.7763,0.010381,0,0.010381
1.7778,0.010857,0,0.010857
1.7792,0.011107,0,0.011107
1.7806,0.01129,0,0.01129
1.7821,0.011531,0,0.011531
1.7835,0.012024,0,0.012024
1.785,0.013047,0,0.013047
1.7864,0.014971,0,0.014971
1.7878,0.018267,0,0.018267
1.7893,0.023515,0,0.023515
1.7907,0.031399,0,0.031399
1.7922,0.042689,0,0.042689
1.7936,0.058197,0,0.058197
1.795,0.078715,0,0.078715
1.7965,0.10493,0,0.10493
1.7979,0.13728,0,0.13728
1.7994,0.17592,0,0.17592
1.8008,0.2205,0,0.2205
1.8022,0.27005,0,0.27005
1.8037,0.32305,0,0.32305
1.8051,0.37738,0,0.37738
1.8066,0.43047,0.18996,0.24051
1.808,0.47943,0.27786,0.20157
1.8094,0.52135,0.46232,0.059029
1.8109,0.55353,0.67069,-0.11716
1.8123,0.57379,0.82887,-0.25509
1.8138,0.58068,0.91493,-0.33425
1.8152,0.57362,0.88218,-0.30856
1.8167,0.55323,0.70131,-0.14808
1.8181,0.52093,0.49377,0.02716
1.8195,0.4789,0.31833,0.16057
1.821,0.42983,0.17631,0.25352
1.8224,0.37665,0.098626,0.27802
1.8239,0.32222,0,0.32222
1.8253,0.26911,0,0.26911
1.8267,0.2194,0,0.2194
1.8282,0.17462,0,0.17462
1.8296,0.13572,0,0.13572
1.8311,0.10299,0,0.10299
1.8325,0.076302,0,0.076302
1.8339,0.055188,0,0.055188
1.8354,0.038968,0,0.038968
1.8368,0.026859,0,0.026859
1.8383,0.018071,0,0.018071
1.8397,0.011868,0,0.011868
1.8411,0.0076063,0,0.0076063
1.8426,0.0047576,0,0.0047576
1.844,0.0029105,0,0.0029105
1.8455,0.0017384,0,0.0017384
1.8469,0.0010135,0,0.0010135
1.8483,0.00057684,0,0.00057684
1.8498,0.00032043,0,0.00032043
1.8512,7.9175e-05,0,7.9175e-05
1.8527,0,0,-0
1.8541,0,0,-0
1.8555,0,0,-0
1.857,0,0,-0
1.8584,0,0,-0
1.8599,0,0,-0
1.8613,0,0,-0
1.8628,0,0,-0
1.8642,0,0,-0
1.8656,0,0,-0
1.8671,0,0,-0
1.8685,0,0,-0
1.87,0,0,-0
1.8714,0,0,-0
1.8728,0,0,-0
1.8743,0,0,-0
1.8757,0,0,-0
1.8772,0,0,-0
1.8786,0,0,-0
1.88,0.0008668,0,0.0008668
1.8815,0.0015713,0,0.0015713
1.8829,0.0027802,0,0.0027802
1.8844,0.0048021,0,0.0048021
1.8858,0.008097,0,0.008097
1.8872,0.013356,0,0.013356
1.8887,0.021502,0,0.021502
1.8901,0.033783,0,0.033783
1.8916,0.051806,0,0.051806
1.893,0.077542,0,0.077542
1.8944,0.11329,0,0.11329
1.8959,0.16159,0,0.16159
1.8973,0.225,0,0.225
1.8988,0.30586,0,0.30586
1.9002,0.40594,0,0.40594
1.9017,0.52619,0,0.52619
1.9031,0.66581,0,0.66581
1.9045,0.82238,0,0.82238
1.906,0.99162,0.11696,0.87466
1.9074,1.1673,0.29153,0.87575
1.9089,1.3414,0.51088,0.83056
1.9103,1.505,0.89784,0.60719
1.9117,1.6485,1.4453,0.20325
1.9132,1.7629,2.0838,-0.32086
1.9146,1.8406,2.6115,-0.77094
1.9161,1.8756,2.8255,-0.94992
1.9175,1.8659,2.642,-0.7761
1.9189,1.8123,2.0943,-0.28202
1.9204,1.7185,1.4407,0.27781
1.9218,1.5909,0.89538,0.69549
1.9233,1.4378,0.5086,0.92918
1.9247,1.2686,0.27696,0.99162
1.9261,1.0927,0.076393,1.0163
1.9276,0.91879,0,0.91879
1.929,0.75417,0,0.75417
1.9305,0.60444,0,0.60444
1.9319,0.47295,0,0.47295
1.9333,0.36129,0,0.36129
1.9348,0.26944,0,0.26944
1.9362,0.19615,0,0.19615
1.9377,0.1394,0,0.1394
1.9391,0.096698,0,0.096698
1.9405,0.06547,0,0.06547
1.942,0.043261,0,0.043261
1.9434,0.027911,0,0.027911
1.9449,0.017601,0,0.017601
1.9463,0.010835,0,0.010835
1.9478,0.0065113,0,0.0065113
1.9492,0.0038193,0,0.0038193
1.9506,0.0021865,0,0.0021865
1.9521,0.0012216,0,0.0012216
1.9535,0.000666,0,0.000666
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0,0,-0
2.0054,0,0,-0
2.0068,0,0,-0
2.0083,0,0,-0
2.0097,0,0,-0
2.0111,0,0,-0
2.0126,0,0,-0
2.014,0,0,-0
2.0155,0,0,-0
2.0169,0,0,-0
2.0183,0,0,-0
2.0198,0,0,-0
2.0212,0,0,-0
2.0227,0,0,-0
2.0241,0,0,-0
2.0255,0,0,-0
2.027,0,0,-0
2.0284,0,0,-0
2.0299,0,0,-0
2.0313,0,0,-0
2.0327,0,0,-0
2.0342,0,0,-0
2.0356,0,0,-0
2.0371,0,0,-0
2.0385,0,0,-0
2.04,0.00028057,0,0.00028057
2.0414,0.00050744,0,0.00050744
2.0428,0.00089842,0,0.00089842
2.0443,0.0015519,0,0.0015519
2.0457,0.0026157,0,0.0026157
2.0472,0.0043024,0,0.0043024
2.0486,0.0069065,0,0.0069065
2.05,0.010821,0,0.010821
2.0515,0.016549,0,0.016549
2.0529,0.024706,0,0.024706
2.0544,0.036006,0,0.036006
2.0558,0.051251,0,0.051251
2.0572,0.071242,0,0.071242
2.0587,0.096655,0,0.096655
2.0601,0.128,0,0.128
2.0616,0.16545,0,0.16545
2.063,0.20877,0,0.20877
2.0644,0.25716,0,0.25716
2.0659,0.30924,0,0.30924
2.0673,0.36303,0.057968,0.30506
2.0688,0.41606,0.16916,0.2469
2.0702,0.46546,0.27147,0.19398
2.0716,0.50831,0.41599,0.092313
2.0731,0.54189,0.54915,-0.0072553
2.0745,0.56396,0.63048,-0.066524
2.076,0.57297,0.63746,-0.064485
2.0774,0.56829,0.56201,0.0062882
2.0788,0.55025,0.42539,0.12486
2.0803,0.52012,0.28109,0.23903
2.0817,0.47993,0.16961,0.31032
2.0832,0.43228,0.095798,0.33648
2.0846,0.38007,0.033041,0.34703
2.0861,0.32623,0,0.32623
2.0875,0.27336,0,0.27336
2.0889,0.22361,0,0.22361
2.0904,0.17856,0,0.17856
2.0918,0.13919,0,0.13919
2.0933,0.1064,0,0.1064
2.0947,0.079548,0,0.079548
2.0961,0.058609,0,0.058609
2.0976,0.043153,0,0.043153
2.099,0.032657,0,0.032657
2.1005,0.026727,0,0.026727
2.1019,0.025203,0,0.025203
2.1033,0.028217,0,0.028217
2.1048,0.036247,0,0.036247
2.1062,0.05013,0,0.05013
2.1077,0.071042,0,0.071042
2.1091,0.10042,0,0.10042
2.1105,0.13986,0,0.13986
2.112,0.19098,0,0.19098
2.1134,0.25488,0,0.25488
2.1149,0.33222,0,0.33222
2.1163,0.42292,0,0.42292
2.1177,0.52554,0,0.52554
2.1192,0.63751,0,0.63751
2.1206,0.75494,0,0.75494
2.1221,0.87275,0,0.87275
2.1235,0.98497,0,0.98497
2.1249,1.0851,0.11176,0.9733
2.1264,1.1668,0.2193,0.94749
2.1278,1.2248,0.39302,0.83177
2.1293,1.2551,0.63539,0.61971
2.1307,1.2556,0.96282,0.29273
2.1322,1.2261,1.3236,-0.097459
2.1336,1.1689,1.5545,-0.38558
2.135,1.0878,1.5669,-0.47909
2.1365,0.98823,1.3466,-0.35833
2.1379,0.87632,1.0201,-0.14375
2.1394,0.75856,0.6779,0.080657
2.1408,0.64101,0.41256,0.22844
2.1422,0.52879,0.2665,0.26228
2.1437,0.42583,0.21939,0.20644
2.1451,0.33474,0.23794,0.096798
2.1466,0.25685,0.29271,-0.035861
2.148,0.19237,0.33933,-0.14696
2.1494,0.14062,0.35405,-0.21343
2.1509,0.10032,0.32841,-0.2281
2.1523,0.06992,0.28795,-0.21803
2.1538,0.047577,0.21872,-0.17114
2.1552,0.031602,0.13854,-0.10694
2.1566,0.020489,0.011225,0.0092641
2.1581,0.012965,0,0.012965
2.1595,0.0080068,0,0.0080068
2.161,0.0048253,0,0.0048253
2.1624,0.0028375,0,0.0028375
2.1638,0.0016278,0,0.0016278
2.1653,0.00091273,0,0.00091273
2.1667,0.0005003,0,0.0005003
2.1682,0,0,-0
2.1696,0,0,-0
2.1711,0,0,-0
2.1725,0,0,-0
2.1739,0,0,-0
2.1754,0,0,-0
2.1768,0,0,-0
2.1783,0,0,-0
2.1797,0,0,-0
2.1811,0,0,-0
2.1826,0,0,-0
2.184,0,0,-0
2.1855,0,0,-0
2.1869,0,0,-0
2.1883,0,0,-0
2.1898,0,0,-0
2.1912,0,0,-0
2.1927,0,0,-0
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,2.8793e-05,0,2.8793e-05
2.246,5.2628e-05,0,5.2628e-05
2.2474,9.39e-05,0,9.39e-05
2.2488,0.00016345,0,0.00016345
2.2503,0.00027759,0,0.00027759
2.2517,0.00046004,0,0.00046004
2.2532,0.00074404,0,0.00074404
2.2546,0.0011745,0,0.0011745
2.256,0.0018095,0,0.0018095
2.2575,0.0027214,0,0.0027214
2.2589,0.0039984,0,0.0039984
2.2604,0.0057358,0,0.0057358
2.2618,0.0080297,0,0.0080297
2.2633,0.010971,0,0.010971
2.2647,0.01463,0,0.01463
2.2661,0.019043,0,0.019043
2.2676,0.024196,0,0.024196
2.269,0.030009,0,0.030009
2.2705,0.036333,0,0.036333
2.2719,0.042942,0,0.042942
2.2733,0.04954,0,0.04954
2.2748,0.055785,0,0.055785
2.2762,0.061317,0,0.061317
2.2777,0.06579,0,0.06579
2.2791,0.068906,0,0.068906
2.2805,0.07045,0,0.07045
2.282,0.07031,0,0.07031
2.2834,0.068497,0,0.068497
2.2849,0.065133,0,0.065133
2.2863,0.060448,0,0.060448
2.2877,0.054763,0,0.054763
2.2892,0.04843,0,0.04843
2.2906,0.041808,0,0.041808
2.2921,0.035229,0,0.035229
2.2935,0.028976,0,0.028976
2.2949,0.023263,0,0.023263
2.2964,0.018227,0,0.018227
2.2978,0.013941,0,0.013941
2.2993,0.010412,0,0.010412
2.3007,0.0075906,0,0.0075906
2.3021,0.0054017,0,0.0054017
2.3036,0.0037519,0,0.0037519
2.305,0.0025434,0,0.0025434
2.3065,0.0016827,0,0.0016827
2.3079,0.0010863,0,0.0010863
2.3094,0.00068428,0,0.00068428
2.3108,0.00042073,0,0.00042073
2.3122,0.00025296,0,0.00025296
2.3137,0.00014845,0,0.00014845
2.3151,8.5021e-05,0,8.5021e-05
2.3166,4.7518e-05,0,4.7518e-05
2.318,2.5913e-05,0,2.5913e-05
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,5.4447e-06,0,5.4447e-06
2.4851,9.9781e-06,0,9.9781e-06
2.4866,1.7843e-05,0,1.7843e-05
2.488,3.1136e-05,0,3.1136e-05
2.4894,5.3047e-05,0,5.3047e-05
2.4909,8.8402e-05,0,8.8402e-05
2.4923,0.00014371,0,0.00014371
2.4938,0.00022793,0,0.00022793
2.4952,0.00035274,0,0.00035274
2.4966,0.0005327,0,0.0005327
2.4981,0.00078509,0,0.00078509
2.4995,0.0011293,0,0.0011293
2.501,0.0015854,0,0.0015854
2.5024,0.0021733,0,0.0021733
2.5038,0.0029086,0,0.0029086
2.5053,0.0037988,0,0.0037988
2.5067,0.0048419,0,0.0048419
2.5082,0.0060231,0,0.0060231
2.5096,0.0073128,0,0.0073128
2.511,0.0086661,0,0.0086661
2.5125,0.010024,0,0.010024
2.5139,0.011318,0,0.011318
2.5154,0.01247,0,0.01247
2.5168,0.013411,0,0.013411
2.5182,0.014076,0,0.014076
2.5197,0.014421,0,0.014421
2.5211,0.014421,0,0.014421
2.5226,0.014075,0,0.014075
2.524,0.013408,0,0.013408
2.5254,0.012467,0,0.012467
2.5269,0.011314,0,0.011314
2.5283,0.01002,0,0.01002
2.5298,0.0086616,0,0.0086616
2.5312,0.0073083,0,0.0073083
2.5327,0.0060186,0,0.0060186
2.5341,0.0048375,0,0.0048375
2.5355,0.0037947,0,0.0037947
2.537,0.0029049,0,0.0029049
2.5384,0.00217,0,0.00217
2.5399,0.0015828,0,0.0015828
2.5413,0.0011271,0,0.0011271
2.5427,0.00078338,0,0.00078338
2.5442,0.00053137,0,0.00053137
2.5456,0.00035173,0,0.00035173
2.5471,0.00022718,0,0.00022718
2.5485,0.00014317,0,0.00014317
2.5499,8.8016e-05,0,8.8016e-05
2.5514,5.2799e-05,0,5.2799e-05
2.5528,3.0985e-05,0,3.0985e-05
2.5543,1.7745e-05,0,1.7745e-05
2.5557,9.9165e-06,0,9.9165e-06
2.5571,5.4068e-06,0,5.4068e-06
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,4.579e-06,0,4.579e-06
2.7502,8.4124e-06,0,8.4124e-06
2.7516,1.5077e-05,0,1.5077e-05
2.7531,2.6363e-05,0,2.6363e-05
2.7545,4.4979e-05,0,4.4979e-05
2.756,7.5034e-05,0,7.5034e-05
2.7574,0.0001222,0,0.0001222
2.7588,0.00019412,0,0.00019412
2.7603,0.00030083,0,0.00030083
2.7617,0.00045486,0,0.00045486
2.7632,0.00067108,0,0.00067108
2.7646,0.00096616,0,0.00096616
2.766,0.0013575,0,0.0013575
2.7675,0.0018624,0,0.0018624
2.7689,0.0024939,0,0.0024939
2.7704,0.0032585,0,0.0032585
2.7718,0.0041546,0,0.0041546
2.7732,0.0051691,0,0.0051691
2.7747,0.0062764,0,0.0062764
2.7761,0.0074375,0,0.0074375
2.7776,0.0086015,0,0.0086015
2.779,0.0097081,0,0.0097081
2.7804,0.010692,0,0.010692
2.7819,0.011492,0,0.011492
2.7833,0.012054,0.02965,-0.017596
2.7848,0.01234,0.048494,-0.036154
2.7862,0.012328,0.02642,-0.014092
2.7876,0.012021,0.040387,-0.028366
2.7891,0.011438,0,0.011438
2.7905,0.010621,0,0.010621
2.792,0.0096231,0,0.0096231
2.7934,0.0085096,0,0.0085096
2.7948,0.0073438,0,0.0073438
2.7963,0.0061851,0,0.0061851
2.7977,0.0050835,0,0.0050835
2.7992,0.0040771,0,0.0040771
2.8006,0.0031906,0,0.0031906
2.8021,0.002437,0,0.002437
2.8035,0.0018171,0,0.0018171
2.8049,0.0013222,0,0.0013222
2.8064,0.0009389,0,0.0009389
2.8078,0.00065054,0,0.00065054
2.8093,0.00043978,0,0.00043978
2.8107,0.00029004,0,0.00029004
2.8121,0.00019706,0,0.00019706
2.8136,0.00013769,0,0.00013769
2.815,0.00010889,0,0.00010889
2.8165,0.0001081,0,0.0001081
2.8179,0.00013677,0,0.00013677
2.8193,0.00020119,0,0.00020119
2.8208,0.00031316,0,0.00031316
2.8222,0.0004907,0,0.0004907
2.8237,0.00075638,0,0.00075638
2.8251,0.0011489,0,0.0011489
2.8265,0.001704,0,0.001704
2.828,0.0024655,0,0.0024655
2.8294,0.0034804,0,0.0034804
2.8309,0.0047938,0,0.0047938
2.8323,0.0064432,0,0.0064432
2.8337,0.008451,0,0.008451
2.8352,0.010817,0,0.010817
2.8366,0.013515,0,0.013515
2.8381,0.016479,0,0.016479
2.8395,0.019607,0,0.019607
2.841,0.022764,0,0.022764
2.8424,0.025793,0,0.025793
2.8438,0.02852,0,0.02852
2.8453,0.030777,0,0.030777
2.8467,0.032413,0,0.032413
2.8482,0.033307,0,0.033307
2.8496,0.033397,0,0.033397
2.851,0.03268,0,0.03268
2.8525,0.031209,0,0.031209
2.8539,0.029086,0,0.029086
2.8554,0.026454,0,0.026454
2.8568,0.023479,0,0.023479
2.8582,0.020335,0,0.020335
2.8597,0.017186,0,0.017186
2.8611,0.014175,0,0.014175
2.8626,0.01141,0,0.01141
2.864,0.008963,0,0.008963
2.8654,0.0068703,0,0.0068703
2.8669,0.0051384,0,0.0051384
2.8683,0.0037496,0,0.0037496
2.8698,0.0026693,0,0.0026693
2.8712,0.001856,0,0.001856
2.8726,0.0012596,0,0.0012596
2.8741,0.00083411,0,0.00083411
2.8755,0.00053893,0,0.00053893
2.877,0.00033971,0,0.00033971
2.8784,0.00020888,0,0.00020888
2.8798,0.00012526,0,0.00012526
2.8813,7.3254e-05,0,7.3254e-05
2.8827,4.1929e-05,0,4.1929e-05
2.8842,2.3418e-05,0,2.3418e-05
2.8856,1.2759e-05,0,1.2759e-05
2.8871,0,0,-0
2.8885,0,0,-0
2.8899,0,0,-0
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0,0,-0
3.0282,0,0,-0
3.0297,0,0,-0
3.0311,0,0,-0
3.0326,0,0,-0
3.034,0.00016354,0,0.00016354
3.0354,0.00029757,0,0.00029757
3.0369,0.00052899,0,0.00052899
3.0383,0.00091926,0,0.00091926
3.0398,0.0015576,0,0.0015576
3.0412,0.0025738,0,0.0025738
3.0426,0.0041482,0,0.0041482
3.0441,0.0065219,0,0.0065219
3.0455,0.010004,0,0.010004
3.047,0.014972,0,0.014972
3.0484,0.021894,0,0.021894
3.0498,0.031234,0,0.031234
3.0513,0.043466,0,0.043466
3.0527,0.059013,0,0.059013
3.0542,0.078171,0,0.078171
3.0556,0.10104,0,0.10104
3.057,0.12743,0,0.12743
3.0585,0.15684,0,0.15684
3.0599,0.18837,0,0.18837
3.0614,0.22074,0,0.22074
3.0628,0.25314,0,0.25314
3.0642,0.28296,0.11254,0.17042
3.0657,0.30902,0.18869,0.12033
3.0671,0.32997,0.30507,0.024904
3.0686,0.34494,0.42607,-0.081134
3.07,0.35364,0.51621,-0.16257
3.0715,0.35679,0.56545,-0.20866
3.0729,0.356,0.50823,-0.15223
3.0743,0.35379,0.38408,-0.03029
3.0758,0.35355,0.25131,0.10224
3.0772,0.35935,0.16319,0.19616
3.0787,0.37569,0,0.37569
3.0801,0.40723,0,0.40723
3.0815,0.45829,0,0.45829
3.083,0.53205,0,0.53205
3.0844,0.63048,0.0081527,0.62233
3.0859,0.75372,0.21329,0.54044
3.0873,0.89976,0.39964,0.50013
3.0887,1.0642,0.73785,0.32636
3.0902,1.2403,1.2056,0.034745
3.0916,1.4192,1.6928,-0.27364
3.0931,1.5903,2.0552,-0.46488
3.0945,1.743,2.137,-0.39406
3.0959,1.8666,1.881,-0.01442
3.0974,1.9522,1.4042,0.548
3.0988,1.9934,0.9169,1.0765
3.1003,1.9868,0.54084,1.4459
3.1017,1.9322,0.30284,1.6294
3.1031,1.8336,0.1592,1.6744
3.1046,1.6981,0,1.6981
3.106,1.5345,0,1.5345
3.1075,1.3531,0,1.3531
3.1089,1.1642,0,1.1642
3.1104,0.97736,0,0.97736
3.1118,0.80052,0,0.80052
3.1132,0.63989,0,0.63989
3.1147,0.4991,0,0.4991
3.1161,0.37984,0,0.37984
3.1176,0.28203,0,0.28203
3.119,0.20429,0,0.20429
3.1204,0.14435,0,0.14435
3.1219,0.099487,0,0.099487
3.1233,0.066976,0,0.066976
3.1248,0.044005,0,0.044005
3.1262,0.028206,0,0.028206
3.1276,0.017636,0,0.017636
3.1291,0.010755,0,0.010755
3.1305,0.0063957,0,0.0063957
3.132,0.0037083,0,0.0037083
3.1334,0.0021003,0,0.0021003
3.1348,0.0011628,0,0.0011628
3.1363,0.00044272,0,0.00044272
3.1377,0,0,-0
3.1392,0,0,-0
3.1406,0,0,-0
3.142,0,0,-0
3.1435,0,0,-0
3.1449,2.1543e-06,0,2.1543e-06
3.1464,3.953e-06,0,3.953e-06
3.1478,7.0715e-06,0,7.0715e-06
3.1492,1.2336e-05,0,1.2336e-05
3.1507,2.0986e-05,0,2.0986e-05
3.1521,3.4827e-05,0,3.4827e-05
3.1536,5.6382e-05,0,5.6382e-05
3.155,8.9238e-05,0,8.9238e-05
3.1565,0.00013778,0,0.00013778
3.1579,0.00020748,0,0.00020748
3.1593,0.00030475,0,0.00030475
3.1608,0.00043667,0,0.00043667
3.1622,0.00061043,0,0.00061043
3.1637,0.00083259,0,0.00083259
3.1651,0.0011085,0,0.0011085
3.1665,0.0014402,0,0.0014402
3.168,0.0018253,0,0.0018253
3.1694,0.0022571,0,0.0022571
3.1709,0.002723,0,0.002723
3.1723,0.0032054,0,0.0032054
3.1737,0.0036818,0,0.0036818
3.1752,0.0041263,0,0.0041263
3.1766,0.0045114,0,0.0045114
3.1781,0.0048127,0,0.0048127
3.1795,0.0050094,0,0.0050094
3.1809,0.0050876,0,0.0050876
3.1824,0.0050418,0,0.0050418
3.1838,0.0048751,0,0.0048751
3.1853,0.0045993,0,0.0045993
3.1867,0.0042327,0,0.0042327
3.1881,0.0038009,0,0.0038009
3.1896,0.0033303,0,0.0033303
3.191,0.0028471,0,0.0028471
3.1925,0.0023748,0,0.0023748
3.1939,0.0019325,0,0.0019325
3.1953,0.0015342,0,0.0015342
3.1968,0.0011886,0,0.0011886
3.1982,0.00089866,0,0.00089866
3.1997,0.00066289,0,0.00066289
3.2011,0.00047703,0,0.00047703
3.2026,0.00033487,0,0.00033487
3.204,0.00022929,0,0.00022929
3.2054,0.00015311,0,0.00015311
3.2069,9.9846e-05,0,9.9846e-05
3.2083,6.3572e-05,0,6.3572e-05
3.2098,3.9484e-05,0,3.9484e-05
3.2112,2.3919e-05,0,2.3919e-05
3.2126,1.4131e-05,0,1.4131e-05
3.2141,8.1402e-06,0,8.1402e-06
3.2155,4.5711e-06,0,4.5711e-06
3.217,2.5072e-06,0,2.5072e-06
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0,-0
3.3034,0,0,-0
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0,0,-0
3.3164,0,0,-0
3.3178,0,0,-0
3.3192,0,0,-0
3.3207,0,0,-0
3.3221,0,0,-0
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0,-0
3.3322,0.00050484,0,0.00050484
3.3337,0.00092473,0,0.00092473
3.3351,0.0016515,0,0.0016515
3.3365,0.0028763,0,0.0028763
3.338,0.0048858,0,0.0048858
3.3394,0.0081152,0,0.0081152
3.3409,0.013151,0,0.013151
3.3423,0.02078,0,0.02078
3.3437,0.03202,0,0.03202
3.3452,0.048122,0,0.048122
3.3466,0.070546,0,0.070546
3.3481,0.10089,0,0.10089
3.3495,0.1409,0,0.1409
3.3509,0.19196,0,0.19196
3.3524,0.25508,0,0.25508
3.3538,0.33063,0,0.33063
3.3553,0.41808,0,0.41808
3.3567,0.51576,0,0.51576
3.3581,0.62078,0,0.62078
3.3596,0.72899,0,0.72899
3.361,0.8351,0,0.8351
3.3625,0.93329,0.061199,0.8721
3.3639,1.0176,0.15526,0.86234
3.3653,1.0825,0.28493,0.79754
3.3668,1.1234,0.49947,0.62398
3.3682,1.1376,0.77092,0.36663
3.3697,1.1234,1.0392,0.084185
3.3711,1.0824,1.2496,-0.16725
3.3725,1.0174,1.2705,-0.25306
3.374,0.93308,1.1094,-0.17634
3.3754,0.83484,0.83782,-0.0029813
3.3769,0.72869,0.54881,0.17988
3.3783,0.62046,0.32232,0.29815
3.3798,0.51544,0.17988,0.33556
3.3812,0.41775,0.090064,0.32769
3.3826,0.33031,0.020407,0.30991
3.3841,0.25478,0,0.25478
3.3855,0.19169,0,0.19169
3.387,0.14067,0,0.14067
3.3884,0.10071,0,0.10071
3.3898,0.070397,0,0.070397
3.3913,0.048007,0,0.048007
3.3927,0.031937,0,0.031937
3.3942,0.020728,0,0.020728
3.3956,0.013127,0,0.013127
3.397,0.008117,0,0.008117
3.3985,0.0049167,0,0.0049167
3.3999,0.0029308,0,0.0029308
3.4014,0.0017298,0,0.0017298
3.4028,0.0010271,0,0.0010271
3.4042,0.00063131,0,0.00063131
3.4057,0.00015272,0,0.00015272
3.4071,0.00017407,0,0.00017407
3.4086,0.00019353,0,0.00019353
3.41,0.0002099,0,0.0002099
3.4114,0.00022209,0,0.00022209
3.4129,0.00022925,0,0.00022925
3.4143,0.00023088,0,0.00023088
3.4158,0.00022684,0,0.00022684
3.4172,0.00021743,0,0.00021743
3.4186,0.00020328,0,0.00020328
3.4201,0.0001854,0,0.0001854
3.4215,0.00016497,0,0.00016497
3.423,0.0001432,0,0.0001432
3.4244,0.00012127,0,0.00012127
3.4259,0.00010018,0,0.00010018
3.4273,8.0719e-05,0,8.0719e-05
3.4287,6.3471e-05,0,6.3471e-05
3.4302,4.8689e-05,0,4.8689e-05
3.4316,3.6435e-05,0,3.6435e-05
3.4331,2.6595e-05,0,2.6595e-05
3.4345,1.8934e-05,0,1.8934e-05
3.4359,1.3145e-05,0,1.3145e-05
3.4374,8.9031e-06,0,8.9031e-06
3.4388,5.8899e-06,0,5.8899e-06
3.4403,3.8006e-06,0,3.8006e-06
3.4417,2.3918e-06,0,2.3918e-06
3.4431,1.4677e-06,0,1.4677e-06
3.4446,8.781e-07,0,8.781e-07
3.446,5.1207e-07,0,5.1207e-07
3.4475,2.9172e-07,0,2.9172e-07
3.4489,1.6239e-07,0,1.6239e-07
3.4503,8.8141e-08,0,8.8141e-08
3.4518,0,0,-0
3.4532,0,0,-0
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,0,0,-0
3.4676,0,0,-0
3.4691,0,0,-0
3.4705,0,0,-0
3.472,0,0,-0
3.4734,0,0,-0
3.4748,0,0,-0
3.4763,0,0,-0
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,3.9293e-06,0,3.9293e-06
3.5325,8.8808e-06,0,8.8808e-06
3.5339,1.6106e-05,0,1.6106e-05
3.5353,2.8516e-05,0,2.8516e-05
3.5368,4.9207e-05,0,4.9207e-05
3.5382,8.2774e-05,0,8.2774e-05
3.5397,0.00013576,0,0.00013576
3.5411,0.00021713,0,0.00021713
3.5425,0.00033874,0,0.00033874
3.544,0.00051654,0,0.00051654
3.5454,0.0007679,0,0.0007679
3.5469,0.001114,0,0.001114
3.5483,0.0015752,0,0.0015752
3.5497,0.0021726,0,0.0021726
3.5512,0.0029232,0,0.0029232
3.5526,0.0038385,0,0.0038385
3.5541,0.0049183,0,0.0049183
3.5555,0.0061474,0,0.0061474
3.557,0.0074965,0,0.0074965
3.5584,0.0089202,0,0.0089202
3.5598,0.010359,0,0.010359
3.5613,0.011741,0,0.011741
3.5627,0.012989,0,0.012989
3.5642,0.014062,0,0.014062
3.5656,0.01486,0,0.01486
3.567,0.015361,0,0.015361
3.5685,0.015555,0,0.015555
3.5699,0.015462,0,0.015462
3.5714,0.015136,0,0.015136
3.5728,0.014667,0,0.014667
3.5742,0.014175,0,0.014175
3.5757,0.013806,0,0.013806
3.5771,0.013723,0,0.013723
3.5786,0.014101,0,0.014101
3.58,0.01512,0,0.01512
3.5814,0.016963,0,0.016963
3.5829,0.01977,0,0.01977
3.5843,0.023646,0,0.023646
3.5858,0.028645,0,0.028645
3.5872,0.034741,0,0.034741
3.5886,0.041819,0,0.041819
3.5901,0.049667,0,0.049667
3.5915,0.057958,0,0.057958
3.593,0.066278,0,0.066278
3.5944,0.074156,0,0.074156
3.5958,0.081097,0.039099,0.041998
3.5973,0.08663,0.053769,0.032861
3.5987,0.090355,0.055036,0.035319
3.6002,0.091954,0.047619,0.044335
3.6016,0.091325,0.004809,0.086516
3.6031,0.088503,0,0.088503
3.6045,0.083681,0,0.083681
3.6059,0.077195,0,0.077195
3.6074,0.06947,0,0.06947
3.6088,0.060981,0,0.060981
3.6103,0.052217,0,0.052217
3.6117,0.043618,0,0.043618
3.6131,0.035541,0,0.035541
3.6146,0.028246,0,0.028246
3.616,0.021894,0,0.021894
3.6175,0.016684,0,0.016684
3.6189,0.012459,0,0.012459
3.6203,0.0092328,0,0.0092328
3.6218,0.0069471,0,0.0069471
3.6232,0.0055514,0,0.0055514
3.6247,0.0050305,0,0.0050305
3.6261,0.005426,0,0.005426
3.6275,0.0068649,0,0.0068649
3.629,0.0095473,0,0.0095473
3.6304,0.013757,0,0.013757
3.6319,0.019861,0,0.019861
3.6333,0.028284,0,0.028284
3.6347,0.039468,0,0.039468
3.6362,0.053835,0,0.053835
3.6376,0.071697,0,0.071697
3.6391,0.093193,0,0.093193
3.6405,0.11814,0,0.11814
3.6419,0.14607,0,0.14607
3.6434,0.17617,0,0.17617
3.6448,0.20726,0,0.20726
3.6463,0.23784,0.022473,0.21536
3.6477,0.2662,0.16431,0.10189
3.6492,0.29062,0.22053,0.070092
3.6506,0.30949,0.28646,0.023031
3.652,0.32151,0.30608,0.01543
3.6535,0.3258,0.28558,0.040227
3.6549,0.322,0.22288,0.099122
3.6564,0.31039,0.14668,0.16371
3.6578,0.29188,0.083358,0.20852
3.6592,0.26776,0,0.26776
3.6607,0.23963,0,0.23963
3.6621,0.20923,0,0.20923
3.6636,0.17825,0,0.17825
3.665,0.14821,0,0.14821
3.6664,0.1203,0,0.1203
3.6679,0.095366,0,0.095366
3.6693,0.073873,0,0.073873
3.6708,0.055965,0,0.055965
3.6722,0.041519,0,0.041519
3.6736,0.030255,0,0.030255
3.6751,0.021708,0,0.021708
3.6765,0.015391,0,0.015391
3.678,0.010839,0,0.010839
3.6794,0.0076288,0,0.0076288
3.6808,0.0054037,0,0.0054037
3.6823,0.0038803,0,0.0038803
3.6837,0.0028371,0,0.0028371
3.6852,0.0021122,0,0.0021122
3.6866,0.0015972,0,0.0015972
3.688,0.0012204,0,0.0012204
3.6895,0.00093585,0,0.00093585
3.6909,0.00064303,0,0.00064303
3.6924,0.0005051,0,0.0005051
3.6938,0.000387,0,0.000387
3.6953,0.00028918,0,0.00028918
3.6967,0.00021074,0,0.00021074
3.6981,0.00014974,0,0.00014974
3.6996,0.00010373,0,0.00010373
3.701,7.0183e-05,0,7.0183e-05
3.7025,4.6319e-05,0,4.6319e-05
3.7039,4.5999e-05,0,4.5999e-05
3.7053,7.8135e-05,0,7.8135e-05
3.7068,0.00011945,0,0.00011945
3.7082,0.00019817,0,0.00019817
3.7097,0.00033537,0,0.00033537
3.7111,0.00056248,0,0.00056248
3.7125,0.0009242,0,0.0009242
3.714,0.0014829,0,0.0014829
3.7154,0.0023207,0,0.0023207
3.7169,0.0035433,0,0.0035433
3.7183,0.0052796,0,0.0052796
3.7197,0.00768,0,0.00768
3.7212,0.010892,0,0.010892
3.7226,0.015061,0,0.015061
3.7241,0.020311,0,0.020311
3.7255,0.026713,0,0.026713
3.7269,0.034271,0,0.034271
3.7284,0.042899,0,0.042899
3.7298,0.052367,0,0.052367
3.7313,0.062344,0,0.062344
3.7327,0.072393,0,0.072393
3.7341,0.081993,0,0.081993
3.7356,0.091347,0,0.091347
3.737,0.098987,0,0.098987
3.7385,0.10504,0.045404,0.059633
3.7399,0.10944,0.023564,0.085873
3.7414,0.11243,0.030615,0.081814
3.7428,0.11463,0.014782,0.099846
3.7442,0.11708,0,0.11708
3.7457,0.12132,0,0.12132
3.7471,0.12931,0,0.12931
3.7486,0.1434,0,0.1434
3.75,0.16619,0,0.16619
3.7514,0.20042,0,0.20042
3.7529,0.2487,0,0.2487
3.7543,0.31338,0,0.31338
3.7558,0.39596,0,0.39596
3.7572,0.49659,0,0.49659
3.7586,0.61415,0,0.61415
3.7601,0.7458,0,0.7458
3.7615,0.88698,0,0.88698
3.763,1.0314,0,1.0314
3.7644,1.1714,0,1.1714
3.7658,1.2987,0.1104,1.1883
3.7673,1.405,0.22648,1.1785
3.7687,1.483,0.41699,1.066
3.7702,1.5271,0.66468,0.86241
3.7716,1.5339,0.94709,0.58681
3.773,1.5024,1.1673,0.33509
3.7745,1.4353,1.1925,0.24278
3.7759,1.3375,1.0375,0.29998
3.7774,1.2157,0.78145,0.43424
3.7788,1.0777,0.509,0.5687
3.7802,0.93176,0.30285,0.62891
3.7817,0.78568,0.1619,0.62378
3.7831,0.6462,0.073671,0.57253
3.7846,0.51836,0.0060355,0.51232
3.786,0.40551,0,0.40551
3.7875,0.30935,0,0.30935
3.7889,0.2301,0,0.2301
3.7903,0.16704,0,0.16704
3.7918,0.11828,0,0.11828
3.7932,0.08168,0,0.08168
3.7947,0.054994,0,0.054994
3.7961,0.036096,0,0.036096
3.7975,0.023091,0,0.023091
3.799,0.014428,0,0.014428
3.8004,0.0087986,0,0.0087986
3.8019,0.0052309,0,0.0052309
3.8033,0.0030312,0,0.0030312
3.8047,0.0017116,0,0.0017116
3.8062,0.00094147,0,0.00094147
3.8076,0.0004658,0,0.0004658
3.8091,0,0,-0
3.8105,0,0,-0
3.8119,0,0,-0
3.8134,0,0,-0
3.8148,0,0,-0
3.8163,0,0,-0
3.8177,0,0,-0
3.8191,0,0,-0
3.8206,0,0,-0
3.822,4.203e-06,0,4.203e-06
3.8235,1.0075e-05,0,1.0075e-05
3.8249,1.8304e-05,0,1.8304e-05
3.8264,3.2497e-05,0,3.2497e-05
3.8278,5.6207e-05,0,5.6207e-05
3.8292,9.474e-05,0,9.474e-05
3.8307,0.00015566,0,0.00015566
3.8321,0.00024933,0,0.00024933
3.8336,0.0003898,0,0.0003898
3.835,0.00059506,0,0.00059506
3.8364,0.00088543,0,0.00088543
3.8379,0.0012844,0,0.0012844
3.8393,0.0018166,0,0.0018166
3.8408,0.0025056,0,0.0025056
3.8422,0.0033715,0,0.0033715
3.8436,0.0044262,0,0.0044262
3.8451,0.0056659,0,0.0056659
3.8465,0.0070727,0,0.0070727
3.848,0.0086101,0,0.0086101
3.8494,0.010223,0,0.010223
3.8508,0.011838,0,0.011838
3.8523,0.013369,0,0.013369
3.8537,0.014723,0,0.014723
3.8552,0.015814,0,0.015814
3.8566,0.016567,0,0.016567
3.858,0.016928,0,0.016928
3.8595,0.016868,0,0.016868
3.8609,0.016389,0,0.016389
3.8624,0.01553,0,0.01553
3.8638,0.014353,0,0.014353
3.8652,0.012938,0,0.012938
3.8667,0.011374,0,0.011374
3.8681,0.0097501,0,0.0097501
3.8696,0.0081519,0,0.0081519
3.871,0.0066473,0,0.0066473
3.8725,0.0052862,0,0.0052862
3.8739,0.0040993,0,0.0040993
3.8753,0.0030995,0,0.0030995
3.8768,0.0022854,0,0.0022854
3.8782,0.0016447,0,0.0016447
3.8797,0.0011542,0,0.0011542
3.8811,0.00078972,0,0.00078972
3.8825,0.00052677,0,0.00052677
3.884,0.00034247,0,0.00034247
3.8854,0.00021716,0,0.00021716
3.8869,0.00013454,0,0.00013454
3.8883,8.1262e-05,0,8.1262e-05
3.8897,4.784e-05,0,4.784e-05
3.8912,2.7444e-05,0,2.7444e-05
3.8926,1.5337e-05,0,1.5337e-05
3.8941,8.3629e-06,0,8.3629e-06
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,3.5631e-06,0,3.5631e-06
3.9603,9.1765e-06,0,9.1765e-06
3.9618,1.6676e-05,0,1.6676e-05
3.9632,2.9661e-05,0,2.9661e-05
3.9647,5.1385e-05,0,5.1385e-05
3.9661,8.6734e-05,0,8.6734e-05
3.9675,0.00014268,0,0.00014268
3.969,0.00022963,0,0.00022963
3.9704,0.00035974,0,0.00035974
3.9719,0.00055019,0,0.00055019
3.9733,0.00082021,0,0.00082021
3.9747,0.0011921,0,0.0011921
3.9762,0.0016897,0,0.0016897
3.9776,0.0023359,0,0.0023359
3.9791,0.0031516,0,0.0031516
3.9805,0.0041494,0,0.0041494
3.9819,0.0053288,0,0.0053288
3.9834,0.0066767,0,0.0066767
3.9848,0.0081631,0,0.0081631
3.9863,0.0097409,0,0.0097409
3.9877,0.011346,0,0.011346
3.9891,0.012902,0,0.012902
3.9906,0.014325,0,0.014325
3.992,0.015534,0,0.015534
3.9935,0.016458,0,0.016458
3.9949,0.01704,0,0.01704
3.9963,0.017242,0,0.017242
3.9978,0.01706,0,0.01706
3.9992,0.016514,0,0.016514
4.0007,0.015646,0,0.015646
4.0021,0.014515,0,0.014515
4.0035,0.013191,0,0.013191
4.005,0.011748,0,0.011748
4.0064,0.010261,0,0.010261
4.0079,0.0087931,0,0.0087931
4.0093,0.0073958,0,0.0073958
4.0108,0.0061076,0,0.0061076
4.0122,0.0049542,0,0.0049542
4.0136,0.0039492,0,0.0039492
4.0151,0.003093,0,0.003093
4.0165,0.00238,0,0.00238
4.018,0.0017989,0,0.0017989
4.0194,0.0013351,0,0.0013351
4.0208,0.00097345,0,0.00097345
4.0223,0.00069697,0,0.00069697
4.0237,0.0004895,0,0.0004895
4.0252,0.00033701,0,0.00033701
4.0266,0.00022732,0,0.00022732
4.028,0.00015011,0,0.00015011
4.0295,9.7225e-05,0,9.7225e-05
4.0309,6.1641e-05,0,6.1641e-05
4.0324,3.4327e-05,0,3.4327e-05
4.0338,2.114e-05,0,2.114e-05
4.0352,1.2685e-05,0,1.2685e-05
4.0367,7.417e-06,0,7.417e-06
4.0381,4.2435e-06,0,4.2435e-06
4.0396,2.3662e-06,0,2.3662e-06
4.041,1.2855e-06,0,1.2855e-06
4.0424,0,0,-0
4.0439,0,0,-0
4.0453,0,0,-0
4.0468,0,0,-0
4.0482,0,0,-0
4.0497,0,0,-0
4.0511,0,0,-0
4.0525,0,0,-0
4.054,0,0,-0
4.0554,0,0,-0
4.0569,0,0,-0
4.0583,0,0,-0
4.0597,0,0,-0
4.0612,0,0,-0
4.0626,0,0,-0
4.0641,0,0,-0
4.0655,0,0,-0
4.0669,0,0,-0
4.0684,0,0,-0
4.0698,0,0,-0
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,1.5803e-06,0,1.5803e-06
4.1433,3.0337e-06,0,3.0337e-06
4.1447,5.5257e-06,0,5.5257e-06
4.1462,9.8015e-06,0,9.8015e-06
4.1476,1.6937e-05,0,1.6937e-05
4.1491,2.852e-05,0,2.852e-05
4.1505,4.6857e-05,0,4.6857e-05
4.1519,7.5206e-05,0,7.5206e-05
4.1534,0.0001176,0,0.0001176
4.1548,0.00017918,0,0.00017918
4.1563,0.00026611,0,0.00026611
4.1577,0.00038528,0,0.00038528
4.1591,0.00054446,0,0.00054446
4.1606,0.0007502,0,0.0007502
4.162,0.0010075,0,0.0010075
4.1635,0.0013192,0,0.0013192
4.1649,0.001684,0,0.001684
4.1663,0.0020962,0,0.0020962
4.1678,0.0025446,0,0.0025446
4.1692,0.0030115,0,0.0030115
4.1707,0.003475,0,0.003475
4.1721,0.0039098,0,0.0039098
4.1735,0.0042896,0,0.0042896
4.175,0.004588,0,0.004588
4.1764,0.0047842,0,0.0047842
4.1779,0.0048645,0,0.0048645
4.1793,0.004823,0,0.004823
4.1807,0.0046628,0,0.0046628
4.1822,0.0043951,0,0.0043951
4.1836,0.0040384,0,0.0040384
4.1851,0.0036431,0,0.0036431
4.1865,0.0032069,0,0.0032069
4.188,0.0027749,0,0.0027749
4.1894,0.0023801,0,0.0023801
4.1908,0.0020573,0,0.0020573
4.1923,0.0018415,0,0.0018415
4.1937,0.0017703,0,0.0017703
4.1952,0.0018871,0,0.0018871
4.1966,0.0022428,0,0.0022428
4.198,0.0028989,0,0.0028989
4.1995,0.003929,0,0.003929
4.2009,0.0054036,0,0.0054036
4.2024,0.0073967,0,0.0073967
4.2038,0.0099732,0,0.0099732
4.2052,0.013177,0,0.013177
4.2067,0.017024,0,0.017024
4.2081,0.021467,0,0.021467
4.2096,0.026404,0,0.026404
4.211,0.031672,0,0.031672
4.2124,0.037047,0,0.037047
4.2139,0.042254,0,0.042254
4.2153,0.046983,0,0.046983
4.2168,0.050937,0,0.050937
4.2182,0.053846,0,0.053846
4.2196,0.055503,0,0.055503
4.2211,0.055784,0,0.055784
4.2225,0.054647,0,0.054647
4.224,0.052196,0,0.052196
4.2254,0.048611,0,0.048611
4.2268,0.044143,0,0.044143
4.2283,0.039082,0,0.039082
4.2297,0.033734,0,0.033734
4.2312,0.028389,0,0.028389
4.2326,0.023295,0,0.023295
4.2341,0.018635,0,0.018635
4.2355,0.014532,0,0.014532
4.2369,0.011046,0,0.011046
4.2384,0.0081923,0,0.0081923
4.2398,0.0059234,0,0.0059234
4.2413,0.0041748,0,0.0041748
4.2427,0.0028676,0,0.0028676
4.2441,0.0019192,0,0.0019192
4.2456,0.0012536,0,0.0012536
4.247,0.00079895,0,0.00079895
4.2485,0.00049621,0,0.00049621
4.2499,0.00031079,0,0.00031079
4.2513,0.00020441,0,0.00020441
4.2528,0.00015172,0,0.00015172
4.2542,0.00014637,0,0.00014637
4.2557,0.00018619,0,0.00018619
4.2571,0.00026935,0,0.00026935
4.2585,0.00043146,0,0.00043146
4.26,0.00069266,0,0.00069266
4.2614,0.0010867,0,0.0010867
4.2629,0.0016616,0,0.0016616
4.2643,0.0024755,0,0.0024755
4.2657,0.0035943,0,0.0035943
4.2672,0.005087,0,0.005087
4.2686,0.0070235,0,0.0070235
4.2701,0.0094572,0,0.0094572
4.2715,0.012411,0,0.012411
4.273,0.015878,0,0.015878
4.2744,0.019803,0,0.019803
4.2758,0.024082,0,0.024082
4.2773,0.028554,0,0.028554
4.2787,0.033005,0,0.033005
4.2802,0.037194,0,0.037194
4.2816,0.040867,0,0.040867
4.283,0.043804,0,0.043804
4.2845,0.04576,0,0.04576
4.2859,0.046619,0,0.046619
4.2874,0.046333,0,0.046333
4.2888,0.044944,0,0.044944
4.2902,0.042582,0,0.042582
4.2917,0.039455,0,0.039455
4.2931,0.035839,0,0.035839
4.2946,0.032053,0,0.032053
4.296,0.028418,0,0.028418
4.2974,0.025243,0,0.025243
4.2989,0.022807,0,0.022807
4.3003,0.021358,0,0.021358
4.3018,0.02105,0,0.02105
4.3032,0.02198,0,0.02198
4.3046,0.02417,0,0.02417
4.3061,0.027561,0,0.027561
4.3075,0.03202,0,0.03202
4.309,0.0373,0,0.0373
4.3104,0.043091,0,0.043091
4.3118,0.049026,0,0.049026
4.3133,0.0547,0,0.0547
4.3147,0.059694,0,0.059694
4.3162,0.063621,0,0.063621
4.3176,0.066177,0,0.066177
4.3191,0.067153,0,0.067153
4.3205,0.066462,0,0.066462
4.3219,0.064136,0,0.064136
4.3234,0.060321,0,0.060321
4.3248,0.05533,0,0.05533
4.3263,0.049482,0,0.049482
4.3277,0.043141,0,0.043141
4.3291,0.036666,0,0.036666
4.3306,0.030383,0,0.030383
4.332,0.024545,0,0.024545
4.3335,0.019331,0,0.019331
4.3349,0.014839,0,0.014839
4.3363,0.011102,0,0.011102
4.3378,0.008161,0,0.008161
4.3392,0.0058746,0,0.0058746
4.3407,0.0041943,0,0.0041943
4.3421,0.0030434,0,0.0030434
4.3435,0.0023584,0,0.0023584
4.345,0.002103,0,0.002103
4.3464,0.0022713,0,0.0022713
4.3479,0.0028901,0,0.0028901
4.3493,0.0040295,0,0.0040295
4.3507,0.005796,0,0.005796
4.3522,0.0083297,0,0.0083297
4.3536,0.0118,0,0.0118
4.3551,0.016349,0,0.016349
4.3565,0.022098,0,0.022098
4.3579,0.029158,0,0.029158
4.3594,0.037506,0,0.037506
4.3608,0.047055,0,0.047055
4.3623,0.057541,0,0.057541
4.3637,0.068591,0,0.068591
4.3652,0.07971,0,0.07971
4.3666,0.090311,0,0.090311
4.368,0.099738,0,0.099738
4.3695,0.10737,0,0.10737
4.3709,0.1127,0,0.1127
4.3724,0.11532,0,0.11532
4.3738,0.11505,0,0.11505
4.3752,0.11187,0,0.11187
4.3767,0.10604,0,0.10604
4.3781,0.097992,0,0.097992
4.3796,0.088284,0,0.088284
4.381,0.077538,0,0.077538
4.3824,0.066382,0.019304,0.047078
4.3839,0.055405,0.092333,-0.036927
4.3853,0.045082,0.095297,-0.050215
4.3868,0.035758,0.099153,-0.063395
4.3882,0.027643,0.080841,-0.053198
4.3896,0.020828,0,0.020828
4.3911,0.015311,0,0.015311
4.3925,0.010971,0,0.010971
4.394,0.0076609,0,0.0076609
4.3954,0.0052125,0,0.0052125
4.3968,0.0034547,0,0.0034547
4.3983,0.0022371,0,0.0022371
4.3997,0.0014118,0,0.0014118
4.4012,0.000868,0,0.000868
4.4026,0.00051978,0,0.00051978
4.404,0.00030304,0,0.00030304
4.4055,0.00017275,0,0.00017275
4.4069,9.604e-05,0,9.604e-05
4.4084,5.1997e-05,0,5.1997e-05
4.4098,0,0,-0
4.4113,0,0,-0
4.4127,0,0,-0
4.4141,0,0,-0
4.4156,0,0,-0
4.417,0,0,-0
4.4185,0,0,-0
4.4199,0,0,-0
4.4213,0,0,-0
4.4228,0,0,-0
4.4242,0,0,-0
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0,-0
4.551,0,0,-0
4.5524,0.00019139,0,0.00019139
4.5539,0.00035469,0,0.00035469
4.5553,0.00063989,0,0.00063989
4.5568,0.0011243,0,0.0011243
4.5582,0.0019308,0,0.0019308
4.5596,0.0032328,0,0.0032328
4.5611,0.0052702,0,0.0052702
4.5625,0.0083682,0,0.0083682
4.564,0.012945,0,0.012945
4.5654,0.019554,0,0.019554
4.5668,0.028786,0,0.028786
4.5683,0.041281,0,0.041281
4.5697,0.057683,0,0.057683
4.5712,0.078552,0,0.078552
4.5726,0.10435,0,0.10435
4.574,0.13508,0,0.13508
4.5755,0.17041,0,0.17041
4.5769,0.20953,0,0.20953
4.5784,0.25112,0,0.25112
4.5798,0.29336,0,0.29336
4.5812,0.334,0,0.334
4.5827,0.37066,0,0.37066
4.5841,0.40096,0,0.40096
4.5856,0.42281,0,0.42281
4.587,0.4344,0,0.4344
4.5885,0.43504,0,0.43504
4.5899,0.42469,0,0.42469
4.5913,0.40412,0,0.40412
4.5928,0.37482,0,0.37482
4.5942,0.33875,0,0.33875
4.5957,0.29842,0,0.29842
4.5971,0.25625,0,0.25625
4.5985,0.21445,0,0.21445
4.6,0.17491,0,0.17491
4.6014,0.13908,0.065776,0.073306
4.6029,0.10779,0.17735,-0.069564
4.6043,0.081405,0.23362,-0.15221
4.6057,0.059901,0.28056,-0.22066
4.6072,0.042961,0.28347,-0.2405
4.6086,0.03006,0.2457,-0.21564
4.6101,0.020494,0.1832,-0.16271
4.6115,0.013611,0.12675,-0.11314
4.6129,0.008805,0.054205,-0.0454
4.6144,0.0055558,0,0.0055558
4.6158,0.0034242,0,0.0034242
4.6173,0.0020593,0,0.0020593
4.6187,0.0012123,0,0.0012123
4.6201,0.00070534,0,0.00070534
4.6216,0.00041834,0,0.00041834
4.623,0.00026958,0,0.00026958
4.6245,0.00010093,0,0.00010093
4.6259,0.00015286,0,0.00015286
4.6273,0.00022556,0,0.00022556
4.6288,0.00032481,0,0.00032481
4.6302,0.00045586,0,0.00045586
4.6317,0.00062329,0,0.00062329
4.6331,0.00083042,0,0.00083042
4.6346,0.0010783,0,0.0010783
4.636,0.0013653,0,0.0013653
4.6374,0.0016845,0,0.0016845
4.6389,0.0020255,0,0.0020255
4.6403,0.0023738,0,0.0023738
4.6418,0.0027117,0,0.0027117
4.6432,0.0030186,0,0.0030186
4.6446,0.0032749,0,0.0032749
4.6461,0.0034632,0,0.0034632
4.6475,0.0035697,0,0.0035697
4.649,0.0035862,0,0.0035862
4.6504,0.0035102,0,0.0035102
4.6518,0.003349,0,0.003349
4.6533,0.0031144,0,0.0031144
4.6547,0.0028229,0,0.0028229
4.6562,0.0024935,0,0.0024935
4.6576,0.0021465,0,0.0021465
4.659,0.001801,0,0.001801
4.6605,0.0014727,0,0.0014727
4.6619,0.0011735,0,0.0011735
4.6634,0.00091144,0,0.00091144
4.6648,0.00069013,0,0.00069013
4.6662,0.00050921,0,0.00050921
4.6677,0.00036605,0,0.00036605
4.6691,0.00025631,0,0.00025631
4.6706,0.00017512,0,0.00017512
4.672,0.00011664,0,0.00011664
4.6734,7.567e-05,0,7.567e-05
4.6749,4.7806e-05,0,4.7806e-05
4.6763,2.9401e-05,0,2.9401e-05
4.6778,1.7684e-05,0,1.7684e-05
4.6792,1.036e-05,0,1.036e-05
4.6807,5.9083e-06,0,5.9083e-06
4.6821,3.2791e-06,0,3.2791e-06
4.6835,1.7731e-06,0,1.7731e-06
4.685,0,0,-0
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0,-0
4.6951,0,0,-0
4.6965,0,0,-0
4.6979,0,0,-0
4.6994,0,0,-0
4.7008,1.4797e-05,0,1.4797e-05
4.7023,2.759e-05,0,2.759e-05
4.7037,5.0084e-05,0,5.0084e-05
4.7051,8.9031e-05,0,8.9031e-05
4.7066,0.00015403,0,0.00015403
4.708,0.0002594,0,0.0002594
4.7095,0.00042538,0,0.00042538
4.7109,0.00068,0,0.00068
4.7123,0.0010619,0,0.0010619
4.7138,0.0016143,0,0.0016143
4.7152,0.0023902,0,0.0023902
4.7167,0.0034479,0,0.0034479
4.7181,0.0048502,0,0.0048502
4.7195,0.0066525,0,0.0066525
4.721,0.0088891,0,0.0088891
4.7224,0.011574,0,0.011574
4.7239,0.014686,0,0.014686
4.7253,0.018168,0,0.018168
4.7268,0.021916,0,0.021916
4.7282,0.025759,0,0.025759
4.7296,0.029516,0,0.029516
4.7311,0.03298,0,0.03298
4.7325,0.035926,0,0.035926
4.734,0.03818,0,0.03818
4.7354,0.039603,0,0.039603
4.7368,0.040125,0,0.040125
4.7383,0.039745,0,0.039745
4.7397,0.038547,0,0.038547
4.7412,0.036702,0,0.036702
4.7426,0.034423,0,0.034423
4.744,0.031952,0,0.031952
4.7455,0.029536,0,0.029536
4.7469,0.027399,0,0.027399
4.7484,0.025709,0,0.025709
4.7498,0.024567,0,0.024567
4.7512,0.024003,0,0.024003
4.7527,0.02398,0,0.02398
4.7541,0.024376,0,0.024376
4.7556,0.025032,0,0.025032
4.757,0.025762,0,0.025762
4.7584,0.026377,0,0.026377
4.7599,0.026702,0,0.026702
4.7613,0.026608,0,0.026608
4.7628,0.026017,0,0.026017
4.7642,0.024906,0,0.024906
4.7657,0.023305,0,0.023305
4.7671,0.021335,0,0.021335
4.7685,0.019067,0,0.019067
4.77,0.016664,0,0.016664
4.7714,0.014275,0,0.014275
4.7729,0.01204,0,0.01204
4.7743,0.010122,0,0.010122
4.7757,0.0086255,0,0.0086255
4.7772,0.0076637,0,0.0076637
4.7786,0.0073487,0,0.0073487
4.7801,0.0077965,0,0.0077965
4.7815,0.0091036,0,0.0091036
4.7829,0.011375,0,0.011375
4.7844,0.014705,0,0.014705
4.7858,0.019181,0,0.019181
4.7873,0.024823,0,0.024823
4.7887,0.031579,0,0.031579
4.7901,0.039321,0,0.039321
4.7916,0.047819,0,0.047819
4.793,0.056738,0,0.056738
4.7945,0.065632,0,0.065632
4.7959,0.074005,0,0.074005
4.7973,0.081335,0,0.081335
4.7988,0.087111,0,0.087111
4.8002,0.09091,0,0.09091
4.8017,0.092466,0,0.092466
4.8031,0.091665,0,0.091665
4.8045,0.088568,0,0.088568
4.806,0.083379,0,0.083379
4.8074,0.076504,0,0.076504
4.8089,0.068425,0,0.068425
4.8103,0.059657,0,0.059657
4.8118,0.050703,0,0.050703
4.8132,0.042021,0,0.042021
4.8146,0.033966,0,0.033966
4.8161,0.026782,0,0.026782
4.8175,0.020605,0.066685,-0.04608
4.819,0.015485,0.11177,-0.096282
4.8204,0.011379,0.11422,-0.10284
4.8218,0.008179,0.1166,-0.10842
4.8233,0.0057574,0.041686,-0.035928
4.8247,0.0039753,0,0.0039753
4.8262,0.0027054,0,0.0027054
4.8276,0.0018159,0,0.0018159
4.829,0.0012055,0,0.0012055
4.8305,0.00079409,0,0.00079409
4.8319,0.00052197,0,0.00052197
4.8334,0.00035672,0,0.00035672
4.8348,0.00025128,0,0.00025128
4.8362,0.00019506,0,0.00019506
4.8377,0.0001796,0,0.0001796
4.8391,0.00020232,0,0.00020232
4.8406,0.00029376,0,0.00029376
4.842,0.00044935,0,0.00044935
4.8434,0.00069609,0,0.00069609
4.8449,0.0010704,0,0.0010704
4.8463,0.001621,0,0.001621
4.8478,0.0024008,0,0.0024008
4.8492,0.0034725,0,0.0034725
4.8506,0.0049028,0,0.0049028
4.8521,0.0067637,0,0.0067637
4.8535,0.0091102,0,0.0091102
4.855,0.011976,0,0.011976
4.8564,0.015369,0,0.015369
4.8579,0.019259,0,0.019259
4.8593,0.023576,0,0.023576
4.8607,0.028183,0,0.028183
4.8622,0.032906,0,0.032906
4.8636,0.037533,0,0.037533
4.8651,0.041821,0,0.041821
4.8665,0.04552,0,0.04552
4.8679,0.048411,0,0.048411
4.8694,0.050309,0,0.050309
4.8708,0.051089,0,0.051089
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf2_weight.csv <==
28.7,26.7,4.7038
36.5,27,4.6558
45,26.8,5.461
53.1,26.5,6.5062
61.3,26.4,7.2717
68.3,25.4,7.9547
76.7,23.5,8.1586
84.1,23.1,8.6207
93.7,22.7,9.3695
94.3,22.5,9.9933
109.2,22.1,10.211
117.5,20.7,9.7834
123.7,16.3,7.9667
134.6,9.9,4.9612
140.8,3.33,1.9875
146.8,2.18,0.91439
155.3,1.61,0.45002
163.2,1.04,0.34439
170.2,0.719,0.19406
177.9,0.496,0.12003
186.9,0.284,0.16493
192.1,0.303,0.26816
205,0.266,0.3049
211,0.251,0.44382
219.1,0.297,0.65317
228,0.976,0.90867
235,1.03,1.0829
243.7,0.932,1.3648
250.3,16,15.891
257.7,28.1,35.216
266.1,29.4,40.036
270.8,29.5,40.036
282.7,28.9,40.036
289.6,0.296,3.6676
298.7,0.114,0
303.5,0.107,0
313,0.0993,0
321.3,0.176,0
328,0.21,0
337.8,0.2,0
344.5,0.195,0.002156
354.7,0.207,0
363.1,0.194,0.01347


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf3.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,0,0,-0
1.7691,0,0,-0
1.7706,0,0,-0
1.772,0,0,-0
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0.0002012,0,0.0002012
1.8195,0.00039675,0,0.00039675
1.821,0.00071271,0,0.00071271
1.8224,0.0012492,0,0.0012492
1.8239,0.0021368,0,0.0021368
1.8253,0.0035669,0,0.0035669
1.8267,0.0058116,0,0.0058116
1.8282,0.0092426,0,0.0092426
1.8296,0.014349,0,0.014349
1.8311,0.021747,0,0.021747
1.8325,0.032177,0,0.032177
1.8339,0.046484,0,0.046484
1.8354,0.065619,0,0.065619
1.8368,0.090412,0,0.090412
1.8383,0.1216,0,0.1216
1.8397,0.15965,0,0.15965
1.8411,0.20462,0,0.20462
1.8426,0.25604,0,0.25604
1.844,0.31278,0,0.31278
1.8455,0.37304,0.047752,0.32529
1.8469,0.43437,0.13775,0.29662
1.8483,0.49382,0.23634,0.25748
1.8498,0.54804,0.41086,0.13719
1.8512,0.59377,0.66374,-0.069974
1.8527,0.62805,0.96136,-0.3333
1.8541,0.64857,1.2261,-0.57755
1.8555,0.65389,1.3482,-0.6943
1.857,0.64362,1.2622,-0.61857
1.8584,0.61851,1.0152,-0.39664
1.8599,0.58029,0.70058,-0.12029
1.8613,0.5315,0.41943,0.11208
1.8628,0.47526,0.2319,0.24336
1.8642,0.41485,0.086908,0.32795
1.8656,0.35355,0,0.35355
1.8671,0.29417,0,0.29417
1.8685,0.23896,0,0.23896
1.87,0.18951,0,0.18951
1.8714,0.14672,0,0.14672
1.8728,0.11089,0,0.11089
1.8743,0.08181,0,0.08181
1.8757,0.058914,0,0.058914
1.8772,0.041409,0,0.041409
1.8786,0.02844,0,0.02844
1.88,0.019072,0,0.019072
1.8815,0.012485,0,0.012485
1.8829,0.0079792,0,0.0079792
1.8844,0.0049776,0,0.0049776
1.8858,0.0030309,0,0.0030309
1.8872,0.0018012,0,0.0018012
1.8887,0.0010446,0,0.0010446
1.8901,0.00059115,0,0.00059115
1.8916,0.0003264,0,0.0003264
1.893,0,0,-0
1.8944,0,0,-0
1.8959,0,0,-0
1.8973,0,0,-0
1.8988,0,0,-0
1.9002,0,0,-0
1.9017,0,0,-0
1.9031,0,0,-0
1.9045,0,0,-0
1.906,0,0,-0
1.9074,0,0,-0
1.9089,0,0,-0
1.9103,0,0,-0
1.9117,0,0,-0
1.9132,0,0,-0
1.9146,0,0,-0
1.9161,0,0,-0
1.9175,0,0,-0
1.9189,0,0,-0
1.9204,0,0,-0
1.9218,0,0,-0
1.9233,0,0,-0
1.9247,0,0,-0
1.9261,0,0,-0
1.9276,0,0,-0
1.929,0,0,-0
1.9305,0,0,-0
1.9319,0,0,-0
1.9333,0,0,-0
1.9348,0,0,-0
1.9362,0,0,-0
1.9377,0,0,-0
1.9391,0,0,-0
1.9405,0,0,-0
1.942,0,0,-0
1.9434,0,0,-0
1.9449,0,0,-0
1.9463,0,0,-0
1.9478,0,0,-0
1.9492,0,0,-0
1.9506,0,0,-0
1.9521,0,0,-0
1.9535,0,0,-0
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0,0,-0
2.0054,0,0,-0
2.0068,0,0,-0
2.0083,0,0,-0
2.0097,0,0,-0
2.0111,0,0,-0
2.0126,0,0,-0
2.014,0,0,-0
2.0155,0,0,-0
2.0169,0,0,-0
2.0183,0,0,-0
2.0198,0,0,-0
2.0212,0,0,-0
2.0227,0,0,-0
2.0241,0,0,-0
2.0255,0,0,-0
2.027,0,0,-0
2.0284,0,0,-0
2.0299,0,0,-0
2.0313,0,0,-0
2.0327,0,0,-0
2.0342,0,0,-0
2.0356,0,0,-0
2.0371,0,0,-0
2.0385,0,0,-0
2.04,0,0,-0
2.0414,0,0,-0
2.0428,0,0,-0
2.0443,0,0,-0
2.0457,0,0,-0
2.0472,0,0,-0
2.0486,0,0,-0
2.05,0,0,-0
2.0515,0,0,-0
2.0529,0,0,-0
2.0544,0,0,-0
2.0558,0,0,-0
2.0572,0,0,-0
2.0587,0,0,-0
2.0601,0,0,-0
2.0616,0,0,-0
2.063,0,0,-0
2.0644,0,0,-0
2.0659,0,0,-0
2.0673,0,0,-0
2.0688,0,0,-0
2.0702,0,0,-0
2.0716,0,0,-0
2.0731,0,0,-0
2.0745,0,0,-0
2.076,0,0,-0
2.0774,0,0,-0
2.0788,0,0,-0
2.0803,0,0,-0
2.0817,0,0,-0
2.0832,0,0,-0
2.0846,0,0,-0
2.0861,0,0,-0
2.0875,0,0,-0
2.0889,0,0,-0
2.0904,0,0,-0
2.0918,0,0,-0
2.0933,0,0,-0
2.0947,0,0,-0
2.0961,0,0,-0
2.0976,0,0,-0
2.099,0,0,-0
2.1005,0,0,-0
2.1019,0,0,-0
2.1033,0,0,-0
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,8.5609e-05,0,8.5609e-05
2.1105,0.00015548,0,0.00015548
2.112,0.0002756,0,0.0002756
2.1134,0.00047678,0,0.00047678
2.1149,0.00080511,0,0.00080511
2.1163,0.0013279,0,0.0013279
2.1177,0.0021411,0,0.0021411
2.1192,0.0033686,0,0.0033686
2.1206,0.0051721,0,0.0051721
2.1221,0.0077502,0,0.0077502
2.1235,0.011335,0,0.011335
2.1249,0.016182,0,0.016182
2.1264,0.02255,0,0.02255
2.1278,0.030676,0,0.030676
2.1293,0.040737,0,0.040737
2.1307,0.052832,0,0.052832
2.1322,0.066883,0,0.066883
2.1336,0.082646,0,0.082646
2.135,0.099686,0,0.099686
2.1365,0.11737,0,0.11737
2.1379,0.13491,0,0.13491
2.1394,0.15137,0,0.15137
2.1408,0.16581,0,0.16581
2.1422,0.1773,0,0.1773
2.1437,0.18507,0,0.18507
2.1451,0.18855,0,0.18855
2.1466,0.18752,0,0.18752
2.148,0.18207,0,0.18207
2.1494,0.17256,0,0.17256
2.1509,0.15966,0,0.15966
2.1523,0.14421,0.042982,0.10122
2.1538,0.12715,0.10798,0.019168
2.1552,0.10943,0.18614,-0.076714
2.1566,0.091929,0.27363,-0.1817
2.1581,0.075395,0.3414,-0.26601
2.1595,0.060365,0.37215,-0.31178
2.161,0.047181,0.35173,-0.30455
2.1624,0.035998,0.27831,-0.24231
2.1638,0.02681,0.17399,-0.14718
2.1653,0.01949,0.088016,-0.068526
2.1667,0.013829,0.019958,-0.0061291
2.1682,0.0095763,0,0.0095763
2.1696,0.0064714,0,0.0064714
2.1711,0.0042713,0,0.0042713
2.1725,0.002754,0,0.002754
2.1739,0.0017333,0,0.0017333
2.1754,0.0010648,0,0.0010648
2.1768,0.0006384,0,0.0006384
2.1783,0.00037353,0,0.00037353
2.1797,0.00021327,0,0.00021327
2.1811,0.0001188,0,0.0001188
2.1826,6.4561e-05,0,6.4561e-05
2.184,0,0,-0
2.1855,0,0,-0
2.1869,0,0,-0
2.1883,0,0,-0
2.1898,0,0,-0
2.1912,0,0,-0
2.1927,0,0,-0
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0,0,-0
2.2647,0,0,-0
2.2661,0,0,-0
2.2676,0,0,-0
2.269,0,0,-0
2.2705,0,0,-0
2.2719,0,0,-0
2.2733,0,0,-0
2.2748,0,0,-0
2.2762,0,0,-0
2.2777,0,0,-0
2.2791,0,0,-0
2.2805,0,0,-0
2.282,0,0,-0
2.2834,0,0,-0
2.2849,0,0,-0
2.2863,0,0,-0
2.2877,0,0,-0
2.2892,0,0,-0
2.2906,0,0,-0
2.2921,0,0,-0
2.2935,0,0,-0
2.2949,0,0,-0
2.2964,0,0,-0
2.2978,0,0,-0
2.2993,0,0,-0
2.3007,0,0,-0
2.3021,0,0,-0
2.3036,0,0,-0
2.305,0,0,-0
2.3065,0,0,-0
2.3079,0,0,-0
2.3094,0,0,-0
2.3108,0,0,-0
2.3122,0,0,-0
2.3137,0,0,-0
2.3151,0,0,-0
2.3166,0,0,-0
2.318,0,0,-0
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,0,0,-0
2.4851,0,0,-0
2.4866,0,0,-0
2.488,0,0,-0
2.4894,0,0,-0
2.4909,0,0,-0
2.4923,0,0,-0
2.4938,0,0,-0
2.4952,0,0,-0
2.4966,0,0,-0
2.4981,0,0,-0
2.4995,0,0,-0
2.501,0,0,-0
2.5024,0,0,-0
2.5038,0,0,-0
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,0,0,-0
2.511,0,0,-0
2.5125,0,0,-0
2.5139,0,0,-0
2.5154,0,0,-0
2.5168,0,0,-0
2.5182,0,0,-0
2.5197,0,0,-0
2.5211,0,0,-0
2.5226,0,0,-0
2.524,0,0,-0
2.5254,0,0,-0
2.5269,0,0,-0
2.5283,0,0,-0
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0,0,-0
2.8554,0,0,-0
2.8568,0,0,-0
2.8582,0,0,-0
2.8597,0,0,-0
2.8611,0,0,-0
2.8626,0,0,-0
2.864,0,0,-0
2.8654,0,0,-0
2.8669,0,0,-0
2.8683,0,0,-0
2.8698,0,0,-0
2.8712,0,0,-0
2.8726,0,0,-0
2.8741,0,0,-0
2.8755,0,0,-0
2.877,0,0,-0
2.8784,0,0,-0
2.8798,0,0,-0
2.8813,0,0,-0
2.8827,0,0,-0
2.8842,0,0,-0
2.8856,0,0,-0
2.8871,0,0,-0
2.8885,0,0,-0
2.8899,0,0,-0
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0.00094827,0,0.00094827
3.0081,0.0017258,0,0.0017258
3.0095,0.0030649,0,0.0030649
3.0109,0.0053278,0,0.0053278
3.0124,0.0090303,0,0.0090303
3.0138,0.014926,0,0.014926
3.0153,0.024065,0,0.024065
3.0167,0.037847,0,0.037847
3.0181,0.05807,0,0.05807
3.0196,0.086935,0,0.086935
3.021,0.12709,0,0.12709
3.0225,0.18137,0,0.18137
3.0239,0.2525,0,0.2525
3.0254,0.34293,0,0.34293
3.0268,0.45443,0,0.45443
3.0282,0.58756,0.02017,0.56739
3.0297,0.74131,0.060921,0.68039
3.0311,0.9127,0.087347,0.82535
3.0326,1.0966,0.14513,0.95152
3.034,1.2857,0.25136,1.0343
3.0354,1.4707,0.44476,1.0259
3.0369,1.6416,0.76922,0.87236
3.0383,1.788,1.2263,0.56174
3.0398,1.9004,1.7261,0.17437
3.0412,1.9711,2.1157,-0.14464
3.0426,1.9947,2.2075,-0.2128
3.0441,1.9694,1.925,0.044327
3.0455,1.8973,1.4287,0.46868
3.047,1.7837,0.9186,0.86513
3.0484,1.6364,0.52522,1.1112
3.0498,1.4648,0.27874,1.1861
3.0513,1.2795,0.11376,1.1657
3.0527,1.0904,0,1.0904
3.0542,0.90683,0,0.90683
3.0556,0.73592,0,0.73592
3.057,0.58276,0,0.58276
3.0585,0.45028,0,0.45028
3.0599,0.33945,0,0.33945
3.0614,0.24966,0,0.24966
3.0628,0.17912,0,0.17912
3.0642,0.12541,0,0.12541
3.0657,0.085753,0,0.085753
3.0671,0.057209,0,0.057209
3.0686,0.037235,0,0.037235
3.07,0.023641,0,0.023641
3.0715,0.01464,0,0.01464
3.0729,0.0088416,0,0.0088416
3.0743,0.0052062,0,0.0052062
3.0758,0.0029993,0,0.0029993
3.0772,0.0016863,0,0.0016863
3.0787,0.00092481,0,0.00092481
3.0801,0,0,-0
3.0815,0,0,-0
3.083,0,0,-0
3.0844,0,0,-0
3.0859,0,0,-0
3.0873,0,0,-0
3.0887,0,0,-0
3.0902,0,0,-0
3.0916,0,0,-0
3.0931,0,0,-0
3.0945,0,0,-0
3.0959,0,0,-0
3.0974,0,0,-0
3.0988,0,0,-0
3.1003,0,0,-0
3.1017,0,0,-0
3.1031,0,0,-0
3.1046,0,0,-0
3.106,0,0,-0
3.1075,0,0,-0
3.1089,0,0,-0
3.1104,0,0,-0
3.1118,0,0,-0
3.1132,0,0,-0
3.1147,0,0,-0
3.1161,0,0,-0
3.1176,0,0,-0
3.119,0,0,-0
3.1204,0,0,-0
3.1219,0,0,-0
3.1233,0,0,-0
3.1248,0,0,-0
3.1262,0,0,-0
3.1276,0,0,-0
3.1291,0,0,-0
3.1305,0,0,-0
3.132,0,0,-0
3.1334,0,0,-0
3.1348,0,0,-0
3.1363,0,0,-0
3.1377,0,0,-0
3.1392,0,0,-0
3.1406,0,0,-0
3.142,0,0,-0
3.1435,0,0,-0
3.1449,0,0,-0
3.1464,0,0,-0
3.1478,0,0,-0
3.1492,0,0,-0
3.1507,0,0,-0
3.1521,0,0,-0
3.1536,0,0,-0
3.155,0,0,-0
3.1565,0,0,-0
3.1579,0,0,-0
3.1593,0,0,-0
3.1608,0,0,-0
3.1622,0,0,-0
3.1637,0,0,-0
3.1651,0,0,-0
3.1665,0,0,-0
3.168,0,0,-0
3.1694,0,0,-0
3.1709,0,0,-0
3.1723,0,0,-0
3.1737,0,0,-0
3.1752,0,0,-0
3.1766,0,0,-0
3.1781,0,0,-0
3.1795,0,0,-0
3.1809,0,0,-0
3.1824,0,0,-0
3.1838,0,0,-0
3.1853,0,0,-0
3.1867,0,0,-0
3.1881,0,0,-0
3.1896,0,0,-0
3.191,0,0,-0
3.1925,0,0,-0
3.1939,0,0,-0
3.1953,0,0,-0
3.1968,0,0,-0
3.1982,0,0,-0
3.1997,0,0,-0
3.2011,0,0,-0
3.2026,0,0,-0
3.204,0,0,-0
3.2054,0,0,-0
3.2069,0,0,-0
3.2083,0,0,-0
3.2098,0,0,-0
3.2112,0,0,-0
3.2126,0,0,-0
3.2141,0,0,-0
3.2155,0,0,-0
3.217,0,0,-0
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0,-0
3.3034,0,0,-0
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0,0,-0
3.3164,0,0,-0
3.3178,0,0,-0
3.3192,0,0,-0
3.3207,0,0,-0
3.3221,0,0,-0
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0,-0
3.3322,0,0,-0
3.3337,0,0,-0
3.3351,0,0,-0
3.3365,0,0,-0
3.338,0,0,-0
3.3394,0,0,-0
3.3409,0,0,-0
3.3423,0,0,-0
3.3437,0,0,-0
3.3452,0,0,-0
3.3466,0,0,-0
3.3481,0,0,-0
3.3495,0,0,-0
3.3509,0,0,-0
3.3524,0,0,-0
3.3538,0,0,-0
3.3553,0,0,-0
3.3567,0,0,-0
3.3581,0,0,-0
3.3596,0,0,-0
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0,-0
3.3682,0,0,-0
3.3697,0,0,-0
3.3711,0,0,-0
3.3725,0,0,-0
3.374,0,0,-0
3.3754,0,0,-0
3.3769,0,0,-0
3.3783,0,0,-0
3.3798,0,0,-0
3.3812,0,0,-0
3.3826,0,0,-0
3.3841,0,0,-0
3.3855,0,0,-0
3.387,0,0,-0
3.3884,0,0,-0
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0,0,-0
3.4158,0,0,-0
3.4172,0,0,-0
3.4186,0,0,-0
3.4201,0,0,-0
3.4215,0,0,-0
3.423,0,0,-0
3.4244,0,0,-0
3.4259,0,0,-0
3.4273,0,0,-0
3.4287,0,0,-0
3.4302,0,0,-0
3.4316,0,0,-0
3.4331,0,0,-0
3.4345,0,0,-0
3.4359,0,0,-0
3.4374,0,0,-0
3.4388,0,0,-0
3.4403,0,0,-0
3.4417,0,0,-0
3.4431,0,0,-0
3.4446,0,0,-0
3.446,0,0,-0
3.4475,0,0,-0
3.4489,0,0,-0
3.4503,0,0,-0
3.4518,0,0,-0
3.4532,0,0,-0
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,0,0,-0
3.4676,0,0,-0
3.4691,0,0,-0
3.4705,0,0,-0
3.472,0,0,-0
3.4734,0,0,-0
3.4748,0,0,-0
3.4763,0,0,-0
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0.00012875,0,0.00012875
3.5368,0.0002373,0,0.0002373
3.5382,0.00042647,0,0.00042647
3.5397,0.00074938,0,0.00074938
3.5411,0.0012855,0,0.0012855
3.5425,0.0021492,0,0.0021492
3.544,0.0035031,0,0.0035031
3.5454,0.0055676,0,0.0055676
3.5469,0.0086297,0,0.0086297
3.5483,0.013047,0,0.013047
3.5497,0.019275,0,0.019275
3.5512,0.027763,0,0.027763
3.5526,0.038995,0,0.038995
3.5541,0.053418,0,0.053418
3.5555,0.071374,0,0.071374
3.557,0.093025,0,0.093025
3.5584,0.1183,0,0.1183
3.5598,0.14677,0,0.14677
3.5613,0.1776,0,0.1776
3.5627,0.20962,0,0.20962
3.5642,0.24135,0,0.24135
3.5656,0.27108,0,0.27108
3.567,0.29703,0.072058,0.22497
3.5685,0.3174,0.12984,0.18756
3.5699,0.33085,0.23819,0.092659
3.5714,0.33642,0.38237,-0.045952
3.5728,0.33371,0.56318,-0.22947
3.5742,0.32291,0.68857,-0.36566
3.5757,0.30481,0.72077,-0.41596
3.5771,0.28062,0.61518,-0.33456
3.5786,0.252,0.45417,-0.20217
3.58,0.22075,0.2759,-0.055145
3.5814,0.18864,0.17215,0.016492
3.5829,0.15724,0.031133,0.12611
3.5843,0.12784,0,0.12784
3.5858,0.10136,0,0.10136
3.5872,0.078431,0,0.078431
3.5886,0.0592,0,0.0592
3.5901,0.043585,0,0.043585
3.5915,0.031295,0,0.031295
3.593,0.021913,0,0.021913
3.5944,0.014961,0,0.014961
3.5958,0.0099674,0,0.0099674
3.5973,0.0064843,0,0.0064843
3.5987,0.0041139,0,0.0041139
3.6002,0.002545,0,0.002545
3.6016,0.001535,0,0.001535
3.6031,0.00090233,0,0.00090233
3.6045,0.00051688,0,0.00051688
3.6059,0.00028988,0,0.00028988
3.6074,0.00015854,0,0.00015854
3.6088,0,0,-0
3.6103,0,0,-0
3.6117,0,0,-0
3.6131,0,0,-0
3.6146,0,0,-0
3.616,0,0,-0
3.6175,0,0,-0
3.6189,0,0,-0
3.6203,0,0,-0
3.6218,0,0,-0
3.6232,0,0,-0
3.6247,0,0,-0
3.6261,0,0,-0
3.6275,0,0,-0
3.629,0,0,-0
3.6304,0,0,-0
3.6319,0,0,-0
3.6333,0,0,-0
3.6347,0,0,-0
3.6362,0,0,-0
3.6376,0,0,-0
3.6391,0,0,-0
3.6405,0,0,-0
3.6419,0,0,-0
3.6434,0,0,-0
3.6448,0,0,-0
3.6463,0,0,-0
3.6477,0,0,-0
3.6492,0,0,-0
3.6506,0,0,-0
3.652,0,0,-0
3.6535,0,0,-0
3.6549,0,0,-0
3.6564,0,0,-0
3.6578,0,0,-0
3.6592,0,0,-0
3.6607,0,0,-0
3.6621,0,0,-0
3.6636,0,0,-0
3.665,0,0,-0
3.6664,0,0,-0
3.6679,0,0,-0
3.6693,0,0,-0
3.6708,0,0,-0
3.6722,0,0,-0
3.6736,0,0,-0
3.6751,0,0,-0
3.6765,0,0,-0
3.678,0,0,-0
3.6794,0,0,-0
3.6808,0,0,-0
3.6823,0,0,-0
3.6837,0,0,-0
3.6852,0,0,-0
3.6866,0,0,-0
3.688,0,0,-0
3.6895,0,0,-0
3.6909,0,0,-0
3.6924,0,0,-0
3.6938,0,0,-0
3.6953,1.9604e-05,0,1.9604e-05
3.6967,3.611e-05,0,3.611e-05
3.6981,6.5104e-05,0,6.5104e-05
3.6996,0.00011436,0,0.00011436
3.701,0.00019576,0,0.00019576
3.7025,0.00032667,0,0.00032667
3.7039,0.00053147,0,0.00053147
3.7053,0.00084318,0,0.00084318
3.7068,0.0013074,0,0.0013074
3.7082,0.0019768,0,0.0019768
3.7097,0.0029138,0,0.0029138
3.7111,0.0041879,0,0.0041879
3.7125,0.0058698,0,0.0058698
3.714,0.0080242,0,0.0080242
3.7154,0.010705,0,0.010705
3.7169,0.01393,0,0.01393
3.7183,0.017677,0,0.017677
3.7197,0.021878,0,0.021878
3.7212,0.026409,0,0.026409
3.7226,0.031095,0,0.031095
3.7241,0.035712,0,0.035712
3.7255,0.04,0,0.04
3.7269,0.043698,0,0.043698
3.7284,0.046564,0,0.046564
3.7298,0.048397,0,0.048397
3.7313,0.049066,0,0.049066
3.7327,0.04852,0,0.04852
3.7341,0.046783,0,0.046783
3.7356,0.044,0,0.044
3.737,0.040365,0,0.040365
3.7385,0.036119,0,0.036119
3.7399,0.031522,0,0.031522
3.7414,0.026831,0,0.026831
3.7428,0.022275,0,0.022275
3.7442,0.018039,0,0.018039
3.7457,0.014248,0,0.014248
3.7471,0.010975,0,0.010975
3.7486,0.008244,0,0.008244
3.75,0.006038,0,0.006038
3.7514,0.0043156,0,0.0043156
3.7529,0.0030097,0,0.0030097
3.7543,0.0020469,0,0.0020469
3.7558,0.0013573,0,0.0013573
3.7572,0.00087748,0,0.00087748
3.7586,0.0005529,0,0.0005529
3.7601,0.00034004,0,0.00034004
3.7615,0.00020428,0,0.00020428
3.763,0.00011965,0,0.00011965
3.7644,6.8306e-05,0,6.8306e-05
3.7658,3.8002e-05,0,3.8002e-05
3.7673,2.0597e-05,0,2.0597e-05
3.7687,0,0,-0
3.7702,0,0,-0
3.7716,0,0,-0
3.773,0,0,-0
3.7745,0,0,-0
3.7759,0,0,-0
3.7774,0,0,-0
3.7788,0,0,-0
3.7802,0,0,-0
3.7817,0,0,-0
3.7831,0,0,-0
3.7846,0,0,-0
3.786,0,0,-0
3.7875,0,0,-0
3.7889,0,0,-0
3.7903,0,0,-0
3.7918,0,0,-0
3.7932,0,0,-0
3.7947,0,0,-0
3.7961,0,0,-0
3.7975,0,0,-0
3.799,0,0,-0
3.8004,0,0,-0
3.8019,0,0,-0
3.8033,0,0,-0
3.8047,0,0,-0
3.8062,0,0,-0
3.8076,0,0,-0
3.8091,0,0,-0
3.8105,0,0,-0
3.8119,0,0,-0
3.8134,0,0,-0
3.8148,0,0,-0
3.8163,0,0,-0
3.8177,0,0,-0
3.8191,0,0,-0
3.8206,0,0,-0
3.822,0,0,-0
3.8235,0,0,-0
3.8249,0,0,-0
3.8264,0,0,-0
3.8278,0,0,-0
3.8292,0,0,-0
3.8307,0,0,-0
3.8321,0,0,-0
3.8336,0,0,-0
3.835,0,0,-0
3.8364,0,0,-0
3.8379,0,0,-0
3.8393,0,0,-0
3.8408,0,0,-0
3.8422,0,0,-0
3.8436,0,0,-0
3.8451,0,0,-0
3.8465,0,0,-0
3.848,0,0,-0
3.8494,0,0,-0
3.8508,0,0,-0
3.8523,0,0,-0
3.8537,0,0,-0
3.8552,0,0,-0
3.8566,0,0,-0
3.858,0,0,-0
3.8595,0,0,-0
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0,-0
3.8797,0,0,-0
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,0,0,-0
4.0064,0,0,-0
4.0079,0,0,-0
4.0093,0,0,-0
4.0108,0,0,-0
4.0122,0,0,-0
4.0136,0,0,-0
4.0151,0,0,-0
4.0165,0,0,-0
4.018,0,0,-0
4.0194,0,0,-0
4.0208,0,0,-0
4.0223,0,0,-0
4.0237,0,0,-0
4.0252,0,0,-0
4.0266,0,0,-0
4.028,0,0,-0
4.0295,0,0,-0
4.0309,0,0,-0
4.0324,0,0,-0
4.0338,0,0,-0
4.0352,0,0,-0
4.0367,0,0,-0
4.0381,0,0,-0
4.0396,0,0,-0
4.041,0,0,-0
4.0424,0,0,-0
4.0439,0,0,-0
4.0453,0,0,-0
4.0468,0,0,-0
4.0482,0,0,-0
4.0497,0,0,-0
4.0511,0,0,-0
4.0525,0,0,-0
4.054,0,0,-0
4.0554,0,0,-0
4.0569,0,0,-0
4.0583,0,0,-0
4.0597,0,0,-0
4.0612,0,0,-0
4.0626,0,0,-0
4.0641,0,0,-0
4.0655,0,0,-0
4.0669,0,0,-0
4.0684,0,0,-0
4.0698,0,0,-0
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,0,0,-0
4.1433,0,0,-0
4.1447,0,0,-0
4.1462,0,0,-0
4.1476,0,0,-0
4.1491,0,0,-0
4.1505,0,0,-0
4.1519,0,0,-0
4.1534,0,0,-0
4.1548,0,0,-0
4.1563,0,0,-0
4.1577,0,0,-0
4.1591,0,0,-0
4.1606,0,0,-0
4.162,0,0,-0
4.1635,0,0,-0
4.1649,0,0,-0
4.1663,0,0,-0
4.1678,0,0,-0
4.1692,0,0,-0
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,0,0,-0
4.175,0,0,-0
4.1764,0,0,-0
4.1779,0,0,-0
4.1793,0,0,-0
4.1807,0,0,-0
4.1822,0,0,-0
4.1836,0,0,-0
4.1851,0,0,-0
4.1865,0,0,-0
4.188,0,0,-0
4.1894,0,0,-0
4.1908,0,0,-0
4.1923,0,0,-0
4.1937,0,0,-0
4.1952,0,0,-0
4.1966,0,0,-0
4.198,0,0,-0
4.1995,0,0,-0
4.2009,0,0,-0
4.2024,0,0,-0
4.2038,0,0,-0
4.2052,0,0,-0
4.2067,0,0,-0
4.2081,0,0,-0
4.2096,0,0,-0
4.211,0,0,-0
4.2124,0,0,-0
4.2139,0,0,-0
4.2153,0,0,-0
4.2168,0,0,-0
4.2182,0,0,-0
4.2196,0,0,-0
4.2211,0,0,-0
4.2225,0,0,-0
4.224,0,0,-0
4.2254,0,0,-0
4.2268,0,0,-0
4.2283,0,0,-0
4.2297,0,0,-0
4.2312,0,0,-0
4.2326,0,0,-0
4.2341,0,0,-0
4.2355,0,0,-0
4.2369,0,0,-0
4.2384,0,0,-0
4.2398,0,0,-0
4.2413,0,0,-0
4.2427,0,0,-0
4.2441,0,0,-0
4.2456,0,0,-0
4.247,0,0,-0
4.2485,0,0,-0
4.2499,0,0,-0
4.2513,0,0,-0
4.2528,0,0,-0
4.2542,0,0,-0
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,0,0,-0
4.2629,0,0,-0
4.2643,0,0,-0
4.2657,0,0,-0
4.2672,0,0,-0
4.2686,0,0,-0
4.2701,0,0,-0
4.2715,0,0,-0
4.273,0,0,-0
4.2744,0,0,-0
4.2758,0.00014758,0,0.00014758
4.2773,0.00027293,0,0.00027293
4.2787,0.00049153,0,0.00049153
4.2802,0.00086233,0,0.00086233
4.2816,0.0014751,0,0.0014751
4.283,0.0024676,0,0.0024676
4.2845,0.00402,0,0.00402
4.2859,0.00638,0,0.00638
4.2874,0.0098669,0,0.0098669
4.2888,0.014873,0,0.014873
4.2902,0.02189,0,0.02189
4.2917,0.031406,0,0.031406
4.2931,0.04391,0,0.04391
4.2946,0.059839,0,0.059839
4.296,0.079495,0,0.079495
4.2974,0.10299,0,0.10299
4.2989,0.13012,0,0.13012
4.3003,0.16023,0,0.16023
4.3018,0.19236,0,0.19236
4.3032,0.22515,0,0.22515
4.3046,0.25693,0,0.25693
4.3061,0.28581,0,0.28581
4.3075,0.30996,0,0.30996
4.309,0.32775,0,0.32775
4.3104,0.33789,0,0.33789
4.3118,0.33964,0,0.33964
4.3133,0.33274,0,0.33274
4.3147,0.3178,0,0.3178
4.3162,0.29595,0,0.29595
4.3176,0.2687,0,0.2687
4.3191,0.23784,0,0.23784
4.3205,0.20523,0,0.20523
4.3219,0.17265,0.02338,0.14927
4.3234,0.1416,0.074178,0.067424
4.3248,0.11322,0.10951,0.0037106
4.3263,0.088233,0.14153,-0.053297
4.3277,0.067031,0.15095,-0.083915
4.3291,0.049678,0.13544,-0.085763
4.3306,0.035889,0.10026,-0.064372
4.332,0.02527,0.065403,-0.040132
4.3335,0.017339,0.029346,-0.012007
4.3349,0.01159,0,0.01159
4.3363,0.0075681,0,0.0075681
4.3378,0.004817,0,0.004817
4.3392,0.0029873,0,0.0029873
4.3407,0.0018046,0,0.0018046
4.3421,0.0010615,0,0.0010615
4.3435,0.00061017,0,0.00061017
4.345,0.00034225,0,0.00034225
4.3464,0.00018698,0,0.00018698
4.3479,3.3891e-05,0,3.3891e-05
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,0,0,-0
4.3536,0,0,-0
4.3551,0,0,-0
4.3565,0,0,-0
4.3579,0,0,-0
4.3594,0,0,-0
4.3608,0,0,-0
4.3623,0,0,-0
4.3637,0,0,-0
4.3652,0,0,-0
4.3666,0,0,-0
4.368,0,0,-0
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,0,0,-0
4.381,0,0,-0
4.3824,0,0,-0
4.3839,0,0,-0
4.3853,0,0,-0
4.3868,0,0,-0
4.3882,0,0,-0
4.3896,0,0,-0
4.3911,0,0,-0
4.3925,0,0,-0
4.394,0,0,-0
4.3954,0,0,-0
4.3968,0,0,-0
4.3983,0,0,-0
4.3997,0,0,-0
4.4012,0,0,-0
4.4026,0,0,-0
4.404,0,0,-0
4.4055,0,0,-0
4.4069,0,0,-0
4.4084,0,0,-0
4.4098,0,0,-0
4.4113,0,0,-0
4.4127,0,0,-0
4.4141,0,0,-0
4.4156,0,0,-0
4.417,0,0,-0
4.4185,0,0,-0
4.4199,0,0,-0
4.4213,0,0,-0
4.4228,0,0,-0
4.4242,0,0,-0
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0,-0
4.551,0,0,-0
4.5524,0,0,-0
4.5539,0,0,-0
4.5553,0,0,-0
4.5568,0,0,-0
4.5582,0,0,-0
4.5596,0,0,-0
4.5611,0,0,-0
4.5625,0,0,-0
4.564,0,0,-0
4.5654,0,0,-0
4.5668,0,0,-0
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0,0,-0
4.5798,0,0,-0
4.5812,0,0,-0
4.5827,0,0,-0
4.5841,0,0,-0
4.5856,0,0,-0
4.587,0,0,-0
4.5885,0,0,-0
4.5899,0,0,-0
4.5913,0,0,-0
4.5928,0,0,-0
4.5942,0,0,-0
4.5957,0,0,-0
4.5971,0,0,-0
4.5985,0,0,-0
4.6,0,0,-0
4.6014,0,0,-0
4.6029,0,0,-0
4.6043,0,0,-0
4.6057,0,0,-0
4.6072,0,0,-0
4.6086,0,0,-0
4.6101,0,0,-0
4.6115,0,0,-0
4.6129,0,0,-0
4.6144,0,0,-0
4.6158,0,0,-0
4.6173,0,0,-0
4.6187,0,0,-0
4.6201,0,0,-0
4.6216,0,0,-0
4.623,0,0,-0
4.6245,0,0,-0
4.6259,0,0,-0
4.6273,0,0,-0
4.6288,0,0,-0
4.6302,0,0,-0
4.6317,0,0,-0
4.6331,0,0,-0
4.6346,0,0,-0
4.636,0,0,-0
4.6374,0,0,-0
4.6389,0,0,-0
4.6403,0,0,-0
4.6418,0,0,-0
4.6432,0,0,-0
4.6446,0,0,-0
4.6461,0,0,-0
4.6475,0,0,-0
4.649,0,0,-0
4.6504,0,0,-0
4.6518,0,0,-0
4.6533,0,0,-0
4.6547,0,0,-0
4.6562,0,0,-0
4.6576,0,0,-0
4.659,0,0,-0
4.6605,0,0,-0
4.6619,0,0,-0
4.6634,0,0,-0
4.6648,6.5706e-05,0,6.5706e-05
4.6662,0.0001216,0,0.0001216
4.6677,0.0002191,0,0.0002191
4.6691,0.00038577,0,0.00038577
4.6706,0.00066252,0,0.00066252
4.672,0.0011075,0,0.0011075
4.6734,0.0018028,0,0.0018028
4.6749,0.0028584,0,0.0028584
4.6763,0.0044268,0,0.0044268
4.6778,0.0066799,0,0.0066799
4.6792,0.0098171,0,0.0098171
4.6807,0.014056,0,0.014056
4.6821,0.01961,0,0.01961
4.6835,0.026698,0,0.026698
4.685,0.035407,0,0.035407
4.6864,0.045754,0,0.045754
4.6879,0.057619,0,0.057619
4.6893,0.070724,0,0.070724
4.6907,0.084613,0,0.084613
4.6922,0.098648,0,0.098648
4.6936,0.11209,0,0.11209
4.6951,0.12414,0,0.12414
4.6965,0.13398,0,0.13398
4.6979,0.14091,0,0.14091
4.6994,0.14444,0,0.14444
4.7008,0.14431,0,0.14431
4.7023,0.14052,0,0.14052
4.7037,0.13333,0,0.13333
4.7051,0.12328,0,0.12328
4.7066,0.11111,0,0.11111
4.708,0.097592,0,0.097592
4.7095,0.083535,0,0.083535
4.7109,0.069687,0,0.069687
4.7123,0.056659,0,0.056659
4.7138,0.044892,0,0.044892
4.7152,0.034657,0,0.034657
4.7167,0.026071,0,0.026071
4.7181,0.019128,0,0.019128
4.7195,0.013675,0,0.013675
4.721,0.0095239,0.03875,-0.029227
4.7224,0.00646,0.06032,-0.05386
4.7239,0.0042725,0.091164,-0.086892
4.7253,0.002757,0.10279,-0.10003
4.7268,0.0017329,0.10095,-0.099212
4.7282,0.0010605,0.080117,-0.079056
4.7296,0.00063164,0.055353,-0.054721
4.7311,0.0003676,0.027849,-0.027481
4.7325,0.00020861,0.0057106,-0.005502
4.734,0.00011524,0,0.00011524
4.7354,6.1943e-05,0,6.1943e-05
4.7368,0,0,-0
4.7383,0,0,-0
4.7397,0,0,-0
4.7412,0,0,-0
4.7426,0,0,-0
4.744,0,0,-0
4.7455,0,0,-0
4.7469,0,0,-0
4.7484,0,0,-0
4.7498,0,0,-0
4.7512,0,0,-0
4.7527,0,0,-0
4.7541,0,0,-0
4.7556,0,0,-0
4.757,0,0,-0
4.7584,0,0,-0
4.7599,0,0,-0
4.7613,0,0,-0
4.7628,0,0,-0
4.7642,0,0,-0
4.7657,0,0,-0
4.7671,0,0,-0
4.7685,0,0,-0
4.77,0,0,-0
4.7714,0,0,-0
4.7729,0,0,-0
4.7743,0,0,-0
4.7757,0,0,-0
4.7772,0,0,-0
4.7786,0,0,-0
4.7801,0,0,-0
4.7815,0,0,-0
4.7829,0,0,-0
4.7844,0,0,-0
4.7858,0,0,-0
4.7873,2.0356e-05,0,2.0356e-05
4.7887,3.8032e-05,0,3.8032e-05
4.7901,6.9163e-05,0,6.9163e-05
4.7916,0.00012293,0,0.00012293
4.793,0.00021305,0,0.00021305
4.7945,0.00035935,0,0.00035935
4.7959,0.00059009,0,0.00059009
4.7973,0.00094373,0,0.00094373
4.7988,0.0014751,0,0.0014751
4.8002,0.0022448,0,0.0022448
4.8017,0.0033266,0,0.0033266
4.8031,0.0048021,0,0.0048021
4.8045,0.0067581,0,0.0067581
4.806,0.0092743,0,0.0092743
4.8074,0.012397,0,0.012397
4.8089,0.016146,0,0.016146
4.8103,0.02049,0,0.02049
4.8118,0.025346,0,0.025346
4.8132,0.030552,0,0.030552
4.8146,0.035885,0,0.035885
4.8161,0.041074,0,0.041074
4.8175,0.045818,0,0.045818
4.819,0.049793,0,0.049793
4.8204,0.052735,0,0.052735
4.8218,0.054429,0,0.054429
4.8233,0.054751,0,0.054751
4.8247,0.053659,0,0.053659
4.8262,0.051239,0,0.051239
4.8276,0.047685,0,0.047685
4.829,0.043247,0,0.043247
4.8305,0.03822,0,0.03822
4.8319,0.032911,0,0.032911
4.8334,0.027617,0,0.027617
4.8348,0.022583,0,0.022583
4.8362,0.017992,0,0.017992
4.8377,0.013967,0,0.013967
4.8391,0.010571,0,0.010571
4.8406,0.0077948,0,0.0077948
4.842,0.0055989,0,0.0055989
4.8434,0.0039165,0,0.0039165
4.8449,0.0026727,0,0.0026727
4.8463,0.0017778,0,0.0017778
4.8478,0.0011516,0,0.0011516
4.8492,0.00072626,0,0.00072626
4.8506,0.00044611,0,0.00044611
4.8521,0.00026778,0,0.00026778
4.8535,0.0001565,0,0.0001565
4.855,8.9012e-05,0,8.9012e-05
4.8564,4.9246e-05,0,4.9246e-05
4.8579,2.662e-05,0,2.662e-05
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf3_weight.csv <==
28.7,0.963,0.67982
36.5,0.909,0.53354
45,0.814,0.5571
53.1,0.727,0.54887
61.3,0.738,0.50115
68.3,1.02,0.43542
76.7,1.27,0.44901
84.1,1.39,0.45543
93.7,1.46,0.43464
94.3,1.59,0.4305
109.2,1.75,0.41172
117.5,1.82,0.38579
123.7,1.73,0.32651
134.6,1.05,0.20955
140.8,2.66,0.099561
146.8,2.3,0.040051
155.3,2.17,0.061224
163.2,1.87,0.021756
170.2,1.65,0.032875
177.9,1.55,0.026613
186.9,1.02,0.034018
192.1,0.935,0.016258
205,0.785,0.017354
211,1.15,0.0058364
219.1,0.81,0
228,0.0053,0
235,0.00632,0
243.7,0.00458,0
250.3,0.00891,0
257.7,0.0106,0.018279
266.1,0.0133,0.012646
270.8,0.0249,0.024341
282.7,0.294,0.045794
289.6,10.6,10.962
298.7,10.5,11.462
303.5,10.4,11.462
313,10.2,11.173
321.3,9.77,10.131
328,9.45,8.7324
337.8,9.16,7.834
344.5,7.49,7.0333
354.7,7.58,6.1844
363.1,6.62,5.0228


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf4.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,6.4824e-06,0,6.4824e-06
0.38321,1.1857e-05,0,1.1857e-05
0.38465,2.1173e-05,0,2.1173e-05
0.38609,3.6909e-05,0,3.6909e-05
0.38753,6.2819e-05,0,6.2819e-05
0.38897,0.00010439,0,0.00010439
0.39041,0.0001694,0,0.0001694
0.39186,0.00026841,0,0.00026841
0.3933,0.00041531,0,0.00041531
0.39474,0.00062756,0,0.00062756
0.39618,0.00092606,0,0.00092606
0.39762,0.0013351,0,0.0013351
0.39906,0.0018803,0,0.0018803
0.4005,0.0025857,0,0.0025857
0.40194,0.0034719,0,0.0034719
0.40338,0.0045522,0,0.0045522
0.40482,0.0058284,0,0.0058284
0.40626,0.0072873,0,0.0072873
0.4077,0.0088977,0,0.0088977
0.40914,0.010609,0,0.010609
0.41058,0.012354,0,0.012354
0.41202,0.014049,0,0.014049
0.41346,0.015603,0,0.015603
0.41491,0.016922,0,0.016922
0.41635,0.01792,0,0.01792
0.41779,0.018532,0,0.018532
0.41923,0.018716,0,0.018716
0.42067,0.018459,0,0.018459
0.42211,0.01778,0,0.01778
0.42355,0.016724,0,0.016724
0.42499,0.015362,0,0.015362
0.42643,0.013781,0,0.013781
0.42787,0.012072,0,0.012072
0.42931,0.010327,0,0.010327
0.43075,0.0086269,0,0.0086269
0.43219,0.0070371,0,0.0070371
0.43363,0.0056063,0,0.0056063
0.43507,0.0043622,0,0.0043622
0.43652,0.0033147,0,0.0033147
0.43796,0.0024598,0,0.0024598
0.4394,0.0017825,0,0.0017825
0.44084,0.0012615,0,0.0012615
0.44228,0.00087172,0,0.00087172
0.44372,0.00058822,0,0.00058822
0.44516,0.00038757,0,0.00038757
0.4466,0.00024932,0,0.00024932
0.44804,0.00015659,0,0.00015659
0.44948,9.6018e-05,0,9.6018e-05
0.45092,5.7524e-05,0,5.7524e-05
0.45236,3.3693e-05,0,3.3693e-05
0.4538,1.9272e-05,0,1.9272e-05
0.45524,1.0764e-05,0,1.0764e-05
0.45668,4.0317e-06,0,4.0317e-06
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,5.1501e-06,0,5.1501e-06
0.56329,9.3325e-06,0,9.3325e-06
0.56473,1.6511e-05,0,1.6511e-05
0.56617,2.8519e-05,0,2.8519e-05
0.56761,4.8098e-05,0,4.8098e-05
0.56905,7.9209e-05,0,7.9209e-05
0.5705,0.00012738,0,0.00012738
0.57194,0.00020003,0,0.00020003
0.57338,0.00030676,0,0.00030676
0.57482,0.00045968,0,0.00045968
0.57626,0.00067293,0,0.00067293
0.5777,0.00096182,0,0.00096182
0.57914,0.0013423,0,0.0013423
0.58058,0.0018291,0,0.0018291
0.58202,0.0024338,0,0.0024338
0.58346,0.0031624,0,0.0031624
0.5849,0.0040127,0,0.0040127
0.58634,0.0049721,0,0.0049721
0.58778,0.0060166,0,0.0060166
0.58922,0.00711,0,0.00711
0.59066,0.0082053,0,0.0082053
0.5921,0.0092474,0,0.0092474
0.59355,0.010177,0,0.010177
0.59499,0.010936,0,0.010936
0.59643,0.011477,0,0.011477
0.59787,0.011762,0,0.011762
0.59931,0.011771,0,0.011771
0.60075,0.011505,0,0.011505
0.60219,0.01098,0,0.01098
0.60363,0.010234,0,0.010234
0.60507,0.0093154,0,0.0093154
0.60651,0.0082799,0,0.0082799
0.60795,0.0071866,0,0.0071866
0.60939,0.0060911,0,0.0060911
0.61083,0.0050417,0,0.0050417
0.61227,0.0040754,0,0.0040754
0.61371,0.0032171,0,0.0032171
0.61515,0.0024801,0,0.0024801
0.6166,0.0018671,0,0.0018671
0.61804,0.0013726,0,0.0013726
0.61948,0.00098533,0,0.00098533
0.62092,0.00069068,0,0.00069068
0.62236,0.00047273,0,0.00047273
0.6238,0.00031591,0,0.00031591
0.62524,0.00020611,0,0.00020611
0.62668,0.00013128,0,0.00013128
0.62812,8.1766e-05,0,8.1766e-05
0.62956,4.974e-05,0,4.974e-05
0.631,2.9547e-05,0,2.9547e-05
0.63244,1.7139e-05,0,1.7139e-05
0.63388,9.7076e-06,0,9.7076e-06
0.63532,5.3685e-06,0,5.3685e-06
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,1.0244e-07,0,1.0244e-07
0.79812,2.3426e-07,0,2.3426e-07
0.79956,4.191e-07,0,4.191e-07
0.801,3.1831e-05,0,3.1831e-05
0.80244,5.8258e-05,0,5.8258e-05
0.80388,0.00010408,0,0.00010408
0.80532,0.00018153,0,0.00018153
0.80676,0.0003091,0,0.0003091
0.8082,0.00051388,0,0.00051388
0.80964,0.00083419,0,0.00083419
0.81108,0.0013223,0,0.0013223
0.81252,0.0020467,0,0.0020467
0.81396,0.0030938,0,0.0030938
0.8154,0.0045668,0,0.0045668
0.81685,0.0066024,0,0.0066024
0.81829,0.009307,0,0.009307
0.81973,0.012819,0,0.012819
0.82117,0.017247,0,0.017247
0.82261,0.022667,0,0.022667
0.82405,0.029108,0,0.029108
0.82549,0.036528,0,0.036528
0.82693,0.044807,0,0.044807
0.82837,0.053741,0,0.053741
0.82981,0.063049,0,0.063049
0.83125,0.072385,0,0.072385
0.83269,0.081372,0,0.081372
0.83413,0.089633,0,0.089633
0.83557,0.096825,0,0.096825
0.83701,0.10267,0,0.10267
0.83845,0.10702,0,0.10702
0.8399,0.10981,0,0.10981
0.84134,0.11109,0,0.11109
0.84278,0.111,0,0.111
0.84422,0.10972,0,0.10972
0.84566,0.10747,0,0.10747
0.8471,0.10443,0,0.10443
0.84854,0.10078,0,0.10078
0.84998,0.096618,0,0.096618
0.85142,0.091992,0,0.091992
0.85286,0.086921,0,0.086921
0.8543,0.081405,0,0.081405
0.85574,0.075451,0,0.075451
0.85718,0.069093,0,0.069093
0.85862,0.062406,0,0.062406
0.86006,0.055503,0,0.055503
0.86151,0.048538,0,0.048538
0.86295,0.041681,0,0.041681
0.86439,0.035108,0,0.035108
0.86583,0.028979,0,0.028979
0.86727,0.023422,0,0.023422
0.86871,0.018526,0,0.018526
0.87015,0.014334,0,0.014334
0.87159,0.010848,0,0.010848
0.87303,0.008025,0,0.008025
0.87447,0.005802,0,0.005802
0.87591,0.00409,0,0.00409
0.87735,0.0028149,0,0.0028149
0.87879,0.0019016,0,0.0019016
0.88023,0.001256,0,0.001256
0.88167,0.00081279,0,0.00081279
0.88311,0.00051825,0,0.00051825
0.88456,0.0003302,0,0.0003302
0.886,0.00021725,0,0.00021725
0.88744,0.00015741,0,0.00015741
0.88888,0.00013572,0,0.00013572
0.89032,0.00014315,0,0.00014315
0.89176,0.00016995,0,0.00016995
0.8932,0.00021934,0,0.00021934
0.89464,0.000301,0,0.000301
0.89608,0.00040335,0,0.00040335
0.89752,0.00052778,0,0.00052778
0.89896,0.00067438,0,0.00067438
0.9004,0.00084148,0,0.00084148
0.90184,0.0010254,0,0.0010254
0.90328,0.0012201,0,0.0012201
0.90472,0.0014183,0,0.0014183
0.90617,0.0016097,0,0.0016097
0.90761,0.0017841,0,0.0017841
0.90905,0.0019314,0,0.0019314
0.91049,0.0020425,0,0.0020425
0.91193,0.0021103,0,0.0021103
0.91337,0.0021311,0,0.0021311
0.91481,0.0021057,0,0.0021057
0.91625,0.0020377,0,0.0020377
0.91769,0.0019328,0,0.0019328
0.91913,0.0018024,0,0.0018024
0.92057,0.0016591,0,0.0016591
0.92201,0.0015172,0,0.0015172
0.92345,0.0013911,0,0.0013911
0.92489,0.0012947,0,0.0012947
0.92633,0.0012406,0,0.0012406
0.92777,0.0012398,0,0.0012398
0.92922,0.0013018,0,0.0013018
0.93066,0.0014339,0,0.0014339
0.9321,0.0016413,0,0.0016413
0.93354,0.0019272,0,0.0019272
0.93498,0.0022923,0,0.0022923
0.93642,0.002734,0,0.002734
0.93786,0.0032462,0,0.0032462
0.9393,0.0038186,0,0.0038186
0.94074,0.0044349,0,0.0044349
0.94218,0.0050742,0,0.0050742
0.94362,0.0057107,0,0.0057107
0.94506,0.0063149,0,0.0063149
0.9465,0.0068549,0,0.0068549
0.94794,0.0072994,0,0.0072994
0.94938,0.00762,0,0.00762
0.95083,0.0077938,0,0.0077938
0.95227,0.0078077,0,0.0078077
0.95371,0.0076572,0,0.0076572
0.95515,0.0073484,0,0.0073484
0.95659,0.0068986,0,0.0068986
0.95803,0.0063344,0,0.0063344
0.95947,0.0056878,0,0.0056878
0.96091,0.0049932,0,0.0049932
0.96235,0.0042849,0,0.0042849
0.96379,0.0035939,0,0.0035939
0.96523,0.0029458,0,0.0029458
0.96667,0.0023593,0,0.0023593
0.96811,0.0018462,0,0.0018462
0.96955,0.0014113,0,0.0014113
0.97099,0.0010539,0,0.0010539
0.97243,0.00076905,0,0.00076905
0.97388,0.00054835,0,0.00054835
0.97532,0.00038194,0,0.00038194
0.97676,0.00025987,0,0.00025987
0.9782,0.0001727,0,0.0001727
0.97964,0.00011187,0,0.00011187
0.98108,7.0938e-05,0,7.0938e-05
0.98252,4.3927e-05,0,4.3927e-05
0.98396,2.656e-05,0,2.656e-05
0.9854,1.568e-05,0,1.568e-05
0.98684,9.0373e-06,0,9.0373e-06
0.98828,5.0848e-06,0,5.0848e-06
0.98972,2.1622e-06,0,2.1622e-06
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0.00019717,0,0.00019717
1.079,0.00036032,0,0.00036032
1.0805,0.00064279,0,0.00064279
1.0819,0.0011195,0,0.0011195
1.0834,0.0019035,0,0.0019035
1.0848,0.0031602,0,0.0031602
1.0862,0.0051228,0,0.0051228
1.0877,0.0081089,0,0.0081089
1.0891,0.012537,0,0.012537
1.0906,0.018946,0,0.018946
1.092,0.027951,0,0.027951
1.0934,0.040259,0,0.040259
1.0949,0.056613,0,0.056613
1.0963,0.077729,0,0.077729
1.0978,0.1042,0,0.1042
1.0992,0.13641,0,0.13641
1.1007,0.17436,0,0.17436
1.1021,0.21764,0,0.21764
1.1035,0.26527,0,0.26527
1.105,0.31573,0,0.31573
1.1064,0.36697,0,0.36697
1.1079,0.41646,0,0.41646
1.1093,0.4615,0,0.4615
1.1107,0.49937,0,0.49937
1.1122,0.52763,0,0.52763
1.1136,0.54444,0,0.54444
1.1151,0.54856,0,0.54856
1.1165,0.53975,0,0.53975
1.1179,0.51865,0,0.51865
1.1194,0.48673,0,0.48673
1.1208,0.44618,0,0.44618
1.1223,0.39959,0,0.39959
1.1237,0.3498,0,0.3498
1.1251,0.29958,0,0.29958
1.1266,0.25138,0,0.25138
1.128,0.20721,0,0.20721
1.1295,0.16851,0,0.16851
1.1309,0.1362,0,0.1362
1.1323,0.11065,0,0.11065
1.1338,0.091806,0,0.091806
1.1352,0.079252,0,0.079252
1.1367,0.072306,0,0.072306
1.1381,0.070117,0,0.070117
1.1395,0.071728,0,0.071728
1.141,0.076103,0,0.076103
1.1424,0.082207,0,0.082207
1.1439,0.089058,0,0.089058
1.1453,0.095746,0,0.095746
1.1468,0.10148,0,0.10148
1.1482,0.10562,0,0.10562
1.1496,0.10773,0,0.10773
1.1511,0.10754,0,0.10754
1.1525,0.1049,0,0.1049
1.154,0.10028,0,0.10028
1.1554,0.09383,0,0.09383
1.1568,0.086003,0,0.086003
1.1583,0.077346,0,0.077346
1.1597,0.068427,0,0.068427
1.1612,0.059714,0,0.059714
1.1626,0.051634,0,0.051634
1.164,0.044486,0,0.044486
1.1655,0.038452,0,0.038452
1.1669,0.033594,0,0.033594
1.1684,0.02988,0,0.02988
1.1698,0.027227,0,0.027227
1.1712,0.025477,0,0.025477
1.1727,0.024504,0,0.024504
1.1741,0.02419,0,0.02419
1.1756,0.02446,0,0.02446
1.177,0.025356,0,0.025356
1.1784,0.026831,0,0.026831
1.1799,0.029,0,0.029
1.1813,0.031971,0,0.031971
1.1828,0.03586,0,0.03586
1.1842,0.040769,0,0.040769
1.1857,0.046769,0,0.046769
1.1871,0.05389,0,0.05389
1.1885,0.062095,0,0.062095
1.19,0.071386,0,0.071386
1.1914,0.081625,0,0.081625
1.1929,0.092708,0,0.092708
1.1943,0.10453,0,0.10453
1.1957,0.11697,0,0.11697
1.1972,0.12994,0,0.12994
1.1986,0.14331,0,0.14331
1.2001,0.15694,0,0.15694
1.2015,0.17062,0,0.17062
1.2029,0.18406,0,0.18406
1.2044,0.19686,0,0.19686
1.2058,0.20853,0,0.20853
1.2073,0.21848,0,0.21848
1.2087,0.2261,0,0.2261
1.2101,0.2308,0,0.2308
1.2116,0.23208,0,0.23208
1.213,0.22959,0,0.22959
1.2145,0.2232,0,0.2232
1.2159,0.21303,0,0.21303
1.2173,0.19943,0,0.19943
1.2188,0.183,0,0.183
1.2202,0.16449,0,0.16449
1.2217,0.14475,0,0.14475
1.2231,0.12465,0,0.12465
1.2245,0.10503,0,0.10503
1.226,0.086552,0,0.086552
1.2274,0.069747,0,0.069747
1.2289,0.054953,0,0.054953
1.2303,0.042331,0,0.042331
1.2318,0.031885,0,0.031885
1.2332,0.023497,0,0.023497
1.2346,0.016945,0,0.016945
1.2361,0.012014,0,0.012014
1.2375,0.0084147,0,0.0084147
1.239,0.0058853,0,0.0058853
1.2404,0.0041839,0,0.0041839
1.2418,0.0031102,0,0.0031102
1.2433,0.0025,0,0.0025
1.2447,0.0022115,0,0.0022115
1.2462,0.0021711,0,0.0021711
1.2476,0.0022812,0,0.0022812
1.249,0.0024821,0,0.0024821
1.2505,0.0027264,0,0.0027264
1.2519,0.0029313,0,0.0029313
1.2534,0.0031743,0,0.0031743
1.2548,0.0033621,0,0.0033621
1.2562,0.0034771,0,0.0034771
1.2577,0.0035114,0,0.0035114
1.2591,0.0034625,0,0.0034625
1.2606,0.0033339,0,0.0033339
1.262,0.0031346,0,0.0031346
1.2634,0.0028778,0,0.0028778
1.2649,0.0025798,0,0.0025798
1.2663,0.0022581,0,0.0022581
1.2678,0.0019299,0,0.0019299
1.2692,0.0016105,0,0.0016105
1.2706,0.0013123,0,0.0013123
1.2721,0.0010442,0,0.0010442
1.2735,0.00081137,0,0.00081137
1.275,0.00061559,0,0.00061559
1.2764,0.00045605,0,0.00045605
1.2779,0.00032988,0,0.00032988
1.2793,0.00023298,0,0.00023298
1.2807,0.00016065,0,0.00016065
1.2822,0.00010814,0,0.00010814
1.2836,7.1068e-05,0,7.1068e-05
1.2851,4.5589e-05,0,4.5589e-05
1.2865,2.8573e-05,0,2.8573e-05
1.2879,1.7501e-05,0,1.7501e-05
1.2894,1.0467e-05,0,1.0467e-05
1.2908,1.7905e-05,0,1.7905e-05
1.2923,2.505e-05,0,2.505e-05
1.2937,4.0434e-05,0,4.0434e-05
1.2951,6.7571e-05,0,6.7571e-05
1.2966,0.00011411,0,0.00011411
1.298,0.00018952,0,0.00018952
1.2995,0.00030734,0,0.00030734
1.3009,0.00048664,0,0.00048664
1.3023,0.00075275,0,0.00075275
1.3038,0.0011379,0,0.0011379
1.3052,0.001679,0,0.001679
1.3067,0.0024187,0,0.0024187
1.3081,0.0034016,0,0.0034016
1.3095,0.0046707,0,0.0046707
1.311,0.0062627,0,0.0062627
1.3124,0.0081984,0,0.0081984
1.3139,0.01048,0,0.01048
1.3153,0.013081,0,0.013081
1.3167,0.015945,0,0.015945
1.3182,0.018979,0,0.018979
1.3196,0.02206,0,0.02206
1.3211,0.025039,0,0.025039
1.3225,0.027753,0,0.027753
1.324,0.030043,0,0.030043
1.3254,0.031766,0,0.031766
1.3268,0.03281,0,0.03281
1.3283,0.03311,0,0.03311
1.3297,0.032653,0,0.032653
1.3312,0.03149,0,0.03149
1.3326,0.029698,0,0.029698
1.334,0.027415,0,0.027415
1.3355,0.024795,0,0.024795
1.3369,0.022011,0,0.022011
1.3384,0.019222,0,0.019222
1.3398,0.016572,0,0.016572
1.3412,0.014178,0,0.014178
1.3427,0.012127,0,0.012127
1.3441,0.010478,0,0.010478
1.3456,0.009265,0,0.009265
1.347,0.0085015,0,0.0085015
1.3484,0.0081872,0,0.0081872
1.3499,0.0083116,0,0.0083116
1.3513,0.0088587,0,0.0088587
1.3528,0.0097967,0,0.0097967
1.3542,0.011085,0,0.011085
1.3556,0.012669,0,0.012669
1.3571,0.014476,0,0.014476
1.3585,0.016415,0,0.016415
1.36,0.018378,0,0.018378
1.3614,0.020244,0,0.020244
1.3628,0.021889,0,0.021889
1.3643,0.023194,0,0.023194
1.3657,0.024052,0,0.024052
1.3672,0.024407,0,0.024407
1.3686,0.024212,0,0.024212
1.3701,0.023473,0,0.023473
1.3715,0.022235,0,0.022235
1.3729,0.020575,0,0.020575
1.3744,0.018597,0,0.018597
1.3758,0.016417,0,0.016417
1.3773,0.014153,0,0.014153
1.3787,0.011914,0,0.011914
1.3801,0.0097936,0,0.0097936
1.3816,0.0078603,0,0.0078603
1.383,0.0061611,0,0.0061611
1.3845,0.0047746,0,0.0047746
1.3859,0.0036316,0,0.0036316
1.3873,0.002764,0,0.002764
1.3888,0.0021677,0,0.0021677
1.3902,0.0018455,0,0.0018455
1.3917,0.0018146,0,0.0018146
1.3931,0.0021145,0,0.0021145
1.3945,0.0028139,0,0.0028139
1.396,0.004087,0,0.004087
1.3974,0.0059902,0,0.0059902
1.3989,0.008762,0,0.008762
1.4003,0.012634,0,0.012634
1.4017,0.017866,0,0.017866
1.4032,0.024731,0,0.024731
1.4046,0.033492,0,0.033492
1.4061,0.044368,0,0.044368
1.4075,0.057523,0,0.057523
1.4089,0.072996,0,0.072996
1.4104,0.090703,0,0.090703
1.4118,0.11041,0,0.11041
1.4133,0.13174,0,0.13174
1.4147,0.15415,0,0.15415
1.4162,0.17699,0,0.17699
1.4176,0.19951,0,0.19951
1.419,0.22094,0,0.22094
1.4205,0.24051,0,0.24051
1.4219,0.25752,0,0.25752
1.4234,0.27132,0,0.27132
1.4248,0.28141,0,0.28141
1.4262,0.2874,0,0.2874
1.4277,0.28907,0,0.28907
1.4291,0.28633,0,0.28633
1.4306,0.2797,0,0.2797
1.432,0.26889,0,0.26889
1.4334,0.2547,0,0.2547
1.4349,0.23792,0,0.23792
1.4363,0.21939,0,0.21939
1.4378,0.20031,0,0.20031
1.4392,0.18206,0,0.18206
1.4406,0.1662,0,0.1662
1.4421,0.15448,0,0.15448
1.4435,0.1488,0,0.1488
1.445,0.15114,0,0.15114
1.4464,0.16363,0,0.16363
1.4478,0.18819,0,0.18819
1.4493,0.22655,0,0.22655
1.4507,0.28005,0,0.28005
1.4522,0.3494,0,0.3494
1.4536,0.43444,0,0.43444
1.4551,0.53391,0,0.53391
1.4565,0.64531,0,0.64531
1.4579,0.76481,0,0.76481
1.4594,0.88731,0,0.88731
1.4608,1.0069,0,1.0069
1.4623,1.1167,0,1.1167
1.4637,1.2102,0,1.2102
1.4651,1.2815,0,1.2815
1.4666,1.3256,0,1.3256
1.468,1.3397,0,1.3397
1.4695,1.3227,0,1.3227
1.4709,1.2758,0,1.2758
1.4723,1.2022,0,1.2022
1.4738,1.1068,0,1.1068
1.4752,0.9955,0,0.9955
1.4767,0.87486,0,0.87486
1.4781,0.75117,0,0.75117
1.4795,0.6303,0,0.6303
1.481,0.51777,0,0.51777
1.4824,0.41609,0,0.41609
1.4839,0.32805,0,0.32805
1.4853,0.25494,0,0.25494
1.4867,0.19719,0,0.19719
1.4882,0.15472,0,0.15472
1.4896,0.12724,0,0.12724
1.4911,0.11485,0,0.11485
1.4925,0.11741,0,0.11741
1.4939,0.13598,0,0.13598
1.4954,0.17159,0,0.17159
1.4968,0.22602,0,0.22602
1.4983,0.30127,0,0.30127
1.4997,0.39928,0,0.39928
1.5012,0.52159,0,0.52159
1.5026,0.66878,0,0.66878
1.504,0.84009,0,0.84009
1.5055,1.0329,0,1.0329
1.5069,1.2435,0,1.2435
1.5084,1.4654,0,1.4654
1.5098,1.6907,0.01874,1.672
1.5112,1.9104,0.079862,1.8306
1.5127,2.115,0.040237,2.0748
1.5141,2.2954,0.093344,2.2021
1.5156,2.4438,0.069239,2.3745
1.517,2.5539,0.098663,2.4553
1.5184,2.6223,0.090248,2.5321
1.5199,2.6479,0.16195,2.4859
1.5213,2.6322,0.16905,2.4631
1.5228,2.5791,0.19662,2.3825
1.5242,2.4941,0.22264,2.2715
1.5256,2.3841,0.2529,2.1312
1.5271,2.2563,0.28422,1.9721
1.5285,2.1176,0.32087,1.7968
1.53,1.9744,0.35928,1.6151
1.5314,1.8317,0.39967,1.432
1.5328,1.6936,0.44193,1.2517
1.5343,1.5628,0.48516,1.0777
1.5357,1.4409,0.52326,0.91763
1.5372,1.3282,0.55816,0.77006
1.5386,1.2244,0.58509,0.63931
1.54,1.1286,0.60313,0.52545
1.5415,1.0391,0.60857,0.43057
1.5429,0.95461,0.60305,0.35156
1.5444,0.87357,0.58709,0.28648
1.5458,0.79495,0.5613,0.23365
1.5473,0.71809,0.52903,0.18906
1.5487,0.64288,0.49152,0.15137
1.5501,0.56971,0.45067,0.11903
1.5516,0.49936,0.40896,0.090394
1.553,0.43318,0.36656,0.06662
1.5545,0.37246,0.32729,0.045166
1.5559,0.31823,0.28915,0.029079
1.5573,0.27268,0.25305,0.019635
1.5588,0.23608,0.22087,0.015217
1.5602,0.20903,0.18981,0.019222
1.5617,0.19165,0.1673,0.024351
1.5631,0.18358,0.13187,0.051717
1.5645,0.18398,0.12817,0.05581
1.566,0.1914,0.032622,0.15877
1.5674,0.20455,0.099728,0.10483
1.5689,0.2212,0,0.2212
1.5703,0.23943,0,0.23943
1.5717,0.25703,0,0.25703
1.5732,0.27205,0,0.27205
1.5746,0.28284,0,0.28284
1.5761,0.28818,0,0.28818
1.5775,0.2874,0,0.2874
1.5789,0.28027,0,0.28027
1.5804,0.26715,0,0.26715
1.5818,0.2489,0,0.2489
1.5833,0.22673,0,0.22673
1.5847,0.202,0,0.202
1.5861,0.17648,0,0.17648
1.5876,0.15155,0,0.15155
1.589,0.1286,0,0.1286
1.5905,0.10878,0,0.10878
1.5919,0.092991,0,0.092991
1.5934,0.081872,0,0.081872
1.5948,0.075798,0,0.075798
1.5962,0.074904,0,0.074904
1.5977,0.079103,0,0.079103
1.5991,0.088085,0,0.088085
1.6006,0.10133,0,0.10133
1.602,0.11812,0,0.11812
1.6034,0.13745,0,0.13745
1.6049,0.15818,0,0.15818
1.6063,0.17903,0,0.17903
1.6078,0.19863,0,0.19863
1.6092,0.21574,0,0.21574
1.6106,0.22912,0,0.22912
1.6121,0.23778,0,0.23778
1.6135,0.24116,0,0.24116
1.615,0.23904,0,0.23904
1.6164,0.23183,0,0.23183
1.6178,0.22018,0,0.22018
1.6193,0.20524,0,0.20524
1.6207,0.18844,0,0.18844
1.6222,0.17139,0,0.17139
1.6236,0.15577,0,0.15577
1.625,0.14322,0,0.14322
1.6265,0.13522,0,0.13522
1.6279,0.13302,0,0.13302
1.6294,0.13752,0,0.13752
1.6308,0.14973,0,0.14973
1.6322,0.16919,0,0.16919
1.6337,0.19576,0,0.19576
1.6351,0.22866,0,0.22866
1.6366,0.2667,0,0.2667
1.638,0.30838,0,0.30838
1.6395,0.35221,0,0.35221
1.6409,0.39658,0,0.39658
1.6423,0.44006,0,0.44006
1.6438,0.48207,0,0.48207
1.6452,0.52267,0,0.52267
1.6467,0.56291,0,0.56291
1.6481,0.6048,0,0.6048
1.6495,0.65118,0,0.65118
1.651,0.70543,0,0.70543
1.6524,0.7711,0,0.7711
1.6539,0.85136,0,0.85136
1.6553,0.94836,0,0.94836
1.6567,1.0628,0,1.0628
1.6582,1.1937,0,1.1937
1.6596,1.3378,0,1.3378
1.6611,1.4902,0,1.4902
1.6625,1.6439,0,1.6439
1.6639,1.7909,0,1.7909
1.6654,1.9231,0,1.9231
1.6668,2.0322,0,2.0322
1.6683,2.1116,0,2.1116
1.6697,2.1558,0,2.1558
1.6711,2.1619,0,2.1619
1.6726,2.1292,0,2.1292
1.674,2.0593,0,2.0593
1.6755,1.9563,0,1.9563
1.6769,1.8255,0,1.8255
1.6784,1.674,0,1.674
1.6798,1.5097,0,1.5097
1.6812,1.3404,0,1.3404
1.6827,1.174,0,1.174
1.6841,1.0174,0,1.0174
1.6856,0.87693,0,0.87693
1.687,0.75779,0,0.75779
1.6884,0.66381,0,0.66381
1.6899,0.59764,0,0.59764
1.6913,0.56071,0,0.56071
1.6928,0.55344,0,0.55344
1.6942,0.57467,0,0.57467
1.6956,0.62185,0,0.62185
1.6971,0.69168,0,0.69168
1.6985,0.77974,0,0.77974
1.7,0.88069,0,0.88069
1.7014,0.98849,0,0.98849
1.7028,1.0967,0,1.0967
1.7043,1.1988,0,1.1988
1.7057,1.2883,0,1.2883
1.7072,1.3608,0.049846,1.3109
1.7086,1.4114,0.070166,1.3412
1.71,1.4379,0.085078,1.3528
1.7115,1.4396,0.076513,1.3631
1.7129,1.4176,0.10277,1.3148
1.7144,1.3745,0.13592,1.2386
1.7158,1.3144,0.14288,1.1716
1.7172,1.2422,0.15236,1.0899
1.7187,1.1627,0.16288,0.99985
1.7201,1.0807,0.1714,0.90931
1.7216,1.0001,0.18111,0.81901
1.723,0.92387,0.19151,0.73237
1.7245,0.85356,0.20466,0.6489
1.7259,0.78958,0.21826,0.57133
1.7273,0.73136,0.23536,0.496
1.7288,0.67763,0.25562,0.42201
1.7302,0.62684,0.27928,0.34757
1.7317,0.57749,0.28238,0.29511
1.7331,0.52839,0.22546,0.30292
1.7345,0.47888,0.17188,0.307
1.736,0.42888,0.077527,0.35135
1.7374,0.37883,0,0.37883
1.7389,0.3296,0,0.3296
1.7403,0.28224,0,0.28224
1.7417,0.23786,0,0.23786
1.7432,0.19736,0.12648,0.070879
1.7446,0.1616,0.21419,-0.052594
1.7461,0.13078,0.32396,-0.19318
1.7475,0.10522,0.40033,-0.29512
1.7489,0.084532,0.43559,-0.35106
1.7504,0.068116,0.42823,-0.36011
1.7518,0.055756,0.39161,-0.33586
1.7533,0.046586,0.35305,-0.30647
1.7547,0.03983,0.32129,-0.28146
1.7561,0.034853,0.28827,-0.25342
1.7576,0.031105,0.26284,-0.23174
1.759,0.028141,0.24083,-0.21269
1.7605,0.025606,0.22347,-0.19787
1.7619,0.02328,0.20761,-0.18433
1.7633,0.021038,0.19213,-0.17109
1.7648,0.018835,0.18113,-0.16229
1.7662,0.016691,0.17308,-0.15639
1.7677,0.014658,0.16662,-0.15196
1.7691,0.012792,0.16605,-0.15326
1.7706,0.011352,0.14848,-0.13712
1.772,0.010328,0.17529,-0.16496
1.7734,0.0098306,0.034316,-0.024485
1.7749,0.0099574,0,0.0099574
1.7763,0.010785,0,0.010785
1.7778,0.012367,0,0.012367
1.7792,0.014722,0,0.014722
1.7806,0.017842,0,0.017842
1.7821,0.021665,0,0.021665
1.7835,0.026071,0,0.026071
1.785,0.030889,0,0.030889
1.7864,0.035898,0,0.035898
1.7878,0.040838,0,0.040838
1.7893,0.045523,0,0.045523
1.7907,0.049547,0,0.049547
1.7922,0.052724,0.052094,0.00062918
1.7936,0.054877,0.046611,0.0082654
1.795,0.055934,0,0.055934
1.7965,0.055895,0,0.055895
1.7979,0.054936,0,0.054936
1.7994,0.053335,0,0.053335
1.8008,0.05149,0,0.05149
1.8022,0.049892,0,0.049892
1.8037,0.049098,0.12377,-0.074671
1.8051,0.049692,0.18866,-0.13897
1.8066,0.052243,0.26384,-0.2116
1.808,0.057254,0.32609,-0.26883
1.8094,0.065125,0.36602,-0.3009
1.8109,0.076086,0.42425,-0.34816
1.8123,0.09016,0.46868,-0.37852
1.8138,0.1071,0.47837,-0.37127
1.8152,0.12667,0.51838,-0.39171
1.8167,0.14782,0.54542,-0.39761
1.8181,0.16978,0.57236,-0.40258
1.8195,0.1915,0.60616,-0.41466
1.821,0.21192,0.64587,-0.43395
1.8224,0.23006,0.69403,-0.46397
1.8239,0.24519,0.7518,-0.50661
1.8253,0.25689,0.81843,-0.56154
1.8267,0.26523,0.90247,-0.63724
1.8282,0.27081,0.93378,-0.66297
1.8296,0.27473,0.94463,-0.6699
1.8311,0.27853,0.93891,-0.66039
1.8325,0.28404,0.84859,-0.56455
1.8339,0.29326,0.66862,-0.37536
1.8354,0.30804,0.43655,-0.12852
1.8368,0.32987,0.29272,0.037148
1.8383,0.35966,0.36264,-0.0029752
1.8397,0.39754,0.65209,-0.25455
1.8411,0.44272,1.0827,-0.63997
1.8426,0.49332,1.4906,-0.99729
1.844,0.54668,1.7515,-1.2048
1.8455,0.59944,1.8549,-1.2554
1.8469,0.64786,1.8645,-1.2166
1.8483,0.68817,1.8188,-1.1306
1.8498,0.71701,1.7072,-0.99024
1.8512,0.73173,1.5884,-0.85665
1.8527,0.73091,1.4869,-0.75598
1.8541,0.71391,1.3965,-0.6826
1.8555,0.68156,1.3145,-0.63289
1.857,0.63621,1.2243,-0.58805
1.8584,0.58145,1.1216,-0.54011
1.8599,0.51996,1.0503,-0.53029
1.8613,0.45619,0.96749,-0.5113
1.8628,0.39421,0.88298,-0.48877
1.8642,0.33784,0.8037,-0.46587
1.8656,0.29077,0.73733,-0.44656
1.8671,0.25646,0.67937,-0.42291
1.8685,0.23732,0.62988,-0.39256
1.87,0.23647,0.58837,-0.3519
1.8714,0.25626,0.55277,-0.29651
1.8728,0.29925,0.52298,-0.22373
1.8743,0.3675,0.49633,-0.12883
1.8757,0.46312,0.47263,-0.0095131
1.8772,0.58757,0.45187,0.13569
1.8786,0.74149,0.43174,0.30974
1.88,0.92431,0.41349,0.51082
1.8815,1.1339,0.39527,0.73865
1.8829,1.3664,0.37995,0.98646
1.8844,1.6161,0.36212,1.2539
1.8858,1.875,0.34749,1.5275
1.8872,2.1342,0.33276,1.8014
1.8887,2.3835,0.31607,2.0674
1.8901,2.6126,0.29911,2.3135
1.8916,2.8122,0.27883,2.5334
1.893,2.9737,0.25904,2.7147
1.8944,3.0907,0.2425,2.8482
1.8959,3.159,0.23358,2.9254
1.8973,3.177,0.23503,2.942
1.8988,3.1454,0.24482,2.9006
1.9002,3.0677,0.259,2.8087
1.9017,2.9489,0.27129,2.6776
1.9031,2.7952,0.27967,2.5155
1.9045,2.6133,0.28991,2.3234
1.906,2.4106,0.30193,2.1087
1.9074,2.194,0.31951,1.8745
1.9089,1.9704,0.33926,1.6311
1.9103,1.7457,0.34979,1.3959
1.9117,1.5258,0.36348,1.1623
1.9132,1.315,0.38197,0.93307
1.9146,1.1175,0.40568,0.7118
1.9161,0.93609,0.42822,0.50787
1.9175,0.77307,0.44797,0.3251
1.9189,0.62977,0.46181,0.16797
1.9204,0.50682,0.4696,0.037213
1.9218,0.40418,0.47728,-0.073104
1.9233,0.32133,0.4916,-0.17027
1.9247,0.25784,0.51418,-0.25633
1.9261,0.21218,0.54665,-0.33446
1.9276,0.18351,0.58335,-0.39984
1.929,0.1709,0.61692,-0.44602
1.9305,0.17333,0.64998,-0.47665
1.9319,0.18983,0.68846,-0.49863
1.9333,0.22006,0.73385,-0.51379
1.9348,0.26352,0.7895,-0.52598
1.9362,0.31916,0.86665,-0.54749
1.9377,0.3862,0.94976,-0.56355
1.9391,0.46384,1.032,-0.56815
1.9405,0.55085,1.1241,-0.57326
1.942,0.64622,1.2308,-0.58463
1.9434,0.74892,1.3425,-0.59356
1.9449,0.85751,1.4593,-0.60178
1.9463,0.97077,1.5661,-0.59531
1.9478,1.0873,1.6567,-0.56936
1.9492,1.2056,1.7166,-0.51092
1.9506,1.3235,1.7393,-0.41586
1.9521,1.4382,1.7175,-0.27935
1.9535,1.5465,1.6542,-0.10776
1.955,1.6444,1.5434,0.10098
1.9564,1.7275,1.3915,0.33604
1.9578,1.7914,1.2299,0.56154
1.9593,1.8322,1.076,0.7562
1.9607,1.8468,0.94503,0.90172
1.9622,1.8332,0.8257,1.0076
1.9636,1.7916,0.7162,1.0754
1.965,1.7234,0.62755,1.0958
1.9665,1.6319,0.57078,1.0611
1.9679,1.5217,0.53768,0.98406
1.9694,1.3983,0.50925,0.88906
1.9708,1.2673,0.48669,0.78064
1.9722,1.1343,0.45834,0.67601
1.9737,1.0043,0.43546,0.56881
1.9751,0.88059,0.4145,0.46609
1.9766,0.76603,0.3991,0.36693
1.978,0.66218,0.38616,0.27602
1.9794,0.56966,0.3757,0.19396
1.9809,0.48846,0.36966,0.1188
1.9823,0.41814,0.3486,0.069543
1.9838,0.35813,0.28637,0.07176
1.9852,0.30782,0.23094,0.076884
1.9866,0.26666,0.085093,0.18157
1.9881,0.2346,0,0.2346
1.9895,0.21147,0,0.21147
1.991,0.19742,0,0.19742
1.9924,0.1927,0,0.1927
1.9939,0.19748,0,0.19748
1.9953,0.21176,0.15319,0.058576
1.9967,0.23539,0.20235,0.033038
1.9982,0.26747,0.25395,0.013518
1.9996,0.30634,0.28286,0.023483
2.0011,0.35115,0.29532,0.055837
2.0025,0.39886,0.28693,0.11193
2.0039,0.44678,0.27575,0.17103
2.0054,0.49204,0.26314,0.2289
2.0068,0.53183,0.25167,0.28016
2.0083,0.56373,0.24251,0.32122
2.0097,0.58597,0.23453,0.35143
2.0111,0.59765,0.22788,0.36977
2.0126,0.59881,0.22358,0.37523
2.014,0.59084,0.21917,0.37167
2.0155,0.57567,0.21358,0.36209
2.0169,0.55602,0.20993,0.34609
2.0183,0.53494,0.20812,0.32682
2.0198,0.5154,0.20705,0.30835
2.0212,0.49998,0.20845,0.29153
2.0227,0.49058,0.21013,0.28045
2.0241,0.48822,0.21439,0.27383
2.0255,0.49305,0.22089,0.27215
2.027,0.50436,0.22939,0.27497
2.0284,0.52071,0.24153,0.27917
2.0299,0.54036,0.2566,0.28376
2.0313,0.56151,0.27721,0.2843
2.0327,0.58255,0.30413,0.27842
2.0342,0.60227,0.3383,0.26397
2.0356,0.61993,0.38455,0.23537
2.0371,0.63524,0.4257,0.20954
2.0385,0.64824,0.44044,0.2078
2.04,0.65909,0.44625,0.21283
2.0414,0.66785,0.43405,0.23379
2.0428,0.67435,0.38528,0.28907
2.0443,0.67803,0.29458,0.38345
2.0457,0.67799,0.2038,0.47419
2.0472,0.67306,0.1865,0.48656
2.0486,0.66187,0.27941,0.38246
2.05,0.64369,0.43391,0.20978
2.0515,0.61762,0.56902,0.048599
2.0529,0.58356,0.64434,-0.060785
2.0544,0.54202,0.63163,-0.089604
2.0558,0.49424,0.54507,-0.050837
2.0572,0.44194,0.4173,0.024634
2.0587,0.38716,0.25223,0.13493
2.0601,0.33205,0,0.33205
2.0616,0.27865,0,0.27865
2.063,0.22869,0,0.22869
2.0644,0.18352,0,0.18352
2.0659,0.14395,0,0.14395
2.0673,0.11038,0,0.11038
2.0688,0.082796,0,0.082796
2.0702,0.060758,0,0.060758
2.0716,0.043549,0,0.043549
2.0731,0.030785,0.061481,-0.030696
2.0745,0.021481,0.18137,-0.15988
2.076,0.014971,0.26824,-0.25327
2.0774,0.010652,0.26197,-0.25131
2.0788,0.0080202,0.1188,-0.11077
2.0803,0.0066843,0,0.0066843
2.0817,0.0063607,0,0.0063607
2.0832,0.0068545,0,0.0068545
2.0846,0.0080561,0,0.0080561
2.0861,0.0099016,0,0.0099016
2.0875,0.012395,0,0.012395
2.0889,0.015463,0,0.015463
2.0904,0.019429,0,0.019429
2.0918,0.024174,0,0.024174
2.0933,0.029763,0,0.029763
2.0947,0.036236,0,0.036236
2.0961,0.043719,0,0.043719
2.0976,0.051977,0,0.051977
2.099,0.060985,0,0.060985
2.1005,0.070524,0,0.070524
2.1019,0.080373,0,0.080373
2.1033,0.090268,0,0.090268
2.1048,0.099946,0,0.099946
2.1062,0.10922,0,0.10922
2.1077,0.11798,0,0.11798
2.1091,0.12628,0,0.12628
2.1105,0.13436,0,0.13436
2.112,0.14266,0,0.14266
2.1134,0.15178,0,0.15178
2.1149,0.16243,0,0.16243
2.1163,0.17534,0,0.17534
2.1177,0.19117,0,0.19117
2.1192,0.21039,0,0.21039
2.1206,0.23314,0,0.23314
2.1221,0.25918,0,0.25918
2.1235,0.2878,0,0.2878
2.1249,0.31784,0,0.31784
2.1264,0.34774,0,0.34774
2.1278,0.3757,0,0.3757
2.1293,0.39983,0,0.39983
2.1307,0.41834,0,0.41834
2.1322,0.42971,0,0.42971
2.1336,0.43289,0,0.43289
2.135,0.42739,0,0.42739
2.1365,0.41332,0,0.41332
2.1379,0.39137,0,0.39137
2.1394,0.36285,0,0.36285
2.1408,0.32936,0,0.32936
2.1422,0.2927,0,0.2927
2.1437,0.25469,0,0.25469
2.1451,0.217,0,0.217
2.1466,0.18107,0,0.18107
2.148,0.14798,0,0.14798
2.1494,0.11851,0,0.11851
2.1509,0.093064,0,0.093064
2.1523,0.071704,0,0.071704
2.1538,0.054265,0,0.054265
2.1552,0.040421,0,0.040421
2.1566,0.029745,0,0.029745
2.1581,0.021895,0,0.021895
2.1595,0.016242,0,0.016242
2.161,0.012458,0,0.012458
2.1624,0.01019,0,0.01019
2.1638,0.0091733,0,0.0091733
2.1653,0.0092297,0,0.0092297
2.1667,0.010259,0,0.010259
2.1682,0.012261,0,0.012261
2.1696,0.015322,0,0.015322
2.1711,0.019553,0,0.019553
2.1725,0.025357,0,0.025357
2.1739,0.032915,0,0.032915
2.1754,0.042614,0,0.042614
2.1768,0.054755,0,0.054755
2.1783,0.06962,0,0.06962
2.1797,0.087309,0,0.087309
2.1811,0.10775,0,0.10775
2.1826,0.13064,0,0.13064
2.184,0.15536,0,0.15536
2.1855,0.18105,0,0.18105
2.1869,0.20658,0,0.20658
2.1883,0.23065,0,0.23065
2.1898,0.25191,0,0.25191
2.1912,0.26904,0,0.26904
2.1927,0.28125,0,0.28125
2.1941,0.28747,0,0.28747
2.1955,0.28761,0,0.28761
2.197,0.28192,0,0.28192
2.1984,0.27113,0,0.27113
2.1999,0.25642,0,0.25642
2.2013,0.23932,0,0.23932
2.2027,0.22158,0,0.22158
2.2042,0.20507,0,0.20507
2.2056,0.19173,0,0.19173
2.2071,0.18329,0,0.18329
2.2085,0.18137,0,0.18137
2.2099,0.18729,0,0.18729
2.2114,0.20206,0,0.20206
2.2128,0.22629,0,0.22629
2.2143,0.26012,0,0.26012
2.2157,0.30351,0,0.30351
2.2172,0.35486,0,0.35486
2.2186,0.41273,0,0.41273
2.22,0.47473,0,0.47473
2.2215,0.5379,0,0.5379
2.2229,0.59909,0,0.59909
2.2244,0.65509,0,0.65509
2.2258,0.70313,0,0.70313
2.2272,0.74106,0,0.74106
2.2287,0.76768,0,0.76768
2.2301,0.7832,0,0.7832
2.2316,0.78906,0,0.78906
2.233,0.78801,0,0.78801
2.2344,0.78388,0,0.78388
2.2359,0.78086,0,0.78086
2.2373,0.78321,0,0.78321
2.2388,0.79434,0,0.79434
2.2402,0.81693,0,0.81693
2.2416,0.85218,0,0.85218
2.2431,0.89968,0,0.89968
2.2445,0.95754,0,0.95754
2.246,1.0226,0,1.0226
2.2474,1.0905,0,1.0905
2.2488,1.157,0,1.157
2.2503,1.2178,0,1.2178
2.2517,1.2693,0,1.2693
2.2532,1.309,0,1.309
2.2546,1.3357,0,1.3357
2.256,1.3493,0,1.3493
2.2575,1.351,0,1.351
2.2589,1.3425,0,1.3425
2.2604,1.3261,0,1.3261
2.2618,1.3038,0,1.3038
2.2633,1.2776,0,1.2776
2.2647,1.2486,0,1.2486
2.2661,1.2175,0,1.2175
2.2676,1.1842,0,1.1842
2.269,1.1487,0,1.1487
2.2705,1.1102,0,1.1102
2.2719,1.0685,0,1.0685
2.2733,1.0238,0,1.0238
2.2748,0.97686,0,0.97686
2.2762,0.92938,0,0.92938
2.2777,0.88311,0,0.88311
2.2791,0.84062,0,0.84062
2.2805,0.80446,0,0.80446
2.282,0.77694,0,0.77694
2.2834,0.75975,0,0.75975
2.2849,0.75381,0,0.75381
2.2863,0.75892,0,0.75892
2.2877,0.77374,0,0.77374
2.2892,0.79609,0,0.79609
2.2906,0.82315,0,0.82315
2.2921,0.85195,0,0.85195
2.2935,0.87926,0,0.87926
2.2949,0.90253,0,0.90253
2.2964,0.91985,0,0.91985
2.2978,0.93028,0,0.93028
2.2993,0.93349,0,0.93349
2.3007,0.93017,0,0.93017
2.3021,0.92138,0,0.92138
2.3036,0.90845,0,0.90845
2.305,0.89247,0,0.89247
2.3065,0.87431,0,0.87431
2.3079,0.85447,0,0.85447
2.3094,0.83316,0,0.83316
2.3108,0.80995,0,0.80995
2.3122,0.78509,0,0.78509
2.3137,0.75821,0,0.75821
2.3151,0.72943,0,0.72943
2.3166,0.69924,0,0.69924
2.318,0.66845,0,0.66845
2.3194,0.63805,0,0.63805
2.3209,0.60913,0,0.60913
2.3223,0.58269,0,0.58269
2.3238,0.55946,0,0.55946
2.3252,0.53986,0,0.53986
2.3266,0.52382,0,0.52382
2.3281,0.51096,0,0.51096
2.3295,0.50061,0,0.50061
2.331,0.49193,0,0.49193
2.3324,0.48397,0,0.48397
2.3338,0.47603,0,0.47603
2.3353,0.46719,0,0.46719
2.3367,0.45713,0,0.45713
2.3382,0.44528,0,0.44528
2.3396,0.43139,0,0.43139
2.341,0.41532,0,0.41532
2.3425,0.397,0,0.397
2.3439,0.37643,0,0.37643
2.3454,0.35367,0,0.35367
2.3468,0.3289,0,0.3289
2.3482,0.30237,0,0.30237
2.3497,0.27447,0,0.27447
2.3511,0.24568,0,0.24568
2.3526,0.21674,0,0.21674
2.354,0.1882,0,0.1882
2.3555,0.16075,0,0.16075
2.3569,0.13508,0,0.13508
2.3583,0.11176,0,0.11176
2.3598,0.091282,0,0.091282
2.3612,0.074017,0,0.074017
2.3627,0.06022,0,0.06022
2.3641,0.050042,0,0.050042
2.3655,0.043593,0,0.043593
2.367,0.040827,0,0.040827
2.3684,0.04171,0,0.04171
2.3699,0.046157,0,0.046157
2.3713,0.053979,0,0.053979
2.3727,0.06504,0,0.06504
2.3742,0.078943,0,0.078943
2.3756,0.095166,0,0.095166
2.3771,0.11306,0,0.11306
2.3785,0.13172,0,0.13172
2.3799,0.15018,0,0.15018
2.3814,0.16739,0,0.16739
2.3828,0.18224,0,0.18224
2.3843,0.19382,0,0.19382
2.3857,0.20134,0,0.20134
2.3871,0.20429,0,0.20429
2.3886,0.20255,0,0.20255
2.39,0.19629,0,0.19629
2.3915,0.18627,0,0.18627
2.3929,0.17321,0,0.17321
2.3944,0.15826,0,0.15826
2.3958,0.14264,0,0.14264
2.3972,0.12754,0,0.12754
2.3987,0.11408,0,0.11408
2.4001,0.10323,0,0.10323
2.4016,0.095774,0,0.095774
2.403,0.092285,0,0.092285
2.4044,0.093079,0,0.093079
2.4059,0.098321,0,0.098321
2.4073,0.10803,0,0.10803
2.4088,0.12209,0,0.12209
2.4102,0.1403,0,0.1403
2.4116,0.16235,0,0.16235
2.4131,0.18778,0,0.18778
2.4145,0.21604,0,0.21604
2.416,0.24633,0,0.24633
2.4174,0.27767,0,0.27767
2.4188,0.30886,0,0.30886
2.4203,0.33854,0,0.33854
2.4217,0.36549,0,0.36549
2.4232,0.38784,0,0.38784
2.4246,0.40436,0,0.40436
2.426,0.41407,0,0.41407
2.4275,0.41623,0,0.41623
2.4289,0.41074,0,0.41074
2.4304,0.3982,0,0.3982
2.4318,0.37999,0,0.37999
2.4332,0.3577,0,0.3577
2.4347,0.33375,0,0.33375
2.4361,0.31077,0,0.31077
2.4376,0.29153,0,0.29153
2.439,0.27873,0,0.27873
2.4405,0.27484,0,0.27484
2.4419,0.28176,0,0.28176
2.4433,0.30064,0,0.30064
2.4448,0.33189,0,0.33189
2.4462,0.37506,0,0.37506
2.4477,0.4288,0,0.4288
2.4491,0.49092,0,0.49092
2.4505,0.55856,0,0.55856
2.452,0.62832,0,0.62832
2.4534,0.6965,0,0.6965
2.4549,0.75939,0,0.75939
2.4563,0.81363,0,0.81363
2.4577,0.85646,0,0.85646
2.4592,0.88576,0,0.88576
2.4606,0.90034,0,0.90034
2.4621,0.89984,0,0.89984
2.4635,0.88484,0,0.88484
2.4649,0.85648,0,0.85648
2.4664,0.8164,0,0.8164
2.4678,0.76716,0,0.76716
2.4693,0.71103,0,0.71103
2.4707,0.65047,0,0.65047
2.4721,0.58788,0,0.58788
2.4736,0.52549,0,0.52549
2.475,0.46527,0,0.46527
2.4765,0.4089,0,0.4089
2.4779,0.3578,0,0.3578
2.4793,0.31307,0,0.31307
2.4808,0.27524,0,0.27524
2.4822,0.24475,0,0.24475
2.4837,0.22168,0,0.22168
2.4851,0.20585,0,0.20585
2.4866,0.19687,0,0.19687
2.488,0.19419,0,0.19419
2.4894,0.1971,0,0.1971
2.4909,0.20487,0,0.20487
2.4923,0.2168,0,0.2168
2.4938,0.23194,0,0.23194
2.4952,0.24958,0,0.24958
2.4966,0.26923,0,0.26923
2.4981,0.29043,0,0.29043
2.4995,0.31267,0,0.31267
2.501,0.33566,0,0.33566
2.5024,0.35913,0,0.35913
2.5038,0.3828,0,0.3828
2.5053,0.40632,0,0.40632
2.5067,0.42924,0,0.42924
2.5082,0.45112,0,0.45112
2.5096,0.47123,0,0.47123
2.511,0.48892,0,0.48892
2.5125,0.50351,0,0.50351
2.5139,0.51445,0,0.51445
2.5154,0.52138,0,0.52138
2.5168,0.52393,0,0.52393
2.5182,0.52213,0,0.52213
2.5197,0.51611,0,0.51611
2.5211,0.50617,0,0.50617
2.5226,0.49258,0,0.49258
2.524,0.47575,0,0.47575
2.5254,0.4561,0,0.4561
2.5269,0.43406,0,0.43406
2.5283,0.41014,0,0.41014
2.5298,0.38506,0,0.38506
2.5312,0.3596,0,0.3596
2.5327,0.33473,0,0.33473
2.5341,0.31157,0,0.31157
2.5355,0.2913,0,0.2913
2.537,0.27501,0,0.27501
2.5384,0.26366,0,0.26366
2.5399,0.25801,0,0.25801
2.5413,0.25839,0,0.25839
2.5427,0.26464,0,0.26464
2.5442,0.2762,0,0.2762
2.5456,0.29214,0,0.29214
2.5471,0.31118,0,0.31118
2.5485,0.33191,0,0.33191
2.5499,0.35283,0,0.35283
2.5514,0.37252,0,0.37252
2.5528,0.38965,0,0.38965
2.5543,0.40361,0,0.40361
2.5557,0.41342,0,0.41342
2.5571,0.41872,0,0.41872
2.5586,0.41952,0,0.41952
2.56,0.416,0,0.416
2.5615,0.40861,0,0.40861
2.5629,0.39799,0,0.39799
2.5643,0.38499,0,0.38499
2.5658,0.37058,0,0.37058
2.5672,0.356,0,0.356
2.5687,0.3427,0,0.3427
2.5701,0.33227,0,0.33227
2.5715,0.32632,0,0.32632
2.573,0.32644,0,0.32644
2.5744,0.33424,0,0.33424
2.5759,0.35104,0,0.35104
2.5773,0.3777,0,0.3777
2.5788,0.41461,0,0.41461
2.5802,0.46122,0,0.46122
2.5816,0.51639,0,0.51639
2.5831,0.57823,0,0.57823
2.5845,0.64434,0,0.64434
2.586,0.71193,0,0.71193
2.5874,0.77816,0,0.77816
2.5888,0.8403,0,0.8403
2.5903,0.89624,0,0.89624
2.5917,0.94428,0,0.94428
2.5932,0.98354,0,0.98354
2.5946,1.0137,0,1.0137
2.596,1.035,0,1.035
2.5975,1.0478,0,1.0478
2.5989,1.0526,0,1.0526
2.6004,1.0494,0,1.0494
2.6018,1.0385,0,1.0385
2.6032,1.0193,0,1.0193
2.6047,0.99157,0,0.99157
2.6061,0.95483,0,0.95483
2.6076,0.9089,0,0.9089
2.609,0.85402,0,0.85402
2.6104,0.79104,0,0.79104
2.6119,0.7213,0,0.7213
2.6133,0.64673,0,0.64673
2.6148,0.5696,0,0.5696
2.6162,0.49242,0,0.49242
2.6177,0.41756,0,0.41756
2.6191,0.34716,0,0.34716
2.6205,0.28291,0,0.28291
2.622,0.22592,0,0.22592
2.6234,0.17684,0,0.17684
2.6249,0.13578,0,0.13578
2.6263,0.10247,0,0.10247
2.6277,0.076358,0,0.076358
2.6292,0.056563,0,0.056563
2.6306,0.042372,0,0.042372
2.6321,0.032988,0,0.032988
2.6335,0.027641,0,0.027641
2.6349,0.025773,0,0.025773
2.6364,0.026951,0,0.026951
2.6378,0.030854,0,0.030854
2.6393,0.037261,0,0.037261
2.6407,0.045981,0,0.045981
2.6421,0.056756,0,0.056756
2.6436,0.069327,0,0.069327
2.645,0.083293,0,0.083293
2.6465,0.098324,0,0.098324
2.6479,0.1137,0,0.1137
2.6493,0.12887,0,0.12887
2.6508,0.14302,0,0.14302
2.6522,0.15559,0,0.15559
2.6537,0.16612,0,0.16612
2.6551,0.17438,0,0.17438
2.6565,0.18044,0,0.18044
2.658,0.18474,0,0.18474
2.6594,0.18805,0,0.18805
2.6609,0.19147,0,0.19147
2.6623,0.19634,0,0.19634
2.6638,0.20425,0,0.20425
2.6652,0.21652,0,0.21652
2.6666,0.23445,0,0.23445
2.6681,0.25896,0,0.25896
2.6695,0.29048,0,0.29048
2.671,0.32884,0,0.32884
2.6724,0.37327,0.069603,0.30367
2.6738,0.42248,0.028695,0.39378
2.6753,0.47432,0.12222,0.3521
2.6767,0.52646,0.026968,0.49949
2.6782,0.57633,0.15422,0.42211
2.6796,0.62133,0.011537,0.60979
2.681,0.65921,0.16903,0.49018
2.6825,0.68821,0.0063519,0.68186
2.6839,0.70728,0.1465,0.56078
2.6854,0.71618,0.020881,0.6953
2.6868,0.71546,0.11585,0.59961
2.6882,0.70647,0.03099,0.67548
2.6897,0.69124,0.086454,0.60479
2.6911,0.67212,0,0.67212
2.6926,0.65153,0,0.65153
2.694,0.63167,0,0.63167
2.6954,0.61452,0,0.61452
2.6969,0.60127,0,0.60127
2.6983,0.59255,0,0.59255
2.6998,0.58829,0,0.58829
2.7012,0.58767,0,0.58767
2.7026,0.5894,0,0.5894
2.7041,0.5918,0,0.5918
2.7055,0.59305,0,0.59305
2.707,0.59136,0,0.59136
2.7084,0.58523,0,0.58523
2.7099,0.57334,0,0.57334
2.7113,0.555,0,0.555
2.7127,0.53015,0,0.53015
2.7142,0.4993,0,0.4993
2.7156,0.46351,0,0.46351
2.7171,0.42427,0,0.42427
2.7185,0.38333,0,0.38333
2.7199,0.3428,0,0.3428
2.7214,0.30454,0,0.30454
2.7228,0.2704,0,0.2704
2.7243,0.24186,0,0.24186
2.7257,0.22029,0,0.22029
2.7271,0.2063,0,0.2063
2.7286,0.20023,0,0.20023
2.73,0.20198,0,0.20198
2.7315,0.21104,0,0.21104
2.7329,0.22653,0,0.22653
2.7343,0.24728,0,0.24728
2.7358,0.27182,0,0.27182
2.7372,0.29843,0,0.29843
2.7387,0.32538,0,0.32538
2.7401,0.35096,0,0.35096
2.7415,0.3735,0,0.3735
2.743,0.39162,0,0.39162
2.7444,0.40422,0,0.40422
2.7459,0.41058,0,0.41058
2.7473,0.41029,0,0.41029
2.7487,0.40375,0,0.40375
2.7502,0.39132,0,0.39132
2.7516,0.3738,0,0.3738
2.7531,0.35216,0,0.35216
2.7545,0.32753,0,0.32753
2.756,0.30099,0,0.30099
2.7574,0.27351,0,0.27351
2.7588,0.24604,0,0.24604
2.7603,0.21934,0,0.21934
2.7617,0.19401,0,0.19401
2.7632,0.17052,0,0.17052
2.7646,0.14919,0,0.14919
2.766,0.13022,0,0.13022
2.7675,0.11371,0,0.11371
2.7689,0.099657,0,0.099657
2.7704,0.088022,0,0.088022
2.7718,0.078659,0,0.078659
2.7732,0.071386,0,0.071386
2.7747,0.066016,0,0.066016
2.7761,0.062336,0,0.062336
2.7776,0.060154,0,0.060154
2.779,0.059316,0,0.059316
2.7804,0.059592,0,0.059592
2.7819,0.060838,0,0.060838
2.7833,0.062858,0,0.062858
2.7848,0.065582,0,0.065582
2.7862,0.068775,0,0.068775
2.7876,0.07227,0,0.07227
2.7891,0.075896,0,0.075896
2.7905,0.079501,0,0.079501
2.792,0.08296,0,0.08296
2.7934,0.08619,0,0.08619
2.7948,0.089149,0,0.089149
2.7963,0.09191,0,0.09191
2.7977,0.094547,0,0.094547
2.7992,0.097204,0,0.097204
2.8006,0.099984,0,0.099984
2.8021,0.10307,0,0.10307
2.8035,0.10659,0,0.10659
2.8049,0.11061,0,0.11061
2.8064,0.11516,0,0.11516
2.8078,0.12014,0,0.12014
2.8093,0.12545,0,0.12545
2.8107,0.13096,0,0.13096
2.8121,0.13647,0,0.13647
2.8136,0.14187,0,0.14187
2.815,0.1471,0,0.1471
2.8165,0.15221,0,0.15221
2.8179,0.15744,0,0.15744
2.8193,0.16287,0,0.16287
2.8208,0.1689,0,0.1689
2.8222,0.17585,0,0.17585
2.8237,0.18409,0.027356,0.15673
2.8251,0.19386,0.10265,0.091201
2.8265,0.20534,0.053261,0.15208
2.828,0.21863,0.11237,0.10626
2.8294,0.23366,0.072544,0.16111
2.8309,0.25032,0.15974,0.090576
2.8323,0.26839,0.15692,0.11146
2.8337,0.28766,0.18021,0.10745
2.8352,0.30792,0.19824,0.10968
2.8366,0.329,0.21826,0.11074
2.8381,0.35073,0.23937,0.11136
2.8395,0.37294,0.26107,0.11186
2.841,0.39537,0.282,0.11337
2.8424,0.41771,0.30225,0.11546
2.8438,0.43943,0.32142,0.118
2.8453,0.45985,0.33699,0.12286
2.8467,0.4781,0.34856,0.12954
2.8482,0.49318,0.35556,0.13762
2.8496,0.50401,0.35673,0.14729
2.851,0.50953,0.35121,0.15833
2.8525,0.50882,0.34052,0.16829
2.8539,0.50135,0.3242,0.17715
2.8554,0.48687,0.3035,0.18337
2.8568,0.46552,0.28175,0.18378
2.8582,0.43792,0.25824,0.17968
2.8597,0.40503,0.23512,0.16991
2.8611,0.36814,0.21381,0.15433
2.8626,0.32868,0.19427,0.13441
2.864,0.28821,0.17444,0.11377
2.8654,0.24819,0.16204,0.086153
2.8669,0.2099,0.13533,0.07457
2.8683,0.17435,0.16159,0.012752
2.8698,0.14229,0.019488,0.1228
2.8712,0.11417,0.16481,-0.050639
2.8726,0.090286,0.0018424,0.088443
2.8741,0.070536,0.14749,-0.076954
2.8755,0.054737,0.013208,0.041529
2.877,0.042616,0.11874,-0.076121
2.8784,0.033896,0.025647,0.0082491
2.8798,0.028339,0.095752,-0.067413
2.8813,0.025772,0.03676,-0.010988
2.8827,0.026182,0.077253,-0.051071
2.8842,0.029635,0.047245,-0.01761
2.8856,0.036373,0.061721,-0.025348
2.8871,0.046757,0.050916,-0.004159
2.8885,0.061167,0.042554,0.018614
2.8899,0.080048,0,0.080048
2.8914,0.10375,0,0.10375
2.8928,0.13262,0,0.13262
2.8943,0.16666,0,0.16666
2.8957,0.20554,0,0.20554
2.8971,0.24857,0,0.24857
2.8986,0.29466,0,0.29466
2.9,0.34202,0,0.34202
2.9015,0.38869,0,0.38869
2.9029,0.4324,0,0.4324
2.9043,0.47083,0,0.47083
2.9058,0.50182,0,0.50182
2.9072,0.52361,0,0.52361
2.9087,0.53492,0,0.53492
2.9101,0.53558,0,0.53558
2.9115,0.52617,0,0.52617
2.913,0.50813,0,0.50813
2.9144,0.48366,0,0.48366
2.9159,0.45543,0,0.45543
2.9173,0.4264,0,0.4264
2.9187,0.39943,0,0.39943
2.9202,0.37707,0,0.37707
2.9216,0.36111,0,0.36111
2.9231,0.35253,0,0.35253
2.9245,0.35141,0,0.35141
2.9259,0.35697,0,0.35697
2.9274,0.36763,0.074648,0.29298
2.9288,0.38128,0.17081,0.21047
2.9303,0.3955,0.23454,0.16096
2.9317,0.40781,0.29164,0.11617
2.9332,0.41606,0.33217,0.083893
2.9346,0.41858,0.35186,0.066716
2.936,0.4144,0.3603,0.054099
2.9375,0.40315,0.35967,0.043482
2.9389,0.38523,0.33278,0.052455
2.9404,0.36165,0.29283,0.068824
2.9418,0.33378,0.25178,0.082
2.9432,0.30329,0.21266,0.090629
2.9447,0.27189,0.1662,0.10569
2.9461,0.24114,0.087844,0.15329
2.9476,0.21225,0.016041,0.19621
2.949,0.18646,0,0.18646
2.9504,0.16426,0,0.16426
2.9519,0.14601,0,0.14601
2.9533,0.13196,0,0.13196
2.9548,0.12186,0,0.12186
2.9562,0.11567,0.43288,-0.3172
2.9576,0.11284,0.61361,-0.50078
2.9591,0.1131,0.73472,-0.62162
2.9605,0.11613,0.73804,-0.62191
2.962,0.12159,0.6523,-0.53071
2.9634,0.12922,0.46911,-0.33989
2.9648,0.13889,0.21185,-0.07296
2.9663,0.15059,0,0.15059
2.9677,0.16451,0,0.16451
2.9692,0.1811,0,0.1811
2.9706,0.20106,0.1708,0.030253
2.972,0.22518,0.48326,-0.25807
2.9735,0.25465,0.75035,-0.4957
2.9749,0.29035,0.9211,-0.63075
2.9764,0.33309,1.0136,-0.68047
2.9778,0.38311,1.0346,-0.65149
2.9793,0.44005,0.98936,-0.5493
2.9807,0.5028,0.91754,-0.41474
2.9821,0.56932,0.83521,-0.26589
2.9836,0.63676,0.759,-0.12224
2.985,0.70159,0.68504,0.016551
2.9865,0.75982,0.61155,0.14827
2.9879,0.80749,0.5395,0.26799
2.9893,0.84114,0.48008,0.36106
2.9908,0.85813,0.44369,0.41444
2.9922,0.85715,0.435,0.42215
2.9937,0.83775,0.45396,0.38379
2.9951,0.8012,0.48542,0.31579
2.9965,0.74998,0.52477,0.2252
2.998,0.68743,0.55261,0.13482
2.9994,0.61792,0.55784,0.060078
3.0009,0.5458,0.54174,0.0040572
3.0023,0.47538,0.52192,-0.046538
3.0037,0.41067,0.50593,-0.095261
3.0052,0.35491,0.49588,-0.14096
3.0066,0.31079,0.48928,-0.17849
3.0081,0.28026,0.48539,-0.20512
3.0095,0.2646,0.48449,-0.21988
3.0109,0.26423,0.48658,-0.22235
3.0124,0.27899,0.49146,-0.21247
3.0138,0.30821,0.50128,-0.19308
3.0153,0.35059,0.5148,-0.16421
3.0167,0.40429,0.52948,-0.12519
3.0181,0.46685,0.54877,-0.081912
3.0196,0.53533,0.57125,-0.03592
3.021,0.60616,0.59476,0.011405
3.0225,0.67556,0.61927,0.056286
3.0239,0.73967,0.64293,0.096743
3.0254,0.79487,0.66355,0.13132
3.0268,0.83792,0.6782,0.15972
3.0282,0.86648,0.67491,0.19157
3.0297,0.87896,0.66482,0.21413
3.0311,0.87496,0.62516,0.2498
3.0326,0.85522,0.57712,0.2781
3.034,0.82139,0.52047,0.30092
3.0354,0.77589,0.4723,0.30359
3.0369,0.72173,0.42484,0.29689
3.0383,0.66202,0.3769,0.28512
3.0398,0.59988,0.33264,0.26725
3.0412,0.53835,0.29455,0.2438
3.0426,0.48003,0.26276,0.21727
3.0441,0.42705,0.23729,0.18976
3.0455,0.3811,0.21694,0.16416
3.047,0.34338,0.2003,0.14308
3.0484,0.31467,0.18633,0.12833
3.0498,0.29539,0.17607,0.11932
3.0513,0.28554,0.16629,0.11925
3.0527,0.28491,0.1587,0.12621
3.0542,0.2928,0.15229,0.14051
3.0556,0.30832,0.14655,0.16176
3.057,0.33035,0.14144,0.1889
3.0585,0.35756,0.13712,0.22043
3.0599,0.38851,0.13496,0.25355
3.0614,0.42166,0.12845,0.29321
3.0628,0.45545,0.13522,0.32024
3.0642,0.48839,0.10868,0.37971
3.0657,0.51903,0.16313,0.3559
3.0671,0.54636,0.019447,0.52691
3.0686,0.56955,0.16923,0.40032
3.07,0.5878,0.039827,0.54797
3.0715,0.60085,0.14608,0.45477
3.0729,0.60865,0.059346,0.5493
3.0743,0.61148,0.12304,0.48844
3.0758,0.60988,0.060478,0.54941
3.0772,0.60452,0.14645,0.45807
3.0787,0.59618,0.070579,0.5256
3.0801,0.58561,0.11038,0.47523
3.0815,0.57344,0.072584,0.50085
3.083,0.56016,0.12774,0.43241
3.0844,0.54614,0.051059,0.49508
3.0859,0.5315,0.13858,0.39292
3.0873,0.51625,0.029274,0.48698
3.0887,0.5003,0.1479,0.35241
3.0902,0.48353,0.0099847,0.47354
3.0916,0.46581,0.17877,0.28703
3.0931,0.44709,0.0080921,0.439
3.0945,0.4274,0.17346,0.25394
3.0959,0.40682,0.13343,0.27339
3.0974,0.38551,0.15601,0.2295
3.0988,0.36366,0.15207,0.21158
3.1003,0.34142,0.15365,0.18777
3.1017,0.31903,0.15379,0.16524
3.1031,0.29659,0.15676,0.13983
3.1046,0.27431,0.16015,0.11417
3.106,0.25234,0.16374,0.088603
3.1075,0.23078,0.16703,0.063749
3.1089,0.20988,0.17046,0.03942
3.1104,0.1898,0.17481,0.014981
3.1118,0.17072,0.17934,-0.0086166
3.1132,0.15306,0.18319,-0.030139
3.1147,0.13693,0.18611,-0.049181
3.1161,0.12261,0.1869,-0.064286
3.1176,0.11033,0.18561,-0.075282
3.119,0.10025,0.18278,-0.082525
3.1204,0.092574,0.17766,-0.08509
3.1219,0.087512,0.17194,-0.084428
3.1233,0.085201,0.1656,-0.080404
3.1248,0.085916,0.15902,-0.073099
3.1262,0.089856,0.15324,-0.063388
3.1276,0.097169,0.14775,-0.050585
3.1291,0.10791,0.14391,-0.036
3.1305,0.12197,0.13504,-0.01308
3.132,0.13909,0.14719,-0.0080943
3.1334,0.15877,0.087231,0.071543
3.1348,0.18022,0.11983,0.060396
3.1363,0.2025,0.078519,0.12398
3.1377,0.22447,0.13698,0.087494
3.1392,0.24493,0.054522,0.19041
3.1406,0.26269,0.15344,0.10924
3.142,0.27677,0.032223,0.24455
3.1435,0.28654,0.16759,0.11894
3.1449,0.29159,0.011153,0.28043
3.1464,0.29194,0.1801,0.11184
3.1478,0.28805,0.0080272,0.28002
3.1492,0.28062,0.15659,0.12403
3.1507,0.27074,0.02017,0.25057
3.1521,0.25957,0.10596,0.15362
3.1536,0.24832,0.015972,0.23235
3.155,0.23812,0.042949,0.19517
3.1565,0.22995,0,0.22995
3.1579,0.22453,0,0.22453
3.1593,0.22241,0,0.22241
3.1608,0.22377,0,0.22377
3.1622,0.2285,0,0.2285
3.1637,0.23625,0,0.23625
3.1651,0.24641,0,0.24641
3.1665,0.25819,0,0.25819
3.168,0.27063,0,0.27063
3.1694,0.28267,0,0.28267
3.1709,0.29321,0,0.29321
3.1723,0.30124,0,0.30124
3.1737,0.30587,0.1387,0.16717
3.1752,0.30645,0.0069593,0.29949
3.1766,0.30256,0.13453,0.16804
3.1781,0.29412,0.01097,0.28315
3.1795,0.28131,0.057446,0.22387
3.1809,0.2647,0,0.2647
3.1824,0.24503,0,0.24503
3.1838,0.22327,0,0.22327
3.1853,0.20046,0,0.20046
3.1867,0.17758,0,0.17758
3.1881,0.15555,0,0.15555
3.1896,0.13512,0,0.13512
3.191,0.11687,0,0.11687
3.1925,0.10109,0,0.10109
3.1939,0.087886,0,0.087886
3.1953,0.077168,0,0.077168
3.1968,0.068753,0,0.068753
3.1982,0.062326,0,0.062326
3.1997,0.057591,0,0.057591
3.2011,0.054217,0,0.054217
3.2026,0.051964,0,0.051964
3.204,0.0507,0,0.0507
3.2054,0.050291,0,0.050291
3.2069,0.050772,0,0.050772
3.2083,0.052296,0.041293,0.011003
3.2098,0.055019,0.11056,-0.05554
3.2112,0.059181,0.067716,-0.0085355
3.2126,0.065064,0.16264,-0.097578
3.2141,0.072895,0.14682,-0.07392
3.2155,0.082913,0.16558,-0.082671
3.217,0.095213,0.17454,-0.079325
3.2184,0.10984,0.19069,-0.080846
3.2198,0.12676,0.21333,-0.086569
3.2213,0.14566,0.24327,-0.097615
3.2227,0.1662,0.2759,-0.1097
3.2242,0.18785,0.29178,-0.10393
3.2256,0.20997,0.2928,-0.08283
3.227,0.23182,0.25418,-0.02236
3.2285,0.25264,0.25791,-0.0052718
3.2299,0.27162,0,0.27162
3.2314,0.288,0,0.288
3.2328,0.30107,0,0.30107
3.2342,0.31029,0,0.31029
3.2357,0.31531,0,0.31531
3.2371,0.31599,0.058762,0.25723
3.2386,0.31242,0.24541,0.067009
3.24,0.30492,0.38937,-0.084449
3.2414,0.29403,0.47552,-0.18149
3.2429,0.28042,0.50556,-0.22514
3.2443,0.26489,0.49799,-0.23311
3.2458,0.24825,0.4587,-0.21045
3.2472,0.23124,0.40198,-0.17075
3.2487,0.21443,0.34567,-0.13124
3.2501,0.19823,0.29618,-0.09795
3.2515,0.18287,0.24978,-0.066903
3.253,0.1684,0.2289,-0.060506
3.2544,0.15471,0.16844,-0.013736
3.2559,0.14163,0.22684,-0.085217
3.2573,0.12898,0.010212,0.11877
3.2587,0.11664,0.19216,-0.075522
3.2602,0.10451,0.018205,0.086308
3.2616,0.092637,0.094435,-0.0017978
3.2631,0.081173,0,0.081173
3.2645,0.070345,0,0.070345
3.2659,0.060441,0,0.060441
3.2674,0.051814,0,0.051814
3.2688,0.044763,0,0.044763
3.2703,0.039607,0,0.039607
3.2717,0.036627,0,0.036627
3.2731,0.036062,0,0.036062
3.2746,0.038128,0,0.038128
3.276,0.042975,0,0.042975
3.2775,0.050638,0,0.050638
3.2789,0.061074,0,0.061074
3.2803,0.074161,0,0.074161
3.2818,0.089583,0,0.089583
3.2832,0.10691,0,0.10691
3.2847,0.12559,0,0.12559
3.2861,0.14483,0,0.14483
3.2875,0.16383,0,0.16383
3.289,0.18176,0,0.18176
3.2904,0.19786,0,0.19786
3.2919,0.2115,0,0.2115
3.2933,0.2223,0,0.2223
3.2948,0.23016,0,0.23016
3.2962,0.23533,0.034857,0.20048
3.2976,0.23834,0.035488,0.20285
3.2991,0.23998,0.06311,0.17687
3.3005,0.24114,0.040916,0.20022
3.302,0.24292,0.081526,0.16139
3.3034,0.24604,0.032046,0.214
3.3048,0.25103,0,0.25103
3.3063,0.25835,0.11885,0.1395
3.3077,0.26816,0.015509,0.25265
3.3092,0.28024,0.15163,0.1286
3.3106,0.29438,0.00065042,0.29373
3.312,0.31039,0.17398,0.13641
3.3135,0.32841,0.021192,0.30722
3.3149,0.34866,0.17707,0.17159
3.3164,0.37209,0.048652,0.32344
3.3178,0.40014,0.17448,0.22566
3.3192,0.43465,0.081242,0.35341
3.3207,0.47789,0.16554,0.31235
3.3221,0.53221,0.11649,0.41573
3.3236,0.59971,0.14804,0.45167
3.325,0.68202,0.11105,0.57097
3.3264,0.77954,0.21382,0.56572
3.3279,0.89129,0.079938,0.81136
3.3293,1.0149,0.19094,0.82392
3.3308,1.1463,0.074898,1.0714
3.3322,1.2802,0.20963,1.0705
3.3337,1.4102,0.043115,1.3671
3.3351,1.5294,0.21997,1.3094
3.3365,1.631,0.013898,1.6171
3.338,1.7091,0.22639,1.4827
3.3394,1.7592,0.010395,1.7488
3.3409,1.7785,0.19054,1.588
3.3423,1.7664,0.030007,1.7363
3.3437,1.7238,0.15421,1.5696
3.3452,1.6536,0.04068,1.613
3.3466,1.5604,0.10776,1.4526
3.3481,1.4494,0.039177,1.4102
3.3495,1.3266,0.062527,1.264
3.3509,1.1975,0,1.1975
3.3524,1.0677,0,1.0677
3.3538,0.94194,0,0.94194
3.3553,0.82421,0,0.82421
3.3567,0.71753,0,0.71753
3.3581,0.62387,0,0.62387
3.3596,0.54436,0,0.54436
3.361,0.47913,0,0.47913
3.3625,0.42745,0,0.42745
3.3639,0.38803,0,0.38803
3.3653,0.35916,0,0.35916
3.3668,0.33861,0,0.33861
3.3682,0.32416,0,0.32416
3.3697,0.31379,0,0.31379
3.3711,0.30579,0,0.30579
3.3725,0.29898,0,0.29898
3.374,0.2927,0,0.2927
3.3754,0.28692,0,0.28692
3.3769,0.28186,0,0.28186
3.3783,0.27882,0,0.27882
3.3798,0.27837,0,0.27837
3.3812,0.28142,0,0.28142
3.3826,0.28874,0,0.28874
3.3841,0.30059,0,0.30059
3.3855,0.31677,0,0.31677
3.387,0.33636,0,0.33636
3.3884,0.35826,0,0.35826
3.3898,0.38068,0,0.38068
3.3913,0.40176,0,0.40176
3.3927,0.41968,0,0.41968
3.3942,0.43276,0,0.43276
3.3956,0.43975,0,0.43975
3.397,0.43996,0,0.43996
3.3985,0.43336,0,0.43336
3.3999,0.42046,0,0.42046
3.4014,0.40225,0,0.40225
3.4028,0.38008,0,0.38008
3.4042,0.35543,0,0.35543
3.4057,0.32991,0,0.32991
3.4071,0.30482,0,0.30482
3.4086,0.28132,0,0.28132
3.41,0.26032,0,0.26032
3.4114,0.24253,0,0.24253
3.4129,0.22824,0,0.22824
3.4143,0.21784,0,0.21784
3.4158,0.21138,0,0.21138
3.4172,0.20898,0,0.20898
3.4186,0.21058,0,0.21058
3.4201,0.21615,0,0.21615
3.4215,0.22557,0,0.22557
3.423,0.23867,0,0.23867
3.4244,0.25524,0,0.25524
3.4259,0.27497,0,0.27497
3.4273,0.29755,0,0.29755
3.4287,0.32272,0,0.32272
3.4302,0.35031,0,0.35031
3.4316,0.38021,0,0.38021
3.4331,0.41233,0,0.41233
3.4345,0.44663,0,0.44663
3.4359,0.48309,0,0.48309
3.4374,0.52119,0,0.52119
3.4388,0.56036,0,0.56036
3.4403,0.59965,0,0.59965
3.4417,0.63774,0,0.63774
3.4431,0.67307,0,0.67307
3.4446,0.70377,0,0.70377
3.446,0.72805,0,0.72805
3.4475,0.74432,0,0.74432
3.4489,0.75139,0,0.75139
3.4503,0.74863,0,0.74863
3.4518,0.73603,0,0.73603
3.4532,0.71431,0,0.71431
3.4547,0.68477,0,0.68477
3.4561,0.64939,0,0.64939
3.4575,0.61036,0,0.61036
3.459,0.56993,0,0.56993
3.4604,0.53017,0,0.53017
3.4619,0.49282,0,0.49282
3.4633,0.45915,0,0.45915
3.4647,0.42985,0,0.42985
3.4662,0.40501,0,0.40501
3.4676,0.38424,0,0.38424
3.4691,0.36677,0,0.36677
3.4705,0.35175,0,0.35175
3.472,0.33811,0,0.33811
3.4734,0.32492,0,0.32492
3.4748,0.31148,0,0.31148
3.4763,0.29725,0,0.29725
3.4777,0.28205,0,0.28205
3.4792,0.26611,0,0.26611
3.4806,0.24955,0,0.24955
3.482,0.23292,0,0.23292
3.4835,0.21682,0,0.21682
3.4849,0.20199,0,0.20199
3.4864,0.18907,0,0.18907
3.4878,0.17868,0,0.17868
3.4892,0.17165,0,0.17165
3.4907,0.16856,0,0.16856
3.4921,0.17019,0,0.17019
3.4936,0.17732,0.10788,0.069439
3.495,0.19066,0.041786,0.14887
3.4964,0.21099,0.14819,0.062802
3.4979,0.239,0.029932,0.20907
3.4993,0.27534,0,0.27534
3.5008,0.32012,0,0.32012
3.5022,0.37332,0,0.37332
3.5036,0.43435,0,0.43435
3.5051,0.50194,0,0.50194
3.5065,0.57434,0.030209,0.54414
3.508,0.64928,0.15239,0.49689
3.5094,0.72404,0.088718,0.63532
3.5108,0.79579,0.23203,0.56375
3.5123,0.8615,0.13273,0.72876
3.5137,0.91851,0.20958,0.70892
3.5152,0.96469,0.16024,0.80445
3.5166,0.99852,0.16094,0.83758
3.5181,1.0193,0.17962,0.83966
3.5195,1.0269,0.11481,0.91208
3.5209,1.022,0.18706,0.83494
3.5224,1.0057,0.072303,0.93338
3.5238,0.97966,0.18485,0.79481
3.5253,0.94562,0.037223,0.9084
3.5267,0.9054,0.18252,0.72288
3.5281,0.86031,0.010921,0.84939
3.5296,0.81178,0.22038,0.5914
3.531,0.76093,0.011936,0.749
3.5325,0.70876,0.20627,0.50249
3.5339,0.65622,0,0.65622
3.5353,0.60429,0.047287,0.557
3.5368,0.55404,0.16626,0.38778
3.5382,0.50672,0.071236,0.43548
3.5397,0.46367,0.14295,0.32072
3.5411,0.4264,0.064294,0.36211
3.5425,0.39621,0.15659,0.23963
3.544,0.37429,0.0762,0.29809
3.5454,0.36142,0.14045,0.22096
3.5469,0.35804,0.089612,0.26843
3.5483,0.36399,0.1744,0.18959
3.5497,0.37867,0.067269,0.31141
3.5512,0.40088,0.21263,0.18824
3.5526,0.42869,0.042687,0.38601
3.5541,0.46029,0.25711,0.20318
3.5555,0.49318,0.015262,0.47792
3.557,0.52509,0.30813,0.21695
3.5584,0.5538,0.017241,0.53656
3.5598,0.57763,0.29553,0.28211
3.5613,0.59518,0.055381,0.5398
3.5627,0.60582,0.27767,0.32815
3.5642,0.6095,0.098229,0.51127
3.5656,0.60676,0.25583,0.35094
3.567,0.59858,0.14431,0.45427
3.5685,0.58623,0.22705,0.35917
3.5699,0.57099,0.16979,0.4012
3.5714,0.55418,0.2261,0.32809
3.5728,0.53678,0.2149,0.32188
3.5742,0.51951,0.22331,0.2962
3.5757,0.50256,0.23854,0.26402
3.5771,0.48591,0.23723,0.24868
3.5786,0.46926,0.25801,0.21125
3.58,0.45222,0.26056,0.19166
3.5814,0.4344,0.2836,0.1508
3.5829,0.41558,0.29089,0.12468
3.5843,0.39583,0.31682,0.079018
3.5858,0.37514,0.30699,0.068151
3.5872,0.35398,0.34586,0.0081144
3.5886,0.33294,0.35409,-0.021143
3.5901,0.31274,0.39805,-0.085312
3.5915,0.29407,0.42441,-0.13034
3.593,0.27775,0.45928,-0.18152
3.5944,0.2644,0.48963,-0.22523
3.5958,0.25448,0.51982,-0.26534
3.5973,0.24845,0.54919,-0.30074
3.5987,0.24657,0.57842,-0.33185
3.6002,0.24885,0.60452,-0.35567
3.6016,0.25557,0.62643,-0.37087
3.6031,0.26647,0.64453,-0.37806
3.6045,0.2814,0.64841,-0.36701
3.6059,0.30013,0.65564,-0.35551
3.6074,0.32222,0.65484,-0.33262
3.6088,0.34705,0.66257,-0.31552
3.6103,0.37378,0.66022,-0.28644
3.6117,0.40138,0.63308,-0.2317
3.6131,0.42863,0.57185,-0.14322
3.6146,0.4541,0.50614,-0.05204
3.616,0.47641,0.3553,0.1211
3.6175,0.49409,0.20545,0.28864
3.6189,0.50618,0,0.50618
3.6203,0.51185,0,0.51185
3.6218,0.51085,0,0.51085
3.6232,0.50342,0.064465,0.43896
3.6247,0.49017,0.20207,0.2881
3.6261,0.47221,0.32147,0.15074
3.6275,0.4511,0.42759,0.023511
3.629,0.42844,0.51497,-0.086532
3.6304,0.40587,0.57295,-0.16707
3.6319,0.38499,0.59637,-0.21139
3.6333,0.36719,0.57269,-0.20549
3.6347,0.35372,0.54653,-0.19281
3.6362,0.34551,0.47203,-0.12652
3.6376,0.34323,0.47705,-0.13382
3.6391,0.34727,0.39028,-0.043007
3.6405,0.35787,0.41532,-0.057458
3.6419,0.37496,0.30021,0.074748
3.6434,0.39837,0.32618,0.072196
3.6448,0.42754,0.20545,0.22208
3.6463,0.4616,0.261,0.2006
3.6477,0.4992,0.10489,0.39432
3.6492,0.53884,0.20887,0.32997
3.6506,0.57867,0.11336,0.46531
3.652,0.61668,0.14112,0.47556
3.6535,0.65081,0.11601,0.5348
3.6549,0.67909,0.092413,0.58668
3.6564,0.70011,0.10829,0.59182
3.6578,0.71284,0.053879,0.65896
3.6592,0.71723,0,0.71723
3.6607,0.71369,0,0.71369
3.6621,0.70346,0,0.70346
3.6636,0.68838,0,0.68838
3.665,0.67079,0,0.67079
3.6664,0.6531,0,0.6531
3.6679,0.63743,0,0.63743
3.6693,0.6257,0,0.6257
3.6708,0.61913,0,0.61913
3.6722,0.61837,0,0.61837
3.6736,0.62319,0,0.62319
3.6751,0.63279,0,0.63279
3.6765,0.64584,0,0.64584
3.678,0.6607,0,0.6607
3.6794,0.67558,0,0.67558
3.6808,0.68886,0,0.68886
3.6823,0.69901,0,0.69901
3.6837,0.70493,0,0.70493
3.6852,0.70594,0,0.70594
3.6866,0.70175,0,0.70175
3.688,0.69245,0,0.69245
3.6895,0.67861,0,0.67861
3.6909,0.66051,0,0.66051
3.6924,0.63902,0,0.63902
3.6938,0.61491,0,0.61491
3.6953,0.58891,0,0.58891
3.6967,0.56166,0,0.56166
3.6981,0.53397,0,0.53397
3.6996,0.50646,0,0.50646
3.701,0.47995,0,0.47995
3.7025,0.45542,0,0.45542
3.7039,0.43389,0,0.43389
3.7053,0.41659,0,0.41659
3.7068,0.40481,0,0.40481
3.7082,0.3999,0,0.3999
3.7097,0.40299,0,0.40299
3.7111,0.41472,0,0.41472
3.7125,0.43533,0,0.43533
3.714,0.46429,0,0.46429
3.7154,0.50033,0,0.50033
3.7169,0.54134,0,0.54134
3.7183,0.58467,0,0.58467
3.7197,0.6269,0,0.6269
3.7212,0.66468,0,0.66468
3.7226,0.69467,0,0.69467
3.7241,0.71412,0,0.71412
3.7255,0.72113,0,0.72113
3.7269,0.71458,0,0.71458
3.7284,0.69516,0,0.69516
3.7298,0.66421,0,0.66421
3.7313,0.62428,0,0.62428
3.7327,0.5785,0,0.5785
3.7341,0.5304,0,0.5304
3.7356,0.48356,0,0.48356
3.737,0.44125,0,0.44125
3.7385,0.40599,0,0.40599
3.7399,0.37961,0,0.37961
3.7414,0.36303,0,0.36303
3.7428,0.35624,0,0.35624
3.7442,0.35845,0,0.35845
3.7457,0.36821,0,0.36821
3.7471,0.38341,0,0.38341
3.7486,0.40178,0,0.40178
3.75,0.421,0,0.421
3.7514,0.43879,0,0.43879
3.7529,0.45325,0,0.45325
3.7543,0.46283,0,0.46283
3.7558,0.4667,0,0.4667
3.7572,0.46452,0,0.46452
3.7586,0.45654,0,0.45654
3.7601,0.44347,0,0.44347
3.7615,0.42648,0,0.42648
3.763,0.40658,0,0.40658
3.7644,0.38554,0,0.38554
3.7658,0.36457,0,0.36457
3.7673,0.34474,0,0.34474
3.7687,0.32704,0,0.32704
3.7702,0.31233,0,0.31233
3.7716,0.30107,0,0.30107
3.773,0.2937,0,0.2937
3.7745,0.2905,0,0.2905
3.7759,0.29171,0,0.29171
3.7774,0.29758,0,0.29758
3.7788,0.30832,0,0.30832
3.7802,0.32418,0,0.32418
3.7817,0.3454,0,0.3454
3.7831,0.372,0,0.372
3.7846,0.40401,0,0.40401
3.786,0.44122,0,0.44122
3.7875,0.4832,0,0.4832
3.7889,0.5293,0,0.5293
3.7903,0.57851,0,0.57851
3.7918,0.62944,0,0.62944
3.7932,0.68046,0,0.68046
3.7947,0.72978,0,0.72978
3.7961,0.77529,0,0.77529
3.7975,0.81488,0,0.81488
3.799,0.8464,0,0.8464
3.8004,0.86817,0,0.86817
3.8019,0.87885,0,0.87885
3.8033,0.87765,0,0.87765
3.8047,0.86436,0,0.86436
3.8062,0.83947,0,0.83947
3.8076,0.80398,0,0.80398
3.8091,0.75974,0,0.75974
3.8105,0.70885,0,0.70885
3.8119,0.65357,0,0.65357
3.8134,0.59615,0,0.59615
3.8148,0.53873,0,0.53873
3.8163,0.48316,0,0.48316
3.8177,0.43102,0,0.43102
3.8191,0.38314,0,0.38314
3.8206,0.34026,0,0.34026
3.822,0.30279,0,0.30279
3.8235,0.27089,0,0.27089
3.8249,0.24479,0,0.24479
3.8264,0.22451,0,0.22451
3.8278,0.21021,0,0.21021
3.8292,0.20208,0,0.20208
3.8307,0.20041,0,0.20041
3.8321,0.20542,0,0.20542
3.8336,0.21733,0,0.21733
3.835,0.23605,0,0.23605
3.8364,0.26128,0,0.26128
3.8379,0.29227,0,0.29227
3.8393,0.32785,0,0.32785
3.8408,0.36665,0,0.36665
3.8422,0.40669,0,0.40669
3.8436,0.4457,0,0.4457
3.8451,0.48163,0,0.48163
3.8465,0.51209,0,0.51209
3.848,0.53511,0,0.53511
3.8494,0.54917,0,0.54917
3.8508,0.55322,0,0.55322
3.8523,0.54703,0,0.54703
3.8537,0.53118,0,0.53118
3.8552,0.5069,0,0.5069
3.8566,0.47591,0,0.47591
3.858,0.4404,0,0.4404
3.8595,0.40287,0,0.40287
3.8609,0.36553,0,0.36553
3.8624,0.3306,0,0.3306
3.8638,0.2999,0,0.2999
3.8652,0.2747,0,0.2747
3.8667,0.25585,0,0.25585
3.8681,0.2438,0,0.2438
3.8696,0.23865,0,0.23865
3.871,0.24015,0,0.24015
3.8725,0.24795,0,0.24795
3.8739,0.26174,0,0.26174
3.8753,0.28106,0,0.28106
3.8768,0.3056,0,0.3056
3.8782,0.33499,0,0.33499
3.8797,0.36869,0,0.36869
3.8811,0.40603,0,0.40603
3.8825,0.44613,0,0.44613
3.884,0.48773,0,0.48773
3.8854,0.5294,0,0.5294
3.8869,0.56926,0,0.56926
3.8883,0.60538,0,0.60538
3.8897,0.63576,0,0.63576
3.8912,0.65877,0,0.65877
3.8926,0.67296,0,0.67296
3.8941,0.67738,0,0.67738
3.8955,0.67166,0,0.67166
3.8969,0.65634,0,0.65634
3.8984,0.63252,0,0.63252
3.8998,0.6015,0,0.6015
3.9013,0.56514,0,0.56514
3.9027,0.52532,0,0.52532
3.9041,0.48398,0,0.48398
3.9056,0.44293,0,0.44293
3.907,0.40368,0,0.40368
3.9085,0.36754,0,0.36754
3.9099,0.33559,0,0.33559
3.9113,0.30882,0,0.30882
3.9128,0.2881,0,0.2881
3.9142,0.27412,0,0.27412
3.9157,0.26749,0,0.26749
3.9171,0.2687,0,0.2687
3.9186,0.27795,0,0.27795
3.92,0.29526,0,0.29526
3.9214,0.32017,0,0.32017
3.9229,0.35157,0,0.35157
3.9243,0.38799,0,0.38799
3.9258,0.4275,0,0.4275
3.9272,0.46781,0,0.46781
3.9286,0.50657,0.084139,0.42243
3.9301,0.54136,0.052355,0.489
3.9315,0.57016,0,0.57016
3.933,0.59139,0,0.59139
3.9344,0.60441,0,0.60441
3.9358,0.609,0,0.609
3.9373,0.60565,0,0.60565
3.9387,0.59559,0,0.59559
3.9402,0.5805,0,0.5805
3.9416,0.56207,0,0.56207
3.943,0.54195,0,0.54195
3.9445,0.52153,0,0.52153
3.9459,0.50185,0,0.50185
3.9474,0.48351,0,0.48351
3.9488,0.46687,0,0.46687
3.9502,0.45183,0,0.45183
3.9517,0.43836,0,0.43836
3.9531,0.42639,0,0.42639
3.9546,0.41603,0,0.41603
3.956,0.40749,0,0.40749
3.9574,0.40115,0,0.40115
3.9589,0.3974,0,0.3974
3.9603,0.39663,0,0.39663
3.9618,0.39904,0,0.39904
3.9632,0.40466,0,0.40466
3.9647,0.41311,0,0.41311
3.9661,0.42373,0,0.42373
3.9675,0.43559,0,0.43559
3.969,0.44759,0,0.44759
3.9704,0.45859,0,0.45859
3.9719,0.46737,0,0.46737
3.9733,0.47306,0,0.47306
3.9747,0.47484,0,0.47484
3.9762,0.47229,0,0.47229
3.9776,0.46531,0,0.46531
3.9791,0.45407,0,0.45407
3.9805,0.43902,0,0.43902
3.9819,0.421,0,0.421
3.9834,0.4009,0,0.4009
3.9848,0.37981,0,0.37981
3.9863,0.35885,0,0.35885
3.9877,0.33909,0,0.33909
3.9891,0.32166,0,0.32166
3.9906,0.30737,0,0.30737
3.992,0.29686,0,0.29686
3.9935,0.29047,0,0.29047
3.9949,0.28819,0,0.28819
3.9963,0.28971,0,0.28971
3.9978,0.29437,0,0.29437
3.9992,0.30124,0,0.30124
4.0007,0.30921,0,0.30921
4.0021,0.31713,0,0.31713
4.0035,0.32392,0,0.32392
4.005,0.32859,0,0.32859
4.0064,0.33049,0,0.33049
4.0079,0.32924,0,0.32924
4.0093,0.32471,0,0.32471
4.0108,0.31716,0,0.31716
4.0122,0.30694,0,0.30694
4.0136,0.29455,0,0.29455
4.0151,0.28065,0,0.28065
4.0165,0.26581,0,0.26581
4.018,0.25053,0,0.25053
4.0194,0.2352,0,0.2352
4.0208,0.22014,0,0.22014
4.0223,0.20548,0,0.20548
4.0237,0.19138,0,0.19138
4.0252,0.17789,0,0.17789
4.0266,0.16499,0,0.16499
4.028,0.15272,0,0.15272
4.0295,0.14116,0,0.14116
4.0309,0.13043,0,0.13043
4.0324,0.12069,0,0.12069
4.0338,0.11212,0,0.11212
4.0352,0.10498,0,0.10498
4.0367,0.099528,0,0.099528
4.0381,0.096028,0,0.096028
4.0396,0.094761,0,0.094761
4.041,0.095959,0,0.095959
4.0424,0.099622,0,0.099622
4.0439,0.10588,0,0.10588
4.0453,0.11465,0,0.11465
4.0468,0.12578,0,0.12578
4.0482,0.13894,0,0.13894
4.0497,0.15374,0,0.15374
4.0511,0.16968,0,0.16968
4.0525,0.18625,0,0.18625
4.054,0.2029,0,0.2029
4.0554,0.2191,0,0.2191
4.0569,0.23446,0,0.23446
4.0583,0.24866,0,0.24866
4.0597,0.26153,0,0.26153
4.0612,0.27303,0,0.27303
4.0626,0.28324,0,0.28324
4.0641,0.29228,0,0.29228
4.0655,0.30032,0,0.30032
4.0669,0.30747,0,0.30747
4.0684,0.31375,0,0.31375
4.0698,0.31906,0,0.31906
4.0713,0.32315,0,0.32315
4.0727,0.32574,0,0.32574
4.0741,0.32651,0,0.32651
4.0756,0.32517,0,0.32517
4.077,0.32151,0,0.32151
4.0785,0.3155,0,0.3155
4.0799,0.30722,0,0.30722
4.0813,0.29698,0,0.29698
4.0828,0.28513,0,0.28513
4.0842,0.27215,0,0.27215
4.0857,0.25848,0,0.25848
4.0871,0.24456,0,0.24456
4.0885,0.23073,0,0.23073
4.09,0.21722,0,0.21722
4.0914,0.20422,0,0.20422
4.0929,0.19187,0,0.19187
4.0943,0.18028,0,0.18028
4.0958,0.16966,0,0.16966
4.0972,0.16025,0,0.16025
4.0986,0.15228,0,0.15228
4.1001,0.14615,0,0.14615
4.1015,0.14221,0,0.14221
4.103,0.14082,0,0.14082
4.1044,0.14225,0,0.14225
4.1058,0.14668,0,0.14668
4.1073,0.15395,0,0.15395
4.1087,0.16382,0,0.16382
4.1102,0.17579,0,0.17579
4.1116,0.18922,0,0.18922
4.113,0.20332,0,0.20332
4.1145,0.21721,0,0.21721
4.1159,0.2302,0,0.2302
4.1174,0.24155,0,0.24155
4.1188,0.2508,0,0.2508
4.1202,0.25764,0,0.25764
4.1217,0.26203,0,0.26203
4.1231,0.2641,0,0.2641
4.1246,0.26415,0,0.26415
4.126,0.2625,0,0.2625
4.1274,0.25947,0,0.25947
4.1289,0.25536,0,0.25536
4.1303,0.25034,0,0.25034
4.1318,0.24454,0,0.24454
4.1332,0.23799,0,0.23799
4.1346,0.23062,0,0.23062
4.1361,0.22238,0,0.22238
4.1375,0.2132,0,0.2132
4.139,0.20311,0,0.20311
4.1404,0.19218,0,0.19218
4.1419,0.18058,0,0.18058
4.1433,0.16854,0,0.16854
4.1447,0.15637,0,0.15637
4.1462,0.14441,0,0.14441
4.1476,0.13307,0,0.13307
4.1491,0.12272,0,0.12272
4.1505,0.11376,0,0.11376
4.1519,0.1065,0,0.1065
4.1534,0.10132,0,0.10132
4.1548,0.098308,0,0.098308
4.1563,0.097649,0,0.097649
4.1577,0.099295,0,0.099295
4.1591,0.10313,0,0.10313
4.1606,0.10894,0,0.10894
4.162,0.11644,0,0.11644
4.1635,0.12524,0,0.12524
4.1649,0.13501,0,0.13501
4.1663,0.14546,0,0.14546
4.1678,0.15639,0,0.15639
4.1692,0.16773,0,0.16773
4.1707,0.17956,0,0.17956
4.1721,0.19199,0,0.19199
4.1735,0.20516,0,0.20516
4.175,0.2192,0,0.2192
4.1764,0.23412,0,0.23412
4.1779,0.2497,0,0.2497
4.1793,0.26549,0,0.26549
4.1807,0.28084,0,0.28084
4.1822,0.29489,0,0.29489
4.1836,0.30674,0,0.30674
4.1851,0.31542,0,0.31542
4.1865,0.32022,0,0.32022
4.188,0.32073,0,0.32073
4.1894,0.31684,0,0.31684
4.1908,0.30883,0,0.30883
4.1923,0.29738,0,0.29738
4.1937,0.2834,0,0.2834
4.1952,0.26804,0,0.26804
4.1966,0.25241,0,0.25241
4.198,0.23755,0,0.23755
4.1995,0.22426,0,0.22426
4.2009,0.21311,0,0.21311
4.2024,0.20429,0,0.20429
4.2038,0.19771,0,0.19771
4.2052,0.19306,0,0.19306
4.2067,0.18997,0,0.18997
4.2081,0.18793,0,0.18793
4.2096,0.18651,0,0.18651
4.211,0.18541,0,0.18541
4.2124,0.18443,0,0.18443
4.2139,0.18358,0,0.18358
4.2153,0.18293,0,0.18293
4.2168,0.18269,0,0.18269
4.2182,0.18302,0,0.18302
4.2196,0.18405,0,0.18405
4.2211,0.18579,0,0.18579
4.2225,0.18817,0,0.18817
4.224,0.19093,0,0.19093
4.2254,0.19376,0,0.19376
4.2268,0.1963,0,0.1963
4.2283,0.19815,0,0.19815
4.2297,0.19901,0,0.19901
4.2312,0.19865,0,0.19865
4.2326,0.19697,0,0.19697
4.2341,0.194,0,0.194
4.2355,0.18993,0,0.18993
4.2369,0.18491,0,0.18491
4.2384,0.17918,0,0.17918
4.2398,0.17299,0,0.17299
4.2413,0.16648,0,0.16648
4.2427,0.15988,0,0.15988
4.2441,0.1533,0,0.1533
4.2456,0.14699,0,0.14699
4.247,0.1411,0,0.1411
4.2485,0.13596,0,0.13596
4.2499,0.13191,0,0.13191
4.2513,0.12931,0,0.12931
4.2528,0.12861,0,0.12861
4.2542,0.13016,0,0.13016
4.2557,0.13431,0,0.13431
4.2571,0.14119,0,0.14119
4.2585,0.15077,0,0.15077
4.26,0.16284,0,0.16284
4.2614,0.17703,0,0.17703
4.2629,0.19271,0,0.19271
4.2643,0.20922,0,0.20922
4.2657,0.22573,0,0.22573
4.2672,0.24146,0,0.24146
4.2686,0.25571,0,0.25571
4.2701,0.26782,0,0.26782
4.2715,0.27733,0,0.27733
4.273,0.28399,0,0.28399
4.2744,0.28779,0,0.28779
4.2758,0.2889,0,0.2889
4.2773,0.28767,0,0.28767
4.2787,0.28454,0,0.28454
4.2802,0.28003,0,0.28003
4.2816,0.27473,0,0.27473
4.283,0.26904,0,0.26904
4.2845,0.26329,0,0.26329
4.2859,0.25773,0,0.25773
4.2874,0.25237,0,0.25237
4.2888,0.24715,0,0.24715
4.2902,0.24194,0,0.24194
4.2917,0.23659,0,0.23659
4.2931,0.231,0,0.231
4.2946,0.22514,0,0.22514
4.296,0.21915,0,0.21915
4.2974,0.21326,0,0.21326
4.2989,0.20785,0,0.20785
4.3003,0.20332,0,0.20332
4.3018,0.20005,0,0.20005
4.3032,0.19841,0,0.19841
4.3046,0.1985,0,0.1985
4.3061,0.20024,0,0.20024
4.3075,0.20333,0,0.20333
4.309,0.20724,0,0.20724
4.3104,0.21132,0,0.21132
4.3118,0.21478,0,0.21478
4.3133,0.21683,0,0.21683
4.3147,0.21684,0,0.21684
4.3162,0.21435,0,0.21435
4.3176,0.20908,0,0.20908
4.3191,0.20112,0,0.20112
4.3205,0.19076,0,0.19076
4.3219,0.17852,0,0.17852
4.3234,0.16508,0,0.16508
4.3248,0.1511,0,0.1511
4.3263,0.13733,0,0.13733
4.3277,0.1244,0,0.1244
4.3291,0.11289,0,0.11289
4.3306,0.10322,0,0.10322
4.332,0.095666,0,0.095666
4.3335,0.090442,0,0.090442
4.3349,0.087681,0,0.087681
4.3363,0.087397,0,0.087397
4.3378,0.089588,0,0.089588
4.3392,0.094219,0,0.094219
4.3407,0.10126,0,0.10126
4.3421,0.11057,0,0.11057
4.3435,0.12199,0,0.12199
4.345,0.13527,0,0.13527
4.3464,0.15017,0,0.15017
4.3479,0.16624,0,0.16624
4.3493,0.18305,0,0.18305
4.3507,0.20004,0,0.20004
4.3522,0.21667,0,0.21667
4.3536,0.23232,0,0.23232
4.3551,0.24648,0,0.24648
4.3565,0.25862,0,0.25862
4.3579,0.26842,0,0.26842
4.3594,0.27572,0,0.27572
4.3608,0.28054,0,0.28054
4.3623,0.2831,0,0.2831
4.3637,0.28379,0,0.28379
4.3652,0.28309,0,0.28309
4.3666,0.28159,0,0.28159
4.368,0.27989,0,0.27989
4.3695,0.27831,0,0.27831
4.3709,0.27716,0,0.27716
4.3724,0.27649,0,0.27649
4.3738,0.27618,0,0.27618
4.3752,0.27592,0,0.27592
4.3767,0.27532,0,0.27532
4.3781,0.274,0,0.274
4.3796,0.27168,0,0.27168
4.381,0.26826,0,0.26826
4.3824,0.26392,0,0.26392
4.3839,0.25905,0,0.25905
4.3853,0.25424,0,0.25424
4.3868,0.25029,0,0.25029
4.3882,0.24791,0,0.24791
4.3896,0.24772,0,0.24772
4.3911,0.25011,0,0.25011
4.3925,0.25512,0,0.25512
4.394,0.26252,0,0.26252
4.3954,0.27161,0,0.27161
4.3968,0.28145,0,0.28145
4.3983,0.291,0,0.291
4.3997,0.29914,0,0.29914
4.4012,0.30487,0,0.30487
4.4026,0.30739,0,0.30739
4.404,0.30629,0,0.30629
4.4055,0.3015,0,0.3015
4.4069,0.2932,0,0.2932
4.4084,0.28186,0,0.28186
4.4098,0.26817,0,0.26817
4.4113,0.25287,0,0.25287
4.4127,0.23674,0,0.23674
4.4141,0.22047,0,0.22047
4.4156,0.20464,0,0.20464
4.417,0.18969,0,0.18969
4.4185,0.1759,0,0.1759
4.4199,0.16353,0,0.16353
4.4213,0.15264,0,0.15264
4.4228,0.14326,0,0.14326
4.4242,0.13542,0,0.13542
4.4257,0.12903,0,0.12903
4.4271,0.12408,0,0.12408
4.4285,0.12054,0.12819,-0.0076533
4.43,0.11836,0.013934,0.10443
4.4314,0.11758,0.12765,-0.010072
4.4329,0.11822,0,0.11822
4.4343,0.12033,0,0.12033
4.4357,0.124,0,0.124
4.4372,0.1294,0,0.1294
4.4386,0.13668,0,0.13668
4.4401,0.14596,0,0.14596
4.4415,0.15743,0,0.15743
4.4429,0.1711,0,0.1711
4.4444,0.18689,0,0.18689
4.4458,0.2046,0,0.2046
4.4473,0.22381,0,0.22381
4.4487,0.24394,0,0.24394
4.4501,0.26411,0,0.26411
4.4516,0.28336,0,0.28336
4.453,0.30061,0,0.30061
4.4545,0.31471,0,0.31471
4.4559,0.32475,0,0.32475
4.4574,0.32998,0,0.32998
4.4588,0.32999,0,0.32999
4.4602,0.32475,0,0.32475
4.4617,0.31466,0,0.31466
4.4631,0.30065,0,0.30065
4.4646,0.28391,0,0.28391
4.466,0.26585,0,0.26585
4.4674,0.24794,0,0.24794
4.4689,0.23162,0,0.23162
4.4703,0.21799,0,0.21799
4.4718,0.20784,0,0.20784
4.4732,0.2015,0,0.2015
4.4746,0.19884,0,0.19884
4.4761,0.19939,0,0.19939
4.4775,0.20218,0,0.20218
4.479,0.20612,0,0.20612
4.4804,0.21001,0,0.21001
4.4818,0.21276,0,0.21276
4.4833,0.21346,0,0.21346
4.4847,0.21155,0,0.21155
4.4862,0.20683,0,0.20683
4.4876,0.19948,0,0.19948
4.489,0.19001,0,0.19001
4.4905,0.17919,0,0.17919
4.4919,0.16801,0,0.16801
4.4934,0.1575,0,0.1575
4.4948,0.14857,0,0.14857
4.4962,0.14205,0,0.14205
4.4977,0.13863,0,0.13863
4.4991,0.13855,0,0.13855
4.5006,0.14181,0,0.14181
4.502,0.14822,0,0.14822
4.5035,0.15721,0,0.15721
4.5049,0.1681,0,0.1681
4.5063,0.18001,0,0.18001
4.5078,0.19201,0,0.19201
4.5092,0.20325,0,0.20325
4.5107,0.21299,0,0.21299
4.5121,0.22064,0,0.22064
4.5135,0.22592,0,0.22592
4.515,0.22883,0,0.22883
4.5164,0.22961,0,0.22961
4.5179,0.2287,0,0.2287
4.5193,0.22665,0,0.22665
4.5207,0.22404,0,0.22404
4.5222,0.22146,0,0.22146
4.5236,0.21932,0,0.21932
4.5251,0.21782,0,0.21782
4.5265,0.21697,0,0.21697
4.5279,0.21662,0,0.21662
4.5294,0.21648,0,0.21648
4.5308,0.21619,0,0.21619
4.5323,0.21532,0,0.21532
4.5337,0.21355,0,0.21355
4.5351,0.21063,0,0.21063
4.5366,0.2064,0,0.2064
4.538,0.2009,0,0.2009
4.5395,0.19418,0,0.19418
4.5409,0.18644,0,0.18644
4.5424,0.17795,0,0.17795
4.5438,0.16905,0,0.16905
4.5452,0.16006,0,0.16006
4.5467,0.15135,0,0.15135
4.5481,0.14326,0,0.14326
4.5496,0.1361,0,0.1361
4.551,0.13016,0,0.13016
4.5524,0.12568,0,0.12568
4.5539,0.12278,0,0.12278
4.5553,0.12151,0,0.12151
4.5568,0.12182,0,0.12182
4.5582,0.12355,0,0.12355
4.5596,0.1264,0,0.1264
4.5611,0.13004,0,0.13004
4.5625,0.13407,0,0.13407
4.564,0.13806,0,0.13806
4.5654,0.14161,0,0.14161
4.5668,0.14442,0,0.14442
4.5683,0.14627,0,0.14627
4.5697,0.14709,0,0.14709
4.5712,0.14696,0,0.14696
4.5726,0.14613,0,0.14613
4.574,0.14493,0,0.14493
4.5755,0.14379,0,0.14379
4.5769,0.14316,0,0.14316
4.5784,0.1434,0,0.1434
4.5798,0.1448,0,0.1448
4.5812,0.14747,0,0.14747
4.5827,0.15131,0,0.15131
4.5841,0.15616,0,0.15616
4.5856,0.16149,0,0.16149
4.587,0.1668,0,0.1668
4.5885,0.1715,0,0.1715
4.5899,0.17508,0,0.17508
4.5913,0.17707,0,0.17707
4.5928,0.17723,0,0.17723
4.5942,0.17553,0,0.17553
4.5957,0.17215,0,0.17215
4.5971,0.16753,0,0.16753
4.5985,0.16214,0,0.16214
4.6,0.15666,0,0.15666
4.6014,0.15178,0,0.15178
4.6029,0.1481,0,0.1481
4.6043,0.1462,0,0.1462
4.6057,0.14649,0,0.14649
4.6072,0.14913,0,0.14913
4.6086,0.1542,0,0.1542
4.6101,0.16158,0,0.16158
4.6115,0.17109,0,0.17109
4.6129,0.18239,0,0.18239
4.6144,0.19507,0,0.19507
4.6158,0.20876,0,0.20876
4.6173,0.22304,0,0.22304
4.6187,0.23755,0,0.23755
4.6201,0.25196,0,0.25196
4.6216,0.26594,0,0.26594
4.623,0.2792,0,0.2792
4.6245,0.29142,0,0.29142
4.6259,0.30228,0,0.30228
4.6273,0.3114,0,0.3114
4.6288,0.31844,0,0.31844
4.6302,0.32302,0,0.32302
4.6317,0.32486,0,0.32486
4.6331,0.32369,0,0.32369
4.6346,0.31937,0,0.31937
4.636,0.31197,0,0.31197
4.6374,0.3017,0,0.3017
4.6389,0.2889,0,0.2889
4.6403,0.274,0,0.274
4.6418,0.25759,0,0.25759
4.6432,0.24027,0,0.24027
4.6446,0.22264,0,0.22264
4.6461,0.20526,0,0.20526
4.6475,0.18866,0,0.18866
4.649,0.17323,0,0.17323
4.6504,0.15929,0,0.15929
4.6518,0.14704,0,0.14704
4.6533,0.1366,0,0.1366
4.6547,0.128,0,0.128
4.6562,0.12111,0,0.12111
4.6576,0.11582,0,0.11582
4.659,0.11184,0,0.11184
4.6605,0.1089,0,0.1089
4.6619,0.1067,0,0.1067
4.6634,0.10497,0,0.10497
4.6648,0.10345,0,0.10345
4.6662,0.10196,0,0.10196
4.6677,0.1004,0,0.1004
4.6691,0.098722,0,0.098722
4.6706,0.096935,0,0.096935
4.672,0.095133,0,0.095133
4.6734,0.093323,0,0.093323
4.6749,0.091548,0,0.091548
4.6763,0.089777,0,0.089777
4.6778,0.087954,0,0.087954
4.6792,0.086026,0,0.086026
4.6807,0.083871,0,0.083871
4.6821,0.081398,0,0.081398
4.6835,0.078556,0,0.078556
4.685,0.07537,0,0.07537
4.6864,0.07191,0,0.07191
4.6879,0.068312,0,0.068312
4.6893,0.064768,0,0.064768
4.6907,0.06151,0,0.06151
4.6922,0.058748,0,0.058748
4.6936,0.056679,0,0.056679
4.6951,0.055461,0,0.055461
4.6965,0.055199,0,0.055199
4.6979,0.055901,0,0.055901
4.6994,0.057521,0,0.057521
4.7008,0.059949,0,0.059949
4.7023,0.063028,0,0.063028
4.7037,0.06658,0,0.06658
4.7051,0.07036,0,0.07036
4.7066,0.074156,0,0.074156
4.708,0.077762,0,0.077762
4.7095,0.080999,0,0.080999
4.7109,0.083716,0,0.083716
4.7123,0.08583,0,0.08583
4.7138,0.08729,0,0.08729
4.7152,0.088086,0,0.088086
4.7167,0.088268,0,0.088268
4.7181,0.087838,0,0.087838
4.7195,0.086892,0,0.086892
4.721,0.085515,0,0.085515
4.7224,0.083764,0,0.083764
4.7239,0.081715,0,0.081715
4.7253,0.079458,0,0.079458
4.7268,0.077083,0,0.077083
4.7282,0.074709,0,0.074709
4.7296,0.072476,0,0.072476
4.7311,0.070604,0,0.070604
4.7325,0.069252,0,0.069252
4.734,0.068676,0,0.068676
4.7354,0.069072,0,0.069072
4.7368,0.070659,0,0.070659
4.7383,0.073623,0,0.073623
4.7397,0.078007,0,0.078007
4.7412,0.083789,0,0.083789
4.7426,0.090883,0,0.090883
4.744,0.099123,0,0.099123
4.7455,0.10827,0,0.10827
4.7469,0.11804,0,0.11804
4.7484,0.12823,0,0.12823
4.7498,0.13868,0,0.13868
4.7512,0.14928,0,0.14928
4.7527,0.16006,0,0.16006
4.7541,0.17107,0,0.17107
4.7556,0.18245,0,0.18245
4.757,0.19431,0,0.19431
4.7584,0.2067,0,0.2067
4.7599,0.2195,0,0.2195
4.7613,0.23257,0,0.23257
4.7628,0.24547,0,0.24547
4.7642,0.25777,0,0.25777
4.7657,0.26892,0,0.26892
4.7671,0.27842,0,0.27842
4.7685,0.2859,0,0.2859
4.77,0.29114,0,0.29114
4.7714,0.29414,0,0.29414
4.7729,0.29524,0,0.29524
4.7743,0.29502,0,0.29502
4.7757,0.29427,0,0.29427
4.7772,0.29383,0,0.29383
4.7786,0.29462,0,0.29462
4.7801,0.29737,0,0.29737
4.7815,0.30255,0,0.30255
4.7829,0.3103,0,0.3103
4.7844,0.32034,0,0.32034
4.7858,0.33201,0,0.33201
4.7873,0.34424,0,0.34424
4.7887,0.35576,0,0.35576
4.7901,0.36525,0,0.36525
4.7916,0.37135,0,0.37135
4.793,0.37303,0,0.37303
4.7945,0.36967,0,0.36967
4.7959,0.36105,0,0.36105
4.7973,0.34743,0,0.34743
4.7988,0.32946,0,0.32946
4.8002,0.30822,0,0.30822
4.8017,0.28495,0,0.28495
4.8031,0.26092,0,0.26092
4.8045,0.23738,0,0.23738
4.806,0.21538,0,0.21538
4.8074,0.19572,0,0.19572
4.8089,0.17892,0,0.17892
4.8103,0.16531,0,0.16531
4.8118,0.15512,0,0.15512
4.8132,0.14833,0,0.14833
4.8146,0.14483,0,0.14483
4.8161,0.14449,0,0.14449
4.8175,0.14711,0,0.14711
4.819,0.15248,0,0.15248
4.8204,0.16016,0,0.16016
4.8218,0.16967,0,0.16967
4.8233,0.18036,0,0.18036
4.8247,0.19151,0,0.19151
4.8262,0.20226,0,0.20226
4.8276,0.21172,0,0.21172
4.829,0.21911,0,0.21911
4.8305,0.22371,0,0.22371
4.8319,0.22506,0,0.22506
4.8334,0.22288,0,0.22288
4.8348,0.21734,0,0.21734
4.8362,0.20875,0,0.20875
4.8377,0.19768,0,0.19768
4.8391,0.1849,0,0.1849
4.8406,0.17134,0,0.17134
4.842,0.15791,0,0.15791
4.8434,0.14544,0,0.14544
4.8449,0.13466,0,0.13466
4.8463,0.12615,0,0.12615
4.8478,0.12012,0,0.12012
4.8492,0.1167,0,0.1167
4.8506,0.11569,0,0.11569
4.8521,0.11681,0,0.11681
4.8535,0.11952,0,0.11952
4.855,0.12327,0,0.12327
4.8564,0.12749,0,0.12749
4.8579,0.13168,0,0.13168
4.8593,0.13545,0,0.13545
4.8607,0.13857,0,0.13857
4.8622,0.14099,0,0.14099
4.8636,0.14283,0,0.14283
4.8651,0.14433,0,0.14433
4.8665,0.14581,0,0.14581
4.8679,0.14762,0,0.14762
4.8694,0.15004,0,0.15004
4.8708,0.15323,0,0.15323
4.8723,0.15729,0,0.15729
4.8737,0.16205,0,0.16205
4.8751,0.16723,0,0.16723
4.8766,0.17249,0,0.17249
4.878,0.17733,0,0.17733
4.8795,0.18128,0,0.18128
4.8809,0.18394,0,0.18394
4.8823,0.18502,0,0.18502
4.8838,0.18436,0,0.18436
4.8852,0.18197,0,0.18197
4.8867,0.17809,0,0.17809
4.8881,0.17307,0,0.17307
4.8895,0.1674,0,0.1674
4.891,0.16163,0,0.16163
4.8924,0.15633,0,0.15633
4.8939,0.15201,0,0.15201
4.8953,0.14911,0,0.14911
4.8967,0.14789,0,0.14789


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf4_weight.csv <==
28.7,6.2,10.878
36.5,6.86,10.467
45,7.99,10.416
53.1,9.76,10.553
61.3,12.5,11.281
68.3,17.3,13.24
76.7,22.7,17.351
84.1,23.3,19.998
93.7,23.3,20.153
94.3,23,20.153
109.2,22.1,20.153
117.5,20.1,20.153
123.7,15.9,19.918
134.6,8.41,13.978
140.8,4.51,7.1683
146.8,3.09,5.2091
155.3,2.1,4.2234
163.2,0,3.3189
170.2,0,2.5532
177.9,0,2.3929
186.9,0,2.1588
192.1,0,1.9464
205,0,1.8297
211,0,1.6819
219.1,0,1.4972
228,0,1.2783
235,0,1.1628
243.7,0,1.3435
250.3,0,1.4127
257.7,0,1.8267
266.1,0,2.1626
270.8,0,1.8537
282.7,0,2.186
289.6,0,0.91091
298.7,0,0.61349
303.5,0,0.54163
313,0,0.56618
321.3,0,0.49436
328,0,0.47283
337.8,0,0.44569
344.5,0,0.42603
354.7,0,0.40793
363.1,0,0.44642


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf5.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,4.4943e-07,0,4.4943e-07
1.7,8.2046e-07,0,8.2046e-07
1.7014,1.4621e-06,0,1.4621e-06
1.7028,2.5436e-06,0,2.5436e-06
1.7043,4.32e-06,0,4.32e-06
1.7057,7.1757e-06,0,7.1757e-06
1.7072,1.1638e-05,0,1.1638e-05
1.7086,1.8422e-05,0,1.8422e-05
1.71,2.8462e-05,0,2.8462e-05
1.7115,4.2923e-05,0,4.2923e-05
1.7129,6.3192e-05,0,6.3192e-05
1.7144,9.0821e-05,0,9.0821e-05
1.7158,0.00012743,0,0.00012743
1.7172,0.00017457,0,0.00017457
1.7187,0.00023349,0,0.00023349
1.7201,0.00030498,0,0.00030498
1.7216,0.00038898,0,0.00038898
1.723,0.0004843,0,0.0004843
1.7245,0.00058866,0,0.00058866
1.7259,0.00069854,0,0.00069854
1.7273,0.0008093,0,0.0008093
1.7288,0.00091542,0,0.00091542
1.7302,0.001011,0,0.001011
1.7317,0.0010901,0,0.0010901
1.7331,0.0011475,0,0.0011475
1.7345,0.0011795,0,0.0011795
1.736,0.0011833,0,0.0011833
1.7374,0.0011591,0,0.0011591
1.7389,0.0011085,0,0.0011085
1.7403,0.001035,0,0.001035
1.7417,0.00094356,0,0.00094356
1.7432,0.00083982,0,0.00083982
1.7446,0.00072977,0,0.00072977
1.7461,0.0006191,0,0.0006191
1.7475,0.00051274,0,0.00051274
1.7489,0.00041455,0,0.00041455
1.7504,0.00032729,0,0.00032729
1.7518,0.0002523,0,0.0002523
1.7533,0.00018988,0,0.00018988
1.7547,0.00013952,0,0.00013952
1.7561,0.00010009,0,0.00010009
1.7576,7.009e-05,0,7.009e-05
1.759,4.7914e-05,0,4.7914e-05
1.7605,3.1972e-05,0,3.1972e-05
1.7619,2.0823e-05,0,2.0823e-05
1.7633,1.3236e-05,0,1.3236e-05
1.7648,8.2222e-06,0,8.2222e-06
1.7662,4.9898e-06,0,4.9898e-06
1.7677,2.9562e-06,0,2.9562e-06
1.7691,1.7097e-06,0,1.7097e-06
1.7706,9.6519e-07,0,9.6519e-07
1.772,5.3182e-07,0,5.3182e-07
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0,-0
1.8296,0,0,-0
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0,-0
1.8426,0,0,-0
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0,-0
1.8483,0,0,-0
1.8498,0,0,-0
1.8512,0,0,-0
1.8527,0,0,-0
1.8541,0,0,-0
1.8555,0,0,-0
1.857,0,0,-0
1.8584,0,0,-0
1.8599,0,0,-0
1.8613,0,0,-0
1.8628,0,0,-0
1.8642,0,0,-0
1.8656,0,0,-0
1.8671,0,0,-0
1.8685,0,0,-0
1.87,0,0,-0
1.8714,0,0,-0
1.8728,0,0,-0
1.8743,0,0,-0
1.8757,0,0,-0
1.8772,0,0,-0
1.8786,0,0,-0
1.88,0,0,-0
1.8815,0,0,-0
1.8829,0,0,-0
1.8844,0,0,-0
1.8858,0,0,-0
1.8872,0,0,-0
1.8887,0,0,-0
1.8901,0,0,-0
1.8916,0,0,-0
1.893,0,0,-0
1.8944,0,0,-0
1.8959,0,0,-0
1.8973,0,0,-0
1.8988,0,0,-0
1.9002,0,0,-0
1.9017,0,0,-0
1.9031,0,0,-0
1.9045,0,0,-0
1.906,0,0,-0
1.9074,0,0,-0
1.9089,0,0,-0
1.9103,0,0,-0
1.9117,0,0,-0
1.9132,0,0,-0
1.9146,0,0,-0
1.9161,0,0,-0
1.9175,0,0,-0
1.9189,0,0,-0
1.9204,0,0,-0
1.9218,0,0,-0
1.9233,0,0,-0
1.9247,0,0,-0
1.9261,0,0,-0
1.9276,0,0,-0
1.929,0,0,-0
1.9305,0,0,-0
1.9319,0,0,-0
1.9333,0,0,-0
1.9348,0,0,-0
1.9362,0,0,-0
1.9377,0,0,-0
1.9391,0,0,-0
1.9405,0,0,-0
1.942,0,0.078931,-0.078931
1.9434,0,0.0098093,-0.0098093
1.9449,0,0,-0
1.9463,0,0,-0
1.9478,0,0,-0
1.9492,0,0,-0
1.9506,0,0,-0
1.9521,0,0,-0
1.9535,0,0,-0
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0.00054917,0,0.00054917
1.9737,0.00099716,0,0.00099716
1.9751,0.0017671,0,0.0017671
1.9766,0.0030565,0,0.0030565
1.978,0.0051607,0,0.0051607
1.9794,0.0085059,0,0.0085059
1.9809,0.01371,0,0.01371
1.9823,0.021572,0,0.021572
1.9838,0.033123,0,0.033123
1.9852,0.049638,0,0.049638
1.9866,0.072607,0,0.072607
1.9881,0.10367,0,0.10367
1.9895,0.14449,0,0.14449
1.991,0.1966,0,0.1966
1.9924,0.26116,0,0.26116
1.9939,0.33869,0,0.33869
1.9953,0.42893,0.0034748,0.42546
1.9967,0.53024,0.074811,0.45543
1.9982,0.63985,0.098182,0.54167
1.9996,0.75374,0.1642,0.58954
2.0011,0.86678,0.25703,0.60974
2.0025,0.97309,0.4042,0.56889
2.0039,1.0665,0.61457,0.45194
2.0054,1.1412,0.90028,0.24087
2.0068,1.192,1.2418,-0.049718
2.0083,1.2155,1.5722,-0.35673
2.0097,1.2098,1.8025,-0.59273
2.0111,1.1755,1.8628,-0.68731
2.0126,1.1151,1.7225,-0.60744
2.014,1.0327,1.4257,-0.39302
2.0155,0.93361,1.0832,-0.14962
2.0169,0.82399,0.76013,0.063859
2.0183,0.70994,0.49795,0.21199
2.0198,0.5971,0.31119,0.2859
2.0212,0.49021,0.18274,0.30747
2.0227,0.39293,0.10386,0.28907
2.0241,0.30749,0,0.30749
2.0255,0.23492,0,0.23492
2.027,0.17521,0,0.17521
2.0284,0.12756,0,0.12756
2.0299,0.090656,0,0.090656
2.0313,0.062886,0,0.062886
2.0327,0.042576,0,0.042576
2.0342,0.028132,0,0.028132
2.0356,0.018141,0,0.018141
2.0371,0.011438,0,0.011438
2.0385,0.0070403,0,0.0070403
2.04,0.0042298,0,0.0042298
2.0414,0.0024805,0,0.0024805
2.0428,0.0014196,0.020582,-0.019163
2.0443,0.0007929,0.11087,-0.11008
2.0457,0.00043212,0.12767,-0.12724
2.0472,0,0.13661,-0.13661
2.0486,0,0.092261,-0.092261
2.05,0,0,-0
2.0515,0,0,-0
2.0529,0,0,-0
2.0544,0,0,-0
2.0558,0,0,-0
2.0572,0,0,-0
2.0587,0,0,-0
2.0601,0,0,-0
2.0616,0,0,-0
2.063,0,0,-0
2.0644,0,0,-0
2.0659,0,0,-0
2.0673,0,0,-0
2.0688,0,0,-0
2.0702,0,0,-0
2.0716,0,0,-0
2.0731,0,0,-0
2.0745,0,0,-0
2.076,0,0,-0
2.0774,0,0,-0
2.0788,0,0,-0
2.0803,0,0,-0
2.0817,0,0,-0
2.0832,0,0,-0
2.0846,0,0,-0
2.0861,0,0,-0
2.0875,0,0,-0
2.0889,0,0,-0
2.0904,0,0,-0
2.0918,0,0,-0
2.0933,0,0,-0
2.0947,0,0,-0
2.0961,0,0,-0
2.0976,0,0,-0
2.099,0,0,-0
2.1005,0,0,-0
2.1019,0,0,-0
2.1033,0,0,-0
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0,-0
2.1307,0,0,-0
2.1322,0,0,-0
2.1336,0,0,-0
2.135,0,0,-0
2.1365,0,0,-0
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0,0,-0
2.1451,0,0,-0
2.1466,0,0,-0
2.148,0,0,-0
2.1494,0,0,-0
2.1509,0,0,-0
2.1523,0,0,-0
2.1538,0,0,-0
2.1552,0,0,-0
2.1566,0,0,-0
2.1581,0,0,-0
2.1595,0,0,-0
2.161,0,0,-0
2.1624,0,0,-0
2.1638,0,0.049666,-0.049666
2.1653,0,0.14004,-0.14004
2.1667,0,0.22323,-0.22323
2.1682,0,0.29148,-0.29148
2.1696,0,0.34197,-0.34197
2.1711,0,0.35936,-0.35936
2.1725,0,0.34508,-0.34508
2.1739,0,0.29969,-0.29969
2.1754,0,0.23475,-0.23475
2.1768,0,0.17267,-0.17267
2.1783,0,0.122,-0.122
2.1797,0,0.080344,-0.080344
2.1811,0,0.047722,-0.047722
2.1826,0,0.014122,-0.014122
2.184,0,0,-0
2.1855,0,0,-0
2.1869,0,0,-0
2.1883,0,0,-0
2.1898,0,0,-0
2.1912,0,0,-0
2.1927,0,0,-0
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0.00082148,0,0.00082148
2.2143,0.0015014,0,0.0015014
2.2157,0.0026769,0,0.0026769
2.2172,0.0046563,0,0.0046563
2.2186,0.0079031,0,0.0079031
2.22,0.01309,0,0.01309
2.2215,0.021159,0,0.021159
2.2229,0.033383,0,0.033383
2.2244,0.051409,0,0.051409
2.2258,0.077283,0,0.077283
2.2272,0.11355,0,0.11355
2.2287,0.16281,0,0.16281
2.2301,0.22783,0,0.22783
2.2316,0.31114,0,0.31114
2.233,0.41476,0.061479,0.35328
2.2344,0.53966,0.088057,0.4516
2.2359,0.68543,0.12667,0.55875
2.2373,0.84982,0.18636,0.66346
2.2388,1.0286,0.27778,0.75078
2.2402,1.2153,0.42041,0.79487
2.2416,1.4016,0.63972,0.76184
2.2431,1.5778,0.95883,0.61894
2.2445,1.7338,1.3816,0.35218
2.246,1.8597,1.8711,-0.011428
2.2474,1.9473,2.3341,-0.38685
2.2488,1.9904,2.6385,-0.64812
2.2503,1.986,2.678,-0.69205
2.2517,1.9343,2.4354,-0.50112
2.2532,1.8388,1.9999,-0.16112
2.2546,1.7062,1.5068,0.19941
2.256,1.5454,1.0551,0.49032
2.2575,1.3664,0.70767,0.65875
2.2589,1.1794,0.46909,0.71028
2.2604,0.99362,0.31124,0.68238
2.2618,0.81712,0.21044,0.60668
2.2633,0.65588,0.1478,0.50808
2.2647,0.51383,0.11282,0.40101
2.2661,0.39298,0.096023,0.29695
2.2676,0.29346,0.10064,0.19282
2.269,0.21392,0.061362,0.15256
2.2705,0.15221,0.074321,0.077892
2.2719,0.10571,0.091029,0.014682
2.2733,0.071654,0.11048,-0.038825
2.2748,0.047399,0.12637,-0.078975
2.2762,0.030597,0.11938,-0.08878
2.2777,0.019272,0.1029,-0.083624
2.2791,0.011853,0.0093881,0.0024647
2.2805,0.0071262,0,0.0071262
2.282,0.0041817,0,0.0041817
2.2834,0.0023948,0,0.0023948
2.2849,0.0013384,0,0.0013384
2.2863,0.00072985,0,0.00072985
2.2877,0,0,-0
2.2892,0,0,-0
2.2906,0,0,-0
2.2921,0,0,-0
2.2935,0,0,-0
2.2949,0,0,-0
2.2964,0,0,-0
2.2978,0,0,-0
2.2993,0,0,-0
2.3007,0,0,-0
2.3021,0,0,-0
2.3036,0,0,-0
2.305,0,0,-0
2.3065,0,0,-0
2.3079,0,0,-0
2.3094,0,0,-0
2.3108,0,0,-0
2.3122,0,0,-0
2.3137,0,0,-0
2.3151,0,0,-0
2.3166,0,0,-0
2.318,0,0,-0
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0.0066658,-0.0066658
2.3338,0,0.099981,-0.099981
2.3353,0,0.14042,-0.14042
2.3367,0,0.15276,-0.15276
2.3382,0,0.13252,-0.13252
2.3396,0,0.092751,-0.092751
2.341,0,0.067056,-0.067056
2.3425,0,0.0059859,-0.0059859
2.3439,0,0.053991,-0.053991
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0.00047666,0,0.00047666
2.4318,0.0010866,0,0.0010866
2.4332,0.0019535,0,0.0019535
2.4347,0.0034387,0,0.0034387
2.4361,0.0059039,0,0.0059039
2.4376,0.0098888,0,0.0098888
2.439,0.016161,0,0.016161
2.4405,0.02577,0,0.02577
2.4419,0.040103,0,0.040103
2.4433,0.060906,0,0.060906
2.4448,0.090283,0,0.090283
2.4462,0.13067,0.022149,0.10852
2.4477,0.18472,0.05685,0.12787
2.4491,0.25482,0.073979,0.18084
2.4505,0.34304,0.10313,0.23991
2.452,0.45069,0.13583,0.31486
2.4534,0.57791,0.18172,0.39619
2.4549,0.72329,0.25201,0.47128
2.4563,0.88359,0.3643,0.51929
2.4577,1.0536,0.54058,0.51304
2.4592,1.2263,0.80451,0.42182
2.4606,1.3931,1.1654,0.22767
2.4621,1.5446,1.5993,-0.054764
2.4635,1.6715,2.0353,-0.36371
2.4649,1.7656,2.3581,-0.59248
2.4664,1.8204,2.4573,-0.63687
2.4678,1.832,2.2942,-0.46215
2.4693,1.7996,1.9263,-0.12666
2.4707,1.7254,1.4737,0.25174
2.4721,1.6144,1.0472,0.56714
2.4736,1.4743,0.70643,0.76785
2.475,1.3142,0.46362,0.85055
2.4765,1.1434,0.3009,0.84252
2.4779,0.97103,0.19528,0.77576
2.4793,0.80487,0.12525,0.67961
2.4808,0.65111,0.088557,0.56255
2.4822,0.51405,0.038526,0.47553
2.4837,0.39608,0,0.39608
2.4851,0.298,0,0.298
2.4866,0.21885,0,0.21885
2.488,0.15686,0,0.15686
2.4894,0.10973,0,0.10973
2.4909,0.074912,0,0.074912
2.4923,0.049905,0,0.049905
2.4938,0.032438,0,0.032438
2.4952,0.020571,0,0.020571
2.4966,0.012741,0,0.012741
2.4981,0.0077114,0,0.0077114
2.4995,0.0045548,0,0.0045548
2.501,0.0026253,0,0.0026253
2.5024,0.0014764,0,0.0014764
2.5038,0.00081003,0,0.00081003
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,0,0,-0
2.511,0,0,-0
2.5125,0,0,-0
2.5139,0,0,-0
2.5154,0,0,-0
2.5168,0,0,-0
2.5182,0,0,-0
2.5197,0,0,-0
2.5211,0,0,-0
2.5226,0,0,-0
2.524,0,0,-0
2.5254,0,0,-0
2.5269,0,0,-0
2.5283,0,0,-0
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0.00027892,0,0.00027892
2.8193,0.00050708,0,0.00050708
2.8208,0.0009009,0,0.0009009
2.8222,0.0015608,0,0.0015608
2.8237,0.0026375,0,0.0026375
2.8251,0.0043475,0,0.0043475
2.8265,0.0069914,0,0.0069914
2.828,0.01097,0,0.01097
2.8294,0.016797,0,0.016797
2.8309,0.025119,0,0.025119
2.8323,0.036675,0,0.036675
2.8337,0.052239,0,0.052239
2.8352,0.072597,0,0.072597
2.8366,0.098442,0,0.098442
2.8381,0.13026,0,0.13026
2.8395,0.1682,0.037073,0.13113
2.841,0.21196,0.074424,0.13753
2.8424,0.2607,0.11625,0.14445
2.8438,0.31292,0.18068,0.13224
2.8453,0.36651,0.26921,0.097304
2.8467,0.41891,0.38258,0.036332
2.8482,0.46726,0.50682,-0.039564
2.8496,0.50862,0.62127,-0.11265
2.851,0.54031,0.69146,-0.15115
2.8525,0.56016,0.67315,-0.11299
2.8539,0.56662,0.60133,-0.034711
2.8554,0.55929,0.49224,0.06705
2.8568,0.53875,0.36962,0.16913
2.8582,0.50647,0.26157,0.24489
2.8597,0.46464,0.17621,0.28843
2.8611,0.41598,0.11831,0.29767
2.8626,0.36343,0.077322,0.28611
2.864,0.30983,0.061961,0.24787
2.8654,0.25776,0.019079,0.23868
2.8669,0.20928,0,0.20928
2.8683,0.16583,0,0.16583
2.8698,0.12822,0,0.12822
2.8712,0.09674,0,0.09674
2.8726,0.071217,0,0.071217
2.8741,0.05115,0,0.05115
2.8755,0.035838,0,0.035838
2.877,0.024533,0,0.024533
2.8784,0.016388,0,0.016388
2.8798,0.010682,0,0.010682
2.8813,0.0067935,0,0.0067935
2.8827,0.0042146,0,0.0042146
2.8842,0.0025504,0,0.0025504
2.8856,0.0015052,0,0.0015052
2.8871,0.00086664,0,0.00086664
2.8885,0.00048831,0,0.00048831
2.8899,0.00026843,0,0.00026843
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,1.9408e-05,0,1.9408e-05
2.9937,3.5706e-05,0,3.5706e-05
2.9951,6.407e-05,0,6.407e-05
2.9965,0.00011215,0,0.00011215
2.998,0.00019156,0,0.00019156
2.9994,0.00032014,0,0.00032014
3.0009,0.00052171,0,0.00052171
3.0023,0.0008292,0,0.0008292
3.0037,0.0012855,0,0.0012855
3.0052,0.0019443,0,0.0019443
3.0066,0.0028691,0,0.0028691
3.0081,0.0041309,0,0.0041309
3.0095,0.005807,0,0.005807
3.0109,0.0079682,0,0.0079682
3.0124,0.010666,0,0.010666
3.0138,0.013931,0,0.013931
3.0153,0.017752,0,0.017752
3.0167,0.022072,0,0.022072
3.0181,0.026781,0,0.026781
3.0196,0.031709,0,0.031709
3.021,0.036635,0,0.036635
3.0225,0.041298,0,0.041298
3.0239,0.045428,0.0077536,0.037674
3.0254,0.04876,0.039158,0.0096024
3.0268,0.051072,0.0076211,0.043451
3.0282,0.0522,0.036166,0.016034
3.0297,0.052063,0,0.052063
3.0311,0.050663,0,0.050663
3.0326,0.0481,0,0.0481
3.034,0.044562,0,0.044562
3.0354,0.040287,0,0.040287
3.0369,0.03554,0,0.03554
3.0383,0.030592,0,0.030592
3.0398,0.025694,0,0.025694
3.0412,0.021055,0,0.021055
3.0426,0.016839,0,0.016839
3.0441,0.013141,0,0.013141
3.0455,0.010007,0,0.010007
3.047,0.0074357,0,0.0074357
3.0484,0.0053902,0,0.0053902
3.0498,0.0038119,0,0.0038119
3.0513,0.0026295,0,0.0026295
3.0527,0.0017703,0,0.0017703
3.0542,0.0011642,0,0.0011642
3.0556,0.00074692,0,0.00074692
3.057,0.00046751,0,0.00046751
3.0585,0.00028543,0,0.00028543
3.0599,0.00016996,0,0.00016996
3.0614,9.8686e-05,0,9.8686e-05
3.0628,5.5863e-05,0,5.5863e-05
3.0642,3.0953e-05,0,3.0953e-05
3.0657,1.3107e-05,0,1.3107e-05
3.0671,0,0,-0
3.0686,0,0,-0
3.07,0,0,-0
3.0715,0,0,-0
3.0729,0,0,-0
3.0743,0,0,-0
3.0758,0,0,-0
3.0772,0,0,-0
3.0787,0,0,-0
3.0801,0,0,-0
3.0815,0,0,-0
3.083,0,0,-0
3.0844,0,0,-0
3.0859,0,0,-0
3.0873,0,0,-0
3.0887,0,0,-0
3.0902,0,0,-0
3.0916,0,0,-0
3.0931,0,0,-0
3.0945,0,0,-0
3.0959,0,0,-0
3.0974,0,0,-0
3.0988,0,0,-0
3.1003,0,0,-0
3.1017,0,0,-0
3.1031,0,0,-0
3.1046,0,0,-0
3.106,0,0,-0
3.1075,0,0,-0
3.1089,0,0,-0
3.1104,0,0,-0
3.1118,0,0,-0
3.1132,0,0,-0
3.1147,0,0,-0
3.1161,0,0,-0
3.1176,0,0,-0
3.119,0,0,-0
3.1204,0,0,-0
3.1219,0,0,-0
3.1233,0,0,-0
3.1248,0,0,-0
3.1262,0,0,-0
3.1276,0,0,-0
3.1291,0,0,-0
3.1305,0,0,-0
3.132,0,0,-0
3.1334,0,0,-0
3.1348,0,0,-0
3.1363,0,0,-0
3.1377,0,0,-0
3.1392,0,0,-0
3.1406,0,0,-0
3.142,0,0,-0
3.1435,0,0,-0
3.1449,0,0,-0
3.1464,0,0,-0
3.1478,0,0,-0
3.1492,0,0,-0
3.1507,0,0,-0
3.1521,0,0,-0
3.1536,0,0,-0
3.155,0,0,-0
3.1565,0,0,-0
3.1579,0,0,-0
3.1593,0,0,-0
3.1608,0,0,-0
3.1622,0,0,-0
3.1637,0,0,-0
3.1651,0,0.035225,-0.035225
3.1665,0,0.023973,-0.023973
3.168,0,0.062003,-0.062003
3.1694,0,0.074699,-0.074699
3.1709,0,0.068149,-0.068149
3.1723,0,0.029241,-0.029241
3.1737,0,0,-0
3.1752,0,0,-0
3.1766,0,0,-0
3.1781,0,0,-0
3.1795,0,0,-0
3.1809,0,0,-0
3.1824,0,0,-0
3.1838,0,0,-0
3.1853,0,0,-0
3.1867,0,0,-0
3.1881,0,0,-0
3.1896,0,0,-0
3.191,0,0,-0
3.1925,0,0,-0
3.1939,0,0,-0
3.1953,0,0,-0
3.1968,0,0,-0
3.1982,0,0,-0
3.1997,0,0,-0
3.2011,0,0,-0
3.2026,0,0,-0
3.204,0,0,-0
3.2054,0,0,-0
3.2069,0,0,-0
3.2083,0,0,-0
3.2098,0,0,-0
3.2112,0,0,-0
3.2126,0,0,-0
3.2141,0,0,-0
3.2155,0,0,-0
3.217,0,0,-0
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0.055231,-0.055231
3.2976,0,0.069734,-0.069734
3.2991,0,0.088341,-0.088341
3.3005,0,0.10558,-0.10558
3.302,0,0.10595,-0.10595
3.3034,0,0.078687,-0.078687
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0.00014225,0,0.00014225
3.3164,0.00094923,0,0.00094923
3.3178,0.0017251,0,0.0017251
3.3192,0.0030569,0,0.0030569
3.3207,0.0052824,0,0.0052824
3.3221,0.0089032,0,0.0089032
3.3236,0.01467,0,0.01467
3.325,0.023587,0,0.023587
3.3264,0.036979,0,0.036979
3.3279,0.056536,0,0.056536
3.3293,0.084306,0,0.084306
3.3308,0.12263,0,0.12263
3.3322,0.17402,0.0038949,0.17012
3.3337,0.24112,0.04172,0.1994
3.3351,0.32593,0.065846,0.26008
3.3365,0.42972,0.10268,0.32704
3.338,0.55268,0.15479,0.39789
3.3394,0.69344,0.229,0.46444
3.3409,0.84884,0.33821,0.51063
3.3423,1.0138,0.49588,0.51789
3.3437,1.1812,0.71348,0.46775
3.3452,1.3427,0.99071,0.35199
3.3466,1.489,1.3052,0.18379
3.3481,1.6109,1.6035,0.0074146
3.3495,1.7004,1.8042,-0.10383
3.3509,1.7511,1.8426,-0.091504
3.3524,1.7594,1.704,0.055421
3.3538,1.7241,1.4314,0.29271
3.3553,1.6484,1.1108,0.5376
3.3567,1.5376,0.80802,0.72955
3.3581,1.3993,0.56299,0.83628
3.3596,1.2423,0.38373,0.8586
3.361,1.076,0.25716,0.81888
3.3625,0.90917,0.17044,0.73874
3.3639,0.7495,0.11071,0.63879
3.3653,0.60281,0.068137,0.53467
3.3668,0.473,0,0.473
3.3682,0.36205,0,0.36205
3.3697,0.27032,0,0.27032
3.3711,0.19685,0,0.19685
3.3725,0.13983,0,0.13983
3.374,0.096999,0,0.096999
3.3754,0.06564,0,0.06564
3.3769,0.043327,0,0.043327
3.3783,0.027891,0,0.027891
3.3798,0.017508,0,0.017508
3.3812,0.010715,0,0.010715
3.3826,0.0063987,0,0.0063987
3.3841,0.003736,0,0.003736
3.3855,0.0021274,0,0.0021274
3.387,0.0011812,0,0.0011812
3.3884,0.00063939,0,0.00063939
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0,0,-0
3.4158,0,0,-0
3.4172,0,0,-0
3.4186,0,0,-0
3.4201,0,0,-0
3.4215,0,0,-0
3.423,0,0,-0
3.4244,0,0,-0
3.4259,0,0,-0
3.4273,0,0,-0
3.4287,0,0,-0
3.4302,0,0,-0
3.4316,0,0,-0
3.4331,0,0,-0
3.4345,0,0,-0
3.4359,0,0,-0
3.4374,0,0,-0
3.4388,0,0,-0
3.4403,0,0,-0
3.4417,0,0,-0
3.4431,0,0,-0
3.4446,0,0,-0
3.446,0,0,-0
3.4475,0,0,-0
3.4489,0,0,-0
3.4503,0,0,-0
3.4518,0,0,-0
3.4532,0,0,-0
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,7.041e-05,0,7.041e-05
3.4676,0.00012976,0,0.00012976
3.4691,0.00023318,0,0.00023318
3.4705,0.00040933,0,0.00040933
3.472,0.00070216,0,0.00070216
3.4734,0.001174,0,0.001174
3.4748,0.0019137,0,0.0019137
3.4763,0.0030418,0,0.0030418
3.4777,0.0047152,0,0.0047152
3.4792,0.0071291,0,0.0071291
3.4806,0.010528,0,0.010528
3.482,0.015168,0,0.015168
3.4835,0.02131,0,0.02131
3.4849,0.029199,0,0.029199
3.4864,0.039024,0,0.039024
3.4878,0.050877,0,0.050877
3.4892,0.06471,0,0.06471
3.4907,0.080312,0,0.080312
3.4921,0.097222,0,0.097222
3.4936,0.1148,0,0.1148
3.495,0.13224,0.035134,0.097105
3.4964,0.1486,0.075676,0.072923
3.4979,0.1629,0.10957,0.053338
3.4993,0.1742,0.14412,0.030078
3.5008,0.18169,0.16748,0.014205
3.5022,0.18486,0.17434,0.010518
3.5036,0.18349,0.15936,0.024131
3.5051,0.17768,0.12951,0.048167
3.5065,0.16784,0.093226,0.074615
3.508,0.15466,0.063129,0.091535
3.5094,0.13901,0.019596,0.11941
3.5108,0.12187,0,0.12187
3.5123,0.10424,0,0.10424
3.5137,0.086973,0,0.086973
3.5152,0.070784,0,0.070784
3.5166,0.056189,0,0.056189
3.5181,0.043506,0,0.043506
3.5195,0.032876,0,0.032876
3.5209,0.024234,0,0.024234
3.5224,0.017424,0,0.017424
3.5238,0.012218,0,0.012218
3.5253,0.0083548,0,0.0083548
3.5267,0.0055701,0,0.0055701
3.5281,0.0036259,0,0.0036259
3.5296,0.0023042,0,0.0023042
3.531,0.001428,0,0.001428
3.5325,0.00086292,0,0.00086292
3.5339,0.00050836,0,0.00050836
3.5353,0.0002919,0,0.0002919
3.5368,0.00016335,0,0.00016335
3.5382,8.9527e-05,0,8.9527e-05
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0,0,-0
3.557,0,0,-0
3.5584,0,0,-0
3.5598,0,0,-0
3.5613,0,0,-0
3.5627,0,0,-0
3.5642,0,0,-0
3.5656,0,0,-0
3.567,0,0,-0
3.5685,0,0,-0
3.5699,0,0,-0
3.5714,0,0,-0
3.5728,0,0,-0
3.5742,0,0,-0
3.5757,0,0,-0
3.5771,0,0,-0
3.5786,0,0,-0
3.58,0,0,-0
3.5814,0,0,-0
3.5829,0,0,-0
3.5843,0,0,-0
3.5858,0,0,-0
3.5872,0,0,-0
3.5886,0,0,-0
3.5901,0,0,-0
3.5915,0,0,-0
3.593,0,0,-0
3.5944,0,0,-0
3.5958,0,0,-0
3.5973,0,0,-0
3.5987,0,0,-0
3.6002,0,0,-0
3.6016,0,0,-0
3.6031,0,0,-0
3.6045,0,0,-0
3.6059,0,0,-0
3.6074,0,0,-0
3.6088,0,0,-0
3.6103,0.00027224,0,0.00027224
3.6117,0.00057427,0,0.00057427
3.6131,0.0010432,0,0.0010432
3.6146,0.0018465,0,0.0018465
3.616,0.003185,0,0.003185
3.6175,0.0053557,0,0.0053557
3.6189,0.0087805,0,0.0087805
3.6203,0.014038,0,0.014038
3.6218,0.021926,0,0.021926
3.6232,0.033414,0,0.033414
3.6247,0.049645,0,0.049645
3.6261,0.071922,0,0.071922
3.6275,0.10161,0,0.10161
3.629,0.14002,0,0.14002
3.6304,0.18825,0,0.18825
3.6319,0.24698,0,0.24698
3.6333,0.31599,0.0010167,0.31497
3.6347,0.3943,0.089759,0.30454
3.6362,0.4799,0.14799,0.33191
3.6376,0.56974,0.22676,0.34299
3.6391,0.65981,0.32227,0.33754
3.6405,0.74528,0.44476,0.30052
3.6419,0.82107,0.5864,0.23468
3.6434,0.88235,0.77849,0.10386
3.6448,0.92492,0.91821,0.006706
3.6463,0.94576,1.0143,-0.068551
3.6477,0.94334,1.0182,-0.07488
3.6492,0.91765,0.92888,-0.011235
3.6506,0.8706,0.7706,0.1
3.652,0.8057,0.59088,0.21482
3.6535,0.72733,0.43016,0.29717
3.6549,0.64044,0.30155,0.33889
3.6564,0.55005,0.21059,0.33945
3.6578,0.46075,0.14826,0.31248
3.6592,0.37649,0.097259,0.27924
3.6607,0.30009,0.073118,0.22698
3.6621,0.2333,0,0.2333
3.6636,0.1769,0,0.1769
3.665,0.1308,0,0.1308
3.6664,0.094298,0,0.094298
3.6679,0.066368,0,0.066368
3.6693,0.045571,0,0.045571
3.6708,0.030515,0,0.030515
3.6722,0.019924,0,0.019924
3.6736,0.012682,0,0.012682
3.6751,0.0078686,0,0.0078686
3.6765,0.0047659,0,0.0047659
3.678,0.0028199,0,0.0028199
3.6794,0.0016267,0,0.0016267
3.6808,0.00091478,0,0.00091478
3.6823,0.00050132,0,0.00050132
3.6837,4.2085e-05,0,4.2085e-05
3.6852,0,0,-0
3.6866,0,0,-0
3.688,0,0,-0
3.6895,0,0,-0
3.6909,0,0,-0
3.6924,0,0,-0
3.6938,0,0,-0
3.6953,0,0,-0
3.6967,0,0,-0
3.6981,0,0,-0
3.6996,0,0,-0
3.701,0,0,-0
3.7025,0,0,-0
3.7039,0,0,-0
3.7053,0,0,-0
3.7068,0,0,-0
3.7082,0,0,-0
3.7097,0,0,-0
3.7111,0,0,-0
3.7125,0,0,-0
3.714,0,0,-0
3.7154,0,0,-0
3.7169,0,0,-0
3.7183,0,0,-0
3.7197,0,0,-0
3.7212,0,0,-0
3.7226,0,0,-0
3.7241,0,0,-0
3.7255,0,0,-0
3.7269,0,0,-0
3.7284,0,0,-0
3.7298,0,0,-0
3.7313,0,0,-0
3.7327,0,0,-0
3.7341,0,0,-0
3.7356,0,0,-0
3.737,0,0,-0
3.7385,0,0,-0
3.7399,0,0,-0
3.7414,0,0,-0
3.7428,0,0,-0
3.7442,0,0,-0
3.7457,0,0,-0
3.7471,0,0,-0
3.7486,3.0276e-05,0,3.0276e-05
3.75,0.00064454,0,0.00064454
3.7514,0.0011777,0,0.0011777
3.7529,0.0020969,0,0.0020969
3.7543,0.0036391,0,0.0036391
3.7558,0.0061567,0,0.0061567
3.7572,0.010166,0,0.010166
3.7586,0.016403,0,0.016403
3.7601,0.025793,0,0.025793
3.7615,0.039537,0,0.039537
3.763,0.059089,0,0.059089
3.7644,0.086115,0,0.086115
3.7658,0.12241,0,0.12241
3.7673,0.1699,0.036546,0.13335
3.7687,0.2299,0.050608,0.17929
3.7702,0.30335,0.052679,0.25067
3.7716,0.39034,0.070375,0.31996
3.773,0.48987,0.062438,0.42743
3.7745,0.59963,0.14385,0.45578
3.7759,0.71598,0.17606,0.53992
3.7774,0.83372,0.25523,0.57849
3.7788,0.94683,0.35873,0.58811
3.7802,1.0488,0.50445,0.54434
3.7817,1.1331,0.69149,0.44162
3.7831,1.1941,0.89826,0.29582
3.7846,1.227,1.0947,0.13226
3.786,1.2296,1.2326,-0.0030437
3.7875,1.2019,1.269,-0.067107
3.7889,1.1459,1.191,-0.045181
3.7903,1.0655,1.0228,0.042752
3.7918,0.96635,0.81221,0.15414
3.7932,0.85465,0.60719,0.24746
3.7947,0.73721,0.43587,0.30134
3.7961,0.62023,0.30479,0.31544
3.7975,0.50892,0.21277,0.29616
3.799,0.40724,0.14328,0.26396
3.8004,0.31776,0.10291,0.21485
3.8019,0.24187,0.045305,0.19657
3.8033,0.17961,0,0.17961
3.8047,0.13008,0,0.13008
3.8062,0.091857,0,0.091857
3.8076,0.063243,0,0.063243
3.8091,0.042445,0,0.042445
3.8105,0.027799,0,0.027799
3.8119,0.017776,0,0.017776
3.8134,0.011083,0,0.011083
3.8148,0.0067355,0,0.0067355
3.8163,0.0039896,0,0.0039896
3.8177,0.0023024,0,0.0023024
3.8191,0.0012971,0,0.0012971
3.8206,0.00071436,0,0.00071436
3.822,0.00024893,0,0.00024893
3.8235,0,0,-0
3.8249,0,0,-0
3.8264,0,0,-0
3.8278,0,0,-0
3.8292,0,0,-0
3.8307,0,0,-0
3.8321,0,0,-0
3.8336,0,0,-0
3.835,0,0,-0
3.8364,0,0,-0
3.8379,0,0,-0
3.8393,0,0,-0
3.8408,0,0,-0
3.8422,0,0,-0
3.8436,0,0,-0
3.8451,0,0,-0
3.8465,0,0,-0
3.848,0,0,-0
3.8494,0,0,-0
3.8508,0,0,-0
3.8523,0,0,-0
3.8537,0,0,-0
3.8552,0,0,-0
3.8566,0,0,-0
3.858,0,0,-0
3.8595,0,0,-0
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0,-0
3.8797,0,0,-0
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,0,0,-0
4.0064,0,0,-0
4.0079,0,0,-0
4.0093,0,0,-0
4.0108,0,0,-0
4.0122,0,0,-0
4.0136,6.3473e-05,0,6.3473e-05
4.0151,0.0001165,0,0.0001165
4.0165,0.00020875,0,0.00020875
4.018,0.00036432,0,0.00036432
4.0194,0.0006195,0,0.0006195
4.0208,0.0010266,0,0.0010266
4.0223,0.0016584,0,0.0016584
4.0237,0.0026183,0,0.0026183
4.0252,0.00403,0,0.00403
4.0266,0.006045,0,0.006045
4.028,0.0088387,0,0.0088387
4.0295,0.012599,0,0.012599
4.0309,0.017515,0,0.017515
4.0324,0.023764,0,0.023764
4.0338,0.031431,0,0.031431
4.0352,0.040529,0,0.040529
4.0367,0.050957,0,0.050957
4.0381,0.062476,0,0.062476
4.0396,0.0747,0,0.0747
4.041,0.087093,0,0.087093
4.0424,0.099011,0,0.099011
4.0439,0.10976,0,0.10976
4.0453,0.11866,0,0.11866
4.0468,0.1251,0.018155,0.10695
4.0482,0.12858,0.071608,0.056976
4.0497,0.12887,0.09151,0.037356
4.0511,0.12594,0.12292,0.0030201
4.0525,0.12003,0.1215,-0.0014718
4.054,0.11156,0.12133,-0.0097707
4.0554,0.1011,0.1286,-0.027499
4.0569,0.089328,0.12466,-0.035337
4.0583,0.076967,0.12144,-0.044477
4.0597,0.064668,0.11297,-0.048305
4.0612,0.05298,0.09817,-0.04519
4.0626,0.042317,0.060912,-0.018594
4.0641,0.032959,0,0.032959
4.0655,0.025041,0,0.025041
4.0669,0.018551,0,0.018551
4.0684,0.013399,0,0.013399
4.0698,0.009433,0,0.009433
4.0713,0.0064723,0,0.0064723
4.0727,0.0043345,0,0.0043345
4.0741,0.0028322,0,0.0028322
4.0756,0.0018038,0,0.0018038
4.077,0.0011196,0,0.0011196
4.0785,0.00067707,0,0.00067707
4.0799,0.00039883,0,0.00039883
4.0813,0.00022994,0,0.00022994
4.0828,0.0001292,0,0.0001292
4.0842,7.0726e-05,0,7.0726e-05
4.0857,1.2493e-05,0,1.2493e-05
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,3.4035e-05,0,3.4035e-05
4.1404,6.2822e-05,0,6.2822e-05
4.1419,0.00011295,0,0.00011295
4.1433,0.00019786,0,0.00019786
4.1447,0.00033821,0,0.00033821
4.1462,0.00056498,0,0.00056498
4.1476,0.00091934,0,0.00091934
4.1491,0.0014576,0,0.0014576
4.1505,0.0022522,0,0.0022522
4.1519,0.0033923,0,0.0033923
4.1534,0.0049889,0,0.0049889
4.1548,0.0071537,0,0.0071537
4.1563,0.0099976,0,0.0099976
4.1577,0.01362,0,0.01362
4.1591,0.018089,0,0.018089
4.1606,0.023429,0,0.023429
4.162,0.029598,0,0.029598
4.1635,0.036451,0,0.036451
4.1649,0.043766,0,0.043766
4.1663,0.051238,0,0.051238
4.1678,0.058491,0,0.058491
4.1692,0.065098,0,0.065098
4.1707,0.070638,0,0.070638
4.1721,0.074737,0,0.074737
4.1735,0.077104,0,0.077104
4.175,0.077566,0,0.077566
4.1764,0.07608,0.036504,0.039577
4.1779,0.072739,0.05964,0.0131
4.1793,0.067814,0.075098,-0.0072847
4.1807,0.061646,0.084849,-0.023203
4.1822,0.054641,0.086364,-0.031723
4.1836,0.04722,0.07442,-0.027201
4.1851,0.039785,0.070285,-0.030499
4.1865,0.032686,0.022143,0.010543
4.188,0.026183,0,0.026183
4.1894,0.020447,0,0.020447
4.1908,0.015565,0,0.015565
4.1923,0.011552,0,0.011552
4.1937,0.0083655,0,0.0083655
4.1952,0.0059058,0,0.0059058
4.1966,0.004064,0,0.004064
4.198,0.0027253,0,0.0027253
4.1995,0.0017806,0,0.0017806
4.2009,0.0011362,0,0.0011362
4.2024,0.00070714,0,0.00070714
4.2038,0.00042888,0,0.00042888
4.2052,0.00025341,0,0.00025341
4.2067,0.00014582,0,0.00014582
4.2081,8.1843e-05,0,8.1843e-05
4.2096,4.4922e-05,0,4.4922e-05
4.211,1.4928e-05,0,1.4928e-05
4.2124,0,0,-0
4.2139,0,0,-0
4.2153,0,0,-0
4.2168,0,0,-0
4.2182,0,0,-0
4.2196,0,0,-0
4.2211,0,0,-0
4.2225,0,0,-0
4.224,0,0,-0
4.2254,0,0,-0
4.2268,0,0,-0
4.2283,0,0,-0
4.2297,0,0,-0
4.2312,0,0,-0
4.2326,0,0,-0
4.2341,0,0,-0
4.2355,0,0,-0
4.2369,0,0,-0
4.2384,0,0,-0
4.2398,0,0,-0
4.2413,0,0,-0
4.2427,0,0,-0
4.2441,0,0,-0
4.2456,0,0,-0
4.247,0,0,-0
4.2485,0,0,-0
4.2499,0,0,-0
4.2513,0,0,-0
4.2528,0,0,-0
4.2542,0,0,-0
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,2.1431e-05,0,2.1431e-05
4.2629,3.9419e-05,0,3.9419e-05
4.2643,7.0804e-05,0,7.0804e-05
4.2657,0.00012383,0,0.00012383
4.2672,0.00021093,0,0.00021093
4.2686,0.00035009,0,0.00035009
4.2701,0.00056655,0,0.00056655
4.2715,0.00089599,0,0.00089599
4.273,0.0013803,0,0.0013803
4.2744,0.0020719,0,0.0020719
4.2758,0.0030309,0,0.0030309
4.2773,0.004322,0,0.004322
4.2787,0.0060151,0,0.0060151
4.2802,0.0081606,0,0.0081606
4.2816,0.010791,0,0.010791
4.283,0.013909,0,0.013909
4.2845,0.017478,0,0.017478
4.2859,0.021417,0,0.021417
4.2874,0.025585,0,0.025585
4.2888,0.029797,0,0.029797
4.2902,0.033832,0,0.033832
4.2917,0.037453,0,0.037453
4.2931,0.040425,0,0.040425
4.2946,0.042526,0,0.042526
4.296,0.043618,0,0.043618
4.2974,0.043619,0,0.043619
4.2989,0.04253,0,0.04253
4.3003,0.04043,0,0.04043
4.3018,0.03746,0,0.03746
4.3032,0.033839,0,0.033839
4.3046,0.029803,0,0.029803
4.3061,0.025591,0,0.025591
4.3075,0.021421,0,0.021421
4.309,0.01748,0,0.01748
4.3104,0.013909,0,0.013909
4.3118,0.01079,0,0.01079
4.3133,0.0081585,0,0.0081585
4.3147,0.0060123,0,0.0060123
4.3162,0.0043191,0,0.0043191
4.3176,0.003028,0,0.003028
4.3191,0.0020691,0,0.0020691
4.3205,0.0013778,0,0.0013778
4.3219,0.00089392,0,0.00089392
4.3234,0.00056489,0,0.00056489
4.3248,0.00034897,0,0.00034897
4.3263,0.00021011,0,0.00021011
4.3277,0.00012324,0,0.00012324
4.3291,7.0395e-05,0,7.0395e-05
4.3306,3.9145e-05,0,3.9145e-05
4.332,2.1283e-05,0,2.1283e-05
4.3335,0,0,-0
4.3349,0,0,-0
4.3363,0,0,-0
4.3378,0,0,-0
4.3392,0,0,-0
4.3407,0,0,-0
4.3421,0,0,-0
4.3435,0,0,-0
4.345,0,0,-0
4.3464,0,0,-0
4.3479,0,0,-0
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,0,0,-0
4.3536,0,0,-0
4.3551,0,0,-0
4.3565,0,0,-0
4.3579,0,0,-0
4.3594,0,0,-0
4.3608,0,0,-0
4.3623,0,0,-0
4.3637,0,0,-0
4.3652,0,0,-0
4.3666,0,0,-0
4.368,0,0,-0
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,2.662e-05,0,2.662e-05
4.381,4.9557e-05,0,4.9557e-05
4.3824,8.9846e-05,0,8.9846e-05
4.3839,0.00015881,0,0.00015881
4.3853,0.00027461,0,0.00027461
4.3868,0.00046231,0,0.00046231
4.3882,0.00075802,0,0.00075802
4.3896,0.0012109,0,0.0012109
4.3911,0.0018849,0,0.0018849
4.3925,0.002867,0,0.002867
4.394,0.0042484,0,0.0042484
4.3954,0.0061337,0,0.0061337
4.3968,0.0086302,0,0.0086302
4.3983,0.011836,0,0.011836
4.3997,0.015836,0,0.015836
4.4012,0.020654,0,0.020654
4.4026,0.026252,0,0.026252
4.404,0.032527,0,0.032527
4.4055,0.039288,0,0.039288
4.4069,0.046264,0,0.046264
4.4084,0.053105,0,0.053105
4.4098,0.059421,0,0.059421
4.4113,0.06482,0,0.06482
4.4127,0.068935,0,0.068935
4.4141,0.071458,0,0.071458
4.4156,0.072197,0,0.072197
4.417,0.071113,0,0.071113
4.4185,0.068288,0,0.068288
4.4199,0.063928,0,0.063928
4.4213,0.058334,0,0.058334
4.4228,0.051883,0,0.051883
4.4242,0.044987,0.031549,0.013438
4.4257,0.038026,0.045353,-0.0073274
4.4271,0.031329,0.030151,0.0011784
4.4285,0.02516,0.041804,-0.016644
4.43,0.019703,0,0.019703
4.4314,0.01504,0,0.01504
4.4329,0.01119,0,0.01119
4.4343,0.0081125,0,0.0081125
4.4357,0.0057315,0,0.0057315
4.4372,0.0039527,0,0.0039527
4.4386,0.0026566,0,0.0026566
4.4401,0.0017397,0,0.0017397
4.4415,0.0011097,0,0.0011097
4.4429,0.00068938,0,0.00068938
4.4444,0.00041879,0,0.00041879
4.4458,0.00024786,0,0.00024786
4.4473,0.00014287,0,0.00014287
4.4487,8.0182e-05,0,8.0182e-05
4.4501,4.3791e-05,0,4.3791e-05
4.4516,1.9829e-05,0,1.9829e-05
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,2.9885e-05,0,2.9885e-05
4.4962,5.5991e-05,0,5.5991e-05
4.4977,0.00010209,0,0.00010209
4.4991,0.00018123,0,0.00018123
4.5006,0.00031333,0,0.00031333
4.502,0.00052914,0,0.00052914
4.5035,0.00087177,0,0.00087177
4.5049,0.0013986,0,0.0013986
4.5063,0.0021855,0,0.0021855
4.5078,0.0033277,0,0.0033277
4.5092,0.0049441,0,0.0049441
4.5107,0.0071634,0,0.0071634
4.5121,0.010111,0,0.010111
4.5135,0.013908,0,0.013908
4.515,0.018643,0,0.018643
4.5164,0.024371,0,0.024371
4.5179,0.031057,0,0.031057
4.5193,0.03857,0,0.03857
4.5207,0.046688,0,0.046688
4.5222,0.055089,0,0.055089
4.5236,0.06336,0,0.06336
4.5251,0.071026,0,0.071026
4.5265,0.077609,0,0.077609
4.5279,0.082665,0,0.082665
4.5294,0.085835,0,0.085835
4.5308,0.086858,0,0.086858
4.5323,0.085661,0,0.085661
4.5337,0.082354,0,0.082354
4.5351,0.077179,0,0.077179
4.5366,0.070504,0,0.070504
4.538,0.062769,0,0.062769
4.5395,0.054469,0,0.054469
4.5409,0.046074,0,0.046074
4.5424,0.037986,0,0.037986
4.5438,0.030521,0,0.030521
4.5452,0.023907,0,0.023907
4.5467,0.018256,0,0.018256
4.5481,0.013587,0,0.013587
4.5496,0.0098534,0,0.0098534
4.551,0.0069613,0,0.0069613
4.5524,0.004798,0,0.004798
4.5539,0.0032247,0,0.0032247
4.5553,0.0021115,0,0.0021115
4.5568,0.0013467,0,0.0013467
4.5582,0.00083629,0,0.00083629
4.5596,0.0005073,0,0.0005073
4.5611,0.00030009,0,0.00030009
4.5625,0.00017288,0,0.00017288
4.564,9.6948e-05,0,9.6948e-05
4.5654,5.29e-05,0,5.29e-05
4.5668,2.4265e-05,0,2.4265e-05
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0,0,-0
4.5798,0,0,-0
4.5812,0,0,-0
4.5827,0,0,-0
4.5841,0,0,-0
4.5856,0,0,-0
4.587,0,0,-0
4.5885,0,0,-0
4.5899,0,0,-0
4.5913,0,0,-0
4.5928,0,0,-0
4.5942,0,0,-0
4.5957,0,0,-0
4.5971,0,0,-0
4.5985,0,0,-0
4.6,0,0,-0
4.6014,0,0,-0
4.6029,0,0,-0
4.6043,0,0,-0
4.6057,0,0,-0
4.6072,0,0,-0
4.6086,0.00022675,0,0.00022675
4.6101,0.00041875,0,0.00041875
4.6115,0.00075245,0,0.00075245
4.6129,0.0013162,0,0.0013162
4.6144,0.0022422,0,0.0022422
4.6158,0.0037303,0,0.0037303
4.6173,0.006053,0,0.006053
4.6187,0.0095635,0,0.0095635
4.6201,0.014717,0,0.014717
4.6216,0.022065,0,0.022065
4.623,0.032289,0,0.032289
4.6245,0.046051,0,0.046051
4.6259,0.063982,0,0.063982
4.6273,0.086619,0,0.086619
4.6288,0.11428,0,0.11428
4.6302,0.14704,0,0.14704
4.6317,0.18437,0,0.18437
4.6331,0.22527,0,0.22527
4.6346,0.26827,0,0.26827
4.636,0.31139,0,0.31139
4.6374,0.35224,0,0.35224
4.6389,0.38834,0,0.38834
4.6403,0.41729,0,0.41729
4.6418,0.43708,0,0.43708
4.6432,0.44618,0,0.44618
4.6446,0.44379,0.0046051,0.43918
4.6461,0.43025,0.062145,0.36811
4.6475,0.40658,0.083293,0.32329
4.649,0.37448,0.075711,0.29877
4.6504,0.33613,0.094626,0.24151
4.6518,0.29403,0.12966,0.16437
4.6533,0.25069,0.16729,0.083398
4.6547,0.2083,0.21906,-0.010761
4.6562,0.16867,0.26013,-0.091462
4.6576,0.13312,0.3305,-0.19738
4.659,0.10242,0.35011,-0.24769
4.6605,0.076793,0.3242,-0.24741
4.6619,0.056097,0.28296,-0.22686
4.6634,0.039917,0.22882,-0.1889
4.6648,0.027713,0.17459,-0.14688
4.6662,0.018755,0.12727,-0.10851
4.6677,0.012364,0.087361,-0.074997
4.6691,0.007938,0.063429,-0.055491
4.6706,0.0049615,0,0.0049615
4.672,0.0030322,0,0.0030322
4.6734,0.0018048,0,0.0018048
4.6749,0.001046,0,0.001046
4.6763,0.00058996,0,0.00058996
4.6778,0.00032419,0,0.00032419
4.6792,0.00017433,0,0.00017433
4.6807,0,0,-0
4.6821,0,0,-0
4.6835,0,0,-0
4.685,0,0,-0
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0,-0
4.6951,0,0,-0
4.6965,0,0,-0
4.6979,0,0,-0
4.6994,0,0,-0
4.7008,0,0,-0
4.7023,0,0,-0
4.7037,0,0,-0
4.7051,0,0,-0
4.7066,0,0,-0
4.708,0,0,-0
4.7095,0,0,-0
4.7109,0,0,-0
4.7123,0,0,-0
4.7138,0,0,-0
4.7152,0,0,-0
4.7167,0,0,-0
4.7181,8.6153e-05,0,8.6153e-05
4.7195,0.00016068,0,0.00016068
4.721,0.00029202,0,0.00029202
4.7224,0.00051641,0,0.00051641
4.7239,0.00088901,0,0.00088901
4.7253,0.0014906,0,0.0014906
4.7268,0.0024445,0,0.0024445
4.7282,0.003902,0,0.003902
4.7296,0.0060648,0,0.0060648
4.7311,0.0091815,0,0.0091815
4.7325,0.013553,0,0.013553
4.734,0.019516,0,0.019516
4.7354,0.027371,0,0.027371
4.7368,0.037398,0,0.037398
4.7383,0.04979,0,0.04979
4.7397,0.06463,0,0.06463
4.7412,0.08176,0,0.08176
4.7426,0.10078,0,0.10078
4.744,0.12106,0,0.12106
4.7455,0.14172,0,0.14172
4.7469,0.16167,0,0.16167
4.7484,0.17973,0,0.17973
4.7498,0.19473,0,0.19473
4.7512,0.20563,0,0.20563
4.7527,0.2116,0,0.2116
4.7541,0.21214,0,0.21214
4.7556,0.20729,0,0.20729
4.757,0.1974,0,0.1974
4.7584,0.18321,0,0.18321
4.7599,0.16568,0,0.16568
4.7613,0.14601,0,0.14601
4.7628,0.1254,0,0.1254
4.7642,0.10495,0,0.10495
4.7657,0.085582,0.036181,0.049401
4.7671,0.06803,0.086077,-0.018048
4.7685,0.0527,0.10631,-0.053614
4.77,0.039778,0.13225,-0.092475
4.7714,0.029248,0.14459,-0.11534
4.7729,0.020956,0.14342,-0.12246
4.7743,0.014647,0.1285,-0.11386
4.7757,0.0099734,0.10587,-0.095897
4.7772,0.006614,0.077576,-0.070962
4.7786,0.0042704,0.057205,-0.052935
4.7801,0.0026904,0.027489,-0.024798
4.7815,0.0016533,0,0.0016533
4.7829,0.00098925,0,0.00098925
4.7844,0.00057611,0,0.00057611
4.7858,0.00032639,0,0.00032639
4.7873,0.00018108,0,0.00018108
4.7887,9.7808e-05,0,9.7808e-05
4.7901,0,0,-0
4.7916,0,0,-0
4.793,0,0,-0
4.7945,0,0,-0
4.7959,0,0,-0
4.7973,0,0,-0
4.7988,0,0,-0
4.8002,0,0,-0
4.8017,0,0,-0
4.8031,0,0,-0
4.8045,0,0,-0
4.806,0,0,-0
4.8074,0,0,-0
4.8089,0,0,-0
4.8103,0,0,-0
4.8118,0,0,-0
4.8132,0,0,-0
4.8146,0,0,-0
4.8161,0,0,-0
4.8175,0,0,-0
4.819,0,0,-0
4.8204,0,0,-0
4.8218,0,0,-0
4.8233,0,0,-0
4.8247,0,0,-0
4.8262,0,0,-0
4.8276,0,0,-0
4.829,0,0,-0
4.8305,0,0,-0
4.8319,0,0,-0
4.8334,0,0,-0
4.8348,0,0,-0
4.8362,0,0,-0
4.8377,0,0,-0
4.8391,0,0,-0
4.8406,0,0,-0
4.842,0,0,-0
4.8434,0,0,-0
4.8449,0,0,-0
4.8463,0,0,-0
4.8478,0,0,-0
4.8492,0,0,-0
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0,-0
4.8564,0,0,-0
4.8579,0,0,-0
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf5_weight.csv <==
28.7,0,0.061014
36.5,0,0
45,0,0.010341
53.1,0,0.03016
61.3,0,0.048901
68.3,0,0.077724
76.7,0,0.16231
84.1,0,0.18955
93.7,0.365,0.22559
94.3,0.648,0.36452
109.2,1.66,0.6773
117.5,3.79,1.7685
123.7,8.79,4.7512
134.6,16.4,11.519
140.8,19.4,18.027
146.8,20,19.57
155.3,20.7,19.724
163.2,20.5,19.724
170.2,19.4,19.526
177.9,17.6,18.204
186.9,11.3,15.646
192.1,11.3,12.881
205,8.24,10.143
211,5.77,7.2826
219.1,4.07,5.3282
228,3.38,4.0606
235,2.83,3.4762
243.7,1.84,2.879
250.3,0.492,0.80987
257.7,0.285,0.54533
266.1,0.154,0.33226
270.8,0.0585,0.21437
282.7,0.054,0.13684
289.6,0,0.10085
298.7,0,0.084144
303.5,0,0.1113
313,0,0.088394
321.3,0,0.086136
328,0,0.083296
337.8,0,0.084323
344.5,0,0.09219
354.7,0,0.098968
363.1,0,0.10943


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf6.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,4.9361e-05,0,4.9361e-05
1.5689,8.9833e-05,0,8.9833e-05
1.5703,0.0001598,0,0.0001598
1.5717,0.00027793,0,0.00027793
1.5732,0.00047172,0,0.00047172
1.5746,0.00078144,0,0.00078144
1.5761,0.0012636,0,0.0012636
1.5775,0.0019945,0,0.0019945
1.5789,0.0030732,0,0.0030732
1.5804,0.0046232,0,0.0046232
1.5818,0.0067903,0,0.0067903
1.5833,0.0097374,0.010897,-0.0011593
1.5847,0.013634,0.058745,-0.04511
1.5861,0.018649,0.072455,-0.053806
1.5876,0.024906,0.08855,-0.063644
1.589,0.032471,0.0882,-0.055728
1.5905,0.041331,0.075175,-0.033844
1.5919,0.051361,0.057063,-0.0057025
1.5934,0.062315,0.034332,0.027983
1.5948,0.073818,0,0.073818
1.5962,0.08538,0,0.08538
1.5977,0.096422,0,0.096422
1.5991,0.10632,0,0.10632
1.6006,0.11447,0,0.11447
1.602,0.12031,0,0.12031
1.6034,0.12345,0,0.12345
1.6049,0.12369,0,0.12369
1.6063,0.121,0,0.121
1.6078,0.11558,0,0.11558
1.6092,0.10778,0,0.10778
1.6106,0.098144,0,0.098144
1.6121,0.087252,0,0.087252
1.6135,0.075733,0,0.075733
1.615,0.064177,0,0.064177
1.6164,0.053098,0,0.053098
1.6178,0.042897,0,0.042897
1.6193,0.033838,0,0.033838
1.6207,0.026061,0,0.026061
1.6222,0.019597,0,0.019597
1.6236,0.014387,0,0.014387
1.625,0.010312,0,0.010312
1.6265,0.0072154,0,0.0072154
1.6279,0.0049284,0,0.0049284
1.6294,0.0032859,0,0.0032859
1.6308,0.0021383,0,0.0021383
1.6322,0.0013604,0,0.0013604
1.6337,0.00084516,0,0.00084516
1.6351,0.00051262,0,0.00051262
1.6366,0.00030354,0,0.00030354
1.638,0.00017545,0,0.00017545
1.6395,9.8994e-05,0,9.8994e-05
1.6409,5.4516e-05,0,5.4516e-05
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,0,0,-0
1.7691,0,0,-0
1.7706,0,0,-0
1.772,0,0,-0
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0,-0
1.8296,0,0,-0
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0,-0
1.8426,0,0,-0
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0,-0
1.8483,0,0,-0
1.8498,0,0,-0
1.8512,0,0,-0
1.8527,0,0,-0
1.8541,0,0,-0
1.8555,0,0,-0
1.857,0,0,-0
1.8584,0,0,-0
1.8599,0,0,-0
1.8613,0,0,-0
1.8628,0,0,-0
1.8642,0,0,-0
1.8656,0,0,-0
1.8671,0,0,-0
1.8685,0,0,-0
1.87,0,0,-0
1.8714,0,0,-0
1.8728,0,0,-0
1.8743,0,0,-0
1.8757,0,0,-0
1.8772,0,0,-0
1.8786,0,0,-0
1.88,0,0,-0
1.8815,0,0,-0
1.8829,0,0,-0
1.8844,0,0,-0
1.8858,0,0,-0
1.8872,0,0,-0
1.8887,0,0,-0
1.8901,0,0,-0
1.8916,0,0,-0
1.893,0,0,-0
1.8944,0,0,-0
1.8959,0,0,-0
1.8973,0.00017678,0,0.00017678
1.8988,0.00032012,0,0.00032012
1.9002,0.00056578,0,0.00056578
1.9017,0.00097574,0,0.00097574
1.9031,0.0016422,0,0.0016422
1.9045,0.0026975,0,0.0026975
1.906,0.0043249,0,0.0043249
1.9074,0.0067687,0,0.0067687
1.9089,0.010341,0,0.010341
1.9103,0.015424,0,0.015424
1.9117,0.022459,0,0.022459
1.9132,0.031957,0,0.031957
1.9146,0.044385,0,0.044385
1.9161,0.060173,0,0.060173
1.9175,0.079632,0,0.079632
1.9189,0.10287,0,0.10287
1.9204,0.12974,0,0.12974
1.9218,0.15974,0,0.15974
1.9233,0.19202,0,0.19202
1.9247,0.22535,0,0.22535
1.9261,0.2582,0,0.2582
1.9276,0.28879,0,0.28879
1.929,0.31533,0,0.31533
1.9305,0.33613,0,0.33613
1.9319,0.34981,0.046691,0.30312
1.9333,0.35541,0.12846,0.22694
1.9348,0.35253,0.19737,0.15517
1.9362,0.34139,0.27061,0.070779
1.9377,0.32275,0.32563,-0.0028779
1.9391,0.29789,0.33827,-0.040377
1.9405,0.26841,0.30165,-0.033243
1.942,0.23608,0.22775,0.0083258
1.9434,0.20272,0.15217,0.050554
1.9449,0.16995,0.069178,0.10078
1.9463,0.1391,0,0.1391
1.9478,0.11115,0,0.11115
1.9492,0.086699,0,0.086699
1.9506,0.066018,0,0.066018
1.9521,0.04907,0,0.04907
1.9535,0.035601,0,0.035601
1.955,0.025213,0,0.025213
1.9564,0.017446,0,0.017446
1.9578,0.011786,0,0.011786
1.9593,0.0077725,0,0.0077725
1.9607,0.0050037,0,0.0050037
1.9622,0.0031442,0,0.0031442
1.9636,0.0019284,0,0.0019284
1.965,0.0011543,0,0.0011543
1.9665,0.00067426,0,0.00067426
1.9679,0.0003843,0,0.0003843
1.9694,0.0002139,0,0.0002139
1.9708,0.00010387,0,0.00010387
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0.00017191,0,0.00017191
1.9852,0.0003162,0,0.0003162
1.9866,0.00056742,0,0.00056742
1.9881,0.00099356,0,0.00099356
1.9895,0.0016978,0,0.0016978
1.991,0.0028314,0.0078436,-0.0050122
1.9924,0.0046088,0.050292,-0.045684
1.9939,0.007323,0.096512,-0.089189
1.9953,0.011358,0.16823,-0.15687
1.9967,0.017199,0.26506,-0.24786
1.9982,0.025445,0.37919,-0.35374
1.9996,0.036758,0.48009,-0.44333
2.0011,0.051828,0.51814,-0.46631
2.0025,0.071327,0.4966,-0.42527
2.0039,0.095819,0.4149,-0.31908
2.0054,0.12565,0.29918,-0.17352
2.0068,0.16086,0.19581,-0.034952
2.0083,0.20104,0.11982,0.081219
2.0097,0.2453,0.074695,0.1706
2.0111,0.2922,0,0.2922
2.0126,0.33981,0,0.33981
2.014,0.38575,0,0.38575
2.0155,0.4275,0,0.4275
2.0169,0.4625,0,0.4625
2.0183,0.48849,0,0.48849
2.0198,0.50368,0,0.50368
2.0212,0.50702,0,0.50702
2.0227,0.49827,0,0.49827
2.0241,0.47803,0,0.47803
2.0255,0.4477,0,0.4477
2.027,0.40927,0,0.40927
2.0284,0.36526,0,0.36526
2.0299,0.31896,0,0.31896
2.0313,0.27201,0,0.27201
2.0327,0.22713,0,0.22713
2.0342,0.18632,0,0.18632
2.0356,0.15118,0,0.15118
2.0371,0.123,0,0.123
2.0385,0.10285,0,0.10285
2.04,0.091766,0,0.091766
2.0414,0.090868,0,0.090868
2.0428,0.10142,0,0.10142
2.0443,0.12505,0,0.12505
2.0457,0.16369,0,0.16369
2.0472,0.21945,0,0.21945
2.0486,0.29443,0,0.29443
2.05,0.39035,0,0.39035
2.0515,0.50816,0,0.50816
2.0529,0.64758,0,0.64758
2.0544,0.80682,0,0.80682
2.0558,0.98188,0,0.98188
2.0572,1.1667,0,1.1667
2.0587,1.3534,0,1.3534
2.0601,1.5329,0.086701,1.4462
2.0616,1.695,0.18512,1.5099
2.063,1.8297,0.31801,1.5117
2.0644,1.9282,0.5504,1.3778
2.0659,1.9837,0.91625,1.0674
2.0673,1.9923,1.3795,0.61275
2.0688,1.9529,1.8706,0.082266
2.0702,1.8688,2.1763,-0.30752
2.0716,1.7459,2.1628,-0.41688
2.0731,1.5923,1.8988,-0.30643
2.0745,1.4177,1.4588,-0.041054
2.076,1.2323,0.99096,0.24132
2.0774,1.0456,0.6196,0.42599
2.0788,0.86603,0.36997,0.49606
2.0803,0.70018,0.21169,0.48849
2.0817,0.55264,0.11501,0.43763
2.0832,0.42591,0.063209,0.3627
2.0846,0.32044,0.014518,0.30592
2.0861,0.23535,0,0.23535
2.0875,0.16874,0,0.16874
2.0889,0.11809,0,0.11809
2.0904,0.080669,0,0.080669
2.0918,0.053781,0,0.053781
2.0933,0.034992,0,0.034992
2.0947,0.022216,0,0.022216
2.0961,0.01379,0,0.01379
2.0976,0.0083585,0,0.0083585
2.099,0.0049453,0,0.0049453
2.1005,0.0028557,0,0.0028557
2.1019,0.0016094,0,0.0016094
2.1033,0.00088514,0,0.00088514
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0,-0
2.1307,0,0,-0
2.1322,0,0,-0
2.1336,0,0,-0
2.135,0,0,-0
2.1365,0,0,-0
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0,0,-0
2.1451,0,0,-0
2.1466,0,0,-0
2.148,0,0,-0
2.1494,0,0,-0
2.1509,0,0,-0
2.1523,0,0,-0
2.1538,0,0,-0
2.1552,0,0,-0
2.1566,0,0,-0
2.1581,0,0,-0
2.1595,0,0,-0
2.161,0,0,-0
2.1624,0,0,-0
2.1638,0,0,-0
2.1653,0,0,-0
2.1667,0,0,-0
2.1682,0,0,-0
2.1696,0,0,-0
2.1711,0,0,-0
2.1725,0,0,-0
2.1739,0,0,-0
2.1754,0,0,-0
2.1768,0,0,-0
2.1783,0,0.016352,-0.016352
2.1797,0,0.077082,-0.077082
2.1811,0,0.13657,-0.13657
2.1826,0,0.20763,-0.20763
2.184,0,0.2649,-0.2649
2.1855,0,0.28115,-0.28115
2.1869,0,0.26681,-0.26681
2.1883,0,0.23078,-0.23078
2.1898,0,0.17537,-0.17537
2.1912,0,0.10645,-0.10645
2.1927,0,0.047612,-0.047612
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0.00024853,0,0.00024853
2.2647,0.00094291,0,0.00094291
2.2661,0.0016995,0,0.0016995
2.2676,0.0029893,0,0.0029893
2.269,0.0051318,0,0.0051318
2.2705,0.0085989,0,0.0085989
2.2719,0.014091,0,0.014091
2.2733,0.02254,0,0.02254
2.2748,0.035181,0,0.035181
2.2762,0.053584,0,0.053584
2.2777,0.079652,0,0.079652
2.2791,0.11556,0,0.11556
2.2805,0.16365,0,0.16365
2.282,0.22621,0,0.22621
2.2834,0.30523,0,0.30523
2.2849,0.40219,0,0.40219
2.2863,0.51733,0,0.51733
2.2877,0.64946,0,0.64946
2.2892,0.79584,0,0.79584
2.2906,0.95189,0.068954,0.88294
2.2921,1.1114,0.13033,0.98104
2.2935,1.2666,0.2236,1.043
2.2949,1.4092,0.38583,1.0234
2.2964,1.5305,0.63227,0.89819
2.2978,1.6224,0.95869,0.66367
2.2993,1.6785,1.2948,0.38372
2.3007,1.6952,1.5503,0.14495
2.3021,1.6713,1.6018,0.069512
2.3036,1.6084,1.4325,0.17591
2.305,1.5109,1.1221,0.38885
2.3065,1.3855,0.78248,0.60307
2.3079,1.2402,0.50307,0.73714
2.3094,1.0836,0.3057,0.77788
2.3108,0.92409,0.18106,0.74303
2.3122,0.76929,0.10583,0.66346
2.3137,0.62516,0.067848,0.55731
2.3151,0.49592,0.024297,0.47162
2.3166,0.384,0,0.384
2.318,0.29022,0,0.29022
2.3194,0.21408,0,0.21408
2.3209,0.15413,0,0.15413
2.3223,0.10828,0,0.10828
2.3238,0.074263,0,0.074263
2.3252,0.049762,0,0.049762
2.3266,0.032547,0,0.032547
2.3281,0.020778,0,0.020778
2.3295,0.012945,0,0.012945
2.331,0.007871,0,0.007871
2.3324,0.0046698,0,0.0046698
2.3338,0.0027032,0,0.0027032
2.3353,0.0015265,0,0.0015265
2.3367,0.00085333,0,0.00085333
2.3382,0.00090189,0,0.00090189
2.3396,0.0016342,0,0.0016342
2.341,0.0028885,0.024225,-0.021337
2.3425,0.0049816,0.063933,-0.058952
2.3439,0.0083833,0.10546,-0.097074
2.3454,0.013768,0.18668,-0.17291
2.3468,0.022067,0.31874,-0.29667
2.3482,0.034521,0.53258,-0.49805
2.3497,0.052727,0.84471,-0.79198
2.3511,0.078705,1.2194,-1.1407
2.3526,0.11464,1.5697,-1.4551
2.354,0.16294,1.7653,-1.6024
2.3555,0.22604,1.7168,-1.4907
2.3569,0.30604,1.4515,-1.1454
2.3583,0.40443,1.0723,-0.66791
2.3598,0.52169,0.70579,-0.1841
2.3612,0.65688,0.43159,0.22529
2.3627,0.80741,0.24906,0.55836
2.3641,0.96883,0.1482,0.82063
2.3655,1.1346,0.080108,1.0545
2.367,1.297,0,1.297
2.3684,1.4472,0,1.4472
2.3699,1.5762,0,1.5762
2.3713,1.6758,0,1.6758
2.3727,1.7391,0,1.7391
2.3742,1.7618,0,1.7618
2.3756,1.742,0,1.742
2.3771,1.681,0,1.681
2.3785,1.5834,0,1.5834
2.3799,1.4559,0,1.4559
2.3814,1.3066,0,1.3066
2.3828,1.1447,0,1.1447
2.3843,0.97888,0,0.97888
2.3857,0.81702,0,0.81702
2.3871,0.66557,0,0.66557
2.3886,0.5292,0,0.5292
2.39,0.41083,0,0.41083
2.3915,0.31132,0,0.31132
2.3929,0.23027,0,0.23027
2.3944,0.16625,0,0.16625
2.3958,0.11714,0,0.11714
2.3972,0.080553,0,0.080553
2.3987,0.054055,0,0.054055
2.4001,0.035394,0,0.035394
2.4016,0.022623,0,0.022623
2.403,0.014134,0,0.014134
2.4044,0.0086189,0,0.0086189
2.4059,0.0051292,0,0.0051292
2.4073,0.0029788,0,0.0029788
2.4088,0.001688,0,0.001688
2.4102,0.00093319,0,0.00093319
2.4116,0.00010941,0,0.00010941
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,4.842e-06,0,4.842e-06
2.4563,3.7247e-05,0,3.7247e-05
2.4577,6.7371e-05,0,6.7371e-05
2.4592,0.00011889,0,0.00011889
2.4606,0.00020471,0,0.00020471
2.4621,0.00034398,0,0.00034398
2.4635,0.00056409,0,0.00056409
2.4649,0.00090289,0,0.00090289
2.4664,0.0014132,0,0.0014132
2.4678,0.0021582,0,0.0021582
2.4693,0.0032158,0,0.0032158
2.4707,0.0046759,0,0.0046759
2.4721,0.0066353,0,0.0066353
2.4736,0.0091896,0,0.0091896
2.475,0.012422,0,0.012422
2.4765,0.01639,0,0.01639
2.4779,0.021111,0,0.021111
2.4793,0.026546,0,0.026546
2.4808,0.032577,0,0.032577
2.4822,0.039019,0,0.039019
2.4837,0.045614,0,0.045614
2.4851,0.052048,0,0.052048
2.4866,0.057969,0,0.057969
2.488,0.06302,0,0.06302
2.4894,0.066873,0,0.066873
2.4909,0.069256,0,0.069256
2.4923,0.069998,0,0.069998
2.4938,0.069056,0,0.069056
2.4952,0.066497,0,0.066497
2.4966,0.062501,0,0.062501
2.4981,0.05734,0,0.05734
2.4995,0.051345,0,0.051345
2.501,0.044875,0,0.044875
2.5024,0.038278,0,0.038278
2.5038,0.03187,0,0.03187
2.5053,0.0259,0,0.0259
2.5067,0.020545,0,0.020545
2.5082,0.015907,0,0.015907
2.5096,0.012021,0,0.012021
2.511,0.008865,0,0.008865
2.5125,0.0063801,0,0.0063801
2.5139,0.0044806,0,0.0044806
2.5154,0.0030708,0,0.0030708
2.5168,0.0020565,0,0.0020565
2.5182,0.0013442,0,0.0013442
2.5197,0.00085749,0,0.00085749
2.5211,0.00053381,0,0.00053381
2.5226,0.00032425,0,0.00032425
2.524,0.00019217,0,0.00019217
2.5254,0.0001111,0,0.0001111
2.5269,6.2655e-05,0,6.2655e-05
2.5283,3.4525e-05,0,3.4525e-05
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0.00011141,0,0.00011141
2.6537,0.00020532,0,0.00020532
2.6551,0.00036907,0,0.00036907
2.6565,0.00064713,0,0.00064713
2.658,0.001107,0,0.001107
2.6594,0.0018478,0,0.0018478
2.6609,0.0030097,0,0.0030097
2.6623,0.0047841,0,0.0047841
2.6638,0.0074362,0,0.0074362
2.6652,0.011276,0.085527,-0.074251
2.6666,0.016682,0.14094,-0.12426
2.6681,0.024081,0.22083,-0.19675
2.6695,0.033922,0.30376,-0.26984
2.671,0.046633,0.36282,-0.31618
2.6724,0.062565,0.37501,-0.31244
2.6738,0.081926,0.33637,-0.25445
2.6753,0.10473,0.26418,-0.15945
2.6767,0.13067,0.1816,-0.050926
2.6782,0.1591,0.1091,0.049998
2.6796,0.18905,0.064263,0.12479
2.681,0.21923,0.012313,0.20692
2.6825,0.24814,0,0.24814
2.6839,0.27411,0,0.27411
2.6854,0.29554,0,0.29554
2.6868,0.31097,0,0.31097
2.6882,0.31929,0,0.31929
2.6897,0.31996,0,0.31996
2.6911,0.31294,0,0.31294
2.6926,0.29872,0,0.29872
2.694,0.27831,0,0.27831
2.6954,0.25306,0,0.25306
2.6969,0.22456,0,0.22456
2.6983,0.19447,0,0.19447
2.6998,0.16437,0,0.16437
2.7012,0.13559,0,0.13559
2.7026,0.10916,0,0.10916
2.7041,0.085773,0,0.085773
2.7055,0.065771,0,0.065771
2.707,0.049215,0,0.049215
2.7084,0.035934,0,0.035934
2.7099,0.025599,0,0.025599
2.7113,0.017811,0,0.017811
2.7127,0.012098,0,0.012098
2.7142,0.0080192,0,0.0080192
2.7156,0.005187,0,0.005187
2.7171,0.0032736,0,0.0032736
2.7185,0.0020156,0,0.0020156
2.7199,0.0012106,0,0.0012106
2.7214,0.00070921,0,0.00070921
2.7228,0.00040595,0,0.00040595
2.7243,0.00022712,0,0.00022712
2.7257,0.00012398,0,0.00012398
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0.0002062,0,0.0002062
2.8554,0.00037974,0,0.00037974
2.8568,0.00068208,0,0.00068208
2.8582,0.0011951,0,0.0011951
2.8597,0.0020429,0,0.0020429
2.8611,0.0034073,0,0.0034073
2.8626,0.0055533,0,0.0055533
2.864,0.0088388,0,0.0088388
2.8654,0.013722,0,0.013722
2.8669,0.020783,0,0.020783
2.8683,0.030709,0,0.030709
2.8698,0.044276,0,0.044276
2.8712,0.062291,0,0.062291
2.8726,0.085523,0,0.085523
2.8741,0.11464,0,0.11464
2.8755,0.14998,0,0.14998
2.877,0.19145,0,0.19145
2.8784,0.23846,0,0.23846
2.8798,0.28985,0.062662,0.22719
2.8813,0.3438,0.11567,0.22814
2.8827,0.39798,0.19654,0.20144
2.8842,0.44961,0.30088,0.14873
2.8856,0.49563,0.40521,0.090416
2.8871,0.53314,0.47826,0.054877
2.8885,0.55966,0.48638,0.073275
2.8899,0.57333,0.43076,0.14257
2.8914,0.57319,0.32614,0.24705
2.8928,0.55924,0.23168,0.32756
2.8943,0.53247,0.14651,0.38596
2.8957,0.49474,0.093217,0.40153
2.8971,0.44852,0.023265,0.42526
2.8986,0.39681,0,0.39681
2.9,0.34261,0,0.34261
2.9015,0.28867,0,0.28867
2.9029,0.23735,0,0.23735
2.9043,0.19043,0,0.19043
2.9058,0.14908,0,0.14908
2.9072,0.11387,0,0.11387
2.9087,0.084923,0,0.084923
2.9101,0.061809,0,0.061809
2.9115,0.043897,0,0.043897
2.913,0.030421,0,0.030421
2.9144,0.020568,0,0.020568
2.9159,0.013566,0,0.013566
2.9173,0.0087285,0,0.0087285
2.9187,0.0054791,0,0.0054791
2.9202,0.0033628,0,0.0033628
2.9216,0.0020139,0,0.0020139
2.9231,0.0011766,0,0.0011766
2.9245,0.00067057,0,0.00067057
2.9259,0.00037274,0,0.00037274
2.9274,0.00020205,0,0.00020205
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0,0,-0
3.0282,0,0,-0
3.0297,0,0,-0
3.0311,0,0,-0
3.0326,0,0,-0
3.034,0,0,-0
3.0354,0,0,-0
3.0369,0,0,-0
3.0383,0,0,-0
3.0398,0,0,-0
3.0412,0,0,-0
3.0426,0,0,-0
3.0441,0,0,-0
3.0455,0,0,-0
3.047,0,0,-0
3.0484,0,0,-0
3.0498,0,0,-0
3.0513,0,0,-0
3.0527,0,0,-0
3.0542,0,0,-0
3.0556,0,0,-0
3.057,0,0,-0
3.0585,0,0,-0
3.0599,0,0,-0
3.0614,0,0,-0
3.0628,0,0,-0
3.0642,0,0,-0
3.0657,0,0,-0
3.0671,0,0,-0
3.0686,0,0,-0
3.07,0,0,-0
3.0715,0,0,-0
3.0729,0,0,-0
3.0743,0,0,-0
3.0758,0,0,-0
3.0772,0,0,-0
3.0787,0,0,-0
3.0801,0,0,-0
3.0815,0,0,-0
3.083,0,0,-0
3.0844,0,0,-0
3.0859,0,0,-0
3.0873,0,0,-0
3.0887,0,0,-0
3.0902,0,0,-0
3.0916,0,0,-0
3.0931,0,0,-0
3.0945,0,0,-0
3.0959,0,0,-0
3.0974,0,0,-0
3.0988,0,0,-0
3.1003,0,0,-0
3.1017,0,0,-0
3.1031,0,0,-0
3.1046,0,0,-0
3.106,0,0,-0
3.1075,0,0,-0
3.1089,0,0,-0
3.1104,0,0,-0
3.1118,0,0,-0
3.1132,0,0,-0
3.1147,0,0,-0
3.1161,0,0,-0
3.1176,0.00062191,0,0.00062191
3.119,0.0011501,0,0.0011501
3.1204,0.0020735,0,0.0020735
3.1219,0.0036454,0,0.0036454
3.1233,0.0062506,0,0.0062506
3.1248,0.010454,0,0.010454
3.1262,0.017058,0,0.017058
3.1276,0.027195,0,0.027195
3.1291,0.042327,0,0.042327
3.1305,0.06425,0,0.06425
3.132,0.09513,0,0.09513
3.1334,0.1374,0,0.1374
3.1348,0.19362,0,0.19362
3.1363,0.26621,0,0.26621
3.1377,0.3572,0,0.3572
3.1392,0.46788,0,0.46788
3.1406,0.59787,0,0.59787
3.142,0.74533,0,0.74533
3.1435,0.90658,0.033842,0.87274
3.1449,1.076,0.10965,0.96631
3.1464,1.246,0.22347,1.0226
3.1478,1.4081,0.40614,1.0019
3.1492,1.5524,0.66348,0.8889
3.1507,1.6699,0.96607,0.70379
3.1521,1.7527,1.2397,0.51293
3.1536,1.795,1.385,0.41003
3.155,1.7938,1.3397,0.45411
3.1565,1.7491,1.126,0.62319
3.1579,1.6643,0.8301,0.83416
3.1593,1.5449,0.54836,0.99649
3.1608,1.3991,0.33462,1.0645
3.1622,1.2364,0.191,1.0454
3.1637,1.0661,0.10682,0.95931
3.1651,0.89699,0.046872,0.85012
3.1665,0.73632,0,0.73632
3.168,0.58969,0,0.58969
3.1694,0.46075,0,0.46075
3.1709,0.3514,0,0.3514
3.1723,0.26155,0,0.26155
3.1737,0.18995,0,0.18995
3.1752,0.13464,0,0.13464
3.1766,0.093193,0,0.093193
3.1781,0.063078,0,0.063078
3.1795,0.041905,0,0.041905
3.1809,0.02764,0,0.02764
3.1824,0.01847,0,0.01847
3.1838,0.013059,0,0.013059
3.1853,0.010442,0,0.010442
3.1867,0.0099676,0,0.0099676
3.1881,0.011227,0,0.011227
3.1896,0.013995,0.016398,-0.0024026
3.191,0.018132,0.061721,-0.043589
3.1925,0.023379,0.070151,-0.046772
3.1939,0.030337,0.076206,-0.045869
3.1953,0.038406,0.057743,-0.019337
3.1968,0.047437,0.038123,0.0093136
3.1982,0.057168,0,0.057168
3.1997,0.067225,0,0.067225
3.2011,0.077133,0,0.077133
3.2026,0.086343,0,0.086343
3.204,0.094301,0,0.094301
3.2054,0.10049,0,0.10049
3.2069,0.10449,0,0.10449
3.2083,0.10601,0,0.10601
3.2098,0.10495,0,0.10495
3.2112,0.10137,0,0.10137
3.2126,0.095512,0,0.095512
3.2141,0.087808,0,0.087808
3.2155,0.078767,0,0.078767
3.217,0.068942,0,0.068942
3.2184,0.058875,0,0.058875
3.2198,0.049052,0,0.049052
3.2213,0.03987,0,0.03987
3.2227,0.031625,0,0.031625
3.2242,0.024478,0,0.024478
3.2256,0.018485,0,0.018485
3.227,0.013619,0,0.013619
3.2285,0.0097882,0,0.0097882
3.2299,0.006862,0,0.006862
3.2314,0.0046918,0,0.0046918
3.2328,0.0031324,0,0.0031324
3.2342,0.0020417,0,0.0020417
3.2357,0.0012982,0,0.0012982
3.2371,0.00080514,0,0.00080514
3.2386,0.000487,0,0.000487
3.24,0.00028723,0,0.00028723
3.2414,0.0003399,0,0.0003399
3.2429,0.00041121,0,0.00041121
3.2443,0.0006182,0,0.0006182
3.2458,0.00098503,0,0.00098503
3.2472,0.0016677,0,0.0016677
3.2487,0.0027536,0,0.0027536
3.2501,0.0044346,0,0.0044346
3.2515,0.0069667,0,0.0069667
3.253,0.010683,0.060484,-0.049801
3.2544,0.016003,0.099112,-0.083108
3.2559,0.023378,0.16568,-0.14231
3.2573,0.03331,0.23602,-0.20271
3.2587,0.046298,0.2989,-0.2526
3.2602,0.062779,0.32402,-0.26124
3.2616,0.083474,0.31111,-0.22763
3.2631,0.10798,0.25599,-0.14801
3.2645,0.13644,0.1863,-0.049861
3.2659,0.16839,0.11704,0.051349
3.2674,0.20308,0.075794,0.12729
3.2688,0.23952,0.0084363,0.23108
3.2703,0.27651,0,0.27651
3.2717,0.31285,0,0.31285
3.2731,0.34749,0,0.34749
3.2746,0.37966,0,0.37966
3.276,0.40919,0,0.40919
3.2775,0.43647,0,0.43647
3.2789,0.46249,0,0.46249
3.2803,0.48871,0,0.48871
3.2818,0.51684,0,0.51684
3.2832,0.54856,0,0.54856
3.2847,0.58516,0,0.58516
3.2861,0.62707,0,0.62707
3.2875,0.67373,0,0.67373
3.289,0.72344,0,0.72344
3.2904,0.77345,0,0.77345
3.2919,0.82015,0,0.82015
3.2933,0.85953,0,0.85953
3.2948,0.8874,0,0.8874
3.2962,0.90039,0,0.90039
3.2976,0.89617,0,0.89617
3.2991,0.8737,0,0.8737
3.3005,0.83344,0,0.83344
3.302,0.77728,0,0.77728
3.3034,0.70827,0,0.70827
3.3048,0.63025,0,0.63025
3.3063,0.54757,0,0.54757
3.3077,0.46441,0,0.46441
3.3092,0.38444,0,0.38444
3.3106,0.31055,0,0.31055
3.312,0.24477,0,0.24477
3.3135,0.18821,0,0.18821
3.3149,0.14118,0,0.14118
3.3164,0.10342,0,0.10342
3.3178,0.073915,0,0.073915
3.3192,0.051532,0,0.051532
3.3207,0.035042,0,0.035042
3.3221,0.02324,0,0.02324
3.3236,0.015029,0,0.015029
3.325,0.0094935,0,0.0094935
3.3264,0.0058549,0,0.0058549
3.3279,0.0035219,0,0.0035219
3.3293,0.0020661,0.032359,-0.030293
3.3308,0.0011818,0.093508,-0.092326
3.3322,0.00065901,0.18097,-0.18031
3.3337,0.00035815,0.30255,-0.30219
3.3351,0,0.45067,-0.45067
3.3365,0,0.58516,-0.58516
3.338,0,0.64333,-0.64333
3.3394,0,0.60779,-0.60779
3.3409,0,0.50434,-0.50434
3.3423,0,0.36772,-0.36772
3.3437,0,0.23599,-0.23599
3.3452,0,0.13557,-0.13557
3.3466,0,0.06816,-0.06816
3.3481,0,0.020907,-0.020907
3.3495,0,0,-0
3.3509,0,0,-0
3.3524,0,0,-0
3.3538,0,0,-0
3.3553,0,0,-0
3.3567,0,0,-0
3.3581,0,0,-0
3.3596,0,0,-0
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0,-0
3.3682,0,0,-0
3.3697,0,0,-0
3.3711,0,0,-0
3.3725,0,0,-0
3.374,0,0,-0
3.3754,0,0,-0
3.3769,0,0,-0
3.3783,0,0,-0
3.3798,0,0,-0
3.3812,0,0,-0
3.3826,0,0,-0
3.3841,0,0,-0
3.3855,0,0,-0
3.387,0,0,-0
3.3884,0,0,-0
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0.00029833,0,0.00029833
3.4158,0.00054933,0,0.00054933
3.4172,0.00098577,0,0.00098577
3.4186,0.0017244,0,0.0017244
3.4201,0.0029409,0,0.0029409
3.4215,0.0048913,0,0.0048913
3.423,0.0079345,0,0.0079345
3.4244,0.01257,0,0.01257
3.4259,0.019444,0,0.019444
3.4273,0.029327,0,0.029327
3.4287,0.043136,0,0.043136
3.4302,0.061884,0,0.061884
3.4316,0.0866,0,0.0866
3.4331,0.11822,0,0.11822
3.4345,0.15753,0,0.15753
3.4359,0.20479,0,0.20479
3.4374,0.25968,0,0.25968
3.4388,0.3212,0.0029427,0.31826
3.4403,0.38758,0.06894,0.31864
3.4417,0.45626,0.12096,0.3353
3.4431,0.52402,0.21554,0.30847
3.4446,0.58708,0.3356,0.25147
3.446,0.64161,0.4582,0.18342
3.4475,0.68409,0.55433,0.12975
3.4489,0.71157,0.57591,0.13566
3.4503,0.7221,0.51328,0.20882
3.4518,0.71491,0.39911,0.31579
3.4532,0.69049,0.27367,0.41682
3.4547,0.65043,0.16758,0.48285
3.4561,0.59775,0.094009,0.50374
3.4575,0.53593,0.049772,0.48616
3.459,0.46877,0.002649,0.46612
3.4604,0.39999,0,0.39999
3.4619,0.33293,0,0.33293
3.4633,0.27033,0,0.27033
3.4647,0.21417,0,0.21417
3.4662,0.16553,0,0.16553
3.4676,0.12481,0,0.12481
3.4691,0.091787,0,0.091787
3.4705,0.065835,0,0.065835
3.472,0.046049,0,0.046049
3.4734,0.031438,0,0.031438
3.4748,0.020953,0,0.020953
3.4763,0.013621,0,0.013621
3.4777,0.0086357,0,0.0086357
3.4792,0.0053386,0,0.0053386
3.4806,0.0032175,0,0.0032175
3.482,0.0018901,0,0.0018901
3.4835,0.0010859,0,0.0010859
3.4849,0.00060889,0,0.00060889
3.4864,0.00033291,0,0.00033291
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0,0,-0
3.5368,0,0,-0
3.5382,0,0,-0
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0,0,-0
3.557,0,0,-0
3.5584,0,0,-0
3.5598,0,0,-0
3.5613,0,0,-0
3.5627,0,0,-0
3.5642,0,0,-0
3.5656,0,0,-0
3.567,0,0,-0
3.5685,0,0,-0
3.5699,0,0,-0
3.5714,0.00027491,0,0.00027491
3.5728,0.00050491,0,0.00050491
3.5742,0.00090388,0,0.00090388
3.5757,0.0015775,0,0.0015775
3.5771,0.0026848,0,0.0026848
3.5786,0.0044635,0,0.0044635
3.58,0.0072462,0,0.0072462
3.5814,0.011467,0,0.011467
3.5829,0.017694,0,0.017694
3.5843,0.026622,0,0.026622
3.5858,0.039067,0,0.039067
3.5872,0.055918,0,0.055918
3.5886,0.078166,0,0.078166
3.5901,0.10655,0,0.10655
3.5915,0.14165,0,0.14165
3.593,0.18367,0,0.18367
3.5944,0.23229,0,0.23229
3.5958,0.28659,0,0.28659
3.5973,0.34493,0,0.34493
3.5987,0.40497,0.015814,0.38915
3.6002,0.46376,0.070583,0.39317
3.6016,0.51805,0.11661,0.40144
3.6031,0.56451,0.20522,0.35929
3.6045,0.60008,0.32243,0.27765
3.6059,0.62228,0.45646,0.16581
3.6074,0.62927,0.5719,0.057373
3.6088,0.62073,0.62396,-0.0032269
3.6103,0.59732,0.58895,0.0083723
3.6117,0.56071,0.48069,0.080014
3.6131,0.51343,0.34352,0.16991
3.6146,0.4586,0.22012,0.23848
3.616,0.39953,0.12628,0.27325
3.6175,0.33952,0.072312,0.26721
3.6189,0.28146,0,0.28146
3.6203,0.22759,0,0.22759
3.6218,0.1795,0,0.1795
3.6232,0.13807,0,0.13807
3.6247,0.10357,0,0.10357
3.6261,0.075841,0,0.075841
3.6275,0.054172,0,0.054172
3.629,0.037739,0,0.037739
3.6304,0.025644,0,0.025644
3.6319,0.017186,0,0.017186
3.6333,0.011429,0,0.011429
3.6347,0.0077508,0,0.0077508
3.6362,0.0057377,0,0.0057377
3.6376,0.0051099,0,0.0051099
3.6391,0.00579,0,0.00579
3.6405,0.0078916,0,0.0078916
3.6419,0.011723,0,0.011723
3.6434,0.017794,0,0.017794
3.6448,0.02672,0,0.02672
3.6463,0.03969,0,0.03969
3.6477,0.057486,0,0.057486
3.6492,0.081195,0,0.081195
3.6506,0.11185,0,0.11185
3.652,0.1503,0,0.1503
3.6535,0.1971,0,0.1971
3.6549,0.25212,0,0.25212
3.6564,0.31454,0,0.31454
3.6578,0.38275,0,0.38275
3.6592,0.45431,0,0.45431
3.6607,0.52604,0.062942,0.46309
3.6621,0.59414,0.11861,0.47553
3.6636,0.65449,0.21382,0.44067
3.665,0.70326,0.33273,0.37052
3.6664,0.73712,0.46372,0.2734
3.6679,0.75368,0.55984,0.19383
3.6693,0.75171,0.56183,0.18988
3.6708,0.73137,0.49355,0.23782
3.6722,0.6939,0.3718,0.3221
3.6736,0.64219,0.24842,0.39378
3.6751,0.57977,0.14057,0.4392
3.6765,0.51056,0.084666,0.4259
3.678,0.43856,0.0106,0.42796
3.6794,0.36743,0,0.36743
3.6808,0.30026,0,0.30026
3.6823,0.23938,0,0.23938
3.6837,0.18615,0,0.18615
3.6852,0.14119,0,0.14119
3.6866,0.10444,0,0.10444
3.688,0.075332,0,0.075332
3.6895,0.05299,0,0.05299
3.6909,0.036401,0,0.036401
3.6924,0.024388,0,0.024388
3.6938,0.015933,0,0.015933
3.6953,0.010149,0,0.010149
3.6967,0.0063023,0,0.0063023
3.6981,0.003814,0,0.003814
3.6996,0.0022565,0,0.0022565
3.701,0.0013028,0,0.0013028
3.7025,0.00073333,0,0.00073333
3.7039,0.00039817,0,0.00039817
3.7053,5.9206e-05,0,5.9206e-05
3.7068,0,0,-0
3.7082,0,0,-0
3.7097,0,0,-0
3.7111,0,0,-0
3.7125,0,0,-0
3.714,0,0,-0
3.7154,0,0,-0
3.7169,0,0,-0
3.7183,0,0,-0
3.7197,0,0,-0
3.7212,0,0,-0
3.7226,0,0,-0
3.7241,0,0,-0
3.7255,0,0,-0
3.7269,0,0,-0
3.7284,0,0,-0
3.7298,0,0,-0
3.7313,0,0,-0
3.7327,0,0,-0
3.7341,0,0,-0
3.7356,0,0,-0
3.737,0,0,-0
3.7385,0,0,-0
3.7399,0,0,-0
3.7414,0,0,-0
3.7428,0,0,-0
3.7442,0,0,-0
3.7457,0,0,-0
3.7471,0,0,-0
3.7486,0,0,-0
3.75,0,0,-0
3.7514,0,0,-0
3.7529,0,0,-0
3.7543,0,0,-0
3.7558,0,0,-0
3.7572,0,0,-0
3.7586,0,0,-0
3.7601,0,0,-0
3.7615,0,0,-0
3.763,0,0,-0
3.7644,0,0,-0
3.7658,0,0,-0
3.7673,0,0,-0
3.7687,0,0,-0
3.7702,0,0,-0
3.7716,0,0,-0
3.773,0,0,-0
3.7745,0,0,-0
3.7759,0,0,-0
3.7774,0,0,-0
3.7788,0,0,-0
3.7802,0,0,-0
3.7817,0,0,-0
3.7831,0,0,-0
3.7846,0,0,-0
3.786,0,0,-0
3.7875,0,0,-0
3.7889,0,0,-0
3.7903,0,0,-0
3.7918,0,0,-0
3.7932,0,0,-0
3.7947,0,0,-0
3.7961,0,0,-0
3.7975,0,0,-0
3.799,0,0,-0
3.8004,0,0,-0
3.8019,0,0,-0
3.8033,0,0,-0
3.8047,0,0,-0
3.8062,0,0,-0
3.8076,0,0,-0
3.8091,0,0,-0
3.8105,0,0,-0
3.8119,0,0,-0
3.8134,0,0,-0
3.8148,0,0,-0
3.8163,0,0,-0
3.8177,0,0,-0
3.8191,0,0,-0
3.8206,0,0,-0
3.822,0,0,-0
3.8235,0,0,-0
3.8249,0,0,-0
3.8264,0,0,-0
3.8278,0,0,-0
3.8292,0,0,-0
3.8307,4.1756e-05,0,4.1756e-05
3.8321,9.6792e-05,0,9.6792e-05
3.8336,0.00017592,0,0.00017592
3.835,0.00031215,0,0.00031215
3.8364,0.00077969,0,0.00077969
3.8379,0.0013539,0,0.0013539
3.8393,0.0022959,0,0.0022959
3.8408,0.0038035,0,0.0038035
3.8422,0.0061666,0,0.0061666
3.8436,0.0097813,0,0.0097813
3.8451,0.015154,0,0.015154
3.8465,0.022939,0,0.022939
3.848,0.033929,0,0.033929
3.8494,0.049046,0,0.049046
3.8508,0.069339,0,0.069339
3.8523,0.095873,0,0.095873
3.8537,0.12953,0,0.12953
3.8552,0.17101,0,0.17101
3.8566,0.22066,0,0.22066
3.858,0.27825,0.053209,0.22504
3.8595,0.34297,0.090731,0.25224
3.8609,0.41314,0.16385,0.24928
3.8624,0.48625,0.26399,0.22226
3.8638,0.55918,0.38138,0.1778
3.8652,0.62829,0.48783,0.14046
3.8667,0.68969,0.54252,0.14717
3.8681,0.73957,0.52115,0.21841
3.8696,0.77448,0.43321,0.34127
3.871,0.79217,0.31423,0.47794
3.8725,0.79135,0.20616,0.58519
3.8739,0.77204,0.12189,0.65015
3.8753,0.73549,0.077175,0.65832
3.8768,0.68408,0.0084094,0.67567
3.8782,0.62109,0,0.62109
3.8797,0.55053,0,0.55053
3.8811,0.47638,0,0.47638
3.8825,0.40235,0,0.40235
3.884,0.33166,0,0.33166
3.8854,0.2668,0,0.2668
3.8869,0.20952,0,0.20952
3.8883,0.16064,0,0.16064
3.8897,0.1202,0,0.1202
3.8912,0.087834,0,0.087834
3.8926,0.062756,0,0.062756
3.8941,0.044008,0,0.044008
3.8955,0.03058,0,0.03058
3.8969,0.021424,0,0.021424
3.8984,0.015715,0,0.015715
3.8998,0.012807,0,0.012807
3.9013,0.012251,0,0.012251
3.9027,0.013784,0.059458,-0.045674
3.9041,0.017262,0.086757,-0.069495
3.9056,0.022756,0.10612,-0.08336
3.907,0.030237,0.11621,-0.085974
3.9085,0.039747,0.11436,-0.074614
3.9099,0.051111,0.10937,-0.058256
3.9113,0.064571,0.11126,-0.046684
3.9128,0.07957,0.12334,-0.043773
3.9142,0.095613,0.14262,-0.047004
3.9157,0.11204,0.15737,-0.045324
3.9171,0.12805,0.15598,-0.027936
3.9186,0.14272,0.13613,0.006594
3.92,0.15514,0.10177,0.053364
3.9214,0.16443,0.071644,0.092785
3.9229,0.16997,0.021555,0.14841
3.9243,0.17135,0,0.17135
3.9258,0.16848,0,0.16848
3.9272,0.16156,0,0.16156
3.9286,0.15108,0,0.15108
3.9301,0.13775,0,0.13775
3.9315,0.1225,0,0.1225
3.933,0.10624,0,0.10624
3.9344,0.089861,0,0.089861
3.9358,0.074114,0,0.074114
3.9373,0.059612,0,0.059612
3.9387,0.04677,0,0.04677
3.9402,0.035785,0,0.035785
3.9416,0.026699,0,0.026699
3.943,0.019421,0,0.019421
3.9445,0.013772,0,0.013772
3.9459,0.0095283,0,0.0095283
3.9474,0.0064337,0,0.0064337
3.9488,0.0042355,0,0.0042355
3.9502,0.0027182,0,0.0027182
3.9517,0.0017001,0,0.0017001
3.9531,0.0010361,0,0.0010361
3.9546,0.00061678,0,0.00061678
3.956,0.00035846,0,0.00035846
3.9574,0.00020305,0,0.00020305
3.9589,0.00011207,0,0.00011207
3.9603,6.0258e-05,0,6.0258e-05
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,1.898e-06,0,1.898e-06
4.0064,3.5921e-05,0,3.5921e-05
4.0079,6.5747e-05,0,6.5747e-05
4.0093,0.00011723,0,0.00011723
4.0108,0.0002037,0,0.0002037
4.0122,0.00034498,0,0.00034498
4.0136,0.000571,0,0.000571
4.0151,0.00092193,0,0.00092193
4.0165,0.0014505,0,0.0014505
4.018,0.0022242,0,0.0022242
4.0194,0.003325,0,0.003325
4.0208,0.0048463,0,0.0048463
4.0223,0.0068975,0,0.0068975
4.0237,0.0095704,0,0.0095704
4.0252,0.012945,0,0.012945
4.0266,0.017245,0,0.017245
4.028,0.022405,0,0.022405
4.0295,0.028352,0,0.028352
4.0309,0.035137,0.0063498,0.028787
4.0324,0.042695,0.049464,-0.0067692
4.0338,0.050981,0.039128,0.011854
4.0352,0.059999,0.04787,0.012129
4.0367,0.069852,0,0.069852
4.0381,0.080809,0,0.080809
4.0396,0.093361,0,0.093361
4.041,0.10821,0,0.10821
4.0424,0.1263,0,0.1263
4.0439,0.14875,0,0.14875
4.0453,0.17676,0,0.17676
4.0468,0.21149,0,0.21149
4.0482,0.25374,0,0.25374
4.0497,0.30376,0,0.30376
4.0511,0.36104,0,0.36104
4.0525,0.42429,0,0.42429
4.054,0.49128,0,0.49128
4.0554,0.55889,0,0.55889
4.0569,0.62333,0,0.62333
4.0583,0.68059,0,0.68059
4.0597,0.72676,0,0.72676
4.0612,0.75852,0,0.75852
4.0626,0.77346,0,0.77346
4.0641,0.77021,0,0.77021
4.0655,0.74939,0,0.74939
4.0669,0.71272,0,0.71272
4.0684,0.66309,0,0.66309
4.0698,0.60419,0,0.60419
4.0713,0.5401,0,0.5401
4.0727,0.47489,0,0.47489
4.0741,0.41215,0,0.41215
4.0756,0.35462,0,0.35462
4.077,0.3041,0,0.3041
4.0785,0.2614,0,0.2614
4.0799,0.22662,0,0.22662
4.0813,0.19891,0,0.19891
4.0828,0.17701,0,0.17701
4.0842,0.1595,0,0.1595
4.0857,0.14498,0,0.14498
4.0871,0.13221,0,0.13221
4.0885,0.12026,0,0.12026
4.09,0.10851,0,0.10851
4.0914,0.096667,0.067235,0.029432
4.0929,0.084727,0.098805,-0.014077
4.0943,0.072866,0.13096,-0.058097
4.0958,0.061369,0.16255,-0.10119
4.0972,0.050567,0.19637,-0.1458
4.0986,0.040715,0.24905,-0.20834
4.1001,0.031835,0.32122,-0.28939
4.1015,0.024505,0.41691,-0.39241
4.103,0.01843,0.49666,-0.47823
4.1044,0.013594,0.50682,-0.49322
4.1058,0.009897,0.45381,-0.44392
4.1073,0.0072092,0.35673,-0.34952
4.1087,0.0054003,0.24847,-0.24307
4.1102,0.0043505,0.15707,-0.15272
4.1116,0.0039625,0.090482,-0.08652
4.113,0.0041749,0.049121,-0.044946
4.1145,0.0049321,0.011336,-0.006404
4.1159,0.0062084,0,0.0062084
4.1174,0.0079866,0,0.0079866
4.1188,0.010246,0,0.010246
4.1202,0.012951,0,0.012951
4.1217,0.016039,0,0.016039
4.1231,0.01938,0,0.01938
4.1246,0.022894,0,0.022894
4.126,0.026372,0,0.026372
4.1274,0.029625,0,0.029625
4.1289,0.032445,0,0.032445
4.1303,0.034646,0,0.034646
4.1318,0.036076,0,0.036076
4.1332,0.036632,0,0.036632
4.1346,0.036272,0,0.036272
4.1361,0.03502,0,0.03502
4.1375,0.03296,0,0.03296
4.139,0.03025,0,0.03025
4.1404,0.027073,0,0.027073
4.1419,0.023626,0,0.023626
4.1433,0.020103,0,0.020103
4.1447,0.016678,0,0.016678
4.1462,0.013493,0,0.013493
4.1476,0.010644,0,0.010644
4.1491,0.0081869,0,0.0081869
4.1505,0.0061383,0,0.0061383
4.1519,0.0044858,0,0.0044858
4.1534,0.0031999,0,0.0031999
4.1548,0.0022256,0,0.0022256
4.1563,0.0015089,0,0.0015089
4.1577,0.00099707,0,0.00099707
4.1591,0.00064197,0,0.00064197
4.1606,0.00040319,0,0.00040319
4.162,0.00024733,0,0.00024733
4.1635,0.00014786,0,0.00014786
4.1649,8.613e-05,0,8.613e-05
4.1663,4.8869e-05,0,4.8869e-05
4.1678,2.6998e-05,0,2.6998e-05
4.1692,1.4597e-05,0,1.4597e-05
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,2.5848e-05,0,2.5848e-05
4.175,4.7479e-05,0,4.7479e-05
4.1764,8.511e-05,0,8.511e-05
4.1779,0.00014917,0,0.00014917
4.1793,0.00025463,0,0.00025463
4.1807,0.00042342,0,0.00042342
4.1822,0.0006861,0,0.0006861
4.1836,0.0010836,0,0.0010836
4.1851,0.0016717,0,0.0016717
4.1865,0.0025147,0,0.0025147
4.188,0.0036862,0,0.0036862
4.1894,0.0052668,0,0.0052668
4.1908,0.0073358,0,0.0073358
4.1923,0.0099645,0,0.0099645
4.1937,0.013215,0,0.013215
4.1952,0.017076,0,0.017076
4.1966,0.021515,0,0.021515
4.198,0.026434,0,0.026434
4.1995,0.031676,0,0.031676
4.2009,0.037027,0,0.037027
4.2024,0.042223,0,0.042223
4.2038,0.046982,0,0.046982
4.2052,0.051032,0,0.051032
4.2067,0.054138,0,0.054138
4.2081,0.056127,0,0.056127
4.2096,0.056904,0,0.056904
4.211,0.056508,0,0.056508
4.2124,0.055059,0,0.055059
4.2139,0.052781,0,0.052781
4.2153,0.0499,0,0.0499
4.2168,0.04671,0,0.04671
4.2182,0.043489,0,0.043489
4.2196,0.040544,0,0.040544
4.2211,0.037957,0,0.037957
4.2225,0.035885,0,0.035885
4.224,0.034399,0,0.034399
4.2254,0.033536,0,0.033536
4.2268,0.033315,0,0.033315
4.2283,0.033783,0,0.033783
4.2297,0.035036,0,0.035036
4.2312,0.037233,0,0.037233
4.2326,0.040621,0,0.040621
4.2341,0.045473,0,0.045473
4.2355,0.052086,0,0.052086
4.2369,0.06074,0,0.06074
4.2384,0.071637,0,0.071637
4.2398,0.084861,0,0.084861
4.2413,0.10031,0,0.10031
4.2427,0.1176,0,0.1176
4.2441,0.13616,0,0.13616
4.2456,0.15517,0,0.15517
4.247,0.17368,0,0.17368
4.2485,0.19056,0,0.19056
4.2499,0.2047,0,0.2047
4.2513,0.21515,0,0.21515
4.2528,0.2211,0,0.2211
4.2542,0.2221,0,0.2221
4.2557,0.21794,0,0.21794
4.2571,0.20888,0,0.20888
4.2585,0.19553,0,0.19553
4.26,0.17874,0,0.17874
4.2614,0.15953,0,0.15953
4.2629,0.13899,0,0.13899
4.2643,0.11821,0,0.11821
4.2657,0.098135,0,0.098135
4.2672,0.07951,0,0.07951
4.2686,0.062863,0,0.062863
4.2701,0.048489,0,0.048489
4.2715,0.036508,0,0.036508
4.273,0.026827,0,0.026827
4.2744,0.01923,0,0.01923
4.2758,0.013444,0,0.013444
4.2773,0.0091646,0,0.0091646
4.2787,0.0060938,0,0.0060938
4.2802,0.0039589,0,0.0039589
4.2816,0.0025078,0,0.0025078
4.283,0.0015486,0,0.0015486
4.2845,0.00093188,0,0.00093188
4.2859,0.00054627,0,0.00054627
4.2874,0.0003027,0,0.0003027
4.2888,0.00016986,0,0.00016986
4.2902,9.2849e-05,0,9.2849e-05
4.2917,1.6078e-05,0,1.6078e-05
4.2931,1.2136e-08,0,1.2136e-08
4.2946,0,0.050813,-0.050813
4.296,0,0.075976,-0.075976
4.2974,0,0.1004,-0.1004
4.2989,0,0.11275,-0.11275
4.3003,0,0.10942,-0.10942
4.3018,0,0.087478,-0.087478
4.3032,0,0.069192,-0.069192
4.3046,0,0.014788,-0.014788
4.3061,0,0,-0
4.3075,0,0,-0
4.309,0,0,-0
4.3104,0,0,-0
4.3118,0,0,-0
4.3133,0,0,-0
4.3147,0,0,-0
4.3162,0,0,-0
4.3176,0,0,-0
4.3191,0,0,-0
4.3205,0,0,-0
4.3219,0,0,-0
4.3234,0,0,-0
4.3248,0,0,-0
4.3263,0,0,-0
4.3277,0,0,-0
4.3291,0,0,-0
4.3306,0,0,-0
4.332,0,0,-0
4.3335,0,0,-0
4.3349,0,0,-0
4.3363,0,0,-0
4.3378,0,0,-0
4.3392,0,0,-0
4.3407,0,0,-0
4.3421,0,0,-0
4.3435,0,0,-0
4.345,0,0,-0
4.3464,0,0,-0
4.3479,0,0,-0
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,0,0,-0
4.3536,0,0,-0
4.3551,0,0,-0
4.3565,0,0,-0
4.3579,0,0,-0
4.3594,0,0,-0
4.3608,0,0,-0
4.3623,0,0,-0
4.3637,0,0,-0
4.3652,0,0,-0
4.3666,0,0,-0
4.368,0,0,-0
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,0,0,-0
4.381,0,0,-0
4.3824,0,0,-0
4.3839,0,0,-0
4.3853,0,0,-0
4.3868,0,0,-0
4.3882,0,0,-0
4.3896,0,0,-0
4.3911,0,0,-0
4.3925,0,0,-0
4.394,0,0,-0
4.3954,0,0,-0
4.3968,0,0,-0
4.3983,0,0,-0
4.3997,0,0,-0
4.4012,0,0,-0
4.4026,0,0,-0
4.404,0,0,-0
4.4055,0,0,-0
4.4069,0,0,-0
4.4084,0,0,-0
4.4098,0,0,-0
4.4113,0,0,-0
4.4127,0,0,-0
4.4141,0,0,-0
4.4156,0,0,-0
4.417,0,0,-0
4.4185,0,0,-0
4.4199,0,0,-0
4.4213,0,0,-0
4.4228,0,0,-0
4.4242,0,0,-0
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,4.7954e-07,0,4.7954e-07
4.5049,9.4422e-07,0,9.4422e-07
4.5063,1.7258e-06,0,1.7258e-06
4.5078,3.0704e-06,0,3.0704e-06
4.5092,5.3192e-06,0,5.3192e-06
4.5107,8.9763e-06,0,8.9763e-06
4.5121,1.4799e-05,0,1.4799e-05
4.5135,2.3791e-05,0,2.3791e-05
4.515,3.7248e-05,0,3.7248e-05
4.5164,5.6813e-05,0,5.6813e-05
4.5179,8.4439e-05,0,8.4439e-05
4.5193,0.00012246,0,0.00012246
4.5207,0.00017317,0,0.00017317
4.5222,0.00024826,0,0.00024826
4.5236,0.00035224,0,0.00035224
4.5251,0.00047751,0,0.00047751
4.5265,0.00063908,0,0.00063908
4.5279,0.00084691,0,0.00084691
4.5294,0.0011146,0,0.0011146
4.5308,0.0014621,0,0.0014621
4.5323,0.0019172,0,0.0019172
4.5337,0.00252,0,0.00252
4.5351,0.0033218,0,0.0033218
4.5366,0.004384,0,0.004384
4.538,0.0057795,0,0.0057795
4.5395,0.0075874,0,0.0075874
4.5409,0.009891,0,0.009891
4.5424,0.012755,0,0.012755
4.5438,0.016212,0,0.016212
4.5452,0.020257,0,0.020257
4.5467,0.024834,0,0.024834
4.5481,0.029824,0,0.029824
4.5496,0.035036,0,0.035036
4.551,0.04022,0,0.04022
4.5524,0.04509,0,0.04509
4.5539,0.049344,0,0.049344
4.5553,0.05268,0,0.05268
4.5568,0.054852,0,0.054852
4.5582,0.055702,0,0.055702
4.5596,0.055161,0,0.055161
4.5611,0.053263,0,0.053263
4.5625,0.050131,0,0.050131
4.564,0.045992,0,0.045992
4.5654,0.041165,0,0.041165
4.5668,0.03592,0,0.03592
4.5683,0.030578,0,0.030578
4.5697,0.02542,0,0.02542
4.5712,0.020682,0,0.020682
4.5726,0.016537,0,0.016537
4.574,0.013104,0,0.013104
4.5755,0.010457,0,0.010457
4.5769,0.0086489,0,0.0086489
4.5784,0.0076954,0,0.0076954
4.5798,0.0076034,0,0.0076034
4.5812,0.0083851,0,0.0083851
4.5827,0.010053,0,0.010053
4.5841,0.012627,0,0.012627
4.5856,0.016089,0,0.016089
4.587,0.020393,0,0.020393
4.5885,0.025448,0,0.025448
4.5899,0.031106,0,0.031106
4.5913,0.037153,0,0.037153
4.5928,0.043297,0,0.043297
4.5942,0.049204,0,0.049204
4.5957,0.054509,0,0.054509
4.5971,0.058889,0,0.058889
4.5985,0.061995,0,0.061995
4.6,0.063612,0,0.063612
4.6014,0.063625,0,0.063625
4.6029,0.062034,0,0.062034
4.6043,0.058955,0,0.058955
4.6057,0.054595,0,0.054595
4.6072,0.04928,0,0.04928
4.6086,0.04336,0,0.04336
4.6101,0.037185,0,0.037185
4.6115,0.031079,0,0.031079
4.6129,0.025337,0,0.025337
4.6144,0.020234,0,0.020234
4.6158,0.015794,0,0.015794
4.6173,0.01215,0,0.01215
4.6187,0.0093447,0,0.0093447
4.6201,0.0074114,0,0.0074114
4.6216,0.0063577,0,0.0063577
4.623,0.0062331,0,0.0062331
4.6245,0.007132,0,0.007132
4.6259,0.009212,0,0.009212
4.6273,0.01271,0,0.01271
4.6288,0.017875,0,0.017875
4.6302,0.025009,0,0.025009
4.6317,0.034409,0,0.034409
4.6331,0.046338,0,0.046338
4.6346,0.060953,0,0.060953
4.636,0.078176,0,0.078176
4.6374,0.097727,0,0.097727
4.6389,0.11912,0,0.11912
4.6403,0.14152,0,0.14152
4.6418,0.16387,0,0.16387
4.6432,0.18493,0,0.18493
4.6446,0.20343,0,0.20343
4.6461,0.21812,0,0.21812
4.6475,0.22791,0,0.22791
4.649,0.23208,0,0.23208
4.6504,0.23035,0,0.23035
4.6518,0.22286,0,0.22286
4.6533,0.21016,0,0.21016
4.6547,0.19312,0,0.19312
4.6562,0.17296,0,0.17296
4.6576,0.15099,0,0.15099
4.659,0.12846,0,0.12846
4.6605,0.10651,0,0.10651
4.6619,0.086086,0,0.086086
4.6634,0.067817,0,0.067817
4.6648,0.052065,0,0.052065
4.6662,0.038947,0,0.038947
4.6677,0.028383,0,0.028383
4.6691,0.020184,0,0.020184
4.6706,0.013987,0,0.013987
4.672,0.0094423,0,0.0094423
4.6734,0.0062082,0,0.0062082
4.6749,0.0039773,0,0.0039773
4.6763,0.0024888,0,0.0024888
4.6778,0.001517,0,0.001517
4.6792,0.00090034,0,0.00090034
4.6807,0.0005201,0,0.0005201
4.6821,0.00029305,0,0.00029305
4.6835,0.00016136,0,0.00016136
4.685,8.6499e-05,0,8.6499e-05
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0.075528,-0.075528
4.6951,0,0.10168,-0.10168
4.6965,0,0.12501,-0.12501
4.6979,0,0.13204,-0.13204
4.6994,0,0.11521,-0.11521
4.7008,0,0.10337,-0.10337
4.7023,0,0.018885,-0.018885
4.7037,0,0,-0
4.7051,0,0,-0
4.7066,0,0,-0
4.708,0,0,-0
4.7095,0,0,-0
4.7109,0,0,-0
4.7123,0.00012462,0,0.00012462
4.7138,0.00023267,0,0.00023267
4.7152,0.00042287,0,0.00042287
4.7167,0.00075044,0,0.00075044
4.7181,0.0013001,0,0.0013001
4.7195,0.0021922,0,0.0021922
4.721,0.0035989,0,0.0035989
4.7224,0.0057547,0,0.0057547
4.7239,0.0089852,0,0.0089852
4.7253,0.013674,0,0.013674
4.7268,0.020265,0,0.020265
4.7282,0.029258,0,0.029258
4.7296,0.041159,0,0.041159
4.7311,0.056498,0,0.056498
4.7325,0.075553,0,0.075553
4.734,0.098439,0,0.098439
4.7354,0.12498,0,0.12498
4.7368,0.15467,0,0.15467
4.7383,0.18656,0,0.18656
4.7397,0.21928,0,0.21928
4.7412,0.25119,0,0.25119
4.7426,0.28044,0,0.28044
4.744,0.30512,0,0.30512
4.7455,0.32348,0,0.32348
4.7469,0.33424,0,0.33424
4.7484,0.33661,0,0.33661
4.7498,0.33041,0,0.33041
4.7512,0.31598,0,0.31598
4.7527,0.29449,0.044839,0.24965
4.7541,0.2675,0.093455,0.17404
4.7556,0.23681,0.12934,0.10747
4.757,0.20429,0.16427,0.04002
4.7584,0.17176,0.179,-0.0072424
4.7599,0.14073,0.17008,-0.029344
4.7613,0.11237,0.14156,-0.029187
4.7628,0.087424,0.10258,-0.015158
4.7642,0.066281,0.069318,-0.0030369
4.7657,0.049001,0.028378,0.020623
4.7671,0.035298,0,0.035298
4.7685,0.024769,0,0.024769
4.77,0.016927,0,0.016927
4.7714,0.011284,0,0.011284
4.7729,0.007336,0,0.007336
4.7743,0.0046449,0,0.0046449
4.7757,0.0028634,0,0.0028634
4.7772,0.0017189,0,0.0017189
4.7786,0.0010098,0,0.0010098
4.7801,0.00057935,0,0.00057935
4.7815,0.0003262,0,0.0003262
4.7829,0.0001833,0,0.0001833
4.7844,1.6549e-05,0,1.6549e-05
4.7858,2.7349e-05,0,2.7349e-05
4.7873,4.399e-05,0,4.399e-05
4.7887,6.8897e-05,0,6.8897e-05
4.7901,0.0001051,0,0.0001051
4.7916,0.00015644,0,0.00015644
4.793,0.000227,0,0.000227
4.7945,0.0003208,0,0.0003208
4.7959,0.00044167,0,0.00044167
4.7973,0.00059251,0,0.00059251
4.7988,0.00077521,0,0.00077521
4.8002,0.00098814,0,0.00098814
4.8017,0.0012273,0,0.0012273
4.8031,0.0014854,0,0.0014854
4.8045,0.0017521,0,0.0017521
4.806,0.0020139,0,0.0020139
4.8074,0.0022557,0,0.0022557
4.8089,0.0024623,0,0.0024623
4.8103,0.0026197,0,0.0026197
4.8118,0.0027155,0,0.0027155
4.8132,0.0027427,0,0.0027427
4.8146,0.0026999,0,0.0026999
4.8161,0.0025902,0,0.0025902
4.8175,0.0024217,0,0.0024217
4.819,0.0022058,0,0.0022058
4.8204,0.001958,0,0.001958
4.8218,0.0016939,0,0.0016939
4.8233,0.0014279,0,0.0014279
4.8247,0.0011729,0,0.0011729
4.8262,0.00093905,0,0.00093905
4.8276,0.00073261,0,0.00073261
4.829,0.00055685,0,0.00055685
4.8305,0.00041229,0,0.00041229
4.8319,0.00029768,0,0.00029768
4.8334,0.00020949,0,0.00020949
4.8348,0.00014361,0,0.00014361
4.8362,9.5872e-05,0,9.5872e-05
4.8377,6.2332e-05,0,6.2332e-05
4.8391,3.9585e-05,0,3.9585e-05
4.8406,2.4483e-05,0,2.4483e-05
4.842,1.4742e-05,0,1.4742e-05
4.8434,8.6383e-06,0,8.6383e-06
4.8449,4.9395e-06,0,4.9395e-06
4.8463,2.7576e-06,0,2.7576e-06
4.8478,1.4984e-06,0,1.4984e-06
4.8492,2.1573e-07,0,2.1573e-07
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0,-0
4.8564,0,0,-0
4.8579,0,0,-0
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset/expXRD_fit_spstrnmf6_weight.csv <==
28.7,0,1.1756
36.5,0,0.91668
45,0,0.77602
53.1,0,0.61861
61.3,0,0.5239
68.3,0,0.58414
76.7,0,0.96407
84.1,0,1.0701
93.7,0,1.0953
94.3,0,0.9896
109.2,0,0.82126
117.5,0.965,0.44082
123.7,0.971,0
134.6,4.43,1.0691
140.8,8.15,4.4904
146.8,9.89,6.3703
155.3,10.1,7.7559
163.2,13.3,9.21
170.2,15.6,11.278
177.9,18.8,14.137
186.9,29.6,19.62
192.1,29.6,25.638
205,34.7,31.249
211,38.5,37.304
219.1,41.1,41.152
228,41.9,43.883
235,42.5,45.074
243.7,43.3,45.074
250.3,20.3,30.518
257.7,2.28,8.704
266.1,0.32,1.0319
270.8,0.0719,0.40136
282.7,0.0525,0.23759
289.6,0,0.1443
298.7,0,0.17103
303.5,0,0.25208
313,0,0.19027
321.3,0,0.18965
328,0,0.16101
337.8,0,0.15255
344.5,0,0.19098
354.7,0,0.24373
363.1,0,0.26985


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf1.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0.0019779,-0.0019779
1.5775,0,0.018514,-0.018514
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,0,0,-0
1.7691,0,0,-0
1.7706,0,0,-0
1.772,0,0,-0
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0.013972,-0.013972
1.8296,0,0.0069515,-0.0069515
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0,-0
1.8426,0,0,-0
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0,-0
1.8483,7.1875e-05,0,7.1875e-05
1.8498,0.00013041,0,0.00013041
1.8512,0.00023095,0,0.00023095
1.8527,0.00039923,0,0.00039923
1.8541,0.0006737,0,0.0006737
1.8555,0.0011099,0.011665,-0.010555
1.857,0.0017883,0.011012,-0.0092236
1.8584,0.0028124,0.017886,-0.015074
1.8599,0.0043166,0.018012,-0.013695
1.8613,0.0064668,0.017072,-0.010605
1.8628,0.0094564,0.018339,-0.0088829
1.8642,0.013499,0,0.013499
1.8656,0.018811,0,0.018811
1.8671,0.025591,0.0097132,0.015878
1.8685,0.033989,0.024543,0.0094467
1.87,0.044075,0.035801,0.0082737
1.8714,0.055815,0.048537,0.0072783
1.8728,0.069,0.056718,0.012282
1.8743,0.083268,0.066414,0.016854
1.8757,0.098099,0.076552,0.021547
1.8772,0.11283,0.088653,0.024174
1.8786,0.12669,0.10907,0.017614
1.88,0.13888,0.13983,-0.00094639
1.8815,0.14864,0.18687,-0.038227
1.8829,0.15531,0.25375,-0.098435
1.8844,0.15844,0.31867,-0.16023
1.8858,0.15776,0.36378,-0.20602
1.8872,0.15336,0.3756,-0.22224
1.8887,0.14555,0.34969,-0.20415
1.8901,0.13486,0.29294,-0.15808
1.8916,0.12199,0.22326,-0.10127
1.893,0.10773,0.15899,-0.051254
1.8944,0.092885,0.1092,-0.016318
1.8959,0.078179,0.074408,0.003771
1.8973,0.064235,0.051641,0.012594
1.8988,0.05152,0.036322,0.015198
1.9002,0.040351,0.025742,0.01461
1.9017,0.030856,0.017679,0.013176
1.9031,0.023035,0,0.023035
1.9045,0.016788,0,0.016788
1.906,0.011944,0,0.011944
1.9074,0.0082953,0,0.0082953
1.9089,0.0056235,0,0.0056235
1.9103,0.0037209,0,0.0037209
1.9117,0.0024028,0,0.0024028
1.9132,0.0015143,0,0.0015143
1.9146,0.00093333,0,0.00093333
1.9161,0.00056159,0,0.00056159
1.9175,0.00032986,0,0.00032986
1.9189,0.00018912,0,0.00018912
1.9204,0.00010582,0,0.00010582
1.9218,5.779e-05,0,5.779e-05
1.9233,0,0,-0
1.9247,0,0,-0
1.9261,0,0,-0
1.9276,0,0,-0
1.929,0,0,-0
1.9305,0,0,-0
1.9319,0,0,-0
1.9333,0,0,-0
1.9348,0,0,-0
1.9362,0,0,-0
1.9377,0,0,-0
1.9391,0,0,-0
1.9405,0,0,-0
1.942,0,0,-0
1.9434,0,0,-0
1.9449,0,0,-0
1.9463,0,0,-0
1.9478,0,0,-0
1.9492,0,0,-0
1.9506,0,0,-0
1.9521,0,0,-0
1.9535,0,0,-0
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0,0,-0
2.0054,0,0,-0
2.0068,0,0,-0
2.0083,0,0,-0
2.0097,0,0,-0
2.0111,0,0,-0
2.0126,0,0,-0
2.014,0,0,-0
2.0155,0,0,-0
2.0169,0,0,-0
2.0183,0,0,-0
2.0198,0,0,-0
2.0212,0,0,-0
2.0227,0,0,-0
2.0241,0,0,-0
2.0255,0,0,-0
2.027,0,0,-0
2.0284,0,0,-0
2.0299,0,0,-0
2.0313,0,0,-0
2.0327,0,0,-0
2.0342,0,0,-0
2.0356,0,0,-0
2.0371,0,0,-0
2.0385,0,0,-0
2.04,0,0,-0
2.0414,0,0,-0
2.0428,0,0,-0
2.0443,0,0,-0
2.0457,0,0,-0
2.0472,0,0,-0
2.0486,0,0,-0
2.05,0,0,-0
2.0515,0,0,-0
2.0529,0,0,-0
2.0544,0,0,-0
2.0558,0,0,-0
2.0572,0,0,-0
2.0587,0,0,-0
2.0601,0,0,-0
2.0616,0,0,-0
2.063,0,0,-0
2.0644,0,0,-0
2.0659,0,0,-0
2.0673,0,0,-0
2.0688,0,0,-0
2.0702,0,0,-0
2.0716,0,0,-0
2.0731,0,0,-0
2.0745,0,0,-0
2.076,0,0,-0
2.0774,0,0,-0
2.0788,0,0,-0
2.0803,0,0,-0
2.0817,0,0,-0
2.0832,0,0,-0
2.0846,0,0,-0
2.0861,0,0,-0
2.0875,0,0,-0
2.0889,0,0,-0
2.0904,0,0,-0
2.0918,0,0,-0
2.0933,0,0,-0
2.0947,0,0,-0
2.0961,0,0,-0
2.0976,0,0,-0
2.099,0,0,-0
2.1005,0,0,-0
2.1019,0,0,-0
2.1033,0,0,-0
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0,-0
2.1307,0,0,-0
2.1322,0,0,-0
2.1336,0,0,-0
2.135,0,0,-0
2.1365,0,0,-0
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0.00075237,0,0.00075237
2.1451,0.0013764,0,0.0013764
2.1466,0.0024573,0,0.0024573
2.148,0.004282,0,0.004282
2.1494,0.0072833,0.021175,-0.013891
2.1509,0.01212,0.0036912,0.0084286
2.1523,0.019682,0.02257,-0.0028877
2.1538,0.03119,0.0044467,0.026743
2.1552,0.048233,0,0.048233
2.1566,0.072798,0,0.072798
2.1581,0.10724,0,0.10724
2.1595,0.1542,0.019967,0.13423
2.161,0.21644,0.024985,0.19146
2.1624,0.29657,0.028733,0.26783
2.1638,0.39682,0.035988,0.36083
2.1653,0.51839,0.050678,0.46772
2.1667,0.66098,0.07294,0.58804
2.1682,0.82263,0.10374,0.71889
2.1696,0.99937,0.15423,0.84514
2.1711,1.1851,0.23741,0.94773
2.1725,1.372,0.37701,0.99496
2.1739,1.5505,0.61428,0.93618
2.1754,1.7105,0.98589,0.72459
2.1768,1.8421,1.4919,0.35019
2.1783,1.9362,2.0539,-0.11767
2.1797,1.9866,2.5173,-0.53065
2.1811,1.9898,2.7098,-0.72004
2.1826,1.9456,2.5552,-0.60963
2.184,1.857,2.1251,-0.26812
2.1855,1.7303,1.5864,0.14388
2.1869,1.5738,1.0904,0.48336
2.1883,1.3973,0.71057,0.68673
2.1898,1.211,0.44946,0.76151
2.1912,1.0244,0.28326,0.74119
2.1927,0.84604,0.18232,0.66372
2.1941,0.68208,0.12183,0.56025
2.1955,0.53679,0.085419,0.45137
2.197,0.41236,0.063006,0.34936
2.1984,0.30921,0.04851,0.2607
2.1999,0.2263,0.039196,0.1871
2.2013,0.16164,0.031188,0.13046
2.2027,0.11268,0.030012,0.082667
2.2042,0.076709,0.014444,0.062265
2.2056,0.051007,0.016544,0.034463
2.2071,0.033107,0.014279,0.018828
2.2085,0.020974,0.012544,0.0084299
2.2099,0.012969,0.011551,0.0014172
2.2114,0.0078255,0,0.0078255
2.2128,0.0046078,0,0.0046078
2.2143,0.0026473,0,0.0026473
2.2157,0.0014838,0,0.0014838
2.2172,0.00081205,0,0.00081205
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0,0,-0
2.2647,0,0,-0
2.2661,0,0,-0
2.2676,0,0,-0
2.269,0,0,-0
2.2705,0,0,-0
2.2719,0,0,-0
2.2733,0,0,-0
2.2748,0,0,-0
2.2762,0,0,-0
2.2777,0,0,-0
2.2791,0,0,-0
2.2805,0,0,-0
2.282,0,0,-0
2.2834,0,0,-0
2.2849,0,0,-0
2.2863,0,0,-0
2.2877,0,0,-0
2.2892,0,0,-0
2.2906,0,0,-0
2.2921,0,0,-0
2.2935,0,0,-0
2.2949,0,0,-0
2.2964,0,0,-0
2.2978,0,0,-0
2.2993,0,0,-0
2.3007,0,0,-0
2.3021,0,0,-0
2.3036,0,0,-0
2.305,0,0,-0
2.3065,0,0,-0
2.3079,0,0,-0
2.3094,0,0,-0
2.3108,0,0,-0
2.3122,0,0,-0
2.3137,0,0,-0
2.3151,0,0,-0
2.3166,0,0,-0
2.318,0,0,-0
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,0,0,-0
2.4851,0,0,-0
2.4866,0,0,-0
2.488,0,0,-0
2.4894,0,0,-0
2.4909,0,0,-0
2.4923,0,0,-0
2.4938,0,0,-0
2.4952,0,0,-0
2.4966,0,0,-0
2.4981,0,0,-0
2.4995,0,0,-0
2.501,0,0,-0
2.5024,0,0,-0
2.5038,0,0,-0
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,0,0,-0
2.511,0,0,-0
2.5125,0,0,-0
2.5139,0,0,-0
2.5154,0,0,-0
2.5168,0,0,-0
2.5182,0,0,-0
2.5197,0,0,-0
2.5211,0,0,-0
2.5226,0,0,-0
2.524,0,0,-0
2.5254,0,0,-0
2.5269,0,0,-0
2.5283,0,0,-0
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0.00098624,-0.00098624
2.8251,0,0.018892,-0.018892
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0,0,-0
2.8554,0,0,-0
2.8568,0,0,-0
2.8582,0,0,-0
2.8597,0,0,-0
2.8611,0,0,-0
2.8626,0,0,-0
2.864,0,0,-0
2.8654,0,0,-0
2.8669,0,0,-0
2.8683,0,0,-0
2.8698,0,0,-0
2.8712,0,0,-0
2.8726,0,0,-0
2.8741,0,0,-0
2.8755,0,0,-0
2.877,0,0,-0
2.8784,0,0,-0
2.8798,0,0,-0
2.8813,0,0,-0
2.8827,0,0,-0
2.8842,0,0,-0
2.8856,0,0,-0
2.8871,0,0,-0
2.8885,0,0,-0
2.8899,0,0,-0
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0,0.021981,-0.021981
3.0282,0,0.0025703,-0.0025703
3.0297,0,0.024189,-0.024189
3.0311,0,0.023736,-0.023736
3.0326,0,0.029305,-0.029305
3.034,0,0.032606,-0.032606
3.0354,0,0.035095,-0.035095
3.0369,0,0.037265,-0.037265
3.0383,0,0.039171,-0.039171
3.0398,0,0.041084,-0.041084
3.0412,0,0.042894,-0.042894
3.0426,0,0.043972,-0.043972
3.0441,0,0.044835,-0.044835
3.0455,0,0.044476,-0.044476
3.047,0,0.043199,-0.043199
3.0484,0,0.041203,-0.041203
3.0498,0,0.038309,-0.038309
3.0513,0,0.031963,-0.031963
3.0527,0,0.027974,-0.027974
3.0542,0,0.0068671,-0.0068671
3.0556,0,0,-0
3.057,0,0,-0
3.0585,0.00049445,0.018295,-0.017801
3.0599,0.00091359,0.030347,-0.029433
3.0614,0.0016458,0.040601,-0.038956
3.0628,0.0028914,0.049441,-0.046549
3.0642,0.0049543,0.055494,-0.05054
3.0657,0.0082813,0.056041,-0.047759
3.0671,0.013505,0.056637,-0.043132
3.0686,0.021534,0.054381,-0.032847
3.07,0.033496,0.051897,-0.0184
3.0715,0.050818,0.052115,-0.0012976
3.0729,0.075204,0.04971,0.025494
3.0743,0.10857,0.052166,0.056407
3.0758,0.15293,0.056556,0.096377
3.0772,0.21019,0.066646,0.14354
3.0787,0.28198,0.079706,0.20227
3.0801,0.36921,0.098085,0.27112
3.0815,0.47161,0.12795,0.34366
3.083,0.58775,0.17235,0.4154
3.0844,0.7147,0.24178,0.47292
3.0859,0.848,0.35397,0.49403
3.0873,0.98181,0.52915,0.45266
3.0887,1.1092,0.77952,0.32972
3.0902,1.2226,1.0927,0.1299
3.0916,1.3149,1.4144,-0.099483
3.0931,1.3799,1.6538,-0.27396
3.0945,1.413,1.7265,-0.3135
3.0959,1.4118,1.601,-0.18915
3.0974,1.3765,1.3251,0.05148
3.0988,1.3096,0.9931,0.3165
3.1003,1.2155,0.68841,0.52709
3.1017,1.1007,0.45294,0.6478
3.1031,0.9727,0.2907,0.68199
3.1046,0.83872,0.186,0.65271
3.106,0.70564,0.1187,0.58694
3.1075,0.57925,0.077147,0.5021
3.1089,0.46391,0.055263,0.40864
3.1104,0.36249,0.046424,0.31607
3.1118,0.27648,0.043355,0.23313
3.1132,0.20576,0.042054,0.16371
3.1147,0.14941,0.042676,0.10674
3.1161,0.10585,0.045241,0.060604
3.1176,0.073146,0.047096,0.02605
3.119,0.049305,0.048428,0.00087645
3.1204,0.032412,0.051844,-0.019432
3.1219,0.020821,0.056696,-0.035875
3.1233,0.013054,0.060844,-0.04779
3.1248,0.0079837,0.061991,-0.054007
3.1262,0.0047627,0.062389,-0.057626
3.1276,0.0027709,0.06412,-0.061349
3.1291,0.0015719,0.067388,-0.065817
3.1305,0.0008693,0.071927,-0.071058
3.132,0.00044417,0.076295,-0.075851
3.1334,0,0.079512,-0.079512
3.1348,0,0.080478,-0.080478
3.1363,0,0.078103,-0.078103
3.1377,0,0.06721,-0.06721
3.1392,0,0.049627,-0.049627
3.1406,0,0.034327,-0.034327
3.142,0,0.020364,-0.020364
3.1435,0,0,-0
3.1449,0,0,-0
3.1464,0,0,-0
3.1478,0,0,-0
3.1492,0,0,-0
3.1507,0,0,-0
3.1521,0,0,-0
3.1536,0,0,-0
3.155,0,0,-0
3.1565,0,0,-0
3.1579,0,0,-0
3.1593,0,0,-0
3.1608,0,0,-0
3.1622,0,0,-0
3.1637,0,0,-0
3.1651,0,0,-0
3.1665,0,0,-0
3.168,0,0,-0
3.1694,0,0,-0
3.1709,0,0,-0
3.1723,0,0,-0
3.1737,0,0,-0
3.1752,0,0,-0
3.1766,0,0,-0
3.1781,0,0,-0
3.1795,0,0,-0
3.1809,0,0,-0
3.1824,0,0,-0
3.1838,0,0,-0
3.1853,0,0,-0
3.1867,0,0,-0
3.1881,0,0,-0
3.1896,0,0,-0
3.191,0,0,-0
3.1925,0,0,-0
3.1939,0,0,-0
3.1953,0,0,-0
3.1968,0,0,-0
3.1982,0,0,-0
3.1997,0,0,-0
3.2011,0,0,-0
3.2026,0,0,-0
3.204,0,0,-0
3.2054,0,0,-0
3.2069,0,0,-0
3.2083,0,0,-0
3.2098,0,0,-0
3.2112,0,0,-0
3.2126,0,0,-0
3.2141,0,0,-0
3.2155,0,0,-0
3.217,0,0,-0
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0.014663,-0.014663
3.2487,0,0.0078189,-0.0078189
3.2501,0,0.017356,-0.017356
3.2515,0,0.0099304,-0.0099304
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0,-0
3.3034,0,0.0080164,-0.0080164
3.3048,0,0.015743,-0.015743
3.3063,0,0.009481,-0.009481
3.3077,0,0.020031,-0.020031
3.3092,0,0.0089428,-0.0089428
3.3106,0,0.020367,-0.020367
3.312,0,0.0084227,-0.0084227
3.3135,0,0.020725,-0.020725
3.3149,0,0.0085856,-0.0085856
3.3164,0,0.030008,-0.030008
3.3178,0,0.027994,-0.027994
3.3192,0,0.03044,-0.03044
3.3207,0,0.027286,-0.027286
3.3221,0,0.022522,-0.022522
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0.0050422,-0.0050422
3.3322,0,0.027565,-0.027565
3.3337,0,0.030386,-0.030386
3.3351,0,0.035594,-0.035594
3.3365,0,0.03648,-0.03648
3.338,0,0.035894,-0.035894
3.3394,0,0.035045,-0.035045
3.3409,0,0.03461,-0.03461
3.3423,0,0.033578,-0.033578
3.3437,0,0.032597,-0.032597
3.3452,0,0.031849,-0.031849
3.3466,0,0.031307,-0.031307
3.3481,0,0.030684,-0.030684
3.3495,0,0.029745,-0.029745
3.3509,0,0.028344,-0.028344
3.3524,0,0.027594,-0.027594
3.3538,0,0.023513,-0.023513
3.3553,0,0.027734,-0.027734
3.3567,0,0.0010101,-0.0010101
3.3581,0,0.025067,-0.025067
3.3596,0,0,-0
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0,-0
3.3682,0,0,-0
3.3697,0,0,-0
3.3711,0,0,-0
3.3725,0,0,-0
3.374,0,0,-0
3.3754,0,0,-0
3.3769,0,0,-0
3.3783,0,0,-0
3.3798,0,0,-0
3.3812,0,0,-0
3.3826,0,0,-0
3.3841,0,0,-0
3.3855,0,0,-0
3.387,0,0,-0
3.3884,0,0,-0
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0,0,-0
3.4158,0,0,-0
3.4172,0,0,-0
3.4186,0,0,-0
3.4201,0,0.016284,-0.016284
3.4215,0,0.0078229,-0.0078229
3.423,0,0.017956,-0.017956
3.4244,0,0.009277,-0.009277
3.4259,0,0.018026,-0.018026
3.4273,0,0.024423,-0.024423
3.4287,0,0.0257,-0.0257
3.4302,0,0.027721,-0.027721
3.4316,0,0.027121,-0.027121
3.4331,0,0.027587,-0.027587
3.4345,0,0.029942,-0.029942
3.4359,0,0.032476,-0.032476
3.4374,0,0.033875,-0.033875
3.4388,0,0.031287,-0.031287
3.4403,0,0.032148,-0.032148
3.4417,0,0.015196,-0.015196
3.4431,0,0.017404,-0.017404
3.4446,0,0.014451,-0.014451
3.446,0,0.015961,-0.015961
3.4475,0,0.014143,-0.014143
3.4489,0,0.016447,-0.016447
3.4503,0,0.015548,-0.015548
3.4518,0,0.015996,-0.015996
3.4532,0,0.01613,-0.01613
3.4547,0,0.014536,-0.014536
3.4561,0,0.015636,-0.015636
3.4575,0,0.01322,-0.01322
3.459,0,0.015172,-0.015172
3.4604,0,0.010568,-0.010568
3.4619,0,0.012944,-0.012944
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,0,0,-0
3.4676,0,0,-0
3.4691,0,0,-0
3.4705,0,0,-0
3.472,0,0,-0
3.4734,0,0,-0
3.4748,0,0,-0
3.4763,0,0,-0
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0.0040872,-0.0040872
3.5094,0,0.018235,-0.018235
3.5108,0,0.0041091,-0.0041091
3.5123,0,0.020503,-0.020503
3.5137,0,0.0036983,-0.0036983
3.5152,0,0.020824,-0.020824
3.5166,0,0.0031328,-0.0031328
3.5181,0,0.020131,-0.020131
3.5195,0,0.002651,-0.002651
3.5209,0,0.019716,-0.019716
3.5224,0,0,-0
3.5238,0,0.0021135,-0.0021135
3.5253,0,0.020298,-0.020298
3.5267,0,0.0015915,-0.0015915
3.5281,0,0.018771,-0.018771
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0,0,-0
3.5368,0,0,-0
3.5382,0,0,-0
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0,0,-0
3.557,0,0,-0
3.5584,0,0,-0
3.5598,0,0,-0
3.5613,0,0,-0
3.5627,0,0,-0
3.5642,0,0,-0
3.5656,0,0,-0
3.567,0,0,-0
3.5685,0,0,-0
3.5699,0,0,-0
3.5714,0,0,-0
3.5728,0,0,-0
3.5742,0,0,-0
3.5757,0,0,-0
3.5771,0,0,-0
3.5786,0,0,-0
3.58,0,0,-0
3.5814,0,0,-0
3.5829,0,0,-0
3.5843,0,0,-0
3.5858,0,0,-0
3.5872,0,0,-0
3.5886,0,0,-0
3.5901,0,0,-0
3.5915,0,0,-0
3.593,0,0,-0
3.5944,0,0,-0
3.5958,0,0,-0
3.5973,1.475e-05,0.017825,-0.01781
3.5987,2.7557e-05,0.027322,-0.027295
3.6002,4.9952e-05,0.035394,-0.035344
3.6016,8.8239e-05,0.037915,-0.037827
3.6031,0.00015194,0.035142,-0.03499
3.6045,0.00025506,0.031951,-0.031695
3.6059,0.00041755,0.030427,-0.03001
3.6074,0.00066761,0.028564,-0.027896
3.6088,0.001042,0.02366,-0.022618
3.6103,0.0015855,0.027456,-0.025871
3.6117,0.0023523,0.012642,-0.01029
3.6131,0.0034034,0.018693,-0.01529
3.6146,0.0048024,0.025519,-0.020717
3.616,0.0066105,0.027695,-0.021084
3.6175,0.008883,0.035341,-0.026458
3.6189,0.01164,0.037614,-0.025974
3.6203,0.014875,0.036615,-0.02174
3.6218,0.018542,0.035516,-0.016975
3.6232,0.022543,0.035223,-0.01268
3.6247,0.026737,0.03454,-0.0078036
3.6261,0.030931,0.034942,-0.0040109
3.6275,0.034902,0.037595,-0.0026934
3.629,0.038414,0.042164,-0.0037495
3.6304,0.041242,0.049169,-0.0079273
3.6319,0.043192,0.058506,-0.015314
3.6333,0.044125,0.068949,-0.024824
3.6347,0.043969,0.078257,-0.034288
3.6362,0.042725,0.083346,-0.040621
3.6376,0.040499,0.082306,-0.041807
3.6391,0.037448,0.075899,-0.038451
3.6405,0.033776,0.067087,-0.033311
3.6419,0.029715,0.059085,-0.02937
3.6434,0.025498,0.053454,-0.027956
3.6448,0.021341,0.049533,-0.028191
3.6463,0.017424,0.045672,-0.028248
3.6477,0.013876,0.041502,-0.027625
3.6492,0.010779,0.037784,-0.027005
3.6506,0.008165,0.034528,-0.026363
3.652,0.0060314,0.031528,-0.025496
3.6535,0.004347,0.028525,-0.024178
3.6549,0.0030577,0.027658,-0.0246
3.6564,0.0020976,0.021034,-0.018937
3.6578,0.0014033,0.010514,-0.0091104
3.6592,0.00091528,0.020821,-0.019905
3.6607,0.00058197,0.007515,-0.006933
3.6621,0.00036082,0.016014,-0.015653
3.6636,0.00021872,0,0.00021872
3.665,0.00012929,0,0.00012929
3.6664,7.4503e-05,0,7.4503e-05
3.6679,4.1847e-05,0,4.1847e-05
3.6693,2.2903e-05,0,2.2903e-05
3.6708,4.7568e-07,0,4.7568e-07
3.6722,0,0,-0
3.6736,0,0,-0
3.6751,0,0,-0
3.6765,0,0,-0
3.678,0,0,-0
3.6794,0,0,-0
3.6808,0,0,-0
3.6823,0,0,-0
3.6837,0,0,-0
3.6852,0,0,-0
3.6866,0,0,-0
3.688,0,0,-0
3.6895,0,0,-0
3.6909,0,0,-0
3.6924,0,0,-0
3.6938,0,0,-0
3.6953,0,0,-0
3.6967,0,0,-0
3.6981,0,0,-0
3.6996,0,0,-0
3.701,0,0,-0
3.7025,0,0,-0
3.7039,0,0,-0
3.7053,0,0,-0
3.7068,0,0,-0
3.7082,0,0,-0
3.7097,0,0,-0
3.7111,0,0,-0
3.7125,0,0,-0
3.714,0,0,-0
3.7154,0,0,-0
3.7169,0,0,-0
3.7183,0,0,-0
3.7197,0,0,-0
3.7212,0,0,-0
3.7226,0,0,-0
3.7241,0,0,-0
3.7255,0,0,-0
3.7269,0,0,-0
3.7284,0,0,-0
3.7298,0,0,-0
3.7313,0,0,-0
3.7327,0,0,-0
3.7341,0,0,-0
3.7356,0,0,-0
3.737,0,0,-0
3.7385,0,0,-0
3.7399,0,0,-0
3.7414,0,0,-0
3.7428,0,0,-0
3.7442,0,0,-0
3.7457,0,0,-0
3.7471,0,0,-0
3.7486,0,0,-0
3.75,0,0,-0
3.7514,0,0,-0
3.7529,0,0,-0
3.7543,0,0,-0
3.7558,0,0,-0
3.7572,0,0,-0
3.7586,0,0,-0
3.7601,0.00014455,0,0.00014455
3.7615,0.00029804,0,0.00029804
3.763,0.00054184,0,0.00054184
3.7644,0.00095962,0,0.00095962
3.7658,0.0016562,0,0.0016562
3.7673,0.002786,0,0.002786
3.7687,0.0045691,0,0.0045691
3.7702,0.0073091,0,0.0073091
3.7716,0.011428,0,0.011428
3.773,0.017416,0,0.017416
3.7745,0.025874,0,0.025874
3.7759,0.037479,0,0.037479
3.7774,0.052941,0,0.052941
3.7788,0.072932,0,0.072932
3.7802,0.098081,0,0.098081
3.7817,0.12861,0,0.12861
3.7831,0.16446,0,0.16446
3.7846,0.20508,0,0.20508
3.786,0.24943,0,0.24943
3.7875,0.2959,0,0.2959
3.7889,0.34236,0,0.34236
3.7903,0.38631,0.020425,0.36589
3.7918,0.42514,0.050814,0.37433
3.7932,0.45635,0.089649,0.3667
3.7947,0.47778,0.14582,0.33196
3.7961,0.48789,0.21881,0.26908
3.7975,0.48582,0.30206,0.18375
3.799,0.47177,0.37922,0.092557
3.8004,0.44686,0.4289,0.017955
3.8019,0.41282,0.43255,-0.019727
3.8033,0.37197,0.38853,-0.016557
3.8047,0.32688,0.31392,0.012952
3.8062,0.28013,0.23192,0.048212
3.8076,0.23416,0.15985,0.074304
3.8091,0.19089,0.10504,0.08586
3.8105,0.15178,0.067058,0.084718
3.8119,0.11768,0.041223,0.076455
3.8134,0.088964,0.026819,0.062146
3.8148,0.06561,0.01273,0.05288
3.8163,0.047214,0,0.047214
3.8177,0.033133,0,0.033133
3.8191,0.022671,0,0.022671
3.8206,0.015124,0,0.015124
3.822,0.0098335,0,0.0098335
3.8235,0.0062389,0,0.0062389
3.8249,0.0038661,0,0.0038661
3.8264,0.0023357,0,0.0023357
3.8278,0.0013754,0,0.0013754
3.8292,0.00078933,0,0.00078933
3.8307,0.0004413,0,0.0004413
3.8321,0.00024078,0,0.00024078
3.8336,0,0,-0
3.835,0,0,-0
3.8364,0,0,-0
3.8379,0,0,-0
3.8393,0,0,-0
3.8408,0,0,-0
3.8422,0,0,-0
3.8436,0,0,-0
3.8451,0,0,-0
3.8465,0,0,-0
3.848,0,0,-0
3.8494,0,0,-0
3.8508,0,0,-0
3.8523,0,0,-0
3.8537,0,0.0049795,-0.0049795
3.8552,0,0.016703,-0.016703
3.8566,0,0,-0
3.858,0,0,-0
3.8595,0,0,-0
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0,-0
3.8797,0,0,-0
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,0,0,-0
4.0064,0,0,-0
4.0079,0,0,-0
4.0093,0,0,-0
4.0108,0,0,-0
4.0122,0,0,-0
4.0136,0,0,-0
4.0151,0,0,-0
4.0165,0,0,-0
4.018,0,0,-0
4.0194,0,0,-0
4.0208,0,0,-0
4.0223,0,0,-0
4.0237,0,0,-0
4.0252,0,0,-0
4.0266,0,0,-0
4.028,0,0,-0
4.0295,0,0,-0
4.0309,0,0,-0
4.0324,0,0,-0
4.0338,0,0,-0
4.0352,0,0,-0
4.0367,0,0,-0
4.0381,0,0,-0
4.0396,0,0,-0
4.041,0,0,-0
4.0424,0,0,-0
4.0439,0,0,-0
4.0453,0,0,-0
4.0468,0,0,-0
4.0482,0,0,-0
4.0497,0,0,-0
4.0511,0,0,-0
4.0525,0,0,-0
4.054,0,0,-0
4.0554,0,0,-0
4.0569,0,0,-0
4.0583,0,0,-0
4.0597,0,0,-0
4.0612,0,0,-0
4.0626,0,0,-0
4.0641,0,0,-0
4.0655,0,0,-0
4.0669,0,0,-0
4.0684,0,0,-0
4.0698,0,0,-0
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,0,0,-0
4.1433,0,0,-0
4.1447,0,0,-0
4.1462,0,0,-0
4.1476,0,0,-0
4.1491,0,0,-0
4.1505,0,0,-0
4.1519,0,0,-0
4.1534,0,0,-0
4.1548,0,0,-0
4.1563,0,0,-0
4.1577,0,0,-0
4.1591,0,0,-0
4.1606,0,0,-0
4.162,0,0,-0
4.1635,0,0,-0
4.1649,0,0,-0
4.1663,0,0,-0
4.1678,0,0,-0
4.1692,0,0,-0
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,0,0,-0
4.175,0,0,-0
4.1764,0,0,-0
4.1779,0,0,-0
4.1793,0,0,-0
4.1807,0,0,-0
4.1822,0,0,-0
4.1836,0,0,-0
4.1851,0,0,-0
4.1865,0,0,-0
4.188,0,0,-0
4.1894,0,0,-0
4.1908,0,0,-0
4.1923,0,0,-0
4.1937,0,0,-0
4.1952,0,0,-0
4.1966,0,0,-0
4.198,0,0,-0
4.1995,0,0,-0
4.2009,0,0,-0
4.2024,0,0,-0
4.2038,0,0,-0
4.2052,0,0,-0
4.2067,0,0,-0
4.2081,0,0,-0
4.2096,0,0,-0
4.211,0,0,-0
4.2124,0,0,-0
4.2139,0,0,-0
4.2153,0,0,-0
4.2168,0,0,-0
4.2182,0,0,-0
4.2196,0,0,-0
4.2211,0,0,-0
4.2225,0,0,-0
4.224,0,0,-0
4.2254,0,0,-0
4.2268,0,0,-0
4.2283,0,0,-0
4.2297,0,0,-0
4.2312,0,0,-0
4.2326,0,0,-0
4.2341,0,0,-0
4.2355,0,0,-0
4.2369,0,0,-0
4.2384,0,0,-0
4.2398,0,0,-0
4.2413,0,0,-0
4.2427,0,0,-0
4.2441,0,0,-0
4.2456,0,0,-0
4.247,0,0,-0
4.2485,0,0,-0
4.2499,0,0,-0
4.2513,0,0,-0
4.2528,0,0,-0
4.2542,0,0,-0
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,0,0,-0
4.2629,0,0,-0
4.2643,0,0,-0
4.2657,0,0,-0
4.2672,0,0,-0
4.2686,0,0,-0
4.2701,0,0,-0
4.2715,0,0,-0
4.273,0,0,-0
4.2744,0,0,-0
4.2758,0,0,-0
4.2773,0,0,-0
4.2787,0,0,-0
4.2802,0,0,-0
4.2816,0,0,-0
4.283,0,0,-0
4.2845,0,0,-0
4.2859,0,0,-0
4.2874,0,0,-0
4.2888,0,0,-0
4.2902,0,0,-0
4.2917,0,0,-0
4.2931,0,0,-0
4.2946,0,0,-0
4.296,0,0,-0
4.2974,0,0,-0
4.2989,0,0,-0
4.3003,0,0,-0
4.3018,0,0,-0
4.3032,0,0,-0
4.3046,0,0,-0
4.3061,0,0,-0
4.3075,0,0,-0
4.309,0,0,-0
4.3104,0,0,-0
4.3118,0,0,-0
4.3133,0,0,-0
4.3147,0,0,-0
4.3162,0,0,-0
4.3176,0,0,-0
4.3191,0,0,-0
4.3205,0,0,-0
4.3219,0,0,-0
4.3234,0,0,-0
4.3248,0,0,-0
4.3263,0,0,-0
4.3277,0,0,-0
4.3291,0,0,-0
4.3306,0,0,-0
4.332,0,0,-0
4.3335,0,0,-0
4.3349,0,0,-0
4.3363,0,0,-0
4.3378,0,0,-0
4.3392,0,0,-0
4.3407,0,0,-0
4.3421,0,0,-0
4.3435,0,0,-0
4.345,0,0,-0
4.3464,0,0,-0
4.3479,0,0,-0
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,7.8742e-05,0,7.8742e-05
4.3536,0.00014703,0,0.00014703
4.3551,0.00026729,0,0.00026729
4.3565,0.00047324,0,0.00047324
4.3579,0.00081635,0,0.00081635
4.3594,0.001378,0,0.001378
4.3608,0.0022653,0,0.0022653
4.3623,0.0036273,0,0.0036273
4.3637,0.0056588,0,0.0056588
4.3652,0.0086035,0,0.0086035
4.3666,0.012771,0,0.012771
4.368,0.018481,0,0.018481
4.3695,0.026058,0,0.026058
4.3709,0.035809,0,0.035809
4.3724,0.047966,0,0.047966
4.3738,0.062661,0,0.062661
4.3752,0.079811,0,0.079811
4.3767,0.099081,0,0.099081
4.3781,0.1199,0,0.1199
4.3796,0.14146,0,0.14146
4.381,0.1627,0,0.1627
4.3824,0.18241,0,0.18241
4.3839,0.19937,0,0.19937
4.3853,0.21243,0,0.21243
4.3868,0.22068,0,0.22068
4.3882,0.22349,0,0.22349
4.3896,0.22058,0,0.22058
4.3911,0.21224,0.0041377,0.20811
4.3925,0.1991,0.022536,0.17657
4.394,0.18209,0.032189,0.1499
4.3954,0.16234,0.052044,0.1103
4.3968,0.14107,0.077534,0.063537
4.3983,0.11951,0.10845,0.011058
4.3997,0.098703,0.13869,-0.039984
4.4012,0.079458,0.16011,-0.080655
4.4026,0.062342,0.16506,-0.10271
4.404,0.047702,0.15207,-0.10436
4.4055,0.035586,0.12622,-0.090639
4.4069,0.025875,0.095649,-0.069774
4.4084,0.018334,0.067397,-0.049063
4.4098,0.012657,0.045114,-0.032458
4.4113,0.0085253,0.027771,-0.019245
4.4127,0.0056013,0.019069,-0.013468
4.4141,0.003586,0,0.003586
4.4156,0.0022364,0,0.0022364
4.417,0.0013583,0,0.0013583
4.4185,0.00080503,0,0.00080503
4.4199,0.00046594,0,0.00046594
4.4213,0.00026268,0,0.00026268
4.4228,0.00014419,0,0.00014419
4.4242,7.7036e-05,0,7.7036e-05
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0,-0
4.551,0,0,-0
4.5524,0,0,-0
4.5539,0,0,-0
4.5553,0,0,-0
4.5568,0,0,-0
4.5582,0,0,-0
4.5596,0,0,-0
4.5611,0,0,-0
4.5625,0,0,-0
4.564,0,0,-0
4.5654,0,0,-0
4.5668,0,0,-0
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0,0,-0
4.5798,0,0,-0
4.5812,0,0,-0
4.5827,0,0,-0
4.5841,0,0,-0
4.5856,0,0,-0
4.587,0,0,-0
4.5885,0,0,-0
4.5899,0,0,-0
4.5913,0,0,-0
4.5928,0,0,-0
4.5942,0,0,-0
4.5957,0,0,-0
4.5971,0,0,-0
4.5985,0,0,-0
4.6,0,0,-0
4.6014,0,0,-0
4.6029,0,0,-0
4.6043,0,0,-0
4.6057,0,0,-0
4.6072,0,0,-0
4.6086,0,0,-0
4.6101,0,0,-0
4.6115,0,0,-0
4.6129,0,0,-0
4.6144,0,0,-0
4.6158,0,0,-0
4.6173,0,0,-0
4.6187,0,0,-0
4.6201,0,0,-0
4.6216,0,0,-0
4.623,0,0,-0
4.6245,0,0,-0
4.6259,0,0,-0
4.6273,0,0,-0
4.6288,0,0,-0
4.6302,0,0,-0
4.6317,0,0,-0
4.6331,0,0,-0
4.6346,0,0,-0
4.636,0,0,-0
4.6374,0,0,-0
4.6389,0,0,-0
4.6403,0,0,-0
4.6418,0,0,-0
4.6432,0,0,-0
4.6446,0,0,-0
4.6461,0,0,-0
4.6475,0,0,-0
4.649,0,0,-0
4.6504,0,0,-0
4.6518,0,0,-0
4.6533,0,0,-0
4.6547,0,0,-0
4.6562,0,0,-0
4.6576,0,0,-0
4.659,0,0,-0
4.6605,0,0,-0
4.6619,0,0,-0
4.6634,0,0,-0
4.6648,0,0,-0
4.6662,0,0,-0
4.6677,0,0,-0
4.6691,0,0,-0
4.6706,0,0,-0
4.672,0,0,-0
4.6734,0,0,-0
4.6749,0,0,-0
4.6763,0,0,-0
4.6778,0,0,-0
4.6792,0,0,-0
4.6807,0,0,-0
4.6821,0,0,-0
4.6835,0,0,-0
4.685,0,0,-0
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0,-0
4.6951,0,0,-0
4.6965,0,0,-0
4.6979,0,0,-0
4.6994,0,0,-0
4.7008,0,0,-0
4.7023,0,0,-0
4.7037,0,0,-0
4.7051,0,0,-0
4.7066,0,0,-0
4.708,0,0,-0
4.7095,0,0,-0
4.7109,0,0,-0
4.7123,0,0,-0
4.7138,0,0,-0
4.7152,0,0,-0
4.7167,0,0,-0
4.7181,0,0,-0
4.7195,0,0,-0
4.721,0,0,-0
4.7224,0,0,-0
4.7239,0,0,-0
4.7253,0,0,-0
4.7268,0,0,-0
4.7282,0,0,-0
4.7296,0,0,-0
4.7311,0,0,-0
4.7325,0,0,-0
4.734,0,0,-0
4.7354,0,0,-0
4.7368,0,0,-0
4.7383,0,0,-0
4.7397,0,0,-0
4.7412,0,0,-0
4.7426,0,0,-0
4.744,0,0,-0
4.7455,0,0,-0
4.7469,0,0,-0
4.7484,5.5913e-06,0,5.5913e-06
4.7498,1.3015e-05,0,1.3015e-05
4.7512,2.3909e-05,0,2.3909e-05
4.7527,4.274e-05,0,4.274e-05
4.7541,7.4354e-05,0,7.4354e-05
4.7556,0.00012593,0,0.00012593
4.757,0.00020797,0,0.00020797
4.7584,0.00033544,0,0.00033544
4.7599,0.00052668,0,0.00052668
4.7613,0.00080528,0,0.00080528
4.7628,0.0011994,0,0.0011994
4.7642,0.0017426,0,0.0017426
4.7657,0.0024682,0,0.0024682
4.7671,0.003405,0,0.003405
4.7685,0.0045765,0,0.0045765
4.77,0.0059938,0,0.0059938
4.7714,0.0076546,0,0.0076546
4.7729,0.0095245,0,0.0095245
4.7743,0.011548,0,0.011548
4.7757,0.013644,0,0.013644
4.7772,0.015711,0,0.015711
4.7786,0.017628,0,0.017628
4.7801,0.019274,0,0.019274
4.7815,0.020539,0,0.020539
4.7829,0.021331,0,0.021331
4.7844,0.021584,0,0.021584
4.7858,0.021282,0,0.021282
4.7873,0.02045,0,0.02045
4.7887,0.019152,0,0.019152
4.7901,0.017479,0,0.017479
4.7916,0.015542,0,0.015542
4.793,0.013468,0,0.013468
4.7945,0.011374,0,0.011374
4.7959,0.0093588,0,0.0093588
4.7973,0.0075041,0,0.0075041
4.7988,0.0058653,0,0.0058653
4.8002,0.0044669,0,0.0044669
4.8017,0.0033143,0,0.0033143
4.8031,0.0023952,0.017174,-0.014779
4.8045,0.0016882,0.0027555,-0.0010672
4.806,0.0011599,0.026695,-0.025536
4.8074,0.00077619,0.0048745,-0.0040983
4.8089,0.00050578,0.026457,-0.025951
4.8103,0.00032096,0.0054399,-0.005119
4.8118,0.00019901,0.016616,-0.016417
4.8132,0.00012016,0.0038141,-0.003694
4.8146,7.0627e-05,0,7.0627e-05
4.8161,4.0392e-05,0,4.0392e-05
4.8175,2.2546e-05,0,2.2546e-05
4.819,1.2289e-05,0,1.2289e-05
4.8204,3.274e-06,0,3.274e-06
4.8218,0,0,-0
4.8233,0,0,-0
4.8247,0,0,-0
4.8262,0,0,-0
4.8276,0,0,-0
4.829,0,0,-0
4.8305,0,0,-0
4.8319,0,0,-0
4.8334,0,0,-0
4.8348,0,0,-0
4.8362,0,0,-0
4.8377,0,0,-0
4.8391,0,0,-0
4.8406,0,0,-0
4.842,0,0,-0
4.8434,0,0,-0
4.8449,0,0,-0
4.8463,0,0,-0
4.8478,0,0,-0
4.8492,0,0,-0
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0,-0
4.8564,0,0,-0
4.8579,0,0,-0
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf1_weight.csv <==
28.7,66.1,75.691
29.9,66,75.54
31.8,65.8,75.791
34,65.6,75.77
35.9,65.4,75.765
36.5,65.3,76.168
38.9,65.1,76.571
40.7,64.9,76.849
42,64.8,76.965
44.2,64.6,77.229
45,64.4,77.468
47,64.2,77.227
48.9,64,77.231
50.9,63.7,77.282
51.3,63.3,77.367
53.1,63,77.704
55.6,62.6,77.388
55.1,62.1,76.72
58,61.6,76.254
60.5,61,76.004
61.3,60.4,75.794
63.3,59.6,75.63
63.6,58.9,74.876
64.8,58.1,74.662
69.1,57.3,74.148
68.3,56.3,73.608
70.5,55.4,72.943
72.5,54.4,72.36
74.1,53.5,71.91
73.7,52.9,71.789
76.7,52.5,71.566
77.9,52.3,70.93
79.9,52.2,70.78
83.3,52.2,70.482
82.9,52.2,70.28
84.1,52.2,70.276
87.7,52.2,70.703
85.7,52.2,70.283
89.3,52.2,70.337
92.3,52.1,70.031
93.7,52.2,69.782
94.4,52.2,69.395
96.4,52.2,69.393
97.1,52.3,69.122
97.5,52.3,68.511
94.3,52.3,69.166
105.6,52.4,69.085
104.1,52.4,68.424
104.3,52.5,68.147
106.1,52.5,67.872
109.2,52.4,67.901
111,52.3,67.296
110.8,52.3,67.411
113.5,51.7,66.572
115,52.3,66.124
117.5,52.6,65.87
118.6,53,65.469
119,53.6,65.102
123.1,54.3,64.558
122.9,55.3,64.112
123.7,56.3,63.737
124.9,57.1,62.954
127.3,57.9,62.136
130.2,58.7,61.381
131.3,59.4,61.266
134.6,59.8,59.903
130.6,60,59.696
135.4,60.1,59.193
136.1,60.1,58.835
138.4,61.8,58.677
140.8,62,58.372
140.2,62.1,58.394
142.1,62.3,58.29
145.3,62.3,58.197
145.6,62.4,58.05
146.8,62.5,57.655
150.3,63.3,57.229
151.2,63.3,57.164
149.9,62.6,57.506
148.9,62.6,57.698
155.3,63.3,57.736
157.5,63.3,57.622
157,62.9,57.323
160.8,63,57.599
163.3,63.4,57.475
163.2,63.3,57.5
165.2,63.2,57.525
165.3,63.1,57.22
168.3,62.9,57.161
170.8,62.8,56.673
170.2,62.6,56.962
176.3,62.4,56.898
175.5,62.2,56.919
176.7,62,57.039
176.5,61.8,57.077
177.9,61.5,57.047
182,61.2,56.685
180.6,60.7,56.847
184.2,60.3,57.195
183.3,60,57.545
186.9,57.7,57.238
184,59.2,57.361
188.8,58.8,57.506
194.1,58.4,57.393
194.6,58.1,57.454
192.1,57.8,57.834
197.2,57.6,57.699
198.5,57.2,57.621
200,56.7,57.717
202.2,56.4,57.633
205,56,57.442
204.4,55.7,57.874
207.7,55.4,57.8
207.4,54.9,57.825
209.6,54.6,57.993
211,54.4,57.644
211.9,54.2,57.51
214.5,54.1,57.692
215.4,53.9,57.707
218.6,53.8,57.504
219.1,53.7,57.801
223.8,53.7,57.92
220.6,53.7,57.797
223.5,53.7,57.609
226.2,53.7,57.703
228,53.7,57.676
229.6,53.7,57.935
230.9,53.7,57.673
232.5,53.6,57.879
234.7,53.6,57.71
235,53.6,57.746
235.9,54,58.077
240.1,54,58.264
236.5,53.9,58.462
238.6,53.9,58.391
243.7,54,58.768
244.3,54.1,58.514
245.1,58.7,59.311
247,60.6,61.274
249.2,61.9,62.641
250.3,63.1,63.904
251.8,64.5,65.593
254.1,66,66.977
254.7,67.3,68.797
257.1,68.4,69.346
257.7,69.3,69.855
261.9,69.6,69.425
259.9,69.9,69.408
263.2,69.9,68.916
264.2,70,67.971
266.1,70.1,67.078
268.2,70.2,67.163
270.7,70.3,67.355
271.6,70.4,66.999
273.8,70.4,67.169
270.8,70.4,69.105
275.9,70.4,68.685
276.6,70.5,67.697
278.4,70.6,68.312
279.7,70.9,69.038
282.7,70.7,70.101
284.9,75.5,72.382
283.4,84.2,77.653
286.3,87.5,80.307
289.4,89,80.813
289.6,89.1,80.813
292.1,89.2,80.813
291.8,89.3,80.813
296.5,89.4,80.544
295,89.4,80.321
298.7,89.4,80.284
299.3,89.5,80.564
303.7,89.5,80.813
303.5,89.5,80.813
305.7,89.5,80.813
303.5,89.5,80.813
307.6,89.6,80.813
309,89.6,80.813
311.9,89.6,80.813
313.4,89.7,80.813
313,89.7,80.813
315.9,89.9,79.832
317.3,89.9,78.677
318,89.9,77.453
320.7,89.9,76.392
321.3,90,75.183
319.3,90.1,72.982
328.2,90.1,71.057
326.2,90.2,69.724
325.2,90.1,69.031
328,90.3,68.012
330.1,90.3,67.359
330.4,90.3,66.929
334.9,90.5,66.92
334.2,90.5,66.96
337.8,90.6,66.433
339.5,90.7,66.702
341.9,90.8,67.061
343.6,91.1,66.48
344.1,91.2,66.875
344.5,92.3,66.872
347,91.7,67.708
347.4,92,67.304
348.4,92.1,66.784
352.3,92.1,66.835
354.7,92.2,67.191
357.8,92.3,67.228
359.7,92.4,66.951
358,93.4,66.985
355.4,93.1,67.556
363.1,93.2,67.511
362.1,93.3,67.878
366.6,93.2,67.911


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf2.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,1.0295e-05,0,1.0295e-05
0.65693,1.8843e-05,0,1.8843e-05
0.65837,3.3665e-05,0,3.3665e-05
0.65981,5.8716e-05,0,5.8716e-05
0.66126,9.9981e-05,0,9.9981e-05
0.6627,0.00016622,0,0.00016622
0.66414,0.00026983,0,0.00026983
0.66558,0.0004277,0,0.0004277
0.66702,0.00066199,0,0.00066199
0.66846,0.0010006,0,0.0010006
0.6699,0.0014769,0,0.0014769
0.67134,0.0021297,0,0.0021297
0.67278,0.0030001,0,0.0030001
0.67422,0.0041263,0,0.0041263
0.67566,0.0055415,0,0.0055415
0.6771,0.0072667,0,0.0072667
0.67854,0.0093048,0,0.0093048
0.67998,0.011635,0,0.011635
0.68142,0.014206,0,0.014206
0.68287,0.01694,0,0.01694
0.68431,0.019725,0,0.019725
0.68575,0.022431,0,0.022431
0.68719,0.02491,0,0.02491
0.68863,0.027013,0,0.027013
0.69007,0.028603,0,0.028603
0.69151,0.029576,0,0.029576
0.69295,0.029864,0,0.029864
0.69439,0.029448,0,0.029448
0.69583,0.028357,0,0.028357
0.69727,0.026666,0,0.026666
0.69871,0.024487,0,0.024487
0.70015,0.021959,0,0.021959
0.70159,0.01923,0,0.01923
0.70303,0.016444,0,0.016444
0.70447,0.013731,0,0.013731
0.70592,0.011196,0,0.011196
0.70736,0.0089158,0,0.0089158
0.7088,0.0069338,0,0.0069338
0.71024,0.005266,0,0.005266
0.71168,0.0039055,0,0.0039055
0.71312,0.0028285,0,0.0028285
0.71456,0.0020004,0,0.0020004
0.716,0.0013813,0,0.0013813
0.71744,0.0009314,0,0.0009314
0.71888,0.00061317,0,0.00061317
0.72032,0.0003941,0,0.0003941
0.72176,0.00024729,0,0.00024729
0.7232,0.00015154,0,0.00015154
0.72464,9.0808e-05,0,9.0808e-05
0.72608,5.314e-05,0,5.314e-05
0.72753,3.0365e-05,0,3.0365e-05
0.72897,1.6942e-05,0,1.6942e-05
0.73041,5.6778e-06,0,5.6778e-06
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,1.4565e-07,0,1.4565e-07
1.3758,2.6693e-07,0,2.6693e-07
1.3773,4.7744e-07,0,4.7744e-07
1.3787,8.3353e-07,0,8.3353e-07
1.3801,1.4205e-06,0,1.4205e-06
1.3816,2.3633e-06,0,2.3633e-06
1.383,3.8386e-06,0,3.8386e-06
1.3845,6.0872e-06,0,6.0872e-06
1.3859,9.4252e-06,0,9.4252e-06
1.3873,1.4249e-05,0,1.4249e-05
1.3888,2.1053e-05,0,2.1053e-05
1.3902,3.0373e-05,0,3.0373e-05
1.3917,4.2778e-05,0,4.2778e-05
1.3931,5.8819e-05,0,5.8819e-05
1.3945,7.8958e-05,0,7.8958e-05
1.396,0.00010349,0,0.00010349
1.3974,0.00013243,0,0.00013243
1.3989,0.00016547,0,0.00016547
1.4003,0.00020188,0,0.00020188
1.4017,0.0002405,0,0.0002405
1.4032,0.00027976,0,0.00027976
1.4046,0.00031775,0,0.00031775
1.4061,0.00035236,0,0.00035236
1.4075,0.00038151,0,0.00038151
1.4089,0.00040332,0,0.00040332
1.4104,0.00041633,0,0.00041633
1.4118,0.00041963,0,0.00041963
1.4133,0.00041298,0,0.00041298
1.4147,0.00039685,0,0.00039685
1.4162,0.00037235,0,0.00037235
1.4176,0.00034112,0,0.00034112
1.419,0.00030513,0,0.00030513
1.4205,0.00026647,0,0.00026647
1.4219,0.00022723,0,0.00022723
1.4234,0.0001892,0,0.0001892
1.4248,0.00015382,0,0.00015382
1.4262,0.00012211,0,0.00012211
1.4277,9.4642e-05,0,9.4642e-05
1.4291,7.1621e-05,0,7.1621e-05
1.4306,5.2915e-05,0,5.2915e-05
1.432,3.8167e-05,0,3.8167e-05
1.4334,2.6875e-05,0,2.6875e-05
1.4349,1.8473e-05,0,1.8473e-05
1.4363,1.2409e-05,0,1.2409e-05
1.4378,8.1404e-06,0,8.1404e-06
1.4392,5.214e-06,0,5.214e-06
1.4406,3.2605e-06,0,3.2605e-06
1.4421,1.9906e-06,0,1.9906e-06
1.4435,1.1864e-06,0,1.1864e-06
1.445,6.9025e-07,0,6.9025e-07
1.4464,3.9198e-07,0,3.9198e-07
1.4478,2.1725e-07,0,2.1725e-07
1.4493,1.2744e-08,0,1.2744e-08
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,4.4294e-06,0,4.4294e-06
1.7432,8.0694e-06,0,8.0694e-06
1.7446,1.4345e-05,0,1.4345e-05
1.7461,2.4887e-05,0,2.4887e-05
1.7475,4.2142e-05,0,4.2142e-05
1.7489,6.9653e-05,0,6.9653e-05
1.7504,0.00011238,0,0.00011238
1.7518,0.00017701,0,0.00017701
1.7533,0.00027219,0,0.00027219
1.7547,0.00040864,0,0.00040864
1.7561,0.00059961,0,0.00059961
1.7576,0.00085885,0,0.00085885
1.759,0.0012008,0,0.0012008
1.7605,0.0016389,0,0.0016389
1.7619,0.0021835,0,0.0021835
1.7633,0.0028402,0,0.0028402
1.7648,0.0036067,0,0.0036067
1.7662,0.0044716,0,0.0044716
1.7677,0.0054128,0,0.0054128
1.7691,0.0063972,0,0.0063972
1.7706,0.0073816,0,0.0073816
1.772,0.0083151,0,0.0083151
1.7734,0.0091446,0,0.0091446
1.7749,0.0098184,0,0.0098184
1.7763,0.010381,0,0.010381
1.7778,0.010857,0,0.010857
1.7792,0.011107,0,0.011107
1.7806,0.01129,0,0.01129
1.7821,0.011531,0,0.011531
1.7835,0.012024,0,0.012024
1.785,0.013047,0,0.013047
1.7864,0.014971,0,0.014971
1.7878,0.018267,0,0.018267
1.7893,0.023515,0,0.023515
1.7907,0.031399,0,0.031399
1.7922,0.042689,0,0.042689
1.7936,0.058197,0,0.058197
1.795,0.078715,0,0.078715
1.7965,0.10493,0,0.10493
1.7979,0.13728,0,0.13728
1.7994,0.17592,0,0.17592
1.8008,0.2205,0,0.2205
1.8022,0.27005,0,0.27005
1.8037,0.32305,0,0.32305
1.8051,0.37738,0.082037,0.29534
1.8066,0.43047,0.16164,0.26882
1.808,0.47943,0.26916,0.21028
1.8094,0.52135,0.44894,0.072415
1.8109,0.55353,0.65199,-0.098464
1.8123,0.57379,0.81654,-0.24276
1.8138,0.58068,0.90834,-0.32766
1.8152,0.57362,0.89319,-0.31957
1.8167,0.55323,0.74275,-0.18952
1.8181,0.52093,0.52899,-0.0080668
1.8195,0.4789,0.33871,0.14019
1.821,0.42983,0.19575,0.23408
1.8224,0.37665,0.11204,0.26461
1.8239,0.32222,0.0080398,0.31418
1.8253,0.26911,0,0.26911
1.8267,0.2194,0,0.2194
1.8282,0.17462,0,0.17462
1.8296,0.13572,0,0.13572
1.8311,0.10299,0,0.10299
1.8325,0.076302,0,0.076302
1.8339,0.055188,0,0.055188
1.8354,0.038968,0,0.038968
1.8368,0.026859,0,0.026859
1.8383,0.018071,0,0.018071
1.8397,0.011868,0,0.011868
1.8411,0.0076063,0,0.0076063
1.8426,0.0047576,0,0.0047576
1.844,0.0029105,0,0.0029105
1.8455,0.0017384,0,0.0017384
1.8469,0.0010135,0,0.0010135
1.8483,0.00057684,0,0.00057684
1.8498,0.00032043,0,0.00032043
1.8512,7.9175e-05,0,7.9175e-05
1.8527,0,0,-0
1.8541,0,0,-0
1.8555,0,0,-0
1.857,0,0,-0
1.8584,0,0,-0
1.8599,0,0,-0
1.8613,0,0,-0
1.8628,0,0,-0
1.8642,0,0,-0
1.8656,0,0,-0
1.8671,0,0,-0
1.8685,0,0,-0
1.87,0,0,-0
1.8714,0,0,-0
1.8728,0,0,-0
1.8743,0,0,-0
1.8757,0,0,-0
1.8772,0,0,-0
1.8786,0,0,-0
1.88,0.0008668,0,0.0008668
1.8815,0.0015713,0,0.0015713
1.8829,0.0027802,0,0.0027802
1.8844,0.0048021,0,0.0048021
1.8858,0.008097,0,0.008097
1.8872,0.013356,0,0.013356
1.8887,0.021502,0,0.021502
1.8901,0.033783,0,0.033783
1.8916,0.051806,0,0.051806
1.893,0.077542,0,0.077542
1.8944,0.11329,0,0.11329
1.8959,0.16159,0,0.16159
1.8973,0.225,0,0.225
1.8988,0.30586,0,0.30586
1.9002,0.40594,0,0.40594
1.9017,0.52619,0,0.52619
1.9031,0.66581,0,0.66581
1.9045,0.82238,0,0.82238
1.906,0.99162,0.085894,0.90573
1.9074,1.1673,0.27195,0.89533
1.9089,1.3414,0.48833,0.85311
1.9103,1.505,0.85781,0.64721
1.9117,1.6485,1.3821,0.26639
1.9132,1.7629,2.0075,-0.24456
1.9146,1.8406,2.5697,-0.72915
1.9161,1.8756,2.8356,-0.96002
1.9175,1.8659,2.7087,-0.84279
1.9189,1.8123,2.2122,-0.3999
1.9204,1.7185,1.5424,0.17604
1.9218,1.5909,0.96255,0.62831
1.9233,1.4378,0.55286,0.88493
1.9247,1.2686,0.28912,0.97947
1.9261,1.0927,0.13374,0.95896
1.9276,0.91879,0.038537,0.88025
1.929,0.75417,0,0.75417
1.9305,0.60444,0,0.60444
1.9319,0.47295,0,0.47295
1.9333,0.36129,0,0.36129
1.9348,0.26944,0,0.26944
1.9362,0.19615,0,0.19615
1.9377,0.1394,0,0.1394
1.9391,0.096698,0,0.096698
1.9405,0.06547,0,0.06547
1.942,0.043261,0,0.043261
1.9434,0.027911,0,0.027911
1.9449,0.017601,0,0.017601
1.9463,0.010835,0,0.010835
1.9478,0.0065113,0,0.0065113
1.9492,0.0038193,0,0.0038193
1.9506,0.0021865,0,0.0021865
1.9521,0.0012216,0,0.0012216
1.9535,0.000666,0,0.000666
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0,0,-0
2.0054,0,0,-0
2.0068,0,0,-0
2.0083,0,0,-0
2.0097,0,0,-0
2.0111,0,0,-0
2.0126,0,0,-0
2.014,0,0,-0
2.0155,0,0,-0
2.0169,0,0,-0
2.0183,0,0,-0
2.0198,0,0,-0
2.0212,0,0,-0
2.0227,0,0,-0
2.0241,0,0,-0
2.0255,0,0,-0
2.027,0,0,-0
2.0284,0,0,-0
2.0299,0,0,-0
2.0313,0,0,-0
2.0327,0,0,-0
2.0342,0,0,-0
2.0356,0,0,-0
2.0371,0,0,-0
2.0385,0,0,-0
2.04,0.00028057,0,0.00028057
2.0414,0.00050744,0,0.00050744
2.0428,0.00089842,0,0.00089842
2.0443,0.0015519,0,0.0015519
2.0457,0.0026157,0,0.0026157
2.0472,0.0043024,0,0.0043024
2.0486,0.0069065,0,0.0069065
2.05,0.010821,0,0.010821
2.0515,0.016549,0,0.016549
2.0529,0.024706,0,0.024706
2.0544,0.036006,0,0.036006
2.0558,0.051251,0,0.051251
2.0572,0.071242,0,0.071242
2.0587,0.096655,0,0.096655
2.0601,0.128,0,0.128
2.0616,0.16545,0,0.16545
2.063,0.20877,0,0.20877
2.0644,0.25716,0,0.25716
2.0659,0.30924,0,0.30924
2.0673,0.36303,0.052278,0.31075
2.0688,0.41606,0.16171,0.25435
2.0702,0.46546,0.25248,0.21298
2.0716,0.50831,0.39389,0.11442
2.0731,0.54189,0.53393,0.0079599
2.0745,0.56396,0.62608,-0.062124
2.076,0.57297,0.64597,-0.073001
2.0774,0.56829,0.58292,-0.014626
2.0788,0.55025,0.45777,0.092487
2.0803,0.52012,0.30654,0.21358
2.0817,0.47993,0.19389,0.28604
2.0832,0.43228,0.082883,0.3494
2.0846,0.38007,0,0.38007
2.0861,0.32623,0,0.32623
2.0875,0.27336,0,0.27336
2.0889,0.22361,0,0.22361
2.0904,0.17856,0,0.17856
2.0918,0.13919,0,0.13919
2.0933,0.1064,0,0.1064
2.0947,0.079548,0,0.079548
2.0961,0.058609,0,0.058609
2.0976,0.043153,0,0.043153
2.099,0.032657,0,0.032657
2.1005,0.026727,0,0.026727
2.1019,0.025203,0,0.025203
2.1033,0.028217,0,0.028217
2.1048,0.036247,0,0.036247
2.1062,0.05013,0,0.05013
2.1077,0.071042,0,0.071042
2.1091,0.10042,0,0.10042
2.1105,0.13986,0,0.13986
2.112,0.19098,0,0.19098
2.1134,0.25488,0,0.25488
2.1149,0.33222,0,0.33222
2.1163,0.42292,0,0.42292
2.1177,0.52554,0,0.52554
2.1192,0.63751,0,0.63751
2.1206,0.75494,0,0.75494
2.1221,0.87275,0,0.87275
2.1235,0.98497,0,0.98497
2.1249,1.0851,0.10195,0.98311
2.1264,1.1668,0.20062,0.96617
2.1278,1.2248,0.36612,0.85868
2.1293,1.2551,0.60058,0.65452
2.1307,1.2556,0.9037,0.35185
2.1322,1.2261,1.2543,-0.028151
2.1336,1.1689,1.523,-0.35409
2.135,1.0878,1.5786,-0.49074
2.1365,0.98823,1.3994,-0.41121
2.1379,0.87632,1.0961,-0.21976
2.1394,0.75856,0.74951,0.0090487
2.1408,0.64101,0.4632,0.1778
2.1422,0.52879,0.30713,0.22166
2.1437,0.42583,0.2358,0.19002
2.1451,0.33474,0.21434,0.12039
2.1466,0.25685,0.25686,-9.4114e-06
2.148,0.19237,0.32139,-0.12902
2.1494,0.14062,0.35525,-0.21463
2.1509,0.10032,0.3543,-0.25398
2.1523,0.06992,0.31079,-0.24087
2.1538,0.047577,0.26183,-0.21425
2.1552,0.031602,0.15515,-0.12355
2.1566,0.020489,0.085048,-0.06456
2.1581,0.012965,0.0059246,0.0070405
2.1595,0.0080068,0,0.0080068
2.161,0.0048253,0,0.0048253
2.1624,0.0028375,0,0.0028375
2.1638,0.0016278,0,0.0016278
2.1653,0.00091273,0,0.00091273
2.1667,0.0005003,0,0.0005003
2.1682,0,0,-0
2.1696,0,0,-0
2.1711,0,0,-0
2.1725,0,0,-0
2.1739,0,0,-0
2.1754,0,0,-0
2.1768,0,0,-0
2.1783,0,0,-0
2.1797,0,0,-0
2.1811,0,0,-0
2.1826,0,0,-0
2.184,0,0,-0
2.1855,0,0,-0
2.1869,0,0,-0
2.1883,0,0,-0
2.1898,0,0,-0
2.1912,0,0,-0
2.1927,0,0,-0
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,2.8793e-05,0,2.8793e-05
2.246,5.2628e-05,0,5.2628e-05
2.2474,9.39e-05,0,9.39e-05
2.2488,0.00016345,0,0.00016345
2.2503,0.00027759,0,0.00027759
2.2517,0.00046004,0,0.00046004
2.2532,0.00074404,0,0.00074404
2.2546,0.0011745,0,0.0011745
2.256,0.0018095,0,0.0018095
2.2575,0.0027214,0,0.0027214
2.2589,0.0039984,0,0.0039984
2.2604,0.0057358,0,0.0057358
2.2618,0.0080297,0,0.0080297
2.2633,0.010971,0,0.010971
2.2647,0.01463,0,0.01463
2.2661,0.019043,0,0.019043
2.2676,0.024196,0,0.024196
2.269,0.030009,0,0.030009
2.2705,0.036333,0,0.036333
2.2719,0.042942,0,0.042942
2.2733,0.04954,0,0.04954
2.2748,0.055785,0,0.055785
2.2762,0.061317,0,0.061317
2.2777,0.06579,0,0.06579
2.2791,0.068906,0,0.068906
2.2805,0.07045,0,0.07045
2.282,0.07031,0,0.07031
2.2834,0.068497,0,0.068497
2.2849,0.065133,0,0.065133
2.2863,0.060448,0,0.060448
2.2877,0.054763,0,0.054763
2.2892,0.04843,0,0.04843
2.2906,0.041808,0,0.041808
2.2921,0.035229,0,0.035229
2.2935,0.028976,0,0.028976
2.2949,0.023263,0,0.023263
2.2964,0.018227,0,0.018227
2.2978,0.013941,0,0.013941
2.2993,0.010412,0,0.010412
2.3007,0.0075906,0,0.0075906
2.3021,0.0054017,0,0.0054017
2.3036,0.0037519,0,0.0037519
2.305,0.0025434,0,0.0025434
2.3065,0.0016827,0,0.0016827
2.3079,0.0010863,0,0.0010863
2.3094,0.00068428,0,0.00068428
2.3108,0.00042073,0,0.00042073
2.3122,0.00025296,0,0.00025296
2.3137,0.00014845,0,0.00014845
2.3151,8.5021e-05,0,8.5021e-05
2.3166,4.7518e-05,0,4.7518e-05
2.318,2.5913e-05,0,2.5913e-05
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,5.4447e-06,0,5.4447e-06
2.4851,9.9781e-06,0,9.9781e-06
2.4866,1.7843e-05,0,1.7843e-05
2.488,3.1136e-05,0,3.1136e-05
2.4894,5.3047e-05,0,5.3047e-05
2.4909,8.8402e-05,0,8.8402e-05
2.4923,0.00014371,0,0.00014371
2.4938,0.00022793,0,0.00022793
2.4952,0.00035274,0,0.00035274
2.4966,0.0005327,0,0.0005327
2.4981,0.00078509,0,0.00078509
2.4995,0.0011293,0,0.0011293
2.501,0.0015854,0,0.0015854
2.5024,0.0021733,0,0.0021733
2.5038,0.0029086,0,0.0029086
2.5053,0.0037988,0,0.0037988
2.5067,0.0048419,0,0.0048419
2.5082,0.0060231,0,0.0060231
2.5096,0.0073128,0,0.0073128
2.511,0.0086661,0,0.0086661
2.5125,0.010024,0,0.010024
2.5139,0.011318,0,0.011318
2.5154,0.01247,0,0.01247
2.5168,0.013411,0,0.013411
2.5182,0.014076,0,0.014076
2.5197,0.014421,0,0.014421
2.5211,0.014421,0,0.014421
2.5226,0.014075,0,0.014075
2.524,0.013408,0,0.013408
2.5254,0.012467,0,0.012467
2.5269,0.011314,0,0.011314
2.5283,0.01002,0,0.01002
2.5298,0.0086616,0,0.0086616
2.5312,0.0073083,0,0.0073083
2.5327,0.0060186,0,0.0060186
2.5341,0.0048375,0,0.0048375
2.5355,0.0037947,0,0.0037947
2.537,0.0029049,0,0.0029049
2.5384,0.00217,0,0.00217
2.5399,0.0015828,0,0.0015828
2.5413,0.0011271,0,0.0011271
2.5427,0.00078338,0,0.00078338
2.5442,0.00053137,0,0.00053137
2.5456,0.00035173,0,0.00035173
2.5471,0.00022718,0,0.00022718
2.5485,0.00014317,0,0.00014317
2.5499,8.8016e-05,0,8.8016e-05
2.5514,5.2799e-05,0,5.2799e-05
2.5528,3.0985e-05,0,3.0985e-05
2.5543,1.7745e-05,0,1.7745e-05
2.5557,9.9165e-06,0,9.9165e-06
2.5571,5.4068e-06,0,5.4068e-06
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,4.579e-06,0,4.579e-06
2.7502,8.4124e-06,0,8.4124e-06
2.7516,1.5077e-05,0,1.5077e-05
2.7531,2.6363e-05,0,2.6363e-05
2.7545,4.4979e-05,0,4.4979e-05
2.756,7.5034e-05,0,7.5034e-05
2.7574,0.0001222,0,0.0001222
2.7588,0.00019412,0,0.00019412
2.7603,0.00030083,0,0.00030083
2.7617,0.00045486,0,0.00045486
2.7632,0.00067108,0,0.00067108
2.7646,0.00096616,0,0.00096616
2.766,0.0013575,0,0.0013575
2.7675,0.0018624,0,0.0018624
2.7689,0.0024939,0,0.0024939
2.7704,0.0032585,0,0.0032585
2.7718,0.0041546,0,0.0041546
2.7732,0.0051691,0,0.0051691
2.7747,0.0062764,0,0.0062764
2.7761,0.0074375,0,0.0074375
2.7776,0.0086015,0,0.0086015
2.779,0.0097081,0,0.0097081
2.7804,0.010692,0,0.010692
2.7819,0.011492,0,0.011492
2.7833,0.012054,0,0.012054
2.7848,0.01234,0,0.01234
2.7862,0.012328,0,0.012328
2.7876,0.012021,0,0.012021
2.7891,0.011438,0,0.011438
2.7905,0.010621,0,0.010621
2.792,0.0096231,0,0.0096231
2.7934,0.0085096,0,0.0085096
2.7948,0.0073438,0,0.0073438
2.7963,0.0061851,0,0.0061851
2.7977,0.0050835,0,0.0050835
2.7992,0.0040771,0,0.0040771
2.8006,0.0031906,0,0.0031906
2.8021,0.002437,0,0.002437
2.8035,0.0018171,0,0.0018171
2.8049,0.0013222,0,0.0013222
2.8064,0.0009389,0,0.0009389
2.8078,0.00065054,0,0.00065054
2.8093,0.00043978,0,0.00043978
2.8107,0.00029004,0,0.00029004
2.8121,0.00019706,0,0.00019706
2.8136,0.00013769,0,0.00013769
2.815,0.00010889,0,0.00010889
2.8165,0.0001081,0,0.0001081
2.8179,0.00013677,0,0.00013677
2.8193,0.00020119,0,0.00020119
2.8208,0.00031316,0,0.00031316
2.8222,0.0004907,0,0.0004907
2.8237,0.00075638,0,0.00075638
2.8251,0.0011489,0,0.0011489
2.8265,0.001704,0,0.001704
2.828,0.0024655,0,0.0024655
2.8294,0.0034804,0,0.0034804
2.8309,0.0047938,0,0.0047938
2.8323,0.0064432,0,0.0064432
2.8337,0.008451,0,0.008451
2.8352,0.010817,0,0.010817
2.8366,0.013515,0,0.013515
2.8381,0.016479,0,0.016479
2.8395,0.019607,0,0.019607
2.841,0.022764,0,0.022764
2.8424,0.025793,0,0.025793
2.8438,0.02852,0,0.02852
2.8453,0.030777,0,0.030777
2.8467,0.032413,0,0.032413
2.8482,0.033307,0,0.033307
2.8496,0.033397,0,0.033397
2.851,0.03268,0,0.03268
2.8525,0.031209,0,0.031209
2.8539,0.029086,0,0.029086
2.8554,0.026454,0,0.026454
2.8568,0.023479,0,0.023479
2.8582,0.020335,0,0.020335
2.8597,0.017186,0,0.017186
2.8611,0.014175,0,0.014175
2.8626,0.01141,0,0.01141
2.864,0.008963,0,0.008963
2.8654,0.0068703,0,0.0068703
2.8669,0.0051384,0,0.0051384
2.8683,0.0037496,0,0.0037496
2.8698,0.0026693,0,0.0026693
2.8712,0.001856,0,0.001856
2.8726,0.0012596,0,0.0012596
2.8741,0.00083411,0,0.00083411
2.8755,0.00053893,0,0.00053893
2.877,0.00033971,0,0.00033971
2.8784,0.00020888,0,0.00020888
2.8798,0.00012526,0,0.00012526
2.8813,7.3254e-05,0,7.3254e-05
2.8827,4.1929e-05,0,4.1929e-05
2.8842,2.3418e-05,0,2.3418e-05
2.8856,1.2759e-05,0,1.2759e-05
2.8871,0,0,-0
2.8885,0,0,-0
2.8899,0,0,-0
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0,0,-0
3.0282,0,0,-0
3.0297,0,0,-0
3.0311,0,0,-0
3.0326,0,0,-0
3.034,0.00016354,0,0.00016354
3.0354,0.00029757,0,0.00029757
3.0369,0.00052899,0,0.00052899
3.0383,0.00091926,0,0.00091926
3.0398,0.0015576,0,0.0015576
3.0412,0.0025738,0,0.0025738
3.0426,0.0041482,0,0.0041482
3.0441,0.0065219,0,0.0065219
3.0455,0.010004,0,0.010004
3.047,0.014972,0,0.014972
3.0484,0.021894,0,0.021894
3.0498,0.031234,0,0.031234
3.0513,0.043466,0,0.043466
3.0527,0.059013,0,0.059013
3.0542,0.078171,0,0.078171
3.0556,0.10104,0,0.10104
3.057,0.12743,0,0.12743
3.0585,0.15684,0,0.15684
3.0599,0.18837,0,0.18837
3.0614,0.22074,0,0.22074
3.0628,0.25314,0,0.25314
3.0642,0.28296,0.062879,0.22008
3.0657,0.30902,0.20304,0.10598
3.0671,0.32997,0.29702,0.032953
3.0686,0.34494,0.42764,-0.082705
3.07,0.35364,0.53128,-0.17764
3.0715,0.35679,0.57614,-0.21935
3.0729,0.356,0.52866,-0.17266
3.0743,0.35379,0.4063,-0.052507
3.0758,0.35355,0.2751,0.07845
3.0772,0.35935,0.17892,0.18042
3.0787,0.37569,0.083652,0.29203
3.0801,0.40723,0,0.40723
3.0815,0.45829,0,0.45829
3.083,0.53205,0.030119,0.50193
3.0844,0.63048,0.098464,0.53202
3.0859,0.75372,0.19734,0.55638
3.0873,0.89976,0.37088,0.52889
3.0887,1.0642,0.66146,0.40274
3.0902,1.2403,1.0886,0.1517
3.0916,1.4192,1.5737,-0.15451
3.0931,1.5903,1.9597,-0.36936
3.0945,1.743,2.1251,-0.38215
3.0959,1.8666,1.9677,-0.1011
3.0974,1.9522,1.537,0.4152
3.0988,1.9934,1.039,0.95437
3.1003,1.9868,0.62757,1.3592
3.1017,1.9322,0.35181,1.5804
3.1031,1.8336,0.20229,1.6313
3.1046,1.6981,0.065283,1.6328
3.106,1.5345,0,1.5345
3.1075,1.3531,0,1.3531
3.1089,1.1642,0,1.1642
3.1104,0.97736,0,0.97736
3.1118,0.80052,0,0.80052
3.1132,0.63989,0,0.63989
3.1147,0.4991,0,0.4991
3.1161,0.37984,0,0.37984
3.1176,0.28203,0,0.28203
3.119,0.20429,0,0.20429
3.1204,0.14435,0,0.14435
3.1219,0.099487,0,0.099487
3.1233,0.066976,0,0.066976
3.1248,0.044005,0,0.044005
3.1262,0.028206,0,0.028206
3.1276,0.017636,0,0.017636
3.1291,0.010755,0,0.010755
3.1305,0.0063957,0,0.0063957
3.132,0.0037083,0,0.0037083
3.1334,0.0021003,0,0.0021003
3.1348,0.0011628,0,0.0011628
3.1363,0.00044272,0,0.00044272
3.1377,0,0,-0
3.1392,0,0,-0
3.1406,0,0,-0
3.142,0,0,-0
3.1435,0,0,-0
3.1449,2.1543e-06,0,2.1543e-06
3.1464,3.953e-06,0,3.953e-06
3.1478,7.0715e-06,0,7.0715e-06
3.1492,1.2336e-05,0,1.2336e-05
3.1507,2.0986e-05,0,2.0986e-05
3.1521,3.4827e-05,0,3.4827e-05
3.1536,5.6382e-05,0,5.6382e-05
3.155,8.9238e-05,0,8.9238e-05
3.1565,0.00013778,0,0.00013778
3.1579,0.00020748,0,0.00020748
3.1593,0.00030475,0,0.00030475
3.1608,0.00043667,0,0.00043667
3.1622,0.00061043,0,0.00061043
3.1637,0.00083259,0,0.00083259
3.1651,0.0011085,0,0.0011085
3.1665,0.0014402,0,0.0014402
3.168,0.0018253,0,0.0018253
3.1694,0.0022571,0,0.0022571
3.1709,0.002723,0,0.002723
3.1723,0.0032054,0,0.0032054
3.1737,0.0036818,0,0.0036818
3.1752,0.0041263,0,0.0041263
3.1766,0.0045114,0,0.0045114
3.1781,0.0048127,0,0.0048127
3.1795,0.0050094,0,0.0050094
3.1809,0.0050876,0,0.0050876
3.1824,0.0050418,0,0.0050418
3.1838,0.0048751,0,0.0048751
3.1853,0.0045993,0,0.0045993
3.1867,0.0042327,0,0.0042327
3.1881,0.0038009,0,0.0038009
3.1896,0.0033303,0,0.0033303
3.191,0.0028471,0,0.0028471
3.1925,0.0023748,0,0.0023748
3.1939,0.0019325,0,0.0019325
3.1953,0.0015342,0,0.0015342
3.1968,0.0011886,0,0.0011886
3.1982,0.00089866,0,0.00089866
3.1997,0.00066289,0,0.00066289
3.2011,0.00047703,0,0.00047703
3.2026,0.00033487,0,0.00033487
3.204,0.00022929,0,0.00022929
3.2054,0.00015311,0,0.00015311
3.2069,9.9846e-05,0,9.9846e-05
3.2083,6.3572e-05,0,6.3572e-05
3.2098,3.9484e-05,0,3.9484e-05
3.2112,2.3919e-05,0,2.3919e-05
3.2126,1.4131e-05,0,1.4131e-05
3.2141,8.1402e-06,0,8.1402e-06
3.2155,4.5711e-06,0,4.5711e-06
3.217,2.5072e-06,0,2.5072e-06
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0,-0
3.3034,0,0,-0
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0,0,-0
3.3164,0,0,-0
3.3178,0,0,-0
3.3192,0,0,-0
3.3207,0,0,-0
3.3221,0,0,-0
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0,-0
3.3322,0.00050484,0,0.00050484
3.3337,0.00092473,0,0.00092473
3.3351,0.0016515,0,0.0016515
3.3365,0.0028763,0,0.0028763
3.338,0.0048858,0,0.0048858
3.3394,0.0081152,0,0.0081152
3.3409,0.013151,0,0.013151
3.3423,0.02078,0,0.02078
3.3437,0.03202,0,0.03202
3.3452,0.048122,0,0.048122
3.3466,0.070546,0,0.070546
3.3481,0.10089,0,0.10089
3.3495,0.1409,0,0.1409
3.3509,0.19196,0,0.19196
3.3524,0.25508,0,0.25508
3.3538,0.33063,0,0.33063
3.3553,0.41808,0,0.41808
3.3567,0.51576,0,0.51576
3.3581,0.62078,0,0.62078
3.3596,0.72899,0,0.72899
3.361,0.8351,0.010365,0.82474
3.3625,0.93329,0.085207,0.84809
3.3639,1.0176,0.1351,0.88249
3.3653,1.0825,0.24199,0.84048
3.3668,1.1234,0.41836,0.70508
3.3682,1.1376,0.68535,0.4522
3.3697,1.1234,0.95845,0.16493
3.3711,1.0824,1.1938,-0.1114
3.3725,1.0174,1.2962,-0.27882
3.374,0.93308,1.1878,-0.25474
3.3754,0.83484,0.93521,-0.10037
3.3769,0.72869,0.63126,0.097431
3.3783,0.62046,0.37327,0.24719
3.3798,0.51544,0.20545,0.30999
3.3812,0.41775,0.097796,0.31996
3.3826,0.33031,0,0.33031
3.3841,0.25478,0,0.25478
3.3855,0.19169,0,0.19169
3.387,0.14067,0,0.14067
3.3884,0.10071,0,0.10071
3.3898,0.070397,0,0.070397
3.3913,0.048007,0,0.048007
3.3927,0.031937,0,0.031937
3.3942,0.020728,0,0.020728
3.3956,0.013127,0,0.013127
3.397,0.008117,0,0.008117
3.3985,0.0049167,0,0.0049167
3.3999,0.0029308,0,0.0029308
3.4014,0.0017298,0,0.0017298
3.4028,0.0010271,0,0.0010271
3.4042,0.00063131,0,0.00063131
3.4057,0.00015272,0,0.00015272
3.4071,0.00017407,0,0.00017407
3.4086,0.00019353,0,0.00019353
3.41,0.0002099,0,0.0002099
3.4114,0.00022209,0,0.00022209
3.4129,0.00022925,0,0.00022925
3.4143,0.00023088,0,0.00023088
3.4158,0.00022684,0,0.00022684
3.4172,0.00021743,0,0.00021743
3.4186,0.00020328,0,0.00020328
3.4201,0.0001854,0,0.0001854
3.4215,0.00016497,0,0.00016497
3.423,0.0001432,0,0.0001432
3.4244,0.00012127,0,0.00012127
3.4259,0.00010018,0,0.00010018
3.4273,8.0719e-05,0,8.0719e-05
3.4287,6.3471e-05,0,6.3471e-05
3.4302,4.8689e-05,0,4.8689e-05
3.4316,3.6435e-05,0,3.6435e-05
3.4331,2.6595e-05,0,2.6595e-05
3.4345,1.8934e-05,0,1.8934e-05
3.4359,1.3145e-05,0,1.3145e-05
3.4374,8.9031e-06,0,8.9031e-06
3.4388,5.8899e-06,0,5.8899e-06
3.4403,3.8006e-06,0,3.8006e-06
3.4417,2.3918e-06,0,2.3918e-06
3.4431,1.4677e-06,0,1.4677e-06
3.4446,8.781e-07,0,8.781e-07
3.446,5.1207e-07,0,5.1207e-07
3.4475,2.9172e-07,0,2.9172e-07
3.4489,1.6239e-07,0,1.6239e-07
3.4503,8.8141e-08,0,8.8141e-08
3.4518,0,0,-0
3.4532,0,0,-0
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,0,0,-0
3.4676,0,0,-0
3.4691,0,0,-0
3.4705,0,0,-0
3.472,0,0,-0
3.4734,0,0,-0
3.4748,0,0,-0
3.4763,0,0,-0
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,3.9293e-06,0,3.9293e-06
3.5325,8.8808e-06,0,8.8808e-06
3.5339,1.6106e-05,0,1.6106e-05
3.5353,2.8516e-05,0,2.8516e-05
3.5368,4.9207e-05,0,4.9207e-05
3.5382,8.2774e-05,0,8.2774e-05
3.5397,0.00013576,0,0.00013576
3.5411,0.00021713,0,0.00021713
3.5425,0.00033874,0,0.00033874
3.544,0.00051654,0,0.00051654
3.5454,0.0007679,0,0.0007679
3.5469,0.001114,0,0.001114
3.5483,0.0015752,0,0.0015752
3.5497,0.0021726,0,0.0021726
3.5512,0.0029232,0,0.0029232
3.5526,0.0038385,0,0.0038385
3.5541,0.0049183,0,0.0049183
3.5555,0.0061474,0,0.0061474
3.557,0.0074965,0,0.0074965
3.5584,0.0089202,0,0.0089202
3.5598,0.010359,0,0.010359
3.5613,0.011741,0,0.011741
3.5627,0.012989,0,0.012989
3.5642,0.014062,0,0.014062
3.5656,0.01486,0,0.01486
3.567,0.015361,0,0.015361
3.5685,0.015555,0,0.015555
3.5699,0.015462,0,0.015462
3.5714,0.015136,0,0.015136
3.5728,0.014667,0,0.014667
3.5742,0.014175,0,0.014175
3.5757,0.013806,0,0.013806
3.5771,0.013723,0,0.013723
3.5786,0.014101,0,0.014101
3.58,0.01512,0,0.01512
3.5814,0.016963,0,0.016963
3.5829,0.01977,0,0.01977
3.5843,0.023646,0,0.023646
3.5858,0.028645,0,0.028645
3.5872,0.034741,0,0.034741
3.5886,0.041819,0,0.041819
3.5901,0.049667,0,0.049667
3.5915,0.057958,0,0.057958
3.593,0.066278,0,0.066278
3.5944,0.074156,0,0.074156
3.5958,0.081097,0.026982,0.054115
3.5973,0.08663,0.055576,0.031054
3.5987,0.090355,0.059884,0.030471
3.6002,0.091954,0.058403,0.033551
3.6016,0.091325,0.02457,0.066754
3.6031,0.088503,0,0.088503
3.6045,0.083681,0,0.083681
3.6059,0.077195,0,0.077195
3.6074,0.06947,0,0.06947
3.6088,0.060981,0,0.060981
3.6103,0.052217,0,0.052217
3.6117,0.043618,0,0.043618
3.6131,0.035541,0,0.035541
3.6146,0.028246,0,0.028246
3.616,0.021894,0,0.021894
3.6175,0.016684,0,0.016684
3.6189,0.012459,0,0.012459
3.6203,0.0092328,0,0.0092328
3.6218,0.0069471,0,0.0069471
3.6232,0.0055514,0,0.0055514
3.6247,0.0050305,0,0.0050305
3.6261,0.005426,0,0.005426
3.6275,0.0068649,0,0.0068649
3.629,0.0095473,0,0.0095473
3.6304,0.013757,0,0.013757
3.6319,0.019861,0,0.019861
3.6333,0.028284,0,0.028284
3.6347,0.039468,0,0.039468
3.6362,0.053835,0,0.053835
3.6376,0.071697,0,0.071697
3.6391,0.093193,0,0.093193
3.6405,0.11814,0,0.11814
3.6419,0.14607,0,0.14607
3.6434,0.17617,0,0.17617
3.6448,0.20726,0,0.20726
3.6463,0.23784,0.094403,0.14343
3.6477,0.2662,0.13668,0.12952
3.6492,0.29062,0.2044,0.086222
3.6506,0.30949,0.26939,0.040107
3.652,0.32151,0.30379,0.017716
3.6535,0.3258,0.29918,0.026624
3.6549,0.322,0.25319,0.068817
3.6564,0.31039,0.17237,0.13802
3.6578,0.29188,0.1131,0.17878
3.6592,0.26776,0.0090059,0.25875
3.6607,0.23963,0,0.23963
3.6621,0.20923,0,0.20923
3.6636,0.17825,0,0.17825
3.665,0.14821,0,0.14821
3.6664,0.1203,0,0.1203
3.6679,0.095366,0,0.095366
3.6693,0.073873,0,0.073873
3.6708,0.055965,0,0.055965
3.6722,0.041519,0,0.041519
3.6736,0.030255,0,0.030255
3.6751,0.021708,0,0.021708
3.6765,0.015391,0,0.015391
3.678,0.010839,0,0.010839
3.6794,0.0076288,0,0.0076288
3.6808,0.0054037,0,0.0054037
3.6823,0.0038803,0,0.0038803
3.6837,0.0028371,0,0.0028371
3.6852,0.0021122,0,0.0021122
3.6866,0.0015972,0,0.0015972
3.688,0.0012204,0,0.0012204
3.6895,0.00093585,0,0.00093585
3.6909,0.00064303,0,0.00064303
3.6924,0.0005051,0,0.0005051
3.6938,0.000387,0,0.000387
3.6953,0.00028918,0,0.00028918
3.6967,0.00021074,0,0.00021074
3.6981,0.00014974,0,0.00014974
3.6996,0.00010373,0,0.00010373
3.701,7.0183e-05,0,7.0183e-05
3.7025,4.6319e-05,0,4.6319e-05
3.7039,4.5999e-05,0,4.5999e-05
3.7053,7.8135e-05,0,7.8135e-05
3.7068,0.00011945,0,0.00011945
3.7082,0.00019817,0,0.00019817
3.7097,0.00033537,0,0.00033537
3.7111,0.00056248,0,0.00056248
3.7125,0.0009242,0,0.0009242
3.714,0.0014829,0,0.0014829
3.7154,0.0023207,0,0.0023207
3.7169,0.0035433,0,0.0035433
3.7183,0.0052796,0,0.0052796
3.7197,0.00768,0,0.00768
3.7212,0.010892,0,0.010892
3.7226,0.015061,0,0.015061
3.7241,0.020311,0,0.020311
3.7255,0.026713,0,0.026713
3.7269,0.034271,0,0.034271
3.7284,0.042899,0,0.042899
3.7298,0.052367,0,0.052367
3.7313,0.062344,0,0.062344
3.7327,0.072393,0,0.072393
3.7341,0.081993,0,0.081993
3.7356,0.091347,0,0.091347
3.737,0.098987,0.018417,0.080569
3.7385,0.10504,0.04878,0.056257
3.7399,0.10944,0.048832,0.060605
3.7414,0.11243,0.047302,0.065127
3.7428,0.11463,0.027464,0.087163
3.7442,0.11708,0,0.11708
3.7457,0.12132,0,0.12132
3.7471,0.12931,0,0.12931
3.7486,0.1434,0,0.1434
3.75,0.16619,0,0.16619
3.7514,0.20042,0,0.20042
3.7529,0.2487,0,0.2487
3.7543,0.31338,0,0.31338
3.7558,0.39596,0,0.39596
3.7572,0.49659,0,0.49659
3.7586,0.61415,0,0.61415
3.7601,0.7458,0,0.7458
3.7615,0.88698,0,0.88698
3.763,1.0314,0,1.0314
3.7644,1.1714,0,1.1714
3.7658,1.2987,0.083216,1.2155
3.7673,1.405,0.20236,1.2026
3.7687,1.483,0.35302,1.13
3.7702,1.5271,0.57597,0.95113
3.7716,1.5339,0.8471,0.68681
3.773,1.5024,1.0943,0.40804
3.7745,1.4353,1.1876,0.24769
3.7759,1.3375,1.0981,0.2394
3.7774,1.2157,0.86866,0.34703
3.7788,1.0777,0.59079,0.48691
3.7802,0.93176,0.35428,0.57748
3.7817,0.78568,0.20466,0.58102
3.7831,0.6462,0.056239,0.58996
3.7846,0.51836,0,0.51836
3.786,0.40551,0,0.40551
3.7875,0.30935,0,0.30935
3.7889,0.2301,0,0.2301
3.7903,0.16704,0,0.16704
3.7918,0.11828,0,0.11828
3.7932,0.08168,0,0.08168
3.7947,0.054994,0,0.054994
3.7961,0.036096,0,0.036096
3.7975,0.023091,0,0.023091
3.799,0.014428,0,0.014428
3.8004,0.0087986,0,0.0087986
3.8019,0.0052309,0,0.0052309
3.8033,0.0030312,0,0.0030312
3.8047,0.0017116,0,0.0017116
3.8062,0.00094147,0,0.00094147
3.8076,0.0004658,0,0.0004658
3.8091,0,0,-0
3.8105,0,0,-0
3.8119,0,0,-0
3.8134,0,0,-0
3.8148,0,0,-0
3.8163,0,0,-0
3.8177,0,0,-0
3.8191,0,0,-0
3.8206,0,0,-0
3.822,4.203e-06,0,4.203e-06
3.8235,1.0075e-05,0,1.0075e-05
3.8249,1.8304e-05,0,1.8304e-05
3.8264,3.2497e-05,0,3.2497e-05
3.8278,5.6207e-05,0,5.6207e-05
3.8292,9.474e-05,0,9.474e-05
3.8307,0.00015566,0,0.00015566
3.8321,0.00024933,0,0.00024933
3.8336,0.0003898,0,0.0003898
3.835,0.00059506,0,0.00059506
3.8364,0.00088543,0,0.00088543
3.8379,0.0012844,0,0.0012844
3.8393,0.0018166,0,0.0018166
3.8408,0.0025056,0,0.0025056
3.8422,0.0033715,0,0.0033715
3.8436,0.0044262,0,0.0044262
3.8451,0.0056659,0,0.0056659
3.8465,0.0070727,0,0.0070727
3.848,0.0086101,0,0.0086101
3.8494,0.010223,0,0.010223
3.8508,0.011838,0,0.011838
3.8523,0.013369,0,0.013369
3.8537,0.014723,0,0.014723
3.8552,0.015814,0,0.015814
3.8566,0.016567,0,0.016567
3.858,0.016928,0,0.016928
3.8595,0.016868,0,0.016868
3.8609,0.016389,0,0.016389
3.8624,0.01553,0,0.01553
3.8638,0.014353,0,0.014353
3.8652,0.012938,0,0.012938
3.8667,0.011374,0,0.011374
3.8681,0.0097501,0,0.0097501
3.8696,0.0081519,0,0.0081519
3.871,0.0066473,0,0.0066473
3.8725,0.0052862,0,0.0052862
3.8739,0.0040993,0,0.0040993
3.8753,0.0030995,0,0.0030995
3.8768,0.0022854,0,0.0022854
3.8782,0.0016447,0,0.0016447
3.8797,0.0011542,0,0.0011542
3.8811,0.00078972,0,0.00078972
3.8825,0.00052677,0,0.00052677
3.884,0.00034247,0,0.00034247
3.8854,0.00021716,0,0.00021716
3.8869,0.00013454,0,0.00013454
3.8883,8.1262e-05,0,8.1262e-05
3.8897,4.784e-05,0,4.784e-05
3.8912,2.7444e-05,0,2.7444e-05
3.8926,1.5337e-05,0,1.5337e-05
3.8941,8.3629e-06,0,8.3629e-06
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,3.5631e-06,0,3.5631e-06
3.9603,9.1765e-06,0,9.1765e-06
3.9618,1.6676e-05,0,1.6676e-05
3.9632,2.9661e-05,0,2.9661e-05
3.9647,5.1385e-05,0,5.1385e-05
3.9661,8.6734e-05,0,8.6734e-05
3.9675,0.00014268,0,0.00014268
3.969,0.00022963,0,0.00022963
3.9704,0.00035974,0,0.00035974
3.9719,0.00055019,0,0.00055019
3.9733,0.00082021,0,0.00082021
3.9747,0.0011921,0,0.0011921
3.9762,0.0016897,0,0.0016897
3.9776,0.0023359,0,0.0023359
3.9791,0.0031516,0,0.0031516
3.9805,0.0041494,0,0.0041494
3.9819,0.0053288,0,0.0053288
3.9834,0.0066767,0,0.0066767
3.9848,0.0081631,0,0.0081631
3.9863,0.0097409,0,0.0097409
3.9877,0.011346,0,0.011346
3.9891,0.012902,0,0.012902
3.9906,0.014325,0,0.014325
3.992,0.015534,0,0.015534
3.9935,0.016458,0,0.016458
3.9949,0.01704,0,0.01704
3.9963,0.017242,0,0.017242
3.9978,0.01706,0,0.01706
3.9992,0.016514,0,0.016514
4.0007,0.015646,0,0.015646
4.0021,0.014515,0,0.014515
4.0035,0.013191,0,0.013191
4.005,0.011748,0,0.011748
4.0064,0.010261,0,0.010261
4.0079,0.0087931,0,0.0087931
4.0093,0.0073958,0,0.0073958
4.0108,0.0061076,0,0.0061076
4.0122,0.0049542,0,0.0049542
4.0136,0.0039492,0,0.0039492
4.0151,0.003093,0,0.003093
4.0165,0.00238,0,0.00238
4.018,0.0017989,0,0.0017989
4.0194,0.0013351,0,0.0013351
4.0208,0.00097345,0,0.00097345
4.0223,0.00069697,0,0.00069697
4.0237,0.0004895,0,0.0004895
4.0252,0.00033701,0,0.00033701
4.0266,0.00022732,0,0.00022732
4.028,0.00015011,0,0.00015011
4.0295,9.7225e-05,0,9.7225e-05
4.0309,6.1641e-05,0,6.1641e-05
4.0324,3.4327e-05,0,3.4327e-05
4.0338,2.114e-05,0,2.114e-05
4.0352,1.2685e-05,0,1.2685e-05
4.0367,7.417e-06,0,7.417e-06
4.0381,4.2435e-06,0,4.2435e-06
4.0396,2.3662e-06,0,2.3662e-06
4.041,1.2855e-06,0,1.2855e-06
4.0424,0,0,-0
4.0439,0,0,-0
4.0453,0,0,-0
4.0468,0,0,-0
4.0482,0,0,-0
4.0497,0,0,-0
4.0511,0,0,-0
4.0525,0,0,-0
4.054,0,0,-0
4.0554,0,0,-0
4.0569,0,0,-0
4.0583,0,0,-0
4.0597,0,0,-0
4.0612,0,0,-0
4.0626,0,0,-0
4.0641,0,0,-0
4.0655,0,0,-0
4.0669,0,0,-0
4.0684,0,0,-0
4.0698,0,0,-0
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,1.5803e-06,0,1.5803e-06
4.1433,3.0337e-06,0,3.0337e-06
4.1447,5.5257e-06,0,5.5257e-06
4.1462,9.8015e-06,0,9.8015e-06
4.1476,1.6937e-05,0,1.6937e-05
4.1491,2.852e-05,0,2.852e-05
4.1505,4.6857e-05,0,4.6857e-05
4.1519,7.5206e-05,0,7.5206e-05
4.1534,0.0001176,0,0.0001176
4.1548,0.00017918,0,0.00017918
4.1563,0.00026611,0,0.00026611
4.1577,0.00038528,0,0.00038528
4.1591,0.00054446,0,0.00054446
4.1606,0.0007502,0,0.0007502
4.162,0.0010075,0,0.0010075
4.1635,0.0013192,0,0.0013192
4.1649,0.001684,0,0.001684
4.1663,0.0020962,0,0.0020962
4.1678,0.0025446,0,0.0025446
4.1692,0.0030115,0,0.0030115
4.1707,0.003475,0,0.003475
4.1721,0.0039098,0,0.0039098
4.1735,0.0042896,0,0.0042896
4.175,0.004588,0,0.004588
4.1764,0.0047842,0,0.0047842
4.1779,0.0048645,0,0.0048645
4.1793,0.004823,0,0.004823
4.1807,0.0046628,0,0.0046628
4.1822,0.0043951,0,0.0043951
4.1836,0.0040384,0,0.0040384
4.1851,0.0036431,0,0.0036431
4.1865,0.0032069,0,0.0032069
4.188,0.0027749,0,0.0027749
4.1894,0.0023801,0,0.0023801
4.1908,0.0020573,0,0.0020573
4.1923,0.0018415,0,0.0018415
4.1937,0.0017703,0,0.0017703
4.1952,0.0018871,0,0.0018871
4.1966,0.0022428,0,0.0022428
4.198,0.0028989,0,0.0028989
4.1995,0.003929,0,0.003929
4.2009,0.0054036,0,0.0054036
4.2024,0.0073967,0,0.0073967
4.2038,0.0099732,0,0.0099732
4.2052,0.013177,0,0.013177
4.2067,0.017024,0,0.017024
4.2081,0.021467,0,0.021467
4.2096,0.026404,0,0.026404
4.211,0.031672,0,0.031672
4.2124,0.037047,0,0.037047
4.2139,0.042254,0,0.042254
4.2153,0.046983,0,0.046983
4.2168,0.050937,0,0.050937
4.2182,0.053846,0,0.053846
4.2196,0.055503,0,0.055503
4.2211,0.055784,0,0.055784
4.2225,0.054647,0,0.054647
4.224,0.052196,0,0.052196
4.2254,0.048611,0,0.048611
4.2268,0.044143,0,0.044143
4.2283,0.039082,0,0.039082
4.2297,0.033734,0,0.033734
4.2312,0.028389,0,0.028389
4.2326,0.023295,0,0.023295
4.2341,0.018635,0,0.018635
4.2355,0.014532,0,0.014532
4.2369,0.011046,0,0.011046
4.2384,0.0081923,0,0.0081923
4.2398,0.0059234,0,0.0059234
4.2413,0.0041748,0,0.0041748
4.2427,0.0028676,0,0.0028676
4.2441,0.0019192,0,0.0019192
4.2456,0.0012536,0,0.0012536
4.247,0.00079895,0,0.00079895
4.2485,0.00049621,0,0.00049621
4.2499,0.00031079,0,0.00031079
4.2513,0.00020441,0,0.00020441
4.2528,0.00015172,0,0.00015172
4.2542,0.00014637,0,0.00014637
4.2557,0.00018619,0,0.00018619
4.2571,0.00026935,0,0.00026935
4.2585,0.00043146,0,0.00043146
4.26,0.00069266,0,0.00069266
4.2614,0.0010867,0,0.0010867
4.2629,0.0016616,0,0.0016616
4.2643,0.0024755,0,0.0024755
4.2657,0.0035943,0,0.0035943
4.2672,0.005087,0,0.005087
4.2686,0.0070235,0,0.0070235
4.2701,0.0094572,0,0.0094572
4.2715,0.012411,0,0.012411
4.273,0.015878,0,0.015878
4.2744,0.019803,0,0.019803
4.2758,0.024082,0,0.024082
4.2773,0.028554,0,0.028554
4.2787,0.033005,0,0.033005
4.2802,0.037194,0,0.037194
4.2816,0.040867,0,0.040867
4.283,0.043804,0,0.043804
4.2845,0.04576,0,0.04576
4.2859,0.046619,0,0.046619
4.2874,0.046333,0,0.046333
4.2888,0.044944,0,0.044944
4.2902,0.042582,0,0.042582
4.2917,0.039455,0,0.039455
4.2931,0.035839,0,0.035839
4.2946,0.032053,0,0.032053
4.296,0.028418,0,0.028418
4.2974,0.025243,0,0.025243
4.2989,0.022807,0,0.022807
4.3003,0.021358,0,0.021358
4.3018,0.02105,0,0.02105
4.3032,0.02198,0,0.02198
4.3046,0.02417,0,0.02417
4.3061,0.027561,0,0.027561
4.3075,0.03202,0,0.03202
4.309,0.0373,0,0.0373
4.3104,0.043091,0,0.043091
4.3118,0.049026,0,0.049026
4.3133,0.0547,0,0.0547
4.3147,0.059694,0,0.059694
4.3162,0.063621,0,0.063621
4.3176,0.066177,0,0.066177
4.3191,0.067153,0,0.067153
4.3205,0.066462,0,0.066462
4.3219,0.064136,0,0.064136
4.3234,0.060321,0,0.060321
4.3248,0.05533,0,0.05533
4.3263,0.049482,0,0.049482
4.3277,0.043141,0,0.043141
4.3291,0.036666,0,0.036666
4.3306,0.030383,0,0.030383
4.332,0.024545,0,0.024545
4.3335,0.019331,0,0.019331
4.3349,0.014839,0,0.014839
4.3363,0.011102,0,0.011102
4.3378,0.008161,0,0.008161
4.3392,0.0058746,0,0.0058746
4.3407,0.0041943,0,0.0041943
4.3421,0.0030434,0,0.0030434
4.3435,0.0023584,0,0.0023584
4.345,0.002103,0,0.002103
4.3464,0.0022713,0,0.0022713
4.3479,0.0028901,0,0.0028901
4.3493,0.0040295,0,0.0040295
4.3507,0.005796,0,0.005796
4.3522,0.0083297,0,0.0083297
4.3536,0.0118,0,0.0118
4.3551,0.016349,0,0.016349
4.3565,0.022098,0,0.022098
4.3579,0.029158,0,0.029158
4.3594,0.037506,0,0.037506
4.3608,0.047055,0,0.047055
4.3623,0.057541,0,0.057541
4.3637,0.068591,0,0.068591
4.3652,0.07971,0,0.07971
4.3666,0.090311,0,0.090311
4.368,0.099738,0,0.099738
4.3695,0.10737,0,0.10737
4.3709,0.1127,0,0.1127
4.3724,0.11532,0,0.11532
4.3738,0.11505,0,0.11505
4.3752,0.11187,0,0.11187
4.3767,0.10604,0,0.10604
4.3781,0.097992,0,0.097992
4.3796,0.088284,0,0.088284
4.381,0.077538,0,0.077538
4.3824,0.066382,0.019615,0.046767
4.3839,0.055405,0.082497,-0.027092
4.3853,0.045082,0.093623,-0.048541
4.3868,0.035758,0.104,-0.068241
4.3882,0.027643,0.088194,-0.060551
4.3896,0.020828,0,0.020828
4.3911,0.015311,0,0.015311
4.3925,0.010971,0,0.010971
4.394,0.0076609,0,0.0076609
4.3954,0.0052125,0,0.0052125
4.3968,0.0034547,0,0.0034547
4.3983,0.0022371,0,0.0022371
4.3997,0.0014118,0,0.0014118
4.4012,0.000868,0,0.000868
4.4026,0.00051978,0,0.00051978
4.404,0.00030304,0,0.00030304
4.4055,0.00017275,0,0.00017275
4.4069,9.604e-05,0,9.604e-05
4.4084,5.1997e-05,0,5.1997e-05
4.4098,0,0,-0
4.4113,0,0,-0
4.4127,0,0,-0
4.4141,0,0,-0
4.4156,0,0,-0
4.417,0,0,-0
4.4185,0,0,-0
4.4199,0,0,-0
4.4213,0,0,-0
4.4228,0,0,-0
4.4242,0,0,-0
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0,-0
4.551,0,0,-0
4.5524,0.00019139,0,0.00019139
4.5539,0.00035469,0,0.00035469
4.5553,0.00063989,0,0.00063989
4.5568,0.0011243,0,0.0011243
4.5582,0.0019308,0,0.0019308
4.5596,0.0032328,0,0.0032328
4.5611,0.0052702,0,0.0052702
4.5625,0.0083682,0,0.0083682
4.564,0.012945,0,0.012945
4.5654,0.019554,0,0.019554
4.5668,0.028786,0,0.028786
4.5683,0.041281,0,0.041281
4.5697,0.057683,0,0.057683
4.5712,0.078552,0,0.078552
4.5726,0.10435,0,0.10435
4.574,0.13508,0,0.13508
4.5755,0.17041,0,0.17041
4.5769,0.20953,0,0.20953
4.5784,0.25112,0,0.25112
4.5798,0.29336,0,0.29336
4.5812,0.334,0,0.334
4.5827,0.37066,0,0.37066
4.5841,0.40096,0,0.40096
4.5856,0.42281,0,0.42281
4.587,0.4344,0,0.4344
4.5885,0.43504,0,0.43504
4.5899,0.42469,0,0.42469
4.5913,0.40412,0,0.40412
4.5928,0.37482,0,0.37482
4.5942,0.33875,0,0.33875
4.5957,0.29842,0,0.29842
4.5971,0.25625,0,0.25625
4.5985,0.21445,0,0.21445
4.6,0.17491,0,0.17491
4.6014,0.13908,0.067599,0.071483
4.6029,0.10779,0.1432,-0.035415
4.6043,0.081405,0.20715,-0.12575
4.6057,0.059901,0.26464,-0.20473
4.6072,0.042961,0.28709,-0.24413
4.6086,0.03006,0.26714,-0.23708
4.6101,0.020494,0.2103,-0.1898
4.6115,0.013611,0.15932,-0.14571
4.6129,0.008805,0.053477,-0.044672
4.6144,0.0055558,0,0.0055558
4.6158,0.0034242,0,0.0034242
4.6173,0.0020593,0,0.0020593
4.6187,0.0012123,0,0.0012123
4.6201,0.00070534,0,0.00070534
4.6216,0.00041834,0,0.00041834
4.623,0.00026958,0,0.00026958
4.6245,0.00010093,0,0.00010093
4.6259,0.00015286,0,0.00015286
4.6273,0.00022556,0,0.00022556
4.6288,0.00032481,0,0.00032481
4.6302,0.00045586,0,0.00045586
4.6317,0.00062329,0,0.00062329
4.6331,0.00083042,0,0.00083042
4.6346,0.0010783,0,0.0010783
4.636,0.0013653,0,0.0013653
4.6374,0.0016845,0,0.0016845
4.6389,0.0020255,0,0.0020255
4.6403,0.0023738,0,0.0023738
4.6418,0.0027117,0,0.0027117
4.6432,0.0030186,0,0.0030186
4.6446,0.0032749,0,0.0032749
4.6461,0.0034632,0,0.0034632
4.6475,0.0035697,0,0.0035697
4.649,0.0035862,0,0.0035862
4.6504,0.0035102,0,0.0035102
4.6518,0.003349,0,0.003349
4.6533,0.0031144,0,0.0031144
4.6547,0.0028229,0,0.0028229
4.6562,0.0024935,0,0.0024935
4.6576,0.0021465,0,0.0021465
4.659,0.001801,0,0.001801
4.6605,0.0014727,0,0.0014727
4.6619,0.0011735,0,0.0011735
4.6634,0.00091144,0,0.00091144
4.6648,0.00069013,0,0.00069013
4.6662,0.00050921,0,0.00050921
4.6677,0.00036605,0,0.00036605
4.6691,0.00025631,0,0.00025631
4.6706,0.00017512,0,0.00017512
4.672,0.00011664,0,0.00011664
4.6734,7.567e-05,0,7.567e-05
4.6749,4.7806e-05,0,4.7806e-05
4.6763,2.9401e-05,0,2.9401e-05
4.6778,1.7684e-05,0,1.7684e-05
4.6792,1.036e-05,0,1.036e-05
4.6807,5.9083e-06,0,5.9083e-06
4.6821,3.2791e-06,0,3.2791e-06
4.6835,1.7731e-06,0,1.7731e-06
4.685,0,0,-0
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0,-0
4.6951,0,0,-0
4.6965,0,0,-0
4.6979,0,0,-0
4.6994,0,0,-0
4.7008,1.4797e-05,0,1.4797e-05
4.7023,2.759e-05,0,2.759e-05
4.7037,5.0084e-05,0,5.0084e-05
4.7051,8.9031e-05,0,8.9031e-05
4.7066,0.00015403,0,0.00015403
4.708,0.0002594,0,0.0002594
4.7095,0.00042538,0,0.00042538
4.7109,0.00068,0,0.00068
4.7123,0.0010619,0,0.0010619
4.7138,0.0016143,0,0.0016143
4.7152,0.0023902,0,0.0023902
4.7167,0.0034479,0,0.0034479
4.7181,0.0048502,0,0.0048502
4.7195,0.0066525,0,0.0066525
4.721,0.0088891,0,0.0088891
4.7224,0.011574,0,0.011574
4.7239,0.014686,0,0.014686
4.7253,0.018168,0,0.018168
4.7268,0.021916,0,0.021916
4.7282,0.025759,0,0.025759
4.7296,0.029516,0,0.029516
4.7311,0.03298,0,0.03298
4.7325,0.035926,0,0.035926
4.734,0.03818,0,0.03818
4.7354,0.039603,0,0.039603
4.7368,0.040125,0,0.040125
4.7383,0.039745,0,0.039745
4.7397,0.038547,0,0.038547
4.7412,0.036702,0,0.036702
4.7426,0.034423,0,0.034423
4.744,0.031952,0,0.031952
4.7455,0.029536,0,0.029536
4.7469,0.027399,0,0.027399
4.7484,0.025709,0,0.025709
4.7498,0.024567,0,0.024567
4.7512,0.024003,0,0.024003
4.7527,0.02398,0,0.02398
4.7541,0.024376,0,0.024376
4.7556,0.025032,0,0.025032
4.757,0.025762,0,0.025762
4.7584,0.026377,0,0.026377
4.7599,0.026702,0,0.026702
4.7613,0.026608,0,0.026608
4.7628,0.026017,0,0.026017
4.7642,0.024906,0,0.024906
4.7657,0.023305,0,0.023305
4.7671,0.021335,0,0.021335
4.7685,0.019067,0,0.019067
4.77,0.016664,0,0.016664
4.7714,0.014275,0,0.014275
4.7729,0.01204,0,0.01204
4.7743,0.010122,0,0.010122
4.7757,0.0086255,0,0.0086255
4.7772,0.0076637,0,0.0076637
4.7786,0.0073487,0,0.0073487
4.7801,0.0077965,0,0.0077965
4.7815,0.0091036,0,0.0091036
4.7829,0.011375,0,0.011375
4.7844,0.014705,0,0.014705
4.7858,0.019181,0,0.019181
4.7873,0.024823,0,0.024823
4.7887,0.031579,0,0.031579
4.7901,0.039321,0,0.039321
4.7916,0.047819,0,0.047819
4.793,0.056738,0,0.056738
4.7945,0.065632,0,0.065632
4.7959,0.074005,0,0.074005
4.7973,0.081335,0,0.081335
4.7988,0.087111,0,0.087111
4.8002,0.09091,0,0.09091
4.8017,0.092466,0,0.092466
4.8031,0.091665,0,0.091665
4.8045,0.088568,0,0.088568
4.806,0.083379,0,0.083379
4.8074,0.076504,0,0.076504
4.8089,0.068425,0,0.068425
4.8103,0.059657,0,0.059657
4.8118,0.050703,0,0.050703
4.8132,0.042021,0,0.042021
4.8146,0.033966,0,0.033966
4.8161,0.026782,0,0.026782
4.8175,0.020605,0.072618,-0.052013
4.819,0.015485,0.099002,-0.083517
4.8204,0.011379,0.12274,-0.11136
4.8218,0.008179,0.11429,-0.10611
4.8233,0.0057574,0.11342,-0.10766
4.8247,0.0039753,0.011682,-0.0077067
4.8262,0.0027054,0,0.0027054
4.8276,0.0018159,0,0.0018159
4.829,0.0012055,0,0.0012055
4.8305,0.00079409,0,0.00079409
4.8319,0.00052197,0,0.00052197
4.8334,0.00035672,0,0.00035672
4.8348,0.00025128,0,0.00025128
4.8362,0.00019506,0,0.00019506
4.8377,0.0001796,0,0.0001796
4.8391,0.00020232,0,0.00020232
4.8406,0.00029376,0,0.00029376
4.842,0.00044935,0,0.00044935
4.8434,0.00069609,0,0.00069609
4.8449,0.0010704,0,0.0010704
4.8463,0.001621,0,0.001621
4.8478,0.0024008,0,0.0024008
4.8492,0.0034725,0,0.0034725
4.8506,0.0049028,0,0.0049028
4.8521,0.0067637,0,0.0067637
4.8535,0.0091102,0,0.0091102
4.855,0.011976,0,0.011976
4.8564,0.015369,0,0.015369
4.8579,0.019259,0,0.019259
4.8593,0.023576,0,0.023576
4.8607,0.028183,0,0.028183
4.8622,0.032906,0,0.032906
4.8636,0.037533,0,0.037533
4.8651,0.041821,0,0.041821
4.8665,0.04552,0,0.04552
4.8679,0.048411,0,0.048411
4.8694,0.050309,0,0.050309
4.8708,0.051089,0,0.051089
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf2_weight.csv <==
28.7,26.7,4.3942
29.9,26.7,4.4212
31.8,26.8,4.4832
34,26.9,4.5297
35.9,27,4.6085
36.5,27,4.7364
38.9,27,4.927
40.7,26.9,5.1471
42,26.9,5.2932
44.2,26.8,5.5542
45,26.8,5.783
47,26.7,6.0655
48.9,26.7,6.209
50.9,26.6,6.3176
51.3,26.5,6.4897
53.1,26.5,6.6602
55.6,26.5,6.7879
55.1,26.5,6.9328
58,26.5,7.0699
60.5,26.5,7.2185
61.3,26.4,7.3473
63.3,26.3,7.5264
63.6,26.2,7.6285
64.8,26,7.7458
69.1,25.7,7.7941
68.3,25.4,7.8917
70.5,25,7.902
72.5,24.5,7.9122
74.1,24.1,7.9698
73.7,23.8,8.0353
76.7,23.5,8.0718
77.9,23.4,8.196
79.9,23.3,8.3073
83.3,23.2,8.4464
82.9,23.2,8.6046
84.1,23.1,8.6755
87.7,23,8.9858
85.7,23,9.1446
89.3,23,9.261
92.3,22.8,9.4642
93.7,22.7,9.6724
94.4,22.7,9.8114
96.4,22.6,9.8963
97.1,22.5,9.9637
97.5,22.5,10.214
94.3,22.5,10.316
105.6,22.4,10.305
104.1,22.3,10.332
104.3,22.3,10.413
106.1,22.2,10.534
109.2,22.1,10.6
111,21.9,10.484
110.8,21.8,10.437
113.5,21.5,10.214
115,21.1,10.094
117.5,20.7,9.7443
118.6,20.2,9.4564
119,19.5,9.016
123.1,18.6,8.7282
122.9,17.5,8.2273
123.7,16.3,7.735
124.9,15.1,7.0853
127.3,13.9,6.4592
130.2,12.5,5.7343
131.3,11.2,5.0534
134.6,9.9,4.1913
130.6,8.9,3.5145
135.4,8.13,2.9294
136.1,7.64,2.5273
138.4,3.61,2.2132
140.8,3.33,1.9881
140.2,3.01,1.7385
142.1,2.71,1.5824
145.3,2.51,1.5068
145.6,2.36,1.3668
146.8,2.18,1.2758
150.3,2.02,1.1606
151.2,1.9,1.0435
149.9,1.79,0.94779
148.9,1.65,0.92253
155.3,1.61,0.91366
157.5,1.56,0.85846
157,1.4,0.84293
160.8,1.27,0.87892
163.3,1.13,0.79166
163.2,1.04,0.82808
165.2,0.982,0.71172
165.3,0.907,0.66243
168.3,0.848,0.6242
170.8,0.769,0.58448
170.2,0.719,0.5794
176.3,0.651,0.64143
175.5,0.617,0.6382
176.7,0.575,0.53494
176.5,0.512,0.57246
177.9,0.496,0.52835
182,0.442,0.44002
180.6,0.439,0.38945
184.2,0.425,0.52642
183.3,0.397,0.57471
186.9,0.284,0.47058
184,0.358,0.49137
188.8,0.357,0.60522
194.1,0.34,0.57416
194.6,0.327,0.5612
192.1,0.303,0.6164
197.2,0.296,0.63927
198.5,0.274,0.54841
200,0.275,0.55443
202.2,0.269,0.58447
205,0.266,0.58434
204.4,0.261,0.62757
207.7,0.251,0.63212
207.4,0.248,0.61001
209.6,0.252,0.64069
211,0.251,0.66338
211.9,0.251,0.68632
214.5,0.246,0.72053
215.4,0.253,0.75069
218.6,0.282,0.81843
219.1,0.297,0.86052
223.8,0.305,0.91533
220.6,0.301,0.94033
223.5,0.297,0.96685
226.2,0.297,1.0251
228,0.976,1.0371
229.6,1,1.0476
230.9,0.997,1.0701
232.5,1.02,1.1213
234.7,1.03,1.1604
235,1.03,1.1679
235.9,0.481,1.1304
240.1,0.517,1.2513
236.5,0.598,1.3905
238.6,0.678,1.5169
243.7,0.932,1.892
244.3,1.68,3.1918
245.1,6.3,9.2427
247,11.6,15.356
249.2,13.5,18.466
250.3,16,22.005
251.8,18.9,26.036
254.1,21.9,30.12
254.7,24.7,34.149
257.1,26.6,36.791
257.7,28.1,38.765
261.9,28.6,38.773
259.9,29,38.773
263.2,29.2,38.773
264.2,29.3,38.773
266.1,29.4,38.773
268.2,29.4,38.773
270.7,29.4,38.773
271.6,29.4,38.722
273.8,29.4,38.773
270.8,29.5,38.773
275.9,29.4,38.773
276.6,29.3,38.773
278.4,29.2,38.773
279.7,28.7,38.199
282.7,28.9,38.732
284.9,21.4,28.067
283.4,7.9,10.522
286.3,2.77,3.7181
289.4,0.439,0.32598
289.6,0.296,0.13492
292.1,0.237,0.13486
291.8,0.164,0.025914
296.5,0.12,0
295,0.101,0
298.7,0.114,0
299.3,0.102,0
303.7,0.11,0
303.5,0.117,0
305.7,0.102,0.032552
303.5,0.107,0.015188
307.6,0.0962,0
309,0.108,0.052458
311.9,0.0982,0
313.4,0.103,0.019771
313,0.0993,0
315.9,0.0838,0
317.3,0.0882,0.015923
318,0.0888,0
320.7,0.119,0
321.3,0.176,0.034811
319.3,0.177,0
328.2,0.175,0
326.2,0.182,0
325.2,0.2,0
328,0.21,0.020187
330.1,0.205,0
330.4,0.197,0
334.9,0.198,0
334.2,0.203,0
337.8,0.2,0.026035
339.5,0.196,0.0011393
341.9,0.209,0
343.6,0.197,0.029716
344.1,0.2,0.015991
344.5,0.195,0.055967
347,0.215,0
347.4,0.207,0.16283
348.4,0.208,0.053177
352.3,0.207,0.017679
354.7,0.207,0
357.8,0.197,0
359.7,0.198,0
358,0.183,0.13147
355.4,0.195,0
363.1,0.194,0
362.1,0.189,0
366.6,0.204,0


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf3.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,0,0,-0
1.7691,0,0,-0
1.7706,0,0,-0
1.772,0,0,-0
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0.0002012,0,0.0002012
1.8195,0.00039675,0,0.00039675
1.821,0.00071271,0,0.00071271
1.8224,0.0012492,0,0.0012492
1.8239,0.0021368,0,0.0021368
1.8253,0.0035669,0,0.0035669
1.8267,0.0058116,0,0.0058116
1.8282,0.0092426,0,0.0092426
1.8296,0.014349,0,0.014349
1.8311,0.021747,0,0.021747
1.8325,0.032177,0,0.032177
1.8339,0.046484,0,0.046484
1.8354,0.065619,0,0.065619
1.8368,0.090412,0,0.090412
1.8383,0.1216,0,0.1216
1.8397,0.15965,0,0.15965
1.8411,0.20462,0,0.20462
1.8426,0.25604,0,0.25604
1.844,0.31278,0,0.31278
1.8455,0.37304,0.050022,0.32302
1.8469,0.43437,0.13935,0.29503
1.8483,0.49382,0.23442,0.25941
1.8498,0.54804,0.40289,0.14515
1.8512,0.59377,0.65294,-0.059171
1.8527,0.62805,0.95468,-0.32663
1.8541,0.64857,1.2224,-0.57379
1.8555,0.65389,1.3444,-0.69049
1.857,0.64362,1.2601,-0.61643
1.8584,0.61851,1.0128,-0.39429
1.8599,0.58029,0.69411,-0.11383
1.8613,0.5315,0.41558,0.11593
1.8628,0.47526,0.232,0.24326
1.8642,0.41485,0.087186,0.32767
1.8656,0.35355,0,0.35355
1.8671,0.29417,0,0.29417
1.8685,0.23896,0,0.23896
1.87,0.18951,0,0.18951
1.8714,0.14672,0,0.14672
1.8728,0.11089,0,0.11089
1.8743,0.08181,0,0.08181
1.8757,0.058914,0,0.058914
1.8772,0.041409,0,0.041409
1.8786,0.02844,0,0.02844
1.88,0.019072,0,0.019072
1.8815,0.012485,0,0.012485
1.8829,0.0079792,0,0.0079792
1.8844,0.0049776,0,0.0049776
1.8858,0.0030309,0,0.0030309
1.8872,0.0018012,0,0.0018012
1.8887,0.0010446,0,0.0010446
1.8901,0.00059115,0,0.00059115
1.8916,0.0003264,0,0.0003264
1.893,0,0,-0
1.8944,0,0,-0
1.8959,0,0,-0
1.8973,0,0,-0
1.8988,0,0,-0
1.9002,0,0,-0
1.9017,0,0,-0
1.9031,0,0,-0
1.9045,0,0,-0
1.906,0,0,-0
1.9074,0,0,-0
1.9089,0,0,-0
1.9103,0,0,-0
1.9117,0,0,-0
1.9132,0,0,-0
1.9146,0,0,-0
1.9161,0,0,-0
1.9175,0,0,-0
1.9189,0,0,-0
1.9204,0,0,-0
1.9218,0,0,-0
1.9233,0,0,-0
1.9247,0,0,-0
1.9261,0,0,-0
1.9276,0,0,-0
1.929,0,0,-0
1.9305,0,0,-0
1.9319,0,0,-0
1.9333,0,0,-0
1.9348,0,0,-0
1.9362,0,0,-0
1.9377,0,0,-0
1.9391,0,0,-0
1.9405,0,0,-0
1.942,0,0,-0
1.9434,0,0,-0
1.9449,0,0,-0
1.9463,0,0,-0
1.9478,0,0,-0
1.9492,0,0,-0
1.9506,0,0,-0
1.9521,0,0,-0
1.9535,0,0,-0
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0,0,-0
1.9852,0,0,-0
1.9866,0,0,-0
1.9881,0,0,-0
1.9895,0,0,-0
1.991,0,0,-0
1.9924,0,0,-0
1.9939,0,0,-0
1.9953,0,0,-0
1.9967,0,0,-0
1.9982,0,0,-0
1.9996,0,0,-0
2.0011,0,0,-0
2.0025,0,0,-0
2.0039,0,0,-0
2.0054,0,0,-0
2.0068,0,0,-0
2.0083,0,0,-0
2.0097,0,0,-0
2.0111,0,0,-0
2.0126,0,0,-0
2.014,0,0,-0
2.0155,0,0,-0
2.0169,0,0,-0
2.0183,0,0,-0
2.0198,0,0,-0
2.0212,0,0,-0
2.0227,0,0,-0
2.0241,0,0,-0
2.0255,0,0,-0
2.027,0,0,-0
2.0284,0,0,-0
2.0299,0,0,-0
2.0313,0,0,-0
2.0327,0,0,-0
2.0342,0,0,-0
2.0356,0,0,-0
2.0371,0,0,-0
2.0385,0,0,-0
2.04,0,0,-0
2.0414,0,0,-0
2.0428,0,0,-0
2.0443,0,0,-0
2.0457,0,0,-0
2.0472,0,0,-0
2.0486,0,0,-0
2.05,0,0,-0
2.0515,0,0,-0
2.0529,0,0,-0
2.0544,0,0,-0
2.0558,0,0,-0
2.0572,0,0,-0
2.0587,0,0,-0
2.0601,0,0,-0
2.0616,0,0,-0
2.063,0,0,-0
2.0644,0,0,-0
2.0659,0,0,-0
2.0673,0,0,-0
2.0688,0,0,-0
2.0702,0,0,-0
2.0716,0,0,-0
2.0731,0,0,-0
2.0745,0,0,-0
2.076,0,0,-0
2.0774,0,0,-0
2.0788,0,0,-0
2.0803,0,0,-0
2.0817,0,0,-0
2.0832,0,0,-0
2.0846,0,0,-0
2.0861,0,0,-0
2.0875,0,0,-0
2.0889,0,0,-0
2.0904,0,0,-0
2.0918,0,0,-0
2.0933,0,0,-0
2.0947,0,0,-0
2.0961,0,0,-0
2.0976,0,0,-0
2.099,0,0,-0
2.1005,0,0,-0
2.1019,0,0,-0
2.1033,0,0,-0
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,8.5609e-05,0,8.5609e-05
2.1105,0.00015548,0,0.00015548
2.112,0.0002756,0,0.0002756
2.1134,0.00047678,0,0.00047678
2.1149,0.00080511,0,0.00080511
2.1163,0.0013279,0,0.0013279
2.1177,0.0021411,0,0.0021411
2.1192,0.0033686,0,0.0033686
2.1206,0.0051721,0,0.0051721
2.1221,0.0077502,0,0.0077502
2.1235,0.011335,0,0.011335
2.1249,0.016182,0,0.016182
2.1264,0.02255,0,0.02255
2.1278,0.030676,0,0.030676
2.1293,0.040737,0,0.040737
2.1307,0.052832,0,0.052832
2.1322,0.066883,0,0.066883
2.1336,0.082646,0,0.082646
2.135,0.099686,0,0.099686
2.1365,0.11737,0,0.11737
2.1379,0.13491,0,0.13491
2.1394,0.15137,0,0.15137
2.1408,0.16581,0,0.16581
2.1422,0.1773,0,0.1773
2.1437,0.18507,0,0.18507
2.1451,0.18855,0,0.18855
2.1466,0.18752,0,0.18752
2.148,0.18207,0,0.18207
2.1494,0.17256,0,0.17256
2.1509,0.15966,0.012069,0.14759
2.1523,0.14421,0.051633,0.092574
2.1538,0.12715,0.10905,0.018095
2.1552,0.10943,0.18216,-0.072729
2.1566,0.091929,0.26584,-0.17391
2.1581,0.075395,0.33005,-0.25466
2.1595,0.060365,0.35182,-0.29146
2.161,0.047181,0.32276,-0.27558
2.1624,0.035998,0.24783,-0.21183
2.1638,0.02681,0.1509,-0.12409
2.1653,0.01949,0.07231,-0.05282
2.1667,0.013829,0.015371,-0.0015418
2.1682,0.0095763,0,0.0095763
2.1696,0.0064714,0,0.0064714
2.1711,0.0042713,0,0.0042713
2.1725,0.002754,0,0.002754
2.1739,0.0017333,0,0.0017333
2.1754,0.0010648,0,0.0010648
2.1768,0.0006384,0,0.0006384
2.1783,0.00037353,0,0.00037353
2.1797,0.00021327,0,0.00021327
2.1811,0.0001188,0,0.0001188
2.1826,6.4561e-05,0,6.4561e-05
2.184,0,0,-0
2.1855,0,0,-0
2.1869,0,0,-0
2.1883,0,0,-0
2.1898,0,0,-0
2.1912,0,0,-0
2.1927,0,0,-0
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0,0,-0
2.2647,0,0,-0
2.2661,0,0,-0
2.2676,0,0,-0
2.269,0,0,-0
2.2705,0,0,-0
2.2719,0,0,-0
2.2733,0,0,-0
2.2748,0,0,-0
2.2762,0,0,-0
2.2777,0,0,-0
2.2791,0,0,-0
2.2805,0,0,-0
2.282,0,0,-0
2.2834,0,0,-0
2.2849,0,0,-0
2.2863,0,0,-0
2.2877,0,0,-0
2.2892,0,0,-0
2.2906,0,0,-0
2.2921,0,0,-0
2.2935,0,0,-0
2.2949,0,0,-0
2.2964,0,0,-0
2.2978,0,0,-0
2.2993,0,0,-0
2.3007,0,0,-0
2.3021,0,0,-0
2.3036,0,0,-0
2.305,0,0,-0
2.3065,0,0,-0
2.3079,0,0,-0
2.3094,0,0,-0
2.3108,0,0,-0
2.3122,0,0,-0
2.3137,0,0,-0
2.3151,0,0,-0
2.3166,0,0,-0
2.318,0,0,-0
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,0,0,-0
2.4851,0,0,-0
2.4866,0,0,-0
2.488,0,0,-0
2.4894,0,0,-0
2.4909,0,0,-0
2.4923,0,0,-0
2.4938,0,0,-0
2.4952,0,0,-0
2.4966,0,0,-0
2.4981,0,0,-0
2.4995,0,0,-0
2.501,0,0,-0
2.5024,0,0,-0
2.5038,0,0,-0
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,0,0,-0
2.511,0,0,-0
2.5125,0,0,-0
2.5139,0,0,-0
2.5154,0,0,-0
2.5168,0,0,-0
2.5182,0,0,-0
2.5197,0,0,-0
2.5211,0,0,-0
2.5226,0,0,-0
2.524,0,0,-0
2.5254,0,0,-0
2.5269,0,0,-0
2.5283,0,0,-0
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0,0,-0
2.8554,0,0,-0
2.8568,0,0,-0
2.8582,0,0,-0
2.8597,0,0,-0
2.8611,0,0,-0
2.8626,0,0,-0
2.864,0,0,-0
2.8654,0,0,-0
2.8669,0,0,-0
2.8683,0,0,-0
2.8698,0,0,-0
2.8712,0,0,-0
2.8726,0,0,-0
2.8741,0,0,-0
2.8755,0,0,-0
2.877,0,0,-0
2.8784,0,0,-0
2.8798,0,0,-0
2.8813,0,0,-0
2.8827,0,0,-0
2.8842,0,0,-0
2.8856,0,0,-0
2.8871,0,0,-0
2.8885,0,0,-0
2.8899,0,0,-0
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0.00094827,0,0.00094827
3.0081,0.0017258,0,0.0017258
3.0095,0.0030649,0,0.0030649
3.0109,0.0053278,0,0.0053278
3.0124,0.0090303,0,0.0090303
3.0138,0.014926,0,0.014926
3.0153,0.024065,0,0.024065
3.0167,0.037847,0,0.037847
3.0181,0.05807,0,0.05807
3.0196,0.086935,0,0.086935
3.021,0.12709,0,0.12709
3.0225,0.18137,0,0.18137
3.0239,0.2525,0,0.2525
3.0254,0.34293,0,0.34293
3.0268,0.45443,0,0.45443
3.0282,0.58756,0,0.58756
3.0297,0.74131,0,0.74131
3.0311,0.9127,0.039458,0.87324
3.0326,1.0966,0.12753,0.96912
3.034,1.2857,0.22869,1.057
3.0354,1.4707,0.43615,1.0345
3.0369,1.6416,0.77427,0.86731
3.0383,1.788,1.2425,0.54548
3.0398,1.9004,1.7514,0.14899
3.0412,1.9711,2.1309,-0.15977
3.0426,1.9947,2.2009,-0.20625
3.0441,1.9694,1.908,0.061339
3.0455,1.8973,1.4018,0.49552
3.047,1.7837,0.8971,0.88664
3.0484,1.6364,0.51416,1.1222
3.0498,1.4648,0.26687,1.198
3.0513,1.2795,0.12401,1.1555
3.0527,1.0904,0.037295,1.0531
3.0542,0.90683,0,0.90683
3.0556,0.73592,0,0.73592
3.057,0.58276,0,0.58276
3.0585,0.45028,0,0.45028
3.0599,0.33945,0,0.33945
3.0614,0.24966,0,0.24966
3.0628,0.17912,0,0.17912
3.0642,0.12541,0,0.12541
3.0657,0.085753,0,0.085753
3.0671,0.057209,0,0.057209
3.0686,0.037235,0,0.037235
3.07,0.023641,0,0.023641
3.0715,0.01464,0,0.01464
3.0729,0.0088416,0,0.0088416
3.0743,0.0052062,0,0.0052062
3.0758,0.0029993,0,0.0029993
3.0772,0.0016863,0,0.0016863
3.0787,0.00092481,0,0.00092481
3.0801,0,0,-0
3.0815,0,0,-0
3.083,0,0,-0
3.0844,0,0,-0
3.0859,0,0,-0
3.0873,0,0,-0
3.0887,0,0,-0
3.0902,0,0,-0
3.0916,0,0,-0
3.0931,0,0,-0
3.0945,0,0,-0
3.0959,0,0,-0
3.0974,0,0,-0
3.0988,0,0,-0
3.1003,0,0,-0
3.1017,0,0,-0
3.1031,0,0,-0
3.1046,0,0,-0
3.106,0,0,-0
3.1075,0,0,-0
3.1089,0,0,-0
3.1104,0,0,-0
3.1118,0,0,-0
3.1132,0,0,-0
3.1147,0,0,-0
3.1161,0,0,-0
3.1176,0,0,-0
3.119,0,0,-0
3.1204,0,0,-0
3.1219,0,0,-0
3.1233,0,0,-0
3.1248,0,0,-0
3.1262,0,0,-0
3.1276,0,0,-0
3.1291,0,0,-0
3.1305,0,0,-0
3.132,0,0,-0
3.1334,0,0,-0
3.1348,0,0,-0
3.1363,0,0,-0
3.1377,0,0,-0
3.1392,0,0,-0
3.1406,0,0,-0
3.142,0,0,-0
3.1435,0,0,-0
3.1449,0,0,-0
3.1464,0,0,-0
3.1478,0,0,-0
3.1492,0,0,-0
3.1507,0,0,-0
3.1521,0,0,-0
3.1536,0,0,-0
3.155,0,0,-0
3.1565,0,0,-0
3.1579,0,0,-0
3.1593,0,0,-0
3.1608,0,0,-0
3.1622,0,0,-0
3.1637,0,0,-0
3.1651,0,0,-0
3.1665,0,0,-0
3.168,0,0,-0
3.1694,0,0,-0
3.1709,0,0,-0
3.1723,0,0,-0
3.1737,0,0,-0
3.1752,0,0,-0
3.1766,0,0,-0
3.1781,0,0,-0
3.1795,0,0,-0
3.1809,0,0,-0
3.1824,0,0,-0
3.1838,0,0,-0
3.1853,0,0,-0
3.1867,0,0,-0
3.1881,0,0,-0
3.1896,0,0,-0
3.191,0,0,-0
3.1925,0,0,-0
3.1939,0,0,-0
3.1953,0,0,-0
3.1968,0,0,-0
3.1982,0,0,-0
3.1997,0,0,-0
3.2011,0,0,-0
3.2026,0,0,-0
3.204,0,0,-0
3.2054,0,0,-0
3.2069,0,0,-0
3.2083,0,0,-0
3.2098,0,0,-0
3.2112,0,0,-0
3.2126,0,0,-0
3.2141,0,0,-0
3.2155,0,0,-0
3.217,0,0,-0
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0,-0
3.2976,0,0,-0
3.2991,0,0,-0
3.3005,0,0,-0
3.302,0,0,-0
3.3034,0,0,-0
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0,0,-0
3.3164,0,0,-0
3.3178,0,0,-0
3.3192,0,0,-0
3.3207,0,0,-0
3.3221,0,0,-0
3.3236,0,0,-0
3.325,0,0,-0
3.3264,0,0,-0
3.3279,0,0,-0
3.3293,0,0,-0
3.3308,0,0,-0
3.3322,0,0,-0
3.3337,0,0,-0
3.3351,0,0,-0
3.3365,0,0,-0
3.338,0,0,-0
3.3394,0,0,-0
3.3409,0,0,-0
3.3423,0,0,-0
3.3437,0,0,-0
3.3452,0,0,-0
3.3466,0,0,-0
3.3481,0,0,-0
3.3495,0,0,-0
3.3509,0,0,-0
3.3524,0,0,-0
3.3538,0,0,-0
3.3553,0,0,-0
3.3567,0,0,-0
3.3581,0,0,-0
3.3596,0,0,-0
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0,-0
3.3682,0,0,-0
3.3697,0,0,-0
3.3711,0,0,-0
3.3725,0,0,-0
3.374,0,0,-0
3.3754,0,0,-0
3.3769,0,0,-0
3.3783,0,0,-0
3.3798,0,0,-0
3.3812,0,0,-0
3.3826,0,0,-0
3.3841,0,0,-0
3.3855,0,0,-0
3.387,0,0,-0
3.3884,0,0,-0
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0,0,-0
3.4158,0,0,-0
3.4172,0,0,-0
3.4186,0,0,-0
3.4201,0,0,-0
3.4215,0,0,-0
3.423,0,0,-0
3.4244,0,0,-0
3.4259,0,0,-0
3.4273,0,0,-0
3.4287,0,0,-0
3.4302,0,0,-0
3.4316,0,0,-0
3.4331,0,0,-0
3.4345,0,0,-0
3.4359,0,0,-0
3.4374,0,0,-0
3.4388,0,0,-0
3.4403,0,0,-0
3.4417,0,0,-0
3.4431,0,0,-0
3.4446,0,0,-0
3.446,0,0,-0
3.4475,0,0,-0
3.4489,0,0,-0
3.4503,0,0,-0
3.4518,0,0,-0
3.4532,0,0,-0
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,0,0,-0
3.4676,0,0,-0
3.4691,0,0,-0
3.4705,0,0,-0
3.472,0,0,-0
3.4734,0,0,-0
3.4748,0,0,-0
3.4763,0,0,-0
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0.00012875,0,0.00012875
3.5368,0.0002373,0,0.0002373
3.5382,0.00042647,0,0.00042647
3.5397,0.00074938,0,0.00074938
3.5411,0.0012855,0,0.0012855
3.5425,0.0021492,0,0.0021492
3.544,0.0035031,0,0.0035031
3.5454,0.0055676,0,0.0055676
3.5469,0.0086297,0,0.0086297
3.5483,0.013047,0,0.013047
3.5497,0.019275,0,0.019275
3.5512,0.027763,0,0.027763
3.5526,0.038995,0,0.038995
3.5541,0.053418,0,0.053418
3.5555,0.071374,0,0.071374
3.557,0.093025,0,0.093025
3.5584,0.1183,0,0.1183
3.5598,0.14677,0,0.14677
3.5613,0.1776,0,0.1776
3.5627,0.20962,0,0.20962
3.5642,0.24135,0,0.24135
3.5656,0.27108,0,0.27108
3.567,0.29703,0,0.29703
3.5685,0.3174,0.12141,0.19598
3.5699,0.33085,0.2306,0.10024
3.5714,0.33642,0.3891,-0.052683
3.5728,0.33371,0.56589,-0.23218
3.5742,0.32291,0.69678,-0.37387
3.5757,0.30481,0.71474,-0.40993
3.5771,0.28062,0.61134,-0.33071
3.5786,0.252,0.44133,-0.18933
3.58,0.22075,0.26914,-0.048386
3.5814,0.18864,0.16182,0.026816
3.5829,0.15724,0.02666,0.13058
3.5843,0.12784,0,0.12784
3.5858,0.10136,0,0.10136
3.5872,0.078431,0,0.078431
3.5886,0.0592,0,0.0592
3.5901,0.043585,0,0.043585
3.5915,0.031295,0,0.031295
3.593,0.021913,0,0.021913
3.5944,0.014961,0,0.014961
3.5958,0.0099674,0,0.0099674
3.5973,0.0064843,0,0.0064843
3.5987,0.0041139,0,0.0041139
3.6002,0.002545,0,0.002545
3.6016,0.001535,0,0.001535
3.6031,0.00090233,0,0.00090233
3.6045,0.00051688,0,0.00051688
3.6059,0.00028988,0,0.00028988
3.6074,0.00015854,0,0.00015854
3.6088,0,0,-0
3.6103,0,0,-0
3.6117,0,0,-0
3.6131,0,0,-0
3.6146,0,0,-0
3.616,0,0,-0
3.6175,0,0,-0
3.6189,0,0,-0
3.6203,0,0,-0
3.6218,0,0,-0
3.6232,0,0,-0
3.6247,0,0,-0
3.6261,0,0,-0
3.6275,0,0,-0
3.629,0,0,-0
3.6304,0,0,-0
3.6319,0,0,-0
3.6333,0,0,-0
3.6347,0,0,-0
3.6362,0,0,-0
3.6376,0,0,-0
3.6391,0,0,-0
3.6405,0,0,-0
3.6419,0,0,-0
3.6434,0,0,-0
3.6448,0,0,-0
3.6463,0,0,-0
3.6477,0,0,-0
3.6492,0,0,-0
3.6506,0,0,-0
3.652,0,0,-0
3.6535,0,0,-0
3.6549,0,0,-0
3.6564,0,0,-0
3.6578,0,0,-0
3.6592,0,0,-0
3.6607,0,0,-0
3.6621,0,0,-0
3.6636,0,0,-0
3.665,0,0,-0
3.6664,0,0,-0
3.6679,0,0,-0
3.6693,0,0,-0
3.6708,0,0,-0
3.6722,0,0,-0
3.6736,0,0,-0
3.6751,0,0,-0
3.6765,0,0,-0
3.678,0,0,-0
3.6794,0,0,-0
3.6808,0,0,-0
3.6823,0,0,-0
3.6837,0,0,-0
3.6852,0,0,-0
3.6866,0,0,-0
3.688,0,0,-0
3.6895,0,0,-0
3.6909,0,0,-0
3.6924,0,0,-0
3.6938,0,0,-0
3.6953,1.9604e-05,0,1.9604e-05
3.6967,3.611e-05,0,3.611e-05
3.6981,6.5104e-05,0,6.5104e-05
3.6996,0.00011436,0,0.00011436
3.701,0.00019576,0,0.00019576
3.7025,0.00032667,0,0.00032667
3.7039,0.00053147,0,0.00053147
3.7053,0.00084318,0,0.00084318
3.7068,0.0013074,0,0.0013074
3.7082,0.0019768,0,0.0019768
3.7097,0.0029138,0,0.0029138
3.7111,0.0041879,0,0.0041879
3.7125,0.0058698,0,0.0058698
3.714,0.0080242,0,0.0080242
3.7154,0.010705,0,0.010705
3.7169,0.01393,0,0.01393
3.7183,0.017677,0,0.017677
3.7197,0.021878,0,0.021878
3.7212,0.026409,0,0.026409
3.7226,0.031095,0,0.031095
3.7241,0.035712,0,0.035712
3.7255,0.04,0,0.04
3.7269,0.043698,0,0.043698
3.7284,0.046564,0,0.046564
3.7298,0.048397,0,0.048397
3.7313,0.049066,0,0.049066
3.7327,0.04852,0,0.04852
3.7341,0.046783,0,0.046783
3.7356,0.044,0,0.044
3.737,0.040365,0,0.040365
3.7385,0.036119,0,0.036119
3.7399,0.031522,0,0.031522
3.7414,0.026831,0,0.026831
3.7428,0.022275,0,0.022275
3.7442,0.018039,0,0.018039
3.7457,0.014248,0,0.014248
3.7471,0.010975,0,0.010975
3.7486,0.008244,0,0.008244
3.75,0.006038,0,0.006038
3.7514,0.0043156,0,0.0043156
3.7529,0.0030097,0,0.0030097
3.7543,0.0020469,0,0.0020469
3.7558,0.0013573,0,0.0013573
3.7572,0.00087748,0,0.00087748
3.7586,0.0005529,0,0.0005529
3.7601,0.00034004,0,0.00034004
3.7615,0.00020428,0,0.00020428
3.763,0.00011965,0,0.00011965
3.7644,6.8306e-05,0,6.8306e-05
3.7658,3.8002e-05,0,3.8002e-05
3.7673,2.0597e-05,0,2.0597e-05
3.7687,0,0,-0
3.7702,0,0,-0
3.7716,0,0,-0
3.773,0,0,-0
3.7745,0,0,-0
3.7759,0,0,-0
3.7774,0,0,-0
3.7788,0,0,-0
3.7802,0,0,-0
3.7817,0,0,-0
3.7831,0,0,-0
3.7846,0,0,-0
3.786,0,0,-0
3.7875,0,0,-0
3.7889,0,0,-0
3.7903,0,0,-0
3.7918,0,0,-0
3.7932,0,0,-0
3.7947,0,0,-0
3.7961,0,0,-0
3.7975,0,0,-0
3.799,0,0,-0
3.8004,0,0,-0
3.8019,0,0,-0
3.8033,0,0,-0
3.8047,0,0,-0
3.8062,0,0,-0
3.8076,0,0,-0
3.8091,0,0,-0
3.8105,0,0,-0
3.8119,0,0,-0
3.8134,0,0,-0
3.8148,0,0,-0
3.8163,0,0,-0
3.8177,0,0,-0
3.8191,0,0,-0
3.8206,0,0,-0
3.822,0,0,-0
3.8235,0,0,-0
3.8249,0,0,-0
3.8264,0,0,-0
3.8278,0,0,-0
3.8292,0,0,-0
3.8307,0,0,-0
3.8321,0,0,-0
3.8336,0,0,-0
3.835,0,0,-0
3.8364,0,0,-0
3.8379,0,0,-0
3.8393,0,0,-0
3.8408,0,0,-0
3.8422,0,0,-0
3.8436,0,0,-0
3.8451,0,0,-0
3.8465,0,0,-0
3.848,0,0,-0
3.8494,0,0,-0
3.8508,0,0,-0
3.8523,0,0,-0
3.8537,0,0,-0
3.8552,0,0,-0
3.8566,0,0,-0
3.858,0,0,-0
3.8595,0,0,-0
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0,-0
3.8797,0,0,-0
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,0,0,-0
4.0064,0,0,-0
4.0079,0,0,-0
4.0093,0,0,-0
4.0108,0,0,-0
4.0122,0,0,-0
4.0136,0,0,-0
4.0151,0,0,-0
4.0165,0,0,-0
4.018,0,0,-0
4.0194,0,0,-0
4.0208,0,0,-0
4.0223,0,0,-0
4.0237,0,0,-0
4.0252,0,0,-0
4.0266,0,0,-0
4.028,0,0,-0
4.0295,0,0,-0
4.0309,0,0,-0
4.0324,0,0,-0
4.0338,0,0,-0
4.0352,0,0,-0
4.0367,0,0,-0
4.0381,0,0,-0
4.0396,0,0,-0
4.041,0,0,-0
4.0424,0,0,-0
4.0439,0,0,-0
4.0453,0,0,-0
4.0468,0,0,-0
4.0482,0,0,-0
4.0497,0,0,-0
4.0511,0,0,-0
4.0525,0,0,-0
4.054,0,0,-0
4.0554,0,0,-0
4.0569,0,0,-0
4.0583,0,0,-0
4.0597,0,0,-0
4.0612,0,0,-0
4.0626,0,0,-0
4.0641,0,0,-0
4.0655,0,0,-0
4.0669,0,0,-0
4.0684,0,0,-0
4.0698,0,0,-0
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,0,0,-0
4.1433,0,0,-0
4.1447,0,0,-0
4.1462,0,0,-0
4.1476,0,0,-0
4.1491,0,0,-0
4.1505,0,0,-0
4.1519,0,0,-0
4.1534,0,0,-0
4.1548,0,0,-0
4.1563,0,0,-0
4.1577,0,0,-0
4.1591,0,0,-0
4.1606,0,0,-0
4.162,0,0,-0
4.1635,0,0,-0
4.1649,0,0,-0
4.1663,0,0,-0
4.1678,0,0,-0
4.1692,0,0,-0
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,0,0,-0
4.175,0,0,-0
4.1764,0,0,-0
4.1779,0,0,-0
4.1793,0,0,-0
4.1807,0,0,-0
4.1822,0,0,-0
4.1836,0,0,-0
4.1851,0,0,-0
4.1865,0,0,-0
4.188,0,0,-0
4.1894,0,0,-0
4.1908,0,0,-0
4.1923,0,0,-0
4.1937,0,0,-0
4.1952,0,0,-0
4.1966,0,0,-0
4.198,0,0,-0
4.1995,0,0,-0
4.2009,0,0,-0
4.2024,0,0,-0
4.2038,0,0,-0
4.2052,0,0,-0
4.2067,0,0,-0
4.2081,0,0,-0
4.2096,0,0,-0
4.211,0,0,-0
4.2124,0,0,-0
4.2139,0,0,-0
4.2153,0,0,-0
4.2168,0,0,-0
4.2182,0,0,-0
4.2196,0,0,-0
4.2211,0,0,-0
4.2225,0,0,-0
4.224,0,0,-0
4.2254,0,0,-0
4.2268,0,0,-0
4.2283,0,0,-0
4.2297,0,0,-0
4.2312,0,0,-0
4.2326,0,0,-0
4.2341,0,0,-0
4.2355,0,0,-0
4.2369,0,0,-0
4.2384,0,0,-0
4.2398,0,0,-0
4.2413,0,0,-0
4.2427,0,0,-0
4.2441,0,0,-0
4.2456,0,0,-0
4.247,0,0,-0
4.2485,0,0,-0
4.2499,0,0,-0
4.2513,0,0,-0
4.2528,0,0,-0
4.2542,0,0,-0
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,0,0,-0
4.2629,0,0,-0
4.2643,0,0,-0
4.2657,0,0,-0
4.2672,0,0,-0
4.2686,0,0,-0
4.2701,0,0,-0
4.2715,0,0,-0
4.273,0,0,-0
4.2744,0,0,-0
4.2758,0.00014758,0,0.00014758
4.2773,0.00027293,0,0.00027293
4.2787,0.00049153,0,0.00049153
4.2802,0.00086233,0,0.00086233
4.2816,0.0014751,0,0.0014751
4.283,0.0024676,0,0.0024676
4.2845,0.00402,0,0.00402
4.2859,0.00638,0,0.00638
4.2874,0.0098669,0,0.0098669
4.2888,0.014873,0,0.014873
4.2902,0.02189,0,0.02189
4.2917,0.031406,0,0.031406
4.2931,0.04391,0,0.04391
4.2946,0.059839,0,0.059839
4.296,0.079495,0,0.079495
4.2974,0.10299,0,0.10299
4.2989,0.13012,0,0.13012
4.3003,0.16023,0,0.16023
4.3018,0.19236,0,0.19236
4.3032,0.22515,0,0.22515
4.3046,0.25693,0,0.25693
4.3061,0.28581,0,0.28581
4.3075,0.30996,0,0.30996
4.309,0.32775,0,0.32775
4.3104,0.33789,0,0.33789
4.3118,0.33964,0,0.33964
4.3133,0.33274,0,0.33274
4.3147,0.3178,0,0.3178
4.3162,0.29595,0,0.29595
4.3176,0.2687,0,0.2687
4.3191,0.23784,0,0.23784
4.3205,0.20523,0,0.20523
4.3219,0.17265,0.026633,0.14602
4.3234,0.1416,0.079228,0.062373
4.3248,0.11322,0.11361,-0.00039851
4.3263,0.088233,0.14465,-0.056414
4.3277,0.067031,0.15163,-0.0846
4.3291,0.049678,0.13457,-0.084893
4.3306,0.035889,0.099784,-0.063895
4.332,0.02527,0.064898,-0.039628
4.3335,0.017339,0.029122,-0.011783
4.3349,0.01159,0,0.01159
4.3363,0.0075681,0,0.0075681
4.3378,0.004817,0,0.004817
4.3392,0.0029873,0,0.0029873
4.3407,0.0018046,0,0.0018046
4.3421,0.0010615,0,0.0010615
4.3435,0.00061017,0,0.00061017
4.345,0.00034225,0,0.00034225
4.3464,0.00018698,0,0.00018698
4.3479,3.3891e-05,0,3.3891e-05
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,0,0,-0
4.3536,0,0,-0
4.3551,0,0,-0
4.3565,0,0,-0
4.3579,0,0,-0
4.3594,0,0,-0
4.3608,0,0,-0
4.3623,0,0,-0
4.3637,0,0,-0
4.3652,0,0,-0
4.3666,0,0,-0
4.368,0,0,-0
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,0,0,-0
4.381,0,0,-0
4.3824,0,0,-0
4.3839,0,0,-0
4.3853,0,0,-0
4.3868,0,0,-0
4.3882,0,0,-0
4.3896,0,0,-0
4.3911,0,0,-0
4.3925,0,0,-0
4.394,0,0,-0
4.3954,0,0,-0
4.3968,0,0,-0
4.3983,0,0,-0
4.3997,0,0,-0
4.4012,0,0,-0
4.4026,0,0,-0
4.404,0,0,-0
4.4055,0,0,-0
4.4069,0,0,-0
4.4084,0,0,-0
4.4098,0,0,-0
4.4113,0,0,-0
4.4127,0,0,-0
4.4141,0,0,-0
4.4156,0,0,-0
4.417,0,0,-0
4.4185,0,0,-0
4.4199,0,0,-0
4.4213,0,0,-0
4.4228,0,0,-0
4.4242,0,0,-0
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0,-0
4.551,0,0,-0
4.5524,0,0,-0
4.5539,0,0,-0
4.5553,0,0,-0
4.5568,0,0,-0
4.5582,0,0,-0
4.5596,0,0,-0
4.5611,0,0,-0
4.5625,0,0,-0
4.564,0,0,-0
4.5654,0,0,-0
4.5668,0,0,-0
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0,0,-0
4.5798,0,0,-0
4.5812,0,0,-0
4.5827,0,0,-0
4.5841,0,0,-0
4.5856,0,0,-0
4.587,0,0,-0
4.5885,0,0,-0
4.5899,0,0,-0
4.5913,0,0,-0
4.5928,0,0,-0
4.5942,0,0,-0
4.5957,0,0,-0
4.5971,0,0,-0
4.5985,0,0,-0
4.6,0,0,-0
4.6014,0,0,-0
4.6029,0,0,-0
4.6043,0,0,-0
4.6057,0,0,-0
4.6072,0,0,-0
4.6086,0,0,-0
4.6101,0,0,-0
4.6115,0,0,-0
4.6129,0,0,-0
4.6144,0,0,-0
4.6158,0,0,-0
4.6173,0,0,-0
4.6187,0,0,-0
4.6201,0,0,-0
4.6216,0,0,-0
4.623,0,0,-0
4.6245,0,0,-0
4.6259,0,0,-0
4.6273,0,0,-0
4.6288,0,0,-0
4.6302,0,0,-0
4.6317,0,0,-0
4.6331,0,0,-0
4.6346,0,0,-0
4.636,0,0,-0
4.6374,0,0,-0
4.6389,0,0,-0
4.6403,0,0,-0
4.6418,0,0,-0
4.6432,0,0,-0
4.6446,0,0,-0
4.6461,0,0,-0
4.6475,0,0,-0
4.649,0,0,-0
4.6504,0,0,-0
4.6518,0,0,-0
4.6533,0,0,-0
4.6547,0,0,-0
4.6562,0,0,-0
4.6576,0,0,-0
4.659,0,0,-0
4.6605,0,0,-0
4.6619,0,0,-0
4.6634,0,0,-0
4.6648,6.5706e-05,0,6.5706e-05
4.6662,0.0001216,0,0.0001216
4.6677,0.0002191,0,0.0002191
4.6691,0.00038577,0,0.00038577
4.6706,0.00066252,0,0.00066252
4.672,0.0011075,0,0.0011075
4.6734,0.0018028,0,0.0018028
4.6749,0.0028584,0,0.0028584
4.6763,0.0044268,0,0.0044268
4.6778,0.0066799,0,0.0066799
4.6792,0.0098171,0,0.0098171
4.6807,0.014056,0,0.014056
4.6821,0.01961,0,0.01961
4.6835,0.026698,0,0.026698
4.685,0.035407,0,0.035407
4.6864,0.045754,0,0.045754
4.6879,0.057619,0,0.057619
4.6893,0.070724,0,0.070724
4.6907,0.084613,0,0.084613
4.6922,0.098648,0,0.098648
4.6936,0.11209,0,0.11209
4.6951,0.12414,0,0.12414
4.6965,0.13398,0,0.13398
4.6979,0.14091,0,0.14091
4.6994,0.14444,0,0.14444
4.7008,0.14431,0,0.14431
4.7023,0.14052,0,0.14052
4.7037,0.13333,0,0.13333
4.7051,0.12328,0,0.12328
4.7066,0.11111,0,0.11111
4.708,0.097592,0,0.097592
4.7095,0.083535,0,0.083535
4.7109,0.069687,0,0.069687
4.7123,0.056659,0,0.056659
4.7138,0.044892,0,0.044892
4.7152,0.034657,0,0.034657
4.7167,0.026071,0,0.026071
4.7181,0.019128,0,0.019128
4.7195,0.013675,0,0.013675
4.721,0.0095239,0.037525,-0.028001
4.7224,0.00646,0.067754,-0.061294
4.7239,0.0042725,0.09243,-0.088158
4.7253,0.002757,0.10487,-0.10211
4.7268,0.0017329,0.10029,-0.098558
4.7282,0.0010605,0.078954,-0.077893
4.7296,0.00063164,0.059387,-0.058755
4.7311,0.0003676,0.015397,-0.015029
4.7325,0.00020861,0,0.00020861
4.734,0.00011524,0,0.00011524
4.7354,6.1943e-05,0,6.1943e-05
4.7368,0,0,-0
4.7383,0,0,-0
4.7397,0,0,-0
4.7412,0,0,-0
4.7426,0,0,-0
4.744,0,0,-0
4.7455,0,0,-0
4.7469,0,0,-0
4.7484,0,0,-0
4.7498,0,0,-0
4.7512,0,0,-0
4.7527,0,0,-0
4.7541,0,0,-0
4.7556,0,0,-0
4.757,0,0,-0
4.7584,0,0,-0
4.7599,0,0,-0
4.7613,0,0,-0
4.7628,0,0,-0
4.7642,0,0,-0
4.7657,0,0,-0
4.7671,0,0,-0
4.7685,0,0,-0
4.77,0,0,-0
4.7714,0,0,-0
4.7729,0,0,-0
4.7743,0,0,-0
4.7757,0,0,-0
4.7772,0,0,-0
4.7786,0,0,-0
4.7801,0,0,-0
4.7815,0,0,-0
4.7829,0,0,-0
4.7844,0,0,-0
4.7858,0,0,-0
4.7873,2.0356e-05,0,2.0356e-05
4.7887,3.8032e-05,0,3.8032e-05
4.7901,6.9163e-05,0,6.9163e-05
4.7916,0.00012293,0,0.00012293
4.793,0.00021305,0,0.00021305
4.7945,0.00035935,0,0.00035935
4.7959,0.00059009,0,0.00059009
4.7973,0.00094373,0,0.00094373
4.7988,0.0014751,0,0.0014751
4.8002,0.0022448,0,0.0022448
4.8017,0.0033266,0,0.0033266
4.8031,0.0048021,0,0.0048021
4.8045,0.0067581,0,0.0067581
4.806,0.0092743,0,0.0092743
4.8074,0.012397,0,0.012397
4.8089,0.016146,0,0.016146
4.8103,0.02049,0,0.02049
4.8118,0.025346,0,0.025346
4.8132,0.030552,0,0.030552
4.8146,0.035885,0,0.035885
4.8161,0.041074,0,0.041074
4.8175,0.045818,0,0.045818
4.819,0.049793,0,0.049793
4.8204,0.052735,0,0.052735
4.8218,0.054429,0,0.054429
4.8233,0.054751,0,0.054751
4.8247,0.053659,0,0.053659
4.8262,0.051239,0,0.051239
4.8276,0.047685,0,0.047685
4.829,0.043247,0,0.043247
4.8305,0.03822,0,0.03822
4.8319,0.032911,0,0.032911
4.8334,0.027617,0,0.027617
4.8348,0.022583,0,0.022583
4.8362,0.017992,0,0.017992
4.8377,0.013967,0,0.013967
4.8391,0.010571,0,0.010571
4.8406,0.0077948,0,0.0077948
4.842,0.0055989,0,0.0055989
4.8434,0.0039165,0,0.0039165
4.8449,0.0026727,0,0.0026727
4.8463,0.0017778,0,0.0017778
4.8478,0.0011516,0,0.0011516
4.8492,0.00072626,0,0.00072626
4.8506,0.00044611,0,0.00044611
4.8521,0.00026778,0,0.00026778
4.8535,0.0001565,0,0.0001565
4.855,8.9012e-05,0,8.9012e-05
4.8564,4.9246e-05,0,4.9246e-05
4.8579,2.662e-05,0,2.662e-05
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf3_weight.csv <==
28.7,0.963,0.44489
29.9,0.97,0.44792
31.8,0.956,0.44994
34,0.939,0.45095
35.9,0.924,0.45144
36.5,0.909,0.45438
38.9,0.896,0.45811
40.7,0.882,0.45883
42,0.867,0.45683
44.2,0.841,0.45794
45,0.814,0.45854
47,0.783,0.45806
48.9,0.775,0.4513
50.9,0.755,0.44485
51.3,0.734,0.44466
53.1,0.727,0.4375
55.6,0.716,0.42954
55.1,0.708,0.41714
58,0.707,0.40383
60.5,0.715,0.39523
61.3,0.738,0.38591
63.3,0.781,0.37949
63.6,0.833,0.36573
64.8,0.895,0.35435
69.1,0.952,0.34689
68.3,1.02,0.34795
70.5,1.08,0.34872
72.5,1.14,0.34976
74.1,1.19,0.36305
73.7,1.23,0.3698
76.7,1.27,0.36838
77.9,1.31,0.37114
79.9,1.34,0.3695
83.3,1.36,0.37015
82.9,1.38,0.36987
84.1,1.39,0.35645
87.7,1.41,0.3641
85.7,1.42,0.35703
89.3,1.43,0.34379
92.3,1.45,0.34928
93.7,1.46,0.35316
94.4,1.48,0.34856
96.4,1.5,0.33849
97.1,1.52,0.33051
97.5,1.55,0.34332
94.3,1.59,0.32428
105.6,1.62,0.3138
104.1,1.65,0.31548
104.3,1.69,0.3132
106.1,1.72,0.31834
109.2,1.75,0.31404
111,1.78,0.30196
110.8,1.79,0.29073
113.5,1.78,0.27926
115,1.81,0.2834
117.5,1.82,0.25467
118.6,1.82,0.24974
119,1.82,0.22438
123.1,1.81,0.22258
122.9,1.78,0.20276
123.7,1.73,0.18839
124.9,1.64,0.16213
127.3,1.55,0.13307
130.2,1.41,0.11918
131.3,1.27,0.079877
134.6,1.05,0.08904
130.6,0.881,0.050887
135.4,0.737,0.03625
136.1,0.641,0.02388
138.4,2.87,0.0015678
140.8,2.66,0
140.2,2.54,0
142.1,2.42,0
145.3,2.35,0
145.6,2.34,0
146.8,2.3,0
150.3,1.09,0
151.2,1.04,0
149.9,2.17,0
148.9,2.17,0
155.3,2.17,0
157.5,2.15,0
157,2.08,0
160.8,2.07,0
163.3,1.93,0
163.2,1.87,0
165.2,1.8,0
165.3,1.75,0
168.3,1.72,0
170.8,1.69,0
170.2,1.65,0
176.3,1.64,0
175.5,1.62,0
176.7,1.6,0
176.5,1.59,0
177.9,1.55,0
182,1.5,0
180.6,1.39,0
184.2,1.33,0
183.3,1.28,0
186.9,1.02,0
184,1.09,0
188.8,1.04,0
194.1,0.988,0
194.6,0.958,0
192.1,0.935,0
197.2,0.912,0
198.5,0.889,0
200,0.838,0
202.2,0.81,0
205,0.785,0
204.4,0.766,0
207.7,0.758,0
207.4,0.94,0
209.6,1.09,0
211,1.15,0
211.9,1.15,0
214.5,1.07,0
215.4,0.992,0
218.6,0.9,0
219.1,0.81,0
223.8,0.674,0
220.6,0.606,0
223.5,0.472,0
226.2,0.393,0
228,0.0053,0
229.6,0.00507,0
230.9,0.0034,0
232.5,0.00144,0
234.7,0.00286,0
235,0.00632,0
235.9,0.00459,0
240.1,0.00491,0
236.5,0.00507,0
238.6,0.00482,0
243.7,0.00458,0
244.3,0.00204,0
245.1,0.0073,0
247,0.00804,0
249.2,0.00875,0
250.3,0.00891,0
251.8,0.00904,0
254.1,0.00978,0
254.7,0.00999,0
257.1,0.0103,0
257.7,0.0106,0
261.9,0.0104,0
259.9,0.0113,0
263.2,0.0113,0
264.2,0.0123,0
266.1,0.0133,0
268.2,0.0139,0
270.7,0.0153,0
271.6,0.0165,0
273.8,0.0205,0
270.8,0.0249,0
275.9,0.0317,0
276.6,0.0446,0
278.4,0.0791,0
279.7,0.329,0.32706
282.7,0.294,0.21649
284.9,2.98,3.4065
283.4,7.61,8.7696
286.3,9.77,11.015
289.4,10.6,11.864
289.6,10.6,11.864
292.1,10.6,11.864
291.8,10.6,11.831
296.5,10.5,11.577
295,10.5,11.504
298.7,10.5,11.518
299.3,10.4,11.533
303.7,10.4,11.638
303.5,10.4,11.674
305.7,10.4,11.629
303.5,10.4,11.593
307.6,10.4,11.483
309,10.3,11.295
311.9,10.3,11.258
313.4,10.2,11.099
313,10.2,10.955
315.9,10.1,10.706
317.3,9.97,10.391
318,9.97,10.214
320.7,10,10.106
321.3,9.77,9.6262
319.3,9.77,9.3523
328.2,9.69,8.9762
326.2,9.66,8.8069
325.2,9.66,8.7123
328,9.45,8.3715
330.1,9.48,8.2729
330.4,9.47,8.1543
334.9,9.35,7.9258
334.2,9.27,7.7644
337.8,9.16,7.5483
339.5,9.06,7.5087
341.9,8.99,7.4883
343.6,8.74,7.1132
344.1,8.61,6.9882
344.5,7.49,6.8523
347,8.09,6.8699
347.4,7.8,6.3609
348.4,7.73,6.2211
352.3,7.65,6.1655
354.7,7.58,6.132
357.8,7.46,5.9404
359.7,7.37,5.8843
358,6.43,5.0856
355.4,6.68,5.5075
363.1,6.62,5.3236
362.1,6.47,5.0288
366.6,6.57,5.2519


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf4.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0.00047731,0,0.00047731
1.5415,0.0008623,0,0.0008623
1.5429,0.0015232,0,0.0015232
1.5444,0.0026257,0,0.0026257
1.5458,0.0044176,0,0.0044176
1.5473,0.0072546,0,0.0072546
1.5487,0.011629,0,0.011629
1.5501,0.018199,0,0.018199
1.5516,0.027803,0.025147,0.0026559
1.553,0.04147,0.015506,0.025964
1.5545,0.060394,0.036857,0.023537
1.5559,0.085876,0.018217,0.067659
1.5573,0.1193,0.049834,0.069462
1.5588,0.16181,0.019391,0.14242
1.5602,0.21425,0.054763,0.15949
1.5617,0.27696,0.061531,0.21543
1.5631,0.34954,0.070836,0.27871
1.5645,0.4307,0.079993,0.35071
1.566,0.51816,0.090769,0.42739
1.5674,0.60865,0.10263,0.50602
1.5689,0.69806,0.11488,0.58319
1.5703,0.78172,0.12936,0.65236
1.5717,0.85474,0.14435,0.71039
1.5732,0.91235,0.16012,0.75223
1.5746,0.95081,0.17658,0.77422
1.5761,0.96748,0.19354,0.77394
1.5775,0.96119,0.20845,0.75274
1.5789,0.93239,0.22236,0.71003
1.5804,0.88308,0.23321,0.64987
1.5818,0.81663,0.24096,0.57567
1.5833,0.73732,0.24391,0.49341
1.5847,0.64996,0.24238,0.40758
1.5861,0.55938,0.23733,0.32206
1.5876,0.47003,0.22776,0.24227
1.589,0.38564,0.216,0.16964
1.5905,0.30893,0.20173,0.10721
1.5919,0.24164,0.18624,0.055397
1.5934,0.18453,0.1699,0.014636
1.5948,0.13759,0.15355,-0.015963
1.5962,0.10015,0.13752,-0.037367
1.5977,0.071171,0.12263,-0.05146
1.5991,0.049371,0.10814,-0.058767
1.6006,0.033432,0.094842,-0.061411
1.602,0.022096,0.082525,-0.060429
1.6034,0.014276,0.072295,-0.058019
1.6049,0.0090071,0.059528,-0.05052
1.6063,0.0055481,0.057484,-0.051936
1.6078,0.0033363,0.027154,-0.023817
1.6092,0.0019585,0.033085,-0.031127
1.6106,0.0011222,0.021481,-0.020359
1.6121,0.00062766,0,0.00062766
1.6135,0.0003426,0,0.0003426
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0.0031192,-0.0031192
1.7547,0,0.046361,-0.046361
1.7561,0,0.0075745,-0.0075745
1.7576,0,0.059048,-0.059048
1.759,0,0.01092,-0.01092
1.7605,0,0.06427,-0.06427
1.7619,0,0.050215,-0.050215
1.7633,0,0.061209,-0.061209
1.7648,0,0.062297,-0.062297
1.7662,0,0.067004,-0.067004
1.7677,0,0.07019,-0.07019
1.7691,0,0.074156,-0.074156
1.7706,0,0.078603,-0.078603
1.772,0,0.083774,-0.083774
1.7734,0,0.089503,-0.089503
1.7749,0,0.096517,-0.096517
1.7763,0,0.10474,-0.10474
1.7778,0,0.11432,-0.11432
1.7792,0,0.1082,-0.1082
1.7806,0,0.086499,-0.086499
1.7821,0,0.065437,-0.065437
1.7835,0,0.023549,-0.023549
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0.050217,-0.050217
1.7922,0,0.085134,-0.085134
1.7936,0,0.12674,-0.12674
1.795,0,0.15808,-0.15808
1.7965,0,0.17306,-0.17306
1.7979,0,0.17208,-0.17208
1.7994,0,0.15931,-0.15931
1.8008,0,0.14416,-0.14416
1.8022,0,0.13157,-0.13157
1.8037,0,0.11824,-0.11824
1.8051,0,0.10784,-0.10784
1.8066,0,0.09874,-0.09874
1.808,0,0.091339,-0.091339
1.8094,0,0.085764,-0.085764
1.8109,0,0.07863,-0.07863
1.8123,0,0.074289,-0.074289
1.8138,0,0.070266,-0.070266
1.8152,0,0.068035,-0.068035
1.8167,0,0.065841,-0.065841
1.8181,0,0.06512,-0.06512
1.8195,0,0.059982,-0.059982
1.821,0,0.057916,-0.057916
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0,-0
1.8296,0,0,-0
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0.023711,-0.023711
1.8426,0,0.016984,-0.016984
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0,-0
1.8483,0,0,-0
1.8498,0,0,-0
1.8512,0,0,-0
1.8527,0,0.041208,-0.041208
1.8541,0,0.071461,-0.071461
1.8555,0,0.099679,-0.099679
1.857,0,0.12555,-0.12555
1.8584,0,0.14174,-0.14174
1.8599,0,0.16335,-0.16335
1.8613,0,0.18612,-0.18612
1.8628,0,0.18672,-0.18672
1.8642,0,0.20307,-0.20307
1.8656,0,0.21497,-0.21497
1.8671,0,0.22368,-0.22368
1.8685,0,0.23672,-0.23672
1.87,0,0.25031,-0.25031
1.8714,0,0.26793,-0.26793
1.8728,0,0.28819,-0.28819
1.8743,0,0.3127,-0.3127
1.8757,0,0.34084,-0.34084
1.8772,0,0.3705,-0.3705
1.8786,0,0.37577,-0.37577
1.88,0,0.37809,-0.37809
1.8815,0,0.36619,-0.36619
1.8829,0,0.31934,-0.31934
1.8844,0,0.24228,-0.24228
1.8858,0,0.15847,-0.15847
1.8872,0,0.11994,-0.11994
1.8887,0,0.16414,-0.16414
1.8901,0,0.28861,-0.28861
1.8916,0,0.458,-0.458
1.893,0,0.61095,-0.61095
1.8944,0,0.70675,-0.70675
1.8959,0,0.7434,-0.7434
1.8973,0,0.74658,-0.74658
1.8988,0,0.72828,-0.72828
1.9002,0,0.68499,-0.68499
1.9017,0,0.63831,-0.63831
1.9031,0,0.59847,-0.59847
1.9045,0,0.56289,-0.56289
1.906,0,0.53059,-0.53059
1.9074,0,0.49607,-0.49607
1.9089,0,0.4568,-0.4568
1.9103,0,0.42637,-0.42637
1.9117,0,0.39533,-0.39533
1.9132,0,0.36242,-0.36242
1.9146,0,0.33058,-0.33058
1.9161,0,0.30329,-0.30329
1.9175,0,0.27955,-0.27955
1.9189,0,0.25896,-0.25896
1.9204,0,0.24178,-0.24178
1.9218,0,0.22686,-0.22686
1.9233,0,0.21434,-0.21434
1.9247,0,0.20375,-0.20375
1.9261,0,0.19359,-0.19359
1.9276,0,0.18525,-0.18525
1.929,0,0.17736,-0.17736
1.9305,0,0.16964,-0.16964
1.9319,0,0.16281,-0.16281
1.9333,0,0.15582,-0.15582
1.9348,0,0.14993,-0.14993
1.9362,0,0.14304,-0.14304
1.9377,0,0.13749,-0.13749
1.9391,0,0.13154,-0.13154
1.9405,0,0.12502,-0.12502
1.942,0,0.11811,-0.11811
1.9434,0,0.11021,-0.11021
1.9449,0,0.10264,-0.10264
1.9463,0,0.096518,-0.096518
1.9478,0,0.093486,-0.093486
1.9492,0,0.094337,-0.094337
1.9506,0,0.098305,-0.098305
1.9521,0,0.10384,-0.10384
1.9535,0,0.10862,-0.10862
1.955,0,0.1119,-0.1119
1.9564,0,0.1158,-0.1158
1.9578,0,0.12051,-0.12051
1.9593,0,0.12704,-0.12704
1.9607,0,0.13478,-0.13478
1.9622,0,0.13955,-0.13955
1.9636,0,0.14442,-0.14442
1.965,0.00050755,0.1513,-0.1508
1.9665,0.0011761,0.1601,-0.15892
1.9679,0.0021106,0.16906,-0.16695
1.9694,0.0037043,0.17716,-0.17345
1.9708,0.0063506,0.18337,-0.17701
1.9722,0.010624,0.18705,-0.17643
1.9737,0.017344,0.18963,-0.17228
1.9751,0.027633,0.19411,-0.16648
1.9766,0.042973,0.20124,-0.15826
1.978,0.065233,0.21235,-0.14711
1.9794,0.096662,0.22659,-0.12993
1.9809,0.13983,0.24069,-0.10086
1.9823,0.19747,0.25277,-0.055296
1.9838,0.27244,0.26646,0.005986
1.9852,0.36691,0.28254,0.084376
1.9866,0.48232,0.30152,0.1808
1.9881,0.6189,0.32546,0.29344
1.9895,0.77524,0.35811,0.41713
1.991,0.94798,0.39038,0.5576
1.9924,1.1317,0.42309,0.70857
1.9939,1.3189,0.46056,0.85831
1.9953,1.5006,0.50288,0.9977
1.9967,1.6668,0.5469,1.1199
1.9982,1.8072,0.59181,1.2154
1.9996,1.9128,0.63269,1.2801
2.0011,1.9765,0.66663,1.3098
2.0025,1.9938,0.6887,1.3051
2.0039,1.9635,0.69633,1.2671
2.0054,1.8877,0.68708,1.2006
2.0068,1.7717,0.66208,1.1097
2.0083,1.6234,0.61898,1.0044
2.0097,1.4521,0.55996,0.8921
2.0111,1.2679,0.49695,0.7709
2.0126,1.0807,0.43657,0.64413
2.014,0.89931,0.38433,0.51499
2.0155,0.7306,0.33771,0.39289
2.0169,0.57943,0.29423,0.2852
2.0183,0.4486,0.25806,0.19054
2.0198,0.33903,0.23325,0.10579
2.0212,0.2501,0.21844,0.031662
2.0227,0.18008,0.20712,-0.02704
2.0241,0.12655,0.19772,-0.071167
2.0255,0.086872,0.18722,-0.10035
2.027,0.058238,0.17766,-0.11942
2.0284,0.038112,0.16898,-0.13087
2.0299,0.024346,0.16224,-0.13789
2.0313,0.015181,0.15682,-0.14164
2.0327,0.0092383,0.15214,-0.14291
2.0342,0.0054867,0.14886,-0.14337
2.0356,0.0031798,0.14745,-0.14427
2.0371,0.001798,0.13139,-0.1296
2.0385,0.00099211,0.10086,-0.099866
2.04,0,0.08724,-0.08724
2.0414,0,0,-0
2.0428,0,0,-0
2.0443,0,0,-0
2.0457,0,0,-0
2.0472,0,0,-0
2.0486,0,0.0083154,-0.0083154
2.05,0,0.06864,-0.06864
2.0515,0,0.084875,-0.084875
2.0529,0,0.10364,-0.10364
2.0544,0,0.11411,-0.11411
2.0558,0,0.11792,-0.11792
2.0572,0,0.11455,-0.11455
2.0587,0,0.11015,-0.11015
2.0601,0,0.10524,-0.10524
2.0616,0,0.10078,-0.10078
2.063,0,0.097204,-0.097204
2.0644,0,0.094065,-0.094065
2.0659,0,0.091457,-0.091457
2.0673,0,0.08964,-0.08964
2.0688,0,0.088074,-0.088074
2.0702,0,0.085876,-0.085876
2.0716,0,0.084276,-0.084276
2.0731,0,0.083469,-0.083469
2.0745,0,0.083008,-0.083008
2.076,0,0.083278,-0.083278
2.0774,0,0.083959,-0.083959
2.0788,0,0.085291,-0.085291
2.0803,0,0.087549,-0.087549
2.0817,0,0.090534,-0.090534
2.0832,0,0.094729,-0.094729
2.0846,0,0.1,-0.1
2.0861,0,0.107,-0.107
2.0875,0,0.11632,-0.11632
2.0889,0,0.12801,-0.12801
2.0904,0,0.14308,-0.14308
2.0918,0,0.16398,-0.16398
2.0933,0,0.17403,-0.17403
2.0947,0,0.17759,-0.17759
2.0961,0,0.17932,-0.17932
2.0976,0,0.17056,-0.17056
2.099,0,0.14638,-0.14638
2.1005,0,0.10623,-0.10623
2.1019,0,0.074025,-0.074025
2.1033,0,0.077555,-0.077555
2.1048,0,0.12273,-0.12273
2.1062,0,0.1841,-0.1841
2.1077,0,0.23303,-0.23303
2.1091,0,0.25769,-0.25769
2.1105,0,0.24977,-0.24977
2.112,0,0.21445,-0.21445
2.1134,0,0.16507,-0.16507
2.1149,0,0.098248,-0.098248
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0.016318,-0.016318
2.1307,0,0.058456,-0.058456
2.1322,0,0.098088,-0.098088
2.1336,0,0.10724,-0.10724
2.135,0,0.069108,-0.069108
2.1365,0,0.017033,-0.017033
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0,0,-0
2.1451,0,0,-0
2.1466,0,0,-0
2.148,0,0,-0
2.1494,0,0,-0
2.1509,0,0,-0
2.1523,0,0,-0
2.1538,0,0,-0
2.1552,0,0,-0
2.1566,0,0,-0
2.1581,0,0,-0
2.1595,0,0,-0
2.161,0,0,-0
2.1624,0,0,-0
2.1638,0,0,-0
2.1653,0,0,-0
2.1667,0,0,-0
2.1682,0,0,-0
2.1696,0,0,-0
2.1711,0,0,-0
2.1725,0,0,-0
2.1739,0,0,-0
2.1754,0,0,-0
2.1768,0,0,-0
2.1783,0,0,-0
2.1797,0,0,-0
2.1811,0,0,-0
2.1826,0,0,-0
2.184,0,0,-0
2.1855,0,0,-0
2.1869,0,0,-0
2.1883,0,0,-0
2.1898,0,0,-0
2.1912,0,0,-0
2.1927,0,0,-0
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0,0,-0
2.2647,0,0,-0
2.2661,0,0,-0
2.2676,0,0,-0
2.269,0,0,-0
2.2705,0,0,-0
2.2719,0,0,-0
2.2733,0,0,-0
2.2748,0,0,-0
2.2762,0,0,-0
2.2777,0,0,-0
2.2791,0,0,-0
2.2805,0,0,-0
2.282,0,0,-0
2.2834,0,0,-0
2.2849,0,0,-0
2.2863,0,0,-0
2.2877,0,0,-0
2.2892,0,0,-0
2.2906,0,0,-0
2.2921,0,0,-0
2.2935,0,0,-0
2.2949,0,0,-0
2.2964,0,0,-0
2.2978,0,0,-0
2.2993,0,0,-0
2.3007,0,0,-0
2.3021,0,0,-0
2.3036,0,0,-0
2.305,0,0,-0
2.3065,0,0,-0
2.3079,0,0,-0
2.3094,0,0,-0
2.3108,0,0,-0
2.3122,0,0,-0
2.3137,0,0,-0
2.3151,0,0,-0
2.3166,0,0,-0
2.318,0,0,-0
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0,-0
2.3353,0,0,-0
2.3367,0,0,-0
2.3382,0,0,-0
2.3396,0,0,-0
2.341,0,0,-0
2.3425,0,0,-0
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,0,0,-0
2.4563,0,0,-0
2.4577,0,0,-0
2.4592,0,0,-0
2.4606,0,0,-0
2.4621,0,0,-0
2.4635,0,0,-0
2.4649,0,0,-0
2.4664,0,0,-0
2.4678,0,0,-0
2.4693,0,0,-0
2.4707,0,0,-0
2.4721,0,0,-0
2.4736,0,0,-0
2.475,0,0,-0
2.4765,0,0,-0
2.4779,0,0,-0
2.4793,0,0,-0
2.4808,0,0,-0
2.4822,0,0,-0
2.4837,0,0,-0
2.4851,0,0,-0
2.4866,0,0,-0
2.488,0,0,-0
2.4894,0,0,-0
2.4909,0,0,-0
2.4923,0,0,-0
2.4938,0,0,-0
2.4952,0,0,-0
2.4966,0,0,-0
2.4981,0,0,-0
2.4995,0,0,-0
2.501,0,0,-0
2.5024,0,0,-0
2.5038,0,0,-0
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,0,0,-0
2.511,0,0,-0
2.5125,0,0,-0
2.5139,0,0,-0
2.5154,0,0,-0
2.5168,0,0,-0
2.5182,0,0,-0
2.5197,0,0,-0
2.5211,0,0,-0
2.5226,0,0,-0
2.524,0,0,-0
2.5254,0,0,-0
2.5269,0,0,-0
2.5283,0,0,-0
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0.00016787,0,0.00016787
2.7171,0.00030469,0,0.00030469
2.7185,0.00054132,0,0.00054132
2.7199,0.00093787,0,0.00093787
2.7214,0.0015849,0,0.0015849
2.7228,0.0026127,0,0.0026127
2.7243,0.0042021,0,0.0042021
2.7257,0.0065944,0,0.0065944
2.7271,0.010098,0,0.010098
2.7286,0.015092,0,0.015092
2.73,0.022041,0,0.022041
2.7315,0.031406,0,0.031406
2.7329,0.043662,0,0.043662
2.7343,0.05923,0,0.05923
2.7358,0.078408,0,0.078408
2.7372,0.10129,0,0.10129
2.7387,0.12771,0,0.12771
2.7401,0.15715,0,0.15715
2.7415,0.18874,0,0.18874
2.743,0.22121,0,0.22121
2.7444,0.25302,0.002326,0.25069
2.7459,0.28243,0.038201,0.24423
2.7473,0.30767,0.0066459,0.30103
2.7487,0.32711,0.054863,0.27225
2.7502,0.33943,0.010846,0.32858
2.7516,0.34373,0.057495,0.28624
2.7531,0.33966,0.014007,0.32565
2.7545,0.32752,0.0529,0.27462
2.756,0.30823,0.016386,0.29185
2.7574,0.28311,0.046634,0.23647
2.7588,0.25377,0.017513,0.23626
2.7603,0.222,0.03886,0.18314
2.7617,0.18952,0.017495,0.17202
2.7632,0.15788,0.030926,0.12696
2.7646,0.12836,0,0.12836
2.766,0.10186,0,0.10186
2.7675,0.078889,0,0.078889
2.7689,0.059624,0,0.059624
2.7704,0.043974,0,0.043974
2.7718,0.031646,0,0.031646
2.7732,0.022221,0,0.022221
2.7747,0.015221,0,0.015221
2.7761,0.010181,0,0.010181
2.7776,0.0066506,0,0.0066506
2.779,0.0042394,0,0.0042394
2.7804,0.0026368,0,0.0026368
2.7819,0.0016,0,0.0016
2.7833,0.00094711,0,0.00094711
2.7848,0.00054681,0,0.00054681
2.7862,0.00030787,0,0.00030787
2.7876,0.00016936,0,0.00016936
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0,0,-0
2.8554,0,0,-0
2.8568,0,0,-0
2.8582,0,0,-0
2.8597,0,0,-0
2.8611,0,0,-0
2.8626,0,0,-0
2.864,0,0,-0
2.8654,0,0,-0
2.8669,0,0,-0
2.8683,0,0,-0
2.8698,0,0,-0
2.8712,0,0,-0
2.8726,0,0,-0
2.8741,0,0,-0
2.8755,0,0,-0
2.877,0,0,-0
2.8784,0,0,-0
2.8798,0,0,-0
2.8813,0,0,-0
2.8827,0,0,-0
2.8842,0,0,-0
2.8856,0,0,-0
2.8871,0,0,-0
2.8885,0,0,-0
2.8899,0,0,-0
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0.0002728,0,0.0002728
2.8971,0.00050127,0,0.00050127
2.8986,0.0008985,0,0.0008985
2.9,0.0015712,0,0.0015712
2.9015,0.0026837,0.041133,-0.038449
2.9029,0.0044806,0.012469,-0.0079886
2.9043,0.0072953,0.05586,-0.048565
2.9058,0.011586,0.012426,-0.00084038
2.9072,0.01795,0.060041,-0.042091
2.9087,0.027131,0.057869,-0.030738
2.9101,0.040013,0.067938,-0.027925
2.9115,0.057584,0.073941,-0.016356
2.913,0.080919,0.082039,-0.0011202
2.9144,0.11099,0.089584,0.021408
2.9159,0.14853,0.098114,0.050413
2.9173,0.19392,0.10653,0.087391
2.9187,0.24706,0.11461,0.13245
2.9202,0.30715,0.12244,0.18471
2.9216,0.37263,0.12973,0.24289
2.9231,0.44117,0.13555,0.30562
2.9245,0.5097,0.13988,0.36982
2.9259,0.57462,0.14245,0.43216
2.9274,0.63213,0.14278,0.48935
2.9288,0.67861,0.14058,0.53802
2.9303,0.71092,0.13643,0.5745
2.9317,0.7268,0.13013,0.59667
2.9332,0.72511,0.12206,0.60304
2.9346,0.70595,0.11366,0.59229
2.936,0.6705,0.10453,0.56597
2.9375,0.62148,0.095427,0.52605
2.9389,0.56214,0.087013,0.47513
2.9404,0.4962,0.079275,0.41692
2.9418,0.4274,0.071668,0.35573
2.9432,0.35923,0.065769,0.29346
2.9447,0.2946,0.05783,0.23677
2.9461,0.23576,0.059639,0.17612
2.9476,0.18415,0.031084,0.15307
2.949,0.14036,0.039702,0.10066
2.9504,0.1044,0.029006,0.075394
2.9519,0.075766,0.037799,0.037967
2.9533,0.053646,0.022344,0.031302
2.9548,0.037056,0.036945,0.00011062
2.9562,0.024967,0.017454,0.0075125
2.9576,0.016429,0.036527,-0.020098
2.9591,0.010556,0.013524,-0.0029683
2.9605,0.0066173,0.036686,-0.030069
2.962,0.004047,0.01032,-0.0062732
2.9634,0.0024143,0.037338,-0.034923
2.9648,0.0014047,0.0075877,-0.006183
2.9663,0.00079699,0.03398,-0.033183
2.9677,0.00044085,0.0045567,-0.0041158
2.9692,0.00021402,0,0.00021402
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0.00020475,0,0.00020475
2.9821,0.00037817,0,0.00037817
2.9836,0.00068105,0,0.00068105
2.985,0.0011961,0,0.0011961
2.9865,0.0020491,0,0.0020491
2.9879,0.0034246,0,0.0034246
2.9893,0.0055838,0,0.0055838
2.9908,0.0088979,0,0.0088979
2.9922,0.01384,0,0.01384
2.9937,0.020997,0,0.020997
2.9951,0.031073,0,0.031073
2.9965,0.044863,0,0.044863
2.998,0.063198,0,0.063198
2.9994,0.086868,0,0.086868
3.0009,0.11652,0,0.11652
3.0023,0.1526,0,0.1526
3.0037,0.19498,0,0.19498
3.0052,0.24306,0,0.24306
3.0066,0.29565,0.016651,0.279
3.0081,0.35091,0.051607,0.2993
3.0095,0.40643,0.082032,0.32439
3.0109,0.45936,0.10586,0.3535
3.0124,0.50659,0.12531,0.38129
3.0138,0.5451,0.13725,0.40785
3.0153,0.57233,0.14225,0.43008
3.0167,0.5864,0.14584,0.44056
3.0181,0.58628,0.14097,0.44532
3.0196,0.572,0.12823,0.44377
3.021,0.54456,0.11164,0.43292
3.0225,0.50588,0.096432,0.40945
3.0239,0.45848,0.080895,0.37759
3.0254,0.40548,0.061722,0.34376
3.0268,0.34994,0.027233,0.3227
3.0282,0.29469,0.0018355,0.29286
3.0297,0.24215,0,0.24215
3.0311,0.19415,0,0.19415
3.0326,0.15186,0,0.15186
3.034,0.11592,0,0.11592
3.0354,0.08637,0.0077724,0.078598
3.0369,0.062796,0.17525,-0.11246
3.0383,0.044546,0.24568,-0.20114
3.0398,0.03083,0.29404,-0.26321
3.0412,0.020815,0.29683,-0.27601
3.0426,0.013707,0.26678,-0.25308
3.0441,0.0088034,0.19689,-0.18808
3.0455,0.0055265,0.10348,-0.097953
3.047,0.003386,0,0.003386
3.0484,0.0020238,0,0.0020238
3.0498,0.0011799,0,0.0011799
3.0513,0.0006709,0.038089,-0.037419
3.0527,0.00037197,0.16041,-0.16004
3.0542,0.00020105,0.27199,-0.27179
3.0556,0,0.35114,-0.35114
3.057,0,0.39532,-0.39532
3.0585,0,0.41337,-0.41337
3.0599,0,0.405,-0.405
3.0614,0,0.38005,-0.38005
3.0628,0,0.34949,-0.34949
3.0642,0,0.31854,-0.31854
3.0657,0,0.2893,-0.2893
3.0671,0,0.26057,-0.26057
3.0686,0,0.23186,-0.23186
3.07,0,0.2053,-0.2053
3.0715,0,0.18562,-0.18562
3.0729,0,0.17464,-0.17464
3.0743,0,0.17624,-0.17624
3.0758,0,0.18488,-0.18488
3.0772,0,0.19888,-0.19888
3.0787,0,0.21415,-0.21415
3.0801,0,0.22299,-0.22299
3.0815,0,0.22309,-0.22309
3.083,0,0.21534,-0.21534
3.0844,0,0.20791,-0.20791
3.0859,0,0.20186,-0.20186
3.0873,0,0.19825,-0.19825
3.0887,0,0.19577,-0.19577
3.0902,0,0.19432,-0.19432
3.0916,0,0.19403,-0.19403
3.0931,0,0.19484,-0.19484
3.0945,0,0.19668,-0.19668
3.0959,0,0.20041,-0.20041
3.0974,0,0.20568,-0.20568
3.0988,0,0.21121,-0.21121
3.1003,0,0.21848,-0.21848
3.1017,0,0.22726,-0.22726
3.1031,0,0.2362,-0.2362
3.1046,0,0.24591,-0.24591
3.106,0,0.2551,-0.2551
3.1075,0,0.26375,-0.26375
3.1089,0,0.2701,-0.2701
3.1104,0,0.27187,-0.27187
3.1118,0,0.26756,-0.26756
3.1132,0,0.25804,-0.25804
3.1147,0,0.23888,-0.23888
3.1161,0,0.2186,-0.2186
3.1176,0,0.19782,-0.19782
3.119,0,0.17942,-0.17942
3.1204,0,0.16079,-0.16079
3.1219,0,0.1427,-0.1427
3.1233,0,0.12647,-0.12647
3.1248,0,0.11259,-0.11259
3.1262,0,0.10118,-0.10118
3.1276,0,0.091963,-0.091963
3.1291,0,0.08465,-0.08465
3.1305,0,0.078313,-0.078313
3.132,0,0.073409,-0.073409
3.1334,0,0.069599,-0.069599
3.1348,0,0.065685,-0.065685
3.1363,0,0.063146,-0.063146
3.1377,0,0.060507,-0.060507
3.1392,0,0.058414,-0.058414
3.1406,0,0.056408,-0.056408
3.142,0,0.054774,-0.054774
3.1435,0,0.054009,-0.054009
3.1449,8.5982e-06,0.051341,-0.051332
3.1464,3.318e-05,0.054176,-0.054143
3.1478,6.0092e-05,0.04374,-0.04368
3.1492,0.00010615,0.068333,-0.068227
3.1507,0.00018291,0.0017342,-0.0015513
3.1521,0.00030833,0.076054,-0.075745
3.1536,0.00050701,0.0055913,-0.0050843
3.155,0.00081299,0.071057,-0.070244
3.1565,0.0012714,0.0092943,-0.0080229
3.1579,0.0019395,0.065902,-0.063962
3.1593,0.0028864,0.009953,-0.0070666
3.1608,0.0041908,0.058599,-0.054409
3.1622,0.0059411,0.04586,-0.039919
3.1637,0.00822,0.018876,-0.010656
3.1651,0.011094,0.056557,-0.045463
3.1665,0.014606,0.022181,-0.0075751
3.168,0.018761,0.051537,-0.032776
3.1694,0.023513,0.024329,-0.00081549
3.1709,0.028753,0.044876,-0.016123
3.1723,0.034309,0.02618,0.0081296
3.1737,0.039944,0.038912,0.0010321
3.1752,0.045372,0.031852,0.01352
3.1766,0.050285,0.038485,0.0118
3.1781,0.054376,0.035058,0.019318
3.1795,0.057374,0.06126,-0.0038855
3.1809,0.059069,0.057802,0.001267
3.1824,0.059338,0.06164,-0.0023017
3.1838,0.058143,0.061252,-0.0031092
3.1853,0.05559,0.061385,-0.0057951
3.1867,0.051859,0.061889,-0.01003
3.1881,0.047205,0.063081,-0.015876
3.1896,0.041925,0.064442,-0.022517
3.191,0.036329,0.065834,-0.029505
3.1925,0.030713,0.067086,-0.036374
3.1939,0.025334,0.068458,-0.043124
3.1953,0.020391,0.070207,-0.049816
3.1968,0.016014,0.071958,-0.055944
3.1982,0.01227,0.07344,-0.06117
3.1997,0.0091716,0.074561,-0.065389
3.2011,0.0066876,0.074847,-0.068159
3.2026,0.0047562,0.074349,-0.069593
3.204,0.0033023,0.073261,-0.069959
3.2054,0.0022382,0.071325,-0.069087
3.2069,0.0014799,0.069124,-0.067645
3.2083,0.00095451,0.066677,-0.065723
3.2098,0.00060046,0.064091,-0.06349
3.2112,0.00036836,0.061666,-0.061298
3.2126,0.00022033,0.05996,-0.05974
3.2141,0.00012869,0.057015,-0.056887
3.2155,7.3466e-05,0.057544,-0.057471
3.217,4.0907e-05,0.050953,-0.050912
3.2184,2.2213e-05,0.059441,-0.059419
3.2198,0,0.01739,-0.01739
3.2213,0,0.064385,-0.064385
3.2227,0,0.020789,-0.020789
3.2242,0,0.058163,-0.058163
3.2256,0,0.024033,-0.024033
3.227,0,0.052514,-0.052514
3.2285,0,0.026871,-0.026871
3.2299,0,0.046824,-0.046824
3.2314,0,0.029402,-0.029402
3.2328,0,0.0414,-0.0414
3.2342,0,0.031622,-0.031622
3.2357,0,0.036247,-0.036247
3.2371,0,0.026862,-0.026862
3.2386,0,0.025138,-0.025138
3.24,0,0.01378,-0.01378
3.2414,0,0.010513,-0.010513
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0.050242,-0.050242
3.2616,0,0.0042615,-0.0042615
3.2631,0,0.056726,-0.056726
3.2645,0,0.0016062,-0.0016062
3.2659,0,0.028859,-0.028859
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0.03316,-0.03316
3.2976,0,0.029447,-0.029447
3.2991,0,0.042292,-0.042292
3.3005,0,0.061092,-0.061092
3.302,0,0.061043,-0.061043
3.3034,0,0.066174,-0.066174
3.3048,0,0.070557,-0.070557
3.3063,0,0.076709,-0.076709
3.3077,0,0.0858,-0.0858
3.3092,0,0.097512,-0.097512
3.3106,0,0.11023,-0.11023
3.312,0,0.11664,-0.11664
3.3135,0,0.11728,-0.11728
3.3149,0,0.1035,-0.1035
3.3164,0,0.10296,-0.10296
3.3178,0,0.011663,-0.011663
3.3192,0,0,-0
3.3207,0,0,-0
3.3221,0,0,-0
3.3236,0,0,-0
3.325,0,0.00080296,-0.00080296
3.3264,0,0.077938,-0.077938
3.3279,0,0.14038,-0.14038
3.3293,0,0.18306,-0.18306
3.3308,0,0.20101,-0.20101
3.3322,0,0.20304,-0.20304
3.3337,0,0.19283,-0.19283
3.3351,0,0.17224,-0.17224
3.3365,0,0.14936,-0.14936
3.338,0,0.12861,-0.12861
3.3394,0,0.11019,-0.11019
3.3409,0,0.095428,-0.095428
3.3423,0,0.083323,-0.083323
3.3437,0,0.074296,-0.074296
3.3452,0,0.058544,-0.058544
3.3466,0,0.032605,-0.032605
3.3481,0,0.050832,-0.050832
3.3495,0,0.0205,-0.0205
3.3509,0,0.02594,-0.02594
3.3524,0,0,-0
3.3538,0,0,-0
3.3553,0,0,-0
3.3567,0,0,-0
3.3581,0,0,-0
3.3596,0,0,-0
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0,-0
3.3682,0,0,-0
3.3697,0,0,-0
3.3711,0,0,-0
3.3725,0,0,-0
3.374,0,0,-0
3.3754,0,0,-0
3.3769,0,0,-0
3.3783,0.00024172,0,0.00024172
3.3798,0.00044338,0,0.00044338
3.3812,0.00079283,0,0.00079283
3.3826,0.0013824,0,0.0013824
3.3841,0.0023506,0,0.0023506
3.3855,0.0039023,0.001429,0.0024733
3.387,0.0063309,0.027574,-0.021243
3.3884,0.010013,0.0042857,0.0057278
3.3898,0.015444,0.038603,-0.023159
3.3913,0.02323,0.0070509,0.016179
3.3927,0.03408,0.039774,-0.0056939
3.3942,0.048773,0,0.048773
3.3956,0.068131,0.012551,0.055581
3.397,0.092884,0.042846,0.050038
3.3985,0.1235,0.017405,0.1061
3.3999,0.16017,0.04538,0.1148
3.4014,0.20265,0.023418,0.17923
3.4028,0.25012,0.048007,0.20211
3.4042,0.30118,0.030941,0.27024
3.4057,0.35382,0.0508,0.30302
3.4071,0.40548,0.039482,0.366
3.4086,0.45332,0.052512,0.40081
3.41,0.49442,0.048821,0.4456
3.4114,0.5261,0.052925,0.47317
3.4129,0.54615,0.057854,0.4883
3.4143,0.55314,0.051205,0.50194
3.4158,0.54639,0.048243,0.49814
3.4172,0.52652,0.085644,0.44088
3.4186,0.495,0.033011,0.46199
3.4201,0.45401,0.072022,0.38199
3.4215,0.40625,0.037581,0.36866
3.423,0.35461,0.073754,0.28086
3.4244,0.30195,0.030452,0.2715
3.4259,0.25083,0.07313,0.1777
3.4273,0.20329,0.023293,0.17999
3.4287,0.16073,0.071805,0.088921
3.4302,0.12396,0.016944,0.10702
3.4316,0.093251,0.071225,0.022027
3.4331,0.068417,0.01162,0.056797
3.4345,0.04897,0.069145,-0.020175
3.4359,0.034223,0.0068062,0.027416
3.4374,0.023329,0.058816,-0.035487
3.4388,0.015511,0.0023843,0.013127
3.4403,0.010058,0.042422,-0.032364
3.4417,0.006359,0,0.006359
3.4431,0.0039195,0,0.0039195
3.4446,0.0023593,0,0.0023593
3.446,0.0013873,0,0.0013873
3.4475,0.00079546,0,0.00079546
3.4489,0.00044473,0,0.00044473
3.4503,0.00024237,0,0.00024237
3.4518,0,0,-0
3.4532,0,0,-0
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,0,0,-0
3.4676,0,0,-0
3.4691,0,0,-0
3.4705,0,0,-0
3.472,0,0,-0
3.4734,0,0,-0
3.4748,0,0,-0
3.4763,0,0,-0
3.4777,0,0,-0
3.4792,0,0,-0
3.4806,0,0,-0
3.482,0,0,-0
3.4835,0,0,-0
3.4849,0,0,-0
3.4864,0,0,-0
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0,0,-0
3.5368,0,0,-0
3.5382,0,0,-0
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0,0,-0
3.557,0,0,-0
3.5584,0,0,-0
3.5598,0,0,-0
3.5613,0,0,-0
3.5627,0,0,-0
3.5642,0,0,-0
3.5656,0,0,-0
3.567,0,0,-0
3.5685,0,0,-0
3.5699,0,0,-0
3.5714,0,0,-0
3.5728,0,0,-0
3.5742,0,0,-0
3.5757,0,0,-0
3.5771,0,0,-0
3.5786,0,0,-0
3.58,0,0,-0
3.5814,0,0,-0
3.5829,0,0,-0
3.5843,0,0,-0
3.5858,0,0,-0
3.5872,0,0,-0
3.5886,0,0.033591,-0.033591
3.5901,0,0.028113,-0.028113
3.5915,0,0.043699,-0.043699
3.593,0,0.02974,-0.02974
3.5944,0,0,-0
3.5958,0,0,-0
3.5973,0,0,-0
3.5987,0,0,-0
3.6002,0,0,-0
3.6016,0,0,-0
3.6031,0,0.060052,-0.060052
3.6045,0,0.015234,-0.015234
3.6059,0,0.11218,-0.11218
3.6074,0,0.02006,-0.02006
3.6088,0,0.12687,-0.12687
3.6103,0,0.01426,-0.01426
3.6117,0,0.12575,-0.12575
3.6131,0,0.0066719,-0.0066719
3.6146,0,0.12142,-0.12142
3.616,0,2.8826e-05,-2.8826e-05
3.6175,0,0.1069,-0.1069
3.6189,0,0.0046624,-0.0046624
3.6203,0,0.086895,-0.086895
3.6218,0,0.0081012,-0.0081012
3.6232,0,0.071653,-0.071653
3.6247,0,0.013114,-0.013114
3.6261,0,0.073033,-0.073033
3.6275,0,0.018252,-0.018252
3.629,0,0.071712,-0.071712
3.6304,0,0,-0
3.6319,0,0.024552,-0.024552
3.6333,0,0.063491,-0.063491
3.6347,0,0.029098,-0.029098
3.6362,0,0.059207,-0.059207
3.6376,0,0.02271,-0.02271
3.6391,0,0.06247,-0.06247
3.6405,0,0.037304,-0.037304
3.6419,0,0.043268,-0.043268
3.6434,0,0.051585,-0.051585
3.6448,0,0.050497,-0.050497
3.6463,0,0.049141,-0.049141
3.6477,0,0.058681,-0.058681
3.6492,0,0.046584,-0.046584
3.6506,0,0.06829,-0.06829
3.652,0,0.044008,-0.044008
3.6535,0,0.079318,-0.079318
3.6549,0,0.041085,-0.041085
3.6564,0,0.09148,-0.09148
3.6578,0,0.03747,-0.03747
3.6592,0,0.10437,-0.10437
3.6607,0,0.032945,-0.032945
3.6621,0,0.11834,-0.11834
3.6636,0,0.027628,-0.027628
3.665,0,0.13189,-0.13189
3.6664,0.00012529,0.021223,-0.021098
3.6679,0.00029361,0.12775,-0.12745
3.6693,0.00053074,0.051393,-0.050862
3.6708,0.00093892,0.11302,-0.11208
3.6722,0.0016201,0.074611,-0.072991
3.6736,0.0027247,0.10555,-0.10283
3.6751,0.0044672,0.091298,-0.086831
3.6765,0.0071416,0.10649,-0.099346
3.678,0.011135,0.1046,-0.093465
3.6794,0.016951,0.11487,-0.097924
3.6808,0.025189,0.11774,-0.092555
3.6823,0.036498,0.12622,-0.089723
3.6837,0.05157,0.12472,-0.07315
3.6852,0.071068,0.13854,-0.067471
3.6866,0.09553,0.14279,-0.047259
3.688,0.12528,0.15962,-0.03434
3.6895,0.16034,0.16992,-0.0095818
3.6909,0.20014,0.18358,0.016559
3.6924,0.24367,0.19536,0.04831
3.6938,0.28939,0.20727,0.082121
3.6953,0.33528,0.21854,0.11674
3.6967,0.37896,0.2302,0.14876
3.6981,0.41776,0.24042,0.17734
3.6996,0.44924,0.2494,0.19983
3.701,0.47126,0.25661,0.21464
3.7025,0.48227,0.25985,0.22241
3.7039,0.48147,0.26146,0.22001
3.7053,0.46891,0.26267,0.20624
3.7068,0.44541,0.26409,0.18132
3.7082,0.41269,0.26491,0.14777
3.7097,0.37302,0.25779,0.11523
3.7111,0.32892,0.23878,0.090139
3.7125,0.28292,0.21628,0.06664
3.714,0.23737,0.1685,0.068871
3.7154,0.19426,0.11762,0.076649
3.7169,0.15512,0.028222,0.1269
3.7183,0.12083,0,0.12083
3.7197,0.091803,0,0.091803
3.7212,0.068029,0,0.068029
3.7226,0.049162,0.050712,-0.0015501
3.7241,0.034647,0.096642,-0.061995
3.7255,0.023849,0.14604,-0.12219
3.7269,0.016012,0.18191,-0.1659
3.7284,0.010484,0.21607,-0.20558
3.7298,0.0066932,0.23371,-0.22702
3.7313,0.0041658,0.24024,-0.23607
3.7327,0.0025271,0.22641,-0.22388
3.7341,0.0014992,0.21664,-0.21515
3.7356,0.00086782,0.186,-0.18513
3.737,0.00048975,0.1887,-0.18821
3.7385,0.0002694,0.15756,-0.1573
3.7399,6.7733e-05,0.16266,-0.16259
3.7414,0,0.12131,-0.12131
3.7428,0,0.12946,-0.12946
3.7442,0,0.081316,-0.081316
3.7457,0,0.1103,-0.1103
3.7471,0,0.032904,-0.032904
3.7486,0,0.096454,-0.096454
3.75,0,0.032002,-0.032002
3.7514,0,0.072917,-0.072917
3.7529,0,0.030563,-0.030563
3.7543,0,0.055367,-0.055367
3.7558,0,0.027168,-0.027168
3.7572,0,0.039694,-0.039694
3.7586,0,0,-0
3.7601,0,0,-0
3.7615,0,0,-0
3.763,0,0,-0
3.7644,0,0,-0
3.7658,0,0,-0
3.7673,0,0,-0
3.7687,0,0,-0
3.7702,0,0,-0
3.7716,0,0,-0
3.773,0,0,-0
3.7745,0,0,-0
3.7759,0,0,-0
3.7774,0,0,-0
3.7788,0,0,-0
3.7802,0,0,-0
3.7817,0,0,-0
3.7831,0,0,-0
3.7846,0,0,-0
3.786,0,0,-0
3.7875,0,0,-0
3.7889,0,0,-0
3.7903,0,0,-0
3.7918,0,0,-0
3.7932,0,0,-0
3.7947,0,0,-0
3.7961,0,0,-0
3.7975,0,0,-0
3.799,0,0,-0
3.8004,0,0,-0
3.8019,0,0,-0
3.8033,0,0,-0
3.8047,0,0,-0
3.8062,0,0,-0
3.8076,0,0,-0
3.8091,0,0,-0
3.8105,0,0,-0
3.8119,0,0,-0
3.8134,0,0,-0
3.8148,0,0,-0
3.8163,0,0,-0
3.8177,0,0,-0
3.8191,0,0,-0
3.8206,0,0,-0
3.822,0,0,-0
3.8235,0,0,-0
3.8249,0,0,-0
3.8264,0,0,-0
3.8278,0,0,-0
3.8292,0,0,-0
3.8307,0,0,-0
3.8321,0,0,-0
3.8336,0,0,-0
3.835,0,0,-0
3.8364,0,0,-0
3.8379,0,0,-0
3.8393,0,0,-0
3.8408,0,0,-0
3.8422,0,0,-0
3.8436,0,0,-0
3.8451,0,0,-0
3.8465,0,0,-0
3.848,0,0,-0
3.8494,0,0,-0
3.8508,0,0,-0
3.8523,0,0,-0
3.8537,0,0,-0
3.8552,0,0,-0
3.8566,0,0,-0
3.858,0,0,-0
3.8595,0,0,-0
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0,-0
3.8797,0,0,-0
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0.00019332,0,0.00019332
3.9992,0.00038206,0,0.00038206
4.0007,0.00068621,0,0.00068621
4.0021,0.0012065,0,0.0012065
4.0035,0.0020661,0,0.0020661
4.005,0.0034474,0,0.0034474
4.0064,0.0056061,0,0.0056061
4.0079,0.008887,0,0.008887
4.0093,0.013748,0,0.013748
4.0108,0.020766,0,0.020766
4.0122,0.030569,0,0.030569
4.0136,0.043867,0,0.043867
4.0151,0.061374,0,0.061374
4.0165,0.083731,0,0.083731
4.018,0.11145,0,0.11145
4.0194,0.1447,0,0.1447
4.0208,0.18315,0,0.18315
4.0223,0.22606,0,0.22606
4.0237,0.2721,0,0.2721
4.0252,0.3194,0,0.3194
4.0266,0.36562,0,0.36562
4.028,0.40813,0,0.40813
4.0295,0.44427,0,0.44427
4.0309,0.47165,0,0.47165
4.0324,0.48832,0,0.48832
4.0338,0.49306,0,0.49306
4.0352,0.48533,0.010867,0.47446
4.0367,0.4659,0.045408,0.4205
4.0381,0.43619,0,0.43619
4.0396,0.39825,0,0.39825
4.041,0.35459,0,0.35459
4.0424,0.30786,0,0.30786
4.0439,0.26065,0,0.26065
4.0453,0.21522,0,0.21522
4.0468,0.17329,0,0.17329
4.0482,0.13604,0,0.13604
4.0497,0.10413,0,0.10413
4.0511,0.077752,0,0.077752
4.0525,0.056632,0,0.056632
4.054,0.040219,0,0.040219
4.0554,0.027845,0,0.027845
4.0569,0.018791,0,0.018791
4.0583,0.012357,0,0.012357
4.0597,0.0079423,0,0.0079423
4.0612,0.0049767,0,0.0049767
4.0626,0.0030395,0,0.0030395
4.0641,0.0018089,0,0.0018089
4.0655,0.0010487,0,0.0010487
4.0669,0.00059316,0,0.00059316
4.0684,0.00032809,0,0.00032809
4.0698,0.00013886,0,0.00013886
4.0713,0,0,-0
4.0727,0,0,-0
4.0741,0,0,-0
4.0756,0,0,-0
4.077,0,0,-0
4.0785,0,0,-0
4.0799,0,0,-0
4.0813,0,0,-0
4.0828,0,0,-0
4.0842,0,0,-0
4.0857,0,0,-0
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,0,0,-0
4.1404,0,0,-0
4.1419,0,0,-0
4.1433,0,0,-0
4.1447,0,0,-0
4.1462,0,0,-0
4.1476,0,0,-0
4.1491,0,0,-0
4.1505,0,0,-0
4.1519,0,0,-0
4.1534,0,0,-0
4.1548,0,0,-0
4.1563,0,0,-0
4.1577,0,0,-0
4.1591,0,0,-0
4.1606,0,0,-0
4.162,0,0,-0
4.1635,0,0,-0
4.1649,0,0,-0
4.1663,0,0,-0
4.1678,0,0,-0
4.1692,0,0,-0
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,0,0,-0
4.175,0,0,-0
4.1764,0,0,-0
4.1779,0,0,-0
4.1793,0,0,-0
4.1807,0,0,-0
4.1822,6.1739e-05,0,6.1739e-05
4.1836,0.00025718,0,0.00025718
4.1851,0.00046948,0,0.00046948
4.1865,0.00083504,0,0.00083504
4.188,0.0014524,0,0.0014524
4.1894,0.0024635,0,0.0024635
4.1908,0.0040701,0,0.0040701
4.1923,0.0065519,0,0.0065519
4.1937,0.010279,0,0.010279
4.1952,0.015729,0,0.015729
4.1966,0.023502,0,0.023502
4.198,0.034217,0,0.034217
4.1995,0.048551,0,0.048551
4.2009,0.067154,0,0.067154
4.2024,0.090556,0,0.090556
4.2038,0.11914,0,0.11914
4.2052,0.15281,0,0.15281
4.2067,0.19106,0,0.19106
4.2081,0.2329,0,0.2329
4.2096,0.27681,0,0.27681
4.211,0.3208,0,0.3208
4.2124,0.36245,0,0.36245
4.2139,0.39926,0,0.39926
4.2153,0.42883,0,0.42883
4.2168,0.44911,0,0.44911
4.2182,0.45863,0,0.45863
4.2196,0.45648,0,0.45648
4.2211,0.443,0,0.443
4.2225,0.4192,0,0.4192
4.224,0.38677,0,0.38677
4.2254,0.34793,0,0.34793
4.2268,0.30513,0,0.30513
4.2283,0.2609,0,0.2609
4.2297,0.21751,0,0.21751
4.2312,0.1768,0,0.1768
4.2326,0.14009,0,0.14009
4.2341,0.1082,0,0.1082
4.2355,0.081527,0,0.081527
4.2369,0.059892,0,0.059892
4.2384,0.042888,0,0.042888
4.2398,0.029933,0,0.029933
4.2413,0.020356,0,0.020356
4.2427,0.01351,0,0.01351
4.2441,0.0087475,0,0.0087475
4.2456,0.0055199,0,0.0055199
4.247,0.0033937,0,0.0033937
4.2485,0.0020323,0,0.0020323
4.2499,0.0011865,0,0.0011865
4.2513,0.00067737,0,0.00067737
4.2528,0.00037677,0,0.00037677
4.2542,0.00020411,0,0.00020411
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,0,0,-0
4.2629,0,0,-0
4.2643,0,0,-0
4.2657,0,0,-0
4.2672,0,0,-0
4.2686,0,0,-0
4.2701,0,0,-0
4.2715,0,0,-0
4.273,0,0,-0
4.2744,0,0,-0
4.2758,0,0,-0
4.2773,0,0,-0
4.2787,0,0,-0
4.2802,0,0,-0
4.2816,0,0,-0
4.283,0,0,-0
4.2845,0,0,-0
4.2859,0,0,-0
4.2874,0,0,-0
4.2888,0,0,-0
4.2902,0,0,-0
4.2917,0,0,-0
4.2931,0,0,-0
4.2946,0,0,-0
4.296,0,0,-0
4.2974,0,0,-0
4.2989,0,0,-0
4.3003,0,0,-0
4.3018,0,0,-0
4.3032,0,0,-0
4.3046,0,0,-0
4.3061,0,0,-0
4.3075,0,0,-0
4.309,0,0,-0
4.3104,0,0,-0
4.3118,0,0,-0
4.3133,0,0,-0
4.3147,0,0,-0
4.3162,0,0,-0
4.3176,0,0,-0
4.3191,0,0,-0
4.3205,0,0,-0
4.3219,0,0,-0
4.3234,0,0,-0
4.3248,0,0,-0
4.3263,0,0,-0
4.3277,0,0,-0
4.3291,0,0,-0
4.3306,0,0,-0
4.332,0,0,-0
4.3335,0,0,-0
4.3349,0,0,-0
4.3363,0,0,-0
4.3378,0,0,-0
4.3392,0,0,-0
4.3407,0,0,-0
4.3421,0,0,-0
4.3435,0,0,-0
4.345,0,0,-0
4.3464,0,0,-0
4.3479,0,0,-0
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,0,0,-0
4.3536,0,0,-0
4.3551,0,0,-0
4.3565,0,0,-0
4.3579,0,0,-0
4.3594,0,0,-0
4.3608,3.0172e-05,0,3.0172e-05
4.3623,9.1762e-05,0,9.1762e-05
4.3637,0.0001674,0,0.0001674
4.3652,0.00029876,0,0.00029876
4.3666,0.0005198,0,0.0005198
4.368,0.00088063,0,0.00088063
4.3695,0.0014533,0,0.0014533
4.3709,0.0023368,0,0.0023368
4.3724,0.0036679,0,0.0036679
4.3738,0.0056166,0,0.0056166
4.3752,0.0083785,0,0.0083785
4.3767,0.012179,0,0.012179
4.3781,0.017254,0,0.017254
4.3796,0.023838,0,0.023838
4.381,0.032124,0,0.032124
4.3824,0.042189,0,0.042189
4.3839,0.054004,0,0.054004
4.3853,0.067386,0,0.067386
4.3868,0.081977,0,0.081977
4.3882,0.097227,0,0.097227
4.3896,0.11241,0,0.11241
4.3911,0.12669,0,0.12669
4.3925,0.1392,0,0.1392
4.394,0.14912,0,0.14912
4.3954,0.15567,0,0.15567
4.3968,0.15843,0,0.15843
4.3983,0.1572,0,0.1572
4.3997,0.15207,0,0.15207
4.4012,0.14341,0,0.14341
4.4026,0.13181,0,0.13181
4.404,0.1181,0,0.1181
4.4055,0.10316,0,0.10316
4.4069,0.087845,0,0.087845
4.4084,0.072912,0,0.072912
4.4098,0.058999,0,0.058999
4.4113,0.046546,0,0.046546
4.4127,0.035795,0,0.035795
4.4141,0.026829,0,0.026829
4.4156,0.019595,0,0.019595
4.417,0.013956,0,0.013956
4.4185,0.0096964,0,0.0096964
4.4199,0.0065653,0,0.0065653
4.4213,0.0043312,0,0.0043312
4.4228,0.0027833,0,0.0027833
4.4242,0.0017441,0,0.0017441
4.4257,0.0010673,0,0.0010673
4.4271,0.00063637,0,0.00063637
4.4285,0.00036953,0,0.00036953
4.43,0.00020891,0,0.00020891
4.4314,0.00011511,0,0.00011511
4.4329,6.2064e-05,0,6.2064e-05
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,0,0,-0
4.5049,0,0,-0
4.5063,0,0,-0
4.5078,0,0,-0
4.5092,0,0,-0
4.5107,0,0,-0
4.5121,0,0,-0
4.5135,0,0,-0
4.515,0,0,-0
4.5164,0,0,-0
4.5179,0,0,-0
4.5193,0,0,-0
4.5207,0,0,-0
4.5222,0,0,-0
4.5236,0,0,-0
4.5251,0,0,-0
4.5265,0,0,-0
4.5279,0,0,-0
4.5294,0,0,-0
4.5308,0,0,-0
4.5323,0,0,-0
4.5337,0,0,-0
4.5351,0,0,-0
4.5366,0,0,-0
4.538,0,0,-0
4.5395,0,0,-0
4.5409,0,0,-0
4.5424,0,0,-0
4.5438,0,0,-0
4.5452,0,0,-0
4.5467,0,0,-0
4.5481,0,0,-0
4.5496,0,0.059677,-0.059677
4.551,0,0.0016728,-0.0016728
4.5524,0,0.050275,-0.050275
4.5539,0,0,-0
4.5553,0,0,-0
4.5568,0,0,-0
4.5582,0,0,-0
4.5596,0,0,-0
4.5611,0,0,-0
4.5625,0,0,-0
4.564,0,0,-0
4.5654,0,0,-0
4.5668,0,0,-0
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0,0,-0
4.5798,0,0,-0
4.5812,0,0,-0
4.5827,0,0,-0
4.5841,0,0,-0
4.5856,0,0,-0
4.587,0,0,-0
4.5885,0,0,-0
4.5899,6.1346e-05,0,6.1346e-05
4.5913,0.00011432,0,0.00011432
4.5928,0.00020726,0,0.00020726
4.5942,0.00036576,0,0.00036576
4.5957,0.00062851,0,0.00062851
4.5971,0.001053,0,0.001053
4.5985,0.0017239,0,0.0017239
4.6,0.0027479,0,0.0027479
4.6014,0.0042658,0,0.0042658
4.6029,0.0064512,0,0.0064512
4.6043,0.0095138,0,0.0095138
4.6057,0.013689,0,0.013689
4.6072,0.019186,0,0.019186
4.6086,0.0262,0,0.0262
4.6101,0.034867,0,0.034867
4.6115,0.04524,0,0.04524
4.6129,0.057222,0,0.057222
4.6144,0.07053,0,0.07053
4.6158,0.084724,0,0.084724
4.6173,0.099201,0,0.099201
4.6187,0.11321,0,0.11321
4.6201,0.1259,0,0.1259
4.6216,0.13648,0,0.13648
4.623,0.14421,0,0.14421
4.6245,0.14852,0,0.14852
4.6259,0.14905,0,0.14905
4.6273,0.14578,0,0.14578
4.6288,0.13898,0,0.13898
4.6302,0.12915,0,0.12915
4.6317,0.11697,0,0.11697
4.6331,0.10324,0,0.10324
4.6346,0.08881,0,0.08881
4.636,0.074462,0,0.074462
4.6374,0.060844,0,0.060844
4.6389,0.048445,0,0.048445
4.6403,0.037612,0,0.037612
4.6418,0.02846,0,0.02846
4.6432,0.020983,0,0.020983
4.6446,0.015072,0,0.015072
4.6461,0.01055,0,0.01055
4.6475,0.0072066,0,0.0072066
4.649,0.0047962,0,0.0047962
4.6504,0.0031091,0,0.0031091
4.6518,0.0019626,0,0.0019626
4.6533,0.001208,0,0.001208
4.6547,0.00072604,0,0.00072604
4.6562,0.00042497,0,0.00042497
4.6576,0.00024215,0,0.00024215
4.659,0.00013426,0,0.00013426
4.6605,7.2716e-05,0,7.2716e-05
4.6619,0,0,-0
4.6634,0,0,-0
4.6648,0,0,-0
4.6662,0,0,-0
4.6677,0,0,-0
4.6691,0,0,-0
4.6706,0,0,-0
4.672,0,0,-0
4.6734,0,0,-0
4.6749,0,0,-0
4.6763,0,0,-0
4.6778,0,0,-0
4.6792,0,0,-0
4.6807,0,0,-0
4.6821,0,0,-0
4.6835,0,0,-0
4.685,0,0,-0
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0,-0
4.6951,0,0,-0
4.6965,0,0,-0
4.6979,0,0,-0
4.6994,0,0,-0
4.7008,0,0,-0
4.7023,0,0,-0
4.7037,0,0,-0
4.7051,0,0,-0
4.7066,0,0,-0
4.708,0,0,-0
4.7095,0,0,-0
4.7109,0,0,-0
4.7123,0,0,-0
4.7138,0,0,-0
4.7152,0,0,-0
4.7167,0,0,-0
4.7181,0,0,-0
4.7195,0,0,-0
4.721,0,0,-0
4.7224,0,0,-0
4.7239,0,0,-0
4.7253,0,0,-0
4.7268,0,0,-0
4.7282,0,0,-0
4.7296,0,0,-0
4.7311,0,0,-0
4.7325,0,0,-0
4.734,0,0,-0
4.7354,0,0,-0
4.7368,0,0,-0
4.7383,0,0,-0
4.7397,0,0,-0
4.7412,0,0,-0
4.7426,0,0,-0
4.744,0,0,-0
4.7455,0,0,-0
4.7469,0,0,-0
4.7484,0,0,-0
4.7498,0,0,-0
4.7512,3.0834e-08,0,3.0834e-08
4.7527,1.258e-07,0,1.258e-07
4.7541,2.3078e-07,0,2.3078e-07
4.7556,4.1285e-07,0,4.1285e-07
4.757,7.2203e-07,0,7.2203e-07
4.7584,1.2287e-06,0,1.2287e-06
4.7599,2.0354e-06,0,2.0354e-06
4.7613,3.2836e-06,0,3.2836e-06
4.7628,5.1706e-06,0,5.1706e-06
4.7642,7.9386e-06,0,7.9386e-06
4.7657,1.1868e-05,0,1.1868e-05
4.7671,1.7283e-05,0,1.7283e-05
4.7685,2.4519e-05,0,2.4519e-05
4.77,3.3944e-05,0,3.3944e-05
4.7714,4.5776e-05,0,4.5776e-05
4.7729,6.0141e-05,0,6.0141e-05
4.7743,7.699e-05,0,7.699e-05
4.7757,9.6061e-05,0,9.6061e-05
4.7772,0.00011682,0,0.00011682
4.7786,0.00013842,0,0.00013842
4.7801,0.00015984,0,0.00015984
4.7815,0.00017988,0,0.00017988
4.7829,0.00019725,0,0.00019725
4.7844,0.00021076,0,0.00021076
4.7858,0.00021947,0,0.00021947
4.7873,0.00022274,0,0.00022274
4.7887,0.00022031,0,0.00022031
4.7901,0.00021227,0,0.00021227
4.7916,0.00019932,0,0.00019932
4.793,0.00018241,0,0.00018241
4.7945,0.00016268,0,0.00016268
4.7959,0.00014137,0,0.00014137
4.7973,0.00011972,0,0.00011972
4.7988,9.8799e-05,0,9.8799e-05
4.8002,7.9448e-05,0,7.9448e-05
4.8017,6.2241e-05,0,6.2241e-05
4.8031,4.7535e-05,0,4.7535e-05
4.8045,3.5382e-05,0,3.5382e-05
4.806,2.5659e-05,0,2.5659e-05
4.8074,1.8124e-05,0,1.8124e-05
4.8089,1.2469e-05,0,1.2469e-05
4.8103,8.3744e-06,0,8.3744e-06
4.8118,5.4784e-06,0,5.4784e-06
4.8132,3.4899e-06,0,3.4899e-06
4.8146,2.1641e-06,0,2.1641e-06
4.8161,1.3091e-06,0,1.3091e-06
4.8175,7.7289e-07,0,7.7289e-07
4.819,4.4422e-07,0,4.4422e-07
4.8204,2.4844e-07,0,2.4844e-07
4.8218,1.3513e-07,0,1.3513e-07
4.8233,5.9691e-08,0,5.9691e-08
4.8247,0,0,-0
4.8262,0,0,-0
4.8276,0,0,-0
4.829,0,0,-0
4.8305,0,0,-0
4.8319,0,0,-0
4.8334,0,0,-0
4.8348,0,0,-0
4.8362,0,0,-0
4.8377,0,0,-0
4.8391,0,0,-0
4.8406,0,0,-0
4.842,0,0,-0
4.8434,0,0,-0
4.8449,0,0,-0
4.8463,0,0,-0
4.8478,0,0,-0
4.8492,0,0,-0
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0,-0
4.8564,0,0,-0
4.8579,0,0,-0
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf4_weight.csv <==
28.7,6.2,10.705
29.9,6.35,10.682
31.8,6.45,10.711
34,6.57,10.692
35.9,6.71,10.72
36.5,6.86,10.715
38.9,7.04,10.731
40.7,7.25,10.718
42,7.47,10.725
44.2,7.72,10.728
45,7.99,10.769
47,8.28,10.753
48.9,8.54,10.863
50.9,9,10.937
51.3,9.37,10.989
53.1,9.76,11.229
55.6,10.2,11.364
55.1,10.7,11.511
58,11.2,11.735
60.5,11.8,12.037
61.3,12.5,12.333
63.3,13.3,12.712
63.6,14.1,13.072
64.8,15,13.679
69.1,16,14.201
68.3,17.3,15.015
70.5,18.6,15.914
72.5,19.9,17.007
74.1,21.2,17.986
73.7,22.1,19.044
76.7,22.7,19.722
77.9,23,20.088
79.9,23.1,20.454
83.3,23.2,20.706
82.9,23.3,20.819
84.1,23.3,20.819
87.7,23.4,20.819
85.7,23.4,20.819
89.3,23.4,20.819
92.3,23.3,20.819
93.7,23.3,20.819
94.4,23.3,20.819
96.4,23.2,20.819
97.1,23.2,20.819
97.5,23.1,20.819
94.3,23,20.819
105.6,22.8,20.819
104.1,22.7,20.819
104.3,22.5,20.819
106.1,22.3,20.819
109.2,22.1,20.819
111,21.9,20.819
110.8,21.7,20.819
113.5,21.3,20.819
115,20.6,20.819
117.5,20.1,20.819
118.6,19.6,20.819
119,18.9,20.75
123.1,18.1,20.094
122.9,17.1,19.084
123.7,15.9,18.12
124.9,14.5,16.812
127.3,13.1,15.545
130.2,11.6,13.962
131.3,9.95,12.533
134.6,8.41,10.558
130.6,7.17,9.0663
135.4,6.16,7.8247
136.1,5.56,6.9882
138.4,4.92,6.2553
140.8,4.51,5.8415
140.2,4.08,5.4602
142.1,3.78,5.1386
145.3,3.56,4.8506
145.6,3.33,4.6605
146.8,3.09,4.4436
150.3,2.8,4.3075
151.2,2.56,4.1094
149.9,2.2,3.9614
148.9,2.06,3.8104
155.3,2.1,3.6876
157.5,2,3.5075
157,1.05,3.1592
160.8,0.769,2.9342
163.3,0,2.5166
163.2,0,2.3557
165.2,0,2.3517
165.3,0,2.298
168.3,0,2.264
170.8,0,2.2375
170.2,0,2.1894
176.3,0,2.0863
175.5,0,2.0428
176.7,0,2.0804
176.5,0,2.0609
177.9,0,2.041
182,0,2.1081
180.6,0,2.1539
184.2,0,2.0034
183.3,0,1.9648
186.9,0,2.0289
184,0,1.9888
188.8,0,1.8105
194.1,0,1.8015
194.6,0,1.7927
192.1,0,1.7206
197.2,0,1.668
198.5,0,1.8009
200,0,1.798
202.2,0,1.7823
205,0,1.8219
204.4,0,1.7305
207.7,0,1.7098
207.4,0,1.7942
209.6,0,1.7603
211,0,1.6961
211.9,0,1.6522
214.5,0,1.6876
215.4,0,1.6295
218.6,0,1.6586
219.1,0,1.476
223.8,0,1.4788
220.6,0,1.4398
223.5,0,1.3591
226.2,0,1.3573
228,0,1.2497
229.6,0,1.2355
230.9,0,1.2265
232.5,0,1.2108
234.7,0,1.2727
235,0,1.2761
235.9,0,1.2677
240.1,0,1.3473
236.5,0,1.4078
238.6,0,1.4338
243.7,0,1.4945
244.3,0,1.4936
245.1,0,1.3707
247,0,1.525
249.2,0,1.5983
250.3,0,1.6113
251.8,0,1.7325
254.1,0,1.7755
254.7,0,1.858
257.1,0,1.7311
257.7,0,2.0509
261.9,0,2.113
259.9,0,2.3116
263.2,0,2.4426
264.2,0,2.4893
266.1,0,2.058
268.2,0,2.1822
270.7,0,2.1072
271.6,0,1.9274
273.8,0,1.591
270.8,0,2.2719
275.9,0,2.2828
276.6,0,2.0748
278.4,0,1.8976
279.7,0,1.4759
282.7,0,1.8905
284.9,0,0.97036
283.4,0,0.62188
286.3,0,0.64125
289.4,0,0.62991
289.6,0,0.67574
292.1,0,0.62355
291.8,0,0.61735
296.5,0,0.62054
295,0,0.61571
298.7,0,0.62827
299.3,0,0.61564
303.7,0,0.67527
303.5,0,0.6697
305.7,0,0.62454
303.5,0,0.63914
307.6,0,0.66081
309,0,0.58802
311.9,0,0.63104
313.4,0,0.5885
313,0,0.59607
315.9,0,0.59505
317.3,0,0.56436
318,0,0.58398
320.7,0,0.59917
321.3,0,0.54426
319.3,0,0.55156
328.2,0,0.53186
326.2,0,0.54364
325.2,0,0.55891
328,0,0.53274
330.1,0,0.52595
330.4,0,0.52093
334.9,0,0.52054
334.2,0,0.50923
337.8,0,0.50933
339.5,0,0.52276
341.9,0,0.52263
343.6,0,0.51965
344.1,0,0.52451
344.5,0,0.51783
347,0,0.52415
347.4,0,0.50927
348.4,0,0.51887
352.3,0,0.54306
354.7,0,0.54327
357.8,0,0.52541
359.7,0,0.51557
358,0,0.54771
355.4,0,0.54466
363.1,0,0.55607
362.1,0,0.5668
366.6,0,0.52309


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf5.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,0,0,-0
1.5689,0,0,-0
1.5703,0,0,-0
1.5717,0,0,-0
1.5732,0,0,-0
1.5746,0,0,-0
1.5761,0,0,-0
1.5775,0,0,-0
1.5789,0,0,-0
1.5804,0,0,-0
1.5818,0,0,-0
1.5833,0,0,-0
1.5847,0,0,-0
1.5861,0,0,-0
1.5876,0,0,-0
1.589,0,0,-0
1.5905,0,0,-0
1.5919,0,0,-0
1.5934,0,0,-0
1.5948,0,0,-0
1.5962,0,0,-0
1.5977,0,0,-0
1.5991,0,0,-0
1.6006,0,0,-0
1.602,0,0,-0
1.6034,0,0,-0
1.6049,0,0,-0
1.6063,0,0,-0
1.6078,0,0,-0
1.6092,0,0,-0
1.6106,0,0,-0
1.6121,0,0,-0
1.6135,0,0,-0
1.615,0,0,-0
1.6164,0,0,-0
1.6178,0,0,-0
1.6193,0,0,-0
1.6207,0,0,-0
1.6222,0,0,-0
1.6236,0,0,-0
1.625,0,0,-0
1.6265,0,0,-0
1.6279,0,0,-0
1.6294,0,0,-0
1.6308,0,0,-0
1.6322,0,0,-0
1.6337,0,0,-0
1.6351,0,0,-0
1.6366,0,0,-0
1.638,0,0,-0
1.6395,0,0,-0
1.6409,0,0,-0
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,4.4943e-07,0,4.4943e-07
1.7,8.2046e-07,0,8.2046e-07
1.7014,1.4621e-06,0,1.4621e-06
1.7028,2.5436e-06,0,2.5436e-06
1.7043,4.32e-06,0,4.32e-06
1.7057,7.1757e-06,0,7.1757e-06
1.7072,1.1638e-05,0,1.1638e-05
1.7086,1.8422e-05,0,1.8422e-05
1.71,2.8462e-05,0,2.8462e-05
1.7115,4.2923e-05,0,4.2923e-05
1.7129,6.3192e-05,0,6.3192e-05
1.7144,9.0821e-05,0,9.0821e-05
1.7158,0.00012743,0,0.00012743
1.7172,0.00017457,0,0.00017457
1.7187,0.00023349,0,0.00023349
1.7201,0.00030498,0,0.00030498
1.7216,0.00038898,0,0.00038898
1.723,0.0004843,0,0.0004843
1.7245,0.00058866,0,0.00058866
1.7259,0.00069854,0,0.00069854
1.7273,0.0008093,0,0.0008093
1.7288,0.00091542,0,0.00091542
1.7302,0.001011,0,0.001011
1.7317,0.0010901,0,0.0010901
1.7331,0.0011475,0,0.0011475
1.7345,0.0011795,0,0.0011795
1.736,0.0011833,0,0.0011833
1.7374,0.0011591,0,0.0011591
1.7389,0.0011085,0,0.0011085
1.7403,0.001035,0,0.001035
1.7417,0.00094356,0,0.00094356
1.7432,0.00083982,0,0.00083982
1.7446,0.00072977,0,0.00072977
1.7461,0.0006191,0,0.0006191
1.7475,0.00051274,0,0.00051274
1.7489,0.00041455,0,0.00041455
1.7504,0.00032729,0,0.00032729
1.7518,0.0002523,0,0.0002523
1.7533,0.00018988,0,0.00018988
1.7547,0.00013952,0,0.00013952
1.7561,0.00010009,0,0.00010009
1.7576,7.009e-05,0,7.009e-05
1.759,4.7914e-05,0,4.7914e-05
1.7605,3.1972e-05,0,3.1972e-05
1.7619,2.0823e-05,0,2.0823e-05
1.7633,1.3236e-05,0,1.3236e-05
1.7648,8.2222e-06,0,8.2222e-06
1.7662,4.9898e-06,0,4.9898e-06
1.7677,2.9562e-06,0,2.9562e-06
1.7691,1.7097e-06,0,1.7097e-06
1.7706,9.6519e-07,0,9.6519e-07
1.772,5.3182e-07,0,5.3182e-07
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0,-0
1.8296,0,0,-0
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0,-0
1.8426,0,0,-0
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0,-0
1.8483,0,0,-0
1.8498,0,0,-0
1.8512,0,0,-0
1.8527,0,0,-0
1.8541,0,0,-0
1.8555,0,0,-0
1.857,0,0,-0
1.8584,0,0,-0
1.8599,0,0,-0
1.8613,0,0,-0
1.8628,0,0,-0
1.8642,0,0,-0
1.8656,0,0,-0
1.8671,0,0,-0
1.8685,0,0,-0
1.87,0,0,-0
1.8714,0,0,-0
1.8728,0,0,-0
1.8743,0,0,-0
1.8757,0,0,-0
1.8772,0,0,-0
1.8786,0,0,-0
1.88,0,0,-0
1.8815,0,0,-0
1.8829,0,0,-0
1.8844,0,0,-0
1.8858,0,0,-0
1.8872,0,0,-0
1.8887,0,0,-0
1.8901,0,0,-0
1.8916,0,0,-0
1.893,0,0,-0
1.8944,0,0,-0
1.8959,0,0,-0
1.8973,0,0,-0
1.8988,0,0,-0
1.9002,0,0,-0
1.9017,0,0,-0
1.9031,0,0,-0
1.9045,0,0,-0
1.906,0,0,-0
1.9074,0,0,-0
1.9089,0,0,-0
1.9103,0,0,-0
1.9117,0,0,-0
1.9132,0,0,-0
1.9146,0,0,-0
1.9161,0,0,-0
1.9175,0,0,-0
1.9189,0,0,-0
1.9204,0,0,-0
1.9218,0,0,-0
1.9233,0,0,-0
1.9247,0,0,-0
1.9261,0,0,-0
1.9276,0,0,-0
1.929,0,0,-0
1.9305,0,0,-0
1.9319,0,0,-0
1.9333,0,0,-0
1.9348,0,0,-0
1.9362,0,0,-0
1.9377,0,0,-0
1.9391,0,0.025711,-0.025711
1.9405,0,0.054733,-0.054733
1.942,0,0.056393,-0.056393
1.9434,0,0.054228,-0.054228
1.9449,0,0.044772,-0.044772
1.9463,0,0.021184,-0.021184
1.9478,0,0,-0
1.9492,0,0,-0
1.9506,0,0,-0
1.9521,0,0,-0
1.9535,0,0,-0
1.955,0,0,-0
1.9564,0,0,-0
1.9578,0,0,-0
1.9593,0,0,-0
1.9607,0,0,-0
1.9622,0,0,-0
1.9636,0,0,-0
1.965,0,0,-0
1.9665,0,0,-0
1.9679,0,0,-0
1.9694,0,0,-0
1.9708,0,0,-0
1.9722,0.00054917,0,0.00054917
1.9737,0.00099716,0,0.00099716
1.9751,0.0017671,0,0.0017671
1.9766,0.0030565,0,0.0030565
1.978,0.0051607,0,0.0051607
1.9794,0.0085059,0,0.0085059
1.9809,0.01371,0,0.01371
1.9823,0.021572,0,0.021572
1.9838,0.033123,0,0.033123
1.9852,0.049638,0,0.049638
1.9866,0.072607,0.046089,0.026518
1.9881,0.10367,0.028035,0.075634
1.9895,0.14449,0.034744,0.10975
1.991,0.1966,0.020281,0.17632
1.9924,0.26116,0.040886,0.22027
1.9939,0.33869,0.022891,0.3158
1.9953,0.42893,0.047511,0.38142
1.9967,0.53024,0.079039,0.4512
1.9982,0.63985,0.11509,0.52476
1.9996,0.75374,0.1786,0.57514
2.0011,0.86678,0.27605,0.59073
2.0025,0.97309,0.42555,0.54755
2.0039,1.0665,0.64085,0.42566
2.0054,1.1412,0.92895,0.2122
2.0068,1.192,1.2682,-0.076204
2.0083,1.2155,1.5898,-0.37429
2.0097,1.2098,1.8093,-0.59951
2.0111,1.1755,1.8574,-0.68186
2.0126,1.1151,1.7088,-0.59369
2.014,1.0327,1.4155,-0.38286
2.0155,0.93361,1.077,-0.1434
2.0169,0.82399,0.75979,0.064202
2.0183,0.70994,0.50398,0.20595
2.0198,0.5971,0.32235,0.27475
2.0212,0.49021,0.19659,0.29362
2.0227,0.39293,0.12733,0.2656
2.0241,0.30749,0.029075,0.27842
2.0255,0.23492,0,0.23492
2.027,0.17521,0,0.17521
2.0284,0.12756,0,0.12756
2.0299,0.090656,0,0.090656
2.0313,0.062886,0,0.062886
2.0327,0.042576,0,0.042576
2.0342,0.028132,0,0.028132
2.0356,0.018141,0,0.018141
2.0371,0.011438,0,0.011438
2.0385,0.0070403,0.057322,-0.050281
2.04,0.0042298,0.059337,-0.055107
2.0414,0.0024805,0.060199,-0.057719
2.0428,0.0014196,0.074848,-0.073428
2.0443,0.0007929,0.10132,-0.10052
2.0457,0.00043212,0.12924,-0.12881
2.0472,0,0.13058,-0.13058
2.0486,0,0.079311,-0.079311
2.05,0,0.011667,-0.011667
2.0515,0,0,-0
2.0529,0,0,-0
2.0544,0,0,-0
2.0558,0,0,-0
2.0572,0,0,-0
2.0587,0,0,-0
2.0601,0,0,-0
2.0616,0,0,-0
2.063,0,0,-0
2.0644,0,0,-0
2.0659,0,0,-0
2.0673,0,0,-0
2.0688,0,0,-0
2.0702,0,0,-0
2.0716,0,0,-0
2.0731,0,0,-0
2.0745,0,0,-0
2.076,0,0,-0
2.0774,0,0,-0
2.0788,0,0,-0
2.0803,0,0,-0
2.0817,0,0,-0
2.0832,0,0,-0
2.0846,0,0,-0
2.0861,0,0,-0
2.0875,0,0,-0
2.0889,0,0,-0
2.0904,0,0,-0
2.0918,0,0,-0
2.0933,0,0,-0
2.0947,0,0,-0
2.0961,0,0,-0
2.0976,0,0,-0
2.099,0,0,-0
2.1005,0,0,-0
2.1019,0,0,-0
2.1033,0,0,-0
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0,-0
2.1307,0,0,-0
2.1322,0,0,-0
2.1336,0,0,-0
2.135,0,0,-0
2.1365,0,0,-0
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0,0,-0
2.1451,0,0,-0
2.1466,0,0,-0
2.148,0,0,-0
2.1494,0,0,-0
2.1509,0,0,-0
2.1523,0,0,-0
2.1538,0,0,-0
2.1552,0,0,-0
2.1566,0,0,-0
2.1581,0,0,-0
2.1595,0,0,-0
2.161,0,0,-0
2.1624,0,0.010665,-0.010665
2.1638,0,0.071892,-0.071892
2.1653,0,0.16269,-0.16269
2.1667,0,0.23992,-0.23992
2.1682,0,0.31243,-0.31243
2.1696,0,0.34863,-0.34863
2.1711,0,0.34259,-0.34259
2.1725,0,0.30574,-0.30574
2.1739,0,0.24596,-0.24596
2.1754,0,0.2,-0.2
2.1768,0,0.14626,-0.14626
2.1783,0,0.10399,-0.10399
2.1797,0,0.069632,-0.069632
2.1811,0,0.041321,-0.041321
2.1826,0,0,-0
2.184,0,0,-0
2.1855,0,0,-0
2.1869,0,0,-0
2.1883,0,0,-0
2.1898,0,0,-0
2.1912,0,0,-0
2.1927,0,0,-0
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0.00082148,0,0.00082148
2.2143,0.0015014,0,0.0015014
2.2157,0.0026769,0,0.0026769
2.2172,0.0046563,0,0.0046563
2.2186,0.0079031,0,0.0079031
2.22,0.01309,0,0.01309
2.2215,0.021159,0,0.021159
2.2229,0.033383,0,0.033383
2.2244,0.051409,0,0.051409
2.2258,0.077283,0,0.077283
2.2272,0.11355,0,0.11355
2.2287,0.16281,0,0.16281
2.2301,0.22783,0.022675,0.20515
2.2316,0.31114,0.053005,0.25814
2.233,0.41476,0.065209,0.34955
2.2344,0.53966,0.093835,0.44583
2.2359,0.68543,0.13295,0.55247
2.2373,0.84982,0.19426,0.65556
2.2388,1.0286,0.28873,0.73984
2.2402,1.2153,0.43601,0.77927
2.2416,1.4016,0.66155,0.74002
2.2431,1.5778,0.98674,0.59104
2.2445,1.7338,1.4123,0.32145
2.246,1.8597,1.8981,-0.038411
2.2474,1.9473,2.3491,-0.40182
2.2488,1.9904,2.6358,-0.64541
2.2503,1.986,2.6593,-0.67328
2.2517,1.9343,2.4083,-0.47397
2.2532,1.8388,1.9732,-0.13445
2.2546,1.7062,1.4837,0.22248
2.256,1.5454,1.0399,0.50549
2.2575,1.3664,0.6984,0.66802
2.2589,1.1794,0.46328,0.71608
2.2604,0.99362,0.30861,0.68501
2.2618,0.81712,0.20979,0.60733
2.2633,0.65588,0.14904,0.50684
2.2647,0.51383,0.11549,0.39834
2.2661,0.39298,0.089596,0.30338
2.2676,0.29346,0.072733,0.22073
2.269,0.21392,0.06975,0.14417
2.2705,0.15221,0.077584,0.074628
2.2719,0.10571,0.09465,0.011062
2.2733,0.071654,0.11422,-0.042564
2.2748,0.047399,0.12326,-0.075865
2.2762,0.030597,0.13165,-0.10105
2.2777,0.019272,0.05649,-0.037218
2.2791,0.011853,0,0.011853
2.2805,0.0071262,0,0.0071262
2.282,0.0041817,0,0.0041817
2.2834,0.0023948,0,0.0023948
2.2849,0.0013384,0,0.0013384
2.2863,0.00072985,0,0.00072985
2.2877,0,0,-0
2.2892,0,0,-0
2.2906,0,0,-0
2.2921,0,0,-0
2.2935,0,0,-0
2.2949,0,0,-0
2.2964,0,0,-0
2.2978,0,0,-0
2.2993,0,0,-0
2.3007,0,0,-0
2.3021,0,0,-0
2.3036,0,0,-0
2.305,0,0,-0
2.3065,0,0,-0
2.3079,0,0,-0
2.3094,0,0,-0
2.3108,0,0,-0
2.3122,0,0,-0
2.3137,0,0,-0
2.3151,0,0,-0
2.3166,0,0,-0
2.318,0,0,-0
2.3194,0,0,-0
2.3209,0,0,-0
2.3223,0,0,-0
2.3238,0,0,-0
2.3252,0,0,-0
2.3266,0,0,-0
2.3281,0,0,-0
2.3295,0,0,-0
2.331,0,0,-0
2.3324,0,0,-0
2.3338,0,0.10527,-0.10527
2.3353,0,0.14922,-0.14922
2.3367,0,0.15816,-0.15816
2.3382,0,0.13511,-0.13511
2.3396,0,0.095853,-0.095853
2.341,0,0.070766,-0.070766
2.3425,0,0.013031,-0.013031
2.3439,0,0,-0
2.3454,0,0,-0
2.3468,0,0,-0
2.3482,0,0,-0
2.3497,0,0,-0
2.3511,0,0,-0
2.3526,0,0,-0
2.354,0,0,-0
2.3555,0,0,-0
2.3569,0,0,-0
2.3583,0,0,-0
2.3598,0,0,-0
2.3612,0,0,-0
2.3627,0,0,-0
2.3641,0,0,-0
2.3655,0,0,-0
2.367,0,0,-0
2.3684,0,0,-0
2.3699,0,0,-0
2.3713,0,0,-0
2.3727,0,0,-0
2.3742,0,0,-0
2.3756,0,0,-0
2.3771,0,0,-0
2.3785,0,0,-0
2.3799,0,0,-0
2.3814,0,0,-0
2.3828,0,0,-0
2.3843,0,0,-0
2.3857,0,0,-0
2.3871,0,0,-0
2.3886,0,0,-0
2.39,0,0,-0
2.3915,0,0,-0
2.3929,0,0,-0
2.3944,0,0,-0
2.3958,0,0,-0
2.3972,0,0,-0
2.3987,0,0,-0
2.4001,0,0,-0
2.4016,0,0,-0
2.403,0,0,-0
2.4044,0,0,-0
2.4059,0,0,-0
2.4073,0,0,-0
2.4088,0,0,-0
2.4102,0,0,-0
2.4116,0,0,-0
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0.00047666,0,0.00047666
2.4318,0.0010866,0,0.0010866
2.4332,0.0019535,0,0.0019535
2.4347,0.0034387,0,0.0034387
2.4361,0.0059039,0,0.0059039
2.4376,0.0098888,0,0.0098888
2.439,0.016161,0,0.016161
2.4405,0.02577,0,0.02577
2.4419,0.040103,0,0.040103
2.4433,0.060906,0,0.060906
2.4448,0.090283,0,0.090283
2.4462,0.13067,0.0099646,0.1207
2.4477,0.18472,0.067305,0.11742
2.4491,0.25482,0.077111,0.17771
2.4505,0.34304,0.10398,0.23906
2.452,0.45069,0.11245,0.33824
2.4534,0.57791,0.18572,0.39219
2.4549,0.72329,0.25805,0.46525
2.4563,0.88359,0.37231,0.51128
2.4577,1.0536,0.55231,0.50131
2.4592,1.2263,0.82171,0.40462
2.4606,1.3931,1.1888,0.20429
2.4621,1.5446,1.6284,-0.083786
2.4635,1.6715,2.0645,-0.39293
2.4649,1.7656,2.3822,-0.61653
2.4664,1.8204,2.4667,-0.64625
2.4678,1.832,2.287,-0.455
2.4693,1.7996,1.9044,-0.10481
2.4707,1.7254,1.4465,0.27894
2.4721,1.6144,1.0215,0.59284
2.4736,1.4743,0.68624,0.78804
2.475,1.3142,0.44992,0.86425
2.4765,1.1434,0.29286,0.85056
2.4779,0.97103,0.19036,0.78067
2.4793,0.80487,0.12542,0.67945
2.4808,0.65111,0.083833,0.56728
2.4822,0.51405,0.056251,0.4578
2.4837,0.39608,0.035963,0.36012
2.4851,0.298,0,0.298
2.4866,0.21885,0,0.21885
2.488,0.15686,0,0.15686
2.4894,0.10973,0,0.10973
2.4909,0.074912,0,0.074912
2.4923,0.049905,0,0.049905
2.4938,0.032438,0,0.032438
2.4952,0.020571,0,0.020571
2.4966,0.012741,0,0.012741
2.4981,0.0077114,0,0.0077114
2.4995,0.0045548,0,0.0045548
2.501,0.0026253,0,0.0026253
2.5024,0.0014764,0,0.0014764
2.5038,0.00081003,0,0.00081003
2.5053,0,0,-0
2.5067,0,0,-0
2.5082,0,0,-0
2.5096,0,0,-0
2.511,0,0,-0
2.5125,0,0,-0
2.5139,0,0,-0
2.5154,0,0,-0
2.5168,0,0,-0
2.5182,0,0,-0
2.5197,0,0,-0
2.5211,0,0,-0
2.5226,0,0,-0
2.524,0,0,-0
2.5254,0,0,-0
2.5269,0,0,-0
2.5283,0,0,-0
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0,0,-0
2.6537,0,0,-0
2.6551,0,0,-0
2.6565,0,0,-0
2.658,0,0,-0
2.6594,0,0,-0
2.6609,0,0,-0
2.6623,0,0,-0
2.6638,0,0,-0
2.6652,0,0,-0
2.6666,0,0,-0
2.6681,0,0,-0
2.6695,0,0,-0
2.671,0,0,-0
2.6724,0,0,-0
2.6738,0,0,-0
2.6753,0,0,-0
2.6767,0,0,-0
2.6782,0,0,-0
2.6796,0,0,-0
2.681,0,0,-0
2.6825,0,0,-0
2.6839,0,0,-0
2.6854,0,0,-0
2.6868,0,0,-0
2.6882,0,0,-0
2.6897,0,0,-0
2.6911,0,0,-0
2.6926,0,0,-0
2.694,0,0,-0
2.6954,0,0,-0
2.6969,0,0,-0
2.6983,0,0,-0
2.6998,0,0,-0
2.7012,0,0,-0
2.7026,0,0,-0
2.7041,0,0,-0
2.7055,0,0,-0
2.707,0,0,-0
2.7084,0,0,-0
2.7099,0,0,-0
2.7113,0,0,-0
2.7127,0,0,-0
2.7142,0,0,-0
2.7156,0,0,-0
2.7171,0,0,-0
2.7185,0,0,-0
2.7199,0,0,-0
2.7214,0,0,-0
2.7228,0,0,-0
2.7243,0,0,-0
2.7257,0,0,-0
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0.00027892,0,0.00027892
2.8193,0.00050708,0,0.00050708
2.8208,0.0009009,0,0.0009009
2.8222,0.0015608,0,0.0015608
2.8237,0.0026375,0,0.0026375
2.8251,0.0043475,0,0.0043475
2.8265,0.0069914,0,0.0069914
2.828,0.01097,0,0.01097
2.8294,0.016797,0,0.016797
2.8309,0.025119,0,0.025119
2.8323,0.036675,0,0.036675
2.8337,0.052239,0,0.052239
2.8352,0.072597,0,0.072597
2.8366,0.098442,0,0.098442
2.8381,0.13026,0,0.13026
2.8395,0.1682,0.033869,0.13433
2.841,0.21196,0.083503,0.12845
2.8424,0.2607,0.1223,0.1384
2.8438,0.31292,0.18905,0.12387
2.8453,0.36651,0.27875,0.087767
2.8467,0.41891,0.39308,0.025833
2.8482,0.46726,0.51725,-0.049994
2.8496,0.50862,0.62855,-0.11993
2.851,0.54031,0.68299,-0.14268
2.8525,0.56016,0.66619,-0.10603
2.8539,0.56662,0.59477,-0.028153
2.8554,0.55929,0.4832,0.076087
2.8568,0.53875,0.36214,0.17661
2.8582,0.50647,0.25603,0.25044
2.8597,0.46464,0.174,0.29064
2.8611,0.41598,0.11876,0.29722
2.8626,0.36343,0.081446,0.28198
2.864,0.30983,0.064641,0.24519
2.8654,0.25776,0.028793,0.22897
2.8669,0.20928,0,0.20928
2.8683,0.16583,0,0.16583
2.8698,0.12822,0,0.12822
2.8712,0.09674,0,0.09674
2.8726,0.071217,0,0.071217
2.8741,0.05115,0,0.05115
2.8755,0.035838,0,0.035838
2.877,0.024533,0,0.024533
2.8784,0.016388,0,0.016388
2.8798,0.010682,0,0.010682
2.8813,0.0067935,0,0.0067935
2.8827,0.0042146,0,0.0042146
2.8842,0.0025504,0,0.0025504
2.8856,0.0015052,0,0.0015052
2.8871,0.00086664,0,0.00086664
2.8885,0.00048831,0,0.00048831
2.8899,0.00026843,0,0.00026843
2.8914,0,0,-0
2.8928,0,0,-0
2.8943,0,0,-0
2.8957,0,0,-0
2.8971,0,0,-0
2.8986,0,0,-0
2.9,0,0,-0
2.9015,0,0,-0
2.9029,0,0,-0
2.9043,0,0,-0
2.9058,0,0,-0
2.9072,0,0,-0
2.9087,0,0,-0
2.9101,0,0,-0
2.9115,0,0,-0
2.913,0,0,-0
2.9144,0,0,-0
2.9159,0,0,-0
2.9173,0,0,-0
2.9187,0,0,-0
2.9202,0,0,-0
2.9216,0,0,-0
2.9231,0,0,-0
2.9245,0,0,-0
2.9259,0,0,-0
2.9274,0,0,-0
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,1.9408e-05,0,1.9408e-05
2.9937,3.5706e-05,0,3.5706e-05
2.9951,6.407e-05,0,6.407e-05
2.9965,0.00011215,0,0.00011215
2.998,0.00019156,0,0.00019156
2.9994,0.00032014,0,0.00032014
3.0009,0.00052171,0,0.00052171
3.0023,0.0008292,0,0.0008292
3.0037,0.0012855,0,0.0012855
3.0052,0.0019443,0,0.0019443
3.0066,0.0028691,0,0.0028691
3.0081,0.0041309,0,0.0041309
3.0095,0.005807,0,0.005807
3.0109,0.0079682,0,0.0079682
3.0124,0.010666,0,0.010666
3.0138,0.013931,0,0.013931
3.0153,0.017752,0,0.017752
3.0167,0.022072,0,0.022072
3.0181,0.026781,0,0.026781
3.0196,0.031709,0,0.031709
3.021,0.036635,0,0.036635
3.0225,0.041298,0,0.041298
3.0239,0.045428,0.0035899,0.041838
3.0254,0.04876,0.046805,0.0019559
3.0268,0.051072,0.032231,0.018841
3.0282,0.0522,0.037028,0.015172
3.0297,0.052063,0,0.052063
3.0311,0.050663,0,0.050663
3.0326,0.0481,0,0.0481
3.034,0.044562,0,0.044562
3.0354,0.040287,0,0.040287
3.0369,0.03554,0,0.03554
3.0383,0.030592,0,0.030592
3.0398,0.025694,0,0.025694
3.0412,0.021055,0,0.021055
3.0426,0.016839,0,0.016839
3.0441,0.013141,0,0.013141
3.0455,0.010007,0,0.010007
3.047,0.0074357,0,0.0074357
3.0484,0.0053902,0,0.0053902
3.0498,0.0038119,0,0.0038119
3.0513,0.0026295,0,0.0026295
3.0527,0.0017703,0,0.0017703
3.0542,0.0011642,0,0.0011642
3.0556,0.00074692,0,0.00074692
3.057,0.00046751,0,0.00046751
3.0585,0.00028543,0,0.00028543
3.0599,0.00016996,0,0.00016996
3.0614,9.8686e-05,0,9.8686e-05
3.0628,5.5863e-05,0,5.5863e-05
3.0642,3.0953e-05,0,3.0953e-05
3.0657,1.3107e-05,0,1.3107e-05
3.0671,0,0,-0
3.0686,0,0,-0
3.07,0,0,-0
3.0715,0,0,-0
3.0729,0,0,-0
3.0743,0,0,-0
3.0758,0,0,-0
3.0772,0,0,-0
3.0787,0,0,-0
3.0801,0,0,-0
3.0815,0,0,-0
3.083,0,0,-0
3.0844,0,0,-0
3.0859,0,0,-0
3.0873,0,0,-0
3.0887,0,0,-0
3.0902,0,0,-0
3.0916,0,0,-0
3.0931,0,0,-0
3.0945,0,0,-0
3.0959,0,0,-0
3.0974,0,0,-0
3.0988,0,0,-0
3.1003,0,0,-0
3.1017,0,0,-0
3.1031,0,0,-0
3.1046,0,0,-0
3.106,0,0,-0
3.1075,0,0,-0
3.1089,0,0,-0
3.1104,0,0,-0
3.1118,0,0,-0
3.1132,0,0,-0
3.1147,0,0,-0
3.1161,0,0,-0
3.1176,0,0,-0
3.119,0,0,-0
3.1204,0,0,-0
3.1219,0,0,-0
3.1233,0,0,-0
3.1248,0,0,-0
3.1262,0,0,-0
3.1276,0,0,-0
3.1291,0,0,-0
3.1305,0,0,-0
3.132,0,0,-0
3.1334,0,0,-0
3.1348,0,0,-0
3.1363,0,0,-0
3.1377,0,0,-0
3.1392,0,0,-0
3.1406,0,0,-0
3.142,0,0,-0
3.1435,0,0,-0
3.1449,0,0,-0
3.1464,0,0,-0
3.1478,0,0,-0
3.1492,0,0,-0
3.1507,0,0,-0
3.1521,0,0,-0
3.1536,0,0,-0
3.155,0,0,-0
3.1565,0,0,-0
3.1579,0,0,-0
3.1593,0,0,-0
3.1608,0,0,-0
3.1622,0,0,-0
3.1637,0,0,-0
3.1651,0,0.032012,-0.032012
3.1665,0,0.067349,-0.067349
3.168,0,0.073299,-0.073299
3.1694,0,0.067923,-0.067923
3.1709,0,0.056257,-0.056257
3.1723,0,0.044274,-0.044274
3.1737,0,0.017029,-0.017029
3.1752,0,0,-0
3.1766,0,0,-0
3.1781,0,0,-0
3.1795,0,0,-0
3.1809,0,0,-0
3.1824,0,0,-0
3.1838,0,0,-0
3.1853,0,0,-0
3.1867,0,0,-0
3.1881,0,0,-0
3.1896,0,0,-0
3.191,0,0,-0
3.1925,0,0,-0
3.1939,0,0,-0
3.1953,0,0,-0
3.1968,0,0,-0
3.1982,0,0,-0
3.1997,0,0,-0
3.2011,0,0,-0
3.2026,0,0,-0
3.204,0,0,-0
3.2054,0,0,-0
3.2069,0,0,-0
3.2083,0,0,-0
3.2098,0,0,-0
3.2112,0,0,-0
3.2126,0,0,-0
3.2141,0,0,-0
3.2155,0,0,-0
3.217,0,0,-0
3.2184,0,0,-0
3.2198,0,0,-0
3.2213,0,0,-0
3.2227,0,0,-0
3.2242,0,0,-0
3.2256,0,0,-0
3.227,0,0,-0
3.2285,0,0,-0
3.2299,0,0,-0
3.2314,0,0,-0
3.2328,0,0,-0
3.2342,0,0,-0
3.2357,0,0,-0
3.2371,0,0,-0
3.2386,0,0,-0
3.24,0,0,-0
3.2414,0,0,-0
3.2429,0,0,-0
3.2443,0,0,-0
3.2458,0,0,-0
3.2472,0,0,-0
3.2487,0,0,-0
3.2501,0,0,-0
3.2515,0,0,-0
3.253,0,0,-0
3.2544,0,0,-0
3.2559,0,0,-0
3.2573,0,0,-0
3.2587,0,0,-0
3.2602,0,0,-0
3.2616,0,0,-0
3.2631,0,0,-0
3.2645,0,0,-0
3.2659,0,0,-0
3.2674,0,0,-0
3.2688,0,0,-0
3.2703,0,0,-0
3.2717,0,0,-0
3.2731,0,0,-0
3.2746,0,0,-0
3.276,0,0,-0
3.2775,0,0,-0
3.2789,0,0,-0
3.2803,0,0,-0
3.2818,0,0,-0
3.2832,0,0,-0
3.2847,0,0,-0
3.2861,0,0,-0
3.2875,0,0,-0
3.289,0,0,-0
3.2904,0,0,-0
3.2919,0,0,-0
3.2933,0,0,-0
3.2948,0,0,-0
3.2962,0,0.057043,-0.057043
3.2976,0,0.057992,-0.057992
3.2991,0,0.092086,-0.092086
3.3005,0,0.11098,-0.11098
3.302,0,0.10661,-0.10661
3.3034,0,0.082841,-0.082841
3.3048,0,0,-0
3.3063,0,0,-0
3.3077,0,0,-0
3.3092,0,0,-0
3.3106,0,0,-0
3.312,0,0,-0
3.3135,0,0,-0
3.3149,0.00014225,0,0.00014225
3.3164,0.00094923,0,0.00094923
3.3178,0.0017251,0,0.0017251
3.3192,0.0030569,0,0.0030569
3.3207,0.0052824,0,0.0052824
3.3221,0.0089032,0,0.0089032
3.3236,0.01467,0,0.01467
3.325,0.023587,0,0.023587
3.3264,0.036979,0,0.036979
3.3279,0.056536,0,0.056536
3.3293,0.084306,0,0.084306
3.3308,0.12263,0,0.12263
3.3322,0.17402,0.0049706,0.16905
3.3337,0.24112,0.050515,0.1906
3.3351,0.32593,0.068589,0.25734
3.3365,0.42972,0.10787,0.32186
3.338,0.55268,0.15997,0.39271
3.3394,0.69344,0.23695,0.45649
3.3409,0.84884,0.34892,0.49992
3.3423,1.0138,0.51177,0.50199
3.3437,1.1812,0.73601,0.44522
3.3452,1.3427,1.0181,0.32455
3.3466,1.489,1.3347,0.1543
3.3481,1.6109,1.6283,-0.01741
3.3495,1.7004,1.8189,-0.11853
3.3509,1.7511,1.8432,-0.092125
3.3524,1.7594,1.6945,0.064914
3.3538,1.7241,1.4181,0.30609
3.3553,1.6484,1.0983,0.55009
3.3567,1.5376,0.79994,0.73763
3.3581,1.3993,0.54904,0.85022
3.3596,1.2423,0.37754,0.86479
3.361,1.076,0.25547,0.82056
3.3625,0.90917,0.17304,0.73613
3.3639,0.7495,0.11661,0.63289
3.3653,0.60281,0.079154,0.52366
3.3668,0.473,0,0.473
3.3682,0.36205,0,0.36205
3.3697,0.27032,0,0.27032
3.3711,0.19685,0,0.19685
3.3725,0.13983,0,0.13983
3.374,0.096999,0,0.096999
3.3754,0.06564,0,0.06564
3.3769,0.043327,0,0.043327
3.3783,0.027891,0,0.027891
3.3798,0.017508,0,0.017508
3.3812,0.010715,0,0.010715
3.3826,0.0063987,0,0.0063987
3.3841,0.003736,0,0.003736
3.3855,0.0021274,0,0.0021274
3.387,0.0011812,0,0.0011812
3.3884,0.00063939,0,0.00063939
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0,0,-0
3.4158,0,0,-0
3.4172,0,0,-0
3.4186,0,0,-0
3.4201,0,0,-0
3.4215,0,0,-0
3.423,0,0,-0
3.4244,0,0,-0
3.4259,0,0,-0
3.4273,0,0,-0
3.4287,0,0,-0
3.4302,0,0,-0
3.4316,0,0,-0
3.4331,0,0,-0
3.4345,0,0,-0
3.4359,0,0,-0
3.4374,0,0,-0
3.4388,0,0,-0
3.4403,0,0,-0
3.4417,0,0,-0
3.4431,0,0,-0
3.4446,0,0,-0
3.446,0,0,-0
3.4475,0,0,-0
3.4489,0,0,-0
3.4503,0,0,-0
3.4518,0,0,-0
3.4532,0,0,-0
3.4547,0,0,-0
3.4561,0,0,-0
3.4575,0,0,-0
3.459,0,0,-0
3.4604,0,0,-0
3.4619,0,0,-0
3.4633,0,0,-0
3.4647,0,0,-0
3.4662,7.041e-05,0,7.041e-05
3.4676,0.00012976,0,0.00012976
3.4691,0.00023318,0,0.00023318
3.4705,0.00040933,0,0.00040933
3.472,0.00070216,0,0.00070216
3.4734,0.001174,0,0.001174
3.4748,0.0019137,0,0.0019137
3.4763,0.0030418,0,0.0030418
3.4777,0.0047152,0,0.0047152
3.4792,0.0071291,0,0.0071291
3.4806,0.010528,0,0.010528
3.482,0.015168,0,0.015168
3.4835,0.02131,0,0.02131
3.4849,0.029199,0,0.029199
3.4864,0.039024,0,0.039024
3.4878,0.050877,0,0.050877
3.4892,0.06471,0,0.06471
3.4907,0.080312,0,0.080312
3.4921,0.097222,0,0.097222
3.4936,0.1148,0,0.1148
3.495,0.13224,0.036317,0.095922
3.4964,0.1486,0.074247,0.074353
3.4979,0.1629,0.11605,0.046857
3.4993,0.1742,0.14537,0.028832
3.5008,0.18169,0.17074,0.010947
3.5022,0.18486,0.1723,0.012561
3.5036,0.18349,0.15891,0.024578
3.5051,0.17768,0.13035,0.047327
3.5065,0.16784,0.092783,0.075058
3.508,0.15466,0.065145,0.089519
3.5094,0.13901,0.017891,0.12111
3.5108,0.12187,0,0.12187
3.5123,0.10424,0,0.10424
3.5137,0.086973,0,0.086973
3.5152,0.070784,0,0.070784
3.5166,0.056189,0,0.056189
3.5181,0.043506,0,0.043506
3.5195,0.032876,0,0.032876
3.5209,0.024234,0,0.024234
3.5224,0.017424,0,0.017424
3.5238,0.012218,0,0.012218
3.5253,0.0083548,0,0.0083548
3.5267,0.0055701,0,0.0055701
3.5281,0.0036259,0,0.0036259
3.5296,0.0023042,0,0.0023042
3.531,0.001428,0,0.001428
3.5325,0.00086292,0,0.00086292
3.5339,0.00050836,0,0.00050836
3.5353,0.0002919,0,0.0002919
3.5368,0.00016335,0,0.00016335
3.5382,8.9527e-05,0,8.9527e-05
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0,0,-0
3.557,0,0,-0
3.5584,0,0,-0
3.5598,0,0,-0
3.5613,0,0,-0
3.5627,0,0,-0
3.5642,0,0,-0
3.5656,0,0,-0
3.567,0,0,-0
3.5685,0,0,-0
3.5699,0,0,-0
3.5714,0,0,-0
3.5728,0,0,-0
3.5742,0,0,-0
3.5757,0,0,-0
3.5771,0,0,-0
3.5786,0,0,-0
3.58,0,0,-0
3.5814,0,0,-0
3.5829,0,0,-0
3.5843,0,0,-0
3.5858,0,0,-0
3.5872,0,0,-0
3.5886,0,0,-0
3.5901,0,0,-0
3.5915,0,0,-0
3.593,0,0,-0
3.5944,0,0,-0
3.5958,0,0,-0
3.5973,0,0,-0
3.5987,0,0,-0
3.6002,0,0,-0
3.6016,0,0,-0
3.6031,0,0,-0
3.6045,0,0,-0
3.6059,0,0,-0
3.6074,0,0,-0
3.6088,0,0,-0
3.6103,0.00027224,0,0.00027224
3.6117,0.00057427,0,0.00057427
3.6131,0.0010432,0,0.0010432
3.6146,0.0018465,0,0.0018465
3.616,0.003185,0,0.003185
3.6175,0.0053557,0,0.0053557
3.6189,0.0087805,0,0.0087805
3.6203,0.014038,0,0.014038
3.6218,0.021926,0,0.021926
3.6232,0.033414,0,0.033414
3.6247,0.049645,0,0.049645
3.6261,0.071922,0,0.071922
3.6275,0.10161,0,0.10161
3.629,0.14002,0,0.14002
3.6304,0.18825,0,0.18825
3.6319,0.24698,0,0.24698
3.6333,0.31599,0.010145,0.30585
3.6347,0.3943,0.10244,0.29186
3.6362,0.4799,0.15795,0.32195
3.6376,0.56974,0.24021,0.32953
3.6391,0.65981,0.33408,0.32574
3.6405,0.74528,0.4568,0.28848
3.6419,0.82107,0.60166,0.21941
3.6434,0.88235,0.78584,0.096504
3.6448,0.92492,0.92878,-0.0038578
3.6463,0.94576,1.0134,-0.067608
3.6477,0.94334,1.0112,-0.067878
3.6492,0.91765,0.91759,5.5059e-05
3.6506,0.8706,0.76151,0.10908
3.652,0.8057,0.58592,0.21978
3.6535,0.72733,0.42713,0.3002
3.6549,0.64044,0.29001,0.35043
3.6564,0.55005,0.20336,0.34669
3.6578,0.46075,0.14708,0.31367
3.6592,0.37649,0.10163,0.27486
3.6607,0.30009,0.06861,0.23148
3.6621,0.2333,0.049339,0.18397
3.6636,0.1769,0,0.1769
3.665,0.1308,0,0.1308
3.6664,0.094298,0,0.094298
3.6679,0.066368,0,0.066368
3.6693,0.045571,0,0.045571
3.6708,0.030515,0,0.030515
3.6722,0.019924,0,0.019924
3.6736,0.012682,0,0.012682
3.6751,0.0078686,0,0.0078686
3.6765,0.0047659,0,0.0047659
3.678,0.0028199,0,0.0028199
3.6794,0.0016267,0,0.0016267
3.6808,0.00091478,0,0.00091478
3.6823,0.00050132,0,0.00050132
3.6837,4.2085e-05,0,4.2085e-05
3.6852,0,0,-0
3.6866,0,0,-0
3.688,0,0,-0
3.6895,0,0,-0
3.6909,0,0,-0
3.6924,0,0,-0
3.6938,0,0,-0
3.6953,0,0,-0
3.6967,0,0,-0
3.6981,0,0,-0
3.6996,0,0,-0
3.701,0,0,-0
3.7025,0,0,-0
3.7039,0,0,-0
3.7053,0,0,-0
3.7068,0,0,-0
3.7082,0,0,-0
3.7097,0,0,-0
3.7111,0,0,-0
3.7125,0,0,-0
3.714,0,0,-0
3.7154,0,0,-0
3.7169,0,0,-0
3.7183,0,0,-0
3.7197,0,0,-0
3.7212,0,0,-0
3.7226,0,0,-0
3.7241,0,0,-0
3.7255,0,0,-0
3.7269,0,0,-0
3.7284,0,0,-0
3.7298,0,0,-0
3.7313,0,0,-0
3.7327,0,0,-0
3.7341,0,0,-0
3.7356,0,0,-0
3.737,0,0,-0
3.7385,0,0,-0
3.7399,0,0,-0
3.7414,0,0,-0
3.7428,0,0,-0
3.7442,0,0,-0
3.7457,0,0,-0
3.7471,0,0,-0
3.7486,3.0276e-05,0,3.0276e-05
3.75,0.00064454,0,0.00064454
3.7514,0.0011777,0,0.0011777
3.7529,0.0020969,0,0.0020969
3.7543,0.0036391,0,0.0036391
3.7558,0.0061567,0,0.0061567
3.7572,0.010166,0,0.010166
3.7586,0.016403,0,0.016403
3.7601,0.025793,0,0.025793
3.7615,0.039537,0,0.039537
3.763,0.059089,0,0.059089
3.7644,0.086115,0,0.086115
3.7658,0.12241,0.03759,0.084825
3.7673,0.1699,0.059667,0.11023
3.7687,0.2299,0.080903,0.149
3.7702,0.30335,0.04558,0.25777
3.7716,0.39034,0.070572,0.31977
3.773,0.48987,0.11724,0.37263
3.7745,0.59963,0.13419,0.46544
3.7759,0.71598,0.17761,0.53836
3.7774,0.83372,0.24303,0.59069
3.7788,0.94683,0.34623,0.6006
3.7802,1.0488,0.49248,0.5563
3.7817,1.1331,0.68444,0.44866
3.7831,1.1941,0.90573,0.28834
3.7846,1.227,1.1236,0.10338
3.786,1.2296,1.2647,-0.035138
3.7875,1.2019,1.2873,-0.085407
3.7889,1.1459,1.1976,-0.051696
3.7903,1.0655,1.0111,0.054374
3.7918,0.96635,0.78767,0.17868
3.7932,0.85465,0.581,0.27365
3.7947,0.73721,0.41237,0.32484
3.7961,0.62023,0.28386,0.33637
3.7975,0.50892,0.19444,0.31448
3.799,0.40724,0.13251,0.27473
3.8004,0.31776,0.085288,0.23247
3.8019,0.24187,0.059381,0.18249
3.8033,0.17961,0.017663,0.16195
3.8047,0.13008,0,0.13008
3.8062,0.091857,0,0.091857
3.8076,0.063243,0,0.063243
3.8091,0.042445,0,0.042445
3.8105,0.027799,0,0.027799
3.8119,0.017776,0,0.017776
3.8134,0.011083,0,0.011083
3.8148,0.0067355,0,0.0067355
3.8163,0.0039896,0,0.0039896
3.8177,0.0023024,0,0.0023024
3.8191,0.0012971,0,0.0012971
3.8206,0.00071436,0,0.00071436
3.822,0.00024893,0,0.00024893
3.8235,0,0,-0
3.8249,0,0,-0
3.8264,0,0,-0
3.8278,0,0,-0
3.8292,0,0,-0
3.8307,0,0,-0
3.8321,0,0,-0
3.8336,0,0,-0
3.835,0,0,-0
3.8364,0,0,-0
3.8379,0,0,-0
3.8393,0,0,-0
3.8408,0,0,-0
3.8422,0,0,-0
3.8436,0,0,-0
3.8451,0,0,-0
3.8465,0,0,-0
3.848,0,0,-0
3.8494,0,0,-0
3.8508,0,0,-0
3.8523,0,0,-0
3.8537,0,0,-0
3.8552,0,0,-0
3.8566,0,0,-0
3.858,0,0,-0
3.8595,0,0,-0
3.8609,0,0,-0
3.8624,0,0,-0
3.8638,0,0,-0
3.8652,0,0,-0
3.8667,0,0,-0
3.8681,0,0,-0
3.8696,0,0,-0
3.871,0,0,-0
3.8725,0,0,-0
3.8739,0,0,-0
3.8753,0,0,-0
3.8768,0,0,-0
3.8782,0,0,-0
3.8797,0,0,-0
3.8811,0,0,-0
3.8825,0,0,-0
3.884,0,0,-0
3.8854,0,0,-0
3.8869,0,0,-0
3.8883,0,0,-0
3.8897,0,0,-0
3.8912,0,0,-0
3.8926,0,0,-0
3.8941,0,0,-0
3.8955,0,0,-0
3.8969,0,0,-0
3.8984,0,0,-0
3.8998,0,0,-0
3.9013,0,0,-0
3.9027,0,0,-0
3.9041,0,0,-0
3.9056,0,0,-0
3.907,0,0,-0
3.9085,0,0,-0
3.9099,0,0,-0
3.9113,0,0,-0
3.9128,0,0,-0
3.9142,0,0,-0
3.9157,0,0,-0
3.9171,0,0,-0
3.9186,0,0,-0
3.92,0,0,-0
3.9214,0,0,-0
3.9229,0,0,-0
3.9243,0,0,-0
3.9258,0,0,-0
3.9272,0,0,-0
3.9286,0,0,-0
3.9301,0,0,-0
3.9315,0,0,-0
3.933,0,0,-0
3.9344,0,0,-0
3.9358,0,0,-0
3.9373,0,0,-0
3.9387,0,0,-0
3.9402,0,0,-0
3.9416,0,0,-0
3.943,0,0,-0
3.9445,0,0,-0
3.9459,0,0,-0
3.9474,0,0,-0
3.9488,0,0,-0
3.9502,0,0,-0
3.9517,0,0,-0
3.9531,0,0,-0
3.9546,0,0,-0
3.956,0,0,-0
3.9574,0,0,-0
3.9589,0,0,-0
3.9603,0,0,-0
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,0,0,-0
4.0064,0,0,-0
4.0079,0,0,-0
4.0093,0,0,-0
4.0108,0,0,-0
4.0122,0,0,-0
4.0136,6.3473e-05,0,6.3473e-05
4.0151,0.0001165,0,0.0001165
4.0165,0.00020875,0,0.00020875
4.018,0.00036432,0,0.00036432
4.0194,0.0006195,0,0.0006195
4.0208,0.0010266,0,0.0010266
4.0223,0.0016584,0,0.0016584
4.0237,0.0026183,0,0.0026183
4.0252,0.00403,0,0.00403
4.0266,0.006045,0,0.006045
4.028,0.0088387,0,0.0088387
4.0295,0.012599,0,0.012599
4.0309,0.017515,0,0.017515
4.0324,0.023764,0,0.023764
4.0338,0.031431,0,0.031431
4.0352,0.040529,0,0.040529
4.0367,0.050957,0,0.050957
4.0381,0.062476,0,0.062476
4.0396,0.0747,0,0.0747
4.041,0.087093,0,0.087093
4.0424,0.099011,0,0.099011
4.0439,0.10976,0,0.10976
4.0453,0.11866,0,0.11866
4.0468,0.1251,0.033799,0.091305
4.0482,0.12858,0.075033,0.053552
4.0497,0.12887,0.099325,0.029541
4.0511,0.12594,0.11319,0.012752
4.0525,0.12003,0.11627,0.0037616
4.054,0.11156,0.12693,-0.015367
4.0554,0.1011,0.12841,-0.027311
4.0569,0.089328,0.12652,-0.037194
4.0583,0.076967,0.12322,-0.046256
4.0597,0.064668,0.11267,-0.048003
4.0612,0.05298,0.10256,-0.049583
4.0626,0.042317,0.046849,-0.0045312
4.0641,0.032959,0,0.032959
4.0655,0.025041,0,0.025041
4.0669,0.018551,0,0.018551
4.0684,0.013399,0,0.013399
4.0698,0.009433,0,0.009433
4.0713,0.0064723,0,0.0064723
4.0727,0.0043345,0,0.0043345
4.0741,0.0028322,0,0.0028322
4.0756,0.0018038,0,0.0018038
4.077,0.0011196,0,0.0011196
4.0785,0.00067707,0,0.00067707
4.0799,0.00039883,0,0.00039883
4.0813,0.00022994,0,0.00022994
4.0828,0.0001292,0,0.0001292
4.0842,7.0726e-05,0,7.0726e-05
4.0857,1.2493e-05,0,1.2493e-05
4.0871,0,0,-0
4.0885,0,0,-0
4.09,0,0,-0
4.0914,0,0,-0
4.0929,0,0,-0
4.0943,0,0,-0
4.0958,0,0,-0
4.0972,0,0,-0
4.0986,0,0,-0
4.1001,0,0,-0
4.1015,0,0,-0
4.103,0,0,-0
4.1044,0,0,-0
4.1058,0,0,-0
4.1073,0,0,-0
4.1087,0,0,-0
4.1102,0,0,-0
4.1116,0,0,-0
4.113,0,0,-0
4.1145,0,0,-0
4.1159,0,0,-0
4.1174,0,0,-0
4.1188,0,0,-0
4.1202,0,0,-0
4.1217,0,0,-0
4.1231,0,0,-0
4.1246,0,0,-0
4.126,0,0,-0
4.1274,0,0,-0
4.1289,0,0,-0
4.1303,0,0,-0
4.1318,0,0,-0
4.1332,0,0,-0
4.1346,0,0,-0
4.1361,0,0,-0
4.1375,0,0,-0
4.139,3.4035e-05,0,3.4035e-05
4.1404,6.2822e-05,0,6.2822e-05
4.1419,0.00011295,0,0.00011295
4.1433,0.00019786,0,0.00019786
4.1447,0.00033821,0,0.00033821
4.1462,0.00056498,0,0.00056498
4.1476,0.00091934,0,0.00091934
4.1491,0.0014576,0,0.0014576
4.1505,0.0022522,0,0.0022522
4.1519,0.0033923,0,0.0033923
4.1534,0.0049889,0,0.0049889
4.1548,0.0071537,0,0.0071537
4.1563,0.0099976,0,0.0099976
4.1577,0.01362,0,0.01362
4.1591,0.018089,0,0.018089
4.1606,0.023429,0,0.023429
4.162,0.029598,0,0.029598
4.1635,0.036451,0,0.036451
4.1649,0.043766,0,0.043766
4.1663,0.051238,0,0.051238
4.1678,0.058491,0,0.058491
4.1692,0.065098,0,0.065098
4.1707,0.070638,0,0.070638
4.1721,0.074737,0,0.074737
4.1735,0.077104,0,0.077104
4.175,0.077566,0,0.077566
4.1764,0.07608,0.051919,0.024161
4.1779,0.072739,0.062658,0.010081
4.1793,0.067814,0.081124,-0.01331
4.1807,0.061646,0.089058,-0.027411
4.1822,0.054641,0.088475,-0.033834
4.1836,0.04722,0.08039,-0.033171
4.1851,0.039785,0.061331,-0.021546
4.1865,0.032686,0.055701,-0.023015
4.188,0.026183,0.0026199,0.023563
4.1894,0.020447,0,0.020447
4.1908,0.015565,0,0.015565
4.1923,0.011552,0,0.011552
4.1937,0.0083655,0,0.0083655
4.1952,0.0059058,0,0.0059058
4.1966,0.004064,0,0.004064
4.198,0.0027253,0,0.0027253
4.1995,0.0017806,0,0.0017806
4.2009,0.0011362,0,0.0011362
4.2024,0.00070714,0,0.00070714
4.2038,0.00042888,0,0.00042888
4.2052,0.00025341,0,0.00025341
4.2067,0.00014582,0,0.00014582
4.2081,8.1843e-05,0,8.1843e-05
4.2096,4.4922e-05,0,4.4922e-05
4.211,1.4928e-05,0,1.4928e-05
4.2124,0,0,-0
4.2139,0,0,-0
4.2153,0,0,-0
4.2168,0,0,-0
4.2182,0,0,-0
4.2196,0,0,-0
4.2211,0,0,-0
4.2225,0,0,-0
4.224,0,0,-0
4.2254,0,0,-0
4.2268,0,0,-0
4.2283,0,0,-0
4.2297,0,0,-0
4.2312,0,0,-0
4.2326,0,0,-0
4.2341,0,0,-0
4.2355,0,0,-0
4.2369,0,0,-0
4.2384,0,0,-0
4.2398,0,0,-0
4.2413,0,0,-0
4.2427,0,0,-0
4.2441,0,0,-0
4.2456,0,0,-0
4.247,0,0,-0
4.2485,0,0,-0
4.2499,0,0,-0
4.2513,0,0,-0
4.2528,0,0,-0
4.2542,0,0,-0
4.2557,0,0,-0
4.2571,0,0,-0
4.2585,0,0,-0
4.26,0,0,-0
4.2614,2.1431e-05,0,2.1431e-05
4.2629,3.9419e-05,0,3.9419e-05
4.2643,7.0804e-05,0,7.0804e-05
4.2657,0.00012383,0,0.00012383
4.2672,0.00021093,0,0.00021093
4.2686,0.00035009,0,0.00035009
4.2701,0.00056655,0,0.00056655
4.2715,0.00089599,0,0.00089599
4.273,0.0013803,0,0.0013803
4.2744,0.0020719,0,0.0020719
4.2758,0.0030309,0,0.0030309
4.2773,0.004322,0,0.004322
4.2787,0.0060151,0,0.0060151
4.2802,0.0081606,0,0.0081606
4.2816,0.010791,0,0.010791
4.283,0.013909,0,0.013909
4.2845,0.017478,0,0.017478
4.2859,0.021417,0,0.021417
4.2874,0.025585,0,0.025585
4.2888,0.029797,0,0.029797
4.2902,0.033832,0,0.033832
4.2917,0.037453,0,0.037453
4.2931,0.040425,0,0.040425
4.2946,0.042526,0,0.042526
4.296,0.043618,0,0.043618
4.2974,0.043619,0,0.043619
4.2989,0.04253,0,0.04253
4.3003,0.04043,0,0.04043
4.3018,0.03746,0,0.03746
4.3032,0.033839,0.014489,0.01935
4.3046,0.029803,0.043596,-0.013792
4.3061,0.025591,0.029212,-0.0036217
4.3075,0.021421,0,0.021421
4.309,0.01748,0,0.01748
4.3104,0.013909,0,0.013909
4.3118,0.01079,0,0.01079
4.3133,0.0081585,0,0.0081585
4.3147,0.0060123,0,0.0060123
4.3162,0.0043191,0,0.0043191
4.3176,0.003028,0,0.003028
4.3191,0.0020691,0,0.0020691
4.3205,0.0013778,0,0.0013778
4.3219,0.00089392,0,0.00089392
4.3234,0.00056489,0,0.00056489
4.3248,0.00034897,0,0.00034897
4.3263,0.00021011,0,0.00021011
4.3277,0.00012324,0,0.00012324
4.3291,7.0395e-05,0,7.0395e-05
4.3306,3.9145e-05,0,3.9145e-05
4.332,2.1283e-05,0,2.1283e-05
4.3335,0,0,-0
4.3349,0,0,-0
4.3363,0,0,-0
4.3378,0,0,-0
4.3392,0,0,-0
4.3407,0,0,-0
4.3421,0,0,-0
4.3435,0,0,-0
4.345,0,0,-0
4.3464,0,0,-0
4.3479,0,0,-0
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,0,0,-0
4.3536,0,0,-0
4.3551,0,0,-0
4.3565,0,0,-0
4.3579,0,0,-0
4.3594,0,0,-0
4.3608,0,0,-0
4.3623,0,0,-0
4.3637,0,0,-0
4.3652,0,0,-0
4.3666,0,0,-0
4.368,0,0,-0
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,2.662e-05,0,2.662e-05
4.381,4.9557e-05,0,4.9557e-05
4.3824,8.9846e-05,0,8.9846e-05
4.3839,0.00015881,0,0.00015881
4.3853,0.00027461,0,0.00027461
4.3868,0.00046231,0,0.00046231
4.3882,0.00075802,0,0.00075802
4.3896,0.0012109,0,0.0012109
4.3911,0.0018849,0,0.0018849
4.3925,0.002867,0,0.002867
4.394,0.0042484,0,0.0042484
4.3954,0.0061337,0,0.0061337
4.3968,0.0086302,0,0.0086302
4.3983,0.011836,0,0.011836
4.3997,0.015836,0,0.015836
4.4012,0.020654,0,0.020654
4.4026,0.026252,0,0.026252
4.404,0.032527,0,0.032527
4.4055,0.039288,0,0.039288
4.4069,0.046264,0,0.046264
4.4084,0.053105,0,0.053105
4.4098,0.059421,0,0.059421
4.4113,0.06482,0,0.06482
4.4127,0.068935,0,0.068935
4.4141,0.071458,0,0.071458
4.4156,0.072197,0,0.072197
4.417,0.071113,0,0.071113
4.4185,0.068288,0,0.068288
4.4199,0.063928,0,0.063928
4.4213,0.058334,0,0.058334
4.4228,0.051883,0.03929,0.012593
4.4242,0.044987,0.049477,-0.0044895
4.4257,0.038026,0.05547,-0.017444
4.4271,0.031329,0.050186,-0.018857
4.4285,0.02516,0.051371,-0.026211
4.43,0.019703,0.012673,0.00703
4.4314,0.01504,0,0.01504
4.4329,0.01119,0,0.01119
4.4343,0.0081125,0,0.0081125
4.4357,0.0057315,0,0.0057315
4.4372,0.0039527,0,0.0039527
4.4386,0.0026566,0,0.0026566
4.4401,0.0017397,0,0.0017397
4.4415,0.0011097,0,0.0011097
4.4429,0.00068938,0,0.00068938
4.4444,0.00041879,0,0.00041879
4.4458,0.00024786,0,0.00024786
4.4473,0.00014287,0,0.00014287
4.4487,8.0182e-05,0,8.0182e-05
4.4501,4.3791e-05,0,4.3791e-05
4.4516,1.9829e-05,0,1.9829e-05
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,2.9885e-05,0,2.9885e-05
4.4962,5.5991e-05,0,5.5991e-05
4.4977,0.00010209,0,0.00010209
4.4991,0.00018123,0,0.00018123
4.5006,0.00031333,0,0.00031333
4.502,0.00052914,0,0.00052914
4.5035,0.00087177,0,0.00087177
4.5049,0.0013986,0,0.0013986
4.5063,0.0021855,0,0.0021855
4.5078,0.0033277,0,0.0033277
4.5092,0.0049441,0,0.0049441
4.5107,0.0071634,0,0.0071634
4.5121,0.010111,0,0.010111
4.5135,0.013908,0,0.013908
4.515,0.018643,0,0.018643
4.5164,0.024371,0,0.024371
4.5179,0.031057,0,0.031057
4.5193,0.03857,0,0.03857
4.5207,0.046688,0,0.046688
4.5222,0.055089,0,0.055089
4.5236,0.06336,0,0.06336
4.5251,0.071026,0,0.071026
4.5265,0.077609,0,0.077609
4.5279,0.082665,0,0.082665
4.5294,0.085835,0,0.085835
4.5308,0.086858,0,0.086858
4.5323,0.085661,0,0.085661
4.5337,0.082354,0,0.082354
4.5351,0.077179,0,0.077179
4.5366,0.070504,0,0.070504
4.538,0.062769,0,0.062769
4.5395,0.054469,0,0.054469
4.5409,0.046074,0,0.046074
4.5424,0.037986,0.0078544,0.030132
4.5438,0.030521,0.050705,-0.020184
4.5452,0.023907,0,0.023907
4.5467,0.018256,0,0.018256
4.5481,0.013587,0,0.013587
4.5496,0.0098534,0,0.0098534
4.551,0.0069613,0,0.0069613
4.5524,0.004798,0,0.004798
4.5539,0.0032247,0,0.0032247
4.5553,0.0021115,0,0.0021115
4.5568,0.0013467,0,0.0013467
4.5582,0.00083629,0,0.00083629
4.5596,0.0005073,0,0.0005073
4.5611,0.00030009,0,0.00030009
4.5625,0.00017288,0,0.00017288
4.564,9.6948e-05,0,9.6948e-05
4.5654,5.29e-05,0,5.29e-05
4.5668,2.4265e-05,0,2.4265e-05
4.5683,0,0,-0
4.5697,0,0,-0
4.5712,0,0,-0
4.5726,0,0,-0
4.574,0,0,-0
4.5755,0,0,-0
4.5769,0,0,-0
4.5784,0,0,-0
4.5798,0,0,-0
4.5812,0,0,-0
4.5827,0,0,-0
4.5841,0,0,-0
4.5856,0,0,-0
4.587,0,0,-0
4.5885,0,0,-0
4.5899,0,0,-0
4.5913,0,0,-0
4.5928,0,0,-0
4.5942,0,0,-0
4.5957,0,0,-0
4.5971,0,0,-0
4.5985,0,0,-0
4.6,0,0,-0
4.6014,0,0,-0
4.6029,0,0,-0
4.6043,0,0,-0
4.6057,0,0,-0
4.6072,0,0,-0
4.6086,0.00022675,0,0.00022675
4.6101,0.00041875,0,0.00041875
4.6115,0.00075245,0,0.00075245
4.6129,0.0013162,0,0.0013162
4.6144,0.0022422,0,0.0022422
4.6158,0.0037303,0,0.0037303
4.6173,0.006053,0,0.006053
4.6187,0.0095635,0,0.0095635
4.6201,0.014717,0,0.014717
4.6216,0.022065,0,0.022065
4.623,0.032289,0,0.032289
4.6245,0.046051,0,0.046051
4.6259,0.063982,0,0.063982
4.6273,0.086619,0,0.086619
4.6288,0.11428,0,0.11428
4.6302,0.14704,0,0.14704
4.6317,0.18437,0,0.18437
4.6331,0.22527,0,0.22527
4.6346,0.26827,0,0.26827
4.636,0.31139,0,0.31139
4.6374,0.35224,0,0.35224
4.6389,0.38834,0,0.38834
4.6403,0.41729,0,0.41729
4.6418,0.43708,0,0.43708
4.6432,0.44618,0,0.44618
4.6446,0.44379,0.029817,0.41397
4.6461,0.43025,0.054593,0.37566
4.6475,0.40658,0.058433,0.34815
4.649,0.37448,0.080189,0.2943
4.6504,0.33613,0.10255,0.23358
4.6518,0.29403,0.13483,0.1592
4.6533,0.25069,0.17584,0.074849
4.6547,0.2083,0.22404,-0.015738
4.6562,0.16867,0.2731,-0.10444
4.6576,0.13312,0.30822,-0.17509
4.659,0.10242,0.32881,-0.22638
4.6605,0.076793,0.32025,-0.24346
4.6619,0.056097,0.27755,-0.22146
4.6634,0.039917,0.2241,-0.18418
4.6648,0.027713,0.17102,-0.14331
4.6662,0.018755,0.12546,-0.10671
4.6677,0.012364,0.086997,-0.074632
4.6691,0.007938,0.064254,-0.056316
4.6706,0.0049615,0.025998,-0.021037
4.672,0.0030322,0,0.0030322
4.6734,0.0018048,0,0.0018048
4.6749,0.001046,0,0.001046
4.6763,0.00058996,0,0.00058996
4.6778,0.00032419,0,0.00032419
4.6792,0.00017433,0,0.00017433
4.6807,0,0,-0
4.6821,0,0,-0
4.6835,0,0,-0
4.685,0,0,-0
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0,-0
4.6922,0,0,-0
4.6936,0,0,-0
4.6951,0,0,-0
4.6965,0,0,-0
4.6979,0,0,-0
4.6994,0,0,-0
4.7008,0,0,-0
4.7023,0,0,-0
4.7037,0,0,-0
4.7051,0,0,-0
4.7066,0,0,-0
4.708,0,0,-0
4.7095,0,0,-0
4.7109,0,0,-0
4.7123,0,0,-0
4.7138,0,0,-0
4.7152,0,0,-0
4.7167,0,0,-0
4.7181,8.6153e-05,0,8.6153e-05
4.7195,0.00016068,0,0.00016068
4.721,0.00029202,0,0.00029202
4.7224,0.00051641,0,0.00051641
4.7239,0.00088901,0,0.00088901
4.7253,0.0014906,0,0.0014906
4.7268,0.0024445,0,0.0024445
4.7282,0.003902,0,0.003902
4.7296,0.0060648,0,0.0060648
4.7311,0.0091815,0,0.0091815
4.7325,0.013553,0,0.013553
4.734,0.019516,0,0.019516
4.7354,0.027371,0,0.027371
4.7368,0.037398,0,0.037398
4.7383,0.04979,0,0.04979
4.7397,0.06463,0,0.06463
4.7412,0.08176,0,0.08176
4.7426,0.10078,0,0.10078
4.744,0.12106,0,0.12106
4.7455,0.14172,0,0.14172
4.7469,0.16167,0,0.16167
4.7484,0.17973,0,0.17973
4.7498,0.19473,0,0.19473
4.7512,0.20563,0,0.20563
4.7527,0.2116,0,0.2116
4.7541,0.21214,0,0.21214
4.7556,0.20729,0,0.20729
4.757,0.1974,0,0.1974
4.7584,0.18321,0,0.18321
4.7599,0.16568,0,0.16568
4.7613,0.14601,0,0.14601
4.7628,0.1254,0,0.1254
4.7642,0.10495,0,0.10495
4.7657,0.085582,0.065754,0.019828
4.7671,0.06803,0.085116,-0.017087
4.7685,0.0527,0.11489,-0.062185
4.77,0.039778,0.13689,-0.097107
4.7714,0.029248,0.14842,-0.11917
4.7729,0.020956,0.14519,-0.12424
4.7743,0.014647,0.12825,-0.1136
4.7757,0.0099734,0.10471,-0.094741
4.7772,0.006614,0.074455,-0.067841
4.7786,0.0042704,0.063154,-0.058883
4.7801,0.0026904,0.004653,-0.0019625
4.7815,0.0016533,0,0.0016533
4.7829,0.00098925,0,0.00098925
4.7844,0.00057611,0,0.00057611
4.7858,0.00032639,0,0.00032639
4.7873,0.00018108,0,0.00018108
4.7887,9.7808e-05,0,9.7808e-05
4.7901,0,0,-0
4.7916,0,0,-0
4.793,0,0,-0
4.7945,0,0,-0
4.7959,0,0,-0
4.7973,0,0,-0
4.7988,0,0,-0
4.8002,0,0,-0
4.8017,0,0,-0
4.8031,0,0,-0
4.8045,0,0,-0
4.806,0,0,-0
4.8074,0,0,-0
4.8089,0,0,-0
4.8103,0,0,-0
4.8118,0,0,-0
4.8132,0,0,-0
4.8146,0,0,-0
4.8161,0,0,-0
4.8175,0,0,-0
4.819,0,0,-0
4.8204,0,0,-0
4.8218,0,0,-0
4.8233,0,0,-0
4.8247,0,0,-0
4.8262,0,0,-0
4.8276,0,0,-0
4.829,0,0,-0
4.8305,0,0,-0
4.8319,0,0,-0
4.8334,0,0,-0
4.8348,0,0,-0
4.8362,0,0,-0
4.8377,0,0,-0
4.8391,0,0,-0
4.8406,0,0,-0
4.842,0,0,-0
4.8434,0,0,-0
4.8449,0,0,-0
4.8463,0,0,-0
4.8478,0,0,-0
4.8492,0,0,-0
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0,-0
4.8564,0,0,-0
4.8579,0,0,-0
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf5_weight.csv <==
28.7,0,0
29.9,0,0.0009741
31.8,0,0.0027194
34,0,0.0087172
35.9,0,0.008857
36.5,0,0.012625
38.9,0,0.016052
40.7,0,0.01908
42,0,0.014507
44.2,0,0.019195
45,0,0.024992
47,0,0.039408
48.9,0,0.026071
50.9,0,0.020776
51.3,0,0.032399
53.1,0,0.025418
55.6,0,0.030682
55.1,0,0.038184
58,0,0.036612
60.5,0,0.04199
61.3,0,0.042909
63.3,0,0.058138
63.6,0,0.061066
64.8,0,0.062111
69.1,0,0.067881
68.3,0,0.090557
70.5,0,0.095984
72.5,0,0.10826
74.1,0,0.14431
73.7,0,0.15946
76.7,0,0.15904
77.9,0,0.1763
79.9,0,0.16907
83.3,0,0.17606
82.9,0,0.18654
84.1,0,0.17508
87.7,0,0.20875
85.7,0,0.22054
89.3,0,0.21736
92.3,0.341,0.25231
93.7,0.365,0.28673
94.4,0.395,0.30966
96.4,0.433,0.33002
97.1,0.479,0.36199
97.5,0.542,0.43541
94.3,0.648,0.49421
105.6,0.765,0.53462
104.1,0.904,0.61033
104.3,1.07,0.69505
106.1,1.34,0.84445
109.2,1.66,1.0298
111,2.05,1.2531
110.8,2.47,1.5186
113.5,2.79,1.8147
115,3.28,2.3071
117.5,3.79,2.7791
118.6,4.4,3.3553
119,5.22,4.0551
123.1,6.15,4.878
122.9,7.45,6.1523
123.7,8.79,7.3548
124.9,10.3,8.8094
127.3,11.8,10.127
130.2,13.4,11.794
131.3,14.9,13.25
134.6,16.4,15.109
130.6,17.5,16.494
135.4,18.3,17.616
136.1,18.7,18.37
138.4,19.1,18.933
140.8,19.4,19.233
140.2,19.7,19.626
142.1,19.8,19.844
145.3,19.9,19.985
145.6,19.9,20.13
146.8,20,20.142
150.3,20.5,20.142
151.2,20.6,20.142
149.9,20.4,20.142
148.9,20.4,20.142
155.3,20.7,20.142
157.5,20.8,20.142
157,20.6,20.142
160.8,20.5,20.142
163.3,20.6,20.142
163.2,20.5,20.142
165.2,20.4,20.142
165.3,20.2,20.141
168.3,20,19.916
170.8,19.7,19.627
170.2,19.4,19.435
176.3,19.2,19.209
175.5,18.9,18.937
176.7,18.5,18.632
176.5,18.1,18.359
177.9,17.6,17.863
182,17.1,17.341
180.6,16.3,16.555
184.2,15.6,15.919
183.3,15,15.519
186.9,11.3,14.843
184,13.5,14.221
188.8,13,13.703
194.1,12.4,13.136
194.6,11.9,12.598
192.1,11.3,12.198
197.2,10.9,11.766
198.5,10.3,11.143
200,9.59,10.386
202.2,8.91,9.6976
205,8.24,8.9947
204.4,7.64,8.4269
207.7,7.22,8.0035
207.4,6.65,7.4065
209.6,6.19,6.9734
211,5.77,6.5194
211.9,5.47,6.2128
214.5,5.05,5.7765
215.4,4.74,5.4319
218.6,4.36,5.0327
219.1,4.07,4.7816
223.8,3.83,4.4991
220.6,3.67,4.335
223.5,3.51,4.1449
226.2,3.36,3.983
228,3.38,3.8151
229.6,3.26,3.7438
230.9,3.15,3.639
232.5,3.05,3.5371
234.7,2.94,3.4134
235,2.83,3.3344
235.9,2.68,3.3019
240.1,2.56,3.1501
236.5,2.35,2.9395
238.6,2.19,2.7578
243.7,1.84,2.3794
244.3,1.26,1.6413
245.1,0.716,0.98448
247,0.588,0.8337
249.2,0.539,0.77927
250.3,0.492,0.70787
251.8,0.453,0.66468
254.1,0.407,0.61553
254.7,0.356,0.57594
257.1,0.324,0.53818
257.7,0.285,0.47325
261.9,0.252,0.43526
259.9,0.235,0.39155
263.2,0.211,0.35886
264.2,0.183,0.32549
266.1,0.154,0.30525
268.2,0.129,0.27412
270.7,0.106,0.25105
271.6,0.085,0.23892
273.8,0.0677,0.22927
270.8,0.0585,0.19947
275.9,0.0526,0.19048
276.6,0.047,0.182
278.4,0.0411,0.18396
279.7,0.0457,0.1836
282.7,0.054,0.16075
284.9,0.0656,0.17452
283.4,0.103,0.16483
286.3,0,0.13522
289.4,0,0.10554
289.6,0,0.11921
292.1,0,0.099282
291.8,0,0.10176
296.5,0,0.10438
295,0,0.11093
298.7,0,0.10962
299.3,0,0.10035
303.7,0,0.12576
303.5,0,0.12603
305.7,0,0.093566
303.5,0,0.1013
307.6,0,0.10625
309,0,0.089432
311.9,0,0.10414
313.4,0,0.091749
313,0,0.099812
315.9,0,0.1015
317.3,0,0.090343
318,0,0.099352
320.7,0,0.11975
321.3,0,0.08833
319.3,0,0.099364
328.2,0,0.089125
326.2,0,0.093123
325.2,0,0.10577
328,0,0.091528
330.1,0,0.094948
330.4,0,0.10068
334.9,0,0.091601
334.2,0,0.093122
337.8,0,0.092672
339.5,0,0.096721
341.9,0,0.10375
343.6,0,0.097777
344.1,0,0.099386
344.5,0,0.097952
347,0,0.10216
347.4,0,0.10252
348.4,0,0.10362
352.3,0,0.10681
354.7,0,0.11033
357.8,0,0.11038
359.7,0,0.11723
358,0,0.11546
355.4,0,0.12235
363.1,0,0.12333
362.1,0,0.12459
366.6,0,0.12723


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf6.csv <==
0,0,0,-0
0.0014406,0,0,-0
0.0028813,0,0,-0
0.0043219,0,0,-0
0.0057626,0,0,-0
0.0072032,0,0,-0
0.0086439,0,0,-0
0.010085,0,0,-0
0.011525,0,0,-0
0.012966,0,0,-0
0.014406,0,0,-0
0.015847,0,0,-0
0.017288,0,0,-0
0.018728,0,0,-0
0.020169,0,0,-0
0.02161,0,0,-0
0.02305,0,0,-0
0.024491,0,0,-0
0.025932,0,0,-0
0.027372,0,0,-0
0.028813,0,0,-0
0.030254,0,0,-0
0.031694,0,0,-0
0.033135,0,0,-0
0.034575,0,0,-0
0.036016,0,0,-0
0.037457,0,0,-0
0.038897,0,0,-0
0.040338,0,0,-0
0.041779,0,0,-0
0.043219,0,0,-0
0.04466,0,0,-0
0.046101,0,0,-0
0.047541,0,0,-0
0.048982,0,0,-0
0.050423,0,0,-0
0.051863,0,0,-0
0.053304,0,0,-0
0.054744,0,0,-0
0.056185,0,0,-0
0.057626,0,0,-0
0.059066,0,0,-0
0.060507,0,0,-0
0.061948,0,0,-0
0.063388,0,0,-0
0.064829,0,0,-0
0.06627,0,0,-0
0.06771,0,0,-0
0.069151,0,0,-0
0.070592,0,0,-0
0.072032,0,0,-0
0.073473,0,0,-0
0.074913,0,0,-0
0.076354,0,0,-0
0.077795,0,0,-0
0.079235,0,0,-0
0.080676,0,0,-0
0.082117,0,0,-0
0.083557,0,0,-0
0.084998,0,0,-0
0.086439,0,0,-0
0.087879,0,0,-0
0.08932,0,0,-0
0.090761,0,0,-0
0.092201,0,0,-0
0.093642,0,0,-0
0.095083,0,0,-0
0.096523,0,0,-0
0.097964,0,0,-0
0.099404,0,0,-0
0.10085,0,0,-0
0.10229,0,0,-0
0.10373,0,0,-0
0.10517,0,0,-0
0.10661,0,0,-0
0.10805,0,0,-0
0.10949,0,0,-0
0.11093,0,0,-0
0.11237,0,0,-0
0.11381,0,0,-0
0.11525,0,0,-0
0.11669,0,0,-0
0.11813,0,0,-0
0.11957,0,0,-0
0.12101,0,0,-0
0.12245,0,0,-0
0.1239,0,0,-0
0.12534,0,0,-0
0.12678,0,0,-0
0.12822,0,0,-0
0.12966,0,0,-0
0.1311,0,0,-0
0.13254,0,0,-0
0.13398,0,0,-0
0.13542,0,0,-0
0.13686,0,0,-0
0.1383,0,0,-0
0.13974,0,0,-0
0.14118,0,0,-0
0.14262,0,0,-0
0.14406,0,0,-0
0.14551,0,0,-0
0.14695,0,0,-0
0.14839,0,0,-0
0.14983,0,0,-0
0.15127,0,0,-0
0.15271,0,0,-0
0.15415,0,0,-0
0.15559,0,0,-0
0.15703,0,0,-0
0.15847,0,0,-0
0.15991,0,0,-0
0.16135,0,0,-0
0.16279,0,0,-0
0.16423,0,0,-0
0.16567,0,0,-0
0.16711,0,0,-0
0.16856,0,0,-0
0.17,0,0,-0
0.17144,0,0,-0
0.17288,0,0,-0
0.17432,0,0,-0
0.17576,0,0,-0
0.1772,0,0,-0
0.17864,0,0,-0
0.18008,0,0,-0
0.18152,0,0,-0
0.18296,0,0,-0
0.1844,0,0,-0
0.18584,0,0,-0
0.18728,0,0,-0
0.18872,0,0,-0
0.19017,0,0,-0
0.19161,0,0,-0
0.19305,0,0,-0
0.19449,0,0,-0
0.19593,0,0,-0
0.19737,0,0,-0
0.19881,0,0,-0
0.20025,0,0,-0
0.20169,0,0,-0
0.20313,0,0,-0
0.20457,0,0,-0
0.20601,0,0,-0
0.20745,0,0,-0
0.20889,0,0,-0
0.21033,0,0,-0
0.21177,0,0,-0
0.21322,0,0,-0
0.21466,0,0,-0
0.2161,0,0,-0
0.21754,0,0,-0
0.21898,0,0,-0
0.22042,0,0,-0
0.22186,0,0,-0
0.2233,0,0,-0
0.22474,0,0,-0
0.22618,0,0,-0
0.22762,0,0,-0
0.22906,0,0,-0
0.2305,0,0,-0
0.23194,0,0,-0
0.23338,0,0,-0
0.23482,0,0,-0
0.23627,0,0,-0
0.23771,0,0,-0
0.23915,0,0,-0
0.24059,0,0,-0
0.24203,0,0,-0
0.24347,0,0,-0
0.24491,0,0,-0
0.24635,0,0,-0
0.24779,0,0,-0
0.24923,0,0,-0
0.25067,0,0,-0
0.25211,0,0,-0
0.25355,0,0,-0
0.25499,0,0,-0
0.25643,0,0,-0
0.25788,0,0,-0
0.25932,0,0,-0
0.26076,0,0,-0
0.2622,0,0,-0
0.26364,0,0,-0
0.26508,0,0,-0
0.26652,0,0,-0
0.26796,0,0,-0
0.2694,0,0,-0
0.27084,0,0,-0
0.27228,0,0,-0
0.27372,0,0,-0
0.27516,0,0,-0
0.2766,0,0,-0
0.27804,0,0,-0
0.27948,0,0,-0
0.28093,0,0,-0
0.28237,0,0,-0
0.28381,0,0,-0
0.28525,0,0,-0
0.28669,0,0,-0
0.28813,0,0,-0
0.28957,0,0,-0
0.29101,0,0,-0
0.29245,0,0,-0
0.29389,0,0,-0
0.29533,0,0,-0
0.29677,0,0,-0
0.29821,0,0,-0
0.29965,0,0,-0
0.30109,0,0,-0
0.30254,0,0,-0
0.30398,0,0,-0
0.30542,0,0,-0
0.30686,0,0,-0
0.3083,0,0,-0
0.30974,0,0,-0
0.31118,0,0,-0
0.31262,0,0,-0
0.31406,0,0,-0
0.3155,0,0,-0
0.31694,0,0,-0
0.31838,0,0,-0
0.31982,0,0,-0
0.32126,0,0,-0
0.3227,0,0,-0
0.32414,0,0,-0
0.32559,0,0,-0
0.32703,0,0,-0
0.32847,0,0,-0
0.32991,0,0,-0
0.33135,0,0,-0
0.33279,0,0,-0
0.33423,0,0,-0
0.33567,0,0,-0
0.33711,0,0,-0
0.33855,0,0,-0
0.33999,0,0,-0
0.34143,0,0,-0
0.34287,0,0,-0
0.34431,0,0,-0
0.34575,0,0,-0
0.3472,0,0,-0
0.34864,0,0,-0
0.35008,0,0,-0
0.35152,0,0,-0
0.35296,0,0,-0
0.3544,0,0,-0
0.35584,0,0,-0
0.35728,0,0,-0
0.35872,0,0,-0
0.36016,0,0,-0
0.3616,0,0,-0
0.36304,0,0,-0
0.36448,0,0,-0
0.36592,0,0,-0
0.36736,0,0,-0
0.3688,0,0,-0
0.37025,0,0,-0
0.37169,0,0,-0
0.37313,0,0,-0
0.37457,0,0,-0
0.37601,0,0,-0
0.37745,0,0,-0
0.37889,0,0,-0
0.38033,0,0,-0
0.38177,0,0,-0
0.38321,0,0,-0
0.38465,0,0,-0
0.38609,0,0,-0
0.38753,0,0,-0
0.38897,0,0,-0
0.39041,0,0,-0
0.39186,0,0,-0
0.3933,0,0,-0
0.39474,0,0,-0
0.39618,0,0,-0
0.39762,0,0,-0
0.39906,0,0,-0
0.4005,0,0,-0
0.40194,0,0,-0
0.40338,0,0,-0
0.40482,0,0,-0
0.40626,0,0,-0
0.4077,0,0,-0
0.40914,0,0,-0
0.41058,0,0,-0
0.41202,0,0,-0
0.41346,0,0,-0
0.41491,0,0,-0
0.41635,0,0,-0
0.41779,0,0,-0
0.41923,0,0,-0
0.42067,0,0,-0
0.42211,0,0,-0
0.42355,0,0,-0
0.42499,0,0,-0
0.42643,0,0,-0
0.42787,0,0,-0
0.42931,0,0,-0
0.43075,0,0,-0
0.43219,0,0,-0
0.43363,0,0,-0
0.43507,0,0,-0
0.43652,0,0,-0
0.43796,0,0,-0
0.4394,0,0,-0
0.44084,0,0,-0
0.44228,0,0,-0
0.44372,0,0,-0
0.44516,0,0,-0
0.4466,0,0,-0
0.44804,0,0,-0
0.44948,0,0,-0
0.45092,0,0,-0
0.45236,0,0,-0
0.4538,0,0,-0
0.45524,0,0,-0
0.45668,0,0,-0
0.45812,0,0,-0
0.45957,0,0,-0
0.46101,0,0,-0
0.46245,0,0,-0
0.46389,0,0,-0
0.46533,0,0,-0
0.46677,0,0,-0
0.46821,0,0,-0
0.46965,0,0,-0
0.47109,0,0,-0
0.47253,0,0,-0
0.47397,0,0,-0
0.47541,0,0,-0
0.47685,0,0,-0
0.47829,0,0,-0
0.47973,0,0,-0
0.48118,0,0,-0
0.48262,0,0,-0
0.48406,0,0,-0
0.4855,0,0,-0
0.48694,0,0,-0
0.48838,0,0,-0
0.48982,0,0,-0
0.49126,0,0,-0
0.4927,0,0,-0
0.49414,0,0,-0
0.49558,0,0,-0
0.49702,0,0,-0
0.49846,0,0,-0
0.4999,0,0,-0
0.50134,0,0,-0
0.50278,0,0,-0
0.50423,0,0,-0
0.50567,0,0,-0
0.50711,0,0,-0
0.50855,0,0,-0
0.50999,0,0,-0
0.51143,0,0,-0
0.51287,0,0,-0
0.51431,0,0,-0
0.51575,0,0,-0
0.51719,0,0,-0
0.51863,0,0,-0
0.52007,0,0,-0
0.52151,0,0,-0
0.52295,0,0,-0
0.52439,0,0,-0
0.52584,0,0,-0
0.52728,0,0,-0
0.52872,0,0,-0
0.53016,0,0,-0
0.5316,0,0,-0
0.53304,0,0,-0
0.53448,0,0,-0
0.53592,0,0,-0
0.53736,0,0,-0
0.5388,0,0,-0
0.54024,0,0,-0
0.54168,0,0,-0
0.54312,0,0,-0
0.54456,0,0,-0
0.546,0,0,-0
0.54744,0,0,-0
0.54889,0,0,-0
0.55033,0,0,-0
0.55177,0,0,-0
0.55321,0,0,-0
0.55465,0,0,-0
0.55609,0,0,-0
0.55753,0,0,-0
0.55897,0,0,-0
0.56041,0,0,-0
0.56185,0,0,-0
0.56329,0,0,-0
0.56473,0,0,-0
0.56617,0,0,-0
0.56761,0,0,-0
0.56905,0,0,-0
0.5705,0,0,-0
0.57194,0,0,-0
0.57338,0,0,-0
0.57482,0,0,-0
0.57626,0,0,-0
0.5777,0,0,-0
0.57914,0,0,-0
0.58058,0,0,-0
0.58202,0,0,-0
0.58346,0,0,-0
0.5849,0,0,-0
0.58634,0,0,-0
0.58778,0,0,-0
0.58922,0,0,-0
0.59066,0,0,-0
0.5921,0,0,-0
0.59355,0,0,-0
0.59499,0,0,-0
0.59643,0,0,-0
0.59787,0,0,-0
0.59931,0,0,-0
0.60075,0,0,-0
0.60219,0,0,-0
0.60363,0,0,-0
0.60507,0,0,-0
0.60651,0,0,-0
0.60795,0,0,-0
0.60939,0,0,-0
0.61083,0,0,-0
0.61227,0,0,-0
0.61371,0,0,-0
0.61515,0,0,-0
0.6166,0,0,-0
0.61804,0,0,-0
0.61948,0,0,-0
0.62092,0,0,-0
0.62236,0,0,-0
0.6238,0,0,-0
0.62524,0,0,-0
0.62668,0,0,-0
0.62812,0,0,-0
0.62956,0,0,-0
0.631,0,0,-0
0.63244,0,0,-0
0.63388,0,0,-0
0.63532,0,0,-0
0.63676,0,0,-0
0.63821,0,0,-0
0.63965,0,0,-0
0.64109,0,0,-0
0.64253,0,0,-0
0.64397,0,0,-0
0.64541,0,0,-0
0.64685,0,0,-0
0.64829,0,0,-0
0.64973,0,0,-0
0.65117,0,0,-0
0.65261,0,0,-0
0.65405,0,0,-0
0.65549,0,0,-0
0.65693,0,0,-0
0.65837,0,0,-0
0.65981,0,0,-0
0.66126,0,0,-0
0.6627,0,0,-0
0.66414,0,0,-0
0.66558,0,0,-0
0.66702,0,0,-0
0.66846,0,0,-0
0.6699,0,0,-0
0.67134,0,0,-0
0.67278,0,0,-0
0.67422,0,0,-0
0.67566,0,0,-0
0.6771,0,0,-0
0.67854,0,0,-0
0.67998,0,0,-0
0.68142,0,0,-0
0.68287,0,0,-0
0.68431,0,0,-0
0.68575,0,0,-0
0.68719,0,0,-0
0.68863,0,0,-0
0.69007,0,0,-0
0.69151,0,0,-0
0.69295,0,0,-0
0.69439,0,0,-0
0.69583,0,0,-0
0.69727,0,0,-0
0.69871,0,0,-0
0.70015,0,0,-0
0.70159,0,0,-0
0.70303,0,0,-0
0.70447,0,0,-0
0.70592,0,0,-0
0.70736,0,0,-0
0.7088,0,0,-0
0.71024,0,0,-0
0.71168,0,0,-0
0.71312,0,0,-0
0.71456,0,0,-0
0.716,0,0,-0
0.71744,0,0,-0
0.71888,0,0,-0
0.72032,0,0,-0
0.72176,0,0,-0
0.7232,0,0,-0
0.72464,0,0,-0
0.72608,0,0,-0
0.72753,0,0,-0
0.72897,0,0,-0
0.73041,0,0,-0
0.73185,0,0,-0
0.73329,0,0,-0
0.73473,0,0,-0
0.73617,0,0,-0
0.73761,0,0,-0
0.73905,0,0,-0
0.74049,0,0,-0
0.74193,0,0,-0
0.74337,0,0,-0
0.74481,0,0,-0
0.74625,0,0,-0
0.74769,0,0,-0
0.74913,0,0,-0
0.75058,0,0,-0
0.75202,0,0,-0
0.75346,0,0,-0
0.7549,0,0,-0
0.75634,0,0,-0
0.75778,0,0,-0
0.75922,0,0,-0
0.76066,0,0,-0
0.7621,0,0,-0
0.76354,0,0,-0
0.76498,0,0,-0
0.76642,0,0,-0
0.76786,0,0,-0
0.7693,0,0,-0
0.77074,0,0,-0
0.77219,0,0,-0
0.77363,0,0,-0
0.77507,0,0,-0
0.77651,0,0,-0
0.77795,0,0,-0
0.77939,0,0,-0
0.78083,0,0,-0
0.78227,0,0,-0
0.78371,0,0,-0
0.78515,0,0,-0
0.78659,0,0,-0
0.78803,0,0,-0
0.78947,0,0,-0
0.79091,0,0,-0
0.79235,0,0,-0
0.79379,0,0,-0
0.79524,0,0,-0
0.79668,0,0,-0
0.79812,0,0,-0
0.79956,0,0,-0
0.801,0,0,-0
0.80244,0,0,-0
0.80388,0,0,-0
0.80532,0,0,-0
0.80676,0,0,-0
0.8082,0,0,-0
0.80964,0,0,-0
0.81108,0,0,-0
0.81252,0,0,-0
0.81396,0,0,-0
0.8154,0,0,-0
0.81685,0,0,-0
0.81829,0,0,-0
0.81973,0,0,-0
0.82117,0,0,-0
0.82261,0,0,-0
0.82405,0,0,-0
0.82549,0,0,-0
0.82693,0,0,-0
0.82837,0,0,-0
0.82981,0,0,-0
0.83125,0,0,-0
0.83269,0,0,-0
0.83413,0,0,-0
0.83557,0,0,-0
0.83701,0,0,-0
0.83845,0,0,-0
0.8399,0,0,-0
0.84134,0,0,-0
0.84278,0,0,-0
0.84422,0,0,-0
0.84566,0,0,-0
0.8471,0,0,-0
0.84854,0,0,-0
0.84998,0,0,-0
0.85142,0,0,-0
0.85286,0,0,-0
0.8543,0,0,-0
0.85574,0,0,-0
0.85718,0,0,-0
0.85862,0,0,-0
0.86006,0,0,-0
0.86151,0,0,-0
0.86295,0,0,-0
0.86439,0,0,-0
0.86583,0,0,-0
0.86727,0,0,-0
0.86871,0,0,-0
0.87015,0,0,-0
0.87159,0,0,-0
0.87303,0,0,-0
0.87447,0,0,-0
0.87591,0,0,-0
0.87735,0,0,-0
0.87879,0,0,-0
0.88023,0,0,-0
0.88167,0,0,-0
0.88311,0,0,-0
0.88456,0,0,-0
0.886,0,0,-0
0.88744,0,0,-0
0.88888,0,0,-0
0.89032,0,0,-0
0.89176,0,0,-0
0.8932,0,0,-0
0.89464,0,0,-0
0.89608,0,0,-0
0.89752,0,0,-0
0.89896,0,0,-0
0.9004,0,0,-0
0.90184,0,0,-0
0.90328,0,0,-0
0.90472,0,0,-0
0.90617,0,0,-0
0.90761,0,0,-0
0.90905,0,0,-0
0.91049,0,0,-0
0.91193,0,0,-0
0.91337,0,0,-0
0.91481,0,0,-0
0.91625,0,0,-0
0.91769,0,0,-0
0.91913,0,0,-0
0.92057,0,0,-0
0.92201,0,0,-0
0.92345,0,0,-0
0.92489,0,0,-0
0.92633,0,0,-0
0.92777,0,0,-0
0.92922,0,0,-0
0.93066,0,0,-0
0.9321,0,0,-0
0.93354,0,0,-0
0.93498,0,0,-0
0.93642,0,0,-0
0.93786,0,0,-0
0.9393,0,0,-0
0.94074,0,0,-0
0.94218,0,0,-0
0.94362,0,0,-0
0.94506,0,0,-0
0.9465,0,0,-0
0.94794,0,0,-0
0.94938,0,0,-0
0.95083,0,0,-0
0.95227,0,0,-0
0.95371,0,0,-0
0.95515,0,0,-0
0.95659,0,0,-0
0.95803,0,0,-0
0.95947,0,0,-0
0.96091,0,0,-0
0.96235,0,0,-0
0.96379,0,0,-0
0.96523,0,0,-0
0.96667,0,0,-0
0.96811,0,0,-0
0.96955,0,0,-0
0.97099,0,0,-0
0.97243,0,0,-0
0.97388,0,0,-0
0.97532,0,0,-0
0.97676,0,0,-0
0.9782,0,0,-0
0.97964,0,0,-0
0.98108,0,0,-0
0.98252,0,0,-0
0.98396,0,0,-0
0.9854,0,0,-0
0.98684,0,0,-0
0.98828,0,0,-0
0.98972,0,0,-0
0.99116,0,0,-0
0.9926,0,0,-0
0.99404,0,0,-0
0.99549,0,0,-0
0.99693,0,0,-0
0.99837,0,0,-0
0.99981,0,0,-0
1.0012,0,0,-0
1.0027,0,0,-0
1.0041,0,0,-0
1.0056,0,0,-0
1.007,0,0,-0
1.0085,0,0,-0
1.0099,0,0,-0
1.0113,0,0,-0
1.0128,0,0,-0
1.0142,0,0,-0
1.0157,0,0,-0
1.0171,0,0,-0
1.0185,0,0,-0
1.02,0,0,-0
1.0214,0,0,-0
1.0229,0,0,-0
1.0243,0,0,-0
1.0257,0,0,-0
1.0272,0,0,-0
1.0286,0,0,-0
1.0301,0,0,-0
1.0315,0,0,-0
1.0329,0,0,-0
1.0344,0,0,-0
1.0358,0,0,-0
1.0373,0,0,-0
1.0387,0,0,-0
1.0401,0,0,-0
1.0416,0,0,-0
1.043,0,0,-0
1.0445,0,0,-0
1.0459,0,0,-0
1.0473,0,0,-0
1.0488,0,0,-0
1.0502,0,0,-0
1.0517,0,0,-0
1.0531,0,0,-0
1.0546,0,0,-0
1.056,0,0,-0
1.0574,0,0,-0
1.0589,0,0,-0
1.0603,0,0,-0
1.0618,0,0,-0
1.0632,0,0,-0
1.0646,0,0,-0
1.0661,0,0,-0
1.0675,0,0,-0
1.069,0,0,-0
1.0704,0,0,-0
1.0718,0,0,-0
1.0733,0,0,-0
1.0747,0,0,-0
1.0762,0,0,-0
1.0776,0,0,-0
1.079,0,0,-0
1.0805,0,0,-0
1.0819,0,0,-0
1.0834,0,0,-0
1.0848,0,0,-0
1.0862,0,0,-0
1.0877,0,0,-0
1.0891,0,0,-0
1.0906,0,0,-0
1.092,0,0,-0
1.0934,0,0,-0
1.0949,0,0,-0
1.0963,0,0,-0
1.0978,0,0,-0
1.0992,0,0,-0
1.1007,0,0,-0
1.1021,0,0,-0
1.1035,0,0,-0
1.105,0,0,-0
1.1064,0,0,-0
1.1079,0,0,-0
1.1093,0,0,-0
1.1107,0,0,-0
1.1122,0,0,-0
1.1136,0,0,-0
1.1151,0,0,-0
1.1165,0,0,-0
1.1179,0,0,-0
1.1194,0,0,-0
1.1208,0,0,-0
1.1223,0,0,-0
1.1237,0,0,-0
1.1251,0,0,-0
1.1266,0,0,-0
1.128,0,0,-0
1.1295,0,0,-0
1.1309,0,0,-0
1.1323,0,0,-0
1.1338,0,0,-0
1.1352,0,0,-0
1.1367,0,0,-0
1.1381,0,0,-0
1.1395,0,0,-0
1.141,0,0,-0
1.1424,0,0,-0
1.1439,0,0,-0
1.1453,0,0,-0
1.1468,0,0,-0
1.1482,0,0,-0
1.1496,0,0,-0
1.1511,0,0,-0
1.1525,0,0,-0
1.154,0,0,-0
1.1554,0,0,-0
1.1568,0,0,-0
1.1583,0,0,-0
1.1597,0,0,-0
1.1612,0,0,-0
1.1626,0,0,-0
1.164,0,0,-0
1.1655,0,0,-0
1.1669,0,0,-0
1.1684,0,0,-0
1.1698,0,0,-0
1.1712,0,0,-0
1.1727,0,0,-0
1.1741,0,0,-0
1.1756,0,0,-0
1.177,0,0,-0
1.1784,0,0,-0
1.1799,0,0,-0
1.1813,0,0,-0
1.1828,0,0,-0
1.1842,0,0,-0
1.1857,0,0,-0
1.1871,0,0,-0
1.1885,0,0,-0
1.19,0,0,-0
1.1914,0,0,-0
1.1929,0,0,-0
1.1943,0,0,-0
1.1957,0,0,-0
1.1972,0,0,-0
1.1986,0,0,-0
1.2001,0,0,-0
1.2015,0,0,-0
1.2029,0,0,-0
1.2044,0,0,-0
1.2058,0,0,-0
1.2073,0,0,-0
1.2087,0,0,-0
1.2101,0,0,-0
1.2116,0,0,-0
1.213,0,0,-0
1.2145,0,0,-0
1.2159,0,0,-0
1.2173,0,0,-0
1.2188,0,0,-0
1.2202,0,0,-0
1.2217,0,0,-0
1.2231,0,0,-0
1.2245,0,0,-0
1.226,0,0,-0
1.2274,0,0,-0
1.2289,0,0,-0
1.2303,0,0,-0
1.2318,0,0,-0
1.2332,0,0,-0
1.2346,0,0,-0
1.2361,0,0,-0
1.2375,0,0,-0
1.239,0,0,-0
1.2404,0,0,-0
1.2418,0,0,-0
1.2433,0,0,-0
1.2447,0,0,-0
1.2462,0,0,-0
1.2476,0,0,-0
1.249,0,0,-0
1.2505,0,0,-0
1.2519,0,0,-0
1.2534,0,0,-0
1.2548,0,0,-0
1.2562,0,0,-0
1.2577,0,0,-0
1.2591,0,0,-0
1.2606,0,0,-0
1.262,0,0,-0
1.2634,0,0,-0
1.2649,0,0,-0
1.2663,0,0,-0
1.2678,0,0,-0
1.2692,0,0,-0
1.2706,0,0,-0
1.2721,0,0,-0
1.2735,0,0,-0
1.275,0,0,-0
1.2764,0,0,-0
1.2779,0,0,-0
1.2793,0,0,-0
1.2807,0,0,-0
1.2822,0,0,-0
1.2836,0,0,-0
1.2851,0,0,-0
1.2865,0,0,-0
1.2879,0,0,-0
1.2894,0,0,-0
1.2908,0,0,-0
1.2923,0,0,-0
1.2937,0,0,-0
1.2951,0,0,-0
1.2966,0,0,-0
1.298,0,0,-0
1.2995,0,0,-0
1.3009,0,0,-0
1.3023,0,0,-0
1.3038,0,0,-0
1.3052,0,0,-0
1.3067,0,0,-0
1.3081,0,0,-0
1.3095,0,0,-0
1.311,0,0,-0
1.3124,0,0,-0
1.3139,0,0,-0
1.3153,0,0,-0
1.3167,0,0,-0
1.3182,0,0,-0
1.3196,0,0,-0
1.3211,0,0,-0
1.3225,0,0,-0
1.324,0,0,-0
1.3254,0,0,-0
1.3268,0,0,-0
1.3283,0,0,-0
1.3297,0,0,-0
1.3312,0,0,-0
1.3326,0,0,-0
1.334,0,0,-0
1.3355,0,0,-0
1.3369,0,0,-0
1.3384,0,0,-0
1.3398,0,0,-0
1.3412,0,0,-0
1.3427,0,0,-0
1.3441,0,0,-0
1.3456,0,0,-0
1.347,0,0,-0
1.3484,0,0,-0
1.3499,0,0,-0
1.3513,0,0,-0
1.3528,0,0,-0
1.3542,0,0,-0
1.3556,0,0,-0
1.3571,0,0,-0
1.3585,0,0,-0
1.36,0,0,-0
1.3614,0,0,-0
1.3628,0,0,-0
1.3643,0,0,-0
1.3657,0,0,-0
1.3672,0,0,-0
1.3686,0,0,-0
1.3701,0,0,-0
1.3715,0,0,-0
1.3729,0,0,-0
1.3744,0,0,-0
1.3758,0,0,-0
1.3773,0,0,-0
1.3787,0,0,-0
1.3801,0,0,-0
1.3816,0,0,-0
1.383,0,0,-0
1.3845,0,0,-0
1.3859,0,0,-0
1.3873,0,0,-0
1.3888,0,0,-0
1.3902,0,0,-0
1.3917,0,0,-0
1.3931,0,0,-0
1.3945,0,0,-0
1.396,0,0,-0
1.3974,0,0,-0
1.3989,0,0,-0
1.4003,0,0,-0
1.4017,0,0,-0
1.4032,0,0,-0
1.4046,0,0,-0
1.4061,0,0,-0
1.4075,0,0,-0
1.4089,0,0,-0
1.4104,0,0,-0
1.4118,0,0,-0
1.4133,0,0,-0
1.4147,0,0,-0
1.4162,0,0,-0
1.4176,0,0,-0
1.419,0,0,-0
1.4205,0,0,-0
1.4219,0,0,-0
1.4234,0,0,-0
1.4248,0,0,-0
1.4262,0,0,-0
1.4277,0,0,-0
1.4291,0,0,-0
1.4306,0,0,-0
1.432,0,0,-0
1.4334,0,0,-0
1.4349,0,0,-0
1.4363,0,0,-0
1.4378,0,0,-0
1.4392,0,0,-0
1.4406,0,0,-0
1.4421,0,0,-0
1.4435,0,0,-0
1.445,0,0,-0
1.4464,0,0,-0
1.4478,0,0,-0
1.4493,0,0,-0
1.4507,0,0,-0
1.4522,0,0,-0
1.4536,0,0,-0
1.4551,0,0,-0
1.4565,0,0,-0
1.4579,0,0,-0
1.4594,0,0,-0
1.4608,0,0,-0
1.4623,0,0,-0
1.4637,0,0,-0
1.4651,0,0,-0
1.4666,0,0,-0
1.468,0,0,-0
1.4695,0,0,-0
1.4709,0,0,-0
1.4723,0,0,-0
1.4738,0,0,-0
1.4752,0,0,-0
1.4767,0,0,-0
1.4781,0,0,-0
1.4795,0,0,-0
1.481,0,0,-0
1.4824,0,0,-0
1.4839,0,0,-0
1.4853,0,0,-0
1.4867,0,0,-0
1.4882,0,0,-0
1.4896,0,0,-0
1.4911,0,0,-0
1.4925,0,0,-0
1.4939,0,0,-0
1.4954,0,0,-0
1.4968,0,0,-0
1.4983,0,0,-0
1.4997,0,0,-0
1.5012,0,0,-0
1.5026,0,0,-0
1.504,0,0,-0
1.5055,0,0,-0
1.5069,0,0,-0
1.5084,0,0,-0
1.5098,0,0,-0
1.5112,0,0,-0
1.5127,0,0,-0
1.5141,0,0,-0
1.5156,0,0,-0
1.517,0,0,-0
1.5184,0,0,-0
1.5199,0,0,-0
1.5213,0,0,-0
1.5228,0,0,-0
1.5242,0,0,-0
1.5256,0,0,-0
1.5271,0,0,-0
1.5285,0,0,-0
1.53,0,0,-0
1.5314,0,0,-0
1.5328,0,0,-0
1.5343,0,0,-0
1.5357,0,0,-0
1.5372,0,0,-0
1.5386,0,0,-0
1.54,0,0,-0
1.5415,0,0,-0
1.5429,0,0,-0
1.5444,0,0,-0
1.5458,0,0,-0
1.5473,0,0,-0
1.5487,0,0,-0
1.5501,0,0,-0
1.5516,0,0,-0
1.553,0,0,-0
1.5545,0,0,-0
1.5559,0,0,-0
1.5573,0,0,-0
1.5588,0,0,-0
1.5602,0,0,-0
1.5617,0,0,-0
1.5631,0,0,-0
1.5645,0,0,-0
1.566,0,0,-0
1.5674,4.9361e-05,0,4.9361e-05
1.5689,8.9833e-05,0,8.9833e-05
1.5703,0.0001598,0,0.0001598
1.5717,0.00027793,0,0.00027793
1.5732,0.00047172,0,0.00047172
1.5746,0.00078144,0,0.00078144
1.5761,0.0012636,0,0.0012636
1.5775,0.0019945,0,0.0019945
1.5789,0.0030732,0,0.0030732
1.5804,0.0046232,0,0.0046232
1.5818,0.0067903,0,0.0067903
1.5833,0.0097374,0.038072,-0.028334
1.5847,0.013634,0.057642,-0.044008
1.5861,0.018649,0.080237,-0.061588
1.5876,0.024906,0.092031,-0.067125
1.589,0.032471,0.089719,-0.057248
1.5905,0.041331,0.073583,-0.032252
1.5919,0.051361,0.066771,-0.015411
1.5934,0.062315,0.0090877,0.053227
1.5948,0.073818,0,0.073818
1.5962,0.08538,0,0.08538
1.5977,0.096422,0,0.096422
1.5991,0.10632,0,0.10632
1.6006,0.11447,0,0.11447
1.602,0.12031,0,0.12031
1.6034,0.12345,0,0.12345
1.6049,0.12369,0,0.12369
1.6063,0.121,0,0.121
1.6078,0.11558,0,0.11558
1.6092,0.10778,0,0.10778
1.6106,0.098144,0,0.098144
1.6121,0.087252,0,0.087252
1.6135,0.075733,0,0.075733
1.615,0.064177,0,0.064177
1.6164,0.053098,0,0.053098
1.6178,0.042897,0,0.042897
1.6193,0.033838,0,0.033838
1.6207,0.026061,0,0.026061
1.6222,0.019597,0,0.019597
1.6236,0.014387,0,0.014387
1.625,0.010312,0,0.010312
1.6265,0.0072154,0,0.0072154
1.6279,0.0049284,0,0.0049284
1.6294,0.0032859,0,0.0032859
1.6308,0.0021383,0,0.0021383
1.6322,0.0013604,0,0.0013604
1.6337,0.00084516,0,0.00084516
1.6351,0.00051262,0,0.00051262
1.6366,0.00030354,0,0.00030354
1.638,0.00017545,0,0.00017545
1.6395,9.8994e-05,0,9.8994e-05
1.6409,5.4516e-05,0,5.4516e-05
1.6423,0,0,-0
1.6438,0,0,-0
1.6452,0,0,-0
1.6467,0,0,-0
1.6481,0,0,-0
1.6495,0,0,-0
1.651,0,0,-0
1.6524,0,0,-0
1.6539,0,0,-0
1.6553,0,0,-0
1.6567,0,0,-0
1.6582,0,0,-0
1.6596,0,0,-0
1.6611,0,0,-0
1.6625,0,0,-0
1.6639,0,0,-0
1.6654,0,0,-0
1.6668,0,0,-0
1.6683,0,0,-0
1.6697,0,0,-0
1.6711,0,0,-0
1.6726,0,0,-0
1.674,0,0,-0
1.6755,0,0,-0
1.6769,0,0,-0
1.6784,0,0,-0
1.6798,0,0,-0
1.6812,0,0,-0
1.6827,0,0,-0
1.6841,0,0,-0
1.6856,0,0,-0
1.687,0,0,-0
1.6884,0,0,-0
1.6899,0,0,-0
1.6913,0,0,-0
1.6928,0,0,-0
1.6942,0,0,-0
1.6956,0,0,-0
1.6971,0,0,-0
1.6985,0,0,-0
1.7,0,0,-0
1.7014,0,0,-0
1.7028,0,0,-0
1.7043,0,0,-0
1.7057,0,0,-0
1.7072,0,0,-0
1.7086,0,0,-0
1.71,0,0,-0
1.7115,0,0,-0
1.7129,0,0,-0
1.7144,0,0,-0
1.7158,0,0,-0
1.7172,0,0,-0
1.7187,0,0,-0
1.7201,0,0,-0
1.7216,0,0,-0
1.723,0,0,-0
1.7245,0,0,-0
1.7259,0,0,-0
1.7273,0,0,-0
1.7288,0,0,-0
1.7302,0,0,-0
1.7317,0,0,-0
1.7331,0,0,-0
1.7345,0,0,-0
1.736,0,0,-0
1.7374,0,0,-0
1.7389,0,0,-0
1.7403,0,0,-0
1.7417,0,0,-0
1.7432,0,0,-0
1.7446,0,0,-0
1.7461,0,0,-0
1.7475,0,0,-0
1.7489,0,0,-0
1.7504,0,0,-0
1.7518,0,0,-0
1.7533,0,0,-0
1.7547,0,0,-0
1.7561,0,0,-0
1.7576,0,0,-0
1.759,0,0,-0
1.7605,0,0,-0
1.7619,0,0,-0
1.7633,0,0,-0
1.7648,0,0,-0
1.7662,0,0,-0
1.7677,0,0,-0
1.7691,0,0,-0
1.7706,0,0,-0
1.772,0,0,-0
1.7734,0,0,-0
1.7749,0,0,-0
1.7763,0,0,-0
1.7778,0,0,-0
1.7792,0,0,-0
1.7806,0,0,-0
1.7821,0,0,-0
1.7835,0,0,-0
1.785,0,0,-0
1.7864,0,0,-0
1.7878,0,0,-0
1.7893,0,0,-0
1.7907,0,0,-0
1.7922,0,0,-0
1.7936,0,0,-0
1.795,0,0,-0
1.7965,0,0,-0
1.7979,0,0,-0
1.7994,0,0,-0
1.8008,0,0,-0
1.8022,0,0,-0
1.8037,0,0,-0
1.8051,0,0,-0
1.8066,0,0,-0
1.808,0,0,-0
1.8094,0,0,-0
1.8109,0,0,-0
1.8123,0,0,-0
1.8138,0,0,-0
1.8152,0,0,-0
1.8167,0,0,-0
1.8181,0,0,-0
1.8195,0,0,-0
1.821,0,0,-0
1.8224,0,0,-0
1.8239,0,0,-0
1.8253,0,0,-0
1.8267,0,0,-0
1.8282,0,0,-0
1.8296,0,0,-0
1.8311,0,0,-0
1.8325,0,0,-0
1.8339,0,0,-0
1.8354,0,0,-0
1.8368,0,0,-0
1.8383,0,0,-0
1.8397,0,0,-0
1.8411,0,0,-0
1.8426,0,0,-0
1.844,0,0,-0
1.8455,0,0,-0
1.8469,0,0,-0
1.8483,0,0,-0
1.8498,0,0,-0
1.8512,0,0,-0
1.8527,0,0,-0
1.8541,0,0,-0
1.8555,0,0,-0
1.857,0,0,-0
1.8584,0,0,-0
1.8599,0,0,-0
1.8613,0,0,-0
1.8628,0,0,-0
1.8642,0,0,-0
1.8656,0,0,-0
1.8671,0,0,-0
1.8685,0,0,-0
1.87,0,0,-0
1.8714,0,0,-0
1.8728,0,0,-0
1.8743,0,0,-0
1.8757,0,0,-0
1.8772,0,0,-0
1.8786,0,0,-0
1.88,0,0,-0
1.8815,0,0,-0
1.8829,0,0,-0
1.8844,0,0,-0
1.8858,0,0,-0
1.8872,0,0,-0
1.8887,0,0,-0
1.8901,0,0,-0
1.8916,0,0,-0
1.893,0,0,-0
1.8944,0,0,-0
1.8959,0,0,-0
1.8973,0.00017678,0,0.00017678
1.8988,0.00032012,0,0.00032012
1.9002,0.00056578,0,0.00056578
1.9017,0.00097574,0,0.00097574
1.9031,0.0016422,0,0.0016422
1.9045,0.0026975,0,0.0026975
1.906,0.0043249,0,0.0043249
1.9074,0.0067687,0,0.0067687
1.9089,0.010341,0,0.010341
1.9103,0.015424,0,0.015424
1.9117,0.022459,0,0.022459
1.9132,0.031957,0,0.031957
1.9146,0.044385,0,0.044385
1.9161,0.060173,0,0.060173
1.9175,0.079632,0,0.079632
1.9189,0.10287,0,0.10287
1.9204,0.12974,0,0.12974
1.9218,0.15974,0,0.15974
1.9233,0.19202,0,0.19202
1.9247,0.22535,0,0.22535
1.9261,0.2582,0,0.2582
1.9276,0.28879,0,0.28879
1.929,0.31533,0,0.31533
1.9305,0.33613,0,0.33613
1.9319,0.34981,0.060423,0.28938
1.9333,0.35541,0.12336,0.23205
1.9348,0.35253,0.19746,0.15507
1.9362,0.34139,0.27812,0.063264
1.9377,0.32275,0.33847,-0.015714
1.9391,0.29789,0.35669,-0.058794
1.9405,0.26841,0.31923,-0.050817
1.942,0.23608,0.23788,-0.0018005
1.9434,0.20272,0.16185,0.04087
1.9449,0.16995,0.03874,0.13121
1.9463,0.1391,0,0.1391
1.9478,0.11115,0,0.11115
1.9492,0.086699,0,0.086699
1.9506,0.066018,0,0.066018
1.9521,0.04907,0,0.04907
1.9535,0.035601,0,0.035601
1.955,0.025213,0,0.025213
1.9564,0.017446,0,0.017446
1.9578,0.011786,0,0.011786
1.9593,0.0077725,0,0.0077725
1.9607,0.0050037,0,0.0050037
1.9622,0.0031442,0,0.0031442
1.9636,0.0019284,0,0.0019284
1.965,0.0011543,0,0.0011543
1.9665,0.00067426,0,0.00067426
1.9679,0.0003843,0,0.0003843
1.9694,0.0002139,0,0.0002139
1.9708,0.00010387,0,0.00010387
1.9722,0,0,-0
1.9737,0,0,-0
1.9751,0,0,-0
1.9766,0,0,-0
1.978,0,0,-0
1.9794,0,0,-0
1.9809,0,0,-0
1.9823,0,0,-0
1.9838,0.00017191,0,0.00017191
1.9852,0.0003162,0,0.0003162
1.9866,0.00056742,0,0.00056742
1.9881,0.00099356,0,0.00099356
1.9895,0.0016978,0,0.0016978
1.991,0.0028314,0.022434,-0.019602
1.9924,0.0046088,0.061613,-0.057004
1.9939,0.007323,0.11443,-0.1071
1.9953,0.011358,0.19205,-0.18069
1.9967,0.017199,0.29482,-0.27762
1.9982,0.025445,0.4098,-0.38435
1.9996,0.036758,0.49277,-0.45601
2.0011,0.051828,0.51745,-0.46563
2.0025,0.071327,0.47997,-0.40864
2.0039,0.095819,0.38754,-0.29172
2.0054,0.12565,0.26182,-0.13616
2.0068,0.16086,0.16854,-0.0076811
2.0083,0.20104,0.10084,0.1002
2.0097,0.2453,0.054601,0.1907
2.0111,0.2922,0.022611,0.26959
2.0126,0.33981,0,0.33981
2.014,0.38575,0,0.38575
2.0155,0.4275,0,0.4275
2.0169,0.4625,0,0.4625
2.0183,0.48849,0,0.48849
2.0198,0.50368,0,0.50368
2.0212,0.50702,0,0.50702
2.0227,0.49827,0,0.49827
2.0241,0.47803,0,0.47803
2.0255,0.4477,0,0.4477
2.027,0.40927,0,0.40927
2.0284,0.36526,0,0.36526
2.0299,0.31896,0,0.31896
2.0313,0.27201,0,0.27201
2.0327,0.22713,0,0.22713
2.0342,0.18632,0,0.18632
2.0356,0.15118,0,0.15118
2.0371,0.123,0,0.123
2.0385,0.10285,0,0.10285
2.04,0.091766,0,0.091766
2.0414,0.090868,0,0.090868
2.0428,0.10142,0,0.10142
2.0443,0.12505,0,0.12505
2.0457,0.16369,0,0.16369
2.0472,0.21945,0,0.21945
2.0486,0.29443,0,0.29443
2.05,0.39035,0,0.39035
2.0515,0.50816,0,0.50816
2.0529,0.64758,0,0.64758
2.0544,0.80682,0,0.80682
2.0558,0.98188,0,0.98188
2.0572,1.1667,0,1.1667
2.0587,1.3534,0.015971,1.3374
2.0601,1.5329,0.077145,1.4558
2.0616,1.695,0.18631,1.5087
2.063,1.8297,0.35742,1.4723
2.0644,1.9282,0.62766,1.3005
2.0659,1.9837,1.0181,0.96557
2.0673,1.9923,1.4987,0.49363
2.0688,1.9529,1.9503,0.002644
2.0702,1.8688,2.1924,-0.32356
2.0716,1.7459,2.1246,-0.37873
2.0731,1.5923,1.802,-0.20964
2.0745,1.4177,1.3516,0.066133
2.076,1.2323,0.89214,0.34014
2.0774,1.0456,0.54998,0.49561
2.0788,0.86603,0.32364,0.54239
2.0803,0.70018,0.18325,0.51693
2.0817,0.55264,0.099661,0.45298
2.0832,0.42591,0.051557,0.37435
2.0846,0.32044,0.019872,0.30057
2.0861,0.23535,0,0.23535
2.0875,0.16874,0,0.16874
2.0889,0.11809,0,0.11809
2.0904,0.080669,0,0.080669
2.0918,0.053781,0,0.053781
2.0933,0.034992,0,0.034992
2.0947,0.022216,0,0.022216
2.0961,0.01379,0,0.01379
2.0976,0.0083585,0,0.0083585
2.099,0.0049453,0,0.0049453
2.1005,0.0028557,0,0.0028557
2.1019,0.0016094,0,0.0016094
2.1033,0.00088514,0,0.00088514
2.1048,0,0,-0
2.1062,0,0,-0
2.1077,0,0,-0
2.1091,0,0,-0
2.1105,0,0,-0
2.112,0,0,-0
2.1134,0,0,-0
2.1149,0,0,-0
2.1163,0,0,-0
2.1177,0,0,-0
2.1192,0,0,-0
2.1206,0,0,-0
2.1221,0,0,-0
2.1235,0,0,-0
2.1249,0,0,-0
2.1264,0,0,-0
2.1278,0,0,-0
2.1293,0,0,-0
2.1307,0,0,-0
2.1322,0,0,-0
2.1336,0,0,-0
2.135,0,0,-0
2.1365,0,0,-0
2.1379,0,0,-0
2.1394,0,0,-0
2.1408,0,0,-0
2.1422,0,0,-0
2.1437,0,0,-0
2.1451,0,0,-0
2.1466,0,0,-0
2.148,0,0,-0
2.1494,0,0,-0
2.1509,0,0,-0
2.1523,0,0,-0
2.1538,0,0,-0
2.1552,0,0,-0
2.1566,0,0,-0
2.1581,0,0,-0
2.1595,0,0,-0
2.161,0,0,-0
2.1624,0,0,-0
2.1638,0,0,-0
2.1653,0,0,-0
2.1667,0,0,-0
2.1682,0,0,-0
2.1696,0,0,-0
2.1711,0,0,-0
2.1725,0,0,-0
2.1739,0,0,-0
2.1754,0,0,-0
2.1768,0,0.034563,-0.034563
2.1783,0,0.059777,-0.059777
2.1797,0,0.10403,-0.10403
2.1811,0,0.16545,-0.16545
2.1826,0,0.22628,-0.22628
2.184,0,0.26961,-0.26961
2.1855,0,0.27129,-0.27129
2.1869,0,0.24827,-0.24827
2.1883,0,0.19438,-0.19438
2.1898,0,0.1253,-0.1253
2.1912,0,0.071693,-0.071693
2.1927,0,0.0047707,-0.0047707
2.1941,0,0,-0
2.1955,0,0,-0
2.197,0,0,-0
2.1984,0,0,-0
2.1999,0,0,-0
2.2013,0,0,-0
2.2027,0,0,-0
2.2042,0,0,-0
2.2056,0,0,-0
2.2071,0,0,-0
2.2085,0,0,-0
2.2099,0,0,-0
2.2114,0,0,-0
2.2128,0,0,-0
2.2143,0,0,-0
2.2157,0,0,-0
2.2172,0,0,-0
2.2186,0,0,-0
2.22,0,0,-0
2.2215,0,0,-0
2.2229,0,0,-0
2.2244,0,0,-0
2.2258,0,0,-0
2.2272,0,0,-0
2.2287,0,0,-0
2.2301,0,0,-0
2.2316,0,0,-0
2.233,0,0,-0
2.2344,0,0,-0
2.2359,0,0,-0
2.2373,0,0,-0
2.2388,0,0,-0
2.2402,0,0,-0
2.2416,0,0,-0
2.2431,0,0,-0
2.2445,0,0,-0
2.246,0,0,-0
2.2474,0,0,-0
2.2488,0,0,-0
2.2503,0,0,-0
2.2517,0,0,-0
2.2532,0,0,-0
2.2546,0,0,-0
2.256,0,0,-0
2.2575,0,0,-0
2.2589,0,0,-0
2.2604,0,0,-0
2.2618,0,0,-0
2.2633,0.00024853,0,0.00024853
2.2647,0.00094291,0,0.00094291
2.2661,0.0016995,0,0.0016995
2.2676,0.0029893,0,0.0029893
2.269,0.0051318,0,0.0051318
2.2705,0.0085989,0,0.0085989
2.2719,0.014091,0,0.014091
2.2733,0.02254,0,0.02254
2.2748,0.035181,0,0.035181
2.2762,0.053584,0,0.053584
2.2777,0.079652,0,0.079652
2.2791,0.11556,0,0.11556
2.2805,0.16365,0,0.16365
2.282,0.22621,0,0.22621
2.2834,0.30523,0,0.30523
2.2849,0.40219,0,0.40219
2.2863,0.51733,0,0.51733
2.2877,0.64946,0.020008,0.62946
2.2892,0.79584,0.047864,0.74797
2.2906,0.95189,0.086917,0.86498
2.2921,1.1114,0.15212,0.95925
2.2935,1.2666,0.26269,1.004
2.2949,1.4092,0.44746,0.96174
2.2964,1.5305,0.72045,0.81
2.2978,1.6224,1.0538,0.56852
2.2993,1.6785,1.3942,0.28431
2.3007,1.6952,1.5996,0.095681
2.3021,1.6713,1.5799,0.091334
2.3036,1.6084,1.3619,0.24651
2.305,1.5109,1.0318,0.47918
2.3065,1.3855,0.70189,0.68366
2.3079,1.2402,0.44347,0.79675
2.3094,1.0836,0.26697,0.81662
2.3108,0.92409,0.15877,0.76532
2.3122,0.76929,0.09404,0.67525
2.3137,0.62516,0.061179,0.56398
2.3151,0.49592,0.024783,0.47113
2.3166,0.384,0,0.384
2.318,0.29022,0,0.29022
2.3194,0.21408,0,0.21408
2.3209,0.15413,0,0.15413
2.3223,0.10828,0,0.10828
2.3238,0.074263,0,0.074263
2.3252,0.049762,0,0.049762
2.3266,0.032547,0,0.032547
2.3281,0.020778,0,0.020778
2.3295,0.012945,0,0.012945
2.331,0.007871,0,0.007871
2.3324,0.0046698,0,0.0046698
2.3338,0.0027032,0,0.0027032
2.3353,0.0015265,0,0.0015265
2.3367,0.00085333,0,0.00085333
2.3382,0.00090189,0,0.00090189
2.3396,0.0016342,0.017838,-0.016203
2.341,0.0028885,0.045855,-0.042967
2.3425,0.0049816,0.073474,-0.068492
2.3439,0.0083833,0.12814,-0.11976
2.3454,0.013768,0.22052,-0.20675
2.3468,0.022067,0.37417,-0.3521
2.3482,0.034521,0.61708,-0.58256
2.3497,0.052727,0.95448,-0.90175
2.3511,0.078705,1.3338,-1.2551
2.3526,0.11464,1.6545,-1.5398
2.354,0.16294,1.7883,-1.6253
2.3555,0.22604,1.6691,-1.443
2.3569,0.30604,1.3499,-1.0439
2.3583,0.40443,0.96338,-0.55895
2.3598,0.52169,0.61815,-0.096468
2.3612,0.65688,0.37162,0.28526
2.3627,0.80741,0.21336,0.59405
2.3641,0.96883,0.12661,0.84222
2.3655,1.1346,0.08209,1.0526
2.367,1.297,0.046489,1.2505
2.3684,1.4472,0.022239,1.425
2.3699,1.5762,0,1.5762
2.3713,1.6758,0,1.6758
2.3727,1.7391,0,1.7391
2.3742,1.7618,0,1.7618
2.3756,1.742,0,1.742
2.3771,1.681,0,1.681
2.3785,1.5834,0,1.5834
2.3799,1.4559,0,1.4559
2.3814,1.3066,0,1.3066
2.3828,1.1447,0,1.1447
2.3843,0.97888,0,0.97888
2.3857,0.81702,0,0.81702
2.3871,0.66557,0,0.66557
2.3886,0.5292,0,0.5292
2.39,0.41083,0,0.41083
2.3915,0.31132,0,0.31132
2.3929,0.23027,0,0.23027
2.3944,0.16625,0,0.16625
2.3958,0.11714,0,0.11714
2.3972,0.080553,0,0.080553
2.3987,0.054055,0,0.054055
2.4001,0.035394,0,0.035394
2.4016,0.022623,0,0.022623
2.403,0.014134,0,0.014134
2.4044,0.0086189,0,0.0086189
2.4059,0.0051292,0,0.0051292
2.4073,0.0029788,0,0.0029788
2.4088,0.001688,0,0.001688
2.4102,0.00093319,0,0.00093319
2.4116,0.00010941,0,0.00010941
2.4131,0,0,-0
2.4145,0,0,-0
2.416,0,0,-0
2.4174,0,0,-0
2.4188,0,0,-0
2.4203,0,0,-0
2.4217,0,0,-0
2.4232,0,0,-0
2.4246,0,0,-0
2.426,0,0,-0
2.4275,0,0,-0
2.4289,0,0,-0
2.4304,0,0,-0
2.4318,0,0,-0
2.4332,0,0,-0
2.4347,0,0,-0
2.4361,0,0,-0
2.4376,0,0,-0
2.439,0,0,-0
2.4405,0,0,-0
2.4419,0,0,-0
2.4433,0,0,-0
2.4448,0,0,-0
2.4462,0,0,-0
2.4477,0,0,-0
2.4491,0,0,-0
2.4505,0,0,-0
2.452,0,0,-0
2.4534,0,0,-0
2.4549,4.842e-06,0,4.842e-06
2.4563,3.7247e-05,0,3.7247e-05
2.4577,6.7371e-05,0,6.7371e-05
2.4592,0.00011889,0,0.00011889
2.4606,0.00020471,0,0.00020471
2.4621,0.00034398,0,0.00034398
2.4635,0.00056409,0,0.00056409
2.4649,0.00090289,0,0.00090289
2.4664,0.0014132,0,0.0014132
2.4678,0.0021582,0,0.0021582
2.4693,0.0032158,0,0.0032158
2.4707,0.0046759,0,0.0046759
2.4721,0.0066353,0,0.0066353
2.4736,0.0091896,0.0012299,0.0079596
2.475,0.012422,0.049632,-0.03721
2.4765,0.01639,0,0.01639
2.4779,0.021111,0,0.021111
2.4793,0.026546,0,0.026546
2.4808,0.032577,0,0.032577
2.4822,0.039019,0,0.039019
2.4837,0.045614,0,0.045614
2.4851,0.052048,0,0.052048
2.4866,0.057969,0,0.057969
2.488,0.06302,0,0.06302
2.4894,0.066873,0,0.066873
2.4909,0.069256,0,0.069256
2.4923,0.069998,0,0.069998
2.4938,0.069056,0,0.069056
2.4952,0.066497,0,0.066497
2.4966,0.062501,0,0.062501
2.4981,0.05734,0,0.05734
2.4995,0.051345,0,0.051345
2.501,0.044875,0,0.044875
2.5024,0.038278,0,0.038278
2.5038,0.03187,0,0.03187
2.5053,0.0259,0,0.0259
2.5067,0.020545,0,0.020545
2.5082,0.015907,0,0.015907
2.5096,0.012021,0,0.012021
2.511,0.008865,0,0.008865
2.5125,0.0063801,0,0.0063801
2.5139,0.0044806,0,0.0044806
2.5154,0.0030708,0,0.0030708
2.5168,0.0020565,0,0.0020565
2.5182,0.0013442,0,0.0013442
2.5197,0.00085749,0,0.00085749
2.5211,0.00053381,0,0.00053381
2.5226,0.00032425,0,0.00032425
2.524,0.00019217,0,0.00019217
2.5254,0.0001111,0,0.0001111
2.5269,6.2655e-05,0,6.2655e-05
2.5283,3.4525e-05,0,3.4525e-05
2.5298,0,0,-0
2.5312,0,0,-0
2.5327,0,0,-0
2.5341,0,0,-0
2.5355,0,0,-0
2.537,0,0,-0
2.5384,0,0,-0
2.5399,0,0,-0
2.5413,0,0,-0
2.5427,0,0,-0
2.5442,0,0,-0
2.5456,0,0,-0
2.5471,0,0,-0
2.5485,0,0,-0
2.5499,0,0,-0
2.5514,0,0,-0
2.5528,0,0,-0
2.5543,0,0,-0
2.5557,0,0,-0
2.5571,0,0,-0
2.5586,0,0,-0
2.56,0,0,-0
2.5615,0,0,-0
2.5629,0,0,-0
2.5643,0,0,-0
2.5658,0,0,-0
2.5672,0,0,-0
2.5687,0,0,-0
2.5701,0,0,-0
2.5715,0,0,-0
2.573,0,0,-0
2.5744,0,0,-0
2.5759,0,0,-0
2.5773,0,0,-0
2.5788,0,0,-0
2.5802,0,0,-0
2.5816,0,0,-0
2.5831,0,0,-0
2.5845,0,0,-0
2.586,0,0,-0
2.5874,0,0,-0
2.5888,0,0,-0
2.5903,0,0,-0
2.5917,0,0,-0
2.5932,0,0,-0
2.5946,0,0,-0
2.596,0,0,-0
2.5975,0,0,-0
2.5989,0,0,-0
2.6004,0,0,-0
2.6018,0,0,-0
2.6032,0,0,-0
2.6047,0,0,-0
2.6061,0,0,-0
2.6076,0,0,-0
2.609,0,0,-0
2.6104,0,0,-0
2.6119,0,0,-0
2.6133,0,0,-0
2.6148,0,0,-0
2.6162,0,0,-0
2.6177,0,0,-0
2.6191,0,0,-0
2.6205,0,0,-0
2.622,0,0,-0
2.6234,0,0,-0
2.6249,0,0,-0
2.6263,0,0,-0
2.6277,0,0,-0
2.6292,0,0,-0
2.6306,0,0,-0
2.6321,0,0,-0
2.6335,0,0,-0
2.6349,0,0,-0
2.6364,0,0,-0
2.6378,0,0,-0
2.6393,0,0,-0
2.6407,0,0,-0
2.6421,0,0,-0
2.6436,0,0,-0
2.645,0,0,-0
2.6465,0,0,-0
2.6479,0,0,-0
2.6493,0,0,-0
2.6508,0,0,-0
2.6522,0.00011141,0,0.00011141
2.6537,0.00020532,0,0.00020532
2.6551,0.00036907,0,0.00036907
2.6565,0.00064713,0,0.00064713
2.658,0.001107,0,0.001107
2.6594,0.0018478,0,0.0018478
2.6609,0.0030097,0,0.0030097
2.6623,0.0047841,0.017685,-0.012901
2.6638,0.0074362,0.056697,-0.049261
2.6652,0.011276,0.10178,-0.090506
2.6666,0.016682,0.16936,-0.15267
2.6681,0.024081,0.2497,-0.22561
2.6695,0.033922,0.32657,-0.29264
2.671,0.046633,0.37259,-0.32596
2.6724,0.062565,0.36806,-0.30549
2.6738,0.081926,0.31719,-0.23526
2.6753,0.10473,0.23977,-0.13504
2.6767,0.13067,0.15906,-0.028386
2.6782,0.1591,0.096639,0.06246
2.6796,0.18905,0.045977,0.14307
2.681,0.21923,0,0.21923
2.6825,0.24814,0,0.24814
2.6839,0.27411,0,0.27411
2.6854,0.29554,0,0.29554
2.6868,0.31097,0,0.31097
2.6882,0.31929,0,0.31929
2.6897,0.31996,0,0.31996
2.6911,0.31294,0,0.31294
2.6926,0.29872,0,0.29872
2.694,0.27831,0,0.27831
2.6954,0.25306,0,0.25306
2.6969,0.22456,0,0.22456
2.6983,0.19447,0,0.19447
2.6998,0.16437,0,0.16437
2.7012,0.13559,0,0.13559
2.7026,0.10916,0,0.10916
2.7041,0.085773,0,0.085773
2.7055,0.065771,0,0.065771
2.707,0.049215,0,0.049215
2.7084,0.035934,0,0.035934
2.7099,0.025599,0,0.025599
2.7113,0.017811,0,0.017811
2.7127,0.012098,0,0.012098
2.7142,0.0080192,0,0.0080192
2.7156,0.005187,0,0.005187
2.7171,0.0032736,0,0.0032736
2.7185,0.0020156,0,0.0020156
2.7199,0.0012106,0,0.0012106
2.7214,0.00070921,0,0.00070921
2.7228,0.00040595,0,0.00040595
2.7243,0.00022712,0,0.00022712
2.7257,0.00012398,0,0.00012398
2.7271,0,0,-0
2.7286,0,0,-0
2.73,0,0,-0
2.7315,0,0,-0
2.7329,0,0,-0
2.7343,0,0,-0
2.7358,0,0,-0
2.7372,0,0,-0
2.7387,0,0,-0
2.7401,0,0,-0
2.7415,0,0,-0
2.743,0,0,-0
2.7444,0,0,-0
2.7459,0,0,-0
2.7473,0,0,-0
2.7487,0,0,-0
2.7502,0,0,-0
2.7516,0,0,-0
2.7531,0,0,-0
2.7545,0,0,-0
2.756,0,0,-0
2.7574,0,0,-0
2.7588,0,0,-0
2.7603,0,0,-0
2.7617,0,0,-0
2.7632,0,0,-0
2.7646,0,0,-0
2.766,0,0,-0
2.7675,0,0,-0
2.7689,0,0,-0
2.7704,0,0,-0
2.7718,0,0,-0
2.7732,0,0,-0
2.7747,0,0,-0
2.7761,0,0,-0
2.7776,0,0,-0
2.779,0,0,-0
2.7804,0,0,-0
2.7819,0,0,-0
2.7833,0,0,-0
2.7848,0,0,-0
2.7862,0,0,-0
2.7876,0,0,-0
2.7891,0,0,-0
2.7905,0,0,-0
2.792,0,0,-0
2.7934,0,0,-0
2.7948,0,0,-0
2.7963,0,0,-0
2.7977,0,0,-0
2.7992,0,0,-0
2.8006,0,0,-0
2.8021,0,0,-0
2.8035,0,0,-0
2.8049,0,0,-0
2.8064,0,0,-0
2.8078,0,0,-0
2.8093,0,0,-0
2.8107,0,0,-0
2.8121,0,0,-0
2.8136,0,0,-0
2.815,0,0,-0
2.8165,0,0,-0
2.8179,0,0,-0
2.8193,0,0,-0
2.8208,0,0,-0
2.8222,0,0,-0
2.8237,0,0,-0
2.8251,0,0,-0
2.8265,0,0,-0
2.828,0,0,-0
2.8294,0,0,-0
2.8309,0,0,-0
2.8323,0,0,-0
2.8337,0,0,-0
2.8352,0,0,-0
2.8366,0,0,-0
2.8381,0,0,-0
2.8395,0,0,-0
2.841,0,0,-0
2.8424,0,0,-0
2.8438,0,0,-0
2.8453,0,0,-0
2.8467,0,0,-0
2.8482,0,0,-0
2.8496,0,0,-0
2.851,0,0,-0
2.8525,0,0,-0
2.8539,0.0002062,0,0.0002062
2.8554,0.00037974,0,0.00037974
2.8568,0.00068208,0,0.00068208
2.8582,0.0011951,0,0.0011951
2.8597,0.0020429,0,0.0020429
2.8611,0.0034073,0,0.0034073
2.8626,0.0055533,0,0.0055533
2.864,0.0088388,0,0.0088388
2.8654,0.013722,0,0.013722
2.8669,0.020783,0,0.020783
2.8683,0.030709,0,0.030709
2.8698,0.044276,0,0.044276
2.8712,0.062291,0,0.062291
2.8726,0.085523,0,0.085523
2.8741,0.11464,0,0.11464
2.8755,0.14998,0,0.14998
2.877,0.19145,0,0.19145
2.8784,0.23846,0.038196,0.20027
2.8798,0.28985,0.081986,0.20786
2.8813,0.3438,0.14369,0.20012
2.8827,0.39798,0.23376,0.16422
2.8842,0.44961,0.34071,0.1089
2.8856,0.49563,0.43732,0.058307
2.8871,0.53314,0.48986,0.043282
2.8885,0.55966,0.47338,0.086278
2.8899,0.57333,0.39789,0.17544
2.8914,0.57319,0.28964,0.28355
2.8928,0.55924,0.20035,0.35889
2.8943,0.53247,0.12515,0.40731
2.8957,0.49474,0.077188,0.41755
2.8971,0.44852,0.022349,0.42617
2.8986,0.39681,0,0.39681
2.9,0.34261,0,0.34261
2.9015,0.28867,0,0.28867
2.9029,0.23735,0,0.23735
2.9043,0.19043,0,0.19043
2.9058,0.14908,0,0.14908
2.9072,0.11387,0,0.11387
2.9087,0.084923,0,0.084923
2.9101,0.061809,0,0.061809
2.9115,0.043897,0,0.043897
2.913,0.030421,0,0.030421
2.9144,0.020568,0,0.020568
2.9159,0.013566,0,0.013566
2.9173,0.0087285,0,0.0087285
2.9187,0.0054791,0,0.0054791
2.9202,0.0033628,0,0.0033628
2.9216,0.0020139,0,0.0020139
2.9231,0.0011766,0,0.0011766
2.9245,0.00067057,0,0.00067057
2.9259,0.00037274,0,0.00037274
2.9274,0.00020205,0,0.00020205
2.9288,0,0,-0
2.9303,0,0,-0
2.9317,0,0,-0
2.9332,0,0,-0
2.9346,0,0,-0
2.936,0,0,-0
2.9375,0,0,-0
2.9389,0,0,-0
2.9404,0,0,-0
2.9418,0,0,-0
2.9432,0,0,-0
2.9447,0,0,-0
2.9461,0,0,-0
2.9476,0,0,-0
2.949,0,0,-0
2.9504,0,0,-0
2.9519,0,0,-0
2.9533,0,0,-0
2.9548,0,0,-0
2.9562,0,0,-0
2.9576,0,0,-0
2.9591,0,0,-0
2.9605,0,0,-0
2.962,0,0,-0
2.9634,0,0,-0
2.9648,0,0,-0
2.9663,0,0,-0
2.9677,0,0,-0
2.9692,0,0,-0
2.9706,0,0,-0
2.972,0,0,-0
2.9735,0,0,-0
2.9749,0,0,-0
2.9764,0,0,-0
2.9778,0,0,-0
2.9793,0,0,-0
2.9807,0,0,-0
2.9821,0,0,-0
2.9836,0,0,-0
2.985,0,0,-0
2.9865,0,0,-0
2.9879,0,0,-0
2.9893,0,0,-0
2.9908,0,0,-0
2.9922,0,0,-0
2.9937,0,0,-0
2.9951,0,0,-0
2.9965,0,0,-0
2.998,0,0,-0
2.9994,0,0,-0
3.0009,0,0,-0
3.0023,0,0,-0
3.0037,0,0,-0
3.0052,0,0,-0
3.0066,0,0,-0
3.0081,0,0,-0
3.0095,0,0,-0
3.0109,0,0,-0
3.0124,0,0,-0
3.0138,0,0,-0
3.0153,0,0,-0
3.0167,0,0,-0
3.0181,0,0,-0
3.0196,0,0,-0
3.021,0,0,-0
3.0225,0,0,-0
3.0239,0,0,-0
3.0254,0,0,-0
3.0268,0,0,-0
3.0282,0,0,-0
3.0297,0,0,-0
3.0311,0,0,-0
3.0326,0,0,-0
3.034,0,0,-0
3.0354,0,0,-0
3.0369,0,0,-0
3.0383,0,0,-0
3.0398,0,0,-0
3.0412,0,0,-0
3.0426,0,0,-0
3.0441,0,0,-0
3.0455,0,0,-0
3.047,0,0,-0
3.0484,0,0,-0
3.0498,0,0,-0
3.0513,0,0,-0
3.0527,0,0,-0
3.0542,0,0,-0
3.0556,0,0,-0
3.057,0,0,-0
3.0585,0,0,-0
3.0599,0,0,-0
3.0614,0,0,-0
3.0628,0,0,-0
3.0642,0,0,-0
3.0657,0,0,-0
3.0671,0,0,-0
3.0686,0,0,-0
3.07,0,0,-0
3.0715,0,0,-0
3.0729,0,0,-0
3.0743,0,0,-0
3.0758,0,0,-0
3.0772,0,0,-0
3.0787,0,0,-0
3.0801,0,0,-0
3.0815,0,0,-0
3.083,0,0,-0
3.0844,0,0,-0
3.0859,0,0,-0
3.0873,0,0,-0
3.0887,0,0,-0
3.0902,0,0,-0
3.0916,0,0,-0
3.0931,0,0,-0
3.0945,0,0,-0
3.0959,0,0,-0
3.0974,0,0,-0
3.0988,0,0,-0
3.1003,0,0,-0
3.1017,0,0,-0
3.1031,0,0,-0
3.1046,0,0,-0
3.106,0,0,-0
3.1075,0,0,-0
3.1089,0,0,-0
3.1104,0,0,-0
3.1118,0,0,-0
3.1132,0,0,-0
3.1147,0,0,-0
3.1161,0,0,-0
3.1176,0.00062191,0,0.00062191
3.119,0.0011501,0,0.0011501
3.1204,0.0020735,0,0.0020735
3.1219,0.0036454,0,0.0036454
3.1233,0.0062506,0,0.0062506
3.1248,0.010454,0,0.010454
3.1262,0.017058,0,0.017058
3.1276,0.027195,0,0.027195
3.1291,0.042327,0,0.042327
3.1305,0.06425,0,0.06425
3.132,0.09513,0,0.09513
3.1334,0.1374,0,0.1374
3.1348,0.19362,0,0.19362
3.1363,0.26621,0,0.26621
3.1377,0.3572,0,0.3572
3.1392,0.46788,0,0.46788
3.1406,0.59787,0,0.59787
3.142,0.74533,0,0.74533
3.1435,0.90658,0.048715,0.85787
3.1449,1.076,0.13457,0.94139
3.1464,1.246,0.27236,0.97368
3.1478,1.4081,0.48633,0.92174
3.1492,1.5524,0.77074,0.78164
3.1507,1.6699,1.0806,0.58927
3.1521,1.7527,1.3269,0.42577
3.1536,1.795,1.4043,0.39072
3.155,1.7938,1.2861,0.50772
3.1565,1.7491,1.0239,0.72524
3.1579,1.6643,0.71893,0.94533
3.1593,1.5449,0.45961,1.0852
3.1608,1.3991,0.27418,1.1249
3.1622,1.2364,0.15538,1.081
3.1637,1.0661,0.083846,0.98228
3.1651,0.89699,0.042904,0.85408
3.1665,0.73632,0.0074779,0.72884
3.168,0.58969,0,0.58969
3.1694,0.46075,0,0.46075
3.1709,0.3514,0,0.3514
3.1723,0.26155,0,0.26155
3.1737,0.18995,0,0.18995
3.1752,0.13464,0,0.13464
3.1766,0.093193,0,0.093193
3.1781,0.063078,0,0.063078
3.1795,0.041905,0,0.041905
3.1809,0.02764,0,0.02764
3.1824,0.01847,0,0.01847
3.1838,0.013059,0,0.013059
3.1853,0.010442,0,0.010442
3.1867,0.0099676,0,0.0099676
3.1881,0.011227,0.023487,-0.01226
3.1896,0.013995,0.047074,-0.033079
3.191,0.018132,0.065658,-0.047526
3.1925,0.023379,0.074689,-0.05131
3.1939,0.030337,0.071901,-0.041564
3.1953,0.038406,0.042261,-0.0038555
3.1968,0.047437,0.0092851,0.038151
3.1982,0.057168,0,0.057168
3.1997,0.067225,0,0.067225
3.2011,0.077133,0,0.077133
3.2026,0.086343,0,0.086343
3.204,0.094301,0,0.094301
3.2054,0.10049,0,0.10049
3.2069,0.10449,0,0.10449
3.2083,0.10601,0,0.10601
3.2098,0.10495,0,0.10495
3.2112,0.10137,0,0.10137
3.2126,0.095512,0,0.095512
3.2141,0.087808,0,0.087808
3.2155,0.078767,0,0.078767
3.217,0.068942,0,0.068942
3.2184,0.058875,0,0.058875
3.2198,0.049052,0,0.049052
3.2213,0.03987,0,0.03987
3.2227,0.031625,0,0.031625
3.2242,0.024478,0,0.024478
3.2256,0.018485,0,0.018485
3.227,0.013619,0,0.013619
3.2285,0.0097882,0,0.0097882
3.2299,0.006862,0,0.006862
3.2314,0.0046918,0,0.0046918
3.2328,0.0031324,0,0.0031324
3.2342,0.0020417,0,0.0020417
3.2357,0.0012982,0,0.0012982
3.2371,0.00080514,0,0.00080514
3.2386,0.000487,0,0.000487
3.24,0.00028723,0,0.00028723
3.2414,0.0003399,0,0.0003399
3.2429,0.00041121,0,0.00041121
3.2443,0.0006182,0,0.0006182
3.2458,0.00098503,0,0.00098503
3.2472,0.0016677,0,0.0016677
3.2487,0.0027536,0,0.0027536
3.2501,0.0044346,0,0.0044346
3.2515,0.0069667,0.030015,-0.023048
3.253,0.010683,0.075719,-0.065036
3.2544,0.016003,0.12456,-0.10856
3.2559,0.023378,0.1914,-0.16802
3.2573,0.03331,0.25835,-0.22504
3.2587,0.046298,0.30639,-0.26009
3.2602,0.062779,0.31818,-0.2554
3.2616,0.083474,0.28871,-0.20524
3.2631,0.10798,0.22817,-0.1202
3.2645,0.13644,0.15916,-0.022713
3.2659,0.16839,0.099465,0.068924
3.2674,0.20308,0.058352,0.14473
3.2688,0.23952,0.023255,0.21626
3.2703,0.27651,0,0.27651
3.2717,0.31285,0,0.31285
3.2731,0.34749,0,0.34749
3.2746,0.37966,0,0.37966
3.276,0.40919,0,0.40919
3.2775,0.43647,0,0.43647
3.2789,0.46249,0,0.46249
3.2803,0.48871,0,0.48871
3.2818,0.51684,0,0.51684
3.2832,0.54856,0,0.54856
3.2847,0.58516,0,0.58516
3.2861,0.62707,0,0.62707
3.2875,0.67373,0,0.67373
3.289,0.72344,0,0.72344
3.2904,0.77345,0,0.77345
3.2919,0.82015,0,0.82015
3.2933,0.85953,0,0.85953
3.2948,0.8874,0,0.8874
3.2962,0.90039,0,0.90039
3.2976,0.89617,0,0.89617
3.2991,0.8737,0,0.8737
3.3005,0.83344,0,0.83344
3.302,0.77728,0,0.77728
3.3034,0.70827,0,0.70827
3.3048,0.63025,0,0.63025
3.3063,0.54757,0,0.54757
3.3077,0.46441,0,0.46441
3.3092,0.38444,0,0.38444
3.3106,0.31055,0,0.31055
3.312,0.24477,0,0.24477
3.3135,0.18821,0,0.18821
3.3149,0.14118,0,0.14118
3.3164,0.10342,0,0.10342
3.3178,0.073915,0,0.073915
3.3192,0.051532,0,0.051532
3.3207,0.035042,0,0.035042
3.3221,0.02324,0,0.02324
3.3236,0.015029,0,0.015029
3.325,0.0094935,0,0.0094935
3.3264,0.0058549,0,0.0058549
3.3279,0.0035219,0.012678,-0.0091556
3.3293,0.0020661,0.061566,-0.0595
3.3308,0.0011818,0.12563,-0.12444
3.3322,0.00065901,0.22615,-0.22549
3.3337,0.00035815,0.36051,-0.36015
3.3351,0,0.50797,-0.50797
3.3365,0,0.62732,-0.62732
3.338,0,0.64832,-0.64832
3.3394,0,0.5804,-0.5804
3.3409,0,0.45772,-0.45772
3.3423,0,0.31699,-0.31699
3.3437,0,0.19403,-0.19403
3.3452,0,0.1079,-0.1079
3.3466,0,0.052427,-0.052427
3.3481,0,0,-0
3.3495,0,0,-0
3.3509,0,0,-0
3.3524,0,0,-0
3.3538,0,0,-0
3.3553,0,0,-0
3.3567,0,0,-0
3.3581,0,0,-0
3.3596,0,0,-0
3.361,0,0,-0
3.3625,0,0,-0
3.3639,0,0,-0
3.3653,0,0,-0
3.3668,0,0,-0
3.3682,0,0,-0
3.3697,0,0,-0
3.3711,0,0,-0
3.3725,0,0,-0
3.374,0,0,-0
3.3754,0,0,-0
3.3769,0,0,-0
3.3783,0,0,-0
3.3798,0,0,-0
3.3812,0,0,-0
3.3826,0,0,-0
3.3841,0,0,-0
3.3855,0,0,-0
3.387,0,0,-0
3.3884,0,0,-0
3.3898,0,0,-0
3.3913,0,0,-0
3.3927,0,0,-0
3.3942,0,0,-0
3.3956,0,0,-0
3.397,0,0,-0
3.3985,0,0,-0
3.3999,0,0,-0
3.4014,0,0,-0
3.4028,0,0,-0
3.4042,0,0,-0
3.4057,0,0,-0
3.4071,0,0,-0
3.4086,0,0,-0
3.41,0,0,-0
3.4114,0,0,-0
3.4129,0,0,-0
3.4143,0.00029833,0,0.00029833
3.4158,0.00054933,0,0.00054933
3.4172,0.00098577,0,0.00098577
3.4186,0.0017244,0,0.0017244
3.4201,0.0029409,0,0.0029409
3.4215,0.0048913,0,0.0048913
3.423,0.0079345,0,0.0079345
3.4244,0.01257,0,0.01257
3.4259,0.019444,0,0.019444
3.4273,0.029327,0,0.029327
3.4287,0.043136,0,0.043136
3.4302,0.061884,0,0.061884
3.4316,0.0866,0,0.0866
3.4331,0.11822,0,0.11822
3.4345,0.15753,0,0.15753
3.4359,0.20479,0,0.20479
3.4374,0.25968,0,0.25968
3.4388,0.3212,0.037848,0.28335
3.4403,0.38758,0.08187,0.30571
3.4417,0.45626,0.15674,0.29952
3.4431,0.52402,0.26602,0.258
3.4446,0.58708,0.38829,0.19879
3.446,0.64161,0.50637,0.13525
3.4475,0.68409,0.57391,0.11017
3.4489,0.71157,0.55739,0.15418
3.4503,0.7221,0.47011,0.25199
3.4518,0.71491,0.34736,0.36754
3.4532,0.69049,0.22789,0.46261
3.4547,0.65043,0.13663,0.5138
3.4561,0.59775,0.074954,0.52279
3.4575,0.53593,0.036078,0.49985
3.459,0.46877,0.0047048,0.46407
3.4604,0.39999,0,0.39999
3.4619,0.33293,0,0.33293
3.4633,0.27033,0,0.27033
3.4647,0.21417,0,0.21417
3.4662,0.16553,0,0.16553
3.4676,0.12481,0,0.12481
3.4691,0.091787,0,0.091787
3.4705,0.065835,0,0.065835
3.472,0.046049,0,0.046049
3.4734,0.031438,0,0.031438
3.4748,0.020953,0,0.020953
3.4763,0.013621,0,0.013621
3.4777,0.0086357,0,0.0086357
3.4792,0.0053386,0,0.0053386
3.4806,0.0032175,0,0.0032175
3.482,0.0018901,0,0.0018901
3.4835,0.0010859,0,0.0010859
3.4849,0.00060889,0,0.00060889
3.4864,0.00033291,0,0.00033291
3.4878,0,0,-0
3.4892,0,0,-0
3.4907,0,0,-0
3.4921,0,0,-0
3.4936,0,0,-0
3.495,0,0,-0
3.4964,0,0,-0
3.4979,0,0,-0
3.4993,0,0,-0
3.5008,0,0,-0
3.5022,0,0,-0
3.5036,0,0,-0
3.5051,0,0,-0
3.5065,0,0,-0
3.508,0,0,-0
3.5094,0,0,-0
3.5108,0,0,-0
3.5123,0,0,-0
3.5137,0,0,-0
3.5152,0,0,-0
3.5166,0,0,-0
3.5181,0,0,-0
3.5195,0,0,-0
3.5209,0,0,-0
3.5224,0,0,-0
3.5238,0,0,-0
3.5253,0,0,-0
3.5267,0,0,-0
3.5281,0,0,-0
3.5296,0,0,-0
3.531,0,0,-0
3.5325,0,0,-0
3.5339,0,0,-0
3.5353,0,0,-0
3.5368,0,0,-0
3.5382,0,0,-0
3.5397,0,0,-0
3.5411,0,0,-0
3.5425,0,0,-0
3.544,0,0,-0
3.5454,0,0,-0
3.5469,0,0,-0
3.5483,0,0,-0
3.5497,0,0,-0
3.5512,0,0,-0
3.5526,0,0,-0
3.5541,0,0,-0
3.5555,0,0,-0
3.557,0,0,-0
3.5584,0,0,-0
3.5598,0,0,-0
3.5613,0,0,-0
3.5627,0,0,-0
3.5642,0,0,-0
3.5656,0,0,-0
3.567,0,0,-0
3.5685,0,0,-0
3.5699,0,0,-0
3.5714,0.00027491,0,0.00027491
3.5728,0.00050491,0,0.00050491
3.5742,0.00090388,0,0.00090388
3.5757,0.0015775,0,0.0015775
3.5771,0.0026848,0,0.0026848
3.5786,0.0044635,0,0.0044635
3.58,0.0072462,0,0.0072462
3.5814,0.011467,0,0.011467
3.5829,0.017694,0,0.017694
3.5843,0.026622,0,0.026622
3.5858,0.039067,0,0.039067
3.5872,0.055918,0,0.055918
3.5886,0.078166,0,0.078166
3.5901,0.10655,0,0.10655
3.5915,0.14165,0,0.14165
3.593,0.18367,0,0.18367
3.5944,0.23229,0,0.23229
3.5958,0.28659,0,0.28659
3.5973,0.34493,0.01516,0.32977
3.5987,0.40497,0.048947,0.35602
3.6002,0.46376,0.087897,0.37586
3.6016,0.51805,0.15579,0.36226
3.6031,0.56451,0.25566,0.30885
3.6045,0.60008,0.38179,0.21829
3.6059,0.62228,0.50837,0.1139
3.6074,0.62927,0.59535,0.03392
3.6088,0.62073,0.60545,0.015289
3.6103,0.59732,0.53252,0.064802
3.6117,0.56071,0.40588,0.15483
3.6131,0.51343,0.27184,0.24159
3.6146,0.4586,0.1626,0.29599
3.616,0.39953,0.087265,0.31226
3.6175,0.33952,0.035949,0.30357
3.6189,0.28146,0,0.28146
3.6203,0.22759,0,0.22759
3.6218,0.1795,0,0.1795
3.6232,0.13807,0,0.13807
3.6247,0.10357,0,0.10357
3.6261,0.075841,0,0.075841
3.6275,0.054172,0,0.054172
3.629,0.037739,0,0.037739
3.6304,0.025644,0,0.025644
3.6319,0.017186,0,0.017186
3.6333,0.011429,0,0.011429
3.6347,0.0077508,0,0.0077508
3.6362,0.0057377,0,0.0057377
3.6376,0.0051099,0,0.0051099
3.6391,0.00579,0,0.00579
3.6405,0.0078916,0,0.0078916
3.6419,0.011723,0,0.011723
3.6434,0.017794,0,0.017794
3.6448,0.02672,0,0.02672
3.6463,0.03969,0,0.03969
3.6477,0.057486,0,0.057486
3.6492,0.081195,0,0.081195
3.6506,0.11185,0,0.11185
3.652,0.1503,0,0.1503
3.6535,0.1971,0,0.1971
3.6549,0.25212,0,0.25212
3.6564,0.31454,0,0.31454
3.6578,0.38275,0.0061901,0.37656
3.6592,0.45431,0.038637,0.41568
3.6607,0.52604,0.08623,0.43981
3.6621,0.59414,0.16082,0.43332
3.6636,0.65449,0.26586,0.38863
3.665,0.70326,0.39203,0.31122
3.6664,0.73712,0.50963,0.22749
3.6679,0.75368,0.57154,0.18213
3.6693,0.75171,0.53373,0.21798
3.6708,0.73137,0.44274,0.28863
3.6722,0.6939,0.31538,0.37852
3.6736,0.64219,0.19888,0.44331
3.6751,0.57977,0.11161,0.46815
3.6765,0.51056,0.06195,0.44861
3.678,0.43856,0,0.43856
3.6794,0.36743,0,0.36743
3.6808,0.30026,0,0.30026
3.6823,0.23938,0,0.23938
3.6837,0.18615,0,0.18615
3.6852,0.14119,0,0.14119
3.6866,0.10444,0,0.10444
3.688,0.075332,0,0.075332
3.6895,0.05299,0,0.05299
3.6909,0.036401,0,0.036401
3.6924,0.024388,0,0.024388
3.6938,0.015933,0,0.015933
3.6953,0.010149,0,0.010149
3.6967,0.0063023,0,0.0063023
3.6981,0.003814,0,0.003814
3.6996,0.0022565,0,0.0022565
3.701,0.0013028,0,0.0013028
3.7025,0.00073333,0,0.00073333
3.7039,0.00039817,0,0.00039817
3.7053,5.9206e-05,0,5.9206e-05
3.7068,0,0,-0
3.7082,0,0,-0
3.7097,0,0,-0
3.7111,0,0,-0
3.7125,0,0,-0
3.714,0,0,-0
3.7154,0,0,-0
3.7169,0,0,-0
3.7183,0,0,-0
3.7197,0,0,-0
3.7212,0,0,-0
3.7226,0,0,-0
3.7241,0,0,-0
3.7255,0,0,-0
3.7269,0,0,-0
3.7284,0,0,-0
3.7298,0,0,-0
3.7313,0,0,-0
3.7327,0,0,-0
3.7341,0,0,-0
3.7356,0,0,-0
3.737,0,0,-0
3.7385,0,0,-0
3.7399,0,0,-0
3.7414,0,0,-0
3.7428,0,0,-0
3.7442,0,0,-0
3.7457,0,0,-0
3.7471,0,0,-0
3.7486,0,0,-0
3.75,0,0,-0
3.7514,0,0,-0
3.7529,0,0,-0
3.7543,0,0,-0
3.7558,0,0,-0
3.7572,0,0,-0
3.7586,0,0,-0
3.7601,0,0,-0
3.7615,0,0,-0
3.763,0,0,-0
3.7644,0,0,-0
3.7658,0,0,-0
3.7673,0,0,-0
3.7687,0,0,-0
3.7702,0,0,-0
3.7716,0,0,-0
3.773,0,0,-0
3.7745,0,0,-0
3.7759,0,0,-0
3.7774,0,0,-0
3.7788,0,0,-0
3.7802,0,0,-0
3.7817,0,0,-0
3.7831,0,0,-0
3.7846,0,0,-0
3.786,0,0,-0
3.7875,0,0,-0
3.7889,0,0,-0
3.7903,0,0,-0
3.7918,0,0,-0
3.7932,0,0,-0
3.7947,0,0,-0
3.7961,0,0,-0
3.7975,0,0,-0
3.799,0,0,-0
3.8004,0,0,-0
3.8019,0,0,-0
3.8033,0,0,-0
3.8047,0,0,-0
3.8062,0,0,-0
3.8076,0,0,-0
3.8091,0,0,-0
3.8105,0,0,-0
3.8119,0,0,-0
3.8134,0,0,-0
3.8148,0,0,-0
3.8163,0,0,-0
3.8177,0,0,-0
3.8191,0,0,-0
3.8206,0,0,-0
3.822,0,0,-0
3.8235,0,0,-0
3.8249,0,0,-0
3.8264,0,0,-0
3.8278,0,0,-0
3.8292,0,0,-0
3.8307,4.1756e-05,0,4.1756e-05
3.8321,9.6792e-05,0,9.6792e-05
3.8336,0.00017592,0,0.00017592
3.835,0.00031215,0,0.00031215
3.8364,0.00077969,0,0.00077969
3.8379,0.0013539,0,0.0013539
3.8393,0.0022959,0,0.0022959
3.8408,0.0038035,0,0.0038035
3.8422,0.0061666,0,0.0061666
3.8436,0.0097813,0,0.0097813
3.8451,0.015154,0,0.015154
3.8465,0.022939,0,0.022939
3.848,0.033929,0,0.033929
3.8494,0.049046,0,0.049046
3.8508,0.069339,0,0.069339
3.8523,0.095873,0,0.095873
3.8537,0.12953,0,0.12953
3.8552,0.17101,0,0.17101
3.8566,0.22066,0.028819,0.19184
3.858,0.27825,0.071159,0.2071
3.8595,0.34297,0.12421,0.21875
3.8609,0.41314,0.21017,0.20297
3.8624,0.48625,0.31779,0.16847
3.8638,0.55918,0.43082,0.12836
3.8652,0.62829,0.51619,0.1121
3.8667,0.68969,0.53551,0.15419
3.8681,0.73957,0.48172,0.25784
3.8696,0.77448,0.37856,0.39591
3.871,0.79217,0.26382,0.52834
3.8725,0.79135,0.16751,0.62385
3.8739,0.77204,0.098423,0.67362
3.8753,0.73549,0.056928,0.67856
3.8768,0.68408,0.021746,0.66233
3.8782,0.62109,0,0.62109
3.8797,0.55053,0,0.55053
3.8811,0.47638,0,0.47638
3.8825,0.40235,0,0.40235
3.884,0.33166,0,0.33166
3.8854,0.2668,0,0.2668
3.8869,0.20952,0,0.20952
3.8883,0.16064,0,0.16064
3.8897,0.1202,0,0.1202
3.8912,0.087834,0,0.087834
3.8926,0.062756,0,0.062756
3.8941,0.044008,0,0.044008
3.8955,0.03058,0,0.03058
3.8969,0.021424,0,0.021424
3.8984,0.015715,0,0.015715
3.8998,0.012807,0.019147,-0.0063399
3.9013,0.012251,0.052407,-0.040157
3.9027,0.013784,0.07435,-0.060566
3.9041,0.017262,0.098955,-0.081693
3.9056,0.022756,0.11445,-0.091693
3.907,0.030237,0.11896,-0.088726
3.9085,0.039747,0.11501,-0.075265
3.9099,0.051111,0.11233,-0.061219
3.9113,0.064571,0.11876,-0.054192
3.9128,0.07957,0.13461,-0.055044
3.9142,0.095613,0.15282,-0.057211
3.9157,0.11204,0.16101,-0.048968
3.9171,0.12805,0.15041,-0.022369
3.9186,0.14272,0.12338,0.01934
3.92,0.15514,0.088227,0.066911
3.9214,0.16443,0.055081,0.10935
3.9229,0.16997,0.025547,0.14442
3.9243,0.17135,0,0.17135
3.9258,0.16848,0,0.16848
3.9272,0.16156,0,0.16156
3.9286,0.15108,0,0.15108
3.9301,0.13775,0,0.13775
3.9315,0.1225,0,0.1225
3.933,0.10624,0,0.10624
3.9344,0.089861,0,0.089861
3.9358,0.074114,0,0.074114
3.9373,0.059612,0,0.059612
3.9387,0.04677,0,0.04677
3.9402,0.035785,0,0.035785
3.9416,0.026699,0,0.026699
3.943,0.019421,0,0.019421
3.9445,0.013772,0,0.013772
3.9459,0.0095283,0,0.0095283
3.9474,0.0064337,0,0.0064337
3.9488,0.0042355,0,0.0042355
3.9502,0.0027182,0,0.0027182
3.9517,0.0017001,0,0.0017001
3.9531,0.0010361,0,0.0010361
3.9546,0.00061678,0,0.00061678
3.956,0.00035846,0,0.00035846
3.9574,0.00020305,0,0.00020305
3.9589,0.00011207,0,0.00011207
3.9603,6.0258e-05,0,6.0258e-05
3.9618,0,0,-0
3.9632,0,0,-0
3.9647,0,0,-0
3.9661,0,0,-0
3.9675,0,0,-0
3.969,0,0,-0
3.9704,0,0,-0
3.9719,0,0,-0
3.9733,0,0,-0
3.9747,0,0,-0
3.9762,0,0,-0
3.9776,0,0,-0
3.9791,0,0,-0
3.9805,0,0,-0
3.9819,0,0,-0
3.9834,0,0,-0
3.9848,0,0,-0
3.9863,0,0,-0
3.9877,0,0,-0
3.9891,0,0,-0
3.9906,0,0,-0
3.992,0,0,-0
3.9935,0,0,-0
3.9949,0,0,-0
3.9963,0,0,-0
3.9978,0,0,-0
3.9992,0,0,-0
4.0007,0,0,-0
4.0021,0,0,-0
4.0035,0,0,-0
4.005,1.898e-06,0,1.898e-06
4.0064,3.5921e-05,0,3.5921e-05
4.0079,6.5747e-05,0,6.5747e-05
4.0093,0.00011723,0,0.00011723
4.0108,0.0002037,0,0.0002037
4.0122,0.00034498,0,0.00034498
4.0136,0.000571,0,0.000571
4.0151,0.00092193,0,0.00092193
4.0165,0.0014505,0,0.0014505
4.018,0.0022242,0,0.0022242
4.0194,0.003325,0,0.003325
4.0208,0.0048463,0,0.0048463
4.0223,0.0068975,0,0.0068975
4.0237,0.0095704,0,0.0095704
4.0252,0.012945,0,0.012945
4.0266,0.017245,0,0.017245
4.028,0.022405,0,0.022405
4.0295,0.028352,0.00036292,0.027989
4.0309,0.035137,0.048106,-0.012969
4.0324,0.042695,0.045677,-0.0029821
4.0338,0.050981,0.04541,0.0055718
4.0352,0.059999,0.04698,0.013019
4.0367,0.069852,0.00073705,0.069115
4.0381,0.080809,0,0.080809
4.0396,0.093361,0,0.093361
4.041,0.10821,0,0.10821
4.0424,0.1263,0,0.1263
4.0439,0.14875,0,0.14875
4.0453,0.17676,0,0.17676
4.0468,0.21149,0,0.21149
4.0482,0.25374,0,0.25374
4.0497,0.30376,0,0.30376
4.0511,0.36104,0,0.36104
4.0525,0.42429,0,0.42429
4.054,0.49128,0,0.49128
4.0554,0.55889,0,0.55889
4.0569,0.62333,0,0.62333
4.0583,0.68059,0,0.68059
4.0597,0.72676,0,0.72676
4.0612,0.75852,0,0.75852
4.0626,0.77346,0,0.77346
4.0641,0.77021,0,0.77021
4.0655,0.74939,0,0.74939
4.0669,0.71272,0,0.71272
4.0684,0.66309,0,0.66309
4.0698,0.60419,0,0.60419
4.0713,0.5401,0,0.5401
4.0727,0.47489,0,0.47489
4.0741,0.41215,0,0.41215
4.0756,0.35462,0,0.35462
4.077,0.3041,0,0.3041
4.0785,0.2614,0,0.2614
4.0799,0.22662,0,0.22662
4.0813,0.19891,0,0.19891
4.0828,0.17701,0,0.17701
4.0842,0.1595,0,0.1595
4.0857,0.14498,0,0.14498
4.0871,0.13221,0,0.13221
4.0885,0.12026,0,0.12026
4.09,0.10851,0.055144,0.053364
4.0914,0.096667,0.083425,0.013242
4.0929,0.084727,0.11664,-0.031916
4.0943,0.072866,0.1481,-0.075235
4.0958,0.061369,0.17936,-0.11799
4.0972,0.050567,0.22025,-0.16968
4.0986,0.040715,0.28383,-0.24312
4.1001,0.031835,0.36464,-0.33281
4.1015,0.024505,0.46761,-0.4431
4.103,0.01843,0.51248,-0.49405
4.1044,0.013594,0.49124,-0.47764
4.1058,0.009897,0.41275,-0.40285
4.1073,0.0072092,0.30547,-0.29826
4.1087,0.0054003,0.20362,-0.19822
4.1102,0.0043505,0.12232,-0.11797
4.1116,0.0039625,0.075751,-0.071789
4.113,0.0041749,0.017353,-0.013178
4.1145,0.0049321,0,0.0049321
4.1159,0.0062084,0,0.0062084
4.1174,0.0079866,0,0.0079866
4.1188,0.010246,0,0.010246
4.1202,0.012951,0,0.012951
4.1217,0.016039,0,0.016039
4.1231,0.01938,0,0.01938
4.1246,0.022894,0,0.022894
4.126,0.026372,0,0.026372
4.1274,0.029625,0,0.029625
4.1289,0.032445,0,0.032445
4.1303,0.034646,0,0.034646
4.1318,0.036076,0,0.036076
4.1332,0.036632,0,0.036632
4.1346,0.036272,0,0.036272
4.1361,0.03502,0,0.03502
4.1375,0.03296,0,0.03296
4.139,0.03025,0,0.03025
4.1404,0.027073,0,0.027073
4.1419,0.023626,0,0.023626
4.1433,0.020103,0,0.020103
4.1447,0.016678,0,0.016678
4.1462,0.013493,0,0.013493
4.1476,0.010644,0,0.010644
4.1491,0.0081869,0,0.0081869
4.1505,0.0061383,0,0.0061383
4.1519,0.0044858,0,0.0044858
4.1534,0.0031999,0,0.0031999
4.1548,0.0022256,0,0.0022256
4.1563,0.0015089,0,0.0015089
4.1577,0.00099707,0,0.00099707
4.1591,0.00064197,0,0.00064197
4.1606,0.00040319,0,0.00040319
4.162,0.00024733,0,0.00024733
4.1635,0.00014786,0,0.00014786
4.1649,8.613e-05,0,8.613e-05
4.1663,4.8869e-05,0,4.8869e-05
4.1678,2.6998e-05,0,2.6998e-05
4.1692,1.4597e-05,0,1.4597e-05
4.1707,0,0,-0
4.1721,0,0,-0
4.1735,2.5848e-05,0,2.5848e-05
4.175,4.7479e-05,0,4.7479e-05
4.1764,8.511e-05,0,8.511e-05
4.1779,0.00014917,0,0.00014917
4.1793,0.00025463,0,0.00025463
4.1807,0.00042342,0,0.00042342
4.1822,0.0006861,0,0.0006861
4.1836,0.0010836,0,0.0010836
4.1851,0.0016717,0,0.0016717
4.1865,0.0025147,0,0.0025147
4.188,0.0036862,0,0.0036862
4.1894,0.0052668,0,0.0052668
4.1908,0.0073358,0,0.0073358
4.1923,0.0099645,0,0.0099645
4.1937,0.013215,0,0.013215
4.1952,0.017076,0,0.017076
4.1966,0.021515,0,0.021515
4.198,0.026434,0,0.026434
4.1995,0.031676,0,0.031676
4.2009,0.037027,0,0.037027
4.2024,0.042223,0,0.042223
4.2038,0.046982,0,0.046982
4.2052,0.051032,0,0.051032
4.2067,0.054138,0,0.054138
4.2081,0.056127,0,0.056127
4.2096,0.056904,0,0.056904
4.211,0.056508,0,0.056508
4.2124,0.055059,0,0.055059
4.2139,0.052781,0,0.052781
4.2153,0.0499,0,0.0499
4.2168,0.04671,0,0.04671
4.2182,0.043489,0,0.043489
4.2196,0.040544,0,0.040544
4.2211,0.037957,0,0.037957
4.2225,0.035885,0,0.035885
4.224,0.034399,0,0.034399
4.2254,0.033536,0,0.033536
4.2268,0.033315,0,0.033315
4.2283,0.033783,0,0.033783
4.2297,0.035036,0,0.035036
4.2312,0.037233,0,0.037233
4.2326,0.040621,0,0.040621
4.2341,0.045473,0,0.045473
4.2355,0.052086,0,0.052086
4.2369,0.06074,0,0.06074
4.2384,0.071637,0,0.071637
4.2398,0.084861,0,0.084861
4.2413,0.10031,0,0.10031
4.2427,0.1176,0,0.1176
4.2441,0.13616,0,0.13616
4.2456,0.15517,0,0.15517
4.247,0.17368,0,0.17368
4.2485,0.19056,0,0.19056
4.2499,0.2047,0,0.2047
4.2513,0.21515,0,0.21515
4.2528,0.2211,0,0.2211
4.2542,0.2221,0,0.2221
4.2557,0.21794,0,0.21794
4.2571,0.20888,0,0.20888
4.2585,0.19553,0,0.19553
4.26,0.17874,0,0.17874
4.2614,0.15953,0,0.15953
4.2629,0.13899,0,0.13899
4.2643,0.11821,0,0.11821
4.2657,0.098135,0,0.098135
4.2672,0.07951,0,0.07951
4.2686,0.062863,0,0.062863
4.2701,0.048489,0,0.048489
4.2715,0.036508,0,0.036508
4.273,0.026827,0,0.026827
4.2744,0.01923,0,0.01923
4.2758,0.013444,0,0.013444
4.2773,0.0091646,0,0.0091646
4.2787,0.0060938,0,0.0060938
4.2802,0.0039589,0,0.0039589
4.2816,0.0025078,0,0.0025078
4.283,0.0015486,0,0.0015486
4.2845,0.00093188,0,0.00093188
4.2859,0.00054627,0,0.00054627
4.2874,0.0003027,0,0.0003027
4.2888,0.00016986,0,0.00016986
4.2902,9.2849e-05,0,9.2849e-05
4.2917,1.6078e-05,0.006279,-0.0062629
4.2931,1.2136e-08,0.042086,-0.042086
4.2946,0,0.064467,-0.064467
4.296,0,0.092069,-0.092069
4.2974,0,0.11091,-0.11091
4.2989,0,0.11578,-0.11578
4.3003,0,0.10375,-0.10375
4.3018,0,0.078088,-0.078088
4.3032,0,0.056076,-0.056076
4.3046,0,0,-0
4.3061,0,0,-0
4.3075,0,0,-0
4.309,0,0,-0
4.3104,0,0,-0
4.3118,0,0,-0
4.3133,0,0,-0
4.3147,0,0,-0
4.3162,0,0,-0
4.3176,0,0,-0
4.3191,0,0,-0
4.3205,0,0,-0
4.3219,0,0,-0
4.3234,0,0,-0
4.3248,0,0,-0
4.3263,0,0,-0
4.3277,0,0,-0
4.3291,0,0,-0
4.3306,0,0,-0
4.332,0,0,-0
4.3335,0,0,-0
4.3349,0,0,-0
4.3363,0,0,-0
4.3378,0,0,-0
4.3392,0,0,-0
4.3407,0,0,-0
4.3421,0,0,-0
4.3435,0,0,-0
4.345,0,0,-0
4.3464,0,0,-0
4.3479,0,0,-0
4.3493,0,0,-0
4.3507,0,0,-0
4.3522,0,0,-0
4.3536,0,0,-0
4.3551,0,0,-0
4.3565,0,0,-0
4.3579,0,0,-0
4.3594,0,0,-0
4.3608,0,0,-0
4.3623,0,0,-0
4.3637,0,0,-0
4.3652,0,0,-0
4.3666,0,0,-0
4.368,0,0,-0
4.3695,0,0,-0
4.3709,0,0,-0
4.3724,0,0,-0
4.3738,0,0,-0
4.3752,0,0,-0
4.3767,0,0,-0
4.3781,0,0,-0
4.3796,0,0,-0
4.381,0,0,-0
4.3824,0,0,-0
4.3839,0,0,-0
4.3853,0,0,-0
4.3868,0,0,-0
4.3882,0,0,-0
4.3896,0,0,-0
4.3911,0,0,-0
4.3925,0,0,-0
4.394,0,0,-0
4.3954,0,0,-0
4.3968,0,0,-0
4.3983,0,0,-0
4.3997,0,0,-0
4.4012,0,0,-0
4.4026,0,0,-0
4.404,0,0,-0
4.4055,0,0,-0
4.4069,0,0,-0
4.4084,0,0,-0
4.4098,0,0,-0
4.4113,0,0,-0
4.4127,0,0,-0
4.4141,0,0,-0
4.4156,0,0,-0
4.417,0,0,-0
4.4185,0,0,-0
4.4199,0,0,-0
4.4213,0,0,-0
4.4228,0,0,-0
4.4242,0,0,-0
4.4257,0,0,-0
4.4271,0,0,-0
4.4285,0,0,-0
4.43,0,0,-0
4.4314,0,0,-0
4.4329,0,0,-0
4.4343,0,0,-0
4.4357,0,0,-0
4.4372,0,0,-0
4.4386,0,0,-0
4.4401,0,0,-0
4.4415,0,0,-0
4.4429,0,0,-0
4.4444,0,0,-0
4.4458,0,0,-0
4.4473,0,0,-0
4.4487,0,0,-0
4.4501,0,0,-0
4.4516,0,0,-0
4.453,0,0,-0
4.4545,0,0,-0
4.4559,0,0,-0
4.4574,0,0,-0
4.4588,0,0,-0
4.4602,0,0,-0
4.4617,0,0,-0
4.4631,0,0,-0
4.4646,0,0,-0
4.466,0,0,-0
4.4674,0,0,-0
4.4689,0,0,-0
4.4703,0,0,-0
4.4718,0,0,-0
4.4732,0,0,-0
4.4746,0,0,-0
4.4761,0,0,-0
4.4775,0,0,-0
4.479,0,0,-0
4.4804,0,0,-0
4.4818,0,0,-0
4.4833,0,0,-0
4.4847,0,0,-0
4.4862,0,0,-0
4.4876,0,0,-0
4.489,0,0,-0
4.4905,0,0,-0
4.4919,0,0,-0
4.4934,0,0,-0
4.4948,0,0,-0
4.4962,0,0,-0
4.4977,0,0,-0
4.4991,0,0,-0
4.5006,0,0,-0
4.502,0,0,-0
4.5035,4.7954e-07,0,4.7954e-07
4.5049,9.4422e-07,0,9.4422e-07
4.5063,1.7258e-06,0,1.7258e-06
4.5078,3.0704e-06,0,3.0704e-06
4.5092,5.3192e-06,0,5.3192e-06
4.5107,8.9763e-06,0,8.9763e-06
4.5121,1.4799e-05,0,1.4799e-05
4.5135,2.3791e-05,0,2.3791e-05
4.515,3.7248e-05,0,3.7248e-05
4.5164,5.6813e-05,0,5.6813e-05
4.5179,8.4439e-05,0,8.4439e-05
4.5193,0.00012246,0,0.00012246
4.5207,0.00017317,0,0.00017317
4.5222,0.00024826,0,0.00024826
4.5236,0.00035224,0,0.00035224
4.5251,0.00047751,0,0.00047751
4.5265,0.00063908,0,0.00063908
4.5279,0.00084691,0,0.00084691
4.5294,0.0011146,0,0.0011146
4.5308,0.0014621,0,0.0014621
4.5323,0.0019172,0,0.0019172
4.5337,0.00252,0,0.00252
4.5351,0.0033218,0,0.0033218
4.5366,0.004384,0,0.004384
4.538,0.0057795,0,0.0057795
4.5395,0.0075874,0,0.0075874
4.5409,0.009891,0,0.009891
4.5424,0.012755,0,0.012755
4.5438,0.016212,0,0.016212
4.5452,0.020257,0,0.020257
4.5467,0.024834,0,0.024834
4.5481,0.029824,0,0.029824
4.5496,0.035036,0,0.035036
4.551,0.04022,0,0.04022
4.5524,0.04509,0,0.04509
4.5539,0.049344,0,0.049344
4.5553,0.05268,0,0.05268
4.5568,0.054852,0,0.054852
4.5582,0.055702,0,0.055702
4.5596,0.055161,0,0.055161
4.5611,0.053263,0,0.053263
4.5625,0.050131,0,0.050131
4.564,0.045992,0,0.045992
4.5654,0.041165,0,0.041165
4.5668,0.03592,0,0.03592
4.5683,0.030578,0,0.030578
4.5697,0.02542,0,0.02542
4.5712,0.020682,0,0.020682
4.5726,0.016537,0,0.016537
4.574,0.013104,0,0.013104
4.5755,0.010457,0,0.010457
4.5769,0.0086489,0,0.0086489
4.5784,0.0076954,0,0.0076954
4.5798,0.0076034,0,0.0076034
4.5812,0.0083851,0,0.0083851
4.5827,0.010053,0,0.010053
4.5841,0.012627,0,0.012627
4.5856,0.016089,0,0.016089
4.587,0.020393,0,0.020393
4.5885,0.025448,0,0.025448
4.5899,0.031106,0,0.031106
4.5913,0.037153,0,0.037153
4.5928,0.043297,0,0.043297
4.5942,0.049204,0,0.049204
4.5957,0.054509,0,0.054509
4.5971,0.058889,0,0.058889
4.5985,0.061995,0,0.061995
4.6,0.063612,0,0.063612
4.6014,0.063625,0,0.063625
4.6029,0.062034,0,0.062034
4.6043,0.058955,0,0.058955
4.6057,0.054595,0,0.054595
4.6072,0.04928,0,0.04928
4.6086,0.04336,0,0.04336
4.6101,0.037185,0,0.037185
4.6115,0.031079,0,0.031079
4.6129,0.025337,0,0.025337
4.6144,0.020234,0,0.020234
4.6158,0.015794,0,0.015794
4.6173,0.01215,0,0.01215
4.6187,0.0093447,0,0.0093447
4.6201,0.0074114,0,0.0074114
4.6216,0.0063577,0,0.0063577
4.623,0.0062331,0,0.0062331
4.6245,0.007132,0,0.007132
4.6259,0.009212,0,0.009212
4.6273,0.01271,0,0.01271
4.6288,0.017875,0,0.017875
4.6302,0.025009,0,0.025009
4.6317,0.034409,0,0.034409
4.6331,0.046338,0,0.046338
4.6346,0.060953,0,0.060953
4.636,0.078176,0,0.078176
4.6374,0.097727,0,0.097727
4.6389,0.11912,0,0.11912
4.6403,0.14152,0,0.14152
4.6418,0.16387,0,0.16387
4.6432,0.18493,0,0.18493
4.6446,0.20343,0,0.20343
4.6461,0.21812,0,0.21812
4.6475,0.22791,0,0.22791
4.649,0.23208,0,0.23208
4.6504,0.23035,0,0.23035
4.6518,0.22286,0,0.22286
4.6533,0.21016,0,0.21016
4.6547,0.19312,0,0.19312
4.6562,0.17296,0,0.17296
4.6576,0.15099,0,0.15099
4.659,0.12846,0,0.12846
4.6605,0.10651,0,0.10651
4.6619,0.086086,0,0.086086
4.6634,0.067817,0,0.067817
4.6648,0.052065,0,0.052065
4.6662,0.038947,0,0.038947
4.6677,0.028383,0,0.028383
4.6691,0.020184,0,0.020184
4.6706,0.013987,0,0.013987
4.672,0.0094423,0,0.0094423
4.6734,0.0062082,0,0.0062082
4.6749,0.0039773,0,0.0039773
4.6763,0.0024888,0,0.0024888
4.6778,0.001517,0,0.001517
4.6792,0.00090034,0,0.00090034
4.6807,0.0005201,0,0.0005201
4.6821,0.00029305,0,0.00029305
4.6835,0.00016136,0,0.00016136
4.685,8.6499e-05,0,8.6499e-05
4.6864,0,0,-0
4.6879,0,0,-0
4.6893,0,0,-0
4.6907,0,0.034195,-0.034195
4.6922,0,0.058219,-0.058219
4.6936,0,0.091623,-0.091623
4.6951,0,0.11851,-0.11851
4.6965,0,0.13304,-0.13304
4.6979,0,0.12816,-0.12816
4.6994,0,0.10671,-0.10671
4.7008,0,0.07582,-0.07582
4.7023,0,0.05172,-0.05172
4.7037,0,0.0079946,-0.0079946
4.7051,0,0,-0
4.7066,0,0,-0
4.708,0,0,-0
4.7095,0,0,-0
4.7109,0,0,-0
4.7123,0.00012462,0,0.00012462
4.7138,0.00023267,0,0.00023267
4.7152,0.00042287,0,0.00042287
4.7167,0.00075044,0,0.00075044
4.7181,0.0013001,0,0.0013001
4.7195,0.0021922,0,0.0021922
4.721,0.0035989,0,0.0035989
4.7224,0.0057547,0,0.0057547
4.7239,0.0089852,0,0.0089852
4.7253,0.013674,0,0.013674
4.7268,0.020265,0,0.020265
4.7282,0.029258,0,0.029258
4.7296,0.041159,0,0.041159
4.7311,0.056498,0,0.056498
4.7325,0.075553,0,0.075553
4.734,0.098439,0,0.098439
4.7354,0.12498,0,0.12498
4.7368,0.15467,0,0.15467
4.7383,0.18656,0,0.18656
4.7397,0.21928,0,0.21928
4.7412,0.25119,0,0.25119
4.7426,0.28044,0,0.28044
4.744,0.30512,0,0.30512
4.7455,0.32348,0,0.32348
4.7469,0.33424,0,0.33424
4.7484,0.33661,0,0.33661
4.7498,0.33041,0,0.33041
4.7512,0.31598,0.041645,0.27433
4.7527,0.29449,0.078563,0.21592
4.7541,0.2675,0.11595,0.15155
4.7556,0.23681,0.15378,0.08303
4.757,0.20429,0.17753,0.026765
4.7584,0.17176,0.17872,-0.0069603
4.7599,0.14073,0.15687,-0.016137
4.7613,0.11237,0.12181,-0.0094415
4.7628,0.087424,0.082977,0.0044467
4.7642,0.066281,0.054443,0.011838
4.7657,0.049001,0.016935,0.032066
4.7671,0.035298,0,0.035298
4.7685,0.024769,0,0.024769
4.77,0.016927,0,0.016927
4.7714,0.011284,0,0.011284
4.7729,0.007336,0,0.007336
4.7743,0.0046449,0,0.0046449
4.7757,0.0028634,0,0.0028634
4.7772,0.0017189,0,0.0017189
4.7786,0.0010098,0,0.0010098
4.7801,0.00057935,0,0.00057935
4.7815,0.0003262,0,0.0003262
4.7829,0.0001833,0,0.0001833
4.7844,1.6549e-05,0,1.6549e-05
4.7858,2.7349e-05,0,2.7349e-05
4.7873,4.399e-05,0,4.399e-05
4.7887,6.8897e-05,0,6.8897e-05
4.7901,0.0001051,0,0.0001051
4.7916,0.00015644,0,0.00015644
4.793,0.000227,0,0.000227
4.7945,0.0003208,0,0.0003208
4.7959,0.00044167,0,0.00044167
4.7973,0.00059251,0,0.00059251
4.7988,0.00077521,0,0.00077521
4.8002,0.00098814,0,0.00098814
4.8017,0.0012273,0,0.0012273
4.8031,0.0014854,0,0.0014854
4.8045,0.0017521,0,0.0017521
4.806,0.0020139,0,0.0020139
4.8074,0.0022557,0,0.0022557
4.8089,0.0024623,0,0.0024623
4.8103,0.0026197,0,0.0026197
4.8118,0.0027155,0,0.0027155
4.8132,0.0027427,0,0.0027427
4.8146,0.0026999,0,0.0026999
4.8161,0.0025902,0,0.0025902
4.8175,0.0024217,0,0.0024217
4.819,0.0022058,0,0.0022058
4.8204,0.001958,0,0.001958
4.8218,0.0016939,0,0.0016939
4.8233,0.0014279,0,0.0014279
4.8247,0.0011729,0,0.0011729
4.8262,0.00093905,0,0.00093905
4.8276,0.00073261,0,0.00073261
4.829,0.00055685,0,0.00055685
4.8305,0.00041229,0,0.00041229
4.8319,0.00029768,0,0.00029768
4.8334,0.00020949,0,0.00020949
4.8348,0.00014361,0,0.00014361
4.8362,9.5872e-05,0,9.5872e-05
4.8377,6.2332e-05,0,6.2332e-05
4.8391,3.9585e-05,0,3.9585e-05
4.8406,2.4483e-05,0,2.4483e-05
4.842,1.4742e-05,0,1.4742e-05
4.8434,8.6383e-06,0,8.6383e-06
4.8449,4.9395e-06,0,4.9395e-06
4.8463,2.7576e-06,0,2.7576e-06
4.8478,1.4984e-06,0,1.4984e-06
4.8492,2.1573e-07,0,2.1573e-07
4.8506,0,0,-0
4.8521,0,0,-0
4.8535,0,0,-0
4.855,0,0,-0
4.8564,0,0,-0
4.8579,0,0,-0
4.8593,0,0,-0
4.8607,0,0,-0
4.8622,0,0,-0
4.8636,0,0,-0
4.8651,0,0,-0
4.8665,0,0,-0
4.8679,0,0,-0
4.8694,0,0,-0
4.8708,0,0,-0
4.8723,0,0,-0
4.8737,0,0,-0
4.8751,0,0,-0
4.8766,0,0,-0
4.878,0,0,-0
4.8795,0,0,-0
4.8809,0,0,-0
4.8823,0,0,-0
4.8838,0,0,-0
4.8852,0,0,-0
4.8867,0,0,-0
4.8881,0,0,-0
4.8895,0,0,-0
4.891,0,0,-0
4.8924,0,0,-0
4.8939,0,0,-0
4.8953,0,0,-0
4.8967,0,0,-0


==> figures/data/20230322/expXRD_Jamie_offset_full/expXRD_fit_spstrnmf6_weight.csv <==
28.7,0,1.0298
29.9,0,1.0233
31.8,0,1.0145
34,0,0.99904
35.9,0,0.98478
36.5,0,0.96133
38.9,0,0.93626
40.7,0,0.90711
42,0,0.87908
44.2,0,0.84006
45,0,0.81424
47,0,0.77989
48.9,0,0.76079
50.9,0,0.74286
51.3,0,0.71996
53.1,0,0.70669
55.6,0,0.68839
55.1,0,0.67232
58,0,0.66477
60.5,0,0.66654
61.3,0,0.67073
63.3,0,0.68797
63.6,0,0.71055
64.8,0,0.73907
69.1,0,0.76673
68.3,0,0.83052
70.5,0,0.90084
72.5,0,1.0105
74.1,0,1.1142
73.7,0,1.2074
76.7,0,1.2574
77.9,0,1.2473
79.9,0,1.2395
83.3,0,1.209
82.9,0,1.1949
84.1,0,1.2088
87.7,0,1.2082
85.7,0,1.1736
89.3,0,1.2029
92.3,0,1.1609
93.7,0,1.1169
94.4,0,1.0889
96.4,0,1.0554
97.1,0,1.0204
97.5,0,0.97626
94.3,0,0.92099
105.6,0,0.9131
104.1,0,0.84324
104.3,0,0.79356
106.1,0,0.69537
109.2,0,0.5859
111,0,0.4744
110.8,0,0.41888
113.5,0.933,0.32447
115,0.936,0.15995
117.5,0.965,0.10057
118.6,0.973,0
119,1.01,0
123.1,1.03,0
122.9,0.853,0
123.7,0.971,0.023743
124.9,1.36,0.24248
127.3,1.82,0.52294
130.2,2.5,0.93816
131.3,3.31,1.4378
134.6,4.43,2.2355
130.6,5.53,3.0268
135.4,6.56,3.7908
136.1,7.34,4.3969
138.4,7.71,4.927
140.8,8.15,5.2801
140.2,8.62,5.6964
142.1,9,6.0253
145.3,9.31,6.2936
145.6,9.57,6.5416
146.8,9.89,6.8031
150.3,10.3,7.0498
151.2,10.6,7.3213
149.9,10.8,7.6404
148.9,11.1,7.9104
155.3,10.1,8.1447
157.5,10.2,8.4262
157,12,8.7338
160.8,12.4,9.0913
163.3,12.9,9.4954
163.2,13.3,9.8413
165.2,13.6,10.241
165.3,14,10.668
168.3,14.5,11.161
170.8,15.1,11.643
170.2,15.6,12.26
176.3,16.1,12.783
175.5,16.7,13.336
176.7,17.3,14
176.5,18,14.785
177.9,18.8,15.622
182,19.8,16.533
180.6,21.2,18.152
184.2,22.4,19.304
183.3,23.3,20.324
186.9,29.6,21.58
184,25.8,23.077
188.8,26.8,24.231
194.1,27.8,25.385
194.6,28.8,26.422
192.1,29.6,27.567
197.2,30.3,28.319
198.5,31.3,29.474
200,32.6,30.928
202.2,33.6,32.237
205,34.7,33.521
204.4,35.7,34.784
207.7,36.3,35.54
207.4,37.3,36.735
209.6,37.9,37.704
211,38.5,38.392
211.9,38.9,39.004
214.5,39.6,39.99
215.4,40.1,40.621
218.6,40.7,41.496
219.1,41.1,42.17
223.8,41.5,42.786
220.6,41.7,43.154
223.5,42,43.516
226.2,42.3,43.915
228,41.9,44.033
229.6,42.1,44.312
230.9,42.2,44.402
232.5,42.3,44.708
234.7,42.4,44.718
235,42.5,44.718
235.9,42.9,44.718
240.1,42.9,44.718
236.5,43.1,44.718
238.6,43.2,44.718
243.7,43.3,44.718
244.3,42.9,44.718
245.1,34.3,38.462
247,27.2,30.226
249.2,24.1,26.468
250.3,20.3,22.293
251.8,16.1,17.577
254.1,11.7,12.849
254.7,7.63,8.4621
257.1,4.73,5.2542
257.7,2.28,2.5318
261.9,1.52,1.7231
259.9,0.932,1.0836
263.2,0.679,0.80879
264.2,0.446,0.59965
266.1,0.32,0.49603
268.2,0.234,0.37915
270.7,0.178,0.31072
271.6,0.12,0.27256
273.8,0.0775,0.25006
270.8,0.0719,0.15617
275.9,0.0649,0.1454
276.6,0.0538,0.14964
278.4,0.0543,0.16002
279.7,0.0678,0.1818
282.7,0.0525,0.16479
284.9,0.0295,0.18545
283.4,0.196,0.19084
286.3,0,0.14507
289.4,0,0.15283
289.6,0,0.18025
292.1,0,0.18666
291.8,0,0.14286
296.5,0,0.14296
295,0,0.14656
298.7,0,0.14198
299.3,0,0.12273
303.7,0,0.17863
303.5,0,0.1887
305.7,0,0.14578
303.5,0,0.15953
307.6,0,0.16133
309,0,0.13361
311.9,0,0.16161
313.4,0,0.13473
313,0,0.15834
315.9,0,0.16705
317.3,0,0.13704
318,0,0.16269
320.7,0,0.22364
321.3,0,0.11166
319.3,0,0.16292
328.2,0,0.11542
326.2,0,0.13192
325.2,0,0.1802
328,0,0.11634
330.1,0,0.1334
330.4,0,0.16346
334.9,0,0.10461
334.2,0,0.12715
337.8,0,0.12006
339.5,0,0.14054
341.9,0,0.18837
343.6,0,0.13201
344.1,0,0.12809
344.5,0,0.10334
347,0,0.13925
347.4,0,0.099101
348.4,0,0.16518
352.3,0,0.16483
354.7,0,0.19107
357.8,0,0.18989
359.7,0,0.25696
358,0,0.1632
355.4,0,0.2575
363.1,0,0.25893
362.1,0,0.2495
366.6,0,0.30289


==> figures/data/20230322/simuPDF_strain02/simuPDF_fit_nmf1.csv <==
0,0,2.1791e-17,-2.1791e-17
0.02,-0.016063,-0.01189,-0.0041731
0.04,-0.031988,-0.024021,-0.0079665
0.06,-0.047683,-0.036551,-0.011133
0.08,-0.063138,-0.049497,-0.013641
0.1,-0.078427,-0.062736,-0.015691
0.12,-0.093681,-0.076042,-0.017639
0.14,-0.10904,-0.089165,-0.019878
0.16,-0.12462,-0.10192,-0.0227
0.18,-0.14044,-0.11425,-0.026195
0.2,-0.15645,-0.12623,-0.030218
0.22,-0.17253,-0.13809,-0.034443
0.24,-0.18854,-0.15007,-0.038471
0.26,-0.20435,-0.16237,-0.041973
0.28,-0.21991,-0.17511,-0.044803
0.3,-0.23526,-0.18822,-0.047046
0.32,-0.25052,-0.20152,-0.048992
0.34,-0.26581,-0.21477,-0.051036
0.36,-0.28127,-0.22773,-0.053536
0.38,-0.29697,-0.24028,-0.056693
0.4,-0.3129,-0.25242,-0.060482
0.42,-0.32897,-0.26431,-0.064656
0.44,-0.34502,-0.27619,-0.068835
0.46,-0.36093,-0.28829,-0.072637
0.48,-0.37661,-0.3008,-0.075811
0.5,-0.39205,-0.31373,-0.078323
0.52,-0.40733,-0.32696,-0.080369
0.54,-0.42258,-0.34028,-0.082308
0.56,-0.43795,-0.35341,-0.084534
0.58,-0.45353,-0.36618,-0.087345
0.6,-0.46935,-0.37852,-0.090834
0.62,-0.48536,-0.3905,-0.094859
0.64,-0.50143,-0.40234,-0.099092
0.66,-0.51742,-0.41429,-0.10313
0.68,-0.53321,-0.42657,-0.10664
0.7,-0.54876,-0.43928,-0.10948
0.72,-0.5641,-0.45238,-0.11172
0.74,-0.57934,-0.46569,-0.11365
0.76,-0.59463,-0.47895,-0.11568
0.78,-0.61009,-0.49193,-0.11816
0.8,-0.6258,-0.50449,-0.12131
0.82,-0.64172,-0.51662,-0.1251
0.84,-0.65777,-0.52849,-0.12928
0.86,-0.67381,-0.54033,-0.13348
0.88,-0.6897,-0.55241,-0.13729
0.9,-0.70536,-0.56488,-0.14047
0.92,-0.72078,-0.5778,-0.14298
0.94,-0.73605,-0.59103,-0.14501
0.96,-0.75129,-0.60436,-0.14693
0.98,-0.76665,-0.61752,-0.14913
1,-0.78223,-0.6303,-0.15193
1.02,-0.79804,-0.64263,-0.15542
1.04,-0.81404,-0.65459,-0.15945
1.06,-0.83009,-0.66639,-0.1637
1.08,-0.84606,-0.6783,-0.16776
1.1,-0.86182,-0.69054,-0.17129
1.12,-0.87734,-0.70323,-0.17412
1.14,-0.89266,-0.71632,-0.17634
1.16,-0.90789,-0.72965,-0.17825
1.18,-0.92317,-0.74293,-0.18025
1.2,-0.93863,-0.75592,-0.18271
1.22,-0.95432,-0.76848,-0.18585
1.24,-0.97023,-0.78059,-0.18964
1.26,-0.98626,-0.79241,-0.19385
1.28,-1.0023,-0.80421,-0.19807
1.3,-1.0181,-0.81623,-0.2019
1.32,-1.0338,-0.82868,-0.20509
1.34,-1.0492,-0.84158,-0.20758
1.36,-1.0644,-0.85483,-0.20958
1.38,-1.0796,-0.86818,-0.21146
1.4,-1.095,-0.88135,-0.21364
1.42,-1.1106,-0.89413,-0.21642
1.44,-1.1264,-0.90644,-0.21991
1.46,-1.1423,-0.91836,-0.22397
1.48,-1.1583,-0.9301,-0.22825
1.5,-1.1743,-0.94195,-0.23233
1.52,-1.19,-0.95415,-0.23586
1.54,-1.2055,-0.96682,-0.23866
1.56,-1.2207,-0.9799,-0.24084
1.58,-1.2359,-0.99321,-0.24268
1.6,-1.251,-1.0064,-0.24459
1.62,-1.2663,-1.0193,-0.24695
1.64,-1.2816,-1.0316,-0.24993
1.66,-1.2968,-1.0434,-0.25347
1.68,-1.3118,-1.0546,-0.25722
1.7,-1.3261,-1.0654,-0.26065
1.72,-1.3392,-1.076,-0.26318
1.74,-1.3506,-1.0863,-0.26428
1.76,-1.3595,-1.096,-0.26356
1.78,-1.3653,-1.1046,-0.26072
1.8,-1.3668,-1.1113,-0.25549
1.82,-1.363,-1.1155,-0.24745
1.84,-1.3522,-1.1164,-0.23589
1.86,-1.3329,-1.1132,-0.21975
1.88,-1.3032,-1.1055,-0.1977
1.9,-1.2615,-1.0932,-0.16831
1.92,-1.2063,-1.0759,-0.1304
1.94,-1.137,-1.0536,-0.083398
1.96,-1.054,-1.0263,-0.027683
1.98,-0.95853,-0.99369,0.035157
2,-0.85349,-0.95576,0.10227
2.02,-0.7429,-0.91259,0.16969
2.04,-0.63196,-0.86453,0.23257
2.06,-0.52664,-0.81228,0.28565
2.08,-0.43327,-0.75693,0.32367
2.1,-0.358,-0.69979,0.34179
2.12,-0.30627,-0.64218,0.33592
2.14,-0.28224,-0.58516,0.30292
2.16,-0.28847,-0.52922,0.24075
2.18,-0.32558,-0.47407,0.14849
2.2,-0.39222,-0.41854,0.026313
2.22,-0.48519,-0.3607,-0.12449
2.24,-0.59974,-0.29816,-0.30157
2.26,-0.73003,-0.22844,-0.50159
2.28,-0.8697,-0.14946,-0.72024
2.3,-1.0124,-0.060087,-0.95234
2.32,-1.1525,0.039532,-1.192
2.34,-1.2851,0.14767,-1.4327
2.36,-1.4067,0.26092,-1.6676
2.38,-1.5152,0.37431,-1.8895
2.4,-1.6098,0.48153,-2.0913
2.42,-1.6905,0.57536,-2.2658
2.44,-1.7583,0.64821,-2.4065
2.46,-1.8148,0.69278,-2.5075
2.48,-1.8614,0.70274,-2.5642
2.5,-1.8999,0.67349,-2.5733
2.52,-1.9315,0.60278,-2.5342
2.54,-1.9573,0.49119,-2.4485
2.56,-1.978,0.34238,-2.3204
2.58,-1.9938,0.16296,-2.1568
2.6,-2.0044,-0.037963,-1.9664
2.62,-2.0088,-0.24965,-1.7592
2.64,-2.0053,-0.46075,-1.5446
2.66,-1.9913,-0.66041,-1.3309
2.68,-1.9631,-0.83931,-1.1238
2.7,-1.9158,-0.99033,-0.92545
2.72,-1.8436,-1.1089,-0.73474
2.74,-1.7398,-1.1926,-0.5472
2.76,-1.5972,-1.241,-0.35624
2.78,-1.4088,-1.2543,-0.15447
2.8,-1.1685,-1.2332,0.064692
2.82,-0.87225,-1.1778,0.30555
2.84,-0.51889,-1.0879,0.56898
2.86,-0.11129,-0.96306,0.85177
2.88,0.34295,-0.80376,1.1467
2.9,0.83108,-0.61208,1.4432
2.92,1.3353,-0.39284,1.7281
2.94,1.8335,-0.1542,1.9877
2.96,2.3005,0.092223,2.2083
2.98,2.7104,0.33194,2.3784
3,3.0381,0.54881,2.4893
3.02,3.2624,0.72667,2.5358
3.04,3.3678,0.85126,2.5166
3.06,3.3463,0.91188,2.4344
3.08,3.1981,0.90271,2.2954
3.1,2.932,0.82345,2.1085
3.12,2.5639,0.6792,1.8847
3.14,2.1159,0.47973,1.6361
3.16,1.6132,0.23819,1.375
3.18,1.0824,-0.030429,1.1128
3.2,0.5488,-0.31088,0.85968
3.22,0.034551,-0.58902,0.62357
3.24,-0.44246,-0.85287,0.41041
3.26,-0.86928,-1.0932,0.22394
3.28,-1.2377,-1.3039,0.066168
3.3,-1.5436,-1.4815,-0.062071
3.32,-1.7859,-1.6254,-0.16046
3.34,-1.9652,-1.7367,-0.22853
3.36,-2.0828,-1.8176,-0.26514
3.38,-2.1393,-1.8711,-0.26822
3.4,-2.1344,-1.8996,-0.23481
3.42,-2.0662,-1.9048,-0.16138
3.44,-1.9311,-1.8867,-0.044472
3.46,-1.725,-1.8436,0.11852
3.48,-1.4435,-1.772,0.32846
3.5,-1.0835,-1.6671,0.58361
3.52,-0.64451,-1.5236,0.87905
3.54,-0.13023,-1.3364,1.2062
3.56,0.4502,-1.1027,1.5529
3.58,1.0813,-0.82243,1.9038
3.6,1.7413,-0.49973,2.241
3.62,2.4021,-0.14339,2.5455
3.64,3.0315,0.23328,2.7983
3.66,3.5953,0.61327,2.9821
3.68,4.06,0.97741,3.0825
3.7,4.3959,1.3064,3.0895
3.72,4.5807,1.5832,2.9975
3.74,4.6013,1.7951,2.8062
3.76,4.4554,1.9358,2.5196
3.78,4.1519,2.0063,2.1456
3.8,3.7101,2.015,1.6951
3.82,3.1573,1.9767,1.1806
3.84,2.5267,1.9107,0.61605
3.86,1.854,1.8379,0.016057
3.88,1.1745,1.7782,-0.60369
3.9,0.52071,1.7468,-1.2261
3.92,-0.079244,1.7528,-1.8321
3.94,-0.60278,1.7975,-2.4003
3.96,-1.0328,1.8743,-2.9071
3.98,-1.3573,1.9706,-3.3279
4,-1.5684,2.0699,-3.6382
4.02,-1.6616,2.155,-3.8166
4.04,-1.6353,2.2115,-3.8468
4.06,-1.49,2.2305,-3.7206
4.08,-1.2292,2.21,-3.4393
4.1,-0.85949,2.1556,-3.015
4.12,-0.39157,2.0786,-2.4702
4.14,0.15884,1.9944,-1.8355
4.16,0.77055,1.9183,-1.1478
4.18,1.4169,1.8628,-0.44593
4.2,2.0664,1.8344,0.23198
4.22,2.6844,1.8322,0.85222
4.24,3.2352,1.8476,1.3876
4.26,3.6847,1.8659,1.8188
4.28,4.0036,1.869,2.1347
4.3,4.1702,1.8384,2.3318
4.32,4.1723,1.7592,2.4131
4.34,4.0086,1.622,2.3865
4.36,3.6891,1.4254,2.2637
4.38,3.234,1.1755,2.0585
4.4,2.6717,0.8855,1.7862
4.42,2.0359,0.57348,1.4624
4.44,1.3628,0.26003,1.1027
4.46,0.68745,-0.034091,0.72154
4.48,0.041825,-0.28994,0.33177
4.5,-0.54775,-0.49172,-0.056021
4.52,-1.0614,-0.62745,-0.43397
4.54,-1.4862,-0.68912,-0.79709
4.56,-1.8156,-0.67273,-1.1429
4.58,-2.049,-0.57822,-1.4708
4.6,-2.1903,-0.40965,-1.7806
4.62,-2.2473,-0.17554,-2.0718
4.64,-2.2309,0.11083,-2.3418
4.66,-2.1543,0.43139,-2.5857
4.68,-2.0323,0.76378,-2.7961
4.7,-1.8811,1.0826,-2.9637
4.72,-1.7175,1.3613,-3.0788
4.74,-1.5579,1.5751,-3.1329
4.76,-1.4176,1.7029,-3.1205
4.78,-1.3098,1.7306,-3.0404
4.8,-1.2444,1.6521,-2.8965
4.82,-1.2272,1.4702,-2.6974
4.84,-1.2595,1.1957,-2.4552
4.86,-1.3378,0.84627,-2.1841
4.88,-1.4542,0.44373,-1.898
4.9,-1.5969,0.01167,-1.6086
4.92,-1.7509,-0.42683,-1.3241
4.94,-1.8993,-0.85082,-1.0484
4.96,-2.0239,-1.2424,-0.7816
4.98,-2.1071,-1.5866,-0.52046
5,-2.132,-1.8716,-0.26041
5.02,-2.0844,-2.0875,0.0030298
5.04,-1.9536,-2.2264,0.27275
5.06,-1.7336,-2.2826,0.54902
5.08,-1.424,-2.2531,0.82914
5.1,-1.0311,-2.1388,1.1077
5.12,-0.56821,-1.9453,1.3771
5.14,-0.055178,-1.6842,1.629
5.16,0.48204,-1.3725,1.8546
5.18,1.0131,-1.0329,2.046
5.2,1.5055,-0.69119,2.1967
5.22,1.9271,-0.3743,2.3014
5.24,2.2488,-0.10758,2.3564
5.26,2.4475,0.088071,2.3594
5.28,2.5079,0.19833,2.3096
5.3,2.4241,0.21677,2.2073
5.32,2.1998,0.14514,2.0547
5.34,1.8482,-0.0073997,1.8556
5.36,1.39,-0.22586,1.6158
5.38,0.85141,-0.49154,1.343
5.4,0.26189,-0.78425,1.0461
5.42,-0.34898,-1.0844,0.73538
5.44,-0.95374,-1.3743,0.42059
5.46,-1.5291,-1.6398,0.1107
5.48,-2.0571,-1.8698,-0.18726
5.5,-2.526,-2.0573,-0.46871
5.52,-2.9298,-2.1982,-0.73159
5.54,-3.2676,-2.2917,-0.97594
5.56,-3.5428,-2.3397,-1.203
5.58,-3.761,-2.3469,-1.4141
5.6,-3.9295,-2.3201,-1.6093
5.62,-4.0552,-2.2689,-1.7863
5.64,-4.1444,-2.2045,-1.9399
5.66,-4.2015,-2.1394,-2.0621
5.68,-4.2287,-2.0863,-2.1424
5.7,-4.2261,-2.0567,-2.1694
5.72,-4.1908,-2.0587,-2.1322
5.74,-4.1178,-2.0959,-2.022
5.76,-3.9994,-2.1656,-1.8339
5.78,-3.8258,-2.258,-1.5678
5.8,-3.5855,-2.3567,-1.2288
5.82,-3.2663,-2.4391,-0.82718
5.84,-2.8566,-2.4792,-0.37735
5.86,-2.347,-2.4503,0.10329
5.88,-1.7326,-2.3285,0.59585
5.9,-1.0147,-2.096,1.0814
5.92,-0.20271,-1.7446,1.5419
5.94,0.68428,-1.2769,1.9612
5.96,1.6176,-0.70742,2.325
5.98,2.5598,-0.061302,2.6211
6,3.4667,0.6278,2.8389
6.02,4.2907,1.3212,2.9695
6.04,4.985,1.9792,3.0058
6.06,5.5079,2.5647,2.9431
6.08,5.8272,3.047,2.7802
6.1,5.9238,3.4039,2.5199
6.12,5.7936,3.6227,2.1709
6.14,5.4483,3.7006,1.7477
6.16,4.9144,3.6434,1.271
6.18,4.2302,3.4638,0.76634
6.2,3.4422,3.1796,0.26265
6.22,2.6007,2.8113,-0.21064
6.24,1.7546,2.3811,-0.62643
6.26,0.94768,1.9105,-0.96283
6.28,0.21471,1.4201,-1.2054
6.3,-0.4202,0.92816,-1.3484
6.32,-0.94463,0.45014,-1.3948
6.34,-1.3573,-0.0019817,-1.3553
6.36,-1.6661,-0.42016,-1.246
6.38,-1.8862,-0.80043,-1.0858
6.4,-2.0366,-1.1427,-0.89388
6.42,-2.1374,-1.4501,-0.6872
6.44,-2.2069,-1.7277,-0.47918
6.46,-2.2598,-1.9807,-0.27911
6.48,-2.3056,-2.2131,-0.092524
6.5,-2.3479,-2.4258,0.077954
6.52,-2.3844,-2.6159,0.23144
6.54,-2.4086,-2.7764,0.36778
6.56,-2.4103,-2.8972,0.48692
6.58,-2.3784,-2.9671,0.5887
6.6,-2.3023,-2.9754,0.67314
6.62,-2.1743,-2.9151,0.74081
6.64,-1.991,-2.7841,0.79313
6.66,-1.7546,-2.5869,0.8323
6.68,-1.4728,-2.3336,0.8608
6.7,-1.159,-2.0394,0.88045
6.72,-0.83025,-1.7215,0.89125
6.74,-0.50568,-1.3961,0.89042
6.76,-0.20374,-1.0757,0.87195
6.78,0.060466,-0.76651,0.82697
6.8,0.27778,-0.46732,0.7451
6.82,0.44696,-0.16959,0.61655
6.84,0.57567,0.14084,0.43483
6.86,0.68035,0.48099,0.19936
6.88,0.78466,0.86715,-0.082487
6.9,0.91677,1.3111,-0.39438
6.92,1.1056,1.8172,-0.71162
6.94,1.3765,2.3796,-1.0031
6.96,1.7472,2.9822,-1.235
6.98,2.224,3.5986,-1.3746
7,2.7997,4.1952,-1.3955
7.02,3.4526,4.7339,-1.2813
7.04,4.1481,5.177,-1.0288
7.06,4.8417,5.4913,-0.64962
7.08,5.4835,5.6528,-0.16932
7.1,6.024,5.6496,0.37443
7.12,6.4197,5.4838,0.93588
7.14,6.6387,5.1726,1.4661
7.16,6.6642,4.7461,1.9181
7.18,6.4968,4.2446,2.2522
7.2,6.1544,3.7145,2.4399
7.22,5.6695,3.2025,2.467
7.24,5.0855,2.751,2.3345
7.26,4.4508,2.3928,2.058
7.28,3.8133,2.1474,1.6659
7.3,3.2147,2.0193,1.1954
7.32,2.6859,1.9977,0.68823
7.34,2.2446,2.0582,0.18637
7.36,1.8941,2.1668,-0.27264
7.38,1.6248,2.2839,-0.65909
7.4,1.4167,2.3702,-0.9535
7.42,1.2436,2.3912,-1.1476
7.44,1.0773,2.3211,-1.2438
7.46,0.89216,2.1459,-1.2538
7.48,0.66823,1.8636,-1.1954
7.5,0.39382,1.4837,-1.0899
7.52,0.066265,1.0249,-0.95859
7.54,-0.3085,0.51142,-0.81992
7.56,-0.71759,-0.030189,-0.6874
7.58,-1.1435,-0.57498,-0.56852
7.6,-1.5668,-1.1021,-0.46466
7.62,-1.9686,-1.5966,-0.37207
7.64,-2.3327,-2.0492,-0.2835
7.66,-2.6463,-2.4559,-0.19037
7.68,-2.9011,-2.8161,-0.084954
7.7,-3.0922,-3.1299,0.037746
7.72,-3.2173,-3.396,0.17876
7.74,-3.2754,-3.6102,0.33474
7.76,-3.2658,-3.7642,0.49839
7.78,-3.1866,-3.8463,0.65966
7.8,-3.0351,-3.8426,0.8075
7.82,-2.8076,-3.7393,0.93167
7.84,-2.5012,-3.5256,1.0245
7.86,-2.1149,-3.1967,1.0818
7.88,-1.6519,-2.7555,1.1036
7.9,-1.121,-2.2146,1.0936
7.92,-0.53815,-1.596,1.0579
7.94,0.07341,-0.93026,1.0037
7.96,0.68373,-0.254,0.93773
7.98,1.2579,0.39308,0.86483
8,1.7589,0.97174,0.78714
8.02,2.1508,1.4468,0.704
8.04,2.4026,1.7901,0.61252
8.06,2.4915,1.9829,0.50855
8.08,2.4053,2.0175,0.3878
8.1,2.1442,1.8973,0.24691
8.12,1.7204,1.6364,0.083949
8.14,1.1571,1.2585,-0.10148
8.16,0.48599,0.79474,-0.30875
8.18,-0.25578,0.2812,-0.53697
8.2,-1.0294,-0.24356,-0.78581
8.22,-1.7974,-0.74151,-1.0559
8.24,-2.5268,-1.1779,-1.3489
8.26,-3.1906,-1.524,-1.6666
8.28,-3.7685,-1.759,-2.0096
8.3,-4.2477,-1.872,-2.3757
8.32,-4.6213,-1.8629,-2.7584
8.34,-4.8877,-1.742,-3.1458
8.36,-5.0495,-1.5291,-3.5204
8.38,-5.1121,-1.252,-3.8601
8.4,-5.0832,-0.94304,-4.1401
8.42,-4.9725,-0.63653,-4.3359
8.44,-4.7914,-0.36494,-4.4264
8.46,-4.5532,-0.15596,-4.3973
8.48,-4.273,-0.029917,-4.2431
8.5,-3.9672,0.0018292,-3.969
8.52,-3.6533,-0.062597,-3.5907
8.54,-3.3488,-0.21619,-3.1326
8.56,-3.0698,-0.44469,-2.6251
8.58,-2.8302,-0.7289,-2.1013
8.6,-2.6403,-1.0474,-1.5929
8.62,-2.5058,-1.3792,-1.1265
8.64,-2.4276,-1.706,-0.72157
8.66,-2.4019,-2.0134,-0.38844
8.68,-2.4206,-2.2915,-0.1291
8.7,-2.4728,-2.5341,0.061362
8.72,-2.5458,-2.7378,0.19196
8.74,-2.627,-2.8996,0.27261
8.76,-2.7048,-3.0159,0.31109
8.78,-2.7699,-3.0808,0.31092
8.8,-2.8153,-3.0859,0.27065
8.82,-2.8367,-3.0214,0.18473
8.84,-2.8318,-2.8777,0.045908
8.86,-2.7995,-2.6482,-0.1513
8.88,-2.7392,-2.3322,-0.40701
8.9,-2.6497,-1.9368,-0.71296
8.92,-2.5297,-1.4788,-1.051
8.94,-2.3773,-0.98362,-1.3937
8.96,-2.1907,-0.48362,-1.7071
8.98,-1.9692,-0.013991,-1.9552
9,-1.714,0.39177,-2.1057
9.02,-1.4287,0.70679,-2.1355
9.04,-1.1198,0.91483,-2.0346
9.06,-0.79544,1.0127,-1.8082
9.08,-0.46513,1.0107,-1.4758
9.1,-0.13773,0.93027,-1.068
9.12,0.18,0.80076,-0.62076
9.14,0.48478,0.654,-0.16923
9.16,0.77745,0.5195,0.25795
9.18,1.0629,0.42017,0.64274
9.2,1.3491,0.36981,0.97924
9.22,1.645,0.3725,1.2725
9.24,1.9593,0.42401,1.5353
9.26,2.2974,0.51457,1.7828
9.28,2.6612,0.63244,2.0288
9.3,3.048,0.76712,2.2809
9.32,3.4514,0.91172,2.5397
9.34,3.863,1.0639,2.799
9.36,4.2741,1.2255,3.0485
9.38,4.6782,1.4006,3.2777
9.4,5.0724,1.5931,3.4793
9.42,5.4573,1.8048,3.6525
9.44,5.8365,2.0332,3.8033
9.46,6.2146,2.2712,3.9433
9.48,6.5939,2.5069,4.0871
9.5,6.9723,2.7251,4.2472
9.52,7.34,2.9094,4.4305
9.54,7.6793,3.044,4.6353
9.56,7.9648,3.1153,4.8496
9.58,8.1659,3.1136,5.0523
9.6,8.2504,3.0338,5.2166
9.62,8.1891,2.8753,5.3138
9.64,7.9604,2.6421,5.3183
9.66,7.5538,2.342,5.2118
9.68,6.9724,1.9862,4.9862
9.7,6.2329,1.5885,4.6445
9.72,5.3642,1.1641,4.2001
9.74,4.4042,0.72903,3.6751
9.76,3.3956,0.29863,3.0969
9.78,2.3817,-0.11337,2.4951
9.8,1.4022,-0.49596,1.8981
9.82,0.49006,-0.84135,1.3314
9.84,-0.33005,-1.1451,0.81509
9.86,-1.0427,-1.4058,0.36303
9.88,-1.6412,-1.6236,-0.017641
9.9,-2.1263,-1.7997,-0.32667
9.92,-2.5048,-1.9346,-0.57022
9.94,-2.788,-2.0281,-0.75994
9.96,-2.9904,-2.0788,-0.9115
9.98,-3.1284,-2.0859,-1.0425
10,-3.2198,-2.0498,-1.17
10.02,-3.2827,-1.9748,-1.3079
10.04,-3.3346,-1.8699,-1.4648
10.06,-3.3916,-1.7496,-1.6421
10.08,-3.4672,-1.6331,-1.8341
10.1,-3.5712,-1.5422,-2.0289
10.12,-3.7087,-1.4984,-2.2104
10.14,-3.8795,-1.5184,-2.3611
10.16,-4.0774,-1.6114,-2.4659
10.18,-4.2903,-1.7764,-2.5138
10.2,-4.5009,-2.0011,-2.4998
10.22,-4.6876,-2.263,-2.4246
10.24,-4.8258,-2.5324,-2.2934
10.26,-4.8896,-2.7763,-2.1133
10.28,-4.8536,-2.9625,-1.891
10.3,-4.6952,-3.0641,-1.6311
10.32,-4.3967,-3.062,-1.3347
10.34,-3.9475,-2.9462,-1.0013
10.36,-3.3461,-2.7157,-0.63036
10.38,-2.6018,-2.377,-0.22479
10.4,-1.7354,-1.9412,0.2058
10.42,-0.77956,-1.4225,0.64296
10.44,0.22291,-0.8361,1.059
10.46,1.2212,-0.19755,1.4188
10.48,2.1605,0.47683,1.6837
10.5,2.9861,1.1691,1.8171
10.52,3.6488,1.8584,1.7903
10.54,4.1093,2.5208,1.5884
10.56,4.3425,3.1292,1.2132
10.58,4.3399,3.6552,0.68478
10.6,4.1112,4.0719,0.039302
10.62,3.6825,4.3575,-0.67503
10.64,3.095,4.4993,-1.4043
10.66,2.4003,4.4961,-2.0958
10.68,1.6564,4.3606,-2.7041
10.7,0.92243,4.1184,-3.196
10.72,0.25385,3.8068,-3.553
10.74,-0.30132,3.4699,-3.7712
10.76,-0.70578,3.154,-3.8598
10.78,-0.93487,2.9018,-3.8367
10.8,-0.97747,2.7474,-3.7249
10.82,-0.83566,2.7122,-3.5479
10.84,-0.52363,2.8028,-3.3265
10.86,-0.065613,3.0109,-3.0765
10.88,0.50665,3.3149,-2.8082
10.9,1.1569,3.683,-2.5261
10.92,1.8473,4.0777,-2.2304
10.94,2.5417,4.4601,-1.9184
10.96,3.2077,4.7937,-1.586
10.98,3.8186,5.0477,-1.2291
11,4.3543,5.1991,-0.84482
11.02,4.801,5.2335,-0.43245
11.04,5.1506,5.1448,0.0057897
11.06,5.3985,4.9344,0.46404
11.08,5.5421,4.6098,0.9323
11.1,5.5793,4.1831,1.3962
11.12,5.5068,3.6695,1.8372
11.14,5.3201,3.0864,2.2338
11.16,5.0145,2.4518,2.5627
11.18,4.586,1.7845,2.8016
11.2,4.034,1.102,2.932
11.22,3.3628,0.42109,2.9417
11.24,2.5837,-0.2439,2.8276
11.26,1.7158,-0.88098,2.5968
11.28,0.78536,-1.481,2.2664
11.3,-0.17515,-2.0377,1.8626
11.32,-1.1297,-2.547,1.4172
11.34,-2.0419,-3.006,0.96411
11.36,-2.8775,-3.4124,0.53496
11.38,-3.608,-3.7634,0.15541
11.4,-4.2122,-4.0545,-0.15769
11.42,-4.6776,-4.2801,-0.39754
11.44,-5.0004,-4.4334,-0.56699
11.46,-5.1847,-4.508,-0.67661
11.48,-5.2409,-4.4992,-0.74167
11.5,-5.1843,-4.4057,-0.77854
11.52,-5.0326,-4.2312,-0.80142
11.54,-4.8046,-3.9849,-0.81975
11.56,-4.519,-3.6822,-0.83682
11.58,-4.1932,-3.3435,-0.84966
11.6,-3.8434,-2.9931,-0.85026
11.62,-3.4842,-2.6567,-0.82756
11.64,-3.1295,-2.3595,-0.77004
11.66,-2.7924,-2.1241,-0.66827
11.68,-2.4858,-1.9686,-0.51718
11.7,-2.2225,-1.9048,-0.31764
11.72,-2.0152,-1.9378,-0.077392
11.74,-1.8758,-2.0647,0.18898
11.76,-1.8146,-2.2753,0.46075
11.78,-1.8392,-2.5517,0.71252
11.8,-1.9531,-2.8694,0.91634
11.82,-2.1546,-3.1988,1.0443
11.84,-2.4357,-3.5071,1.0713
11.86,-2.7823,-3.761,0.97864
11.88,-3.174,-3.9301,0.75611
11.9,-3.5857,-3.9905,0.40473
11.92,-3.9894,-3.9271,-0.062292
11.94,-4.3567,-3.7369,-0.61976
11.96,-4.6615,-3.4293,-1.2322
11.98,-4.8828,-3.0253,-1.8574
12,-5.0063,-2.5557,-2.4506
12.02,-5.0266,-2.0567,-2.97
12.04,-4.947,-1.5657,-3.3813
12.06,-4.7792,-1.1168,-3.6624
12.08,-4.5421,-0.73635,-3.8057
12.1,-4.2593,-0.4411,-3.8182
12.12,-3.9571,-0.23702,-3.7201
12.14,-3.6616,-0.12046,-3.5412
12.16,-3.3961,-0.080537,-3.3155
12.18,-3.1791,-0.10236,-3.0767
12.2,-3.0229,-0.17039,-2.8525
12.22,-2.9325,-0.27118,-2.6614
12.24,-2.9054,-0.39516,-2.5102
12.26,-2.932,-0.53707,-2.3949
12.28,-2.9969,-0.69531,-2.3016
12.3,-3.0802,-0.87046,-2.2097
12.32,-3.1596,-1.0634,-2.0962
12.34,-3.2123,-1.2733,-1.9391
12.36,-3.2171,-1.4964,-1.7206
12.38,-3.1553,-1.7252,-1.4301
12.4,-3.0127,-1.948,-1.0647
12.42,-2.7794,-2.1496,-0.62982
12.44,-2.45,-2.3118,-0.13814
12.46,-2.023,-2.4151,0.39209
12.48,-1.5003,-2.4395,0.93914
12.5,-0.88609,-2.3662,1.4801
12.52,-0.18634,-2.1797,1.9934
12.54,0.59125,-1.8691,2.4603
12.56,1.4374,-1.43,2.8674
12.58,2.3407,-0.86621,3.2069
12.6,3.2874,-0.19025,3.4777
12.62,4.2609,0.57649,3.6844
12.64,5.2417,1.4048,3.8369
12.66,6.208,2.2599,3.9481
12.68,7.1361,3.1043,4.0318
12.7,8.0021,3.9017,4.1004
12.72,8.7824,4.62,4.1625
12.74,9.4557,5.2346,4.2211
12.76,10.003,5.7302,4.2729
12.78,10.409,6.1008,4.3082
12.8,10.661,6.3492,4.3119
12.82,10.751,6.4845,4.266
12.84,10.671,6.5194,4.1519
12.86,10.421,6.4674,3.9536
12.88,10.001,6.3403,3.6606
12.9,9.4165,6.1464,3.2701
12.92,8.6791,5.8903,2.7888
12.94,7.8063,5.5734,2.2329
12.96,6.8232,5.195,1.6282
12.98,5.7617,4.7543,1.0074
13,4.6601,4.2521,0.40802
13.02,3.5607,3.6921,-0.13137
13.04,2.5072,3.0821,-0.57486
13.06,1.541,2.4341,-0.8931
13.08,0.69711,1.7638,-1.0667
13.1,0.0012695,1.0901,-1.0888
13.12,-0.53315,0.43342,-0.96658
13.14,-0.90639,-0.18561,-0.72077
13.16,-1.1321,-0.7477,-0.38444
13.18,-1.236,-1.2364,0.00039152
13.2,-1.2522,-1.6393,0.38704
13.22,-1.22,-1.9491,0.72913
13.24,-1.1783,-2.164,0.98568
13.26,-1.1618,-2.2874,1.1256
13.28,-1.1964,-2.3273,1.1309
13.3,-1.2964,-2.2951,0.99864
13.32,-1.4631,-2.2037,0.7406
13.34,-1.6846,-2.0663,0.38167
13.36,-1.9378,-1.8944,-0.043402
13.38,-2.1913,-1.6973,-0.49407
13.4,-2.4099,-1.4815,-0.9284
13.42,-2.559,-1.2517,-1.3073
13.44,-2.6095,-1.0116,-1.5979
13.46,-2.5419,-0.76568,-1.7762
13.48,-2.3489,-0.52032,-1.8286
13.5,-2.0367,-0.28486,-1.7518
13.52,-1.6244,-0.071662,-1.5528
13.54,-1.1424,0.10468,-1.2471
13.56,-0.62834,0.22899,-0.85733
13.58,-0.12308,0.28764,-0.41071
13.6,0.33382,0.27079,0.063035
13.62,0.70842,0.17428,0.53414
13.64,0.97575,0.00073542,0.97502
13.66,1.122,-0.24026,1.3623
13.68,1.1452,-0.53305,1.6782
13.7,1.0544,-0.85758,1.912
13.72,0.86828,-1.1916,2.0598
13.74,0.61175,-1.5128,2.1246
13.76,0.31337,-1.8012,2.1146
13.78,0.0020072,-2.0401,2.0421
13.8,-0.29581,-2.2174,1.9216
13.82,-0.55801,-2.3253,1.7672
13.84,-0.7682,-2.3598,1.5916
13.86,-0.91611,-2.3204,1.4043
13.88,-0.99729,-2.2087,1.2114
13.9,-1.0122,-2.0279,1.0157
13.92,-0.96506,-1.7821,0.81704
13.94,-0.86228,-1.4761,0.61386
13.96,-0.7114,-1.1158,0.40443
13.98,-0.51985,-0.70828,0.18843
14,-0.2944,-0.26268,-0.031719
14.02,-0.040784,0.2091,-0.24988
14.04,0.23611,0.69193,-0.45582
14.06,0.53179,1.1673,-0.63552
14.08,0.8415,1.6138,-0.77227
14.1,1.1594,2.008,-0.84861
14.12,1.478,2.3269,-0.84889
14.14,1.7875,2.5498,-0.76223
14.16,2.0759,2.6615,-0.58553
14.18,2.3292,2.6551,-0.32587
14.2,2.532,2.534,-0.0019975
14.22,2.669,2.3132,0.35585
14.24,2.7262,2.0184,0.7078
14.26,2.6923,1.6843,1.008
14.28,2.5607,1.351,1.2097
14.3,2.3302,1.059,1.2711
14.32,2.0055,0.84437,1.1611
14.34,1.598,0.73411,0.86386
14.36,1.1241,0.74269,0.38143
14.38,0.60463,0.8704,-0.26578
14.4,0.062194,1.1037,-1.0415
14.42,-0.4807,1.4177,-1.8984
14.44,-1.0042,1.7794,-2.7835
14.46,-1.493,2.1528,-3.6457
14.48,-1.9379,2.503,-4.4409
14.5,-2.3365,2.7999,-5.1363
14.52,-2.6925,3.0206,-5.7131
14.54,-3.0153,3.1504,-6.1656
14.56,-3.3171,3.1822,-6.4992
14.58,-3.6114,3.115,-6.7264
14.6,-3.9104,2.9522,-6.8626
14.62,-4.2228,2.6995,-6.9223
14.64,-4.5525,2.3633,-6.9158
14.66,-4.8976,1.9503,-6.8479
14.68,-5.2514,1.467,-6.7184
14.7,-5.6024,0.9203,-6.5227
14.72,-5.9368,0.31825,-6.255
14.74,-6.2398,-0.32953,-5.9103
14.76,-6.4979,-1.0114,-5.4865
14.78,-6.7003,-1.7136,-4.9867
14.8,-6.8403,-2.4211,-4.4192
14.82,-6.9154,-3.1177,-3.7977
14.84,-6.9272,-3.7873,-3.1399
14.86,-6.8807,-4.4145,-2.4662
14.88,-6.7827,-4.9848,-1.7979
14.9,-6.6407,-5.4856,-1.1551
14.92,-6.461,-5.9056,-0.5554
14.94,-6.2474,-6.2347,-0.012622
14.96,-6.0007,-6.4645,0.46381
14.98,-5.7183,-6.5874,0.8691
15,-5.3942,-6.597,1.2028
15.02,-5.0203,-6.4888,1.4685
15.04,-4.5873,-6.26,1.6727
15.06,-4.0866,-5.9113,1.8247
15.08,-3.5117,-5.4469,1.9352
15.1,-2.8596,-4.8764,2.0168
15.12,-2.1318,-4.2146,2.0828
15.14,-1.335,-3.4825,2.1475
15.16,-0.4808,-2.7065,2.2257
15.18,0.41489,-1.9172,2.3321
15.2,1.3326,-1.1479,2.4804
15.22,2.2506,-0.43099,2.6816
15.24,3.1463,0.20447,2.9418
15.26,3.9975,0.73628,3.2612
15.28,4.7831,1.1517,3.6314
15.3,5.4841,1.449,4.0351
15.32,6.084,1.6376,4.4464
15.34,6.5691,1.737,4.8321
15.36,6.9287,1.7735,5.1553
15.38,7.1554,1.7761,5.3793
15.4,7.2451,1.7727,5.4724
15.42,7.1973,1.7855,5.4118
15.44,7.0156,1.828,5.1876
15.46,6.7077,1.9036,4.8041
15.48,6.2855,2.0058,4.2797
15.5,5.7655,2.1201,3.6453
15.52,5.1678,2.2276,2.9402
15.54,4.5164,2.3084,2.208
15.56,3.8373,2.3454,1.4919
15.58,3.158,2.3274,0.83057
15.6,2.5054,2.2502,0.25519
15.62,1.9042,2.117,-0.21277
15.64,1.3751,1.9372,-0.56212
15.66,0.9328,1.7244,-0.79163
15.68,0.58491,1.4939,-0.90896
15.7,0.33112,1.2602,-0.92905
15.72,0.16347,1.0356,-0.87208
15.74,0.067601,0.82886,-0.76125
15.76,0.024955,0.6451,-0.62014
15.78,0.015838,0.48573,-0.46989
15.8,0.022875,0.34917,-0.3263
15.82,0.034326,0.23147,-0.19715
15.84,0.046656,0.12692,-0.080267
15.86,0.065795,0.028641,0.037154
15.88,0.10668,-0.070791,0.17747
15.9,0.19097,-0.17855,0.36951
15.92,0.34313,-0.30052,0.64365
15.94,0.58548,-0.44007,1.0255
15.96,0.93294,-0.59663,1.5296
15.98,1.3884,-0.7646,2.153
16,1.9399,-0.93271,2.8726
16.02,2.5593,-1.0842,3.6435
16.04,3.2044,-1.1982,4.4027
16.06,3.8229,-1.252,5.0749
16.08,4.3578,-1.224,5.5818
16.1,4.7551,-1.0976,5.8527
16.12,4.9698,-0.86402,5.8338
16.14,4.9726,-0.52506,5.4976
16.16,4.7533,-0.093855,4.8472
16.18,4.3231,0.40564,3.9175
16.2,3.7135,0.94093,2.7726
16.22,2.9735,1.4746,1.4989
16.24,2.1644,1.9689,0.19555
16.26,1.3543,2.3901,-1.0358
16.28,0.61104,2.7125,-2.1015
16.3,-0.0036041,2.9215,-2.9251
16.32,-0.4397,3.0145,-3.4542
16.34,-0.66338,3.0003,-3.6636
16.36,-0.65972,2.8975,-3.5572
16.38,-0.434,2.7314,-3.1654
16.4,-0.011276,2.5303,-2.5415
16.42,0.56568,2.3216,-1.7559
16.44,1.2399,2.1297,-0.88981
16.46,1.9451,1.973,-0.027898
16.48,2.6114,1.8632,0.74818
16.5,3.1714,1.805,1.3664
16.52,3.5665,1.7969,1.7696
16.54,3.7522,1.8319,1.9203
16.56,3.7021,1.8993,1.8028
16.58,3.4105,1.9858,1.4247
16.6,2.8924,2.0762,0.8162
16.62,2.182,2.155,0.026938
16.64,1.3287,2.2069,-0.87818
16.66,0.39242,2.2174,-1.8249
16.68,-0.56282,2.1738,-2.7366
16.7,-1.4748,2.0661,-3.5409
16.72,-2.2886,1.8878,-4.1764
16.74,-2.9615,1.6366,-4.5981
16.76,-3.4658,1.3146,-4.7804
16.78,-3.7905,0.92884,-4.7194
16.8,-3.9411,0.49041,-4.4315
16.82,-3.9376,0.013625,-3.9512
16.84,-3.8123,-0.48532,-3.327
16.86,-3.6057,-0.98978,-2.6159
16.88,-3.3625,-1.4841,-1.8784
16.9,-3.1274,-1.9547,-1.1727
16.92,-2.9412,-2.3908,-0.55041
16.94,-2.8372,-2.7844,-0.052877
16.96,-2.8391,-3.1304,0.29133
16.98,-2.9589,-3.4265,0.4676
17,-3.1968,-3.6722,0.47544
17.02,-3.5416,-3.8693,0.32769
17.04,-3.9728,-4.0217,0.048895
17.06,-4.4622,-4.1352,-0.32704
17.08,-4.9776,-4.2179,-0.75975
17.1,-5.4855,-4.2798,-1.2058
17.12,-5.9541,-4.332,-1.6222
17.14,-6.3557,-4.3855,-1.9702
17.16,-6.6684,-4.4495,-2.2189
17.18,-6.8768,-4.5293,-2.3475
17.2,-6.9723,-4.6245,-2.3478
17.22,-6.9521,-4.728,-2.2241
17.24,-6.8184,-4.8255,-1.9929
17.26,-6.577,-4.8964,-1.6807
17.28,-6.2365,-4.9158,-1.3207
17.3,-5.8069,-4.8573,-0.94952
17.32,-5.2993,-4.6963,-0.603
17.34,-4.7257,-4.4126,-0.3131
17.36,-4.099,-3.9937,-0.10527
17.38,-3.4323,-3.4355,0.0032196
17.4,-2.7392,-2.7431,0.0039334
17.42,-2.0331,-1.9303,-0.10281
17.44,-1.3261,-1.0176,-0.30848
17.46,-0.6285,-0.031329,-0.59717
17.48,0.052587,0.99904,-0.94645
17.5,0.71349,2.0418,-1.3283
17.52,1.3542,3.0646,-1.7104
17.54,1.9775,4.035,-2.0576
17.56,2.5877,4.9217,-2.3339
17.58,3.1889,5.6949,-2.5061
17.6,3.782,6.3283,-2.5463
17.62,4.3634,6.7997,-2.4363
17.64,4.9229,7.0931,-2.1702
17.66,5.4432,7.2001,-1.7569
17.68,5.9007,7.121,-1.2203
17.7,6.2674,6.8651,-0.59778
17.72,6.5135,6.4501,0.06334
17.74,6.6114,5.9006,0.71081
17.76,6.5393,5.2458,1.2935
17.78,6.2842,4.517,1.7671
17.8,5.8444,3.7449,2.0994
17.82,5.2301,2.9572,2.2728
17.84,4.463,2.1772,2.2857
17.86,3.5741,1.4229,2.1512
17.88,2.6012,0.70705,1.8942
17.9,1.5849,0.037537,1.5474
17.92,0.56574,-0.58157,1.1473
17.94,-0.41878,-1.1492,0.73045
17.96,-1.336,-1.6666,0.33056
17.98,-2.1591,-2.1361,-0.023027
18,-2.8673,-2.5613,-0.306
18.02,-3.4451,-2.9459,-0.49919
18.04,-3.8821,-3.2937,-0.58845
18.06,-4.1721,-3.6073,-0.56476
18.08,-4.3129,-3.8881,-0.42475
18.1,-4.307,-4.1354,-0.17163
18.12,-4.1618,-4.3456,0.1838
18.14,-3.8902,-4.5127,0.62249
18.16,-3.5113,-4.6284,1.1171
18.18,-3.0493,-4.6827,1.6334
18.2,-2.533,-4.665,2.132
18.22,-1.9929,-4.5654,2.5726
18.24,-1.4589,-4.3758,2.917
18.26,-0.95671,-4.0908,3.1341
18.28,-0.50513,-3.7082,3.2031
18.3,-0.11348,-3.2294,3.1159
18.32,0.21937,-2.659,2.8783
18.34,0.50461,-2.005,2.5096
18.36,0.76175,-1.2784,2.0401
18.38,1.0154,-0.49274,1.5082
18.4,1.2916,0.33556,0.95606
18.42,1.6135,1.1875,0.42594
18.44,1.9977,2.0417,-0.04404
18.46,2.4516,2.8743,-0.42272
18.48,2.9721,3.6601,-0.68805
18.5,3.5452,4.3732,-0.82799
18.52,4.1479,4.9884,-0.84048
18.54,4.7503,5.4828,-0.73253
18.56,5.3187,5.8374,-0.51866
18.58,5.8191,6.0382,-0.21914
18.6,6.22,6.0781,0.14195
18.62,6.4952,5.9567,0.53845
18.64,6.6252,5.6816,0.94359
18.66,6.5984,5.2672,1.3312
18.68,6.4111,4.7344,1.6766
18.7,6.0674,4.1098,1.9577
18.72,5.5783,3.4232,2.155
18.74,4.9602,2.7069,2.2533
18.76,4.2342,1.9925,2.2417
18.78,3.4243,1.3095,2.1148
18.8,2.5561,0.68289,1.8732
18.82,1.6554,0.13106,1.5243
18.84,0.74657,-0.33539,1.082
18.86,-0.1482,-0.71442,0.56622
18.88,-1.0101,-1.0124,0.0023
18.9,-1.8241,-1.2429,-0.58115
18.92,-2.5791,-1.425,-1.1541
18.94,-3.2677,-1.5804,-1.6873
18.96,-3.8852,-1.7305,-2.1547
18.98,-4.429,-1.8935,-2.5354
19,-4.8972,-2.0823,-2.8149
19.02,-5.2883,-2.3023,-2.986
19.04,-5.6005,-2.5512,-3.0493
19.06,-5.8314,-2.8191,-3.0123
19.08,-5.9791,-3.0903,-2.8887
19.1,-6.0423,-3.345,-2.6973
19.12,-6.0221,-3.5621,-2.46
19.14,-5.9224,-3.7214,-2.201
19.16,-5.7507,-3.8061,-1.9447
19.18,-5.5185,-3.8045,-1.714
19.2,-5.2403,-3.7109,-1.5294
19.22,-4.9324,-3.5258,-1.4066
19.24,-4.6115,-3.2558,-1.3558
19.26,-4.2921,-2.9121,-1.3801
19.28,-3.9846,-2.5098,-1.4748
19.3,-3.6934,-2.0662,-1.6272
19.32,-3.4158,-1.5994,-1.8164
19.34,-3.1417,-1.1273,-2.0144
19.36,-2.8542,-0.66606,-2.1881
19.38,-2.5313,-0.23019,-2.3011
19.4,-2.1484,0.16845,-2.3169
19.42,-1.6813,0.52066,-2.2019
19.44,-1.109,0.82008,-1.9291
19.46,-0.41754,1.0632,-1.4807
19.48,0.39829,1.2492,-0.85094
19.5,1.3326,1.3805,-0.047836
19.52,2.368,1.4618,0.90627
19.54,3.4756,1.5003,1.9753
19.56,4.6167,1.5054,3.1114
19.58,5.7451,1.487,4.2581
19.6,6.8102,1.4552,5.355
19.62,7.7612,1.4188,6.3424
19.64,8.5507,1.3837,7.167
19.66,9.1389,1.3525,7.7864
19.68,9.4968,1.3233,8.1735
19.7,9.6086,1.2902,8.3183
19.72,9.4732,1.2442,8.2291
19.74,9.1044,1.1743,7.9301
19.76,8.5288,1.0703,7.4585
19.78,7.7838,0.92411,6.8596
19.8,6.9134,0.73277,6.1807
19.82,5.9647,0.49928,5.4654
19.84,4.9825,0.23354,4.749
19.86,4.0069,-0.048029,4.055
19.88,3.0695,-0.32386,3.3934
19.9,2.1925,-0.56936,2.7619
19.92,1.3884,-0.75961,2.148
19.94,0.66167,-0.87207,1.5337
19.96,0.010502,-0.88913,0.89963
19.98,-0.57004,-0.80004,0.23
20,-1.0855,-0.602,-0.48345
20.02,-1.5396,-0.30052,-1.2391
20.04,-1.9335,0.091184,-2.0247
20.06,-2.2647,0.55329,-2.818
20.08,-2.5286,1.0611,-3.5896
20.1,-2.7189,1.5868,-4.3057
20.12,-2.83,2.1019,-4.9319
20.14,-2.8582,2.5785,-5.4367
20.16,-2.8027,2.9917,-5.7943
20.18,-2.6659,3.3206,-5.9865
20.2,-2.4537,3.5499,-6.0036
20.22,-2.1742,3.6703,-5.8445
20.24,-1.8371,3.6792,-5.5163
20.26,-1.453,3.5802,-5.0331
20.28,-1.0327,3.3826,-4.4153
20.3,-0.58739,3.1006,-3.688
20.32,-0.1291,2.7516,-2.8807
20.34,0.32861,2.3546,-2.026
20.36,0.76992,1.9288,-1.1588
20.38,1.1763,1.4913,-0.31503
20.4,1.5267,1.0567,0.47004
20.42,1.7984,0.63513,1.1633
20.44,1.9685,0.23272,1.7358
20.46,2.016,-0.14898,2.165
20.48,1.9244,-0.51214,2.4365
20.5,1.6834,-0.86172,2.5451
20.52,1.2912,-1.2042,2.4953
20.54,0.75538,-1.5459,2.3013
20.56,0.093361,-1.8919,1.9852
20.58,-0.66862,-2.2443,1.5757
20.6,-1.497,-2.6016,1.1046
20.62,-2.3534,-2.958,0.60461
20.64,-3.1975,-3.3035,0.10599
20.66,-3.9903,-3.6244,-0.36584
20.68,-4.6974,-3.905,-0.79239
20.7,-5.2917,-4.1284,-1.1633
20.72,-5.7554,-4.2789,-1.4766
20.74,-6.0815,-4.3434,-1.7381
20.76,-6.2736,-4.3135,-1.9601
20.78,-6.345,-4.1862,-2.1588
20.8,-6.3165,-3.9646,-2.3519
20.82,-6.2141,-3.658,-2.556
20.84,-6.0651,-3.2814,-2.7837
20.86,-5.8955,-2.8539,-3.0416
20.88,-5.7271,-2.3975,-3.3297
20.9,-5.5755,-1.935,-3.6405
20.92,-5.449,-1.4885,-3.9606
20.94,-5.3495,-1.0774,-4.2721
20.96,-5.2727,-0.71704,-4.5556
20.98,-5.2102,-0.41777,-4.7925
21,-5.1514,-0.18404,-4.9674
21.02,-5.085,-0.01445,-5.0706
21.04,-5.0002,0.097957,-5.0981
21.06,-4.8873,0.16484,-5.0522
21.08,-4.7379,0.20131,-4.9392
21.1,-4.5442,0.2243,-4.7685
21.12,-4.2983,0.25085,-4.5492
21.14,-3.9923,0.29634,-4.2887
21.16,-3.6177,0.37293,-3.9907
21.18,-3.1663,0.4884,-3.6547
21.2,-2.6311,0.64549,-3.2766
21.22,-2.0081,0.84185,-2.8499
21.24,-1.2977,1.0705,-2.3682
21.26,-0.50642,1.321,-1.8274
21.28,0.35231,1.5801,-1.2278
21.3,1.2577,1.8341,-0.57637
21.32,2.1822,2.069,0.11323
21.34,3.0928,2.2722,0.82052
21.36,3.953,2.4332,1.5198
21.38,4.7257,2.5436,2.1821
21.4,5.3755,2.5974,2.7781
21.42,5.8719,2.5911,3.2808
21.44,6.191,2.5232,3.6678
21.46,6.3178,2.3944,3.9233
21.48,6.2469,2.2078,4.039
21.5,5.9828,1.9684,4.0144
21.52,5.5394,1.6832,3.8562
21.54,4.9388,1.3615,3.5773
21.56,4.2096,1.0141,3.1954
21.58,3.3851,0.65303,2.732
21.6,2.5015,0.29061,2.2109
21.62,1.5963,-0.061253,1.6576
21.64,0.70701,-0.39219,1.0992
21.66,-0.13007,-0.69411,0.56405
21.68,-0.88031,-0.96187,0.081567
21.7,-1.5116,-1.1934,-0.31815
21.72,-1.995,-1.3896,-0.60542
21.74,-2.3063,-1.5535,-0.75278
21.76,-2.4272,-1.6898,-0.73741
21.78,-2.3473,-1.8031,-0.54418
21.8,-2.0661,-1.8974,-0.16863
21.82,-1.5945,-1.975,0.38045
21.84,-0.95594,-2.0355,1.0796
21.86,-0.18586,-2.0768,1.8909
21.88,0.66978,-2.0942,2.764
21.9,1.5578,-2.0823,3.6401
21.92,2.4221,-2.0356,4.4578
21.94,3.2094,-1.9499,5.1592
21.96,3.8739,-1.823,5.6969
21.98,4.383,-1.6559,6.0389
22,4.7201,-1.4528,6.1729
22.02,4.8865,-1.2205,6.1071
22.04,4.9009,-0.96788,5.8688
22.06,4.796,-0.70442,5.5005
22.08,4.6146,-0.43891,5.0535
22.1,4.4032,-0.17802,4.5812
22.12,4.2062,0.074608,4.1316
22.14,4.0606,0.31885,3.7418
22.16,3.9909,0.55797,3.4329
22.18,4.007,0.79784,3.2092
22.2,4.1038,1.0458,3.058
22.22,4.2623,1.309,2.9533
22.24,4.4533,1.593,2.8603
22.26,4.6415,1.9004,2.741
22.28,4.7904,2.2296,2.5608
22.3,4.8675,2.5744,2.2931
22.32,4.8475,2.9238,1.9237
22.34,4.7154,3.2627,1.4527
22.36,4.4672,3.5725,0.89475
22.38,4.1095,3.8326,0.27686
22.4,3.6573,4.0223,-0.36501
22.42,3.131,4.1217,-0.99078
22.44,2.5529,4.1144,-1.5615
22.46,1.9438,3.9885,-2.0446
22.48,1.3202,3.7381,-2.4179
22.5,0.69212,3.3644,-2.6722
22.52,0.063084,2.8757,-2.8126
22.54,-0.56944,2.2874,-2.8569
22.56,-1.2121,1.6207,-2.8328
22.58,-1.8731,0.901,-2.7741
22.6,-2.5593,0.15582,-2.7151
22.62,-3.2733,-0.58732,-2.686
22.64,-4.0118,-1.303,-2.7088
22.66,-4.7639,-1.9697,-2.7942
22.68,-5.5113,-2.5703,-2.941
22.7,-6.2296,-3.0926,-3.137
22.72,-6.8896,-3.5289,-3.3608
22.74,-7.4604,-3.8744,-3.586
22.76,-7.9117,-4.1266,-3.7851
22.78,-8.2165,-4.2837,-3.9328
22.8,-8.3535,-4.3437,-4.0098
22.82,-8.3079,-4.3044,-4.0035
22.84,-8.0727,-4.1636,-3.909
22.86,-7.6481,-3.92,-3.728
22.88,-7.041,-3.5743,-3.4667
22.9,-6.2639,-3.1303,-3.1337
22.92,-5.3338,-2.5961,-2.7376
22.94,-4.2708,-1.9849,-2.2859
22.96,-3.0979,-1.3142,-1.7836
22.98,-1.8401,-0.60597,-1.2342
23,-0.52513,0.11516,-0.64029
23.02,0.81697,0.82295,-0.0059768
23.04,2.153,1.4915,0.6615
23.06,3.4468,2.0969,1.3499
23.08,4.6595,2.6186,2.0409
23.1,5.751,3.0409,2.7101
23.12,6.6812,3.3534,3.3278
23.14,7.4131,3.5515,3.8616
23.16,7.9152,3.6367,4.2785
23.18,8.1648,3.616,4.5488
23.2,8.1502,3.5008,4.6494
23.22,7.873,3.3067,4.5663
23.24,7.3486,3.0515,4.2971
23.26,6.6059,2.754,3.8519
23.28,5.6859,2.433,3.2528
23.3,4.6386,2.1057,2.5329
23.32,3.5199,1.7868,1.7331
23.34,2.3874,1.4879,0.89952
23.36,1.2966,1.2173,0.079241
23.38,0.29694,0.98025,-0.68331
23.4,-0.57091,0.77894,-1.3498
23.42,-1.2776,0.61341,-1.891
23.44,-1.8061,0.48209,-2.2881
23.46,-2.152,0.38239,-2.5344
23.48,-2.323,0.31118,-2.6342
23.5,-2.3367,0.26511,-2.6019
23.52,-2.219,0.24079,-2.4598
23.54,-2.0007,0.23483,-2.2356
23.56,-1.7148,0.24384,-1.9586
23.58,-1.3934,0.2643,-1.6577
23.6,-1.0652,0.29252,-1.3577
23.62,-0.75394,0.32451,-1.0784
23.64,-0.47688,0.35583,-0.83271
23.66,-0.24514,0.38148,-0.62662
23.68,-0.0644,0.39575,-0.46015
23.7,0.063606,0.3922,-0.32859
23.72,0.13925,0.36367,-0.22442
23.74,0.16322,0.30256,-0.13934
23.76,0.13523,0.20128,-0.066051
23.78,0.053369,0.052894,0.00047518
23.8,-0.085624,-0.14807,0.062447
23.82,-0.28528,-0.40476,0.11948
23.84,-0.54776,-0.71725,0.16949
23.86,-0.87203,-1.0821,0.21008
23.88,-1.2523,-1.4923,0.24003
23.9,-1.6769,-1.9375,0.26058
23.92,-2.1288,-2.4049,0.27617
23.94,-2.5861,-2.8806,0.29445
23.96,-3.0249,-3.3503,0.32541
23.98,-3.4215,-3.8013,0.37982
24,-3.7556,-4.2227,0.4671
24.02,-4.0133,-4.6064,0.59308
24.04,-4.1892,-4.9472,0.75795
24.06,-4.2872,-5.2421,0.9549
24.08,-4.3198,-5.4895,1.1696
24.1,-4.3075,-5.6883,1.3808
24.12,-4.275,-5.837,1.562
24.14,-4.2485,-5.9324,1.6839
24.16,-4.2523,-5.9696,1.7173
24.18,-4.3052,-5.9417,1.6365
24.2,-4.4182,-5.8403,1.4221
24.22,-4.5932,-5.6563,1.0631
24.24,-4.8224,-5.3811,0.55869
24.26,-5.0895,-5.0076,-0.081904
24.28,-5.3709,-4.5315,-0.8394
24.3,-5.6383,-3.9523,-1.686
24.32,-5.8609,-3.2739,-2.5869
24.34,-6.0078,-2.5051,-3.5027
24.36,-6.0502,-1.6593,-4.3909
24.38,-5.9624,-0.75423,-5.2082
24.4,-5.7237,0.18858,-5.9122
24.42,-5.3183,1.145,-6.4634
24.44,-4.737,2.0896,-6.8266
24.46,-3.9772,2.9962,-6.9734
24.48,-3.0439,3.8402,-6.8841
24.5,-1.9511,4.5988,-6.5498
24.52,-0.72181,5.2526,-5.9744
24.54,0.6108,5.7865,-5.1757
24.56,2.0042,6.1901,-4.1859
24.58,3.4075,6.4583,-3.0508
24.6,4.7642,6.5909,-1.8267
24.62,6.0157,6.5927,-0.57698
24.64,7.1055,6.4725,0.63303
24.66,7.9843,6.2426,1.7417
24.68,8.6141,5.9176,2.6965
24.7,8.9721,5.5137,3.4584
24.72,9.0528,5.0476,4.0052
24.74,8.8679,4.5359,4.332
24.76,8.4455,3.9949,4.4507
24.78,7.8263,3.4397,4.3866
24.8,7.0597,2.8851,4.1747
24.82,6.1987,2.3447,3.854
24.84,5.2952,1.8318,3.4635
24.86,4.3962,1.3585,3.0377
24.88,3.5406,0.93653,2.604
24.9,2.7576,0.57594,2.1817
24.92,2.0667,0.28526,1.7815
24.94,1.4781,0.070619,1.4075
24.96,0.99396,-0.064818,1.0588
24.98,0.61045,-0.12132,0.73177
25,0.31943,-0.10286,0.42229
25.02,0.11012,-0.01713,0.12725
25.04,-0.029341,0.12486,-0.1542
25.06,-0.11069,0.30938,-0.42007
25.08,-0.14439,0.52086,-0.66525
25.1,-0.13874,0.74295,-0.88169
25.12,-0.09911,0.95956,-1.0587
25.14,-0.027481,1.1559,-1.1834
25.16,0.077632,1.3193,-1.2416
25.18,0.22074,1.4397,-1.2189
25.2,0.40836,1.5103,-1.1019
25.22,0.64744,1.5273,-0.87982
25.24,0.94334,1.4899,-0.5466
25.26,1.2977,1.4003,-0.10252
25.28,1.7066,1.2623,0.44426
25.3,2.1586,1.0818,1.0768
25.32,2.635,0.8655,1.7695
25.34,3.1093,0.62079,2.4886
25.36,3.5496,0.35514,3.1945
25.38,3.9204,0.07596,3.8444
25.4,4.1859,-0.20965,4.3956
25.42,4.3138,-0.49493,4.8087
25.44,4.278,-0.77347,5.0515
25.46,4.0619,-1.0393,5.1012
25.48,3.6599,-1.287,4.9469
25.5,3.0782,-1.512,4.5902
25.52,2.3348,-1.7106,4.0454
25.54,1.4579,-1.8809,3.3388
25.56,0.48372,-2.0225,2.5062
25.58,-0.54621,-2.1373,1.5911
25.6,-1.588,-2.2289,0.64097
25.62,-2.5983,-2.3031,-0.29526
25.64,-3.5372,-2.3662,-1.171
25.66,-4.37,-2.4253,-1.9446
25.68,-5.0688,-2.4867,-2.5821
25.7,-5.6135,-2.5548,-3.0587
25.72,-5.9919,-2.6319,-3.36
25.74,-6.1991,-2.7175,-3.4816
25.76,-6.2369,-2.8084,-3.4285
25.78,-6.1127,-2.8991,-3.2136
25.8,-5.8381,-2.9827,-2.8554
25.82,-5.4279,-3.0519,-2.3761
25.84,-4.8993,-3.1001,-1.7992
25.86,-4.2708,-3.1224,-1.1483
25.88,-3.5623,-3.116,-0.44629
25.9,-2.7949,-3.0804,0.28546
25.92,-1.9907,-3.0167,1.0261
25.94,-1.1731,-2.9278,1.7547
25.96,-0.36695,-2.8166,2.4496
25.98,0.40221,-2.6854,3.0876
26,1.1087,-2.5354,3.6441
26.02,1.7278,-2.3658,4.0936
26.04,2.2374,-2.1739,4.4113
26.06,2.6197,-1.9552,4.5749
26.08,2.8625,-1.7045,4.567
26.1,2.9608,-1.4163,4.3771
26.12,2.9171,-1.0861,4.0032
26.14,2.742,-0.71124,3.4533
26.16,2.4531,-0.29177,2.7449
26.18,2.0738,0.16912,1.9046
26.2,1.6311,0.6649,0.96623
26.22,1.1545,1.186,-0.031478
26.24,0.67292,1.72,-1.0471
26.26,0.21391,2.253,-2.0391
26.28,-0.19809,2.7701,-2.9682
26.3,-0.54242,3.2562,-3.7986
26.32,-0.80261,3.6975,-4.5001
26.34,-0.96664,4.0818,-5.0484
26.36,-1.027,4.3992,-5.4262
26.38,-0.98082,4.6421,-5.623
26.4,-0.83011,4.8057,-5.6358
26.42,-0.58188,4.8872,-5.4691
26.44,-0.24819,4.8859,-5.1341
26.46,0.15409,4.8024,-4.6483
26.48,0.60405,4.6388,-4.0348
26.5,1.078,4.3981,-3.3201
26.52,1.5513,4.0842,-2.5329
26.54,2.0003,3.7021,-1.7018
26.56,2.4044,3.2581,-0.85373
26.58,2.7477,2.7602,-0.012555
26.6,3.0198,2.2184,0.80146
26.62,3.2162,1.6447,1.5715
26.64,3.3368,1.0533,2.2834
26.66,3.3846,0.46061,2.924
26.68,3.3636,-0.11598,3.4796
26.7,3.2768,-0.65832,3.9352
26.72,3.1245,-1.1488,4.2733
26.74,2.9037,-1.5715,4.4752
26.76,2.6087,-1.9133,4.522
26.78,2.2325,-2.1653,4.3978
26.8,1.7687,-2.3235,4.0922
26.82,1.2143,-2.3892,3.6035
26.84,0.57174,-2.3696,2.9413
26.86,-0.14982,-2.2767,2.1269
26.88,-0.93389,-2.127,1.1931
26.9,-1.7576,-1.9399,0.18228
26.92,-2.5937,-1.736,-0.85766
26.94,-3.4129,-1.5356,-1.8772
26.96,-4.1871,-1.357,-2.8301
26.98,-4.8919,-1.2149,-3.6769
27,-5.5085,-1.12,-4.3885
27.02,-6.0249,-1.0778,-4.9471
27.04,-6.4358,-1.0896,-5.3462
27.06,-6.7417,-1.1524,-5.5892
27.08,-6.9474,-1.2601,-5.6873
27.1,-7.0602,-1.4041,-5.6561
27.12,-7.0886,-1.5748,-5.5138
27.14,-7.0403,-1.7619,-5.2784
27.16,-6.9221,-1.9552,-4.967
27.18,-6.7393,-2.1444,-4.5949
27.2,-6.4958,-2.3197,-4.176
27.22,-6.1941,-2.4711,-3.723
27.24,-5.8362,-2.5886,-3.2476
27.26,-5.4232,-2.6626,-2.7606
27.28,-4.9555,-2.6837,-2.2717
27.3,-4.4328,-2.644,-1.7888
27.32,-3.8542,-2.5371,-1.3171
27.34,-3.2183,-2.3598,-0.85852
27.36,-2.5242,-2.1124,-0.41175
27.38,-1.7721,-1.7993,0.027219
27.4,-0.96512,-1.4289,0.46378
27.42,-0.11087,-1.0136,0.90277
27.44,0.77739,-0.56889,1.3463
27.46,1.6797,-0.11185,1.7916
27.48,2.5694,0.33974,2.2297
27.5,3.4139,0.76901,2.6449
27.52,4.1767,1.1612,3.0155
27.54,4.8204,1.5043,3.3161
27.56,5.3101,1.79,3.52
27.58,5.6169,2.0133,3.6036
27.6,5.7216,2.1722,3.5494
27.62,5.6172,2.2674,3.3498
27.64,5.3101,2.3012,3.0089
27.66,4.82,2.277,2.543
27.68,4.1791,2.1988,1.9802
27.7,3.4284,2.0708,1.3577
27.72,2.6151,1.8971,0.71793
27.74,1.7877,1.6827,0.10505
27.76,0.99289,1.433,-0.44008
27.78,0.27139,1.1547,-0.88332
27.8,-0.34388,0.85631,-1.2002
27.82,-0.82929,0.5479,-1.3772
27.84,-1.1706,0.24131,-1.4119
27.86,-1.3618,-0.050344,-1.3115
27.88,-1.404,-0.31337,-1.0907
27.9,-1.3032,-0.53439,-0.76882
27.92,-1.0686,-0.70129,-0.36732
27.94,-0.71159,-0.80427,0.092686
27.96,-0.24498,-0.83661,0.59162
27.98,0.31668,-0.79522,1.1119
28,0.9565,-0.68095,1.6374
28.02,1.6543,-0.49843,2.1527
28.04,2.3857,-0.25571,2.6414
28.06,3.122,0.036372,3.0856
28.08,3.8305,0.36495,3.4655
28.1,4.476,0.71594,3.7601
28.12,5.0231,1.0748,3.9483
28.14,5.4389,1.4272,4.0117
28.16,5.6961,1.7593,3.9368
28.18,5.7759,2.0585,3.7174
28.2,5.6695,2.3131,3.3564
28.22,5.3794,2.5129,2.8665
28.24,4.9188,2.6493,2.2695
28.26,4.3102,2.7154,1.5948
28.28,3.5825,2.7061,0.8764
28.3,2.7685,2.619,0.14948
28.32,1.9013,2.4542,-0.55296
28.34,1.0122,2.2153,-1.2031
28.36,0.1282,1.9089,-1.7807
28.38,-0.72834,1.5453,-2.2736
28.4,-1.5402,1.1377,-2.6779
28.42,-2.2942,0.70217,-2.9964
28.44,-2.98,0.25622,-3.2362
28.46,-3.5883,-0.18194,-3.4063
28.48,-4.1096,-0.59476,-3.5148
28.5,-4.533,-0.96655,-3.5665
28.52,-4.8457,-1.2845,-3.5612
28.54,-5.0328,-1.5393,-3.4935
28.56,-5.0784,-1.7257,-3.3527
28.58,-4.9663,-1.8419,-3.1244
28.6,-4.6823,-1.8895,-2.7928
28.62,-4.2159,-1.8724,-2.3435
28.64,-3.5624,-1.7959,-1.7666
28.66,-2.7254,-1.6657,-1.0597
28.68,-1.7178,-1.4873,-0.23052
28.7,-0.56347,-1.2652,0.7017
28.72,0.7025,-1.0032,1.7057
28.74,2.0348,-0.70422,2.739
28.76,3.3796,-0.37103,3.7506
28.78,4.6776,-0.006611,4.6842
28.8,5.868,0.38516,5.4829
28.82,6.8932,0.7991,6.0941
28.84,7.7028,1.2285,6.4743
28.86,8.2586,1.6652,6.5935
28.88,8.5373,2.0996,6.4377
28.9,8.5328,2.5216,6.0112
28.92,8.2563,2.9205,5.3357
28.94,7.7352,3.286,4.4492
28.96,7.0107,3.6083,3.4024
28.98,6.1331,3.8785,2.2547
29,5.1586,4.0888,1.0698
29.02,4.1437,4.2327,-0.088999
29.04,3.1415,4.3049,-1.1634
29.06,2.1982,4.3015,-2.1033
29.08,1.3506,4.22,-2.8694
29.1,0.62456,4.0595,-3.435
29.12,0.034859,3.8211,-3.7862
29.14,-0.4145,3.5077,-3.9222
29.16,-0.72905,3.1244,-3.8534
29.18,-0.92221,2.6782,-3.6005
29.2,-1.0135,2.1782,-3.1917
29.22,-1.0267,1.6343,-2.661
29.24,-0.98789,1.0576,-2.0455
29.26,-0.92391,0.45885,-1.3828
29.28,-0.86093,-0.15168,-0.70925
29.3,-0.82313,-0.76497,-0.058162
29.32,-0.83173,-1.3735,0.54181
29.34,-0.90413,-1.9715,1.0674
29.36,-1.0533,-2.5543,1.501
29.38,-1.2873,-3.118,1.8307
29.4,-1.609,-3.659,2.05
29.42,-2.0165,-4.1728,2.1563
29.44,-2.5029,-4.6539,2.151
29.46,-3.0573,-5.0948,2.0375
29.48,-3.6654,-5.4865,1.8212
29.5,-4.3107,-5.8188,1.5081
29.52,-4.9759,-6.0806,1.1048
29.54,-5.6435,-6.2617,0.6182
29.56,-6.2977,-6.3533,0.055621
29.58,-6.9244,-6.3495,-0.57486
29.6,-7.5122,-6.2484,-1.2638
29.62,-8.0519,-6.0523,-1.9996
29.64,-8.5362,-5.768,-2.7682
29.66,-8.9587,-5.4067,-3.552
29.68,-9.3127,-4.9827,-4.33
29.7,-9.5902,-4.5126,-5.0776
29.72,-9.7809,-4.0143,-5.7666
29.74,-9.8718,-3.5051,-6.3667
29.76,-9.8477,-3.0015,-6.8462
29.78,-9.6914,-2.5176,-7.1738
29.8,-9.3858,-2.0652,-7.3206
29.82,-8.9157,-1.6537,-7.262
29.84,-8.2703,-1.2898,-6.9806
29.86,-7.4455,-0.97809,-6.4674
29.88,-6.4457,-0.72125,-5.7244
29.9,-5.2857,-0.52003,-4.7657
29.92,-3.9912,-0.37344,-3.6177
29.94,-2.5984,-0.27866,-2.3197
29.96,-1.1528,-0.23089,-0.92193
29.98,0.2933,-0.22325,0.51655
30,1.684,-0.24689,1.9309
30.02,2.9633,-0.29116,3.2545
30.04,4.0796,-0.3442,4.4238
30.06,4.9891,-0.39366,5.3828
30.08,5.6593,-0.42766,6.087
30.1,6.0718,-0.4358,6.5076
30.12,6.2232,-0.41005,6.6333
30.14,6.1262,-0.34549,6.4717
30.16,5.8076,-0.24067,6.0482
30.18,5.3067,-0.097577,5.4043
30.2,4.6721,0.078731,4.5933
30.22,3.9574,0.28091,3.6765
30.24,3.2176,0.50024,2.7174
30.26,2.5045,0.72771,1.7768
30.28,1.8632,0.95492,0.90827
30.3,1.3289,1.1749,0.154
30.32,0.92507,1.3825,-0.4574
30.34,0.6625,1.5745,-0.91203
30.36,0.53962,1.7498,-1.2102
30.38,0.544,1.9085,-1.3645
30.4,0.65484,2.0517,-1.3968
30.42,0.84612,2.1809,-1.3348
30.44,1.09,2.2976,-1.2075
30.46,1.3603,2.4026,-1.0423
30.48,1.635,2.4965,-0.86141
30.5,1.8985,2.5788,-0.68031
30.52,2.1417,2.6488,-0.50713
30.54,2.3625,2.7057,-0.34319
30.56,2.5635,2.7483,-0.18479
30.58,2.7501,2.7757,-0.025561
30.6,2.9281,2.7873,0.14087
30.62,3.1012,2.7827,0.31854
30.64,3.2692,2.7618,0.5074
30.66,3.4274,2.7249,0.70258
30.68,3.5666,2.672,0.89458
30.7,3.674,2.6035,1.0704
30.72,3.7355,2.52,1.2155
30.74,3.7372,2.4218,1.3154
30.76,3.6676,2.3097,1.3579
30.78,3.5191,2.1843,1.3348
30.8,3.2887,2.0466,1.2421
30.82,2.9782,1.8973,1.0808
30.84,2.5938,1.7373,0.85647
30.86,2.1452,1.567,0.57824
30.88,1.6451,1.3866,0.25844
30.9,1.1076,1.1961,-0.088485
30.92,0.54863,0.99523,-0.4466
30.94,-0.015108,0.78392,-0.79903
30.96,-0.56581,0.56266,-1.1285
30.98,-1.0848,0.33293,-1.4178
31,-1.553,0.097672,-1.6507
31.02,-1.951,-0.13843,-1.8125
31.04,-2.2604,-0.36881,-1.8916
31.06,-2.4651,-0.58516,-1.8799
31.08,-2.5519,-0.77784,-1.7741
31.1,-2.513,-0.93657,-1.5765
31.12,-2.3461,-1.0512,-1.2949
31.14,-2.0558,-1.1128,-0.94299
31.16,-1.6538,-1.1143,-0.53953
31.18,-1.1589,-1.0513,-0.10752
31.2,-0.5961,-0.92295,0.32684
31.22,0.0040364,-0.73154,0.73558
31.24,0.60735,-0.48307,1.0904
31.26,1.1779,-0.18669,1.3646
31.28,1.6804,0.14567,1.5347
31.3,2.0829,0.49997,1.5829
31.32,2.3594,0.86067,1.4987
31.34,2.4929,1.2115,1.2814
31.36,2.4773,1.5363,0.94098
31.38,2.3186,1.8196,0.49902
31.4,2.0355,2.0475,-0.011921
31.42,1.658,2.2083,-0.55023
31.44,1.2249,2.2933,-1.0684
31.46,0.77983,2.2974,-1.5176
31.48,0.36729,2.2193,-1.852
31.5,0.027385,2.062,-2.0347
31.52,-0.20823,1.8327,-2.0409
31.54,-0.31967,1.5422,-1.8618
31.56,-0.30057,1.2045,-1.5051
31.58,-0.15821,0.83618,-0.99439
31.6,0.088046,0.45461,-0.36656
31.62,0.40963,0.077311,0.33231
31.64,0.77242,-0.27935,1.0518
31.66,1.1407,-0.6012,1.7419
31.68,1.4808,-0.87699,2.3578
31.7,1.7637,-1.0989,2.8626
31.72,1.9672,-1.2627,3.2299
31.74,2.0765,-1.3675,3.444
31.76,2.0839,-1.4157,3.4996
31.78,1.9883,-1.4121,3.4005
31.8,1.7938,-1.3636,3.1575
31.82,1.5085,-1.2784,2.787
31.84,1.1435,-1.1656,2.3091
31.86,0.7119,-1.0348,1.7467
31.88,0.22838,-0.8954,1.1238
31.9,-0.29129,-0.75681,0.46552
31.92,-0.83055,-0.62777,-0.20278
31.94,-1.3725,-0.51624,-0.85622
31.96,-1.9001,-0.42905,-1.4711
31.98,-2.3973,-0.37161,-2.0257
32,-2.8493,-0.34755,-2.5018
32.02,-3.2434,-0.35855,-2.8849
32.04,-3.5697,-0.40409,-3.1656
32.06,-3.8212,-0.4815,-3.3397
32.08,-3.9945,-0.58612,-3.4084
32.1,-4.0889,-0.71166,-3.3772
32.12,-4.106,-0.85067,-3.2554
32.14,-4.0493,-0.99517,-3.0541
32.16,-3.9224,-1.1373,-2.7851
32.18,-3.7291,-1.2697,-2.4594
32.2,-3.472,-1.3863,-2.0857
32.22,-3.1527,-1.4824,-1.6703
32.24,-2.7718,-1.5548,-1.217
32.26,-2.3296,-1.602,-0.7276
32.28,-1.8273,-1.6238,-0.20346
32.3,-1.2682,-1.6217,0.35352
32.32,-0.65895,-1.5982,0.93922
32.34,-0.01064,-1.5569,1.5462
32.36,0.66084,-1.5024,2.1632
32.38,1.3349,-1.44,2.7749
32.4,1.9872,-1.3754,3.3626
32.42,2.5911,-1.3143,3.9054
32.44,3.12,-1.2619,4.3819
32.46,3.5489,-1.2224,4.7713
32.48,3.8573,-1.1981,5.0553
32.5,4.0303,-1.1891,5.2194
32.52,4.0601,-1.193,5.2531
32.54,3.9462,-1.2049,5.151
32.56,3.6954,-1.2174,4.9128
32.58,3.3209,-1.222,4.5429
32.6,2.8411,-1.209,4.0502
32.62,2.2787,-1.1697,3.4483
32.64,1.6586,-1.0963,2.7549
32.66,1.0076,-0.98383,1.9914
32.68,0.35305,-0.82996,1.183
32.7,-0.27805,-0.63552,0.35747
32.72,-0.8596,-0.40427,-0.45532
32.74,-1.3672,-0.14248,-1.2247
32.76,-1.779,0.14175,-1.9207
32.78,-2.0765,0.43914,-2.5157
32.8,-2.2461,0.73986,-2.986
32.82,-2.2796,1.034,-3.3137
32.84,-2.1756,1.3121,-3.4877
32.86,-1.94,1.565,-3.505
32.88,-1.5866,1.7846,-3.3711
32.9,-1.1365,1.9633,-3.0998
32.92,-0.61786,2.0952,-2.7131
32.94,-0.064012,2.1756,-2.2396
32.96,0.48808,2.2017,-1.7136
32.98,1.0001,2.173,-1.1729
33,1.4346,2.0912,-0.65655
33.02,1.7578,1.9604,-0.20261
33.04,1.941,1.7866,0.15435
33.06,1.9629,1.5774,0.38554
33.08,1.8108,1.3408,0.46993
33.1,1.4811,1.0853,0.39571
33.12,0.97965,0.81852,0.16113
33.14,0.32156,0.54696,-0.2254
33.16,-0.46987,0.27602,-0.7459
33.18,-1.3641,0.0099543,-1.3741
33.2,-2.3249,-0.24776,-2.0772
33.22,-3.3118,-0.49393,-2.8179
33.24,-4.282,-0.7252,-3.5568
33.26,-5.192,-0.9377,-4.2544
33.28,-5.9998,-1.127,-4.8729
33.3,-6.6663,-1.288,-5.3783
33.32,-7.1574,-1.4159,-5.7416
33.34,-7.4459,-1.5059,-5.94
33.36,-7.5124,-1.5545,-5.9579
33.38,-7.3473,-1.5596,-5.7878
33.4,-6.9513,-1.5208,-5.4306
33.42,-6.336,-1.4397,-4.8963
33.44,-5.5239,-1.3196,-4.2043
33.46,-4.5476,-1.1655,-3.3821
33.48,-3.4488,-0.98326,-2.4656
33.5,-2.2759,-0.77941,-1.4965
33.52,-1.0815,-0.56074,-0.52073
33.54,0.08061,-0.33395,0.41456
33.56,1.159,-0.10538,1.2644
33.58,2.1082,0.1191,1.9891
33.6,2.8919,0.3342,2.5577
33.62,3.4861,0.53515,2.9509
33.64,3.8802,0.71778,3.1624
33.66,4.0784,0.87843,3.2
33.68,4.099,1.0139,3.0851
33.7,3.972,1.1215,2.8505
33.72,3.7366,1.1986,2.538
33.74,3.4371,1.2429,2.1942
33.76,3.1186,1.2523,1.8663
33.78,2.8232,1.2247,1.5985
33.8,2.5861,1.1583,1.4279
33.82,2.4334,1.0516,1.3819
33.84,2.3806,0.90422,1.4764
33.86,2.4322,0.71702,1.7152
33.88,2.5832,0.49271,2.0905
33.9,2.82,0.23631,2.5837
33.92,3.1228,-0.044637,3.1675
33.94,3.4678,-0.34007,3.8078
33.96,3.8283,-0.63777,4.4661
33.98,4.1772,-0.92405,5.1013
34,4.4874,-1.1847,5.6721
34.02,4.7329,-1.4059,6.1389
34.04,4.89,-1.5758,6.4658
34.06,4.9377,-1.6849,6.6226
34.08,4.8591,-1.7271,6.5863
34.1,4.6425,-1.7003,6.3428
34.12,4.2824,-1.6059,5.8883
34.14,3.7803,-1.4488,5.2291
34.16,3.1452,-1.2371,4.3823
34.18,2.3932,-0.9807,3.374
34.2,1.5468,-0.69121,2.238
34.22,0.63282,-0.38083,1.0136
34.24,-0.3191,-0.061836,-0.25727
34.26,-1.2788,0.25397,-1.5328
34.28,-2.2175,0.55571,-2.7732
34.3,-3.1089,0.83375,-3.9426
34.32,-3.9304,1.0801,-5.0105
34.34,-4.6627,1.2884,-5.9511
34.36,-5.2896,1.4544,-6.744
34.38,-5.797,1.5759,-7.3729
34.4,-6.172,1.6526,-7.8246
34.42,-6.4029,1.6859,-8.0888
34.44,-6.4786,1.6786,-8.1572
34.46,-6.3894,1.6345,-8.0239
34.48,-6.1288,1.5576,-7.6863
34.5,-5.6944,1.4518,-7.1462
34.52,-5.0904,1.3209,-6.4113
34.54,-4.3292,1.1678,-5.4971
34.56,-3.4323,0.99556,-4.4279
34.58,-2.4309,0.80686,-3.2378
34.6,-1.365,0.60508,-1.9701
34.62,-0.28137,0.39448,-0.67585
34.64,0.76906,0.18055,0.5885
34.66,1.7353,-0.029957,1.7653
34.68,2.5705,-0.22927,2.7998
34.7,3.236,-0.40909,3.6451
34.72,3.7052,-0.5614,4.2666
34.74,3.9662,-0.67916,4.6453
34.76,4.023,-0.75708,4.7801
34.78,3.8953,-0.79212,4.6874
34.8,3.6163,-0.78366,4.4
34.82,3.2295,-0.7334,3.9629
34.84,2.784,-0.64498,3.429
34.86,2.3294,-0.52339,2.8528
34.88,1.9108,-0.37433,2.2852
34.9,1.5647,-0.20369,1.7684
34.92,1.3155,-0.017077,1.3326
34.94,1.1743,0.18043,0.99388
34.96,1.1387,0.38433,0.75433
34.98,1.1942,0.59068,0.60354
35,1.3175,0.79598,0.52151
35.02,1.4793,0.99704,0.48225
35.04,1.6486,1.191,0.4576
35.06,1.7959,1.3751,0.42082
35.08,1.8964,1.5469,0.34947
35.1,1.9315,1.704,0.22748
35.12,1.8905,1.8443,0.046232
35.14,1.7701,1.9653,-0.19528
35.16,1.5737,2.0647,-0.49102
35.18,1.3106,2.1398,-0.82916
35.2,0.99377,2.1875,-1.1937
35.22,0.63834,2.2047,-1.5663
35.24,0.26013,2.1885,-1.9283
35.26,-0.12582,2.1365,-2.2623
35.28,-0.50618,2.0476,-2.5538
35.3,-0.86983,1.922,-2.7918
35.32,-1.208,1.762,-2.97
35.34,-1.5141,1.5718,-3.0859
35.36,-1.783,1.3576,-3.1406
35.38,-2.0104,1.1268,-3.1372
35.4,-2.1918,0.88788,-3.0797
35.42,-2.3222,0.6492,-2.9714
35.44,-2.3947,0.41863,-2.8134
35.46,-2.4011,0.20285,-2.604
35.48,-2.3316,0.0069652,-2.3386
35.5,-2.1757,-0.16561,-2.0101
35.52,-1.9235,-0.31316,-1.6103
35.54,-1.5671,-0.43548,-1.1316
35.56,-1.1029,-0.5336,-0.56925
35.58,-0.53287,-0.60952,0.076649
35.6,0.1333,-0.66592,0.79923
35.62,0.87772,-0.70598,1.5837
35.64,1.6739,-0.73316,2.407
35.66,2.4876,-0.75105,3.2387
35.68,3.2789,-0.76323,4.0421
35.7,4.0045,-0.7731,4.7776
35.72,4.6219,-0.78377,5.4057
35.74,5.0924,-0.79795,5.8903
35.76,5.3852,-0.81793,6.2031
35.78,5.4801,-0.84567,6.3258
35.8,5.3699,-0.8829,6.2528
35.82,5.0609,-0.93131,5.9922
35.84,4.5723,-0.9927,5.565
35.86,3.9344,-1.0691,5.0035
35.88,3.1856,-1.1628,4.3484
35.9,2.3687,-1.2762,3.6449
35.92,1.5271,-1.4112,2.9383
35.94,0.70081,-1.5694,2.2702
35.96,-0.076294,-1.7511,1.6748
35.98,-0.77875,-1.9555,1.1767
36,-1.3906,-2.1797,0.78914
36.02,-1.9055,-2.4194,0.51393
36.04,-2.3256,-2.6682,0.34253
36.06,-2.6606,-2.9183,0.25772
36.08,-2.9249,-3.1608,0.23594
36.1,-3.1362,-3.3862,0.24992
36.12,-3.3132,-3.5845,0.27127
36.14,-3.4735,-3.7463,0.27282
36.16,-3.6324,-3.863,0.23061
36.18,-3.8016,-3.9271,0.12551
36.2,-3.9888,-3.9331,-0.055795
36.22,-4.1974,-3.8773,-0.32013
36.24,-4.4265,-3.7588,-0.66774
36.26,-4.6716,-3.579,-1.0926
36.28,-4.9251,-3.3421,-1.583
36.3,-5.1774,-3.0547,-2.1227
36.32,-5.4179,-2.7257,-2.6922
36.34,-5.6354,-2.3655,-3.2699
36.36,-5.8192,-1.9856,-3.8337
36.38,-5.9595,-1.5979,-4.3615
36.4,-6.0472,-1.2141,-4.8331
36.42,-6.0745,-0.84482,-5.2297
36.44,-6.0345,-0.49937,-5.5351
36.46,-5.9209,-0.1853,-5.7356
36.48,-5.7287,0.091808,-5.8205
36.5,-5.4536,0.32847,-5.7821
36.52,-5.0933,0.52328,-5.6166
36.54,-4.6479,0.67692,-5.3248
36.56,-4.1206,0.79201,-4.9126
36.58,-3.5191,0.87299,-4.3921
36.6,-2.8558,0.92584,-3.7816
36.62,-2.1478,0.95776,-3.1056
36.64,-1.4171,0.97675,-2.3938
36.66,-0.68893,0.99105,-1.68
36.68,0.0095353,1.0086,-0.9991
36.7,0.65157,1.0366,-0.385
36.72,1.2132,1.0806,0.13263
36.74,1.6756,1.1445,0.53106
36.76,2.0272,1.2305,0.79675
36.78,2.265,1.3381,0.92687
36.8,2.3952,1.4654,0.92974
36.82,2.4327,1.6085,0.82421
36.84,2.3997,1.7618,0.63792
36.86,2.3236,1.9189,0.40479
36.88,2.2344,2.0726,0.16179
36.9,2.161,2.2154,-0.054396
36.92,2.1295,2.3401,-0.21066
36.94,2.16,2.4402,-0.28019
36.96,2.2655,2.51,-0.24444
36.98,2.4516,2.5458,-0.0942
37,2.7159,2.5455,0.17043
37.02,3.0503,2.5095,0.54077
37.04,3.4412,2.4402,1.001
37.06,3.8723,2.3422,1.5301
37.08,4.3253,2.2218,2.1034
37.1,4.7813,2.0868,2.6945
37.12,5.2214,1.9451,3.2763
37.14,5.6268,1.8049,3.8218
37.16,5.9784,1.6734,4.305
37.18,6.257,1.5564,4.7006
37.2,6.4432,1.4581,4.9851
37.22,6.5178,1.381,5.1368
37.24,6.4633,1.3257,5.1376
37.26,6.2652,1.2912,4.974
37.28,5.9141,1.2753,4.6388
37.3,5.4078,1.2748,4.133
37.32,4.7528,1.2861,3.4667
37.34,3.9652,1.3051,2.66
37.36,3.0705,1.3279,1.7426
37.38,2.103,1.3507,0.75232
37.4,1.1035,1.3702,-0.2667
37.42,0.11634,1.3834,-1.2671
37.44,-0.81306,1.3881,-2.2012
37.46,-1.6419,1.3826,-3.0245
37.48,-2.3324,1.3658,-3.6982
37.5,-2.8546,1.3371,-4.1918
37.52,-3.1876,1.2964,-4.484
37.54,-3.3207,1.2439,-4.5647
37.56,-3.2539,1.18,-4.434
37.58,-2.9977,1.1054,-4.1031
37.6,-2.5723,1.0206,-3.5929
37.62,-2.007,0.92636,-2.9334
37.64,-1.3385,0.82358,-2.1621
37.66,-0.60932,0.71303,-1.3224
37.68,0.13461,0.59556,-0.46095
37.7,0.8463,0.47197,0.37433
37.72,1.4807,0.34297,1.1378
37.74,1.9978,0.20907,1.7887
37.76,2.3651,0.070522,2.2946
37.78,2.5609,-0.072656,2.6335
37.8,2.5752,-0.22066,2.7959
37.82,2.4114,-0.37371,2.7851
37.84,2.0857,-0.53189,2.6176
37.86,1.6263,-0.69484,2.3211
37.88,1.071,-0.86155,1.9325
37.9,0.46429,-1.0302,1.4945
37.92,-0.14584,-1.1981,1.0522
37.94,-0.71205,-1.3615,0.64949
37.96,-1.1911,-1.5165,0.32535
37.98,-1.5474,-1.6583,0.11095
38,-1.7554,-1.7826,0.027157
38.02,-1.8022,-1.8851,0.082885
38.04,-1.6881,-1.9624,0.27435
38.06,-1.4269,-2.0121,0.58523
38.08,-1.045,-2.0328,0.98783
38.1,-0.5792,-2.0243,1.4451
38.12,-0.073882,-1.9874,1.9135
38.14,0.42262,-1.9239,2.3465
38.16,0.862,-1.8366,2.6986
38.18,1.2001,-1.7289,2.9289
38.2,1.4004,-1.6043,3.0048
38.22,1.4376,-1.4671,2.9046
38.24,1.2987,-1.3212,2.6199
38.26,0.98461,-1.1705,2.1551
38.28,0.50931,-1.0184,1.5277
38.3,-0.10193,-0.86797,0.76604
38.32,-0.81496,-0.72138,-0.093585
38.34,-1.59,-0.5803,-1.0097
38.36,-2.385,-0.44583,-1.9391
38.38,-3.1585,-0.31863,-2.8399
38.4,-3.8729,-0.19922,-3.6737
38.42,-4.4954,-0.088131,-4.4072
38.44,-4.9996,0.013853,-5.0134
38.46,-5.3658,0.1056,-5.4714
38.48,-5.5805,0.18565,-5.7662
38.5,-5.6362,0.25231,-5.8885
38.52,-5.5303,0.3039,-5.8342
38.54,-5.2655,0.33909,-5.6046
38.56,-4.8487,0.35715,-5.2059
38.58,-4.2918,0.3583,-4.6501
38.6,-3.6116,0.3438,-3.9554
38.62,-2.83,0.31604,-3.146
38.64,-1.9742,0.27843,-2.2526
38.66,-1.076,0.23512,-1.3111
38.68,-0.17093,0.19071,-0.36164
38.7,0.70342,0.14984,0.55358
38.72,1.5097,0.11681,1.3929
38.74,2.2131,0.095265,2.1178
38.76,2.7839,0.087911,2.696
38.78,3.1999,0.096351,3.1036
38.8,3.4481,0.12097,3.3271
38.82,3.5252,0.16091,3.3643
38.84,3.4384,0.21403,3.2244
38.86,3.2041,0.27698,2.9272
38.88,2.8467,0.34524,2.5014
38.9,2.3958,0.4132,1.9826
38.92,1.8847,0.47438,1.4103
38.94,1.3469,0.52166,0.82522
38.96,0.81452,0.54768,0.26684
38.98,0.31595,0.54534,-0.22939
39,-0.12565,0.5084,-0.63405
39.02,-0.49337,0.43212,-0.9255
39.04,-0.7771,0.31388,-1.091
39.06,-0.97369,0.15361,-1.1273
39.08,-1.0866,-0.045882,-1.0408
39.1,-1.1256,-0.27891,-0.84664
39.12,-1.1052,-0.53724,-0.56791
39.14,-1.0441,-0.81062,-0.23348
39.16,-0.96348,-1.0876,0.12413
39.18,-0.88517,-1.3564,0.47127
39.2,-0.83003,-1.606,0.77599
39.22,-0.81608,-1.8266,1.0106
39.24,-0.85687,-2.0106,1.1538
39.26,-0.96016,-2.1528,1.1926
39.28,-1.127,-2.2501,1.1231
39.3,-1.3513,-2.302,0.9507
39.32,-1.6205,-2.3099,0.68936
39.34,-1.9159,-2.2763,0.36038
39.36,-2.2145,-2.2049,-0.0096234
39.38,-2.4908,-2.0999,-0.39089
39.4,-2.7185,-1.9655,-0.75295
39.42,-2.8731,-1.8061,-1.067
39.44,-2.9338,-1.6257,-1.308
39.46,-2.8847,-1.4282,-1.4565
39.48,-2.7171,-1.2171,-1.5
39.5,-2.4294,-0.99567,-1.4337
39.52,-2.028,-0.76701,-1.261
39.54,-1.5271,-0.53404,-0.99304
39.56,-0.94733,-0.29956,-0.64777
39.58,-0.31491,-0.06637,-0.24854
39.6,0.34054,0.16265,0.17789
39.62,0.98814,0.38443,0.60371
39.64,1.5982,0.5957,1.0025
39.66,2.1445,0.79293,1.3515
39.68,2.6065,0.97242,1.634
39.7,2.9708,1.1305,1.8403
39.72,3.2321,1.2636,1.9685
39.74,3.393,1.3689,2.0241
39.76,3.4631,1.4439,2.0191
39.78,3.4573,1.4876,1.9697
39.8,3.3939,1.4998,1.8942
39.82,3.2916,1.4815,1.8101
39.84,3.1676,1.4353,1.7324
39.86,3.0353,1.3643,1.671
39.88,2.9032,1.2729,1.6303
39.9,2.7743,1.166,1.6083
39.92,2.6465,1.0488,1.5976
39.94,2.5134,0.92673,1.5866
39.96,2.366,0.80486,1.5612
39.98,2.1944,0.68793,1.5065
40,1.9893,0.57995,1.4093
40.02,1.7433,0.48394,1.2593
40.04,1.452,0.40175,1.0503
40.06,1.1146,0.3339,0.78071
40.08,0.73357,0.27953,0.45404
40.1,0.3145,0.23643,0.078066
40.12,-0.13454,0.20126,-0.3358
40.14,-0.60373,0.16985,-0.77358
40.16,-1.0822,0.13765,-1.2199
40.18,-1.5587,0.10022,-1.659
40.2,-2.022,0.053731,-2.0757
40.22,-2.461,-0.0045419,-2.4565
40.24,-2.865,-0.0759,-2.7891
40.26,-3.2235,-0.15999,-3.0635
40.28,-3.526,-0.25477,-3.2712
40.3,-3.7617,-0.35662,-3.4051
40.32,-3.9196,-0.46067,-3.4589
40.34,-3.9883,-0.56112,-3.4272
40.36,-3.9565,-0.6518,-3.3047
40.38,-3.8136,-0.72659,-3.087
40.4,-3.5513,-0.77994,-2.7714
40.42,-3.1645,-0.8073,-2.3572
40.44,-2.6535,-0.80534,-1.8482
40.46,-2.0254,-0.77226,-1.2531
40.48,-1.2952,-0.70773,-0.58744
40.5,-0.4867,-0.61287,0.12617
40.52,0.36817,-0.49,0.85817
40.54,1.231,-0.34238,1.5734
40.56,2.0595,-0.17382,2.2333
40.58,2.8111,0.011606,2.7995
40.6,3.4471,0.20993,3.2372
40.62,3.9365,0.41745,3.5191
40.64,4.2598,0.63091,3.6289
40.66,4.411,0.84746,3.5635
40.68,4.3983,1.0646,3.3337
40.7,4.2434,1.2801,2.9633
40.72,3.9788,1.4916,2.4872
40.74,3.6442,1.6968,1.9474
40.76,3.2817,1.8932,1.3885
40.78,2.9311,2.0777,0.85342
40.8,2.6262,2.2472,0.37905
40.82,2.3912,2.3981,-0.0069342
40.84,2.2389,2.5269,-0.288
40.86,2.1708,2.6301,-0.45931
40.88,2.1773,2.7043,-0.52697
40.9,2.2404,2.7466,-0.50625
40.92,2.3358,2.7549,-0.41912
40.94,2.436,2.7277,-0.29163
40.96,2.5134,2.6647,-0.15123
40.98,2.5422,2.5668,-0.024608
41,2.5003,2.4361,0.064147
41.02,2.3708,2.276,0.094792
41.04,2.1427,2.0909,0.051826
41.06,1.811,1.886,-0.074941
41.08,1.3771,1.6671,-0.28999
41.1,0.84839,1.4402,-0.59184
41.12,0.23833,1.2112,-0.97285
41.14,-0.43398,0.98527,-1.4193
41.16,-1.1443,0.76706,-1.9113
41.18,-1.8638,0.56023,-2.4241
41.2,-2.5606,0.36748,-2.928
41.22,-3.2003,0.19061,-3.3909
41.24,-3.7488,0.030489,-3.7793
41.26,-4.1737,-0.1128,-4.0609
41.28,-4.4472,-0.23993,-4.2073
41.3,-4.548,-0.35222,-4.1957
41.32,-4.4635,-0.45162,-4.0119
41.34,-4.1918,-0.54056,-3.6513
41.36,-3.7421,-0.62181,-3.1203
41.38,-3.1348,-0.69828,-2.4365
41.4,-2.4003,-0.77268,-1.6276
41.42,-1.5771,-0.84722,-0.72988
41.44,-0.70881,-0.92324,0.21443
41.46,0.15946,-1.0009,1.1604
41.48,0.98464,-1.0792,2.0638
41.5,1.7292,-1.1555,2.8847
41.52,2.3638,-1.2263,3.5901
41.54,2.8694,-1.2873,4.1567
41.56,3.2375,-1.334,4.5714
41.58,3.47,-1.3619,4.832
41.6,3.5775,-1.3679,4.9455
41.62,3.5767,-1.35,4.9268
41.64,3.4878,-1.3081,4.7959
41.66,3.3313,-1.244,4.5753
41.68,3.126,-1.1612,4.2873
41.7,2.8867,-1.0651,3.9517
41.72,2.623,-0.96194,3.5849
41.74,2.3395,-0.85882,3.1984
41.76,2.0362,-0.76281,2.799
41.78,1.7091,-0.68047,2.3896
41.8,1.3524,-0.61737,1.9698
41.82,0.9594,-0.57768,1.5371
41.84,0.52445,-0.56394,1.0884
41.86,0.043849,-0.57697,0.62082
41.88,-0.48315,-0.61594,0.13279
41.9,-1.0539,-0.6786,-0.37527
41.92,-1.6621,-0.76157,-0.90053
41.94,-2.2982,-0.86075,-1.4375
41.96,-2.9497,-0.97168,-1.978
41.98,-3.6016,-1.0899,-2.5117
42,-4.2372,-1.2114,-3.0258
42.02,-4.839,-1.3326,-3.5065
42.04,-5.3891,-1.4502,-3.9389
42.06,-5.8701,-1.5621,-4.308
42.08,-6.2655,-1.666,-4.5995
42.1,-6.5609,-1.7605,-4.8005
42.12,-6.744,-1.8439,-4.9001
42.14,-6.8052,-1.915,-4.8902
42.16,-6.7389,-1.9724,-4.7665
42.18,-6.5435,-2.0147,-4.5287
42.2,-6.2221,-2.0406,-4.1814
42.22,-5.7833,-2.0488,-3.7345
42.24,-5.2412,-2.0382,-3.2031
42.26,-4.6154,-2.0077,-2.6077
42.28,-3.9301,-1.9567,-1.9734
42.3,-3.2132,-1.8848,-1.3285
42.32,-2.4947,-1.792,-0.70268
42.34,-1.8041,-1.6789,-0.12523
42.36,-1.1687,-1.5465,0.37778
42.38,-0.61065,-1.3964,0.78573
42.4,-0.14559,-1.231,1.0854
42.42,0.21898,-1.0533,1.2723
42.44,0.48412,-0.86718,1.3513
42.46,0.65901,-0.67686,1.3359
42.48,0.75977,-0.48713,1.2469
42.5,0.80755,-0.30292,1.1105
42.52,0.82621,-0.12913,0.95534
42.54,0.83995,0.029763,0.81019
42.56,0.87108,0.16994,0.70114
42.58,0.93815,0.2885,0.64965
42.6,1.0547,0.38368,0.67101
42.62,1.2283,0.45494,0.77341
42.64,1.4606,0.50301,0.95764
42.66,1.7471,0.52977,1.2173
42.68,2.0774,0.53815,1.5393
42.7,2.4365,0.53181,1.9047
42.72,2.805,0.51485,2.2901
42.74,3.1603,0.49148,2.6688
42.76,3.4781,0.46565,3.0125
42.78,3.7338,0.44072,3.2931
42.8,3.9043,0.41923,3.4851
42.82,3.9697,0.40277,3.5669
42.84,3.9154,0.39194,3.5235
42.86,3.734,0.38648,3.3475
42.88,3.4257,0.38552,3.0402
42.9,2.9999,0.38785,2.6121
42.92,2.4745,0.39229,2.0822
42.94,1.8751,0.39796,1.4771
42.96,1.2337,0.40458,0.82908
42.98,0.5863,0.41248,0.17382
43,-0.029109,0.42269,-0.4518
43.02,-0.57554,0.4367,-1.0122
43.04,-1.0193,0.45629,-1.4756
43.06,-1.3324,0.48324,-1.8156
43.08,-1.4943,0.51905,-2.0133
43.1,-1.4937,0.56473,-2.0585
43.12,-1.3296,0.62073,-1.9503
43.14,-1.0112,0.68685,-1.6981
43.16,-0.55834,0.76235,-1.3207
43.18,-9.9867e-05,0.84609,-0.84619
43.2,0.6265,0.93663,-0.31013
43.22,1.279,1.0324,0.24658
43.24,1.9124,1.132,0.78047
43.26,2.4826,1.2337,1.2489
43.28,2.9497,1.3362,1.6135
43.3,3.2815,1.4381,1.8434
43.32,3.4564,1.538,1.9184
43.34,3.4649,1.6342,1.8307
43.36,3.3107,1.7253,1.5854
43.38,3.0101,1.8095,1.2005
43.4,2.5899,1.8851,0.70474
43.42,2.0848,1.9503,0.13457
43.44,1.534,2.0033,-0.46927
43.46,0.97662,2.0425,-1.0659
43.48,0.44835,2.0664,-1.6181
43.5,-0.021861,2.0737,-2.0956
43.52,-0.41412,2.0633,-2.4774
43.54,-0.7187,2.0341,-2.7528
43.56,-0.93596,1.9853,-2.9213
43.58,-1.075,1.9164,-2.9914
43.6,-1.1517,1.8267,-2.9784
43.62,-1.1858,1.716,-2.9017
43.64,-1.1978,1.5842,-2.782
43.66,-1.2068,1.4317,-2.6385
43.68,-1.2278,1.2593,-2.4871
43.7,-1.2701,1.0686,-2.3387
43.72,-1.3369,0.8618,-2.1987
43.74,-1.4251,0.6419,-2.067
43.76,-1.5265,0.4127,-1.9392
43.78,-1.6284,0.17867,-1.8071
43.8,-1.7156,-0.055309,-1.6602
43.82,-1.7715,-0.28415,-1.4874
43.84,-1.7801,-0.5029,-1.2772
43.86,-1.7269,-0.70707,-1.0199
43.88,-1.6001,-0.89288,-0.70721
43.9,-1.3914,-1.0574,-0.33397
43.92,-1.0973,-1.1989,0.10159
43.94,-0.71926,-1.3161,0.59688
43.96,-0.26481,-1.409,1.1442
43.98,0.25244,-1.4778,1.7302
44,0.81265,-1.523,2.3356
44.02,1.3904,-1.5452,2.9356
44.04,1.9559,-1.5451,3.5009
44.06,2.4768,-1.5228,3.9997
44.08,2.9212,-1.4789,4.4001
44.1,3.2601,-1.4136,4.6736
44.12,3.4706,-1.3276,4.7982
44.14,3.539,-1.2221,4.7611
44.16,3.4621,-1.099,4.561
44.18,3.2484,-0.9606,4.209
44.2,2.9178,-0.81018,3.728
44.22,2.4991,-0.6514,3.1505
44.24,2.0278,-0.48824,2.516
44.26,1.5418,-0.32475,1.8666
44.28,1.0779,-0.16473,1.2426
44.3,0.66742,-0.011578,0.679
44.32,0.33392,0.13194,0.20198
44.34,0.090638,0.26374,-0.1731
44.36,-0.059927,0.38241,-0.44233
44.38,-0.12555,0.48717,-0.61273
44.4,-0.12267,0.57777,-0.70044
44.42,-0.073973,0.65429,-0.72826
44.44,-0.0055974,0.71706,-0.72265
44.46,0.055747,0.76647,-0.71072
44.48,0.085432,0.80288,-0.71745
44.5,0.063094,0.8265,-0.7634
44.52,-0.025754,0.83733,-0.86309
44.54,-0.18873,0.83515,-1.0239
44.56,-0.42621,0.81948,-1.2457
44.58,-0.73144,0.78968,-1.5211
44.6,-1.0912,0.74501,-1.8362
44.62,-1.4868,0.68477,-2.1716
44.64,-1.8954,0.60846,-2.5039
44.66,-2.2918,0.51594,-2.8077
44.68,-2.65,0.40763,-3.0577
44.7,-2.9457,0.28462,-3.2303
44.72,-3.1576,0.1488,-3.3064
44.74,-3.2698,0.0028721,-3.2727
44.76,-3.2729,-0.1497,-3.1232
44.78,-3.1653,-0.30478,-2.8605
44.8,-2.9533,-0.45779,-2.4955
44.82,-2.6511,-0.60396,-2.0471
44.84,-2.279,-0.73859,-1.5404
44.86,-1.8624,-0.85741,-1.005
44.88,-1.4288,-0.9568,-0.47197
44.9,-1.0054,-1.0341,0.028716
44.92,-0.61656,-1.0878,0.47122
44.94,-0.28132,-1.1175,0.83616
44.96,-0.011779,-1.1241,1.1123
44.98,0.18771,-1.1096,1.2973
45,0.32041,-1.077,1.3974
45.02,0.39604,-1.0298,1.4259
45.04,0.42892,-0.97218,1.4011
45.06,0.43538,-0.9081,1.3435
45.08,0.43119,-0.84145,1.2726
45.1,0.42904,-0.77562,1.2047
45.12,0.43669,-0.71331,1.15
45.14,0.45593,-0.65647,1.1124
45.16,0.48256,-0.60627,1.0888
45.18,0.50726,-0.56314,1.0704
45.2,0.51735,-0.52689,1.0442
45.22,0.49896,-0.49684,0.9958
45.24,0.43931,-0.47195,0.91126
45.26,0.32872,-0.45096,0.77968
45.28,0.16208,-0.43246,0.59453
45.3,-0.060504,-0.41499,0.35449
45.32,-0.33381,-0.39712,0.063318
45.34,-0.64832,-0.3775,-0.27081
45.36,-0.99148,-0.35493,-0.63655
45.38,-1.3491,-0.32843,-1.0207
45.4,-1.7067,-0.29738,-1.4094
45.42,-2.0505,-0.2616,-1.7889
45.44,-2.3675,-0.22138,-2.1461
45.46,-2.6461,-0.1776,-2.4685
45.48,-2.8756,-0.13162,-2.744
45.5,-3.0456,-0.08529,-2.9603
45.52,-3.1463,-0.040722,-3.1055
45.54,-3.1682,-0.00016006,-3.168
45.56,-3.1032,0.034248,-3.1374
45.58,-2.9454,0.060641,-3.006
45.6,-2.6926,0.077607,-2.7702
45.62,-2.3478,0.084288,-2.4321
45.64,-1.9201,0.080418,-2.0005
45.66,-1.4255,0.066315,-1.4919
45.68,-0.88628,0.042823,-0.9291
45.7,-0.32964,0.011238,-0.34088
45.72,0.2142,-0.026773,0.24098
45.74,0.7151,-0.069231,0.78433
45.76,1.146,-0.1139,1.2599
45.78,1.4862,-0.15834,1.6445
45.8,1.7234,-0.19993,1.9234
45.82,1.8557,-0.23601,2.0917
45.84,1.8913,-0.26396,2.1553
45.86,1.8485,-0.28139,2.1299
45.88,1.7526,-0.28636,2.0389
45.9,1.6336,-0.27758,1.9112
45.92,1.5226,-0.25464,1.7772
45.94,1.448,-0.21812,1.6661
45.96,1.4323,-0.16962,1.6019
45.98,1.4897,-0.11171,1.6014
46,1.6244,-0.047721,1.6721
46.02,1.83,0.018592,1.8114
46.04,2.0903,0.083382,2.0069
46.06,2.3811,0.14312,2.2379
46.08,2.6725,0.19494,2.4776
46.1,2.9325,0.2369,2.6956
46.12,3.1298,0.26814,2.8616
46.14,3.2371,0.28884,2.9482
46.16,3.2344,0.30017,2.9342
46.18,3.1106,0.30395,2.8067
46.2,2.8652,0.30245,2.5627
46.22,2.508,0.29797,2.2101
46.24,2.0592,0.29264,1.7666
46.26,1.5468,0.28813,1.2587
46.28,1.0052,0.28555,0.7196
46.3,0.47136,0.28547,0.18589
46.32,-0.017322,0.2879,-0.30522
46.34,-0.4267,0.2925,-0.71921
46.36,-0.72831,0.29874,-1.027
46.38,-0.90158,0.30602,-1.2076
46.4,-0.93531,0.31386,-1.2492
46.42,-0.82846,0.32194,-1.1504
46.44,-0.59005,0.33011,-0.92016
46.46,-0.23844,0.33837,-0.57681
46.48,0.20009,0.34674,-0.14665
46.5,0.69338,0.35518,0.3382
46.52,1.2057,0.36349,0.84224
46.54,1.7006,0.37126,1.3294
46.56,2.1434,0.37785,1.7656
46.58,2.504,0.38249,2.1215
46.6,2.7592,0.3843,2.3749
46.62,2.8941,0.38248,2.5116
46.64,2.9035,0.37636,2.5272
46.66,2.7916,0.36554,2.4261
46.68,2.5711,0.3499,2.2212
46.7,2.2617,0.32963,1.9321
46.72,1.8874,0.30516,1.5823
46.74,1.4739,0.27715,1.1967
46.76,1.0453,0.24638,0.79888
46.78,0.62207,0.21375,0.40832
46.8,0.21893,0.18021,0.038723
46.82,-0.15629,0.14679,-0.30308
46.84,-0.5025,0.11463,-0.61713
46.86,-0.82454,0.084928,-0.90947
46.88,-1.1314,0.058977,-1.1904
46.9,-1.4342,0.038083,-1.4722
46.92,-1.7436,0.023484,-1.7671
46.94,-2.068,0.016218,-2.0842
46.96,-2.4116,0.017006,-2.4286
46.98,-2.7735,0.026143,-2.7996
47,-3.1471,0.043453,-3.1905
47.02,-3.5208,0.068304,-3.5891
47.04,-3.879,0.099704,-3.9787
47.06,-4.2031,0.13645,-4.3396
47.08,-4.4739,0.17729,-4.6512
47.1,-4.6728,0.22111,-4.8939
47.12,-4.784,0.26699,-5.051
47.14,-4.7955,0.31428,-5.1098
47.16,-4.7006,0.36251,-5.0631
47.18,-4.4983,0.41125,-4.9096
47.2,-4.1937,0.45993,-4.6536
47.22,-3.7972,0.50771,-4.3049
47.24,-3.3244,0.5533,-3.8777
47.26,-2.7943,0.595,-3.3893
47.28,-2.2285,0.63077,-2.8593
47.3,-1.6488,0.65843,-2.3072
47.32,-1.0762,0.67592,-1.7522
47.34,-0.52937,0.68164,-1.211
47.36,-0.023007,0.67469,-0.6977
47.38,0.43253,0.65506,-0.22253
47.4,0.83184,0.62372,0.20813
47.42,1.1744,0.58255,0.59184
47.44,1.464,0.53418,0.92983
47.46,1.708,0.48168,1.2264
47.48,1.9163,0.42827,1.488
47.5,2.0994,0.37695,1.7225
47.52,2.2682,0.33021,1.938
47.54,2.4314,0.2898,2.1416
47.56,2.5952,0.25658,2.3387
47.58,2.7624,0.23044,2.532
47.6,2.9313,0.21038,2.7209
47.62,3.0962,0.19459,2.9016
47.64,3.2474,0.18063,3.0667
47.66,3.3718,0.16573,3.2061
47.68,3.4544,0.14701,3.3073
47.7,3.4792,0.12179,3.3574
47.72,3.4313,0.087951,3.3434
47.74,3.2981,0.044104,3.254
47.76,3.0706,-0.010141,3.0808
47.78,2.7454,-0.074101,2.8195
47.8,2.3246,-0.14603,2.4707
47.82,1.8174,-0.22324,2.0406
47.84,1.2388,-0.30241,1.5412
47.86,0.61023,-0.37988,0.99011
47.88,-0.042319,-0.45207,0.40975
47.9,-0.68938,-0.51592,-0.17347
47.92,-1.3,-0.56916,-0.73084
47.94,-1.8438,-0.61059,-1.2332
47.96,-2.2934,-0.6402,-1.6532
47.98,-2.6261,-0.65903,-1.9671
48,-2.8264,-0.66908,-2.1573
48.02,-2.8868,-0.67298,-2.2138
48.04,-2.8088,-0.67365,-2.1352
48.06,-2.6027,-0.67396,-1.9287
48.08,-2.2866,-0.67645,-1.6102
48.1,-1.8849,-0.68308,-1.2018
48.12,-1.4257,-0.69513,-0.73055
48.14,-0.93815,-0.71312,-0.22503
48.16,-0.45005,-0.73692,0.28687
48.18,0.014803,-0.76582,0.78063
48.2,0.43815,-0.79865,1.2368
48.22,0.80813,-0.83392,1.6421
48.24,1.1191,-0.86998,1.9891
48.26,1.3709,-0.90503,2.276
48.28,1.567,-0.93729,2.5042
48.3,1.7124,-0.96497,2.6774
48.32,1.8124,-0.98637,2.7988
48.34,1.8701,-0.99988,2.87
48.36,1.8861,-1.0041,2.8902
48.38,1.8579,-0.99769,2.8556
48.4,1.7806,-0.97977,2.7603
48.42,1.6475,-0.94965,2.5972
48.44,1.4524,-0.907,2.3594
48.46,1.1905,-0.85186,2.0424
48.48,0.85996,-0.78465,1.6446
48.5,0.46323,-0.70616,1.1694
48.52,0.0074327,-0.61752,0.62495
48.54,-0.49547,-0.52017,0.0247
48.56,-1.0291,-0.4159,-0.61321
48.58,-1.5734,-0.30676,-1.2667
48.6,-2.1058,-0.19511,-1.9107
48.62,-2.602,-0.083554,-2.5185
48.64,-3.038,0.025065,-3.063
48.66,-3.3906,0.12778,-3.5184
48.68,-3.6393,0.22161,-3.8609
48.7,-3.7677,0.30373,-4.0714
48.72,-3.7643,0.37167,-4.136
48.74,-3.6246,0.42356,-4.0482
48.76,-3.3515,0.45838,-3.8098
48.78,-2.9559,0.47605,-3.432
48.8,-2.4574,0.47761,-2.9351
48.82,-1.8831,0.46518,-2.3483
48.84,-1.2663,0.4418,-1.7081
48.86,-0.64428,0.41115,-1.0554
48.88,-0.055402,0.37724,-0.43264
48.9,0.46405,0.34395,0.1201
48.92,0.88326,0.31463,0.56863
48.94,1.1797,0.29173,0.88802
48.96,1.3416,0.27656,1.065
48.98,1.3685,0.26923,1.0992
49,1.2717,0.26869,1.003
49.02,1.0729,0.27296,0.79996
49.04,0.80153,0.27948,0.52205
49.06,0.49164,0.28549,0.20615
49.08,0.17836,0.28841,-0.11005
49.1,-0.10584,0.28615,-0.39199
49.12,-0.3343,0.27734,-0.61164
49.14,-0.48868,0.26139,-0.75007
49.16,-0.5604,0.23845,-0.79885
49.18,-0.55096,0.20931,-0.76026
49.2,-0.47117,0.17516,-0.64633
49.22,-0.33942,0.13744,-0.47686
49.24,-0.17909,0.097676,-0.27677
49.26,-0.015632,0.057357,-0.072989
49.28,0.12665,0.017897,0.10876
49.3,0.22752,-0.019361,0.24688
49.32,0.27327,-0.053118,0.32639
49.34,0.2584,-0.082089,0.34049
49.36,0.18636,-0.105,0.29136
49.38,0.069148,-0.12062,0.18976
49.4,-0.074087,-0.12783,0.053739
49.42,-0.21937,-0.12574,-0.093632
49.44,-0.34088,-0.11379,-0.22709
49.46,-0.41424,-0.091868,-0.32237
49.48,-0.4196,-0.060357,-0.35924
49.5,-0.34428,-0.020207,-0.32407
49.52,-0.18443,0.027078,-0.21151
49.54,0.054469,0.079471,-0.025002
49.56,0.35828,0.13448,0.2238
49.58,0.70609,0.18925,0.51684
49.6,1.0729,0.24065,0.83225
49.62,1.4328,0.28543,1.1474
49.64,1.7622,0.32043,1.4417
49.66,2.0424,0.34276,1.6996
49.68,2.2616,0.35008,1.9115
49.7,2.4156,0.34087,2.0747
49.72,2.5075,0.31469,2.1928
49.74,2.5463,0.27238,2.2739
49.76,2.5447,0.21616,2.3285
49.78,2.5167,0.14954,2.3671
49.8,2.4751,0.07717,2.3979
49.82,2.4295,0.0044259,2.4251
49.84,2.3852,-0.063043,2.4483
49.86,2.3422,-0.11986,2.462
49.88,2.2957,-0.16147,2.4572
49.9,2.2376,-0.18452,2.4221
49.92,2.1573,-0.18719,2.3445
49.94,2.0443,-0.16928,2.2136
49.96,1.8894,-0.13209,2.0215
49.98,1.6868,-0.07815,1.7649
50,1.4344,-0.010858,1.4452
50.02,1.1352,0.065966,1.0693
50.04,0.79689,0.14849,0.6484
50.06,0.43121,0.23321,0.198
50.08,0.053324,0.31718,-0.26385
50.1,-0.31957,0.39813,-0.7177
50.12,-0.66957,0.4745,-1.1441
50.14,-0.97948,0.54531,-1.5248
50.16,-1.2342,0.61012,-1.8443
50.18,-1.4217,0.66881,-2.0905
50.2,-1.5343,0.72153,-2.2558
50.22,-1.5689,0.76852,-2.3374
50.24,-1.5274,0.81005,-2.3374
50.26,-1.4166,0.84635,-2.263
50.28,-1.248,0.87757,-2.1256
50.3,-1.0364,0.90373,-1.9401
50.32,-0.79923,0.92476,-1.724
50.34,-0.55522,0.94046,-1.4957
50.36,-0.32263,0.9506,-1.2732
50.38,-0.11794,0.95496,-1.0729
50.4,0.045572,0.95339,-0.90781
50.42,0.1589,0.94585,-0.78695
50.44,0.21801,0.93245,-0.71444
50.46,0.22407,0.91344,-0.68938
50.48,0.1831,0.88908,-0.70598
50.5,0.1052,0.85956,-0.75437
50.52,0.0032919,0.82489,-0.82159
50.54,-0.10837,0.78472,-0.89308
50.56,-0.21581,0.73832,-0.95413
50.58,-0.30691,0.68459,-0.9915
50.6,-0.37263,0.62214,-0.99477
50.62,-0.40796,0.54948,-0.95744
50.64,-0.41229,0.4653,-0.87759
50.66,-0.38933,0.36873,-0.75806
50.68,-0.34651,0.2596,-0.60612
50.7,-0.294,0.13863,-0.43263
50.72,-0.24343,0.0074699,-0.2509
50.74,-0.2065,-0.13132,-0.075176
50.76,-0.19356,-0.27445,0.080893
50.78,-0.21233,-0.41814,0.20581
50.8,-0.26684,-0.55841,0.29156
50.82,-0.35682,-0.69139,0.33457
50.84,-0.47734,-0.81359,0.33624
50.86,-0.61902,-0.92203,0.30301
50.88,-0.76866,-1.0145,0.24579
50.9,-0.91032,-1.0893,0.17898
50.92,-1.0267,-1.1457,0.119
50.94,-1.101,-1.1836,0.082556
50.96,-1.1186,-1.2034,0.084776
50.98,-1.0687,-1.206,0.13737
51,-0.94611,-1.1932,0.24707
51.02,-0.75214,-1.1667,0.41457
51.04,-0.49491,-1.1289,0.634
51.06,-0.18909,-1.0822,0.89315
51.08,0.14518,-1.0292,1.1744
51.1,0.48402,-0.97233,1.4564
51.12,0.80207,-0.91369,1.7158
51.14,1.0749,-0.85508,1.93
51.16,1.2814,-0.79777,2.0792
51.18,1.4058,-0.74248,2.1483
51.2,1.439,-0.6894,2.1284
51.22,1.3789,-0.63826,2.0172
51.24,1.2308,-0.58845,1.8193
51.26,1.0055,-0.53916,1.5447
51.28,0.71812,-0.48952,1.2076
51.3,0.38587,-0.43871,0.82457
51.32,0.02607,-0.38606,0.41213
51.34,-0.34575,-0.33116,-0.014589
51.36,-0.71721,-0.27385,-0.44336
51.38,-1.0798,-0.21431,-0.86549
51.4,-1.429,-0.15304,-1.2759
51.42,-1.7635,-0.090956,-1.6726
51.44,-2.0847,-0.029347,-2.0553
51.46,-2.3945,0.030088,-2.4246
51.48,-2.6949,0.08528,-2.7802
51.5,-2.9861,0.13388,-3.1199
51.52,-3.2655,0.17338,-3.4389
51.54,-3.5278,0.20134,-3.7292
51.56,-3.7643,0.21561,-3.9799
51.58,-3.9636,0.21455,-4.1781
51.6,-4.1124,0.19731,-4.3097
51.62,-4.1969,0.16397,-4.3609
51.64,-4.204,0.11562,-4.3196
51.66,-4.1226,0.054283,-4.1769
51.68,-3.9455,-0.017163,-3.9284
51.7,-3.6703,-0.095303,-3.575
51.72,-3.2998,-0.17647,-3.1233
51.74,-2.8429,-0.25709,-2.5858
51.76,-2.3137,-0.33397,-1.9797
51.78,-1.731,-0.40456,-1.3265
51.8,-1.1165,-0.46702,-0.64951
51.82,-0.49308,-0.52034,0.027261
51.84,0.11731,-0.56413,0.68144
51.86,0.69531,-0.59857,1.2939
51.88,1.2259,-0.62412,1.85
51.9,1.6992,-0.64136,2.3406
51.92,2.1109,-0.65083,2.7617
51.94,2.4613,-0.65288,3.1142
51.96,2.7549,-0.64769,3.4026
51.98,2.998,-0.63525,3.6333
52,3.1972,-0.61553,3.8128
52.02,3.358,-0.58851,3.9465
52.04,3.4829,-0.55431,4.0373
52.06,3.5716,-0.51332,4.0849
52.08,3.62,-0.46619,4.0862
52.1,3.6219,-0.4138,4.0357
52.12,3.5694,-0.35726,3.9267
52.14,3.4551,-0.29775,3.7528
52.16,3.2731,-0.23644,3.5095
52.18,3.021,-0.17436,3.1953
52.2,2.7007,-0.11228,2.813
52.22,2.3193,-0.050733,2.37
52.24,1.889,0.010083,1.8789
52.26,1.4269,0.07021,1.3567
52.28,0.95389,0.12986,0.82403
52.3,0.49361,0.18931,0.3043
52.32,0.070599,0.24873,-0.17813
52.34,-0.29142,0.30809,-0.59951
52.36,-0.57148,0.36703,-0.93852
52.38,-0.75326,0.42481,-1.1781
52.4,-0.8267,0.4803,-1.307
52.42,-0.78927,0.53206,-1.3213
52.44,-0.64658,0.57847,-1.2251
52.46,-0.41235,0.61793,-1.0303
52.48,-0.10746,0.64906,-0.75652
52.5,0.2417,0.67094,-0.42924
52.52,0.60565,0.68325,-0.077596
52.54,0.95454,0.68638,0.26816
52.56,1.2611,0.6815,0.57961
52.58,1.5032,0.6704,0.83281
52.6,1.6658,0.6554,1.0104
52.62,1.7421,0.63907,1.1031
52.64,1.7334,0.62398,1.1094
52.66,1.6482,0.61246,1.0357
52.68,1.5,0.60633,0.89372
52.7,1.3056,0.60678,0.69887
52.72,1.0818,0.61424,0.46756
52.74,0.84331,0.62841,0.21489
52.76,0.60125,0.6483,-0.047054
52.78,0.36207,0.67235,-0.31028
52.8,0.12755,0.69855,-0.571
52.82,-0.10431,0.72464,-0.82896
52.84,-0.33792,0.74826,-1.0862
52.86,-0.57822,0.76708,-1.3453
52.88,-0.82891,0.77898,-1.6079
52.9,-1.0908,0.78214,-1.873
52.92,-1.3608,0.77519,-2.136
52.94,-1.6313,0.75726,-2.3886
52.96,-1.8904,0.72806,-2.6184
52.98,-2.1225,0.68787,-2.8104
53,-2.31,0.63758,-2.9476
53.02,-2.4343,0.57856,-3.0128
53.04,-2.4779,0.5126,-2.9905
53.06,-2.4264,0.44174,-2.8681
53.08,-2.2696,0.36819,-2.6378
53.1,-2.0032,0.29412,-2.2973
53.12,-1.6297,0.22161,-1.8514
53.14,-1.1588,0.15254,-1.3114
53.16,-0.60703,0.088528,-0.69556
53.18,0.0027614,0.030948,-0.028186
53.2,0.64281,-0.019095,0.66191
53.22,1.2823,-0.060742,1.3431
53.24,1.8896,-0.093386,1.983
53.26,2.4344,-0.11668,2.5511
53.28,2.8906,-0.13054,3.0211
53.3,3.2376,-0.13523,3.3728
53.32,3.4626,-0.13131,3.5939
53.34,3.5611,-0.1197,3.6808
53.36,3.5368,-0.10163,3.6384
53.38,3.4015,-0.078596,3.4801
53.4,3.173,-0.052264,3.2252
53.42,2.8733,-0.024391,2.8977
53.44,2.5264,0.0032922,2.5231
53.46,2.1555,0.029177,2.1263
53.48,1.7811,0.051851,1.7292
53.5,1.4188,0.070149,1.3487
53.52,1.0787,0.083178,0.99557
53.54,0.76487,0.090322,0.67454
53.56,0.47563,0.091236,0.3844
53.58,0.20519,0.085838,0.11935
53.6,-0.054887,0.0743,-0.12919
53.62,-0.31352,0.057044,-0.37056
53.64,-0.57809,0.034733,-0.61282
53.66,-0.8527,0.0082496,-0.86095
53.68,-1.1369,-0.021335,-1.1155
53.7,-1.4251,-0.052826,-1.3723
53.72,-1.7072,-0.08498,-1.6222
53.74,-1.9691,-0.1166,-1.8525
53.76,-2.1947,-0.14665,-2.0481
53.78,-2.3682,-0.1743,-2.1939
53.8,-2.4759,-0.19905,-2.2769
53.82,-2.5083,-0.22068,-2.2876
53.84,-2.4618,-0.23929,-2.2225
53.86,-2.3391,-0.25522,-2.0839
53.88,-2.1496,-0.26897,-1.8806
53.9,-1.9078,-0.28107,-1.6268
53.92,-1.6326,-0.29205,-1.3405
53.94,-1.3441,-0.30228,-1.0418
53.96,-1.0623,-0.31198,-0.75032
53.98,-0.80429,-0.32115,-0.48314
54,-0.58298,-0.32963,-0.25334
54.02,-0.40592,-0.33711,-0.068804
54.04,-0.27518,-0.34321,0.06803
54.06,-0.18792,-0.34754,0.15962
54.08,-0.13762,-0.34981,0.21219
54.1,-0.11574,-0.34989,0.23415
54.12,-0.11353,-0.34783,0.2343
54.14,-0.12366,-0.34395,0.22028
54.16,-0.14152,-0.33877,0.19725
54.18,-0.16588,-0.33306,0.16718
54.2,-0.19896,-0.32773,0.12877
54.22,-0.24582,-0.32376,0.077936
54.24,-0.31329,-0.32213,0.008832
54.26,-0.40855,-0.3237,-0.084851
54.28,-0.53756,-0.32914,-0.20842
54.3,-0.70366,-0.33885,-0.3648
54.32,-0.90641,-0.35293,-0.55348
54.34,-1.1409,-0.37117,-0.76976
54.36,-1.3977,-0.3931,-1.0046
54.38,-1.6631,-0.41809,-1.245
54.4,-1.9201,-0.44535,-1.4747
54.42,-2.1498,-0.47409,-1.6757
54.44,-2.3333,-0.50355,-1.8298
54.46,-2.4531,-0.53304,-1.9201
54.48,-2.4952,-0.56193,-1.9333
54.5,-2.4506,-0.58963,-1.861
54.52,-2.3162,-0.6155,-1.7007
54.54,-2.0958,-0.63882,-1.457
54.56,-1.7996,-0.65868,-1.1409
54.58,-1.4434,-0.674,-0.76942
54.6,-1.0476,-0.68349,-0.3641
54.62,-0.63461,-0.68574,0.051126
54.64,-0.22716,-0.6793,0.45213
54.66,0.15417,-0.66285,0.81702
54.68,0.49282,-0.63532,1.1281
54.7,0.77766,-0.59604,1.3737
54.72,1.0036,-0.54482,1.5484
54.74,1.1716,-0.482,1.6536
54.76,1.2874,-0.40844,1.6958
54.78,1.3605,-0.32543,1.6859
54.8,1.402,-0.23459,1.6365
54.82,1.4225,-0.13766,1.5601
54.84,1.4308,-0.036437,1.4673
54.86,1.4327,0.0674,1.3653
54.88,1.43,0.17233,1.2577
54.9,1.4214,0.27699,1.1444
54.92,1.4028,0.38012,1.0227
54.94,1.3691,0.48049,0.88857
54.96,1.3151,0.57674,0.73835
54.98,1.2376,0.66734,0.5703
55,1.1363,0.7505,0.38582
55.02,1.0144,0.82425,0.19012
55.04,0.87872,0.88649,-0.0077711
55.06,0.73953,0.93521,-0.19568
55.08,0.60918,0.96872,-0.35954
55.1,0.50087,0.98585,-0.48497
55.12,0.42711,0.98617,-0.55907
55.14,0.3981,0.97015,-0.57205
55.16,0.42051,0.93908,-0.51857
55.18,0.49648,0.89506,-0.39859
55.2,0.62318,0.84075,-0.21757
55.22,0.79297,0.77905,0.013914
55.24,0.99399,0.71284,0.28114
55.26,1.2113,0.64463,0.56669
55.28,1.4284,0.57634,0.85208
55.3,1.6287,0.50919,1.1195
55.32,1.7973,0.44372,1.3536
55.34,1.922,0.37984,1.5421
55.36,1.9946,0.31713,1.6775
55.38,2.0111,0.255,1.7561
55.4,1.9715,0.19301,1.7785
55.42,1.8794,0.13102,1.7484
55.44,1.7405,0.069338,1.6711
55.46,1.5615,0.0087006,1.5528
55.48,1.3493,-0.049786,1.3991
55.5,1.1093,-0.10481,1.2141
55.52,0.84516,-0.15504,1.0002
55.54,0.55879,-0.19934,0.75813
55.56,0.25069,-0.23689,0.48759
55.58,-0.079113,-0.26735,0.18824
55.6,-0.42996,-0.29082,-0.13914
55.62,-0.79935,-0.30785,-0.49149
55.64,-1.1819,-0.3193,-0.86263
55.66,-1.5689,-0.32623,-1.2427
55.68,-1.9481,-0.32971,-1.6183
55.7,-2.3039,-0.33069,-1.9732
55.72,-2.6191,-0.32987,-2.2893
55.74,-2.8758,-0.32766,-2.5481
55.76,-3.0569,-0.32411,-2.7328
55.78,-3.1485,-0.31899,-2.8295
55.8,-3.1412,-0.31183,-2.8293
55.82,-3.0309,-0.30206,-2.7288
55.84,-2.8201,-0.28914,-2.5309
55.86,-2.5178,-0.27268,-2.2451
55.88,-2.139,-0.25255,-1.8865
55.9,-1.7036,-0.22897,-1.4747
55.92,-1.2348,-0.20251,-1.0323
55.94,-0.75717,-0.17404,-0.58313
55.96,-0.29478,-0.14464,-0.15014
55.98,0.13089,-0.11548,0.24637
56,0.50267,-0.087637,0.59031
56.02,0.80882,-0.061967,0.87079
56.04,1.0437,-0.038983,1.0827
56.06,1.2077,-0.018804,1.2265
56.08,1.3067,-0.0011686,1.3078
56.1,1.3505,0.014486,1.336
56.12,1.3517,0.028889,1.3228
56.14,1.3238,0.042776,1.281
56.16,1.2794,0.05673,1.2227
56.18,1.229,0.071051,1.158
56.2,1.1798,0.085683,1.0942
56.22,1.1356,0.1002,1.0354
56.24,1.0962,0.11388,0.9823
56.26,1.0587,0.12579,0.93289
56.28,1.0178,0.13492,0.88291
56.3,0.96744,0.14036,0.82708
56.32,0.90159,0.1414,0.76019
56.34,0.81584,0.1376,0.67824
56.36,0.70826,0.1289,0.57936
56.38,0.58007,0.11554,0.46453
56.4,0.43596,0.098059,0.3379
56.42,0.28388,0.077261,0.20662
56.44,0.13438,0.054094,0.080284
56.46,-0.00045727,0.029604,-0.030061
56.48,-0.10839,0.0048595,-0.11325
56.5,-0.17854,-0.0191,-0.15944
56.52,-0.20283,-0.041315,-0.16151
56.54,-0.17715,-0.060947,-0.1162
56.56,-0.10209,-0.077313,-0.024772
56.58,0.017019,-0.089918,0.10694
56.6,0.17059,-0.098477,0.26907
56.62,0.34601,-0.10294,0.44895
56.64,0.52917,-0.10346,0.63263
56.66,0.70626,-0.10043,0.8067
56.68,0.86547,-0.094382,0.95986
56.7,0.99826,-0.085942,1.0842
56.72,1.1001,-0.075763,1.1758
56.74,1.1703,-0.064424,1.2347
56.76,1.2117,-0.052354,1.2641
56.78,1.2291,-0.039764,1.2688
56.8,1.2277,-0.026617,1.2544
56.82,1.212,-0.012626,1.2247
56.84,1.1841,0.0026962,1.1815
56.86,1.1433,0.019957,1.1233
56.88,1.0858,0.039765,1.046
56.9,1.0055,0.062604,0.94293
56.92,0.89538,0.088709,0.80667
56.94,0.74844,0.11796,0.63048
56.96,0.55979,0.14984,0.40995
56.98,0.32779,0.18341,0.14438
57,0.055066,0.21742,-0.16235
57.02,-0.25116,0.25037,-0.50153
57.04,-0.57937,0.28071,-0.86008
57.06,-0.91461,0.30701,-1.2216
57.08,-1.2399,0.3281,-1.568
57.1,-1.5381,0.34319,-1.8813
57.12,-1.7932,0.35195,-2.1452
57.14,-1.9925,0.35449,-2.347
57.16,-2.1273,0.35126,-2.4785
57.18,-2.194,0.34298,-2.5369
57.2,-2.194,0.33042,-2.5245
57.22,-2.1338,0.31433,-2.4481
57.24,-2.0231,0.29528,-2.3184
57.26,-1.8744,0.27363,-2.1481
57.28,-1.7013,0.24953,-1.9508
57.3,-1.5165,0.22297,-1.7395
57.32,-1.3314,0.1939,-1.5253
57.34,-1.1544,0.16229,-1.3167
57.36,-0.99102,0.12828,-1.1193
57.38,-0.84351,0.092195,-0.93571
57.4,-0.71171,0.054568,-0.76628
57.42,-0.59365,0.016099,-0.60975
57.44,-0.48665,-0.022429,-0.46422
57.46,-0.38829,-0.060244,-0.32805
57.48,-0.29733,-0.096689,-0.20064
57.5,-0.21421,-0.1313,-0.082915
57.52,-0.14134,-0.16382,0.022478
57.54,-0.082843,-0.19423,0.11139
57.56,-0.04402,-0.22267,0.17865
57.58,-0.03053,-0.24935,0.21882
57.6,-0.047404,-0.27446,0.22705
57.62,-0.098054,-0.29808,0.20003
57.64,-0.18341,-0.32013,0.13672
57.66,-0.30132,-0.34028,0.038958
57.68,-0.44629,-0.35803,-0.088266
57.7,-0.60965,-0.37272,-0.23693
57.72,-0.7801,-0.38367,-0.39643
57.74,-0.94466,-0.39025,-0.55441
57.76,-1.0899,-0.39205,-0.69782
57.78,-1.2031,-0.38892,-0.81418
57.8,-1.2738,-0.38108,-0.89275
57.82,-1.2948,-0.36915,-0.92565
57.84,-1.2626,-0.35405,-0.90859
57.86,-1.1782,-0.33697,-0.84122
57.88,-1.0463,-0.31922,-0.72709
57.9,-0.87511,-0.30208,-0.57303
57.92,-0.67498,-0.28667,-0.38831
57.94,-0.45728,-0.27379,-0.18348
57.96,-0.23314,-0.2639,0.030768
57.98,-0.012348,-0.25705,0.2447
58,0.19737,-0.2529,0.45028
58.02,0.39074,-0.25087,0.6416
58.04,0.56481,-0.25014,0.81495
58.06,0.71854,-0.24987,0.96842
58.08,0.85215,-0.24925,1.1014
58.1,0.96628,-0.24755,1.2138
58.12,1.0614,-0.24423,1.3056
58.14,1.1371,-0.23884,1.376
58.16,1.1922,-0.23106,1.4233
58.18,1.2245,-0.22062,1.4451
58.2,1.2313,-0.20725,1.4385
58.22,1.2099,-0.19066,1.4006
58.24,1.1586,-0.17055,1.3291
58.26,1.077,-0.14665,1.2236
58.28,0.96685,-0.11877,1.0856
58.3,0.83245,-0.086918,0.91936
58.32,0.68063,-0.05132,0.73195
58.34,0.5206,-0.012529,0.53313
58.36,0.36335,0.028591,0.33475
58.38,0.22075,0.070882,0.14987
58.4,0.10448,0.11297,-0.0084947
58.42,0.024738,0.15339,-0.12865
58.44,-0.010863,0.19072,-0.20159
58.46,0.0016945,0.22374,-0.22204
58.48,0.06224,0.25155,-0.18931
58.5,0.16629,0.27371,-0.10742
58.52,0.30547,0.29026,0.015206
58.54,0.4684,0.30171,0.16668
58.56,0.64206,0.30902,0.33304
58.58,0.8133,0.31339,0.49991
58.6,0.97042,0.31621,0.65422
58.62,1.1044,0.31877,0.78564
58.64,1.2099,0.3222,0.88768
58.66,1.2853,0.32726,0.95802
58.68,1.3326,0.33426,0.99829
58.7,1.3563,0.34313,1.0132
58.72,1.3625,0.35338,1.0091
58.74,1.357,0.36426,0.99274
58.76,1.3441,0.3749,0.96925
58.78,1.3259,0.38445,0.94143
58.8,1.3012,0.39224,0.90894
58.82,1.2662,0.39782,0.86838
58.84,1.215,0.40109,0.81395
58.86,1.141,0.40216,0.73883
58.88,1.0381,0.40138,0.63672
58.9,0.90288,0.39919,0.50369
58.92,0.73564,0.39602,0.33962
58.94,0.54152,0.39219,0.14933
58.96,0.3308,0.38787,-0.057076
58.98,0.11837,0.38308,-0.26471
59,-0.077472,0.37763,-0.4551
59.02,-0.23697,0.37127,-0.60824
59.04,-0.3413,0.36366,-0.70496
59.06,-0.37504,0.35447,-0.72951
59.08,-0.32859,0.34339,-0.67198
59.1,-0.1999,0.33015,-0.53004
59.12,0.0045565,0.31452,-0.30996
59.14,0.26978,0.29631,-0.026531
59.16,0.57338,0.27532,0.29805
59.18,0.88763,0.25141,0.63623
59.2,1.1823,0.22444,0.95783
59.22,1.4276,0.1944,1.2332
59.24,1.5976,0.1614,1.4362
59.26,1.6726,0.12575,1.5468
59.28,1.6409,0.087977,1.5529
59.3,1.4999,0.048868,1.4511
59.32,1.2558,0.009418,1.2464
59.34,0.92212,-0.029212,0.95133
59.36,0.51794,-0.065777,0.58372
59.38,0.065567,-0.099048,0.16461
59.4,-0.41199,-0.12791,-0.28407
59.42,-0.8931,-0.15148,-0.74162
59.44,-1.3592,-0.16916,-1.19
59.46,-1.7956,-0.18072,-1.6148
59.48,-2.1918,-0.18632,-2.0055
59.5,-2.5413,-0.18653,-2.3548
59.52,-2.8405,-0.18234,-2.6581
59.54,-3.0879,-0.17509,-2.9128
59.56,-3.2831,-0.16642,-3.1167
59.58,-3.426,-0.15819,-3.2678
59.6,-3.5164,-0.15238,-3.364
59.62,-3.5535,-0.15093,-3.4026
59.64,-3.5366,-0.15562,-3.381
59.66,-3.465,-0.1679,-3.2971
59.68,-3.3387,-0.18878,-3.1499
59.7,-3.1589,-0.21868,-2.9403
59.72,-2.9284,-0.25739,-2.671
59.74,-2.6512,-0.30406,-2.3472
59.76,-2.3332,-0.35723,-1.976
59.78,-1.9812,-0.41495,-1.5662
59.8,-1.6028,-0.47492,-1.1278
59.82,-1.2058,-0.5347,-0.67105
59.84,-0.79771,-0.5919,-0.20581
59.86,-0.38557,-0.64434,0.25877
59.88,0.024443,-0.69026,0.7147
59.9,0.42679,-0.72839,1.1552
59.92,0.8164,-0.75799,1.5744
59.94,1.1883,-0.77885,1.9671
59.96,1.5371,-0.7912,2.3283
59.98,1.857,-0.79558,2.6526
60,2.1414,-0.7927,2.9341
60.02,2.383,-0.78327,3.1662
60.04,2.574,-0.76788,3.3419
60.06,2.707,-0.74691,3.4539
60.08,2.7753,-0.72047,3.4958
60.1,2.7741,-0.68843,3.4625
60.12,2.7008,-0.65048,3.3513
60.14,2.5562,-0.60622,3.1624
60.16,2.3445,-0.55533,2.8999
60.18,2.0737,-0.49766,2.5713
60.2,1.7551,-0.43333,2.1884
60.22,1.4031,-0.36281,1.7659
60.24,1.0341,-0.28695,1.321
60.26,0.6653,-0.2069,0.87219
60.28,0.31369,-0.1241,0.43779
60.3,-0.0054382,-0.040164,0.034726
60.32,-0.27958,0.043235,-0.32281
60.34,-0.49995,0.12445,-0.62441
60.36,-0.66208,0.20196,-0.86403
60.38,-0.7659,0.2744,-1.0403
60.4,-0.8155,0.34064,-1.1561
60.42,-0.81841,0.39979,-1.2182
60.44,-0.78458,0.45121,-1.2358
60.46,-0.7252,0.49452,-1.2197
60.48,-0.65155,0.52961,-1.1812
60.5,-0.57396,0.55663,-1.1306
60.52,-0.50107,0.57602,-1.0771
60.54,-0.43946,0.58844,-1.0279
60.56,-0.39367,0.59483,-0.98849
60.58,-0.3664,0.59627,-0.96268
60.6,-0.35909,0.59399,-0.95308
60.62,-0.37231,0.58923,-0.96153
60.64,-0.40621,0.58312,-0.98933
60.66,-0.46071,0.5766,-1.0373
60.68,-0.53537,0.57034,-1.1057
60.7,-0.62914,0.56459,-1.1937
60.72,-0.73982,0.55925,-1.2991
60.74,-0.86362,0.55379,-1.4174
60.76,-0.99477,0.54739,-1.5422
60.78,-1.1254,0.53899,-1.6644
60.8,-1.2458,0.52746,-1.7732
60.82,-1.3448,0.51175,-1.8566
60.84,-1.4112,0.49103,-1.9023
60.86,-1.4345,0.46476,-1.8992
60.88,-1.4059,0.43284,-1.8388
60.9,-1.3203,0.39554,-1.7158
60.92,-1.1763,0.35353,-1.5298
60.94,-0.97714,0.30772,-1.2849
60.96,-0.73063,0.25919,-0.98982
60.98,-0.44863,0.20903,-0.65766
61,-0.14609,0.15823,-0.30432
61.02,0.16029,0.10762,0.052668
61.04,0.45359,0.057811,0.39578
61.06,0.71833,0.0092283,0.7091
61.08,0.94185,-0.03783,0.97968
61.1,1.1155,-0.083104,1.1986
61.12,1.2351,-0.12628,1.3614
61.14,1.3015,-0.16693,1.4684
61.16,1.3191,-0.20446,1.5236
61.18,1.2961,-0.23811,1.5342
61.2,1.2418,-0.26708,1.5089
61.22,1.1661,-0.29052,1.4566
61.24,1.0773,-0.30772,1.3851
61.26,0.98165,-0.31815,1.2998
61.28,0.88204,-0.32155,1.2036
61.3,0.77856,-0.31794,1.0965
61.32,0.66889,-0.30762,0.97651
61.34,0.54947,-0.29107,0.84055
61.36,0.41698,-0.26892,0.6859
61.38,0.26972,-0.2418,0.51152
61.4,0.10883,-0.21036,0.31919
61.42,-0.060963,-0.17517,0.11421
61.44,-0.23135,-0.13678,-0.094565
61.46,-0.39101,-0.095764,-0.29525
61.48,-0.52686,-0.052765,-0.47409
61.5,-0.62561,-0.0086051,-0.61701
61.52,-0.67561,0.035679,-0.71129
61.54,-0.66834,0.078822,-0.74716
61.56,-0.59971,0.11937,-0.71908
61.58,-0.47062,0.15578,-0.6264
61.6,-0.28698,0.18652,-0.4735
61.62,-0.059008,0.2103,-0.26931
61.64,0.19982,0.22615,-0.026323
61.66,0.47423,0.23358,0.24064
61.68,0.74852,0.23269,0.51583
61.7,1.0079,0.22413,0.78379
61.72,1.2395,0.20906,1.0304
61.74,1.4326,0.18904,1.2435
61.76,1.5793,0.16587,1.4135
61.78,1.6741,0.14137,1.5328
61.8,1.7136,0.11721,1.5964
61.82,1.696,0.094779,1.6012
61.84,1.621,0.075012,1.546
61.86,1.4897,0.058391,1.4313
61.88,1.3044,0.044936,1.2594
61.9,1.069,0.034269,1.0347
61.92,0.7894,0.025724,0.76368
61.94,0.47358,0.018473,0.4551
61.96,0.13194,0.011659,0.12028
61.98,-0.22276,0.0045105,-0.22727
62,-0.57574,-0.0035644,-0.57218
62.02,-0.91087,-0.012929,-0.89794
62.04,-1.2115,-0.023702,-1.1878
62.06,-1.4618,-0.03577,-1.426
62.08,-1.6478,-0.04884,-1.599
62.1,-1.7588,-0.062498,-1.6963
62.12,-1.7885,-0.076287,-1.7122
62.14,-1.7357,-0.089778,-1.6459
62.16,-1.6046,-0.10264,-1.502
62.18,-1.4051,-0.11469,-1.2904
62.2,-1.1517,-0.12594,-1.0257
62.22,-0.86261,-0.13659,-0.72603
62.24,-0.55831,-0.14702,-0.41129
62.26,-0.25947,-0.15777,-0.10171
62.28,0.014738,-0.16941,0.18415
62.3,0.24845,-0.18251,0.43095
62.32,0.43045,-0.19748,0.62793
62.34,0.55506,-0.21454,0.76961
62.36,0.62233,-0.23358,0.8559
62.38,0.63757,-0.25411,0.89168
62.4,0.61034,-0.27533,0.88566
62.42,0.55291,-0.29608,0.84899
62.44,0.47862,-0.31499,0.79361
62.46,0.4001,-0.33059,0.73069
62.48,0.32796,-0.34141,0.66937
62.5,0.26975,-0.34618,0.61593
62.52,0.22963,-0.34385,0.57348
62.54,0.20847,-0.33374,0.54221
62.56,0.20459,-0.31552,0.52011
62.58,0.21466,-0.28924,0.5039
62.6,0.23479,-0.25527,0.49006
62.62,0.26159,-0.21425,0.47584
62.64,0.29279,-0.16706,0.45985
62.66,0.32763,-0.11477,0.44241
62.68,0.36677,-0.058615,0.42539
62.7,0.4118,4.4365e-05,0.41176
62.72,0.46459,0.05971,0.40488
62.74,0.52642,0.11879,0.40763
62.76,0.59734,0.17566,0.42168
62.78,0.67555,0.22872,0.44683
62.8,0.75725,0.27651,0.48074
62.82,0.83676,0.31783,0.51893
62.84,0.90698,0.35183,0.55515
62.86,0.96008,0.37808,0.58201
62.88,0.98838,0.39661,0.59177
62.9,0.98513,0.40788,0.57725
62.92,0.94529,0.41269,0.53259
62.94,0.86601,0.41204,0.45398
62.96,0.7469,0.40695,0.33995
62.98,0.58995,0.39833,0.19161
63,0.39927,0.38686,0.012407
63.02,0.18067,0.37286,-0.19219
63.04,-0.058864,0.35635,-0.41521
63.06,-0.31168,0.33708,-0.64877
63.08,-0.56986,0.31468,-0.88454
63.1,-0.82545,0.28875,-1.1142
63.12,-1.0706,0.25908,-1.3297
63.14,-1.2978,0.22573,-1.5235
63.16,-1.4993,0.1891,-1.6884
63.18,-1.6679,0.14994,-1.8178
63.2,-1.7965,0.10928,-1.9058
63.22,-1.8791,0.068336,-1.9474
63.24,-1.9105,0.028322,-1.9388
63.26,-1.8876,-0.0096552,-1.878
63.28,-1.8099,-0.044739,-1.7652
63.3,-1.6798,-0.076392,-1.6034
63.32,-1.5029,-0.10441,-1.3985
63.34,-1.2882,-0.12891,-1.1593
63.36,-1.0474,-0.15021,-0.89724
63.38,-0.79401,-0.16873,-0.62527
63.4,-0.54195,-0.18494,-0.35701
63.42,-0.30451,-0.1992,-0.1053
63.44,-0.09274,-0.21176,0.11902
63.46,0.08554,-0.22273,0.30827
63.48,0.22648,-0.23215,0.45863
63.5,0.33036,-0.23999,0.57034
63.52,0.40113,-0.2463,0.64743
63.54,0.44555,-0.2512,0.69675
63.56,0.47184,-0.25496,0.7268
63.58,0.48822,-0.25795,0.74618
63.6,0.50148,-0.26062,0.7621
63.62,0.51581,-0.2634,0.77921
63.64,0.53216,-0.26663,0.79879
63.66,0.54806,-0.27047,0.81852
63.68,0.55812,-0.27482,0.83294
63.7,0.55504,-0.27934,0.83438
63.72,0.53096,-0.28347,0.81443
63.74,0.479,-0.28649,0.7655
63.76,0.39473,-0.28766,0.68239
63.78,0.27728,-0.2863,0.56358
63.8,0.13001,-0.28192,0.41193
63.82,-0.039491,-0.27427,0.23478
63.84,-0.22001,-0.26338,0.04337
63.86,-0.39794,-0.24955,-0.14838
63.88,-0.55881,-0.23326,-0.32555
63.9,-0.68913,-0.21509,-0.47403
63.92,-0.77796,-0.19563,-0.58233
63.94,-0.81834,-0.17539,-0.64295
63.96,-0.80801,-0.15471,-0.6533
63.98,-0.74959,-0.13378,-0.6158
64,-0.65013,-0.11262,-0.53751
64.02,-0.52008,-0.091138,-0.42894
64.04,-0.37189,-0.069196,-0.30269
64.06,-0.21855,-0.046682,-0.17187
64.08,-0.072134,-0.023577,-0.048557
64.1,0.057258,4.0333e-06,0.057254
64.12,0.1622,0.023788,0.13841
64.14,0.23816,0.047353,0.19081
64.16,0.28325,0.070151,0.21309
64.18,0.29774,0.091558,0.20618
64.2,0.28343,0.11092,0.17251
64.22,0.24296,0.12762,0.11534
64.24,0.17941,0.14111,0.038304
64.26,0.096029,0.15097,-0.054943
64.28,-0.0037208,0.15695,-0.16067
64.3,-0.11591,0.159,-0.27491
64.32,-0.23584,0.15726,-0.3931
64.34,-0.35769,0.15212,-0.50981
64.36,-0.47442,0.14416,-0.61859
64.38,-0.57784,0.13417,-0.71201
64.4,-0.65904,0.12304,-0.78208
64.42,-0.70908,0.11177,-0.82085
64.44,-0.71996,0.10132,-0.82129
64.46,-0.68563,0.092587,-0.77822
64.48,-0.60295,0.08627,-0.68922
64.5,-0.4725,0.082853,-0.55536
64.52,-0.29897,0.082544,-0.38151
64.54,-0.091078,0.085271,-0.17635
64.56,0.13891,0.09071,0.048204
64.58,0.37628,0.098332,0.27795
64.6,0.60516,0.10748,0.49768
64.62,0.81016,0.11743,0.69273
64.64,0.97786,0.1275,0.85036
64.66,1.0982,0.13709,0.9611
64.68,1.1653,0.14572,1.0196
64.7,1.1779,0.15308,1.0248
64.72,1.1391,0.159,0.98007
64.74,1.0557,0.16346,0.89219
64.76,0.93688,0.16657,0.7703
64.78,0.79316,0.16851,0.62464
64.8,0.63474,0.16952,0.46523
64.82,0.47067,0.16983,0.30084
64.84,0.30805,0.1697,0.13835
64.86,0.15187,0.16931,-0.017436
64.88,0.0052326,0.1688,-0.16356
64.9,-0.13009,0.1682,-0.2983
64.92,-0.2529,0.16749,-0.4204
64.94,-0.36183,0.16653,-0.52836
64.96,-0.45483,0.1651,-0.61993
64.98,-0.52894,0.16297,-0.69191
65,-0.58045,0.15987,-0.74032
65.02,-0.60534,0.15558,-0.76092
65.04,-0.59999,0.14997,-0.74997
65.06,-0.56189,0.14303,-0.70491
65.08,-0.49028,0.13485,-0.62513
65.1,-0.38658,0.12569,-0.51228
65.12,-0.25448,0.11589,-0.37037
65.14,-0.099657,0.10587,-0.20553
65.16,0.070685,0.096049,-0.025364
65.18,0.24852,0.086794,0.16173
65.2,0.42574,0.078398,0.34734
65.22,0.59476,0.071035,0.52373
65.24,0.74905,0.064764,0.68429
65.26,0.88331,0.059555,0.82376
65.28,0.99353,0.055321,0.93821
65.3,1.0768,0.051969,1.0249
65.32,1.1312,0.049445,1.0818
65.34,1.1553,0.047761,1.1075
65.36,1.1482,0.047001,1.1012
65.38,1.1097,0.047308,1.0624
65.4,1.0398,0.04884,0.99097
65.42,0.9398,0.051713,0.88809
65.44,0.81203,0.055948,0.75608
65.46,0.66041,0.061419,0.59899
65.48,0.49061,0.06783,0.42278
65.5,0.31001,0.074715,0.2353
65.52,0.1275,0.081476,0.046026
65.54,-0.047046,0.087445,-0.13449
65.56,-0.20348,0.091959,-0.29544
65.58,-0.3322,0.094445,-0.42664
65.6,-0.42504,0.094492,-0.51953
65.62,-0.47605,0.091891,-0.56794
65.64,-0.48207,0.086651,-0.56872
65.66,-0.44306,0.078978,-0.52203
65.68,-0.36204,0.069221,-0.43126
65.7,-0.24483,0.057808,-0.30264
65.72,-0.099411,0.045171,-0.14458
65.74,0.064802,0.031682,0.03312
65.76,0.23779,0.017613,0.22018
65.78,0.4097,0.003119,0.40658
65.8,0.5715,-0.011749,0.58325
65.82,0.7154,-0.027012,0.74241
65.84,0.8351,-0.04273,0.87783
65.86,0.92587,-0.058957,0.98483
65.88,0.98438,-0.075726,1.0601
65.9,1.0086,-0.093041,1.1016
65.92,0.99757,-0.11089,1.1085
65.94,0.95133,-0.12926,1.0806
65.96,0.87086,-0.14818,1.019
65.98,0.75816,-0.16771,0.92587
66,0.61637,-0.18793,0.80429
66.02,0.44987,-0.20893,0.6588
66.04,0.26443,-0.23076,0.4952
66.06,0.067158,-0.25335,0.32051
66.08,-0.1337,-0.27648,0.14278
66.1,-0.3291,-0.29976,-0.029334
66.12,-0.50971,-0.32264,-0.18706
66.14,-0.66659,-0.34444,-0.32215
66.16,-0.79196,-0.36445,-0.42751
66.18,-0.87982,-0.382,-0.49782
66.2,-0.92665,-0.3966,-0.53005
66.22,-0.93175,-0.40796,-0.52379
66.24,-0.89745,-0.41605,-0.48141
66.26,-0.82897,-0.42109,-0.40788
66.28,-0.73402,-0.42349,-0.31053
66.3,-0.62221,-0.42377,-0.19844
66.32,-0.50423,-0.42242,-0.081806
66.34,-0.39101,-0.41982,0.02881
66.36,-0.29294,-0.41618,0.12324
66.38,-0.21911,-0.41147,0.19236
66.4,-0.17684,-0.40545,0.22861
66.42,-0.17133,-0.39773,0.2264
66.44,-0.20555,-0.38782,0.18227
66.46,-0.2803,-0.37525,0.094945
66.48,-0.39433,-0.35962,-0.03471
66.5,-0.54452,-0.3407,-0.20382
66.52,-0.72608,-0.31846,-0.40762
66.54,-0.93269,-0.29305,-0.63964
66.56,-1.1566,-0.26481,-0.89178
66.58,-1.3887,-0.23423,-1.1545
66.6,-1.6188,-0.20188,-1.4169
66.62,-1.8358,-0.16841,-1.6674
66.64,-2.0281,-0.1345,-1.8936
66.66,-2.1843,-0.10079,-2.0835
66.68,-2.2938,-0.067927,-2.2259
66.7,-2.3479,-0.036469,-2.3114
66.72,-2.3403,-0.0069214,-2.3334
66.74,-2.2681,0.020307,-2.2884
66.76,-2.1321,0.044914,-2.177
66.78,-1.9372,0.066716,-2.0039
66.8,-1.6919,0.085658,-1.7776
66.82,-1.4078,0.10181,-1.5096
66.84,-1.0985,0.11535,-1.2138
66.86,-0.77842,0.12656,-0.90498
66.88,-0.46158,0.1358,-0.59739
66.9,-0.16017,0.14347,-0.30364
66.92,0.11635,0.15,-0.033648
66.94,0.36182,0.15581,0.206
66.96,0.5735,0.16135,0.41215
66.98,0.75173,0.167,0.58473
67,0.89919,0.17316,0.72603
67.02,1.0199,0.18016,0.83973
67.04,1.1181,0.18831,0.92981
67.06,1.1974,0.19784,0.9996
67.08,1.2601,0.20894,1.0512
67.1,1.3069,0.22175,1.0851
67.12,1.3369,0.23632,1.1006
67.14,1.3485,0.25267,1.0958
67.16,1.34,0.27074,1.0693
67.18,1.3104,0.29042,1.02
67.2,1.2601,0.31157,0.94853
67.22,1.1915,0.33395,0.85753
67.24,1.1089,0.3573,0.75156
67.26,1.0181,0.38124,0.63691
67.28,0.92614,0.40532,0.52082
67.3,0.83962,0.42895,0.41067
67.32,0.76444,0.45146,0.31298
67.34,0.70475,0.4721,0.23265
67.36,0.6625,0.49003,0.17246
67.38,0.63735,0.50446,0.1329
67.4,0.62698,0.51462,0.11236
67.42,0.62759,0.51989,0.1077
67.44,0.63473,0.51986,0.11487
67.46,0.64397,0.51434,0.12963
67.48,0.65156,0.50342,0.14814
67.5,0.65483,0.48748,0.16735
67.52,0.6522,0.4671,0.1851
67.54,0.64311,0.44308,0.20002
67.56,0.6276,0.41631,0.21129
67.58,0.60596,0.38771,0.21825
67.6,0.57833,0.35813,0.2202
67.62,0.54451,0.32829,0.21622
67.64,0.50394,0.29872,0.20522
67.66,0.45588,0.26975,0.18614
67.68,0.39976,0.24149,0.15827
67.7,0.33555,0.21391,0.12164
67.72,0.26413,0.18685,0.077276
67.74,0.1875,0.16012,0.027382
67.76,0.10882,0.13352,-0.024699
67.78,0.032219,0.10696,-0.074739
67.8,-0.037629,0.080433,-0.11806
67.82,-0.096025,0.054064,-0.15009
67.84,-0.13886,0.028073,-0.16693
67.86,-0.16316,0.0027486,-0.1659
67.88,-0.16752,-0.021599,-0.14592
67.9,-0.15233,-0.044691,-0.10764
67.92,-0.11975,-0.066323,-0.053431
67.94,-0.07346,-0.086398,0.012938
67.96,-0.018198,-0.10494,0.086742
67.98,0.040772,-0.1221,0.16287
68,0.098271,-0.13812,0.23639
68.02,0.14972,-0.15334,0.30305
68.04,0.1915,-0.16812,0.35962
68.06,0.22115,-0.18283,0.40398
68.08,0.23733,-0.19778,0.43511
68.1,0.23959,-0.21322,0.45281
68.12,0.22805,-0.22925,0.45731
68.14,0.20309,-0.24583,0.44892
68.16,0.16503,-0.26273,0.42776
68.18,0.11401,-0.27955,0.39356
68.2,0.050047,-0.29576,0.34581
68.22,-0.026724,-0.3107,0.28397
68.24,-0.1157,-0.32369,0.20799
68.26,-0.21538,-0.33413,0.11874
68.28,-0.32304,-0.34152,0.01848
68.3,-0.43449,-0.34562,-0.08887
68.32,-0.54419,-0.34646,-0.19774
68.34,-0.64554,-0.34433,-0.30121
68.36,-0.73144,-0.3398,-0.39164
68.38,-0.79503,-0.33358,-0.46145
68.4,-0.83049,-0.32647,-0.50401
68.42,-0.83374,-0.31922,-0.51453
68.44,-0.80299,-0.3124,-0.49059
68.46,-0.73893,-0.30639,-0.43254
68.48,-0.64471,-0.30126,-0.34345
68.5,-0.52557,-0.29687,-0.22871
68.52,-0.38827,-0.29285,-0.09542
68.54,-0.2404,-0.28872,0.048328
68.56,-0.08971,-0.28397,0.19426
68.58,0.056447,-0.2781,0.33454
68.6,0.19155,-0.2707,0.46224
68.62,0.31008,-0.26148,0.57156
68.64,0.40759,-0.25025,0.65784
68.66,0.48062,-0.23693,0.71755
68.68,0.52657,-0.22152,0.74809
68.7,0.54364,-0.2041,0.74773
68.72,0.53086,-0.18481,0.71567
68.74,0.48821,-0.1639,0.65211
68.76,0.41683,-0.14172,0.55856
68.78,0.31929,-0.11873,0.43802
68.8,0.19973,-0.095451,0.29518
68.82,0.063936,-0.072494,0.13643
68.84,-0.080815,-0.050438,-0.030377
68.86,-0.22617,-0.029782,-0.19639
68.88,-0.36333,-0.010872,-0.35246
68.9,-0.48381,0.0061489,-0.48996
68.92,-0.58029,0.021357,-0.60164
68.94,-0.64738,0.035022,-0.6824
68.96,-0.68219,0.047543,-0.72973
68.98,-0.68458,0.05936,-0.74394
69,-0.6571,0.07086,-0.72796
69.02,-0.60452,0.082287,-0.68681
69.04,-0.53313,0.093688,-0.62682
69.06,-0.44985,0.1049,-0.55475
69.08,-0.36134,0.11556,-0.4769
69.1,-0.27323,0.12518,-0.39842
69.12,-0.18965,0.13323,-0.32288
69.14,-0.11303,0.13918,-0.25221
69.16,-0.044287,0.14261,-0.1869
69.18,0.016718,0.14325,-0.12653
69.2,0.070611,0.14099,-0.070382
69.22,0.11789,0.1359,-0.018009
69.24,0.15849,0.12821,0.030279
69.26,0.19153,0.11827,0.073257
69.28,0.21549,0.10657,0.10892
69.3,0.22855,0.093668,0.13488
69.32,0.22922,0.080181,0.14904
69.34,0.21699,0.066759,0.15023
69.36,0.19287,0.054035,0.13884
69.38,0.15976,0.042588,0.11717
69.4,0.12236,0.03289,0.089472
69.42,0.086787,0.025262,0.061526
69.44,0.059814,0.019837,0.039977
69.46,0.0479,0.016551,0.031349
69.48,0.056148,0.015147,0.041001
69.5,0.087385,0.015217,0.072168
69.52,0.14153,0.016261,0.12527
69.54,0.21533,0.017751,0.19758
69.56,0.30262,0.019205,0.28341
69.58,0.39486,0.02024,0.37462
69.6,0.48213,0.020601,0.46153
69.62,0.55423,0.02017,0.53406
69.64,0.60179,0.018948,0.58284
69.66,0.61724,0.017014,0.60022
69.68,0.59553,0.014488,0.58105
69.7,0.53454,0.011483,0.52306
69.72,0.43507,0.0080762,0.42699
69.74,0.3006,0.0042902,0.29631
69.76,0.1368,9.2039e-05,0.13671
69.78,-0.049059,-0.0045974,-0.044461
69.8,-0.24878,-0.0098834,-0.2389
69.82,-0.4538,-0.015873,-0.43793
69.84,-0.65571,-0.02265,-0.63306
69.86,-0.84659,-0.030247,-0.81634
69.88,-1.0193,-0.038625,-0.98068
69.9,-1.1677,-0.047648,-1.12
69.92,-1.2866,-0.057074,-1.2295
69.94,-1.3722,-0.066548,-1.3057
69.96,-1.4218,-0.075609,-1.3462
69.98,-1.4341,-0.083726,-1.3503
70,-1.4091,-0.090336,-1.3187
70.02,-1.3482,-0.094917,-1.2532
70.04,-1.2541,-0.097056,-1.157
70.06,-1.1305,-0.096521,-1.0339
70.08,-0.98199,-0.093317,-0.88867
70.1,-0.81385,-0.087709,-0.72614
70.12,-0.63156,-0.080214,-0.55134
70.14,-0.44064,-0.071548,-0.36909
70.16,-0.2465,-0.062538,-0.18396
70.18,-0.054243,-0.054024,-0.00021834
70.2,0.13132,-0.046745,0.17806
70.22,0.30567,-0.041246,0.34691
70.24,0.46452,-0.03782,0.50234
70.26,0.60383,-0.03648,0.64031
70.28,0.71983,-0.03698,0.75681
70.3,0.80921,-0.038865,0.84808
70.32,0.86937,-0.041544,0.91091
70.34,0.89878,-0.044367,0.94314
70.36,0.89736,-0.046696,0.94406
70.38,0.86685,-0.047956,0.91481
70.4,0.81097,-0.047669,0.85864
70.42,0.73549,-0.045464,0.78095
70.44,0.64794,-0.041078,0.68902
70.46,0.55715,-0.034351,0.5915
70.48,0.47247,-0.025217,0.49769
70.5,0.40291,-0.0137,0.41661
70.52,0.35616,8.6856e-05,0.35607
70.54,0.33767,0.015947,0.32172
70.56,0.35003,0.033614,0.31641
70.58,0.39252,0.052771,0.33975
70.6,0.46113,0.073079,0.38805
70.62,0.54888,0.094215,0.45466
70.64,0.64654,0.1159,0.53064
70.66,0.74361,0.13792,0.60568
70.68,0.82931,0.16012,0.66918
70.7,0.89374,0.1824,0.71134
70.72,0.92876,0.20464,0.72412
70.74,0.92868,0.22671,0.70197
70.76,0.89064,0.24837,0.64227
70.78,0.81466,0.26927,0.54539
70.8,0.70347,0.28895,0.41451
70.82,0.56202,0.30687,0.25516
70.84,0.39702,0.32244,0.074585
70.86,0.21632,0.33514,-0.11882
70.88,0.028373,0.34455,-0.31618
70.9,-0.15817,0.35046,-0.50863
70.92,-0.33487,0.35284,-0.68771
70.94,-0.49382,0.35191,-0.84572
70.96,-0.62788,0.34804,-0.97592
70.98,-0.73103,0.34176,-1.0728
71,-0.79861,0.33362,-1.1322
71.02,-0.82772,0.32416,-1.1519
71.04,-0.81745,0.31386,-1.1313
71.06,-0.76913,0.30307,-1.0722
71.08,-0.68635,0.29204,-0.97839
71.1,-0.57485,0.28091,-0.85575
71.12,-0.44211,0.26971,-0.71182
71.14,-0.29675,0.25844,-0.55519
71.16,-0.14782,0.24703,-0.39485
71.18,-0.0039328,0.2354,-0.23934
71.2,0.12744,0.22343,-0.095982
71.22,0.24059,0.21095,0.029642
71.24,0.33186,0.19779,0.13407
71.26,0.39975,0.18375,0.216
71.28,0.44464,0.16865,0.27599
71.3,0.46842,0.15236,0.31606
71.32,0.47388,0.13481,0.33907
71.34,0.46418,0.11605,0.34813
71.36,0.44245,0.096238,0.34621
71.38,0.41145,0.075652,0.3358
71.4,0.37351,0.054639,0.31888
71.42,0.33064,0.033577,0.29706
71.44,0.28464,0.012811,0.27183
71.46,0.23738,-0.0073936,0.24478
71.48,0.19092,-0.026892,0.21781
71.5,0.1475,-0.045675,0.19317
71.52,0.1095,-0.063851,0.17335
71.54,0.079119,-0.081615,0.16073
71.56,0.058106,-0.099193,0.1573
71.58,0.047404,-0.11679,0.16419
71.6,0.04692,-0.13453,0.18145
71.62,0.055418,-0.15245,0.20787
71.64,0.070585,-0.17049,0.24107
71.66,0.089276,-0.18848,0.27776
71.68,0.10788,-0.20623,0.31411
71.7,0.12277,-0.22352,0.34629
71.72,0.13071,-0.24016,0.37088
71.74,0.12921,-0.25604,0.38525
71.76,0.1167,-0.27109,0.38779
71.78,0.092606,-0.28532,0.37793
71.8,0.057218,-0.29878,0.356
71.82,0.011497,-0.31149,0.32299
71.84,-0.043184,-0.32348,0.28029
71.86,-0.10526,-0.33466,0.22941
71.88,-0.17313,-0.34491,0.17179
71.9,-0.24519,-0.354,0.10881
71.92,-0.31979,-0.36161,0.041824
71.94,-0.39507,-0.36743,-0.027635
71.96,-0.4688,-0.37114,-0.097663
71.98,-0.53826,-0.37245,-0.1658
72,-0.60018,-0.3712,-0.22898
72.02,-0.65091,-0.36733,-0.28358
72.04,-0.68664,-0.36093,-0.32571
72.06,-0.7038,-0.35221,-0.35159
72.08,-0.69957,-0.34148,-0.35809
72.1,-0.67232,-0.32915,-0.34317
72.12,-0.622,-0.31562,-0.30638
72.14,-0.55035,-0.30129,-0.24906
72.16,-0.46086,-0.28652,-0.17434
72.18,-0.35852,-0.27157,-0.086958
72.2,-0.24936,-0.25664,0.0072773
72.22,-0.13979,-0.24186,0.10207
72.24,-0.03599,-0.22732,0.19133
72.26,0.056725,-0.21309,0.26981
72.28,0.13432,-0.19922,0.33354
72.3,0.19429,-0.18579,0.38008
72.32,0.23563,-0.17288,0.4085
72.34,0.25861,-0.16056,0.41917
72.36,0.26446,-0.14887,0.41333
72.38,0.25496,-0.1378,0.39276
72.4,0.2321,-0.12727,0.35937
72.42,0.19788,-0.11714,0.31502
72.44,0.1543,-0.10721,0.26151
72.46,0.10348,-0.097253,0.20073
72.48,0.04784,-0.08706,0.1349
72.5,-0.0096322,-0.076459,0.066827
72.52,-0.065262,-0.065349,8.7229e-05
72.54,-0.11473,-0.053698,-0.061031
72.56,-0.15333,-0.041535,-0.11179
72.58,-0.17645,-0.02893,-0.14752
72.6,-0.18018,-0.015956,-0.16423
72.62,-0.16203,-0.0026669,-0.15936
72.64,-0.12143,0.010913,-0.13234
72.66,-0.060206,0.024787,-0.084993
72.68,0.017399,0.038962,-0.021563
72.7,0.10496,0.053411,0.051548
72.72,0.19444,0.068036,0.12641
72.74,0.27702,0.082643,0.19438
72.76,0.34399,0.096931,0.24706
72.78,0.38767,0.11051,0.27716
72.8,0.4022,0.12294,0.27925
72.82,0.38399,0.1338,0.25018
72.84,0.332,0.14274,0.18926
72.86,0.24768,0.14952,0.098166
72.88,0.13469,0.15407,-0.019384
72.9,-0.0015521,0.15649,-0.15804
72.92,-0.15431,0.157,-0.31131
72.94,-0.31603,0.15594,-0.47197
72.96,-0.4788,0.15368,-0.63248
72.98,-0.63466,0.15058,-0.78525
73,-0.77598,0.14698,-0.92295
73.02,-0.89567,0.14312,-1.0388
73.04,-0.98755,0.13922,-1.1268
73.06,-1.0467,0.13543,-1.1821
73.08,-1.0695,0.13186,-1.2014
73.1,-1.0545,0.12865,-1.1831
73.12,-1.0019,0.12589,-1.1278
73.14,-0.91439,0.1237,-1.0381
73.16,-0.7964,0.12215,-0.91855
73.18,-0.65419,0.12129,-0.77548
73.2,-0.49527,0.12109,-0.61635
73.22,-0.32778,0.12145,-0.44923
73.24,-0.15992,0.12222,-0.28214
73.26,0.00074615,0.12321,-0.12246
73.28,0.14772,0.1242,0.023519
73.3,0.27589,0.12499,0.1509
73.32,0.3817,0.12545,0.25625
73.34,0.46307,0.12547,0.33759
73.36,0.51921,0.12503,0.39418
73.38,0.55044,0.12414,0.4263
73.4,0.5579,0.12285,0.43505
73.42,0.5434,0.12123,0.42217
73.44,0.50936,0.11937,0.38998
73.46,0.45871,0.11735,0.34136
73.48,0.39501,0.11527,0.27974
73.5,0.32242,0.11326,0.20915
73.52,0.24565,0.11147,0.13417
73.54,0.16987,0.11011,0.059756
73.56,0.10041,0.10939,-0.0089823
73.58,0.04242,0.10954,-0.06712
73.6,0.00039398,0.11072,-0.11033
73.62,-0.022245,0.11303,-0.13527
73.64,-0.023546,0.11641,-0.13996
73.66,-0.0032807,0.12069,-0.12397
73.68,0.036977,0.12552,-0.088541
73.7,0.093975,0.13042,-0.036443
73.72,0.16309,0.13482,0.028268
73.74,0.2388,0.13814,0.10066
73.76,0.31519,0.13979,0.1754
73.78,0.38657,0.13932,0.24725
73.8,0.44789,0.13636,0.31152
73.82,0.49517,0.13075,0.36441
73.84,0.5257,0.12247,0.40323
73.86,0.53813,0.11167,0.42646
73.88,0.53237,0.098612,0.43376
73.9,0.50947,0.083673,0.4258
73.92,0.47139,0.06729,0.4041
73.94,0.42082,0.049941,0.37088
73.96,0.36094,0.03212,0.32882
73.98,0.29535,0.014324,0.28103
74,0.22792,-0.0029674,0.23089
74.02,0.16268,-0.019298,0.18197
74.04,0.10368,-0.034253,0.13793
74.06,0.054822,-0.047477,0.1023
74.08,0.019602,-0.058688,0.078291
74.1,0.00078155,-0.067693,0.068475
74.12,8.6997e-05,-0.074399,0.074486
74.14,0.017927,-0.078814,0.096741
74.16,0.053218,-0.081039,0.13426
74.18,0.10337,-0.081254,0.18462
74.2,0.16445,-0.079694,0.24415
74.22,0.23157,-0.076624,0.3082
74.24,0.29936,-0.072313,0.37168
74.26,0.36256,-0.067023,0.42959
74.28,0.41658,-0.060993,0.47758
74.3,0.45792,-0.05444,0.51236
74.32,0.48442,-0.047568,0.53198
74.34,0.49527,-0.040575,0.53585
74.36,0.49086,-0.033659,0.52452
74.38,0.47233,-0.027016,0.49935
74.4,0.44124,-0.020838,0.46208
74.42,0.39908,-0.015287,0.41437
74.44,0.34705,-0.010477,0.35753
74.46,0.28596,-0.0064422,0.2924
74.48,0.21628,-0.0031258,0.2194
74.5,0.13848,-0.00036852,0.13885
74.52,0.05336,0.0020785,0.051281
74.54,-0.037611,0.0045237,-0.042135
74.56,-0.13202,0.0072895,-0.13931
74.58,-0.22646,0.010659,-0.23711
74.6,-0.31664,0.014822,-0.33146
74.62,-0.39777,0.019834,-0.41761
74.64,-0.46506,0.025597,-0.49066
74.66,-0.51424,0.03186,-0.54611
74.68,-0.54213,0.038253,-0.58038
74.7,-0.54701,0.044331,-0.59134
74.72,-0.52888,0.049641,-0.57852
74.74,-0.48945,0.053774,-0.54322
74.76,-0.43199,0.056414,-0.4884
74.78,-0.36098,0.057365,-0.41834
74.8,-0.28172,0.056552,-0.33827
74.82,-0.19989,0.053996,-0.25389
74.84,-0.12112,0.04979,-0.17091
74.86,-0.050637,0.044052,-0.094689
74.88,0.0070005,0.036895,-0.029894
74.9,0.048162,0.02841,0.019751
74.92,0.070304,0.018663,0.051641
74.94,0.072116,0.0077085,0.064407
74.96,0.053609,-0.0043844,0.057994
74.98,0.016178,-0.017505,0.033683
75,-0.037426,-0.031481,-0.0059446
75.02,-0.1032,-0.046071,-0.057126
75.04,-0.1761,-0.060971,-0.11513
75.06,-0.2504,-0.075834,-0.17456
75.08,-0.32008,-0.0903,-0.22978
75.1,-0.37935,-0.10402,-0.27533
75.12,-0.42314,-0.11669,-0.30645
75.14,-0.44757,-0.12804,-0.31952
75.16,-0.45024,-0.13787,-0.31237
75.18,-0.4305,-0.14599,-0.2845
75.2,-0.38942,-0.1523,-0.23712
75.22,-0.32969,-0.15668,-0.17301
75.24,-0.2553,-0.1591,-0.096199
75.26,-0.17117,-0.15956,-0.011604
75.28,-0.082702,-0.15815,0.075448
75.3,0.0046249,-0.15504,0.15966
75.32,0.085673,-0.15051,0.23618
75.34,0.15595,-0.14493,0.30088
75.36,0.21187,-0.13873,0.3506
75.38,0.25089,-0.13237,0.38326
75.4,0.27164,-0.12625,0.39789
75.42,0.27398,-0.12069,0.39467
75.44,0.25895,-0.11587,0.37482
75.46,0.22879,-0.11184,0.34063
75.48,0.18678,-0.10848,0.29527
75.5,0.13708,-0.10561,0.24269
75.52,0.084454,-0.10296,0.18742
75.54,0.033917,-0.10031,0.13423
75.56,-0.0097001,-0.097467,0.087767
75.58,-0.042223,-0.094343,0.05212
75.6,-0.060599,-0.09093,0.03033
75.62,-0.063289,-0.087285,0.023997
75.64,-0.050526,-0.083488,0.032962
75.66,-0.024397,-0.079591,0.055194
75.68,0.01129,-0.075585,0.086876
75.7,0.051349,-0.071376,0.12272
75.72,0.089716,-0.066789,0.15651
75.74,0.12008,-0.0616,0.18168
75.76,0.13653,-0.055576,0.1921
75.78,0.13414,-0.048521,0.18266
75.8,0.10948,-0.04032,0.1498
75.82,0.060912,-0.030962,0.091874
75.84,-0.011304,-0.020548,0.009244
75.86,-0.10504,-0.0092733,-0.095763
75.88,-0.21649,0.0025905,-0.21908
75.9,-0.34052,0.014725,-0.35524
75.92,-0.47093,0.026788,-0.49772
75.94,-0.60091,0.038419,-0.63932
75.96,-0.72334,0.049249,-0.77259
75.98,-0.83118,0.058894,-0.89007
76,-0.9178,0.066959,-0.98476
76.02,-0.97734,0.073053,-1.0504
76.04,-1.005,0.076817,-1.0818
76.06,-0.99747,0.077971,-1.0754
76.08,-0.95307,0.07636,-1.0294
76.1,-0.87202,0.072005,-0.94402
76.12,-0.75648,0.065126,-0.82161
76.14,-0.61045,0.056142,-0.66659
76.16,-0.43946,0.045634,-0.4851
76.18,-0.25023,0.034277,-0.2845
76.2,-0.050084,0.022753,-0.072837
76.22,0.15352,0.011661,0.14185
76.24,0.35351,0.0014463,0.35207
76.26,0.54362,-0.0076454,0.55127
76.28,0.71855,-0.015563,0.73411
76.3,0.87406,-0.022412,0.89648
76.32,1.0069,-0.028388,1.0353
76.34,1.1146,-0.03369,1.1483
76.36,1.1953,-0.038454,1.2338
76.38,1.2476,-0.042703,1.2903
76.4,1.2705,-0.046337,1.3168
76.42,1.2634,-0.049155,1.3126
76.44,1.2264,-0.050911,1.2773
76.46,1.1604,-0.051376,1.2117
76.48,1.0674,-0.050396,1.1178
76.5,0.95069,-0.047932,0.99862
76.52,0.8148,-0.044063,0.85886
76.54,0.66536,-0.038963,0.70432
76.56,0.5088,-0.032856,0.54166
76.58,0.35191,-0.025959,0.37787
76.6,0.20128,-0.018433,0.21971
76.62,0.062753,-0.010353,0.073106
76.64,-0.058982,-0.0017078,-0.057274
76.66,-0.16077,0.0075822,-0.16835
76.68,-0.24112,0.017623,-0.25874
76.7,-0.30018,0.028504,-0.32868
76.72,-0.33958,0.040256,-0.37984
76.74,-0.36213,0.052835,-0.41497
76.76,-0.37149,0.066114,-0.4376
76.78,-0.37175,0.079901,-0.45165
76.8,-0.36718,0.093967,-0.46115
76.82,-0.36184,0.10806,-0.46991
76.84,-0.35939,0.12195,-0.48134
76.86,-0.3628,0.13541,-0.49821
76.88,-0.37423,0.14819,-0.52242
76.9,-0.39476,0.16007,-0.55483
76.92,-0.4243,0.17078,-0.59508
76.94,-0.46145,0.18003,-0.64148
76.96,-0.50349,0.18753,-0.69102
76.98,-0.54648,0.193,-0.73948
77,-0.58553,0.19619,-0.78172
77.02,-0.61519,0.19698,-0.81217
77.04,-0.63003,0.19534,-0.82537
77.06,-0.62526,0.1914,-0.81666
77.08,-0.59739,0.1854,-0.78279
77.1,-0.5448,0.17767,-0.72247
77.12,-0.46809,0.16858,-0.63667
77.14,-0.37021,0.15853,-0.52874
77.16,-0.25629,0.14786,-0.40415
77.18,-0.13319,0.13686,-0.27005
77.2,-0.0087813,0.12577,-0.13455
77.22,0.10883,0.11477,-0.0059422
77.24,0.21216,0.10404,0.10811
77.26,0.2951,0.093786,0.20132
77.28,0.35346,0.084201,0.26925
77.3,0.38521,0.075519,0.30969
77.32,0.39057,0.067961,0.32261
77.34,0.37174,0.061708,0.31003
77.36,0.3325,0.056861,0.27564
77.38,0.27772,0.053406,0.22432
77.4,0.21285,0.051206,0.16164
77.42,0.14342,0.050004,0.093415
77.44,0.074714,0.049456,0.025258
77.46,0.011474,0.049178,-0.037704
77.48,-0.042266,0.048789,-0.091055
77.5,-0.08328,0.047959,-0.13124
77.52,-0.10921,0.046436,-0.15565
77.54,-0.11862,0.044057,-0.16268
77.56,-0.11101,0.040739,-0.15175
77.58,-0.086858,0.036463,-0.12332
77.6,-0.047604,0.031258,-0.078861
77.62,0.0044076,0.025182,-0.020774
77.64,0.066039,0.018327,0.047712
77.66,0.13354,0.01082,0.12272
77.68,0.20278,0.0028374,0.19994
77.7,0.26951,-0.00539,0.2749
77.72,0.32962,-0.013578,0.3432
77.74,0.37942,-0.021412,0.40083
77.76,0.41585,-0.028581,0.44443
77.78,0.43663,-0.03483,0.47146
77.8,0.44041,-0.040003,0.48042
77.82,0.42688,-0.044078,0.47095
77.84,0.39676,-0.04718,0.44394
77.86,0.3519,-0.049562,0.40146
77.88,0.29515,-0.05156,0.34671
77.9,0.23032,-0.053527,0.28384
77.92,0.16194,-0.05577,0.21771
77.94,0.094977,-0.05849,0.15347
77.96,0.034467,-0.061752,0.096219
77.98,-0.014973,-0.065492,0.050518
78,-0.0496,-0.069542,0.019942
78.02,-0.06697,-0.073695,0.0067256
78.04,-0.066254,-0.077765,0.011511
78.06,-0.048371,-0.08164,0.03327
78.08,-0.015903,-0.085316,0.069413
78.1,0.02719,-0.088894,0.11608
78.12,0.07606,-0.092551,0.16861
78.14,0.12556,-0.09649,0.22205
78.16,0.17085,-0.10088,0.27173
78.18,0.20799,-0.1058,0.31379
78.2,0.23428,-0.11124,0.34551
78.22,0.24849,-0.11705,0.36554
78.24,0.25084,-0.12303,0.37387
78.26,0.24274,-0.12893,0.37167
78.28,0.22642,-0.13452,0.36094
78.3,0.20453,-0.13964,0.34417
78.32,0.17971,-0.14419,0.3239
78.34,0.15426,-0.14816,0.30241
78.36,0.12992,-0.15159,0.2815
78.38,0.10786,-0.15453,0.26239
78.4,0.088728,-0.15703,0.24576
78.42,0.072762,-0.15908,0.23185
78.44,0.059976,-0.16063,0.22061
78.46,0.05028,-0.16158,0.21186
78.48,0.043547,-0.16183,0.20538
78.5,0.0396,-0.16128,0.20088
78.52,0.038128,-0.15988,0.19801
78.54,0.038578,-0.15762,0.1962
78.56,0.040039,-0.15453,0.19457
78.58,0.041186,-0.15063,0.19182
78.6,0.040291,-0.14597,0.18626
78.62,0.035322,-0.14052,0.17584
78.64,0.02412,-0.13426,0.15838
78.66,0.0046255,-0.12712,0.13175
78.68,-0.024884,-0.11906,0.094176
78.7,-0.065587,-0.11009,0.044507
78.72,-0.11797,-0.10033,-0.017637
78.74,-0.18173,-0.089986,-0.091746
78.76,-0.25583,-0.07939,-0.17644
78.78,-0.3385,-0.068932,-0.26956
78.8,-0.42738,-0.059011,-0.36837
78.82,-0.51966,-0.049965,-0.46969
78.84,-0.61217,-0.042008,-0.57016
78.86,-0.70155,-0.035195,-0.66635
78.88,-0.78432,-0.029418,-0.7549
78.9,-0.85704,-0.024434,-0.83261
78.92,-0.91645,-0.019927,-0.89653
78.94,-0.9596,-0.015574,-0.94403
78.96,-0.98406,-0.011114,-0.97295
78.98,-0.98811,-0.0063925,-0.98172
79,-0.97087,-0.0013734,-0.9695
79.02,-0.93248,0.0038741,-0.93636
79.04,-0.8741,0.0092166,-0.88332
79.06,-0.79789,0.014507,-0.81239
79.08,-0.70686,0.019628,-0.72649
79.1,-0.60472,0.024525,-0.62924
79.12,-0.49555,0.029204,-0.52476
79.14,-0.38361,0.033723,-0.41733
79.16,-0.27303,0.038153,-0.31118
79.18,-0.16764,0.042555,-0.21019
79.2,-0.070805,0.046948,-0.11775
79.22,0.01471,0.051312,-0.036602
79.24,0.086815,0.055594,0.031221
79.26,0.14417,0.059735,0.084436
79.28,0.18626,0.063703,0.12256
79.3,0.21346,0.067512,0.14595
79.32,0.22707,0.071227,0.15584
79.34,0.22931,0.074958,0.15435
79.36,0.22327,0.078833,0.14444
79.38,0.2127,0.082964,0.12973
79.4,0.20173,0.087421,0.11431
79.42,0.19451,0.092217,0.10229
79.44,0.19477,0.097311,0.097459
79.46,0.20541,0.10262,0.10278
79.48,0.2281,0.10806,0.12004
79.5,0.26313,0.11354,0.14959
79.52,0.30925,0.11902,0.19024
79.54,0.36388,0.12444,0.23943
79.56,0.42331,0.12979,0.29352
79.58,0.48317,0.13499,0.34817
79.6,0.53887,0.13994,0.39893
79.62,0.58605,0.14443,0.44162
79.64,0.62103,0.14821,0.47281
79.66,0.64103,0.151,0.49003
79.68,0.64446,0.1525,0.49196
79.7,0.63091,0.15251,0.4784
79.72,0.60116,0.15091,0.45025
79.74,0.55705,0.14772,0.40933
79.76,0.50136,0.1431,0.35826
79.78,0.43756,0.1373,0.30025
79.8,0.36962,0.13063,0.23899
79.82,0.30173,0.12338,0.17835
79.84,0.23802,0.1158,0.12222
79.86,0.18223,0.10808,0.074149
79.88,0.13742,0.10032,0.037095
79.9,0.10568,0.09259,0.013095
79.92,0.087966,0.084938,0.0030276
79.94,0.083915,0.07744,0.006475
79.96,0.091939,0.070209,0.02173
79.98,0.10936,0.063398,0.045959
80,0.13268,0.057173,0.075509
80.02,0.15799,0.051672,0.10631
80.04,0.18131,0.04697,0.13434
80.06,0.19902,0.043046,0.15598
80.08,0.20817,0.039778,0.16839
80.1,0.20665,0.036966,0.16968
80.12,0.19329,0.034368,0.15892
80.14,0.16789,0.03175,0.13614
80.16,0.1311,0.028935,0.10217
80.18,0.084301,0.025829,0.058473
80.2,0.029474,0.022421,0.0070522
80.22,-0.0309,0.018772,-0.049672
80.24,-0.093944,0.014968,-0.10891
80.26,-0.15647,0.011091,-0.16756
80.28,-0.21508,0.0071801,-0.22226
80.3,-0.2663,0.0032322,-0.26953
80.32,-0.30677,-0.00079091,-0.30598
80.34,-0.33351,-0.0049291,-0.32858
80.36,-0.34418,-0.0091868,-0.33499
80.38,-0.33734,-0.013504,-0.32384
80.4,-0.31273,-0.017747,-0.29499
80.42,-0.27136,-0.021725,-0.24963
80.44,-0.21551,-0.025229,-0.19028
80.46,-0.14863,-0.028086,-0.12055
80.48,-0.075053,-0.030213,-0.044841
80.5,0.00040551,-0.031652,0.032057
80.52,0.072826,-0.03258,0.10541
80.54,0.13762,-0.033288,0.1709
80.56,0.19086,-0.034127,0.22498
80.58,0.22956,-0.03545,0.26501
80.6,0.2518,-0.037545,0.28935
80.62,0.25676,-0.040584,0.29735
80.64,0.24467,-0.044601,0.28927
80.66,0.21667,-0.049494,0.26616
80.68,0.17469,-0.055052,0.22974
80.7,0.12131,-0.060991,0.1823
80.72,0.059581,-0.066999,0.12658
80.74,-0.0070805,-0.072766,0.065685
80.76,-0.075037,-0.078005,0.0029674
80.78,-0.14059,-0.08246,-0.058126
80.8,-0.20013,-0.085903,-0.11423
80.82,-0.25037,-0.088132,-0.16224
80.84,-0.28853,-0.088969,-0.19956
80.86,-0.31249,-0.088278,-0.22421
80.88,-0.321,-0.085972,-0.23503
80.9,-0.31373,-0.082039,-0.23169
80.92,-0.29129,-0.076551,-0.21473
80.94,-0.25511,-0.069668,-0.18544
80.96,-0.20735,-0.06163,-0.14572
80.98,-0.15064,-0.052729,-0.097914
81,-0.087888,-0.043283,-0.044605
81.02,-0.022034,-0.033604,0.01157
81.04,0.044105,-0.023979,0.068084
81.06,0.108,-0.01466,0.12266
81.08,0.1675,-0.00586,0.17336
81.1,0.22089,0.0022312,0.21866
81.12,0.26693,0.0094441,0.25749
81.14,0.30484,0.015626,0.28921
81.16,0.33432,0.020648,0.31367
81.18,0.3555,0.024427,0.33107
81.2,0.36891,0.026943,0.34197
81.22,0.37537,0.028262,0.34711
81.24,0.37586,0.028541,0.34732
81.26,0.37136,0.028018,0.34335
81.28,0.36268,0.026978,0.3357
81.3,0.35025,0.02571,0.32454
81.32,0.33403,0.02446,0.30957
81.34,0.31344,0.023387,0.29005
81.36,0.28738,0.022541,0.26484
81.38,0.25439,0.021867,0.23252
81.4,0.21288,0.021226,0.19166
81.42,0.16139,0.020438,0.14095
81.44,0.098878,0.019328,0.07955
81.46,0.02499,0.017768,0.0072212
81.48,-0.059781,0.015695,-0.075475
81.5,-0.15401,0.013112,-0.16713
81.52,-0.2554,0.010075,-0.26548
81.54,-0.3609,0.0066594,-0.36756
81.56,-0.46691,0.0029347,-0.46984
81.58,-0.56956,-0.0010575,-0.5685
81.6,-0.66493,-0.0053063,-0.65962
81.62,-0.74933,-0.0098186,-0.73951
81.64,-0.81945,-0.014597,-0.80485
81.66,-0.87255,-0.019613,-0.85294
81.68,-0.9066,-0.024795,-0.8818
81.7,-0.92029,-0.030019,-0.89027
81.72,-0.91318,-0.035134,-0.87804
81.74,-0.88562,-0.039983,-0.84564
81.76,-0.83883,-0.044442,-0.79439
81.78,-0.77475,-0.048452,-0.7263
81.8,-0.696,-0.052031,-0.64397
81.82,-0.60567,-0.055279,-0.55039
81.84,-0.50716,-0.058358,-0.4488
81.86,-0.40395,-0.061459,-0.34249
81.88,-0.2994,-0.064771,-0.23463
81.9,-0.19659,-0.068452,-0.12814
81.92,-0.098201,-0.072614,-0.025587
81.94,-0.0064422,-0.077322,0.070879
81.96,0.076939,-0.082599,0.15954
81.98,0.15063,-0.088445,0.23908
82,0.21372,-0.094842,0.30856
82.02,0.26564,-0.10176,0.3674
82.04,0.30618,-0.10914,0.41532
82.06,0.33547,-0.11689,0.45236
82.08,0.35406,-0.12485,0.47891
82.1,0.36291,-0.1328,0.49571
82.12,0.36338,-0.14044,0.50382
82.14,0.35722,-0.14742,0.50464
82.16,0.34639,-0.15336,0.49976
82.18,0.33292,-0.15793,0.49085
82.2,0.31864,-0.16083,0.47947
82.22,0.30504,-0.16186,0.46689
82.24,0.293,-0.16092,0.45392
82.26,0.28276,-0.158,0.44076
82.28,0.27383,-0.15315,0.42698
82.3,0.26512,-0.14648,0.4116
82.32,0.25511,-0.13807,0.39318
82.34,0.24206,-0.12799,0.37005
82.36,0.22427,-0.1163,0.34057
82.38,0.20034,-0.10303,0.30337
82.4,0.16933,-0.088227,0.25755
82.42,0.1309,-0.071963,0.20286
82.44,0.085402,-0.05439,0.13979
82.46,0.03386,-0.03573,0.06959
82.48,-0.022053,-0.016289,-0.0057636
82.5,-0.080091,0.0035615,-0.083653
82.52,-0.13754,0.023409,-0.16094
82.54,-0.19133,0.042828,-0.23415
82.56,-0.23823,0.06141,-0.29964
82.58,-0.27504,0.078789,-0.35383
82.6,-0.29882,0.09466,-0.39348
82.62,-0.30717,0.10878,-0.41595
82.64,-0.29849,0.121,-0.41949
82.66,-0.27223,0.13121,-0.40345
82.68,-0.22905,0.13941,-0.36846
82.7,-0.17085,0.14564,-0.31649
82.72,-0.10074,0.15002,-0.25077
82.74,-0.022815,0.15273,-0.17554
82.76,0.058214,0.15396,-0.095751
82.78,0.13738,0.15397,-0.016584
82.8,0.20995,0.15298,0.05697
82.82,0.27179,0.15122,0.12056
82.84,0.31972,0.14889,0.17083
82.86,0.35174,0.14614,0.20559
82.88,0.36707,0.1431,0.22397
82.9,0.36613,0.13985,0.22627
82.92,0.35037,0.13648,0.21389
82.94,0.32209,0.13304,0.18904
82.96,0.28416,0.12963,0.15453
82.98,0.23984,0.12631,0.11353
83,0.19258,0.12317,0.069408
83.02,0.14583,0.12027,0.025559
83.04,0.10294,0.11765,-0.014707
83.06,0.067041,0.11532,-0.048283
83.08,0.040874,0.11327,-0.072392
83.1,0.026675,0.11142,-0.084744
83.12,0.025998,0.1097,-0.083704
83.14,0.039552,0.10803,-0.068477
83.16,0.067064,0.10632,-0.039253
83.18,0.1072,0.1045,0.0026928
83.2,0.15755,0.10255,0.054996
83.22,0.21475,0.10045,0.1143
83.24,0.27467,0.098206,0.17646
83.26,0.3327,0.095848,0.23685
83.28,0.38414,0.093411,0.29073
83.3,0.42456,0.090931,0.33363
83.32,0.45017,0.08844,0.36173
83.34,0.45819,0.085967,0.37223
83.36,0.44706,0.083526,0.36353
83.38,0.41656,0.081119,0.33544
83.4,0.36788,0.078729,0.28915
83.42,0.30348,0.076318,0.22716
83.44,0.22691,0.073822,0.15309
83.46,0.14253,0.071161,0.07137
83.48,0.055135,0.068239,-0.013104
83.5,-0.030398,0.064962,-0.09536
83.52,-0.10948,0.061245,-0.17073
83.54,-0.17815,0.057027,-0.23517
83.56,-0.23331,0.052277,-0.28558
83.58,-0.27293,0.046991,-0.31992
83.6,-0.29612,0.041186,-0.33731
83.62,-0.30307,0.034885,-0.33795
83.64,-0.29497,0.028108,-0.32308
83.66,-0.27382,0.020858,-0.29468
83.68,-0.24225,0.013125,-0.25537
83.7,-0.20325,0.0048903,-0.20814
83.72,-0.16004,-0.003852,-0.15619
83.74,-0.11583,-0.013074,-0.10276
83.76,-0.073741,-0.022695,-0.051045
83.78,-0.036619,-0.032569,-0.0040502
83.8,-0.0069538,-0.042488,0.035534
83.82,0.01327,-0.052194,0.065464
83.84,0.022699,-0.061416,0.084115
83.86,0.020751,-0.069893,0.090644
83.88,0.0077246,-0.077416,0.085141
83.9,-0.015142,-0.083845,0.068703
83.92,-0.045699,-0.089121,0.043422
83.94,-0.081016,-0.093258,0.012242
83.96,-0.11763,-0.096324,-0.021308
83.98,-0.1519,-0.098411,-0.053484
84,-0.18037,-0.099614,-0.080761
84.02,-0.20026,-0.1,-0.10026
84.04,-0.20974,-0.099619,-0.11012
84.06,-0.2082,-0.098478,-0.10972
84.08,-0.19635,-0.096582,-0.099766
84.1,-0.17614,-0.093938,-0.082206
84.12,-0.15052,-0.090575,-0.059948
84.14,-0.12307,-0.086558,-0.036508
84.16,-0.097566,-0.081994,-0.015572
84.18,-0.077584,-0.077025,-0.000559
84.2,-0.066062,-0.071824,0.0057624
84.22,-0.065011,-0.066581,0.0015694
84.24,-0.075322,-0.061489,-0.013834
84.26,-0.096693,-0.056739,-0.039953
84.28,-0.12767,-0.052513,-0.075159
84.3,-0.1658,-0.048973,-0.11683
84.32,-0.20786,-0.046254,-0.1616
84.34,-0.25009,-0.044461,-0.20563
84.36,-0.28859,-0.043649,-0.24494
84.38,-0.3196,-0.043817,-0.27579
84.4,-0.33983,-0.0449,-0.29493
84.42,-0.34675,-0.046768,-0.29998
84.44,-0.33881,-0.049233,-0.28958
84.46,-0.31559,-0.052066,-0.26352
84.48,-0.27777,-0.055024,-0.22275
84.5,-0.22711,-0.05787,-0.16924
84.52,-0.16621,-0.060402,-0.1058
84.54,-0.09824,-0.062466,-0.035773
84.56,-0.026666,-0.063962,0.037295
84.58,0.045091,-0.064834,0.10993
84.6,0.1139,-0.065062,0.17896
84.62,0.17707,-0.064643,0.24172
84.64,0.23252,-0.063575,0.29609
84.66,0.27868,-0.061855,0.34054
84.68,0.31455,-0.059476,0.37402
84.7,0.33956,-0.056439,0.396
84.72,0.35353,-0.052768,0.4063
84.74,0.35664,-0.048523,0.40516
84.76,0.34939,-0.043804,0.39319
84.78,0.33265,-0.038755,0.3714
84.8,0.30763,-0.033548,0.34117
84.82,0.27591,-0.028361,0.30427
84.84,0.23934,-0.023361,0.2627
84.86,0.19996,-0.018675,0.21864
84.88,0.1598,-0.014376,0.17418
84.9,0.12069,-0.010478,0.13117
84.92,0.084091,-0.0069409,0.091032
84.94,0.050926,-0.0036817,0.054608
84.96,0.021529,-0.00059452,0.022124
84.98,-0.0043492,0.0024289,-0.0067781
85,-0.027436,0.0054814,-0.032917
85.02,-0.048758,0.0086273,-0.057385
85.04,-0.069428,0.011896,-0.081324
85.06,-0.090426,0.015279,-0.1057
85.08,-0.1124,0.018737,-0.13114
85.1,-0.13554,0.022204,-0.15774
85.12,-0.15948,0.025596,-0.18507
85.14,-0.18333,0.028825,-0.21216
85.16,-0.20574,0.0318,-0.23754
85.18,-0.225,0.034441,-0.25944
85.2,-0.23924,0.036686,-0.27593
85.22,-0.24663,0.038488,-0.28511
85.24,-0.24554,0.039822,-0.28536
85.26,-0.23483,0.040679,-0.27551
85.28,-0.21394,0.041056,-0.255
85.3,-0.18307,0.040956,-0.22403
85.32,-0.14323,0.040371,-0.1836
85.34,-0.096201,0.03929,-0.13549
85.36,-0.044433,0.037691,-0.082124
85.38,0.0091427,0.035555,-0.026413
85.4,0.061378,0.032876,0.028501
85.42,0.10919,0.029673,0.07952
85.44,0.14986,0.026003,0.12386
85.46,0.18122,0.021964,0.15926
85.48,0.20188,0.017694,0.18418
85.5,0.21121,0.013353,0.19785
85.52,0.20938,0.0091074,0.20027
85.54,0.19722,0.0051045,0.19212
85.56,0.17609,0.0014544,0.17463
85.58,0.14766,-0.001782,0.14944
85.6,0.11382,-0.0045942,0.11841
85.62,0.076492,-0.0070113,0.083503
85.64,0.037579,-0.0090837,0.046663
85.66,-0.0011009,-0.010861,0.0097599
85.68,-0.037843,-0.012372,-0.025471
85.7,-0.071077,-0.013616,-0.057461
85.72,-0.099397,-0.014557,-0.08484
85.74,-0.12161,-0.015136,-0.10647
85.76,-0.13678,-0.015289,-0.12149
85.78,-0.14431,-0.014962,-0.12935
85.8,-0.14402,-0.014128,-0.12989
85.82,-0.13613,-0.012799,-0.12334
85.84,-0.12138,-0.011022,-0.11035
85.86,-0.1009,-0.0088706,-0.092027
85.88,-0.076262,-0.006436,-0.069826
85.9,-0.049345,-0.0038093,-0.045536
85.92,-0.02223,-0.0010739,-0.021156
85.94,0.0029399,0.0016985,0.0012414
85.96,0.024114,0.0044457,0.019669
85.98,0.03951,0.0071084,0.032402
86,0.047781,0.0096222,0.038159
86.02,0.048167,0.011914,0.036252
86.04,0.040609,0.013904,0.026705
86.06,0.025809,0.015509,0.0103
86.08,0.0052092,0.016661,-0.011452
86.1,-0.019112,0.017315,-0.036427
86.12,-0.044624,0.017462,-0.062086
86.14,-0.068596,0.017136,-0.085732
86.16,-0.088387,0.01641,-0.1048
86.18,-0.10173,0.015392,-0.11712
86.2,-0.10697,0.014209,-0.12118
86.22,-0.10326,0.012995,-0.11625
86.24,-0.09056,0.011883,-0.10244
86.26,-0.069681,0.010986,-0.080667
86.28,-0.042097,0.010403,-0.052499
86.3,-0.0097602,0.010208,-0.019968
86.32,0.025128,0.010452,0.014677
86.34,0.060358,0.011159,0.049199
86.36,0.093907,0.012323,0.081584
86.38,0.1241,0.013902,0.1102
86.4,0.14972,0.015815,0.13391
86.42,0.17004,0.017944,0.1521
86.44,0.18482,0.020141,0.16468
86.46,0.19431,0.022241,0.17207
86.48,0.19917,0.02408,0.17509
86.5,0.20037,0.025521,0.17485
86.52,0.19914,0.026469,0.17267
86.54,0.19678,0.026885,0.1699
86.56,0.19456,0.026787,0.16777
86.58,0.19354,0.026247,0.16729
86.6,0.19444,0.025367,0.16908
86.62,0.19752,0.024263,0.17325
86.64,0.20246,0.023046,0.17941
86.66,0.20842,0.0218,0.18662
86.68,0.21407,0.020583,0.19349
86.7,0.2177,0.019427,0.19827
86.72,0.21744,0.018344,0.1991
86.74,0.21147,0.017345,0.19413
86.76,0.19826,0.016447,0.18181
86.78,0.17672,0.015682,0.16104
86.8,0.14647,0.015094,0.13137
86.82,0.1078,0.014738,0.093064
86.84,0.061825,0.014662,0.047163
86.86,0.010348,0.014901,-0.0045531
86.88,-0.0442,0.015468,-0.059668
86.9,-0.098941,0.016352,-0.11529
86.92,-0.15076,0.017522,-0.16828
86.94,-0.19653,0.018932,-0.21546
86.96,-0.23339,0.020537,-0.25393
86.98,-0.25895,0.02229,-0.28124
87,-0.27153,0.024155,-0.29568
87.02,-0.27032,0.026093,-0.29641
87.04,-0.25545,0.028066,-0.28352
87.06,-0.22803,0.030017,-0.25805
87.08,-0.19003,0.031872,-0.22191
87.1,-0.14414,0.033536,-0.17768
87.12,-0.093502,0.034894,-0.1284
87.14,-0.041473,0.035828,-0.077301
87.16,0.0086782,0.036228,-0.02755
87.18,0.05402,0.03601,0.01801
87.2,0.092164,0.035128,0.057035
87.22,0.1214,0.033582,0.087815
87.24,0.14075,0.031414,0.10934
87.26,0.14998,0.028704,0.12128
87.28,0.14953,0.025558,0.12398
87.3,0.14042,0.022095,0.11833
87.32,0.12413,0.018433,0.1057
87.34,0.10248,0.014685,0.087796
87.36,0.077491,0.010948,0.066542
87.38,0.051269,0.0073078,0.043961
87.4,0.025874,0.0038321,0.022042
87.42,0.0031841,0.00057164,0.0026125
87.44,-0.015223,-0.0024432,-0.01278
87.46,-0.02819,-0.0052075,-0.022982
87.48,-0.035073,-0.0077455,-0.027328
87.5,-0.035806,-0.010113,-0.025692
87.52,-0.030914,-0.012395,-0.01852
87.54,-0.021488,-0.014694,-0.0067945
87.56,-0.0090917,-0.01712,0.0080283
87.58,0.0043708,-0.019767,0.024138
87.6,0.016824,-0.022697,0.039521
87.62,0.026216,-0.025918,0.052134
87.64,0.030713,-0.029381,0.060094
87.66,0.028877,-0.032976,0.061853
87.68,0.019818,-0.036544,0.056361
87.7,0.0032893,-0.039894,0.043183
87.72,-0.020267,-0.042834,0.022567
87.74,-0.049742,-0.045188,-0.0045544
87.76,-0.083445,-0.046824,-0.036621
87.78,-0.11925,-0.047669,-0.071582
87.8,-0.15479,-0.047706,-0.10708
87.82,-0.18766,-0.046979,-0.14068
87.84,-0.21569,-0.045571,-0.17012
87.86,-0.23711,-0.043596,-0.19351
87.88,-0.25071,-0.041176,-0.20953
87.9,-0.25597,-0.038434,-0.21753
87.92,-0.25305,-0.035481,-0.21757
87.94,-0.24275,-0.03242,-0.21033
87.96,-0.22636,-0.029349,-0.19701
87.98,-0.20548,-0.026367,-0.17911
88,-0.18187,-0.023581,-0.15828
88.02,-0.15723,-0.021109,-0.13612
88.04,-0.13308,-0.019072,-0.11401
88.06,-0.11067,-0.017589,-0.093081
88.08,-0.090918,-0.01676,-0.074158
88.1,-0.07443,-0.016646,-0.057784
88.12,-0.061537,-0.017258,-0.04428
88.14,-0.052342,-0.018545,-0.033797
88.16,-0.046763,-0.020398,-0.026365
88.18,-0.044565,-0.022652,-0.021913
88.2,-0.045375,-0.025112,-0.020262
88.22,-0.048683,-0.027573,-0.02111
88.24,-0.053845,-0.029846,-0.023999
88.26,-0.060096,-0.031782,-0.028314
88.28,-0.066582,-0.033289,-0.033293
88.3,-0.072415,-0.034335,-0.03808
88.32,-0.076749,-0.034944,-0.041805
88.34,-0.078866,-0.035184,-0.043681
88.36,-0.078257,-0.035147,-0.04311
88.38,-0.074688,-0.034929,-0.03976
88.4,-0.068227,-0.034612,-0.033615
88.42,-0.059243,-0.034256,-0.024987
88.44,-0.04836,-0.033891,-0.014469
88.46,-0.036383,-0.033521,-0.002862
88.48,-0.024198,-0.03313,0.0089313
88.5,-0.01266,-0.032687,0.020027
88.52,-0.0024852,-0.032159,0.029674
88.54,0.0058427,-0.03151,0.037352
88.56,0.012148,-0.030702,0.04285
88.58,0.016603,-0.029698,0.046302
88.6,0.019743,-0.028457,0.0482
88.62,0.022433,-0.026933,0.049366
88.64,0.025803,-0.025081,0.050884
88.66,0.031153,-0.022863,0.054016
88.68,0.039817,-0.020255,0.060072
88.7,0.05302,-0.017258,0.070278
88.72,0.071716,-0.013906,0.085622
88.74,0.09645,-0.010267,0.10672
88.76,0.12723,-0.0064449,0.13368
88.78,0.16347,-0.0025696,0.16604
88.8,0.20394,0.0012151,0.20272
88.82,0.24685,0.0047656,0.24209
88.84,0.28996,0.0079541,0.282
88.86,0.3307,0.010681,0.32002
88.88,0.36646,0.012887,0.35357
88.9,0.39474,0.014554,0.38018
88.92,0.41345,0.01571,0.39774
88.94,0.42107,0.016424,0.40464
88.96,0.41683,0.0168,0.40003
88.98,0.40081,0.01697,0.38384
89,0.37392,0.017082,0.35684
89.02,0.33791,0.017287,0.32062
89.04,0.29513,0.017733,0.2774
89.06,0.24842,0.018546,0.22987
89.08,0.20079,0.019822,0.18096
89.1,0.15515,0.021621,0.13353
89.12,0.11405,0.023959,0.090088
89.14,0.079398,0.026808,0.052589
89.16,0.052304,0.030106,0.022198
89.18,0.032947,0.033756,-0.00080817
89.2,0.020577,0.037641,-0.017064
89.22,0.013602,0.041632,-0.028031
89.24,0.0097752,0.045597,-0.035822
89.26,0.0064524,0.049403,-0.04295
89.28,0.00089185,0.05292,-0.052029
89.3,-0.0094301,0.056028,-0.065458
89.32,-0.026531,0.058609,-0.08514
89.34,-0.05169,0.060562,-0.11225
89.36,-0.085298,0.061802,-0.1471
89.38,-0.1268,0.062276,-0.18908
89.4,-0.17474,0.061966,-0.2367
89.42,-0.22688,0.060902,-0.28778
89.44,-0.28043,0.059162,-0.33959
89.46,-0.33225,0.056866,-0.38911
89.48,-0.37915,0.054169,-0.43332
89.5,-0.41812,0.051236,-0.46936
89.52,-0.44659,0.048226,-0.49482
89.54,-0.46256,0.045271,-0.50783
89.56,-0.46476,0.042459,-0.50722
89.58,-0.45266,0.039831,-0.49249
89.6,-0.42654,0.037378,-0.46392
89.62,-0.38739,0.03506,-0.42245
89.64,-0.33682,0.032812,-0.36963
89.66,-0.27698,0.030568,-0.30755
89.68,-0.21039,0.028271,-0.23866
89.7,-0.1398,0.025878,-0.16568
89.72,-0.068036,0.023371,-0.091406
89.74,0.0021409,0.020743,-0.018602
89.76,0.068182,0.018,0.050183
89.78,0.12788,0.015152,0.11273
89.8,0.17946,0.012211,0.16725
89.82,0.22168,0.0091896,0.21249
89.84,0.25386,0.006106,0.24775
89.86,0.27588,0.002987,0.27289
89.88,0.28816,-0.00012979,0.28829
89.9,0.29158,-0.0031965,0.29477
89.92,0.28734,-0.0061604,0.2935
89.94,0.27688,-0.0089717,0.28585
89.96,0.26166,-0.011592,0.27325
89.98,0.24309,-0.014003,0.25709
90,0.22237,-0.016204,0.23857
90.02,0.20042,-0.018214,0.21864
90.04,0.17789,-0.020058,0.19795
90.06,0.15508,-0.021758,0.17684
90.08,0.13207,-0.023325,0.1554
90.1,0.10879,-0.024745,0.13354
90.12,0.085079,-0.02599,0.11107
90.14,0.060826,-0.027015,0.087841
90.16,0.03605,-0.027777,0.063828
90.18,0.010963,-0.028244,0.039207
90.2,-0.013995,-0.028405,0.01441
90.22,-0.038147,-0.028279,-0.0098681
90.24,-0.060615,-0.027907,-0.032708
90.26,-0.080375,-0.027346,-0.05303
90.28,-0.096342,-0.026652,-0.06969
90.3,-0.10746,-0.025872,-0.081592
90.32,-0.11283,-0.025028,-0.087804
90.34,-0.11179,-0.024123,-0.087665
90.36,-0.10401,-0.023142,-0.080873
90.38,-0.089618,-0.022065,-0.067554
90.4,-0.06917,-0.020881,-0.048288
90.42,-0.043717,-0.019604,-0.024113
90.44,-0.01475,-0.018273,0.0035229
90.46,0.01588,-0.016953,0.032833
90.48,0.046078,-0.015728,0.061806
90.5,0.073658,-0.014685,0.088343
90.52,0.096513,-0.013898,0.11041
90.54,0.11278,-0.01342,0.1262
90.56,0.12102,-0.013272,0.13429
90.58,0.12028,-0.013449,0.13373
90.6,0.11027,-0.013924,0.12419
90.62,0.091291,-0.01466,0.10595
90.64,0.06429,-0.015616,0.079906
90.66,0.030765,-0.016757,0.047521
90.68,-0.0073308,-0.018049,0.010718
90.7,-0.047716,-0.01946,-0.028256
90.72,-0.08793,-0.020951,-0.066979
90.74,-0.12549,-0.022472,-0.10302
90.76,-0.15807,-0.023958,-0.13411
90.78,-0.18363,-0.025333,-0.15829
90.8,-0.20057,-0.026515,-0.17405
90.82,-0.20789,-0.027432,-0.18046
90.84,-0.20527,-0.028025,-0.17725
90.86,-0.19312,-0.028258,-0.16487
90.88,-0.1726,-0.02812,-0.14448
90.9,-0.14554,-0.027615,-0.11792
90.92,-0.11435,-0.026758,-0.087596
90.94,-0.08182,-0.025564,-0.056256
90.96,-0.050854,-0.024037,-0.026817
90.98,-0.024242,-0.022171,-0.00207
91,-0.004374,-0.019956,0.015582
91.02,0.0069924,-0.017384,0.024377
91.04,0.008912,-0.014464,0.023376
91.06,0.0013454,-0.011233,0.012578
91.08,-0.014841,-0.0077623,-0.0070791
91.1,-0.037973,-0.004157,-0.033816
91.12,-0.065747,-0.00054523,-0.065202
91.14,-0.095475,0.0029356,-0.09841
91.16,-0.12436,0.0061574,-0.13051
91.18,-0.14975,0.0090173,-0.15877
91.2,-0.16943,0.011449,-0.18088
91.22,-0.18173,0.013428,-0.19516
91.24,-0.18573,0.014966,-0.20069
91.26,-0.18119,0.016106,-0.19729
91.28,-0.1686,0.016905,-0.1855
91.3,-0.14902,0.017432,-0.16646
91.32,-0.12397,0.017754,-0.14172
91.34,-0.095193,0.017933,-0.11313
91.36,-0.064538,0.018028,-0.082566
91.38,-0.03374,0.018093,-0.051833
91.4,-0.0042912,0.018181,-0.022472
91.42,0.022673,0.018338,0.0043343
91.44,0.04644,0.018606,0.027834
91.46,0.066742,0.019011,0.047731
91.48,0.083721,0.019561,0.064161
91.5,0.097865,0.020242,0.077623
91.52,0.1099,0.021018,0.088881
91.54,0.12066,0.021835,0.098822
91.56,0.13095,0.022628,0.10832
91.58,0.14142,0.023333,0.11809
91.6,0.15245,0.02389,0.12856
91.62,0.16406,0.024253,0.1398
91.64,0.17588,0.024391,0.15149
91.66,0.18717,0.024286,0.16288
91.68,0.19688,0.02393,0.17295
91.7,0.20373,0.023319,0.18041
91.72,0.20639,0.022451,0.18394
91.74,0.20361,0.021329,0.18228
91.76,0.19439,0.01996,0.17443
91.78,0.17812,0.018361,0.15976
91.8,0.15468,0.016564,0.13812
91.82,0.12453,0.014613,0.10992
91.84,0.088691,0.01257,0.076121
91.86,0.048721,0.010497,0.038223
91.88,0.0065911,0.0084572,-0.0018661
91.9,-0.035449,0.006498,-0.041947
91.92,-0.075053,0.0046465,-0.079699
91.94,-0.10997,0.002905,-0.11287
91.96,-0.1382,0.0012534,-0.13945
91.98,-0.1582,-0.00034435,-0.15786
92,-0.16894,-0.0019298,-0.16701
92.02,-0.16999,-0.0035399,-0.16645
92.04,-0.16153,-0.0051982,-0.15633
92.06,-0.14432,-0.0069113,-0.13741
92.08,-0.1196,-0.008669,-0.11093
92.1,-0.08898,-0.010449,-0.078532
92.12,-0.054342,-0.012224,-0.042119
92.14,-0.017694,-0.013967,-0.0037264
92.16,0.018945,-0.015659,0.034604
92.18,0.053651,-0.017283,0.070934
92.2,0.084691,-0.018828,0.10352
92.22,0.11061,-0.020281,0.13089
92.24,0.13029,-0.021622,0.15191
92.26,0.14302,-0.022819,0.16584
92.28,0.14854,-0.023832,0.17237
92.3,0.14704,-0.024613,0.17165
92.32,0.13917,-0.025113,0.16429
92.34,0.126,-0.025292,0.1513
92.36,0.10893,-0.025129,0.13405
92.38,0.089547,-0.024619,0.11417
92.4,0.069549,-0.023786,0.093334
92.42,0.050524,-0.022675,0.073199
92.44,0.033832,-0.02135,0.055182
92.46,0.020468,-0.019886,0.040354
92.48,0.010981,-0.018363,0.029344
92.5,0.0054437,-0.016857,0.022301
92.52,0.0034849,-0.01543,0.018915
92.54,0.0043685,-0.014131,0.018499
92.56,0.0071197,-0.012983,0.020103
92.58,0.010669,-0.011991,0.022661
92.6,0.013999,-0.011134,0.025133
92.62,0.01627,-0.010371,0.026641
92.64,0.016914,-0.0096462,0.02656
92.66,0.01568,-0.0088996,0.024579
92.68,0.012636,-0.0080717,0.020707
92.7,0.0081298,-0.0071147,0.015244
92.72,0.0027171,-0.0059985,0.0087156
92.74,-0.0029335,-0.0047129,0.0017794
92.76,-0.0081391,-0.0032664,-0.0048727
92.78,-0.012297,-0.0016791,-0.010618
92.8,-0.014965,2.5322e-05,-0.014991
92.82,-0.01592,0.0018294,-0.017749
92.84,-0.015186,0.003728,-0.018914
92.86,-0.013036,0.0057303,-0.018766
92.88,-0.0099666,0.0078555,-0.017822
92.9,-0.0066383,0.010123,-0.016762
92.92,-0.0038018,0.012542,-0.016344
92.94,-0.0022061,0.015096,-0.017302
92.96,-0.002502,0.01774,-0.020242
92.98,-0.0051521,0.020401,-0.025553
93,-0.010357,0.022981,-0.033338
93.02,-0.018007,0.025378,-0.043385
93.04,-0.027672,0.027503,-0.055175
93.06,-0.038624,0.029294,-0.067918
93.08,-0.049895,0.030733,-0.080628
93.1,-0.060373,0.031844,-0.092217
93.12,-0.068907,0.032688,-0.10159
93.14,-0.074428,0.033345,-0.10777
93.16,-0.076059,0.033895,-0.10995
93.18,-0.073213,0.0344,-0.10761
93.2,-0.065656,0.034886,-0.10054
93.22,-0.05354,0.03534,-0.088881
93.24,-0.037399,0.035714,-0.073113
93.26,-0.018105,0.035936,-0.054041
93.28,0.0032003,0.03593,-0.032729
93.3,0.025202,0.035627,-0.010425
93.32,0.046522,0.034985,0.011537
93.34,0.065831,0.033987,0.031844
93.36,0.081957,0.032641,0.049316
93.38,0.093978,0.030976,0.063002
93.4,0.10129,0.029027,0.07226
93.42,0.10363,0.026831,0.076804
93.44,0.10114,0.024419,0.076716
93.46,0.09424,0.021819,0.072421
93.48,0.083688,0.019061,0.064627
93.5,0.070428,0.016184,0.054244
93.52,0.055533,0.013238,0.042295
93.54,0.040106,0.010289,0.029817
93.56,0.025198,0.007414,0.017784
93.58,0.011733,0.0046903,0.0070429
93.6,0.00045498,0.0021853,-0.0017304
93.62,-0.008107,-5.4326e-05,-0.0080527
93.64,-0.013651,-0.0020107,-0.01164
93.66,-0.0161,-0.0036954,-0.012405
93.68,-0.01559,-0.0051457,-0.010444
93.7,-0.012442,-0.0064145,-0.0060278
93.72,-0.0071428,-0.0075598,0.00041696
93.74,-0.00030826,-0.0086341,0.0083258
93.76,0.0073453,-0.0096781,0.017023
93.78,0.01504,-0.010719,0.02576
93.8,0.021983,-0.011773,0.033756
93.82,0.027414,-0.012849,0.040263
93.84,0.030668,-0.013953,0.044621
93.86,0.031235,-0.01509,0.046325
93.88,0.028815,-0.01626,0.045075
93.9,0.023367,-0.017454,0.04082
93.92,0.015122,-0.018647,0.033769
93.94,0.0045832,-0.019795,0.024378
93.96,-0.0075256,-0.020834,0.013308
93.98,-0.020335,-0.021689,0.0013544
94,-0.032936,-0.022284,-0.010652
94.02,-0.044508,-0.022562,-0.021946
94.04,-0.054435,-0.022497,-0.031938
94.06,-0.062409,-0.022105,-0.040304
94.08,-0.068497,-0.021447,-0.04705
94.1,-0.073151,-0.020626,-0.052525
94.12,-0.077165,-0.019764,-0.057402
94.14,-0.081574,-0.018987,-0.062587
94.16,-0.087507,-0.018404,-0.069103
94.18,-0.096023,-0.01809,-0.077933
94.2,-0.10793,-0.018078,-0.089854
94.22,-0.12365,-0.018358,-0.10529
94.24,-0.1431,-0.018889,-0.12421
94.26,-0.16567,-0.019612,-0.14606
94.28,-0.19022,-0.020464,-0.16976
94.3,-0.21521,-0.021386,-0.19382
94.32,-0.23881,-0.022337,-0.21647
94.34,-0.2591,-0.023284,-0.23582
94.36,-0.27426,-0.024204,-0.25006
94.38,-0.28274,-0.025069,-0.25767
94.4,-0.2834,-0.025847,-0.25755
94.42,-0.27563,-0.026498,-0.24913
94.44,-0.25937,-0.026974,-0.2324
94.46,-0.23515,-0.027231,-0.20791
94.48,-0.20395,-0.027236,-0.17672
94.5,-0.16721,-0.026974,-0.14024
94.52,-0.12662,-0.026455,-0.10017
94.54,-0.084041,-0.025707,-0.058334
94.56,-0.041347,-0.024773,-0.016575
94.58,-0.00031815,-0.023695,0.023377
94.6,0.037476,-0.022509,0.059985
94.62,0.070753,-0.021233,0.091986
94.64,0.098581,-0.019866,0.11845
94.66,0.12041,-0.018393,0.13881
94.68,0.13609,-0.016792,0.15288
94.7,0.14583,-0.015048,0.16088
94.72,0.15019,-0.013159,0.16335
94.74,0.15,-0.011145,0.16115
94.76,0.14631,-0.0090458,0.15535
94.78,0.14026,-0.0069125,0.14717
94.8,0.13303,-0.0048005,0.13783
94.82,0.12572,-0.0027563,0.12847
94.84,0.11925,-0.00080939,0.12006
94.86,0.11429,0.0010312,0.11326
94.88,0.11122,0.0027745,0.10845
94.9,0.11007,0.0044403,0.10563
94.92,0.11054,0.0060492,0.10449
94.94,0.11206,0.0076139,0.10445
94.96,0.11385,0.0091334,0.10472
94.98,0.11505,0.010593,0.10446
95,0.11482,0.011972,0.10284
95.02,0.11244,0.013247,0.099197
95.04,0.10749,0.01441,0.093083
95.06,0.099837,0.01547,0.084367
95.08,0.089696,0.016456,0.07324
95.1,0.077615,0.017419,0.060196
95.12,0.064392,0.018415,0.045977
95.14,0.050978,0.019498,0.03148
95.16,0.038347,0.020706,0.017641
95.18,0.027374,0.022051,0.0053222
95.2,0.01872,0.023512,-0.0047913
95.22,0.012763,0.025034,-0.012271
95.24,0.0095589,0.026541,-0.016982
95.26,0.0088558,0.027938,-0.019082
95.28,0.01015,0.029126,-0.018976
95.3,0.012767,0.030014,-0.017247
95.32,0.015968,0.030528,-0.01456
95.34,0.019046,0.030613,-0.011567
95.36,0.021421,0.030239,-0.0088181
95.38,0.022706,0.029402,-0.006696
95.4,0.022747,0.028121,-0.0053741
95.42,0.02163,0.026436,-0.0048059
95.44,0.019664,0.024404,-0.0047397
95.46,0.017342,0.022098,-0.0047563
95.48,0.01528,0.0196,-0.0043195
95.5,0.014158,0.016995,-0.0028373
95.52,0.014642,0.014365,0.00027609
95.54,0.017321,0.011783,0.005538
95.56,0.022645,0.0093051,0.01334
95.58,0.030868,0.0069706,0.023898
95.6,0.04201,0.0048014,0.037208
95.62,0.055826,0.0028059,0.05302
95.64,0.071805,0.00098461,0.07082
95.66,0.089178,-0.00066315,0.089841
95.68,0.10696,-0.0021337,0.10909
95.7,0.12399,-0.0034168,0.12741
95.72,0.13904,-0.0044964,0.14354
95.74,0.1509,-0.0053553,0.15625
95.76,0.15844,-0.0059817,0.16442
95.78,0.1608,-0.0063748,0.16717
95.8,0.15741,-0.0065498,0.16396
95.82,0.1481,-0.006537,0.15464
95.84,0.13315,-0.0063786,0.13953
95.86,0.11324,-0.0061206,0.11936
95.88,0.089472,-0.0058041,0.095276
95.9,0.063228,-0.0054568,0.068685
95.92,0.036073,-0.0050888,0.041161
95.94,0.0095931,-0.0046926,0.014286
95.96,-0.01475,-0.0042487,-0.010501
95.98,-0.035765,-0.0037352,-0.03203
96,-0.052635,-0.0031381,-0.049497
96.02,-0.064981,-0.0024613,-0.06252
96.04,-0.072866,-0.0017317,-0.071134
96.06,-0.076745,-0.00099943,-0.075745
96.08,-0.077375,-0.00033132,-0.077044
96.1,-0.075687,0.00019908,-0.075887
96.12,-0.072655,0.00052432,-0.07318
96.14,-0.069168,0.00059476,-0.069763
96.16,-0.065931,0.00038699,-0.066318
96.18,-0.063411,-9.2952e-05,-0.063318
96.2,-0.061812,-0.00081181,-0.061
96.22,-0.061103,-0.001716,-0.059387
96.24,-0.061066,-0.0027414,-0.058324
96.26,-0.06137,-0.0038232,-0.057547
96.28,-0.061645,-0.0049043,-0.056741
96.3,-0.061554,-0.005941,-0.055613
96.32,-0.060846,-0.0069035,-0.053942
96.34,-0.059397,-0.0077747,-0.051622
96.36,-0.05723,-0.0085459,-0.048684
96.38,-0.054517,-0.009212,-0.045305
96.4,-0.051568,-0.0097672,-0.041801
96.42,-0.048804,-0.010203,-0.038601
96.44,-0.046725,-0.010508,-0.036217
96.46,-0.045861,-0.010668,-0.035193
96.48,-0.046717,-0.010672,-0.036046
96.5,-0.049715,-0.010512,-0.039203
96.52,-0.055125,-0.010189,-0.044936
96.54,-0.06302,-0.0097135,-0.053306
96.56,-0.073221,-0.0091048,-0.064116
96.58,-0.085287,-0.0083908,-0.076897
96.6,-0.09852,-0.0076039,-0.090916
96.62,-0.112,-0.006777,-0.10522
96.64,-0.12466,-0.0059383,-0.11872
96.66,-0.13538,-0.0051079,-0.13027
96.68,-0.14307,-0.0042942,-0.13878
96.7,-0.14681,-0.0034939,-0.14332
96.72,-0.1459,-0.0026933,-0.14321
96.74,-0.13997,-0.0018728,-0.1381
96.76,-0.129,-0.0010122,-0.12798
96.78,-0.11332,-9.7557e-05,-0.11322
96.8,-0.093627,0.00087366,-0.094501
96.82,-0.070896,0.0018897,-0.072786
96.84,-0.046326,0.0029248,-0.049251
96.86,-0.021251,0.0039433,-0.025194
96.88,0.0029578,0.0049064,-0.0019485
96.9,0.024992,0.0057812,0.01921
96.92,0.043699,0.0065485,0.037151
96.94,0.058177,0.0072081,0.050969
96.96,0.067837,0.0077801,0.060057
96.98,0.072459,0.0083015,0.064157
97,0.072209,0.0088179,0.063391
97.02,0.067627,0.0093739,0.058253
97.04,0.059581,0.010002,0.049578
97.06,0.049181,0.010717,0.038463
97.08,0.037676,0.01151,0.026167
97.1,0.02633,0.012351,0.01398
97.12,0.01629,0.013198,0.0030925
97.14,0.008471,0.014004,-0.0055327
97.16,0.0034666,0.014727,-0.011261
97.18,0.0014927,0.015339,-0.013846
97.2,0.0023771,0.015824,-0.013446
97.22,0.005594,0.016179,-0.010585
97.24,0.010339,0.01641,-0.0060712
97.26,0.015635,0.016517,-0.00088249
97.28,0.020461,0.016495,0.0039661
97.3,0.02388,0.016323,0.0075573
97.32,0.025158,0.015969,0.0091893
97.34,0.023857,0.015393,0.0084637
97.36,0.019896,0.014561,0.005335
97.38,0.013566,0.013449,0.00011683
97.4,0.0055034,0.012057,-0.0065537
97.42,-0.0033791,0.01041,-0.013789
97.44,-0.011994,0.0085606,-0.020554
97.46,-0.019203,0.0065797,-0.025783
97.48,-0.023955,0.0045503,-0.028505
97.5,-0.025409,0.0025556,-0.027964
97.52,-0.023043,0.00066998,-0.023713
97.54,-0.016728,-0.0010468,-0.015681
97.56,-0.006754,-0.002552,-0.004202
97.58,0.006187,-0.0038182,0.010005
97.6,0.021069,-0.0048307,0.0259
97.62,0.036637,-0.0055845,0.042222
97.64,0.051542,-0.0060832,0.057625
97.66,0.064485,-0.0063398,0.070825
97.68,0.074358,-0.0063801,0.080738
97.7,0.080359,-0.0062457,0.086605
97.72,0.082076,-0.0059952,0.088071
97.74,0.079518,-0.0057024,0.085221
97.76,0.073105,-0.0054493,0.078554
97.78,0.063605,-0.0053148,0.068919
97.8,0.05204,-0.0053626,0.057403
97.82,0.03957,-0.0056281,0.045198
97.84,0.02736,-0.0061108,0.033471
97.86,0.016459,-0.0067724,0.023232
97.88,0.0077042,-0.0075423,0.015246
97.9,0.0016404,-0.0083305,0.0099709
97.92,-0.0015108,-0.009044,0.0075332
97.94,-0.0018551,-0.0096045,0.0077494
97.96,0.0002076,-0.0099619,0.01017
97.98,0.0040427,-0.010102,0.014145
98,0.0088601,-0.010048,0.018908
98.02,0.013804,-0.0098479,0.023652
98.04,0.018043,-0.0095688,0.027612
98.06,0.020859,-0.0092765,0.030136
98.08,0.021716,-0.0090251,0.030741
98.1,0.020312,-0.0088488,0.029161
98.12,0.016611,-0.0087598,0.025371
98.14,0.010843,-0.0087528,0.019596
98.16,0.0034792,-0.0088131,0.012292
98.18,-0.0048168,-0.008926,0.0041091
98.2,-0.013259,-0.0090843,-0.004175
98.22,-0.021025,-0.0092922,-0.011733
98.24,-0.027345,-0.009563,-0.017782
98.26,-0.031586,-0.0099134,-0.021673
98.28,-0.033322,-0.010354,-0.022968
98.3,-0.032381,-0.010881,-0.0215
98.32,-0.028858,-0.011469,-0.017389
98.34,-0.023101,-0.012071,-0.011031
98.36,-0.015663,-0.012618,-0.0030451
98.38,-0.0072308,-0.013034,0.005803
98.4,0.0014591,-0.013243,0.014702
98.42,0.0097088,-0.013183,0.022891
98.44,0.016938,-0.012818,0.029756
98.46,0.022747,-0.012143,0.03489
98.48,0.026944,-0.011187,0.038131
98.5,0.02956,-0.010008,0.039568
98.52,0.030819,-0.0086837,0.039503
98.54,0.031091,-0.0073013,0.038393
98.56,0.030831,-0.0059451,0.036776
98.58,0.030503,-0.0046856,0.035188
98.6,0.030509,-0.0035714,0.03408
98.62,0.031128,-0.0026257,0.033754
98.64,0.03247,-0.0018471,0.034317
98.66,0.034446,-0.0012139,0.03566
98.68,0.036774,-0.00069203,0.037466
98.7,0.039,-0.000244,0.039244
98.72,0.040541,0.00016213,0.040379
98.74,0.040752,0.00054561,0.040206
98.76,0.038997,0.00090869,0.038088
98.78,0.034731,0.0012363,0.033495
98.8,0.027571,0.0014992,0.026072
98.82,0.017357,0.0016609,0.015696
98.84,0.0041912,0.0016852,0.0025059
98.86,-0.011547,0.0015458,-0.013092
98.88,-0.029214,0.0012323,-0.030447
98.9,-0.047948,0.0007546,-0.048702
98.92,-0.066722,0.00014264,-0.066865
98.94,-0.084435,-0.00055708,-0.083878
98.96,-0.099987,-0.0012884,-0.098698
98.98,-0.11237,-0.0019935,-0.11038
99,-0.12075,-0.0026209,-0.11813
99.02,-0.12451,-0.0031304,-0.12138
99.04,-0.1233,-0.0034962,-0.1198
99.06,-0.11706,-0.0037056,-0.11336
99.08,-0.10602,-0.0037554,-0.10226
99.1,-0.090661,-0.0036472,-0.087013
99.12,-0.0717,-0.0033829,-0.068317
99.14,-0.050035,-0.0029622,-0.047073
99.16,-0.026685,-0.0023824,-0.024303
99.18,-0.0027352,-0.0016415,-0.0010937
99.2,0.020732,-0.00074231,0.021474
99.22,0.042697,0.00030316,0.042394
99.24,0.062263,0.0014707,0.060792
99.26,0.078707,0.002724,0.075983
99.28,0.091515,0.0040171,0.087498
99.3,0.10041,0.0053004,0.095107
99.32,0.10534,0.0065273,0.098816
99.34,0.1065,0.00766,0.098845
99.36,0.10427,0.008673,0.095594
99.38,0.09915,0.0095538,0.089596
99.4,0.091757,0.010299,0.081458
99.42,0.082722,0.010911,0.071812
99.44,0.072645,0.011387,0.061258
99.46,0.062047,0.011722,0.050325
99.48,0.051337,0.011901,0.039436
99.5,0.040801,0.011908,0.028893
99.52,0.030607,0.011728,0.018879
99.54,0.020828,0.011356,0.0094717
99.56,0.011475,0.010806,0.0006694
99.58,0.0025435,0.010112,-0.0075682
99.6,-0.0059523,0.00933,-0.015282
99.62,-0.013949,0.0085301,-0.022479
99.64,-0.021317,0.007785,-0.029102
99.66,-0.027865,0.0071585,-0.035024
99.68,-0.033361,0.0066934,-0.040054
99.7,-0.03756,0.0064047,-0.043964
99.72,-0.040247,0.0062776,-0.046524
99.74,-0.04128,0.0062726,-0.047552
99.76,-0.040619,0.0063355,-0.046955
99.78,-0.038352,0.0064102,-0.044762
99.8,-0.034693,0.00645,-0.041143
99.82,-0.029978,0.0064261,-0.036404
99.84,-0.024632,0.0063307,-0.030963
99.86,-0.019138,0.0061736,-0.025311
99.88,-0.013992,0.0059758,-0.019967
99.9,-0.009668,0.0057602,-0.015428
99.92,-0.0065831,0.005544,-0.012127
99.94,-0.0050683,0.0053339,-0.010402
99.96,-0.0053505,0.0051267,-0.010477
99.98,-0.0075395,0.0049132,-0.012453
100,-0.01162,0.0046842,-0.016304
100.02,-0.017449,0.0044373,-0.021886
100.04,-0.024756,0.0041796,-0.028935
100.06,-0.033152,0.003927,-0.037079
100.08,-0.042147,0.0036991,-0.045846
100.1,-0.051172,0.0035105,-0.054682
100.12,-0.059625,0.0033629,-0.062988
100.14,-0.066915,0.0032392,-0.070154
100.16,-0.072521,0.0031033,-0.075625
100.18,-0.076049,0.0029061,-0.078955
100.2,-0.077275,0.0025961,-0.079871
100.22,-0.076183,0.0021333,-0.078317
100.24,-0.072969,0.0015019,-0.074471
100.26,-0.068021,0.0007181,-0.068739
100.28,-0.061874,-0.00016831,-0.061706
100.3,-0.055143,-0.0010815,-0.054062
100.32,-0.04844,-0.0019325,-0.046508
100.34,-0.042294,-0.0026364,-0.039658
100.36,-0.03708,-0.0031278,-0.033952
100.38,-0.032967,-0.0033721,-0.029595
100.4,-0.029902,-0.0033694,-0.026533
100.42,-0.027619,-0.0031503,-0.024469
100.44,-0.025681,-0.0027658,-0.022915
100.46,-0.023545,-0.0022734,-0.021272
100.48,-0.020645,-0.0017249,-0.01892
100.5,-0.016477,-0.0011573,-0.015319
100.52,-0.010672,-0.00059165,-0.010081
100.54,-0.0030624,-3.6092e-05,-0.0030263
100.56,0.0062907,0.00050515,0.0057856
100.58,0.017089,0.0010228,0.016066
100.6,0.028823,0.0014958,0.027327
100.62,0.04083,0.0018896,0.03894
100.64,0.052364,0.0021609,0.050203
100.66,0.062685,0.0022671,0.060418
100.68,0.071149,0.0021778,0.068971
100.7,0.077283,0.0018851,0.075398
100.72,0.080848,0.0014084,0.07944
100.74,0.081865,0.00079315,0.081072
100.76,0.080611,0.00010192,0.080509
100.78,0.077581,-0.00059903,0.07818
100.8,0.07342,-0.0012545,0.074675
100.82,0.068829,-0.0018325,0.070662
100.84,0.064464,-0.00233,0.066794
100.86,0.060838,-0.0027712,0.063609
100.88,0.058239,-0.0031984,0.061438
100.9,0.056685,-0.0036575,0.060343
100.92,0.055905,-0.0041835,0.060088
100.94,0.055372,-0.004788,0.06016
100.96,0.054376,-0.0054532,0.059829
100.98,0.052119,-0.0061335,0.058252
101,0.047838,-0.0067638,0.054601
101.02,0.040923,-0.007272,0.048195
101.04,0.031025,-0.0075928,0.038618
101.06,0.018131,-0.0076791,0.02581
101.08,0.0025981,-0.0075084,0.010107
101.1,-0.014856,-0.0070833,-0.0077726
101.12,-0.033212,-0.0064274,-0.026785
101.14,-0.051245,-0.0055781,-0.045667
101.16,-0.067647,-0.0045789,-0.063068
101.18,-0.081158,-0.003474,-0.077684
101.2,-0.090697,-0.0023052,-0.088392
101.22,-0.095463,-0.0011121,-0.094351
101.24,-0.095008,6.6108e-05,-0.095074
101.26,-0.089269,0.0011891,-0.090458
101.28,-0.078562,0.0022159,-0.080778
101.3,-0.063532,0.0031076,-0.06664
101.32,-0.04509,0.0038328,-0.048923
101.34,-0.024318,0.0043736,-0.028691
101.36,-0.002383,0.0047311,-0.0071141
101.38,0.019551,0.0049271,0.014624
101.4,0.040396,0.0050016,0.035394
101.42,0.059201,0.0050064,0.054194
101.44,0.07519,0.0049946,0.070195
101.46,0.08779,0.0050105,0.08278
101.48,0.096645,0.0050803,0.091565
101.5,0.10161,0.0052075,0.096407
101.52,0.10277,0.0053737,0.097397
101.54,0.10037,0.0055436,0.09483
101.56,0.094852,0.0056745,0.089177
101.58,0.086755,0.0057261,0.081029
101.6,0.076714,0.0056687,0.071045
101.62,0.065378,0.0054887,0.059889
101.64,0.053365,0.0051882,0.048177
101.66,0.041202,0.0047821,0.03642
101.68,0.029287,0.0042915,0.024996
101.7,0.017862,0.0037375,0.014124
101.72,0.0070081,0.0031356,0.0038725
101.74,-0.0033299,0.0024942,-0.0058241
101.76,-0.013307,0.0018154,-0.015122
101.78,-0.023118,0.001098,-0.024216
101.8,-0.032941,0.00034228,-0.033283
101.82,-0.042869,-0.0004465,-0.042423
101.84,-0.05287,-0.0012567,-0.051614
101.86,-0.062758,-0.002071,-0.060687
101.88,-0.07219,-0.0028699,-0.06932
101.9,-0.080693,-0.003636,-0.077057
101.92,-0.087714,-0.0043579,-0.083356
101.94,-0.092684,-0.0050325,-0.087651
101.96,-0.095089,-0.0056648,-0.089424
101.98,-0.094547,-0.0062654,-0.088281
102,-0.090862,-0.0068463,-0.084016
102.02,-0.084064,-0.0074155,-0.076649
102.04,-0.074422,-0.0079738,-0.066449
102.06,-0.062425,-0.0085129,-0.053912
102.08,-0.04874,-0.0090162,-0.039724
102.1,-0.034146,-0.0094619,-0.024684
102.12,-0.019459,-0.0098281,-0.0096305
102.14,-0.0054459,-0.010097,0.0046516
102.16,0.0072433,-0.010262,0.017505
102.18,0.018139,-0.010324,0.028463
102.2,0.026984,-0.0103,0.037284
102.22,0.033745,-0.010214,0.043959
102.24,0.038593,-0.010096,0.04869
102.26,0.041865,-0.009981,0.051845
102.28,0.044002,-0.0098975,0.0539
102.3,0.04549,-0.0098698,0.05536
102.32,0.046785,-0.0099118,0.056697
102.34,0.048254,-0.010026,0.05828
102.36,0.050129,-0.010204,0.060333
102.38,0.052472,-0.010426,0.062898
102.4,0.055175,-0.010662,0.065837
102.42,0.057966,-0.010879,0.068844
102.44,0.060447,-0.011039,0.071486
102.46,0.062148,-0.011109,0.073256
102.48,0.06259,-0.011059,0.073649
102.5,0.06136,-0.010869,0.072229
102.52,0.058173,-0.010531,0.068704
102.54,0.052933,-0.010047,0.06298
102.56,0.045764,-0.0094308,0.055195
102.58,0.037022,-0.0087055,0.045728
102.6,0.027268,-0.0079009,0.035169
102.62,0.017214,-0.0070509,0.024265
102.64,0.0076433,-0.0061902,0.013834
102.66,-0.00068307,-0.0053524,0.0046694
102.68,-0.007126,-0.0045669,-0.0025591
102.7,-0.011253,-0.0038567,-0.0073958
102.72,-0.012897,-0.0032359,-0.0096607
102.74,-0.012184,-0.0027073,-0.0094766
102.76,-0.0095174,-0.0022605,-0.0072569
102.78,-0.0055263,-0.0018714,-0.0036549
102.8,-0.00098327,-0.0015032,0.0005199
102.82,0.003295,-0.0011101,0.0044051
102.84,0.0065511,-0.0006432,0.0071943
102.86,0.0081795,-5.7719e-05,0.0082372
102.88,0.0077957,0.0006788,0.0071169
102.9,0.0052758,0.0015801,0.0036957
102.92,0.00076159,0.0026374,-0.0018758
102.94,-0.0053657,0.00382,-0.0091857
102.96,-0.012538,0.0050801,-0.017618
102.98,-0.020072,0.0063608,-0.026432
103,-0.027249,0.0076063,-0.034855
103.02,-0.033398,0.0087712,-0.042169
103.04,-0.037969,0.0098273,-0.047796
103.06,-0.040597,0.010766,-0.051362
103.08,-0.041139,0.011593,-0.052732
103.1,-0.0397,0.012329,-0.052029
103.12,-0.036626,0.012991,-0.049617
103.14,-0.032472,0.013593,-0.046065
103.16,-0.027952,0.014138,-0.04209
103.18,-0.023864,0.014617,-0.038481
103.2,-0.021003,0.015013,-0.036016
103.22,-0.020078,0.015307,-0.035385
103.24,-0.021621,0.015487,-0.037108
103.26,-0.025927,0.015552,-0.04148
103.28,-0.033013,0.015514,-0.048527
103.3,-0.042603,0.015396,-0.057999
103.32,-0.054154,0.015224,-0.069378
103.34,-0.066906,0.015021,-0.081928
103.36,-0.079955,0.014801,-0.094756
103.38,-0.092341,0.014561,-0.1069
103.4,-0.10314,0.014282,-0.11742
103.42,-0.11153,0.01394,-0.12547
103.44,-0.11689,0.013509,-0.1304
103.46,-0.11882,0.012977,-0.1318
103.48,-0.11716,0.012347,-0.12951
103.5,-0.11201,0.011645,-0.12365
103.52,-0.10367,0.010915,-0.11458
103.54,-0.092649,0.010213,-0.10286
103.56,-0.079582,0.0095889,-0.08917
103.58,-0.065182,0.0090815,-0.074264
103.6,-0.050187,0.0087048,-0.058892
103.62,-0.035299,0.0084459,-0.043745
103.64,-0.02114,0.0082668,-0.029407
103.66,-0.0082114,0.0081127,-0.016324
103.68,0.0031337,0.0079234,-0.0047897
103.7,0.012701,0.0076442,0.0050566
103.72,0.020454,0.0072359,0.013218
103.74,0.026499,0.0066785,0.01982
103.76,0.031056,0.0059713,0.025085
103.78,0.034424,0.0051286,0.029296
103.8,0.036939,0.0041732,0.032766
103.82,0.038933,0.0031302,0.035803
103.84,0.040703,0.0020236,0.038679
103.86,0.042479,0.0008744,0.041604
103.88,0.044414,-0.00029706,0.044711
103.9,0.046581,-0.001469,0.04805
103.92,0.04898,-0.0026159,0.051596
103.94,0.05156,-0.0037083,0.055269
103.96,0.054243,-0.0047158,0.058959
103.98,0.056947,-0.0056116,0.062559
104,0.059614,-0.0063785,0.065993
104.02,0.062221,-0.0070128,0.069234
104.04,0.064785,-0.0075265,0.072311
104.06,0.067359,-0.0079442,0.075304
104.08,0.070014,-0.0082977,0.078311
104.1,0.072809,-0.0086175,0.081426
104.12,0.075767,-0.0089251,0.084692
104.14,0.078847,-0.009227,0.088074
104.16,0.081922,-0.0095138,0.091436
104.18,0.084776,-0.0097631,0.094539
104.2,0.087112,-0.0099465,0.097058
104.22,0.088576,-0.010038,0.098614
104.24,0.0888,-0.010021,0.098821
104.26,0.087445,-0.0098954,0.09734
104.28,0.084254,-0.0096733,0.093927
104.3,0.079092,-0.0093786,0.088471
104.32,0.071977,-0.009038,0.081015
104.34,0.063089,-0.0086734,0.071763
104.36,0.052766,-0.0082963,0.061062
104.38,0.041468,-0.007905,0.049373
104.4,0.029739,-0.0074874,0.037226
104.42,0.018149,-0.0070264,0.025176
104.44,0.0072378,-0.006508,0.013746
104.46,-0.0025408,-0.0059284,0.0033876
104.48,-0.010859,-0.0052987,-0.0055607
104.5,-0.017547,-0.0046449,-0.012902
104.52,-0.022598,-0.0040042,-0.018594
104.54,-0.026169,-0.003418,-0.022751
104.56,-0.028548,-0.0029238,-0.025624
104.58,-0.03012,-0.0025478,-0.027572
104.6,-0.031319,-0.0023016,-0.029017
104.62,-0.032571,-0.0021812,-0.03039
104.64,-0.034243,-0.0021705,-0.032072
104.66,-0.036592,-0.0022464,-0.034345
104.68,-0.039731,-0.0023842,-0.037347
104.7,-0.043607,-0.0025619,-0.041045
104.72,-0.047996,-0.0027615,-0.045235
104.74,-0.052523,-0.0029683,-0.049555
104.76,-0.056693,-0.0031687,-0.053524
104.78,-0.059943,-0.0033473,-0.056596
104.8,-0.061704,-0.0034861,-0.058218
104.82,-0.06146,-0.0035648,-0.057896
104.84,-0.058808,-0.0035645,-0.055244
104.86,-0.053507,-0.0034722,-0.050035
104.88,-0.045511,-0.0032846,-0.042227
104.9,-0.034983,-0.0030115,-0.031971
104.92,-0.022289,-0.0026745,-0.019615
104.94,-0.0079749,-0.0023033,-0.0056716
104.96,0.0072744,-0.0019292,0.0092036
104.98,0.022687,-0.0015774,0.024264
105,0.037463,-0.0012605,0.038723
105.02,0.050835,-0.00097507,0.05181
105.04,0.062126,-0.00070241,0.062828
105.06,0.070797,-0.00041351,0.071211
105.08,0.076488,-7.7248e-05,0.076565
105.1,0.07903,0.00033039,0.0787
105.12,0.078455,0.00081841,0.077637
105.14,0.074976,0.0013762,0.0736
105.16,0.068957,0.0019735,0.066983
105.18,0.060863,0.0025648,0.058298
105.2,0.051213,0.0030977,0.048115
105.22,0.040525,0.0035218,0.037003
105.24,0.029265,0.0037978,0.025468
105.26,0.017819,0.0039037,0.013915
105.28,0.0064666,0.0038368,0.0026297
105.3,-0.004614,0.0036129,-0.008227
105.32,-0.015332,0.0032615,-0.018594
105.34,-0.025654,0.0028199,-0.028474
105.36,-0.035567,0.0023276,-0.037895
105.38,-0.045041,0.0018216,-0.046862
105.4,-0.053993,0.001334,-0.055327
105.42,-0.06227,0.00089124,-0.063161
105.44,-0.069638,0.00051507,-0.070153
105.46,-0.075793,0.0002233,-0.076016
105.48,-0.080379,3.0324e-05,-0.080409
105.5,-0.083028,-5.3516e-05,-0.082975
105.52,-0.083398,-2.368e-05,-0.083374
105.54,-0.081217,0.00011645,-0.081333
105.56,-0.076324,0.00035392,-0.076678
105.58,-0.068704,0.0006659,-0.06937
105.6,-0.058509,0.0010214,-0.059531
105.62,-0.046063,0.0013851,-0.047448
105.64,-0.031854,0.0017225,-0.033577
105.66,-0.016508,0.0020052,-0.018513
105.68,-0.0007485,0.0022162,-0.0029648
105.7,0.014652,0.0023518,0.0123
105.72,0.028931,0.0024211,0.02651
105.74,0.041396,0.0024433,0.038953
105.76,0.051473,0.0024416,0.049031
105.78,0.058752,0.0024366,0.056315
105.8,0.063013,0.0024401,0.060573
105.82,0.064236,0.0024512,0.061785
105.84,0.062595,0.0024551,0.06014
105.86,0.058427,0.0024248,0.056002
105.88,0.0522,0.002327,0.049873
105.9,0.044461,0.002128,0.042333
105.92,0.035788,0.0018012,0.033987
105.94,0.026736,0.001333,0.025403
105.96,0.0178,0.00072545,0.017074
105.98,0.0093768,-3.0652e-06,0.0093799
106,0.0017522,-0.0008209,0.0025731
106.02,-0.004907,-0.0016879,-0.0032191
106.04,-0.010542,-0.0025612,-0.0079811
106.06,-0.015183,-0.0034005,-0.011782
106.08,-0.018918,-0.0041718,-0.014746
106.1,-0.021863,-0.0048487,-0.017014
106.12,-0.024134,-0.005413,-0.018721
106.14,-0.025822,-0.0058523,-0.01997
106.16,-0.02698,-0.0061583,-0.020822
106.18,-0.027621,-0.0063258,-0.021296
106.2,-0.027731,-0.0063525,-0.021379
106.22,-0.027282,-0.00624,-0.021043
106.24,-0.026259,-0.0059957,-0.020263
106.26,-0.024676,-0.0056348,-0.019042
106.28,-0.022598,-0.0051803,-0.017418
106.3,-0.020142,-0.0046619,-0.01548
106.32,-0.017473,-0.0041115,-0.013361
106.34,-0.014788,-0.0035587,-0.01123
106.36,-0.012296,-0.0030242,-0.0092719
106.38,-0.010184,-0.0025161,-0.0076683
106.4,-0.008598,-0.0020273,-0.0065707
106.42,-0.0076183,-0.0015371,-0.0060813
106.44,-0.0072534,-0.0010164,-0.006237
106.46,-0.007437,-0.00043538,-0.0070016
106.48,-0.0080384,0.0002286,-0.008267
106.5,-0.0088784,0.00098343,-0.0098618
106.52,-0.0097504,0.0018184,-0.011569
106.54,-0.010442,0.0027044,-0.013147
106.56,-0.010757,0.0035982,-0.014355
106.58,-0.01053,0.0044501,-0.01498
106.6,-0.0096481,0.0052127,-0.014861
106.62,-0.0080549,0.005849,-0.013904
106.64,-0.0057649,0.0063378,-0.012103
106.66,-0.0028649,0.0066745,-0.0095394
106.68,0.00048467,0.0068696,-0.006385
106.7,0.0040563,0.006943,-0.0028867
106.72,0.0075685,0.0069183,0.00065026
106.74,0.010706,0.0068176,0.0038889
106.76,0.013149,0.0066588,0.0064903
106.78,0.014602,0.0064554,0.0081462
106.8,0.014828,0.0062186,0.0086096
106.82,0.013682,0.0059601,0.0077217
106.84,0.011126,0.0056944,0.0054321
106.86,0.007248,0.0054386,0.0018094
106.88,0.002252,0.0052103,-0.0029583
106.9,-0.0035526,0.0050226,-0.0085752
106.92,-0.0097802,0.004879,-0.014659
106.94,-0.016004,0.0047701,-0.020774
106.96,-0.021794,0.0046724,-0.026466
106.98,-0.026756,0.0045524,-0.031308
107,-0.030563,0.0043734,-0.034936
107.02,-0.032978,0.0041059,-0.037083
107.04,-0.033868,0.0037366,-0.037604
107.06,-0.033206,0.0032754,-0.036482
107.08,-0.031064,0.0027567,-0.03382
107.1,-0.027589,0.0022352,-0.029824
107.12,-0.02299,0.0017761,-0.024766
107.14,-0.0175,0.0014422,-0.018942
107.16,-0.011359,0.001281,-0.01264
107.18,-0.0047855,0.0013147,-0.0061002
107.2,0.0020349,0.0015358,0.0004991
107.22,0.0089555,0.0019096,0.0070459
107.24,0.015862,0.0023819,0.01348
107.26,0.022659,0.0028906,0.019768
107.28,0.029242,0.0033773,0.025864
107.3,0.035479,0.0037971,0.031682
107.32,0.041186,0.0041236,0.037062
107.34,0.046115,0.0043477,0.041767
107.36,0.049956,0.0044735,0.045483
107.38,0.05236,0.0045108,0.047849
107.4,0.052965,0.0044681,0.048497
107.42,0.051454,0.0043484,0.047105
107.44,0.047598,0.0041489,0.043449
107.46,0.041313,0.0038635,0.03745
107.48,0.032697,0.003488,0.029209
107.5,0.022051,0.0030262,0.019025
107.52,0.0098787,0.0024921,0.0073867
107.54,-0.0031404,0.00191,-0.0050503
107.56,-0.0162,0.0013103,-0.01751
107.58,-0.028433,0.00072258,-0.029155
107.6,-0.038989,0.00016811,-0.039158
107.62,-0.047114,-0.00034599,-0.046768
107.64,-0.052216,-0.00082862,-0.051387
107.66,-0.053926,-0.0013021,-0.052624
107.68,-0.052133,-0.0017953,-0.050337
107.7,-0.04699,-0.0023346,-0.044655
107.72,-0.038905,-0.0029347,-0.03597
107.74,-0.028497,-0.0035927,-0.024904
107.76,-0.016543,-0.004286,-0.012257
107.78,-0.0039028,-0.0049763,0.0010735
107.8,0.0085594,-0.0056176,0.014177
107.82,0.020052,-0.006166,0.026218
107.84,0.029922,-0.0065899,0.036512
107.86,0.037709,-0.0068773,0.044586
107.88,0.043171,-0.0070372,0.050208
107.9,0.046288,-0.007098,0.053386
107.92,0.047244,-0.0070996,0.054344
107.94,0.046381,-0.0070849,0.053465
107.96,0.044143,-0.0070895,0.051232
107.98,0.041013,-0.0071356,0.048149
108,0.037451,-0.0072274,0.044678
108.02,0.033838,-0.0073525,0.041191
108.04,0.030446,-0.0074858,0.037932
108.06,0.027419,-0.0075957,0.035014
108.08,0.024778,-0.0076513,0.03243
108.1,0.022449,-0.0076286,0.030077
108.12,0.020293,-0.0075141,0.027807
108.14,0.018154,-0.0073072,0.025461
108.16,0.015897,-0.0070186,0.022916
108.18,0.013446,-0.0066689,0.020115
108.2,0.010801,-0.0062848,0.017086
108.22,0.0080487,-0.0058951,0.013944
108.24,0.0053491,-0.0055281,0.010877
108.26,0.0029162,-0.0052078,0.0081239
108.28,0.0009839,-0.0049517,0.0059356
108.3,-0.00023071,-0.0047698,0.004539
108.32,-0.00056338,-0.004663,0.0040996
108.34,6.7933e-05,-0.0046244,0.0046923
108.36,0.0016442,-0.0046401,0.0062843
108.38,0.0040399,-0.0046917,0.0087316
108.4,0.0070318,-0.0047594,0.011791
108.42,0.01032,-0.0048249,0.015145
108.44,0.013561,-0.0048733,0.018435
108.46,0.016405,-0.0048948,0.021299
108.48,0.018531,-0.0048839,0.023415
108.5,0.019687,-0.0048379,0.024525
108.52,0.019712,-0.0047546,0.024467
108.54,0.018555,-0.0046293,0.023185
108.56,0.016275,-0.0044542,0.020729
108.58,0.013029,-0.0042178,0.017247
108.6,0.0090599,-0.0039074,0.012967
108.62,0.0046574,-0.0035119,0.0081693
108.64,0.00013122,-0.0030253,0.0031565
108.66,-0.0042263,-0.0024501,-0.0017762
108.68,-0.0081713,-0.0017981,-0.0063732
108.7,-0.011534,-0.0010897,-0.010444
108.72,-0.014236,-0.00035087,-0.013885
108.74,-0.016293,0.00039094,-0.016684
108.76,-0.017812,0.0011111,-0.018923
108.78,-0.018972,0.0017911,-0.020763
108.8,-0.019999,0.002419,-0.022418
108.82,-0.021127,0.002989,-0.024116
108.84,-0.022573,0.0034978,-0.026071
108.86,-0.024492,0.0039418,-0.028434
108.88,-0.026963,0.0043138,-0.031277
108.9,-0.029965,0.004603,-0.034568
108.92,-0.033381,0.0047966,-0.038178
108.94,-0.037009,0.0048839,-0.041893
108.96,-0.040585,0.0048615,-0.045446
108.98,-0.043815,0.0047381,-0.048553
109,-0.046414,0.0045362,-0.05095
109.02,-0.048136,0.0042918,-0.052428
109.04,-0.048803,0.0040491,-0.052852
109.06,-0.048324,0.0038533,-0.052177
109.08,-0.046695,0.0037421,-0.050437
109.1,-0.043999,0.0037382,-0.047737
109.12,-0.040384,0.0038451,-0.044229
109.14,-0.036046,0.0040465,-0.040092
109.16,-0.031199,0.0043109,-0.03551
109.18,-0.026058,0.0045987,-0.030656
109.2,-0.020814,0.0048709,-0.025685
109.22,-0.015627,0.0050971,-0.020724
109.24,-0.010614,0.0052606,-0.015874
109.26,-0.0058551,0.0053597,-0.011215
109.28,-0.0013998,0.0054051,-0.0068049
109.3,0.0027243,0.0054148,-0.0026905
109.32,0.0064953,0.0054076,0.0010877
109.34,0.0098838,0.0053976,0.0044862
109.36,0.012841,0.0053911,0.0074495
109.38,0.015288,0.0053863,0.0099019
109.4,0.017119,0.0053756,0.011743
109.42,0.0182,0.0053496,0.01285
109.44,0.018385,0.0053005,0.013084
109.46,0.017534,0.005225,0.012309
109.48,0.01554,0.0051243,0.010416
109.5,0.01235,0.0050019,0.0073477
109.52,0.0079917,0.0048608,0.0031309
109.54,0.0025923,0.0047003,-0.002108
109.56,-0.0036185,0.0045136,-0.0081321
109.58,-0.010311,0.004289,-0.0146
109.6,-0.017074,0.0040123,-0.021086
109.62,-0.023445,0.0036713,-0.027116
109.64,-0.028948,0.0032611,-0.032209
109.66,-0.033136,0.0027874,-0.035923
109.68,-0.035631,0.0022679,-0.037899
109.7,-0.036161,0.0017294,-0.03789
109.72,-0.034585,0.0012034,-0.035788
109.74,-0.030907,0.00071903,-0.031626
109.76,-0.025278,0.00029658,-0.025574
109.78,-0.017982,-5.7104e-05,-0.017925
109.8,-0.0094165,-0.00034969,-0.0090668
109.82,-5.8355e-05,-0.00060057,0.00054221
109.84,0.0095724,-0.0008347,0.010407
109.86,0.018952,-0.0010748,0.020027
109.88,0.027594,-0.0013335,0.028928
109.9,0.035082,-0.0016084,0.03669
109.92,0.041101,-0.0018802,0.042981
109.94,0.045457,-0.0021159,0.047573
109.96,0.048083,-0.0022754,0.050358
109.98,0.04904,-0.0023203,0.05136
110,0.048496,-0.0022231,0.050719
110.02,0.046705,-0.001974,0.048679
110.04,0.043972,-0.0015843,0.045556
110.06,0.040613,-0.0010854,0.041698
110.08,0.036926,-0.0005234,0.037449
110.1,0.033154,4.8777e-05,0.033106
110.12,0.029471,0.00058069,0.028891
110.14,0.025968,0.0010323,0.024936
110.16,0.022659,0.0013797,0.021279
110.18,0.019494,0.0016165,0.017877
110.2,0.016385,0.0017527,0.014632
110.22,0.01323,0.0018091,0.011421
110.24,0.0099449,0.0018118,0.0081331
110.26,0.0064812,0.001785,0.0046962
110.28,0.0028458,0.0017465,0.0010992
110.3,-0.00089552,0.0017049,-0.0026004
110.32,-0.004623,0.0016595,-0.0062825
110.34,-0.0081778,0.0016026,-0.0097804
110.36,-0.011383,0.0015236,-0.012907
110.38,-0.014071,0.0014127,-0.015484
110.4,-0.016104,0.0012642,-0.017368
110.42,-0.017398,0.0010786,-0.018477
110.44,-0.017933,0.00086222,-0.018795
110.46,-0.017757,0.00062568,-0.018382
110.48,-0.016977,0.00038098,-0.017358
110.5,-0.015746,0.00013876,-0.015885
110.52,-0.014239,-9.3845e-05,-0.014146
110.54,-0.01263,-0.00031404,-0.012316
110.56,-0.011066,-0.00052262,-0.010543
110.58,-0.009648,-0.00072197,-0.0089261
110.6,-0.0084225,-0.00091344,-0.0075091
110.62,-0.0073752,-0.001095,-0.0062801
110.64,-0.0064381,-0.0012602,-0.005178
110.66,-0.0055032,-0.001398,-0.0041052
110.68,-0.0044407,-0.0014957,-0.002945
110.7,-0.0031209,-0.0015421,-0.0015788
110.72,-0.0014347,-0.0015317,9.7031e-05
110.74,0.00068802,-0.0014682,0.0021562
110.76,0.0032654,-0.0013664,0.0046319
110.78,0.0062574,-0.0012519,0.0075092
110.8,0.0095654,-0.0011573,0.010723
110.82,0.013041,-0.0011174,0.014158
110.84,0.016498,-0.0011622,0.01766
110.86,0.019733,-0.0013105,0.021043
110.88,0.022547,-0.001565,0.024112
110.9,0.024771,-0.0019101,0.026681
110.92,0.026285,-0.0023135,0.028598
110.94,0.027036,-0.0027308,0.029766
110.96,0.027049,-0.0031128,0.030161
110.98,0.026426,-0.0034134,0.029839
111,0.025336,-0.0035977,0.028933
111.02,0.023993,-0.0036474,0.02764
111.04,0.02263,-0.0035629,0.026193
111.06,0.021463,-0.0033626,0.024825
111.08,0.020661,-0.003078,0.023739
111.1,0.020323,-0.0027477,0.023071
111.12,0.020455,-0.0024096,0.022864
111.14,0.020973,-0.0020943,0.023067
111.16,0.021711,-0.0018213,0.023532
111.18,0.022444,-0.0015965,0.02404
111.2,0.022918,-0.0014137,0.024332
111.22,0.022889,-0.0012582,0.024147
111.24,0.022148,-0.0011118,0.02326
111.26,0.020553,-0.00095787,0.021511
111.28,0.018043,-0.00078604,0.01883
111.3,0.014641,-0.0005947,0.015236
111.32,0.010444,-0.00039169,0.010835
111.34,0.0056038,-0.00019276,0.0057966
111.36,0.00030623,-1.8548e-05,0.00032478
111.38,-0.0052603,0.00010941,-0.0053697
111.4,-0.010927,0.00017259,-0.011099
111.42,-0.016561,0.00015868,-0.01672
111.44,-0.022079,6.3508e-05,-0.022142
111.46,-0.027438,-0.00010848,-0.027329
111.48,-0.032629,-0.00034522,-0.032284
111.5,-0.037657,-0.00062899,-0.037028
111.52,-0.042516,-0.00093898,-0.041577
111.54,-0.047168,-0.0012538,-0.045914
111.56,-0.05152,-0.0015538,-0.049967
111.58,-0.055422,-0.0018222,-0.053599
111.6,-0.058659,-0.002046,-0.056613
111.62,-0.060977,-0.0022158,-0.058761
111.64,-0.062099,-0.0023259,-0.059773
111.66,-0.061768,-0.0023735,-0.059395
111.68,-0.059781,-0.0023588,-0.057422
111.7,-0.056025,-0.0022855,-0.053739
111.72,-0.050505,-0.0021607,-0.048344
111.74,-0.043358,-0.0019956,-0.041362
111.76,-0.034848,-0.0018056,-0.033042
111.78,-0.025351,-0.0016093,-0.023742
111.8,-0.015323,-0.0014271,-0.013896
111.82,-0.0052541,-0.0012789,-0.0039752
111.84,0.0043716,-0.0011807,0.0055522
111.86,0.01312,-0.0011425,0.014262
111.88,0.020641,-0.0011658,0.021806
111.9,0.026691,-0.0012433,0.027935
111.92,0.031147,-0.00136,0.032507
111.94,0.033999,-0.0014958,0.035494
111.96,0.035337,-0.0016299,0.036967
111.98,0.035335,-0.0017449,0.03708
112,0.034221,-0.0018304,0.036052
112.02,0.032249,-0.0018854,0.034134
112.04,0.029674,-0.0019178,0.031592
112.06,0.02673,-0.0019422,0.028672
112.08,0.023607,-0.0019754,0.025583
112.1,0.020445,-0.0020318,0.022476
112.12,0.017321,-0.0021184,0.01944
112.14,0.014262,-0.0022319,0.016494
112.16,0.011245,-0.002358,0.013603
112.18,0.0082209,-0.0024736,0.010695
112.2,0.00513,-0.0025509,0.0076809
112.22,0.0019263,-0.0025631,0.0044894
112.24,-0.0014047,-0.0024898,0.0010851
112.26,-0.0048331,-0.0023215,-0.0025115
112.28,-0.0082796,-0.0020613,-0.0062183
112.3,-0.011621,-0.0017243,-0.0098971
112.32,-0.014706,-0.0013343,-0.013372
112.34,-0.017374,-0.00091976,-0.016454
112.36,-0.01948,-0.00050783,-0.018973
112.38,-0.020923,-0.00012066,-0.020803
112.4,-0.021658,0.00022768,-0.021886
112.42,-0.021709,0.00053186,-0.02224
112.44,-0.021167,0.00079411,-0.021961
112.46,-0.020182,0.0010218,-0.021203
112.48,-0.018942,0.0012244,-0.020166
112.5,-0.01765,0.0014111,-0.019061
112.52,-0.016497,0.0015886,-0.018086
112.54,-0.015638,0.0017611,-0.017399
112.56,-0.015172,0.0019301,-0.017102
112.58,-0.015132,0.0020953,-0.017227
112.6,-0.015476,0.0022557,-0.017732
112.62,-0.016098,0.0024097,-0.018508
112.64,-0.016835,0.002555,-0.01939
112.66,-0.017488,0.0026883,-0.020176
112.68,-0.017847,0.0028046,-0.020652
112.7,-0.017713,0.0028975,-0.020611
112.72,-0.016927,0.0029589,-0.019886
112.74,-0.015388,0.0029814,-0.018369
112.76,-0.013068,0.0029592,-0.016027
112.78,-0.010018,0.0028905,-0.012909
112.8,-0.0063652,0.0027783,-0.0091436
112.82,-0.002294,0.0026312,-0.0049252
112.84,0.0019715,0.0024617,-0.00049021
112.86,0.0061969,0.0022848,0.003912
112.88,0.010165,0.002115,0.0080501
112.9,0.013701,0.0019636,0.011738
112.92,0.01669,0.0018369,0.014853
112.94,0.019084,0.0017357,0.017348
112.96,0.0209,0.0016558,0.019244
112.98,0.022207,0.00159,0.020617
113,0.02311,0.0015301,0.02158
113.02,0.023721,0.0014699,0.022251
113.04,0.024146,0.0014068,0.022739
113.06,0.024461,0.0013418,0.023119
113.08,0.024704,0.0012802,0.023424
113.1,0.024879,0.0012296,0.023649
113.12,0.024954,0.0011985,0.023756
113.14,0.024886,0.0011956,0.02369
113.16,0.024625,0.0012284,0.023397
113.18,0.024144,0.0013034,0.022841
113.2,0.023445,0.0014262,0.022019
113.22,0.022569,0.0016021,0.020967
113.24,0.021599,0.0018356,0.019763
113.26,0.020648,0.0021296,0.018519
113.28,0.019848,0.002484,0.017364
113.3,0.019322,0.0028934,0.016428
113.32,0.019166,0.0033462,0.015819
113.34,0.019424,0.0038235,0.0156
113.36,0.020072,0.0043004,0.015772
113.38,0.021011,0.0047487,0.016262
113.4,0.022069,0.005141,0.016928
113.42,0.023019,0.0054548,0.017564
113.44,0.023602,0.0056769,0.017925
113.46,0.023563,0.0058052,0.017758
113.48,0.022684,0.0058486,0.016835
113.5,0.020815,0.0058241,0.014991
113.52,0.017901,0.0057518,0.012149
113.54,0.013989,0.0056494,0.0083394
113.56,0.0092314,0.0055268,0.0037046
113.58,0.003868,0.005383,-0.001515
113.6,-0.0017992,0.0052062,-0.0070054
113.62,-0.0074374,0.0049764,-0.012414
113.64,-0.012717,0.0046716,-0.017389
113.66,-0.017346,0.0042747,-0.02162
113.68,-0.021089,0.0037798,-0.024869
113.7,-0.023792,0.0031966,-0.026989
113.72,-0.025386,0.0025514,-0.027937
113.74,-0.025887,0.0018838,-0.027771
113.76,-0.025389,0.0012404,-0.026629
113.78,-0.024049,0.00066652,-0.024716
113.8,-0.022071,0.00019762,-0.022269
113.82,-0.019685,-0.00014706,-0.019538
113.84,-0.017127,-0.00036762,-0.016759
113.86,-0.014616,-0.00048253,-0.014133
113.88,-0.012339,-0.00052388,-0.011816
113.9,-0.010435,-0.00053001,-0.0099054
113.92,-0.008984,-0.00053737,-0.0084467
113.94,-0.0080048,-0.00057355,-0.0074312
113.96,-0.0074609,-0.00065294,-0.0068079
113.98,-0.0072714,-0.00077593,-0.0064955
114,-0.007329,-0.00093159,-0.0063974
114.02,-0.0075201,-0.0011028,-0.0064173
114.04,-0.0077459,-0.0012724,-0.0064735
114.06,-0.0079384,-0.0014288,-0.0065096
114.08,-0.0080708,-0.0015694,-0.0065014
114.1,-0.0081583,-0.0017014,-0.0064568
114.12,-0.0082509,-0.0018395,-0.0064114
114.14,-0.0084186,-0.0020016,-0.006417
114.16,-0.0087318,-0.0022042,-0.0065276
114.18,-0.0092413,-0.0024579,-0.0067835
114.2,-0.0099604,-0.0027642,-0.0071962
114.22,-0.010854,-0.0031158,-0.007738
114.24,-0.011834,-0.003498,-0.0083357
114.26,-0.012766,-0.0038923,-0.008874
114.28,-0.013485,-0.0042802,-0.0092047
114.3,-0.013811,-0.0046468,-0.009164
114.32,-0.013577,-0.0049821,-0.0085949
114.34,-0.012653,-0.0052819,-0.0073712
114.36,-0.010966,-0.0055455,-0.0054205
114.38,-0.0085161,-0.005774,-0.0027422
114.4,-0.0053836,-0.0059669,0.0005833
114.42,-0.0017255,-0.0061212,0.0043957
114.44,0.0022371,-0.0062309,0.008468
114.46,0.0062414,-0.0062882,0.01253
114.48,0.010011,-0.0062859,0.016297
114.5,0.01329,-0.0062201,0.01951
114.52,0.015869,-0.0060925,0.021962
114.54,0.017614,-0.0059109,0.023525
114.56,0.018481,-0.0056886,0.02417
114.58,0.018517,-0.0054418,0.023959
114.6,0.017853,-0.0051863,0.023039
114.62,0.016683,-0.0049339,0.021617
114.64,0.015234,-0.0046901,0.019924
114.66,0.013734,-0.004453,0.018187
114.68,0.012382,-0.0042143,0.016596
114.7,0.01132,-0.0039624,0.015282
114.72,0.010623,-0.0036859,0.014309
114.74,0.010291,-0.003378,0.013669
114.76,0.01026,-0.0030389,0.013299
114.78,0.010419,-0.0026778,0.013097
114.8,0.010631,-0.0023112,0.012942
114.82,0.01076,-0.001961,0.012721
114.84,0.010691,-0.0016498,0.012341
114.86,0.010349,-0.0013968,0.011746
114.88,0.009707,-0.0012134,0.01092
114.9,0.008789,-0.0011018,0.0098908
114.92,0.007664,-0.0010536,0.0087176
114.94,0.0064346,-0.0010518,0.0074864
114.96,0.0052222,-0.0010737,0.0062959
114.98,0.0041497,-0.0010948,0.0052445
115,0.0033256,-0.0010927,0.0044183
115.02,0.0028294,-0.0010506,0.00388
115.04,0.0027017,-0.0009592,0.0036609
115.06,0.0029394,-0.00081718,0.0037565
115.08,0.0034952,-0.00063094,0.0041262
115.1,0.0042845,-0.00041275,0.0046973
115.12,0.005195,-0.00017842,0.0053734
115.14,0.0061007,5.5102e-05,0.0060456
115.16,0.0068766,0.00027216,0.0066044
115.18,0.0074125,0.00046034,0.0069521
115.2,0.0076239,0.00061194,0.007012
115.22,0.0074585,0.00072483,0.0067337
115.24,0.0068968,0.00080267,0.0060941
115.26,0.0059482,0.00085446,0.0050937
115.28,0.0046433,0.00089339,0.0037499
115.3,0.0030237,0.0009351,0.0020886
115.32,0.0011323,0.00099541,0.00013686
115.34,-0.00099502,0.0010879,-0.0020829
115.36,-0.0033334,0.0012216,-0.004555
115.38,-0.0058698,0.0013992,-0.007269
115.4,-0.0085994,0.0016161,-0.010215
115.42,-0.011519,0.0018611,-0.01338
115.44,-0.014618,0.0021178,-0.016736
115.46,-0.017871,0.0023674,-0.020239
115.48,-0.021232,0.0025918,-0.023824
115.5,-0.024624,0.0027769,-0.027401
115.52,-0.027945,0.0029155,-0.030861
115.54,-0.031065,0.0030084,-0.034074
115.56,-0.033835,0.0030641,-0.036899
115.58,-0.036096,0.0030978,-0.039193
115.6,-0.037691,0.0031279,-0.040819
115.62,-0.038485,0.0031725,-0.041657
115.64,-0.038371,0.003246,-0.041617
115.66,-0.037293,0.003356,-0.040649
115.68,-0.035248,0.0035017,-0.03875
115.7,-0.032296,0.0036736,-0.03597
115.72,-0.028556,0.0038545,-0.032411
115.74,-0.024198,0.0040226,-0.02822
115.76,-0.019426,0.0041544,-0.023581
115.78,-0.014467,0.0042279,-0.018695
115.8,-0.0095407,0.0042263,-0.013767
115.82,-0.0048492,0.0041394,-0.0089885
115.84,-0.00055644,0.0039651,-0.0045215
115.86,0.0032195,0.0037093,-0.00048982
115.88,0.0064102,0.0033848,0.0030254
115.9,0.0089933,0.003009,0.0059843
115.92,0.010985,0.0026022,0.0083828
115.94,0.012429,0.0021846,0.010244
115.96,0.013383,0.0017748,0.011608
115.98,0.013912,0.0013878,0.012525
116,0.014077,0.0010339,0.013043
116.02,0.01393,0.0007189,0.013211
116.04,0.013516,0.00044408,0.013072
116.06,0.012873,0.00020713,0.012666
116.08,0.012034,3.3402e-06,0.012031
116.1,0.011035,-0.0001731,0.011208
116.12,0.009916,-0.00032791,0.010244
116.14,0.0087267,-0.00046578,0.0091925
116.16,0.0075261,-0.00058984,0.0081159
116.18,0.0063821,-0.00070153,0.0070836
116.2,0.0053679,-0.00080095,0.0061688
116.22,0.0045552,-0.0008875,0.0054427
116.24,0.0040061,-0.00096067,0.0049668
116.26,0.0037635,-0.0010208,0.0047844
116.28,0.0038422,-0.0010698,0.004912
116.3,0.0042221,-0.001111,0.0053332
116.32,0.004846,-0.0011494,0.0059954
116.34,0.0056214,-0.0011907,0.0068122
116.36,0.0064297,-0.0012404,0.0076701
116.38,0.0071391,-0.0013029,0.008442
116.4,0.0076216,-0.0013804,0.0090021
116.42,0.0077719,-0.0014723,0.0092442
116.44,0.0075231,-0.0015748,0.0090979
116.46,0.0068591,-0.0016812,0.0085403
116.48,0.0058204,-0.0017827,0.0076031
116.5,0.0045015,-0.00187,0.0063714
116.52,0.0030423,-0.0019337,0.004976
116.54,0.0016131,-0.0019665,0.0035796
116.56,0.00039476,-0.0019639,0.0023587
116.58,-0.000441,-0.0019245,0.0014835
116.6,-0.00075168,-0.0018503,0.0010986
116.62,-0.0004407,-0.0017458,0.0013051
116.64,0.00053017,-0.0016171,0.0021473
116.66,0.0021337,-0.0014707,0.0036045
116.68,0.0042764,-0.0013125,0.0055889
116.7,0.0068032,-0.0011466,0.0079499
116.72,0.00951,-0.00097536,0.010485
116.74,0.01216,-0.00079905,0.012959
116.76,0.014508,-0.0006168,0.015125
116.78,0.016323,-0.00042712,0.01675
116.8,0.017416,-0.00022883,0.017645
116.82,0.017663,-2.1582e-05,0.017684
116.84,0.01702,0.00019378,0.016826
116.86,0.015531,0.00041542,0.015116
116.88,0.013327,0.00064088,0.012686
116.9,0.010606,0.00086772,0.0097387
116.92,0.007615,0.001094,0.0065209
116.94,0.0046139,0.0013186,0.0032952
116.96,0.0018491,0.001541,0.00030801
116.98,-0.00047662,0.0017611,-0.0022377
117,-0.0022234,0.001978,-0.0042014
117.02,-0.0033244,0.0021899,-0.0055143
117.04,-0.0037841,0.0023932,-0.0061773
117.06,-0.0036679,0.0025827,-0.0062506
117.08,-0.0030849,0.0027515,-0.0058364
117.1,-0.0021678,0.0028925,-0.0050603
117.12,-0.0010546,0.002999,-0.0040536
117.14,0.00012634,0.003066,-0.0029397
117.16,0.0012653,0.0030907,-0.0018255
117.18,0.0022745,0.0030734,-0.00079895
117.2,0.0030869,0.0030165,7.0376e-05
117.22,0.0036526,0.0029243,0.00072826
117.24,0.003934,0.0028018,0.0011322
117.26,0.0039026,0.0026535,0.0012491
117.28,0.0035377,0.0024833,0.0010544
117.3,0.002827,0.0022939,0.00053314
117.32,0.0017698,0.0020871,-0.00031735
117.34,0.00038015,0.0018648,-0.0014846
117.36,-0.0013083,0.0016295,-0.0029378
117.38,-0.0032399,0.0013849,-0.0046248
117.4,-0.0053349,0.0011363,-0.0064712
117.42,-0.0074904,0.00088956,-0.00838
117.44,-0.0095835,0.00065039,-0.010234
117.46,-0.011477,0.00042307,-0.0119
117.48,-0.01303,0.00020923,-0.013239
117.5,-0.014108,7.247e-06,-0.014115
117.52,-0.014595,-0.00018756,-0.014407
117.54,-0.014411,-0.0003818,-0.014029
117.56,-0.013518,-0.00058219,-0.012936
117.58,-0.011932,-0.00079334,-0.011139
117.6,-0.0097239,-0.0010157,-0.0087082
117.62,-0.007012,-0.0012445,-0.0057675
117.64,-0.0039555,-0.0014691,-0.0024864
117.66,-0.00073639,-0.0016747,0.00093835
117.68,0.0024585,-0.0018448,0.0043033
117.7,0.0054565,-0.0019636,0.0074201
117.72,0.0081143,-0.0020201,0.010134
117.74,0.010328,-0.0020104,0.012339
117.76,0.01204,-0.001939,0.013979
117.78,0.013232,-0.0018189,0.01505
117.8,0.013921,-0.0016699,0.015591
117.82,0.014151,-0.0015151,0.015667
117.84,0.013979,-0.0013777,0.015356
117.86,0.013462,-0.0012765,0.014739
117.88,0.012658,-0.0012235,0.013881
117.9,0.011611,-0.0012218,0.012833
117.92,0.010356,-0.0012653,0.011622
117.94,0.0089155,-0.001341,0.010257
117.96,0.0073012,-0.0014309,0.0087321
117.98,0.0055195,-0.0015162,0.0070357
118,0.0035747,-0.0015803,0.005155
118.02,0.0014746,-0.0016123,0.0030869
118.04,-0.00076342,-0.001608,0.00084455
118.06,-0.0031069,-0.0015708,-0.0015361
118.08,-0.0055042,-0.0015106,-0.0039936
118.1,-0.007883,-0.0014415,-0.0064415
118.12,-0.010153,-0.0013794,-0.0087737
118.14,-0.012213,-0.0013388,-0.010874
118.16,-0.01396,-0.0013302,-0.01263
118.18,-0.015304,-0.0013588,-0.013945
118.2,-0.016181,-0.0014237,-0.014757
118.22,-0.016562,-0.0015182,-0.015044
118.24,-0.01646,-0.0016312,-0.014829
118.26,-0.015931,-0.0017494,-0.014181
118.28,-0.015061,-0.0018593,-0.013202
118.3,-0.01396,-0.0019498,-0.01201
118.32,-0.012741,-0.0020133,-0.010728
118.34,-0.01151,-0.0020465,-0.0094635
118.36,-0.01035,-0.0020512,-0.0082984
118.38,-0.0093144,-0.0020324,-0.007282
118.4,-0.0084297,-0.0019975,-0.0064322
118.42,-0.0076956,-0.0019545,-0.0057411
118.44,-0.0070945,-0.0019097,-0.0051848
118.46,-0.0065996,-0.0018666,-0.0047331
118.48,-0.006183,-0.0018251,-0.004358
118.5,-0.0058207,-0.0017814,-0.0040393
118.52,-0.0054951,-0.0017288,-0.0037662
118.54,-0.0051953,-0.0016592,-0.003536
118.56,-0.0049154,-0.0015649,-0.0033504
118.58,-0.0046523,-0.0014404,-0.0032119
118.6,-0.0044038,-0.0012841,-0.0031198
118.62,-0.004167,-0.0010989,-0.0030681
118.64,-0.0039365,-0.00089277,-0.0030437
118.66,-0.0037028,-0.00067742,-0.0030254
118.68,-0.0034504,-0.00046702,-0.0029834
118.7,-0.0031552,-0.00027611,-0.0028791
118.72,-0.0027834,-0.00011743,-0.002666
118.74,-0.0022918,-9.6935e-09,-0.0022918
118.76,-0.0016311,7.2228e-05,-0.0017034
118.78,-0.00075308,0.00010102,-0.0008541
118.8,0.00038055,9.3498e-05,0.00028705
118.82,0.0017869,6.1068e-05,0.0017258
118.84,0.0034526,1.7744e-05,0.0034349
118.86,0.0053279,-2.1899e-05,0.0053498
118.88,0.0073269,-4.4766e-05,0.0073716
118.9,0.0093343,-4.0992e-05,0.0093753
118.92,0.011219,-5.1596e-06,0.011224
118.94,0.01285,6.3176e-05,0.012787
118.96,0.014116,0.00015971,0.013956
118.98,0.014939,0.00027631,0.014663
119,0.015285,0.00040249,0.014882
119.02,0.015163,0.00052725,0.014635
119.04,0.014622,0.00064095,0.013981
119.06,0.01374,0.00073704,0.013003
119.08,0.012606,0.00081325,0.011792
119.1,0.011306,0.00087214,0.010434
119.12,0.0099147,0.00092077,0.0089939
119.14,0.0084796,0.00096952,0.0075101
119.16,0.0070243,0.0010303,0.005994
119.18,0.0055471,0.0011143,0.0044328
119.2,0.0040267,0.0012295,0.0027971
119.22,0.0024295,0.001379,0.0010505
119.24,0.00071908,0.0015597,-0.00084067
119.26,-0.0011348,0.0017625,-0.0028973
119.28,-0.0031463,0.0019733,-0.0051196
119.3,-0.0053051,0.0021751,-0.0074803
119.32,-0.0075693,0.0023515,-0.0099208
119.34,-0.0098617,0.0024888,-0.012351
119.36,-0.012071,0.0025794,-0.01465
119.38,-0.014057,0.0026226,-0.01668
119.4,-0.015667,0.0026252,-0.018292
119.42,-0.016751,0.0025997,-0.019351
119.44,-0.017185,0.002562,-0.019747
119.46,-0.016887,0.0025281,-0.019415
119.48,-0.015842,0.0025104,-0.018352
119.5,-0.014098,0.0025157,-0.016614
119.52,-0.011772,0.0025432,-0.014315
119.54,-0.0090331,0.0025849,-0.011618
119.56,-0.0060788,0.0026273,-0.0087061
119.58,-0.0031118,0.0026541,-0.0057659
119.6,-0.00031309,0.0026493,-0.0029623
119.62,0.0021779,0.0026004,-0.0004225
119.64,0.0042752,0.0025012,0.0017739
119.66,0.0059474,0.0023522,0.0035952
119.68,0.0072114,0.0021609,0.0050505
119.7,0.0081186,0.00194,0.0061786
119.72,0.0087401,0.0017055,0.0070346
119.74,0.0091517,0.0014735,0.0076782
119.76,0.0094235,0.0012583,0.0081652
119.78,0.0096127,0.0010699,0.0085428
119.8,0.0097617,0.00091336,0.0088483
119.82,0.0098973,0.00078823,0.0091091
119.84,0.010032,0.00068928,0.0093429
119.86,0.010166,0.00060756,0.009558
119.88,0.010285,0.00053187,0.0097527
119.9,0.010365,0.00045044,0.0099148
119.92,0.010376,0.0003526,0.010024
119.94,0.010284,0.00023026,0.010054
119.96,0.010059,7.9225e-05,0.0099802
119.98,0.0096861,-9.9978e-05,0.0097861


==> figures/data/20230322/simuPDF_strain02/simuPDF_fit_nmf1_wrong.csv <==
0,0,1.604e-17,-1.604e-17
0.02,-0.023225,-0.016711,-0.0065136
0.04,-0.044261,-0.032815,-0.011446
0.06,-0.061674,-0.047913,-0.013761
0.08,-0.075283,-0.061953,-0.01333
0.1,-0.086219,-0.075247,-0.010972
0.12,-0.096538,-0.088364,-0.0081742
0.14,-0.10851,-0.10193,-0.006575
0.16,-0.12383,-0.11643,-0.0074
0.18,-0.14304,-0.13201,-0.011036
0.2,-0.16535,-0.14845,-0.016898
0.22,-0.18887,-0.16524,-0.023631
0.24,-0.21133,-0.18175,-0.029576
0.26,-0.23078,-0.19743,-0.033349
0.28,-0.24635,-0.21204,-0.034313
0.3,-0.25849,-0.22568,-0.032804
0.32,-0.26882,-0.23881,-0.030015
0.34,-0.27963,-0.25205,-0.02758
0.36,-0.293,-0.26598,-0.027014
0.38,-0.31015,-0.28096,-0.029186
0.4,-0.331,-0.29698,-0.034018
0.42,-0.35418,-0.31367,-0.040512
0.44,-0.37751,-0.33042,-0.047095
0.46,-0.39878,-0.34662,-0.05216
0.48,-0.41645,-0.36182,-0.054624
0.5,-0.43025,-0.37595,-0.054303
0.52,-0.44125,-0.38927,-0.051975
0.54,-0.45146,-0.40235,-0.049115
0.56,-0.4632,-0.41582,-0.047382
0.58,-0.47824,-0.43019,-0.04805
0.6,-0.49723,-0.44567,-0.051562
0.62,-0.51944,-0.46206,-0.057379
0.64,-0.54304,-0.47887,-0.064163
0.66,-0.5657,-0.49546,-0.07024
0.68,-0.58543,-0.51125,-0.074176
0.7,-0.60123,-0.52595,-0.075277
0.72,-0.61347,-0.53964,-0.073827
0.74,-0.62374,-0.55274,-0.070993
0.76,-0.63432,-0.56589,-0.068425
0.78,-0.64738,-0.5797,-0.067682
0.8,-0.66426,-0.59456,-0.069698
0.82,-0.68496,-0.61051,-0.074453
0.84,-0.70816,-0.62719,-0.080978
0.86,-0.73169,-0.644,-0.087693
0.88,-0.75324,-0.6603,-0.092943
0.9,-0.77119,-0.67561,-0.095579
0.92,-0.78515,-0.6898,-0.095352
0.94,-0.79612,-0.70312,-0.093001
0.96,-0.80612,-0.71612,-0.090006
0.98,-0.81753,-0.72946,-0.088071
1,-0.83225,-0.7437,-0.088542
1.02,-0.85102,-0.75908,-0.091935
1.04,-0.8732,-0.77544,-0.097757
1.06,-0.89697,-0.7923,-0.10467
1.08,-0.91994,-0.80898,-0.11096
1.1,-0.94,-0.82488,-0.11512
1.12,-0.95602,-0.83965,-0.11636
1.14,-0.96827,-0.85335,-0.11492
1.16,-0.97834,-0.86639,-0.11195
1.18,-0.98856,-0.87942,-0.10914
1.2,-1.0012,-0.89309,-0.10815
1.22,-1.0178,-0.90784,-0.10999
1.24,-1.0384,-0.92373,-0.11471
1.26,-1.0618,-0.94043,-0.12137
1.28,-1.0857,-0.95732,-0.12834
1.3,-1.1076,-0.97372,-0.13388
1.32,-1.1258,-0.98911,-0.13672
1.34,-1.1399,-1.0033,-0.13654
1.36,-1.1506,-1.0166,-0.13404
1.38,-1.1603,-1.0295,-0.13076
1.4,-1.1712,-1.0427,-0.12849
1.42,-1.1855,-1.0568,-0.12871
1.44,-1.2042,-1.0721,-0.13203
1.46,-1.2265,-1.0885,-0.138
1.48,-1.2506,-1.1054,-0.14523
1.5,-1.2741,-1.1222,-0.1519
1.52,-1.2945,-1.1381,-0.15635
1.54,-1.3106,-1.1529,-0.15768
1.56,-1.3227,-1.1666,-0.15607
1.58,-1.3323,-1.1795,-0.15272
1.6,-1.3419,-1.1925,-0.14945
1.62,-1.3541,-1.2061,-0.14806
1.64,-1.3705,-1.2208,-0.14971
1.66,-1.391,-1.2366,-0.15448
1.68,-1.4144,-1.2531,-0.16131
1.7,-1.438,-1.2696,-0.16833
1.72,-1.4587,-1.2853,-0.17343
1.74,-1.4742,-1.2993,-0.1749
1.76,-1.4829,-1.311,-0.17191
1.78,-1.4845,-1.3199,-0.1646
1.8,-1.4794,-1.3256,-0.15379
1.82,-1.4676,-1.3272,-0.14035
1.84,-1.448,-1.3235,-0.12448
1.86,-1.4174,-1.3123,-0.10518
1.88,-1.3711,-1.291,-0.080129
1.9,-1.3029,-1.2568,-0.046114
1.92,-1.2073,-1.2074,0.000112
1.94,-1.0811,-1.1418,0.060684
1.96,-0.92539,-1.061,0.13558
1.98,-0.74626,-0.96823,0.22196
2,-0.55525,-0.86945,0.3142
2.02,-0.36799,-0.77248,0.40449
2.04,-0.20212,-0.68622,0.4841
2.06,-0.074572,-0.61929,0.54472
2.08,0.001125,-0.57854,0.57966
2.1,0.016894,-0.56763,0.58452
2.12,-0.028858,-0.58596,0.5571
2.14,-0.13141,-0.62809,0.49668
2.16,-0.28093,-0.68378,0.40284
2.18,-0.46444,-0.7388,0.27436
2.2,-0.66784,-0.77636,0.10852
2.22,-0.87783,-0.77911,-0.098715
2.24,-1.0831,-0.73148,-0.35165
2.26,-1.2751,-0.62211,-0.65297
2.28,-1.4477,-0.44612,-1.0016
2.3,-1.5973,-0.20666,-1.3906
2.32,-1.7221,0.084228,-1.8063
2.34,-1.8218,0.4061,-2.2279
2.36,-1.8977,0.73173,-2.6294
2.38,-1.9525,1.0299,-2.9824
2.4,-1.9902,1.2693,-3.2595
2.42,-2.0157,1.4225,-3.4382
2.44,-2.0344,1.4697,-3.5041
2.46,-2.0513,1.402,-3.4533
2.48,-2.0698,1.2226,-3.2925
2.5,-2.0917,0.94633,-3.038
2.52,-2.1163,0.59755,-2.7139
2.54,-2.1413,0.20655,-2.3479
2.56,-2.1632,-0.19497,-1.9683
2.58,-2.1786,-0.57811,-1.6004
2.6,-2.1843,-0.92016,-1.2642
2.62,-2.1785,-1.2064,-0.97216
2.64,-2.1591,-1.4298,-0.72924
2.66,-2.1228,-1.5899,-0.53291
2.68,-2.0637,-1.6893,-0.37436
2.7,-1.9711,-1.731,-0.24009
2.72,-1.8296,-1.7158,-0.11382
2.74,-1.6198,-1.6413,0.021522
2.76,-1.3208,-1.5024,0.18165
2.78,-0.91451,-1.2935,0.379
2.8,-0.39052,-1.0115,0.62096
2.82,0.24908,-0.65935,0.90843
2.84,0.98636,-0.24874,1.2351
2.86,1.7864,0.19898,1.5874
2.88,2.599,0.65362,1.9454
2.9,3.364,1.079,2.285
2.92,4.0177,1.4376,2.5801
2.94,4.5016,1.6952,2.8064
2.96,4.7705,1.8262,2.9443
2.98,4.7985,1.8167,2.9818
3,4.5826,1.6669,2.9157
3.02,4.143,1.39,2.753
3.04,3.5194,1.0106,2.5088
3.06,2.7657,0.56075,2.205
3.08,1.9419,0.075354,1.8665
3.1,1.107,-0.41171,1.5187
3.12,0.31241,-0.87133,1.1837
3.14,-0.40273,-1.2815,0.87878
3.16,-1.0138,-1.6285,0.61471
3.18,-1.5104,-1.9065,0.39617
3.2,-1.8945,-2.117,0.22247
3.22,-2.1773,-2.2665,0.08919
3.24,-2.3749,-2.3649,-0.01
3.26,-2.5052,-2.4236,-0.081662
3.28,-2.5839,-2.4527,-0.1312
3.3,-2.6223,-2.4603,-0.16194
3.32,-2.6249,-2.4503,-0.17459
3.34,-2.589,-2.4219,-0.16709
3.36,-2.5039,-2.3693,-0.13468
3.38,-2.3522,-2.2819,-0.070267
3.4,-2.1115,-2.1464,0.03489
3.42,-1.7578,-1.9479,0.19013
3.44,-1.2698,-1.6737,0.40386
3.46,-0.63409,-1.3157,0.68161
3.48,0.15008,-0.87387,1.0239
3.5,1.0665,-0.35806,1.4245
3.52,2.0797,0.21074,1.8689
3.54,3.1354,0.80105,2.3343
3.56,4.1641,1.3731,2.7909
3.58,5.0876,1.8829,3.2047
3.6,5.8279,2.2871,3.5407
3.62,6.3172,2.5492,3.768
3.64,6.5074,2.6445,3.8629
3.66,6.3772,2.5654,3.8118
3.68,5.9354,2.3231,3.6123
3.7,5.2206,1.949,3.2716
3.72,4.2957,1.491,2.8046
3.74,3.2394,1.0096,2.2298
3.76,2.1355,0.56953,1.566
3.78,1.0625,0.23246,0.83005
3.8,0.084099,0.047964,0.036134
3.82,-0.75594,0.046781,-0.80272
3.84,-1.4354,0.23624,-1.6717
3.86,-1.9512,0.59917,-2.5504
3.88,-2.3132,1.0965,-3.4097
3.9,-2.5372,1.6734,-4.2106
3.92,-2.6371,2.2678,-4.9049
3.94,-2.6196,2.8198,-5.4394
3.96,-2.4815,3.281,-5.7625
3.98,-2.2113,3.6206,-5.8319
4,-1.793,3.8288,-5.6219
4.02,-1.2136,3.916,-5.1296
4.04,-0.47004,3.9076,-4.3777
4.06,0.42355,3.8368,-3.4132
4.08,1.4325,3.7359,-2.3035
4.1,2.501,3.6292,-1.1282
4.12,3.5562,3.5269,0.029343
4.14,4.5157,3.4241,1.0917
4.16,5.2974,3.3025,1.995
4.18,5.8303,3.1357,2.6946
4.2,6.0643,2.8965,3.1678
4.22,5.9767,2.5636,3.4131
4.24,5.5757,2.1277,3.448
4.26,4.8986,1.5945,3.3041
4.28,4.0064,0.98449,3.0219
4.3,2.975,0.32969,2.6453
4.32,1.8857,-0.331,2.2167
4.34,0.8147,-0.95754,1.7722
4.36,-0.17412,-1.5135,1.3394
4.38,-1.0347,-1.9691,0.93443
4.4,-1.74,-2.3025,0.56249
4.42,-2.2807,-2.4988,0.21809
4.44,-2.6613,-2.549,-0.11237
4.46,-2.8949,-2.4478,-0.44705
4.48,-2.9985,-2.1941,-0.80434
4.5,-2.9895,-1.7913,-1.1983
4.52,-2.8843,-1.2499,-1.6344
4.54,-2.6981,-0.59062,-2.1075
4.56,-2.4464,0.15363,-2.6
4.58,-2.1472,0.93706,-3.0843
4.6,-1.8226,1.703,-3.5256
4.62,-1.4984,2.3889,-3.8873
4.64,-1.2036,2.9331,-4.1367
4.66,-0.96678,3.2832,-4.25
4.68,-0.81303,3.4034,-4.2164
4.7,-0.75979,3.2802,-4.04
4.72,-0.8142,2.9244,-3.7386
4.74,-0.97183,2.3695,-3.3413
4.76,-1.2171,1.6668,-2.884
4.78,-1.5256,0.878,-2.4036
4.8,-1.8669,0.066806,-1.9337
4.82,-2.2081,-0.70823,-1.4999
4.84,-2.5167,-1.3992,-1.1175
4.86,-2.7625,-1.9717,-0.7908
4.88,-2.9183,-2.4045,-0.51382
4.9,-2.9605,-2.6879,-0.27259
4.92,-2.8689,-2.8206,-0.048311
4.94,-2.6281,-2.8072,0.17913
4.96,-2.2291,-2.6568,0.42768
4.98,-1.6721,-2.3822,0.71009
5,-0.96946,-2.0011,1.0316
5.02,-0.149,-1.5378,1.3888
5.04,0.74539,-1.0236,1.769
5.06,1.6549,-0.49706,2.152
5.08,2.5101,-0.0014154,2.5116
5.1,3.2382,0.4189,2.8193
5.12,3.7715,0.7234,3.0481
5.14,4.057,0.88084,3.1762
5.16,4.0637,0.87353,3.1902
5.18,3.7878,0.70001,3.0878
5.2,3.2532,0.37518,2.8781
5.22,2.5084,-0.072004,2.5804
5.24,1.6188,-0.60286,2.2217
5.26,0.65815,-1.1744,1.8326
5.28,-0.30225,-1.745,1.4427
5.3,-1.2018,-2.2786,1.0768
5.32,-1.9969,-2.7482,0.75135
5.34,-2.6633,-3.1364,0.47301
5.36,-3.1959,-3.4347,0.23887
5.38,-3.6039,-3.6421,0.03814
5.4,-3.9066,-3.7617,-0.1449
5.42,-4.1267,-3.7994,-0.32728
5.44,-4.2861,-3.7622,-0.5239
5.46,-4.4024,-3.6577,-0.7447
5.48,-4.4874,-3.4945,-0.99292
5.5,-4.5484,-3.2838,-1.2646
5.52,-4.5888,-3.0398,-1.549
5.54,-4.6107,-2.78,-1.8306
5.56,-4.6153,-2.5246,-2.0907
5.58,-4.6037,-2.2941,-2.3096
5.6,-4.5757,-2.1069,-2.4688
5.62,-4.5273,-1.975,-2.5523
5.64,-4.4485,-1.9013,-2.5472
5.66,-4.3217,-1.8775,-2.4442
5.68,-4.1204,-1.8828,-2.2377
5.7,-3.8112,-1.8863,-1.9249
5.72,-3.3569,-1.8505,-1.5065
5.74,-2.7229,-1.7365,-0.98638
5.76,-1.8838,-1.511,-0.37289
5.78,-0.83165,-1.1518,0.32015
5.8,0.4183,-0.65352,1.0718
5.82,1.8231,-0.029713,1.8529
5.84,3.3124,0.68724,2.6252
5.86,4.7922,1.4495,3.3427
5.88,6.154,2.2,3.954
5.9,7.2865,2.8799,4.4067
5.92,8.0899,3.4367,4.6531
5.94,8.4889,3.8316,4.6574
5.96,8.4447,4.0435,4.4012
5.98,7.9605,4.0714,3.8891
6,7.0827,3.9321,3.1506
6.02,5.8953,3.6564,2.2389
6.04,4.5086,3.2821,1.2265
6.06,3.0451,2.848,0.19708
6.08,1.6238,2.3879,-0.76407
6.1,0.34594,1.9263,-1.5804
6.12,-0.71574,1.4774,-2.1931
6.14,-1.5224,1.0458,-2.5682
6.16,-2.0695,0.62929,-2.6988
6.18,-2.3818,0.22249,-2.6043
6.2,-2.5053,-0.17965,-2.3257
6.22,-2.4977,-0.57939,-1.9183
6.24,-2.4182,-0.9752,-1.443
6.26,-2.3202,-1.3622,-0.95796
6.28,-2.2451,-1.7336,-0.51151
6.3,-2.2201,-2.0824,-0.13766
6.32,-2.2571,-2.403,0.14586
6.34,-2.354,-2.691,0.33706
6.36,-2.4965,-2.9436,0.44705
6.38,-2.6608,-3.157,0.49628
6.4,-2.8159,-3.3262,0.51032
6.42,-2.9275,-3.4432,0.51574
6.44,-2.961,-3.4978,0.53672
6.46,-2.8866,-3.479,0.5924
6.48,-2.6835,-3.3785,0.69495
6.5,-2.3448,-3.1933,0.84848
6.52,-1.8807,-2.9291,1.0484
6.54,-1.32,-2.6015,1.2814
6.56,-0.70851,-2.2348,1.5263
6.58,-0.10373,-1.8588,1.755
6.6,0.43245,-1.5026,1.9351
6.62,0.8439,-1.1888,2.0327
6.64,1.0903,-0.92629,2.0166
6.66,1.1559,-0.70657,1.8624
6.68,1.055,-0.50236,1.5574
6.7,0.83304,-0.27047,1.1035
6.72,0.56209,0.041652,0.52044
6.74,0.33188,0.48645,-0.15457
6.76,0.2369,1.1056,-0.8687
6.78,0.36165,1.92,-1.5583
6.8,0.76636,2.9223,-2.156
6.82,1.4753,4.074,-2.5987
6.84,2.4699,5.3064,-2.8365
6.86,3.688,6.5282,-2.8402
6.88,5.0291,7.6351,-2.606
6.9,6.3665,8.5236,-2.1571
6.92,7.5628,9.1043,-1.5414
6.94,8.4892,9.3137,-0.82456
6.96,9.0426,9.1235,-0.080963
6.98,9.1615,8.5447,0.61676
7,8.8348,7.6269,1.2079
7.02,8.1043,6.4531,1.6512
7.04,7.0588,5.1299,1.9289
7.06,5.8214,3.7759,2.0456
7.08,4.5321,2.5077,2.0244
7.1,3.3267,1.4278,1.8989
7.12,2.3181,0.61314,1.705
7.14,1.5808,0.10803,1.4728
7.16,1.1421,-0.079607,1.2217
7.18,0.98179,0.02257,0.95922
7.2,1.0386,0.35612,0.68246
7.22,1.2236,0.84,0.38356
7.24,1.4368,1.3811,0.055726
7.26,1.5844,1.8854,-0.30094
7.28,1.5936,2.2694,-0.67579
7.3,1.4216,2.4686,-1.047
7.32,1.0599,2.4444,-1.3845
7.34,0.53141,2.1861,-1.6547
7.36,-0.11708,1.7107,-1.8278
7.38,-0.82549,1.0576,-1.8831
7.4,-1.5317,0.28231,-1.814
7.42,-2.1814,-0.55218,-1.6292
7.44,-2.7354,-1.3839,-1.3515
7.46,-3.1726,-2.1593,-1.0133
7.48,-3.4899,-2.8384,-0.65149
7.5,-3.6987,-3.3975,-0.30116
7.52,-3.8189,-3.8283,0.009411
7.54,-3.8731,-4.1354,0.2623
7.56,-3.8799,-4.3314,0.45145
7.58,-3.849,-4.4313,0.58223
7.6,-3.7784,-4.4478,0.66947
7.62,-3.6534,-4.3879,0.73447
7.64,-3.4496,-4.2509,0.80135
7.66,-3.1365,-4.0298,0.89329
7.68,-2.6852,-3.714,1.0288
7.7,-2.0756,-3.2937,1.2181
7.72,-1.304,-2.7648,1.4608
7.74,-0.38935,-2.133,1.7436
7.76,0.62431,-1.4164,2.0407
7.78,1.669,-0.64638,2.3153
7.8,2.6587,0.13436,2.5243
7.82,3.4997,0.8756,2.6241
7.84,4.1031,1.5248,2.5783
7.86,4.3978,2.0329,2.3649
7.88,4.3419,2.3598,1.9821
7.9,3.93,2.4786,1.4514
7.92,3.1938,2.378,0.81578
7.94,2.198,2.0635,0.1345
7.96,1.0299,1.5558,-0.52589
7.98,-0.21363,0.88896,-1.1026
8,-1.4402,0.10707,-1.5473
8.02,-2.5733,-0.73887,-1.8344
8.04,-3.56,-1.5943,-1.9657
8.06,-4.3732,-2.4041,-1.9691
8.08,-5.0087,-3.1154,-1.8933
8.1,-5.4787,-3.6805,-1.7982
8.12,-5.8033,-4.0594,-1.744
8.14,-6.0031,-4.223,-1.7801
8.16,-6.0929,-4.1561,-1.9368
8.18,-6.0803,-3.8596,-2.2208
8.2,-5.9668,-3.352,-2.6148
8.22,-5.7514,-2.6699,-3.0815
8.24,-5.436,-1.8663,-3.5698
8.26,-5.0298,-1.0063,-4.0236
8.28,-4.5519,-0.16225,-4.3896
8.3,-4.0314,0.59332,-4.6248
8.32,-3.5054,1.1953,-4.7007
8.34,-3.0139,1.5927,-4.6067
8.36,-2.5948,1.7543,-4.3491
8.38,-2.2781,1.6716,-3.9497
8.4,-2.0823,1.3594,-3.4417
8.42,-2.0117,0.85338,-2.8651
8.44,-2.0565,0.20486,-2.2613
8.46,-2.1943,-0.52581,-1.6685
8.48,-2.3941,-1.277,-1.1171
8.5,-2.6208,-1.9927,-0.62804
8.52,-2.8404,-2.6289,-0.21149
8.54,-3.0247,-3.1563,0.1316
8.56,-3.1549,-3.5615,0.40655
8.58,-3.2234,-3.8444,0.621
8.6,-3.2338,-4.0147,0.78086
8.62,-3.1983,-4.0856,0.8873
8.64,-3.1335,-4.069,0.93552
8.66,-3.0546,-3.9703,0.91574
8.68,-2.9709,-3.7872,0.81628
8.7,-2.8818,-3.5097,0.62788
8.72,-2.7758,-3.124,0.34817
8.74,-2.6331,-2.618,-0.015091
8.76,-2.4305,-1.9877,-0.44283
8.78,-2.1492,-1.2432,-0.90607
8.8,-1.7812,-0.41161,-1.3696
8.82,-1.3349,0.46209,-1.7969
8.84,-0.83587,1.3195,-2.1553
8.86,-0.3236,2.0957,-2.4193
8.88,0.15697,2.7296,-2.5727
8.9,0.56601,3.1734,-2.6073
8.92,0.87954,3.4013,-2.5218
8.94,1.0971,3.415,-2.3179
8.96,1.244,3.2437,-1.9998
8.98,1.3663,2.9395,-1.5732
9,1.5211,2.5689,-1.0478
9.02,1.7612,2.2015,-0.4403
9.04,2.122,1.8991,0.22287
9.06,2.6102,1.7062,0.90404
9.08,3.2016,1.645,1.5566
9.1,3.8455,1.7146,2.1309
9.12,4.4778,1.8951,2.5827
9.14,5.0381,2.1543,2.8838
9.16,5.4862,2.4561,3.0301
9.18,5.8149,2.7683,3.0466
9.2,6.0527,3.0673,2.9853
9.22,6.2578,3.3403,2.9174
9.24,6.5024,3.5831,2.9193
9.26,6.8522,3.7958,3.0564
9.28,7.3455,3.9781,3.3674
9.3,7.9783,4.1244,3.8539
9.32,8.6987,4.2213,4.4774
9.34,9.4128,4.2482,5.1647
9.36,10.002,4.1801,5.8216
9.38,10.344,3.9932,6.3509
9.4,10.341,3.6699,6.6715
9.42,9.9372,3.2037,6.7335
9.44,9.1289,2.6021,6.5269
9.46,7.9674,1.8864,6.081
9.48,6.546,1.0894,5.4566
9.5,4.9826,0.25106,4.7316
9.52,3.3982,-0.58647,3.9847
9.54,1.8978,-1.3837,3.2815
9.56,0.55721,-2.1074,2.6646
9.58,-0.58178,-2.7327,2.1509
9.6,-1.5087,-3.2437,1.735
9.62,-2.2357,-3.6333,1.3976
9.64,-2.787,-3.902,1.115
9.66,-3.1887,-4.0568,0.86814
9.68,-3.463,-4.1108,0.64773
9.7,-3.6265,-4.0815,0.45497
9.72,-3.6924,-3.9903,0.29797
9.74,-3.6752,-3.8608,0.18556
9.76,-3.5954,-3.716,0.12062
9.78,-3.4807,-3.5758,0.095088
9.8,-3.3658,-3.454,0.088209
9.82,-3.2875,-3.3561,0.068546
9.84,-3.2793,-3.2785,-0.00080284
9.86,-3.365,-3.2099,-0.15513
9.88,-3.5547,-3.1337,-0.42094
9.9,-3.8434,-3.0332,-0.81016
9.92,-4.2123,-2.8954,-1.3169
9.94,-4.6324,-2.7153,-1.9171
9.96,-5.0684,-2.4978,-2.5706
9.98,-5.4822,-2.2569,-3.2253
10,-5.8343,-2.0123,-3.8221
10.02,-6.0843,-1.7844,-4.2999
10.04,-6.1902,-1.5888,-4.6014
10.06,-6.1089,-1.4313,-4.6776
10.08,-5.7985,-1.3058,-4.4927
10.1,-5.2234,-1.1949,-4.0285
10.12,-4.3621,-1.0739,-3.2882
10.14,-3.2155,-0.91669,-2.2988
10.16,-1.8148,-0.70257,-1.1123
10.18,-0.22477,-0.42186,0.19709
10.2,1.4578,-0.079087,1.5369
10.22,3.1117,0.30742,2.8043
10.24,4.6053,0.70942,3.8959
10.26,5.8124,1.0953,4.7171
10.28,6.6299,1.4376,5.1923
10.3,6.9917,1.7197,5.2721
10.32,6.8773,1.9398,4.9375
10.34,6.3134,2.1117,4.2017
10.36,5.3692,2.261,3.1082
10.38,4.1458,2.419,1.7268
10.4,2.7628,2.6144,0.14839
10.42,1.3444,2.8661,-1.5217
10.44,0.0073323,3.1777,-3.1704
10.46,-1.1484,3.536,-4.6843
10.48,-2.0448,3.913,-5.9577
10.5,-2.6289,4.2722,-6.9011
10.52,-2.8731,4.5766,-7.4497
10.54,-2.7747,4.7971,-7.5718
10.56,-2.3543,4.92,-7.2743
10.58,-1.6544,4.9505,-6.6049
10.6,-0.73556,4.9131,-5.6486
10.62,0.32757,4.847,-4.5194
10.64,1.4535,4.7994,-3.3459
10.66,2.5618,4.8157,-2.2539
10.68,3.5823,4.9307,-1.3484
10.7,4.4626,5.1606,-0.69806
10.72,5.1735,5.4992,-0.32571
10.74,5.7103,5.9169,-0.20658
10.76,6.0889,6.3641,-0.27519
10.78,6.3384,6.7779,-0.43956
10.8,6.4908,7.0908,-0.60003
10.82,6.5705,7.2394,-0.66893
10.84,6.5863,7.1733,-0.587
10.86,6.5271,6.8605,-0.33348
10.88,6.3634,6.2913,0.072169
10.9,6.0545,5.4778,0.57665
10.92,5.5579,4.4521,1.1058
10.94,4.8419,3.2612,1.5807
10.96,3.8953,1.9615,1.9338
10.98,2.7343,0.61295,2.1213
11,1.4035,-0.72606,2.1295
11.02,-0.028004,-2.0028,1.9748
11.04,-1.4755,-3.1727,1.6972
11.06,-2.8505,-4.2014,1.3509
11.08,-4.0723,-5.0647,0.99247
11.1,-5.0783,-5.7489,0.67058
11.12,-5.8306,-6.25,0.41938
11.14,-6.3178,-6.5733,0.25542
11.16,-6.5532,-6.7321,0.17881
11.18,-6.569,-6.7462,0.17724
11.2,-6.4088,-6.6402,0.23148
11.22,-6.1198,-6.4406,0.32075
11.24,-5.7463,-6.173,0.42674
11.26,-5.3242,-5.8601,0.53582
11.28,-4.8793,-5.5187,0.63941
11.3,-4.4266,-5.1595,0.73289
11.32,-3.9731,-4.7872,0.81407
11.34,-3.5208,-4.4023,0.88156
11.36,-3.0707,-4.0044,0.93375
11.38,-2.6268,-3.5951,0.96835
11.4,-2.1988,-3.1814,0.9825
11.42,-1.8042,-2.7772,0.97306
11.44,-1.4672,-2.4042,0.93695
11.46,-1.2178,-2.0892,0.87139
11.48,-1.0871,-1.8612,0.77411
11.5,-1.1033,-1.7471,0.64377
11.52,-1.2857,-1.7664,0.48064
11.54,-1.6403,-1.9279,0.28761
11.56,-2.1559,-2.2272,0.071302
11.58,-2.8032,-2.6461,-0.15711
11.6,-3.536,-3.1541,-0.38192
11.62,-4.2953,-3.7112,-0.58405
11.64,-5.0154,-4.2717,-0.74373
11.66,-5.6318,-4.7877,-0.84411
11.68,-6.0888,-5.2133,-0.87545
11.7,-6.3464,-5.5077,-0.83875
11.72,-6.3852,-5.6373,-0.74788
11.74,-6.2084,-5.5791,-0.62936
11.76,-5.8412,-5.3217,-0.5195
11.78,-5.3273,-4.8681,-0.45916
11.8,-4.7234,-4.2365,-0.48688
11.82,-4.0926,-3.4607,-0.63191
11.84,-3.4974,-2.589,-0.90833
11.86,-2.9927,-1.681,-1.3117
11.88,-2.6208,-0.80177,-1.8191
11.9,-2.4072,-0.015472,-2.3917
11.92,-2.3585,0.62297,-2.9815
11.94,-2.4627,1.075,-3.5377
11.96,-2.6911,1.324,-4.015
11.98,-3.0016,1.3773,-4.3789
12,-3.3446,1.2651,-4.6097
12.02,-3.6681,1.0353,-4.7035
12.04,-3.9242,0.74545,-4.6696
12.06,-4.0737,0.45352,-4.5272
12.08,-4.0897,0.20942,-4.2991
12.1,-3.9592,0.048151,-4.0074
12.12,-3.6816,-0.013535,-3.6681
12.14,-3.2658,0.023139,-3.289
12.16,-2.7259,0.14254,-2.8685
12.18,-2.0766,0.3204,-2.397
12.2,-1.3292,0.53039,-1.8596
12.22,-0.49035,0.75008,-1.2404
12.24,0.43791,0.96502,-0.5271
12.26,1.4553,1.1706,0.28472
12.28,2.5593,1.3715,1.1877
12.3,3.7406,1.5797,2.1609
12.32,4.98,1.8107,3.1693
12.34,6.2473,2.0808,4.1665
12.36,7.5026,2.4036,5.099
12.38,8.7003,2.788,5.9123
12.4,9.7946,3.2368,6.5578
12.42,10.745,3.7454,6.9997
12.44,11.522,4.3015,7.22
12.46,12.105,4.8844,7.2205
12.48,12.488,5.4655,7.022
12.5,12.669,6.0092,6.6597
12.52,12.651,6.475,6.1758
12.54,12.434,6.8217,5.6121
12.56,12.013,7.0116,5.0013
12.58,11.38,7.0166,4.3629
12.6,10.524,6.823,3.7012
12.62,9.4435,6.4353,3.0081
12.64,8.1478,5.8774,2.2704
12.66,6.6679,5.1905,1.4774
12.68,5.0588,4.4281,0.63067
12.7,3.3989,3.6488,-0.24991
12.72,1.7839,2.9074,-1.1235
12.74,0.31591,2.2469,-1.931
12.76,-0.90994,1.6925,-2.6024
12.78,-1.8196,1.2489,-3.0685
12.8,-2.3719,0.90104,-3.2729
12.82,-2.5658,0.61839,-3.1842
12.84,-2.4415,0.36175,-2.8032
12.86,-2.0755,0.09116,-2.1666
12.88,-1.5696,-0.22659,-1.343
12.9,-1.0368,-0.61217,-0.42467
12.92,-0.5858,-1.0704,0.48459
12.94,-0.30579,-1.5897,1.2839
12.96,-0.25558,-2.1442,1.8886
12.98,-0.4566,-2.6977,2.2411
13,-0.89128,-3.2085,2.3172
13.02,-1.5066,-3.6351,2.1285
13.04,-2.2219,-3.9406,1.7188
13.06,-2.9399,-4.0971,1.1572
13.08,-3.5594,-4.0882,0.52877
13.1,-3.9887,-3.9111,-0.077541
13.12,-4.1566,-3.5766,-0.57999
13.14,-4.0227,-3.1082,-0.9145
13.16,-3.5825,-2.5398,-1.0427
13.18,-2.8685,-1.9121,-0.9564
13.2,-1.9475,-1.2689,-0.67862
13.22,-0.91162,-0.6518,-0.25982
13.24,0.13302,-0.096462,0.22948
13.26,1.08,0.3708,0.70922
13.28,1.8368,0.73467,1.1021
13.3,2.3362,0.99063,1.3456
13.32,2.5451,1.1429,1.4022
13.34,2.4663,1.2013,1.265
13.36,2.1364,1.1773,0.95902
13.38,1.6178,1.0809,0.5369
13.4,0.98779,0.9183,0.06949
13.42,0.32629,0.69219,-0.36591
13.44,-0.29557,0.40291,-0.69848
13.46,-0.82355,0.051559,-0.87511
13.48,-1.2247,-0.35658,-0.86808
13.5,-1.4871,-0.80915,-0.67796
13.52,-1.6167,-1.2853,-0.33146
13.54,-1.6313,-1.756,0.12476
13.56,-1.5539,-2.1869,0.63303
13.58,-1.4079,-2.5422,1.1343
13.6,-1.2126,-2.7894,1.5768
13.62,-0.98198,-2.9041,1.9221
13.64,-0.7244,-2.8728,2.1484
13.66,-0.44406,-2.6949,2.2508
13.68,-0.14234,-2.3818,2.2394
13.7,0.18085,-1.9544,2.1352
13.72,0.52616,-1.4401,1.9663
13.74,0.89417,-0.8689,1.7631
13.76,1.2846,-0.26982,1.5545
13.78,1.6952,0.33106,1.3641
13.8,2.1196,0.91194,1.2076
13.82,2.5455,1.4553,1.0902
13.84,2.953,1.9473,1.0057
13.86,3.3136,2.3761,0.93755
13.88,3.5922,2.7312,0.86106
13.9,3.7503,3.0021,0.74816
13.92,3.7518,3.1783,0.57344
13.94,3.5697,3.249,0.3207
13.96,3.1926,3.204,-0.011355
13.98,2.6293,3.0353,-0.40603
14,1.9097,2.7388,-0.82909
14.02,1.083,2.3165,-1.2335
14.04,0.2107,1.7787,-1.5681
14.06,-0.64183,1.1461,-1.7879
14.08,-1.4154,0.45049,-1.8659
14.1,-2.0662,-0.26526,-1.8009
14.12,-2.5716,-0.94965,-1.6219
14.14,-2.9331,-1.5468,-1.3863
14.16,-3.1742,-2.0024,-1.1718
14.18,-3.3352,-2.2709,-1.0643
14.2,-3.4649,-2.3222,-1.1427
14.22,-3.6122,-2.1478,-1.4644
14.24,-3.8178,-1.7634,-2.0544
14.26,-4.1083,-1.2085,-2.8998
14.28,-4.4929,-0.54259,-3.9503
14.3,-4.9633,0.16252,-5.1258
14.32,-5.4955,0.83205,-6.3275
14.34,-6.0544,1.3982,-7.4525
14.36,-6.5989,1.8084,-8.4073
14.38,-7.0879,2.0314,-9.1193
14.4,-7.4851,2.0589,-9.5439
14.42,-7.7641,1.9035,-9.6676
14.44,-7.9112,1.5939,-9.5052
14.46,-7.9272,1.1677,-9.0949
14.48,-7.8265,0.66402,-8.4906
14.5,-7.6349,0.11763,-7.7525
14.52,-7.3848,-0.44486,-6.94
14.54,-7.11,-1.006,-6.104
14.56,-6.8387,-1.556,-5.2827
14.58,-6.5886,-2.0896,-4.499
14.6,-6.3627,-2.6023,-3.7605
14.62,-6.1484,-3.0872,-3.0612
14.64,-5.9188,-3.5334,-2.3854
14.66,-5.638,-3.9254,-1.7125
14.68,-5.2674,-4.2452,-1.0222
14.7,-4.773,-4.4742,-0.29885
14.72,-4.132,-4.5964,0.46442
14.74,-3.3366,-4.6008,1.2643
14.76,-2.3955,-4.4827,2.0872
14.78,-1.3324,-4.2439,2.9114
14.8,-0.18177,-3.892,3.7103
14.82,1.0165,-3.4394,4.4559
14.84,2.2219,-2.9007,5.1227
14.86,3.3974,-2.2922,5.6896
14.88,4.5114,-1.63,6.1414
14.9,5.5378,-0.93057,6.4684
14.92,6.4554,-0.21053,6.6659
14.94,7.2455,0.51249,6.733
14.96,7.891,1.2191,6.6719
14.98,8.3763,1.8877,6.4887
15,8.6875,2.4939,6.1936
15.02,8.8143,3.0117,5.8026
15.04,8.7516,3.4146,5.337
15.06,8.5008,3.6778,4.823
15.08,8.0705,3.7811,4.2894
15.1,7.476,3.7125,3.7636
15.12,6.7387,3.471,3.2677
15.14,5.8848,3.0696,2.8152
15.16,4.9457,2.5365,2.4092
15.18,3.9575,1.9142,2.0433
15.2,2.9616,1.2569,1.7047
15.22,2.0044,0.625,1.3794
15.24,1.1354,0.078091,1.0573
15.26,0.40366,-0.33273,0.73639
15.28,-0.14843,-0.57235,0.42392
15.3,-0.49281,-0.6271,0.1343
15.32,-0.62295,-0.5071,-0.11585
15.34,-0.55901,-0.24482,-0.31419
15.36,-0.34855,0.11011,-0.45866
15.38,-0.061514,0.4992,-0.56072
15.4,0.22054,0.86483,-0.64429
15.42,0.41967,1.1597,-0.73999
15.44,0.47823,1.3539,-0.87569
15.46,0.37356,1.4391,-1.0656
15.48,0.12663,1.4274,-1.3008
15.5,-0.19778,1.3471,-1.5449
15.52,-0.50052,1.2351,-1.7356
15.54,-0.666,1.1283,-1.7943
15.56,-0.58527,1.0554,-1.6406
15.58,-0.17969,1.0313,-1.211
15.6,0.57977,1.0547,-0.47495
15.62,1.6619,1.1094,0.55252
15.64,2.9759,1.1683,1.8075
15.66,4.3828,1.1999,3.1829
15.68,5.7167,1.1743,4.5424
15.7,6.8104,1.0692,5.7412
15.72,7.5209,0.87296,6.6479
15.74,7.751,0.5864,7.1646
15.76,7.462,0.22165,7.2404
15.78,6.6773,-0.19989,6.8772
15.8,5.4761,-0.65022,6.1263
15.82,3.9806,-1.0973,5.0779
15.84,2.3388,-1.5072,3.846
15.86,0.70674,-1.8451,2.5518
15.88,-0.76789,-2.0768,1.3089
15.9,-1.9581,-2.1706,0.21247
15.92,-2.7666,-2.099,-0.66764
15.94,-3.1311,-1.8426,-1.2884
15.96,-3.0268,-1.394,-1.6328
15.98,-2.4679,-0.76146,-1.7065
16,-1.5066,0.027752,-1.5344
16.02,-0.23072,0.92695,-1.1577
16.04,1.2414,1.872,-0.63055
16.06,2.769,2.7865,-0.017559
16.08,4.2001,3.59,0.61012
16.1,5.3868,4.2074,1.1794
16.12,6.2001,4.5788,1.6213
16.14,6.5458,4.6681,1.8777
16.16,6.3762,4.4684,1.9078
16.18,5.6963,4.0029,1.6933
16.2,4.564,3.3226,1.2414
16.22,3.0826,2.4988,0.58379
16.24,1.3877,1.6141,-0.22644
16.26,-0.36957,0.75163,-1.1212
16.28,-2.0408,-0.015557,-2.0253
16.3,-3.4968,-0.63211,-2.8647
16.32,-4.6397,-1.0655,-3.5742
16.34,-5.4109,-1.3075,-4.1034
16.36,-5.7929,-1.3718,-4.421
16.38,-5.8062,-1.2899,-4.5163
16.4,-5.5033,-1.1044,-4.3989
16.42,-4.9604,-0.86281,-4.0976
16.44,-4.268,-0.61171,-3.6563
16.46,-3.5223,-0.39232,-3.13
16.48,-2.8168,-0.23791,-2.5789
16.5,-2.2356,-0.17287,-2.0627
16.52,-1.847,-0.21295,-1.634
16.54,-1.6984,-0.36611,-1.3323
16.56,-1.8129,-0.63353,-1.1793
16.58,-2.1873,-1.0103,-1.177
16.6,-2.7926,-1.4855,-1.3071
16.62,-3.5775,-2.0425,-1.535
16.64,-4.4737,-2.6586,-1.8152
16.66,-5.4045,-3.3056,-2.0989
16.68,-6.2935,-3.9511,-2.3424
16.7,-7.0735,-4.5604,-2.5131
16.72,-7.694,-5.0993,-2.5947
16.74,-8.1248,-5.5371,-2.5877
16.76,-8.3569,-5.8499,-2.507
16.78,-8.3994,-6.0224,-2.3769
16.8,-8.2735,-6.0494,-2.2241
16.82,-8.0062,-5.9353,-2.0709
16.84,-7.6229,-5.6927,-1.9302
16.86,-7.143,-5.3405,-1.8025
16.88,-6.5783,-4.9008,-1.6774
16.9,-5.9336,-4.3973,-1.5363
16.92,-5.2113,-3.8529,-1.3584
16.94,-4.4156,-3.2891,-1.1266
16.96,-3.5579,-2.7254,-0.83249
16.98,-2.6584,-2.1789,-0.47943
17,-1.7465,-1.6642,-0.082277
17.02,-0.8567,-1.192,0.33534
17.04,-0.022346,-0.76827,0.74593
17.06,0.73189,-0.39209,1.124
17.08,1.3965,-0.054623,1.4511
17.1,1.9811,0.26145,1.7196
17.12,2.5135,0.58092,1.9326
17.14,3.0352,0.93331,2.1019
17.16,3.5914,1.3485,2.2429
17.18,4.2199,1.8513,2.3686
17.2,4.9392,2.4564,2.4828
17.22,5.7399,3.1637,2.5762
17.24,6.5812,3.9565,2.6247
17.26,7.3938,4.8018,2.592
17.28,8.0888,5.6539,2.4349
17.3,8.5717,6.4592,2.1126
17.32,8.759,7.1633,1.5957
17.34,8.5926,7.7174,0.8752
17.36,8.0512,8.0831,-0.031841
17.38,7.1546,8.2355,-1.0809
17.4,5.9605,8.1638,-2.2033
17.42,4.5552,7.8702,-3.3151
17.44,3.0391,7.3666,-4.3275
17.46,1.5115,6.6719,-5.1604
17.48,0.056586,5.8095,-5.7529
17.5,-1.2655,4.8062,-6.0717
17.52,-2.4214,3.6918,-6.1132
17.54,-3.4007,2.5003,-5.9011
17.56,-4.2085,1.2703,-5.4788
17.58,-4.8544,0.044993,-4.8994
17.6,-5.3437,-1.129,-4.2147
17.62,-5.6715,-2.2051,-3.4664
17.64,-5.8223,-3.1404,-2.6819
17.66,-5.7748,-3.9012,-1.8736
17.68,-5.5106,-4.4664,-1.0443
17.7,-5.0246,-4.8304,-0.1942
17.72,-4.3334,-5.0037,0.67032
17.74,-3.4798,-5.0104,1.5306
17.76,-2.5309,-4.884,2.3532
17.78,-1.5707,-4.6627,3.092
17.8,-0.68713,-4.383,3.6959
17.82,0.04271,-4.0763,4.119
17.84,0.5668,-3.7649,4.3317
17.86,0.8681,-3.462,4.3301
17.88,0.96834,-3.1719,4.1403
17.9,0.92459,-2.8926,3.8172
17.92,0.81925,-2.6178,3.4371
17.94,0.74551,-2.3397,3.0852
17.96,0.7911,-2.05,2.8411
17.98,1.0235,-1.7411,2.7646
18,1.4792,-1.406,2.8852
18.02,2.159,-1.0381,3.1971
18.04,3.029,-0.63144,3.6605
18.06,4.0279,-0.18094,4.2088
18.08,5.0768,0.31633,4.7605
18.1,6.0917,0.85989,5.2318
18.12,6.9936,1.4445,5.549
18.14,7.7176,2.0595,5.658
18.16,8.2173,2.6885,5.5288
18.18,8.4664,3.3107,5.1557
18.2,8.4567,3.902,4.5547
18.22,8.1952,4.438,3.7572
18.24,7.7,4.895,2.8049
18.26,6.9969,5.2525,1.7444
18.28,6.1172,5.4932,0.62402
18.3,5.0962,5.6038,-0.50767
18.32,3.972,5.5742,-1.6021
18.34,2.7856,5.397,-2.6113
18.36,1.5788,5.0676,-3.4888
18.38,0.39221,4.5844,-4.1922
18.4,-0.73748,3.95,-4.6875
18.42,-1.7811,3.1726,-4.9536
18.44,-2.7193,2.2676,-4.9869
18.46,-3.5446,1.2588,-4.8034
18.48,-4.2601,0.17862,-4.4387
18.5,-4.8775,-0.933,-3.9445
18.52,-5.4126,-2.0306,-3.3819
18.54,-5.8797,-3.0666,-2.8131
18.56,-6.287,-3.9947,-2.2924
18.58,-6.6334,-4.7738,-1.8596
18.6,-6.9073,-5.3718,-1.5355
18.62,-7.0889,-5.7673,-1.3216
18.64,-7.155,-5.9519,-1.2031
18.66,-7.0859,-5.9303,-1.1556
18.68,-6.8717,-5.7196,-1.1521
18.7,-6.5178,-5.3481,-1.1697
18.72,-6.0478,-4.8531,-1.1947
18.74,-5.5015,-4.2774,-1.2241
18.76,-4.9303,-3.6666,-1.2637
18.78,-4.3891,-3.0648,-1.3243
18.8,-3.9267,-2.5104,-1.4163
18.82,-3.5764,-2.0324,-1.544
18.84,-3.3498,-1.6475,-1.7022
18.86,-3.233,-1.3578,-1.8752
18.88,-3.1879,-1.1503,-2.0376
18.9,-3.1572,-0.99893,-2.1583
18.92,-3.0723,-0.86767,-2.2046
18.94,-2.8628,-0.71558,-2.1472
18.96,-2.4661,-0.50279,-1.9633
18.98,-1.8351,-0.19648,-1.6386
19,-0.94407,0.22396,-1.168
19.02,0.20835,0.76342,-0.55507
19.04,1.5986,1.4098,0.18884
19.06,3.1795,2.1349,1.0446
19.08,4.8832,2.898,1.9851
19.1,6.6248,3.6506,2.9742
19.12,8.3081,4.342,3.9662
19.14,9.8317,4.9253,4.9065
19.16,11.097,5.3621,5.7346
19.18,12.016,5.6261,6.3897
19.2,12.522,5.7042,6.8179
19.22,12.578,5.5969,6.9815
19.24,12.183,5.3162,6.8671
19.26,11.373,4.8829,6.4904
19.28,10.22,4.3232,5.8972
19.3,8.8251,3.6662,5.1589
19.32,7.3026,2.9405,4.3621
19.34,5.7689,2.1731,3.5958
19.36,4.3246,1.3887,2.9359
19.38,3.0424,0.60917,2.4333
19.4,1.9601,-0.14513,2.1052
19.42,1.0788,-0.85538,1.9341
19.44,0.36936,-1.5037,1.8731
19.46,-0.2166,-2.0737,1.8571
19.48,-0.73298,-2.551,1.818
19.5,-1.2254,-2.9249,1.6995
19.52,-1.7211,-3.19,1.469
19.54,-2.2234,-3.3474,1.1241
19.56,-2.7134,-3.4052,0.69178
19.58,-3.1563,-3.3777,0.2214
19.6,-3.5109,-3.2837,-0.22719
19.62,-3.7408,-3.1436,-0.59717
19.64,-3.8226,-2.9755,-0.8471
19.66,-3.7511,-2.7919,-0.95919
19.68,-3.5384,-2.5965,-0.9419
19.7,-3.2106,-2.3839,-0.82673
19.72,-2.7996,-2.1393,-0.6602
19.74,-2.3355,-1.8423,-0.49318
19.76,-1.8407,-1.4705,-0.37019
19.78,-1.3262,-1.0051,-0.32107
19.8,-0.79264,-0.43604,-0.3566
19.82,-0.23483,0.23384,-0.46867
19.84,0.35211,0.98675,-0.63464
19.86,0.96568,1.79,-0.82434
19.88,1.5906,2.5987,-1.008
19.9,2.1966,3.3599,-1.1634
19.92,2.7389,4.019,-1.2801
19.94,3.1635,4.5249,-1.3614
19.96,3.4137,4.8363,-1.4226
19.98,3.4383,4.9251,-1.4867
20,3.1999,4.7789,-1.5789
20.02,2.6808,4.4015,-1.7207
20.04,1.8872,3.8118,-1.9246
20.06,0.84987,3.0408,-2.1909
20.08,-0.37726,2.1287,-2.5059
20.1,-1.7219,1.1213,-2.8431
20.12,-3.0996,0.066438,-3.166
20.14,-4.422,-0.9891,-3.4329
20.16,-5.6052,-2.0024,-3.6028
20.18,-6.5781,-2.9364,-3.6418
20.2,-7.2905,-3.7619,-3.5286
20.22,-7.7178,-4.4585,-3.2594
20.24,-7.8643,-5.0151,-2.8492
20.26,-7.7619,-5.4301,-2.3318
20.28,-7.4658,-5.7103,-1.7555
20.3,-7.0467,-5.87,-1.1767
20.32,-6.5805,-5.9282,-0.6523
20.34,-6.1378,-5.9069,-0.23083
20.36,-5.7739,-5.8282,0.054319
20.38,-5.5223,-5.7115,0.18927
20.4,-5.3916,-5.5718,0.18022
20.42,-5.3675,-5.4177,0.050149
20.44,-5.4185,-5.2507,-0.16779
20.46,-5.5039,-5.0653,-0.43858
20.48,-5.5833,-4.8496,-0.73366
20.5,-5.6243,-4.5872,-1.0371
20.52,-5.6073,-4.2592,-1.348
20.54,-5.5265,-3.8472,-1.6793
20.56,-5.3874,-3.3359,-2.0515
20.58,-5.2007,-2.7162,-2.4846
20.6,-4.9756,-1.9872,-2.9884
20.62,-4.7135,-1.158,-3.5555
20.64,-4.4043,-0.24799,-4.1563
20.66,-4.0259,0.7139,-4.7398
20.68,-3.5473,1.6911,-5.2384
20.7,-2.9351,2.6425,-5.5776
20.72,-2.1613,3.526,-5.6873
20.74,-1.2113,4.3026,-5.5138
20.76,-0.090069,4.9398,-5.0299
20.78,1.1745,5.415,-4.2405
20.8,2.5322,5.7168,-3.1847
20.82,3.9144,5.8458,-1.9314
20.84,5.2413,5.8139,-0.57259
20.86,6.4303,5.6423,0.78796
20.88,7.4053,5.3595,2.0458
20.9,8.1047,4.9975,3.1072
20.92,8.4874,4.5897,3.8978
20.94,8.5359,4.1671,4.3689
20.96,8.2568,3.7568,4.4999
20.98,7.6779,3.38,4.2979
21,6.8439,3.0506,3.7933
21.02,5.8099,2.775,3.035
21.04,4.6354,2.5522,2.0831
21.06,3.3782,2.3751,1.0032
21.08,2.0914,2.2314,-0.14002
21.1,0.82054,2.106,-1.2855
21.12,-0.39483,1.9833,-2.3781
21.14,-1.5192,1.8489,-3.3681
21.16,-2.5175,1.6921,-4.2096
21.18,-3.3516,1.5069,-4.8585
21.2,-3.9791,1.2926,-5.2717
21.22,-4.3543,1.0532,-5.4076
21.24,-4.4324,0.79674,-5.2291
21.26,-4.1769,0.53304,-4.7099
21.28,-3.5688,0.27236,-3.8412
21.3,-2.616,0.023566,-2.6395
21.32,-1.3596,-0.20681,-1.1527
21.34,0.12326,-0.41488,0.53815
21.36,1.723,-0.59898,2.322
21.38,3.3077,-0.75873,4.0664
21.4,4.7385,-0.89388,5.6324
21.42,5.8881,-1.0034,6.8916
21.44,6.6597,-1.0851,7.7448
21.46,7.0022,-1.1356,8.1378
21.48,6.919,-1.1517,8.0707
21.5,6.4691,-1.1312,7.6003
21.52,5.758,-1.0747,6.8327
21.54,4.9223,-0.98642,5.9087
21.56,4.108,-0.87496,4.9829
21.58,3.4483,-0.75267,4.201
21.6,3.044,-0.63441,3.6784
21.62,2.9489,-0.53548,3.4844
21.64,3.1643,-0.46926,3.6335
21.66,3.6415,-0.44493,4.0864
21.68,4.2924,-0.46566,4.7581
21.7,5.0056,-0.52785,5.5334
21.72,5.6645,-0.62143,6.2859
21.74,6.1653,-0.73123,6.8965
21.76,6.4311,-0.83941,7.2705
21.78,6.4204,-0.92825,7.3486
21.8,6.1297,-0.98316,7.1129
21.82,5.5901,-0.99513,6.5853
21.84,4.8587,-0.96224,5.8209
21.86,4.0075,-0.89005,4.8976
21.88,3.1114,-0.79065,3.902
21.9,2.2363,-0.68044,2.9167
21.92,1.4304,-0.57721,2.0076
21.94,0.71848,-0.49677,1.2152
21.96,0.10003,-0.44998,0.55001
21.98,-0.44842,-0.4405,-0.0079198
22,-0.96769,-0.46388,-0.5038
22.02,-1.5077,-0.50817,-0.99953
22.04,-2.1178,-0.55588,-1.5619
22.06,-2.8371,-0.58716,-2.25
22.08,-3.6862,-0.58346,-3.1028
22.1,-4.6618,-0.53113,-4.1307
22.12,-5.7346,-0.42423,-5.3103
22.14,-6.8519,-0.26613,-6.5858
22.16,-7.9439,-0.069548,-7.8744
22.18,-8.9323,0.14501,-9.0773
22.2,-9.741,0.35198,-10.093
22.22,-10.306,0.5243,-10.83
22.24,-10.583,0.63711,-11.22
22.26,-10.553,0.67117,-11.224
22.28,-10.219,0.61535,-10.834
22.3,-9.6048,0.46807,-10.073
22.32,-8.7477,0.23763,-8.9854
22.34,-7.6892,-0.058643,-7.6306
22.36,-6.4683,-0.39608,-6.0723
22.38,-5.1162,-0.74498,-4.3712
22.4,-3.6544,-1.0734,-2.5811
22.42,-2.0973,-1.3499,-0.74739
22.44,-0.45668,-1.5469,1.0903
22.46,1.2513,-1.6429,2.8942
22.48,2.9993,-1.6249,4.6242
22.5,4.7446,-1.4899,6.2345
22.52,6.4271,-1.2454,7.6725
22.54,7.9725,-0.90871,8.8812
22.56,9.298,-0.50471,9.8027
22.58,10.321,-0.063062,10.384
22.6,10.971,0.38585,10.585
22.62,11.196,0.81493,10.381
22.64,10.971,1.2039,9.7672
22.66,10.305,1.5418,8.7631
22.68,9.2362,1.8273,7.4089
22.7,7.8332,2.068,5.7651
22.72,6.1864,2.2775,3.909
22.74,4.4011,2.4708,1.9303
22.76,2.5881,2.6609,-0.072815
22.78,0.85492,2.8541,-1.9992
22.8,-0.70215,3.048,-3.7501
22.82,-2.0048,3.2304,-5.2352
22.84,-2.9978,3.3812,-6.3789
22.86,-3.652,3.4749,-7.1268
22.88,-3.9656,3.4853,-7.4509
22.9,-3.9632,3.39,-7.3531
22.92,-3.6918,3.1742,-6.866
22.94,-3.2163,2.8341,-6.0505
22.96,-2.6115,2.3778,-4.9893
22.98,-1.9541,1.8247,-3.7788
23,-1.314,1.2039,-2.5179
23.02,-0.74698,0.55067,-1.2976
23.04,-0.28939,-0.097436,-0.19195
23.06,0.044255,-0.70414,0.7484
23.08,0.25988,-1.238,1.4979
23.1,0.37915,-1.675,2.0542
23.12,0.43219,-2.0004,2.4326
23.14,0.449,-2.2092,2.6582
23.16,0.45132,-2.3061,2.7574
23.18,0.44664,-2.3043,2.7509
23.2,0.42563,-2.2237,2.6493
23.22,0.36365,-2.0887,2.4523
23.24,0.22625,-1.9254,2.1517
23.26,-0.022365,-1.7591,1.7367
23.28,-0.4097,-1.6117,1.202
23.3,-0.94606,-1.5001,0.55401
23.32,-1.6185,-1.4348,-0.1837
23.34,-2.3892,-1.4202,-0.969
23.36,-3.1985,-1.4547,-1.7439
23.38,-3.9731,-1.5322,-2.4409
23.4,-4.6377,-1.6443,-2.9933
23.42,-5.1272,-1.7818,-3.3454
23.44,-5.3991,-1.9362,-3.4629
23.46,-5.4417,-2.1013,-3.3404
23.48,-5.2768,-2.2735,-3.0034
23.5,-4.9578,-2.4516,-2.5062
23.52,-4.5608,-2.6368,-1.924
23.54,-4.1724,-2.8314,-1.341
23.56,-3.8758,-3.0383,-0.83747
23.58,-3.737,-3.26,-0.47699
23.6,-3.7953,-3.4983,-0.29701
23.62,-4.0577,-3.7531,-0.30453
23.64,-4.4996,-4.0223,-0.47729
23.66,-5.0709,-4.3005,-0.77035
23.68,-5.7055,-4.5792,-1.1263
23.7,-6.3322,-4.8454,-1.4869
23.72,-6.885,-5.0821,-1.8029
23.74,-7.3099,-5.2688,-2.0412
23.76,-7.5685,-5.3821,-2.1863
23.78,-7.6361,-5.3988,-2.2373
23.8,-7.498,-5.2977,-2.2003
23.82,-7.1437,-5.063,-2.0806
23.84,-6.5618,-4.687,-1.8748
23.86,-5.7386,-4.1718,-1.5668
23.88,-4.6594,-3.53,-1.1295
23.9,-3.3148,-2.7839,-0.53087
23.92,-1.7082,-1.9629,0.25467
23.94,0.13448,-1.0998,1.2343
23.96,2.1589,-0.22677,2.3857
23.98,4.2796,0.62904,3.6506
24,6.3838,1.4484,4.9354
24.02,8.3411,2.222,6.1192
24.04,10.019,2.9502,7.0684
24.06,11.298,3.6414,7.6563
24.08,12.091,4.3088,7.782
24.1,12.355,4.9666,7.3879
24.12,12.095,5.6255,6.4695
24.14,11.367,6.2897,5.0774
24.16,10.265,6.9543,3.3111
24.18,8.9101,7.605,1.3051
24.2,7.4292,8.2184,-0.78914
24.22,5.9424,8.7644,-2.8221
24.24,4.5472,9.2098,-4.6626
24.26,3.3116,9.5211,-6.2095
24.28,2.2719,9.6691,-7.3972
24.3,1.4365,9.6315,-8.195
24.32,0.79317,9.3953,-8.6022
24.34,0.31795,8.9589,-8.641
24.36,-0.017019,8.3318,-8.3488
24.38,-0.23791,7.5342,-7.7721
24.4,-0.36685,6.5959,-6.9628
24.42,-0.42218,5.5542,-5.9764
24.44,-0.42028,4.451,-4.8713
24.46,-0.37754,3.3303,-3.7079
24.48,-0.31096,2.2353,-2.5462
24.5,-0.2368,1.2054,-1.4422
24.52,-0.16739,0.2744,-0.44179
24.54,-0.107,-0.53191,0.42491
24.56,-0.048217,-1.1966,1.1484
24.58,0.029518,-1.712,1.7416
24.6,0.15823,-2.0795,2.2378
24.62,0.37616,-2.308,2.6842
24.64,0.7197,-2.4124,3.1321
24.66,1.2139,-2.4113,3.6252
24.68,1.8639,-2.3251,4.189
24.7,2.6488,-2.1736,4.8224
24.72,3.5203,-1.9749,5.4952
24.74,4.4064,-1.7442,6.1506
24.76,5.2193,-1.4939,6.7132
24.78,5.8668,-1.2341,7.1008
24.8,6.2651,-0.97328,7.2384
24.82,6.35,-0.71999,7.07
24.84,6.0852,-0.4834,6.5686
24.86,5.4663,-0.27418,5.7404
24.88,4.52,-0.10462,4.6246
24.9,3.2995,0.01203,3.2875
24.92,1.8772,0.062699,1.8145
24.94,0.33578,0.036063,0.29971
24.96,-1.2401,-0.075719,-1.1644
24.98,-2.7706,-0.27546,-2.4951
25,-4.1856,-0.55985,-3.6258
25.02,-5.4282,-0.91904,-4.5092
25.04,-6.4557,-1.337,-5.1187
25.06,-7.2399,-1.7925,-5.4474
25.08,-7.7671,-2.2609,-5.5062
25.1,-8.0368,-2.7165,-5.3203
25.12,-8.0599,-3.1342,-4.9257
25.14,-7.8572,-3.4923,-4.3649
25.16,-7.4558,-3.7737,-3.6821
25.18,-6.8863,-3.9674,-2.9189
25.2,-6.1789,-4.0692,-2.1097
25.22,-5.3605,-4.0809,-1.2796
25.24,-4.4536,-4.0105,-0.44308
25.26,-3.4756,-3.8699,0.3943
25.28,-2.4417,-3.6739,1.2322
25.3,-1.3681,-3.4383,2.0702
25.32,-0.2759,-3.1778,2.9018
25.34,0.80506,-2.9053,3.7103
25.36,1.8351,-2.6309,4.466
25.38,2.7661,-2.3617,5.1279
25.4,3.5457,-2.1025,5.6483
25.42,4.1243,-1.8565,5.9808
25.44,4.4628,-1.6263,6.0891
25.46,4.54,-1.4153,5.9553
25.48,4.357,-1.228,5.585
25.5,3.9389,-1.0697,5.0086
25.52,3.3312,-0.94606,4.2772
25.54,2.5933,-0.86185,3.4552
25.56,1.7904,-0.81894,2.6093
25.58,0.98378,-0.81513,1.7989
25.6,0.22471,-0.84305,1.0678
25.62,-0.44985,-0.89014,0.44029
25.64,-1.017,-0.93955,-0.077481
25.66,-1.4648,-0.9721,-0.49268
25.68,-1.7868,-0.96883,-0.81793
25.7,-1.9773,-0.91381,-1.0635
25.72,-2.0284,-0.79653,-1.2318
25.74,-1.9293,-0.61344,-1.3159
25.76,-1.6704,-0.36832,-1.3021
25.78,-1.2482,-0.07132,-1.1768
25.8,-0.67159,0.26308,-0.93468
25.82,0.033246,0.61879,-0.58555
25.84,0.82221,0.98093,-0.15871
25.86,1.6365,1.3382,0.29833
25.88,2.4103,1.6842,0.72615
25.9,3.0815,2.0178,1.0637
25.92,3.6022,2.342,1.2603
25.94,3.948,2.6621,1.2859
25.96,4.1211,2.9831,1.1381
25.98,4.1487,3.3072,0.8415
26,4.0751,3.6322,0.44287
26.02,3.9494,3.9498,-0.00037786
26.04,3.8126,4.2457,-0.43315
26.06,3.6859,4.5008,-0.81495
26.08,3.5647,4.6928,-1.1282
26.1,3.4181,4.7984,-1.3803
26.12,3.1962,4.7959,-1.5998
26.14,2.8419,4.6681,-1.8262
26.16,2.3055,4.4034,-2.0979
26.18,1.5579,3.9979,-2.4401
26.2,0.59997,3.4559,-2.8559
26.22,-0.53448,2.7893,-3.3238
26.24,-1.7832,2.0176,-3.8008
26.26,-3.0657,1.1657,-4.2315
26.28,-4.2969,0.26266,-4.5595
26.3,-5.4011,-0.6609,-4.7402
26.32,-6.3242,-1.5747,-4.7495
26.34,-7.0392,-2.4506,-4.5885
26.36,-7.5469,-3.2646,-4.2823
26.38,-7.8706,-3.9972,-3.8733
26.4,-8.0466,-4.6339,-3.4127
26.42,-8.1142,-5.1647,-2.9495
26.44,-8.1062,-5.5832,-2.523
26.46,-8.0434,-5.8857,-2.1577
26.48,-7.9327,-6.0691,-1.8636
26.5,-7.7703,-6.1311,-1.6392
26.52,-7.5463,-6.0688,-1.4774
26.54,-7.2511,-5.8797,-1.3714
26.56,-6.8806,-5.5619,-1.3187
26.58,-6.4378,-5.116,-1.3219
26.6,-5.9323,-4.5465,-1.3858
26.62,-5.3763,-3.8634,-1.5128
26.64,-4.7797,-3.0838,-1.6959
26.66,-4.1451,-2.2316,-1.9134
26.68,-3.4645,-1.3382,-2.1263
26.7,-2.7205,-0.44029,-2.2802
26.72,-1.8891,0.42182,-2.3109
26.74,-0.94747,1.2074,-2.1549
26.76,0.11812,1.8787,-1.7606
26.78,1.304,2.4043,-1.1003
26.8,2.5833,2.7625,-0.17914
26.82,3.9041,2.9431,0.96093
26.84,5.1916,2.9494,2.2422
26.86,6.3559,2.7972,3.5587
26.88,7.3028,2.5141,4.7887
26.9,7.946,2.1363,5.8097
26.92,8.2198,1.7046,6.5152
26.94,8.0898,1.2611,6.8287
26.96,7.5583,0.84428,6.714
26.98,6.666,0.48583,6.1802
27,5.4876,0.2085,5.2791
27.02,4.1227,0.025,4.0977
27.04,2.6842,-0.061451,2.7456
27.06,1.2836,-0.055437,1.339
27.08,0.019009,0.033156,-0.014147
27.1,-1.0355,0.19187,-1.2274
27.12,-1.8358,0.40804,-2.2438
27.14,-2.3683,0.67044,-3.0388
27.16,-2.6462,0.96982,-3.616
27.18,-2.7008,1.2984,-3.9992
27.2,-2.5719,1.6486,-4.2205
27.22,-2.297,2.0116,-4.3086
27.24,-1.9035,2.3756,-4.2791
27.26,-1.4047,2.7251,-4.1299
27.28,-0.80009,3.0413,-3.8414
27.3,-0.080531,3.303,-3.3835
27.32,0.76317,3.4889,-2.7257
27.34,1.7308,3.5803,-1.8495
27.36,2.8041,3.5636,-0.75947
27.38,3.9425,3.4328,0.50968
27.4,5.0821,3.1902,1.8919
27.42,6.1421,2.8469,3.2952
27.44,7.0341,2.4215,4.6127
27.46,7.6752,1.9375,5.7377
27.48,8.0004,1.4213,6.5792
27.5,7.9733,0.89844,7.0749
27.52,7.5917,0.39177,7.1999
27.54,6.8873,-0.080842,6.9681
27.56,5.9202,-0.50711,6.4274
27.58,4.7692,-0.88022,5.6494
27.6,3.5187,-1.1978,4.7165
27.62,2.2473,-1.4602,3.7075
27.64,1.0181,-1.6689,2.687
27.66,-0.12689,-1.8247,1.6978
27.68,-1.1676,-1.9264,0.75884
27.7,-2.1024,-1.9708,-0.13162
27.72,-2.9419,-1.9521,-0.98983
27.74,-3.7017,-1.8637,-1.838
27.76,-4.3949,-1.699,-2.6959
27.78,-5.027,-1.4535,-3.5736
27.8,-5.5928,-1.1261,-4.4667
27.82,-6.0756,-0.7208,-5.3548
27.84,-6.4483,-0.2473,-6.201
27.86,-6.6764,0.2788,-6.9552
27.88,-6.721,0.83665,-7.5576
27.9,-6.5423,1.4014,-7.9437
27.92,-6.1037,1.9461,-8.0498
27.94,-5.3762,2.4437,-7.8199
27.96,-4.3426,2.8694,-7.212
27.98,-3.0031,3.2024,-6.2054
28,-1.3795,3.4274,-4.8069
28.02,0.48084,3.5357,-3.0548
28.04,2.504,3.5251,-1.0212
28.06,4.5911,3.4,1.1911
28.08,6.6248,3.17,3.4548
28.1,8.4779,2.849,5.6289
28.12,10.027,2.4539,7.5729
28.14,11.165,2.0034,9.1612
28.16,11.814,1.5168,10.298
28.18,11.938,1.0133,10.925
28.2,11.543,0.51185,11.031
28.22,10.68,0.030292,10.649
28.24,9.4349,-0.41439,9.8493
28.26,7.9217,-0.80659,8.7282
28.28,6.2651,-1.1325,7.3975
28.3,4.5878,-1.3806,5.9684
28.32,2.9979,-1.5429,4.5408
28.34,1.5802,-1.6153,3.1955
28.36,0.39123,-1.5991,1.9903
28.38,-0.5403,-1.5005,0.9602
28.4,-1.2105,-1.3315,0.121
28.42,-1.6349,-1.1088,-0.52609
28.44,-1.8418,-0.85229,-0.98954
28.46,-1.8674,-0.58367,-1.2837
28.48,-1.7508,-0.32396,-1.4268
28.5,-1.5321,-0.091454,-1.4406
28.52,-1.2508,0.10013,-1.3509
28.54,-0.9458,0.24285,-1.1887
28.56,-0.65498,0.33483,-0.98981
28.58,-0.41482,0.37965,-0.79447
28.6,-0.2592,0.38492,-0.64413
28.62,-0.21752,0.36026,-0.57778
28.64,-0.31255,0.31504,-0.62758
28.66,-0.55835,0.25634,-0.81469
28.68,-0.9588,0.18752,-1.1463
28.7,-1.507,0.10745,-1.6145
28.72,-2.1859,0.010848,-2.1967
28.74,-2.9697,-0.11076,-2.859
28.76,-3.8269,-0.26731,-3.5596
28.78,-4.7225,-0.46837,-4.2542
28.8,-5.6221,-0.72129,-4.9008
28.82,-6.4943,-1.0299,-5.4645
28.84,-7.3137,-1.3935,-5.9201
28.86,-8.0625,-1.8075,-6.255
28.88,-8.7312,-2.2629,-6.4683
28.9,-9.3186,-2.7482,-6.5704
28.92,-9.8297,-3.2498,-6.5798
28.94,-10.273,-3.7537,-6.5193
28.96,-10.657,-4.2455,-6.4113
28.98,-10.985,-4.7116,-6.2737
29,-11.254,-5.1389,-6.1149
29.02,-11.447,-5.5152,-5.9314
29.04,-11.536,-5.8289,-5.7066
29.06,-11.481,-6.0697,-5.4111
29.08,-11.236,-6.2286,-5.007
29.1,-10.751,-6.2986,-4.4522
29.12,-9.9843,-6.2758,-3.7084
29.14,-8.9078,-6.1601,-2.7478
29.16,-7.515,-5.9551,-1.56
29.18,-5.8263,-5.6688,-0.15758
29.2,-3.891,-5.3126,1.4216
29.22,-1.7855,-4.9005,3.115
29.24,0.39198,-4.4471,4.839
29.26,2.5296,-3.9658,6.4953
29.28,4.5121,-3.4674,7.9795
29.3,6.2316,-2.9584,9.1901
29.32,7.5972,-2.4406,10.038
29.34,8.5426,-1.911,10.454
29.36,9.0316,-1.3636,10.395
29.38,9.0601,-0.79077,9.8509
29.4,8.6558,-0.18631,8.8421
29.42,7.8749,0.45227,7.4226
29.44,6.7974,1.1214,5.676
29.46,5.5208,1.8099,3.7109
29.48,4.1525,2.4989,1.6536
29.5,2.8018,3.1627,-0.36087
29.52,1.5712,3.7712,-2.2
29.54,0.5477,4.293,-3.7453
29.56,-0.20441,4.699,-4.9034
29.58,-0.64976,4.9664,-5.6162
29.6,-0.78501,5.0815,-5.8665
29.62,-0.63853,5.0414,-5.6799
29.64,-0.26608,4.8548,-5.1209
29.66,0.25727,4.5408,-4.2835
29.68,0.84811,4.1264,-3.2783
29.7,1.427,3.6437,-2.2167
29.72,1.9298,3.1261,-1.1963
29.74,2.3169,2.6054,-0.28846
29.76,2.5771,2.1086,0.46842
29.78,2.7266,1.6573,1.0693
29.8,2.8034,1.2665,1.5368
29.82,2.8563,0.94551,1.9108
29.84,2.934,0.69893,2.2351
29.86,3.0733,0.5282,2.5451
29.88,3.2909,0.4327,2.8582
29.9,3.58,0.4105,3.1696
29.92,3.912,0.45847,3.4536
29.94,4.2424,0.57197,3.6704
29.96,4.5199,0.74402,3.7758
29.98,4.6967,0.9647,3.732
30,4.737,1.2207,3.5163
30.02,4.6216,1.4954,3.1261
30.04,4.3497,1.7702,2.5795
30.06,3.9359,2.0254,1.9105
30.08,3.4052,2.2428,1.1625
30.1,2.7862,2.4072,0.37898
30.12,2.1059,2.5089,-0.40298
30.14,1.3863,2.5441,-1.1577
30.16,0.64405,2.5158,-1.8717
30.18,-0.10782,2.433,-2.5409
30.2,-0.85607,2.3096,-3.1657
30.22,-1.5836,2.1618,-3.7454
30.24,-2.267,2.0064,-4.2734
30.26,-2.8759,1.8582,-4.7341
30.28,-3.375,1.7284,-5.1034
30.3,-3.728,1.6234,-5.3513
30.32,-3.9021,1.5442,-5.4463
30.34,-3.873,1.4874,-5.3604
30.36,-3.6286,1.4456,-5.0742
30.38,-3.1709,1.4094,-4.5803
30.4,-2.5162,1.3689,-3.8851
30.42,-1.6949,1.315,-3.0099
30.44,-0.74903,1.2413,-1.9903
30.46,0.26867,1.1439,-0.87527
30.48,1.2973,1.0226,0.2747
30.5,2.27,0.87978,1.3903
30.52,3.1171,0.71999,2.3971
30.54,3.7706,0.54918,3.2215
30.56,4.1714,0.37362,3.7978
30.58,4.2761,0.19915,4.0769
30.6,4.0655,0.030726,4.0347
30.62,3.5511,-0.12784,3.6789
30.64,2.7785,-0.27382,3.0523
30.66,1.8258,-0.40534,2.2311
30.68,0.7966,-0.5211,1.3177
30.7,-0.19198,-0.62018,0.4282
30.72,-1.0252,-0.7019,-0.32333
30.74,-1.6072,-0.76585,-0.84133
30.76,-1.8749,-0.81199,-1.0629
30.78,-1.8076,-0.84078,-0.96678
30.8,-1.4288,-0.85308,-0.57576
30.82,-0.8014,-0.85001,0.048616
30.84,-0.015432,-0.83254,0.81711
30.86,0.8269,-0.80095,1.6279
30.88,1.6277,-0.75435,2.382
30.9,2.307,-0.69033,2.9973
30.92,2.8115,-0.60499,3.4165
30.94,3.1173,-0.49347,3.6108
30.96,3.2264,-0.35085,3.5772
30.98,3.159,-0.17356,3.3326
31,2.9444,0.03917,2.9052
31.02,2.6117,0.28394,2.3278
31.04,2.1842,0.55225,1.632
31.06,1.6769,0.83029,0.84662
31.08,1.098,1.0995,-0.001496
31.1,0.45335,1.3381,-0.88474
31.12,-0.24871,1.5229,-1.7716
31.14,-0.99294,1.632,-2.6249
31.16,-1.7553,1.6471,-3.4024
31.18,-2.5039,1.5555,-4.0594
31.2,-3.2027,1.3519,-4.5546
31.22,-3.8164,1.0387,-4.8551
31.24,-4.3164,0.62616,-4.9426
31.26,-4.6848,0.13171,-4.8165
31.28,-4.9167,-0.42161,-4.4951
31.3,-5.0195,-1.0066,-4.0129
31.32,-5.0105,-1.5936,-3.4168
31.34,-4.9118,-2.1525,-2.7593
31.36,-4.7456,-2.6537,-2.0919
31.38,-4.5292,-3.0703,-1.4589
31.4,-4.2721,-3.3793,-0.89272
31.42,-3.9739,-3.5629,-0.41105
31.44,-3.6257,-3.6095,-0.016208
31.46,-3.2119,-3.5154,0.30349
31.48,-2.7142,-3.2849,0.57065
31.5,-2.1165,-2.9309,0.81446
31.52,-1.4087,-2.4743,1.0656
31.54,-0.59189,-1.9428,1.351
31.56,0.31962,-1.3693,1.6889
31.58,1.2967,-0.78899,2.0857
31.6,2.2963,-0.23707,2.5334
31.62,3.265,0.25438,3.0106
31.64,4.1435,0.65885,3.4847
31.66,4.8738,0.95731,3.9165
31.68,5.4056,1.1393,4.2663
31.7,5.7025,1.2032,4.4993
31.72,5.7468,1.1555,4.5913
31.74,5.5407,1.0094,4.5312
31.76,5.1052,0.78296,4.3222
31.78,4.4763,0.49694,3.9793
31.8,3.6989,0.17299,3.5259
31.82,2.8209,-0.16812,2.989
31.84,1.8876,-0.50768,2.3953
31.86,0.93838,-0.82979,1.7682
31.88,0.0059393,-1.1216,1.1275
31.9,-0.88226,-1.3731,0.49087
31.92,-1.7009,-1.5774,-0.12352
31.94,-2.4238,-1.7299,-0.69389
31.96,-3.0214,-1.8284,-1.1929
31.98,-3.4612,-1.8733,-1.5879
32,-3.7107,-1.8674,-1.8433
32.02,-3.7415,-1.816,-1.9254
32.04,-3.5359,-1.7274,-1.8086
32.06,-3.0925,-1.6118,-1.4808
32.08,-2.4299,-1.4817,-0.94818
32.1,-1.5872,-1.3503,-0.23696
32.12,-0.62265,-1.2308,0.60811
32.14,0.39281,-1.1348,1.5276
32.16,1.382,-1.0713,2.4533
32.18,2.2695,-1.0459,3.3153
32.2,2.9883,-1.0599,4.0482
32.22,3.485,-1.1107,4.5957
32.24,3.722,-1.1923,4.9143
32.26,3.6784,-1.2955,4.9739
32.28,3.3486,-1.4098,4.7584
32.3,2.7407,-1.5235,4.2642
32.32,1.8748,-1.6249,3.4998
32.34,0.78225,-1.7025,2.4847
32.36,-0.49546,-1.7449,1.2494
32.38,-1.9068,-1.741,-0.1658
32.4,-3.3915,-1.6804,-1.7111
32.42,-4.8821,-1.553,-3.3291
32.44,-6.3072,-1.3506,-4.9566
32.46,-7.5956,-1.0678,-6.5278
32.48,-8.6802,-0.70336,-7.9769
32.5,-9.503,-0.26206,-9.2409
32.52,-10.018,0.24456,-10.262
32.54,-10.192,0.79772,-10.99
32.56,-10.01,1.3721,-11.382
32.58,-9.4688,1.9378,-11.407
32.6,-8.5828,2.4628,-11.046
32.62,-7.3804,2.9162,-10.297
32.64,-5.9062,3.2718,-9.178
32.66,-4.2206,3.5102,-7.7308
32.68,-2.4002,3.6214,-6.0216
32.7,-0.53556,3.6047,-4.1403
32.72,1.2723,3.4684,-2.1961
32.74,2.9196,3.2281,-0.30843
32.76,4.3087,2.9042,1.4045
32.78,5.359,2.5199,2.8392
32.8,6.0178,2.0987,3.919
32.82,6.2676,1.6633,4.6042
32.84,6.1305,1.2344,4.8961
32.86,5.6662,0.83037,4.8358
32.88,4.9648,0.46775,4.497
32.9,4.1348,0.16077,3.974
32.92,3.2891,-0.078697,3.3678
32.94,2.5303,-0.24179,2.7721
32.96,1.939,-0.32354,2.2626
32.98,1.5661,-0.32386,1.89
33,1.431,-0.24823,1.6792
33.02,1.5243,-0.10778,1.6321
33.04,1.8154,0.081395,1.734
33.06,2.2608,0.2998,1.961
33.08,2.8128,0.52671,2.2861
33.1,3.4262,0.74266,2.6835
33.12,4.0611,0.93172,3.1294
33.14,4.6837,1.0831,3.6006
33.16,5.2635,1.192,4.0715
33.18,5.7699,1.2588,4.5111
33.2,6.1703,1.2883,4.8821
33.22,6.429,1.287,5.142
33.24,6.5091,1.2618,5.2473
33.26,6.3769,1.2172,5.1596
33.28,6.0075,1.1551,4.8524
33.3,5.3909,1.0739,4.3169
33.32,4.5355,0.96945,3.5661
33.34,3.4703,0.83627,2.634
33.36,2.2421,0.6693,1.5728
33.38,0.91091,0.46546,0.44545
33.4,-0.45758,0.2248,-0.68238
33.42,-1.8004,-0.048948,-1.7515
33.44,-3.0646,-0.34854,-2.716
33.46,-4.2119,-0.66399,-3.5479
33.48,-5.2206,-0.98371,-4.2369
33.5,-6.0839,-1.2959,-4.788
33.52,-6.8045,-1.5895,-5.215
33.54,-7.3885,-1.8553,-5.5332
33.56,-7.8383,-2.0867,-5.7517
33.58,-8.1473,-2.2791,-5.8683
33.6,-8.2972,-2.4305,-5.8667
33.62,-8.2587,-2.5409,-5.7178
33.64,-7.9964,-2.6118,-5.3846
33.66,-7.4756,-2.6456,-4.8301
33.68,-6.6717,-2.6451,-4.0267
33.7,-5.5788,-2.6129,-2.9658
33.72,-4.2164,-2.5507,-1.6657
33.74,-2.6341,-2.4584,-0.17562
33.76,-0.90977,-2.3342,1.4245
33.78,0.85454,-2.174,3.0285
33.8,2.5426,-1.9715,4.5142
33.82,4.0363,-1.7195,5.7558
33.84,5.2289,-1.4104,6.6393
33.86,6.0386,-1.0384,7.077
33.88,6.4189,-0.6008,7.0197
33.9,6.3647,-0.099971,6.4647
33.92,5.9142,0.45564,5.4586
33.94,5.144,1.051,4.0929
33.96,4.1602,1.6651,2.4951
33.98,3.0856,2.272,0.81361
34,2.0446,2.8434,-0.79878
34.02,1.1486,3.3512,-2.2026
34.04,0.48288,3.7699,-3.287
34.06,0.098133,4.0793,-3.9811
34.08,0.0063872,4.266,-4.2596
34.1,0.18237,4.3245,-4.1421
34.12,0.56976,4.2568,-3.687
34.14,1.0912,4.0717,-2.9806
34.16,1.66,3.7836,-2.1236
34.18,2.1928,3.4104,-1.2176
34.2,2.6192,2.9724,-0.35323
34.22,2.8896,2.4906,0.39899
34.24,2.9785,1.9858,0.99269
34.26,2.8838,1.4777,1.4061
34.28,2.6236,0.98452,1.6391
34.3,2.2296,0.5224,1.7072
34.32,1.7408,0.10476,1.636
34.34,1.1969,-0.25813,1.4551
34.36,0.63372,-0.55975,1.1935
34.38,0.079742,-0.7976,0.87734
34.4,-0.44461,-0.97316,0.52856
34.42,-0.9266,-1.0913,0.16475
34.44,-1.3598,-1.1594,-0.20039
34.46,-1.7423,-1.1855,-0.55685
34.48,-2.0754,-1.177,-0.89836
34.5,-2.3616,-1.1392,-1.2224
34.52,-2.6044,-1.0741,-1.5303
34.54,-2.8064,-0.9807,-1.8257
34.56,-2.9678,-0.85506,-2.1127
34.58,-3.0849,-0.69222,-2.3927
34.6,-3.1479,-0.48783,-2.66
34.62,-3.1394,-0.24015,-2.8992
34.64,-3.0344,0.048508,-3.0829
34.66,-2.8018,0.37094,-3.1727
34.68,-2.4085,0.71533,-3.1239
34.7,-1.8254,1.0663,-2.8918
34.72,-1.0347,1.4069,-2.4416
34.74,-0.037005,1.7206,-1.7576
34.76,1.1425,1.9929,-0.85039
34.78,2.4521,2.2135,0.23858
34.8,3.8147,2.376,1.4387
34.82,5.1345,2.478,2.6564
34.84,6.307,2.5203,3.7868
34.86,7.2318,2.5049,4.7269
34.88,7.8254,2.4347,5.3907
34.9,8.0326,2.3115,5.721
34.92,7.8336,2.1366,5.697
34.94,7.247,1.9103,5.3367
34.96,6.3261,1.6331,4.693
34.98,5.1518,1.3066,3.8453
35,3.8213,0.93367,2.8877
35.02,2.4361,0.51979,1.9163
35.04,1.0905,0.072458,1.018
35.06,-0.13771,-0.39904,0.26133
35.08,-1.193,-0.8843,-0.30869
35.1,-2.0444,-1.3725,-0.67196
35.12,-2.6848,-1.853,-0.83184
35.14,-3.1272,-2.3157,-0.81151
35.16,-3.3999,-2.7509,-0.64897
35.18,-3.5413,-3.1495,-0.39184
35.2,-3.5947,-3.5024,-0.092258
35.22,-3.6035,-3.8014,0.19785
35.24,-3.6079,-4.0388,0.43096
35.26,-3.6413,-4.2091,0.56775
35.28,-3.729,-4.3092,0.58023
35.3,-3.8859,-4.34,0.4541
35.32,-4.1167,-4.3066,0.18985
35.34,-4.416,-4.2183,-0.19764
35.36,-4.7697,-4.0885,-0.68114
35.38,-5.1575,-3.9328,-1.2247
35.4,-5.5557,-3.7675,-1.7882
35.42,-5.9405,-3.6079,-2.3326
35.44,-6.2906,-3.4665,-2.8241
35.46,-6.5893,-3.3521,-3.2372
35.48,-6.8253,-3.2689,-3.5565
35.5,-6.9921,-3.217,-3.7751
35.52,-7.0864,-3.1931,-3.8933
35.54,-7.1059,-3.1914,-3.9146
35.56,-7.0471,-3.2045,-3.8426
35.58,-6.9034,-3.2247,-3.6787
35.6,-6.6645,-3.244,-3.4205
35.62,-6.3175,-3.2552,-3.0623
35.64,-5.8487,-3.2512,-2.5975
35.66,-5.2469,-3.2257,-2.0212
35.68,-4.5075,-3.1731,-1.3344
35.7,-3.636,-3.0887,-0.54732
35.72,-2.6509,-2.969,0.3181
35.74,-1.5851,-2.8121,1.2271
35.76,-0.48495,-2.6177,2.1328
35.78,0.59228,-2.3872,2.9795
35.8,1.584,-2.1232,3.7072
35.82,2.4288,-1.8289,4.2578
35.84,3.0746,-1.5079,4.5825
35.86,3.4857,-1.1628,4.6485
35.88,3.6491,-0.79559,4.4447
35.9,3.5779,-0.40708,3.985
35.92,3.3109,0.0027243,3.3082
35.94,2.9092,0.43404,2.4752
35.96,2.4482,0.88668,1.5616
35.98,2.008,1.3594,0.64867
36,1.6623,1.8492,-0.18692
36.02,1.4685,2.3514,-0.88295
36.04,1.4609,2.8594,-1.3985
36.06,1.6474,3.3645,-1.7171
36.08,2.0115,3.8568,-1.8454
36.1,2.5175,4.3252,-1.8077
36.12,3.1198,4.7575,-1.6377
36.14,3.7719,5.1412,-1.3694
36.16,4.4341,5.4639,-1.0297
36.18,5.0793,5.7133,-0.63402
36.2,5.6925,5.8787,-0.1862
36.22,6.2685,5.9515,0.31692
36.24,6.8048,5.9264,0.87835
36.26,7.2946,5.802,1.4925
36.28,7.7204,5.5818,2.1385
36.3,8.0509,5.2742,2.7768
36.32,8.2423,4.892,3.3503
36.34,8.2435,4.4523,3.7912
36.36,8.0053,3.9744,4.0309
36.38,7.4905,3.4792,4.0113
36.4,6.6832,2.9873,3.6959
36.42,5.5951,2.5181,3.077
36.44,4.2674,2.0888,2.1786
36.46,2.7672,1.7134,1.0538
36.48,1.1807,1.4032,-0.22253
36.5,-0.39719,1.1655,-1.5627
36.52,-1.8729,1.0041,-2.877
36.54,-3.1638,0.9186,-4.0824
36.56,-4.2044,0.90454,-5.109
36.58,-4.9492,0.95289,-5.9021
36.6,-5.373,1.0504,-6.4234
36.62,-5.4687,1.1799,-6.6486
36.64,-5.2443,1.3216,-6.5659
36.66,-4.7211,1.4543,-6.1753
36.68,-3.9317,1.5572,-5.4889
36.7,-2.9204,1.612,-4.5323
36.72,-1.7434,1.6041,-3.3476
36.74,-0.46923,1.5246,-1.9938
36.76,0.82341,1.3701,-0.54671
36.78,2.0486,1.1438,0.90478
36.8,3.1194,0.85433,2.2651
36.82,3.9555,0.51506,3.4404
36.84,4.4916,0.14303,4.3486
36.86,4.685,-0.24236,4.9274
36.88,4.5212,-0.62058,5.1418
36.9,4.0162,-0.97113,4.9873
36.92,3.2153,-1.2747,4.49
36.94,2.1891,-1.5144,3.7035
36.96,1.026,-1.6767,2.7027
36.98,-0.17596,-1.7531,1.5771
37,-1.3177,-1.7404,0.42261
37.02,-2.3075,-1.6418,-0.66573
37.04,-3.0676,-1.4671,-1.6005
37.06,-3.5396,-1.232,-2.3076
37.08,-3.6887,-0.95678,-2.7319
37.1,-3.5057,-0.66482,-2.8409
37.12,-3.0085,-0.38028,-2.6282
37.14,-2.2412,-0.12587,-2.1153
37.16,-1.2723,0.079089,-1.3514
37.18,-0.19002,0.22019,-0.41021
37.2,0.90425,0.28873,0.61553
37.22,1.9047,0.28177,1.6229
37.24,2.711,0.20165,2.5094
37.26,3.239,0.055054,3.1839
37.28,3.4294,-0.14817,3.5776
37.3,3.2551,-0.39609,3.6511
37.32,2.7234,-0.67565,3.399
37.34,1.8751,-0.97343,2.8485
37.36,0.77846,-1.2762,2.0547
37.38,-0.47976,-1.5714,1.0916
37.4,-1.8055,-1.8475,0.041942
37.42,-3.1083,-2.0944,-1.014
37.44,-4.3107,-2.304,-2.0066
37.46,-5.3539,-2.4707,-2.8831
37.48,-6.2004,-2.5914,-3.609
37.5,-6.832,-2.6657,-4.1663
37.52,-7.2454,-2.696,-4.5493
37.54,-7.4456,-2.6869,-4.7587
37.56,-7.4404,-2.6445,-4.7958
37.58,-7.2356,-2.5762,-4.6595
37.6,-6.8336,-2.4892,-4.3444
37.62,-6.2339,-2.3908,-3.8431
37.64,-5.4376,-2.2872,-3.1503
37.66,-4.452,-2.1835,-2.2685
37.68,-3.2964,-2.0832,-1.2132
37.7,-2.0054,-1.988,-0.017361
37.72,-0.63073,-1.8979,1.2672
37.74,0.76085,-1.8108,2.5717
37.76,2.0927,-1.7228,3.8155
37.78,3.2857,-1.6281,4.9137
37.8,4.267,-1.5197,5.7867
37.82,4.9786,-1.3904,6.369
37.84,5.3837,-1.2333,6.617
37.86,5.4711,-1.043,6.5141
37.88,5.2552,-0.81713,6.0723
37.9,4.7736,-0.55651,5.3301
37.92,4.0814,-0.26601,4.3474
37.94,3.2445,0.045644,3.1989
37.96,2.3321,0.3665,1.9656
37.98,1.4101,0.68237,0.72772
38,0.53637,0.97822,-0.44184
38.02,-0.24243,1.2395,-1.482
38.04,-0.89208,1.4538,-2.3459
38.06,-1.3905,1.6114,-3.0019
38.08,-1.7271,1.7064,-3.4336
38.1,-1.9014,1.7372,-3.6387
38.12,-1.9226,1.706,-3.6285
38.14,-1.8086,1.6186,-3.4272
38.16,-1.5863,1.4843,-3.0705
38.18,-1.2904,1.3143,-2.6047
38.2,-0.9624,1.1215,-2.0839
38.22,-0.64749,0.91946,-1.5669
38.24,-0.3913,0.72096,-1.1123
38.26,-0.23521,0.5375,-0.77271
38.28,-0.21153,0.37821,-0.58974
38.3,-0.33933,0.24923,-0.58856
38.32,-0.62151,0.1533,-0.77481
38.34,-1.0438,0.089777,-1.1335
38.36,-1.5757,0.054978,-1.6307
38.38,-2.1738,0.042949,-2.2167
38.4,-2.786,0.046468,-2.8325
38.42,-3.3568,0.058166,-3.4149
38.44,-3.8323,0.071578,-3.9039
38.46,-4.1649,0.081947,-4.2469
38.48,-4.3166,0.086662,-4.4033
38.5,-4.2615,0.085261,-4.3467
38.52,-3.987,0.079038,-4.0661
38.54,-3.4954,0.070353,-3.5657
38.56,-2.8031,0.061786,-2.8649
38.58,-1.9412,0.055342,-1.9966
38.6,-0.95402,0.051821,-1.0058
38.62,0.10302,0.050492,0.052524
38.64,1.1668,0.049088,1.1177
38.66,2.1714,0.0441,2.1273
38.68,3.0547,0.031279,3.0235
38.7,3.765,0.0062286,3.7587
38.72,4.267,-0.035034,4.302
38.74,4.547,-0.09564,4.6426
38.76,4.6147,-0.1776,4.7923
38.78,4.5016,-0.28173,4.7834
38.8,4.2564,-0.40764,4.6641
38.82,3.9372,-0.55384,4.491
38.84,3.6024,-0.71776,4.3202
38.86,3.302,-0.89569,4.1977
38.88,3.0701,-1.0826,4.1527
38.9,2.921,-1.2722,4.1932
38.92,2.8488,-1.4562,4.305
38.94,2.8305,-1.625,4.4555
38.96,2.8318,-1.7674,4.5993
38.98,2.8145,-1.8716,4.686
39,2.7431,-1.9257,4.6687
39.02,2.5907,-1.9194,4.5101
39.04,2.3418,-1.8452,4.187
39.06,1.9931,-1.6993,3.6924
39.08,1.5516,-1.4832,3.0348
39.1,1.0323,-1.2033,2.2356
39.12,0.45412,-0.87113,1.3253
39.14,-0.16237,-0.50205,0.33968
39.16,-0.7974,-0.11394,-0.68347
39.18,-1.433,0.27478,-1.7078
39.2,-2.0534,0.64697,-2.7003
39.22,-2.6448,0.98839,-3.6332
39.24,-3.1956,1.2887,-4.4843
39.26,-3.6959,1.5419,-5.2378
39.28,-4.1377,1.746,-5.8837
39.3,-4.514,1.9021,-6.4161
39.32,-4.8177,2.0134,-6.8311
39.34,-5.0397,2.0839,-7.1236
39.36,-5.1671,2.1174,-7.2846
39.38,-5.1814,2.1171,-7.2984
39.4,-5.0577,2.085,-7.1427
39.42,-4.7668,2.0228,-6.7896
39.44,-4.2794,1.9319,-6.2113
39.46,-3.5724,1.8141,-5.3864
39.48,-2.6367,1.6721,-4.3088
39.5,-1.4854,1.51,-2.9953
39.52,-0.15854,1.3325,-1.4911
39.54,1.2751,1.1458,0.12938
39.56,2.7224,0.95601,1.7664
39.58,4.0748,0.76976,3.3051
39.6,5.2223,0.59324,4.629
39.62,6.0689,0.43223,5.6367
39.64,6.548,0.2919,6.2561
39.66,6.6332,0.17676,6.4565
39.68,6.344,0.09057,6.2534
39.7,5.743,0.036095,5.7069
39.72,4.9273,0.01489,4.9124
39.74,4.0137,0.026931,3.9867
39.76,3.121,0.070304,3.0507
39.78,2.3539,0.14101,2.2129
39.8,1.789,0.23299,1.5561
39.82,1.4673,0.33835,1.1289
39.84,1.3922,0.44795,0.94424
39.86,1.5345,0.55207,0.98244
39.88,1.8407,0.64117,1.1995
39.9,2.244,0.70673,1.5373
39.92,2.6751,0.74181,1.9333
39.94,3.0707,0.74156,2.3291
39.96,3.3792,0.70349,2.6757
39.98,3.563,0.62758,2.9354
40,3.5978,0.51632,3.0815
40.02,3.4703,0.37468,3.0956
40.04,3.1755,0.21001,2.9655
40.06,2.7145,0.031904,2.6826
40.08,2.0931,-0.14811,2.2412
40.1,1.3222,-0.31702,1.6392
40.12,0.41898,-0.46109,0.88007
40.14,-0.59158,-0.56673,-0.024853
40.16,-1.6752,-0.62166,-1.0535
40.18,-2.7874,-0.61603,-2.1714
40.2,-3.8746,-0.5435,-3.3311
40.22,-4.8755,-0.40203,-4.4735
40.24,-5.7252,-0.19428,-5.5309
40.26,-6.3596,0.072379,-6.432
40.28,-6.7217,0.38639,-7.1081
40.3,-6.7677,0.73286,-7.5005
40.32,-6.4729,1.0947,-7.5677
40.34,-5.8372,1.454,-7.2912
40.36,-4.8874,1.7929,-6.6803
40.38,-3.6776,2.0954,-5.773
40.4,-2.2858,2.3477,-4.6335
40.42,-0.80737,2.5393,-3.3467
40.44,0.65476,2.6632,-2.0085
40.46,2.0011,2.7162,-0.71512
40.48,3.1469,2.6988,0.44805
40.5,4.0317,2.6149,1.4168
40.52,4.6254,2.4711,2.1543
40.54,4.9301,2.276,2.654
40.56,4.9765,2.0393,2.9372
40.58,4.8175,1.7709,3.0466
40.6,4.5176,1.48,3.0376
40.62,4.1423,1.1747,2.9676
40.64,3.7482,0.86125,2.887
40.66,3.3762,0.54435,2.8319
40.68,3.0477,0.22709,2.8206
40.7,2.7648,-0.08858,2.8534
40.72,2.5139,-0.40132,2.9152
40.74,2.2708,-0.70994,2.9808
40.76,2.007,-1.013,3.02
40.78,1.6947,-1.3086,3.0033
40.8,1.3114,-1.594,2.9053
40.82,0.84166,-1.8661,2.7078
40.84,0.27873,-2.1213,2.4
40.86,-0.37637,-2.3555,1.9791
40.88,-1.1153,-2.5645,1.4492
40.9,-1.9238,-2.7444,0.82067
40.92,-2.7822,-2.8915,0.10928
40.94,-3.667,-3.0025,-0.66455
40.96,-4.5519,-3.0754,-1.4765
40.98,-5.4088,-3.1093,-2.2995
41,-6.2096,-3.1052,-3.1044
41.02,-6.9275,-3.0656,-3.8619
41.04,-7.5382,-2.9951,-4.5431
41.06,-8.0206,-2.8997,-5.1209
41.08,-8.3565,-2.7864,-5.5702
41.1,-8.5309,-2.6627,-5.8682
41.12,-8.5307,-2.5355,-5.9952
41.14,-8.3458,-2.4107,-5.9351
41.16,-7.9697,-2.2926,-5.6771
41.18,-7.4016,-2.1835,-5.2181
41.2,-6.65,-2.0844,-4.5656
41.22,-5.7352,-1.9944,-3.7407
41.24,-4.692,-1.9121,-2.7799
41.26,-3.5698,-1.8351,-1.7348
41.28,-2.43,-1.761,-0.66904
41.3,-1.3406,-1.6871,0.34647
41.32,-0.36843,-1.6102,1.2418
41.34,0.42944,-1.5269,1.9564
41.36,1.0139,-1.433,2.4469
41.38,1.3698,-1.3237,2.6935
41.4,1.5074,-1.1945,2.7019
41.42,1.4612,-1.0411,2.5023
41.44,1.2832,-0.86118,2.1444
41.46,1.0352,-0.65474,1.6899
41.48,0.77929,-0.42516,1.2044
41.5,0.57013,-0.17952,0.74966
41.52,0.4492,0.071582,0.37762
41.54,0.4426,0.31485,0.12775
41.56,0.56169,0.53553,0.026169
41.58,0.80591,0.7191,0.086811
41.6,1.1662,0.85299,0.31319
41.62,1.6278,0.9281,0.69974
41.64,2.1721,0.93997,1.2321
41.66,2.7758,0.88931,1.8865
41.68,3.4101,0.78197,2.6281
41.7,4.039,0.62833,3.4107
41.72,4.6193,0.44221,4.1771
41.74,5.1019,0.23954,4.8623
41.76,5.436,0.036917,5.3991
41.78,5.5751,-0.14978,5.7249
41.8,5.4838,-0.30659,5.7904
41.82,5.1438,-0.42238,5.5662
41.84,4.5583,-0.48948,5.0477
41.86,3.753,-0.50395,4.257
41.88,2.7748,-0.46557,3.2404
41.9,1.6865,-0.37747,2.064
41.92,0.5606,-0.24559,0.80619
41.94,-0.52785,-0.077908,-0.44994
41.96,-1.5074,0.1164,-1.6238
41.98,-2.3152,0.32782,-2.643
42,-2.9,0.54717,-3.4472
42.02,-3.2241,0.76625,-3.9903
42.04,-3.2642,0.97805,-4.2423
42.06,-3.0125,1.1769,-4.1894
42.08,-2.4775,1.3585,-3.836
42.1,-1.6857,1.5191,-3.2048
42.12,-0.68248,1.6561,-2.3385
42.14,0.46815,1.7669,-1.2987
42.16,1.6856,1.8494,-0.16374
42.18,2.8777,1.9015,0.97625
42.2,3.9481,1.9214,2.0267
42.22,4.806,1.9078,2.8982
42.24,5.3761,1.8598,3.5163
42.26,5.6086,1.7772,3.8314
42.28,5.4856,1.6608,3.8248
42.3,5.0244,1.5122,3.5121
42.32,4.2757,1.3344,2.9413
42.34,3.3179,1.1313,2.1866
42.36,2.2468,0.90813,1.3387
42.38,1.1642,0.67163,0.49261
42.4,0.165,0.42972,-0.26472
42.42,-0.67366,0.19149,-0.86515
42.44,-1.3004,-0.033151,-1.2672
42.46,-1.6939,-0.23401,-1.4599
42.48,-1.8632,-0.40128,-1.4619
42.5,-1.8431,-0.52638,-1.3167
42.52,-1.6875,-0.60267,-1.0848
42.54,-1.4601,-0.62614,-0.83392
42.56,-1.2246,-0.59586,-0.62873
42.58,-1.0362,-0.51409,-0.52211
42.6,-0.93467,-0.38611,-0.54856
42.62,-0.94064,-0.21979,-0.72085
42.64,-1.055,-0.024869,-1.0301
42.66,-1.2613,0.18778,-1.4491
42.68,-1.5302,0.40702,-1.9373
42.7,-1.8256,0.62216,-2.4477
42.72,-2.1096,0.82369,-2.9333
42.74,-2.3478,1.0038,-3.3516
42.76,-2.5113,1.1568,-3.6681
42.78,-2.5776,1.2795,-3.8571
42.8,-2.53,1.3712,-3.9012
42.82,-2.3555,1.4339,-3.7894
42.84,-2.044,1.4715,-3.5155
42.86,-1.5883,1.4902,-3.0785
42.88,-0.98586,1.4969,-2.4828
42.9,-0.24257,1.499,-1.7416
42.92,0.62306,1.503,-0.87993
42.94,1.5762,1.5138,0.062416
42.96,2.5643,1.5341,1.0302
42.98,3.5186,1.5636,1.9549
43,4.3602,1.5998,2.7604
43.02,5.0093,1.6376,3.3717
43.04,5.3966,1.6706,3.7261
43.06,5.4752,1.6919,3.7833
43.08,5.2293,1.695,3.5343
43.1,4.6798,1.6748,3.005
43.12,3.8829,1.628,2.2549
43.14,2.9236,1.5531,1.3705
43.16,1.9041,1.4505,0.45362
43.18,0.92934,1.3219,-0.39254
43.2,0.092472,1.1698,-1.0773
43.22,-0.53742,0.9969,-1.5343
43.24,-0.92296,0.80554,-1.7285
43.26,-1.0608,0.5976,-1.6584
43.28,-0.97832,0.37448,-1.3528
43.3,-0.72679,0.13725,-0.86404
43.32,-0.37125,-0.11297,-0.25828
43.34,0.019257,-0.37472,0.39397
43.36,0.3804,-0.64582,1.0262
43.38,0.65865,-0.92325,1.5819
43.4,0.81457,-1.203,2.0176
43.42,0.82352,-1.4804,2.3039
43.44,0.67475,-1.75,2.4247
43.46,0.36972,-2.0059,2.3757
43.48,-0.079475,-2.2425,2.163
43.5,-0.65126,-2.4539,1.8027
43.52,-1.3152,-2.6352,1.32
43.54,-2.0326,-2.7817,0.74909
43.56,-2.7577,-2.8896,0.13185
43.58,-3.4398,-2.9558,-0.48394
43.6,-4.0262,-2.9781,-1.0481
43.62,-4.4677,-2.9552,-1.5125
43.64,-4.7227,-2.8865,-1.8362
43.66,-4.7632,-2.7726,-1.9906
43.68,-4.5784,-2.615,-1.9634
43.7,-4.1778,-2.4167,-1.7611
43.72,-3.5909,-2.1819,-1.409
43.74,-2.8654,-1.9165,-0.94892
43.76,-2.0626,-1.6278,-0.43485
43.78,-1.2508,-1.3244,0.073644
43.8,-0.49753,-1.0161,0.51852
43.82,0.13784,-0.7128,0.85064
43.84,0.61178,-0.42436,1.0361
43.86,0.90173,-0.15931,1.061
43.88,1.0089,0.075649,0.93321
43.9,0.95762,0.27628,0.68134
43.92,0.7919,0.44101,0.35089
43.94,0.56817,0.5708,-0.0026304
43.96,0.34647,0.66867,-0.3222
43.98,0.18062,0.73884,-0.55823
44,0.10923,0.78585,-0.67662
44.02,0.14917,0.81359,-0.66442
44.04,0.29277,0.82466,-0.5319
44.06,0.50935,0.82007,-0.31073
44.08,0.75104,0.79933,-0.048287
44.1,0.96174,0.76098,0.20077
44.12,1.0876,0.70343,0.38414
44.14,1.0867,0.62583,0.46084
44.16,0.93656,0.52891,0.40765
44.18,0.63727,0.41545,0.22182
44.2,0.21011,0.2904,-0.080288
44.22,-0.30784,0.16048,-0.46832
44.24,-0.87186,0.033469,-0.90532
44.26,-1.4385,-0.082863,-1.3557
44.28,-1.9733,-0.18182,-1.7915
44.3,-2.455,-0.25877,-2.1962
44.32,-2.8761,-0.31176,-2.5644
44.34,-3.2397,-0.34187,-2.8978
44.36,-3.5529,-0.35295,-3.1999
44.38,-3.8201,-0.35114,-3.4689
44.4,-4.0366,-0.34396,-3.6926
44.42,-4.1855,-0.3393,-3.8462
44.44,-4.2387,-0.3444,-3.8943
44.46,-4.1611,-0.36485,-3.7963
44.48,-3.9187,-0.4039,-3.5148
44.5,-3.4874,-0.46197,-3.0254
44.52,-2.8619,-0.53645,-2.3254
44.54,-2.0604,-0.62187,-1.4385
44.56,-1.1267,-0.71029,-0.41645
44.58,-0.12663,-0.79194,0.66531
44.6,0.85988,-0.85615,1.716
44.62,1.749,-0.89231,2.6413
44.64,2.4651,-0.89094,3.3561
44.66,2.9513,-0.84472,3.796
44.68,3.1779,-0.74936,3.9273
44.7,3.1463,-0.60422,3.7505
44.72,2.8889,-0.41265,3.3015
44.74,2.4641,-0.18192,2.6461
44.76,1.9491,0.07726,1.8718
44.78,1.4287,0.3515,1.0772
44.8,0.98575,0.62584,0.3599
44.82,0.69037,0.88496,-0.1946
44.84,0.59234,1.1145,-0.52215
44.86,0.71566,1.3022,-0.5865
44.88,1.0563,1.4388,-0.38248
44.9,1.5834,1.5191,0.064271
44.92,2.2426,1.5417,0.70084
44.94,2.9628,1.5095,1.4533
44.96,3.664,1.4291,2.2349
44.98,4.2656,1.3098,2.9557
45,4.6955,1.1635,3.532
45.02,4.8979,1.0026,3.8952
45.04,4.8384,0.83983,3.9986
45.06,4.5086,0.68646,3.8221
45.08,3.9257,0.55185,3.3739
45.1,3.1315,0.44264,2.6888
45.12,2.1869,0.36239,1.8245
45.14,1.1664,0.3116,0.85482
45.16,0.15046,0.28803,-0.13758
45.18,-0.78203,0.28726,-1.0693
45.2,-1.5602,0.30347,-1.8637
45.22,-2.1269,0.33027,-2.4572
45.24,-2.4423,0.36151,-2.8038
45.26,-2.4863,0.39184,-2.8782
45.28,-2.2589,0.41715,-2.6761
45.3,-1.7798,0.43465,-2.2145
45.32,-1.0866,0.44279,-1.5294
45.34,-0.23193,0.44093,-0.67286
45.36,0.7193,0.42893,0.29037
45.38,1.6947,0.40679,1.2879
45.4,2.6192,0.37433,2.2448
45.42,3.4209,0.33105,3.0898
45.44,4.0375,0.27611,3.7614
45.46,4.422,0.2085,4.2135
45.48,4.5482,0.12725,4.421
45.5,4.4136,0.031737,4.3819
45.52,4.0404,-0.078075,4.1184
45.54,3.4728,-0.20144,3.6742
45.56,2.7719,-0.33671,3.1086
45.58,2.0078,-0.48126,2.489
45.6,1.25,-0.6315,1.8815
45.62,0.55856,-0.78293,1.3415
45.64,-0.023945,-0.93024,0.9063
45.66,-0.47729,-1.0675,0.59016
45.68,-0.80496,-1.1881,0.38319
45.7,-1.0317,-1.2859,0.25418
45.72,-1.1978,-1.3546,0.15677
45.74,-1.3513,-1.3893,0.037944
45.76,-1.5392,-1.3865,-0.15271
45.78,-1.7998,-1.3452,-0.45453
45.8,-2.1564,-1.267,-0.88937
45.82,-2.6147,-1.1564,-1.4583
45.84,-3.1621,-1.0206,-2.1416
45.86,-3.7706,-0.86895,-2.9016
45.88,-4.4004,-0.71217,-3.6882
45.9,-5.0059,-0.56097,-4.4449
45.92,-5.5407,-0.4249,-5.1158
45.94,-5.9622,-0.31123,-5.651
45.96,-6.2353,-0.22408,-6.0112
45.98,-6.3347,-0.16405,-6.1707
46,-6.2468,-0.12833,-6.1185
46.02,-5.9696,-0.11133,-5.8583
46.04,-5.5132,-0.10564,-5.4076
46.06,-4.8984,-0.10325,-4.7952
46.08,-4.1559,-0.096746,-4.0592
46.1,-3.3241,-0.080329,-3.2438
46.12,-2.4463,-0.050433,-2.3958
46.14,-1.5671,-0.0059577,-1.5611
46.16,-0.72922,0.051948,-0.78116
46.18,0.030702,0.12045,-0.089752
46.2,0.68523,0.19582,0.48941
46.22,1.2184,0.2742,0.94423
46.24,1.6269,0.35235,1.2745
46.26,1.9191,0.42808,1.491
46.28,2.1139,0.50039,1.6135
46.3,2.2374,0.56933,1.668
46.32,2.3194,0.63557,1.6838
46.34,2.3901,0.69991,1.6902
46.36,2.4764,0.76272,1.7137
46.38,2.5992,0.82354,1.7757
46.4,2.7715,0.88089,1.8906
46.42,2.9971,0.93236,2.0648
46.44,3.2703,0.97488,2.2954
46.46,3.5758,1.0053,2.5705
46.48,3.8901,1.0208,2.8693
46.5,4.1831,1.0198,3.1633
46.52,4.4203,1.0021,3.4183
46.54,4.5658,0.96891,3.5969
46.56,4.5854,0.92319,3.6622
46.58,4.4505,0.86895,3.5816
46.6,4.141,0.81085,3.3302
46.62,3.6484,0.75357,2.8948
46.64,2.9772,0.70126,2.276
46.66,2.1466,0.65714,1.4895
46.68,1.1894,0.62329,0.5661
46.7,0.15066,0.60074,-0.45008
46.72,-0.91471,0.5897,-1.5044
46.74,-1.9458,0.58987,-2.5357
46.76,-2.88,0.60076,-3.4808
46.78,-3.6578,0.62189,-4.2797
46.8,-4.2276,0.65279,-4.8804
46.82,-4.5514,0.69279,-5.2442
46.84,-4.6083,0.74066,-5.349
46.86,-4.3984,0.79426,-5.1927
46.88,-3.9434,0.8502,-4.7936
46.9,-3.286,0.90381,-4.1898
46.92,-2.4858,0.94929,-3.4351
46.94,-1.6131,0.98029,-2.5934
46.96,-0.74073,0.99056,-1.7313
46.98,0.064944,0.97482,-0.90987
47,0.75235,0.92941,-0.17706
47.02,1.2908,0.85286,0.43794
47.04,1.6732,0.74591,0.92732
47.06,1.9148,0.61133,1.3035
47.08,2.0478,0.4533,1.5945
47.1,2.1132,0.27665,1.8365
47.12,2.1511,0.086146,2.065
47.14,2.1922,-0.1141,2.3063
47.16,2.2509,-0.32085,2.5718
47.18,2.3227,-0.5316,2.8543
47.2,2.3857,-0.74415,3.1299
47.22,2.4062,-0.95597,3.3622
47.24,2.3458,-1.1636,3.5094
47.26,2.1702,-1.3622,3.5324
47.28,1.8557,-1.5457,3.4014
47.3,1.3946,-1.7068,3.1013
47.32,0.79514,-1.8381,2.6333
47.34,0.080659,-1.933,2.0137
47.36,-0.71527,-1.9868,1.2715
47.38,-1.5535,-1.9973,0.44373
47.4,-2.394,-1.9657,-0.42822
47.42,-3.1982,-1.8968,-1.3014
47.44,-3.9305,-1.7981,-2.1325
47.46,-4.5576,-1.6792,-2.8784
47.48,-5.0469,-1.5509,-3.496
47.5,-5.3665,-1.4237,-3.9428
47.52,-5.486,-1.307,-4.1791
47.54,-5.3795,-1.2078,-4.1717
47.56,-5.0305,-1.1306,-3.8999
47.58,-4.4376,-1.0769,-3.3607
47.6,-3.6195,-1.0452,-2.5743
47.62,-2.6182,-1.0317,-1.5866
47.64,-1.4982,-1.0306,-0.46762
47.66,-0.34194,-1.0348,0.69286
47.68,0.75802,-1.0368,1.7949
47.7,1.7101,-1.0294,2.7395
47.72,2.4349,-1.0063,3.4412
47.74,2.8759,-0.96302,3.8389
47.76,3.0068,-0.89736,3.9041
47.78,2.8344,-0.80979,3.6442
47.8,2.3978,-0.70353,3.1013
47.82,1.7625,-0.58423,2.3468
47.84,1.0117,-0.45943,1.4711
47.86,0.23548,-0.33759,0.57307
47.88,-0.47924,-0.22704,-0.2522
47.9,-1.0587,-0.1348,-0.92388
47.92,-1.4493,-0.065593,-1.3837
47.94,-1.6221,-0.021101,-1.601
47.96,-1.5746,0.00027013,-1.5748
47.98,-1.329,0.003198,-1.3322
48,-0.92941,-0.0052281,-0.92418
48.02,-0.43584,-0.016518,-0.41932
48.04,0.082489,-0.021965,0.10445
48.06,0.55501,-0.013798,0.56881
48.08,0.91794,0.013881,0.90406
48.1,1.122,0.064512,1.0575
48.12,1.1386,0.13892,0.99971
48.14,0.96465,0.23553,0.72912
48.16,0.62325,0.35097,0.27228
48.18,0.16212,0.48074,-0.31862
48.2,-0.35206,0.61998,-0.97204
48.22,-0.84214,0.76409,-1.6062
48.24,-1.2309,0.90914,-2.14
48.26,-1.4521,1.052,-2.5041
48.28,-1.46,1.1902,-2.6502
48.3,-1.2368,1.3218,-2.5585
48.32,-0.79501,1.4449,-2.2399
48.34,-0.17643,1.5577,-1.7341
48.36,0.55447,1.6577,-1.1032
48.38,1.3199,1.7424,-0.42253
48.4,2.0406,1.809,0.23156
48.42,2.6472,1.8546,0.79255
48.44,3.0902,1.8767,1.2135
48.46,3.3464,1.8732,1.4731
48.48,3.4201,1.8431,1.5771
48.5,3.3412,1.7858,1.5554
48.52,3.1575,1.7019,1.4555
48.54,2.9257,1.5928,1.333
48.56,2.7014,1.4603,1.2411
48.58,2.529,1.3072,1.2218
48.6,2.4354,1.1368,1.2987
48.62,2.4269,0.95304,1.4739
48.64,2.489,0.76075,1.7283
48.66,2.5912,0.56534,2.0259
48.68,2.693,0.37292,2.32
48.7,2.7515,0.19005,2.5614
48.72,2.7287,0.023309,2.7054
48.74,2.5971,-0.12124,2.7184
48.76,2.3433,-0.23872,2.5821
48.78,1.9686,-0.32608,2.2947
48.8,1.4877,-0.38262,1.8703
48.82,0.92621,-0.41027,1.3365
48.84,0.31655,-0.41352,0.73007
48.86,-0.30548,-0.39897,0.093486
48.88,-0.9039,-0.37448,-0.52942
48.9,-1.445,-0.3482,-1.0968
48.92,-1.899,-0.32736,-1.5716
48.94,-2.2412,-0.31726,-1.9239
48.96,-2.4533,-0.32054,-2.1328
48.98,-2.5243,-0.33687,-2.1875
49,-2.4518,-0.36315,-2.0886
49.02,-2.2428,-0.39412,-1.8487
49.04,-1.9147,-0.42339,-1.4913
49.06,-1.4946,-0.44459,-1.05
49.08,-1.018,-0.45249,-0.56552
49.1,-0.52599,-0.44382,-0.082166
49.12,-0.06134,-0.41777,0.35643
49.14,0.33589,-0.37599,0.71187
49.16,0.63292,-0.32214,0.95506
49.18,0.80806,-0.2612,1.0693
49.2,0.85314,-0.19863,1.0518
49.22,0.77427,-0.1395,0.91377
49.24,0.59078,-0.087968,0.67875
49.26,0.33246,-0.046881,0.37935
49.28,0.03562,-0.017824,0.053444
49.3,-0.26154,-0.0013407,-0.2602
49.32,-0.52346,0.0026996,-0.52616
49.34,-0.72123,-0.0052806,-0.71595
49.36,-0.83552,-0.024832,-0.81069
49.38,-0.85831,-0.055572,-0.80274
49.4,-0.79321,-0.097099,-0.69611
49.42,-0.65448,-0.14878,-0.50571
49.44,-0.46513,-0.20947,-0.25566
49.46,-0.25406,-0.27736,0.0233
49.48,-0.052833,-0.34983,0.29699
49.5,0.10774,-0.42356,0.53131
49.52,0.20094,-0.49475,0.69569
49.54,0.20702,-0.55934,0.76636
49.56,0.11553,-0.61334,0.72888
49.58,-0.073153,-0.653,0.57984
49.6,-0.34727,-0.67488,0.32761
49.62,-0.68408,-0.67592,-0.0081596
49.64,-1.0513,-0.65332,-0.39802
49.66,-1.4098,-0.60464,-0.8052
49.68,-1.7169,-0.52791,-1.189
49.7,-1.9305,-0.42197,-1.5085
49.72,-2.0141,-0.28691,-1.7272
49.74,-1.9411,-0.12464,-1.8164
49.76,-1.6992,0.060639,-1.7599
49.78,-1.2935,0.26223,-1.5557
49.8,-0.74712,0.471,-1.2181
49.82,-0.10099,0.67593,-0.77692
49.84,0.5901,0.86502,-0.27492
49.86,1.263,1.0265,0.23649
49.88,1.8534,1.1501,0.70334
49.9,2.3041,1.2281,1.0759
49.92,2.572,1.2566,1.3154
49.94,2.6341,1.2349,1.3992
49.96,2.4902,1.1665,1.3237
49.98,2.1619,1.0573,1.1047
50,1.6893,0.91538,0.77392
50.02,1.1234,0.74951,0.37392
50.04,0.5186,0.56815,-0.049549
50.06,-0.07602,0.37878,-0.4548
50.08,-0.62315,0.18741,-0.81055
50.1,-1.1015,-0.0014665,-1.1
50.12,-1.5067,-0.18466,-1.322
50.14,-1.8492,-0.35996,-1.4892
50.16,-2.1496,-0.52573,-1.6238
50.18,-2.4331,-0.68067,-1.7524
50.2,-2.7234,-0.82363,-1.8997
50.22,-3.0381,-0.95366,-2.0844
50.24,-3.3856,-1.07,-2.3155
50.26,-3.7637,-1.1724,-2.5913
50.28,-4.1602,-1.2607,-2.8995
50.3,-4.5546,-1.3351,-3.2194
50.32,-4.9198,-1.396,-3.5238
50.34,-5.2253,-1.4436,-3.7817
50.36,-5.4387,-1.4777,-3.961
50.38,-5.5288,-1.498,-4.0308
50.4,-5.4682,-1.5036,-3.9646
50.42,-5.2362,-1.4937,-3.7425
50.44,-4.8223,-1.4676,-3.3547
50.46,-4.2292,-1.4251,-2.8041
50.48,-3.4748,-1.3665,-2.1083
50.5,-2.5928,-1.2927,-1.3
50.52,-1.6302,-1.2051,-0.42504
50.54,-0.64333,-1.1052,0.4619
50.56,0.30908,-0.99447,1.3035
50.58,1.1738,-0.87391,2.0477
50.6,1.9103,-0.74415,2.6545
50.62,2.4969,-0.60547,3.1023
50.64,2.9325,-0.45811,3.3906
50.66,3.2359,-0.3027,3.5386
50.68,3.4404,-0.14064,3.5811
50.7,3.5864,0.025599,3.5608
50.72,3.7121,0.19241,3.5197
50.74,3.8464,0.35529,3.4911
50.76,4.0026,0.50936,3.4933
50.78,4.1767,0.6499,3.5268
50.8,4.3486,0.77307,3.5756
50.82,4.4874,0.8764,3.611
50.84,4.5574,0.95902,3.5983
50.86,4.5249,1.0217,3.5032
50.88,4.3644,1.0662,3.2981
50.9,4.0621,1.0953,2.9668
50.92,3.6176,1.1115,2.506
50.94,3.0433,1.117,1.9263
50.96,2.3628,1.113,1.2497
50.98,1.6084,1.1,0.50842
51,0.81941,1.0777,-0.25831
51.02,0.039593,1.0456,-1.006
51.04,-0.68397,1.0035,-1.6874
51.06,-1.3032,0.95172,-2.255
51.08,-1.7722,0.89175,-2.664
51.1,-2.0511,0.82589,-2.877
51.12,-2.1113,0.75719,-2.8685
51.14,-1.9406,0.68899,-2.6296
51.16,-1.548,0.62436,-2.1723
51.18,-0.96506,0.56561,-1.5307
51.2,-0.2456,0.51395,-0.75955
51.22,0.53971,0.46922,0.070494
51.24,1.3113,0.43002,0.88124
51.26,1.9908,0.3939,1.5969
51.28,2.5125,0.35772,2.1548
51.3,2.8316,0.31812,2.5135
51.32,2.9308,0.2719,2.6589
51.34,2.8214,0.21639,2.605
51.36,2.5396,0.14975,2.3899
51.38,2.1394,0.071091,2.0683
51.4,1.6822,-0.019355,1.7015
51.42,1.2262,-0.12017,1.3464
51.44,0.81738,-0.22872,1.0461
51.46,0.4828,-0.34118,0.82398
51.48,0.22863,-0.45261,0.68123
51.5,0.041591,-0.5572,0.59879
51.52,-0.10603,-0.64863,0.54261
51.54,-0.24936,-0.72062,0.47126
51.56,-0.42336,-0.76752,0.34417
51.58,-0.65589,-0.78509,0.12919
51.6,-0.96276,-0.77107,-0.19169
51.62,-1.345,-0.72573,-0.61926
51.64,-1.7886,-0.65201,-1.1366
51.66,-2.2664,-0.55537,-1.711
51.68,-2.7412,-0.44329,-2.2979
51.7,-3.1702,-0.32436,-2.8459
51.72,-3.509,-0.20728,-3.3017
51.74,-3.7158,-0.09973,-3.6161
51.76,-3.7555,-0.0073931,-3.7481
51.78,-3.6024,0.066702,-3.6691
51.8,-3.2431,0.12245,-3.3656
51.82,-2.6786,0.16246,-2.841
51.84,-1.9247,0.19148,-2.1162
51.86,-1.013,0.21542,-1.2284
51.88,0.011121,0.24036,-0.22924
51.9,1.0906,0.27146,0.81913
51.92,2.1607,0.31219,1.8485
51.94,3.1543,0.36384,2.7904
51.96,4.0077,0.42545,3.5823
51.98,4.667,0.49408,4.1729
52,5.0934,0.56547,4.528
52.02,5.2677,0.63473,4.6329
52.04,5.1921,0.6972,4.4949
52.06,4.8905,0.7491,4.1414
52.08,4.4054,0.78798,3.6174
52.1,3.7929,0.8129,2.98
52.12,3.1159,0.82429,2.2916
52.14,2.4364,0.82366,1.6127
52.16,1.8082,0.81304,0.9952
52.18,1.2708,0.79445,0.47637
52.2,0.84501,0.76942,0.075596
52.22,0.53176,0.73859,-0.20683
52.24,0.31345,0.70163,-0.38818
52.26,0.15792,0.65729,-0.49937
52.28,0.024421,0.60369,-0.57927
52.3,-0.12928,0.53884,-0.66812
52.32,-0.33969,0.46118,-0.80087
52.34,-0.6314,0.37017,-1.0016
52.36,-1.0126,0.26679,-1.2794
52.38,-1.4732,0.15375,-1.6269
52.4,-1.9855,0.035538,-2.021
52.42,-2.5076,-0.081884,-2.4257
52.44,-2.9891,-0.19171,-2.7974
52.46,-3.3782,-0.28707,-3.0911
52.48,-3.6291,-0.36202,-3.2671
52.5,-3.7091,-0.41236,-3.2967
52.52,-3.6038,-0.43646,-3.1673
52.54,-3.3197,-0.43554,-2.8842
52.56,-2.8845,-0.41377,-2.4708
52.58,-2.3431,-0.3778,-1.9653
52.6,-1.7517,-0.33596,-1.4158
52.62,-1.1705,-0.29722,-0.87325
52.64,-0.65428,-0.27001,-0.38427
52.66,-0.24569,-0.26119,0.015503
52.68,0.030891,-0.27518,0.30607
52.7,0.1716,-0.3135,0.4851
52.72,0.19221,-0.37474,0.56695
52.74,0.12388,-0.45481,0.57869
52.76,0.0065527,-0.54761,0.55416
52.78,-0.11892,-0.64579,0.52688
52.8,-0.21821,-0.74164,0.52343
52.82,-0.26941,-0.82781,0.5584
52.84,-0.2662,-0.89798,0.63178
52.86,-0.21802,-0.94729,0.72927
52.88,-0.14735,-0.97255,0.8252
52.9,-0.084956,-0.97236,0.88741
52.92,-0.063949,-0.94706,0.88311
52.94,-0.11404,-0.89854,0.7845
52.96,-0.25672,-0.83011,0.57339
52.98,-0.50209,-0.74618,0.24409
53,-0.8474,-0.65194,-0.19546
53.02,-1.2773,-0.55297,-0.72438
53.04,-1.7655,-0.45481,-1.3107
53.06,-2.2766,-0.36251,-1.9141
53.08,-2.7696,-0.28022,-2.4893
53.1,-3.2005,-0.21086,-2.9897
53.12,-3.5267,-0.15601,-3.3707
53.14,-3.7101,-0.11583,-3.5943
53.16,-3.722,-0.089349,-3.6327
53.18,-3.5466,-0.074677,-3.4719
53.2,-3.1844,-0.069462,-3.115
53.22,-2.6544,-0.071244,-2.5831
53.24,-1.9929,-0.077764,-1.9152
53.26,-1.2513,-0.087139,-1.1641
53.28,-0.48973,-0.09789,-0.39184
53.3,0.22986,-0.10885,0.33871
53.32,0.85237,-0.11902,0.97139
53.34,1.3372,-0.12736,1.4645
53.36,1.6637,-0.13273,1.7964
53.38,1.8337,-0.13382,1.9675
53.4,1.8696,-0.12925,1.9988
53.42,1.8095,-0.11776,1.9272
53.44,1.6995,-0.09837,1.7978
53.46,1.5849,-0.070571,1.6555
53.48,1.5023,-0.034449,1.5367
53.5,1.4733,0.0093141,1.4639
53.52,1.5023,0.059518,1.4428
53.54,1.5771,0.11459,1.4625
53.56,1.673,0.17279,1.5002
53.58,1.7583,0.23233,1.5259
53.6,1.8015,0.29153,1.5099
53.62,1.7772,0.34884,1.4284
53.64,1.6709,0.40283,1.2681
53.66,1.4812,0.45214,1.0291
53.68,1.2202,0.49542,0.72477
53.7,0.91146,0.53135,0.38012
53.72,0.58717,0.55862,0.028549
53.74,0.28379,0.57612,-0.29233
53.76,0.037765,0.58299,-0.54522
53.78,-0.1187,0.57879,-0.69749
53.8,-0.16148,0.5636,-0.72508
53.82,-0.077555,0.53804,-0.61559
53.84,0.13293,0.50315,-0.37021
53.86,0.45597,0.46029,-0.0043233
53.88,0.86449,0.4109,0.4536
53.9,1.321,0.35625,0.96475
53.92,1.7816,0.29728,1.4844
53.94,2.2016,0.23445,1.9672
53.96,2.5409,0.16773,2.3731
53.98,2.7695,0.09674,2.6728
54,2.8716,0.020901,2.8507
54.02,2.8466,-0.060231,2.9069
54.04,2.7088,-0.14667,2.8555
54.06,2.4833,-0.23771,2.721
54.08,2.2006,-0.33167,2.5323
54.1,1.8911,-0.42583,2.3169
54.12,1.5784,-0.51639,2.0948
54.14,1.276,-0.59868,1.8747
54.16,0.98528,-0.66748,1.6528
54.18,0.69616,-0.71742,1.4136
54.2,0.39081,-0.74354,1.1343
54.22,0.048301,-0.7418,0.7901
54.24,-0.34977,-0.7096,0.35984
54.26,-0.81429,-0.64619,-0.16811
54.28,-1.345,-0.55286,-0.79213
54.3,-1.9287,-0.43301,-1.4956
54.32,-2.5395,-0.2919,-2.2476
54.34,-3.1413,-0.1362,-3.0051
54.36,-3.6913,0.026591,-3.7179
54.38,-4.1448,0.18892,-4.3337
54.4,-4.4599,0.34389,-4.8037
54.42,-4.6024,0.48593,-5.0884
54.44,-4.5502,0.61124,-5.1614
54.46,-4.2955,0.71802,-5.0136
54.48,-3.8476,0.80636,-4.6539
54.5,-3.2318,0.87788,-4.1096
54.52,-2.4883,0.93519,-3.4235
54.54,-1.6687,0.98111,-2.6498
54.56,-0.83058,1.018,-1.8486
54.58,-0.031845,1.0473,-1.0792
54.6,0.67559,1.0689,-0.39332
54.62,1.2514,1.0812,0.17018
54.64,1.6708,1.0814,0.58948
54.66,1.927,1.0658,0.86116
54.68,2.03,1.0309,0.99912
54.7,2.0048,0.97365,1.0311
54.72,1.886,0.89247,0.99354
54.74,1.7131,0.78768,0.92545
54.76,1.5245,0.66167,0.86284
54.78,1.3527,0.51879,0.83393
54.8,1.2211,0.36487,0.85623
54.82,1.142,0.20653,0.93546
54.84,1.1166,0.050313,1.0662
54.86,1.136,-0.098066,1.234
54.88,1.1836,-0.23439,1.418
54.9,1.2376,-0.35626,1.5938
54.92,1.2741,-0.46304,1.7371
54.94,1.2701,-0.55551,1.8257
54.96,1.207,-0.63523,1.8422
54.98,1.0727,-0.70377,1.7765
55,0.86474,-0.76195,1.6267
55.02,0.59132,-0.8094,1.4007
55.04,0.27207,-0.84431,1.1164
55.06,-0.063464,-0.86366,0.8002
55.08,-0.37875,-0.86378,0.48503
55.1,-0.63499,-0.84119,0.20619
55.12,-0.79682,-0.79349,-0.0033334
55.14,-0.83821,-0.72023,-0.11798
55.16,-0.74742,-0.62342,-0.124
55.18,-0.52993,-0.50773,-0.022206
55.2,-0.20852,-0.3801,0.17158
55.22,0.17969,-0.24908,0.42876
55.24,0.58889,-0.12376,0.71265
55.26,0.97205,-0.012654,0.98471
55.28,1.2886,0.077402,1.2112
55.3,1.5111,0.14203,1.3691
55.32,1.6293,0.17973,1.4495
55.34,1.6507,0.19184,1.4589
55.36,1.5982,0.18206,1.4161
55.38,1.5042,0.15573,1.3485
55.4,1.4034,0.11888,1.2845
55.42,1.3253,0.077347,1.248
55.44,1.2879,0.035998,1.2519
55.46,1.294,-0.0017027,1.2957
55.48,1.3303,-0.033872,1.3642
55.5,1.3705,-0.060077,1.4305
55.52,1.38,-0.08098,1.461
55.54,1.3228,-0.097872,1.4207
55.56,1.1686,-0.11219,1.2808
55.58,0.89834,-0.12513,1.0235
55.6,0.50864,-0.13738,0.64602
55.62,0.013039,-0.14906,0.1621
55.64,-0.55929,-0.15978,-0.39951
55.66,-1.1672,-0.16883,-0.9984
55.68,-1.7632,-0.17546,-1.5877
55.7,-2.2991,-0.1791,-2.12
55.72,-2.7332,-0.17961,-2.5536
55.74,-3.0343,-0.17739,-2.8569
55.76,-3.1859,-0.17343,-3.0125
55.78,-3.1875,-0.16922,-3.0183
55.8,-3.0535,-0.16658,-2.8869
55.82,-2.8106,-0.16744,-2.6432
55.84,-2.4937,-0.17351,-2.3202
55.86,-2.1407,-0.18598,-1.9548
55.88,-1.7877,-0.2053,-1.5824
55.9,-1.4642,-0.23098,-1.2333
55.92,-1.1905,-0.26157,-0.92894
55.94,-0.97578,-0.29476,-0.68102
55.96,-0.81862,-0.32764,-0.49099
55.98,-0.7087,-0.35711,-0.35159
56,-0.62973,-0.38034,-0.2494
56.02,-0.5631,-0.3952,-0.1679
56.04,-0.49152,-0.4007,-0.090822
56.06,-0.40224,-0.3971,-0.0051433
56.08,-0.28939,-0.38598,0.096589
56.1,-0.15513,-0.36996,0.21484
56.12,-0.0095307,-0.35227,0.34274
56.14,0.13072,-0.33614,0.46686
56.16,0.24472,-0.32427,0.56899
56.18,0.31044,-0.31825,0.62869
56.2,0.30823,-0.31829,0.62651
56.22,0.22418,-0.32305,0.54723
56.24,0.05304,-0.32985,0.38289
56.26,-0.19998,-0.33507,0.13508
56.28,-0.51868,-0.33461,-0.18407
56.3,-0.8769,-0.32456,-0.55234
56.32,-1.2412,-0.30169,-0.93949
56.34,-1.5746,-0.26386,-1.3108
56.36,-1.8416,-0.21026,-1.6313
56.38,-2.0125,-0.14144,-1.871
56.4,-2.0678,-0.059132,-2.0087
56.42,-2.0008,0.033957,-2.0347
56.44,-1.8182,0.1345,-1.9527
56.46,-1.539,0.23887,-1.7779
56.48,-1.1914,0.34335,-1.5348
56.5,-0.80802,0.4444,-1.2524
56.52,-0.42136,0.53879,-0.96015
56.54,-0.059117,0.62364,-0.68276
56.56,0.25916,0.69657,-0.43741
56.58,0.52371,0.75572,-0.23201
56.6,0.73442,0.79987,-0.065449
56.62,0.89891,0.82848,0.070426
56.64,1.0296,0.84181,0.18777
56.66,1.1401,0.84088,0.29918
56.68,1.2419,0.82745,0.41447
56.7,1.3421,0.80387,0.53821
56.72,1.4414,0.77285,0.66855
56.74,1.5345,0.7372,0.79732
56.76,1.6108,0.69947,0.91135
56.78,1.6564,0.66168,0.99471
56.8,1.6564,0.62509,1.0313
56.82,1.5981,0.59011,1.008
56.84,1.4729,0.55629,0.91665
56.86,1.2792,0.52249,0.75666
56.88,1.023,0.48722,0.53575
56.9,0.71925,0.44896,0.27029
56.92,0.39079,0.40657,-0.015774
56.94,0.066621,0.35959,-0.29297
56.96,-0.221,0.30849,-0.52949
56.98,-0.44038,0.25464,-0.69503
57,-0.56467,0.20022,-0.76489
57.02,-0.57597,0.14784,-0.7238
57.04,-0.46857,0.10012,-0.56869
57.06,-0.25064,0.059213,-0.30985
57.08,0.056108,0.026385,0.029723
57.1,0.4189,0.0017394,0.41716
57.12,0.79827,-0.015821,0.8141
57.14,1.1538,-0.028402,1.1822
57.16,1.45,-0.038695,1.4887
57.18,1.6618,-0.049416,1.7112
57.2,1.7781,-0.062704,1.8408
57.22,1.8029,-0.079606,1.8825
57.24,1.7542,-0.099773,1.8539
57.26,1.6598,-0.12143,1.7812
57.28,1.552,-0.14166,1.6937
57.3,1.4612,-0.15691,1.6181
57.32,1.4099,-0.16377,1.5737
57.34,1.4083,-0.15959,1.5679
57.36,1.4518,-0.14319,1.595
57.38,1.522,-0.11517,1.6372
57.4,1.5892,-0.077979,1.6672
57.42,1.6179,-0.035574,1.6534
57.44,1.5734,0.0071234,1.5663
57.46,1.4287,0.045008,1.3836
57.48,1.1702,0.07358,1.0966
57.5,0.80242,0.089628,0.71279
57.52,0.3492,0.091667,0.25753
57.54,-0.1476,0.080077,-0.22767
57.56,-0.63255,0.056908,-0.68945
57.58,-1.0436,0.025424,-1.0691
57.6,-1.3209,-0.010548,-1.3104
57.62,-1.4156,-0.047304,-1.3683
57.64,-1.298,-0.081885,-1.2161
57.66,-0.96375,-0.11251,-0.85124
57.68,-0.43583,-0.13878,-0.29705
57.7,0.23655,-0.16155,0.3981
57.72,0.9834,-0.18263,1.166
57.74,1.7225,-0.2043,1.9269
57.76,2.3703,-0.2287,2.599
57.78,2.8523,-0.25732,3.1097
57.8,3.1135,-0.29058,3.404
57.82,3.1241,-0.32764,3.4518
57.84,2.8835,-0.36642,3.2499
57.86,2.4176,-0.40391,2.8215
57.88,1.7743,-0.43656,2.2108
57.9,1.0146,-0.46089,1.4755
57.92,0.20381,-0.47398,0.67779
57.94,-0.59821,-0.47399,-0.12422
57.96,-1.3438,-0.46035,-0.88347
57.98,-2.002,-0.43388,-1.5682
58,-2.5593,-0.39653,-2.1627
58.02,-3.0171,-0.35106,-2.666
58.04,-3.3877,-0.30052,-3.0871
58.06,-3.6879,-0.24774,-3.4402
58.08,-3.9342,-0.19491,-3.7393
58.1,-4.1374,-0.14336,-3.994
58.12,-4.301,-0.093526,-4.2075
58.14,-4.4209,-0.045163,-4.3758
58.16,-4.4867,0.0023181,-4.4891
58.18,-4.4853,0.049386,-4.5347
58.2,-4.404,0.095974,-4.5
58.22,-4.2345,0.14118,-4.3756
58.24,-3.9744,0.18317,-4.1576
58.26,-3.6288,0.21932,-3.8481
58.28,-3.2094,0.24657,-3.456
58.3,-2.7328,0.2619,-2.9947
58.32,-2.2179,0.26295,-2.4808
58.34,-1.6833,0.24854,-1.9318
58.36,-1.1449,0.21901,-1.3639
58.38,-0.61436,0.17641,-0.79077
58.4,-0.098426,0.12438,-0.22281
58.42,0.40042,0.067797,0.33262
58.44,0.88264,0.012174,0.87046
58.46,1.3497,-0.037006,1.3867
58.48,1.8021,-0.07502,1.8771
58.5,2.2374,-0.098541,2.3359
58.52,2.649,-0.10608,2.7551
58.54,3.0259,-0.0982,3.1241
58.56,3.3528,-0.077412,3.4302
58.58,3.6117,-0.047822,3.6595
58.6,3.7833,-0.014534,3.7978
58.62,3.85,0.017096,3.8329
58.64,3.7979,0.04223,3.7557
58.66,3.6191,0.057243,3.5619
58.68,3.3139,0.060212,3.2537
58.7,2.8917,0.051135,2.8405
58.72,2.3711,0.031833,2.3393
58.74,1.7798,0.005557,1.7742
58.76,1.1519,-0.023632,1.1755
58.78,0.52577,-0.051601,0.57737
58.8,-0.059647,-0.074866,0.015219
58.82,-0.56886,-0.091159,-0.4777
58.84,-0.97351,-0.099766,-0.87374
58.86,-1.2555,-0.10155,-1.1539
58.88,-1.4089,-0.098716,-1.3102
58.9,-1.4407,-0.094319,-1.3464
58.92,-1.369,-0.091696,-1.2773
58.94,-1.2208,-0.093874,-1.127
58.96,-1.0276,-0.10311,-0.92445
58.98,-0.82064,-0.12061,-0.70002
59,-0.62726,-0.14648,-0.48078
59.02,-0.46706,-0.17981,-0.28725
59.04,-0.35047,-0.21899,-0.13148
59.06,-0.2789,-0.26199,-0.016908
59.08,-0.2467,-0.30664,0.05994
59.1,-0.24433,-0.35082,0.10649
59.12,-0.26205,-0.39259,0.13054
59.14,-0.29319,-0.43017,0.13698
59.16,-0.33627,-0.46196,0.12569
59.18,-0.39546,-0.48649,0.091029
59.2,-0.47924,-0.50249,0.023247
59.22,-0.59761,-0.50894,-0.088673
59.24,-0.7585,-0.50524,-0.25325
59.26,-0.96417,-0.49138,-0.4728
59.28,-1.2086,-0.46797,-0.74062
59.3,-1.4763,-0.43638,-1.0399
59.32,-1.7429,-0.39855,-1.3444
59.34,-1.9782,-0.35686,-1.6213
59.36,-2.1494,-0.31386,-1.8355
59.38,-2.2261,-0.27197,-1.9542
59.4,-2.1851,-0.23325,-1.9519
59.42,-2.0137,-0.19922,-1.8145
59.44,-1.7122,-0.17083,-1.5414
59.46,-1.2947,-0.14846,-1.1463
59.48,-0.78806,-0.13205,-0.65601
59.5,-0.22878,-0.12121,-0.10757
59.52,0.34048,-0.11532,0.4558
59.54,0.87587,-0.11355,0.98942
59.56,1.3372,-0.11487,1.4521
59.58,1.6928,-0.11798,1.8108
59.6,1.9229,-0.1212,2.0441
59.62,2.0221,-0.12251,2.1446
59.64,1.9999,-0.11958,2.1195
59.66,1.8793,-0.10995,1.9892
59.68,1.6926,-0.091266,1.7839
59.7,1.4769,-0.061614,1.5385
59.72,1.2678,-0.019799,1.2875
59.74,1.0931,0.034413,1.0586
59.76,0.96845,0.10018,0.86827
59.78,0.89456,0.17561,0.71896
59.8,0.85722,0.25797,0.59925
59.82,0.83057,0.34397,0.4866
59.84,0.78282,0.43019,0.35263
59.86,0.68342,0.51345,0.16998
59.88,0.51036,0.59114,-0.080774
59.9,0.25607,0.66152,-0.40546
59.92,-0.069445,0.72382,-0.79326
59.94,-0.43885,0.77813,-1.217
59.96,-0.81137,0.8253,-1.6367
59.98,-1.1394,0.86664,-2.0061
60,-1.3768,0.90353,-2.2803
60.02,-1.4864,0.93706,-2.4235
60.04,-1.4472,0.96777,-2.415
60.06,-1.2566,0.99539,-2.252
60.08,-0.93104,1.0188,-1.9498
60.1,-0.50207,1.036,-1.5381
60.12,-0.010788,1.0446,-1.0554
60.14,0.49915,1.042,-0.5428
60.16,0.98793,1.0257,-0.037725
60.18,1.4244,0.99408,0.43031
60.2,1.7884,0.94668,0.8417
60.22,2.0706,0.88418,1.1864
60.24,2.2704,0.80867,1.4617
60.26,2.392,0.72333,1.6687
60.28,2.4413,0.63209,1.8092
60.3,2.4222,0.53912,1.8831
60.32,2.3357,0.44825,1.8874
60.34,2.1793,0.36249,1.8168
60.36,1.9488,0.28371,1.6651
60.38,1.6404,0.21251,1.4279
60.4,1.2534,0.14828,1.1051
60.42,0.79239,0.089566,0.70283
60.44,0.26907,0.034432,0.23464
60.46,-0.29751,-0.019024,-0.27849
60.48,-0.88132,-0.072276,-0.80905
60.5,-1.4509,-0.12609,-1.3248
60.52,-1.9713,-0.18044,-1.7909
60.54,-2.4075,-0.23458,-2.173
60.56,-2.7268,-0.28732,-2.4395
60.58,-2.9026,-0.33731,-2.5653
60.6,-2.9171,-0.38342,-2.5337
60.62,-2.7647,-0.42492,-2.3398
60.64,-2.4533,-0.46166,-1.9916
60.66,-2.0051,-0.49396,-1.5111
60.68,-1.4557,-0.52244,-0.93329
60.7,-0.8513,-0.54777,-0.30353
60.72,-0.24393,-0.57029,0.32636
60.74,0.31403,-0.58982,0.90385
60.76,0.77627,-0.6055,1.3818
60.78,1.1084,-0.61576,1.7242
60.8,1.2923,-0.61861,1.9109
60.82,1.3283,-0.61188,1.9402
60.84,1.2344,-0.59366,1.8281
60.86,1.0432,-0.5627,1.6059
60.88,0.79615,-0.51874,1.3149
60.9,0.53711,-0.46268,0.99979
60.92,0.30541,-0.39656,0.70196
60.94,0.1303,-0.32335,0.45365
60.96,0.027491,-0.24659,0.27408
60.98,-0.001784,-0.16987,0.16809
61,0.030983,-0.096405,0.12739
61.02,0.10543,-0.02858,0.13401
61.04,0.19743,0.032251,0.16518
61.06,0.28446,0.085809,0.19865
61.08,0.35006,0.1327,0.21735
61.1,0.38673,0.17408,0.21264
61.12,0.39676,0.21117,0.18559
61.14,0.39098,0.24483,0.14615
61.16,0.38582,0.27521,0.11061
61.18,0.3993,0.30157,0.097727
61.2,0.4469,0.32232,0.12458
61.22,0.53798,0.3353,0.20267
61.24,0.67338,0.33817,0.33521
61.26,0.84478,0.32888,0.5159
61.28,1.0356,0.30614,0.72945
61.3,1.2235,0.26972,0.95377
61.32,1.3837,0.22052,1.1632
61.34,1.4928,0.16052,1.3323
61.36,1.5323,0.092428,1.4399
61.38,1.4909,0.019287,1.4716
61.4,1.3657,-0.056002,1.4217
61.42,1.1622,-0.13105,1.2932
61.44,0.89259,-0.20422,1.0968
61.46,0.5733,-0.27464,0.84794
61.48,0.22205,-0.34208,0.56413
61.5,-0.14473,-0.40665,0.26192
61.52,-0.51375,-0.46838,-0.045371
61.54,-0.87564,-0.52696,-0.34868
61.56,-1.2244,-0.58141,-0.64299
61.58,-1.5559,-0.63008,-0.92583
61.6,-1.8659,-0.67075,-1.1951
61.62,-2.1477,-0.70087,-1.4468
61.64,-2.3912,-0.71803,-1.6732
61.66,-2.5822,-0.72035,-1.8618
61.68,-2.7038,-0.70684,-1.9969
61.7,-2.7389,-0.67772,-2.0612
61.72,-2.6733,-0.63443,-2.0389
61.74,-2.4996,-0.57958,-1.9201
61.76,-2.2198,-0.51663,-1.7032
61.78,-1.8473,-0.44949,-1.3978
61.8,-1.4063,-0.38211,-1.0242
61.82,-0.93048,-0.31796,-0.61252
61.84,-0.45826,-0.25971,-0.19855
61.86,-0.028273,-0.20899,0.18072
61.88,0.32631,-0.16631,0.49262
61.9,0.58256,-0.13113,0.71369
61.92,0.73113,-0.10209,0.83321
61.94,0.77756,-0.077271,0.85483
61.96,0.74115,-0.054601,0.79575
61.98,0.65152,-0.032143,0.68367
62,0.54359,-0.0083997,0.55199
62.02,0.45153,0.017491,0.43403
62.04,0.40285,0.045659,0.35719
62.06,0.41367,0.075509,0.33817
62.08,0.4858,0.10583,0.37997
62.1,0.60627,0.13495,0.47132
62.12,0.74951,0.16103,0.58848
62.14,0.88164,0.18223,0.69941
62.16,0.96642,0.19705,0.76937
62.18,0.97177,0.20451,0.76725
62.2,0.8757,0.20434,0.67136
62.22,0.67088,0.19709,0.47379
62.24,0.3667,0.18411,0.1826
62.26,-0.011291,0.16751,-0.1788
62.28,-0.42475,0.14993,-0.57469
62.3,-0.82805,0.1343,-0.96234
62.32,-1.1751,0.12343,-1.2985
62.34,-1.4261,0.11973,-1.5458
62.36,-1.554,0.12478,-1.6787
62.38,-1.5475,0.13917,-1.6867
62.4,-1.4131,0.16233,-1.5755
62.42,-1.1729,0.19257,-1.3655
62.44,-0.86064,0.22729,-1.0879
62.46,-0.51595,0.26335,-0.77929
62.48,-0.17817,0.29743,-0.4756
62.5,0.11942,0.32651,-0.20709
62.52,0.35371,0.34823,0.0054873
62.54,0.51363,0.3611,0.15253
62.56,0.59967,0.3646,0.23507
62.58,0.62141,0.35909,0.26232
62.6,0.59358,0.34554,0.24804
62.62,0.53183,0.32523,0.2066
62.64,0.44897,0.29949,0.14948
62.66,0.35252,0.26939,0.083126
62.68,0.24398,0.23568,0.0082957
62.7,0.11994,0.19877,-0.078832
62.72,-0.025406,0.15889,-0.18429
62.74,-0.19695,0.11627,-0.31323
62.76,-0.39537,0.071369,-0.46674
62.78,-0.61457,0.02495,-0.63952
62.8,-0.84054,-0.021853,-0.81869
62.82,-1.0519,-0.06767,-0.98425
62.84,-1.2223,-0.1111,-1.1112
62.86,-1.3238,-0.15094,-1.1729
62.88,-1.3317,-0.18645,-1.1453
62.9,-1.2288,-0.21743,-1.0114
62.92,-1.0089,-0.24425,-0.76468
62.94,-0.67963,-0.26763,-0.41199
62.96,-0.26217,-0.2884,0.026235
62.98,0.21013,-0.30713,0.51726
63,0.69566,-0.32382,1.0195
63.02,1.1497,-0.33772,1.4874
63.04,1.5304,-0.34731,1.8777
63.06,1.8043,-0.35051,2.1548
63.08,1.9508,-0.345,2.2958
63.1,1.9649,-0.32869,2.2936
63.12,1.857,-0.30025,2.1573
63.14,1.6509,-0.25945,1.9103
63.16,1.3789,-0.20735,1.5862
63.18,1.0765,-0.14635,1.2229
63.2,0.77664,-0.079836,0.85648
63.22,0.50405,-0.011797,0.51585
63.24,0.27267,0.05376,0.21891
63.26,0.084689,0.11336,-0.028673
63.28,-0.067692,0.16452,-0.23221
63.3,-0.19847,0.206,-0.40447
63.32,-0.32295,0.23785,-0.56079
63.34,-0.45283,0.26122,-0.71404
63.36,-0.59244,0.27798,-0.87042
63.38,-0.73691,0.29028,-1.0272
63.4,-0.87274,0.30008,-1.1728
63.42,-0.98047,0.30876,-1.2892
63.44,-1.039,0.31695,-1.356
63.46,-1.0304,0.32446,-1.3549
63.48,-0.94398,0.33051,-1.2745
63.5,-0.77887,0.33395,-1.1128
63.52,-0.54474,0.33369,-0.87842
63.54,-0.25998,0.32898,-0.58897
63.56,0.051551,0.31969,-0.26814
63.58,0.36484,0.30638,0.058454
63.6,0.65778,0.29024,0.36754
63.62,0.91433,0.27288,0.64144
63.64,1.1259,0.25605,0.86987
63.66,1.2912,0.24129,1.0499
63.68,1.4138,0.2297,1.1841
63.7,1.5001,0.22175,1.2784
63.72,1.5554,0.21729,1.3382
63.74,1.5822,0.21564,1.3665
63.76,1.5785,0.21586,1.3627
63.78,1.5387,0.217,1.3217
63.8,1.4548,0.21839,1.2364
63.82,1.3191,0.21977,1.0993
63.84,1.1272,0.22138,0.90586
63.86,0.88036,0.22386,0.6565
63.88,0.58662,0.22799,0.35863
63.9,0.26144,0.23449,0.026953
63.92,-0.073732,0.24365,-0.31738
63.94,-0.39371,0.25514,-0.64885
63.96,-0.67256,0.26791,-0.94047
63.98,-0.88682,0.28023,-1.167
64,-1.0184,0.28988,-1.3082
64.02,-1.0565,0.29451,-1.351
64.04,-0.99937,0.29196,-1.2913
64.06,-0.85345,0.28066,-1.1341
64.08,-0.63297,0.25991,-0.89288
64.1,-0.35772,0.23,-0.58772
64.12,-0.050686,0.19224,-0.24292
64.14,0.2647,0.14878,0.11592
64.16,0.567,0.10236,0.46464
64.18,0.83871,0.055944,0.78276
64.2,1.0674,0.012387,1.0551
64.22,1.2462,-0.025877,1.2721
64.24,1.3726,-0.057072,1.4297
64.26,1.448,-0.080206,1.5282
64.28,1.475,-0.095114,1.5701
64.3,1.4567,-0.1024,1.5591
64.32,1.3947,-0.10334,1.4981
64.34,1.2893,-0.09971,1.389
64.36,1.1392,-0.093614,1.2328
64.38,0.94302,-0.087312,1.0303
64.4,0.70099,-0.083021,0.78401
64.42,0.41669,-0.082744,0.49944
64.44,0.098514,-0.088109,0.18662
64.46,-0.23972,-0.10023,-0.1395
64.48,-0.57921,-0.1196,-0.45961
64.5,-0.89767,-0.14606,-0.75162
64.52,-1.1719,-0.17882,-0.99309
64.54,-1.3807,-0.21653,-1.1642
64.56,-1.5078,-0.25744,-1.2504
64.58,-1.5444,-0.29957,-1.2448
64.6,-1.4902,-0.34093,-1.1493
64.62,-1.3539,-0.37971,-0.9742
64.64,-1.1519,-0.41438,-0.73757
64.66,-0.90637,-0.44383,-0.46254
64.68,-0.64219,-0.46738,-0.17481
64.7,-0.38447,-0.4847,0.10023
64.72,-0.15584,-0.49583,0.33999
64.74,0.025444,-0.50101,0.52645
64.76,0.14646,-0.50068,0.64714
64.78,0.19985,-0.49538,0.69524
64.8,0.18324,-0.48578,0.66902
64.82,0.098191,-0.47258,0.57077
64.84,-0.050977,-0.45657,0.40559
64.86,-0.25829,-0.43854,0.18025
64.88,-0.51688,-0.41922,-0.097658
64.9,-0.81925,-0.39922,-0.42003
64.92,-1.157,-0.37887,-0.77815
64.94,-1.5204,-0.35824,-1.1621
64.96,-1.8971,-0.33705,-1.56
64.98,-2.2719,-0.31474,-1.9572
65,-2.6263,-0.29064,-2.3357
65.02,-2.9385,-0.26413,-2.6743
65.04,-3.1847,-0.23491,-2.9498
65.06,-3.3416,-0.20315,-3.1385
65.08,-3.3887,-0.16969,-3.219
65.1,-3.3115,-0.13602,-3.1755
65.12,-3.1047,-0.10418,-3.0005
65.14,-2.774,-0.076477,-2.6975
65.16,-2.337,-0.055156,-2.2818
65.18,-1.8221,-0.042014,-1.78
65.2,-1.2656,-0.03805,-1.2276
65.22,-0.70771,-0.043242,-0.66446
65.24,-0.18648,-0.056482,-0.12999
65.26,0.26678,-0.0757,0.34248
65.28,0.63203,-0.09816,0.73019
65.3,0.90289,-0.12088,1.0238
65.32,1.0866,-0.14107,1.2277
65.34,1.2015,-0.15658,1.3581
65.36,1.2727,-0.16615,1.4389
65.38,1.3263,-0.16959,1.4959
65.4,1.3837,-0.16763,1.5514
65.42,1.4576,-0.16176,1.6194
65.44,1.5494,-0.15381,1.7032
65.46,1.6495,-0.14558,1.795
65.48,1.7401,-0.13847,1.8786
65.5,1.8002,-0.13319,1.9334
65.52,1.8106,-0.12974,1.9403
65.54,1.7587,-0.12738,1.8861
65.56,1.6426,-0.12488,1.7674
65.58,1.4714,-0.12084,1.5922
65.6,1.2643,-0.11393,1.3783
65.62,1.047,-0.10325,1.1503
65.64,0.84655,-0.088433,0.93498
65.66,0.68627,-0.069734,0.756
65.68,0.58174,-0.047923,0.62967
65.7,0.53815,-0.024103,0.56225
65.72,0.55005,0.00052245,0.54953
65.74,0.60332,0.024881,0.57844
65.76,0.67863,0.048193,0.63044
65.78,0.75577,0.070053,0.68572
65.8,0.81771,0.090391,0.72732
65.82,0.85356,0.10937,0.74419
65.84,0.85992,0.12724,0.73268
65.86,0.84038,0.14417,0.69621
65.88,0.80348,0.1602,0.64328
65.9,0.75969,0.17521,0.58448
65.92,0.71824,0.18902,0.52923
65.94,0.68455,0.20156,0.483
65.96,0.65875,0.21302,0.44573
65.98,0.63571,0.224,0.41171
66,0.60651,0.23554,0.37096
66.02,0.56079,0.24904,0.31176
66.04,0.4897,0.26601,0.2237
66.06,0.38847,0.28781,0.10065
66.08,0.25819,0.3153,-0.057113
66.1,0.1064,0.34852,-0.24212
66.12,-0.053729,0.38655,-0.44028
66.14,-0.20545,0.42755,-0.633
66.16,-0.33122,0.4689,-0.80012
66.18,-0.41582,0.50762,-0.92344
66.2,-0.449,0.54085,-0.98985
66.22,-0.42739,0.56625,-0.99364
66.24,-0.35502,0.58245,-0.93747
66.26,-0.24269,0.58919,-0.83188
66.28,-0.10602,0.58737,-0.69339
66.3,0.037202,0.57878,-0.54158
66.32,0.17,0.56575,-0.39575
66.34,0.27882,0.55069,-0.27187
66.36,0.3554,0.5356,-0.1802
66.38,0.39748,0.52183,-0.12435
66.4,0.40824,0.50981,-0.10156
66.42,0.39472,0.49912,-0.10441
66.44,0.36543,0.4887,-0.12326
66.46,0.32792,0.47707,-0.14915
66.48,0.28657,0.46274,-0.17617
66.5,0.24144,0.44449,-0.20304
66.52,0.18814,0.42155,-0.23341
66.54,0.11902,0.39375,-0.27473
66.56,0.025366,0.36147,-0.3361
66.58,-0.099912,0.32552,-0.42543
66.6,-0.25964,0.28702,-0.54667
66.62,-0.45043,0.24723,-0.69766
66.64,-0.66188,0.20739,-0.86928
66.66,-0.87728,0.16872,-1.046
66.68,-1.0756,0.13228,-1.2079
66.7,-1.2347,0.099068,-1.3337
66.72,-1.3347,0.069915,-1.4046
66.74,-1.3614,0.045525,-1.4069
66.76,-1.3088,0.026408,-1.3352
66.78,-1.1799,0.012821,-1.1927
66.8,-0.98628,0.0047006,-0.99098
66.82,-0.74585,0.001611,-0.74746
66.84,-0.48007,0.002733,-0.4828
66.86,-0.21037,0.0068968,-0.21726
66.88,0.044849,0.012666,0.032183
66.9,0.27229,0.01846,0.25383
66.92,0.46456,0.0227,0.44186
66.94,0.61945,0.023949,0.5955
66.96,0.73827,0.02104,0.71723
66.98,0.82344,0.013166,0.81028
67,0.87631,-7.077e-05,0.87638
67.02,0.89561,-0.018642,0.91425
67.04,0.87717,-0.04212,0.91929
67.06,0.81484,-0.069733,0.88457
67.08,0.7026,-0.10045,0.80305
67.1,0.53721,-0.13307,0.67028
67.12,0.32078,-0.16636,0.48714
67.14,0.062472,-0.19919,0.26166
67.16,-0.22111,-0.23062,0.0095089
67.18,-0.50722,-0.26004,-0.24718
67.2,-0.76981,-0.28725,-0.48256
67.22,-0.98337,-0.31242,-0.67096
67.24,-1.1271,-0.33605,-0.79106
67.26,-1.1885,-0.35886,-0.82963
67.28,-1.1656,-0.38162,-0.78396
67.3,-1.0673,-0.40493,-0.66241
67.32,-0.91203,-0.42906,-0.48297
67.34,-0.72391,-0.45383,-0.27009
67.36,-0.52881,-0.47855,-0.050255
67.38,-0.34956,-0.50211,0.15255
67.4,-0.20224,-0.52308,0.32085
67.42,-0.093866,-0.53995,0.44609
67.44,-0.022155,-0.55136,0.52921
67.46,0.02281,-0.55633,0.57914
67.48,0.055271,-0.55444,0.60971
67.5,0.089699,-0.54591,0.6356
67.52,0.13681,-0.53157,0.66838
67.54,0.20058,-0.51281,0.7134
67.56,0.27705,-0.49134,0.76839
67.58,0.35497,-0.46899,0.82397
67.6,0.41851,-0.44748,0.86599
67.62,0.45104,-0.42822,0.87926
67.64,0.43952,-0.41215,0.85167
67.66,0.37825,-0.39966,0.7779
67.68,0.27117,-0.39056,0.66173
67.7,0.13227,-0.38418,0.51646
67.72,-0.016217,-0.37944,0.36322
67.74,-0.1475,-0.37497,0.22747
67.76,-0.23497,-0.36934,0.13437
67.78,-0.25722,-0.36115,0.10393
67.8,-0.20222,-0.34923,0.14701
67.82,-0.06989,-0.33271,0.26282
67.84,0.12748,-0.31114,0.43863
67.86,0.367,-0.28455,0.65155
67.88,0.61873,-0.25338,0.87211
67.9,0.85038,-0.21852,1.0689
67.92,1.0322,-0.18117,1.2133
67.94,1.1409,-0.14276,1.2837
67.96,1.1628,-0.10481,1.2676
67.98,1.0944,-0.068758,1.1632
68,0.94182,-0.035828,0.97765
68.02,0.71838,-0.0069033,0.72528
68.04,0.44191,0.017576,0.42433
68.06,0.13156,0.037645,0.093913
68.08,-0.19462,0.053794,-0.24842
68.1,-0.52124,0.066871,-0.58811
68.12,-0.83602,0.077921,-0.91394
68.14,-1.1294,0.087987,-1.2174
68.16,-1.3937,0.097894,-1.4916
68.18,-1.6219,0.10807,-1.73
68.2,-1.8072,0.11841,-1.9257
68.22,-1.9429,0.12832,-2.0712
68.24,-2.0227,0.13675,-2.1594
68.26,-2.0419,0.14249,-2.1844
68.28,-1.9987,0.14446,-2.1432
68.3,-1.8947,0.14201,-2.0367
68.32,-1.7351,0.13523,-1.8703
68.34,-1.5289,0.12512,-1.654
68.36,-1.2874,0.11356,-1.401
68.38,-1.0228,0.10315,-1.126
68.4,-0.74687,0.096805,-0.84368
68.42,-0.46923,0.097348,-0.56658
68.44,-0.19703,0.10697,-0.304
68.46,0.065215,0.12683,-0.061615
68.48,0.31489,0.15681,0.15808
68.5,0.5501,0.19546,0.35464
68.52,0.7683,0.24016,0.52814
68.54,0.96521,0.28752,0.67769
68.56,1.1342,0.33379,0.80045
68.58,1.2668,0.37544,0.89135
68.6,1.3532,0.40948,0.94372
68.62,1.3846,0.4338,0.95075
68.64,1.3547,0.44726,0.90739
68.66,1.2621,0.44961,0.8125
68.68,1.1118,0.44135,0.67046
68.7,0.91567,0.42352,0.49216
68.72,0.69216,0.39746,0.2947
68.74,0.46479,0.36473,0.10005
68.76,0.25951,0.32704,-0.067535
68.78,0.10148,0.28623,-0.18475
68.8,0.011562,0.24428,-0.23272
68.82,0.0031981,0.20332,-0.20012
68.84,0.080147,0.16551,-0.085363
68.86,0.23551,0.13286,0.10265
68.88,0.45231,0.107,0.34531
68.9,0.70552,0.088905,0.61661
68.92,0.96535,0.078718,0.88664
68.94,1.2013,0.075632,1.1256
68.96,1.3859,0.077974,1.3079
68.98,1.4985,0.083428,1.4151
69,1.5273,0.089394,1.4379
69.02,1.4698,0.093398,1.3764
69.04,1.3324,0.09349,1.2389
69.06,1.1278,0.088532,1.0393
69.08,0.87276,0.078324,0.79443
69.1,0.58497,0.063563,0.5214
69.12,0.28084,0.045631,0.23521
69.14,-0.025676,0.026287,-0.051962
69.16,-0.32329,0.0073186,-0.33061
69.18,-0.60254,-0.0097555,-0.59279
69.2,-0.85456,-0.023903,-0.83065
69.22,-1.0699,-0.034665,-1.0352
69.24,-1.238,-0.042129,-1.1958
69.26,-1.3476,-0.046816,-1.3008
69.28,-1.3887,-0.049513,-1.3392
69.3,-1.3539,-0.051111,-1.3028
69.32,-1.2415,-0.052458,-1.189
69.34,-1.057,-0.05426,-1.0027
69.36,-0.8137,-0.057019,-0.75668
69.38,-0.53186,-0.060993,-0.47087
69.4,-0.2363,-0.066178,-0.17012
69.42,0.047092,-0.072285,0.11938
69.44,0.29521,-0.078737,0.37395
69.46,0.49119,-0.084678,0.57587
69.48,0.62663,-0.089022,0.71565
69.5,0.70209,-0.090552,0.79264
69.52,0.7259,-0.088063,0.81397
69.54,0.71147,-0.080543,0.79201
69.56,0.6738,-0.067358,0.74116
69.58,0.62618,-0.048408,0.67458
69.6,0.57759,-0.024211,0.6018
69.62,0.53162,0.0040979,0.52752
69.64,0.48688,0.034866,0.45202
69.66,0.43877,0.066105,0.37266
69.68,0.38196,0.095727,0.28623
69.7,0.31301,0.12178,0.19123
69.72,0.23222,0.14267,0.089549
69.74,0.14437,0.15731,-0.012939
69.76,0.058113,0.16518,-0.10707
69.78,-0.015768,0.16639,-0.18215
69.8,-0.066822,0.16153,-0.22835
69.82,-0.087401,0.15168,-0.23908
69.84,-0.074584,0.1382,-0.21278
69.86,-0.031053,0.12266,-0.15371
69.88,0.035245,0.10668,-0.071433
69.9,0.11255,0.091788,0.020766
69.92,0.18752,0.079276,0.10824
69.94,0.24762,0.070052,0.17757
69.96,0.28331,0.064522,0.21878
69.98,0.28938,0.06252,0.22686
70,0.2654,0.063312,0.20209
70.02,0.21505,0.065692,0.14936
70.04,0.14478,0.068181,0.076599
70.06,0.061992,0.06929,-0.0072976
70.08,-0.026735,0.067825,-0.09456
70.1,-0.11701,0.06315,-0.18016
70.12,-0.20725,0.055361,-0.26261
70.14,-0.2985,0.045318,-0.34382
70.16,-0.39346,0.034515,-0.42797
70.18,-0.49492,0.024802,-0.51973
70.2,-0.60415,0.018019,-0.62217
70.22,-0.71935,0.01561,-0.73496
70.24,-0.83488,0.018315,-0.85319
70.26,-0.94123,0.025998,-0.96723
70.28,-1.0261,0.037662,-1.0637
70.3,-1.0761,0.051649,-1.1278
70.32,-1.0795,0.065969,-1.1455
70.34,-1.0284,0.078692,-1.1071
70.36,-0.92088,0.088314,-1.0092
70.38,-0.76219,0.094003,-0.85619
70.4,-0.56447,0.09569,-0.66016
70.42,-0.34532,0.093994,-0.43931
70.44,-0.12511,0.089992,-0.2151
70.46,0.076195,0.08493,-0.0087354
70.48,0.24231,0.079925,0.16239
70.5,0.3631,0.075733,0.28737
70.52,0.43577,0.072639,0.36314
70.54,0.46454,0.070464,0.39408
70.56,0.45881,0.068673,0.39014
70.58,0.43034,0.066534,0.36381
70.6,0.39006,0.063278,0.32678
70.62,0.34542,0.05821,0.28721
70.64,0.29889,0.050754,0.24814
70.66,0.24805,0.040433,0.20762
70.68,0.1872,0.026818,0.16038
70.7,0.11014,0.0094915,0.10065
70.72,0.013371,-0.011957,0.025328
70.74,-0.10131,-0.037856,-0.063454
70.76,-0.22541,-0.068332,-0.15708
70.78,-0.34418,-0.10316,-0.24102
70.8,-0.43881,-0.14164,-0.29717
70.82,-0.49002,-0.18255,-0.30747
70.84,-0.48228,-0.22423,-0.25805
70.86,-0.40748,-0.26473,-0.14274
70.88,-0.26744,-0.30214,0.034698
70.9,-0.074437,-0.33483,0.2604
70.92,0.1504,-0.36178,0.51218
70.94,0.38031,-0.38271,0.76302
70.96,0.58726,-0.39816,0.98542
70.98,0.74633,-0.40927,1.1556
71,0.83921,-0.41763,1.2568
71.02,0.85633,-0.42484,1.2812
71.04,0.79708,-0.43226,1.2293
71.06,0.66854,-0.44071,1.1092
71.08,0.483,-0.45036,0.93336
71.1,0.25522,-0.46076,0.71599
71.12,4.7514e-05,-0.47099,0.47104
71.14,-0.26916,-0.47986,0.2107
71.16,-0.54095,-0.4862,-0.054745
71.18,-0.80529,-0.48908,-0.31621
71.2,-1.0526,-0.48791,-0.56467
71.22,-1.2726,-0.48251,-0.79011
71.24,-1.4542,-0.47305,-0.98116
71.26,-1.5855,-0.45993,-1.1256
71.28,-1.6553,-0.44368,-1.2116
71.3,-1.6549,-0.42484,-1.2301
71.32,-1.5801,-0.4039,-1.1762
71.34,-1.4327,-0.38132,-1.0513
71.36,-1.221,-0.35748,-0.86349
71.38,-0.95965,-0.33276,-0.62688
71.4,-0.66776,-0.30751,-0.36024
71.42,-0.36641,-0.28203,-0.084376
71.44,-0.075936,-0.2565,0.18056
71.46,0.1866,-0.23092,0.41752
71.48,0.40921,-0.20508,0.6143
71.5,0.58569,-0.17853,0.76421
71.52,0.71513,-0.15064,0.86577
71.54,0.80066,-0.12075,0.92142
71.56,0.84756,-0.088312,0.93587
71.58,0.86135,-0.053053,0.9144
71.6,0.84644,-0.015131,0.86157
71.62,0.8054,0.024818,0.78058
71.64,0.73923,0.065717,0.67351
71.66,0.64825,0.10618,0.54207
71.68,0.53358,0.1447,0.38888
71.7,0.3985,0.17992,0.21858
71.72,0.24947,0.2108,0.038668
71.74,0.096435,0.23681,-0.14038
71.76,-0.047822,0.25799,-0.30581
71.78,-0.16912,0.27488,-0.44399
71.8,-0.2539,0.28845,-0.54235
71.82,-0.29149,0.29986,-0.59135
71.84,-0.27597,0.3103,-0.58626
71.86,-0.20748,0.32072,-0.52819
71.88,-0.092472,0.33173,-0.42421
71.9,0.057062,0.34352,-0.28646
71.92,0.22532,0.35578,-0.13045
71.94,0.39503,0.36782,0.027207
71.96,0.54986,0.37865,0.17121
71.98,0.67668,0.38715,0.28953
72,0.76694,0.39221,0.37473
72.02,0.81721,0.39293,0.42427
72.04,0.82867,0.38876,0.4399
72.06,0.80591,0.37958,0.42633
72.08,0.75528,0.36576,0.38953
72.1,0.68326,0.34813,0.33512
72.12,0.59529,0.32791,0.26738
72.14,0.49535,0.30652,0.18884
72.16,0.38627,0.2854,0.10087
72.18,0.27065,0.26585,0.0047947
72.2,0.15205,0.24886,-0.096815
72.22,0.036001,0.23498,-0.19898
72.24,-0.069572,0.22432,-0.29389
72.26,-0.15481,0.21662,-0.37143
72.28,-0.20921,0.21135,-0.42056
72.3,-0.22358,0.20789,-0.43147
72.32,-0.19221,0.20565,-0.39786
72.34,-0.11462,0.20422,-0.31885
72.36,0.0034189,0.20339,-0.19998
72.38,0.15022,0.20315,-0.052928
72.4,0.30965,0.20358,0.10607
72.42,0.46367,0.20479,0.25888
72.44,0.5954,0.2068,0.38859
72.46,0.69193,0.2095,0.48243
72.48,0.74644,0.21259,0.53385
72.5,0.75895,0.21569,0.54326
72.52,0.73561,0.21837,0.51724
72.54,0.68671,0.22022,0.46649
72.56,0.6239,0.22093,0.40297
72.58,0.55717,0.22025,0.33692
72.6,0.49255,0.21799,0.27455
72.62,0.4308,0.21391,0.21689
72.64,0.36771,0.20768,0.16003
72.66,0.2956,0.19885,0.09675
72.68,0.20592,0.18689,0.019024
72.7,0.09207,0.1713,-0.079228
72.72,-0.048068,0.15176,-0.19983
72.74,-0.21071,0.12833,-0.33904
72.76,-0.38606,0.10155,-0.48761
72.78,-0.55959,0.07253,-0.63212
72.8,-0.71449,0.042832,-0.75732
72.82,-0.83458,0.014319,-0.8489
72.84,-0.90712,-0.011131,-0.89599
72.86,-0.92498,-0.031926,-0.89305
72.88,-0.88752,-0.047026,-0.8405
72.9,-0.80039,-0.056112,-0.74428
72.92,-0.67413,-0.059613,-0.61451
72.94,-0.52214,-0.058604,-0.46354
72.96,-0.35859,-0.05457,-0.30402
72.98,-0.19649,-0.049132,-0.14736
73,-0.046653,-0.043769,-0.0028846
73.02,0.082752,-0.039616,0.12237
73.04,0.18585,-0.037373,0.22322
73.06,0.25841,-0.037322,0.29573
73.08,0.29723,-0.039449,0.33668
73.1,0.29981,-0.043596,0.34341
73.12,0.26456,-0.049617,0.31418
73.14,0.19149,-0.057462,0.24895
73.16,0.083121,-0.067195,0.15032
73.18,-0.054665,-0.078922,0.024257
73.2,-0.21224,-0.092674,-0.11957
73.22,-0.37659,-0.10829,-0.2683
73.24,-0.53242,-0.12535,-0.40708
73.26,-0.66402,-0.14312,-0.5209
73.28,-0.75736,-0.1607,-0.59666
73.3,-0.80222,-0.1771,-0.62512
73.32,-0.79363,-0.19142,-0.60221
73.34,-0.73258,-0.20301,-0.52957
73.36,-0.62562,-0.21152,-0.4141
73.38,-0.48365,-0.21695,-0.2667
73.4,-0.32005,-0.21953,-0.10052
73.42,-0.14872,-0.21963,0.070907
73.44,0.017698,-0.21762,0.23531
73.46,0.16897,-0.21376,0.38273
73.48,0.29769,-0.20822,0.50591
73.5,0.39907,-0.20105,0.60012
73.52,0.47026,-0.19235,0.66262
73.54,0.50968,-0.18237,0.69205
73.56,0.51646,-0.17162,0.68808
73.58,0.49043,-0.16095,0.65138
73.6,0.43259,-0.15143,0.58403
73.62,0.34583,-0.14431,0.49014
73.64,0.23572,-0.1407,0.37642
73.66,0.11099,-0.14142,0.25242
73.68,-0.016682,-0.14674,0.13006
73.7,-0.13363,-0.15627,0.022641
73.72,-0.22587,-0.16894,-0.056932
73.74,-0.28125,-0.18312,-0.098134
73.76,-0.29159,-0.19682,-0.094769
73.78,-0.2544,-0.208,-0.046396
73.8,-0.17372,-0.21483,0.04111
73.82,-0.05989,-0.21592,0.15603
73.84,0.07174,-0.21055,0.28229
73.86,0.203,-0.19864,0.40165
73.88,0.31549,-0.18075,0.49625
73.9,0.39307,-0.15791,0.55097
73.92,0.42386,-0.1314,0.55526
73.94,0.40141,-0.10259,0.504
73.96,0.32482,-0.072757,0.39758
73.98,0.19818,-0.042929,0.24111
74,0.029278,-0.013878,0.043156
74.02,-0.17177,0.013881,-0.18565
74.04,-0.39374,0.040023,-0.43376
74.06,-0.62515,0.064325,-0.68947
74.08,-0.8546,0.086581,-0.94118
74.1,-1.0708,0.10655,-1.1773
74.12,-1.2623,0.12392,-1.3862
74.14,-1.4176,0.13836,-1.556
74.16,-1.5256,0.14953,-1.6751
74.18,-1.5758,0.15713,-1.7329
74.2,-1.5603,0.16102,-1.7213
74.22,-1.4746,0.16119,-1.6358
74.24,-1.3191,0.15779,-1.4769
74.26,-1.0995,0.1511,-1.2506
74.28,-0.82688,0.14147,-0.96834
74.3,-0.51662,0.12929,-0.64591
74.32,-0.18666,0.11494,-0.3016
74.34,0.14476,0.098757,0.045998
74.36,0.46131,0.081045,0.38027
74.38,0.75046,0.062133,0.68833
74.4,1.0044,0.042401,0.96201
74.42,1.2201,0.022326,1.1977
74.44,1.3981,0.0024804,1.3956
74.46,1.5411,-0.016505,1.5576
74.48,1.6518,-0.034023,1.6858
74.5,1.7313,-0.049608,1.7809
74.52,1.7779,-0.063055,1.8409
74.54,1.7874,-0.074503,1.8619
74.56,1.7541,-0.084467,1.8386
74.58,1.6723,-0.093772,1.7661
74.6,1.5387,-0.10341,1.6421
74.62,1.3542,-0.11432,1.4685
74.64,1.125,-0.12717,1.2522
74.66,0.86289,-0.14212,1.005
74.68,0.58406,-0.15872,0.74278
74.7,0.3071,-0.17587,0.48297
74.72,0.050379,-0.19198,0.24236
74.74,-0.17054,-0.20518,0.03464
74.76,-0.345,-0.21361,-0.13139
74.78,-0.46837,-0.2158,-0.25257
74.8,-0.54202,-0.21087,-0.33115
74.82,-0.57225,-0.1987,-0.37356
74.84,-0.56854,-0.17993,-0.3886
74.86,-0.54152,-0.15587,-0.38565
74.88,-0.50125,-0.12819,-0.37307
74.9,-0.45612,-0.098684,-0.35743
74.92,-0.4125,-0.069002,-0.34349
74.94,-0.37515,-0.040424,-0.33473
74.96,-0.34803,-0.013774,-0.33426
74.98,-0.33502,0.010566,-0.34559
75,-0.3403,0.03256,-0.37286
75.02,-0.36802,0.05237,-0.42039
75.04,-0.42134,0.070204,-0.49155
75.06,-0.50092,0.086213,-0.58714
75.08,-0.6035,0.10045,-0.70394
75.1,-0.72089,0.11286,-0.83375
75.12,-0.83997,0.12341,-0.96338
75.14,-0.94381,0.13206,-1.0759
75.16,-1.0139,0.1389,-1.1528
75.18,-1.0334,0.14412,-1.1775
75.2,-0.98979,0.14799,-1.1378
75.22,-0.87822,0.15073,-1.029
75.24,-0.70258,0.1525,-0.85509
75.26,-0.47562,0.15331,-0.62894
75.28,-0.21734,0.15302,-0.37035
75.3,0.047967,0.15136,-0.10339
75.32,0.29531,0.14808,0.14723
75.34,0.50273,0.14302,0.35971
75.36,0.65421,0.13623,0.51799
75.38,0.74145,0.128,0.61345
75.4,0.7641,0.11884,0.64526
75.42,0.72874,0.10939,0.61934
75.44,0.64679,0.10027,0.54652
75.46,0.53208,0.091912,0.44017
75.48,0.39853,0.084494,0.31404
75.5,0.25845,0.077866,0.18058
75.52,0.12165,0.071616,0.050036
75.54,-0.004547,0.065197,-0.069744
75.56,-0.11482,0.058112,-0.17293
75.58,-0.20505,0.050093,-0.25514
75.6,-0.27166,0.041228,-0.31289
75.62,-0.31137,0.032006,-0.34337
75.64,-0.32136,0.023249,-0.3446
75.66,-0.29983,0.015955,-0.31579
75.68,-0.24676,0.011078,-0.25784
75.7,-0.16443,0.0093044,-0.17374
75.72,-0.057694,0.010885,-0.068578
75.74,0.066309,0.015544,0.050766
75.76,0.19883,0.02251,0.17632
75.78,0.33049,0.030645,0.29985
75.8,0.45235,0.038641,0.41371
75.82,0.55666,0.045241,0.51142
75.84,0.63741,0.049443,0.58797
75.86,0.69038,0.050629,0.63975
75.88,0.71294,0.048626,0.66432
75.9,0.70379,0.043675,0.66011
75.92,0.66273,0.036358,0.62637
75.94,0.5908,0.027489,0.56332
75.96,0.49063,0.018012,0.47262
75.98,0.36693,0.0089279,0.358
76,0.22705,0.0012391,0.22581
76.02,0.081044,-0.0040767,0.085121
76.04,-0.058731,-0.0061018,-0.052629
76.06,-0.17876,-0.0040301,-0.17473
76.08,-0.26611,0.002751,-0.26886
76.1,-0.31045,0.014556,-0.32501
76.12,-0.30607,0.031294,-0.33737
76.14,-0.25324,0.052395,-0.30563
76.16,-0.15869,0.076791,-0.23548
76.18,-0.034952,0.10299,-0.13794
76.2,0.10149,0.12924,-0.027753
76.22,0.23278,0.15374,0.079033
76.24,0.34262,0.17491,0.16771
76.26,0.41891,0.19158,0.22733
76.28,0.45555,0.20317,0.25238
76.3,0.45307,0.20971,0.24336
76.32,0.4179,0.21172,0.20618
76.34,0.36063,0.21007,0.15057
76.36,0.29351,0.20567,0.08784
76.38,0.22788,0.19928,0.028594
76.4,0.17211,0.19133,-0.019218
76.42,0.13041,0.18181,-0.051397
76.44,0.10276,0.17038,-0.067621
76.46,0.085846,0.15651,-0.070663
76.48,0.074729,0.1397,-0.064968
76.5,0.064667,0.1197,-0.05503
76.52,0.05267,0.096681,-0.044011
76.54,0.038343,0.071292,-0.032949
76.56,0.023837,0.044589,-0.020751
76.58,0.012976,0.017882,-0.0049064
76.6,0.0098254,-0.0074848,0.01731
76.62,0.017148,-0.030364,0.047512
76.64,0.035168,-0.049976,0.085145
76.66,0.061004,-0.065998,0.127
76.68,0.088907,-0.078545,0.16745
76.7,0.11125,-0.088076,0.19932
76.72,0.11997,-0.095233,0.2152
76.74,0.10814,-0.10069,0.20883
76.76,0.071179,-0.10505,0.17623
76.78,0.007538,-0.10877,0.1163
76.8,-0.081351,-0.11217,0.03082
76.82,-0.19171,-0.11555,-0.076158
76.84,-0.31839,-0.1192,-0.19919
76.86,-0.45594,-0.12349,-0.33245
76.88,-0.59928,-0.12886,-0.47042
76.9,-0.74404,-0.13578,-0.60827
76.92,-0.88633,-0.14457,-0.74175
76.94,-1.0222,-0.15538,-0.86682
76.96,-1.1471,-0.16798,-0.97907
76.98,-1.2553,-0.1818,-1.0735
77,-1.3404,-0.19592,-1.1445
77.02,-1.3956,-0.20921,-1.1864
77.04,-1.4146,-0.22052,-1.1941
77.06,-1.3933,-0.22884,-1.1644
77.08,-1.3303,-0.23352,-1.0968
77.1,-1.2278,-0.2343,-0.99352
77.12,-1.0916,-0.23135,-0.8602
77.14,-0.92978,-0.22518,-0.7046
77.16,-0.75233,-0.21649,-0.53584
77.18,-0.56909,-0.20603,-0.36306
77.2,-0.38885,-0.19446,-0.19439
77.22,-0.21849,-0.18226,-0.036224
77.24,-0.062885,-0.16977,0.10689
77.26,0.074725,-0.15721,0.23194
77.28,0.19202,-0.1448,0.33682
77.3,0.28688,-0.13281,0.4197
77.32,0.35702,-0.12167,0.47869
77.34,0.40009,-0.11187,0.51196
77.36,0.41442,-0.10392,0.51834
77.38,0.39998,-0.098222,0.49821
77.4,0.35954,-0.094933,0.45447
77.42,0.29926,-0.093872,0.39314
77.44,0.22877,-0.094506,0.32328
77.46,0.16023,-0.096008,0.25624
77.48,0.10674,-0.097396,0.20413
77.5,0.080184,-0.097706,0.17789
77.52,0.089166,-0.096172,0.18534
77.54,0.13733,-0.092354,0.22968
77.56,0.22262,-0.086194,0.30881
77.58,0.33755,-0.077985,0.41554
77.6,0.47054,-0.068275,0.53881
77.62,0.6078,-0.057725,0.66553
77.64,0.7356,-0.046978,0.78258
77.66,0.84214,-0.036564,0.87871
77.68,0.91892,-0.026865,0.94579
77.7,0.9612,-0.01814,0.97934
77.72,0.96776,-0.010597,0.97836
77.74,0.94017,-0.0044587,0.94463
77.76,0.8818,-9.5002e-06,0.88181
77.78,0.79711,0.0024176,0.79469
77.8,0.69115,0.0025125,0.68864
77.82,0.56966,0.0001017,0.56956
77.84,0.43921,-0.0047298,0.44394
77.86,0.30752,-0.011552,0.31907
77.88,0.18337,-0.019571,0.20294
77.9,0.076058,-0.027707,0.10376
77.92,-0.0055813,-0.034741,0.029159
77.94,-0.054586,-0.039524,-0.015062
77.96,-0.067219,-0.041181,-0.026038
77.98,-0.043982,-0.039261,-0.0047213
78,0.01007,-0.0338,0.04387
78.02,0.085868,-0.025269,0.11114
78.04,0.17167,-0.014427,0.18609
78.06,0.25492,-0.0021161,0.25704
78.08,0.32427,0.010948,0.31332
78.1,0.37117,0.024331,0.34684
78.12,0.39086,0.03794,0.35292
78.14,0.38245,0.051971,0.33048
78.16,0.34819,0.06677,0.28142
78.18,0.29223,0.082636,0.20959
78.2,0.21927,0.099639,0.11963
78.22,0.1335,0.1175,0.016003
78.24,0.038095,0.13555,-0.097457
78.26,-0.064562,0.15287,-0.21743
78.28,-0.17216,0.16841,-0.34057
78.3,-0.28145,0.18124,-0.46269
78.32,-0.38746,0.19075,-0.57821
78.34,-0.48317,0.19677,-0.67994
78.36,-0.55994,0.1996,-0.75954
78.38,-0.60868,0.19994,-0.80862
78.4,-0.62144,0.1987,-0.82014
78.42,-0.59313,0.19686,-0.78999
78.44,-0.52292,0.1952,-0.71812
78.46,-0.41487,0.19423,-0.6091
78.48,-0.27765,0.19416,-0.47181
78.5,-0.12339,0.1949,-0.31829
78.52,0.034064,0.19619,-0.16212
78.54,0.18122,0.1977,-0.016482
78.56,0.30669,0.19915,0.10753
78.58,0.40245,0.20034,0.20211
78.6,0.4643,0.20113,0.26317
78.62,0.49152,0.20136,0.29016
78.64,0.48607,0.20085,0.28522
78.66,0.45148,0.19928,0.2522
78.68,0.39182,0.19624,0.19557
78.7,0.31112,0.1913,0.11982
78.72,0.21321,0.18411,0.029104
78.74,0.102,0.17455,-0.072547
78.76,-0.018058,0.16282,-0.18088
78.78,-0.14148,0.14949,-0.29097
78.8,-0.2616,0.13541,-0.39702
78.82,-0.37085,0.12159,-0.49244
78.84,-0.46143,0.10895,-0.57039
78.86,-0.52639,0.098183,-0.62457
78.88,-0.56057,0.089521,-0.6501
78.9,-0.56156,0.082739,-0.6443
78.92,-0.52996,0.077188,-0.60715
78.94,-0.46931,0.071963,-0.54127
78.96,-0.38538,0.066138,-0.45152
78.98,-0.2852,0.058991,-0.34419
79,-0.17599,0.050178,-0.22617
79.02,-0.064247,0.039806,-0.10405
79.04,0.044779,0.028379,0.016399
79.06,0.14722,0.016648,0.13058
79.08,0.24039,0.0053984,0.23499
79.1,0.32232,-0.004757,0.32708
79.12,0.39144,-0.013528,0.40496
79.14,0.44633,-0.020997,0.46733
79.16,0.48586,-0.027571,0.51343
79.18,0.50948,-0.033835,0.54331
79.2,0.51766,-0.040383,0.55805
79.22,0.51229,-0.04765,0.55994
79.24,0.49665,-0.055811,0.55246
79.26,0.47512,-0.064765,0.53988
79.28,0.45237,-0.074203,0.52658
79.3,0.43239,-0.083728,0.51612
79.32,0.41738,-0.092989,0.51036
79.34,0.407,-0.10179,0.50879
79.36,0.39813,-0.11011,0.50823
79.38,0.38512,-0.11811,0.50323
79.4,0.36083,-0.126,0.48683
79.42,0.31796,-0.13396,0.45192
79.44,0.25046,-0.14206,0.39252
79.46,0.15491,-0.15015,0.30506
79.48,0.031198,-0.15797,0.18917
79.5,-0.11732,-0.16518,0.04786
79.52,-0.28428,-0.17143,-0.11285
79.54,-0.46135,-0.17651,-0.28483
79.56,-0.63933,-0.18037,-0.45895
79.58,-0.80934,-0.18309,-0.62626
79.6,-0.96362,-0.1848,-0.77881
79.62,-1.0959,-0.18563,-0.91025
79.64,-1.2014,-0.18553,-1.0159
79.66,-1.2767,-0.18431,-1.0924
79.68,-1.3195,-0.18161,-1.1379
79.7,-1.328,-0.17698,-1.1511
79.72,-1.3018,-0.17008,-1.1317
79.74,-1.2411,-0.16076,-1.0804
79.76,-1.1482,-0.14924,-0.99897
79.78,-1.0269,-0.13604,-0.89088
79.8,-0.88301,-0.122,-0.76101
79.82,-0.72376,-0.10807,-0.61569
79.84,-0.55723,-0.095156,-0.46207
79.86,-0.39129,-0.083911,-0.30738
79.88,-0.23271,-0.074631,-0.15808
79.9,-0.086383,-0.067235,-0.019148
79.92,0.044913,-0.061339,0.10625
79.94,0.1603,-0.056421,0.21672
79.96,0.26016,-0.051998,0.31216
79.98,0.34525,-0.047785,0.39303
80,0.4159,-0.043777,0.45968
80.02,0.47161,-0.040226,0.51183
80.04,0.51101,-0.037538,0.54854
80.06,0.53248,-0.036099,0.56858
80.08,0.535,-0.036114,0.57112
80.1,0.5191,-0.037483,0.55659
80.12,0.48749,-0.039778,0.52726
80.14,0.44516,-0.042305,0.48746
80.16,0.39886,-0.044253,0.44312
80.18,0.35596,-0.044876,0.40083
80.2,0.32295,-0.043648,0.3666
80.22,0.30414,-0.040361,0.3445
80.24,0.3006,-0.035131,0.33573
80.26,0.30995,-0.028319,0.33827
80.28,0.32682,-0.020397,0.34722
80.3,0.34401,-0.01181,0.35582
80.32,0.35398,-0.0028763,0.35685
80.34,0.3503,0.0062479,0.34405
80.36,0.32873,0.01552,0.31321
80.38,0.28771,0.024913,0.2628
80.4,0.22812,0.034308,0.19382
80.42,0.15267,0.043417,0.10926
80.44,0.065031,0.051777,0.013254
80.46,-0.030905,0.058826,-0.08973
80.48,-0.13135,0.064049,-0.1954
80.5,-0.23255,0.067151,-0.2997
80.52,-0.33034,0.068192,-0.39854
80.54,-0.41963,0.067664,-0.48729
80.56,-0.49407,0.066445,-0.56052
80.58,-0.54631,0.065658,-0.61197
80.6,-0.56872,0.066453,-0.63517
80.62,-0.55477,0.069765,-0.62454
80.64,-0.50055,0.076107,-0.57666
80.66,-0.40612,0.085459,-0.49158
80.68,-0.2763,0.097257,-0.37356
80.7,-0.12058,0.1105,-0.23108
80.72,0.047981,0.12394,-0.07596
80.74,0.21451,0.13628,0.078231
80.76,0.36459,0.14637,0.21822
80.78,0.48636,0.15333,0.33302
80.8,0.57205,0.15663,0.41542
80.82,0.6187,0.15604,0.46266
80.84,0.62781,0.15154,0.47627
80.86,0.6043,0.14332,0.46098
80.88,0.55499,0.13165,0.42335
80.9,0.48707,0.11689,0.37018
80.92,0.40699,0.099508,0.30748
80.94,0.31991,0.080073,0.23984
80.96,0.22992,0.059294,0.17062
80.98,0.14059,0.037998,0.10259
81,0.055769,0.017077,0.038692
81.02,-0.019829,-0.0025962,-0.017233
81.04,-0.080533,-0.020267,-0.060266
81.06,-0.12013,-0.035381,-0.084752
81.08,-0.1328,-0.047628,-0.085167
81.1,-0.11423,-0.056941,-0.057287
81.12,-0.062772,-0.063444,0.00067197
81.14,0.019869,-0.067382,0.087251
81.16,0.12844,-0.069053,0.1975
81.18,0.25457,-0.068767,0.32334
81.2,0.38766,-0.066849,0.45451
81.22,0.51609,-0.063675,0.57976
81.24,0.62847,-0.059726,0.68819
81.26,0.71474,-0.055625,0.77037
81.28,0.76699,-0.05213,0.81912
81.3,0.77997,-0.050062,0.83003
81.32,0.75138,-0.050179,0.80155
81.34,0.68193,-0.053015,0.73494
81.36,0.57533,-0.05873,0.63406
81.38,0.43811,-0.067012,0.50512
81.4,0.27926,-0.077076,0.35633
81.42,0.10966,-0.087752,0.19741
81.44,-0.058798,-0.097675,0.038877
81.46,-0.21434,-0.10551,-0.10883
81.48,-0.34653,-0.11017,-0.23635
81.5,-0.44747,-0.11102,-0.33645
81.52,-0.51261,-0.10787,-0.40474
81.54,-0.54112,-0.10104,-0.44008
81.56,-0.53564,-0.091166,-0.44447
81.58,-0.5014,-0.079058,-0.42234
81.6,-0.44514,-0.065532,-0.37961
81.62,-0.37386,-0.051283,-0.32258
81.64,-0.29384,-0.036838,-0.257
81.66,-0.21014,-0.022576,-0.18756
81.68,-0.12668,-0.0088017,-0.11787
81.7,-0.046693,0.0041772,-0.05087
81.72,0.026516,0.01599,0.010527
81.74,0.08903,0.026202,0.062829
81.76,0.13612,0.034374,0.10175
81.78,0.16264,0.040162,0.12248
81.8,0.16396,0.043431,0.12053
81.82,0.13722,0.044334,0.092886
81.84,0.082566,0.043337,0.039229
81.86,0.0039311,0.04117,-0.037239
81.88,-0.090875,0.038721,-0.1296
81.9,-0.19095,0.036887,-0.22784
81.92,-0.28384,0.036443,-0.32028
81.94,-0.35754,0.037947,-0.39548
81.96,-0.40252,0.041701,-0.44422
81.98,-0.41337,0.047791,-0.46116
82,-0.3896,0.056146,-0.44574
82.02,-0.33567,0.066626,-0.40229
82.04,-0.26002,0.079075,-0.33909
82.06,-0.17362,0.093324,-0.26694
82.08,-0.088187,0.10915,-0.19734
82.1,-0.014581,0.12621,-0.14079
82.12,0.038453,0.14394,-0.10549
82.14,0.064994,0.16154,-0.096543
82.16,0.062172,0.17798,-0.11581
82.18,0.030024,0.19213,-0.16211
82.2,-0.028829,0.20289,-0.23172
82.22,-0.10955,0.20938,-0.31894
82.24,-0.20544,0.21111,-0.41655
82.26,-0.30827,0.20804,-0.51631
82.28,-0.40874,0.20061,-0.60935
82.3,-0.49711,0.18962,-0.68673
82.32,-0.56407,0.17606,-0.74013
82.34,-0.60179,0.16091,-0.76269
82.36,-0.60496,0.14495,-0.74991
82.38,-0.57165,0.12866,-0.70032
82.4,-0.50371,0.1122,-0.61591
82.42,-0.40653,0.095434,-0.50197
82.44,-0.2883,0.078114,-0.36641
82.46,-0.15865,0.059998,-0.21865
82.48,-0.02727,0.040995,-0.068265
82.5,0.09754,0.021247,0.076293
82.52,0.20974,0.0011363,0.2086
82.54,0.30588,-0.018765,0.32464
82.56,0.38484,-0.037797,0.42263
82.58,0.44701,-0.055317,0.50233
82.6,0.49339,-0.070794,0.56418
82.62,0.52467,-0.083859,0.60853
82.64,0.54081,-0.094319,0.63513
82.66,0.54106,-0.10213,0.64319
82.68,0.5244,-0.10734,0.63174
82.7,0.49037,-0.11009,0.60046
82.72,0.43977,-0.11055,0.55032
82.74,0.37524,-0.10894,0.48418
82.76,0.30126,-0.10554,0.40679
82.78,0.22366,-0.1007,0.32437
82.8,0.14882,-0.094846,0.24367
82.82,0.082506,-0.088431,0.17094
82.84,0.028868,-0.081909,0.11078
82.86,-0.010236,-0.075671,0.065435
82.88,-0.035489,-0.069991,0.034503
82.9,-0.049831,-0.064999,0.015168
82.92,-0.057774,-0.060686,0.0029115
82.94,-0.064476,-0.056949,-0.007527
82.96,-0.074791,-0.053654,-0.021137
82.98,-0.092486,-0.05071,-0.041776
83,-0.11971,-0.048118,-0.071591
83.02,-0.15677,-0.045991,-0.11078
83.04,-0.20218,-0.044532,-0.15765
83.06,-0.25287,-0.043976,-0.20889
83.08,-0.30451,-0.044516,-0.25999
83.1,-0.35195,-0.046233,-0.30572
83.12,-0.38965,-0.049055,-0.3406
83.14,-0.4122,-0.052752,-0.35944
83.16,-0.4149,-0.056976,-0.35792
83.18,-0.39444,-0.061333,-0.3331
83.2,-0.34941,-0.065458,-0.28396
83.22,-0.28084,-0.069086,-0.21175
83.24,-0.1923,-0.072093,-0.1202
83.26,-0.089762,-0.074499,-0.015263
83.28,0.018978,-0.076435,0.095414
83.3,0.12524,-0.07809,0.20333
83.32,0.22056,-0.07965,0.30021
83.34,0.29776,-0.081252,0.37901
83.36,0.35188,-0.082957,0.43483
83.38,0.38058,-0.084751,0.46533
83.4,0.38423,-0.086563,0.47079
83.42,0.36543,-0.088294,0.45373
83.44,0.32831,-0.089845,0.41816
83.46,0.27764,-0.091125,0.36877
83.48,0.21809,-0.092063,0.31015
83.5,0.15367,-0.092588,0.24626
83.52,0.087537,-0.092622,0.18016
83.54,0.022047,-0.092071,0.11412
83.56,-0.040954,-0.090822,0.049868
83.58,-0.099787,-0.088759,-0.011028
83.6,-0.15266,-0.085773,-0.06689
83.62,-0.19756,-0.081785,-0.11578
83.64,-0.23231,-0.076751,-0.15556
83.66,-0.25479,-0.070667,-0.18412
83.68,-0.26328,-0.063557,-0.19972
83.7,-0.25676,-0.055467,-0.20129
83.72,-0.23517,-0.046459,-0.18871
83.74,-0.19954,-0.036612,-0.16293
83.76,-0.15202,-0.026047,-0.12598
83.78,-0.095839,-0.014939,-0.080899
83.8,-0.0351,-0.0035452,-0.031555
83.82,0.025387,0.0077985,0.017589
83.84,0.08043,0.018693,0.061736
83.86,0.12483,0.028726,0.096106
83.88,0.15389,0.037536,0.11636
83.9,0.16397,0.044885,0.11909
83.92,0.15308,0.050716,0.10236
83.94,0.12137,0.055179,0.066188
83.96,0.071415,0.058611,0.012804
83.98,0.0081825,0.061471,-0.053289
84,-0.061418,0.064242,-0.12566
84.02,-0.12933,0.067322,-0.19665
84.04,-0.18739,0.070927,-0.25832
84.06,-0.22852,0.07503,-0.30355
84.08,-0.24768,0.07936,-0.32704
84.1,-0.24261,0.083443,-0.32605
84.12,-0.21399,0.086703,-0.3007
84.14,-0.16524,0.08857,-0.25381
84.16,-0.10175,0.088592,-0.19034
84.18,-0.029998,0.086519,-0.11652
84.2,0.043445,0.082347,-0.038902
84.22,0.11278,0.076308,0.036476
84.24,0.17354,0.068834,0.1047
84.26,0.22276,0.060481,0.16228
84.28,0.25901,0.051866,0.20715
84.3,0.28207,0.043591,0.23848
84.32,0.29269,0.0362,0.25649
84.34,0.29229,0.030149,0.26214
84.36,0.28286,0.025782,0.25708
84.38,0.26691,0.023329,0.24358
84.4,0.24742,0.022892,0.22452
84.42,0.22773,0.024436,0.20329
84.44,0.21136,0.027783,0.18358
84.46,0.20159,0.032612,0.16898
84.48,0.20094,0.038475,0.16247
84.5,0.21067,0.044833,0.16584
84.52,0.23035,0.051103,0.17925
84.54,0.25766,0.056716,0.20095
84.56,0.28857,0.061176,0.22739
84.58,0.3177,0.064097,0.2536
84.6,0.3391,0.065228,0.27387
84.62,0.34702,0.064442,0.28258
84.64,0.33677,0.061718,0.27505
84.66,0.30532,0.057107,0.24822
84.68,0.25179,0.050711,0.20108
84.7,0.17753,0.042672,0.13485
84.72,0.086031,0.033187,0.052844
84.74,-0.017401,0.022532,-0.039932
84.76,-0.12614,0.011099,-0.13724
84.78,-0.2328,-0.00058344,-0.23221
84.8,-0.32977,-0.011858,-0.31791
84.82,-0.40988,-0.021975,-0.38791
84.84,-0.46697,-0.030176,-0.43679
84.86,-0.49642,-0.035786,-0.46063
84.88,-0.49568,-0.038328,-0.45736
84.9,-0.46462,-0.03761,-0.42701
84.92,-0.40564,-0.033778,-0.37186
84.94,-0.32354,-0.027317,-0.29622
84.96,-0.22511,-0.018996,-0.20612
84.98,-0.11844,-0.0097722,-0.10867
85,-0.012007,-0.00065934,-0.011347
85.02,0.08621,0.0074034,0.078806
85.04,0.16956,0.013667,0.1559
85.06,0.23333,0.01765,0.21568
85.08,0.27499,0.019173,0.25582
85.1,0.29416,0.018346,0.27581
85.12,0.29228,0.015512,0.27677
85.14,0.27211,0.01117,0.26094
85.16,0.23721,0.0058866,0.23132
85.18,0.19149,0.00020896,0.19128
85.2,0.13889,-0.0053985,0.14429
85.22,0.083271,-0.010597,0.093868
85.24,0.028333,-0.015186,0.043519
85.26,-0.022339,-0.01909,-0.0032497
85.28,-0.065337,-0.022324,-0.043013
85.3,-0.097568,-0.024947,-0.072621
85.32,-0.11653,-0.027019,-0.089506
85.34,-0.12062,-0.028556,-0.092066
85.36,-0.10954,-0.029519,-0.080023
85.38,-0.084481,-0.029813,-0.054668
85.4,-0.048229,-0.029318,-0.018911
85.42,-0.0050195,-0.027939,0.022919
85.44,0.039848,-0.025654,0.065502
85.46,0.080565,-0.022564,0.10313
85.48,0.11147,-0.018917,0.13039
85.5,0.12773,-0.015097,0.14283
85.52,0.12589,-0.011582,0.13747
85.54,0.10433,-0.0088642,0.1132
85.56,0.063484,-0.0073611,0.070845
85.58,0.0057952,-0.0073255,0.013121
85.6,-0.064463,-0.0087812,-0.055682
85.62,-0.14163,-0.011501,-0.13013
85.64,-0.21924,-0.015033,-0.2042
85.66,-0.29068,-0.018773,-0.27191
85.68,-0.34996,-0.022071,-0.32788
85.7,-0.39233,-0.024339,-0.36799
85.72,-0.41487,-0.025154,-0.38972
85.74,-0.41678,-0.024316,-0.39247
85.76,-0.39942,-0.021867,-0.37755
85.78,-0.36603,-0.018057,-0.34798
85.8,-0.32125,-0.013278,-0.30797
85.82,-0.27033,-0.0079826,-0.26235
85.84,-0.2184,-0.0026046,-0.21579
85.86,-0.16977,0.0024979,-0.17227
85.88,-0.12748,0.0070695,-0.13455
85.9,-0.093111,0.010954,-0.10406
85.92,-0.06691,0.014072,-0.080982
85.94,-0.048191,0.016389,-0.06458
85.96,-0.035822,0.017888,-0.05371
85.98,-0.02871,0.018566,-0.047275
86,-0.026132,0.018433,-0.044565
86.02,-0.027838,0.017537,-0.045375
86.04,-0.033906,0.015983,-0.049889
86.06,-0.044425,0.013946,-0.058371
86.08,-0.059114,0.011665,-0.070779
86.1,-0.077012,0.0094202,-0.086432
86.12,-0.09635,0.007496,-0.10385
86.14,-0.11468,0.0061334,-0.12081
86.16,-0.1292,0.0054922,-0.13469
86.18,-0.13729,0.0056258,-0.14292
86.2,-0.13703,0.0064759,-0.1435
86.22,-0.12759,0.0078871,-0.13547
86.24,-0.10947,0.0096356,-0.11911
86.26,-0.084476,0.011463,-0.095939
86.28,-0.055357,0.013112,-0.068469
86.3,-0.025397,0.014349,-0.039746
86.32,0.0021419,0.014988,-0.012846
86.34,0.024502,0.014902,0.0096002
86.36,0.039791,0.014037,0.025754
86.38,0.047174,0.012426,0.034748
86.4,0.046906,0.010199,0.036707
86.42,0.04024,0.0075973,0.032642
86.44,0.029262,0.0049621,0.0243
86.46,0.016705,0.0027167,0.013989
86.48,0.0057553,0.0013181,0.0044372
86.5,-0.00015926,0.0011909,-0.0013501
86.52,0.0023928,0.0026498,-0.00025698
86.54,0.016545,0.0058275,0.010717
86.56,0.044767,0.010624,0.034142
86.58,0.088466,0.016695,0.071771
86.6,0.1476,0.023482,0.12412
86.62,0.22042,0.030285,0.19013
86.64,0.30333,0.036369,0.26696
86.66,0.3911,0.041074,0.35002
86.68,0.47722,0.043909,0.43331
86.7,0.55457,0.044617,0.50995
86.72,0.61623,0.043187,0.57304
86.74,0.65623,0.039826,0.61641
86.76,0.67037,0.03489,0.63548
86.78,0.65666,0.028801,0.62786
86.8,0.61567,0.021972,0.5937
86.82,0.55044,0.014748,0.53569
86.84,0.46618,0.0073838,0.45879
86.86,0.36977,5.1481e-05,0.36972
86.88,0.26906,-0.007127,0.27619
86.9,0.17206,-0.014044,0.1861
86.92,0.086197,-0.020574,0.10677
86.94,0.017567,-0.026568,0.044135
86.96,-0.02969,-0.031857,0.0021671
86.98,-0.053845,-0.036291,-0.017553
87,-0.05581,-0.039767,-0.016043
87.02,-0.039113,-0.042262,0.0031495
87.04,-0.0095688,-0.043846,0.034277
87.06,0.025328,-0.04467,0.069997
87.08,0.057255,-0.044935,0.10219
87.1,0.078069,-0.044849,0.12292
87.12,0.080822,-0.044584,0.12541
87.14,0.060671,-0.044244,0.10491
87.16,0.015509,-0.043854,0.059362
87.18,-0.053753,-0.043369,-0.010385
87.2,-0.14332,-0.042704,-0.10061
87.22,-0.247,-0.041764,-0.20524
87.24,-0.35705,-0.040483,-0.31657
87.26,-0.46505,-0.038839,-0.42621
87.28,-0.5629,-0.036863,-0.52604
87.3,-0.64357,-0.034629,-0.60894
87.32,-0.70167,-0.032241,-0.66943
87.34,-0.73372,-0.029812,-0.70391
87.36,-0.73816,-0.027451,-0.71071
87.38,-0.71514,-0.025263,-0.68988
87.4,-0.66627,-0.023347,-0.64292
87.42,-0.59427,-0.021803,-0.57247
87.44,-0.50275,-0.020733,-0.48202
87.46,-0.39596,-0.020232,-0.37573
87.48,-0.27866,-0.020364,-0.25829
87.5,-0.15599,-0.021131,-0.13486
87.52,-0.033344,-0.022448,-0.010896
87.54,0.083928,-0.024116,0.10804
87.56,0.19075,-0.025826,0.21658
87.58,0.28271,-0.027181,0.30989
87.6,0.35639,-0.027747,0.38414
87.62,0.40972,-0.027124,0.43685
87.64,0.44213,-0.025013,0.46714
87.66,0.45457,-0.021284,0.47586
87.68,0.4494,-0.016006,0.46541
87.7,0.43003,-0.0094507,0.43948
87.72,0.40048,-0.0020532,0.40253
87.74,0.36491,0.0056525,0.35926
87.76,0.32709,0.013116,0.31398
87.78,0.29004,0.019852,0.27018
87.8,0.25573,0.025502,0.23023
87.82,0.22504,0.029862,0.19518
87.84,0.19778,0.032884,0.1649
87.86,0.17292,0.034636,0.13828
87.88,0.14889,0.035249,0.11364
87.9,0.12396,0.034863,0.089096
87.92,0.096542,0.033575,0.062967
87.94,0.065523,0.031427,0.034096
87.96,0.030457,0.028415,0.0020422
87.98,-0.0083109,0.024529,-0.03284
88,-0.049633,0.01981,-0.069443
88.02,-0.091632,0.014401,-0.10603
88.04,-0.13185,0.0085921,-0.14045
88.06,-0.16747,0.002819,-0.17029
88.08,-0.19554,-0.0023658,-0.19318
88.1,-0.21329,-0.0063648,-0.20692
88.12,-0.21836,-0.0086304,-0.20973
88.14,-0.20917,-0.0087664,-0.2004
88.16,-0.18507,-0.0066149,-0.17846
88.18,-0.14663,-0.0023074,-0.14432
88.2,-0.095671,0.0037322,-0.099404
88.22,-0.035296,0.010837,-0.046133
88.24,0.030305,0.018192,0.012113
88.26,0.096144,0.024953,0.071191
88.28,0.15687,0.030374,0.1265
88.3,0.20729,0.033917,0.17337
88.32,0.24287,0.035311,0.20756
88.34,0.26022,0.034576,0.22564
88.36,0.25742,0.031986,0.22543
88.38,0.23418,0.027995,0.20619
88.4,0.19185,0.023141,0.16871
88.42,0.13319,0.01795,0.11524
88.44,0.062102,0.012862,0.04924
88.46,-0.016765,0.0081832,-0.024949
88.48,-0.098344,0.0040834,-0.10243
88.5,-0.17747,0.00061711,-0.17809
88.52,-0.24916,-0.0022304,-0.24693
88.54,-0.30877,-0.0044961,-0.30427
88.56,-0.35225,-0.0062013,-0.34605
88.58,-0.37636,-0.0073343,-0.36903
88.6,-0.37896,-0.0078556,-0.37111
88.62,-0.3593,-0.0077197,-0.35158
88.64,-0.31834,-0.0069057,-0.31143
88.66,-0.25897,-0.0054433,-0.25353
88.68,-0.186,-0.0034256,-0.18258
88.7,-0.10595,-0.0010032,-0.10495
88.72,-0.026489,0.0016392,-0.028128
88.74,0.044317,0.004318,0.039999
88.76,0.098981,0.0068867,0.092094
88.78,0.13156,0.0092646,0.1223
88.8,0.1385,0.011449,0.12705
88.82,0.11913,0.013509,0.10562
88.84,0.075832,0.015563,0.060269
88.86,0.013699,0.017742,-0.0040431
88.88,-0.060146,0.020156,-0.080302
88.9,-0.13752,0.02286,-0.16038
88.92,-0.21023,0.025833,-0.23606
88.94,-0.27108,0.028969,-0.30005
88.96,-0.31462,0.03209,-0.34671
88.98,-0.33761,0.034953,-0.37257
89,-0.33914,0.037281,-0.37642
89.02,-0.3204,0.038788,-0.35919
89.04,-0.28433,0.039209,-0.32354
89.06,-0.23501,0.038327,-0.27334
89.08,-0.17717,0.035997,-0.21317
89.1,-0.11565,0.032166,-0.14781
89.12,-0.054941,0.026888,-0.081829
89.14,0.0010856,0.020325,-0.019239
89.16,0.049457,0.012736,0.03672
89.18,0.088248,0.0044584,0.083789
89.2,0.11668,-0.004129,0.12081
89.22,0.13513,-0.012641,0.14777
89.24,0.14506,-0.020725,0.16578
89.26,0.14884,-0.028091,0.17693
89.28,0.14946,-0.034522,0.18398
89.3,0.15012,-0.03988,0.19
89.32,0.15383,-0.044085,0.19791
89.34,0.16293,-0.047098,0.21002
89.36,0.17872,-0.048897,0.22761
89.38,0.20123,-0.049465,0.25069
89.4,0.2291,-0.048798,0.2779
89.42,0.25974,-0.046917,0.30665
89.44,0.28953,-0.0439,0.33343
89.46,0.31433,-0.039904,0.35423
89.48,0.3299,-0.035185,0.36509
89.5,0.33249,-0.030087,0.36257
89.52,0.31926,-0.025022,0.34428
89.54,0.28871,-0.020414,0.30913
89.56,0.24095,-0.01664,0.25759
89.58,0.1777,-0.013975,0.19168
89.6,0.10233,-0.012543,0.11487
89.62,0.019495,-0.01231,0.031805
89.64,-0.065222,-0.01309,-0.052132
89.66,-0.14586,-0.01459,-0.13127
89.68,-0.21665,-0.016466,-0.20019
89.7,-0.27264,-0.018383,-0.25426
89.72,-0.31011,-0.020061,-0.29005
89.74,-0.32696,-0.021301,-0.30566
89.76,-0.32283,-0.021996,-0.30083
89.78,-0.29899,-0.022106,-0.27689
89.8,-0.2581,-0.021639,-0.23646
89.82,-0.20376,-0.020621,-0.18314
89.84,-0.14011,-0.01908,-0.12103
89.86,-0.071363,-0.017039,-0.054323
89.88,-0.001523,-0.014526,0.013003
89.9,0.065796,-0.011584,0.07738
89.92,0.12743,-0.0082876,0.13571
89.94,0.18061,-0.0047444,0.18536
89.96,0.22299,-0.001088,0.22407
89.98,0.25256,0.0025385,0.25002
90,0.26785,0.0060031,0.26185
90.02,0.26808,0.0092029,0.25888
90.04,0.25342,0.012071,0.24135
90.06,0.2252,0.014573,0.21063
90.08,0.18604,0.01669,0.16935
90.1,0.13972,0.018402,0.12131
90.12,0.090838,0.019676,0.071162
90.14,0.044339,0.020463,0.023875
90.16,0.0048057,0.020719,-0.015914
90.18,-0.024172,0.020431,-0.044603
90.2,-0.040531,0.01965,-0.060181
90.22,-0.044018,0.018518,-0.062536
90.24,-0.036167,0.017273,-0.05344
90.26,-0.019981,0.016226,-0.036207
90.28,0.00062648,0.015711,-0.015085
90.3,0.021515,0.016024,0.0054904
90.32,0.038979,0.017354,0.021625
90.34,0.050282,0.019732,0.03055
90.36,0.053964,0.023012,0.030952
90.38,0.049907,0.026891,0.023016
90.4,0.039168,0.030959,0.0082093
90.42,0.02366,0.034774,-0.011114
90.44,0.0057576,0.037945,-0.032187
90.46,-0.012084,0.040195,-0.052278
90.48,-0.027646,0.041391,-0.069038
90.5,-0.039168,0.041548,-0.080716
90.52,-0.045472,0.040785,-0.086256
90.54,-0.046021,0.039279,-0.0853
90.56,-0.040935,0.037205,-0.07814
90.58,-0.030972,0.034697,-0.065669
90.6,-0.017487,0.031836,-0.049323
90.62,-0.0023521,0.028658,-0.03101
90.64,0.012193,0.025195,-0.013002
90.66,0.023754,0.021511,0.0022424
90.68,0.030068,0.017734,0.012334
90.7,0.029331,0.014064,0.015268
90.72,0.020506,0.010753,0.0097532
90.74,0.0035619,0.0080659,-0.0045041
90.76,-0.020412,0.0062266,-0.026638
90.78,-0.049263,0.005368,-0.054631
90.8,-0.080001,0.0055032,-0.085504
90.82,-0.10916,0.0065232,-0.11568
90.84,-0.13323,0.0082212,-0.14146
90.86,-0.14914,0.010338,-0.15948
90.88,-0.1546,0.01261,-0.16721
90.9,-0.14837,0.014818,-0.16318
90.92,-0.13038,0.016802,-0.14718
90.94,-0.10169,0.018465,-0.12015
90.96,-0.064332,0.019748,-0.08408
90.98,-0.021056,0.020606,-0.041662
91,0.024942,0.020971,0.0039705
91.02,0.070308,0.020751,0.049557
91.04,0.1118,0.019828,0.091969
91.06,0.14652,0.018095,0.12843
91.08,0.17215,0.015487,0.15666
91.1,0.18711,0.012023,0.17508
91.12,0.19067,0.0078233,0.18285
91.14,0.18307,0.0031067,0.17997
91.16,0.16546,-0.001839,0.16729
91.18,0.13978,-0.0067064,0.14649
91.2,0.10862,-0.011225,0.11985
91.22,0.074865,-0.015214,0.090079
91.24,0.041403,-0.018612,0.060015
91.26,0.010815,-0.021486,0.032301
91.28,-0.014886,-0.024011,0.0091248
91.3,-0.034394,-0.026428,-0.0079659
91.32,-0.047131,-0.028997,-0.018134
91.34,-0.053156,-0.031948,-0.021208
91.36,-0.052987,-0.035448,-0.017539
91.38,-0.047409,-0.039576,-0.0078328
91.4,-0.037304,-0.044325,0.0070205
91.42,-0.023564,-0.049604,0.02604
91.44,-0.0070875,-0.055256,0.048169
91.46,0.011142,-0.06107,0.072212
91.48,0.029948,-0.066796,0.096744
91.5,0.047875,-0.072156,0.12003
91.52,0.063188,-0.076861,0.14005
91.54,0.073988,-0.08063,0.15462
91.56,0.078446,-0.083216,0.16166
91.58,0.075126,-0.084436,0.15956
91.6,0.063326,-0.084192,0.14752
91.62,0.043355,-0.082499,0.12585
91.64,0.016663,-0.079477,0.09614
91.66,-0.014237,-0.075343,0.061105
91.68,-0.046055,-0.070375,0.02432
91.7,-0.075202,-0.06487,-0.010331
91.72,-0.098379,-0.059105,-0.039274
91.74,-0.11317,-0.053296,-0.059872
91.76,-0.11851,-0.047591,-0.070921
91.78,-0.11499,-0.042067,-0.07292
91.8,-0.1048,-0.036753,-0.06805
91.82,-0.091532,-0.031662,-0.05987
91.84,-0.079568,-0.026812,-0.052756
91.86,-0.073458,-0.022243,-0.051215
91.88,-0.077165,-0.018013,-0.059152
91.9,-0.093418,-0.014179,-0.079239
91.92,-0.12323,-0.010764,-0.11247
91.94,-0.1657,-0.0077272,-0.15797
91.96,-0.21803,-0.0049487,-0.21308
91.98,-0.27591,-0.0022313,-0.27368
92,-0.33402,0.00067218,-0.33469
92.02,-0.38668,0.0040124,-0.39069
92.04,-0.42858,0.0079885,-0.43657
92.06,-0.45532,0.012699,-0.46802
92.08,-0.46393,0.018108,-0.48204
92.1,-0.45307,0.024044,-0.47712
92.12,-0.42312,0.030222,-0.45335
92.14,-0.376,0.036292,-0.41229
92.16,-0.31483,0.041899,-0.35673
92.18,-0.2436,0.046744,-0.29034
92.2,-0.16667,0.05063,-0.2173
92.22,-0.088389,0.053483,-0.14187
92.24,-0.012776,0.055351,-0.068127
92.26,0.05674,0.056378,0.00036154
92.28,0.11744,0.056768,0.060669
92.3,0.16736,0.056739,0.11062
92.32,0.20532,0.056491,0.14883
92.34,0.23084,0.056175,0.17466
92.36,0.24412,0.055886,0.18823
92.38,0.24601,0.05566,0.19035
92.4,0.23795,0.055489,0.18246
92.42,0.22197,0.055329,0.16664
92.44,0.20055,0.055123,0.14543
92.46,0.17653,0.054808,0.12172
92.48,0.15288,0.054322,0.098555
92.5,0.13243,0.053617,0.078808
92.52,0.11757,0.052657,0.064913
92.54,0.10995,0.051417,0.058532
92.56,0.1102,0.049887,0.060309
92.58,0.1178,0.048065,0.069731
92.6,0.1311,0.045953,0.085144
92.62,0.1475,0.043552,0.10395
92.64,0.16379,0.040858,0.12293
92.66,0.17663,0.037868,0.13876
92.68,0.18304,0.03458,0.14846
92.7,0.1809,0.03101,0.14989
92.72,0.1693,0.027202,0.14209
92.74,0.14869,0.023238,0.12545
92.76,0.12088,0.019243,0.10163
92.78,0.088695,0.015372,0.073323
92.8,0.055624,0.01179,0.043835
92.82,0.025224,0.0086336,0.016591
92.84,0.00060712,0.0059821,-0.005375
92.86,-0.016018,0.0038226,-0.01984
92.88,-0.023633,0.0020404,-0.025674
92.9,-0.022504,0.00043073,-0.022935
92.92,-0.01406,-0.0012645,-0.012795
92.94,-0.00059949,-0.0033016,0.0027021
92.96,0.015111,-0.005872,0.020983
92.98,0.030286,-0.0090497,0.039336
93,0.042526,-0.012761,0.055287
93.02,0.050127,-0.016787,0.066914
93.04,0.052249,-0.020806,0.073055
93.06,0.048944,-0.024457,0.073401
93.08,0.041052,-0.027418,0.068471
93.1,0.030012,-0.029481,0.059494
93.12,0.017622,-0.030594,0.048215
93.14,0.0057993,-0.030869,0.036668
93.16,-0.0036136,-0.030554,0.02694
93.18,-0.0090041,-0.029962,0.020958
93.2,-0.009081,-0.029398,0.020317
93.22,-0.0029272,-0.029078,0.026151
93.24,0.0099695,-0.02908,0.03905
93.26,0.029687,-0.029329,0.059016
93.28,0.05583,-0.02962,0.08545
93.3,0.087477,-0.029677,0.11715
93.32,0.12314,-0.02922,0.15236
93.34,0.16075,-0.028035,0.18878
93.36,0.19768,-0.026025,0.2237
93.38,0.23092,-0.023226,0.25414
93.4,0.25726,-0.019794,0.27705
93.42,0.27365,-0.015966,0.28962
93.44,0.27756,-0.01201,0.28957
93.46,0.26737,-0.0081713,0.27554
93.48,0.24271,-0.0046443,0.24736
93.5,0.20465,-0.0015532,0.2062
93.52,0.1557,0.0010402,0.15466
93.54,0.099631,0.0031167,0.096514
93.56,0.041042,0.0046766,0.036365
93.58,-0.015174,0.0057216,-0.020896
93.6,-0.064477,0.0062474,-0.070724
93.62,-0.10328,0.0062492,-0.10953
93.64,-0.12939,0.005735,-0.13513
93.66,-0.14231,0.0047399,-0.14705
93.68,-0.14316,0.003336,-0.1465
93.7,-0.13443,0.0016305,-0.13606
93.72,-0.1195,-0.00024583,-0.11926
93.74,-0.10206,-0.0021566,-0.099906
93.76,-0.085507,-0.003979,-0.081528
93.78,-0.072449,-0.0056171,-0.066832
93.8,-0.064427,-0.0070042,-0.057423
93.82,-0.061819,-0.0080967,-0.053722
93.84,-0.063978,-0.0088612,-0.055116
93.86,-0.069519,-0.0092631,-0.060255
93.88,-0.076688,-0.0092629,-0.067425
93.9,-0.083726,-0.0088244,-0.074901
93.92,-0.089155,-0.0079348,-0.08122
93.94,-0.091955,-0.0066295,-0.085325
93.96,-0.091615,-0.0050142,-0.086601
93.98,-0.088097,-0.0032732,-0.084823
94,-0.081744,-0.0016575,-0.080086
94.02,-0.073191,-0.00044985,-0.072741
94.04,-0.063296,8.6175e-05,-0.063382
94.06,-0.053107,-0.00023591,-0.052871
94.08,-0.043848,-0.0014766,-0.042371
94.1,-0.036894,-0.0035435,-0.03335
94.12,-0.033694,-0.0061949,-0.027499
94.14,-0.035633,-0.009076,-0.026557
94.16,-0.043823,-0.01178,-0.032043
94.18,-0.058865,-0.01392,-0.044944
94.2,-0.080628,-0.015199,-0.065429
94.22,-0.1081,-0.015454,-0.092647
94.24,-0.13937,-0.014674,-0.1247
94.26,-0.17177,-0.012988,-0.15878
94.28,-0.20213,-0.010618,-0.19151
94.3,-0.22718,-0.0078328,-0.21935
94.32,-0.24396,-0.0048877,-0.23907
94.34,-0.2502,-0.0019885,-0.24821
94.36,-0.24458,0.00072838,-0.2453
94.38,-0.22689,0.0031931,-0.23008
94.4,-0.19798,0.0053838,-0.20337
94.42,-0.15966,0.0073019,-0.16696
94.44,-0.11439,0.0089518,-0.12334
94.46,-0.0651,0.010332,-0.075432
94.48,-0.014905,0.011437,-0.026342
94.5,0.033106,0.012275,0.020831
94.52,0.076032,0.01288,0.063152
94.54,0.11131,0.013322,0.09799
94.56,0.13687,0.013704,0.12316
94.58,0.15125,0.014143,0.13711
94.6,0.15381,0.01474,0.13907
94.62,0.14483,0.015542,0.12929
94.64,0.1256,0.016523,0.10907
94.66,0.098407,0.017568,0.080839
94.68,0.066387,0.018488,0.047899
94.7,0.033207,0.019054,0.014154
94.72,0.0026679,0.019042,-0.016374
94.74,-0.021786,0.018283,-0.040069
94.76,-0.037525,0.016705,-0.05423
94.78,-0.043101,0.01435,-0.057451
94.8,-0.038455,0.011367,-0.049822
94.82,-0.024906,0.0079883,-0.032895
94.84,-0.004954,0.00448,-0.009434
94.86,0.018102,0.0010963,0.017006
94.88,0.040636,-0.0019632,0.042599
94.9,0.059197,-0.0045771,0.063774
94.92,0.070958,-0.0067063,0.077665
94.94,0.074059,-0.0083791,0.082438
94.96,0.067802,-0.009664,0.077466
94.98,0.052703,-0.010641,0.063344
95,0.030406,-0.011381,0.041787
95.02,0.003478,-0.011933,0.015411
95.04,-0.024875,-0.012332,-0.012543
95.06,-0.051152,-0.012614,-0.038538
95.08,-0.071935,-0.012837,-0.059099
95.1,-0.084272,-0.013089,-0.071183
95.12,-0.086029,-0.013499,-0.07253
95.14,-0.076194,-0.014219,-0.061975
95.16,-0.055057,-0.015402,-0.039655
95.18,-0.024262,-0.017163,-0.0070988
95.2,0.013317,-0.019553,0.03287
95.22,0.053879,-0.022526,0.076405
95.24,0.093145,-0.025933,0.11908
95.26,0.1269,-0.029525,0.15642
95.28,0.15154,-0.032985,0.18453
95.3,0.16458,-0.03596,0.20054
95.32,0.16495,-0.038105,0.20306
95.34,0.15312,-0.039131,0.19225
95.36,0.13097,-0.038831,0.1698
95.38,0.1015,-0.037109,0.13861
95.4,0.06835,-0.033982,0.10233
95.42,0.035286,-0.029581,0.064866
95.44,0.0057232,-0.024125,0.029848
95.46,-0.017656,-0.017905,0.00024985
95.48,-0.033133,-0.011249,-0.021884
95.5,-0.040032,-0.0044911,-0.035541
95.52,-0.038651,0.0020602,-0.040711
95.54,-0.03011,0.0081453,-0.038255
95.56,-0.016133,0.013576,-0.029709
95.58,0.0011638,0.018243,-0.017079
95.6,0.019488,0.022123,-0.0026349
95.62,0.036553,0.025258,0.011295
95.64,0.050254,0.027744,0.022509
95.66,0.058831,0.029703,0.029128
95.68,0.061029,0.03125,0.029779
95.7,0.05624,0.032476,0.023764
95.72,0.044617,0.03343,0.011187
95.74,0.02711,0.034117,-0.0070064
95.76,0.0054238,0.034503,-0.029079
95.78,-0.018145,0.03454,-0.052685
95.8,-0.040965,0.034181,-0.075146
95.82,-0.060399,0.033406,-0.093805
95.84,-0.074161,0.032233,-0.10639
95.86,-0.080638,0.030721,-0.11136
95.88,-0.079117,0.028959,-0.10808
95.9,-0.069877,0.027051,-0.096928
95.92,-0.054136,0.025091,-0.079227
95.94,-0.033856,0.023145,-0.057001
95.96,-0.011443,0.021242,-0.032685
95.98,0.0106,0.019373,-0.0087735
96,0.030014,0.017506,0.012508
96.02,0.045065,0.015608,0.029457
96.04,0.054729,0.013668,0.041061
96.06,0.058767,0.011717,0.047049
96.08,0.057688,0.0098409,0.047847
96.1,0.052626,0.0081683,0.044457
96.12,0.045143,0.0068575,0.038286
96.14,0.03701,0.0060651,0.030945
96.16,0.029966,0.0059138,0.024052
96.18,0.025498,0.0064636,0.019034
96.2,0.024656,0.007694,0.016962
96.22,0.027909,0.0095004,0.018409
96.24,0.035072,0.011707,0.023365
96.26,0.045293,0.014093,0.0312
96.28,0.057125,0.016423,0.040702
96.3,0.068676,0.018484,0.050192
96.32,0.077814,0.020107,0.057707
96.34,0.082429,0.021192,0.061237
96.36,0.080701,0.0217,0.059001
96.38,0.071352,0.021655,0.049697
96.4,0.053838,0.021116,0.032722
96.42,0.028459,0.020162,0.0082971
96.44,-0.0036391,0.018867,-0.022506
96.46,-0.040558,0.017288,-0.057846
96.48,-0.079839,0.015455,-0.095295
96.5,-0.11871,0.013378,-0.13209
96.52,-0.15435,0.011052,-0.16541
96.54,-0.18418,0.0084744,-0.19266
96.56,-0.20604,0.0056578,-0.2117
96.58,-0.21839,0.0026433,-0.22104
96.6,-0.22036,-0.0004957,-0.21987
96.62,-0.2118,-0.0036558,-0.20814
96.64,-0.1932,-0.0067142,-0.18649
96.66,-0.16565,-0.0095445,-0.1561
96.68,-0.13069,-0.012035,-0.11865
96.7,-0.090242,-0.014107,-0.076136
96.72,-0.046454,-0.015723,-0.030732
96.74,-0.0015942,-0.016896,0.015301
96.76,0.042066,-0.01768,0.059745
96.78,0.082368,-0.018159,0.10053
96.8,0.11739,-0.01843,0.13582
96.82,0.14557,-0.018579,0.16415
96.84,0.16579,-0.01867,0.18446
96.86,0.17752,-0.018733,0.19626
96.88,0.18082,-0.018766,0.19958
96.9,0.17633,-0.018746,0.19507
96.92,0.16527,-0.018643,0.18391
96.94,0.14925,-0.018441,0.16769
96.96,0.13011,-0.018154,0.14827
96.98,0.10973,-0.017824,0.12755
97,0.089733,-0.017527,0.10726
97.02,0.071361,-0.017349,0.088709
97.04,0.055305,-0.017364,0.072669
97.06,0.041676,-0.017616,0.059293
97.08,0.030067,-0.018096,0.048163
97.1,0.019703,-0.018735,0.038438
97.12,0.0096619,-0.019422,0.029084
97.14,-0.00087703,-0.020017,0.01914
97.16,-0.012419,-0.020393,0.0079741
97.18,-0.025002,-0.020464,-0.0045377
97.2,-0.038153,-0.020216,-0.017936
97.22,-0.050956,-0.019719,-0.031237
97.24,-0.062217,-0.019115,-0.043102
97.26,-0.070699,-0.018597,-0.052102
97.28,-0.075366,-0.018366,-0.056999
97.3,-0.075587,-0.018589,-0.056998
97.32,-0.071268,-0.019359,-0.051909
97.34,-0.06287,-0.02067,-0.0422
97.36,-0.05133,-0.022416,-0.028914
97.38,-0.037904,-0.024409,-0.013496
97.4,-0.023971,-0.026406,0.0024348
97.42,-0.010845,-0.028157,0.017312
97.44,0.00036525,-0.029439,0.029804
97.46,0.0088225,-0.03009,0.038913
97.48,0.013968,-0.030024,0.043992
97.5,0.015472,-0.029229,0.044701
97.52,0.013169,-0.027755,0.040924
97.54,0.007013,-0.025699,0.032712
97.56,-0.0029281,-0.023182,0.020254
97.58,-0.016427,-0.020339,0.003912
97.6,-0.033015,-0.017308,-0.015707
97.62,-0.051903,-0.014231,-0.037672
97.64,-0.07193,-0.011251,-0.060678
97.66,-0.091587,-0.0085084,-0.083079
97.68,-0.10914,-0.0061272,-0.10301
97.7,-0.12281,-0.0042005,-0.11861
97.72,-0.13108,-0.0027673,-0.12832
97.74,-0.13293,-0.0017953,-0.13113
97.76,-0.12804,-0.0011729,-0.12687
97.78,-0.11697,-0.00071793,-0.11625
97.8,-0.10108,-0.0002036,-0.10087
97.82,-0.082377,0.00059938,-0.082977
97.84,-0.063239,0.0018741,-0.065113
97.86,-0.046023,0.0037124,-0.049735
97.88,-0.032699,0.0060849,-0.038784
97.9,-0.024535,0.0088357,-0.033371
97.92,-0.021897,0.011705,-0.033602
97.94,-0.024197,0.014373,-0.03857
97.96,-0.03,0.016524,-0.046524
97.98,-0.037265,0.017908,-0.055173
98,-0.043666,0.018389,-0.062055
98.02,-0.046956,0.017969,-0.064925
98.04,-0.045297,0.016785,-0.062082
98.06,-0.037526,0.015077,-0.052603
98.08,-0.023311,0.013132,-0.036444
98.1,-0.0031996,0.011231,-0.014431
98.12,0.021457,0.0095931,0.011864
98.14,0.048669,0.0083478,0.040321
98.16,0.076053,0.0075277,0.068525
98.18,0.10112,0.007087,0.094029
98.2,0.12156,0.0069371,0.11462
98.22,0.13557,0.0069874,0.12858
98.24,0.14203,0.0071814,0.13485
98.26,0.14072,0.0075159,0.13321
98.28,0.13234,0.0080397,0.1243
98.3,0.11846,0.0088333,0.10962
98.32,0.10135,0.0099752,0.091371
98.34,0.08368,0.011506,0.072174
98.36,0.068152,0.013398,0.054754
98.38,0.05708,0.015546,0.041534
98.4,0.052024,0.017769,0.034255
98.42,0.053494,0.019839,0.033654
98.44,0.060809,0.02152,0.039288
98.46,0.072137,0.022608,0.049529
98.48,0.084722,0.022968,0.061754
98.5,0.095281,0.02256,0.07272
98.52,0.10051,0.021445,0.07906
98.54,0.097598,0.019771,0.077827
98.56,0.084748,0.017749,0.066999
98.58,0.061464,0.015613,0.04585
98.6,0.028719,0.013588,0.015131
98.62,-0.01114,0.011852,-0.022992
98.64,-0.054684,0.010517,-0.065201
98.66,-0.097858,0.0096199,-0.10748
98.68,-0.13652,0.0091244,-0.14564
98.7,-0.16697,0.0089396,-0.17591
98.72,-0.18638,0.0089434,-0.19533
98.74,-0.19313,0.0090097,-0.20214
98.76,-0.18686,0.0090352,-0.1959
98.78,-0.16843,0.0089593,-0.17739
98.8,-0.13968,0.008775,-0.14845
98.82,-0.10312,0.0085288,-0.11165
98.84,-0.061609,0.008309,-0.069918
98.86,-0.017997,0.0082247,-0.026221
98.88,0.025084,0.0083798,0.016704
98.9,0.065382,0.0088473,0.056534
98.92,0.10109,0.0096484,0.09144
98.94,0.13084,0.010742,0.1201
98.96,0.15367,0.012027,0.14164
98.98,0.169,0.013357,0.15564
99,0.17657,0.014566,0.16201
99.02,0.17651,0.015494,0.16101
99.04,0.16929,0.016018,0.15327
99.06,0.15579,0.016067,0.13972
99.08,0.13727,0.015631,0.12164
99.1,0.1153,0.014754,0.10054
99.12,0.091635,0.01352,0.078115
99.14,0.068053,0.012028,0.056025
99.16,0.046125,0.010374,0.035751
99.18,0.027015,0.0086346,0.018381
99.2,0.011317,0.0068651,0.0044516
99.22,-0.0010322,0.0051019,-0.0061341
99.24,-0.010725,0.0033749,-0.014099
99.26,-0.018951,0.0017196,-0.02067
99.28,-0.027169,0.00018557,-0.027355
99.3,-0.036818,-0.0011646,-0.035653
99.32,-0.049012,-0.0022649,-0.046747
99.34,-0.064294,-0.0030631,-0.061231
99.36,-0.082467,-0.0035394,-0.078928
99.38,-0.10256,-0.0037204,-0.09884
99.4,-0.12293,-0.0036822,-0.11924
99.42,-0.14147,-0.0035398,-0.13793
99.44,-0.15595,-0.0034243,-0.15252
99.46,-0.16432,-0.0034536,-0.16087
99.48,-0.1651,-0.003703,-0.16139
99.5,-0.15753,-0.0041859,-0.15334
99.52,-0.14179,-0.0048498,-0.13694
99.54,-0.11895,-0.0055903,-0.11336
99.56,-0.090833,-0.0062792,-0.084554
99.58,-0.059763,-0.0068008,-0.052962
99.6,-0.02828,-0.0070849,-0.021195
99.62,0.0011983,-0.0071285,0.0083268
99.64,0.026651,-0.0069988,0.03365
99.66,0.046668,-0.0068161,0.053484
99.68,0.060559,-0.0067223,0.067281
99.7,0.068371,-0.0068417,0.075213
99.72,0.070807,-0.0072465,0.078053
99.74,0.069084,-0.0079361,0.07702
99.76,0.06475,-0.0088352,0.073585
99.78,0.059479,-0.0098118,0.069291
99.8,0.054878,-0.010709,0.065587
99.82,0.052308,-0.011383,0.063691
99.84,0.052734,-0.011731,0.064464
99.86,0.056612,-0.011711,0.068323
99.88,0.063821,-0.011342,0.075164
99.9,0.073646,-0.010684,0.08433
99.92,0.084828,-0.0098126,0.09464
99.94,0.095687,-0.0087954,0.10448
99.96,0.10432,-0.007672,0.11199
99.98,0.10886,-0.0064526,0.11531
100,0.10775,-0.0051306,0.11288
100.02,0.10005,-0.003705,0.10376
100.04,0.085643,-0.0022055,0.087849
100.06,0.06533,-0.00070848,0.066039
100.08,0.040836,0.0006624,0.040174
100.1,0.014605,0.0017536,0.012852
100.12,-0.010512,0.0024143,-0.012926
100.14,-0.031673,0.0025361,-0.034209
100.16,-0.046477,0.0020863,-0.048563
100.18,-0.053352,0.0011261,-0.054478
100.2,-0.051811,-0.00019378,-0.051617
100.22,-0.042541,-0.0016624,-0.040879
100.24,-0.027302,-0.0030539,-0.024248
100.26,-0.0086478,-0.0041789,-0.0044689
100.28,0.010464,-0.004929,0.015393
100.3,0.027116,-0.0052998,0.032415
100.32,0.038848,-0.0053893,0.044237
100.34,0.043979,-0.0053695,0.049348
100.36,0.041785,-0.0054396,0.047225
100.38,0.032533,-0.0057743,0.038308
100.4,0.01737,-0.0064807,0.02385
100.42,-0.0018929,-0.0075739,0.005681
100.44,-0.023046,-0.0089801,-0.014066
100.46,-0.043768,-0.010561,-0.033207
100.48,-0.061881,-0.012157,-0.049724
100.5,-0.075563,-0.013625,-0.061938
100.52,-0.083511,-0.01488,-0.068631
100.54,-0.085043,-0.0159,-0.069144
100.56,-0.080162,-0.016721,-0.063441
100.58,-0.069564,-0.01741,-0.052154
100.6,-0.054599,-0.018021,-0.036578
100.62,-0.037175,-0.018571,-0.018604
100.64,-0.019593,-0.019014,-0.0005791
100.66,-0.0043222,-0.019245,0.014923
100.68,0.0062747,-0.019129,0.025404
100.7,0.010235,-0.018535,0.028771
100.72,0.0062696,-0.017385,0.023655
100.74,-0.0060365,-0.015684,0.0096472
100.76,-0.026123,-0.013534,-0.012589
100.78,-0.052493,-0.011126,-0.041367
100.8,-0.082878,-0.008701,-0.074177
100.82,-0.11452,-0.006505,-0.10802
100.84,-0.14452,-0.0047327,-0.13979
100.86,-0.17017,-0.0034899,-0.16668
100.88,-0.18929,-0.0027727,-0.18652
100.9,-0.20041,-0.0024746,-0.19794
100.92,-0.20289,-0.0024159,-0.20047
100.94,-0.19686,-0.0023897,-0.19447
100.96,-0.18315,-0.0022102,-0.18094
100.98,-0.16308,-0.0017529,-0.16133
101,-0.13829,-0.00097804,-0.13731
101.02,-0.11053,6.8703e-05,-0.1106
101.04,-0.08154,0.0012741,-0.082814
101.06,-0.052928,0.002489,-0.055417
101.08,-0.02611,0.003563,-0.029673
101.1,-0.0022509,0.0043751,-0.006626
101.12,0.017773,0.004852,0.012921
101.14,0.033421,0.0049732,0.028448
101.16,0.044521,0.0047641,0.039757
101.18,0.05129,0.0042809,0.047009
101.2,0.054324,0.0035951,0.050729
101.22,0.054537,0.0027807,0.051757
101.24,0.053058,0.0019074,0.051151
101.26,0.051077,0.0010394,0.050038
101.28,0.049682,0.0002373,0.049444
101.3,0.049698,-0.00043996,0.050138
101.32,0.051576,-0.00093748,0.052513
101.34,0.055337,-0.0012108,0.056548
101.36,0.060612,-0.0012364,0.061849
101.38,0.066741,-0.0010218,0.067763
101.4,0.072934,-0.00061269,0.073547
101.42,0.078455,-9.2305e-05,0.078548
101.44,0.082785,0.00042826,0.082357
101.46,0.085735,0.0008276,0.084907
101.48,0.087484,0.00099622,0.086488
101.5,0.088542,0.00085819,0.087684
101.52,0.089633,0.00038702,0.089246
101.54,0.09153,-0.00038821,0.091918
101.56,0.094883,-0.0013878,0.096271
101.58,0.10005,-0.0024961,0.10255
101.6,0.10699,-0.003582,0.11057
101.62,0.11523,-0.0045202,0.11975
101.64,0.12386,-0.0052083,0.12906
101.66,0.13168,-0.0055762,0.13726
101.68,0.13737,-0.0055878,0.14295
101.7,0.13961,-0.0052346,0.14484
101.72,0.13736,-0.0045274,0.14188
101.74,0.12997,-0.0034865,0.13345
101.76,0.11731,-0.0021363,0.11945
101.78,0.099831,-0.00050513,0.10034
101.8,0.078515,0.0013711,0.077143
101.82,0.054781,0.0034424,0.051339
101.84,0.030327,0.0056393,0.024688
101.86,0.0069258,0.0078716,-0.00094578
101.88,-0.013788,0.010033,-0.023821
101.9,-0.030511,0.012012,-0.042523
101.92,-0.042425,0.013706,-0.056131
101.94,-0.049285,0.015039,-0.064324
101.96,-0.051434,0.015973,-0.067407
101.98,-0.049745,0.016516,-0.06626
102,-0.045492,0.016722,-0.062214
102.02,-0.040185,0.016681,-0.056865
102.04,-0.03537,0.016502,-0.051871
102.06,-0.032439,0.016297,-0.048735
102.08,-0.032461,0.016161,-0.048621
102.1,-0.036054,0.016156,-0.05221
102.12,-0.043315,0.016305,-0.05962
102.14,-0.053803,0.01659,-0.070394
102.16,-0.066586,0.016959,-0.083545
102.18,-0.080329,0.017337,-0.097666
102.2,-0.093436,0.017644,-0.11108
102.22,-0.10421,0.017811,-0.12202
102.24,-0.11102,0.017792,-0.12881
102.26,-0.11249,0.017573,-0.13006
102.28,-0.10765,0.017174,-0.12482
102.3,-0.09605,0.016647,-0.1127
102.32,-0.077839,0.016061,-0.0939
102.34,-0.053771,0.015495,-0.069266
102.36,-0.025159,0.015019,-0.040178
102.38,0.0062316,0.014684,-0.008452
102.4,0.038349,0.014512,0.023837
102.42,0.069044,0.0145,0.054544
102.44,0.096275,0.014617,0.081658
102.46,0.1183,0.014821,0.10348
102.48,0.13385,0.015063,0.11878
102.5,0.14219,0.015307,0.12688
102.52,0.14323,0.015529,0.1277
102.54,0.13744,0.015723,0.12171
102.56,0.12579,0.015899,0.10989
102.58,0.10964,0.01607,0.09357
102.6,0.090509,0.016244,0.074264
102.62,0.069945,0.016416,0.053529
102.64,0.049335,0.016561,0.032774
102.66,0.029759,0.016638,0.013121
102.68,0.011899,0.016593,-0.0046938
102.7,-0.0039966,0.016372,-0.020369
102.72,-0.018088,0.01593,-0.034019
102.74,-0.030855,0.015239,-0.046094
102.76,-0.042959,0.014287,-0.057245
102.78,-0.055075,0.013078,-0.068152
102.8,-0.067727,0.011621,-0.079348
102.82,-0.081138,0.0099263,-0.091065
102.84,-0.095135,0.0079942,-0.10313
102.86,-0.10912,0.0058199,-0.11494
102.88,-0.1221,0.0033995,-0.1255
102.9,-0.13284,0.0007429,-0.13359
102.92,-0.13998,-0.0021121,-0.13787
102.94,-0.14225,-0.0050898,-0.13716
102.96,-0.13867,-0.008075,-0.1306
102.98,-0.12869,-0.010924,-0.11777
103,-0.11229,-0.013483,-0.098804
103.02,-0.090018,-0.015621,-0.074397
103.04,-0.062963,-0.017251,-0.045712
103.06,-0.03264,-0.018355,-0.014285
103.08,-0.00086024,-0.01899,0.01813
103.1,0.030435,-0.019275,0.04971
103.12,0.059338,-0.019369,0.078707
103.14,0.084132,-0.019432,0.10356
103.16,0.10342,-0.019593,0.12301
103.18,0.11623,-0.01992,0.13615
103.2,0.12209,-0.020408,0.1425
103.22,0.12103,-0.020988,0.14202
103.24,0.11361,-0.021551,0.13516
103.26,0.10084,-0.021977,0.12282
103.28,0.084111,-0.022173,0.10628
103.3,0.065021,-0.022098,0.087119
103.32,0.045239,-0.021767,0.067006
103.34,0.026311,-0.021249,0.047559
103.36,0.0094932,-0.02064,0.030133
103.38,-0.0043743,-0.020035,0.015661
103.4,-0.014943,-0.0195,0.0045573
103.42,-0.022348,-0.019058,-0.0032897
103.44,-0.027123,-0.018684,-0.0084389
103.46,-0.030057,-0.018324,-0.011733
103.48,-0.032011,-0.017919,-0.014092
103.5,-0.033729,-0.017429,-0.0163
103.52,-0.035698,-0.01686,-0.018838
103.54,-0.038059,-0.01626,-0.021799
103.56,-0.040611,-0.015718,-0.024893
103.58,-0.042884,-0.015332,-0.027552
103.6,-0.044276,-0.01518,-0.029096
103.62,-0.044219,-0.015296,-0.028922
103.64,-0.042325,-0.015647,-0.026678
103.66,-0.038498,-0.016136,-0.022362
103.68,-0.032974,-0.016622,-0.016352
103.7,-0.026286,-0.01695,-0.0093366
103.72,-0.019176,-0.016983,-0.0021926
103.74,-0.012456,-0.016638,0.0041815
103.76,-0.0068756,-0.015896,0.0090205
103.78,-0.0029975,-0.014808,0.01181
103.8,-0.0011246,-0.01347,0.012346
103.82,-0.0012756,-0.012003,0.010728
103.84,-0.0032103,-0.010518,0.0073074
103.86,-0.0064906,-0.0090915,0.0026009
103.88,-0.010558,-0.0077586,-0.0027994
103.9,-0.014809,-0.0065104,-0.0082986
103.92,-0.018658,-0.00531,-0.013348
103.94,-0.021577,-0.0041105,-0.017466
103.96,-0.023126,-0.0028729,-0.020253
103.98,-0.022964,-0.0015766,-0.021388
104,-0.020873,-0.00021962,-0.020653
104.02,-0.016772,0.0011884,-0.017961
104.04,-0.010754,0.002638,-0.013392
104.06,-0.0031057,0.0041283,-0.0072339
104.08,0.0056759,0.0056691,6.8401e-06
104.1,0.01489,0.0072725,0.0076175
104.12,0.023675,0.0089371,0.014738
104.14,0.031087,0.01063,0.020457
104.16,0.0362,0.012271,0.023929
104.18,0.038229,0.013735,0.024494
104.2,0.036645,0.014859,0.021786
104.22,0.031264,0.015474,0.015789
104.24,0.022296,0.015441,0.0068552
104.26,0.010343,0.014684,-0.0043406
104.28,-0.0036565,0.013222,-0.016879
104.3,-0.018533,0.011174,-0.029707
104.32,-0.033012,0.0087475,-0.04176
104.34,-0.045863,0.0062054,-0.052068
104.36,-0.056028,0.0038223,-0.05985
104.38,-0.062739,0.0018372,-0.064576
104.4,-0.065581,0.00041518,-0.065996
104.42,-0.064524,-0.00037277,-0.064151
104.44,-0.059895,-0.0005499,-0.059345
104.46,-0.052314,-0.00021461,-0.0521
104.48,-0.042596,0.00049089,-0.043087
104.5,-0.031625,0.001415,-0.03304
104.52,-0.020229,0.0024252,-0.022654
104.54,-0.009068,0.0034252,-0.012493
104.56,0.0014519,0.0043568,-0.0029048
104.58,0.011213,0.0051919,0.0060216
104.6,0.02037,0.0059178,0.014453
104.62,0.029273,0.0065242,0.022749
104.64,0.038348,0.0069955,0.031352
104.66,0.047945,0.0073134,0.040631
104.68,0.058191,0.0074648,0.050726
104.7,0.068868,0.0074535,0.061415
104.72,0.079352,0.0073086,0.072043
104.74,0.088629,0.0070852,0.081543
104.76,0.095398,0.0068552,0.088543
104.78,0.098249,0.0066898,0.091559
104.8,0.095889,0.0066398,0.089249
104.82,0.087383,0.0067185,0.080664
104.84,0.072363,0.0068947,0.065468
104.86,0.051171,0.0070986,0.044073
104.88,0.024905,0.0072401,0.017665
104.9,-0.0046495,0.0072358,-0.011885
104.92,-0.035188,0.0070352,-0.042223
104.94,-0.064135,0.0066401,-0.070775
104.96,-0.088934,0.0061096,-0.095043
104.98,-0.10735,0.0055486,-0.11289
105,-0.1177,0.0050827,-0.12278
105.02,-0.11909,0.004825,-0.12391
105.04,-0.11143,0.0048447,-0.11628
105.06,-0.095506,0.0051458,-0.10065
105.08,-0.07282,0.005662,-0.078482
105.1,-0.045455,0.00627,-0.051725
105.12,-0.015832,0.0068163,-0.022648
105.14,0.01354,0.0071529,0.0063867
105.16,0.04031,0.0071693,0.033141
105.18,0.062523,0.0068161,0.055706
105.2,0.078791,0.0061117,0.07268
105.22,0.088421,0.0051338,0.083287
105.24,0.091446,0.003997,0.087449
105.26,0.088585,0.0028252,0.08576
105.28,0.081121,0.001726,0.079395
105.3,0.070705,0.0007728,0.069933
105.32,0.059125,1.1991e-07,0.059125
105.34,0.04805,-0.00059052,0.048641
105.36,0.03881,-0.0010163,0.039826
105.38,0.032224,-0.0012973,0.033521
105.4,0.028517,-0.0014446,0.029961
105.42,0.027338,-0.0014567,0.028795
105.44,0.027873,-0.0013247,0.029198
105.46,0.029027,-0.0010443,0.030071
105.48,0.029658,-0.00062889,0.030287
105.5,0.028805,-0.00011923,0.028924
105.52,0.025869,0.00041574,0.025454
105.54,0.02073,0.00088804,0.019841
105.56,0.013756,0.0012084,0.012548
105.58,0.0057383,0.0013082,0.00443
105.6,-0.0022651,0.0011586,-0.0034237
105.62,-0.0091151,0.00078235,-0.0098974
105.64,-0.01379,0.00025258,-0.014043
105.66,-0.015552,-0.00032035,-0.015232
105.68,-0.01406,-0.00081236,-0.013247
105.7,-0.0094082,-0.001113,-0.0082952
105.72,-0.0021051,-0.0011501,-0.00095496
105.74,0.0070132,-0.0009054,0.0079186
105.76,0.016902,-0.00041694,0.017319
105.78,0.026441,0.00023126,0.026209
105.8,0.034567,0.00093027,0.033637
105.82,0.040387,0.0015719,0.038815
105.84,0.043256,0.0020722,0.041184
105.86,0.042839,0.0023883,0.040451
105.88,0.03913,0.0025228,0.036607
105.9,0.032448,0.0025186,0.02993
105.92,0.023406,0.0024437,0.020962
105.94,0.012844,0.0023726,0.010471
105.96,0.0017494,0.002369,-0.00061962
105.98,-0.0088548,0.0024743,-0.011329
106,-0.01803,0.0027028,-0.020733
106.02,-0.025041,0.003046,-0.028087
106.04,-0.029458,0.0034805,-0.032938
106.06,-0.031223,0.0039776,-0.0352
106.08,-0.030665,0.004511,-0.035176
106.1,-0.028462,0.0050583,-0.03352
106.12,-0.025536,0.0055986,-0.031135
106.14,-0.022922,0.0061061,-0.029028
106.16,-0.021598,0.0065431,-0.028141
106.18,-0.022334,0.0068572,-0.029191
106.2,-0.025562,0.0069836,-0.032546
106.22,-0.031311,0.0068557,-0.038167
106.24,-0.039199,0.0064187,-0.045618
106.26,-0.048491,0.0056471,-0.054138
106.28,-0.058218,0.0045569,-0.062774
106.3,-0.067317,0.0032117,-0.070528
106.32,-0.074789,0.0017173,-0.076506
106.34,-0.07983,0.00020655,-0.080036
106.36,-0.081929,-0.0011842,-0.080744
106.38,-0.080911,-0.0023404,-0.07857
106.4,-0.076934,-0.0031922,-0.073742
106.42,-0.070435,-0.003727,-0.066708
106.44,-0.062048,-0.0039904,-0.058057
106.46,-0.052499,-0.004074,-0.048425
106.48,-0.042514,-0.0040936,-0.03842
106.5,-0.032724,-0.0041623,-0.028562
106.52,-0.023606,-0.0043661,-0.01924
106.54,-0.015448,-0.0047481,-0.0107
106.56,-0.0083424,-0.0053029,-0.0030396
106.58,-0.0022057,-0.0059837,0.003778
106.6,0.0031739,-0.0067194,0.0098933
106.62,0.0080773,-0.0074338,0.015511
106.64,0.012783,-0.0080649,0.020848
106.66,0.017498,-0.0085764,0.026074
106.68,0.022292,-0.0089594,0.031251
106.7,0.027056,-0.0092263,0.036282
106.72,0.031487,-0.0093981,0.040885
106.74,0.035105,-0.0094912,0.044596
106.76,0.037302,-0.0095092,0.046811
106.78,0.037431,-0.0094418,0.046873
106.8,0.034908,-0.0092725,0.044181
106.82,0.029324,-0.0089923,0.038316
106.84,0.020544,-0.0086137,0.029158
106.86,0.0087827,-0.0081807,0.016963
106.88,-0.0053732,-0.0077685,0.0023953
106.9,-0.020988,-0.0074725,-0.013516
106.92,-0.036856,-0.0073869,-0.029469
106.94,-0.051617,-0.0075796,-0.044037
106.96,-0.063909,-0.0080683,-0.055841
106.98,-0.072517,-0.0088077,-0.06371
107,-0.076513,-0.0096908,-0.066822
107.02,-0.075355,-0.010566,-0.064789
107.04,-0.068947,-0.01127,-0.057677
107.06,-0.057642,-0.01166,-0.045982
107.08,-0.042198,-0.011651,-0.030547
107.1,-0.023694,-0.011233,-0.01246
107.12,-0.0034223,-0.010479,0.0070569
107.14,0.01723,-0.0095249,0.026755
107.16,0.036905,-0.0085406,0.045446
107.18,0.054379,-0.0076922,0.062071
107.2,0.068655,-0.0071052,0.07576
107.22,0.079034,-0.0068404,0.085875
107.24,0.085158,-0.0068857,0.092044
107.26,0.087031,-0.0071661,0.094197
107.28,0.085007,-0.0075674,0.092574
107.3,0.079747,-0.0079667,0.087714
107.32,0.07215,-0.0082602,0.08041
107.34,0.063243,-0.0083816,0.071625
107.36,0.054065,-0.0083065,0.062372
107.38,0.045536,-0.0080434,0.05358
107.4,0.038339,-0.0076164,0.045956
107.42,0.032836,-0.0070461,0.039882
107.44,0.029025,-0.0063356,0.03536
107.46,0.026566,-0.0054674,0.032033
107.48,0.024853,-0.0044119,0.029265
107.5,0.023143,-0.0031446,0.026287
107.52,0.020702,-0.001665,0.022367
107.54,0.016959,-1.2096e-05,0.016971
107.56,0.011622,0.001733,0.0098892
107.58,0.0047455,0.0034567,0.0012888
107.6,-0.0032741,0.0050349,-0.008309
107.62,-0.011764,0.0063619,-0.018126
107.64,-0.019896,0.0073766,-0.027273
107.66,-0.026837,0.0080795,-0.034916
107.68,-0.031894,0.0085337,-0.040428
107.7,-0.034632,0.00885,-0.043482
107.72,-0.03494,0.0091574,-0.044098
107.74,-0.033035,0.0095695,-0.042604
107.76,-0.029406,0.010153,-0.039559
107.78,-0.024725,0.010909,-0.035633
107.8,-0.019719,0.011771,-0.03149
107.82,-0.015062,0.012623,-0.027685
107.84,-0.011276,0.013326,-0.024602
107.86,-0.0086697,0.013757,-0.022427
107.88,-0.0073208,0.013837,-0.021157
107.9,-0.0070875,0.013552,-0.02064
107.92,-0.0076493,0.012959,-0.020608
107.94,-0.0085637,0.012168,-0.020732
107.96,-0.009328,0.01132,-0.020648
107.98,-0.0094416,0.01055,-0.019992
108,-0.0084628,0.009966,-0.018429
108.02,-0.006061,0.0096208,-0.015682
108.04,-0.0020603,0.0095102,-0.011571
108.06,0.0035252,0.0095781,-0.0060529
108.08,0.010473,0.009733,0.00074023
108.1,0.018355,0.0098697,0.0084849
108.12,0.026564,0.0098906,0.016673
108.14,0.034377,0.0097212,0.024656
108.16,0.041043,0.0093198,0.031723
108.18,0.045884,0.0086786,0.037206
108.2,0.048408,0.0078203,0.040587
108.22,0.048394,0.006791,0.041603
108.24,0.045956,0.0056535,0.040302
108.26,0.041538,0.00448,0.037058
108.28,0.035871,0.0033465,0.032525
108.3,0.029871,0.0023268,0.027544
108.32,0.024494,0.001486,0.023008
108.34,0.020593,0.0008736,0.01972
108.36,0.018775,0.00051603,0.018259
108.38,0.019298,0.00041166,0.018886
108.4,0.022026,0.00052957,0.021497
108.42,0.026448,0.00081376,0.025634
108.44,0.031751,0.0011931,0.030558
108.46,0.036949,0.0015953,0.035354
108.48,0.041032,0.0019621,0.03907
108.5,0.043121,0.0022614,0.040859
108.52,0.042594,0.0024932,0.0401
108.54,0.039176,0.0026871,0.036489
108.56,0.032971,0.0028918,0.030079
108.58,0.024427,0.0031592,0.021268
108.6,0.014256,0.003527,0.010729
108.62,0.0033098,0.0040052,-0.00069544
108.64,-0.0075639,0.00457,-0.012134
108.66,-0.017662,0.0051663,-0.022828
108.68,-0.026536,0.0057188,-0.032255
108.7,-0.034056,0.0061481,-0.040204
108.72,-0.040411,0.0063872,-0.046799
108.74,-0.046051,0.0063932,-0.052444
108.76,-0.051566,0.0061533,-0.05772
108.78,-0.057543,0.0056818,-0.063225
108.8,-0.064403,0.0050118,-0.069415
108.82,-0.072274,0.0041841,-0.076458
108.84,-0.080905,0.0032384,-0.084144
108.86,-0.08966,0.0022084,-0.091869
108.88,-0.097581,0.0011229,-0.098704
108.9,-0.10353,1.2249e-05,-0.10354
108.92,-0.10635,-0.0010852,-0.10527
108.94,-0.1051,-0.0021183,-0.10298
108.96,-0.099181,-0.0030247,-0.096156
108.98,-0.088485,-0.0037397,-0.084745
109,-0.073421,-0.0042108,-0.069211
109.02,-0.054885,-0.0044139,-0.050471
109.04,-0.034139,-0.0043669,-0.029772
109.06,-0.012651,-0.0041339,-0.0085175
109.08,0.0080868,-0.0038193,0.011906
109.1,0.026739,-0.0035497,0.030289
109.12,0.042257,-0.0034488,0.045706
109.14,0.053969,-0.0036096,0.057579
109.16,0.061603,-0.004073,0.065676
109.18,0.065263,-0.0048164,0.070079
109.2,0.065363,-0.0057575,0.071121
109.22,0.062545,-0.0067711,0.069316
109.24,0.057578,-0.0077167,0.065295
109.26,0.051275,-0.0084677,0.059743
109.28,0.044409,-0.0089373,0.053346
109.3,0.037646,-0.0090932,0.046739
109.32,0.031493,-0.0089588,0.040452
109.34,0.026261,-0.0086026,0.034864
109.36,0.022044,-0.0081175,0.030161
109.38,0.01872,-0.0075986,0.026319
109.4,0.015986,-0.0071236,0.02311
109.42,0.013408,-0.006742,0.02015
109.44,0.010504,-0.0064729,0.016976
109.46,0.0068389,-0.0063119,0.013151
109.48,0.0021197,-0.0062422,0.0083619
109.5,-0.0037328,-0.006245,0.0025122
109.52,-0.010543,-0.0063057,-0.0042371
109.54,-0.017887,-0.006414,-0.011473
109.56,-0.02515,-0.0065581,-0.018592
109.58,-0.031625,-0.0067167,-0.024908
109.6,-0.036628,-0.0068532,-0.029775
109.62,-0.039629,-0.0069145,-0.032715
109.64,-0.040344,-0.006839,-0.033505
109.66,-0.038797,-0.0065698,-0.032227
109.68,-0.035322,-0.0060725,-0.029249
109.7,-0.030516,-0.00535,-0.025166
109.72,-0.025145,-0.0044501,-0.020695
109.74,-0.020031,-0.0034618,-0.016569
109.76,-0.01592,-0.0025001,-0.01342
109.78,-0.013386,-0.0016811,-0.011704
109.8,-0.012744,-0.0010948,-0.011649
109.82,-0.014021,-0.00078132,-0.01324
109.84,-0.016957,-0.00071869,-0.016239
109.86,-0.021048,-0.00082529,-0.020223
109.88,-0.025614,-0.00097788,-0.024636
109.9,-0.029889,-0.001041,-0.028848
109.92,-0.033115,-0.00090086,-0.032214
109.94,-0.034635,-0.00049509,-0.034139
109.96,-0.033971,0.00016941,-0.034141
109.98,-0.030891,0.0010152,-0.031907
110,-0.025438,0.0019101,-0.027348
110.02,-0.017933,0.0026968,-0.02063
110.04,-0.0089431,0.0032281,-0.012171
110.06,0.00078809,0.0034,-0.0026119
110.08,0.010433,0.0031742,0.007259
110.1,0.019195,0.0025852,0.01661
110.12,0.026415,0.0017298,0.024685
110.14,0.031671,0.00074464,0.030926
110.16,0.03483,-0.00022564,0.035056
110.18,0.036063,-0.001058,0.037121
110.2,0.0358,-0.0016736,0.037474
110.22,0.034645,-0.0020478,0.036693
110.24,0.033259,-0.0022056,0.035464
110.26,0.032229,-0.0022062,0.034435
110.28,0.031963,-0.0021209,0.034083
110.3,0.032609,-0.0020109,0.03462
110.32,0.03404,-0.0019111,0.035951
110.34,0.035887,-0.0018245,0.037712
110.36,0.037629,-0.0017257,0.039354
110.38,0.038708,-0.0015745,0.040283
110.4,0.038667,-0.0013324,0.039999
110.42,0.037254,-0.00097785,0.038232
110.44,0.034498,-0.00051595,0.035014
110.46,0.030725,2.1138e-05,0.030703
110.48,0.02651,0.0005822,0.025928
110.5,0.022585,0.0011112,0.021474
110.52,0.019699,0.0015633,0.018136
110.54,0.018476,0.001918,0.016558
110.56,0.019286,0.0021847,0.017101
110.58,0.022157,0.0023996,0.019757
110.6,0.026743,0.0026143,0.024129
110.62,0.032359,0.0028786,0.02948
110.64,0.038072,0.0032228,0.034849
110.66,0.04284,0.003644,0.039196
110.68,0.045669,0.0041016,0.041567
110.7,0.045767,0.0045222,0.041245
110.72,0.042663,0.0048142,0.037849
110.74,0.036283,0.0048894,0.031393
110.76,0.026952,0.0046848,0.022268
110.78,0.015354,0.0041813,0.011173
110.8,0.0024266,0.0034125,-0.00098592
110.82,-0.010764,0.0024627,-0.013227
110.84,-0.023159,0.0014533,-0.024613
110.86,-0.033833,0.00052022,-0.034353
110.88,-0.042082,-0.00021223,-0.041869
110.9,-0.047483,-0.00065564,-0.046827
110.92,-0.049904,-0.00077472,-0.04913
110.94,-0.049487,-0.00059372,-0.048893
110.96,-0.046594,-0.00019064,-0.046404
110.98,-0.041758,0.00031903,-0.042077
111,-0.035612,0.00080556,-0.036418
111.02,-0.028829,0.0011501,-0.029979
111.04,-0.02207,0.0012664,-0.023337
111.06,-0.015931,0.0011151,-0.017046
111.08,-0.010895,0.00070791,-0.011603
111.1,-0.0072994,0.00010173,-0.0074011
111.12,-0.0052982,-0.00061511,-0.0046831
111.14,-0.0048499,-0.0013415,-0.0035084
111.16,-0.0057201,-0.0019825,-0.0037376
111.18,-0.0075126,-0.0024653,-0.0050474
111.2,-0.0097268,-0.0027487,-0.0069781
111.22,-0.011836,-0.002826,-0.0090102
111.24,-0.013379,-0.0027208,-0.010658
111.26,-0.014044,-0.0024776,-0.011566
111.28,-0.013729,-0.0021502,-0.011579
111.3,-0.012572,-0.0017898,-0.010782
111.32,-0.010926,-0.0014356,-0.00949
111.34,-0.0092909,-0.0011087,-0.0081821
111.36,-0.0082179,-0.00081055,-0.0074074
111.38,-0.0081869,-0.0005248,-0.0076621
111.4,-0.0094975,-0.00022276,-0.0092747
111.42,-0.012188,0.00012987,-0.012318
111.44,-0.016001,0.00056556,-0.016567
111.46,-0.020405,0.0011083,-0.021513
111.48,-0.024667,0.0017684,-0.026435
111.5,-0.027968,0.0025393,-0.030507
111.52,-0.029535,0.0033974,-0.032933
111.54,-0.028777,0.0043034,-0.03308
111.56,-0.02538,0.0052068,-0.030587
111.58,-0.01938,0.0060511,-0.025431
111.6,-0.011162,0.0067811,-0.017943
111.62,-0.00142,0.0073486,-0.0087686
111.64,0.0089313,0.0077186,0.0012126
111.66,0.018883,0.0078733,0.011009
111.68,0.027464,0.0078135,0.01965
111.7,0.033874,0.0075581,0.026316
111.72,0.037588,0.0071414,0.030447
111.74,0.038425,0.0066086,0.031817
111.76,0.036567,0.0060108,0.030556
111.78,0.032526,0.005399,0.027127
111.8,0.02707,0.0048201,0.02225
111.82,0.021103,0.0043119,0.016791
111.84,0.015532,0.0039007,0.011631
111.86,0.011131,0.0035989,0.0075316
111.88,0.0084307,0.0034047,0.005026
111.9,0.0076465,0.0033017,0.0043448
111.92,0.0086568,0.0032611,0.0053957
111.94,0.011041,0.0032447,0.0077962
111.96,0.014165,0.00321,0.010955
111.98,0.0173,0.003116,0.014184
112,0.019753,0.0029307,0.016822
112.02,0.020986,0.002637,0.018349
112.04,0.020701,0.0022381,0.018463
112.06,0.018877,0.0017585,0.017118
112.08,0.015757,0.001242,0.014515
112.1,0.01179,0.00074457,0.011046
112.12,0.007544,0.00032496,0.007219
112.14,0.0035992,3.2566e-05,0.0035666
112.16,0.00046069,-0.00010326,0.00056395
112.18,-0.0015142,-8.0999e-05,-0.0014332
112.2,-0.0021532,7.0534e-05,-0.0022237
112.22,-0.0014735,0.00029583,-0.0017694
112.24,0.00034213,0.00052209,-0.00017996
112.26,0.0029884,0.0006727,0.0023157
112.28,0.0060885,0.00068202,0.0054064
112.3,0.0092446,0.00050844,0.0087362
112.32,0.012082,0.00014287,0.01194
112.34,0.014285,-0.00038911,0.014674
112.36,0.015617,-0.0010318,0.016649
112.38,0.015943,-0.0017098,0.017653
112.4,0.015229,-0.0023412,0.01757
112.42,0.013542,-0.0028524,0.016395
112.44,0.011038,-0.00319,0.014228
112.46,0.0079291,-0.003328,0.011257
112.48,0.0044546,-0.0032705,0.0077251
112.5,0.00083305,-0.0030488,0.0038819
112.52,-0.002778,-0.0027137,-6.4282e-05
112.54,-0.0063152,-0.0023266,-0.0039885
112.56,-0.0098229,-0.0019492,-0.0078737
112.58,-0.013444,-0.0016348,-0.011809
112.6,-0.017383,-0.0014219,-0.015961
112.62,-0.021852,-0.0013302,-0.020522
112.64,-0.027006,-0.0013592,-0.025647
112.66,-0.032881,-0.0014899,-0.031391
112.68,-0.039351,-0.0016876,-0.037663
112.7,-0.046119,-0.0019072,-0.044211
112.72,-0.052731,-0.002099,-0.050632
112.74,-0.058636,-0.0022158,-0.05642
112.76,-0.06325,-0.0022204,-0.06103
112.78,-0.066049,-0.002092,-0.063957
112.8,-0.066636,-0.001831,-0.064805
112.82,-0.064804,-0.0014607,-0.063343
112.84,-0.060558,-0.0010258,-0.059532
112.86,-0.054121,-0.00058641,-0.053535
112.88,-0.045899,-0.00020919,-0.045689
112.9,-0.03643,4.3235e-05,-0.036473
112.92,-0.026328,0.00012308,-0.026451
112.94,-0.016216,5.6889e-06,-0.016221
112.96,-0.0066641,-0.00030594,-0.0063582
112.98,0.001854,-0.00078158,0.0026356
113,0.009001,-0.0013689,0.01037
113.02,0.014594,-0.0020022,0.016596
113.04,0.018608,-0.0026125,0.02122
113.06,0.021162,-0.0031379,0.0243
113.08,0.022491,-0.0035312,0.026022
113.1,0.022897,-0.0037644,0.026661
113.12,0.022701,-0.0038298,0.026531
113.14,0.02219,-0.0037389,0.025929
113.16,0.021566,-0.0035188,0.025084
113.18,0.020922,-0.0032093,0.024131
113.2,0.020237,-0.0028592,0.023096
113.22,0.019397,-0.002524,0.021921
113.24,0.018242,-0.0022624,0.020504
113.26,0.016621,-0.0021321,0.018753
113.28,0.014455,-0.0021846,0.01664
113.3,0.01178,-0.002457,0.014237
113.32,0.0087662,-0.0029644,0.011731
113.34,0.0057062,-0.0036925,0.0093987
113.36,0.0029703,-0.0045942,0.0075645
113.38,0.0009402,-0.0055908,0.006531
113.4,-6.6316e-05,-0.0065807,0.0065144
113.42,0.00013742,-0.0074531,0.0075905
113.44,0.0015622,-0.0081061,0.0096683
113.46,0.0040299,-0.0084652,0.012495
113.48,0.0071955,-0.0084978,0.015693
113.5,0.010597,-0.0082199,0.018817
113.52,0.013727,-0.0076935,0.021421
113.54,0.016105,-0.0070139,0.023119
113.56,0.017344,-0.0062894,0.023634
113.58,0.017206,-0.0056178,0.022824
113.6,0.015622,-0.0050656,0.020688
113.62,0.012702,-0.0046549,0.017357
113.64,0.0087194,-0.00436,0.013079
113.66,0.0040842,-0.0041175,0.0082017
113.68,-0.00069665,-0.0038444,0.0031477
113.7,-0.0050643,-0.0034628,-0.0016015
113.72,-0.0084591,-0.0029227,-0.0055364
113.74,-0.010376,-0.0022182,-0.0081582
113.76,-0.010426,-0.0013932,-0.0090329
113.78,-0.0083883,-0.00053338,-0.0078549
113.8,-0.0042618,0.00025168,-0.0045135
113.82,0.0017079,0.00085397,0.00085392
113.84,0.0090282,0.0011925,0.0078357
113.86,0.016994,0.0012334,0.01576
113.88,0.024758,0.00099896,0.023759
113.9,0.031434,0.00056418,0.03087
113.92,0.036212,4.1377e-05,0.036171
113.94,0.038479,-0.00044342,0.038923
113.96,0.037912,-0.00077637,0.038689
113.98,0.034536,-0.00087795,0.035414
114,0.028724,-0.00071631,0.02944
114.02,0.02115,-0.00030921,0.02146
114.04,0.012691,0.00028534,0.012406
114.06,0.0042959,0.00098652,0.0033094
114.08,-0.0031501,0.0017116,-0.0048618
114.1,-0.0089456,0.0023951,-0.011341
114.12,-0.012661,0.0030008,-0.015661
114.14,-0.014174,0.0035255,-0.017699
114.16,-0.013658,0.0039936,-0.017652
114.18,-0.01152,0.0044447,-0.015965
114.2,-0.0083102,0.0049186,-0.013229
114.22,-0.0046153,0.0054422,-0.010057
114.24,-0.00096508,0.0060211,-0.0069862
114.26,0.0022417,0.0066386,-0.0043969
114.28,0.0047741,0.0072607,-0.0024866
114.3,0.0065675,0.0078464,-0.0012789
114.32,0.0076888,0.0083585,-0.00066968
114.34,0.0082791,0.0087724,-0.00049328
114.36,0.0084881,0.0090798,-0.00059169
114.38,0.0084167,0.0092869,-0.00087018
114.4,0.0080795,0.0094073,-0.0013278
114.42,0.0073962,0.0094534,-0.0020572
114.44,0.0062122,0.0094282,-0.003216
114.46,0.0043433,0.0093207,-0.0049774
114.48,0.001635,0.0091079,-0.0074728
114.5,-0.0019781,0.0087612,-0.010739
114.52,-0.006427,0.0082575,-0.014684
114.54,-0.011486,0.0075902,-0.019076
114.56,-0.016782,0.0067776,-0.02356
114.58,-0.021834,0.005865,-0.027699
114.6,-0.026111,0.00492,-0.031031
114.62,-0.029113,0.0040205,-0.033134
114.64,-0.030441,0.0032391,-0.03368
114.66,-0.029854,0.0026268,-0.03248
114.68,-0.027308,0.0022011,-0.029509
114.7,-0.022961,0.0019413,-0.024903
114.72,-0.017149,0.0017925,-0.018942
114.74,-0.01034,0.0016779,-0.012018
114.76,-0.0030723,0.0015173,-0.0045896
114.78,0.0041061,0.0012459,0.0028601
114.8,0.0107,0.00083064,0.0098697
114.82,0.016314,0.0002785,0.016035
114.84,0.020678,-0.00036383,0.021042
114.86,0.023665,-0.0010202,0.024685
114.88,0.025283,-0.0016017,0.026885
114.9,0.025659,-0.0020268,0.027685
114.92,0.025009,-0.0022396,0.027248
114.94,0.023605,-0.0022219,0.025827
114.96,0.021734,-0.0019978,0.023732
114.98,0.01966,-0.0016279,0.021288
115,0.017583,-0.0011976,0.018781
115.02,0.015618,-0.0007989,0.016417
115.04,0.013776,-0.0005137,0.01429
115.06,0.011967,-0.00039867,0.012366
115.08,0.010024,-0.00047684,0.010501
115.1,0.0077409,-0.00073609,0.008477
115.12,0.0049201,-0.0011343,0.0060544
115.14,0.0014287,-0.0016093,0.003038
115.16,-0.0027581,-0.0020909,-0.00066719
115.18,-0.0075305,-0.0025128,-0.0050177
115.2,-0.012642,-0.0028215,-0.0098208
115.22,-0.017737,-0.0029824,-0.014755
115.24,-0.0224,-0.0029811,-0.019419
115.26,-0.026221,-0.0028228,-0.023399
115.28,-0.028865,-0.0025288,-0.026336
115.3,-0.030125,-0.0021329,-0.027992
115.32,-0.029961,-0.0016775,-0.028284
115.34,-0.028501,-0.0012096,-0.027291
115.36,-0.026018,-0.00077742,-0.025241
115.38,-0.022883,-0.00042586,-0.022457
115.4,-0.019501,-0.00019231,-0.019309
115.42,-0.016253,-0.0001017,-0.016152
115.44,-0.01344,-0.00016224,-0.013277
115.46,-0.01125,-0.00036255,-0.010887
115.48,-0.0097496,-0.00067149,-0.0090781
115.5,-0.0088928,-0.0010414,-0.0078514
115.52,-0.0085466,-0.0014148,-0.0071318
115.54,-0.0085275,-0.0017339,-0.0067936
115.56,-0.0086396,-0.0019516,-0.006688
115.58,-0.0087077,-0.0020407,-0.006667
115.6,-0.0086031,-0.0020011,-0.006602
115.62,-0.0082585,-0.001861,-0.0063975
115.64,-0.0076724,-0.0016728,-0.0059996
115.66,-0.0069039,-0.0015035,-0.0054004
115.68,-0.0060581,-0.0014211,-0.004637
115.7,-0.0052652,-0.0014807,-0.0037845
115.72,-0.0046537,-0.0017107,-0.0029429
115.74,-0.0043218,-0.0021055,-0.0022163
115.76,-0.0043109,-0.0026234,-0.0016875
115.78,-0.0045852,-0.003192,-0.0013932
115.8,-0.0050234,-0.0037206,-0.0013028
115.82,-0.0054253,-0.0041152,-0.0013101
115.84,-0.0055359,-0.0042963,-0.0012396
115.86,-0.0050841,-0.0042128,-0.00087128
115.88,-0.0038315,-0.0038522,2.0719e-05
115.9,-0.0016221,-0.0032424,0.0016203
115.92,0.001576,-0.002447,0.004023
115.94,0.0056475,-0.001554,0.0072015
115.96,0.01033,-0.00066003,0.01099
115.98,0.015242,0.00014576,0.015096
116,0.019931,0.00079626,0.019135
116.02,0.023941,0.0012556,0.022685
116.04,0.026877,0.0015224,0.025355
116.06,0.028471,0.001626,0.026845
116.08,0.028615,0.0016173,0.026998
116.1,0.027383,0.0015562,0.025826
116.12,0.025009,0.0014987,0.02351
116.14,0.021853,0.0014858,0.020367
116.16,0.018335,0.0015368,0.016798
116.18,0.01487,0.0016477,0.013222
116.2,0.0118,0.0017951,0.010005
116.22,0.0093425,0.001943,0.0073995
116.24,0.0075528,0.002053,0.0054998
116.26,0.0063226,0.0020929,0.0042297
116.28,0.005399,0.0020445,0.0033545
116.3,0.0044311,0.0019064,0.0025247
116.32,0.0030348,0.0016945,0.0013403
116.34,0.00086684,0.0014381,-0.00057123
116.36,-0.0023036,0.0011736,-0.0034772
116.38,-0.0065375,0.00093823,-0.0074757
116.4,-0.011693,0.00076342,-0.012456
116.42,-0.017425,0.00067042,-0.018096
116.44,-0.023221,0.00066791,-0.023889
116.46,-0.028465,0.00075196,-0.029217
116.48,-0.032527,0.00090762,-0.033435
116.5,-0.034862,0.0011117,-0.035974
116.52,-0.035097,0.0013359,-0.036433
116.54,-0.033096,0.0015499,-0.034646
116.56,-0.02899,0.0017242,-0.030714
116.58,-0.02316,0.0018324,-0.024992
116.6,-0.016185,0.001854,-0.018039
116.62,-0.0087563,0.0017759,-0.010532
116.64,-0.001574,0.0015946,-0.0031686
116.66,0.0047501,0.0013175,0.0034326
116.68,0.0097732,0.00096271,0.0088105
116.7,0.013269,0.00055799,0.012711
116.72,0.015238,0.00013748,0.015101
116.74,0.01588,-0.00026274,0.016142
116.76,0.015537,-0.00061013,0.016147
116.78,0.014626,-0.00088116,0.015507
116.8,0.01356,-0.0010655,0.014626
116.82,0.012688,-0.0011683,0.013857
116.84,0.012249,-0.0012091,0.013458
116.86,0.012347,-0.0012188,0.013566
116.88,0.012962,-0.0012335,0.014196
116.9,0.013962,-0.0012876,0.01525
116.92,0.015142,-0.0014074,0.01655
116.94,0.016266,-0.0016058,0.017872
116.96,0.017106,-0.0018798,0.018985
116.98,0.017479,-0.0022116,0.019691
117,0.017279,-0.002572,0.019851
117.02,0.016486,-0.0029264,0.019412
117.04,0.015174,-0.0032408,0.018415
117.06,0.013494,-0.0034887,0.016983
117.08,0.011653,-0.0036548,0.015307
117.1,0.0098737,-0.0037372,0.013611
117.12,0.0083593,-0.0037465,0.012106
117.14,0.0072517,-0.0037027,0.010954
117.16,0.0066046,-0.0036301,0.010235
117.18,0.00637,-0.0035521,0.0099221
117.2,0.0064054,-0.0034854,0.0098908
117.22,0.0064999,-0.003437,0.0099369
117.24,0.0064164,-0.0034021,0.0098185
117.26,0.0059414,-0.0033647,0.009306
117.28,0.0049319,-0.0033004,0.0082323
117.3,0.0033506,-0.0031814,0.006532
117.32,0.00128,-0.002982,0.004262
117.34,-0.0010867,-0.0026848,0.0015981
117.36,-0.0034768,-0.0022852,-0.0011916
117.38,-0.0055851,-0.0017947,-0.0037904
117.4,-0.0071282,-0.0012411,-0.0058871
117.42,-0.007894,-0.00066564,-0.0072283
117.44,-0.0077783,-0.0001173,-0.007661
117.46,-0.0068034,0.00035475,-0.0071581
117.48,-0.005114,0.00070988,-0.0058239
117.5,-0.0029562,0.00092377,-0.0038799
117.52,-0.00064118,0.00099383,-0.001635
117.54,0.0014968,0.00094104,0.00055579
117.56,0.003144,0.00080736,0.0023367
117.58,0.0040447,0.00064906,0.0033957
117.6,0.0040302,0.0005269,0.0035033
117.62,0.0030368,0.00049498,0.0025418
117.64,0.0011114,0.0005904,0.00052104
117.66,-0.0015938,0.00082577,-0.0024195
117.68,-0.0048385,0.0011862,-0.0060248
117.7,-0.008321,0.0016315,-0.0099525
117.72,-0.011712,0.0021029,-0.013814
117.74,-0.014691,0.0025338,-0.017224
117.76,-0.016986,0.0028615,-0.019847
117.78,-0.018402,0.0030382,-0.02144
117.8,-0.018843,0.0030393,-0.021882
117.82,-0.018313,0.0028674,-0.021181
117.84,-0.016908,0.0025513,-0.019459
117.86,-0.014788,0.0021402,-0.016928
117.88,-0.012145,0.0016958,-0.013841
117.9,-0.0091705,0.0012811,-0.010452
117.92,-0.0060244,0.00095165,-0.0069761
117.94,-0.0028263,0.00074657,-0.0035729
117.96,0.00034363,0.00068438,-0.00034075
117.98,0.0034268,0.00076133,0.0026654
118,0.0063596,0.00095365,0.0054059
118.02,0.0090474,0.0012224,0.007825
118.04,0.011348,0.0015205,0.0098272
118.06,0.013068,0.0017999,0.011268
118.08,0.013987,0.0020196,0.011967
118.1,0.013884,0.002151,0.011733
118.12,0.012592,0.002182,0.01041
118.14,0.010038,0.0021189,0.0079187
118.16,0.0062808,0.0019842,0.0042966
118.18,0.0015304,0.0018127,-0.00028232
118.2,-0.0038625,0.0016459,-0.0055084
118.22,-0.0094364,0.0015235,-0.01096
118.24,-0.01467,0.001477,-0.016147
118.26,-0.019046,0.0015231,-0.020569
118.28,-0.022114,0.0016599,-0.023773
118.3,-0.023548,0.001867,-0.025415
118.32,-0.023191,0.0021086,-0.025299
118.34,-0.021066,0.0023396,-0.023406
118.36,-0.017386,0.0025137,-0.0199
118.38,-0.012522,0.0025927,-0.015114
118.4,-0.0069628,0.002553,-0.0095158
118.42,-0.0012648,0.0023905,-0.0036552
118.44,0.0040148,0.0021214,0.0018934
118.46,0.0083787,0.0017788,0.0065999
118.48,0.011446,0.0014066,0.01004
118.5,0.012997,0.0010509,0.011946
118.52,0.012995,0.00075228,0.012243
118.54,0.011588,0.00053852,0.011049
118.56,0.009081,0.00042083,0.0086602
118.58,0.0058921,0.00039328,0.0054988
118.6,0.0024846,0.00043549,0.0020491
118.62,-0.00070185,0.00051776,-0.0012196
118.64,-0.003317,0.00060746,-0.0039244
118.66,-0.0051486,0.0006751,-0.0058237
118.68,-0.0061453,0.00069922,-0.0068445
118.7,-0.0064096,0.00066912,-0.0070787
118.72,-0.0061635,0.00058525,-0.0067488
118.74,-0.0056935,0.0004577,-0.0061512
118.76,-0.0052861,0.00030313,-0.0055892
118.78,-0.0051678,0.00014109,-0.0053089
118.8,-0.0054608,-9.688e-06,-0.0054511
118.82,-0.0061626,-0.00013435,-0.0060282
118.84,-0.007152,-0.00022413,-0.0069279
118.86,-0.0082193,-0.00027741,-0.0079419
118.88,-0.009112,-0.00029969,-0.0088123
118.9,-0.0095863,-0.00030249,-0.0092838
118.92,-0.0094542,-0.00030132,-0.0091529
118.94,-0.0086169,-0.00031293,-0.008304
118.96,-0.0070793,-0.00035218,-0.0067271
118.98,-0.0049458,-0.00042893,-0.0045169
119,-0.0023988,-0.00054559,-0.0018532
119.02,0.00033382,-0.00069576,0.0010296
119.04,0.0030159,-0.00086468,0.0038806
119.06,0.0054382,-0.0010314,0.0064696
119.08,0.0074463,-0.0011727,0.008619
119.1,0.008958,-0.001268,0.010226
119.12,0.0099676,-0.0013045,0.011272
119.14,0.010539,-0.0012809,0.01182
119.16,0.010786,-0.0012094,0.011995
119.18,0.010848,-0.0011141,0.011962
119.2,0.01086,-0.0010279,0.011888
119.22,0.010925,-0.00098561,0.01191
119.24,0.01109,-0.0010169,0.012107
119.26,0.011336,-0.0011399,0.012476
119.28,0.011581,-0.0013562,0.012937
119.3,0.011691,-0.0016498,0.013341
119.32,0.011512,-0.0019892,0.013501
119.34,0.010902,-0.0023328,0.013235
119.36,0.0097711,-0.0026371,0.012408
119.38,0.0081044,-0.0028641,0.010969
119.4,0.005981,-0.0029888,0.0089698
119.42,0.0035697,-0.0030028,0.0065726
119.44,0.0011083,-0.0029152,0.0040234
119.46,-0.0011334,-0.002749,0.0016156
119.48,-0.0028974,-0.0025362,-0.00036114
119.5,-0.0039817,-0.00231,-0.0016717
119.52,-0.004275,-0.002098,-0.002177
119.54,-0.0037746,-0.0019173,-0.0018573
119.56,-0.0025853,-0.0017718,-0.00081349
119.58,-0.00089888,-0.001653,0.00075414
119.6,0.001041,-0.0015429,0.0025839
119.62,0.0029808,-0.0014191,0.0043998
119.64,0.0046983,-0.0012606,0.0059589
119.66,0.0060354,-0.0010528,0.0070882
119.68,0.0069167,-0.00079072,0.0077074
119.7,0.0073515,-0.00048084,0.0078324
119.72,0.0074207,-0.00014028,0.007561
119.74,0.0072505,0.00020565,0.0070448
119.76,0.0069799,0.00052714,0.0064527
119.78,0.0067266,0.00079432,0.0059323
119.8,0.0065579,0.00098158,0.0055763
119.82,0.0064714,0.0010713,0.0054001
119.84,0.0063894,0.0010569,0.0053326
119.86,0.0061676,0.00094387,0.0052238
119.88,0.0056188,0.00075049,0.0048683
119.9,0.0045471,0.00050573,0.0040414
119.92,0.0027896,0.00024634,0.0025433
119.94,0.00025629,1.2302e-05,0.00024399
119.96,-0.0030369,-0.00015857,-0.0028783
119.98,-0.0069504,-0.0002363,-0.0067141


==> figures/data/20230322/simuPDF_strain02/simuPDF_fit_nmf2.csv <==
0,0,1.2715e-17,-1.2715e-17
0.02,-0.01482,-0.013257,-0.0015629
0.04,-0.028379,-0.026032,-0.0023472
0.06,-0.039858,-0.038008,-0.00185
0.08,-0.049166,-0.049144,-2.2153e-05
0.1,-0.056974,-0.059689,0.0027144
0.12,-0.064478,-0.070094,0.0056161
0.14,-0.072979,-0.08086,0.007881
0.16,-0.08343,-0.092363,0.0089328
0.18,-0.096101,-0.10473,0.0086249
0.2,-0.11048,-0.11777,0.0072921
0.22,-0.12547,-0.1311,0.0056319
0.24,-0.13974,-0.14419,0.0044575
0.26,-0.15222,-0.15663,0.0044096
0.28,-0.16248,-0.16821,0.0057299
0.3,-0.17085,-0.17902,0.0081756
0.32,-0.17833,-0.18943,0.011105
0.34,-0.18623,-0.19993,0.013706
0.36,-0.19571,-0.211,0.015284
0.38,-0.20739,-0.22289,0.015505
0.4,-0.22109,-0.23561,0.014519
0.42,-0.23595,-0.24885,0.0129
0.44,-0.2507,-0.26214,0.011448
0.46,-0.26408,-0.27499,0.010902
0.48,-0.27536,-0.28704,0.011681
0.5,-0.2845,-0.29823,0.013731
0.52,-0.29224,-0.30879,0.016552
0.54,-0.29979,-0.31916,0.019367
0.56,-0.30845,-0.32985,0.021405
0.58,-0.3191,-0.34127,0.02217
0.6,-0.33194,-0.35356,0.021619
0.62,-0.34641,-0.36658,0.020175
0.64,-0.36135,-0.37992,0.018575
0.66,-0.37546,-0.39308,0.017614
0.68,-0.38774,-0.40559,0.017855
0.7,-0.3978,-0.41723,0.019437
0.72,-0.40605,-0.42807,0.022022
0.74,-0.41354,-0.43846,0.024915
0.76,-0.42157,-0.44889,0.027317
0.78,-0.43125,-0.45986,0.028602
0.8,-0.44313,-0.47167,0.028543
0.82,-0.45695,-0.48434,0.027389
0.84,-0.47181,-0.49759,0.025778
0.86,-0.48642,-0.51093,0.02451
0.88,-0.49959,-0.52385,0.024259
0.9,-0.51064,-0.53597,0.025337
0.92,-0.51962,-0.5472,0.027581
0.94,-0.52732,-0.55774,0.030418
0.96,-0.53498,-0.56805,0.033063
0.98,-0.54384,-0.57864,0.034803
1,-0.55472,-0.58997,0.03525
1.02,-0.56772,-0.6022,0.034475
1.04,-0.58222,-0.6152,0.032986
1.06,-0.59705,-0.62859,0.031541
1.08,-0.61093,-0.64181,0.03088
1.1,-0.62294,-0.6544,0.03146
1.12,-0.6328,-0.66609,0.033293
1.14,-0.64098,-0.67693,0.035948
1.16,-0.64855,-0.68725,0.038699
1.18,-0.65679,-0.69759,0.040794
1.2,-0.66674,-0.70846,0.041717
1.22,-0.67882,-0.72019,0.041374
1.24,-0.69271,-0.73284,0.040123
1.26,-0.70747,-0.74611,0.038642
1.28,-0.72183,-0.75951,0.037688
1.3,-0.73468,-0.77251,0.037822
1.32,-0.74547,-0.78468,0.039214
1.34,-0.75433,-0.79591,0.041581
1.36,-0.76211,-0.80641,0.044295
1.38,-0.77001,-0.81662,0.046611
1.4,-0.77919,-0.82712,0.047934
1.42,-0.79033,-0.83836,0.04803
1.44,-0.80345,-0.85056,0.047108
1.46,-0.81784,-0.86358,0.045737
1.48,-0.83236,-0.877,0.04464
1.5,-0.84586,-0.89029,0.044431
1.52,-0.85752,-0.90291,0.045396
1.54,-0.8672,-0.9146,0.047398
1.56,-0.87547,-0.92539,0.049927
1.58,-0.88335,-0.93565,0.052299
1.6,-0.89202,-0.94592,0.053895
1.62,-0.90235,-0.95673,0.054387
1.64,-0.91459,-0.96843,0.053839
1.66,-0.92835,-0.98102,0.052672
1.68,-0.94268,-0.99416,0.05148
1.7,-0.95649,-1.0073,0.050787
1.72,-0.96885,-1.0196,0.050801
1.74,-0.97939,-1.0307,0.051267
1.76,-0.98839,-1.0398,0.051432
1.78,-0.99665,-1.0468,0.050131
1.8,-1.0052,-1.0511,0.045935
1.82,-1.0149,-1.0522,0.037301
1.84,-1.0263,-1.049,0.022667
1.86,-1.0392,-1.0397,0.00051086
1.88,-1.0529,-1.0223,-0.030627
1.9,-1.0666,-0.9945,-0.072053
1.92,-1.0793,-0.95454,-0.12472
1.94,-1.0905,-0.90165,-0.18888
1.96,-1.1004,-0.8367,-0.26367
1.98,-1.1092,-0.7625,-0.34665
2,-1.1174,-0.68384,-0.43358
2.02,-1.1255,-0.60704,-0.51845
2.04,-1.1332,-0.53924,-0.59392
2.06,-1.1393,-0.48726,-0.65202
2.08,-1.1416,-0.45643,-0.68516
2.1,-1.1365,-0.44949,-0.68698
2.12,-1.1187,-0.46571,-0.65295
2.14,-1.081,-0.50049,-0.58052
2.16,-1.0142,-0.54541,-0.46874
2.18,-0.90654,-0.58896,-0.31757
2.2,-0.74475,-0.61764,-0.12711
2.22,-0.5147,-0.61765,0.10294
2.24,-0.20361,-0.57672,0.37311
2.26,0.19725,-0.48613,0.68338
2.28,0.68938,-0.34236,1.0317
2.3,1.264,-0.14846,1.4125
2.32,1.9002,0.08548,1.8148
2.34,2.5644,0.34269,2.2218
2.36,3.2125,0.6011,2.6114
2.38,3.7939,0.83573,2.9582
2.4,4.2576,1.0217,3.236
2.42,4.5594,1.1373,3.4221
2.44,4.6682,1.1677,3.5005
2.46,4.571,1.1063,3.4647
2.48,4.2755,0.95644,3.3191
2.5,3.809,0.73076,3.0783
2.52,3.2142,0.44926,2.7649
2.54,2.5427,0.13635,2.4064
2.56,1.8481,-0.18272,2.0309
2.58,1.1783,-0.4852,1.6635
2.6,0.57038,-0.75351,1.3239
2.62,0.047467,-0.97649,1.024
2.64,-0.3812,-1.1492,0.76804
2.66,-0.7182,-1.2717,0.55345
2.68,-0.97425,-1.3461,0.37185
2.7,-1.164,-1.3749,0.21099
2.72,-1.3022,-1.3587,0.056452
2.74,-1.4019,-1.2952,-0.10675
2.76,-1.4727,-1.1801,-0.2926
2.78,-1.5216,-1.009,-0.51254
2.8,-1.5535,-0.77973,-0.7738
2.82,-1.5729,-0.49503,-1.0778
2.84,-1.5839,-0.16487,-1.419
2.86,-1.5909,0.19302,-1.784
2.88,-1.598,0.55399,-2.152
2.9,-1.608,0.88889,-2.4969
2.92,-1.6221,1.1677,-2.7898
2.94,-1.6396,1.3638,-3.0033
2.96,-1.6583,1.4572,-3.1156
2.98,-1.6755,1.4383,-3.1138
3,-1.689,1.3079,-2.997
3.02,-1.6978,1.078,-2.7758
3.04,-1.7027,0.76879,-2.4715
3.06,-1.706,0.40631,-2.1123
3.08,-1.7104,0.018576,-1.729
3.1,-1.7185,-0.36765,-1.3509
3.12,-1.7314,-0.72969,-1.0017
3.14,-1.7485,-1.0507,-0.69785
3.16,-1.7677,-1.3204,-0.44729
3.18,-1.7859,-1.5349,-0.25099
3.2,-1.8006,-1.696,-0.10464
3.22,-1.8105,-1.8093,-0.0011313
3.24,-1.8157,-1.883,0.067328
3.26,-1.8185,-1.9261,0.10764
3.28,-1.8218,-1.9467,0.12496
3.3,-1.8284,-1.9509,0.12247
3.32,-1.8401,-1.9414,0.10128
3.34,-1.8567,-1.9172,0.060461
3.36,-1.8763,-1.8731,-0.0031408
3.38,-1.8957,-1.8006,-0.095131
3.4,-1.9119,-1.6884,-0.2235
3.42,-1.9229,-1.5249,-0.39799
3.44,-1.9286,-1.3001,-0.62849
3.46,-1.9309,-1.0082,-0.92271
3.48,-1.9329,-0.64977,-1.2831
3.5,-1.9378,-0.23366,-1.7042
3.52,-1.9478,0.2224,-2.1702
3.54,-1.9629,0.69239,-2.6553
3.56,-1.9806,1.144,-3.1246
3.58,-1.9966,1.5418,-3.5384
3.6,-2.0054,1.8516,-3.857
3.62,-2.0013,2.045,-4.0464
3.64,-1.9787,2.1039,-4.0826
3.66,-1.9316,2.0236,-3.9552
3.68,-1.8519,1.8153,-3.6671
3.7,-1.7277,1.5056,-3.2333
3.72,-1.5415,1.1345,-2.6759
3.74,-1.2695,0.75089,-2.0204
3.76,-0.8837,0.40692,-1.2906
3.78,-0.35525,0.15093,-0.50618
3.8,0.3389,0.021008,0.31789
3.82,1.2089,0.039525,1.1694
3.84,2.2451,0.20982,2.0353
3.86,3.4133,0.51569,2.8976
3.88,4.6539,0.92386,3.73
3.9,5.8856,1.3892,4.4964
3.92,7.0135,1.8617,5.1518
3.94,7.9411,2.2942,5.6469
3.96,8.5831,2.6495,5.9336
3.98,8.8781,2.9053,5.9728
4,8.7975,3.0561,5.7414
4.02,8.3495,3.1122,5.2372
4.04,7.5776,3.0955,4.4821
4.06,6.5536,3.0329,3.5207
4.08,5.3668,2.95,2.4168
4.1,4.1118,2.865,1.2468
4.12,2.8759,2.7845,0.091411
4.14,1.7304,2.7028,-0.97242
4.16,0.72438,2.6039,-1.8795
4.18,-0.116,2.466,-2.582
4.2,-0.78579,2.2675,-3.0533
4.22,-1.2961,1.9923,-3.2884
4.24,-1.6684,1.6345,-3.3028
4.26,-1.9282,1.2003,-3.1285
4.28,-2.1008,0.7078,-2.8086
4.3,-2.2078,0.18368,-2.3915
4.32,-2.2652,-0.34045,-1.9247
4.34,-2.2821,-0.83273,-1.4494
4.36,-2.2611,-1.2647,-0.99634
4.38,-2.1973,-1.6137,-0.58357
4.4,-2.0792,-1.8631,-0.21606
4.42,-1.8894,-2.0021,0.11273
4.44,-1.6063,-2.0241,0.41777
4.46,-1.2073,-1.9254,0.71812
4.48,-0.67302,-1.7054,1.0324
4.5,0.0069542,-1.3677,1.3746
4.52,0.82924,-0.92133,1.7506
4.54,1.7723,-0.38416,2.1565
4.56,2.7947,0.21614,2.5786
4.58,3.8364,0.8416,2.9948
4.6,4.8236,1.4459,3.3777
4.62,5.6769,1.9787,3.6983
4.64,6.3212,2.3912,3.93
4.66,6.6957,2.6433,4.0525
4.68,6.7632,2.7086,4.0546
4.7,6.5154,2.5795,3.9359
4.72,5.9744,2.2676,3.7068
4.74,5.1895,1.8024,3.3871
4.76,4.2302,1.227,3.0033
4.78,3.1764,0.59131,2.5851
4.8,2.1077,-0.053764,2.1614
4.82,1.0935,-0.6626,1.7561
4.84,0.1864,-1.1987,1.3851
4.86,-0.58202,-1.6364,1.0544
4.88,-1.2008,-1.9607,0.75995
4.9,-1.6764,-2.1654,0.48894
4.92,-2.0277,-2.2504,0.22278
4.94,-2.2792,-2.2203,-0.058869
4.96,-2.4564,-2.0827,-0.37374
4.98,-2.5812,-1.8482,-0.73292
5,-2.6698,-1.5319,-1.1379
5.02,-2.7331,-1.1536,-1.5795
5.04,-2.7773,-0.73954,-2.0378
5.06,-2.8064,-0.32106,-2.4853
5.08,-2.8233,0.066788,-2.89
5.1,-2.8315,0.38866,-3.2202
5.12,-2.8352,0.61309,-3.4483
5.14,-2.8386,0.71663,-3.5552
5.16,-2.8452,0.68727,-3.5325
5.18,-2.8567,0.52617,-3.3829
5.2,-2.8728,0.24748,-3.1203
5.22,-2.8912,-0.1239,-2.7673
5.24,-2.9082,-0.55596,-2.3522
5.26,-2.9201,-1.0141,-1.906
5.28,-2.9238,-1.4655,-1.4583
5.3,-2.917,-1.8826,-1.0344
5.32,-2.8984,-2.2451,-0.65323
5.34,-2.8661,-2.5408,-0.3253
5.36,-2.8169,-2.7642,-0.052696
5.38,-2.7449,-2.9153,0.17034
5.4,-2.6416,-2.9974,0.35575
5.42,-2.4963,-3.0154,0.51915
5.44,-2.298,-2.975,0.67694
5.46,-2.0388,-2.8822,0.84332
5.48,-1.7165,-2.7442,1.0277
5.5,-1.3373,-2.5703,1.2331
5.52,-0.9171,-2.3722,1.455
5.54,-0.48149,-2.1642,1.6827
5.56,-0.062968,-1.9628,1.8998
5.58,0.30282,-1.7844,2.0872
5.6,0.58206,-1.6429,2.225
5.62,0.74771,-1.5471,2.2948
5.64,0.78356,-1.4977,2.2813
5.66,0.68648,-1.4861,2.1726
5.68,0.46665,-1.4941,1.9608
5.7,0.14567,-1.4957,1.6413
5.72,-0.24695,-1.4599,1.213
5.74,-0.678,-1.3561,0.6781
5.76,-1.1147,-1.1586,0.043881
5.78,-1.5281,-0.85201,-0.67611
5.8,-1.8946,-0.43464,-1.46
5.82,-2.1964,0.079606,-2.276
5.84,-2.4202,0.66205,-3.0823
5.86,-2.5558,1.2724,-3.8282
5.88,-2.5938,1.864,-4.4578
5.9,-2.5251,2.39,-4.9151
5.92,-2.3404,2.8102,-5.1507
5.94,-2.0326,3.096,-5.1286
5.96,-1.5986,3.2338,-4.8324
5.98,-1.0431,3.226,-4.2691
6,-0.3815,3.0889,-3.4704
6.02,0.35808,2.8488,-2.4907
6.04,1.1348,2.537,-1.4021
6.06,1.8972,2.1841,-0.28687
6.08,2.5874,1.8158,0.77153
6.1,3.1473,1.4502,1.6971
6.12,3.5259,1.0966,2.4292
6.14,3.6859,0.75724,2.9286
6.16,3.6092,0.42923,3.18
6.18,3.3004,0.10794,3.1924
6.2,2.7856,-0.21046,2.9961
6.22,2.1103,-0.52723,2.6376
6.24,1.3323,-0.84047,2.1728
6.26,0.51409,-1.1458,1.6598
6.28,-0.28524,-1.4374,1.1522
6.3,-1.0174,-1.71,0.69269
6.32,-1.6495,-1.9592,0.30972
6.34,-2.1664,-2.182,0.015622
6.36,-2.5688,-2.3761,-0.1927
6.38,-2.8696,-2.5385,-0.33113
6.4,-3.0888,-2.6647,-0.42409
6.42,-3.2477,-2.7481,-0.49963
6.44,-3.3644,-2.78,-0.58446
6.46,-3.4515,-2.7517,-0.69977
6.48,-3.5154,-2.6572,-0.85825
6.5,-3.5578,-2.4952,-1.0626
6.52,-3.5775,-2.2719,-1.3057
6.54,-3.5726,-2.0014,-1.5712
6.56,-3.5409,-1.7046,-1.8364
6.58,-3.4793,-1.4058,-2.0736
6.6,-3.3815,-1.128,-2.2535
6.62,-3.2351,-0.88755,-2.3475
6.64,-3.0193,-0.68884,-2.3305
6.66,-2.7054,-0.52179,-2.1836
6.68,-2.2586,-0.3613,-1.8973
6.7,-1.6443,-0.17031,-1.474
6.72,-0.83565,0.094314,-0.92996
6.74,0.17712,0.4738,-0.29668
6.76,1.3793,0.9988,0.38054
6.78,2.7273,1.6817,1.0456
6.8,4.1484,2.5111,1.6373
6.82,5.5469,3.4505,2.0965
6.84,6.8141,4.44,2.3741
6.86,7.8422,5.4029,2.4393
6.88,8.5389,6.2548,2.2841
6.9,8.8401,6.9139,1.9262
6.92,8.7195,7.3125,1.4069
6.94,8.1915,7.4058,0.78567
6.96,7.3094,7.1781,0.13128
6.98,6.158,6.6458,-0.48784
7,4.8425,5.8556,-1.0132
7.02,3.4761,4.8795,-1.4034
7.04,2.1682,3.8064,-1.6382
7.06,1.0143,2.7319,-1.7176
7.08,0.089199,1.7479,-1.6587
7.1,-0.55707,0.93231,-1.4894
7.12,-0.90009,0.34095,-1.241
7.14,-0.94035,0.002305,-0.94266
7.16,-0.70114,-0.084535,-0.6166
7.18,-0.22569,0.051584,-0.27727
7.2,0.42624,0.35848,0.067758
7.22,1.1825,0.76777,0.41473
7.24,1.9636,1.2036,0.76002
7.26,2.6888,1.5918,1.097
7.28,3.2829,1.8685,1.4145
7.3,3.6834,1.9868,1.6967
7.32,3.8467,1.9213,1.9254
7.34,3.7526,1.6693,2.0833
7.36,3.4068,1.2497,2.1571
7.38,2.8386,0.69809,2.1405
7.4,2.0973,0.061403,2.0358
7.42,1.2447,-0.60927,1.854
7.44,0.3473,-1.2653,1.6126
7.46,-0.53278,-1.8663,1.3335
7.48,-1.3441,-2.3835,1.0394
7.5,-2.0507,-2.8014,0.75072
7.52,-2.6338,-3.1166,0.4828
7.54,-3.0907,-3.3352,0.24446
7.56,-3.4313,-3.4685,0.037115
7.58,-3.6736,-3.5286,-0.14491
7.6,-3.8383,-3.5251,-0.31314
7.62,-3.9449,-3.4619,-0.48292
7.64,-4.0079,-3.3371,-0.67085
7.66,-4.0352,-3.1436,-0.89167
7.68,-4.0277,-2.8726,-1.1551
7.7,-3.9796,-2.5167,-1.463
7.72,-3.8811,-2.0741,-1.8071
7.74,-3.7199,-1.5515,-2.1684
7.76,-3.4843,-0.96632,-2.518
7.78,-3.166,-0.3461,-2.8199
7.8,-2.7625,0.27295,-3.0355
7.82,-2.2794,0.84956,-3.1289
7.84,-1.7317,1.3418,-3.0735
7.86,-1.1445,1.7118,-2.8564
7.88,-0.55168,1.93,-2.4817
7.9,0.0066361,1.978,-1.9713
7.92,0.48776,1.8504,-1.3626
7.94,0.85168,1.555,-0.70337
7.96,1.0666,1.1118,-0.045219
7.98,1.1142,0.55029,0.56387
8,0.99402,-0.092319,1.0863
8.02,0.72578,-0.77425,1.5
8.04,0.34905,-1.4516,1.8006
8.06,-0.079499,-2.0806,2.0011
8.08,-0.49165,-2.62,2.1283
8.1,-0.8152,-3.033,2.2178
8.12,-0.98278,-3.29,2.3072
8.14,-0.94071,-3.3704,2.4297
8.16,-0.65688,-3.2652,2.6084
8.18,-0.12632,-2.979,2.8527
8.2,0.62616,-2.5306,3.1567
8.22,1.5471,-1.953,3.5
8.24,2.559,-1.2917,3.8506
8.26,3.5685,-0.60111,4.1696
8.28,4.4768,0.060068,4.4167
8.3,5.191,0.63477,4.5562
8.32,5.6353,1.0734,4.5619
8.34,5.7598,1.339,4.4208
8.36,5.5468,1.4117,4.1351
8.38,5.0118,1.29,3.7218
8.4,4.2012,0.99114,3.21
8.42,3.1848,0.54787,2.6369
8.44,2.0466,0.004261,2.0424
8.46,0.87378,-0.59018,1.464
8.48,-0.25446,-1.1867,0.9322
8.5,-1.2748,-1.7426,0.46782
8.52,-2.1452,-2.2261,0.080844
8.54,-2.8457,-2.6174,-0.22831
8.56,-3.3756,-2.9096,-0.46604
8.58,-3.7477,-3.1057,-0.642
8.6,-3.9805,-3.2151,-0.7654
8.62,-4.0913,-3.249,-0.84228
8.64,-4.0898,-3.2158,-0.874
8.66,-3.9759,-3.1184,-0.85744
8.68,-3.7393,-2.9527,-0.78656
8.7,-3.3642,-2.7093,-0.65491
8.72,-2.8349,-2.3765,-0.45842
8.74,-2.1434,-1.9456,-0.1978
8.76,-1.2959,-1.4158,0.11987
8.78,-0.31815,-0.79878,0.48063
8.8,0.74353,-0.1206,0.86413
8.82,1.824,0.57901,1.245
8.84,2.8454,1.2507,1.5948
8.86,3.7259,1.842,1.8839
8.88,4.3902,2.3059,2.0842
8.9,4.7798,2.6085,2.1713
8.92,4.8623,2.7354,2.1269
8.94,4.6361,2.6948,1.9413
8.96,4.1321,2.5164,1.6157
8.98,3.4104,2.2469,1.1634
9,2.5523,1.9419,0.61039
9.02,1.6502,1.6566,-0.0064015
9.04,0.79501,1.4372,-0.64215
9.06,0.064649,1.3142,-1.2496
9.08,-0.48581,1.2995,-1.7853
9.1,-0.83009,1.3866,-2.2167
9.12,-0.9723,1.5555,-2.5278
9.14,-0.94405,1.7779,-2.722
9.16,-0.79769,2.0252,-2.8228
9.18,-0.59704,2.273,-2.87
9.2,-0.40714,2.5053,-2.9125
9.22,-0.28486,2.7146,-2.9994
9.24,-0.27165,2.8993,-3.171
9.26,-0.38952,3.0606,-3.4501
9.28,-0.64034,3.1975,-3.8378
9.3,-1.0083,3.3037,-4.3121
9.32,-1.4648,3.3667,-4.8315
9.34,-1.974,3.3682,-5.3422
9.36,-2.4988,3.2879,-5.7867
9.38,-3.0058,3.1072,-6.1131
9.4,-3.4685,2.8144,-6.283
9.42,-3.8685,2.4077,-6.2762
9.44,-4.1954,1.8965,-6.0919
9.46,-4.4453,1.3014,-5.7467
9.48,-4.6189,0.65114,-5.27
9.5,-4.7191,-0.02109,-4.698
9.52,-4.7495,-0.6817,-4.0678
9.54,-4.7137,-1.3004,-3.4134
9.56,-4.6149,-1.8526,-2.7623
9.58,-4.4565,-2.321,-2.1355
9.6,-4.2435,-2.6953,-1.5482
9.62,-3.9837,-2.9721,-1.0116
9.64,-3.6885,-3.1536,-0.53486
9.66,-3.3736,-3.2473,-0.12635
9.68,-3.0582,-3.2646,0.20639
9.7,-2.7635,-3.221,0.45748
9.72,-2.5099,-3.1343,0.62439
9.74,-2.3134,-3.0235,0.71004
9.76,-2.1822,-2.9066,0.7244
9.78,-2.1129,-2.7982,0.6853
9.8,-2.0894,-2.7075,0.61812
9.82,-2.0826,-2.6365,0.55392
9.84,-2.0533,-2.5798,0.52653
9.86,-1.958,-2.5265,0.56849
9.88,-1.7559,-2.4625,0.7066
9.9,-1.4172,-2.3746,0.95744
9.92,-0.93052,-2.2541,1.3236
9.94,-0.30835,-2.0996,1.7913
9.96,0.41178,-1.9177,2.3295
9.98,1.17,-1.7218,2.8917
10,1.8912,-1.5287,3.4199
10.02,2.4955,-1.3544,3.8499
10.04,2.9103,-1.2093,4.1196
10.06,3.0809,-1.095,4.1759
10.08,2.9795,-1.0033,3.9828
10.1,2.6087,-0.91733,3.526
10.12,2.0009,-0.81598,2.8168
10.14,1.2121,-0.67875,1.8908
10.16,0.31374,-0.49133,0.80507
10.18,-0.61772,-0.24961,-0.3681
10.2,-1.5095,0.038651,-1.5482
10.22,-2.2989,0.35522,-2.6542
10.24,-2.9356,0.6754,-3.611
10.26,-3.3808,0.97384,-4.3547
10.28,-3.6044,1.2306,-4.835
10.3,-3.5807,1.4363,-5.017
10.32,-3.2873,1.5938,-4.8811
10.34,-2.7052,1.7185,-4.4236
10.36,-1.8233,1.8335,-3.6568
10.38,-0.64585,1.9646,-2.6104
10.4,0.80018,2.133,-1.3328
10.42,2.4586,2.3501,0.10844
10.44,4.2418,2.6142,1.6276
10.46,6.0348,2.9097,3.1251
10.48,7.7059,3.2108,4.4951
10.5,9.1223,3.4866,5.6357
10.52,10.17,3.7086,6.4614
10.54,10.772,3.8568,6.9148
10.56,10.901,3.9253,6.9761
10.58,10.591,3.9241,6.6673
10.6,9.9285,3.878,6.0505
10.62,9.041,3.822,5.219
10.64,8.0789,3.7948,4.2841
10.66,7.1884,3.831,3.3573
10.68,6.4882,3.9542,2.5341
10.7,6.0503,4.1711,1.8792
10.72,5.8894,4.47,1.4194
10.74,5.9629,4.8204,1.1425
10.76,6.1817,5.1777,1.004
10.78,6.4283,5.4889,0.93941
10.8,6.5792,5.6998,0.87943
10.82,6.5276,5.7625,0.76506
10.84,6.2007,5.6415,0.55921
10.86,5.5704,5.3174,0.25295
10.88,4.6547,4.7894,-0.13466
10.9,3.5111,4.0736,-0.56254
10.92,2.2234,3.201,-0.97761
10.94,0.88638,2.2127,-1.3263
10.96,-0.40956,1.1557,-1.5653
10.98,-1.5905,0.078094,-1.6686
11,-2.6057,-0.97478,-1.6309
11.02,-3.4294,-1.9631,-1.4663
11.04,-4.0576,-2.8543,-1.2033
11.06,-4.5022,-3.6242,-0.87803
11.08,-4.7845,-4.2566,-0.52784
11.1,-4.9294,-4.7439,-0.18551
11.12,-4.962,-5.0857,0.12372
11.14,-4.9062,-5.2891,0.3829
11.16,-4.7846,-5.3668,0.58213
11.18,-4.62,-5.3364,0.71639
11.2,-4.4353,-5.2186,0.78335
11.22,-4.2525,-5.0347,0.78213
11.24,-4.0914,-4.8046,0.71322
11.26,-3.9654,-4.5448,0.57937
11.28,-3.8799,-4.2669,0.38707
11.3,-3.8298,-3.9775,0.14767
11.32,-3.8007,-3.6784,-0.12233
11.34,-3.7714,-3.3691,-0.40231
11.36,-3.7191,-3.0493,-0.66973
11.38,-3.6245,-2.7214,-0.90307
11.4,-3.4778,-2.393,-1.0848
11.42,-3.2813,-2.0775,-1.2039
11.44,-3.0506,-1.7942,-1.2564
11.46,-2.812,-1.5661,-1.246
11.48,-2.5978,-1.4162,-1.1816
11.5,-2.4403,-1.3645,-1.0758
11.52,-2.3662,-1.4239,-0.94229
11.54,-2.3913,-1.5973,-0.794
11.56,-2.5191,-1.877,-0.64205
11.58,-2.7397,-2.2442,-0.49546
11.6,-3.0324,-2.6711,-0.36137
11.62,-3.3684,-3.1232,-0.24526
11.64,-3.7136,-3.5628,-0.15087
11.66,-4.0313,-3.9518,-0.079493
11.68,-4.2838,-4.2549,-0.028823
11.7,-4.4331,-4.4414,0.008302
11.72,-4.4431,-4.4877,0.044626
11.74,-4.2807,-4.3787,0.09807
11.76,-3.92,-4.1098,0.18982
11.78,-3.347,-3.6879,0.34098
11.8,-2.5645,-3.1327,0.56817
11.82,-1.5968,-2.4759,0.87914
11.84,-0.49113,-1.7605,1.2694
11.86,0.68402,-1.0367,1.7207
11.88,1.8453,-0.35747,2.2027
11.9,2.9043,0.22778,2.6766
11.92,3.7807,0.67941,3.1013
11.94,4.4139,0.97306,3.4409
11.96,4.7736,1.1032,3.6704
11.98,4.8644,1.0838,3.7806
12,4.7249,0.94588,3.779
12.02,4.4198,0.73227,3.6876
12.04,4.0281,0.49071,3.5374
12.06,3.6272,0.26621,3.361
12.08,3.2795,0.094545,3.185
12.1,3.021,-0.002152,3.0232
12.12,2.8564,-0.016876,2.8732
12.14,2.7602,0.043692,2.7165
12.16,2.6845,0.16301,2.5215
12.18,2.57,0.31984,2.2502
12.2,2.3594,0.4935,1.8659
12.22,2.0094,0.66822,1.3412
12.24,1.4994,0.83566,0.66369
12.26,0.83538,0.99556,-0.16019
12.28,0.049275,1.1546,-1.1054
12.3,-0.80653,1.3242,-2.1307
12.32,-1.667,1.5176,-3.1846
12.34,-2.4635,1.7473,-4.2108
12.36,-3.1325,2.0229,-5.1554
12.38,-3.6226,2.3496,-5.9722
12.4,-3.8992,2.7275,-6.6266
12.42,-3.9474,3.1502,-7.0976
12.44,-3.7726,3.6051,-7.3777
12.46,-3.3987,4.0732,-7.4718
12.48,-2.8655,4.5288,-7.3943
12.5,-2.2243,4.9417,-7.166
12.52,-1.5323,5.2784,-6.8108
12.54,-0.84582,5.5065,-6.3523
12.56,-0.21363,5.5982,-5.8118
12.58,0.32935,5.5351,-5.2058
12.6,0.76667,5.3122,-4.5455
12.62,1.1021,4.9396,-3.8375
12.64,1.3576,4.443,-3.0854
12.66,1.5685,3.8607,-2.2921
12.68,1.7745,3.2385,-1.464
12.7,2.0101,2.6234,-0.61332
12.72,2.295,2.0562,0.2388
12.74,2.6278,1.5659,1.0618
12.76,2.9828,1.1657,1.8171
12.78,3.313,0.85181,2.4612
12.8,3.5578,0.60576,2.952
12.82,3.6532,0.39877,3.2545
12.84,3.5455,0.19786,3.3476
12.86,3.2015,-0.027728,3.2292
12.88,2.6173,-0.30092,2.9182
12.9,1.8209,-0.63294,2.4538
12.92,0.86977,-1.0217,1.8915
12.94,-0.15701,-1.4523,1.2953
12.96,-1.1696,-1.8997,0.73003
12.98,-2.08,-2.332,0.25205
13,-2.8132,-2.7153,-0.097915
13.02,-3.3167,-3.0173,-0.29947
13.04,-3.565,-3.2111,-0.35395
13.06,-3.5607,-3.2782,-0.28245
13.08,-3.3314,-3.2104,-0.12104
13.1,-2.9243,-3.0102,0.08585
13.12,-2.3985,-2.6911,0.29264
13.14,-1.8169,-2.2761,0.45924
13.16,-1.2391,-1.7954,0.55623
13.18,-0.71532,-1.2832,0.56788
13.2,-0.28143,-0.77448,0.49306
13.22,0.04296,-0.30095,0.34391
13.24,0.25496,0.11195,0.14301
13.26,0.36645,0.44714,-0.080691
13.28,0.40013,0.69659,-0.29646
13.3,0.38407,0.86043,-0.47635
13.32,0.34544,0.94478,-0.59934
13.34,0.30443,0.9588,-0.65436
13.36,0.26952,0.9116,-0.64208
13.38,0.23512,0.81001,-0.57489
13.4,0.18235,0.65758,-0.47524
13.42,0.082957,0.45506,-0.3721
13.44,-0.094016,0.20233,-0.29635
13.46,-0.37425,-0.098865,-0.27539
13.48,-0.7704,-0.44221,-0.32819
13.5,-1.2764,-0.81487,-0.4615
13.52,-1.8651,-1.197,-0.66813
13.54,-2.4905,-1.5628,-0.92767
13.56,-3.0935,-1.8837,-1.2098
13.58,-3.6109,-2.1313,-1.4796
13.6,-3.9855,-2.282,-1.7035
13.62,-4.1756,-2.3201,-1.8555
13.64,-4.1611,-2.2395,-1.9216
13.66,-3.9467,-2.0446,-1.9021
13.68,-3.5595,-1.7485,-1.8109
13.7,-3.0434,-1.3711,-1.6723
13.72,-2.4514,-0.93581,-1.5156
13.74,-1.8359,-0.46662,-1.3693
13.76,-1.2409,0.014093,-1.255
13.78,-0.69645,0.48712,-1.1836
13.8,-0.21636,0.93687,-1.1532
13.82,0.20087,1.351,-1.1501
13.84,0.56793,1.7195,-1.1516
13.86,0.90279,2.0338,-1.131
13.88,1.2222,2.2856,-1.0635
13.9,1.5355,2.4667,-0.93123
13.92,1.8408,2.5684,-0.72766
13.94,2.1228,2.5823,-0.4595
13.96,2.3542,2.5007,-0.14652
13.98,2.4995,2.3184,0.18115
14,2.5219,2.034,0.48794
14.02,2.3908,1.6517,0.73912
14.04,2.0912,1.1835,0.90767
14.06,1.6306,0.65002,0.9806
14.08,1.0445,0.080953,0.96358
14.1,0.3972,-0.48565,0.88285
14.12,-0.22245,-1.0062,0.78371
14.14,-0.70997,-1.4354,0.72548
14.16,-0.9591,-1.7323,0.7732
14.18,-0.87797,-1.8652,0.98723
14.2,-0.4053,-1.8177,1.4124
14.22,0.47654,-1.5921,2.0687
14.24,1.7342,-1.2107,2.945
14.26,3.2842,-0.71379,3.9979
14.28,5.0011,-0.15519,5.1563
14.3,6.7347,0.4049,6.3298
14.32,8.33,0.90786,7.4222
14.34,9.6495,1.3044,8.3452
14.36,10.592,1.5602,9.0313
14.38,11.103,1.6597,9.4433
14.4,11.182,1.605,9.5772
14.42,10.874,1.4141,9.4604
14.44,10.258,1.1145,9.1436
14.46,9.4272,0.73813,8.6891
14.48,8.4742,0.31544,8.1588
14.5,7.4736,-0.12875,7.6023
14.52,6.4733,-0.57701,7.0503
14.54,5.4925,-1.019,6.5115
14.56,4.5262,-1.4496,5.9758
14.58,3.555,-1.8656,5.4205
14.6,2.5561,-2.2629,4.819
14.62,1.5145,-2.6348,4.1493
14.64,0.42955,-2.9705,3.4001
14.66,-0.68222,-3.2563,2.5741
14.68,-1.7899,-3.4771,1.6872
14.7,-2.8543,-3.6186,0.76436
14.72,-3.8351,-3.6698,-0.16535
14.74,-4.6989,-3.6242,-1.0747
14.76,-5.4231,-3.4807,-1.9424
14.78,-5.9986,-3.2435,-2.7551
14.8,-6.4276,-2.9208,-3.5067
14.82,-6.7199,-2.5238,-4.1962
14.84,-6.8885,-2.0648,-4.8236
14.86,-6.9446,-1.557,-5.3876
14.88,-6.8958,-1.0133,-5.8824
14.9,-6.745,-0.44672,-6.2983
14.92,-6.4933,0.12934,-6.6226
14.94,-6.1424,0.70029,-6.8427
14.96,-5.6994,1.2498,-6.9493
14.98,-5.1797,1.7597,-6.9394
15,-4.6087,2.2097,-6.8184
15.02,-4.0214,2.5785,-6.5999
15.04,-3.4596,2.8452,-6.3048
15.06,-2.967,2.9915,-5.9586
15.08,-2.5835,3.004,-5.5875
15.1,-2.3385,2.877,-5.2156
15.12,-2.2454,2.6152,-4.8606
15.14,-2.2972,2.2351,-4.5324
15.16,-2.4657,1.7654,-4.2311
15.18,-2.7024,1.2455,-3.9479
15.2,-2.9435,0.72236,-3.6658
15.22,-3.118,0.24512,-3.3631
15.24,-3.1573,-0.14081,-3.0165
15.26,-3.0056,-0.40019,-2.6054
15.28,-2.6296,-0.51328,-2.1164
15.3,-2.0254,-0.47909,-1.5463
15.32,-1.2207,-0.31573,-0.90495
15.34,-0.27303,-0.057591,-0.21544
15.36,0.73785,0.2503,0.48755
15.38,1.7211,0.55984,1.1612
15.4,2.5877,0.82786,1.7599
15.42,3.2635,1.0231,2.2405
15.44,3.6988,1.1305,2.5683
15.46,3.8737,1.1527,2.721
15.48,3.7979,1.1074,2.6905
15.5,3.5055,1.0226,2.4829
15.52,3.0454,0.92917,2.1162
15.54,2.4709,0.85443,1.6164
15.56,1.8297,0.81612,1.0136
15.58,1.1574,0.81925,0.33812
15.6,0.4745,0.8558,-0.3813
15.62,-0.2113,0.90713,-1.1184
15.64,-0.90024,0.94852,-1.8488
15.66,-1.5937,0.9544,-2.5481
15.68,-2.288,0.90335,-3.1914
15.7,-2.9706,0.78181,-3.7524
15.72,-3.6192,0.58587,-4.2051
15.74,-4.2049,0.32137,-4.5263
15.76,-4.6965,0.0024857,-4.699
15.78,-5.0666,-0.3504,-4.7162
15.8,-5.2958,-0.71286,-4.5829
15.82,-5.3747,-1.0583,-4.3164
15.84,-5.3037,-1.359,-3.9447
15.86,-5.0894,-1.5876,-3.5018
15.88,-4.7402,-1.7175,-3.0227
15.9,-4.2624,-1.7247,-2.5377
15.92,-3.6587,-1.5902,-2.0685
15.94,-2.9288,-1.3029,-1.6259
15.96,-2.074,-0.86316,-1.2109
15.98,-1.1034,-0.28542,-0.81793
16,-0.040066,0.40003,-0.44009
16.02,1.0737,1.1477,-0.07399
16.04,2.1761,1.8999,0.27618
16.06,3.1895,2.5923,0.5972
16.08,4.0298,3.1614,0.86836
16.1,4.6182,3.5523,1.0659
16.12,4.896,3.7267,1.1693
16.14,4.8357,3.668,1.1677
16.16,4.4497,3.3843,1.0654
16.18,3.7918,2.9073,0.88444
16.2,2.9513,2.2883,0.66298
16.22,2.0418,1.5911,0.45066
16.24,1.1841,0.88356,0.30055
16.26,0.48895,0.22905,0.2599
16.28,0.040365,-0.32095,0.36131
16.3,-0.11577,-0.73209,0.61632
16.32,0.023325,-0.98948,1.0128
16.34,0.4196,-1.0971,1.5167
16.36,1.0031,-1.0751,2.0781
16.38,1.6853,-0.9545,2.6398
16.4,2.3744,-0.77278,3.1472
16.42,2.9891,-0.56822,3.5573
16.44,3.4689,-0.37605,3.8449
16.46,3.7789,-0.22575,4.0047
16.48,3.9095,-0.13978,4.0492
16.5,3.8704,-0.13346,4.0038
16.52,3.6832,-0.21559,3.8988
16.54,3.3727,-0.38925,3.762
16.56,2.9603,-0.65251,3.6129
16.58,2.4611,-0.99879,3.4599
16.6,1.8842,-1.4168,3.301
16.62,1.2371,-1.8906,3.1277
16.64,0.5311,-2.3994,2.9305
16.66,-0.21335,-2.9187,2.7054
16.68,-0.96389,-3.4211,2.4572
16.7,-1.6769,-3.8787,2.2018
16.72,-2.3022,-4.2653,1.963
16.74,-2.7909,-4.5591,1.7682
16.76,-3.104,-4.7448,1.6408
16.78,-3.2206,-4.8148,1.5942
16.8,-3.1426,-4.7695,1.6269
16.82,-2.8952,-4.6166,1.7214
16.84,-2.5227,-4.3695,1.8469
16.86,-2.0802,-4.0452,1.9651
16.88,-1.6245,-3.6624,2.0379
16.9,-1.205,-3.2398,2.0348
16.92,-0.85689,-2.795,1.9381
16.94,-0.59927,-2.3443,1.745
16.96,-0.43661,-1.902,1.4654
16.98,-0.36347,-1.4808,1.1174
17,-0.37028,-1.0907,0.72042
17.02,-0.44804,-0.73822,0.29018
17.04,-0.59028,-0.42523,-0.16505
17.06,-0.79161,-0.14755,-0.64406
17.08,-1.0432,0.1059,-1.1491
17.1,-1.327,0.35276,-1.6797
17.12,-1.611,0.61567,-2.2267
17.14,-1.8478,0.91922,-2.767
17.16,-1.9773,1.2859,-3.2632
17.18,-1.9353,1.7315,-3.6668
17.2,-1.664,2.2615,-3.9255
17.22,-1.1255,2.868,-3.9935
17.24,-0.31155,3.5297,-3.8413
17.26,0.7503,4.2134,-3.4631
17.28,1.9977,4.8779,-2.8802
17.3,3.3407,5.4789,-2.1382
17.32,4.6751,5.9748,-1.2997
17.34,5.8969,6.3308,-0.43396
17.36,6.9173,6.5227,0.39459
17.38,7.6735,6.5376,1.1358
17.4,8.133,6.3735,1.7595
17.42,8.293,6.0373,2.2557
17.44,8.1737,5.5425,2.6312
17.46,7.8087,4.9064,2.9023
17.48,7.2368,4.1495,3.0874
17.5,6.4944,3.2943,3.2001
17.52,5.6127,2.3664,3.2464
17.54,4.6193,1.3948,3.2245
17.56,3.541,0.41255,3.1285
17.58,2.4095,-0.54385,2.9533
17.6,1.2633,-1.4367,2.7
17.62,0.14906,-2.2298,2.3788
17.64,-0.8827,-2.8926,2.0099
17.66,-1.7835,-3.4039,1.6204
17.68,-2.5146,-3.7542,1.2395
17.7,-3.0542,-3.9469,0.89272
17.72,-3.4012,-3.9978,0.59654
17.74,-3.5759,-3.9314,0.35555
17.76,-3.6158,-3.7778,0.16194
17.78,-3.5694,-3.5674,-0.0020149
17.8,-3.4873,-3.3275,-0.15983
17.82,-3.4146,-3.0787,-0.33587
17.84,-3.3855,-2.8345,-0.55104
17.86,-3.4203,-2.6005,-0.81987
17.88,-3.5261,-2.3766,-1.1495
17.9,-3.6986,-2.1587,-1.5399
17.92,-3.9259,-1.9406,-1.9853
17.94,-4.1914,-1.7158,-2.4756
17.96,-4.475,-1.4779,-2.9971
17.98,-4.7539,-1.2212,-3.5327
18,-5.0021,-0.9404,-4.0617
18.02,-5.1902,-0.63048,-4.5597
18.04,-5.2861,-0.28699,-4.9991
18.06,-5.2574,0.093277,-5.3507
18.08,-5.0751,0.51124,-5.5864
18.1,-4.7187,0.96439,-5.6831
18.12,-4.1798,1.4459,-5.6257
18.14,-3.4655,1.9444,-5.4099
18.16,-2.5986,2.4443,-5.0429
18.18,-1.6153,2.9271,-4.5424
18.2,-0.56068,3.3732,-3.9339
18.22,0.51615,3.7631,-3.247
18.24,1.5676,4.0794,-2.5118
18.26,2.5512,4.3074,-1.7562
18.28,3.4309,4.4354,-1.0045
18.3,4.177,4.4545,-0.2775
18.32,4.7644,4.3581,0.40632
18.34,5.171,4.1417,1.0293
18.36,5.3772,3.803,1.5742
18.38,5.3667,3.3426,2.0241
18.4,5.13,2.7651,2.3649
18.42,4.6681,2.0803,2.5878
18.44,3.9967,1.3046,2.692
18.46,3.1486,0.46139,2.6872
18.48,2.1742,-0.4195,2.5937
18.5,1.1374,-1.303,2.4404
18.52,0.11087,-2.1513,2.2621
18.54,-0.8324,-2.9264,2.094
18.56,-1.6266,-3.5936,1.9671
18.58,-2.2198,-4.1243,1.9046
18.6,-2.5785,-4.4981,1.9196
18.62,-2.6895,-4.7045,2.015
18.64,-2.5586,-4.7434,2.1848
18.66,-2.2083,-4.6253,2.417
18.68,-1.6745,-4.3697,2.6952
18.7,-1.003,-4.0042,3.0011
18.72,-0.24712,-3.5619,3.3148
18.74,0.53524,-3.079,3.6143
18.76,1.2836,-2.5916,3.8752
18.78,1.9386,-2.1325,4.071
18.8,2.4458,-1.7281,4.1739
18.82,2.7622,-1.3955,4.1577
18.84,2.8614,-1.1406,4.0019
18.86,2.7392,-0.95715,3.6964
18.88,2.4168,-0.8276,3.2444
18.9,1.9394,-0.72522,2.6646
18.92,1.3723,-0.6178,1.9901
18.94,0.7916,-0.47227,1.2639
18.96,0.27323,-0.2596,0.53283
18.98,-0.11906,0.040712,-0.15977
19,-0.3439,0.43724,-0.78114
19.02,-0.38885,0.92496,-1.3138
19.04,-0.27177,1.4854,-1.7572
19.06,-0.036931,2.0889,-2.1258
19.08,0.25333,2.6979,-2.4446
19.1,0.52963,3.2718,-2.7422
19.12,0.727,3.7713,-3.0443
19.14,0.79448,4.1629,-3.3684
19.16,0.70134,4.4219,-3.7206
19.18,0.43905,4.5345,-4.0955
19.2,0.019216,4.4976,-4.4784
19.22,-0.53139,4.318,-4.8494
19.24,-1.1773,4.0105,-5.1878
19.26,-1.8808,3.5952,-5.476
19.28,-2.6067,3.0947,-5.7014
19.3,-3.3249,2.5323,-5.8572
19.32,-4.0114,1.9301,-5.9415
19.34,-4.6462,1.3082,-5.9545
19.36,-5.2119,0.68492,-5.8968
19.38,-5.6909,0.076525,-5.7674
19.4,-6.0648,-0.50168,-5.5631
19.42,-6.3142,-1.0353,-5.2789
19.44,-6.4203,-1.5106,-4.9097
19.46,-6.3683,-1.9155,-4.4528
19.48,-6.1503,-2.2404,-3.9099
19.5,-5.769,-2.4792,-3.2898
19.52,-5.2398,-2.631,-2.6088
19.54,-4.5915,-2.7004,-1.891
19.56,-3.8649,-2.6975,-1.1674
19.58,-3.1094,-2.6365,-0.47295
19.6,-2.377,-2.5338,0.15682
19.62,-1.7154,-2.4051,0.68963
19.64,-1.1611,-2.2621,1.101
19.66,-0.73255,-2.1106,1.378
19.68,-0.42621,-1.9484,1.5222
19.7,-0.21553,-1.7659,1.5504
19.72,-0.053857,-1.5476,1.4937
19.74,0.11887,-1.2752,1.3941
19.76,0.36633,-0.932,1.2983
19.78,0.74456,-0.50705,1.2516
19.8,1.291,0.0012074,1.2898
19.82,2.016,0.58251,1.4335
19.84,2.8986,1.2143,1.6843
19.86,3.8873,1.8633,2.024
19.88,4.9058,2.4885,2.4173
19.9,5.864,3.0459,2.8181
19.92,6.6701,3.4931,3.177
19.94,7.2435,3.7939,3.4496
19.96,7.5259,3.9224,3.6035
19.98,7.4874,3.8645,3.6229
20,7.1293,3.6196,3.5097
20.02,6.4807,3.1992,3.2815
20.04,5.5928,2.6255,2.9673
20.06,4.5298,1.9289,2.6009
20.08,3.361,1.1449,2.2161
20.1,2.1532,0.31158,1.8416
20.12,0.96593,-0.53313,1.4991
20.14,-0.15094,-1.3538,1.2029
20.16,-1.1573,-2.1193,0.96196
20.18,-2.0222,-2.8043,0.78211
20.2,-2.7223,-3.3902,0.66793
20.22,-3.2423,-3.8661,0.62383
20.24,-3.5751,-4.2285,0.65342
20.26,-3.7234,-4.481,0.75764
20.28,-3.7012,-4.6334,0.93223
20.3,-3.5346,-4.7001,1.1656
20.32,-3.2606,-4.6984,1.4378
20.34,-2.9241,-4.6461,1.722
20.36,-2.5723,-4.5597,1.9875
20.38,-2.2483,-4.4525,2.2042
20.4,-1.9842,-4.3331,2.3489
20.42,-1.7946,-4.2042,2.4096
20.44,-1.6738,-4.0631,2.3893
20.46,-1.5951,-3.9017,2.3066
20.48,-1.514,-3.7075,2.1935
20.5,-1.3749,-3.4657,2.0908
20.52,-1.1199,-3.1611,2.0412
20.54,-0.69838,-2.7803,2.0819
20.56,-0.076857,-2.3143,2.2374
20.58,0.75431,-1.7602,2.5145
20.6,1.7766,-1.1227,2.8993
20.62,2.9432,-0.41501,3.3582
20.64,4.1825,0.34187,3.8407
20.66,5.4061,1.1202,4.2859
20.68,6.5177,1.8877,4.63
20.7,7.4251,2.6106,4.8145
20.72,8.0505,3.2565,4.7939
20.74,8.3396,3.7978,4.5418
20.76,8.2683,4.2137,4.0547
20.78,7.8449,4.4925,3.3524
20.8,7.1085,4.6321,2.4764
20.82,6.1246,4.6397,1.4849
20.84,4.9766,4.5305,0.44612
20.86,3.7572,4.3258,-0.56859
20.88,2.5585,4.0509,-1.4924
20.9,1.4634,3.7324,-2.2689
20.92,0.5395,3.3958,-2.8563
20.94,-0.1653,3.064,-3.2293
20.96,-0.62413,2.7552,-3.3793
20.98,-0.83064,2.4821,-3.3127
21,-0.79686,2.2515,-3.0484
21.02,-0.55043,2.0642,-2.6146
21.04,-0.1315,1.9155,-2.047
21.06,0.4102,1.7965,-1.3863
21.08,1.0182,1.6956,-0.67747
21.1,1.6321,1.6001,0.032079
21.12,2.1914,1.4979,0.6935
21.14,2.6384,1.3795,1.259
21.16,2.9239,1.239,1.685
21.18,3.0108,1.0747,1.9361
21.2,2.8787,0.88904,1.9896
21.22,2.5265,0.68769,1.8388
21.24,1.9737,0.4784,1.4953
21.26,1.2585,0.26949,0.98899
21.28,0.43359,0.068486,0.36511
21.3,-0.43958,-0.11885,-0.32073
21.32,-1.2986,-0.28893,-1.0096
21.34,-2.0872,-0.44007,-1.6471
21.36,-2.7618,-0.5719,-2.1899
21.38,-3.2959,-0.68435,-2.6115
21.4,-3.6812,-0.77686,-2.9043
21.42,-3.9273,-0.84791,-3.0794
21.44,-4.0578,-0.89499,-3.1628
21.46,-4.1061,-0.91528,-3.1908
21.48,-4.1098,-0.90661,-3.2032
21.5,-4.106,-0.86867,-3.2374
21.52,-4.1274,-0.804,-3.3234
21.54,-4.1997,-0.71855,-3.4811
21.56,-4.3402,-0.62154,-3.7186
21.58,-4.5575,-0.52454,-4.033
21.6,-4.8517,-0.43998,-4.4118
21.62,-5.2148,-0.37925,-4.8355
21.64,-5.6306,-0.35078,-5.2798
21.66,-6.0759,-0.35846,-5.7174
21.68,-6.5206,-0.4008,-6.1198
21.7,-6.9294,-0.4709,-6.4585
21.72,-7.2639,-0.55742,-6.7065
21.74,-7.4865,-0.64628,-6.8403
21.76,-7.5641,-0.72294,-6.8411
21.78,-7.4728,-0.7748,-6.698
21.8,-7.2022,-0.79331,-6.4089
21.82,-6.7581,-0.77546,-5.9827
21.84,-6.163,-0.7243,-5.4387
21.86,-5.4536,-0.64842,-4.8052
21.88,-4.6767,-0.56044,-4.1163
21.9,-3.8814,-0.47471,-3.4067
21.92,-3.1115,-0.40466,-2.7069
21.94,-2.3979,-0.36022,-2.0377
21.96,-1.7524,-0.34588,-1.4066
21.98,-1.1657,-0.35964,-0.8061
22,-0.60846,-0.39319,-0.21526
22.02,-0.036759,-0.43328,0.39652
22.04,0.59896,-0.46405,1.063
22.06,1.3436,-0.46998,1.8136
22.08,2.2271,-0.43884,2.666
22.1,3.256,-0.36417,3.6201
22.12,4.4086,-0.24685,4.6555
22.14,5.6357,-0.095384,5.7311
22.16,6.8644,0.075038,6.7894
22.18,8.0071,0.24455,7.7625
22.2,8.9722,0.3914,8.5808
22.22,9.6757,0.49492,9.1808
22.24,10.051,0.53839,9.5125
22.26,10.056,0.51122,9.5444
22.28,9.676,0.41033,9.2657
22.3,8.9267,0.24058,8.6861
22.32,7.8475,0.014281,7.8332
22.34,6.4987,-0.24998,6.7487
22.36,4.9556,-0.52916,5.4847
22.38,3.3019,-0.79785,4.0997
22.4,1.6249,-1.0307,2.6556
22.42,0.010216,-1.2045,1.2147
22.44,-1.4631,-1.3009,-0.16219
22.46,-2.7269,-1.3077,-1.4192
22.48,-3.729,-1.2208,-2.5083
22.5,-4.4372,-1.0442,-3.393
22.52,-4.8423,-0.79012,-4.0522
22.54,-4.9593,-0.47749,-4.4818
22.56,-4.8259,-0.12953,-4.6964
22.58,-4.4969,0.22921,-4.7261
22.6,-4.0365,0.5761,-4.6126
22.62,-3.5083,0.89349,-4.4018
22.64,-2.9652,1.1708,-4.136
22.66,-2.4413,1.4056,-3.8469
22.68,-1.9475,1.6026,-3.5501
22.7,-1.4724,1.772,-3.2444
22.72,-0.98781,1.9263,-2.9141
22.74,-0.45924,2.0765,-2.5358
22.76,0.14251,2.2293,-2.0868
22.78,0.82983,2.3844,-1.5545
22.8,1.5903,2.5336,-0.94325
22.82,2.3841,2.6618,-0.27773
22.84,3.1475,2.7493,0.39815
22.86,3.802,2.7748,1.0273
22.88,4.2678,2.719,1.5488
22.9,4.4773,2.5688,1.9085
22.92,4.3882,2.319,2.0693
22.94,3.9915,1.9739,2.0176
22.96,3.3139,1.5475,1.7664
22.98,2.4147,1.0617,1.3529
23,1.3768,0.54391,0.83289
23.02,0.29572,0.02411,0.27161
23.04,-0.73328,-0.46819,-0.26508
23.06,-1.626,-0.90687,-0.71915
23.08,-2.3177,-1.2714,-1.0462
23.1,-2.7671,-1.5485,-1.2187
23.12,-2.9582,-1.7325,-1.2258
23.14,-2.8979,-1.8257,-1.0721
23.16,-2.6127,-1.8376,-0.77506
23.18,-2.1448,-1.7832,-0.36157
23.2,-1.5474,-1.6814,0.13406
23.22,-0.8807,-1.5531,0.67242
23.24,-0.20768,-1.4188,1.2111
23.26,0.41045,-1.2966,1.707
23.28,0.91899,-1.2009,2.1199
23.3,1.2747,-1.1413,2.416
23.32,1.4505,-1.1219,2.5724
23.34,1.4385,-1.1423,2.5808
23.36,1.2519,-1.1982,2.4501
23.38,0.92297,-1.283,2.206
23.4,0.49924,-1.3892,1.8885
23.42,0.036661,-1.51,1.5466
23.44,-0.40847,-1.6399,1.2314
23.46,-0.78766,-1.7756,0.98789
23.48,-1.0671,-1.9159,0.84884
23.5,-1.2318,-2.0615,0.82972
23.52,-1.2869,-2.2141,0.92722
23.54,-1.2553,-2.376,1.1207
23.56,-1.1729,-2.5495,1.3766
23.58,-1.0822,-2.736,1.6538
23.6,-1.0248,-2.9359,1.9111
23.62,-1.0356,-3.1479,2.1122
23.64,-1.1379,-3.3682,2.2303
23.66,-1.3402,-3.5907,2.2505
23.68,-1.6358,-3.8056,2.1698
23.7,-2.0043,-4.0001,1.9957
23.72,-2.414,-4.1581,1.7441
23.74,-2.8258,-4.2613,1.4356
23.76,-3.1982,-4.291,1.0928
23.78,-3.4921,-4.2296,0.73752
23.8,-3.6753,-4.0635,0.38822
23.82,-3.7269,-3.7852,0.058287
23.84,-3.6401,-3.3949,-0.24522
23.86,-3.4231,-2.9011,-0.52202
23.88,-3.0987,-2.3205,-0.77811
23.9,-2.7002,-1.6759,-1.0243
23.92,-2.2668,-0.99332,-1.2735
23.94,-1.8361,-0.29884,-1.5373
23.96,-1.4373,0.38483,-1.8222
23.98,-1.0848,1.0411,-2.1259
24,-0.77377,1.6612,-2.4349
24.02,-0.48001,2.2442,-2.7242
24.04,-0.16217,2.7961,-2.9582
24.06,0.23153,3.3272,-3.0956
24.08,0.75443,3.8489,-3.0945
24.1,1.4511,4.3709,-2.9197
24.12,2.3479,4.8974,-2.5495
24.14,3.4452,5.426,-1.9808
24.16,4.7136,5.9465,-1.2329
24.18,6.0946,6.4412,-0.34665
24.2,7.5047,6.8869,0.61781
24.22,8.8446,7.2571,1.5875
24.24,10.009,7.5248,2.4844
24.26,10.9,7.6659,3.2343
24.28,11.437,7.6616,3.7753
24.3,11.565,7.5002,4.0649
24.32,11.263,7.1788,4.0845
24.34,10.545,6.7035,3.8412
24.36,9.4556,6.0894,3.3662
24.38,8.0698,5.359,2.7109
24.4,6.4812,4.5412,1.94
24.42,4.7933,3.6691,1.1242
24.44,3.1094,2.7776,0.33176
24.46,1.5223,1.9015,-0.37921
24.48,0.10653,1.0728,-0.96628
24.5,-1.0873,0.31926,-1.4065
24.52,-2.0349,-0.33755,-1.6974
24.54,-2.7379,-0.88304,-1.8548
24.56,-3.2193,-1.3101,-1.9092
24.58,-3.518,-1.6186,-1.8993
24.6,-3.681,-1.8152,-1.8658
24.62,-3.7557,-1.911,-1.8448
24.64,-3.7827,-1.9206,-1.8621
24.66,-3.7906,-1.8603,-1.9303
24.68,-3.7931,-1.746,-2.0471
24.7,-3.7885,-1.5923,-2.1962
24.72,-3.7621,-1.4118,-2.3503
24.74,-3.6901,-1.2145,-2.4756
24.76,-3.5454,-1.0086,-2.5368
24.78,-3.3036,-0.80101,-2.5026
24.8,-2.9487,-0.59833,-2.3503
24.82,-2.4773,-0.40771,-2.0696
24.84,-1.902,-0.23745,-1.6646
24.86,-1.2515,-0.097164,-1.1543
24.88,-0.56879,0.0026178,-0.5714
24.9,0.092412,0.051339,0.041072
24.92,0.67391,0.039645,0.63427
24.94,1.1199,-0.039235,1.1591
24.96,1.3841,-0.18821,1.5723
24.98,1.4363,-0.40536,1.8417
25,1.2675,-0.68358,1.951
25.02,0.89108,-1.0107,1.9017
25.04,0.34295,-1.3702,1.7132
25.06,-0.32327,-1.7429,1.4196
25.08,-1.0427,-2.108,1.0653
25.1,-1.7476,-2.4455,0.69785
25.12,-2.3765,-2.7375,0.361
25.14,-2.8816,-2.9699,0.088308
25.16,-3.2347,-3.1333,-0.1014
25.18,-3.4294,-3.2235,-0.20596
25.2,-3.4804,-3.2415,-0.23888
25.22,-3.4186,-3.1931,-0.22559
25.24,-3.2854,-3.0874,-0.19792
25.26,-3.1239,-2.9362,-0.18764
25.28,-2.9725,-2.752,-0.22051
25.3,-2.8584,-2.5467,-0.31177
25.32,-2.7947,-2.3308,-0.46394
25.34,-2.7796,-2.1127,-0.66697
25.36,-2.799,-1.8982,-0.9008
25.38,-2.8308,-1.6913,-1.1395
25.4,-2.8508,-1.4946,-1.3562
25.42,-2.8382,-1.3102,-1.5281
25.44,-2.7806,-1.1406,-1.64
25.46,-2.6765,-0.98918,-1.6873
25.48,-2.5364,-0.8603,-1.6761
25.5,-2.3808,-0.75853,-1.6223
25.52,-2.2368,-0.68777,-1.549
25.54,-2.1326,-0.64996,-1.4826
25.56,-2.0922,-0.64382,-1.4484
25.58,-2.1302,-0.664,-1.4662
25.6,-2.2478,-0.70092,-1.5469
25.62,-2.4312,-0.74147,-1.6897
25.64,-2.6521,-0.7704,-1.8817
25.66,-2.871,-0.77241,-2.0986
25.68,-3.0428,-0.73436,-2.3084
25.7,-3.123,-0.64728,-2.4757
25.72,-3.0754,-0.5077,-2.5677
25.74,-2.8778,-0.318,-2.5598
25.76,-2.5261,-0.085864,-2.4403
25.78,-2.0359,0.17739,-2.2133
25.8,-1.44,0.4589,-1.8989
25.82,-0.78322,0.74654,-1.5298
25.84,-0.11521,1.0309,-1.1461
25.86,0.51822,1.3065,-0.78824
25.88,1.083,1.572,-0.489
25.9,1.5624,1.8296,-0.26718
25.92,1.9599,2.0834,-0.12351
25.94,2.2978,2.3378,-0.03996
25.96,2.612,2.5948,0.017145
25.98,2.944,2.8532,0.090818
26,3.3316,3.1067,0.22489
26.02,3.7995,3.3446,0.45495
26.04,4.3522,3.5519,0.80037
26.06,4.9701,3.7109,1.2592
26.08,5.6095,3.8031,1.8064
26.1,6.2081,3.811,2.3971
26.12,6.6926,3.7203,2.9723
26.14,6.9896,3.5214,3.4682
26.16,7.0367,3.2104,3.8263
26.18,6.7929,2.7901,4.0028
26.2,6.2448,2.2695,3.9753
26.22,5.4107,1.6636,3.7471
26.24,4.3384,0.99192,3.3465
26.26,3.1001,0.27728,2.8228
26.28,1.7829,-0.45591,2.2388
26.3,0.47849,-1.1834,1.6619
26.32,-0.72821,-1.8827,1.1545
26.34,-1.7685,-2.5343,0.7658
26.36,-2.5963,-3.1223,0.52594
26.38,-3.1913,-3.6349,0.44363
26.4,-3.5567,-4.0639,0.5072
26.42,-3.7153,-4.4041,0.68881
26.44,-3.7014,-4.6523,0.95093
26.46,-3.5525,-4.8063,1.2538
26.48,-3.3015,-4.864,1.5625
26.5,-2.971,-4.8232,1.8523
26.52,-2.5706,-4.6819,2.1112
26.54,-2.0981,-4.4384,2.3403
26.56,-1.5429,-4.0929,2.5501
26.58,-0.89297,-3.6487,2.7558
26.6,-0.14216,-3.1134,2.9712
26.62,0.70342,-2.4997,3.2031
26.64,1.6205,-1.8266,3.4471
26.66,2.5669,-1.1183,3.6852
26.68,3.4838,-0.40394,3.8877
26.7,4.3002,0.28459,4.0157
26.72,4.9417,0.91475,4.0269
26.74,5.3389,1.4562,3.8828
26.76,5.4375,1.8833,3.5542
26.78,5.2057,2.1782,3.0275
26.8,4.6405,2.332,2.3084
26.82,3.7692,2.3465,1.4227
26.84,2.6491,2.2337,0.41535
26.86,1.3616,2.0149,-0.65324
26.88,0.0055266,1.7184,-1.7129
26.9,-1.3135,1.3768,-2.6904
26.92,-2.4934,1.0236,-3.5171
26.94,-3.4463,0.68976,-4.136
26.96,-4.1069,0.40094,-4.5078
26.98,-4.4392,0.17578,-4.615
27,-4.4388,0.024898,-4.4637
27.02,-4.1318,-0.048715,-4.0831
27.04,-3.5698,-0.048406,-3.5214
27.06,-2.8221,0.018118,-2.8403
27.08,-1.9663,0.14097,-2.1073
27.1,-1.0778,0.31003,-1.3879
27.12,-0.22142,0.51628,-0.73769
27.14,0.55511,0.75226,-0.19716
27.16,1.2234,1.0118,0.2116
27.18,1.7737,1.289,0.48466
27.2,2.2101,1.5769,0.63322
27.22,2.5445,1.8662,0.6783
27.24,2.7893,2.145,0.64426
27.26,2.951,2.3984,0.55263
27.28,3.0269,2.6095,0.41746
27.3,3.0045,2.7613,0.24318
27.32,2.8641,2.8387,0.025361
27.34,2.5848,2.8307,-0.24592
27.36,2.151,2.7319,-0.58095
27.38,1.5592,2.544,-0.98478
27.4,0.8229,2.2753,-1.4524
27.42,-0.025705,1.9403,-1.966
27.44,-0.93744,1.5579,-2.4953
27.46,-1.8513,1.1487,-2.9999
27.48,-2.702,0.73327,-3.4353
27.5,-3.4289,0.32997,-3.7588
27.52,-3.9836,-0.046805,-3.9368
27.54,-4.3366,-0.38708,-3.9495
27.56,-4.4796,-0.68525,-3.7943
27.58,-4.4251,-0.9393,-3.4858
27.6,-4.202,-1.1495,-3.0525
27.62,-3.8493,-1.3171,-2.5322
27.64,-3.4077,-1.4427,-1.9651
27.66,-2.9127,-1.5255,-1.3872
27.68,-2.3881,-1.5629,-0.82522
27.7,-1.8436,-1.5505,-0.29311
27.72,-1.2747,-1.483,0.20829
27.74,-0.6663,-1.3552,0.68886
27.76,0.0013809,-1.1632,1.1645
27.78,0.74512,-0.90604,1.6512
27.8,1.5714,-0.58677,2.1582
27.82,2.4705,-0.21286,2.6833
27.84,3.4131,0.20346,3.2097
27.86,4.351,0.64575,3.7052
27.88,5.2206,1.0943,4.1262
27.9,5.9504,1.5278,4.4226
27.92,6.4705,1.9247,4.5459
27.94,6.7221,2.265,4.457
27.96,6.6664,2.5322,4.1342
27.98,6.2912,2.7139,3.5772
28,5.613,2.8031,2.8099
28.02,4.6757,2.7978,1.8779
28.04,3.5447,2.7013,0.8434
28.06,2.2983,2.5211,-0.22285
28.08,1.0179,2.2683,-1.2505
28.1,-0.22202,1.9563,-2.1783
28.12,-1.3618,1.5998,-2.9616
28.14,-2.3614,1.2142,-3.5756
28.16,-3.2018,0.81475,-4.0166
28.18,-3.8826,0.4165,-4.2991
28.2,-4.4167,0.033691,-4.4504
28.22,-4.8239,-0.32018,-4.5037
28.24,-5.1239,-0.63266,-4.4912
28.26,-5.3312,-0.89273,-4.4385
28.28,-5.4521,-1.0912,-4.3609
28.3,-5.4838,-1.2217,-4.2621
28.32,-5.4173,-1.2808,-4.1365
28.34,-5.2413,-1.2694,-3.972
28.36,-4.9477,-1.1924,-3.7553
28.38,-4.5361,-1.0593,-3.4768
28.4,-4.0173,-0.88314,-3.1342
28.42,-3.415,-0.67986,-2.7351
28.44,-2.7635,-0.46664,-2.2969
28.46,-2.1045,-0.26022,-1.8443
28.48,-1.4809,-0.075209,-1.4057
28.5,-0.93012,0.077435,-1.0076
28.52,-0.47797,0.19131,-0.66928
28.54,-0.13376,0.26486,-0.39862
28.56,0.11177,0.30089,-0.18913
28.58,0.2854,0.30542,-0.020021
28.6,0.42717,0.28608,0.14109
28.62,0.58339,0.25034,0.33305
28.64,0.79814,0.20388,0.59426
28.66,1.1046,0.14938,0.95522
28.68,1.518,0.086005,1.432
28.7,2.0315,0.0095633,2.0219
28.72,2.6157,-0.086649,2.7023
28.74,3.2225,-0.21054,3.4331
28.76,3.7926,-0.36971,4.1623
28.78,4.2648,-0.57003,4.8348
28.8,4.5859,-0.81452,5.4004
28.82,4.7196,-1.1028,5.8224
28.84,4.6515,-1.431,6.0825
28.86,4.3905,-1.7922,6.1826
28.88,3.9653,-2.1771,6.1424
28.9,3.4183,-2.5751,5.9934
28.92,2.7964,-2.9748,5.7711
28.94,2.1421,-3.365,5.5071
28.96,1.4872,-3.7348,5.2219
28.98,0.84823,-4.0738,4.922
29,0.22744,-4.3723,4.5997
29.02,-0.38373,-4.6212,4.2374
29.04,-0.99816,-4.8121,3.814
29.06,-1.6259,-4.938,3.3122
29.08,-2.268,-4.9934,2.7254
29.1,-2.9134,-4.9752,2.0617
29.12,-3.5387,-4.883,1.3444
29.14,-4.1114,-4.7201,0.6087
29.16,-4.5962,-4.4926,-0.10351
29.18,-4.9612,-4.2098,-0.75142
29.2,-5.1846,-3.8826,-1.302
29.22,-5.2577,-3.5226,-1.7351
29.24,-5.1858,-3.1406,-2.0452
29.26,-4.9855,-2.7452,-2.2404
29.28,-4.6793,-2.3413,-2.338
29.3,-4.289,-1.9304,-2.3586
29.32,-3.8307,-1.5102,-2.3205
29.34,-3.3104,-1.0758,-2.2346
29.36,-2.7238,-0.62113,-2.1027
29.38,-2.0594,-0.14129,-1.9181
29.4,-1.3039,0.36566,-1.6696
29.42,-0.4498,0.8968,-1.3466
29.44,0.49739,1.4432,-0.94582
29.46,1.5138,1.9898,-0.47604
29.48,2.5547,2.5161,0.038577
29.5,3.5566,2.9981,0.55851
29.52,4.4428,3.4108,1.032
29.54,5.1323,3.7312,1.4011
29.56,5.5508,3.9413,1.6095
29.58,5.6415,4.0302,1.6113
29.6,5.3741,3.9959,1.3782
29.62,4.7512,3.8454,0.90574
29.64,3.8092,3.5941,0.21513
29.66,2.6161,3.2636,-0.64749
29.68,1.2636,2.8795,-1.6159
29.7,-0.14317,2.4682,-2.6114
29.72,-1.4972,2.0551,-3.5523
29.74,-2.7022,1.6615,-4.3637
29.76,-3.6819,1.3044,-4.9863
29.78,-4.3875,0.99568,-5.3831
29.8,-4.7995,0.74252,-5.542
29.82,-4.9265,0.54855,-5.475
29.84,-4.7993,0.41483,-5.2141
29.86,-4.463,0.34082,-4.8038
29.88,-3.9679,0.32494,-4.2928
29.9,-3.3614,0.3647,-3.7261
29.92,-2.6816,0.45636,-3.138
29.94,-1.9551,0.59434,-2.5494
29.96,-1.1973,0.77065,-1.9679
29.98,-0.41623,0.97464,-1.3909
30,0.38163,1.1931,-0.81148
30.02,1.186,1.4111,-0.22511
30.04,1.978,1.613,0.36505
30.06,2.729,1.7843,0.94472
30.08,3.4018,1.9132,1.4886
30.1,3.9557,1.9919,1.9637
30.12,4.3535,2.0178,2.3356
30.14,4.5692,1.9934,2.5757
30.16,4.5943,1.9261,2.6682
30.18,4.4416,1.8269,2.6147
30.2,4.1447,1.7089,2.4358
30.22,3.7535,1.5854,2.1681
30.24,3.3267,1.4681,1.8586
30.26,2.9218,1.3658,1.5561
30.28,2.5855,1.2833,1.3023
30.3,2.3463,1.2214,1.1249
30.32,2.2104,1.1771,1.0333
30.34,2.1627,1.1445,1.0182
30.36,2.1712,1.116,1.0552
30.38,2.1953,1.0836,1.1117
30.4,2.1951,1.0404,1.1547
30.42,2.14,0.9811,1.1589
30.44,2.0144,0.90297,1.1115
30.46,1.8208,0.80578,1.015
30.48,1.5766,0.69159,0.88506
30.5,1.31,0.56416,0.74581
30.52,1.0511,0.42821,0.62287
30.54,0.82503,0.28875,0.53628
30.56,0.64527,0.1504,0.49486
30.58,0.51052,0.017063,0.49346
30.6,0.40531,-0.10829,0.51361
30.62,0.30402,-0.22354,0.52756
30.64,0.17738,-0.32722,0.5046
30.66,-0.00013719,-0.41834,0.4182
30.68,-0.2439,-0.49618,0.25228
30.7,-0.55509,-0.5602,0.005115
30.72,-0.91997,-0.6101,-0.30987
30.74,-1.3125,-0.64587,-0.66668
30.76,-1.6998,-0.66787,-1.0319
30.78,-2.0481,-0.67684,-1.3713
30.8,-2.3295,-0.67366,-1.6559
30.82,-2.5258,-0.65909,-1.8667
30.84,-2.6298,-0.63332,-1.9965
30.86,-2.6442,-0.59559,-2.0486
30.88,-2.5769,-0.5439,-2.033
30.9,-2.4362,-0.47509,-1.9611
30.92,-2.2256,-0.38523,-1.8404
30.94,-1.9413,-0.27043,-1.6709
30.96,-1.5716,-0.12793,-1.4436
30.98,-1.1002,0.042744,-1.143
31,-0.51257,0.23865,-0.75122
31.02,0.19729,0.45276,-0.25547
31.04,1.0196,0.67382,0.34578
31.06,1.924,0.88683,1.0372
31.08,2.8584,1.0743,1.7842
31.1,3.7521,1.2177,2.5344
31.12,4.5227,1.2998,3.2229
31.14,5.087,1.3062,3.7809
31.16,5.3723,1.2272,4.1451
31.18,5.3273,1.059,4.2683
31.2,4.9303,0.804,4.1263
31.22,4.1932,0.47081,3.7224
31.24,3.1611,0.073647,3.0875
31.26,1.9064,-0.36881,2.2752
31.28,0.52033,-0.83472,1.3551
31.3,-0.89748,-1.3004,0.40293
31.32,-2.2498,-1.7418,-0.50797
31.34,-3.4505,-2.1356,-1.3149
31.36,-4.4309,-2.4605,-1.9704
31.38,-5.1429,-2.6986,-2.4443
31.4,-5.5589,-2.8359,-2.723
31.42,-5.6701,-2.8638,-2.8063
31.44,-5.4838,-2.7797,-2.7041
31.46,-5.0209,-2.5878,-2.4331
31.48,-4.3135,-2.2987,-2.0148
31.5,-3.4047,-1.9296,-1.4751
31.52,-2.3482,-1.503,-0.84513
31.54,-1.208,-1.0453,-0.16267
31.56,-0.057454,-0.58472,0.52727
31.58,1.0239,-0.14909,1.173
31.6,1.9555,0.2363,1.7192
31.62,2.6625,0.55079,2.1117
31.64,3.0844,0.77981,2.3046
31.66,3.1826,0.91568,2.267
31.68,2.9472,0.95776,1.9895
31.7,2.3997,0.91176,1.4879
31.72,1.5921,0.78866,0.80341
31.74,0.60162,0.60312,-0.0014991
31.76,-0.47854,0.37189,-0.85043
31.78,-1.5511,0.11219,-1.6633
31.8,-2.5269,-0.15957,-2.3674
31.82,-3.3358,-0.4287,-2.9071
31.84,-3.9342,-0.68275,-3.2515
31.86,-4.3083,-0.91176,-3.3965
31.88,-4.4721,-1.1081,-3.364
31.9,-4.4617,-1.2664,-3.1953
31.92,-4.3263,-1.3832,-2.9431
31.94,-4.1183,-1.457,-2.6613
31.96,-3.8841,-1.4883,-2.3958
31.98,-3.6583,-1.4795,-2.1788
32,-3.4601,-1.4351,-2.0251
32.02,-3.2949,-1.3617,-1.9332
32.04,-3.1574,-1.2679,-1.8895
32.06,-3.0375,-1.1636,-1.8739
32.08,-2.9255,-1.0594,-1.8662
32.1,-2.8164,-0.96566,-1.8508
32.12,-2.7113,-0.8916,-1.8197
32.14,-2.6164,-0.84413,-1.7723
32.16,-2.5398,-0.82729,-1.7126
32.18,-2.4873,-0.84184,-1.6454
32.2,-2.4577,-0.88537,-1.5724
32.22,-2.441,-0.95265,-1.4884
32.24,-2.4175,-1.0364,-1.3811
32.26,-2.3604,-1.1279,-1.2325
32.28,-2.2402,-1.218,-1.0222
32.3,-2.0301,-1.2972,-0.73292
32.32,-1.7111,-1.3565,-0.35465
32.34,-1.2749,-1.3867,0.11183
32.36,-0.72525,-1.3794,0.65411
32.38,-0.075868,-1.3259,1.25
32.4,0.6532,-1.2185,1.8717
32.42,1.4403,-1.0509,2.4912
32.44,2.2663,-0.81892,3.0852
32.46,3.117,-0.52212,3.6391
32.48,3.9827,-0.16479,4.1475
32.5,4.8558,0.2432,4.6126
32.52,5.726,0.68626,5.0398
32.54,6.5754,1.1437,5.4317
32.56,7.3748,1.5913,5.7835
32.58,8.0828,2.0034,6.0794
32.6,8.6481,2.3557,6.2924
32.62,9.0153,2.6277,6.3876
32.64,9.1338,2.805,6.3288
32.66,8.9664,2.8804,6.086
32.68,8.4976,2.8543,5.6433
32.7,7.7388,2.7343,5.0045
32.72,6.7284,2.5332,4.1951
32.74,5.5282,2.2681,3.2602
32.76,4.2157,1.9573,2.2584
32.78,2.8735,1.6197,1.2538
32.8,1.5792,1.2731,0.30609
32.82,0.39683,0.93378,-0.53695
32.84,-0.62864,0.61616,-1.2448
32.86,-1.4723,0.33308,-1.8054
32.88,-2.1273,0.095643,-2.2229
32.9,-2.5995,-0.08698,-2.5125
32.92,-2.9023,-0.20807,-2.6942
32.94,-3.0514,-0.26411,-2.7873
32.96,-3.0626,-0.25557,-2.807
32.98,-2.951,-0.18742,-2.7636
33,-2.7336,-0.069099,-2.6645
33.02,-2.432,0.086068,-2.5181
33.04,-2.0748,0.26224,-2.337
33.06,-1.6983,0.44287,-2.1412
33.08,-1.3444,0.61267,-1.9571
33.1,-1.0554,0.7594,-1.8148
33.12,-0.86709,0.87513,-1.7422
33.14,-0.80179,0.95661,-1.7584
33.16,-0.86237,1.0049,-1.8673
33.18,-1.0301,1.0241,-2.0541
33.2,-1.2663,1.0197,-2.286
33.22,-1.5189,0.99696,-2.5159
33.24,-1.7312,0.95947,-2.6907
33.26,-1.8533,0.90819,-2.7615
33.28,-1.8511,0.8415,-2.6926
33.3,-1.7137,0.75582,-2.4695
33.32,-1.4553,0.64668,-2.102
33.34,-1.112,0.51013,-1.6222
33.36,-0.73526,0.34399,-1.0793
33.38,-0.38147,0.14868,-0.53015
33.4,-0.10188,-0.072388,-0.029493
33.42,0.066142,-0.31303,0.37917
33.44,0.10432,-0.56501,0.66933
33.46,0.014415,-0.81895,0.83336
33.48,-0.1849,-1.0654,0.88052
33.5,-0.46413,-1.2959,0.83172
33.52,-0.7903,-1.5032,0.71289
33.54,-1.1337,-1.6823,0.54861
33.56,-1.4724,-1.83,0.35759
33.58,-1.7941,-1.9449,0.15083
33.6,-2.0947,-2.0274,-0.067348
33.62,-2.3749,-2.0787,-0.29621
33.64,-2.6354,-2.1008,-0.5346
33.66,-2.8735,-2.0962,-0.77736
33.68,-3.08,-2.0666,-1.0133
33.7,-3.2388,-2.0134,-1.2254
33.72,-3.3292,-1.9364,-1.3928
33.74,-3.3279,-1.8337,-1.4942
33.76,-3.2135,-1.7018,-1.5117
33.78,-2.9692,-1.5355,-1.4336
33.8,-2.5847,-1.3289,-1.2557
33.82,-2.057,-1.076,-0.98098
33.84,-1.3902,-0.77247,-0.61769
33.86,-0.59385,-0.41658,-0.17728
33.88,0.31688,-0.010912,0.32779
33.9,1.3217,0.43697,0.8847
33.92,2.3938,0.91427,1.4795
33.94,3.4984,1.4034,2.095
33.96,4.5913,1.8833,2.708
33.98,5.6185,2.3311,3.2874
34,6.5183,2.7246,3.7937
34.02,7.2254,3.0439,4.1814
34.04,7.6774,3.2738,4.4036
34.06,7.8235,3.4047,4.4188
34.08,7.6322,3.4332,4.1989
34.1,7.0979,3.362,3.7359
34.12,6.2447,3.1991,3.0456
34.14,5.1253,2.9564,2.1689
34.16,3.8162,2.6489,1.1673
34.18,2.4092,2.2927,0.11645
34.2,1.0007,1.9048,-0.9041
34.22,-0.31884,1.5016,-1.8204
34.24,-1.4744,1.0985,-2.573
34.26,-2.4121,0.70993,-3.122
34.28,-3.1013,0.34821,-3.4495
34.3,-3.5336,0.023686,-3.5573
34.32,-3.7185,-0.25598,-3.4625
34.34,-3.6784,-0.48616,-3.1923
34.36,-3.4437,-0.66547,-2.7782
34.38,-3.0489,-0.79565,-2.2533
34.4,-2.5313,-0.88109,-1.6502
34.42,-1.9303,-0.92788,-1.0024
34.44,-1.2876,-0.94256,-0.34501
34.46,-0.64745,-0.93088,0.28343
34.48,-0.054769,-0.89662,0.84185
34.5,0.44834,-0.84097,1.2893
34.52,0.82758,-0.76251,1.5901
34.54,1.0621,-0.65784,1.72
34.56,1.1492,-0.52286,1.6721
34.58,1.1066,-0.35426,1.4609
34.6,0.97116,-0.15111,1.1223
34.62,0.79371,0.084075,0.70963
34.64,0.63074,0.34482,0.28592
34.66,0.53439,0.62104,-0.08665
34.68,0.54284,0.90003,-0.3572
34.7,0.67336,1.1681,-0.49473
34.72,0.91946,1.4122,-0.4927
34.74,1.2529,1.6213,-0.36848
34.76,1.6298,1.7879,-0.15807
34.78,2.0001,1.9074,0.092648
34.8,2.3168,1.9787,0.33802
34.82,2.5442,2.0028,0.5414
34.84,2.6624,1.9815,0.68086
34.86,2.6675,1.9171,0.75042
34.88,2.5681,1.8109,0.75713
34.9,2.3788,1.6638,0.71497
34.92,2.1138,1.476,0.63783
34.94,1.7814,1.2479,0.53352
34.96,1.3815,0.98084,0.40068
34.98,0.90695,0.67758,0.22937
35,0.34787,0.34273,0.0051394
35.02,-0.30223,-0.017373,-0.28486
35.04,-1.0406,-0.39507,-0.64549
35.06,-1.8509,-0.78194,-1.069
35.08,-2.7028,-1.1693,-1.5335
35.1,-3.5538,-1.5489,-2.0049
35.12,-4.3549,-1.9126,-2.4423
35.14,-5.0571,-2.2529,-2.8042
35.16,-5.6182,-2.5626,-3.0557
35.18,-6.007,-2.8346,-3.1725
35.2,-6.2056,-3.0623,-3.1433
35.22,-6.2087,-3.2399,-2.9688
35.24,-6.0214,-3.3633,-2.658
35.26,-5.6554,-3.4307,-2.2247
35.28,-5.1273,-3.4433,-1.684
35.3,-4.4567,-3.4059,-1.0508
35.32,-3.6681,-3.3269,-0.34118
35.34,-2.7918,-3.2172,0.42545
35.36,-1.867,-3.0898,1.2228
35.38,-0.94215,-2.9576,2.0155
35.4,-0.073879,-2.8326,2.7587
35.42,0.67736,-2.7241,3.4015
35.44,1.2537,-2.6383,3.892
35.46,1.6074,-2.578,4.1854
35.48,1.7085,-2.5423,4.2508
35.5,1.5497,-2.5282,4.0779
35.52,1.1483,-2.5305,3.6788
35.54,0.54433,-2.5433,3.0876
35.56,-0.20447,-2.5602,2.3557
35.58,-1.0302,-2.5751,1.5449
35.6,-1.8626,-2.5822,0.71961
35.62,-2.6361,-2.576,-0.060109
35.64,-3.2951,-2.5516,-0.74352
35.66,-3.7967,-2.5047,-1.292
35.68,-4.1114,-2.4317,-1.6797
35.7,-4.2228,-2.3302,-1.8926
35.72,-4.1268,-2.1989,-1.928
35.74,-3.8309,-2.0378,-1.7931
35.76,-3.3541,-1.8483,-1.5058
35.78,-2.7269,-1.6327,-1.0941
35.8,-1.9903,-1.3938,-0.59642
35.82,-1.1937,-1.1343,-0.059388
35.84,-0.39069,-0.85617,0.46549
35.86,0.36672,-0.56079,0.92751
35.88,1.0349,-0.2486,1.2835
35.9,1.5847,0.080518,1.5042
35.92,2.0056,0.42676,1.5789
35.94,2.3071,0.78987,1.5172
35.96,2.5152,1.1686,1.3466
35.98,2.6672,1.5603,1.1069
36,2.8026,1.9609,0.84173
36.02,2.9553,2.3646,0.59075
36.04,3.1463,2.7643,0.38201
36.06,3.3802,3.1519,0.22828
36.08,3.6452,3.5183,0.12687
36.1,3.9167,3.8537,0.063048
36.12,4.1639,4.1481,0.015843
36.14,4.3559,4.3915,-0.035624
36.16,4.4675,4.5744,-0.10693
36.18,4.4831,4.6887,-0.20561
36.2,4.3965,4.7278,-0.33136
36.22,4.2098,4.6884,-0.47857
36.24,3.9299,4.57,-0.64012
36.26,3.5656,4.3766,-0.81093
36.28,3.1258,4.1156,-0.9898
36.3,2.6192,3.7983,-1.1791
36.32,2.0565,3.4388,-1.3823
36.34,1.4527,3.053,-1.6003
36.36,0.8298,2.6578,-1.828
36.38,0.21718,2.2693,-2.0521
36.4,-0.34923,1.9027,-2.2519
36.42,-0.83073,1.571,-2.4017
36.44,-1.191,1.2849,-2.4759
36.46,-1.4016,1.0526,-2.4542
36.48,-1.4468,0.8792,-2.326
36.5,-1.3256,0.76692,-2.0925
36.52,-1.0521,0.71468,-1.7667
36.54,-0.65241,0.71794,-1.3704
36.56,-0.16098,0.76865,-0.92963
36.58,0.38446,0.85536,-0.4709
36.6,0.94656,0.96378,-0.017216
36.62,1.4907,1.0776,0.41313
36.64,1.9858,1.1798,0.80599
36.66,2.4035,1.2541,1.1493
36.68,2.7173,1.2865,1.4308
36.7,2.9027,1.2663,1.6363
36.72,2.9374,1.1876,1.7498
36.74,2.8046,1.0492,1.7554
36.76,2.4961,0.85469,1.6414
36.78,2.0157,0.61218,1.4035
36.8,1.382,0.33326,1.0488
36.82,0.62895,0.032152,0.5968
36.84,-0.19668,-0.27529,0.078615
36.86,-1.0391,-0.57258,-0.46653
36.88,-1.8396,-0.84352,-0.99607
36.9,-2.5425,-1.0731,-1.4694
36.92,-3.1004,-1.2484,-1.852
36.94,-3.478,-1.3597,-2.1183
36.96,-3.6532,-1.4011,-2.252
36.98,-3.6167,-1.3715,-2.2452
37,-3.3712,-1.2749,-2.0963
37.02,-2.9292,-1.1203,-1.8089
37.04,-2.3124,-0.92153,-1.3908
37.06,-1.5515,-0.69569,-0.85581
37.08,-0.6866,-0.46186,-0.22474
37.1,0.23276,-0.23927,0.47203
37.12,1.1484,-0.045511,1.1939
37.14,1.9965,0.10494,1.8915
37.16,2.712,0.20182,2.5102
37.18,3.2361,0.23952,2.9966
37.2,3.5229,0.21699,3.3059
37.22,3.5465,0.13724,3.4092
37.24,3.3053,0.0064632,3.2989
37.26,2.8236,-0.16686,2.9904
37.28,2.1485,-0.37285,2.5213
37.3,1.3444,-0.60094,1.9454
37.32,0.48472,-0.84044,1.3252
37.34,-0.35789,-1.0809,0.72302
37.36,-1.1195,-1.3125,0.19299
37.38,-1.7518,-1.5264,-0.22535
37.4,-2.2251,-1.715,-0.51017
37.42,-2.5299,-1.8722,-0.65769
37.44,-2.6741,-1.9942,-0.6799
37.46,-2.6798,-2.0791,-0.60066
37.48,-2.5785,-2.1274,-0.45114
37.5,-2.4067,-2.1414,-0.26532
37.52,-2.2015,-2.1253,-0.076219
37.54,-1.9973,-2.0844,0.087072
37.56,-1.8231,-2.0246,0.20148
37.58,-1.7004,-1.9518,0.25139
37.6,-1.6421,-1.8715,0.22938
37.62,-1.6521,-1.7886,0.13643
37.64,-1.7253,-1.7066,-0.018692
37.66,-1.8488,-1.628,-0.22085
37.68,-2.0045,-1.5538,-0.45068
37.7,-2.1707,-1.4835,-0.6872
37.72,-2.3255,-1.4149,-0.91052
37.74,-2.4484,-1.3445,-1.1039
37.76,-2.5221,-1.2673,-1.2547
37.78,-2.5321,-1.1776,-1.3545
37.8,-2.4666,-1.0694,-1.3972
37.82,-2.3152,-0.93756,-1.3776
37.84,-2.0681,-0.7783,-1.2898
37.86,-1.7164,-0.59033,-1.126
37.88,-1.2539,-0.3753,-0.87858
37.9,-0.67976,-0.13803,-0.54172
37.92,-0.0023099,0.11362,-0.11593
37.94,0.75775,0.36943,0.38832
37.96,1.5655,0.61768,0.94781
37.98,2.3724,0.84631,1.526
38,3.1198,1.044,2.0758
38.02,3.7457,1.2015,2.5442
38.04,4.1925,1.3118,2.8807
38.06,4.4157,1.3714,3.0443
38.08,4.3913,1.3798,3.0115
38.1,4.1201,1.3399,2.7802
38.12,3.6284,1.2571,2.3713
38.14,2.9655,1.1396,1.8259
38.16,2.1966,0.99676,1.1999
38.18,1.3957,0.83921,0.55652
38.2,0.63613,0.67763,-0.0415
38.22,-0.016906,0.52208,-0.53898
38.24,-0.51215,0.38121,-0.89336
38.26,-0.81604,0.26164,-1.0777
38.28,-0.91414,0.16742,-1.0816
38.3,-0.81087,0.099861,-0.91073
38.32,-0.52814,0.057583,-0.58572
38.34,-0.10312,0.036935,-0.14005
38.36,0.41465,0.032675,0.38198
38.38,0.96684,0.038831,0.92801
38.4,1.491,0.049606,1.4414
38.42,1.9262,0.06018,1.866
38.44,2.2195,0.067274,2.1522
38.46,2.3329,0.069392,2.2635
38.48,2.2484,0.066715,2.1817
38.5,1.972,0.06068,1.9113
38.52,1.5333,0.053372,1.4799
38.54,0.98226,0.046828,0.93543
38.56,0.3817,0.042419,0.33928
38.58,-0.20243,0.040422,-0.24285
38.6,-0.71163,0.039833,-0.75147
38.62,-1.1042,0.038459,-1.1427
38.64,-1.3617,0.033217,-1.3949
38.66,-1.4905,0.020587,-1.5111
38.68,-1.5195,-0.0029095,-1.5166
38.7,-1.4929,-0.040279,-1.4527
38.72,-1.4618,-0.093749,-1.368
38.74,-1.4736,-0.1646,-1.309
38.76,-1.5648,-0.25316,-1.3116
38.78,-1.7551,-0.3588,-1.3963
38.8,-2.0467,-0.48005,-1.5666
38.82,-2.426,-0.61458,-1.8114
38.84,-2.8684,-0.75912,-2.1093
38.86,-3.3439,-0.90938,-2.4345
38.88,-3.8219,-1.0598,-2.7621
38.9,-4.275,-1.2035,-3.0715
38.92,-4.6798,-1.3323,-3.3475
38.94,-5.0157,-1.437,-3.5787
38.96,-5.2631,-1.5081,-3.755
38.98,-5.4004,-1.5363,-3.8641
39,-5.4027,-1.5139,-3.8888
39.02,-5.2426,-1.4357,-3.8069
39.04,-4.8926,-1.3002,-3.5924
39.06,-4.3298,-1.1097,-3.2201
39.08,-3.5419,-0.8709,-2.671
39.1,-2.5324,-0.59418,-1.9383
39.12,-1.3253,-0.29279,-1.0326
39.14,0.033515,0.018584,0.014931
39.16,1.4777,0.32533,1.1523
39.18,2.9246,0.61438,2.3102
39.2,4.2831,0.87536,3.4077
39.22,5.4624,1.1013,4.3611
39.24,6.3816,1.2885,5.0931
39.26,6.979,1.4365,5.5424
39.28,7.2183,1.5471,5.6712
39.3,7.0934,1.6232,5.4702
39.32,6.6279,1.668,4.9599
39.34,5.8733,1.6845,4.1888
39.36,4.902,1.6749,3.2271
39.38,3.8001,1.6406,2.1594
39.4,2.6572,1.5829,1.0744
39.42,1.5579,1.5027,0.055258
39.44,0.57334,1.4018,-0.82843
39.46,-0.24477,1.2826,-1.5274
39.48,-0.8671,1.1486,-2.0157
39.5,-1.2872,1.004,-2.2912
39.52,-1.5192,0.8538,-2.373
39.54,-1.5931,0.70309,-2.2962
39.56,-1.549,0.55703,-2.106
39.58,-1.4307,0.42046,-1.8512
39.6,-1.2801,0.29781,-1.5779
39.62,-1.1317,0.19302,-1.3247
39.64,-1.0096,0.10947,-1.119
39.66,-0.92596,0.0499,-0.97586
39.68,-0.88131,0.016208,-0.89752
39.7,-0.86612,0.0092355,-0.87536
39.72,-0.864,0.028464,-0.89246
39.74,-0.8554,0.071787,-0.92718
39.76,-0.8216,0.1354,-0.957
39.78,-0.74837,0.21388,-0.96225
39.8,-0.62873,0.30049,-0.92922
39.82,-0.4646,0.38764,-0.85224
39.84,-0.26687,0.46752,-0.73439
39.86,-0.054003,0.53271,-0.58671
39.88,0.15072,0.57681,-0.42609
39.9,0.32277,0.59485,-0.27208
39.92,0.44029,0.58366,-0.14337
39.94,0.48745,0.54196,-0.054505
39.96,0.45691,0.4705,-0.013592
39.98,0.35062,0.37201,-0.021394
40,0.17918,0.25118,-0.072
40.02,-0.04025,0.11455,-0.1548
40.04,-0.28683,-0.0296,-0.25723
40.06,-0.53904,-0.17157,-0.36747
40.08,-0.77707,-0.30065,-0.47642
40.1,-0.9841,-0.40577,-0.57833
40.12,-1.1463,-0.47634,-0.66994
40.14,-1.2516,-0.5031,-0.74846
40.16,-1.2881,-0.47913,-0.80894
40.18,-1.2426,-0.40056,-0.84201
40.2,-1.1,-0.26717,-0.8328
40.22,-0.84425,-0.082568,-0.76168
40.24,-0.461,0.14599,-0.60699
40.26,0.058745,0.40812,-0.34937
40.28,0.71412,0.69107,0.023054
40.3,1.4906,0.98074,0.50984
40.32,2.3575,1.2627,1.0948
40.34,3.2682,1.5232,1.745
40.36,4.1623,1.75,2.4124
40.38,4.9716,1.933,3.0386
40.4,5.6267,2.0649,3.5617
40.42,6.0651,2.1414,3.9237
40.44,6.2394,2.161,4.0784
40.46,6.1232,2.1254,3.9978
40.48,5.7148,2.0386,3.6762
40.5,5.0379,1.9066,3.1312
40.52,4.1391,1.7369,2.4022
40.54,3.0832,1.5372,1.546
40.56,1.9459,1.3155,0.63042
40.58,0.80586,1.0787,-0.27287
40.6,-0.26296,0.83286,-1.0958
40.62,-1.1984,0.58237,-1.7807
40.64,-1.9551,0.33037,-2.2854
40.66,-2.5076,0.078892,-2.5865
40.68,-2.8511,-0.17081,-2.6803
40.7,-2.9993,-0.41782,-2.5815
40.72,-2.9813,-0.66118,-2.3201
40.74,-2.8363,-0.89961,-1.9367
40.76,-2.6081,-1.1314,-1.4768
40.78,-2.3397,-1.3542,-0.98549
40.8,-2.0679,-1.5653,-0.50255
40.82,-1.8204,-1.7617,-0.058649
40.84,-1.6137,-1.9402,0.3265
40.86,-1.4529,-2.0973,0.64443
40.88,-1.3335,-2.23,0.8965
40.9,-1.2441,-2.3355,1.0914
40.92,-1.1695,-2.4115,1.242
40.94,-1.0948,-2.4566,1.3618
40.96,-1.0079,-2.4708,1.4628
40.98,-0.90219,-2.4552,1.553
41,-0.77698,-2.4127,1.6357
41.02,-0.63769,-2.3473,1.7096
41.04,-0.49454,-2.2643,1.7697
41.06,-0.36059,-2.1695,1.8089
41.08,-0.24945,-2.069,1.8195
41.1,-0.17294,-1.9678,1.7949
41.12,-0.13916,-1.8704,1.7312
41.14,-0.15112,-1.7793,1.6282
41.16,-0.2062,-1.6961,1.4899
41.18,-0.29647,-1.6208,1.3243
41.2,-0.40981,-1.5523,1.1425
41.22,-0.53164,-1.4892,0.95758
41.24,-0.64707,-1.4296,0.78256
41.26,-0.74295,-1.3715,0.6285
41.28,-0.8097,-1.3125,0.50276
41.3,-0.84222,-1.2501,0.40784
41.32,-0.84007,-1.1812,0.34117
41.34,-0.80653,-1.1025,0.29594
41.36,-0.74694,-1.0099,0.263
41.38,-0.66659,-0.89995,0.23336
41.4,-0.56873,-0.7696,0.20087
41.42,-0.45331,-0.61759,0.16428
41.44,-0.31676,-0.44499,0.12823
41.46,-0.15317,-0.2557,0.10253
41.48,0.043267,-0.056636,0.099903
41.5,0.27509,0.14267,0.13243
41.52,0.53825,0.33085,0.2074
41.54,0.81951,0.49593,0.32358
41.56,1.0955,0.62672,0.46878
41.58,1.3337,0.71413,0.61954
41.6,1.4956,0.75237,0.74323
41.62,1.5421,0.7396,0.80249
41.64,1.4395,0.67825,0.76122
41.66,1.1659,0.57469,0.59124
41.68,0.71683,0.43859,0.27824
41.7,0.10796,0.28196,-0.174
41.72,-0.62416,0.11795,-0.74211
41.74,-1.4249,-0.040234,-1.3846
41.76,-2.2269,-0.18043,-2.0465
41.78,-2.9582,-0.29239,-2.6658
41.8,-3.5502,-0.36838,-3.1818
41.82,-3.9467,-0.4036,-3.5431
41.84,-4.1106,-0.39625,-3.7144
41.86,-4.0289,-0.34742,-3.6815
41.88,-3.7139,-0.26072,-3.4532
41.9,-3.2015,-0.14176,-3.0598
41.92,-2.5466,0.0025416,-2.5491
41.94,-1.8154,0.16461,-1.98
41.96,-1.077,0.33688,-1.4139
41.98,-0.39478,0.51231,-0.90709
42,0.18182,0.68477,-0.50294
42.02,0.62224,0.84918,-0.22695
42.04,0.91739,1.0015,-0.084149
42.06,1.0787,1.1387,-0.059989
42.08,1.134,1.2582,-0.12419
42.1,1.1209,1.3579,-0.23704
42.12,1.079,1.4361,-0.35702
42.14,1.0426,1.491,-0.44838
42.16,1.0337,1.521,-0.4873
42.18,1.0594,1.525,-0.46564
42.2,1.1103,1.5019,-0.39157
42.22,1.1642,1.4513,-0.28706
42.24,1.1904,1.3733,-0.18291
42.26,1.1565,1.2688,-0.11231
42.28,1.0354,1.1397,-0.10434
42.3,0.80998,0.9885,-0.17853
42.32,0.47729,0.81891,-0.34162
42.34,0.048806,0.63559,-0.58678
42.36,-0.45093,0.44431,-0.89524
42.38,-0.98781,0.25186,-1.2397
42.4,-1.5225,0.065844,-1.5884
42.42,-2.0149,-0.10564,-1.9092
42.44,-2.4275,-0.2545,-2.173
42.46,-2.7279,-0.37322,-2.3546
42.48,-2.89,-0.45556,-2.4344
42.5,-2.8943,-0.4971,-2.3972
42.52,-2.728,-0.49573,-2.2323
42.54,-2.3852,-0.45189,-1.9333
42.56,-1.8678,-0.36858,-1.4992
42.58,-1.1873,-0.25104,-0.93624
42.6,-0.36607,-0.10639,-0.25968
42.62,0.56083,0.057063,0.50377
42.64,1.5458,0.23041,1.3154
42.66,2.5302,0.40483,2.1253
42.68,3.4478,0.57216,2.8757
42.7,4.2311,0.72537,3.5057
42.72,4.8174,0.85899,3.9585
42.74,5.1575,0.96939,4.1881
42.76,5.2217,1.055,4.1667
42.78,5.005,1.1161,3.8889
42.8,4.5297,1.1554,3.3744
42.82,3.844,1.1767,2.6673
42.84,3.0176,1.1856,1.8321
42.86,2.1346,1.1877,0.94691
42.88,1.2842,1.1889,0.095275
42.9,0.55063,1.1939,-0.64326
42.92,0.0039602,1.2058,-1.2018
42.94,-0.30787,1.2257,-1.5336
42.96,-0.36401,1.2525,-1.6165
42.98,-0.17249,1.2829,-1.4554
43,0.23145,1.3125,-1.081
43.02,0.79017,1.3355,-0.54535
43.04,1.4309,1.3466,0.084291
43.06,2.0746,1.341,0.73363
43.08,2.6452,1.3152,1.33
43.1,3.0775,1.2673,1.8102
43.12,3.3247,1.1969,2.1278
43.14,3.3615,1.105,2.2564
43.16,3.1857,0.99341,2.1923
43.18,2.8166,0.86417,1.9525
43.2,2.2909,0.7194,1.5715
43.22,1.6566,0.56083,1.0958
43.24,0.96668,0.38972,0.57696
43.26,0.2725,0.20702,0.065485
43.28,-0.38171,0.013512,-0.39522
43.3,-0.96297,-0.18985,-0.77313
43.32,-1.4517,-0.40166,-1.05
43.34,-1.8421,-0.61991,-1.2222
43.36,-2.1408,-0.8418,-1.299
43.38,-2.3643,-1.0638,-1.3005
43.4,-2.5352,-1.2819,-1.2533
43.42,-2.6788,-1.4916,-1.1872
43.44,-2.8188,-1.6881,-1.1307
43.46,-2.9745,-1.8669,-1.1076
43.48,-3.1576,-2.0237,-1.134
43.5,-3.3711,-2.1545,-1.2166
43.52,-3.6082,-2.2561,-1.3522
43.54,-3.853,-2.3256,-1.5274
43.56,-4.0821,-2.361,-1.721
43.58,-4.2667,-2.3609,-1.9058
43.6,-4.3762,-2.3244,-2.0519
43.62,-4.3816,-2.2516,-2.13
43.64,-4.2584,-2.1433,-2.1151
43.66,-3.9905,-2.0013,-1.9892
43.68,-3.572,-1.8283,-1.7437
43.7,-3.0089,-1.6284,-1.3805
43.72,-2.3191,-1.4069,-0.91223
43.74,-1.5318,-1.1701,-0.36173
43.76,-0.68535,-0.92539,0.24004
43.78,0.1755,-0.68084,0.85634
43.8,1.0033,-0.44441,1.4477
43.82,1.7517,-0.22354,1.9752
43.84,2.3796,-0.024389,2.404
43.86,2.8549,0.14862,2.7063
43.88,3.1574,0.2932,2.8642
43.9,3.2812,0.40921,2.872
43.92,3.2353,0.49838,2.7369
43.94,3.0426,0.56378,2.4789
43.96,2.7382,0.60909,2.1291
43.98,2.3647,0.63782,1.7268
44,1.968,0.65264,1.3154
44.02,1.5921,0.65496,0.93716
44.04,1.2735,0.6449,0.62862
44.06,1.0378,0.62154,0.41622
44.08,0.89676,0.58347,0.31328
44.1,0.84847,0.52958,0.31889
44.12,0.87835,0.45969,0.41867
44.14,0.96267,0.37517,0.5875
44.16,1.0728,0.27916,0.79363
44.18,1.1799,0.17644,1.0035
44.2,1.2595,0.072998,1.1865
44.22,1.2943,-0.024791,1.3191
44.24,1.2762,-0.11099,1.3871
44.26,1.2063,-0.18096,1.3873
44.28,1.0939,-0.23206,1.3259
44.3,0.95362,-0.264,1.2176
44.32,0.80288,-0.27887,1.0817
44.34,0.65847,-0.28085,0.93932
44.36,0.53405,-0.27558,0.80963
44.38,0.43796,-0.2694,0.70736
44.4,0.37202,-0.26852,0.64053
44.42,0.33116,-0.27815,0.60931
44.44,0.30401,-0.30187,0.60588
44.46,0.27425,-0.34113,0.61538
44.48,0.22274,-0.39498,0.61772
44.5,0.13016,-0.46007,0.59024
44.52,-0.019915,-0.53091,0.51099
44.54,-0.238,-0.60024,0.36224
44.56,-0.52597,-0.65974,0.13377
44.58,-0.87514,-0.70074,-0.1744
44.6,-1.2656,-0.7151,-0.55047
44.62,-1.6667,-0.696,-0.97074
44.64,-2.04,-0.63879,-1.4012
44.66,-2.3421,-0.54152,-1.8006
44.68,-2.5304,-0.40537,-2.125
44.7,-2.5678,-0.23475,-2.3331
44.72,-2.4281,-0.03703,-2.3911
44.74,-2.1001,0.17793,-2.278
44.76,-1.5899,0.39857,-1.9885
44.78,-0.92212,0.61261,-1.5347
44.8,-0.13839,0.80803,-0.94642
44.82,0.70588,0.97411,-0.26823
44.84,1.5461,1.1023,0.44383
44.86,2.3144,1.1869,1.1276
44.88,2.9457,1.2253,1.7204
44.9,3.3839,1.2184,2.1655
44.92,3.5875,1.1702,2.4172
44.94,3.5334,1.0873,2.446
44.96,3.22,0.97846,2.2415
44.98,2.6678,0.8535,1.8143
45,1.9176,0.72266,1.195
45.02,1.0275,0.59559,0.43192
45.04,0.067091,0.48059,-0.4135
45.06,-0.88909,0.38399,-1.2731
45.08,-1.769,0.30974,-2.0787
45.1,-2.5103,0.25928,-2.7696
45.12,-3.0664,0.2317,-3.2981
45.14,-3.4107,0.22413,-3.6349
45.16,-3.538,0.23226,-3.7702
45.18,-3.4634,0.25107,-3.7145
45.2,-3.2194,0.27544,-3.4948
45.22,-2.8497,0.30074,-3.1504
45.24,-2.4036,0.32323,-2.7268
45.26,-1.9297,0.34023,-2.2699
45.28,-1.4706,0.35013,-1.8207
45.3,-1.0595,0.35218,-1.4117
45.32,-0.71864,0.34617,-1.0648
45.34,-0.45958,0.33212,-0.7917
45.36,-0.285,0.31001,-0.59501
45.38,-0.19125,0.27955,-0.4708
45.4,-0.17101,0.24017,-0.41118
45.42,-0.21549,0.1911,-0.40659
45.44,-0.31587,0.13149,-0.44736
45.46,-0.4638,0.060681,-0.52449
45.48,-0.65118,-0.021607,-0.62957
45.5,-0.86953,-0.11508,-0.75445
45.52,-1.1094,-0.21876,-0.89064
45.54,-1.36,-0.33088,-1.0291
45.56,-1.6093,-0.44893,-1.1604
45.58,-1.8447,-0.56963,-1.2751
45.6,-2.0538,-0.68901,-1.3648
45.62,-2.2251,-0.8025,-1.4226
45.64,-2.3488,-0.9051,-1.4437
45.66,-2.4169,-0.99161,-1.4253
45.68,-2.4229,-1.057,-1.3659
45.7,-2.361,-1.0968,-1.2643
45.72,-2.2257,-1.1076,-1.1182
45.74,-2.0113,-1.0877,-0.92364
45.76,-1.7121,-1.0373,-0.67475
45.78,-1.3237,-0.95923,-0.3645
45.8,-0.84492,-0.85821,0.01329
45.82,-0.27998,-0.74118,0.4612
45.84,0.35873,-0.6164,0.97513
45.86,1.0489,-0.49261,1.5415
45.88,1.7578,-0.37802,2.1358
45.9,2.4427,-0.27935,2.7221
45.92,3.055,-0.20105,3.2561
45.94,3.5442,-0.14477,3.689
45.96,3.8647,-0.10933,3.974
45.98,3.9822,-0.091027,4.0732
46,3.88,-0.084349,3.9643
46.02,3.5632,-0.082893,3.6461
46.04,3.0598,-0.080361,3.1402
46.06,2.4191,-0.071455,2.4905
46.08,1.706,-0.052535,1.7586
46.1,0.99365,-0.021932,1.0156
46.12,0.353,0.020086,0.33291
46.14,-0.15615,0.071678,-0.22783
46.16,-0.49342,0.13001,-0.62342
46.18,-0.64286,0.1919,-0.83477
46.2,-0.61413,0.25449,-0.86862
46.22,-0.4395,0.31563,-0.75513
46.24,-0.16739,0.37415,-0.54154
46.26,0.1465,0.42982,-0.28332
46.28,0.4488,0.48307,-0.034273
46.3,0.69711,0.53459,0.16252
46.32,0.86618,0.58491,0.28127
46.34,0.95054,0.634,0.31654
46.36,0.96337,0.681,0.28237
46.38,0.93211,0.72426,0.20786
46.4,0.89159,0.76145,0.13014
46.42,0.87635,0.78997,0.086374
46.44,0.91354,0.80742,0.10612
46.46,1.0176,0.81203,0.20562
46.48,1.188,0.80309,0.38492
46.5,1.4092,0.78118,0.62802
46.52,1.6542,0.74815,0.90602
46.54,1.8893,0.70693,1.1823
46.56,2.0801,0.66114,1.4189
46.58,2.197,0.61459,1.5824
46.6,2.2197,0.57086,1.6488
46.62,2.14,0.53282,1.6071
46.64,1.9622,0.50251,1.4597
46.66,1.7023,0.48104,1.2212
46.68,1.3849,0.46876,0.91615
46.7,1.0403,0.46551,0.57475
46.72,0.70009,0.47094,0.22915
46.74,0.39429,0.48463,-0.090345
46.76,0.14809,0.50624,-0.35815
46.78,-0.019933,0.53535,-0.55529
46.8,-0.09905,0.57124,-0.67029
46.82,-0.086771,0.61255,-0.69932
46.84,0.011333,0.657,-0.64567
46.86,0.18224,0.70126,-0.51902
46.88,0.40647,0.74099,-0.33453
46.9,0.6593,0.7712,-0.11189
46.92,0.91243,0.78672,0.12571
46.94,1.1359,0.78292,0.35297
46.96,1.3004,0.7563,0.54408
46.98,1.3799,0.70497,0.6749
47,1.3543,0.62887,0.72543
47.02,1.2121,0.5297,0.6824
47.04,0.95209,0.41047,0.54162
47.06,0.58448,0.27498,0.3095
47.08,0.13052,0.12716,0.0033661
47.1,-0.37928,-0.029458,-0.34982
47.12,-0.90835,-0.19204,-0.71631
47.14,-1.4182,-0.35844,-1.0598
47.16,-1.8734,-0.52694,-1.3465
47.18,-2.2456,-0.69575,-1.5499
47.2,-2.5175,-0.86249,-1.655
47.22,-2.6844,-1.0238,-1.6606
47.24,-2.7539,-1.1751,-1.5789
47.26,-2.7443,-1.3108,-1.4335
47.28,-2.68,-1.4251,-1.2549
47.3,-2.5867,-1.5121,-1.0747
47.32,-2.4872,-1.5673,-0.91991
47.34,-2.3964,-1.5883,-0.80819
47.36,-2.3195,-1.5748,-0.74467
47.38,-2.2513,-1.5298,-0.7215
47.4,-2.1783,-1.4584,-0.71987
47.42,-2.0821,-1.368,-0.71408
47.44,-1.9439,-1.2669,-0.67698
47.46,-1.7495,-1.1639,-0.58563
47.48,-1.493,-1.0668,-0.42618
47.5,-1.1791,-0.98209,-0.19702
47.52,-0.82396,-0.91409,0.090131
47.54,-0.45327,-0.86482,0.41155
47.56,-0.099254,-0.83394,0.73469
47.58,0.20376,-0.819,1.0228
47.6,0.42413,-0.81583,1.24
47.62,0.53741,-0.81905,1.3565
47.64,0.52996,-0.82267,1.3526
47.66,0.40121,-0.82069,1.2219
47.68,0.16432,-0.80774,0.97205
47.7,-0.15476,-0.77964,0.62488
47.72,-0.51965,-0.73393,0.21428
47.74,-0.88729,-0.6702,-0.21709
47.76,-1.2124,-0.59025,-0.62214
47.78,-1.4524,-0.49797,-0.95442
47.8,-1.5724,-0.39898,-1.1734
47.82,-1.5495,-0.29994,-1.2496
47.84,-1.376,-0.20771,-1.1683
47.86,-1.0611,-0.12844,-0.93264
47.88,-0.63055,-0.066649,-0.5639
47.9,-0.12468,-0.024611,-0.10007
47.92,0.40608,-0.001955,0.40804
47.94,0.90674,0.0042799,0.90246
47.96,1.3244,-0.00077117,1.3252
47.98,1.6147,-0.010539,1.6253
48,1.7479,-0.017949,1.7658
48.02,1.7123,-0.016383,1.7287
48.04,1.5165,-0.00051615,1.517
48.06,1.1883,0.033111,1.1552
48.08,0.77151,0.08584,0.68567
48.1,0.32027,0.15699,0.16328
48.12,-0.1073,0.24425,-0.35155
48.14,-0.4563,0.3442,-0.8005
48.16,-0.68149,0.45297,-1.1345
48.18,-0.75236,0.56673,-1.3191
48.2,-0.65626,0.68216,-1.3384
48.22,-0.39921,0.79652,-1.1957
48.24,-0.0044214,0.90776,-0.91218
48.26,0.49105,1.0142,-0.52318
48.28,1.0411,1.1145,-0.073412
48.3,1.596,1.2071,0.38892
48.32,2.108,1.2902,0.81771
48.34,2.5358,1.362,1.1738
48.36,2.8486,1.4201,1.4284
48.38,3.0275,1.4623,1.5652
48.4,3.0665,1.4863,1.5802
48.42,2.9712,1.4906,1.4807
48.44,2.7566,1.4737,1.2829
48.46,2.4443,1.4353,1.0089
48.48,2.0591,1.3755,0.68355
48.5,1.6266,1.2952,0.33139
48.52,1.1703,1.1957,-0.025383
48.54,0.71035,1.079,-0.36868
48.56,0.26239,0.94765,-0.68525
48.58,-0.16234,0.80456,-0.9669
48.6,-0.55676,0.65331,-1.2101
48.62,-0.91708,0.49806,-1.4151
48.64,-1.2419,0.34353,-1.5854
48.66,-1.5312,0.19486,-1.726
48.68,-1.785,0.057373,-1.8424
48.7,-2.0031,-0.063876,-1.9392
48.72,-2.1834,-0.16459,-2.0188
48.74,-2.3217,-0.24178,-2.08
48.76,-2.4118,-0.29423,-2.1176
48.78,-2.4453,-0.3228,-2.1225
48.8,-2.4131,-0.33047,-2.0827
48.82,-2.3072,-0.32208,-1.9851
48.84,-2.1228,-0.30372,-1.8191
48.86,-1.8611,-0.282,-1.5791
48.88,-1.5312,-0.26306,-1.2681
48.9,-1.1515,-0.25177,-0.89974
48.92,-0.74943,-0.25095,-0.49848
48.94,-0.35911,-0.26108,-0.098033
48.96,-0.017618,-0.28028,0.26266
48.98,0.24025,-0.30476,0.54501
49,0.38771,-0.32952,0.71723
49.02,0.4111,-0.3493,0.7604
49.04,0.31327,-0.3595,0.67277
49.06,0.11447,-0.35694,0.4714
49.08,-0.14986,-0.34035,0.19049
49.1,-0.43406,-0.31049,-0.12356
49.12,-0.68941,-0.2699,-0.41951
49.14,-0.87204,-0.22235,-0.64969
49.16,-0.95018,-0.17221,-0.77797
49.18,-0.90938,-0.12372,-0.78566
49.2,-0.75459,-0.080468,-0.67412
49.22,-0.50871,-0.045042,-0.46367
49.24,-0.20802,-0.018981,-0.18903
49.26,0.10476,-0.0029027,0.10767
49.28,0.3881,0.0032016,0.3849
49.3,0.60863,-0.00034915,0.60898
49.32,0.74603,-0.013179,0.75921
49.34,0.79499,-0.034976,0.82997
49.36,0.76404,-0.065457,0.8295
49.38,0.67176,-0.10422,0.77598
49.4,0.5414,-0.15051,0.69191
49.42,0.39515,-0.20307,0.59822
49.44,0.24939,-0.26001,0.5094
49.46,0.11192,-0.31882,0.43074
49.48,-0.018537,-0.37655,0.35801
49.5,-0.15041,-0.42999,0.27958
49.52,-0.29573,-0.47591,0.18018
49.54,-0.46575,-0.51126,0.04551
49.56,-0.66682,-0.53324,-0.13357
49.58,-0.89721,-0.53933,-0.35788
49.6,-1.1457,-0.52725,-0.61847
49.62,-1.3919,-0.49496,-0.8969
49.64,-1.6077,-0.44074,-1.167
49.66,-1.7611,-0.36341,-1.3977
49.68,-1.819,-0.26268,-1.5563
49.7,-1.7514,-0.13957,-1.6118
49.72,-1.5349,0.0031764,-1.5381
49.74,-1.1556,0.16079,-1.3164
49.76,-0.61151,0.32651,-0.93802
49.78,0.085822,0.49186,-0.40604
49.8,0.9104,0.64736,0.26304
49.82,1.822,0.78339,1.0386
49.84,2.7679,0.89125,1.8766
49.86,3.6854,0.96415,2.7212
49.88,4.5069,0.99792,3.509
49.9,5.166,0.99147,4.1745
49.92,5.6041,0.94663,4.6575
49.94,5.7778,0.86777,4.9101
49.96,5.6651,0.761,4.9041
49.98,5.2695,0.63328,4.6362
50,4.6209,0.49155,4.1294
50.02,3.7738,0.34205,3.4318
50.04,2.8013,0.1899,2.6114
50.06,1.7865,0.038977,1.7475
50.08,0.81236,-0.10796,0.92032
50.1,-0.048043,-0.249,0.20096
50.12,-0.74044,-0.38277,-0.35767
50.14,-1.2349,-0.5082,-0.72667
50.16,-1.5276,-0.62433,-0.90323
50.18,-1.6389,-0.73037,-0.90854
50.2,-1.608,-0.82568,-0.78233
50.22,-1.4849,-0.90988,-0.57503
50.24,-1.322,-0.98288,-0.33916
50.26,-1.1662,-1.0448,-0.12135
50.28,-1.0524,-1.096,0.043601
50.3,-1.0005,-1.1365,0.13599
50.32,-1.0149,-1.1664,0.15156
50.34,-1.0862,-1.1855,0.099284
50.36,-1.1957,-1.1931,-0.0025772
50.38,-1.3199,-1.1886,-0.13123
50.4,-1.4353,-1.1714,-0.26395
50.42,-1.5229,-1.1411,-0.38179
50.44,-1.5697,-1.0978,-0.47196
50.46,-1.5709,-1.0422,-0.52875
50.48,-1.5285,-0.97528,-0.55318
50.5,-1.4499,-0.89832,-0.5516
50.52,-1.3463,-0.81249,-0.53378
50.54,-1.2293,-0.71874,-0.51061
50.56,-1.1095,-0.61763,-0.49191
50.58,-0.99388,-0.50939,-0.48448
50.6,-0.88471,-0.39419,-0.49053
50.62,-0.7791,-0.27235,-0.50676
50.64,-0.66902,-0.14479,-0.52423
50.66,-0.54239,-0.013252,-0.52914
50.68,-0.38493,0.11961,-0.50454
50.7,-0.18267,0.25035,-0.43302
50.72,0.075048,0.37505,-0.3
50.74,0.39267,0.48984,-0.097169
50.76,0.76587,0.59141,0.17446
50.78,1.1801,0.67748,0.50264
50.8,1.6106,0.74705,0.86357
50.82,2.024,0.80041,1.2236
50.84,2.3817,0.83893,1.5428
50.86,2.6447,0.86462,1.78
50.88,2.7787,0.87966,1.899
50.9,2.7596,0.88587,1.8738
50.92,2.5774,0.88446,1.693
50.94,2.2384,0.8759,1.3625
50.96,1.7649,0.86006,0.90483
50.98,1.1932,0.83653,0.3567
51,0.56877,0.80498,-0.23621
51.02,-0.059634,0.7656,-0.82523
51.04,-0.64585,0.71928,-1.3651
51.06,-1.1518,0.66772,-1.8196
51.08,-1.5515,0.61328,-2.1648
51.1,-1.8326,0.55862,-2.3912
51.12,-1.9964,0.5063,-2.5027
51.14,-2.0551,0.45838,-2.5135
51.16,-2.0287,0.41605,-2.4447
51.18,-1.94,0.37944,-2.3195
51.2,-1.8116,0.34764,-2.1593
51.22,-1.6619,0.31884,-1.9808
51.24,-1.5039,0.29063,-1.7945
51.26,-1.3446,0.26031,-1.6049
51.28,-1.1859,0.22526,-1.4111
51.3,-1.0267,0.18322,-1.2099
51.32,-0.86498,0.13254,-0.99752
51.34,-0.69994,0.072334,-0.77227
51.36,-0.53366,0.0025625,-0.53622
51.38,-0.37193,-0.075867,-0.29606
51.4,-0.22418,-0.16108,-0.0631
51.42,-0.10259,-0.25025,0.14766
51.44,-0.020443,-0.33961,0.31917
51.46,0.009838,-0.42468,0.43451
51.48,-0.021192,-0.50044,0.47925
51.5,-0.11806,-0.56181,0.44375
51.52,-0.27888,-0.6041,0.32522
51.54,-0.49455,-0.6236,0.12904
51.56,-0.7488,-0.61808,-0.13072
51.58,-1.0191,-0.58728,-0.43184
51.6,-1.2788,-0.53308,-0.74569
51.62,-1.4994,-0.45944,-1.04
51.64,-1.6547,-0.37205,-1.2826
51.66,-1.7234,-0.27769,-1.4457
51.68,-1.6931,-0.18341,-1.5097
51.7,-1.5625,-0.095608,-1.4669
51.72,-1.3423,-0.019256,-1.3231
51.74,-1.0553,0.04274,-1.098
51.76,-0.73323,0.089807,-0.82303
51.78,-0.41349,0.12363,-0.53713
51.8,-0.13363,0.14774,-0.28137
51.82,0.074174,0.16676,-0.09259
51.84,0.18821,0.18565,0.0025598
51.86,0.201,0.20877,-0.0077696
51.88,0.12094,0.23924,-0.1183
51.9,-0.028574,0.27847,-0.30704
51.92,-0.21248,0.32603,-0.5385
51.94,-0.38938,0.37985,-0.76924
51.96,-0.51805,0.43666,-0.95471
51.98,-0.56381,0.49259,-1.0564
52,-0.50394,0.54378,-1.0477
52.02,-0.33091,0.58704,-0.91795
52.04,-0.053022,0.62017,-0.67319
52.06,0.30748,0.64217,-0.33469
52.08,0.7186,0.65322,0.065379
52.1,1.144,0.6544,0.48955
52.12,1.5484,0.64731,0.90108
52.14,1.9027,0.63362,1.2691
52.16,2.1867,0.61468,1.572
52.18,2.3901,0.59116,1.7989
52.2,2.5113,0.56296,1.9483
52.22,2.555,0.52918,2.0258
52.24,2.5288,0.48837,2.0404
52.26,2.4397,0.43891,2.0008
52.28,2.2923,0.3794,1.9129
52.3,2.0875,0.30921,1.7783
52.32,1.8236,0.22881,1.5948
52.34,1.4983,0.14011,1.3582
52.36,1.1112,0.04642,1.0648
52.38,0.66661,-0.047688,0.7143
52.4,0.17603,-0.13683,0.31287
52.42,-0.34121,-0.21546,-0.12575
52.44,-0.8582,-0.27858,-0.57962
52.46,-1.3423,-0.32252,-1.0197
52.48,-1.7579,-0.3455,-1.4124
52.5,-2.0705,-0.34809,-1.7224
52.52,-2.2501,-0.33317,-1.9169
52.54,-2.2756,-0.30577,-1.9699
52.56,-2.1375,-0.27236,-1.8651
52.58,-1.84,-0.24013,-1.5998
52.6,-1.4023,-0.21597,-1.1863
52.62,-0.85785,-0.20568,-0.65217
52.64,-0.25212,-0.21319,-0.038928
52.66,0.36112,-0.24015,0.60128
52.68,0.92487,-0.28584,1.2107
52.7,1.3851,-0.34733,1.7324
52.72,1.6968,-0.41996,2.1168
52.74,1.8305,-0.49799,2.3285
52.76,1.7759,-0.57524,2.3511
52.78,1.5441,-0.64574,2.1899
52.8,1.1673,-0.70428,1.8716
52.82,0.69455,-0.74675,1.4413
52.84,0.1856,-0.77038,0.95598
52.86,-0.29675,-0.7738,0.47705
52.88,-0.69511,-0.75704,0.061935
52.9,-0.96481,-0.72143,-0.24338
52.92,-1.0791,-0.66942,-0.40973
52.94,-1.0316,-0.6044,-0.42721
52.96,-0.83506,-0.53042,-0.30464
52.98,-0.51811,-0.45193,-0.066182
53,-0.11958,-0.37336,0.25378
53.02,0.31767,-0.29886,0.61653
53.04,0.75252,-0.23186,0.98438
53.06,1.1499,-0.17489,1.3248
53.08,1.483,-0.12938,1.6124
53.1,1.7342,-0.095646,1.8298
53.12,1.8933,-0.073009,1.9663
53.14,1.9564,-0.060059,2.0165
53.16,1.9237,-0.054945,1.9787
53.18,1.7985,-0.055692,1.8542
53.2,1.5863,-0.060457,1.6468
53.22,1.2961,-0.067688,1.3638
53.24,0.94032,-0.076167,1.0165
53.26,0.53609,-0.084946,0.62104
53.28,0.10509,-0.093222,0.19831
53.3,-0.32722,-0.1002,-0.22702
53.32,-0.73335,-0.10497,-0.62838
53.34,-1.0862,-0.10653,-0.97968
53.36,-1.3618,-0.10376,-1.258
53.38,-1.5414,-0.095629,-1.4458
53.4,-1.6137,-0.081299,-1.5324
53.42,-1.575,-0.060298,-1.5147
53.44,-1.4299,-0.032616,-1.3973
53.46,-1.1896,0.0012737,-1.1909
53.48,-0.87157,0.040465,-0.91204
53.5,-0.49765,0.083739,-0.58139
53.52,-0.093039,0.12971,-0.22275
53.54,0.31512,0.17695,0.13817
53.56,0.69916,0.22412,0.47504
53.58,1.0325,0.26996,0.76256
53.6,1.2918,0.31332,0.97843
53.62,1.4588,0.35314,1.1056
53.64,1.5229,0.38833,1.1346
53.66,1.4826,0.41783,1.0648
53.68,1.3458,0.44061,0.90518
53.7,1.1294,0.45572,0.67368
53.72,0.85699,0.46246,0.39453
53.74,0.55525,0.46042,0.094835
53.76,0.25,0.44959,-0.19959
53.78,-0.037838,0.4304,-0.46824
53.8,-0.29512,0.40366,-0.69878
53.82,-0.51782,0.37043,-0.88825
53.84,-0.71035,0.33186,-1.0422
53.86,-0.88303,0.28901,-1.172
53.88,-1.0483,0.24266,-1.291
53.9,-1.2167,0.19324,-1.4099
53.92,-1.393,0.14079,-1.5338
53.94,-1.5746,0.084996,-1.6596
53.96,-1.751,0.025415,-1.7764
53.98,-1.9059,-0.038357,-1.8675
54,-2.0204,-0.10641,-1.914
54.02,-2.0777,-0.17827,-1.8995
54.04,-2.0666,-0.25274,-1.8138
54.06,-1.9845,-0.32775,-1.6568
54.08,-1.839,-0.4004,-1.4386
54.1,-1.6467,-0.46704,-1.1796
54.12,-1.4304,-0.52354,-0.90687
54.14,-1.2158,-0.5656,-0.65023
54.16,-1.0265,-0.5892,-0.43728
54.18,-0.87973,-0.59098,-0.28875
54.2,-0.78354,-0.56869,-0.21485
54.22,-0.73472,-0.5215,-0.21322
54.24,-0.71904,-0.45025,-0.26879
54.26,-0.71295,-0.35743,-0.35552
54.28,-0.68692,-0.24707,-0.43985
54.3,-0.60971,-0.12437,-0.48534
54.32,-0.45328,0.004729,-0.45801
54.34,-0.19742,0.13416,-0.33158
54.36,0.16622,0.25833,-0.092112
54.38,0.63151,0.37264,0.25888
54.4,1.177,0.47386,0.70313
54.42,1.7671,0.56039,1.2067
54.44,2.3556,0.63213,1.7235
54.46,2.8908,0.69028,2.2005
54.48,3.3219,0.73686,2.585
54.5,3.6061,0.77417,2.832
54.52,3.7148,0.8042,2.9106
54.54,3.6376,0.82815,2.8094
54.56,3.3848,0.8461,2.5387
54.58,2.9859,0.85694,2.1289
54.6,2.4855,0.85849,1.627
54.62,1.937,0.84791,1.0891
54.64,1.3944,0.82224,0.57219
54.66,0.90486,0.77899,0.12587
54.68,0.50176,0.71675,-0.21499
54.7,0.20092,0.63557,-0.43465
54.72,-0.00051052,0.53718,-0.53769
54.74,-0.12188,0.42488,-0.54676
54.76,-0.19416,0.30323,-0.49739
54.78,-0.25342,0.17749,-0.43091
54.8,-0.33392,0.052924,-0.38684
54.82,-0.46191,-0.065803,-0.3961
54.84,-0.65142,-0.17519,-0.47623
54.86,-0.90243,-0.27316,-0.62927
54.88,-1.2017,-0.3591,-0.84258
54.9,-1.5257,-0.43355,-1.0922
54.92,-1.8455,-0.49775,-1.3478
54.94,-2.1316,-0.55297,-1.5786
54.96,-2.3588,-0.60001,-1.7588
54.98,-2.5098,-0.63866,-1.8711
55,-2.577,-0.66759,-1.9095
55.02,-2.5626,-0.68447,-1.8782
55.04,-2.4765,-0.68638,-1.7902
55.06,-2.3335,-0.67045,-1.663
55.08,-2.1495,-0.63466,-1.5149
55.1,-1.9384,-0.57844,-1.36
55.12,-1.7091,-0.50318,-1.2059
55.14,-1.4647,-0.4124,-1.0523
55.16,-1.2026,-0.31148,-0.8911
55.18,-0.91681,-0.20717,-0.70963
55.2,-0.60088,-0.10673,-0.49415
55.22,-0.25147,-0.017031,-0.23444
55.24,0.12831,0.056307,0.071999
55.26,0.52676,0.10959,0.41717
55.28,0.92313,0.14142,0.78171
55.3,1.2891,0.15267,1.1364
55.32,1.5923,0.14617,1.4461
55.34,1.8008,0.12608,1.6747
55.36,1.8887,0.097225,1.7914
55.38,1.8407,0.064285,1.7764
55.4,1.6556,0.031238,1.6243
55.42,1.3473,0.00094627,1.3463
55.44,0.94369,-0.024993,0.96868
55.46,0.48298,-0.046156,0.52913
55.48,0.0084837,-0.063022,0.071506
55.5,-0.43724,-0.076606,-0.36064
55.52,-0.81793,-0.088064,-0.72986
55.54,-1.1077,-0.098375,-1.0094
55.56,-1.2934,-0.10813,-1.1853
55.58,-1.3744,-0.11746,-1.2569
55.6,-1.3604,-0.12606,-1.2343
55.62,-1.2686,-0.1334,-1.1352
55.64,-1.1195,-0.13885,-0.98068
55.66,-0.93333,-0.14194,-0.7914
55.68,-0.72752,-0.14252,-0.585
55.7,-0.51547,-0.14087,-0.3746
55.72,-0.30652,-0.13776,-0.16877
55.74,-0.10695,-0.13433,0.027381
55.76,0.078533,-0.13203,0.21057
55.78,0.24525,-0.13241,0.37766
55.8,0.38761,-0.13684,0.52445
55.82,0.4988,-0.14632,0.64512
55.84,0.57136,-0.16127,0.73263
55.86,0.59831,-0.18135,0.77965
55.88,0.57463,-0.20545,0.78009
55.9,0.49887,-0.23178,0.73065
55.92,0.37428,-0.25805,0.63233
55.94,0.20957,-0.28177,0.49134
55.96,0.018847,-0.30065,0.3195
55.98,-0.17909,-0.31296,0.13387
56,-0.36228,-0.31782,-0.044466
56.02,-0.50772,-0.31538,-0.19234
56.04,-0.59397,-0.30683,-0.28714
56.06,-0.60404,-0.29423,-0.30981
56.08,-0.52806,-0.28012,-0.24794
56.1,-0.3656,-0.26711,-0.098492
56.12,-0.12688,-0.25739,0.13051
56.14,0.16725,-0.25231,0.41957
56.16,0.48698,-0.2521,0.73907
56.18,0.79669,-0.25576,1.0524
56.2,1.0595,-0.26122,1.3208
56.22,1.2426,-0.26562,1.5082
56.24,1.322,-0.2657,1.5877
56.26,1.287,-0.25833,1.5453
56.28,1.1425,-0.24088,1.3834
56.3,0.9086,-0.21159,1.1202
56.32,0.61854,-0.16978,0.78831
56.34,0.31382,-0.11579,0.42962
56.36,0.038347,-0.05099,0.089337
56.38,-0.16799,0.022519,-0.19051
56.4,-0.27485,0.10211,-0.37696
56.42,-0.26541,0.18488,-0.45029
56.44,-0.13794,0.2679,-0.40584
56.46,0.094987,0.34834,-0.25336
56.48,0.40942,0.42361,-0.014191
56.5,0.77437,0.4914,0.28297
56.52,1.1567,0.54981,0.6069
56.54,1.5256,0.59732,0.92826
56.56,1.8557,0.63295,1.2228
56.58,2.1293,0.65624,1.4731
56.6,2.3359,0.66736,1.6686
56.62,2.4715,0.66709,1.8044
56.64,2.5365,0.65681,1.8797
56.66,2.5333,0.63838,1.8949
56.68,2.4649,0.61395,1.851
56.7,2.334,0.58575,1.7482
56.72,2.1425,0.55582,1.5867
56.74,1.8928,0.5258,1.367
56.76,1.589,0.49672,1.0923
56.78,1.2385,0.46893,0.76958
56.8,0.85303,0.44209,0.41094
56.82,0.44897,0.41533,0.03364
56.84,0.046793,0.38744,-0.34065
56.86,-0.33067,0.35722,-0.68788
56.88,-0.6608,0.32372,-0.98453
56.9,-0.92426,0.28658,-1.2108
56.92,-1.1079,0.24612,-1.3541
56.94,-1.2074,0.20343,-1.4108
56.96,-1.2281,0.1602,-1.3883
56.98,-1.1852,0.11852,-1.3037
57,-1.1014,0.080482,-1.1819
57.02,-1.004,0.047819,-1.0518
57.04,-0.92036,0.021564,-0.94192
57.06,-0.87332,0.0018309,-0.87515
57.08,-0.87738,-0.012227,-0.86516
57.1,-0.93595,-0.022266,-0.91369
57.12,-1.0407,-0.030424,-1.0103
57.14,-1.1729,-0.038872,-1.1341
57.16,-1.307,-0.049331,-1.2577
57.18,-1.4152,-0.062667,-1.3525
57.2,-1.4724,-0.078631,-1.3938
57.22,-1.4616,-0.095839,-1.3658
57.24,-1.3764,-0.11198,-1.2645
57.26,-1.2226,-0.12425,-1.0983
57.28,-1.0167,-0.1299,-0.88683
57.3,-0.78357,-0.12681,-0.65676
57.32,-0.55127,-0.11401,-0.43725
57.34,-0.34675,-0.091954,-0.25479
57.36,-0.1915,-0.062541,-0.12896
57.38,-0.098655,-0.02891,-0.069745
57.4,-0.071914,0.0050355,-0.07695
57.42,-0.10626,0.03523,-0.14149
57.44,-0.19015,0.058082,-0.24823
57.46,-0.30857,0.071013,-0.37958
57.48,-0.44611,0.07282,-0.51893
57.5,-0.5896,0.063781,-0.65338
57.52,-0.72955,0.04551,-0.77506
57.54,-0.86055,0.02059,-0.88114
57.56,-0.98052,-0.0079349,-0.97258
57.58,-1.0893,-0.037116,-1.0522
57.6,-1.1871,-0.06459,-1.1225
57.62,-1.2729,-0.088931,-1.1839
57.64,-1.3439,-0.1098,-1.2341
57.66,-1.3955,-0.12788,-1.2676
57.68,-1.4214,-0.1446,-1.2768
57.7,-1.415,-0.16177,-1.2533
57.72,-1.371,-0.1811,-1.1899
57.74,-1.2861,-0.20377,-1.0823
57.76,-1.1601,-0.23013,-0.92999
57.78,-0.99668,-0.25952,-0.73716
57.8,-0.80294,-0.29029,-0.51264
57.82,-0.58907,-0.32005,-0.26902
57.84,-0.36716,-0.34599,-0.021175
57.86,-0.14976,-0.36532,0.21556
57.88,0.051718,-0.37575,0.42747
57.9,0.2286,-0.37578,0.60439
57.92,0.37626,-0.36499,0.74125
57.94,0.49486,-0.344,0.83886
57.96,0.58937,-0.31438,0.90375
57.98,0.66872,-0.27831,0.94704
58,0.74413,-0.23822,0.98235
58.02,0.8268,-0.19635,1.0231
58.04,0.92548,-0.15443,1.0799
58.06,1.0442,-0.11354,1.1578
58.08,1.181,-0.074014,1.255
58.1,1.3273,-0.035652,1.363
58.12,1.4696,0.0020126,1.4676
58.14,1.591,0.03935,1.5517
58.16,1.6749,0.076306,1.5986
58.18,1.7077,0.11216,1.5955
58.2,1.6814,0.14546,1.5359
58.22,1.5954,0.1741,1.4213
58.24,1.4562,0.19566,1.2605
58.26,1.2754,0.20773,1.0677
58.28,1.0677,0.20846,0.85925
58.3,0.84705,0.19691,0.65015
58.32,0.62404,0.17335,0.45069
58.34,0.40408,0.13944,0.26465
58.36,0.18707,0.098071,0.088997
58.38,-0.0312,0.053135,-0.084335
58.4,-0.2563,0.0090205,-0.26532
58.42,-0.49177,-0.02992,-0.46185
58.44,-0.7359,-0.059943,-0.67596
58.46,-0.97957,-0.078421,-0.90115
58.48,-1.2057,-0.084195,-1.1215
58.5,-1.3907,-0.077734,-1.313
58.52,-1.508,-0.061061,-1.4469
58.54,-1.5319,-0.03746,-1.4944
58.56,-1.4434,-0.010998,-1.4324
58.58,-1.2337,0.014066,-1.2478
58.6,-0.90804,0.033898,-0.94194
58.62,-0.48577,0.045636,-0.5314
58.64,0.00031279,0.047782,-0.047469
58.66,0.50765,0.040365,0.46728
58.68,0.98891,0.024864,0.96404
58.7,1.3979,0.0038885,1.394
58.72,1.6954,-0.019322,1.7147
58.74,1.8541,-0.041484,1.8956
58.76,1.8621,-0.05984,1.922
58.78,1.7244,-0.072617,1.797
58.8,1.4615,-0.079277,1.5408
58.82,1.1072,-0.080542,1.1878
58.84,0.7037,-0.078189,0.78189
58.86,0.29603,-0.074666,0.3707
58.88,-0.073475,-0.07263,-0.00084565
58.9,-0.37039,-0.074478,-0.29591
58.92,-0.572,-0.081985,-0.49002
58.94,-0.66934,-0.096082,-0.57326
58.96,-0.66719,-0.11682,-0.55037
58.98,-0.58218,-0.14346,-0.43872
59,-0.43945,-0.1747,-0.26475
59.02,-0.26838,-0.20892,-0.059458
59.04,-0.098319,-0.24438,0.14606
59.06,0.045095,-0.27942,0.32451
59.08,0.14249,-0.31247,0.45496
59.1,0.18186,-0.34216,0.52402
59.12,0.15841,-0.3672,0.52561
59.14,0.073392,-0.38644,0.45983
59.16,-0.067445,-0.39885,0.33141
59.18,-0.25532,-0.40366,0.14834
59.2,-0.47933,-0.4004,-0.078929
59.22,-0.7267,-0.38906,-0.33764
59.24,-0.98252,-0.37017,-0.61234
59.26,-1.2293,-0.34483,-0.88444
59.28,-1.4469,-0.3146,-1.1323
59.3,-1.6135,-0.2814,-1.3321
59.32,-1.7075,-0.24724,-1.4602
59.34,-1.7103,-0.21405,-1.4962
59.36,-1.6101,-0.18346,-1.4267
59.38,-1.4054,-0.15664,-1.2487
59.4,-1.1068,-0.13434,-0.97246
59.42,-0.73809,-0.11683,-0.62126
59.44,-0.33422,-0.10405,-0.23018
59.46,0.062642,-0.095666,0.15831
59.48,0.40894,-0.091187,0.50012
59.5,0.66621,-0.089951,0.75616
59.52,0.80728,-0.091129,0.89841
59.54,0.82072,-0.093662,0.91438
59.56,0.71282,-0.096218,0.80904
59.58,0.50654,-0.09717,0.60371
59.6,0.23769,-0.094656,0.33234
59.62,-0.05102,-0.086713,0.035693
59.64,-0.31679,-0.071482,-0.24531
59.66,-0.52326,-0.047458,-0.4758
59.68,-0.64537,-0.013725,-0.63165
59.7,-0.672,0.029857,-0.70186
59.72,-0.60581,0.082568,-0.68838
59.74,-0.46084,0.14286,-0.6037
59.76,-0.25834,0.20852,-0.46686
59.78,-0.022111,0.27692,-0.29903
59.8,0.22582,0.34532,-0.11949
59.82,0.46826,0.4112,0.057056
59.84,0.69411,0.47255,0.22156
59.86,0.89799,0.52801,0.36998
59.88,1.0785,0.57701,0.50146
59.9,1.2356,0.61968,0.61597
59.92,1.3689,0.65674,0.7122
59.94,1.4756,0.68923,0.78638
59.96,1.5505,0.71825,0.83228
59.98,1.5873,0.74468,0.84259
60,1.5801,0.76889,0.81119
60.02,1.5263,0.79063,0.7357
60.04,1.4286,0.80894,0.61967
60.06,1.2959,0.82226,0.47368
60.08,1.1435,0.82858,0.31494
60.1,0.99117,0.82581,0.16536
60.12,0.8603,0.81208,0.04822
60.14,0.77034,0.78614,-0.015799
60.16,0.73498,0.74759,-0.012611
60.18,0.75928,0.69712,0.062159
60.2,0.83799,0.63644,0.20155
60.22,0.95571,0.56816,0.38755
60.24,1.0887,0.49545,0.5933
60.26,1.2085,0.4216,0.78691
60.28,1.2859,0.34966,0.9362
60.3,1.2956,0.28197,1.0136
60.32,1.2204,0.21992,1.0005
60.34,1.0537,0.16392,0.88976
60.36,0.8005,0.11342,0.68708
60.38,0.47697,0.067189,0.40978
60.4,0.10786,0.023675,0.084181
60.42,-0.27689,-0.018631,-0.25826
60.44,-0.6463,-0.060871,-0.58543
60.46,-0.97236,-0.10361,-0.86875
60.48,-1.2334,-0.14675,-1.0866
60.5,-1.4161,-0.18969,-1.2264
60.52,-1.5165,-0.23142,-1.2851
60.54,-1.5397,-0.27088,-1.2688
60.56,-1.4975,-0.30718,-1.1904
60.58,-1.407,-0.33978,-1.0672
60.6,-1.2872,-0.36858,-0.91864
60.62,-1.1571,-0.39388,-0.76321
60.64,-1.0333,-0.41621,-0.61713
60.66,-0.92913,-0.43608,-0.49305
60.68,-0.85341,-0.45374,-0.39967
60.7,-0.81089,-0.46902,-0.34187
60.72,-0.80232,-0.48115,-0.32117
60.74,-0.82506,-0.48888,-0.33617
60.76,-0.87358,-0.49057,-0.38301
60.78,-0.94002,-0.48449,-0.45553
60.8,-1.0146,-0.46914,-0.54545
60.82,-1.086,-0.44359,-0.6424
60.84,-1.142,-0.4077,-0.73425
60.86,-1.1701,-0.36229,-0.80778
60.88,-1.1588,-0.30906,-0.84971
60.9,-1.0987,-0.25045,-0.84824
60.92,-0.98406,-0.1893,-0.79476
60.94,-0.81399,-0.12847,-0.68552
60.96,-0.59341,-0.07048,-0.52293
60.98,-0.33328,-0.017153,-0.31613
61,-0.049991,0.030521,-0.080512
61.02,0.23615,0.072406,0.16374
61.04,0.50321,0.10906,0.39415
61.06,0.73048,0.14143,0.58905
61.08,0.90132,0.17051,0.73081
61.1,1.0056,0.19693,0.8087
61.12,1.0415,0.22075,0.82071
61.14,1.0153,0.24131,0.77403
61.16,0.94125,0.25727,0.68398
61.18,0.83837,0.26687,0.57149
61.2,0.72777,0.26824,0.45953
61.22,0.62889,0.25978,0.36911
61.24,0.55614,0.24054,0.3156
61.26,0.51647,0.21042,0.30605
61.28,0.50823,0.17026,0.33797
61.3,0.52166,0.1217,0.39995
61.32,0.54084,0.066983,0.47386
61.34,0.54678,0.008531,0.53825
61.36,0.52102,-0.051363,0.57239
61.38,0.44906,-0.11085,0.55991
61.4,0.32296,-0.1687,0.49166
61.42,0.14265,-0.2243,0.36695
61.44,-0.084309,-0.27753,0.19322
61.46,-0.34435,-0.32847,-0.015872
61.48,-0.62047,-0.37718,-0.24329
61.5,-0.89524,-0.42334,-0.4719
61.52,-1.1534,-0.46613,-0.68729
61.54,-1.3838,-0.50416,-0.87966
61.56,-1.5799,-0.53561,-1.0443
61.58,-1.739,-0.55845,-1.1806
61.6,-1.861,-0.57076,-1.2903
61.62,-1.9461,-0.5711,-1.375
61.64,-1.9929,-0.5588,-1.4341
61.66,-1.9973,-0.53414,-1.4632
61.68,-1.9528,-0.4984,-1.4544
61.7,-1.8513,-0.45375,-1.3976
61.72,-1.6857,-0.40303,-1.2827
61.74,-1.4524,-0.3494,-1.103
61.76,-1.1539,-0.29597,-0.85794
61.78,-0.80051,-0.24546,-0.55506
61.8,-0.41024,-0.1999,-0.21035
61.82,-0.0075458,-0.16047,0.15292
61.84,0.37971,-0.12746,0.50717
61.86,0.72413,-0.10033,0.82447
61.88,1.003,-0.077921,1.0809
61.9,1.2016,-0.058658,1.2602
61.92,1.3157,-0.040873,1.3565
61.94,1.3516,-0.023052,1.3746
61.96,1.3247,-0.0040563,1.3287
61.98,1.2563,0.016728,1.2396
62,1.1696,0.039324,1.1303
62.02,1.0855,0.063178,1.0223
62.04,1.0188,0.08726,0.9315
62.06,0.97655,0.11021,0.86635
62.08,0.95769,0.13052,0.82717
62.1,0.95412,0.14677,0.80736
62.12,0.95354,0.15778,0.79576
62.14,0.9426,0.16285,0.77974
62.16,0.90996,0.16185,0.74811
62.18,0.84857,0.15529,0.69327
62.2,0.75666,0.14436,0.61229
62.22,0.63745,0.13081,0.50664
62.24,0.49779,0.11681,0.38099
62.26,0.34622,0.10468,0.24154
62.28,0.19105,0.096668,0.094379
62.3,0.039057,0.094609,-0.055552
62.32,-0.10487,0.09968,-0.20455
62.34,-0.23713,0.11221,-0.34935
62.36,-0.35412,0.13161,-0.48573
62.38,-0.4506,0.15642,-0.60702
62.4,-0.51861,0.18445,-0.70306
62.42,-0.54713,0.21316,-0.76028
62.44,-0.5231,0.23989,-0.76299
62.46,-0.43362,0.2623,-0.69592
62.48,-0.26902,0.27858,-0.5476
62.5,-0.026159,0.28768,-0.31384
62.52,0.28876,0.28929,-0.00053575
62.54,0.65873,0.28381,0.37492
62.56,1.0562,0.27208,0.78417
62.58,1.4456,0.25515,1.1905
62.6,1.7871,0.23407,1.553
62.62,2.042,0.20966,1.8323
62.64,2.1781,0.18247,1.9956
62.66,2.1748,0.15279,2.022
62.68,2.0257,0.12078,1.9049
62.7,1.7402,0.086627,1.6535
62.72,1.3419,0.050718,1.2912
62.74,0.86556,0.013715,0.85184
62.76,0.35196,-0.023438,0.3754
62.78,-0.15721,-0.059626,-0.097588
62.8,-0.62458,-0.093731,-0.53085
62.82,-1.021,-0.12484,-0.8962
62.84,-1.3282,-0.15242,-1.1758
62.86,-1.5388,-0.1764,-1.3624
62.88,-1.656,-0.19713,-1.4589
62.9,-1.6906,-0.21523,-1.4754
62.92,-1.6585,-0.23138,-1.4271
62.94,-1.5774,-0.24597,-1.3314
62.96,-1.4645,-0.25893,-1.2056
62.98,-1.3346,-0.26956,-1.0651
63,-1.1993,-0.27654,-0.92279
63.02,-1.0666,-0.27815,-0.7885
63.04,-0.94131,-0.27251,-0.6688
63.06,-0.82525,-0.25804,-0.56721
63.08,-0.71798,-0.23376,-0.48422
63.1,-0.61692,-0.19966,-0.41725
63.12,-0.51758,-0.15679,-0.36079
63.14,-0.41387,-0.10721,-0.30667
63.16,-0.29859,-0.053756,-0.24483
63.18,-0.16432,0.00033241,-0.16465
63.2,-0.0047912,0.051884,-0.056675
63.22,0.18351,0.09823,0.085284
63.24,0.39973,0.13754,0.26219
63.26,0.63735,0.16903,0.46832
63.28,0.88372,0.19291,0.6908
63.3,1.1206,0.21026,0.91036
63.32,1.326,0.22265,1.1034
63.34,1.477,0.23182,1.2452
63.36,1.553,0.23927,1.3138
63.38,1.5396,0.24603,1.2936
63.4,1.4313,0.25246,1.1788
63.42,1.2331,0.25832,0.97482
63.44,0.96092,0.26287,0.69805
63.46,0.63937,0.26518,0.37419
63.48,0.29888,0.26438,0.034498
63.5,-0.028742,0.25996,-0.2887
63.52,-0.31481,0.2519,-0.56671
63.54,-0.53766,0.24075,-0.77841
63.56,-0.68531,0.22755,-0.91287
63.58,-0.75638,0.21365,-0.97003
63.6,-0.75913,0.20043,-0.95956
63.62,-0.709,0.18908,-0.89809
63.64,-0.62513,0.18041,-0.80554
63.66,-0.52662,0.17468,-0.7013
63.68,-0.42937,0.17167,-0.60104
63.7,-0.34397,0.17077,-0.51474
63.72,-0.27503,0.17121,-0.44624
63.74,-0.22193,0.17223,-0.39417
63.76,-0.18059,0.17335,-0.35395
63.78,-0.14576,0.17444,-0.32021
63.8,-0.11316,0.17577,-0.28893
63.82,-0.08093,0.17789,-0.25882
63.84,-0.050084,0.18146,-0.23155
63.86,-0.023895,0.18702,-0.21091
63.88,-0.0064533,0.19472,-0.20117
63.9,-0.00088024,0.2042,-0.20508
63.92,-0.0077174,0.21449,-0.22221
63.94,-0.024004,0.22413,-0.24813
63.96,-0.043345,0.23128,-0.27462
63.98,-0.057032,0.23405,-0.29108
64,-0.055974,0.23078,-0.28675
64.02,-0.033018,0.22032,-0.25334
64.04,0.014927,0.20228,-0.18735
64.06,0.085473,0.17705,-0.091577
64.08,0.17045,0.14584,0.024606
64.1,0.25682,0.1105,0.14632
64.12,0.32874,0.073276,0.25546
64.14,0.37026,0.036562,0.3337
64.16,0.3683,0.0025907,0.36571
64.18,0.31511,-0.026786,0.3419
64.2,0.2099,-0.050275,0.26017
64.22,0.059215,-0.067226,0.12644
64.24,-0.12386,-0.077648,-0.046214
64.26,-0.32166,-0.082154,-0.23951
64.28,-0.51449,-0.081861,-0.43263
64.3,-0.68337,-0.078262,-0.60511
64.32,-0.81251,-0.073082,-0.73943
64.34,-0.89109,-0.068133,-0.82296
64.36,-0.91414,-0.065163,-0.84898
64.38,-0.88261,-0.06572,-0.81689
64.4,-0.80263,-0.071023,-0.73161
64.42,-0.6843,-0.08186,-0.60244
64.44,-0.54033,-0.098517,-0.44181
64.46,-0.38468,-0.12075,-0.26393
64.48,-0.23141,-0.14782,-0.083591
64.5,-0.093697,-0.17856,0.084862
64.52,0.01692,-0.21151,0.22843
64.54,0.091259,-0.24507,0.33633
64.56,0.12322,-0.27766,0.40089
64.58,0.11053,-0.30788,0.41841
64.6,0.055356,-0.33459,0.38995
64.62,-0.035245,-0.35697,0.32172
64.64,-0.14946,-0.37455,0.22509
64.66,-0.27142,-0.38715,0.11573
64.68,-0.38275,-0.39485,0.012095
64.7,-0.4647,-0.39788,-0.066824
64.72,-0.5008,-0.39662,-0.10417
64.74,-0.47944,-0.39153,-0.087908
64.76,-0.39612,-0.38314,-0.012977
64.78,-0.25462,-0.37204,0.11742
64.8,-0.066993,-0.35885,0.29186
64.82,0.14788,-0.3442,0.49208
64.84,0.36693,-0.32867,0.6956
64.86,0.56642,-0.3127,0.87912
64.88,0.72559,-0.29651,1.0221
64.9,0.82988,-0.28008,1.11
64.92,0.87299,-0.26315,1.1361
64.94,0.85761,-0.24521,1.1028
64.96,0.79435,-0.22572,1.0201
64.98,0.6995,-0.20421,0.90371
65,0.59181,-0.18049,0.7723
65.02,0.48908,-0.15482,0.64391
65.04,0.40528,-0.128,0.53328
65.06,0.34855,-0.10133,0.44988
65.08,0.32066,-0.076525,0.39719
65.1,0.31761,-0.055463,0.37308
65.12,0.33133,-0.039899,0.37123
65.14,0.35183,-0.031151,0.38298
65.16,0.36928,-0.029842,0.39912
65.18,0.37565,-0.035746,0.41139
65.2,0.36546,-0.047767,0.41322
65.22,0.33574,-0.06408,0.39982
65.24,0.2854,-0.082398,0.3678
65.26,0.21427,-0.10032,0.31459
65.28,0.12241,-0.1157,0.23811
65.3,0.0098724,-0.12697,0.13684
65.32,-0.12294,-0.13333,0.010389
65.34,-0.27433,-0.13482,-0.13951
65.36,-0.4402,-0.13223,-0.30797
65.38,-0.61314,-0.12687,-0.48627
65.4,-0.78217,-0.12024,-0.66193
65.42,-0.93343,-0.11375,-0.81969
65.44,-1.0519,-0.10839,-0.94347
65.46,-1.1236,-0.10462,-1.019
65.48,-1.1386,-0.10224,-1.0364
65.5,-1.0932,-0.10054,-0.99265
65.52,-0.99115,-0.098464,-0.89269
65.54,-0.84397,-0.094855,-0.74911
65.56,-0.66929,-0.088717,-0.58057
65.58,-0.48809,-0.079415,-0.40868
65.6,-0.3212,-0.066792,-0.2544
65.62,-0.18558,-0.051171,-0.13441
65.64,-0.091496,-0.033267,-0.058229
65.66,-0.040846,-0.014015,-0.026831
65.68,-0.027267,0.0056226,-0.03289
65.7,-0.037832,0.024832,-0.062664
65.72,-0.056012,0.043067,-0.099079
65.74,-0.06526,0.060083,-0.12534
65.76,-0.052418,0.075895,-0.12831
65.78,-0.010272,0.090677,-0.10095
65.8,0.061256,0.10463,-0.043372
65.82,0.15544,0.11787,0.037571
65.84,0.26043,0.13039,0.13004
65.86,0.3618,0.14206,0.21974
65.88,0.44545,0.15275,0.29269
65.9,0.49999,0.16242,0.33757
65.92,0.51849,0.1713,0.34719
65.94,0.49902,0.17995,0.31907
65.96,0.44428,0.1893,0.25499
65.98,0.36043,0.20052,0.15991
66,0.25565,0.21484,0.040819
66.02,0.13892,0.23327,-0.094353
66.04,0.019084,0.25637,-0.23729
66.06,-0.09538,0.28397,-0.37935
66.08,-0.19621,0.31514,-0.51135
66.1,-0.27501,0.34818,-0.62319
66.12,-0.32312,0.38089,-0.70401
66.14,-0.33191,0.41084,-0.74275
66.16,-0.29374,0.43579,-0.72954
66.18,-0.20346,0.45406,-0.65752
66.2,-0.060049,0.46477,-0.52482
66.22,0.13183,0.468,-0.33617
66.24,0.36113,0.4647,-0.10357
66.26,0.61078,0.45649,0.1543
66.28,0.85928,0.44531,0.41397
66.3,1.0834,0.43305,0.65031
66.32,1.2614,0.4212,0.84015
66.34,1.3766,0.41064,0.96593
66.36,1.42,0.40152,1.0185
66.38,1.3915,0.39331,0.99823
66.4,1.3001,0.38501,0.91512
66.42,1.1617,0.37541,0.78628
66.44,0.99623,0.36332,0.63291
66.46,0.82419,0.34785,0.47634
66.48,0.66294,0.32853,0.33441
66.5,0.52414,0.30535,0.2188
66.52,0.41236,0.27873,0.13364
66.54,0.32526,0.24942,0.075847
66.56,0.25512,0.21836,0.036755
66.58,0.19122,0.18657,0.0046418
66.6,0.12263,0.15505,-0.03242
66.62,0.040663,0.12472,-0.084062
66.64,-0.059467,0.096429,-0.1559
66.66,-0.1779,0.070907,-0.2488
66.68,-0.31038,0.048802,-0.35918
66.7,-0.44924,0.030634,-0.47988
66.72,-0.58475,0.016759,-0.60151
66.74,-0.70635,0.0073157,-0.71366
66.76,-0.80375,0.0021717,-0.80593
66.78,-0.8676,0.00088935,-0.86849
66.8,-0.88983,0.0027251,-0.89255
66.82,-0.86397,0.0066689,-0.87063
66.84,-0.78555,0.011523,-0.79708
66.86,-0.6528,0.016006,-0.6688
66.88,-0.46746,0.018875,-0.48633
66.9,-0.23579,0.019034,-0.25482
66.92,0.030839,0.015631,0.015208
66.94,0.31587,0.008117,0.30776
66.96,0.59849,-0.0037183,0.60221
66.98,0.85541,-0.019749,0.87516
67,1.0636,-0.039541,1.1031
67.02,1.2031,-0.062401,1.2655
67.04,1.2604,-0.087448,1.3478
67.06,1.2299,-0.1137,1.3436
67.08,1.1153,-0.14019,1.2555
67.1,0.92867,-0.16602,1.0947
67.12,0.68874,-0.19054,0.87928
67.14,0.41768,-0.21335,0.63103
67.16,0.13787,-0.23437,0.37223
67.18,-0.13118,-0.25384,0.12266
67.2,-0.37497,-0.27225,-0.10272
67.22,-0.58494,-0.2902,-0.29474
67.24,-0.75808,-0.30831,-0.44977
67.26,-0.89545,-0.32698,-0.56847
67.28,-1.0003,-0.34634,-0.65397
67.3,-1.0761,-0.36613,-0.71002
67.32,-1.1254,-0.38566,-0.73972
67.34,-1.149,-0.40395,-0.74501
67.36,-1.1468,-0.4198,-0.72703
67.38,-1.1192,-0.432,-0.68717
67.4,-1.0678,-0.43954,-0.62825
67.42,-0.99725,-0.44176,-0.5555
67.44,-0.91529,-0.43846,-0.47682
67.46,-0.83219,-0.43001,-0.40218
67.48,-0.7593,-0.41722,-0.34208
67.5,-0.70689,-0.40132,-0.30557
67.52,-0.68191,-0.38374,-0.29818
67.54,-0.68628,-0.36593,-0.32034
67.56,-0.71605,-0.34923,-0.36681
67.58,-0.76188,-0.33466,-0.42723
67.6,-0.81066,-0.32281,-0.48785
67.62,-0.848,-0.31386,-0.53414
67.64,-0.8611,-0.30751,-0.55359
67.66,-0.8413,-0.30309,-0.5382
67.68,-0.78577,-0.29965,-0.48611
67.7,-0.69796,-0.29606,-0.4019
67.72,-0.58676,-0.29115,-0.29561
67.74,-0.46449,-0.28385,-0.18064
67.76,-0.34425,-0.27329,-0.070951
67.78,-0.23718,-0.25889,0.021711
67.8,-0.15028,-0.24041,0.090132
67.82,-0.085064,-0.21797,0.13291
67.84,-0.037561,-0.19207,0.15451
67.86,0.00066682,-0.16351,0.16418
67.88,0.040563,-0.13333,0.17389
67.9,0.093211,-0.10271,0.19592
67.92,0.16754,-0.072871,0.24041
67.94,0.26853,-0.044917,0.31344
67.96,0.39621,-0.019752,0.41596
67.98,0.54562,0.0020304,0.54359
68,0.70748,0.020206,0.68727
68.02,0.86958,0.034938,0.83464
68.04,1.0184,0.046733,0.97163
68.06,1.1406,0.056352,1.0842
68.08,1.2246,0.064664,1.16
68.1,1.2617,0.072475,1.1892
68.12,1.2465,0.080361,1.1661
68.14,1.1773,0.08853,1.0888
68.16,1.0568,0.096759,0.96001
68.18,0.89096,0.10441,0.78654
68.2,0.68962,0.11058,0.57904
68.22,0.46533,0.11426,0.35107
68.24,0.23268,0.11466,0.11802
68.26,0.00695,0.11143,-0.10448
68.28,-0.19732,0.10488,-0.30219
68.3,-0.36796,0.096049,-0.46401
68.32,-0.49664,0.086693,-0.58333
68.34,-0.57987,0.079038,-0.6589
68.36,-0.61929,0.075468,-0.69476
68.38,-0.62115,0.078128,-0.69927
68.4,-0.59486,0.088539,-0.6834
68.42,-0.55098,0.10729,-0.65828
68.44,-0.49889,0.13391,-0.6328
68.46,-0.44472,0.16685,-0.61157
68.48,-0.39003,0.20374,-0.59377
68.5,-0.33154,0.24168,-0.57323
68.52,-0.26207,0.27769,-0.53977
68.54,-0.17254,0.30903,-0.48157
68.56,-0.054624,0.33355,-0.38818
68.58,0.096501,0.34985,-0.25335
68.6,0.27999,0.35729,-0.0773
68.62,0.48824,0.35593,0.1323
68.64,0.70718,0.34637,0.36081
68.66,0.91799,0.32956,0.58843
68.68,1.0997,0.30664,0.79311
68.7,1.2328,0.2789,0.95386
68.72,1.3016,0.24773,1.0538
68.74,1.2974,0.21464,1.0827
68.76,1.219,0.18126,1.0378
68.78,1.073,0.14929,0.92369
68.8,0.87193,0.12046,0.75146
68.82,0.63266,0.096304,0.53635
68.84,0.37375,0.077962,0.29578
68.86,0.11341,0.065998,0.047408
68.88,-0.13202,0.060247,-0.19227
68.9,-0.34889,0.059787,-0.40867
68.92,-0.52643,0.063043,-0.58947
68.94,-0.65661,0.068017,-0.72463
68.96,-0.73393,0.072602,-0.80653
68.98,-0.75546,0.07492,-0.83038
69,-0.72122,0.073621,-0.79484
69.02,-0.63481,0.068073,-0.70289
69.04,-0.50407,0.058409,-0.56248
69.06,-0.34127,0.045438,-0.38671
69.08,-0.16279,0.030438,-0.19322
69.1,0.012241,0.014878,-0.0026369
69.12,0.16393,0.0001497,0.16378
69.14,0.27428,-0.012657,0.28694
69.16,0.32981,-0.02289,0.35269
69.18,0.32368,-0.030364,0.35404
69.2,0.25695,-0.035309,0.29226
69.22,0.13842,-0.038253,0.17668
69.24,-0.016679,-0.039884,0.023205
69.26,-0.18915,-0.040921,-0.14823
69.28,-0.35875,-0.04201,-0.31674
69.3,-0.5072,-0.043658,-0.46354
69.32,-0.62056,-0.046192,-0.57437
69.34,-0.69076,-0.049742,-0.64102
69.36,-0.71593,-0.054218,-0.66171
69.38,-0.69982,-0.059301,-0.64052
69.4,-0.65043,-0.064442,-0.58599
69.42,-0.5783,-0.068877,-0.50942
69.44,-0.49479,-0.071679,-0.42311
69.46,-0.41072,-0.071854,-0.33886
69.48,-0.33525,-0.068471,-0.26678
69.5,-0.27532,-0.060808,-0.21451
69.52,-0.2352,-0.048506,-0.1867
69.54,-0.2163,-0.031668,-0.18463
69.56,-0.21693,-0.010911,-0.20601
69.58,-0.23228,0.012676,-0.24495
69.6,-0.25453,0.037631,-0.29216
69.62,-0.27337,0.062297,-0.33567
69.64,-0.27701,0.085012,-0.36202
69.66,-0.25371,0.1043,-0.35801
69.68,-0.19374,0.11904,-0.31278
69.7,-0.091389,0.12854,-0.21993
69.72,0.053336,0.13259,-0.07925
69.74,0.23375,0.13144,0.10232
69.76,0.43662,0.12574,0.31088
69.78,0.64348,0.11647,0.52701
69.8,0.83302,0.1048,0.72821
69.82,0.98421,0.092024,0.89219
69.84,1.0795,0.07942,1.0001
69.86,1.1078,0.068155,1.0396
69.88,1.0658,0.059159,1.0066
69.9,0.95877,0.053009,0.90576
69.92,0.79961,0.049852,0.74975
69.94,0.60644,0.049362,0.55708
69.96,0.39995,0.050775,0.34918
69.98,0.20029,0.052997,0.14729
70,0.024473,0.054795,-0.030322
70.02,-0.11546,0.055025,-0.17048
70.04,-0.21329,0.052874,-0.26617
70.06,-0.26852,0.048056,-0.31658
70.08,-0.28545,0.040906,-0.32636
70.1,-0.27185,0.032355,-0.30421
70.12,-0.23749,0.023772,-0.26126
70.14,-0.1927,0.0167,-0.2094
70.16,-0.14728,0.01254,-0.15982
70.18,-0.10951,0.012258,-0.12177
70.2,-0.085443,0.016167,-0.10161
70.22,-0.078341,0.023852,-0.10219
70.24,-0.088204,0.03425,-0.12245
70.26,-0.11154,0.045856,-0.1574
70.28,-0.14147,0.057034,-0.1985
70.3,-0.1683,0.066328,-0.23462
70.32,-0.18071,0.072734,-0.25345
70.34,-0.16748,0.075845,-0.24332
70.36,-0.11949,0.075868,-0.19535
70.38,-0.031828,0.073503,-0.10533
70.4,0.094582,0.069724,0.024857
70.42,0.25223,0.065532,0.1867
70.44,0.42741,0.061728,0.36568
70.46,0.60175,0.058763,0.54299
70.48,0.75494,0.056694,0.69824
70.5,0.86783,0.055229,0.8126
70.52,0.92566,0.053841,0.87182
70.54,0.92056,0.051908,0.86866
70.56,0.85289,0.048828,0.80406
70.58,0.73105,0.044088,0.68697
70.6,0.57001,0.037271,0.53274
70.62,0.38859,0.028027,0.36056
70.64,0.20634,0.016024,0.19032
70.66,0.04053,0.00092834,0.039602
70.68,-0.096259,-0.017578,-0.078682
70.7,-0.19733,-0.039713,-0.15761
70.72,-0.26191,-0.065484,-0.19643
70.74,-0.29421,-0.094565,-0.19964
70.76,-0.30171,-0.12622,-0.17549
70.78,-0.29332,-0.15931,-0.13402
70.8,-0.27778,-0.19235,-0.085423
70.82,-0.26247,-0.22377,-0.0387
70.84,-0.25297,-0.25206,-0.00091045
70.86,-0.25305,-0.27611,0.023061
70.88,-0.26494,-0.29535,0.030417
70.9,-0.28963,-0.30985,0.020225
70.92,-0.32707,-0.32029,-0.0067783
70.94,-0.37608,-0.32781,-0.048273
70.96,-0.43413,-0.33372,-0.10041
70.98,-0.49721,-0.33929,-0.15792
71,-0.55998,-0.34543,-0.21455
71.02,-0.61629,-0.35259,-0.2637
71.04,-0.66015,-0.36066,-0.29949
71.06,-0.68702,-0.36906,-0.31796
71.08,-0.69499,-0.37693,-0.31806
71.1,-0.68559,-0.38328,-0.30231
71.12,-0.66391,-0.38722,-0.27669
71.14,-0.63792,-0.38813,-0.24979
71.16,-0.61686,-0.38568,-0.23118
71.18,-0.60933,-0.37987,-0.22946
71.2,-0.62112,-0.37095,-0.25017
71.22,-0.65365,-0.3593,-0.29435
71.24,-0.70319,-0.34536,-0.35782
71.26,-0.76115,-0.32956,-0.43159
71.28,-0.81551,-0.31227,-0.50324
71.3,-0.85288,-0.29383,-0.55906
71.32,-0.86099,-0.27452,-0.58647
71.34,-0.83089,-0.25465,-0.57624
71.36,-0.7585,-0.23449,-0.52402
71.38,-0.64526,-0.21423,-0.43103
71.4,-0.49774,-0.19397,-0.30376
71.42,-0.32649,-0.17365,-0.15284
71.44,-0.14442,-0.153,0.0085855
71.46,0.034978,-0.13158,0.16656
71.48,0.19913,-0.10885,0.30797
71.5,0.33753,-0.084285,0.42182
71.52,0.44251,-0.057525,0.50003
71.54,0.50951,-0.028493,0.53801
71.56,0.53735,0.0025128,0.53484
71.58,0.5282,0.034808,0.49339
71.6,0.48754,0.067386,0.42016
71.62,0.42402,0.099058,0.32496
71.64,0.34886,0.12863,0.22022
71.66,0.2749,0.15511,0.11979
71.68,0.21519,0.17784,0.03735
71.7,0.18112,0.1966,-0.015485
71.72,0.18051,0.21164,-0.031124
71.74,0.21605,0.22357,-0.0075116
71.76,0.28441,0.23328,0.051135
71.78,0.37644,0.24174,0.1347
71.8,0.47854,0.24985,0.22869
71.82,0.57503,0.25826,0.31677
71.84,0.65106,0.2673,0.38376
71.86,0.69546,0.27693,0.41853
71.88,0.70289,0.28675,0.41614
71.9,0.67475,0.29606,0.37869
71.92,0.61867,0.30399,0.31468
71.94,0.5466,0.30963,0.23697
71.96,0.47204,0.31213,0.15991
71.98,0.407,0.31091,0.096093
72,0.35937,0.30565,0.053717
72.02,0.33142,0.29647,0.034952
72.04,0.31959,0.28384,0.035755
72.06,0.31566,0.26859,0.047072
72.08,0.30887,0.2518,0.057073
72.1,0.28851,0.23465,0.053861
72.12,0.24626,0.21827,0.02799
72.14,0.17786,0.2036,-0.025735
72.16,0.083754,0.19126,-0.1075
72.18,-0.0313,0.18151,-0.21281
72.2,-0.15934,0.17429,-0.33363
72.22,-0.29073,0.16926,-0.45999
72.24,-0.41563,0.16591,-0.58154
72.26,-0.5251,0.16374,-0.68885
72.28,-0.6117,0.16235,-0.77404
72.3,-0.66958,0.16147,-0.83105
72.32,-0.69443,0.16102,-0.85546
72.34,-0.68326,0.16107,-0.84432
72.36,-0.63443,0.1617,-0.79613
72.38,-0.548,0.16298,-0.71098
72.4,-0.42608,0.16489,-0.59097
72.42,-0.27332,0.16726,-0.44058
72.44,-0.09708,0.1698,-0.26688
72.46,0.092882,0.17218,-0.079298
72.48,0.28519,0.17405,0.11114
72.5,0.46808,0.17512,0.29296
72.52,0.63075,0.17517,0.45558
72.54,0.76471,0.17404,0.59067
72.56,0.86453,0.17157,0.69296
72.58,0.92815,0.16756,0.76059
72.6,0.95647,0.16168,0.79479
72.62,0.9525,0.15353,0.79897
72.64,0.92032,0.14268,0.77765
72.66,0.86407,0.12875,0.73531
72.68,0.78732,0.11163,0.67569
72.7,0.69291,0.091537,0.60137
72.72,0.58313,0.06912,0.51401
72.74,0.46024,0.045472,0.41477
72.76,0.32698,0.022006,0.30497
72.78,0.18688,0.00026732,0.18661
72.8,0.04432,-0.018307,0.062628
72.82,-0.095721,-0.032632,-0.063088
72.84,-0.22813,-0.042153,-0.18598
72.86,-0.34811,-0.04693,-0.30118
72.88,-0.45147,-0.047602,-0.40386
72.9,-0.53472,-0.045246,-0.48948
72.92,-0.59496,-0.041153,-0.5538
72.94,-0.62961,-0.036605,-0.59301
72.96,-0.63639,-0.032664,-0.60373
72.98,-0.61346,-0.030061,-0.5834
73,-0.55992,-0.029164,-0.53076
73.02,-0.47664,-0.030045,-0.4466
73.04,-0.36702,-0.0326,-0.33442
73.06,-0.2376,-0.036684,-0.20091
73.08,-0.0981,-0.04221,-0.05589
73.1,0.039239,-0.049192,0.088431
73.12,0.16105,-0.057718,0.21877
73.14,0.25472,-0.067868,0.32259
73.16,0.31037,-0.07961,0.38998
73.18,0.3226,-0.092712,0.41531
73.2,0.29141,-0.10671,0.39812
73.22,0.22223,-0.12092,0.34315
73.24,0.12491,-0.13457,0.25948
73.26,0.011932,-0.14687,0.1588
73.28,-0.10376,-0.15719,0.053426
73.3,-0.21083,-0.16512,-0.04571
73.32,-0.30113,-0.17055,-0.13058
73.34,-0.37045,-0.1736,-0.19685
73.36,-0.41841,-0.17452,-0.24389
73.38,-0.44769,-0.17365,-0.27404
73.4,-0.46273,-0.17123,-0.2915
73.42,-0.46848,-0.16745,-0.30104
73.44,-0.46926,-0.16236,-0.30691
73.46,-0.46809,-0.15599,-0.3121
73.48,-0.46645,-0.14847,-0.31798
73.5,-0.46436,-0.14009,-0.32427
73.52,-0.46065,-0.1314,-0.32925
73.54,-0.4532,-0.12319,-0.33002
73.56,-0.43925,-0.11642,-0.32283
73.58,-0.41546,-0.11206,-0.30339
73.6,-0.37821,-0.11094,-0.26727
73.62,-0.32397,-0.11349,-0.21048
73.64,-0.24987,-0.11966,-0.1302
73.66,-0.15458,-0.12885,-0.025738
73.68,-0.039229,-0.13992,0.10069
73.7,0.091938,-0.15137,0.24331
73.72,0.23122,-0.16155,0.39278
73.74,0.36788,-0.16887,0.53675
73.76,0.48926,-0.17201,0.66127
73.78,0.5825,-0.17016,0.75267
73.8,0.63671,-0.16302,0.79973
73.82,0.64489,-0.15081,0.7957
73.84,0.60548,-0.13423,0.73971
73.86,0.52298,-0.11424,0.63723
73.88,0.40754,-0.091952,0.4995
73.9,0.27358,-0.068425,0.342
73.92,0.13765,-0.044585,0.18223
73.94,0.016056,-0.02114,0.037196
73.96,-0.077461,0.0014186,-0.07888
73.98,-0.13347,0.022781,-0.15625
74,-0.14781,0.042752,-0.19056
74.02,-0.12171,0.061176,-0.18289
74.04,-0.061132,0.077881,-0.13901
74.06,0.024415,0.092648,-0.068233
74.08,0.12332,0.10521,0.018114
74.1,0.2234,0.11528,0.10811
74.12,0.31318,0.12261,0.19057
74.14,0.38306,0.12702,0.25604
74.16,0.42607,0.12844,0.29763
74.18,0.43843,0.12695,0.31148
74.2,0.41974,0.12273,0.29702
74.22,0.37292,0.11604,0.25689
74.24,0.30375,0.10719,0.19656
74.26,0.22007,0.096498,0.12357
74.28,0.13071,0.084234,0.046471
74.3,0.044128,0.070653,-0.026525
74.32,-0.03282,0.055998,-0.088818
74.34,-0.095992,0.040545,-0.13654
74.36,-0.14452,0.024634,-0.16916
74.38,-0.18078,0.0086895,-0.18947
74.4,-0.2097,-0.0067933,-0.2029
74.42,-0.23749,-0.021303,-0.21619
74.44,-0.27023,-0.034398,-0.23583
74.46,-0.31233,-0.045803,-0.26653
74.48,-0.36553,-0.055499,-0.31003
74.5,-0.42841,-0.06377,-0.36464
74.52,-0.49668,-0.071189,-0.42549
74.54,-0.56398,-0.078523,-0.48546
74.56,-0.62317,-0.086584,-0.53659
74.58,-0.66762,-0.096039,-0.57158
74.6,-0.69232,-0.10722,-0.5851
74.62,-0.69454,-0.11999,-0.57455
74.64,-0.67402,-0.13369,-0.54033
74.66,-0.63264,-0.14718,-0.48547
74.68,-0.57389,-0.159,-0.41489
74.7,-0.50217,-0.16762,-0.33455
74.72,-0.42224,-0.17168,-0.25056
74.74,-0.3388,-0.17024,-0.16856
74.76,-0.25626,-0.16294,-0.093322
74.78,-0.1786,-0.15005,-0.028548
74.8,-0.10918,-0.13243,0.023247
74.82,-0.050492,-0.11132,0.060826
74.84,-0.0038139,-0.088177,0.084363
74.86,0.031182,-0.064407,0.095589
74.88,0.05665,-0.041173,0.097823
74.9,0.076504,-0.019288,0.095792
74.92,0.095938,0.00081179,0.095126
74.94,0.12055,0.019011,0.10154
74.96,0.15519,0.035402,0.11979
74.98,0.20282,0.050161,0.15265
75,0.26356,0.063442,0.20012
75.02,0.33443,0.075318,0.25912
75.04,0.40964,0.085776,0.32386
75.06,0.48157,0.094761,0.38681
75.08,0.54232,0.10223,0.44009
75.1,0.58526,0.10822,0.47704
75.12,0.6064,0.11284,0.49356
75.14,0.60517,0.1163,0.48888
75.16,0.58442,0.11879,0.46563
75.18,0.54963,0.1205,0.42913
75.2,0.50758,0.12147,0.38611
75.22,0.4648,0.12164,0.34316
75.24,0.42608,0.12082,0.30526
75.26,0.39354,0.11878,0.27477
75.28,0.36638,0.11534,0.25104
75.3,0.34127,0.11047,0.2308
75.32,0.31334,0.10432,0.20903
75.34,0.27747,0.097232,0.18024
75.36,0.22945,0.089704,0.13975
75.38,0.16697,0.082258,0.084715
75.4,0.090043,0.075329,0.014714
75.42,0.00095767,0.069152,-0.068194
75.44,-0.096132,0.063708,-0.15984
75.46,-0.1959,0.058732,-0.25463
75.48,-0.29257,0.0538,-0.34637
75.5,-0.38054,0.048464,-0.42901
75.52,-0.45483,0.042409,-0.49724
75.54,-0.51134,0.035577,-0.54692
75.56,-0.54704,0.028237,-0.57528
75.58,-0.56005,0.02096,-0.58101
75.6,-0.54978,0.014524,-0.5643
75.62,-0.51702,0.0097443,-0.52676
75.64,-0.4641,0.0072889,-0.47139
75.66,-0.39484,0.0075158,-0.40235
75.68,-0.31435,0.010373,-0.32472
75.7,-0.22866,0.015382,-0.24404
75.72,-0.14405,0.02172,-0.16577
75.74,-0.066338,0.028355,-0.094693
75.76,-0.0001064,0.034234,-0.03434
75.78,0.051869,0.03845,0.013419
75.8,0.08893,0.040379,0.048551
75.82,0.11248,0.039746,0.072738
75.84,0.1256,0.036628,0.088969
75.86,0.1323,0.031403,0.1009
75.88,0.13673,0.024668,0.11207
75.9,0.1423,0.017149,0.12515
75.92,0.15094,0.0096344,0.14131
75.94,0.1627,0.0029274,0.15977
75.96,0.17562,-0.0021829,0.1778
75.98,0.18601,-0.0049416,0.19095
76,0.18906,-0.0046618,0.19372
76.02,0.17969,-0.00077978,0.18047
76.04,0.15365,0.0070648,0.14658
76.06,0.10849,0.018939,0.089555
76.08,0.044584,0.034542,0.010042
76.1,-0.034369,0.053167,-0.087536
76.12,-0.12115,0.073732,-0.19488
76.14,-0.2055,0.094884,-0.30039
76.16,-0.27519,0.11516,-0.39035
76.18,-0.3176,0.13319,-0.45078
76.2,-0.32166,0.14789,-0.46955
76.22,-0.27986,0.15861,-0.43847
76.24,-0.18989,0.16522,-0.3551
76.26,-0.055628,0.16799,-0.22362
76.28,0.11275,0.16758,-0.054829
76.3,0.29978,0.16473,0.13505
76.32,0.48663,0.16014,0.32649
76.34,0.65369,0.15426,0.49943
76.36,0.78344,0.14721,0.63623
76.38,0.86301,0.13879,0.72421
76.4,0.88601,0.1286,0.75741
76.42,0.8533,0.11618,0.73712
76.44,0.77246,0.10124,0.67122
76.46,0.65625,0.08376,0.57249
76.48,0.52026,0.064129,0.45613
76.5,0.38018,0.04309,0.33709
76.52,0.24941,0.021652,0.22776
76.54,0.13721,0.00091428,0.13629
76.56,0.047834,-0.018117,0.065951
76.58,-0.019275,-0.034695,0.01542
76.6,-0.068461,-0.048429,-0.020032
76.62,-0.10619,-0.059302,-0.046891
76.64,-0.1392,-0.067605,-0.071599
76.66,-0.17283,-0.073826,-0.099001
76.68,-0.20982,-0.07852,-0.1313
76.7,-0.24986,-0.082196,-0.16766
76.72,-0.28978,-0.085256,-0.20452
76.74,-0.32433,-0.087993,-0.23634
76.76,-0.34743,-0.09063,-0.2568
76.78,-0.35337,-0.093388,-0.25999
76.8,-0.33811,-0.096536,-0.24157
76.82,-0.30006,-0.10041,-0.19964
76.84,-0.24054,-0.1054,-0.13514
76.86,-0.16377,-0.11181,-0.051964
76.88,-0.076373,-0.11984,0.043468
76.9,0.013453,-0.12942,0.14288
76.92,0.096909,-0.1402,0.23711
76.94,0.16569,-0.15151,0.3172
76.96,0.21297,-0.1625,0.37547
76.98,0.23418,-0.17221,0.40639
77,0.22748,-0.17977,0.40725
77.02,0.19387,-0.18455,0.37842
77.04,0.13696,-0.18623,0.32319
77.06,0.062397,-0.18482,0.24722
77.08,-0.022925,-0.18068,0.15775
77.1,-0.11173,-0.17433,0.062604
77.12,-0.19719,-0.16638,-0.030807
77.14,-0.27367,-0.15741,-0.11626
77.16,-0.33709,-0.14783,-0.18926
77.18,-0.38517,-0.13796,-0.24721
77.2,-0.41724,-0.12798,-0.28926
77.22,-0.43399,-0.11805,-0.31595
77.24,-0.43701,-0.10836,-0.32865
77.26,-0.42835,-0.099211,-0.32913
77.28,-0.41012,-0.090984,-0.31914
77.3,-0.38429,-0.084105,-0.30018
77.32,-0.35247,-0.078944,-0.27352
77.34,-0.31596,-0.07571,-0.24025
77.36,-0.27582,-0.074356,-0.20147
77.38,-0.23298,-0.074546,-0.15843
77.4,-0.18834,-0.07568,-0.11266
77.42,-0.14291,-0.076987,-0.065925
77.44,-0.097877,-0.077666,-0.020211
77.46,-0.054627,-0.077028,0.022401
77.48,-0.01478,-0.074626,0.059845
77.5,0.019854,-0.070312,0.090167
77.52,0.047361,-0.064245,0.11161
77.54,0.065859,-0.056815,0.12267
77.56,0.073718,-0.048545,0.12226
77.58,0.06982,-0.03997,0.10979
77.6,0.053835,-0.031549,0.085385
77.62,0.02647,-0.023622,0.050092
77.64,-0.010392,-0.016416,0.0060242
77.66,-0.053693,-0.010095,-0.043598
77.68,-0.09941,-0.0048222,-0.094588
77.7,-0.14294,-0.00080687,-0.14214
77.72,-0.17966,0.0016898,-0.18135
77.74,-0.20551,0.002397,-0.20791
77.76,-0.21764,0.0011204,-0.21876
77.78,-0.21483,-0.0021562,-0.21268
77.8,-0.19777,-0.0071856,-0.19058
77.82,-0.169,-0.013422,-0.15558
77.84,-0.13266,-0.020055,-0.11261
77.86,-0.093899,-0.026118,-0.067781
77.88,-0.05819,-0.030643,-0.027547
77.9,-0.030552,-0.032838,0.002286
77.92,-0.014829,-0.032221,0.017391
77.94,-0.013133,-0.028703,0.01557
77.96,-0.025518,-0.022572,-0.0029455
77.98,-0.049958,-0.014395,-0.035563
78,-0.082627,-0.0048552,-0.077772
78.02,-0.11845,0.0054151,-0.12387
78.04,-0.15187,0.015987,-0.16785
78.06,-0.17764,0.026705,-0.20435
78.08,-0.1917,0.037676,-0.22938
78.1,-0.19171,0.049169,-0.24088
78.12,-0.17738,0.061468,-0.23885
78.14,-0.15045,0.074709,-0.22516
78.16,-0.11421,0.088762,-0.20297
78.18,-0.072764,0.10319,-0.17595
78.2,-0.030134,0.11728,-0.14741
78.22,0.010662,0.1302,-0.11954
78.24,0.048286,0.14115,-0.092868
78.26,0.083381,0.14954,-0.066162
78.28,0.1184,0.15512,-0.036719
78.3,0.15697,0.15802,-0.001052
78.32,0.20288,0.15873,0.044154
78.34,0.25898,0.15796,0.10102
78.36,0.32611,0.1565,0.16961
78.38,0.40245,0.15503,0.24742
78.4,0.48338,0.15406,0.32932
78.42,0.56192,0.15379,0.40812
78.44,0.62975,0.15423,0.47552
78.46,0.67858,0.15518,0.5234
78.48,0.70154,0.15637,0.54516
78.5,0.69448,0.15758,0.5369
78.52,0.65676,0.15861,0.49815
78.54,0.59143,0.15934,0.43209
78.56,0.50482,0.15969,0.34514
78.58,0.40559,0.1595,0.24609
78.6,0.30338,0.15856,0.14482
78.62,0.2075,0.15656,0.050946
78.64,0.12563,0.15314,-0.027508
78.66,0.062921,0.14798,-0.085056
78.68,0.021575,0.14091,-0.11934
78.7,0.0008148,0.13203,-0.13121
78.72,-0.0026997,0.12169,-0.12439
78.74,0.005802,0.11053,-0.10472
78.76,0.020033,0.099341,-0.079308
78.78,0.033506,0.088925,-0.055419
78.8,0.040324,0.079901,-0.039577
78.82,0.035843,0.072575,-0.036732
78.84,0.017164,0.066866,-0.049702
78.86,-0.016564,0.062328,-0.078892
78.88,-0.064064,0.058266,-0.12233
78.9,-0.12208,0.053908,-0.17598
78.92,-0.18575,0.048604,-0.23435
78.94,-0.24924,0.041982,-0.29122
78.96,-0.30651,0.034029,-0.34054
78.98,-0.35217,0.025081,-0.37725
79,-0.38225,0.015711,-0.39797
79.02,-0.39484,0.0065722,-0.40141
79.04,-0.39029,-0.0017841,-0.3885
79.06,-0.37109,-0.009044,-0.36205
79.08,-0.34133,-0.015197,-0.32613
79.1,-0.30579,-0.020516,-0.28527
79.12,-0.26892,-0.025454,-0.24347
79.14,-0.23388,-0.030509,-0.20337
79.16,-0.20182,-0.036081,-0.16574
79.18,-0.17165,-0.042369,-0.12928
79.2,-0.14033,-0.049347,-0.090979
79.22,-0.10358,-0.056794,-0.046782
79.24,-0.05706,-0.064391,0.007331
79.26,0.0024069,-0.071832,0.074239
79.28,0.075754,-0.078918,0.15467
79.3,0.16095,-0.085602,0.24655
79.32,0.25285,-0.09198,0.34483
79.34,0.3437,-0.098231,0.44193
79.36,0.42414,-0.10452,0.52866
79.38,0.48465,-0.11092,0.59557
79.4,0.51711,-0.11738,0.63449
79.42,0.51612,-0.1237,0.63982
79.44,0.48001,-0.12959,0.6096
79.46,0.41114,-0.13479,0.54593
79.48,0.31561,-0.13908,0.45469
79.5,0.20233,-0.14238,0.34471
79.52,0.081647,-0.14475,0.22639
79.54,-0.036165,-0.14629,0.11012
79.56,-0.14235,-0.14712,0.0047752
79.58,-0.23073,-0.14726,-0.083475
79.6,-0.29831,-0.14657,-0.15174
79.62,-0.34518,-0.14479,-0.20039
79.64,-0.37395,-0.14156,-0.23238
79.66,-0.38872,-0.13657,-0.25214
79.68,-0.39395,-0.12965,-0.26429
79.7,-0.39332,-0.12088,-0.27244
79.72,-0.38896,-0.11062,-0.27833
79.74,-0.38108,-0.09951,-0.28157
79.76,-0.36817,-0.088299,-0.27987
79.78,-0.34753,-0.077745,-0.26978
79.8,-0.31626,-0.068439,-0.24782
79.82,-0.27219,-0.060692,-0.2115
79.84,-0.21477,-0.054505,-0.16026
79.86,-0.14553,-0.049613,-0.095918
79.88,-0.068204,-0.045598,-0.022606
79.9,0.011694,-0.042044,0.053738
79.92,0.087634,-0.038673,0.12631
79.94,0.15308,-0.035423,0.1885
79.96,0.2025,-0.032461,0.23497
79.98,0.23227,-0.030102,0.26238
80,0.24117,-0.028682,0.26985
80.02,0.23055,-0.028419,0.25897
80.04,0.20405,-0.0293,0.23335
80.06,0.16702,-0.031039,0.19806
80.08,0.12571,-0.033117,0.15882
80.1,0.086331,-0.034885,0.12122
80.12,0.054311,-0.035713,0.090024
80.14,0.033588,-0.035127,0.068714
80.16,0.026217,-0.032896,0.059113
80.18,0.032206,-0.029062,0.061268
80.2,0.049607,-0.023885,0.073492
80.22,0.07483,-0.017739,0.092569
80.24,0.10313,-0.011,0.11413
80.26,0.12925,-0.0039497,0.1332
80.28,0.1481,0.0032611,0.14484
80.3,0.15545,0.010591,0.14486
80.32,0.14865,0.018032,0.13062
80.34,0.12705,0.025519,0.10153
80.36,0.092272,0.032858,0.059415
80.38,0.048194,0.039703,0.0084913
80.4,0.00050575,0.045608,-0.045102
80.42,-0.044,0.050131,-0.094132
80.44,-0.078406,0.052976,-0.13138
80.46,-0.096751,0.054116,-0.15087
80.48,-0.095049,0.053864,-0.14891
80.5,-0.07205,0.052868,-0.12492
80.52,-0.029586,0.052004,-0.081591
80.54,0.027571,0.052217,-0.024646
80.56,0.092373,0.054316,0.038057
80.58,0.15656,0.058803,0.097755
80.6,0.21196,0.065758,0.1462
80.62,0.25182,0.074818,0.177
80.64,0.27188,0.085241,0.18663
80.66,0.27104,0.096046,0.175
80.68,0.25152,0.10619,0.14533
80.7,0.21834,0.1147,0.10364
80.72,0.17843,0.12084,0.057586
80.74,0.13936,0.12413,0.015234
80.76,0.10797,0.12432,-0.016353
80.78,0.089124,0.1214,-0.032274
80.8,0.084867,0.11547,-0.030603
80.82,0.094025,0.10675,-0.012723
80.84,0.11238,0.095504,0.016878
80.86,0.13338,0.082082,0.051297
80.88,0.14921,0.066917,0.082288
80.9,0.15211,0.050551,0.10156
80.92,0.13571,0.033626,0.10208
80.94,0.096078,0.016851,0.079227
80.96,0.032444,0.00093517,0.031509
80.98,-0.052605,-0.01349,-0.039115
81,-0.15346,-0.025945,-0.12751
81.02,-0.26227,-0.036143,-0.22613
81.04,-0.3701,-0.043996,-0.32611
81.06,-0.46816,-0.04958,-0.41858
81.08,-0.549,-0.05308,-0.49592
81.1,-0.60744,-0.054731,-0.55271
81.12,-0.64107,-0.054778,-0.58629
81.14,-0.65026,-0.053472,-0.59679
81.16,-0.63773,-0.051097,-0.58663
81.18,-0.60778,-0.048012,-0.55977
81.2,-0.56531,-0.044689,-0.52062
81.22,-0.51491,-0.041717,-0.4732
81.24,-0.46019,-0.039752,-0.42044
81.26,-0.40334,-0.039428,-0.36391
81.28,-0.34526,-0.041222,-0.30403
81.3,-0.28592,-0.045335,-0.24058
81.32,-0.22504,-0.051595,-0.17345
81.34,-0.16277,-0.059443,-0.10333
81.36,-0.10029,-0.067986,-0.032308
81.38,-0.040074,-0.076143,0.03607
81.4,0.01421,-0.082819,0.097029
81.42,0.058156,-0.087094,0.14525
81.44,0.087405,-0.088372,0.17578
81.46,0.098539,-0.086452,0.18499
81.48,0.089896,-0.081515,0.17141
81.5,0.06214,-0.074041,0.13618
81.52,0.018427,-0.064668,0.083096
81.54,-0.035864,-0.054061,0.018198
81.56,-0.093811,-0.042798,-0.051014
81.58,-0.14791,-0.03132,-0.11659
81.6,-0.1911,-0.019943,-0.17116
81.62,-0.21778,-0.0089089,-0.20888
81.64,-0.22446,0.0015461,-0.226
81.66,-0.21007,0.011138,-0.22121
81.68,-0.17595,0.019525,-0.19548
81.7,-0.12535,0.026347,-0.1517
81.72,-0.062798,0.031304,-0.094102
81.74,0.0067051,0.034247,-0.027542
81.76,0.07837,0.035253,0.043117
81.78,0.14818,0.034651,0.11353
81.8,0.21317,0.032996,0.18018
81.82,0.27149,0.030987,0.24051
81.84,0.32221,0.029352,0.29286
81.86,0.36501,0.028736,0.33627
81.88,0.39981,0.029618,0.3702
81.9,0.42651,0.032271,0.39424
81.92,0.44472,0.036784,0.40794
81.94,0.45378,0.043115,0.41066
81.96,0.4528,0.051155,0.40165
81.98,0.44094,0.060779,0.38016
82,0.41763,0.07186,0.34577
82.02,0.38294,0.084239,0.2987
82.04,0.33783,0.097662,0.24017
82.06,0.28433,0.11172,0.17261
82.08,0.22564,0.12581,0.099834
82.1,0.16602,0.13914,0.026887
82.12,0.11056,0.15079,-0.040233
82.14,0.064763,0.15988,-0.095117
82.16,0.034017,0.16565,-0.13164
82.18,0.02293,0.16766,-0.14473
82.2,0.034657,0.16581,-0.13115
82.22,0.070291,0.1604,-0.090111
82.24,0.12841,0.15204,-0.02363
82.26,0.20489,0.14151,0.063384
82.28,0.29307,0.1296,0.16347
82.3,0.38428,0.11699,0.26729
82.32,0.46867,0.10409,0.36458
82.34,0.53638,0.091061,0.44532
82.36,0.57874,0.077827,0.50092
82.38,0.58937,0.064184,0.52518
82.4,0.56504,0.049926,0.51511
82.42,0.50613,0.034951,0.47118
82.44,0.41651,0.01934,0.39717
82.46,0.30297,0.0033741,0.2996
82.48,0.1742,-0.012508,0.18671
82.5,0.039553,-0.02778,0.067334
82.52,-0.092186,-0.041921,-0.050265
82.54,-0.21386,-0.054487,-0.15938
82.56,-0.32061,-0.065166,-0.25545
82.58,-0.41004,-0.073784,-0.33625
82.6,-0.48191,-0.08029,-0.40162
82.62,-0.53749,-0.084723,-0.45277
82.64,-0.57868,-0.087179,-0.49151
82.66,-0.60712,-0.087792,-0.51933
82.68,-0.62353,-0.086732,-0.5368
82.7,-0.62741,-0.084212,-0.5432
82.72,-0.61713,-0.080503,-0.53663
82.74,-0.59038,-0.07593,-0.51445
82.76,-0.54492,-0.07086,-0.47406
82.78,-0.47941,-0.065659,-0.41375
82.8,-0.39411,-0.060649,-0.33346
82.82,-0.29137,-0.056065,-0.2353
82.84,-0.17573,-0.052026,-0.1237
82.86,-0.053628,-0.048538,-0.0050902
82.88,0.067252,-0.045521,0.11277
82.9,0.17886,-0.042868,0.22172
82.92,0.27375,-0.040496,0.31424
82.94,0.34602,-0.038391,0.38441
82.96,0.39199,-0.036634,0.42862
82.98,0.41063,-0.035381,0.44601
83,0.40357,-0.034822,0.43839
83.02,0.37483,-0.035122,0.40995
83.04,0.33017,-0.036362,0.36653
83.06,0.27632,-0.038501,0.31482
83.08,0.22008,-0.041372,0.26145
83.1,0.16744,-0.044704,0.21215
83.12,0.12292,-0.048181,0.1711
83.14,0.089044,-0.051502,0.14055
83.16,0.066233,-0.054445,0.12068
83.18,0.052924,-0.056895,0.10982
83.2,0.046008,-0.058855,0.10486
83.22,0.041481,-0.060423,0.1019
83.24,0.035191,-0.061747,0.096938
83.26,0.023569,-0.062982,0.086551
83.28,0.0042192,-0.064242,0.068461
83.3,-0.023737,-0.065585,0.041848
83.32,-0.059599,-0.067005,0.0074055
83.34,-0.10133,-0.068449,-0.032879
83.36,-0.14601,-0.069839,-0.076169
83.38,-0.19044,-0.071095,-0.11935
83.4,-0.23175,-0.072144,-0.1596
83.42,-0.2678,-0.072927,-0.19488
83.44,-0.2975,-0.073389,-0.22411
83.46,-0.32071,-0.073471,-0.24724
83.48,-0.33802,-0.0731,-0.26492
83.5,-0.35028,-0.072185,-0.27809
83.52,-0.35815,-0.070635,-0.28751
83.54,-0.3617,-0.06836,-0.29334
83.56,-0.36021,-0.065294,-0.29492
83.58,-0.35224,-0.061398,-0.29084
83.6,-0.33594,-0.056667,-0.27927
83.62,-0.30953,-0.051118,-0.25841
83.64,-0.27194,-0.044785,-0.22715
83.66,-0.22322,-0.037715,-0.1855
83.68,-0.16491,-0.029971,-0.13494
83.7,-0.10002,-0.021641,-0.078379
83.72,-0.032748,-0.012858,-0.01989
83.74,0.032102,-0.0038188,0.035921
83.76,0.089847,0.0052155,0.084632
83.78,0.13667,0.01393,0.12274
83.8,0.17026,0.021993,0.14827
83.82,0.19013,0.029107,0.16102
83.84,0.19769,0.035068,0.16262
83.86,0.19591,0.039814,0.15609
83.88,0.18871,0.043447,0.14526
83.9,0.18026,0.046222,0.13404
83.92,0.17417,0.048502,0.12567
83.94,0.17284,0.050677,0.12217
83.96,0.17715,0.053078,0.12407
83.98,0.1863,0.055894,0.1304
84,0.19812,0.059127,0.13899
84.02,0.20957,0.062576,0.147
84.04,0.21738,0.065877,0.1515
84.06,0.21871,0.06857,0.15014
84.08,0.21171,0.070195,0.14152
84.1,0.19587,0.070377,0.1255
84.12,0.17203,0.068899,0.10313
84.14,0.14217,0.065737,0.076435
84.16,0.10899,0.061062,0.047926
84.18,0.075303,0.055204,0.020098
84.2,0.043525,0.048603,-0.0050781
84.22,0.015202,0.041747,-0.026545
84.24,-0.0092134,0.03512,-0.044333
84.26,-0.030345,0.02916,-0.059505
84.28,-0.049633,0.024237,-0.07387
84.3,-0.06889,0.020633,-0.089523
84.32,-0.089767,0.018541,-0.10831
84.34,-0.11325,0.01805,-0.1313
84.36,-0.13927,0.019144,-0.15841
84.38,-0.16655,0.02169,-0.18824
84.4,-0.19268,0.025444,-0.21812
84.42,-0.21443,0.030057,-0.24449
84.44,-0.22826,0.035103,-0.26337
84.46,-0.2309,0.040119,-0.27102
84.48,-0.21992,0.044648,-0.26457
84.5,-0.19421,0.048288,-0.2425
84.52,-0.15426,0.050725,-0.20498
84.54,-0.10216,0.05175,-0.15391
84.56,-0.04145,0.051255,-0.092705
84.58,0.023292,0.049218,-0.025927
84.6,0.086997,0.045677,0.04132
84.62,0.14468,0.040711,0.10397
84.64,0.19198,0.034428,0.15755
84.66,0.22561,0.026979,0.19863
84.68,0.24364,0.018578,0.22506
84.7,0.24555,0.0095279,0.23602
84.72,0.23215,0.00023897,0.23191
84.74,0.20531,-0.0087715,0.21408
84.76,0.1676,-0.016911,0.18452
84.78,0.1219,-0.023569,0.14547
84.8,0.070963,-0.028201,0.099164
84.82,0.017224,-0.030411,0.047635
84.84,-0.037415,-0.030026,-0.0073891
84.86,-0.091556,-0.027142,-0.064414
84.88,-0.14416,-0.022127,-0.12204
84.9,-0.19432,-0.015583,-0.17874
84.92,-0.24094,-0.0082637,-0.23268
84.94,-0.28252,-0.00097953,-0.28154
84.96,-0.31698,0.0055136,-0.32249
84.98,-0.34171,0.010606,-0.35231
85,-0.35377,0.013899,-0.36767
85.02,-0.35027,0.015235,-0.36551
85.04,-0.32891,0.014687,-0.3436
85.06,-0.2885,0.012521,-0.30102
85.08,-0.22948,0.0091275,-0.23861
85.1,-0.1542,0.004958,-0.15915
85.12,-0.066939,0.00045181,-0.06739
85.14,0.026312,-0.0040163,0.030328
85.16,0.11848,-0.0081701,0.12665
85.18,0.20219,-0.011844,0.21403
85.2,0.2707,-0.014974,0.28567
85.22,0.31876,-0.017569,0.33632
85.24,0.34332,-0.019677,0.363
85.26,0.34394,-0.021345,0.36529
85.28,0.32271,-0.022591,0.3453
85.3,0.2839,-0.023385,0.30729
85.32,0.23324,-0.023654,0.25689
85.34,0.17696,-0.023301,0.20026
85.36,0.1209,-0.022247,0.14315
85.38,0.069659,-0.02047,0.090129
85.4,0.026125,-0.018044,0.044169
85.42,-0.0086844,-0.01516,0.0064752
85.44,-0.035377,-0.012118,-0.023258
85.46,-0.055647,-0.0092976,-0.046349
85.48,-0.071566,-0.0070927,-0.064473
85.5,-0.084864,-0.0058412,-0.079023
85.52,-0.096381,-0.005753,-0.090628
85.54,-0.1058,-0.006857,-0.098939
85.56,-0.1117,-0.0089816,-0.10272
85.58,-0.112,-0.011774,-0.10022
85.6,-0.10451,-0.014756,-0.089757
85.62,-0.087695,-0.017409,-0.070286
85.64,-0.061202,-0.019261,-0.041941
85.66,-0.026268,-0.019967,-0.0063011
85.68,0.014281,-0.01936,0.033641
85.7,0.056358,-0.017466,0.073823
85.72,0.095242,-0.014478,0.10972
85.74,0.12638,-0.010705,0.13709
85.76,0.1462,-0.0065077,0.1527
85.78,0.15273,-0.0022328,0.15497
85.8,0.14603,0.0018317,0.1442
85.82,0.12813,0.0054799,0.12265
85.84,0.10275,0.0085854,0.094161
85.86,0.074638,0.011083,0.063555
85.88,0.048836,0.012946,0.035891
85.9,0.029861,0.014159,0.015701
85.92,0.021054,0.01472,0.0063335
85.94,0.024148,0.014637,0.0095109
85.96,0.039105,0.013945,0.025161
85.98,0.064245,0.012726,0.05152
86,0.096586,0.011116,0.08547
86.02,0.13234,0.0093063,0.12304
86.04,0.16747,0.007518,0.15995
86.06,0.19817,0.0059777,0.19219
86.08,0.22129,0.0048792,0.21641
86.1,0.23462,0.0043519,0.23026
86.12,0.23693,0.0044409,0.23249
86.14,0.22802,0.0051021,0.22292
86.16,0.2085,0.0062138,0.20229
86.18,0.17961,0.0075988,0.17201
86.2,0.14296,0.0090523,0.1339
86.22,0.10029,0.010368,0.089921
86.24,0.053336,0.011362,0.041974
86.26,0.0036898,0.011882,-0.0081927
86.28,-0.047188,0.011829,-0.059017
86.3,-0.097903,0.011157,-0.10906
86.32,-0.14701,0.0098898,-0.1569
86.34,-0.1929,0.0081306,-0.20103
86.36,-0.23371,0.0060674,-0.23978
86.38,-0.26736,0.003971,-0.27133
86.4,-0.29169,0.0021768,-0.29386
86.42,-0.30471,0.0010483,-0.30576
86.44,-0.30498,0.00092433,-0.30591
86.46,-0.29196,0.0020574,-0.29402
86.48,-0.26627,0.0045561,-0.27083
86.5,-0.22986,0.0083444,-0.2382
86.52,-0.18587,0.013151,-0.19902
86.54,-0.13834,0.018534,-0.15688
86.56,-0.091602,0.023938,-0.11554
86.58,-0.049642,0.028779,-0.078421
86.6,-0.015448,0.03253,-0.047978
86.62,0.0095054,0.0348,-0.025295
86.64,0.025485,0.035381,-0.0098966
86.66,0.034405,0.034264,0.00014079
86.68,0.039404,0.031611,0.0077929
86.7,0.044171,0.027704,0.016467
86.72,0.052162,0.02288,0.029282
86.74,0.065869,0.017466,0.048403
86.76,0.08629,0.011736,0.074554
86.78,0.11272,0.0058932,0.10682
86.8,0.14288,7.5859e-05,0.1428
86.82,0.17338,-0.0056199,0.179
86.84,0.20039,-0.011108,0.2115
86.86,0.22033,-0.016291,0.23662
86.88,0.23051,-0.021047,0.25156
86.9,0.22956,-0.025245,0.25481
86.92,0.21755,-0.028764,0.24632
86.94,0.19583,-0.031522,0.22735
86.96,0.16664,-0.033502,0.20014
86.98,0.13261,-0.034759,0.16737
87,0.096279,-0.035413,0.13169
87.02,0.059616,-0.035623,0.095238
87.04,0.023832,-0.035554,0.059386
87.06,-0.010677,-0.035344,0.024667
87.08,-0.044183,-0.035074,-0.0091095
87.1,-0.077353,-0.034764,-0.042589
87.12,-0.11091,-0.034379,-0.076526
87.14,-0.14528,-0.033851,-0.11143
87.16,-0.18039,-0.033104,-0.14728
87.18,-0.21546,-0.032086,-0.18337
87.2,-0.24902,-0.03078,-0.21824
87.22,-0.27905,-0.02921,-0.24984
87.24,-0.30316,-0.027436,-0.27572
87.26,-0.31895,-0.025541,-0.29341
87.28,-0.32435,-0.023614,-0.30074
87.3,-0.31797,-0.021742,-0.29623
87.32,-0.29939,-0.020007,-0.27938
87.34,-0.26934,-0.018489,-0.25085
87.36,-0.22974,-0.017268,-0.21247
87.38,-0.18352,-0.016425,-0.1671
87.4,-0.13435,-0.016034,-0.11832
87.42,-0.086133,-0.016145,-0.069988
87.44,-0.042552,-0.016762,-0.025791
87.46,-0.0065637,-0.017813,0.01125
87.48,0.019964,-0.019141,0.039105
87.5,0.036416,-0.020498,0.056914
87.52,0.043382,-0.021568,0.06495
87.54,0.042387,-0.022005,0.064393
87.56,0.035475,-0.021492,0.056967
87.58,0.024742,-0.019794,0.044537
87.6,0.011936,-0.016809,0.028745
87.62,-0.0017921,-0.012596,0.010804
87.64,-0.015911,-0.0073729,-0.0085385
87.66,-0.030324,-0.0014893,-0.028835
87.68,-0.045022,0.0046291,-0.049651
87.7,-0.059695,0.010545,-0.07024
87.72,-0.073415,0.015874,-0.08929
87.74,-0.084511,0.020334,-0.10484
87.76,-0.090689,0.023766,-0.11445
87.78,-0.089412,0.026134,-0.11555
87.8,-0.078457,0.027496,-0.10595
87.82,-0.056516,0.027958,-0.084474
87.84,-0.023719,0.027628,-0.051347
87.86,0.018102,0.026585,-0.0084833
87.88,0.065465,0.02486,0.040605
87.9,0.11365,0.02245,0.091199
87.92,0.15738,0.019345,0.13804
87.94,0.1917,0.015579,0.17612
87.96,0.21278,0.011271,0.20151
87.98,0.2186,0.0066519,0.21194
88,0.20922,0.0020735,0.20714
88.02,0.18676,-0.0020226,0.18878
88.04,0.15494,-0.0051606,0.1601
88.06,0.11833,-0.0069069,0.12524
88.08,0.081542,-0.0069513,0.088494
88.1,0.048385,-0.0051753,0.05356
88.12,0.021321,-0.0016921,0.023014
88.14,0.0011985,0.0031529,-0.0019543
88.16,-0.01265,0.0088224,-0.021472
88.18,-0.021979,0.014664,-0.036643
88.2,-0.029002,0.020006,-0.049009
88.22,-0.03571,0.024262,-0.059972
88.24,-0.04329,0.027007,-0.070297
88.26,-0.051777,0.028038,-0.079815
88.28,-0.060016,0.027381,-0.087397
88.3,-0.065929,0.025261,-0.09119
88.32,-0.067029,0.022045,-0.089074
88.34,-0.061048,0.018163,-0.079211
88.36,-0.046553,0.014033,-0.060587
88.38,-0.023397,0.010001,-0.033399
88.4,0.0070926,0.0063062,0.00078646
88.42,0.042227,0.0030766,0.03915
88.44,0.078345,0.00035193,0.077994
88.46,0.11141,-0.0018823,0.1133
88.48,0.13769,-0.0036562,0.14134
88.5,0.15433,-0.0049858,0.15932
88.52,0.15984,-0.0058608,0.1657
88.54,0.15423,-0.0062484,0.16048
88.56,0.13895,-0.0061124,0.14506
88.58,0.11653,-0.0054372,0.12197
88.6,0.090086,-0.0042487,0.094335
88.62,0.062791,-0.0026237,0.065415
88.64,0.037367,-0.00068419,0.038052
88.66,0.015754,0.0014216,0.014332
88.68,-0.0010368,0.0035479,-0.0045846
88.7,-0.012865,0.0055801,-0.018446
88.72,-0.020247,0.0074573,-0.027704
88.74,-0.024043,0.0091811,-0.033224
88.76,-0.025135,0.01081,-0.035944
88.78,-0.024168,0.012439,-0.036607
88.8,-0.021399,0.014174,-0.035573
88.82,-0.016674,0.016102,-0.032776
88.84,-0.00954,0.018261,-0.027801
88.86,0.00057553,0.020633,-0.020057
88.88,0.014134,0.023129,-0.0089959
88.9,0.031277,0.025603,0.0056738
88.92,0.051681,0.02786,0.023821
88.94,0.07449,0.029677,0.044813
88.96,0.098353,0.030828,0.067525
88.98,0.12155,0.031102,0.090447
89,0.14219,0.03033,0.11186
89.02,0.15845,0.028401,0.13004
89.04,0.16881,0.025278,0.14353
89.06,0.17228,0.02101,0.15127
89.08,0.16855,0.01573,0.15282
89.1,0.15801,0.0096522,0.14836
89.12,0.14175,0.0030467,0.1387
89.14,0.12134,-0.0037822,0.12513
89.16,0.09863,-0.010529,0.10916
89.18,0.075382,-0.016915,0.092296
89.2,0.053011,-0.022713,0.075724
89.22,0.032319,-0.027757,0.060076
89.24,0.013365,-0.031941,0.045306
89.26,-0.0045068,-0.035206,0.030699
89.28,-0.02249,-0.037521,0.015031
89.3,-0.042002,-0.038871,-0.0031306
89.32,-0.064297,-0.039244,-0.025053
89.34,-0.090101,-0.038635,-0.051466
89.36,-0.11934,-0.037065,-0.082271
89.38,-0.15101,-0.034598,-0.11641
89.4,-0.18329,-0.031364,-0.15192
89.42,-0.2138,-0.027574,-0.18622
89.44,-0.23997,-0.023507,-0.21646
89.46,-0.2595,-0.019493,-0.24001
89.48,-0.27071,-0.015871,-0.25484
89.5,-0.27277,-0.012937,-0.25983
89.52,-0.26572,-0.0109,-0.25482
89.54,-0.25033,-0.0098511,-0.24048
89.56,-0.22781,-0.0097498,-0.21806
89.58,-0.19948,-0.010439,-0.18904
89.6,-0.16648,-0.011678,-0.1548
89.62,-0.12965,-0.013192,-0.11646
89.64,-0.08953,-0.014713,-0.074817
89.66,-0.046587,-0.016024,-0.030562
89.68,-0.0015042,-0.016975,0.015471
89.7,0.044495,-0.017485,0.06198
89.72,0.089433,-0.017529,0.10696
89.74,0.13055,-0.017115,0.14767
89.76,0.16452,-0.016266,0.18078
89.78,0.18785,-0.015004,0.20285
89.8,0.19748,-0.013347,0.21082
89.82,0.19139,-0.011316,0.2027
89.84,0.1691,-0.0089496,0.17805
89.86,0.13199,-0.0063076,0.13829
89.88,0.083265,-0.0034781,0.086743
89.9,0.027686,-0.00056955,0.028256
89.92,-0.029049,0.0023038,-0.031353
89.94,-0.081049,0.0050382,-0.086087
89.96,-0.12303,0.0075543,-0.13059
89.98,-0.15104,0.009802,-0.16084
90,-0.1629,0.011756,-0.17466
90.02,-0.15847,0.013404,-0.17188
90.04,-0.1395,0.014728,-0.15423
90.06,-0.10924,0.015702,-0.12494
90.08,-0.071873,0.016285,-0.088158
90.1,-0.031873,0.016442,-0.048315
90.12,0.0066598,0.016167,-0.0095069
90.14,0.040473,0.015505,0.024967
90.16,0.067455,0.014579,0.052876
90.18,0.086695,0.013584,0.073111
90.2,0.098324,0.012773,0.085551
90.22,0.10321,0.012415,0.090792
90.24,0.10256,0.01274,0.089818
90.26,0.097586,0.013887,0.083699
90.28,0.089239,0.015868,0.07337
90.3,0.078104,0.01855,0.059553
90.32,0.064489,0.021679,0.04281
90.34,0.048631,0.024918,0.023713
90.36,0.030984,0.027916,0.003068
90.38,0.012486,0.030369,-0.017882
90.4,-0.0052936,0.032065,-0.037358
90.42,-0.020183,0.032914,-0.053097
90.44,-0.029647,0.03294,-0.062587
90.46,-0.031217,0.032249,-0.063466
90.48,-0.023024,0.030986,-0.05401
90.5,-0.0043285,0.029288,-0.033617
90.52,0.024091,0.027259,-0.0031675
90.54,0.059789,0.024955,0.034833
90.56,0.098812,0.022404,0.076408
90.58,0.13618,0.019629,0.11655
90.6,0.16658,0.016686,0.1499
90.62,0.18524,0.013682,0.17155
90.64,0.18862,0.010783,0.17784
90.66,0.17511,0.0081959,0.16691
90.68,0.14519,0.0061309,0.13906
90.7,0.10142,0.0047605,0.096662
90.72,0.047946,0.0041808,0.043765
90.74,-0.010154,0.00439,-0.014544
90.76,-0.067645,0.0052886,-0.072933
90.78,-0.11986,0.0067028,-0.12657
90.8,-0.16326,0.0084216,-0.17168
90.82,-0.19564,0.010238,-0.20588
90.84,-0.2162,0.011979,-0.22818
90.86,-0.22522,0.013527,-0.23875
90.88,-0.22374,0.01481,-0.23855
90.9,-0.21312,0.015788,-0.2289
90.92,-0.19472,0.016421,-0.21114
90.94,-0.16978,0.016657,-0.18644
90.96,-0.13937,0.016417,-0.15578
90.98,-0.10451,0.015607,-0.12012
91,-0.066429,0.014141,-0.080571
91.02,-0.026629,0.011975,-0.038605
91.04,0.012975,0.0091332,0.0038421
91.06,0.05015,0.005722,0.044428
91.08,0.082535,0.0019261,0.080609
91.1,0.10793,-0.0020184,0.10995
91.12,0.12464,-0.0058658,0.1305
91.14,0.13168,-0.0094067,0.14109
91.16,0.12903,-0.012508,0.14154
91.18,0.11754,-0.015135,0.13268
91.2,0.098893,-0.017357,0.11625
91.22,0.075259,-0.019322,0.094582
91.24,0.049021,-0.021231,0.070253
91.26,0.022417,-0.023292,0.045709
91.28,-0.0027404,-0.025682,0.022941
91.3,-0.025248,-0.028525,0.0032767
91.32,-0.044584,-0.031876,-0.012708
91.34,-0.060854,-0.035716,-0.025138
91.36,-0.074647,-0.039966,-0.034681
91.38,-0.08682,-0.044491,-0.042329
91.4,-0.098265,-0.049119,-0.049145
91.42,-0.10969,-0.053646,-0.056041
91.44,-0.12144,-0.057848,-0.063592
91.46,-0.13344,-0.061495,-0.071944
91.48,-0.14516,-0.064365,-0.080798
91.5,-0.15575,-0.066266,-0.089482
91.52,-0.16416,-0.067061,-0.097094
91.54,-0.16937,-0.066685,-0.10269
91.56,-0.17062,-0.065161,-0.10546
91.58,-0.16752,-0.0626,-0.10492
91.6,-0.16014,-0.059184,-0.10096
91.62,-0.14902,-0.055143,-0.093878
91.64,-0.13499,-0.050715,-0.084277
91.66,-0.11899,-0.046113,-0.072875
91.68,-0.10181,-0.041504,-0.060309
91.7,-0.083932,-0.036994,-0.046938
91.72,-0.065352,-0.032636,-0.032715
91.74,-0.045644,-0.028449,-0.017195
91.76,-0.024093,-0.02444,0.00034648
91.78,3.5349e-05,-0.020624,0.020659
91.8,0.027177,-0.017037,0.044214
91.82,0.057178,-0.013728,0.070906
91.84,0.089117,-0.01074,0.099857
91.86,0.12129,-0.0080867,0.12938
91.88,0.15141,-0.0057271,0.15713
91.9,0.17693,-0.0035546,0.18048
91.92,0.19553,-0.0014023,0.19694
91.94,0.20558,0.00093217,0.20465
91.96,0.20647,0.0036471,0.20282
91.98,0.19878,0.0068926,0.19189
92,0.18426,0.010732,0.17353
92.02,0.16549,0.015117,0.15037
92.04,0.14542,0.019895,0.12552
92.06,0.12686,0.024822,0.10204
92.08,0.11197,0.029613,0.082361
92.1,0.10196,0.033988,0.067968
92.12,0.096905,0.037718,0.059187
92.14,0.095956,0.040661,0.055295
92.16,0.097596,0.042777,0.054818
92.18,0.1001,0.044121,0.055978
92.2,0.10197,0.04482,0.057151
92.22,0.10229,0.045043,0.057249
92.24,0.10089,0.044966,0.055924
92.26,0.098301,0.044743,0.053558
92.28,0.095552,0.044487,0.051065
92.3,0.093812,0.044263,0.049549
92.32,0.094018,0.044094,0.049924
92.34,0.096558,0.043965,0.052593
92.36,0.1011,0.043839,0.057265
92.38,0.10662,0.043668,0.062955
92.4,0.11157,0.043399,0.068167
92.42,0.11419,0.042987,0.071207
92.44,0.11296,0.042394,0.070564
92.46,0.10685,0.041592,0.065255
92.48,0.095633,0.040566,0.055067
92.5,0.079948,0.039309,0.040639
92.52,0.061189,0.03782,0.023369
92.54,0.041276,0.0361,0.0051756
92.56,0.022302,0.034151,-0.011848
92.58,0.0061738,0.031969,-0.025795
92.6,-0.0057123,0.029551,-0.035264
92.62,-0.012673,0.026898,-0.03957
92.64,-0.014804,0.024023,-0.038827
92.66,-0.012905,0.020966,-0.033872
92.68,-0.0082861,0.0178,-0.026086
92.7,-0.0025089,0.01463,-0.017139
92.72,0.0028743,0.011584,-0.0087094
92.74,0.0065415,0.0087918,-0.0022503
92.76,0.0075369,0.0063597,0.0011772
92.78,0.0053117,0.0043382,0.00097356
92.8,-0.00032022,0.0027021,-0.0030224
92.82,-0.0092827,0.0013441,-0.010627
92.84,-0.021353,8.7606e-05,-0.02144
92.86,-0.036253,-0.0012797,-0.034973
92.88,-0.053693,-0.0029591,-0.050734
92.9,-0.073356,-0.0050902,-0.068266
92.92,-0.094825,-0.0077111,-0.087114
92.94,-0.1175,-0.010738,-0.10676
92.96,-0.14053,-0.013976,-0.12656
92.98,-0.16278,-0.017151,-0.14563
93,-0.1829,-0.019974,-0.16293
93.02,-0.19944,-0.022199,-0.17724
93.04,-0.21103,-0.023681,-0.18735
93.06,-0.21662,-0.024405,-0.19222
93.08,-0.21566,-0.024489,-0.19117
93.1,-0.2082,-0.02415,-0.18406
93.12,-0.19495,-0.023646,-0.17131
93.14,-0.17716,-0.023214,-0.15395
93.16,-0.15645,-0.023008,-0.13345
93.18,-0.13457,-0.023066,-0.1115
93.2,-0.1131,-0.023301,-0.089799
93.22,-0.093285,-0.023531,-0.069754
93.24,-0.075857,-0.023525,-0.052332
93.26,-0.061029,-0.023064,-0.037965
93.28,-0.048572,-0.021992,-0.026581
93.3,-0.037985,-0.020252,-0.017733
93.32,-0.028698,-0.017898,-0.010801
93.34,-0.020261,-0.015072,-0.0051885
93.36,-0.012473,-0.011976,-0.00049658
93.38,-0.0054195,-0.0088254,0.0034059
93.4,0.00059762,-0.0058105,0.0064082
93.42,0.0052088,-0.0030743,0.0082831
93.44,0.0081705,-0.00070326,0.0088738
93.46,0.0095502,0.001264,0.0082861
93.48,0.0098485,0.0028192,0.0070294
93.5,0.010019,0.0039649,0.0060542
93.52,0.011365,0.004702,0.0066632
93.54,0.015323,0.0050258,0.010297
93.56,0.023168,0.0049329,0.018235
93.58,0.035694,0.0044324,0.031262
93.6,0.05295,0.0035579,0.049392
93.62,0.074069,0.0023734,0.071696
93.64,0.097272,0.00097032,0.096301
93.66,0.12003,-0.00054359,0.12057
93.68,0.1394,-0.0020599,0.14146
93.7,0.15248,-0.0034844,0.15596
93.72,0.15687,-0.0047461,0.16162
93.74,0.15115,-0.0057977,0.15695
93.76,0.13515,-0.0066081,0.14176
93.78,0.11008,-0.0071523,0.11723
93.8,0.078406,-0.007402,0.085808
93.82,0.043499,-0.0073249,0.050824
93.84,0.0091397,-0.0068935,0.016033
93.86,-0.021085,-0.0061027,-0.014982
93.88,-0.044336,-0.0049911,-0.039345
93.9,-0.058959,-0.0036566,-0.055302
93.92,-0.064695,-0.0022609,-0.062434
93.94,-0.062644,-0.001015,-0.061629
93.96,-0.05498,-0.00014808,-0.054832
93.98,-0.044476,0.00013695,-0.044613
94,-0.033947,-0.00029072,-0.033657
94.02,-0.025721,-0.0014529,-0.024268
94.04,-0.02124,-0.0032457,-0.017995
94.06,-0.02089,-0.005449,-0.015441
94.08,-0.024057,-0.0077611,-0.016296
94.1,-0.029418,-0.0098518,-0.019566
94.12,-0.035354,-0.011422,-0.023932
94.14,-0.040407,-0.012255,-0.028152
94.16,-0.043651,-0.01225,-0.031401
94.18,-0.044899,-0.011429,-0.033469
94.2,-0.044687,-0.0099202,-0.034767
94.22,-0.044061,-0.0079176,-0.036144
94.24,-0.044209,-0.0056391,-0.03857
94.26,-0.046056,-0.0032835,-0.042772
94.28,-0.049915,-0.0010023,-0.048913
94.3,-0.055305,0.0011106,-0.056416
94.32,-0.060973,0.0030126,-0.063986
94.34,-0.065128,0.0046948,-0.069823
94.36,-0.065836,0.0061618,-0.071998
94.38,-0.061474,0.0074167,-0.06889
94.4,-0.051129,0.0084564,-0.059585
94.42,-0.034857,0.0092773,-0.044134
94.44,-0.013724,0.0098882,-0.023612
94.46,0.010379,0.010322,5.6895e-05
94.48,0.035096,0.010644,0.024452
94.5,0.058066,0.010941,0.047125
94.52,0.07737,0.011308,0.066062
94.54,0.091865,0.011818,0.080047
94.56,0.10134,0.012499,0.088839
94.58,0.10645,0.013312,0.093138
94.6,0.10849,0.014146,0.094347
94.62,0.10904,0.014839,0.094202
94.64,0.10956,0.0152,0.094356
94.66,0.11107,0.015057,0.096013
94.68,0.11398,0.01429,0.099694
94.7,0.11803,0.012863,0.10517
94.72,0.12239,0.010834,0.11155
94.74,0.1259,0.0083453,0.11755
94.76,0.12732,0.0055949,0.12172
94.78,0.12558,0.0027999,0.12278
94.8,0.11994,0.00015642,0.11979
94.82,0.11007,-0.0021906,0.11226
94.84,0.096013,-0.0041628,0.10018
94.86,0.078106,-0.0057466,0.083852
94.88,0.056889,-0.0069778,0.063867
94.9,0.033003,-0.0079178,0.040921
94.92,0.0071473,-0.0086313,0.015779
94.94,-0.019918,-0.0091701,-0.010748
94.96,-0.047332,-0.0095694,-0.037763
94.98,-0.074095,-0.0098546,-0.06424
95,-0.099047,-0.010056,-0.088992
95.02,-0.12091,-0.010222,-0.11069
95.04,-0.1384,-0.010436,-0.12796
95.06,-0.15034,-0.010804,-0.13954
95.08,-0.15591,-0.011454,-0.14445
95.1,-0.15472,-0.012504,-0.14222
95.12,-0.14701,-0.014037,-0.13297
95.14,-0.13361,-0.016075,-0.11754
95.16,-0.11591,-0.018559,-0.097349
95.18,-0.095663,-0.021346,-0.074317
95.2,-0.074812,-0.024221,-0.050591
95.22,-0.055217,-0.026914,-0.028303
95.24,-0.038455,-0.029141,-0.0093136
95.26,-0.025661,-0.030634,0.0049735
95.28,-0.017456,-0.031176,0.01372
95.3,-0.013962,-0.030626,0.016664
95.32,-0.014888,-0.028931,0.014043
95.34,-0.019661,-0.026133,0.0064721
95.36,-0.027563,-0.02236,-0.0052037
95.38,-0.037842,-0.017806,-0.020036
95.4,-0.049768,-0.012717,-0.037051
95.42,-0.06263,-0.0073589,-0.055271
95.44,-0.075673,-0.0019962,-0.073677
95.46,-0.088015,0.0031326,-0.091148
95.48,-0.098556,0.0078352,-0.10639
95.5,-0.10594,0.011979,-0.11792
95.52,-0.1086,0.015499,-0.1241
95.54,-0.10486,0.018391,-0.12325
95.56,-0.093181,0.020708,-0.11389
95.58,-0.072434,0.022536,-0.09497
95.6,-0.042174,0.023974,-0.066148
95.62,-0.0029022,0.025112,-0.028014
95.64,0.043804,0.026015,0.017789
95.66,0.095306,0.02671,0.068596
95.68,0.1481,0.02719,0.12091
95.7,0.19817,0.027422,0.17074
95.72,0.24146,0.027364,0.21409
95.74,0.27441,0.026982,0.24743
95.76,0.29442,0.026266,0.26816
95.78,0.30019,0.025242,0.27494
95.8,0.29186,0.023966,0.26789
95.82,0.27095,0.022515,0.24843
95.84,0.24007,0.020974,0.2191
95.86,0.20247,0.019413,0.18305
95.88,0.16153,0.017877,0.14365
95.9,0.12031,0.016379,0.10393
95.92,0.081185,0.014903,0.066282
95.94,0.045696,0.01342,0.032276
95.96,0.014541,0.011904,0.0026376
95.98,-0.012213,0.010354,-0.022567
96,-0.034859,0.0088083,-0.043667
96.02,-0.053747,0.0073456,-0.061093
96.04,-0.069062,0.0060803,-0.075142
96.06,-0.080718,0.005143,-0.085861
96.08,-0.088404,0.0046553,-0.09306
96.1,-0.091747,0.0047036,-0.096451
96.12,-0.090537,0.0053178,-0.095855
96.14,-0.084949,0.0064605,-0.091409
96.16,-0.075675,0.0080277,-0.083703
96.18,-0.063929,0.0098634,-0.073792
96.2,-0.051303,0.011782,-0.063086
96.22,-0.039512,0.013598,-0.05311
96.24,-0.030071,0.015148,-0.045219
96.26,-0.024005,0.016313,-0.040318
96.28,-0.021639,0.017029,-0.038668
96.3,-0.02254,0.017285,-0.039825
96.32,-0.025616,0.017111,-0.042726
96.34,-0.029349,0.016563,-0.045912
96.36,-0.032118,0.015706,-0.047824
96.38,-0.032516,0.014597,-0.047114
96.4,-0.029626,0.013276,-0.042902
96.42,-0.023161,0.011759,-0.03492
96.44,-0.013483,0.010048,-0.023531
96.46,-0.0014845,0.0081374,-0.0096219
96.48,0.011606,0.0060268,0.0055787
96.5,0.024457,0.003732,0.020725
96.52,0.035846,0.0012933,0.034552
96.54,0.044793,-0.001222,0.046015
96.56,0.050628,-0.0037247,0.054353
96.58,0.052967,-0.0061132,0.05908
96.6,0.051645,-0.0082875,0.059933
96.62,0.046641,-0.010165,0.056806
96.64,0.038016,-0.011691,0.049707
96.66,0.025904,-0.012851,0.038756
96.68,0.010549,-0.013667,0.024216
96.7,-0.0076295,-0.014191,0.0065619
96.72,-0.027962,-0.014499,-0.013463
96.74,-0.049489,-0.014667,-0.034822
96.76,-0.070981,-0.01476,-0.056221
96.78,-0.091024,-0.014822,-0.076202
96.8,-0.10817,-0.014866,-0.093304
96.82,-0.12113,-0.014883,-0.10624
96.84,-0.12895,-0.014849,-0.1141
96.86,-0.1312,-0.014743,-0.11646
96.88,-0.12798,-0.014556,-0.11343
96.9,-0.11998,-0.014306,-0.10568
96.92,-0.10831,-0.014039,-0.094274
96.94,-0.094345,-0.01382,-0.080525
96.96,-0.079491,-0.013718,-0.065773
96.98,-0.064987,-0.013791,-0.051197
97,-0.051725,-0.014058,-0.037667
97.02,-0.040164,-0.014498,-0.025666
97.04,-0.030328,-0.015041,-0.015287
97.06,-0.021895,-0.015586,-0.0063086
97.08,-0.014337,-0.01602,0.0016827
97.1,-0.007093,-0.016245,0.0091521
97.12,0.00027541,-0.016211,0.016486
97.14,0.0079769,-0.015927,0.023904
97.16,0.015952,-0.015473,0.031425
97.18,0.023911,-0.01498,0.038892
97.2,0.031432,-0.014614,0.046046
97.22,0.038087,-0.014531,0.052618
97.24,0.043571,-0.01485,0.058421
97.26,0.047783,-0.01562,0.063403
97.28,0.050843,-0.016808,0.067651
97.3,0.053039,-0.018302,0.071341
97.32,0.054704,-0.019931,0.074635
97.34,0.056074,-0.021491,0.077565
97.36,0.057141,-0.022784,0.079925
97.38,0.057572,-0.023647,0.081219
97.4,0.056705,-0.02397,0.080675
97.42,0.053644,-0.023707,0.077351
97.44,0.04744,-0.022869,0.070308
97.46,0.037322,-0.021513,0.058835
97.48,0.022931,-0.019726,0.042657
97.5,0.0044902,-0.01761,0.0221
97.52,-0.01712,-0.015275,-0.0018448
97.54,-0.040414,-0.012831,-0.027583
97.56,-0.06348,-0.010392,-0.053088
97.58,-0.084248,-0.0080717,-0.076177
97.6,-0.10079,-0.005979,-0.094813
97.62,-0.11161,-0.0042079,-0.1074
97.64,-0.11583,-0.0028201,-0.11301
97.66,-0.11328,-0.001829,-0.11145
97.68,-0.10447,-0.0011862,-0.10328
97.7,-0.0904,-0.00077971,-0.089621
97.72,-0.072403,-0.00044539,-0.071958
97.74,-0.051893,6.1358e-06,-0.051899
97.76,-0.030206,0.00075276,-0.030958
97.78,-0.0084921,0.0019208,-0.010413
97.8,0.012299,0.0035515,0.0087471
97.82,0.031379,0.0055833,0.025796
97.84,0.048053,0.0078553,0.040198
97.86,0.061666,0.010133,0.051533
97.88,0.071598,0.012153,0.059445
97.9,0.077326,0.013671,0.063655
97.92,0.078537,0.014515,0.064022
97.94,0.075268,0.014616,0.060653
97.96,0.068011,0.014018,0.053992
97.98,0.057753,0.012871,0.044881
98,0.045916,0.011389,0.034527
98.02,0.034187,0.0098096,0.024378
98.04,0.024264,0.0083453,0.015918
98.06,0.017565,0.0071477,0.010418
98.08,0.014977,0.0062895,0.0086872
98.1,0.016673,0.0057677,0.010906
98.12,0.022082,0.0055253,0.016557
98.14,0.029984,0.0054833,0.024501
98.16,0.038746,0.0055745,0.033172
98.18,0.046625,0.0057678,0.040857
98.2,0.052092,0.0060785,0.046013
98.22,0.054092,0.0065603,0.047532
98.24,0.052208,0.0072835,0.044925
98.26,0.046679,0.0083054,0.038374
98.28,0.038298,0.0096421,0.028656
98.3,0.028209,0.011249,0.01696
98.32,0.017664,0.013015,0.0046498
98.34,0.0077944,0.014776,-0.006982
98.36,-0.00056078,0.016342,-0.016903
98.38,-0.0069247,0.017525,-0.02445
98.4,-0.011167,0.01818,-0.029347
98.42,-0.01341,0.018226,-0.031635
98.44,-0.013902,0.017662,-0.031564
98.46,-0.012899,0.016568,-0.029467
98.48,-0.010586,0.015087,-0.025673
98.5,-0.0070643,0.013401,-0.020465
98.52,-0.0024043,0.011701,-0.014106
98.54,0.0032658,0.010156,-0.0068905
98.56,0.0096606,0.0088906,0.00077008
98.58,0.016269,0.0079695,0.0083
98.6,0.02235,0.0073972,0.014952
98.62,0.026995,0.0071239,0.019871
98.64,0.029276,0.0070623,0.022214
98.66,0.028418,0.0071087,0.021309
98.68,0.023988,0.0071654,0.016823
98.7,0.016042,0.0071609,0.0088815
98.72,0.0051818,0.0070628,-0.0018809
98.74,-0.0074799,0.0068839,-0.014364
98.76,-0.020461,0.0066775,-0.027139
98.78,-0.032134,0.0065251,-0.038659
98.8,-0.040984,0.0065169,-0.047501
98.82,-0.045858,0.0067304,-0.052588
98.84,-0.046146,0.00721,-0.053356
98.86,-0.041868,0.0079534,-0.049821
98.88,-0.033635,0.0089071,-0.042543
98.9,-0.02251,0.0099723,-0.032483
98.92,-0.0097851,0.011021,-0.020806
98.94,0.0032641,0.011917,-0.0086526
98.96,0.0156,0.012541,0.0030595
98.98,0.026575,0.012809,0.013766
99,0.035978,0.012686,0.023292
99.02,0.04398,0.012182,0.031798
99.04,0.050991,0.011351,0.03964
99.06,0.057473,0.010267,0.047207
99.08,0.063755,0.0090119,0.054743
99.1,0.069894,0.0076583,0.062235
99.12,0.075621,0.0062598,0.069361
99.14,0.08038,0.0048523,0.075527
99.16,0.08344,0.0034599,0.079981
99.18,0.084064,0.0021061,0.081958
99.2,0.081666,0.0008226,0.080844
99.22,0.075951,-0.00034588,0.076297
99.24,0.066968,-0.0013458,0.068314
99.26,0.055094,-0.0021255,0.05722
99.28,0.040948,-0.0026509,0.043599
99.3,0.025259,-0.00292,0.028179
99.32,0.0087442,-0.002971,0.011715
99.34,-0.0079991,-0.0028805,-0.0051186
99.36,-0.024529,-0.0027508,-0.021779
99.38,-0.040544,-0.0026877,-0.037857
99.4,-0.055811,-0.0027756,-0.053036
99.42,-0.07008,-0.0030559,-0.067024
99.44,-0.083006,-0.0035162,-0.07949
99.46,-0.094117,-0.0040929,-0.090024
99.48,-0.10284,-0.0046884,-0.098151
99.5,-0.10857,-0.0051977,-0.10338
99.52,-0.11082,-0.0055387,-0.10528
99.54,-0.10929,-0.0056759,-0.10361
99.56,-0.104,-0.0056321,-0.098367
99.58,-0.095311,-0.0054839,-0.089827
99.6,-0.083894,-0.0053416,-0.078552
99.62,-0.07063,-0.0053196,-0.06531
99.64,-0.056485,-0.0055046,-0.05098
99.66,-0.042374,-0.0059314,-0.036443
99.68,-0.029055,-0.006572,-0.022483
99.7,-0.017076,-0.0073418,-0.0097343
99.72,-0.0067826,-0.0081202,0.0013377
99.74,0.0016268,-0.0087798,0.010407
99.76,0.0080206,-0.0092155,0.017236
99.78,0.012264,-0.0093655,0.02163
99.8,0.014186,-0.0092194,0.023406
99.82,0.013599,-0.0088105,0.02241
99.84,0.010371,-0.0081981,0.018569
99.86,0.0045273,-0.0074442,0.011971
99.88,-0.003644,-0.0065948,0.0029508
99.9,-0.013528,-0.0056701,-0.0078581
99.92,-0.024184,-0.0046685,-0.019516
99.94,-0.034425,-0.0035817,-0.030843
99.96,-0.042966,-0.0024152,-0.040551
99.98,-0.048622,-0.001207,-0.047415
100,-0.050501,-3.6149e-05,-0.050465
100.02,-0.048162,0.00098333,-0.049146
100.04,-0.041687,0.001723,-0.04341
100.06,-0.03166,0.0020704,-0.03373
100.08,-0.019054,0.0019608,-0.021015
100.1,-0.0050532,0.0014001,-0.0064533
100.12,0.0091546,0.0004723,0.0086823
100.14,0.022558,-0.0006736,0.023232
100.16,0.034445,-0.0018544,0.0363
100.18,0.044439,-0.0028939,0.047333
100.2,0.052453,-0.0036634,0.056116
100.22,0.058583,-0.004112,0.062695
100.24,0.062978,-0.0042764,0.067255
100.26,0.06572,-0.0042689,0.069989
100.28,0.066768,-0.0042464,0.071015
100.3,0.065969,-0.0043683,0.070338
100.32,0.063139,-0.0047561,0.067896
100.34,0.058191,-0.0054636,0.063655
100.36,0.051266,-0.0064675,0.057733
100.38,0.042827,-0.0076786,0.050505
100.4,0.033677,-0.0089701,0.042647
100.42,0.024879,-0.010213,0.035093
100.44,0.017592,-0.011311,0.028902
100.46,0.01284,-0.012217,0.025058
100.48,0.011289,-0.012942,0.024231
100.5,0.013053,-0.01353,0.026583
100.52,0.017602,-0.014039,0.031641
100.54,0.023804,-0.014504,0.038307
100.56,0.030077,-0.014915,0.044992
100.58,0.034655,-0.015213,0.049868
100.6,0.035893,-0.015295,0.051188
100.62,0.032564,-0.015048,0.047613
100.64,0.024081,-0.014378,0.03846
100.66,0.010598,-0.01325,0.023848
100.68,-0.0070176,-0.011702,0.0046846
100.7,-0.027338,-0.0098552,-0.017483
100.72,-0.048608,-0.0078879,-0.04072
100.74,-0.069006,-0.0060044,-0.063001
100.76,-0.086877,-0.0043902,-0.082487
100.78,-0.1009,-0.0031732,-0.097728
100.8,-0.11016,-0.0023973,-0.10776
100.82,-0.11412,-0.0020168,-0.1121
100.84,-0.11257,-0.0019116,-0.11066
100.86,-0.10555,-0.0019187,-0.10363
100.88,-0.093242,-0.0018722,-0.091369
100.9,-0.076004,-0.0016412,-0.074363
100.92,-0.054401,-0.0011566,-0.053244
100.94,-0.029283,-0.00042135,-0.028862
100.96,-0.0018688,0.00049729,-0.0023661
100.98,0.026226,0.0014885,0.024738
101,0.053041,0.0024265,0.050614
101.02,0.076428,0.0031979,0.073231
101.04,0.094305,0.0037225,0.090582
101.06,0.10495,0.003963,0.10099
101.08,0.10731,0.003923,0.10339
101.1,0.10121,0.0036378,0.097569
101.12,0.087424,0.0031613,0.084263
101.14,0.067649,0.0025531,0.065096
101.16,0.044226,0.001871,0.042355
101.18,0.019814,0.001168,0.018646
101.2,-0.0030165,0.00049321,-0.0035097
101.22,-0.022158,-0.00010596,-0.022052
101.24,-0.03624,-0.00058343,-0.035657
101.26,-0.044761,-0.0008979,-0.043863
101.28,-0.048047,-0.00102,-0.047027
101.3,-0.047084,-0.00094113,-0.046142
101.32,-0.043238,-0.00068164,-0.042556
101.34,-0.037967,-0.00029349,-0.037674
101.36,-0.032553,0.00014346,-0.032697
101.38,-0.027927,0.0005327,-0.02846
101.4,-0.024597,0.00077787,-0.025375
101.42,-0.022677,0.00080128,-0.023478
101.44,-0.021984,0.00055981,-0.022544
101.46,-0.022171,5.4334e-05,-0.022225
101.48,-0.022842,-0.0006699,-0.022172
101.5,-0.023633,-0.0015316,-0.022101
101.52,-0.024241,-0.0024283,-0.021812
101.54,-0.024414,-0.0032541,-0.021159
101.56,-0.023924,-0.003916,-0.020008
101.58,-0.02255,-0.0043444,-0.018205
101.6,-0.020078,-0.0044977,-0.01558
101.62,-0.016351,-0.0043601,-0.011991
101.64,-0.011332,-0.0039346,-0.0073973
101.66,-0.005169,-0.003235,-0.001934
101.68,0.0017595,-0.0022797,0.0040392
101.7,0.0088549,-0.0010894,0.0099444
101.72,0.015366,0.00031158,0.015055
101.74,0.020512,0.0018904,0.018622
101.76,0.023632,0.0036003,0.020032
101.78,0.024333,0.0053773,0.018955
101.8,0.022594,0.0071417,0.015452
101.82,0.0188,0.0088042,0.009996
101.84,0.013695,0.010277,0.0034182
101.86,0.0082546,0.011485,-0.0032307
101.88,0.0035201,0.012383,-0.0088628
101.9,0.00041347,0.012958,-0.012544
101.92,-0.0004144,0.013236,-0.013651
101.94,0.0013231,0.013278,-0.011955
101.96,0.0055297,0.013166,-0.007636
101.98,0.011779,0.012992,-0.0012131
102,0.019416,0.012842,0.0065748
102.02,0.027684,0.012779,0.014905
102.04,0.035831,0.012839,0.022993
102.06,0.043196,0.013021,0.030175
102.08,0.049237,0.013295,0.035942
102.1,0.053532,0.013607,0.039925
102.12,0.055759,0.013893,0.041866
102.14,0.055667,0.014091,0.041576
102.16,0.053086,0.014152,0.038934
102.18,0.047955,0.014053,0.033902
102.2,0.040382,0.013797,0.026585
102.22,0.030713,0.013414,0.017299
102.24,0.019584,0.012956,0.0066284
102.26,0.0079292,0.012484,-0.0045551
102.28,-0.0030794,0.012061,-0.01514
102.3,-0.012152,0.011734,-0.023886
102.32,-0.018057,0.011535,-0.029593
102.34,-0.019827,0.01147,-0.031297
102.36,-0.016936,0.011523,-0.028459
102.38,-0.0094316,0.011662,-0.021093
102.4,0.0020275,0.011849,-0.009821
102.42,0.016235,0.012048,0.0041875
102.44,0.031595,0.012234,0.01936
102.46,0.046345,0.012398,0.033947
102.48,0.058812,0.012542,0.04627
102.5,0.067641,0.012676,0.054964
102.52,0.071964,0.012813,0.059151
102.54,0.071485,0.012953,0.058532
102.56,0.066462,0.013085,0.053377
102.58,0.057609,0.013181,0.044428
102.6,0.045947,0.0132,0.032746
102.62,0.032627,0.0131,0.019527
102.64,0.018781,0.012837,0.0059435
102.66,0.0054051,0.012384,-0.0069784
102.68,-0.0066938,0.011723,-0.018417
102.7,-0.016907,0.010856,-0.027763
102.72,-0.024798,0.0097877,-0.034586
102.74,-0.030062,0.0085286,-0.038591
102.76,-0.032504,0.0070823,-0.039586
102.78,-0.032035,0.0054463,-0.037481
102.8,-0.0287,0.0036149,-0.032315
102.82,-0.022725,0.0015882,-0.024313
102.84,-0.014557,-0.00061659,-0.01394
102.86,-0.0048889,-0.0029541,-0.0019349
102.88,0.0053592,-0.0053461,0.010705
102.9,0.015107,-0.0076852,0.022792
102.92,0.023223,-0.0098482,0.033071
102.94,0.028656,-0.011717,0.040373
102.96,0.030577,-0.013201,0.043778
102.98,0.028486,-0.014259,0.042745
103,0.022275,-0.014911,0.037185
103.02,0.012238,-0.015232,0.02747
103.04,-0.00098387,-0.015341,0.014357
103.06,-0.016496,-0.015372,-0.0011238
103.08,-0.033269,-0.015446,-0.017823
103.1,-0.050254,-0.015641,-0.034612
103.12,-0.066475,-0.01598,-0.050495
103.14,-0.081099,-0.016428,-0.064671
103.16,-0.09346,-0.016904,-0.076555
103.18,-0.10306,-0.017312,-0.085752
103.2,-0.10958,-0.017562,-0.092022
103.22,-0.11284,-0.017599,-0.095244
103.24,-0.11281,-0.017415,-0.095399
103.26,-0.10962,-0.017052,-0.09257
103.28,-0.10355,-0.01658,-0.086969
103.3,-0.095027,-0.016082,-0.078944
103.32,-0.084617,-0.015626,-0.068991
103.34,-0.072962,-0.015244,-0.057718
103.36,-0.06072,-0.014933,-0.045787
103.38,-0.048482,-0.014655,-0.033827
103.4,-0.036703,-0.014359,-0.022344
103.42,-0.025659,-0.014003,-0.011655
103.44,-0.015432,-0.013573,-0.0018591
103.46,-0.0059527,-0.013093,0.0071402
103.48,0.0029323,-0.012623,0.015556
103.5,0.011366,-0.012245,0.023611
103.52,0.019396,-0.012034,0.03143
103.54,0.026912,-0.012035,0.038948
103.56,0.033637,-0.012248,0.045884
103.58,0.039156,-0.012614,0.05177
103.6,0.043003,-0.013031,0.056034
103.62,0.044758,-0.013374,0.058132
103.64,0.044148,-0.013522,0.057669
103.66,0.041118,-0.013384,0.054502
103.68,0.035858,-0.012925,0.048783
103.7,0.028777,-0.012162,0.040939
103.72,0.020433,-0.011161,0.031595
103.74,0.011448,-0.010018,0.021466
103.76,0.0024148,-0.0088268,0.011242
103.78,-0.0061636,-0.0076653,0.0015017
103.8,-0.013899,-0.0065755,-0.0073234
103.82,-0.020504,-0.0055629,-0.014941
103.84,-0.025748,-0.0046039,-0.021144
103.86,-0.02941,-0.0036608,-0.025749
103.88,-0.031243,-0.0026973,-0.028546
103.9,-0.030976,-0.00169,-0.029286
103.92,-0.028355,-0.00063202,-0.027723
103.94,-0.023216,0.00047053,-0.023686
103.96,-0.015574,0.0016079,-0.017182
103.98,-0.0056974,0.0027756,-0.008473
104,0.0058607,0.0039786,0.0018821
104.02,0.018288,0.0052284,0.013059
104.04,0.030597,0.006532,0.024065
104.06,0.041767,0.0078768,0.03389
104.08,0.050892,0.0092165,0.041675
104.1,0.057329,0.010465,0.046864
104.12,0.060795,0.0115,0.049295
104.14,0.061393,0.012184,0.049209
104.16,0.059563,0.012388,0.047175
104.18,0.055978,0.012026,0.043952
104.2,0.05139,0.011078,0.040312
104.22,0.04649,0.009608,0.036882
104.24,0.041791,0.0077567,0.034035
104.26,0.037568,0.0057233,0.031844
104.28,0.033865,0.0037317,0.030134
104.3,0.030559,0.0019913,0.028568
104.32,0.027449,0.00066248,0.026786
104.34,0.024351,-0.0001667,0.024518
104.36,0.021167,-0.0004871,0.021654
104.38,0.017908,-0.00035842,0.018267
104.4,0.014667,0.00011353,0.014554
104.42,0.011559,0.00080505,0.010754
104.44,0.0086477,0.0016007,0.007047
104.46,0.005884,0.0024108,0.0034732
104.48,0.0030878,0.0031783,-9.0456e-05
104.5,-2.4865e-05,0.0038739,-0.0038988
104.52,-0.0037665,0.0044857,-0.0082522
104.54,-0.0083755,0.0050066,-0.013382
104.56,-0.013915,0.0054263,-0.019341
104.58,-0.020202,0.0057298,-0.025931
104.6,-0.026788,0.0059027,-0.032691
104.62,-0.033014,0.0059408,-0.038954
104.64,-0.038104,0.0058587,-0.043963
104.66,-0.041316,0.0056928,-0.047008
104.68,-0.042078,0.005498,-0.047576
104.7,-0.040106,0.0053349,-0.045441
104.72,-0.035464,0.0052539,-0.040718
104.74,-0.028554,0.0052795,-0.033833
104.76,-0.020045,0.0054003,-0.025446
104.78,-0.010767,0.00557,-0.016337
104.8,-0.001573,0.0057188,-0.0072918
104.82,0.006772,0.0057728,0.00099919
104.84,0.013673,0.0056774,0.0079955
104.86,0.018741,0.005416,0.013325
104.88,0.021787,0.0050189,0.016768
104.9,0.022792,0.0045597,0.018232
104.92,0.021862,0.0041378,0.017724
104.94,0.019204,0.0038533,0.01535
104.96,0.01511,0.0037794,0.011331
104.98,0.0099721,0.0039413,0.0060308
105,0.0042895,0.0043062,-1.6683e-05
105.02,-0.0013246,0.0047889,-0.0061135
105.04,-0.0061723,0.0052702,-0.011443
105.06,-0.0095374,0.0056242,-0.015162
105.08,-0.010787,0.0057467,-0.016534
105.1,-0.0094938,0.0055777,-0.015072
105.12,-0.0055462,0.0051122,-0.010658
105.14,0.00077687,0.0043976,-0.0036208
105.16,0.0087979,0.0035193,0.0052786
105.18,0.017509,0.0025781,0.014931
105.2,0.025711,0.0016683,0.024042
105.22,0.032196,0.00086027,0.031336
105.24,0.035947,0.00019229,0.035755
105.26,0.036296,-0.00032704,0.036623
105.28,0.033027,-0.00070896,0.033736
105.3,0.026386,-0.00097123,0.027357
105.32,0.017014,-0.0011266,0.018141
105.34,0.0058108,-0.0011771,0.0069879
105.36,-0.0062292,-0.001116,-0.0051132
105.38,-0.018169,-0.0009358,-0.017234
105.4,-0.029244,-0.00063988,-0.028604
105.42,-0.038908,-0.0002518,-0.038656
105.44,-0.046827,0.0001808,-0.047008
105.46,-0.052821,0.00059066,-0.053411
105.48,-0.056787,0.0009033,-0.05769
105.5,-0.058645,0.0010542,-0.059699
105.52,-0.05831,0.0010063,-0.059316
105.54,-0.055713,0.00076213,-0.056475
105.56,-0.050859,0.00036706,-0.051226
105.58,-0.043895,-9.801e-05,-0.043797
105.6,-0.035169,-0.0005334,-0.034635
105.62,-0.025244,-0.00084255,-0.024402
105.64,-0.01486,-0.00095365,-0.013907
105.66,-0.0048369,-0.00083553,-0.0040014
105.68,0.0040547,-0.00050366,0.0045583
105.7,0.011227,-1.5186e-05,0.011242
105.72,0.016382,0.00054577,0.015837
105.74,0.019561,0.0010883,0.018472
105.76,0.021116,0.0015355,0.01958
105.78,0.021625,0.0018399,0.019785
105.8,0.021752,0.0019915,0.01976
105.82,0.0221,0.0020154,0.020084
105.84,0.023084,0.0019618,0.021122
105.86,0.024864,0.0018915,0.022973
105.88,0.027336,0.001861,0.025475
105.9,0.03019,0.0019103,0.02828
105.92,0.033015,0.0020581,0.030957
105.94,0.035409,0.0023025,0.033106
105.96,0.037077,0.0026273,0.034449
105.98,0.037885,0.0030096,0.034876
106,0.037867,0.003427,0.03444
106.02,0.037175,0.0038609,0.033314
106.04,0.036015,0.0042955,0.031719
106.06,0.034566,0.0047128,0.029853
106.08,0.032931,0.005087,0.027844
106.1,0.03111,0.0053804,0.02573
106.12,0.029027,0.0055436,0.023483
106.14,0.026571,0.0055217,0.021049
106.16,0.023664,0.0052649,0.018399
106.18,0.020307,0.0047425,0.015565
106.2,0.01661,0.0039544,0.012656
106.22,0.01278,0.0029386,0.0098414
106.24,0.0090847,0.0017702,0.0073145
106.26,0.0057924,0.00055121,0.0052412
106.28,0.0031123,-0.0006063,0.0037186
106.3,0.001151,-0.0016012,0.0027523
106.32,-0.00010386,-0.0023632,0.0022593
106.34,-0.00076903,-0.002866,0.002097
106.36,-0.0010265,-0.0031322,0.0021057
106.38,-0.0010735,-0.0032259,0.0021524
106.4,-0.0010764,-0.0032373,0.0021609
106.42,-0.0011416,-0.0032615,0.0021199
106.44,-0.0013095,-0.0033776,0.0020682
106.46,-0.0015703,-0.0036326,0.0020624
106.48,-0.0018932,-0.0040341,0.002141
106.5,-0.0022576,-0.0045534,0.0022957
106.52,-0.0026754,-0.0051365,0.0024611
106.54,-0.003197,-0.0057208,0.0025238
106.56,-0.003902,-0.0062509,0.0023489
106.58,-0.0048793,-0.0066903,0.001811
106.6,-0.0062061,-0.0070257,0.00081963
106.62,-0.0079342,-0.0072635,-0.00067068
106.64,-0.01009,-0.0074206,-0.0026689
106.66,-0.012683,-0.0075131,-0.0051701
106.68,-0.015729,-0.0075477,-0.0081809
106.7,-0.019255,-0.0075188,-0.011736
106.72,-0.023304,-0.0074129,-0.015891
106.74,-0.027915,-0.0072181,-0.020697
106.76,-0.033083,-0.0069369,-0.026146
106.78,-0.038715,-0.0065956,-0.03212
106.8,-0.044592,-0.0062474,-0.038344
106.82,-0.05035,-0.0059664,-0.044383
106.84,-0.055496,-0.005832,-0.049664
106.86,-0.059462,-0.0059091,-0.053553
106.88,-0.061687,-0.0062273,-0.05546
106.9,-0.061715,-0.006767,-0.054948
106.92,-0.059287,-0.0074563,-0.051831
106.94,-0.054402,-0.0081813,-0.04622
106.96,-0.047333,-0.0088084,-0.038525
106.98,-0.038601,-0.0092134,-0.029388
107,-0.028894,-0.0093099,-0.019584
107.02,-0.018967,-0.0090705,-0.0098965
107.04,-0.0095362,-0.008534,-0.0010022
107.06,-0.0011909,-0.0077975,0.0066066
107.08,0.0056586,-0.0069945,0.012653
107.1,0.010793,-0.0062642,0.017057
107.12,0.014158,-0.0057212,0.01988
107.14,0.015823,-0.0054318,0.021254
107.16,0.015923,-0.005403,0.021326
107.18,0.014631,-0.005587,0.020218
107.2,0.012142,-0.0058975,0.018039
107.22,0.0086811,-0.0062337,0.014915
107.24,0.0045301,-0.0065051,0.011035
107.26,4.8295e-05,-0.0066484,0.0066967
107.28,-0.0043242,-0.0066352,0.002311
107.3,-0.0080924,-0.0064672,-0.0016252
107.32,-0.010764,-0.0061631,-0.004601
107.34,-0.011931,-0.005743,-0.0061877
107.36,-0.011351,-0.0052145,-0.0061367
107.38,-0.0090199,-0.0045676,-0.0044523
107.4,-0.0051956,-0.0037793,-0.0014164
107.42,-0.00038007,-0.0028253,0.0024452
107.44,0.0047533,-0.0016969,0.0064502
107.46,0.0094693,-0.00041452,0.0098838
107.48,0.013097,0.0009662,0.012131
107.5,0.015146,0.0023593,0.012786
107.52,0.015385,0.0036641,0.011721
107.54,0.013877,0.0047876,0.0090894
107.56,0.010954,0.0056675,0.0052866
107.58,0.0071501,0.006289,0.00086113
107.6,0.0031066,0.0066897,-0.003583
107.62,-0.00052748,0.0069509,-0.0074784
107.64,-0.0031813,0.0071766,-0.010358
107.66,-0.004419,0.0074659,-0.011885
107.68,-0.0039659,0.0078864,-0.011852
107.7,-0.0017076,0.0084549,-0.010162
107.72,0.0023256,0.0091323,-0.0068067
107.74,0.0079772,0.0098329,-0.0018556
107.76,0.014978,0.010446,0.0045323
107.78,0.022951,0.010864,0.012087
107.8,0.031413,0.011011,0.020402
107.82,0.039781,0.010861,0.02892
107.84,0.047396,0.010443,0.036953
107.86,0.053572,0.0098374,0.043734
107.88,0.05766,0.009154,0.048506
107.9,0.059136,0.0085073,0.050628
107.92,0.057678,0.0079919,0.049686
107.94,0.05323,0.0076637,0.045567
107.96,0.046029,0.0075316,0.038497
107.98,0.036583,0.00756,0.029023
108,0.025614,0.0076805,0.017934
108.02,0.013964,0.0078092,0.0061549
108.04,0.0024843,0.007864,-0.0053797
108.06,-0.0080612,0.0077788,-0.01584
108.08,-0.017073,0.0075131,-0.024586
108.1,-0.024155,0.0070537,-0.031208
108.12,-0.029118,0.006413,-0.035531
108.14,-0.031957,0.0056238,-0.037581
108.16,-0.032804,0.0047335,-0.037537
108.18,-0.031886,0.0037985,-0.035684
108.2,-0.029493,0.002879,-0.032373
108.22,-0.025954,0.0020352,-0.02799
108.24,-0.021624,0.0013219,-0.022946
108.26,-0.016875,0.00078265,-0.017658
108.28,-0.012082,0.00044436,-0.012527
108.3,-0.0075979,0.00031203,-0.00791
108.32,-0.0037107,0.00036685,-0.0040776
108.34,-0.00060771,0.00056825,-0.001176
108.36,0.0016589,0.00086081,0.00079807
108.38,0.0031816,0.001185,0.0019966
108.4,0.0041773,0.0014895,0.0026878
108.42,0.0049344,0.0017421,0.0031922
108.44,0.0057381,0.0019364,0.0038017
108.46,0.0067895,0.0020909,0.0046986
108.48,0.0081405,0.0022428,0.0058977
108.5,0.0096635,0.0024354,0.007228
108.52,0.011068,0.0027039,0.0083644
108.54,0.011965,0.0030631,0.0089016
108.56,0.011959,0.003501,0.0084581
108.58,0.01076,0.0039786,0.0067819
108.6,0.0082726,0.0044379,0.0038346
108.62,0.0046448,0.0048142,-0.00016947
108.64,0.00027081,0.0050496,-0.0047788
108.66,-0.0042665,0.005104,-0.0093705
108.68,-0.008292,0.0049615,-0.013253
108.7,-0.011153,0.004629,-0.015782
108.72,-0.012327,0.0041308,-0.016458
108.74,-0.011501,0.0034993,-0.015
108.76,-0.0086058,0.0027673,-0.011373
108.78,-0.0038089,0.0019624,-0.0057713
108.8,0.00253,0.001108,0.001422
108.82,0.00992,0.00022665,0.0096933
108.84,0.0178,-0.00065357,0.018454
108.86,0.025591,-0.0014946,0.027085
108.88,0.032722,-0.0022479,0.03497
108.9,0.038658,-0.0028607,0.041519
108.92,0.042903,-0.0032864,0.04619
108.94,0.045029,-0.0034983,0.048527
108.96,0.044704,-0.0035012,0.048205
108.98,0.041741,-0.0033379,0.045078
109,0.036149,-0.0030857,0.039235
109.02,0.028173,-0.0028446,0.031018
109.04,0.018304,-0.0027175,0.021021
109.06,0.0072495,-0.0027875,0.010037
109.08,-0.0041322,-0.0030992,-0.001033
109.1,-0.014941,-0.0036464,-0.011295
109.12,-0.024356,-0.0043729,-0.019983
109.14,-0.031744,-0.0051837,-0.02656
109.16,-0.036741,-0.0059656,-0.030775
109.18,-0.039284,-0.0066117,-0.032672
109.2,-0.039587,-0.0070429,-0.032544
109.22,-0.038076,-0.0072228,-0.030853
109.24,-0.03529,-0.0071611,-0.028129
109.26,-0.031788,-0.0069064,-0.024882
109.28,-0.028063,-0.0065314,-0.021532
109.3,-0.024498,-0.0061141,-0.018384
109.32,-0.021348,-0.0057215,-0.015626
109.34,-0.018754,-0.0053983,-0.013356
109.36,-0.016772,-0.0051645,-0.011608
109.38,-0.015397,-0.0050196,-0.010377
109.4,-0.014577,-0.0049506,-0.0096265
109.42,-0.014214,-0.004942,-0.0092725
109.44,-0.014153,-0.0049812,-0.0091721
109.46,-0.014172,-0.00506,-0.0091116
109.48,-0.013986,-0.0051704,-0.0088161
109.5,-0.013283,-0.0052982,-0.0079852
109.52,-0.011768,-0.0054172,-0.006351
109.54,-0.0092335,-0.0054876,-0.003746
109.56,-0.0056232,-0.0054599,-0.00016332
109.58,-0.0010758,-0.005286,0.0042102
109.6,0.0040695,-0.0049322,0.0090017
109.62,0.0093096,-0.004393,0.013703
109.64,0.014054,-0.0036988,0.017753
109.66,0.017726,-0.0029148,0.020641
109.68,0.019861,-0.0021311,0.021992
109.7,0.020189,-0.0014436,0.021632
109.72,0.01867,-0.00093149,0.019601
109.74,0.015494,-0.00063741,0.016131
109.76,0.01103,-0.00055456,0.011585
109.78,0.0057575,-0.00062624,0.0063837
109.8,0.0001849,-0.00075785,0.00094275
109.82,-0.0052098,-0.0008393,-0.0043705
109.84,-0.010021,-0.00077235,-0.0092482
109.86,-0.013924,-0.000496,-0.013428
109.88,-0.016673,-3.4921e-06,-0.01667
109.9,-0.018079,0.0006537,-0.018733
109.92,-0.018009,0.0013761,-0.019385
109.94,-0.016389,0.0020382,-0.018427
109.96,-0.013236,0.0025169,-0.015753
109.98,-0.0086874,0.0027192,-0.011407
110,-0.0030282,0.0026024,-0.0056306
110.02,0.0033008,0.002183,0.0011178
110.04,0.0097314,0.0015306,0.0082008
110.06,0.015628,0.00075103,0.014877
110.08,0.020374,-3.7892e-05,0.020412
110.1,0.023463,-0.0007318,0.024195
110.12,0.024578,-0.0012594,0.025838
110.14,0.023639,-0.0015926,0.025232
110.16,0.020801,-0.0017451,0.022546
110.18,0.016412,-0.0017614,0.018173
110.2,0.010943,-0.001699,0.012642
110.22,0.0048997,-0.0016104,0.0065101
110.24,-0.0012534,-0.0015285,0.00027515
110.26,-0.0071437,-0.0014604,-0.0056833
110.28,-0.012507,-0.0013889,-0.011118
110.3,-0.017172,-0.0012823,-0.01589
110.32,-0.021034,-0.0011075,-0.019926
110.34,-0.024011,-0.00084368,-0.023167
110.36,-0.026031,-0.0004903,-0.025541
110.38,-0.027031,-6.9635e-05,-0.026961
110.4,-0.026973,0.00037886,-0.027351
110.42,-0.025879,0.00080939,-0.026688
110.44,-0.023861,0.0011829,-0.025043
110.46,-0.021124,0.0014785,-0.022603
110.48,-0.017955,0.0016993,-0.019654
110.5,-0.01467,0.0018713,-0.016541
110.52,-0.011556,0.0020354,-0.013592
110.54,-0.0088071,0.0022333,-0.01104
110.56,-0.0064769,0.002494,-0.0089709
110.58,-0.0044688,0.0028208,-0.0072896
110.6,-0.0025613,0.0031868,-0.0057481
110.62,-0.00046858,0.0035367,-0.0040053
110.64,0.0020819,0.003798,-0.0017161
110.66,0.0052725,0.0038975,0.001375
110.68,0.0091408,0.0037792,0.0053617
110.7,0.013561,0.00342,0.010141
110.72,0.018264,0.0028393,0.015424
110.74,0.02289,0.002098,0.020792
110.76,0.027062,0.0012898,0.025772
110.78,0.03045,0.00052362,0.029927
110.8,0.032829,-9.7115e-05,0.032927
110.82,0.034098,-0.00049491,0.034592
110.84,0.034271,-0.0006333,0.034904
110.86,0.033456,-0.0005236,0.033979
110.88,0.031804,-0.00022198,0.032025
110.9,0.029477,0.00018244,0.029295
110.92,0.026622,0.00058567,0.026037
110.94,0.023357,0.00088919,0.022468
110.96,0.019777,0.0010182,0.018759
110.98,0.015968,0.00093436,0.015033
111,0.012012,0.00064042,0.011372
111.02,0.0079994,0.00017695,0.0078224
111.04,0.0040158,-0.00038809,0.0044039
111.06,0.00013479,-0.00097394,0.0011087
111.08,-0.0035956,-0.0015025,-0.0020931
111.1,-0.0071587,-0.0019118,-0.0052469
111.12,-0.010565,-0.0021644,-0.0084002
111.14,-0.013835,-0.0022508,-0.011584
111.16,-0.01698,-0.0021868,-0.014793
111.18,-0.01998,-0.0020061,-0.017974
111.2,-0.022774,-0.0017516,-0.021023
111.22,-0.025262,-0.0014655,-0.023796
111.24,-0.027323,-0.0011811,-0.026142
111.26,-0.028846,-0.00091776,-0.027928
111.28,-0.029759,-0.00067902,-0.02908
111.3,-0.03005,-0.00045368,-0.029596
111.32,-0.029771,-0.00021979,-0.029551
111.34,-0.029027,4.9968e-05,-0.029077
111.36,-0.027947,0.00038238,-0.028329
111.38,-0.026649,0.00079813,-0.027447
111.4,-0.02521,0.0013075,-0.026518
111.42,-0.023658,0.0019075,-0.025565
111.44,-0.021964,0.0025812,-0.024546
111.46,-0.020075,0.0032992,-0.023374
111.48,-0.017931,0.004022,-0.021953
111.5,-0.015496,0.0047048,-0.020201
111.52,-0.01277,0.005303,-0.018073
111.54,-0.0097763,0.0057767,-0.015553
111.56,-0.0065432,0.0060962,-0.012639
111.58,-0.0030677,0.006245,-0.0093127
111.6,0.00070943,0.0062215,-0.0055121
111.62,0.0049104,0.0060389,-0.0011285
111.64,0.0096992,0.005723,0.0039761
111.66,0.015231,0.005309,0.0099215
111.68,0.021581,0.0048373,0.016744
111.7,0.028677,0.0043489,0.024328
111.72,0.036246,0.0038819,0.032365
111.74,0.043804,0.0034678,0.040336
111.76,0.050689,0.0031289,0.04756
111.78,0.05615,0.002877,0.053273
111.8,0.059461,0.002712,0.056749
111.82,0.060045,0.0026226,0.057423
111.84,0.057585,0.0025869,0.054998
111.86,0.052087,0.0025753,0.049511
111.88,0.043891,0.0025538,0.041337
111.9,0.033624,0.0024891,0.031135
111.92,0.022106,0.002354,0.019752
111.94,0.010231,0.0021331,0.0080975
111.96,-0.0011536,0.0018261,-0.0029797
111.98,-0.011336,0.0014506,-0.012787
112,-0.019806,0.0010396,-0.020846
112.02,-0.026266,0.00063745,-0.026904
112.04,-0.030618,0.0002914,-0.03091
112.06,-0.03292,4.2799e-05,-0.032962
112.08,-0.033336,-8.2141e-05,-0.033254
112.1,-0.032101,-7.8948e-05,-0.032023
112.12,-0.029486,3.2437e-05,-0.029518
112.14,-0.025783,0.00020992,-0.025993
112.16,-0.0213,0.0003963,-0.021696
112.18,-0.016353,0.00052976,-0.016883
112.2,-0.011254,0.00055581,-0.01181
112.22,-0.0062923,0.00043809,-0.0067304
112.24,-0.0017032,0.00016579,-0.001869
112.26,0.0023527,-0.00024397,0.0025966
112.28,0.0058072,-0.00074916,0.0065563
112.3,0.0086841,-0.0012906,0.0099747
112.32,0.011079,-0.0018027,0.012882
112.34,0.013122,-0.0022252,0.015347
112.36,0.01493,-0.0025126,0.017443
112.38,0.016567,-0.0026416,0.019209
112.4,0.01801,-0.0026128,0.020623
112.42,0.019143,-0.0024487,0.021591
112.44,0.019771,-0.0021887,0.02196
112.46,0.019662,-0.0018814,0.021544
112.48,0.018596,-0.0015764,0.020172
112.5,0.016415,-0.0013177,0.017733
112.52,0.013072,-0.0011374,0.014209
112.54,0.0086515,-0.0010531,0.0097045
112.56,0.0033752,-0.0010662,0.0044414
112.58,-0.0024173,-0.0011631,-0.0012542
112.6,-0.0083039,-0.0013174,-0.0069865
112.62,-0.013825,-0.0014936,-0.012331
112.64,-0.018532,-0.0016521,-0.01688
112.66,-0.022034,-0.0017547,-0.020279
112.68,-0.024034,-0.0017703,-0.022264
112.7,-0.024361,-0.0016805,-0.02268
112.72,-0.022983,-0.0014836,-0.021499
112.74,-0.020014,-0.0011962,-0.018818
112.76,-0.015707,-0.00085232,-0.014854
112.78,-0.01043,-0.00049897,-0.0099305
112.8,-0.0046321,-0.00018943,-0.0044427
112.82,0.0011983,2.5404e-05,0.0011729
112.84,0.0065881,0.00010562,0.0064825
112.86,0.011128,2.9288e-05,0.011099
112.88,0.014515,-0.00020357,0.014719
112.9,0.016584,-0.00057088,0.017154
112.92,0.017312,-0.0010323,0.018344
112.94,0.016813,-0.001536,0.018349
112.96,0.015307,-0.0020266,0.017333
112.98,0.013078,-0.002454,0.015532
113,0.01043,-0.0027789,0.013209
113.02,0.0076498,-0.0029775,0.010627
113.04,0.0049687,-0.0030422,0.0080109
113.06,0.0025517,-0.0029807,0.0055324
113.08,0.00049066,-0.0028136,0.0033042
113.1,-0.0011886,-0.0025717,0.001383
113.12,-0.0025138,-0.0022933,-0.00022048
113.14,-0.0035513,-0.0020222,-0.0015291
113.16,-0.0043925,-0.001805,-0.0025875
113.18,-0.0051414,-0.001688,-0.0034534
113.2,-0.005904,-0.0017131,-0.004191
113.22,-0.0067767,-0.0019114,-0.0048653
113.24,-0.0078334,-0.0022971,-0.0055362
113.26,-0.0091124,-0.0028613,-0.0062511
113.28,-0.010605,-0.0035689,-0.0070357
113.3,-0.012247,-0.0043592,-0.0078876
113.32,-0.013924,-0.0051522,-0.0087714
113.34,-0.015481,-0.0058594,-0.009622
113.36,-0.016752,-0.0063982,-0.010354
113.38,-0.017586,-0.0067063,-0.010879
113.4,-0.017882,-0.0067543,-0.011128
113.42,-0.017622,-0.0065518,-0.01107
113.44,-0.016876,-0.0061456,-0.010731
113.46,-0.01581,-0.0056103,-0.0102
113.48,-0.014657,-0.0050324,-0.0096249
113.5,-0.013688,-0.0044917,-0.0091962
113.52,-0.013162,-0.0040442,-0.0091182
113.54,-0.013288,-0.0037102,-0.0095776
113.56,-0.014182,-0.0034724,-0.01071
113.58,-0.015851,-0.0032814,-0.012569
113.6,-0.018182,-0.0030715,-0.01511
113.62,-0.020956,-0.0027789,-0.018177
113.64,-0.023872,-0.0023611,-0.021511
113.66,-0.026581,-0.0018103,-0.024771
113.68,-0.02872,-0.0011586,-0.027562
113.7,-0.029952,-0.00047249,-0.02948
113.72,-0.029994,0.00016106,-0.030155
113.74,-0.028644,0.0006547,-0.029298
113.76,-0.025803,0.00094135,-0.026745
113.78,-0.021488,0.00099064,-0.022479
113.8,-0.015832,0.0008171,-0.016649
113.82,-0.0090845,0.00047802,-0.0095625
113.84,-0.0015928,6.1683e-05,-0.0016545
113.86,0.00622,-0.00033122,0.0065512
113.88,0.013891,-0.00060836,0.014499
113.9,0.020955,-0.00070389,0.021659
113.92,0.02699,-0.00058968,0.02758
113.94,0.031653,-0.00027751,0.03193
113.96,0.034708,0.00018788,0.03452
113.98,0.036049,0.00074249,0.035307
114,0.0357,0.0013198,0.034381
114.02,0.033808,0.0018661,0.031942
114.04,0.030625,0.0023509,0.028274
114.06,0.026482,0.0027703,0.023712
114.08,0.021759,0.0031427,0.018617
114.1,0.016856,0.0034995,0.013357
114.12,0.012162,0.003873,0.0082891
114.14,0.0080271,0.0042855,0.0037416
114.16,0.0047368,0.0047428,-5.9345e-06
114.18,0.0024886,0.0052322,-0.0027436
114.2,0.0013742,0.0057274,-0.0043531
114.22,0.0013712,0.0061954,-0.0048242
114.24,0.002345,0.0066063,-0.0042613
114.26,0.0040652,0.0069396,-0.0028744
114.28,0.0062359,0.0071882,-0.00095226
114.3,0.0085365,0.0073564,0.00118
114.32,0.010667,0.0074553,0.0032118
114.34,0.012393,0.0074951,0.0048974
114.36,0.013573,0.0074787,0.0060947
114.38,0.014181,0.0073979,0.0067829
114.4,0.01429,0.0072347,0.0070557
114.42,0.014056,0.0069663,0.00709
114.44,0.013671,0.0065736,0.0070979
114.46,0.013324,0.0060504,0.0072731
114.48,0.013155,0.00541,0.0077451
114.5,0.013238,0.0046876,0.0085499
114.52,0.013562,0.0039363,0.0096254
114.54,0.014048,0.0032183,0.01083
114.56,0.01457,0.0025919,0.011978
114.58,0.014984,0.0020991,0.012885
114.6,0.015158,0.001755,0.013403
114.62,0.014992,0.0015447,0.013447
114.64,0.014425,0.0014251,0.013
114.66,0.013435,0.0013357,0.012099
114.68,0.012023,0.0012121,0.010811
114.7,0.010201,0.0010018,0.009199
114.72,0.0079813,0.00067709,0.0073042
114.74,0.0053739,0.00024227,0.0051317
114.76,0.0023911,-0.00026663,0.0026577
114.78,-0.00094032,-0.00078953,-0.00015079
114.8,-0.004565,-0.0012557,-0.0033093
114.82,-0.0083893,-0.0015996,-0.0067898
114.84,-0.01228,-0.0017755,-0.010505
114.86,-0.016074,-0.0017679,-0.014306
114.88,-0.019594,-0.0015945,-0.017999
114.9,-0.022675,-0.0013031,-0.021372
114.92,-0.025186,-0.00096096,-0.024225
114.94,-0.027048,-0.00064165,-0.026407
114.96,-0.028238,-0.00041078,-0.027827
114.98,-0.028782,-0.0003143,-0.028467
115,-0.028741,-0.00037145,-0.028369
115.02,-0.028186,-0.00057341,-0.027612
115.04,-0.027176,-0.00088724,-0.026289
115.06,-0.025741,-0.0012638,-0.024477
115.08,-0.023875,-0.0016472,-0.022228
115.1,-0.021546,-0.0019844,-0.019562
115.12,-0.018709,-0.0022328,-0.016476
115.14,-0.015334,-0.0023641,-0.01297
115.16,-0.011427,-0.0023666,-0.0090606
115.18,-0.007057,-0.002244,-0.004813
115.2,-0.0023603,-0.0020129,-0.00034738
115.22,0.0024571,-0.0017001,0.0041573
115.24,0.0071363,-0.0013392,0.0084755
115.26,0.011391,-0.00096741,0.012359
115.28,0.014943,-0.00062308,0.015566
115.3,0.017554,-0.00034207,0.017896
115.32,0.019061,-0.00015427,0.019215
115.34,0.019399,-7.9791e-05,0.019479
115.36,0.018613,-0.00012546,0.018738
115.38,0.016854,-0.00028256,0.017136
115.4,0.014366,-0.00052663,0.014892
115.42,0.011455,-0.00081993,0.012275
115.44,0.0084579,-0.0011169,0.0095747
115.46,0.0056981,-0.0013714,0.0070695
115.48,0.0034514,-0.0015457,0.0049971
115.5,0.0019133,-0.0016181,0.0035314
115.52,0.0011796,-0.001588,0.0027676
115.54,0.001238,-0.0014775,0.0027155
115.56,0.0019742,-0.0013281,0.0033023
115.58,0.0031892,-0.0011929,0.004382
115.6,0.0046259,-0.0011262,0.0057521
115.62,0.0060018,-0.0011718,0.0071736
115.64,0.0070414,-0.0013528,0.0083942
115.66,0.0075084,-0.0016649,0.0091733
115.68,0.0072304,-0.0020752,0.0093056
115.7,0.006118,-0.0025265,0.0086446
115.72,0.0041747,-0.0029467,0.0071214
115.74,0.0014977,-0.003261,0.0047587
115.76,-0.0017297,-0.0034061,0.0016764
115.78,-0.0052541,-0.0033413,-0.0019128
115.8,-0.0087762,-0.0030564,-0.0057198
115.82,-0.01198,-0.0025735,-0.0094068
115.84,-0.014568,-0.001943,-0.012625
115.86,-0.016291,-0.0012346,-0.015056
115.88,-0.016983,-0.00052534,-0.016458
115.9,-0.01658,0.00011413,-0.016694
115.92,-0.015129,0.0006304,-0.01576
115.94,-0.012785,0.00099501,-0.01378
115.96,-0.00979,0.0012068,-0.010997
115.98,-0.0064399,0.0012891,-0.0077289
116,-0.0030461,0.0012821,-0.0043282
116.02,0.00010713,0.0012336,-0.0011265
116.04,0.0027991,0.001188,0.0016111
116.06,0.0048981,0.0011778,0.0037202
116.08,0.0063712,0.0012184,0.0051527
116.1,0.0072795,0.0013066,0.0059729
116.12,0.0077583,0.0014236,0.0063346
116.14,0.0079881,0.001541,0.0064471
116.16,0.0081616,0.0016281,0.0065335
116.18,0.0084522,0.0016594,0.0067928
116.2,0.0089886,0.0016205,0.0073681
116.22,0.0098381,0.0015104,0.0083277
116.24,0.010999,0.0013418,0.0096576
116.26,0.012405,0.001138,0.011267
116.28,0.013928,0.00092814,0.013
116.3,0.015399,0.00074167,0.014657
116.32,0.016621,0.00060355,0.016017
116.34,0.017389,0.00053055,0.016858
116.36,0.017513,0.00052948,0.016984
116.38,0.016839,0.00059708,0.016242
116.4,0.01527,0.00072136,0.014549
116.42,0.012786,0.00088383,0.011902
116.44,0.009455,0.0010619,0.008393
116.46,0.0054357,0.0012316,0.0042041
116.48,0.00097149,0.0013693,-0.00039779
116.5,-0.0036312,0.0014542,-0.0050854
116.52,-0.0080331,0.0014701,-0.0095032
116.54,-0.0119,0.0014066,-0.013307
116.56,-0.014941,0.0012612,-0.016203
116.58,-0.016945,0.0010398,-0.017985
116.6,-0.017802,0.00075706,-0.018559
116.62,-0.017514,0.00043514,-0.017949
116.64,-0.016191,0.00010128,-0.016293
116.66,-0.014032,-0.00021582,-0.013817
116.68,-0.011296,-0.0004904,-0.010805
116.7,-0.0082685,-0.00070392,-0.0075646
116.72,-0.0052346,-0.00084845,-0.0043862
116.74,-0.0024491,-0.00092829,-0.0015208
116.76,-0.00012018,-0.00095939,0.0008392
116.78,0.0016009,-0.00096641,0.0025673
116.8,0.0026224,-0.00097817,0.0036006
116.82,0.002911,-0.001022,0.0039331
116.84,0.0024869,-0.0011186,0.0036055
116.86,0.0014183,-0.0012779,0.0026962
116.88,-0.00018473,-0.0014971,0.0013123
116.9,-0.0021789,-0.0017617,-0.0004172
116.92,-0.0043977,-0.0020484,-0.0023494
116.94,-0.0066649,-0.0023293,-0.0043357
116.96,-0.0088106,-0.0025776,-0.0062329
116.98,-0.010688,-0.0027725,-0.0079152
117,-0.012188,-0.0029019,-0.0092858
117.02,-0.013251,-0.0029649,-0.010286
117.04,-0.013872,-0.0029702,-0.010901
117.06,-0.014089,-0.002934,-0.011155
117.08,-0.013978,-0.0028756,-0.011103
117.1,-0.01363,-0.0028135,-0.010817
117.12,-0.01313,-0.002761,-0.010369
117.14,-0.01254,-0.0027232,-0.0098165
117.16,-0.011889,-0.002696,-0.0091931
117.18,-0.011171,-0.0026661,-0.0085047
117.2,-0.010351,-0.0026142,-0.0077364
117.22,-0.0093818,-0.0025179,-0.0068639
117.24,-0.0082263,-0.002357,-0.0058693
117.26,-0.0068732,-0.0021178,-0.0047554
117.28,-0.0053533,-0.0017971,-0.0035562
117.3,-0.0037439,-0.0014048,-0.0023392
117.32,-0.0021632,-0.00096338,-0.0011998
117.34,-0.0007538,-0.0005061,-0.0002477
117.36,0.00034026,-7.2214e-05,0.00041247
117.38,0.0010007,0.00029927,0.00070138
117.4,0.0011596,0.00057641,0.00058324
117.42,0.00081842,0.00074051,7.7904e-05
117.44,5.5024e-05,0.00079038,-0.00073536
117.46,-0.00097982,0.00074361,-0.0017234
117.48,-0.0020791,0.00063435,-0.0027134
117.5,-0.0030054,0.00050788,-0.0035133
117.52,-0.0035236,0.00041262,-0.0039362
117.54,-0.0034331,0.00039125,-0.0038244
117.56,-0.0025982,0.0004725,-0.0030707
117.58,-0.00096824,0.00066534,-0.0016336
117.6,0.0014125,0.00095675,0.00045577
117.62,0.0044085,0.0013137,0.0030948
117.64,0.0078087,0.0016887,0.00612
117.66,0.011352,0.0020285,0.0093239
117.68,0.014762,0.0022835,0.012478
117.7,0.017775,0.0024165,0.015358
117.72,0.020176,0.002409,0.017767
117.74,0.021821,0.0022643,0.019556
117.76,0.022647,0.0020066,0.02064
117.78,0.022677,0.0016761,0.021001
117.8,0.022009,0.001322,0.020687
117.82,0.020795,0.00099478,0.0198
117.84,0.019219,0.00073788,0.018481
117.86,0.01747,0.00058169,0.016889
117.88,0.015713,0.0005398,0.015173
117.9,0.014069,0.0006081,0.01346
117.92,0.012601,0.00076668,0.011835
117.94,0.011313,0.00098384,0.010329
117.96,0.010145,0.0012217,0.0089235
117.98,0.0089958,0.0014422,0.0075536
118,0.0077359,0.001613,0.0061229
118.02,0.0062348,0.0017122,0.0045226
118.04,0.0043858,0.0017312,0.0026546
118.06,0.0021296,0.0016758,0.0004538
118.08,-0.00052799,0.0015649,-0.0020929
118.1,-0.0035063,0.0014269,-0.0049332
118.12,-0.006651,0.001295,-0.007946
118.14,-0.0097467,0.0012007,-0.010947
118.16,-0.01254,0.0011685,-0.013708
118.18,-0.01477,0.0012106,-0.01598
118.2,-0.016202,0.0013246,-0.017526
118.22,-0.016662,0.0014932,-0.018155
118.24,-0.016063,0.0016868,-0.01775
118.26,-0.014417,0.0018691,-0.016286
118.28,-0.011839,0.0020035,-0.013842
118.3,-0.0085325,0.0020599,-0.010592
118.32,-0.0047637,0.0020207,-0.0067844
118.34,-0.00082679,0.0018839,-0.0027107
118.36,0.002992,0.0016636,0.0013284
118.38,0.0064472,0.0013872,0.00506
118.4,0.0093585,0.0010902,0.0082683
118.42,0.011621,0.0008094,0.010812
118.44,0.013205,0.00057656,0.012628
118.46,0.01414,0.00041288,0.013727
118.48,0.014494,0.00032612,0.014168
118.5,0.014351,0.00031042,0.014041
118.52,0.013788,0.0003486,0.01344
118.54,0.012861,0.00041648,0.012445
118.56,0.011599,0.00048794,0.011111
118.58,0.010012,0.00053985,0.0094719
118.6,0.0080989,0.00055575,0.0075431
118.62,0.0058679,0.0005279,0.00534
118.64,0.0033491,0.00045748,0.0028916
118.66,0.00060687,0.00035317,0.0002537
118.68,-0.0022568,0.00022868,-0.0024855
118.7,-0.0051067,9.9713e-05,-0.0052064
118.72,-0.0077858,-1.8922e-05,-0.0077669
118.74,-0.010133,-0.00011575,-0.010017
118.76,-0.011999,-0.00018426,-0.011815
118.78,-0.013267,-0.00022374,-0.013043
118.8,-0.013861,-0.00023907,-0.013622
118.82,-0.013754,-0.00023988,-0.013515
118.84,-0.012971,-0.00023876,-0.012732
118.86,-0.01158,-0.00024911,-0.011331
118.88,-0.0096885,-0.00028255,-0.0094059
118.9,-0.0074321,-0.0003465,-0.0070856
118.92,-0.0049673,-0.00044226,-0.004525
118.94,-0.0024605,-0.00056404,-0.0018964
118.96,-8.0006e-05,-0.00069943,0.00061943
118.98,0.0020137,-0.00083132,0.002845
119,0.0036782,-0.0009411,0.0046193
119.02,0.0048005,-0.0010127,0.0058132
119.04,0.0053078,-0.0010367,0.0063444
119.06,0.005177,-0.0010129,0.00619
119.08,0.0044409,-0.00095222,0.0053931
119.1,0.0031875,-0.00087489,0.0040624
119.12,0.0015531,-0.0008076,0.0023607
119.14,-0.00029192,-0.00077814,0.00048622
119.16,-0.0021635,-0.00080965,-0.0013538
119.18,-0.0038866,-0.00091538,-0.0029712
119.2,-0.0053172,-0.0010952,-0.0042221
119.22,-0.0063596,-0.0013347,-0.0050248
119.24,-0.0069751,-0.0016077,-0.0053674
119.26,-0.0071822,-0.0018802,-0.005302
119.28,-0.0070472,-0.0021176,-0.0049296
119.3,-0.0066673,-0.0022903,-0.0043769
119.32,-0.0061512,-0.0023797,-0.0037715
119.34,-0.0056,-0.0023806,-0.0032194
119.36,-0.0050919,-0.0023018,-0.0027901
119.38,-0.0046735,-0.002163,-0.0025105
119.4,-0.0043588,-0.0019902,-0.0023686
119.42,-0.0041333,-0.0018098,-0.0023235
119.44,-0.0039625,-0.0016433,-0.0023192
119.46,-0.003802,-0.0015031,-0.0022989
119.48,-0.0036058,-0.0013911,-0.0022147
119.5,-0.0033324,-0.0012993,-0.0020331
119.52,-0.0029485,-0.0012125,-0.001736
119.54,-0.0024304,-0.0011127,-0.0013177
119.56,-0.0017654,-0.00098336,-0.00078199
119.58,-0.00095324,-0.00081347,-0.00013976
119.6,-9.5171e-06,-0.00060016,0.00059064
119.62,0.0010311,-0.00034968,0.0013808
119.64,0.0021121,-7.6672e-05,0.0021888
119.66,0.0031553,0.00019795,0.0029574
119.68,0.004066,0.00045013,0.0036159
119.7,0.0047435,0.00065618,0.0040873
119.72,0.0050964,0.00079624,0.0043002
119.74,0.0050606,0.0008572,0.0042034
119.76,0.0046161,0.0008349,0.0037812
119.78,0.0037994,0.00073514,0.0030643
119.8,0.0027062,0.00057362,0.0021326
119.82,0.001485,0.00037449,0.0011105
119.84,0.00031904,0.0001677,0.00015133
119.86,-0.0005995,-1.4696e-05,-0.00058481
119.88,-0.0010993,-0.00014298,-0.00095627
119.9,-0.0010587,-0.00019426,-0.00086444
119.92,-0.00042876,-0.00015634,-0.00027242
119.94,0.00075476,-3.0313e-05,0.00078508
119.96,0.0023714,0.00016894,0.0022024
119.98,0.0042285,0.00041452,0.003814


==> figures/data/20230322/simuPDF_strain02/simuPDF_fit_nmf2_wrong.csv <==
0,0,1.7069e-17,-1.7069e-17
0.02,-0.010847,-0.0093181,-0.001529
0.04,-0.021691,-0.018825,-0.0028661
0.06,-0.03253,-0.028644,-0.0038859
0.08,-0.043363,-0.03879,-0.0045731
0.1,-0.054193,-0.049165,-0.0050275
0.12,-0.065022,-0.059592,-0.0054297
0.14,-0.075854,-0.069876,-0.0059785
0.16,-0.086691,-0.079869,-0.0068219
0.18,-0.097534,-0.089528,-0.0080057
0.2,-0.10838,-0.098922,-0.0094579
0.22,-0.11923,-0.10821,-0.011013
0.24,-0.13007,-0.1176,-0.012471
0.26,-0.14091,-0.12725,-0.013663
0.28,-0.15174,-0.13723,-0.014515
0.3,-0.16257,-0.1475,-0.015069
0.32,-0.1734,-0.15793,-0.015471
0.34,-0.18423,-0.16831,-0.015919
0.36,-0.19507,-0.17847,-0.016598
0.38,-0.20591,-0.1883,-0.017609
0.4,-0.21675,-0.19781,-0.01894
0.42,-0.22759,-0.20712,-0.02047
0.44,-0.23843,-0.21643,-0.022004
0.46,-0.24927,-0.22592,-0.02335
0.48,-0.2601,-0.23573,-0.024379
0.5,-0.27093,-0.24586,-0.025071
0.52,-0.28176,-0.25623,-0.025524
0.54,-0.29259,-0.26667,-0.02592
0.56,-0.30342,-0.27696,-0.026459
0.58,-0.31426,-0.28696,-0.027292
0.6,-0.3251,-0.29663,-0.02847
0.62,-0.33594,-0.30601,-0.029922
0.64,-0.34677,-0.31529,-0.031484
0.66,-0.35761,-0.32466,-0.032952
0.68,-0.36844,-0.33428,-0.034153
0.7,-0.37926,-0.34425,-0.035011
0.72,-0.39008,-0.35452,-0.035563
0.74,-0.40091,-0.36495,-0.035957
0.76,-0.41174,-0.37534,-0.036394
0.78,-0.42257,-0.38551,-0.037061
0.8,-0.43341,-0.39534,-0.038065
0.82,-0.44425,-0.40485,-0.039397
0.84,-0.45508,-0.41415,-0.040933
0.86,-0.46591,-0.42343,-0.042479
0.88,-0.47673,-0.43289,-0.043835
0.9,-0.48755,-0.44268,-0.04487
0.92,-0.49836,-0.4528,-0.045561
0.94,-0.50919,-0.46318,-0.046006
0.96,-0.52001,-0.47362,-0.046388
0.98,-0.53084,-0.48393,-0.046914
1,-0.54168,-0.49394,-0.047739
1.02,-0.55251,-0.50359,-0.048916
1.04,-0.56334,-0.51296,-0.050376
1.06,-0.57416,-0.52221,-0.051949
1.08,-0.58497,-0.53154,-0.053428
1.1,-0.59578,-0.54114,-0.054637
1.12,-0.60659,-0.55109,-0.055493
1.14,-0.6174,-0.56137,-0.056037
1.16,-0.62822,-0.57181,-0.056417
1.18,-0.63906,-0.58222,-0.05684
1.2,-0.64989,-0.59239,-0.057498
1.22,-0.66072,-0.60222,-0.058501
1.24,-0.67154,-0.6117,-0.05984
1.26,-0.68235,-0.62097,-0.061388
1.28,-0.69315,-0.63021,-0.062945
1.3,-0.70395,-0.63964,-0.064308
1.32,-0.71474,-0.6494,-0.06534
1.34,-0.72555,-0.65953,-0.06602
1.36,-0.73636,-0.66991,-0.066451
1.38,-0.74719,-0.68037,-0.06682
1.4,-0.75803,-0.69069,-0.067339
1.42,-0.76886,-0.7007,-0.068166
1.44,-0.77968,-0.71033,-0.069353
1.46,-0.79048,-0.71966,-0.070826
1.48,-0.80127,-0.72886,-0.072409
1.5,-0.81204,-0.73815,-0.07389
1.52,-0.82282,-0.74772,-0.075094
1.54,-0.8336,-0.75766,-0.075942
1.56,-0.84441,-0.76793,-0.076485
1.58,-0.85524,-0.77835,-0.076885
1.6,-0.86608,-0.78872,-0.077363
1.62,-0.87692,-0.7988,-0.078128
1.64,-0.88775,-0.80844,-0.079309
1.66,-0.89854,-0.81761,-0.080933
1.68,-0.90931,-0.82638,-0.082927
1.7,-0.92005,-0.83487,-0.085185
1.72,-0.9308,-0.84315,-0.087645
1.74,-0.94156,-0.85119,-0.090368
1.76,-0.95235,-0.85876,-0.093588
1.78,-0.96318,-0.86546,-0.09772
1.8,-0.97403,-0.87072,-0.10331
1.82,-0.98487,-0.87391,-0.11096
1.84,-0.99568,-0.87444,-0.12124
1.86,-1.0064,-0.87181,-0.1346
1.88,-1.017,-0.86567,-0.15137
1.9,-1.0275,-0.85581,-0.17173
1.92,-1.0379,-0.84213,-0.19573
1.94,-1.0479,-0.82452,-0.22335
1.96,-1.0574,-0.8029,-0.2545
1.98,-1.0661,-0.77717,-0.28891
2,-1.0733,-0.74727,-0.32606
2.02,-1.0782,-0.71325,-0.36499
2.04,-1.0795,-0.67542,-0.4041
2.06,-1.0754,-0.63434,-0.44101
2.08,-1.0633,-0.59087,-0.47238
2.1,-1.04,-0.54604,-0.49397
2.12,-1.0015,-0.50089,-0.50066
2.14,-0.94294,-0.45623,-0.48671
2.16,-0.85848,-0.41243,-0.44605
2.18,-0.74196,-0.36923,-0.37273
2.2,-0.58709,-0.32567,-0.26142
2.22,-0.38823,-0.28023,-0.108
2.24,-0.14122,-0.23101,0.089784
2.26,0.15565,-0.17606,0.33171
2.28,0.5007,-0.11378,0.61448
2.3,0.88799,-0.043327,0.93132
2.32,1.307,0.035134,1.2718
2.34,1.7424,0.12018,1.6222
2.36,2.175,0.20908,1.9659
2.38,2.5827,0.29786,2.2848
2.4,2.9423,0.38153,2.5608
2.42,3.2316,0.45439,2.7773
2.44,3.4317,0.51049,2.9212
2.46,3.5284,0.54411,2.9843
2.48,3.5146,0.55035,2.9643
2.5,3.3905,0.52568,2.8648
2.52,3.1636,0.46845,2.6951
2.54,2.8481,0.37923,2.4689
2.56,2.4635,0.26105,2.2024
2.58,2.0319,0.1192,1.9127
2.6,1.5769,-0.039076,1.616
2.62,1.1203,-0.20529,1.3256
2.64,0.6813,-0.37053,1.0518
2.66,0.27485,-0.52632,0.80117
2.68,-0.088809,-0.66543,0.57662
2.7,-0.40411,-0.78239,0.37828
2.72,-0.66966,-0.87371,0.20405
2.74,-0.88739,-0.93766,0.050264
2.76,-1.0616,-0.97386,-0.087728
2.78,-1.1979,-0.98263,-0.21526
2.8,-1.3025,-0.96439,-0.33809
2.82,-1.3815,-0.91928,-0.46219
2.84,-1.4405,-0.84708,-0.59338
2.86,-1.4843,-0.74754,-0.73679
2.88,-1.5171,-0.621,-0.89614
2.9,-1.5422,-0.46923,-1.0729
2.92,-1.5619,-0.29614,-1.2658
2.94,-1.5783,-0.10833,-1.4699
2.96,-1.5925,0.084945,-1.6775
2.98,-1.6055,0.27218,-1.8777
3,-1.6177,0.44064,-2.0584
3.02,-1.6294,0.57772,-2.2071
3.04,-1.6407,0.67232,-2.313
3.06,-1.6516,0.7163,-2.3679
3.08,-1.6622,0.70534,-2.3675
3.1,-1.6726,0.63951,-2.3121
3.12,-1.6831,0.5231,-2.2062
3.14,-1.6936,0.36399,-2.0576
3.16,-1.7043,0.17266,-1.8769
3.18,-1.7152,-0.039072,-1.6761
3.2,-1.7262,-0.25924,-1.4669
3.22,-1.7372,-0.47685,-1.2603
3.24,-1.748,-0.68262,-1.0654
3.26,-1.7587,-0.86951,-0.88924
3.28,-1.7693,-1.0328,-0.73643
3.3,-1.7796,-1.1701,-0.60948
3.32,-1.79,-1.281,-0.50901
3.34,-1.8004,-1.3663,-0.43415
3.36,-1.8111,-1.428,-0.38307
3.38,-1.8219,-1.4683,-0.35357
3.4,-1.8328,-1.4892,-0.3436
3.42,-1.8437,-1.4919,-0.35185
3.44,-1.8544,-1.4762,-0.3782
3.46,-1.8648,-1.4409,-0.42392
3.48,-1.8746,-1.383,-0.49169
3.5,-1.8838,-1.2986,-0.58518
3.52,-1.892,-1.1836,-0.70837
3.54,-1.8988,-1.0342,-0.86454
3.56,-1.9032,-0.84817,-1.055
3.58,-1.9038,-0.62569,-1.2781
3.6,-1.8984,-0.37031,-1.5281
3.62,-1.8836,-0.089213,-1.7944
3.64,-1.8551,0.2069,-2.062
3.66,-1.807,0.50448,-2.3115
3.68,-1.7319,0.7884,-2.5203
3.7,-1.6211,1.0436,-2.6646
3.72,-1.4641,1.2568,-2.7208
3.74,-1.2498,1.4184,-2.6682
3.76,-0.96661,1.524,-2.4906
3.78,-0.60405,1.5748,-2.1789
3.8,-0.15392,1.5778,-1.7317
3.82,0.38781,1.5451,-1.1573
3.84,1.0192,1.492,-0.47281
3.86,1.7307,1.435,0.29572
3.88,2.5044,1.3894,1.115
3.9,3.3136,1.367,1.9466
3.92,4.1238,1.3743,2.7494
3.94,4.8948,1.4119,3.483
3.96,5.584,1.474,4.11
3.98,6.1495,1.5504,4.5991
4,6.5552,1.628,4.9272
4.02,6.7735,1.6933,5.0802
4.04,6.7892,1.7354,5.0538
4.06,6.6004,1.7476,4.8529
4.08,6.2193,1.7288,4.4905
4.1,5.6705,1.6839,3.9866
4.12,4.9884,1.6224,3.366
4.14,4.2136,1.5563,2.6573
4.16,3.3889,1.4976,1.8914
4.18,2.5556,1.4558,1.0998
4.2,1.7499,1.4355,0.31436
4.22,1.0009,1.4355,-0.43458
4.24,0.32962,1.4485,-1.1189
4.26,-0.2514,1.4626,-1.714
4.28,-0.73692,1.4634,-2.2003
4.3,-1.1275,1.4365,-2.564
4.32,-1.4274,1.3704,-2.7979
4.34,-1.6431,1.2585,-2.9016
4.36,-1.7809,1.1,-2.8809
4.38,-1.8459,0.90043,-2.7464
4.4,-1.841,0.67056,-2.5116
4.42,-1.7666,0.4249,-2.1915
4.44,-1.6207,0.17973,-1.8004
4.46,-1.3996,-0.04872,-1.3509
4.48,-1.0995,-0.24577,-0.85374
4.5,-0.71739,-0.39929,-0.3181
4.52,-0.25327,-0.50018,0.24691
4.54,0.28829,-0.5425,0.83079
4.56,0.89674,-0.52341,1.4201
4.58,1.5546,-0.44318,1.9978
4.6,2.2376,-0.30535,2.543
4.62,2.9154,-0.11695,3.0323
4.64,3.5531,0.1112,3.4419
4.66,4.1147,0.36456,3.7502
4.68,4.5658,0.62527,3.9405
4.7,4.8768,0.8732,4.0036
4.72,5.0264,1.0876,3.9388
4.74,5.0039,1.249,3.7549
4.76,4.81,1.3416,3.4684
4.78,4.457,1.3547,3.1022
4.8,3.9675,1.2843,2.6831
4.82,3.3717,1.1333,2.2384
4.84,2.7047,0.91091,1.7938
4.86,2.0025,0.63136,1.3712
4.88,1.2993,0.3121,0.98717
4.9,0.6244,-0.028303,0.6527
4.92,0.00086926,-0.37182,0.37269
4.94,-0.55565,-0.70225,0.1466
4.96,-1.0367,-1.0058,-0.030961
4.98,-1.4404,-1.2711,-0.16937
5,-1.7699,-1.4889,-0.28102
5.02,-2.0319,-1.6517,-0.38016
5.04,-2.2352,-1.7536,-0.48165
5.06,-2.3897,-1.7902,-0.5995
5.08,-2.5048,-1.7595,-0.74528
5.1,-2.5892,-1.6625,-0.92668
5.12,-2.6504,-1.5041,-1.1463
5.14,-2.6946,-1.2939,-1.4007
5.16,-2.7268,-1.0459,-1.6809
5.18,-2.7506,-0.77804,-1.9725
5.2,-2.7686,-0.51094,-2.2577
5.22,-2.7827,-0.26574,-2.5169
5.24,-2.7937,-0.062057,-2.7316
5.26,-2.8017,0.084205,-2.8859
5.28,-2.8063,0.16246,-2.9688
5.3,-2.8065,0.16841,-2.9749
5.32,-2.8005,0.10416,-2.9046
5.34,-2.7862,-0.022451,-2.7637
5.36,-2.7608,-0.1992,-2.5616
5.38,-2.7211,-0.41116,-2.3099
5.4,-2.6633,-0.64241,-2.0209
5.42,-2.5835,-0.87766,-1.7059
5.44,-2.4778,-1.1034,-1.3744
5.46,-2.3428,-1.3087,-1.0342
5.48,-2.1762,-1.4853,-0.69094
5.5,-1.9775,-1.6279,-0.34961
5.52,-1.7485,-1.7338,-0.01474
5.54,-1.4939,-1.8025,0.30858
5.56,-1.2216,-1.8359,0.61431
5.58,-0.94224,-1.8377,0.89551
5.6,-0.6691,-1.8138,1.1447
5.62,-0.4169,-1.7716,1.3548
5.64,-0.20062,-1.7203,1.5197
5.66,-0.034092,-1.6697,1.6356
5.68,0.071437,-1.6298,1.7012
5.7,0.10856,-1.6092,1.7177
5.72,0.07458,-1.6141,1.6887
5.74,-0.028096,-1.6467,1.6186
5.76,-0.19207,-1.7043,1.5122
5.78,-0.40555,-1.7785,1.3729
5.8,-0.65334,-1.8556,1.2022
5.82,-0.91803,-1.9175,0.99949
5.84,-1.1813,-1.9436,0.76235
5.86,-1.4248,-1.9129,0.48809
5.88,-1.6316,-1.8071,0.17547
5.9,-1.7865,-1.6132,-0.17333
5.92,-1.8764,-1.3255,-0.55097
5.94,-1.8912,-0.94735,-0.94389
5.96,-1.8238,-0.49137,-1.3325
5.98,-1.6705,0.0217,-1.6922
6,-1.4316,0.56472,-1.9963
6.02,-1.1118,1.107,-2.2188
6.04,-0.72098,1.6173,-2.3383
6.06,-0.27401,2.0672,-2.3412
6.08,0.20903,2.4332,-2.2242
6.1,0.70368,2.6989,-1.9952
6.12,1.1823,2.8554,-1.6731
6.14,1.616,2.9015,-1.2855
6.16,1.9767,2.8426,-0.86589
6.18,2.2399,2.6893,-0.44943
6.2,2.3867,2.456,-0.069357
6.22,2.4058,2.1592,0.24662
6.24,2.2949,1.8162,0.47873
6.26,2.0603,1.4439,0.61645
6.28,1.7168,1.0582,0.65861
6.3,1.2855,0.67315,0.61239
6.32,0.79227,0.30062,0.49165
6.34,0.26435,-0.050439,0.31479
6.36,-0.27163,-0.37417,0.10253
6.38,-0.7921,-0.6679,-0.12419
6.4,-1.278,-0.93201,-0.34604
6.42,-1.7159,-1.1692,-0.54673
6.44,-2.0977,-1.3836,-0.71416
6.46,-2.4204,-1.5793,-0.84116
6.48,-2.6849,-1.7591,-0.92582
6.5,-2.8948,-1.9234,-0.97138
6.52,-3.0551,-2.0695,-0.98557
6.54,-3.1708,-2.1915,-0.97934
6.56,-3.2462,-2.2811,-0.9651
6.58,-3.2839,-2.3295,-0.95443
6.6,-3.2843,-2.3286,-0.95572
6.62,-3.2452,-2.2732,-0.97195
6.64,-3.1616,-2.1625,-0.99912
6.66,-3.0262,-2.0006,-1.0256
6.68,-2.829,-1.7963,-1.0327
6.7,-2.5586,-1.5617,-0.99686
6.72,-2.2032,-1.3105,-0.89264
6.74,-1.7521,-1.0552,-0.69688
6.76,-1.198,-0.80507,-0.39297
6.78,-0.53897,-0.56412,0.025145
6.8,0.21955,-0.3305,0.55005
6.82,1.0628,-0.096739,1.1595
6.84,1.9662,0.14884,1.8173
6.86,2.8954,0.41976,2.4757
6.88,3.8084,0.72852,3.0799
6.9,4.658,1.0837,3.5742
6.92,5.3959,1.4876,3.9083
6.94,5.9777,1.9346,4.0432
6.96,6.3669,2.4104,3.9565
6.98,6.5394,2.8936,3.6457
7,6.4861,3.3569,3.1292
7.02,6.2146,3.7701,2.4446
7.04,5.7488,4.1038,1.645
7.06,5.1266,4.333,0.79364
7.08,4.3969,4.4399,-0.042984
7.1,3.6148,4.4168,-0.80206
7.12,2.8368,4.2674,-1.4307
7.14,2.116,4.0067,-1.8907
7.16,1.498,3.66,-2.1619
7.18,1.0174,3.2598,-2.2425
7.2,0.69528,2.8431,-2.1478
7.22,0.53888,2.4464,-1.9075
7.24,0.54127,2.102,-1.5607
7.26,0.68282,1.8343,-1.1514
7.28,0.93334,1.6567,-0.72339
7.3,1.255,1.5709,-0.31597
7.32,1.6055,1.5665,0.039007
7.34,1.942,1.6228,0.31917
7.36,2.2242,1.7121,0.51216
7.38,2.418,1.8029,0.61507
7.4,2.4977,1.8647,0.63296
7.42,2.4481,1.8712,0.57687
7.44,2.2652,1.8036,0.46162
7.46,1.956,1.6523,0.30367
7.48,1.5368,1.4174,0.11934
7.5,1.0314,1.1078,-0.076462
7.52,0.46802,0.73909,-0.27107
7.54,-0.12339,0.33091,-0.45431
7.56,-0.71431,-0.095894,-0.61842
7.58,-1.2798,-0.52208,-0.75768
7.6,-1.8,-0.93197,-0.86799
7.62,-2.261,-1.3145,-0.9465
7.64,-2.6548,-1.6633,-0.99147
7.66,-2.9782,-1.9759,-1.0023
7.68,-3.2317,-2.2519,-0.97986
7.7,-3.4183,-2.4915,-0.92689
7.72,-3.5417,-2.6934,-0.84833
7.74,-3.6052,-2.8537,-0.7515
7.76,-3.6115,-2.9656,-0.6459
7.78,-3.562,-3.0194,-0.54261
7.8,-3.4572,-3.004,-0.4532
7.82,-3.2972,-2.9087,-0.38849
7.84,-3.0829,-2.7258,-0.35713
7.86,-2.8166,-2.4522,-0.36441
7.88,-2.503,-2.0916,-0.41145
7.9,-2.1501,-1.6551,-0.495
7.92,-1.769,-1.1612,-0.60782
7.94,-1.3746,-0.63495,-0.73965
7.96,-0.98421,-0.10577,-0.87844
7.98,-0.61679,0.39496,-1.0117
8,-0.29112,0.83676,-1.1279
8.02,-0.023886,1.1928,-1.2166
8.04,0.1724,1.442,-1.2696
8.06,0.29133,1.5713,-1.28
8.08,0.33404,1.5761,-1.2421
8.1,0.30995,1.4606,-1.1507
8.12,0.23657,1.2375,-1.0009
8.14,0.13826,0.92641,-0.78815
8.16,0.044108,0.55276,-0.50866
8.18,-0.015113,0.14547,-0.16058
8.2,-0.010354,-0.2651,0.25474
8.22,0.082156,-0.64933,0.73149
8.24,0.27772,-0.98063,1.2583
8.26,0.58074,-1.2374,1.8181
8.28,0.98343,-1.4047,2.3881
8.3,1.4658,-1.4754,2.9412
8.32,1.997,-1.4509,3.4479
8.34,2.5381,-1.3409,3.879
8.36,3.0455,-1.1623,4.2078
8.38,3.4756,-0.93759,4.4132
8.4,3.7887,-0.69292,4.4816
8.42,3.9532,-0.45511,4.4083
8.44,3.9487,-0.24922,4.1979
8.46,3.7679,-0.096093,3.864
8.48,3.417,-0.01046,3.4275
8.5,2.9148,0.00014098,2.9147
8.52,2.2905,-0.064371,2.3548
8.54,1.5802,-0.19727,1.7775
8.56,0.82389,-0.38641,1.2103
8.58,0.061169,-0.61617,0.67734
8.6,-0.67144,-0.8696,0.19815
8.62,-1.3429,-1.1304,-0.21248
8.64,-1.9289,-1.3848,-0.54413
8.66,-2.412,-1.6221,-0.78989
8.68,-2.7806,-1.8351,-0.94553
8.7,-3.0283,-2.0195,-1.0088
8.72,-3.1522,-2.173,-0.97916
8.74,-3.1513,-2.2932,-0.8581
8.76,-3.0267,-2.377,-0.64975
8.78,-2.7812,-2.4194,-0.36181
8.8,-2.4199,-2.4136,-0.0063264
8.82,-1.9516,-2.3516,0.40004
8.84,-1.3899,-2.2263,0.83634
8.86,-0.75446,-2.033,1.2785
8.88,-0.070936,-1.7722,1.7012
8.9,0.62917,-1.451,2.0801
8.92,1.3103,-1.0838,2.3941
8.94,1.935,-0.69206,2.6271
8.96,2.4677,-0.30181,2.7695
8.98,2.8773,0.05915,2.8181
9,3.141,0.36515,2.7759
9.02,3.2469,0.59642,2.6505
9.04,3.1951,0.7421,2.453
9.06,2.998,0.80184,2.1961
9.08,2.6792,0.78566,1.8936
9.1,2.271,0.71208,1.5589
9.12,1.8104,0.6049,1.2055
9.14,1.3356,0.48921,0.8464
9.16,0.88142,0.38746,0.49397
9.18,0.47603,0.31636,0.15967
9.2,0.13818,0.28521,-0.14704
9.22,-0.12415,0.29571,-0.41985
9.24,-0.31364,0.34336,-0.657
9.26,-0.44236,0.41987,-0.86222
9.28,-0.52923,0.51591,-1.0451
9.3,-0.59697,0.62365,-1.2206
9.32,-0.66876,0.73837,-1.4071
9.34,-0.76515,0.85898,-1.6241
9.36,-0.90168,0.98741,-1.8891
9.38,-1.0874,1.1271,-2.2144
9.4,-1.3242,1.281,-2.6052
9.42,-1.6076,1.4499,-3.0575
9.44,-1.9275,1.6313,-3.5588
9.46,-2.2704,1.8186,-4.089
9.48,-2.6208,2.0018,-4.6226
9.5,-2.9628,2.1687,-5.1316
9.52,-3.2822,2.3064,-5.5885
9.54,-3.5664,2.4024,-5.9689
9.56,-3.806,2.4469,-6.2529
9.58,-3.9941,2.4329,-6.4271
9.6,-4.1267,2.3572,-6.4838
9.62,-4.2021,2.2199,-6.422
9.64,-4.221,2.025,-6.246
9.66,-4.186,1.7793,-5.9653
9.68,-4.1017,1.492,-5.5937
9.7,-3.9742,1.1743,-5.1485
9.72,-3.8113,0.83844,-4.6497
9.74,-3.6221,0.49683,-4.1189
9.76,-3.4162,0.16141,-3.5776
9.78,-3.2036,-0.15744,-3.0462
9.8,-2.9934,-0.45156,-2.5418
9.82,-2.7927,-0.71544,-2.0773
9.84,-2.6062,-0.94616,-1.66
9.86,-2.4347,-1.143,-1.2918
9.88,-2.2754,-1.3063,-0.96903
9.9,-2.1209,-1.4371,-0.68385
9.92,-1.9611,-1.5357,-0.42545
9.94,-1.7834,-1.6016,-0.18179
9.96,-1.575,-1.6339,0.058881
9.98,-1.325,-1.6318,0.30672
10,-1.0269,-1.5962,0.56932
10.02,-0.68007,-1.5312,0.85114
10.04,-0.29166,-1.4448,1.1531
10.06,0.12324,-1.3492,1.4724
10.08,0.54221,-1.2603,1.8025
10.1,0.93738,-1.1953,2.1327
10.12,1.2782,-1.1707,2.4489
10.14,1.5348,-1.1986,2.7334
10.16,1.6819,-1.2846,2.9665
10.18,1.7016,-1.426,3.1276
10.2,1.5863,-1.611,3.1973
10.22,1.3396,-1.8207,3.1603
10.24,0.97668,-2.0306,3.0073
10.26,0.52302,-2.2145,2.7375
10.28,0.01218,-2.3477,2.3599
10.3,-0.51678,-2.4104,1.8936
10.32,-1.0222,-2.389,1.3667
10.34,-1.4627,-2.2774,0.81469
10.36,-1.7993,-2.0764,0.27705
10.38,-1.9978,-1.792,-0.20579
10.4,-2.0301,-1.434,-0.59613
10.42,-1.8757,-1.0136,-0.86213
10.44,-1.5232,-0.54293,-0.9803
10.46,-0.97143,-0.034307,-0.93712
10.48,-0.23056,0.4993,-0.72986
10.5,0.67694,1.0434,-0.36644
10.52,1.7165,1.5811,0.13533
10.54,2.8422,2.093,0.74917
10.56,3.9996,2.5574,1.4422
10.58,5.1292,2.952,2.1772
10.6,6.1715,3.2563,2.9152
10.62,7.0725,3.4545,3.6179
10.64,7.7894,3.5385,4.2509
10.66,8.2951,3.5097,4.7854
10.68,8.5814,3.3807,5.2008
10.7,8.6593,3.1739,5.4854
10.72,8.5572,2.9203,5.6369
10.74,8.3167,2.6555,5.6612
10.76,7.9865,2.4157,5.5709
10.78,7.6154,2.2332,5.3822
10.8,7.2455,2.1328,5.1127
10.82,6.9067,2.1287,4.778
10.84,6.6132,2.2232,4.39
10.86,6.3626,2.4069,3.9556
10.88,6.1376,2.6608,3.4768
10.9,5.91,2.9583,2.9517
10.92,5.6465,3.2694,2.3771
10.94,5.3141,3.5634,1.7507
10.96,4.8864,3.8126,1.0739
10.98,4.3476,3.9941,0.35351
11,3.6949,4.0915,-0.39665
11.02,2.9389,4.0952,-1.1563
11.04,2.1022,4.0019,-1.8997
11.06,1.2158,3.814,-2.5982
11.08,0.3157,3.5384,-3.2227
11.1,-0.56186,3.1855,-3.7473
11.12,-1.3839,2.7676,-4.1514
11.14,-2.1234,2.2986,-4.422
11.16,-2.7617,1.793,-4.5546
11.18,-3.288,1.2652,-4.5531
11.2,-3.6999,0.72896,-4.4289
11.22,-4.0019,0.19699,-4.1989
11.24,-4.2037,-0.31984,-3.8838
11.26,-4.3187,-0.8127,-3.506
11.28,-4.3624,-1.275,-3.0874
11.3,-4.3508,-1.7022,-2.6486
11.32,-4.2995,-2.0916,-2.2079
11.34,-4.2222,-2.4411,-1.7811
11.36,-4.1304,-2.7489,-1.3815
11.38,-4.0326,-3.0125,-1.0201
11.4,-3.934,-3.2281,-0.70587
11.42,-3.8369,-3.3912,-0.44577
11.44,-3.741,-3.4962,-0.24473
11.46,-3.6439,-3.5384,-0.10543
11.48,-3.5427,-3.5145,-0.028131
11.5,-3.435,-3.4244,-0.010605
11.52,-3.3202,-3.272,-0.04823
11.54,-3.2001,-3.0658,-0.13429
11.56,-3.0795,-2.819,-0.26041
11.58,-2.9657,-2.5486,-0.41711
11.6,-2.8683,-2.274,-0.59426
11.62,-2.7971,-2.0156,-0.78141
11.64,-2.761,-1.793,-0.96802
11.66,-2.7665,-1.623,-1.1435
11.68,-2.8158,-1.5188,-1.297
11.7,-2.9064,-1.4883,-1.4181
11.72,-3.0301,-1.5339,-1.4963
11.74,-3.1739,-1.6519,-1.522
11.76,-3.3199,-1.8325,-1.4874
11.78,-3.4473,-2.0605,-1.3868
11.8,-3.5331,-2.3152,-1.2179
11.82,-3.5545,-2.5726,-0.98191
11.84,-3.4905,-2.8065,-0.68407
11.86,-3.3241,-2.9911,-0.33301
11.88,-3.0436,-3.1035,0.059871
11.9,-2.6449,-3.1263,0.48144
11.92,-2.1324,-3.0503,0.91794
11.94,-1.5194,-2.8754,1.356
11.96,-0.82825,-2.6115,1.7833
11.98,-0.088816,-2.2776,2.1888
12,0.66379,-1.8993,2.5631
12.02,1.3922,-1.5058,2.898
12.04,2.0606,-1.1263,3.1868
12.06,2.638,-0.78618,3.4242
12.08,3.1019,-0.50448,3.6064
12.1,3.4401,-0.29202,3.7321
12.12,3.6513,-0.15129,3.8026
12.14,3.7446,-0.077615,3.8223
12.16,3.737,-0.061217,3.7982
12.18,3.65,-0.089915,3.7399
12.2,3.5058,-0.15167,3.6575
12.22,3.3237,-0.23661,3.5603
12.24,3.1175,-0.33811,3.4556
12.26,2.8934,-0.45293,3.3463
12.28,2.6507,-0.58047,3.2311
12.3,2.3826,-0.72147,3.1041
12.32,2.0795,-0.87643,2.9559
12.34,1.7315,-1.0443,2.7757
12.36,1.3317,-1.2213,2.5531
12.38,0.87941,-1.4007,2.2801
12.4,0.38083,-1.5725,1.9533
12.42,-0.14985,-1.724,1.5741
12.44,-0.69156,-1.8405,1.149
12.46,-1.2183,-1.9065,0.68822
12.48,-1.7015,-1.9063,0.20471
12.5,-2.1137,-1.8257,-0.28799
12.52,-2.4306,-1.6534,-0.77719
12.54,-2.6342,-1.3821,-1.2521
12.56,-2.7144,-1.0099,-1.7044
12.58,-2.6697,-0.54171,-2.128
12.6,-2.5075,0.010701,-2.5182
12.62,-2.2428,0.62868,-2.8715
12.64,-1.8962,1.2878,-3.184
12.66,-1.4918,1.9599,-3.4517
12.68,-1.0544,2.6152,-3.6696
12.7,-0.60668,3.226,-3.8327
12.72,-0.16757,3.7684,-3.936
12.74,0.24967,4.225,-3.9754
12.76,0.63755,4.5859,-3.9483
12.78,0.99379,4.8484,-3.8546
12.8,1.3198,5.0165,-3.6967
12.82,1.6184,5.0984,-3.4801
12.84,1.8914,5.1047,-3.2133
12.86,2.1376,5.0457,-2.9081
12.88,2.3512,4.9301,-2.5789
12.9,2.5215,4.7636,-2.2422
12.92,2.6334,4.5491,-1.9157
12.94,2.67,4.2869,-1.6169
12.96,2.6148,3.9763,-1.3615
12.98,2.4549,3.6168,-1.1619
13,2.1844,3.2095,-1.0251
13.02,1.806,2.7583,-0.95227
13.04,1.3325,2.2701,-0.93753
13.06,0.78646,1.7552,-0.96876
13.08,0.19827,1.2269,-1.0287
13.1,-0.39636,0.70048,-1.0968
13.12,-0.96012,0.19212,-1.1522
13.14,-1.4579,-0.28207,-1.1758
13.16,-1.8603,-0.70745,-1.1529
13.18,-2.1466,-1.0719,-1.0747
13.2,-2.3062,-1.3668,-0.93932
13.22,-2.3393,-1.5877,-0.75158
13.24,-2.2564,-1.7343,-0.52204
13.26,-2.0761,-1.8106,-0.26553
13.28,-1.8229,-1.8236,0.00071134
13.3,-1.5241,-1.783,0.25891
13.32,-1.2068,-1.6992,0.49238
13.34,-0.89527,-1.5821,0.68682
13.36,-0.60921,-1.4405,0.83125
13.38,-0.36245,-1.2809,0.91843
13.4,-0.16289,-1.108,0.94509
13.42,-0.013226,-0.92504,0.91181
13.44,0.087677,-0.73498,0.82266
13.46,0.14306,-0.54158,0.68464
13.48,0.15649,-0.35046,0.50695
13.5,0.13041,-0.16967,0.30007
13.52,0.065297,-0.0095586,0.074855
13.54,-0.040383,0.11808,-0.15846
13.56,-0.1895,0.20144,-0.39094
13.58,-0.38489,0.23048,-0.61537
13.6,-0.62768,0.19861,-0.82629
13.62,-0.91555,0.10409,-1.0196
13.64,-1.2414,-0.049363,-1.1921
13.66,-1.5929,-0.25264,-1.3403
13.68,-1.9525,-0.4922,-1.4603
13.7,-2.2988,-0.75149,-1.5473
13.72,-2.6085,-1.0128,-1.5958
13.74,-2.8589,-1.2589,-1.6
13.76,-3.0304,-1.4749,-1.5555
13.78,-3.1087,-1.6486,-1.4602
13.8,-3.0866,-1.7715,-1.3151
13.82,-2.9642,-1.8386,-1.1256
13.84,-2.7491,-1.8477,-0.90139
13.86,-2.4548,-1.799,-0.65572
13.88,-2.0987,-1.6943,-0.4044
13.9,-1.7003,-1.5362,-0.16407
13.92,-1.2787,-1.3283,0.049575
13.94,-0.85107,-1.0745,0.22347
13.96,-0.43126,-0.7797,0.34845
13.98,-0.029829,-0.44983,0.42001
14,0.34569,-0.092698,0.43838
14.02,0.68977,0.28165,0.40813
14.04,0.99769,0.66052,0.33717
14.06,1.2643,1.0286,0.2357
14.08,1.4833,1.3684,0.11486
14.1,1.6472,1.6616,-0.014318
14.12,1.7482,1.8901,-0.14188
14.14,1.7794,2.0388,-0.25946
14.16,1.7372,2.0976,-0.36047
14.18,1.6236,2.0634,-0.4398
14.2,1.4483,1.9415,-0.49329
14.22,1.2298,1.7466,-0.51679
14.24,0.99598,1.5013,-0.50532
14.26,0.78248,1.2347,-0.45224
14.28,0.63002,0.97894,-0.34892
14.3,0.58031,0.76526,-0.18495
14.32,0.67112,0.62026,0.050858
14.34,0.93111,0.56235,0.36876
14.36,1.3753,0.59945,0.77585
14.38,2.0018,0.7282,1.2736
14.4,2.7907,0.93478,1.8559
14.42,3.7044,1.1971,2.5073
14.44,4.6916,1.488,3.2036
14.46,5.6915,1.779,3.9125
14.48,6.6405,2.0434,4.5971
14.5,7.4783,2.2593,5.219
14.52,8.154,2.4107,5.7434
14.54,8.6307,2.4881,6.1426
14.56,8.8874,2.4876,6.3998
14.58,8.9199,2.41,6.5099
14.6,8.7386,2.2587,6.4799
14.62,8.3654,2.0384,6.327
14.64,7.829,1.7544,6.0746
14.66,7.1613,1.4119,5.7494
14.68,6.3927,1.0159,5.3768
14.7,5.5502,0.57222,4.9779
14.72,4.6556,0.087363,4.5683
14.74,3.7262,-0.43059,4.1567
14.76,2.775,-0.97196,3.7469
14.78,1.8132,-1.5256,3.3387
14.8,0.85144,-2.0792,2.9306
14.82,-0.098616,-2.6201,2.5215
14.84,-1.0238,-3.1357,2.1119
14.86,-1.9094,-3.6141,1.7047
14.88,-2.7397,-4.0444,1.3047
14.9,-3.4996,-4.4171,0.91755
14.92,-4.1752,-4.7236,0.54844
14.94,-4.7555,-4.9566,0.20115
14.96,-5.2324,-5.1095,-0.12288
14.98,-5.6016,-5.1768,-0.42482
15,-5.862,-5.1539,-0.70808
15.02,-6.0152,-5.0376,-0.97764
15.04,-6.0655,-4.8265,-1.239
15.06,-6.0191,-4.522,-1.4971
15.08,-5.8843,-4.1287,-1.7557
15.1,-5.6716,-3.6553,-2.0162
15.12,-5.3935,-3.1153,-2.2782
15.14,-5.0653,-2.5264,-2.5389
15.16,-4.7045,-1.9108,-2.7937
15.18,-4.3303,-1.2934,-3.037
15.2,-3.9629,-0.70037,-3.2625
15.22,-3.6213,-0.15679,-3.4645
15.24,-3.3218,0.31605,-3.6379
15.26,-3.076,0.70295,-3.779
15.28,-2.8888,0.9967,-3.8855
15.3,-2.7575,1.199,-3.9565
15.32,-2.6712,1.3201,-3.9913
15.34,-2.6118,1.3775,-3.9894
15.36,-2.5559,1.3932,-3.9491
15.38,-2.4769,1.3902,-3.8671
15.4,-2.349,1.3893,-3.7384
15.42,-2.1504,1.406,-3.5564
15.44,-1.8661,1.4482,-3.3142
15.46,-1.491,1.5157,-3.0067
15.48,-1.0308,1.6012,-2.632
15.5,-0.50208,1.6914,-2.1935
15.52,0.06917,1.7709,-1.7018
15.54,0.65021,1.8243,-1.1741
15.56,1.205,1.8396,-0.63461
15.58,1.698,1.8096,-0.11161
15.6,2.0978,1.7331,0.36476
15.62,2.3804,1.6146,0.76589
15.64,2.5306,1.4628,1.0678
15.66,2.5429,1.2892,1.2537
15.68,2.4209,1.1058,1.3151
15.7,2.1756,0.92369,1.252
15.72,1.8236,0.7516,1.072
15.74,1.3841,0.59544,0.78865
15.76,0.87744,0.4581,0.41934
15.78,0.32331,0.33982,-0.016507
15.8,-0.26009,0.23861,-0.4987
15.82,-0.85611,0.15081,-1.0069
15.84,-1.4494,0.071534,-1.5209
15.86,-2.025,-0.0048406,-2.0202
15.88,-2.5685,-0.084174,-2.4844
15.9,-3.0651,-0.17188,-2.8932
15.92,-3.4999,-0.27203,-3.2279
15.94,-3.8586,-0.38636,-3.4723
15.96,-4.128,-0.51314,-3.6148
15.98,-4.2966,-0.64646,-3.6502
16,-4.3557,-0.77587,-3.5799
16.02,-4.2994,-0.88689,-3.4125
16.04,-4.125,-0.96225,-3.1628
16.06,-3.8333,-0.98405,-2.8492
16.08,-3.4283,-0.93632,-2.492
16.1,-2.918,-0.80782,-2.1101
16.12,-2.3144,-0.59441,-1.72
16.14,-1.6344,-0.30058,-1.3338
16.16,-0.89983,0.060157,-0.95998
16.18,-0.13791,0.46622,-0.60413
16.2,0.6195,0.89022,-0.27072
16.22,1.3373,1.3021,0.035142
16.24,1.9794,1.6728,0.30654
16.26,2.5121,1.9777,0.5344
16.28,2.9078,2.1996,0.70827
16.3,3.1482,2.3301,0.81815
16.32,3.2276,2.3707,0.85688
16.34,3.1541,2.3315,0.82259
16.36,2.9498,2.2293,0.72052
16.38,2.6491,2.0853,0.56375
16.4,2.2945,1.922,0.37249
16.42,1.9322,1.7603,0.17191
16.44,1.6069,1.6179,-0.011004
16.46,1.3561,1.5073,-0.15125
16.48,1.2065,1.4358,-0.22932
16.5,1.1712,1.4051,-0.23395
16.52,1.2488,1.4123,-0.16352
16.54,1.4248,1.4507,-0.025847
16.56,1.6743,1.5109,0.16342
16.58,1.9653,1.5818,0.38356
16.6,2.2634,1.6513,0.61207
16.62,2.5351,1.7072,0.82785
16.64,2.7514,1.7376,1.0137
16.66,2.8897,1.7316,1.158
16.68,2.9348,1.68,1.2548
16.7,2.879,1.5756,1.3033
16.72,2.7213,1.4147,1.3067
16.74,2.4667,1.1965,1.2702
16.76,2.1247,0.92439,1.2003
16.78,1.7085,0.60499,1.1035
16.8,1.2346,0.24812,0.98647
16.82,0.72196,-0.13424,0.8562
16.84,0.19176,-0.52906,0.72082
16.86,-0.33337,-0.92341,0.59005
16.88,-0.83024,-1.3055,0.47525
16.9,-1.2765,-1.6654,0.38886
16.92,-1.6523,-1.9954,0.34315
16.94,-1.9418,-2.2903,0.34849
16.96,-2.1352,-2.5469,0.41164
16.98,-2.2295,-2.7638,0.5343
17,-2.2291,-2.9416,0.71252
17.02,-2.1452,-3.0821,0.93695
17.04,-1.9949,-3.1891,1.1942
17.06,-1.7991,-3.2676,1.4685
17.08,-1.5804,-3.3248,1.7444
17.1,-1.3609,-3.3689,2.008
17.12,-1.1603,-3.4088,2.2485
17.14,-0.99406,-3.4528,2.4587
17.16,-0.87315,-3.5071,2.634
17.18,-0.80305,-3.5746,2.7715
17.2,-0.78394,-3.6529,2.869
17.22,-0.81083,-3.7343,2.9235
17.24,-0.87379,-3.8056,2.9318
17.26,-0.95823,-3.849,2.8908
17.28,-1.0453,-3.8442,2.7989
17.3,-1.1126,-3.7704,2.6579
17.32,-1.1352,-3.6094,2.4743
17.34,-1.0875,-3.3474,2.2599
17.36,-0.94546,-2.9769,2.0314
17.38,-0.68935,-2.4975,1.8082
17.4,-0.30654,-1.916,1.6095
17.42,0.20595,-1.2455,1.4515
17.44,0.83977,-0.50414,1.3439
17.46,1.5748,0.28635,1.2885
17.48,2.3801,1.1019,1.2782
17.5,3.2162,1.9173,1.2989
17.52,4.0385,2.707,1.3315
17.54,4.8016,3.4459,1.3557
17.56,5.4629,4.1097,1.3532
17.58,5.9866,4.6759,1.3106
17.6,6.3459,5.1251,1.2209
17.62,6.5247,5.4413,1.0834
17.64,6.5173,5.6144,0.90291
17.66,6.3278,5.6402,0.68752
17.68,5.9684,5.5219,0.44656
17.7,5.4581,5.2692,0.1889
17.72,4.8206,4.8986,-0.078018
17.74,4.083,4.4312,-0.34811
17.76,3.2748,3.8907,-0.61595
17.78,2.4264,3.302,-0.87562
17.8,1.5687,2.6885,-1.1198
17.82,0.73136,2.0707,-1.3393
17.84,-0.058592,1.4653,-1.5239
17.86,-0.77812,0.88467,-1.6628
17.88,-1.4099,0.33731,-1.7472
17.9,-1.9436,-0.17193,-1.7716
17.92,-2.3763,-0.64096,-1.7353
17.94,-2.7128,-1.0697,-1.6431
17.96,-2.9644,-1.4597,-1.5047
17.98,-3.1472,-1.8132,-1.334
18,-3.2804,-2.1331,-1.1473
18.02,-3.3835,-2.4223,-0.96112
18.04,-3.4743,-2.6837,-0.79061
18.06,-3.5674,-2.919,-0.64839
18.08,-3.6723,-3.1286,-0.5437
18.1,-3.7934,-3.3112,-0.48225
18.12,-3.9295,-3.4632,-0.4664
18.14,-4.0744,-3.579,-0.49541
18.16,-4.2173,-3.6515,-0.56575
18.18,-4.3438,-3.6725,-0.6713
18.2,-4.4374,-3.6338,-0.80356
18.22,-4.4799,-3.528,-0.9519
18.24,-4.4537,-3.3495,-1.1041
18.26,-4.3425,-3.0951,-1.2474
18.28,-4.1333,-2.7641,-1.3693
18.3,-3.818,-2.3586,-1.4594
18.32,-3.3939,-1.8836,-1.5103
18.34,-2.865,-1.3461,-1.5189
18.36,-2.2421,-0.75572,-1.4863
18.38,-1.542,-0.12397,-1.418
18.4,-0.78721,0.53546,-1.3227
18.42,-0.0040504,1.2068,-1.2109
18.44,0.77867,1.8726,-1.0939
18.46,1.5313,2.5134,-0.98205
18.48,2.2249,3.1091,-0.88419
18.5,2.8325,3.6396,-0.80703
18.52,3.3302,4.0854,-0.7552
18.54,3.6983,4.4298,-0.73157
18.56,3.9218,4.6593,-0.73748
18.58,3.992,4.7649,-0.77295
18.6,3.9067,4.7433,-0.83662
18.62,3.6712,4.5967,-0.92546
18.64,3.2988,4.3332,-1.0344
18.66,2.8105,3.9666,-1.1561
18.68,2.2345,3.5152,-1.2807
18.7,1.6045,3.0011,-1.3966
18.72,0.95822,2.4489,-1.4907
18.74,0.33426,1.8838,-1.5496
18.76,-0.23032,1.3305,-1.5608
18.78,-0.70288,0.81063,-1.5135
18.8,-1.0576,0.34201,-1.3996
18.82,-1.2772,-0.063362,-1.2138
18.84,-1.3542,-0.39993,-0.95431
18.86,-1.2913,-0.66892,-0.62235
18.88,-1.1005,-0.87795,-0.22257
18.9,-0.80273,-1.0398,0.23704
18.92,-0.42556,-1.1706,0.745
18.94,-0.0014706,-1.2877,1.2862
18.96,0.43477,-1.4073,1.842
18.98,0.84875,-1.5421,2.3909
19,1.2091,-1.7,2.9092
19.02,1.4903,-1.8827,3.373
19.04,1.6748,-2.0857,3.7605
19.06,1.7543,-2.2992,4.0535
19.08,1.7312,-2.5091,4.2403
19.1,1.6174,-2.699,4.3164
19.12,1.4332,-2.8524,4.2856
19.14,1.2045,-2.9543,4.1588
19.16,0.95954,-2.9931,3.9526
19.18,0.7253,-2.9614,3.6867
19.2,0.52389,-2.8569,3.3808
19.22,0.36988,-2.6821,3.0519
19.24,0.2686,-2.4438,2.7124
19.26,0.21582,-2.1525,2.3683
19.28,0.19865,-1.8208,2.0194
19.3,0.19773,-1.4628,1.6606
19.32,0.19007,-1.0928,1.2829
19.34,0.1522,-0.72432,0.87651
19.36,0.063194,-0.36961,0.4328
19.38,-0.092923,-0.039167,-0.053756
19.4,-0.32559,0.25858,-0.58417
19.42,-0.63703,0.51737,-1.1544
19.44,-1.0225,0.73315,-1.7556
19.46,-1.4711,0.90415,-2.3753
19.48,-1.9673,1.0308,-2.9981
19.5,-2.4921,1.1158,-3.6079
19.52,-3.0249,1.1638,-4.1887
19.54,-3.5445,1.1812,-4.7257
19.56,-4.0302,1.1756,-5.2059
19.58,-4.4626,1.1553,-5.6179
19.6,-4.8243,1.1277,-5.952
19.62,-5.1004,1.0989,-6.1993
19.64,-5.2791,1.0726,-6.3517
19.66,-5.3525,1.0492,-6.4017
19.68,-5.3167,1.026,-6.3427
19.7,-5.1731,0.99696,-6.1701
19.72,-4.928,0.95418,-5.8822
19.74,-4.5931,0.88899,-5.4821
19.76,-4.1844,0.79379,-4.9782
19.78,-3.7218,0.66378,-4.3855
19.8,-3.2267,0.49848,-3.7252
19.82,-2.7204,0.30261,-3.0231
19.84,-2.2218,0.086304,-2.3081
19.86,-1.7445,-0.13554,-1.609
19.88,-1.2962,-0.34462,-0.95161
19.9,-0.87683,-0.52115,-0.35567
19.92,-0.47905,-0.64603,0.16699
19.94,-0.089614,-0.70298,0.61337
19.96,0.3084,-0.68035,0.98875
19.98,0.73245,-0.57236,1.3048
20,1.1971,-0.37974,1.5768
20.02,1.7106,-0.10962,1.8202
20.04,2.2725,0.22511,2.0474
20.06,2.8722,0.60694,2.2653
20.08,3.489,1.0152,2.4739
20.1,4.0936,1.4274,2.6662
20.12,4.6509,1.8212,2.8297
20.14,5.1237,2.1756,2.9481
20.16,5.4767,2.4723,3.0044
20.18,5.6804,2.6967,2.9838
20.2,5.7143,2.8388,2.8756
20.22,5.5688,2.8937,2.6751
20.24,5.2459,2.8615,2.3843
20.26,4.7592,2.7473,2.0118
20.28,4.132,2.5603,1.5718
20.3,3.3955,2.3129,1.0826
20.32,2.5853,2.0196,0.56574
20.34,1.7397,1.6956,0.044061
20.36,0.89597,1.3554,-0.45944
20.38,0.089033,1.0118,-0.92273
20.4,-0.65101,0.67458,-1.3256
20.42,-1.3,0.35047,-1.6505
20.44,-1.8409,0.042514,-1.8834
20.46,-2.2636,-0.24949,-2.0141
20.48,-2.566,-0.5284,-2.0376
20.5,-2.7524,-0.79884,-1.9536
20.52,-2.8336,-1.0661,-1.7676
20.54,-2.8248,-1.3348,-1.49
20.56,-2.744,-1.6081,-1.1359
20.58,-2.6099,-1.8865,-0.72342
20.6,-2.4397,-2.1671,-0.2726
20.62,-2.2471,-2.444,0.19697
20.64,-2.04,-2.7079,0.66791
20.66,-1.8203,-2.9471,1.1268
20.68,-1.5829,-3.1486,1.5657
20.7,-1.3173,-3.2993,1.982
20.72,-1.0085,-3.3877,2.3792
20.74,-0.64045,-3.4049,2.7644
20.76,-0.19852,-3.3461,3.1476
20.78,0.32705,-3.2112,3.5382
20.8,0.93837,-3.0049,3.9433
20.82,1.6279,-2.7368,4.3647
20.84,2.3774,-2.4202,4.7976
20.86,3.1586,-2.0714,5.23
20.88,3.9348,-1.7083,5.6431
20.9,4.6639,-1.3487,6.0126
20.92,5.3024,-1.0092,6.3116
20.94,5.8097,-0.70379,6.5135
20.96,6.1522,-0.44269,6.5949
20.98,6.307,-0.23194,6.5389
21,6.264,-0.072879,6.3369
21.02,6.0277,0.03771,5.99
21.04,5.6161,0.10716,5.509
21.06,5.0597,0.14609,4.9137
21.08,4.3984,0.16725,4.2311
21.1,3.6777,0.18423,3.4934
21.12,2.9452,0.21001,2.7352
21.14,2.2469,0.25567,1.9912
21.16,1.623,0.32926,1.2937
21.18,1.1059,0.43508,0.67081
21.2,0.71797,0.57336,0.14461
21.22,0.47045,0.74045,-0.27
21.24,0.36331,0.9294,-0.5661
21.26,0.38582,1.1308,-0.74501
21.28,0.51785,1.334,-0.81611
21.3,0.73172,1.5277,-0.79602
21.32,0.99443,1.7017,-0.70723
21.34,1.2703,1.8465,-0.5762
21.36,1.5237,1.9548,-0.43104
21.38,1.7218,2.0208,-0.29901
21.4,1.8367,2.0408,-0.20402
21.42,1.8482,2.0127,-0.1645
21.44,1.7446,1.9364,-0.19184
21.46,1.5236,1.8133,-0.28966
21.48,1.1924,1.6463,-0.4539
21.5,0.76647,1.4403,-0.67384
21.52,0.26791,1.2017,-0.93376
21.54,-0.27687,0.93826,-1.2151
21.56,-0.8398,0.6591,-1.4989
21.58,-1.3939,0.37389,-1.7677
21.6,-1.9155,0.092256,-2.0077
21.62,-2.3866,-0.17691,-2.2097
21.64,-2.796,-0.42624,-2.3697
21.66,-3.1394,-0.65044,-2.489
21.68,-3.4199,-0.84663,-2.5733
21.7,-3.6461,-1.0144,-2.6318
21.72,-3.8314,-1.1553,-2.6762
21.74,-3.9915,-1.2725,-2.719
21.76,-4.1426,-1.3699,-2.7727
21.78,-4.2996,-1.4509,-2.8487
21.8,-4.4743,-1.5182,-2.9561
21.82,-4.6743,-1.5726,-3.1017
21.84,-4.9021,-1.6131,-3.2889
21.86,-5.1545,-1.637,-3.5175
21.88,-5.4236,-1.6402,-3.7833
21.9,-5.6964,-1.6183,-4.0781
21.92,-5.9568,-1.5672,-4.3896
21.94,-6.1863,-1.4843,-4.7019
21.96,-6.3655,-1.3691,-4.9963
21.98,-6.4764,-1.2236,-5.2528
22,-6.5036,-1.052,-5.4515
22.02,-6.4358,-0.86082,-5.575
22.04,-6.2674,-0.65731,-5.6101
22.06,-5.9983,-0.44889,-5.5494
22.08,-5.6346,-0.2418,-5.3928
22.1,-5.1875,-0.040211,-5.1473
22.12,-4.6717,0.15435,-4.8261
22.14,-4.1035,0.34315,-4.4467
22.16,-3.4986,0.52989,-4.0284
22.18,-2.8697,0.71993,-3.5896
22.2,-2.2251,0.91919,-3.1443
22.22,-1.5679,1.1329,-2.7008
22.24,-0.89561,1.3644,-2.26
22.26,-0.202,1.6143,-1.8163
22.28,0.52099,1.8795,-1.3585
22.3,1.2803,2.1533,-0.87295
22.32,2.0788,2.4253,-0.34644
22.34,2.9127,2.6822,0.23055
22.36,3.7695,2.9084,0.86105
22.38,4.6273,3.0875,1.5398
22.4,5.4561,3.2034,2.2527
22.42,6.2187,3.2414,2.9773
22.44,6.8749,3.1904,3.6845
22.46,7.3846,3.0432,4.3415
22.48,7.7119,2.7978,4.9141
22.5,7.8288,2.458,5.3708
22.52,7.718,2.0332,5.6848
22.54,7.375,1.5379,5.8371
22.56,6.8089,0.99072,5.8182
22.58,6.0417,0.41269,5.629
22.6,5.107,-0.17427,5.2812
22.62,4.0478,-0.74918,4.797
22.64,2.9135,-1.2934,4.2069
22.66,1.7562,-1.7917,3.5479
22.68,0.62764,-2.2327,2.8603
22.7,-0.42434,-2.6086,2.1843
22.72,-1.3589,-2.9148,1.5559
22.74,-2.1446,-3.1487,1.0041
22.76,-2.7608,-3.3086,0.5478
22.78,-3.1983,-3.3931,0.19477
22.8,-3.4593,-3.4007,-0.058522
22.82,-3.5549,-3.3296,-0.22525
22.84,-3.5037,-3.1782,-0.32541
22.86,-3.3282,-2.9462,-0.38202
22.88,-3.0522,-2.635,-0.41717
22.9,-2.6979,-2.2495,-0.44839
22.92,-2.2839,-1.7978,-0.48611
22.94,-1.8248,-1.2922,-0.53261
22.96,-1.3308,-0.74821,-0.58258
22.98,-0.80956,-0.18439,-0.62517
23,-0.26815,0.37905,-0.64721
23.02,0.28475,0.92146,-0.63671
23.04,0.83678,1.4231,-0.58629
23.06,1.3707,1.8663,-0.4956
23.08,1.8644,2.2368,-0.37249
23.1,2.2919,2.5244,-0.23249
23.12,2.6262,2.7232,-0.096986
23.14,2.842,2.8321,0.0099033
23.16,2.9195,2.8546,0.064934
23.18,2.8475,2.7981,0.049413
23.2,2.6257,2.6734,-0.047736
23.22,2.2658,2.4938,-0.22797
23.24,1.7914,2.2739,-0.48244
23.26,1.2359,2.0286,-0.79273
23.28,0.63931,1.7722,-1.1328
23.3,0.045,1.5172,-1.4722
23.32,-0.50489,1.2739,-1.7788
23.34,-0.97312,1.0503,-2.0235
23.36,-1.3307,0.85149,-2.1822
23.38,-1.5591,0.68019,-2.2392
23.4,-1.6513,0.53722,-2.1885
23.42,-1.6122,0.42185,-2.034
23.44,-1.457,0.33235,-1.7893
23.46,-1.2096,0.26641,-1.476
23.48,-0.9,0.22143,-1.1214
23.5,-0.5612,0.19477,-0.75598
23.52,-0.22627,0.18377,-0.41004
23.54,0.074618,0.18576,-0.11114
23.56,0.31667,0.19804,0.11863
23.58,0.4824,0.21782,0.26459
23.6,0.56276,0.24207,0.32069
23.62,0.55744,0.26751,0.28993
23.64,0.47422,0.29043,0.18379
23.66,0.32754,0.30664,0.020897
23.68,0.13636,0.31136,-0.175
23.7,-0.078422,0.29923,-0.37765
23.72,-0.29665,0.26439,-0.56104
23.74,-0.50134,0.20082,-0.70216
23.76,-0.68065,0.10273,-0.78338
23.78,-0.82897,-0.034823,-0.79415
23.8,-0.94716,-0.21528,-0.73188
23.82,-1.0418,-0.43992,-0.60188
23.84,-1.1237,-0.70739,-0.41631
23.86,-1.2058,-1.0135,-0.19235
23.88,-1.3009,-1.3512,0.050278
23.9,-1.4193,-1.7113,0.29198
23.92,-1.5672,-2.0831,0.51589
23.94,-1.7453,-2.4553,0.70995
23.96,-1.9488,-2.8172,0.86836
23.98,-2.1676,-3.1595,0.99191
24,-2.3874,-3.4748,1.0875
24.02,-2.5917,-3.7581,1.1664
24.04,-2.7636,-4.0061,1.2425
24.06,-2.8879,-4.2173,1.3294
24.08,-2.9527,-4.3908,1.4381
24.1,-2.9507,-4.5257,1.575
24.12,-2.8797,-4.6202,1.7405
24.14,-2.7425,-4.6711,1.9286
24.16,-2.5458,-4.6737,2.1279
24.18,-2.2985,-4.6219,2.3234
24.2,-2.0102,-4.5086,2.4984
24.22,-1.6889,-4.3268,2.6379
24.24,-1.3391,-4.0702,2.7311
24.26,-0.96093,-3.7343,2.7733
24.28,-0.54932,-3.3171,2.7678
24.3,-0.094958,-2.8201,2.7252
24.32,0.41435,-2.2484,2.6628
24.34,0.99122,-1.6109,2.6022
24.36,1.6457,-0.92008,2.5658
24.38,2.3823,-0.19153,2.5738
24.4,3.1972,0.55663,2.6405
24.42,4.0762,1.3047,2.7715
24.44,4.9944,2.0322,2.9622
24.46,5.9166,2.7192,3.1974
24.48,6.7995,3.3469,3.4526
24.5,7.5949,3.8988,3.6961
24.52,8.2543,4.3614,3.8929
24.54,8.7332,4.7249,4.0083
24.56,8.9955,4.9833,4.0123
24.58,9.0173,5.1347,3.8826
24.6,8.7892,5.1812,3.6079
24.62,8.3176,5.1285,3.1891
24.64,7.624,4.985,2.639
24.66,6.7431,4.7616,1.9816
24.68,5.7199,4.4705,1.2494
24.7,4.6052,4.1246,0.48057
24.72,3.4518,3.7373,-0.28552
24.74,2.31,3.3214,-1.0113
24.76,1.2242,2.8892,-1.665
24.78,0.22971,2.4524,-2.2227
24.8,-0.64846,2.0221,-2.6705
24.82,-1.3963,1.6088,-3.0051
24.84,-2.0101,1.2224,-3.2326
24.86,-2.4947,0.8724,-3.3671
24.88,-2.8611,0.56716,-3.4282
24.9,-3.1236,0.31406,-3.4377
24.92,-3.2976,0.11881,-3.4164
24.94,-3.3967,-0.014998,-3.3817
24.96,-3.4312,-0.086327,-3.3449
24.98,-3.4079,-0.096993,-3.3109
25,-3.3292,-0.051757,-3.2774
25.02,-3.1951,0.041825,-3.237
25.04,-3.0043,0.17381,-3.1781
25.06,-2.7559,0.33249,-3.0884
25.08,-2.4521,0.50517,-2.9572
25.1,-2.099,0.67898,-2.778
25.12,-1.708,0.84175,-2.5498
25.14,-1.296,0.98268,-2.2787
25.16,-0.88442,1.093,-1.9774
25.18,-0.49768,1.1661,-1.6638
25.2,-0.16122,1.198,-1.3593
25.22,0.10122,1.1873,-1.086
25.24,0.27011,1.1344,-0.86431
25.26,0.33242,1.0421,-0.70964
25.28,0.28319,0.91421,-0.63102
25.3,0.12632,0.75589,-0.62957
25.32,-0.12571,0.57274,-0.69845
25.34,-0.45302,0.37063,-0.82364
25.36,-0.8304,0.15542,-0.98582
25.38,-1.23,-0.067186,-1.1628
25.4,-1.6242,-0.29177,-1.3324
25.42,-1.9884,-0.51318,-1.4753
25.44,-2.3034,-0.72658,-1.5769
25.46,-2.5568,-0.92752,-1.6293
25.48,-2.7437,-1.1121,-1.6316
25.5,-2.8659,-1.277,-1.5889
25.52,-2.9314,-1.4201,-1.5113
25.54,-2.9516,-1.5407,-1.4109
25.56,-2.9395,-1.6392,-1.3003
25.58,-2.9079,-1.7182,-1.1897
25.6,-2.8668,-1.7813,-1.0855
25.62,-2.8234,-1.8335,-0.98984
25.64,-2.7808,-1.8802,-0.90054
25.66,-2.7394,-1.9268,-0.8126
25.68,-2.6973,-1.9774,-0.71989
25.7,-2.6519,-2.0346,-0.61728
25.72,-2.6015,-2.0991,-0.50236
25.74,-2.546,-2.1692,-0.37674
25.76,-2.4875,-2.2412,-0.24631
25.78,-2.4307,-2.3101,-0.12065
25.8,-2.3816,-2.37,-0.011528
25.82,-2.3464,-2.4156,0.06918
25.84,-2.3305,-2.4422,0.11172
25.86,-2.3364,-2.447,0.11052
25.88,-2.3631,-2.4286,0.065545
25.9,-2.4048,-2.3876,-0.017139
25.92,-2.4517,-2.3259,-0.12587
25.94,-2.4905,-2.2456,-0.24484
25.96,-2.5053,-2.1491,-0.35619
25.98,-2.4803,-2.0377,-0.44262
26,-2.4013,-1.9114,-0.48987
26.02,-2.2576,-1.7688,-0.48886
26.04,-2.0438,-1.6068,-0.43698
26.06,-1.7601,-1.4216,-0.33851
26.08,-1.4126,-1.2087,-0.20389
26.1,-1.0122,-0.96413,-0.048021
26.12,-0.57305,-0.68513,0.11208
26.14,-0.11064,-0.37074,0.2601
26.16,0.3607,-0.022383,0.38308
26.18,0.82951,0.3559,0.47361
26.2,1.2886,0.75753,0.53104
26.22,1.7353,1.1736,0.56163
26.24,2.1711,1.5937,0.57739
26.26,2.6,2.0061,0.59392
26.28,3.0264,2.399,0.62745
26.3,3.4527,2.7611,0.6916
26.32,3.8765,3.0821,0.79442
26.34,4.2898,3.3536,0.93629
26.36,4.6776,3.5687,1.1089
26.38,5.0186,3.7229,1.2957
26.4,5.2873,3.8133,1.4739
26.42,5.4562,3.8388,1.6174
26.44,5.5,3.7995,1.7006
26.46,5.3985,3.6965,1.702
26.48,5.1398,3.532,1.6078
26.5,4.723,3.3088,1.4142
26.52,4.1586,3.0303,1.1283
26.54,3.4686,2.7011,0.76754
26.56,2.6846,2.3269,0.35775
26.58,1.8448,1.9147,-0.069962
26.6,0.99059,1.4735,-0.48288
26.62,0.16319,1.0136,-0.85041
26.64,-0.60015,0.54727,-1.1474
26.66,-1.2686,0.087889,-1.3565
26.68,-1.8194,-0.35038,-1.469
26.7,-2.2385,-0.75341,-1.4851
26.72,-2.5201,-1.108,-1.4121
26.74,-2.665,-1.4029,-1.2622
26.76,-2.6793,-1.6295,-1.0498
26.78,-2.5719,-1.7831,-0.78878
26.8,-2.3534,-1.8631,-0.49031
26.82,-2.0346,-1.8732,-0.16143
26.84,-1.6263,-1.8214,0.19508
26.86,-1.1396,-1.7194,0.5798
26.88,-0.58696,-1.5817,0.99476
26.9,0.016677,-1.4244,1.441
26.92,0.65253,-1.2636,1.9161
26.94,1.2973,-1.1145,2.4118
26.96,1.9228,-0.99009,2.9129
26.98,2.4973,-0.89991,3.3973
27,2.9869,-0.85001,3.8369
27.02,3.3582,-0.84268,4.2009
27.04,3.5818,-0.87676,4.4585
27.06,3.6351,-0.94825,4.5833
27.08,3.5058,-1.0511,4.5569
27.1,3.1939,-1.178,4.3719
27.12,2.7128,-1.321,4.0338
27.14,2.0889,-1.4719,3.5608
27.16,1.3601,-1.6228,2.9829
27.18,0.573,-1.7658,2.3388
27.2,-0.2212,-1.8931,1.6719
27.22,-0.9709,-1.9969,1.0259
27.24,-1.6285,-2.0694,0.44089
27.26,-2.1546,-2.1033,-0.051236
27.28,-2.5204,-2.0917,-0.4287
27.3,-2.7105,-2.0291,-0.68147
27.32,-2.7228,-1.9118,-0.81101
27.34,-2.5679,-1.739,-0.82888
27.36,-2.267,-1.5127,-0.75426
27.38,-1.8494,-1.2385,-0.61092
27.4,-1.3489,-0.92479,-0.42411
27.42,-0.80072,-0.58299,-0.21773
27.44,-0.23844,-0.22617,-0.012269
27.46,0.3081,0.13171,0.17639
27.48,0.81416,0.477,0.33717
27.5,1.2604,0.7973,0.46315
27.52,1.6327,1.0823,0.5504
27.54,1.9209,1.3244,0.59653
27.56,2.1179,1.5186,0.59935
27.58,2.2186,1.6625,0.55612
27.6,2.2193,1.7559,0.46335
27.62,2.1177,1.8004,0.31736
27.64,1.9137,1.7982,0.11547
27.66,1.61,1.7526,-0.14254
27.68,1.2135,1.6665,-0.45297
27.7,0.73626,1.5434,-0.80715
27.72,0.19576,1.3868,-1.1911
27.74,-0.38521,1.2008,-1.586
27.76,-0.97973,0.99026,-1.97
27.78,-1.5586,0.76117,-2.3198
27.8,-2.0927,0.521,-2.6137
27.82,-2.5553,0.27855,-2.8339
27.84,-2.9246,0.043802,-2.9684
27.86,-3.1852,-0.17258,-3.0126
27.88,-3.3285,-0.35987,-2.9687
27.9,-3.3533,-0.50806,-2.8453
27.92,-3.2642,-0.60867,-2.6556
27.94,-3.0701,-0.65542,-2.4146
27.96,-2.7821,-0.64477,-2.1374
27.98,-2.4122,-0.57621,-1.836
28,-1.9712,-0.4523,-1.5189
28.02,-1.4684,-0.27843,-1.19
28.04,-0.91168,-0.062367,-0.84931
28.06,-0.30798,0.18628,-0.49425
28.08,0.33495,0.45671,-0.12175
28.1,1.0072,0.73756,0.26959
28.12,1.695,1.0174,0.67752
28.14,2.38,1.2853,1.0946
28.16,3.0389,1.5309,1.508
28.18,3.6442,1.7447,1.8994
28.2,4.1656,1.9184,2.2472
28.22,4.5729,2.0447,2.5283
28.24,4.8384,2.1175,2.7209
28.26,4.9399,2.1324,2.8075
28.28,4.8638,2.0867,2.7771
28.3,4.6065,1.9797,2.6268
28.32,4.1755,1.8131,2.3624
28.34,3.5887,1.5912,1.9975
28.36,2.8736,1.3211,1.5526
28.38,2.0641,1.0123,1.0517
28.4,1.1976,0.6768,0.52081
28.42,0.31208,0.32793,-0.015852
28.44,-0.55731,-0.020014,-0.53729
28.46,-1.3803,-0.35293,-1.0274
28.48,-2.1332,-0.65783,-1.4753
28.5,-2.7988,-0.92372,-1.8751
28.52,-3.3667,-1.1423,-2.2245
28.54,-3.8316,-1.3081,-2.5235
28.56,-4.1919,-1.419,-2.7728
28.58,-4.4485,-1.4753,-2.9732
28.6,-4.6037,-1.4795,-3.1241
28.62,-4.6603,-1.4356,-3.2247
28.64,-4.6219,-1.3479,-3.274
28.66,-4.493,-1.2209,-3.2721
28.68,-4.2801,-1.0586,-3.2215
28.7,-3.9917,-0.86404,-3.1276
28.72,-3.6393,-0.63974,-2.9996
28.74,-3.2373,-0.38785,-2.8495
28.76,-2.802,-0.11057,-2.6914
28.78,-2.3506,0.18939,-2.5399
28.8,-1.8996,0.50836,-2.408
28.82,-1.4634,0.84152,-2.305
28.84,-1.0523,1.1828,-2.2351
28.86,-0.67138,1.5252,-2.1966
28.88,-0.32059,1.8607,-2.1813
28.9,0.0053571,2.181,-2.1757
28.92,0.31552,2.478,-2.1625
28.94,0.6209,2.7437,-2.1228
28.96,0.93216,2.9708,-2.0387
28.98,1.2573,3.153,-1.8958
29,1.5995,3.2848,-1.6853
29.02,1.9562,3.3617,-1.4055
29.04,2.3181,3.3802,-1.0621
29.06,2.6703,3.3379,-0.66766
29.08,2.9935,3.2338,-0.24021
29.1,3.2668,3.0679,0.19882
29.12,3.4694,2.8423,0.62718
29.14,3.5844,2.5602,1.0242
29.16,3.5995,2.2266,1.3729
29.18,3.5096,1.8482,1.6614
29.2,3.316,1.4325,1.8835
29.22,3.0262,0.98803,2.0382
29.24,2.6526,0.52341,2.1292
29.26,2.2101,0.046909,2.1632
29.28,1.7146,-0.43401,2.1486
29.3,1.181,-0.91305,2.0941
29.32,0.62277,-1.3852,2.0079
29.34,0.050917,-1.8464,1.8974
29.36,-0.52504,-2.2938,1.7687
29.38,-1.0965,-2.7243,1.6278
29.4,-1.6547,-3.1349,1.4802
29.42,-2.19,-3.5214,1.3315
29.44,-2.6912,-3.8787,1.1875
29.46,-3.1459,-4.2,1.0541
29.48,-3.5413,-4.4776,0.93631
29.5,-3.8648,-4.7029,0.83812
29.52,-4.1055,-4.8675,0.76204
29.54,-4.255,-4.964,0.70899
29.56,-4.3082,-4.9868,0.67866
29.58,-4.2631,-4.9334,0.67025
29.6,-4.1208,-4.8042,0.68343
29.62,-3.8843,-4.6036,0.71931
29.64,-3.5581,-4.3391,0.78107
29.66,-3.1473,-4.0213,0.87406
29.68,-2.6577,-3.6629,1.0052
29.7,-2.0958,-3.2776,1.1818
29.72,-1.4701,-2.8793,1.4092
29.74,-0.79171,-2.4812,1.6895
29.76,-0.076323,-2.0952,2.0189
29.78,0.65538,-1.7311,2.3865
29.8,1.3772,-1.397,2.7741
29.82,2.0578,-1.0987,3.1565
29.84,2.6629,-0.8404,3.5033
29.86,3.1568,-0.62468,3.7815
29.88,3.5065,-0.45257,3.9591
29.9,3.6846,-0.32378,4.0084
29.92,3.6727,-0.23657,3.9093
29.94,3.4641,-0.1877,3.6518
29.96,3.0656,-0.17234,3.2379
29.98,2.4973,-0.18403,2.6813
30,1.792,-0.21482,2.0068
30.02,0.99216,-0.25565,1.2478
30.04,0.14686,-0.29686,0.44372
30.06,-0.69276,-0.32887,-0.36389
30.08,-1.4777,-0.34303,-1.1346
30.1,-2.1648,-0.33233,-1.8325
30.12,-2.7202,-0.29205,-2.4281
30.14,-3.1208,-0.22013,-2.9006
30.16,-3.355,-0.11729,-3.2377
30.18,-3.422,0.013223,-3.4352
30.2,-3.3303,0.16611,-3.4964
30.22,-3.0952,0.33477,-3.43
30.24,-2.7365,0.51206,-3.2486
30.26,-2.2763,0.69115,-2.9674
30.28,-1.7373,0.86611,-2.6034
30.3,-1.1416,1.0324,-2.174
30.32,-0.51087,1.1871,-1.698
30.34,0.13427,1.3287,-1.1944
30.36,0.77348,1.4571,-0.68365
30.38,1.3867,1.5731,-0.18634
30.4,1.9544,1.6776,0.27674
30.42,2.458,1.772,0.68597
30.44,2.8815,1.8572,1.0243
30.46,3.2123,1.9335,1.2788
30.48,3.4433,2.0009,1.4424
30.5,3.5733,2.059,1.5143
30.52,3.608,2.107,1.501
30.54,3.5592,2.144,1.4152
30.56,3.4437,2.1693,1.2744
30.58,3.2816,2.1824,1.0993
30.6,3.0934,2.1828,0.91059
30.62,2.8977,2.1705,0.72721
30.64,2.7093,2.1454,0.5639
30.66,2.5378,2.1079,0.42999
30.68,2.3871,2.058,0.32905
30.7,2.2555,1.9962,0.2593
30.72,2.1377,1.9227,0.21493
30.74,2.026,1.8382,0.18786
30.76,1.9127,1.7431,0.1696
30.78,1.791,1.638,0.15301
30.8,1.6572,1.5238,0.13341
30.82,1.51,1.4009,0.10909
30.84,1.351,1.2699,0.081091
30.86,1.1834,1.131,0.052376
30.88,1.0108,0.98416,0.026602
30.9,0.83609,0.82927,0.0068168
30.92,0.66052,0.66618,-0.0056571
30.94,0.48315,0.49508,-0.01192
30.96,0.30119,0.31683,-0.015638
30.98,0.11073,0.13335,-0.022618
31,-0.092081,-0.052138,-0.039943
31.02,-0.30977,-0.23494,-0.074831
31.04,-0.54239,-0.40892,-0.13348
31.06,-0.78685,-0.56677,-0.22009
31.08,-1.0367,-0.70049,-0.33624
31.1,-1.2827,-0.80199,-0.48071
31.12,-1.5134,-0.86383,-0.64958
31.14,-1.7166,-0.87993,-0.8367
31.16,-1.8804,-0.84619,-1.0342
31.18,-1.994,-0.76098,-1.233
31.2,-2.0484,-0.62536,-1.423
31.22,-2.0366,-0.4432,-1.5934
31.24,-1.9534,-0.22096,-1.7325
31.26,-1.7954,0.032589,-1.828
31.28,-1.5605,0.30685,-1.8673
31.3,-1.2482,0.58991,-1.8381
31.32,-0.86044,0.86909,-1.7295
31.34,-0.40236,1.1316,-1.5339
31.36,0.11651,1.365,-1.2485
31.38,0.68107,1.558,-0.87694
31.4,1.2699,1.7008,-0.43093
31.42,1.8554,1.7859,0.06948
31.44,2.4046,1.8083,0.5963
31.46,2.8813,1.766,1.1153
31.48,3.2491,1.6605,1.5886
31.5,3.4747,1.4963,1.9784
31.52,3.5317,1.2813,2.2504
31.54,3.4036,1.0257,2.3778
31.56,3.0865,0.74212,2.3444
31.58,2.5902,0.44406,2.1462
31.6,1.9379,0.14541,1.7925
31.62,1.1645,-0.14061,1.3051
31.64,0.31415,-0.40227,0.71642
31.66,-0.56342,-0.63001,0.06659
31.68,-1.4168,-0.81687,-0.59992
31.7,-2.1966,-0.95871,-1.2379
31.72,-2.8592,-1.0541,-1.8051
31.74,-3.3689,-1.1043,-2.2646
31.76,-3.7005,-1.1125,-2.5879
31.78,-3.84,-1.0838,-2.7562
31.8,-3.7854,-1.0243,-2.7611
31.82,-3.5462,-0.94106,-2.6052
31.84,-3.143,-0.84147,-2.3016
31.86,-2.6059,-0.73306,-1.8729
31.88,-1.9729,-0.62323,-1.3497
31.9,-1.288,-0.51901,-0.76903
31.92,-0.59832,-0.42684,-0.17148
31.94,0.048792,-0.35238,0.40117
31.96,0.60878,-0.30021,0.90899
31.98,1.0433,-0.27363,1.3169
32,1.3229,-0.27439,1.5973
32.02,1.4299,-0.30261,1.7325
32.04,1.3595,-0.35664,1.7161
32.06,1.1201,-0.43325,1.5534
32.08,0.733,-0.52781,1.2608
32.1,0.22956,-0.63467,0.86423
32.12,-0.35145,-0.74762,0.39617
32.14,-0.96789,-0.86037,-0.10752
32.16,-1.5783,-0.96703,-0.61125
32.18,-2.1457,-1.0625,-1.0832
32.2,-2.6406,-1.1427,-1.4979
32.22,-3.0433,-1.2049,-1.8384
32.24,-3.3441,-1.2474,-2.0967
32.26,-3.5432,-1.27,-2.2733
32.28,-3.649,-1.2733,-2.3756
32.3,-3.6752,-1.2592,-2.416
32.32,-3.6391,-1.2302,-2.4089
32.34,-3.5584,-1.1898,-2.3687
32.36,-3.4494,-1.142,-2.3075
32.38,-3.3257,-1.0912,-2.2346
32.4,-3.1976,-1.0419,-2.1557
32.42,-3.0719,-0.99845,-2.0735
32.44,-2.953,-0.96435,-1.9887
32.46,-2.8428,-0.94188,-1.901
32.48,-2.7418,-0.93168,-1.8101
32.5,-2.649,-0.93242,-1.7166
32.52,-2.5622,-0.94073,-1.6214
32.54,-2.4775,-0.95135,-1.5262
32.56,-2.3895,-0.95765,-1.4319
32.58,-2.2907,-0.95227,-1.3384
32.6,-2.1719,-0.92793,-1.2439
32.62,-2.0224,-0.87834,-1.1441
32.64,-1.8315,-0.79886,-1.0326
32.66,-1.5887,-0.68707,-0.90164
32.68,-1.2855,-0.54295,-0.74254
32.7,-0.91599,-0.36888,-0.5471
32.72,-0.47769,-0.16931,-0.30838
32.74,0.028315,0.049711,-0.021396
32.76,0.59749,0.28108,0.31641
32.78,1.2222,0.51714,0.70507
32.8,1.8923,0.7501,1.1422
32.82,2.5952,0.97238,1.6228
32.84,3.3167,1.1768,2.1399
32.86,4.0401,1.3566,2.6835
32.88,4.7468,1.5058,3.241
32.9,5.4157,1.6194,3.7963
32.92,6.0235,1.6934,4.3301
32.94,6.5454,1.7252,4.8201
32.96,6.9559,1.7139,5.242
32.98,7.2312,1.6604,5.5708
33,7.3508,1.5673,5.7835
33.02,7.3002,1.4392,5.861
33.04,7.0728,1.2815,5.7912
33.06,6.6713,1.1008,5.5705
33.08,6.1086,0.90358,5.205
33.1,5.4072,0.69601,4.7111
33.12,4.5973,0.48352,4.1138
33.14,3.7151,0.27057,3.4446
33.16,2.7996,0.060681,2.739
33.18,1.8895,-0.1433,2.0328
33.2,1.0205,-0.33888,1.3594
33.22,0.22329,-0.52349,0.74677
33.24,-0.47829,-0.69422,0.21593
33.26,-1.0677,-0.84769,-0.22
33.28,-1.5359,-0.98009,-0.55577
33.3,-1.8807,-1.0874,-0.79332
33.32,-2.1066,-1.1659,-0.94064
33.34,-2.223,-1.2126,-1.0104
33.36,-2.244,-1.2253,-1.0187
33.38,-2.1872,-1.2035,-0.98374
33.4,-2.0726,-1.148,-0.92461
33.42,-1.9216,-1.0612,-0.86036
33.44,-1.7553,-0.94654,-0.80875
33.46,-1.5936,-0.80857,-0.78504
33.48,-1.4531,-0.65234,-0.80074
33.5,-1.3456,-0.48317,-0.86243
33.52,-1.2773,-0.30634,-0.97091
33.54,-1.2478,-0.12693,-1.1208
33.56,-1.2507,0.050373,-1.3011
33.58,-1.2745,0.22128,-1.4958
33.6,-1.3045,0.38197,-1.6864
33.62,-1.3251,0.52904,-1.8541
33.64,-1.3225,0.65954,-1.982
33.66,-1.287,0.77088,-2.0579
33.68,-1.2147,0.86081,-2.0755
33.7,-1.1083,0.92733,-2.0356
33.72,-0.97653,0.9686,-1.9451
33.74,-0.83327,0.98289,-1.8162
33.76,-0.69518,0.96854,-1.6637
33.78,-0.57942,0.92405,-1.5035
33.8,-0.50116,0.84822,-1.3494
33.82,-0.47176,0.74046,-1.2122
33.84,-0.49747,0.60114,-1.0986
33.86,-0.57916,0.43199,-1.0112
33.88,-0.71278,0.23647,-0.94925
33.9,-0.89034,0.020019,-0.91036
33.92,-1.1014,-0.20993,-0.89145
33.94,-1.3342,-0.44416,-0.89007
33.96,-1.577,-0.6721,-0.90494
33.98,-1.8186,-0.8826,-0.93596
34,-2.0481,-1.0647,-0.98344
34.02,-2.2556,-1.2085,-1.0471
34.04,-2.4309,-1.3061,-1.1249
34.06,-2.5639,-1.352,-1.2119
34.08,-2.6438,-1.3438,-1.2999
34.1,-2.6597,-1.282,-1.3777
34.12,-2.6008,-1.1698,-1.431
34.14,-2.4575,-1.0131,-1.4444
34.16,-2.2216,-0.81925,-1.4024
34.18,-1.888,-0.59725,-1.2908
34.2,-1.4551,-0.35661,-1.0985
34.22,-0.92548,-0.10698,-0.8185
34.24,-0.30669,0.14222,-0.44891
34.26,0.38866,0.38228,0.0063828
34.28,1.1426,0.60537,0.53727
34.3,1.9322,0.80487,1.1273
34.32,2.7293,0.97553,1.7538
34.34,3.5023,1.1136,2.3887
34.36,4.2164,1.217,2.9994
34.38,4.8361,1.2851,3.551
34.4,5.327,1.3188,4.0082
34.42,5.6588,1.32,4.3387
34.44,5.8077,1.2916,4.5161
34.46,5.7593,1.2368,4.5225
34.48,5.5102,1.1587,4.3515
34.5,5.0694,1.0603,4.0091
34.52,4.4579,0.94398,3.5139
34.54,3.7079,0.81212,2.8958
34.56,2.86,0.66686,2.1932
34.58,1.9603,0.51068,1.4496
34.6,1.0567,0.34672,0.70995
34.62,0.19495,0.17905,0.015904
34.64,-0.58408,0.012755,-0.59683
34.66,-1.2474,-0.1462,-1.1012
34.68,-1.7715,-0.29135,-1.4802
34.7,-2.1429,-0.41626,-1.7266
34.72,-2.3582,-0.51516,-1.843
34.74,-2.4232,-0.58356,-1.8396
34.76,-2.3518,-0.61863,-1.7332
34.78,-2.1643,-0.61947,-1.5448
34.8,-1.8856,-0.58703,-1.2986
34.82,-1.5436,-0.52389,-1.0197
34.84,-1.167,-0.43378,-0.7332
34.86,-0.78353,-0.32113,-0.46241
34.88,-0.41805,-0.19055,-0.2275
34.9,-0.090623,-0.046528,-0.044095
34.92,0.18486,0.10684,0.078013
34.94,0.40163,0.26594,0.13569
34.96,0.56035,0.42758,0.13277
34.98,0.66852,0.58895,0.079567
35,0.7391,0.74752,-0.0084232
35.02,0.78844,0.90097,-0.11253
35.04,0.83377,1.0472,-0.21338
35.06,0.89059,1.1841,-0.2935
35.08,0.97038,1.3099,-0.33953
35.1,1.079,1.4229,-0.34385
35.12,1.216,1.5212,-0.30516
35.14,1.3747,1.6029,-0.22818
35.16,1.5436,1.6661,-0.12248
35.18,1.7076,1.7083,-0.00066612
35.2,1.8505,1.7271,0.12342
35.22,1.9566,1.7202,0.23643
35.24,2.0122,1.6856,0.32667
35.26,2.0066,1.622,0.38464
35.28,1.9324,1.5295,0.40295
35.3,1.7853,1.4094,0.37588
35.32,1.5636,1.2648,0.29879
35.34,1.268,1.1002,0.16774
35.36,0.90082,0.92134,-0.020524
35.38,0.46652,0.73464,-0.26812
35.4,-0.028378,0.54679,-0.57517
35.42,-0.57462,0.36411,-0.93873
35.44,-1.1598,0.19208,-1.3519
35.46,-1.768,0.034986,-1.803
35.48,-2.3802,-0.10423,-2.276
35.5,-2.9744,-0.22395,-2.7504
35.52,-3.527,-0.3238,-3.2032
35.54,-4.0146,-0.40442,-3.6101
35.56,-4.4148,-0.46723,-3.9476
35.58,-4.7087,-0.51427,-4.1944
35.6,-4.8816,-0.54795,-4.3336
35.62,-4.9244,-0.57096,-4.3535
35.64,-4.8343,-0.58613,-4.2482
35.66,-4.6147,-0.59626,-4.0185
35.68,-4.2755,-0.60406,-3.6714
35.7,-3.8325,-0.61204,-3.2205
35.72,-3.3072,-0.62238,-2.6849
35.74,-2.7258,-0.63694,-2.0888
35.76,-2.1179,-0.65731,-1.4606
35.78,-1.516,-0.68486,-0.83118
35.8,-0.95307,-0.72091,-0.23216
35.82,-0.46067,-0.76683,0.30616
35.84,-0.066996,-0.8242,0.75721
35.86,0.20557,-0.89476,1.1003
35.88,0.34244,-0.98035,1.3228
35.9,0.33827,-1.0827,1.4209
35.92,0.19775,-1.203,1.4007
35.94,-0.064544,-1.3418,1.2773
35.96,-0.42524,-1.4987,1.0735
35.98,-0.85402,-1.6718,0.81774
36,-1.3161,-1.8577,0.5416
36.02,-1.7751,-2.0519,0.27681
36.04,-2.1957,-2.2485,0.052737
36.06,-2.5465,-2.4405,-0.10596
36.08,-2.8016,-2.6205,-0.18109
36.1,-2.9429,-2.7809,-0.16202
36.12,-2.9601,-2.914,-0.046172
36.14,-2.8517,-3.0128,0.16113
36.16,-2.6241,-3.0715,0.4474
36.18,-2.2909,-3.0851,0.79429
36.2,-1.8716,-3.0508,1.1792
36.22,-1.3897,-2.9672,1.5775
36.24,-0.87049,-2.8351,1.9646
36.26,-0.33912,-2.6574,2.3182
36.28,0.18183,-2.4389,2.6207
36.3,0.67403,-2.1863,2.8603
36.32,1.1247,-1.9076,3.0323
36.34,1.5273,-1.6118,3.1391
36.36,1.8809,-1.3081,3.189
36.38,2.1897,-1.0058,3.1955
36.4,2.4607,-0.71346,3.1741
36.42,2.7021,-0.4386,3.1407
36.44,2.9215,-0.18741,3.1089
36.46,3.1236,0.035431,3.0882
36.48,3.3099,0.22688,3.083
36.5,3.4777,0.38556,3.0922
36.52,3.6212,0.51168,3.1095
36.54,3.7318,0.60705,3.1248
36.56,3.8002,0.67491,3.1253
36.58,3.817,0.71974,3.0972
36.6,3.7745,0.74707,3.0275
36.62,3.6676,0.76309,2.9045
36.64,3.4941,0.77428,2.7199
36.66,3.2552,0.78697,2.4683
36.68,2.9555,0.80689,2.1486
36.7,2.6025,0.83873,1.7638
36.72,2.2073,0.88586,1.3215
36.74,1.7834,0.95008,0.83329
36.76,1.3468,1.0316,0.31523
36.78,0.91563,1.1289,-0.21325
36.8,0.50906,1.2392,-0.73013
36.82,0.14636,1.3584,-1.212
36.84,-0.15444,1.4816,-1.636
36.86,-0.37797,1.6031,-1.9811
36.88,-0.51297,1.7171,-2.2301
36.9,-0.55336,1.8179,-2.3712
36.92,-0.49898,1.9001,-2.3991
36.94,-0.3558,1.9593,-2.3151
36.96,-0.13552,1.9921,-2.1277
36.98,0.14521,1.9969,-1.8517
37,0.46596,1.9733,-1.5073
37.02,0.80387,1.9231,-1.1193
37.04,1.135,1.8497,-0.71474
37.06,1.4356,1.7578,-0.32225
37.08,1.6833,1.6533,0.030049
37.1,1.8586,1.5425,0.31606
37.12,1.9452,1.4319,0.5133
37.14,1.9316,1.3271,0.60449
37.16,1.812,1.2331,0.57886
37.18,1.5867,1.1534,0.43327
37.2,1.2629,1.0901,0.17275
37.22,0.85455,1.044,-0.18943
37.24,0.382,1.0144,-0.63236
37.26,-0.12914,0.99971,-1.1288
37.28,-0.64955,0.99762,-1.6472
37.3,-1.1482,1.0052,-2.1534
37.32,-1.5943,1.0195,-2.6138
37.34,-1.96,1.0371,-2.9971
37.36,-2.2216,1.0553,-3.2768
37.38,-2.3617,1.0712,-3.4329
37.4,-2.3702,1.0825,-3.4528
37.42,-2.2448,1.0875,-3.3323
37.44,-1.9914,1.0845,-3.0759
37.46,-1.6235,1.0729,-2.6964
37.48,-1.1624,1.0519,-2.2143
37.5,-0.63527,1.0215,-1.6568
37.52,-0.07424,0.98182,-1.0561
37.54,0.48551,0.93313,-0.44762
37.56,1.008,0.8759,0.13214
37.58,1.4592,0.81064,0.64851
37.6,1.809,0.73794,1.0711
37.62,2.0347,0.65839,1.3764
37.64,2.1222,0.57265,1.5496
37.66,2.0676,0.48138,1.5862
37.68,1.8776,0.38522,1.4924
37.7,1.5689,0.28474,1.2841
37.72,1.1662,0.18038,0.98581
37.74,0.69999,0.072363,0.62763
37.76,0.20343,-0.039269,0.2427
37.78,-0.29085,-0.15465,-0.1362
37.8,-0.75358,-0.27397,-0.47961
37.82,-1.1612,-0.39732,-0.76388
37.84,-1.4974,-0.5245,-0.97294
37.86,-1.7539,-0.6548,-1.0991
37.88,-1.9301,-0.78691,-1.1432
37.9,-2.0322,-0.91878,-1.1135
37.92,-2.0719,-1.0477,-1.0242
37.94,-2.0643,-1.1705,-0.89383
37.96,-2.0262,-1.2835,-0.74272
37.98,-1.9742,-1.3832,-0.59097
38,-1.923,-1.4664,-0.45661
38.02,-1.8841,-1.5301,-0.35399
38.04,-1.8651,-1.5724,-0.29273
38.06,-1.8692,-1.592,-0.27722
38.08,-1.8952,-1.5887,-0.30657
38.1,-1.938,-1.5629,-0.37511
38.12,-1.9892,-1.516,-0.47312
38.14,-2.038,-1.4502,-0.58784
38.16,-2.0724,-1.3678,-0.70463
38.18,-2.0798,-1.2718,-0.80799
38.2,-2.048,-1.1654,-0.88261
38.22,-1.966,-1.0518,-0.91425
38.24,-1.8246,-0.93397,-0.89065
38.26,-1.617,-0.81475,-0.80229
38.28,-1.3397,-0.69648,-0.64318
38.3,-0.99274,-0.58104,-0.4117
38.32,-0.58101,-0.46978,-0.11122
38.34,-0.11426,-0.36362,0.24935
38.36,0.39238,-0.2631,0.65548
38.38,0.91872,-0.16863,1.0874
38.4,1.4403,-0.080619,1.5209
38.42,1.9298,0.00036454,1.9294
38.44,2.3592,0.073474,2.2857
38.46,2.7025,0.13759,2.5649
38.48,2.9379,0.19139,2.7465
38.5,3.0508,0.23355,2.8172
38.52,3.0354,0.26296,2.7724
38.54,2.8957,0.27897,2.6167
38.56,2.6458,0.28162,2.3642
38.58,2.3084,0.27179,2.0366
38.6,1.9132,0.25125,1.662
38.62,1.4937,0.22256,1.2712
38.64,1.0845,0.18893,0.89554
38.66,0.71765,0.15393,0.56372
38.68,0.42029,0.12124,0.29905
38.7,0.21194,0.094278,0.11766
38.72,0.10309,0.075996,0.027093
38.74,0.094488,0.068628,0.02586
38.76,0.17733,0.073553,0.10377
38.78,0.33429,0.091205,0.24308
38.8,0.54135,0.12103,0.42032
38.82,0.77021,0.1615,0.60872
38.84,0.99112,0.21009,0.78104
38.86,1.1759,0.26337,0.9125
38.88,1.3006,0.31705,0.98355
38.9,1.3483,0.36612,0.98216
38.92,1.3102,0.40503,0.90519
38.94,1.1868,0.42801,0.75882
38.96,0.98709,0.42943,0.55766
38.98,0.72707,0.40426,0.32281
39,0.4275,0.34861,0.078889
39.02,0.11083,0.26017,-0.14933
39.04,-0.20185,0.1386,-0.34045
39.06,-0.49353,-0.014161,-0.47937
39.08,-0.75328,-0.19395,-0.55934
39.1,-0.97723,-0.39451,-0.58271
39.12,-1.1684,-0.60797,-0.56043
39.14,-1.3356,-0.8254,-0.51018
39.16,-1.4914,-1.0376,-0.4538
39.18,-1.6497,-1.2356,-0.41412
39.2,-1.8238,-1.4118,-0.41199
39.22,-2.0235,-1.5599,-0.46365
39.24,-2.2544,-1.6754,-0.57902
39.26,-2.5168,-1.756,-0.76081
39.28,-2.8056,-1.801,-1.0046
39.3,-3.1107,-1.8111,-1.2996
39.32,-3.4183,-1.7885,-1.6298
39.34,-3.7113,-1.7358,-1.9754
39.36,-3.9707,-1.6564,-2.3143
39.38,-4.1767,-1.5536,-2.6231
39.4,-4.3091,-1.4307,-2.8784
39.42,-4.3488,-1.2911,-3.0577
39.44,-4.2784,-1.1376,-3.1407
39.46,-4.0833,-0.97323,-3.1101
39.48,-3.7534,-0.80046,-2.9529
39.5,-3.2839,-0.62176,-2.6622
39.52,-2.6775,-0.43941,-2.2381
39.54,-1.9449,-0.25564,-1.6892
39.56,-1.1055,-0.072622,-1.0328
39.58,-0.18775,0.10739,-0.29514
39.6,0.77193,0.28202,0.48992
39.62,1.7312,0.4487,1.2825
39.64,2.6443,0.6047,2.0396
39.66,3.4654,0.74712,2.7183
39.68,4.1524,0.87306,3.2794
39.7,4.6705,0.97974,3.6908
39.72,4.9952,1.0648,3.9304
39.74,5.1143,1.1263,3.988
39.76,5.0294,1.1632,3.8662
39.78,4.7556,1.1754,3.5802
39.8,4.3195,1.1636,3.1558
39.82,3.757,1.1296,2.6274
39.84,3.1099,1.0758,2.034
39.86,2.4217,1.0057,1.416
39.88,1.7346,0.92295,0.81166
39.9,1.0853,0.83169,0.25358
39.92,0.50299,0.73613,-0.23314
39.94,0.0078607,0.64034,-0.63248
39.96,-0.38964,0.54807,-0.93771
39.98,-0.68811,0.46254,-1.1506
40,-0.89385,0.38619,-1.28
40.02,-1.0188,0.32061,-1.3395
40.04,-1.0785,0.2663,-1.3448
40.06,-1.0894,0.22269,-1.3121
40.08,-1.067,0.18817,-1.2552
40.1,-1.0245,0.16018,-1.1846
40.12,-0.97121,0.13549,-1.1067
40.14,-0.91292,0.11056,-1.0235
40.16,-0.85169,0.081846,-0.93354
40.18,-0.78685,0.046291,-0.83314
40.2,-0.71607,0.0016409,-0.71771
40.22,-0.63667,-0.053249,-0.58342
40.24,-0.54686,-0.11823,-0.42862
40.26,-0.44665,-0.19184,-0.25481
40.28,-0.33846,-0.27134,-0.067125
40.3,-0.22721,-0.35298,0.12578
40.32,-0.11984,-0.43228,0.31244
40.34,-0.024599,-0.50438,0.47978
40.36,0.050076,-0.56447,0.61455
40.38,0.096708,-0.60814,0.70485
40.4,0.10983,-0.6317,0.74153
40.42,0.086779,-0.63246,0.71924
40.44,0.028163,-0.60888,0.63704
40.46,-0.062095,-0.56059,0.4985
40.48,-0.17703,-0.48838,0.31135
40.5,-0.30716,-0.39399,0.086832
40.52,-0.44116,-0.27992,-0.16123
40.54,-0.56652,-0.14916,-0.41737
40.56,-0.67021,-0.0048651,-0.66535
40.58,-0.73917,0.14981,-0.88897
40.6,-0.76077,0.31194,-1.0727
40.62,-0.72337,0.47893,-1.2023
40.64,-0.61681,0.64854,-1.2653
40.66,-0.4332,0.81877,-1.252
40.68,-0.16774,0.98784,-1.1556
40.7,0.1802,1.154,-0.97378
40.72,0.60615,1.3154,-0.70922
40.74,1.0997,1.47,-0.37027
40.76,1.6441,1.6155,0.02861
40.78,2.2165,1.7495,0.46702
40.8,2.7886,1.8692,0.91942
40.82,3.3284,1.9718,1.3566
40.84,3.8025,2.0545,1.7479
40.86,4.1783,2.1147,2.0636
40.88,4.4276,2.1501,2.2775
40.9,4.5288,2.1589,2.3699
40.92,4.4691,2.1399,2.3291
40.94,4.2464,2.0929,2.1535
40.96,3.8695,2.0184,1.8511
40.98,3.3578,1.9179,1.4398
41,2.7394,1.7942,0.94525
41.02,2.0493,1.6505,0.39876
41.04,1.3255,1.4909,-0.16543
41.06,0.60675,1.32,-0.71328
41.08,-0.071337,1.1425,-1.2138
41.1,-0.67871,0.96292,-1.6416
41.12,-1.193,0.78549,-1.9785
41.14,-1.6006,0.61385,-2.2144
41.16,-1.8969,0.45094,-2.3478
41.18,-2.0855,0.29895,-2.3845
41.2,-2.177,0.15934,-2.3363
41.22,-2.1867,0.032833,-2.2196
41.24,-2.1327,-0.080449,-2.0522
41.26,-2.0334,-0.18099,-1.8524
41.28,-1.9059,-0.2698,-1.6361
41.3,-1.7647,-0.34837,-1.4164
41.32,-1.6207,-0.41857,-1.2021
41.34,-1.4807,-0.48258,-0.99817
41.36,-1.3486,-0.54267,-0.80593
41.38,-1.225,-0.601,-0.62404
41.4,-1.1091,-0.65935,-0.44978
41.42,-0.9991,-0.71881,-0.28029
41.44,-0.89336,-0.77962,-0.11374
41.46,-0.79117,-0.84097,0.049793
41.48,-0.69305,-0.901,0.20795
41.5,-0.60083,-0.95698,0.35614
41.52,-0.51746,-1.0055,0.48805
41.54,-0.44649,-1.043,0.5965
41.56,-0.39148,-1.066,0.67456
41.58,-0.35533,-1.072,0.71669
41.6,-0.33965,-1.0593,0.71966
41.62,-0.34442,-1.0277,0.68329
41.64,-0.36777,-0.97851,0.61074
41.66,-0.40608,-0.91447,0.50839
41.68,-0.45434,-0.83961,0.38527
41.7,-0.50664,-0.75891,0.25227
41.72,-0.5568,-0.67785,0.12105
41.74,-0.599,-0.60201,0.0030169
41.76,-0.62819,-0.53659,-0.091598
41.78,-0.64046,-0.48601,-0.15445
41.8,-0.63308,-0.45363,-0.17945
41.82,-0.60443,-0.44153,-0.1629
41.84,-0.55373,-0.45043,-0.10331
41.86,-0.48089,-0.47976,-0.0011339
41.88,-0.3863,-0.52781,0.14151
41.9,-0.27091,-0.59198,0.32107
41.92,-0.1365,-0.66906,0.53256
41.94,0.013857,-0.75558,0.76944
41.96,0.17526,-0.84805,1.0233
41.98,0.34047,-0.94323,1.2837
42,0.49956,-1.0383,1.5378
42.02,0.64007,-1.1307,1.7708
42.04,0.74756,-1.2187,1.9663
42.06,0.80667,-1.3006,2.1072
42.08,0.80274,-1.3751,2.1778
42.1,0.72362,-1.441,2.1646
42.12,0.56164,-1.4973,2.0589
42.14,0.31524,-1.5429,1.8581
42.16,-0.0097814,-1.5768,1.567
42.18,-0.39986,-1.5978,1.198
42.2,-0.83414,-1.605,0.7709
42.22,-1.2858,-1.5975,0.31169
42.24,-1.7244,-1.5745,-0.14994
42.26,-2.1185,-1.5354,-0.58314
42.28,-2.4389,-1.4799,-0.95897
42.3,-2.6614,-1.4081,-1.2533
42.32,-2.7696,-1.3203,-1.4494
42.34,-2.7564,-1.2172,-1.5392
42.36,-2.6247,-1.1003,-1.5244
42.38,-2.3867,-0.97117,-1.4156
42.4,-2.0629,-0.83235,-1.2306
42.42,-1.6791,-0.68669,-0.99245
42.44,-1.2638,-0.53759,-0.72624
42.46,-0.84493,-0.38874,-0.45618
42.48,-0.44708,-0.24405,-0.20303
42.5,-0.089414,-0.10734,0.01793
42.52,0.2157,0.017837,0.19786
42.54,0.46287,0.12846,0.33441
42.56,0.65296,0.22222,0.43074
42.58,0.79144,0.29768,0.49376
42.6,0.8864,0.35438,0.53202
42.62,0.94634,0.39284,0.55351
42.64,0.97823,0.4145,0.56373
42.66,0.98613,0.42163,0.5645
42.68,0.97062,0.41707,0.55354
42.7,0.92893,0.40405,0.52488
42.72,0.85595,0.38586,0.4701
42.74,0.74565,0.36561,0.38004
42.76,0.59277,0.34598,0.24679
42.78,0.39449,0.32898,0.065512
42.8,0.15182,0.3159,-0.16408
42.82,-0.12967,0.30723,-0.4369
42.84,-0.4395,0.3028,-0.7423
42.86,-0.76278,0.30193,-1.0647
42.88,-1.081,0.30369,-1.3847
42.9,-1.3735,0.30712,-1.6806
42.92,-1.6187,0.31154,-1.9302
42.94,-1.7958,0.31669,-2.1125
42.96,-1.8866,0.32283,-2.2094
42.98,-1.8764,0.33073,-2.2071
43,-1.7555,0.34156,-2.097
43.02,-1.5202,0.35672,-1.8769
43.04,-1.1734,0.3776,-1.551
43.06,-0.72498,0.40539,-1.1304
43.08,-0.19201,0.44091,-0.63292
43.1,0.40205,0.48451,-0.082462
43.12,1.0281,0.53606,0.49206
43.14,1.6532,0.595,1.0582
43.16,2.2423,0.66043,1.5819
43.18,2.7613,0.73124,2.0301
43.2,3.1794,0.80621,2.3732
43.22,3.4721,0.88414,2.588
43.24,3.6237,0.96385,2.6599
43.26,3.629,1.0442,2.5848
43.28,3.4942,1.1241,2.3701
43.3,3.237,1.2024,2.0346
43.32,2.885,1.2779,1.607
43.34,2.4734,1.3495,1.1239
43.36,2.0416,1.4156,0.62599
43.38,1.6298,1.4751,0.15467
43.4,1.2743,1.5264,-0.25212
43.42,1.0047,1.5683,-0.56354
43.44,0.84058,1.5993,-0.75872
43.46,0.78981,1.6184,-0.82857
43.48,0.84812,1.6245,-0.77633
43.5,0.99989,1.6166,-0.61675
43.52,1.2201,1.5942,-0.37406
43.54,1.4773,1.5564,-0.079097
43.56,1.737,1.5027,0.23424
43.58,1.9654,1.4328,0.53257
43.6,2.1329,1.3465,0.78641
43.62,2.2163,1.2436,0.97279
43.64,2.2014,1.1244,1.077
43.66,2.083,0.98966,1.0933
43.68,1.8652,0.8405,1.0247
43.7,1.5599,0.67865,0.8812
43.72,1.185,0.5065,0.67854
43.74,0.76228,0.32699,0.43529
43.76,0.3143,0.14361,0.1707
43.78,-0.13743,-0.039808,-0.097623
43.8,-0.57461,-0.21927,-0.35534
43.82,-0.98348,-0.39089,-0.59259
43.84,-1.3555,-0.55114,-0.80435
43.86,-1.6873,-0.69704,-0.99026
43.88,-1.9801,-0.82631,-1.1538
43.9,-2.2385,-0.93745,-1.301
43.92,-2.4689,-1.0297,-1.4392
43.94,-2.6781,-1.1028,-1.5754
43.96,-2.8717,-1.1569,-1.7148
43.98,-3.0526,-1.1926,-1.86
44,-3.2206,-1.2103,-2.0103
44.02,-3.3716,-1.2104,-2.1612
44.04,-3.498,-1.1933,-2.3047
44.06,-3.5893,-1.159,-2.4303
44.08,-3.6331,-1.1081,-2.5251
44.1,-3.6168,-1.0409,-2.576
44.12,-3.5287,-0.9584,-2.5703
44.14,-3.3598,-0.86203,-2.4977
44.16,-3.1049,-0.7537,-2.3512
44.18,-2.764,-0.63591,-2.1281
44.2,-2.3427,-0.51152,-1.8312
44.22,-1.8521,-0.38367,-1.4684
44.24,-1.3087,-0.25553,-1.0532
44.26,-0.73349,-0.13009,-0.6034
44.28,-0.15034,-0.010012,-0.14033
44.3,0.41555,0.10253,0.31303
44.32,0.93962,0.20589,0.73374
44.34,1.3999,0.29896,1.1009
44.36,1.7786,0.38113,1.3974
44.38,2.0638,0.45219,1.6116
44.4,2.2503,0.51222,1.7381
44.42,2.3398,0.56146,1.7783
44.44,2.3405,0.60024,1.7402
44.46,2.2663,0.62881,1.6375
44.48,2.1352,0.64736,1.4879
44.5,1.9675,0.65588,1.3116
44.52,1.7833,0.6542,1.1291
44.54,1.6012,0.64195,0.95929
44.56,1.4364,0.61862,0.81775
44.58,1.2992,0.58364,0.71555
44.6,1.1951,0.53644,0.65861
44.62,1.1243,0.47665,0.64766
44.64,1.0829,0.40415,0.67879
44.66,1.0637,0.31927,0.74444
44.68,1.0576,0.22287,0.8347
44.7,1.0551,0.11642,0.93869
44.72,1.0479,0.002053,1.0458
44.74,1.0295,-0.11752,1.147
44.76,0.99614,-0.23905,1.2352
44.78,0.94675,-0.35894,1.3057
44.8,0.88275,-0.47346,1.3562
44.82,0.80734,-0.57892,1.3863
44.84,0.72462,-0.67197,1.3966
44.86,0.63856,-0.74979,1.3883
44.88,0.55211,-0.81027,1.3624
44.9,0.46648,-0.85223,1.3187
44.92,0.38075,-0.8754,1.2561
44.94,0.29192,-0.88046,1.1724
44.96,0.19526,-0.86901,1.0643
44.98,0.085186,-0.84335,0.92854
45,-0.043767,-0.80633,0.76256
45.02,-0.19569,-0.7611,0.56541
45.04,-0.37215,-0.71086,0.33871
45.06,-0.57119,-0.65863,0.087444
45.08,-0.78672,-0.60707,-0.17965
45.1,-1.0083,-0.55828,-0.45003
45.12,-1.2216,-0.51378,-0.70784
45.14,-1.4093,-0.4745,-0.93483
45.16,-1.5526,-0.44077,-1.1118
45.18,-1.6329,-0.41242,-1.2205
45.2,-1.6341,-0.38893,-1.2452
45.22,-1.5443,-0.36947,-1.1749
45.24,-1.3581,-0.35304,-1.005
45.26,-1.0771,-0.33856,-0.7385
45.28,-0.71132,-0.32487,-0.38645
45.3,-0.27883,-0.31085,0.032025
45.32,0.19535,-0.29545,0.4908
45.34,0.6807,-0.27771,0.95841
45.36,1.1436,-0.25689,1.4005
45.38,1.5501,-0.2325,1.7826
45.4,1.8687,-0.20439,2.0731
45.42,2.0734,-0.17282,2.2462
45.44,2.1459,-0.13847,2.2843
45.46,2.0773,-0.10244,2.1798
45.48,1.8695,-0.066142,1.9357
45.5,1.5348,-0.031267,1.566
45.52,1.0947,0.00043374,1.0942
45.54,0.57866,0.027279,0.55139
45.56,0.021138,0.047817,-0.026679
45.58,-0.54138,0.060947,-0.60233
45.6,-1.0734,0.066005,-1.1394
45.62,-1.5436,0.062795,-1.6064
45.64,-1.9268,0.051575,-1.9783
45.66,-2.2062,0.033015,-2.2392
45.68,-2.374,0.0081375,-2.3821
45.7,-2.4315,-0.021743,-2.4098
45.72,-2.3879,-0.055069,-2.3328
45.74,-2.2591,-0.090083,-2.169
45.76,-2.0653,-0.12486,-1.9405
45.78,-1.8292,-0.15736,-1.6719
45.8,-1.5735,-0.18549,-1.388
45.82,-1.3193,-0.20719,-1.1121
45.84,-1.0844,-0.22059,-0.86382
45.86,-0.8831,-0.2242,-0.6589
45.88,-0.72514,-0.21701,-0.50812
45.9,-0.61624,-0.19873,-0.41751
45.92,-0.55839,-0.16983,-0.38856
45.94,-0.55047,-0.13159,-0.41888
45.96,-0.58891,-0.086051,-0.50286
45.98,-0.66825,-0.035824,-0.63243
46,-0.78173,0.016129,-0.79786
46.02,-0.9216,0.066801,-0.9884
46.04,-1.0794,0.11344,-1.1929
46.06,-1.2464,0.15381,-1.4002
46.08,-1.4132,0.18642,-1.5996
46.1,-1.5707,0.21063,-1.7814
46.12,-1.7098,0.2266,-1.9364
46.14,-1.8215,0.23526,-2.0568
46.16,-1.8976,0.23807,-2.1357
46.18,-1.9303,0.2368,-2.1671
46.2,-1.9129,0.23326,-2.1462
46.22,-1.8398,0.22909,-2.0689
46.24,-1.7066,0.2256,-1.9322
46.26,-1.5107,0.22366,-1.7343
46.28,-1.2517,0.22366,-1.4754
46.3,-0.93196,0.22563,-1.1576
46.32,-0.55683,0.2293,-0.78613
46.34,-0.13553,0.23422,-0.36974
46.36,0.31881,0.23994,0.078871
46.38,0.78911,0.24609,0.54302
46.4,1.2549,0.25243,1.0025
46.42,1.6933,0.25883,1.4345
46.44,2.0808,0.26531,1.8155
46.46,2.3949,0.27187,2.123
46.48,2.6164,0.27849,2.3379
46.5,2.732,0.28499,2.447
46.52,2.7354,0.29104,2.4444
46.54,2.629,0.29615,2.3328
46.56,2.4237,0.29969,2.124
46.58,2.1386,0.301,1.8376
46.6,1.7992,0.29943,1.4997
46.62,1.4343,0.29447,1.1399
46.64,1.074,0.28583,0.78815
46.66,0.74551,0.2734,0.47211
46.68,0.47119,0.25736,0.21383
46.7,0.26601,0.23805,0.027962
46.72,0.13663,0.21599,-0.079357
46.74,0.081404,0.1918,-0.1104
46.76,0.0915,0.16619,-0.074687
46.78,0.15293,0.1399,0.013036
46.8,0.24908,0.11375,0.13533
46.82,0.36333,0.088625,0.27471
46.84,0.48146,0.065481,0.41598
46.86,0.59331,0.045327,0.54798
46.88,0.69364,0.029189,0.66445
46.9,0.782,0.01803,0.76397
46.92,0.86178,0.012652,0.84913
46.94,0.93862,0.013606,0.92501
46.96,1.0185,0.021103,0.99744
46.98,1.1062,0.034985,1.0712
47,1.2033,0.054742,1.1485
47.02,1.3081,0.079584,1.2285
47.04,1.415,0.10856,1.3064
47.06,1.5156,0.14071,1.3748
47.08,1.5995,0.17514,1.4243
47.1,1.6563,0.21116,1.4451
47.12,1.6769,0.24826,1.4286
47.14,1.6552,0.28609,1.3692
47.16,1.5891,0.32429,1.2648
47.18,1.4807,0.36241,1.1183
47.2,1.3366,0.39977,0.93684
47.22,1.1671,0.43535,0.73176
47.24,0.98501,0.46778,0.51723
47.26,0.80441,0.49546,0.30894
47.28,0.63918,0.51669,0.12249
47.3,0.50157,0.52986,-0.028289
47.32,0.40107,0.53376,-0.13269
47.34,0.34345,0.5277,-0.18425
47.36,0.33025,0.51174,-0.18149
47.38,0.35863,0.48668,-0.12805
47.4,0.42155,0.45404,-0.03249
47.42,0.50831,0.41589,0.092416
47.44,0.60545,0.37467,0.23078
47.46,0.69783,0.33289,0.36494
47.48,0.7699,0.29287,0.47703
47.5,0.8071,0.25655,0.55056
47.52,0.79718,0.22524,0.57194
47.54,0.73139,0.19957,0.53181
47.56,0.60538,0.17942,0.42596
47.58,0.41977,0.16395,0.25582
47.6,0.18016,0.1517,0.028458
47.62,-0.1033,0.14075,-0.24405
47.64,-0.41685,0.12891,-0.54576
47.66,-0.74445,0.11392,-0.85837
47.68,-1.0693,0.093725,-1.163
47.7,-1.3756,0.066675,-1.4423
47.72,-1.6497,0.031749,-1.6815
47.74,-1.8817,-0.011307,-1.8704
47.76,-2.0655,-0.061896,-2.0036
47.78,-2.1994,-0.11859,-2.0808
47.8,-2.285,-0.17926,-2.1058
47.82,-2.3271,-0.24125,-2.0859
47.84,-2.3317,-0.30171,-2.03
47.86,-2.3051,-0.35785,-1.9473
47.88,-2.2527,-0.4073,-1.8454
47.9,-2.1784,-0.44835,-1.73
47.92,-2.0839,-0.48013,-1.6037
47.94,-1.9694,-0.50269,-1.4667
47.96,-1.8341,-0.5169,-1.3172
47.98,-1.6768,-0.52438,-1.1525
48,-1.4978,-0.5272,-0.97064
48.02,-1.2992,-0.52767,-0.77156
48.04,-1.0859,-0.52802,-0.55787
48.06,-0.86568,-0.5302,-0.33549
48.08,-0.64917,-0.53571,-0.11347
48.1,-0.44871,-0.54551,0.096796
48.12,-0.27717,-0.55997,0.2828
48.14,-0.1464,-0.57895,0.43255
48.16,-0.065621,-0.60186,0.53624
48.18,-0.040013,-0.62776,0.58774
48.2,-0.069682,-0.65548,0.58579
48.22,-0.14919,-0.68369,0.5345
48.24,-0.26774,-0.71101,0.44327
48.26,-0.40998,-0.73603,0.32604
48.28,-0.55743,-0.75734,0.19991
48.3,-0.69032,-0.77363,0.08331
48.32,-0.78969,-0.78364,-0.0060556
48.34,-0.8395,-0.78625,-0.053256
48.36,-0.82849,-0.78051,-0.047979
48.38,-0.75157,-0.76567,0.014104
48.4,-0.61065,-0.74124,0.1306
48.42,-0.4146,-0.70699,0.29238
48.44,-0.17854,-0.66297,0.48442
48.46,0.077711,-0.60953,0.68724
48.48,0.33171,-0.54732,0.87903
48.5,0.56085,-0.47724,1.0381
48.52,0.74488,-0.40045,1.1453
48.54,0.8683,-0.31837,1.1867
48.56,0.92215,-0.23263,1.1548
48.58,0.90519,-0.14509,1.0503
48.6,0.82407,-0.057833,0.8819
48.62,0.69273,0.026923,0.66581
48.64,0.53083,0.10684,0.42399
48.66,0.3616,0.17959,0.18202
48.68,0.20923,0.24297,-0.033733
48.7,0.096223,0.29509,-0.19886
48.72,0.040913,0.33454,-0.29363
48.74,0.055556,0.36058,-0.30502
48.76,0.14509,0.37323,-0.22815
48.78,0.30673,0.3734,-0.066677
48.8,0.53043,0.36281,0.16762
48.82,0.80008,0.34388,0.45619
48.84,1.0952,0.31956,0.77566
48.86,1.3932,0.29298,1.1002
48.88,1.6713,0.26714,1.4041
48.9,1.9087,0.24462,1.6641
48.92,2.0883,0.22724,1.861
48.94,2.1977,0.21596,1.9818
48.96,2.2301,0.21076,2.0193
48.98,2.1838,0.21075,1.973
49,2.0622,0.21431,1.8479
49.02,1.8728,0.21942,1.6534
49.04,1.6263,0.22393,1.4024
49.06,1.335,0.22584,1.1092
49.08,1.0121,0.22358,0.78848
49.1,0.67033,0.21611,0.45422
49.12,0.32171,0.20306,0.11865
49.14,-0.023397,0.18457,-0.20797
49.16,-0.35624,0.16131,-0.51755
49.18,-0.66972,0.13424,-0.80396
49.2,-0.95814,0.10449,-1.0626
49.22,-1.2169,0.073265,-1.2902
49.24,-1.442,0.041715,-1.4837
49.26,-1.63,0.010948,-1.641
49.28,-1.7776,-0.017987,-1.7596
49.3,-1.8814,-0.044073,-1.8373
49.32,-1.9387,-0.066301,-1.8724
49.34,-1.9472,-0.083674,-1.8636
49.36,-1.9062,-0.095234,-1.8109
49.38,-1.8164,-0.10012,-1.7163
49.4,-1.6813,-0.09767,-1.5836
49.42,-1.507,-0.087469,-1.4195
49.44,-1.3027,-0.069467,-1.2333
49.46,-1.0805,-0.044019,-1.0365
49.48,-0.85412,-0.011916,-0.84221
49.5,-0.63856,0.025616,-0.66418
49.52,-0.44814,0.066947,-0.51508
49.54,-0.29506,0.11009,-0.40515
49.56,-0.18789,0.15278,-0.34066
49.58,-0.13034,0.19254,-0.32288
49.6,-0.12063,0.22684,-0.34747
49.62,-0.15153,0.25321,-0.40473
49.64,-0.21116,0.26942,-0.48058
49.66,-0.28454,0.27371,-0.55825
49.68,-0.35549,0.26499,-0.62047
49.7,-0.40886,0.24301,-0.65187
49.72,-0.43259,0.20856,-0.64115
49.74,-0.41924,0.16349,-0.58273
49.76,-0.36691,0.11067,-0.47758
49.78,-0.27927,0.05382,-0.33309
49.8,-0.16477,-0.0028107,-0.16196
49.82,-0.035255,-0.054805,0.01955
49.84,0.095935,-0.098014,0.19395
49.86,0.21581,-0.12896,0.34476
49.88,0.31337,-0.14516,0.45853
49.9,0.3808,-0.14534,0.52615
49.92,0.41392,-0.12948,0.5434
49.94,0.41203,-0.098719,0.51075
49.96,0.37727,-0.055133,0.4324
49.98,0.31358,-0.0014349,0.31502
50,0.22565,0.059372,0.16628
50.02,0.11802,0.12431,-0.0062848
50.04,-0.0054512,0.19067,-0.19612
50.06,-0.14166,0.25622,-0.39788
50.08,-0.28788,0.31924,-0.60713
50.1,-0.44114,0.37857,-0.81971
50.12,-0.59735,0.43349,-1.0308
50.14,-0.75055,0.48368,-1.2342
50.16,-0.89242,0.5291,-1.4215
50.18,-1.0121,0.56985,-1.582
50.2,-1.0968,0.60613,-1.7029
50.22,-1.1321,0.63816,-1.7702
50.24,-1.1038,0.66611,-1.7699
50.26,-0.999,0.69008,-1.6891
50.28,-0.80806,0.71008,-1.5181
50.3,-0.52585,0.72603,-1.2519
50.32,-0.15324,0.73779,-0.89103
50.34,0.302,0.74516,-0.44316
50.36,0.82486,0.74799,0.076878
50.38,1.3934,0.74615,0.64726
50.4,1.9798,0.73965,1.2401
50.42,2.5517,0.72858,1.8231
50.44,3.0752,0.71313,2.3621
50.46,3.5167,0.69351,2.8232
50.48,3.8466,0.66986,3.1768
50.5,4.0415,0.64213,3.3994
50.52,4.0869,0.61003,3.4768
50.54,3.9787,0.57294,3.4057
50.56,3.7239,0.52996,3.1939
50.58,3.3403,0.47999,2.8603
50.6,2.8545,0.42186,2.4326
50.62,2.2997,0.3546,1.9451
50.64,1.7125,0.27759,1.4349
50.66,1.1289,0.1908,0.93815
50.68,0.58148,0.094869,0.48661
50.7,0.096027,-0.0087907,0.10482
50.72,-0.31,-0.11809,-0.19191
50.74,-0.62852,-0.2304,-0.39812
50.76,-0.86044,-0.34271,-0.51773
50.78,-1.0143,-0.45192,-0.56243
50.8,-1.1044,-0.55503,-0.54936
50.82,-1.1477,-0.64935,-0.49836
50.84,-1.1619,-0.73263,-0.42926
50.86,-1.1627,-0.80316,-0.35953
50.88,-1.1624,-0.85981,-0.30257
50.9,-1.1688,-0.90199,-0.26679
50.92,-1.1852,-0.92964,-0.25552
50.94,-1.2107,-0.94321,-0.26751
50.96,-1.2416,-0.94356,-0.29805
50.98,-1.2722,-0.93192,-0.3403
51,-1.2965,-0.90987,-0.38661
51.02,-1.3089,-0.8792,-0.42974
51.04,-1.3056,-0.84187,-0.46374
51.06,-1.2842,-0.79985,-0.48439
51.08,-1.2443,-0.75502,-0.48932
51.1,-1.1868,-0.70904,-0.47773
51.12,-1.1132,-0.66324,-0.44992
51.14,-1.0252,-0.61856,-0.40662
51.16,-0.92391,-0.57548,-0.34843
51.18,-0.80946,-0.53412,-0.27534
51.2,-0.68071,-0.49421,-0.1865
51.22,-0.53554,-0.45526,-0.080278
51.24,-0.37122,-0.41661,0.045386
51.26,-0.18524,-0.37758,0.19234
51.28,0.023858,-0.33756,0.36142
51.3,0.25554,-0.29605,0.55158
51.32,0.50644,-0.25274,0.75918
51.34,0.76987,-0.20755,0.97743
51.36,1.0357,-0.16067,1.1964
51.38,1.2907,-0.11254,1.4032
51.4,1.5194,-0.063908,1.5833
51.42,1.7055,-0.015844,1.7213
51.44,1.8334,0.030276,1.8031
51.46,1.89,0.072792,1.8172
51.48,1.8664,0.10984,1.7566
51.5,1.7589,0.13946,1.6194
51.52,1.57,0.15975,1.4102
51.54,1.3082,0.1691,1.1391
51.56,0.98773,0.16631,0.82142
51.58,0.62686,0.15082,0.47604
51.6,0.24641,0.12283,0.12358
51.62,-0.13231,0.083284,-0.21559
51.64,-0.48939,0.033908,-0.5233
51.66,-0.80805,-0.022983,-0.78506
51.68,-1.0757,-0.084669,-0.99108
51.7,-1.2849,-0.14828,-1.1366
51.72,-1.4326,-0.21105,-1.2216
51.74,-1.5207,-0.27056,-1.2501
51.76,-1.554,-0.32488,-1.2291
51.78,-1.5398,-0.3727,-1.1671
51.8,-1.4867,-0.41328,-1.0734
51.82,-1.4031,-0.44642,-0.95666
51.84,-1.2971,-0.47227,-0.82486
51.86,-1.176,-0.49123,-0.68474
51.88,-1.0458,-0.50375,-0.54203
51.9,-0.91198,-0.51022,-0.40176
51.92,-0.77954,-0.5109,-0.26864
51.94,-0.65332,-0.5059,-0.14742
51.96,-0.53833,-0.49523,-0.043104
51.98,-0.43978,-0.47883,0.039048
52,-0.36292,-0.45672,0.093798
52.02,-0.31266,-0.42903,0.11637
52.04,-0.29304,-0.39609,0.10306
52.06,-0.30659,-0.35845,0.051859
52.08,-0.35373,-0.31683,-0.036904
52.1,-0.4323,-0.27211,-0.1602
52.12,-0.53731,-0.22521,-0.3121
52.14,-0.66101,-0.17705,-0.48397
52.16,-0.79334,-0.12838,-0.66496
52.18,-0.92265,-0.0798,-0.84285
52.2,-1.0368,-0.031664,-1.0052
52.22,-1.1244,0.015899,-1.1403
52.24,-1.1762,0.062949,-1.2391
52.26,-1.1859,0.10966,-1.2955
52.28,-1.1514,0.15625,-1.3076
52.3,-1.075,0.20281,-1.2779
52.32,-0.9636,0.24929,-1.2129
52.34,-0.82739,0.29535,-1.1227
52.36,-0.67923,0.34034,-1.0196
52.38,-0.53276,0.38336,-0.91612
52.4,-0.4007,0.42323,-0.82393
52.42,-0.29312,0.45868,-0.75179
52.44,-0.216,0.48849,-0.70448
52.46,-0.17042,0.51163,-0.68204
52.48,-0.1523,0.52745,-0.67974
52.5,-0.15296,0.53581,-0.68876
52.52,-0.1603,0.53712,-0.69742
52.54,-0.16048,0.53238,-0.69286
52.56,-0.13985,0.52308,-0.66293
52.58,-0.086838,0.51109,-0.59792
52.6,0.0064337,0.49841,-0.49197
52.62,0.14313,0.48704,-0.34391
52.64,0.32132,0.47874,-0.15743
52.66,0.53422,0.47485,0.059364
52.68,0.77114,0.4762,0.29494
52.7,1.0188,0.48301,0.53575
52.72,1.2626,0.49496,0.76767
52.74,1.4886,0.51118,0.97741
52.76,1.684,0.53038,1.1536
52.78,1.8384,0.55095,1.2874
52.8,1.9441,0.57109,1.373
52.82,1.996,0.58896,1.4071
52.84,1.9915,0.60276,1.3888
52.86,1.9299,0.61086,1.3191
52.88,1.8121,0.6119,1.2002
52.9,1.6406,0.60487,1.0357
52.92,1.4191,0.58917,0.82991
52.94,1.1531,0.56467,0.58842
52.96,0.85001,0.53168,0.31833
52.98,0.51946,0.49095,0.028508
53,0.17352,0.44364,-0.27012
53.02,-0.17341,0.39118,-0.56459
53.04,-0.50508,0.3352,-0.84029
53.06,-0.80417,0.27744,-1.0816
53.08,-1.0535,0.21959,-1.2731
53.1,-1.2375,0.16324,-1.4008
53.12,-1.3438,0.10983,-1.4536
53.14,-1.3644,0.0606,-1.425
53.16,-1.2972,0.016583,-1.3138
53.18,-1.1467,-0.021391,-1.1253
53.2,-0.92381,-0.052685,-0.87112
53.22,-0.64575,-0.076862,-0.56889
53.24,-0.33458,-0.093688,-0.24089
53.26,-0.015489,-0.10316,0.087667
53.28,0.2855,-0.10551,0.391
53.3,0.54398,-0.10124,0.64523
53.32,0.73967,-0.09113,0.8308
53.34,0.85845,-0.076175,0.93463
53.36,0.89397,-0.057579,0.95155
53.38,0.84827,-0.036669,0.88494
53.4,0.7316,-0.014819,0.74642
53.42,0.56128,0.0066308,0.55465
53.44,0.35969,0.026447,0.33325
53.46,0.15181,0.04356,0.10825
53.48,-0.037598,0.057097,-0.094695
53.5,-0.18663,0.066402,-0.25303
53.52,-0.27848,0.071033,-0.34951
53.54,-0.30296,0.070761,-0.37372
53.56,-0.25725,0.065562,-0.32281
53.58,-0.14566,0.05561,-0.20127
53.6,0.021245,0.041274,-0.020029
53.62,0.22819,0.023109,0.20508
53.64,0.45699,0.0018396,0.45515
53.66,0.68841,-0.021674,0.71008
53.68,0.90391,-0.046484,0.95039
53.7,1.087,-0.071621,1.1586
53.72,1.2243,-0.096171,1.3205
53.74,1.3061,-0.11935,1.4254
53.76,1.3265,-0.14056,1.467
53.78,1.2837,-0.15945,1.4432
53.8,1.1797,-0.17591,1.3556
53.82,1.0198,-0.19005,1.2099
53.84,0.8128,-0.20217,1.015
53.86,0.56985,-0.21267,0.78252
53.88,0.30445,-0.22196,0.52641
53.9,0.031506,-0.23044,0.26194
53.92,-0.23339,-0.23837,0.0049764
53.94,-0.47492,-0.24589,-0.22904
53.96,-0.679,-0.25297,-0.42603
53.98,-0.83369,-0.25946,-0.57423
54,-0.93008,-0.2651,-0.66498
54.02,-0.96291,-0.26959,-0.69331
54.04,-0.93096,-0.27265,-0.6583
54.06,-0.83719,-0.27407,-0.56312
54.08,-0.68853,-0.27377,-0.41475
54.1,-0.49541,-0.27185,-0.22357
54.12,-0.27109,-0.26857,-0.0025217
54.14,-0.030688,-0.26441,0.23372
54.16,0.20983,-0.25997,0.4698
54.18,0.43476,-0.256,0.69076
54.2,0.62981,-0.25326,0.88307
54.22,0.78308,-0.2525,1.0356
54.24,0.8859,-0.25438,1.1403
54.26,0.93342,-0.25936,1.1928
54.28,0.92473,-0.26771,1.1924
54.3,0.86277,-0.27946,1.1422
54.32,0.7537,-0.29439,1.0481
54.34,0.60606,-0.31212,0.91817
54.36,0.42966,-0.3321,0.76177
54.38,0.23451,-0.35374,0.58824
54.4,0.029737,-0.3764,0.40614
54.42,-0.17705,-0.39951,0.22245
54.44,-0.3802,-0.42252,0.04232
54.46,-0.57593,-0.44497,-0.13095
54.48,-0.76191,-0.46638,-0.29553
54.5,-0.93668,-0.48623,-0.45045
54.52,-1.0989,-0.50393,-0.59497
54.54,-1.2467,-0.51874,-0.72801
54.56,-1.3776,-0.52976,-0.84782
54.58,-1.4879,-0.53596,-0.95193
54.6,-1.5737,-0.53623,-1.0375
54.62,-1.6312,-0.52946,-1.1018
54.64,-1.6575,-0.51464,-1.1429
54.66,-1.6513,-0.49101,-1.1603
54.68,-1.6135,-0.45812,-1.1554
54.7,-1.5476,-0.41592,-1.1316
54.72,-1.4587,-0.36476,-1.094
54.74,-1.3539,-0.30541,-1.0485
54.76,-1.2403,-0.23893,-1.0014
54.78,-1.1245,-0.16662,-0.95784
54.8,-1.0109,-0.089858,-0.92101
54.82,-0.90131,-0.010033,-0.89127
54.84,-0.79424,0.071564,-0.86581
54.86,-0.68485,0.15377,-0.83862
54.88,-0.56563,0.23554,-0.80117
54.9,-0.42752,0.31589,-0.74342
54.92,-0.26136,0.39384,-0.6552
54.94,-0.059568,0.46828,-0.52785
54.96,0.18225,0.53798,-0.35573
54.98,0.46397,0.60149,-0.13752
55,0.78018,0.65724,0.12295
55.02,1.12,0.70359,0.41644
55.04,1.4678,0.73902,0.72875
55.06,1.8042,0.7623,1.0419
55.08,2.1083,0.77263,1.3356
55.1,2.3597,0.76987,1.5898
55.12,2.5409,0.7545,1.7864
55.14,2.6393,0.72771,1.9116
55.16,2.6487,0.69126,1.9574
55.18,2.5699,0.64727,1.9226
55.2,2.4108,0.59803,1.8128
55.22,2.1853,0.54573,1.6396
55.24,1.9114,0.49223,1.4191
55.26,1.6089,0.43891,1.1699
55.28,1.2972,0.3866,0.91061
55.3,0.99312,0.3356,0.65752
55.32,0.70886,0.28577,0.42308
55.34,0.45132,0.23675,0.21457
55.36,0.22193,0.18809,0.033846
55.38,0.017363,0.13951,-0.12214
55.4,-0.16911,0.090972,-0.26008
55.42,-0.34581,0.042808,-0.38862
55.44,-0.5208,-0.004331,-0.51647
55.46,-0.7002,-0.049536,-0.65066
55.48,-0.88704,-0.09177,-0.79527
55.5,-1.0806,-0.13002,-0.95062
55.52,-1.2768,-0.16346,-1.1133
55.54,-1.4682,-0.19153,-1.2767
55.56,-1.646,-0.21405,-1.432
55.58,-1.8007,-0.23119,-1.5695
55.6,-1.9234,-0.24344,-1.68
55.62,-2.0073,-0.25152,-1.7558
55.64,-2.0478,-0.25627,-1.7916
55.66,-2.043,-0.25849,-1.7845
55.68,-1.9933,-0.2589,-1.7344
55.7,-1.9011,-0.25799,-1.6431
55.72,-1.7699,-0.256,-1.5139
55.74,-1.6038,-0.25292,-1.3508
55.76,-1.407,-0.24852,-1.1585
55.78,-1.1836,-0.24241,-0.94116
55.8,-0.93766,-0.23415,-0.70351
55.82,-0.67373,-0.22333,-0.4504
55.84,-0.39723,-0.20971,-0.18752
55.86,-0.11506,-0.19325,0.07819
55.88,0.16406,-0.17419,0.33825
55.9,0.4296,-0.15303,0.58263
55.92,0.66957,-0.13051,0.80008
55.94,0.87142,-0.10749,0.97892
55.96,1.0232,-0.084886,1.1081
55.98,1.1148,-0.063488,1.1783
56,1.1395,-0.043903,1.1834
56.02,1.095,-0.026456,1.1214
56.04,0.98403,-0.011162,0.9952
56.06,0.81448,0.0022465,0.81224
56.08,0.59883,0.014248,0.58458
56.1,0.35303,0.025419,0.32761
56.12,0.095005,0.036309,0.058696
56.14,-0.15712,0.047318,-0.20443
56.16,-0.38668,0.058611,-0.4453
56.18,-0.57998,0.07007,-0.65005
56.2,-0.72719,0.081297,-0.80848
56.22,-0.8229,0.091677,-0.91457
56.24,-0.86603,0.10046,-0.96649
56.26,-0.85936,0.10688,-0.96624
56.28,-0.80865,0.11025,-0.91891
56.3,-0.72178,0.11008,-0.83186
56.32,-0.60771,0.1061,-0.71381
56.34,-0.47578,0.09831,-0.57409
56.36,-0.33504,0.086976,-0.42201
56.38,-0.1939,0.072578,-0.26648
56.4,-0.059941,0.05577,-0.11571
56.42,0.060179,0.03732,0.022859
56.44,0.16079,0.018055,0.14274
56.46,0.23731,-0.0011924,0.2385
56.48,0.28638,-0.019623,0.30601
56.5,0.30617,-0.036509,0.34268
56.52,0.29659,-0.051223,0.34781
56.54,0.25958,-0.063269,0.32285
56.56,0.19929,-0.072303,0.2716
56.58,0.122,-0.078149,0.20015
56.6,0.035889,-0.080811,0.1167
56.62,-0.049483,-0.080467,0.030983
56.64,-0.12395,-0.077444,-0.046507
56.66,-0.17771,-0.072186,-0.10552
56.68,-0.20238,-0.065193,-0.13718
56.7,-0.19203,-0.056962,-0.13507
56.72,-0.1441,-0.047917,-0.096179
56.74,-0.059917,-0.038348,-0.021569
56.76,0.055084,-0.028369,0.083453
56.78,0.19174,-0.017895,0.20963
56.8,0.33795,-0.0066589,0.34461
56.82,0.48001,0.0057509,0.47426
56.84,0.60412,0.019813,0.58431
56.86,0.69815,0.03598,0.66217
56.88,0.75322,0.054581,0.69864
56.9,0.76497,0.075724,0.68924
56.92,0.73426,0.099229,0.63503
56.94,0.6673,0.1246,0.5427
56.96,0.57497,0.15103,0.42394
56.98,0.4716,0.17748,0.29412
57,0.37326,0.20277,0.1705
57.02,0.29583,0.22569,0.070141
57.04,0.25309,0.24518,0.0079071
57.06,0.25515,0.26041,-0.0052533
57.08,0.3074,0.27085,0.036543
57.1,0.40998,0.27635,0.13363
57.12,0.55807,0.27706,0.28101
57.14,0.74257,0.27341,0.46916
57.16,0.95131,0.26597,0.68534
57.18,1.1704,0.25534,0.91502
57.2,1.3855,0.24207,1.1434
57.22,1.5832,0.22657,1.3567
57.24,1.7519,0.20906,1.5429
57.26,1.8821,0.18963,1.6925
57.28,1.967,0.16826,1.7987
57.3,2.0022,0.14491,1.8573
57.32,1.9856,0.1196,1.866
57.34,1.9174,0.092474,1.8249
57.36,1.7997,0.06384,1.7358
57.38,1.6363,0.034151,1.6022
57.4,1.4329,0.0039773,1.4289
57.42,1.1968,-0.026068,1.2228
57.44,0.93675,-0.055403,0.99216
57.46,0.66294,-0.083555,0.7465
57.48,0.38626,-0.11021,0.49647
57.5,0.1178,-0.13522,0.25301
57.52,-0.13198,-0.1586,0.026621
57.54,-0.3541,-0.18048,-0.17362
57.56,-0.54193,-0.20103,-0.3409
57.58,-0.69185,-0.22037,-0.47148
57.6,-0.80358,-0.23853,-0.56505
57.62,-0.88015,-0.25539,-0.62477
57.64,-0.92747,-0.27064,-0.65683
57.66,-0.95343,-0.28386,-0.66957
57.68,-0.96678,-0.29453,-0.67224
57.7,-0.97582,-0.30212,-0.6737
57.72,-0.98721,-0.30619,-0.68103
57.74,-1.005,-0.30646,-0.69856
57.76,-1.0301,-0.30291,-0.72722
57.78,-1.0603,-0.29581,-0.7645
57.8,-1.0906,-0.28571,-0.80492
57.82,-1.1145,-0.27339,-0.8411
57.84,-1.1249,-0.25983,-0.86502
57.86,-1.1156,-0.24604,-0.86952
57.88,-1.0825,-0.233,-0.84953
57.9,-1.0246,-0.2215,-0.8031
57.92,-0.94389,-0.21211,-0.73178
57.94,-0.84563,-0.20507,-0.64056
57.96,-0.73748,-0.20034,-0.53713
57.98,-0.62854,-0.1976,-0.43094
58,-0.52817,-0.19633,-0.33184
58.02,-0.44476,-0.19588,-0.24888
58.04,-0.38488,-0.1956,-0.18928
58.06,-0.35256,-0.19487,-0.15769
58.08,-0.34913,-0.19316,-0.15597
58.1,-0.37341,-0.19007,-0.18334
58.12,-0.4221,-0.18529,-0.23682
58.14,-0.49049,-0.17857,-0.31192
58.16,-0.57308,-0.16969,-0.40339
58.18,-0.66423,-0.15846,-0.50577
58.2,-0.75854,-0.14462,-0.61391
58.22,-0.85112,-0.12796,-0.72315
58.24,-0.93764,-0.10829,-0.82936
58.26,-1.0143,-0.085488,-0.92882
58.28,-1.0777,-0.059619,-1.0181
58.3,-1.1247,-0.030944,-1.0938
58.32,-1.1525,3.1558e-05,-1.1525
58.34,-1.1586,0.032558,-1.1912
58.36,-1.1412,0.065674,-1.2069
58.38,-1.0991,0.098278,-1.1974
58.4,-1.0322,0.12923,-1.1615
58.42,-0.94161,0.15745,-1.0991
58.44,-0.82959,0.18207,-1.0117
58.46,-0.69971,0.2025,-0.90222
58.48,-0.55644,0.2185,-0.77494
58.5,-0.40482,0.23021,-0.63504
58.52,-0.25001,0.23816,-0.48817
58.54,-0.09674,0.24315,-0.33989
58.56,0.051135,0.24617,-0.19504
58.58,0.19099,0.2483,-0.057309
58.6,0.32162,0.25051,0.071109
58.62,0.44317,0.25359,0.18958
58.64,0.55687,0.25803,0.29884
58.66,0.66456,0.26399,0.40057
58.68,0.76811,0.27129,0.49681
58.7,0.8688,0.27949,0.5893
58.72,0.9668,0.28797,0.67883
58.74,1.0609,0.29605,0.7648
58.76,1.1482,0.3031,0.84507
58.78,1.2247,0.30866,0.91602
58.8,1.2855,0.31246,0.97302
58.82,1.3255,0.31447,1.011
58.84,1.3401,0.31484,1.0253
58.86,1.3261,0.31388,1.0122
58.88,1.2815,0.31191,0.96957
58.9,1.2064,0.30925,0.89716
58.92,1.1026,0.30613,0.79644
58.94,0.97305,0.30263,0.67042
58.96,0.82182,0.29871,0.52311
58.98,0.65324,0.29422,0.35903
59,0.47172,0.28892,0.18279
59.02,0.28147,0.28257,-0.001094
59.04,0.086663,0.27489,-0.18823
59.06,-0.10835,0.26566,-0.37401
59.08,-0.2986,0.25468,-0.55329
59.1,-0.47812,0.24178,-0.7199
59.12,-0.6397,0.22681,-0.86651
59.14,-0.77501,0.20962,-0.98463
59.16,-0.87504,0.1901,-1.0651
59.18,-0.9309,0.16818,-1.0991
59.2,-0.93498,0.14388,-1.0789
59.22,-0.88215,0.11734,-0.99949
59.24,-0.77098,0.088845,-0.85983
59.26,-0.60455,0.058891,-0.66344
59.28,-0.3909,0.02814,-0.41904
59.3,-0.1428,-0.0025803,-0.14022
59.32,0.12309,-0.032337,0.15543
59.34,0.38763,-0.060156,0.44778
59.36,0.63102,-0.085103,0.71612
59.38,0.83484,-0.10636,0.9412
59.4,0.98396,-0.12331,1.1073
59.42,1.0682,-0.13557,1.2038
59.44,1.0833,-0.14308,1.2264
59.46,1.0316,-0.14605,1.1777
59.48,0.9213,-0.14506,1.0664
59.5,0.76558,-0.14096,0.90654
59.52,0.5811,-0.13488,0.71598
59.54,0.38594,-0.12818,0.51413
59.56,0.19764,-0.12234,0.31998
59.58,0.03126,-0.11891,0.15017
59.6,-0.102,-0.11937,0.017367
59.62,-0.19578,-0.12502,-0.070755
59.64,-0.24884,-0.13691,-0.11194
59.66,-0.26475,-0.15565,-0.1091
59.68,-0.25103,-0.18141,-0.069623
59.7,-0.21799,-0.21387,-0.0041207
59.72,-0.17728,-0.25218,0.074903
59.74,-0.14057,-0.29508,0.15451
59.76,-0.11829,-0.34094,0.22265
59.78,-0.11866,-0.38791,0.26925
59.8,-0.1471,-0.4341,0.28699
59.82,-0.20585,-0.47767,0.27182
59.84,-0.29394,-0.51704,0.2231
59.86,-0.40737,-0.55095,0.14358
59.88,-0.53946,-0.57856,0.039097
59.9,-0.6813,-0.59941,-0.081889
59.92,-0.82239,-0.61347,-0.20891
59.94,-0.95132,-0.62101,-0.33031
59.96,-1.0567,-0.62248,-0.4342
59.98,-1.128,-0.61845,-0.50955
60,-1.1568,-0.60945,-0.54733
60.02,-1.1375,-0.59589,-0.54165
60.04,-1.0686,-0.57798,-0.49063
60.06,-0.95276,-0.55575,-0.39702
60.08,-0.79729,-0.52904,-0.26825
60.1,-0.61357,-0.49759,-0.11598
60.12,-0.41616,-0.46111,0.044947
60.14,-0.22128,-0.41938,0.19811
60.16,-0.045051,-0.37237,0.32732
60.18,0.098373,-0.32026,0.41864
60.2,0.19853,-0.26353,0.46206
60.22,0.24992,-0.20292,0.45284
60.24,0.25266,-0.13942,0.39208
60.26,0.21239,-0.074211,0.2866
60.28,0.13946,-0.0085652,0.14803
60.3,0.047534,0.056206,-0.0086722
60.32,-0.048231,0.11884,-0.16707
60.34,-0.13303,0.1782,-0.31123
60.36,-0.19414,0.23326,-0.42741
60.38,-0.22221,0.28322,-0.50543
60.4,-0.21196,0.32744,-0.5394
60.42,-0.16237,0.36549,-0.52786
60.44,-0.076175,0.39716,-0.47333
60.46,0.040872,0.42241,-0.38154
60.48,0.18108,0.44146,-0.26038
60.5,0.33586,0.45471,-0.11885
60.52,0.4966,0.46275,0.033852
60.54,0.65535,0.46637,0.18898
60.56,0.80516,0.46645,0.33871
60.58,0.94026,0.46396,0.4763
60.6,1.056,0.45984,0.59619
60.62,1.149,0.45493,0.69405
60.64,1.2167,0.4499,0.76681
60.66,1.258,0.44513,0.81285
60.68,1.2729,0.44075,0.83218
60.7,1.2632,0.43653,0.82663
60.72,1.232,0.432,0.79999
60.74,1.1843,0.42642,0.75786
60.76,1.1263,0.41896,0.70733
60.78,1.0651,0.40875,0.65631
60.8,1.0077,0.39503,0.61266
60.82,0.96036,0.37721,0.58315
60.84,0.92747,0.35502,0.57245
60.86,0.91081,0.32847,0.58234
60.88,0.90908,0.29789,0.61118
60.9,0.91783,0.26388,0.65395
60.92,0.92986,0.2272,0.70266
60.94,0.93602,0.18869,0.74733
60.96,0.92644,0.14919,0.77725
60.98,0.89179,0.10943,0.78236
61,0.82468,0.07,0.75468
61.02,0.72071,0.031317,0.68939
61.04,0.57922,-0.0063178,0.58553
61.06,0.40353,-0.042683,0.44622
61.08,0.20069,-0.077561,0.27825
61.1,-0.01933,-0.11067,0.091342
61.12,-0.24469,-0.14163,-0.10306
61.14,-0.463,-0.16992,-0.29308
61.16,-0.66266,-0.19494,-0.46772
61.18,-0.83404,-0.21604,-0.618
61.2,-0.97033,-0.2326,-0.73773
61.22,-1.0681,-0.24411,-0.82398
61.24,-1.1273,-0.25024,-0.87707
61.26,-1.1511,-0.25086,-0.90027
61.28,-1.1452,-0.24607,-0.89916
61.3,-1.117,-0.23616,-0.88086
61.32,-1.0747,-0.22154,-0.85319
61.34,-1.0265,-0.20272,-0.82378
61.36,-0.97962,-0.1802,-0.79941
61.38,-0.93984,-0.15446,-0.78538
61.4,-0.91103,-0.12594,-0.78509
61.42,-0.89492,-0.095081,-0.79983
61.44,-0.89107,-0.062348,-0.82872
61.46,-0.89708,-0.028304,-0.86877
61.48,-0.90885,0.0063436,-0.91519
61.5,-0.92102,0.040716,-0.96174
61.52,-0.92749,0.073764,-1.0013
61.54,-0.92195,0.10432,-1.0263
61.56,-0.89854,0.13117,-1.0297
61.58,-0.85245,0.1532,-1.0056
61.6,-0.78045,0.16948,-0.94993
61.62,-0.68139,0.17939,-0.86078
61.64,-0.55645,0.18273,-0.73918
61.66,-0.40925,0.17974,-0.58899
61.68,-0.24562,0.17107,-0.4167
61.7,-0.073213,0.15778,-0.23099
61.72,0.099237,0.14114,-0.041902
61.74,0.26274,0.12258,0.14017
61.76,0.409,0.10348,0.30553
61.78,0.53129,0.085062,0.44623
61.8,0.62515,0.068283,0.55687
61.82,0.68882,0.053741,0.63508
61.84,0.72326,0.041672,0.68159
61.86,0.73189,0.031972,0.69992
61.88,0.71986,0.024257,0.6956
61.9,0.69319,0.017954,0.67523
61.92,0.65775,0.012406,0.64535
61.94,0.61834,0.0069654,0.61138
61.96,0.57794,0.0010829,0.57686
61.98,0.53732,-0.0056373,0.54295
62,0.49501,-0.013405,0.50841
62.02,0.44771,-0.022243,0.46995
62.04,0.39096,-0.032006,0.42297
62.06,0.32,-0.042429,0.36243
62.08,0.23068,-0.053174,0.28385
62.1,0.12027,-0.063889,0.18415
62.12,-0.012008,-0.074268,0.06226
62.14,-0.16471,-0.084098,-0.08061
62.16,-0.33428,-0.093294,-0.24098
62.18,-0.51539,-0.10192,-0.41346
62.2,-0.7015,-0.1102,-0.5913
62.22,-0.88546,-0.11848,-0.76699
62.24,-1.0601,-0.12717,-0.93291
62.26,-1.2186,-0.13675,-1.0818
62.28,-1.3548,-0.14759,-1.2072
62.3,-1.4635,-0.15997,-1.3035
62.32,-1.5401,-0.17395,-1.3661
62.34,-1.5807,-0.18934,-1.3914
62.36,-1.5823,-0.20564,-1.3767
62.38,-1.5428,-0.22212,-1.3207
62.4,-1.461,-0.23781,-1.2232
62.42,-1.3375,-0.2516,-1.0859
62.44,-1.1744,-0.26233,-0.91202
62.46,-0.97611,-0.26892,-0.70719
62.48,-0.74943,-0.27044,-0.47899
62.5,-0.50312,-0.26618,-0.23694
62.52,-0.24761,-0.25571,0.008101
62.54,0.0057687,-0.23891,0.24468
62.56,0.24582,-0.21589,0.46172
62.58,0.46251,-0.18705,0.64956
62.6,0.64795,-0.15297,0.80092
62.62,0.79713,-0.11438,0.91151
62.64,0.90826,-0.07218,0.98044
62.66,0.98272,-0.027379,1.0101
62.68,1.0245,0.018911,1.0056
62.7,1.0395,0.065487,0.97406
62.72,1.0344,0.11109,0.92331
62.74,1.0155,0.15445,0.86104
62.76,0.98813,0.19436,0.79377
62.78,0.95592,0.22976,0.72616
62.8,0.92056,0.25981,0.66075
62.82,0.88196,0.28398,0.59798
62.84,0.83872,0.30209,0.53663
62.86,0.78873,0.31429,0.47444
62.88,0.72983,0.32106,0.40877
62.9,0.66041,0.32307,0.33733
62.92,0.57985,0.32114,0.25871
62.94,0.48872,0.31601,0.17271
62.96,0.38884,0.30834,0.0805
62.98,0.28313,0.29854,-0.01541
63,0.17541,0.28676,-0.11135
63.02,0.070224,0.27293,-0.20271
63.04,-0.02735,0.25683,-0.28417
63.06,-0.11186,0.23813,-0.34999
63.08,-0.17761,0.2166,-0.39422
63.1,-0.21888,0.19216,-0.41104
63.12,-0.2302,0.16496,-0.39517
63.14,-0.20687,0.13543,-0.3423
63.16,-0.14552,0.10425,-0.24977
63.18,-0.044828,0.072289,-0.11712
63.2,0.093772,0.040497,0.053275
63.22,0.26556,0.0097968,0.25577
63.24,0.46229,-0.019026,0.48132
63.26,0.6723,-0.045403,0.7177
63.28,0.88116,-0.069023,0.95018
63.3,1.0727,-0.089829,1.1626
63.32,1.2307,-0.10798,1.3387
63.34,1.3399,-0.12375,1.4637
63.36,1.3885,-0.13751,1.5261
63.38,1.3688,-0.14957,1.5184
63.4,1.2785,-0.16018,1.4387
63.42,1.1209,-0.1695,1.2904
63.44,0.90467,-0.17758,1.0823
63.46,0.64311,-0.18444,0.82755
63.48,0.3525,-0.19008,0.54258
63.5,0.05063,-0.19456,0.24519
63.52,-0.24495,-0.19802,-0.046923
63.54,-0.5185,-0.20071,-0.31779
63.56,-0.75737,-0.20294,-0.55443
63.58,-0.95269,-0.20507,-0.74762
63.6,-1.0997,-0.2074,-0.89234
63.62,-1.1977,-0.21013,-0.98757
63.64,-1.2491,-0.21331,-1.0358
63.66,-1.259,-0.21678,-1.0423
63.68,-1.2342,-0.22019,-1.014
63.7,-1.1817,-0.22306,-0.95863
63.72,-1.1087,-0.22482,-0.88391
63.74,-1.0215,-0.2249,-0.79657
63.76,-0.92483,-0.22282,-0.70201
63.78,-0.82219,-0.21829,-0.60389
63.8,-0.71538,-0.21121,-0.50417
63.82,-0.60485,-0.20169,-0.40316
63.84,-0.48993,-0.19001,-0.29991
63.86,-0.36926,-0.17661,-0.19265
63.88,-0.24131,-0.16193,-0.079385
63.9,-0.10492,-0.14641,0.041489
63.92,0.040173,-0.1304,0.17057
63.94,0.19282,-0.1141,0.30693
63.96,0.35012,-0.097624,0.44774
63.98,0.50726,-0.080933,0.5882
64,0.65767,-0.063944,0.72161
64.02,0.79337,-0.046555,0.83993
64.04,0.90575,-0.028711,0.93446
64.06,0.98641,-0.010441,0.99685
64.08,1.0282,0.0081105,1.0201
64.1,1.0264,0.026679,0.99971
64.12,0.97908,0.044891,0.93419
64.14,0.88811,0.062289,0.82582
64.16,0.75888,0.078374,0.68051
64.18,0.60003,0.092643,0.50739
64.2,0.42255,0.10464,0.31792
64.22,0.23872,0.11397,0.12475
64.24,0.060727,0.12036,-0.059637
64.26,-0.10054,0.1237,-0.22423
64.28,-0.23654,0.124,-0.36053
64.3,-0.3418,0.12146,-0.46325
64.32,-0.41412,0.11645,-0.53056
64.34,-0.4544,0.1095,-0.5639
64.36,-0.4661,0.10126,-0.56736
64.38,-0.45438,0.09248,-0.54686
64.4,-0.42526,0.083919,-0.50918
64.42,-0.38476,0.076312,-0.46108
64.44,-0.33826,0.070295,-0.40855
64.46,-0.29008,0.066346,-0.35642
64.48,-0.24337,0.064747,-0.30811
64.5,-0.20017,0.065563,-0.26574
64.52,-0.16166,0.06865,-0.23031
64.54,-0.12835,0.073682,-0.20203
64.56,-0.10038,0.080197,-0.18058
64.58,-0.077617,0.087657,-0.16527
64.6,-0.059664,0.095509,-0.15517
64.62,-0.045847,0.10324,-0.14909
64.64,-0.035124,0.11043,-0.14555
64.66,-0.026068,0.11675,-0.14281
64.68,-0.016933,0.12201,-0.13894
64.7,-0.0058636,0.12614,-0.132
64.72,0.0087942,0.12916,-0.12036
64.74,0.028103,0.13118,-0.10308
64.76,0.05216,0.13237,-0.080207
64.78,0.07982,0.13291,-0.053086
64.8,0.1086,0.13299,-0.02439
64.82,0.13482,0.13279,0.0020263
64.84,0.15397,0.13244,0.021526
64.86,0.1613,0.13201,0.029291
64.88,0.15254,0.13151,0.021032
64.9,0.12457,0.13086,-0.0062905
64.92,0.076069,0.12994,-0.053874
64.94,0.0078814,0.12858,-0.1207
64.96,-0.076879,0.12657,-0.20345
64.98,-0.17304,0.12372,-0.29676
65,-0.27386,0.11989,-0.39375
65.02,-0.37176,0.11502,-0.48678
65.04,-0.45915,0.10913,-0.56829
65.06,-0.52927,0.10237,-0.63163
65.08,-0.57687,0.094954,-0.67182
65.1,-0.59882,0.087189,-0.68601
65.12,-0.59432,0.079399,-0.67372
65.14,-0.56496,0.071897,-0.63686
65.16,-0.51447,0.064949,-0.57942
65.18,-0.44831,0.058738,-0.50704
65.2,-0.37307,0.05336,-0.42643
65.22,-0.29584,0.04883,-0.34467
65.24,-0.22355,0.045101,-0.26865
65.26,-0.16227,0.042104,-0.20437
65.28,-0.11669,0.039778,-0.15647
65.3,-0.08967,0.038104,-0.12777
65.32,-0.081913,0.037117,-0.11903
65.34,-0.091873,0.036907,-0.12878
65.36,-0.11585,0.037589,-0.15344
65.38,-0.14833,0.039275,-0.1876
65.4,-0.18249,0.042022,-0.22451
65.42,-0.21098,0.045794,-0.25677
65.44,-0.22672,0.05043,-0.27715
65.46,-0.2238,0.055637,-0.27944
65.48,-0.19825,0.061,-0.25925
65.5,-0.1486,0.066022,-0.21463
65.52,-0.076205,0.07018,-0.14639
65.54,0.014908,0.072986,-0.058079
65.56,0.11843,0.074049,0.044381
65.58,0.22657,0.073118,0.15345
65.6,0.331,0.070109,0.26089
65.62,0.42395,0.065103,0.35884
65.64,0.49909,0.058314,0.44078
65.66,0.55233,0.050049,0.50228
65.68,0.58211,0.040644,0.54147
65.7,0.58948,0.030419,0.55906
65.72,0.57766,0.019627,0.55803
65.74,0.55142,0.0084415,0.54297
65.76,0.51623,-0.0030562,0.51929
65.78,0.47746,-0.014854,0.49231
65.8,0.43956,-0.026982,0.46654
65.82,0.40562,-0.039487,0.4451
65.84,0.37706,-0.052405,0.42947
65.86,0.35369,-0.065749,0.41944
65.88,0.33388,-0.079516,0.4134
65.9,0.31502,-0.093699,0.40872
65.92,0.29391,-0.1083,0.40221
65.94,0.26728,-0.12335,0.39063
65.96,0.23211,-0.13891,0.37102
65.98,0.18598,-0.15505,0.34103
66,0.12729,-0.17182,0.29911
66.02,0.055384,-0.18921,0.2446
66.04,-0.029315,-0.20712,0.17781
66.06,-0.12525,-0.22532,0.10007
66.08,-0.22968,-0.24342,0.013739
66.1,-0.33876,-0.26096,-0.077801
66.12,-0.44763,-0.27739,-0.17024
66.14,-0.55069,-0.29216,-0.25854
66.16,-0.64205,-0.30481,-0.33724
66.18,-0.71601,-0.31503,-0.40098
66.2,-0.76769,-0.3227,-0.445
66.22,-0.79366,-0.32788,-0.46578
66.24,-0.79239,-0.33082,-0.46157
66.26,-0.76457,-0.33188,-0.43269
66.28,-0.71314,-0.33147,-0.38167
66.3,-0.64294,-0.32993,-0.31301
66.32,-0.56019,-0.32749,-0.23269
66.34,-0.47163,-0.32423,-0.1474
66.36,-0.38369,-0.32005,-0.063646
66.38,-0.30168,-0.31469,0.013018
66.4,-0.22909,-0.30782,0.078725
66.42,-0.1674,-0.29905,0.13165
66.44,-0.116,-0.28804,0.17204
66.46,-0.072662,-0.27454,0.20188
66.48,-0.03416,-0.25844,0.22428
66.5,0.0029477,-0.23979,0.24274
66.52,0.041533,-0.21879,0.26032
66.54,0.083272,-0.19574,0.27901
66.56,0.12828,-0.17108,0.29936
66.58,0.17504,-0.14528,0.32032
66.6,0.22067,-0.11887,0.33953
66.62,0.26139,-0.092352,0.35374
66.64,0.29317,-0.066246,0.35942
66.66,0.31237,-0.041018,0.35339
66.68,0.31629,-0.017091,0.33339
66.7,0.30365,0.005178,0.29848
66.72,0.27474,0.025509,0.24923
66.74,0.23145,0.04371,0.18774
66.76,0.17715,0.059687,0.11746
66.78,0.11638,0.073445,0.042938
66.8,0.054551,0.085083,-0.030532
66.82,-0.0024835,0.094782,-0.097265
66.84,-0.048777,0.10279,-0.15157
66.86,-0.07872,0.10941,-0.18813
66.88,-0.08745,0.11496,-0.20241
66.9,-0.07128,0.11978,-0.19106
66.92,-0.028115,0.12422,-0.15233
66.94,0.042191,0.12859,-0.086402
66.96,0.13759,0.13321,0.0043778
66.98,0.25377,0.13836,0.11541
67,0.38433,0.14428,0.24004
67.02,0.52121,0.1512,0.37001
67.04,0.65538,0.15928,0.49609
67.06,0.77767,0.16865,0.60902
67.08,0.87977,0.17938,0.70039
67.1,0.95503,0.1915,0.76353
67.12,0.9992,0.20499,0.79421
67.14,1.0108,0.21979,0.79099
67.16,0.99104,0.2358,0.75524
67.18,0.94363,0.25287,0.69077
67.2,0.87395,0.2708,0.60315
67.22,0.78826,0.28934,0.49891
67.24,0.69279,0.30817,0.38462
67.26,0.59296,0.32688,0.26608
67.28,0.49281,0.34497,0.14784
67.3,0.39473,0.36189,0.032839
67.32,0.29954,0.37702,-0.077473
67.34,0.20681,0.3897,-0.18288
67.36,0.1154,0.39933,-0.28392
67.38,0.024055,0.40536,-0.3813
67.4,-0.068005,0.40739,-0.47539
67.42,-0.16063,0.40517,-0.56581
67.44,-0.25248,0.39869,-0.65117
67.46,-0.34095,0.38811,-0.72905
67.48,-0.42227,0.37382,-0.79609
67.5,-0.49187,0.35636,-0.84823
67.52,-0.54472,0.33641,-0.88113
67.54,-0.57587,0.31467,-0.89054
67.56,-0.58093,0.29183,-0.87276
67.58,-0.55661,0.26852,-0.82513
67.6,-0.50114,0.24523,-0.74638
67.62,-0.41473,0.22229,-0.63702
67.64,-0.29974,0.19987,-0.49961
67.66,-0.16086,0.178,-0.33886
67.68,-0.0049686,0.15661,-0.16158
67.7,0.15916,0.13554,0.023624
67.72,0.32146,0.11465,0.20681
67.74,0.47128,0.093824,0.37746
67.76,0.5983,0.073023,0.52528
67.78,0.69347,0.052295,0.64117
67.8,0.74982,0.031777,0.71804
67.82,0.76316,0.011671,0.75149
67.84,0.73245,-0.0077879,0.74024
67.86,0.65982,-0.026366,0.68618
67.88,0.55026,-0.043874,0.59413
67.9,0.41104,-0.060194,0.47124
67.92,0.2509,-0.075299,0.3262
67.94,0.079142,-0.089258,0.1684
67.96,-0.095168,-0.10223,0.0070629
67.98,-0.26391,-0.11445,-0.14946
68,-0.42037,-0.12618,-0.29419
68.02,-0.55947,-0.13772,-0.42175
68.04,-0.67781,-0.14934,-0.52847
68.06,-0.77348,-0.16125,-0.61223
68.08,-0.84593,-0.17359,-0.67234
68.1,-0.89567,-0.18638,-0.70929
68.12,-0.92412,-0.19951,-0.72461
68.14,-0.93348,-0.21273,-0.72075
68.16,-0.92665,-0.22568,-0.70097
68.18,-0.90709,-0.23788,-0.66921
68.2,-0.87871,-0.24881,-0.6299
68.22,-0.84563,-0.25796,-0.58768
68.24,-0.81185,-0.26489,-0.54696
68.26,-0.78086,-0.26933,-0.51153
68.28,-0.75525,-0.27119,-0.48406
68.3,-0.73635,-0.2706,-0.46575
68.32,-0.72405,-0.26791,-0.45614
68.34,-0.71682,-0.26364,-0.45318
68.36,-0.71191,-0.25837,-0.45354
68.38,-0.7058,-0.25271,-0.45309
68.4,-0.69481,-0.24719,-0.44762
68.42,-0.67565,-0.24217,-0.43348
68.44,-0.64601,-0.23782,-0.40819
68.46,-0.6049,-0.23412,-0.37078
68.48,-0.55273,-0.23084,-0.32189
68.5,-0.49121,-0.22767,-0.26354
68.52,-0.42289,-0.22419,-0.19869
68.54,-0.35068,-0.22002,-0.13066
68.56,-0.27723,-0.21479,-0.062444
68.58,-0.20445,-0.20824,0.0037885
68.6,-0.13314,-0.20017,0.067037
68.62,-0.062942,-0.1905,0.12756
68.64,0.0074902,-0.17918,0.18667
68.66,0.080132,-0.16625,0.24639
68.68,0.15704,-0.15181,0.30884
68.7,0.23976,-0.136,0.37576
68.72,0.32886,-0.11906,0.44792
68.74,0.42353,-0.10132,0.52485
68.76,0.52144,-0.08316,0.6046
68.78,0.61884,-0.065033,0.68387
68.8,0.7108,-0.047403,0.75821
68.82,0.79173,-0.030694,0.82243
68.84,0.85589,-0.015236,0.87112
68.86,0.898,-0.0012148,0.89922
68.88,0.91382,0.01135,0.90247
68.9,0.90058,0.022601,0.87798
68.92,0.85733,0.032806,0.82453
68.94,0.78509,0.042302,0.74279
68.96,0.68685,0.051413,0.63544
68.98,0.56734,0.060386,0.50696
69,0.43273,0.069328,0.3634
69.02,0.29008,0.078188,0.2119
69.04,0.14679,0.086752,0.060043
69.06,0.0099828,0.094682,-0.084699
69.08,-0.11409,0.10157,-0.21566
69.1,-0.22048,0.10699,-0.32747
69.12,-0.30584,0.11059,-0.41643
69.14,-0.36853,0.11209,-0.48062
69.16,-0.40842,0.11135,-0.51977
69.18,-0.42661,0.10836,-0.53497
69.2,-0.42491,0.10324,-0.52815
69.22,-0.40536,0.096227,-0.50159
69.24,-0.3698,0.087661,-0.45746
69.26,-0.3195,0.07795,-0.39745
69.28,-0.25519,0.067562,-0.32275
69.3,-0.17713,0.056995,-0.23412
69.32,-0.085495,0.046754,-0.13225
69.34,0.019097,0.037314,-0.018217
69.36,0.13511,0.029084,0.10603
69.38,0.25966,0.02237,0.23729
69.4,0.3883,0.017345,0.37096
69.42,0.51509,0.014027,0.50106
69.44,0.63291,0.012281,0.62063
69.46,0.73413,0.011839,0.72229
69.48,0.81133,0.012338,0.79899
69.5,0.85814,0.013371,0.84477
69.52,0.87003,0.014542,0.85548
69.54,0.84482,0.015514,0.82931
69.56,0.78305,0.016039,0.76701
69.58,0.68795,0.01598,0.67197
69.6,0.5652,0.015296,0.5499
69.62,0.4224,0.014023,0.40838
69.64,0.26845,0.012243,0.2562
69.66,0.11278,0.010049,0.10273
69.68,-0.035312,0.0075143,-0.042827
69.7,-0.16739,0.0046771,-0.17207
69.72,-0.27639,0.0015305,-0.27792
69.74,-0.35709,-0.0019723,-0.35512
69.76,-0.40642,-0.0059057,-0.40051
69.78,-0.42363,-0.010354,-0.41328
69.8,-0.41039,-0.015392,-0.39499
69.82,-0.3706,-0.021064,-0.34954
69.84,-0.31022,-0.027365,-0.28285
69.86,-0.23671,-0.034221,-0.20249
69.88,-0.15853,-0.041481,-0.11704
69.9,-0.084301,-0.048904,-0.035397
69.92,-0.022081,-0.056165,0.034084
69.94,0.02148,-0.062869,0.084349
69.96,0.041786,-0.068584,0.11037
69.98,0.036762,-0.072883,0.10965
70,0.0070373,-0.075403,0.082441
70.02,-0.04419,-0.075898,0.031708
70.04,-0.11159,-0.074288,-0.037305
70.06,-0.1884,-0.070693,-0.11771
70.08,-0.26723,-0.065434,-0.2018
70.1,-0.34098,-0.059007,-0.28197
70.12,-0.40357,-0.052027,-0.35154
70.14,-0.4506,-0.045153,-0.40545
70.16,-0.47965,-0.039004,-0.44065
70.18,-0.4904,-0.034075,-0.45632
70.2,-0.48438,-0.030684,-0.45369
70.22,-0.46462,-0.028936,-0.43568
70.24,-0.43509,-0.028724,-0.40636
70.26,-0.40005,-0.029758,-0.3703
70.28,-0.36353,-0.031618,-0.33191
70.3,-0.32874,-0.03381,-0.29493
70.32,-0.29771,-0.035826,-0.26188
70.34,-0.27106,-0.037194,-0.23387
70.36,-0.24795,-0.037503,-0.21045
70.38,-0.22619,-0.036427,-0.18976
70.4,-0.20254,-0.033725,-0.16881
70.42,-0.17318,-0.029235,-0.14394
70.44,-0.13428,-0.022877,-0.1114
70.46,-0.082606,-0.014638,-0.067968
70.48,-0.016134,-0.0045785,-0.011555
70.5,0.065435,0.0071749,0.05826
70.52,0.16036,0.020436,0.13992
70.54,0.26478,0.034971,0.22981
70.56,0.37296,0.050522,0.32243
70.58,0.47775,0.066827,0.41092
70.6,0.5714,0.083652,0.48775
70.62,0.64639,0.10081,0.54558
70.64,0.69637,0.11815,0.57821
70.66,0.71696,0.13559,0.58137
70.68,0.70632,0.15304,0.55328
70.7,0.66539,0.1704,0.49499
70.72,0.59775,0.18751,0.41024
70.74,0.50924,0.20415,0.30508
70.76,0.40716,0.22,0.18717
70.78,0.29949,0.23463,0.064858
70.8,0.19394,0.24762,-0.053686
70.82,0.097171,0.25853,-0.16136
70.84,0.014235,0.26699,-0.25275
70.86,-0.051812,0.27276,-0.32457
70.88,-0.099954,0.27577,-0.37572
70.9,-0.13104,0.2761,-0.40713
70.92,-0.14738,0.274,-0.42138
70.94,-0.15228,0.26983,-0.42211
70.96,-0.1494,0.26402,-0.41342
70.98,-0.14223,0.25701,-0.39924
71,-0.13359,0.24919,-0.38278
71.02,-0.12524,0.24088,-0.36611
71.04,-0.11765,0.2323,-0.34995
71.06,-0.11,0.2236,-0.3336
71.08,-0.10029,0.21484,-0.31513
71.1,-0.085698,0.20604,-0.29173
71.12,-0.06307,0.19714,-0.26021
71.14,-0.029501,0.18811,-0.21761
71.16,0.017042,0.17884,-0.1618
71.18,0.077174,0.16923,-0.092051
71.2,0.14971,0.15914,-0.0094227
71.22,0.23153,0.14842,0.083109
71.24,0.3177,0.13694,0.18077
71.26,0.40195,0.12455,0.2774
71.28,0.47732,0.1112,0.36612
71.3,0.53705,0.096877,0.44017
71.32,0.57539,0.081676,0.49371
71.34,0.58839,0.065776,0.52262
71.36,0.57445,0.049427,0.52502
71.38,0.53444,0.03292,0.50152
71.4,0.47167,0.016538,0.45513
71.42,0.39132,0.00051679,0.3908
71.44,0.29983,-0.014991,0.31482
71.46,0.20401,-0.029934,0.23395
71.48,0.11031,-0.044362,0.15468
71.5,0.024072,-0.058402,0.082475
71.52,-0.050917,-0.072225,0.021308
71.54,-0.11263,-0.085998,-0.026627
71.56,-0.16076,-0.099849,-0.060908
71.58,-0.19651,-0.11384,-0.082677
71.6,-0.2222,-0.12794,-0.094265
71.62,-0.24081,-0.14206,-0.098747
71.64,-0.25552,-0.15606,-0.099467
71.66,-0.26937,-0.16976,-0.099615
71.68,-0.28488,-0.18301,-0.10188
71.7,-0.30388,-0.19569,-0.10818
71.72,-0.32733,-0.20775,-0.11959
71.74,-0.35537,-0.21915,-0.13622
71.76,-0.38729,-0.22993,-0.15735
71.78,-0.42172,-0.24012,-0.1816
71.8,-0.45685,-0.24974,-0.20712
71.82,-0.49068,-0.25875,-0.23193
71.84,-0.52134,-0.26708,-0.25426
71.86,-0.54736,-0.27457,-0.2728
71.88,-0.56797,-0.281,-0.28697
71.9,-0.58318,-0.28612,-0.29706
71.92,-0.59383,-0.28969,-0.30414
71.94,-0.60137,-0.29146,-0.30992
71.96,-0.60764,-0.29127,-0.31637
71.98,-0.61437,-0.28903,-0.32534
72,-0.62285,-0.28478,-0.33807
72.02,-0.63348,-0.27864,-0.35484
72.04,-0.64553,-0.27082,-0.37471
72.06,-0.6571,-0.26163,-0.39547
72.08,-0.66525,-0.25136,-0.41388
72.1,-0.66636,-0.24036,-0.42601
72.12,-0.65665,-0.2289,-0.42775
72.14,-0.63272,-0.21722,-0.41549
72.16,-0.59211,-0.20551,-0.3866
72.18,-0.53377,-0.19388,-0.33989
72.2,-0.4583,-0.18241,-0.27588
72.22,-0.36798,-0.17116,-0.19682
72.24,-0.26666,-0.16018,-0.10648
72.26,-0.15931,-0.14952,-0.0097882
72.28,-0.051592,-0.13924,0.087653
72.3,0.050757,-0.12941,0.18017
72.32,0.14249,-0.12006,0.26255
72.34,0.21938,-0.1112,0.33059
72.36,0.27863,-0.10279,0.38143
72.38,0.31913,-0.094746,0.41388
72.4,0.34153,-0.086914,0.42845
72.42,0.34818,-0.079129,0.42731
72.44,0.34281,-0.071221,0.41403
72.46,0.33011,-0.063042,0.39315
72.48,0.31518,-0.05449,0.36967
72.5,0.30289,-0.04552,0.34842
72.52,0.29734,-0.036138,0.33347
72.54,0.30125,-0.026387,0.32764
72.56,0.31574,-0.016324,0.33207
72.58,0.34013,-0.006,0.34613
72.6,0.37212,0.0045575,0.36756
72.62,0.40817,0.015344,0.39282
72.64,0.44406,0.026364,0.41769
72.66,0.47556,0.037608,0.43795
72.68,0.49906,0.049023,0.45003
72.7,0.51208,0.060485,0.4516
72.72,0.51359,0.07179,0.4418
72.74,0.50399,0.082657,0.42133
72.76,0.48489,0.092754,0.39214
72.78,0.45867,0.10174,0.35693
72.8,0.42792,0.10932,0.3186
72.82,0.39485,0.11526,0.27958
72.84,0.36088,0.11948,0.2414
72.86,0.32641,0.12198,0.20442
72.88,0.29075,0.12292,0.16782
72.9,0.25243,0.12253,0.1299
72.92,0.20955,0.12108,0.088465
72.94,0.16031,0.11888,0.041432
72.96,0.10348,0.11618,-0.012699
72.98,0.038806,0.11322,-0.074415
73,-0.032789,0.11017,-0.14296
73.02,-0.10913,0.10716,-0.21629
73.04,-0.18695,0.10429,-0.29124
73.06,-0.26216,0.10167,-0.36382
73.08,-0.33023,0.099372,-0.4296
73.1,-0.3866,0.097489,-0.48408
73.12,-0.42705,0.09609,-0.52314
73.14,-0.44808,0.095218,-0.5433
73.16,-0.44714,0.094873,-0.54201
73.18,-0.42286,0.095001,-0.51787
73.2,-0.37518,0.095499,-0.47068
73.22,-0.30537,0.096222,-0.40159
73.24,-0.21598,0.097007,-0.31299
73.26,-0.11078,0.097695,-0.20847
73.28,0.0055235,0.098156,-0.092633
73.3,0.12752,0.0983,0.029217
73.32,0.24948,0.098083,0.1514
73.34,0.36574,0.097508,0.26823
73.36,0.47108,0.096606,0.37447
73.38,0.56102,0.095429,0.46559
73.4,0.63213,0.094036,0.53809
73.42,0.68208,0.092494,0.58959
73.44,0.70972,0.090876,0.61884
73.46,0.71495,0.089273,0.62567
73.48,0.69858,0.087802,0.61078
73.5,0.66214,0.086606,0.57554
73.52,0.60769,0.085854,0.52184
73.54,0.53765,0.085719,0.45193
73.56,0.4547,0.086351,0.36835
73.58,0.36171,0.087843,0.27387
73.6,0.26172,0.090201,0.17152
73.62,0.15791,0.093319,0.06459
73.64,0.053552,0.09697,-0.043418
73.66,-0.047996,0.10081,-0.14881
73.68,-0.14339,0.10443,-0.24782
73.7,-0.22938,0.10736,-0.33674
73.72,-0.30296,0.10914,-0.41209
73.74,-0.36144,0.10937,-0.47081
73.76,-0.40266,0.10774,-0.51041
73.78,-0.4251,0.10408,-0.52918
73.8,-0.42802,0.098317,-0.52634
73.82,-0.41162,0.090528,-0.50215
73.84,-0.37715,0.080892,-0.45804
73.86,-0.32696,0.069676,-0.39663
73.88,-0.2645,0.057206,-0.32171
73.9,-0.19419,0.043848,-0.23804
73.92,-0.12117,0.029985,-0.15115
73.94,-0.050913,0.016008,-0.066921
73.96,0.011193,0.0022973,0.0088954
73.98,0.060386,-0.010781,0.071167
74,0.092997,-0.02289,0.11589
74.02,0.10683,-0.033736,0.14056
74.04,0.10137,-0.043074,0.14444
74.06,0.077819,-0.05073,0.12855
74.08,0.038864,-0.056603,0.095468
74.1,-0.011683,-0.060673,0.04899
74.12,-0.069398,-0.062994,-0.006404
74.14,-0.12978,-0.063688,-0.066094
74.16,-0.18876,-0.062926,-0.12583
74.18,-0.24304,-0.060907,-0.18213
74.2,-0.29035,-0.057844,-0.23251
74.22,-0.32946,-0.053945,-0.27551
74.24,-0.36003,-0.049403,-0.31062
74.26,-0.3824,-0.044395,-0.338
74.28,-0.39729,-0.039084,-0.35821
74.3,-0.4055,-0.033627,-0.37187
74.32,-0.40762,-0.028176,-0.37945
74.34,-0.40393,-0.022889,-0.38104
74.36,-0.39425,-0.017916,-0.37633
74.38,-0.37802,-0.013394,-0.36463
74.4,-0.35438,-0.0094252,-0.34495
74.42,-0.32232,-0.0060597,-0.31626
74.44,-0.28097,-0.0032773,-0.27769
74.46,-0.2298,-0.00097983,-0.22882
74.48,-0.16889,0.0010052,-0.16989
74.5,-0.099149,0.0029059,-0.10205
74.52,-0.022485,0.0049738,-0.027459
74.54,0.058184,0.0074441,0.05074
74.56,0.13902,0.010492,0.12853
74.58,0.2155,0.014199,0.2013
74.6,0.28286,0.018528,0.26434
74.62,0.33656,0.023322,0.31324
74.64,0.37285,0.028318,0.34453
74.66,0.38931,0.033185,0.35613
74.68,0.38524,0.037566,0.34767
74.7,0.36185,0.041127,0.32072
74.72,0.32225,0.043593,0.27866
74.74,0.27113,0.044779,0.22635
74.76,0.21428,0.044594,0.16969
74.78,0.15791,0.043034,0.11488
74.8,0.10794,0.040153,0.067788
74.82,0.069321,0.036039,0.033281
74.84,0.045505,0.030785,0.01472
74.86,0.038111,0.024469,0.013642
74.88,0.046822,0.017147,0.029675
74.9,0.069526,0.0088647,0.060661
74.92,0.10265,-0.00032828,0.10298
74.94,0.14165,-0.010357,0.152
74.96,0.18154,-0.021104,0.20264
74.98,0.21749,-0.032396,0.24989
75,0.2453,-0.04401,0.28931
75.02,0.26179,-0.055685,0.31748
75.04,0.26506,-0.067139,0.3322
75.06,0.25457,-0.078097,0.33266
75.08,0.23107,-0.088303,0.31937
75.1,0.19639,-0.09754,0.29393
75.12,0.15309,-0.10563,0.25872
75.14,0.10409,-0.11243,0.21651
75.16,0.052223,-0.11783,0.17005
75.18,-6.7911e-05,-0.12174,0.12168
75.2,-0.05104,-0.12413,0.073089
75.22,-0.09975,-0.12497,0.025224
75.24,-0.14603,-0.12432,-0.021707
75.26,-0.19031,-0.12229,-0.068021
75.28,-0.23336,-0.11908,-0.11429
75.3,-0.27593,-0.11494,-0.16099
75.32,-0.31846,-0.11022,-0.20824
75.34,-0.36084,-0.10525,-0.25559
75.36,-0.40229,-0.10037,-0.30192
75.38,-0.4414,-0.095861,-0.34554
75.4,-0.47625,-0.091897,-0.38435
75.42,-0.50469,-0.088544,-0.41615
75.44,-0.52465,-0.085757,-0.4389
75.46,-0.5344,-0.083399,-0.451
75.48,-0.5328,-0.081284,-0.45152
75.5,-0.51946,-0.079218,-0.44024
75.52,-0.49477,-0.077045,-0.41772
75.54,-0.45986,-0.074669,-0.38519
75.56,-0.41645,-0.072063,-0.34439
75.58,-0.36669,-0.069259,-0.29743
75.6,-0.31292,-0.066316,-0.2466
75.62,-0.25747,-0.063284,-0.19418
75.64,-0.20243,-0.060172,-0.14226
75.66,-0.14952,-0.056927,-0.092589
75.68,-0.099881,-0.053433,-0.046448
75.7,-0.054065,-0.049522,-0.0045424
75.72,-0.011968,-0.045013,0.033044
75.74,0.027082,-0.039739,0.06682
75.76,0.06419,-0.033589,0.097779
75.78,0.10067,-0.02653,0.1272
75.8,0.1378,-0.018613,0.15641
75.82,0.17651,-0.00997,0.18648
75.84,0.21721,-0.00079768,0.21801
75.86,0.25958,0.0086646,0.25092
75.88,0.30261,0.018152,0.28446
75.9,0.34463,0.027387,0.31725
75.92,0.38361,0.036081,0.34753
75.94,0.41742,0.043937,0.37348
75.96,0.44415,0.050647,0.39351
75.98,0.46245,0.055904,0.40655
76,0.47166,0.059416,0.41224
76.02,0.47186,0.060942,0.41091
76.04,0.4638,0.06033,0.40347
76.06,0.44869,0.057552,0.39114
76.08,0.42789,0.052734,0.37516
76.1,0.40263,0.046158,0.35647
76.12,0.3738,0.038244,0.33556
76.14,0.34179,0.029505,0.31229
76.16,0.30652,0.020479,0.28604
76.18,0.26751,0.011658,0.25586
76.2,0.22413,0.0034302,0.2207
76.22,0.1758,-0.0039628,0.17976
76.24,0.12227,-0.010437,0.13271
76.26,0.063805,-0.016042,0.079847
76.28,0.0012629,-0.020914,0.022177
76.3,-0.06385,-0.025213,-0.038638
76.32,-0.12948,-0.029063,-0.10041
76.34,-0.19315,-0.03251,-0.16064
76.36,-0.25219,-0.035504,-0.21669
76.38,-0.30394,-0.037909,-0.26603
76.4,-0.34596,-0.039539,-0.30642
76.42,-0.37626,-0.040206,-0.33605
76.44,-0.39345,-0.039771,-0.35368
76.46,-0.3969,-0.038176,-0.35873
76.48,-0.38676,-0.035455,-0.35131
76.5,-0.364,-0.031725,-0.33228
76.52,-0.33031,-0.027154,-0.30316
76.54,-0.28799,-0.021915,-0.26608
76.56,-0.23974,-0.01615,-0.22359
76.58,-0.18841,-0.0099391,-0.17847
76.6,-0.13676,-0.0032919,-0.13347
76.62,-0.087211,0.00384,-0.091051
76.64,-0.041674,0.011536,-0.05321
76.66,-0.001416,0.019872,-0.021288
76.68,0.032944,0.028888,0.0040561
76.7,0.061372,0.038566,0.022806
76.72,0.084263,0.048825,0.035438
76.74,0.10224,0.059528,0.042713
76.76,0.11594,0.070501,0.045434
76.78,0.12579,0.081554,0.044233
76.8,0.13191,0.092497,0.039409
76.82,0.13402,0.10315,0.03087
76.84,0.13151,0.11332,0.018184
76.86,0.12357,0.12284,0.00072967
76.88,0.10944,0.1315,-0.022056
76.9,0.088688,0.13909,-0.050397
76.92,0.061464,0.14536,-0.083896
76.94,0.028787,0.1501,-0.12131
76.96,-0.007328,0.1531,-0.16043
76.98,-0.043866,0.15425,-0.19811
77,-0.076969,0.15349,-0.23046
77.02,-0.10227,0.15089,-0.25316
77.04,-0.11537,0.14662,-0.26198
77.06,-0.1124,0.14091,-0.25331
77.08,-0.090631,0.13406,-0.22469
77.1,-0.048954,0.12637,-0.17533
77.12,0.01176,0.11813,-0.10637
77.14,0.088554,0.10956,-0.021008
77.16,0.17655,0.10088,0.075673
77.18,0.26939,0.092228,0.17716
77.2,0.35988,0.083758,0.27613
77.22,0.44083,0.075611,0.36522
77.24,0.50581,0.067946,0.43786
77.26,0.54989,0.060939,0.48895
77.28,0.57019,0.054768,0.51543
77.3,0.56605,0.049584,0.51647
77.32,0.53898,0.045486,0.49349
77.34,0.49232,0.042488,0.44983
77.36,0.43069,0.04051,0.39018
77.38,0.35927,0.039373,0.31989
77.4,0.28319,0.038825,0.24437
77.42,0.20695,0.038571,0.16838
77.44,0.13402,0.038308,0.095715
77.46,0.066711,0.037765,0.028946
77.48,0.0062008,0.036727,-0.030526
77.5,-0.047211,0.035047,-0.082258
77.52,-0.093777,0.032644,-0.12642
77.54,-0.13393,0.029492,-0.16342
77.56,-0.16796,0.025602,-0.19357
77.58,-0.19582,0.021016,-0.21684
77.6,-0.21702,0.0158,-0.23282
77.62,-0.23072,0.010044,-0.24076
77.64,-0.23591,0.003876,-0.23978
77.66,-0.23169,-0.0025338,-0.22916
77.68,-0.21757,-0.0089732,-0.2086
77.7,-0.1937,-0.0152,-0.1785
77.72,-0.16106,-0.020969,-0.14009
77.74,-0.12154,-0.026065,-0.095473
77.76,-0.077813,-0.030343,-0.047469
77.78,-0.033175,-0.033758,0.00058271
77.8,0.0087782,-0.036378,0.045156
77.82,0.044508,-0.038376,0.082884
77.84,0.070898,-0.040001,0.1109
77.86,0.085574,-0.041531,0.1271
77.88,0.087149,-0.043219,0.13037
77.9,0.07534,-0.045246,0.12059
77.92,0.050969,-0.047693,0.098662
77.94,0.015832,-0.050533,0.066365
77.96,-0.027516,-0.053654,0.026139
77.98,-0.076044,-0.056899,-0.019144
78,-0.12655,-0.060114,-0.066436
78.02,-0.17595,-0.063194,-0.11275
78.04,-0.2215,-0.066113,-0.15538
78.06,-0.26098,-0.06893,-0.19205
78.08,-0.29279,-0.07177,-0.22102
78.1,-0.31595,-0.074792,-0.24115
78.12,-0.33005,-0.078135,-0.25191
78.14,-0.33521,-0.081886,-0.25332
78.16,-0.33194,-0.086047,-0.24589
78.18,-0.32104,-0.090537,-0.2305
78.2,-0.30352,-0.095202,-0.20831
78.22,-0.28048,-0.099854,-0.18062
78.24,-0.25308,-0.10431,-0.14877
78.26,-0.22251,-0.10842,-0.1141
78.28,-0.18994,-0.11209,-0.077843
78.3,-0.15652,-0.11532,-0.0412
78.32,-0.1234,-0.1181,-0.0052982
78.34,-0.091742,-0.1205,0.02876
78.36,-0.062673,-0.12255,0.059872
78.38,-0.0373,-0.12424,0.086941
78.4,-0.016652,-0.12555,0.1089
78.42,-0.001619,-0.12642,0.1248
78.44,0.0071294,-0.12675,0.13388
78.46,0.0092373,-0.12648,0.13572
78.48,0.0047438,-0.12555,0.13029
78.5,-0.0058584,-0.12394,0.11808
78.52,-0.021606,-0.12167,0.10006
78.54,-0.041102,-0.11877,0.077664
78.56,-0.062609,-0.11525,0.052644
78.58,-0.084202,-0.11113,0.026932
78.6,-0.10395,-0.10638,0.0024315
78.62,-0.12013,-0.10095,-0.019172
78.64,-0.1314,-0.094812,-0.036583
78.66,-0.13697,-0.087954,-0.049018
78.68,-0.13671,-0.080444,-0.05627
78.7,-0.13114,-0.072434,-0.058706
78.72,-0.12136,-0.06416,-0.057204
78.74,-0.10896,-0.055919,-0.053039
78.76,-0.095751,-0.048026,-0.047725
78.78,-0.083599,-0.04076,-0.042839
78.8,-0.074141,-0.034315,-0.039826
78.82,-0.068594,-0.028765,-0.039829
78.84,-0.067588,-0.024054,-0.043534
78.86,-0.071087,-0.020017,-0.051071
78.88,-0.078392,-0.016413,-0.061979
78.9,-0.088234,-0.012989,-0.075245
78.92,-0.098941,-0.0095256,-0.089416
78.94,-0.10866,-0.0058791,-0.10278
78.96,-0.1156,-0.002,-0.1136
78.98,-0.11825,0.0020754,-0.12032
79,-0.11553,0.006252,-0.12178
79.02,-0.10692,0.010414,-0.11733
79.04,-0.092402,0.014463,-0.10687
79.06,-0.072414,0.018343,-0.090757
79.08,-0.047652,0.022048,-0.0697
79.1,-0.018898,0.025614,-0.044513
79.12,0.013165,0.029098,-0.015933
79.14,0.048078,0.03255,0.015528
79.16,0.085639,0.035994,0.049645
79.18,0.12585,0.039421,0.086426
79.2,0.16876,0.042794,0.12596
79.22,0.21427,0.046067,0.16821
79.24,0.26194,0.049208,0.21273
79.26,0.31076,0.052219,0.25854
79.28,0.35913,0.055143,0.30399
79.3,0.40485,0.058059,0.3468
79.32,0.44533,0.061064,0.38426
79.34,0.47779,0.064251,0.41354
79.36,0.49969,0.067685,0.43201
79.38,0.50902,0.071384,0.43764
79.4,0.50463,0.075327,0.42931
79.42,0.48644,0.079456,0.40698
79.44,0.45548,0.0837,0.37178
79.46,0.41386,0.087992,0.32587
79.48,0.36451,0.092285,0.27222
79.5,0.31083,0.096547,0.21429
79.52,0.25638,0.10075,0.15563
79.54,0.20441,0.10486,0.099551
79.56,0.15754,0.10879,0.048759
79.58,0.11753,0.11239,0.0051409
79.6,0.085115,0.11549,-0.030376
79.62,0.060008,0.11786,-0.057848
79.64,0.041034,0.11927,-0.078231
79.66,0.026339,0.11953,-0.093193
79.68,0.013687,0.11855,-0.10486
79.7,0.00078864,0.11632,-0.11553
79.72,-0.014384,0.11293,-0.12732
79.74,-0.033326,0.10857,-0.1419
79.76,-0.056808,0.10348,-0.16028
79.78,-0.084786,0.097876,-0.18266
79.8,-0.11642,0.091982,-0.2084
79.82,-0.15021,0.085947,-0.23615
79.84,-0.18417,0.079869,-0.26404
79.86,-0.21614,0.073804,-0.28994
79.88,-0.24402,0.067792,-0.31182
79.9,-0.26607,0.061887,-0.32795
79.92,-0.28101,0.05617,-0.33719
79.94,-0.28823,0.050757,-0.33899
79.96,-0.28768,0.045774,-0.33345
79.98,-0.27982,0.041339,-0.32116
80,-0.26544,0.037521,-0.30296
80.02,-0.24545,0.034321,-0.27977
80.04,-0.22067,0.031661,-0.25233
80.06,-0.1917,0.029394,-0.22109
80.08,-0.15881,0.027334,-0.18614
80.1,-0.12204,0.025296,-0.14733
80.12,-0.081269,0.023129,-0.1044
80.14,-0.036454,0.020745,-0.057199
80.16,0.012154,0.018122,-0.005968
80.18,0.063792,0.015298,0.048494
80.2,0.11703,0.012337,0.10469
80.22,0.16973,0.009307,0.16043
80.24,0.21915,0.0062464,0.2129
80.26,0.26213,0.0031594,0.25897
80.28,0.29543,2.0584e-05,0.29541
80.3,0.31614,-0.0032025,0.31934
80.32,0.322,-0.0065206,0.32852
80.34,0.31181,-0.0098982,0.3217
80.36,0.28553,-0.013242,0.29878
80.38,0.24445,-0.01641,0.26086
80.4,0.19096,-0.019239,0.2102
80.42,0.12841,-0.021586,0.15
80.44,0.060646,-0.023369,0.084015
80.46,-0.0083653,-0.0246,0.016234
80.48,-0.074934,-0.025397,-0.049537
80.5,-0.13598,-0.025971,-0.11001
80.52,-0.18925,-0.026592,-0.16266
80.54,-0.23333,-0.027539,-0.2058
80.56,-0.26765,-0.029051,-0.2386
80.58,-0.29224,-0.031281,-0.26096
80.6,-0.30751,-0.03428,-0.27323
80.62,-0.31405,-0.037988,-0.27606
80.64,-0.31241,-0.042253,-0.27016
80.66,-0.30304,-0.046863,-0.25618
80.68,-0.28625,-0.051574,-0.23468
80.7,-0.26232,-0.056143,-0.20617
80.72,-0.23162,-0.060341,-0.17128
80.74,-0.19481,-0.063961,-0.13085
80.76,-0.15295,-0.066821,-0.08613
80.78,-0.10755,-0.068757,-0.03879
80.8,-0.060548,-0.069629,0.0090812
80.82,-0.014212,-0.06932,0.055108
80.84,0.029086,-0.067756,0.096842
80.86,0.067112,-0.064914,0.13203
80.88,0.098015,-0.060839,0.15885
80.9,0.12056,-0.055644,0.1762
80.92,0.13425,-0.049503,0.18375
80.94,0.13942,-0.042641,0.18206
80.96,0.13716,-0.035304,0.17247
80.98,0.12918,-0.02774,0.15692
81,0.11758,-0.020177,0.13776
81.02,0.1046,-0.012819,0.11742
81.04,0.092329,-0.005839,0.098168
81.06,0.082457,0.00061202,0.081845
81.08,0.076086,0.0063984,0.069688
81.1,0.073612,0.011398,0.062214
81.12,0.074704,0.015505,0.059198
81.14,0.078387,0.018648,0.059739
81.16,0.083213,0.0208,0.062413
81.18,0.087492,0.022,0.065492
81.2,0.089572,0.022359,0.067213
81.22,0.088111,0.022052,0.066059
81.24,0.082309,0.021297,0.061012
81.26,0.072077,0.020323,0.051753
81.28,0.058089,0.019332,0.038757
81.3,0.041737,0.01846,0.023276
81.32,0.024962,0.017765,0.0071964
81.34,0.0099999,0.017217,-0.0072169
81.36,-0.00092948,0.016716,-0.017646
81.38,-0.0059485,0.016127,-0.022076
81.4,-0.0038068,0.015309,-0.019116
81.42,0.0059131,0.014154,-0.0082409
81.44,0.022707,0.012602,0.010105
81.46,0.045191,0.010646,0.034545
81.48,0.071274,0.0083259,0.062948
81.5,0.098435,0.005698,0.092737
81.52,0.12406,0.0028188,0.12124
81.54,0.14581,-0.00027465,0.14608
81.56,0.1619,-0.0035694,0.16547
81.58,0.17137,-0.0070694,0.17844
81.6,0.17413,-0.010778,0.1849
81.62,0.17093,-0.014679,0.1856
81.64,0.16319,-0.018721,0.18191
81.66,0.15269,-0.022815,0.17551
81.68,0.14126,-0.026844,0.1681
81.7,0.13036,-0.030686,0.16104
81.72,0.12086,-0.034237,0.1551
81.74,0.11283,-0.03744,0.15027
81.76,0.10548,-0.0403,0.14578
81.78,0.097271,-0.042885,0.14016
81.8,0.086181,-0.045313,0.13149
81.82,0.070008,-0.047732,0.11774
81.84,0.046773,-0.050292,0.097064
81.86,0.015074,-0.053122,0.068196
81.88,-0.025622,-0.056317,0.030695
81.9,-0.074822,-0.059933,-0.014889
81.92,-0.13099,-0.063995,-0.066995
81.94,-0.19168,-0.068503,-0.12318
81.96,-0.25379,-0.073446,-0.18035
81.98,-0.31393,-0.078801,-0.23513
82,-0.36875,-0.084529,-0.28422
82.02,-0.4153,-0.09056,-0.32474
82.04,-0.45133,-0.09678,-0.35455
82.06,-0.47539,-0.10302,-0.37237
82.08,-0.48692,-0.10906,-0.37786
82.1,-0.48615,-0.11462,-0.37152
82.12,-0.47397,-0.11943,-0.35454
82.14,-0.45176,-0.12319,-0.32856
82.16,-0.42113,-0.12569,-0.29544
82.18,-0.38382,-0.12673,-0.25709
82.2,-0.34156,-0.12624,-0.21531
82.22,-0.29601,-0.1242,-0.17181
82.24,-0.24878,-0.12064,-0.12814
82.26,-0.20144,-0.11563,-0.085809
82.28,-0.1556,-0.10925,-0.046349
82.3,-0.11288,-0.10156,-0.011318
82.32,-0.074898,-0.092595,0.017697
82.34,-0.043213,-0.082387,0.039175
82.36,-0.019164,-0.070969,0.051805
82.38,-0.0037238,-0.058397,0.054673
82.4,0.0026666,-0.044778,0.047444
82.42,0.00023376,-0.030276,0.03051
82.44,-0.010059,-0.015123,0.0050641
82.46,-0.026523,0.00039932,-0.026922
82.48,-0.046854,0.01597,-0.062824
82.5,-0.068326,0.031255,-0.099581
82.52,-0.088049,0.045932,-0.13398
82.54,-0.10326,0.059708,-0.16297
82.56,-0.11162,0.072334,-0.18395
82.58,-0.11139,0.083617,-0.19501
82.6,-0.10166,0.093419,-0.19507
82.62,-0.082323,0.10166,-0.18398
82.64,-0.054088,0.10832,-0.16241
82.66,-0.018306,0.11343,-0.13174
82.68,0.023203,0.11707,-0.093872
82.7,0.068361,0.11938,-0.05102
82.72,0.11504,0.12051,-0.0054689
82.74,0.16123,0.12065,0.040583
82.76,0.20514,0.11998,0.085157
82.78,0.24524,0.11868,0.12656
82.8,0.28033,0.11691,0.16342
82.82,0.30943,0.1148,0.19463
82.84,0.33178,0.11244,0.21934
82.86,0.34685,0.10992,0.23693
82.88,0.35427,0.10729,0.24699
82.9,0.3539,0.1046,0.2493
82.92,0.34585,0.10192,0.24393
82.94,0.33056,0.099308,0.23125
82.96,0.30886,0.096823,0.21203
82.98,0.28201,0.094519,0.18749
83,0.2517,0.092434,0.15926
83.02,0.22001,0.090579,0.12943
83.04,0.18933,0.088939,0.10039
83.06,0.16217,0.087471,0.074698
83.08,0.14099,0.086114,0.05488
83.1,0.12798,0.084802,0.04318
83.12,0.12478,0.083467,0.041311
83.14,0.13228,0.082059,0.050222
83.16,0.15046,0.080545,0.069913
83.18,0.17824,0.078913,0.099331
83.2,0.21353,0.07717,0.13636
83.22,0.25328,0.075334,0.17794
83.24,0.29372,0.073431,0.22029
83.26,0.3307,0.071491,0.2592
83.28,0.36002,0.069539,0.29048
83.3,0.3779,0.067598,0.31031
83.32,0.38133,0.065681,0.31565
83.34,0.36837,0.063791,0.30458
83.36,0.33838,0.061918,0.27646
83.38,0.29201,0.060032,0.23198
83.4,0.23119,0.058087,0.1731
83.42,0.15879,0.056022,0.10276
83.44,0.078374,0.053763,0.024611
83.46,-0.0061795,0.051234,-0.057413
83.48,-0.091053,0.048369,-0.13942
83.5,-0.17276,0.045116,-0.21788
83.52,-0.24837,0.041449,-0.28982
83.54,-0.31555,0.03736,-0.35291
83.56,-0.37259,0.032862,-0.40545
83.58,-0.4183,0.027974,-0.44628
83.6,-0.4519,0.02271,-0.47461
83.62,-0.47285,0.017076,-0.48993
83.64,-0.48081,0.011064,-0.49188
83.66,-0.47558,0.0046614,-0.48024
83.68,-0.45714,-0.0021395,-0.455
83.7,-0.42575,-0.0093207,-0.41643
83.72,-0.38207,-0.016825,-0.36524
83.74,-0.32726,-0.024543,-0.30272
83.76,-0.26311,-0.032319,-0.23079
83.78,-0.19198,-0.039956,-0.15203
83.8,-0.11682,-0.047238,-0.069585
83.82,-0.040957,-0.053961,0.013004
83.84,0.03212,-0.059955,0.092074
83.86,0.099017,-0.065101,0.16412
83.88,0.15674,-0.069346,0.22608
83.9,0.20295,-0.072695,0.27565
83.92,0.23619,-0.075196,0.31139
83.94,0.25597,-0.076921,0.33289
83.96,0.26279,-0.077943,0.34073
83.98,0.25804,-0.078322,0.33636
84,0.24382,-0.078092,0.32191
84.02,0.22262,-0.077268,0.29988
84.04,0.19707,-0.075853,0.27292
84.06,0.16961,-0.073849,0.24346
84.08,0.14226,-0.071278,0.21353
84.1,0.11641,-0.068187,0.1846
84.12,0.092794,-0.064656,0.15745
84.14,0.071454,-0.060795,0.13225
84.16,0.051896,-0.056734,0.10863
84.18,0.033254,-0.052623,0.085877
84.2,0.01451,-0.048613,0.063122
84.22,-0.0052962,-0.044854,0.039558
84.24,-0.026888,-0.041491,0.014602
84.26,-0.050635,-0.03865,-0.011984
84.28,-0.076503,-0.036444,-0.04006
84.3,-0.10408,-0.034954,-0.069126
84.32,-0.13265,-0.034231,-0.098419
84.34,-0.1613,-0.034278,-0.12702
84.36,-0.18904,-0.03505,-0.15399
84.38,-0.21492,-0.036451,-0.17847
84.4,-0.23808,-0.038337,-0.19974
84.42,-0.25777,-0.040533,-0.21724
84.44,-0.2734,-0.042848,-0.23055
84.46,-0.28446,-0.045094,-0.23937
84.48,-0.29052,-0.047111,-0.24341
84.5,-0.29118,-0.048772,-0.24241
84.52,-0.28609,-0.049994,-0.2361
84.54,-0.27499,-0.050731,-0.22426
84.56,-0.25773,-0.050964,-0.20677
84.58,-0.2344,-0.050689,-0.18371
84.6,-0.20536,-0.049906,-0.15545
84.62,-0.17133,-0.048612,-0.12271
84.64,-0.13337,-0.046801,-0.086572
84.66,-0.092904,-0.044475,-0.048429
84.68,-0.051554,-0.041649,-0.009905
84.7,-0.011054,-0.038366,0.027312
84.72,0.026938,-0.034703,0.061641
84.74,0.061013,-0.030768,0.091782
84.76,0.090159,-0.026695,0.11685
84.78,0.11386,-0.022624,0.13648
84.8,0.13212,-0.018686,0.15081
84.82,0.14543,-0.014986,0.16042
84.84,0.15464,-0.011585,0.16623
84.86,0.16078,-0.0084994,0.16928
84.88,0.1649,-0.0057012,0.1706
84.9,0.16786,-0.0031283,0.17098
84.92,0.17022,-0.00069884,0.17092
84.94,0.17216,0.0016724,0.17049
84.96,0.17349,0.00406,0.16943
84.98,0.17371,0.0065168,0.16719
85,0.17215,0.0090683,0.16308
85.02,0.16812,0.011712,0.15641
85.04,0.16109,0.014417,0.14667
85.06,0.15073,0.017135,0.13359
85.08,0.13705,0.019802,0.11725
85.1,0.12036,0.022347,0.098012
85.12,0.10119,0.024699,0.076492
85.14,0.080236,0.026795,0.053441
85.16,0.058206,0.028584,0.029622
85.18,0.035735,0.03003,0.0057048
85.2,0.013305,0.03111,-0.017805
85.22,-0.0087746,0.031815,-0.04059
85.24,-0.030342,0.032145,-0.062488
85.26,-0.051315,0.0321,-0.083416
85.28,-0.071591,0.031677,-0.10327
85.3,-0.090954,0.030865,-0.12182
85.32,-0.10899,0.029649,-0.13864
85.34,-0.12506,0.028013,-0.15307
85.36,-0.13829,0.025951,-0.16424
85.38,-0.14766,0.023476,-0.17113
85.4,-0.15211,0.02063,-0.17274
85.42,-0.15068,0.017487,-0.16817
85.44,-0.14267,0.014153,-0.15683
85.46,-0.12777,0.010752,-0.13852
85.48,-0.10616,0.007414,-0.11357
85.5,-0.07858,0.0042575,-0.082837
85.52,-0.046314,0.0013713,-0.047685
85.54,-0.011102,-0.0011933,-0.0099091
85.56,0.024979,-0.0034248,0.028404
85.58,0.059694,-0.0053438,0.065038
85.6,0.090839,-0.0069889,0.097828
85.62,0.11643,-0.0083996,0.12483
85.64,0.13487,-0.0096007,0.14447
85.66,0.14504,-0.010593,0.15563
85.68,0.1464,-0.01135,0.15775
85.7,0.13897,-0.011829,0.15079
85.72,0.12324,-0.011977,0.13521
85.74,0.10013,-0.011752,0.11188
85.76,0.070866,-0.01113,0.081996
85.78,0.036841,-0.010119,0.04696
85.8,-0.00045747,-0.0087521,0.0082946
85.82,-0.039517,-0.0070873,-0.03243
85.84,-0.078836,-0.0051945,-0.073641
85.86,-0.11693,-0.0031456,-0.11378
85.88,-0.1523,-0.0010067,-0.15129
85.9,-0.18347,0.0011652,-0.18464
85.92,-0.20896,0.0033209,-0.21228
85.94,-0.22733,0.0054138,-0.23274
85.96,-0.23725,0.007394,-0.24465
85.98,-0.23767,0.0092048,-0.24687
86,-0.22786,0.010783,-0.23865
86.02,-0.20764,0.012065,-0.2197
86.04,-0.17741,0.012996,-0.19041
86.06,-0.13829,0.013537,-0.15182
86.08,-0.092057,0.013681,-0.10574
86.1,-0.041124,0.013451,-0.054575
86.12,0.011655,0.012902,-0.0012478
86.14,0.063188,0.012118,0.051069
86.16,0.11042,0.011197,0.099218
86.18,0.15059,0.010245,0.14034
86.2,0.18151,0.009365,0.17214
86.22,0.20175,0.0086484,0.1931
86.24,0.21074,0.0081727,0.20256
86.26,0.20879,0.0079977,0.2008
86.28,0.19703,0.0081647,0.18887
86.3,0.17719,0.0086943,0.16849
86.32,0.15138,0.009583,0.1418
86.34,0.12189,0.0108,0.11109
86.36,0.090865,0.012284,0.078581
86.38,0.060202,0.013944,0.046258
86.4,0.031377,0.015665,0.015712
86.42,0.0054343,0.017319,-0.011884
86.44,-0.016974,0.018776,-0.03575
86.46,-0.035494,0.019928,-0.055421
86.48,-0.049952,0.020696,-0.070648
86.5,-0.060245,0.021049,-0.081294
86.52,-0.066273,0.020997,-0.087269
86.54,-0.067914,0.020593,-0.088508
86.56,-0.065073,0.019918,-0.084991
86.58,-0.057755,0.019061,-0.076816
86.6,-0.046172,0.018111,-0.064283
86.62,-0.03083,0.017134,-0.047965
86.64,-0.012578,0.016179,-0.028756
86.66,0.0074106,0.015269,-0.0078588
86.68,0.027715,0.014417,0.013298
86.7,0.04682,0.01363,0.033189
86.72,0.063295,0.012922,0.050374
86.74,0.075995,0.012315,0.06368
86.76,0.084219,0.011846,0.072373
86.78,0.087822,0.011556,0.076266
86.8,0.087245,0.011483,0.075762
86.82,0.083457,0.011656,0.0718
86.84,0.077823,0.012086,0.065737
86.86,0.071914,0.012766,0.059149
86.88,0.067292,0.013671,0.053621
86.9,0.065295,0.014767,0.050528
86.92,0.066865,0.016017,0.050848
86.94,0.072431,0.017386,0.055045
86.96,0.081858,0.018843,0.063015
86.98,0.094474,0.02036,0.074114
87,0.10916,0.021904,0.087253
87.02,0.12447,0.023435,0.10104
87.04,0.13882,0.024895,0.11393
87.06,0.15063,0.026207,0.12442
87.08,0.15847,0.027286,0.13118
87.1,0.16121,0.028036,0.13318
87.12,0.15808,0.028371,0.12971
87.14,0.14871,0.028225,0.12048
87.16,0.13312,0.027559,0.10556
87.18,0.11171,0.026372,0.085342
87.2,0.085187,0.024695,0.060492
87.22,0.054477,0.02259,0.031888
87.24,0.020698,0.020139,0.00055913
87.26,-0.014925,0.017434,-0.032359
87.28,-0.051095,0.01457,-0.065665
87.3,-0.086482,0.011634,-0.098116
87.32,-0.11975,0.0087044,-0.12846
87.34,-0.14962,0.0058472,-0.15546
87.36,-0.17486,0.0031169,-0.17797
87.38,-0.1944,0.00055401,-0.19496
87.4,-0.20741,-0.0018171,-0.20559
87.42,-0.21334,-0.0039915,-0.20935
87.44,-0.21202,-0.0059874,-0.20603
87.46,-0.20373,-0.0078474,-0.19588
87.48,-0.18916,-0.0096369,-0.17952
87.5,-0.16941,-0.011437,-0.15798
87.52,-0.14588,-0.013333,-0.13255
87.54,-0.1201,-0.015399,-0.1047
87.56,-0.093606,-0.017686,-0.07592
87.58,-0.067733,-0.020201,-0.047531
87.6,-0.043487,-0.022909,-0.020578
87.62,-0.021448,-0.025724,0.0042763
87.64,-0.0017434,-0.028523,0.026779
87.66,0.015896,-0.031157,0.047053
87.68,0.032025,-0.033474,0.065499
87.7,0.047322,-0.035337,0.08266
87.72,0.062418,-0.036641,0.099059
87.74,0.077735,-0.037325,0.11506
87.76,0.093373,-0.037376,0.13075
87.78,0.10906,-0.036826,0.14589
87.8,0.12419,-0.03574,0.15993
87.82,0.13786,-0.034205,0.17207
87.84,0.14905,-0.03232,0.18137
87.86,0.15676,-0.030177,0.18693
87.88,0.16011,-0.027867,0.18798
87.9,0.15854,-0.02547,0.18401
87.92,0.15179,-0.023063,0.17485
87.94,0.13995,-0.020723,0.16067
87.96,0.12344,-0.018534,0.14198
87.98,0.10289,-0.016588,0.11948
88,0.079076,-0.014981,0.094057
88.02,0.052796,-0.013805,0.066602
88.04,0.024811,-0.01314,0.037951
88.06,-0.0042191,-0.013035,0.0088156
88.08,-0.033739,-0.013499,-0.02024
88.1,-0.063281,-0.014494,-0.048787
88.12,-0.092415,-0.015935,-0.076479
88.14,-0.12068,-0.017695,-0.10299
88.16,-0.14756,-0.019621,-0.12793
88.18,-0.17237,-0.021551,-0.15082
88.2,-0.19436,-0.023337,-0.17103
88.22,-0.21266,-0.024862,-0.1878
88.24,-0.22637,-0.026051,-0.20032
88.26,-0.2347,-0.026879,-0.20782
88.28,-0.237,-0.027364,-0.20964
88.3,-0.23296,-0.027558,-0.2054
88.32,-0.22262,-0.027533,-0.19508
88.34,-0.20643,-0.027365,-0.17907
88.36,-0.18528,-0.027118,-0.15817
88.38,-0.16041,-0.026839,-0.13357
88.4,-0.13329,-0.026553,-0.10673
88.42,-0.10553,-0.026263,-0.079267
88.44,-0.078711,-0.025957,-0.052754
88.46,-0.054235,-0.025611,-0.028624
88.48,-0.033224,-0.025199,-0.0080253
88.5,-0.016446,-0.024692,0.0082461
88.52,-0.0042861,-0.024061,0.019775
88.54,0.0032288,-0.023277,0.026506
88.56,0.0063804,-0.022308,0.028688
88.58,0.0056834,-0.021117,0.026801
88.6,0.0018088,-0.019671,0.021479
88.62,-0.0044807,-0.017937,0.013456
88.64,-0.012376,-0.015898,0.0035219
88.66,-0.021042,-0.013554,-0.0074889
88.68,-0.029627,-0.01093,-0.018697
88.7,-0.037259,-0.008081,-0.029178
88.72,-0.043055,-0.0050873,-0.037967
88.74,-0.046153,-0.0020503,-0.044102
88.76,-0.045765,0.00091708,-0.046682
88.78,-0.041261,0.0037022,-0.044963
88.8,-0.032264,0.0062045,-0.038468
88.82,-0.018746,0.008346,-0.027092
88.84,-0.0011029,0.010079,-0.011182
88.86,0.019825,0.01139,0.0084354
88.88,0.042779,0.012299,0.03048
88.9,0.066181,0.012861,0.053319
88.92,0.088287,0.013158,0.075128
88.94,0.10738,0.013292,0.094087
88.96,0.12197,0.013379,0.10859
88.98,0.13097,0.01354,0.11743
89,0.13382,0.013888,0.11994
89.02,0.13057,0.014522,0.11605
89.04,0.1218,0.01552,0.10628
89.06,0.10854,0.016928,0.091609
89.08,0.092097,0.018757,0.073339
89.1,0.073889,0.020989,0.0529
89.12,0.055236,0.023572,0.031665
89.14,0.037232,0.026431,0.010801
89.16,0.020667,0.029475,-0.0088085
89.18,0.0060136,0.032603,-0.026589
89.2,-0.0065126,0.03571,-0.042223
89.22,-0.016861,0.038693,-0.055554
89.24,-0.025034,0.04145,-0.066484
89.26,-0.030986,0.043885,-0.074871
89.28,-0.034569,0.045908,-0.080477
89.3,-0.035529,0.047439,-0.082968
89.32,-0.033556,0.048411,-0.081967
89.34,-0.028377,0.048782,-0.077158
89.36,-0.019867,0.048538,-0.068405
89.38,-0.0081564,0.047703,-0.05586
89.4,0.0063048,0.046338,-0.040033
89.42,0.022728,0.044538,-0.02181
89.44,0.040033,0.042423,-0.0023901
89.46,0.056953,0.040124,0.016829
89.48,0.072175,0.037766,0.034409
89.5,0.084496,0.03545,0.049045
89.52,0.092973,0.033248,0.059726
89.54,0.097032,0.031189,0.065844
89.56,0.096523,0.029268,0.067256
89.58,0.091721,0.027451,0.06427
89.6,0.083267,0.02569,0.057576
89.62,0.072066,0.023932,0.048134
89.64,0.05917,0.02213,0.03704
89.66,0.04565,0.020255,0.025395
89.68,0.03249,0.018289,0.014201
89.7,0.020511,0.016229,0.0042822
89.72,0.010329,0.014078,-0.0037495
89.74,0.0023552,0.011846,-0.0094909
89.76,-0.003182,0.0095405,-0.012722
89.78,-0.006194,0.0071721,-0.013366
89.8,-0.0066859,0.0047552,-0.011441
89.82,-0.004717,0.0023107,-0.0070277
89.84,-0.00037643,-0.00013155,-0.00024488
89.86,0.0062216,-0.0025341,0.0087557
89.88,0.014925,-0.0048555,0.019781
89.9,0.02552,-0.0070568,0.032577
89.92,0.037699,-0.0091083,0.046808
89.94,0.05104,-0.010995,0.062035
89.96,0.064992,-0.012718,0.07771
89.98,0.078892,-0.014291,0.093182
90,0.091991,-0.015734,0.10772
90.02,0.10352,-0.017065,0.12058
90.04,0.11273,-0.01829,0.13102
90.06,0.11901,-0.019401,0.13842
90.08,0.12192,-0.020374,0.14229
90.1,0.12122,-0.021174,0.1424
90.12,0.11693,-0.021767,0.1387
90.14,0.1093,-0.022128,0.13143
90.16,0.098728,-0.02225,0.12098
90.18,0.085746,-0.022147,0.10789
90.2,0.070903,-0.021852,0.092755
90.22,0.054697,-0.02141,0.076107
90.24,0.037517,-0.020865,0.058381
90.26,0.019605,-0.020252,0.039856
90.28,0.0010655,-0.01959,0.020655
90.3,-0.018099,-0.018879,0.00078007
90.32,-0.037927,-0.018109,-0.019818
90.34,-0.058414,-0.017263,-0.041151
90.36,-0.079448,-0.016334,-0.063114
90.38,-0.10074,-0.015331,-0.085412
90.4,-0.12182,-0.014287,-0.10753
90.42,-0.14202,-0.013254,-0.12876
90.44,-0.16052,-0.012296,-0.14822
90.46,-0.17645,-0.011483,-0.16497
90.48,-0.18895,-0.010873,-0.17808
90.5,-0.19724,-0.010505,-0.18674
90.52,-0.20073,-0.010396,-0.19033
90.54,-0.19903,-0.010542,-0.18849
90.56,-0.19201,-0.01092,-0.18109
90.58,-0.17974,-0.011502,-0.16824
90.6,-0.16255,-0.012256,-0.15029
90.62,-0.14093,-0.013154,-0.12777
90.64,-0.11555,-0.01417,-0.10138
90.66,-0.087228,-0.015278,-0.07195
90.68,-0.056943,-0.016448,-0.040495
90.7,-0.025808,-0.01764,-0.0081674
90.72,0.0049237,-0.018803,0.023727
90.74,0.033884,-0.019877,0.053761
90.76,0.059644,-0.020798,0.080442
90.78,0.080796,-0.021508,0.1023
90.8,0.096068,-0.021964,0.11803
90.82,0.10446,-0.022137,0.12659
90.84,0.10536,-0.022018,0.12738
90.86,0.098694,-0.021612,0.12031
90.88,0.084969,-0.020932,0.1059
90.9,0.065286,-0.019986,0.085273
90.92,0.041286,-0.01878,0.060067
90.94,0.01501,-0.017309,0.032319
90.96,-0.01129,-0.015562,0.0042726
90.98,-0.035379,-0.013536,-0.021843
91,-0.055269,-0.011238,-0.044032
91.02,-0.069421,-0.0086968,-0.060725
91.04,-0.076893,-0.0059711,-0.070922
91.06,-0.077413,-0.0031432,-0.07427
91.08,-0.071365,-0.00031459,-0.071051
91.1,-0.059706,0.0024071,-0.062113
91.12,-0.043811,0.0049218,-0.048732
91.14,-0.025295,0.00715,-0.032445
91.16,-0.0058202,0.0090413,-0.014861
91.18,0.013072,0.010577,0.0024947
91.2,0.03009,0.011768,0.018321
91.22,0.044269,0.012648,0.031621
91.24,0.054996,0.013264,0.041732
91.26,0.061992,0.013669,0.048322
91.28,0.065261,0.013915,0.051345
91.3,0.065038,0.014052,0.050987
91.32,0.061736,0.014124,0.047612
91.34,0.0559,0.014175,0.041725
91.36,0.048192,0.014245,0.033947
91.38,0.039376,0.014372,0.025004
91.4,0.030307,0.014586,0.01572
91.42,0.021908,0.014909,0.0069992
91.44,0.01513,0.015345,-0.00021529
91.46,0.010875,0.015884,-0.0050089
91.48,0.0099015,0.016495,-0.0065931
91.5,0.012716,0.017135,-0.0044189
91.52,0.019466,0.017755,0.0017107
91.54,0.029856,0.018303,0.011553
91.56,0.043116,0.018732,0.024384
91.58,0.058029,0.019008,0.039021
91.6,0.073015,0.019107,0.053908
91.62,0.086293,0.019015,0.067279
91.64,0.096071,0.018725,0.077346
91.66,0.10076,0.018236,0.082525
91.68,0.099175,0.017545,0.08163
91.7,0.090688,0.016655,0.074033
91.72,0.075319,0.015572,0.059747
91.74,0.053744,0.014309,0.039434
91.76,0.027223,0.012893,0.01433
91.78,-0.0025383,0.011359,-0.013897
91.8,-0.033572,0.0097546,-0.043327
91.82,-0.063852,0.0081306,-0.071982
91.84,-0.091481,0.0065347,-0.098015
91.86,-0.11485,0.0050038,-0.11985
91.88,-0.13273,0.003558,-0.13629
91.9,-0.14435,0.0021981,-0.14655
91.92,-0.14936,0.00090728,-0.15027
91.94,-0.14782,-0.00034321,-0.14747
91.96,-0.14012,-0.001586,-0.13853
91.98,-0.12694,-0.0028496,-0.12409
92,-0.10915,-0.0041519,-0.10499
92.02,-0.087782,-0.0054969,-0.082285
92.04,-0.063991,-0.006876,-0.057115
92.06,-0.038996,-0.0082714,-0.030724
92.08,-0.014052,-0.0096614,-0.0043905
92.1,0.0095993,-0.011026,0.020625
92.12,0.030793,-0.012348,0.043141
92.14,0.048507,-0.013617,0.062124
92.16,0.061934,-0.014824,0.076758
92.18,0.070542,-0.015958,0.0865
92.2,0.074115,-0.017002,0.091117
92.22,0.072764,-0.017932,0.090696
92.24,0.066908,-0.018715,0.085623
92.26,0.057212,-0.019313,0.076525
92.28,0.044512,-0.01969,0.064202
92.3,0.029716,-0.019813,0.049529
92.32,0.013711,-0.019666,0.033377
92.34,-0.0027209,-0.019248,0.016527
92.36,-0.018956,-0.018579,-0.00037741
92.38,-0.034556,-0.017695,-0.016862
92.4,-0.04926,-0.016647,-0.032614
92.42,-0.062952,-0.015494,-0.047458
92.44,-0.07561,-0.0143,-0.06131
92.46,-0.087249,-0.013122,-0.074128
92.48,-0.097872,-0.01201,-0.085862
92.5,-0.10743,-0.010999,-0.096426
92.52,-0.11579,-0.010109,-0.10568
92.54,-0.12277,-0.0093407,-0.11343
92.56,-0.12813,-0.0086755,-0.11945
92.58,-0.13161,-0.0080813,-0.12353
92.6,-0.133,-0.0075142,-0.12549
92.62,-0.13212,-0.006926,-0.12519
92.64,-0.12888,-0.0062709,-0.12261
92.66,-0.12327,-0.0055122,-0.11775
92.68,-0.11536,-0.0046274,-0.11073
92.7,-0.10529,-0.0036099,-0.10168
92.72,-0.093213,-0.0024671,-0.090746
92.74,-0.079292,-0.0012154,-0.078077
92.76,-0.06368,0.00012668,-0.063807
92.78,-0.046517,0.0015461,-0.048063
92.8,-0.02795,0.0030399,-0.030989
92.82,-0.0081641,0.0046159,-0.01278
92.84,0.012576,0.0062897,0.0062864
92.86,0.033892,0.0080763,0.025816
92.88,0.055267,0.0099809,0.045287
92.9,0.076052,0.01199,0.064062
92.92,0.095495,0.014066,0.081428
92.94,0.11281,0.01615,0.096658
92.96,0.12725,0.018163,0.10909
92.98,0.13823,0.020027,0.1182
93,0.14538,0.021671,0.12371
93.02,0.14863,0.023052,0.12558
93.04,0.14822,0.024157,0.12407
93.06,0.14469,0.025007,0.11968
93.08,0.13878,0.025653,0.11313
93.1,0.13138,0.026158,0.10522
93.12,0.12337,0.026585,0.096788
93.14,0.11555,0.026979,0.088566
93.16,0.1085,0.027359,0.081138
93.18,0.1026,0.027712,0.074887
93.2,0.097984,0.027997,0.069987
93.22,0.094594,0.028158,0.066436
93.24,0.092239,0.028134,0.064104
93.26,0.090672,0.027875,0.062798
93.28,0.089666,0.027347,0.06232
93.3,0.089051,0.026539,0.062512
93.32,0.088733,0.025461,0.063272
93.34,0.088678,0.024135,0.064543
93.36,0.08887,0.022589,0.066281
93.38,0.089265,0.020851,0.068414
93.4,0.089744,0.018946,0.070798
93.42,0.09009,0.016896,0.073194
93.44,0.089992,0.014725,0.075267
93.46,0.089079,0.012463,0.076617
93.48,0.086978,0.010151,0.076827
93.5,0.083381,0.007843,0.075538
93.52,0.078114,0.0055984,0.072515
93.54,0.071183,0.0034779,0.067705
93.56,0.062797,0.0015335,0.061264
93.58,0.053351,-0.00020045,0.053551
93.6,0.043378,-0.0017121,0.04509
93.62,0.033483,-0.0030128,0.036496
93.64,0.024256,-0.0041333,0.028389
93.66,0.01619,-0.0051159,0.021306
93.68,0.0096235,-0.0060062,0.01563
93.7,0.0046887,-0.0068444,0.011533
93.72,0.0013076,-0.0076616,0.0089692
93.74,-0.00079355,-0.008478,0.0076844
93.76,-0.0020434,-0.0093054,0.0072619
93.78,-0.0029692,-0.010151,0.0071813
93.8,-0.0041347,-0.011018,0.0068835
93.82,-0.0060817,-0.011912,0.0058301
93.84,-0.0092804,-0.012831,0.0035506
93.86,-0.014094,-0.013768,-0.00032594
93.88,-0.020755,-0.014702,-0.0060539
93.9,-0.029359,-0.015595,-0.013764
93.92,-0.039861,-0.016398,-0.023463
93.94,-0.052081,-0.01705,-0.035031
93.96,-0.065715,-0.017492,-0.048223
93.98,-0.080346,-0.017682,-0.062664
94,-0.095457,-0.017602,-0.077855
94.02,-0.11045,-0.017269,-0.093185
94.04,-0.12469,-0.016736,-0.10796
94.06,-0.13751,-0.016083,-0.12142
94.08,-0.14827,-0.01541,-0.13286
94.1,-0.15641,-0.014813,-0.1416
94.12,-0.16151,-0.014377,-0.14714
94.14,-0.1633,-0.014156,-0.14914
94.16,-0.16171,-0.014173,-0.14754
94.18,-0.15688,-0.014416,-0.14247
94.2,-0.14915,-0.014852,-0.1343
94.22,-0.139,-0.015432,-0.12357
94.24,-0.12706,-0.016107,-0.11095
94.26,-0.11395,-0.016834,-0.097118
94.28,-0.10033,-0.01758,-0.082749
94.3,-0.086747,-0.018321,-0.068425
94.32,-0.073658,-0.019038,-0.05462
94.34,-0.061389,-0.01971,-0.041679
94.36,-0.050137,-0.020311,-0.029826
94.38,-0.039997,-0.020807,-0.01919
94.4,-0.030982,-0.021163,-0.0098197
94.42,-0.023054,-0.021342,-0.0017113
94.44,-0.01614,-0.021322,0.0051817
94.46,-0.010147,-0.021093,0.010946
94.48,-0.0049483,-0.020664,0.015715
94.5,-0.00037567,-0.020058,0.019683
94.52,0.0037969,-0.019311,0.023108
94.54,0.0078602,-0.018455,0.026316
94.56,0.012161,-0.017517,0.029678
94.58,0.017072,-0.01651,0.033582
94.6,0.022945,-0.015429,0.038375
94.62,0.030044,-0.014264,0.044308
94.64,0.038477,-0.012997,0.051474
94.66,0.048141,-0.011616,0.059757
94.68,0.058684,-0.010122,0.068806
94.7,0.069506,-0.0085339,0.07804
94.72,0.079799,-0.0068827,0.086682
94.74,0.08863,-0.0052105,0.093841
94.76,0.095049,-0.0035601,0.098609
94.78,0.098217,-0.0019666,0.10018
94.8,0.09753,-0.00045124,0.097981
94.82,0.092719,0.00098093,0.091738
94.84,0.083907,0.0023385,0.081569
94.86,0.071615,0.0036375,0.067978
94.88,0.056711,0.0048937,0.051818
94.9,0.040311,0.0061159,0.034195
94.92,0.02364,0.0073017,0.016339
94.94,0.0078846,0.0084389,-0.00055434
94.96,-0.0059541,0.0095096,-0.015464
94.98,-0.017169,0.010498,-0.027667
95,-0.025412,0.011398,-0.036811
95.02,-0.030708,0.012219,-0.042928
95.04,-0.033404,0.012987,-0.046391
95.06,-0.034081,0.013742,-0.047823
95.08,-0.033444,0.014529,-0.047972
95.1,-0.032193,0.015389,-0.047583
95.12,-0.030931,0.016351,-0.047282
95.14,-0.030087,0.017418,-0.047505
95.16,-0.029888,0.018572,-0.04846
95.18,-0.030379,0.019768,-0.050147
95.2,-0.031463,0.020943,-0.052406
95.22,-0.03297,0.02202,-0.05499
95.24,-0.034713,0.022924,-0.057637
95.26,-0.036542,0.023585,-0.060127
95.28,-0.038361,0.023944,-0.062305
95.3,-0.040115,0.023963,-0.064078
95.32,-0.041763,0.023621,-0.065384
95.34,-0.04323,0.022917,-0.066146
95.36,-0.044364,0.021867,-0.066231
95.38,-0.04492,0.020506,-0.065426
95.4,-0.044559,0.01888,-0.063439
95.42,-0.04289,0.017048,-0.059938
95.44,-0.03953,0.015075,-0.054605
95.46,-0.034181,0.013027,-0.047208
95.48,-0.026696,0.010968,-0.037664
95.5,-0.017135,0.0089533,-0.026089
95.52,-0.0057778,0.0070255,-0.012803
95.54,0.0068998,0.0052135,0.0016864
95.56,0.020281,0.0035325,0.016749
95.58,0.033695,0.001988,0.031707
95.6,0.046504,0.00057988,0.045924
95.62,0.058188,-0.00069212,0.058881
95.64,0.068401,-0.0018244,0.070226
95.66,0.07699,-0.0028081,0.079798
95.68,0.083982,-0.0036303,0.087612
95.7,0.089534,-0.0042777,0.093811
95.72,0.093869,-0.0047419,0.098611
95.74,0.097203,-0.0050241,0.10223
95.76,0.099683,-0.0051379,0.10482
95.78,0.10135,-0.0051088,0.10645
95.8,0.1021,-0.0049709,0.10707
95.82,0.10176,-0.0047602,0.10652
95.84,0.10003,-0.0045076,0.10454
95.86,0.096625,-0.0042331,0.10086
95.88,0.091251,-0.0039423,0.095194
95.9,0.083695,-0.0036275,0.087323
95.92,0.073845,-0.0032727,0.077117
95.94,0.061713,-0.0028609,0.064574
95.96,0.047452,-0.0023828,0.049834
95.98,0.031345,-0.001844,0.033189
96,0.013807,-0.0012687,0.015076
96.02,-0.004639,-0.00069834,-0.0039406
96.04,-0.023379,-0.00018705,-0.023192
96.06,-0.041734,0.00020757,-0.041942
96.08,-0.058998,0.00043416,-0.059432
96.1,-0.074471,0.00045658,-0.074928
96.12,-0.087515,0.00025997,-0.087775
96.14,-0.097595,-0.00014738,-0.097447
96.16,-0.10433,-0.00073645,-0.10359
96.18,-0.10753,-0.0014634,-0.10607
96.2,-0.10723,-0.0022772,-0.10496
96.22,-0.10369,-0.0031277,-0.10056
96.24,-0.097375,-0.0039716,-0.093403
96.26,-0.088925,-0.0047761,-0.084149
96.28,-0.079109,-0.0055198,-0.073589
96.3,-0.068749,-0.0061906,-0.062558
96.32,-0.058657,-0.0067822,-0.051875
96.34,-0.04957,-0.0072909,-0.042279
96.36,-0.042096,-0.0077119,-0.034384
96.38,-0.036673,-0.0080379,-0.028635
96.4,-0.033554,-0.0082595,-0.025295
96.42,-0.032798,-0.0083661,-0.024432
96.44,-0.034279,-0.0083487,-0.025931
96.46,-0.037706,-0.0082026,-0.029503
96.48,-0.042639,-0.0079295,-0.034709
96.5,-0.048517,-0.0075385,-0.040978
96.52,-0.054676,-0.0070464,-0.04763
96.54,-0.060373,-0.0064756,-0.053897
96.56,-0.064807,-0.0058521,-0.058955
96.58,-0.067157,-0.0052011,-0.061956
96.6,-0.066619,-0.0045441,-0.062074
96.62,-0.062464,-0.0038954,-0.058569
96.64,-0.054108,-0.00326,-0.050848
96.66,-0.041183,-0.0026339,-0.038549
96.68,-0.023606,-0.0020052,-0.0216
96.7,-0.0016432,-0.001358,-0.00028516
96.72,0.024061,-0.00067709,0.024738
96.74,0.052488,4.7331e-05,0.052441
96.76,0.082292,0.00081549,0.081477
96.78,0.11189,0.0016162,0.11028
96.8,0.13959,0.0024275,0.13717
96.82,0.16375,0.0032205,0.16053
96.84,0.1829,0.0039652,0.17893
96.86,0.19592,0.0046371,0.19128
96.88,0.20212,0.0052233,0.1969
96.9,0.20131,0.0057267,0.19558
96.92,0.19377,0.0061656,0.18761
96.94,0.18024,0.0065706,0.17366
96.96,0.16175,0.0069782,0.15477
96.98,0.13958,0.0074223,0.13216
97,0.11506,0.0079264,0.10713
97.02,0.089495,0.0084983,0.080997
97.04,0.064051,0.0091282,0.054922
97.06,0.039703,0.009791,0.029912
97.08,0.01722,0.010452,0.0067685
97.1,-0.0028366,0.011075,-0.013911
97.12,-0.020087,0.011628,-0.031715
97.14,-0.034302,0.01209,-0.046392
97.16,-0.04538,0.012452,-0.057832
97.18,-0.053332,0.012713,-0.066045
97.2,-0.058275,0.012876,-0.071152
97.22,-0.060438,0.012944,-0.073382
97.24,-0.06016,0.012907,-0.073067
97.26,-0.057882,0.012749,-0.070631
97.28,-0.05413,0.012443,-0.066573
97.3,-0.049467,0.011958,-0.061425
97.32,-0.044449,0.011267,-0.055716
97.34,-0.039562,0.010355,-0.049918
97.36,-0.03517,0.0092258,-0.044396
97.38,-0.031472,0.0079024,-0.039374
97.4,-0.02849,0.0064292,-0.034919
97.42,-0.026077,0.0048646,-0.030942
97.44,-0.023957,0.0032741,-0.027231
97.46,-0.02178,0.0017224,-0.023502
97.48,-0.019191,0.00026577,-0.019457
97.5,-0.015899,-0.0010513,-0.014848
97.52,-0.01173,-0.0021976,-0.0095329
97.54,-0.006664,-0.0031537,-0.0035103
97.56,-0.000841,-0.0039097,0.0030687
97.58,0.0054476,-0.0044628,0.0099104
97.6,0.011794,-0.0048171,0.016611
97.62,0.017721,-0.0049845,0.022705
97.64,0.022727,-0.0049872,0.027714
97.66,0.026341,-0.0048605,0.031202
97.68,0.028159,-0.0046528,0.032811
97.7,0.027873,-0.0044239,0.032296
97.72,0.025295,-0.0042383,0.029534
97.74,0.020371,-0.0041567,0.024527
97.76,0.013177,-0.0042254,0.017402
97.78,0.0039268,-0.0044672,0.0083941
97.8,-0.0070375,-0.004876,-0.0021614
97.82,-0.019258,-0.0054162,-0.013842
97.84,-0.032181,-0.0060285,-0.026153
97.86,-0.045183,-0.0066407,-0.038542
97.88,-0.057607,-0.0071811,-0.050426
97.9,-0.068814,-0.0075916,-0.061222
97.92,-0.078223,-0.0078384,-0.070385
97.94,-0.085367,-0.0079161,-0.077451
97.96,-0.089928,-0.0078472,-0.08208
97.98,-0.091766,-0.007674,-0.084092
98,-0.090929,-0.0074492,-0.08348
98.02,-0.087637,-0.0072235,-0.080414
98.04,-0.082251,-0.0070366,-0.075214
98.06,-0.075226,-0.0069118,-0.068314
98.08,-0.067057,-0.0068556,-0.060201
98.1,-0.05822,-0.0068617,-0.051358
98.12,-0.049131,-0.0069178,-0.042213
98.14,-0.04011,-0.0070134,-0.033097
98.16,-0.031374,-0.0071445,-0.02423
98.18,-0.023039,-0.007316,-0.015723
98.2,-0.015142,-0.0075396,-0.0076024
98.22,-0.0076715,-0.0078281,0.0001565
98.24,-0.00059782,-0.008188,0.0075902
98.26,0.0061017,-0.0086132,0.014715
98.28,0.012426,-0.0090803,0.021507
98.3,0.018347,-0.009548,0.027895
98.32,0.023812,-0.0099615,0.033774
98.34,0.028758,-0.010259,0.039017
98.36,0.033118,-0.010383,0.043501
98.38,0.036831,-0.010289,0.04712
98.4,0.039841,-0.0099528,0.049794
98.42,0.042087,-0.0093759,0.051463
98.44,0.04349,-0.0085862,0.052076
98.46,0.043939,-0.0076329,0.051572
98.48,0.043285,-0.0065796,0.049864
98.5,0.041344,-0.0054952,0.046839
98.52,0.037919,-0.004444,0.042363
98.54,0.03283,-0.0034782,0.036308
98.56,0.025959,-0.0026319,0.028591
98.58,0.017296,-0.001919,0.019215
98.6,0.0069808,-0.0013347,0.0083155
98.62,-0.0046759,-0.00085933,-0.0038166
98.64,-0.01719,-0.00046496,-0.016725
98.66,-0.029927,-0.00012253,-0.029805
98.68,-0.042154,0.00019133,-0.042345
98.7,-0.0531,0.00048905,-0.053589
98.72,-0.062037,0.00076942,-0.062807
98.74,-0.068349,0.0010179,-0.069367
98.76,-0.071593,0.0012098,-0.072802
98.78,-0.071538,0.0013159,-0.072854
98.8,-0.068184,0.0013089,-0.069493
98.82,-0.06175,0.0011705,-0.06292
98.84,-0.052645,0.00089582,-0.053541
98.86,-0.041428,0.00049605,-0.041924
98.88,-0.028758,-2.0556e-06,-0.028756
98.9,-0.015341,-0.00055985,-0.014781
98.92,-0.0018851,-0.0011324,-0.00075261
98.94,0.010938,-0.0016751,0.012613
98.96,0.022532,-0.002149,0.024681
98.98,0.032403,-0.0025251,0.034928
99,0.040185,-0.0027855,0.042971
99.02,0.045663,-0.0029223,0.048585
99.04,0.048785,-0.0029342,0.051719
99.06,0.049672,-0.0028226,0.052494
99.08,0.048609,-0.0025888,0.051198
99.1,0.046024,-0.0022319,0.048256
99.12,0.042448,-0.0017498,0.044198
99.14,0.038461,-0.0011414,0.039602
99.16,0.034627,-0.00041007,0.035037
99.18,0.03143,0.00043266,0.030997
99.2,0.029214,0.0013656,0.027848
99.22,0.028142,0.0023582,0.025784
99.24,0.028183,0.0033734,0.02481
99.26,0.02912,0.0043723,0.024748
99.28,0.030593,0.0053195,0.025274
99.3,0.032158,0.0061873,0.02597
99.32,0.033355,0.0069584,0.026396
99.34,0.033782,0.0076247,0.026158
99.36,0.033154,0.0081851,0.024969
99.38,0.031335,0.0086405,0.022695
99.4,0.028356,0.0089895,0.019366
99.42,0.024394,0.0092255,0.015168
99.44,0.019747,0.0093369,0.01041
99.46,0.014778,0.0093098,0.005468
99.48,0.0098711,0.0091339,0.00073716
99.5,0.0053823,0.0088085,-0.0034262
99.52,0.0016057,0.0083479,-0.0067422
99.54,-0.0012467,0.0077835,-0.0090303
99.56,-0.0030525,0.0071622,-0.010215
99.58,-0.0037755,0.0065401,-0.010316
99.6,-0.0034578,0.0059738,-0.0094316
99.62,-0.0022096,0.00551,-0.0077196
99.64,-0.00020067,0.0051778,-0.0053785
99.66,0.0023457,0.0049833,-0.0026376
99.68,0.0051594,0.0049096,0.00024971
99.7,0.0079322,0.0049224,0.0030098
99.72,0.010334,0.0049778,0.0053564
99.74,0.012037,0.0050327,0.0070047
99.76,0.012748,0.0050534,0.007695
99.78,0.012246,0.0050212,0.0072249
99.8,0.010419,0.0049336,0.0054851
99.82,0.0072934,0.0048012,0.0024921
99.84,0.0030506,0.0046414,-0.0015908
99.86,-0.0019811,0.0044715,-0.0064526
99.88,-0.0073523,0.0043031,-0.011655
99.9,-0.01254,0.0041397,-0.016679
99.92,-0.017006,0.003977,-0.020983
99.94,-0.020263,0.0038072,-0.02407
99.96,-0.021933,0.0036242,-0.025557
99.98,-0.021785,0.0034276,-0.025213
100,-0.019763,0.0032252,-0.022988
100.02,-0.015972,0.0030305,-0.019002
100.04,-0.010657,0.0028587,-0.013516
100.06,-0.004159,0.0027193,-0.0068782
100.08,0.0031395,0.0026103,0.00052917
100.1,0.010858,0.0025145,0.0083439
100.12,0.01866,0.0024005,0.016259
100.14,0.026268,0.0022281,0.02404
100.16,0.033475,0.0019581,0.031517
100.18,0.040124,0.001563,0.038561
100.2,0.046092,0.0010362,0.045056
100.22,0.051265,0.00039717,0.050868
100.24,0.055515,-0.00030924,0.055824
100.26,0.058694,-0.0010198,0.059714
100.28,0.060631,-0.0016641,0.062295
100.3,0.061152,-0.0021784,0.06333
100.32,0.060096,-0.0025167,0.062613
100.34,0.057344,-0.0026587,0.060003
100.36,0.052839,-0.0026111,0.05545
100.38,0.046604,-0.0024028,0.049007
100.4,0.038744,-0.0020761,0.04082
100.42,0.029447,-0.0016759,0.031123
100.44,0.018968,-0.0012403,0.020208
100.46,0.0076116,-0.00079504,0.0084066
100.48,-0.0042831,-0.00035345,-0.0039296
100.5,-0.016361,7.9504e-05,-0.016441
100.52,-0.028263,0.0005002,-0.028763
100.54,-0.039636,0.00089934,-0.040535
100.56,-0.050135,0.0012575,-0.051393
100.58,-0.059438,0.0015454,-0.060983
100.6,-0.067246,0.0017282,-0.068974
100.62,-0.073299,0.001774,-0.075073
100.64,-0.077394,0.0016629,-0.079057
100.66,-0.079399,0.001394,-0.080792
100.68,-0.079267,0.0009882,-0.080255
100.7,-0.077053,0.00048555,-0.077539
100.72,-0.072915,-6.2944e-05,-0.072852
100.74,-0.067108,-0.00060646,-0.066501
100.76,-0.059969,-0.0011057,-0.058863
100.78,-0.051896,-0.0015412,-0.050355
100.8,-0.043321,-0.0019167,-0.041404
100.82,-0.034679,-0.0022559,-0.032423
100.84,-0.026385,-0.0025938,-0.023792
100.86,-0.018816,-0.0029654,-0.015851
100.88,-0.012289,-0.003394,-0.0088952
100.9,-0.0070582,-0.003883,-0.0031752
100.92,-0.003303,-0.0044121,0.0011091
100.94,-0.0011252,-0.0049407,0.0038155
100.96,-0.00054187,-0.0054152,0.0048733
100.98,-0.0014796,-0.0057794,0.0042997
101,-0.0037694,-0.0059852,0.0022158
101.02,-0.0071457,-0.0060004,-0.0011453
101.04,-0.011253,-0.0058129,-0.0054402
101.06,-0.015663,-0.0054295,-0.010233
101.08,-0.019899,-0.0048721,-0.015027
101.1,-0.023481,-0.0041719,-0.019309
101.12,-0.025963,-0.0033636,-0.022599
101.14,-0.026979,-0.0024813,-0.024498
101.16,-0.026287,-0.0015572,-0.02473
101.18,-0.02379,-0.00062223,-0.023168
101.2,-0.019547,0.0002928,-0.019839
101.22,-0.013762,0.001156,-0.014918
101.24,-0.0067593,0.0019351,-0.0086944
101.26,0.0010563,0.0026009,-0.0015446
101.28,0.0092452,0.003131,0.0061142
101.3,0.017374,0.003515,0.013859
101.32,0.025051,0.0037584,0.021293
101.34,0.031948,0.0038824,0.028066
101.36,0.037811,0.0039216,0.033889
101.38,0.04246,0.0039179,0.038542
101.4,0.045784,0.0039118,0.041872
101.42,0.047733,0.0039347,0.043799
101.44,0.048318,0.0040025,0.044315
101.46,0.047606,0.004113,0.043493
101.48,0.045727,0.0042474,0.04148
101.5,0.042881,0.0043757,0.038506
101.52,0.03933,0.0044641,0.034866
101.54,0.035391,0.0044827,0.030908
101.56,0.031409,0.0044116,0.026997
101.58,0.027722,0.0042436,0.023478
101.6,0.024614,0.0039837,0.020631
101.62,0.022272,0.0036454,0.018627
101.64,0.020742,0.0032457,0.017496
101.66,0.019909,0.0028003,0.017109
101.68,0.019501,0.0023197,0.017181
101.7,0.019111,0.001809,0.017302
101.72,0.018254,0.0012687,0.016985
101.74,0.016431,0.00069796,0.015733
101.76,0.013207,9.776e-05,0.013109
101.78,0.0082778,-0.00052634,0.0088041
101.8,0.0015276,-0.0011637,0.0026913
101.82,-0.0069448,-0.0018,-0.0051447
101.84,-0.016823,-0.0024201,-0.014403
101.86,-0.027601,-0.0030112,-0.024589
101.88,-0.038627,-0.0035663,-0.03506
101.9,-0.04917,-0.0040848,-0.045085
101.92,-0.058485,-0.0045723,-0.053912
101.94,-0.065872,-0.0050377,-0.060834
101.96,-0.070737,-0.00549,-0.065247
101.98,-0.072629,-0.005934,-0.066695
102,-0.071273,-0.0063685,-0.064905
102.02,-0.066586,-0.0067846,-0.059801
102.04,-0.058685,-0.007168,-0.051517
102.06,-0.047893,-0.0075011,-0.040392
102.08,-0.034724,-0.0077674,-0.026956
102.1,-0.019867,-0.007955,-0.011912
102.12,-0.0041556,-0.00806,0.0039044
102.14,0.01148,-0.0080877,0.019568
102.16,0.026076,-0.0080522,0.034128
102.18,0.038707,-0.0079749,0.046682
102.2,0.048568,-0.0078807,0.056449
102.22,0.055052,-0.0077952,0.062847
102.24,0.057812,-0.007741,0.065553
102.26,0.056801,-0.0077345,0.064536
102.28,0.052283,-0.0077843,0.060067
102.3,0.044799,-0.0078898,0.052689
102.32,0.035115,-0.0080413,0.043157
102.34,0.024127,-0.008221,0.032348
102.36,0.012767,-0.0084047,0.021171
102.38,0.0018966,-0.0085647,0.010461
102.4,-0.0077723,-0.0086722,0.00089993
102.42,-0.015742,-0.0087012,-0.0070411
102.44,-0.021756,-0.008631,-0.013125
102.46,-0.025791,-0.0084482,-0.017343
102.48,-0.028022,-0.0081486,-0.019874
102.5,-0.028767,-0.0077369,-0.021031
102.52,-0.02842,-0.0072264,-0.021193
102.54,-0.027383,-0.0066369,-0.020746
102.56,-0.026017,-0.0059929,-0.020024
102.58,-0.024601,-0.0053214,-0.01928
102.6,-0.023313,-0.0046497,-0.018663
102.62,-0.022228,-0.0040032,-0.018225
102.64,-0.021334,-0.0034038,-0.01793
102.66,-0.020549,-0.0028676,-0.017681
102.68,-0.019748,-0.0024032,-0.017344
102.7,-0.018789,-0.0020098,-0.016779
102.72,-0.017536,-0.0016759,-0.01586
102.74,-0.015878,-0.0013796,-0.014499
102.76,-0.013749,-0.0010893,-0.012659
102.78,-0.011132,-0.00076784,-0.010364
102.8,-0.0080735,-0.00037705,-0.0076965
102.82,-0.0046823,0.00011581,-0.0047981
102.84,-0.0011225,0.00073219,-0.0018547
102.86,0.0023993,0.0014776,0.00092171
102.88,0.0056562,0.0023397,0.0033165
102.9,0.0084294,0.0032897,0.0051397
102.92,0.01054,0.004287,0.0062526
102.94,0.011876,0.0052864,0.0065897
102.96,0.012419,0.0062461,0.0061732
102.98,0.012251,0.0071342,0.0051169
103,0.01155,0.0079332,0.0036173
103.02,0.010574,0.0086405,0.0019332
103.04,0.0096223,0.0092652,0.00035712
103.06,0.009002,0.0098222,-0.0008202
103.08,0.0089812,0.010326,-0.0013447
103.1,0.0097539,0.010784,-0.0010306
103.12,0.011414,0.011197,0.00021669
103.14,0.013941,0.011554,0.0023874
103.16,0.017208,0.011841,0.0053669
103.18,0.02099,0.012044,0.0089461
103.2,0.024998,0.012157,0.012842
103.22,0.028903,0.012181,0.016722
103.24,0.032369,0.012129,0.020241
103.26,0.035086,0.01202,0.023066
103.28,0.03679,0.011877,0.024913
103.3,0.037288,0.011714,0.025574
103.32,0.036474,0.011537,0.024936
103.34,0.034341,0.011341,0.023
103.36,0.030992,0.01111,0.019883
103.38,0.026641,0.010821,0.01582
103.4,0.021608,0.010459,0.011149
103.42,0.016302,0.010016,0.0062859
103.44,0.011194,0.0095008,0.0016928
103.46,0.0067753,0.0089394,-0.0021641
103.48,0.0035096,0.0083698,-0.0048602
103.5,0.0017774,0.007835,-0.0060576
103.52,0.0018271,0.0073731,-0.005546
103.54,0.0037357,0.0070085,-0.0032728
103.56,0.0073884,0.0067455,0.00064291
103.58,0.01248,0.0065669,0.0059135
103.6,0.018544,0.0064381,0.012106
103.62,0.024997,0.0063135,0.018684
103.64,0.031205,0.0061464,0.025058
103.66,0.03655,0.0058974,0.030653
103.68,0.040502,0.0055404,0.034962
103.7,0.042667,0.0050648,0.037602
103.72,0.042824,0.0044745,0.03835
103.74,0.040941,0.0037833,0.037158
103.76,0.037165,0.0030102,0.034155
103.78,0.031797,0.0021748,0.029622
103.8,0.025251,0.0012951,0.023956
103.82,0.018014,0.00038707,0.017627
103.84,0.010599,-0.00053315,0.011132
103.86,0.0035023,-0.0014476,0.0049499
103.88,-0.0028278,-0.0023351,-0.00049275
103.9,-0.0080197,-0.0031719,-0.0048478
103.92,-0.011798,-0.0039346,-0.0078636
103.94,-0.013999,-0.0046043,-0.0093943
103.96,-0.014575,-0.0051705,-0.0094046
103.98,-0.013605,-0.0056347,-0.0079699
104,-0.011284,-0.0060098,-0.0052738
104.02,-0.0079189,-0.0063177,-0.0016011
104.04,-0.0039097,-0.0065838,0.0026742
104.06,0.00027859,-0.0068302,0.0071088
104.08,0.0041478,-0.0070702,0.011218
104.1,0.0072064,-0.0073045,0.014511
104.12,0.0090101,-0.007522,0.016532
104.14,0.0092008,-0.0077026,0.016903
104.16,0.0075387,-0.0078241,0.015363
104.18,0.003924,-0.0078681,0.011792
104.2,-0.0015942,-0.0078258,0.0062316
104.22,-0.0088224,-0.0077,-0.0011224
104.24,-0.01744,-0.0075046,-0.0099354
104.26,-0.027026,-0.0072594,-0.019767
104.28,-0.037096,-0.0069848,-0.030112
104.3,-0.047136,-0.0066956,-0.04044
104.32,-0.05664,-0.0063972,-0.050243
104.34,-0.065146,-0.0060851,-0.059061
104.36,-0.07226,-0.0057478,-0.066512
104.38,-0.077676,-0.0053721,-0.072304
104.4,-0.081191,-0.0049491,-0.076242
104.42,-0.082707,-0.0044797,-0.078227
104.44,-0.08223,-0.0039768,-0.078253
104.46,-0.07986,-0.0034643,-0.076396
104.48,-0.075778,-0.0029732,-0.072805
104.5,-0.070224,-0.0025357,-0.067689
104.52,-0.06348,-0.0021785,-0.061301
104.54,-0.055843,-0.0019186,-0.053924
104.56,-0.047607,-0.0017604,-0.045846
104.58,-0.039044,-0.0016974,-0.037347
104.6,-0.030396,-0.0017145,-0.028682
104.62,-0.021865,-0.0017927,-0.020072
104.64,-0.013615,-0.0019131,-0.011702
104.66,-0.0057842,-0.0020596,-0.0037246
104.68,0.0015096,-0.0022191,0.0037286
104.7,0.0081553,-0.0023807,0.010536
104.72,0.01404,-0.0025333,0.016574
104.74,0.019047,-0.0026643,0.021711
104.76,0.023053,-0.0027585,0.025812
104.78,0.025945,-0.0028001,0.028745
104.8,0.027626,-0.0027754,0.030402
104.82,0.028038,-0.0026767,0.030714
104.84,0.027171,-0.0025048,0.029675
104.86,0.025079,-0.0022708,0.027349
104.88,0.021882,-0.0019945,0.023876
104.9,0.017764,-0.0017003,0.019464
104.92,0.012963,-0.0014117,0.014374
104.94,0.0077563,-0.0011454,0.0089017
104.96,0.0024446,-0.00090701,0.0033516
104.98,-0.002668,-0.00068925,-0.0019788
105,-0.007288,-0.00047394,-0.0068141
105.02,-0.011146,-0.00023694,-0.010909
105.04,-0.014007,4.4974e-05,-0.014052
105.06,-0.01568,0.00038701,-0.016067
105.08,-0.016027,0.00079095,-0.016817
105.1,-0.014971,0.0012427,-0.016214
105.12,-0.012508,0.0017137,-0.014222
105.14,-0.0087121,0.0021655,-0.010878
105.16,-0.0037421,0.0025567,-0.0062988
105.18,0.0021615,0.0028503,-0.00068879
105.2,0.0086865,0.0030199,0.0056666
105.22,0.015469,0.0030536,0.012416
105.24,0.022124,0.002955,0.019169
105.26,0.028277,0.0027406,0.025536
105.28,0.0336,0.0024364,0.031163
105.3,0.037845,0.0020727,0.035772
105.32,0.040862,0.0016801,0.039182
105.34,0.042607,0.0012863,0.04132
105.36,0.043138,0.00091477,0.042223
105.38,0.042594,0.00058495,0.042009
105.4,0.041168,0.00031264,0.040856
105.42,0.039078,0.0001109,0.038967
105.44,0.036532,-1.0008e-05,0.036542
105.46,0.033713,-4.3422e-05,0.033757
105.48,0.030763,1.2147e-05,0.030751
105.5,0.027778,0.0001514,0.027627
105.52,0.024815,0.00036127,0.024453
105.54,0.021897,0.00062126,0.021276
105.56,0.019028,0.00090537,0.018123
105.58,0.016196,0.0011856,0.015011
105.6,0.01338,0.0014362,0.011943
105.62,0.010548,0.001638,0.0089103
105.64,0.0076648,0.0017812,0.0058836
105.66,0.0046868,0.0018668,0.0028199
105.68,0.0015726,0.0019056,-0.00033303
105.7,-0.0017084,0.0019141,-0.0036226
105.72,-0.0051625,0.0019104,-0.0070729
105.74,-0.0087572,0.0019086,-0.010666
105.76,-0.01241,0.0019145,-0.014325
105.78,-0.015985,0.0019233,-0.017908
105.8,-0.019296,0.0019193,-0.021215
105.82,-0.022124,0.0018791,-0.024003
105.84,-0.024241,0.0017757,-0.026016
105.86,-0.025441,0.0015843,-0.027025
105.88,-0.025571,0.0012873,-0.026859
105.9,-0.024556,0.00087856,-0.025434
105.92,-0.022413,0.00036464,-0.022778
105.94,-0.019261,-0.00023578,-0.019025
105.96,-0.015306,-0.00089489,-0.014411
105.98,-0.010825,-0.0015799,-0.0092446
106,-0.006133,-0.0022575,-0.0038755
106.02,-0.0015584,-0.0028978,0.0013394
106.04,0.0025937,-0.0034763,0.00607
106.06,0.0060648,-0.0039749,0.01004
106.08,0.0086642,-0.0043811,0.013045
106.1,0.010282,-0.0046865,0.014969
106.12,0.010896,-0.0048858,0.015782
106.14,0.010572,-0.0049754,0.015547
106.16,0.0094539,-0.0049547,0.014409
106.18,0.0077601,-0.0048263,0.012586
106.2,0.0057596,-0.0045984,0.010358
106.22,0.003752,-0.0042853,0.0080373
106.24,0.0020394,-0.0039073,0.0059466
106.26,0.00089422,-0.0034887,0.0043829
106.28,0.00052743,-0.0030545,0.0035819
106.3,0.001059,-0.0026256,0.0036847
106.32,0.0024968,-0.0022149,0.0047117
106.34,0.0047269,-0.0018241,0.006551
106.36,0.0075193,-0.0014431,0.0089623
106.38,0.010548,-0.0010526,0.011601
106.4,0.013429,-0.00062876,0.014058
106.42,0.015758,-0.00014968,0.015908
106.44,0.017167,0.00039843,0.016768
106.46,0.017359,0.0010163,0.016343
106.48,0.016152,0.0016896,0.014463
106.5,0.013491,0.0023907,0.0111
106.52,0.0094556,0.0030828,0.0063728
106.54,0.0042469,0.003727,0.00051987
106.56,-0.0018372,0.0042887,-0.006126
106.58,-0.008435,0.0047435,-0.013178
106.6,-0.015155,0.0050797,-0.020235
106.62,-0.021611,0.0052989,-0.02691
106.64,-0.027446,0.0054127,-0.032859
106.66,-0.032355,0.0054382,-0.037793
106.68,-0.036095,0.0053939,-0.041489
106.7,-0.038497,0.005296,-0.043793
106.72,-0.039466,0.0051569,-0.044623
106.74,-0.038982,0.0049863,-0.043968
106.76,-0.037102,0.0047929,-0.041895
106.78,-0.033956,0.0045866,-0.038543
106.8,-0.02974,0.0043798,-0.034119
106.82,-0.024702,0.0041865,-0.028888
106.84,-0.01913,0.0040194,-0.023149
106.86,-0.013327,0.0038864,-0.017214
106.88,-0.0075843,0.0037864,-0.011371
106.9,-0.0021557,0.0037073,-0.005863
106.92,0.0027644,0.0036272,-0.00086275
106.94,0.0070566,0.0035178,0.0035388
106.96,0.010682,0.0033519,0.0073298
106.98,0.013674,0.0031104,0.010563
107,0.016125,0.00279,0.013335
107.02,0.01816,0.0024062,0.015754
107.04,0.019911,0.0019931,0.017918
107.06,0.021493,0.001598,0.019895
107.08,0.022986,0.0012725,0.021714
107.1,0.024424,0.0010621,0.023362
107.12,0.025799,0.00099664,0.024802
107.14,0.027065,0.0010842,0.025981
107.16,0.028158,0.0013099,0.026848
107.18,0.029008,0.0016393,0.027369
107.2,0.029553,0.0020263,0.027527
107.22,0.02975,0.0024224,0.027328
107.24,0.02958,0.0027856,0.026794
107.26,0.029041,0.0030864,0.025955
107.28,0.02815,0.0033097,0.02484
107.3,0.026932,0.0034535,0.023478
107.32,0.025416,0.0035232,0.021893
107.34,0.023638,0.0035266,0.020111
107.36,0.021632,0.0034689,0.018163
107.38,0.019441,0.0033503,0.016091
107.4,0.017116,0.0031672,0.013949
107.42,0.014719,0.0029148,0.011804
107.44,0.01232,0.0025921,0.0097284
107.46,0.0099965,0.0022052,0.0077913
107.48,0.0078211,0.0017686,0.0060525
107.5,0.0058583,0.0013041,0.0045543
107.52,0.004154,0.00083574,0.0033183
107.54,0.002731,0.00038479,0.0023462
107.56,0.001587,-3.6365e-05,0.0016234
107.58,0.00069718,-0.00042739,0.0011246
107.6,1.9316e-05,-0.00080011,0.00081942
107.62,-0.00049892,-0.0011749,0.00067602
107.64,-0.00091265,-0.0015746,0.00066191
107.66,-0.0012741,-0.0020166,0.0007425
107.68,-0.0016292,-0.0025071,0.00087792
107.7,-0.0020171,-0.0030372,0.0010201
107.72,-0.0024719,-0.0035837,0.0011118
107.74,-0.003025,-0.0041129,0.0010878
107.76,-0.0037085,-0.0045885,0.00088006
107.78,-0.0045561,-0.0049796,0.00042345
107.8,-0.005604,-0.0052671,-0.00033692
107.82,-0.0068892,-0.0054487,-0.0014405
107.84,-0.008447,-0.0055384,-0.0029086
107.86,-0.010308,-0.0055628,-0.0047447
107.88,-0.012492,-0.0055553,-0.0069368
107.9,-0.015009,-0.0055477,-0.0094617
107.92,-0.017851,-0.0055641,-0.012287
107.94,-0.020986,-0.0056159,-0.01537
107.96,-0.024358,-0.0057008,-0.018658
107.98,-0.027881,-0.0058043,-0.022076
108,-0.031432,-0.0059039,-0.025528
108.02,-0.034858,-0.0059746,-0.028884
108.04,-0.037976,-0.0059939,-0.031982
108.06,-0.040584,-0.0059462,-0.034638
108.08,-0.042477,-0.0058253,-0.036652
108.1,-0.043469,-0.0056345,-0.037834
108.12,-0.043411,-0.005386,-0.038025
108.14,-0.042215,-0.005098,-0.037117
108.16,-0.039869,-0.0047925,-0.035077
108.18,-0.036447,-0.0044924,-0.031955
108.2,-0.032104,-0.0042186,-0.027885
108.22,-0.027065,-0.0039878,-0.023077
108.24,-0.021608,-0.0038115,-0.017796
108.26,-0.016034,-0.0036944,-0.012339
108.28,-0.010641,-0.0036345,-0.0070063
108.3,-0.0057004,-0.0036239,-0.0020765
108.32,-0.0014356,-0.00365,0.0022144
108.34,0.0019919,-0.0036975,0.0056894
108.36,0.0044874,-0.0037512,0.0082387
108.38,0.0060239,-0.0037978,0.0098217
108.4,0.0066374,-0.0038273,0.010465
108.42,0.0064206,-0.0038335,0.010254
108.44,0.0055141,-0.0038134,0.0093274
108.46,0.0040968,-0.0037651,0.0078619
108.48,0.0023755,-0.0036863,0.0060618
108.5,0.00057091,-0.0035723,0.0041432
108.52,-0.0010981,-0.0034155,0.0023173
108.54,-0.0024329,-0.0032063,0.00077349
108.56,-0.003274,-0.002935,-0.00033902
108.58,-0.0035199,-0.0025942,-0.00092565
108.6,-0.0031394,-0.0021821,-0.00095733
108.62,-0.002178,-0.0017036,-0.0004744
108.64,-0.0007536,-0.0011713,0.00041769
108.66,0.00095794,-0.00060335,0.0015613
108.68,0.0027461,-2.1072e-05,0.0027671
108.7,0.0043948,0.0005547,0.0038401
108.72,0.0057134,0.0011065,0.0046068
108.74,0.006564,0.0016223,0.0049417
108.76,0.0068813,0.0020948,0.0047865
108.78,0.006682,0.0025208,0.0041611
108.8,0.0060627,0.0028979,0.0031647
108.82,0.0051872,0.0032221,0.0019651
108.84,0.0042657,0.0034863,0.00077934
108.86,0.0035292,0.0036812,-0.00015203
108.88,0.0032027,0.003797,-0.00059425
108.9,0.0034803,0.0038272,-0.00034686
108.92,0.0045048,0.0037732,0.00073163
108.94,0.0063522,0.0036465,0.0027057
108.96,0.0090228,0.0034698,0.005553
108.98,0.012438,0.0032748,0.009163
109,0.016442,0.0030972,0.013345
109.02,0.020813,0.0029706,0.017842
109.04,0.025272,0.0029199,0.022352
109.06,0.029506,0.0029563,0.02655
109.08,0.033192,0.0030754,0.030117
109.1,0.036019,0.0032586,0.03276
109.12,0.037721,0.0034775,0.034244
109.14,0.038101,0.0037006,0.0344
109.16,0.037049,0.0038996,0.03315
109.18,0.034562,0.0040555,0.030506
109.2,0.030738,0.0041603,0.026578
109.22,0.025775,0.0042177,0.021557
109.24,0.019951,0.0042391,0.015712
109.26,0.013598,0.0042394,0.0093589
109.28,0.0070755,0.004232,0.0028435
109.3,0.00073604,0.0042254,-0.0034893
109.32,-0.005099,0.0042215,-0.0093205
109.34,-0.010163,0.0042165,-0.01438
109.36,-0.014259,0.0042035,-0.018463
109.38,-0.017269,0.0041754,-0.021444
109.4,-0.019151,0.0041276,-0.023278
109.42,-0.019937,0.0040592,-0.023996
109.44,-0.019722,0.0039723,-0.023695
109.46,-0.018652,0.0038697,-0.022522
109.48,-0.016903,0.0037527,-0.020656
109.5,-0.014672,0.0036186,-0.018291
109.52,-0.012153,0.0034601,-0.015613
109.54,-0.0095244,0.0032667,-0.012791
109.56,-0.0069371,0.0030276,-0.0099648
109.58,-0.0045033,0.0027355,-0.0072389
109.6,-0.0022941,0.0023902,-0.0046843
109.62,-0.00034179,0.0020004,-0.0023422
109.64,0.0013523,0.0015838,-0.00023142
109.66,0.0028055,0.0011635,0.001642
109.68,0.0040393,0.00076422,0.0032751
109.7,0.0050666,0.00040591,0.0046607
109.72,0.0058821,9.9892e-05,0.0057822
109.74,0.0064594,-0.00015384,0.0066132
109.76,0.0067549,-0.00036597,0.0071209
109.78,0.0067191,-0.00055442,0.0072735
109.8,0.0063119,-0.00073863,0.0070505
109.82,0.0055198,-0.00093334,0.0064531
109.84,0.004371,-0.0011433,0.0055143
109.86,0.0029445,-0.0013602,0.0043047
109.88,0.001371,-0.0015636,0.0029346
109.9,-0.00017499,-0.0017243,0.0015493
109.92,-0.0014916,-0.0018105,0.00031897
109.94,-0.0023721,-0.0017955,-0.00057659
109.96,-0.0026302,-0.0016637,-0.00096652
109.98,-0.002124,-0.0014151,-0.00070888
110,-0.00077566,-0.0010662,0.00029057
110.02,0.0014153,-0.00064776,0.0020631
110.04,0.0043678,-0.00019912,0.0045669
110.06,0.0079224,0.00023836,0.007684
110.08,0.011853,0.00062835,0.011224
110.1,0.015883,0.00094509,0.014938
110.12,0.019708,0.0011763,0.018532
110.14,0.023019,0.0013234,0.021696
110.16,0.025527,0.0013987,0.024129
110.18,0.026987,0.001421,0.025566
110.2,0.027217,0.0014106,0.025806
110.22,0.026119,0.0013844,0.024735
110.24,0.023689,0.001353,0.022336
110.26,0.020018,0.0013195,0.018698
110.28,0.01529,0.0012806,0.014009
110.3,0.0097687,0.0012288,0.0085398
110.32,0.0037754,0.0011557,0.0026197
110.34,-0.00234,0.001055,-0.003395
110.36,-0.0082294,0.00092446,-0.0091538
110.38,-0.013578,0.00076677,-0.014345
110.4,-0.01813,0.0005887,-0.018719
110.42,-0.021711,0.00039934,-0.022111
110.44,-0.024236,0.0002078,-0.024443
110.46,-0.025707,2.124e-05,-0.025728
110.48,-0.026208,-0.00015641,-0.026051
110.5,-0.025883,-0.00032443,-0.025559
110.52,-0.024917,-0.00048427,-0.024433
110.54,-0.02351,-0.00063764,-0.022873
110.56,-0.021855,-0.00078448,-0.021071
110.58,-0.020122,-0.0009215,-0.0192
110.6,-0.01844,-0.0010418,-0.017398
110.62,-0.016895,-0.0011358,-0.01576
110.64,-0.015525,-0.0011938,-0.014331
110.66,-0.014321,-0.0012088,-0.013112
110.68,-0.013235,-0.0011797,-0.012055
110.7,-0.012191,-0.0011135,-0.011077
110.72,-0.011095,-0.0010263,-0.010069
110.74,-0.0098547,-0.00094099,-0.0089137
110.76,-0.0083873,-0.00088474,-0.0075025
110.78,-0.0066407,-0.00088354,-0.0057572
110.8,-0.0046029,-0.00095714,-0.0036458
110.82,-0.0023104,-0.0011144,-0.0011959
110.84,0.00015015,-0.0013506,0.0015007
110.86,0.0026468,-0.0016467,0.0042935
110.88,0.0050147,-0.0019723,0.006987
110.9,0.0070741,-0.00229,0.0093642
110.92,0.0086521,-0.0025617,0.011214
110.94,0.0096042,-0.002755,0.012359
110.96,0.0098337,-0.0028486,0.012682
110.98,0.009306,-0.0028352,0.012141
111,0.008054,-0.0027223,0.010776
111.02,0.0061771,-0.00253,0.0087071
111.04,0.0038313,-0.0022863,0.0061176
111.06,0.0012148,-0.0020217,0.0032365
111.08,-0.0014507,-0.0017635,0.00031287
111.1,-0.0039397,-0.0015319,-0.0024077
111.12,-0.0060414,-0.0013368,-0.0047046
111.14,-0.0075762,-0.0011778,-0.0063984
111.16,-0.0084091,-0.0010466,-0.0073625
111.18,-0.0084592,-0.00092974,-0.0075295
111.2,-0.0077066,-0.00081315,-0.0068934
111.22,-0.0061945,-0.00068594,-0.0055086
111.24,-0.0040284,-0.00054327,-0.0034851
111.26,-0.0013699,-0.00038761,-0.00098229
111.28,0.0015739,-0.0002284,0.0018023
111.3,0.0045657,-8.0216e-05,0.0046459
111.32,0.0073573,4.0082e-05,0.0073173
111.34,0.0097116,0.00011647,0.0095951
111.36,0.011424,0.00013663,0.011287
111.38,0.01234,9.4009e-05,0.012246
111.4,0.012374,-1.1269e-05,0.012386
111.42,0.01151,-0.0001726,0.011683
111.44,0.0098026,-0.00037812,0.010181
111.46,0.0073693,-0.00061249,0.0079818
111.48,0.0043749,-0.00085901,0.0052339
111.5,0.0010133,-0.0011014,0.0021148
111.52,-0.0025104,-0.0013253,-0.001185
111.54,-0.0059973,-0.0015191,-0.0044782
111.56,-0.0092677,-0.0016739,-0.0075938
111.58,-0.012171,-0.0017839,-0.010387
111.6,-0.014589,-0.0018457,-0.012743
111.62,-0.016441,-0.0018584,-0.014583
111.64,-0.017682,-0.0018234,-0.015859
111.66,-0.018302,-0.0017449,-0.016557
111.68,-0.018322,-0.00163,-0.016692
111.7,-0.017791,-0.0014893,-0.016302
111.72,-0.016781,-0.0013363,-0.015445
111.74,-0.01538,-0.0011863,-0.014193
111.76,-0.013678,-0.0010555,-0.012622
111.78,-0.011762,-0.00095814,-0.010804
111.8,-0.0097051,-0.0009046,-0.0088005
111.82,-0.0075559,-0.00089943,-0.0066565
111.84,-0.005339,-0.00094029,-0.0043987
111.86,-0.0030549,-0.0010181,-0.0020368
111.88,-0.00068759,-0.0011189,0.00043133
111.9,0.0017847,-0.0012262,0.0030109
111.92,0.0043767,-0.0013247,0.0057015
111.94,0.0070842,-0.0014034,0.0084876
111.96,0.0098755,-0.0014578,0.011333
111.98,0.012688,-0.0014907,0.014179
112,0.015433,-0.0015115,0.016944
112.02,0.018,-0.0015328,0.019533
112.04,0.020274,-0.0015674,0.021842
112.06,0.022147,-0.0016237,0.02377
112.08,0.023526,-0.0017034,0.025229
112.1,0.02435,-0.0017992,0.02615
112.12,0.024589,-0.001896,0.026485
112.14,0.024243,-0.0019735,0.026217
112.16,0.023342,-0.0020098,0.025352
112.18,0.021935,-0.001986,0.023921
112.2,0.020087,-0.0018903,0.021977
112.22,0.017868,-0.0017204,0.019588
112.24,0.015351,-0.0014837,0.016834
112.26,0.012607,-0.001196,0.013803
112.28,0.0097018,-0.00087816,0.01058
112.3,0.006697,-0.00055242,0.0072494
112.32,0.0036473,-0.00023834,0.0038856
112.34,0.0006012,4.9933e-05,0.00055126
112.36,-0.0023985,0.00030495,-0.0027034
112.38,-0.0053143,0.00052578,-0.0058401
112.4,-0.0081131,0.00071651,-0.0088296
112.42,-0.010764,0.00088401,-0.011648
112.44,-0.013238,0.0010357,-0.014273
112.46,-0.015503,0.0011779,-0.016681
112.48,-0.01753,0.0013148,-0.018844
112.5,-0.019285,0.0014486,-0.020734
112.52,-0.020742,0.0015795,-0.022321
112.54,-0.021874,0.0017072,-0.023581
112.56,-0.022665,0.0018304,-0.024496
112.58,-0.023112,0.0019478,-0.025059
112.6,-0.023218,0.0020571,-0.025275
112.62,-0.023002,0.0021551,-0.025157
112.64,-0.022486,0.0022373,-0.024723
112.66,-0.021699,0.0022978,-0.023996
112.68,-0.020667,0.0023305,-0.022997
112.7,-0.019411,0.00233,-0.021741
112.72,-0.017947,0.0022933,-0.02024
112.74,-0.01628,0.002221,-0.018501
112.76,-0.014407,0.0021177,-0.016524
112.78,-0.012317,0.001992,-0.014309
112.8,-0.0099963,0.001855,-0.011851
112.82,-0.0074242,0.0017183,-0.0091424
112.84,-0.0045795,0.0015922,-0.0061717
112.86,-0.0014418,0.0014836,-0.0029254
112.88,0.0020045,0.0013952,0.00060929
112.9,0.0057633,0.0013253,0.004438
112.92,0.0098186,0.0012691,0.0085495
112.94,0.014124,0.0012205,0.012904
112.96,0.018594,0.0011738,0.017421
112.98,0.023097,0.0011254,0.021972
113,0.027452,0.0010748,0.026377
113.02,0.031436,0.0010247,0.030411
113.04,0.034801,0.00098029,0.033821
113.06,0.037291,0.0009481,0.036343
113.08,0.038673,0.00093491,0.037738
113.1,0.038767,0.00094703,0.03782
113.12,0.037467,0.0009899,0.036477
113.14,0.034768,0.0010683,0.033699
113.16,0.030763,0.0011864,0.029577
113.18,0.025648,0.0013481,0.0243
113.2,0.019701,0.0015564,0.018144
113.22,0.013254,0.0018125,0.011441
113.24,0.0066671,0.0021141,0.004553
113.26,0.00029316,0.0024546,-0.0021614
113.28,-0.0055502,0.0028216,-0.0083718
113.3,-0.010602,0.0031977,-0.0138
113.32,-0.014674,0.0035616,-0.018236
113.34,-0.017652,0.0038911,-0.021543
113.36,-0.019498,0.0041665,-0.023664
113.38,-0.02024,0.004374,-0.024614
113.4,-0.019964,0.0045078,-0.024472
113.42,-0.018796,0.0045712,-0.023367
113.44,-0.016893,0.0045748,-0.021468
113.46,-0.014428,0.0045339,-0.018962
113.48,-0.011577,0.0044636,-0.01604
113.5,-0.0085068,0.0043746,-0.012881
113.52,-0.0053691,0.0042703,-0.0096394
113.54,-0.0022896,0.0041451,-0.0064347
113.56,0.00063335,0.0039857,-0.0033523
113.58,0.0033294,0.0037751,-0.00044573
113.6,0.0057522,0.0034976,0.0022545
113.62,0.0078726,0.0031442,0.0047283
113.64,0.0096701,0.0027168,0.0069533
113.66,0.011125,0.0022304,0.0088941
113.68,0.012209,0.0017116,0.010497
113.7,0.012888,0.0011953,0.011693
113.72,0.013117,0.00071797,0.012399
113.74,0.012851,0.00031156,0.01254
113.76,0.012054,-2.8122e-06,0.012056
113.78,0.010705,-0.00021838,0.010924
113.8,0.0088186,-0.00034346,0.009162
113.82,0.0064431,-0.00039894,0.006842
113.84,0.003671,-0.0004133,0.0040843
113.86,0.00063487,-0.00041638,0.0010512
113.88,-0.0024993,-0.0004333,-0.002066
113.9,-0.0055436,-0.00048012,-0.0050635
113.92,-0.0083034,-0.00056191,-0.0077414
113.94,-0.010594,-0.0006737,-0.0099202
113.96,-0.012257,-0.00080376,-0.011454
113.98,-0.013177,-0.00093821,-0.012239
114,-0.013289,-0.0010657,-0.012223
114.02,-0.012589,-0.001181,-0.011408
114.04,-0.011133,-0.0012865,-0.0098462
114.06,-0.0090328,-0.0013912,-0.0076416
114.08,-0.0064489,-0.0015085,-0.0049404
114.1,-0.0035732,-0.0016523,-0.0019209
114.12,-0.00061369,-0.0018331,0.0012194
114.14,0.002225,-0.0020553,0.0042802
114.16,0.0047591,-0.0023161,0.0070752
114.18,0.006841,-0.0026064,0.0094474
114.2,0.0083704,-0.0029126,0.011283
114.22,0.0092988,-0.00322,0.012519
114.24,0.0096293,-0.0035154,0.013145
114.26,0.0094097,-0.0037894,0.013199
114.28,0.0087226,-0.0040366,0.012759
114.3,0.0076718,-0.0042556,0.011927
114.32,0.0063693,-0.0044468,0.010816
114.34,0.0049227,-0.0046103,0.0095331
114.36,0.0034256,-0.004745,0.0081705
114.38,0.0019508,-0.0048468,0.0067977
114.4,0.00054797,-0.0049103,0.0054582
114.42,-0.00075699,-0.0049292,0.0041722
114.44,-0.0019588,-0.0048994,0.0029405
114.46,-0.0030687,-0.00482,0.0017514
114.48,-0.0041083,-0.0046952,0.00058692
114.5,-0.0051043,-0.0045337,-0.00057051
114.52,-0.0060815,-0.0043475,-0.001734
114.54,-0.0070582,-0.0041493,-0.0029089
114.56,-0.0080412,-0.0039499,-0.0040913
114.58,-0.0090238,-0.003756,-0.0052678
114.6,-0.0099853,-0.0035685,-0.0064168
114.62,-0.010893,-0.0033828,-0.0075104
114.64,-0.011709,-0.0031907,-0.008518
114.66,-0.012393,-0.002983,-0.0094105
114.68,-0.012917,-0.0027524,-0.010165
114.7,-0.013266,-0.0024966,-0.010769
114.72,-0.013448,-0.0022199,-0.011228
114.74,-0.013494,-0.0019329,-0.011561
114.76,-0.013459,-0.0016513,-0.011808
114.78,-0.013414,-0.0013929,-0.012021
114.8,-0.013438,-0.0011741,-0.012264
114.82,-0.013605,-0.0010068,-0.012598
114.84,-0.013971,-0.00089575,-0.013075
114.86,-0.014567,-0.00083788,-0.013729
114.88,-0.015386,-0.00082253,-0.014563
114.9,-0.016382,-0.00083352,-0.015549
114.92,-0.017473,-0.00085194,-0.016621
114.94,-0.018542,-0.00085933,-0.017682
114.96,-0.01945,-0.00084046,-0.018609
114.98,-0.020048,-0.00078541,-0.019262
115,-0.020191,-0.00069055,-0.0195
115.02,-0.019752,-0.00055847,-0.019193
115.04,-0.018635,-0.00039698,-0.018238
115.06,-0.016786,-0.00021749,-0.016569
115.08,-0.014202,-3.3085e-05,-0.014169
115.1,-0.010933,0.00014339,-0.011076
115.12,-0.0070818,0.000301,-0.0073828
115.14,-0.0027997,0.00043209,-0.0032318
115.16,0.0017242,0.00053312,0.0011911
115.18,0.0062759,0.00060509,0.0056709
115.2,0.010633,0.00065335,0.0099794
115.22,0.014581,0.00068699,0.013894
115.24,0.017931,0.00071764,0.017213
115.26,0.020535,0.00075781,0.019777
115.28,0.022296,0.00081907,0.021477
115.3,0.023173,0.0009101,0.022263
115.32,0.023185,0.0010351,0.02215
115.34,0.022408,0.001193,0.021215
115.36,0.020963,0.0013769,0.019586
115.38,0.019011,0.0015756,0.017435
115.4,0.016732,0.0017748,0.014958
115.42,0.014319,0.0019599,0.012359
115.44,0.011954,0.0021183,0.0098357
115.46,0.0098018,0.0022421,0.0075597
115.48,0.0079945,0.0023291,0.0056654
115.5,0.0066237,0.0023838,0.0042399
115.52,0.0057359,0.0024161,0.0033198
115.54,0.0053313,0.0024395,0.0028917
115.56,0.005368,0.0024687,0.0028992
115.58,0.0057699,0.0025164,0.0032534
115.6,0.0064381,0.0025909,0.0038472
115.62,0.0072642,0.0026942,0.00457
115.64,0.0081437,0.0028215,0.0053221
115.66,0.0089879,0.0029619,0.0060261
115.68,0.0097325,0.0030993,0.0066331
115.7,0.010341,0.0032157,0.0071254
115.72,0.010805,0.0032932,0.0075121
115.74,0.011139,0.0033167,0.0078219
115.76,0.011369,0.0032761,0.0080928
115.78,0.011529,0.003167,0.0083618
115.8,0.011647,0.0029917,0.008655
115.82,0.01174,0.0027581,0.0089815
115.84,0.011809,0.0024786,0.0093309
115.86,0.011842,0.0021682,0.0096739
115.88,0.01181,0.0018432,0.0099669
115.9,0.011676,0.0015185,0.010158
115.92,0.0114,0.0012073,0.010193
115.94,0.010941,0.00091903,0.010022
115.96,0.010263,0.00065979,0.0096028
115.98,0.0093374,0.00043189,0.0089055
116,0.0081466,0.00023457,0.0079121
116.02,0.0066821,6.4822e-05,0.0066173
116.04,0.0049471,-8.1656e-05,0.0050288
116.06,0.002957,-0.00020944,0.0031665
116.08,0.00074006,-0.00032258,0.0010626
116.1,-0.0016623,-0.00042402,-0.0012383
116.12,-0.0041958,-0.0005154,-0.0036804
116.14,-0.0067946,-0.00059718,-0.0061974
116.16,-0.0093845,-0.00066906,-0.0087154
116.18,-0.011887,-0.00073056,-0.011156
116.2,-0.014223,-0.00078166,-0.013441
116.22,-0.016321,-0.00082331,-0.015497
116.24,-0.018117,-0.00085772,-0.017259
116.26,-0.019561,-0.00088833,-0.018672
116.28,-0.020617,-0.0009194,-0.019697
116.3,-0.021262,-0.00095543,-0.020306
116.32,-0.021484,-0.0010003,-0.020484
116.34,-0.021283,-0.0010564,-0.020226
116.36,-0.02066,-0.0011242,-0.019536
116.38,-0.019626,-0.0012017,-0.018424
116.4,-0.018194,-0.0012844,-0.016909
116.42,-0.016383,-0.0013661,-0.015017
116.44,-0.014222,-0.0014394,-0.012782
116.46,-0.01175,-0.001497,-0.010253
116.48,-0.0090249,-0.0015326,-0.0074924
116.5,-0.006118,-0.0015415,-0.0045765
116.52,-0.0031196,-0.0015218,-0.0015979
116.54,-0.00013461,-0.001474,0.0013394
116.56,0.0027225,-0.0014009,0.0041235
116.58,0.0053349,-0.001307,0.006642
116.6,0.0075928,-0.0011973,0.0087902
116.62,0.0094033,-0.0010767,0.01048
116.64,0.0107,-0.00094886,0.011649
116.66,0.011449,-0.00081623,0.012266
116.68,0.011658,-0.00067965,0.012338
116.7,0.011371,-0.00053872,0.01191
116.72,0.01067,-0.0003924,0.011062
116.74,0.0096619,-0.00023964,0.0099016
116.76,0.0084747,-7.9884e-05,0.0085546
116.78,0.0072381,8.6551e-05,0.0071516
116.8,0.0060725,0.0002585,0.005814
116.82,0.0050759,0.00043419,0.0046417
116.84,0.0043141,0.00061167,0.0037024
116.86,0.0038143,0.00078925,0.0030251
116.88,0.0035644,0.0009658,0.0025986
116.9,0.0035157,0.0011408,0.0023749
116.92,0.0035904,0.0013139,0.0022765
116.94,0.0036925,0.001485,0.0022075
116.96,0.0037196,0.0016527,0.0020669
116.98,0.003576,0.0018149,0.0017611
117,0.0031841,0.0019679,0.0012162
117.02,0.0024939,0.0021068,0.00038706
117.04,0.0014893,0.002226,-0.00073672
117.06,0.00019119,0.00232,-0.0021288
117.08,-0.0013437,0.0023844,-0.003728
117.1,-0.0030273,0.0024162,-0.0054435
117.12,-0.0047484,0.002415,-0.0071633
117.14,-0.0063831,0.0023818,-0.0087648
117.16,-0.0078068,0.0023196,-0.010126
117.18,-0.0089073,0.0022322,-0.01114
117.2,-0.0095957,0.0021234,-0.011719
117.22,-0.0098162,0.0019963,-0.011812
117.24,-0.0095515,0.0018534,-0.011405
117.26,-0.0088242,0.0016963,-0.01052
117.28,-0.0076934,0.0015265,-0.0092199
117.3,-0.0062472,0.0013456,-0.0075929
117.32,-0.0045917,0.0011564,-0.0057481
117.34,-0.0028384,0.00096242,-0.0038008
117.36,-0.0010916,0.00076816,-0.0018597
117.38,0.00056243,0.00057826,-1.5825e-05
117.4,0.0020631,0.00039656,0.0016665
117.42,0.003379,0.00022514,0.0031539
117.44,0.0045075,6.3679e-05,0.0044438
117.46,0.0054696,-9.0677e-05,0.0055603
117.48,0.0063028,-0.00024266,0.0065455
117.5,0.0070518,-0.00039763,0.0074495
117.52,0.007759,-0.00055993,0.0083189
117.54,0.0084558,-0.00073122,0.009187
117.56,0.0091565,-0.00090922,0.010066
117.58,0.0098541,-0.0010872,0.010941
117.6,0.010519,-0.0012548,0.011774
117.62,0.011103,-0.0013992,0.012502
117.64,0.01154,-0.0015076,0.013048
117.66,0.011757,-0.00157,0.013327
117.68,0.011681,-0.0015811,0.013262
117.7,0.011248,-0.001542,0.01279
117.72,0.010413,-0.0014607,0.011873
117.74,0.0091564,-0.0013508,0.010507
117.76,0.0074936,-0.0012299,0.0087235
117.78,0.0054737,-0.0011161,0.0065899
117.8,0.0031801,-0.0010259,0.004206
117.82,0.00072519,-0.00097049,0.0016957
117.84,-0.0017585,-0.0009549,-0.00080355
117.86,-0.0041295,-0.00097695,-0.0031525
117.88,-0.0062509,-0.0010282,-0.0052227
117.9,-0.0080025,-0.0010957,-0.0069068
117.92,-0.0092926,-0.0011648,-0.0081278
117.94,-0.010066,-0.0012216,-0.0088441
117.96,-0.010307,-0.001256,-0.0090514
117.98,-0.010044,-0.0012626,-0.0087812
118,-0.0093385,-0.0012421,-0.0080963
118.02,-0.0082849,-0.0012006,-0.0070843
118.04,-0.0069973,-0.0011481,-0.0058492
118.06,-0.0056003,-0.0010967,-0.0045036
118.08,-0.0042182,-0.0010583,-0.00316
118.1,-0.0029658,-0.0010423,-0.0019235
118.12,-0.0019396,-0.0010544,-0.0008852
118.14,-0.0012125,-0.0010956,-0.00011697
118.16,-0.00082956,-0.001162,0.00033242
118.18,-0.00080653,-0.0012461,0.00043958
118.2,-0.0011309,-0.001338,0.00020709
118.22,-0.0017649,-0.0014271,-0.00033782
118.24,-0.0026501,-0.0015038,-0.0011463
118.26,-0.003714,-0.0015612,-0.0021528
118.28,-0.0048768,-0.0015955,-0.0032814
118.3,-0.0060589,-0.0016067,-0.0044522
118.32,-0.0071873,-0.001598,-0.0055893
118.34,-0.0082008,-0.0015747,-0.0066261
118.36,-0.0090536,-0.0015429,-0.0075108
118.38,-0.0097166,-0.001508,-0.0082086
118.4,-0.010176,-0.0014737,-0.0087023
118.42,-0.010432,-0.001441,-0.0089908
118.44,-0.010493,-0.0014077,-0.0090856
118.46,-0.010376,-0.0013693,-0.0090065
118.48,-0.010097,-0.0013198,-0.0087768
118.5,-0.009673,-0.0012529,-0.0084201
118.52,-0.009121,-0.0011636,-0.0079574
118.54,-0.0084556,-0.0010496,-0.007406
118.56,-0.0076924,-0.00091187,-0.0067805
118.58,-0.0068497,-0.0007554,-0.0060943
118.6,-0.0059507,-0.0005884,-0.0053623
118.62,-0.0050244,-0.00042143,-0.004603
118.64,-0.0041064,-0.00026592,-0.0038405
118.66,-0.0032363,-0.00013245,-0.0031039
118.68,-0.0024549,-2.9149e-05,-0.0024258
118.7,-0.0017992,3.9489e-05,-0.0018387
118.72,-0.001297,7.3326e-05,-0.0013703
118.74,-0.00096104,7.6562e-05,-0.0010376
118.76,-0.00078525,5.7087e-05,-0.00084233
118.78,-0.0007419,2.5302e-05,-0.0007672
118.8,-0.00078221,-7.4108e-06,-0.0007748
118.82,-0.00083967,-3.0295e-05,-0.00080938
118.84,-0.00083641,-3.4693e-05,-0.00080172
118.86,-0.00069179,-1.5145e-05,-0.00067664
118.88,-0.00033227,3.0007e-05,-0.00036228
118.9,0.00029878,9.8599e-05,0.00020018
118.92,0.0012329,0.00018519,0.0010477
118.94,0.0024709,0.0002821,0.0021888
118.96,0.0039813,0.00038072,0.0036005
118.98,0.005702,0.00047306,0.005229
119,0.007547,0.00055312,0.0069938
119.02,0.0094143,0.00061795,0.0087964
119.04,0.011198,0.0006683,0.010529
119.06,0.012797,0.0007086,0.012088
119.08,0.014127,0.0007462,0.01338
119.1,0.015126,0.00079016,0.014336
119.12,0.015762,0.00084954,0.014913
119.14,0.016029,0.00093154,0.015097
119.16,0.015945,0.0010399,0.014906
119.18,0.015552,0.0011739,0.014378
119.2,0.014902,0.0013277,0.013574
119.22,0.014051,0.0014916,0.012559
119.24,0.013054,0.0016529,0.011401
119.26,0.011956,0.0017983,0.010158
119.28,0.010787,0.0019164,0.0088708
119.3,0.0095624,0.0019994,0.0075629
119.32,0.0082816,0.0020452,0.0062365
119.34,0.0069337,0.002057,0.0048766
119.36,0.0055016,0.0020435,0.0034581
119.38,0.0039701,0.0020164,0.0019538
119.4,0.0023331,0.0019882,0.00034491
119.42,0.00059999,0.0019699,-0.0013699
119.44,-0.0011994,0.0019682,-0.0031675
119.46,-0.0030128,0.0019844,-0.0049973
119.48,-0.0047677,0.0020141,-0.0067818
119.5,-0.0063756,0.0020479,-0.0084235
119.52,-0.0077405,0.0020736,-0.0098141
119.54,-0.0087692,0.0020784,-0.010848
119.56,-0.0093815,0.0020515,-0.011433
119.58,-0.0095203,0.0019865,-0.011507
119.6,-0.0091594,0.0018819,-0.011041
119.62,-0.0083072,0.0017421,-0.010049
119.64,-0.0070075,0.0015757,-0.0085832
119.66,-0.0053352,0.0013946,-0.0067298
119.68,-0.0033895,0.0012116,-0.0046011
119.7,-0.0012846,0.0010383,-0.0023228
119.72,0.00086073,0.00088369,-2.2956e-05
119.74,0.0029326,0.00075306,0.0021795
119.76,0.0048303,0.00064739,0.0041829
119.78,0.006472,0.00056372,0.0059083
119.8,0.0077977,0.00049588,0.0073018
119.82,0.0087691,0.00043557,0.0083335
119.84,0.0093681,0.00037364,0.0089945
119.86,0.0095934,0.00030138,0.009292
119.88,0.0094566,0.00021175,0.0092448
119.9,0.0089787,0.00010046,0.0088782
119.92,0.0081876,-3.3257e-05,0.0082209
119.94,0.0071165,-0.00018627,0.0073027
119.96,0.0058032,-0.00035169,0.0061549
119.98,0.0042913,-9.206e-05,0.0043833


==> figures/data/20230322/simuPDF_strain02/simuPDF_fit_strnmf1.csv <==
0,0,0.00037334,-0.00037334
0.02,-0.015082,-0.025972,0.010891
0.04,-0.030229,-0.043112,0.012883
0.06,-0.045483,-0.056256,0.010773
0.08,-0.06085,-0.064911,0.0040614
0.1,-0.076295,-0.070022,-0.006273
0.12,-0.091757,-0.073596,-0.018161
0.14,-0.10717,-0.078182,-0.028987
0.16,-0.12248,-0.085992,-0.036488
0.18,-0.13768,-0.098239,-0.039436
0.2,-0.15278,-0.11476,-0.038023
0.22,-0.16785,-0.13405,-0.033798
0.24,-0.18296,-0.15378,-0.029182
0.26,-0.19816,-0.17146,-0.026693
0.28,-0.21347,-0.1853,-0.028171
0.3,-0.22888,-0.19468,-0.034203
0.32,-0.24434,-0.20039,-0.043955
0.34,-0.25978,-0.20434,-0.055449
0.36,-0.27515,-0.20895,-0.066194
0.38,-0.2904,-0.21642,-0.073972
0.4,-0.30554,-0.22801,-0.07753
0.42,-0.32061,-0.24366,-0.076954
0.44,-0.33569,-0.26206,-0.073628
0.46,-0.35084,-0.28107,-0.069765
0.48,-0.36609,-0.29839,-0.067704
0.5,-0.38146,-0.31228,-0.069174
0.52,-0.3969,-0.32218,-0.07472
0.54,-0.41235,-0.32887,-0.083479
0.56,-0.42776,-0.33367,-0.094089
0.58,-0.44306,-0.33886,-0.1042
0.6,-0.45825,-0.34672,-0.11153
0.62,-0.47334,-0.35833,-0.11502
0.64,-0.48841,-0.37366,-0.11475
0.66,-0.50351,-0.39118,-0.11233
0.68,-0.5187,-0.40918,-0.10952
0.7,-0.53401,-0.42581,-0.1082
0.72,-0.54941,-0.43978,-0.10963
0.74,-0.56487,-0.45051,-0.11436
0.76,-0.5803,-0.45833,-0.12197
0.78,-0.59565,-0.46439,-0.13126
0.8,-0.61088,-0.47036,-0.14053
0.82,-0.62601,-0.47803,-0.14798
0.84,-0.64108,-0.48855,-0.15253
0.86,-0.65614,-0.50233,-0.15381
0.88,-0.67128,-0.51878,-0.1525
0.9,-0.68652,-0.53643,-0.1501
0.92,-0.70188,-0.55349,-0.14839
0.94,-0.71731,-0.56828,-0.14903
0.96,-0.73276,-0.5798,-0.15296
0.98,-0.74815,-0.58813,-0.16002
1,-0.76343,-0.59434,-0.16909
1.02,-0.7786,-0.60015,-0.17845
1.04,-0.79368,-0.60748,-0.1862
1.06,-0.80873,-0.61765,-0.19108
1.08,-0.82381,-0.63118,-0.19263
1.1,-0.83899,-0.64753,-0.19146
1.12,-0.85429,-0.6652,-0.18908
1.14,-0.86968,-0.68218,-0.1875
1.16,-0.88512,-0.69679,-0.18833
1.18,-0.90054,-0.70808,-0.19245
1.2,-0.91587,-0.71631,-0.19956
1.22,-0.93108,-0.72259,-0.20849
1.24,-0.94619,-0.72871,-0.21748
1.26,-0.96124,-0.73665,-0.22458
1.28,-0.97628,-0.74735,-0.22893
1.3,-0.9914,-0.76111,-0.2303
1.32,-1.0066,-0.77719,-0.22945
1.34,-1.022,-0.79427,-0.22771
1.36,-1.0374,-0.81058,-0.22681
1.38,-1.0528,-0.82471,-0.2281
1.4,-1.0682,-0.83595,-0.23223
1.42,-1.0834,-0.8445,-0.23894
1.44,-1.0986,-0.85138,-0.2472
1.46,-1.1136,-0.85814,-0.2555
1.48,-1.1287,-0.86634,-0.26232
1.5,-1.1437,-0.87708,-0.26663
1.52,-1.1589,-0.89061,-0.26825
1.54,-1.1741,-0.9063,-0.26781
1.56,-1.1894,-0.92282,-0.26661
1.58,-1.2048,-0.93876,-0.266
1.6,-1.22,-0.95263,-0.26736
1.62,-1.235,-0.96373,-0.2713
1.64,-1.2498,-0.9723,-0.27747
1.66,-1.2641,-0.97953,-0.28459
1.68,-1.278,-0.98702,-0.29093
1.7,-1.2911,-0.99633,-0.2948
1.72,-1.3034,-1.0085,-0.29484
1.74,-1.3143,-1.0239,-0.2904
1.76,-1.3233,-1.0418,-0.28144
1.78,-1.3296,-1.0612,-0.26839
1.8,-1.3321,-1.0806,-0.25154
1.82,-1.3299,-1.0991,-0.2308
1.84,-1.3214,-1.1159,-0.20546
1.86,-1.3053,-1.131,-0.1743
1.88,-1.2804,-1.1445,-0.13588
1.9,-1.2454,-1.1558,-0.08962
1.92,-1.1993,-1.1632,-0.03615
1.94,-1.1417,-1.1638,0.022033
1.96,-1.0727,-1.1532,0.080511
1.98,-0.9931,-1.1262,0.13314
2,-0.90463,-1.0781,0.17344
2.02,-0.80996,-1.0048,0.19481
2.04,-0.71268,-0.90545,0.19277
2.06,-0.61717,-0.78296,0.16579
2.08,-0.52836,-0.64463,0.11628
2.1,-0.45136,-0.50227,0.050905
2.12,-0.39109,-0.37087,-0.020218
2.14,-0.35178,-0.26679,-0.084989
2.16,-0.33661,-0.20611,-0.13049
2.18,-0.34735,-0.2019,-0.14545
2.2,-0.38425,-0.26179,-0.12246
2.22,-0.44596,-0.38619,-0.059766
2.24,-0.52972,-0.56718,0.037455
2.26,-0.63164,-0.78924,0.15759
2.28,-0.74705,-1.0291,0.28209
2.3,-0.87092,-1.2585,0.38759
2.32,-0.99831,-1.4464,0.44805
2.34,-1.1247,-1.5626,0.43799
2.36,-1.2461,-1.5818,0.33569
2.38,-1.3596,-1.4856,0.12602
2.4,-1.4629,-1.2672,-0.19576
2.42,-1.555,-0.93259,-0.62241
2.44,-1.6353,-0.50146,-1.1338
2.46,-1.7041,-0.0062134,-1.6979
2.48,-1.7622,0.51103,-2.2732
2.5,-1.8106,1.0037,-2.8143
2.52,-1.8506,1.4254,-3.276
2.54,-1.8833,1.7357,-3.6189
2.56,-1.9096,1.9055,-3.8151
2.58,-1.9302,1.921,-3.8512
2.6,-1.9451,1.7853,-3.7304
2.62,-1.9537,1.5172,-3.4708
2.64,-1.9548,1.1477,-3.1025
2.66,-1.9464,0.71483,-2.6612
2.68,-1.9258,0.25749,-2.1833
2.7,-1.8893,-0.18859,-1.7007
2.72,-1.8327,-0.59579,-1.2369
2.74,-1.751,-0.94598,-0.80499
2.76,-1.6387,-1.2302,-0.40848
2.78,-1.4903,-1.4466,-0.043716
2.8,-1.3008,-1.596,0.29521
2.82,-1.0659,-1.6787,0.61278
2.84,-0.78337,-1.6919,0.90857
2.86,-0.45338,-1.6289,1.1755
2.88,-0.079365,-1.479,1.3996
2.9,0.33149,-1.232,1.5635
2.92,0.768,-0.88185,1.6499
2.94,1.2152,-0.43113,1.6463
2.96,1.6549,0.10615,1.5487
2.98,2.0668,0.70229,1.3645
3,2.4302,1.3175,1.1127
3.02,2.725,1.9033,0.82166
3.04,2.9342,2.4081,0.52603
3.06,3.0449,2.7842,0.26066
3.08,3.0498,2.9941,0.055762
3.1,2.9478,3.0149,-0.067101
3.12,2.744,2.8427,-0.098685
3.14,2.4495,2.4907,-0.041225
3.16,2.0799,1.9888,0.091124
3.18,1.6544,1.3771,0.27736
3.2,1.1938,0.70256,0.49125
3.22,0.71898,0.012649,0.70633
3.24,0.2494,-0.64972,0.89912
3.26,-0.19798,-1.2497,1.0518
3.28,-0.60944,-1.7632,1.1538
3.3,-0.9748,-2.1767,1.2019
3.32,-1.2872,-2.4888,1.2016
3.34,-1.5425,-2.7042,1.1618
3.36,-1.7386,-2.8354,1.0968
3.38,-1.8748,-2.8981,1.0233
3.4,-1.9505,-2.9096,0.95905
3.42,-1.965,-2.8856,0.92063
3.44,-1.9168,-2.8385,0.92175
3.46,-1.8039,-2.7754,0.97156
3.48,-1.6238,-2.6967,1.0729
3.5,-1.3742,-2.5957,1.2215
3.52,-1.0541,-2.4599,1.4057
3.54,-0.66459,-2.2711,1.6065
3.56,-0.20979,-2.011,1.8012
3.58,0.30195,-1.6613,1.9633
3.6,0.85766,-1.2107,2.0684
3.62,1.4396,-0.65718,2.0968
3.64,2.0257,-0.011655,2.0374
3.66,2.5906,0.70107,1.8896
3.68,3.1072,1.4416,1.6656
3.7,3.5484,2.1599,1.3885
3.72,3.8896,2.7988,1.0908
3.74,4.1108,3.3007,0.81016
3.76,4.1984,3.613,0.58534
3.78,4.1463,3.697,0.44925
3.8,3.9571,3.5318,0.42527
3.82,3.6413,3.1201,0.5212
3.84,3.2171,2.4897,0.72746
3.86,2.7083,1.6903,1.018
3.88,2.1424,0.79208,1.3504
3.9,1.5488,-0.12446,1.6733
3.92,0.95642,-0.97412,1.9305
3.94,0.39201,-1.6784,2.0704
3.96,-0.12091,-2.1727,2.0518
3.98,-0.56293,-2.4173,1.8544
4,-0.91888,-2.3953,1.4764
4.02,-1.1777,-2.1182,0.94054
4.04,-1.332,-1.6217,0.28966
4.06,-1.3779,-0.95948,-0.41843
4.08,-1.3143,-0.19429,-1.1201
4.1,-1.1434,0.60886,-1.7523
4.12,-0.87046,1.3953,-2.2658
4.14,-0.50428,2.1222,-2.6265
4.16,-0.057779,2.7667,-2.8245
4.18,0.45194,3.3188,-2.8668
4.2,1.0035,3.7842,-2.7807
4.22,1.5717,4.1754,-2.6036
4.24,2.1287,4.5043,-2.3756
4.26,2.6452,4.7777,-2.1325
4.28,3.0924,4.992,-1.8997
4.3,3.4442,5.1332,-1.689
4.32,3.6792,5.178,-1.4988
4.34,3.7824,5.1,-1.3175
4.36,3.7469,4.8748,-1.1278
4.38,3.5741,4.4861,-0.91205
4.4,3.2735,3.9308,-0.65729
4.42,2.8625,3.2235,-0.36094
4.44,2.3643,2.3908,-0.026565
4.46,1.8058,1.4728,0.33305
4.48,1.2161,0.51617,0.69994
4.5,0.62356,-0.43138,1.0549
4.52,0.054249,-1.326,1.3803
4.54,-0.46963,-2.1316,1.6619
4.56,-0.93076,-2.8199,1.8891
4.58,-1.3172,-3.3709,2.0537
4.6,-1.6224,-3.7711,2.1487
4.62,-1.8446,-4.0089,2.1643
4.64,-1.9866,-4.0771,2.0905
4.66,-2.0549,-3.9677,1.9127
4.68,-2.0588,-3.6793,1.6205
4.7,-2.0098,-3.2144,1.2046
4.72,-1.921,-2.5866,0.6656
4.74,-1.8065,-1.8236,0.017075
4.76,-1.6805,-0.96645,-0.71405
4.78,-1.5567,-0.069613,-1.4871
4.8,-1.4478,0.80395,-2.2517
4.82,-1.3641,1.589,-2.9532
4.84,-1.3136,2.226,-3.5396
4.86,-1.3008,2.6677,-3.9686
4.88,-1.3266,2.8861,-4.2126
4.9,-1.3879,2.8746,-4.2626
4.92,-1.4782,2.6489,-4.1271
4.94,-1.5876,2.2427,-3.8303
4.96,-1.7035,1.7036,-3.4072
4.98,-1.8118,1.0853,-2.8971
5,-1.8974,0.44041,-2.3378
5.02,-1.9455,-0.18144,-1.764
5.04,-1.9424,-0.73911,-1.2033
5.06,-1.877,-1.2007,-0.67624
5.08,-1.7411,-1.5433,-0.19774
5.1,-1.5308,-1.7523,0.22141
5.12,-1.2472,-1.8192,0.57203
5.14,-0.89625,-1.7421,0.84586
5.16,-0.48982,-1.5254,1.0356
5.18,-0.044753,-1.1809,1.1362
5.2,0.41761,-0.72904,1.1466
5.22,0.87268,-0.19953,1.0722
5.24,1.2943,0.36789,0.92641
5.26,1.6567,0.92774,0.72893
5.28,1.9364,1.43,0.50644
5.3,2.1145,1.8274,0.28714
5.32,2.178,2.078,0.099984
5.34,2.1209,2.1528,-0.031948
5.36,1.9449,2.0394,-0.094448
5.38,1.6588,1.741,-0.082237
5.4,1.2777,1.2789,-0.0012374
5.42,0.82143,0.68785,0.13358
5.44,0.31275,0.010741,0.30201
5.46,-0.22463,-0.70574,0.48111
5.48,-0.76793,-1.4175,0.64955
5.5,-1.2968,-2.0873,0.79047
5.52,-1.7947,-2.6872,0.89256
5.54,-2.249,-3.2007,0.95165
5.56,-2.652,-3.6191,0.96707
5.58,-2.9998,-3.9421,0.94236
5.6,-3.292,-4.1734,0.88139
5.62,-3.5311,-4.3185,0.78739
5.64,-3.7211,-4.3835,0.66245
5.66,-3.8667,-4.3739,0.50719
5.68,-3.9726,-4.2954,0.32282
5.7,-4.0424,-4.154,0.11159
5.72,-4.0783,-3.958,-0.1203
5.74,-4.0805,-3.7188,-0.36177
5.76,-4.0473,-3.4506,-0.59668
5.78,-3.9745,-3.1706,-0.80392
5.8,-3.856,-2.8955,-0.96049
5.82,-3.6842,-2.6392,-1.0449
5.84,-3.45,-2.411,-1.039
5.86,-3.1444,-2.2106,-0.93382
5.88,-2.759,-2.0284,-0.73063
5.9,-2.2878,-1.8453,-0.44252
5.92,-1.7281,-1.6345,-0.093526
5.94,-1.0821,-1.3655,0.28335
5.96,-0.35852,-1.0107,0.65218
5.98,0.42727,-0.54873,0.976
6,1.2526,0.027646,1.225
6.02,2.0883,0.70983,1.3785
6.04,2.9,1.4706,1.4294
6.06,3.6503,2.2663,1.384
6.08,4.3018,3.0406,1.2612
6.1,4.82,3.7329,1.0871
6.12,5.1766,4.2848,0.89174
6.14,5.3522,4.6483,0.70393
6.16,5.3386,4.793,0.54562
6.18,5.1392,4.7101,0.42911
6.2,4.7692,4.4149,0.35426
6.22,4.2539,3.9412,0.31277
6.24,3.6269,3.3382,0.28867
6.26,2.9261,2.6632,0.26295
6.28,2.1912,1.9772,0.21402
6.3,1.4597,1.3252,0.13451
6.32,0.76442,0.74654,0.017884
6.34,0.13095,0.26177,-0.13082
6.36,-0.42325,-0.12267,-0.30058
6.38,-0.88936,-0.41495,-0.47441
6.4,-1.2665,-0.63142,-0.63512
6.42,-1.5606,-0.79542,-0.76522
6.44,-1.7823,-0.9292,-0.8531
6.46,-1.9449,-1.0525,-0.89242
6.48,-2.0625,-1.1806,-0.88189
6.5,-2.1478,-1.323,-0.82473
6.52,-2.2107,-1.484,-0.72668
6.54,-2.2577,-1.6635,-0.59426
6.56,-2.291,-1.8573,-0.4337
6.58,-2.3091,-2.0585,-0.25059
6.6,-2.3073,-2.2571,-0.050214
6.62,-2.2791,-2.4402,0.16109
6.64,-2.2176,-2.5932,0.37557
6.66,-2.1167,-2.6994,0.58264
6.68,-1.973,-2.7432,0.77013
6.7,-1.7863,-2.7116,0.92536
6.72,-1.5602,-2.5983,1.0381
6.74,-1.3027,-2.4057,1.103
6.76,-1.0247,-2.1469,1.1222
6.78,-0.7393,-1.845,1.1057
6.8,-0.46001,-1.5341,1.0741
6.82,-0.19889,-1.2493,1.0505
6.84,0.035314,-1.0251,1.0604
6.86,0.23875,-0.88698,1.1257
6.88,0.41351,-0.84471,1.2582
6.9,0.56789,-0.88925,1.4571
6.92,0.71584,-0.99019,1.706
6.94,0.87547,-1.0979,1.9733
6.96,1.0669,-1.1486,2.2155
6.98,1.3094,-1.0759,2.3853
7,1.6184,-0.81764,2.4361
7.02,2.0032,-0.32698,2.3301
7.04,2.4638,0.41557,2.0483
7.06,2.9908,1.3997,1.5911
7.08,3.5644,2.5813,0.98311
7.1,4.1562,3.8862,0.27002
7.12,4.7315,5.2184,-0.48687
7.14,5.2529,6.4686,-1.2157
7.16,5.6839,7.5281,-1.8442
7.18,5.9933,8.299,-2.3058
7.2,6.1587,8.7147,-2.556
7.22,6.1692,8.7359,-2.5667
7.24,6.0262,8.3656,-2.3394
7.26,5.7435,7.6417,-1.8982
7.28,5.3457,6.6385,-1.2929
7.3,4.8646,5.4489,-0.58423
7.32,4.3363,4.1889,0.14733
7.34,3.796,2.9655,0.83052
7.36,3.2752,1.8782,1.397
7.38,2.7978,1.0033,1.7944
7.4,2.3786,0.38783,1.9907
7.42,2.0224,0.045779,1.9766
7.44,1.7247,-0.041373,1.7661
7.46,1.4735,0.081236,1.3923
7.48,1.2518,0.34934,0.90246
7.5,1.0406,0.68764,0.35295
7.52,0.82182,1.0209,-0.19908
7.54,0.58081,1.2828,-0.70197
7.56,0.30806,1.4227,-1.1146
7.58,0.00015767,1.4107,-1.4106
7.6,-0.34027,1.2389,-1.5792
7.62,-0.70534,0.91982,-1.6252
7.64,-1.0833,0.48154,-1.5648
7.66,-1.4602,-0.037019,-1.4232
7.68,-1.8215,-0.59318,-1.2283
7.7,-2.1538,-1.1456,-1.0082
7.72,-2.4455,-1.6599,-0.78559
7.74,-2.6877,-2.1121,-0.57557
7.76,-2.8737,-2.489,-0.38464
7.78,-2.9991,-2.7878,-0.21121
7.8,-3.0608,-3.0137,-0.047136
7.82,-3.0567,-3.1751,0.11846
7.84,-2.9846,-3.2819,0.29728
7.86,-2.8429,-3.3392,0.49632
7.88,-2.6299,-3.3468,0.71689
7.9,-2.3455,-3.2981,0.95258
7.92,-1.9915,-3.1803,1.1888
7.94,-1.573,-2.9795,1.4064
7.96,-1.0997,-2.6807,1.5811
7.98,-0.586,-2.2767,1.6907
8,-0.051856,-1.7686,1.7167
8.02,0.4783,-1.1703,1.6486
8.04,0.97665,-0.50893,1.4856
8.06,1.414,0.17627,1.2377
8.08,1.7619,0.83797,0.92397
8.1,1.9958,1.4251,0.5707
8.12,2.0966,1.8891,0.20751
8.14,2.0531,2.1894,-0.13637
8.16,1.863,2.299,-0.436
8.18,1.5332,2.206,-0.67277
8.2,1.0793,1.9148,-0.83549
8.22,0.52398,1.4453,-0.92134
8.24,-0.10493,0.82914,-0.93407
8.26,-0.7768,0.1061,-0.8829
8.28,-1.4607,-0.68147,-0.77923
8.3,-2.1275,-1.4912,-0.63635
8.32,-2.7518,-2.2843,-0.46753
8.34,-3.3127,-3.024,-0.28876
8.36,-3.7949,-3.6843,-0.11055
8.38,-4.1882,-4.2359,0.047746
8.4,-4.4874,-4.6573,0.16992
8.42,-4.6916,-4.9304,0.2388
8.44,-4.8035,-5.0404,0.23688
8.46,-4.8287,-4.9787,0.15002
8.48,-4.7751,-4.7441,-0.031
8.5,-4.6527,-4.3451,-0.30757
8.52,-4.4731,-3.8021,-0.67093
8.54,-4.2494,-3.1447,-1.1047
8.56,-3.9957,-2.4141,-1.5816
8.58,-3.727,-1.6589,-2.0681
8.6,-3.4579,-0.93039,-2.5275
8.62,-3.2025,-0.27794,-2.9245
8.64,-2.973,0.25537,-3.2284
8.66,-2.7793,0.63769,-3.417
8.68,-2.628,0.85239,-3.4804
8.7,-2.5221,0.89784,-3.4199
8.72,-2.4607,0.78795,-3.2486
8.74,-2.4397,0.54879,-2.9885
8.76,-2.4523,0.21568,-2.6679
8.78,-2.4894,-0.1732,-2.3162
8.8,-2.5414,-0.58156,-1.9599
8.82,-2.5986,-0.97712,-1.6215
8.84,-2.6522,-1.3382,-1.314
8.86,-2.6949,-1.6535,-1.0414
8.88,-2.7208,-1.9175,-0.8033
8.9,-2.7257,-2.1366,-0.58905
8.92,-2.7067,-2.3164,-0.39032
8.94,-2.6618,-2.4625,-0.19931
8.96,-2.5892,-2.5748,-0.014379
8.98,-2.4876,-2.6472,0.15957
9,-2.3559,-2.6652,0.30924
9.02,-2.1933,-2.6093,0.416
9.04,-1.9999,-2.4577,0.45782
9.06,-1.7768,-2.1953,0.41848
9.08,-1.5266,-1.8121,0.28551
9.1,-1.2534,-1.3146,0.061165
9.12,-0.96283,-0.72488,-0.23795
9.14,-0.661,-0.078095,-0.58291
9.16,-0.3542,0.5787,-0.9329
9.18,-0.047771,1.196,-1.2438
9.2,0.2547,1.727,-1.4723
9.22,0.55195,2.1392,-1.5873
9.24,0.84521,2.4159,-1.5707
9.26,1.1379,2.5636,-1.4257
9.28,1.4348,2.6064,-1.1716
9.3,1.7412,2.5847,-0.8435
9.32,2.0616,2.5445,-0.48288
9.34,2.3987,2.5303,-0.13164
9.36,2.7529,2.5752,0.17778
9.38,3.1225,2.6961,0.42636
9.4,3.5034,2.893,0.61039
9.42,3.891,3.1473,0.74375
9.44,4.2805,3.4329,0.8476
9.46,4.6682,3.7216,0.94653
9.48,5.0516,3.9911,1.0606
9.5,5.4301,4.2303,1.1998
9.52,5.8035,4.4419,1.3616
9.54,6.171,4.6397,1.5313
9.56,6.5297,4.8431,1.6866
9.58,6.873,5.0694,1.8037
9.6,7.1896,5.3257,1.8639
9.62,7.4632,5.6037,1.8595
9.64,7.6735,5.8769,1.7966
9.66,7.7976,6.1034,1.6942
9.68,7.8129,6.232,1.5809
9.7,7.7,6.2114,1.4885
9.72,7.4453,5.9997,1.4456
9.74,7.0437,5.5728,1.4709
9.76,6.4993,4.9294,1.5699
9.78,5.8263,4.0924,1.7339
9.8,5.0472,3.1048,1.9425
9.82,4.1915,2.0236,2.1679
9.84,3.2922,0.9117,2.3805
9.86,2.3834,-0.17129,2.5546
9.88,1.4969,-1.1752,2.6721
9.9,0.66043,-2.0646,2.725
9.92,-0.10424,-2.8161,2.7119
9.94,-0.78213,-3.4258,2.6437
9.96,-1.3651,-3.8946,2.5295
9.98,-1.8512,-4.2318,2.3806
10,-2.244,-4.4515,2.2075
10.02,-2.5517,-4.5708,2.0191
10.04,-2.7855,-4.6074,1.822
10.06,-2.959,-4.5809,1.6219
10.08,-3.0874,-4.5118,1.4244
10.1,-3.1859,-4.4212,1.2353
10.12,-3.2695,-4.3293,1.0598
10.14,-3.3516,-4.2538,0.90221
10.16,-3.4432,-4.2072,0.76397
10.18,-3.5524,-4.1954,0.64301
10.2,-3.6829,-4.2165,0.53358
10.22,-3.8343,-4.2614,0.42718
10.24,-4.0011,-4.3161,0.31502
10.26,-4.1735,-4.3641,0.19057
10.28,-4.3372,-4.3895,0.052275
10.3,-4.4746,-4.3799,-0.094784
10.32,-4.5659,-4.3266,-0.23926
10.34,-4.59,-4.2248,-0.36518
10.36,-4.5267,-4.0714,-0.45537
10.38,-4.3584,-3.8626,-0.49581
10.4,-4.0713,-3.5921,-0.47917
10.42,-3.6578,-3.2497,-0.4081
10.44,-3.1178,-2.8245,-0.29331
10.46,-2.4597,-2.3057,-0.15403
10.48,-1.7011,-1.6885,-0.012624
10.5,-0.86871,-0.97772,0.10901
10.52,0.003062,-0.1933,0.19636
10.54,0.87368,0.62853,0.24515
10.56,1.6994,1.438,0.26147
10.58,2.4367,2.1771,0.25958
10.6,3.0457,2.7859,0.25974
10.62,3.4938,3.213,0.28081
10.64,3.7587,3.4248,0.33389
10.66,3.8306,3.4076,0.42306
10.68,3.7133,3.1755,0.5379
10.7,3.4239,2.7645,0.65941
10.72,2.9912,2.2291,0.76209
10.74,2.4538,1.6349,0.81888
10.76,1.8564,1.0501,0.80627
10.78,1.2464,0.52979,0.71662
10.8,0.67025,0.12321,0.54704
10.82,0.16991,-0.14216,0.31207
10.84,-0.21986,-0.25528,0.035416
10.86,-0.47354,-0.22045,-0.25309
10.88,-0.57612,-0.051892,-0.52423
10.9,-0.52338,0.22928,-0.75265
10.92,-0.3214,0.59949,-0.92089
10.94,0.014657,1.0427,-1.0281
10.96,0.46239,1.5335,-1.0711
10.98,0.99432,2.0626,-1.0683
11,1.5803,2.622,-1.0417
11.02,2.1897,3.1976,-1.0079
11.04,2.7937,3.7847,-0.99098
11.06,3.3667,4.3702,-1.0035
11.08,3.8872,4.9422,-1.055
11.1,4.3385,5.4852,-1.1467
11.12,4.7082,5.9813,-1.2732
11.14,4.9873,6.413,-1.4257
11.16,5.1697,6.761,-1.5912
11.18,5.2507,7.0051,-1.7544
11.2,5.2266,7.1261,-1.8995
11.22,5.094,7.1045,-2.0105
11.24,4.8504,6.926,-2.0756
11.26,4.4945,6.5766,-2.0822
11.28,4.0273,6.0511,-2.0238
11.3,3.4536,5.3514,-1.8978
11.32,2.7826,4.4897,-1.7071
11.34,2.029,3.4903,-1.4613
11.36,1.2126,2.3861,-1.1735
11.38,0.35783,1.2203,-0.86246
11.4,-0.50739,0.041554,-0.54895
11.42,-1.3537,-1.1001,-0.25363
11.44,-2.1524,-2.1561,0.0036277
11.46,-2.8775,-3.0885,0.21102
11.48,-3.5074,-3.8637,0.35628
11.5,-4.0264,-4.466,0.43955
11.52,-4.4255,-4.8915,0.46601
11.54,-4.702,-5.1473,0.44534
11.56,-4.8593,-5.2507,0.39141
11.58,-4.906,-5.2276,0.32161
11.6,-4.8541,-5.1044,0.25035
11.62,-4.7182,-4.9081,0.18983
11.64,-4.5143,-4.6623,0.14797
11.66,-4.2585,-4.3858,0.12734
11.68,-3.9664,-4.0904,0.12405
11.7,-3.6532,-3.7821,0.12884
11.72,-3.3332,-3.4631,0.12994
11.74,-3.0198,-3.134,0.11421
11.76,-2.726,-2.7962,0.070242
11.78,-2.4641,-2.4545,-0.0096015
11.8,-2.2459,-2.119,-0.12691
11.82,-2.0821,-1.8056,-0.27658
11.84,-1.9822,-1.5356,-0.4466
11.86,-1.9534,-1.3335,-0.61992
11.88,-1.9997,-1.2235,-0.77617
11.9,-2.1215,-1.2261,-0.89539
11.92,-2.3148,-1.3552,-0.95962
11.94,-2.5705,-1.6141,-0.95638
11.96,-2.875,-1.9941,-0.88089
11.98,-3.2106,-2.4739,-0.73666
12,-3.5564,-3.0238,-0.53265
12.02,-3.8902,-3.6027,-0.28754
12.04,-4.1901,-4.1663,-0.023845
12.06,-4.4365,-4.6712,0.23467
12.08,-4.6139,-5.0767,0.4628
12.1,-4.7122,-5.3505,0.63828
12.12,-4.7279,-5.4702,0.74235
12.14,-4.664,-5.4261,0.76211
12.16,-4.5299,-5.2207,0.69078
12.18,-4.3402,-4.8694,0.52918
12.2,-4.1132,-4.399,0.28575
12.22,-3.8691,-3.8455,-0.023681
12.24,-3.6281,-3.2512,-0.37685
12.26,-3.4081,-2.6606,-0.74756
12.28,-3.2237,-2.1177,-1.106
12.3,-3.0843,-1.6598,-1.4245
12.32,-2.994,-1.3147,-1.6793
12.34,-2.9508,-1.0966,-1.8542
12.36,-2.9475,-1.0045,-1.943
12.38,-2.972,-1.0226,-1.9494
12.4,-3.009,-1.1217,-1.8872
12.42,-3.0406,-1.2632,-1.7775
12.44,-3.0488,-1.4051,-1.6437
12.46,-3.0161,-1.5071,-1.509
12.48,-2.9269,-1.5354,-1.3916
12.5,-2.7685,-1.4683,-1.3002
12.52,-2.5314,-1.2949,-1.2365
12.54,-2.2096,-1.0166,-1.193
12.56,-1.8004,-0.64936,-1.151
12.58,-1.304,-0.2105,-1.0935
12.6,-0.72335,0.27834,-1.0017
12.62,-0.063568,0.79877,-0.86234
12.64,0.66812,1.3367,-0.66861
12.66,1.4625,1.8854,-0.42296
12.68,2.3082,2.4406,-0.13235
12.7,3.192,3.0052,0.18676
12.72,4.0981,3.5806,0.51748
12.74,5.009,4.1663,0.84264
12.76,5.9054,4.7591,1.1463
12.78,6.7669,5.3495,1.4174
12.8,7.5726,5.9256,1.647
12.82,8.3021,6.4713,1.8308
12.84,8.9363,6.9724,1.9639
12.86,9.4577,7.4106,2.0471
12.88,9.8515,7.7723,2.0792
12.9,10.105,8.0429,2.0626
12.92,10.211,8.2097,2.0009
12.94,10.161,8.2588,1.9022
12.96,9.9546,8.1773,1.7772
12.98,9.593,7.9518,1.6412
13,9.0823,7.5728,1.5095
13.02,8.4336,7.0346,1.399
13.04,7.6634,6.3406,1.3228
13.06,6.7936,5.5034,1.2902
13.08,5.8515,4.553,1.2985
13.1,4.8688,3.5301,1.3387
13.12,3.8799,2.4866,1.3933
13.14,2.9202,1.48,1.4402
13.16,2.0233,0.56696,1.4563
13.18,1.2182,-0.2029,1.4211
13.2,0.52739,-0.79674,1.3241
13.22,-0.035792,-1.1944,1.1586
13.24,-0.46789,-1.4043,0.93641
13.26,-0.77566,-1.4504,0.67477
13.28,-0.9751,-1.3732,0.3981
13.3,-1.0895,-1.226,0.13644
13.32,-1.1468,-1.0637,-0.08312
13.34,-1.1762,-0.93962,-0.23653
13.36,-1.2046,-0.89703,-0.30756
13.38,-1.254,-0.96461,-0.28943
13.4,-1.3387,-1.1519,-0.18679
13.42,-1.4637,-1.4547,-0.0089955
13.44,-1.6246,-1.8444,0.21987
13.46,-1.8081,-2.2859,0.47775
13.48,-1.9943,-2.7324,0.73805
13.5,-2.159,-3.1333,0.97425
13.52,-2.2773,-3.4399,1.1627
13.54,-2.3266,-3.6131,1.2865
13.56,-2.2902,-3.6222,1.332
13.58,-2.1591,-3.4518,1.2927
13.6,-1.9339,-3.1115,1.1776
13.62,-1.6249,-2.6204,0.99552
13.64,-1.2509,-2.0162,0.76523
13.66,-0.8378,-1.3456,0.50782
13.68,-0.41535,-0.66306,0.24771
13.7,-0.014289,-0.021783,0.0074931
13.72,0.33695,0.53079,-0.19384
13.74,0.61504,0.95812,-0.34308
13.76,0.80386,1.2394,-0.43556
13.78,0.89573,1.3652,-0.46948
13.8,0.89168,1.3467,-0.45504
13.82,0.80067,1.2016,-0.40096
13.84,0.63816,0.95723,-0.31907
13.86,0.4241,0.64421,-0.22012
13.88,0.18065,0.29213,-0.11148
13.9,-0.069946,-0.072498,0.0025523
13.92,-0.30735,-0.42826,0.12091
13.94,-0.51449,-0.75922,0.24473
13.96,-0.67848,-1.0537,0.37521
13.98,-0.7909,-1.3029,0.51195
14,-0.84762,-1.5027,0.65508
14.02,-0.84818,-1.6461,0.79791
14.04,-0.79498,-1.7296,0.93463
14.06,-0.6924,-1.7498,1.0574
14.08,-0.54586,-1.7065,1.1606
14.1,-0.36125,-1.5996,1.2384
14.12,-0.14435,-1.4328,1.2884
14.14,0.099219,-1.2131,1.3123
14.16,0.36403,-0.94883,1.3129
14.18,0.64449,-0.64995,1.2944
14.2,0.93449,-0.32439,1.2589
14.22,1.227,0.01973,1.2072
14.24,1.5135,0.37525,1.1383
14.26,1.7844,0.73608,1.0484
14.28,2.0285,1.0951,0.93341
14.3,2.2335,1.4427,0.79085
14.32,2.3872,1.7659,0.62127
14.34,2.4777,2.048,0.42967
14.36,2.495,2.2688,0.22612
14.38,2.4317,2.4063,0.02535
14.4,2.2844,2.4393,-0.15496
14.42,2.0538,2.3503,-0.2965
14.44,1.7456,2.1311,-0.38546
14.46,1.3699,1.7795,-0.40962
14.48,0.94035,1.3092,-0.36889
14.5,0.47349,0.74007,-0.26658
14.52,-0.013145,0.10497,-0.11812
14.54,-0.50255,-0.55982,0.057271
14.56,-0.97987,-1.213,0.23315
14.58,-1.4337,-1.8191,0.38545
14.6,-1.857,-2.3426,0.48559
14.62,-2.2475,-2.7651,0.5176
14.64,-2.6073,-3.0681,0.46083
14.66,-2.9419,-3.2527,0.31081
14.68,-3.2592,-3.3281,0.068884
14.7,-3.5678,-3.3135,-0.25433
14.72,-3.8753,-3.2343,-0.64105
14.74,-4.1872,-3.1191,-1.068
14.76,-4.5055,-2.9959,-1.5095
14.78,-4.8288,-2.8886,-1.9402
14.8,-5.1519,-2.8141,-2.3379
14.82,-5.467,-2.7809,-2.6861
14.84,-5.7641,-2.7877,-2.9764
14.86,-6.0325,-2.8255,-3.207
14.88,-6.2624,-2.882,-3.3804
14.9,-6.4456,-2.9361,-3.5095
14.92,-6.5763,-2.9704,-3.6059
14.94,-6.6519,-2.9725,-3.6794
14.96,-6.6724,-2.9345,-3.7379
14.98,-6.6402,-2.8575,-3.7827
15,-6.5591,-2.749,-3.8101
15.02,-6.4335,-2.6224,-3.811
15.04,-6.267,-2.4929,-3.7742
15.06,-6.0621,-2.3748,-3.6873
15.08,-5.8191,-2.2771,-3.542
15.1,-5.5361,-2.2014,-3.3347
15.12,-5.2091,-2.1401,-3.0689
15.14,-4.8327,-2.0807,-2.7519
15.16,-4.401,-2.0011,-2.3999
15.18,-3.9085,-1.8783,-2.0302
15.2,-3.3514,-1.6917,-1.6597
15.22,-2.7284,-1.4252,-1.3031
15.24,-2.0415,-1.071,-0.97045
15.26,-1.2965,-0.62936,-0.66711
15.28,-0.50305,-0.10922,-0.39383
15.3,0.32575,0.47429,-0.14854
15.32,1.1739,1.1023,0.071624
15.34,2.0235,1.7541,0.26944
15.36,2.8552,2.4101,0.44512
15.38,3.6497,3.0515,0.59817
15.4,4.3882,3.663,0.72517
15.42,5.0532,4.2309,0.82229
15.44,5.6292,4.7425,0.88668
15.46,6.1032,5.1837,0.91942
15.48,6.4646,5.5422,0.92238
15.5,6.7062,5.8024,0.90376
15.52,6.8237,5.9497,0.874
15.54,6.8164,5.9708,0.84557
15.56,6.6871,5.8556,0.83149
15.58,6.4424,5.5986,0.84373
15.6,6.0926,5.2015,0.8911
15.62,5.6517,4.6723,0.97935
15.64,5.1369,4.0306,1.1063
15.66,4.5683,3.297,1.2713
15.68,3.9679,2.5078,1.4602
15.7,3.3587,1.7007,1.6581
15.72,2.7634,0.91888,1.8445
15.74,2.203,0.20469,1.9983
15.76,1.6954,-0.40121,2.0966
15.78,1.2541,-0.86547,2.1196
15.8,0.88753,-1.1675,2.055
15.82,0.59804,-1.3007,1.8988
15.84,0.38247,-1.2755,1.6579
15.86,0.2328,-1.1195,1.3524
15.88,0.13768,-0.87363,1.0113
15.9,0.084395,-0.5877,0.67209
15.92,0.061188,-0.3135,0.37469
15.94,0.059411,-0.095775,0.15519
15.96,0.075294,0.038202,0.037091
15.98,0.11089,0.070334,0.040557
16,0.17397,0.021015,0.15296
16.02,0.27679,-0.077412,0.3542
16.04,0.43373,-0.17381,0.60754
16.06,0.65833,-0.21086,0.86918
16.08,0.95981,-0.13587,1.0957
16.1,1.3401,0.092155,1.2479
16.12,1.7914,0.48721,1.3041
16.14,2.2952,1.0362,1.2591
16.16,2.8231,1.6981,1.125
16.18,3.3385,2.4073,0.93116
16.2,3.8002,3.0789,0.7213
16.22,4.1673,3.6301,0.53713
16.24,4.4033,3.9846,0.41863
16.26,4.481,4.0851,0.39598
16.28,4.3863,3.903,0.48335
16.3,4.1198,3.4403,0.6795
16.32,3.6978,2.7249,0.9729
16.34,3.1511,1.8158,1.3352
16.36,2.522,0.78945,1.7325
16.38,1.8608,-0.26793,2.1287
16.4,1.2209,-1.267,2.4879
16.42,0.65407,-2.1245,2.7786
16.44,0.20543,-2.7697,2.9751
16.46,-0.090229,-3.1497,3.0595
16.48,-0.21166,-3.2318,3.0202
16.5,-0.15304,-3.0105,2.8574
16.52,0.075567,-2.4973,2.5728
16.54,0.44896,-1.7335,2.1824
16.56,0.92896,-0.78315,1.7121
16.58,1.4676,0.27746,1.1902
16.6,2.0113,1.3546,0.65666
16.62,2.5052,2.3516,0.15364
16.64,2.8985,3.1757,-0.27726
16.66,3.1481,3.7476,-0.59946
16.68,3.2233,4.0196,-0.79631
16.7,3.1076,3.942,-0.83444
16.72,2.8006,3.5369,-0.73626
16.74,2.3176,2.8365,-0.51892
16.76,1.6877,1.905,-0.21731
16.78,0.95131,0.82686,0.12445
16.8,0.15568,-0.30219,0.45787
16.82,-0.64924,-1.3903,0.74108
16.84,-1.4155,-2.352,0.93656
16.86,-2.1011,-3.122,1.0209
16.88,-2.6736,-3.6591,0.98556
16.9,-3.1123,-3.9454,0.83313
16.92,-3.4091,-3.988,0.57885
16.94,-3.5689,-3.8185,0.24961
16.96,-3.6076,-3.4786,-0.1291
16.98,-3.5506,-3.0231,-0.52753
17,-3.4296,-2.5108,-0.91878
17.02,-3.2793,-1.9989,-1.2804
17.04,-3.1346,-1.5418,-1.5928
17.06,-3.0273,-1.1818,-1.8455
17.08,-2.9832,-0.96122,-2.022
17.1,-3.0209,-0.89516,-2.1257
17.12,-3.1497,-0.99619,-2.1535
17.14,-3.3699,-1.2597,-2.1103
17.16,-3.6733,-1.6683,-2.005
17.18,-4.0437,-2.1934,-1.8503
17.2,-4.4596,-2.7966,-1.663
17.22,-4.8956,-3.437,-1.4586
17.24,-5.3252,-4.0674,-1.2578
17.26,-5.7226,-4.6463,-1.0763
17.28,-6.0648,-5.1375,-0.92727
17.3,-6.3328,-5.5137,-0.81918
17.32,-6.5126,-5.7584,-0.75413
17.34,-6.5949,-5.8642,-0.73074
17.36,-6.5757,-5.8352,-0.74054
17.38,-6.455,-5.6803,-0.77465
17.4,-6.2363,-5.415,-0.8213
17.42,-5.926,-5.055,-0.87101
17.44,-5.5324,-4.6168,-0.91555
17.46,-5.0654,-4.1166,-0.9488
17.48,-4.5358,-3.5692,-0.9666
17.5,-3.9552,-2.9894,-0.96581
17.52,-3.3356,-2.3921,-0.94356
17.54,-2.6889,-1.7921,-0.89686
17.56,-2.0264,-1.2066,-0.81986
17.58,-1.3583,-0.65004,-0.70824
17.6,-0.69298,-0.13574,-0.55725
17.62,-0.036787,0.32671,-0.3635
17.64,0.60643,0.7357,-0.12927
17.66,1.235,1.0989,0.13609
17.68,1.8489,1.4314,0.41756
17.7,2.4488,1.7559,0.69287
17.72,3.0345,2.0982,0.93625
17.74,3.6037,2.484,1.1197
17.76,4.1508,2.9342,1.2166
17.78,4.6658,3.4566,1.2092
17.8,5.1344,4.0447,1.0897
17.82,5.5379,4.6746,0.86338
17.84,5.8554,5.3082,0.5472
17.86,6.0648,5.8939,0.1709
17.88,6.146,6.3765,-0.23049
17.9,6.0827,6.7025,-0.61984
17.92,5.8652,6.8281,-0.96289
17.94,5.4916,6.7282,-1.2366
17.96,4.9686,6.394,-1.4253
17.98,4.3117,5.8414,-1.5297
18,3.5438,5.1026,-1.5588
18.02,2.6937,4.2241,-1.5304
18.04,1.7936,3.2587,-1.4651
18.06,0.8771,2.2588,-1.3817
18.08,-0.023026,1.2711,-1.2941
18.1,-0.87676,0.33207,-1.2088
18.12,-1.6579,-0.53334,-1.1245
18.14,-2.3447,-1.3091,-1.0356
18.16,-2.9204,-1.9837,-0.93665
18.18,-3.3727,-2.5543,-0.81845
18.2,-3.6942,-3.0089,-0.68528
18.22,-3.8818,-3.3384,-0.54333
18.24,-3.9369,-3.5304,-0.40657
18.26,-3.8658,-3.5757,-0.29014
18.28,-3.6792,-3.465,-0.21416
18.3,-3.3923,-3.2034,-0.18893
18.32,-3.0246,-2.8074,-0.21719
18.34,-2.5984,-2.3081,-0.29028
18.36,-2.1377,-1.7484,-0.38928
18.38,-1.6658,-1.1788,-0.487
18.4,-1.2039,-0.65085,-0.55305
18.42,-0.76815,-0.20923,-0.55892
18.44,-0.36868,0.11544,-0.48413
18.46,-0.0083313,0.31089,-0.31922
18.48,0.31733,0.38665,-0.069317
18.5,0.61907,0.36903,0.25004
18.52,0.91217,0.30115,0.61102
18.54,1.214,0.2318,0.98218
18.56,1.5412,0.20919,1.332
18.58,1.9069,0.2746,1.6323
18.6,2.3188,0.45398,1.8649
18.62,2.7774,0.75773,2.0197
18.64,3.2754,1.1775,2.098
18.66,3.7984,1.6938,2.1046
18.68,4.3257,2.2715,2.0542
18.7,4.8328,2.8736,1.9592
18.72,5.2929,3.4609,1.832
18.74,5.6798,3.9974,1.6824
18.76,5.9698,4.4515,1.5183
18.78,6.1434,4.801,1.3423
18.8,6.1867,5.0291,1.1576
18.82,6.092,5.1251,0.96689
18.84,5.8581,5.0845,0.77353
18.86,5.4899,4.9079,0.58198
18.88,4.9979,4.6006,0.39723
18.9,4.3971,4.1723,0.22482
18.92,3.7062,3.636,0.070226
18.94,2.946,3.0099,-0.063859
18.96,2.1384,2.3131,-0.17468
18.98,1.3053,1.5659,-0.26061
19,0.46726,0.79188,-0.32462
19.02,-0.35713,0.0090093,-0.36614
19.04,-1.1519,-0.7653,-0.38657
19.06,-1.9039,-1.5151,-0.38874
19.08,-2.6029,-2.2309,-0.37207
19.1,-3.2414,-2.9023,-0.33913
19.12,-3.814,-3.5227,-0.29123
19.14,-4.3166,-4.0847,-0.23192
19.16,-4.7465,-4.5802,-0.16633
19.18,-5.1015,-4.9993,-0.10221
19.2,-5.3799,-5.3309,-0.049078
19.22,-5.5807,-5.5635,-0.017119
19.24,-5.7034,-5.6859,-0.017532
19.26,-5.7494,-5.6924,-0.056996
19.28,-5.7216,-5.5799,-0.14173
19.3,-5.6255,-5.3516,-0.27391
19.32,-5.4687,-5.0229,-0.44584
19.34,-5.2615,-4.6177,-0.64384
19.36,-5.0155,-4.1639,-0.85159
19.38,-4.7431,-3.695,-1.048
19.4,-4.4558,-3.2447,-1.2112
19.42,-4.1633,-2.8429,-1.3204
19.44,-3.8715,-2.512,-1.3595
19.46,-3.5817,-2.2631,-1.3186
19.48,-3.2901,-2.0943,-1.1958
19.5,-2.9876,-1.9897,-0.99792
19.52,-2.6606,-1.9208,-0.73978
19.54,-2.2924,-1.8498,-0.44266
19.56,-1.865,-1.733,-0.13199
19.58,-1.3614,-1.5271,0.16575
19.6,-0.768,-1.1939,0.42588
19.62,-0.076816,-0.70504,0.62822
19.64,0.71279,-0.046145,0.75894
19.66,1.5929,0.78108,0.81182
19.68,2.5466,1.758,0.78856
19.7,3.5483,2.8497,0.69865
19.72,4.5653,4.0082,0.55714
19.74,5.5594,5.1749,0.38452
19.76,6.4896,6.2857,0.20388
19.78,7.3151,7.2756,0.039537
19.8,7.9985,8.0881,-0.08968
19.82,8.5081,8.666,-0.15788
19.84,8.8213,8.9727,-0.15145
19.86,8.9256,8.9919,-0.066317
19.88,8.82,8.7223,0.097637
19.9,8.5146,8.1835,0.33108
19.92,8.03,7.4128,0.61714
19.94,7.3947,6.463,0.9318
19.96,6.6432,5.397,1.2462
19.98,5.8122,4.2794,1.5328
20,4.938,3.1723,1.7657
20.02,4.0539,2.1277,1.9262
20.04,3.1876,1.1811,2.0065
20.06,2.3606,0.35268,2.0079
20.08,1.5874,-0.3548,1.9422
20.1,0.8764,-0.95283,1.8292
20.12,0.2311,-1.4612,1.6923
20.14,-0.34822,-1.9035,1.5553
20.16,-0.86277,-2.2999,1.4371
20.18,-1.3138,-2.6648,1.351
20.2,-1.7015,-3.0026,1.3011
20.22,-2.0249,-3.3087,1.2838
20.24,-2.2814,-3.5712,1.2898
20.26,-2.468,-3.7745,1.3065
20.28,-2.5817,-3.9036,1.3218
20.3,-2.6208,-3.9471,1.3263
20.32,-2.5849,-3.8989,1.3139
20.34,-2.4761,-3.7613,1.2852
20.36,-2.2984,-3.5406,1.2422
20.38,-2.058,-3.2485,1.1905
20.4,-1.7625,-2.8915,1.129
20.42,-1.4211,-2.4768,1.0557
20.44,-1.0438,-2.0082,0.96446
20.46,-0.64175,-1.4895,0.8477
20.48,-0.22731,-0.92283,0.69552
20.5,0.1859,-0.31561,0.50152
20.52,0.58267,0.31939,0.26329
20.54,0.94618,0.96137,-0.015195
20.56,1.2583,1.5811,-0.32284
20.58,1.5002,2.1422,-0.64198
20.6,1.6537,2.604,-0.95027
20.62,1.7022,2.9261,-1.2239
20.64,1.6326,3.0749,-1.4422
20.66,1.4368,3.0237,-1.5869
20.68,1.1128,2.7614,-1.6487
20.7,0.66583,2.2905,-1.6247
20.72,0.10853,1.6326,-1.5241
20.74,-0.53944,0.81899,-1.3584
20.76,-1.2524,-0.10476,-1.1476
20.78,-2.0004,-1.0858,-0.91456
20.8,-2.7511,-2.0684,-0.68275
20.82,-3.4728,-2.9984,-0.47432
20.84,-4.1359,-3.8286,-0.30731
20.86,-4.7162,-4.5199,-0.19628
20.88,-5.1959,-5.0442,-0.15172
20.9,-5.5652,-5.395,-0.17017
20.92,-5.8222,-5.5736,-0.24853
20.94,-5.973,-5.5989,-0.37408
20.96,-6.0302,-5.5029,-0.5273
20.98,-6.0112,-5.3215,-0.6897
21,-5.9358,-5.0971,-0.83874
21.02,-5.8244,-4.8677,-0.95666
21.04,-5.6953,-4.6654,-1.0299
21.06,-5.5637,-4.5128,-1.0509
21.08,-5.44,-4.4164,-1.0236
21.1,-5.3298,-4.373,-0.95683
21.12,-5.2341,-4.3679,-0.86617
21.14,-5.1497,-4.3804,-0.76935
21.16,-5.0707,-4.3842,-0.6865
21.18,-4.989,-4.3568,-0.63222
21.2,-4.8957,-4.2794,-0.61634
21.22,-4.7819,-4.1404,-0.64148
21.24,-4.6386,-3.9347,-0.70386
21.26,-4.4574,-3.664,-0.79343
21.28,-4.2303,-3.333,-0.89732
21.3,-3.9495,-2.9476,-1.002
21.32,-3.6078,-2.5125,-1.0953
21.34,-3.1988,-2.0293,-1.1695
21.36,-2.7173,-1.4998,-1.2175
21.38,-2.1607,-0.91799,-1.2427
21.4,-1.5294,-0.28077,-1.2486
21.42,-0.82836,0.40746,-1.2358
21.44,-0.06738,1.1436,-1.211
21.46,0.73825,1.9203,-1.182
21.48,1.5679,2.7133,-1.1455
21.5,2.3963,3.5039,-1.1076
21.52,3.1948,4.2615,-1.0666
21.54,3.9331,4.9577,-1.0246
21.56,4.5811,5.5598,-0.97874
21.58,5.1111,6.0396,-0.92848
21.6,5.4998,6.3758,-0.87599
21.62,5.7299,6.5521,-0.8222
21.64,5.7913,6.5606,-0.76925
21.66,5.6818,6.4028,-0.72094
21.68,5.4072,6.089,-0.6818
21.7,4.9807,5.6342,-0.65349
21.72,4.4221,5.0599,-0.63788
21.74,3.7566,4.3922,-0.63567
21.76,3.0134,3.6575,-0.64409
21.78,2.2246,2.8829,-0.65834
21.8,1.4232,2.094,-0.67089
21.82,0.64269,1.3148,-0.67209
21.84,-0.08417,0.56808,-0.65225
21.86,-0.7266,-0.12327,-0.60333
21.88,-1.2565,-0.73652,-0.52001
21.9,-1.6498,-1.2463,-0.40343
21.92,-1.8871,-1.6287,-0.25846
21.94,-1.9559,-1.8584,-0.097575
21.96,-1.8511,-1.9125,0.061405
21.98,-1.5764,-1.7746,0.19819
22,-1.145,-1.4387,0.29376
22.02,-0.57966,-0.91465,0.33499
22.04,0.088091,-0.22699,0.31509
22.06,0.81989,0.5815,0.23838
22.08,1.5731,1.4525,0.1206
22.1,2.3042,2.3179,-0.013639
22.12,2.9728,3.1063,-0.13353
22.14,3.5449,3.7535,-0.20858
22.16,3.9965,4.2068,-0.21026
22.18,4.3157,4.4364,-0.12076
22.2,4.5033,4.4387,0.064589
22.22,4.5725,4.2348,0.33772
22.24,4.5468,3.8704,0.67641
22.26,4.4565,3.4067,1.0498
22.28,4.335,2.9142,1.4209
22.3,4.2144,2.4611,1.7533
22.32,4.1214,2.1034,2.018
22.34,4.0746,1.879,2.1955
22.36,4.0823,1.8026,2.2797
22.38,4.1419,1.8646,2.2773
22.4,4.2413,2.0352,2.2061
22.42,4.3606,2.2704,2.0902
22.44,4.475,2.5127,1.9622
22.46,4.5584,2.7118,1.8466
22.48,4.5869,2.8219,1.765
22.5,4.5411,2.8113,1.7298
22.52,4.4082,2.6648,1.7434
22.54,4.1833,2.3852,1.7981
22.56,3.8685,1.9886,1.8798
22.58,3.4724,1.5056,1.9668
22.6,3.0078,0.97087,2.0369
22.62,2.4896,0.42001,2.0696
22.64,1.9326,-0.11553,2.0482
22.66,1.3494,-0.61282,1.9623
22.68,0.74917,-1.0594,1.8086
22.7,0.13689,-1.4543,1.5912
22.72,-0.48603,-1.8061,1.32
22.74,-1.121,-2.133,1.012
22.76,-1.7705,-2.4537,0.68316
22.78,-2.4365,-2.7886,0.3521
22.8,-3.1183,-3.1533,0.035002
22.82,-3.8114,-3.5562,-0.25525
22.84,-4.5063,-3.9962,-0.51011
22.86,-5.1883,-4.4626,-0.7257
22.88,-5.8383,-4.9367,-0.9016
22.9,-6.4336,-5.3916,-1.0419
22.92,-6.9495,-5.7995,-1.15
22.94,-7.3618,-6.1322,-1.2295
22.96,-7.6478,-6.3577,-1.2901
22.98,-7.7888,-6.4651,-1.3237
23,-7.771,-6.4394,-1.3315
23.02,-7.5859,-6.2767,-1.3092
23.04,-7.2315,-5.9796,-1.2518
23.06,-6.711,-5.5558,-1.1552
23.08,-6.0331,-5.0167,-1.0164
23.1,-5.2108,-4.3712,-0.83967
23.12,-4.2612,-3.6358,-0.62537
23.14,-3.2044,-2.8189,-0.38547
23.16,-2.0633,-1.9256,-0.1377
23.18,-0.86379,-0.96768,0.10389
23.2,0.36607,0.045341,0.32073
23.22,1.5956,1.0969,0.49871
23.24,2.7919,2.1664,0.62553
23.26,3.9207,3.2257,0.69501
23.28,4.9471,4.2407,0.70636
23.3,5.8367,5.1686,0.66814
23.32,6.5582,5.9708,0.5874
23.34,7.0847,6.5995,0.48517
23.36,7.396,7.0193,0.37667
23.38,7.4805,7.2001,0.28039
23.4,7.3368,7.128,0.20878
23.42,6.9742,6.8024,0.1718
23.44,6.4128,6.2406,0.17216
23.46,5.6826,5.4743,0.20831
23.48,4.8219,4.5512,0.27066
23.5,3.8747,3.526,0.34868
23.52,2.8881,2.463,0.42503
23.54,1.909,1.4219,0.48712
23.56,0.98137,0.45801,0.52337
23.58,0.14316,-0.38194,0.52511
23.6,-0.5755,-1.0643,0.48877
23.62,-1.1539,-1.5699,0.41598
23.64,-1.5815,-1.8953,0.31381
23.66,-1.8576,-2.0492,0.19153
23.68,-1.9907,-2.0538,0.063121
23.7,-1.9967,-1.9411,-0.055552
23.72,-1.8972,-1.7441,-0.15313
23.74,-1.7173,-1.4978,-0.21946
23.76,-1.4829,-1.2343,-0.24864
23.78,-1.2194,-0.98126,-0.23815
23.8,-0.94924,-0.75472,-0.19452
23.82,-0.69125,-0.5664,-0.12485
23.84,-0.45995,-0.41733,-0.042616
23.86,-0.26564,-0.3026,0.036959
23.88,-0.11495,-0.21592,0.10097
23.9,-0.011804,-0.1421,0.1303
23.92,0.041607,-0.077312,0.11892
23.94,0.043843,-0.017948,0.061791
23.96,-0.006383,0.03249,-0.038873
23.98,-0.1104,0.060026,-0.17042
24,-0.26927,0.059304,-0.32858
24.02,-0.48313,0.00013838,-0.48327
24.04,-0.75022,-0.13123,-0.61899
24.06,-1.0659,-0.34638,-0.71955
24.08,-1.4222,-0.65025,-0.77197
24.1,-1.8073,-1.0349,-0.77242
24.12,-2.206,-1.4793,-0.72667
24.14,-2.6012,-1.9569,-0.64426
24.16,-2.9748,-2.4282,-0.54668
24.18,-3.3104,-2.855,-0.45539
24.2,-3.5947,-3.2025,-0.39224
24.22,-3.8195,-3.4456,-0.37398
24.24,-3.9829,-3.5696,-0.41329
24.26,-4.0894,-3.5791,-0.51032
24.28,-4.1497,-3.4933,-0.65639
24.3,-4.1792,-3.3441,-0.83502
24.32,-4.196,-3.1724,-1.0236
24.34,-4.2187,-3.0212,-1.1974
24.36,-4.2638,-2.9293,-1.3345
24.38,-4.3436,-2.9265,-1.4171
24.4,-4.4647,-3.0291,-1.4356
24.42,-4.6266,-3.2351,-1.3915
24.44,-4.8219,-3.5355,-1.2865
24.46,-5.037,-3.8993,-1.1377
24.48,-5.2525,-4.2986,-0.95392
24.5,-5.4456,-4.6906,-0.75495
24.52,-5.5912,-5.0448,-0.54642
24.54,-5.6639,-5.3237,-0.34024
24.56,-5.6397,-5.5027,-0.13697
24.58,-5.4971,-5.5615,0.064363
24.6,-5.2186,-5.4836,0.265
24.62,-4.7917,-5.2575,0.46578
24.64,-4.2095,-4.8725,0.66297
24.66,-3.472,-4.3209,0.8489
24.68,-2.5861,-3.5971,1.0109
24.7,-1.5669,-2.7008,1.1339
24.72,-0.43747,-1.6406,1.2032
24.74,0.77134,-0.43379,1.2051
24.76,2.0215,0.88425,1.1372
24.78,3.2694,2.2685,1.0008
24.8,4.468,3.6588,0.8092
24.82,5.5697,4.9887,0.58096
24.84,6.5296,6.1886,0.34108
24.86,7.309,7.1948,0.11423
24.88,7.8781,7.955,-0.076926
24.9,8.2189,8.4367,-0.21781
24.92,8.3262,8.6291,-0.30296
24.94,8.2082,8.545,-0.33681
24.96,7.8854,8.2182,-0.33275
24.98,7.3885,7.6967,-0.30827
25,6.7552,7.0419,-0.28674
25.02,6.0273,6.3004,-0.27316
25.04,5.2469,5.5507,-0.30384
25.06,4.4533,4.815,-0.36161
25.08,3.681,4.1282,-0.44714
25.1,2.9574,3.504,-0.54655
25.12,2.3027,2.9493,-0.64659
25.14,1.7294,2.4607,-0.7313
25.16,1.2436,2.0316,-0.78792
25.18,0.84562,1.6537,-0.80811
25.2,0.53147,1.3203,-0.7888
25.22,0.29431,1.028,-0.73373
25.24,0.12574,0.77164,-0.6459
25.26,0.016891,0.55062,-0.53373
25.28,-0.040457,0.36228,-0.40274
25.3,-0.053123,0.20588,-0.25901
25.32,-0.025899,0.077367,-0.10327
25.34,0.038759,-0.022682,0.061441
25.36,0.14074,-0.092638,0.23337
25.38,0.28188,-0.12725,0.40913
25.4,0.46522,-0.11816,0.58338
25.42,0.69385,-0.05232,0.74617
25.44,0.96956,0.08481,0.88475
25.46,1.2913,0.30571,0.98562
25.48,1.6541,0.61821,1.0358
25.5,2.0475,1.0204,1.0271
25.52,2.456,1.5005,0.95548
25.54,2.8586,2.033,0.82558
25.56,3.2301,2.5846,0.64549
25.58,3.5428,3.1078,0.435
25.6,3.7687,3.5564,0.21226
25.62,3.8818,3.8843,-0.0024309
25.64,3.8608,4.0527,-0.19189
25.66,3.6907,4.0337,-0.34302
25.68,3.3651,3.8128,-0.44773
25.7,2.8863,3.3913,-0.50496
25.72,2.2661,2.7838,-0.51774
25.74,1.5245,2.0191,-0.49465
25.76,0.68874,1.1316,-0.4429
25.78,-0.20868,0.16493,-0.37361
25.8,-1.1322,-0.83796,-0.29419
25.82,-2.0453,-1.8331,-0.21216
25.84,-2.9129,-2.7818,-0.13108
25.86,-3.7032,-3.6465,-0.056758
25.88,-4.3891,-4.4026,0.013511
25.9,-4.9492,-5.0239,0.07466
25.92,-5.3685,-5.4955,0.12701
25.94,-5.6383,-5.8083,0.17001
25.96,-5.7559,-5.9598,0.2039
25.98,-5.724,-5.9541,0.23013
26,-5.5498,-5.7985,0.24874
26.02,-5.2444,-5.507,0.26266
26.04,-4.8214,-5.0936,0.27211
26.06,-4.2971,-4.5771,0.28002
26.08,-3.6891,-3.9711,0.28202
26.1,-3.0167,-3.2963,0.27956
26.12,-2.3004,-2.5705,0.27012
26.14,-1.5617,-1.8131,0.25146
26.16,-0.82295,-1.0453,0.22239
26.18,-0.10716,-0.29089,0.18372
26.2,0.56298,0.42435,0.13864
26.22,1.1658,1.0739,0.09188
26.24,1.6815,1.6297,0.051723
26.26,2.0936,2.0668,0.026775
26.28,2.39,2.3649,0.025089
26.3,2.5638,2.512,0.051778
26.32,2.614,2.505,0.10903
26.34,2.5457,2.3512,0.19452
26.36,2.37,2.068,0.30203
26.38,2.1031,1.6804,0.42276
26.4,1.7653,1.2189,0.54643
26.42,1.3797,0.71425,0.66547
26.44,0.97075,0.19769,0.77307
26.46,0.56276,-0.30463,0.86739
26.48,0.17877,-0.77114,0.94991
26.5,-0.16057,-1.1848,1.0242
26.52,-0.43774,-1.5327,1.095
26.54,-0.63891,-1.8036,1.1647
26.56,-0.75434,-1.9873,1.233
26.58,-0.77858,-2.0747,1.2962
26.6,-0.71059,-2.0556,1.345
26.62,-0.55382,-1.9202,1.3663
26.64,-0.31606,-1.6692,1.3531
26.66,-0.009159,-1.3047,1.2955
26.68,0.35158,-0.84088,1.1925
26.7,0.74818,-0.30028,1.0485
26.72,1.1612,0.28573,0.87545
26.74,1.5709,0.87985,0.69102
26.76,1.9587,1.4461,0.51265
26.78,2.3087,1.9515,0.35721
26.8,2.6078,2.3717,0.23611
26.82,2.8471,2.6941,0.15295
26.84,3.0211,2.9214,0.0997
26.86,3.1275,3.0645,0.062949
26.88,3.1659,3.1417,0.024214
26.9,3.1367,3.1722,-0.035529
26.92,3.0402,3.1726,-0.13241
26.94,2.8755,3.1479,-0.27246
26.96,2.6404,3.0903,-0.44989
26.98,2.3321,2.9905,-0.65842
27,1.9474,2.8158,-0.86839
27.02,1.4848,2.5411,-1.0563
27.04,0.94549,2.1412,-1.1958
27.06,0.33462,1.6043,-1.2696
27.08,-0.33791,0.92542,-1.2633
27.1,-1.0574,0.12999,-1.1874
27.12,-1.8051,-0.76224,-1.0429
27.14,-2.5593,-1.7002,-0.85913
27.16,-3.2973,-2.6366,-0.66063
27.18,-3.997,-3.5237,-0.47328
27.2,-4.639,-4.3205,-0.31854
27.22,-5.2077,-4.998,-0.20974
27.24,-5.6921,-5.5375,-0.15466
27.26,-6.0861,-5.937,-0.14914
27.28,-6.3877,-6.2033,-0.1844
27.3,-6.5987,-6.3489,-0.24978
27.32,-6.723,-6.3887,-0.3343
27.34,-6.766,-6.3401,-0.42594
27.36,-6.7336,-6.2137,-0.51987
27.38,-6.6313,-6.0195,-0.61187
27.4,-6.464,-5.7637,-0.70038
27.42,-6.2357,-5.4508,-0.78491
27.44,-5.9492,-5.0856,-0.86365
27.46,-5.6069,-4.6741,-0.93276
27.48,-5.2099,-4.2224,-0.98756
27.5,-4.7591,-3.7389,-1.0203
27.52,-4.2545,-3.2287,-1.0259
27.54,-3.6961,-2.6937,-1.0024
27.56,-3.0839,-2.1358,-0.94807
27.58,-2.4189,-1.5511,-0.86774
27.6,-1.7037,-0.93259,-0.77112
27.62,-0.94387,-0.27615,-0.66772
27.64,-0.1484,0.42633,-0.57472
27.66,0.6692,1.169,-0.49982
27.68,1.4906,1.9409,-0.45033
27.7,2.2929,2.7214,-0.42858
27.72,3.0492,3.4797,-0.43047
27.74,3.7306,4.1775,-0.44693
27.76,4.3077,4.7732,-0.46558
27.78,4.7534,5.225,-0.47169
27.8,5.0453,5.4975,-0.45217
27.82,5.1684,5.5665,-0.39805
27.84,5.1164,5.4212,-0.30481
27.86,4.8931,5.0706,-0.17744
27.88,4.5128,4.5374,-0.024662
27.9,3.9988,3.8585,0.14038
27.92,3.3825,3.0834,0.29908
27.94,2.7004,2.2674,0.43303
27.96,1.9914,1.461,0.53036
27.98,1.2941,0.72067,0.57339
28,0.644,0.079101,0.5649
28.02,0.071624,-0.4346,0.50623
28.04,-0.39912,-0.8083,0.40918
28.06,-0.75131,-1.0425,0.29114
28.08,-0.97493,-1.1411,0.16619
28.1,-1.0662,-1.1255,0.059356
28.12,-1.0264,-1.0104,-0.015995
28.14,-0.86122,-0.80999,-0.051227
28.16,-0.57932,-0.53524,-0.044083
28.18,-0.19215,-0.19153,-0.00061426
28.2,0.28642,0.22053,0.065894
28.22,0.83996,0.70068,0.13928
28.24,1.4492,1.2449,0.20431
28.26,2.092,1.8448,0.24724
28.28,2.743,2.4813,0.26173
28.3,3.3747,3.1254,0.24925
28.32,3.9577,3.7394,0.21827
28.34,4.463,4.2818,0.1812
28.36,4.8633,4.7076,0.15573
28.38,5.1354,4.9783,0.15709
28.4,5.2618,5.0674,0.19449
28.42,5.2325,4.9602,0.27229
28.44,5.0453,4.6599,0.38539
28.46,4.7066,4.1861,0.52052
28.48,4.2301,3.5716,0.65853
28.5,3.6359,2.8563,0.77954
28.52,2.948,2.0844,0.8636
28.54,2.193,1.2954,0.89761
28.56,1.3974,0.5255,0.8719
28.58,0.58642,-0.20219,0.78861
28.6,-0.21737,-0.87399,0.65662
28.62,-0.99457,-1.4836,0.48905
28.64,-1.7289,-2.0308,0.30196
28.66,-2.4066,-2.5234,0.11678
28.68,-3.0158,-2.9615,-0.054266
28.7,-3.5453,-3.3475,-0.1978
28.72,-3.9842,-3.6783,-0.30587
28.74,-4.3206,-3.945,-0.37563
28.76,-4.5422,-4.1348,-0.40743
28.78,-4.6361,-4.2324,-0.40373
28.8,-4.5895,-4.2205,-0.36908
28.82,-4.3913,-4.0818,-0.30953
28.84,-4.033,-3.8021,-0.23083
28.86,-3.5105,-3.3689,-0.14152
28.88,-2.8258,-2.7768,-0.048987
28.9,-1.9884,-2.0256,0.037246
28.92,-1.0157,-1.1255,0.10983
28.94,0.065883,-0.094526,0.16041
28.96,1.2218,1.0365,0.18529
28.98,2.4104,2.2257,0.18476
29,3.5848,3.4248,0.15998
29.02,4.6956,4.5744,0.12125
29.04,5.6941,5.6152,0.078882
29.06,6.5356,6.4872,0.048381
29.08,7.1828,7.1382,0.044581
29.1,7.6086,7.5283,0.080272
29.12,7.7983,7.6361,0.16218
29.14,7.7506,7.4563,0.29426
29.16,7.4774,7.0062,0.47117
29.18,7.003,6.3192,0.68383
29.2,6.3617,5.4456,0.91612
29.22,5.5951,4.4476,1.1475
29.24,4.7483,3.3865,1.3618
29.26,3.8673,2.3253,1.542
29.28,2.9949,1.3203,1.6747
29.3,2.1689,0.41776,1.7512
29.32,1.4196,-0.34886,1.7685
29.34,0.76887,-0.95896,1.7278
29.36,0.22952,-1.4058,1.6353
29.38,-0.19417,-1.6932,1.499
29.4,-0.50584,-1.8349,1.3291
29.42,-0.71583,-1.8516,1.1358
29.44,-0.83977,-1.7684,0.92866
29.46,-0.89707,-1.6133,0.71619
29.48,-0.90945,-1.4143,0.50486
29.5,-0.89952,-1.1995,0.30001
29.52,-0.8895,-0.99463,0.10513
29.54,-0.90007,-0.82275,-0.077319
29.56,-0.94943,-0.70347,-0.24596
29.58,-1.0525,-0.65217,-0.40034
29.6,-1.2204,-0.67976,-0.54069
29.62,-1.4601,-0.79218,-0.66794
29.64,-1.7741,-0.99061,-0.7835
29.66,-2.1607,-1.2714,-0.8893
29.68,-2.6144,-1.6271,-0.98731
29.7,-3.1262,-2.047,-1.0792
29.72,-3.6845,-2.5165,-1.168
29.74,-4.2758,-3.0202,-1.2556
29.76,-4.8859,-3.5463,-1.3396
29.78,-5.5002,-4.0806,-1.4196
29.8,-6.105,-4.6105,-1.4945
29.82,-6.6877,-5.1262,-1.5615
29.84,-7.2372,-5.6194,-1.6178
29.86,-7.7438,-6.0855,-1.6582
29.88,-8.1986,-6.5206,-1.678
29.9,-8.5937,-6.922,-1.6717
29.92,-8.9207,-7.2871,-1.6336
29.94,-9.1705,-7.612,-1.5585
29.96,-9.3329,-7.8894,-1.4435
29.98,-9.3962,-8.1092,-1.287
30,-9.3476,-8.2568,-1.0907
30.02,-9.1737,-8.3133,-0.86037
30.04,-8.8621,-8.2563,-0.60571
30.06,-8.4023,-8.0621,-0.3402
30.08,-7.788,-7.7077,-0.080337
30.1,-7.0182,-7.1736,0.15546
30.12,-6.099,-6.448,0.349
30.14,-5.0447,-5.5296,0.48486
30.16,-3.8778,-4.4304,0.55259
30.18,-2.6292,-3.176,0.54673
30.2,-1.3368,-1.8066,0.46982
30.22,-0.043483,-0.37577,0.33228
30.24,1.2047,1.0554,0.14931
30.26,2.3619,2.4204,-0.058443
30.28,3.3855,3.654,-0.26848
30.3,4.2388,4.6969,-0.45807
30.32,4.8939,5.5017,-0.60776
30.34,5.3336,6.0379,-0.70433
30.36,5.5527,6.2924,-0.73977
30.38,5.5582,6.2727,-0.71448
30.4,5.3693,6.0024,-0.63313
30.42,5.015,5.5213,-0.50628
30.44,4.5325,4.881,-0.34841
30.46,3.9643,4.1398,-0.17546
30.48,3.3547,3.3579,-0.0032362
30.5,2.7468,2.5938,0.15294
30.52,2.1793,1.8982,0.28101
30.54,1.6842,1.3111,0.37313
30.56,1.285,0.85949,0.42554
30.58,0.99541,0.55541,0.43999
30.6,0.81945,0.3963,0.42315
30.62,0.75241,0.36587,0.38653
30.64,0.78223,0.43788,0.34435
30.66,0.89173,0.58033,0.3114
30.68,1.061,0.75837,0.30264
30.7,1.2698,0.94137,0.32847
30.72,1.4998,1.1056,0.39424
30.74,1.7359,1.2395,0.49642
30.76,1.9675,1.3384,0.62903
30.78,2.1881,1.4098,0.77826
30.8,2.3952,1.476,0.91925
30.82,2.589,1.553,1.036
30.84,2.7707,1.6632,1.1075
30.86,2.9412,1.8149,1.1263
30.88,3.0998,2.0115,1.0883
30.9,3.2433,2.2474,0.9959
30.92,3.3659,2.503,0.86296
30.94,3.4595,2.756,0.70355
30.96,3.5143,2.979,0.53529
30.98,3.5204,3.1463,0.37409
31,3.4685,3.237,0.23157
31.02,3.3518,3.2385,0.11332
31.04,3.1662,3.1453,0.020913
31.06,2.911,2.9607,-0.049647
31.08,2.5894,2.6938,-0.1044
31.1,2.2076,2.3567,-0.14911
31.12,1.7748,1.9627,-0.18794
31.14,1.3026,1.5244,-0.22171
31.16,0.8046,1.0524,-0.24783
31.18,0.29554,0.55776,-0.26222
31.2,-0.20857,0.051008,-0.25957
31.22,-0.69105,-0.45505,-0.236
31.24,-1.1349,-0.94462,-0.19027
31.26,-1.5232,-1.3974,-0.12585
31.28,-1.84,-1.7915,-0.048434
31.3,-2.0707,-2.1048,0.034132
31.32,-2.2036,-2.3113,0.10773
31.34,-2.2304,-2.3928,0.16238
31.36,-2.1474,-2.34,0.19255
31.38,-1.9561,-2.1439,0.18778
31.4,-1.6637,-1.8134,0.14969
31.42,-1.2833,-1.3635,0.080282
31.44,-0.83333,-0.81693,-0.016402
31.46,-0.33719,-0.20353,-0.13366
31.48,0.17824,0.44314,-0.26491
31.5,0.68391,1.084,-0.40007
31.52,1.1505,1.6799,-0.52934
31.54,1.5506,2.1926,-0.64196
31.56,1.8605,2.5851,-0.72467
31.58,2.0625,2.8276,-0.76511
31.6,2.1468,2.8983,-0.75145
31.62,2.1125,2.7869,-0.67444
31.64,1.968,2.4987,-0.53079
31.66,1.7309,2.0555,-0.32456
31.68,1.4268,1.4946,-0.06779
31.7,1.0866,0.86501,0.22154
31.72,0.74386,0.22818,0.51567
31.74,0.43178,-0.35464,0.78642
31.76,0.17952,-0.82663,1.0061
31.78,0.0095109,-1.1429,1.1524
31.8,-0.064633,-1.2767,1.212
31.82,-0.039229,-1.2191,1.1799
31.84,0.079551,-0.98651,1.0661
31.86,0.2768,-0.60928,0.88608
31.88,0.53088,-0.13374,0.66462
31.9,0.81592,0.39065,0.42527
31.92,1.1046,0.91311,0.19146
31.94,1.3705,1.3897,-0.019233
31.96,1.5905,1.7849,-0.19443
31.98,1.746,2.077,-0.33101
32,1.8236,2.2554,-0.43175
32.02,1.8159,2.3198,-0.50395
32.04,1.7201,2.2746,-0.55445
32.06,1.5386,2.1334,-0.5948
32.08,1.2773,1.904,-0.62672
32.1,0.9451,1.5972,-0.65207
32.12,0.55348,1.2227,-0.66918
32.14,0.11542,0.78946,-0.67404
32.16,-0.35484,0.30968,-0.66451
32.18,-0.84238,-0.20694,-0.63543
32.2,-1.3321,-0.7452,-0.58686
32.22,-1.809,-1.2869,-0.52212
32.24,-2.2592,-1.8134,-0.4458
32.26,-2.6699,-2.3056,-0.3643
32.28,-3.0302,-2.746,-0.28425
32.3,-3.3314,-3.121,-0.21031
32.32,-3.567,-3.4146,-0.15239
32.34,-3.7332,-3.6387,-0.094488
32.36,-3.8282,-3.7766,-0.05167
32.38,-3.8522,-3.8363,-0.015847
32.4,-3.8064,-3.823,0.016601
32.42,-3.6931,-3.7426,0.049492
32.44,-3.5146,-3.5989,0.08429
32.46,-3.2731,-3.3991,0.12601
32.48,-2.9706,-3.1374,0.16688
32.5,-2.6089,-2.8146,0.2057
32.52,-2.1904,-2.4289,0.23854
32.54,-1.7183,-1.9759,0.25759
32.56,-1.1977,-1.4563,0.25856
32.58,-0.63637,-0.87192,0.23556
32.6,-0.045084,-0.23058,0.1855
32.62,0.56188,0.45192,0.10996
32.64,1.1671,1.1573,0.0097419
32.66,1.7505,1.8534,-0.10291
32.68,2.2906,2.5091,-0.21845
32.7,2.7659,3.0898,-0.32393
32.72,3.1563,3.5625,-0.40619
32.74,3.4446,3.8986,-0.45393
32.76,3.6182,4.0773,-0.4591
32.78,3.6694,4.0893,-0.41992
32.8,3.5965,3.9328,-0.33633
32.82,3.4036,3.6205,-0.21692
32.84,3.1002,3.1804,-0.080272
32.86,2.7005,2.6222,0.078379
32.88,2.2229,1.9922,0.23068
32.9,1.6882,1.3175,0.37077
32.92,1.1196,0.62747,0.49216
32.94,0.54108,-0.051134,0.59222
32.96,-0.023252,-0.69576,0.6725
32.98,-0.5499,-1.2869,0.737
33,-1.0169,-1.8084,0.79152
33.02,-1.4045,-2.2462,0.84175
33.04,-1.6962,-2.5823,0.88608
33.06,-1.8797,-2.8087,0.92897
33.08,-1.9473,-2.9128,0.96549
33.1,-1.8972,-2.8875,0.99026
33.12,-1.7335,-2.7309,0.99737
33.14,-1.4667,-2.448,0.98133
33.16,-1.1134,-2.0522,0.93882
33.18,-0.69594,-1.5655,0.8696
33.2,-0.24112,-1.0163,0.77514
33.22,0.22093,-0.44098,0.66191
33.24,0.6585,0.12245,0.53605
33.26,1.0401,0.63538,0.40469
33.28,1.3362,1.0621,0.27411
33.3,1.5211,1.3717,0.14942
33.32,1.5747,1.5412,0.03357
33.34,1.4833,1.5536,-0.070268
33.36,1.2406,1.407,-0.1664
33.38,0.84837,1.0931,-0.24469
33.4,0.31609,0.63043,-0.31435
33.42,-0.33929,0.035058,-0.37434
33.44,-1.0941,-0.67014,-0.42401
33.46,-1.9193,-1.4555,-0.46377
33.48,-2.7814,-2.2876,-0.49371
33.5,-3.644,-3.1294,-0.51465
33.52,-4.4699,-3.9423,-0.5276
33.54,-5.2218,-4.6869,-0.53487
33.56,-5.8648,-5.33,-0.5348
33.58,-6.3675,-5.8317,-0.53579
33.6,-6.7036,-6.1673,-0.53628
33.62,-6.8536,-6.3146,-0.53892
33.64,-6.8053,-6.2574,-0.54797
33.66,-6.5555,-5.9875,-0.56803
33.68,-6.1099,-5.5087,-0.60119
33.7,-5.4834,-4.8316,-0.65178
33.72,-4.6997,-3.9778,-0.72188
33.74,-3.7906,-2.9787,-0.81183
33.76,-2.7939,-1.8765,-0.91735
33.78,-1.7521,-0.71755,-1.0346
33.8,-0.70967,0.43681,-1.1465
33.82,0.28965,1.5317,-1.2421
33.84,1.2055,2.5108,-1.3054
33.86,2.0036,3.3207,-1.3171
33.88,2.6581,3.9359,-1.2779
33.9,3.1533,4.3069,-1.1536
33.92,3.4846,4.4494,-0.96484
33.94,3.6586,4.3747,-0.71606
33.96,3.6924,4.1147,-0.42234
33.98,3.6114,3.716,-0.10462
34,3.4473,3.2361,0.21123
34.02,3.235,2.7313,0.50375
34.04,3.0096,2.262,0.74751
34.06,2.803,1.8717,0.93136
34.08,2.6423,1.5946,1.0477
34.1,2.5472,1.4494,1.0978
34.12,2.5296,1.4392,1.0904
34.14,2.5928,1.5617,1.0311
34.16,2.7328,1.7918,0.94102
34.18,2.9386,2.1078,0.83081
34.2,3.194,2.4832,0.71087
34.22,3.479,2.8909,0.58815
34.24,3.7712,3.305,0.46622
34.26,4.0471,3.7008,0.34623
34.28,4.2832,4.055,0.22816
34.3,4.4573,4.345,0.11229
34.32,4.5492,4.5484,0.00079295
34.34,4.5419,4.6451,-0.1032
34.36,4.4222,4.6173,-0.19508
34.38,4.1817,4.4497,-0.268
34.4,3.8175,4.1371,-0.31964
34.42,3.3324,3.6732,-0.34086
34.44,2.7352,3.0721,-0.33692
34.46,2.0402,2.3507,-0.31054
34.48,1.2663,1.5334,-0.26715
34.5,0.43596,0.65038,-0.21441
34.52,-0.42625,-0.26649,-0.15976
34.54,-1.295,-1.186,-0.10908
34.56,-2.1457,-2.0807,-0.064966
34.58,-2.955,-2.9281,-0.02697
34.6,-3.702,-3.711,0.0090157
34.62,-4.3678,-4.4171,0.049265
34.64,-4.9361,-5.0367,0.10068
34.66,-5.3923,-5.5606,0.16835
34.68,-5.7238,-5.9818,0.25806
34.7,-5.9195,-6.2868,0.36735
34.72,-5.9703,-6.4599,0.4896
34.74,-5.8696,-6.4838,0.61421
34.76,-5.6142,-6.3415,0.72739
34.78,-5.2053,-6.0191,0.81375
34.8,-4.65,-5.5084,0.85841
34.82,-3.9617,-4.8108,0.84912
34.84,-3.1613,-3.9396,0.77835
34.86,-2.2764,-2.9223,0.64594
34.88,-1.3411,-1.7991,0.45802
34.9,-0.39411,-0.62129,0.22718
34.92,0.52355,0.55062,-0.027065
34.94,1.3713,1.6538,-0.28253
34.96,2.1121,2.6275,-0.51548
34.98,2.7154,3.4181,-0.70271
35,3.1602,3.9856,-0.82547
35.02,3.4362,4.3079,-0.87167
35.04,3.5455,4.3835,-0.83805
35.06,3.5018,4.2327,-0.73095
35.08,3.3292,3.8937,-0.56458
35.1,3.0598,3.4202,-0.3604
35.12,2.7305,2.875,-0.1445
35.14,2.3793,2.3217,0.057612
35.16,2.0416,1.8206,0.22101
35.18,1.7473,1.4189,0.32841
35.2,1.5179,1.1466,0.37124
35.22,1.3653,1.0174,0.34795
35.24,1.2916,1.0193,0.27233
35.26,1.2896,1.1308,0.15884
35.28,1.3446,1.3143,0.030309
35.3,1.4365,1.5294,-0.092907
35.32,1.5427,1.7339,-0.19118
35.34,1.6404,1.8911,-0.25069
35.36,1.7093,1.9741,-0.26481
35.38,1.7329,1.9674,-0.23452
35.4,1.6999,1.8675,-0.16766
35.42,1.6046,1.6817,-0.077067
35.44,1.4468,1.4229,0.023894
35.46,1.2312,1.1092,0.122
35.48,0.96603,0.76451,0.20152
35.5,0.66225,0.40581,0.25644
35.52,0.33212,0.0474,0.28472
35.54,-0.01183,-0.29723,0.2854
35.56,-0.35772,-0.61922,0.2615
35.58,-0.69485,-0.91412,0.21927
35.6,-1.0141,-1.1769,0.16281
35.62,-1.3076,-1.4072,0.099617
35.64,-1.569,-1.6019,0.032934
35.66,-1.7925,-1.7635,-0.029028
35.68,-1.9727,-1.89,-0.08265
35.7,-2.1037,-1.982,-0.12168
35.72,-2.1791,-2.0386,-0.14056
35.74,-2.192,-2.0572,-0.13479
35.76,-2.1345,-2.0313,-0.10325
35.78,-1.999,-1.9543,-0.044665
35.8,-1.7784,-1.8115,0.03317
35.82,-1.4677,-1.5876,0.11992
35.84,-1.0649,-1.2673,0.20235
35.86,-0.57278,-0.83764,0.26486
35.88,0.00080067,-0.29365,0.29445
35.9,0.64154,0.36488,0.27667
35.92,1.3288,1.1192,0.20963
35.94,2.0362,1.9419,0.094327
35.96,2.7325,2.7894,-0.056897
35.98,3.3838,3.616,-0.23218
36,3.9558,4.3605,-0.40473
36.02,4.4164,4.967,-0.5506
36.04,4.7385,5.3878,-0.64934
36.06,4.9023,5.5879,-0.68561
36.08,4.8971,5.5484,-0.65135
36.1,4.7223,5.2726,-0.55029
36.12,4.3878,4.779,-0.39125
36.14,3.9123,4.1011,-0.18875
36.16,3.3225,3.2911,0.031355
36.18,2.6499,2.4022,0.24775
36.2,1.9288,1.4882,0.44061
36.22,1.1927,0.5993,0.5934
36.24,0.47231,-0.22314,0.69545
36.26,-0.20679,-0.94909,0.7423
36.28,-0.82554,-1.5602,0.73464
36.3,-1.3721,-2.0523,0.68016
36.32,-1.8418,-2.4266,0.58482
36.34,-2.2364,-2.6958,0.45943
36.36,-2.5632,-2.8788,0.31564
36.38,-2.8332,-2.9963,0.16315
36.4,-3.0598,-3.0711,0.01132
36.42,-3.2571,-3.1245,-0.13266
36.44,-3.4386,-3.176,-0.26257
36.46,-3.6157,-3.2412,-0.37452
36.48,-3.7975,-3.3337,-0.46382
36.5,-3.9896,-3.4547,-0.53492
36.52,-4.1943,-3.6073,-0.58701
36.54,-4.4107,-3.7902,-0.62045
36.56,-4.635,-3.9953,-0.63965
36.58,-4.861,-4.2127,-0.64833
36.6,-5.081,-4.4321,-0.64887
36.62,-5.2861,-4.6423,-0.64379
36.64,-5.4669,-4.8349,-0.63203
36.66,-5.6145,-5.0024,-0.61205
36.68,-5.7199,-5.1392,-0.58062
36.7,-5.7751,-5.2393,-0.53578
36.72,-5.7728,-5.306,-0.46677
36.74,-5.7067,-5.3284,-0.37831
36.76,-5.5714,-5.3025,-0.2689
36.78,-5.3629,-5.2207,-0.14218
36.8,-5.0786,-5.0741,-0.0044847
36.82,-4.7181,-4.8521,0.134
36.84,-4.2835,-4.5438,0.26029
36.86,-3.78,-4.1461,0.36613
36.88,-3.2164,-3.6543,0.43786
36.9,-2.6051,-3.0718,0.46664
36.92,-1.9622,-2.4115,0.44929
36.94,-1.3064,-1.6942,0.3878
36.96,-0.65897,-0.94587,0.2869
36.98,-0.041394,-0.19963,0.15824
37,0.52563,0.50732,0.018308
37.02,1.0241,1.144,-0.11986
37.04,1.4405,1.6791,-0.23854
37.06,1.7669,2.0881,-0.32121
37.08,2.0019,2.3604,-0.35845
37.1,2.1511,2.4974,-0.34628
37.12,2.2265,2.5119,-0.28542
37.14,2.2453,2.4282,-0.18288
37.16,2.2287,2.2818,-0.053126
37.18,2.1995,2.1105,0.088949
37.2,2.1801,1.9533,0.22688
37.22,2.1909,1.8446,0.34631
37.24,2.248,1.811,0.43704
37.26,2.3625,1.8687,0.49382
37.28,2.5397,2.0197,0.52004
37.3,2.7794,2.2629,0.51655
37.32,3.0761,2.5781,0.49802
37.34,3.4202,2.9471,0.47312
37.36,3.7988,3.3482,0.45062
37.38,4.1966,3.7619,0.43473
37.4,4.5971,4.171,0.42616
37.42,4.983,4.5639,0.41913
37.44,5.3365,4.9291,0.4074
37.46,5.6396,5.259,0.38056
37.48,5.8746,5.544,0.33065
37.5,6.0243,5.7695,0.25478
37.52,6.0727,5.92,0.15269
37.54,6.0057,5.9714,0.034343
37.56,5.8129,5.8991,-0.086203
37.58,5.4882,5.6847,-0.19646
37.6,5.0315,5.3108,-0.27928
37.62,4.4495,4.7707,-0.32115
37.64,3.7563,4.0729,-0.31658
37.66,2.9731,3.2367,-0.26363
37.68,2.1277,2.2965,-0.16878
37.7,1.2531,1.2963,-0.043203
37.72,0.38528,0.28673,0.09855
37.74,-0.43851,-0.67981,0.2413
37.76,-1.1826,-1.5519,0.36928
37.78,-1.8148,-2.29,0.47518
37.8,-2.3088,-2.8604,0.55168
37.82,-2.645,-3.2415,0.59652
37.84,-2.8125,-3.4214,0.60896
37.86,-2.8089,-3.4023,0.59334
37.88,-2.6411,-3.1884,0.54728
37.9,-2.3242,-2.8,0.47575
37.92,-1.8815,-2.2596,0.37811
37.94,-1.3425,-1.5993,0.2568
37.96,-0.74198,-0.85409,0.11211
37.98,-0.11798,-0.070759,-0.047225
38,0.49054,0.70316,-0.21262
38.02,1.0459,1.4188,-0.37295
38.04,1.5139,2.0298,-0.51591
38.06,1.8666,2.4919,-0.62532
38.08,2.0835,2.765,-0.6815
38.1,2.1538,2.8384,-0.68466
38.12,2.0768,2.7044,-0.62759
38.14,1.8623,2.3754,-0.51304
38.16,1.5298,1.8793,-0.34951
38.18,1.1068,1.2584,-0.15159
38.2,0.62755,0.56393,0.06362
38.22,0.12945,-0.14891,0.27836
38.24,-0.34914,-0.82261,0.47348
38.26,-0.77209,-1.4054,0.63334
38.28,-1.1083,-1.8551,0.74683
38.3,-1.334,-2.1354,0.80139
38.32,-1.4347,-2.229,0.79434
38.34,-1.4063,-2.1304,0.72408
38.36,-1.2555,-1.8467,0.59119
38.38,-0.99915,-1.402,0.40289
38.4,-0.6631,-0.8334,0.1703
38.42,-0.28017,-0.18798,-0.092185
38.44,0.11252,0.48162,-0.3691
38.46,0.47646,1.1134,-0.63693
38.48,0.77487,1.6496,-0.87474
38.5,0.97569,2.038,-1.0623
38.52,1.0541,2.2428,-1.1887
38.54,0.99437,2.2245,-1.2301
38.56,0.79109,1.988,-1.197
38.58,0.44921,1.5398,-1.0906
38.6,-0.016574,0.9002,-0.91678
38.62,-0.58333,0.12231,-0.70564
38.64,-1.2219,-0.7464,-0.47552
38.66,-1.8994,-1.6515,-0.24789
38.68,-2.5813,-2.5395,-0.041823
38.7,-3.2341,-3.3639,0.12979
38.72,-3.827,-4.0875,0.26048
38.74,-4.3332,-4.6833,0.35018
38.76,-4.7306,-5.1362,0.40559
38.78,-5.0027,-5.4377,0.43498
38.8,-5.1382,-5.5855,0.4473
38.82,-5.1311,-5.5825,0.4514
38.84,-4.9803,-5.4327,0.45241
38.86,-4.6894,-5.1398,0.45037
38.88,-4.2669,-4.7098,0.44284
38.9,-3.7259,-4.1504,0.42448
38.92,-3.0838,-3.4731,0.38922
38.94,-2.3627,-2.6955,0.33275
38.96,-1.5883,-1.8402,0.25184
38.98,-0.78966,-0.93858,0.14893
39,0.0023792,-0.027424,0.029803
39.02,0.7563,0.85188,-0.095584
39.04,1.4419,1.6583,-0.21647
39.06,2.0318,2.3523,-0.32042
39.08,2.5039,2.9002,-0.39632
39.1,2.842,3.2789,-0.43691
39.12,3.0376,3.4751,-0.43747
39.14,3.0899,3.4917,-0.40177
39.16,3.0062,3.3407,-0.33454
39.18,2.8007,3.0463,-0.24559
39.2,2.4937,2.6393,-0.14555
39.22,2.1096,2.1563,-0.046654
39.24,1.6754,1.6343,0.041154
39.26,1.2184,1.1087,0.10972
39.28,0.7648,0.61077,0.15403
39.3,0.33759,0.16484,0.17275
39.32,-0.044228,-0.21034,0.16611
39.34,-0.36682,-0.50492,0.13811
39.36,-0.62194,-0.71361,0.091671
39.38,-0.80708,-0.83896,0.03188
39.4,-0.92521,-0.88712,-0.03809
39.42,-0.98424,-0.86936,-0.11488
39.44,-0.9962,-0.80026,-0.19594
39.46,-0.9761,-0.69677,-0.27933
39.48,-0.94075,-0.57833,-0.36242
39.5,-0.90731,-0.46467,-0.44264
39.52,-0.89186,-0.37558,-0.51629
39.54,-0.90806,-0.32869,-0.57937
39.56,-0.96586,-0.33779,-0.62807
39.58,-1.0706,-0.41219,-0.65836
39.6,-1.2222,-0.5528,-0.66937
39.62,-1.4153,-0.75913,-0.65616
39.64,-1.6393,-1.0118,-0.6275
39.66,-1.879,-1.2994,-0.57967
39.68,-2.1161,-1.5974,-0.51874
39.7,-2.3301,-1.8807,-0.44947
39.72,-2.5004,-2.1234,-0.37696
39.74,-2.6075,-2.3025,-0.30496
39.76,-2.6351,-2.3977,-0.23738
39.78,-2.5709,-2.3947,-0.17619
39.8,-2.4081,-2.2861,-0.12205
39.82,-2.146,-2.071,-0.074979
39.84,-1.7899,-1.7546,-0.035354
39.86,-1.3513,-1.3485,-0.0028109
39.88,-0.8469,-0.86978,0.022876
39.9,-0.29764,-0.3403,0.04266
39.92,0.27283,0.21495,0.057876
39.94,0.83986,0.76777,0.072097
39.96,1.3796,1.2904,0.089273
39.98,1.871,1.7562,0.11476
40,2.2967,2.143,0.1537
40.02,2.6452,2.4345,0.21068
40.04,2.9104,2.6228,0.28766
40.06,3.0926,2.7089,0.38371
40.08,3.1972,2.7031,0.49411
40.1,3.2339,2.6233,0.61058
40.12,3.2152,2.4927,0.72252
40.14,3.1545,2.3365,0.81804
40.16,3.0647,2.1774,0.88733
40.18,2.9566,2.0337,0.92281
40.2,2.8376,1.917,0.92057
40.22,2.7117,1.832,0.87971
40.24,2.5793,1.7735,0.80581
40.26,2.4374,1.7274,0.71001
40.28,2.2809,1.6824,0.5985
40.3,2.1034,1.6194,0.48406
40.32,1.8987,1.5249,0.37379
40.34,1.6612,1.3883,0.27291
40.36,1.3875,1.2055,0.18203
40.38,1.0762,0.97599,0.10023
40.4,0.72852,0.70292,0.025607
40.42,0.34811,0.39444,-0.046327
40.44,-0.059183,0.058526,-0.11771
40.46,-0.48578,-0.29273,-0.19305
40.48,-0.92279,-0.65444,-0.26835
40.5,-1.3605,-1.0157,-0.34489
40.52,-1.7889,-1.3698,-0.41911
40.54,-2.1975,-1.7111,-0.48644
40.56,-2.5761,-2.0344,-0.54168
40.58,-2.9145,-2.3356,-0.57893
40.6,-3.2024,-2.6093,-0.59307
40.62,-3.4296,-2.851,-0.57852
40.64,-3.5859,-3.0554,-0.53049
40.66,-3.6613,-3.2096,-0.45168
40.68,-3.6464,-3.3153,-0.33111
40.7,-3.5329,-3.3505,-0.18243
40.72,-3.3145,-3.2989,-0.01558
40.74,-2.9881,-3.1496,0.16147
40.76,-2.5547,-2.8789,0.32415
40.78,-2.0206,-2.4762,0.45556
40.8,-1.3981,-1.9329,0.53479
40.82,-0.70608,-1.258,0.55188
40.84,0.030889,-0.46943,0.50032
40.86,0.78312,0.3978,0.38532
40.88,1.5179,1.2969,0.22102
40.9,2.2018,2.1711,0.030708
40.92,2.8035,2.9625,-0.15896
40.94,3.2968,3.6123,-0.31551
40.96,3.6628,4.0776,-0.41479
40.98,3.8922,4.3298,-0.43757
41,3.986,4.3624,-0.3764
41.02,3.9552,4.1909,-0.23573
41.04,3.82,3.8509,-0.030899
41.06,3.6071,3.394,0.21311
41.08,3.3471,2.8793,0.46786
41.1,3.0712,2.3669,0.70434
41.12,2.808,1.9105,0.89752
41.14,2.5806,1.5506,1.03
41.16,2.4049,1.3126,1.0923
41.18,2.2886,1.2015,1.087
41.2,2.2306,1.213,1.0176
41.22,2.2225,1.3212,0.90128
41.24,2.2494,1.496,0.75348
41.26,2.2922,1.7039,0.58833
41.28,2.3296,1.9097,0.41989
41.3,2.3399,2.0805,0.25945
41.32,2.3034,2.1906,0.11281
41.34,2.2032,2.2195,-0.016346
41.36,2.0268,2.1539,-0.12718
41.38,1.7664,1.9829,-0.21651
41.4,1.4197,1.7062,-0.28645
41.42,0.98977,1.3258,-0.33605
41.44,0.48506,0.84871,-0.36365
41.46,-0.080788,0.28785,-0.36864
41.48,-0.68939,-0.3397,-0.34969
41.5,-1.3182,-1.0119,-0.30631
41.52,-1.9415,-1.7016,-0.23993
41.54,-2.5312,-2.3776,-0.15357
41.56,-3.0586,-3.0054,-0.053235
41.58,-3.496,-3.5502,0.054181
41.6,-3.818,-3.9742,0.15617
41.62,-4.004,-4.2474,0.24334
41.64,-4.0395,-4.3434,0.30386
41.66,-3.9176,-4.2442,0.32662
41.68,-3.6399,-3.942,0.30215
41.7,-3.2169,-3.451,0.23408
41.72,-2.6675,-2.7783,0.11075
41.74,-2.018,-1.9701,-0.047911
41.76,-1.3003,-1.0699,-0.2304
41.78,-0.54949,-0.13224,-0.41724
41.8,0.19871,0.78551,-0.5868
41.82,0.91045,1.6345,-0.72409
41.84,1.5563,2.3593,-0.80301
41.86,2.113,2.9315,-0.81842
41.88,2.5651,3.3319,-0.76675
41.9,2.9048,3.5584,-0.6536
41.92,3.1321,3.624,-0.4919
41.94,3.2532,3.5543,-0.3011
41.96,3.2794,3.3797,-0.10033
41.98,3.2246,3.1386,0.08606
42,3.1039,2.8637,0.24018
42.02,2.9311,2.581,0.35008
42.04,2.7177,2.3094,0.40829
42.06,2.4721,2.0558,0.41624
42.08,2.199,1.8246,0.37438
42.1,1.9,1.6054,0.29459
42.12,1.5738,1.3861,0.18763
42.14,1.2176,1.1531,0.064501
42.16,0.82782,0.89111,-0.063282
42.18,0.40156,0.58778,-0.18622
42.2,-0.06288,0.23411,-0.29699
42.22,-0.56507,-0.1764,-0.38867
42.24,-1.102,-0.64144,-0.46059
42.26,-1.6681,-1.1602,-0.50786
42.28,-2.2549,-1.7235,-0.53138
42.3,-2.8517,-2.3182,-0.53355
42.32,-3.4458,-2.9282,-0.51758
42.34,-4.0228,-3.535,-0.4878
42.36,-4.5676,-4.1184,-0.44919
42.38,-5.0646,-4.6588,-0.40583
42.4,-5.4988,-5.1369,-0.36191
42.42,-5.8557,-5.5352,-0.32055
42.44,-6.1228,-5.8392,-0.28364
42.46,-6.2894,-6.0372,-0.25224
42.48,-6.3478,-6.1204,-0.22738
42.5,-6.2932,-6.0829,-0.2103
42.52,-6.1251,-5.9215,-0.20357
42.54,-5.8467,-5.6375,-0.20918
42.56,-5.466,-5.2351,-0.23088
42.58,-4.9953,-4.7241,-0.27121
42.6,-4.4511,-4.1202,-0.33084
42.62,-3.8535,-3.4456,-0.40794
42.64,-3.2253,-2.728,-0.4973
42.66,-2.5908,-2.0004,-0.5904
42.68,-1.9736,-1.2973,-0.67634
42.7,-1.396,-0.6528,-0.74318
42.72,-0.87623,-0.097205,-0.77903
42.74,-0.42788,0.34912,-0.77699
42.76,-0.058427,0.67144,-0.72986
42.78,0.23102,0.87193,-0.64091
42.8,0.44564,0.96181,-0.51617
42.82,0.59617,0.9615,-0.36533
42.84,0.69762,0.89837,-0.20075
42.86,0.76775,0.80288,-0.035122
42.88,0.82527,0.70497,0.1203
42.9,0.88814,0.63189,0.25626
42.92,0.97204,0.60252,0.36953
42.94,1.0891,0.63459,0.45454
42.96,1.2472,0.73354,0.51364
42.98,1.4491,0.90126,0.54782
43,1.6927,1.1346,0.55819
43.02,1.9712,1.4253,0.54594
43.04,2.2731,1.7612,0.51192
43.06,2.5835,2.1263,0.45711
43.08,2.8843,2.5012,0.38306
43.1,3.156,2.8633,0.2927
43.12,3.3787,3.1844,0.19433
43.14,3.5333,3.4384,0.094843
43.16,3.6032,3.6001,0.0031347
43.18,3.5761,3.6458,-0.069753
43.2,3.4445,3.5613,-0.11676
43.22,3.2076,3.3378,-0.13024
43.24,2.871,2.979,-0.10805
43.26,2.4474,2.499,-0.051643
43.28,1.9558,1.9209,0.034952
43.3,1.4208,1.2795,0.14128
43.32,0.87051,0.61397,0.25654
43.34,0.33555,-0.038785,0.37434
43.36,-0.15346,-0.63977,0.48631
43.38,-0.56774,-1.1537,0.58599
43.4,-0.88231,-1.5506,0.6683
43.42,-1.0777,-1.808,0.73025
43.44,-1.1415,-1.9103,0.76877
43.46,-1.0693,-1.8511,0.78187
43.48,-0.86499,-1.6304,0.76543
43.5,-0.54129,-1.2598,0.71847
43.52,-0.11878,-0.75819,0.63941
43.54,0.37507,-0.15358,0.52865
43.56,0.90767,0.51788,0.38979
43.58,1.4435,1.2127,0.23078
43.6,1.9464,1.8828,0.063623
43.62,2.3827,2.48,-0.097289
43.64,2.7235,2.9593,-0.23575
43.66,2.9469,3.2833,-0.33645
43.68,3.0397,3.4287,-0.38898
43.7,2.9988,3.3808,-0.38198
43.72,2.8305,3.1458,-0.31532
43.74,2.5503,2.7469,-0.19657
43.76,2.181,2.2186,-0.037579
43.78,1.7503,1.6073,0.14304
43.8,1.2882,0.96136,0.32689
43.82,0.82425,0.33345,0.4908
43.84,0.38457,-0.23314,0.61771
43.86,-0.0098745,-0.70447,0.6946
43.88,-0.34496,-1.0604,0.71544
43.9,-0.61394,-1.2923,0.67834
43.92,-0.81726,-1.4096,0.59237
43.94,-0.96156,-1.4276,0.466
43.96,-1.0581,-1.3759,0.31785
43.98,-1.1207,-1.2844,0.16373
44,-1.1638,-1.1815,0.017658
44.02,-1.2006,-1.0948,-0.10583
44.04,-1.2412,-1.0373,-0.20393
44.06,-1.2919,-1.0221,-0.26978
44.08,-1.3543,-1.0491,-0.30519
44.1,-1.4255,-1.1107,-0.31483
44.12,-1.4989,-1.1944,-0.30444
44.14,-1.5645,-1.2844,-0.28006
44.16,-1.6105,-1.364,-0.24652
44.18,-1.6241,-1.4171,-0.207
44.2,-1.5929,-1.4298,-0.16311
44.22,-1.506,-1.3907,-0.11536
44.24,-1.3549,-1.2913,-0.063652
44.26,-1.1344,-1.1218,-0.012591
44.28,-0.84321,-0.88158,0.038366
44.3,-0.48485,-0.56009,0.075246
44.32,-0.067642,-0.16453,0.096884
44.34,0.39504,0.30073,0.094313
44.36,0.88515,0.82703,0.058122
44.38,1.3807,1.3939,-0.013132
44.4,1.8572,1.9742,-0.11709
44.42,2.2888,2.5344,-0.24553
44.44,2.6512,3.0353,-0.38408
44.46,2.9229,3.4378,-0.51492
44.48,3.088,3.7067,-0.61867
44.5,3.1376,3.8162,-0.67855
44.52,3.0709,3.7529,-0.68194
44.54,2.8958,3.5204,-0.6246
44.56,2.628,3.1352,-0.50714
44.58,2.29,2.634,-0.34406
44.6,1.9084,2.06,-0.1516
44.62,1.5118,1.4645,0.047336
44.64,1.1278,0.89716,0.23067
44.66,0.7804,0.4007,0.3797
44.68,0.48771,0.0066097,0.4811
44.7,0.26072,-0.26818,0.5289
44.72,0.10254,-0.42098,0.52352
44.74,0.0086542,-0.46393,0.47258
44.76,-0.032075,-0.41964,0.38756
44.78,-0.035842,-0.31768,0.28184
44.8,-0.021903,-0.19121,0.1693
44.82,-0.010462,-0.07078,0.060318
44.84,-0.020616,0.012878,-0.033495
44.86,-0.068564,0.039281,-0.10784
44.88,-0.16619,-0.0058581,-0.16033
44.9,-0.32011,-0.13321,-0.1869
44.92,-0.53123,-0.3427,-0.18853
44.94,-0.7947,-0.62925,-0.16545
44.96,-1.1004,-0.9819,-0.11849
44.98,-1.4337,-1.3836,-0.050071
45,-1.7765,-1.813,0.036475
45.02,-2.1089,-2.2444,0.13543
45.04,-2.4103,-2.65,0.23969
45.06,-2.6611,-3.0002,0.33911
45.08,-2.8444,-3.2693,0.42485
45.1,-2.9472,-3.432,0.48482
45.12,-2.9617,-3.4762,0.51447
45.14,-2.8859,-3.3858,0.49996
45.16,-2.7239,-3.1678,0.44397
45.18,-2.4857,-2.832,0.34622
45.2,-2.1866,-2.4023,0.21569
45.22,-1.8453,-1.9087,0.063333
45.24,-1.4829,-1.3852,-0.097698
45.26,-1.1204,-0.86855,-0.25183
45.28,-0.77718,-0.3935,-0.38369
45.3,-0.4692,0.012639,-0.48184
45.32,-0.20759,0.32846,-0.53605
45.34,0.0019358,0.54725,-0.54531
45.36,0.15916,0.67116,-0.51199
45.38,0.26875,0.71222,-0.44347
45.4,0.339,0.69263,-0.35364
45.42,0.38029,0.63867,-0.25838
45.44,0.40327,0.57645,-0.17318
45.46,0.41717,0.52892,-0.11175
45.48,0.42841,0.51402,-0.085612
45.5,0.43973,0.53791,-0.098185
45.52,0.44991,0.59697,-0.14707
45.54,0.45416,0.67686,-0.2227
45.56,0.44502,0.76041,-0.31539
45.58,0.41364,0.82088,-0.40725
45.6,0.35125,0.83532,-0.48407
45.62,0.25058,0.78493,-0.53435
45.64,0.10696,0.65853,-0.55157
45.66,-0.080928,0.45402,-0.53495
45.68,-0.31078,0.17921,-0.48999
45.7,-0.57691,-0.15149,-0.42542
45.72,-0.8708,-0.51765,-0.35315
45.74,-1.1819,-0.89736,-0.28452
45.76,-1.4984,-1.2706,-0.22786
45.78,-1.8083,-1.6213,-0.18697
45.8,-2.0995,-1.938,-0.16152
45.82,-2.3605,-2.2153,-0.14518
45.84,-2.5806,-2.45,-0.13056
45.86,-2.7496,-2.6389,-0.11075
45.88,-2.8585,-2.7801,-0.078379
45.9,-2.899,-2.8667,-0.032324
45.92,-2.8645,-2.888,0.023486
45.94,-2.7507,-2.8311,0.080396
45.96,-2.5559,-2.6835,0.1276
45.98,-2.2825,-2.4354,0.15288
46,-1.9374,-2.0839,0.14643
46.02,-1.5322,-1.6351,0.10297
46.04,-1.083,-1.1041,0.021114
46.06,-0.61012,-0.51984,-0.090281
46.08,-0.13615,0.08156,-0.21771
46.1,0.3156,0.65965,-0.34405
46.12,0.7233,1.1732,-0.4499
46.14,1.0688,1.5864,-0.51763
46.16,1.3394,1.8736,-0.53419
46.18,1.5295,2.022,-0.49252
46.2,1.6409,2.0345,-0.39356
46.22,1.683,1.9282,-0.2452
46.24,1.6711,1.7338,-0.062616
46.26,1.6256,1.4911,0.13455
46.28,1.5689,1.2432,0.32569
46.3,1.523,1.0325,0.49051
46.32,1.5074,0.89583,0.61161
46.34,1.5366,0.85918,0.67739
46.36,1.6183,0.93796,0.68029
46.38,1.7528,1.1298,0.62303
46.4,1.9329,1.425,0.50789
46.42,2.1445,1.7967,0.3477
46.44,2.3678,2.2053,0.16242
46.46,2.5797,2.6108,-0.031089
46.48,2.7563,2.9695,-0.2132
46.5,2.8746,3.2407,-0.36612
46.52,2.9157,3.39,-0.47429
46.54,2.8665,3.393,-0.52646
46.56,2.7211,3.2379,-0.51676
46.58,2.4815,2.9272,-0.44569
46.6,2.158,2.4774,-0.31937
46.62,1.768,1.9146,-0.1466
46.64,1.3352,1.2787,0.05656
46.66,0.88715,0.61279,0.27436
46.68,0.45336,-0.036659,0.49002
46.7,0.062878,-0.62499,0.68787
46.72,-0.25801,-1.1123,0.85431
46.74,-0.48782,-1.4665,0.9787
46.76,-0.61144,-1.6684,1.0569
46.78,-0.62128,-1.7037,1.0825
46.8,-0.51773,-1.5718,1.0541
46.82,-0.30917,-1.29,0.98084
46.84,-0.011211,-0.87805,0.86684
46.86,0.35441,-0.36537,0.71978
46.88,0.76149,0.20938,0.55212
46.9,1.1813,0.80619,0.37512
46.92,1.5847,1.3839,0.20081
46.94,1.9443,1.8977,0.046619
46.96,2.2365,2.3131,-0.076543
46.98,2.4431,2.6015,-0.15837
47,2.5525,2.7453,-0.19278
47.02,2.5605,2.7392,-0.17869
47.04,2.4698,2.5886,-0.11881
47.06,2.2896,2.3127,-0.02311
47.08,2.0344,1.9396,0.094742
47.1,1.7216,1.5034,0.21812
47.12,1.3701,1.0408,0.32923
47.14,0.99797,0.58575,0.41222
47.16,0.6209,0.16675,0.45414
47.18,0.25063,-0.19971,0.45034
47.2,-0.10561,-0.50288,0.39727
47.22,-0.44523,-0.74768,0.30246
47.24,-0.76974,-0.94735,0.17761
47.26,-1.0837,-1.1205,0.03681
47.28,-1.3932,-1.2891,-0.10407
47.3,-1.7045,-1.4741,-0.2304
47.32,-2.0224,-1.6921,-0.33035
47.34,-2.349,-1.9517,-0.39735
47.36,-2.6829,-2.2557,-0.42717
47.38,-3.0189,-2.596,-0.4229
47.4,-3.348,-2.9578,-0.3902
47.42,-3.6583,-3.3207,-0.33756
47.44,-3.9357,-3.6628,-0.2729
47.46,-4.1653,-3.9577,-0.20755
47.48,-4.3328,-4.1838,-0.14901
47.5,-4.4256,-4.3223,-0.10338
47.52,-4.4344,-4.3589,-0.075465
47.54,-4.3533,-4.2882,-0.065149
47.56,-4.1814,-4.1076,-0.073878
47.58,-3.9222,-3.8232,-0.098936
47.6,-3.5835,-3.4472,-0.13627
47.62,-3.1771,-2.9966,-0.18057
47.64,-2.7181,-2.4923,-0.22584
47.66,-2.2232,-1.9562,-0.26703
47.68,-1.71,-1.4118,-0.29819
47.7,-1.1957,-0.88117,-0.31458
47.72,-0.69596,-0.38287,-0.31308
47.74,-0.22367,0.068634,-0.2923
47.76,0.21136,0.46289,-0.25153
47.78,0.60309,0.7986,-0.19552
47.8,0.94922,1.0756,-0.12638
47.82,1.251,1.2995,-0.048483
47.84,1.5125,1.4802,0.032295
47.86,1.7402,1.6293,0.11096
47.88,1.9416,1.7603,0.18123
47.9,2.1241,1.8857,0.23842
47.92,2.2947,2.0147,0.27999
47.94,2.4581,2.1554,0.30273
47.96,2.6166,2.3127,0.30395
47.98,2.7696,2.4875,0.28208
48,2.913,2.6741,0.23889
48.02,3.0399,2.8652,0.17467
48.04,3.1409,3.0488,0.092075
48.06,3.2048,3.2102,-0.005385
48.08,3.2196,3.332,-0.11237
48.1,3.1738,3.3963,-0.22249
48.12,3.0575,3.3859,-0.32844
48.14,2.8635,3.2864,-0.42293
48.16,2.5884,3.0864,-0.498
48.18,2.2335,2.7816,-0.54815
48.2,1.8048,2.3722,-0.56743
48.22,1.3138,1.8676,-0.55382
48.24,0.77653,1.2834,-0.50685
48.26,0.21332,0.64142,-0.4281
48.28,-0.35257,-0.029051,-0.32352
48.3,-0.8962,-0.69595,-0.20025
48.32,-1.3926,-1.3243,-0.068318
48.34,-1.8187,-1.8808,0.062166
48.36,-2.1545,-2.3326,0.17814
48.38,-2.3852,-2.6534,0.26821
48.4,-2.5019,-2.8246,0.32276
48.42,-2.5024,-2.8421,0.33973
48.44,-2.3915,-2.7016,0.31018
48.46,-2.1802,-2.422,0.24188
48.48,-1.8849,-2.0288,0.14391
48.5,-1.5258,-1.5497,0.02389
48.52,-1.1254,-1.0266,-0.098761
48.54,-0.70596,-0.49615,-0.20981
48.56,-0.28841,0.0074463,-0.29586
48.58,0.10948,0.45614,-0.34666
48.6,0.47397,0.83187,-0.3579
48.62,0.7957,1.1264,-0.33071
48.64,1.0695,1.3421,-0.27254
48.66,1.2937,1.4883,-0.19453
48.68,1.469,1.5798,-0.11077
48.7,1.5972,1.632,-0.034765
48.72,1.6802,1.6577,0.022517
48.74,1.7187,1.6645,0.054218
48.76,1.7123,1.6537,0.058609
48.78,1.6587,1.6202,0.038584
48.8,1.5549,1.5536,0.0013519
48.82,1.3972,1.4418,-0.044611
48.84,1.1827,1.2728,-0.090119
48.86,0.9102,1.037,-0.12682
48.88,0.58094,0.72996,-0.14902
48.9,0.19954,0.35421,-0.15467
48.92,-0.22583,-0.081052,-0.14478
48.94,-0.68336,-0.56251,-0.12085
48.96,-1.158,-1.0726,-0.085395
48.98,-1.6321,-1.5906,-0.041486
49,-2.0862,-2.0965,0.010297
49.02,-2.5,-2.5676,0.067593
49.04,-2.8537,-2.9848,0.13111
49.06,-3.1289,-3.3287,0.19979
49.08,-3.31,-3.5796,0.2696
49.1,-3.3849,-3.72,0.33503
49.12,-3.3469,-3.7347,0.38783
49.14,-3.1946,-3.613,0.41835
49.16,-2.9333,-3.3507,0.4174
49.18,-2.5747,-2.9523,0.37756
49.2,-2.1371,-2.433,0.29598
49.22,-1.6439,-1.8189,0.17507
49.24,-1.1229,-1.1465,0.023524
49.26,-0.60423,-0.46028,-0.14396
49.28,-0.1177,0.19198,-0.30968
49.3,0.30913,0.76217,-0.45303
49.32,0.65351,1.2096,-0.55612
49.34,0.89938,1.5041,-0.60475
49.36,1.0388,1.6295,-0.59063
49.38,1.0727,1.5871,-0.51446
49.4,1.0101,1.3937,-0.38354
49.42,0.86792,1.0802,-0.21225
49.44,0.66835,0.68872,-0.020362
49.46,0.43697,0.26589,0.17108
49.48,0.19999,-0.14152,0.34152
49.5,-0.018302,-0.48875,0.47045
49.52,-0.19787,-0.75075,0.55288
49.54,-0.32469,-0.89106,0.56638
49.56,-0.3918,-0.91077,0.51897
49.58,-0.39961,-0.81796,0.41835
49.6,-0.35533,-0.62735,0.27202
49.62,-0.27178,-0.36883,0.097055
49.64,-0.16549,-0.075346,-0.090142
49.66,-0.054575,0.21506,-0.26964
49.68,0.043582,0.46516,-0.42158
49.7,0.1145,0.64566,-0.53117
49.72,0.14837,0.73354,-0.58518
49.74,0.14127,0.71824,-0.57697
49.76,0.095669,0.60243,-0.50676
49.78,0.020114,0.40187,-0.38176
49.8,-0.071783,0.14405,-0.21583
49.82,-0.16301,-0.13474,-0.028271
49.84,-0.23526,-0.39407,0.15881
49.86,-0.27119,-0.59353,0.32235
49.88,-0.25659,-0.69926,0.44267
49.9,-0.18218,-0.68714,0.50496
49.92,-0.044788,-0.54761,0.50282
49.94,0.15228,-0.28608,0.43836
49.96,0.39961,0.077619,0.32199
49.98,0.68284,0.51134,0.1715
50,0.98443,0.97519,0.0092418
50.02,1.2857,1.4264,-0.14068
50.04,1.5691,1.8286,-0.2595
50.06,1.8199,2.1485,-0.32859
50.08,2.0278,2.368,-0.34019
50.1,2.1874,2.4812,-0.29378
50.12,2.2985,2.4953,-0.19679
50.14,2.3651,2.4331,-0.067984
50.16,2.3944,2.3196,0.074879
50.18,2.3953,2.183,0.2123
50.2,2.3762,2.0485,0.32769
50.22,2.3444,1.9357,0.40867
50.24,2.3042,1.8552,0.44902
50.26,2.2569,1.8076,0.44922
50.28,2.2005,1.7865,0.41402
50.3,2.1306,1.7767,0.35388
50.32,2.0407,1.76,0.28072
50.34,1.9241,1.7175,0.20657
50.36,1.7746,1.6328,0.14183
50.38,1.5881,1.4944,0.09375
50.4,1.3631,1.2966,0.066541
50.42,1.1015,1.0405,0.060969
50.44,0.80851,0.73395,0.074556
50.46,0.49281,0.38995,0.10286
50.48,0.16565,0.025042,0.14061
50.5,-0.15981,-0.34146,0.18165
50.52,-0.46952,-0.69104,0.22152
50.54,-0.74963,-1.004,0.25435
50.56,-0.98748,-1.267,0.27947
50.58,-1.1727,-1.4613,0.2886
50.6,-1.2978,-1.5803,0.2825
50.62,-1.3589,-1.6211,0.26219
50.64,-1.3563,-1.5804,0.22405
50.66,-1.294,-1.4659,0.17189
50.68,-1.1796,-1.2888,0.10917
50.7,-1.0242,-1.0641,0.039948
50.72,-0.84088,-0.81111,-0.029777
50.74,-0.64421,-0.55042,-0.093794
50.76,-0.44887,-0.30296,-0.14591
50.78,-0.26856,-0.08887,-0.17969
50.8,-0.11492,0.076158,-0.19108
50.82,0.0033502,0.18171,-0.17836
50.84,0.081128,0.22219,-0.14106
50.86,0.11715,0.19954,-0.082391
50.88,0.11391,0.12192,-0.008011
50.9,0.077267,0.0025835,0.074683
50.92,0.01563,-0.14166,0.15729
50.94,-0.060996,-0.29257,0.23158
50.96,-0.14216,-0.43202,0.28986
50.98,-0.21807,-0.54556,0.32749
51,-0.28069,-0.62137,0.34068
51.02,-0.32447,-0.65355,0.32908
51.04,-0.34693,-0.64106,0.29413
51.06,-0.34878,-0.58885,0.24007
51.08,-0.33372,-0.50439,0.17067
51.1,-0.30794,-0.40172,0.093783
51.12,-0.27925,-0.29472,0.015472
51.14,-0.25614,-0.19713,-0.059006
51.16,-0.24668,-0.12202,-0.12465
51.18,-0.25749,-0.080623,-0.17686
51.2,-0.29283,-0.081661,-0.21117
51.22,-0.35394,-0.12873,-0.22521
51.24,-0.43867,-0.22149,-0.21718
51.26,-0.54141,-0.35459,-0.18683
51.28,-0.65346,-0.5185,-0.13495
51.3,-0.76365,-0.69805,-0.065594
51.32,-0.85935,-0.87374,0.014387
51.34,-0.92765,-1.0281,0.1005
51.36,-0.95663,-1.1359,0.17926
51.38,-0.93673,-1.1789,0.24215
51.4,-0.86193,-1.1417,0.27981
51.42,-0.73063,-1.0141,0.2835
51.44,-0.54622,-0.79358,0.24736
51.46,-0.3171,-0.48792,0.17082
51.48,-0.056231,-0.11188,0.055652
51.5,0.21981,0.30826,-0.088448
51.52,0.49225,0.74177,-0.24952
51.54,0.74173,1.1549,-0.41319
51.56,0.95005,1.5142,-0.56417
51.58,1.1018,1.7894,-0.68752
51.6,1.1858,1.9583,-0.77245
51.62,1.1956,2.0083,-0.81271
51.64,1.1303,1.936,-0.80576
51.66,0.99366,1.7498,-0.75616
51.68,0.79388,1.4673,-0.67339
51.7,0.542,1.1115,-0.56948
51.72,0.25068,0.71247,-0.46179
51.74,-0.06725,0.28649,-0.35374
51.76,-0.40001,-0.13901,-0.26101
51.78,-0.73781,-0.54614,-0.19167
51.8,-1.0733,-0.92634,-0.14699
51.82,-1.4017,-1.2751,-0.12667
51.84,-1.7205,-1.5954,-0.12502
51.86,-2.0283,-1.889,-0.13933
51.88,-2.3249,-2.1637,-0.16121
51.9,-2.6095,-2.4259,-0.18364
51.92,-2.8804,-2.6789,-0.20148
51.94,-3.1341,-2.9248,-0.2093
51.96,-3.3651,-3.1591,-0.20599
51.98,-3.5659,-3.3783,-0.18759
52,-3.7274,-3.5715,-0.15589
52.02,-3.8394,-3.7271,-0.11233
52.04,-3.8915,-3.8312,-0.060273
52.06,-3.8741,-3.8696,-0.0044645
52.08,-3.7796,-3.829,0.049411
52.1,-3.6035,-3.6975,0.094015
52.12,-3.3447,-3.4685,0.12374
52.14,-3.0067,-3.1387,0.13208
52.16,-2.5969,-2.7124,0.11549
52.18,-2.1271,-2.2022,0.075109
52.2,-1.6121,-1.6269,0.014791
52.22,-1.069,-1.0111,-0.057812
52.24,-0.5155,-0.3836,-0.1319
52.26,0.030945,0.22639,-0.19544
52.28,0.55494,0.79267,-0.23774
52.3,1.0439,1.2946,-0.25064
52.32,1.489,1.7191,-0.2301
52.34,1.8849,2.0633,-0.17845
52.36,2.2298,2.333,-0.1032
52.38,2.5247,2.5407,-0.015974
52.4,2.7723,2.703,0.069261
52.42,2.9759,2.8365,0.13937
52.44,3.1383,2.955,0.18332
52.46,3.261,3.067,0.19401
52.48,3.3438,3.1733,0.17048
52.5,3.3844,3.2676,0.11675
52.52,3.3791,3.3381,0.041067
52.54,3.3236,3.3688,-0.045182
52.56,3.2135,3.3436,-0.13009
52.58,3.0459,3.2495,-0.20359
52.6,2.82,3.0738,-0.25382
52.62,2.5382,2.8138,-0.27561
52.64,2.2068,2.4744,-0.26758
52.66,1.8358,2.0625,-0.22672
52.68,1.4389,1.5932,-0.15431
52.7,1.0328,1.0893,-0.0565
52.72,0.63619,0.57407,0.062121
52.74,0.26879,0.074559,0.19423
52.76,-0.050475,-0.38057,0.3301
52.78,-0.30474,-0.76338,0.45864
52.8,-0.48068,-1.0496,0.56889
52.82,-0.56975,-1.2185,0.64879
52.84,-0.56913,-1.2559,0.68674
52.86,-0.48217,-1.1589,0.6767
52.88,-0.31835,-0.93577,0.61742
52.9,-0.092669,-0.60552,0.51285
52.92,0.17552,-0.19757,0.37309
52.94,0.46412,0.25049,0.21364
52.96,0.75026,0.69732,0.052938
52.98,1.0122,1.1019,-0.089643
53,1.2315,1.4293,-0.19785
53.02,1.3939,1.6535,-0.25954
53.04,1.4913,1.7606,-0.26932
53.06,1.5209,1.7513,-0.23035
53.08,1.4857,1.6383,-0.15263
53.1,1.393,1.4442,-0.051233
53.12,1.2531,1.1966,0.056501
53.14,1.0777,0.92483,0.15288
53.16,0.87811,0.65399,0.22412
53.18,0.66396,0.40344,0.26052
53.2,0.44236,0.18313,0.25923
53.22,0.2175,-0.0080297,0.22553
53.24,-0.0091192,-0.17662,0.1675
53.26,-0.23796,-0.33518,0.097219
53.28,-0.47039,-0.49827,0.027879
53.3,-0.70751,-0.6792,-0.028309
53.32,-0.94901,-0.88656,-0.062452
53.34,-1.1922,-1.1237,-0.068555
53.36,-1.4317,-1.386,-0.045633
53.38,-1.6588,-1.6638,0.0050247
53.4,-1.8624,-1.9412,0.07875
53.42,-2.0294,-2.196,0.16656
53.44,-2.1458,-2.406,0.26021
53.46,-2.1978,-2.5498,0.35199
53.48,-2.1737,-2.6065,0.43284
53.5,-2.0643,-2.56,0.49569
53.52,-1.8648,-2.3995,0.53462
53.54,-1.5754,-2.1206,0.54514
53.56,-1.2017,-1.7263,0.52464
53.58,-0.75462,-1.2287,0.47405
53.6,-0.25059,-0.64516,0.39457
53.62,0.28984,-0.0018049,0.29164
53.64,0.84298,0.66943,0.17354
53.66,1.3836,1.3338,0.049861
53.68,1.8868,1.9568,-0.070051
53.7,2.3296,2.5041,-0.17455
53.72,2.6926,2.9443,-0.25161
53.74,2.9619,3.2577,-0.29582
53.76,3.1292,3.4328,-0.30359
53.78,3.1927,3.4673,-0.27452
53.8,3.1571,3.3712,-0.21412
53.82,3.0323,3.1621,-0.12979
53.84,2.8327,2.8649,-0.032233
53.86,2.5752,2.5101,0.065046
53.88,2.2779,2.1283,0.14958
53.9,1.958,1.7475,0.2105
53.92,1.6305,1.3902,0.24038
53.94,1.3071,1.0732,0.23393
53.96,0.99541,0.80196,0.19345
53.98,0.69884,0.57459,0.12426
54,0.41726,0.38181,0.035444
54.02,0.14772,0.20911,-0.061397
54.04,-0.11423,0.038967,-0.1532
54.06,-0.37316,-0.14568,-0.22747
54.08,-0.63241,-0.35849,-0.27392
54.1,-0.89299,-0.60747,-0.28553
54.12,-1.1528,-0.89308,-0.25976
54.14,-1.4066,-1.2079,-0.19866
54.16,-1.646,-1.5359,-0.11007
54.18,-1.8605,-1.8569,-0.0036539
54.2,-2.0389,-2.1462,0.10729
54.22,-2.1703,-2.3781,0.20782
54.24,-2.2458,-2.531,0.28516
54.26,-2.26,-2.5889,0.32899
54.28,-2.2114,-2.5441,0.33275
54.3,-2.1034,-2.3988,0.2954
54.32,-1.9436,-2.1646,0.22104
54.34,-1.7433,-1.8618,0.11846
54.36,-1.5166,-1.5168,0.00024656
54.38,-1.2784,-1.1587,-0.11978
54.4,-1.0435,-0.81581,-0.22769
54.42,-0.82456,-0.51232,-0.31224
54.44,-0.63153,-0.26508,-0.36645
54.46,-0.47075,-0.085435,-0.38531
54.48,-0.34482,0.028481,-0.3733
54.5,-0.25301,0.084607,-0.33762
54.52,-0.192,0.094742,-0.28674
54.54,-0.15693,0.076241,-0.23317
54.56,-0.14257,0.04506,-0.18763
54.58,-0.14439,0.013267,-0.15766
54.6,-0.15938,-0.011112,-0.14827
54.62,-0.18654,-0.026555,-0.15999
54.64,-0.22698,-0.037314,-0.18966
54.66,-0.2835,-0.052496,-0.231
54.68,-0.35998,-0.083948,-0.27603
54.7,-0.46038,-0.14413,-0.31625
54.72,-0.58774,-0.24195,-0.34579
54.74,-0.7432,-0.38617,-0.35703
54.76,-0.9252,-0.57838,-0.34683
54.78,-1.129,-0.8103,-0.31872
54.8,-1.3466,-1.0753,-0.27137
54.82,-1.5671,-1.3583,-0.20885
54.84,-1.7772,-1.6404,-0.13677
54.86,-1.9624,-1.9017,-0.060665
54.88,-2.1081,-2.1209,0.012732
54.9,-2.2013,-2.2778,0.076551
54.92,-2.2313,-2.3555,0.12426
54.94,-2.1913,-2.3412,0.14992
54.96,-2.0789,-2.2287,0.14983
54.98,-1.8968,-2.0184,0.12166
55,-1.6524,-1.7193,0.066885
55.02,-1.3575,-1.3474,-0.010035
55.04,-1.0269,-0.9269,-0.10004
55.06,-0.67775,-0.48546,-0.1923
55.08,-0.32719,-0.051931,-0.27526
55.1,0.0086173,0.34589,-0.33727
55.12,0.31608,0.68511,-0.36903
55.14,0.58521,0.95075,-0.36554
55.16,0.8102,1.1369,-0.32667
55.18,0.98943,1.2472,-0.2578
55.2,1.1251,1.294,-0.16887
55.22,1.2222,1.2954,-0.073157
55.24,1.2876,1.2714,0.016131
55.26,1.3283,1.2408,0.087457
55.28,1.3509,1.2222,0.1287
55.3,1.3602,1.2224,0.13771
55.32,1.3589,1.2418,0.11703
55.34,1.3476,1.2752,0.072415
55.36,1.3252,1.3114,0.013833
55.38,1.2895,1.3349,-0.045347
55.4,1.2383,1.332,-0.093682
55.42,1.1701,1.2916,-0.12145
55.44,1.0852,1.2078,-0.12258
55.46,0.98614,1.0794,-0.093229
55.48,0.8778,0.91434,-0.036543
55.5,0.7673,0.72469,0.042615
55.52,0.6634,0.52672,0.13668
55.54,0.5756,0.33916,0.23644
55.56,0.51314,0.18109,0.33205
55.58,0.4839,0.069145,0.41476
55.6,0.49347,0.015513,0.47796
55.62,0.54432,0.029598,0.51472
55.64,0.63543,0.1127,0.52273
55.66,0.7622,0.25955,0.50265
55.68,0.91672,0.45936,0.45736
55.7,1.0885,0.69543,0.39309
55.72,1.2654,0.94757,0.31785
55.74,1.4347,1.1941,0.2406
55.76,1.5841,1.4139,0.1702
55.78,1.703,1.5889,0.11404
55.8,1.7832,1.7056,0.077628
55.82,1.8193,1.7575,0.061796
55.84,1.8089,1.7446,0.064282
55.86,1.7523,1.6729,0.07942
55.88,1.6519,1.5531,0.098817
55.9,1.5116,1.3982,0.1134
55.92,1.3358,1.2211,0.11479
55.94,1.1291,1.0331,0.095974
55.96,0.89503,0.84029,0.054736
55.98,0.63664,0.64345,-0.0068164
56,0.35612,0.43963,-0.083507
56.02,0.05537,0.22225,-0.16688
56.04,-0.26342,-0.017053,-0.24637
56.06,-0.59704,-0.28517,-0.31188
56.08,-0.94063,-0.58608,-0.35454
56.1,-1.2872,-0.91962,-0.36753
56.12,-1.6273,-1.2768,-0.35051
56.14,-1.9495,-1.6462,-0.30332
56.16,-2.2408,-2.0089,-0.23194
56.18,-2.4874,-2.3419,-0.14548
56.2,-2.6757,-2.622,-0.053714
56.22,-2.7941,-2.8264,0.032291
56.24,-2.8336,-2.9361,0.10259
56.26,-2.7888,-2.9373,0.14854
56.28,-2.6592,-2.8236,0.1644
56.3,-2.4491,-2.598,0.1489
56.32,-2.1675,-2.267,0.099534
56.34,-1.8277,-1.8519,0.02426
56.36,-1.4463,-1.3778,-0.068553
56.38,-1.0422,-0.87272,-0.16945
56.4,-0.63452,-0.36809,-0.26643
56.42,-0.24185,0.10586,-0.34771
56.44,0.11964,0.52265,-0.40301
56.46,0.43717,0.86211,-0.42494
56.48,0.70215,1.1122,-0.41008
56.5,0.91049,1.2707,-0.36018
56.52,1.0625,1.3413,-0.27876
56.54,1.1624,1.3388,-0.17636
56.56,1.2173,1.2814,-0.064039
56.58,1.2362,1.1893,0.04691
56.6,1.2285,1.0832,0.14527
56.62,1.2033,0.98101,0.22232
56.64,1.1682,0.89585,0.27235
56.66,1.1285,0.83507,0.29341
56.68,1.0871,0.80074,0.28638
56.7,1.0446,0.78953,0.25506
56.72,0.99939,0.79133,0.20806
56.74,0.94859,0.79497,0.15362
56.76,0.88869,0.78818,0.10051
56.78,0.81647,0.76015,0.056323
56.8,0.72986,0.70128,0.028573
56.82,0.62855,0.60689,0.02166
56.84,0.51447,0.47409,0.040379
56.86,0.39191,0.30936,0.082546
56.88,0.26728,0.12377,0.14351
56.9,0.14861,-0.068988,0.2176
56.92,0.044751,-0.25044,0.29519
56.94,-0.035617,-0.40072,0.36511
56.96,-0.085025,-0.50384,0.41881
56.98,-0.098161,-0.5452,0.44703
57,-0.072611,-0.51641,0.4438
57.02,-0.0092516,-0.41722,0.40797
57.04,0.087753,-0.25491,0.34266
57.06,0.21138,-0.044222,0.25561
57.08,0.35256,0.19387,0.15869
57.1,0.50119,0.43811,0.063079
57.12,0.64733,0.66499,-0.017661
57.14,0.78221,0.85541,-0.073194
57.16,0.89914,0.99772,-0.098581
57.18,0.99386,1.0871,-0.093282
57.2,1.0647,1.1268,-0.062094
57.22,1.112,1.1272,-0.0152
57.24,1.1377,1.1015,0.036192
57.26,1.1441,1.064,0.080086
57.28,1.1332,1.0286,0.10462
57.3,1.1059,1.002,0.10388
57.32,1.0615,0.9849,0.076581
57.34,0.99764,0.97326,0.024382
57.36,0.91087,0.9528,-0.041933
57.38,0.79705,0.90881,-0.11176
57.4,0.65246,0.8265,-0.17403
57.42,0.47472,0.69219,-0.21746
57.44,0.26367,0.49852,-0.23484
57.46,0.022018,0.24382,-0.2218
57.48,-0.24442,-0.065441,-0.17898
57.5,-0.52685,-0.41521,-0.11164
57.52,-0.81407,-0.78616,-0.027906
57.54,-1.0934,-1.1547,0.061318
57.56,-1.3518,-1.497,0.14525
57.58,-1.577,-1.7911,0.21412
57.6,-1.7588,-2.0191,0.26025
57.62,-1.89,-2.169,0.27908
57.64,-1.9667,-2.2363,0.26964
57.66,-1.9889,-2.2233,0.23439
57.68,-1.9601,-2.1384,0.17833
57.7,-1.8868,-1.9962,0.10937
57.72,-1.7776,-1.8136,0.036008
57.74,-1.6423,-1.6088,-0.033491
57.76,-1.4907,-1.3989,-0.091812
57.78,-1.332,-1.198,-0.1341
57.8,-1.1738,-1.0178,-0.15606
57.82,-1.0217,-0.86329,-0.15844
57.84,-0.87925,-0.73498,-0.14427
57.86,-0.7481,-0.62944,-0.11866
57.88,-0.62854,-0.54306,-0.085482
57.9,-0.51998,-0.46688,-0.053096
57.92,-0.42165,-0.39344,-0.028206
57.94,-0.33318,-0.31797,-0.01521
57.96,-0.25506,-0.2372,-0.017864
57.98,-0.18882,-0.15209,-0.036731
58,-0.13703,-0.066119,-0.070916
58.02,-0.10301,0.01429,-0.1173
58.04,-0.090341,0.080289,-0.17063
58.06,-0.10224,0.12198,-0.22422
58.08,-0.1409,0.13167,-0.27257
58.1,-0.20689,0.10148,-0.30837
58.12,-0.29866,0.028704,-0.32737
58.14,-0.41233,-0.084418,-0.32791
58.16,-0.54171,-0.23437,-0.30734
58.18,-0.6786,-0.41031,-0.26829
58.2,-0.81341,-0.5977,-0.21571
58.22,-0.93594,-0.78082,-0.15512
58.24,-1.0363,-0.94288,-0.093408
58.26,-1.1058,-1.0685,-0.037243
58.28,-1.1377,-1.1438,0.0060234
58.3,-1.1282,-1.1598,0.031562
58.32,-1.0762,-1.1152,0.039
58.34,-0.98375,-1.0112,0.027468
58.36,-0.85544,-0.85476,-0.00067668
58.38,-0.69804,-0.65959,-0.038451
58.4,-0.51959,-0.43889,-0.080704
58.42,-0.32863,-0.20699,-0.12163
58.44,-0.13334,0.022129,-0.15547
58.46,0.059057,0.23776,-0.17871
58.48,0.24273,0.43264,-0.18991
58.5,0.4134,0.60319,-0.18979
58.52,0.56828,0.74933,-0.18105
58.54,0.70575,0.87338,-0.16763
58.56,0.82497,0.97891,-0.15394
58.58,0.92545,1.0694,-0.1439
58.6,1.0066,1.1469,-0.14023
58.62,1.0677,1.2122,-0.14447
58.64,1.1074,1.2631,-0.15573
58.66,1.1243,1.296,-0.17166
58.68,1.117,1.3057,-0.18863
58.7,1.0846,1.2864,-0.20184
58.72,1.0269,1.2336,-0.20666
58.74,0.94525,1.1437,-0.19841
58.76,0.84258,1.0171,-0.17455
58.78,0.72364,0.85744,-0.1338
58.8,0.59493,0.67132,-0.076392
58.82,0.46439,0.46915,-0.0047604
58.84,0.34086,0.26453,0.076328
58.86,0.23338,0.07361,0.15977
58.88,0.15035,-0.087942,0.23829
58.9,0.098653,-0.20505,0.3037
58.92,0.082956,-0.26429,0.34725
58.94,0.10511,-0.25934,0.36446
58.96,0.16391,-0.18995,0.35386
58.98,0.25514,-0.061627,0.31677
59,0.37202,0.11349,0.25853
59.02,0.50591,0.31833,0.18758
59.04,0.64727,0.53276,0.11451
59.06,0.78668,0.73622,0.05046
59.08,0.91585,0.91075,0.0050968
59.1,1.0284,1.043,-0.014621
59.12,1.1203,1.1259,-0.0056256
59.14,1.19,1.1599,0.030102
59.16,1.2382,1.1519,0.086299
59.18,1.2673,1.114,0.15334
59.2,1.2803,1.061,0.21937
59.22,1.2804,1.0078,0.27261
59.24,1.2696,0.96608,0.30352
59.26,1.2487,0.94266,0.30605
59.28,1.2168,0.93791,0.27888
59.3,1.1714,0.94539,0.22603
59.32,1.1092,0.9531,0.15614
59.34,1.0268,0.94586,0.080957
59.36,0.92165,0.90755,0.014094
59.38,0.79317,0.82533,-0.032161
59.4,0.64364,0.68984,-0.046198
59.42,0.47862,0.50352,-0.024904
59.44,0.307,0.26928,0.037717
59.46,0.14055,0.006428,0.13412
59.48,-0.0070766,-0.25725,0.25017
59.5,-0.12176,-0.49459,0.37283
59.52,-0.19056,-0.67568,0.48512
59.54,-0.20343,-0.77393,0.5705
59.56,-0.15477,-0.76953,0.61476
59.58,-0.044507,-0.65313,0.60862
59.6,0.12129,-0.42805,0.54934
59.62,0.33057,-0.11018,0.44075
59.64,0.56618,0.27335,0.29283
59.66,0.80727,0.68588,0.12138
59.68,1.0312,1.0862,-0.054986
59.7,1.216,1.4335,-0.21752
59.72,1.3418,1.691,-0.34925
59.74,1.3935,1.8312,-0.4377
59.76,1.3617,1.8388,-0.47713
59.78,1.2432,1.711,-0.46786
59.8,1.0412,1.4582,-0.41708
59.82,0.7646,1.1015,-0.33693
59.84,0.42688,0.66926,-0.24238
59.86,0.044258,0.19331,-0.14905
59.88,-0.36572,-0.2954,-0.070316
59.9,-0.78578,-0.77017,-0.015607
59.92,-1.2002,-1.2108,0.010621
59.94,-1.5956,-1.6054,0.0098188
59.96,-1.9614,-1.9475,-0.013968
59.98,-2.29,-2.2385,-0.051502
60,-2.5759,-2.4837,-0.092183
60.02,-2.816,-2.6884,-0.12759
60.04,-3.0083,-2.8573,-0.15102
60.06,-3.1516,-2.9922,-0.15938
60.08,-3.2453,-3.0935,-0.15188
60.1,-3.289,-3.1571,-0.13182
60.12,-3.2822,-3.1779,-0.10433
60.14,-3.2252,-3.1504,-0.074832
60.16,-3.1186,-3.0699,-0.048733
60.18,-2.9638,-2.934,-0.029784
60.2,-2.7632,-2.7434,-0.019767
60.22,-2.5204,-2.5019,-0.018521
60.24,-2.2401,-2.2162,-0.023864
60.26,-1.9276,-1.8952,-0.032424
60.28,-1.5891,-1.5486,-0.040508
60.3,-1.2312,-1.1866,-0.04454
60.32,-0.86014,-0.81768,-0.04246
60.34,-0.4824,-0.44848,-0.033916
60.36,-0.10391,-0.084829,-0.019078
60.38,0.2697,0.26968,2.6097e-05
60.4,0.63305,0.61279,0.020256
60.42,0.98086,0.94263,0.038231
60.44,1.3078,1.2574,0.050338
60.46,1.6082,1.5534,0.054755
60.48,1.8762,1.8269,0.04923
60.5,2.1055,2.0723,0.03326
60.52,2.2901,2.281,0.0091281
60.54,2.424,2.4457,-0.021737
60.56,2.502,2.5581,-0.056172
60.58,2.5203,2.6097,-0.089374
60.6,2.477,2.5956,-0.11858
60.62,2.3725,2.5126,-0.14013
60.64,2.2098,2.3584,-0.14862
60.66,1.9947,2.1376,-0.14287
60.68,1.7359,1.8588,-0.12296
60.7,1.444,1.5338,-0.089751
60.72,1.1319,1.1778,-0.04592
60.74,0.81315,0.80822,0.0049285
60.76,0.50144,0.44487,0.056575
60.78,0.20964,0.10587,0.10377
60.8,-0.051179,-0.19295,0.14177
60.82,-0.27247,-0.43873,0.16626
60.84,-0.44875,-0.6237,0.17495
60.86,-0.57782,-0.74527,0.16745
60.88,-0.66076,-0.80658,0.14583
60.9,-0.70151,-0.81419,0.11268
60.92,-0.70637,-0.78009,0.073724
60.94,-0.68316,-0.71783,0.034669
60.96,-0.64047,-0.64031,-0.00015178
60.98,-0.58683,-0.55933,-0.0275
61,-0.53013,-0.48597,-0.04416
61.02,-0.47711,-0.42513,-0.051973
61.04,-0.43315,-0.37913,-0.054014
61.06,-0.40225,-0.34926,-0.052983
61.08,-0.38714,-0.33406,-0.053077
61.1,-0.38951,-0.33147,-0.058044
61.12,-0.41022,-0.34106,-0.06916
61.14,-0.44944,-0.36343,-0.086004
61.16,-0.50668,-0.39957,-0.10711
61.18,-0.58074,-0.45437,-0.12637
61.2,-0.6695,-0.53086,-0.13864
61.22,-0.76969,-0.63117,-0.13852
61.24,-0.87675,-0.75633,-0.12043
61.26,-0.9847,-0.90224,-0.082466
61.28,-1.0863,-1.0616,-0.024687
61.3,-1.1733,-1.223,0.04972
61.32,-1.2371,-1.371,0.13391
61.34,-1.2694,-1.4887,0.21925
61.36,-1.263,-1.5594,0.29639
61.38,-1.2127,-1.5685,0.35576
61.4,-1.1159,-1.5061,0.3902
61.42,-0.97312,-1.3681,0.39493
61.44,-0.7884,-1.1566,0.36818
61.46,-0.5689,-0.88081,0.31191
61.48,-0.32458,-0.556,0.23142
61.5,-0.067341,-0.20294,0.1356
61.52,0.18993,0.15761,0.032323
61.54,0.43452,0.50216,-0.067643
61.56,0.655,0.80782,-0.15282
61.58,0.84217,1.0572,-0.21499
61.6,0.98978,1.2385,-0.24874
61.62,1.0949,1.348,-0.25318
61.64,1.1577,1.385,-0.22732
61.66,1.1813,1.3579,-0.17664
61.68,1.1709,1.2828,-0.11186
61.7,1.1329,1.1762,-0.043267
61.72,1.0736,1.0562,0.017479
61.74,0.99894,0.93749,0.061448
61.76,0.9131,0.83337,0.079731
61.78,0.81873,0.74901,0.069724
61.8,0.71674,0.68224,0.034501
61.82,0.60681,0.62658,-0.019769
61.84,0.48808,0.57104,-0.082963
61.86,0.36,0.5029,-0.1429
61.88,0.2232,0.41054,-0.18734
61.9,0.080118,0.2878,-0.20768
61.92,-0.064579,0.13434,-0.19892
61.94,-0.20409,-0.04288,-0.16121
61.96,-0.32992,-0.22971,-0.10022
61.98,-0.43267,-0.40733,-0.025336
62,-0.50307,-0.55422,0.051148
62.02,-0.53317,-0.65085,0.11769
62.04,-0.51727,-0.6813,0.16403
62.06,-0.4528,-0.63523,0.18243
62.08,-0.34071,-0.51351,0.17279
62.1,-0.18548,-0.32419,0.13871
62.12,0.0052439,-0.08155,0.086794
62.14,0.22134,0.19495,0.026388
62.16,0.45111,0.48454,-0.033431
62.18,0.68226,0.76755,-0.085294
62.2,0.90278,1.0261,-0.12329
62.22,1.1017,1.2483,-0.1466
62.24,1.2696,1.427,-0.15737
62.26,1.3989,1.5581,-0.15917
62.28,1.4839,1.6411,-0.1572
62.3,1.5207,1.6765,-0.1558
62.32,1.5073,1.6654,-0.1581
62.34,1.4428,1.6076,-0.16473
62.36,1.3283,1.5019,-0.17362
62.38,1.1661,1.348,-0.18184
62.4,0.96021,1.1451,-0.18493
62.42,0.71621,0.89399,-0.17778
62.44,0.44162,0.59811,-0.1565
62.46,0.14572,0.26442,-0.1187
62.48,-0.1605,-0.097063,-0.063433
62.5,-0.46467,-0.47175,0.0070724
62.52,-0.75361,-0.84273,0.089126
62.54,-1.0139,-1.1909,0.17693
62.56,-1.233,-1.4978,0.26476
62.58,-1.3998,-1.7441,0.34435
62.6,-1.5057,-1.9124,0.40661
62.62,-1.5457,-1.9907,0.44502
62.64,-1.5184,-1.9721,0.45374
62.66,-1.4266,-1.8561,0.42953
62.68,-1.2774,-1.6497,0.37229
62.7,-1.0815,-1.3668,0.28527
62.72,-0.85244,-1.0284,0.17593
62.74,-0.60564,-0.65888,0.053239
62.76,-0.35704,-0.28693,-0.070113
62.78,-0.12178,0.058879,-0.18066
62.8,0.087113,0.35445,-0.26734
62.82,0.25972,0.58107,-0.32135
62.84,0.38998,0.72771,-0.33773
62.86,0.47595,0.79247,-0.31652
62.88,0.51964,0.78222,-0.26257
62.9,0.52645,0.7111,-0.18465
62.92,0.50423,0.59844,-0.094212
62.94,0.46218,0.46602,-0.0038396
62.96,0.40971,0.33475,0.074965
62.98,0.35539,0.22153,0.13386
63,0.30615,0.13839,0.16776
63.02,0.26683,0.090196,0.17663
63.04,0.24007,0.076056,0.16401
63.06,0.22654,0.089843,0.13669
63.08,0.2254,0.12279,0.10261
63.1,0.23496,0.16578,0.069182
63.12,0.25324,0.20809,0.04515
63.14,0.27856,0.244,0.034563
63.16,0.30981,0.27171,0.038103
63.18,0.34661,0.29219,0.054427
63.2,0.38912,0.30978,0.079342
63.22,0.43773,0.33068,0.10705
63.24,0.49263,0.36107,0.13156
63.26,0.55339,0.40597,0.14742
63.28,0.61852,0.46829,0.15024
63.3,0.68535,0.54564,0.13971
63.32,0.74992,0.63421,0.11571
63.34,0.80725,0.72661,0.080638
63.36,0.85169,0.81263,0.039064
63.38,0.87744,0.88094,-0.003504
63.4,0.87908,0.92125,-0.042169
63.42,0.85219,0.92534,-0.073153
63.44,0.7937,0.88745,-0.093746
63.46,0.70227,0.80544,-0.10317
63.48,0.57834,0.68129,-0.10295
63.5,0.42415,0.519,-0.094856
63.52,0.24348,0.32439,-0.080913
63.54,0.041387,0.10623,-0.064848
63.56,-0.17612,-0.12752,-0.048595
63.58,-0.40242,-0.36988,-0.03254
63.6,-0.63057,-0.61453,-0.016043
63.62,-0.85346,-0.85712,0.0036566
63.64,-1.064,-1.0924,0.028388
63.66,-1.2554,-1.3153,0.05997
63.68,-1.4208,-1.5202,0.099388
63.7,-1.5541,-1.7002,0.14607
63.72,-1.6499,-1.8464,0.19653
63.74,-1.7036,-1.949,0.24537
63.76,-1.7123,-1.9994,0.28713
63.78,-1.6748,-1.9903,0.31549
63.8,-1.5921,-1.9163,0.32413
63.82,-1.4677,-1.7778,0.31004
63.84,-1.3074,-1.5781,0.27065
63.86,-1.1192,-1.3274,0.20821
63.88,-0.9126,-1.0419,0.12928
63.9,-0.69814,-0.73943,0.041288
63.92,-0.48633,-0.43992,-0.046409
63.94,-0.2867,-0.16259,-0.12411
63.96,-0.10706,0.076431,-0.18349
63.98,0.047234,0.26596,-0.21873
64,0.17358,0.40106,-0.22748
64.02,0.27212,0.48332,-0.21119
64.04,0.34544,0.51992,-0.17448
64.06,0.3978,0.52355,-0.12575
64.08,0.43433,0.50851,-0.074182
64.1,0.46006,0.48902,-0.028955
64.12,0.47901,0.47871,0.0002996
64.14,0.49352,0.48514,0.0083849
64.16,0.50387,0.51073,-0.0068631
64.18,0.50825,0.55254,-0.044282
64.2,0.5032,0.60185,-0.09865
64.22,0.48424,0.64587,-0.16163
64.24,0.44679,0.66982,-0.22303
64.26,0.3872,0.65965,-0.27246
64.28,0.30361,0.60442,-0.30081
64.3,0.19668,0.4984,-0.30172
64.32,0.069882,0.34267,-0.27278
64.34,-0.07054,0.14507,-0.21561
64.36,-0.21607,-0.07974,-0.13633
64.38,-0.35674,-0.31243,-0.044314
64.4,-0.48226,-0.53179,0.049534
64.42,-0.5831,-0.71691,0.13381
64.44,-0.65168,-0.84872,0.19704
64.46,-0.68315,-0.91623,0.23307
64.48,-0.67598,-0.91545,0.23947
64.5,-0.63199,-0.84901,0.21703
64.52,-0.55611,-0.72718,0.17107
64.54,-0.45574,-0.5654,0.10965
64.56,-0.33983,-0.38199,0.042166
64.58,-0.21791,-0.19529,-0.022617
64.6,-0.099182,-0.022453,-0.076729
64.62,0.0082763,0.1243,-0.11602
64.64,0.098059,0.23716,-0.13911
64.66,0.16567,0.31333,-0.14765
64.68,0.20855,0.35569,-0.14713
64.7,0.22585,0.3663,-0.14045
64.72,0.21812,0.35133,-0.13321
64.74,0.18699,0.31738,-0.13039
64.76,0.13485,0.26763,-0.13278
64.78,0.064688,0.20418,-0.13949
64.8,-0.019983,0.12748,-0.14746
64.82,-0.11509,0.036702,-0.15179
64.84,-0.21589,-0.06873,-0.14716
64.86,-0.31694,-0.18808,-0.12887
64.88,-0.41207,-0.31823,-0.093834
64.9,-0.49453,-0.45282,-0.041708
64.92,-0.55738,-0.58112,0.02374
64.94,-0.59392,-0.69334,0.099416
64.96,-0.59838,-0.77457,0.17619
64.98,-0.56653,-0.80928,0.24275
65,-0.49639,-0.78833,0.29193
65.02,-0.38866,-0.70537,0.31671
65.04,-0.24702,-0.55919,0.31217
65.06,-0.078052,-0.35588,0.27783
65.08,0.10911,-0.10758,0.2167
65.1,0.30351,0.16718,0.13634
65.12,0.49326,0.44689,0.046374
65.14,0.66664,0.7091,-0.042455
65.16,0.81315,0.93196,-0.11882
65.18,0.92445,1.0993,-0.1749
65.2,0.99507,1.199,-0.20394
65.22,1.0227,1.2266,-0.20388
65.24,1.0083,1.187,-0.17867
65.26,0.95556,1.0894,-0.13386
65.28,0.87024,0.94929,-0.079053
65.3,0.75953,0.78416,-0.024628
65.32,0.63105,0.61013,0.020925
65.34,0.49212,0.44144,0.050682
65.36,0.34921,0.28699,0.062221
65.38,0.20762,0.15115,0.056466
65.4,0.071463,0.033849,0.037613
65.42,-0.056132,-0.068709,0.012577
65.44,-0.17271,-0.16149,-0.011225
65.46,-0.27611,-0.24886,-0.02725
65.48,-0.36413,-0.33299,-0.031131
65.5,-0.43433,-0.4135,-0.020825
65.52,-0.48408,-0.48598,0.0018967
65.54,-0.51073,-0.54316,0.032435
65.56,-0.51191,-0.5768,0.064886
65.58,-0.486,-0.57935,0.09335
65.6,-0.43244,-0.54471,0.11228
65.62,-0.35209,-0.47056,0.11848
65.64,-0.24732,-0.35921,0.11189
65.66,-0.122,-0.21699,0.094993
65.68,0.018787,-0.051421,0.070208
65.7,0.16907,0.12364,0.045432
65.72,0.32246,0.29787,0.024593
65.74,0.47263,0.46331,0.0093259
65.76,0.61367,0.61204,0.0016266
65.78,0.74036,0.74013,0.00023662
65.8,0.8484,0.84596,0.0024376
65.82,0.93435,0.9296,0.0047575
65.84,0.99565,0.99261,0.0030421
65.86,1.0305,1.0351,-0.0046313
65.88,1.0378,1.0566,-0.018871
65.9,1.017,1.0558,-0.038789
65.92,0.9684,1.0294,-0.06103
65.94,0.89309,0.9742,-0.081112
65.96,0.79311,0.88725,-0.094135
65.98,0.67167,0.76731,-0.095645
66,0.53323,0.61605,-0.082822
66.02,0.38351,0.43837,-0.05486
66.04,0.22933,0.24214,-0.012808
66.06,0.078323,0.038612,0.03971
66.08,-0.061544,-0.15875,0.097203
66.1,-0.1825,-0.33621,0.15371
66.12,-0.27761,-0.48093,0.20332
66.14,-0.34128,-0.58216,0.24088
66.16,-0.36984,-0.63264,0.26279
66.18,-0.36179,-0.6294,0.26762
66.2,-0.31792,-0.57383,0.25591
66.22,-0.2413,-0.47048,0.22918
66.24,-0.13692,-0.32921,0.19228
66.26,-0.011314,-0.16097,0.14966
66.28,0.128,0.022487,0.10551
66.3,0.27307,0.2088,0.064275
66.32,0.41604,0.38722,0.02882
66.34,0.54959,0.54869,0.00089499
66.36,0.66728,0.68642,-0.019142
66.38,0.76376,0.79587,-0.032109
66.4,0.83487,0.875,-0.040135
66.42,0.87761,0.92212,-0.044511
66.44,0.89014,0.93738,-0.047237
66.46,0.8717,0.92193,-0.050228
66.48,0.82254,0.87601,-0.053468
66.5,0.74393,0.80024,-0.056308
66.52,0.63815,0.69547,-0.057328
66.54,0.50852,0.56316,-0.054639
66.56,0.35944,0.40544,-0.046006
66.58,0.19633,0.2259,-0.029573
66.6,0.025532,0.031034,-0.0055018
66.62,-0.14589,-0.17122,0.025332
66.64,-0.3105,-0.37155,0.061042
66.66,-0.46092,-0.559,0.098076
66.68,-0.59029,-0.72268,0.13239
66.7,-0.69286,-0.85179,0.15893
66.72,-0.76442,-0.93996,0.17554
66.74,-0.80271,-0.97871,0.176
66.76,-0.80773,-0.96764,0.15991
66.78,-0.78171,-0.91134,0.12962
66.8,-0.72907,-0.81507,0.086
66.82,-0.65604,-0.68863,0.032591
66.84,-0.57025,-0.54402,-0.026228
66.86,-0.48013,-0.3947,-0.085431
66.88,-0.39431,-0.25355,-0.14075
66.9,-0.32101,-0.13243,-0.18858
66.92,-0.26758,-0.040975,-0.22661
66.94,-0.24002,0.013768,-0.25379
66.96,-0.24276,0.027612,-0.27038
66.98,-0.27846,-0.00085103,-0.27761
67,-0.34797,-0.070529,-0.27744
67.02,-0.45038,-0.17896,-0.27143
67.04,-0.58308,-0.32236,-0.26073
67.06,-0.74189,-0.49554,-0.24635
67.08,-0.92119,-0.6933,-0.22789
67.1,-1.1141,-0.90956,-0.2045
67.12,-1.3125,-1.1369,-0.17557
67.14,-1.5076,-1.3676,-0.13997
67.16,-1.6899,-1.5932,-0.096686
67.18,-1.85,-1.803,-0.046926
67.2,-1.9785,-1.9855,0.0069994
67.22,-2.0673,-2.1289,0.06153
67.24,-2.1096,-2.2212,0.11158
67.26,-2.1008,-2.2529,0.15215
67.28,-2.0387,-2.2168,0.17804
67.3,-1.9243,-2.1093,0.18505
67.32,-1.761,-1.9324,0.17142
67.34,-1.5555,-1.6933,0.13782
67.36,-1.3164,-1.4044,0.088058
67.38,-1.0539,-1.0824,0.0285
67.4,-0.7792,-0.74653,-0.032667
67.42,-0.50302,-0.41554,-0.087483
67.44,-0.23518,-0.10831,-0.12687
67.46,0.016299,0.16178,-0.14548
67.48,0.24557,0.38698,-0.14142
67.5,0.44915,0.56424,-0.11509
67.52,0.62578,0.69711,-0.071326
67.54,0.776,0.79348,-0.017481
67.56,0.90156,0.86378,0.037783
67.58,1.0048,0.91865,0.086115
67.6,1.0879,0.96737,0.12049
67.62,1.1526,1.0154,0.1372
67.64,1.2,1.0636,0.13633
67.66,1.2303,1.109,0.12126
67.68,1.2433,1.1449,0.098404
67.7,1.2388,1.1634,0.075375
67.72,1.2169,1.1573,0.059583
67.74,1.1784,1.1218,0.056565
67.76,1.1254,1.0565,0.068895
67.78,1.061,0.96507,0.095892
67.8,0.98917,0.85645,0.13272
67.82,0.91471,0.74232,0.1724
67.84,0.84237,0.63492,0.20745
67.86,0.77645,0.5457,0.23075
67.88,0.72034,0.483,0.23734
67.9,0.67611,0.45086,0.22525
67.92,0.64437,0.44834,0.19603
67.94,0.62433,0.47032,0.15401
67.96,0.61405,0.5085,0.10555
67.98,0.61086,0.55307,0.057788
68,0.61173,0.59474,0.016984
68.02,0.61375,0.626,-0.01225
68.04,0.61442,0.64253,-0.028117
68.06,0.61183,0.64346,-0.03163
68.08,0.60469,0.63064,-0.02595
68.1,0.59225,0.60787,-0.015616
68.12,0.57412,0.5796,-0.0054819
68.14,0.55007,0.54979,0.00028797
68.16,0.51994,0.52046,-0.00051267
68.18,0.48352,0.49115,-0.0076325
68.2,0.44062,0.45977,-0.019148
68.22,0.3912,0.42312,-0.031915
68.24,0.33557,0.37708,-0.041512
68.26,0.27454,0.3177,-0.043152
68.28,0.20963,0.24536,-0.035725
68.3,0.14306,0.16047,-0.017411
68.32,0.077698,0.06717,0.010527
68.34,0.016834,-0.026784,0.043618
68.36,-0.036115,-0.11375,0.077632
68.38,-0.078,-0.1852,0.1072
68.4,-0.10632,-0.234,0.12769
68.42,-0.11954,-0.25521,0.13567
68.44,-0.11733,-0.24686,0.12953
68.46,-0.1006,-0.21029,0.10968
68.48,-0.071457,-0.15007,0.078608
68.5,-0.032937,-0.073173,0.040236
68.52,0.011292,0.012089,-0.00079702
68.54,0.057321,0.097279,-0.039958
68.56,0.10137,0.17475,-0.073386
68.58,0.14009,0.23873,-0.09864
68.6,0.17077,0.2858,-0.11503
68.62,0.19142,0.31494,-0.12352
68.64,0.20076,0.32715,-0.12639
68.66,0.19804,0.32475,-0.1267
68.68,0.18299,0.31015,-0.12716
68.7,0.15555,0.2856,-0.13005
68.72,0.11586,0.25267,-0.13681
68.74,0.064192,0.21078,-0.14659
68.76,0.0010482,0.15786,-0.15681
68.78,-0.072694,0.092215,-0.16491
68.8,-0.15559,0.011608,-0.1672
68.82,-0.24542,-0.086498,-0.15893
68.84,-0.33912,-0.20033,-0.13879
68.86,-0.43271,-0.32518,-0.10753
68.88,-0.52147,-0.45504,-0.066427
68.9,-0.60023,-0.58133,-0.018904
68.92,-0.66377,-0.69359,0.029817
68.94,-0.70729,-0.78138,0.074089
68.96,-0.72694,-0.83573,0.10879
68.98,-0.72022,-0.85019,0.12997
69,-0.6863,-0.82191,0.13561
69.02,-0.62613,-0.75208,0.12596
69.04,-0.54238,-0.64584,0.10346
69.06,-0.43922,-0.51141,0.072189
69.08,-0.32193,-0.35883,0.036904
69.1,-0.19646,-0.19871,0.0022497
69.12,-0.06899,-0.040964,-0.028026
69.14,0.054489,0.10624,-0.051752
69.16,0.16848,0.23705,-0.06857
69.18,0.26818,0.34789,-0.079708
69.2,0.3496,0.43692,-0.087322
69.22,0.40958,0.50338,-0.093799
69.24,0.4458,0.54699,-0.10119
69.26,0.45681,0.5669,-0.11009
69.28,0.44205,0.56262,-0.12057
69.3,0.40195,0.53091,-0.12896
69.32,0.33803,0.47113,-0.1331
69.34,0.25298,0.38219,-0.12921
69.36,0.15074,0.26351,-0.11276
69.38,0.036381,0.12009,-0.08371
69.4,-0.084072,-0.041347,-0.042725
69.42,-0.20398,-0.21174,0.007753
69.44,-0.31658,-0.37957,0.062991
69.46,-0.4155,-0.5325,0.11699
69.48,-0.49536,-0.65882,0.16346
69.5,-0.55221,-0.74911,0.1969
69.52,-0.5839,-0.79769,0.21379
69.54,-0.59019,-0.80303,0.21283
69.56,-0.57273,-0.7682,0.19547
69.58,-0.5347,-0.70038,0.16568
69.6,-0.48039,-0.60938,0.12899
69.62,-0.41463,-0.50627,0.09164
69.64,-0.34224,-0.40167,0.059431
69.66,-0.26754,-0.30422,0.036671
69.68,-0.19406,-0.21941,0.025353
69.7,-0.12431,-0.14926,0.024946
69.72,-0.059904,-0.092498,0.032594
69.74,-0.001714,-0.045524,0.04381
69.76,0.049831,-0.0038045,0.053636
69.78,0.094446,0.036779,0.057666
69.8,0.13175,0.078629,0.053121
69.82,0.16116,0.12151,0.03965
69.84,0.18194,0.16217,0.019772
69.86,0.19339,0.196,-0.002601
69.88,0.19515,0.21713,-0.021979
69.9,0.18752,0.21868,-0.03116
69.92,0.17178,0.19741,-0.025634
69.94,0.15028,0.15411,-0.0038249
69.96,0.12646,0.092835,0.033628
69.98,0.10455,0.021907,0.082642
70,0.0891,-0.047356,0.13646
70.02,0.084416,-0.10232,0.18674
70.04,0.093885,-0.13114,0.22503
70.06,0.11939,-0.1248,0.24419
70.08,0.16089,-0.078932,0.23982
70.1,0.21619,0.0056336,0.21055
70.12,0.28104,0.12183,0.15921
70.14,0.3495,0.25794,0.091556
70.16,0.41448,0.39932,0.015163
70.18,0.46851,0.52957,-0.061062
70.2,0.50446,0.63331,-0.12885
70.22,0.51629,0.69804,-0.18175
70.24,0.49959,0.71563,-0.21604
70.26,0.45199,0.68233,-0.23034
70.28,0.37327,0.59967,-0.2264
70.3,0.26529,0.4732,-0.20791
70.32,0.13176,0.31125,-0.17949
70.34,-0.02212,0.12399,-0.14611
70.36,-0.19012,-0.078472,-0.11165
70.38,-0.36542,-0.28651,-0.078913
70.4,-0.54098,-0.49113,-0.049854
70.42,-0.70995,-0.68499,-0.024965
70.44,-0.86592,-0.86251,-0.0034087
70.46,-1.0032,-1.0192,0.015988
70.48,-1.1169,-1.1499,0.033035
70.5,-1.2031,-1.2518,0.048685
70.52,-1.2591,-1.3216,0.062469
70.54,-1.2833,-1.3557,0.072453
70.56,-1.2751,-1.3536,0.078457
70.58,-1.2354,-1.3154,0.080085
70.6,-1.1657,-1.2429,0.077213
70.62,-1.069,-1.1398,0.070803
70.64,-0.94853,-1.01,0.061474
70.66,-0.80853,-0.85945,0.050915
70.68,-0.65344,-0.69431,0.040869
70.7,-0.48796,-0.51989,0.031937
70.72,-0.31684,-0.34139,0.024556
70.74,-0.14476,-0.16269,0.017929
70.76,0.023744,0.012929,0.010815
70.78,0.18434,0.18272,0.0016219
70.8,0.33297,0.34433,-0.011366
70.82,0.46584,0.49472,-0.02888
70.84,0.57956,0.63037,-0.050814
70.86,0.67126,0.74729,-0.076034
70.88,0.73874,0.84054,-0.1018
70.9,0.78069,0.90558,-0.12489
70.92,0.79694,0.9381,-0.14116
70.94,0.78862,0.93483,-0.14622
70.96,0.75829,0.89555,-0.13726
70.98,0.71,0.82304,-0.11304
71,0.6491,0.72316,-0.074067
71.02,0.58195,0.60525,-0.023299
71.04,0.5155,0.48076,0.034736
71.06,0.45667,0.36311,0.093558
71.08,0.4117,0.26429,0.14741
71.1,0.38555,0.1956,0.18995
71.12,0.3813,0.1663,0.21501
71.14,0.3998,0.17981,0.21999
71.16,0.43946,0.23543,0.20403
71.18,0.49642,0.32725,0.16917
71.2,0.56482,0.44479,0.12003
71.22,0.6374,0.5746,0.0628
71.24,0.70619,0.7017,0.0044902
71.26,0.76327,0.81145,-0.04818
71.28,0.8015,0.89135,-0.08985
71.3,0.81514,0.93213,-0.117
71.32,0.80032,0.92843,-0.12812
71.34,0.75524,0.87937,-0.12413
71.36,0.68028,0.78813,-0.10785
71.38,0.5778,0.6609,-0.083102
71.4,0.45188,0.50544,-0.053561
71.42,0.30801,0.33056,-0.022553
71.44,0.1526,0.14589,0.0067171
71.46,-0.0073176,-0.04073,0.033412
71.48,-0.16455,-0.22255,0.058
71.5,-0.31204,-0.39297,0.08093
71.52,-0.44322,-0.54586,0.10264
71.54,-0.55228,-0.67543,0.12315
71.56,-0.63447,-0.77663,0.14216
71.58,-0.68637,-0.84445,0.15808
71.6,-0.7061,-0.87461,0.16852
71.62,-0.69347,-0.86435,0.17089
71.64,-0.65007,-0.81384,0.16376
71.66,-0.5792,-0.72515,0.14595
71.68,-0.48566,-0.60336,0.1177
71.7,-0.37541,-0.45755,0.082149
71.72,-0.25513,-0.29846,0.04333
71.74,-0.1317,-0.13755,0.0058457
71.76,-0.011669,0.014112,-0.025781
71.78,0.099258,0.14712,-0.047862
71.8,0.19656,0.25493,-0.058365
71.82,0.27715,0.33456,-0.057413
71.84,0.3394,0.38645,-0.047044
71.86,0.38306,0.4138,-0.03074
71.88,0.409,0.42162,-0.012617
71.9,0.4189,0.41552,0.003381
71.92,0.41495,0.40037,0.014578
71.94,0.39952,0.37994,0.019571
71.96,0.37496,0.35674,0.018229
71.98,0.34353,0.33029,0.013242
72,0.30729,0.29945,0.0078404
72.02,0.2682,0.26361,0.0045866
72.04,0.22816,0.22219,0.0059667
72.06,0.18905,0.17606,0.012985
72.08,0.15272,0.1275,0.025226
72.1,0.12094,0.080563,0.040376
72.12,0.095223,0.040135,0.055088
72.14,0.076686,0.010677,0.066009
72.16,0.065859,-0.0040344,0.069893
72.18,0.062558,-0.0020731,0.064631
72.2,0.065829,0.015938,0.049891
72.22,0.073999,0.047493,0.026506
72.24,0.08482,0.087588,-0.0027682
72.26,0.095705,0.12943,-0.033723
72.28,0.104,0.16687,-0.062875
72.3,0.10726,0.19406,-0.086801
72.32,0.10349,0.20655,-0.10306
72.34,0.091296,0.20208,-0.11079
72.36,0.069947,0.18014,-0.1102
72.38,0.039352,0.14242,-0.10307
72.4,-3.9092e-05,0.092237,-0.092276
72.42,-0.047358,0.032918,-0.080276
72.44,-0.10145,-0.032001,-0.069448
72.46,-0.16096,-0.099713,-0.061249
72.48,-0.22439,-0.16915,-0.055237
72.5,-0.29006,-0.23854,-0.051528
72.52,-0.35609,-0.30735,-0.048743
72.54,-0.42032,-0.37609,-0.044224
72.56,-0.48028,-0.44411,-0.03617
72.58,-0.53324,-0.50991,-0.023328
72.6,-0.5763,-0.57083,-0.0054723
72.62,-0.60661,-0.62234,0.015737
72.64,-0.62158,-0.65929,0.037704
72.66,-0.61926,-0.67637,0.057112
72.68,-0.59852,-0.66887,0.070349
72.7,-0.55937,-0.63394,0.074571
72.72,-0.50305,-0.57096,0.067903
72.74,-0.43201,-0.48233,0.050323
72.76,-0.34974,-0.37337,0.023623
72.78,-0.26056,-0.25175,-0.0088129
72.8,-0.16917,-0.12663,-0.042542
72.82,-0.080288,-0.0069348,-0.073353
72.84,0.0017893,0.099161,-0.097372
72.86,0.073475,0.18505,-0.11158
72.88,0.13213,0.24779,-0.11566
72.9,0.17615,0.28717,-0.11102
72.92,0.20491,0.30514,-0.10023
72.94,0.21865,0.30568,-0.087029
72.96,0.21829,0.29307,-0.074782
72.98,0.20519,0.27122,-0.066031
73,0.18106,0.24241,-0.061352
73.02,0.14784,0.20696,-0.059124
73.04,0.10767,0.16418,-0.05651
73.06,0.062968,0.11269,-0.049717
73.08,0.016473,0.05159,-0.035117
73.1,-0.028743,-0.018357,-0.010386
73.12,-0.069314,-0.093999,0.024685
73.14,-0.10174,-0.16959,0.067845
73.16,-0.12269,-0.23706,0.11437
73.18,-0.12932,-0.28809,0.15877
73.2,-0.11971,-0.31335,0.19363
73.22,-0.093264,-0.30616,0.2129
73.24,-0.050932,-0.2647,0.21377
73.26,0.0046387,-0.19018,0.19482
73.28,0.069212,-0.088765,0.15798
73.3,0.13726,0.029303,0.10796
73.32,0.20243,0.15111,0.051325
73.34,0.25817,0.26295,-0.0047837
73.36,0.2983,0.35204,-0.053736
73.38,0.31766,0.40827,-0.090608
73.4,0.31252,0.42534,-0.11281
73.42,0.28093,0.40043,-0.11951
73.44,0.22278,0.33544,-0.11266
73.46,0.13981,0.23552,-0.09571
73.48,0.035378,0.10738,-0.072
73.5,-0.085837,-0.040985,-0.044852
73.52,-0.21816,-0.20203,-0.016131
73.54,-0.35526,-0.36785,0.012585
73.56,-0.49055,-0.53121,0.040666
73.58,-0.61742,-0.68607,0.06866
73.6,-0.72961,-0.82612,0.096505
73.62,-0.8215,-0.94539,0.12389
73.64,-0.88835,-1.037,0.14868
73.66,-0.92658,-1.0954,0.16878
73.68,-0.93403,-1.1162,0.18215
73.7,-0.91009,-1.0961,0.18603
73.72,-0.85577,-1.0349,0.17912
73.74,-0.77373,-0.93484,0.16111
73.76,-0.66804,-0.80073,0.13269
73.78,-0.54397,-0.64088,0.096907
73.8,-0.40757,-0.46538,0.057806
73.82,-0.26528,-0.28446,0.019174
73.84,-0.12347,-0.10827,-0.015195
73.86,0.011978,0.054389,-0.042411
73.88,0.13593,0.19707,-0.061139
73.9,0.24428,0.3159,-0.07162
73.92,0.33401,0.40935,-0.075344
73.94,0.40322,0.47727,-0.074053
73.96,0.45106,0.52139,-0.070331
73.98,0.47762,0.54448,-0.066856
74,0.48383,0.5473,-0.063476
74.02,0.4713,0.53182,-0.060522
74.04,0.4423,0.49982,-0.05752
74.06,0.39968,0.4515,-0.051824
74.08,0.34675,0.38837,-0.041612
74.1,0.28732,0.31305,-0.02573
74.12,0.22546,0.22933,-0.0038735
74.14,0.16543,0.1423,0.023134
74.16,0.11143,0.058324,0.053102
74.18,0.067306,-0.015628,0.082934
74.2,0.036309,-0.072727,0.10904
74.22,0.020776,-0.10706,0.12783
74.24,0.021921,-0.1146,0.13652
74.26,0.039693,-0.093892,0.13358
74.28,0.072746,-0.04674,0.11949
74.3,0.11854,0.023782,0.094759
74.32,0.17356,0.11122,0.062339
74.34,0.23363,0.20683,0.026795
74.36,0.29427,0.30259,-0.0083239
74.38,0.35112,0.39037,-0.039254
74.4,0.40025,0.4635,-0.063253
74.42,0.43847,0.51709,-0.07862
74.44,0.46353,0.54861,-0.08508
74.46,0.47415,0.55766,-0.083511
74.48,0.47009,0.54564,-0.07555
74.5,0.45201,0.5152,-0.063184
74.52,0.42139,0.46961,-0.048218
74.54,0.38035,0.41284,-0.032485
74.56,0.33153,0.34771,-0.016179
74.58,0.27795,0.27687,0.0010817
74.6,0.22287,0.20409,0.018777
74.62,0.16966,0.13221,0.03745
74.64,0.12167,0.064166,0.057508
74.66,0.082027,0.0037827,0.078244
74.68,0.053426,-0.044674,0.0981
74.7,0.037934,-0.077094,0.11503
74.72,0.036763,-0.089654,0.12642
74.74,0.050114,-0.079597,0.12971
74.76,0.077087,-0.046268,0.12336
74.78,0.11571,0.0088348,0.10688
74.8,0.16308,0.081744,0.081332
74.82,0.21559,0.16618,0.049416
74.84,0.26933,0.2542,0.015133
74.86,0.32037,0.33851,-0.018138
74.88,0.36519,0.41137,-0.046185
74.9,0.40091,0.4664,-0.065491
74.92,0.42548,0.50097,-0.075488
74.94,0.43777,0.51464,-0.076871
74.96,0.43741,0.50945,-0.07204
74.98,0.42468,0.48906,-0.06438
75,0.40028,0.45794,-0.057656
75.02,0.3651,0.41986,-0.054767
75.04,0.32005,0.37763,-0.057577
75.06,0.26604,0.33168,-0.065636
75.08,0.20394,0.28141,-0.077476
75.1,0.13471,0.22429,-0.089584
75.12,0.059576,0.15671,-0.097138
75.14,-0.01982,0.078022,-0.097842
75.16,-0.10131,-0.013191,-0.088118
75.18,-0.18216,-0.11473,-0.067425
75.2,-0.25915,-0.22087,-0.038279
75.22,-0.32879,-0.32562,-0.0031744
75.24,-0.38759,-0.42125,0.033661
75.26,-0.43238,-0.49958,0.067204
75.28,-0.46068,-0.55395,0.093264
75.3,-0.47099,-0.5805,0.10951
75.32,-0.46296,-0.57752,0.11455
75.34,-0.43748,-0.54642,0.10894
75.36,-0.39664,-0.49123,0.094589
75.38,-0.34356,-0.41812,0.074562
75.4,-0.28213,-0.33347,0.051337
75.42,-0.21673,-0.24406,0.027328
75.44,-0.1519,-0.15673,0.004826
75.46,-0.092007,-0.076605,-0.015402
75.48,-0.040984,-0.0078694,-0.033115
75.5,-0.0020988,0.045969,-0.048068
75.52,0.022239,0.082263,-0.060023
75.54,0.030609,0.099339,-0.06873
75.56,0.022665,0.095975,-0.073311
75.58,-0.00083284,0.071468,-0.072301
75.6,-0.038039,0.026809,-0.064848
75.62,-0.086115,-0.03574,-0.050374
75.64,-0.14138,-0.11261,-0.028771
75.66,-0.19956,-0.19825,-0.001318
75.68,-0.25607,-0.28572,0.029652
75.7,-0.30633,-0.36729,0.060954
75.72,-0.34619,-0.43522,0.089033
75.74,-0.3722,-0.48349,0.11129
75.76,-0.38195,-0.50686,0.12491
75.78,-0.37422,-0.50225,0.12803
75.8,-0.34913,-0.47035,0.12121
75.82,-0.30806,-0.41381,0.10575
75.84,-0.2535,-0.3374,0.083897
75.86,-0.18887,-0.24719,0.058323
75.88,-0.11816,-0.14989,0.031729
75.9,-0.045655,-0.052047,0.006392
75.92,0.024409,0.040737,-0.016328
75.94,0.088126,0.1236,-0.03547
75.96,0.14216,0.19318,-0.051025
75.98,0.18392,0.24705,-0.063127
76,0.21171,0.28318,-0.071471
76.02,0.22479,0.30083,-0.07604
76.04,0.22341,0.29969,-0.076275
76.06,0.2088,0.28028,-0.071478
76.08,0.18309,0.244,-0.06091
76.1,0.14917,0.19337,-0.044207
76.12,0.11049,0.13271,-0.02222
76.14,0.070848,0.067358,0.0034898
76.16,0.034014,0.003241,0.030773
76.18,0.0034279,-0.052805,0.056233
76.2,-0.018155,-0.094316,0.076161
76.22,-0.028969,-0.11635,0.087381
76.24,-0.028459,-0.11604,0.087584
76.26,-0.017398,-0.093021,0.075623
76.28,0.002134,-0.049938,0.052072
76.3,0.026916,0.0080715,0.018844
76.32,0.052869,0.073536,-0.020667
76.34,0.075443,0.13743,-0.061986
76.36,0.090056,0.191,-0.10094
76.38,0.092534,0.2263,-0.13377
76.4,0.079512,0.23696,-0.15745
76.42,0.048752,0.21892,-0.17017
76.44,-0.00064554,0.1708,-0.17145
76.46,-0.068152,0.093683,-0.16184
76.48,-0.15183,-0.0089457,-0.14289
76.5,-0.24847,-0.13297,-0.1155
76.52,-0.35377,-0.27207,-0.081699
76.54,-0.4626,-0.4184,-0.044197
76.56,-0.56933,-0.56524,-0.0040929
76.58,-0.66809,-0.70558,0.037483
76.6,-0.75314,-0.83204,0.078897
76.62,-0.81915,-0.93778,0.11863
76.64,-0.86151,-1.016,0.15444
76.66,-0.87662,-1.06,0.18336
76.68,-0.86209,-1.066,0.20392
76.7,-0.81693,-1.0311,0.21421
76.72,-0.74163,-0.95479,0.21316
76.74,-0.63816,-0.83882,0.20066
76.76,-0.50982,-0.68761,0.17779
76.78,-0.36106,-0.50809,0.14703
76.8,-0.19719,-0.30888,0.11169
76.82,-0.02402,-0.099548,0.075528
76.84,0.1525,0.11035,0.042157
76.86,0.32661,0.31217,0.014434
76.88,0.49298,0.49888,-0.0059062
76.9,0.64693,0.66579,-0.018863
76.92,0.78451,0.81031,-0.025801
76.94,0.9025,0.93108,-0.028574
76.96,0.99839,1.0283,-0.029884
76.98,1.0703,1.1025,-0.032245
77,1.1168,1.154,-0.037207
77.02,1.1371,1.1822,-0.045063
77.04,1.1311,1.186,-0.054848
77.06,1.0992,1.1633,-0.064153
77.08,1.0424,1.1123,-0.069902
77.1,0.96292,1.0324,-0.069449
77.12,0.86361,0.92417,-0.060567
77.14,0.74828,0.79079,-0.042503
77.16,0.62151,0.63754,-0.016024
77.18,0.48838,0.47185,0.016531
77.2,0.35418,0.30295,0.051228
77.22,0.22407,0.14004,0.084032
77.24,0.10268,-0.0083266,0.11101
77.26,-0.0061954,-0.13517,0.12898
77.28,-0.099841,-0.23616,0.13632
77.3,-0.17677,-0.30954,0.13278
77.32,-0.23672,-0.35634,0.11962
77.34,-0.28059,-0.37955,0.098961
77.36,-0.31025,-0.38375,0.073499
77.38,-0.3283,-0.37414,0.04584
77.4,-0.33781,-0.35566,0.017845
77.42,-0.34205,-0.33297,-0.0090836
77.44,-0.34425,-0.31001,-0.03424
77.46,-0.34734,-0.29004,-0.0573
77.48,-0.35375,-0.27598,-0.077777
77.5,-0.36525,-0.27046,-0.094793
77.52,-0.38276,-0.27567,-0.1071
77.54,-0.40626,-0.29342,-0.11284
77.56,-0.43471,-0.3247,-0.11
77.58,-0.46607,-0.36896,-0.097116
77.6,-0.49744,-0.42401,-0.073423
77.62,-0.5252,-0.48523,-0.039969
77.64,-0.5454,-0.54565,0.00025063
77.66,-0.55411,-0.59762,0.043514
77.68,-0.54787,-0.63219,0.084326
77.7,-0.52414,-0.64091,0.11677
77.72,-0.48167,-0.61801,0.13634
77.74,-0.42075,-0.56073,0.13998
77.76,-0.34333,-0.47006,0.12673
77.78,-0.25287,-0.35102,0.098147
77.8,-0.15415,-0.21217,0.058013
77.82,-0.052787,-0.064695,0.011908
77.84,0.045285,0.0793,-0.034016
77.86,0.13435,0.20842,-0.074072
77.88,0.20943,0.31311,-0.10367
77.9,0.26677,0.38653,-0.11976
77.92,0.30402,0.42572,-0.1217
77.94,0.32046,0.43167,-0.11121
77.96,0.31688,0.40747,-0.090587
77.98,0.29543,0.35889,-0.063457
78,0.25934,0.29313,-0.033791
78.02,0.21255,0.21686,-0.0043095
78.04,0.15938,0.1366,0.022784
78.06,0.10422,0.057691,0.04653
78.08,0.051206,-0.015439,0.066645
78.1,0.0040372,-0.079234,0.083271
78.12,-0.034191,-0.13108,0.09689
78.14,-0.061098,-0.16906,0.10797
78.16,-0.075078,-0.19089,0.11581
78.18,-0.075342,-0.19547,0.12013
78.2,-0.061915,-0.18244,0.12052
78.22,-0.035622,-0.15121,0.11559
78.24,0.001965,-0.10355,0.10551
78.26,0.048612,-0.041938,0.09055
78.28,0.10154,0.030075,0.071466
78.3,0.15759,0.10814,0.049448
78.32,0.21339,0.1874,0.025989
78.34,0.26556,0.2629,0.0026638
78.36,0.31095,0.33015,-0.019206
78.38,0.34676,0.38534,-0.038581
78.4,0.37081,0.42552,-0.054715
78.42,0.38158,0.4486,-0.067016
78.44,0.3784,0.45346,-0.075054
78.46,0.36146,0.43977,-0.078304
78.48,0.33185,0.40798,-0.07613
78.5,0.29149,0.35952,-0.068029
78.52,0.24308,0.29681,-0.053723
78.54,0.18993,0.22335,-0.033418
78.56,0.13573,0.14371,-0.0079751
78.58,0.084324,0.063623,0.020701
78.6,0.039359,-0.01014,0.049499
78.62,0.0040017,-0.071048,0.07505
78.64,-0.019382,-0.11359,0.094204
78.66,-0.029463,-0.13328,0.10382
78.68,-0.026095,-0.1283,0.10221
78.7,-0.010343,-0.099227,0.088884
78.72,0.015634,-0.049132,0.064766
78.74,0.048821,0.015622,0.033199
78.76,0.085691,0.086954,-0.0012634
78.78,0.1226,0.15649,-0.033892
78.8,0.1562,0.21658,-0.060384
78.82,0.18376,0.26114,-0.077377
78.84,0.20342,0.28665,-0.083226
78.86,0.21431,0.2925,-0.078186
78.88,0.21651,0.28093,-0.064421
78.9,0.21091,0.25621,-0.045309
78.92,0.19896,0.22367,-0.024713
78.94,0.18245,0.18892,-0.0064656
78.96,0.16321,0.15664,0.0065665
78.98,0.1429,0.13002,0.012887
79,0.12291,0.1103,0.012605
79.02,0.10426,0.097122,0.0071395
79.04,0.087646,0.088832,-0.0011859
79.06,0.073465,0.08325,-0.009785
79.08,0.061896,0.07834,-0.016444
79.1,0.052951,0.072768,-0.019817
79.12,0.046499,0.066159,-0.01966
79.14,0.042257,0.059072,-0.016815
79.16,0.039759,0.052584,-0.012825
79.18,0.03831,0.0478,-0.0094903
79.2,0.036954,0.045508,-0.008554
79.22,0.034471,0.045755,-0.011284
79.24,0.029424,0.047015,-0.017591
79.26,0.020238,0.046705,-0.026466
79.28,0.0053305,0.042344,-0.037013
79.3,-0.016748,0.030945,-0.047693
79.32,-0.047161,0.0094905,-0.056652
79.34,-0.086663,-0.023958,-0.062705
79.36,-0.13549,-0.070137,-0.065357
79.38,-0.19333,-0.1287,-0.064633
79.4,-0.25928,-0.19826,-0.061022
79.42,-0.3319,-0.27699,-0.054915
79.44,-0.40926,-0.3624,-0.046856
79.46,-0.48901,-0.45165,-0.037359
79.48,-0.56851,-0.54224,-0.026274
79.5,-0.64493,-0.6314,-0.013527
79.52,-0.71532,-0.71625,0.00092947
79.54,-0.77681,-0.79369,0.016876
79.56,-0.82671,-0.86023,0.033516
79.58,-0.86265,-0.91234,0.049685
79.6,-0.88272,-0.94668,0.063957
79.62,-0.88562,-0.96021,0.074587
79.64,-0.87074,-0.95097,0.080229
79.66,-0.83826,-0.91826,0.080004
79.68,-0.7891,-0.86303,0.073924
79.7,-0.72499,-0.78781,0.062823
79.72,-0.64826,-0.69651,0.048257
79.74,-0.56179,-0.5938,0.032011
79.76,-0.46883,-0.48478,0.015951
79.78,-0.37277,-0.37486,0.0020885
79.8,-0.27702,-0.26869,-0.0083328
79.82,-0.1848,-0.16883,-0.015972
79.84,-0.098994,-0.077755,-0.021239
79.86,-0.022017,0.0021331,-0.02415
79.88,0.044278,0.069818,-0.02554
79.9,0.098693,0.1242,-0.025504
79.92,0.14075,0.16457,-0.023822
79.94,0.17072,0.19025,-0.019531
79.96,0.18963,0.2012,-0.011569
79.98,0.19922,0.19828,0.00093376
80,0.20185,0.18347,0.018377
80.02,0.20033,0.15989,0.040444
80.04,0.19775,0.13226,0.065486
80.06,0.19715,0.10622,0.09093
80.08,0.2013,0.087399,0.11391
80.1,0.21239,0.081156,0.13124
80.12,0.23179,0.091421,0.14037
80.14,0.2599,0.12008,0.13983
80.16,0.29609,0.16668,0.12942
80.18,0.33873,0.22851,0.11022
80.2,0.38534,0.30078,0.084554
80.22,0.43285,0.37724,0.055613
80.24,0.47792,0.45135,0.026572
80.26,0.51721,0.517,0.00021613
80.28,0.54774,0.56913,-0.021385
80.3,0.56713,0.60363,-0.036499
80.32,0.57378,0.6187,-0.044916
80.34,0.56701,0.61445,-0.047442
80.36,0.54706,0.59114,-0.04408
80.38,0.51507,0.55088,-0.035818
80.4,0.47294,0.49654,-0.023602
80.42,0.42324,0.43096,-0.0077136
80.44,0.36897,0.35802,0.010947
80.46,0.31335,0.28181,0.031538
80.48,0.25961,0.20683,0.052777
80.5,0.21077,0.13773,0.073037
80.52,0.16936,0.079167,0.09019
80.54,0.13726,0.035299,0.10196
80.56,0.11555,0.0092207,0.10633
80.58,0.10437,0.0020471,0.10233
80.6,0.10297,0.013225,0.089742
80.62,0.10972,0.040107,0.06961
80.64,0.12232,0.078224,0.044098
80.66,0.13802,0.12184,0.016176
80.68,0.15384,0.16471,-0.010867
80.7,0.1669,0.20104,-0.034136
80.72,0.17464,0.22618,-0.051539
80.74,0.17503,0.23699,-0.061956
80.76,0.16669,0.232,-0.065311
80.78,0.14895,0.2117,-0.06275
80.8,0.12189,0.1777,-0.055808
80.82,0.086235,0.13209,-0.045856
80.84,0.043313,0.077792,-0.03448
80.86,-0.0050518,0.017665,-0.022717
80.88,-0.056626,-0.046257,-0.010369
80.9,-0.10887,-0.11165,0.0027746
80.92,-0.15905,-0.17603,0.016981
80.94,-0.20436,-0.23704,0.032676
80.96,-0.24206,-0.29152,0.049456
80.98,-0.26967,-0.33566,0.065992
81,-0.28515,-0.36561,0.08046
81.02,-0.2871,-0.3776,0.090498
81.04,-0.27492,-0.36897,0.094049
81.06,-0.24893,-0.33858,0.089645
81.08,-0.21041,-0.28725,0.076837
81.1,-0.16152,-0.21771,0.056192
81.12,-0.10519,-0.13468,0.029485
81.14,-0.044912,-0.044277,-0.00063493
81.16,0.015585,0.046763,-0.031178
81.18,0.072575,0.13186,-0.059284
81.2,0.12263,0.20525,-0.082622
81.22,0.16286,0.26264,-0.099785
81.24,0.19106,0.30126,-0.11021
81.26,0.20583,0.31994,-0.1141
81.28,0.20663,0.3189,-0.11227
81.3,0.19368,0.29953,-0.10585
81.32,0.168,0.26401,-0.096009
81.34,0.13123,0.21377,-0.082542
81.36,0.085542,0.15142,-0.065874
81.38,0.033552,0.080819,-0.047267
81.4,-0.021848,0.0044083,-0.026257
81.42,-0.077618,-0.074234,-0.0033842
81.44,-0.13072,-0.15115,0.020439
81.46,-0.17826,-0.22178,0.043524
81.48,-0.21768,-0.28181,0.064133
81.5,-0.24687,-0.32775,0.080879
81.52,-0.2643,-0.35648,0.092186
81.54,-0.26911,-0.36639,0.097271
81.56,-0.26116,-0.3572,0.096042
81.58,-0.24097,-0.33008,0.089117
81.6,-0.20969,-0.28754,0.077847
81.62,-0.169,-0.23299,0.063995
81.64,-0.12093,-0.17024,0.049312
81.66,-0.067759,-0.10309,0.035327
81.68,-0.011814,-0.034874,0.02306
81.7,0.044633,0.031633,0.012999
81.72,0.099493,0.094206,0.0052874
81.74,0.15096,0.15133,-0.00036899
81.76,0.19756,0.20191,-0.0043585
81.78,0.2382,0.24512,-0.0069281
81.8,0.27219,0.28038,-0.0081892
81.82,0.29921,0.30736,-0.0081429
81.84,0.31932,0.3259,-0.0065814
81.86,0.33281,0.33645,-0.0036396
81.88,0.34022,0.33999,0.00023479
81.9,0.34215,0.3376,0.0045516
81.92,0.33916,0.33102,0.0081444
81.94,0.33169,0.32193,0.0097566
81.96,0.31991,0.31173,0.0081807
81.98,0.30367,0.30106,0.0026105
82,0.28254,0.28981,-0.0072762
82.02,0.25575,0.27677,-0.021026
82.04,0.22238,0.25963,-0.037247
82.06,0.18147,0.23553,-0.054053
82.08,0.1322,0.20146,-0.069259
82.1,0.074044,0.15484,-0.080801
82.12,0.0069663,0.094226,-0.08726
82.14,-0.068485,0.01913,-0.087615
82.16,-0.15112,-0.069991,-0.081129
82.18,-0.23912,-0.17032,-0.068794
82.2,-0.3301,-0.27791,-0.052186
82.22,-0.42125,-0.3888,-0.032458
82.24,-0.50952,-0.4984,-0.011118
82.26,-0.59176,-0.60244,0.010677
82.28,-0.66495,-0.69685,0.031899
82.3,-0.72633,-0.778,0.051675
82.32,-0.77358,-0.84327,0.069689
82.34,-0.80494,-0.89044,0.085499
82.36,-0.81925,-0.91761,0.098362
82.38,-0.81603,-0.9238,0.10777
82.4,-0.79549,-0.90816,0.11267
82.42,-0.7585,-0.87057,0.11207
82.44,-0.70652,-0.81246,0.10594
82.46,-0.64156,-0.73605,0.094488
82.48,-0.56602,-0.64464,0.078616
82.5,-0.48257,-0.54217,0.059603
82.52,-0.39401,-0.43327,0.039263
82.54,-0.30312,-0.32269,0.019569
82.56,-0.21255,-0.21433,0.0017801
82.58,-0.12469,-0.1116,-0.013097
82.6,-0.041621,-0.017078,-0.024544
82.62,0.034942,0.067985,-0.033043
82.64,0.10365,0.14291,-0.03926
82.66,0.16354,0.20755,-0.044013
82.68,0.21398,0.26188,-0.047905
82.7,0.25471,0.30589,-0.051179
82.72,0.2858,0.33934,-0.053542
82.74,0.30767,0.36171,-0.054039
82.76,0.32105,0.37289,-0.051838
82.78,0.32696,0.37347,-0.046507
82.8,0.32668,0.36433,-0.037651
82.82,0.32165,0.34754,-0.025895
82.84,0.31333,0.3258,-0.012471
82.86,0.30311,0.30219,0.00091998
82.88,0.29213,0.28005,0.012083
82.9,0.28121,0.26186,0.019351
82.92,0.27069,0.24921,0.021481
82.94,0.26048,0.24254,0.017942
82.96,0.25001,0.24056,0.0094504
82.98,0.23839,0.24106,-0.0026661
83,0.22452,0.241,-0.016488
83.02,0.20722,0.23719,-0.02997
83.04,0.18546,0.22683,-0.041372
83.06,0.15849,0.20791,-0.049426
83.08,0.12595,0.17958,-0.053636
83.1,0.087969,0.14185,-0.053878
83.12,0.045212,0.095433,-0.050221
83.14,-0.0011478,0.042155,-0.043303
83.16,-0.049456,-0.01599,-0.033466
83.18,-0.09766,-0.076816,-0.020844
83.2,-0.14341,-0.13803,-0.0053761
83.22,-0.18419,-0.19707,0.012883
83.24,-0.21748,-0.2508,0.03332
83.26,-0.24095,-0.29585,0.054901
83.28,-0.25261,-0.3287,0.076082
83.3,-0.25106,-0.34579,0.094732
83.32,-0.2356,-0.34375,0.10815
83.34,-0.2064,-0.32045,0.11405
83.36,-0.16456,-0.27585,0.11129
83.38,-0.11206,-0.2112,0.099141
83.4,-0.05167,-0.13042,0.078747
83.42,0.013243,-0.038516,0.051759
83.44,0.078986,0.057793,0.021194
83.46,0.14184,0.15039,-0.0085504
83.48,0.19834,0.23301,-0.034675
83.5,0.24557,0.30001,-0.054439
83.52,0.28135,0.34773,-0.066379
83.54,0.30438,0.37442,-0.070044
83.56,0.31425,0.38042,-0.066176
83.58,0.31143,0.36781,-0.056377
83.6,0.29718,0.3397,-0.04252
83.62,0.27336,0.29955,-0.026185
83.64,0.24235,0.25097,-0.0086229
83.66,0.20681,0.1973,0.0095118
83.68,0.16959,0.14159,0.027996
83.7,0.13352,0.086623,0.046892
83.72,0.10134,0.035152,0.066184
83.74,0.075524,-0.0099548,0.085479
83.76,0.058175,-0.045675,0.10385
83.78,0.050867,-0.069117,0.11998
83.8,0.054545,-0.077773,0.13232
83.82,0.069413,-0.069846,0.13926
83.84,0.094877,-0.044615,0.13949
83.86,0.12952,-0.0028384,0.13236
83.88,0.17117,0.052504,0.11867
83.9,0.21698,0.11827,0.098706
83.92,0.26363,0.18994,0.073687
83.94,0.30755,0.2607,0.046848
83.96,0.3452,0.32514,0.020062
83.98,0.37332,0.37853,-0.0052146
84,0.3892,0.41599,-0.026791
84.02,0.39091,0.43418,-0.043265
84.04,0.37747,0.4313,-0.053829
84.06,0.3489,0.40669,-0.057793
84.08,0.30627,0.36146,-0.055188
84.1,0.25161,0.29799,-0.046378
84.12,0.18773,0.21992,-0.032192
84.14,0.11802,0.13195,-0.013928
84.16,0.046227,0.039502,0.0067245
84.18,-0.023899,-0.051431,0.027531
84.2,-0.088814,-0.13529,0.046478
84.22,-0.14545,-0.20692,0.061471
84.24,-0.1914,-0.26271,0.071307
84.26,-0.22505,-0.30016,0.075104
84.28,-0.24564,-0.31835,0.072709
84.3,-0.25325,-0.31869,0.065439
84.32,-0.24871,-0.30305,0.054345
84.34,-0.23352,-0.27448,0.040962
84.36,-0.2097,-0.23636,0.026661
84.38,-0.17962,-0.19218,0.012565
84.4,-0.14584,-0.14502,-0.0008261
84.42,-0.111,-0.097619,-0.013381
84.44,-0.077644,-0.052085,-0.025559
84.46,-0.048115,-0.010977,-0.037138
84.48,-0.024424,0.023606,-0.04803
84.5,-0.0081343,0.050177,-0.058312
84.52,-0.00025832,0.065703,-0.065961
84.54,-0.0011668,0.068931,-0.070098
84.56,-0.010536,0.058667,-0.069204
84.58,-0.027343,0.034994,-0.062337
84.6,-0.049917,-0.00067508,-0.049242
84.62,-0.076068,-0.045266,-0.030801
84.64,-0.10327,-0.094319,-0.0089542
84.66,-0.12892,-0.14259,0.013667
84.68,-0.15059,-0.18467,0.034081
84.7,-0.16629,-0.21565,0.049365
84.72,-0.17472,-0.23189,0.057169
84.74,-0.17541,-0.23177,0.056368
84.76,-0.16876,-0.21565,0.046893
84.78,-0.15605,-0.18608,0.030029
84.8,-0.13925,-0.14739,0.0081454
84.82,-0.12081,-0.10461,-0.016196
84.84,-0.10339,-0.063283,-0.040108
84.86,-0.089564,-0.028436,-0.061128
84.88,-0.081523,-0.0042804,-0.077242
84.9,-0.080854,0.0063308,-0.087185
84.92,-0.088367,0.001969,-0.090336
84.94,-0.10401,-0.017338,-0.086673
84.96,-0.12687,-0.05001,-0.076864
84.98,-0.15526,-0.094154,-0.061105
85,-0.18684,-0.14632,-0.040518
85.02,-0.21887,-0.20155,-0.017321
85.04,-0.24839,-0.25562,0.007225
85.06,-0.27254,-0.30353,0.030986
85.08,-0.28873,-0.34051,0.051772
85.1,-0.29492,-0.36276,0.067835
85.12,-0.28975,-0.36723,0.077483
85.14,-0.27266,-0.35254,0.079882
85.16,-0.24391,-0.31892,0.075011
85.18,-0.20455,-0.2681,0.063553
85.2,-0.15631,-0.20338,0.047068
85.22,-0.10142,-0.1292,0.027778
85.24,-0.042436,-0.050397,0.007961
85.26,0.017995,0.028244,-0.010249
85.28,0.077296,0.10275,-0.025457
85.3,0.13313,0.16993,-0.036808
85.32,0.18349,0.22715,-0.043659
85.34,0.22679,0.27364,-0.046859
85.36,0.26185,0.30916,-0.047309
85.38,0.28793,0.33365,-0.045722
85.4,0.30466,0.34754,-0.04288
85.42,0.31204,0.35058,-0.038538
85.44,0.31041,0.34315,-0.03274
85.46,0.30043,0.32554,-0.025111
85.48,0.28303,0.29849,-0.015458
85.5,0.25943,0.26308,-0.0036476
85.52,0.23103,0.22106,0.0099629
85.54,0.19933,0.17541,0.023921
85.56,0.1659,0.12892,0.03698
85.58,0.13214,0.084401,0.047743
85.6,0.099296,0.044449,0.054847
85.62,0.068253,0.010778,0.057475
85.64,0.039539,-0.015659,0.055198
85.66,0.013287,-0.034931,0.048218
85.68,-0.010721,-0.048662,0.037941
85.7,-0.032963,-0.058636,0.025673
85.72,-0.054057,-0.066941,0.012884
85.74,-0.074615,-0.075911,0.0012961
85.76,-0.095104,-0.08729,-0.0078141
85.78,-0.11573,-0.10223,-0.0135
85.8,-0.13637,-0.12101,-0.015358
85.82,-0.15652,-0.14327,-0.013248
85.84,-0.17532,-0.16747,-0.007849
85.86,-0.19164,-0.1922,0.00055913
85.88,-0.20419,-0.2156,0.011411
85.9,-0.21161,-0.23433,0.022718
85.92,-0.2127,-0.24657,0.033871
85.94,-0.20649,-0.24991,0.043428
85.96,-0.19242,-0.24266,0.050244
85.98,-0.17045,-0.22383,0.053376
86,-0.14109,-0.19296,0.051878
86.02,-0.10541,-0.15113,0.045717
86.04,-0.065029,-0.10093,0.035897
86.06,-0.021951,-0.04461,0.02266
86.08,0.021547,0.014002,0.0075441
86.1,0.063109,0.070787,-0.0076776
86.12,0.10049,0.12186,-0.02136
86.14,0.13175,0.16389,-0.032133
86.16,0.15537,0.19423,-0.038855
86.18,0.17037,0.21148,-0.041113
86.2,0.17633,0.2155,-0.039164
86.22,0.17342,0.20704,-0.033617
86.24,0.16228,0.1876,-0.025329
86.26,0.14393,0.15953,-0.015596
86.28,0.11973,0.12511,-0.005379
86.3,0.091177,0.086475,0.0047016
86.32,0.059867,0.045679,0.014188
86.34,0.027402,0.0045113,0.022891
86.36,-0.0046712,-0.035439,0.030768
86.38,-0.034905,-0.072857,0.037952
86.4,-0.061987,-0.10646,0.044469
86.42,-0.084779,-0.13475,0.049969
86.44,-0.10235,-0.15665,0.054294
86.46,-0.11403,-0.1711,0.057064
86.48,-0.11944,-0.17726,0.05782
86.5,-0.11855,-0.17474,0.056192
86.52,-0.11165,-0.16372,0.052069
86.54,-0.099424,-0.14473,0.045304
86.56,-0.082891,-0.11851,0.035623
86.58,-0.063351,-0.087222,0.023871
86.6,-0.042328,-0.052801,0.010473
86.62,-0.021463,-0.01763,-0.0038331
86.64,-0.0024008,0.015621,-0.018021
86.66,0.013338,0.044706,-0.031368
86.68,0.024483,0.067107,-0.042623
86.7,0.030134,0.080838,-0.050705
86.72,0.029854,0.084453,-0.054599
86.74,0.023736,0.077365,-0.053629
86.76,0.012416,0.059847,-0.047432
86.78,-0.0029584,0.033357,-0.036315
86.8,-0.020816,0.00031926,-0.021136
86.82,-0.039303,-0.036194,-0.0031085
86.84,-0.05645,-0.072217,0.015767
86.86,-0.070372,-0.10383,0.033457
86.88,-0.07945,-0.12759,0.048139
86.9,-0.08249,-0.14075,0.058257
86.92,-0.07884,-0.14176,0.062921
86.94,-0.068434,-0.13043,0.061996
86.96,-0.051777,-0.10752,0.055742
86.98,-0.02987,-0.075131,0.045261
87,-0.0040836,-0.036502,0.032418
87.02,0.023995,0.0053258,0.018669
87.04,0.052723,0.04717,0.0055528
87.06,0.080555,0.086328,-0.0057734
87.08,0.10616,0.12032,-0.014153
87.1,0.12853,0.1477,-0.019166
87.12,0.14701,0.16781,-0.020801
87.14,0.16132,0.18042,-0.019099
87.16,0.17157,0.18607,-0.014506
87.18,0.17815,0.18558,-0.0074258
87.2,0.18175,0.18026,0.001492
87.22,0.1832,0.17162,0.01158
87.24,0.18341,0.16152,0.021883
87.26,0.18325,0.15194,0.031314
87.28,0.18346,0.14447,0.03899
87.3,0.18451,0.14067,0.043841
87.32,0.18657,0.14153,0.045039
87.34,0.18941,0.14734,0.042074
87.36,0.19246,0.15751,0.034947
87.38,0.19477,0.17062,0.024154
87.4,0.19518,0.18471,0.010469
87.42,0.19238,0.19706,-0.0046798
87.44,0.1851,0.20456,-0.019455
87.46,0.17225,0.20462,-0.032374
87.48,0.15307,0.195,-0.041937
87.5,0.12725,0.17438,-0.047124
87.52,0.095033,0.14227,-0.047237
87.54,0.0572,0.099276,-0.042077
87.56,0.015087,0.047125,-0.032038
87.58,-0.029499,-0.011647,-0.017852
87.6,-0.074402,-0.073635,-0.00076728
87.62,-0.11726,-0.13517,0.017911
87.64,-0.15569,-0.19257,0.036882
87.66,-0.18746,-0.24216,0.054701
87.68,-0.21067,-0.28056,0.069887
87.7,-0.22392,-0.30522,0.081292
87.72,-0.22644,-0.31436,0.087923
87.74,-0.21812,-0.30729,0.089164
87.76,-0.19959,-0.28448,0.084894
87.78,-0.17213,-0.24772,0.075585
87.8,-0.1376,-0.19943,0.06183
87.82,-0.098268,-0.14298,0.044716
87.84,-0.056639,-0.083092,0.026452
87.86,-0.015258,-0.023381,0.0081231
87.88,0.023491,0.032171,-0.0086802
87.9,0.057541,0.080094,-0.022553
87.92,0.08528,0.11806,-0.032783
87.94,0.10562,0.14452,-0.038897
87.96,0.11805,0.15899,-0.040939
87.98,0.1226,0.16203,-0.039434
88,0.11979,0.15475,-0.034956
88.02,0.11059,0.13871,-0.028123
88.04,0.096273,0.1159,-0.019631
88.06,0.078361,0.088653,-0.010293
88.08,0.058482,0.05942,-0.00093753
88.1,0.03828,0.029686,0.0085949
88.12,0.019299,0.0024359,0.016863
88.14,0.0028834,-0.020646,0.023529
88.16,-0.0099151,-0.038332,0.028417
88.18,-0.018413,-0.048969,0.030556
88.2,-0.02235,-0.052041,0.029691
88.22,-0.021912,-0.047397,0.025485
88.24,-0.017719,-0.035787,0.018067
88.26,-0.010778,-0.018644,0.0078658
88.28,-0.0023935,0.0019387,-0.0043322
88.3,0.0059431,0.023351,-0.017408
88.32,0.012692,0.04279,-0.030099
88.34,0.016406,0.057478,-0.041073
88.36,0.015871,0.064998,-0.049127
88.38,0.010225,0.063531,-0.053306
88.4,-0.00095477,0.052079,-0.053033
88.42,-0.017597,0.030586,-0.048183
88.44,-0.039135,-7.73e-05,-0.039058
88.46,-0.064541,-0.038154,-0.026387
88.48,-0.092414,-0.081167,-0.011247
88.5,-0.1211,-0.12611,0.0050112
88.52,-0.14882,-0.16993,0.021107
88.54,-0.17387,-0.20938,0.035512
88.56,-0.19472,-0.24168,0.046958
88.58,-0.2102,-0.2647,0.054502
88.6,-0.21953,-0.27728,0.057752
88.62,-0.22244,-0.27894,0.056492
88.64,-0.21914,-0.27015,0.051011
88.66,-0.21025,-0.25255,0.042297
88.68,-0.19674,-0.22825,0.031512
88.7,-0.17981,-0.19954,0.019735
88.72,-0.16074,-0.16887,0.0081218
88.74,-0.14082,-0.13846,-0.0023614
88.76,-0.12121,-0.11011,-0.011095
88.78,-0.10287,-0.085104,-0.017769
88.8,-0.086576,-0.064139,-0.022437
88.82,-0.072846,-0.047512,-0.025334
88.84,-0.061993,-0.03519,-0.026803
88.86,-0.054131,-0.026911,-0.02722
88.88,-0.049202,-0.022444,-0.026758
88.9,-0.046998,-0.021526,-0.025472
88.92,-0.04718,-0.02395,-0.023231
88.94,-0.049289,-0.029396,-0.019894
88.96,-0.052767,-0.037399,-0.015368
88.98,-0.05698,-0.047299,-0.0096806
89,-0.061252,-0.058159,-0.0030935
89.02,-0.064916,-0.068796,0.0038802
89.04,-0.06736,-0.077867,0.010506
89.06,-0.068093,-0.084086,0.015993
89.08,-0.066785,-0.086439,0.019654
89.1,-0.063306,-0.084347,0.021042
89.12,-0.057741,-0.077643,0.019902
89.14,-0.050376,-0.066679,0.016303
89.16,-0.041664,-0.052587,0.010922
89.18,-0.032171,-0.0369,0.0047292
89.2,-0.0225,-0.021026,-0.0014743
89.22,-0.013222,-0.0064046,-0.0068177
89.24,-0.0047951,0.0057336,-0.010529
89.26,0.0024981,0.014409,-0.011911
89.28,0.0085973,0.019353,-0.010756
89.3,0.013692,0.020667,-0.0069752
89.32,0.018223,0.019004,-0.00078039
89.34,0.022856,0.015389,0.0074665
89.36,0.028428,0.011185,0.017243
89.38,0.035873,0.0079806,0.027892
89.4,0.046123,0.0074961,0.038627
89.42,0.060003,0.011494,0.048509
89.44,0.078118,0.021502,0.056616
89.46,0.10076,0.038682,0.062073
89.48,0.12781,0.063925,0.063881
89.5,0.15872,0.097222,0.061493
89.52,0.19249,0.13778,0.054707
89.54,0.22771,0.18422,0.043495
89.56,0.26266,0.23405,0.028615
89.58,0.29542,0.28431,0.011113
89.6,0.32402,0.33154,-0.0075238
89.62,0.34662,0.37218,-0.025566
89.64,0.36166,0.40291,-0.041254
89.66,0.36802,0.42117,-0.053147
89.68,0.36514,0.4252,-0.060058
89.7,0.35305,0.41419,-0.061135
89.72,0.33241,0.3884,-0.055986
89.74,0.30446,0.34961,-0.045152
89.76,0.27091,0.30126,-0.030354
89.78,0.23383,0.24644,-0.012613
89.8,0.1954,0.18918,0.0062264
89.82,0.1578,0.13373,0.02407
89.84,0.12293,0.083735,0.039191
89.86,0.092258,0.042294,0.049964
89.88,0.066715,0.011454,0.055261
89.9,0.046567,-0.0079198,0.054486
89.92,0.031421,-0.016216,0.047637
89.94,0.020273,-0.015093,0.035367
89.96,0.01163,-0.0074309,0.019061
89.98,0.003676,0.0031869,0.00048913
90,-0.0055158,0.012724,-0.01824
90.02,-0.017766,0.017201,-0.034967
90.04,-0.034579,0.013093,-0.047673
90.06,-0.056972,-0.002137,-0.054835
90.08,-0.08535,-0.029795,-0.055555
90.1,-0.11945,-0.069798,-0.049647
90.12,-0.15833,-0.12075,-0.037581
90.14,-0.20048,-0.17989,-0.02059
90.16,-0.2439,-0.24358,-0.0003183
90.18,-0.2863,-0.3078,0.0215
90.2,-0.32525,-0.36828,0.043028
90.22,-0.35842,-0.42076,0.062338
90.24,-0.38369,-0.46216,0.078471
90.26,-0.39934,-0.48986,0.090525
90.28,-0.40414,-0.50205,0.097904
90.3,-0.39746,-0.49848,0.10102
90.32,-0.37924,-0.47872,0.099479
90.34,-0.35002,-0.44415,0.094122
90.36,-0.31088,-0.39639,0.085506
90.38,-0.26335,-0.33742,0.074068
90.4,-0.20933,-0.26971,0.060381
90.42,-0.15096,-0.19611,0.045156
90.44,-0.090495,-0.11947,0.028979
90.46,-0.030204,-0.042825,0.012621
90.48,0.027773,0.03083,-0.0030566
90.5,0.081517,0.098697,-0.01718
90.52,0.12942,0.15835,-0.028924
90.54,0.17026,0.20785,-0.037588
90.56,0.20324,0.24593,-0.04269
90.58,0.22798,0.27204,-0.04406
90.6,0.24453,0.2864,-0.041863
90.62,0.25333,0.28993,-0.036595
90.64,0.25512,0.28417,-0.02905
90.66,0.25083,0.271,-0.020173
90.68,0.24154,0.25248,-0.010945
90.7,0.22834,0.23077,-0.0024343
90.72,0.21224,0.20754,0.0046953
90.74,0.19411,0.18414,0.0099766
90.76,0.17465,0.16185,0.012792
90.78,0.15432,0.14084,0.013481
90.8,0.13343,0.12109,0.01234
90.82,0.11212,0.10217,0.0099454
90.84,0.090449,0.083449,0.0070008
90.86,0.068462,0.064265,0.0041969
90.88,0.046238,0.044118,0.0021202
90.9,0.023961,0.022631,0.0013299
90.92,0.0019513,-0.00014478,0.0020961
90.94,-0.019319,-0.023826,0.0045074
90.96,-0.039231,-0.047801,0.0085693
90.98,-0.057057,-0.070818,0.013761
91,-0.072002,-0.091594,0.019592
91.02,-0.083278,-0.10879,0.025508
91.04,-0.090173,-0.12102,0.03085
91.06,-0.092127,-0.12711,0.034981
91.08,-0.088811,-0.12615,0.037343
91.1,-0.080182,-0.11759,0.037409
91.12,-0.066528,-0.10129,0.034758
91.14,-0.04849,-0.077997,0.029507
91.16,-0.027047,-0.048706,0.021659
91.18,-0.003481,-0.015094,0.011613
91.2,0.020697,0.020705,-7.9778e-06
91.22,0.043844,0.056351,-0.012507
91.24,0.064297,0.089067,-0.02477
91.26,0.080501,0.11603,-0.03553
91.28,0.091128,0.13567,-0.044545
91.3,0.095187,0.14589,-0.050706
91.32,0.092102,0.14572,-0.053615
91.34,0.08177,0.13477,-0.053
91.36,0.064571,0.11329,-0.048721
91.38,0.041352,0.082421,-0.041068
91.4,0.013372,0.044167,-0.030795
91.42,-0.01778,0.00060952,-0.01839
91.44,-0.050286,-0.045632,-0.0046545
91.46,-0.082216,-0.091849,0.0096323
91.48,-0.11166,-0.13532,0.023661
91.5,-0.13684,-0.17339,0.036551
91.52,-0.15627,-0.20365,0.047388
91.54,-0.16881,-0.22422,0.055408
91.56,-0.17381,-0.23362,0.059801
91.58,-0.17117,-0.23103,0.05986
91.6,-0.16132,-0.21653,0.055211
91.62,-0.14525,-0.19115,0.0459
91.64,-0.12445,-0.15676,0.032305
91.66,-0.10079,-0.11612,0.015328
91.68,-0.07636,-0.072762,-0.0035977
91.7,-0.053313,-0.030573,-0.02274
91.72,-0.033671,0.0064969,-0.040168
91.74,-0.019138,0.035124,-0.054262
91.76,-0.010942,0.052285,-0.063227
91.78,-0.0097222,0.055664,-0.065386
91.8,-0.01547,0.046076,-0.061547
91.82,-0.027538,0.024063,-0.051601
91.84,-0.044708,-0.0079227,-0.036785
91.86,-0.065316,-0.046596,-0.018719
91.88,-0.087419,-0.088069,0.00064971
91.9,-0.10898,-0.12836,0.019381
91.92,-0.12807,-0.16366,0.03559
91.94,-0.143,-0.19094,0.047947
91.96,-0.1525,-0.20811,0.055611
91.98,-0.15577,-0.21408,0.058305
92,-0.15256,-0.20885,0.056295
92.02,-0.1431,-0.1934,0.050306
92.04,-0.12806,-0.16939,0.041329
92.06,-0.10849,-0.13896,0.030477
92.08,-0.085622,-0.10464,0.019021
92.1,-0.06081,-0.068889,0.0080791
92.12,-0.035357,-0.033941,-0.0014163
92.14,-0.010421,-0.0016945,-0.0087267
92.16,0.013076,0.026457,-0.013381
92.18,0.034504,0.049597,-0.015093
92.2,0.053545,0.067396,-0.013851
92.22,0.070177,0.080253,-0.010076
92.24,0.084628,0.088839,-0.0042109
92.26,0.097308,0.094412,0.002896
92.28,0.10872,0.098266,0.010451
92.3,0.11935,0.10155,0.017801
92.32,0.12961,0.10614,0.023478
92.34,0.13973,0.11279,0.026942
92.36,0.1497,0.12213,0.027572
92.38,0.15926,0.13415,0.025107
92.4,0.1679,0.14823,0.019673
92.42,0.1749,0.16322,0.011679
92.44,0.17938,0.17756,0.0018234
92.46,0.18042,0.18919,-0.0087706
92.48,0.17715,0.19608,-0.018924
92.5,0.16888,0.19637,-0.027484
92.52,0.15517,0.18857,-0.033403
92.54,0.13593,0.17179,-0.035866
92.56,0.11148,0.14585,-0.034374
92.58,0.082559,0.1114,-0.028838
92.6,0.050288,0.069837,-0.019549
92.62,0.016113,0.023335,-0.0072229
92.64,-0.018296,-0.025409,0.007113
92.66,-0.051162,-0.073419,0.022257
92.68,-0.080744,-0.11759,0.036848
92.7,-0.10546,-0.15509,0.049634
92.72,-0.124,-0.18354,0.05954
92.74,-0.13544,-0.20128,0.065842
92.76,-0.13927,-0.20741,0.068141
92.78,-0.13545,-0.20201,0.066567
92.8,-0.12436,-0.18574,0.061375
92.82,-0.10682,-0.1597,0.052878
92.84,-0.083948,-0.1266,0.042655
92.86,-0.057132,-0.088228,0.031096
92.88,-0.027918,-0.046958,0.01904
92.9,0.0020826,-0.0049937,0.0070763
92.92,0.031288,0.03556,-0.0042722
92.94,0.058229,0.072839,-0.01461
92.96,0.081629,0.10522,-0.023593
92.98,0.10047,0.13141,-0.030944
93,0.11403,0.15037,-0.036336
93.02,0.12196,0.16097,-0.039011
93.04,0.12424,0.16302,-0.038779
93.06,0.12123,0.15694,-0.035707
93.08,0.1136,0.1432,-0.029605
93.1,0.1023,0.12307,-0.020769
93.12,0.08845,0.098473,-0.010023
93.14,0.073286,0.071583,0.0017035
93.16,0.058018,0.044829,0.013188
93.18,0.04374,0.020604,0.023135
93.2,0.031335,0.00086631,0.030469
93.22,0.02141,-0.01287,0.03428
93.24,0.01425,-0.019978,0.034229
93.26,0.0098245,-0.020662,0.030487
93.28,0.007814,-0.015825,0.023639
93.3,0.0076794,-0.0071513,0.014831
93.32,0.0087458,0.0035583,0.0051875
93.34,0.010299,0.014644,-0.0043449
93.36,0.011678,0.023572,-0.011895
93.38,0.012354,0.029344,-0.016991
93.4,0.011985,0.031153,-0.019169
93.42,0.010443,0.028904,-0.018461
93.44,0.0078071,0.023144,-0.015337
93.46,0.0043367,0.014732,-0.010395
93.48,0.00041516,0.0047288,-0.0043137
93.5,-0.0035123,-0.005453,0.0019407
93.52,-0.0070083,-0.014671,0.0076629
93.54,-0.009707,-0.02197,0.012263
93.56,-0.011366,-0.026723,0.015357
93.58,-0.0119,-0.028496,0.016596
93.6,-0.011396,-0.027333,0.015937
93.62,-0.010106,-0.023748,0.013642
93.64,-0.0084172,-0.018382,0.0099644
93.66,-0.0068089,-0.012141,0.005332
93.68,-0.0057944,-0.0061001,0.00030572
93.7,-0.0058567,-0.0013835,-0.0044732
93.72,-0.0073846,0.00094157,-0.0083261
93.74,-0.010615,7.0407e-05,-0.010686
93.76,-0.015591,-0.0044736,-0.011118
93.78,-0.022137,-0.012676,-0.0094617
93.8,-0.029859,-0.024289,-0.0055701
93.82,-0.038167,-0.038816,0.00064908
93.84,-0.046325,-0.054311,0.0079862
93.86,-0.053515,-0.069655,0.01614
93.88,-0.058918,-0.083245,0.024327
93.9,-0.061792,-0.093556,0.031764
93.92,-0.061554,-0.099358,0.037804
93.94,-0.057842,-0.099814,0.041972
93.96,-0.050555,-0.094448,0.043893
93.98,-0.039879,-0.083362,0.043484
94,-0.02627,-0.067089,0.040819
94.02,-0.010428,-0.046635,0.036207
94.04,0.0067635,-0.023267,0.03003
94.06,0.024305,0.0015711,0.022734
94.08,0.041163,0.026156,0.015007
94.1,0.056351,0.049004,0.0073476
94.12,0.069007,0.068791,0.00021622
94.14,0.078454,0.084156,-0.0057021
94.16,0.084249,0.094188,-0.009939
94.18,0.086212,0.098424,-0.012212
94.2,0.084426,0.096854,-0.012428
94.22,0.079221,0.089893,-0.010673
94.24,0.071142,0.078287,-0.0071455
94.26,0.060892,0.063187,-0.0022954
94.28,0.049277,0.045936,0.0033407
94.3,0.037135,0.027997,0.0091386
94.32,0.025279,0.010731,0.014548
94.34,0.014434,-0.0047052,0.019139
94.36,0.0052013,-0.017363,0.022564
94.38,-0.0019797,-0.02677,0.02479
94.4,-0.0068441,-0.032734,0.02589
94.42,-0.0093062,-0.03517,0.025864
94.44,-0.0094525,-0.034493,0.025041
94.46,-0.0075255,-0.031082,0.023557
94.48,-0.0039017,-0.025409,0.021508
94.5,0.00093436,-0.017983,0.018917
94.52,0.0064208,-0.0093312,0.015752
94.54,0.011952,-4.2915e-05,0.011995
94.56,0.016917,0.0092288,0.0076885
94.58,0.020741,0.017711,0.00303
94.6,0.022927,0.024561,-0.0016349
94.62,0.0231,0.028915,-0.0058152
94.64,0.021046,0.03001,-0.0089648
94.66,0.016732,0.027296,-0.010564
94.68,0.010323,0.020548,-0.010225
94.7,0.0021655,0.0099218,-0.0077562
94.72,-0.0072449,-0.0037819,-0.003463
94.74,-0.017319,-0.019427,0.0021077
94.76,-0.027448,-0.03553,0.0080821
94.78,-0.037083,-0.050505,0.013422
94.8,-0.045815,-0.062893,0.017078
94.82,-0.053437,-0.071628,0.018191
94.84,-0.059986,-0.076207,0.016221
94.86,-0.065748,-0.076882,0.011134
94.88,-0.071226,-0.074586,0.0033596
94.9,-0.077081,-0.070676,-0.0064045
94.92,-0.084032,-0.067279,-0.016752
94.94,-0.092753,-0.066419,-0.026334
94.96,-0.10376,-0.069871,-0.03389
94.98,-0.11732,-0.079117,-0.038201
95,-0.13336,-0.094755,-0.038606
95.02,-0.15146,-0.11656,-0.034905
95.04,-0.17086,-0.14353,-0.02733
95.06,-0.19047,-0.17382,-0.016646
95.08,-0.20901,-0.20502,-0.003992
95.1,-0.22511,-0.23441,0.0093006
95.12,-0.2374,-0.25932,0.021917
95.14,-0.2447,-0.27732,0.032626
95.16,-0.24606,-0.28654,0.040485
95.18,-0.2409,-0.28581,0.044908
95.2,-0.22906,-0.27474,0.045686
95.22,-0.21075,-0.25375,0.043
95.24,-0.18661,-0.22396,0.037345
95.26,-0.1576,-0.18702,0.029421
95.28,-0.12495,-0.14503,0.020078
95.3,-0.090053,-0.10021,0.010157
95.32,-0.054363,-0.054867,0.00050404
95.34,-0.019314,-0.011009,-0.0083049
95.36,0.013783,0.029545,-0.015762
95.38,0.043807,0.065432,-0.021625
95.4,0.069884,0.095625,-0.025741
95.42,0.091424,0.11928,-0.027853
95.44,0.10813,0.1364,-0.028266
95.46,0.12002,0.14703,-0.027013
95.48,0.12737,0.15148,-0.02411
95.5,0.13069,0.15041,-0.019721
95.52,0.13068,0.14474,-0.014056
95.54,0.12818,0.13565,-0.0074607
95.56,0.12407,0.12435,-0.00027625
95.58,0.11919,0.11233,0.0068593
95.6,0.11431,0.10103,0.013278
95.62,0.11003,0.091686,0.01834
95.64,0.10674,0.085279,0.02146
95.66,0.10461,0.082378,0.022237
95.68,0.10358,0.083052,0.020529
95.7,0.10335,0.086838,0.016515
95.72,0.10349,0.092782,0.010704
95.74,0.10343,0.099559,0.0038679
95.76,0.10261,0.10561,-0.0029985
95.78,0.10053,0.1092,-0.0086751
95.8,0.096798,0.10933,-0.012533
95.82,0.091241,0.10505,-0.01381
95.84,0.083886,0.096229,-0.012343
95.86,0.074989,0.083177,-0.0081889
95.88,0.064994,0.066925,-0.0019313
95.9,0.054488,0.048897,0.0055915
95.92,0.044123,0.030699,0.013424
95.94,0.034539,0.014092,0.020447
95.96,0.026284,0.00059957,0.025685
95.98,0.019757,-0.0088743,0.028632
96,0.015161,-0.01387,0.029031
96.02,0.01249,-0.014541,0.027031
96.04,0.011545,-0.011524,0.023069
96.06,0.011969,-0.0058765,0.017846
96.08,0.013304,0.0011416,0.012163
96.1,0.015059,0.008225,0.006834
96.12,0.016775,0.014186,0.0025888
96.14,0.018086,0.018193,-0.00010782
96.16,0.018761,0.019712,-0.00095093
96.18,0.018734,0.01864,9.3721e-05
96.2,0.018104,0.015281,0.002823
96.22,0.017124,0.010211,0.0069131
96.24,0.016169,0.0042566,0.011913
96.26,0.015694,-0.001639,0.017333
96.28,0.016181,-0.0065337,0.022715
96.3,0.018092,-0.0095747,0.027666
96.32,0.021812,-0.0098851,0.031697
96.34,0.027608,-0.0068484,0.034457
96.36,0.03559,-0.00028341,0.035874
96.38,0.045685,0.010037,0.035647
96.4,0.057619,0.023946,0.033673
96.42,0.070926,0.040939,0.029987
96.44,0.084956,0.060358,0.024598
96.46,0.098913,0.081382,0.017531
96.48,0.1119,0.10271,0.0091873
96.5,0.12299,0.12281,0.00017973
96.52,0.13128,0.14019,-0.0089134
96.54,0.13599,0.15323,-0.017243
96.56,0.13654,0.16067,-0.024133
96.58,0.13257,0.16133,-0.028755
96.6,0.12405,0.15459,-0.030536
96.62,0.11125,0.1404,-0.02915
96.64,0.094748,0.11936,-0.02461
96.66,0.075386,0.092702,-0.017316
96.68,0.054205,0.062244,-0.0080391
96.7,0.032351,0.030143,0.0022076
96.72,0.010973,-0.0013411,0.012314
96.74,-0.0088763,-0.029902,0.021026
96.76,-0.026335,-0.053695,0.02736
96.78,-0.040797,-0.071535,0.030738
96.8,-0.051953,-0.082872,0.03092
96.82,-0.059789,-0.087936,0.028147
96.84,-0.064563,-0.087634,0.023071
96.86,-0.066742,-0.083324,0.016582
96.88,-0.066928,-0.076503,0.0095745
96.9,-0.065777,-0.06901,0.0032332
96.92,-0.063909,-0.062117,-0.001792
96.94,-0.061851,-0.056868,-0.0049826
96.96,-0.059986,-0.053774,-0.0062114
96.98,-0.058534,-0.052866,-0.005668
97,-0.057557,-0.053763,-0.0037944
97.02,-0.056983,-0.055853,-0.0011298
97.04,-0.056646,-0.058404,0.0017583
97.06,-0.056337,-0.060703,0.0043659
97.08,-0.055851,-0.062218,0.0063666
97.1,-0.05503,-0.062544,0.0075135
97.12,-0.053797,-0.06154,0.0077436
97.14,-0.052171,-0.059183,0.0070116
97.16,-0.050281,-0.055716,0.0054345
97.18,-0.048353,-0.051512,0.0031594
97.2,-0.046692,-0.046958,0.0002656
97.22,-0.045656,-0.042618,-0.0030385
97.24,-0.045618,-0.039058,-0.0065599
97.26,-0.046923,-0.036948,-0.0099755
97.28,-0.049848,-0.036922,-0.012926
97.3,-0.054557,-0.039597,-0.01496
97.32,-0.061066,-0.045521,-0.015546
97.34,-0.06922,-0.054789,-0.014431
97.36,-0.078677,-0.067334,-0.011343
97.38,-0.088918,-0.082638,-0.0062796
97.4,-0.099273,-0.099842,0.00056864
97.42,-0.10897,-0.11776,0.0087911
97.44,-0.11717,-0.13484,0.017666
97.46,-0.1231,-0.14943,0.026333
97.48,-0.12603,-0.16012,0.034087
97.5,-0.12543,-0.16559,0.040157
97.52,-0.12099,-0.16491,0.043928
97.54,-0.11262,-0.15778,0.045155
97.56,-0.10054,-0.14424,0.043697
97.58,-0.085207,-0.12491,0.0397
97.6,-0.067315,-0.10087,0.033552
97.62,-0.047742,-0.073489,0.025746
97.64,-0.027484,-0.044349,0.016865
97.66,-0.0075841,-0.015157,0.0075731
97.68,0.010943,0.012505,-0.0015614
97.7,0.027186,0.03704,-0.0098539
97.72,0.040399,0.05705,-0.016651
97.74,0.050062,0.071615,-0.021553
97.76,0.055916,0.079971,-0.024055
97.78,0.057983,0.081998,-0.024015
97.8,0.056561,0.078072,-0.021512
97.82,0.052194,0.068892,-0.016698
97.84,0.045626,0.055707,-0.010081
97.86,0.037726,0.040106,-0.0023808
97.88,0.029406,0.023779,0.0056267
97.9,0.021533,0.0084336,0.013099
97.92,0.014845,-0.0041136,0.018958
97.94,0.0098772,-0.012821,0.022698
97.96,0.0069185,-0.016944,0.023863
97.98,0.005987,-0.016386,0.022373
98,0.0068429,-0.01151,0.018353
98.02,0.0090282,-0.0033963,0.012425
98.04,0.011931,0.0064475,0.0054839
98.06,0.014869,0.016646,-0.0017766
98.08,0.017175,0.0255,-0.0083249
98.1,0.018286,0.031663,-0.013376
98.12,0.017814,0.034076,-0.016262
98.14,0.015596,0.032163,-0.016567
98.16,0.011721,0.025869,-0.014149
98.18,0.0065217,0.015694,-0.0091721
98.2,0.00054441,0.0026155,-0.0020711
98.22,-0.0055131,-0.01201,0.0064966
98.24,-0.010878,-0.026554,0.015676
98.26,-0.014791,-0.039345,0.024554
98.28,-0.016597,-0.048776,0.032179
98.3,-0.015822,-0.053532,0.03771
98.32,-0.012241,-0.052734,0.040493
98.34,-0.0059068,-0.046059,0.040152
98.36,0.0028381,-0.0338,0.036638
98.38,0.013392,-0.016845,0.030237
98.4,0.024952,0.0032772,0.021674
98.42,0.036589,0.024738,0.011851
98.44,0.047352,0.045524,0.0018281
98.46,0.05636,0.063704,-0.0073441
98.48,0.062896,0.077546,-0.01465
98.5,0.06648,0.085773,-0.019293
98.52,0.06691,0.087918,-0.021007
98.54,0.064281,0.083935,-0.019655
98.56,0.058959,0.074612,-0.015652
98.58,0.05154,0.061207,-0.0096672
98.6,0.042775,0.045331,-0.0025569
98.62,0.033486,0.028729,0.0047571
98.64,0.024486,0.013084,0.011402
98.66,0.016491,-0.00019264,0.016684
98.68,0.01006,-0.010037,0.020097
98.7,0.0055447,-0.015875,0.02142
98.72,0.0030723,-0.017571,0.020643
98.74,0.0025436,-0.015424,0.017968
98.76,0.003658,-0.010107,0.013765
98.78,0.005956,-0.0025558,0.0085118
98.8,0.0088746,0.0061623,0.0027123
98.82,0.011811,0.014896,-0.003085
98.84,0.014188,0.022544,-0.0083554
98.86,0.015515,0.028175,-0.012659
98.88,0.015437,0.031002,-0.015565
98.9,0.013772,0.030582,-0.01681
98.92,0.010528,0.026801,-0.016272
98.94,0.0059022,0.019837,-0.013934
98.96,0.00025621,0.0103,-0.010043
98.98,-0.0059207,-0.00091637,-0.0050043
99,-0.012066,-0.012862,0.00079602
99.02,-0.017603,-0.024168,0.0065654
99.04,-0.022004,-0.033653,0.011649
99.06,-0.024847,-0.040436,0.015589
99.08,-0.025856,-0.043295,0.017439
99.1,-0.024929,-0.042435,0.017507
99.12,-0.022146,-0.037742,0.015596
99.14,-0.017755,-0.029695,0.011941
99.16,-0.012135,-0.019257,0.0071217
99.18,-0.0057572,-0.0075278,0.0017706
99.2,0.00087667,0.0042777,-0.003401
99.22,0.0072873,0.015004,-0.0077168
99.24,0.01307,0.02371,-0.010641
99.26,0.017934,0.029769,-0.011835
99.28,0.021726,0.032928,-0.011202
99.3,0.024436,0.033288,-0.0088513
99.32,0.026186,0.03133,-0.0051435
99.34,0.027197,0.02776,-0.00056266
99.36,0.027749,0.02347,0.004279
99.38,0.028134,0.019354,0.0087804
99.4,0.028604,0.016177,0.012427
99.42,0.02933,0.014616,0.014713
99.44,0.030366,0.014965,0.015402
99.46,0.031638,0.017172,0.014466
99.48,0.032935,0.021052,0.011883
99.5,0.033933,0.025939,0.0079943
99.52,0.034225,0.031034,0.003191
99.54,0.033365,0.03535,-0.0019851
99.56,0.030925,0.037876,-0.0069518
99.58,0.026541,0.037724,-0.011184
99.6,0.01997,0.034258,-0.014288
99.62,0.011127,0.026829,-0.015702
99.64,0.00011227,0.015201,-0.015089
99.66,-0.01278,-0.00014164,-0.012638
99.68,-0.027068,-0.018673,-0.0083952
99.7,-0.042114,-0.0395,-0.0026136
99.72,-0.057156,-0.061361,0.0042048
99.74,-0.071372,-0.082955,0.011583
99.76,-0.08393,-0.10288,0.018951
99.78,-0.094054,-0.11984,0.025787
99.8,-0.10108,-0.13268,0.031599
99.82,-0.1045,-0.14055,0.036043
99.84,-0.10401,-0.14284,0.038821
99.86,-0.099516,-0.13928,0.03976
99.88,-0.091133,-0.13005,0.038916
99.9,-0.079202,-0.11553,0.03633
99.92,-0.064242,-0.096468,0.032226
99.94,-0.046925,-0.07378,0.026855
99.96,-0.028033,-0.048603,0.02057
99.98,-0.0084048,-0.022159,0.013754
100,0.011106,0.0042795,0.0068269
100.02,0.029686,0.029472,0.00021393
100.04,0.046602,0.052327,-0.0057247
100.06,0.061243,0.07181,-0.010567
100.08,0.073145,0.087256,-0.014111
100.1,0.082016,0.098192,-0.016176
100.12,0.087741,0.104,-0.01626
100.14,0.090372,0.10543,-0.015056
100.16,0.090118,0.10255,-0.012435
100.18,0.087308,0.096054,-0.0087461
100.2,0.082357,0.08688,-0.0045224
100.22,0.075727,0.075877,-0.00015004
100.24,0.067879,0.063975,0.0039042
100.26,0.059243,0.051951,0.0072919
100.28,0.050187,0.040443,0.0097433
100.3,0.041001,0.029847,0.011154
100.32,0.031898,0.020321,0.011577
100.34,0.023019,0.011794,0.011226
100.36,0.014454,0.0040132,0.010441
100.38,0.0062634,-0.0032394,0.0095029
100.4,-0.0014937,-0.010284,0.0087906
100.42,-0.0087441,-0.017297,0.0085532
100.44,-0.015386,-0.024298,0.0089115
100.46,-0.02129,-0.031154,0.0098645
100.48,-0.026302,-0.037538,0.011237
100.5,-0.030267,-0.043033,0.012766
100.52,-0.033047,-0.047176,0.014128
100.54,-0.034548,-0.049553,0.015005
100.56,-0.034736,-0.049945,0.015209
100.58,-0.033661,-0.048156,0.014496
100.6,-0.031453,-0.044364,0.012911
100.62,-0.02833,-0.038856,0.010526
100.64,-0.024578,-0.032128,0.0075505
100.66,-0.020536,-0.024807,0.0042709
100.68,-0.016572,-0.017518,0.00094692
100.7,-0.013053,-0.010891,-0.0021614
100.72,-0.010323,-0.0054865,-0.0048365
100.74,-0.0086764,-0.0018067,-0.0068697
100.76,-0.008337,-6.7904e-05,-0.0082691
100.78,-0.0094424,-0.00049403,-0.0089483
100.8,-0.012032,-0.0032223,-0.0088101
100.82,-0.016043,-0.0082327,-0.0078107
100.84,-0.021309,-0.015349,-0.0059598
100.86,-0.027565,-0.024305,-0.0032595
100.88,-0.034465,-0.034712,0.00024746
100.9,-0.0416,-0.046061,0.004461
100.92,-0.048527,-0.057676,0.0091483
100.94,-0.054804,-0.068795,0.013991
100.96,-0.060022,-0.078598,0.018576
100.98,-0.063848,-0.086302,0.022454
101,-0.066054,-0.091238,0.025183
101.02,-0.066543,-0.092973,0.02643
101.04,-0.065359,-0.09138,0.026021
101.06,-0.062681,-0.086639,0.023958
101.08,-0.058806,-0.07931,0.020504
101.1,-0.054113,-0.070161,0.016048
101.12,-0.049013,-0.060231,0.011218
101.14,-0.0439,-0.050541,0.0066413
101.16,-0.039101,-0.041889,0.002788
101.18,-0.034833,-0.035112,0.00027918
101.2,-0.031177,-0.030511,-0.00066534
101.22,-0.028066,-0.028071,4.6837e-06
101.24,-0.025305,-0.027372,0.0020666
101.26,-0.022594,-0.027704,0.0051102
101.28,-0.019578,-0.028235,0.0086567
101.3,-0.015901,-0.027899,0.011998
101.32,-0.011261,-0.025825,0.014564
101.34,-0.0054601,-0.021336,0.015876
101.36,0.0015606,-0.014089,0.015649
101.38,0.0097032,-0.0040668,0.01377
101.4,0.018715,0.0084224,0.010293
101.42,0.028212,0.022589,0.0056236
101.44,0.037719,0.037504,0.0002149
101.46,0.04672,0.052056,-0.0053358
101.48,0.054719,0.065058,-0.010338
101.5,0.061298,0.07553,-0.014232
101.52,0.066159,0.082707,-0.016548
101.54,0.069165,0.086141,-0.016977
101.56,0.070348,0.085787,-0.015439
101.58,0.069905,0.082001,-0.012095
101.6,0.068168,0.075572,-0.0074035
101.62,0.065555,0.067473,-0.0019175
101.64,0.062513,0.058911,0.0036025
101.66,0.059451,0.051067,0.0083835
101.68,0.056678,0.045186,0.011492
101.7,0.054359,0.041825,0.012534
101.72,0.052479,0.041271,0.011208
101.74,0.050845,0.043285,0.00756
101.76,0.049104,0.047113,0.0019911
101.78,0.046793,0.051594,-0.0048014
101.8,0.043405,0.055301,-0.011896
101.82,0.038467,0.056732,-0.018265
101.84,0.031619,0.054481,-0.022862
101.86,0.022681,0.047662,-0.024981
101.88,0.011702,0.035813,-0.024111
101.9,-0.0010189,0.019116,-0.020135
101.92,-0.014944,-0.0015644,-0.013379
101.94,-0.029332,-0.024859,-0.0044725
101.96,-0.043307,-0.049006,0.0056991
101.98,-0.055934,-0.072003,0.016069
102,-0.066315,-0.091864,0.025549
102.02,-0.073666,-0.10697,0.0333
102.04,-0.077393,-0.11604,0.038649
102.06,-0.077145,-0.11842,0.041275
102.08,-0.072838,-0.114,0.041159
102.1,-0.064657,-0.10305,0.038389
102.12,-0.053037,-0.086589,0.033553
102.14,-0.038614,-0.065772,0.027158
102.16,-0.022176,-0.042044,0.019868
102.18,-0.0045972,-0.01683,0.012233
102.2,0.013222,0.00845,0.0047723
102.22,0.030417,0.032427,-0.0020105
102.24,0.046204,0.054047,-0.0078429
102.26,0.059926,0.072434,-0.012509
102.28,0.071074,0.086945,-0.015871
102.3,0.079308,0.097196,-0.017887
102.32,0.084463,0.10302,-0.018562
102.34,0.086538,0.10437,-0.01783
102.36,0.085689,0.10169,-0.016003
102.38,0.082202,0.095366,-0.013164
102.4,0.076462,0.086084,-0.0096223
102.42,0.068919,0.074628,-0.0057096
102.44,0.060048,0.061835,-0.0017873
102.46,0.05031,0.048579,0.001731
102.48,0.040118,0.03565,0.0044677
102.5,0.029805,0.023649,0.0061555
102.52,0.019608,0.012985,0.0066228
102.54,0.0096648,0.003775,0.0058898
102.56,1.9325e-05,-0.0042004,0.0042197
102.58,-0.0093537,-0.011209,0.0018556
102.6,-0.018518,-0.017856,-0.00066189
102.62,-0.027536,-0.024713,-0.0028234
102.64,-0.036435,-0.032343,-0.004092
102.66,-0.04517,-0.041121,-0.0040498
102.68,-0.053609,-0.051059,-0.0025506
102.7,-0.061522,-0.062085,0.00056293
102.72,-0.068597,-0.073667,0.0050708
102.74,-0.074461,-0.084966,0.010505
102.76,-0.078728,-0.095027,0.016299
102.78,-0.08104,-0.10285,0.021809
102.8,-0.081115,-0.1075,0.026385
102.82,-0.078792,-0.10827,0.029475
102.84,-0.074057,-0.10476,0.030705
102.86,-0.067059,-0.096994,0.029935
102.88,-0.058103,-0.085379,0.027276
102.9,-0.047627,-0.070716,0.023089
102.92,-0.036165,-0.053998,0.017834
102.94,-0.024294,-0.036371,0.012077
102.96,-0.012587,-0.019169,0.0065813
102.98,-0.0015562,-0.0033634,0.0018072
103,0.0083897,0.010125,-0.0017358
103.02,0.016974,0.020847,-0.0038737
103.04,0.024067,0.028568,-0.0045004
103.06,0.029688,0.033429,-0.0037403
103.08,0.033982,0.035824,-0.0018424
103.1,0.037191,0.0364,0.00079087
103.12,0.039614,0.035876,0.003738
103.14,0.041559,0.034945,0.0066142
103.16,0.043304,0.034427,0.0088769
103.18,0.045052,0.034843,0.010209
103.2,0.046907,0.03656,0.010347
103.22,0.048862,0.039694,0.0091676
103.24,0.050792,0.044226,0.0065659
103.26,0.052478,0.049558,0.0029206
103.28,0.053636,0.055066,-0.0014299
103.3,0.053954,0.059963,-0.0060095
103.32,0.053145,0.063368,-0.010223
103.34,0.05099,0.0645,-0.01351
103.36,0.047381,0.062709,-0.015328
103.38,0.042351,0.057627,-0.015277
103.4,0.03608,0.049284,-0.013204
103.42,0.028898,0.038133,-0.0092355
103.44,0.021246,0.02498,-0.0037343
103.46,0.01364,0.010933,0.0027066
103.48,0.0066106,-0.0027102,0.0093207
103.5,0.00064071,-0.014532,0.015173
103.52,-0.0038919,-0.023469,0.019577
103.54,-0.0067627,-0.028741,0.021979
103.56,-0.0079295,-0.02997,0.02204
103.58,-0.0075393,-0.027321,0.019781
103.6,-0.0059111,-0.021416,0.015505
103.62,-0.0034971,-0.013287,0.0097903
103.64,-0.00082772,-0.0042066,0.0033789
103.66,0.0015537,0.0044231,-0.0028694
103.68,0.0031558,0.011435,-0.0082789
103.7,0.003597,0.015839,-0.012242
103.72,0.0026485,0.016873,-0.014224
103.74,0.00025779,0.014493,-0.014236
103.76,-0.0034494,0.0087958,-0.012245
103.78,-0.0081886,0.00037273,-0.0085613
103.8,-0.013554,-0.0098476,-0.0037061
103.82,-0.019067,-0.020846,0.0017797
103.84,-0.024235,-0.03154,0.0073045
103.86,-0.028609,-0.040844,0.012235
103.88,-0.031833,-0.047922,0.016088
103.9,-0.033689,-0.05217,0.018481
103.92,-0.034121,-0.053267,0.019146
103.94,-0.033243,-0.051235,0.017992
103.96,-0.031336,-0.046475,0.015139
103.98,-0.028817,-0.03976,0.010942
104,-0.026201,-0.031932,0.0057311
104.02,-0.024044,-0.02414,9.6232e-05
104.04,-0.022889,-0.017538,-0.0053506
104.06,-0.023203,-0.013294,-0.0099084
104.08,-0.025326,-0.01228,-0.013047
104.1,-0.02943,-0.015019,-0.014411
104.12,-0.035489,-0.021872,-0.013617
104.14,-0.043282,-0.03254,-0.010742
104.16,-0.052401,-0.046401,-0.0059993
104.18,-0.062291,-0.062448,0.00015764
104.2,-0.072296,-0.079446,0.00715
104.22,-0.081722,-0.096042,0.01432
104.24,-0.089891,-0.11091,0.02102
104.26,-0.096207,-0.12294,0.026737
104.28,-0.1002,-0.13126,0.031066
104.3,-0.10156,-0.13512,0.033565
104.32,-0.10015,-0.13455,0.034402
104.34,-0.096028,-0.12965,0.033624
104.36,-0.089406,-0.12081,0.031401
104.38,-0.080643,-0.10867,0.028032
104.4,-0.0702,-0.094021,0.023821
104.42,-0.058606,-0.077705,0.019099
104.44,-0.046412,-0.060607,0.014195
104.46,-0.034151,-0.043549,0.0093981
104.48,-0.022303,-0.027286,0.0049831
104.5,-0.011269,-0.012449,0.0011809
104.52,-0.001343,0.00048106,-0.0018241
104.54,0.0072897,0.011211,-0.0039213
104.56,0.01456,0.019631,-0.0050709
104.58,0.020504,0.025634,-0.0051303
104.6,0.025244,0.029647,-0.0044029
104.62,0.02897,0.031983,-0.0030127
104.64,0.031908,0.033134,-0.0012262
104.66,0.034294,0.033622,0.00067234
104.68,0.036349,0.033928,0.0024213
104.7,0.038259,0.034448,0.0038107
104.72,0.04016,0.035448,0.0047124
104.74,0.042139,0.03703,0.0051088
104.76,0.044231,0.03916,0.0050717
104.78,0.046435,0.041689,0.0047453
104.8,0.048723,0.044201,0.0045217
104.82,0.051061,0.046501,0.0045604
104.84,0.05342,0.04861,0.0048102
104.86,0.055785,0.050352,0.005433
104.88,0.058158,0.051807,0.0063514
104.9,0.060558,0.053143,0.0074154
104.92,0.063006,0.054662,0.0083441
104.94,0.065512,0.056651,0.0088609
104.96,0.068061,0.05936,0.0087016
104.98,0.070597,0.062915,0.0076818
105,0.073011,0.067278,0.0057331
105.02,0.075143,0.072226,0.0029171
105.04,0.076785,0.077358,-0.00057333
105.06,0.077697,0.082128,-0.0044304
105.08,0.077634,0.085906,-0.0082723
105.1,0.076368,0.088075,-0.011707
105.12,0.073723,0.088104,-0.014381
105.14,0.069601,0.085522,-0.015921
105.16,0.064002,0.080222,-0.01622
105.18,0.057032,0.072196,-0.015164
105.2,0.048905,0.061719,-0.012814
105.22,0.039925,0.049413,-0.0094876
105.24,0.030464,0.035919,-0.0054556
105.26,0.020924,0.022059,-0.0011353
105.28,0.011702,0.0086548,0.0030473
105.3,0.0031533,-0.0035513,0.0067047
105.32,-0.0044456,-0.013875,0.0094294
105.34,-0.010918,-0.021851,0.010933
105.36,-0.016202,-0.027416,0.011214
105.38,-0.020349,-0.030601,0.010252
105.4,-0.023514,-0.03174,0.0082261
105.42,-0.025929,-0.031367,0.0054375
105.44,-0.027875,-0.030156,0.0022812
105.46,-0.02964,-0.028787,-0.00085366
105.48,-0.031489,-0.028011,-0.0034774
105.5,-0.033621,-0.02842,-0.0052006
105.52,-0.036145,-0.030338,-0.0058076
105.54,-0.039065,-0.033942,-0.0051225
105.56,-0.042264,-0.039105,-0.0031594
105.58,-0.045521,-0.045417,-0.00010406
105.6,-0.048523,-0.052334,0.0038103
105.62,-0.050896,-0.059092,0.0081957
105.64,-0.052243,-0.064815,0.012572
105.66,-0.052184,-0.068761,0.016577
105.68,-0.050402,-0.070159,0.019757
105.7,-0.046676,-0.068464,0.021788
105.72,-0.04091,-0.063341,0.02243
105.74,-0.033157,-0.05472,0.021563
105.76,-0.023616,-0.042838,0.019221
105.78,-0.012629,-0.028185,0.015556
105.8,-0.00065547,-0.011439,0.010784
105.82,0.011757,0.0065329,0.0052241
105.84,0.024015,0.024626,-0.00061091
105.86,0.035522,0.041747,-0.0062251
105.88,0.045723,0.057006,-0.011283
105.9,0.054142,0.069496,-0.015355
105.92,0.060415,0.078577,-0.018163
105.94,0.06431,0.083838,-0.019527
105.96,0.06574,0.085158,-0.019418
105.98,0.064753,0.082702,-0.01795
106,0.061523,0.076909,-0.015387
106.02,0.056321,0.068342,-0.012021
106.04,0.049487,0.05775,-0.0082623
106.06,0.041393,0.045812,-0.0044189
106.08,0.032409,0.033473,-0.0010643
106.1,0.022875,0.021232,0.0016427
106.12,0.013081,0.009576,0.0035053
106.14,0.0032571,-0.0012668,0.0045239
106.16,-0.0064298,-0.011288,0.0048577
106.18,-0.015862,-0.020524,0.0046622
106.2,-0.024955,-0.029222,0.0042672
106.22,-0.033634,-0.037734,0.0040993
106.24,-0.041816,-0.046301,0.0044857
106.26,-0.049383,-0.054906,0.0055225
106.28,-0.05618,-0.063602,0.0074219
106.3,-0.062004,-0.072188,0.010184
106.32,-0.066619,-0.080217,0.013598
106.34,-0.069766,-0.087169,0.017402
106.36,-0.071194,-0.092449,0.021255
106.38,-0.070683,-0.095324,0.024641
106.4,-0.068077,-0.095235,0.027159
106.42,-0.06331,-0.091826,0.028516
106.44,-0.056427,-0.084926,0.028499
106.46,-0.047595,-0.074557,0.026962
106.48,-0.037102,-0.061073,0.023972
106.5,-0.02535,-0.045067,0.019718
106.52,-0.012833,-0.027334,0.014501
106.54,-0.00010633,-0.0087785,0.0086722
106.56,0.012251,0.0095706,0.0026799
106.58,0.023672,0.026711,-0.0030389
106.6,0.033648,0.041763,-0.0081149
106.62,0.041756,0.053922,-0.012166
106.64,0.047696,0.06263,-0.014935
106.66,0.0513,0.067573,-0.016274
106.68,0.052546,0.068654,-0.016108
106.7,0.051552,0.066098,-0.014546
106.72,0.048555,0.060309,-0.011754
106.74,0.043889,0.05191,-0.0080211
106.76,0.03795,0.041661,-0.0037108
106.78,0.031163,0.030399,0.00076474
106.8,0.023945,0.019017,0.0049282
106.82,0.016673,0.0081978,0.0084756
106.84,0.0096663,-0.0014837,0.01115
106.86,0.0031645,-0.0096564,0.012821
106.88,-0.002671,-0.016135,0.013464
106.9,-0.0077555,-0.020856,0.0131
106.92,-0.012068,-0.024243,0.012176
106.94,-0.015632,-0.026528,0.010895
106.96,-0.018501,-0.028103,0.0096019
106.98,-0.020737,-0.029272,0.0085355
107,-0.022395,-0.030275,0.0078807
107.02,-0.023518,-0.031191,0.0076736
107.04,-0.024133,-0.032,0.0078672
107.06,-0.024256,-0.032545,0.0082894
107.08,-0.023898,-0.032597,0.0086993
107.1,-0.023079,-0.031973,0.0088942
107.12,-0.021835,-0.03052,0.0086842
107.14,-0.02023,-0.028212,0.0079816
107.16,-0.018355,-0.025133,0.0067784
107.18,-0.016324,-0.021511,0.005187
107.2,-0.014273,-0.01764,0.0033678
107.22,-0.012337,-0.013943,0.001606
107.24,-0.010644,-0.010687,4.2846e-05
107.26,-0.0092941,-0.0081738,-0.0011204
107.28,-0.0083491,-0.006584,-0.0017651
107.3,-0.0078245,-0.0059505,-0.001874
107.32,-0.007687,-0.006222,-0.001465
107.34,-0.0078571,-0.0073262,-0.00053088
107.36,-0.0082185,-0.0088612,0.00064263
107.38,-0.0086301,-0.010645,0.0020149
107.4,-0.008941,-0.012379,0.0034378
107.42,-0.0090064,-0.013887,0.0048804
107.44,-0.0087024,-0.014808,0.006106
107.46,-0.0079394,-0.01502,0.0070807
107.48,-0.0066724,-0.014359,0.0076866
107.5,-0.0049083,-0.012747,0.0078385
107.52,-0.0027088,-0.010169,0.0074598
107.54,-0.00018935,-0.0066951,0.0065058
107.56,0.0024863,-0.0024969,0.0049832
107.58,0.0051168,0.0021617,0.0029551
107.6,0.0074779,0.0069014,0.00057652
107.62,0.0093413,0.011297,-0.0019553
107.64,0.010495,0.014899,-0.0044034
107.66,0.010767,0.017238,-0.0064717
107.68,0.01004,0.017968,-0.0079278
107.7,0.0082735,0.01687,-0.0085962
107.72,0.0055074,0.013856,-0.0083483
107.74,0.0018656,0.0090317,-0.0071661
107.76,-0.0024515,0.0027038,-0.0051553
107.78,-0.0071823,-0.0046772,-0.0025051
107.8,-0.012026,-0.012677,0.00065158
107.82,-0.016665,-0.020507,0.0038419
107.84,-0.020797,-0.027683,0.0068865
107.86,-0.024152,-0.033663,0.0095107
107.88,-0.02652,-0.038107,0.011587
107.9,-0.027755,-0.040656,0.012901
107.92,-0.027791,-0.041247,0.013456
107.94,-0.026631,-0.040052,0.01342
107.96,-0.024346,-0.037095,0.012749
107.98,-0.021053,-0.032747,0.011694
108,-0.016907,-0.027324,0.010416
108.02,-0.012078,-0.021189,0.0091109
108.04,-0.0067357,-0.014681,0.0079455
108.06,-0.0010422,-0.0080647,0.0070225
108.08,0.0048566,-0.0015237,0.0063803
108.1,0.010829,0.0048601,0.0059694
108.12,0.016754,0.011092,0.0056622
108.14,0.022506,0.017218,0.005288
108.16,0.027946,0.023323,0.0046232
108.18,0.032914,0.029431,0.0034822
108.2,0.037213,0.035495,0.0017185
108.22,0.040622,0.041313,-0.00069138
108.24,0.042896,0.046561,-0.0036652
108.26,0.043791,0.050757,-0.0069668
108.28,0.043085,0.053245,-0.01016
108.3,0.040615,0.053477,-0.012861
108.32,0.036306,0.050911,-0.014605
108.34,0.030198,0.045169,-0.014971
108.36,0.022463,0.036209,-0.013745
108.38,0.013416,0.024109,-0.010693
108.4,0.003499,0.0095422,-0.0060432
108.42,-0.0067407,-0.0066747,-6.5966e-05
108.44,-0.016689,-0.023469,0.0067799
108.46,-0.025716,-0.039449,0.013733
108.48,-0.033225,-0.05339,0.020165
108.5,-0.038709,-0.064178,0.025469
108.52,-0.041795,-0.070912,0.029117
108.54,-0.042278,-0.073039,0.030761
108.56,-0.040138,-0.070403,0.030265
108.58,-0.035545,-0.063248,0.027703
108.6,-0.028842,-0.052173,0.02333
108.62,-0.020511,-0.038097,0.017586
108.64,-0.011132,-0.022144,0.011011
108.66,-0.0013316,-0.0055379,0.0042063
108.68,0.0082734,0.01051,-0.0022364
108.7,0.017125,0.024908,-0.0077826
108.72,0.02477,0.036786,-0.012016
108.74,0.030888,0.045555,-0.014666
108.76,0.03531,0.050919,-0.015609
108.78,0.038017,0.052949,-0.014931
108.8,0.039126,0.051993,-0.012867
108.82,0.03886,0.048663,-0.009803
108.84,0.037511,0.043727,-0.0062153
108.86,0.035401,0.038006,-0.0026047
108.88,0.03284,0.032268,0.00057221
108.9,0.030093,0.027147,0.0029458
108.92,0.027359,0.023092,0.0042664
108.94,0.024758,0.020278,0.0044796
108.96,0.022335,0.018577,0.0037581
108.98,0.020076,0.017801,0.0022745
109,0.017923,0.017352,0.00057041
109.02,0.015807,0.016834,-0.0010275
109.04,0.013668,0.015797,-0.0021289
109.06,0.01148,0.013942,-0.0024614
109.08,0.0092619,0.01117,-0.0019084
109.1,0.0070791,0.0075804,-0.00050123
109.12,0.0050411,0.0034679,0.0015732
109.14,0.0032847,-0.0007345,0.0040192
109.16,0.0019541,-0.0045299,0.0064839
109.18,0.0011778,-0.0074199,0.0085977
109.2,0.0010471,-0.0090082,0.010055
109.22,0.0015978,-0.00905,0.010648
109.24,0.0027996,-0.0074747,0.010274
109.26,0.0045536,-0.0044231,0.0089766
109.28,0.0066985,-0.00019977,0.0068983
109.3,0.009025,0.0047535,0.0042715
109.32,0.011296,0.0099133,0.0013825
109.34,0.013269,0.014744,-0.0014743
109.36,0.014726,0.018751,-0.0040254
109.38,0.015488,0.021521,-0.006033
109.4,0.01544,0.022774,-0.0073338
109.42,0.014539,0.022379,-0.0078403
109.44,0.012815,0.020357,-0.0075421
109.46,0.01037,0.016879,-0.0065091
109.48,0.0073611,0.012248,-0.0048869
109.5,0.0039859,0.0068451,-0.0028592
109.52,0.00045654,0.0010992,-0.00064264
109.54,-0.0030225,-0.0045547,0.0015323
109.56,-0.0062764,-0.009595,0.0033185
109.58,-0.0091787,-0.013762,0.0045833
109.6,-0.011663,-0.016842,0.0051788
109.62,-0.013726,-0.018791,0.0050653
109.64,-0.015426,-0.019723,0.0042963
109.66,-0.016871,-0.019889,0.003018
109.68,-0.018198,-0.019652,0.0014533
109.7,-0.019557,-0.019435,-0.00012168
109.72,-0.021083,-0.019667,-0.0014163
109.74,-0.022877,-0.020688,-0.0021897
109.76,-0.024991,-0.022743,-0.0022483
109.78,-0.027415,-0.025912,-0.0015031
109.8,-0.030078,-0.030087,9.2527e-06
109.82,-0.032851,-0.035027,0.002176
109.84,-0.035564,-0.040298,0.0047343
109.86,-0.038023,-0.045489,0.0074655
109.88,-0.040033,-0.050077,0.010044
109.9,-0.041418,-0.053633,0.012215
109.92,-0.042041,-0.055801,0.01376
109.94,-0.041816,-0.056373,0.014557
109.96,-0.040716,-0.055298,0.014582
109.98,-0.038773,-0.052678,0.013906
110,-0.036068,-0.048728,0.01266
110.02,-0.032724,-0.043759,0.011035
110.04,-0.028888,-0.038156,0.0092689
110.06,-0.024714,-0.032266,0.0075519
110.08,-0.020353,-0.026385,0.0060315
110.1,-0.015942,-0.020776,0.004834
110.12,-0.011593,-0.015587,0.003994
110.14,-0.0073931,-0.010901,0.0035079
110.16,-0.0034096,-0.006673,0.0032634
110.18,0.0003077,-0.0028759,0.0031836
110.2,0.0037166,0.00060271,0.0031139
110.22,0.0067741,0.0038437,0.0029304
110.24,0.0094283,0.0069006,0.0025277
110.26,0.011614,0.0097681,0.0018457
110.28,0.01325,0.012388,0.00086129
110.3,0.014244,0.014597,-0.00035331
110.32,0.0145,0.01621,-0.0017102
110.34,0.013929,0.01697,-0.003041
110.36,0.012466,0.016611,-0.0041448
110.38,0.010086,0.014909,-0.0048237
110.4,0.006814,0.011702,-0.0048881
110.42,0.0027428,0.0069407,-0.0041979
110.44,-0.0019672,0.0007199,-0.0026871
110.46,-0.0070873,-0.0067271,-0.00036019
110.48,-0.012331,-0.015003,0.0026719
110.5,-0.017371,-0.023558,0.0061862
110.52,-0.021863,-0.031791,0.0099279
110.54,-0.02547,-0.039016,0.013546
110.56,-0.027894,-0.044592,0.016699
110.58,-0.0289,-0.048,0.0191
110.6,-0.02834,-0.048865,0.020525
110.62,-0.026163,-0.047031,0.020868
110.64,-0.022426,-0.042322,0.019896
110.66,-0.01729,-0.035219,0.017929
110.68,-0.011006,-0.026038,0.015032
110.7,-0.0038993,-0.015328,0.011428
110.72,0.003659,-0.0037596,0.0074186
110.74,0.011277,0.0079308,0.003346
110.76,0.018572,0.019048,-0.0004756
110.78,0.025199,0.029045,-0.0038454
110.8,0.030873,0.037412,-0.0065389
110.82,0.035388,0.043812,-0.0084238
110.84,0.038625,0.048047,-0.0094218
110.86,0.040557,0.050096,-0.0095389
110.88,0.041239,0.050084,-0.0088446
110.9,0.040801,0.048289,-0.0074878
110.92,0.039423,0.045067,-0.0056431
110.94,0.037316,0.040885,-0.0035687
110.96,0.034696,0.036205,-0.0015082
110.98,0.031764,0.031465,0.00029876
111,0.028686,0.027024,0.001662
111.02,0.025582,0.023144,0.002438
111.04,0.022523,0.019948,0.0025746
111.06,0.019531,0.017325,0.0022059
111.08,0.016593,0.015175,0.0014173
111.1,0.013669,0.013218,0.00045103
111.12,0.010717,0.011149,-0.00043168
111.14,0.0077029,0.0086927,-0.00098982
111.16,0.0046181,0.005657,-0.001039
111.18,0.0014859,0.0020049,-0.00051901
111.2,-0.0016352,-0.002207,0.00057172
111.22,-0.004657,-0.0067459,0.0020889
111.24,-0.0074707,-0.011289,0.0038183
111.26,-0.009962,-0.015462,0.0054997
111.28,-0.012026,-0.018918,0.0068921
111.3,-0.013583,-0.021355,0.0077722
111.32,-0.014587,-0.022582,0.0079944
111.34,-0.015037,-0.022596,0.0075585
111.36,-0.014972,-0.021526,0.0065543
111.38,-0.014466,-0.019569,0.0051032
111.4,-0.013622,-0.017117,0.0034953
111.42,-0.012552,-0.014481,0.0019298
111.44,-0.011365,-0.011982,0.00061729
111.46,-0.010154,-0.009868,-0.00028612
111.48,-0.0089825,-0.0083024,-0.00068011
111.5,-0.0078792,-0.0072886,-0.00059065
111.52,-0.0068369,-0.006821,-1.5933e-05
111.54,-0.0058158,-0.0067353,0.00091949
111.56,-0.0047519,-0.0068455,0.0020936
111.58,-0.0035682,-0.0068695,0.0033013
111.6,-0.0021884,-0.0065706,0.0043821
111.62,-0.0005498,-0.0057661,0.0052163
111.64,0.001385,-0.0042823,0.0056673
111.66,0.003619,-0.0020238,0.0056428
111.68,0.0061167,0.0010209,0.0050958
111.7,0.0088042,0.0047809,0.0040233
111.72,0.011574,0.0090951,0.0024792
111.74,0.014297,0.013599,0.00069727
111.76,0.01683,0.018093,-0.0012628
111.78,0.019042,0.02216,-0.0031184
111.8,0.020817,0.02547,-0.0046534
111.82,0.02208,0.027732,-0.0056522
111.84,0.0228,0.028759,-0.0059589
111.86,0.022999,0.028501,-0.0055024
111.88,0.022746,0.027095,-0.0043487
111.9,0.022154,0.024727,-0.0025728
111.92,0.021363,0.021785,-0.00042282
111.94,0.02052,0.018699,0.0018209
111.96,0.019764,0.015912,0.0038521
111.98,0.0192,0.013808,0.0053916
112,0.01889,0.012669,0.0062207
112.02,0.018839,0.012615,0.0062238
112.04,0.018995,0.013594,0.0054009
112.06,0.019255,0.015378,0.0038774
112.08,0.019479,0.017616,0.0018626
112.1,0.019504,0.019933,-0.00042883
112.12,0.019169,0.021771,-0.0026018
112.14,0.018333,0.022739,-0.0044065
112.16,0.016891,0.022514,-0.0056228
112.18,0.014787,0.020907,-0.00612
112.2,0.012019,0.017896,-0.0058766
112.22,0.0086325,0.013605,-0.0049721
112.24,0.0047158,0.0083064,-0.0035906
112.26,0.00038366,0.0023157,-0.0019321
112.28,-0.0042376,-0.0039886,-0.00024901
112.3,-0.0090255,-0.010223,0.0011979
112.32,-0.013874,-0.016121,0.0022471
112.34,-0.018699,-0.021527,0.002828
112.36,-0.023441,-0.026399,0.0029581
112.38,-0.02806,-0.030824,0.0027637
112.4,-0.032523,-0.034959,0.0024353
112.42,-0.036793,-0.039017,0.0022232
112.44,-0.040815,-0.043186,0.002371
112.46,-0.044502,-0.047548,0.003046
112.48,-0.047736,-0.052096,0.0043604
112.5,-0.050363,-0.056661,0.0062985
112.52,-0.052207,-0.060925,0.0087177
112.54,-0.053084,-0.064443,0.011359
112.56,-0.052822,-0.066738,0.013916
112.58,-0.051287,-0.067327,0.016039
112.6,-0.048405,-0.065805,0.0174
112.62,-0.044175,-0.061928,0.017752
112.64,-0.038687,-0.055606,0.016919
112.66,-0.032112,-0.047111,0.014999
112.68,-0.024704,-0.036807,0.012103
112.7,-0.016774,-0.025279,0.0085058
112.72,-0.0086665,-0.0132,0.0045339
112.74,-0.00073723,-0.0012976,0.00056041
112.76,0.0066806,0.0097516,-0.003071
112.78,0.013299,0.019369,-0.0060699
112.8,0.018895,0.027149,-0.0082542
112.82,0.023324,0.032885,-0.0095613
112.84,0.026521,0.036288,-0.0097668
112.86,0.028502,0.037746,-0.0092446
112.88,0.029348,0.037354,-0.008006
112.9,0.029194,0.035467,-0.0062729
112.92,0.028208,0.032483,-0.0042745
112.94,0.026574,0.028779,-0.0022049
112.96,0.024471,0.024739,-0.00026844
112.98,0.022057,0.02068,0.001377
113,0.019462,0.016848,0.0026139
113.02,0.016777,0.013374,0.0034029
113.04,0.014055,0.010334,0.0037211
113.06,0.011317,0.0076629,0.0036542
113.08,0.0085614,0.0052614,0.0033
113.1,0.0057728,0.0029658,0.002807
113.12,0.0029377,0.00058127,0.0023564
113.14,5.5051e-05,-0.0020098,0.0020648
113.16,-0.0028543,-0.0049027,0.0020484
113.18,-0.0057436,-0.0081739,0.0024303
113.2,-0.0085412,-0.011717,0.0031754
113.22,-0.011156,-0.015374,0.0042177
113.24,-0.01349,-0.018889,0.0053994
113.26,-0.015448,-0.021996,0.0065479
113.28,-0.016954,-0.024419,0.0074647
113.3,-0.017962,-0.025946,0.0079834
113.32,-0.018467,-0.026442,0.0079743
113.34,-0.018505,-0.025908,0.0074035
113.36,-0.018151,-0.024473,0.0063223
113.38,-0.017515,-0.022331,0.0048168
113.4,-0.016724,-0.019812,0.0030883
113.42,-0.015912,-0.017288,0.0013763
113.44,-0.015198,-0.01508,-0.0001174
113.46,-0.014674,-0.013478,-0.0011959
113.48,-0.014393,-0.012665,-0.0017283
113.5,-0.014362,-0.012706,-0.0016561
113.52,-0.014537,-0.013553,-0.00098469
113.54,-0.014834,-0.015016,0.00018272
113.56,-0.015131,-0.016822,0.0016908
113.58,-0.015292,-0.018672,0.0033802
113.6,-0.015175,-0.020223,0.0050473
113.62,-0.014656,-0.021123,0.0064673
113.64,-0.01364,-0.02112,0.0074797
113.66,-0.012077,-0.020051,0.0079742
113.68,-0.0099675,-0.017876,0.0079082
113.7,-0.007362,-0.014657,0.0072951
113.72,-0.0043575,-0.010564,0.0062062
113.74,-0.001086,-0.0058589,0.0047729
113.76,0.0023004,-0.00087053,0.003171
113.78,0.0056463,0.0040622,0.0015841
113.8,0.008809,0.0086081,0.00020092
113.82,0.011673,0.012493,-0.0008198
113.84,0.014159,0.015543,-0.0013839
113.86,0.016229,0.017652,-0.001423
113.88,0.017883,0.018957,-0.0010738
113.9,0.019155,0.019576,-0.00042124
113.92,0.020099,0.019751,0.0003477
113.94,0.020781,0.019678,0.0011026
113.96,0.021263,0.019656,0.001607
113.98,0.021595,0.019832,0.0017637
114,0.021809,0.020299,0.0015096
114.02,0.021915,0.021039,0.00087605
114.04,0.02191,0.021925,-1.4731e-05
114.06,0.021779,0.02277,-0.00099102
114.08,0.021508,0.023352,-0.0018439
114.1,0.021093,0.02347,-0.0023768
114.12,0.020549,0.022984,-0.0024346
114.14,0.019913,0.021864,-0.0019505
114.16,0.019244,0.020214,-0.00097034
114.18,0.018615,0.018169,0.00044533
114.2,0.018107,0.016048,0.0020592
114.22,0.017791,0.01426,0.0035304
114.24,0.017714,0.013054,0.0046603
114.26,0.017889,0.012686,0.0052038
114.28,0.018282,0.013259,0.0050235
114.3,0.018812,0.014709,0.0041033
114.32,0.019355,0.016853,0.002502
114.34,0.019754,0.019327,0.00042655
114.36,0.019838,0.021692,-0.0018538
114.38,0.019444,0.023476,-0.0040324
114.4,0.018433,0.024242,-0.0058089
114.42,0.016716,0.023652,-0.006936
114.44,0.01426,0.021521,-0.0072602
114.46,0.011104,0.017836,-0.0067324
114.48,0.0073497,0.012681,-0.0053312
114.5,0.0031592,0.0064426,-0.0032834
114.52,-0.0012624,-0.00044621,-0.00081616
114.54,-0.0056859,-0.0074964,0.0018105
114.56,-0.009879,-0.01423,0.0043505
114.58,-0.013627,-0.020185,0.0065573
114.6,-0.016752,-0.025009,0.0082568
114.62,-0.019126,-0.028455,0.0093298
114.64,-0.020678,-0.030413,0.009735
114.66,-0.021402,-0.03089,0.0094877
114.68,-0.021347,-0.030023,0.0086761
114.7,-0.020614,-0.028015,0.0074012
114.72,-0.019342,-0.025091,0.0057496
114.74,-0.017694,-0.02168,0.0039863
114.76,-0.015841,-0.018059,0.002218
114.78,-0.013946,-0.014561,0.00061505
114.8,-0.012151,-0.011477,-0.00067331
114.82,-0.010566,-0.0090061,-0.0015595
114.84,-0.0092622,-0.0072975,-0.0019647
114.86,-0.0082727,-0.0064075,-0.0018652
114.88,-0.0075919,-0.006263,-0.0013289
114.9,-0.0071848,-0.0067571,-0.00042773
114.92,-0.0069964,-0.0076719,0.00067543
114.94,-0.0069637,-0.0087798,0.0018161
114.96,-0.0070268,-0.0098433,0.0028165
114.98,-0.0071389,-0.010674,0.0035351
115,-0.0072726,-0.011148,0.0038757
115.02,-0.0074219,-0.011247,0.0038253
115.04,-0.0075999,-0.010978,0.0033776
115.06,-0.0078322,-0.010552,0.0027199
115.08,-0.0081471,-0.010132,0.0019852
115.1,-0.0085654,-0.0099325,0.0013671
115.12,-0.0090892,-0.010177,0.0010878
115.14,-0.0096947,-0.010947,0.0012522
115.16,-0.010328,-0.012235,0.0019071
115.18,-0.010906,-0.013937,0.0030305
115.2,-0.011324,-0.015831,0.0045065
115.22,-0.011467,-0.017628,0.0061605
115.24,-0.011222,-0.018912,0.0076893
115.26,-0.010498,-0.019412,0.0089142
115.28,-0.0092365,-0.01882,0.0095837
115.3,-0.0074278,-0.016979,0.0095511
115.32,-0.0051142,-0.01388,0.0087662
115.34,-0.0023911,-0.0096187,0.0072275
115.36,0.00060012,-0.0044605,0.0050606
115.38,0.0036859,0.001208,0.0024778
115.4,0.006678,0.006913,-0.00023493
115.42,0.0093944,0.012158,-0.0027641
115.44,0.011679,0.016562,-0.0048835
115.46,0.013418,0.019789,-0.0063711
115.48,0.014552,0.021643,-0.0070907
115.5,0.015082,0.022098,-0.0070156
115.52,0.015064,0.021276,-0.0062127
115.54,0.014598,0.019399,-0.0048011
115.56,0.013819,0.016923,-0.0031042
115.58,0.012871,0.014195,-0.0013237
115.6,0.011895,0.01166,0.00023433
115.62,0.011006,0.0096501,0.001356
115.64,0.010286,0.0083898,0.0018963
115.66,0.0097734,0.0079668,0.0018067
115.68,0.0094636,0.0083249,0.0011387
115.7,0.0093152,0.0092821,3.3042e-05
115.72,0.00926,0.010589,-0.0013287
115.74,0.0092167,0.01194,-0.002723
115.76,0.0091056,0.012989,-0.0038837
115.78,0.0088616,0.013529,-0.0046677
115.8,0.0084453,0.013384,-0.0049392
115.82,0.0078481,0.012521,-0.0046728
115.84,0.0070941,0.01101,-0.0039155
115.86,0.0062351,0.0089941,-0.0027589
115.88,0.0053436,0.0067043,-0.0013607
115.9,0.0045013,0.0043876,0.00011368
115.92,0.0037875,0.0022766,0.0015109
115.94,0.0032679,0.00057831,0.0026896
115.96,0.0029857,-0.00050364,0.0034894
115.98,0.0029562,-0.0010009,0.0039571
116,0.0031646,-0.00086338,0.004028
116.02,0.0035689,-0.00017288,0.0037418
116.04,0.0041046,0.00093758,0.0031671
116.06,0.0046929,0.0022986,0.0023943
116.08,0.0052492,0.0037462,0.001503
116.1,0.0056919,0.0050844,0.00060755
116.12,0.0059496,0.0061556,-0.00020597
116.14,0.0059663,0.0068435,-0.00087719
116.16,0.0057044,0.0070402,-0.0013358
116.18,0.005145,0.0067206,-0.0015756
116.2,0.0042857,0.0058647,-0.001579
116.22,0.0031375,0.0045684,-0.0014309
116.24,0.00172,0.0028903,-0.0011704
116.26,5.6997e-05,0.00092928,-0.00087228
116.28,-0.0018272,-0.0012032,-0.00062402
116.3,-0.0039107,-0.0034839,-0.00042677
116.32,-0.0061743,-0.0058597,-0.00031461
116.34,-0.0086009,-0.0083336,-0.00026736
116.36,-0.011172,-0.010936,-0.00023601
116.38,-0.013864,-0.013738,-0.00012659
116.4,-0.016644,-0.016796,0.00015244
116.42,-0.019461,-0.020143,0.00068212
116.44,-0.022249,-0.023764,0.0015148
116.46,-0.024923,-0.027587,0.0026634
116.48,-0.02738,-0.031466,0.0040859
116.5,-0.029505,-0.035203,0.0056981
116.52,-0.031181,-0.038576,0.0073952
116.54,-0.032296,-0.041265,0.0089687
116.56,-0.032755,-0.043077,0.010321
116.58,-0.032494,-0.043794,0.0113
116.6,-0.031481,-0.043299,0.011818
116.62,-0.029728,-0.041547,0.01182
116.64,-0.027288,-0.038603,0.011315
116.66,-0.024256,-0.034624,0.010368
116.68,-0.020756,-0.029761,0.0090042
116.7,-0.016938,-0.024296,0.0073582
116.72,-0.012958,-0.018578,0.0056198
116.74,-0.0089767,-0.012864,0.0038874
116.76,-0.0051378,-0.0074253,0.0022875
116.78,-0.0015656,-0.0024938,0.00092811
116.8,0.0016434,0.0018259,-0.00018248
116.82,0.0044238,0.0053711,-0.00094725
116.84,0.0067406,0.0081361,-0.0013955
116.86,0.0085867,0.010147,-0.0015604
116.88,0.0099779,0.011507,-0.0015288
116.9,0.010947,0.012322,-0.0013754
116.92,0.011537,0.012724,-0.0011869
116.94,0.011795,0.012819,-0.0010244
116.96,0.011767,0.012708,-0.00094108
116.98,0.011497,0.01244,-0.00094373
117,0.011023,0.012023,-0.0010001
117.02,0.01038,0.011444,-0.0010632
117.04,0.0096041,0.010667,-0.0010628
117.06,0.0087302,0.009657,-0.0009268
117.08,0.0077997,0.0084091,-0.00060939
117.1,0.0068597,0.0069579,-9.8222e-05
117.12,0.0059626,0.0053645,0.00059807
117.14,0.0051632,0.0037636,0.0013996
117.16,0.004514,0.0023025,0.0022115
117.18,0.0040582,0.0011375,0.0029207
117.2,0.0038238,0.00040848,0.0034153
117.22,0.0038172,0.00019389,0.0036233
117.24,0.0040204,0.00057511,0.0034453
117.26,0.0043902,0.0014442,0.0029459
117.28,0.0048616,0.0027146,0.002147
117.3,0.0053545,0.0041971,0.0011574
117.32,0.0057829,0.0056961,8.6805e-05
117.34,0.0060653,0.0069504,-0.00088513
117.36,0.0061355,0.0077913,-0.0016558
117.38,0.0059518,0.0080606,-0.0021088
117.4,0.0055034,0.0076726,-0.0021692
117.42,0.0048139,0.0066277,-0.0018137
117.44,0.0039406,0.0049997,-0.0010591
117.46,0.0029698,0.002932,3.7777e-05
117.48,0.002009,0.00063183,0.0013771
117.5,0.0011766,-0.0016414,0.002818
117.52,0.00058929,-0.0036146,0.0042039
117.54,0.00034934,-0.0050679,0.0054172
117.56,0.00053198,-0.0057355,0.0062674
117.58,0.0011752,-0.0054771,0.0066523
117.6,0.0022724,-0.0042239,0.0064963
117.62,0.0037695,-0.001974,0.0057434
117.64,0.0055668,0.001143,0.0044237
117.66,0.0075265,0.0048826,0.0026438
117.68,0.0094847,0.008928,0.00055666
117.7,0.011268,0.012946,-0.0016783
117.72,0.012709,0.01647,-0.0037614
117.74,0.013669,0.019099,-0.0054295
117.76,0.01405,0.020697,-0.0066471
117.78,0.013804,0.020947,-0.0071423
117.8,0.012946,0.019849,-0.0069024
117.82,0.011544,0.017465,-0.0059219
117.84,0.0097129,0.014081,-0.0043684
117.86,0.0076063,0.010029,-0.0024226
117.88,0.005393,0.0057838,-0.00039083
117.9,0.0032423,0.0017431,0.0014992
117.92,0.001306,-0.0017189,0.003025
117.94,-0.00029514,-0.0044347,0.0041395
117.96,-0.0014811,-0.0060488,0.0045678
117.98,-0.0022159,-0.0065854,0.0043695
118,-0.0025067,-0.0063554,0.0038487
118.02,-0.0023979,-0.0051433,0.0027454
118.04,-0.0019621,-0.0035591,0.001597
118.06,-0.0012896,-0.0017062,0.00041661
118.08,-0.0004779,0.00013696,-0.00061486
118.1,0.00037782,0.0018087,-0.0014309
118.12,0.0011915,0.003115,-0.0019235
118.14,0.0018907,0.0040251,-0.0021344
118.16,0.0024182,0.0045951,-0.0021769
118.18,0.0027317,0.0048691,-0.0021374
118.2,0.002802,0.0047581,-0.0019561
118.22,0.0026107,0.004524,-0.0019133
118.24,0.0021489,0.0040394,-0.0018906
118.26,0.0014163,0.0032548,-0.0018386
118.28,0.00042237,0.0022691,-0.0018467
118.3,-0.00081151,0.00093112,-0.0017426
118.32,-0.0022496,-0.0007621,-0.0014875
118.34,-0.0038391,-0.0028745,-0.00096459
118.36,-0.0055093,-0.0053332,-0.000176
118.38,-0.0071725,-0.0080369,0.00086438
118.4,-0.0087282,-0.010829,0.0021007
118.42,-0.010069,-0.013535,0.0034663
118.44,-0.011091,-0.015752,0.0046617
118.46,-0.0117,-0.017532,0.005832
118.48,-0.011826,-0.018457,0.00663
118.5,-0.01143,-0.018482,0.0070521
118.52,-0.010504,-0.017538,0.007034
118.54,-0.0090808,-0.015661,0.0065802
118.56,-0.0072268,-0.012914,0.0056872
118.58,-0.0050368,-0.0094907,0.004454
118.6,-0.0026262,-0.0056965,0.0030704
118.62,-0.00012072,-0.0016778,0.0015571
118.64,0.0023539,0.0022692,8.4748e-05
118.66,0.0046818,0.0059044,-0.0012225
118.68,0.0067645,0.009029,-0.0022645
118.7,0.0085262,0.011542,-0.003016
118.72,0.009917,0.013341,-0.0034236
118.74,0.010913,0.014351,-0.0034379
118.76,0.011514,0.014797,-0.0032835
118.78,0.011738,0.014556,-0.0028175
118.8,0.01162,0.013892,-0.0022723
118.82,0.011199,0.012857,-0.0016579
118.84,0.010519,0.011612,-0.0010939
118.86,0.0096171,0.010268,-0.0006507
118.88,0.0085261,0.0088855,-0.00035942
118.9,0.0072679,0.0075398,-0.00027188
118.92,0.0058567,0.0061523,-0.00029562
118.94,0.0043013,0.0046974,-0.00039613
118.96,0.0026102,0.003019,-0.00040874
118.98,0.00079652,0.0011999,-0.00040337
119,-0.0011168,-0.00094511,-0.00017171
119.02,-0.0030935,-0.0032638,0.00017027
119.04,-0.0050828,-0.0059094,0.00082664
119.06,-0.0070213,-0.0086624,0.001641
119.08,-0.0088376,-0.011492,0.0026544
119.1,-0.010459,-0.014144,0.0036852
119.12,-0.011817,-0.016355,0.0045377
119.14,-0.012861,-0.018033,0.0051716
119.16,-0.013556,-0.019157,0.0056005
119.18,-0.013893,-0.019425,0.0055322
119.2,-0.013886,-0.019183,0.0052968
119.22,-0.013571,-0.018317,0.0047457
119.24,-0.013002,-0.016877,0.0038746
119.26,-0.012245,-0.015115,0.0028703
119.28,-0.011367,-0.013225,0.0018577
119.3,-0.010437,-0.011323,0.00088573
119.32,-0.0095122,-0.0096332,0.00012108
119.34,-0.0086401,-0.0083475,-0.00029257
119.36,-0.0078527,-0.0073161,-0.00053659
119.38,-0.0071673,-0.0065329,-0.00063439
119.4,-0.0065872,-0.006018,-0.00056919
119.42,-0.0061045,-0.0056618,-0.00044268
119.44,-0.0057033,-0.0054519,-0.0002514
119.46,-0.0053639,-0.0053921,2.8265e-05
119.48,-0.0050663,-0.0053547,0.00028839
119.5,-0.0047938,-0.0051348,0.00034092
119.52,-0.0045347,-0.0048308,0.00029604
119.54,-0.0042828,-0.0044036,0.00012081
119.56,-0.0040363,-0.0040347,-1.6482e-06
119.58,-0.0037953,-0.0036572,-0.00013813
119.6,-0.0035584,-0.0034798,-7.8602e-05
119.62,-0.0033187,-0.0034191,0.00010039
119.64,-0.0030618,-0.003307,0.00024519
119.66,-0.0027639,-0.0033635,0.0005996
119.68,-0.0023933,-0.0034669,0.0010736
119.7,-0.0019135,-0.0035214,0.0016079
119.72,-0.0012881,-0.0033799,0.0020918
119.74,-0.00048745,-0.0031378,0.0026503
119.76,0.0005054,-0.0024885,0.0029939
119.78,0.0016896,-0.0014464,0.003136
119.8,0.0030434,0.00010863,0.0029347
119.82,0.004524,0.0021114,0.0024126
119.84,0.0060704,0.0045912,0.0014792
119.86,0.0076079,0.0072183,0.0003896
119.88,0.0090561,0.0096434,-0.00058724
119.9,0.010336,0.011757,-0.0014207
119.92,0.011377,0.013721,-0.0023434
119.94,0.012126,0.015256,-0.0031297
119.96,0.012549,0.016159,-0.0036099
119.98,0.012636,0.016385,-0.0037495


==> figures/data/20230322/simuPDF_strain02/simuPDF_fit_strnmf1_wrong.csv <==
0,0,0.0083932,-0.0083932
0.02,-0.015643,0.0022561,-0.017899
0.04,-0.031259,-0.0028735,-0.028386
0.06,-0.046833,-0.01176,-0.035073
0.08,-0.062362,-0.024273,-0.038089
0.1,-0.07786,-0.038878,-0.038982
0.12,-0.093351,-0.053208,-0.040143
0.14,-0.10886,-0.064878,-0.043984
0.16,-0.12441,-0.072306,-0.052107
0.18,-0.14001,-0.076317,-0.063692
0.2,-0.15564,-0.078755,-0.076886
0.22,-0.17129,-0.082034,-0.089252
0.24,-0.18692,-0.088216,-0.098701
0.26,-0.20251,-0.098232,-0.10428
0.28,-0.21806,-0.11159,-0.10647
0.3,-0.23357,-0.12617,-0.1074
0.32,-0.24906,-0.13938,-0.10968
0.34,-0.26456,-0.14947,-0.11508
0.36,-0.28008,-0.15594,-0.12414
0.38,-0.29566,-0.15969,-0.13596
0.4,-0.31127,-0.16268,-0.14859
0.42,-0.32691,-0.16736,-0.15955
0.44,-0.34255,-0.17538,-0.16716
0.46,-0.35816,-0.18666,-0.17149
0.48,-0.37372,-0.20011,-0.17362
0.5,-0.38925,-0.21378,-0.17546
0.52,-0.40474,-0.22547,-0.17927
0.54,-0.42023,-0.2339,-0.18633
0.56,-0.43573,-0.23909,-0.19665
0.58,-0.45128,-0.24293,-0.20835
0.6,-0.46687,-0.24723,-0.21964
0.62,-0.48249,-0.25346,-0.22904
0.64,-0.49813,-0.26237,-0.23576
0.66,-0.51375,-0.27382,-0.23993
0.68,-0.52934,-0.28676,-0.24257
0.7,-0.54488,-0.29938,-0.2455
0.72,-0.56038,-0.31,-0.25038
0.74,-0.57586,-0.31789,-0.25796
0.76,-0.59135,-0.3233,-0.26805
0.78,-0.60687,-0.32744,-0.27943
0.8,-0.62243,-0.332,-0.29043
0.82,-0.63803,-0.33868,-0.29935
0.84,-0.65366,-0.3485,-0.30516
0.86,-0.66928,-0.36065,-0.30863
0.88,-0.68488,-0.37368,-0.3112
0.9,-0.70044,-0.38575,-0.31468
0.92,-0.71595,-0.39547,-0.32048
0.94,-0.73143,-0.40233,-0.3291
0.96,-0.74691,-0.40689,-0.34002
0.98,-0.7624,-0.41103,-0.35137
1,-0.77794,-0.41671,-0.36122
1.02,-0.79351,-0.42505,-0.36846
1.04,-0.80912,-0.43605,-0.37307
1.06,-0.82474,-0.44868,-0.37606
1.08,-0.84034,-0.46117,-0.37916
1.1,-0.85591,-0.47176,-0.38414
1.12,-0.87143,-0.47968,-0.39175
1.14,-0.88692,-0.48538,-0.40154
1.16,-0.90239,-0.49002,-0.41237
1.18,-0.91786,-0.4952,-0.42266
1.2,-0.93337,-0.50225,-0.43112
1.22,-0.94891,-0.51172,-0.43719
1.24,-0.96449,-0.52337,-0.44113
1.26,-0.9801,-0.53565,-0.44445
1.28,-0.9957,-0.54702,-0.44868
1.3,-1.0113,-0.55638,-0.45489
1.32,-1.0268,-0.56345,-0.46337
1.34,-1.0423,-0.56884,-0.47347
1.36,-1.0578,-0.57379,-0.48399
1.38,-1.0732,-0.57999,-0.49325
1.4,-1.0887,-0.58839,-0.50032
1.42,-1.1042,-0.59887,-0.50535
1.44,-1.1198,-0.61038,-0.50939
1.46,-1.1354,-0.62133,-0.51402
1.48,-1.1509,-0.63022,-0.52072
1.5,-1.1665,-0.63598,-0.53053
1.52,-1.1821,-0.63809,-0.54396
1.54,-1.1975,-0.63737,-0.56017
1.56,-1.213,-0.63428,-0.57869
1.58,-1.2283,-0.62885,-0.5995
1.6,-1.2437,-0.62036,-0.62331
1.62,-1.2589,-0.60744,-0.65148
1.64,-1.2741,-0.58843,-0.68562
1.66,-1.289,-0.56249,-0.72647
1.68,-1.3035,-0.53135,-0.7721
1.7,-1.3173,-0.49828,-0.819
1.72,-1.3301,-0.46815,-0.86193
1.74,-1.3414,-0.44663,-0.89472
1.76,-1.3504,-0.4389,-0.91154
1.78,-1.3565,-0.44887,-0.90765
1.8,-1.3585,-0.4751,-0.88344
1.82,-1.3552,-0.5102,-0.84503
1.84,-1.3451,-0.54352,-0.80161
1.86,-1.3266,-0.5612,-0.76544
1.88,-1.2981,-0.54802,-0.7501
1.9,-1.2581,-0.48944,-0.76863
1.92,-1.2053,-0.37016,-0.83517
1.94,-1.1393,-0.18854,-0.95075
1.96,-1.0602,0.048286,-1.1085
1.98,-0.96926,0.32651,-1.2958
2,-0.86892,0.62412,-1.493
2.02,-0.76277,0.91263,-1.6754
2.04,-0.65547,1.16,-1.8155
2.06,-0.55254,1.3242,-1.8767
2.08,-0.45992,1.3832,-1.8431
2.1,-0.38356,1.3236,-1.7072
2.12,-0.32882,1.1446,-1.4734
2.14,-0.29999,0.86021,-1.1602
2.16,-0.29989,0.49825,-0.79814
2.18,-0.32951,0.096381,-0.42589
2.2,-0.38796,-0.29813,-0.089824
2.22,-0.47253,-0.64367,0.17114
2.24,-0.57898,-0.91193,0.33295
2.26,-0.70196,-1.0884,0.38648
2.28,-0.83554,-1.1729,0.33738
2.3,-0.97372,-1.1771,0.20339
2.32,-1.111,-1.1192,0.0081811
2.34,-1.2426,-1.0215,-0.22112
2.36,-1.3649,-0.90624,-0.45863
2.38,-1.4754,-0.78424,-0.6912
2.4,-1.573,-0.6591,-0.91388
2.42,-1.6572,-0.52983,-1.1274
2.44,-1.7287,-0.39442,-1.3343
2.46,-1.7886,-0.25373,-1.5348
2.48,-1.8381,-0.11612,-1.722
2.5,-1.8789,0.0035504,-1.8825
2.52,-1.9124,0.087206,-1.9996
2.54,-1.9397,0.11733,-2.057
2.56,-1.9616,0.081452,-2.043
2.58,-1.9785,-0.023743,-1.9547
2.6,-1.9901,-0.19315,-1.797
2.62,-1.9957,-0.40116,-1.5945
2.64,-1.9935,-0.61687,-1.3767
2.66,-1.9811,-0.8102,-1.1709
2.68,-1.955,-0.95514,-0.99981
2.7,-1.9106,-1.0343,-0.87635
2.72,-1.8427,-1.0413,-0.80145
2.74,-1.745,-0.97555,-0.76949
2.76,-1.611,-0.85955,-0.75144
2.78,-1.434,-0.71569,-0.71828
2.8,-1.2082,-0.56662,-0.64157
2.82,-0.92944,-0.43265,-0.49679
2.84,-0.59615,-0.32921,-0.26693
2.86,-0.21024,-0.2651,0.054854
2.88,0.22201,-0.24562,0.46762
2.9,0.68954,-0.26051,0.95006
2.92,1.1765,-0.29932,1.4758
2.94,1.6628,-0.34847,2.0112
2.96,2.1251,-0.39311,2.5182
2.98,2.5389,-0.41905,2.958
3,2.8801,-0.41394,3.294
3.02,3.1275,-0.36906,3.4966
3.04,3.2648,-0.28876,3.5535
3.06,3.2822,-0.18172,3.464
3.08,3.1778,-0.06295,3.2407
3.1,2.9571,0.048193,2.9089
3.12,2.6331,0.13074,2.5024
3.14,2.2248,0.16341,2.0614
3.16,1.7549,0.13327,1.6216
3.18,1.2483,0.044631,1.2036
3.2,0.7293,-0.089137,0.81844
3.22,0.22033,-0.24269,0.46301
3.24,-0.25986,-0.3809,0.12104
3.26,-0.69678,-0.46267,-0.2341
3.28,-1.0804,-0.43728,-0.64314
3.3,-1.4048,-0.2706,-1.1342
3.32,-1.6673,0.049447,-1.7168
3.34,-1.8675,0.51958,-2.387
3.36,-2.0058,1.1156,-3.1213
3.38,-2.083,1.7926,-3.8755
3.4,-2.0988,2.49,-4.5889
3.42,-2.0521,3.1267,-5.1788
3.44,-1.94,3.6318,-5.5717
3.46,-1.7589,3.9527,-5.7116
3.48,-1.505,4.0572,-5.5622
3.5,-1.1753,3.9384,-5.1137
3.52,-0.7689,3.6156,-4.3845
3.54,-0.28853,3.1297,-3.4183
3.56,0.25829,2.53,-2.2718
3.58,0.85833,1.8934,-1.0351
3.6,1.4923,1.2711,0.22121
3.62,2.1354,0.70026,1.4351
3.64,2.758,0.20141,2.5565
3.66,3.3281,-0.22075,3.5489
3.68,3.8138,-0.57144,4.3852
3.7,4.1857,-0.85958,5.0452
3.72,4.42,-1.1003,5.5203
3.74,4.5011,-1.2959,5.797
3.76,4.423,-1.4414,5.8644
3.78,4.1898,-1.5267,5.7165
3.8,3.8158,-1.5399,5.3557
3.82,3.3238,-1.4678,4.7916
3.84,2.7431,-1.305,4.0481
3.86,2.1066,-1.0618,3.1684
3.88,1.4485,-0.74786,2.1963
3.9,0.80115,-0.37588,1.177
3.92,0.1938,0.041544,0.15226
3.94,-0.34914,0.49317,-0.8423
3.96,-0.80841,0.96931,-1.7777
3.98,-1.1698,1.4553,-2.6251
4,-1.4235,1.9318,-3.3553
4.02,-1.5636,2.3725,-3.9361
4.04,-1.5871,2.7437,-4.3307
4.06,-1.4936,3.0063,-4.4999
4.08,-1.2856,3.1223,-4.4079
4.1,-0.96857,3.0442,-4.0127
4.12,-0.55158,2.7706,-3.3222
4.14,-0.048271,2.3182,-2.3665
4.16,0.52268,1.7209,-1.1982
4.18,1.1374,1.0302,0.10722
4.2,1.7673,0.30798,1.4593
4.22,2.3802,-0.38286,2.7631
4.24,2.9422,-0.9739,3.9161
4.26,3.4199,-1.4356,4.8555
4.28,3.7837,-1.7539,5.5376
4.3,4.0096,-1.932,5.9416
4.32,4.0822,-1.9866,6.0688
4.34,3.9957,-1.9423,5.938
4.36,3.755,-1.8254,5.5804
4.38,3.3747,-1.6607,5.0354
4.4,2.8783,-1.476,4.3543
4.42,2.2954,-1.2891,3.5844
4.44,1.6591,-1.1158,2.7749
4.46,1.0035,-0.97103,1.9745
4.48,0.36059,-0.8683,1.2289
4.5,-0.24161,-0.82109,0.57947
4.52,-0.78071,-0.83793,0.057215
4.54,-1.2406,-0.9127,-0.32788
4.56,-1.6114,-1.0347,-0.57669
4.58,-1.8895,-1.1861,-0.70335
4.6,-2.076,-1.3434,-0.73255
4.62,-2.1766,-1.4817,-0.69493
4.64,-2.2005,-1.5752,-0.62524
4.66,-2.1592,-1.6083,-0.55088
4.68,-2.0666,-1.579,-0.48759
4.7,-1.9377,-1.4919,-0.44584
4.72,-1.7886,-1.3584,-0.43014
4.74,-1.6351,-1.1931,-0.44194
4.76,-1.4925,-1.0104,-0.48211
4.78,-1.3744,-0.82186,-0.55251
4.8,-1.2917,-0.6359,-0.65577
4.82,-1.2519,-0.45599,-0.7959
4.84,-1.2585,-0.28439,-0.97413
4.86,-1.3106,-0.12447,-1.1861
4.88,-1.4027,0.017417,-1.4201
4.9,-1.5255,0.13162,-1.6571
4.92,-1.6661,0.20039,-1.8665
4.94,-1.8092,0.21475,-2.0239
4.96,-1.9377,0.16722,-2.1049
4.98,-2.0344,0.056997,-2.0914
5,-2.0825,-0.10782,-1.9747
5.02,-2.0673,-0.31023,-1.7571
5.04,-1.9767,-0.52586,-1.4509
5.06,-1.8031,-0.72249,-1.0806
5.08,-1.5435,-0.87364,-0.66982
5.1,-1.201,-0.9605,-0.24053
5.12,-0.78525,-0.97436,0.18911
5.14,-0.31206,-0.91746,0.6054
5.16,0.1966,-0.80205,0.99865
5.18,0.71395,-0.64669,1.3606
5.2,1.21,-0.47424,1.6843
5.22,1.654,-0.3042,1.9582
5.24,2.0166,-0.14604,2.1627
5.26,2.2727,-0.00025651,2.273
5.28,2.4036,0.14039,2.2632
5.3,2.3986,0.28711,2.1115
5.32,2.2562,0.4518,1.8044
5.34,1.9839,0.64022,1.3437
5.36,1.5973,0.84313,0.75413
5.38,1.1183,1.0436,0.074772
5.4,0.57349,1.216,-0.64247
5.42,-0.0092101,1.3314,-1.3406
5.44,-0.60234,1.3629,-1.9653
5.46,-1.1813,1.2829,-2.4642
5.48,-1.7258,1.0917,-2.8175
5.5,-2.221,0.80485,-3.0259
5.52,-2.6576,0.44594,-3.1036
5.54,-3.0315,0.046526,-3.078
5.56,-3.3429,-0.35983,-2.9831
5.58,-3.5955,-0.74253,-2.853
5.6,-3.795,-1.0721,-2.7229
5.62,-3.9477,-1.3385,-2.6092
5.64,-4.0598,-1.5385,-2.5213
5.66,-4.1367,-1.6743,-2.4624
5.68,-4.1816,-1.7511,-2.4305
5.7,-4.1958,-1.7748,-2.421
5.72,-4.1783,-1.7509,-2.4275
5.74,-4.1256,-1.6817,-2.4439
5.76,-4.0314,-1.5784,-2.453
5.78,-3.8876,-1.4487,-2.4389
5.8,-3.6839,-1.3011,-2.3827
5.82,-3.4091,-1.1433,-2.2658
5.84,-3.0519,-0.97902,-2.0729
5.86,-2.6026,-0.80525,-1.7973
5.88,-2.0544,-0.6073,-1.4471
5.9,-1.4058,-0.36505,-1.0408
5.92,-0.66208,-0.052492,-0.60959
5.94,0.16341,0.3542,-0.19079
5.96,1.0482,0.86988,0.17837
5.98,1.9614,1.4935,0.46784
6,2.8643,2.2048,0.65954
6.02,3.7139,2.9489,0.76492
6.04,4.465,3.6531,0.81192
6.06,5.0752,4.2402,0.83505
6.08,5.5085,4.636,0.8725
6.1,5.7391,4.7809,0.95813
6.12,5.7539,4.6408,1.1131
6.14,5.5546,4.1956,1.359
6.16,5.1573,3.5002,1.6571
6.18,4.5911,2.6374,1.9538
6.2,3.8953,1.6995,2.1957
6.22,3.1151,0.78777,2.3273
6.24,2.2979,-0.00089972,2.2988
6.26,1.4887,-0.58737,2.0761
6.28,0.72641,-0.89343,1.6198
6.3,0.040986,-0.92361,0.96459
6.32,-0.54797,-0.70306,0.15509
6.34,-1.0316,-0.28159,-0.75005
6.36,-1.4111,0.27069,-1.6818
6.38,-1.6955,0.87186,-2.5673
6.4,-1.8997,1.4391,-3.3388
6.42,-2.0416,1.8815,-3.9231
6.44,-2.1393,2.1537,-4.293
6.46,-2.2088,2.2284,-4.4372
6.48,-2.2625,2.1032,-4.3656
6.5,-2.3075,1.7982,-4.1056
6.52,-2.3459,1.3514,-3.6973
6.54,-2.3747,0.81145,-3.1861
6.56,-2.387,0.2369,-2.6239
6.58,-2.3733,-0.31678,-2.0565
6.6,-2.3238,-0.81167,-1.5121
6.62,-2.2295,-1.2236,-1.0059
6.64,-2.0848,-1.5424,-0.54236
6.66,-1.8882,-1.7705,-0.11768
6.68,-1.6437,-1.9163,0.27258
6.7,-1.3603,-1.997,0.63673
6.72,-1.0516,-2.0323,0.9807
6.74,-0.73432,-2.0319,1.2976
6.76,-0.4261,-1.9993,1.5732
6.78,-0.14308,-1.9323,1.7892
6.8,0.10258,-1.8245,1.9271
6.82,0.30491,-1.6652,1.9701
6.84,0.46563,-1.4518,1.9174
6.86,0.5947,-1.1894,1.7841
6.88,0.70966,-0.88862,1.5983
6.9,0.8339,-0.56736,1.4013
6.92,0.99372,-0.24842,1.2421
6.94,1.2148,0.04313,1.1717
6.96,1.5182,0.27681,1.2414
6.98,1.9169,0.43638,1.4805
7,2.4124,0.51331,1.8991
7.02,2.9937,0.50639,2.4874
7.04,3.6368,0.42284,3.214
7.06,4.3064,0.27725,4.0292
7.08,4.9593,0.090117,4.8692
7.1,5.5489,-0.11265,5.6615
7.12,6.0302,-0.30011,6.3303
7.14,6.3654,-0.44493,6.8104
7.16,6.5283,-0.52172,7.05
7.18,6.5072,-0.5091,7.0163
7.2,6.3068,-0.39217,6.699
7.22,5.9471,-0.16255,6.1096
7.24,5.461,0.17802,5.2829
7.26,4.8902,0.59667,4.2935
7.28,4.28,1.0579,3.222
7.3,3.6739,1.5153,2.1585
7.32,3.1087,1.9161,1.1926
7.34,2.6109,2.2079,0.403
7.36,2.1943,2.3364,-0.14203
7.38,1.8598,2.2638,-0.404
7.4,1.5966,1.9937,-0.39702
7.42,1.3856,1.5402,-0.15463
7.44,1.2022,0.93783,0.26435
7.46,1.0211,0.23648,0.78464
7.48,0.81982,-0.50469,1.3245
7.5,0.58143,-1.2202,1.8016
7.52,0.29669,-1.8512,2.1479
7.54,-0.035487,-2.362,2.3266
7.56,-0.40859,-2.7323,2.3237
7.58,-0.81009,-2.9577,2.1476
7.6,-1.2236,-3.0474,1.8238
7.62,-1.6311,-3.0186,1.3875
7.64,-2.0154,-2.8843,0.86897
7.66,-2.3615,-2.67,0.30852
7.68,-2.6578,-2.388,-0.26976
7.7,-2.8964,-2.0422,-0.85412
7.72,-3.0723,-1.6324,-1.4398
7.74,-3.183,-1.1591,-2.0238
7.76,-3.227,-0.62828,-2.5987
7.78,-3.2031,-0.054797,-3.1483
7.8,-3.1092,0.52285,-3.632
7.82,-2.9428,1.0615,-4.0043
7.84,-2.7011,1.5126,-4.2138
7.86,-2.3824,1.8298,-4.2121
7.88,-1.9871,1.9771,-3.9641
7.9,-1.5201,1.9337,-3.4538
7.92,-0.99192,1.6972,-2.6891
7.94,-0.41952,1.3223,-1.7418
7.96,0.17331,0.86361,-0.6903
7.98,0.75694,0.38508,0.37186
8,1.2977,-0.051081,1.3488
8.02,1.7608,-0.39506,2.1558
8.04,2.113,-0.61159,2.7246
8.06,2.3266,-0.69227,3.0189
8.08,2.3818,-0.66677,3.0486
8.1,2.2693,-0.56997,2.8393
8.12,1.9911,-0.44224,2.4334
8.14,1.5604,-0.32058,1.881
8.16,1.0003,-0.23226,1.2325
8.18,0.34135,-0.19459,0.53595
8.2,-0.38118,-0.20744,-0.17374
8.22,-1.1307,-0.2601,-0.87064
8.24,-1.8723,-0.34246,-1.5299
8.26,-2.5749,-0.44654,-2.1284
8.28,-3.2131,-0.56859,-2.6445
8.3,-3.768,-0.70868,-3.0593
8.32,-4.227,-0.86967,-3.3574
8.34,-4.5836,-1.048,-3.5356
8.36,-4.8361,-1.2342,-3.6018
8.38,-4.9868,-1.413,-3.5738
8.4,-5.0412,-1.5633,-3.4779
8.42,-5.007,-1.6634,-3.3436
8.44,-4.8942,-1.6949,-3.1992
8.46,-4.7142,-1.6383,-3.0759
8.48,-4.4804,-1.5031,-2.9773
8.5,-4.2076,-1.3028,-2.9048
8.52,-3.9119,-1.0569,-2.8549
8.54,-3.6099,-0.78934,-2.8206
8.56,-3.3183,-0.524,-2.7943
8.58,-3.052,-0.28214,-2.7698
8.6,-2.8239,-0.083166,-2.7407
8.62,-2.6433,0.068758,-2.7121
8.64,-2.5154,0.17289,-2.6883
8.66,-2.4407,0.23415,-2.6749
8.68,-2.4154,0.26235,-2.6777
8.7,-2.4317,0.27175,-2.7035
8.72,-2.4794,0.27994,-2.7593
8.74,-2.5465,0.30861,-2.8551
8.76,-2.6212,0.3737,-2.9949
8.78,-2.6927,0.48515,-3.1779
8.8,-2.752,0.64332,-3.3954
8.82,-2.7927,0.8371,-3.6298
8.84,-2.8104,1.044,-3.8543
8.86,-2.8026,1.228,-4.0306
8.88,-2.7679,1.3496,-4.1175
8.9,-2.7053,1.3782,-4.0835
8.92,-2.6137,1.2953,-3.909
8.94,-2.4916,1.0979,-3.5895
8.96,-2.3372,0.80048,-3.1377
8.98,-2.1493,0.43225,-2.5815
9,-1.9277,0.032706,-1.9604
9.02,-1.6741,-0.35037,-1.3237
9.04,-1.3923,-0.68063,-0.71172
9.06,-1.0886,-0.93162,-0.15699
9.08,-0.77074,-1.0864,0.3157
9.1,-0.44727,-1.1357,0.68842
9.12,-0.12605,-1.0741,0.94805
9.14,0.18714,-0.88408,1.0712
9.16,0.48967,-0.56967,1.0593
9.18,0.78257,-0.12707,0.90964
9.2,1.0703,0.44329,0.62704
9.22,1.3599,1.1297,0.2302
9.24,1.6593,1.9046,-0.24536
9.26,1.9755,2.7225,-0.74705
9.28,2.3134,3.5137,-1.2003
9.3,2.6742,4.2065,-1.5323
9.32,3.0556,4.739,-1.6834
9.34,3.452,5.0656,-1.6136
9.36,3.8562,5.1671,-1.3109
9.38,4.2609,5.0543,-0.79339
9.4,4.6606,4.7629,-0.10226
9.42,5.0525,4.3573,0.69519
9.44,5.4368,3.9212,1.5155
9.46,5.816,3.5172,2.2988
9.48,6.1929,3.1891,3.0038
9.5,6.5683,2.9549,3.6134
9.52,6.9387,2.8057,4.133
9.54,7.2938,2.7085,4.5852
9.56,7.6165,2.6082,5.0083
9.58,7.883,2.4503,5.4327
9.6,8.065,2.1935,5.8715
9.62,8.1332,1.8133,6.32
9.64,8.0612,1.306,6.7552
9.66,7.8294,0.68904,7.1404
9.68,7.4286,-0.0058276,7.4344
9.7,6.8617,-0.72423,7.586
9.72,6.1443,-1.4159,7.5603
9.74,5.3032,-2.0383,7.3415
9.76,4.3735,-2.5572,6.9307
9.78,3.3953,-2.9511,6.3464
9.8,2.4092,-3.2111,5.6204
9.82,1.4532,-3.3269,4.78
9.84,0.55886,-3.3245,3.8833
9.86,-0.24956,-3.2252,2.9756
9.88,-0.95646,-3.0538,2.0973
9.9,-1.5544,-2.8366,1.2822
9.92,-2.0434,-2.6,0.55662
9.94,-2.429,-2.3682,-0.060827
9.96,-2.7216,-2.1647,-0.55688
9.98,-2.9348,-1.9998,-0.935
10,-3.0842,-1.8766,-1.2076
10.02,-3.1868,-1.7908,-1.396
10.04,-3.2599,-1.7315,-1.5284
10.06,-3.3203,-1.6846,-1.6357
10.08,-3.3836,-1.636,-1.7476
10.1,-3.4627,-1.5741,-1.8886
10.12,-3.5671,-1.4981,-2.069
10.14,-3.7018,-1.4148,-2.287
10.16,-3.8666,-1.3379,-2.5287
10.18,-4.0556,-1.2853,-2.7703
10.2,-4.2576,-1.2749,-2.9826
10.22,-4.456,-1.3233,-3.1327
10.24,-4.6304,-1.4355,-3.1949
10.26,-4.7574,-1.601,-3.1564
10.28,-4.8125,-1.8013,-3.0112
10.3,-4.7718,-2.0111,-2.7607
10.32,-4.614,-2.1995,-2.4144
10.34,-4.3222,-2.3348,-1.9874
10.36,-3.8867,-2.3799,-1.5068
10.38,-3.306,-2.3126,-0.99336
10.4,-2.5888,-2.123,-0.46583
10.42,-1.7549,-1.8077,0.052862
10.44,-0.83466,-1.3748,0.54017
10.46,0.13158,-0.84341,0.97499
10.48,1.0961,-0.24416,1.3403
10.5,2.0073,0.38136,1.6259
10.52,2.8133,0.97882,1.8345
10.54,3.4673,1.5002,1.967
10.56,3.9314,1.9037,2.0277
10.58,4.1808,2.1597,2.0211
10.6,4.2062,2.2553,1.9508
10.62,4.0147,2.1972,1.8175
10.64,3.6298,2.0017,1.6281
10.66,3.0887,1.7283,1.3604
10.68,2.4392,1.4242,1.015
10.7,1.7354,1.1315,0.6039
10.72,1.0333,0.88015,0.15312
10.74,0.38599,0.68315,-0.29716
10.76,-0.15973,0.53567,-0.6954
10.78,-0.56682,0.4147,-0.98152
10.8,-0.80984,0.28598,-1.0958
10.82,-0.87599,0.121,-0.997
10.84,-0.76509,-0.098996,-0.66609
10.86,-0.4886,-0.37869,-0.1099
10.88,-0.06792,-0.70708,0.63916
10.9,0.46795,-1.0586,1.5265
10.92,1.0852,-1.3933,2.4785
10.94,1.7479,-1.6733,3.4212
10.96,2.4213,-1.8661,4.2873
10.98,3.0735,-1.9487,5.0222
11,3.6778,-1.9095,5.5873
11.02,4.2135,-1.7487,5.9622
11.04,4.6657,-1.4721,6.1377
11.06,5.0247,-1.1072,6.1319
11.08,5.2848,-0.68778,5.9726
11.1,5.4424,-0.2454,5.6878
11.12,5.4946,0.189,5.3056
11.14,5.4381,0.58789,4.8502
11.16,5.2688,0.9305,4.3384
11.18,4.9828,1.1989,3.7839
11.2,4.5768,1.3981,3.1787
11.22,4.0506,1.5412,2.5095
11.24,3.4087,1.6453,1.7634
11.26,2.6615,1.7301,0.93135
11.28,1.8266,1.812,0.014602
11.3,0.92821,1.8989,-0.97066
11.32,-0.0036341,1.9857,-1.9893
11.34,-0.93541,2.0542,-2.9896
11.36,-1.8326,2.0785,-3.9111
11.38,-2.6625,2.0309,-4.6935
11.4,-3.397,1.8876,-5.2846
11.42,-4.0143,1.6351,-5.6494
11.44,-4.5006,1.2735,-5.7741
11.46,-4.8501,0.81908,-5.6692
11.48,-5.0645,0.31856,-5.3831
11.5,-5.1522,-0.18357,-4.9686
11.52,-5.1263,-0.64053,-4.4858
11.54,-5.0031,-1.0093,-3.9939
11.56,-4.8005,-1.2582,-3.5423
11.58,-4.5367,-1.3628,-3.1739
11.6,-4.2289,-1.3197,-2.9093
11.62,-3.8935,-1.154,-2.7396
11.64,-3.5455,-0.89262,-2.6529
11.66,-3.1988,-0.56986,-2.6289
11.68,-2.8665,-0.22332,-2.6431
11.7,-2.5615,0.11091,-2.6724
11.72,-2.2964,0.39607,-2.6925
11.74,-2.0836,0.60878,-2.6924
11.76,-1.9347,0.73987,-2.6746
11.78,-1.8599,0.78824,-2.6481
11.8,-1.8667,0.76123,-2.6279
11.82,-1.959,0.67119,-2.6302
11.84,-2.136,0.53256,-2.6685
11.86,-2.391,0.35721,-2.7482
11.88,-2.7114,0.15712,-2.8685
11.9,-3.0789,-0.062322,-3.0166
11.92,-3.4706,-0.29988,-3.1707
11.94,-3.8605,-0.55473,-3.3058
11.96,-4.2218,-0.82359,-3.3982
11.98,-4.5295,-1.0978,-3.4317
12,-4.7625,-1.3593,-3.4032
12.02,-4.9061,-1.5853,-3.3208
12.04,-4.9528,-1.752,-3.2008
12.06,-4.9037,-1.8378,-3.0658
12.08,-4.7676,-1.8274,-2.9401
12.1,-4.5603,-1.7154,-2.845
12.12,-4.3031,-1.5052,-2.7978
12.14,-4.0198,-1.2106,-2.8092
12.16,-3.7352,-0.86517,-2.87
12.18,-3.4721,-0.49597,-2.9761
12.2,-3.2495,-0.12787,-3.1217
12.22,-3.0809,0.21958,-3.3005
12.24,-2.9729,0.53387,-3.5067
12.26,-2.9252,0.80771,-3.7329
12.28,-2.9307,1.0397,-3.9704
12.3,-2.9763,1.2344,-4.2107
12.32,-3.0443,1.3926,-4.4369
12.34,-3.1142,1.5117,-4.6259
12.36,-3.1643,1.5854,-4.7497
12.38,-3.1738,1.6042,-4.778
12.4,-3.1244,1.5542,-4.6785
12.42,-3.0009,1.4283,-4.4292
12.44,-2.7925,1.2322,-4.0247
12.46,-2.4924,0.97887,-3.4712
12.48,-2.0977,0.69378,-2.7915
12.5,-1.6088,0.41462,-2.0234
12.52,-1.0288,0.18776,-1.2166
12.54,-0.36295,0.076879,-0.43983
12.56,0.38182,0.12671,0.25511
12.58,1.1966,0.3637,0.83294
12.6,2.0707,0.79578,1.2749
12.62,2.9909,1.4046,1.5863
12.64,3.9414,2.1458,1.7956
12.66,4.904,2.9523,1.9517
12.68,5.8582,3.7334,2.1248
12.7,6.7815,4.4013,2.3802
12.72,7.6509,4.8882,2.7628
12.74,8.4438,5.1487,3.2951
12.76,9.1387,5.1648,3.9739
12.78,9.7164,4.947,4.7694
12.8,10.161,4.5269,5.6336
12.82,10.458,3.9463,6.5114
12.84,10.598,3.2764,7.3217
12.86,10.575,2.5619,8.0126
12.88,10.384,1.8349,8.5489
12.9,10.026,1.113,8.9128
12.92,9.5054,0.40214,9.1033
12.94,8.8322,-0.29894,9.1312
12.96,8.0219,-0.99208,9.014
12.98,7.0969,-1.6747,8.7715
13,6.0859,-2.3363,8.4222
13.02,5.0239,-2.9595,7.9834
13.04,3.9502,-3.5226,7.4728
13.06,2.9059,-4.0041,6.91
13.08,1.931,-4.3799,6.3109
13.1,1.061,-4.6386,5.6997
13.12,0.3235,-4.7848,5.1083
13.14,-0.26461,-4.8239,4.5593
13.16,-0.69866,-4.7663,4.0676
13.18,-0.98671,-4.624,3.6373
13.2,-1.1486,-4.4094,3.2608
13.22,-1.2134,-4.1303,2.9169
13.24,-1.2162,-3.802,2.5858
13.26,-1.1938,-3.4377,2.2439
13.28,-1.1804,-3.0505,1.8702
13.3,-1.2033,-2.6553,1.452
13.32,-1.2804,-2.2708,0.99042
13.34,-1.4176,-1.9168,0.49917
13.36,-1.6085,-1.6193,0.010792
13.38,-1.8356,-1.3904,-0.44522
13.4,-2.0728,-1.2368,-0.83598
13.42,-2.2885,-1.1563,-1.1322
13.44,-2.4505,-1.1352,-1.3152
13.46,-2.5296,-1.1489,-1.3807
13.48,-2.5044,-1.1632,-1.3412
13.5,-2.3634,-1.1319,-1.2316
13.52,-2.1076,-1.0197,-1.0879
13.54,-1.7501,-0.80057,-0.94956
13.56,-1.315,-0.46358,-0.85142
13.58,-0.83473,-0.01705,-0.81768
13.6,-0.34649,0.51116,-0.85765
13.62,0.11194,1.0756,-0.96371
13.64,0.50623,1.6124,-1.1061
13.66,0.80902,2.063,-1.2539
13.68,1.0025,2.3804,-1.3779
13.7,1.0795,2.5346,-1.4551
13.72,1.044,2.5157,-1.4718
13.74,0.90912,2.3345,-1.4254
13.76,0.6958,2.0163,-1.3205
13.78,0.4295,1.6062,-1.1767
13.8,0.13751,1.1542,-1.0167
13.82,-0.15389,0.69653,-0.85042
13.84,-0.42161,0.25956,-0.68117
13.86,-0.64738,-0.1417,-0.50568
13.88,-0.81844,-0.50243,-0.31601
13.9,-0.92769,-0.82252,-0.10517
13.92,-0.97301,-1.109,0.13596
13.94,-0.95636,-1.3661,0.40974
13.96,-0.88249,-1.5936,0.7111
13.98,-0.7578,-1.786,1.0282
14,-0.58922,-1.934,1.3448
14.02,-0.38348,-2.0262,1.6427
14.04,-0.14666,-2.044,1.8973
14.06,0.11585,-1.9795,2.0954
14.08,0.39912,-1.8234,2.2225
14.1,0.69815,-1.5663,2.2645
14.12,1.0073,-1.2022,2.2095
14.14,1.3196,-0.73064,2.0503
14.16,1.6264,-0.15872,1.7851
14.18,1.917,0.50135,1.4156
14.2,2.1786,1.2027,0.9759
14.22,2.3974,1.8986,0.49885
14.24,2.5587,2.5334,0.025349
14.26,2.6487,3.0485,-0.39981
14.28,2.6555,3.3938,-0.73836
14.3,2.5707,3.5253,-0.95455
14.32,2.3909,3.4174,-1.0265
14.34,2.1179,3.109,-0.99104
14.36,1.7596,2.6456,-0.88594
14.38,1.3293,2.0922,-0.76289
14.4,0.84486,1.525,-0.68014
14.42,0.32687,1.0187,-0.69182
14.44,-0.20322,0.64433,-0.84755
14.46,-0.72535,0.44751,-1.1729
14.48,-1.2229,0.42718,-1.6501
14.5,-1.6842,0.56588,-2.2501
14.52,-2.1036,0.82502,-2.9286
14.54,-2.4816,1.1532,-3.6348
14.56,-2.8238,1.4959,-4.3197
14.58,-3.14,1.7939,-4.9339
14.6,-3.4419,2.0039,-5.4458
14.62,-3.7412,2.1029,-5.8441
14.64,-4.0475,2.0796,-6.1271
14.66,-4.3664,1.9336,-6.3
14.68,-4.6992,1.6737,-6.3729
14.7,-5.0421,1.3141,-6.3561
14.72,-5.3866,0.86643,-6.253
14.74,-5.7213,0.36294,-6.0842
14.76,-6.0329,-0.16874,-5.8641
14.78,-6.3081,-0.69849,-5.6096
14.8,-6.5355,-1.1941,-5.3414
14.82,-6.7063,-1.6232,-5.0832
14.84,-6.8159,-1.9569,-4.859
14.86,-6.8633,-2.1602,-4.7031
14.88,-6.8512,-2.2383,-4.6129
14.9,-6.7848,-2.1973,-4.5875
14.92,-6.6706,-2.0566,-4.614
14.94,-6.5148,-1.8441,-4.6706
14.96,-6.3222,-1.5926,-4.7296
14.98,-6.0953,-1.335,-4.7603
15,-5.8331,-1.1027,-4.7304
15.02,-5.5318,-0.91362,-4.6182
15.04,-5.1849,-0.77739,-4.4076
15.06,-4.7844,-0.69696,-4.0875
15.08,-4.3221,-0.6709,-3.6512
15.1,-3.7908,-0.69351,-3.0973
15.12,-3.1863,-0.75829,-2.428
15.14,-2.508,-0.85154,-1.6564
15.16,-1.7597,-0.9522,-0.80745
15.18,-0.94994,-1.0351,0.085135
15.2,-0.091827,-1.0691,0.97727
15.22,0.79792,-1.0202,1.8181
15.24,1.6998,-0.85644,2.5562
15.26,2.5926,-0.54468,3.1372
15.28,3.4546,-0.081389,3.536
15.3,4.2648,0.51049,3.7543
15.32,5.0034,1.1947,3.8087
15.34,5.6527,1.9193,3.7334
15.36,6.1975,2.623,3.5745
15.38,6.6255,3.2447,3.3809
15.4,6.9275,3.7158,3.2117
15.42,7.0975,4.0065,3.091
15.44,7.1331,4.105,3.0281
15.46,7.0355,4.0139,3.0216
15.48,6.8102,3.7494,3.0608
15.5,6.4663,3.3365,3.1298
15.52,6.0175,2.8045,3.213
15.54,5.4811,2.1777,3.3034
15.56,4.8782,1.4984,3.3798
15.58,4.2325,0.79717,3.4354
15.6,3.5698,0.10463,3.4652
15.62,2.9163,-0.5485,3.4648
15.64,2.297,-1.1327,3.4297
15.66,1.7342,-1.6199,3.3542
15.68,1.2456,-1.9836,3.2292
15.7,0.84267,-2.2279,3.0706
15.72,0.52999,-2.3613,2.8913
15.74,0.30472,-2.4029,2.7076
15.76,0.15731,-2.3797,2.5371
15.78,0.073052,-2.3224,2.3955
15.8,0.03448,-2.2613,2.2958
15.82,0.02436,-2.2228,2.2472
15.84,0.028813,-2.2206,2.2494
15.86,0.040063,-2.2578,2.2979
15.88,0.05827,-2.3308,2.3891
15.9,0.092022,-2.4291,2.5211
15.92,0.15722,-2.5373,2.6945
15.94,0.2744,-2.6353,2.9097
15.96,0.46479,-2.6981,3.1629
15.98,0.74571,-2.705,3.4507
16,1.1261,-2.6344,3.7605
16.02,1.6027,-2.4687,4.0714
16.04,2.1583,-2.1958,4.3541
16.06,2.7617,-1.8122,4.5739
16.08,3.3699,-1.3176,4.6875
16.1,3.9323,-0.73914,4.6715
16.12,4.3968,-0.10807,4.5049
16.14,4.7156,0.54201,4.1736
16.16,4.8516,1.1761,3.6755
16.18,4.7831,1.7614,3.0217
16.2,4.5072,2.2699,2.2374
16.22,4.0406,2.6675,1.3732
16.24,3.4183,2.948,0.47028
16.26,2.6901,3.1031,-0.413
16.28,1.9161,3.128,-1.2119
16.3,1.161,3.0221,-1.8612
16.32,0.48728,2.7893,-2.302
16.34,-0.049649,2.4375,-2.4872
16.36,-0.40694,1.9787,-2.3857
16.38,-0.55783,1.4511,-2.009
16.4,-0.49391,0.88909,-1.383
16.42,-0.22586,0.33167,-0.55754
16.44,0.21747,-0.18087,0.39833
16.46,0.79143,-0.61126,1.4027
16.48,1.4394,-0.92369,2.363
16.5,2.0973,-1.0913,3.1887
16.52,2.6998,-1.1175,3.8173
16.54,3.1854,-1.0079,4.1933
16.56,3.5022,-0.7798,4.2821
16.58,3.6129,-0.45934,4.0723
16.6,3.4977,-0.080151,3.5778
16.62,3.1563,0.31817,2.8381
16.64,2.6076,0.6894,1.9182
16.66,1.8877,0.99513,0.89256
16.68,1.0458,1.2032,-0.15735
16.7,0.13962,1.2923,-1.1527
16.72,-0.77062,1.2545,-2.0251
16.74,-1.6276,1.0971,-2.7247
16.76,-2.382,0.83701,-3.219
16.78,-2.9967,0.52127,-3.5179
16.8,-3.4489,0.19678,-3.6457
16.82,-3.7318,-0.094314,-3.6375
16.84,-3.8536,-0.31397,-3.5397
16.86,-3.836,-0.44129,-3.3947
16.88,-3.711,-0.47049,-3.2405
16.9,-3.5178,-0.40693,-3.1109
16.92,-3.2987,-0.289,-3.0097
16.94,-3.0951,-0.15487,-2.9402
16.96,-2.944,-0.042347,-2.9016
16.98,-2.875,0.014587,-2.8896
17,-2.9082,-0.0093012,-2.8989
17.02,-3.0529,-0.12888,-2.924
17.04,-3.307,-0.3532,-2.9538
17.06,-3.6585,-0.66026,-2.9982
17.08,-4.0863,-1.0299,-3.0564
17.1,-4.5631,-1.4373,-3.1258
17.12,-5.0582,-1.8556,-3.2026
17.14,-5.5399,-2.258,-3.2819
17.16,-5.9787,-2.6173,-3.3614
17.18,-6.349,-2.9056,-3.4434
17.2,-6.6309,-3.109,-3.5219
17.22,-6.8106,-3.2134,-3.5972
17.24,-6.8805,-3.2095,-3.671
17.26,-6.8385,-3.0934,-3.745
17.28,-6.687,-2.8673,-3.8197
17.3,-6.4318,-2.5363,-3.8956
17.32,-6.0812,-2.1207,-3.9606
17.34,-5.645,-1.6516,-3.9934
17.36,-5.1342,-1.1593,-3.9749
17.38,-4.5607,-0.67506,-3.8856
17.4,-3.937,-0.22786,-3.7091
17.42,-3.2762,0.16061,-3.4368
17.44,-2.5914,0.47381,-3.0652
17.46,-1.8954,0.71921,-2.6146
17.48,-1.1994,0.91815,-2.1176
17.5,-0.51276,1.099,-1.6117
17.52,0.15843,1.2944,-1.136
17.54,0.81116,1.5348,-0.72362
17.56,1.4456,1.8412,-0.39561
17.58,2.0642,2.2259,-0.16167
17.6,2.6704,2.6669,0.003496
17.62,3.2663,3.1299,0.13639
17.64,3.8514,3.5701,0.28132
17.66,4.4201,3.9371,0.483
17.68,4.9609,4.1845,0.77632
17.7,5.4561,4.2712,1.1848
17.72,5.8825,4.159,1.7235
17.74,6.2138,3.8616,2.3522
17.76,6.4226,3.399,3.0236
17.78,6.4843,2.799,3.6854
17.8,6.3802,2.0997,4.2805
17.82,6.1001,1.3437,4.7564
17.84,5.6443,0.57494,5.0694
17.86,5.0242,-0.15959,5.1838
17.88,4.2613,-0.82398,5.0853
17.9,3.3859,-1.3895,4.7753
17.92,2.4338,-1.8343,4.2681
17.94,1.4437,-2.1451,3.5888
17.96,0.45414,-2.318,2.7721
17.98,-0.49927,-2.3535,1.8543
18,-1.3853,-2.2705,0.88513
18.02,-2.1783,-2.1033,-0.075016
18.04,-2.858,-1.8831,-0.97491
18.06,-3.4096,-1.6412,-1.7684
18.08,-3.823,-1.4047,-2.4183
18.1,-4.0928,-1.1925,-2.9003
18.12,-4.2174,-1.014,-3.2035
18.14,-4.2002,-0.8609,-3.3393
18.16,-4.0493,-0.71373,-3.3356
18.18,-3.7782,-0.54751,-3.2307
18.2,-3.4059,-0.33555,-3.0703
18.22,-2.956,-0.054455,-2.9016
18.24,-2.4561,0.30999,-2.7661
18.26,-1.935,0.76647,-2.7014
18.28,-1.4201,1.2911,-2.7113
18.3,-0.93508,1.8509,-2.7859
18.32,-0.49639,2.4037,-2.9001
18.34,-0.11192,2.9013,-3.0133
18.36,0.22014,3.2957,-3.0756
18.38,0.5107,3.5446,-3.0339
18.4,0.77801,3.5985,-2.8205
18.42,1.0447,3.4663,-2.4216
18.44,1.3342,3.1585,-1.8243
18.46,1.667,2.7031,-1.0361
18.48,2.0576,2.1417,-0.084085
18.5,2.5116,1.5245,0.98711
18.52,3.0251,0.9057,2.1194
18.54,3.5843,0.34351,3.2408
18.56,4.1672,-0.1236,4.2908
18.58,4.7455,-0.46868,5.2142
18.6,5.2877,-0.67848,5.9662
18.62,5.762,-0.75139,6.5134
18.64,6.139,-0.69919,6.8382
18.66,6.394,-0.54183,6.9358
18.68,6.5086,-0.31192,6.8205
18.7,6.4718,-0.052617,6.5244
18.72,6.2802,0.19894,6.0813
18.74,5.9376,0.40656,5.5311
18.76,5.4545,0.53923,4.9153
18.78,4.8468,0.57427,4.2725
18.8,4.1347,0.49221,3.6424
18.82,3.3413,0.29795,3.0434
18.84,2.4914,0.011826,2.4796
18.86,1.6097,-0.34128,1.951
18.88,0.71962,-0.73034,1.45
18.9,-0.15753,-1.1226,0.96509
18.92,-1.0036,-1.488,0.48435
18.94,-1.8041,-1.7973,-0.0067947
18.96,-2.548,-2.0399,-0.50806
18.98,-3.2276,-2.2152,-1.0124
19,-3.8379,-2.3297,-1.5082
19.02,-4.3755,-2.397,-1.9786
19.04,-4.8384,-2.4339,-2.4045
19.06,-5.2246,-2.4584,-2.7662
19.08,-5.5321,-2.4885,-3.0436
19.1,-5.7592,-2.538,-3.2212
19.12,-5.9041,-2.6151,-3.289
19.14,-5.9667,-2.7237,-3.2429
19.16,-5.9483,-2.8625,-3.0858
19.18,-5.8532,-3.0247,-2.8285
19.2,-5.6891,-3.198,-2.4911
19.22,-5.4668,-3.3631,-2.1037
19.24,-5.1997,-3.4977,-1.702
19.26,-4.9033,-3.5794,-1.3238
19.28,-4.5925,-3.5869,-1.0056
19.3,-4.2807,-3.5027,-0.77802
19.32,-3.9772,-3.3164,-0.66088
19.34,-3.6861,-3.0232,-0.66288
19.36,-3.4046,-2.633,-0.77159
19.38,-3.1232,-2.1736,-0.94959
19.4,-2.8263,-1.6716,-1.1547
19.42,-2.4935,-1.1548,-1.3387
19.44,-2.102,-0.64765,-1.4543
19.46,-1.6293,-0.16731,-1.462
19.48,-1.0564,0.27818,-1.3346
19.5,-0.37044,0.69561,-1.066
19.52,0.43297,1.1039,-0.67094
19.54,1.3479,1.5238,-0.17597
19.56,2.3574,1.9753,0.38216
19.58,3.4342,2.4712,0.96306
19.6,4.5416,3.0121,1.5294
19.62,5.6357,3.5858,2.0499
19.64,6.6689,4.155,2.514
19.66,7.5932,4.6768,2.9165
19.68,8.3637,5.1032,3.2604
19.7,8.9423,5.3869,3.5554
19.72,9.3013,5.4885,3.8128
19.74,9.425,5.3813,4.0437
19.76,9.3114,5.0323,4.2791
19.78,8.9725,4.4764,4.4962
19.8,8.4325,3.7441,4.6884
19.82,7.7259,2.8783,4.8475
19.84,6.8936,1.9311,4.9625
19.86,5.9799,0.95978,5.0201
19.88,5.0275,0.02377,5.0037
19.9,4.0749,-0.81233,4.8872
19.92,3.1532,-1.5102,4.6635
19.94,2.285,-2.041,4.326
19.96,1.484,-2.3902,3.8741
19.98,0.75597,-2.5583,3.3143
20,0.10111,-2.5608,2.6619
20.02,-0.48393,-2.421,1.937
20.04,-1.0034,-2.1744,1.171
20.06,-1.4606,-1.8673,0.40677
20.08,-1.8563,-1.5305,-0.32577
20.1,-2.1888,-1.1855,-1.0033
20.12,-2.4541,-0.84326,-1.6108
20.14,-2.6471,-0.50425,-2.1429
20.16,-2.763,-0.16133,-2.6017
20.18,-2.7985,0.19381,-2.9923
20.2,-2.7528,0.5627,-3.3155
20.22,-2.6282,0.9374,-3.5656
20.24,-2.4295,1.2986,-3.7282
20.26,-2.1643,1.6176,-3.7818
20.28,-1.8414,1.8598,-3.7012
20.3,-1.471,1.981,-3.452
20.32,-1.0635,1.9605,-3.024
20.34,-0.63023,1.7944,-2.4246
20.36,-0.18331,1.4938,-1.6771
20.38,0.26361,1.0834,-0.81975
20.4,0.69486,0.60479,0.090075
20.42,1.0924,0.10683,0.9856
20.44,1.4362,-0.35434,1.7905
20.46,1.7046,-0.73472,2.4393
20.48,1.876,-1.0044,2.8805
20.5,1.9309,-1.1452,3.0761
20.52,1.8532,-1.1556,3.0088
20.54,1.633,-1.0458,2.6788
20.56,1.268,-0.83673,2.1047
20.58,0.7645,-0.55707,1.3216
20.6,0.13784,-0.25258,0.39043
20.62,-0.5881,0.039737,-0.62784
20.64,-1.3824,0.28647,-1.6689
20.66,-2.2092,0.46128,-2.6704
20.68,-3.0304,0.5473,-3.5777
20.7,-3.8087,0.53523,-4.3439
20.72,-4.5107,0.43148,-4.9422
20.74,-5.1094,0.26191,-5.3713
20.76,-5.5865,0.052816,-5.6393
20.78,-5.9333,-0.16775,-5.7655
20.8,-6.1514,-0.37438,-5.777
20.82,-6.2515,-0.54651,-5.705
20.84,-6.2518,-0.67243,-5.5794
20.86,-6.1757,-0.7516,-5.4241
20.88,-6.0485,-0.79762,-5.2509
20.9,-5.8947,-0.82524,-5.0695
20.92,-5.7354,-0.85297,-4.8825
20.94,-5.5866,-0.8969,-4.6897
20.96,-5.4579,-0.97059,-4.4873
20.98,-5.3525,-1.0839,-4.2686
21,-5.2682,-1.2349,-4.0333
21.02,-5.1984,-1.4149,-3.7835
21.04,-5.1338,-1.6104,-3.5235
21.06,-5.0641,-1.8041,-3.2601
21.08,-4.9789,-1.9761,-3.0028
21.1,-4.8683,-2.1067,-2.7616
21.12,-4.7236,-2.1706,-2.5529
21.14,-4.5365,-2.16,-2.3765
21.16,-4.299,-2.0709,-2.2281
21.18,-4.0033,-1.9064,-2.0969
21.2,-3.6413,-1.6768,-1.9645
21.22,-3.2054,-1.3972,-1.8082
21.24,-2.6892,-1.0858,-1.6034
21.26,-2.089,-0.75496,-1.334
21.28,-1.405,-0.42085,-0.98411
21.3,-0.6427,-0.077748,-0.56495
21.32,0.18586,0.28197,-0.096112
21.34,1.062,0.67511,0.38692
21.36,1.9607,1.1197,0.84092
21.38,2.8512,1.6337,1.2175
21.4,3.6997,2.2253,1.4743
21.42,4.4705,2.8782,1.5922
21.44,5.1296,3.565,1.5645
21.46,5.6465,4.2419,1.4045
21.48,5.997,4.857,1.14
21.5,6.1647,5.3535,0.81116
21.52,6.1422,5.667,0.47522
21.54,5.9316,5.751,0.18053
21.56,5.5439,5.5971,-0.053197
21.58,4.9984,5.2077,-0.20924
21.6,4.321,4.6065,-0.28549
21.62,3.5427,3.8361,-0.29342
21.64,2.6976,2.9495,-0.2519
21.66,1.8219,2.0105,-0.1886
21.68,0.95184,1.0846,-0.13272
21.7,0.12339,0.22663,-0.10324
21.72,-0.62912,-0.52783,-0.10128
21.74,-1.2736,-1.155,-0.11858
21.76,-1.7811,-1.647,-0.13405
21.78,-2.127,-2.0077,-0.11929
21.8,-2.2923,-2.2424,-0.049888
21.82,-2.2656,-2.3801,0.11455
21.84,-2.0445,-2.4451,0.40063
21.86,-1.6374,-2.453,0.81565
21.88,-1.0639,-2.4168,1.3528
21.9,-0.35543,-2.3431,1.9877
21.92,0.44687,-2.2328,2.6797
21.94,1.2943,-2.0784,3.3727
21.96,2.1346,-1.879,4.0136
21.98,2.9166,-1.6307,4.5474
22,3.5955,-1.3342,4.9297
22.02,4.1367,-0.99626,5.133
22.04,4.5203,-0.6308,5.1511
22.06,4.7421,-0.25988,5.002
22.08,4.8145,0.084138,4.7304
22.1,4.7638,0.37075,4.393
22.12,4.6267,0.5711,4.0556
22.14,4.4457,0.6631,3.7826
22.16,4.2627,0.63317,3.6296
22.18,4.1146,0.481,3.6336
22.2,4.0282,0.21595,3.8122
22.22,4.0172,-0.13308,4.1503
22.24,4.0817,-0.5229,4.6046
22.26,4.2084,-0.91459,5.123
22.28,4.3732,-1.2715,5.6447
22.3,4.5452,-1.5647,6.1099
22.32,4.6908,-1.7754,6.4662
22.34,4.7783,-1.8921,6.6704
22.36,4.7817,-1.9242,6.7059
22.38,4.6836,-1.8936,6.5772
22.4,4.4765,-1.8203,6.2968
22.42,4.1629,-1.7253,5.8882
22.44,3.7537,-1.6264,5.3801
22.46,3.2657,-1.5352,4.8009
22.48,2.7188,-1.4588,4.1776
22.5,2.1326,-1.3944,3.527
22.52,1.5239,-1.3371,2.8609
22.54,0.90428,-1.2806,2.1849
22.56,0.27973,-1.2209,1.5006
22.58,-0.34951,-1.1568,0.80726
22.6,-0.9875,-1.0917,0.1042
22.62,-1.6405,-1.0339,-0.60659
22.64,-2.3145,-0.99354,-1.3209
22.66,-3.0126,-0.97938,-2.0332
22.68,-3.733,-0.99746,-2.7355
22.7,-4.4676,-1.0482,-3.4194
22.72,-5.2013,-1.1248,-4.0765
22.74,-5.913,-1.213,-4.7
22.76,-6.5765,-1.2891,-5.2874
22.78,-7.163,-1.3273,-5.8356
22.8,-7.6432,-1.3056,-6.3377
22.82,-7.9903,-1.2064,-6.7839
22.84,-8.1817,-1.0221,-7.1596
22.86,-8.2008,-0.75541,-7.4454
22.88,-8.0377,-0.41813,-7.6196
22.9,-7.6899,-0.035558,-7.6543
22.92,-7.1613,0.36043,-7.5217
22.94,-6.4618,0.74485,-7.2066
22.96,-5.6059,1.0996,-6.7055
22.98,-4.612,1.4169,-6.0289
23,-3.5015,1.6997,-5.2012
23.02,-2.2981,1.9589,-4.257
23.04,-1.0282,2.2158,-3.244
23.06,0.27944,2.486,-2.2066
23.08,1.5931,2.775,-1.182
23.1,2.8782,3.078,-0.19978
23.12,4.0979,3.3764,0.72144
23.14,5.2133,3.64,1.5734
23.16,6.186,3.8219,2.364
23.18,6.9791,3.8834,3.0957
23.2,7.5606,3.798,3.7626
23.22,7.9056,3.5486,4.3571
23.24,7.9992,3.1364,4.8628
23.26,7.8379,2.5815,5.2565
23.28,7.4314,1.9156,5.5158
23.3,6.802,1.1866,5.6154
23.32,5.9841,0.45434,5.5297
23.34,5.0219,-0.23267,5.2545
23.36,3.9665,-0.83618,4.8027
23.38,2.8724,-1.3293,4.2016
23.4,1.7937,-1.698,3.4917
23.42,0.78063,-1.9383,2.719
23.44,-0.12389,-2.0498,1.9259
23.46,-0.88654,-2.0578,1.1713
23.48,-1.4854,-1.9753,0.48997
23.5,-1.9104,-1.813,-0.097333
23.52,-2.1633,-1.5785,-0.58479
23.54,-2.2564,-1.2751,-0.9813
23.56,-2.2106,-0.90394,-1.3067
23.58,-2.053,-0.46931,-1.5837
23.6,-1.8139,0.012175,-1.8261
23.62,-1.5242,0.52185,-2.0461
23.64,-1.213,1.0316,-2.2446
23.66,-0.90513,1.5069,-2.412
23.68,-0.62045,1.9089,-2.5293
23.7,-0.37292,2.1898,-2.5627
23.72,-0.17118,2.3132,-2.4844
23.74,-0.019567,2.2649,-2.2845
23.76,0.080468,2.0383,-1.9578
23.78,0.12874,1.6439,-1.5151
23.8,0.12499,1.1081,-0.98313
23.82,0.06805,0.47251,-0.40446
23.84,-0.044297,-0.20918,0.16488
23.86,-0.21475,-0.86938,0.65463
23.88,-0.44528,-1.4509,1.0056
23.9,-0.73565,-1.9063,1.1706
23.92,-1.0819,-2.2007,1.1188
23.94,-1.4753,-2.3157,0.84045
23.96,-1.9019,-2.2545,0.35264
23.98,-2.3433,-2.0214,-0.32183
24,-2.7779,-1.6693,-1.1085
24.02,-3.1833,-1.2423,-1.941
24.04,-3.5391,-0.78352,-2.7555
24.06,-3.8293,-0.33203,-3.4972
24.08,-4.0448,0.081576,-4.1264
24.1,-4.1849,0.4367,-4.6216
24.12,-4.2573,0.71758,-4.9749
24.14,-4.2773,0.93084,-5.2081
24.16,-4.2659,1.0799,-5.3458
24.18,-4.247,1.1685,-5.4156
24.2,-4.2443,1.1972,-5.4415
24.22,-4.2779,1.1624,-5.4404
24.24,-4.362,1.0553,-5.4173
24.26,-4.5025,0.86542,-5.3679
24.28,-4.6968,0.59648,-5.2933
24.3,-4.9338,0.25399,-5.1878
24.32,-5.1945,-0.14648,-5.048
24.34,-5.4545,-0.58049,-4.874
24.36,-5.6857,-1.0161,-4.6696
24.38,-5.8588,-1.414,-4.4448
24.4,-5.9449,-1.7369,-4.208
24.42,-5.9176,-1.9622,-3.9553
24.44,-5.7542,-2.0769,-3.6773
24.46,-5.4368,-2.079,-3.3578
24.48,-4.953,-1.9775,-2.9755
24.5,-4.2968,-1.7888,-2.508
24.52,-3.4694,-1.5277,-1.9417
24.54,-2.4801,-1.2191,-1.261
24.56,-1.3469,-0.87797,-0.46895
24.58,-0.097246,-0.51143,0.41419
24.6,1.2323,-0.12127,1.3536
24.62,2.5968,0.2944,2.3024
24.64,3.9448,0.73684,3.208
24.66,5.2212,1.2048,4.0164
24.68,6.3709,1.6838,4.6871
24.7,7.3434,2.1522,5.1912
24.72,8.0964,2.5807,5.5156
24.74,8.6001,2.9349,5.6652
24.76,8.8398,3.1795,5.6604
24.78,8.8171,3.2818,5.5353
24.8,8.5494,3.2071,5.3422
24.82,8.0679,2.9624,5.1054
24.84,7.4145,2.5632,4.8513
24.86,6.6374,2.0342,4.6032
24.88,5.7868,1.4123,4.3746
24.9,4.9106,0.73932,4.1712
24.92,4.0508,0.059194,3.9916
24.94,3.2418,-0.58443,3.8262
24.96,2.5085,-1.164,3.6724
24.98,1.8668,-1.6612,3.528
25,1.3241,-2.0687,3.3928
25.02,0.88103,-2.3864,3.2674
25.04,0.53269,-2.6176,3.1503
25.06,0.27071,-2.7637,3.0344
25.08,0.08464,-2.8288,2.9135
25.1,-0.036589,-2.8199,2.7833
25.12,-0.10354,-2.7384,2.6349
25.14,-0.12528,-2.5847,2.4594
25.16,-0.10859,-2.3634,2.2548
25.18,-0.05736,-2.0823,2.0249
25.2,0.027623,-1.7505,1.7781
25.22,0.14858,-1.3901,1.5386
25.24,0.3101,-1.0223,1.3324
25.26,0.51797,-0.66653,1.1845
25.28,0.77759,-0.33867,1.1163
25.3,1.0921,-0.048039,1.1401
25.32,1.4603,0.20282,1.2575
25.34,1.8753,0.41939,1.456
25.36,2.3232,0.61884,1.7044
25.38,2.7831,0.81976,1.9633
25.4,3.2275,1.0377,2.1898
25.42,3.6248,1.2831,2.3417
25.44,3.941,1.5575,2.3836
25.46,4.1435,1.8519,2.2917
25.48,4.2038,2.1442,2.0596
25.5,4.1004,2.4048,1.6956
25.52,3.8214,2.6041,1.2173
25.54,3.3656,2.7161,0.64947
25.56,2.7429,2.7226,0.02033
25.58,1.9739,2.616,-0.64209
25.6,1.0881,2.3983,-1.3102
25.62,0.12168,2.0812,-1.9595
25.64,-0.88484,1.6961,-2.5809
25.66,-1.8896,1.2664,-3.156
25.68,-2.8521,0.81254,-3.6647
25.7,-3.7353,0.34977,-4.0851
25.72,-4.5077,-0.11211,-4.3956
25.74,-5.1445,-0.56808,-4.5764
25.76,-5.6281,-1.0147,-4.6134
25.78,-5.9485,-1.4481,-4.5004
25.8,-6.1026,-1.86,-4.2425
25.82,-6.0934,-2.2382,-3.8552
25.84,-5.929,-2.567,-3.3621
25.86,-5.6217,-2.83,-2.7916
25.88,-5.1863,-3.0059,-2.1804
25.9,-4.6401,-3.0876,-1.5526
25.92,-4.0017,-3.0769,-0.9248
25.94,-3.2909,-2.9783,-0.31257
25.96,-2.5288,-2.8009,0.27215
25.98,-1.7376,-2.5553,0.81768
26,-0.94075,-2.2508,1.3101
26.02,-0.16277,-1.8895,1.7268
26.04,0.57136,-1.4787,2.0501
26.06,1.237,-1.02,2.257
26.08,1.8111,-0.51489,2.326
26.1,2.2737,0.029238,2.2445
26.12,2.6094,0.59729,2.0121
26.14,2.8086,1.1646,1.644
26.16,2.8689,1.6887,1.1801
26.18,2.795,2.1283,0.66678
26.2,2.599,2.4403,0.15873
26.22,2.2991,2.5872,-0.28812
26.24,1.9185,2.5428,-0.62427
26.26,1.4838,2.2975,-0.81375
26.28,1.0227,1.8577,-0.83494
26.3,0.56302,1.2485,-0.68551
26.32,0.13039,0.53848,-0.40809
26.34,-0.25227,-0.21084,-0.041425
26.36,-0.56571,-0.935,0.36929
26.38,-0.7948,-1.5741,0.77929
26.4,-0.92875,-2.08,1.1513
26.42,-0.96134,-2.4125,1.4511
26.44,-0.89104,-2.5551,1.6641
26.46,-0.72116,-2.5281,1.807
26.48,-0.45993,-2.3522,1.8923
26.5,-0.12035,-2.057,1.9367
26.52,0.28031,-1.6733,1.9536
26.54,0.72135,-1.2294,1.9508
26.56,1.18,-0.74768,1.9277
26.58,1.6332,-0.24837,1.8816
26.6,2.0592,0.254,1.8052
26.62,2.4394,0.74698,1.6925
26.64,2.7599,1.2166,1.5433
26.66,3.0114,1.6464,1.365
26.68,3.1899,2.0171,1.1728
26.7,3.2952,2.301,0.99412
26.72,3.3294,2.4866,0.84282
26.74,3.2954,2.5686,0.72679
26.76,3.1949,2.5502,0.64476
26.78,3.0274,2.4445,0.58295
26.8,2.7899,2.2739,0.51595
26.82,2.477,2.066,0.41104
26.84,2.0832,1.8503,0.23288
26.86,1.6039,1.6528,-0.048848
26.88,1.0381,1.4866,-0.44852
26.9,0.38993,1.3562,-0.96629
26.92,-0.32999,1.2568,-1.5868
26.94,-1.1047,1.1767,-2.2814
26.96,-1.9116,1.1025,-3.0141
26.98,-2.7246,1.0202,-3.7449
27,-3.5163,0.92357,-4.4399
27.02,-4.2607,0.81176,-5.0725
27.04,-4.9355,0.68988,-5.6253
27.06,-5.5237,0.56507,-6.0888
27.08,-6.0147,0.44473,-6.4594
27.1,-6.4039,0.33393,-6.7379
27.12,-6.692,0.23235,-6.9244
27.14,-6.8835,0.13395,-7.0174
27.16,-6.9849,0.030527,-7.0154
27.18,-7.0039,-0.08662,-6.9173
27.2,-6.9477,-0.2239,-6.7238
27.22,-6.8225,-0.38365,-6.4388
27.24,-6.633,-0.56262,-6.0704
27.26,-6.3832,-0.75054,-5.6326
27.28,-6.0755,-0.93354,-5.142
27.3,-5.7119,-1.0981,-4.6138
27.32,-5.2935,-1.2319,-4.0616
27.34,-4.8206,-1.3254,-3.4952
27.36,-4.293,-1.3721,-2.9208
27.38,-3.7098,-1.3634,-2.3464
27.4,-3.0701,-1.299,-1.7711
27.42,-2.3736,-1.177,-1.1966
27.44,-1.6215,-0.99242,-0.62908
27.46,-0.81827,-0.73908,-0.079198
27.48,0.027228,-0.41281,0.44004
27.5,0.90054,-0.015567,0.91611
27.52,1.781,0.4504,1.3306
27.54,2.6417,0.95535,1.6864
27.56,3.4511,1.466,1.9851
27.58,4.1744,1.94,2.2343
27.6,4.7766,2.3297,2.4468
27.62,5.2258,2.5886,2.6371
27.64,5.4964,2.6738,2.8226
27.66,5.5723,2.544,3.0283
27.68,5.4487,2.2141,3.2346
27.7,5.1333,1.7037,3.4296
27.72,4.6465,1.0498,3.5967
27.74,4.0193,0.30344,3.7158
27.76,3.2912,-0.47577,3.767
27.78,2.507,-1.2242,3.7312
27.8,1.7125,-1.8763,3.5887
27.82,0.95141,-2.3919,3.3433
27.84,0.26233,-2.7405,3.0028
27.86,-0.32374,-2.9058,2.5821
27.88,-0.78432,-2.884,2.0997
27.9,-1.1056,-2.684,1.5784
27.92,-1.2818,-2.3188,1.0369
27.94,-1.3135,-1.8205,0.50703
27.96,-1.2061,-1.2413,0.035252
27.98,-0.96841,-0.62562,-0.34279
28,-0.61164,-0.023924,-0.58771
28.02,-0.14864,0.51254,-0.66119
28.04,0.40576,0.93677,-0.53101
28.06,1.0343,1.1954,-0.16112
28.08,1.7163,1.2707,0.44555
28.1,2.4274,1.1643,1.2631
28.12,3.1391,0.89214,2.2469
28.14,3.8197,0.48667,3.333
28.16,4.4354,-0.0064057,4.4418
28.18,4.9528,-0.53569,5.4885
28.2,5.3413,-1.0423,6.3836
28.22,5.5758,-1.4832,7.059
28.24,5.6392,-1.8299,7.4691
28.26,5.5242,-2.071,7.5952
28.28,5.2337,-2.2095,7.4432
28.3,4.7805,-2.259,7.0395
28.32,4.1857,-2.241,6.4267
28.34,3.4767,-2.1764,5.6532
28.36,2.6842,-2.0896,4.7738
28.38,1.8393,-1.9949,3.8342
28.4,0.97178,-1.8982,2.87
28.42,0.10758,-1.8019,1.9094
28.44,-0.73145,-1.7045,0.97301
28.46,-1.5279,-1.6055,0.077543
28.48,-2.2681,-1.504,-0.76411
28.5,-2.941,-1.4025,-1.5385
28.52,-3.5365,-1.3028,-2.2337
28.54,-4.0447,-1.2059,-2.8388
28.56,-4.4546,-1.1103,-3.3443
28.58,-4.7534,-1.0108,-3.7427
28.6,-4.9271,-0.89698,-4.0301
28.62,-4.9604,-0.7552,-4.2052
28.64,-4.8385,-0.57489,-4.2636
28.66,-4.5483,-0.34631,-4.202
28.68,-4.0808,-0.065287,-4.0155
28.7,-3.4324,0.26806,-3.7004
28.72,-2.6074,0.64848,-3.2559
28.74,-1.6196,1.0701,-2.6896
28.76,-0.49262,1.5187,-2.0114
28.78,0.73905,1.9834,-1.2444
28.8,2.0316,2.4542,-0.42259
28.82,3.3333,2.921,0.4123
28.84,4.5879,3.3719,1.216
28.86,5.7377,3.7932,1.9446
28.88,6.7282,4.1568,2.5714
28.9,7.5121,4.44,3.0721
28.92,8.0533,4.6167,3.4367
28.94,8.3298,4.6609,3.6689
28.96,8.3355,4.5541,3.7814
28.98,8.0805,4.2851,3.7954
29,7.5902,3.8594,3.7308
29.02,6.9028,3.2834,3.6193
29.04,6.0655,2.6087,3.4568
29.06,5.1313,1.8773,3.254
29.08,4.1537,1.1347,3.019
29.1,3.1836,0.42419,2.7594
29.12,2.2656,-0.21887,2.4845
29.14,1.4356,-0.76539,2.201
29.16,0.71929,-1.192,1.9113
29.18,0.13183,-1.5055,1.6373
29.2,-0.3219,-1.7092,1.3873
29.22,-0.64624,-1.8131,1.1669
29.24,-0.85326,-1.8278,0.97452
29.26,-0.961,-1.7689,0.80786
29.28,-0.99174,-1.6511,0.6594
29.3,-0.97023,-1.496,0.52578
29.32,-0.92208,-1.3288,0.40673
29.34,-0.87245,-1.1716,0.2991
29.36,-0.84475,-1.0441,0.19933
29.38,-0.85968,-0.96111,0.10143
29.4,-0.93437,-0.92835,-0.0060232
29.42,-1.0817,-0.94558,-0.13617
29.44,-1.31,-0.99224,-0.31779
29.46,-1.6226,-1.0442,-0.57834
29.48,-2.0178,-1.0753,-0.94245
29.5,-2.4895,-1.063,-1.4265
29.52,-3.0276,-0.993,-2.0346
29.54,-3.6187,-0.86322,-2.7555
29.56,-4.2471,-0.67968,-3.5675
29.58,-4.8965,-0.47275,-4.4237
29.6,-5.5501,-0.2715,-5.2786
29.62,-6.1927,-0.10487,-6.0878
29.64,-6.8106,0.0037865,-6.8143
29.66,-7.3921,0.040422,-7.4326
29.68,-7.928,0.00071606,-7.9287
29.7,-8.4103,-0.11456,-8.2957
29.72,-8.8319,-0.28216,-8.5497
29.74,-9.1856,-0.48432,-8.7013
29.76,-9.4632,-0.70368,-8.7595
29.78,-9.6543,-0.92548,-8.7289
29.8,-9.7467,-1.1378,-8.609
29.82,-9.7259,-1.331,-8.3949
29.84,-9.5759,-1.4945,-8.0813
29.86,-9.2809,-1.6219,-7.6591
29.88,-8.827,-1.7031,-7.1239
29.9,-8.2042,-1.7277,-6.4765
29.92,-7.4085,-1.6852,-5.7233
29.94,-6.4441,-1.5664,-4.8777
29.96,-5.3247,-1.361,-3.9637
29.98,-4.0742,-1.0652,-3.009
30,-2.7265,-0.6874,-2.0391
30.02,-1.3244,-0.23419,-1.0902
30.04,0.082892,0.28391,-0.20102
30.06,1.4421,0.85313,0.58902
30.08,2.7001,1.4556,1.2445
30.1,3.807,2.0671,1.7399
30.12,4.7202,2.6547,2.0655
30.14,5.4075,3.1839,2.2236
30.16,5.8497,3.6161,2.2336
30.18,6.0417,3.915,2.1267
30.2,5.9932,4.0482,1.945
30.22,5.7278,3.9931,1.7347
30.24,5.2809,3.7243,1.5567
30.26,4.6973,3.267,1.4304
30.28,4.0272,2.6563,1.3709
30.3,3.3225,1.9361,1.3864
30.32,2.6331,1.16,1.4731
30.34,2.0032,0.38436,1.6188
30.36,1.468,-0.33755,1.8056
30.38,1.0524,-0.94647,1.9989
30.4,0.769,-1.4194,2.1884
30.42,0.61901,-1.741,2.36
30.44,0.59298,-1.9076,2.5006
30.46,0.67313,-1.9262,2.5993
30.48,0.83616,-1.813,2.6491
30.5,1.0564,-1.5884,2.6449
30.52,1.3091,-1.2788,2.5879
30.54,1.5726,-0.92556,2.4982
30.56,1.8309,-0.56228,2.3932
30.58,2.074,-0.22156,2.2955
30.6,2.2978,0.068164,2.2296
30.62,2.5031,0.2855,2.2176
30.64,2.6937,0.41663,2.277
30.66,2.8739,0.46339,2.4105
30.68,3.0469,0.4495,2.5974
30.7,3.2128,0.40148,2.8113
30.72,3.3676,0.35184,3.0158
30.74,3.5036,0.33002,3.1736
30.76,3.6098,0.3576,3.2522
30.78,3.6733,0.44831,3.225
30.8,3.6815,0.59574,3.0858
30.82,3.6233,0.77814,2.8451
30.84,3.4908,0.97007,2.5207
30.86,3.2801,1.1442,2.1358
30.88,2.9918,1.276,1.7158
30.9,2.6308,1.3488,1.282
30.92,2.2054,1.3469,0.85846
30.94,1.727,1.2744,0.45258
30.96,1.2092,1.1376,0.071507
30.98,0.667,0.94219,-0.27519
31,0.11691,0.69229,-0.57538
31.02,-0.42377,0.39088,-0.81465
31.04,-0.93691,0.040035,-0.97694
31.06,-1.4039,-0.36153,-1.0424
31.08,-1.8062,-0.799,-1.0072
31.1,-2.1261,-1.258,-0.86802
31.12,-2.3475,-1.7181,-0.62946
31.14,-2.4578,-2.1541,-0.30366
31.16,-2.4482,-2.5401,0.091942
31.18,-2.3155,-2.8503,0.53484
31.2,-2.0628,-3.0562,0.99343
31.22,-1.6998,-3.1548,1.4549
31.24,-1.243,-3.1414,1.8984
31.26,-0.71518,-3.0182,2.303
31.28,-0.14444,-2.7916,2.6472
31.3,0.43718,-2.4724,2.9096
31.32,0.99559,-2.0725,3.0681
31.34,1.4969,-1.6123,3.1091
31.36,1.9098,-1.1227,3.0325
31.38,2.2086,-0.63443,2.843
31.4,2.3749,-0.1815,2.5564
31.42,2.4007,0.20072,2.2
31.44,2.289,0.48025,1.8088
31.46,2.0545,0.62378,1.4307
31.48,1.7227,0.61891,1.1037
31.5,1.3278,0.47683,0.85096
31.52,0.90975,0.21618,0.69357
31.54,0.51005,-0.13315,0.6432
31.56,0.16751,-0.53323,0.70074
31.58,-0.085775,-0.94272,0.85694
31.6,-0.22772,-1.3161,1.0883
31.62,-0.24834,-1.6167,1.3683
31.64,-0.15034,-1.8208,1.6705
31.66,0.051837,-1.912,1.9638
31.68,0.33417,-1.8848,2.219
31.7,0.66627,-1.7427,2.409
31.72,1.0149,-1.4972,2.5121
31.74,1.3473,-1.1624,2.5097
31.76,1.6345,-0.7745,2.409
31.78,1.8529,-0.36426,2.2172
31.8,1.9857,0.040257,1.9454
31.82,2.0229,0.41422,1.6087
31.84,1.9611,0.74106,1.22
31.86,1.8022,1.0123,0.78982
31.88,1.5524,1.2271,0.32538
31.9,1.2215,1.4024,-0.18095
31.92,0.82128,1.5537,-0.73247
31.94,0.36553,1.695,-1.3294
31.96,-0.13079,1.8364,-1.9672
31.98,-0.65179,1.981,-2.6328
32,-1.181,2.1244,-3.3055
32.02,-1.7021,2.2544,-3.9564
32.04,-2.1988,2.3564,-4.5552
32.06,-2.6565,2.4175,-5.074
32.08,-3.0621,2.4266,-5.4887
32.1,-3.405,2.3775,-5.7825
32.12,-3.6776,2.2679,-5.9455
32.14,-3.8754,2.0963,-5.9716
32.16,-3.9963,1.8668,-5.8631
32.18,-4.0412,1.5898,-5.6311
32.2,-4.0124,1.2735,-5.2859
32.22,-3.9129,0.92977,-4.8427
32.24,-3.7462,0.57391,-4.3201
32.26,-3.5149,0.22558,-3.7405
32.28,-3.2209,-0.089173,-3.1317
32.3,-2.8654,-0.34524,-2.5202
32.32,-2.4493,-0.52444,-1.9248
32.34,-1.9739,-0.61341,-1.3605
32.36,-1.4424,-0.60659,-0.83581
32.38,-0.86072,-0.50829,-0.35242
32.4,-0.23845,-0.3316,0.093153
32.42,0.41046,-0.090185,0.50064
32.44,1.0677,0.1851,0.88264
32.46,1.7114,0.47143,1.24
32.48,2.3169,0.74621,1.5707
32.5,2.8588,0.98983,1.869
32.52,3.3129,1.1833,2.1296
32.54,3.6579,1.309,2.3488
32.56,3.8774,1.3428,2.5346
32.58,3.9613,1.282,2.6792
32.6,3.9062,1.1184,2.7878
32.62,3.7157,0.85839,2.8573
32.64,3.3999,0.51309,2.8868
32.66,2.9747,0.10465,2.87
32.68,2.4601,-0.33634,2.7964
32.7,1.8794,-0.76994,2.6494
32.72,1.2581,-1.1573,2.4154
32.74,0.62239,-1.4659,2.0883
32.76,-0.0012924,-1.6716,1.6703
32.78,-0.58718,-1.7545,1.1673
32.8,-1.1109,-1.7085,0.59762
32.82,-1.5503,-1.5296,-0.02075
32.84,-1.8862,-1.2295,-0.65669
32.86,-2.1035,-0.8359,-1.2676
32.88,-2.1922,-0.37601,-1.8162
32.9,-2.1484,0.11558,-2.264
32.92,-1.975,0.60079,-2.5758
32.94,-1.6823,1.039,-2.7213
32.96,-1.2879,1.3833,-2.6713
32.98,-0.81624,1.6,-2.4162
33,-0.29729,1.6736,-1.9709
33.02,0.23477,1.5981,-1.3633
33.04,0.74362,1.3829,-0.63926
33.06,1.193,1.0517,0.1413
33.08,1.5489,0.64109,0.90783
33.1,1.7817,0.1926,1.5891
33.12,1.8678,-0.24356,2.1113
33.14,1.7913,-0.6309,2.4222
33.16,1.5448,-0.94355,2.4883
33.18,1.1297,-1.1677,2.2974
33.2,0.55658,-1.3006,1.8572
33.22,-0.15587,-1.351,1.1951
33.24,-0.98131,-1.33,0.34868
33.26,-1.8872,-1.2674,-0.61975
33.28,-2.8361,-1.1857,-1.6504
33.3,-3.7876,-1.1056,-2.682
33.32,-4.6997,-1.0435,-3.6562
33.34,-5.5311,-1.0109,-4.5202
33.36,-6.2424,-1.0144,-5.228
33.38,-6.7986,-1.0546,-5.744
33.4,-7.1703,-1.1209,-6.0495
33.42,-7.3354,-1.2024,-6.133
33.44,-7.2802,-1.2852,-5.9951
33.46,-7.001,-1.3544,-5.6466
33.48,-6.5039,-1.3957,-5.1082
33.5,-5.8058,-1.3939,-4.4119
33.52,-4.9335,-1.3367,-3.5967
33.54,-3.9229,-1.2179,-2.7051
33.56,-2.8177,-1.0319,-1.7858
33.58,-1.6664,-0.7763,-0.89014
33.6,-0.52042,-0.45208,-0.068333
33.62,0.56988,-0.06661,0.63649
33.64,1.558,0.36793,1.1901
33.66,2.4049,0.82478,1.5801
33.68,3.0815,1.2715,1.81
33.7,3.5715,1.6734,1.898
33.72,3.8716,1.997,1.8746
33.74,3.9923,2.212,1.7802
33.76,3.9563,2.2984,1.6579
33.78,3.7962,2.2354,1.5609
33.8,3.5515,2.0422,1.5093
33.82,3.2644,1.7445,1.5199
33.84,2.9763,1.3754,1.6009
33.86,2.7242,0.97388,1.7503
33.88,2.5377,0.58051,1.9572
33.9,2.4373,0.23189,2.2054
33.92,2.4334,-0.030406,2.4638
33.94,2.5266,-0.19522,2.7218
33.96,2.7088,-0.255,2.9638
33.98,2.9647,-0.21497,3.1797
34,3.2736,-0.089538,3.3632
34.02,3.6114,0.096517,3.5149
34.04,3.9522,0.31432,3.6378
34.06,4.2693,0.52325,3.746
34.08,4.537,0.69048,3.8466
34.1,4.7311,0.78805,3.943
34.12,4.8297,0.79967,4.0301
34.14,4.8146,0.71999,4.0946
34.16,4.6719,0.55761,4.1143
34.18,4.3931,0.33032,4.0628
34.2,3.9763,0.069403,3.9069
34.22,3.426,-0.19154,3.6176
34.24,2.7541,-0.42667,3.1807
34.26,1.9784,-0.61928,2.5977
34.28,1.1223,-0.7641,1.8864
34.3,0.21264,-0.86545,1.0781
34.32,-0.72196,-0.93954,0.21759
34.34,-1.6529,-1.0077,-0.64521
34.36,-2.5532,-1.0906,-1.4627
34.38,-3.3987,-1.2022,-2.1965
34.4,-4.1682,-1.3497,-2.8186
34.42,-4.8438,-1.5323,-3.3115
34.44,-5.41,-1.7426,-3.6674
34.46,-5.8532,-1.9679,-3.8853
34.48,-6.1612,-2.1905,-3.9708
34.5,-6.3227,-2.3943,-3.9285
34.52,-6.3278,-2.5636,-3.7642
34.54,-6.1688,-2.6839,-3.4849
34.56,-5.8414,-2.7383,-3.103
34.58,-5.3467,-2.7123,-2.6344
34.6,-4.6927,-2.5783,-2.1145
34.62,-3.8956,-2.3316,-1.5639
34.64,-2.9802,-1.9641,-1.0161
34.66,-1.9805,-1.4745,-0.50604
34.68,-0.93762,-0.87131,-0.066303
34.7,0.10198,-0.17437,0.27635
34.72,1.0897,0.58359,0.50612
34.74,1.9787,1.3554,0.62326
34.76,2.7274,2.0844,0.64299
34.78,3.3039,2.7188,0.58515
34.8,3.6884,3.2121,0.4763
34.82,3.8754,3.5285,0.34688
34.84,3.8742,3.6467,0.22746
34.86,3.7081,3.5566,0.15152
34.88,3.4119,3.2713,0.14064
34.9,3.0286,2.8405,0.18812
34.92,2.6045,2.3099,0.29463
34.94,2.185,1.7303,0.45469
34.96,1.8098,1.151,0.6588
34.98,1.5097,0.61453,0.89515
35,1.3036,0.16003,1.1436
35.02,1.198,-0.19442,1.3925
35.04,1.1872,-0.44912,1.6363
35.06,1.255,-0.61208,1.8671
35.08,1.3778,-0.69959,2.0773
35.1,1.5275,-0.73062,2.2582
35.12,1.6756,-0.72662,2.4023
35.14,1.7956,-0.70305,2.4987
35.16,1.8659,-0.67587,2.5418
35.18,1.8712,-0.64938,2.5206
35.2,1.8033,-0.6251,2.4284
35.22,1.661,-0.59724,2.2582
35.24,1.4489,-0.56073,2.0096
35.26,1.1767,-0.50691,1.6836
35.28,0.85698,-0.43079,1.2878
35.3,0.50433,-0.33052,0.83485
35.32,0.13343,-0.21243,0.34586
35.34,-0.2418,-0.084312,-0.15749
35.36,-0.60908,0.042858,-0.65194
35.38,-0.95814,0.1548,-1.1129
35.4,-1.2808,0.24011,-1.5209
35.42,-1.5706,0.28373,-1.8543
35.44,-1.8223,0.28483,-2.1072
35.46,-2.0314,0.24219,-2.2736
35.48,-2.193,0.16236,-2.3554
35.5,-2.3013,0.052284,-2.3536
35.52,-2.3493,-0.076428,-2.2729
35.54,-2.3286,-0.21198,-2.1166
35.56,-2.2296,-0.33857,-1.891
35.58,-2.0428,-0.44326,-1.5995
35.6,-1.7596,-0.51212,-1.2475
35.62,-1.3743,-0.53172,-0.84261
35.64,-0.88567,-0.48851,-0.39716
35.66,-0.29844,-0.36956,0.071119
35.68,0.3752,-0.16172,0.53692
35.7,1.1151,0.1402,0.9749
35.72,1.8934,0.52441,1.369
35.74,2.6755,0.97547,1.7
35.76,3.4224,1.4668,1.9556
35.78,4.0932,1.9643,2.1289
35.8,4.6487,2.4262,2.2225
35.82,5.0543,2.8013,2.253
35.84,5.2839,3.0506,2.2333
35.86,5.3218,3.1482,2.1736
35.88,5.1646,3.0796,2.085
35.9,4.8215,2.8454,1.9761
35.92,4.3133,2.4607,1.8526
35.94,3.6705,1.9556,1.7149
35.96,2.9305,1.3665,1.5639
35.98,2.1338,0.74991,1.3839
36,1.3208,0.15277,1.168
36.02,0.52834,-0.38571,0.91405
36.04,-0.21302,-0.83463,0.6216
36.06,-0.88086,-1.1742,0.29336
36.08,-1.4617,-1.3966,-0.065044
36.1,-1.9508,-1.4973,-0.45351
36.12,-2.3516,-1.5053,-0.84627
36.14,-2.6737,-1.442,-1.2316
36.16,-2.9314,-1.3318,-1.5996
36.18,-3.1415,-1.1989,-1.9426
36.2,-3.3212,-1.0627,-2.2585
36.22,-3.4868,-0.93809,-2.5487
36.24,-3.6519,-0.83503,-2.8169
36.26,-3.827,-0.75268,-3.0743
36.28,-4.0185,-0.68889,-3.3296
36.3,-4.229,-0.63785,-3.5911
36.32,-4.457,-0.59362,-3.8634
36.34,-4.6978,-0.55132,-4.1465
36.36,-4.9442,-0.50676,-4.4374
36.38,-5.1867,-0.46046,-4.7262
36.4,-5.4152,-0.41267,-5.0025
36.42,-5.619,-0.36733,-5.2517
36.44,-5.7879,-0.32774,-5.4601
36.46,-5.9122,-0.2986,-5.6136
36.48,-5.9834,-0.28178,-5.7016
36.5,-5.9937,-0.28132,-5.7124
36.52,-5.9366,-0.29501,-5.6415
36.54,-5.8061,-0.32087,-5.4852
36.56,-5.5975,-0.35434,-5.2432
36.58,-5.3076,-0.39056,-4.9171
36.6,-4.9348,-0.42484,-4.5099
36.62,-4.4801,-0.45221,-4.0279
36.64,-3.948,-0.46789,-3.4801
36.66,-3.347,-0.46955,-2.8775
36.68,-2.6902,-0.45614,-2.234
36.7,-1.995,-0.42639,-1.5686
36.72,-1.2833,-0.37899,-0.90429
36.74,-0.57941,-0.31245,-0.26696
36.76,0.090844,-0.22518,0.31602
36.78,0.70262,-0.11453,0.81715
36.8,1.2342,0.015534,1.2186
36.82,1.6691,0.15918,1.5099
36.84,1.998,0.30604,1.6919
36.86,2.2196,0.44061,1.779
36.88,2.3413,0.54379,1.7975
36.9,2.3784,0.59238,1.786
36.92,2.3524,0.56093,1.7915
36.94,2.2896,0.44128,1.8483
36.96,2.2176,0.22982,1.9878
36.98,2.1636,-0.065963,2.2296
37,2.151,-0.42706,2.5781
37.02,2.1981,-0.82406,3.0221
37.04,2.3163,-1.2189,3.5352
37.06,2.5103,-1.5658,4.076
37.08,2.7775,-1.8299,4.6074
37.1,3.1098,-1.9839,5.0938
37.12,3.4946,-2.0131,5.5077
37.14,3.9158,-1.9161,5.8319
37.16,4.356,-1.7053,6.0613
37.18,4.7967,-1.401,6.1977
37.2,5.2192,-1.0435,6.2626
37.22,5.6047,-0.67077,6.2755
37.24,5.9345,-0.31661,6.2511
37.26,6.1896,-0.005173,6.1948
37.28,6.3513,0.24876,6.1025
37.3,6.4015,0.44011,5.9614
37.32,6.324,0.56881,5.7552
37.34,6.1063,0.65165,5.4547
37.36,5.7408,0.70269,5.0381
37.38,5.2269,0.73379,4.4931
37.4,4.5724,0.75115,3.8212
37.42,3.794,0.7558,3.0382
37.44,2.9173,0.74176,2.1756
37.46,1.9758,0.69694,1.2788
37.48,1.0087,0.61271,0.39594
37.5,0.058468,0.48235,-0.42389
37.52,-0.8318,0.30417,-1.136
37.54,-1.6217,0.083139,-1.7048
37.56,-2.2759,-0.16939,-2.1065
37.58,-2.7664,-0.43577,-2.3306
37.6,-3.074,-0.69305,-2.381
37.62,-3.1895,-0.91761,-2.2719
37.64,-3.1136,-1.089,-2.0246
37.66,-2.8571,-1.1896,-1.6675
37.68,-2.4402,-1.2053,-1.2349
37.7,-1.8916,-1.1272,-0.76443
37.72,-1.2469,-0.94598,-0.30091
37.74,-0.54704,-0.66234,0.1153
37.76,0.16382,-0.29277,0.45659
37.78,0.84095,0.14608,0.69487
37.8,1.4417,0.63011,0.8116
37.82,1.9284,1.1288,0.79961
37.84,2.2711,1.6062,0.66487
37.86,2.4496,2.0182,0.43146
37.88,2.4557,2.3263,0.12932
37.9,2.2931,2.5063,-0.21322
37.92,1.9781,2.5432,-0.5651
37.94,1.5378,2.4358,-0.89797
37.96,1.0085,2.1988,-1.1903
37.98,0.43241,1.8605,-1.4281
38,-0.14521,1.4612,-1.6064
38.02,-0.67978,1.0569,-1.7366
38.04,-1.1308,0.69587,-1.8267
38.06,-1.465,0.4177,-1.8827
38.08,-1.6587,0.2493,-1.908
38.1,-1.7002,0.20523,-1.9055
38.12,-1.5902,0.28031,-1.8705
38.14,-1.3422,0.4641,-1.8063
38.16,-0.98121,0.70932,-1.6905
38.18,-0.54233,0.97555,-1.5179
38.2,-0.067521,1.2221,-1.2896
38.22,0.39759,1.4124,-1.0148
38.24,0.80752,1.5174,-0.70989
38.26,1.1207,1.5195,-0.39876
38.28,1.303,1.4071,-0.10408
38.3,1.3305,1.2005,0.13001
38.32,1.1912,0.91958,0.27161
38.34,0.88588,0.58936,0.29651
38.36,0.42755,0.23696,0.19059
38.38,-0.16009,-0.11298,-0.047109
38.4,-0.84502,-0.43796,-0.40706
38.42,-1.5898,-0.72211,-0.86772
38.44,-2.3547,-0.96271,-1.392
38.46,-3.1005,-1.162,-1.9385
38.48,-3.7907,-1.3268,-2.4639
38.5,-4.3938,-1.4683,-2.9255
38.52,-4.8839,-1.5976,-3.2863
38.54,-5.2411,-1.7246,-3.5164
38.56,-5.4518,-1.8565,-3.5953
38.58,-5.5081,-1.9922,-3.5159
38.6,-5.4074,-2.1265,-3.2808
38.62,-5.1518,-2.2483,-2.9034
38.64,-4.7483,-2.3427,-2.4056
38.66,-4.2087,-2.3926,-1.8161
38.68,-3.5497,-2.3742,-1.1755
38.7,-2.7926,-2.2759,-0.51671
38.72,-1.964,-2.0906,0.12657
38.74,-1.0945,-1.8173,0.72284
38.76,-0.21808,-1.4623,1.2443
38.78,0.62947,-1.0399,1.6694
38.8,1.4126,-0.57099,1.9836
38.82,2.0981,-0.082839,2.1809
38.84,2.6577,0.38979,2.2679
38.86,3.07,0.81866,2.2514
38.88,3.3221,1.1781,2.1439
38.9,3.4104,1.4496,1.9608
38.92,3.341,1.6217,1.7193
38.94,3.129,1.692,1.437
38.96,2.7969,1.6613,1.1355
38.98,2.3725,1.5579,0.81456
39,1.887,1.4036,0.48349
39.02,1.3726,1.2244,0.14818
39.04,0.85977,1.0443,-0.18453
39.06,0.37593,0.88498,-0.50905
39.08,-0.056341,0.76255,-0.81889
39.1,-0.42031,0.68728,-1.1076
39.12,-0.70564,0.65386,-1.3595
39.14,-0.90859,0.65457,-1.5632
39.16,-1.0318,0.677,-1.7088
39.18,-1.0837,0.70681,-1.7905
39.2,-1.0777,0.7307,-1.8084
39.22,-1.0313,0.73407,-1.7653
39.24,-0.96403,0.71129,-1.6753
39.26,-0.8967,0.66087,-1.5576
39.28,-0.84908,0.58673,-1.4358
39.3,-0.83844,0.49515,-1.3336
39.32,-0.87791,0.3945,-1.2724
39.34,-0.97521,0.29429,-1.2695
39.36,-1.1318,0.20154,-1.3333
39.38,-1.3425,0.12141,-1.4639
39.4,-1.5957,0.052153,-1.6478
39.42,-1.8743,-0.010194,-1.8641
39.44,-2.157,-0.073785,-2.0832
39.46,-2.4199,-0.14802,-2.2718
39.48,-2.6382,-0.24209,-2.3961
39.5,-2.7887,-0.36589,-2.4228
39.52,-2.8513,-0.51867,-2.3326
39.54,-2.8106,-0.6948,-2.1158
39.56,-2.6574,-0.88238,-1.7751
39.58,-2.3897,-1.0632,-1.3265
39.6,-2.0126,-1.2149,-0.79769
39.62,-1.5386,-1.3125,-0.2261
39.64,-0.98668,-1.324,0.33736
39.66,-0.38111,-1.2405,0.85939
39.68,0.25036,-1.0547,1.305
39.7,0.87855,-0.77109,1.6496
39.72,1.4751,-0.40484,1.8799
39.74,2.0146,0.017252,1.9973
39.76,2.4769,0.45982,2.0171
39.78,2.8482,0.87595,1.9723
39.8,3.1223,1.2243,1.898
39.82,3.3002,1.4688,1.8314
39.84,3.3897,1.5835,1.8063
39.86,3.4039,1.5531,1.8508
39.88,3.3589,1.3758,1.983
39.9,3.272,1.0629,2.2091
39.92,3.1594,0.64497,2.5144
39.94,3.0341,0.16886,2.8652
39.96,2.9049,-0.32238,3.2273
39.98,2.7759,-0.78587,3.5618
40,2.6462,-1.1843,3.8305
40.02,2.5109,-1.4901,4.001
40.04,2.3625,-1.6723,4.0348
40.06,2.1921,-1.7378,3.9299
40.08,1.9911,-1.6979,3.689
40.1,1.7523,-1.5712,3.3235
40.12,1.4712,-1.3819,2.8531
40.14,1.1461,-1.1558,2.3019
40.16,0.77882,-0.91816,1.697
40.18,0.37405,-0.69327,1.0673
40.2,-0.060983,-0.4984,0.43742
40.22,-0.5172,-0.34423,-0.17297
40.24,-0.98432,-0.23598,-0.74834
40.26,-1.4515,-0.17567,-1.2758
40.28,-1.9076,-0.16196,-1.7456
40.3,-2.3419,-0.19214,-2.1497
40.32,-2.7437,-0.26345,-2.4803
40.34,-3.1027,-0.36536,-2.7373
40.36,-3.4083,-0.48956,-2.9188
40.38,-3.6501,-0.62698,-3.0231
40.4,-3.8172,-0.76749,-3.0497
40.42,-3.8984,-0.90114,-2.9973
40.44,-3.883,-1.0164,-2.8665
40.46,-3.7608,-1.102,-2.6588
40.48,-3.5236,-1.151,-2.3726
40.5,-3.1667,-1.1571,-2.0097
40.52,-2.6899,-1.115,-1.575
40.54,-2.0994,-1.0212,-1.0782
40.56,-1.4088,-0.87411,-0.53465
40.58,-0.63934,-0.67008,0.030734
40.6,0.17981,-0.41082,0.59062
40.62,1.0134,-0.10458,1.118
40.64,1.8222,0.24007,1.5822
40.66,2.5662,0.60989,1.9563
40.68,3.2082,0.98637,2.2218
40.7,3.7175,1.3467,2.3708
40.72,4.0732,1.6598,2.4133
40.74,4.2666,1.8976,2.369
40.76,4.3022,2.0383,2.2639
40.78,4.1971,2.0672,2.13
40.8,3.9792,1.9798,1.9994
40.82,3.6838,1.7836,1.9002
40.84,3.3498,1.4987,1.8511
40.86,3.0153,1.1535,1.8618
40.88,2.7136,0.79491,1.9187
40.9,2.47,0.46203,2.008
40.92,2.2999,0.18782,2.1121
40.94,2.2077,-0.0053532,2.2131
40.96,2.1876,-0.10689,2.2945
40.98,2.225,-0.12062,2.3456
41,2.2989,-0.057919,2.3568
41.02,2.3842,0.04704,2.3372
41.04,2.455,0.16793,2.2871
41.06,2.4861,0.28175,2.2044
41.08,2.4556,0.37295,2.0826
41.1,2.3457,0.43544,1.9103
41.12,2.1443,0.47171,1.6726
41.14,1.8447,0.49355,1.3512
41.16,1.4466,0.51706,0.92951
41.18,0.9553,0.55599,0.39931
41.2,0.3823,0.61824,-0.23595
41.22,-0.25544,0.70508,-0.96051
41.24,-0.93574,0.81039,-1.7461
41.26,-1.6319,0.92134,-2.5533
41.28,-2.3139,1.0181,-3.332
41.3,-2.9492,1.0841,-4.0333
41.32,-3.5051,1.1054,-4.6104
41.34,-3.95,1.0745,-5.0245
41.36,-4.2563,0.99067,-5.247
41.38,-4.4019,0.86066,-5.2626
41.4,-4.3728,0.69544,-5.0682
41.42,-4.1642,0.51682,-4.681
41.44,-3.7818,0.34357,-4.1254
41.46,-3.242,0.19337,-3.4353
41.48,-2.5707,0.079225,-2.6499
41.5,-1.8022,0.011409,-1.8136
41.52,-0.97627,-0.0070985,-0.96917
41.54,-0.13545,0.025784,-0.16123
41.56,0.67867,0.097596,0.58108
41.58,1.4285,0.19418,1.2343
41.6,2.0834,0.30016,1.7833
41.62,2.6215,0.39855,2.223
41.64,3.031,0.47139,2.5596
41.66,3.3098,0.50357,2.8062
41.68,3.4645,0.47621,2.9883
41.7,3.5084,0.38852,3.1199
41.72,3.459,0.2403,3.2187
41.74,3.3356,0.038672,3.2969
41.76,3.1562,-0.20403,3.3602
41.78,2.936,-0.47019,3.4062
41.8,2.6863,-0.73971,3.426
41.82,2.4132,-0.9889,3.4021
41.84,2.1187,-1.2013,3.32
41.86,1.8008,-1.3657,3.1665
41.88,1.4551,-1.4771,2.9323
41.9,1.0761,-1.5373,2.6134
41.92,0.65841,-1.553,2.2114
41.94,0.19814,-1.5337,1.7319
41.96,-0.30619,-1.4904,1.1842
41.98,-0.85311,-1.4348,0.58166
42,-1.4379,-1.3707,-0.06716
42.02,-2.0524,-1.2987,-0.75374
42.04,-2.6857,-1.2146,-1.4711
42.06,-3.3243,-1.1135,-2.2108
42.08,-3.9526,-0.987,-2.9656
42.1,-4.5539,-0.83376,-3.7201
42.12,-5.1109,-0.657,-4.4539
42.14,-5.6065,-0.46572,-5.1407
42.16,-6.0244,-0.27239,-5.752
42.18,-6.3499,-0.094743,-6.2551
42.2,-6.5701,0.04958,-6.6197
42.22,-6.6752,0.13953,-6.8147
42.24,-6.6582,0.16607,-6.8242
42.26,-6.5163,0.12864,-6.6449
42.28,-6.2509,0.032435,-6.2834
42.3,-5.8686,-0.10888,-5.7597
42.32,-5.3809,-0.27542,-5.1055
42.34,-4.8048,-0.44321,-4.3615
42.36,-4.1616,-0.58081,-3.5808
42.38,-3.477,-0.66765,-2.8093
42.4,-2.7787,-0.68539,-2.0933
42.42,-2.0952,-0.62716,-1.468
42.44,-1.4533,-0.49314,-0.96014
42.46,-0.8762,-0.29526,-0.58094
42.48,-0.38142,-0.05359,-0.32783
42.5,0.02066,0.20424,-0.18358
42.52,0.32753,0.44326,-0.11573
42.54,0.54453,0.63468,-0.090153
42.56,0.68399,0.75797,-0.073978
42.58,0.76375,0.79972,-0.035971
42.6,0.80519,0.75838,0.046816
42.62,0.83102,0.64056,0.19046
42.64,0.86312,0.46995,0.39317
42.66,0.9207,0.2793,0.6414
42.68,1.0188,0.10118,0.91764
42.7,1.1673,-0.035717,1.2031
42.72,1.3705,-0.10717,1.4777
42.74,1.6266,-0.09903,1.7256
42.76,1.9284,-0.0038611,1.9323
42.78,2.2636,0.16878,2.0948
42.8,2.6152,0.39346,2.2218
42.82,2.9631,0.64662,2.3165
42.84,3.2846,0.8989,2.3857
42.86,3.5562,1.1249,2.4313
42.88,3.7551,1.3018,2.4532
42.9,3.861,1.4085,2.4525
42.92,3.858,1.4408,2.4171
42.94,3.7359,1.4014,2.3345
42.96,3.492,1.2982,2.1938
42.98,3.1314,1.1418,1.9895
43,2.6675,0.94574,1.7217
43.02,2.1214,0.72368,1.3977
43.04,1.521,0.48664,1.0343
43.06,0.89874,0.24713,0.65161
43.08,0.2901,0.012163,0.27794
43.1,-0.26914,-0.2133,-0.055848
43.12,-0.7452,-0.42632,-0.31888
43.14,-1.1086,-0.6236,-0.48497
43.16,-1.3361,-0.80441,-0.53169
43.18,-1.4127,-0.96175,-0.45095
43.2,-1.3325,-1.0963,-0.23619
43.22,-1.0996,-1.2013,0.1016
43.24,-0.72825,-1.2717,0.54345
43.26,-0.24194,-1.3018,1.0598
43.28,0.3275,-1.286,1.6135
43.3,0.942,-1.2187,2.1607
43.32,1.5598,-1.0988,2.6585
43.34,2.1383,-0.93447,3.0728
43.36,2.6377,-0.73751,3.3752
43.38,3.0236,-0.52307,3.5467
43.4,3.2704,-0.31072,3.5812
43.42,3.3632,-0.12233,3.4855
43.44,3.2988,0.019833,3.2789
43.46,3.0863,0.099476,2.9868
43.48,2.7457,0.11546,2.6302
43.5,2.3057,0.072785,2.2329
43.52,1.801,-0.014314,1.8153
43.54,1.2685,-0.12386,1.3923
43.56,0.7437,-0.23164,0.97535
43.58,0.2577,-0.30904,0.56673
43.6,-0.16585,-0.3379,0.17205
43.62,-0.51215,-0.31171,-0.20045
43.64,-0.77592,-0.23287,-0.54305
43.66,-0.96077,-0.11363,-0.84714
43.68,-1.0778,0.02787,-1.1056
43.7,-1.1431,0.17004,-1.3131
43.72,-1.1754,0.28982,-1.4653
43.74,-1.1934,0.37382,-1.5672
43.76,-1.2131,0.41586,-1.629
43.78,-1.2463,0.41757,-1.6638
43.8,-1.2992,0.38479,-1.684
43.82,-1.3725,0.32669,-1.6992
43.84,-1.4612,0.25215,-1.7133
43.86,-1.5558,0.16774,-1.7236
43.88,-1.6435,0.076559,-1.72
43.9,-1.7093,-0.021092,-1.6882
43.92,-1.7379,-0.1276,-1.6103
43.94,-1.7146,-0.24413,-1.4705
43.96,-1.6267,-0.369,-1.2577
43.98,-1.4643,-0.4967,-0.96765
44,-1.2217,-0.61481,-0.60694
44.02,-0.89769,-0.70757,-0.19012
44.04,-0.49631,-0.75816,0.26185
44.06,-0.027564,-0.74889,0.72133
44.08,0.49266,-0.66486,1.1575
44.1,1.0429,-0.49738,1.5402
44.12,1.5968,-0.23415,1.831
44.14,2.125,0.11566,2.0094
44.16,2.5969,0.53389,2.063
44.18,2.9835,0.99681,1.9867
44.2,3.2598,1.4746,1.7852
44.22,3.4081,1.9318,1.4763
44.24,3.4195,2.3301,1.0894
44.26,3.2957,2.6254,0.67036
44.28,3.0491,2.7873,0.26177
44.3,2.7015,2.802,-0.10043
44.32,2.2827,2.6655,-0.38279
44.34,1.8268,2.3898,-0.56303
44.36,1.369,1.9997,-0.63074
44.38,0.94207,1.5308,-0.58874
44.4,0.57294,1.0279,-0.45496
44.42,0.2803,0.54112,-0.26082
44.44,0.073198,0.10803,-0.034831
44.46,-0.049276,-0.24515,0.19587
44.48,-0.097144,-0.50579,0.40865
44.5,-0.087823,-0.67368,0.58586
44.52,-0.043762,-0.76099,0.71723
44.54,0.010215,-0.78494,0.79515
44.56,0.049558,-0.77611,0.82567
44.58,0.052355,-0.75687,0.80923
44.6,0.0012448,-0.74322,0.74446
44.62,-0.11524,-0.74456,0.62931
44.64,-0.30193,-0.76334,0.46141
44.66,-0.55678,-0.79636,0.23958
44.68,-0.87121,-0.83624,-0.034971
44.7,-1.2308,-0.87276,-0.35803
44.72,-1.6163,-0.89993,-0.71642
44.74,-2.0054,-0.9126,-1.0928
44.76,-2.3737,-0.90911,-1.4646
44.78,-2.6971,-0.89011,-1.807
44.8,-2.9534,-0.85712,-2.0963
44.82,-3.1242,-0.81515,-2.309
44.84,-3.1965,-0.76529,-2.4312
44.86,-3.1638,-0.70957,-2.4542
44.88,-3.0272,-0.64568,-2.3816
44.9,-2.7952,-0.57038,-2.2249
44.92,-2.4831,-0.4782,-2.0049
44.94,-2.1119,-0.36139,-1.7505
44.96,-1.706,-0.21418,-1.4919
44.98,-1.2916,-0.035855,-1.2557
45,-0.89339,0.17251,-1.0659
45.02,-0.53278,0.40338,-0.93616
45.04,-0.22573,0.64545,-0.87118
45.06,0.018498,0.87944,-0.86094
45.08,0.19779,1.0825,-0.88473
45.1,0.31676,1.2292,-0.91246
45.12,0.38545,1.3043,-0.91887
45.14,0.41742,1.2945,-0.87705
45.16,0.42741,1.196,-0.76861
45.18,0.42899,1.0132,-0.58419
45.2,0.43247,0.7617,-0.32923
45.22,0.44342,0.45941,-0.015991
45.24,0.46201,0.14065,0.32136
45.26,0.48316,-0.16839,0.65155
45.28,0.49761,-0.44512,0.94273
45.3,0.49352,-0.67266,1.1662
45.32,0.45852,-0.84167,1.3002
45.34,0.38167,-0.94962,1.3313
45.36,0.2552,-0.99805,1.2532
45.38,0.075683,-1.0022,1.0779
45.4,-0.15556,-0.9738,0.81823
45.42,-0.43265,-0.92276,0.49011
45.44,-0.74593,-0.85725,0.11133
45.46,-1.0832,-0.78252,-0.30065
45.48,-1.4308,-0.70133,-0.72947
45.5,-1.775,-0.61463,-1.1604
45.52,-2.1025,-0.52319,-1.5793
45.54,-2.4011,-0.42912,-1.972
45.56,-2.6593,-0.3355,-2.3238
45.58,-2.8665,-0.24807,-2.6185
45.6,-3.0129,-0.17333,-2.8395
45.62,-3.0888,-0.12337,-2.9654
45.64,-3.0856,-0.1044,-2.9812
45.66,-2.9965,-0.12117,-2.8753
45.68,-2.817,-0.17454,-2.6425
45.7,-2.5468,-0.26167,-2.2852
45.72,-2.1907,-0.37447,-1.8163
45.74,-1.7595,-0.5013,-1.2582
45.76,-1.2701,-0.62509,-0.64502
45.78,-0.74498,-0.72736,-0.017627
45.8,-0.2107,-0.79325,0.58256
45.82,0.30429,-0.81117,1.1155
45.84,0.77239,-0.77573,1.5481
45.86,1.1697,-0.68828,1.858
45.88,1.4787,-0.55731,2.036
45.9,1.6903,-0.39747,2.0878
45.92,1.8049,-0.23323,2.0381
45.94,1.8323,-0.085191,1.9175
45.96,1.7908,0.028474,1.7623
45.98,1.7052,0.096288,1.6089
46,1.6034,0.11468,1.4887
46.02,1.5139,0.087921,1.426
46.04,1.4619,0.030052,1.4319
46.06,1.467,-0.035378,1.5024
46.08,1.5403,-0.084926,1.6252
46.1,1.6838,-0.099428,1.7832
46.12,1.8897,-0.064778,1.9545
46.14,2.1415,0.025637,2.1159
46.16,2.4153,0.17153,2.2438
46.18,2.6829,0.36168,2.3212
46.2,2.9141,0.5756,2.3385
46.22,3.0803,0.79386,2.2865
46.24,3.1574,0.99797,2.1595
46.26,3.1281,1.1721,1.956
46.28,2.984,1.3048,1.6792
46.3,2.7265,1.3858,1.3407
46.32,2.3668,1.4128,0.95404
46.34,1.9253,1.3884,0.5369
46.36,1.4297,1.3151,0.11464
46.38,0.91284,1.1951,-0.28223
46.4,0.40988,1.032,-0.62211
46.42,-0.044441,0.82982,-0.87426
46.44,-0.41869,0.59199,-1.0107
46.46,-0.68711,0.32984,-1.0169
46.48,-0.83162,0.055796,-0.88742
46.5,-0.84308,-0.21544,-0.62764
46.52,-0.72193,-0.46752,-0.25441
46.54,-0.47806,-0.68204,0.20398
46.56,-0.13002,-0.84158,0.71156
46.58,0.29641,-0.9232,1.2196
46.6,0.77014,-0.9245,1.6946
46.62,1.2571,-0.84422,2.1013
46.64,1.7229,-0.68862,2.4115
46.66,2.1353,-0.4721,2.6074
46.68,2.4665,-0.21564,2.6821
46.7,2.6957,0.053225,2.6424
46.72,2.81,0.301,2.509
46.74,2.8055,0.49958,2.3059
46.76,2.687,0.62755,2.0595
46.78,2.4672,0.67231,1.7949
46.8,2.1647,0.63197,1.5327
46.82,1.802,0.51595,1.2861
46.84,1.4028,0.34314,1.0597
46.86,0.98918,0.14296,0.84622
46.88,0.5797,-0.049928,0.62963
46.9,0.18755,-0.20781,0.39536
46.92,-0.18025,-0.30906,0.12881
46.94,-0.52279,-0.34127,-0.18152
46.96,-0.84439,-0.29997,-0.54442
46.98,-1.1531,-0.19028,-0.96277
47,-1.4585,-0.028715,-1.4298
47.02,-1.7701,0.16164,-1.9317
47.04,-2.0948,0.36071,-2.4555
47.06,-2.4358,0.5491,-2.9849
47.08,-2.7915,0.71114,-3.5027
47.1,-3.1553,0.83333,-3.9887
47.12,-3.5158,0.9027,-4.4185
47.14,-3.8579,0.91608,-4.774
47.16,-4.1642,0.87319,-5.0374
47.18,-4.4166,0.77514,-5.1918
47.2,-4.598,0.62704,-5.225
47.22,-4.6937,0.43661,-5.1303
47.24,-4.693,0.21581,-4.9088
47.26,-4.5901,-0.020653,-4.5695
47.28,-4.3847,-0.25256,-4.1321
47.3,-4.0818,-0.46183,-3.62
47.32,-3.692,-0.63221,-3.0598
47.34,-3.2301,-0.75036,-2.4797
47.36,-2.7143,-0.80703,-1.9073
47.38,-2.1649,-0.79795,-1.3669
47.4,-1.6025,-0.7192,-0.8833
47.42,-1.047,-0.58589,-0.46111
47.44,-0.51579,-0.41018,-0.10561
47.46,-0.022847,-0.20751,0.18466
47.48,0.42211,0.0043681,0.41774
47.5,0.81396,0.20713,0.60682
47.52,1.1521,0.38267,0.76946
47.54,1.4401,0.51288,0.92727
47.56,1.6848,0.59045,1.0944
47.58,1.8952,0.61208,1.2831
47.6,2.0813,0.579,1.5023
47.62,2.2526,0.4986,1.754
47.64,2.4174,0.38228,2.0351
47.66,2.5811,0.24295,2.3382
47.68,2.7458,0.095188,2.6507
47.7,2.9098,-0.049479,2.9593
47.72,3.0673,-0.18522,3.2525
47.74,3.209,-0.30978,3.5188
47.76,3.3228,-0.42543,3.7482
47.78,3.3944,-0.53524,3.9296
47.8,3.4091,-0.64303,4.0522
47.82,3.3532,-0.74955,4.1027
47.84,3.2149,-0.8522,4.0671
47.86,2.9864,-0.9446,3.9309
47.88,2.6645,-1.019,3.6835
47.9,2.2521,-1.0671,3.3192
47.92,1.7577,-1.0821,2.8398
47.94,1.1964,-1.0578,2.2542
47.96,0.58834,-0.99985,1.5882
47.98,-0.041366,-0.91607,0.8747
48,-0.6647,-0.81701,0.15231
48.02,-1.2523,-0.71397,-0.5383
48.04,-1.7754,-0.61778,-1.1576
48.06,-2.2081,-0.53527,-1.6728
48.08,-2.5292,-0.46971,-2.0595
48.1,-2.7242,-0.41418,-2.31
48.12,-2.7859,-0.35879,-2.4271
48.14,-2.7158,-0.28967,-2.4262
48.16,-2.5234,-0.19283,-2.3306
48.18,-2.2255,-0.055427,-2.1701
48.2,-1.8448,0.13241,-1.9772
48.22,-1.4073,0.37284,-1.7801
48.24,-0.94041,0.65244,-1.5929
48.26,-0.47024,0.95339,-1.4236
48.28,-0.01947,1.2515,-1.2709
48.3,0.39418,1.5194,-1.1253
48.32,0.75874,1.7301,-0.97136
48.34,1.068,1.8555,-0.78749
48.36,1.3207,1.8805,-0.55976
48.38,1.5191,1.8081,-0.28897
48.4,1.6674,1.649,0.018416
48.42,1.7697,1.4221,0.3476
48.44,1.8288,1.1545,0.67438
48.46,1.8453,0.8734,0.97191
48.48,1.817,0.60702,1.21
48.5,1.7397,0.37492,1.3648
48.52,1.6078,0.18527,1.4225
48.54,1.4156,0.036268,1.3794
48.56,1.1592,-0.080807,1.24
48.58,0.83725,-0.17974,1.017
48.6,0.45215,-0.27594,0.72809
48.62,0.010805,-0.38381,0.39462
48.64,-0.47545,-0.51128,0.035831
48.66,-0.99109,-0.65772,-0.33337
48.68,-1.5171,-0.81668,-0.70045
48.7,-2.032,-0.97782,-1.0542
48.72,-2.5129,-1.127,-1.386
48.74,-2.9366,-1.2492,-1.6873
48.76,-3.281,-1.3309,-1.9501
48.78,-3.5266,-1.3675,-2.1591
48.8,-3.6573,-1.3586,-2.2987
48.82,-3.6623,-1.3067,-2.3556
48.84,-3.5368,-1.2177,-2.3191
48.86,-3.2835,-1.0985,-2.185
48.88,-2.9125,-0.95514,-1.9574
48.9,-2.4421,-0.79211,-1.6499
48.92,-1.8974,-0.61382,-1.2836
48.94,-1.3098,-0.42209,-0.88766
48.96,-0.71412,-0.21833,-0.49579
48.98,-0.14663,-0.0061113,-0.14052
49,0.35843,0.209,0.14942
49.02,0.77164,0.4152,0.35645
49.04,1.0712,0.59744,0.47373
49.06,1.2448,0.74113,0.5037
49.08,1.2911,0.83184,0.45928
49.1,1.2194,0.85869,0.36069
49.12,1.0485,0.81669,0.23186
49.14,0.80519,0.70794,0.097249
49.16,0.52054,0.53936,-0.018813
49.18,0.22725,0.33183,-0.10457
49.2,-0.043983,0.10965,-0.15363
49.22,-0.26745,-0.10536,-0.16209
49.24,-0.42478,-0.29321,-0.13157
49.26,-0.50649,-0.43952,-0.066974
49.28,-0.51243,-0.5353,0.02287
49.3,-0.45124,-0.57375,0.12251
49.32,-0.33885,-0.5638,0.22495
49.34,-0.19625,-0.51394,0.31769
49.36,-0.046737,-0.43383,0.38709
49.38,0.08698,-0.33399,0.42097
49.4,0.18559,-0.22259,0.40818
49.42,0.23554,-0.10758,0.34312
49.44,0.23067,0.0038305,0.22684
49.46,0.173,0.10631,0.066691
49.48,0.07252,0.19433,-0.12181
49.5,-0.053996,0.2634,-0.31739
49.52,-0.18505,0.3086,-0.49365
49.54,-0.29704,0.32632,-0.62337
49.56,-0.36729,0.31447,-0.68175
49.58,-0.37683,0.27124,-0.64807
49.6,-0.31293,0.20385,-0.51678
49.62,-0.1707,0.1194,-0.2901
49.64,0.04624,0.027525,0.018716
49.66,0.32624,-0.059876,0.38612
49.68,0.6511,-0.13067,0.78177
49.7,0.99838,-0.17149,1.1699
49.72,1.3442,-0.17184,1.5161
49.74,1.6663,-0.13024,1.7965
49.76,1.9462,-0.048491,1.9947
49.78,2.1716,0.06531,2.1062
49.8,2.3367,0.19822,2.1385
49.82,2.4428,0.33294,2.1098
49.84,2.4966,0.44893,2.0477
49.86,2.5089,0.52712,1.9818
49.88,2.4921,0.55758,1.9346
49.9,2.4583,0.53629,1.922
49.92,2.4167,0.468,1.9487
49.94,2.3732,0.36497,2.0082
49.96,2.3287,0.24547,2.0832
49.98,2.28,0.13336,2.1466
50,2.2203,0.053047,2.1672
50.02,2.1405,0.019154,2.1214
50.04,2.0312,0.041269,1.9899
50.06,1.8836,0.12022,1.7634
50.08,1.692,0.24935,1.4426
50.1,1.4538,0.41605,1.0377
50.12,1.171,0.60415,0.56689
50.14,0.85006,0.79222,0.057847
50.16,0.50119,0.96471,-0.46352
50.18,0.13805,1.1088,-0.97077
50.2,-0.22355,1.216,-1.4395
50.22,-0.5668,1.281,-1.8478
50.24,-0.87527,1.3008,-2.1761
50.26,-1.1341,1.2725,-2.4066
50.28,-1.3313,1.2004,-2.5317
50.3,-1.4585,1.0885,-2.5469
50.32,-1.5115,0.93941,-2.451
50.34,-1.4913,0.75855,-2.2498
50.36,-1.4031,0.55252,-1.9556
50.38,-1.2567,0.33033,-1.587
50.4,-1.0655,0.10449,-1.17
50.42,-0.84552,-0.11114,-0.73438
50.44,-0.61424,-0.30407,-0.31018
50.46,-0.38909,-0.46377,0.074688
50.48,-0.18608,-0.58304,0.39696
50.5,-0.018554,-0.65847,0.63991
50.52,0.10393,-0.69222,0.79615
50.54,0.17633,-0.693,0.86933
50.56,0.19837,-0.67555,0.87392
50.58,0.1744,-0.6528,0.82721
50.6,0.11277,-0.63675,0.74952
50.62,0.024777,-0.63551,0.66029
50.64,-0.076652,-0.65258,0.57593
50.66,-0.1784,-0.68577,0.50736
50.68,-0.26863,-0.72502,0.45639
50.7,-0.33802,-0.75861,0.42059
50.72,-0.38072,-0.77444,0.39371
50.74,-0.3949,-0.76371,0.36881
50.76,-0.38277,-0.72173,0.33896
50.78,-0.3502,-0.64972,0.29951
50.8,-0.30594,-0.55328,0.24735
50.82,-0.26044,-0.44756,0.18712
50.84,-0.22464,-0.34592,0.12128
50.86,-0.20855,-0.26107,0.052514
50.88,-0.22007,-0.20258,-0.017487
50.9,-0.26389,-0.1752,-0.088683
50.92,-0.34079,-0.17976,-0.16103
50.94,-0.44728,-0.21445,-0.23283
50.96,-0.57565,-0.26806,-0.30759
50.98,-0.71444,-0.33377,-0.38068
51,-0.8494,-0.40371,-0.44569
51.02,-0.96466,-0.472,-0.49266
51.04,-1.0443,-0.53481,-0.50952
51.06,-1.0741,-0.5897,-0.48442
51.08,-1.043,-0.6339,-0.40908
51.1,-0.94457,-0.6676,-0.27697
51.12,-0.77831,-0.68905,-0.089257
51.14,-0.54994,-0.69596,0.14602
51.16,-0.27142,-0.6867,0.41529
51.18,0.039882,-0.65796,0.69785
51.2,0.36257,-0.60823,0.97079
51.22,0.67316,-0.53644,1.2096
51.24,0.94831,-0.4457,1.394
51.26,1.167,-0.33964,1.5067
51.28,1.3126,-0.22372,1.5363
51.3,1.3742,-0.10392,1.4781
51.32,1.3475,0.013322,1.3342
51.34,1.2348,0.12145,1.1134
51.36,1.0444,0.21705,0.82731
51.38,0.78873,0.29912,0.48961
51.4,0.48329,0.36952,0.11376
51.42,0.14423,0.43215,-0.28792
51.44,-0.21324,0.49181,-0.70504
51.46,-0.57626,0.55321,-1.1295
51.48,-0.93527,0.61993,-1.5552
51.5,-1.2843,0.69191,-1.9762
51.52,-1.6205,0.76531,-2.3858
51.54,-1.9437,0.83378,-2.7775
51.56,-2.2551,0.88946,-3.1445
51.58,-2.5559,0.92371,-3.4796
51.6,-2.8465,0.92979,-3.7763
51.62,-3.1251,0.90049,-4.0256
51.64,-3.3875,0.83949,-4.227
51.66,-3.6263,0.75093,-4.3772
51.68,-3.8317,0.64076,-4.4725
51.7,-3.992,0.51628,-4.5083
51.72,-4.0943,0.38359,-4.4778
51.74,-4.1258,0.24745,-4.3733
51.76,-4.0757,0.11003,-4.1858
51.78,-3.9359,-0.027764,-3.9081
51.8,-3.7023,-0.1657,-3.5366
51.82,-3.3759,-0.3018,-3.0741
51.84,-2.9632,-0.43156,-2.5316
51.86,-2.4757,-0.5474,-1.9283
51.88,-1.9295,-0.63638,-1.2931
51.9,-1.3442,-0.68473,-0.65947
51.92,-0.74097,-0.68279,-0.058174
51.94,-0.14103,-0.62322,0.4822
51.96,0.43625,-0.50479,0.94104
51.98,0.97488,-0.3331,1.308
52,1.4633,-0.12131,1.5846
52.02,1.8949,0.11163,1.7833
52.04,2.2679,0.33884,1.9291
52.06,2.5842,0.53565,2.0485
52.08,2.8484,0.68169,2.1667
52.1,3.0663,0.76265,2.3037
52.12,3.2431,0.77248,2.4706
52.14,3.382,0.71259,2.6694
52.16,3.4839,0.59144,2.8925
52.18,3.5466,0.4336,3.113
52.2,3.5653,0.26156,3.3038
52.22,3.5336,0.097669,3.436
52.24,3.4447,-0.039402,3.4841
52.26,3.2926,-0.13669,3.4293
52.28,3.0742,-0.18723,3.2615
52.3,2.7897,-0.18976,2.9795
52.32,2.444,-0.1586,2.6026
52.34,2.0467,-0.10683,2.1535
52.36,1.6122,-0.049485,1.6617
52.38,1.1589,-0.0012254,1.1601
52.4,0.70834,0.02653,0.68181
52.42,0.28352,0.024709,0.25881
52.44,-0.092605,-0.012455,-0.08015
52.46,-0.39894,-0.0816,-0.31734
52.48,-0.61808,-0.17852,-0.43956
52.5,-0.73789,-0.29666,-0.44123
52.52,-0.75285,-0.4271,-0.32576
52.54,-0.66489,-0.55926,-0.10563
52.56,-0.48354,-0.68047,0.19694
52.58,-0.22545,-0.77552,0.55006
52.6,0.086854,-0.83332,0.92017
52.62,0.42694,-0.84441,1.2713
52.64,0.76682,-0.80244,1.5693
52.66,1.0796,-0.70752,1.7871
52.68,1.342,-0.56572,1.9077
52.7,1.5364,-0.38921,1.9257
52.72,1.6525,-0.20018,1.8526
52.74,1.6872,-0.021965,1.7091
52.76,1.6448,0.12484,1.52
52.78,1.5354,0.22384,1.3116
52.8,1.3729,0.26627,1.1066
52.82,1.1727,0.25179,0.92094
52.84,0.94965,0.18603,0.76362
52.86,0.71587,0.090587,0.62528
52.88,0.47985,-0.013453,0.4933
52.9,0.24581,-0.10606,0.35187
52.92,0.014097,-0.17137,0.18547
52.94,-0.21778,-0.19822,-0.019555
52.96,-0.45367,-0.18317,-0.2705
52.98,-0.69715,-0.12529,-0.57185
53,-0.94989,-0.037436,-0.91246
53.02,-1.2105,0.070492,-1.281
53.04,-1.4736,0.18836,-1.6619
53.06,-1.7298,0.3074,-2.0372
53.08,-1.9662,0.42172,-2.3879
53.1,-2.167,0.52702,-2.694
53.12,-2.3152,0.61934,-2.9345
53.14,-2.3938,0.69709,-3.0908
53.16,-2.3877,0.75776,-3.1454
53.18,-2.2853,0.79807,-3.0834
53.2,-2.0799,0.81606,-2.8959
53.22,-1.7705,0.8105,-2.581
53.24,-1.3628,0.78164,-2.1445
53.26,-0.8693,0.73428,-1.6036
53.28,-0.30861,0.67723,-0.98585
53.3,0.29524,0.62009,-0.32485
53.32,0.91441,0.57208,0.34233
53.34,1.5191,0.54163,0.97748
53.36,2.0798,0.53303,1.5468
53.38,2.5694,0.54821,2.0212
53.4,2.9653,0.57971,2.3856
53.42,3.2513,0.61582,2.6355
53.44,3.4185,0.64302,2.7755
53.46,3.466,0.64731,2.8187
53.48,3.4006,0.61666,2.7839
53.5,3.2355,0.54346,2.6921
53.52,2.9893,0.42118,2.5682
53.54,2.6834,0.2588,2.4246
53.56,2.3401,0.068613,2.2714
53.58,1.98,-0.134,2.114
53.6,1.6207,-0.3325,1.9532
53.62,1.275,-0.51061,1.7856
53.64,0.95039,-0.65564,1.606
53.66,0.64879,-0.7539,1.4027
53.68,0.36761,-0.8075,1.1751
53.7,0.10086,-0.81959,0.92045
53.72,-0.15907,-0.79817,0.6391
53.74,-0.41956,-0.75277,0.33321
53.76,-0.68591,-0.6947,0.0087852
53.78,-0.95999,-0.63493,-0.32506
53.8,-1.2393,-0.58338,-0.65591
53.82,-1.5168,-0.5461,-0.97067
53.84,-1.7814,-0.52582,-1.2556
53.86,-2.0194,-0.52249,-1.4969
53.88,-2.2159,-0.53352,-1.6824
53.9,-2.357,-0.55437,-1.8026
53.92,-2.4315,-0.57936,-1.8521
53.94,-2.4328,-0.59991,-1.8329
53.96,-2.3602,-0.60932,-1.7508
53.98,-2.2185,-0.60098,-1.6175
54,-2.0185,-0.56905,-1.4495
54.02,-1.7755,-0.51129,-1.2642
54.04,-1.5073,-0.42577,-1.0815
54.06,-1.2329,-0.31415,-0.91878
54.08,-0.97002,-0.18283,-0.78719
54.1,-0.73325,-0.041711,-0.69153
54.12,-0.53303,0.098905,-0.63194
54.14,-0.37487,0.22838,-0.60325
54.16,-0.2594,0.3371,-0.5965
54.18,-0.18313,0.41798,-0.60111
54.2,-0.1397,0.46485,-0.60454
54.22,-0.1214,0.48085,-0.60226
54.24,-0.12079,0.47278,-0.59357
54.26,-0.13205,0.44845,-0.5805
54.28,-0.15199,0.41704,-0.56903
54.3,-0.18048,0.3869,-0.56738
54.32,-0.22033,0.3638,-0.58413
54.34,-0.27659,0.35063,-0.62722
54.36,-0.35548,0.34365,-0.69913
54.38,-0.46302,0.3365,-0.79952
54.4,-0.60366,0.32086,-0.92452
54.42,-0.77904,0.28833,-1.0674
54.44,-0.98705,0.23208,-1.2191
54.46,-1.2214,0.14816,-1.3695
54.48,-1.4715,0.034517,-1.5061
54.5,-1.7235,-0.10109,-1.6224
54.52,-1.9604,-0.25104,-1.7094
54.54,-2.1646,-0.40625,-1.7583
54.56,-2.3185,-0.55769,-1.7608
54.58,-2.4068,-0.69709,-1.7097
54.6,-2.418,-0.81734,-1.6007
54.62,-2.3455,-0.91256,-1.433
54.64,-2.1887,-0.98078,-1.2079
54.66,-1.9529,-1.0197,-0.93321
54.68,-1.6496,-1.0264,-0.62321
54.7,-1.295,-0.99796,-0.29706
54.72,-0.90882,-0.9319,0.023078
54.74,-0.51222,-0.82453,0.31231
54.76,-0.12597,-0.67728,0.55132
54.78,0.23165,-0.4978,0.72945
54.8,0.54643,-0.29522,0.84165
54.82,0.80933,-0.081788,0.89112
54.84,1.0169,0.12779,0.88911
54.86,1.1709,0.31888,0.85206
54.88,1.2776,0.47622,0.80134
54.9,1.3457,0.59188,0.75377
54.92,1.3852,0.66562,0.71959
54.94,1.4056,0.70057,0.70504
54.96,1.4142,0.7046,0.70959
54.98,1.4154,0.68743,0.72794
55,1.4103,0.65926,0.75107
55.02,1.3974,0.62881,0.76855
55.04,1.3728,0.60164,0.77113
55.06,1.3321,0.57819,0.75389
55.08,1.2714,0.55629,0.71514
55.1,1.1888,0.53156,0.65728
55.12,1.0852,0.49935,0.5858
55.14,0.96453,0.45627,0.50826
55.16,0.83438,0.39883,0.43555
55.18,0.70478,0.3298,0.37498
55.2,0.58748,0.25211,0.33537
55.22,0.49457,0.1695,0.32507
55.24,0.43708,0.08658,0.3505
55.26,0.4236,0.0074503,0.41615
55.28,0.45919,-0.063382,0.52257
55.3,0.54462,-0.12081,0.66543
55.32,0.67607,-0.16121,0.83728
55.34,0.84539,-0.17951,1.0249
55.36,1.0408,-0.1703,1.2111
55.38,1.2478,-0.12824,1.3761
55.4,1.4511,-0.04954,1.5006
55.42,1.6352,0.068727,1.5665
55.44,1.7867,0.22189,1.5648
55.46,1.8948,0.39831,1.4965
55.48,1.9526,0.58286,1.3698
55.5,1.9568,0.75693,1.1999
55.52,1.908,0.90032,1.0077
55.54,1.8095,0.99429,0.81519
55.56,1.6667,1.0177,0.649
55.58,1.4858,0.96487,0.52095
55.6,1.2727,0.84024,0.4325
55.62,1.0323,0.65307,0.37918
55.64,0.76762,0.41997,0.34765
55.66,0.48062,0.16155,0.31908
55.68,0.17205,-0.099891,0.27194
55.7,-0.15743,-0.34036,0.18293
55.72,-0.50629,-0.54367,0.037382
55.74,-0.87105,-0.7003,-0.17075
55.76,-1.2455,-0.8069,-0.43861
55.78,-1.6204,-0.86494,-0.75541
55.8,-1.9831,-0.88011,-1.103
55.82,-2.3188,-0.86063,-1.4582
55.84,-2.6109,-0.81331,-1.7976
55.86,-2.8428,-0.75006,-2.0927
55.88,-2.9992,-0.6779,-2.3213
55.9,-3.0679,-0.60208,-2.4659
55.92,-3.0411,-0.52542,-2.5157
55.94,-2.9164,-0.44958,-2.4668
55.96,-2.6972,-0.37429,-2.3229
55.98,-2.3931,-0.29772,-2.0954
56,-2.0191,-0.21697,-1.8022
56.02,-1.5946,-0.12876,-1.4658
56.04,-1.1417,-0.030266,-1.1114
56.06,-0.68359,0.080053,-0.76364
56.08,-0.24263,0.2013,-0.44393
56.1,0.16148,0.32985,-0.16836
56.12,0.51323,0.45724,0.055994
56.14,0.80227,0.57232,0.22995
56.16,1.0239,0.66363,0.36031
56.18,1.1791,0.71957,0.45955
56.2,1.2736,0.73142,0.54217
56.22,1.3168,0.69479,0.62196
56.24,1.3203,0.6072,0.71309
56.26,1.2965,0.4787,0.81778
56.28,1.2568,0.32473,0.93207
56.3,1.2106,0.16045,1.0502
56.32,1.1643,0.0029462,1.1614
56.34,1.1211,-0.13342,1.2545
56.36,1.0808,-0.23843,1.3193
56.38,1.0407,-0.30268,1.3434
56.4,0.99607,-0.33048,1.3266
56.42,0.94154,-0.32787,1.2694
56.44,0.87204,-0.3035,1.1755
56.46,0.78399,-0.26633,1.0503
56.48,0.67616,-0.22434,0.9005
56.5,0.55024,-0.18381,0.73405
56.52,0.41108,-0.14819,0.55928
56.54,0.26644,-0.11808,0.38453
56.56,0.12632,-0.092777,0.2191
56.58,0.0019698,-0.071087,0.073057
56.6,-0.095442,-0.052713,-0.042729
56.62,-0.15617,-0.037568,-0.11861
56.64,-0.17323,-0.027161,-0.14607
56.66,-0.14336,-0.021938,-0.12142
56.68,-0.067649,-0.021992,-0.045657
56.7,0.048503,-0.025422,0.073925
56.72,0.19595,-0.029447,0.22539
56.74,0.3629,-0.03032,0.39322
56.76,0.53637,-0.02365,0.56002
56.78,0.7038,-0.0064207,0.71022
56.8,0.85449,0.022263,0.83223
56.82,0.98076,0.058938,0.92182
56.84,1.0784,0.098015,0.98042
56.86,1.1469,0.13212,1.0148
56.88,1.1883,0.15308,1.0353
56.9,1.2068,0.15387,1.0529
56.92,1.2066,0.12755,1.079
56.94,1.1912,0.074789,1.1164
56.96,1.1623,-3.3764e-05,1.1623
56.98,1.1188,-0.089191,1.208
57,1.0573,-0.18303,1.2403
57.02,0.97245,-0.27111,1.2436
57.04,0.85792,-0.3436,1.2015
57.06,0.70792,-0.39034,1.0983
57.08,0.51847,-0.40868,0.92715
57.1,0.28868,-0.39893,0.6876
57.12,0.021506,-0.36403,0.38553
57.14,-0.27591,-0.30962,0.033713
57.16,-0.59255,-0.24323,-0.34932
57.18,-0.91437,-0.17233,-0.74204
57.2,-1.2255,-0.10648,-1.1191
57.22,-1.51,-0.052621,-1.4574
57.24,-1.7531,-0.015656,-1.7375
57.26,-1.943,0.0012488,-1.9442
57.28,-2.0718,-0.0021879,-2.0696
57.3,-2.1361,-0.024032,-2.1121
57.32,-2.1374,-0.059143,-2.0783
57.34,-2.0816,-0.099882,-1.9817
57.36,-1.9777,-0.13624,-1.8415
57.38,-1.8374,-0.15886,-1.6785
57.4,-1.673,-0.16038,-1.5126
57.42,-1.4966,-0.13596,-1.3606
57.44,-1.3186,-0.084107,-1.2345
57.46,-1.147,-0.0072804,-1.1397
57.48,-0.98721,0.0863,-1.0735
57.5,-0.84166,0.18495,-1.0266
57.52,-0.7106,0.27732,-0.98792
57.54,-0.59265,0.35312,-0.94577
57.56,-0.48574,0.40531,-0.89104
57.58,-0.38798,0.43058,-0.81856
57.6,-0.29848,0.42797,-0.72645
57.62,-0.21778,0.40374,-0.62152
57.64,-0.14812,0.36639,-0.51451
57.66,-0.093234,0.32381,-0.41705
57.68,-0.057857,0.28295,-0.3408
57.7,-0.04702,0.24893,-0.29595
57.72,-0.065151,0.22369,-0.28884
57.74,-0.11518,0.20743,-0.32261
57.76,-0.19776,0.19711,-0.39486
57.78,-0.31069,0.18866,-0.49935
57.8,-0.44874,0.1786,-0.62735
57.82,-0.60372,0.16378,-0.7675
57.84,-0.76505,0.14105,-0.9061
57.86,-0.9206,0.10889,-1.0295
57.88,-1.0578,0.064554,-1.1224
57.9,-1.1649,0.0084793,-1.1734
57.92,-1.2321,-0.059014,-1.1731
57.94,-1.2524,-0.13703,-1.1154
57.96,-1.2227,-0.22251,-1.0002
57.98,-1.1436,-0.31081,-0.8328
58,-1.0193,-0.39581,-0.62352
58.02,-0.85725,-0.46764,-0.3896
58.04,-0.66682,-0.51982,-0.147
58.06,-0.45853,-0.54587,0.087341
58.08,-0.24272,-0.54271,0.29999
58.1,-0.028675,-0.51088,0.4822
58.12,0.17613,-0.45452,0.63065
58.14,0.36633,-0.38115,0.74748
58.16,0.53869,-0.30149,0.84018
58.18,0.69172,-0.22611,0.91784
58.2,0.82514,-0.16282,0.98796
58.22,0.9392,-0.11521,1.0544
58.24,1.0341,-0.083374,1.1174
58.26,1.1094,-0.063638,1.173
58.28,1.164,-0.04961,1.2136
58.3,1.196,-0.033242,1.2293
58.32,1.2032,-0.008699,1.2119
58.34,1.1833,0.026678,1.1566
58.36,1.1347,0.072312,1.0624
58.38,1.0574,0.12468,0.93276
58.4,0.95313,0.1775,0.77563
58.42,0.82584,0.223,0.60284
58.44,0.68197,0.25465,0.42731
58.46,0.53011,0.26845,0.26166
58.48,0.38049,0.26277,0.11772
58.5,0.24421,0.23899,0.0052166
58.52,0.13215,0.19969,-0.06754
58.54,0.053933,0.14918,-0.095248
58.56,0.016772,0.09284,-0.076068
58.58,0.024631,0.036828,-0.012197
58.6,0.077644,-0.012966,0.09061
58.62,0.17199,-0.051466,0.22346
58.64,0.30024,-0.072841,0.37308
58.66,0.45215,-0.072593,0.52475
58.68,0.61587,-0.046856,0.66273
58.7,0.77926,0.0091499,0.77011
58.72,0.93133,0.090928,0.8404
58.74,1.0634,0.19375,0.86963
58.76,1.1699,0.30964,0.86023
58.78,1.2487,0.42775,0.82091
58.8,1.3009,0.53693,0.76393
58.82,1.33,0.62354,0.7065
58.84,1.3412,0.67753,0.66364
58.86,1.3393,0.69618,0.64316
58.88,1.3286,0.68002,0.64853
58.9,1.3108,0.6338,0.67699
58.92,1.2855,0.56539,0.72008
58.94,1.2496,0.48425,0.76531
58.96,1.1981,0.39954,0.79856
58.98,1.1254,0.3191,0.80627
59,1.0262,0.24658,0.77958
59.02,0.89735,0.18194,0.71542
59.04,0.73919,0.12285,0.61634
59.06,0.5562,0.065778,0.49042
59.08,0.35752,0.0069343,0.35059
59.1,0.15659,-0.05695,0.21354
59.12,-0.02997,-0.1261,0.096126
59.14,-0.18405,-0.19828,0.014222
59.16,-0.28817,-0.26973,-0.018442
59.18,-0.32775,-0.33496,0.0072034
59.2,-0.29333,-0.38777,0.094439
59.22,-0.18221,-0.42228,0.24008
59.24,0.00056065,-0.43013,0.43069
59.26,0.24206,-0.40905,0.65111
59.28,0.52242,-0.35729,0.87971
59.3,0.81656,-0.2757,1.0923
59.32,1.0966,-0.16719,1.2638
59.34,1.3348,-0.037414,1.3722
59.36,1.5061,0.10311,1.403
59.38,1.5911,0.24316,1.3479
59.4,1.5773,0.36891,1.2084
59.42,1.4605,0.46824,0.99224
59.44,1.2445,0.53152,0.71299
59.46,0.94047,0.55269,0.38778
59.48,0.56505,0.52938,0.035667
59.5,0.13842,0.46338,-0.32496
59.52,-0.31793,0.36087,-0.6788
59.54,-0.78324,0.2348,-1.018
59.56,-1.2391,0.096419,-1.3355
59.58,-1.6705,-0.043797,-1.6267
59.6,-2.0663,-0.17741,-1.8888
59.62,-2.4187,-0.29815,-2.1206
59.64,-2.7234,-0.40081,-2.3226
59.66,-2.978,-0.48335,-2.4946
59.68,-3.1815,-0.54607,-2.6355
59.7,-3.3336,-0.58929,-2.7443
59.72,-3.4338,-0.61348,-2.8204
59.74,-3.4817,-0.61938,-2.8623
59.76,-3.4766,-0.60893,-2.8677
59.78,-3.418,-0.58406,-2.8339
59.8,-3.3059,-0.54965,-2.7563
59.82,-3.1416,-0.51214,-2.6294
59.84,-2.9272,-0.47697,-2.4503
59.86,-2.6667,-0.44899,-2.2177
59.88,-2.3652,-0.43165,-1.9336
59.9,-2.0291,-0.42565,-1.6034
59.92,-1.6654,-0.42928,-1.2361
59.94,-1.2814,-0.43662,-0.84482
59.96,-0.88464,-0.44139,-0.44325
59.98,-0.48181,-0.43755,-0.044264
60,-0.079234,-0.42062,0.34138
60.02,0.31741,-0.38862,0.70603
60.04,0.70285,-0.34247,1.0453
60.06,1.072,-0.28498,1.3569
60.08,1.4195,-0.22329,1.6428
60.1,1.7396,-0.16258,1.9022
60.12,2.0261,-0.10703,2.1332
60.14,2.2721,-0.058591,2.3306
60.16,2.4702,-0.016646,2.4869
60.18,2.6135,0.021556,2.592
60.2,2.6956,0.061122,2.6345
60.22,2.7115,0.10662,2.6049
60.24,2.6585,0.16142,2.4971
60.26,2.5367,0.22683,2.3099
60.28,2.3492,0.30142,2.0478
60.3,2.1029,0.38162,1.7213
60.32,1.8078,0.46176,1.346
60.34,1.4767,0.53398,0.94277
60.36,1.1249,0.59138,0.53348
60.38,0.76836,0.6282,0.14015
60.4,0.42342,0.6396,-0.21617
60.42,0.10506,0.62308,-0.51803
60.44,-0.17409,0.57807,-0.75216
60.46,-0.40462,0.50528,-0.90991
60.48,-0.58102,0.41011,-0.99113
60.5,-0.7019,0.3,-1.0019
60.52,-0.76981,0.18349,-0.95331
60.54,-0.79075,0.068079,-0.85883
60.56,-0.77326,-0.038085,-0.73518
60.58,-0.72745,-0.12842,-0.59902
60.6,-0.66387,-0.19644,-0.46744
60.62,-0.5926,-0.24163,-0.35097
60.64,-0.5224,-0.26555,-0.25685
60.66,-0.46035,-0.27106,-0.18928
60.68,-0.41161,-0.26203,-0.14957
60.7,-0.37963,-0.24231,-0.13731
60.72,-0.36643,-0.21398,-0.15246
60.74,-0.37307,-0.17727,-0.19579
60.76,-0.39991,-0.13164,-0.26827
60.78,-0.44694,-0.074653,-0.37229
60.8,-0.51372,-0.0042157,-0.50951
60.82,-0.5992,0.080482,-0.67969
60.84,-0.70138,0.17778,-0.87916
60.86,-0.81687,0.28314,-1.1
60.88,-0.94059,0.38797,-1.3286
60.9,-1.0656,0.48187,-1.5474
60.92,-1.1831,0.55475,-1.7378
60.94,-1.2832,0.59805,-1.8812
60.96,-1.3552,0.60574,-1.9609
60.98,-1.389,0.57565,-1.9646
61,-1.376,0.50826,-1.8843
61.02,-1.3103,0.40916,-1.7195
61.04,-1.1895,0.28968,-1.4791
61.06,-1.0151,0.15986,-1.1749
61.08,-0.79309,0.029964,-0.82305
61.1,-0.53341,-0.090585,-0.44283
61.12,-0.24914,-0.19363,-0.05551
61.14,0.044564,-0.27002,0.31459
61.16,0.33181,-0.31605,0.64786
61.18,0.59752,-0.33095,0.92847
61.2,0.82875,-0.31521,1.144
61.22,1.0159,-0.27212,1.288
61.24,1.1535,-0.2077,1.3612
61.26,1.2401,-0.13017,1.3703
61.28,1.2787,-0.050128,1.3288
61.3,1.2751,0.020255,1.2549
61.32,1.2376,0.071645,1.166
61.34,1.1749,0.097033,1.0779
61.36,1.0953,0.093544,1.0018
61.38,1.0054,0.061784,0.9436
61.4,0.90908,0.0067429,0.90234
61.42,0.80784,-0.064272,0.87211
61.44,0.70071,-0.13906,0.83977
61.46,0.58527,-0.20841,0.79368
61.48,0.45877,-0.26437,0.72314
61.5,0.31945,-0.30231,0.62177
61.52,0.16767,-0.32032,0.488
61.54,0.0067582,-0.31928,0.32604
61.56,-0.15674,-0.30189,0.14515
61.58,-0.31333,-0.27505,-0.038278
61.6,-0.45148,-0.24416,-0.20732
61.62,-0.55893,-0.21394,-0.34499
61.64,-0.62423,-0.18805,-0.43619
61.66,-0.63829,-0.16878,-0.46951
61.68,-0.59562,-0.15686,-0.43876
61.7,-0.49511,-0.15043,-0.34468
61.72,-0.34035,-0.14562,-0.19473
61.74,-0.13922,-0.13763,-0.0015885
61.76,0.09694,-0.1209,0.21784
61.78,0.35444,-0.090397,0.44484
61.8,0.61861,-0.042234,0.66085
61.82,0.875,0.026294,0.8487
61.84,1.1104,0.11261,0.99781
61.86,1.3136,0.20992,1.1037
61.88,1.4758,0.30964,1.1661
61.9,1.5902,0.40124,1.1889
61.92,1.6524,0.47428,1.1781
61.94,1.6599,0.51988,1.1401
61.96,1.6117,0.52901,1.0827
61.98,1.5081,0.50248,1.0056
62,1.3509,0.44491,0.90597
62.02,1.1433,0.36353,0.7798
62.04,0.89046,0.26831,0.62215
62.06,0.59929,0.16954,0.42974
62.08,0.27899,0.077051,0.20194
62.1,-0.059041,0.00072802,-0.059769
62.12,-0.40142,-0.055942,-0.34547
62.14,-0.73325,-0.091838,-0.64141
62.16,-1.0389,-0.10848,-0.93042
62.18,-1.303,-0.10932,-1.1936
62.2,-1.5114,-0.099022,-1.4124
62.22,-1.6527,-0.083014,-1.5697
62.24,-1.719,-0.066577,-1.6524
62.26,-1.7069,-0.053684,-1.6532
62.28,-1.618,-0.046482,-1.5715
62.3,-1.4592,-0.044894,-1.4143
62.32,-1.2421,-0.046865,-1.1953
62.34,-0.98236,-0.048641,-0.93372
62.36,-0.69822,-0.044787,-0.65344
62.38,-0.40915,-0.028943,-0.3802
62.4,-0.13397,0.0021217,-0.13609
62.42,0.11074,0.050137,0.060607
62.44,0.31218,0.11362,0.19856
62.46,0.46226,0.18757,0.27469
62.48,0.55819,0.26429,0.29391
62.5,0.60229,0.3334,0.26889
62.52,0.60131,0.38402,0.21729
62.54,0.56531,0.40939,0.15592
62.56,0.50611,0.4056,0.10051
62.58,0.43581,0.37278,0.06303
62.6,0.36534,0.31518,0.050166
62.62,0.30336,0.23998,0.063376
62.64,0.25561,0.15606,0.099549
62.66,0.2248,0.074126,0.15068
62.68,0.21096,0.0013608,0.20959
62.7,0.21209,-0.057576,0.26966
62.72,0.22513,-0.10081,0.32594
62.74,0.24687,-0.12887,0.37574
62.76,0.2747,-0.14446,0.41916
62.78,0.30715,-0.15069,0.45783
62.8,0.34397,-0.15253,0.4965
62.82,0.38599,-0.15377,0.53976
62.84,0.43456,-0.15732,0.59188
62.86,0.49094,-0.16539,0.65633
62.88,0.55557,-0.17943,0.735
62.9,0.62755,-0.20024,0.82778
62.92,0.70421,-0.2276,0.93181
62.94,0.78112,-0.25909,1.0402
62.96,0.85234,-0.29215,1.1445
62.98,0.91086,-0.3236,1.2345
63,0.9494,-0.35008,1.2995
63.02,0.96113,-0.36903,1.3302
63.04,0.94042,-0.37906,1.3195
63.06,0.8834,-0.38064,1.264
63.08,0.78839,-0.37697,1.1654
63.1,0.65597,-0.37188,1.0278
63.12,0.48888,-0.36925,0.85814
63.14,0.29171,-0.37177,0.66348
63.16,0.070446,-0.38063,0.45108
63.18,-0.16797,-0.39446,0.22648
63.2,-0.41607,-0.4089,-0.0071703
63.22,-0.66617,-0.41814,-0.24804
63.24,-0.91059,-0.41624,-0.49435
63.26,-1.1417,-0.39846,-0.74327
63.28,-1.3521,-0.36185,-0.99028
63.3,-1.5345,-0.30596,-1.2286
63.32,-1.6819,-0.23244,-1.4495
63.34,-1.7879,-0.1475,-1.6404
63.36,-1.8472,-0.05827,-1.7889
63.38,-1.8557,0.028363,-1.8841
63.4,-1.8117,0.10601,-1.9178
63.42,-1.7161,0.16951,-1.8856
63.44,-1.5724,0.21545,-1.7879
63.46,-1.3876,0.24059,-1.6282
63.48,-1.1711,0.24744,-1.4185
63.5,-0.93469,0.23945,-1.1741
63.52,-0.69124,0.22129,-0.91253
63.54,-0.4536,0.1987,-0.65231
63.56,-0.23341,0.17797,-0.41139
63.58,-0.039891,0.16522,-0.20511
63.6,0.12099,0.16624,-0.045259
63.62,0.24693,0.18174,0.065194
63.64,0.33931,0.21065,0.12866
63.66,0.40257,0.24907,0.15349
63.68,0.44327,0.29113,0.15214
63.7,0.46887,0.33012,0.13875
63.72,0.48636,0.35923,0.12714
63.74,0.50108,0.37282,0.12826
63.76,0.5158,0.37065,0.14515
63.78,0.53026,0.35424,0.17602
63.8,0.54132,0.32769,0.21363
63.82,0.54347,0.29585,0.24762
63.84,0.52994,0.26348,0.26646
63.86,0.49398,0.23438,0.2596
63.88,0.43023,0.20982,0.22041
63.9,0.33598,0.18818,0.14781
63.92,0.21202,0.16651,0.045503
63.94,0.063006,0.1413,-0.078299
63.96,-0.1027,0.10935,-0.21205
63.98,-0.27385,0.06838,-0.34223
64,-0.43747,0.017932,-0.4554
64.02,-0.58043,-0.039895,-0.54054
64.04,-0.69102,-0.10124,-0.58978
64.06,-0.76032,-0.16145,-0.59887
64.08,-0.7833,-0.21584,-0.56746
64.1,-0.75932,-0.25977,-0.49955
64.12,-0.69211,-0.28886,-0.40325
64.14,-0.58918,-0.29834,-0.29084
64.16,-0.46079,-0.28634,-0.17446
64.18,-0.31868,-0.2533,-0.065379
64.2,-0.17473,-0.1999,0.025177
64.22,-0.03974,-0.12845,0.088714
64.24,0.077425,-0.04302,0.12045
64.26,0.17039,0.050785,0.1196
64.28,0.23535,0.14659,0.088764
64.3,0.27087,0.2372,0.03367
64.32,0.27739,0.31686,-0.039474
64.34,0.25666,0.38153,-0.12487
64.36,0.21127,0.42862,-0.21735
64.38,0.14422,0.45677,-0.31255
64.4,0.058829,0.46591,-0.40708
64.42,-0.041242,0.45628,-0.49752
64.44,-0.15178,0.43094,-0.58272
64.46,-0.26774,0.3916,-0.65935
64.48,-0.38307,0.34013,-0.7232
64.5,-0.49062,0.27824,-0.76886
64.52,-0.58239,0.20825,-0.79065
64.54,-0.64997,0.13253,-0.78249
64.56,-0.68524,0.05442,-0.73966
64.58,-0.68133,-0.022164,-0.65916
64.6,-0.63345,-0.094192,-0.53926
64.62,-0.53983,-0.15857,-0.38126
64.64,-0.40226,-0.21273,-0.18952
64.66,-0.22633,-0.25472,0.028387
64.68,-0.021272,-0.28171,0.26043
64.7,0.20071,-0.29233,0.49304
64.72,0.42547,-0.28661,0.71208
64.74,0.63825,-0.26435,0.90261
64.76,0.82511,-0.22646,1.0516
64.78,0.9743,-0.17525,1.1496
64.8,1.0773,-0.11482,1.1922
64.82,1.1297,-0.050942,1.1807
64.84,1.1312,0.0087152,1.1225
64.86,1.0854,0.057506,1.0279
64.88,0.99896,0.08979,0.90917
64.9,0.88063,0.10223,0.7784
64.92,0.74003,0.094005,0.64603
64.94,0.58648,0.067151,0.51932
64.96,0.42811,0.024974,0.40314
64.98,0.27138,-0.024564,0.29595
65,0.12089,-0.075512,0.19641
65.02,-0.020322,-0.12276,0.10243
65.04,-0.15031,-0.16322,0.012914
65.06,-0.26753,-0.19521,-0.072315
65.08,-0.37029,-0.21876,-0.15153
65.1,-0.45633,-0.23482,-0.2215
65.12,-0.52269,-0.24593,-0.27676
65.14,-0.56591,-0.25334,-0.31257
65.16,-0.58246,-0.25807,-0.32439
65.18,-0.56931,-0.2601,-0.30922
65.2,-0.52465,-0.25873,-0.26592
65.22,-0.44832,-0.25241,-0.1959
65.24,-0.34217,-0.23909,-0.10308
65.26,-0.21009,-0.21736,0.0072646
65.28,-0.057726,-0.18585,0.12812
65.3,0.108,-0.1433,0.2513
65.32,0.27949,-0.089703,0.36919
65.34,0.44916,-0.026473,0.47563
65.36,0.60995,0.044375,0.56557
65.38,0.75578,0.11729,0.63849
65.4,0.8817,0.18583,0.69586
65.42,0.98393,0.24378,0.74016
65.44,1.0597,0.28516,0.77458
65.46,1.1072,0.30516,0.802
65.48,1.1249,0.3019,0.82303
65.5,1.1123,0.27473,0.83753
65.52,1.069,0.22929,0.83968
65.54,0.99555,0.17329,0.82226
65.56,0.89348,0.11472,0.77876
65.58,0.76548,0.061734,0.70374
65.6,0.61576,0.021031,0.59473
65.62,0.45018,-0.0028188,0.453
65.64,0.27612,-0.0058339,0.28195
65.66,0.10222,0.0088942,0.093324
65.68,-0.062109,0.037464,-0.099573
65.7,-0.20739,0.074503,-0.28189
65.72,-0.32484,0.11419,-0.43903
65.74,-0.40717,0.15057,-0.55774
65.76,-0.44925,0.17842,-0.62767
65.78,-0.44859,0.19265,-0.64125
65.8,-0.40558,0.19277,-0.59835
65.82,-0.32343,0.1791,-0.50253
65.84,-0.20785,0.15355,-0.3614
65.86,-0.066504,0.11937,-0.18587
65.88,0.091697,0.080559,0.011138
65.9,0.25731,0.040716,0.21659
65.92,0.42107,0.0032144,0.41785
65.94,0.57446,-0.03077,0.60523
65.96,0.71013,-0.061367,0.7715
65.98,0.82211,-0.0899,0.91201
66,0.90586,-0.11843,1.0243
66.02,0.95822,-0.14889,1.1071
66.04,0.97726,-0.18254,1.1598
66.06,0.96213,-0.21929,1.1814
66.08,0.91299,-0.25726,1.1703
66.1,0.83097,-0.29355,1.1245
66.12,0.71822,-0.32485,1.0431
66.14,0.57801,-0.34813,0.92614
66.16,0.41482,-0.36069,0.77551
66.18,0.23442,-0.36025,0.59467
66.2,0.043782,-0.34704,0.39082
66.22,-0.1491,-0.32256,0.17346
66.24,-0.33556,-0.28851,-0.047049
66.26,-0.50682,-0.24737,-0.25945
66.28,-0.65455,-0.20167,-0.45288
66.3,-0.77161,-0.15422,-0.61739
66.32,-0.85266,-0.10813,-0.74453
66.34,-0.89469,-0.065704,-0.82898
66.36,-0.89738,-0.028698,-0.86868
66.38,-0.86324,0.0021358,-0.86537
66.4,-0.79741,0.027299,-0.82471
66.42,-0.70733,0.048122,-0.75545
66.44,-0.60211,0.067084,-0.66919
66.46,-0.49182,0.087402,-0.57923
66.48,-0.38674,0.11151,-0.49825
66.5,-0.29657,0.14065,-0.43723
66.52,-0.22985,0.17477,-0.40462
66.54,-0.19342,0.21213,-0.40555
66.56,-0.19219,0.24971,-0.44191
66.58,-0.22898,0.28383,-0.5128
66.6,-0.30449,0.31019,-0.61468
66.62,-0.4175,0.32698,-0.74448
66.64,-0.56493,0.33353,-0.89846
66.66,-0.74205,0.33075,-1.0728
66.68,-0.94261,0.32047,-1.2631
66.7,-1.159,0.30523,-1.4642
66.72,-1.3822,0.28704,-1.6693
66.74,-1.6024,0.26739,-1.8698
66.76,-1.8089,0.24633,-2.0553
66.78,-1.9907,0.22276,-2.2135
66.8,-2.137,0.19511,-2.3321
66.82,-2.238,0.16154,-2.3995
66.84,-2.2855,0.12084,-2.4064
66.86,-2.2741,0.072396,-2.3465
66.88,-2.2012,0.017624,-2.2188
66.9,-2.0678,-0.040879,-2.0269
66.92,-1.8787,-0.10011,-1.7785
66.94,-1.6419,-0.15666,-1.4852
66.96,-1.3684,-0.20718,-1.1612
66.98,-1.0709,-0.24847,-0.8224
67,-0.76291,-0.27687,-0.48604
67.02,-0.45749,-0.29109,-0.1664
67.04,-0.16602,-0.29086,0.12484
67.06,0.10256,-0.2767,0.37926
67.08,0.34234,-0.24982,0.59216
67.1,0.55052,-0.21261,0.76313
67.12,0.7271,-0.16837,0.89547
67.14,0.87421,-0.12068,0.99489
67.16,0.99523,-0.07401,1.0692
67.18,1.0938,-0.031388,1.1252
67.2,1.1732,0.0048242,1.1684
67.22,1.2354,0.033558,1.2018
67.24,1.2811,0.054972,1.2261
67.26,1.3099,0.069585,1.2403
67.28,1.3205,0.079312,1.2412
67.3,1.3117,0.086248,1.2255
67.32,1.2829,0.091583,1.1913
67.34,1.2348,0.095918,1.1389
67.36,1.1698,0.098726,1.071
67.38,1.0917,0.098776,0.99294
67.4,1.0061,0.09402,0.9121
67.42,0.91914,0.082512,0.83662
67.44,0.83691,0.063382,0.77353
67.46,0.7648,0.03666,0.72814
67.48,0.70664,0.0038784,0.70276
67.5,0.66436,-0.031712,0.69608
67.52,0.63786,-0.06555,0.70341
67.54,0.62519,-0.091078,0.71626
67.56,0.62309,-0.10191,0.725
67.58,0.62759,-0.093808,0.7214
67.6,0.63468,-0.064074,0.69876
67.62,0.64084,-0.012847,0.65368
67.64,0.64341,0.056613,0.5868
67.66,0.64074,0.13812,0.50263
67.68,0.63204,0.22271,0.40933
67.7,0.61714,0.29956,0.31757
67.72,0.59612,0.35997,0.23615
67.74,0.56904,0.3974,0.17164
67.76,0.53575,0.40849,0.12726
67.78,0.49579,0.39333,0.10246
67.8,0.44864,0.35551,0.093126
67.82,0.39388,0.3,0.09388
67.84,0.33163,0.23653,0.0951
67.86,0.26279,0.17227,0.090516
67.88,0.18924,0.11265,0.076595
67.9,0.11393,0.060979,0.052954
67.92,0.040641,0.018465,0.022177
67.94,-0.026329,-0.015718,-0.010611
67.96,-0.082653,-0.043679,-0.038974
67.98,-0.12452,-0.068357,-0.056162
68,-0.14914,-0.09137,-0.057768
68.02,-0.15513,-0.1132,-0.041938
68.04,-0.14276,-0.13298,-0.0097753
68.06,-0.11388,-0.14878,0.034898
68.08,-0.071782,-0.15769,0.085909
68.1,-0.020765,-0.15683,0.13606
68.12,0.03435,-0.14532,0.17967
68.14,0.088747,-0.12324,0.21199
68.16,0.13808,-0.092077,0.23016
68.18,0.17884,-0.054835,0.23368
68.2,0.2085,-0.015402,0.2239
68.22,0.22553,0.020803,0.20473
68.24,0.22925,0.049493,0.17976
68.26,0.21953,0.067401,0.15213
68.28,0.19657,0.072422,0.12415
68.3,0.16059,0.064217,0.096375
68.32,0.11178,0.043904,0.067876
68.34,0.050278,0.013555,0.036723
68.36,-0.023613,-0.02408,0.00046638
68.38,-0.10914,-0.064591,-0.044548
68.4,-0.20475,-0.1045,-0.10025
68.42,-0.3078,-0.14102,-0.16678
68.44,-0.4144,-0.17192,-0.24248
68.46,-0.51944,-0.19573,-0.32371
68.48,-0.61684,-0.2117,-0.40514
68.5,-0.70007,-0.21903,-0.48104
68.52,-0.76276,-0.21907,-0.54369
68.54,-0.79941,-0.21265,-0.58676
68.56,-0.80604,-0.20078,-0.60526
68.58,-0.78068,-0.1846,-0.59607
68.6,-0.72364,-0.16494,-0.55871
68.62,-0.63752,-0.14279,-0.49473
68.64,-0.5269,-0.11867,-0.40823
68.66,-0.39787,-0.093741,-0.30413
68.68,-0.25747,-0.068539,-0.18893
68.7,-0.11301,-0.044064,-0.068942
68.72,0.028436,-0.02137,0.049806
68.74,0.16044,-0.0017438,0.16219
68.76,0.27749,0.01324,0.26425
68.78,0.37505,0.021878,0.35317
68.8,0.44954,0.023708,0.42583
68.82,0.49824,0.018371,0.47987
68.84,0.51929,0.0063382,0.51295
68.86,0.51165,-0.011046,0.52269
68.88,0.47521,-0.031776,0.50699
68.9,0.41101,-0.053138,0.46415
68.92,0.32136,-0.071846,0.39321
68.94,0.2101,-0.085684,0.29578
68.96,0.08254,-0.093054,0.17559
68.98,-0.0546,-0.093219,0.038619
69,-0.19358,-0.086552,-0.10703
69.02,-0.32618,-0.07447,-0.25171
69.04,-0.4444,-0.05892,-0.38548
69.06,-0.54121,-0.042879,-0.49833
69.08,-0.61124,-0.028721,-0.58252
69.1,-0.65135,-0.018589,-0.63276
69.12,-0.66089,-0.013569,-0.64732
69.14,-0.64168,-0.013957,-0.62772
69.16,-0.59765,-0.019296,-0.57836
69.18,-0.53429,-0.028337,-0.50595
69.2,-0.45782,-0.038519,-0.4193
69.22,-0.37446,-0.047537,-0.32692
69.24,-0.28967,-0.053288,-0.23638
69.26,-0.2077,-0.05416,-0.15354
69.28,-0.13133,-0.049339,-0.08199
69.3,-0.061974,-0.038829,-0.023145
69.32,1.3496e-05,-0.023056,0.02307
69.34,0.054859,-0.0040109,0.05887
69.36,0.10285,0.016915,0.085939
69.38,0.14394,0.038832,0.10511
69.4,0.17747,0.061398,0.11607
69.42,0.20227,0.085012,0.11725
69.44,0.21688,0.11076,0.10611
69.46,0.22007,0.14019,0.079885
69.48,0.21137,0.17358,0.037798
69.5,0.1916,0.21075,-0.019156
69.52,0.16313,0.25007,-0.086938
69.54,0.13,0.28858,-0.15858
69.56,0.097546,0.32259,-0.22504
69.58,0.071839,0.34746,-0.27562
69.6,0.058837,0.35868,-0.29984
69.62,0.063462,0.35493,-0.29146
69.64,0.088748,0.33598,-0.24723
69.66,0.13519,0.3034,-0.16821
69.68,0.20046,0.26046,-0.059997
69.7,0.27944,0.21171,0.067731
69.72,0.36473,0.16227,0.20246
69.74,0.44743,0.1171,0.33033
69.76,0.51807,0.079277,0.43879
69.78,0.56769,0.050437,0.51725
69.8,0.58876,0.030652,0.5581
69.82,0.57588,0.018723,0.55716
69.84,0.52628,0.012063,0.51422
69.86,0.4399,0.0078128,0.43209
69.88,0.31925,0.0026495,0.3166
69.9,0.16907,-0.0057937,0.17486
69.92,-0.0042621,-0.019232,0.01497
69.94,-0.19323,-0.038114,-0.15512
69.96,-0.38979,-0.061849,-0.32794
69.98,-0.58585,-0.089265,-0.49659
70,-0.77364,-0.11772,-0.65592
70.02,-0.94604,-0.14432,-0.80171
70.04,-1.0968,-0.16652,-0.93023
70.06,-1.2205,-0.1822,-1.0383
70.08,-1.3132,-0.19012,-1.1231
70.1,-1.3718,-0.18983,-1.182
70.12,-1.3947,-0.18198,-1.2127
70.14,-1.3816,-0.1679,-1.2137
70.16,-1.3333,-0.15013,-1.1832
70.18,-1.2522,-0.13027,-1.1219
70.2,-1.1414,-0.10922,-1.0322
70.22,-1.0051,-0.087157,-0.91791
70.24,-0.84802,-0.063374,-0.78465
70.26,-0.67542,-0.036201,-0.63922
70.28,-0.49258,-0.0040683,-0.48851
70.3,-0.30475,0.033284,-0.33804
70.32,-0.11701,0.075253,-0.19227
70.34,0.065811,0.11991,-0.0541
70.36,0.23918,0.16363,0.075542
70.38,0.39878,0.20194,0.19684
70.4,0.54058,0.22907,0.31152
70.42,0.66086,0.24107,0.41979
70.44,0.75632,0.23591,0.52041
70.46,0.82435,0.21328,0.61107
70.48,0.86326,0.17494,0.68832
70.5,0.87268,0.12453,0.74815
70.52,0.85381,0.066774,0.78704
70.54,0.80966,0.0072586,0.80241
70.56,0.74512,-0.04875,0.79387
70.58,0.66677,-0.09768,0.76445
70.6,0.58252,-0.13754,0.72006
70.62,0.50098,-0.16783,0.66882
70.64,0.43071,-0.18911,0.61983
70.66,0.37931,-0.20238,0.58169
70.68,0.35262,-0.20818,0.56079
70.7,0.35397,-0.20829,0.56226
70.72,0.38378,-0.20284,0.58663
70.74,0.4394,-0.19146,0.63086
70.76,0.51527,-0.17368,0.68894
70.78,0.60352,-0.14925,0.75277
70.8,0.69472,-0.11808,0.8128
70.82,0.77886,-0.081196,0.86006
70.84,0.84634,-0.041055,0.88739
70.86,0.88884,-0.00046848,0.88931
70.88,0.90013,0.037437,0.86269
70.9,0.87643,0.069768,0.80666
70.92,0.81666,0.094213,0.72245
70.94,0.72234,0.10862,0.61372
70.96,0.59728,0.11259,0.48468
70.98,0.44713,0.10796,0.33917
71,0.2789,0.096748,0.18215
71.02,0.10042,0.081671,0.018749
71.04,-0.080079,0.065765,-0.14584
71.06,-0.2544,0.051804,-0.3062
71.08,-0.41469,0.042314,-0.45701
71.1,-0.55377,0.038391,-0.59217
71.12,-0.66541,0.039656,-0.70507
71.14,-0.74462,0.044872,-0.78949
71.16,-0.78799,0.052068,-0.84006
71.18,-0.79394,0.058763,-0.85271
71.2,-0.76294,0.062524,-0.82546
71.22,-0.69757,0.060777,-0.75834
71.24,-0.60248,0.053037,-0.65552
71.26,-0.48408,0.039761,-0.52384
71.28,-0.35005,0.022508,-0.37256
71.3,-0.20875,0.0038805,-0.21263
71.32,-0.06844,-0.012962,-0.055478
71.34,0.06336,-0.024872,0.088232
71.36,0.1805,-0.028198,0.2087
71.38,0.27862,-0.022212,0.30083
71.4,0.35527,-0.0069366,0.3622
71.42,0.40986,0.015892,0.39397
71.44,0.44339,0.043565,0.39982
71.46,0.45795,0.072624,0.38533
71.48,0.45629,0.099214,0.35708
71.5,0.44136,0.11947,0.32189
71.52,0.41595,0.13174,0.28421
71.54,0.38256,0.13556,0.24701
71.56,0.34337,0.13179,0.21158
71.58,0.30032,0.12252,0.1778
71.6,0.25526,0.1105,0.14476
71.62,0.21015,0.098791,0.11136
71.64,0.16706,0.090045,0.077018
71.66,0.12818,0.08507,0.043112
71.68,0.095616,0.083365,0.012251
71.7,0.071157,0.083148,-0.01199
71.72,0.055993,0.081497,-0.025504
71.74,0.050455,0.075287,-0.024832
71.76,0.053867,0.06026,-0.0063933
71.78,0.064534,0.034795,0.029739
71.8,0.079885,-0.0013069,0.081192
71.82,0.096756,-0.046692,0.14345
71.84,0.11176,-0.098655,0.21042
71.86,0.12168,-0.15322,0.27491
71.88,0.12384,-0.20595,0.32978
71.9,0.1163,-0.25168,0.36797
71.92,0.098027,-0.2873,0.38533
71.94,0.068849,-0.31084,0.37969
71.96,0.029306,-0.32169,0.351
71.98,-0.01954,-0.32065,0.30111
72,-0.076326,-0.30929,0.23296
72.02,-0.13955,-0.28962,0.15007
72.04,-0.20765,-0.26327,0.055628
72.06,-0.27901,-0.23302,-0.045987
72.08,-0.35185,-0.20011,-0.15174
72.1,-0.42413,-0.16557,-0.25857
72.12,-0.49338,-0.13015,-0.36324
72.14,-0.55668,-0.094843,-0.46184
72.16,-0.61071,-0.060877,-0.54983
72.18,-0.65192,-0.030231,-0.62169
72.2,-0.67688,-0.0046779,-0.67221
72.22,-0.68266,0.013926,-0.69658
72.24,-0.66722,0.024114,-0.69134
72.26,-0.62987,0.025201,-0.65508
72.28,-0.57145,0.017323,-0.58877
72.3,-0.49441,0.0019976,-0.49641
72.32,-0.40274,-0.018069,-0.38468
72.34,-0.30156,-0.038931,-0.26263
72.36,-0.19668,-0.057047,-0.13963
72.38,-0.093978,-0.069164,-0.024814
72.4,0.0011007,-0.0729,0.074001
72.42,0.084078,-0.067007,0.15109
72.44,0.15173,-0.050509,0.20224
72.46,0.20223,-0.025176,0.2274
72.48,0.23501,0.0064984,0.22852
72.5,0.25063,0.042035,0.20859
72.52,0.25036,0.079094,0.17127
72.54,0.23593,0.11513,0.1208
72.56,0.20927,0.14865,0.060614
72.58,0.17236,0.17774,-0.0053844
72.6,0.12729,0.20204,-0.074749
72.62,0.076369,0.22104,-0.14467
72.64,0.022284,0.23421,-0.21193
72.66,-0.031733,0.24136,-0.27309
72.68,-0.081883,0.24236,-0.32424
72.7,-0.12393,0.23686,-0.36079
72.72,-0.15355,0.22428,-0.37783
72.74,-0.16678,0.20575,-0.37253
72.76,-0.16064,0.18247,-0.34312
72.78,-0.13368,0.15594,-0.28962
72.8,-0.086434,0.12841,-0.21484
72.82,-0.021644,0.10235,-0.124
72.84,0.055798,0.080651,-0.024852
72.86,0.13921,0.066885,0.07233
72.88,0.22076,0.062595,0.15816
72.9,0.29219,0.069065,0.22313
72.92,0.34576,0.086421,0.25934
72.94,0.37493,0.11355,0.26137
72.96,0.37504,0.14795,0.22708
72.98,0.34366,0.18576,0.15789
73,0.28071,0.2218,0.058914
73.02,0.18835,0.25077,-0.062415
73.04,0.070676,0.26815,-0.19747
73.06,-0.0667,0.27054,-0.33724
73.08,-0.21708,0.25584,-0.47292
73.1,-0.37311,0.22397,-0.59708
73.12,-0.5272,0.17589,-0.70309
73.14,-0.6718,0.11578,-0.78758
73.16,-0.79977,0.048746,-0.84852
73.18,-0.90465,-0.020266,-0.88438
73.2,-0.98094,-0.086959,-0.89398
73.22,-1.0244,-0.14788,-0.87656
73.24,-1.0325,-0.20066,-0.83189
73.26,-1.0045,-0.24318,-0.76128
73.28,-0.94135,-0.27567,-0.66568
73.3,-0.84635,-0.29846,-0.54789
73.32,-0.72438,-0.31179,-0.41259
73.34,-0.58181,-0.3156,-0.26621
73.36,-0.42596,-0.3095,-0.11646
73.38,-0.26456,-0.29281,0.028246
73.4,-0.10515,-0.26409,0.15895
73.42,0.045433,-0.22465,0.27008
73.44,0.18143,-0.17559,0.35702
73.46,0.29842,-0.11904,0.41745
73.48,0.39338,-0.058125,0.45151
73.5,0.46463,0.003385,0.46125
73.52,0.51167,0.061336,0.45033
73.54,0.53496,0.11015,0.42481
73.56,0.53579,0.14799,0.3878
73.58,0.51611,0.17277,0.34334
73.6,0.47844,0.18407,0.29437
73.62,0.42592,0.18281,0.24311
73.64,0.36222,0.17127,0.19095
73.66,0.29158,0.15193,0.13965
73.68,0.2187,0.12864,0.090057
73.7,0.14855,0.10495,0.043593
73.72,0.086109,0.083297,0.0028117
73.74,0.036007,0.065126,-0.02912
73.76,0.0021096,0.050879,-0.048769
73.78,-0.012849,0.040048,-0.052897
73.8,-0.007577,0.031059,-0.038636
73.82,0.017593,0.022023,-0.0044295
73.84,0.060697,0.011094,0.049603
73.86,0.1183,-0.0028479,0.12114
73.88,0.18581,-0.020361,0.20617
73.9,0.25793,-0.041128,0.29906
73.92,0.32917,-0.064224,0.3934
73.94,0.39433,-0.088175,0.4825
73.96,0.4489,-0.11129,0.56019
73.98,0.48944,-0.13227,0.62171
74,0.5137,-0.15018,0.66388
74.02,0.52071,-0.16448,0.68519
74.04,0.51064,-0.17503,0.68567
74.06,0.48471,-0.1818,0.66651
74.08,0.44497,-0.18439,0.62936
74.1,0.39411,-0.18268,0.57679
74.12,0.33532,-0.17657,0.51188
74.14,0.2721,-0.16539,0.43749
74.16,0.20824,-0.14878,0.35702
74.18,0.14759,-0.12664,0.27423
74.2,0.093997,-0.099511,0.19351
74.22,0.051055,-0.068295,0.11935
74.24,0.021862,-0.035247,0.057108
74.26,0.00873,-0.0025198,0.01125
74.28,0.012908,0.027684,-0.014777
74.3,0.034353,0.053582,-0.019229
74.32,0.071625,0.074005,-0.0023806
74.34,0.12193,0.088417,0.033511
74.36,0.18133,0.096958,0.08437
74.38,0.24513,0.10146,0.14367
74.4,0.30834,0.10354,0.2048
74.42,0.36622,0.10474,0.26148
74.44,0.41472,0.10619,0.30853
74.46,0.45084,0.10867,0.34217
74.48,0.47281,0.11219,0.36063
74.5,0.48003,0.11594,0.36409
74.52,0.4729,0.11874,0.35416
74.54,0.45244,0.1193,0.33313
74.56,0.41997,0.11664,0.30333
74.58,0.37677,0.11008,0.26669
74.6,0.32388,0.099674,0.2242
74.62,0.26207,0.085637,0.17643
74.64,0.19195,0.069316,0.12263
74.66,0.11421,0.051971,0.062237
74.68,0.029947,0.034685,-0.0047374
74.7,-0.059074,0.018162,-0.077236
74.72,-0.15026,0.0026738,-0.15293
74.74,-0.24016,-0.011771,-0.22838
74.76,-0.32466,-0.025644,-0.29901
74.78,-0.39931,-0.039453,-0.35986
74.8,-0.45979,-0.053369,-0.40642
74.82,-0.50239,-0.067081,-0.43531
74.84,-0.52447,-0.079918,-0.44456
74.86,-0.52478,-0.090482,-0.4343
74.88,-0.50363,-0.097391,-0.40624
74.9,-0.46292,-0.098266,-0.36465
74.92,-0.40591,-0.092523,-0.31338
74.94,-0.33696,-0.079615,-0.25734
74.96,-0.26114,-0.059883,-0.20126
74.98,-0.18382,-0.034461,-0.14936
75,-0.11031,-0.0051272,-0.10518
75.02,-0.045467,0.025654,-0.071121
75.04,0.0065142,0.0549,-0.048385
75.06,0.042366,0.080046,-0.03768
75.08,0.059897,0.099071,-0.039174
75.1,0.058119,0.11052,-0.052401
75.12,0.037325,0.11371,-0.076382
75.14,-0.00089293,0.10864,-0.10953
75.16,-0.053685,0.095622,-0.14931
75.18,-0.11708,0.075845,-0.19292
75.2,-0.1862,0.051259,-0.23746
75.22,-0.25561,0.023371,-0.27898
75.24,-0.3197,-0.0063326,-0.31337
75.26,-0.37315,-0.03654,-0.33661
75.28,-0.41139,-0.066173,-0.34522
75.3,-0.43098,-0.093558,-0.33742
75.32,-0.42993,-0.11761,-0.31232
75.34,-0.40785,-0.13708,-0.27077
75.36,-0.36598,-0.15063,-0.21535
75.38,-0.30698,-0.15677,-0.15021
75.4,-0.23475,-0.15416,-0.080588
75.42,-0.15398,-0.14197,-0.012011
75.44,-0.069782,-0.11906,0.049277
75.46,0.012713,-0.086958,0.099672
75.48,0.08872,-0.047649,0.13637
75.5,0.1541,-0.0040077,0.1581
75.52,0.20556,0.040616,0.16495
75.54,0.24086,0.082394,0.15847
75.56,0.25884,0.11785,0.14099
75.58,0.25951,0.1426,0.1169
75.6,0.244,0.15616,0.087842
75.62,0.21457,0.15804,0.056532
75.64,0.17443,0.14951,0.024917
75.66,0.12756,0.13252,-0.0049591
75.68,0.078506,0.10983,-0.031328
75.7,0.031933,0.084282,-0.052349
75.72,-0.0077184,0.058701,-0.066419
75.74,-0.036696,0.035116,-0.071812
75.76,-0.052356,0.01449,-0.066846
75.78,-0.053502,-0.0028495,-0.050653
75.8,-0.0406,-0.017094,-0.023506
75.82,-0.015816,-0.028623,0.012807
75.84,0.017138,-0.037478,0.054617
75.86,0.053336,-0.043536,0.096872
75.88,0.087119,-0.046432,0.13355
75.9,0.11267,-0.045534,0.15821
75.92,0.12461,-0.040227,0.16484
75.94,0.1185,-0.030254,0.14876
75.96,0.091318,-0.015935,0.10725
75.98,0.041686,0.0017645,0.039921
76,-0.030001,0.020831,-0.050833
76.02,-0.12163,0.03892,-0.16055
76.04,-0.22953,0.054028,-0.28356
76.06,-0.34876,0.064393,-0.41316
76.08,-0.47343,0.069078,-0.54251
76.1,-0.59701,0.068223,-0.66524
76.12,-0.71272,0.062474,-0.7752
76.14,-0.81387,0.054208,-0.86807
76.16,-0.89417,0.045762,-0.93993
76.18,-0.94811,0.039438,-0.98755
76.2,-0.9713,0.036983,-1.0083
76.22,-0.96069,0.039375,-1.0001
76.24,-0.9149,0.046733,-0.96163
76.26,-0.83429,0.058805,-0.8931
76.28,-0.72105,0.073356,-0.79441
76.3,-0.57903,0.088487,-0.66751
76.32,-0.4135,0.10215,-0.51565
76.34,-0.23079,0.11248,-0.34328
76.36,-0.037811,0.11802,-0.15583
76.38,0.15844,0.11774,0.040699
76.4,0.35129,0.11074,0.24055
76.42,0.53475,0.097837,0.43691
76.44,0.70369,0.079635,0.62405
76.46,0.85396,0.057073,0.79688
76.48,0.98229,0.03114,0.95115
76.5,1.0862,0.0029867,1.0832
76.52,1.1638,-0.026184,1.19
76.54,1.2137,-0.054917,1.2686
76.56,1.235,-0.082042,1.3171
76.58,1.2273,-0.10618,1.3334
76.6,1.1907,-0.12606,1.3167
76.62,1.1263,-0.14046,1.2668
76.64,1.0362,-0.14845,1.1847
76.66,0.92367,-0.14889,1.0726
76.68,0.79295,-0.14184,0.93478
76.7,0.64943,-0.12836,0.77779
76.72,0.49918,-0.10977,0.60895
76.74,0.34855,-0.087839,0.43639
76.76,0.20371,-0.064602,0.26831
76.78,0.070156,-0.042158,0.11231
76.8,-0.047705,-0.022297,-0.025409
76.82,-0.14687,-0.005923,-0.14094
76.84,-0.22586,0.007002,-0.23287
76.86,-0.28477,0.017223,-0.30199
76.88,-0.32503,0.025956,-0.35099
76.9,-0.34923,0.034645,-0.38388
76.92,-0.36074,0.044464,-0.40521
76.94,-0.36341,0.05627,-0.41968
76.96,-0.36122,0.069781,-0.431
76.98,-0.35799,0.084104,-0.44209
77,-0.35717,0.097783,-0.45495
77.02,-0.36157,0.10917,-0.47075
77.04,-0.37321,0.11677,-0.48998
77.06,-0.39309,0.11945,-0.51254
77.08,-0.42111,0.11578,-0.53689
77.1,-0.45594,0.1071,-0.56304
77.12,-0.49501,0.093893,-0.58891
77.14,-0.53467,0.077217,-0.61189
77.16,-0.57035,0.058142,-0.62849
77.18,-0.59702,0.037703,-0.63472
77.2,-0.60967,0.016486,-0.62616
77.22,-0.60393,-0.0050134,-0.59892
77.24,-0.57662,-0.026714,-0.5499
77.26,-0.52625,-0.048405,-0.47785
77.28,-0.45341,-0.069995,-0.38341
77.3,-0.3608,-0.091128,-0.26967
77.32,-0.25313,-0.11115,-0.14198
77.34,-0.13668,-0.12892,-0.007765
77.36,-0.018708,-0.14312,0.12441
77.38,0.093319,-0.15279,0.24611
77.4,0.19244,-0.15681,0.34925
77.42,0.2729,-0.15467,0.42757
77.44,0.33064,-0.14587,0.47651
77.46,0.36357,-0.13122,0.49479
77.48,0.37166,-0.11118,0.48284
77.5,0.3567,-0.087969,0.44467
77.52,0.32204,-0.063501,0.38555
77.54,0.2721,-0.039845,0.31195
77.56,0.21191,-0.018665,0.23058
77.58,0.14671,-0.001269,0.14798
77.6,0.081544,0.011483,0.070061
77.62,0.021022,0.018889,0.0021325
77.64,-0.030898,0.021815,-0.052713
77.66,-0.071021,0.020983,-0.092005
77.68,-0.096995,0.017209,-0.1142
77.7,-0.10736,0.011243,-0.1186
77.72,-0.10157,0.003788,-0.10536
77.74,-0.08003,-0.0045017,-0.075528
77.76,-0.044028,-0.013066,-0.030962
77.78,0.0042787,-0.021093,0.025372
77.8,0.061991,-0.027644,0.089635
77.82,0.12563,-0.031661,0.15729
77.84,0.19133,-0.032014,0.22334
77.86,0.25508,-0.027722,0.28281
77.88,0.31301,-0.017981,0.33099
77.9,0.36153,-0.0027729,0.36431
77.92,0.39768,0.016427,0.38125
77.94,0.41917,0.037856,0.38132
77.96,0.42464,0.059174,0.36547
77.98,0.41367,0.077852,0.33581
78,0.38686,0.091712,0.29515
78.02,0.34588,0.098726,0.24716
78.04,0.29337,0.098435,0.19494
78.06,0.23286,0.091582,0.14127
78.08,0.16854,0.079732,0.088811
78.1,0.10506,0.064753,0.040303
78.12,0.047077,0.04874,-0.0016629
78.14,-0.0010623,0.033456,-0.034518
78.16,-0.035803,0.020404,-0.056207
78.18,-0.054744,0.0099599,-0.064704
78.2,-0.056927,0.0018518,-0.058779
78.22,-0.042971,-0.004314,-0.038657
78.24,-0.015028,-0.0091775,-0.0058504
78.26,0.023461,-0.013149,0.036609
78.28,0.068164,-0.016182,0.084346
78.3,0.11438,-0.017592,0.13198
78.32,0.15761,-0.016697,0.1743
78.34,0.19401,-0.012729,0.20674
78.36,0.22087,-0.0051749,0.22604
78.38,0.23674,0.0059961,0.23074
78.4,0.2415,0.020166,0.22134
78.42,0.23619,0.036053,0.20014
78.44,0.22267,0.051855,0.17082
78.46,0.2033,0.065555,0.13774
78.48,0.1805,0.075663,0.10484
78.5,0.15648,0.081105,0.075377
78.52,0.13301,0.081451,0.051564
78.54,0.11135,0.076971,0.034377
78.56,0.092239,0.068542,0.023697
78.58,0.076051,0.05749,0.01856
78.6,0.062889,0.045477,0.017412
78.62,0.052719,0.033753,0.018965
78.64,0.045431,0.023277,0.022155
78.66,0.040846,0.014579,0.026267
78.68,0.03865,0.0078398,0.03081
78.7,0.038309,0.003038,0.035271
78.72,0.038973,5.1781e-05,0.038921
78.74,0.039418,-0.001392,0.04081
78.76,0.038059,-0.0012419,0.039301
78.78,0.033026,0.00052574,0.0325
78.8,0.022321,0.0040989,0.018222
78.82,0.0040129,0.0096201,-0.0056072
78.84,-0.02355,0.017353,-0.040903
78.86,-0.061543,0.026736,-0.088279
78.88,-0.11053,0.037372,-0.1479
78.9,-0.17036,0.048475,-0.21883
78.92,-0.24018,0.059205,-0.29938
78.94,-0.31847,0.068619,-0.38708
78.96,-0.40311,0.075814,-0.47892
78.98,-0.49153,0.079826,-0.57135
79,-0.58077,0.08043,-0.6612
79.02,-0.66765,0.077751,-0.74541
79.04,-0.74887,0.07209,-0.82096
79.06,-0.82109,0.063991,-0.88508
79.08,-0.88114,0.054097,-0.93524
79.1,-0.92614,0.043102,-0.96924
79.12,-0.95367,0.031462,-0.98513
79.14,-0.96194,0.019384,-0.98132
79.16,-0.94998,0.0067614,-0.95674
79.18,-0.91771,-0.006656,-0.91106
79.2,-0.86604,-0.02112,-0.84492
79.22,-0.7968,-0.0369,-0.7599
79.24,-0.71265,-0.05388,-0.65877
79.26,-0.61693,-0.071704,-0.54523
79.28,-0.51342,-0.089186,-0.42423
79.3,-0.4061,-0.10532,-0.30078
79.32,-0.29894,-0.11887,-0.18007
79.34,-0.19568,-0.1287,-0.066976
79.36,-0.099663,-0.13403,0.034366
79.38,-0.013717,-0.1341,0.12038
79.4,0.05996,-0.12886,0.18882
79.42,0.11988,-0.11894,0.23883
79.44,0.16535,-0.10489,0.27024
79.46,0.19651,-0.087312,0.28383
79.48,0.2144,-0.066826,0.28123
79.5,0.22094,-0.044056,0.265
79.52,0.21885,-0.019579,0.23843
79.54,0.21151,0.0054267,0.20609
79.56,0.20271,0.029802,0.17291
79.58,0.19631,0.051989,0.14432
79.6,0.19588,0.070298,0.12558
79.62,0.2043,0.083036,0.12126
79.64,0.22343,0.088704,0.13472
79.66,0.25389,0.085949,0.16794
79.68,0.29494,0.075084,0.21985
79.7,0.34455,0.057566,0.28698
79.72,0.3996,0.035308,0.3643
79.74,0.45624,0.011006,0.44523
79.76,0.51023,-0.012612,0.52284
79.78,0.55744,-0.032962,0.5904
79.8,0.59418,-0.046839,0.64102
79.82,0.61756,-0.05375,0.67131
79.84,0.6257,-0.053431,0.67913
79.86,0.61782,-0.046613,0.66443
79.88,0.59428,-0.034688,0.62897
79.9,0.55651,-0.019533,0.57605
79.92,0.50686,-0.0031903,0.51006
79.94,0.44843,0.012586,0.43585
79.96,0.38484,0.026243,0.3586
79.98,0.32,0.037138,0.28286
80,0.25782,0.044879,0.21294
80.02,0.20193,0.049561,0.15237
80.04,0.15542,0.05136,0.10406
80.06,0.12054,0.050482,0.070054
80.08,0.098508,0.047182,0.051326
80.1,0.089421,0.041959,0.047463
80.12,0.092194,0.035209,0.056985
80.14,0.10469,0.027447,0.077243
80.16,0.12393,0.019466,0.10446
80.18,0.14639,0.012238,0.13415
80.2,0.16837,0.0072215,0.16115
80.22,0.18636,0.0056299,0.18073
80.24,0.19732,0.008193,0.18913
80.26,0.19893,0.015172,0.18376
80.28,0.18974,0.026127,0.16361
80.3,0.16918,0.039807,0.12938
80.32,0.13756,0.054403,0.083156
80.34,0.095916,0.067123,0.028793
80.36,0.045945,0.075607,-0.029661
80.38,-0.010139,0.077813,-0.087952
80.4,-0.069706,0.072766,-0.14247
80.42,-0.1298,0.060368,-0.19017
80.44,-0.18724,0.041441,-0.22869
80.46,-0.23876,0.017749,-0.25651
80.48,-0.28114,-0.0084899,-0.27265
80.5,-0.31143,-0.034319,-0.27711
80.52,-0.32723,-0.057501,-0.26973
80.54,-0.32688,-0.076368,-0.25051
80.56,-0.30975,-0.08981,-0.21994
80.58,-0.27633,-0.097289,-0.17905
80.6,-0.22835,-0.098671,-0.12968
80.62,-0.16864,-0.093926,-0.074713
80.64,-0.10095,-0.084276,-0.016674
80.66,-0.029654,-0.070416,0.040762
80.68,0.040637,-0.053138,0.093775
80.7,0.10546,-0.033505,0.13896
80.72,0.16084,-0.012654,0.17349
80.74,0.20358,0.0081309,0.19544
80.76,0.23141,0.02718,0.20423
80.78,0.24312,0.043183,0.19994
80.8,0.23847,0.055036,0.18344
80.82,0.21816,0.062013,0.15615
80.84,0.18369,0.063756,0.11993
80.86,0.13724,0.060472,0.076768
80.88,0.081524,0.052657,0.028867
80.9,0.019664,0.041521,-0.021857
80.92,-0.044943,0.028412,-0.073355
80.94,-0.10877,0.014513,-0.12329
80.96,-0.16833,0.00079218,-0.16912
80.98,-0.22034,-0.012058,-0.20828
81,-0.26192,-0.023712,-0.23821
81.02,-0.29081,-0.034007,-0.2568
81.04,-0.30545,-0.043044,-0.2624
81.06,-0.30516,-0.051117,-0.25404
81.08,-0.29011,-0.058386,-0.23173
81.1,-0.26133,-0.064876,-0.19646
81.12,-0.22055,-0.070518,-0.15003
81.14,-0.17002,-0.075105,-0.094914
81.16,-0.11237,-0.078222,-0.034153
81.18,-0.050373,-0.079652,0.029279
81.2,0.013257,-0.079195,0.092452
81.22,0.07598,-0.076839,0.15282
81.24,0.13556,-0.072664,0.20822
81.26,0.19013,-0.06687,0.257
81.28,0.23827,-0.059637,0.29791
81.3,0.27899,-0.051256,0.33025
81.32,0.31177,-0.04185,0.35362
81.34,0.3365,-0.031419,0.36792
81.36,0.3535,-0.019736,0.37324
81.38,0.3634,-0.0066829,0.37008
81.4,0.36703,0.0078988,0.35913
81.42,0.3653,0.02398,0.34132
81.44,0.359,0.041098,0.3179
81.46,0.34867,0.05825,0.29042
81.48,0.33445,0.074369,0.26008
81.5,0.316,0.08822,0.22778
81.52,0.29252,0.098659,0.19386
81.54,0.26282,0.10495,0.15787
81.56,0.22553,0.1066,0.11893
81.58,0.17927,0.10402,0.075243
81.6,0.12295,0.098423,0.024522
81.62,0.055991,0.091002,-0.035011
81.64,-0.021466,0.083102,-0.10457
81.66,-0.10848,0.075857,-0.18434
81.68,-0.20328,0.07004,-0.27332
81.7,-0.30332,0.066101,-0.36942
81.72,-0.40549,0.063828,-0.46931
81.74,-0.50624,0.062693,-0.56893
81.76,-0.60188,0.062132,-0.66401
81.78,-0.68878,0.061737,-0.75052
81.8,-0.76358,0.061256,-0.82483
81.82,-0.82335,0.060709,-0.88406
81.84,-0.86579,0.060303,-0.9261
81.86,-0.88927,0.060289,-0.94956
81.88,-0.89294,0.060801,-0.95374
81.9,-0.87673,0.061718,-0.93845
81.92,-0.84141,0.062707,-0.90412
81.94,-0.78846,0.063159,-0.85162
81.96,-0.72005,0.062447,-0.7825
81.98,-0.63888,0.059724,-0.69861
82,-0.54802,0.054911,-0.60293
82.02,-0.45072,0.048082,-0.4988
82.04,-0.35024,0.039686,-0.38993
82.06,-0.24967,0.030451,-0.28012
82.08,-0.15179,0.021311,-0.1731
82.1,-0.059013,0.013201,-0.072214
82.12,0.026698,0.0070017,0.019696
82.14,0.1038,0.0029296,0.10087
82.16,0.17115,0.00097135,0.17018
82.18,0.22799,0.00074443,0.22725
82.2,0.27394,0.0016433,0.2723
82.22,0.30896,0.0029027,0.30605
82.24,0.33337,0.0037212,0.32965
82.26,0.34791,0.0033787,0.34453
82.28,0.35369,0.0014932,0.35219
82.3,0.35215,-0.0022135,0.35436
82.32,0.34502,-0.007831,0.35285
82.34,0.33415,-0.015272,0.34942
82.36,0.32133,-0.024447,0.34578
82.38,0.30812,-0.035152,0.34327
82.4,0.29566,-0.046939,0.3426
82.42,0.28452,-0.059261,0.34378
82.44,0.27466,-0.071529,0.34619
82.46,0.26543,-0.083019,0.34845
82.48,0.25567,-0.092951,0.34862
82.5,0.24391,-0.10051,0.34442
82.52,0.22856,-0.10473,0.33329
82.54,0.20818,-0.10541,0.31359
82.56,0.18162,-0.10255,0.28417
82.58,0.14825,-0.096461,0.24471
82.6,0.10801,-0.087754,0.19577
82.62,0.061526,-0.077303,0.13883
82.64,0.010029,-0.065981,0.07601
82.66,-0.044643,-0.054757,0.010114
82.68,-0.10015,-0.044287,-0.05586
82.7,-0.15375,-0.034907,-0.11885
82.72,-0.20249,-0.02669,-0.1758
82.74,-0.24331,-0.019508,-0.2238
82.76,-0.2733,-0.013131,-0.26017
82.78,-0.28992,-0.0074205,-0.2825
82.8,-0.29125,-0.0022397,-0.28901
82.82,-0.2762,0.0024163,-0.27862
82.84,-0.24472,0.0064373,-0.25116
82.86,-0.1979,0.0097229,-0.20762
82.88,-0.13798,0.012259,-0.15024
82.9,-0.068232,0.014223,-0.082455
82.92,0.0072831,0.016002,-0.0087187
82.94,0.084038,0.018237,0.065801
82.96,0.15744,0.021546,0.13589
82.98,0.22321,0.026441,0.19677
83,0.27778,0.033092,0.24469
83.02,0.31852,0.041331,0.27718
83.04,0.34391,0.05048,0.29343
83.06,0.3536,0.059456,0.29414
83.08,0.34829,0.066729,0.28156
83.1,0.32961,0.071109,0.2585
83.12,0.2999,0.071562,0.22833
83.14,0.26201,0.067621,0.19439
83.16,0.21909,0.059295,0.1598
83.18,0.17444,0.047419,0.12702
83.2,0.13132,0.033168,0.098151
83.22,0.092868,0.018454,0.074414
83.24,0.06195,0.0049443,0.057005
83.26,0.041023,-0.0060666,0.04709
83.28,0.031993,-0.013752,0.045745
83.3,0.036051,-0.018018,0.054069
83.32,0.053533,-0.019135,0.072669
83.34,0.083813,-0.017996,0.10181
83.36,0.12525,-0.015935,0.14119
83.38,0.17525,-0.014,0.18925
83.4,0.23035,-0.012895,0.24325
83.42,0.28652,-0.012919,0.29944
83.44,0.33937,-0.014009,0.35338
83.46,0.38456,-0.015745,0.4003
83.48,0.41813,-0.017587,0.43572
83.5,0.43684,-0.019025,0.45587
83.52,0.43844,-0.019885,0.45832
83.54,0.42185,-0.02022,0.44207
83.56,0.38727,-0.020301,0.40757
83.58,0.33618,-0.020487,0.35667
83.6,0.27118,-0.021069,0.29225
83.62,0.19583,-0.022044,0.21787
83.64,0.11434,-0.02305,0.13739
83.66,0.031264,-0.023482,0.054746
83.68,-0.048871,-0.0226,-0.026272
83.7,-0.12188,-0.019705,-0.10218
83.72,-0.18423,-0.014386,-0.16985
83.74,-0.23326,-0.0064727,-0.22679
83.76,-0.2673,0.0035706,-0.27087
83.78,-0.28578,0.01468,-0.30046
83.8,-0.2891,0.026009,-0.31511
83.82,-0.27858,0.036515,-0.3151
83.84,-0.25627,0.045558,-0.30183
83.86,-0.22473,0.052703,-0.27743
83.88,-0.18686,0.057803,-0.24466
83.9,-0.1457,0.061307,-0.20701
83.92,-0.10431,0.063705,-0.16801
83.94,-0.065571,0.065457,-0.13103
83.96,-0.032126,0.066842,-0.098967
83.98,-0.0062152,0.067929,-0.074144
84,0.01043,0.068566,-0.058136
84.02,0.016724,0.068289,-0.051565
84.04,0.012346,0.066754,-0.054407
84.06,-0.0021727,0.063616,-0.065789
84.08,-0.025427,0.058624,-0.084051
84.1,-0.055191,0.051666,-0.10686
84.12,-0.088585,0.042798,-0.13138
84.14,-0.12233,0.032164,-0.1545
84.16,-0.15309,0.020018,-0.17311
84.18,-0.17783,0.0068461,-0.18467
84.2,-0.19419,-0.0068958,-0.18729
84.22,-0.20078,-0.020668,-0.18011
84.24,-0.19735,-0.033863,-0.16349
84.26,-0.18483,-0.045781,-0.13905
84.28,-0.16523,-0.055722,-0.10951
84.3,-0.14139,-0.062762,-0.078625
84.32,-0.11664,-0.066732,-0.04991
84.34,-0.094438,-0.067412,-0.027027
84.36,-0.077935,-0.064918,-0.013018
84.38,-0.069671,-0.059672,-0.009999
84.4,-0.071299,-0.052295,-0.019004
84.42,-0.083425,-0.043646,-0.039779
84.44,-0.10556,-0.034786,-0.070773
84.46,-0.13616,-0.026629,-0.10954
84.48,-0.1728,-0.019865,-0.15294
84.5,-0.21234,-0.015003,-0.19734
84.52,-0.25125,-0.012283,-0.23897
84.54,-0.28586,-0.011729,-0.27413
84.56,-0.31274,-0.013356,-0.29939
84.58,-0.32893,-0.016697,-0.31224
84.6,-0.33226,-0.021297,-0.31096
84.62,-0.32146,-0.026633,-0.29483
84.64,-0.29636,-0.032147,-0.26421
84.66,-0.25778,-0.037137,-0.22065
84.68,-0.20751,-0.040872,-0.16664
84.7,-0.14806,-0.04212,-0.10594
84.72,-0.082445,-0.040122,-0.042324
84.74,-0.013877,-0.034157,0.020281
84.76,0.054478,-0.023593,0.078071
84.78,0.11973,-0.008286,0.12801
84.8,0.1794,0.011514,0.16789
84.82,0.23154,0.034893,0.19664
84.84,0.27468,0.060478,0.2142
84.86,0.30787,0.08593,0.22194
84.88,0.33058,0.10915,0.22143
84.9,0.34266,0.12815,0.21451
84.92,0.34434,0.14125,0.20309
84.94,0.33617,0.14743,0.18874
84.96,0.31907,0.1461,0.17297
84.98,0.29429,0.1375,0.15679
85,0.26338,0.1234,0.13998
85.02,0.22811,0.10527,0.12284
85.04,0.1904,0.084872,0.10552
85.06,0.15207,0.063718,0.088354
85.08,0.11478,0.043063,0.07172
85.1,0.0798,0.023996,0.055804
85.12,0.047916,0.0071226,0.040794
85.14,0.019394,-0.0073136,0.026708
85.16,-0.0060085,-0.019192,0.013184
85.18,-0.028941,-0.028407,-0.00053335
85.2,-0.050302,-0.034887,-0.015415
85.22,-0.071052,-0.038636,-0.032415
85.24,-0.092016,-0.039465,-0.052551
85.26,-0.11372,-0.037839,-0.07588
85.28,-0.13626,-0.034289,-0.10197
85.3,-0.15923,-0.029509,-0.12973
85.32,-0.18177,-0.024303,-0.15747
85.34,-0.20256,-0.019416,-0.18314
85.36,-0.22,-0.015527,-0.20447
85.38,-0.23236,-0.013116,-0.21924
85.4,-0.23794,-0.012046,-0.2259
85.42,-0.23533,-0.011915,-0.22341
85.44,-0.22353,-0.012141,-0.21138
85.46,-0.20214,-0.012045,-0.1901
85.48,-0.1715,-0.011022,-0.16048
85.5,-0.13264,-0.0086433,-0.12399
85.52,-0.087321,-0.0046564,-0.082665
85.54,-0.037897,0.00053675,-0.038433
85.56,0.012891,0.0064694,0.0064217
85.58,0.062129,0.012527,0.049601
85.6,0.10699,0.018064,0.088928
85.62,0.14499,0.022523,0.12247
85.64,0.17417,0.025243,0.14892
85.66,0.19324,0.025796,0.16744
85.68,0.20164,0.024112,0.17753
85.7,0.19953,0.020175,0.17935
85.72,0.18766,0.014088,0.17357
85.74,0.16728,0.0060647,0.16121
85.76,0.13997,-0.003524,0.14349
85.78,0.10752,-0.014176,0.12169
85.8,0.071766,-0.025152,0.096917
85.82,0.034556,-0.035628,0.070184
85.84,-0.0023564,-0.044896,0.04254
85.86,-0.037326,-0.052223,0.014897
85.88,-0.068853,-0.05715,-0.011704
85.9,-0.095615,-0.059289,-0.036325
85.92,-0.1165,-0.058564,-0.057936
85.94,-0.13067,-0.055286,-0.075379
85.96,-0.13758,-0.050173,-0.087411
85.98,-0.1371,-0.043819,-0.093286
86,-0.12949,-0.036861,-0.092624
86.02,-0.11542,-0.029829,-0.085589
86.04,-0.096014,-0.023149,-0.072865
86.06,-0.072761,-0.016992,-0.055769
86.08,-0.04744,-0.011393,-0.036047
86.1,-0.022022,-0.0061426,-0.015879
86.12,0.0014734,-0.001107,0.0025803
86.14,0.021132,0.003845,0.017287
86.16,0.03531,0.0087816,0.026528
86.18,0.042787,0.013635,0.029152
86.2,0.04291,0.018267,0.024642
86.22,0.035681,0.02251,0.013171
86.24,0.021803,0.026211,-0.0044079
86.26,0.0026499,0.029297,-0.026647
86.28,-0.019839,0.031684,-0.051522
86.3,-0.04333,0.033401,-0.076731
86.32,-0.065324,0.034415,-0.099739
86.34,-0.083411,0.034579,-0.11799
86.36,-0.095525,0.033828,-0.12935
86.38,-0.10015,0.031849,-0.132
86.4,-0.096487,0.028427,-0.12491
86.42,-0.084484,0.023254,-0.10774
86.44,-0.064842,0.01622,-0.081062
86.46,-0.038883,0.0073075,-0.04619
86.48,-0.0083845,-0.0030219,-0.0053626
86.5,0.024629,-0.013994,0.038622
86.52,0.058098,-0.024742,0.08284
86.54,0.090121,-0.034344,0.12446
86.56,0.11911,-0.041811,0.16092
86.58,0.14387,-0.046504,0.19038
86.6,0.16371,-0.047778,0.21148
86.62,0.17837,-0.045605,0.22398
86.64,0.18808,-0.040409,0.22849
86.66,0.19343,-0.032656,0.22609
86.68,0.19533,-0.023036,0.21837
86.7,0.1949,-0.012193,0.20709
86.72,0.19331,-0.00089004,0.1942
86.74,0.19173,0.010169,0.18156
86.76,0.1911,0.020248,0.17085
86.78,0.19205,0.028875,0.16318
86.8,0.19482,0.035594,0.15922
86.82,0.19912,0.040024,0.1591
86.84,0.20419,0.042035,0.16216
86.86,0.20883,0.041712,0.16712
86.88,0.21149,0.039125,0.17237
86.9,0.21049,0.035146,0.17534
86.92,0.20414,0.030535,0.17361
86.94,0.19104,0.026109,0.16493
86.96,0.17019,0.022575,0.14762
86.98,0.14119,0.020487,0.12071
87,0.10433,0.020061,0.084272
87.02,0.06061,0.021255,0.039355
87.04,0.011708,0.023382,-0.011674
87.06,-0.040111,0.025743,-0.065855
87.08,-0.092162,0.027621,-0.11978
87.1,-0.14153,0.028382,-0.16991
87.12,-0.1853,0.027654,-0.21295
87.14,-0.22078,0.025269,-0.24605
87.16,-0.24573,0.021454,-0.26718
87.18,-0.25856,0.016818,-0.27538
87.2,-0.25846,0.011936,-0.2704
87.22,-0.24552,0.0073255,-0.25284
87.24,-0.22067,0.0034714,-0.22414
87.26,-0.18569,0.00057125,-0.18626
87.28,-0.143,-0.0010688,-0.14193
87.3,-0.095494,-0.0016162,-0.093878
87.32,-0.046284,-0.0011788,-0.045105
87.34,0.0015617,9.0637e-05,0.0014711
87.36,0.045246,0.0020358,0.04321
87.38,0.082444,0.0044958,0.077948
87.4,0.11145,0.0072703,0.10418
87.42,0.13123,0.010066,0.12116
87.44,0.14146,0.012512,0.12895
87.46,0.14246,0.014207,0.12826
87.48,0.13513,0.01479,0.12034
87.5,0.12081,0.013973,0.10683
87.52,0.10117,0.011649,0.089525
87.54,0.078124,0.007924,0.0702
87.56,0.053631,0.0030846,0.050547
87.58,0.029632,-0.0020761,0.031708
87.6,0.0079042,-0.0068715,0.014776
87.62,-0.010044,-0.010576,0.0005324
87.64,-0.023083,-0.012632,-0.010451
87.66,-0.03055,-0.012687,-0.017863
87.68,-0.032308,-0.01067,-0.021637
87.7,-0.028769,-0.0066468,-0.022122
87.72,-0.020875,-0.0013431,-0.019531
87.74,-0.010021,0.0047249,-0.014746
87.76,0.0020543,0.011027,-0.0089726
87.78,0.013433,0.017151,-0.0037178
87.8,0.022192,0.022807,-0.00061465
87.82,0.026586,0.027884,-0.0012974
87.84,0.025226,0.032323,-0.0070968
87.86,0.017216,0.036214,-0.018998
87.88,0.0022562,0.039554,-0.037298
87.9,-0.019317,0.042274,-0.061591
87.92,-0.046544,0.044203,-0.090747
87.94,-0.077922,0.045092,-0.12301
87.96,-0.11153,0.044581,-0.15611
87.98,-0.14521,0.042467,-0.18767
88,-0.17674,0.038716,-0.21545
88.02,-0.20407,0.033336,-0.23741
88.04,-0.2255,0.026501,-0.25201
88.06,-0.23983,0.018473,-0.2583
88.08,-0.24643,0.0095935,-0.25602
88.1,-0.24532,0.0001574,-0.24547
88.12,-0.23709,-0.0093617,-0.22773
88.14,-0.22283,-0.018664,-0.20416
88.16,-0.20397,-0.02739,-0.17657
88.18,-0.1821,-0.035274,-0.14683
88.2,-0.15884,-0.042006,-0.11684
88.22,-0.13568,-0.047177,-0.088504
88.24,-0.11386,-0.050412,-0.063447
88.26,-0.094339,-0.051658,-0.042681
88.28,-0.077786,-0.050885,-0.0269
88.3,-0.064584,-0.04817,-0.016414
88.32,-0.054886,-0.043767,-0.011119
88.34,-0.048648,-0.038063,-0.010585
88.36,-0.045672,-0.031508,-0.014164
88.38,-0.045623,-0.024648,-0.020975
88.4,-0.048039,-0.017922,-0.030117
88.42,-0.052337,-0.01175,-0.040587
88.44,-0.057821,-0.0063977,-0.051423
88.46,-0.063709,-0.0020405,-0.061668
88.48,-0.069177,0.001199,-0.070376
88.5,-0.073425,0.0031716,-0.076597
88.52,-0.075753,0.0037759,-0.079529
88.54,-0.075638,0.0030966,-0.078734
88.56,-0.072798,0.0012082,-0.074006
88.58,-0.067232,-0.0016756,-0.065557
88.6,-0.059222,-0.0052401,-0.053982
88.62,-0.049299,-0.009062,-0.040237
88.64,-0.038178,-0.012551,-0.025627
88.66,-0.026666,-0.015056,-0.01161
88.68,-0.015561,-0.016135,0.00057362
88.7,-0.0055476,-0.015489,0.0099416
88.72,0.0028932,-0.013009,0.015902
88.74,0.0095535,-0.0088331,0.018387
88.76,0.014541,-0.0032842,0.017825
88.78,0.018289,0.0031746,0.015114
88.8,0.021537,0.0099574,0.011579
88.82,0.025277,0.016559,0.0087173
88.84,0.030666,0.022622,0.008044
88.86,0.038921,0.027868,0.011053
88.88,0.051183,0.032128,0.019055
88.9,0.068382,0.035308,0.033074
88.92,0.091099,0.037174,0.053926
88.94,0.11945,0.037767,0.081687
88.96,0.15302,0.037059,0.11596
88.98,0.19079,0.035064,0.15573
89,0.23122,0.031918,0.1993
89.02,0.27229,0.027927,0.24436
89.04,0.31167,0.023498,0.28817
89.06,0.34691,0.019272,0.32764
89.08,0.37565,0.015784,0.35986
89.1,0.39581,0.013458,0.38235
89.12,0.40584,0.012472,0.39337
89.14,0.40485,0.012747,0.39211
89.16,0.39271,0.013867,0.37884
89.18,0.37007,0.015219,0.35485
89.2,0.33834,0.015825,0.32252
89.22,0.29959,0.015014,0.28458
89.24,0.25632,0.012263,0.24406
89.26,0.21129,0.0073568,0.20393
89.28,0.16722,0.00040651,0.16681
89.3,0.12658,-0.0081126,0.1347
89.32,0.091338,-0.017486,0.10882
89.34,0.062743,-0.026783,0.089527
89.36,0.041241,-0.034993,0.076234
89.38,0.026417,-0.041453,0.067869
89.4,0.017048,-0.045556,0.062604
89.42,0.011249,-0.046883,0.058132
89.44,0.0066829,-0.045222,0.051905
89.46,0.00083295,-0.040281,0.041114
89.48,-0.0087121,-0.032372,0.02366
89.5,-0.023978,-0.022001,-0.0019766
89.52,-0.04637,-0.0097487,-0.036622
89.54,-0.076509,0.0035979,-0.080107
89.56,-0.11415,0.017057,-0.1312
89.58,-0.15818,0.029469,-0.18765
89.6,-0.20675,0.039371,-0.24612
89.62,-0.25739,0.045935,-0.30332
89.64,-0.30727,0.048575,-0.35585
89.66,-0.35343,0.047099,-0.40052
89.68,-0.39297,0.041831,-0.4348
89.7,-0.42335,0.03351,-0.45686
89.72,-0.44248,0.023262,-0.46575
89.74,-0.44894,0.012413,-0.46135
89.76,-0.44196,0.0023301,-0.44429
89.78,-0.42151,-0.0060739,-0.41544
89.8,-0.38828,-0.012244,-0.37604
89.82,-0.34357,-0.016023,-0.32755
89.84,-0.28923,-0.017619,-0.27161
89.86,-0.22753,-0.017495,-0.21003
89.88,-0.16101,-0.016251,-0.14476
89.9,-0.092352,-0.014609,-0.077743
89.92,-0.024218,-0.013018,-0.0112
89.94,0.040884,-0.011749,0.052634
89.96,0.10073,-0.010921,0.11165
89.98,0.15349,-0.01048,0.16397
90,0.19779,-0.010332,0.20812
90.02,0.23278,-0.010248,0.24303
90.04,0.25815,-0.0099924,0.26814
90.06,0.27408,-0.0093919,0.28347
90.08,0.2812,-0.0083009,0.2895
90.1,0.28051,-0.0066035,0.28712
90.12,0.27325,-0.0042369,0.27749
90.14,0.26076,-0.0012038,0.26196
90.16,0.24438,0.002308,0.24207
90.18,0.22533,0.0059333,0.2194
90.2,0.20461,0.009336,0.19527
90.22,0.18294,0.012151,0.17079
90.24,0.16079,0.014037,0.14675
90.26,0.13835,0.014809,0.12354
90.28,0.11565,0.014273,0.10138
90.3,0.0926,0.012788,0.079812
90.32,0.069098,0.010732,0.058366
90.34,0.045135,0.0086194,0.036516
90.36,0.020854,0.0069671,0.013887
90.38,-0.0033969,0.0061825,-0.0095794
90.4,-0.027052,0.0065401,-0.033592
90.42,-0.049343,0.0083013,-0.057645
90.44,-0.069352,0.011148,-0.0805
90.46,-0.086077,0.014802,-0.10088
90.48,-0.098522,0.018866,-0.11739
90.5,-0.1058,0.022917,-0.12871
90.52,-0.10721,0.026573,-0.13378
90.54,-0.10236,0.029429,-0.13179
90.56,-0.091205,0.031104,-0.12231
90.58,-0.074121,0.031478,-0.1056
90.6,-0.051917,0.030436,-0.082353
90.62,-0.025822,0.027997,-0.05382
90.64,0.0025676,0.024322,-0.021754
90.66,0.031382,0.019689,0.011693
90.68,0.058603,0.014567,0.044036
90.7,0.082209,0.0095873,0.072622
90.72,0.10034,0.0054682,0.094873
90.74,0.11145,0.002796,0.10866
90.76,0.11444,0.0020265,0.11242
90.78,0.10875,0.0033976,0.10536
90.8,0.094415,0.0068345,0.08758
90.82,0.072063,0.012049,0.060013
90.84,0.042887,0.018239,0.024648
90.86,0.0085495,0.024492,-0.015942
90.88,-0.028925,0.029975,-0.0589
90.9,-0.067284,0.033957,-0.10124
90.92,-0.1042,0.035881,-0.14008
90.94,-0.1374,0.035528,-0.17293
90.96,-0.16485,0.032772,-0.19762
90.98,-0.18486,0.02811,-0.21297
91,-0.19623,0.022106,-0.21834
91.02,-0.19836,0.015353,-0.21371
91.04,-0.19131,0.0084497,-0.19976
91.06,-0.17583,0.0019427,-0.17777
91.08,-0.15335,-0.0037313,-0.14962
91.1,-0.12588,-0.0080255,-0.11785
91.12,-0.095862,-0.010838,-0.085024
91.14,-0.06598,-0.012032,-0.053948
91.16,-0.03891,-0.011609,-0.027301
91.18,-0.017075,-0.0096906,-0.0073848
91.2,-0.0024103,-0.0065392,0.0041289
91.22,0.0038314,-0.0024604,0.0062917
91.24,0.0012005,0.0018614,-0.00066093
91.26,-0.0099079,0.0058239,-0.015732
91.28,-0.028303,0.008877,-0.03718
91.3,-0.052131,0.010517,-0.062648
91.32,-0.07907,0.010373,-0.089443
91.34,-0.10657,0.0082432,-0.11481
91.36,-0.13209,0.0040985,-0.13619
91.38,-0.15337,-0.0018382,-0.15153
91.4,-0.16857,-0.0090548,-0.15951
91.42,-0.17644,-0.017056,-0.15939
91.44,-0.17642,-0.02531,-0.15111
91.46,-0.16856,-0.033294,-0.13527
91.48,-0.15355,-0.040519,-0.11303
91.5,-0.13255,-0.046497,-0.086055
91.52,-0.10707,-0.050877,-0.056192
91.54,-0.078783,-0.053512,-0.025272
91.56,-0.04938,-0.054293,0.0049132
91.58,-0.020399,-0.053223,0.032824
91.6,0.0068979,-0.050425,0.057323
91.62,0.031608,-0.046098,0.077706
91.64,0.05324,-0.040482,0.093722
91.66,0.071702,-0.034026,0.10573
91.68,0.087265,-0.027136,0.1144
91.7,0.10047,-0.020116,0.12059
91.72,0.11202,-0.013237,0.12526
91.74,0.12267,-0.0066531,0.12932
91.76,0.13307,-0.00048607,0.13355
91.78,0.14368,0.005147,0.13853
91.8,0.15468,0.010279,0.1444
91.82,0.1659,0.014787,0.15111
91.84,0.17685,0.018567,0.15828
91.86,0.1867,0.021473,0.16523
91.88,0.1944,0.023344,0.17106
91.9,0.19876,0.024022,0.17473
91.92,0.19858,0.023339,0.17524
91.94,0.19282,0.021453,0.17137
91.96,0.18072,0.018544,0.16218
91.98,0.16192,0.014835,0.14708
92,0.13655,0.010619,0.12593
92.02,0.10526,0.0062098,0.099051
92.04,0.069246,0.0018997,0.067347
92.06,0.030136,-0.001977,0.032113
92.08,-0.010094,-0.0052514,-0.0048425
92.1,-0.04928,-0.0077249,-0.041555
92.12,-0.08524,-0.0092378,-0.076002
92.14,-0.11595,-0.009597,-0.10635
92.16,-0.1397,-0.0087203,-0.13098
92.18,-0.15524,-0.0064572,-0.14878
92.2,-0.16183,-0.0028536,-0.15897
92.22,-0.15929,0.0018415,-0.16113
92.24,-0.14802,0.0072952,-0.15531
92.26,-0.12889,0.013084,-0.14197
92.28,-0.10321,0.018758,-0.12197
92.3,-0.072587,0.023852,-0.096439
92.32,-0.038836,0.027868,-0.066704
92.34,-0.0038587,0.0306,-0.034459
92.36,0.030461,0.032046,-0.0015849
92.38,0.062356,0.032326,0.03003
92.4,0.090267,0.031645,0.058622
92.42,0.11292,0.03027,0.082647
92.44,0.12938,0.028429,0.10095
92.46,0.13915,0.026379,0.11277
92.48,0.14212,0.024228,0.11789
92.5,0.13866,0.022065,0.11659
92.52,0.12954,0.019896,0.10964
92.54,0.11587,0.017747,0.098127
92.56,0.099058,0.015629,0.083429
92.58,0.080617,0.013572,0.067046
92.6,0.062086,0.011597,0.050489
92.62,0.044862,0.0096964,0.035165
92.64,0.030082,0.0077827,0.022299
92.66,0.018526,0.0057615,0.012764
92.68,0.01056,0.0035051,0.0070548
92.7,0.0061279,0.0008942,0.0052337
92.72,0.0047954,-0.0020859,0.0068813
92.74,0.0058323,-0.0053956,0.011228
92.76,0.0083284,-0.0087782,0.017107
92.78,0.011322,-0.011923,0.023245
92.8,0.013928,-0.014452,0.02838
92.82,0.015443,-0.016013,0.031456
92.84,0.015418,-0.016346,0.031764
92.86,0.013701,-0.015275,0.028976
92.88,0.010421,-0.012885,0.023306
92.9,0.0059543,-0.0094794,0.015434
92.92,0.00084391,-0.0054397,0.0062836
92.94,-0.0042852,-0.0011834,-0.0031018
92.96,-0.0088219,0.0028778,-0.0117
92.98,-0.012256,0.0063796,-0.018635
93,-0.014246,0.0090511,-0.023298
93.02,-0.014669,0.010625,-0.025294
93.04,-0.013633,0.011226,-0.024858
93.06,-0.011466,0.010885,-0.022351
93.08,-0.0086834,0.0097251,-0.018409
93.1,-0.0059204,0.0079332,-0.013854
93.12,-0.0038619,0.0059001,-0.009762
93.14,-0.0031565,0.003929,-0.0070855
93.16,-0.0043335,0.0024319,-0.0067654
93.18,-0.0077289,0.0017177,-0.0094466
93.2,-0.013429,0.0019984,-0.015427
93.22,-0.021236,0.0033667,-0.024603
93.24,-0.030672,0.0057198,-0.036391
93.26,-0.040998,0.0087571,-0.049755
93.28,-0.051285,0.012005,-0.06329
93.3,-0.060492,0.014834,-0.075326
93.32,-0.06757,0.016758,-0.084327
93.34,-0.07157,0.017363,-0.088933
93.36,-0.071746,0.016408,-0.088154
93.38,-0.067638,0.013867,-0.081505
93.4,-0.059127,0.0098634,-0.068991
93.42,-0.046458,0.0047505,-0.051209
93.44,-0.030227,-0.00092982,-0.029297
93.46,-0.011331,-0.0067279,-0.0046031
93.48,0.0091058,-0.012223,0.021329
93.5,0.029829,-0.017097,0.046926
93.52,0.049557,-0.021075,0.070632
93.54,0.06709,-0.023906,0.090996
93.56,0.081398,-0.025426,0.10682
93.58,0.091703,-0.025621,0.11732
93.6,0.097525,-0.024496,0.12202
93.62,0.098716,-0.022098,0.12081
93.64,0.095451,-0.018565,0.11402
93.66,0.088205,-0.014148,0.10235
93.68,0.077704,-0.0091701,0.086874
93.7,0.06485,-0.0040862,0.068936
93.72,0.050651,0.00071183,0.049939
93.74,0.036135,0.0049263,0.031208
93.76,0.022271,0.0083736,0.013897
93.78,0.0099048,0.01101,-0.0011051
93.8,-0.00029165,0.012912,-0.013204
93.82,-0.0078545,0.014253,-0.022107
93.84,-0.01254,0.015291,-0.027831
93.86,-0.014321,0.016254,-0.030574
93.88,-0.01337,0.017249,-0.030619
93.9,-0.010037,0.018294,-0.02833
93.92,-0.0048138,0.019343,-0.024157
93.94,0.0016911,0.020315,-0.018624
93.96,0.0087918,0.021058,-0.012266
93.98,0.015759,0.021516,-0.0057563
94,0.021864,0.021637,0.0002268
94.02,0.026422,0.021423,0.0049981
94.04,0.028846,0.020923,0.0079231
94.06,0.028706,0.020175,0.0085305
94.08,0.025769,0.019214,0.0065552
94.1,0.020045,0.018028,0.0020162
94.12,0.011797,0.016633,-0.0048357
94.14,0.0015297,0.015032,-0.013502
94.16,-0.010059,0.013246,-0.023305
94.18,-0.022158,0.011332,-0.03349
94.2,-0.033945,0.0093854,-0.043331
94.22,-0.044704,0.0075113,-0.052215
94.24,-0.05393,0.0058496,-0.059779
94.26,-0.061419,0.0044716,-0.065891
94.28,-0.067316,0.0034142,-0.07073
94.3,-0.072106,0.0026718,-0.074778
94.32,-0.076567,0.0021945,-0.078762
94.34,-0.08166,0.0019132,-0.083573
94.36,-0.088394,0.0017568,-0.09015
94.38,-0.097671,0.001647,-0.099318
94.4,-0.11014,0.0015446,-0.11169
94.42,-0.12607,0.0014127,-0.12748
94.44,-0.14527,0.0012352,-0.1465
94.46,-0.16707,0.00097488,-0.16804
94.48,-0.19035,0.00061394,-0.19096
94.5,-0.21365,8.1135e-05,-0.21373
94.52,-0.23526,-0.00065349,-0.23461
94.54,-0.25344,-0.0016368,-0.2518
94.56,-0.26653,-0.0029095,-0.26362
94.58,-0.27315,-0.0044877,-0.26867
94.6,-0.27232,-0.0063767,-0.26595
94.62,-0.26353,-0.0085804,-0.25494
94.64,-0.24678,-0.011123,-0.23566
94.66,-0.22262,-0.013929,-0.20869
94.68,-0.19204,-0.016939,-0.1751
94.7,-0.15641,-0.020029,-0.13638
94.72,-0.11735,-0.023043,-0.094303
94.74,-0.076607,-0.02574,-0.050867
94.76,-0.035959,-0.027854,-0.0081048
94.78,0.0029479,-0.029011,0.031959
94.8,0.038666,-0.029067,0.067733
94.82,0.070031,-0.027897,0.097928
94.84,0.09621,-0.025506,0.12172
94.86,0.11673,-0.022019,0.13875
94.88,0.13147,-0.017699,0.14917
94.9,0.14067,-0.012861,0.15353
94.92,0.14486,-0.0079118,0.15277
94.94,0.14482,-0.0032701,0.14809
94.96,0.14152,0.00080217,0.14072
94.98,0.13605,0.0041183,0.13193
95,0.12949,0.0065459,0.12294
95.02,0.12285,0.0080594,0.11479
95.04,0.11697,0.0086213,0.10835
95.06,0.11248,0.0083425,0.10414
95.08,0.10968,0.0073766,0.1023
95.1,0.10857,0.0058904,0.10268
95.12,0.10887,0.0040996,0.10477
95.14,0.11002,0.0022476,0.10777
95.16,0.11131,0.0005874,0.11072
95.18,0.11194,-0.00056684,0.11251
95.2,0.11117,-0.0010415,0.11221
95.22,0.10839,-0.00076832,0.10916
95.24,0.10325,0.00021322,0.10304
95.26,0.095669,0.0017338,0.093935
95.28,0.085883,0.0035363,0.082347
95.3,0.074409,0.005315,0.069094
95.32,0.06198,0.0067103,0.05527
95.34,0.04945,0.0075301,0.041919
95.36,0.037686,0.0076916,0.029994
95.38,0.027461,0.0072367,0.020225
95.4,0.019361,0.0063369,0.013024
95.42,0.013717,0.0052295,0.0084876
95.44,0.010579,0.0042059,0.0063735
95.46,0.0097265,0.0036074,0.0061192
95.48,0.01071,0.0036356,0.0070744
95.5,0.012927,0.0044421,0.0084848
95.52,0.015709,0.0060789,0.0096304
95.54,0.018416,0.0085301,0.0098858
95.56,0.020516,0.01169,0.0088255
95.58,0.021654,0.015392,0.0062621
95.6,0.02169,0.019348,0.0023419
95.62,0.020707,0.023189,-0.0024819
95.64,0.019,0.02656,-0.0075603
95.66,0.017033,0.029087,-0.012055
95.68,0.015385,0.030432,-0.015047
95.7,0.014687,0.030415,-0.015728
95.72,0.015552,0.02882,-0.013268
95.74,0.018511,0.02575,-0.0072391
95.76,0.023957,0.021496,0.0024608
95.78,0.032099,0.016406,0.015693
95.8,0.042926,0.010881,0.032045
95.82,0.056188,0.005342,0.050846
95.84,0.071391,0.00018608,0.071205
95.86,0.08781,-0.0042453,0.092055
95.88,0.10452,-0.0076648,0.11219
95.9,0.12046,-0.01007,0.13053
95.92,0.13447,-0.011414,0.14588
95.94,0.14543,-0.011761,0.15719
95.96,0.15231,-0.011227,0.16354
95.98,0.15431,-0.0099658,0.16427
96,0.15089,-0.0081282,0.15902
96.02,0.14193,-0.0059979,0.14793
96.04,0.12768,-0.003768,0.13145
96.06,0.1088,-0.0016286,0.11043
96.08,0.086309,0.00028164,0.086028
96.1,0.061504,0.0018845,0.05962
96.12,0.035831,0.0031631,0.032668
96.14,0.010755,0.0041428,0.0066123
96.16,-0.012381,0.0049276,-0.017309
96.18,-0.032481,0.0055785,-0.03806
96.2,-0.04879,0.00613,-0.05492
96.22,-0.060942,0.0065627,-0.067504
96.24,-0.06897,0.0068054,-0.075775
96.26,-0.073258,0.0067469,-0.080005
96.28,-0.074464,0.0062626,-0.080727
96.3,-0.073409,0.0053311,-0.078741
96.32,-0.070965,0.0040061,-0.074971
96.34,-0.067941,0.0024157,-0.070357
96.36,-0.065001,0.00076132,-0.065762
96.38,-0.062601,-0.00070347,-0.061897
96.4,-0.060969,-0.0016722,-0.059297
96.42,-0.06012,-0.0019133,-0.058206
96.44,-0.05989,-0.0013281,-0.058562
96.46,-0.060001,9.7905e-05,-0.060099
96.48,-0.060125,0.002307,-0.062432
96.5,-0.059953,0.0051394,-0.065092
96.52,-0.059245,0.008368,-0.067613
96.54,-0.057881,0.011749,-0.06963
96.56,-0.055875,0.014872,-0.070747
96.58,-0.053385,0.017497,-0.070883
96.6,-0.050702,0.019332,-0.070034
96.62,-0.048223,0.020132,-0.068355
96.64,-0.046412,0.019716,-0.066128
96.66,-0.045759,0.018023,-0.063781
96.68,-0.046722,0.014975,-0.061697
96.7,-0.049677,0.010906,-0.060583
96.72,-0.05486,0.006148,-0.061008
96.74,-0.062321,0.0010858,-0.063407
96.76,-0.071892,-0.0038576,-0.068034
96.78,-0.083167,-0.0083125,-0.074855
96.8,-0.095511,-0.011923,-0.083589
96.82,-0.10809,-0.014412,-0.093681
96.84,-0.11994,-0.015849,-0.10409
96.86,-0.13002,-0.016303,-0.11372
96.88,-0.13733,-0.015941,-0.12139
96.9,-0.141,-0.014966,-0.12603
96.92,-0.14035,-0.013608,-0.12674
96.94,-0.13501,-0.012075,-0.12293
96.96,-0.12492,-0.010578,-0.11434
96.98,-0.11037,-0.0092493,-0.10112
97,-0.091983,-0.0081704,-0.083813
97.02,-0.070646,-0.0073734,-0.063273
97.04,-0.047475,-0.0068363,-0.040639
97.06,-0.023714,-0.0064676,-0.017246
97.08,-0.00064547,-0.0061278,0.0054823
97.1,0.020501,-0.0056541,0.026155
97.12,0.038642,-0.0048734,0.043515
97.14,0.052917,-0.0036744,0.056591
97.16,0.062754,-0.0020078,0.064762
97.18,0.067913,6.7655e-05,0.067845
97.2,0.068505,0.0023903,0.066115
97.22,0.064983,0.0047257,0.060257
97.24,0.058103,0.0067715,0.051331
97.26,0.048855,0.0082711,0.040584
97.28,0.038373,0.0090251,0.029348
97.3,0.02782,0.0089196,0.018901
97.32,0.018277,0.0079754,0.010301
97.34,0.010627,0.0062931,0.0043339
97.36,0.0054716,0.0040454,0.0014262
97.38,0.0030701,0.0015356,0.0015345
97.4,0.0033225,-0.00096344,0.0042859
97.42,0.0057949,-0.0031907,0.0089857
97.44,0.0097841,-0.0049197,0.014704
97.46,0.014414,-0.0059607,0.020374
97.48,0.018751,-0.0061785,0.024929
97.5,0.021926,-0.0054385,0.027364
97.52,0.023245,-0.0038595,0.027104
97.54,0.022277,-0.0015804,0.023857
97.56,0.018909,0.0011926,0.017716
97.58,0.013366,0.0041712,0.0091946
97.6,0.0061877,0.0070284,-0.00084073
97.62,-0.0018295,0.0094256,-0.011255
97.64,-0.0097205,0.011015,-0.020736
97.66,-0.01646,0.011692,-0.028153
97.68,-0.021081,0.011412,-0.032493
97.7,-0.022789,0.010243,-0.033031
97.72,-0.021058,0.0083361,-0.029394
97.74,-0.015707,0.0059075,-0.021615
97.76,-0.0069325,0.0032111,-0.010144
97.78,0.0047017,0.00047871,0.004223
97.8,0.018309,-0.0020991,0.020408
97.82,0.032773,-0.0043965,0.037169
97.84,0.046859,-0.0063338,0.053192
97.86,0.059352,-0.0078427,0.067195
97.88,0.069186,-0.0088818,0.078068
97.9,0.075557,-0.0093968,0.084954
97.92,0.078009,-0.0094,0.087409
97.94,0.076471,-0.0089457,0.085417
97.96,0.071258,-0.0080985,0.079356
97.98,0.063016,-0.0069428,0.069959
98,0.052649,-0.0055787,0.058227
98.02,0.0412,-0.0041,0.0453
98.04,0.029743,-0.0025864,0.032329
98.06,0.019266,-0.0010733,0.02034
98.08,0.010581,0.0004743,0.010107
98.1,0.0042477,0.002091,0.0021567
98.12,0.00053925,0.0038407,-0.0033014
98.14,-0.00056642,0.0057444,-0.0063109
98.16,0.00063482,0.0077947,-0.0071599
98.18,0.0036199,0.0099211,-0.0063011
98.2,0.007704,0.011996,-0.0042921
98.22,0.012117,0.013889,-0.001772
98.24,0.016088,0.01547,0.00061749
98.26,0.018921,0.016632,0.0022886
98.28,0.020071,0.017327,0.0027439
98.3,0.019199,0.017511,0.0016873
98.32,0.016203,0.017207,-0.0010037
98.34,0.011236,0.016493,-0.0052569
98.36,0.0046823,0.01544,-0.010758
98.38,-0.0028794,0.014091,-0.01697
98.4,-0.010741,0.012488,-0.023229
98.42,-0.018143,0.010675,-0.028818
98.44,-0.024358,0.0086841,-0.033042
98.46,-0.028774,0.006556,-0.03533
98.48,-0.030956,0.0043442,-0.0353
98.5,-0.030693,0.0020927,-0.032785
98.52,-0.028017,-0.0001442,-0.027873
98.54,-0.02319,-0.0023354,-0.020855
98.56,-0.01667,-0.0044289,-0.012241
98.58,-0.0090461,-0.006381,-0.0026651
98.6,-0.00097481,-0.0081518,0.007177
98.62,0.0069016,-0.009694,0.016596
98.64,0.014024,-0.010981,0.025005
98.66,0.019974,-0.011975,0.031949
98.68,0.024514,-0.012648,0.037161
98.7,0.027597,-0.013016,0.040613
98.72,0.029361,-0.01308,0.042441
98.74,0.030093,-0.012908,0.043001
98.76,0.030178,-0.012569,0.042747
98.78,0.030037,-0.012095,0.042132
98.8,0.030057,-0.0115,0.041557
98.82,0.030531,-0.010778,0.041309
98.84,0.031607,-0.0098987,0.041506
98.86,0.033257,-0.0088007,0.042058
98.88,0.035268,-0.0074616,0.042729
98.9,0.037256,-0.0058609,0.043117
98.92,0.03871,-0.0039844,0.042694
98.94,0.039041,-0.0018444,0.040885
98.96,0.037659,0.00054722,0.037112
98.98,0.034041,0.0032003,0.03084
99,0.027799,0.0061252,0.021674
99.02,0.018742,0.0093122,0.0094295
99.04,0.0069078,0.012728,-0.0058198
99.06,-0.0074143,0.016275,-0.02369
99.08,-0.023694,0.019806,-0.043499
99.1,-0.041188,0.023079,-0.064267
99.12,-0.058992,0.025771,-0.084763
99.14,-0.076105,0.027501,-0.10361
99.16,-0.091503,0.028038,-0.11954
99.18,-0.10421,0.027214,-0.13143
99.2,-0.11339,0.024982,-0.13838
99.22,-0.11839,0.021446,-0.13983
99.24,-0.11878,0.016863,-0.13564
99.26,-0.1144,0.011567,-0.12596
99.28,-0.10537,0.0060199,-0.11139
99.3,-0.092071,0.00065291,-0.092724
99.32,-0.075106,-0.0041842,-0.070922
99.34,-0.055274,-0.0082231,-0.047051
99.36,-0.033508,-0.01129,-0.022219
99.38,-0.010819,-0.013303,0.0024842
99.4,0.011771,-0.01417,0.025941
99.42,0.03328,-0.014019,0.047299
99.44,0.052829,-0.013002,0.065831
99.46,0.069681,-0.011264,0.080945
99.48,0.083283,-0.0089936,0.092277
99.5,0.09329,-0.0063898,0.09968
99.52,0.099568,-0.0036545,0.10322
99.54,0.1022,-0.00098755,0.10319
99.56,0.10145,0.0014618,0.099985
99.58,0.097739,0.0036006,0.094138
99.6,0.091604,0.0053966,0.086207
99.62,0.083625,0.0068597,0.076765
99.64,0.074382,0.0080272,0.066355
99.66,0.064405,0.0089176,0.055488
99.68,0.054132,0.0095282,0.044604
99.7,0.043888,0.0098755,0.034013
99.72,0.033886,0.0098977,0.023988
99.74,0.024235,0.0095287,0.014707
99.76,0.014979,0.0086979,0.0062815
99.78,0.0061268,0.007361,-0.0012342
99.8,-0.0023072,0.0055294,-0.0078365
99.82,-0.01027,0.0032598,-0.01353
99.84,-0.017653,0.00072567,-0.018379
99.86,-0.024291,-0.0018838,-0.022408
99.88,-0.029977,-0.0043511,-0.025626
99.9,-0.034486,-0.006455,-0.028031
99.92,-0.037616,-0.0080016,-0.029614
99.94,-0.039219,-0.0087759,-0.030443
99.96,-0.039237,-0.0087117,-0.030525
99.98,-0.037717,-0.0078171,-0.029899
100,-0.034822,-0.0061934,-0.028629
100.02,-0.030825,-0.0040027,-0.026822
100.04,-0.026084,-0.0014418,-0.024642
100.06,-0.021021,0.001225,-0.022246
100.08,-0.016087,0.0037383,-0.019825
100.1,-0.011729,0.0058361,-0.017565
100.12,-0.0083572,0.0073737,-0.015731
100.14,-0.0063223,0.0082786,-0.014601
100.16,-0.0058879,0.0085369,-0.014425
100.18,-0.0072143,0.0082192,-0.015433
100.2,-0.010345,0.0074394,-0.017785
100.22,-0.015199,0.0063145,-0.021514
100.24,-0.02157,0.0050372,-0.026607
100.26,-0.029129,0.0037319,-0.03286
100.28,-0.037442,0.0024974,-0.03994
100.3,-0.045998,0.0013815,-0.04738
100.32,-0.05424,0.00040988,-0.05465
100.34,-0.061609,-0.0004291,-0.06118
100.36,-0.067599,-0.0011563,-0.066442
100.38,-0.0718,-0.0018341,-0.069966
100.4,-0.073947,-0.0025104,-0.071437
100.42,-0.073947,-0.0032329,-0.070714
100.44,-0.071895,-0.0040253,-0.06787
100.46,-0.068065,-0.0049004,-0.063165
100.48,-0.062879,-0.0058373,-0.057041
100.5,-0.056857,-0.0067723,-0.050085
100.52,-0.050554,-0.0076284,-0.042926
100.54,-0.044487,-0.0083225,-0.036164
100.56,-0.039066,-0.0087847,-0.030281
100.58,-0.034543,-0.008976,-0.025567
100.6,-0.030977,-0.0089018,-0.022075
100.62,-0.028226,-0.0086008,-0.019626
100.64,-0.025973,-0.008202,-0.017771
100.66,-0.023769,-0.0078426,-0.015926
100.68,-0.021103,-0.0076484,-0.013455
100.7,-0.017482,-0.007733,-0.0097492
100.72,-0.012504,-0.0081449,-0.004359
100.74,-0.0059241,-0.0088884,0.0029643
100.76,0.0022991,-0.0098882,0.012187
100.78,0.011988,-0.010992,0.02298
100.8,0.022758,-0.012006,0.034764
100.82,0.034057,-0.012742,0.046799
100.84,0.045227,-0.013003,0.05823
100.86,0.055581,-0.012625,0.068206
100.88,0.064487,-0.011514,0.076001
100.9,0.071439,-0.0095517,0.08099
100.92,0.076116,-0.006836,0.082952
100.94,0.078424,-0.0035295,0.081953
100.96,0.078499,0.00020405,0.078295
100.98,0.07669,0.0040998,0.07259
101,0.073508,0.0078982,0.065609
101.02,0.069555,0.011364,0.058191
101.04,0.065441,0.014183,0.051258
101.06,0.061696,0.016231,0.045465
101.08,0.058686,0.017437,0.04125
101.1,0.05656,0.017767,0.038793
101.12,0.055212,0.017298,0.037915
101.14,0.054293,0.016152,0.038141
101.16,0.053247,0.014472,0.038775
101.18,0.051391,0.01246,0.038931
101.2,0.048011,0.010367,0.037644
101.22,0.042474,0.0083817,0.034092
101.24,0.034334,0.0066736,0.02766
101.26,0.023419,0.005374,0.018045
101.28,0.0098854,0.0045349,0.0053505
101.3,-0.0057697,0.0042253,-0.009995
101.32,-0.022741,0.0044067,-0.027147
101.34,-0.039983,0.0049311,-0.044914
101.36,-0.056318,0.0056946,-0.062012
101.38,-0.070547,0.0065518,-0.077099
101.4,-0.081577,0.0073569,-0.088934
101.42,-0.088523,0.008054,-0.096577
101.44,-0.090791,0.0085381,-0.099329
101.46,-0.088126,0.0088348,-0.09696
101.48,-0.08062,0.0089959,-0.089616
101.5,-0.068696,0.0090628,-0.077759
101.52,-0.053053,0.0090869,-0.06214
101.54,-0.034601,0.0091253,-0.043726
101.56,-0.014379,0.0091628,-0.023542
101.58,0.0065194,0.0091962,-0.0026767
101.6,0.027026,0.0091894,0.017837
101.62,0.046158,0.0090711,0.037087
101.64,0.063069,0.0088073,0.054262
101.66,0.077089,0.0083705,0.068719
101.68,0.087748,0.0077206,0.080027
101.7,0.094782,0.0068683,0.087914
101.72,0.098142,0.0057672,0.092374
101.74,0.097968,0.004435,0.093533
101.76,0.094577,0.0028921,0.091685
101.78,0.08842,0.0011427,0.087278
101.8,0.080046,-0.00078706,0.080833
101.82,0.070046,-0.0028513,0.072897
101.84,0.059009,-0.004968,0.063977
101.86,0.047469,-0.0070668,0.054536
101.88,0.035866,-0.0089843,0.044851
101.9,0.024515,-0.010671,0.035186
101.92,0.013594,-0.012044,0.025638
101.94,0.003148,-0.013044,0.016192
101.96,-0.0068859,-0.013657,0.0067707
101.98,-0.01664,-0.013894,-0.0027465
102,-0.026267,-0.013735,-0.012532
102.02,-0.035883,-0.013271,-0.022612
102.04,-0.045522,-0.0125,-0.033022
102.06,-0.055098,-0.011431,-0.043667
102.08,-0.064384,-0.010074,-0.05431
102.1,-0.073023,-0.0084477,-0.064575
102.12,-0.08055,-0.006531,-0.074019
102.14,-0.086448,-0.0043929,-0.082055
102.16,-0.090207,-0.0020989,-0.088109
102.18,-0.091396,0.0002678,-0.091664
102.2,-0.089723,0.0025497,-0.092273
102.22,-0.085087,0.0046265,-0.089713
102.24,-0.077603,0.0063849,-0.083988
102.26,-0.067605,0.0076409,-0.075246
102.28,-0.055616,0.0083945,-0.064011
102.3,-0.042299,0.0086085,-0.050908
102.32,-0.028394,0.0083016,-0.036696
102.34,-0.014641,0.0075743,-0.022215
102.36,-0.0017093,0.0065442,-0.0082535
102.38,0.0098611,0.0053758,0.0044853
102.4,0.019705,0.0042596,0.015445
102.42,0.027651,0.0033169,0.024334
102.44,0.033724,0.0026359,0.031088
102.46,0.038119,0.0022778,0.035841
102.48,0.041161,0.0022086,0.038953
102.5,0.043258,0.002383,0.040875
102.52,0.044836,0.002711,0.042125
102.54,0.046282,0.0030254,0.043257
102.56,0.047897,0.003164,0.044733
102.58,0.04985,0.0030144,0.046835
102.6,0.052156,0.0025336,0.049623
102.62,0.054676,0.0016347,0.053041
102.64,0.057126,0.0011673,0.055959
102.66,0.059121,-0.00042495,0.059546
102.68,0.060225,-0.002021,0.062246
102.7,0.060013,-0.0036138,0.063626
102.72,0.058142,-0.0050544,0.063196
102.74,0.054411,-0.0058612,0.060272
102.76,0.048804,-0.0060223,0.054827
102.78,0.041516,-0.0061331,0.04765
102.8,0.032946,-0.0057353,0.038681
102.82,0.023662,-0.0048959,0.028558
102.84,0.014346,-0.0038275,0.018173
102.86,0.0057079,-0.0021756,0.0078835
102.88,-0.0015936,-0.00050262,-0.001091
102.9,-0.007039,0.00064025,-0.0076793
102.92,-0.010313,0.0015777,-0.011891
102.94,-0.011349,0.0023093,-0.013658
102.96,-0.010334,0.0027494,-0.013083
102.98,-0.0076912,0.0035236,-0.011215
103,-0.0040249,0.0040154,-0.0080404
103.02,-4.3502e-05,0.0042182,-0.0042617
103.04,0.0035275,0.0044902,-0.00096277
103.06,0.0060339,0.0050046,0.0010293
103.08,0.0069711,0.0053175,0.0016536
103.1,0.0060407,0.0066048,-0.00056407
103.12,0.0031816,0.0072635,-0.0040819
103.14,-0.001429,0.0077628,-0.0091917
103.16,-0.0074023,0.0080754,-0.015478
103.18,-0.014189,0.0081256,-0.022315
103.2,-0.021148,0.0078076,-0.028956
103.22,-0.02762,0.0074729,-0.035093
103.24,-0.033009,0.0065366,-0.039546
103.26,-0.036847,0.004883,-0.04173
103.28,-0.03885,0.0029706,-0.041821
103.3,-0.038952,0.00089641,-0.039848
103.32,-0.037314,-0.0014115,-0.035903
103.34,-0.034315,-0.0027771,-0.031538
103.36,-0.03051,-0.0044647,-0.026045
103.38,-0.026578,-0.0057962,-0.020782
103.4,-0.023249,-0.0066005,-0.016649
103.42,-0.02123,-0.0069193,-0.014311
103.44,-0.021121,-0.0065643,-0.014557
103.46,-0.023354,-0.0053252,-0.018029
103.48,-0.028135,-0.0043968,-0.023738
103.5,-0.035415,-0.0032336,-0.032181
103.52,-0.044889,-0.0020301,-0.042859
103.54,-0.056017,-0.00091347,-0.055103
103.56,-0.068072,0.00041958,-0.068491
103.58,-0.080209,0.0012738,-0.081483
103.6,-0.091543,0.0015698,-0.093112
103.62,-0.10123,0.0015038,-0.10273
103.64,-0.10853,0.0010274,-0.10956
103.66,-0.11291,0.00049257,-0.1134
103.68,-0.11401,-0.00015713,-0.11386
103.7,-0.11175,-0.0012724,-0.11048
103.72,-0.10624,-0.0025346,-0.1037
103.74,-0.097812,-0.0036629,-0.094149
103.76,-0.086969,-0.0047838,-0.082185
103.78,-0.074319,-0.0050061,-0.069313
103.8,-0.060535,-0.005567,-0.054968
103.82,-0.046294,-0.0059783,-0.040316
103.84,-0.032235,-0.0060884,-0.026147
103.86,-0.018913,-0.0063356,-0.012577
103.88,-0.0067679,-0.0052937,-0.0014742
103.9,0.0038917,-0.0051598,0.0090515
103.92,0.012901,-0.0048304,0.017732
103.94,0.020235,-0.0044756,0.024711
103.96,0.025995,-0.0039522,0.029947
103.98,0.030382,-0.0030708,0.033453
104,0.033671,-0.0023688,0.036039
104.02,0.036169,-0.0018571,0.038026
104.04,0.038185,-0.0013575,0.039543
104.06,0.039992,-0.00088271,0.040874
104.08,0.041802,-0.00016853,0.04197
104.1,0.043755,8.9598e-05,0.043665
104.12,0.045914,1.5123e-05,0.045899
104.14,0.048277,-0.00024103,0.048518
104.16,0.050792,-0.0004406,0.051233
104.18,0.053387,-0.00034772,0.053735
104.2,0.055992,-0.00062539,0.056617
104.22,0.058559,-0.00080943,0.059369
104.24,0.061079,-0.00071202,0.061791
104.26,0.063578,-5.886e-05,0.063636
104.28,0.066108,0.0011363,0.064972
104.3,0.068731,0.0021664,0.066564
104.32,0.071488,0.0035566,0.067931
104.34,0.074378,0.0050926,0.069285
104.36,0.077333,0.007035,0.070298
104.38,0.080209,0.0086304,0.071578
104.4,0.082784,0.0097654,0.073018
104.42,0.084772,0.010511,0.07426
104.44,0.08585,0.011036,0.074814
104.46,0.085692,0.011389,0.074303
104.48,0.084014,0.010959,0.073055
104.5,0.080606,0.010185,0.07042
104.52,0.075373,0.0092819,0.066091
104.54,0.068356,0.0086852,0.059671
104.56,0.059736,0.0077398,0.051996
104.58,0.049832,0.0066874,0.043144
104.6,0.039068,0.0058499,0.033218
104.62,0.027944,0.0033366,0.024607
104.64,0.01698,0,0.01698
104.66,0.006668,0,0.006668
104.68,-0.0025762,0,-0.0025762
104.7,-0.010456,0,-0.010456
104.72,-0.01682,0,-0.01682
104.74,-0.021673,0,-0.021673
104.76,-0.025167,0,-0.025167
104.78,-0.027579,0,-0.027579
104.8,-0.029272,0,-0.029272
104.82,-0.030644,0,-0.030644
104.84,-0.032082,0,-0.032082
104.86,-0.033905,0,-0.033905
104.88,-0.036328,0,-0.036328
104.9,-0.039429,0,-0.039429
104.92,-0.043135,0,-0.043135
104.94,-0.047222,0,-0.047222
104.96,-0.051337,0,-0.051337
104.98,-0.055025,0,-0.055025
105,-0.057781,0,-0.057781
105.02,-0.059092,0,-0.059092
105.04,-0.058503,0,-0.058503
105.06,-0.055656,0,-0.055656
105.08,-0.050342,0,-0.050342
105.1,-0.042528,0,-0.042528
105.12,-0.032372,0,-0.032372
105.14,-0.02022,0,-0.02022
105.16,-0.0065854,0,-0.0065854
105.18,0.0078868,0,0.0078868
105.2,0.02247,0,0.02247
105.22,0.036414,0,0.036414
105.24,0.049001,0,0.049001
105.26,0.059603,0,0.059603
105.28,0.067725,0,0.067725
105.3,0.073041,0,0.073041
105.32,0.075405,0,0.075405
105.34,0.074853,0,0.074853
105.36,0.071582,0,0.071582
105.38,0.065924,0,0.065924
105.4,0.0583,0,0.0583
105.42,0.049177,0,0.049177
105.44,0.039022,0,0.039022
105.46,0.028265,0,0.028265
105.48,0.017264,0,0.017264
105.5,0.0062942,0,0.0062942
105.52,-0.0044569,0,-0.0044569
105.54,-0.014879,0,-0.014879
105.56,-0.024915,0,-0.024915
105.58,-0.034529,0,-0.034529
105.6,-0.043679,0,-0.043679
105.62,-0.05228,0,-0.05228
105.64,-0.060188,0,-0.060188
105.66,-0.067186,0,-0.067186
105.68,-0.072995,0,-0.072995
105.7,-0.077286,0,-0.077286
105.72,-0.079718,0,-0.079718
105.74,-0.079975,0,-0.079975
105.76,-0.077806,0,-0.077806
105.78,-0.073069,0,-0.073069
105.8,-0.06576,0,-0.06576
105.82,-0.056031,0,-0.056031
105.84,-0.044197,0,-0.044197
105.86,-0.030722,0,-0.030722
105.88,-0.016195,0,-0.016195
105.9,-0.0012885,0,-0.0012885
105.92,0.013285,0,0.013285
105.94,0.026824,0,0.026824
105.96,0.038691,0,0.038691
105.98,0.048353,0,0.048353
106,0.055425,0,0.055425
106.02,0.059688,0,0.059688
106.04,0.061106,0,0.061106
106.06,0.059816,0,0.059816
106.08,0.056116,0,0.056116
106.1,0.050424,0,0.050424
106.12,0.043244,0,0.043244
106.14,0.035115,0,0.035115
106.16,0.026562,0,0.026562
106.18,0.018057,0,0.018057
106.2,0.0099859,0,0.0099859
106.22,0.0026271,0,0.0026271
106.24,-0.0038519,0,-0.0038519
106.26,-0.0093859,0,-0.0093859
106.28,-0.013992,0,-0.013992
106.3,-0.01774,0,-0.01774
106.32,-0.020729,0,-0.020729
106.34,-0.023053,0,-0.023053
106.36,-0.024788,0,-0.024788
106.38,-0.025978,0,-0.025978
106.4,-0.02664,0,-0.02664
106.42,-0.026767,0,-0.026767
106.44,-0.026348,0,-0.026348
106.46,-0.025384,0,-0.025384
106.48,-0.023903,0,-0.023903
106.5,-0.021974,0,-0.021974
106.52,-0.019704,0,-0.019704
106.54,-0.017241,0,-0.017241
106.56,-0.014756,0,-0.014756
106.58,-0.012427,0,-0.012427
106.6,-0.01042,0,-0.01042
106.62,-0.0088643,0,-0.0088643
106.64,-0.0078419,0,-0.0078419
106.66,-0.0073723,0,-0.0073723
106.68,-0.0074107,0,-0.0074107
106.7,-0.0078523,0,-0.0078523
106.72,-0.0085433,0,-0.0085433
106.74,-0.0092972,0,-0.0092972
106.76,-0.0099148,0,-0.0099148
106.78,-0.010205,0,-0.010205
106.8,-0.010005,0,-0.010005
106.82,-0.0091991,0,-0.0091991
106.84,-0.0077289,0,-0.0077289
106.86,-0.0056057,0,-0.0056057
106.88,-0.0029121,0,-0.0029121
106.9,0.00020035,0,0.00020035
106.92,0.0035195,0,0.0035195
106.94,0.0067867,0,0.0067867
106.96,0.0097164,0,0.0097164
106.98,0.01202,0,0.01202
107,0.013431,0,0.013431
107.02,0.013736,0,0.013736
107.04,0.012794,0,0.012794
107.06,0.010559,0,0.010559
107.08,0.0070919,0,0.0070919
107.1,0.0025591,0,0.0025591
107.12,-0.0027745,0,-0.0027745
107.14,-0.0085673,0,-0.0085673
107.16,-0.01443,0,-0.01443
107.18,-0.01996,0,-0.01996
107.2,-0.024779,0,-0.024779
107.22,-0.028562,0,-0.028562
107.24,-0.031067,0,-0.031067
107.26,-0.03215,0,-0.03215
107.28,-0.031768,0,-0.031768
107.3,-0.029972,0,-0.029972
107.32,-0.026892,0,-0.026892
107.34,-0.022711,0,-0.022711
107.36,-0.017644,0,-0.017644
107.38,-0.011907,0,-0.011907
107.4,-0.0057035,0,-0.0057035
107.42,0.00079285,0,0.00079285
107.44,0.0074378,0,0.0074378
107.46,0.014112,0,0.014112
107.48,0.020708,0,0.020708
107.5,0.02711,0,0.02711
107.52,0.033178,0,0.033178
107.54,0.03873,0,0.03873
107.56,0.043534,0,0.043534
107.58,0.04731,0,0.04731
107.6,0.049744,0,0.049744
107.62,0.05052,0,0.05052
107.64,0.04935,0,0.04935
107.66,0.046025,0,0.046025
107.68,0.040453,0,0.040453
107.7,0.032701,0,0.032701
107.72,0.02301,0,0.02301
107.74,0.01181,0,0.01181
107.76,-0.00030474,0,-0.00030474
107.78,-0.012612,0,-0.012612
107.8,-0.024316,0,-0.024316
107.82,-0.034619,0,-0.034619
107.84,-0.042794,0,-0.042794
107.86,-0.048252,0,-0.048252
107.88,-0.050601,0,-0.050601
107.9,-0.049683,0,-0.049683
107.92,-0.045589,0,-0.045589
107.94,-0.038646,0,-0.038646
107.96,-0.029391,0,-0.029391
107.98,-0.018512,0,-0.018512
108,-0.0067866,0,-0.0067866
108.02,0.0049884,0,0.0049884
108.04,0.016067,0,0.016067
108.06,0.025817,0,0.025817
108.08,0.033765,0,0.033765
108.1,0.039629,0,0.039629
108.12,0.043324,0,0.043324
108.14,0.044954,0,0.044954
108.16,0.04478,0,0.04478
108.18,0.043171,0,0.043171
108.2,0.040556,0,0.040556
108.22,0.037365,0,0.037365
108.24,0.033975,0,0.033975
108.26,0.030678,0,0.030678
108.28,0.027653,0,0.027653
108.3,0.024965,0,0.024965
108.32,0.02258,0,0.02258
108.34,0.020394,0,0.020394
108.36,0.018271,0,0.018271
108.38,0.016082,0,0.016082
108.4,0.013745,0,0.013745
108.42,0.011243,0,0.011243
108.44,0.0086374,0,0.0086374
108.46,0.0060631,0,0.0060631
108.48,0.0037062,0,0.0037062
108.5,0.0017771,0,0.0017771
108.52,0.00047592,0,0.00047592
108.54,-4.0203e-05,0,-4.0203e-05
108.56,0.00031568,0,0.00031568
108.58,0.001543,0,0.001543
108.6,0.0035477,0,0.0035477
108.62,0.0061483,0,0.0061483
108.64,0.0090929,0,0.0090929
108.66,0.012084,0,0.012084
108.68,0.014808,0,0.014808
108.7,0.016968,0,0.016968
108.72,0.018316,0,0.018316
108.74,0.018673,0,0.018673
108.76,0.017953,0,0.017953
108.78,0.016168,0,0.016168
108.8,0.013425,0,0.013425
108.82,0.0099168,0,0.0099168
108.84,0.0058945,0,0.0058945
108.86,0.0016422,0,0.0016422
108.88,-0.0025584,0,-0.0025584
108.9,-0.0064596,0,-0.0064596
108.92,-0.0098763,0,-0.0098763
108.94,-0.012705,0,-0.012705
108.96,-0.014933,0,-0.014933
108.98,-0.016634,0,-0.016634
109,-0.017956,0,-0.017956
109.02,-0.019092,0,-0.019092
109.04,-0.020256,0,-0.020256
109.06,-0.021645,0,-0.021645
109.08,-0.023412,0,-0.023412
109.1,-0.025645,0,-0.025645
109.12,-0.028348,0,-0.028348
109.14,-0.031444,0,-0.031444
109.16,-0.034775,0,-0.034775
109.18,-0.038125,0,-0.038125
109.2,-0.041245,0,-0.041245
109.22,-0.043876,0,-0.043876
109.24,-0.045783,0,-0.045783
109.26,-0.046777,0,-0.046777
109.28,-0.046738,0,-0.046738
109.3,-0.045622,0,-0.045622
109.32,-0.043464,0,-0.043464
109.34,-0.040371,0,-0.040371
109.36,-0.036503,0,-0.036503
109.38,-0.032055,0,-0.032055
109.4,-0.027233,0,-0.027233
109.42,-0.022233,0,-0.022233
109.44,-0.017223,0,-0.017223
109.46,-0.012333,0,-0.012333
109.48,-0.0076556,0,-0.0076556
109.5,-0.0032471,0,-0.0032471
109.52,0.00085991,0,0.00085991
109.54,0.0046424,0,0.0046424
109.56,0.0080724,0,0.0080724
109.58,0.011104,0,0.011104
109.6,0.013667,0,0.013667
109.62,0.015661,0,0.015661
109.64,0.016966,0,0.016966
109.66,0.017447,0,0.017447
109.68,0.016979,0,0.016979
109.7,0.015457,0,0.015457
109.72,0.012827,0,0.012827
109.74,0.0090983,0,0.0090983
109.76,0.0043629,0,0.0043629
109.78,-0.0011994,0,-0.0011994
109.8,-0.0073202,0,-0.0073202
109.82,-0.013653,0,-0.013653
109.84,-0.019794,0,-0.019794
109.86,-0.025312,0,-0.025312
109.88,-0.029779,0,-0.029779
109.9,-0.032815,0,-0.032815
109.92,-0.034117,0,-0.034117
109.94,-0.033492,0,-0.033492
109.96,-0.030878,0,-0.030878
109.98,-0.026353,0,-0.026353
110,-0.020127,0,-0.020127
110.02,-0.012529,0,-0.012529
110.04,-0.0039802,0,-0.0039802
110.06,0.005046,0,0.005046
110.08,0.014057,0,0.014057
110.1,0.022581,0,0.022581
110.12,0.030203,0,0.030203
110.14,0.036589,0,0.036589
110.16,0.041511,0,0.041511
110.18,0.044852,0,0.044852
110.2,0.046609,0,0.046609
110.22,0.046882,0,0.046882
110.24,0.04586,0,0.04586
110.26,0.043789,0,0.043789
110.28,0.040951,0,0.040951
110.3,0.037628,0,0.037628
110.32,0.034072,0,0.034072
110.34,0.030486,0,0.030486
110.36,0.027001,0,0.027001
110.38,0.02368,0,0.02368
110.4,0.020513,0,0.020513
110.42,0.017444,0,0.017444
110.44,0.014386,0,0.014386
110.46,0.011251,0,0.011251
110.48,0.0079767,0,0.0079767
110.5,0.0045428,0,0.0045428
110.52,0.00098522,0,0.00098522
110.54,-0.0026057,0,-0.0026057
110.56,-0.0060956,0,-0.0060956
110.58,-0.0093247,0,-0.0093247
110.6,-0.012132,0,-0.012132
110.62,-0.014377,0,-0.014377
110.64,-0.015963,0,-0.015963
110.66,-0.01685,0,-0.01685
110.68,-0.017056,0,-0.017056
110.7,-0.016655,0,-0.016655
110.72,-0.015767,0,-0.015767
110.74,-0.014537,0,-0.014537
110.76,-0.013117,0,-0.013117
110.78,-0.011645,0,-0.011645
110.8,-0.010231,0,-0.010231
110.82,-0.0089423,0,-0.0089423
110.84,-0.0077991,0,-0.0077991
110.86,-0.0067732,0,-0.0067732
110.88,-0.0057955,0,-0.0057955
110.9,-0.004767,0,-0.004767
110.92,-0.0035746,0,-0.0035746
110.94,-0.0021092,0,-0.0021092
110.96,-0.00028394,0,-0.00028394
110.98,0.0019498,0,0.0019498
111,0.0045904,0,0.0045904
111.02,0.0075799,0,0.0075799
111.04,0.010806,0,0.010806
111.06,0.014113,0,0.014113
111.08,0.017313,0,0.017313
111.1,0.020215,0,0.020215
111.12,0.022643,0,0.022643
111.14,0.024459,0,0.024459
111.16,0.025585,0,0.025585
111.18,0.026011,0,0.026011
111.2,0.025799,0,0.025799
111.22,0.025075,0,0.025075
111.24,0.024012,0,0.024012
111.26,0.022811,0,0.022811
111.28,0.021671,0,0.021671
111.3,0.020763,0,0.020763
111.32,0.020205,0,0.020205
111.34,0.020048,0,0.020048
111.36,0.020264,0,0.020264
111.38,0.020752,0,0.020752
111.4,0.021346,0,0.021346
111.42,0.021839,0,0.021839
111.44,0.022008,0,0.022008
111.46,0.021641,0,0.021641
111.48,0.020568,0,0.020568
111.5,0.018681,0,0.018681
111.52,0.015943,0,0.015943
111.54,0.012394,0,0.012394
111.56,0.008138,0,0.008138
111.58,0.0033282,0,0.0033282
111.6,-0.00186,0,-0.00186
111.62,-0.0072525,0,-0.0072525
111.64,-0.0127,0,-0.0127
111.66,-0.01809,0,-0.01809
111.68,-0.023358,0,-0.023358
111.7,-0.028475,0,-0.028475
111.72,-0.033435,0,-0.033435
111.74,-0.038237,0,-0.038237
111.76,-0.042858,0,-0.042858
111.78,-0.047235,0,-0.047235
111.8,-0.051249,0,-0.051249
111.82,-0.054729,0,-0.054729
111.84,-0.057454,0,-0.057454
111.86,-0.059178,0,-0.059178
111.88,-0.059657,0,-0.059657
111.9,-0.058678,0,-0.058678
111.92,-0.056099,0,-0.056099
111.94,-0.051866,0,-0.051866
111.96,-0.046038,0,-0.046038
111.98,-0.038787,0,-0.038787
112,-0.030394,0,-0.030394
112.02,-0.021224,0,-0.021224
112.04,-0.011705,0,-0.011705
112.06,-0.0022839,0,-0.0022839
112.08,0.0066071,0,0.0066071
112.1,0.014586,0,0.014586
112.12,0.021352,0,0.021352
112.14,0.026701,0,0.026701
112.16,0.030541,0,0.030541
112.18,0.032884,0,0.032884
112.2,0.033834,0,0.033834
112.22,0.03357,0,0.03357
112.24,0.032316,0,0.032316
112.26,0.030315,0,0.030315
112.28,0.027801,0,0.027801
112.3,0.02498,0,0.02498
112.32,0.022012,0,0.022012
112.34,0.019004,0,0.019004
112.36,0.016013,0,0.016013
112.38,0.013048,0,0.013048
112.4,0.010086,0,0.010086
112.42,0.0070884,0,0.0070884
112.44,0.0040183,0,0.0040183
112.46,0.00085497,0,0.00085497
112.48,-0.0023924,0,-0.0023924
112.5,-0.005678,0,-0.005678
112.52,-0.0089189,0,-0.0089189
112.54,-0.012001,0,-0.012001
112.56,-0.014794,0,-0.014794
112.58,-0.017163,0,-0.017163
112.6,-0.018994,0,-0.018994
112.62,-0.020209,0,-0.020209
112.64,-0.020781,0,-0.020781
112.66,-0.020741,0,-0.020741
112.68,-0.020182,0,-0.020182
112.7,-0.019244,0,-0.019244
112.72,-0.018103,0,-0.018103
112.74,-0.016944,0,-0.016944
112.76,-0.015941,0,-0.015941
112.78,-0.015228,0,-0.015228
112.8,-0.014885,0,-0.014885
112.82,-0.014926,0,-0.014926
112.84,-0.015295,0,-0.015295
112.86,-0.015873,0,-0.015873
112.88,-0.016495,0,-0.016495
112.9,-0.016972,0,-0.016972
112.92,-0.017112,0,-0.017112
112.94,-0.016745,0,-0.016745
112.96,-0.015746,0,-0.015746
112.98,-0.014048,0,-0.014048
113,-0.011651,0,-0.011651
113.02,-0.0086217,0,-0.0086217
113.04,-0.0050862,0,-0.0050862
113.06,-0.0012169,0,-0.0012169
113.08,0.0027876,0,0.0027876
113.1,0.0067244,0,0.0067244
113.12,0.010407,0,0.010407
113.14,0.013688,0,0.013688
113.16,0.016466,0,0.016466
113.18,0.0187,0,0.0187
113.2,0.020405,0,0.020405
113.22,0.021639,0,0.021639
113.24,0.022495,0,0.022495
113.26,0.023076,0,0.023076
113.28,0.023475,0,0.023475
113.3,0.023764,0,0.023764
113.32,0.023979,0,0.023979
113.34,0.024123,0,0.024123
113.36,0.024166,0,0.024166
113.38,0.024067,0,0.024067
113.4,0.023782,0,0.023782
113.42,0.023288,0,0.023288
113.44,0.022595,0,0.022595
113.46,0.021752,0,0.021752
113.48,0.020845,0,0.020845
113.5,0.019988,0,0.019988
113.52,0.019302,0,0.019302
113.54,0.018897,0,0.018897
113.56,0.018846,0,0.018846
113.58,0.019167,0,0.019167
113.6,0.019815,0,0.019815
113.62,0.020676,0,0.020676
113.64,0.021578,0,0.021578
113.66,0.022309,0,0.022309
113.68,0.022637,0,0.022637
113.7,0.022346,0,0.022346
113.72,0.021258,0,0.021258
113.74,0.019259,0,0.019259
113.76,0.016319,0,0.016319
113.78,0.012494,0,0.012494
113.8,0.0079302,0,0.0079302
113.82,0.0028483,0,0.0028483
113.84,-0.0024774,0,-0.0024774
113.86,-0.0077452,0,-0.0077452
113.88,-0.012655,0,-0.012655
113.9,-0.016938,0,-0.016938
113.92,-0.020379,0,-0.020379
113.94,-0.022835,0,-0.022835
113.96,-0.024248,0,-0.024248
113.98,-0.024638,0,-0.024638
114,-0.024104,0,-0.024104
114.02,-0.022801,0,-0.022801
114.04,-0.020929,0,-0.020929
114.06,-0.018705,0,-0.018705
114.08,-0.016346,0,-0.016346
114.1,-0.014048,0,-0.014048
114.12,-0.011971,0,-0.011971
114.14,-0.01023,0,-0.01023
114.16,-0.0088875,0,-0.0088875
114.18,-0.0079577,0,-0.0079577
114.2,-0.007409,0,-0.007409
114.22,-0.0071756,0,-0.0071756
114.24,-0.0071713,0,-0.0071713
114.26,-0.0073045,0,-0.0073045
114.28,-0.0074936,0,-0.0074936
114.3,-0.0076799,0,-0.0076799
114.32,-0.0078356,0,-0.0078356
114.34,-0.0079668,0,-0.0079668
114.36,-0.0081088,0,-0.0081088
114.38,-0.0083156,0,-0.0083156
114.4,-0.0086444,0,-0.0086444
114.42,-0.0091375,0,-0.0091375
114.44,-0.0098065,0,-0.0098065
114.46,-0.010619,0,-0.010619
114.48,-0.011496,0,-0.011496
114.5,-0.012312,0,-0.012312
114.52,-0.012913,0,-0.012913
114.54,-0.01313,0,-0.01313
114.56,-0.012808,0,-0.012808
114.58,-0.011831,0,-0.011831
114.6,-0.010139,0,-0.010139
114.62,-0.0077422,0,-0.0077422
114.64,-0.0047293,0,-0.0047293
114.66,-0.0012572,0,-0.0012572
114.68,0.0024625,0,0.0024625
114.7,0.0061868,0,0.0061868
114.72,0.009668,0,0.009668
114.74,0.012682,0,0.012682
114.76,0.015052,0,0.015052
114.78,0.016668,0,0.016668
114.8,0.017498,0,0.017498
114.82,0.017584,0,0.017584
114.84,0.017041,0,0.017041
114.86,0.016035,0,0.016035
114.88,0.01476,0,0.01476
114.9,0.013413,0,0.013413
114.92,0.012173,0,0.012173
114.94,0.011171,0,0.011171
114.96,0.010482,0,0.010482
114.98,0.010118,0,0.010118
115,0.010031,0,0.010031
115.02,0.010125,0,0.010125
115.04,0.010279,0,0.010279
115.06,0.010365,0,0.010365
115.08,0.010274,0,0.010274
115.1,0.0099326,0,0.0099326
115.12,0.0093129,0,0.0093129
115.14,0.0084382,0,0.0084382
115.16,0.0073759,0,0.0073759
115.18,0.0062261,0,0.0062261
115.2,0.0051045,0,0.0051045
115.22,0.0041255,0,0.0041255
115.24,0.0033853,0,0.0033853
115.26,0.0029497,0,0.0029497
115.28,0.002847,0,0.002847
115.3,0.003066,0,0.003066
115.32,0.0035593,0,0.0035593
115.34,0.0042502,0,0.0042502
115.36,0.0050423,0,0.0050423
115.38,0.0058297,0,0.0058297
115.4,0.0065075,0,0.0065075
115.42,0.0069811,0,0.0069811
115.44,0.0071736,0,0.0071736
115.46,0.0070309,0,0.0070309
115.48,0.0065244,0,0.0065244
115.5,0.0056497,0,0.0056497
115.52,0.0044237,0,0.0044237
115.54,0.0028783,0,0.0028783
115.56,0.0010529,0,0.0010529
115.58,-0.0010132,0,-0.0010132
115.6,-0.0032874,0,-0.0032874
115.62,-0.005747,0,-0.005747
115.64,-0.0083795,0,-0.0083795
115.66,-0.011179,0,-0.011179
115.68,-0.014136,0,-0.014136
115.7,-0.017233,0,-0.017233
115.72,-0.020431,0,-0.020431
115.74,-0.023663,0,-0.023663
115.76,-0.026833,0,-0.026833
115.78,-0.029814,0,-0.029814
115.8,-0.032461,0,-0.032461
115.82,-0.034619,0,-0.034619
115.84,-0.036139,0,-0.036139
115.86,-0.036892,0,-0.036892
115.88,-0.036787,0,-0.036787
115.9,-0.035776,0,-0.035776
115.92,-0.033867,0,-0.033867
115.94,-0.031118,0,-0.031118
115.96,-0.027641,0,-0.027641
115.98,-0.023584,0,-0.023584
116,-0.019129,0,-0.019129
116.02,-0.014472,0,-0.014472
116.04,-0.0098087,0,-0.0098087
116.06,-0.0053239,0,-0.0053239
116.08,-0.0011747,0,-0.0011747
116.1,0.002517,0,0.002517
116.12,0.0056708,0,0.0056708
116.14,0.0082489,0,0.0082489
116.16,0.010253,0,0.010253
116.18,0.011716,0,0.011716
116.2,0.012694,0,0.012694
116.22,0.013252,0,0.013252
116.24,0.013455,0,0.013455
116.26,0.013363,0,0.013363
116.28,0.01302,0,0.01302
116.3,0.012461,0,0.012461
116.32,0.011713,0,0.011713
116.34,0.010804,0,0.010804
116.36,0.0097656,0,0.0097656
116.38,0.0086423,0,0.0086423
116.4,0.0074922,0,0.0074922
116.42,0.0063854,0,0.0063854
116.44,0.0053983,0,0.0053983
116.46,0.0046045,0,0.0046045
116.48,0.004065,0,0.004065
116.5,0.003818,0,0.003818
116.52,0.0038717,0,0.0038717
116.54,0.0042005,0,0.0042005
116.56,0.004746,0,0.004746
116.58,0.0054219,0,0.0054219
116.6,0.0061231,0,0.0061231
116.62,0.0067374,0,0.0067374
116.64,0.0071583,0,0.0071583
116.66,0.0072984,0,0.0072984
116.68,0.0071001,0,0.0071001
116.7,0.0065453,0,0.0065453
116.72,0.00566,0,0.00566
116.74,0.0045155,0,0.0045155
116.76,0.0032235,0,0.0032235
116.78,0.0019272,0,0.0019272
116.8,0.00078703,0,0.00078703
116.82,-3.6308e-05,0,-3.6308e-05
116.84,-0.00040121,0,-0.00040121
116.86,-0.0002035,0,-0.0002035
116.88,0.000608,0,0.000608
116.9,0.0020212,0,0.0020212
116.92,0.0039573,0,0.0039573
116.94,0.0062755,0,0.0062755
116.96,0.0087851,0,0.0087851
116.98,0.011264,0,0.011264
117,0.013483,0,0.013483
117.02,0.015229,0,0.015229
117.04,0.016328,0,0.016328
117.06,0.016667,0,0.016667
117.08,0.016202,0,0.016202
117.1,0.014966,0,0.014966
117.12,0.013065,0,0.013065
117.14,0.010663,0,0.010663
117.16,0.0079648,0,0.0079648
117.18,0.0051965,0,0.0051965
117.2,0.002577,0,0.002577
117.22,0.00029766,0,0.00029766
117.24,-0.0014964,0,-0.0014964
117.26,-0.0027184,0,-0.0027184
117.28,-0.003344,0,-0.003344
117.3,-0.0034078,0,-0.0034078
117.32,-0.0029931,0,-0.0029931
117.34,-0.0022163,0,-0.0022163
117.36,-0.0012094,0,-0.0012094
117.38,-0.0001041,0,-0.0001041
117.4,0.00098218,0,0.00098218
117.42,0.0019542,0,0.0019542
117.44,0.0027416,0,0.0027416
117.46,0.0032968,0,0.0032968
117.48,0.0035891,0,0.0035891
117.5,0.0035988,0,0.0035988
117.52,0.0033115,0,0.0033115
117.54,0.0027158,0,0.0027158
117.56,0.0018051,0,0.0018051
117.58,0.0005819,0,0.0005819
117.6,-0.00093536,0,-0.00093536
117.62,-0.0027057,0,-0.0027057
117.64,-0.0046611,0,-0.0046611
117.66,-0.0067057,0,-0.0067057
117.68,-0.0087194,0,-0.0087194
117.7,-0.010566,0,-0.010566
117.72,-0.012107,0,-0.012107
117.74,-0.01321,0,-0.01321
117.76,-0.013769,0,-0.013769
117.78,-0.013709,0,-0.013709
117.8,-0.012998,0,-0.012998
117.82,-0.01165,0,-0.01165
117.84,-0.0097222,0,-0.0097222
117.86,-0.0073137,0,-0.0073137
117.88,-0.004554,0,-0.004554
117.9,-0.0015939,0,-0.0015939
117.92,0.0014069,0,0.0014069
117.94,0.0042928,0,0.0042928
117.96,0.0069243,0,0.0069243
117.98,0.0091879,0,0.0091879
118,0.011004,0,0.011004
118.02,0.012331,0,0.012331
118.04,0.013163,0,0.013163
118.06,0.013527,0,0.013527
118.08,0.013472,0,0.013472
118.1,0.013061,0,0.013061
118.12,0.012357,0,0.012357
118.14,0.011418,0,0.011418
118.16,0.010282,0,0.010282
118.18,0.0089732,0,0.0089732
118.2,0.0074998,0,0.0074998
118.22,0.0058591,0,0.0058591
118.24,0.0040469,0,0.0040469
118.26,0.0020656,0,0.0020656
118.28,-6.7839e-05,0,-6.7839e-05
118.3,-0.0023175,0,-0.0023175
118.32,-0.0046269,0,-0.0046269
118.34,-0.0069214,0,-0.0069214
118.36,-0.0091137,0,-0.0091137
118.38,-0.011112,0,-0.011112
118.4,-0.01283,0,-0.01283
118.42,-0.014192,0,-0.014192
118.44,-0.015146,0,-0.015146
118.46,-0.015667,0,-0.015667
118.48,-0.015756,0,-0.015756
118.5,-0.015447,0,-0.015447
118.52,-0.014797,0,-0.014797
118.54,-0.013887,0,-0.013887
118.56,-0.012806,0,-0.012806
118.58,-0.011649,0,-0.011649
118.6,-0.010502,0,-0.010502
118.62,-0.0094347,0,-0.0094347
118.64,-0.0084963,0,-0.0084963
118.66,-0.0077101,0,-0.0077101
118.68,-0.0070754,0,-0.0070754
118.7,-0.0065724,0,-0.0065724
118.72,-0.0061686,0,-0.0061686
118.74,-0.005828,0,-0.005828
118.76,-0.0055188,0,-0.0055188
118.78,-0.0052189,0,-0.0052189
118.8,-0.0049188,0,-0.0049188
118.82,-0.0046205,0,-0.0046205
118.84,-0.0043334,0,-0.0043334
118.86,-0.0040682,0,-0.0040682
118.88,-0.0038303,0,-0.0038303
118.9,-0.0036148,0,-0.0036148
118.92,-0.0034027,0,-0.0034027
118.94,-0.0031616,0,-0.0031616
118.96,-0.0028479,0,-0.0028479
118.98,-0.0024122,0,-0.0024122
119,-0.0018062,0,-0.0018062
119.02,-0.00098982,0,-0.00098982
119.04,6.2605e-05,0,6.2605e-05
119.06,0.0013566,0,0.0013566
119.08,0.0028743,0,0.0028743
119.1,0.0045734,0,0.0045734
119.12,0.0063877,0,0.0063877
119.14,0.0082318,0,0.0082318
119.16,0.010006,0,0.010006
119.18,0.011608,0,0.011608
119.2,0.012937,0,0.012937
119.22,0.013912,0,0.013912
119.24,0.014477,0,0.014477
119.26,0.014606,0,0.014606
119.28,0.014313,0,0.014313
119.3,0.013642,0,0.013642
119.32,0.012666,0,0.012666
119.34,0.011469,0,0.011469
119.36,0.010137,0,0.010137
119.38,0.0087418,0,0.0087418
119.4,0.0073297,0,0.0073297
119.42,0.0059169,0,0.0059169
119.44,0.0044899,0,0.0044899
119.46,0.0030122,0,0.0030122
119.48,0.0014365,0,0.0014365
119.5,-0.00028068,0,-0.00028068
119.52,-0.0021647,0,-0.0021647
119.54,-0.0042115,0,-0.0042115
119.56,-0.0063805,0,-0.0063805
119.58,-0.0085949,0,-0.0085949
119.6,-0.010746,0,-0.010746
119.62,-0.012706,0,-0.012706
119.64,-0.014338,0,-0.014338
119.66,-0.015513,0,-0.015513
119.68,-0.016127,0,-0.016127
119.7,-0.016109,0,-0.016109
119.72,-0.015432,0,-0.015432
119.74,-0.014119,0,-0.014119
119.76,-0.012242,0,-0.012242
119.78,-0.009914,0,-0.009914
119.8,-0.0072837,0,-0.0072837
119.82,-0.0045168,0,-0.0045168
119.84,-0.0017812,0,-0.0017812
119.86,0.000771,0,0.000771
119.88,0.0030192,0,0.0030192
119.9,0.0048857,0,0.0048857
119.92,0.0063412,0,0.0063412
119.94,0.0074031,0,0.0074031
119.96,0.0081268,0,0.0081268
119.98,0.0085923,0,0.0085923


==> figures/data/20230322/simuPDF_strain02/simuPDF_fit_strnmf2.csv <==
0,0,0.011465,-0.011465
0.02,-0.010736,0.0038347,-0.01457
0.04,-0.021448,-0.0012993,-0.020149
0.06,-0.032122,-0.010253,-0.021869
0.08,-0.042757,-0.023464,-0.019293
0.1,-0.053364,-0.039988,-0.013376
0.12,-0.063966,-0.057877,-0.0060883
0.14,-0.074586,-0.074697,0.00011189
0.16,-0.085241,-0.088373,0.0031318
0.18,-0.095938,-0.097823,0.0018852
0.2,-0.10667,-0.10329,-0.0033702
0.22,-0.1174,-0.10629,-0.011116
0.24,-0.12813,-0.10907,-0.019058
0.26,-0.13882,-0.11396,-0.024861
0.28,-0.14947,-0.12258,-0.026885
0.3,-0.16008,-0.13539,-0.024694
0.32,-0.17068,-0.1515,-0.019183
0.34,-0.18129,-0.16902,-0.012272
0.36,-0.19193,-0.18563,-0.0062967
0.38,-0.20261,-0.19935,-0.0032562
0.4,-0.21332,-0.20913,-0.0041892
0.42,-0.22406,-0.2152,-0.0088564
0.44,-0.23479,-0.21895,-0.015841
0.46,-0.24549,-0.22247,-0.023018
0.48,-0.25616,-0.22791,-0.028248
0.5,-0.26679,-0.23675,-0.03004
0.52,-0.27739,-0.24925,-0.028134
0.54,-0.28799,-0.26461,-0.023376
0.56,-0.29861,-0.28141,-0.017196
0.58,-0.30926,-0.29733,-0.011933
0.6,-0.31996,-0.31042,-0.0095419
0.62,-0.33068,-0.31988,-0.010807
0.64,-0.34142,-0.32611,-0.015302
0.66,-0.35213,-0.33071,-0.021424
0.68,-0.36281,-0.33526,-0.027548
0.7,-0.37345,-0.34143,-0.03202
0.72,-0.38406,-0.35024,-0.033822
0.74,-0.39465,-0.36204,-0.032614
0.76,-0.40526,-0.37633,-0.028923
0.78,-0.41589,-0.39193,-0.023963
0.8,-0.42657,-0.40718,-0.019391
0.82,-0.43728,-0.42051,-0.016766
0.84,-0.44801,-0.43103,-0.016973
0.86,-0.45873,-0.43857,-0.02016
0.88,-0.46942,-0.44392,-0.025494
0.9,-0.48007,-0.44861,-0.031463
0.92,-0.49068,-0.45431,-0.036374
0.94,-0.50128,-0.46249,-0.038782
0.96,-0.51187,-0.47381,-0.03806
0.98,-0.52249,-0.48788,-0.034609
1,-0.53314,-0.50347,-0.029668
1.02,-0.54383,-0.51885,-0.024986
1.04,-0.55455,-0.53232,-0.022229
1.06,-0.56527,-0.54287,-0.022392
1.08,-0.57596,-0.55037,-0.025596
1.1,-0.58663,-0.55564,-0.030989
1.12,-0.59725,-0.56037,-0.036881
1.14,-0.60785,-0.56637,-0.041474
1.16,-0.61843,-0.57502,-0.043408
1.18,-0.62903,-0.58674,-0.042293
1.2,-0.63966,-0.60097,-0.038693
1.22,-0.65033,-0.61639,-0.033939
1.24,-0.66103,-0.63113,-0.029903
1.26,-0.67174,-0.64378,-0.027967
1.28,-0.68245,-0.6537,-0.028747
1.3,-0.69312,-0.66102,-0.032101
1.32,-0.70375,-0.66665,-0.037098
1.34,-0.71434,-0.67207,-0.042272
1.36,-0.72492,-0.67883,-0.046099
1.38,-0.73551,-0.68793,-0.047579
1.4,-0.74612,-0.69968,-0.046441
1.42,-0.75677,-0.71355,-0.043219
1.44,-0.76745,-0.7283,-0.039151
1.46,-0.77815,-0.74247,-0.03568
1.48,-0.78885,-0.75479,-0.034063
1.5,-0.79952,-0.76459,-0.034928
1.52,-0.81016,-0.77206,-0.038099
1.54,-0.82076,-0.77809,-0.042665
1.56,-0.83134,-0.78399,-0.047348
1.58,-0.84191,-0.79115,-0.050765
1.6,-0.85251,-0.80059,-0.051918
1.62,-0.86313,-0.81247,-0.050667
1.64,-0.8738,-0.82602,-0.047771
1.66,-0.88448,-0.83987,-0.044609
1.68,-0.89517,-0.8524,-0.042768
1.7,-0.90584,-0.86231,-0.043529
1.72,-0.91648,-0.86878,-0.047699
1.74,-0.92708,-0.87169,-0.055386
1.76,-0.93765,-0.87148,-0.066166
1.78,-0.94821,-0.86869,-0.079513
1.8,-0.95877,-0.86357,-0.095197
1.82,-0.96934,-0.85579,-0.11354
1.84,-0.9799,-0.84433,-0.13557
1.86,-0.99043,-0.82772,-0.16271
1.88,-1.0009,-0.80466,-0.1962
1.9,-1.0111,-0.77467,-0.23643
1.92,-1.021,-0.73858,-0.28242
1.94,-1.0304,-0.69896,-0.33141
1.96,-1.0389,-0.65999,-0.3789
1.98,-1.0461,-0.62689,-0.41924
2,-1.0514,-0.60517,-0.44626
2.02,-1.0538,-0.59934,-0.45451
2.04,-1.052,-0.61159,-0.44046
2.06,-1.0442,-0.64078,-0.40344
2.08,-1.028,-0.68169,-0.34634
2.1,-1.0005,-0.72534,-0.27519
2.12,-0.95815,-0.75948,-0.19867
2.14,-0.89676,-0.76983,-0.12693
2.16,-0.81181,-0.74184,-0.069962
2.18,-0.69856,-0.66223,-0.036336
2.2,-0.55249,-0.5222,-0.030297
2.22,-0.36973,-0.3179,-0.051829
2.24,-0.14764,-0.052354,-0.09529
2.26,0.1145,0.26398,-0.14948
2.28,0.41495,0.61322,-0.19827
2.3,0.74901,0.97097,-0.22196
2.32,1.1087,1.3082,-0.19948
2.34,1.4828,1.5939,-0.1111
2.36,1.8571,1.798,0.059093
2.38,2.2154,1.8954,0.32001
2.4,2.5403,1.8693,0.671
2.42,2.8147,1.7141,1.1006
2.44,3.023,1.4371,1.5859
2.46,3.1528,1.0584,2.0944
2.48,3.196,0.60877,2.5873
2.5,3.1494,0.12613,3.0233
2.52,3.0151,-0.34896,3.364
2.54,2.8003,-0.77877,3.5791
2.56,2.5168,-1.1332,3.6499
2.58,2.1794,-1.3934,3.5728
2.6,1.8052,-1.5535,3.3587
2.62,1.4115,-1.619,3.0305
2.64,1.015,-1.6048,2.6198
2.66,0.6303,-1.5305,2.1608
2.68,0.26925,-1.4171,1.6864
2.7,-0.059519,-1.2824,1.2228
2.72,-0.35066,-1.1384,0.78775
2.74,-0.60186,-0.99092,0.38906
2.76,-0.81344,-0.84033,0.026896
2.78,-0.98767,-0.68444,-0.30323
2.8,-1.1282,-0.52161,-0.60662
2.82,-1.2396,-0.3536,-0.88597
2.84,-1.3264,-0.18737,-1.139
2.86,-1.3934,-0.035839,-1.3575
2.88,-1.4447,0.084155,-1.5289
2.9,-1.484,0.15492,-1.639
2.92,-1.5145,0.16138,-1.6759
2.94,-1.5385,0.094674,-1.6332
2.96,-1.5579,-0.044978,-1.513
2.98,-1.5743,-0.24707,-1.3272
3,-1.5885,-0.49174,-1.0968
3.02,-1.6014,-0.75259,-0.84878
3.04,-1.6133,-1.0002,-0.61305
3.06,-1.6246,-1.2078,-0.41681
3.08,-1.6356,-1.3535,-0.28205
3.1,-1.6463,-1.4252,-0.22114
3.12,-1.657,-1.4201,-0.23683
3.14,-1.6676,-1.345,-0.32255
3.16,-1.6782,-1.2144,-0.46375
3.18,-1.6887,-1.0479,-0.64084
3.2,-1.6993,-0.86747,-0.83188
3.22,-1.7099,-0.69373,-1.0162
3.24,-1.7205,-0.54432,-1.1762
3.26,-1.731,-0.43154,-1.2994
3.28,-1.7415,-0.36144,-1.38
3.3,-1.7519,-0.3343,-1.4176
3.32,-1.7623,-0.34527,-1.4171
3.34,-1.7728,-0.38527,-1.3875
3.36,-1.7833,-0.44219,-1.3411
3.38,-1.7938,-0.502,-1.2918
3.4,-1.8043,-0.55059,-1.2537
3.42,-1.8147,-0.57502,-1.2397
3.44,-1.8249,-0.56557,-1.2593
3.46,-1.8348,-0.51701,-1.3178
3.48,-1.8443,-0.42966,-1.4146
3.5,-1.853,-0.30995,-1.543
3.52,-1.8605,-0.17032,-1.6902
3.54,-1.8663,-0.027722,-1.8385
3.56,-1.8692,0.098193,-1.9674
3.58,-1.8679,0.18749,-2.0554
3.6,-1.8602,0.22393,-2.0842
3.62,-1.8434,0.19759,-2.041
3.64,-1.8136,0.10731,-1.9209
3.66,-1.7661,-0.037644,-1.7285
3.68,-1.6949,-0.21716,-1.4777
3.7,-1.593,-0.40177,-1.1912
3.72,-1.4524,-0.55472,-0.89768
3.74,-1.2646,-0.63582,-0.62876
3.76,-1.0209,-0.60658,-0.41428
3.78,-0.71327,-0.4357,-0.27757
3.8,-0.33555,-0.10371,-0.23184
3.82,0.11575,0.39212,-0.27637
3.84,0.64013,1.0369,-0.39679
3.86,1.232,1.7972,-0.56516
3.88,1.8801,2.6229,-0.74279
3.9,2.5669,3.4524,-0.88553
3.92,3.2692,4.2179,-0.94876
3.94,3.9589,4.8552,-0.89627
3.96,4.6048,5.3088,-0.70393
3.98,5.1749,5.541,-0.36613
4,5.6384,5.5345,0.10396
4.02,5.9692,5.2958,0.67342
4.04,6.1477,4.8525,1.2952
4.06,6.1627,4.249,1.9137
4.08,6.0127,3.5392,2.4735
4.1,5.7061,2.7806,2.9255
4.12,5.2599,2.0247,3.2353
4.14,4.6988,1.3119,3.387
4.16,4.0524,0.66861,3.3838
4.18,3.3527,0.10669,3.246
4.2,2.6317,-0.37472,3.0064
4.22,1.919,-0.78427,2.7033
4.24,1.2401,-1.1333,2.3734
4.26,0.61504,-1.4314,2.0465
4.28,0.058334,-1.6825,1.7409
4.3,-0.42101,-1.8843,1.4633
4.32,-0.81864,-2.0286,1.21
4.34,-1.1337,-2.104,0.9703
4.36,-1.3677,-2.0998,0.73209
4.38,-1.5233,-2.008,0.48475
4.4,-1.6028,-1.826,0.22317
4.42,-1.6084,-1.5571,-0.051242
4.44,-1.5408,-1.2097,-0.33115
4.46,-1.4003,-0.79524,-0.60503
4.48,-1.1862,-0.32615,-0.86005
4.5,-0.89854,0.18599,-1.0845
4.52,-0.53851,0.73105,-1.2696
4.54,-0.10975,1.2991,-1.4089
4.56,0.38064,1.8787,-1.4981
4.58,0.92133,2.4538,-1.5324
4.6,1.4964,3.0017,-1.5053
4.62,2.0853,3.4929,-1.4076
4.64,2.664,3.8921,-1.2281
4.66,3.2057,4.1612,-0.95545
4.68,3.6831,4.2653,-0.58213
4.7,4.0704,4.1781,-0.10765
4.72,4.3454,3.8883,0.45716
4.74,4.4916,3.4027,1.089
4.76,4.4998,2.7476,1.7522
4.78,4.3687,1.9663,2.4025
4.8,4.1056,1.1144,2.9912
4.82,3.7251,0.25304,3.4721
4.84,3.248,-0.55935,3.8073
4.86,2.6992,-1.2735,3.9728
4.88,2.1058,-1.8546,3.9605
4.9,1.4946,-2.285,3.7795
4.92,0.89008,-2.5627,3.4527
4.94,0.31313,-2.6994,3.0126
4.96,-0.22011,-2.7158,2.4957
4.98,-0.69863,-2.6371,1.9385
5,-1.1164,-2.4891,1.3727
5.02,-1.4719,-2.2955,0.82361
5.04,-1.767,-2.0772,0.31019
5.06,-2.0066,-1.8518,-0.15483
5.08,-2.197,-1.6348,-0.56214
5.1,-2.3453,-1.4403,-0.90492
5.12,-2.4588,-1.2824,-1.1764
5.14,-2.5445,-1.1729,-1.3715
5.16,-2.6084,-1.1216,-1.4868
5.18,-2.6558,-1.1338,-1.5221
5.2,-2.6909,-1.2089,-1.482
5.22,-2.7168,-1.3387,-1.3781
5.24,-2.7357,-1.5084,-1.2272
5.26,-2.749,-1.6978,-1.0513
5.28,-2.7574,-1.8829,-0.87447
5.3,-2.7607,-2.0403,-0.72038
5.32,-2.7582,-2.1502,-0.60794
5.34,-2.7486,-2.1995,-0.54913
5.36,-2.7302,-2.1823,-0.54786
5.38,-2.7006,-2.1011,-0.59948
5.4,-2.6571,-1.9647,-0.69237
5.42,-2.5967,-1.7865,-0.81023
5.44,-2.5166,-1.5806,-0.93597
5.46,-2.4139,-1.3603,-1.0537
5.48,-2.2865,-1.1354,-1.1511
5.5,-2.1332,-0.91289,-1.2203
5.52,-1.9543,-0.69627,-1.2581
5.54,-1.7519,-0.4875,-1.2644
5.56,-1.53,-0.2891,-1.2409
5.58,-1.2949,-0.10533,-1.1895
5.6,-1.0548,0.056304,-1.1111
5.62,-0.81972,0.18571,-1.0054
5.64,-0.60056,0.27096,-0.87153
5.66,-0.40853,0.30052,-0.70905
5.68,-0.25414,0.26573,-0.51987
5.7,-0.14627,0.16331,-0.30959
5.72,-0.091327,-0.0026793,-0.088647
5.74,-0.092492,-0.22016,0.12767
5.76,-0.14936,-0.46981,0.32044
5.78,-0.2578,-0.72702,0.46922
5.8,-0.41015,-0.96511,0.55496
5.82,-0.59572,-1.159,0.56326
5.84,-0.80148,-1.2886,0.48715
5.86,-1.0129,-1.3423,0.32936
5.88,-1.2149,-1.3177,0.10284
5.9,-1.3925,-1.2221,-0.17048
5.92,-1.532,-1.0701,-0.46182
5.94,-1.6209,-0.88151,-0.73941
5.96,-1.6495,-0.67613,-0.97336
5.98,-1.6104,-0.47091,-1.1395
6,-1.4997,-0.27695,-1.2228
6.02,-1.3169,-0.097809,-1.2191
6.04,-1.0652,0.07085,-1.1361
6.06,-0.75231,0.2384,-0.99071
6.08,-0.38967,0.41613,-0.8058
6.1,0.0072058,0.61331,-0.6061
6.12,0.41952,0.83519,-0.41567
6.14,0.82603,1.0753,-0.24927
6.16,1.2043,1.3203,-0.11594
6.18,1.5323,1.5478,-0.015522
6.2,1.7899,1.731,0.058878
6.22,1.9605,1.8421,0.11837
6.24,2.0326,1.8574,0.17518
6.26,2.0005,1.7616,0.23895
6.28,1.8651,1.5507,0.31443
6.3,1.6334,1.2342,0.39917
6.32,1.3179,0.83148,0.4864
6.34,0.93537,0.37082,0.56455
6.36,0.50539,-0.11585,0.62124
6.38,0.048457,-0.59697,0.64543
6.4,-0.41553,-1.0453,0.62972
6.42,-0.86872,-1.4408,0.57204
6.44,-1.2963,-1.7708,0.47455
6.46,-1.687,-2.0308,0.34373
6.48,-2.0335,-2.2212,0.18774
6.5,-2.3316,-2.3465,0.014918
6.52,-2.5801,-2.4123,-0.16781
6.54,-2.7799,-2.4243,-0.35554
6.56,-2.9328,-2.388,-0.54481
6.58,-3.041,-2.3085,-0.73253
6.6,-3.1062,-2.1918,-0.91447
6.62,-3.1288,-2.0448,-1.084
6.64,-3.1076,-1.8757,-1.2319
6.66,-3.0395,-1.6925,-1.347
6.68,-2.9195,-1.5012,-1.4184
6.7,-2.7412,-1.3035,-1.4377
6.72,-2.497,-1.095,-1.402
6.74,-2.1792,-0.8632,-1.316
6.76,-1.7811,-0.58944,-1.1917
6.78,-1.2984,-0.24905,-1.0494
6.8,-0.73059,0.18238,-0.91297
6.82,-0.08212,0.72405,-0.80617
6.84,0.63622,1.384,-0.74782
6.86,1.4069,2.1544,-0.74752
6.88,2.2058,3.0076,-0.80187
6.9,3.0028,3.8968,-0.89406
6.92,3.7637,4.7594,-0.9957
6.94,4.4525,5.5226,-1.0701
6.96,5.0344,6.1131,-1.0788
6.98,5.4785,6.4659,-0.98733
7,5.7614,6.5333,-0.77196
7.02,5.8689,6.294,-0.42508
7.04,5.7984,5.7561,0.042296
7.06,5.559,4.9574,0.60161
7.08,5.1713,3.962,1.2093
7.1,4.6657,2.8546,1.8111
7.12,4.0798,1.7295,2.3503
7.14,3.4555,0.68381,2.7717
7.16,2.8354,-0.19586,3.0313
7.18,2.2594,-0.84229,3.1017
7.2,1.7615,-1.2145,2.976
7.22,1.3676,-1.2975,2.6652
7.24,1.0936,-1.106,2.1996
7.26,0.94477,-0.67963,1.6244
7.28,0.91568,-0.080309,0.99599
7.3,0.99137,0.61919,0.37219
7.32,1.1489,1.3378,-0.18888
7.34,1.3595,1.9998,-0.64025
7.36,1.5913,2.5381,-0.94676
7.38,1.8118,2.9018,-1.09
7.4,1.9908,3.06,-1.0692
7.42,2.1024,3.0033,-0.90087
7.44,2.1273,2.7425,-0.61527
7.46,2.0535,2.3067,-0.25318
7.48,1.8776,1.7376,0.14001
7.5,1.6037,1.0846,0.51912
7.52,1.2431,0.39906,0.84403
7.54,0.81254,-0.2717,1.0842
7.56,0.33247,-0.88874,1.2212
7.58,-0.17506,-1.4247,1.2497
7.6,-0.68825,-1.8645,1.1762
7.62,-1.1872,-2.2047,1.0175
7.64,-1.6551,-2.4518,0.79672
7.66,-2.0788,-2.6186,0.53976
7.68,-2.4492,-2.7204,0.27124
7.7,-2.7607,-2.772,0.011376
7.72,-3.0105,-2.7841,-0.22645
7.74,-3.1984,-2.762,-0.43635
7.76,-3.3251,-2.7059,-0.61921
7.78,-3.3923,-2.6112,-0.78106
7.8,-3.4017,-2.4711,-0.9306
7.82,-3.3552,-2.2793,-1.0758
7.84,-3.2546,-2.0323,-1.2223
7.86,-3.1021,-1.7319,-1.3702
7.88,-2.9008,-1.3861,-1.5147
7.9,-2.655,-1.0098,-1.6453
7.92,-2.3709,-0.62288,-1.7481
7.94,-2.0568,-0.24858,-1.8082
7.96,-1.723,0.089165,-1.8121
7.98,-1.3819,0.36857,-1.7505
8,-1.0473,0.57223,-1.6195
8.02,-0.73327,0.68956,-1.4228
8.04,-0.45326,0.71719,-1.1704
8.06,-0.21849,0.65889,-0.87737
8.08,-0.036752,0.52566,-0.56242
8.1,0.088788,0.33398,-0.24519
8.12,0.16042,0.10503,0.055391
8.14,0.18618,-0.13706,0.32323
8.16,0.17948,-0.36696,0.54644
8.18,0.15814,-0.55849,0.71663
8.2,0.14281,-0.68669,0.8295
8.22,0.1548,-0.72935,0.88415
8.24,0.21382,-0.66888,0.8827
8.26,0.33557,-0.49431,0.82988
8.28,0.52965,-0.2034,0.73305
8.3,0.79798,0.19547,0.60251
8.32,1.134,0.682,0.45202
8.34,1.5227,1.2251,0.29763
8.36,1.9417,1.7836,0.15811
8.38,2.3626,2.3084,0.054208
8.4,2.7541,2.7486,0.0054164
8.42,3.0843,3.0561,0.028198
8.44,3.3242,3.1906,0.1336
8.46,3.4498,3.125,0.32476
8.48,3.4449,2.8494,0.59543
8.5,3.3023,2.3725,0.92981
8.52,3.0244,1.7208,1.3036
8.54,2.6229,0.93687,1.686
8.56,2.1173,0.073277,2.0441
8.58,1.5334,-0.81184,2.3453
8.6,0.90064,-1.6622,2.5629
8.62,0.2498,-2.4286,2.6784
8.64,-0.38913,-3.0733,2.6842
8.66,-0.9888,-3.5728,2.584
8.68,-1.5258,-3.9181,2.3923
8.7,-1.9812,-4.1128,2.1316
8.72,-2.3408,-4.1704,1.8295
8.74,-2.5946,-4.109,1.5143
8.76,-2.7366,-3.9479,1.2113
8.78,-2.764,-3.7032,0.93924
8.8,-2.6771,-3.3858,0.70873
8.82,-2.4793,-3.0008,0.52151
8.84,-2.1771,-2.5486,0.37153
8.86,-1.7805,-2.0285,0.24807
8.88,-1.3035,-1.4425,0.13905
8.9,-0.76428,-0.79888,0.034607
8.92,-0.18516,-0.11618,-0.068978
8.94,0.4082,0.57631,-0.1681
8.96,0.98779,1.2392,-0.25136
8.98,1.525,1.8267,-0.30166
9,1.9926,2.2926,-0.30007
9.02,2.3669,2.5965,-0.22958
9.04,2.63,2.7106,-0.080656
9.06,2.7712,2.626,0.14521
9.08,2.7883,2.3543,0.434
9.1,2.6879,1.9287,0.75913
9.12,2.4842,1.3985,1.0857
9.14,2.1983,0.82322,1.375
9.16,1.8553,0.26455,1.5907
9.18,1.4823,-0.22251,1.7048
9.2,1.1053,-0.59765,1.7029
9.22,0.74663,-0.83941,1.586
9.24,0.42334,-0.94601,1.3694
9.26,0.1455,-0.93497,1.0805
9.28,-0.084021,-0.83741,0.75339
9.3,-0.26912,-0.69153,0.42241
9.32,-0.41925,-0.5352,0.11595
9.34,-0.54763,-0.39992,-0.14771
9.36,-0.66915,-0.30697,-0.36219
9.38,-0.79834,-0.26587,-0.53248
9.4,-0.94749,-0.27621,-0.67128
9.42,-1.1253,-0.33059,-0.7947
9.44,-1.3361,-0.41923,-0.91682
9.46,-1.5795,-0.53325,-1.0463
9.48,-1.8513,-0.66727,-1.1841
9.5,-2.1436,-0.81969,-1.3239
9.52,-2.4461,-0.99152,-1.4546
9.54,-2.7474,-1.1838,-1.5636
9.56,-3.0359,-1.3946,-1.6414
9.58,-3.3009,-1.6166,-1.6843
9.6,-3.5329,-1.8366,-1.6963
9.62,-3.7246,-2.0364,-1.6882
9.64,-3.8705,-2.1943,-1.6762
9.66,-3.9678,-2.2908,-1.677
9.68,-4.0154,-2.3102,-1.7053
9.7,-4.0146,-2.2446,-1.77
9.72,-3.9684,-2.0952,-1.8731
9.74,-3.8814,-1.873,-2.0084
9.76,-3.7597,-1.595,-2.1647
9.78,-3.6103,-1.2832,-2.3271
9.8,-3.4407,-0.96061,-2.4801
9.82,-3.2584,-0.64944,-2.609
9.84,-3.0703,-0.36753,-2.7028
9.86,-2.882,-0.12794,-2.7541
9.88,-2.6974,0.062288,-2.7596
9.9,-2.5176,0.20135,-2.719
9.92,-2.3417,0.29235,-2.6341
9.94,-2.1658,0.34301,-2.5088
9.96,-1.984,0.36482,-2.3488
9.98,-1.7891,0.37285,-2.162
10,-1.5736,0.38372,-1.9573
10.02,-1.3312,0.41523,-1.7464
10.04,-1.0581,0.48315,-1.5412
10.06,-0.75418,0.59887,-1.353
10.08,-0.42433,0.76571,-1.19
10.1,-0.078419,0.97809,-1.0565
10.12,0.2688,1.2196,-0.95078
10.14,0.59866,1.4648,-0.86611
10.16,0.89021,1.6807,-0.79049
10.18,1.1223,1.8347,-0.71238
10.2,1.2759,1.8944,-0.61854
10.22,1.3362,1.8395,-0.50326
10.24,1.2949,1.6613,-0.36639
10.26,1.1511,1.3668,-0.21574
10.28,0.91215,0.97728,-0.065128
10.3,0.59347,0.5249,0.06857
10.32,0.21754,0.047998,0.16955
10.34,-0.18747,-0.41407,0.22659
10.36,-0.58967,-0.8263,0.23662
10.38,-0.95545,-1.1612,0.20571
10.4,-1.2516,-1.3997,0.1481
10.42,-1.4474,-1.5304,0.082989
10.44,-1.5164,-1.5469,0.03045
10.46,-1.4381,-1.4448,0.006687
10.48,-1.1992,-1.2193,0.020048
10.5,-0.79516,-0.86416,0.068999
10.52,-0.23058,-0.37424,0.14366
10.54,0.48009,0.25234,0.22775
10.56,1.3128,1.0093,0.30353
10.58,2.2351,1.8781,0.35698
10.6,3.2071,2.8249,0.38218
10.62,4.1849,3.8013,0.38364
10.64,5.1232,4.7473,0.37594
10.66,5.979,5.598,0.38096
10.68,6.7154,6.2923,0.4231
10.7,7.3046,6.7806,0.52402
10.72,7.7307,7.034,0.69672
10.74,7.9904,7.0491,0.94129
10.76,8.0929,6.8486,1.2443
10.78,8.0583,6.4781,1.5802
10.8,7.9141,5.998,1.9161
10.82,7.6916,5.4758,2.2158
10.84,7.4216,4.9735,2.4481
10.86,7.1302,4.54,2.5902
10.88,6.8359,4.2026,2.6333
10.9,6.5476,3.9653,2.5824
10.92,6.2645,3.8088,2.4556
10.94,5.9769,3.6964,2.2804
10.96,5.669,3.581,2.088
10.98,5.3222,3.4126,1.9096
11,4.9183,3.1488,1.7695
11.02,4.4433,2.7604,1.683
11.04,3.8896,2.235,1.6546
11.06,3.2578,1.5799,1.6779
11.08,2.5566,0.81851,1.738
11.1,1.8023,-0.012841,1.8151
11.12,1.017,-0.87031,1.8873
11.14,0.2259,-1.7081,1.934
11.16,-0.54504,-2.4839,1.9389
11.18,-1.2716,-3.1625,1.8909
11.2,-1.9334,-3.7169,1.7835
11.22,-2.515,-4.1336,1.6186
11.24,-3.007,-4.4078,1.4008
11.26,-3.4054,-4.5441,1.1388
11.28,-3.7117,-4.5558,0.84409
11.3,-3.932,-4.4602,0.5282
11.32,-4.0754,-4.2802,0.20484
11.34,-4.1531,-4.0406,-0.11248
11.36,-4.1774,-3.7667,-0.41066
11.38,-4.1603,-3.4828,-0.67752
11.4,-4.113,-3.2105,-0.90252
11.42,-4.0451,-2.9671,-1.078
11.44,-3.9639,-2.7637,-1.2002
11.46,-3.8747,-2.6046,-1.2701
11.48,-3.7808,-2.488,-1.2928
11.5,-3.6837,-2.405,-1.2787
11.52,-3.5838,-2.3433,-1.2405
11.54,-3.4811,-2.2891,-1.192
11.56,-3.3759,-2.2297,-1.1462
11.58,-3.2696,-2.1568,-1.1128
11.6,-3.1648,-2.0684,-1.0965
11.62,-3.0657,-1.9694,-1.0963
11.64,-2.9776,-1.8713,-1.1063
11.66,-2.9065,-1.7902,-1.1163
11.68,-2.8584,-1.7438,-1.1146
11.7,-2.838,-1.748,-1.0901
11.72,-2.848,-1.8132,-1.0348
11.74,-2.8882,-1.9424,-0.94577
11.76,-2.9547,-2.1305,-0.82425
11.78,-3.0401,-2.3612,-0.67891
11.8,-3.1333,-2.6128,-0.52047
11.82,-3.22,-2.8573,-0.36279
11.84,-3.284,-3.0641,-0.21986
11.86,-3.3076,-3.2038,-0.1038
11.88,-3.274,-3.2501,-0.023905
11.9,-3.1677,-3.1822,0.014553
11.92,-2.9769,-2.9865,0.0095583
11.94,-2.6944,-2.6572,-0.037281
11.96,-2.3188,-2.1983,-0.12055
11.98,-1.8552,-1.6237,-0.23145
12,-1.3151,-0.95674,-0.35839
12.02,-0.71663,-0.23059,-0.48604
12.04,-0.082583,0.51492,-0.59751
12.06,0.56073,1.2347,-0.67393
12.08,1.1859,1.883,-0.69711
12.1,1.7665,2.4178,-0.65135
12.12,2.2799,2.8062,-0.5263
12.14,2.7085,3.0283,-0.3198
12.16,3.0417,3.0806,-0.038892
12.18,3.2757,2.9769,0.29884
12.2,3.4135,2.7454,0.66819
12.22,3.4635,2.4265,1.037
12.24,3.4374,2.0653,1.3721
12.26,3.3484,1.7042,1.6442
12.28,3.2088,1.3768,1.832
12.3,3.0286,1.1032,1.9254
12.32,2.8142,0.88789,1.9264
12.34,2.5684,0.71954,1.8489
12.36,2.2908,0.57545,1.7153
12.38,1.9792,0.42713,1.552
12.4,1.6312,0.24599,1.3852
12.42,1.2461,0.011113,1.235
12.44,0.82621,-0.28791,1.1141
12.46,0.37817,-0.64725,1.0254
12.48,-0.086894,-1.0504,0.96349
12.5,-0.55358,-1.4697,0.91615
12.52,-1.0033,-1.8715,0.86822
12.54,-1.4157,-2.2206,0.8049
12.56,-1.7709,-2.4844,0.71351
12.58,-2.051,-2.6386,0.58758
12.6,-2.2421,-2.667,0.42485
12.62,-2.3356,-2.5648,0.22929
12.64,-2.3287,-2.3369,0.0082264
12.66,-2.2249,-1.9978,-0.22718
12.68,-2.0334,-1.5688,-0.46455
12.7,-1.7675,-1.0768,-0.69073
12.72,-1.4438,-0.55226,-0.89151
12.74,-1.0799,-0.024107,-1.0558
12.76,-0.69323,0.47846,-1.1717
12.78,-0.29922,0.93293,-1.2321
12.8,0.089466,1.3223,-1.2329
12.82,0.46337,1.6388,-1.1755
12.84,0.8161,1.8831,-1.067
12.86,1.1436,2.0652,-0.92167
12.88,1.443,2.2002,-0.75719
12.9,1.7116,2.3074,-0.5958
12.92,1.9454,2.4039,-0.45844
12.94,2.1389,2.5026,-0.36369
12.96,2.284,2.607,-0.32299
12.98,2.3714,2.7105,-0.33906
13,2.3909,2.797,-0.40614
13.02,2.3331,2.8427,-0.50965
13.04,2.1913,2.8208,-0.62948
13.06,1.9631,2.7065,-0.74342
13.08,1.6517,2.4815,-0.8298
13.1,1.2665,2.1393,-0.87278
13.12,0.8236,1.6877,-0.86407
13.14,0.34424,1.1479,-0.80365
13.16,-0.14628,0.55447,-0.70075
13.18,-0.62099,-0.05153,-0.56947
13.2,-1.0536,-0.62451,-0.42913
13.22,-1.4211,-1.1227,-0.29839
13.24,-1.7053,-1.5083,-0.19704
13.26,-1.8952,-1.7583,-0.1369
13.28,-1.9867,-1.8597,-0.12702
13.3,-1.9834,-1.815,-0.16834
13.32,-1.8953,-1.6378,-0.2575
13.34,-1.7376,-1.3513,-0.38632
13.36,-1.5287,-0.98773,-0.54099
13.38,-1.2885,-0.58073,-0.70775
13.4,-1.0362,-0.1675,-0.86867
13.42,-0.7891,0.21999,-1.0091
13.44,-0.56141,0.55297,-1.1144
13.46,-0.36366,0.81258,-1.1762
13.48,-0.20281,0.98659,-1.1894
13.5,-0.082725,1.0722,-1.1549
13.52,-0.0049495,1.074,-1.079
13.54,0.030378,1.003,-0.97263
13.56,0.023689,0.87182,-0.84813
13.58,-0.024599,0.69466,-0.71926
13.6,-0.11431,0.48393,-0.59824
13.62,-0.24535,0.24756,-0.49291
13.64,-0.41717,-0.009472,-0.40769
13.66,-0.62798,-0.28597,-0.342
13.68,-0.87396,-0.5809,-0.29306
13.7,-1.1485,-0.89325,-0.25529
13.72,-1.442,-1.2174,-0.22463
13.74,-1.7417,-1.543,-0.19869
13.76,-2.0323,-1.8542,-0.17814
13.78,-2.2973,-2.1299,-0.16732
13.8,-2.5199,-2.3477,-0.17221
13.82,-2.6852,-2.4858,-0.1994
13.84,-2.7809,-2.5268,-0.25412
13.86,-2.7992,-2.4613,-0.33786
13.88,-2.7371,-2.289,-0.44812
13.9,-2.5966,-2.0185,-0.57811
13.92,-2.3844,-1.6683,-0.71602
13.94,-2.1109,-1.2617,-0.84924
13.96,-1.7892,-0.82426,-0.96498
13.98,-1.4336,-0.38078,-1.0528
14,-1.0582,0.048086,-1.1062
14.02,-0.67628,0.44726,-1.1235
14.04,-0.29973,0.80803,-1.1078
14.06,0.061449,1.1271,-1.0656
14.08,0.39874,1.4049,-1.0061
14.1,0.7048,1.6431,-0.93834
14.12,0.97303,1.8431,-0.87005
14.14,1.1973,2.0033,-0.806
14.16,1.372,2.119,-0.74706
14.18,1.4922,2.1826,-0.69034
14.2,1.5549,2.1842,-0.62926
14.22,1.5596,2.1154,-0.55574
14.24,1.5099,1.9701,-0.46019
14.26,1.4141,1.7493,-0.3352
14.28,1.2865,1.4631,-0.17654
14.3,1.1471,1.1319,0.015163
14.32,1.0206,0.78724,0.23339
14.34,0.93557,0.47007,0.4655
14.36,0.9212,0.2267,0.6945
14.38,1.0048,0.10552,0.89933
14.4,1.2086,0.1487,1.0599
14.42,1.5463,0.38684,1.1595
14.44,2.0212,0.8328,1.1884
14.46,2.6243,1.4772,1.1471
14.48,3.3346,2.2875,1.0471
14.5,4.12,3.2102,0.90983
14.52,4.9402,4.1746,0.76554
14.54,5.7499,5.1028,0.64711
14.56,6.503,5.9171,0.5859
14.58,7.1566,6.5502,0.60645
14.6,7.6749,6.9531,0.72185
14.62,8.0313,7.1002,0.93117
14.64,8.2103,6.9895,1.2208
14.66,8.2074,6.6434,1.5639
14.68,8.028,6.1006,1.9274
14.7,7.6858,5.4092,2.2766
14.72,7.2,4.6188,2.5812
14.74,6.5927,3.774,2.8188
14.76,5.8869,2.9082,2.9787
14.78,5.1045,2.043,3.0614
14.8,4.2654,1.1884,3.0771
14.82,3.3874,0.34546,3.0419
14.84,2.4859,-0.48815,2.9741
14.86,1.5751,-1.3141,2.8892
14.88,0.66805,-2.1298,2.7979
14.9,-0.22219,-2.9269,2.7047
14.92,-1.0827,-3.6899,2.6072
14.94,-1.9004,-4.3994,2.499
14.96,-2.6626,-5.034,2.3714
14.98,-3.3574,-5.5746,2.2172
15,-3.9741,-6.0062,2.0322
15.02,-4.504,-6.3203,1.8163
15.04,-4.9407,-6.515,1.5743
15.06,-5.2804,-6.5944,1.3141
15.08,-5.5217,-6.5676,1.0459
15.1,-5.6662,-6.4457,0.77948
15.12,-5.7176,-6.2405,0.52291
15.14,-5.682,-5.9635,0.28151
15.16,-5.568,-5.6258,0.057815
15.18,-5.3861,-5.2377,-0.14841
15.2,-5.1487,-4.8097,-0.33898
15.22,-4.87,-4.3537,-0.51629
15.24,-4.5653,-3.8837,-0.68159
15.26,-4.2503,-3.415,-0.83535
15.28,-3.9403,-2.9672,-0.97308
15.3,-3.6488,-2.5587,-1.0901
15.32,-3.3865,-2.2073,-1.1792
15.34,-3.1601,-1.9272,-1.2329
15.36,-2.9712,-1.7262,-1.245
15.38,-2.8163,-1.6048,-1.2115
15.4,-2.6865,-1.5535,-1.133
15.42,-2.5686,-1.5529,-1.0157
15.44,-2.4461,-1.575,-0.87113
15.46,-2.3016,-1.5854,-0.71621
15.48,-2.1184,-1.5473,-0.5711
15.5,-1.8833,-1.4263,-0.45692
15.52,-1.5881,-1.1957,-0.39236
15.54,-1.2314,-0.84109,-0.39034
15.56,-0.81913,-0.3637,-0.45543
15.58,-0.36426,0.21756,-0.58182
15.6,0.11395,0.86812,-0.75417
15.62,0.59185,1.5406,-0.94878
15.64,1.0436,2.1811,-1.1375
15.66,1.4436,2.7358,-1.2923
15.68,1.7689,3.1579,-1.389
15.7,2.0011,3.414,-1.413
15.72,2.1275,3.4876,-1.3601
15.74,2.1423,3.3806,-1.2383
15.76,2.0457,3.1118,-1.0661
15.78,1.8436,2.715,-0.87132
15.8,1.5468,2.2283,-0.68151
15.82,1.169,1.6928,-0.52383
15.84,0.7259,1.1441,-0.41822
15.86,0.23431,0.61028,-0.37597
15.88,-0.28906,0.10954,-0.3986
15.9,-0.8278,-0.34946,-0.47834
15.92,-1.3661,-0.76571,-0.60038
15.94,-1.8887,-1.143,-0.74571
15.96,-2.3809,-1.4861,-0.89482
15.98,-2.8287,-1.7981,-1.0307
16,-3.2187,-2.0795,-1.1392
16.02,-3.5383,-2.3267,-1.2116
16.04,-3.7763,-2.5317,-1.2446
16.06,-3.9233,-2.6848,-1.2385
16.08,-3.9718,-2.7745,-1.1973
16.1,-3.9167,-2.7906,-1.1261
16.12,-3.756,-2.7216,-1.0344
16.14,-3.4908,-2.5573,-0.93353
16.16,-3.1257,-2.2886,-0.83708
16.18,-2.669,-1.9085,-0.76049
16.2,-2.1329,-1.4136,-0.71931
16.22,-1.534,-0.80762,-0.7264
16.24,-0.89255,-0.10088,-0.79167
16.26,-0.23238,0.68664,-0.91901
16.28,0.42003,1.521,-1.101
16.3,1.0369,2.3589,-1.322
16.32,1.5912,3.1495,-1.5583
16.34,2.0584,3.8365,-1.7781
16.36,2.419,4.3669,-1.9479
16.38,2.6609,4.6994,-2.0385
16.4,2.7803,4.8043,-2.0241
16.42,2.783,4.6761,-1.8931
16.44,2.6844,4.3324,-1.648
16.46,2.5076,3.8134,-1.3058
16.48,2.2818,3.1768,-0.89508
16.5,2.0387,2.4933,-0.4546
16.52,1.8097,1.836,-0.026277
16.54,1.6225,1.2721,0.35037
16.56,1.4978,0.85453,0.64332
16.58,1.4481,0.61545,0.83266
16.6,1.4761,0.56384,0.9123
16.62,1.5756,0.68725,0.88831
16.64,1.732,0.95291,0.7791
16.66,1.9252,1.3156,0.60961
16.68,2.1316,1.7229,0.40869
16.7,2.3264,2.1235,0.2029
16.72,2.4869,2.4693,0.017583
16.74,2.5933,2.7249,-0.13157
16.76,2.6307,2.8651,-0.23444
16.78,2.5894,2.8773,-0.28786
16.8,2.4654,2.7585,-0.29304
16.82,2.2598,2.5137,-0.25393
16.84,1.9782,2.1553,-0.17704
16.86,1.6306,1.6977,-0.067101
16.88,1.2302,1.159,0.071233
16.9,0.79289,0.56187,0.23102
16.92,0.33658,-0.069369,0.40595
16.94,-0.11979,-0.70659,0.5868
16.96,-0.55713,-1.3199,0.76276
16.98,-0.9573,-1.8779,0.92059
17,-1.3043,-2.3512,1.0469
17.02,-1.5853,-2.7152,1.1299
17.04,-1.7918,-2.9529,1.1611
17.06,-1.9202,-3.0581,1.138
17.08,-1.972,-3.0351,1.0631
17.1,-1.9538,-2.8998,0.94597
17.12,-1.8766,-2.6768,0.80016
17.14,-1.7546,-2.396,0.64144
17.16,-1.6039,-2.0891,0.48526
17.18,-1.4411,-1.7854,0.34435
17.2,-1.2819,-1.5092,0.22731
17.22,-1.1398,-1.2776,0.13778
17.24,-1.025,-1.101,0.075959
17.26,-0.94383,-0.98301,0.039172
17.28,-0.89823,-0.92391,0.02568
17.3,-0.88563,-0.91974,0.034112
17.32,-0.89904,-0.96378,0.064734
17.34,-0.92735,-1.0476,0.12024
17.36,-0.95584,-1.1585,0.20267
17.38,-0.96709,-1.2796,0.31248
17.4,-0.94204,-1.3879,0.44581
17.42,-0.86147,-1.4551,0.59367
17.44,-0.7077,-1.4494,0.74166
17.46,-0.46641,-1.3385,0.87206
17.48,-0.12848,-1.0951,0.96659
17.5,0.3085,-0.7016,1.0101
17.52,0.83915,-0.15479,0.99394
17.54,1.4499,0.53143,0.91849
17.56,2.1196,1.3258,0.79376
17.58,2.8204,2.1822,0.63822
17.6,3.5202,3.0445,0.47565
17.62,4.1847,3.8533,0.33143
17.64,4.7804,4.5528,0.22754
17.66,5.2766,5.0973,0.17927
17.68,5.6483,5.4555,0.19279
17.7,5.877,5.611,0.26598
17.72,5.9521,5.5636,0.38854
17.74,5.8708,5.3253,0.54546
17.76,5.6378,4.9177,0.72009
17.78,5.2643,4.3672,0.8971
17.8,4.7671,3.7024,1.0647
17.82,4.1674,2.9527,1.2147
17.84,3.4891,2.1461,1.343
17.86,2.7582,1.3116,1.4466
17.88,2.0009,0.47801,1.5229
17.9,1.2429,-0.32529,1.5682
17.92,0.50801,-1.0696,1.5776
17.94,-0.18304,-1.7283,1.5453
17.96,-0.81364,-2.2797,1.466
17.98,-1.3721,-2.7099,1.3378
18,-1.8522,-3.0139,1.1618
18.02,-2.2531,-3.1979,0.94484
18.04,-2.5793,-3.2781,0.69886
18.06,-2.8394,-3.2782,0.4388
18.08,-3.0453,-3.2267,0.18143
18.1,-3.2103,-3.1528,-0.057459
18.12,-3.3478,-3.0828,-0.26497
18.14,-3.4698,-3.0369,-0.43286
18.16,-3.5857,-3.0288,-0.55689
18.18,-3.7015,-3.0626,-0.63889
18.2,-3.819,-3.1365,-0.68251
18.22,-3.9361,-3.2423,-0.69376
18.24,-4.0468,-3.3673,-0.67943
18.26,-4.1418,-3.4954,-0.64645
18.28,-4.2095,-3.6079,-0.60153
18.3,-4.2365,-3.684,-0.55248
18.32,-4.2094,-3.7034,-0.50604
18.34,-4.1154,-3.6453,-0.47008
18.36,-3.9437,-3.4917,-0.45198
18.38,-3.6865,-3.2288,-0.45766
18.4,-3.3401,-2.8494,-0.49075
18.42,-2.9056,-2.3545,-0.55112
18.44,-2.389,-1.7545,-0.63446
18.46,-1.8012,-1.0684,-0.73277
18.48,-1.158,-0.32265,-0.83532
18.5,-0.47894,0.45162,-0.93055
18.52,0.21339,1.2207,-1.0073
18.54,0.89471,1.9525,-1.0578
18.56,1.5402,2.6179,-1.0777
18.58,2.1259,3.1929,-1.067
18.6,2.6295,3.6587,-1.0292
18.62,3.032,4.002,-0.96995
18.64,3.3182,4.2137,-0.89544
18.66,3.4778,4.2885,-0.81073
18.68,3.5059,4.2248,-0.71894
18.7,3.4038,4.0244,-0.62059
18.72,3.179,3.6934,-0.51443
18.74,2.8454,3.244,-0.39859
18.76,2.4226,2.6946,-0.27202
18.78,1.9352,2.0706,-0.13545
18.8,1.4115,1.404,0.0075123
18.82,0.88183,0.7311,0.15072
18.84,0.37653,0.090421,0.28611
18.86,-0.075971,-0.48094,0.40497
18.88,-0.45115,-0.95028,0.49912
18.9,-0.73005,-1.2919,0.56186
18.92,-0.90053,-1.4898,0.5893
18.94,-0.95805,-1.5381,0.58008
18.96,-0.90581,-1.4406,0.53483
18.98,-0.7544,-1.2116,0.45715
19,-0.52083,-0.87286,0.35204
19.02,-0.22714,-0.45411,0.22697
19.04,0.10129,0.010378,0.090916
19.06,0.43784,0.48313,-0.045297
19.08,0.75663,0.92606,-0.16943
19.1,1.0346,1.3032,-0.26857
19.12,1.2535,1.5827,-0.32915
19.14,1.401,1.7411,-0.34013
19.16,1.4717,1.7667,-0.29499
19.18,1.4676,1.6594,-0.1918
19.2,1.397,1.4331,-0.036088
19.22,1.2739,1.1137,0.16028
19.24,1.1157,0.73831,0.37735
19.26,0.94083,0.34832,0.5925
19.28,0.76701,-0.014313,0.78132
19.3,0.60854,-0.31508,0.92362
19.32,0.47482,-0.52117,0.996
19.34,0.36933,-0.62661,0.99594
19.36,0.28938,-0.63005,0.91943
19.38,0.22677,-0.54877,0.77554
19.4,0.16905,-0.40996,0.57901
19.42,0.1013,-0.24884,0.35014
19.44,0.0080954,-0.10149,0.10958
19.46,-0.12455,-0.002072,-0.12248
19.48,-0.30756,0.021881,-0.32944
19.5,-0.54762,-0.048145,-0.49948
19.52,-0.84653,-0.2201,-0.62643
19.54,-1.2011,-0.49167,-0.70944
19.56,-1.6035,-0.85152,-0.75202
19.58,-2.0421,-1.281,-0.7611
19.6,-2.5021,-1.7576,-0.74456
19.62,-2.967,-2.2556,-0.71137
19.64,-3.4189,-2.7495,-0.66949
19.66,-3.8405,-3.2144,-0.62612
19.68,-4.215,-3.6277,-0.58733
19.7,-4.5274,-3.9691,-0.55826
19.72,-4.765,-4.2219,-0.54309
19.74,-4.918,-4.372,-0.54602
19.76,-4.9803,-4.4096,-0.57065
19.78,-4.9493,-4.3294,-0.61994
19.8,-4.8269,-4.1309,-0.69597
19.82,-4.6186,-3.8193,-0.79928
19.84,-4.334,-3.4069,-0.92709
19.86,-3.9855,-2.9117,-1.0738
19.88,-3.588,-2.3575,-1.2305
19.9,-3.1569,-1.7728,-1.3841
19.92,-2.7073,-1.187,-1.5203
19.94,-2.2524,-0.62935,-1.623
19.96,-1.8018,-0.12394,-1.6779
19.98,-1.3612,0.31308,-1.6743
20,-0.93165,0.67553,-1.6072
20.02,-0.50963,0.96913,-1.4788
20.04,-0.088305,1.2109,-1.2992
20.06,0.34112,1.4267,-1.0855
20.08,0.78746,1.6473,-0.85984
20.1,1.2574,1.9033,-0.64588
20.12,1.7535,2.2194,-0.46589
20.14,2.2728,2.61,-0.3372
20.16,2.8058,3.0748,-0.26899
20.18,3.3368,3.5985,-0.26172
20.2,3.8444,4.1508,-0.30646
20.22,4.3036,4.6902,-0.38664
20.24,4.6881,5.17,-0.48187
20.26,4.9728,5.5426,-0.56982
20.28,5.1362,5.7684,-0.63215
20.3,5.1628,5.8149,-0.6521
20.32,5.0446,5.6694,-0.62475
20.34,4.7819,5.3275,-0.54556
20.36,4.3835,4.8079,-0.42448
20.38,3.8654,4.1343,-0.26891
20.4,3.2505,3.3413,-0.090779
20.42,2.5657,2.4679,0.097759
20.44,1.8408,1.5556,0.28525
20.46,1.1062,0.64435,0.46182
20.48,0.39072,-0.22828,0.619
20.5,-0.27953,-1.0286,0.74903
20.52,-0.88285,-1.7284,0.84555
20.54,-1.4028,-2.3057,0.90295
20.56,-1.8286,-2.7449,0.91635
20.58,-2.1555,-3.0389,0.88335
20.6,-2.3844,-3.1886,0.80426
20.62,-2.5207,-3.2043,0.68362
20.64,-2.5739,-3.1041,0.53016
20.66,-2.5558,-2.9127,0.3569
20.68,-2.4789,-2.6595,0.18056
20.7,-2.3552,-2.3745,0.019364
20.72,-2.1942,-2.0856,-0.10859
20.74,-2.0024,-1.8142,-0.18824
20.76,-1.7823,-1.5733,-0.20898
20.78,-1.5322,-1.3656,-0.16667
20.8,-1.2471,-1.1831,-0.063995
20.82,-0.91939,-1.0091,0.089675
20.84,-0.54092,-0.82041,0.27949
20.86,-0.10458,-0.59155,0.48697
20.88,0.39353,-0.29856,0.69209
20.9,0.95236,0.076788,0.87557
20.92,1.5646,0.54257,1.022
20.94,2.2159,1.0954,1.1205
20.96,2.8854,1.7189,1.1666
20.98,3.5464,2.3837,1.1627
21,4.1683,3.0516,1.1167
21.02,4.7195,3.6776,1.0419
21.04,5.1697,4.2151,0.95458
21.06,5.493,4.6208,0.87217
21.08,5.6707,4.86,0.81066
21.1,5.6926,4.9101,0.78255
21.12,5.5591,4.7635,0.79561
21.14,5.2803,4.4285,0.85181
21.16,4.876,3.9288,0.94721
21.18,4.3739,3.3009,1.073
21.2,3.8071,2.5901,1.2169
21.22,3.2115,1.8465,1.365
21.24,2.6233,1.1195,1.5038
21.26,2.0758,0.45426,1.6215
21.28,1.5974,-0.11195,1.7093
21.3,1.2096,-0.5521,1.7617
21.32,0.92586,-0.85097,1.7768
21.34,0.75098,-1.0044,1.7553
21.36,0.68111,-1.0175,1.6986
21.38,0.70449,-0.90818,1.6127
21.4,0.80263,-0.70146,1.5041
21.42,0.95195,-0.42654,1.3785
21.44,1.1257,-0.1182,1.2439
21.46,1.2963,0.18836,1.1079
21.48,1.4369,0.45825,0.97864
21.5,1.5242,0.65975,0.86441
21.52,1.5395,0.76799,0.77147
21.54,1.4703,0.76613,0.70412
21.56,1.3109,0.64749,0.66345
21.58,1.0629,0.41585,0.64707
21.6,0.73419,0.085342,0.64885
21.62,0.33826,-0.32155,0.65982
21.64,-0.10724,-0.77621,0.66897
21.66,-0.58237,-1.2475,0.66517
21.68,-1.0667,-1.7053,0.63853
21.7,-1.5413,-2.1235,0.5821
21.72,-1.9901,-2.4832,0.49313
21.74,-2.4011,-2.7738,0.3727
21.76,-2.7673,-2.9928,0.22557
21.78,-3.0865,-3.1453,0.058792
21.8,-3.3615,-3.2429,-0.11856
21.82,-3.5987,-3.3009,-0.29779
21.84,-3.8075,-3.3362,-0.47131
21.86,-3.9986,-3.3654,-0.63321
21.88,-4.1827,-3.4028,-0.77984
21.9,-4.3692,-3.4606,-0.90862
21.92,-4.5649,-3.5468,-1.0182
21.94,-4.7735,-3.666,-1.1075
21.96,-4.9946,-3.8183,-1.1762
21.98,-5.2238,-3.9992,-1.2246
22,-5.4533,-4.1997,-1.2537
22.02,-5.6721,-4.4057,-1.2664
22.04,-5.867,-4.6007,-1.2663
22.06,-6.0239,-4.7645,-1.2594
22.08,-6.1287,-4.8752,-1.2535
22.1,-6.1691,-4.9128,-1.2562
22.12,-6.1348,-4.8588,-1.2761
22.14,-6.0194,-4.7005,-1.3189
22.16,-5.8201,-4.4326,-1.3875
22.18,-5.5383,-4.0586,-1.4797
22.2,-5.179,-3.5908,-1.5883
22.22,-4.7505,-3.0485,-1.7019
22.24,-4.2625,-2.4567,-1.8058
22.26,-3.7257,-1.8419,-1.8838
22.28,-3.1498,-1.229,-1.9208
22.3,-2.5428,-0.63751,-1.9053
22.32,-1.9099,-0.078738,-1.8312
22.34,-1.2538,0.4457,-1.6995
22.36,-0.57453,0.94276,-1.5173
22.38,0.1289,1.4287,-1.2998
22.4,0.85743,1.9232,-1.0657
22.42,1.61,2.4454,-0.83543
22.44,2.382,3.0114,-0.62948
22.46,3.1637,3.6266,-0.46294
22.48,3.9398,4.2855,-0.3457
22.5,4.6892,4.97,-0.28082
22.52,5.3862,5.6484,-0.26226
22.54,6.0016,6.2811,-0.27949
22.56,6.5054,6.823,-0.31759
22.58,6.8692,7.2278,-0.35861
22.6,7.0688,7.455,-0.3862
22.62,7.0867,7.4735,-0.38677
22.64,6.9138,7.2651,-0.35128
22.66,6.5506,6.8267,-0.27614
22.68,6.0078,6.1709,-0.16302
22.7,5.3058,5.3245,-0.018654
22.72,4.4734,4.3263,0.14707
22.74,3.5459,3.2241,0.32182
22.76,2.5634,2.071,0.49243
22.78,1.5676,0.92244,0.64518
22.8,0.59934,-0.16839,0.76774
22.82,-0.30379,-1.1544,0.85062
22.84,-1.1097,-1.9952,0.8855
22.86,-1.7936,-2.6621,0.86852
22.88,-2.3387,-3.1388,0.80011
22.9,-2.7367,-3.4218,0.68506
22.92,-2.9875,-3.5206,0.53313
22.94,-3.0975,-3.4565,0.359
22.96,-3.0788,-3.2591,0.18028
22.98,-2.9465,-2.9618,0.015244
23,-2.7175,-2.5992,-0.11834
23.02,-2.4086,-2.2013,-0.20738
23.04,-2.0356,-1.7906,-0.245
23.06,-1.6123,-1.3804,-0.23197
23.08,-1.1516,-0.97491,-0.17666
23.1,-0.66495,-0.57052,-0.09442
23.12,-0.16428,-0.15988,-0.0043948
23.14,0.33756,0.26361,0.073953
23.16,0.82587,0.70189,0.12399
23.18,1.2838,1.1488,0.13509
23.2,1.6929,1.5882,0.10465
23.22,2.0337,1.9954,0.038331
23.24,2.2877,2.3389,-0.051253
23.26,2.439,2.5859,-0.14697
23.28,2.4765,2.7073,-0.23078
23.3,2.3957,2.6824,-0.28668
23.32,2.1997,2.5034,-0.30378
23.34,1.8996,2.178,-0.27842
23.36,1.5145,1.7288,-0.21433
23.38,1.0698,1.1864,-0.11655
23.4,0.59565,0.59949,-0.0038429
23.42,0.12377,0.0131,0.11067
23.44,-0.31476,-0.52748,0.21273
23.46,-0.69237,-0.98281,0.29044
23.48,-0.98729,-1.3239,0.33659
23.5,-1.1852,-1.53,0.3448
23.52,-1.2802,-1.5975,0.31727
23.54,-1.2749,-1.5317,0.25682
23.56,-1.1798,-1.3489,0.16914
23.58,-1.0117,-1.074,0.06221
23.6,-0.79256,-0.73785,-0.054712
23.62,-0.54641,-0.37507,-0.17134
23.64,-0.29779,-0.020951,-0.27684
23.66,-0.069344,0.2921,-0.36144
23.68,0.11997,0.53647,-0.41651
23.7,0.25627,0.69322,-0.43695
23.72,0.33159,0.75139,-0.4198
23.74,0.34408,0.71078,-0.3667
23.76,0.29762,0.58253,-0.28491
23.78,0.20082,0.38397,-0.18314
23.8,0.065653,0.13966,-0.074004
23.82,-0.094255,-0.1234,0.029149
23.84,-0.26535,-0.38027,0.11492
23.86,-0.43579,-0.60928,0.1735
23.88,-0.59671,-0.79557,0.19885
23.9,-0.74308,-0.93452,0.19144
23.92,-0.87387,-1.0274,0.1535
23.94,-0.99173,-1.0845,0.092805
23.96,-1.1021,-1.1194,0.017294
23.98,-1.2121,-1.1494,-0.062735
24,-1.3287,-1.1913,-0.13744
24.02,-1.4579,-1.2582,-0.19973
24.04,-1.6029,-1.3609,-0.24202
24.06,-1.7639,-1.503,-0.26086
24.08,-1.9373,-1.6835,-0.25389
24.1,-2.1164,-1.8953,-0.22108
24.12,-2.2915,-2.1264,-0.16508
24.14,-2.4515,-2.3609,-0.090654
24.16,-2.5848,-2.5807,-0.0041794
24.18,-2.6807,-2.7663,0.085561
24.2,-2.7303,-2.9,0.16963
24.22,-2.7276,-2.966,0.23832
24.24,-2.6696,-2.9539,0.28432
24.26,-2.5562,-2.8591,0.30296
24.28,-2.3898,-2.683,0.29313
24.3,-2.1746,-2.4343,0.25972
24.32,-1.9149,-2.1259,0.21097
24.34,-1.6146,-1.7742,0.1596
24.36,-1.2759,-1.3953,0.11947
24.38,-0.89839,-1.001,0.10264
24.4,-0.47954,-0.60327,0.12373
24.42,-0.014579,-0.19631,0.18173
24.44,0.5023,0.22509,0.27721
24.46,1.0765,0.67562,0.40084
24.48,1.7111,1.173,0.53805
24.5,2.4051,1.7333,0.67187
24.52,3.152,2.3679,0.78405
24.54,3.9381,3.0779,0.86024
24.56,4.7428,3.853,0.88982
24.58,5.5386,4.669,0.86961
24.6,6.2927,5.486,0.80665
24.62,6.9692,6.2565,0.71267
24.64,7.5319,6.9278,0.6041
24.66,7.9475,7.4464,0.50107
24.68,8.1882,7.7663,0.42189
24.7,8.2349,7.8538,0.38106
24.72,8.0785,7.6901,0.3884
24.74,7.7213,7.2755,0.44584
24.76,7.1768,6.6284,0.5483
24.78,6.4684,5.785,0.68339
24.8,5.6281,4.7928,0.83523
24.82,4.6932,3.7069,0.98637
24.84,3.7042,2.5869,1.1172
24.86,2.7009,1.4856,1.2153
24.88,1.7204,0.45383,1.2666
24.9,0.79463,-0.47408,1.2687
24.92,-0.051556,-1.2714,1.2198
24.94,-0.80071,-1.9272,1.1265
24.96,-1.443,-2.4407,0.9977
24.98,-1.9756,-2.8211,0.8455
25,-2.4011,-3.0845,0.68337
25.02,-2.7262,-3.2483,0.52207
25.04,-2.9595,-3.3341,0.37456
25.06,-3.1105,-3.3562,0.24567
25.08,-3.1877,-3.3295,0.14173
25.1,-3.1982,-3.2608,0.0626
25.12,-3.1471,-3.1542,0.0071122
25.14,-3.0384,-3.0082,-0.030202
25.16,-2.875,-2.8192,-0.055822
25.18,-2.6605,-2.5826,-0.077838
25.2,-2.3995,-2.2945,-0.10504
25.22,-2.0994,-1.9549,-0.14447
25.24,-1.7702,-1.5681,-0.20204
25.26,-1.4253,-1.1457,-0.2796
25.28,-1.0807,-0.70432,-0.37643
25.3,-0.75462,-0.2675,-0.48713
25.32,-0.46548,0.13777,-0.60325
25.34,-0.23092,0.48269,-0.71362
25.36,-0.065903,0.73935,-0.80526
25.38,0.018759,0.88583,-0.86707
25.4,0.017565,0.90644,-0.88888
25.42,-0.068989,0.79595,-0.86493
25.44,-0.23435,0.56143,-0.79578
25.46,-0.46644,0.22091,-0.68735
25.48,-0.74882,-0.19822,-0.55059
25.5,-1.0623,-0.66157,-0.40068
25.52,-1.3866,-1.1321,-0.25446
25.54,-1.7025,-1.5743,-0.12818
25.56,-1.9934,-1.9577,-0.035691
25.58,-2.2467,-2.2614,0.014684
25.6,-2.4545,-2.4733,0.018832
25.62,-2.6135,-2.593,-0.020494
25.64,-2.7251,-2.6284,-0.096684
25.66,-2.7941,-2.5967,-0.19742
25.68,-2.8277,-2.5164,-0.31132
25.7,-2.8338,-2.4082,-0.42569
25.72,-2.8204,-2.2896,-0.53082
25.74,-2.7939,-2.1747,-0.61916
25.76,-2.7594,-2.0714,-0.68793
25.78,-2.7199,-1.9827,-0.73728
25.8,-2.6773,-1.9061,-0.77119
25.82,-2.6321,-1.8374,-0.79469
25.84,-2.585,-1.7706,-0.81439
25.86,-2.5367,-1.7012,-0.83544
25.88,-2.4888,-1.6271,-0.86174
25.9,-2.4438,-1.5495,-0.89423
25.92,-2.4046,-1.4736,-0.93097
25.94,-2.3744,-1.4068,-0.96761
25.96,-2.3556,-1.3585,-0.99703
25.98,-2.3492,-1.3372,-1.0119
26,-2.3541,-1.3495,-1.0046
26.02,-2.3667,-1.3967,-0.96996
26.04,-2.3808,-1.4754,-0.90539
26.06,-2.3878,-1.5746,-0.81324
26.08,-2.3777,-1.6784,-0.69933
26.1,-2.3395,-1.7656,-0.57397
26.12,-2.2631,-1.8128,-0.45032
26.14,-2.14,-1.7988,-0.3412
26.16,-1.9645,-1.706,-0.2585
26.18,-1.7342,-1.5241,-0.21009
26.2,-1.4507,-1.2526,-0.19812
26.22,-1.1188,-0.8997,-0.21913
26.24,-0.74637,-0.48293,-0.26344
26.26,-0.34276,-0.025602,-0.31716
26.28,0.082022,0.44637,-0.36434
26.3,0.51872,0.90885,-0.39013
26.32,0.95973,1.3431,-0.38337
26.34,1.3996,1.7389,-0.33927
26.36,1.8351,2.0954,-0.26024
26.38,2.2647,2.4202,-0.15554
26.4,2.6873,2.7271,-0.039817
26.42,3.1013,3.0338,0.067494
26.44,3.503,3.3542,0.14871
26.46,3.8856,3.6942,0.19134
26.48,4.2388,4.0522,0.18659
26.5,4.5484,4.4136,0.13481
26.52,4.7975,4.7539,0.043586
26.54,4.9678,5.0403,-0.072506
26.56,5.0412,5.2361,-0.19485
26.58,5.0025,5.3051,-0.30259
26.6,4.8412,5.2205,-0.37932
26.62,4.5531,4.9631,-0.41007
26.64,4.1418,4.5322,-0.39046
26.66,3.6188,3.9393,-0.32048
26.68,3.0032,3.2132,-0.21005
26.7,2.3201,2.3902,-0.070168
26.72,1.5989,1.5197,0.079239
26.74,0.87132,0.64755,0.22378
26.76,0.16843,-0.17993,0.34836
26.78,-0.48105,-0.92542,0.44438
26.8,-1.0527,-1.5601,0.50742
26.82,-1.5274,-2.0674,0.53995
26.84,-1.8923,-2.4406,0.54838
26.86,-2.1399,-2.683,0.5431
26.88,-2.2683,-2.8034,0.53513
26.9,-2.2798,-2.8147,0.5349
26.92,-2.1801,-2.7294,0.54929
26.94,-1.9771,-2.5578,0.58064
26.96,-1.6808,-2.3081,0.62734
26.98,-1.3023,-1.9849,0.68253
27,-0.85478,-1.5905,0.73572
27.02,-0.35293,-1.129,0.7761
27.04,0.18601,-0.60663,0.79264
27.06,0.74211,-0.034663,0.77677
27.08,1.2927,0.57016,0.72257
27.1,1.8129,1.1816,0.63128
27.12,2.2763,1.7694,0.5069
27.14,2.6567,2.2967,0.35991
27.16,2.9299,2.7268,0.2031
27.18,3.0762,3.0244,0.051774
27.2,3.0816,3.1601,-0.078526
27.22,2.9407,3.1147,-0.17404
27.24,2.6569,2.8806,-0.2237
27.26,2.2435,2.4646,-0.22113
27.28,1.7228,1.8882,-0.16533
27.3,1.1251,1.1852,-0.060135
27.32,0.48619,0.4017,0.08449
27.34,-0.15509,-0.40957,0.25448
27.36,-0.75991,-1.1933,0.43343
27.38,-1.2925,-1.8964,0.60384
27.4,-1.7229,-2.472,0.74916
27.42,-2.0289,-2.8859,0.85705
27.44,-2.1975,-3.1136,0.91603
27.46,-2.2257,-3.1509,0.92521
27.48,-2.1196,-3.0092,0.88965
27.5,-1.8933,-2.7108,0.81746
27.52,-1.5676,-2.2897,0.7221
27.54,-1.1673,-1.7867,0.61937
27.56,-0.71933,-1.2427,0.52338
27.58,-0.25058,-0.69669,0.44612
27.6,0.21375,-0.17995,0.3937
27.62,0.65129,0.28409,0.36719
27.64,1.0431,0.68199,0.36114
27.66,1.374,1.0078,0.36618
27.68,1.632,1.2623,0.36972
27.7,1.8083,1.4485,0.35977
27.72,1.8969,1.5704,0.32648
27.74,1.8941,1.6295,0.26453
27.76,1.7988,1.6234,0.17539
27.78,1.6126,1.5473,0.065245
27.8,1.3403,1.3948,-0.054468
27.82,0.99033,1.1602,-0.16992
27.84,0.57466,0.84222,-0.26756
27.86,0.10915,0.44533,-0.33618
27.88,-0.38709,-0.017172,-0.36991
27.9,-0.89251,-0.52386,-0.36865
27.92,-1.3844,-1.0469,-0.33751
27.94,-1.8403,-1.5533,-0.28703
27.96,-2.2396,-2.0099,-0.22967
27.98,-2.5646,-2.3871,-0.17752
28,-2.8022,-2.6615,-0.14065
28.02,-2.9434,-2.8198,-0.12362
28.04,-2.9846,-2.8584,-0.12615
28.06,-2.926,-2.7832,-0.14278
28.08,-2.7715,-2.6078,-0.16374
28.1,-2.5278,-2.3495,-0.17827
28.12,-2.2028,-2.0267,-0.17606
28.14,-1.8054,-1.6572,-0.14819
28.16,-1.3447,-1.2529,-0.091752
28.18,-0.82995,-0.82122,-0.0087298
28.2,-0.27091,-0.36488,0.09397
28.22,0.3217,0.1176,0.2041
28.24,0.93542,0.62798,0.30743
28.26,1.5555,1.1659,0.38958
28.28,2.1643,1.7261,0.43825
28.3,2.7419,2.2966,0.44527
28.32,3.2659,2.8575,0.40842
28.34,3.713,3.3814,0.33161
28.36,4.0605,3.8365,0.22395
28.38,4.288,4.1889,0.099121
28.4,4.3796,4.4071,-0.027491
28.42,4.3249,4.4666,-0.1417
28.44,4.1211,4.3531,-0.23202
28.46,3.773,4.0605,-0.28753
28.48,3.2931,3.6033,-0.31015
28.5,2.7008,3.0031,-0.30226
28.52,2.0208,2.2932,-0.27248
28.54,1.2809,1.5123,-0.2314
28.56,0.51075,0.70138,-0.19063
28.58,-0.26122,-0.10068,-0.16054
28.6,-1.0088,-0.86049,-0.14829
28.62,-1.7095,-1.5523,-0.15721
28.64,-2.3453,-2.1582,-0.18702
28.66,-2.9026,-2.6698,-0.23285
28.68,-3.3723,-3.0859,-0.28641
28.7,-3.749,-3.409,-0.33993
28.72,-4.03,-3.6435,-0.38651
28.74,-4.2156,-3.7945,-0.42105
28.76,-4.3074,-3.8652,-0.44228
28.78,-4.3093,-3.8576,-0.45167
28.8,-4.2261,-3.7731,-0.453
28.82,-4.0649,-3.613,-0.4519
28.84,-3.834,-3.3779,-0.45603
28.86,-3.5436,-3.077,-0.46663
28.88,-3.2054,-2.7179,-0.48747
28.9,-2.8321,-2.3145,-0.51766
28.92,-2.4368,-1.8842,-0.55257
28.94,-2.0318,-1.4457,-0.58603
28.96,-1.6281,-1.0176,-0.61051
28.98,-1.2343,-0.61563,-0.61867
29,-0.85581,-0.25094,-0.60487
29.02,-0.49477,0.072167,-0.56693
29.04,-0.15012,0.35566,-0.50577
29.06,0.18171,0.60946,-0.42776
29.08,0.50574,0.84692,-0.34118
29.1,0.82718,1.0852,-0.25804
29.12,1.1499,1.3394,-0.18948
29.14,1.4754,1.6209,-0.14549
29.16,1.8015,1.9336,-0.13215
29.18,2.1223,2.2732,-0.15093
29.2,2.4282,2.6259,-0.1977
29.22,2.7066,2.9702,-0.26357
29.24,2.9436,3.2797,-0.33612
29.26,3.1247,3.526,-0.40134
29.28,3.2372,3.6841,-0.44696
29.3,3.2711,3.7346,-0.46354
29.32,3.2204,3.6671,-0.44669
29.34,3.0833,3.4811,-0.39782
29.36,2.8624,3.1862,-0.32379
29.38,2.5641,2.7988,-0.23476
29.4,2.1975,2.3403,-0.1428
29.42,1.7738,1.8329,-0.059049
29.44,1.3049,1.2965,0.0083845
29.46,0.80262,0.74704,0.055582
29.48,0.27861,0.19511,0.083505
29.5,-0.25624,-0.35268,0.09644
29.52,-0.79152,-0.8934,0.10188
29.54,-1.3171,-1.4243,0.10719
29.56,-1.8227,-1.941,0.11832
29.58,-2.2981,-2.4363,0.13817
29.6,-2.7327,-2.8988,0.16618
29.62,-3.1159,-3.3144,0.19855
29.64,-3.4378,-3.6675,0.22969
29.66,-3.6892,-3.943,0.25384
29.68,-3.8626,-4.129,0.26638
29.7,-3.9522,-4.2187,0.26645
29.72,-3.9545,-4.2109,0.25636
29.74,-3.8679,-4.1093,0.24138
29.76,-3.6929,-3.922,0.22911
29.78,-3.432,-3.6591,0.22713
29.8,-3.089,-3.3302,0.24114
29.82,-2.6697,-2.9428,0.27314
29.84,-2.1813,-2.5019,0.32059
29.86,-1.6332,-2.0097,0.37657
29.88,-1.0373,-1.467,0.42972
29.9,-0.40855,-0.87472,0.46618
29.92,0.23478,-0.23861,0.47339
29.94,0.87104,0.42921,0.44182
29.96,1.4756,1.109,0.36665
29.98,2.022,1.7725,0.24951
30,2.483,2.3842,0.098811
30.02,2.8332,2.9041,-0.070904
30.04,3.0506,3.2914,-0.24082
30.06,3.1191,3.5095,-0.39037
30.08,3.0306,3.5308,-0.50014
30.1,2.7861,3.341,-0.55489
30.12,2.3963,2.9425,-0.54616
30.14,1.8814,2.3544,-0.473
30.16,1.2698,1.6124,-0.34259
30.18,0.59608,0.76603,-0.16995
30.2,-0.10155,-0.12635,0.024798
30.22,-0.78421,-1.0035,0.21927
30.24,-1.4152,-1.8069,0.39167
30.26,-1.9624,-2.4866,0.52412
30.28,-2.4006,-3.0058,0.60523
30.3,-2.7119,-3.3427,0.63084
30.32,-2.8869,-3.4921,0.60515
30.34,-2.924,-3.4626,0.53851
30.36,-2.8284,-3.2733,0.4449
30.38,-2.6107,-2.9517,0.34105
30.4,-2.286,-2.5275,0.24151
30.42,-1.8719,-2.0285,0.15657
30.44,-1.3879,-1.4792,0.09126
30.46,-0.85408,-0.89931,0.045236
30.48,-0.29054,-0.30388,0.013341
30.5,0.28278,0.29479,-0.01201
30.52,0.84669,0.88491,-0.038223
30.54,1.383,1.4537,-0.070689
30.56,1.8752,1.986,-0.1108
30.58,2.3088,2.4646,-0.15584
30.6,2.6722,2.8708,-0.19857
30.62,2.9575,3.1874,-0.2298
30.64,3.1611,3.4012,-0.24013
30.66,3.2835,3.5057,-0.22218
30.68,3.3302,3.503,-0.17283
30.7,3.3103,3.4039,-0.093588
30.72,3.2359,3.2276,0.008261
30.74,3.1209,2.999,0.1219
30.76,2.9793,2.7449,0.23439
30.78,2.8241,2.4907,0.33345
30.8,2.6658,2.2566,0.40918
30.82,2.5116,2.0554,0.45621
30.84,2.3657,1.892,0.47366
30.86,2.2286,1.7639,0.46471
30.88,2.0985,1.6607,0.43782
30.9,1.9722,1.5702,0.40197
30.92,1.8457,1.48,0.36569
30.94,1.7153,1.3798,0.33547
30.96,1.5786,1.2644,0.31425
30.98,1.4343,1.1326,0.30169
31,1.2823,0.98923,0.29306
31.02,1.1234,0.8405,0.28286
31.04,0.95855,0.69384,0.26471
31.06,0.78869,0.55498,0.23371
31.08,0.61396,0.42626,0.1877
31.1,0.4338,0.30591,0.12788
31.12,0.24703,0.18869,0.058336
31.14,0.052331,0.066889,-0.014558
31.16,-0.15119,-0.067914,-0.08328
31.18,-0.36338,-0.22249,-0.14089
31.2,-0.58247,-0.40046,-0.18201
31.22,-0.80478,-0.60084,-0.20395
31.24,-1.0247,-0.81753,-0.20715
31.26,-1.2348,-1.0413,-0.19356
31.28,-1.4266,-1.2597,-0.16695
31.3,-1.5908,-1.4598,-0.13097
31.32,-1.7181,-1.6299,-0.088163
31.34,-1.7998,-1.7599,-0.03985
31.36,-1.8281,-1.8429,0.014726
31.38,-1.7967,-1.8741,0.077377
31.4,-1.7007,-1.8504,0.14966
31.42,-1.5369,-1.769,0.23206
31.44,-1.3043,-1.6268,0.3225
31.46,-1.0042,-1.4192,0.41495
31.48,-0.64081,-1.1405,0.49973
31.5,-0.22172,-0.78554,0.56382
31.52,0.24144,-0.35393,0.59537
31.54,0.7328,0.14955,0.58325
31.56,1.2322,0.7137,0.51854
31.58,1.7159,1.3163,0.39963
31.6,2.1572,1.926,0.23122
31.62,2.5287,2.5034,0.025303
31.64,2.8035,3.0036,-0.20006
31.66,2.9584,3.3814,-0.42295
31.68,2.9756,3.5963,-0.62076
31.7,2.8448,3.6174,-0.77261
31.72,2.5649,3.4285,-0.86366
31.74,2.1445,3.0292,-0.88465
31.76,1.602,2.4377,-0.83575
31.78,0.96417,1.6874,-0.72326
31.8,0.26495,0.82495,-0.56
31.82,-0.45742,-0.095192,-0.36223
31.84,-1.1629,-1.0149,-0.14803
31.86,-1.8125,-1.8787,0.066207
31.88,-2.3709,-2.6371,0.26614
31.9,-2.8089,-3.2499,0.44094
31.92,-3.1049,-3.6878,0.58288
31.94,-3.2465,-3.9336,0.68714
31.96,-3.2306,-3.9818,0.75112
31.98,-3.064,-3.8363,0.77233
32,-2.7623,-3.5131,0.75082
32.02,-2.3493,-3.0346,0.68536
32.04,-1.8551,-2.4301,0.57499
32.06,-1.3148,-1.7409,0.42617
32.08,-0.76572,-1.0089,0.24318
32.1,-0.2455,-0.28178,0.036283
32.12,0.21066,0.39202,-0.18136
32.14,0.57229,0.96555,-0.39326
32.16,0.81585,1.3986,-0.58277
32.18,0.92636,1.6601,-0.73374
32.2,0.89848,1.7323,-0.83378
32.22,0.73674,1.6125,-0.87571
32.24,0.45494,1.315,-0.86006
32.26,0.074708,0.86802,-0.79331
32.28,-0.37659,0.31272,-0.68931
32.3,-0.86842,-0.30329,-0.56513
32.32,-1.3699,-0.93014,-0.43972
32.34,-1.8522,-1.5213,-0.33087
32.36,-2.2911,-2.0403,-0.25088
32.38,-2.6684,-2.4599,-0.20854
32.4,-2.9726,-2.7687,-0.20397
32.42,-3.1991,-2.9665,-0.23257
32.44,-3.3494,-3.0651,-0.28428
32.46,-3.43,-3.0819,-0.34802
32.48,-3.4508,-3.0396,-0.41119
32.5,-3.4236,-2.9579,-0.4657
32.52,-3.3607,-2.8541,-0.50664
32.54,-3.2734,-2.7416,-0.53188
32.56,-3.1717,-2.6263,-0.54541
32.58,-3.0634,-2.5114,-0.55196
32.6,-2.9541,-2.3962,-0.55796
32.62,-2.8475,-2.2793,-0.56817
32.64,-2.7449,-2.1604,-0.58451
32.66,-2.6463,-2.0395,-0.6068
32.68,-2.5496,-1.9185,-0.63109
32.7,-2.4514,-1.7994,-0.65199
32.72,-2.3466,-1.6835,-0.66314
32.74,-2.2291,-1.5693,-0.6598
32.76,-2.0914,-1.4537,-0.63773
32.78,-1.9257,-1.3292,-0.59651
32.8,-1.7239,-1.1858,-0.53803
32.82,-1.4782,-1.0123,-0.46598
32.84,-1.1824,-0.79758,-0.38479
32.86,-0.83154,-0.5322,-0.29935
32.88,-0.42328,-0.21229,-0.21099
32.9,0.042308,0.16403,-0.12172
32.92,0.56234,0.59243,-0.030088
32.94,1.1312,1.0665,0.064731
32.96,1.7406,1.577,0.16359
32.98,2.3796,2.1135,0.26614
33,3.0353,2.6669,0.36848
33.02,3.6924,3.2274,0.46493
33.04,4.3335,3.7861,0.54741
33.06,4.9399,4.332,0.60791
33.08,5.4914,4.8523,0.63905
33.1,5.9673,5.3314,0.6359
33.12,6.3473,5.7474,0.5999
33.14,6.6127,6.0766,0.53612
33.16,6.7477,6.2934,0.45434
33.18,6.741,6.3731,0.36792
33.2,6.5868,6.2961,0.29069
33.22,6.2863,6.051,0.23527
33.24,5.8476,5.6357,0.21196
33.26,5.2861,5.0639,0.22218
33.28,4.6233,4.357,0.26628
33.3,3.8856,3.549,0.33661
33.32,3.1027,2.6799,0.42282
33.34,2.3053,1.793,0.5123
33.36,1.5232,0.93003,0.59321
33.38,0.78368,0.1272,0.65648
33.4,0.10956,-0.58782,0.69738
33.42,-0.48137,-1.1952,0.71382
33.44,-0.97707,-1.6842,0.70717
33.46,-1.3714,-2.0538,0.68241
33.48,-1.6637,-2.3069,0.64318
33.5,-1.8586,-2.4531,0.59444
33.52,-1.965,-2.5023,0.53726
33.54,-1.9953,-2.4668,0.47144
33.56,-1.9646,-2.3637,0.39908
33.58,-1.8893,-2.209,0.31964
33.6,-1.7864,-2.0216,0.23513
33.62,-1.6719,-1.8224,0.15049
33.64,-1.5598,-1.6325,0.072639
33.66,-1.461,-1.4706,0.0095985
33.68,-1.3826,-1.3527,-0.029847
33.7,-1.3272,-1.2867,-0.040528
33.72,-1.2935,-1.2731,-0.020397
33.74,-1.2764,-1.3038,0.027434
33.76,-1.2681,-1.361,0.092872
33.78,-1.2596,-1.4231,0.16347
33.8,-1.2422,-1.4652,0.223
33.82,-1.209,-1.4653,0.25625
33.84,-1.1561,-1.4074,0.25131
33.86,-1.0833,-1.2857,0.20247
33.88,-0.99409,-1.1046,0.11054
33.9,-0.89565,-0.87851,-0.017136
33.92,-0.79757,-0.63171,-0.16587
33.94,-0.71073,-0.39102,-0.31971
33.96,-0.64584,-0.1841,-0.46174
33.98,-0.61218,-0.034334,-0.57784
34,-0.61651,0.042687,-0.6592
34.02,-0.66242,0.039895,-0.70231
34.04,-0.7501,-0.040876,-0.70922
34.06,-0.87652,-0.1898,-0.68672
34.08,-1.0359,-0.39234,-0.64361
34.1,-1.2205,-0.63162,-0.58889
34.12,-1.421,-0.89121,-0.52983
34.14,-1.6275,-1.1562,-0.47129
34.16,-1.8296,-1.4151,-0.41449
34.18,-2.017,-1.6581,-0.35894
34.2,-2.1795,-1.8776,-0.30183
34.22,-2.3068,-2.0662,-0.24058
34.24,-2.3891,-2.2159,-0.17325
34.26,-2.4168,-2.3173,-0.099488
34.28,-2.3806,-2.3603,-0.020298
34.3,-2.2725,-2.335,0.062507
34.32,-2.0856,-2.2321,0.1465
34.34,-1.8154,-2.0447,0.22931
34.36,-1.4598,-1.7685,0.30873
34.38,-1.0201,-1.4029,0.38281
34.4,-0.50171,-0.95106,0.44935
34.42,0.086098,-0.41898,0.50507
34.44,0.72948,0.18341,0.54607
34.46,1.4103,0.8441,0.5662
34.48,2.1064,1.547,0.55943
34.5,2.7925,2.2726,0.51994
34.52,3.4409,2.9963,0.44455
34.54,4.0228,3.6899,0.33285
34.56,4.5102,4.3205,0.18969
34.58,4.8776,4.8512,0.026378
34.6,5.1038,5.2477,-0.14391
34.62,5.1737,5.4777,-0.30394
34.64,5.08,5.5164,-0.43644
34.66,4.8239,5.3501,-0.52622
34.68,4.4158,4.9785,-0.56267
34.7,3.8749,4.4158,-0.54086
34.72,3.2278,3.6916,-0.4638
34.74,2.507,2.847,-0.34
34.76,1.7487,1.9323,-0.18354
34.78,0.9901,1.0006,-0.010534
34.8,0.26674,0.10414,0.1626
34.82,-0.38954,-0.71087,0.32132
34.84,-0.9527,-1.4072,0.45452
34.86,-1.4037,-1.958,0.55431
34.88,-1.7313,-2.349,0.61766
34.9,-1.932,-2.576,0.64395
34.92,-2.0098,-2.6441,0.63431
34.94,-1.9751,-2.5669,0.59173
34.96,-1.8436,-2.3635,0.51996
34.98,-1.6347,-2.0584,0.42364
35,-1.3704,-1.6795,0.30918
35.02,-1.0728,-1.2574,0.18459
35.04,-0.76363,-0.824,0.060365
35.06,-0.46174,-0.41018,-0.051557
35.08,-0.18247,-0.044241,-0.13823
35.1,0.063501,0.25188,-0.18838
35.12,0.27063,0.46386,-0.19323
35.14,0.43851,0.58839,-0.14987
35.16,0.57137,0.63271,-0.061336
35.18,0.67699,0.61457,0.062417
35.2,0.76533,0.55912,0.2062
35.22,0.84689,0.49658,0.35031
35.24,0.9311,0.45718,0.47392
35.26,1.0249,0.4626,0.5623
35.28,1.1317,0.52763,0.60412
35.3,1.2511,0.65507,0.59606
35.32,1.3786,0.83674,0.54191
35.34,1.5066,1.0543,0.45234
35.36,1.6249,1.2836,0.34133
35.38,1.7222,1.4986,0.22361
35.4,1.7871,1.6753,0.11181
35.42,1.8091,1.7948,0.014213
35.44,1.779,1.846,-0.066986
35.46,1.6902,1.8238,-0.13357
35.48,1.538,1.7294,-0.19135
35.5,1.3202,1.5672,-0.24704
35.52,1.0368,1.3427,-0.30593
35.54,0.6903,1.06,-0.3697
35.56,0.28538,0.72219,-0.43682
35.58,-0.17075,0.33136,-0.50211
35.6,-0.66836,-0.11024,-0.55812
35.62,-1.1952,-0.59775,-0.59741
35.64,-1.7364,-1.1215,-0.61486
35.66,-2.2753,-1.668,-0.60728
35.68,-2.7933,-2.2179,-0.5754
35.7,-3.2715,-2.7479,-0.52365
35.72,-3.6911,-3.2333,-0.4578
35.74,-4.0345,-3.6502,-0.38432
35.76,-4.2868,-3.978,-0.30884
35.78,-4.4367,-4.2012,-0.23548
35.8,-4.4769,-4.3104,-0.1665
35.82,-4.4053,-4.3015,-0.10376
35.84,-4.2248,-4.176,-0.04881
35.86,-3.9438,-3.9393,-0.0044913
35.88,-3.5758,-3.6008,0.024946
35.9,-3.1389,-3.1728,0.033853
35.92,-2.6552,-2.6712,0.016006
35.94,-2.1494,-2.1162,-0.033145
35.96,-1.6481,-1.5325,-0.1156
35.98,-1.1779,-0.94914,-0.22876
36,-0.76392,-0.39826,-0.36566
36.02,-0.42815,0.086847,-0.515
36.04,-0.18787,0.47402,-0.66189
36.06,-0.054331,0.73728,-0.79161
36.08,-0.031813,0.85844,-0.89025
36.1,-0.11717,0.83018,-0.94735
36.12,-0.29993,0.65784,-0.95778
36.14,-0.56305,0.359,-0.92206
36.16,-0.88409,-0.039148,-0.84494
36.18,-1.2369,-0.50147,-0.73543
36.2,-1.5935,-0.98946,-0.60408
36.22,-1.9264,-1.4641,-0.4623
36.24,-2.2099,-1.8895,-0.32043
36.26,-2.4226,-2.2354,-0.18722
36.28,-2.5482,-2.4786,-0.069614
36.3,-2.5766,-2.6032,0.026583
36.32,-2.5041,-2.6029,0.098777
36.34,-2.3336,-2.4795,0.14584
36.36,-2.0737,-2.2413,0.16762
36.38,-1.7377,-1.9043,0.16668
36.4,-1.3423,-1.4903,0.14798
36.42,-0.90642,-1.0248,0.11838
36.44,-0.44884,-0.53621,0.087361
36.46,0.012637,-0.051221,0.063858
36.48,0.46279,0.40591,0.056876
36.5,0.88979,0.81715,0.072645
36.52,1.2857,1.1728,0.11293
36.54,1.6464,1.4707,0.17572
36.56,1.9712,1.7171,0.25416
36.58,2.2619,1.9235,0.33832
36.6,2.5214,2.1046,0.41687
36.62,2.7533,2.2735,0.47978
36.64,2.96,2.441,0.51905
36.66,3.1426,2.6118,0.53074
36.68,3.2998,2.7842,0.51562
36.7,3.4286,2.9511,0.47753
36.72,3.5243,3.1011,0.42327
36.74,3.5811,3.2204,0.36071
36.76,3.5929,3.2967,0.29622
36.78,3.5544,3.3193,0.23512
36.8,3.4617,3.2812,0.18055
36.82,3.3131,3.1798,0.1333
36.84,3.1091,3.015,0.094123
36.86,2.8532,2.7895,0.063635
36.88,2.5516,2.5077,0.04385
36.9,2.2131,2.1761,0.036987
36.92,1.8492,1.8026,0.046608
36.94,1.473,1.3982,0.074764
36.96,1.0993,0.97655,0.12274
36.98,0.7436,0.55534,0.18826
37,0.42135,0.1547,0.26665
37.02,0.14693,-0.20367,0.3506
37.04,-0.06724,-0.49804,0.4308
37.06,-0.21167,-0.71045,0.49878
37.08,-0.28061,-0.82807,0.54746
37.1,-0.27263,-0.84484,0.57221
37.12,-0.19089,-0.76256,0.57167
37.14,-0.043098,-0.59174,0.54864
37.16,0.15891,-0.34766,0.50657
37.18,0.39983,-0.049594,0.44943
37.2,0.66183,0.28063,0.38121
37.22,0.92559,0.62178,0.30381
37.24,1.1714,0.95221,0.21921
37.26,1.3804,1.2535,0.12687
37.28,1.5355,1.5072,0.028329
37.3,1.6224,1.6966,-0.074172
37.32,1.6308,1.8068,-0.17604
37.34,1.5544,1.8258,-0.27138
37.36,1.3924,1.7429,-0.35055
37.38,1.1489,1.5515,-0.40255
37.4,0.83372,1.2582,-0.42448
37.42,0.46141,0.87066,-0.40925
37.44,0.050952,0.40908,-0.35813
37.46,-0.37542,-0.10095,-0.27448
37.48,-0.79357,-0.62733,-0.16624
37.5,-1.179,-1.1358,-0.043203
37.52,-1.5083,-1.5922,0.083845
37.54,-1.7612,-1.9657,0.20452
37.56,-1.9214,-2.2322,0.31077
37.58,-1.978,-2.3747,0.39673
37.6,-1.9263,-2.3793,0.45303
37.62,-1.768,-2.2497,0.4816
37.64,-1.5117,-1.9902,0.47849
37.66,-1.1716,-1.6143,0.44266
37.68,-0.76788,-1.1415,0.37364
37.7,-0.32456,-0.59778,0.27322
37.72,0.13126,-0.015566,0.14682
37.74,0.57137,0.56949,0.0018794
37.76,0.96828,1.1194,-0.15114
37.78,1.2971,1.5966,-0.29952
37.8,1.5373,1.9671,-0.42975
37.82,1.6746,2.2027,-0.52805
37.84,1.7015,2.2867,-0.58513
37.86,1.6184,2.2131,-0.59471
37.88,1.4332,1.9888,-0.55563
37.9,1.1602,1.6352,-0.47497
37.92,0.8194,1.1822,-0.36282
37.94,0.43402,0.66914,-0.23513
37.96,0.028628,0.13571,-0.10709
37.98,-0.37301,-0.37843,0.0054193
38,-0.74987,-0.83981,0.089939
38.02,-1.0851,-1.2236,0.1385
38.04,-1.3672,-1.5154,0.14812
38.06,-1.5902,-1.7105,0.12033
38.08,-1.7534,-1.8139,0.060567
38.1,-1.8611,-1.8389,-0.022252
38.12,-1.9214,-1.8024,-0.11895
38.14,-1.9447,-1.725,-0.21962
38.16,-1.9426,-1.6279,-0.31472
38.18,-1.9267,-1.5306,-0.39607
38.2,-1.9071,-1.4498,-0.45731
38.22,-1.8918,-1.3971,-0.4947
38.24,-1.886,-1.3799,-0.50604
38.26,-1.8915,-1.4001,-0.49139
38.28,-1.9072,-1.4543,-0.45299
38.3,-1.9289,-1.5349,-0.39401
38.32,-1.9499,-1.6317,-0.31828
38.34,-1.9619,-1.7313,-0.23057
38.36,-1.9552,-1.8199,-0.13532
38.38,-1.9201,-1.8834,-0.036728
38.4,-1.8472,-1.9093,0.062075
38.42,-1.7283,-1.8868,0.15847
38.44,-1.5573,-1.8068,0.2495
38.46,-1.3302,-1.6611,0.33088
38.48,-1.0465,-1.4447,0.39818
38.5,-0.70899,-1.1545,0.44551
38.52,-0.32433,-0.7917,0.46738
38.54,0.096781,-0.36049,0.45727
38.56,0.53988,0.12736,0.41252
38.58,0.98727,0.65509,0.33218
38.6,1.4189,1.1992,0.21973
38.62,1.8138,1.7301,0.083633
38.64,2.1514,2.2151,-0.06368
38.66,2.4137,2.6219,-0.20821
38.68,2.5868,2.9214,-0.33463
38.7,2.6621,3.0907,-0.4286
38.72,2.638,3.118,-0.48004
38.74,2.5198,3.0024,-0.48257
38.76,2.3197,2.7554,-0.43566
38.78,2.0559,2.3996,-0.34367
38.8,1.7508,1.9662,-0.2154
38.82,1.4295,1.492,-0.062533
38.84,1.117,1.0153,0.10171
38.86,0.83677,0.57269,0.26407
38.88,0.60788,0.19531,0.41257
38.9,0.44408,-0.092491,0.53657
38.92,0.35242,-0.27576,0.62818
38.94,0.33291,-0.34812,0.68103
38.96,0.37872,-0.31416,0.69288
38.98,0.47698,-0.18689,0.66386
39,0.61019,0.01307,0.59712
39.02,0.75802,0.25801,0.50001
39.04,0.89929,0.51755,0.38175
39.06,1.0141,0.75836,0.25576
39.08,1.0858,0.95124,0.13455
39.1,1.1024,1.0703,0.032051
39.12,1.0576,1.0998,-0.042216
39.14,0.95143,1.0327,-0.081223
39.16,0.78931,0.87414,-0.084828
39.18,0.58146,0.63962,-0.058169
39.2,0.3411,0.3523,-0.011199
39.22,0.082701,0.039981,0.04272
39.24,-0.18,-0.26945,0.089452
39.26,-0.43565,-0.55177,0.11612
39.28,-0.67648,-0.79062,0.11414
39.3,-0.899,-0.97882,0.079825
39.32,-1.1039,-1.1191,0.015178
39.34,-1.2954,-1.2223,-0.073169
39.36,-1.4804,-1.3066,-0.17378
39.38,-1.6665,-1.3897,-0.27682
39.4,-1.8613,-1.4897,-0.37158
39.42,-2.0704,-1.6198,-0.45057
39.44,-2.2968,-1.7873,-0.50954
39.46,-2.54,-1.9929,-0.54714
39.48,-2.7958,-2.2309,-0.56491
39.5,-3.0563,-2.491,-0.56527
39.52,-3.3105,-2.7597,-0.55075
39.54,-3.5446,-3.0226,-0.522
39.56,-3.7431,-3.2646,-0.47851
39.58,-3.8896,-3.4708,-0.41874
39.6,-3.9674,-3.6277,-0.33971
39.62,-3.9609,-3.7195,-0.24141
39.64,-3.8565,-3.7313,-0.12524
39.66,-3.6438,-3.6494,0.0056262
39.68,-3.3162,-3.4594,0.1432
39.7,-2.8725,-3.1492,0.27663
39.72,-2.3176,-2.7111,0.39353
39.74,-1.6627,-2.1439,0.48117
39.76,-0.92576,-1.4543,0.5285
39.78,-0.13118,-0.6591,0.52793
39.8,0.6913,0.21456,0.47675
39.82,1.508,1.1292,0.37876
39.84,2.2834,2.0411,0.2423
39.86,2.9822,2.9006,0.081589
39.88,3.5725,3.6591,-0.086585
39.9,4.0276,4.2724,-0.2448
39.92,4.3283,4.7041,-0.37585
39.94,4.4646,4.9317,-0.46703
39.96,4.4365,4.946,-0.50948
39.98,4.2536,4.755,-0.50135
40,3.9344,4.3804,-0.44595
40.02,3.5045,3.8568,-0.35231
40.04,2.9943,3.228,-0.23369
40.06,2.4367,2.5423,-0.10556
40.08,1.864,1.8467,0.017258
40.1,1.3057,1.1838,0.1219
40.12,0.78676,0.58796,0.1988
40.14,0.32587,0.083051,0.24282
40.16,-0.064875,-0.31911,0.25423
40.18,-0.38001,-0.61641,0.2364
40.2,-0.62003,-0.81661,0.19657
40.22,-0.79025,-0.9346,0.14435
40.24,-0.89936,-0.98885,0.089488
40.26,-0.9579,-0.99823,0.040334
40.28,-0.97684,-0.98123,0.0043949
40.3,-0.96637,-0.95143,-0.014938
40.32,-0.93502,-0.91887,-0.016149
40.34,-0.88919,-0.88749,-0.0016947
40.36,-0.83309,-0.85866,0.025576
40.38,-0.76902,-0.82681,0.057794
40.4,-0.69793,-0.78703,0.089108
40.42,-0.62012,-0.73269,0.11257
40.44,-0.53597,-0.65769,0.12173
40.46,-0.44658,-0.55966,0.11308
40.48,-0.35419,-0.43727,0.083074
40.5,-0.26233,-0.29637,0.034045
40.52,-0.17566,-0.14434,-0.031322
40.54,-0.099626,0.0085722,-0.1082
40.56,-0.039774,0.1497,-0.18948
40.58,-0.0011148,0.26658,-0.2677
40.6,0.012595,0.34967,-0.33708
40.62,-0.00057593,0.39094,-0.39152
40.64,-0.040338,0.38636,-0.42669
40.66,-0.10401,0.33592,-0.43993
40.68,-0.18659,0.24612,-0.43271
40.7,-0.28095,0.12217,-0.40312
40.72,-0.37828,-0.024703,-0.35358
40.74,-0.46852,-0.1837,-0.28482
40.76,-0.54084,-0.34279,-0.19805
40.78,-0.58421,-0.48922,-0.094993
40.8,-0.58793,-0.61078,0.022842
40.82,-0.54216,-0.69429,0.15213
40.84,-0.43856,-0.72703,0.28847
40.86,-0.27095,-0.69613,0.42518
40.88,-0.036039,-0.5891,0.55306
40.9,0.26592,-0.39637,0.66229
40.92,0.63049,-0.11194,0.74243
40.94,1.0486,0.26576,0.78288
40.96,1.5066,0.7292,0.77741
40.98,1.9862,1.2633,0.72286
41,2.4654,1.8435,0.62192
41.02,2.9197,2.4382,0.48153
41.04,3.3235,3.0098,0.31368
41.06,3.6517,3.5174,0.13429
41.08,3.8824,3.9232,-0.04087
41.1,3.9978,4.1927,-0.1949
41.12,3.9867,4.3005,-0.31381
41.14,3.8451,4.2331,-0.38805
41.16,3.5768,3.9891,-0.41231
41.18,3.1936,3.582,-0.38843
41.2,2.7142,3.0354,-0.32125
41.22,2.1628,2.3852,-0.22243
41.24,1.5674,1.6716,-0.10424
41.26,0.9573,0.93833,0.018965
41.28,0.36119,0.22813,0.13306
41.3,-0.19528,-0.42183,0.22655
41.32,-0.69104,-0.98043,0.2894
41.34,-1.1108,-1.4284,0.31753
41.36,-1.4458,-1.7544,0.30857
41.38,-1.6934,-1.9595,0.26611
41.4,-1.8568,-2.0529,0.19608
41.42,-1.9439,-2.0516,0.10774
41.44,-1.9656,-1.9761,0.010542
41.46,-1.9346,-1.8493,-0.085302
41.48,-1.8643,-1.6948,-0.1695
41.5,-1.7668,-1.5319,-0.23492
41.52,-1.6528,-1.3756,-0.27724
41.54,-1.5308,-1.2362,-0.29457
41.56,-1.4068,-1.1186,-0.2882
41.58,-1.2848,-1.0228,-0.26201
41.6,-1.1671,-0.94652,-0.22058
41.62,-1.0546,-0.88414,-0.17043
41.64,-0.94762,-0.83011,-0.11751
41.66,-0.84648,-0.77935,-0.067132
41.68,-0.75165,-0.72793,-0.023727
41.7,-0.66413,-0.67416,0.010031
41.72,-0.58542,-0.61841,0.032992
41.74,-0.5174,-0.56162,0.044214
41.76,-0.46208,-0.50742,0.04534
41.78,-0.42121,-0.45888,0.037676
41.8,-0.39593,-0.42033,0.024394
41.82,-0.38649,-0.3947,0.0082121
41.84,-0.39199,-0.38364,-0.0083485
41.86,-0.41036,-0.38834,-0.022026
41.88,-0.43847,-0.40734,-0.031126
41.9,-0.47232,-0.43874,-0.03358
41.92,-0.50742,-0.47822,-0.029199
41.94,-0.53914,-0.5213,-0.017846
41.96,-0.56311,-0.56323,0.00011989
41.98,-0.57546,-0.59969,0.024236
42,-0.57304,-0.62649,0.053447
42.02,-0.55354,-0.64075,0.087214
42.04,-0.51545,-0.64011,0.12467
42.06,-0.45806,-0.62352,0.16546
42.08,-0.38148,-0.58973,0.20826
42.1,-0.28664,-0.53736,0.25072
42.12,-0.17547,-0.46531,0.28984
42.14,-0.051091,-0.37192,0.32083
42.16,0.081935,-0.25635,0.33829
42.18,0.21742,-0.11871,0.33612
42.2,0.34744,0.038687,0.30875
42.22,0.46253,0.20995,0.25257
42.24,0.55201,0.38528,0.16674
42.26,0.60477,0.55044,0.054334
42.28,0.61018,0.68775,-0.077579
42.3,0.55925,0.77768,-0.21843
42.32,0.44588,0.80076,-0.35488
42.34,0.26793,0.74065,-0.47272
42.36,0.028093,0.58635,-0.55826
42.38,-0.26568,0.33521,-0.60089
42.4,-0.60024,-0.0058927,-0.59435
42.42,-0.95791,-0.42033,-0.53757
42.44,-1.3177,-0.88191,-0.43576
42.46,-1.6568,-1.3581,-0.29878
42.48,-1.953,-1.8123,-0.14073
42.5,-2.186,-2.2077,0.021756
42.52,-2.3398,-2.5119,0.17203
42.54,-2.4043,-2.6994,0.29511
42.56,-2.3757,-2.7558,0.38011
42.58,-2.2572,-2.678,0.42079
42.6,-2.0584,-2.4749,0.41649
42.62,-1.7943,-2.1664,0.37215
42.64,-1.4832,-1.7805,0.29722
42.66,-1.1456,-1.3492,0.20363
42.68,-0.80119,-0.90582,0.10463
42.7,-0.468,-0.48197,0.013968
42.72,-0.16044,-0.10117,-0.059277
42.74,0.11123,0.22141,-0.11019
42.76,0.34114,0.47852,-0.13738
42.78,0.52738,0.67148,-0.1441
42.8,0.67107,0.80827,-0.1372
42.82,0.77523,0.90021,-0.12498
42.84,0.84355,0.95977,-0.11622
42.86,0.8793,0.99811,-0.11882
42.88,0.88455,1.0214,-0.13688
42.9,0.85988,1.0315,-0.17165
42.92,0.80445,1.0248,-0.22031
42.94,0.71652,0.99351,-0.27699
42.96,0.59427,0.92884,-0.33457
42.98,0.43674,0.82112,-0.38438
43,0.24476,0.66445,-0.41969
43.02,0.021709,0.45721,-0.4355
43.04,-0.22598,0.20342,-0.42941
43.06,-0.48874,-0.086941,-0.4018
43.08,-0.75405,-0.39911,-0.35494
43.1,-1.0071,-0.71462,-0.29246
43.12,-1.2316,-1.0135,-0.21812
43.14,-1.4109,-1.2744,-0.13643
43.16,-1.5292,-1.4783,-0.050847
43.18,-1.5728,-1.6084,0.035644
43.2,-1.5311,-1.651,0.11988
43.22,-1.3978,-1.5962,0.19838
43.24,-1.1716,-1.4389,0.26728
43.26,-0.8565,-1.1778,0.32126
43.28,-0.46226,-0.8175,0.35523
43.3,-0.0040755,-0.36844,0.36436
43.32,0.49806,0.15319,0.34487
43.34,1.0203,0.72475,0.29558
43.36,1.5365,1.3179,0.21861
43.38,2.0195,1.8996,0.11995
43.4,2.4438,2.4342,0.009589
43.42,2.7866,2.8869,-0.10031
43.44,3.0307,3.2262,-0.19556
43.46,3.1652,3.428,-0.26282
43.48,3.1872,3.4785,-0.29129
43.5,3.1023,3.3759,-0.27361
43.52,2.9237,3.1324,-0.20864
43.54,2.672,2.7716,-0.099634
43.56,2.3727,2.3291,0.043601
43.58,2.0544,1.8477,0.20677
43.6,1.7461,1.3722,0.37387
43.62,1.474,0.9468,0.5272
43.64,1.2598,0.60856,0.65124
43.66,1.1182,0.3837,0.73446
43.68,1.0557,0.28803,0.76765
43.7,1.0705,0.3221,0.74836
43.72,1.1526,0.47153,0.68104
43.74,1.2853,0.71227,0.57306
43.76,1.4472,1.0103,0.43686
43.78,1.614,1.3273,0.28668
43.8,1.7617,1.6247,0.13695
43.82,1.8681,1.8672,0.00087927
43.84,1.9156,2.0262,-0.11055
43.86,1.892,2.0825,-0.19044
43.88,1.7914,2.0288,-0.2374
43.9,1.6144,1.8667,-0.25234
43.92,1.3674,1.6081,-0.24075
43.94,1.0614,1.2724,-0.21101
43.96,0.71094,0.88342,-0.17248
43.98,0.33185,0.46659,-0.13474
44,-0.059954,0.046393,-0.10635
44.02,-0.45005,-0.35665,-0.093403
44.04,-0.82662,-0.72639,-0.10023
44.06,-1.1811,-1.0535,-0.12763
44.08,-1.5083,-1.3345,-0.17379
44.1,-1.8063,-1.5722,-0.23418
44.12,-2.0758,-1.773,-0.30277
44.14,-2.3188,-1.9467,-0.37205
44.16,-2.5382,-2.1047,-0.43341
44.18,-2.7363,-2.2563,-0.47999
44.2,-2.9142,-2.4095,-0.50472
44.22,-3.071,-2.5676,-0.50337
44.24,-3.2035,-2.7295,-0.47393
44.26,-3.3063,-2.8898,-0.41648
44.28,-3.3723,-3.0378,-0.33449
44.3,-3.3931,-3.1603,-0.23288
44.32,-3.3604,-3.2408,-0.11956
44.34,-3.2664,-3.2633,-0.0030908
44.36,-3.1053,-3.2127,0.10744
44.38,-2.8741,-3.0772,0.20313
44.4,-2.5734,-2.8494,0.27609
44.42,-2.2077,-2.5288,0.32118
44.44,-1.7857,-2.1207,0.33503
44.46,-1.3201,-1.6378,0.31768
44.48,-0.82679,-1.0984,0.27162
44.5,-0.32401,-0.52597,0.20196
44.52,0.16886,0.052409,0.11645
44.54,0.63269,0.60882,0.023876
44.56,1.05,1.1164,-0.066395
44.58,1.4063,1.5511,-0.14477
44.6,1.6911,1.8949,-0.20378
44.62,1.8986,2.1356,-0.23694
44.64,2.0283,2.2697,-0.24146
44.66,2.0842,2.3013,-0.21709
44.68,2.0749,2.2416,-0.16671
44.7,2.0124,2.1086,-0.096217
44.72,1.9106,1.9237,-0.013109
44.74,1.7842,1.7116,0.072555
44.76,1.6474,1.4952,0.15217
44.78,1.5126,1.2955,0.2171
44.8,1.3894,1.1286,0.26079
44.82,1.2843,1.0044,0.27986
44.84,1.2002,0.9266,0.27356
44.86,1.1369,0.89219,0.24469
44.88,1.0916,0.89319,0.19837
44.9,1.0594,0.9178,0.14165
44.92,1.0349,0.95288,0.081973
44.94,1.012,0.98488,0.027125
44.96,0.98582,1.0019,-0.016097
44.98,0.95253,0.99523,-0.042705
45,0.90988,0.96089,-0.051006
45.02,0.85723,0.89792,-0.040694
45.04,0.79521,0.81001,-0.014804
45.06,0.72533,0.70296,0.02237
45.08,0.64937,0.58496,0.064408
45.1,0.5688,0.46436,0.10444
45.12,0.48433,0.34871,0.13563
45.14,0.39562,0.24305,0.15257
45.16,0.30119,0.15017,0.15102
45.18,0.19866,0.068551,0.13011
45.2,0.085179,-0.0058545,0.091033
45.22,-0.041914,-0.08073,0.038815
45.24,-0.18438,-0.16486,-0.019517
45.26,-0.34232,-0.26718,-0.075143
45.28,-0.51357,-0.39504,-0.11853
45.3,-0.69326,-0.55278,-0.14048
45.32,-0.87371,-0.74003,-0.13368
45.34,-1.0446,-0.95106,-0.093584
45.36,-1.1938,-1.1743,-0.019493
45.38,-1.3078,-1.3927,0.084823
45.4,-1.3735,-1.5856,0.2121
45.42,-1.3791,-1.7304,0.35131
45.44,-1.3156,-1.8046,0.48893
45.46,-1.1785,-1.7894,0.61086
45.48,-0.96808,-1.6716,0.7035
45.5,-0.69054,-1.4459,0.75536
45.52,-0.3579,-1.1167,0.75883
45.54,0.01242,-0.69738,0.7098
45.56,0.39861,-0.21178,0.61039
45.58,0.77601,0.30892,0.46709
45.6,1.1189,0.82816,0.29075
45.62,1.4027,1.3069,0.095773
45.64,1.6058,1.7076,-0.1018
45.66,1.7118,1.9968,-0.285
45.68,1.7105,2.1495,-0.43904
45.7,1.5994,2.1509,-0.55158
45.72,1.3835,1.9962,-0.61273
45.74,1.0754,1.6965,-0.62103
45.76,0.69398,1.2737,-0.57969
45.78,0.26285,0.75757,-0.49472
45.8,-0.19137,0.18642,-0.37779
45.82,-0.64141,-0.39885,-0.24256
45.84,-1.0614,-0.95752,-0.10389
45.86,-1.4289,-1.4533,0.02439
45.88,-1.7265,-1.8581,0.1316
45.9,-1.9428,-2.15,0.20716
45.92,-2.0729,-2.3196,0.24672
45.94,-2.1184,-2.3714,0.25299
45.96,-2.0866,-2.3139,0.2273
45.98,-1.9895,-2.1652,0.17579
46,-1.8422,-1.9484,0.10622
46.02,-1.6616,-1.6876,0.02603
46.04,-1.465,-1.4072,-0.057816
46.06,-1.2684,-1.1289,-0.1394
46.08,-1.0858,-0.87079,-0.21501
46.1,-0.92866,-0.64708,-0.28157
46.12,-0.80518,-0.46691,-0.33827
46.14,-0.72054,-0.33525,-0.38528
46.16,-0.67695,-0.25441,-0.42253
46.18,-0.67405,-0.22303,-0.45102
46.2,-0.70927,-0.2389,-0.47037
46.22,-0.77826,-0.29737,-0.48089
46.24,-0.87526,-0.39284,-0.48242
46.26,-0.99347,-0.51902,-0.47445
46.28,-1.1253,-0.66793,-0.45737
46.3,-1.2627,-0.83096,-0.43174
46.32,-1.3973,-0.99854,-0.39875
46.34,-1.5207,-1.1611,-0.35962
46.36,-1.6247,-1.3089,-0.31586
46.38,-1.7015,-1.4325,-0.26899
46.4,-1.7437,-1.5239,-0.21979
46.42,-1.745,-1.5755,-0.16944
46.44,-1.6997,-1.5813,-0.11845
46.46,-1.6038,-1.5364,-0.06737
46.48,-1.4544,-1.4373,-0.017153
46.5,-1.2509,-1.2821,0.031193
46.52,-0.99468,-1.0699,0.07525
46.54,-0.68975,-0.80127,0.11152
46.56,-0.34297,-0.47892,0.13595
46.58,0.03581,-0.1081,0.14391
46.6,0.43382,0.30269,0.13113
46.62,0.83578,0.74092,0.094854
46.64,1.2245,1.1895,0.03498
46.66,1.582,1.6275,-0.045489
46.68,1.8907,2.0311,-0.14033
46.7,2.1349,2.3751,-0.2402
46.72,2.302,2.6351,-0.33308
46.74,2.3843,2.79,-0.40564
46.76,2.3795,2.8265,-0.44694
46.78,2.2913,2.7402,-0.44893
46.8,2.1292,2.5366,-0.40739
46.82,1.9082,2.2326,-0.32434
46.84,1.6469,1.8541,-0.20717
46.86,1.3661,1.4345,-0.068354
46.88,1.087,1.0108,0.076203
46.9,0.82883,0.61863,0.21021
46.92,0.6074,0.28884,0.31856
46.94,0.43381,0.043255,0.39055
46.96,0.31375,-0.10707,0.42082
46.98,0.24756,-0.16211,0.40967
47,0.23084,-0.13433,0.36518
47.02,0.25567,-0.043488,0.29916
47.04,0.31208,0.086441,0.22564
47.06,0.38964,0.23049,0.15915
47.08,0.4789,0.36716,0.11174
47.1,0.57242,0.48137,0.091051
47.12,0.66539,0.56566,0.099725
47.14,0.7556,0.62111,0.1345
47.16,0.84307,0.65545,0.18762
47.18,0.92916,0.68092,0.24824
47.2,1.0156,0.71104,0.30455
47.22,1.1035,0.75836,0.34515
47.24,1.1926,0.83022,0.36239
47.26,1.2808,0.9282,0.35259
47.28,1.364,1.0478,0.31621
47.3,1.4369,1.1787,0.25818
47.32,1.4929,1.306,0.18689
47.34,1.526,1.4135,0.11251
47.36,1.531,1.4858,0.045185
47.38,1.5044,1.5102,-0.0057789
47.4,1.4456,1.4797,-0.034038
47.42,1.3567,1.3929,-0.036242
47.44,1.2424,1.255,-0.012555
47.46,1.1101,1.0762,0.03389
47.48,0.96882,0.87183,0.096989
47.5,0.82843,0.65909,0.16934
47.52,0.69875,0.455,0.24375
47.54,0.58857,0.2759,0.31267
47.56,0.50472,0.13419,0.37052
47.58,0.45139,0.039799,0.41159
47.6,0.42974,-0.0024664,0.43221
47.62,0.43767,0.0064294,0.43124
47.64,0.46994,0.061963,0.40798
47.66,0.51861,0.15441,0.36419
47.68,0.57365,0.2712,0.30245
47.7,0.62383,0.39746,0.22638
47.72,0.65767,0.51699,0.14068
47.74,0.66446,0.61319,0.051273
47.76,0.63524,0.67037,-0.035129
47.78,0.56365,0.67662,-0.11297
47.8,0.44653,0.62301,-0.17649
47.82,0.28423,0.50516,-0.22093
47.84,0.080685,0.3239,-0.24321
47.86,-0.15698,0.086304,-0.24329
47.88,-0.41905,-0.19608,-0.22297
47.9,-0.69406,-0.5074,-0.18666
47.92,-0.96987,-0.82889,-0.14098
47.94,-1.2347,-1.1416,-0.093078
47.96,-1.4779,-1.4273,-0.050532
47.98,-1.6911,-1.6717,-0.019436
48,-1.8684,-1.8646,-0.0038111
48.02,-2.0065,-2.0015,-0.0050184
48.04,-2.1049,-2.0838,-0.021062
48.06,-2.1647,-2.1172,-0.047475
48.08,-2.1889,-2.111,-0.077902
48.1,-2.1809,-2.0752,-0.10573
48.12,-2.1443,-2.0196,-0.12473
48.14,-2.0821,-1.9516,-0.13045
48.16,-1.9967,-1.8751,-0.12161
48.18,-1.8898,-1.7903,-0.099559
48.2,-1.7627,-1.6934,-0.069313
48.22,-1.6168,-1.5798,-0.03701
48.24,-1.4541,-1.4436,-0.010463
48.26,-1.2779,-1.281,0.0031298
48.28,-1.0929,-1.0913,-0.0016289
48.3,-0.90565,-0.87812,-0.02753
48.32,-0.72391,-0.65017,-0.073739
48.34,-0.55641,-0.41927,-0.13714
48.36,-0.41195,-0.20185,-0.2101
48.38,-0.29846,-0.015157,-0.2833
48.4,-0.22201,0.12553,-0.34753
48.42,-0.1859,0.20724,-0.39314
48.44,-0.19005,0.2225,-0.41255
48.46,-0.23066,0.1705,-0.40116
48.48,-0.3003,0.056791,-0.35709
48.5,-0.38844,-0.1058,-0.28264
48.52,-0.48234,-0.29888,-0.18347
48.54,-0.56826,-0.50043,-0.06783
48.56,-0.63282,-0.68596,0.053135
48.58,-0.66444,-0.83294,0.1685
48.6,-0.65461,-0.92124,0.26663
48.62,-0.59893,-0.93535,0.33642
48.64,-0.49772,-0.86917,0.37145
48.66,-0.35611,-0.72266,0.36655
48.68,-0.18363,-0.50522,0.32158
48.7,0.0066569,-0.23527,0.24193
48.72,0.19958,0.064707,0.13487
48.74,0.37943,0.36799,0.011434
48.76,0.53168,0.64422,-0.11253
48.78,0.64467,0.86823,-0.22355
48.8,0.71089,1.0203,-0.30942
48.82,0.72788,1.0867,-0.35885
48.84,0.69862,1.0654,-0.36677
48.86,0.63117,0.96155,-0.33038
48.88,0.53792,0.79187,-0.25396
48.9,0.43416,0.57985,-0.14568
48.92,0.33654,0.353,-0.016455
48.94,0.26122,0.14217,0.11905
48.96,0.22216,-0.025623,0.24778
48.98,0.22971,-0.12741,0.35711
49,0.28949,-0.14717,0.43665
49.02,0.40188,-0.080237,0.48211
49.04,0.56201,0.070828,0.49119
49.06,0.76031,0.29314,0.46717
49.08,0.98342,0.56689,0.41653
49.1,1.2155,0.86874,0.3468
49.12,1.4399,1.1708,0.26902
49.14,1.64,1.4485,0.1915
49.16,1.8015,1.6802,0.12127
49.18,1.9126,1.8487,0.063866
49.2,1.9652,1.9445,0.02063
49.22,1.9551,1.9634,-0.0082371
49.24,1.8822,1.9076,-0.025417
49.26,1.7496,1.7849,-0.035239
49.28,1.5636,1.6052,-0.041605
49.3,1.3326,1.3814,-0.048794
49.32,1.0662,1.1263,-0.060067
49.34,0.77484,0.85166,-0.076819
49.36,0.46877,0.5677,-0.098937
49.38,0.15768,0.28308,-0.1254
49.4,-0.14959,0.0039901,-0.15358
49.42,-0.4453,-0.26493,-0.18037
49.44,-0.72273,-0.52084,-0.20189
49.46,-0.97619,-0.76095,-0.21524
49.48,-1.2008,-0.98362,-0.21719
49.5,-1.3924,-1.1864,-0.20605
49.52,-1.5476,-1.3665,-0.18112
49.54,-1.6633,-1.5206,-0.1427
49.56,-1.7373,-1.643,-0.094316
49.58,-1.7683,-1.7289,-0.039386
49.6,-1.756,-1.7727,0.016622
49.62,-1.7018,-1.7692,0.067424
49.64,-1.6084,-1.7142,0.10575
49.66,-1.4809,-1.6066,0.12573
49.68,-1.3261,-1.4484,0.12229
49.7,-1.1526,-1.2455,0.092819
49.72,-0.97069,-1.0094,0.038688
49.74,-0.79095,-0.75464,-0.036304
49.76,-0.624,-0.49961,-0.12439
49.78,-0.47923,-0.2649,-0.21433
49.8,-0.36388,-0.069518,-0.29436
49.82,-0.28221,0.070882,-0.35309
49.84,-0.23499,0.14631,-0.3813
49.86,-0.21936,0.15484,-0.3742
49.88,-0.22916,0.10223,-0.3314
49.9,-0.25568,0.0021698,-0.25785
49.92,-0.28876,-0.12499,-0.16377
49.94,-0.31804,-0.25614,-0.061904
49.96,-0.33435,-0.36793,0.033582
49.98,-0.33076,-0.43994,0.10918
50,-0.30348,-0.45911,0.15563
50.02,-0.25214,-0.41982,0.16767
50.04,-0.17976,-0.32548,0.14572
50.06,-0.092146,-0.18772,0.095574
50.08,0.0029669,-0.0233,0.026267
50.1,0.096973,0.14771,-0.050732
50.12,0.18147,0.30569,-0.12422
50.14,0.2492,0.43494,-0.18575
50.16,0.29464,0.52428,-0.22965
50.18,0.31439,0.5694,-0.25502
50.2,0.30713,0.57205,-0.26492
50.22,0.27336,0.53768,-0.26432
50.24,0.21495,0.47489,-0.25994
50.26,0.13467,0.39236,-0.25769
50.28,0.035809,0.29748,-0.26167
50.3,-0.078092,0.19429,-0.27238
50.32,-0.20327,0.084442,-0.28771
50.34,-0.33558,-0.032707,-0.30287
50.36,-0.47023,-0.15922,-0.31101
50.38,-0.60145,-0.29618,-0.30527
50.4,-0.72221,-0.44267,-0.27954
50.42,-0.82412,-0.59418,-0.22995
50.44,-0.89759,-0.74284,-0.15475
50.46,-0.9322,-0.87609,-0.056112
50.48,-0.91746,-0.97934,0.061879
50.5,-0.84369,-1.0358,0.19213
50.52,-0.70311,-1.0291,0.32595
50.54,-0.49096,-0.94501,0.45405
50.56,-0.20651,-0.77382,0.56731
50.58,0.14617,-0.50905,0.65522
50.6,0.55779,-0.15161,0.70939
50.62,1.0138,0.28842,0.72538
50.64,1.495,0.79659,0.69837
50.66,1.9783,1.3494,0.62885
50.68,2.4384,1.9185,0.51985
50.7,2.8495,2.4708,0.3787
50.72,3.1872,2.9697,0.21752
50.74,3.4306,3.3812,0.049387
50.76,3.5641,3.6746,-0.11054
50.78,3.5789,3.8254,-0.24656
50.8,3.4737,3.8188,-0.34514
50.82,3.2552,3.653,-0.39788
50.84,2.9374,3.3396,-0.40221
50.86,2.5404,2.9009,-0.3605
50.88,2.0886,2.3693,-0.28068
50.9,1.6087,1.7845,-0.17582
50.92,1.1267,1.1885,-0.061758
50.94,0.66661,0.62047,0.046138
50.96,0.2478,0.11415,0.13365
50.98,-0.11589,-0.30684,0.19095
51,-0.41686,-0.63049,0.21364
51.02,-0.65365,-0.85547,0.20182
51.04,-0.83013,-0.99131,0.16118
51.06,-0.95428,-1.056,0.1017
51.08,-1.0366,-1.0702,0.033669
51.1,-1.0884,-1.0558,-0.032584
51.12,-1.1205,-1.0329,-0.087552
51.14,-1.1419,-1.0163,-0.1256
51.16,-1.1593,-1.0151,-0.14427
51.18,-1.1765,-1.0323,-0.14422
51.2,-1.1946,-1.0657,-0.12894
51.22,-1.2127,-1.1098,-0.10295
51.24,-1.2285,-1.1565,-0.071943
51.26,-1.2386,-1.1985,-0.040083
51.28,-1.24,-1.2298,-0.010228
51.3,-1.2298,-1.2457,0.015867
51.32,-1.206,-1.2446,0.03865
51.34,-1.1674,-1.2268,0.059445
51.36,-1.1135,-1.1941,0.080531
51.38,-1.0445,-1.1501,0.10559
51.4,-0.96046,-1.097,0.13659
51.42,-0.86154,-1.0368,0.17525
51.44,-0.74751,-0.96993,0.22242
51.46,-0.61776,-0.89445,0.27669
51.48,-0.47144,-0.80757,0.33613
51.5,-0.30773,-0.70405,0.39631
51.52,-0.12632,-0.57861,0.45229
51.54,0.072104,-0.42548,0.49759
51.56,0.2853,-0.24074,0.52604
51.58,0.50906,-0.022888,0.53195
51.6,0.737,0.22628,0.51072
51.62,0.96056,0.49948,0.46107
51.64,1.1694,0.78615,0.38322
51.66,1.3519,1.0698,0.28216
51.68,1.4965,1.3317,0.16478
51.7,1.5922,1.551,0.041202
51.72,1.6301,1.7071,-0.077031
51.74,1.6042,1.7846,-0.18042
51.76,1.5125,1.772,-0.2595
51.78,1.3571,1.6658,-0.30874
51.8,1.1442,1.4694,-0.32518
51.82,0.88405,1.1954,-0.31136
51.84,0.58978,0.86283,-0.27305
51.86,0.27647,0.49408,-0.21761
51.88,-0.040132,0.11499,-0.15512
51.9,-0.34488,-0.25034,-0.094547
51.92,-0.6244,-0.58062,-0.043778
51.94,-0.86792,-0.85978,-0.0081418
51.96,-1.0679,-1.0784,0.01051
51.98,-1.22,-1.2335,0.013469
52,-1.3235,-1.328,0.0045449
52.02,-1.38,-1.3684,-0.011522
52.04,-1.3936,-1.3652,-0.028437
52.06,-1.3699,-1.3287,-0.041172
52.08,-1.3152,-1.2686,-0.046588
52.1,-1.2362,-1.1927,-0.043517
52.12,-1.1395,-1.1061,-0.033375
52.14,-1.0313,-1.0123,-0.019017
52.16,-0.91736,-0.91263,-0.0047316
52.18,-0.80317,-0.80754,0.0043701
52.2,-0.69383,-0.69792,0.0040987
52.22,-0.59418,-0.58575,-0.0084331
52.24,-0.50886,-0.47406,-0.034795
52.26,-0.44209,-0.3682,-0.073887
52.28,-0.3975,-0.27442,-0.12308
52.3,-0.37783,-0.20114,-0.17669
52.32,-0.38449,-0.15592,-0.22857
52.34,-0.41732,-0.14455,-0.27277
52.36,-0.47426,-0.17119,-0.30307
52.38,-0.5513,-0.23651,-0.31479
52.4,-0.64257,-0.33757,-0.30499
52.42,-0.74066,-0.46692,-0.27373
52.44,-0.83718,-0.61402,-0.22316
52.46,-0.92349,-0.76514,-0.15835
52.48,-0.99147,-0.90455,-0.086917
52.5,-1.0344,-1.0168,-0.017567
52.52,-1.0477,-1.0883,0.040643
52.54,-1.0293,-1.1085,0.07911
52.56,-0.98043,-1.0723,0.091867
52.58,-0.90479,-0.98072,0.075936
52.6,-0.80874,-0.84049,0.031751
52.62,-0.70034,-0.66474,-0.035606
52.64,-0.58839,-0.47084,-0.11755
52.66,-0.48135,-0.27781,-0.20354
52.68,-0.38623,-0.10529,-0.28094
52.7,-0.30769,0.030189,-0.33788
52.72,-0.24742,0.11774,-0.36516
52.74,-0.20386,0.15308,-0.35695
52.76,-0.17243,0.1395,-0.31193
52.78,-0.1461,0.087762,-0.23386
52.8,-0.1164,0.013878,-0.13028
52.82,-0.07453,-0.061821,-0.012709
52.84,-0.012561,-0.11783,0.10527
52.86,0.075453,-0.13623,0.21168
52.88,0.19266,-0.10356,0.29622
52.9,0.33898,-0.01267,0.35165
52.92,0.511,0.13617,0.37483
52.94,0.70237,0.33542,0.36695
52.96,0.90441,0.57201,0.33241
52.98,1.107,0.8293,0.2777
53,1.2995,1.0887,0.21072
53.02,1.4715,1.333,0.13846
53.04,1.6137,1.547,0.066646
53.06,1.7183,1.7192,-0.00087121
53.08,1.7794,1.842,-0.062589
53.1,1.793,1.9116,-0.11861
53.12,1.7569,1.9265,-0.16967
53.14,1.6709,1.8878,-0.21698
53.16,1.5364,1.7976,-0.26118
53.18,1.3567,1.658,-0.30129
53.2,1.1368,1.4725,-0.33571
53.22,0.88338,1.2449,-0.36149
53.24,0.60499,0.97982,-0.37483
53.26,0.31194,0.68424,-0.37229
53.28,0.016099,0.36713,-0.35104
53.3,-0.26954,0.040071,-0.30961
53.32,-0.53141,-0.28266,-0.24875
53.34,-0.7562,-0.58553,-0.17067
53.36,-0.93181,-0.85136,-0.080452
53.38,-1.0483,-1.063,0.014653
53.4,-1.0991,-1.2061,0.10701
53.42,-1.0815,-1.2699,0.18839
53.44,-0.99734,-1.2482,0.25089
53.46,-0.85338,-1.1409,0.28755
53.48,-0.66079,-0.95478,0.294
53.5,-0.43456,-0.70353,0.26897
53.52,-0.19236,-0.4066,0.21423
53.54,0.046937,-0.088797,0.13573
53.56,0.26495,0.22259,0.042358
53.58,0.44545,0.50051,-0.05506
53.6,0.57595,0.7203,-0.14434
53.62,0.64889,0.863,-0.2141
53.64,0.66237,0.91748,-0.25511
53.66,0.62029,0.88188,-0.26159
53.68,0.5319,0.7641,-0.2322
53.7,0.41073,0.58119,-0.17046
53.72,0.27317,0.35672,-0.083543
53.74,0.13667,0.11836,0.018311
53.76,0.017949,-0.10522,0.12317
53.78,-0.068679,-0.28857,0.21989
53.8,-0.11266,-0.41164,0.29899
53.82,-0.10808,-0.46242,0.35435
53.84,-0.054039,-0.43606,0.38202
53.86,0.045504,-0.33717,0.38267
53.88,0.18239,-0.17779,0.36018
53.9,0.3452,0.026356,0.31885
53.92,0.5205,0.25638,0.26411
53.94,0.69403,0.49341,0.20061
53.96,0.85196,0.71904,0.13292
53.98,0.9819,0.91811,0.063786
54,1.0737,1.078,-0.0042924
54.02,1.1201,1.1889,-0.068856
54.04,1.1168,1.2452,-0.12835
54.06,1.063,1.2433,-0.18026
54.08,0.96089,1.1817,-0.22084
54.1,0.81566,1.0624,-0.24672
54.12,0.63504,0.89008,-0.25504
54.14,0.4289,0.67196,-0.24306
54.16,0.20862,0.41875,-0.21013
54.18,-0.013525,0.14385,-0.15738
54.2,-0.22506,-0.13753,-0.087533
54.22,-0.41406,-0.40865,-0.0054098
54.24,-0.56987,-0.6527,0.082828
54.26,-0.68381,-0.85457,0.17076
54.28,-0.74971,-1.0017,0.25194
54.3,-0.76436,-1.0848,0.32049
54.32,-0.72773,-1.0998,0.37209
54.34,-0.64301,-1.0466,0.40356
54.36,-0.51639,-0.92973,0.41334
54.38,-0.35666,-0.75824,0.40158
54.4,-0.1746,-0.54436,0.36976
54.42,0.01774,-0.30292,0.32066
54.44,0.20791,-0.050791,0.2587
54.46,0.3839,0.19457,0.18933
54.48,0.53491,0.41696,0.11795
54.5,0.65213,0.60192,0.050217
54.52,0.7292,0.73744,-0.0082415
54.54,0.76254,0.81619,-0.053648
54.56,0.75144,0.83577,-0.084335
54.58,0.69783,0.79768,-0.099852
54.6,0.60592,0.70886,-0.10294
54.62,0.4816,0.58,-0.098403
54.64,0.33173,0.42336,-0.091626
54.66,0.16354,0.25154,-0.087992
54.68,-0.016026,0.076026,-0.092052
54.7,-0.20076,-0.094709,-0.10605
54.72,-0.38539,-0.25544,-0.12994
54.74,-0.56566,-0.40437,-0.16129
54.76,-0.73818,-0.54355,-0.19463
54.78,-0.90014,-0.67603,-0.22411
54.8,-1.049,-0.80516,-0.24389
54.82,-1.1824,-0.93305,-0.2494
54.84,-1.2978,-1.0592,-0.2386
54.86,-1.3926,-1.18,-0.21262
54.88,-1.4643,-1.2892,-0.17513
54.9,-1.5111,-1.3795,-0.13163
54.92,-1.5317,-1.4428,-0.088879
54.94,-1.5261,-1.4725,-0.053543
54.96,-1.4955,-1.4649,-0.030635
54.98,-1.4427,-1.4202,-0.022505
55,-1.3711,-1.3423,-0.028818
55.02,-1.2852,-1.2391,-0.046053
55.04,-1.189,-1.1207,-0.068241
55.06,-1.0862,-0.99795,-0.088255
55.08,-0.97906,-0.88101,-0.09805
55.1,-0.86807,-0.77721,-0.090854
55.12,-0.75181,-0.68956,-0.062258
55.14,-0.62707,-0.61636,-0.010701
55.16,-0.48927,-0.55144,0.062176
55.18,-0.33327,-0.48431,0.15104
55.2,-0.15432,-0.40171,0.24739
55.22,0.050988,-0.29038,0.34137
55.24,0.28368,-0.13805,0.42173
55.26,0.54172,0.064277,0.47744
55.28,0.81962,0.31913,0.50049
55.3,1.1085,0.62235,0.4861
55.32,1.3964,0.96288,0.4335
55.34,1.6695,1.3224,0.34705
55.36,1.9132,1.6777,0.23544
55.38,2.1133,2.0029,0.11043
55.4,2.258,2.272,-0.013979
55.42,2.3387,2.4621,-0.12343
55.44,2.351,2.5578,-0.20683
55.46,2.2952,2.5507,-0.25548
55.48,2.1764,2.4434,-0.26697
55.5,2.0035,2.2459,-0.24232
55.52,1.7884,1.9776,-0.18916
55.54,1.5444,1.6642,-0.11985
55.56,1.2849,1.3314,-0.046539
55.58,1.0219,1.0044,0.017594
55.6,0.76512,0.70295,0.062172
55.62,0.52084,0.44098,0.079855
55.64,0.29216,0.22402,0.068137
55.66,0.079143,0.04929,0.029854
55.68,-0.12049,-0.091832,-0.028655
55.7,-0.31033,-0.21228,-0.098056
55.72,-0.49424,-0.32665,-0.16759
55.74,-0.67532,-0.44775,-0.22757
55.76,-0.85511,-0.58522,-0.26989
55.78,-1.0332,-0.74356,-0.28963
55.8,-1.2071,-0.92099,-0.28607
55.82,-1.3724,-1.1108,-0.26167
55.84,-1.5237,-1.3029,-0.22077
55.86,-1.6548,-1.4843,-0.17044
55.88,-1.7596,-1.6407,-0.11894
55.9,-1.833,-1.7619,-0.071141
55.92,-1.8712,-1.8399,-0.031277
55.94,-1.8717,-1.8699,-0.0018157
55.96,-1.8338,-1.8521,0.018351
55.98,-1.7581,-1.7893,0.031127
56,-1.6466,-1.6871,0.040433
56.02,-1.502,-1.552,0.049978
56.04,-1.3279,-1.3903,0.06239
56.06,-1.1282,-1.2074,0.079202
56.08,-0.9076,-1.0068,0.099188
56.1,-0.67126,-0.79069,0.11943
56.12,-0.42522,-0.56052,0.1353
56.14,-0.17642,-0.31777,0.14135
56.16,0.067213,-0.065862,0.13308
56.18,0.29688,0.19006,0.10683
56.2,0.50328,0.4409,0.062378
56.22,0.67711,0.67486,0.0022538
56.24,0.80983,0.8787,-0.06887
56.26,0.89447,1.0379,-0.14345
56.28,0.92642,1.1393,-0.2129
56.3,0.9041,1.1729,-0.26882
56.32,0.82939,1.1339,-0.30454
56.34,0.70765,1.0237,-0.31605
56.36,0.54749,0.84993,-0.30244
56.38,0.36005,0.62646,-0.2664
56.4,0.15814,0.37188,-0.21374
56.42,-0.044915,0.10708,-0.15199
56.44,-0.23634,-0.14746,-0.088871
56.46,-0.40493,-0.37295,-0.031979
56.48,-0.54189,-0.55553,0.013639
56.5,-0.64129,-0.6863,0.045013
56.52,-0.70025,-0.76139,0.061141
56.54,-0.71885,-0.7831,0.064254
56.56,-0.69976,-0.75716,0.057404
56.58,-0.64772,-0.69093,0.043214
56.6,-0.56894,-0.59398,0.025033
56.62,-0.47054,-0.47619,0.0056422
56.64,-0.35999,-0.34542,-0.014573
56.66,-0.24468,-0.20906,-0.03562
56.68,-0.13158,-0.073712,-0.057871
56.7,-0.026997,0.055592,-0.082589
56.72,0.063677,0.17364,-0.10996
56.74,0.13611,0.27555,-0.13944
56.76,0.18721,0.35702,-0.16981
56.78,0.21528,0.41339,-0.19811
56.8,0.22017,0.44106,-0.22089
56.82,0.20336,0.43837,-0.23501
56.84,0.16797,0.40489,-0.23692
56.86,0.11869,0.34268,-0.22399
56.88,0.061507,0.25678,-0.19527
56.9,0.0033439,0.15436,-0.15102
56.92,-0.048491,0.044883,-0.093374
56.94,-0.086939,-0.060345,-0.026594
56.96,-0.1059,-0.14976,0.043864
56.98,-0.1009,-0.21218,0.11129
57,-0.069686,-0.23832,0.16864
57.02,-0.012627,-0.22224,0.20961
57.04,0.067181,-0.16174,0.22892
57.06,0.16407,-0.059792,0.22386
57.08,0.2703,0.075479,0.19482
57.1,0.37683,0.23178,0.14506
57.12,0.47435,0.39306,0.081289
57.14,0.5543,0.54188,0.012416
57.16,0.61,0.66134,-0.051336
57.18,0.63749,0.7375,-0.10001
57.2,0.63612,0.76158,-0.12547
57.22,0.60872,0.7311,-0.12238
57.24,0.56142,0.65128,-0.089862
57.26,0.50294,0.53364,-0.030704
57.28,0.44368,0.39491,0.048773
57.3,0.39451,0.25502,0.13949
57.32,0.36557,0.13553,0.23004
57.34,0.36513,0.054658,0.31047
57.36,0.39868,0.025663,0.37302
57.38,0.46845,0.056401,0.41204
57.4,0.57315,0.14713,0.42601
57.42,0.70824,0.29172,0.41652
57.44,0.86642,0.47889,0.38753
57.46,1.0384,0.69363,0.34478
57.48,1.2138,0.91922,0.29455
57.5,1.3818,1.1397,0.24216
57.52,1.5324,1.3407,0.19175
57.54,1.6566,1.5106,0.14593
57.56,1.7469,1.6416,0.10528
57.58,1.798,1.7286,0.069406
57.6,1.8064,1.769,0.03744
57.62,1.7707,1.7627,0.0080255
57.64,1.6915,1.7096,-0.018083
57.66,1.5711,1.6118,-0.040652
57.68,1.4137,1.4721,-0.058418
57.7,1.2248,1.2936,-0.068837
57.72,1.0113,1.0814,-0.07007
57.74,0.78122,0.84162,-0.060396
57.76,0.54305,0.58254,-0.039495
57.78,0.30556,0.31424,-0.0086833
57.8,0.07716,0.048062,0.029098
57.82,-0.13464,-0.20366,0.069015
57.84,-0.32381,-0.42956,0.10575
57.86,-0.48622,-0.61975,0.13353
57.88,-0.61994,-0.76746,0.14751
57.9,-0.72531,-0.86925,0.14394
57.92,-0.80477,-0.92745,0.12269
57.94,-0.8624,-0.9482,0.085801
57.96,-0.90332,-0.94088,0.037564
57.98,-0.93291,-0.91763,-0.015281
58,-0.95608,-0.89071,-0.065369
58.02,-0.97654,-0.87133,-0.10522
58.04,-0.99637,-0.8672,-0.12917
58.06,-1.0158,-0.88202,-0.13376
58.08,-1.0333,-0.91443,-0.11882
58.1,-1.0459,-0.95821,-0.087712
58.12,-1.0502,-1.0042,-0.045924
58.14,-1.0424,-1.0412,-0.0011898
58.16,-1.0197,-1.058,0.038276
58.18,-0.98072,-1.0466,0.065883
58.2,-0.92568,-1.0025,0.076782
58.22,-0.85687,-0.92599,0.069125
58.24,-0.77827,-0.82266,0.044391
58.26,-0.69526,-0.70208,0.0068252
58.28,-0.61393,-0.57617,-0.037755
58.3,-0.54045,-0.45748,-0.08297
58.32,-0.48035,-0.35784,-0.12252
58.34,-0.43802,-0.28607,-0.15195
58.36,-0.41625,-0.24684,-0.16942
58.38,-0.41613,-0.24109,-0.17504
58.4,-0.43706,-0.26648,-0.17058
58.42,-0.47695,-0.31679,-0.16016
58.44,-0.5326,-0.38521,-0.14739
58.46,-0.60002,-0.46476,-0.13526
58.48,-0.67485,-0.54811,-0.12674
58.5,-0.75263,-0.62979,-0.12284
58.52,-0.82904,-0.7061,-0.12294
58.54,-0.90008,-0.77478,-0.12529
58.56,-0.96207,-0.83386,-0.1282
58.58,-1.0118,-0.8822,-0.12955
58.6,-1.0463,-0.91917,-0.12711
58.62,-1.0633,-0.94262,-0.12067
58.64,-1.0609,-0.95064,-0.11029
58.66,-1.038,-0.94165,-0.096304
58.68,-0.99391,-0.91265,-0.08126
58.7,-0.92915,-0.8625,-0.066648
58.72,-0.84491,-0.79068,-0.05422
58.74,-0.74328,-0.69737,-0.045905
58.76,-0.62714,-0.58484,-0.042298
58.78,-0.49992,-0.4569,-0.043028
58.8,-0.36536,-0.31887,-0.046492
58.82,-0.22718,-0.17643,-0.050747
58.84,-0.088781,-0.0356,-0.053181
58.86,0.047019,0.098012,-0.050993
58.88,0.17818,0.22045,-0.042273
58.9,0.3035,0.32925,-0.025754
58.92,0.42253,0.42392,-0.0013899
58.94,0.53543,0.50683,0.028602
58.96,0.64262,0.58165,0.060969
58.98,0.74447,0.65293,0.091547
59,0.841,0.72525,0.11575
59.02,0.93158,0.80183,0.12974
59.04,1.0148,0.88417,0.1306
59.06,1.0884,0.97102,0.11735
59.08,1.1495,1.058,0.091497
59.1,1.195,1.1389,0.056039
59.12,1.2215,1.2062,0.01528
59.14,1.2262,1.2517,-0.025458
59.16,1.207,1.2688,-0.061803
59.18,1.1626,1.2533,-0.090674
59.2,1.093,1.2035,-0.11053
59.22,0.99917,1.1215,-0.1223
59.24,0.88319,1.0113,-0.12816
59.26,0.74783,0.87917,-0.13134
59.28,0.59652,0.73184,-0.13532
59.3,0.43311,0.57523,-0.14213
59.32,0.26176,0.41401,-0.15225
59.34,0.086998,0.25091,-0.16391
59.36,-0.086285,0.086983,-0.17327
59.38,-0.2527,-0.077168,-0.17553
59.4,-0.40633,-0.24156,-0.16477
59.42,-0.54077,-0.40358,-0.13719
59.44,-0.64933,-0.559,-0.09033
59.46,-0.72545,-0.70099,-0.024463
59.48,-0.76326,-0.8194,0.056138
59.5,-0.75827,-0.90324,0.14498
59.52,-0.70808,-0.94126,0.23318
59.54,-0.61303,-0.92361,0.31058
59.56,-0.47663,-0.84439,0.36776
59.58,-0.30569,-0.70313,0.39744
59.6,-0.11008,-0.50526,0.39518
59.62,0.097879,-0.26267,0.36054
59.64,0.30436,0.0075554,0.29681
59.66,0.49525,0.28473,0.21052
59.68,0.65745,0.54602,0.11143
59.7,0.78012,0.76952,0.010602
59.72,0.85573,0.93666,-0.080931
59.74,0.8808,1.0346,-0.15381
59.76,0.85616,1.0576,-0.20144
59.78,0.78679,1.0064,-0.21959
59.8,0.68115,0.89036,-0.20921
59.82,0.55025,0.72527,-0.17502
59.84,0.40641,0.52977,-0.12336
59.86,0.26192,0.32473,-0.062813
59.88,0.1278,0.13119,-0.0033872
59.9,0.012793,-0.033624,0.046417
59.92,-0.077421,-0.15734,0.079918
59.94,-0.14052,-0.2328,0.09228
59.96,-0.17754,-0.26041,0.082873
59.98,-0.19243,-0.24634,0.05391
60,-0.1914,-0.20093,0.0095298
60.02,-0.18207,-0.13672,-0.045359
60.04,-0.17251,-0.068583,-0.10392
60.06,-0.17031,-0.010124,-0.16019
60.08,-0.18188,0.027793,-0.20968
60.1,-0.21175,0.036868,-0.24862
60.12,-0.26223,0.012593,-0.27482
60.14,-0.3332,-0.046277,-0.28693
60.16,-0.42216,-0.13784,-0.28431
60.18,-0.52441,-0.2576,-0.26681
60.2,-0.63346,-0.39906,-0.2344
60.22,-0.74151,-0.55362,-0.18788
60.24,-0.84008,-0.71133,-0.12875
60.26,-0.92072,-0.86136,-0.059364
60.28,-0.97578,-0.99174,0.015962
60.3,-0.9991,-1.0903,0.091206
60.32,-0.98677,-1.1467,0.15994
60.34,-0.9376,-1.1521,0.21454
60.36,-0.85347,-1.1013,0.24781
60.38,-0.73936,-0.99441,0.25506
60.4,-0.60298,-0.83694,0.23396
60.42,-0.45422,-0.64019,0.18597
60.44,-0.30415,-0.42042,0.11627
60.46,-0.16394,-0.19722,0.03328
60.48,-0.043626,0.0086826,-0.052309
60.5,0.048927,0.17836,-0.12943
60.52,0.10894,0.29677,-0.18783
60.54,0.1352,0.35568,-0.22049
60.56,0.13014,0.35419,-0.22405
60.58,0.099509,0.29886,-0.19935
60.6,0.051588,0.20291,-0.15133
60.62,-0.0038085,0.083823,-0.087632
60.64,-0.056486,-0.039175,-0.017311
60.66,-0.096992,-0.14734,0.050349
60.68,-0.11757,-0.22622,0.10865
60.7,-0.11283,-0.26521,0.15238
60.72,-0.080085,-0.26003,0.17994
60.74,-0.019352,-0.21243,0.19308
60.76,0.066935,-0.12807,0.19501
60.78,0.17442,-0.015293,0.18972
60.8,0.29745,0.1162,0.18125
60.82,0.42964,0.25703,0.17261
60.84,0.56451,0.39896,0.16554
60.86,0.69585,0.5363,0.15954
60.88,0.81812,0.66517,0.15295
60.9,0.92663,0.78259,0.14405
60.92,1.0177,0.88607,0.13165
60.94,1.0888,0.97359,0.11522
60.96,1.1385,1.0422,0.096306
60.98,1.1667,1.0891,0.077624
61,1.1745,1.1124,0.062104
61.02,1.1643,1.111,0.053268
61.04,1.1393,1.0854,0.053949
61.06,1.104,1.039,0.065032
61.08,1.0631,0.97733,0.085783
61.1,1.0214,0.9084,0.11297
61.12,0.983,0.84114,0.14186
61.14,0.95113,0.78432,0.16681
61.16,0.92729,0.74588,0.1814
61.18,0.91113,0.73022,0.18091
61.2,0.90033,0.73842,0.16191
61.22,0.89076,0.76694,0.12382
61.24,0.87692,0.80777,0.069146
61.26,0.8526,0.84976,0.0028332
61.28,0.81165,0.87988,-0.068228
61.3,0.74887,0.88487,-0.136
61.32,0.66068,0.85339,-0.19271
61.34,0.54578,0.77789,-0.23211
61.36,0.40538,0.65483,-0.24945
61.38,0.24326,0.48663,-0.24337
61.4,0.0654,0.28085,-0.21545
61.42,-0.12055,0.049636,-0.17018
61.44,-0.30606,-0.19222,-0.11384
61.46,-0.48259,-0.42893,-0.053661
61.48,-0.64238,-0.64503,0.0026532
61.5,-0.7792,-0.82809,0.048893
61.52,-0.88887,-0.96919,0.080329
61.54,-0.96947,-1.0639,0.094417
61.56,-1.0214,-1.112,0.090609
61.58,-1.0472,-1.118,0.070787
61.6,-1.051,-1.0899,0.038899
61.62,-1.038,-1.0367,-0.001304
61.64,-1.014,-0.96916,-0.044871
61.66,-0.98466,-0.89778,-0.086873
61.68,-0.95485,-0.83107,-0.12378
61.7,-0.92849,-0.77604,-0.15246
61.72,-0.90804,-0.73719,-0.17086
61.74,-0.89442,-0.71659,-0.17783
61.76,-0.88699,-0.71368,-0.17331
61.78,-0.88368,-0.72591,-0.15777
61.8,-0.88128,-0.74904,-0.13224
61.82,-0.87575,-0.77785,-0.097897
61.84,-0.86266,-0.80572,-0.056939
61.86,-0.83769,-0.82584,-0.01185
61.88,-0.79703,-0.83244,0.035406
61.9,-0.73789,-0.81851,0.080627
61.92,-0.6588,-0.77946,0.12066
61.94,-0.5599,-0.71315,0.15325
61.96,-0.443,-0.61772,0.17473
61.98,-0.31156,-0.49502,0.18346
62,-0.17042,-0.34957,0.17915
62.02,-0.025442,-0.18788,0.16243
62.04,0.11704,-0.018812,0.13586
62.06,0.25079,0.14777,0.10302
62.08,0.37023,0.30174,0.068493
62.1,0.471,0.43406,0.036946
62.12,0.55028,0.53783,0.012448
62.14,0.60699,0.60909,-0.0021006
62.16,0.64176,0.64736,-0.0055964
62.18,0.65664,0.65608,0.00056276
62.2,0.65469,0.64128,0.013416
62.22,0.6394,0.61082,0.02858
62.24,0.61412,0.57343,0.040689
62.26,0.58152,0.53699,0.044528
62.28,0.54322,0.50724,0.035983
62.3,0.49958,0.48679,0.012788
62.32,0.44975,0.47485,-0.025099
62.34,0.39191,0.46737,-0.075453
62.36,0.32368,0.45767,-0.13399
62.38,0.24262,0.43771,-0.19509
62.4,0.14678,0.39959,-0.25282
62.42,0.035116,0.33685,-0.30173
62.44,-0.092153,0.24573,-0.33788
62.46,-0.23343,0.12547,-0.3589
62.48,-0.38575,-0.021291,-0.36446
62.5,-0.54498,-0.18878,-0.3562
62.52,-0.70608,-0.36944,-0.33664
62.54,-0.86349,-0.55438,-0.30911
62.56,-1.0114,-0.73518,-0.27626
62.58,-1.1443,-0.90399,-0.24031
62.6,-1.2567,-1.0545,-0.20223
62.62,-1.3441,-1.1823,-0.16173
62.64,-1.4021,-1.2836,-0.11853
62.66,-1.4277,-1.3556,-0.072022
62.68,-1.4183,-1.3962,-0.02211
62.7,-1.3727,-1.4023,0.029608
62.72,-1.2909,-1.3714,0.080477
62.74,-1.1742,-1.3009,0.12676
62.76,-1.0255,-1.1895,0.16399
62.78,-0.84928,-1.0371,0.1878
62.8,-0.65162,-0.84674,0.19512
62.82,-0.43979,-0.62482,0.18503
62.84,-0.22193,-0.38067,0.15874
62.86,-0.0065039,-0.12626,0.11975
62.88,0.19834,0.12436,0.07397
62.9,0.38539,0.35726,0.02813
62.92,0.54895,0.56056,-0.011608
62.94,0.68525,0.72475,-0.039502
62.96,0.79257,0.84531,-0.052735
62.98,0.87124,0.92166,-0.05042
63,0.92332,0.95842,-0.035106
63.02,0.95211,0.96308,-0.010974
63.04,0.9616,0.94493,0.016673
63.06,0.95587,0.91373,0.042139
63.08,0.9385,0.87775,0.060749
63.1,0.91231,0.84307,0.069234
63.12,0.87906,0.81225,0.066811
63.14,0.83953,0.78511,0.054427
63.16,0.7937,0.75896,0.034745
63.18,0.74103,0.72958,0.011451
63.2,0.68085,0.69258,-0.011734
63.22,0.61269,0.64468,-0.031988
63.24,0.53663,0.58355,-0.046917
63.26,0.45345,0.50907,-0.055616
63.28,0.36476,0.42334,-0.058576
63.3,0.27301,0.32924,-0.056223
63.32,0.1814,0.23057,-0.049174
63.34,0.093775,0.13173,-0.037957
63.36,0.014469,0.036601,-0.022132
63.38,-0.051894,-0.05096,-0.00093411
63.4,-0.10062,-0.12712,0.026499
63.42,-0.12723,-0.18804,0.060809
63.44,-0.12778,-0.22932,0.10154
63.46,-0.099279,-0.24606,0.14678
63.48,-0.040082,-0.23307,0.19299
63.5,0.049639,-0.18533,0.23497
63.52,0.16756,-0.099179,0.26674
63.54,0.30896,0.026751,0.28221
63.56,0.46672,0.19004,0.27667
63.58,0.63154,0.38447,0.24707
63.6,0.79247,0.59913,0.19335
63.62,0.93767,0.81872,0.11895
63.64,1.0554,1.0253,0.030101
63.66,1.135,1.1996,-0.064621
63.68,1.168,1.3238,-0.15577
63.7,1.149,1.3826,-0.2336
63.72,1.0762,1.3663,-0.29011
63.74,0.95169,1.2722,-0.32053
63.76,0.78128,1.1043,-0.32299
63.78,0.57397,0.87281,-0.29884
63.8,0.34117,0.59445,-0.25328
63.82,0.095594,0.28876,-0.19316
63.84,-0.14979,-0.023194,-0.1266
63.86,-0.38288,-0.3214,-0.061476
63.88,-0.59329,-0.58902,-0.0042715
63.9,-0.77306,-0.81321,0.040157
63.92,-0.91694,-0.98666,0.06972
63.94,-1.0225,-1.1072,0.084689
63.96,-1.0899,-1.1766,0.086761
63.98,-1.1213,-1.2005,0.079149
64,-1.1206,-1.1865,0.065865
64.02,-1.0926,-1.1428,0.050274
64.04,-1.0421,-1.0776,0.035458
64.06,-0.9741,-0.99815,0.024051
64.08,-0.89269,-0.91094,0.018246
64.1,-0.80117,-0.82042,0.019247
64.12,-0.70182,-0.72909,0.027273
64.14,-0.59597,-0.63854,0.042569
64.16,-0.48417,-0.54876,0.064583
64.18,-0.36649,-0.45851,0.092019
64.2,-0.24283,-0.36561,0.12278
64.22,-0.11332,-0.26722,0.1539
64.24,0.021303,-0.1601,0.1814
64.26,0.15943,-0.041873,0.2013
64.28,0.29832,0.08887,0.20945
64.3,0.4341,0.23134,0.20276
64.32,0.56183,0.38232,0.17952
64.34,0.67581,0.53594,0.13988
64.36,0.77004,0.68333,0.086708
64.38,0.83877,0.81403,0.024741
64.4,0.87717,0.91706,-0.039892
64.42,0.88192,0.98147,-0.099549
64.44,0.85175,0.99928,-0.14753
64.46,0.78768,0.96623,-0.17855
64.48,0.69318,0.88211,-0.18893
64.5,0.57391,0.7519,-0.17799
64.52,0.43725,0.58612,-0.14887
64.54,0.29167,0.39761,-0.10595
64.56,0.14592,0.20174,-0.055823
64.58,0.0082329,0.014538,-0.006305
64.6,-0.1144,-0.15055,0.036147
64.62,-0.21677,-0.28363,0.066861
64.64,-0.29573,-0.37845,0.082716
64.66,-0.35027,-0.43417,0.083902
64.68,-0.38129,-0.45377,0.072475
64.7,-0.39127,-0.4437,0.05243
64.72,-0.3837,-0.41222,0.028515
64.74,-0.36266,-0.36788,0.0052227
64.76,-0.33224,-0.31819,-0.014043
64.78,-0.29624,-0.2692,-0.027037
64.8,-0.25789,-0.22422,-0.033671
64.82,-0.21974,-0.18472,-0.035019
64.84,-0.18365,-0.15084,-0.032808
64.86,-0.15081,-0.12174,-0.029071
64.88,-0.1219,-0.096251,-0.025646
64.9,-0.097086,-0.074297,-0.022789
64.92,-0.076188,-0.055785,-0.020403
64.94,-0.058674,-0.041808,-0.016866
64.96,-0.043738,-0.032845,-0.010893
64.98,-0.030364,-0.029457,-0.00090661
65,-0.017423,-0.030983,0.01356
65.02,-0.0038203,-0.035578,0.031757
65.04,0.011326,-0.040261,0.051587
65.06,0.028484,-0.041493,0.069977
65.08,0.047527,-0.035113,0.08264
65.1,0.067597,-0.018418,0.086016
65.12,0.087073,0.0096526,0.07742
65.14,0.10364,0.048215,0.05543
65.16,0.11453,0.093447,0.021081
65.18,0.11678,0.13979,-0.023016
65.2,0.10768,0.17982,-0.072134
65.22,0.085201,0.20584,-0.12064
65.24,0.048312,0.21119,-0.16288
65.26,-0.002689,0.19068,-0.19337
65.28,-0.06607,0.14298,-0.20905
65.3,-0.13871,0.069423,-0.20814
65.32,-0.21635,-0.025291,-0.19106
65.34,-0.29393,-0.13317,-0.16076
65.36,-0.36615,-0.24498,-0.12117
65.38,-0.42795,-0.35076,-0.077193
65.4,-0.47507,-0.44113,-0.033936
65.42,-0.50444,-0.50849,0.0040592
65.44,-0.51452,-0.54803,0.033511
65.46,-0.50542,-0.55775,0.05233
65.48,-0.47887,-0.53831,0.059435
65.5,-0.43801,-0.49324,0.055231
65.52,-0.38707,-0.42811,0.041041
65.54,-0.33092,-0.35011,0.019191
65.56,-0.27462,-0.26641,-0.0082114
65.58,-0.2229,-0.18469,-0.038209
65.6,-0.1797,-0.11206,-0.067643
65.62,-0.14784,-0.054247,-0.093592
65.64,-0.12867,-0.015214,-0.11345
65.66,-0.12198,0.0021398,-0.12412
65.68,-0.12601,-0.0018508,-0.12416
65.7,-0.1376,-0.02536,-0.11224
65.72,-0.15255,-0.063776,-0.088774
65.74,-0.16601,-0.11052,-0.055498
65.76,-0.1731,-0.15791,-0.015188
65.78,-0.1694,-0.19712,0.027714
65.8,-0.15157,-0.21957,0.068005
65.82,-0.1177,-0.21888,0.10118
65.84,-0.067643,-0.19061,0.12296
65.86,-0.0030654,-0.13335,0.13029
65.88,0.072732,-0.049709,0.12244
65.9,0.15516,0.054018,0.10115
65.92,0.2389,0.16928,0.069621
65.94,0.31847,0.286,0.032468
65.96,0.38891,0.39329,-0.0043756
65.98,0.4463,0.48193,-0.035631
66,0.48812,0.54549,-0.057379
66.02,0.51346,0.58079,-0.06733
66.04,0.52298,0.58784,-0.064858
66.06,0.51867,0.5704,-0.051735
66.08,0.5034,0.53451,-0.03111
66.1,0.48051,0.48741,-0.0069069
66.12,0.45326,0.43646,0.016805
66.14,0.42445,0.38803,0.036424
66.16,0.39604,0.34685,0.049188
66.18,0.36902,0.31487,0.054147
66.2,0.34337,0.29194,0.051428
66.22,0.31817,0.27651,0.041666
66.24,0.29185,0.26547,0.026378
66.26,0.26238,0.2553,0.0070786
66.28,0.22764,0.24277,-0.015133
66.3,0.18569,0.22492,-0.039225
66.32,0.135,0.19876,-0.063758
66.34,0.074687,0.16273,-0.088047
66.36,0.0046384,0.11555,-0.11092
66.38,-0.074359,0.056245,-0.1306
66.4,-0.1606,-0.015326,-0.14528
66.42,-0.2515,-0.098825,-0.15267
66.44,-0.34368,-0.19315,-0.15052
66.46,-0.43318,-0.29503,-0.13815
66.48,-0.51572,-0.40004,-0.11569
66.5,-0.58706,-0.50265,-0.084402
66.52,-0.64332,-0.59554,-0.047776
66.54,-0.68143,-0.67168,-0.0097533
66.56,-0.69944,-0.72424,0.024801
66.58,-0.69674,-0.74802,0.051273
66.6,-0.67419,-0.74073,0.066544
66.62,-0.63402,-0.70328,0.069266
66.64,-0.57962,-0.63966,0.060041
66.66,-0.51513,-0.55693,0.041796
66.68,-0.44498,-0.46408,0.019098
66.7,-0.37336,-0.37018,-0.0031819
66.72,-0.30379,-0.28425,-0.019548
66.74,-0.23876,-0.21217,-0.026595
66.76,-0.17958,-0.15703,-0.022558
66.78,-0.12641,-0.11848,-0.0079377
66.8,-0.078468,-0.093033,0.014565
66.82,-0.034378,-0.07495,0.040572
66.84,0.0073853,-0.057548,0.064933
66.86,0.048093,-0.03464,0.082733
66.88,0.088407,-0.0017923,0.0902
66.9,0.12818,0.042625,0.085553
66.92,0.1664,0.097641,0.068755
66.94,0.20132,0.15968,0.041631
66.96,0.23072,0.22285,0.0078695
66.98,0.25226,0.2807,-0.028443
67,0.26385,0.32713,-0.063277
67.02,0.26403,0.35724,-0.093211
67.04,0.25221,0.36737,-0.11516
67.06,0.22886,0.35724,-0.12838
67.08,0.19558,0.32812,-0.13254
67.1,0.15499,0.28261,-0.12761
67.12,0.11062,0.22474,-0.11412
67.14,0.066603,0.15956,-0.092955
67.16,0.027459,0.091934,-0.064476
67.18,-0.0022979,0.027169,-0.029467
67.2,-0.018485,-0.029399,0.010914
67.22,-0.017608,-0.073157,0.055549
67.24,0.0028141,-0.098215,0.10103
67.26,0.043955,-0.1005,0.14445
67.28,0.10548,-0.076693,0.18217
67.3,0.18543,-0.024241,0.20967
67.32,0.28027,0.056721,0.22355
67.34,0.38509,0.16346,0.22163
67.36,0.49393,0.29048,0.20345
67.38,0.60026,0.42965,0.17061
67.4,0.69756,0.57037,0.12719
67.42,0.77991,0.70209,0.077823
67.44,0.84249,0.81302,0.029478
67.46,0.88205,0.89455,-0.012496
67.48,0.89708,0.94088,-0.043793
67.5,0.88787,0.94961,-0.06174
67.52,0.85628,0.92236,-0.066077
67.54,0.80545,0.86443,-0.058988
67.56,0.73921,0.78349,-0.044278
67.58,0.66167,0.68849,-0.026821
67.6,0.57668,0.58806,-0.011386
67.62,0.48746,0.4893,-0.0018453
67.64,0.39643,0.39723,-0.00079348
67.66,0.30515,0.31381,-0.008662
67.68,0.21442,0.23833,-0.02391
67.7,0.12456,0.16828,-0.043719
67.72,0.035721,0.10025,-0.064527
67.74,-0.051796,0.030648,-0.082444
67.76,-0.13724,-0.043356,-0.093888
67.78,-0.21923,-0.12289,-0.096348
67.8,-0.29566,-0.20705,-0.088609
67.82,-0.36372,-0.29341,-0.07031
67.84,-0.42012,-0.37789,-0.042238
67.86,-0.46132,-0.45509,-0.0062339
67.88,-0.48387,-0.51913,0.035259
67.9,-0.48477,-0.56439,0.079626
67.92,-0.46188,-0.58557,0.12369
67.94,-0.41426,-0.57846,0.1642
67.96,-0.34241,-0.53986,0.19745
67.98,-0.24847,-0.46895,0.22048
68,-0.13626,-0.36688,0.23062
68.02,-0.011144,-0.23677,0.22563
68.04,0.1202,-0.084141,0.20434
68.06,0.25021,0.081281,0.16893
68.08,0.37095,0.24978,0.12117
68.1,0.47472,0.41023,0.064488
68.12,0.55468,0.55054,0.0041388
68.14,0.60539,0.6597,-0.054308
68.16,0.62329,0.72937,-0.10609
68.18,0.60693,0.75422,-0.14729
68.2,0.55711,0.73211,-0.175
68.22,0.47672,0.66538,-0.18866
68.24,0.37042,0.56009,-0.18966
68.26,0.24418,0.42425,-0.18007
68.28,0.10474,0.26781,-0.16307
68.3,-0.040947,0.10146,-0.1424
68.32,-0.18624,-0.065285,-0.12095
68.34,-0.3252,-0.22461,-0.1006
68.36,-0.45293,-0.3706,-0.082329
68.38,-0.56567,-0.49911,-0.066557
68.4,-0.6609,-0.60813,-0.052765
68.42,-0.73727,-0.69653,-0.040747
68.44,-0.79452,-0.76407,-0.030452
68.46,-0.83333,-0.81112,-0.022204
68.48,-0.85518,-0.83816,-0.017021
68.5,-0.86224,-0.84592,-0.016318
68.52,-0.85716,-0.83624,-0.020922
68.54,-0.84292,-0.81161,-0.031306
68.56,-0.82262,-0.77523,-0.047388
68.58,-0.79924,-0.73204,-0.067196
68.6,-0.77539,-0.6875,-0.087893
68.62,-0.75307,-0.64664,-0.10644
68.64,-0.73352,-0.61395,-0.11957
68.66,-0.71703,-0.59255,-0.12448
68.68,-0.70304,-0.58315,-0.11989
68.7,-0.69017,-0.58398,-0.10619
68.72,-0.67651,-0.59124,-0.085277
68.74,-0.65992,-0.59963,-0.060292
68.76,-0.63833,-0.6033,-0.035034
68.78,-0.61012,-0.59665,-0.013472
68.8,-0.57428,-0.57581,0.0015328
68.82,-0.53059,-0.53907,0.0084777
68.84,-0.47956,-0.48722,0.0076551
68.86,-0.4223,-0.42317,0.00087417
68.88,-0.36023,-0.3517,-0.0085322
68.9,-0.29485,-0.27801,-0.016844
68.92,-0.22739,-0.20678,-0.020608
68.94,-0.15866,-0.14167,-0.016991
68.96,-0.088907,-0.084116,-0.0047918
68.98,-0.017884,-0.033453,0.015569
69,0.055021,0.012815,0.042207
69.02,0.13052,0.058722,0.071798
69.04,0.20912,0.1086,0.10053
69.06,0.29083,0.16619,0.12464
69.08,0.37493,0.23435,0.14058
69.1,0.45978,0.31366,0.14613
69.12,0.5429,0.40249,0.14041
69.14,0.62098,0.49741,0.12358
69.16,0.69021,0.59345,0.096762
69.18,0.74654,0.68444,0.062098
69.2,0.78611,0.76362,0.022491
69.22,0.8056,0.82497,-0.019364
69.24,0.80264,0.86309,-0.060444
69.26,0.77604,0.87374,-0.097703
69.28,0.72598,0.85485,-0.12887
69.3,0.65409,0.80586,-0.15176
69.32,0.56336,0.72865,-0.16529
69.34,0.45791,0.62681,-0.1689
69.36,0.34274,0.50487,-0.16213
69.38,0.22331,0.37061,-0.1473
69.4,0.10514,0.23115,-0.12601
69.42,-0.0065684,0.094064,-0.10063
69.44,-0.10733,-0.033022,-0.074305
69.46,-0.19357,-0.14386,-0.049714
69.48,-0.2628,-0.234,-0.028801
69.5,-0.3136,-0.30102,-0.012582
69.52,-0.34551,-0.34467,-0.00083832
69.54,-0.35882,-0.36666,0.0078408
69.56,-0.35431,-0.37001,0.015703
69.58,-0.33303,-0.3585,0.025477
69.6,-0.29607,-0.33574,0.039673
69.62,-0.24448,-0.30375,0.059265
69.64,-0.17928,-0.26369,0.084406
69.66,-0.10155,-0.2151,0.11355
69.68,-0.012679,-0.1561,0.14342
69.7,0.085461,-0.084282,0.16974
69.72,0.19026,0.002016,0.18824
69.74,0.29826,0.10341,0.19485
69.76,0.40516,0.21814,0.18702
69.78,0.50595,0.34197,0.16397
69.8,0.59521,0.46825,0.12697
69.82,0.66756,0.58841,0.079147
69.84,0.7181,0.69279,0.025308
69.86,0.74295,0.77226,-0.0293
69.88,0.73968,0.81903,-0.079344
69.9,0.70759,0.82783,-0.12025
69.92,0.64786,0.79674,-0.14887
69.94,0.56358,0.72726,-0.16368
69.96,0.45947,0.62393,-0.16446
69.98,0.34154,0.49389,-0.15234
70,0.21668,0.34615,-0.12947
70.02,0.09207,0.19027,-0.098204
70.04,-0.025311,0.036093,-0.061404
70.06,-0.12919,-0.1077,-0.021497
70.08,-0.21445,-0.23337,0.018915
70.1,-0.27744,-0.33395,0.056509
70.12,-0.31623,-0.40521,0.088978
70.14,-0.33072,-0.44448,0.11376
70.16,-0.32262,-0.45078,0.12816
70.18,-0.29528,-0.42517,0.12989
70.2,-0.25345,-0.37141,0.11796
70.22,-0.20285,-0.29543,0.092577
70.24,-0.14969,-0.20499,0.055301
70.26,-0.10013,-0.1094,0.009273
70.28,-0.059719,-0.018886,-0.040833
70.3,-0.032897,0.05709,-0.089987
70.32,-0.02259,0.10997,-0.13256
70.34,-0.029965,0.13441,-0.16437
70.36,-0.054374,0.12814,-0.18252
70.38,-0.093484,0.092062,-0.18555
70.4,-0.1436,0.030855,-0.17446
70.42,-0.20013,-0.048197,-0.15193
70.44,-0.25808,-0.13611,-0.12197
70.46,-0.31266,-0.22405,-0.088615
70.48,-0.35975,-0.30312,-0.056631
70.5,-0.39626,-0.36685,-0.029412
70.52,-0.4204,-0.41114,-0.0092558
70.54,-0.43168,-0.43437,0.0026928
70.56,-0.43085,-0.43755,0.0066965
70.58,-0.41965,-0.42361,0.0039623
70.6,-0.40043,-0.39688,-0.0035451
70.62,-0.37581,-0.3625,-0.013314
70.64,-0.34826,-0.32534,-0.022916
70.66,-0.31976,-0.28978,-0.029979
70.68,-0.29154,-0.25906,-0.032483
70.7,-0.26394,-0.2353,-0.028641
70.72,-0.23639,-0.21908,-0.017305
70.74,-0.20748,-0.20913,0.0016531
70.76,-0.17524,-0.20292,0.027689
70.78,-0.13743,-0.19666,0.059234
70.8,-0.091947,-0.18547,0.09352
70.82,-0.037226,-0.16404,0.12681
70.84,0.027401,-0.12772,0.15512
70.86,0.10141,-0.072886,0.17429
70.88,0.18294,0.0021879,0.18075
70.9,0.26883,0.096446,0.17238
70.92,0.35479,0.20596,0.14884
70.94,0.43581,0.32417,0.11164
70.96,0.5066,0.44224,0.064366
70.98,0.56221,0.54995,0.012264
71,0.59853,0.63753,-0.039
71.02,0.61281,0.69659,-0.083783
71.04,0.60395,0.7211,-0.11714
71.06,0.57267,0.7088,-0.13613
71.08,0.52142,0.66123,-0.1398
71.1,0.45411,0.58289,-0.12879
71.12,0.37567,0.48183,-0.10616
71.14,0.29158,0.36759,-0.076015
71.16,0.20722,0.24994,-0.042718
71.18,0.12748,0.13821,-0.010734
71.2,0.056223,0.040094,0.016129
71.22,-0.0038696,-0.039203,0.035333
71.24,-0.05146,-0.096955,0.045496
71.26,-0.086465,-0.13301,0.046541
71.28,-0.10986,-0.14934,0.039484
71.3,-0.12337,-0.1495,0.026137
71.32,-0.12908,-0.13796,0.0088765
71.34,-0.12911,-0.11987,-0.0092447
71.36,-0.12522,-0.099967,-0.025248
71.38,-0.11856,-0.082088,-0.036474
71.4,-0.10957,-0.069105,-0.040463
71.42,-0.097868,-0.062431,-0.035438
71.44,-0.082436,-0.061374,-0.021062
71.46,-0.061795,-0.063813,0.0020183
71.48,-0.034347,-0.066071,0.031724
71.5,0.001264,-0.063381,0.064645
71.52,0.045787,-0.050694,0.096481
71.54,0.099051,-0.023744,0.12279
71.56,0.15977,0.020265,0.1395
71.58,0.22548,0.082288,0.14319
71.6,0.29267,0.15991,0.13276
71.62,0.35708,0.2481,0.10898
71.64,0.41407,0.33943,0.074643
71.66,0.45918,0.42501,0.034169
71.68,0.48858,0.49567,-0.0070896
71.7,0.49958,0.54335,-0.043762
71.72,0.49093,0.5624,-0.071468
71.74,0.46294,0.55016,-0.087221
71.76,0.41749,0.50766,-0.090173
71.78,0.35776,0.43935,-0.08159
71.8,0.28785,0.3521,-0.064249
71.82,0.21234,0.25419,-0.041844
71.84,0.13575,0.15451,-0.018761
71.86,0.062101,0.060757,0.0013444
71.88,-0.0054315,-0.021314,0.015882
71.9,-0.064749,-0.08791,0.023161
71.92,-0.1149,-0.13788,0.022985
71.94,-0.156,-0.17187,0.015871
71.96,-0.18908,-0.19247,0.0033926
71.98,-0.21579,-0.20309,-0.012702
72,-0.23815,-0.20731,-0.030836
72.02,-0.2582,-0.20876,-0.049433
72.04,-0.27781,-0.2107,-0.067107
72.06,-0.29845,-0.21566,-0.082792
72.08,-0.32106,-0.22567,-0.095398
72.1,-0.34602,-0.24199,-0.10403
72.12,-0.37313,-0.26537,-0.10777
72.14,-0.40174,-0.29536,-0.10638
72.16,-0.43085,-0.33068,-0.10018
72.18,-0.45932,-0.36932,-0.090004
72.2,-0.48602,-0.40866,-0.077355
72.22,-0.51003,-0.44552,-0.064509
72.24,-0.53078,-0.47677,-0.054006
72.26,-0.54812,-0.50005,-0.048064
72.28,-0.56232,-0.51425,-0.048075
72.3,-0.57401,-0.51973,-0.054273
72.32,-0.58396,-0.5182,-0.065764
72.34,-0.59296,-0.51259,-0.080375
72.36,-0.6015,-0.50683,-0.094673
72.38,-0.60961,-0.50433,-0.10528
72.4,-0.61673,-0.50747,-0.10926
72.42,-0.62161,-0.5173,-0.10431
72.44,-0.62246,-0.53258,-0.089881
72.46,-0.61706,-0.55014,-0.066916
72.48,-0.6031,-0.56538,-0.037716
72.5,-0.57847,-0.57266,-0.0058093
72.52,-0.54161,-0.56661,0.024993
72.54,-0.49182,-0.54305,0.051233
72.56,-0.42939,-0.49945,0.070063
72.58,-0.35575,-0.43547,0.079726
72.6,-0.27334,-0.35336,0.080015
72.62,-0.18548,-0.25731,0.071826
72.64,-0.096025,-0.15295,0.056926
72.66,-0.0090269,-0.04666,0.037633
72.68,0.071661,0.05502,0.016641
72.7,0.14275,0.14626,-0.0035097
72.72,0.20185,0.22231,-0.020462
72.74,0.24764,0.27995,-0.032304
72.76,0.28003,0.31767,-0.037639
72.78,0.30008,0.33569,-0.035607
72.8,0.3099,0.33594,-0.02604
72.82,0.31235,0.3221,-0.0097453
72.84,0.31072,0.29878,0.011938
72.86,0.30832,0.27172,0.0366
72.88,0.30809,0.24684,0.061254
72.9,0.31228,0.22989,0.082392
72.92,0.32215,0.22512,0.097031
72.94,0.3379,0.23507,0.10284
72.96,0.35867,0.26022,0.098453
72.98,0.38269,0.2985,0.08419
73,0.40762,0.34566,0.061962
73.02,0.43086,0.39582,0.035038
73.04,0.44996,0.44265,0.0073083
73.06,0.46292,0.48,-0.01708
73.08,0.46848,0.50335,-0.034876
73.1,0.46613,0.51034,-0.044201
73.12,0.45617,0.50105,-0.044878
73.14,0.43943,0.47764,-0.038203
73.16,0.41711,0.44472,-0.027606
73.18,0.39042,0.40665,-0.016226
73.2,0.36034,0.36801,-0.0076675
73.22,0.32744,0.33225,-0.0048128
73.24,0.29181,0.30092,-0.0091144
73.26,0.25307,0.27365,-0.020583
73.28,0.21059,0.24832,-0.037733
73.3,0.16366,0.22202,-0.058359
73.32,0.11182,0.19121,-0.079388
73.34,0.055029,0.15304,-0.098014
73.36,-0.0060748,0.10541,-0.11149
73.38,-0.070126,0.048225,-0.11835
73.4,-0.13502,-0.017305,-0.11772
73.42,-0.19804,-0.088694,-0.10935
73.44,-0.25601,-0.16203,-0.093981
73.46,-0.30558,-0.23282,-0.072763
73.48,-0.34347,-0.29665,-0.046819
73.5,-0.36677,-0.34913,-0.017644
73.52,-0.37316,-0.38611,0.012955
73.54,-0.36112,-0.4048,0.043684
73.56,-0.33009,-0.40214,0.072048
73.58,-0.28053,-0.37732,0.096791
73.6,-0.21395,-0.33012,0.11617
73.62,-0.13281,-0.26204,0.12923
73.64,-0.040442,-0.17524,0.1348
73.66,0.059209,-0.073915,0.13312
73.68,0.16178,0.036595,0.12518
73.7,0.26277,0.15069,0.11207
73.72,0.35781,0.26242,0.095391
73.74,0.44292,0.36582,0.077102
73.76,0.51473,0.45598,0.058747
73.78,0.57058,0.52959,0.040991
73.8,0.60866,0.58432,0.02434
73.82,0.62802,0.61903,0.0089836
73.84,0.62848,0.63402,-0.0055396
73.86,0.61062,0.63041,-0.019782
73.88,0.57564,0.60947,-0.033826
73.9,0.52523,0.57261,-0.047381
73.92,0.46151,0.52165,-0.060139
73.94,0.38689,0.45824,-0.071351
73.96,0.30402,0.38402,-0.079998
73.98,0.21573,0.30128,-0.085556
74,0.12492,0.21236,-0.087437
74.02,0.03459,0.11993,-0.085339
74.04,-0.052315,0.027343,-0.079658
74.06,-0.13292,-0.062425,-0.070494
74.08,-0.20453,-0.14635,-0.058181
74.1,-0.26473,-0.22162,-0.04311
74.12,-0.31148,-0.28587,-0.025614
74.14,-0.34327,-0.33727,-0.0059968
74.16,-0.35918,-0.37414,0.014964
74.18,-0.35903,-0.39497,0.035933
74.2,-0.34346,-0.39886,0.0554
74.22,-0.31393,-0.38527,0.071346
74.24,-0.27273,-0.35436,0.081623
74.26,-0.22293,-0.30717,0.084248
74.28,-0.16814,-0.24617,0.07803
74.3,-0.11237,-0.17528,0.06291
74.32,-0.059678,-0.099662,0.039984
74.34,-0.01389,-0.025487,0.011597
74.36,0.021739,0.040906,-0.019166
74.38,0.044791,0.093395,-0.048604
74.4,0.053886,0.12723,-0.073343
74.42,0.048777,0.13974,-0.090966
74.44,0.030328,0.13044,-0.10012
74.46,0.00036482,0.10132,-0.10096
74.48,-0.038555,0.056284,-0.094838
74.5,-0.083444,0.00065224,-0.084096
74.52,-0.1312,-0.05993,-0.071274
74.54,-0.17892,-0.11988,-0.059044
74.56,-0.22411,-0.17491,-0.049201
74.58,-0.26482,-0.22245,-0.042371
74.6,-0.29975,-0.26099,-0.038756
74.62,-0.32814,-0.2907,-0.037446
74.64,-0.34973,-0.31271,-0.037016
74.66,-0.36453,-0.3287,-0.035836
74.68,-0.37272,-0.34,-0.032723
74.7,-0.37446,-0.34786,-0.026601
74.72,-0.36976,-0.35302,-0.016748
74.74,-0.3585,-0.35525,-0.0032541
74.76,-0.34037,-0.35389,0.013517
74.78,-0.31495,-0.3477,0.032744
74.8,-0.28187,-0.3352,0.053327
74.82,-0.24091,-0.31461,0.073699
74.84,-0.19221,-0.28469,0.092484
74.86,-0.13638,-0.24381,0.10743
74.88,-0.074646,-0.19119,0.11654
74.9,-0.008882,-0.12692,0.11804
74.92,0.058417,-0.052485,0.1109
74.94,0.12425,0.030064,0.09419
74.96,0.18534,0.11672,0.068618
74.98,0.23839,0.20207,0.036317
75,0.28042,0.28022,0.00020589
75.02,0.30913,0.34532,-0.036186
75.04,0.32315,0.39178,-0.068633
75.06,0.32227,0.41531,-0.09304
75.08,0.30754,0.41429,-0.10674
75.1,0.28121,0.3895,-0.10828
75.12,0.24652,0.34383,-0.097303
75.14,0.20739,0.28307,-0.075673
75.16,0.16802,0.21391,-0.045895
75.18,0.13241,0.14473,-0.01232
75.2,0.10399,0.082652,0.021342
75.22,0.08523,0.034002,0.051229
75.24,0.07741,0.0030117,0.074398
75.26,0.080545,-0.0082548,0.0888
75.28,0.093431,-6.2159e-06,0.093438
75.3,0.11383,0.025261,0.088573
75.32,0.13878,0.063329,0.075453
75.34,0.16492,0.10873,0.056193
75.36,0.18889,0.15606,0.032835
75.38,0.20766,0.19958,0.0080883
75.4,0.21883,0.23455,-0.015717
75.42,0.22079,0.25726,-0.036471
75.44,0.21283,0.26555,-0.052722
75.46,0.1951,0.25886,-0.063753
75.48,0.16852,0.23809,-0.069565
75.5,0.13454,0.20542,-0.070878
75.52,0.094945,0.16416,-0.069215
75.54,0.05158,0.11814,-0.066559
75.56,0.0061572,0.070687,-0.06453
75.58,-0.039931,0.024769,-0.0647
75.6,-0.085693,-0.017887,-0.067805
75.62,-0.13055,-0.056645,-0.073906
75.64,-0.17427,-0.092224,-0.082048
75.66,-0.21684,-0.12596,-0.090879
75.68,-0.25828,-0.15999,-0.098286
75.7,-0.29851,-0.19608,-0.10243
75.72,-0.33722,-0.23526,-0.10197
75.74,-0.37377,-0.27776,-0.096015
75.76,-0.40719,-0.32263,-0.084563
75.78,-0.43627,-0.36762,-0.068647
75.8,-0.45964,-0.40984,-0.049791
75.82,-0.47597,-0.44609,-0.029876
75.84,-0.48412,-0.47359,-0.01053
75.86,-0.48331,-0.48979,0.0064778
75.88,-0.4732,-0.49342,0.020217
75.9,-0.45397,-0.48392,0.029943
75.92,-0.42632,-0.46191,0.035593
75.94,-0.39136,-0.42843,0.03707
75.96,-0.35058,-0.38566,0.035087
75.98,-0.30562,-0.3358,0.030182
76,-0.25818,-0.28136,0.023178
76.02,-0.20984,-0.22498,0.015149
76.04,-0.16193,-0.16932,0.0073977
76.06,-0.11543,-0.11656,0.0011246
76.08,-0.07095,-0.068635,-0.0023152
76.1,-0.028647,-0.0269,-0.0017464
76.12,0.011664,0.008299,0.0033655
76.14,0.050449,0.037687,0.012762
76.16,0.088318,0.062582,0.025735
76.18,0.12588,0.085365,0.040511
76.2,0.16357,0.10872,0.054856
76.22,0.20157,0.1351,0.066469
76.24,0.23965,0.16619,0.073466
76.26,0.27721,0.20287,0.074342
76.28,0.31328,0.24449,0.068785
76.3,0.34665,0.28921,0.057439
76.32,0.37601,0.33402,0.041992
76.34,0.40013,0.37563,0.024496
76.36,0.41801,0.41064,0.0073719
76.38,0.42902,0.43642,-0.0074033
76.4,0.43291,0.4516,-0.018696
76.42,0.42983,0.45602,-0.02619
76.44,0.42027,0.45103,-0.030763
76.46,0.40486,0.43835,-0.033486
76.48,0.38431,0.42049,-0.036182
76.5,0.35922,0.39945,-0.040229
76.52,0.33002,0.37665,-0.046632
76.54,0.29691,0.35253,-0.055616
76.56,0.25992,0.32661,-0.066683
76.58,0.21899,0.29747,-0.078475
76.6,0.17406,0.2637,-0.089638
76.62,0.12524,0.22346,-0.098219
76.64,0.072909,0.17568,-0.10277
76.66,0.017804,0.12022,-0.10242
76.68,-0.038951,0.05776,-0.096711
76.7,-0.095863,-0.010001,-0.085862
76.72,-0.15115,-0.080493,-0.070659
76.74,-0.20286,-0.15079,-0.052071
76.76,-0.24899,-0.21754,-0.031458
76.78,-0.28769,-0.27761,-0.010078
76.8,-0.31735,-0.328,0.010653
76.82,-0.33679,-0.36646,0.029677
76.84,-0.34531,-0.39087,0.045559
76.86,-0.34281,-0.40006,0.057246
76.88,-0.32976,-0.39422,0.064463
76.9,-0.30717,-0.37379,0.066617
76.92,-0.27656,-0.34027,0.063715
76.94,-0.23976,-0.29604,0.056277
76.96,-0.19886,-0.24428,0.04542
76.98,-0.15593,-0.18828,0.032356
77,-0.11295,-0.13172,0.018769
77.02,-0.071621,-0.077686,0.006065
77.04,-0.03329,-0.029072,-0.0042183
77.06,0.0011091,0.012398,-0.011289
77.08,0.03104,0.045848,-0.014808
77.1,0.056301,0.071604,-0.015303
77.12,0.076924,0.090278,-0.013354
77.14,0.093058,0.10361,-0.010547
77.16,0.10485,0.11334,-0.008495
77.18,0.11236,0.12056,-0.008197
77.2,0.11551,0.1267,-0.011191
77.22,0.11411,0.13157,-0.017452
77.24,0.10792,0.13479,-0.026867
77.26,0.096762,0.13504,-0.038279
77.28,0.080675,0.13067,-0.049996
77.3,0.060082,0.12012,-0.060038
77.32,0.035908,0.10191,-0.066005
77.34,0.0096668,0.075615,-0.065949
77.36,-0.016538,0.041382,-0.05792
77.38,-0.040107,0.0014545,-0.041561
77.4,-0.058134,-0.04103,-0.017104
77.42,-0.067684,-0.081591,0.013907
77.44,-0.066123,-0.11494,0.048818
77.46,-0.051474,-0.13544,0.08397
77.48,-0.022738,-0.13816,0.11542
77.5,0.019867,-0.11932,0.13919
77.52,0.074788,-0.077304,0.15209
77.54,0.13918,-0.012894,0.15207
77.56,0.20909,0.07031,0.13878
77.58,0.27983,0.16627,0.11356
77.6,0.34641,0.2671,0.079319
77.62,0.40405,0.3638,0.040247
77.64,0.44863,0.44761,0.0010159
77.66,0.47714,0.51098,-0.033833
77.68,0.48793,0.54864,-0.060707
77.7,0.48076,0.55811,-0.077341
77.72,0.4568,0.53998,-0.083181
77.74,0.41832,0.49784,-0.079523
77.76,0.36839,0.43727,-0.068878
77.78,0.3105,0.36492,-0.054421
77.8,0.24811,0.2879,-0.039785
77.82,0.18442,0.21245,-0.028034
77.84,0.12204,0.14309,-0.021053
77.86,0.06297,0.082543,-0.019573
77.88,0.0085724,0.031695,-0.023123
77.9,-0.040325,-0.010435,-0.029891
77.92,-0.083262,-0.045881,-0.037381
77.94,-0.11997,-0.076854,-0.04312
77.96,-0.15024,-0.10527,-0.044973
77.98,-0.17379,-0.13229,-0.0415
78,-0.19027,-0.158,-0.032268
78.02,-0.19929,-0.18135,-0.01794
78.04,-0.2005,-0.20038,-0.00012973
78.06,-0.19379,-0.21274,0.01895
78.08,-0.17934,-0.21609,0.03675
78.1,-0.15781,-0.20869,0.050879
78.12,-0.13038,-0.18985,0.059465
78.14,-0.098749,-0.1602,0.061454
78.16,-0.065058,-0.12144,0.056384
78.18,-0.031758,-0.07677,0.045012
78.2,-0.0014053,-0.02988,0.028474
78.22,0.023565,0.014523,0.0090417
78.24,0.041061,0.052632,-0.011571
78.26,0.049538,0.08097,-0.031433
78.28,0.048134,0.096742,-0.048608
78.3,0.03675,0.098552,-0.061802
78.32,0.016037,0.086499,-0.070463
78.34,-0.012682,0.061838,-0.074519
78.36,-0.047552,0.026588,-0.074139
78.38,-0.086373,-0.016373,-0.07
78.4,-0.1268,-0.06371,-0.063089
78.42,-0.16652,-0.1121,-0.05442
78.44,-0.20345,-0.15863,-0.044817
78.46,-0.23582,-0.20081,-0.035016
78.48,-0.26229,-0.23665,-0.025637
78.5,-0.28194,-0.26489,-0.017045
78.52,-0.2943,-0.28487,-0.0094302
78.54,-0.29929,-0.29657,-0.0027189
78.56,-0.29718,-0.30034,0.0031567
78.58,-0.28851,-0.29681,0.0083005
78.6,-0.27401,-0.28681,0.012799
78.62,-0.25459,-0.2714,0.016803
78.64,-0.23125,-0.25164,0.020389
78.66,-0.20504,-0.22824,0.023205
78.68,-0.17703,-0.20222,0.025187
78.7,-0.14833,-0.17411,0.025781
78.72,-0.11999,-0.14481,0.024823
78.74,-0.093066,-0.11482,0.021752
78.76,-0.068537,-0.084903,0.016366
78.78,-0.047312,-0.056031,0.0087189
78.8,-0.03018,-0.029218,-0.00096109
78.82,-0.017763,-0.0057227,-0.01204
78.84,-0.010474,0.013199,-0.023673
78.86,-0.0084567,0.026222,-0.034678
78.88,-0.011553,0.032388,-0.043941
78.9,-0.019277,0.031114,-0.050392
78.92,-0.030826,0.022263,-0.053088
78.94,-0.045116,0.0066106,-0.051726
78.96,-0.060864,-0.01447,-0.046394
78.98,-0.076693,-0.039004,-0.037689
79,-0.091256,-0.064554,-0.026702
79.02,-0.10337,-0.088345,-0.015028
79.04,-0.11215,-0.10804,-0.004102
79.06,-0.11706,-0.12173,0.0046782
79.08,-0.11802,-0.12825,0.010235
79.1,-0.11537,-0.12706,0.011695
79.12,-0.10983,-0.11877,0.0089451
79.14,-0.10242,-0.1048,0.0023789
79.16,-0.094299,-0.087034,-0.0072656
79.18,-0.086654,-0.067839,-0.018815
79.2,-0.080523,-0.049418,-0.031106
79.22,-0.07668,-0.034007,-0.042673
79.24,-0.075533,-0.023407,-0.052127
79.26,-0.077076,-0.018288,-0.058788
79.28,-0.080887,-0.018904,-0.061983
79.3,-0.086183,-0.024754,-0.061429
79.32,-0.091913,-0.034509,-0.057404
79.34,-0.096888,-0.046378,-0.05051
79.36,-0.099916,-0.058233,-0.041683
79.38,-0.099935,-0.067965,-0.03197
79.4,-0.096113,-0.073652,-0.022461
79.42,-0.087914,-0.073945,-0.013969
79.44,-0.075111,-0.068179,-0.0069321
79.46,-0.057749,-0.05648,-0.0012692
79.48,-0.03608,-0.03945,0.0033698
79.5,-0.010474,-0.018324,0.0078501
79.52,0.018666,0.005588,0.013078
79.54,0.050962,0.030912,0.02005
79.56,0.086084,0.057258,0.028825
79.58,0.12372,0.084192,0.03953
79.6,0.16352,0.1123,0.051224
79.62,0.20499,0.14248,0.062506
79.64,0.2474,0.17598,0.071417
79.66,0.28973,0.21349,0.076235
79.68,0.33062,0.25533,0.075295
79.7,0.36844,0.30076,0.067674
79.72,0.40135,0.34784,0.05351
79.74,0.42752,0.39353,0.033985
79.76,0.44527,0.4343,0.010974
79.78,0.45332,0.46646,-0.01313
79.8,0.45095,0.486,-0.035051
79.82,0.43809,0.49043,-0.052337
79.84,0.41542,0.47865,-0.063226
79.86,0.3843,0.45114,-0.066842
79.88,0.34663,0.40981,-0.063177
79.9,0.30468,0.35805,-0.053363
79.92,0.26087,0.3003,-0.039423
79.94,0.21749,0.24112,-0.02363
79.96,0.17649,0.18485,-0.0083618
79.98,0.13932,0.13494,0.0043791
80,0.10679,0.093804,0.012987
80.02,0.079066,0.062325,0.016741
80.04,0.055688,0.04032,0.015367
80.06,0.035704,0.026409,0.0092947
80.08,0.017835,0.018039,-0.00020372
80.1,0.00067797,0.012542,-0.011864
80.12,-0.017089,0.0071735,-0.024263
80.14,-0.036517,-0.00041495,-0.036102
80.16,-0.058242,-0.012454,-0.045788
80.18,-0.082402,-0.030004,-0.052398
80.2,-0.10862,-0.053332,-0.055287
80.22,-0.13605,-0.081683,-0.054371
80.24,-0.16352,-0.11392,-0.049596
80.26,-0.18963,-0.14778,-0.041845
80.28,-0.21295,-0.18082,-0.032134
80.3,-0.23221,-0.21058,-0.021629
80.32,-0.24635,-0.23471,-0.011641
80.34,-0.25468,-0.25147,-0.0032087
80.36,-0.25685,-0.25988,0.0030286
80.38,-0.25285,-0.25959,0.0067459
80.4,-0.24291,-0.2515,0.008591
80.42,-0.22744,-0.23685,0.0094155
80.44,-0.20688,-0.21745,0.010573
80.46,-0.18166,-0.19499,0.013325
80.48,-0.15217,-0.17082,0.018653
80.5,-0.1187,-0.1455,0.026805
80.52,-0.08158,-0.11912,0.037539
80.54,-0.041209,-0.09085,0.049641
80.56,0.0018139,-0.059352,0.061166
80.58,0.046596,-0.023233,0.06983
80.6,0.091881,0.018301,0.07358
80.62,0.13603,0.065273,0.070758
80.64,0.17708,0.11661,0.060467
80.66,0.21286,0.17015,0.042705
80.68,0.24115,0.22204,0.019107
80.7,0.25995,0.26804,-0.0080989
80.72,0.26763,0.30373,-0.036104
80.74,0.2632,0.32521,-0.06201
80.76,0.24642,0.32948,-0.083059
80.78,0.21787,0.31516,-0.09729
80.8,0.17892,0.28268,-0.10377
80.82,0.13163,0.23426,-0.10263
80.84,0.078545,0.17363,-0.095083
80.86,0.022465,0.10534,-0.082871
80.88,-0.033813,0.034413,-0.068226
80.9,-0.087716,-0.034554,-0.053161
80.92,-0.13707,-0.097692,-0.03938
80.94,-0.18021,-0.1522,-0.028012
80.96,-0.21601,-0.19682,-0.019187
80.98,-0.24382,-0.23134,-0.012483
81,-0.26341,-0.25643,-0.0069756
81.02,-0.27482,-0.27312,-0.0017023
81.04,-0.27829,-0.28242,0.0041272
81.06,-0.27416,-0.28543,0.011269
81.08,-0.26284,-0.28255,0.019711
81.1,-0.24479,-0.27376,0.028976
81.12,-0.22061,-0.25846,0.037857
81.14,-0.19105,-0.23637,0.045312
81.16,-0.1571,-0.20724,0.050136
81.18,-0.11998,-0.17115,0.051172
81.2,-0.081126,-0.1291,0.047975
81.22,-0.04218,-0.08263,0.040449
81.24,-0.0048308,-0.034018,0.029188
81.26,0.029296,0.0138,0.015497
81.28,0.058788,0.057938,0.00085051
81.3,0.082579,0.09569,-0.013111
81.32,0.10006,0.12498,-0.024917
81.34,0.11113,0.14426,-0.03313
81.36,0.1162,0.15305,-0.036852
81.38,0.11615,0.15207,-0.035924
81.4,0.11218,0.14284,-0.030665
81.42,0.1057,0.12761,-0.021913
81.44,0.098154,0.10907,-0.010916
81.46,0.090831,0.090144,0.00068695
81.48,0.084731,0.073398,0.011333
81.5,0.080464,0.060844,0.01962
81.52,0.078188,0.053739,0.024449
81.54,0.077627,0.052369,0.025258
81.56,0.078139,0.056045,0.022094
81.58,0.07884,0.063281,0.015559
81.6,0.078768,0.072062,0.0067063
81.62,0.077048,0.079948,-0.0028995
81.64,0.073061,0.084664,-0.011603
81.66,0.066564,0.084306,-0.017741
81.68,0.057767,0.077873,-0.020106
81.7,0.047331,0.065239,-0.017908
81.72,0.036306,0.047249,-0.010944
81.74,0.026002,0.02581,0.00019177
81.76,0.017812,0.0035876,0.014225
81.78,0.013026,-0.01636,0.029385
81.8,0.012634,-0.031095,0.043729
81.82,0.017188,-0.03809,0.055278
81.84,0.026699,-0.035669,0.062368
81.86,0.040623,-0.02315,0.063773
81.88,0.057912,-0.0013174,0.059229
81.9,0.077144,0.027698,0.049446
81.92,0.096698,0.061238,0.03546
81.94,0.11495,0.09586,0.019093
81.96,0.1305,0.12806,0.0024315
81.98,0.14228,0.15476,-0.01249
82,0.14972,0.17369,-0.023974
82.02,0.15277,0.18374,-0.030975
82.04,0.15182,0.185,-0.033176
82.06,0.14762,0.17871,-0.031089
82.08,0.14109,0.16707,-0.025978
82.1,0.13312,0.15276,-0.019641
82.12,0.12439,0.13857,-0.014174
82.14,0.11522,0.12681,-0.011591
82.16,0.10547,0.11884,-0.013373
82.18,0.094548,0.1148,-0.020248
82.2,0.081488,0.11374,-0.032252
82.22,0.065112,0.11357,-0.048459
82.24,0.044224,0.11134,-0.067114
82.26,0.017838,0.1041,-0.086267
82.28,-0.014621,0.08846,-0.10308
82.3,-0.053159,0.062646,-0.11581
82.32,-0.097141,0.025588,-0.12273
82.34,-0.14529,-0.022337,-0.12296
82.36,-0.1958,-0.079218,-0.11658
82.38,-0.24646,-0.14225,-0.10421
82.4,-0.29491,-0.20734,-0.087567
82.42,-0.33882,-0.27031,-0.06851
82.44,-0.37613,-0.32708,-0.049045
82.46,-0.40519,-0.37445,-0.030738
82.48,-0.42489,-0.40989,-0.015001
82.5,-0.43467,-0.43206,-0.0026102
82.52,-0.43453,-0.4409,0.0063669
82.54,-0.42496,-0.4375,0.012536
82.56,-0.40685,-0.42342,0.016571
82.58,-0.38137,-0.40062,0.019255
82.6,-0.34987,-0.37109,0.021218
82.62,-0.31383,-0.33676,0.022928
82.64,-0.27477,-0.29899,0.024227
82.66,-0.23421,-0.25895,0.024732
82.68,-0.19369,-0.2174,0.023708
82.7,-0.15469,-0.17511,0.020426
82.72,-0.11862,-0.13307,0.014455
82.74,-0.086781,-0.092376,0.0055949
82.76,-0.060314,-0.054487,-0.0058271
82.78,-0.040087,-0.021145,-0.018942
82.8,-0.026631,0.0057769,-0.032408
82.82,-0.020056,0.024714,-0.04477
82.84,-0.019994,0.034351,-0.054345
82.86,-0.025584,0.034356,-0.059939
82.88,-0.035499,0.024916,-0.060414
82.9,-0.048031,0.0077898,-0.055821
82.92,-0.061221,-0.014802,-0.046419
82.94,-0.073025,-0.039779,-0.033246
82.96,-0.081496,-0.06387,-0.017626
82.98,-0.084959,-0.083593,-0.0013665
83,-0.082162,-0.096214,0.014052
83.02,-0.072371,-0.099599,0.027228
83.04,-0.05542,-0.092758,0.037338
83.06,-0.031691,-0.075323,0.043632
83.08,-0.002046,-0.048454,0.046408
83.1,0.032279,-0.013852,0.046131
83.12,0.069805,0.026253,0.043552
83.14,0.10894,0.069508,0.039427
83.16,0.14807,0.11379,0.034284
83.18,0.18571,0.15654,0.029171
83.2,0.2205,0.19659,0.023915
83.22,0.25128,0.23247,0.018806
83.24,0.27707,0.26363,0.01344
83.26,0.29714,0.28935,0.007783
83.28,0.31094,0.30948,0.0014621
83.3,0.31818,0.32297,-0.0047836
83.32,0.3188,0.33034,-0.011539
83.34,0.31301,0.3311,-0.018089
83.36,0.30133,0.32499,-0.023655
83.38,0.28458,0.3121,-0.027515
83.4,0.26391,0.29264,-0.028728
83.42,0.24076,0.2676,-0.026836
83.44,0.2168,0.23805,-0.021253
83.46,0.19386,0.20573,-0.011872
83.48,0.17381,0.17292,0.00088485
83.5,0.1584,0.14198,0.016421
83.52,0.14914,0.11554,0.033603
83.54,0.14711,0.096231,0.050875
83.56,0.15281,0.086145,0.066664
83.58,0.1661,0.086991,0.07911
83.6,0.18611,0.099346,0.08676
83.62,0.21123,0.12315,0.088084
83.64,0.23925,0.15686,0.082388
83.66,0.26746,0.19797,0.069497
83.68,0.29289,0.24275,0.050136
83.7,0.31253,0.287,0.025531
83.72,0.32368,0.32601,-0.0023348
83.74,0.32409,0.35497,-0.030878
83.76,0.31227,0.37026,-0.057988
83.78,0.28757,0.36875,-0.081175
83.8,0.25025,0.34897,-0.098722
83.82,0.20143,0.31109,-0.10966
83.84,0.14298,0.25682,-0.11385
83.86,0.077311,0.18933,-0.11202
83.88,0.0072063,0.11241,-0.1052
83.9,-0.064452,0.030661,-0.095113
83.92,-0.13486,-0.05133,-0.083527
83.94,-0.20144,-0.12983,-0.071606
83.96,-0.26198,-0.20169,-0.060281
83.98,-0.31462,-0.26482,-0.0498
84,-0.35794,-0.31803,-0.039915
84.02,-0.39085,-0.36099,-0.029864
84.04,-0.41259,-0.3936,-0.018991
84.06,-0.42271,-0.41615,-0.0065568
84.08,-0.421,-0.42872,0.0077228
84.1,-0.40757,-0.43119,0.023612
84.12,-0.38282,-0.42311,0.040291
84.14,-0.3475,-0.40381,0.056308
84.16,-0.30274,-0.37302,0.070278
84.18,-0.25009,-0.33081,0.080728
84.2,-0.19149,-0.27778,0.086296
84.22,-0.12922,-0.21537,0.08615
84.24,-0.065812,-0.146,0.080191
84.26,-0.0038984,-0.072872,0.068973
84.28,0.053957,0.00037456,0.053583
84.3,0.10544,0.069881,0.035559
84.32,0.14866,0.13128,0.017382
84.34,0.18229,0.18207,0.00021275
84.36,0.20565,0.21986,-0.014206
84.38,0.21876,0.24343,-0.024671
84.4,0.22227,0.25287,-0.030595
84.42,0.21737,0.24936,-0.03199
84.44,0.20561,0.23531,-0.029698
84.46,0.18876,0.21318,-0.024415
84.48,0.16856,0.18636,-0.017804
84.5,0.14657,0.15791,-0.011347
84.52,0.12404,0.13046,-0.0064152
84.54,0.10184,0.10593,-0.004097
84.56,0.080385,0.085367,-0.0049823
84.58,0.059741,0.068955,-0.0092147
84.6,0.039662,0.056076,-0.016414
84.62,0.019722,0.045158,-0.025435
84.64,-0.00056345,0.034681,-0.035245
84.66,-0.021625,0.022882,-0.044507
84.68,-0.043744,0.0084507,-0.052195
84.7,-0.067,-0.0095125,-0.057488
84.72,-0.091245,-0.031298,-0.059946
84.74,-0.11612,-0.056395,-0.059722
84.76,-0.14108,-0.083873,-0.05721
84.78,-0.16548,-0.11236,-0.053127
84.8,-0.18861,-0.14044,-0.04817
84.82,-0.20973,-0.16681,-0.04292
84.84,-0.22815,-0.19041,-0.037735
84.86,-0.24323,-0.21048,-0.032753
84.88,-0.25443,-0.22667,-0.027755
84.9,-0.26126,-0.23888,-0.022377
84.92,-0.26333,-0.2471,-0.016228
84.94,-0.26036,-0.25137,-0.0089941
84.96,-0.25217,-0.25121,-0.00095633
84.98,-0.23871,-0.24664,0.0079289
85,-0.22013,-0.23704,0.016914
85.02,-0.19675,-0.22192,0.025173
85.04,-0.16914,-0.20102,0.031882
85.06,-0.13807,-0.17426,0.036182
85.08,-0.10455,-0.1423,0.03774
85.1,-0.069731,-0.10616,0.036427
85.12,-0.034836,-0.067336,0.0325
85.14,-0.0010883,-0.027719,0.02663
85.16,0.030408,0.010504,0.019905
85.18,0.058764,0.045393,0.013371
85.2,0.083376,0.075361,0.0080148
85.22,0.10396,0.099437,0.0045252
85.24,0.12056,0.11734,0.0032184
85.26,0.13348,0.12933,0.0041545
85.28,0.14323,0.13642,0.0068116
85.3,0.15038,0.14015,0.010234
85.32,0.15551,0.14195,0.013565
85.34,0.15908,0.14334,0.015731
85.36,0.16134,0.14515,0.016198
85.38,0.16239,0.14813,0.014265
85.4,0.16212,0.15219,0.009931
85.42,0.16026,0.15672,0.0035416
85.44,0.15651,0.16078,-0.0042725
85.46,0.15057,0.16312,-0.012554
85.48,0.14221,0.16267,-0.020456
85.5,0.13136,0.15853,-0.027165
85.52,0.1181,0.15018,-0.032079
85.54,0.10265,0.1378,-0.035155
85.56,0.085356,0.12176,-0.036407
85.58,0.066648,0.10306,-0.036412
85.6,0.046964,0.082733,-0.035769
85.62,0.026729,0.061949,-0.03522
85.64,0.0063179,0.041534,-0.035217
85.66,-0.013945,0.022097,-0.036042
85.68,-0.03377,0.0037566,-0.037527
85.7,-0.052873,-0.013482,-0.039392
85.72,-0.070932,-0.030102,-0.04083
85.74,-0.08755,-0.046533,-0.041017
85.76,-0.10224,-0.063081,-0.039157
85.78,-0.1144,-0.079663,-0.034742
85.8,-0.12339,-0.09583,-0.027557
85.82,-0.1285,-0.11086,-0.017636
85.84,-0.12911,-0.12322,-0.005888
85.86,-0.12471,-0.13169,0.0069785
85.88,-0.11504,-0.13465,0.019605
85.9,-0.10013,-0.13096,0.03083
85.92,-0.08036,-0.11984,0.039478
85.94,-0.05649,-0.10114,0.044654
85.96,-0.029625,-0.075536,0.045911
85.98,-0.0011582,-0.044261,0.043103
86,0.027324,-0.0091232,0.036448
86.02,0.054165,0.027509,0.026656
86.04,0.077759,0.063191,0.014569
86.06,0.096684,0.095465,0.0012194
86.08,0.1098,0.12227,-0.012478
86.1,0.11631,0.14178,-0.025478
86.12,0.11582,0.15301,-0.037188
86.14,0.10833,0.15538,-0.047051
86.16,0.094206,0.14907,-0.054869
86.18,0.074124,0.13471,-0.060591
86.2,0.049011,0.11332,-0.064304
86.22,0.019982,0.086221,-0.066239
86.24,-0.011723,0.05481,-0.066533
86.26,-0.044783,0.020586,-0.065369
86.28,-0.077831,-0.015139,-0.062692
86.3,-0.10949,-0.051134,-0.058355
86.32,-0.13838,-0.086429,-0.051955
86.34,-0.16319,-0.11959,-0.043593
86.36,-0.18264,-0.14971,-0.032932
86.38,-0.19563,-0.17557,-0.020061
86.4,-0.20123,-0.19594,-0.0052855
86.42,-0.19879,-0.20948,0.010686
86.44,-0.18802,-0.21474,0.026724
86.46,-0.16904,-0.21055,0.041514
86.48,-0.14244,-0.19618,0.053743
86.5,-0.10929,-0.1714,0.062113
86.52,-0.071107,-0.13676,0.065651
86.54,-0.029796,-0.09341,0.063615
86.56,0.012486,-0.043865,0.056352
86.58,0.05347,0.0091793,0.04429
86.6,0.090952,0.062202,0.028749
86.62,0.12297,0.11159,0.011378
86.64,0.14797,0.15413,-0.006158
86.66,0.16491,0.18682,-0.021907
86.68,0.17334,0.20814,-0.034794
86.7,0.17342,0.21697,-0.043546
86.72,0.16584,0.21394,-0.048104
86.74,0.15174,0.20051,-0.048769
86.76,0.13255,0.17872,-0.046169
86.78,0.10987,0.15135,-0.041481
86.8,0.085276,0.12106,-0.035788
86.82,0.060237,0.090317,-0.03008
86.84,0.036008,0.061097,-0.025088
86.86,0.013604,0.03462,-0.021016
86.88,-0.0062088,0.011536,-0.017744
86.9,-0.022879,-0.0080878,-0.014792
86.92,-0.036031,-0.02452,-0.011511
86.94,-0.045416,-0.038135,-0.0072811
86.96,-0.050893,-0.049049,-0.0018437
86.98,-0.05241,-0.057274,0.0048644
87,-0.050027,-0.062372,0.012345
87.02,-0.043938,-0.063868,0.01993
87.04,-0.034505,-0.060966,0.026461
87.06,-0.022278,-0.053327,0.031049
87.08,-0.0079971,-0.040703,0.032705
87.1,0.0074406,-0.023554,0.030995
87.12,0.02304,-0.002949,0.025989
87.14,0.037796,0.019598,0.018198
87.16,0.0508,0.04199,0.0088099
87.18,0.061338,0.062372,-0.0010338
87.2,0.068979,0.0787,-0.0097206
87.22,0.073633,0.089638,-0.016004
87.24,0.075561,0.09444,-0.018879
87.26,0.075342,0.093438,-0.018095
87.28,0.073804,0.087512,-0.013708
87.3,0.071911,0.078324,-0.0064122
87.32,0.070638,0.067974,0.0026643
87.34,0.070844,0.058481,0.012363
87.36,0.073156,0.052256,0.020899
87.38,0.077888,0.050353,0.027535
87.4,0.084997,0.053759,0.031238
87.42,0.094081,0.062388,0.031693
87.44,0.10442,0.075691,0.028731
87.46,0.11506,0.092239,0.022823
87.48,0.1249,0.11031,0.014596
87.5,0.13282,0.12804,0.0047782
87.52,0.13777,0.14342,-0.0056515
87.54,0.13886,0.15488,-0.016013
87.56,0.13546,0.16104,-0.025576
87.58,0.1272,0.16116,-0.033951
87.6,0.11402,0.15479,-0.040768
87.62,0.09612,0.14204,-0.045917
87.64,0.073976,0.12331,-0.049337
87.66,0.048274,0.099418,-0.051144
87.68,0.019876,0.071257,-0.051381
87.7,-0.010224,0.039783,-0.050007
87.72,-0.040944,0.0061336,-0.047077
87.74,-0.071152,-0.028571,-0.042581
87.76,-0.099715,-0.06309,-0.036625
87.78,-0.12554,-0.09643,-0.029107
87.8,-0.14762,-0.12726,-0.020351
87.82,-0.16509,-0.15441,-0.010681
87.84,-0.17731,-0.17662,-0.00068572
87.86,-0.18385,-0.19278,0.0089322
87.88,-0.1846,-0.20207,0.017474
87.9,-0.17974,-0.20386,0.024122
87.92,-0.16975,-0.19804,0.028287
87.94,-0.15536,-0.18502,0.029657
87.96,-0.13751,-0.16586,0.028349
87.98,-0.11725,-0.14191,0.024664
88,-0.095608,-0.11512,0.01951
88.02,-0.073562,-0.087339,0.013777
88.04,-0.051895,-0.060613,0.0087178
88.06,-0.031168,-0.036304,0.0051366
88.08,-0.011683,-0.015406,0.0037235
88.1,0.0064933,0.0017095,0.0047838
88.12,0.023481,0.015493,0.0079873
88.14,0.039511,0.026808,0.012703
88.16,0.054832,0.036989,0.017844
88.18,0.069624,0.047388,0.022236
88.2,0.083922,0.059065,0.024857
88.22,0.097577,0.07262,0.024957
88.24,0.11025,0.088112,0.022134
88.26,0.12142,0.10497,0.016452
88.28,0.13048,0.12206,0.0084291
88.3,0.1368,0.1378,-0.0010018
88.32,0.13978,0.1507,-0.010921
88.34,0.13897,0.15935,-0.020371
88.36,0.13411,0.16284,-0.028724
88.38,0.12515,0.16018,-0.035025
88.4,0.11225,0.15204,-0.039792
88.42,0.095743,0.1387,-0.042956
88.44,0.076118,0.12113,-0.045016
88.46,0.053934,0.10023,-0.046295
88.48,0.029781,0.077105,-0.047324
88.5,0.0042469,0.052677,-0.04843
88.52,-0.022111,0.027456,-0.049566
88.54,-0.04876,0.0019203,-0.05068
88.56,-0.075182,-0.023861,-0.051321
88.58,-0.10085,-0.049777,-0.051076
88.6,-0.12522,-0.075525,-0.049691
88.62,-0.14767,-0.10125,-0.046426
88.64,-0.16759,-0.12629,-0.0413
88.66,-0.1843,-0.15007,-0.034224
88.68,-0.19717,-0.17167,-0.025501
88.7,-0.20565,-0.18995,-0.015705
88.72,-0.20932,-0.20396,-0.0053631
88.74,-0.20795,-0.21244,0.0044838
88.76,-0.20157,-0.21464,0.01307
88.78,-0.19045,-0.21026,0.019806
88.8,-0.17518,-0.19869,0.023511
88.82,-0.15657,-0.18111,0.024548
88.84,-0.13561,-0.15813,0.022524
88.86,-0.11344,-0.13141,0.017972
88.88,-0.091216,-0.10249,0.011271
88.9,-0.070046,-0.073427,0.0033811
88.92,-0.050896,-0.04593,-0.004966
88.94,-0.03453,-0.021544,-0.012986
88.96,-0.021469,-0.0013684,-0.0201
88.98,-0.011972,0.013833,-0.025805
89,-0.006046,0.02388,-0.029926
89.02,-0.0034714,0.029082,-0.032553
89.04,-0.0038426,0.029957,-0.0338
89.06,-0.0066118,0.027315,-0.033927
89.08,-0.011131,0.021834,-0.032965
89.1,-0.016688,0.014272,-0.03096
89.12,-0.022537,0.0052493,-0.027786
89.14,-0.027921,-0.004604,-0.023317
89.16,-0.032101,-0.014816,-0.017285
89.18,-0.034381,-0.024759,-0.009622
89.2,-0.034154,-0.033595,-0.00055911
89.22,-0.030943,-0.040396,0.0094534
89.24,-0.024458,-0.044086,0.019627
89.26,-0.014651,-0.043612,0.028961
89.28,-0.0017465,-0.038087,0.03634
89.3,0.013735,-0.026957,0.040691
89.32,0.030995,-0.010357,0.041352
89.34,0.049009,0.010968,0.038041
89.36,0.066613,0.035597,0.031016
89.38,0.082608,0.061618,0.02099
89.4,0.095886,0.086571,0.009315
89.42,0.10554,0.10814,-0.0025948
89.44,0.11098,0.12433,-0.013356
89.46,0.11193,0.13364,-0.021713
89.48,0.10851,0.13569,-0.027174
89.5,0.10117,0.13042,-0.029253
89.52,0.090595,0.11902,-0.02842
89.54,0.077657,0.10313,-0.02547
89.56,0.063276,0.08459,-0.021314
89.58,0.04834,0.065464,-0.017124
89.6,0.033634,0.047295,-0.013662
89.62,0.019791,0.031294,-0.011503
89.64,0.007294,0.017935,-0.010641
89.66,-0.0035137,0.0071604,-0.010674
89.68,-0.012387,-0.0013306,-0.011057
89.7,-0.019143,-0.0079714,-0.011171
89.72,-0.023623,-0.013497,-0.010126
89.74,-0.025685,-0.018103,-0.007582
89.76,-0.025202,-0.021706,-0.003496
89.78,-0.022096,-0.023819,0.0017228
89.8,-0.016377,-0.023782,0.0074052
89.82,-0.0081846,-0.020806,0.012621
89.84,0.0021719,-0.01426,0.016432
89.86,0.0142,-0.0037903,0.01799
89.88,0.027233,0.010416,0.016816
89.9,0.040467,0.02763,0.012837
89.92,0.05303,0.046537,0.0064933
89.94,0.064061,0.065619,-0.0015579
89.96,0.072796,0.083084,-0.010288
89.98,0.078651,0.097353,-0.018702
90,0.081284,0.10724,-0.025956
90.02,0.080621,0.11185,-0.03123
90.04,0.076858,0.11108,-0.034223
90.06,0.07043,0.10529,-0.034858
90.08,0.061954,0.095472,-0.033518
90.1,0.052153,0.082867,-0.030714
90.12,0.041787,0.068749,-0.026962
90.14,0.03158,0.054402,-0.022822
90.16,0.022168,0.040859,-0.018692
90.18,0.014068,0.028937,-0.014869
90.2,0.0076674,0.018965,-0.011298
90.22,0.0032253,0.011081,-0.007856
90.24,0.00089212,0.0051425,-0.0042504
90.26,0.00072843,0.0010504,-0.00032195
90.28,0.0027234,-0.0014129,0.0041363
90.3,0.0068059,-0.0021803,0.0089863
90.32,0.012847,-0.0012971,0.014145
90.34,0.020657,0.001343,0.019314
90.36,0.029973,0.0059445,0.024028
90.38,0.040455,0.012616,0.027838
90.4,0.051682,0.021507,0.030174
90.42,0.063158,0.032148,0.03101
90.44,0.074334,0.04434,0.029994
90.46,0.084632,0.057454,0.027178
90.48,0.093487,0.070689,0.022798
90.5,0.10039,0.083257,0.01713
90.52,0.10491,0.094212,0.010698
90.54,0.10676,0.10273,0.0040315
90.56,0.10578,0.10821,-0.0024322
90.58,0.10196,0.11021,-0.0082516
90.6,0.095434,0.10866,-0.013227
90.62,0.086435,0.1038,-0.017361
90.64,0.075273,0.095909,-0.020637
90.66,0.062286,0.085691,-0.023405
90.68,0.047807,0.073685,-0.025878
90.7,0.032128,0.060589,-0.028462
90.72,0.015486,0.046855,-0.031369
90.74,-0.0019371,0.032654,-0.034591
90.76,-0.019998,0.017954,-0.037952
90.78,-0.038564,0.0025724,-0.041136
90.8,-0.057472,-0.01377,-0.043702
90.82,-0.076498,-0.031277,-0.04522
90.84,-0.095322,-0.050229,-0.045093
90.86,-0.11352,-0.070403,-0.043118
90.88,-0.13057,-0.091546,-0.039023
90.9,-0.14587,-0.11266,-0.033206
90.92,-0.15878,-0.13293,-0.025848
90.94,-0.16867,-0.1511,-0.017576
90.96,-0.175,-0.16616,-0.0088344
90.98,-0.17731,-0.17695,-0.00036158
91,-0.17532,-0.1829,0.0075799
91.02,-0.1689,-0.18351,0.014607
91.04,-0.15814,-0.17884,0.020702
91.06,-0.14326,-0.16905,0.025786
91.08,-0.12471,-0.15464,0.029925
91.1,-0.10306,-0.13611,0.033043
91.12,-0.079051,-0.1141,0.035054
91.14,-0.053538,-0.089168,0.03563
91.16,-0.027502,-0.061913,0.034411
91.18,-0.0020131,-0.032919,0.030906
91.2,0.02181,-0.0031624,0.024972
91.22,0.042847,0.026478,0.016369
91.24,0.06005,0.054574,0.0054759
91.26,0.072519,0.079686,-0.0071669
91.28,0.079592,0.10006,-0.020468
91.3,0.080924,0.11419,-0.033269
91.32,0.076545,0.12068,-0.044131
91.34,0.066892,0.11903,-0.052142
91.36,0.052803,0.10882,-0.056021
91.38,0.035458,0.091068,-0.055611
91.4,0.016296,0.066941,-0.050645
91.42,-0.0031125,0.039086,-0.042199
91.44,-0.021209,0.0098351,-0.031044
91.46,-0.036586,-0.018067,-0.018519
91.48,-0.048113,-0.042266,-0.0058475
91.5,-0.055037,-0.060443,0.0054058
91.52,-0.057029,-0.071521,0.014492
91.54,-0.054198,-0.074838,0.02064
91.56,-0.047046,-0.070836,0.02379
91.58,-0.036397,-0.060335,0.023938
91.6,-0.02329,-0.045001,0.021711
91.62,-0.00887,-0.026617,0.017747
91.64,0.0057286,-0.0071478,0.012876
91.66,0.019476,0.012016,0.0074597
91.68,0.03152,0.029276,0.0022449
91.7,0.041234,0.043935,-0.0027006
91.72,0.04823,0.05531,-0.0070797
91.74,0.052361,0.063384,-0.011023
91.76,0.053695,0.068258,-0.014563
91.78,0.052489,0.070124,-0.017636
91.8,0.049154,0.069287,-0.020133
91.82,0.044228,0.066009,-0.021782
91.84,0.038341,0.060561,-0.022221
91.86,0.032186,0.053328,-0.021142
91.88,0.026484,0.044651,-0.018166
91.9,0.021938,0.035165,-0.013227
91.92,0.019181,0.025675,-0.0064946
91.94,0.018714,0.017139,0.0015755
91.96,0.020845,0.010785,0.01006
91.98,0.025626,0.0076577,0.017968
92,0.032815,0.0086751,0.024139
92.02,0.041862,0.014368,0.027494
92.04,0.051933,0.024647,0.027286
92.06,0.061962,0.038863,0.023099
92.08,0.070754,0.055564,0.01519
92.1,0.077098,0.072975,0.004123
92.12,0.079904,0.088675,-0.0087707
92.14,0.078329,0.10063,-0.022305
92.16,0.071873,0.1066,-0.034726
92.18,0.060454,0.10523,-0.04478
92.2,0.044422,0.095996,-0.051574
92.22,0.024534,0.079098,-0.054564
92.24,0.001879,0.055565,-0.053686
92.26,-0.022222,0.027234,-0.049456
92.28,-0.046337,-0.0037637,-0.042573
92.3,-0.06905,-0.035082,-0.033968
92.32,-0.089068,-0.064432,-0.024636
92.34,-0.10531,-0.090034,-0.015279
92.36,-0.11699,-0.11047,-0.0065169
92.38,-0.12359,-0.12493,0.0013462
92.4,-0.12494,-0.13302,0.0080834
92.42,-0.12115,-0.13478,0.013626
92.44,-0.1126,-0.13055,0.017951
92.46,-0.099899,-0.12093,0.02103
92.48,-0.08382,-0.10654,0.022717
92.5,-0.065281,-0.088075,0.022794
92.52,-0.045282,-0.066344,0.021062
92.54,-0.024859,-0.042492,0.017632
92.56,-0.0050354,-0.017549,0.012513
92.58,0.013231,0.007288,0.0059431
92.6,0.029094,0.030653,-0.00156
92.62,0.041862,0.051248,-0.0093856
92.64,0.051041,0.0679,-0.016859
92.66,0.056352,0.079738,-0.023386
92.68,0.057744,0.086225,-0.028481
92.7,0.055383,0.087127,-0.031745
92.72,0.049625,0.082789,-0.033165
92.74,0.040976,0.073918,-0.032942
92.76,0.030039,0.061493,-0.031454
92.78,0.017453,0.046536,-0.029082
92.8,0.0038426,0.03021,-0.026367
92.82,-0.01023,0.013555,-0.023785
92.84,-0.024295,-0.0026115,-0.021683
92.86,-0.03799,-0.017709,-0.020281
92.88,-0.051057,-0.031516,-0.019541
92.9,-0.063323,-0.043996,-0.019328
92.92,-0.074677,-0.05514,-0.019537
92.94,-0.085034,-0.065178,-0.019855
92.96,-0.09431,-0.074312,-0.019998
92.98,-0.10241,-0.082635,-0.019771
93,-0.10919,-0.090123,-0.019068
93.02,-0.11451,-0.096693,-0.017821
93.04,-0.11821,-0.10212,-0.016094
93.06,-0.12012,-0.10616,-0.01396
93.08,-0.12011,-0.10852,-0.011587
93.1,-0.11809,-0.10894,-0.0091478
93.12,-0.11402,-0.10733,-0.0066903
93.14,-0.10791,-0.10374,-0.0041618
93.16,-0.099808,-0.098266,-0.001542
93.18,-0.089814,-0.091135,0.0013209
93.2,-0.078039,-0.082515,0.0044759
93.22,-0.064617,-0.072798,0.0081812
93.24,-0.049698,-0.061963,0.012265
93.26,-0.033462,-0.05016,0.016699
93.28,-0.016124,-0.03707,0.020947
93.3,0.002042,-0.022661,0.024703
93.32,0.020691,-0.0067329,0.027424
93.34,0.039404,0.010831,0.028573
93.36,0.057689,0.029931,0.027758
93.38,0.075006,0.050165,0.024841
93.4,0.0908,0.070776,0.020024
93.42,0.10455,0.090782,0.013766
93.44,0.11581,0.10915,0.006656
93.46,0.12428,0.12458,-0.00029841
93.48,0.12981,0.13614,-0.0063234
93.5,0.13246,0.1432,-0.010742
93.52,0.13246,0.14561,-0.013147
93.54,0.1302,0.14363,-0.013429
93.56,0.12621,0.13808,-0.011874
93.58,0.12104,0.12999,-0.008953
93.6,0.11528,0.12063,-0.0053456
93.62,0.10944,0.11125,-0.0018097
93.64,0.10395,0.10283,0.0011166
93.66,0.099076,0.096018,0.0030574
93.68,0.094993,0.091062,0.0039305
93.7,0.091741,0.087893,0.0038481
93.72,0.089278,0.086102,0.0031753
93.74,0.087503,0.085254,0.0022496
93.76,0.086296,0.08467,0.0016263
93.78,0.085535,0.084248,0.0012866
93.8,0.085106,0.083634,0.0014717
93.82,0.084908,0.082983,0.0019257
93.84,0.084836,0.082446,0.0023899
93.86,0.084764,0.082258,0.0025061
93.88,0.084539,0.082615,0.0019236
93.9,0.083971,0.083516,0.00045454
93.92,0.082843,0.084723,-0.0018799
93.94,0.080935,0.085876,-0.0049413
93.96,0.078048,0.086292,-0.0082435
93.98,0.074048,0.08543,-0.011382
94,0.068889,0.082672,-0.013783
94.02,0.062639,0.07774,-0.015101
94.04,0.055482,0.070569,-0.015087
94.06,0.047705,0.061451,-0.013746
94.08,0.039666,0.050927,-0.011261
94.1,0.031752,0.039787,-0.008035
94.12,0.024327,0.028948,-0.0046208
94.14,0.017688,0.019225,-0.0015368
94.16,0.012024,0.011307,0.00071629
94.18,0.0073965,0.0055761,0.0018204
94.2,0.0037342,0.002162,0.0015722
94.22,0.00084204,0.00084401,-1.9715e-06
94.24,-0.0015726,0.0011412,-0.0027139
94.26,-0.0038663,0.0024304,-0.0062966
94.28,-0.0064215,0.0039474,-0.010369
94.3,-0.00961,0.0049999,-0.01461
94.32,-0.01376,0.0049814,-0.018741
94.34,-0.019129,0.0034631,-0.022592
94.36,-0.025885,0.00010642,-0.025992
94.38,-0.034094,-0.0052466,-0.028847
94.4,-0.04371,-0.012625,-0.031085
94.42,-0.05458,-0.021882,-0.032698
94.44,-0.066444,-0.032964,-0.033481
94.46,-0.078949,-0.045552,-0.033397
94.48,-0.091662,-0.059339,-0.032323
94.5,-0.1041,-0.073881,-0.030214
94.52,-0.11573,-0.088681,-0.027053
94.54,-0.12607,-0.1031,-0.022968
94.56,-0.13463,-0.11642,-0.018211
94.58,-0.14103,-0.1279,-0.013132
94.6,-0.14496,-0.13674,-0.0082177
94.62,-0.14627,-0.14238,-0.0038842
94.64,-0.14492,-0.14442,-0.00049398
94.66,-0.14102,-0.14263,0.0016162
94.68,-0.13481,-0.13729,0.002478
94.7,-0.12664,-0.12867,0.0020276
94.72,-0.11693,-0.11761,0.00067876
94.74,-0.10612,-0.1049,-0.0012267
94.76,-0.094692,-0.091382,-0.0033098
94.78,-0.083062,-0.077907,-0.0051556
94.8,-0.071609,-0.065087,-0.0065225
94.82,-0.060633,-0.053331,-0.0073026
94.84,-0.050353,-0.042812,-0.0075401
94.86,-0.040906,-0.033501,-0.0074048
94.88,-0.032357,-0.025218,-0.0071391
94.9,-0.024709,-0.017731,-0.0069776
94.92,-0.017908,-0.010922,-0.0069862
94.94,-0.01186,-0.0046253,-0.0072342
94.96,-0.0064272,0.0011501,-0.0075774
94.98,-0.0014398,0.0062905,-0.0077303
95,0.003306,0.010722,-0.0074161
95.02,0.0080382,0.014321,-0.0062826
95.04,0.012995,0.017156,-0.0041614
95.06,0.018402,0.019431,-0.0010295
95.08,0.024443,0.021531,0.0029123
95.1,0.031224,0.023984,0.0072397
95.12,0.038739,0.027358,0.011381
95.14,0.046841,0.032252,0.01459
95.16,0.055234,0.038964,0.01627
95.18,0.063477,0.047543,0.015933
95.2,0.071014,0.057706,0.013307
95.22,0.077231,0.068675,0.008556
95.24,0.081524,0.0795,0.0020242
95.26,0.083372,0.088857,-0.0054847
95.28,0.082414,0.095585,-0.013171
95.3,0.078501,0.098561,-0.02006
95.32,0.071735,0.097011,-0.025277
95.34,0.062461,0.09078,-0.028318
95.36,0.051246,0.079943,-0.028697
95.38,0.038809,0.065546,-0.026737
95.4,0.025947,0.048777,-0.02283
95.42,0.013445,0.031111,-0.017667
95.44,0.0019924,0.014171,-0.012179
95.46,-0.0078839,-0.00071133,-0.0071725
95.48,-0.015865,-0.012417,-0.0034477
95.5,-0.02185,-0.02044,-0.0014101
95.52,-0.025945,-0.024895,-0.0010496
95.54,-0.028416,-0.026067,-0.002349
95.56,-0.029638,-0.025033,-0.0046047
95.58,-0.030027,-0.022709,-0.0073182
95.6,-0.029984,-0.020165,-0.0098196
95.62,-0.029847,-0.01821,-0.011637
95.64,-0.029863,-0.017361,-0.012502
95.66,-0.030178,-0.017737,-0.012441
95.68,-0.030843,-0.0192,-0.011642
95.7,-0.031838,-0.02128,-0.010557
95.72,-0.033093,-0.023521,-0.0095725
95.74,-0.034515,-0.025428,-0.0090868
95.76,-0.035998,-0.026764,-0.0092339
95.78,-0.037434,-0.027454,-0.0099802
95.8,-0.038706,-0.027681,-0.011025
95.82,-0.039679,-0.027739,-0.01194
95.84,-0.040193,-0.02799,-0.012203
95.86,-0.040053,-0.028663,-0.01139
95.88,-0.03904,-0.029763,-0.0092776
95.9,-0.036924,-0.03105,-0.005874
95.92,-0.033496,-0.032043,-0.0014532
95.94,-0.028599,-0.032044,0.003445
95.96,-0.022165,-0.030365,0.0081995
95.98,-0.014241,-0.026358,0.012117
96,-0.0049959,-0.01974,0.014744
96.02,0.0052822,-0.010537,0.015819
96.04,0.016215,0.00099248,0.015223
96.06,0.027374,0.013899,0.013475
96.08,0.03833,0.02755,0.01078
96.1,0.048695,0.040836,0.0078592
96.12,0.058168,0.052926,0.0052425
96.14,0.066548,0.063335,0.0032126
96.16,0.073738,0.07167,0.0020679
96.18,0.07973,0.078003,0.0017264
96.2,0.084572,0.082602,0.0019703
96.22,0.088335,0.085852,0.0024831
96.24,0.091071,0.088229,0.0028428
96.26,0.092793,0.090106,0.0026872
96.28,0.093454,0.091655,0.0017983
96.3,0.09295,0.092891,5.8792e-05
96.32,0.091135,0.093618,-0.0024835
96.34,0.087839,0.0935,-0.0056618
96.36,0.0829,0.092164,-0.0092642
96.38,0.076193,0.089248,-0.013055
96.4,0.067653,0.084488,-0.016835
96.42,0.057297,0.077666,-0.020369
96.44,0.045232,0.068768,-0.023535
96.46,0.031668,0.057873,-0.026205
96.48,0.01691,0.045167,-0.028257
96.5,0.0013494,0.030976,-0.029626
96.52,-0.014544,0.015577,-0.03012
96.54,-0.030246,-0.0006105,-0.029635
96.56,-0.045207,-0.017151,-0.028055
96.58,-0.058878,-0.033442,-0.025435
96.6,-0.07075,-0.048935,-0.021815
96.62,-0.080391,-0.062909,-0.017482
96.64,-0.087477,-0.074851,-0.012626
96.66,-0.091825,-0.083978,-0.0078463
96.68,-0.093405,-0.089976,-0.0034291
96.7,-0.092353,-0.092502,0.00014874
96.72,-0.088959,-0.091578,0.0026186
96.74,-0.083648,-0.087386,0.0037377
96.76,-0.076945,-0.080475,0.0035302
96.78,-0.069435,-0.071438,0.0020028
96.8,-0.061722,-0.061167,-0.00055511
96.82,-0.05438,-0.050524,-0.0038555
96.84,-0.047916,-0.04037,-0.0075464
96.86,-0.042739,-0.031402,-0.011337
96.88,-0.03913,-0.024217,-0.014913
96.9,-0.037232,-0.019194,-0.018038
96.92,-0.03704,-0.01647,-0.020569
96.94,-0.038405,-0.016031,-0.022374
96.96,-0.041041,-0.01773,-0.023311
96.98,-0.044542,-0.021263,-0.02328
97,-0.048398,-0.026299,-0.022099
97.02,-0.05202,-0.032355,-0.019664
97.04,-0.05477,-0.038939,-0.015831
97.06,-0.055998,-0.045482,-0.010516
97.08,-0.055073,-0.051265,-0.0038083
97.1,-0.051434,-0.055606,0.0041717
97.12,-0.044634,-0.057612,0.012977
97.14,-0.034388,-0.056411,0.022024
97.16,-0.020613,-0.051318,0.030706
97.18,-0.0034677,-0.041576,0.038108
97.2,0.01663,-0.026799,0.043429
97.22,0.039006,-0.0070451,0.046051
97.24,0.062753,0.017366,0.045386
97.26,0.08678,0.045358,0.041422
97.28,0.10989,0.075651,0.03424
97.3,0.13087,0.1064,0.024468
97.32,0.14858,0.13562,0.012957
97.34,0.16206,0.16131,0.0007432
97.36,0.17061,0.18175,-0.011143
97.38,0.17384,0.19541,-0.021577
97.4,0.17169,0.20162,-0.029929
97.42,0.16444,0.20013,-0.035688
97.44,0.15264,0.19135,-0.038712
97.46,0.13707,0.17637,-0.039299
97.48,0.11864,0.15646,-0.037817
97.5,0.098344,0.13317,-0.03483
97.52,0.077145,0.1083,-0.031151
97.54,0.055941,0.083007,-0.027067
97.56,0.035516,0.058514,-0.022998
97.58,0.016517,0.035666,-0.019149
97.6,-0.00055115,0.014947,-0.015498
97.62,-0.01533,-0.0032596,-0.01207
97.64,-0.027592,-0.0188,-0.0087924
97.66,-0.03724,-0.031603,-0.0056361
97.68,-0.044287,-0.041532,-0.0027549
97.7,-0.048858,-0.048568,-0.00028958
97.72,-0.051173,-0.052723,0.0015502
97.74,-0.051535,-0.053997,0.0024616
97.76,-0.05031,-0.052689,0.0023796
97.78,-0.047898,-0.049153,0.0012547
97.8,-0.044706,-0.043947,-0.00075932
97.82,-0.041108,-0.037863,-0.003245
97.84,-0.037418,-0.03162,-0.0057981
97.86,-0.03386,-0.025923,-0.0079372
97.88,-0.030557,-0.021393,-0.0091638
97.9,-0.027527,-0.018291,-0.0092357
97.92,-0.024695,-0.016652,-0.0080439
97.94,-0.021924,-0.016195,-0.0057292
97.96,-0.019039,-0.016403,-0.0026365
97.98,-0.015872,-0.016695,0.00082253
98,-0.012294,-0.016373,0.0040788
98.02,-0.0082463,-0.014938,0.0066912
98.04,-0.0037567,-0.012029,0.0082723
98.06,0.0010504,-0.0075557,0.0086061
98.08,0.0059611,-0.0017044,0.0076654
98.1,0.010689,0.0051431,0.0055458
98.12,0.0149,0.012443,0.0024571
98.14,0.018245,0.019574,-0.0013293
98.16,0.020387,0.025933,-0.0055452
98.18,0.021041,0.03103,-0.0099899
98.2,0.019989,0.034273,-0.014284
98.22,0.017109,0.035427,-0.018319
98.24,0.012384,0.034252,-0.021868
98.26,0.0059061,0.030661,-0.024755
98.28,-0.0021225,0.024752,-0.026875
98.3,-0.011402,0.016611,-0.028012
98.32,-0.021548,0.0065314,-0.02808
98.34,-0.032114,-0.0051134,-0.027001
98.36,-0.042616,-0.017795,-0.024822
98.38,-0.052562,-0.030914,-0.021648
98.4,-0.061483,-0.043725,-0.017758
98.42,-0.068965,-0.055582,-0.013384
98.44,-0.074677,-0.065755,-0.0089216
98.46,-0.078394,-0.073593,-0.0048003
98.48,-0.080011,-0.078808,-0.0012027
98.5,-0.079549,-0.08099,0.0014405
98.52,-0.077145,-0.080377,0.0032321
98.54,-0.073032,-0.077055,0.004023
98.56,-0.067513,-0.071605,0.0040917
98.58,-0.060928,-0.064558,0.0036295
98.6,-0.053618,-0.056532,0.0029144
98.62,-0.045895,-0.048117,0.0022216
98.64,-0.038023,-0.039756,0.001733
98.66,-0.030205,-0.031844,0.0016391
98.68,-0.022581,-0.024424,0.0018431
98.7,-0.015239,-0.017626,0.0023869
98.72,-0.0082275,-0.011251,0.0030231
98.74,-0.0015714,-0.0051564,0.003585
98.76,0.0047107,0.00076661,0.0039441
98.78,0.010598,0.0066575,0.0039403
98.8,0.01606,0.012536,0.0035237
98.82,0.021057,0.018311,0.002746
98.84,0.025543,0.023889,0.0016536
98.86,0.029463,0.029106,0.00035678
98.88,0.03276,0.033776,-0.0010156
98.9,0.035371,0.037848,-0.002477
98.92,0.037221,0.041216,-0.0039953
98.94,0.038222,0.043827,-0.0056044
98.96,0.03827,0.045751,-0.0074809
98.98,0.037245,0.046947,-0.0097027
99,0.035024,0.047319,-0.012295
99.02,0.031497,0.046827,-0.01533
99.04,0.026588,0.045088,-0.0185
99.06,0.020283,0.042002,-0.021719
99.08,0.01265,0.037222,-0.024572
99.1,0.003863,0.030508,-0.026645
99.12,-0.0057963,0.021821,-0.027617
99.14,-0.01594,0.011233,-0.027173
99.16,-0.026096,-0.00084502,-0.025251
99.18,-0.035736,-0.013832,-0.021904
99.2,-0.044321,-0.026994,-0.017326
99.22,-0.05134,-0.039373,-0.011967
99.24,-0.056359,-0.050194,-0.0061655
99.26,-0.059054,-0.058394,-0.00065998
99.28,-0.059241,-0.063585,0.0043441
99.3,-0.056888,-0.065372,0.0084845
99.32,-0.052117,-0.063621,0.011504
99.34,-0.045196,-0.058572,0.013377
99.36,-0.036509,-0.050535,0.014026
99.38,-0.026536,-0.040161,0.013625
99.4,-0.01581,-0.028091,0.012281
99.42,-0.0048834,-0.014918,0.010035
99.44,0.0057075,-0.0014215,0.0071289
99.46,0.015478,0.011857,0.0036209
99.48,0.024021,0.024226,-0.00020541
99.5,0.031035,0.035222,-0.004187
99.52,0.036335,0.044407,-0.0080721
99.54,0.039864,0.051349,-0.011485
99.56,0.041693,0.055757,-0.014064
99.58,0.042005,0.057605,-0.0156
99.6,0.041082,0.057014,-0.015932
99.62,0.039274,0.05423,-0.014956
99.64,0.03696,0.049798,-0.012837
99.66,0.034517,0.044395,-0.0098774
99.68,0.032273,0.038826,-0.0065526
99.7,0.030477,0.033814,-0.0033374
99.72,0.029274,0.029991,-0.00071648
99.74,0.028694,0.027822,0.00087259
99.76,0.028652,0.027381,0.0012709
99.78,0.028967,0.028563,0.00040433
99.8,0.029398,0.030914,-0.0015165
99.82,0.029672,0.033782,-0.0041092
99.84,0.029538,0.036497,-0.0069585
99.86,0.028794,0.038364,-0.0095698
99.88,0.02732,0.038858,-0.011538
99.9,0.025095,0.037715,-0.01262
99.92,0.022193,0.034881,-0.012688
99.94,0.018772,0.030573,-0.011801
99.96,0.015052,0.025231,-0.010179
99.98,0.011282,0.019402,-0.0081198
100,0.0077155,0.013621,-0.0059055
100.02,0.0045772,0.0083326,-0.0037554
100.04,0.0020483,0.0040086,-0.0019603
100.06,0.00025139,0.00070069,-0.0004493
100.08,-0.00075418,-0.0013146,0.00056039
100.1,-0.00097229,-0.0022249,0.0012526
100.12,-0.00046624,-0.0020582,0.001592
100.14,0.000647,-0.00093394,0.0015809
100.16,0.0022038,0.00096781,0.001236
100.18,0.0040026,0.0035344,0.00046823
100.2,0.0058146,0.0065838,-0.00076919
100.22,0.0073987,0.0099235,-0.0025248
100.24,0.0085202,0.013284,-0.0047638
100.26,0.0089732,0.01636,-0.0073868
100.28,0.0086042,0.01878,-0.010176
100.3,0.0073349,0.020153,-0.012819
100.32,0.0051789,0.020209,-0.01503
100.34,0.0022495,0.018667,-0.016418
100.36,-0.0012438,0.015539,-0.016783
100.38,-0.0050115,0.01096,-0.015971
100.4,-0.0087119,0.0052858,-0.013998
100.42,-0.011986,-0.00088136,-0.011104
100.44,-0.014494,-0.0069318,-0.0075624
100.46,-0.015954,-0.012132,-0.0038224
100.48,-0.016166,-0.015862,-0.00030399
100.5,-0.015031,-0.017671,0.0026408
100.52,-0.012552,-0.01729,0.0047378
100.54,-0.0088303,-0.014771,0.0059405
100.56,-0.0040427,-0.010259,0.0062166
100.58,0.0015802,-0.0042612,0.0058413
100.6,0.0077802,0.0027409,0.0050393
100.62,0.014295,0.010242,0.0040525
100.64,0.020875,0.017743,0.0031318
100.66,0.027294,0.024944,0.0023499
100.68,0.033355,0.031578,0.0017768
100.7,0.038882,0.037625,0.0012571
100.72,0.043723,0.043034,0.00068871
100.74,0.047734,0.047858,-0.00012396
100.76,0.05078,0.052116,-0.0013353
100.78,0.052733,0.055766,-0.0030335
100.8,0.053472,0.058717,-0.0052453
100.82,0.052892,0.060752,-0.00786
100.84,0.050915,0.061628,-0.010713
100.86,0.047499,0.061094,-0.013595
100.88,0.042649,0.05896,-0.016311
100.9,0.036425,0.055121,-0.018696
100.92,0.028942,0.049506,-0.020563
100.94,0.020375,0.042251,-0.021875
100.96,0.010945,0.033547,-0.022602
100.98,0.00091349,0.02368,-0.022767
101,-0.0094285,0.012994,-0.022423
101.02,-0.019775,0.0017608,-0.021536
101.04,-0.029818,-0.0095981,-0.02022
101.06,-0.039254,-0.020865,-0.018389
101.08,-0.047799,-0.031624,-0.016175
101.1,-0.055196,-0.04166,-0.013536
101.12,-0.06122,-0.050676,-0.010545
101.14,-0.065695,-0.058381,-0.0073144
101.16,-0.068497,-0.064348,-0.0041484
101.18,-0.069563,-0.068484,-0.0010785
101.2,-0.068903,-0.070553,0.0016502
101.22,-0.0666,-0.070482,0.0038822
101.24,-0.06281,-0.068295,0.0054842
101.26,-0.057759,-0.064132,0.0063728
101.28,-0.051727,-0.058324,0.0065971
101.3,-0.045036,-0.051261,0.0062248
101.32,-0.03803,-0.043387,0.0053577
101.34,-0.031052,-0.035217,0.004165
101.36,-0.024428,-0.027074,0.0026464
101.38,-0.01845,-0.019396,0.00094514
101.4,-0.013362,-0.012494,-0.00086782
101.42,-0.0093475,-0.0065464,-0.0028011
101.44,-0.0065263,-0.0017133,-0.004813
101.46,-0.0049479,0.0019141,-0.006862
101.48,-0.0045883,0.0042364,-0.0088248
101.5,-0.0053495,0.0052209,-0.01057
101.52,-0.0070602,0.0048222,-0.011882
101.54,-0.0094824,0.0031445,-0.012627
101.56,-0.012321,0.00018872,-0.01251
101.58,-0.015242,-0.0035932,-0.011649
101.6,-0.017896,-0.0080342,-0.0098614
101.62,-0.019941,-0.012608,-0.0073334
101.64,-0.02108,-0.016811,-0.0042694
101.66,-0.021081,-0.020092,-0.00098872
101.68,-0.019802,-0.021956,0.0021536
101.7,-0.017205,-0.022121,0.0049161
101.72,-0.013353,-0.020295,0.0069416
101.74,-0.008409,-0.016585,0.0081757
101.76,-0.0026087,-0.011135,0.0085264
101.78,0.0037576,-0.0043281,0.0080857
101.8,0.010375,0.0033441,0.0070309
101.82,0.016929,0.011434,0.0054945
101.84,0.023126,0.019454,0.0036725
101.86,0.028713,0.027039,0.0016737
101.88,0.033481,0.033884,-0.00040365
101.9,0.037277,0.039768,-0.0024917
101.92,0.040003,0.044572,-0.0045694
101.94,0.041618,0.048219,-0.0066014
101.96,0.042137,0.050601,-0.0084647
101.98,0.041633,0.051666,-0.010034
102,0.040233,0.051359,-0.011126
102.02,0.038113,0.049674,-0.011561
102.04,0.035486,0.046653,-0.011167
102.06,0.032588,0.042507,-0.009919
102.08,0.029652,0.037575,-0.0079224
102.1,0.026884,0.032259,-0.0053744
102.12,0.024436,0.027127,-0.0026914
102.14,0.022381,0.022657,-0.00027684
102.16,0.020701,0.01931,0.0013907
102.18,0.019282,0.017367,0.0019154
102.2,0.017923,0.016847,0.0010764
102.22,0.016359,0.017593,-0.001234
102.24,0.014296,0.019077,-0.0047811
102.26,0.011448,0.020726,-0.0092776
102.28,0.0075851,0.02168,-0.014095
102.3,0.0025662,0.021302,-0.018736
102.32,-0.0036297,0.018993,-0.022623
102.34,-0.010888,0.014453,-0.025341
102.36,-0.018958,0.0075971,-0.026555
102.38,-0.027466,-0.0013173,-0.026149
102.4,-0.035948,-0.011737,-0.02421
102.42,-0.043878,-0.022942,-0.020936
102.44,-0.05072,-0.034202,-0.016518
102.46,-0.055967,-0.044505,-0.011462
102.48,-0.059186,-0.053209,-0.0059763
102.5,-0.06005,-0.059706,-0.000344
102.52,-0.058369,-0.063456,0.0050868
102.54,-0.054107,-0.064168,0.010062
102.56,-0.047388,-0.061684,0.014296
102.58,-0.038498,-0.055968,0.01747
102.6,-0.027868,-0.047172,0.019304
102.62,-0.016056,-0.035619,0.019564
102.64,-0.003709,-0.021813,0.018104
102.66,0.0084702,-0.0063736,0.014844
102.68,0.019776,0.009815,0.009961
102.7,0.02955,0.02579,0.0037597
102.72,0.037233,0.04039,-0.003157
102.74,0.042409,0.052542,-0.010133
102.76,0.044846,0.061359,-0.016513
102.78,0.044512,0.066153,-0.021641
102.8,0.041583,0.066568,-0.024985
102.82,0.036415,0.062682,-0.026267
102.84,0.029516,0.055021,-0.025505
102.86,0.021487,0.044403,-0.022916
102.88,0.012961,0.032001,-0.01904
102.9,0.0045445,0.019002,-0.014457
102.92,-0.0032436,0.006579,-0.0098226
102.94,-0.010008,-0.0043146,-0.0056937
102.96,-0.015504,-0.012996,-0.0025073
102.98,-0.019635,-0.019156,-0.0004787
103,-0.022442,-0.022788,0.00034598
103.02,-0.024071,-0.024213,0.00014124
103.04,-0.024738,-0.023953,-0.00078554
103.06,-0.024686,-0.022566,-0.0021199
103.08,-0.024151,-0.020633,-0.0035174
103.1,-0.023335,-0.018627,-0.004708
103.12,-0.02239,-0.016886,-0.0055037
103.14,-0.021406,-0.015563,-0.0058433
103.16,-0.020419,-0.014735,-0.0056845
103.18,-0.019415,-0.014282,-0.0051329
103.2,-0.018347,-0.014119,-0.0042274
103.22,-0.017146,-0.014045,-0.0031007
103.24,-0.015742,-0.013832,-0.0019095
103.26,-0.014073,-0.01333,-0.00074343
103.28,-0.012103,-0.01235,0.00024672
103.3,-0.0098257,-0.010813,0.00098707
103.32,-0.0072761,-0.0085847,0.0013086
103.34,-0.0045283,-0.0056444,0.0011161
103.36,-0.0016922,-0.0020475,0.00035523
103.38,0.0010964,0.0020874,-0.00099095
103.4,0.0036913,0.0064456,-0.0027542
103.42,0.0059543,0.010686,-0.0047318
103.44,0.0077748,0.014528,-0.006753
103.46,0.0090874,0.017552,-0.0084649
103.48,0.0098845,0.019504,-0.0096199
103.5,0.010221,0.020246,-0.010025
103.52,0.010212,0.019693,-0.0094806
103.54,0.010018,0.018108,-0.0080902
103.56,0.0098254,0.015748,-0.0059231
103.58,0.0098253,0.013146,-0.003321
103.6,0.010187,0.010718,-0.00053093
103.62,0.011035,0.0090311,0.0020036
103.64,0.012435,0.0083489,0.0040864
103.66,0.014386,0.0089261,0.0054597
103.68,0.016813,0.010865,0.005948
103.7,0.019582,0.014004,0.0055787
103.72,0.022507,0.018115,0.0043914
103.74,0.025368,0.022848,0.0025204
103.76,0.027933,0.027792,0.00014071
103.78,0.029977,0.032552,-0.0025748
103.8,0.031303,0.036787,-0.0054833
103.82,0.031763,0.040132,-0.0083689
103.84,0.031268,0.042335,-0.011067
103.86,0.02981,0.043198,-0.013388
103.88,0.02746,0.042589,-0.015129
103.9,0.024374,0.040441,-0.016066
103.92,0.020785,0.036888,-0.016104
103.94,0.016985,0.032098,-0.015113
103.96,0.013308,0.026392,-0.013084
103.98,0.010093,0.020253,-0.01016
104,0.0076586,0.014189,-0.00653
104.02,0.006264,0.0088666,-0.0026026
104.04,0.0060814,0.0049002,0.0011812
104.06,0.0071728,0.0027385,0.0044344
104.08,0.0094781,0.0027919,0.0066862
104.1,0.012815,0.0051348,0.0076805
104.12,0.016896,0.0096179,0.0072778
104.14,0.021349,0.015838,0.0055109
104.16,0.025758,0.02315,0.002608
104.18,0.029702,0.030764,-0.0010622
104.2,0.032797,0.037873,-0.0050763
104.22,0.034729,0.043719,-0.0089905
104.24,0.03529,0.047678,-0.012388
104.26,0.034389,0.0493,-0.014911
104.28,0.032062,0.048494,-0.016432
104.3,0.028461,0.045349,-0.016888
104.32,0.023837,0.040154,-0.016317
104.34,0.018515,0.033364,-0.01485
104.36,0.012861,0.025547,-0.012687
104.38,0.0072517,0.017261,-0.010009
104.4,0.0020447,0.0090797,-0.007035
104.42,-0.00245,0.0014842,-0.0039341
104.44,-0.0059888,-0.0051413,-0.00084746
104.46,-0.0084106,-0.010438,0.0020276
104.48,-0.009645,-0.014212,0.0045675
104.5,-0.0097159,-0.016277,0.0065607
104.52,-0.0087392,-0.016634,0.0078951
104.54,-0.006915,-0.015282,0.0083671
104.56,-0.0045147,-0.012454,0.0079397
104.58,-0.0018636,-0.0084091,0.0065455
104.6,0.00068166,-0.0034584,0.00414
104.62,0.0027593,0.0017267,0.0010326
104.64,0.0040298,0.0066523,-0.0026225
104.66,0.0042037,0.010817,-0.006613
104.68,0.0030662,0.013656,-0.01059
104.7,0.00049613,0.014811,-0.014315
104.72,-0.0035225,0.013939,-0.017462
104.74,-0.0088986,0.01094,-0.019838
104.76,-0.01544,0.0059091,-0.02135
104.78,-0.022872,-0.0009182,-0.021954
104.8,-0.030853,-0.0092145,-0.021638
104.82,-0.039007,-0.018528,-0.020479
104.84,-0.046946,-0.028353,-0.018593
104.86,-0.054298,-0.038188,-0.01611
104.88,-0.060728,-0.04754,-0.013188
104.9,-0.065958,-0.055964,-0.0099938
104.92,-0.069774,-0.063113,-0.006661
104.94,-0.072041,-0.068674,-0.0033676
104.96,-0.0727,-0.072427,-0.00027272
104.98,-0.071766,-0.074241,0.0024748
105,-0.069324,-0.074074,0.0047498
105.02,-0.065515,-0.071975,0.0064601
105.04,-0.060526,-0.068118,0.0075913
105.06,-0.054575,-0.062699,0.0081239
105.08,-0.047894,-0.056051,0.0081572
105.1,-0.040714,-0.048477,0.0077634
105.12,-0.033256,-0.040353,0.0070963
105.14,-0.025723,-0.031988,0.0062647
105.16,-0.018292,-0.023629,0.0053365
105.18,-0.01112,-0.015546,0.0044255
105.2,-0.0043425,-0.0077961,0.0034536
105.22,0.0019175,-0.00051983,0.0024373
105.24,0.0075464,0.0062416,0.0013048
105.26,0.012437,0.012503,-6.6312e-05
105.28,0.016487,0.018137,-0.0016493
105.3,0.019608,0.023047,-0.0034387
105.32,0.021727,0.027125,-0.0053988
105.34,0.022797,0.030205,-0.0074077
105.36,0.02281,0.032145,-0.0093348
105.38,0.021797,0.032819,-0.011022
105.4,0.019836,0.032177,-0.012341
105.42,0.017053,0.03023,-0.013177
105.44,0.013612,0.027128,-0.013517
105.46,0.0097129,0.023089,-0.013376
105.48,0.0055793,0.018318,-0.012739
105.5,0.0014468,0.01316,-0.011713
105.52,-0.0024473,0.0078839,-0.010331
105.54,-0.005875,0.0027496,-0.0086247
105.56,-0.0086279,-0.0019589,-0.0066691
105.58,-0.010527,-0.0060794,-0.004448
105.6,-0.011434,-0.0094177,-0.0020162
105.62,-0.011256,-0.011799,0.0005427
105.64,-0.0099586,-0.013099,0.0031408
105.66,-0.0075686,-0.013089,0.0055207
105.68,-0.0041774,-0.011774,0.0075967
105.7,6.152e-05,-0.0090621,0.0091236
105.72,0.0049397,-0.0049877,0.0099273
105.74,0.010207,0.00031371,0.0098934
105.76,0.01559,0.0065641,0.009026
105.78,0.020812,0.013376,0.0074363
105.8,0.025615,0.020329,0.005286
105.82,0.02978,0.026993,0.0027865
105.84,0.033141,0.03292,0.00022128
105.86,0.035598,0.037762,-0.0021644
105.88,0.037114,0.041293,-0.0041792
105.9,0.037716,0.043448,-0.0057324
105.92,0.03748,0.044289,-0.0068094
105.94,0.03652,0.044022,-0.0075019
105.96,0.03497,0.04283,-0.0078592
105.98,0.032972,0.041015,-0.0080433
106,0.030655,0.038756,-0.0081009
106.02,0.028134,0.036325,-0.0081906
106.04,0.025499,0.033765,-0.0082651
106.06,0.022814,0.031192,-0.0083779
106.08,0.020117,0.028608,-0.0084915
106.1,0.017424,0.026025,-0.0086014
106.12,0.014732,0.023479,-0.0087473
106.14,0.012027,0.020965,-0.0089378
106.16,0.0092856,0.018523,-0.0092377
106.18,0.0064832,0.01616,-0.0096764
106.2,0.003599,0.013893,-0.010294
106.22,0.00062281,0.011632,-0.011009
106.24,-0.0024389,0.009318,-0.011757
106.26,-0.0055572,0.0068149,-0.012372
106.28,-0.0086759,0.0040155,-0.012691
106.3,-0.01171,0.00080702,-0.012517
106.32,-0.014549,-0.0027712,-0.011777
106.34,-0.017059,-0.0066933,-0.010365
106.36,-0.019098,-0.010755,-0.0083426
106.38,-0.020527,-0.014689,-0.0058379
106.4,-0.021228,-0.018141,-0.0030873
106.42,-0.021121,-0.02075,-0.00037095
106.44,-0.020173,-0.022208,0.0020353
106.46,-0.018413,-0.022306,0.0038929
106.48,-0.015933,-0.020989,0.0050561
106.5,-0.01288,-0.018335,0.0054545
106.52,-0.0094493,-0.014518,0.0050692
106.54,-0.0058632,-0.0098927,0.0040295
106.56,-0.0023536,-0.0048349,0.0024812
106.58,0.00086067,0.0002361,0.00062457
106.6,0.0035934,0.0049538,-0.0013604
106.62,0.0057066,0.0089895,-0.0032828
106.64,0.0071219,0.01221,-0.0050883
106.66,0.0078253,0.014276,-0.006451
106.68,0.0078667,0.015327,-0.0074606
106.7,0.0073543,0.015322,-0.0079672
106.72,0.0064434,0.014417,-0.0079735
106.74,0.0053221,0.012686,-0.0073638
106.76,0.0041935,0.01039,-0.0061968
106.78,0.0032558,0.0079478,-0.004692
106.8,0.0026818,0.0055646,-0.0028828
106.82,0.0025995,0.0036191,-0.0010196
106.84,0.0030749,0.0024447,0.00063022
106.86,0.0041015,0.0022303,0.0018711
106.88,0.0055952,0.0031889,0.0024063
106.9,0.0073998,0.0052717,0.0021281
106.92,0.0092993,0.0083402,0.00095917
106.94,0.011041,0.012039,-0.00099878
106.96,0.01236,0.015944,-0.0035839
106.98,0.013012,0.019502,-0.0064903
107,0.012799,0.022245,-0.0094462
107.02,0.011593,0.023734,-0.012141
107.04,0.0093508,0.023654,-0.014303
107.06,0.0061184,0.021864,-0.015746
107.08,0.0020258,0.018422,-0.016396
107.1,-0.0027265,0.013517,-0.016243
107.12,-0.0078864,0.0075178,-0.015404
107.14,-0.013173,0.00082391,-0.013997
107.16,-0.018299,-0.0061392,-0.01216
107.18,-0.02299,-0.012946,-0.010045
107.2,-0.027004,-0.019237,-0.0077671
107.22,-0.030139,-0.024764,-0.0053754
107.24,-0.032248,-0.029261,-0.0029867
107.26,-0.03324,-0.032586,-0.00065311
107.28,-0.033083,-0.034613,0.0015296
107.3,-0.03181,-0.035232,0.0034217
107.32,-0.029507,-0.034472,0.0049649
107.34,-0.026315,-0.032299,0.0059839
107.36,-0.022416,-0.028855,0.0064398
107.38,-0.018017,-0.024271,0.0062539
107.4,-0.013341,-0.018843,0.0055016
107.42,-0.008602,-0.012897,0.0042951
107.44,-0.0039904,-0.0068039,0.0028135
107.46,0.0003404,-0.00093072,0.0012711
107.48,0.0042844,0.0044168,-0.00013239
107.5,0.0077858,0.0090043,-0.0012185
107.52,0.010836,0.012733,-0.0018973
107.54,0.013464,0.015611,-0.002147
107.56,0.015724,0.017747,-0.002023
107.58,0.017682,0.019359,-0.0016772
107.6,0.019402,0.02062,-0.0012173
107.62,0.020935,0.021768,-0.00083274
107.64,0.022313,0.022914,-0.00060137
107.66,0.023546,0.024145,-0.00059977
107.68,0.024626,0.025398,-0.00077219
107.7,0.025532,0.026644,-0.0011115
107.72,0.026232,0.027782,-0.0015491
107.74,0.026695,0.028693,-0.0019981
107.76,0.026892,0.029314,-0.0024226
107.78,0.026801,0.029594,-0.0027936
107.8,0.02641,0.029491,-0.0030807
107.82,0.02572,0.029072,-0.0033527
107.84,0.024738,0.028364,-0.003626
107.86,0.023484,0.027408,-0.0039241
107.88,0.021986,0.026239,-0.0042534
107.9,0.02028,0.024853,-0.0045731
107.92,0.018411,0.023244,-0.0048335
107.94,0.016426,0.021416,-0.00499
107.96,0.01438,0.019378,-0.0049979
107.98,0.012328,0.017164,-0.0048363
108,0.010323,0.01485,-0.0045274
108.02,0.0084148,0.012533,-0.0041183
108.04,0.0066474,0.010304,-0.0036563
108.06,0.0050536,0.0082836,-0.0032301
108.08,0.0036544,0.0065525,-0.002898
108.1,0.0024579,0.0051552,-0.0026973
108.12,0.001459,0.0041035,-0.0026445
108.14,0.00063995,0.0033679,-0.002728
108.16,-2.6889e-05,0.0028854,-0.0029123
108.18,-0.00057707,0.0025887,-0.0031658
108.2,-0.0010508,0.0024064,-0.0034572
108.22,-0.0014902,0.002272,-0.0037622
108.24,-0.0019366,0.0021572,-0.0040939
108.26,-0.0024292,0.0020172,-0.0044464
108.28,-0.0030038,0.0018358,-0.0048396
108.3,-0.0036932,0.0015973,-0.0052905
108.32,-0.0045271,0.0012527,-0.0057799
108.34,-0.0055336,0.00079897,-0.0063326
108.36,-0.0067388,0.000172,-0.0069108
108.38,-0.0081667,-0.00065758,-0.0075091
108.4,-0.009838,-0.0017332,-0.0081048
108.42,-0.011767,-0.0031129,-0.0086542
108.44,-0.013959,-0.0048018,-0.009157
108.46,-0.016403,-0.0068251,-0.0095783
108.48,-0.019073,-0.0091739,-0.0098994
108.5,-0.021918,-0.011856,-0.010061
108.52,-0.024863,-0.014862,-0.01
108.54,-0.027808,-0.018151,-0.0096569
108.56,-0.030632,-0.021688,-0.0089441
108.58,-0.033198,-0.025365,-0.0078327
108.6,-0.035357,-0.029043,-0.006314
108.62,-0.036966,-0.03256,-0.0044061
108.64,-0.037894,-0.035647,-0.0022474
108.66,-0.038038,-0.038078,4.0557e-05
108.68,-0.03733,-0.039575,0.0022447
108.7,-0.035755,-0.039943,0.004188
108.72,-0.033344,-0.039024,0.0056798
108.74,-0.030188,-0.036791,0.006603
108.76,-0.026423,-0.03331,0.0068869
108.78,-0.022228,-0.028753,0.0065253
108.8,-0.017808,-0.02342,0.0056119
108.82,-0.01338,-0.017618,0.0042381
108.84,-0.0091562,-0.01169,0.002534
108.86,-0.0053266,-0.006025,0.00069837
108.88,-0.0020463,-0.00089731,-0.001149
108.9,0.00057443,0.003504,-0.0029295
108.92,0.0024764,0.007021,-0.0045446
108.94,0.0036523,0.0095627,-0.0059105
108.96,0.0041441,0.011144,-0.0069997
108.98,0.0040372,0.011783,-0.0077462
109,0.0034517,0.011567,-0.0081155
109.02,0.0025322,0.010594,-0.0080619
109.04,0.0014362,0.0089976,-0.0075613
109.06,0.00032222,0.0069847,-0.0066624
109.08,-0.00066286,0.0047598,-0.0054227
109.1,-0.0013954,0.002575,-0.0039704
109.12,-0.0017855,0.00066453,-0.00245
109.14,-0.0017855,-0.00072818,-0.0010573
109.16,-0.001394,-0.0014323,3.8308e-05
109.18,-0.00065603,-0.0013456,0.00068959
109.2,0.00034261,-0.00047583,0.00081844
109.22,0.0014863,0.0010768,0.00040954
109.24,0.0026448,0.0030793,-0.00043444
109.26,0.0036909,0.0052764,-0.0015855
109.28,0.0045183,0.0073628,-0.0028444
109.3,0.0050577,0.0090644,-0.0040067
109.32,0.0052868,0.010179,-0.0048924
109.34,0.0052354,0.010598,-0.0053625
109.36,0.0049827,0.010328,-0.0053452
109.38,0.0046475,0.0094715,-0.004824
109.4,0.0043746,0.0082568,-0.0038822
109.42,0.0043169,0.0069107,-0.0025938
109.44,0.0046172,0.0057203,-0.0011031
109.46,0.0053918,0.0049494,0.00044235
109.48,0.0067164,0.0048064,0.00191
109.5,0.0086166,0.0054648,0.0031519
109.52,0.011063,0.00699,0.0040731
109.54,0.013971,0.0094022,0.0045689
109.56,0.017204,0.012647,0.0045577
109.58,0.020583,0.016591,0.0039918
109.6,0.023895,0.021047,0.0028472
109.62,0.026911,0.025763,0.0011485
109.64,0.029404,0.030433,-0.0010291
109.66,0.031161,0.034701,-0.0035398
109.68,0.03201,0.038268,-0.0062571
109.7,0.031831,0.04071,-0.0088797
109.72,0.030567,0.041806,-0.011239
109.74,0.028237,0.04142,-0.013182
109.76,0.024932,0.039445,-0.014513
109.78,0.02081,0.035975,-0.015165
109.8,0.01608,0.031183,-0.015102
109.82,0.010991,0.025385,-0.014394
109.84,0.0058042,0.018939,-0.013134
109.86,0.00077666,0.012257,-0.01148
109.88,-0.0038585,0.0057242,-0.0095827
109.9,-0.0079071,-0.00029535,-0.0076117
109.92,-0.011224,-0.0055878,-0.0056364
109.94,-0.013719,-0.0098315,-0.0038878
109.96,-0.015357,-0.013027,-0.0023299
109.98,-0.016153,-0.01509,-0.0010629
110,-0.016169,-0.016054,-0.00011455
110.02,-0.015502,-0.01602,0.00051785
110.04,-0.014274,-0.015103,0.0008289
110.06,-0.012624,-0.013467,0.00084278
110.08,-0.010692,-0.011293,0.00060115
110.1,-0.0086107,-0.0087867,0.00017599
110.12,-0.0064976,-0.0061226,-0.00037501
110.14,-0.004447,-0.0034926,-0.00095439
110.16,-0.0025277,-0.001053,-0.0014747
110.18,-0.00078403,0.0010956,-0.0018796
110.2,0.00076026,0.0029018,-0.0021415
110.22,0.0020951,0.0043737,-0.0022787
110.24,0.0032164,0.005559,-0.0023427
110.26,0.0041193,0.0065259,-0.0024066
110.28,0.004794,0.0073422,-0.0025482
110.3,0.0052243,0.0080395,-0.0028152
110.32,0.0053915,0.0086459,-0.0032544
110.34,0.0052806,0.0090946,-0.003814
110.36,0.0048893,0.0093155,-0.0044262
110.38,0.0042365,0.0092081,-0.0049716
110.4,0.0033688,0.0086818,-0.005313
110.42,0.0023633,0.0076744,-0.0053111
110.44,0.0013256,0.006231,-0.0049054
110.46,0.00038247,0.0044253,-0.0040428
110.48,-0.00032971,0.0024498,-0.0027795
110.5,-0.00067877,0.00049925,-0.001178
110.52,-0.00055193,-0.0011589,0.00060693
110.54,0.00013042,-0.00228,0.0024104
110.56,0.0014037,-0.0026781,0.0040817
110.58,0.0032519,-0.0022077,0.0054596
110.6,0.0056053,-0.00085017,0.0064555
110.62,0.0083429,0.0013891,0.0069539
110.64,0.011299,0.004384,0.006915
110.66,0.014274,0.0079566,0.0063177
110.68,0.01705,0.011872,0.0051774
110.7,0.019403,0.015911,0.0034921
110.72,0.021127,0.019697,0.0014304
110.74,0.022046,0.023032,-0.00098594
110.76,0.022033,0.025607,-0.0035733
110.78,0.02102,0.027208,-0.0061878
110.8,0.019008,0.02759,-0.0085812
110.82,0.016068,0.026645,-0.010576
110.84,0.012337,0.024346,-0.012009
110.86,0.008005,0.020749,-0.012744
110.88,0.0033022,0.016048,-0.012746
110.9,-0.0015223,0.010531,-0.012053
110.92,-0.0062209,0.0045417,-0.010763
110.94,-0.010568,-0.0015161,-0.0090518
110.96,-0.014376,-0.0072493,-0.0071266
110.98,-0.017508,-0.012338,-0.0051701
111,-0.019885,-0.016464,-0.0034205
111.02,-0.021486,-0.019507,-0.0019784
111.04,-0.022342,-0.021434,-0.00090774
111.06,-0.022531,-0.022282,-0.00024939
111.08,-0.022162,-0.022199,3.6872e-05
111.1,-0.021363,-0.021361,-2.0842e-06
111.12,-0.020265,-0.019982,-0.00028323
111.14,-0.018993,-0.01828,-0.00071376
111.16,-0.017651,-0.016441,-0.0012102
111.18,-0.016315,-0.014643,-0.0016722
111.2,-0.015029,-0.013007,-0.002022
111.22,-0.013806,-0.011616,-0.0021906
111.24,-0.01263,-0.010528,-0.0021018
111.26,-0.011461,-0.0097286,-0.0017321
111.28,-0.010248,-0.0091847,-0.0010629
111.3,-0.0089377,-0.0087744,-0.00016332
111.32,-0.0074876,-0.0083692,0.00088164
111.34,-0.0058735,-0.007839,0.0019654
111.36,-0.0040986,-0.0070063,0.0029077
111.38,-0.0021967,-0.0057659,0.0035692
111.4,-0.00023161,-0.0040214,0.0037898
111.42,0.0017067,-0.0018003,0.003507
111.44,0.0035109,0.00080751,0.0027034
111.46,0.0050669,0.0036106,0.0014563
111.48,0.006266,0.0063956,-0.00012961
111.5,0.0070177,0.0089046,-0.0018869
111.52,0.00726,0.010881,-0.0036215
111.54,0.0069683,0.012131,-0.0051629
111.56,0.0061596,0.012488,-0.0063282
111.58,0.0048941,0.011926,-0.0070316
111.6,0.0032708,0.010507,-0.0072361
111.62,0.0014211,0.0083521,-0.006931
111.64,-0.00050197,0.0056756,-0.0061776
111.66,-0.0023365,0.002699,-0.0050355
111.68,-0.0039252,-0.00033776,-0.0035874
111.7,-0.0051287,-0.0031546,-0.0019741
111.72,-0.0058379,-0.0055614,-0.00027655
111.74,-0.0059835,-0.0073216,0.0013381
111.76,-0.0055419,-0.0083004,0.0027586
111.78,-0.0045379,-0.0083873,0.0038494
111.8,-0.0030432,-0.0075581,0.0045149
111.82,-0.0011707,-0.0058243,0.0046536
111.84,0.00093397,-0.0033079,0.0042418
111.86,0.0031044,-0.00017576,0.0032801
111.88,0.005166,0.0033216,0.0018445
111.9,0.0069504,0.0068838,6.6597e-05
111.92,0.0083083,0.010195,-0.0018871
111.94,0.0091213,0.012963,-0.0038421
111.96,0.0093112,0.014933,-0.0056217
111.98,0.0088455,0.015952,-0.0071062
112,0.0077387,0.015955,-0.0082159
112.02,0.0060503,0.014965,-0.0089142
112.04,0.0038786,0.013119,-0.0092401
112.06,0.0013509,0.010573,-0.0092223
112.08,-0.0013871,0.0075644,-0.0089515
112.1,-0.0041834,0.0043339,-0.0085173
112.12,-0.0068913,0.0010659,-0.0079572
112.14,-0.0093793,-0.0020663,-0.007313
112.16,-0.011538,-0.0049274,-0.006611
112.18,-0.013287,-0.0074372,-0.0058493
112.2,-0.014571,-0.0095275,-0.0050436
112.22,-0.015368,-0.01114,-0.0042285
112.24,-0.015679,-0.012247,-0.0034323
112.26,-0.015528,-0.012835,-0.0026928
112.28,-0.014955,-0.012903,-0.0020525
112.3,-0.014012,-0.012473,-0.0015388
112.32,-0.012756,-0.011609,-0.001147
112.34,-0.011245,-0.010374,-0.00087069
112.36,-0.0095305,-0.008869,-0.00066152
112.38,-0.0076573,-0.0071833,-0.00047399
112.4,-0.0056589,-0.0054045,-0.00025433
112.42,-0.003558,-0.0036005,4.2483e-05
112.44,-0.0013687,-0.0018024,0.00043371
112.46,0.00090008,2.7349e-05,0.00087273
112.48,0.003239,0.0019116,0.0013274
112.5,0.0056326,0.0039045,0.0017281
112.52,0.0080543,0.0060678,0.0019865
112.54,0.010463,0.0083889,0.0020743
112.56,0.012803,0.010857,0.0019458
112.58,0.015004,0.013391,0.0016124
112.6,0.016989,0.015888,0.0011006
112.62,0.01868,0.018229,0.00045118
112.64,0.020006,0.020278,-0.0002713
112.66,0.02091,0.021932,-0.0010221
112.68,0.021354,0.0231,-0.0017467
112.7,0.021321,0.023768,-0.0024472
112.72,0.020818,0.023905,-0.003087
112.74,0.01987,0.023573,-0.0037031
112.76,0.018517,0.022798,-0.0042807
112.78,0.016808,0.021645,-0.0048368
112.8,0.014798,0.020178,-0.0053797
112.82,0.012544,0.018408,-0.0058638
112.84,0.010099,0.0164,-0.0063004
112.86,0.0075172,0.014181,-0.0066635
112.88,0.0048476,0.01179,-0.0069428
112.9,0.0021375,0.0092642,-0.0071267
112.92,-0.00056881,0.0066418,-0.0072106
112.94,-0.0032297,0.003966,-0.0071957
112.96,-0.0058066,0.0012777,-0.0070844
112.98,-0.0082646,-0.0013614,-0.0069032
113,-0.010572,-0.003946,-0.0066258
113.02,-0.0127,-0.0064053,-0.0062947
113.04,-0.014624,-0.0087212,-0.0059025
113.06,-0.01632,-0.010857,-0.0054629
113.08,-0.017769,-0.012759,-0.0050094
113.1,-0.018952,-0.014393,-0.0045585
113.12,-0.019855,-0.01575,-0.0041056
113.14,-0.020469,-0.01676,-0.0037086
113.16,-0.02079,-0.017438,-0.0033516
113.18,-0.02082,-0.017801,-0.0030194
113.2,-0.020569,-0.017872,-0.0026969
113.22,-0.020051,-0.017693,-0.0023581
113.24,-0.019284,-0.017329,-0.0019543
113.26,-0.018285,-0.016817,-0.0014683
113.28,-0.01707,-0.016173,-0.0008968
113.3,-0.015649,-0.015402,-0.00024675
113.32,-0.014026,-0.01449,0.0004649
113.34,-0.012196,-0.013401,0.001205
113.36,-0.010152,-0.012101,0.0019493
113.38,-0.007879,-0.010548,0.0026692
113.4,-0.0053652,-0.0087276,0.0033624
113.42,-0.0026,-0.0066096,0.0040096
113.44,0.00041925,-0.0042102,0.0046294
113.46,0.0036836,-0.0015367,0.0052203
113.48,0.0071676,0.0013992,0.0057684
113.5,0.010825,0.0046073,0.0062179
113.52,0.014586,0.0080761,0.0065094
113.54,0.01835,0.011822,0.0065279
113.56,0.021994,0.015834,0.0061595
113.58,0.025365,0.02002,0.0053454
113.6,0.028297,0.02428,0.0040167
113.62,0.030614,0.028421,0.0021932
113.64,0.032151,0.032188,-3.7089e-05
113.66,0.032766,0.035298,-0.0025328
113.68,0.032361,0.037456,-0.0050956
113.7,0.030894,0.038385,-0.0074909
113.72,0.028389,0.037906,-0.0095171
113.74,0.024939,0.035931,-0.010992
113.76,0.020702,0.032494,-0.011792
113.78,0.015885,0.027772,-0.011887
113.8,0.010735,0.022058,-0.011324
113.82,0.0055097,0.015702,-0.010193
113.84,0.00046445,0.0090848,-0.0086203
113.86,-0.0041713,0.0025927,-0.006764
113.88,-0.0082064,-0.0034405,-0.0047659
113.9,-0.011498,-0.0087016,-0.0027965
113.92,-0.013956,-0.013022,-0.0009342
113.94,-0.015543,-0.016252,0.00070955
113.96,-0.016268,-0.018361,0.0020934
113.98,-0.016184,-0.019356,0.0031725
114,-0.015376,-0.019296,0.0039202
114.02,-0.013955,-0.018297,0.0043421
114.04,-0.012047,-0.016479,0.0044324
114.06,-0.009784,-0.014017,0.0042331
114.08,-0.0072981,-0.011097,0.0037985
114.1,-0.0047108,-0.0079103,0.0031995
114.12,-0.0021295,-0.0046459,0.0025163
114.14,0.00035623,-0.0014649,0.0018212
114.16,0.0026758,0.0014996,0.0011762
114.18,0.0047754,0.0041465,0.0006289
114.2,0.0066143,0.0064349,0.0001794
114.22,0.00816,0.0083582,-0.00019817
114.24,0.0093837,0.0099469,-0.00056312
114.26,0.010257,0.011237,-0.00098081
114.28,0.010749,0.012244,-0.001495
114.3,0.010832,0.012983,-0.0021506
114.32,0.010484,0.013453,-0.0029687
114.34,0.0096922,0.013592,-0.0038996
114.36,0.0084636,0.013347,-0.0048835
114.38,0.0068286,0.012641,-0.0058126
114.4,0.0048445,0.011421,-0.0065763
114.42,0.002596,0.0096607,-0.0070647
114.44,0.00019202,0.0074092,-0.0072172
114.46,-0.0022402,0.004727,-0.0069672
114.48,-0.0045638,0.0017404,-0.0063042
114.5,-0.0066421,-0.0013883,-0.0052538
114.52,-0.0083489,-0.0044364,-0.0039124
114.54,-0.0095785,-0.0072188,-0.0023596
114.56,-0.010254,-0.009508,-0.00074624
114.58,-0.010335,-0.011148,0.00081293
114.6,-0.00982,-0.011991,0.002171
114.62,-0.0087479,-0.011995,0.0032474
114.64,-0.0071964,-0.011112,0.0039156
114.66,-0.0052761,-0.00941,0.0041339
114.68,-0.0031215,-0.0070516,0.0039301
114.7,-0.00087983,-0.0041863,0.0033065
114.72,0.0013012,-0.0010407,0.002342
114.74,0.0032863,0.0021265,0.0011598
114.76,0.004963,0.005109,-0.00014601
114.78,0.0062505,0.0076725,-0.001422
114.8,0.0071038,0.0096605,-0.0025567
114.82,0.0075134,0.010996,-0.0034824
114.84,0.0075023,0.011637,-0.0041348
114.86,0.0071184,0.011618,-0.0044993
114.88,0.0064268,0.011036,-0.0046091
114.9,0.0055004,0.010007,-0.0045068
114.92,0.004412,0.0086649,-0.0042529
114.94,0.003228,0.0071527,-0.0039247
114.96,0.0020042,0.0055842,-0.00358
114.98,0.00078356,0.0040725,-0.003289
115,-0.00040435,0.0026694,-0.0030738
115.02,-0.0015423,0.0014097,-0.002952
115.04,-0.0026239,0.00030507,-0.002929
115.06,-0.0036508,-0.00066842,-0.0029824
115.08,-0.0046304,-0.0015366,-0.0030937
115.1,-0.0055719,-0.0023478,-0.0032241
115.12,-0.0064837,-0.0031426,-0.0033411
115.14,-0.0073701,-0.0039778,-0.0033923
115.16,-0.0082288,-0.0048768,-0.0033521
115.18,-0.0090503,-0.0058593,-0.003191
115.2,-0.0098182,-0.0069279,-0.0028903
115.22,-0.010512,-0.0080496,-0.0024623
115.24,-0.011111,-0.0091669,-0.001944
115.26,-0.0116,-0.010212,-0.0013873
115.28,-0.011972,-0.011109,-0.00086306
115.3,-0.012236,-0.011777,-0.00045966
115.32,-0.012415,-0.012174,-0.00024079
115.34,-0.012544,-0.012275,-0.00026865
115.36,-0.012669,-0.012109,-0.00056019
115.38,-0.012839,-0.01173,-0.0011087
115.4,-0.013096,-0.011254,-0.001842
115.42,-0.013472,-0.010799,-0.0026729
115.44,-0.013979,-0.010486,-0.0034922
115.46,-0.014603,-0.010429,-0.0041739
115.48,-0.015308,-0.010715,-0.0045934
115.5,-0.016033,-0.011348,-0.004685
115.52,-0.016699,-0.012321,-0.0043774
115.54,-0.01721,-0.013526,-0.0036842
115.56,-0.017468,-0.014845,-0.0026229
115.58,-0.017376,-0.016102,-0.0012741
115.6,-0.016848,-0.017124,0.00027597
115.62,-0.015818,-0.017718,0.0019007
115.64,-0.014246,-0.017714,0.0034673
115.66,-0.012128,-0.016974,0.0048458
115.68,-0.0094943,-0.015442,0.0059478
115.7,-0.0064142,-0.013088,0.0066742
115.72,-0.0029926,-0.0099348,0.0069422
115.74,0.00063565,-0.0061368,0.0067725
115.76,0.0043149,-0.0018085,0.0061234
115.78,0.0078802,0.0028041,0.0050762
115.8,0.01117,0.0074451,0.0037251
115.82,0.014039,0.011879,0.0021601
115.84,0.01637,0.015894,0.0004757
115.86,0.018079,0.019269,-0.0011903
115.88,0.019125,0.021835,-0.0027106
115.9,0.019509,0.023529,-0.0040203
115.92,0.01927,0.024293,-0.0050221
115.94,0.018486,0.024154,-0.0056682
115.96,0.017259,0.023237,-0.0059779
115.98,0.015713,0.021659,-0.0059467
116,0.01398,0.01958,-0.0055996
116.02,0.012196,0.017189,-0.0049935
116.04,0.010485,0.014684,-0.0041986
116.06,0.0089578,0.012259,-0.0033008
116.08,0.0076981,0.010058,-0.0023599
116.1,0.0067614,0.0082546,-0.0014932
116.12,0.0061712,0.0069158,-0.00074463
116.14,0.0059194,0.0060793,-0.00015994
116.16,0.0059702,0.0057797,0.00019054
116.18,0.0062669,0.0059703,0.00029655
116.2,0.0067401,0.0065356,0.00020444
116.22,0.0073173,0.007391,-7.3714e-05
116.24,0.0079318,0.0083981,-0.00046628
116.26,0.0085292,0.0094197,-0.00089043
116.28,0.0090715,0.010332,-0.0012607
116.3,0.0095374,0.011115,-0.0015775
116.32,0.0099208,0.011674,-0.0017528
116.34,0.010226,0.012041,-0.0018156
116.36,0.010461,0.012257,-0.0017956
116.38,0.010636,0.012366,-0.0017299
116.4,0.010756,0.012399,-0.0016425
116.42,0.01082,0.012428,-0.0016075
116.44,0.01082,0.01248,-0.0016605
116.46,0.010739,0.012523,-0.0017836
116.48,0.01056,0.012562,-0.0020019
116.5,0.01026,0.012566,-0.0023056
116.52,0.0098144,0.012462,-0.0026473
116.54,0.0092004,0.012204,-0.0030034
116.56,0.0083969,0.011786,-0.0033893
116.58,0.007387,0.011158,-0.0037712
116.6,0.0061595,0.010299,-0.0041398
116.62,0.0047115,0.0092294,-0.0045179
116.64,0.0030502,0.0079196,-0.0048694
116.66,0.0011943,0.0063649,-0.0051706
116.68,-0.00082492,0.0045772,-0.0054021
116.7,-0.0029648,0.0025909,-0.0055557
116.72,-0.0051729,0.00036784,-0.0055407
116.74,-0.0073901,-0.0020006,-0.0053895
116.76,-0.0095543,-0.0044959,-0.0050584
116.78,-0.011604,-0.0070212,-0.004583
116.8,-0.013483,-0.0095272,-0.0039554
116.82,-0.015138,-0.011845,-0.0032928
116.84,-0.016527,-0.01394,-0.0025875
116.86,-0.017614,-0.015729,-0.0018855
116.88,-0.01837,-0.017144,-0.0012266
116.9,-0.018775,-0.018147,-0.00062802
116.92,-0.018813,-0.018746,-6.7223e-05
116.94,-0.01848,-0.018971,0.00049113
116.96,-0.017775,-0.018799,0.0010244
116.98,-0.016708,-0.018306,0.0015979
117,-0.0153,-0.017487,0.0021871
117.02,-0.013578,-0.016349,0.002771
117.04,-0.011585,-0.014901,0.0033168
117.06,-0.0093684,-0.013157,0.0037888
117.08,-0.0069901,-0.011133,0.0041427
117.1,-0.0045188,-0.0088231,0.0043043
117.12,-0.0020307,-0.0062898,0.0042591
117.14,0.00039267,-0.0035835,0.0039761
117.16,0.0026682,-0.00076447,0.0034327
117.18,0.0047154,0.0020335,0.0026819
117.2,0.0064616,0.0046499,0.0018116
117.22,0.007848,0.0070081,0.00083983
117.24,0.0088356,0.0089812,-0.00014563
117.26,0.0094099,0.010451,-0.0010407
117.28,0.0095839,0.011405,-0.001821
117.3,0.0093974,0.011794,-0.0023962
117.32,0.0089143,0.011607,-0.0026928
117.34,0.0082161,0.010932,-0.0027156
117.36,0.0073927,0.0098764,-0.0024837
117.38,0.0065332,0.0085631,-0.0020299
117.4,0.0057157,0.0071647,-0.001449
117.42,0.005,0.0058358,-0.00083575
117.44,0.0044219,0.0046819,-0.00025998
117.46,0.0039912,0.0037881,0.00020311
117.48,0.0036933,0.0032264,0.00046692
117.5,0.0034925,0.0030089,0.00048363
117.52,0.0033384,0.003056,0.00028241
117.54,0.0031723,0.003341,-0.00016874
117.56,0.0029347,0.0037454,-0.00081071
117.58,0.0025722,0.004123,-0.0015508
117.6,0.0020432,0.0043266,-0.0022834
117.62,0.0013236,0.0042522,-0.0029286
117.64,0.00040988,0.0038077,-0.0033978
117.66,-0.00067843,0.0030164,-0.0036948
117.68,-0.0018991,0.0018857,-0.0037848
117.7,-0.0031894,0.0012867,-0.0044761
117.72,-0.0044714,-0.00072897,-0.0037424
117.74,-0.0056584,-0.002626,-0.0030325
117.76,-0.0066645,-0.0045729,-0.0020915
117.78,-0.007413,-0.0062747,-0.0011382
117.8,-0.0078453,-0.0078296,-1.5699e-05
117.82,-0.0079273,-0.0081473,0.00022001
117.84,-0.0076527,-0.0082704,0.0006177
117.86,-0.0070425,-0.0083217,0.0012792
117.88,-0.0061416,-0.0077881,0.0016465
117.9,-0.0050123,-0.0068226,0.0018104
117.92,-0.0037261,-0.0054622,0.0017361
117.94,-0.0023556,-0.0041952,0.0018396
117.96,-0.00096724,-0.0013134,0.00034621
117.98,0.00038454,-0.00010472,0.00048926
118,0.0016599,0.0012803,0.0003796
118.02,0.0028349,0.0023175,0.00051742
118.04,0.0038998,0.0031654,0.00073439
118.06,0.0048571,0.0036517,0.0012055
118.08,0.0057176,0.0045347,0.001183
118.1,0.0064965,0.0054444,0.0010521
118.12,0.0072093,0.0055753,0.001634
118.14,0.0078675,0.0059065,0.0019609
118.16,0.0084749,0.0062743,0.0022006
118.18,0.0090248,0.006865,0.0021599
118.2,0.009498,0.0072613,0.0022367
118.22,0.009863,0.008897,0.00096598
118.24,0.010078,0.0097208,0.00035693
118.26,0.010094,0.01038,-0.00028528
118.28,0.0098658,0.010858,-0.00099247
118.3,0.0093516,0.011109,-0.0017578
118.32,0.008527,0.011039,-0.0025117
118.34,0.0073879,0.010627,-0.003239
118.36,0.0059553,0.010232,-0.0042763
118.38,0.0042754,0.0092603,-0.0049849
118.4,0.0024176,0.0073409,-0.0049232
118.42,0.00046893,0.0052049,-0.004736
118.44,-0.0014737,0.0027512,-0.004225
118.46,-0.0033116,0.00022075,-0.0035323
118.48,-0.0049526,-0.0024116,-0.002541
118.5,-0.0063185,-0.0039831,-0.0023354
118.52,-0.0073502,-0.0060033,-0.0013469
118.54,-0.008012,-0.0076691,-0.00034293
118.56,-0.0082931,-0.0088109,0.00051783
118.58,-0.0082076,-0.0093472,0.0011396
118.6,-0.0077938,-0.0094264,0.0016326
118.62,-0.0071107,-0.0085768,0.001466
118.64,-0.0062343,-0.0070115,0.00077726
118.66,-0.0052514,-0.0059177,0.00066634
118.68,-0.0042534,-0.0045381,0.00028463
118.7,-0.0033286,-0.0030805,-0.0002481
118.72,-0.0025548,-0.0017404,-0.00081449
118.74,-0.001993,-0.00035921,-0.0016338
118.76,-0.0016825,0.0012706,-0.0029531
118.78,-0.0016391,0.0019124,-0.0035516
118.8,-0.0018557,0.0021492,-0.0040049
118.82,-0.0023049,0.0020341,-0.004339
118.84,-0.0029444,0.0014796,-0.004424
118.86,-0.0037226,0.00080496,-0.0045276
118.88,-0.0045846,0.00020926,-0.0047938
118.9,-0.0054762,-0.00091134,-0.0045649
118.92,-0.0063484,-0.0024176,-0.0039307
118.94,-0.0071581,-0.0038933,-0.0032648
118.96,-0.0078699,-0.0052386,-0.0026313
118.98,-0.0084558,-0.0065362,-0.0019196
119,-0.0088952,-0.0067426,-0.0021526
119.02,-0.0091749,-0.0074355,-0.0017393
119.04,-0.009289,-0.0080034,-0.0012856
119.06,-0.0092393,-0.0083258,-0.00091351
119.08,-0.0090345,-0.0083708,-0.00066366
119.1,-0.0086893,-0.0084881,-0.00020113
119.12,-0.0082226,-0.007215,-0.0010076
119.14,-0.0076563,-0.0070542,-0.00060207
119.16,-0.0070126,-0.006674,-0.00033858
119.18,-0.0063135,-0.0062246,-8.8954e-05
119.2,-0.0055804,-0.0057911,0.00021071
119.22,-0.0048342,-0.0048871,5.2873e-05
119.24,-0.0040964,-0.0037973,-0.00029913
119.26,-0.0033899,-0.0030709,-0.00031906
119.28,-0.0027384,-0.0024712,-0.00026722
119.3,-0.0021648,-0.0018725,-0.00029231
119.32,-0.0016877,-0.0013746,-0.00031309
119.34,-0.001318,-0.00049624,-0.00082177
119.36,-0.0010539,0.00016416,-0.001218
119.38,-0.00087823,7.7093e-05,-0.00095532
119.4,-0.00075799,-5.2834e-05,-0.00070515
119.42,-0.000646,-0.00039502,-0.00025098
119.44,-0.00048624,-0.00058514,9.8901e-05
119.46,-0.00022093,-0.0004522,0.00023127
119.48,0.00020129,-0.00078273,0.00098402
119.5,0.00081786,-0.0010765,0.0018943
119.52,0.0016467,-0.0011053,0.0027521
119.54,0.0026838,-0.00073298,0.0034167
119.56,0.003903,0.00034058,0.0035625
119.58,0.0052604,0.0017993,0.0034611
119.6,0.0066982,0.003042,0.0036562
119.62,0.0081515,0.0046884,0.0034632
119.64,0.0095539,0.0064876,0.0030663
119.66,0.010842,0.0085451,0.0022968
119.68,0.011959,0.011068,0.00089091
119.7,0.01286,0.012415,0.00044477
119.72,0.013511,0.013686,-0.00017573
119.74,0.01389,0.014467,-0.00057671
119.76,0.013994,0.015091,-0.0010973
119.78,0.013831,0.015603,-0.0017715
119.8,0.013425,0.015178,-0.001753
119.82,0.012808,0.01436,-0.0015529
119.84,0.012018,0.013286,-0.0012675
119.86,0.011097,0.012284,-0.001187
119.88,0.010076,0.011598,-0.0015225
119.9,0.0089799,0.010399,-0.0014189
119.92,0.0078207,0.0091394,-0.0013186
119.94,0.0065992,0.0079201,-0.0013209
119.96,0.0053092,0.0070221,-0.0017129
119.98,0.0039437,0,0.0039437


==> figures/data/20230322/simuPDF_strain02/simuPDF_fit_strnmf2_wrong.csv <==
0,0,0.00019221,-0.00019221
0.02,-0.015979,-0.011941,-0.0040379
0.04,-0.030314,-0.020334,-0.0099792
0.06,-0.04194,-0.026822,-0.015118
0.08,-0.050749,-0.031539,-0.01921
0.1,-0.057628,-0.034663,-0.022965
0.12,-0.064144,-0.036726,-0.027418
0.14,-0.071991,-0.038508,-0.033483
0.16,-0.082395,-0.040878,-0.041517
0.18,-0.095678,-0.04459,-0.051088
0.2,-0.11115,-0.050232,-0.060913
0.22,-0.12733,-0.057719,-0.069614
0.24,-0.14252,-0.066377,-0.076145
0.26,-0.15535,-0.075403,-0.079945
0.28,-0.16528,-0.083938,-0.08134
0.3,-0.1728,-0.091255,-0.081549
0.32,-0.17927,-0.096911,-0.082356
0.34,-0.18638,-0.10084,-0.08554
0.36,-0.19562,-0.10337,-0.09225
0.38,-0.20773,-0.10519,-0.10254
0.4,-0.22243,-0.10732,-0.11511
0.42,-0.23851,-0.1106,-0.12791
0.44,-0.25429,-0.11548,-0.13882
0.46,-0.26821,-0.12201,-0.14619
0.48,-0.27934,-0.12989,-0.14945
0.5,-0.28775,-0.13848,-0.14927
0.52,-0.29447,-0.14701,-0.14746
0.54,-0.30112,-0.15472,-0.14641
0.56,-0.30936,-0.16102,-0.14834
0.58,-0.32026,-0.16557,-0.15469
0.6,-0.33396,-0.16875,-0.16521
0.62,-0.34963,-0.17112,-0.17851
0.64,-0.36572,-0.17345,-0.19226
0.66,-0.38053,-0.17656,-0.20398
0.68,-0.39285,-0.18097,-0.21188
0.7,-0.40231,-0.18691,-0.2154
0.72,-0.40958,-0.1942,-0.21537
0.74,-0.41608,-0.2023,-0.21378
0.76,-0.42353,-0.21059,-0.21294
0.78,-0.43327,-0.21825,-0.21502
0.8,-0.44587,-0.22484,-0.22103
0.82,-0.46086,-0.23015,-0.23071
0.84,-0.47692,-0.23424,-0.24269
0.86,-0.49239,-0.23742,-0.25497
0.88,-0.50579,-0.24019,-0.26559
0.9,-0.51638,-0.24316,-0.27322
0.92,-0.52443,-0.2469,-0.27752
0.94,-0.5311,-0.25182,-0.27928
0.96,-0.53803,-0.25817,-0.27986
0.98,-0.54677,-0.26567,-0.28111
1,-0.55822,-0.27369,-0.28453
1.02,-0.57232,-0.28163,-0.29069
1.04,-0.58806,-0.28889,-0.29918
1.06,-0.60388,-0.29501,-0.30887
1.08,-0.61816,-0.29982,-0.31834
1.1,-0.62986,-0.30343,-0.32643
1.12,-0.63886,-0.30627,-0.33259
1.14,-0.64598,-0.30894,-0.33704
1.16,-0.65272,-0.31231,-0.34041
1.18,-0.66069,-0.31682,-0.34387
1.2,-0.67107,-0.32267,-0.3484
1.22,-0.68416,-0.32972,-0.35444
1.24,-0.69931,-0.33757,-0.36174
1.26,-0.71513,-0.34558,-0.36955
1.28,-0.73002,-0.3531,-0.37692
1.3,-0.7427,-0.35958,-0.38312
1.32,-0.75271,-0.36473,-0.38798
1.34,-0.76052,-0.3685,-0.39202
1.36,-0.76741,-0.37146,-0.39594
1.38,-0.77493,-0.37429,-0.40064
1.4,-0.78443,-0.37769,-0.40674
1.42,-0.79652,-0.38207,-0.41445
1.44,-0.81087,-0.38764,-0.42323
1.46,-0.82636,-0.39433,-0.43203
1.48,-0.84149,-0.40184,-0.43965
1.5,-0.85488,-0.40968,-0.4452
1.52,-0.86581,-0.41719,-0.44863
1.54,-0.87447,-0.42371,-0.45076
1.56,-0.88183,-0.42907,-0.45276
1.58,-0.88933,-0.43332,-0.456
1.6,-0.8983,-0.43678,-0.46152
1.62,-0.90954,-0.43991,-0.46962
1.64,-0.92299,-0.44328,-0.47971
1.66,-0.93782,-0.44738,-0.49044
1.68,-0.95271,-0.45252,-0.50019
1.7,-0.96636,-0.45879,-0.50756
1.72,-0.97797,-0.46603,-0.51194
1.74,-0.9875,-0.47361,-0.51389
1.76,-0.99568,-0.48101,-0.51468
1.78,-1.0037,-0.4877,-0.51599
1.8,-1.0127,-0.49336,-0.51934
1.82,-1.0235,-0.49795,-0.52552
1.84,-1.0361,-0.50169,-0.53437
1.86,-1.0499,-0.50504,-0.54482
1.88,-1.0638,-0.50856,-0.55527
1.9,-1.077,-0.51285,-0.56415
1.92,-1.0887,-0.51844,-0.57031
1.94,-1.0991,-0.52531,-0.57376
1.96,-1.1085,-0.53327,-0.57521
1.98,-1.1177,-0.54194,-0.57579
2,-1.1274,-0.55087,-0.57655
2.02,-1.1377,-0.55964,-0.57802
2.04,-1.1479,-0.56795,-0.57991
2.06,-1.1567,-0.57559,-0.58107
2.08,-1.162,-0.58253,-0.5795
2.1,-1.1611,-0.58873,-0.57232
2.12,-1.1495,-0.59399,-0.55547
2.14,-1.1209,-0.59776,-0.52312
2.16,-1.0658,-0.59904,-0.46677
2.18,-0.9709,-0.59644,-0.37446
2.2,-0.81893,-0.58824,-0.23069
2.22,-0.5902,-0.57265,-0.017549
2.24,-0.26535,-0.54807,0.28273
2.26,0.17035,-0.51323,0.68358
2.28,0.7219,-0.46733,1.1892
2.3,1.3799,-0.4112,1.7911
2.32,2.1176,-0.34855,2.4661
2.34,2.8901,-0.28345,3.1735
2.36,3.6381,-0.22098,3.8591
2.38,4.2944,-0.16672,4.4611
2.4,4.7928,-0.12638,4.9192
2.42,5.0789,-0.10527,5.1842
2.44,5.1188,-0.10764,5.2264
2.46,4.9051,-0.13609,5.0412
2.48,4.459,-0.19383,4.6528
2.5,3.8266,-0.27488,4.1015
2.52,3.0719,-0.37327,3.4452
2.54,2.2658,-0.48114,2.747
2.56,1.476,-0.58901,2.065
2.58,0.75681,-0.68636,1.4432
2.6,0.1441,-0.7624,0.9065
2.62,-0.34707,-0.80697,0.4599
2.64,-0.7199,-0.81132,0.091425
2.66,-0.99062,-0.76617,-0.22446
2.68,-1.1819,-0.66737,-0.51452
2.7,-1.3165,-0.52127,-0.79523
2.72,-1.413,-0.33457,-1.0785
2.74,-1.4839,-0.11778,-1.3661
2.76,-1.5356,0.11549,-1.6511
2.78,-1.571,0.34964,-1.9207
2.8,-1.5918,0.56828,-2.1601
2.82,-1.6007,0.75544,-2.3561
2.84,-1.6018,0.89691,-2.4987
2.86,-1.601,0.97401,-2.575
2.88,-1.6037,0.98776,-2.5915
2.9,-1.6136,0.93994,-2.5536
2.92,-1.6316,0.83646,-2.468
2.94,-1.6551,0.68705,-2.3421
2.96,-1.6796,0.504,-2.1836
2.98,-1.7001,0.30084,-2.001
3,-1.7131,0.091012,-1.8042
3.02,-1.7179,-0.11318,-1.6047
3.04,-1.7168,-0.30037,-1.4164
3.06,-1.7142,-0.4626,-1.2516
3.08,-1.7153,-0.59819,-1.1171
3.1,-1.724,-0.70635,-1.0176
3.12,-1.7411,-0.78717,-0.95391
3.14,-1.7646,-0.84085,-0.92377
3.16,-1.7901,-0.86699,-0.92307
3.18,-1.8121,-0.86414,-0.948
3.2,-1.8268,-0.82964,-0.99712
3.22,-1.8325,-0.75979,-1.0727
3.24,-1.8313,-0.64517,-1.1861
3.26,-1.8275,-0.48855,-1.339
3.28,-1.8267,-0.29094,-1.5358
3.3,-1.8334,-0.05674,-1.7767
3.32,-1.8494,0.20569,-2.0551
3.34,-1.8731,0.48423,-2.3573
3.36,-1.8999,0.76362,-2.6635
3.38,-1.9241,1.0265,-2.9507
3.4,-1.9408,1.2549,-3.1956
3.42,-1.9476,1.4269,-3.3744
3.44,-1.946,1.5266,-3.4726
3.46,-1.9405,1.55,-3.4905
3.48,-1.9373,1.4953,-3.4327
3.5,-1.9419,1.3658,-3.3078
3.52,-1.9569,1.1699,-3.1268
3.54,-1.9807,0.91982,-2.9005
3.56,-2.0082,0.63046,-2.6386
3.58,-2.0318,0.31847,-2.3503
3.6,-2.0441,0.00059647,-2.0447
3.62,-2.0391,-0.30424,-1.7349
3.64,-2.0134,-0.58354,-1.4299
3.66,-1.9643,-0.82883,-1.1354
3.68,-1.8865,-1.0348,-0.85165
3.7,-1.7685,-1.1999,-0.5686
3.72,-1.5886,-1.3246,-0.26402
3.74,-1.3144,-1.4117,0.097343
3.76,-0.90507,-1.466,0.56093
3.78,-0.31834,-1.493,1.1747
3.8,0.47949,-1.4977,1.9772
3.82,1.502,-1.4874,2.9894
3.84,2.7324,-1.4675,4.1999
3.86,4.1181,-1.4405,5.5586
3.88,5.5708,-1.4071,6.9779
3.9,6.9748,-1.3659,8.3407
3.92,8.2013,-1.3136,9.5149
3.94,9.1274,-1.2452,10.373
3.96,9.655,-1.1542,10.809
3.98,9.7266,-1.0336,10.76
4,9.3351,-0.87209,10.207
4.02,8.5242,-0.66952,9.1937
4.04,7.3804,-0.42523,7.8057
4.06,6.019,-0.1424,6.1614
4.08,4.5652,0.17172,4.3935
4.1,3.1362,0.50563,2.6306
4.12,1.8265,0.84396,0.98254
4.14,0.69907,1.1685,-0.46941
4.16,-0.2167,1.459,-1.6757
4.18,-0.92105,1.6886,-2.6096
4.2,-1.4358,1.8368,-3.2726
4.22,-1.7946,1.8932,-3.6878
4.24,-2.0343,1.8499,-3.8842
4.26,-2.188,1.7061,-3.8942
4.28,-2.2821,1.4681,-3.7503
4.3,-2.3347,1.1494,-3.4841
4.32,-2.3566,0.76952,-3.1261
4.34,-2.3519,0.35395,-2.7059
4.36,-2.3185,-0.06835,-2.2502
4.38,-2.2472,-0.45943,-1.7878
4.4,-2.1211,-0.79132,-1.3298
4.42,-1.9154,-1.0413,-0.87411
4.44,-1.5993,-1.194,-0.40538
4.46,-1.1405,-1.241,0.10047
4.48,-0.51168,-1.1817,0.67006
4.5,0.3008,-1.0235,1.3244
4.52,1.289,-0.78047,2.0694
4.54,2.4175,-0.47173,2.8893
4.56,3.6227,-0.11805,3.7408
4.58,4.8164,0.25093,4.5655
4.6,5.8958,0.61457,5.2812
4.62,6.7569,0.95745,5.7995
4.64,7.3106,1.2699,6.0407
4.66,7.496,1.5466,5.9494
4.68,7.2908,1.7865,5.5043
4.7,6.7154,1.9926,4.7228
4.72,5.8291,2.1692,3.6599
4.74,4.7211,2.3199,2.4012
4.76,3.496,2.4457,1.0503
4.78,2.2591,2.5476,-0.28844
4.8,1.1012,2.6205,-1.5193
4.82,0.088675,2.6568,-2.5681
4.84,-0.74176,2.6476,-3.3893
4.86,-1.3824,2.5839,-3.9662
4.88,-1.8489,2.4581,-4.3071
4.9,-2.1725,2.2656,-4.4381
4.92,-2.3901,2.0055,-4.3956
4.94,-2.5362,1.6776,-4.2139
4.96,-2.6383,1.2976,-3.9358
4.98,-2.7137,0.8816,-3.5953
5,-2.7712,0.44609,-3.2173
5.02,-2.8133,0.0077135,-2.821
5.04,-2.8402,-0.41756,-2.4227
5.06,-2.8528,-0.81548,-2.0374
5.08,-2.8542,-1.1741,-1.6801
5.1,-2.8498,-1.4841,-1.3657
5.12,-2.8462,-1.7359,-1.1103
5.14,-2.8489,-1.9203,-0.92854
5.16,-2.8609,-2.0388,-0.82208
5.18,-2.8817,-2.0888,-0.79281
5.2,-2.9073,-2.0676,-0.8397
5.22,-2.9321,-1.9738,-0.95826
5.24,-2.9503,-1.8078,-1.1425
5.26,-2.958,-1.5718,-1.3862
5.28,-2.9537,-1.2716,-1.6822
5.3,-2.9384,-0.91723,-2.0211
5.32,-2.9132,-0.52111,-2.3921
5.34,-2.8777,-0.10919,-2.7685
5.36,-2.8273,0.29523,-3.1226
5.38,-2.7523,0.66927,-3.4216
5.4,-2.6379,0.99143,-3.6293
5.42,-2.4668,1.2433,-3.7101
5.44,-2.2235,1.4113,-3.6348
5.46,-1.8984,1.4877,-3.3862
5.48,-1.4931,1.4713,-2.9644
5.5,-1.0225,1.364,-2.3866
5.52,-0.51569,1.1775,-1.6932
5.54,-0.013011,0.93676,-0.94977
5.56,0.43883,0.66065,-0.22182
5.58,0.79386,0.36776,0.42609
5.6,1.014,0.07593,0.9381
5.62,1.0754,-0.1989,1.2743
5.64,0.97203,-0.44344,1.4155
5.66,0.71623,-0.64712,1.3634
5.68,0.33646,-0.80205,1.1385
5.7,-0.12802,-0.89613,0.76811
5.72,-0.63349,-0.93139,0.2979
5.74,-1.1382,-0.90822,-0.22995
5.76,-1.6072,-0.82793,-0.77922
5.78,-2.0151,-0.69401,-1.3211
5.8,-2.3461,-0.5124,-1.8337
5.82,-2.5917,-0.29172,-2.3
5.84,-2.747,-0.043431,-2.7035
5.86,-2.8067,0.21818,-3.0249
5.88,-2.7628,0.47586,-3.2386
5.9,-2.6033,0.70746,-3.3108
5.92,-2.3145,0.8968,-3.2113
5.94,-1.8845,1.0291,-2.9136
5.96,-1.3088,1.0933,-2.4021
5.98,-0.5959,1.083,-1.6789
6,0.22862,0.99668,-0.76806
6.02,1.1203,0.83782,0.28245
6.04,2.0176,0.61479,1.4028
6.06,2.8474,0.34008,2.5073
6.08,3.5335,0.026813,3.5066
6.1,4.0067,-0.3019,4.3086
6.12,4.2152,-0.63024,4.8455
6.14,4.1331,-0.94486,5.078
6.16,3.7647,-1.2351,4.9997
6.18,3.1449,-1.4934,4.6383
6.2,2.3346,-1.7151,4.0497
6.22,1.4113,-1.8981,3.3094
6.24,0.45778,-2.0425,2.5003
6.26,-0.44985,-2.1474,1.6976
6.28,-1.2523,-2.2149,0.96256
6.3,-1.9137,-2.2497,0.33609
6.32,-2.4229,-2.2539,-0.16901
6.34,-2.7912,-2.2295,-0.56179
6.36,-3.0449,-2.1784,-0.86655
6.38,-3.2169,-2.1032,-1.1137
6.4,-3.3383,-2.0073,-1.331
6.42,-3.4321,-1.8948,-1.5373
6.44,-3.5103,-1.7708,-1.7395
6.46,-3.575,-1.6416,-1.9334
6.48,-3.6217,-1.5148,-2.1069
6.5,-3.6444,-1.395,-2.2493
6.52,-3.6393,-1.2858,-2.3535
6.54,-3.6069,-1.188,-2.4189
6.56,-3.5502,-1.0996,-2.4506
6.58,-3.4702,-1.0158,-2.4544
6.6,-3.36,-0.9291,-2.4309
6.62,-3.1999,-0.82992,-2.37
6.64,-2.9547,-0.70491,-2.2498
6.66,-2.5762,-0.54233,-2.0339
6.68,-2.0108,-0.33644,-1.6743
6.7,-1.2114,-0.084518,-1.1269
6.72,-0.15102,0.2115,-0.36252
6.74,1.1645,0.54432,0.62016
6.76,2.6886,0.90147,1.7871
6.78,4.3331,1.266,3.0671
6.8,5.9755,1.6178,4.3577
6.82,7.4734,1.935,5.5384
6.84,8.6847,2.1868,6.498
6.86,9.4883,2.3613,7.127
6.88,9.8023,2.4481,7.3542
6.9,9.5969,2.4432,7.1536
6.92,8.8973,2.3497,6.5476
6.94,7.7801,2.1766,5.6035
6.96,6.3602,1.9382,4.422
6.98,4.7753,1.6526,3.1226
7,3.1673,1.3402,1.8271
7.02,1.6673,1.0241,0.64321
7.04,0.38338,0.72347,-0.34009
7.06,-0.60605,0.45204,-1.0581
7.08,-1.254,0.21741,-1.4714
7.1,-1.5435,0.022835,-1.5664
7.12,-1.4848,-0.13275,-1.352
7.14,-1.111,-0.25369,-0.8573
7.16,-0.4753,-0.34657,-0.12873
7.18,0.35221,-0.41963,0.77184
7.2,1.2878,-0.48066,1.7685
7.22,2.2388,-0.5373,2.7761
7.24,3.1096,-0.59607,3.7057
7.26,3.8103,-0.66029,4.4706
7.28,4.2656,-0.73166,4.9973
7.3,4.4242,-0.81057,5.2348
7.32,4.2653,-0.89619,5.1615
7.34,3.8015,-0.98667,4.7882
7.36,3.0775,-1.0792,4.1567
7.38,2.1627,-1.1703,3.333
7.4,1.1414,-1.2543,2.3957
7.42,0.10053,-1.3252,1.4257
7.44,-0.88253,-1.3773,0.49476
7.46,-1.7489,-1.4052,-0.34369
7.48,-2.4633,-1.404,-1.0593
7.5,-3.0153,-1.3708,-1.6445
7.52,-3.4149,-1.3046,-2.1103
7.54,-3.6871,-1.2077,-2.4794
7.56,-3.8632,-1.0852,-2.7779
7.58,-3.9743,-0.94526,-3.029
7.6,-4.0452,-0.802,-3.2432
7.62,-4.0915,-0.66969,-3.4219
7.64,-4.1182,-0.56045,-3.5577
7.66,-4.1206,-0.48373,-3.6369
7.68,-4.0872,-0.44457,-3.6427
7.7,-4.0018,-0.44273,-3.5591
7.72,-3.8468,-0.47202,-3.3748
7.74,-3.6061,-0.52,-3.0861
7.76,-3.2679,-0.56865,-2.6992
7.78,-2.8276,-0.59073,-2.2369
7.8,-2.2902,-0.55922,-1.731
7.82,-1.6722,-0.45342,-1.2188
7.84,-1.0029,-0.25657,-0.74638
7.86,-0.32335,0.040305,-0.36366
7.88,0.31631,0.43744,-0.12113
7.9,0.86154,0.92555,-0.064005
7.92,1.2604,1.4856,-0.22528
7.94,1.4709,2.0902,-0.61926
7.96,1.4692,2.7043,-1.235
7.98,1.255,3.2791,-2.0241
8,0.85483,3.7756,-2.9208
8.02,0.32212,4.1594,-3.8373
8.04,-0.26761,4.4054,-4.673
8.06,-0.82451,4.4971,-5.3216
8.08,-1.2551,4.4286,-5.6837
8.1,-1.4743,4.2061,-5.6804
8.12,-1.4169,3.8459,-5.2629
8.14,-1.0478,3.3751,-4.4229
8.16,-0.36796,2.8231,-3.1911
8.18,0.58292,2.244,-1.6611
8.2,1.7294,1.6776,0.051794
8.22,2.9673,1.159,1.8083
8.24,4.1754,0.71709,3.4583
8.26,5.2292,0.37219,4.857
8.28,6.0159,0.13542,5.8805
8.3,6.4486,0.0080837,6.4405
8.32,6.4766,-0.017956,6.4946
8.34,6.0924,0.043323,6.0491
8.36,5.3315,0.16801,5.1635
8.38,4.2672,0.32077,3.9464
8.4,2.9997,0.47514,2.5245
8.42,1.6418,0.60728,1.0345
8.44,0.3037,0.69769,-0.39399
8.46,-0.9215,0.73251,-1.654
8.48,-1.9679,0.70424,-2.6721
8.5,-2.8017,0.61176,-3.4134
8.52,-3.4201,0.46004,-3.8802
8.54,-3.8449,0.2554,-4.1003
8.56,-4.1114,0.018123,-4.1295
8.58,-4.2566,-0.23539,-4.0212
8.6,-4.3082,-0.49055,-3.8176
8.62,-4.2769,-0.7347,-3.5422
8.64,-4.1539,-0.95797,-3.1959
8.66,-3.9137,-1.1537,-2.76
8.68,-3.522,-1.3183,-2.2036
8.7,-2.9461,-1.4514,-1.4947
8.72,-2.1671,-1.5536,-0.61347
8.74,-1.1893,-1.6276,0.43822
8.76,-0.046703,-1.6793,1.6326
8.78,1.1967,-1.7107,2.9074
8.8,2.4513,-1.722,4.1734
8.82,3.6126,-1.7116,5.3241
8.84,4.574,-1.6758,6.2498
8.86,5.2424,-1.6101,6.8525
8.88,5.552,-1.5094,7.0614
8.9,5.4744,-1.3685,6.843
8.92,5.0243,-1.1798,6.2042
8.94,4.2583,-0.94809,5.2064
8.96,3.268,-0.67934,3.9474
8.98,2.1679,-0.38278,2.5507
9,1.0794,-0.071231,1.1506
9.02,0.11471,0.23975,-0.12504
9.04,-0.6382,0.53283,-1.171
9.06,-1.1267,0.79024,-1.917
9.08,-1.3389,0.99521,-2.3341
9.1,-1.3026,1.1293,-2.432
9.12,-1.0787,1.1789,-2.2576
9.14,-0.74935,1.1463,-1.8956
9.16,-0.4043,1.0328,-1.4371
9.18,-0.12664,0.84467,-0.97131
9.2,0.018913,0.59175,-0.57283
9.22,-0.0063367,0.28671,-0.29305
9.24,-0.21238,-0.056013,-0.15637
9.26,-0.58277,-0.42149,-0.16128
9.28,-1.0809,-0.79481,-0.28604
9.3,-1.6583,-1.1596,-0.49872
9.32,-2.2641,-1.5016,-0.76255
9.34,-2.8524,-1.812,-1.0404
9.36,-3.3877,-2.0807,-1.3071
9.38,-3.8473,-2.2993,-1.548
9.4,-4.2205,-2.461,-1.7595
9.42,-4.5064,-2.5601,-1.9463
9.44,-4.7098,-2.5919,-2.1179
9.46,-4.8377,-2.5537,-2.284
9.48,-4.8964,-2.4411,-2.4553
9.5,-4.8895,-2.257,-2.6326
9.52,-4.8185,-2.0143,-2.8042
9.54,-4.6832,-1.7235,-2.9596
9.56,-4.484,-1.3985,-3.0856
9.58,-4.2244,-1.0553,-3.169
9.6,-3.9124,-0.71182,-3.2006
9.62,-3.5627,-0.38582,-3.1768
9.64,-3.196,-0.094249,-3.1018
9.66,-2.8387,0.14787,-2.9865
9.68,-2.5192,0.31982,-2.839
9.7,-2.2644,0.42307,-2.6875
9.72,-2.0945,0.45758,-2.552
9.74,-2.0174,0.42775,-2.4452
9.76,-2.025,0.34172,-2.3667
9.78,-2.0903,0.21064,-2.3009
9.8,-2.169,0.04746,-2.2165
9.82,-2.2041,-0.13451,-2.0696
9.84,-2.1345,-0.32265,-1.8118
9.86,-1.9056,-0.50442,-1.4012
9.88,-1.4818,-0.67072,-0.81109
9.9,-0.85622,-0.81841,-0.037813
9.92,-0.056813,-0.94557,0.88876
9.94,0.85345,-1.0537,1.9072
9.96,1.7832,-1.145,2.9282
9.98,2.6253,-1.2213,3.8466
10,3.2736,-1.2841,4.5576
10.02,3.6402,-1.3327,4.9729
10.04,3.6704,-1.3649,5.0353
10.06,3.3518,-1.3718,4.7236
10.08,2.7153,-1.3481,4.0635
10.1,1.829,-1.2863,3.1153
10.12,0.78521,-1.1807,1.9659
10.14,-0.31492,-1.0274,0.71249
10.16,-1.3769,-0.82622,-0.5507
10.18,-2.3239,-0.58183,-1.742
10.2,-3.1013,-0.30336,-2.7979
10.22,-3.6752,-0.0037627,-3.6715
10.24,-4.0251,0.29892,-4.324
10.26,-4.1343,0.5833,-4.7176
10.28,-3.9826,0.83286,-4.8155
10.3,-3.5428,1.036,-4.5788
10.32,-2.7843,1.186,-3.9703
10.34,-1.6835,1.2821,-2.9657
10.36,-0.23777,1.3301,-1.5679
10.38,1.5201,1.3404,0.17967
10.4,3.5117,1.3278,2.1839
10.42,5.6118,1.3088,4.3029
10.44,7.6573,1.303,6.3542
10.46,9.4672,1.3218,8.1453
10.48,10.87,1.371,9.4989
10.5,11.733,1.4512,10.282
10.52,11.988,1.5575,10.431
10.54,11.649,1.6817,9.967
10.56,10.809,1.8143,8.9944
10.58,9.6316,1.9457,7.6859
10.6,8.3226,2.0685,6.2541
10.62,7.0931,2.1778,4.9153
10.64,6.1239,2.2753,3.8485
10.66,5.5342,2.3672,3.167
10.68,5.3623,2.4601,2.9022
10.7,5.562,2.5603,3.0017
10.72,6.015,2.6716,3.3433
10.74,6.5558,2.7939,3.762
10.76,7.0053,2.9218,4.0835
10.78,7.2038,3.0451,4.1587
10.8,7.0389,3.148,3.891
10.82,6.4623,3.205,3.2573
10.84,5.4931,3.2004,2.2927
10.86,4.2084,3.1197,1.0887
10.88,2.7244,2.9535,-0.22915
10.9,1.1725,2.6995,-1.5269
10.92,-0.32363,2.3619,-2.6855
10.94,-1.6663,1.9519,-3.6182
10.96,-2.7933,1.4861,-4.2794
10.98,-3.6793,0.98498,-4.6642
11,-4.3294,0.47207,-4.8015
11.02,-4.7694,-0.026892,-4.7425
11.04,-5.0334,-0.4942,-4.5392
11.06,-5.1557,-0.91718,-4.2385
11.08,-5.1651,-1.2869,-3.8783
11.1,-5.0847,-1.5994,-3.4853
11.12,-4.9337,-1.8543,-3.0794
11.14,-4.7322,-2.0531,-2.6791
11.16,-4.5031,-2.1992,-2.3039
11.18,-4.2732,-2.2968,-1.9764
11.2,-4.0699,-2.3498,-1.7202
11.22,-3.9164,-2.3694,-1.547
11.24,-3.8257,-2.3627,-1.463
11.26,-3.7961,-2.3368,-1.4593
11.28,-3.8101,-2.299,-1.5112
11.3,-3.8374,-2.2566,-1.5808
11.32,-3.8413,-2.2165,-1.6248
11.34,-3.7877,-2.1843,-1.6034
11.36,-3.6545,-2.1643,-1.4902
11.38,-3.4377,-2.16,-1.2777
11.4,-3.1543,-2.1694,-0.98483
11.42,-2.8393,-2.1887,-0.65057
11.44,-2.5391,-2.2129,-0.32622
11.46,-2.302,-2.2363,-0.065754
11.48,-2.1687,-2.2533,0.084637
11.5,-2.1642,-2.2589,0.094668
11.52,-2.295,-2.2491,-0.045812
11.54,-2.5483,-2.2212,-0.32709
11.56,-2.897,-2.1728,-0.72418
11.58,-3.3041,-2.1012,-1.203
11.6,-3.7293,-2.007,-1.7222
11.62,-4.1317,-1.8881,-2.2435
11.64,-4.4718,-1.741,-2.7308
11.66,-4.7108,-1.5618,-3.149
11.68,-4.8095,-1.3468,-3.4627
11.7,-4.7284,-1.0929,-3.6355
11.72,-4.4308,-0.79935,-3.6314
11.74,-3.8881,-0.46813,-3.4199
11.76,-3.0887,-0.10451,-2.9842
11.78,-2.0465,0.27362,-2.3201
11.8,-0.80677,0.64743,-1.4542
11.82,0.55248,0.99669,-0.44421
11.84,1.9267,1.3004,0.62633
11.86,3.1977,1.5392,1.6584
11.88,4.2513,1.698,2.5532
11.9,4.9973,1.7674,3.2299
11.92,5.3861,1.7439,3.6422
11.94,5.4188,1.6299,3.7888
11.96,5.1473,1.4378,3.7095
11.98,4.6648,1.1959,3.4689
12,4.087,0.92726,3.1597
12.02,3.5294,0.65583,2.8736
12.04,3.0848,0.40243,2.6824
12.06,2.8059,0.1852,2.6207
12.08,2.6967,0.018635,2.6781
12.1,2.7154,-0.089183,2.8046
12.12,2.7854,-0.1349,2.9203
12.14,2.8142,-0.11387,2.9281
12.16,2.7135,-0.037874,2.7513
12.18,2.4176,0.084222,2.3334
12.2,1.8961,0.24417,1.6519
12.22,1.1579,0.4357,0.72216
12.24,0.24838,0.65126,-0.40288
12.26,-0.75972,0.88422,-1.6439
12.28,-1.7793,1.1318,-2.9111
12.3,-2.7217,1.3909,-4.1126
12.32,-3.5081,1.6565,-5.1646
12.34,-4.0773,1.9271,-6.0044
12.36,-4.3903,2.1968,-6.5871
12.38,-4.4318,2.4616,-6.8934
12.4,-4.2095,2.7162,-6.9257
12.42,-3.7527,2.9545,-6.7072
12.44,-3.1091,3.1703,-6.2794
12.46,-2.341,3.3571,-5.698
12.48,-1.5193,3.5081,-5.0274
12.5,-0.71672,3.6162,-4.333
12.52,0.0019882,3.6676,-3.6656
12.54,0.58893,3.6598,-3.0708
12.56,1.0211,3.5884,-2.5673
12.58,1.3047,3.4486,-2.144
12.6,1.4742,3.2379,-1.7637
12.62,1.5853,2.9559,-1.3706
12.64,1.7032,2.6051,-0.90192
12.66,1.8866,2.1911,-0.30443
12.68,2.1732,1.7229,0.45031
12.7,2.5675,1.2107,1.3568
12.72,3.0369,0.67314,2.3638
12.74,3.5141,0.13068,3.3835
12.76,3.9094,-0.39906,4.3084
12.78,4.1271,-0.8989,5.026
12.8,4.0856,-1.3543,5.4399
12.82,3.7341,-1.7528,5.4869
12.84,3.0648,-2.0848,5.1496
12.86,2.1161,-2.346,4.4621
12.88,0.96784,-2.5353,3.5032
12.9,-0.27143,-2.6471,2.3756
12.92,-1.4812,-2.6972,1.216
12.94,-2.5469,-2.6953,0.1484
12.96,-3.376,-2.6508,-0.72518
12.98,-3.9084,-2.5732,-1.3352
13,-4.1211,-2.4711,-1.65
13.02,-4.0278,-2.3522,-1.6756
13.04,-3.6722,-2.2223,-1.4499
13.06,-3.1196,-2.0853,-1.0343
13.08,-2.4468,-1.9428,-0.50402
13.1,-1.7327,-1.7958,0.063153
13.12,-1.0492,-1.6447,0.59553
13.14,-0.45502,-1.49,1.035
13.16,0.0094279,-1.3331,1.3426
13.18,0.32491,-1.1772,1.5021
13.2,0.4938,-1.0267,1.5205
13.22,0.53801,-0.88809,1.4261
13.24,0.49414,-0.76916,1.2633
13.26,0.40616,-0.67862,1.0848
13.28,0.31634,-0.63136,0.9477
13.3,0.25606,-0.63045,0.88651
13.32,0.23818,-0.68059,0.91877
13.34,0.25306,-0.7833,1.0364
13.36,0.26938,-0.93649,1.2059
13.38,0.2403,-1.1344,1.3747
13.4,0.11398,-1.368,1.482
13.42,-0.15359,-1.6257,1.4722
13.44,-0.58622,-1.8929,1.3066
13.46,-1.1787,-2.1517,0.97305
13.48,-1.8935,-2.3838,0.49026
13.5,-2.6649,-2.5753,-0.089581
13.52,-3.4085,-2.715,-0.6935
13.54,-4.0358,-2.7943,-1.2415
13.56,-4.4697,-2.8085,-1.6612
13.58,-4.6579,-2.7564,-1.9015
13.6,-4.5815,-2.6406,-1.941
13.62,-4.2569,-2.4675,-1.7894
13.64,-3.7309,-2.2464,-1.4845
13.66,-3.071,-1.9888,-1.0822
13.68,-2.3519,-1.7159,-0.63599
13.7,-1.6428,-1.4433,-0.19945
13.72,-0.99633,-1.1867,0.19032
13.74,-0.44252,-0.95962,0.51711
13.76,0.012724,-0.77334,0.78606
13.78,0.38402,-0.63548,1.0195
13.8,0.6996,-0.54949,1.2491
13.82,0.99231,-0.51423,1.5065
13.84,1.2906,-0.52677,1.8174
13.86,1.6106,-0.57283,2.1834
13.88,1.9509,-0.63606,2.587
13.9,2.2907,-0.70174,2.9924
13.92,2.5908,-0.75555,3.3464
13.94,2.7998,-0.78477,3.5846
13.96,2.8621,-0.77969,3.6418
13.98,2.7294,-0.73416,3.4636
14,2.3729,-0.64525,3.0181
14.02,1.7944,-0.51295,2.3074
14.04,1.0348,-0.34108,1.3759
14.06,0.17577,-0.14056,0.31632
14.08,-0.66456,0.08087,-0.74543
14.1,-1.3448,0.3166,-1.6614
14.12,-1.72,0.56131,-2.2813
14.14,-1.6651,0.81156,-2.4767
14.16,-1.0989,1.0654,-2.1644
14.18,-0.0029668,1.3221,-1.325
14.2,1.5692,1.5827,-0.013458
14.22,3.4941,1.8481,1.6461
14.24,5.5937,2.1179,3.4758
14.26,7.6606,2.3905,5.2701
14.28,9.4899,2.6628,6.8272
14.3,10.911,2.9305,7.98
14.32,11.811,3.1887,8.6218
14.34,12.151,3.4317,8.719
14.36,11.965,3.6543,8.311
14.38,11.348,3.8502,7.4977
14.4,10.429,4.0136,6.415
14.42,9.3459,4.1355,5.2104
14.44,8.22,4.2149,4.0051
14.46,7.1336,4.2469,2.8866
14.48,6.1233,4.227,1.8963
14.5,5.1825,4.1504,1.0321
14.52,4.2736,4.0132,0.26045
14.54,3.3464,3.8126,-0.4662
14.56,2.3566,3.5475,-1.1909
14.58,1.2806,3.2194,-1.9389
14.6,0.12332,2.8281,-2.7048
14.62,-1.0827,2.3903,-3.473
14.64,-2.2851,1.9228,-4.2079
14.66,-3.4237,1.444,-4.8676
14.68,-4.4435,0.9736,-5.4171
14.7,-5.3049,0.53183,-5.8368
14.72,-5.9893,0.1374,-6.1267
14.74,-6.4981,-0.19411,-6.3039
14.76,-6.8479,-0.45221,-6.3957
14.78,-7.0627,-0.62722,-6.4354
14.8,-7.1648,-0.71874,-6.4461
14.82,-7.1695,-0.74432,-6.4252
14.84,-7.0814,-0.71846,-6.363
14.86,-6.8965,-0.65947,-6.2371
14.88,-6.6063,-0.58666,-6.0196
14.9,-6.2043,-0.51903,-5.6853
14.92,-5.6929,-0.47395,-5.219
14.94,-5.0881,-0.46535,-4.6228
14.96,-4.4215,-0.50259,-3.9189
14.98,-3.7392,-0.59388,-3.1453
15,-3.097,-0.73324,-2.3638
15.02,-2.5533,-0.9081,-1.6452
15.04,-2.1602,-1.1061,-1.0541
15.06,-1.9546,-1.3116,-0.64302
15.08,-1.9507,-1.5072,-0.44349
15.1,-2.1343,-1.6753,-0.45901
15.12,-2.4619,-1.7998,-0.66211
15.14,-2.8632,-1.8675,-0.99574
15.16,-3.2491,-1.8647,-1.3844
15.18,-3.5227,-1.7816,-1.7411
15.2,-3.5943,-1.6298,-1.9645
15.22,-3.3958,-1.416,-1.9798
15.24,-2.8934,-1.1528,-1.7406
15.26,-2.0961,-0.85582,-1.2402
15.28,-1.0569,-0.54319,-0.51374
15.3,0.13287,-0.23397,0.36685
15.32,1.3569,0.053518,1.3034
15.34,2.4915,0.30291,2.1885
15.36,3.4245,0.49421,2.9303
15.38,4.0733,0.62417,3.4491
15.4,4.3954,0.69103,3.7043
15.42,4.3924,0.69846,3.694
15.44,4.1051,0.65234,3.4528
15.46,3.6009,0.56105,3.0398
15.48,2.958,0.43493,2.523
15.5,2.2488,0.28471,1.9641
15.52,1.5272,0.12065,1.4066
15.54,0.82183,-0.047712,0.86954
15.56,0.13698,-0.2113,0.34828
15.58,-0.54005,-0.36453,-0.17552
15.6,-1.2278,-0.50336,-0.72445
15.62,-1.9389,-0.62454,-1.3143
15.64,-2.6711,-0.72621,-1.9449
15.66,-3.4039,-0.80644,-2.5975
15.68,-4.1008,-0.8631,-3.2377
15.7,-4.7164,-0.89512,-3.8213
15.72,-5.207,-0.90129,-4.3057
15.74,-5.5394,-0.87855,-4.6609
15.76,-5.6972,-0.82965,-4.8675
15.78,-5.6815,-0.75632,-4.9252
15.8,-5.5073,-0.66106,-4.8462
15.82,-5.1945,-0.54671,-4.6478
15.84,-4.7603,-0.41655,-4.3437
15.86,-4.2114,-0.27378,-3.9377
15.88,-3.5431,-0.12118,-3.4219
15.9,-2.7421,0.03842,-2.7805
15.92,-1.796,0.20263,-1.9987
15.94,-0.70541,0.3689,-1.0743
15.96,0.50554,0.53431,-0.028769
15.98,1.7815,0.69548,1.086
16,3.0361,0.84798,2.1882
16.02,4.1604,0.98629,3.1741
16.04,5.0382,1.1038,3.9344
16.06,5.5666,1.1932,4.3734
16.08,5.6768,1.2466,4.4302
16.1,5.3506,1.2567,4.0939
16.12,4.6286,1.2102,3.4184
16.14,3.6086,1.1102,2.4984
16.16,2.432,0.95635,1.4756
16.18,1.2631,0.75332,0.50975
16.2,0.26252,0.50766,-0.24514
16.22,-0.43818,0.2292,-0.66738
16.24,-0.75711,-0.069692,-0.68742
16.26,-0.67303,-0.37575,-0.29728
16.28,-0.22548,-0.67444,0.44895
16.3,0.49585,-0.95129,1.4471
16.32,1.37,-1.1907,2.5607
16.34,2.2674,-1.3889,3.6563
16.36,3.0723,-1.5393,4.6115
16.38,3.6992,-1.6413,5.3404
16.4,4.1021,-1.6974,5.7996
16.42,4.2743,-1.7129,5.9872
16.44,4.2395,-1.6955,5.9349
16.46,4.0386,-1.6544,5.693
16.48,3.715,-1.5998,5.3149
16.5,3.3023,-1.5429,4.8452
16.52,2.8177,-1.4933,4.3109
16.54,2.2624,-1.4568,3.7192
16.56,1.6288,-1.4365,3.0653
16.58,0.91052,-1.4328,2.3433
16.6,0.114,-1.4434,1.5574
16.62,-0.73381,-1.4646,0.73077
16.64,-1.5834,-1.491,-0.092421
16.66,-2.3679,-1.5152,-0.85276
16.68,-3.014,-1.53,-1.484
16.7,-3.4564,-1.5304,-1.926
16.72,-3.6527,-1.5144,-2.1383
16.74,-3.5926,-1.4825,-2.1101
16.76,-3.3021,-1.437,-1.8651
16.78,-2.8381,-1.382,-1.4561
16.8,-2.2773,-1.3227,-0.95456
16.82,-1.7008,-1.2644,-0.43642
16.84,-1.1788,-1.2117,0.032822
16.86,-0.75959,-1.1677,0.40808
16.88,-0.46431,-1.1337,0.66944
16.9,-0.29007,-1.1054,0.81533
16.92,-0.21828,-1.078,0.85973
16.94,-0.22602,-1.044,0.81802
16.96,-0.29623,-0.99541,0.69918
16.98,-0.42328,-0.92452,0.50124
17,-0.61205,-0.82483,0.21278
17.02,-0.87055,-0.69152,-0.17902
17.04,-1.1986,-0.52228,-0.67634
17.06,-1.5765,-0.31474,-1.2618
17.08,-1.9579,-0.07403,-1.8838
17.1,-2.2696,0.19227,-2.4619
17.12,-2.4211,0.47752,-2.8986
17.14,-2.3205,0.77449,-3.095
17.16,-1.8949,1.0762,-2.971
17.18,-1.109,1.3758,-2.4849
17.2,0.021673,1.6672,-1.6455
17.22,1.4289,1.9452,-0.51622
17.24,2.9998,2.2045,0.79524
17.26,4.5945,2.4378,2.1567
17.28,6.0702,2.642,3.4283
17.3,7.3038,2.8127,4.4911
17.32,8.21,2.9447,5.2652
17.34,8.7496,3.0327,5.7168
17.36,8.9279,3.0718,5.8561
17.38,8.7839,3.0579,5.726
17.4,8.3738,2.9878,5.3861
17.42,7.7554,2.8599,4.8955
17.44,6.9755,2.6702,4.3053
17.46,6.0653,2.4248,3.6404
17.48,5.0426,2.1339,2.9087
17.5,3.9209,1.8046,2.1163
17.52,2.7192,1.4489,1.2703
17.54,1.4711,1.08,0.39106
17.56,0.22758,0.71221,-0.48464
17.58,-0.94613,0.36074,-1.3069
17.6,-1.9806,0.040347,-2.0209
17.62,-2.815,-0.23317,-2.5819
17.64,-3.4104,-0.44132,-2.969
17.66,-3.7578,-0.58292,-3.1749
17.68,-3.8812,-0.65606,-3.2251
17.7,-3.8319,-0.66391,-3.168
17.72,-3.6784,-0.61483,-3.0636
17.74,-3.4924,-0.52145,-2.971
17.76,-3.3363,-0.39968,-2.9367
17.78,-3.2541,-0.26749,-2.9866
17.8,-3.2676,-0.14302,-3.1246
17.82,-3.3787,-0.045786,-3.3329
17.84,-3.5748,0.01498,-3.5898
17.86,-3.8359,0.034287,-3.8701
17.88,-4.1402,0.019276,-4.1595
17.9,-4.4672,-0.019131,-4.4481
17.92,-4.7968,-0.065137,-4.7316
17.94,-5.1064,-0.099309,-5.0071
17.96,-5.368,-0.10185,-5.2661
17.98,-5.5462,-0.054956,-5.4912
18,-5.6001,0.05795,-5.658
18.02,-5.4885,0.2461,-5.7346
18.04,-5.1774,0.49627,-5.6737
18.06,-4.6479,0.79336,-5.4413
18.08,-3.9023,1.115,-5.0172
18.1,-2.9657,1.4328,-4.3985
18.12,-1.8838,1.717,-3.6008
18.14,-0.7155,1.9395,-2.655
18.16,0.47603,2.075,-1.599
18.18,1.6319,2.1046,-0.47263
18.2,2.7039,2.0062,0.69767
18.22,3.6563,1.7907,1.8656
18.24,4.4642,1.4726,2.9915
18.26,5.1083,1.0726,4.0357
18.28,5.5706,0.61667,4.9539
18.3,5.83,0.13415,5.6959
18.32,5.8637,-0.34389,6.2076
18.34,5.6507,-0.78659,6.4373
18.36,5.1796,-1.1655,6.345
18.38,4.4563,-1.4513,5.9076
18.4,3.5105,-1.6169,5.1274
18.42,2.3975,-1.6606,4.0581
18.44,1.1951,-1.581,2.7761
18.46,-0.0050768,-1.3819,1.3768
18.48,-1.1087,-1.0749,-0.033847
18.5,-2.0316,-0.67963,-1.352
18.52,-2.7095,-0.22075,-2.4888
18.54,-3.1043,0.27331,-3.3776
18.56,-3.2053,0.76885,-3.9741
18.58,-3.026,1.2233,-4.2493
18.6,-2.5987,1.6016,-4.2003
18.62,-1.9679,1.8774,-3.8453
18.64,-1.1859,2.0338,-3.2196
18.66,-0.30975,2.0536,-2.3633
18.68,0.59918,1.9352,-1.336
18.7,1.4756,1.6899,-0.21425
18.72,2.2517,1.3322,0.91948
18.74,2.8607,0.8868,1.9739
18.76,3.2444,0.38311,2.8613
18.78,3.3619,-0.13817,3.5001
18.8,3.1994,-0.6404,3.8398
18.82,2.7768,-1.0936,3.8704
18.84,2.1493,-1.4741,3.6235
18.86,1.4029,-1.7652,3.1681
18.88,0.64175,-1.9574,2.5992
18.9,-0.027665,-2.0481,2.0204
18.92,-0.51533,-2.0424,1.527
18.94,-0.76354,-1.9523,1.1888
18.96,-0.75708,-1.787,1.0299
18.98,-0.52528,-1.5768,1.0515
19,-0.13544,-1.3433,1.2079
19.02,0.32069,-1.1068,1.4275
19.04,0.74436,-0.88665,1.631
19.06,1.0472,-0.6992,1.7464
19.08,1.1653,-0.55908,1.7244
19.1,1.0664,-0.4786,1.545
19.12,0.75128,-0.46182,1.2131
19.14,0.24746,-0.51733,0.76479
19.16,-0.39992,-0.64363,0.24371
19.18,-1.1393,-0.82846,-0.31085
19.2,-1.9221,-1.0615,-0.86065
19.22,-2.7091,-1.3296,-1.3795
19.24,-3.4721,-1.6184,-1.8537
19.26,-4.1928,-1.9125,-2.2803
19.28,-4.8582,-2.1957,-2.6625
19.3,-5.456,-2.454,-3.002
19.32,-5.9707,-2.675,-3.2957
19.34,-6.3817,-2.8418,-3.5399
19.36,-6.6639,-2.9542,-3.7096
19.38,-6.7909,-3.0102,-3.7807
19.4,-6.7397,-3.011,-3.7287
19.42,-6.4963,-2.9597,-3.5365
19.44,-6.0598,-2.8609,-3.199
19.46,-5.4467,-2.72,-2.7267
19.48,-4.6914,-2.5429,-2.1485
19.5,-3.8446,-2.3353,-1.5093
19.52,-2.9692,-2.1016,-0.86758
19.54,-2.1326,-1.8482,-0.28446
19.56,-1.3983,-1.582,0.18369
19.58,-0.81509,-1.3081,0.49305
19.6,-0.40884,-1.0319,0.62309
19.62,-0.17556,-0.75916,0.5836
19.64,-0.079325,-0.49541,0.41608
19.66,-0.05555,-0.24554,0.18999
19.68,-0.01983,-0.013951,-0.0058784
19.7,0.11842,0.19612,-0.077696
19.72,0.43969,0.38154,0.058148
19.74,0.99836,0.5488,0.44955
19.76,1.8102,0.70347,1.1067
19.78,2.846,0.85348,1.9925
19.8,4.0332,1.0077,3.0255
19.82,5.2657,1.1753,4.0904
19.84,6.4192,1.3645,5.0547
19.86,7.371,1.5814,5.7896
19.88,8.0182,1.8276,6.1905
19.9,8.2925,2.1021,6.1904
19.92,8.1684,2.3932,5.7752
19.94,7.663,2.685,4.978
19.96,6.8293,2.9592,3.8701
19.98,5.7444,3.1964,2.5479
20,4.4956,3.3777,1.118
20.02,3.1684,3.4859,-0.31747
20.04,1.8373,3.5082,-1.6709
20.06,0.56172,3.4374,-2.8757
20.08,-0.6134,3.2703,-3.8837
20.1,-1.6546,3.0045,-4.6591
20.12,-2.5359,2.6646,-5.2004
20.14,-3.2355,2.2675,-5.503
20.16,-3.736,1.8317,-5.5678
20.18,-4.0262,1.3759,-5.402
20.2,-4.1052,0.91708,-5.0223
20.22,-3.9873,0.47014,-4.4575
20.24,-3.704,0.046537,-3.7506
20.26,-3.3038,-0.34566,-2.9581
20.28,-2.8474,-0.69776,-2.1496
20.3,-2.3995,-1.0059,-1.3936
20.32,-2.0188,-1.2718,-0.74695
20.34,-1.7469,-1.4911,-0.25577
20.36,-1.6002,-1.6603,0.06012
20.38,-1.5655,-1.7756,0.2101
20.4,-1.6001,-1.8329,0.23284
20.42,-1.6381,-1.8293,0.19119
20.44,-1.6004,-1.7622,0.1618
20.46,-1.4073,-1.6332,0.22589
20.48,-0.99201,-1.4441,0.45211
20.5,-0.31281,-1.2146,0.90175
20.52,0.63864,-0.95996,1.5986
20.54,1.8331,-0.69805,2.5312
20.56,3.205,-0.44689,3.6519
20.58,4.6585,-0.22322,4.8818
20.6,6.0782,-0.040515,6.1187
20.62,7.3422,0.092501,7.2497
20.64,8.3368,0.17275,8.164
20.66,8.9703,0.20084,8.7695
20.68,9.1844,0.19071,8.9937
20.7,8.9607,0.16088,8.7998
20.72,8.3229,0.12853,8.1944
20.74,7.3334,0.1107,7.2227
20.76,6.0848,0.12269,5.9621
20.78,4.6883,0.17615,4.5121
20.8,3.2606,0.27797,2.9826
20.82,1.9114,0.43027,1.4811
20.84,0.73257,0.63022,0.10235
20.86,-0.20782,0.87256,-1.0804
20.88,-0.86878,1.1383,-2.0071
20.9,-1.2353,1.4144,-2.6497
20.92,-1.3149,1.6871,-3.002
20.94,-1.1332,1.9436,-3.0768
20.96,-0.72943,2.1719,-2.9014
20.98,-0.15285,2.3627,-2.5155
21,0.53948,2.5087,-1.9692
21.02,1.2844,2.6043,-1.3199
21.04,2.0144,2.6407,-0.6263
21.06,2.6605,2.6193,0.041251
21.08,3.1565,2.5426,0.61393
21.1,3.4448,2.4125,1.0323
21.12,3.4835,2.2323,1.2512
21.14,3.2523,2.0063,1.246
21.16,2.7569,1.7399,1.0171
21.18,2.0304,1.4398,0.59057
21.2,1.1297,1.1129,0.01678
21.22,0.12929,0.76598,-0.63668
21.24,-0.88881,0.4084,-1.2972
21.26,-1.8459,0.047912,-1.8938
21.28,-2.6768,-0.30936,-2.3674
21.3,-3.3374,-0.65777,-2.6797
21.32,-3.8088,-0.99341,-2.8153
21.34,-4.0965,-1.3129,-2.7836
21.36,-4.2272,-1.6131,-2.6141
21.38,-4.2416,-1.8918,-2.3498
21.4,-4.1872,-2.1462,-2.041
21.42,-4.1114,-2.3703,-1.741
21.44,-4.056,-2.5619,-1.4941
21.46,-4.0541,-2.7179,-1.3363
21.48,-4.1289,-2.8341,-1.2948
21.5,-4.2937,-2.9066,-1.3871
21.52,-4.5531,-2.9328,-1.6203
21.54,-4.9036,-2.9112,-1.9923
21.56,-5.3338,-2.8415,-2.4922
21.58,-5.8241,-2.7257,-3.0985
21.6,-6.3463,-2.5684,-3.7779
21.62,-6.8635,-2.3785,-4.4849
21.64,-7.3314,-2.17,-5.1614
21.66,-7.7019,-1.9548,-5.7471
21.68,-7.9276,-1.7446,-6.1829
21.7,-7.9682,-1.5505,-6.4177
21.72,-7.7975,-1.3814,-6.4161
21.74,-7.4082,-1.2433,-6.1649
21.76,-6.816,-1.1388,-5.6771
21.78,-6.059,-1.0665,-4.9924
21.8,-5.1935,-1.0221,-4.1714
21.82,-4.2862,-0.99092,-3.2953
21.84,-3.4037,-0.95847,-2.4452
21.86,-2.6004,-0.90946,-1.6909
21.88,-1.9089,-0.82858,-1.0803
21.9,-1.3328,-0.70172,-0.63106
21.92,-0.84479,-0.51723,-0.32755
21.94,-0.39115,-0.26698,-0.12417
21.96,0.098814,0.052904,0.04591
21.98,0.69887,0.44415,0.25472
22,1.4705,0.90027,0.57018
22.02,2.4486,1.4017,1.0469
22.04,3.6317,1.9312,1.7004
22.06,4.9779,2.4685,2.5094
22.08,6.4083,2.9914,3.4169
22.1,7.8165,3.477,4.3394
22.12,9.0829,3.9036,5.1793
22.14,10.092,4.2517,5.84
22.16,10.746,4.501,6.2446
22.18,10.978,4.6252,6.3528
22.2,10.759,4.63,6.1291
22.22,10.096,4.5175,5.5789
22.24,9.0309,4.2945,4.7364
22.26,7.6297,3.9733,3.6564
22.28,5.9771,3.5708,2.4064
22.3,4.1673,3.1075,1.0598
22.32,2.2976,2.6062,-0.30855
22.34,0.46416,2.0894,-1.6253
22.36,-1.2418,1.5808,-2.8225
22.38,-2.7373,1.1024,-3.8397
22.4,-3.9529,0.66504,-4.6179
22.42,-4.8375,0.27527,-5.1128
22.44,-5.365,-0.065409,-5.2996
22.46,-5.5391,-0.35989,-5.1792
22.48,-5.3948,-0.6141,-4.7807
22.5,-4.9957,-0.83573,-4.16
22.52,-4.4257,-1.033,-3.3927
22.54,-3.776,-1.2127,-2.5633
22.56,-3.1291,-1.3789,-1.7501
22.58,-2.5444,-1.5342,-1.0102
22.6,-2.0475,-1.6765,-0.37099
22.62,-1.6266,-1.8018,0.17521
22.64,-1.2376,-1.9047,0.66707
22.66,-0.81754,-1.9798,1.1623
22.68,-0.30252,-2.0224,1.7199
22.7,0.35247,-2.0293,2.3817
22.72,1.1577,-1.9986,3.1563
22.74,2.0801,-1.9296,4.0097
22.76,3.0448,-1.8249,4.8697
22.78,3.9462,-1.6915,5.6376
22.8,4.6665,-1.5316,6.1981
22.82,5.0982,-1.3477,6.4459
22.84,5.1644,-1.1414,6.3058
22.86,4.8337,-0.91412,5.7478
22.88,4.1265,-0.66686,4.7933
22.9,3.1108,-0.40071,3.5115
22.92,1.8914,-0.11853,2.0099
22.94,0.59185,0.17556,0.41628
22.96,-0.66319,0.47126,-1.1345
22.98,-1.7643,0.75786,-2.5222
23,-2.6287,1.0226,-3.6512
23.02,-3.2049,1.2513,-4.4562
23.04,-3.4734,1.4298,-4.9032
23.06,-3.4423,1.5448,-4.9872
23.08,-3.1416,1.5856,-4.7271
23.1,-2.6175,1.5434,-4.161
23.12,-1.9283,1.409,-3.3372
23.14,-1.14,1.1846,-2.3246
23.16,-0.32435,0.88497,-1.2093
23.18,0.44575,0.52124,-0.075486
23.2,1.1005,0.10894,0.99161
23.22,1.5802,-0.33385,1.914
23.24,1.8417,-0.78787,2.6296
23.26,1.8659,-1.2336,3.0995
23.28,1.6608,-1.6526,3.3134
23.3,1.2626,-2.028,3.2906
23.32,0.73065,-2.3374,3.0681
23.34,0.1392,-2.5775,2.7167
23.36,-0.43414,-2.7472,2.313
23.38,-0.92058,-2.8468,1.9262
23.4,-1.2706,-2.8817,1.6111
23.42,-1.4607,-2.8619,1.4012
23.44,-1.4956,-2.7995,1.3039
23.46,-1.4053,-2.7079,1.3026
23.48,-1.238,-2.6021,1.3641
23.5,-1.0514,-2.4965,1.4451
23.52,-0.90236,-2.4044,1.502
23.54,-0.83897,-2.333,1.4941
23.56,-0.89406,-2.2844,1.3903
23.58,-1.0819,-2.2577,1.1758
23.6,-1.3975,-2.2487,0.85123
23.62,-1.8182,-2.2511,0.43284
23.64,-2.3068,-2.2565,-0.050351
23.66,-2.816,-2.2557,-0.56023
23.68,-3.2933,-2.2408,-1.0525
23.7,-3.6871,-2.202,-1.4851
23.72,-3.9525,-2.1377,-1.8149
23.74,-4.0572,-2.0462,-2.011
23.76,-3.9864,-1.9282,-2.0582
23.78,-3.7457,-1.7851,-1.9606
23.8,-3.3617,-1.6189,-1.7428
23.82,-2.8786,-1.4316,-1.447
23.84,-2.3515,-1.2244,-1.1271
23.86,-1.8374,-0.99777,-0.83964
23.88,-1.3839,-0.75089,-0.633
23.9,-1.0196,-0.48123,-0.5384
23.92,-0.74688,-0.18901,-0.55786
23.94,-0.53881,0.12409,-0.6629
23.96,-0.34214,0.45689,-0.79903
23.98,-0.085193,0.80729,-0.89248
24,0.30988,1.1695,-0.85964
24.02,0.91281,1.5351,-0.62228
24.04,1.7712,1.8971,-0.12587
24.06,2.8997,2.2435,0.6562
24.08,4.2732,2.5603,1.7129
24.1,5.8273,2.8373,2.99
24.12,7.4629,3.0646,4.3983
24.14,9.0577,3.2348,5.8229
24.16,10.48,3.3419,7.1378
24.18,11.603,3.3818,8.2209
24.2,12.321,3.3536,8.9675
24.22,12.562,3.2588,9.3029
24.24,12.292,3.1016,9.1904
24.26,11.523,2.8827,8.6404
24.28,10.309,2.6148,7.6939
24.3,8.7382,2.3095,6.4286
24.32,6.9265,1.9761,4.9504
24.34,5.0022,1.6242,3.378
24.36,3.0933,1.2628,1.8305
24.38,1.3147,0.9008,0.4139
24.4,-0.24277,0.54628,-0.78904
24.42,-1.5197,0.20731,-1.727
24.44,-2.4912,-0.10709,-2.3841
24.46,-3.1658,-0.38496,-2.7809
24.48,-3.5799,-0.61958,-2.9603
24.5,-3.789,-0.80258,-2.9865
24.52,-3.8582,-0.92511,-2.9331
24.54,-3.8508,-0.97891,-2.8719
24.56,-3.8199,-0.95731,-2.8626
24.58,-3.8012,-0.85623,-2.945
24.6,-3.8099,-0.67534,-3.1346
24.62,-3.8404,-0.41906,-3.4213
24.64,-3.8695,-0.091411,-3.7781
24.66,-3.8621,0.28409,-4.1462
24.68,-3.7781,0.68379,-4.4619
24.7,-3.5804,1.0836,-4.664
24.72,-3.2418,1.4586,-4.7004
24.74,-2.7516,1.7852,-4.5368
24.76,-2.119,2.0431,-4.1621
24.78,-1.3751,2.2167,-3.5919
24.8,-0.57099,2.2979,-2.8689
24.82,0.22682,2.2832,-2.0564
24.84,0.94335,2.1784,-1.2351
24.86,1.5045,2.0107,-0.50613
24.88,1.8472,1.8021,0.045092
24.9,1.9282,1.5772,0.35102
24.92,1.7321,1.3604,0.37169
24.94,1.2743,1.1732,0.10113
24.96,0.60049,1.0321,-0.43162
24.98,-0.21867,0.94808,-1.1667
25,-1.0971,0.92467,-2.0218
25.02,-1.9451,0.96277,-2.9079
25.04,-2.6822,1.044,-3.7262
25.06,-3.2478,1.1506,-4.3984
25.08,-3.6089,1.2624,-4.8713
25.1,-3.7632,1.361,-5.1243
25.12,-3.7369,1.4301,-5.167
25.14,-3.5774,1.456,-5.0334
25.16,-3.3444,1.4299,-4.7743
25.18,-3.0981,1.3481,-4.4462
25.2,-2.8894,1.21,-4.0994
25.22,-2.7521,1.0215,-3.7735
25.24,-2.6987,0.7992,-3.4979
25.26,-2.7212,0.55558,-3.2768
25.28,-2.7947,0.30308,-3.0977
25.3,-2.8838,0.053133,-2.937
25.32,-2.9516,-0.18502,-2.7666
25.34,-2.9667,-0.40504,-2.5616
25.36,-2.9103,-0.60384,-2.3064
25.38,-2.7798,-0.78176,-1.998
25.4,-2.5898,-0.94083,-1.649
25.42,-2.3699,-1.0909,-1.279
25.44,-2.1591,-1.2387,-0.92044
25.46,-1.9992,-1.3914,-0.60781
25.48,-1.9267,-1.5549,-0.37178
25.5,-1.9652,-1.7329,-0.23229
25.52,-2.1196,-1.9264,-0.19318
25.54,-2.3734,-2.1338,-0.23966
25.56,-2.6894,-2.3505,-0.33889
25.58,-3.0134,-2.5692,-0.44429
25.6,-3.2828,-2.7775,-0.50532
25.62,-3.4355,-2.9656,-0.46995
25.64,-3.421,-3.1235,-0.2975
25.66,-3.2089,-3.2401,0.031118
25.68,-2.7954,-3.3095,0.51405
25.7,-2.2045,-3.3278,1.1232
25.72,-1.4848,-3.2908,1.806
25.74,-0.70152,-3.1982,2.4967
25.76,0.074709,-3.0513,3.126
25.78,0.78029,-2.8471,3.6274
25.8,1.3701,-2.5963,3.9665
25.82,1.8256,-2.3025,4.1281
25.84,2.1576,-1.9715,4.1291
25.86,2.4044,-1.6066,4.011
25.88,2.6227,-1.21,3.8328
25.9,2.8769,-0.78453,3.6615
25.92,3.2244,-0.33433,3.5587
25.94,3.703,0.13714,3.5659
25.96,4.3211,0.624,3.6971
25.98,5.0528,1.1173,3.9355
26,5.8388,1.6052,4.2335
26.02,6.594,2.0757,4.5183
26.04,7.219,2.5139,4.7052
26.06,7.6155,2.9057,4.7098
26.08,7.7009,3.2358,4.4651
26.1,7.4226,3.4887,3.9339
26.12,6.7665,3.653,3.1135
26.14,5.7609,3.7184,2.0425
26.16,4.4733,3.6666,0.80666
26.18,3.0022,3.5117,-0.50952
26.2,1.4639,3.2612,-1.7973
26.22,-0.023429,2.926,-2.9494
26.24,-1.3544,2.5223,-3.8766
26.26,-2.4494,2.0686,-4.518
26.28,-3.2628,1.5859,-4.8487
26.3,-3.7848,1.0969,-4.8817
26.32,-4.0376,0.62197,-4.6596
26.34,-4.0672,0.18437,-4.2516
26.36,-3.9308,-0.1965,-3.7343
26.38,-3.6842,-0.51218,-3.172
26.4,-3.3707,-0.75637,-2.6143
26.42,-3.0139,-0.92743,-2.0865
26.44,-2.6154,-1.0275,-1.588
26.46,-2.158,-1.0624,-1.0956
26.48,-1.6131,-1.042,-0.5712
26.5,-0.95179,-0.97767,0.025882
26.52,-0.15528,-0.88108,0.72579
26.54,0.77508,-0.76454,1.5396
26.56,1.8122,-0.64297,2.4551
26.58,2.9018,-0.52589,3.4277
26.6,3.9666,-0.41893,4.3855
26.62,4.9143,-0.32637,5.2406
26.64,5.6488,-0.2499,5.8987
26.66,6.0833,-0.18857,6.2719
26.68,6.1516,-0.14031,6.2919
26.7,5.8185,-0.10264,5.9211
26.72,5.0858,-0.069393,5.1552
26.74,3.9942,-0.039938,4.0341
26.76,2.6208,-0.012546,2.6333
26.78,1.072,0.011317,1.0607
26.8,-0.52668,0.027041,-0.55372
26.82,-2.0439,0.031716,-2.0756
26.84,-3.356,0.019114,-3.3751
26.86,-4.3605,-0.020552,-4.34
26.88,-4.9871,-0.090764,-4.8964
26.9,-5.2047,-0.19628,-5.0084
26.92,-5.0237,-0.34243,-4.6812
26.94,-4.4932,-0.52075,-3.9724
26.96,-3.6928,-0.72326,-2.9695
26.98,-2.7204,-0.94053,-1.7798
27,-1.6782,-1.1595,-0.51871
27.02,-0.659,-1.3663,0.70729
27.04,0.26538,-1.5481,1.8135
27.06,1.0507,-1.6937,2.7443
27.08,1.6815,-1.795,3.4765
27.1,2.1671,-1.843,4.0101
27.12,2.5323,-1.8427,4.375
27.14,2.8071,-1.8044,4.6114
27.16,3.0149,-1.7396,4.7545
27.18,3.1652,-1.6624,4.8275
27.2,3.2487,-1.5879,4.8366
27.22,3.2397,-1.5305,4.7702
27.24,3.102,-1.5025,4.6045
27.26,2.7988,-1.5133,4.3121
27.28,2.3035,-1.5687,3.8722
27.3,1.6096,-1.6705,3.28
27.32,0.73649,-1.81,2.5465
27.34,-0.26915,-1.9752,1.706
27.36,-1.338,-2.1561,0.8181
27.38,-2.3869,-2.3389,-0.047983
27.4,-3.3305,-2.5107,-0.81984
27.42,-4.094,-2.6602,-1.4338
27.44,-4.6237,-2.7751,-1.8486
27.46,-4.894,-2.8475,-2.0465
27.48,-4.9096,-2.8651,-2.0446
27.5,-4.7023,-2.8238,-1.8785
27.52,-4.3231,-2.7219,-1.6013
27.54,-3.8321,-2.5557,-1.2763
27.56,-3.2861,-2.3225,-0.96367
27.58,-2.7292,-2.0199,-0.70927
27.6,-2.1847,-1.6472,-0.53751
27.62,-1.653,-1.2054,-0.44757
27.64,-1.1136,-0.69859,-0.41498
27.66,-0.53172,-0.13172,-0.4
27.68,0.13114,0.48213,-0.35099
27.7,0.90603,1.1203,-0.21426
27.72,1.8057,1.7608,0.044931
27.74,2.8167,2.3802,0.43648
27.76,3.8964,2.9544,0.94201
27.78,4.9749,3.4598,1.5151
27.8,5.9631,3.8763,2.0868
27.82,6.764,4.1873,2.5767
27.84,7.2876,4.3831,2.9044
27.86,7.4639,4.4492,3.0147
27.88,7.2551,4.4003,2.8548
27.9,6.6616,4.2539,2.4078
27.92,5.7229,4.027,1.6959
27.94,4.5119,3.7409,0.77106
27.96,3.1249,3.4137,-0.28874
27.98,1.6675,3.0669,-1.3994
28,0.24042,2.7236,-2.4832
28.02,-1.073,2.3882,-3.4612
28.04,-2.2154,2.0762,-4.2916
28.06,-3.159,1.7928,-4.9519
28.08,-3.9037,1.538,-5.4417
28.1,-4.4706,1.31,-5.7806
28.12,-4.8928,1.1066,-5.9994
28.14,-5.2053,0.9249,-6.1302
28.16,-5.4358,0.76232,-6.1981
28.18,-5.5987,0.61702,-6.2157
28.2,-5.6933,0.48791,-6.1812
28.22,-5.7054,0.37294,-6.0784
28.24,-5.6127,0.27395,-5.8866
28.26,-5.3924,0.18833,-5.5807
28.28,-5.0292,0.11569,-5.1449
28.3,-4.522,0.054517,-4.5765
28.32,-3.8879,0.0047623,-3.8926
28.34,-3.1625,-0.032988,-3.1295
28.36,-2.3965,-0.05753,-2.339
28.38,-1.649,-0.066495,-1.5825
28.4,-0.97751,-0.05658,-0.92093
28.42,-0.42884,-0.021577,-0.40726
28.44,-0.029877,0.046094,-0.075971
28.46,0.21803,0.14842,0.069616
28.48,0.34056,0.28793,0.052629
28.5,0.38693,0.46409,-0.077161
28.52,0.42178,0.67341,-0.25163
28.54,0.51359,0.90865,-0.39505
28.56,0.72162,1.1592,-0.43756
28.58,1.0838,1.412,-0.32817
28.6,1.608,1.6493,-0.041396
28.62,2.2685,1.8494,0.41909
28.64,3.0091,1.9961,1.0129
28.66,3.7514,2.0772,1.6742
28.68,4.4084,2.083,2.3254
28.7,4.8994,2.0078,2.8916
28.72,5.1639,1.8505,3.3134
28.74,5.1718,1.6144,3.5574
28.76,4.9273,1.3067,3.6206
28.78,4.4663,0.93846,3.5278
28.8,3.8474,0.52036,3.327
28.82,3.1392,0.070944,3.0683
28.84,2.4061,-0.39106,2.7972
28.86,1.6966,-0.85013,2.5467
28.88,1.0355,-1.2926,2.3281
28.9,0.42324,-1.7051,2.1283
28.92,-0.15962,-2.0772,1.9176
28.94,-0.74265,-2.4006,1.6579
28.96,-1.3539,-2.6665,1.3126
28.98,-2.0092,-2.8708,0.86154
29,-2.7048,-3.0018,0.29704
29.02,-3.4155,-3.0666,-0.34894
29.04,-4.0988,-3.0676,-1.0311
29.06,-4.7026,-3.0075,-1.6951
29.08,-5.1771,-2.8909,-2.2862
29.1,-5.4844,-2.7227,-2.7617
29.12,-5.6066,-2.5088,-3.0978
29.14,-5.5482,-2.2555,-3.2927
29.16,-5.3335,-1.9674,-3.3661
29.18,-4.9989,-1.6513,-3.3476
29.2,-4.5831,-1.3143,-3.2687
29.22,-4.1165,-0.96546,-3.151
29.24,-3.6136,-0.61222,-3.0014
29.26,-3.0701,-0.26289,-2.8072
29.28,-2.4647,0.07353,-2.5383
29.3,-1.767,0.38777,-2.1548
29.32,-0.94817,0.67029,-1.6185
29.34,0.0070149,0.91137,-0.90436
29.36,1.0899,1.1024,-0.012517
29.38,2.2619,1.228,1.0339
29.4,3.4541,1.2914,2.1627
29.42,4.5731,1.2921,3.281
29.44,5.5122,1.2328,4.2794
29.46,6.1663,1.1193,5.047
29.48,6.4477,0.95958,5.4881
29.5,6.3004,0.76361,5.5368
29.52,5.7103,0.54241,5.1679
29.54,4.7092,0.30672,4.4025
29.56,3.3726,0.068308,3.3043
29.58,1.8111,-0.162,1.9731
29.6,0.15692,-0.37682,0.53374
29.62,-1.4527,-0.57031,-0.88234
29.64,-2.8917,-0.73788,-2.1538
29.66,-4.0602,-0.87548,-3.1847
29.68,-4.8938,-0.97937,-3.9144
29.7,-5.3684,-1.0461,-4.3222
29.72,-5.4979,-1.0726,-4.4253
29.74,-5.327,-1.0548,-4.2722
29.76,-4.9196,-0.98285,-3.9368
29.78,-4.346,-0.86418,-3.4819
29.8,-3.6703,-0.69943,-2.9708
29.82,-2.9411,-0.49372,-2.4474
29.84,-2.1875,-0.25463,-1.9329
29.86,-1.4194,0.0077403,-1.4271
29.88,-0.63327,0.28106,-0.91433
29.9,0.17882,0.5521,-0.37328
29.92,1.0195,0.80844,0.21111
29.94,1.8781,1.0356,0.8425
29.96,2.7258,1.2244,1.5014
29.98,3.5169,1.3731,2.1438
30,4.1946,1.483,2.7116
30.02,4.7014,1.5579,3.1435
30.04,4.9911,1.6037,3.3874
30.06,5.0399,1.6272,3.4127
30.08,4.854,1.6348,3.2191
30.1,4.4713,1.6315,2.8398
30.12,3.9568,1.6181,2.3388
30.14,3.3919,1.5888,1.8031
30.16,2.8596,1.5417,1.3179
30.18,2.4304,1.4637,0.9667
30.2,2.1486,1.3459,0.80267
30.22,2.0257,1.1798,0.84593
30.24,2.0396,0.95917,1.0804
30.26,2.1413,0.68173,1.4596
30.28,2.267,0.34877,1.9183
30.3,2.3529,-0.028845,2.3818
30.32,2.3492,-0.44767,2.7968
30.34,2.2303,-0.88141,3.1117
30.36,1.9997,-1.3127,3.3124
30.38,1.6867,-1.7246,3.4113
30.4,1.3381,-2.1025,3.4406
30.42,1.0057,-2.4352,3.4409
30.44,0.73303,-2.7148,3.4478
30.46,0.54478,-2.9372,3.482
30.48,0.44087,-3.1033,3.5441
30.5,0.39705,-3.2147,3.6118
30.52,0.37132,-3.2727,3.644
30.54,0.31471,-3.2887,3.6034
30.56,0.18354,-3.269,3.4525
30.58,-0.049771,-3.2173,3.1676
30.6,-0.38988,-3.1372,2.7473
30.62,-0.81732,-3.0311,2.2138
30.64,-1.2929,-2.901,1.6082
30.66,-1.7665,-2.7484,0.98192
30.68,-2.1882,-2.5751,0.38689
30.7,-2.5181,-2.3817,-0.13637
30.72,-2.7336,-2.1718,-0.56185
30.74,-2.8315,-1.9493,-0.88221
30.76,-2.8246,-1.7159,-1.1088
30.78,-2.7349,-1.4723,-1.2627
30.8,-2.5838,-1.2191,-1.3647
30.82,-2.3835,-0.95607,-1.4275
30.84,-2.131,-0.68096,-1.45
30.86,-1.8073,-0.39143,-1.4158
30.88,-1.3817,-0.085794,-1.2959
30.9,-0.82122,0.2413,-1.0625
30.92,-0.10183,0.58413,-0.68596
30.94,0.77972,0.93871,-0.15899
30.96,1.7975,1.2978,0.49972
30.98,2.8932,1.651,1.2422
31,3.9795,1.9857,1.9937
31.02,4.9497,2.2877,2.6619
31.04,5.6923,2.5421,3.1501
31.06,6.1077,2.7344,3.3733
31.08,6.124,2.8438,3.2802
31.1,5.7087,2.8659,2.8428
31.12,4.8744,2.8007,2.0738
31.14,3.6783,2.6518,1.0265
31.16,2.2134,2.4269,-0.21351
31.18,0.59674,2.1378,-1.5411
31.2,-1.0462,1.8003,-2.8465
31.22,-2.596,1.433,-4.029
31.24,-3.9514,1.0552,-5.0067
31.26,-5.0366,0.68555,-5.7221
31.28,-5.8034,0.35019,-6.1536
31.3,-6.2302,0.05664,-6.2868
31.32,-6.3163,-0.18473,-6.1316
31.34,-6.0769,-0.3696,-5.7073
31.36,-5.5381,-0.49754,-5.0405
31.38,-4.7343,-0.56975,-4.1645
31.4,-3.7082,-0.59028,-3.1179
31.42,-2.5127,-0.56714,-1.9456
31.44,-1.213,-0.5047,-0.70833
31.46,0.11194,-0.40515,0.51709
31.48,1.3714,-0.27539,1.6468
31.5,2.468,-0.11777,2.5858
31.52,3.307,0.067616,3.2394
31.54,3.8078,0.28069,3.5271
31.56,3.9163,0.52043,3.3959
31.58,3.615,0.78446,2.8306
31.6,2.929,1.0684,1.8605
31.62,1.925,1.3645,0.56052
31.64,0.70503,1.6613,-0.95627
31.66,-0.60754,1.9414,-2.5489
31.68,-1.8843,2.1899,-4.0742
31.7,-3.0101,2.3907,-5.4009
31.72,-3.8983,2.5304,-6.4287
31.74,-4.5011,2.5987,-7.0998
31.76,-4.8131,2.5892,-7.4024
31.78,-4.8673,2.4999,-7.3672
31.8,-4.7244,2.3341,-7.0584
31.82,-4.4591,2.0998,-6.5589
31.84,-4.1451,1.8049,-5.95
31.86,-3.8418,1.4715,-5.3134
31.88,-3.5869,1.1166,-4.7035
31.9,-3.3935,0.75389,-4.1474
31.92,-3.2543,0.39618,-3.6505
31.94,-3.1488,0.053004,-3.2018
31.96,-3.0532,-0.26973,-2.7835
31.98,-2.9495,-0.56838,-2.3811
32,-2.8309,-0.84141,-1.9895
32.02,-2.7038,-1.0879,-1.6159
32.04,-2.5845,-1.3111,-1.2734
32.06,-2.4925,-1.5121,-0.98046
32.08,-2.443,-1.6919,-0.75112
32.1,-2.4395,-1.8496,-0.58992
32.12,-2.4695,-1.9822,-0.48735
32.14,-2.5052,-2.0857,-0.41948
32.16,-2.5072,-2.1552,-0.35203
32.18,-2.4325,-2.1849,-0.24763
32.2,-2.2432,-2.1686,-0.074529
32.22,-1.9143,-2.0931,0.17878
32.24,-1.4387,-1.9585,0.51975
32.26,-0.82757,-1.7612,0.9336
32.28,-0.10622,-1.4994,1.3932
32.3,0.6926,-1.1729,1.8655
32.32,1.5371,-0.78426,2.3214
32.34,2.4035,-0.33884,2.7424
32.36,3.2796,0.15537,3.1242
32.38,4.1637,0.68622,3.4775
32.4,5.0598,1.2383,3.8215
32.42,5.9689,1.7906,4.1783
32.44,6.8802,2.3193,4.561
32.46,7.7643,2.8037,4.9606
32.48,8.5705,3.2227,5.3478
32.5,9.2308,3.5573,5.6735
32.52,9.6689,3.792,5.8769
32.54,9.8129,3.9158,5.8971
32.56,9.6102,3.9233,5.6869
32.58,9.0396,3.8139,5.2257
32.6,8.1181,3.5824,4.5357
32.62,6.9017,3.2572,3.6445
32.64,5.4777,2.8577,2.62
32.66,3.9519,2.4059,1.546
32.68,2.4331,1.9236,0.5095
32.7,1.0171,1.4327,-0.41559
32.72,-0.22493,0.95421,-1.1791
32.74,-1.252,0.50655,-1.7586
32.76,-2.0526,0.10497,-2.1576
32.78,-2.6379,-0.23512,-2.4028
32.8,-3.0317,-0.50578,-2.5259
32.82,-3.2606,-0.7099,-2.5507
32.84,-3.346,-0.84925,-2.4967
32.86,-3.3014,-0.92858,-2.3728
32.88,-3.1347,-0.95472,-2.18
32.9,-2.8538,-0.93603,-1.9178
32.92,-2.4742,-0.88191,-1.5923
32.94,-2.025,-0.80233,-1.2226
32.96,-1.5509,-0.70721,-0.84366
32.98,-1.1089,-0.60736,-0.50151
33,-0.75958,-0.51353,-0.24604
33.02,-0.55522,-0.4337,-0.12152
33.04,-0.52732,-0.37468,-0.15264
33.06,-0.67737,-0.34207,-0.3353
33.08,-0.97332,-0.34014,-0.63318
33.1,-1.3534,-0.37171,-0.98172
33.12,-1.7371,-0.43817,-1.299
33.14,-2.0407,-0.53948,-1.5012
33.16,-2.1942,-0.67634,-1.5179
33.18,-2.1563,-0.84471,-1.3116
33.2,-1.9226,-1.0386,-0.88401
33.22,-1.5265,-1.2527,-0.27386
33.24,-1.0321,-1.4815,0.44939
33.26,-0.52041,-1.7206,1.2002
33.28,-0.073095,-1.9656,1.8925
33.3,0.2433,-2.2115,2.4548
33.32,0.38873,-2.454,2.8428
33.34,0.35458,-2.6901,3.0447
33.36,0.16133,-2.9151,3.0764
33.38,-0.14968,-3.1288,2.9791
33.4,-0.52796,-3.3298,2.8019
33.42,-0.92588,-3.5172,2.5913
33.44,-1.3081,-3.6901,2.3821
33.46,-1.6561,-3.8473,2.1912
33.48,-1.9678,-3.9867,2.0189
33.5,-2.2523,-4.1053,1.853
33.52,-2.5224,-4.1994,1.677
33.54,-2.7864,-4.2603,1.474
33.56,-3.0426,-4.2806,1.2381
33.58,-3.2769,-4.2537,0.97678
33.6,-3.4644,-4.1711,0.7067
33.62,-3.5738,-4.0248,0.45102
33.64,-3.5734,-3.8076,0.2342
33.66,-3.4372,-3.5144,0.077192
33.68,-3.1482,-3.1426,-0.0056079
33.7,-2.6999,-2.6932,-0.0067407
33.72,-2.0953,-2.1703,0.074988
33.74,-1.3438,-1.5797,0.2359
33.76,-0.45855,-0.9456,0.48705
33.78,0.54457,-0.28778,0.83235
33.8,1.6466,0.37227,1.2744
33.82,2.8226,1.0114,1.8112
33.84,4.0371,1.6063,2.4308
33.86,5.2412,2.1351,3.1061
33.88,6.3706,2.5784,3.7922
33.9,7.3484,2.9208,4.4276
33.92,8.0912,3.1418,4.9494
33.94,8.5202,3.2425,5.2777
33.96,8.5729,3.2324,5.3406
33.98,8.2152,3.1203,5.095
34,7.4501,2.9198,4.5303
34.02,6.3208,2.6485,3.6723
34.04,4.9079,2.3261,2.5819
34.06,3.3197,1.9736,1.3461
34.08,1.6781,1.6121,0.066004
34.1,0.10333,1.263,-1.1597
34.12,-1.3012,0.94931,-2.2505
34.14,-2.4592,0.68239,-3.1416
34.16,-3.3269,0.47098,-3.7979
34.18,-3.8914,0.31919,-4.2106
34.2,-4.1657,0.22679,-4.3925
34.22,-4.1794,0.18942,-4.3688
34.24,-3.9702,0.19924,-4.1694
34.26,-3.5775,0.24603,-3.8236
34.28,-3.0392,0.31813,-3.3573
34.3,-2.3919,0.40282,-2.7948
34.32,-1.6742,0.48704,-2.1612
34.34,-0.92925,0.56262,-1.4919
34.36,-0.20698,0.62599,-0.83297
34.38,0.43852,0.67537,-0.23685
34.4,0.95453,0.71234,0.2422
34.42,1.2985,0.74279,0.55576
34.44,1.4477,0.77456,0.67316
34.46,1.4064,0.8129,0.59351
34.48,1.2091,0.86735,0.34171
34.5,0.91686,0.94068,-0.023825
34.52,0.60808,1.0325,-0.42438
34.54,0.36385,1.1401,-0.77627
34.56,0.25223,1.2566,-1.0044
34.58,0.31447,1.3741,-1.0597
34.6,0.55674,1.4837,-0.92692
34.62,0.94935,1.5756,-0.62622
34.64,1.4339,1.6414,-0.20746
34.66,1.9364,1.6743,0.26218
34.68,2.3835,1.6661,0.71733
34.7,2.7167,1.618,1.0986
34.72,2.9029,1.5331,1.3699
34.74,2.9372,1.4145,1.5226
34.76,2.8379,1.2666,1.5713
34.78,2.6371,1.094,1.5431
34.8,2.3674,0.90123,1.4662
34.82,2.0508,0.69241,1.3584
34.84,1.6918,0.47126,1.2206
34.86,1.2773,0.24146,1.0358
34.88,0.78211,0.0072949,0.77481
34.9,0.18001,-0.22567,0.40568
34.92,-0.545,-0.45171,-0.093289
34.94,-1.3891,-0.66364,-0.72546
34.96,-2.3243,-0.85383,-1.4704
34.98,-3.3002,-1.0145,-2.2857
35,-4.2519,-1.1373,-3.1147
35.02,-5.1108,-1.2133,-3.8975
35.04,-5.8163,-1.2371,-4.5792
35.06,-6.3247,-1.1995,-5.1252
35.08,-6.6132,-1.1017,-5.5115
35.1,-6.6788,-0.94978,-5.729
35.12,-6.5332,-0.74919,-5.784
35.14,-6.1953,-0.50762,-5.6877
35.16,-5.685,-0.23505,-5.4499
35.18,-5.02,0.057049,-5.0771
35.2,-4.217,0.35614,-4.5731
35.22,-3.2958,0.64804,-3.9439
35.24,-2.2863,0.91724,-3.2035
35.26,-1.2329,1.1462,-2.3791
35.28,-0.19712,1.324,-1.5211
35.3,0.74647,1.4404,-0.69397
35.32,1.5182,1.4879,0.030258
35.34,2.0453,1.4622,0.58309
35.36,2.2745,1.3633,0.91117
35.38,2.1822,1.1963,0.9859
35.4,1.7794,0.97089,0.80855
35.42,1.1109,0.70151,0.40938
35.44,0.24766,0.40586,-0.15821
35.46,-0.72386,0.11291,-0.83677
35.48,-1.7143,-0.1558,-1.5585
35.5,-2.6425,-0.3804,-2.2621
35.52,-3.442,-0.54467,-2.8974
35.54,-4.065,-0.63764,-3.4274
35.56,-4.4803,-0.65381,-3.8264
35.58,-4.6708,-0.59369,-4.0771
35.6,-4.6307,-0.4654,-4.1653
35.62,-4.3633,-0.27801,-4.0853
35.64,-3.8821,-0.052358,-3.8298
35.66,-3.213,0.18997,-3.403
35.68,-2.3961,0.43101,-2.8271
35.7,-1.4863,0.65529,-2.1416
35.72,-0.54991,0.84983,-1.3997
35.74,0.34249,1.0053,-0.66279
35.76,1.1263,1.1163,0.010048
35.78,1.7539,1.1805,0.57342
35.8,2.2033,1.1986,1.0047
35.82,2.4826,1.1669,1.3157
35.84,2.6277,1.0975,1.5302
35.86,2.6943,0.99242,1.7019
35.88,2.745,0.85567,1.8894
35.9,2.8353,0.69076,2.1445
35.92,3.0012,0.50087,2.5003
35.94,3.2527,0.28971,2.963
35.96,3.5728,0.061493,3.5113
35.98,3.9238,-0.18043,4.1043
36,4.2575,-0.43012,4.6876
36.02,4.5267,-0.67956,5.2062
36.04,4.6954,-0.92166,5.617
36.06,4.744,-1.1497,5.8936
36.08,4.6698,-1.3574,6.0272
36.1,4.4828,-1.5399,6.0227
36.12,4.1984,-1.692,5.8903
36.14,3.831,-1.8116,5.6426
36.16,3.3899,-1.9033,5.2932
36.18,2.8789,-1.9575,4.8364
36.2,2.2998,-1.9776,4.2774
36.22,1.6588,-1.9681,3.627
36.24,0.97239,-1.9317,2.9041
36.26,0.27075,-1.8694,2.1402
36.28,-0.40242,-1.7838,1.3813
36.3,-0.99497,-1.6742,0.67928
36.32,-1.4546,-1.5392,0.084616
36.34,-1.7383,-1.3794,-0.35891
36.36,-1.8206,-1.1936,-0.62696
36.38,-1.698,-0.97805,-0.71995
36.4,-1.3889,-0.73401,-0.65488
36.42,-0.92903,-0.46377,-0.46526
36.44,-0.3641,-0.17043,-0.19367
36.46,0.25821,0.1405,0.11772
36.48,0.89452,0.46263,0.43189
36.5,1.5088,0.78665,0.72218
36.52,2.0721,1.1005,0.97159
36.54,2.5594,1.3936,1.1658
36.56,2.9459,1.6526,1.2933
36.58,3.2045,1.859,1.3455
36.6,3.3062,2.0075,1.2987
36.62,3.2238,2.0915,1.1323
36.64,2.9374,2.108,0.82939
36.66,2.4418,2.0561,0.38574
36.68,1.7517,1.9387,-0.187
36.7,0.90366,1.7635,-0.85988
36.72,-0.045799,1.5396,-1.5854
36.74,-1.0268,1.2692,-2.296
36.76,-1.9648,0.97306,-2.9379
36.78,-2.7903,0.65947,-3.4498
36.8,-3.4464,0.34158,-3.788
36.82,-3.8933,0.028401,-3.9217
36.84,-4.1095,-0.2721,-3.8374
36.86,-4.0889,-0.55285,-3.536
36.88,-3.8373,-0.80776,-3.0295
36.9,-3.3688,-1.0316,-2.3371
36.92,-2.704,-1.2193,-1.4846
36.94,-1.8706,-1.3632,-0.5074
36.96,-0.90592,-1.4568,0.5509
36.98,0.14034,-1.4996,1.6399
37,1.2048,-1.4896,2.6944
37.02,2.2121,-1.4263,3.6383
37.04,3.0806,-1.3111,4.3917
37.06,3.7318,-1.1481,4.8799
37.08,4.1016,-0.94365,5.0453
37.1,4.1506,-0.7066,4.8572
37.12,3.8722,-0.44753,4.3197
37.14,3.295,-0.18079,3.4757
37.16,2.4795,0.077316,2.4022
37.18,1.51,0.31275,1.1972
37.2,0.48191,0.5131,-0.031196
37.22,-0.51111,0.66751,-1.1786
37.24,-1.3893,0.76724,-2.1565
37.26,-2.0951,0.80569,-2.9008
37.28,-2.5973,0.77912,-3.3764
37.3,-2.8901,0.68767,-3.5778
37.32,-2.9899,0.5254,-3.5153
37.34,-2.929,0.29898,-3.228
37.36,-2.7494,0.019664,-2.769
37.38,-2.4966,-0.30356,-2.1931
37.4,-2.2158,-0.6602,-1.5556
37.42,-1.9476,-1.0386,-0.90895
37.44,-1.7257,-1.4261,-0.29964
37.46,-1.5752,-1.8092,0.23398
37.48,-1.5105,-2.1742,0.66375
37.5,-1.5347,-2.5074,0.97278
37.52,-1.6396,-2.7922,1.1526
37.54,-1.8072,-3.0134,1.2061
37.56,-2.0125,-3.166,1.1535
37.58,-2.2272,-3.2422,1.0151
37.6,-2.4239,-3.2361,0.81223
37.62,-2.5795,-3.1443,0.5648
37.64,-2.6768,-2.9665,0.28969
37.66,-2.7043,-2.7056,0.0013029
37.68,-2.6537,-2.3662,-0.2875
37.7,-2.5173,-1.955,-0.56223
37.72,-2.285,-1.4823,-0.80276
37.74,-1.9441,-0.9712,-0.9729
37.76,-1.4806,-0.43823,-1.0424
37.78,-0.88446,0.094797,-0.97926
37.8,-0.15558,0.60799,-0.76358
37.82,0.68951,1.0821,-0.39262
37.84,1.6135,1.4975,0.11597
37.86,2.5579,1.8382,0.71974
37.88,3.4476,2.0974,1.3502
37.9,4.1997,2.241,1.9587
37.92,4.7362,2.2927,2.4435
37.94,4.9963,2.2563,2.74
37.96,4.9476,2.1445,2.803
37.98,4.5919,1.9736,2.6183
38,3.9662,1.7629,2.2033
38.02,3.1374,1.533,1.6044
38.04,2.1922,1.3038,0.88843
38.06,1.2255,1.0963,0.12922
38.08,0.32807,0.9258,-0.59773
38.1,-0.42304,0.80906,-1.2321
38.12,-0.97089,0.74697,-1.7179
38.14,-1.2816,0.73968,-2.0212
38.16,-1.3439,0.78642,-2.1303
38.18,-1.168,0.87958,-2.0476
38.2,-0.78239,1.0102,-1.7926
38.22,-0.2319,1.1707,-1.4026
38.24,0.42474,1.3508,-0.9261
38.26,1.1179,1.5414,-0.42348
38.28,1.7717,1.7322,0.039494
38.3,2.3099,1.913,0.39692
38.32,2.6652,2.0758,0.58944
38.34,2.788,2.2126,0.5754
38.36,2.6553,2.3156,0.33972
38.38,2.2766,2.3775,-0.1009
38.4,1.6944,2.3917,-0.69729
38.42,0.97958,2.3524,-1.3728
38.44,0.22059,2.2548,-2.0342
38.46,-0.49112,2.0952,-2.5864
38.48,-1.0768,1.8682,-2.945
38.5,-1.484,1.587,-3.071
38.52,-1.6952,1.2572,-2.9524
38.54,-1.7293,0.88758,-2.6169
38.56,-1.6365,0.48848,-2.125
38.58,-1.4862,0.071065,-1.5573
38.6,-1.3532,-0.35349,-0.99974
38.62,-1.3025,-0.77459,-0.5279
38.64,-1.3784,-1.183,-0.19534
38.66,-1.5986,-1.5676,-0.031035
38.68,-1.9547,-1.9241,-0.030583
38.7,-2.4174,-2.2489,-0.16845
38.72,-2.9456,-2.5387,-0.40691
38.74,-3.4961,-2.7901,-0.70603
38.76,-4.0313,-3.0005,-1.0308
38.78,-4.5231,-3.1664,-1.3567
38.8,-4.9529,-3.2823,-1.6706
38.82,-5.3075,-3.3425,-1.965
38.84,-5.5742,-3.3369,-2.2373
38.86,-5.7346,-3.2569,-2.4777
38.88,-5.7619,-3.1026,-2.6593
38.9,-5.6209,-2.8718,-2.7491
38.92,-5.2725,-2.565,-2.7075
38.94,-4.681,-2.1862,-2.4949
38.96,-3.8233,-1.7435,-2.0798
38.98,-2.6976,-1.2492,-1.4483
39,-1.3298,-0.71916,-0.61063
39.02,0.22394,-0.17222,0.39615
39.04,1.8795,0.36524,1.5143
39.06,3.532,0.86852,2.6635
39.08,5.0658,1.3165,3.7493
39.1,6.3681,1.6907,4.6774
39.12,7.3412,1.9765,5.3647
39.14,7.9144,2.1649,5.7496
39.16,8.0521,2.2524,5.7997
39.18,7.7576,2.2421,5.5155
39.2,7.0724,2.1435,4.9289
39.22,6.0708,1.9679,4.1028
39.24,4.8508,1.7398,3.111
39.26,3.5228,1.4871,2.0357
39.28,2.1972,1.2321,0.96517
39.3,0.97301,0.99602,-0.023008
39.32,-0.071898,0.79633,-0.86823
39.34,-0.88667,0.64541,-1.5321
39.36,-1.4501,0.55063,-2.0007
39.38,-1.7691,0.51388,-2.283
39.4,-1.8748,0.5287,-2.4035
39.42,-1.8146,0.59146,-2.4061
39.44,-1.6453,0.67937,-2.3247
39.46,-1.4238,0.77846,-2.2023
39.48,-1.2007,0.87375,-2.0744
39.5,-1.0142,0.95215,-1.9663
39.52,-0.88731,1.0034,-1.8907
39.54,-0.82679,1.0204,-1.8471
39.56,-0.82428,0.99961,-1.8239
39.58,-0.85966,0.94121,-1.8009
39.6,-0.90554,0.84636,-1.7519
39.62,-0.93255,0.72157,-1.6541
39.64,-0.91469,0.57572,-1.4904
39.66,-0.83406,0.41766,-1.2517
39.68,-0.68421,0.25333,-0.93754
39.7,-0.4717,0.087756,-0.55945
39.72,-0.21547,-0.074185,-0.14128
39.74,0.05591,-0.22845,0.28436
39.76,0.30873,-0.37261,0.68135
39.78,0.50971,-0.50533,1.015
39.8,0.63144,-0.62274,1.2542
39.82,0.65694,-0.72713,1.3841
39.84,0.58216,-0.81685,1.399
39.86,0.41612,-0.89303,1.3092
39.88,0.17869,-0.95525,1.1339
39.9,-0.10355,-1.0032,0.89965
39.92,-0.40212,-1.0371,0.63496
39.94,-0.69112,-1.0562,0.36509
39.96,-0.95019,-1.0595,0.10927
39.98,-1.1653,-1.0423,-0.12296
40,-1.3273,-1.0027,-0.32458
40.02,-1.429,-0.93524,-0.49372
40.04,-1.4612,-0.8346,-0.62656
40.06,-1.4102,-0.69547,-0.71468
40.08,-1.2567,-0.51311,-0.74357
40.1,-0.97758,-0.2847,-0.69288
40.12,-0.55029,-0.0096399,-0.54065
40.14,0.040943,0.31072,-0.26977
40.16,0.79814,0.66817,0.12997
40.18,1.7039,1.0535,0.65039
40.2,2.7182,1.4445,1.2737
40.22,3.7789,1.8253,1.9537
40.24,4.8069,2.1738,2.633
40.26,5.7135,2.47,3.2435
40.28,6.4119,2.6966,3.7154
40.3,6.8278,2.8391,3.9887
40.32,6.9097,2.8877,4.022
40.34,6.6359,2.8378,3.7981
40.36,6.018,2.6844,3.3335
40.38,5.0996,2.4407,2.6589
40.4,3.9514,2.1245,1.8269
40.42,2.6628,1.7552,0.90757
40.44,1.3317,1.3515,-0.019869
40.46,0.053899,0.93224,-0.87834
40.48,-1.0864,0.51566,-1.6021
40.5,-2.0247,0.11799,-2.1427
40.52,-2.7208,-0.2476,-2.4732
40.54,-3.1611,-0.57027,-2.5908
40.56,-3.3568,-0.83945,-2.5173
40.58,-3.3404,-1.0602,-2.2801
40.6,-3.1595,-1.2333,-1.9262
40.62,-2.8697,-1.3633,-1.5064
40.64,-2.5272,-1.4569,-1.0704
40.66,-2.182,-1.5211,-0.66082
40.68,-1.8725,-1.5638,-0.30866
40.7,-1.6228,-1.5929,-0.029883
40.72,-1.4416,-1.6157,0.17405
40.74,-1.3238,-1.6397,0.31598
40.76,-1.2535,-1.6711,0.41758
40.78,-1.2089,-1.7143,0.50535
40.8,-1.1671,-1.7691,0.60199
40.82,-1.1081,-1.8365,0.72834
40.84,-1.0189,-1.9165,0.89762
40.86,-0.89488,-2.0071,1.1122
40.88,-0.7404,-2.1047,1.3643
40.9,-0.56748,-2.2059,1.6385
40.92,-0.39346,-2.3069,1.9135
40.94,-0.23789,-2.4025,2.1646
40.96,-0.11921,-2.4903,2.3711
40.98,-0.051737,-2.5677,2.5159
41,-0.043319,-2.6326,2.5893
41.02,-0.094061,-2.6832,2.5891
41.04,-0.19619,-2.7193,2.5231
41.06,-0.33518,-2.7405,2.4053
41.08,-0.49191,-2.742,2.2501
41.1,-0.64561,-2.7239,2.0782
41.12,-0.7771,-2.6795,1.9024
41.14,-0.87169,-2.6071,1.7354
41.16,-0.92129,-2.5034,1.5821
41.18,-0.92513,-2.3646,1.4394
41.2,-0.88897,-2.1895,1.3005
41.22,-0.82283,-1.9768,1.154
41.24,-0.73774,-1.7262,0.98845
41.26,-0.64215,-1.4408,0.79868
41.28,-0.5391,-1.1262,0.58713
41.3,-0.42476,-0.79004,0.36528
41.32,-0.28905,-0.44296,0.15391
41.34,-0.11846,-0.099783,-0.018678
41.36,0.099457,0.22626,-0.12681
41.38,0.3707,0.52443,-0.15372
41.4,0.68991,0.78381,-0.093901
41.42,1.0371,0.99487,0.042206
41.44,1.3771,1.1517,0.22544
41.46,1.6626,1.2525,0.41014
41.48,1.8399,1.299,0.54089
41.5,1.857,1.2919,0.56504
41.52,1.6732,1.2469,0.42627
41.54,1.2674,1.1786,0.08875
41.56,0.64415,1.1003,-0.45615
41.58,-0.16348,1.0257,-1.1891
41.6,-1.0959,0.96731,-2.0632
41.62,-2.0728,0.93554,-3.0083
41.64,-3.0023,0.93794,-3.9403
41.66,-3.7927,0.97878,-4.7714
41.68,-4.3637,1.0591,-5.4228
41.7,-4.6576,1.18,-5.8376
41.72,-4.6464,1.328,-5.9744
41.74,-4.3356,1.4974,-5.8329
41.76,-3.7635,1.6803,-5.4438
41.78,-2.9957,1.8699,-4.8656
41.8,-2.1163,2.0598,-4.1761
41.82,-1.2164,2.2451,-3.4615
41.84,-0.3822,2.422,-2.8042
41.86,0.31669,2.5863,-2.2696
41.88,0.83537,2.734,-1.8986
41.9,1.1584,2.8619,-1.7036
41.92,1.2996,2.9649,-1.6654
41.94,1.2972,3.0373,-1.7401
41.96,1.2054,3.071,-1.8656
41.98,1.0832,3.0569,-1.9737
42,0.9831,2.9879,-2.0048
42.02,0.94151,2.8578,-1.9163
42.04,0.97256,2.6611,-1.6885
42.06,1.0665,2.3928,-1.3263
42.08,1.1926,2.0567,-0.86413
42.1,1.3065,1.6663,-0.35981
42.12,1.3592,1.2345,0.12466
42.14,1.3076,0.77719,0.53045
42.16,1.1226,0.31177,0.8108
42.18,0.79423,-0.14331,0.93754
42.2,0.3337,-0.56977,0.90348
42.22,-0.22937,-0.95051,0.72114
42.24,-0.85204,-1.2731,0.42102
42.26,-1.4847,-1.515,0.030278
42.28,-2.0777,-1.6776,-0.40014
42.3,-2.5863,-1.7579,-0.82846
42.32,-2.9739,-1.7573,-1.2165
42.34,-3.2122,-1.6775,-1.5347
42.36,-3.2808,-1.5239,-1.7569
42.38,-3.1657,-1.305,-1.8607
42.4,-2.8582,-1.0296,-1.8286
42.42,-2.3554,-0.71024,-1.6451
42.44,-1.6623,-0.35808,-1.3043
42.46,-0.79525,0.0050017,-0.80025
42.48,0.21533,0.3606,-0.14527
42.5,1.3222,0.69131,0.63086
42.52,2.4614,0.98087,1.4806
42.54,3.5558,1.2136,2.3422
42.56,4.5208,1.3749,3.1459
42.58,5.2742,1.4553,3.8188
42.6,5.7459,1.454,4.2919
42.62,5.8884,1.3673,4.5211
42.64,5.6848,1.1932,4.4916
42.66,5.1531,0.95444,4.1986
42.68,4.3462,0.66736,3.6789
42.7,3.3472,0.35016,2.9971
42.72,2.2603,0.022241,2.2381
42.74,1.1988,-0.29629,1.4951
42.76,0.27218,-0.58616,0.85835
42.78,-0.42716,-0.83073,0.40356
42.8,-0.83421,-1.0161,0.18192
42.82,-0.91858,-1.1239,0.20531
42.84,-0.68726,-1.1498,0.46257
42.86,-0.18279,-1.0974,0.91458
42.88,0.52285,-0.96998,1.4928
42.9,1.3376,-0.77628,2.1139
42.92,2.1609,-0.52877,2.6896
42.94,2.8955,-0.24307,3.1385
42.96,3.4586,0.062898,3.3957
42.98,3.7905,0.3697,3.4208
43,3.8598,0.65409,3.2057
43.02,3.6651,0.8882,2.7769
43.04,3.2324,1.057,2.1754
43.06,2.6098,1.1497,1.4601
43.08,1.8601,1.1521,0.70795
43.1,1.0512,1.0645,-0.013363
43.12,0.24848,0.89083,-0.64235
43.14,-0.49278,0.63478,-1.1276
43.16,-1.1326,0.30866,-1.4413
43.18,-1.6488,-0.066078,-1.5827
43.2,-2.0371,-0.47576,-1.5613
43.22,-2.3092,-0.89444,-1.4147
43.24,-2.489,-1.3024,-1.1867
43.26,-2.6082,-1.6835,-0.92466
43.28,-2.7009,-2.025,-0.67594
43.3,-2.7991,-2.3166,-0.48251
43.32,-2.9285,-2.5519,-0.37666
43.34,-3.1054,-2.7271,-0.37828
43.36,-3.3342,-2.84,-0.49421
43.38,-3.6075,-2.8895,-0.71805
43.4,-3.9062,-2.8709,-1.0352
43.42,-4.2012,-2.7931,-1.4081
43.44,-4.4569,-2.6573,-1.7996
43.46,-4.635,-2.4658,-2.1692
43.48,-4.6982,-2.2212,-2.4769
43.5,-4.615,-1.9273,-2.6878
43.52,-4.3636,-1.5892,-2.7744
43.54,-3.9344,-1.2143,-2.7201
43.56,-3.3321,-0.81102,-2.5211
43.58,-2.5763,-0.39126,-2.185
43.6,-1.7001,0.028329,-1.7284
43.62,-0.74836,0.43189,-1.1803
43.64,0.22587,0.80513,-0.57926
43.66,1.1656,1.1341,0.03151
43.68,2.0146,1.4066,0.60802
43.7,2.7225,1.6133,1.1091
43.72,3.2491,1.748,1.5011
43.74,3.5691,1.8078,1.7613
43.76,3.6745,1.7938,1.8808
43.78,3.5763,1.7058,1.8705
43.8,3.3033,1.5622,1.7411
43.82,2.8998,1.3744,1.5254
43.84,2.4202,1.1552,1.265
43.86,1.9234,0.9179,1.0055
43.88,1.4648,0.67494,0.78988
43.9,1.0905,0.43805,0.65249
43.92,0.83133,0.21716,0.61417
43.94,0.69963,0.020125,0.6795
43.96,0.68914,-0.14343,0.83257
43.98,0.77716,-0.27212,1.0493
44,0.92927,-0.3656,1.2949
44.02,1.1056,-0.4253,1.5309
44.04,1.2673,-0.4534,1.7207
44.06,1.3825,-0.45352,1.836
44.08,1.4303,-0.43054,1.8609
44.1,1.4032,-0.39004,1.7932
44.12,1.3059,-0.33833,1.6442
44.14,1.154,-0.28261,1.4366
44.16,0.96964,-0.23137,1.201
44.18,0.77768,-0.19202,0.9697
44.2,0.6013,-0.17052,0.77182
44.22,0.45865,-0.1716,0.63025
44.24,0.36039,-0.19867,0.55906
44.26,0.30834,-0.25285,0.56119
44.28,0.29528,-0.33373,0.62901
44.3,0.30581,-0.43951,0.74532
44.32,0.31804,-0.56114,0.87918
44.34,0.30629,-0.69771,1.004
44.36,0.2443,-0.83512,1.0794
44.38,0.1091,-0.965,1.0741
44.4,-0.11509,-1.0781,0.96297
44.42,-0.43319,-1.1661,0.73295
44.44,-0.8366,-1.222,0.3854
44.46,-1.3019,-1.2398,-0.062128
44.48,-1.7917,-1.2159,-0.57587
44.5,-2.2575,-1.1485,-1.109
44.52,-2.6442,-1.0362,-1.608
44.54,-2.8972,-0.87968,-2.0175
44.56,-2.9686,-0.68801,-2.2806
44.58,-2.8246,-0.46755,-2.357
44.6,-2.4502,-0.22612,-2.2241
44.62,-1.8532,0.027546,-1.8808
44.64,-1.0643,0.28382,-1.3481
44.66,-0.13542,0.53267,-0.66809
44.68,0.86443,0.76456,0.099867
44.7,1.8556,0.97028,0.88534
44.72,2.7551,1.1379,1.6172
44.74,3.4843,1.2641,2.2202
44.76,3.9764,1.3481,2.6282
44.78,4.1829,1.3907,2.7923
44.8,4.0789,1.3953,2.6836
44.82,3.6658,1.368,2.2979
44.84,2.972,1.3162,1.6558
44.86,2.0511,1.2489,0.80229
44.88,0.97726,1.1747,-0.19746
44.9,-0.16203,1.1018,-1.2639
44.92,-1.2743,1.0378,-2.3121
44.94,-2.2719,0.98558,-3.2575
44.96,-3.0812,0.94637,-4.0276
44.98,-3.6503,0.91804,-4.5684
45,-3.9539,0.89591,-4.8498
45.02,-3.9945,0.87543,-4.8699
45.04,-3.8006,0.85172,-4.6523
45.06,-3.4206,0.81757,-4.2382
45.08,-2.9156,0.76947,-3.6851
45.1,-2.3498,0.70091,-3.0507
45.12,-1.7827,0.61305,-2.3958
45.14,-1.2628,0.50623,-1.7691
45.16,-0.82357,0.38176,-1.2053
45.18,-0.48278,0.24247,-0.72525
45.2,-0.24461,0.091305,-0.33592
45.22,-0.10323,-0.068231,-0.034999
45.24,-0.047234,-0.23233,0.18509
45.26,-0.063704,-0.40003,0.33633
45.28,-0.14104,-0.56582,0.42478
45.3,-0.27019,-0.72806,0.45787
45.32,-0.44437,-0.88451,0.44014
45.34,-0.6577,-1.0335,0.37582
45.36,-0.90345,-1.1736,0.27012
45.38,-1.1726,-1.3029,0.13029
45.4,-1.4533,-1.4198,-0.033524
45.42,-1.7312,-1.5225,-0.20865
45.44,-1.9906,-1.6085,-0.38212
45.46,-2.2168,-1.6725,-0.54426
45.48,-2.3966,-1.7153,-0.68135
45.5,-2.5206,-1.7254,-0.79517
45.52,-2.5822,-1.6997,-0.88241
45.54,-2.5771,-1.6342,-0.94289
45.56,-2.5021,-1.5208,-0.98138
45.58,-2.3529,-1.3541,-0.99878
45.6,-2.123,-1.1319,-0.99109
45.62,-1.8043,-0.85285,-0.95148
45.64,-1.3881,-0.52263,-0.86551
45.66,-0.86825,-0.14569,-0.72256
45.68,-0.24492,0.2606,-0.50551
45.7,0.47105,0.67553,-0.20448
45.72,1.255,1.0784,0.1766
45.74,2.0671,1.4489,0.61821
45.76,2.8534,1.7663,1.0872
45.78,3.5508,2.0135,1.5372
45.8,4.0932,2.1789,1.9143
45.82,4.4217,2.2549,2.1668
45.84,4.4932,2.2417,2.2514
45.86,4.2894,2.1374,2.152
45.88,3.8223,1.9692,1.8531
45.9,3.1351,1.7568,1.3783
45.92,2.2987,1.5211,0.77755
45.94,1.4034,1.2835,0.1199
45.96,0.5466,1.0632,-0.51663
45.98,-0.18076,0.87642,-1.0572
46,-0.70756,0.73465,-1.4422
46.02,-0.99262,0.64475,-1.6374
46.04,-1.0301,0.60985,-1.64
46.06,-0.84912,0.62726,-1.4764
46.08,-0.50723,0.68112,-1.1883
46.1,-0.079625,0.76109,-0.84071
46.12,0.35456,0.85538,-0.50082
46.14,0.72594,0.95157,-0.22563
46.16,0.98606,1.0377,-0.051669
46.18,1.1143,1.1036,0.010684
46.2,1.1191,1.1412,-0.022132
46.22,1.0336,1.1434,-0.10977
46.24,0.90745,1.1008,-0.19337
46.26,0.79523,1.0142,-0.21902
46.28,0.74532,0.88494,-0.13961
46.3,0.79052,0.71355,0.076966
46.32,0.94217,0.5024,0.43977
46.34,1.1889,0.25567,0.93321
46.36,1.4995,-0.021041,1.5205
46.38,1.8294,-0.32096,2.1503
46.4,2.1291,-0.63568,2.7648
46.42,2.3527,-0.9545,3.3072
46.44,2.4651,-1.2636,3.7288
46.46,2.4472,-1.5502,3.9974
46.48,2.2973,-1.8021,4.0994
46.5,2.0305,-2.0059,4.0363
46.52,1.675,-2.1505,3.8255
46.54,1.2677,-2.2268,3.4945
46.56,0.84893,-2.2265,3.0754
46.58,0.45728,-2.145,2.6023
46.6,0.1262,-1.9793,2.1055
46.62,-0.1188,-1.7304,1.6116
46.64,-0.26138,-1.4079,1.1466
46.66,-0.29476,-1.0339,0.73918
46.68,-0.2213,-0.62254,0.40124
46.7,-0.051874,-0.19255,0.14067
46.72,0.19509,0.23537,-0.040273
46.74,0.49457,0.64286,-0.14829
46.76,0.81616,1.0127,-0.19658
46.78,1.1257,1.325,-0.19932
46.8,1.3873,1.568,-0.1807
46.82,1.5664,1.7354,-0.16892
46.84,1.633,1.8325,-0.19953
46.86,1.5649,1.8647,-0.29972
46.88,1.3518,1.841,-0.48923
46.9,0.99702,1.7723,-0.77528
46.92,0.51893,1.6709,-1.1519
46.94,-0.050069,1.5501,-1.6002
46.96,-0.66663,1.4202,-2.0868
46.98,-1.2814,1.2898,-2.5712
47,-1.8452,1.1667,-3.0119
47.02,-2.3159,1.0512,-3.3671
47.04,-2.6637,0.94506,-3.6088
47.06,-2.8759,0.8438,-3.7197
47.08,-2.9576,0.7431,-3.7007
47.1,-2.9301,0.63848,-3.5685
47.12,-2.8263,0.52458,-3.3509
47.14,-2.6845,0.39642,-3.0809
47.16,-2.5405,0.24997,-2.7905
47.18,-2.4212,0.080168,-2.5014
47.2,-2.3396,-0.11438,-2.2252
47.22,-2.2931,-0.33065,-1.9625
47.24,-2.2647,-0.56879,-1.6959
47.26,-2.2271,-0.8254,-1.4017
47.28,-2.1496,-1.0958,-1.0537
47.3,-2.0046,-1.3749,-0.62962
47.32,-1.7744,-1.6564,-0.11803
47.34,-1.456,-1.9335,0.47745
47.36,-1.0624,-2.1983,1.1359
47.38,-0.62203,-2.4413,1.8193
47.4,-0.17474,-2.657,2.4823
47.42,0.23377,-2.8395,3.0733
47.44,0.55861,-2.9837,3.5423
47.46,0.7621,-3.0855,3.8476
47.48,0.81912,-3.1416,3.9607
47.5,0.72073,-3.1494,3.8702
47.52,0.47568,-3.1075,3.5832
47.54,0.10987,-3.015,3.1249
47.56,-0.33617,-2.8681,2.5319
47.58,-0.81133,-2.672,1.8607
47.6,-1.2591,-2.4327,1.1736
47.62,-1.6238,-2.1561,0.53231
47.64,-1.8561,-1.8499,-0.006192
47.66,-1.9196,-1.5238,-0.39586
47.68,-1.7952,-1.1887,-0.60648
47.7,-1.4843,-0.85679,-0.62754
47.72,-1.0103,-0.5403,-0.46996
47.74,-0.41646,-0.25257,-0.16389
47.76,0.23751,-0.0081768,0.24569
47.78,0.88253,0.1901,0.69243
47.8,1.4481,0.33735,1.1108
47.82,1.8714,0.43504,1.4363
47.84,2.1052,0.48706,1.6182
47.86,2.125,0.49971,1.6253
47.88,1.9321,0.48196,1.4502
47.9,1.5541,0.4441,1.11
47.92,1.0413,0.39707,0.64427
47.94,0.4609,0.3528,0.1081
47.96,-0.11242,0.32205,-0.43448
47.98,-0.60538,0.31024,-0.91563
48,-0.95534,0.32376,-1.2791
48.02,-1.1176,0.36443,-1.482
48.04,-1.0702,0.43281,-1.503
48.06,-0.81556,0.52863,-1.3442
48.08,-0.37915,0.64959,-1.0287
48.1,0.19477,0.79231,-0.59754
48.12,0.84919,0.95257,-0.10338
48.14,1.5216,1.1235,0.39805
48.16,2.1511,1.2964,0.85465
48.18,2.6848,1.463,1.2218
48.2,3.083,1.6132,1.4697
48.22,3.3212,1.7377,1.5835
48.24,3.3917,1.8278,1.5639
48.26,3.3014,1.8745,1.4268
48.28,3.0695,1.8709,1.1986
48.3,2.7234,1.8129,0.91048
48.32,2.2946,1.691,0.60359
48.34,1.8145,1.5141,0.30041
48.36,1.3118,1.2892,0.022663
48.38,0.81012,1.0248,-0.21467
48.4,0.32711,0.73331,-0.4062
48.42,-0.12544,0.42845,-0.55388
48.44,-0.54095,0.12355,-0.66449
48.46,-0.91692,-0.16838,-0.74854
48.48,-1.2537,-0.43337,-0.82034
48.5,-1.5533,-0.65698,-0.89632
48.52,-1.8181,-0.82548,-0.99264
48.54,-2.0499,-0.93536,-1.1145
48.56,-2.2486,-0.98166,-1.267
48.58,-2.4115,-0.96239,-1.4491
48.6,-2.5322,-0.8774,-1.6548
48.62,-2.6008,-0.7296,-1.8712
48.64,-2.6045,-0.5251,-2.0794
48.66,-2.5297,-0.27167,-2.258
48.68,-2.3647,0.019758,-2.3844
48.7,-2.1034,0.33653,-2.4399
48.72,-1.7495,0.65735,-2.4068
48.74,-1.3189,0.96474,-2.2836
48.76,-0.84103,1.2418,-2.0828
48.78,-0.35733,1.4726,-1.83
48.8,0.083231,1.6436,-1.5604
48.82,0.4309,1.7448,-1.3139
48.84,0.64352,1.7701,-1.1266
48.86,0.69468,1.7157,-1.0211
48.88,0.58009,1.5826,-1.0025
48.9,0.32038,1.3815,-1.0611
48.92,-0.040458,1.1314,-1.1718
48.94,-0.44123,0.84963,-1.2909
48.96,-0.81337,0.55321,-1.3666
48.98,-1.0927,0.26043,-1.3531
49,-1.2305,-0.012135,-1.2184
49.02,-1.2026,-0.25163,-0.95095
49.04,-1.0129,-0.44773,-0.56512
49.06,-0.69234,-0.59512,-0.097224
49.08,-0.29258,-0.6847,0.39212
49.1,0.12454,-0.72957,0.85411
49.12,0.49857,-0.73505,1.2336
49.14,0.78136,-0.71274,1.4941
49.16,0.94476,-0.67313,1.6179
49.18,0.98379,-0.62609,1.6099
49.2,0.9147,-0.58159,1.4963
49.22,0.76896,-0.54754,1.3165
49.24,0.58446,-0.52662,1.1111
49.26,0.39635,-0.52607,0.92242
49.28,0.22948,-0.54289,0.77237
49.3,0.093981,-0.57305,0.66703
49.32,-0.015208,-0.61164,0.59643
49.34,-0.11508,-0.65302,0.53794
49.36,-0.22868,-0.69131,0.46263
49.38,-0.37808,-0.72079,0.34271
49.4,-0.57794,-0.73625,0.15831
49.42,-0.83081,-0.73312,-0.097698
49.44,-1.1252,-0.70751,-0.41771
49.46,-1.4363,-0.65325,-0.7831
49.48,-1.7291,-0.56922,-1.1599
49.5,-1.9627,-0.45671,-1.506
49.52,-2.0951,-0.31099,-1.7841
49.54,-2.0883,-0.13443,-1.9539
49.56,-1.9119,0.070332,-1.9822
49.58,-1.5462,0.30184,-1.848
49.6,-0.98482,0.55473,-1.5396
49.62,-0.23654,0.82052,-1.0571
49.64,0.67346,1.0885,-0.41504
49.66,1.7029,1.3431,0.3598
49.68,2.7932,1.57,1.2232
49.7,3.8717,1.7555,2.1162
49.72,4.8567,1.8873,2.9694
49.74,5.6646,1.9559,3.7086
49.76,6.2185,1.9556,4.2629
49.78,6.4587,1.8848,4.5738
49.8,6.3512,1.7475,4.6037
49.82,5.895,1.5496,4.3453
49.84,5.1245,1.3051,3.8193
49.86,4.1074,1.036,3.0714
49.88,2.9374,0.76161,2.1758
49.9,1.7226,0.4991,1.2235
49.92,0.57138,0.26352,0.30786
49.94,-0.4217,0.066768,-0.48847
49.96,-1.1882,-0.083428,-1.1047
49.98,-1.6933,-0.18376,-1.5096
50,-1.9386,-0.23505,-1.7035
50.02,-1.958,-0.24021,-1.7178
50.04,-1.8099,-0.21142,-1.5985
50.06,-1.5657,-0.162,-1.4037
50.08,-1.297,-0.1038,-1.1932
50.1,-1.065,-0.04748,-1.0176
50.12,-0.91235,-0.0037791,-0.90857
50.14,-0.85898,0.01868,-0.87766
50.16,-0.90305,0.014571,-0.91762
50.18,-1.0248,-0.020716,-1.0041
50.2,-1.1931,-0.091271,-1.1018
50.22,-1.3728,-0.19839,-1.1744
50.24,-1.5316,-0.33619,-1.1954
50.26,-1.6447,-0.50003,-1.1447
50.28,-1.6981,-0.68367,-1.0144
50.3,-1.6887,-0.87964,-0.80901
50.32,-1.6229,-1.0792,-0.54374
50.34,-1.5143,-1.2726,-0.24161
50.36,-1.3796,-1.45,0.070424
50.38,-1.2361,-1.6007,0.36455
50.4,-1.0985,-1.7122,0.61368
50.42,-0.97628,-1.7753,0.79905
50.44,-0.87278,-1.7897,0.91695
50.46,-0.7841,-1.7489,0.96476
50.48,-0.69939,-1.6557,0.95633
50.5,-0.60198,-1.5143,0.91227
50.52,-0.47158,-1.3305,0.85892
50.54,-0.28743,-1.1154,0.828
50.56,-0.032271,-0.87952,0.84725
50.58,0.30352,-0.6358,0.93932
50.6,0.71816,-0.40021,1.1184
50.62,1.196,-0.18534,1.3813
50.64,1.7069,0.00010268,1.7068
50.66,2.2083,0.14877,2.0595
50.68,2.6498,0.25806,2.3918
50.7,2.9793,0.32845,2.6509
50.72,3.151,0.36267,2.7883
50.74,3.1322,0.36693,2.7653
50.76,2.91,0.35004,2.5599
50.78,2.4933,0.32149,2.1718
50.8,1.9135,0.2928,1.6207
50.82,1.2199,0.27192,0.94796
50.84,0.47347,0.26479,0.20869
50.86,-0.2617,0.27337,-0.53507
50.88,-0.92713,0.2967,-1.2238
50.9,-1.4772,0.3309,-1.8081
50.92,-1.884,0.36971,-2.2538
50.94,-2.1393,0.40668,-2.546
50.96,-2.2527,0.42989,-2.6826
50.98,-2.2474,0.42991,-2.6773
51,-2.1548,0.40154,-2.5564
51.02,-2.0077,0.34185,-2.3496
51.04,-1.8351,0.25043,-2.0855
51.06,-1.658,0.12987,-1.7879
51.08,-1.4883,-0.015083,-1.4733
51.1,-1.3289,-0.17806,-1.1509
51.12,-1.176,-0.3512,-0.82481
51.14,-1.0224,-0.52691,-0.4955
51.16,-0.86119,-0.69701,-0.16418
51.18,-0.68861,-0.85588,0.16727
51.2,-0.50618,-1,0.49384
51.22,-0.32144,-1.1281,0.80669
51.24,-0.14734,-1.239,1.0917
51.26,-0.00065481,-1.3315,1.3308
51.28,0.10043,-1.4048,1.5052
51.3,0.13904,-1.4577,1.5968
51.32,0.10237,-1.4869,1.5892
51.34,-0.015886,-1.4869,1.471
51.36,-0.21377,-1.4503,1.2365
51.38,-0.48006,-1.3756,0.89554
51.4,-0.7943,-1.2596,0.46533
51.42,-1.128,-1.1016,-0.026378
51.44,-1.447,-0.90361,-0.54337
51.46,-1.715,-0.67029,-1.0447
51.48,-1.898,-0.40975,-1.4882
51.5,-1.9688,-0.1342,-1.8346
51.52,-1.9119,0.14328,-2.0552
51.54,-1.7266,0.40429,-2.1309
51.56,-1.4285,0.63328,-2.0618
51.58,-1.0494,0.81884,-1.8683
51.6,-0.63349,0.95262,-1.5861
51.62,-0.23172,1.0303,-1.262
51.64,0.10533,1.052,-0.94671
51.66,0.33556,1.0226,-0.68707
51.68,0.43242,0.95072,-0.51831
51.7,0.38996,0.84891,-0.45894
51.72,0.22463,0.73208,-0.50745
51.74,-0.026704,0.61894,-0.64565
51.76,-0.31225,0.52539,-0.83764
51.78,-0.57352,0.46369,-1.0372
51.8,-0.7549,0.44257,-1.1975
51.82,-0.81275,0.46765,-1.2804
51.84,-0.72236,0.53965,-1.262
51.86,-0.48151,0.6553,-1.1368
51.88,-0.11001,0.80967,-0.91968
51.9,0.35457,0.99044,-0.63587
51.92,0.86409,1.1821,-0.31796
51.94,1.3682,1.3673,0.00091208
51.96,1.8227,1.53,0.29269
51.98,2.1951,1.6563,0.53879
52,2.468,1.734,0.73397
52.02,2.6387,1.754,0.88469
52.04,2.7159,1.7109,1.005
52.06,2.7143,1.6032,1.1111
52.08,2.649,1.4339,1.2152
52.1,2.531,1.2074,1.3236
52.12,2.3641,0.93568,1.4284
52.14,2.1451,0.63883,1.5062
52.16,1.8656,0.33196,1.5336
52.18,1.5165,0.031551,1.485
52.2,1.0924,-0.24658,1.339
52.22,0.59558,-0.48802,1.0836
52.24,0.039319,-0.68028,0.7196
52.26,-0.55167,-0.81389,0.26221
52.28,-1.1423,-0.88372,-0.25863
52.3,-1.6905,-0.87508,-0.81539
52.32,-2.151,-0.79893,-1.3521
52.34,-2.4813,-0.66361,-1.8177
52.36,-2.6458,-0.47583,-2.17
52.38,-2.6208,-0.246,-2.3748
52.4,-2.3979,0.012585,-2.4105
52.42,-1.9863,0.28575,-2.2721
52.44,-1.4135,0.55935,-1.9729
52.46,-0.72445,0.81854,-1.543
52.48,0.021386,1.0437,-1.0223
52.5,0.75496,1.2221,-0.46717
52.52,1.4045,1.3461,0.058319
52.54,1.9034,1.4108,0.49261
52.56,2.1993,1.4146,0.78468
52.58,2.2609,1.3591,0.90174
52.6,2.0841,1.25,0.83403
52.62,1.6936,1.0963,0.59728
52.64,1.1411,0.9089,0.23217
52.66,0.49834,0.70046,-0.20212
52.68,-0.15203,0.48527,-0.6373
52.7,-0.72849,0.27732,-1.0058
52.72,-1.162,0.085988,-1.248
52.74,-1.4052,-0.083778,-1.3215
52.76,-1.4383,-0.22819,-1.2101
52.78,-1.2692,-0.34782,-0.92141
52.8,-0.93038,-0.44713,-0.48325
52.82,-0.47101,-0.53153,0.060521
52.84,0.051964,-0.60841,0.66038
52.86,0.58296,-0.68648,1.2694
52.88,1.075,-0.77434,1.8493
52.9,1.4935,-0.87708,2.3706
52.92,1.8178,-0.997,2.8148
52.94,2.0382,-1.135,3.1732
52.96,2.1533,-1.2885,3.4417
52.98,2.1653,-1.4525,3.6178
53,2.0779,-1.621,3.6988
53.02,1.8949,-1.7858,3.6807
53.04,1.6212,-1.9392,3.5604
53.06,1.2645,-2.067,3.3315
53.08,0.8379,-2.1645,3.0024
53.1,0.36147,-2.225,2.5865
53.12,-0.13768,-2.244,2.1063
53.14,-0.6271,-2.2194,1.5923
53.16,-1.0722,-2.1504,1.0783
53.18,-1.4402,-2.0378,0.59764
53.2,-1.7043,-1.8854,0.18114
53.22,-1.8463,-1.6978,-0.14848
53.24,-1.8584,-1.4801,-0.37822
53.26,-1.7428,-1.2425,-0.50026
53.28,-1.5107,-0.99412,-0.5166
53.3,-1.1803,-0.74343,-0.4369
53.32,-0.77476,-0.49806,-0.27671
53.34,-0.32075,-0.26468,-0.05607
53.36,0.15255,-0.048766,0.20131
53.38,0.61427,0.14552,0.46876
53.4,1.033,0.31543,0.71758
53.42,1.3785,0.46144,0.9171
53.44,1.6244,0.58066,1.0437
53.46,1.7511,0.67939,1.0717
53.48,1.7495,0.76136,0.98816
53.5,1.6231,0.83061,0.79245
53.52,1.3884,0.89197,0.49643
53.54,1.0738,0.94999,0.12379
53.56,0.71491,1.0082,-0.29332
53.58,0.3492,1.0696,-0.72041
53.6,0.0093101,1.1368,-1.1275
53.62,-0.2824,1.2119,-1.4943
53.64,-0.51734,1.2944,-1.8117
53.66,-0.70105,1.3809,-2.0819
53.68,-0.8504,1.4689,-2.3193
53.7,-0.98812,1.5541,-2.5422
53.72,-1.1361,1.6312,-2.7673
53.74,-1.3091,1.6945,-3.0036
53.76,-1.5098,1.7376,-3.2474
53.78,-1.7279,1.7543,-3.4821
53.8,-1.9412,1.7375,-3.6787
53.82,-2.1211,1.6787,-3.7997
53.84,-2.2384,1.5778,-3.8161
53.86,-2.2704,1.4342,-3.7046
53.88,-2.2064,1.2481,-3.4545
53.9,-2.0503,1.0229,-3.0732
53.92,-1.8209,0.76361,-2.5845
53.94,-1.548,0.47727,-2.0253
53.96,-1.2681,0.17287,-1.441
53.98,-1.0167,-0.13843,-0.87829
54,-0.82292,-0.44344,-0.37948
54.02,-0.70371,-0.72724,0.02353
54.04,-0.66118,-0.97889,0.31772
54.06,-0.68175,-1.1867,0.50495
54.08,-0.738,-1.3416,0.60364
54.1,-0.79238,-1.437,0.6446
54.12,-0.80253,-1.4697,0.66714
54.14,-0.72739,-1.4395,0.71207
54.16,-0.53348,-1.3454,0.8119
54.18,-0.20062,-1.1971,0.99653
54.2,0.27372,-1.0015,1.2752
54.22,0.87194,-0.7746,1.6465
54.24,1.5565,-0.53289,2.0894
54.26,2.273,-0.28851,2.5615
54.28,2.9556,-0.053484,3.0091
54.3,3.536,0.16163,3.3743
54.32,3.9517,0.34938,3.6023
54.34,4.1563,0.50517,3.6511
54.36,4.1264,0.62739,3.499
54.38,3.8662,0.71504,3.1512
54.4,3.4077,0.77521,2.6325
54.42,2.8063,0.81469,1.9916
54.44,2.1323,0.83873,1.2936
54.46,1.4607,0.85178,0.60894
54.48,0.85895,0.85676,0.0021881
54.5,0.37709,0.85471,-0.47762
54.52,0.0408,0.8447,-0.8039
54.54,-0.15118,0.82409,-0.97527
54.56,-0.22469,0.78778,-1.0125
54.58,-0.22374,0.7297,-0.95344
54.6,-0.20111,0.64695,-0.84806
54.62,-0.20815,0.53651,-0.74466
54.64,-0.28543,0.39712,-0.68255
54.66,-0.45609,0.2296,-0.68569
54.68,-0.72278,0.03677,-0.75955
54.7,-1.0685,-0.17704,-0.8915
54.72,-1.461,-0.40649,-1.0546
54.74,-1.8593,-0.64483,-1.2145
54.76,-2.2212,-0.8835,-1.3377
54.78,-2.5106,-1.1145,-1.3961
54.8,-2.7028,-1.3292,-1.3736
54.82,-2.7872,-1.5215,-1.2657
54.84,-2.7675,-1.6844,-1.0831
54.86,-2.6595,-1.8109,-0.84856
54.88,-2.4859,-1.8947,-0.59123
54.9,-2.2718,-1.9301,-0.3417
54.92,-2.0386,-1.9122,-0.12646
54.94,-1.8004,-1.8347,0.034288
54.96,-1.5614,-1.6952,0.13382
54.98,-1.316,-1.5013,0.18529
55,-1.0514,-1.2593,0.20796
55.02,-0.75217,-0.9791,0.22693
55.04,-0.40555,-0.6732,0.26765
55.06,-0.0069534,-0.35691,0.34996
55.08,0.43586,-0.04688,0.48274
55.1,0.90105,0.24,0.66105
55.12,1.3538,0.48681,0.86701
55.14,1.7507,0.67213,1.0785
55.16,2.0459,0.79082,1.2551
55.18,2.1997,0.83986,1.3598
55.2,2.1852,0.82103,1.3642
55.22,1.9947,0.74034,1.2543
55.24,1.6419,0.60813,1.0338
55.26,1.1609,0.43835,0.72259
55.28,0.60152,0.24705,0.35446
55.3,0.021566,0.050887,-0.029321
55.32,-0.52151,-0.13196,-0.38955
55.34,-0.97909,-0.28209,-0.697
55.36,-1.3175,-0.39584,-0.9217
55.38,-1.5214,-0.45743,-1.064
55.4,-1.5933,-0.47012,-1.1232
55.42,-1.5501,-0.43713,-1.113
55.44,-1.4182,-0.36207,-1.0561
55.46,-1.2269,-0.25406,-0.97283
55.48,-1.0034,-0.12489,-0.87846
55.5,-0.76874,0.013956,-0.78269
55.52,-0.53679,0.1451,-0.6819
55.54,-0.31454,0.25493,-0.56947
55.56,-0.10447,0.33428,-0.43875
55.58,0.092498,0.37537,-0.28287
55.6,0.27434,0.37466,-0.10032
55.62,0.43618,0.3326,0.10358
55.64,0.5699,0.2534,0.3165
55.66,0.665,0.14512,0.51988
55.68,0.7105,0.018898,0.69161
55.7,0.69735,-0.11071,0.80807
55.72,0.62069,-0.22585,0.84654
55.74,0.48169,-0.31227,0.79396
55.76,0.28863,-0.35887,0.6475
55.78,0.056988,-0.35758,0.41457
55.8,-0.19131,-0.30473,0.11343
55.82,-0.42953,-0.20123,-0.22829
55.84,-0.62859,-0.05224,-0.57635
55.86,-0.76017,0.13295,-0.89312
55.88,-0.80025,0.34171,-1.142
55.9,-0.73288,0.5578,-1.2907
55.92,-0.55348,0.76287,-1.3163
55.94,-0.27127,0.94533,-1.2166
55.96,0.090006,1.0934,-1.0034
55.98,0.49347,1.201,-0.70752
56,0.89289,1.2657,-0.3728
56.02,1.2385,1.2884,-0.049895
56.04,1.4843,1.2748,0.20949
56.06,1.5955,1.2347,0.36079
56.08,1.5547,1.1756,0.37906
56.1,1.366,1.1111,0.25484
56.12,1.0551,1.0499,0.0052507
56.14,0.66666,0.99843,-0.33177
56.16,0.25697,0.96007,-0.7031
56.18,-0.11403,0.93526,-1.0493
56.2,-0.39222,0.92214,-1.3144
56.22,-0.5374,0.91659,-1.454
56.24,-0.52879,0.91221,-1.441
56.26,-0.367,0.90246,-1.2695
56.28,-0.072376,0.87798,-0.95035
56.3,0.31983,0.83431,-0.51448
56.32,0.76619,0.76806,-0.0018646
56.34,1.2224,0.67759,0.54481
56.36,1.6496,0.56334,1.0862
56.38,2.0186,0.42776,1.5908
56.4,2.3119,0.27496,2.037
56.42,2.5228,0.1103,2.4125
56.44,2.6525,-0.059991,2.7125
56.46,2.707,-0.22794,2.935
56.48,2.6933,-0.38608,3.0794
56.5,2.6165,-0.52713,3.1436
56.52,2.4787,-0.6474,3.1261
56.54,2.2795,-0.73984,3.0193
56.56,2.0176,-0.80157,2.8191
56.58,1.6934,-0.83216,2.5255
56.6,1.3116,-0.83,2.1416
56.62,0.88339,-0.79496,1.6783
56.64,0.4273,-0.73129,1.1586
56.66,-0.031604,-0.64085,0.60925
56.68,-0.46387,-0.53339,0.069519
56.7,-0.83928,-0.41595,-0.42333
56.72,-1.1313,-0.2959,-0.83539
56.74,-1.3214,-0.18058,-1.1408
56.76,-1.4029,-0.07712,-1.3257
56.78,-1.3826,0.0082977,-1.3909
56.8,-1.2813,0.071259,-1.3526
56.82,-1.1307,0.10876,-1.2395
56.84,-0.96909,0.11687,-1.086
56.86,-0.83484,0.098931,-0.93377
56.88,-0.76011,0.059675,-0.81978
56.9,-0.7647,0.0042131,-0.76891
56.92,-0.85227,-0.061453,-0.79082
56.94,-1.0093,-0.13093,-0.87835
56.96,-1.2072,-0.19778,-1.0094
56.98,-1.4078,-0.25623,-1.1516
57,-1.5701,-0.30188,-1.2682
57.02,-1.6583,-0.33017,-1.3282
57.04,-1.649,-0.33836,-1.3106
57.06,-1.535,-0.3284,-1.2066
57.08,-1.3274,-0.30288,-1.0245
57.1,-1.0526,-0.26441,-0.78814
57.12,-0.74758,-0.21796,-0.52961
57.14,-0.45295,-0.16871,-0.28424
57.16,-0.20543,-0.1212,-0.084232
57.18,-0.031962,-0.080417,0.048455
57.2,0.053933,-0.050649,0.10458
57.22,0.052875,-0.037553,0.090428
57.24,-0.022498,-0.043455,0.020957
57.26,-0.15171,-0.068203,-0.083506
57.28,-0.31154,-0.11145,-0.20009
57.3,-0.48078,-0.17113,-0.30965
57.32,-0.64374,-0.24399,-0.39975
57.34,-0.79169,-0.32524,-0.46645
57.36,-0.92249,-0.40841,-0.51408
57.38,-1.0386,-0.48648,-0.55209
57.4,-1.1442,-0.5533,-0.59086
57.42,-1.2425,-0.59454,-0.64798
57.44,-1.3339,-0.60801,-0.72589
57.46,-1.4147,-0.58765,-0.82703
57.48,-1.4776,-0.53041,-0.94722
57.5,-1.5134,-0.43544,-1.0779
57.52,-1.512,-0.30479,-1.2073
57.54,-1.4656,-0.14323,-1.3224
57.56,-1.3694,0.042533,-1.412
57.58,-1.2234,0.24137,-1.4648
57.6,-1.0325,0.44147,-1.4739
57.62,-0.80627,0.62786,-1.4341
57.64,-0.55835,0.78918,-1.3475
57.66,-0.3046,0.91498,-1.2196
57.68,-0.061388,0.9978,-1.0592
57.7,0.15659,1.033,-0.87638
57.72,0.33842,1.0185,-0.68005
57.74,0.47883,0.9554,-0.47657
57.76,0.57932,0.84868,-0.26936
57.78,0.64825,0.70416,-0.05591
57.8,0.69965,0.53098,0.16867
57.82,0.75079,0.34437,0.40642
57.84,0.81873,0.14732,0.67141
57.86,0.91655,-0.048898,0.96545
57.88,1.05,-0.23791,1.2879
57.9,1.2154,-0.41686,1.6322
57.92,1.3993,-0.5833,1.9826
57.94,1.5806,-0.73706,2.3177
57.96,1.7341,-0.88009,2.6142
57.98,1.8355,-1.0109,2.8465
58,1.8665,-1.1358,3.0022
58.02,1.8181,-1.2558,3.0739
58.04,1.6933,-1.3723,3.0656
58.06,1.5053,-1.4858,2.9911
58.08,1.2751,-1.5951,2.8702
58.1,1.0258,-1.6985,2.7243
58.12,0.77797,-1.7942,2.5721
58.14,0.54467,-1.8766,2.4213
58.16,0.32915,-1.9416,2.2708
58.18,0.12512,-1.9814,2.1066
58.2,-0.08023,-1.9929,1.9127
58.22,-0.30123,-1.9714,1.6702
58.24,-0.5479,-1.9128,1.3649
58.26,-0.82082,-1.8148,0.99393
58.28,-1.108,-1.6761,0.56803
58.3,-1.3848,-1.4969,0.11219
58.32,-1.6164,-1.2806,-0.33572
58.34,-1.7639,-1.0326,-0.73129
58.36,-1.7912,-0.75823,-1.033
58.38,-1.6722,-0.47112,-1.2011
58.4,-1.3971,-0.18203,-1.2151
58.42,-0.97561,0.098743,-1.0744
58.44,-0.4376,0.3621,-0.7997
58.46,0.16991,0.60057,-0.43066
58.48,0.78844,0.80882,-0.020387
58.5,1.3555,0.98429,0.37125
58.52,1.813,1.1275,0.68549
58.54,2.1146,1.24,0.87458
58.56,2.2319,1.3277,0.90419
58.58,2.1579,1.3992,0.75879
58.6,1.9077,1.4599,0.44785
58.62,1.5161,1.5147,0.0014555
58.64,1.0328,1.5666,-0.53376
58.66,0.51576,1.6164,-1.1007
58.68,0.023262,1.6626,-1.6394
58.7,-0.39324,1.702,-2.0952
58.72,-0.6957,1.7296,-2.4253
58.74,-0.86361,1.7363,-2.5999
58.76,-0.89553,1.7178,-2.6133
58.78,-0.80776,1.6702,-2.478
58.8,-0.63046,1.589,-2.2195
58.82,-0.40203,1.4735,-1.8756
58.84,-0.16275,1.3254,-1.4881
58.86,0.051112,1.1468,-1.0957
58.88,0.21165,0.94151,-0.72986
58.9,0.30161,0.71631,-0.41471
58.92,0.31436,0.48001,-0.16565
58.94,0.252,0.2423,0.0096988
58.96,0.12241,0.014447,0.10797
58.98,-0.063729,-0.19355,0.12982
59,-0.29512,-0.3719,0.076778
59.02,-0.56048,-0.51198,-0.048506
59.04,-0.84785,-0.60638,-0.24148
59.06,-1.1428,-0.64907,-0.49372
59.08,-1.4266,-0.63672,-0.78989
59.1,-1.6755,-0.57005,-1.1055
59.12,-1.8615,-0.44727,-1.4142
59.14,-1.9554,-0.28431,-1.6711
59.16,-1.932,-0.092781,-1.8392
59.18,-1.7757,0.1136,-1.8893
59.2,-1.4858,0.32025,-1.8061
59.22,-1.0802,0.51266,-1.5928
59.24,-0.59512,0.67776,-1.2729
59.26,-0.082198,0.80509,-0.88729
59.28,0.39887,0.8869,-0.48803
59.3,0.78945,0.91636,-0.12691
59.32,1.0418,0.8965,0.14529
59.34,1.1275,0.83653,0.29094
59.36,1.0425,0.74517,0.29733
59.38,0.80826,0.6323,0.17596
59.4,0.46769,0.50823,-0.040541
59.42,0.077699,0.38227,-0.30457
59.44,-0.3007,0.26183,-0.56253
59.46,-0.6126,0.15248,-0.76508
59.48,-0.81765,0.056378,-0.87403
59.5,-0.89525,-0.027222,-0.86803
59.52,-0.84562,-0.10272,-0.7429
59.54,-0.68694,-0.1755,-0.51143
59.56,-0.44947,-0.25061,-0.19886
59.58,-0.1682,-0.33269,0.1645
59.6,0.1243,-0.42505,0.54935
59.62,0.40321,-0.52928,0.93249
59.64,0.65414,-0.64524,1.2994
59.66,0.87282,-0.77003,1.6428
59.68,1.0623,-0.89987,1.9622
59.7,1.2287,-1.0266,2.2554
59.72,1.377,-1.1415,2.5185
59.74,1.5073,-1.2369,2.7442
59.76,1.6142,-1.3053,2.9195
59.78,1.6871,-1.3393,3.0264
59.8,1.7135,-1.3327,3.0462
59.82,1.6829,-1.2813,2.9642
59.84,1.5909,-1.1822,2.773
59.86,1.4424,-1.0339,2.4763
59.88,1.2526,-0.83416,2.0868
59.9,1.0459,-0.59467,1.6405
59.92,0.85208,-0.32187,1.1739
59.94,0.70154,-0.025718,0.72725
59.96,0.6193,0.2825,0.3368
59.98,0.61998,0.59067,0.02931
60,0.70423,0.88648,-0.18225
60.02,0.85762,1.158,-0.30041
60.04,1.0522,1.393,-0.34079
60.06,1.2507,1.576,-0.3253
60.08,1.4122,1.703,-0.29083
60.1,1.4986,1.7726,-0.27402
60.12,1.4811,1.7853,-0.30419
60.14,1.3444,1.7449,-0.40048
60.16,1.0897,1.6577,-0.56799
60.18,0.73365,1.5317,-0.79801
60.2,0.30639,1.3772,-1.0708
60.22,-0.1535,1.2054,-1.3589
60.24,-0.60457,1.0268,-1.6314
60.26,-1.0083,0.85315,-1.8615
60.28,-1.3341,0.69177,-2.0259
60.3,-1.5625,0.54807,-2.1106
60.32,-1.6869,0.42292,-2.1098
60.34,-1.7125,0.31566,-2.0281
60.36,-1.6547,0.2235,-1.8782
60.38,-1.5353,0.14153,-1.6768
60.4,-1.3793,0.064132,-1.4434
60.42,-1.2109,-0.015269,-1.1956
60.44,-1.0514,-0.10374,-0.94769
60.46,-0.91713,-0.20599,-0.71114
60.48,-0.81872,-0.32353,-0.49519
60.5,-0.76156,-0.45582,-0.30574
60.52,-0.74636,-0.59998,-0.14638
60.54,-0.77014,-0.75051,-0.019627
60.56,-0.82705,-0.90039,0.073332
60.58,-0.90899,-1.0418,0.13279
60.6,-1.0058,-1.1653,0.1594
60.62,-1.1057,-1.2608,0.1551
60.64,-1.1949,-1.3178,0.12283
60.66,-1.2588,-1.3343,0.075473
60.68,-1.2825,-1.3087,0.026202
60.7,-1.2525,-1.2425,-0.010013
60.72,-1.1584,-1.1398,-0.018662
60.74,-0.99524,-1.0072,0.01201
60.76,-0.76496,-0.85377,0.088817
60.78,-0.47757,-0.68938,0.21181
60.8,-0.15104,-0.52432,0.37328
60.82,0.19012,-0.37078,0.5609
60.84,0.51751,-0.23705,0.75456
60.86,0.80253,-0.1277,0.93023
60.88,1.0205,-0.046322,1.0668
60.9,1.1546,0.0083457,1.1462
60.92,1.1986,0.039122,1.1595
60.94,1.1585,0.049648,1.1088
60.96,1.0513,0.045402,1.0059
60.98,0.90265,0.032931,0.86972
61,0.74262,0.017298,0.72532
61.02,0.60015,0.0031805,0.59697
61.04,0.49814,-0.0070754,0.50522
61.06,0.44926,-0.013806,0.46306
61.08,0.45367,-0.018784,0.47246
61.1,0.49918,-0.025238,0.52442
61.12,0.5636,-0.037267,0.60087
61.14,0.61919,-0.059242,0.67844
61.16,0.63797,-0.0952,0.73317
61.18,0.59713,-0.14757,0.7447
61.2,0.48325,-0.22253,0.70578
61.22,0.29459,-0.31692,0.61151
61.24,0.041038,-0.42626,0.4673
61.26,-0.25825,-0.54883,0.29058
61.28,-0.57888,-0.67878,0.0999
61.3,-0.89595,-0.80939,-0.086559
61.32,-1.1884,-0.93394,-0.25448
61.34,-1.4422,-1.0449,-0.3973
61.36,-1.6511,-1.1348,-0.51623
61.38,-1.8159,-1.1953,-0.62066
61.4,-1.9417,-1.2181,-0.72357
61.42,-2.0339,-1.2021,-0.83174
61.44,-2.0949,-1.1461,-0.94885
61.46,-2.1218,-1.0503,-1.0714
61.48,-2.1054,-0.91807,-1.1873
61.5,-2.0323,-0.75472,-1.2776
61.52,-1.888,-0.56774,-1.3203
61.54,-1.6616,-0.36684,-1.2947
61.56,-1.3498,-0.16185,-1.188
61.58,-0.96062,0.034567,-0.99519
61.6,-0.51415,0.21213,-0.72628
61.62,-0.041179,0.36377,-0.40495
61.64,0.42084,0.48495,-0.064114
61.66,0.83347,0.57384,0.25963
61.68,1.1637,0.6315,0.53218
61.7,1.3895,0.66162,0.72785
61.72,1.5036,0.6699,0.83367
61.74,1.5144,0.6635,0.85086
61.76,1.4439,0.64936,0.79452
61.78,1.3233,0.6353,0.68797
61.8,1.1865,0.62851,0.55795
61.82,1.0639,0.62941,0.43447
61.84,0.9769,0.63808,0.33882
61.86,0.93471,0.65271,0.282
61.88,0.93377,0.66962,0.26415
61.9,0.95999,0.68382,0.27618
61.92,0.99302,0.68957,0.30345
61.94,1.0114,0.6828,0.3286
61.96,0.99749,0.65699,0.3405
61.98,0.94107,0.61303,0.32804
62,0.84073,0.55088,0.28985
62.02,0.70311,0.47447,0.22865
62.04,0.5403,0.38797,0.15233
62.06,0.36622,0.2969,0.069316
62.08,0.19313,0.20792,-0.01479
62.1,0.029292,0.1276,-0.098304
62.12,-0.12179,0.06266,-0.18445
62.14,-0.26013,0.020064,-0.28019
62.16,-0.38663,0.0045557,-0.39119
62.18,-0.49989,0.017661,-0.51755
62.2,-0.59344,0.058574,-0.65201
62.22,-0.65445,0.12526,-0.77971
62.24,-0.66461,0.21394,-0.87855
62.26,-0.60311,0.31904,-0.92215
62.28,-0.4514,0.43371,-0.88511
62.3,-0.19859,0.55048,-0.74907
62.32,0.15366,0.66157,-0.50791
62.34,0.58815,0.75682,-0.16868
62.36,1.0719,0.83137,0.24052
62.38,1.559,0.88099,0.67799
62.4,1.9963,0.90421,1.0921
62.42,2.3309,0.90108,1.4298
62.44,2.5184,0.87347,1.645
62.46,2.5299,0.82491,1.705
62.48,2.3563,0.75977,1.5966
62.5,2.0106,0.68276,1.3278
62.52,1.5251,0.59814,0.92695
62.54,0.94685,0.51059,0.43626
62.56,0.33051,0.42146,-0.090953
62.58,-0.26952,0.33066,-0.60017
62.6,-0.80611,0.23694,-1.043
62.62,-1.2447,0.13801,-1.3828
62.64,-1.5662,0.030985,-1.5972
62.66,-1.7667,-0.086899,-1.6798
62.68,-1.8555,-0.21753,-1.638
62.7,-1.851,-0.36203,-1.4889
62.72,-1.7763,-0.5211,-1.2552
62.74,-1.6553,-0.68776,-0.96753
62.76,-1.5088,-0.85844,-0.65041
62.78,-1.3535,-1.0253,-0.32819
62.8,-1.2008,-1.1804,-0.020409
62.82,-1.0577,-1.3156,0.25789
62.84,-0.92768,-1.4228,0.49507
62.86,-0.8115,-1.4944,0.68288
62.88,-0.70812,-1.5247,0.81653
62.9,-0.61467,-1.5054,0.89071
62.92,-0.52625,-1.4364,0.91013
62.94,-0.43573,-1.3227,0.88699
62.96,-0.33389,-1.1667,0.83282
62.98,-0.21024,-0.97697,0.76673
63,-0.054711,-0.76235,0.70764
63.02,0.13996,-0.53214,0.6721
63.04,0.37563,-0.29751,0.67315
63.06,0.64652,-0.069273,0.71579
63.08,0.93798,0.14159,0.79638
63.1,1.2269,0.32227,0.90462
63.12,1.484,0.46893,1.015
63.14,1.6776,0.57848,1.0991
63.16,1.7788,0.65085,1.1279
63.18,1.7667,0.68747,1.0792
63.2,1.6329,0.69299,0.93992
63.22,1.3838,0.67413,0.70971
63.24,1.0412,0.63721,0.40398
63.26,0.63918,0.59006,0.049117
63.28,0.2197,0.54011,-0.3204
63.3,-0.17403,0.49446,-0.66849
63.32,-0.50415,0.4571,-0.96125
63.34,-0.74378,0.42997,-1.1737
63.36,-0.8806,0.41358,-1.2942
63.38,-0.91766,0.40682,-1.3245
63.4,-0.87138,0.40661,-1.278
63.42,-0.76729,0.40865,-1.1759
63.44,-0.63434,0.40928,-1.0436
63.46,-0.49926,0.40337,-0.90263
63.48,-0.38197,0.38632,-0.7683
63.5,-0.29298,0.35529,-0.64827
63.52,-0.23321,0.3097,-0.54291
63.54,-0.196,0.24836,-0.44437
63.56,-0.17066,0.17384,-0.3445
63.58,-0.14647,0.090145,-0.23661
63.6,-0.11616,0.0015294,-0.11769
63.62,-0.077985,-0.08608,0.0080951
63.64,-0.035877,-0.16565,0.12977
63.66,0.0021835,-0.22798,0.23016
63.68,0.027075,-0.26817,0.29524
63.7,0.031863,-0.28147,0.31334
63.72,0.014587,-0.26602,0.28061
63.74,-0.020293,-0.22199,0.2017
63.76,-0.06224,-0.15185,0.089608
63.78,-0.096755,-0.060332,-0.036423
63.8,-0.10876,0.045879,-0.15464
63.82,-0.086476,0.15874,-0.24522
63.84,-0.024794,0.27094,-0.29574
63.86,0.072653,0.37091,-0.29826
63.88,0.1933,0.45392,-0.26062
63.9,0.31744,0.51652,-0.19908
63.92,0.42163,0.55758,-0.13595
63.94,0.48304,0.57829,-0.095258
63.96,0.4838,0.58211,-0.098309
63.98,0.41451,0.57367,-0.15916
64,0.27612,0.55766,-0.28154
64.02,0.079971,0.53945,-0.45947
64.04,-0.15407,0.5244,-0.67847
64.06,-0.40082,0.51352,-0.91435
64.08,-0.63372,0.50639,-1.1401
64.1,-0.82872,0.50112,-1.3298
64.12,-0.96742,0.49212,-1.4595
64.14,-1.039,0.4741,-1.5131
64.16,-1.0407,0.44223,-1.483
64.18,-0.97737,0.39104,-1.3684
64.2,-0.85948,0.31671,-1.1762
64.22,-0.70152,0.21657,-0.91809
64.24,-0.51985,0.08932,-0.60917
64.26,-0.33117,-0.058608,-0.27256
64.28,-0.15142,-0.22155,0.070138
64.3,0.0049707,-0.3924,0.39737
64.32,0.1255,-0.56279,0.68828
64.34,0.20016,-0.72424,0.92441
64.36,0.2222,-0.86887,1.0911
64.38,0.18909,-0.98953,1.1786
64.4,0.10361,-1.0807,1.1844
64.42,-0.025306,-1.1352,1.1099
64.44,-0.18237,-1.1549,0.97251
64.46,-0.34674,-1.1425,0.79581
64.48,-0.494,-1.1017,0.60769
64.5,-0.59923,-1.0376,0.43835
64.52,-0.64081,-0.95625,0.31545
64.54,-0.60419,-0.86397,0.25979
64.56,-0.48506,-0.76706,0.282
64.58,-0.29095,-0.67114,0.38019
64.6,-0.040914,-0.58108,0.54016
64.62,0.23695,-0.50218,0.73913
64.64,0.50971,-0.4338,0.94351
64.66,0.74498,-0.37609,1.1211
64.68,0.91624,-0.32745,1.2437
64.7,1.0073,-0.28664,1.294
64.72,1.0148,-0.25101,1.2658
64.74,0.94819,-0.21698,1.1652
64.76,0.82749,-0.18313,1.0106
64.78,0.67904,-0.14758,0.82662
64.8,0.53027,-0.10929,0.63956
64.82,0.40463,-0.069668,0.4743
64.84,0.31772,-0.030125,0.34785
64.86,0.27534,0.006693,0.26864
64.88,0.27371,0.03763,0.23608
64.9,0.3017,0.059218,0.24248
64.92,0.34421,0.068445,0.27576
64.94,0.3859,0.062924,0.32298
64.96,0.41429,0.039791,0.3745
64.98,0.42155,-0.0013347,0.42288
65,0.40463,-0.05968,0.46431
65.02,0.36415,-0.13243,0.49658
65.04,0.30231,-0.21447,0.51678
65.06,0.22089,-0.30075,0.52164
65.08,0.11996,-0.38571,0.50568
65.1,-0.0022067,-0.46346,0.46125
65.12,-0.14794,-0.52834,0.38041
65.14,-0.31797,-0.57533,0.25736
65.16,-0.50908,-0.59963,0.090553
65.18,-0.71229,-0.59585,-0.11644
65.2,-0.91244,-0.56747,-0.34497
65.22,-1.0895,-0.51504,-0.57449
65.24,-1.2217,-0.44192,-0.77981
65.26,-1.2895,-0.35308,-0.93644
65.28,-1.28,-0.25324,-1.0268
65.3,-1.1905,-0.14713,-1.0433
65.32,-1.0299,-0.040094,-0.98983
65.34,-0.81846,0.063511,-0.88197
65.36,-0.58406,0.15968,-0.74374
65.38,-0.35775,0.2458,-0.60355
65.4,-0.16777,0.32176,-0.48953
65.42,-0.034349,0.38791,-0.42226
65.44,0.033999,0.44517,-0.41117
65.46,0.041745,0.49479,-0.45304
65.48,0.00489,0.53803,-0.53314
65.5,-0.052837,0.5758,-0.62864
65.52,-0.10526,0.6086,-0.71386
65.54,-0.12937,0.63643,-0.76579
65.56,-0.10993,0.65704,-0.76696
65.58,-0.042322,0.66962,-0.71195
65.6,0.067111,0.67219,-0.60508
65.62,0.20301,0.66269,-0.45969
65.64,0.34466,0.63955,-0.29489
65.66,0.47051,0.60153,-0.13102
65.68,0.5623,0.54833,0.013964
65.7,0.60815,0.48101,0.12713
65.72,0.60386,0.40108,0.20278
65.74,0.55246,0.31115,0.24131
65.76,0.46236,0.21626,0.24609
65.78,0.34477,0.12239,0.22239
65.8,0.21133,0.035404,0.17593
65.82,0.072373,-0.039279,0.11165
65.84,-0.063577,-0.096358,0.032781
65.86,-0.18927,-0.13096,-0.058307
65.88,-0.29751,-0.13982,-0.15769
65.9,-0.37994,-0.12227,-0.25768
65.92,-0.42648,-0.078554,-0.34793
65.94,-0.42581,-0.009391,-0.41642
65.96,-0.36723,0.076446,-0.44367
65.98,-0.24329,0.1724,-0.41568
66,-0.052796,0.27117,-0.32396
66.02,0.19683,0.36556,-0.16873
66.04,0.48867,0.44915,0.039519
66.06,0.79729,0.51684,0.28045
66.08,1.0918,0.56518,0.52661
66.1,1.3405,0.59286,0.7476
66.12,1.516,0.59976,0.91625
66.14,1.6005,0.59025,1.0102
66.16,1.5884,0.57036,1.018
66.18,1.4879,0.54557,0.94237
66.2,1.319,0.52101,0.79799
66.22,1.1094,0.50081,0.60863
66.24,0.88953,0.48764,0.40189
66.26,0.68634,0.48239,0.20395
66.28,0.51903,0.48388,0.035152
66.3,0.39608,0.48891,-0.092831
66.32,0.31487,0.49151,-0.17663
66.34,0.26372,0.48551,-0.22178
66.36,0.22555,0.46522,-0.23967
66.38,0.18231,0.42658,-0.24427
66.4,0.1191,0.36635,-0.24725
66.42,0.02711,0.28488,-0.25778
66.44,-0.095195,0.18415,-0.27935
66.46,-0.24254,0.066143,-0.30868
66.48,-0.40461,-0.057544,-0.34707
66.5,-0.56846,-0.17734,-0.39112
66.52,-0.72075,-0.2809,-0.43985
66.54,-0.84929,-0.35769,-0.49159
66.56,-0.94375,-0.39904,-0.54471
66.58,-0.99555,-0.39834,-0.5972
66.6,-0.99738,-0.35229,-0.64508
66.62,-0.94301,-0.26135,-0.68165
66.64,-0.82762,-0.12973,-0.69789
66.66,-0.64905,0.034739,-0.68379
66.68,-0.4095,0.22123,-0.63072
66.7,-0.1174,0.41347,-0.53087
66.72,0.21133,0.59428,-0.38295
66.74,0.55337,0.74946,-0.19609
66.76,0.87972,0.86664,0.013083
66.78,1.159,0.93633,0.22269
66.8,1.362,0.95275,0.40927
66.82,1.4663,0.91394,0.55232
66.84,1.4601,0.82159,0.63848
66.86,1.3447,0.68155,0.66311
66.88,1.134,0.49974,0.63431
66.9,0.85258,0.29129,0.56129
66.92,0.53063,0.069213,0.46141
66.94,0.19937,-0.15588,0.35525
66.96,-0.11418,-0.37487,0.26069
66.98,-0.39081,-0.58062,0.18981
67,-0.62073,-0.76842,0.14768
67.02,-0.80292,-0.93564,0.13272
67.04,-0.94268,-1.0809,0.13822
67.06,-1.0482,-1.2058,0.15768
67.08,-1.1268,-1.3111,0.18435
67.1,-1.1829,-1.4008,0.21788
67.12,-1.2166,-1.4763,0.25965
67.14,-1.2249,-1.538,0.31311
67.16,-1.2037,-1.5861,0.38237
67.18,-1.1508,-1.6193,0.46854
67.2,-1.0682,-1.6356,0.56743
67.22,-0.964,-1.6334,0.66937
67.24,-0.85149,-1.6105,0.75899
67.26,-0.74742,-1.5631,0.81571
67.28,-0.66856,-1.4924,0.82382
67.3,-0.62791,-1.3996,0.77174
67.32,-0.63139,-1.2866,0.65516
67.34,-0.67602,-1.1556,0.47963
67.36,-0.74993,-1.01,0.26009
67.38,-0.83452,-0.8531,0.018574
67.4,-0.90816,-0.68842,-0.21974
67.42,-0.9506,-0.5194,-0.4312
67.44,-0.94726,-0.34877,-0.59848
67.46,-0.89216,-0.17912,-0.71304
67.48,-0.78909,-0.012573,-0.77652
67.5,-0.65057,0.15005,-0.80062
67.52,-0.49501,0.30795,-0.80296
67.54,-0.34263,0.46047,-0.8031
67.56,-0.21118,0.60701,-0.81819
67.58,-0.11228,0.74653,-0.85881
67.6,-0.049292,0.87738,-0.92667
67.62,-0.016931,0.99857,-1.0155
67.64,-0.0028004,1.1057,-1.1085
67.66,0.0097129,1.1959,-1.1862
67.68,0.03781,1.2676,-1.2298
67.7,0.095737,1.3174,-1.2216
67.72,0.19202,1.3423,-1.1503
67.74,0.32799,1.3406,-1.0127
67.76,0.49766,1.3114,-0.81373
67.78,0.68896,1.2534,-0.56442
67.8,0.8858,1.1665,-0.28073
67.82,1.0704,1.0529,0.017495
67.84,1.2258,0.91524,0.31053
67.86,1.3373,0.76083,0.57644
67.88,1.394,0.5954,0.79865
67.9,1.3895,0.42513,0.96438
67.92,1.3216,0.25709,1.0645
67.94,1.1925,0.097857,1.0946
67.96,1.0088,-0.047008,1.0558
67.98,0.78111,-0.17224,0.95336
68,0.52364,-0.27409,0.79773
68.02,0.25346,-0.34729,0.60076
68.04,-0.010649,-0.39423,0.38358
68.06,-0.25005,-0.41736,0.16731
68.08,-0.44836,-0.41915,-0.029213
68.1,-0.59376,-0.40417,-0.18959
68.12,-0.68078,-0.37722,-0.30355
68.14,-0.7113,-0.34278,-0.36852
68.16,-0.69421,-0.30531,-0.38889
68.18,-0.64364,-0.2686,-0.37504
68.2,-0.57607,-0.23716,-0.33891
68.22,-0.50671,-0.21128,-0.29543
68.24,-0.44607,-0.19196,-0.25411
68.26,-0.39741,-0.17916,-0.21825
68.28,-0.35592,-0.17224,-0.18369
68.3,-0.30979,-0.17047,-0.13933
68.32,-0.24315,-0.1736,-0.069551
68.34,-0.14027,-0.18186,0.04159
68.36,0.0099548,-0.19547,0.20543
68.38,0.21023,-0.21493,0.42516
68.4,0.45279,-0.24431,0.6971
68.42,0.71958,-0.28258,1.0022
68.44,0.98468,-0.33096,1.3156
68.46,1.2185,-0.38938,1.6079
68.48,1.393,-0.45617,1.8492
68.5,1.4863,-0.52878,2.0151
68.52,1.4864,-0.6036,2.09
68.54,1.3926,-0.67554,2.0681
68.56,1.215,-0.73871,1.9537
68.58,0.97209,-0.78572,1.7578
68.6,0.687,-0.80939,1.4964
68.62,0.38384,-0.80598,1.1898
68.64,0.08458,-0.77295,0.85753
68.66,-0.19276,-0.70911,0.51635
68.68,-0.4346,-0.61533,0.18074
68.7,-0.63113,-0.49457,-0.13656
68.72,-0.77517,-0.35162,-0.42355
68.74,-0.86122,-0.19302,-0.6682
68.76,-0.88513,-0.026834,-0.85829
68.78,-0.84486,0.13911,-0.98397
68.8,-0.7419,0.29406,-1.036
68.82,-0.58292,0.43085,-1.0138
68.84,-0.38103,0.54382,-0.92485
68.86,-0.15586,0.62911,-0.78497
68.88,0.067894,0.68522,-0.61732
68.9,0.2634,0.71197,-0.44857
68.92,0.40564,0.71031,-0.30467
68.94,0.47558,0.68569,-0.21012
68.96,0.46363,0.64314,-0.17952
68.98,0.37155,0.59001,-0.21846
69,0.21231,0.53416,-0.32186
69.02,0.0078291,0.47985,-0.47202
69.04,-0.21474,0.43193,-0.64667
69.06,-0.42764,0.39206,-0.8197
69.08,-0.60687,0.35955,-0.96642
69.1,-0.7355,0.33275,-1.0682
69.12,-0.80537,0.30825,-1.1136
69.14,-0.81706,0.28171,-1.0988
69.16,-0.77835,0.24688,-1.0252
69.18,-0.7018,0.20044,-0.90224
69.2,-0.60209,0.14132,-0.74341
69.22,-0.4937,0.069823,-0.56353
69.24,-0.3894,-0.011281,-0.37812
69.26,-0.29938,-0.097107,-0.20227
69.28,-0.23102,-0.18131,-0.049704
69.3,-0.18893,-0.25657,0.067641
69.32,-0.17483,-0.31513,0.1403
69.34,-0.18723,-0.34849,0.16126
69.36,-0.22098,-0.35077,0.12978
69.38,-0.26691,-0.32096,0.054052
69.4,-0.31201,-0.26099,-0.051022
69.42,-0.34047,-0.17384,-0.16663
69.44,-0.33567,-0.064607,-0.27106
69.46,-0.28303,0.059976,-0.343
69.48,-0.17314,0.19265,-0.36578
69.5,-0.0045329,0.32613,-0.33067
69.52,0.21463,0.45367,-0.23904
69.54,0.46661,0.56673,-0.10013
69.56,0.72593,0.66378,0.062156
69.58,0.96308,0.74235,0.22073
69.6,1.1491,0.8015,0.34759
69.62,1.2604,0.84111,0.4193
69.64,1.2829,0.86137,0.42154
69.66,1.2142,0.86256,0.35163
69.68,1.0638,0.84495,0.21887
69.7,0.85147,0.80822,0.043246
69.72,0.60335,0.75017,-0.14682
69.74,0.34783,0.67152,-0.32369
69.76,0.11104,0.57288,-0.46184
69.78,-0.086568,0.45477,-0.54133
69.8,-0.23235,0.31862,-0.55096
69.82,-0.3219,0.16689,-0.48879
69.84,-0.35824,0.0029786,-0.36122
69.86,-0.34989,-0.16858,-0.18131
69.88,-0.30877,-0.34181,0.033049
69.9,-0.24808,-0.51056,0.26248
69.92,-0.18073,-0.66498,0.48425
69.94,-0.11824,-0.79996,0.68172
69.96,-0.070027,-0.90801,0.83798
69.98,-0.042885,-0.9835,0.94062
70,-0.040456,-1.0225,0.98204
70.02,-0.062596,-1.0224,0.95979
70.04,-0.10483,-0.98236,0.87753
70.06,-0.15813,-0.90404,0.74591
70.08,-0.20941,-0.79091,0.5815
70.1,-0.24291,-0.64707,0.40416
70.12,-0.24253,-0.48406,0.24153
70.14,-0.19488,-0.31176,0.11687
70.16,-0.092405,-0.141,0.048596
70.18,0.064062,0.018435,0.045626
70.2,0.26405,0.15809,0.10596
70.22,0.48802,0.27105,0.21698
70.24,0.70984,0.35251,0.35732
70.26,0.90083,0.40032,0.5005
70.28,1.0347,0.41427,0.6204
70.3,1.0922,0.39655,0.69562
70.32,1.0647,0.35682,0.70791
70.34,0.95603,0.30247,0.65356
70.36,0.78117,0.24127,0.5399
70.38,0.56376,0.1805,0.38327
70.4,0.33154,0.12623,0.20531
70.42,0.11136,0.083077,0.028285
70.44,-0.075158,0.053952,-0.12911
70.46,-0.21463,0.039163,-0.25379
70.48,-0.3029,0.039152,-0.34205
70.5,-0.34417,0.049261,-0.39343
70.52,-0.3486,0.066011,-0.41461
70.54,-0.32923,0.086092,-0.41532
70.56,-0.299,0.10562,-0.40462
70.58,-0.26856,0.12258,-0.39114
70.6,-0.2453,0.13639,-0.38169
70.62,-0.23342,0.14682,-0.38024
70.64,-0.23485,0.15507,-0.38991
70.66,-0.25034,0.16304,-0.41338
70.68,-0.28024,0.17381,-0.45405
70.7,-0.32469,0.18932,-0.51402
70.72,-0.38306,0.21122,-0.59428
70.74,-0.45314,0.24026,-0.69341
70.76,-0.53034,0.27544,-0.80578
70.78,-0.60752,0.31533,-0.92285
70.8,-0.67571,0.35801,-1.0337
70.82,-0.72578,0.39971,-1.1255
70.84,-0.7506,0.437,-1.1876
70.86,-0.74728,0.46389,-1.2112
70.88,-0.71857,0.47758,-1.1962
70.9,-0.67307,0.47551,-1.1486
70.92,-0.62389,0.45607,-1.08
70.94,-0.58592,0.4187,-1.0046
70.96,-0.57243,0.36409,-0.93651
70.98,-0.59167,0.29363,-0.88529
71,-0.64445,0.20903,-0.85347
71.02,-0.72332,0.11291,-0.83623
71.04,-0.81367,0.0086293,-0.8223
71.06,-0.8964,-0.10134,-0.79506
71.08,-0.95171,-0.21364,-0.73807
71.1,-0.96295,-0.3263,-0.63665
71.12,-0.9198,-0.43796,-0.48184
71.14,-0.81997,-0.54671,-0.27326
71.16,-0.66921,-0.65066,-0.018549
71.18,-0.47987,-0.74807,0.26819
71.2,-0.26843,-0.83652,0.56809
71.22,-0.052655,-0.91363,0.86097
71.24,0.1508,-0.97333,1.1241
71.26,0.32808,-1.0133,1.3414
71.28,0.46893,-1.0312,1.5001
71.3,0.56674,-1.0242,1.591
71.32,0.61838,-0.99087,1.6093
71.34,0.62397,-0.9312,1.5552
71.36,0.58696,-0.8464,1.4334
71.38,0.51443,-0.73864,1.2531
71.4,0.41733,-0.61347,1.0308
71.42,0.31022,-0.47645,0.78668
71.44,0.21023,-0.33561,0.54584
71.46,0.13489,-0.19914,0.33403
71.48,0.099391,-0.073505,0.1729
71.5,0.11341,0.0359,0.077507
71.52,0.17862,0.12528,0.053344
71.54,0.28749,0.19267,0.094824
71.56,0.42394,0.23808,0.18586
71.58,0.56595,0.26335,0.30259
71.6,0.68979,0.27177,0.41802
71.62,0.77482,0.26819,0.50663
71.64,0.80782,0.25935,0.54847
71.66,0.78581,0.25055,0.53526
71.68,0.71655,0.24642,0.47013
71.7,0.61651,0.24914,0.36737
71.72,0.50695,0.25958,0.24737
71.74,0.40888,0.27721,0.13167
71.76,0.33822,0.29939,0.038828
71.78,0.30244,0.32235,-0.019913
71.8,0.29923,0.34028,-0.041054
71.82,0.31765,0.34665,-0.029003
71.84,0.34122,0.33711,0.0041093
71.86,0.3521,0.30837,0.04373
71.88,0.3353,0.25887,0.076427
71.9,0.28176,0.18912,0.092636
71.92,0.18988,0.10168,0.088194
71.94,0.065096,0.0010673,0.064029
71.96,-0.081941,-0.10632,0.024376
71.98,-0.23803,-0.21323,-0.0248
72,-0.39001,-0.30968,-0.080325
72.02,-0.52659,-0.38857,-0.13802
72.04,-0.63925,-0.44355,-0.1957
72.06,-0.722,-0.47203,-0.24997
72.08,-0.77059,-0.47273,-0.29786
72.1,-0.7817,-0.44649,-0.33521
72.12,-0.75244,-0.39654,-0.3559
72.14,-0.6807,-0.32779,-0.3529
72.16,-0.56597,-0.24642,-0.31955
72.18,-0.41064,-0.15928,-0.25136
72.2,-0.22094,-0.074071,-0.14686
72.22,-0.0072125,0.0029964,-0.010209
72.24,0.21671,0.06863,0.14808
72.26,0.43521,0.1202,0.315
72.28,0.63307,0.15686,0.47621
72.3,0.7978,0.17947,0.61833
72.32,0.92128,0.18919,0.7321
72.34,1.0006,0.18658,0.814
72.36,1.0374,0.17549,0.86196
72.38,1.037,0.15634,0.88065
72.4,1.0058,0.13133,0.87444
72.42,0.94996,0.10091,0.84905
72.44,0.87415,0.065087,0.80907
72.46,0.78096,0.023535,0.75742
72.48,0.6715,-0.02397,0.69547
72.5,0.54648,-0.077258,0.62374
72.52,0.40736,-0.13561,0.54297
72.54,0.25718,-0.19736,0.45454
72.56,0.10083,-0.25954,0.36037
72.58,-0.055485,-0.31657,0.26108
72.6,-0.20509,-0.36599,0.1609
72.62,-0.3419,-0.40086,0.058959
72.64,-0.46114,-0.41639,-0.044753
72.66,-0.55952,-0.40942,-0.1501
72.68,-0.63478,-0.37763,-0.25715
72.7,-0.685,-0.31991,-0.36509
72.72,-0.70779,-0.23734,-0.47045
72.74,-0.70008,-0.13294,-0.56714
72.76,-0.65859,-0.010949,-0.64764
72.78,-0.581,0.11801,-0.69901
72.8,-0.46763,0.24644,-0.71406
72.82,-0.32304,0.36622,-0.68926
72.84,-0.15691,0.4698,-0.6267
72.86,0.016176,0.55138,-0.5352
72.88,0.17829,0.60662,-0.42833
72.9,0.31085,0.63233,-0.32148
72.92,0.39787,0.62922,-0.23135
72.94,0.42902,0.59797,-0.16895
72.96,0.40172,0.54399,-0.14228
72.98,0.32167,0.47553,-0.15386
73,0.20175,0.39839,-0.19663
73.02,0.05944,0.31823,-0.25879
73.04,-0.086608,0.24002,-0.32663
73.06,-0.21991,0.16718,-0.38709
73.08,-0.32879,0.10148,-0.43027
73.1,-0.40767,0.043817,-0.45149
73.12,-0.45694,-0.0066751,-0.45027
73.14,-0.48154,-0.05142,-0.43012
73.16,-0.48891,-0.093095,-0.39581
73.18,-0.48676,-0.133,-0.35375
73.2,-0.48142,-0.17166,-0.30976
73.22,-0.47691,-0.20882,-0.26808
73.24,-0.47483,-0.24304,-0.23179
73.26,-0.47486,-0.2718,-0.20305
73.28,-0.47542,-0.29235,-0.18307
73.3,-0.47424,-0.30164,-0.1726
73.32,-0.46855,-0.29586,-0.17269
73.34,-0.45496,-0.27326,-0.18171
73.36,-0.42932,-0.23465,-0.19467
73.38,-0.38668,-0.18127,-0.20541
73.4,-0.3219,-0.11564,-0.20626
73.42,-0.23075,-0.0404,-0.19035
73.44,-0.11145,0.040132,-0.15158
73.46,0.033761,0.12072,-0.086955
73.48,0.19754,0.19991,-0.0023698
73.5,0.36734,0.2732,0.094132
73.52,0.52657,0.33806,0.18851
73.54,0.65691,0.39396,0.26294
73.56,0.74143,0.4408,0.30063
73.58,0.76787,0.47864,0.28923
73.6,0.73123,0.50812,0.22312
73.62,0.63524,0.52936,0.10588
73.64,0.49207,0.542,-0.049937
73.66,0.32054,0.54602,-0.22549
73.68,0.1431,0.54037,-0.39727
73.7,-0.017762,0.52271,-0.54047
73.72,-0.14294,0.49223,-0.63517
73.74,-0.2193,0.44854,-0.66785
73.76,-0.24105,0.39142,-0.63247
73.78,-0.20976,0.32168,-0.53144
73.8,-0.13336,0.24107,-0.37443
73.82,-0.024348,0.15223,-0.17658
73.84,0.10229,0.058745,0.043546
73.86,0.23102,-0.034808,0.26583
73.88,0.34737,-0.12315,0.47052
73.9,0.43922,-0.1999,0.63912
73.92,0.49761,-0.2613,0.75891
73.94,0.5174,-0.30395,0.82135
73.96,0.49758,-0.32567,0.82325
73.98,0.4414,-0.32557,0.76697
74,0.35604,-0.30404,0.66008
74.02,0.25178,-0.26251,0.51429
74.04,0.14066,-0.20348,0.34414
74.06,0.034712,-0.13156,0.16627
74.08,-0.056022,-0.049355,-0.0066668
74.1,-0.12524,0.03661,-0.16185
74.12,-0.17148,0.12218,-0.29366
74.14,-0.1983,0.20366,-0.40196
74.16,-0.21337,0.27801,-0.49138
74.18,-0.22664,0.34286,-0.5695
74.2,-0.24801,0.39649,-0.6445
74.22,-0.28495,0.43792,-0.72287
74.24,-0.3408,0.46679,-0.80759
74.26,-0.41393,0.48164,-0.89557
74.28,-0.49817,0.48282,-0.98099
74.3,-0.58418,0.47156,-1.0557
74.32,-0.66143,0.44796,-1.1094
74.34,-0.72037,0.41228,-1.1326
74.36,-0.75406,0.36482,-1.1189
74.38,-0.75915,0.30607,-1.0652
74.4,-0.73591,0.23676,-0.97266
74.42,-0.68752,0.15784,-0.84536
74.44,-0.61906,0.070953,-0.69002
74.46,-0.53632,-0.021216,-0.5151
74.48,-0.44499,-0.11499,-0.33
74.5,-0.35031,-0.20653,-0.14378
74.52,-0.25699,-0.29191,0.034913
74.54,-0.16942,-0.36734,0.19791
74.56,-0.091683,-0.429,0.33732
74.58,-0.027324,-0.47424,0.44692
74.6,0.021216,-0.50122,0.52243
74.62,0.053402,-0.506,0.5594
74.64,0.071294,-0.4915,0.56279
74.66,0.079803,-0.45708,0.53688
74.68,0.086253,-0.408,0.49426
74.7,0.099178,-0.34775,0.44693
74.72,0.12654,-0.28086,0.40739
74.74,0.17375,-0.21205,0.3858
74.76,0.24207,-0.14588,0.38795
74.78,0.32784,-0.086625,0.41447
74.8,0.42279,-0.038061,0.46085
74.82,0.51557,-0.0031166,0.51868
74.84,0.59407,0.013871,0.5802
74.86,0.64806,0.013535,0.63453
74.88,0.67143,-0.0040305,0.67546
74.9,0.66347,-0.038157,0.70163
74.92,0.62894,-0.087955,0.71689
74.94,0.57675,-0.15209,0.72885
74.96,0.51781,-0.22879,0.7466
74.98,0.46235,-0.31615,0.7785
75,0.41767,-0.41236,0.83003
75.02,0.38662,-0.51516,0.90178
75.04,0.36725,-0.62127,0.98851
75.06,0.35367,-0.72749,1.0812
75.08,0.33773,-0.8307,1.1684
75.1,0.31111,-0.92684,1.238
75.12,0.26729,-1.0119,1.2792
75.14,0.20286,-1.0818,1.2846
75.16,0.11808,-1.1322,1.2503
75.18,0.016604,-1.1594,1.176
75.2,-0.095497,-1.1603,1.0648
75.22,-0.21087,-1.1288,0.91796
75.24,-0.32203,-1.0681,0.74602
75.26,-0.42224,-0.97966,0.55742
75.28,-0.50588,-0.86672,0.36083
75.3,-0.56865,-0.73392,0.16526
75.32,-0.60743,-0.58712,-0.020312
75.34,-0.62026,-0.43297,-0.1873
75.36,-0.60639,-0.27835,-0.32804
75.38,-0.56651,-0.12953,-0.43698
75.4,-0.50301,0.0050559,-0.50807
75.42,-0.42022,0.12197,-0.54219
75.44,-0.32428,0.21944,-0.54373
75.46,-0.22274,0.29752,-0.52026
75.48,-0.12371,0.35786,-0.48157
75.5,-0.034807,0.40334,-0.43814
75.52,0.037953,0.43756,-0.39961
75.54,0.091094,0.46436,-0.37327
75.56,0.12416,0.48725,-0.36309
75.58,0.13965,0.50921,-0.36956
75.6,0.14245,0.53145,-0.389
75.62,0.13879,0.55366,-0.41487
75.64,0.13497,0.57402,-0.43905
75.66,0.13613,0.58995,-0.45382
75.68,0.14519,0.59864,-0.45345
75.7,0.16227,0.59753,-0.43527
75.72,0.18449,0.58478,-0.40029
75.74,0.2064,0.55969,-0.35329
75.76,0.2208,0.52284,-0.30205
75.78,0.21997,0.47579,-0.25582
75.8,0.19711,0.42361,-0.2265
75.82,0.14785,0.37103,-0.22318
75.84,0.071586,0.32248,-0.2509
75.86,-0.027591,0.28181,-0.3094
75.88,-0.14059,0.25188,-0.39247
75.9,-0.25385,0.23424,-0.48809
75.92,-0.35075,0.22901,-0.57976
75.94,-0.4138,0.23487,-0.64867
75.96,-0.42744,0.24954,-0.67698
75.98,-0.3809,0.26955,-0.65046
76,-0.27064,0.29036,-0.561
76.02,-0.10184,0.30887,-0.41071
76.04,0.11147,0.32267,-0.2112
76.06,0.34786,0.33044,0.017423
76.08,0.58136,0.33185,0.24951
76.1,0.78531,0.32741,0.45791
76.12,0.93649,0.31829,0.6182
76.14,1.0188,0.30605,0.71276
76.16,1.0258,0.29231,0.73345
76.18,0.96121,0.27858,0.68262
76.2,0.83833,0.26518,0.57315
76.22,0.67693,0.25164,0.42529
76.24,0.4997,0.23713,0.26257
76.26,0.32821,0.22052,0.10769
76.28,0.17943,0.20038,-0.020949
76.3,0.063377,0.17522,-0.11184
76.32,-0.017637,0.14416,-0.1618
76.34,-0.068232,0.10846,-0.17669
76.36,-0.09788,0.066559,-0.16444
76.38,-0.11811,0.023001,-0.14111
76.4,-0.13959,-0.020062,-0.11953
76.42,-0.16982,-0.059639,-0.11018
76.44,-0.21162,-0.092777,-0.11884
76.46,-0.26286,-0.11695,-0.14591
76.48,-0.31724,-0.13025,-0.18699
76.5,-0.36584,-0.13161,-0.23423
76.52,-0.39906,-0.12093,-0.27813
76.54,-0.40865,-0.098344,-0.3103
76.56,-0.38922,-0.066922,-0.3223
76.58,-0.33934,-0.029903,-0.30944
76.6,-0.26176,0.0096568,-0.27141
76.62,-0.16307,0.048836,-0.2119
76.64,-0.052801,0.08496,-0.13776
76.66,0.057855,0.1159,-0.058043
76.68,0.15749,0.14026,0.017235
76.7,0.23588,0.1573,0.078575
76.72,0.28515,0.1669,0.11825
76.74,0.30066,0.16925,0.13142
76.76,0.28144,0.16616,0.11528
76.78,0.23012,0.15838,0.071745
76.8,0.15247,0.14671,0.0057519
76.82,0.056522,0.13166,-0.075138
76.84,-0.048496,0.11304,-0.16154
76.86,-0.15338,0.090154,-0.24353
76.88,-0.25001,0.062263,-0.31228
76.9,-0.33218,0.028954,-0.36114
76.92,-0.39602,-0.011706,-0.38432
76.94,-0.44008,-0.060104,-0.37997
76.96,-0.46495,-0.11415,-0.3508
76.98,-0.47277,-0.17224,-0.30053
77,-0.46645,-0.23206,-0.23439
77.02,-0.44911,-0.29057,-0.15854
77.04,-0.4235,-0.34412,-0.079379
77.06,-0.39176,-0.38894,-0.0028219
77.08,-0.35537,-0.42161,0.066245
77.1,-0.31524,-0.43863,0.12339
77.12,-0.27196,-0.43681,0.16485
77.14,-0.22602,-0.41744,0.19142
77.16,-0.17805,-0.38157,0.20352
77.18,-0.12894,-0.33138,0.20243
77.2,-0.079968,-0.26985,0.18988
77.22,-0.03275,-0.2005,0.16775
77.24,0.01073,-0.12709,0.13782
77.26,0.048215,-0.053229,0.10144
77.28,0.077296,0.017798,0.059498
77.3,0.095605,0.082605,0.013
77.32,0.10109,0.13963,-0.038537
77.34,0.092354,0.18816,-0.09581
77.36,0.069037,0.22773,-0.15869
77.38,0.032125,0.2581,-0.22598
77.4,-0.015838,0.27921,-0.29504
77.42,-0.07078,0.29078,-0.36156
77.44,-0.12738,0.29248,-0.41986
77.46,-0.17961,0.28418,-0.46379
77.48,-0.22152,0.26301,-0.48453
77.5,-0.24807,0.2303,-0.47837
77.52,-0.25596,0.18472,-0.44068
77.54,-0.2442,0.12754,-0.37175
77.56,-0.21445,0.060703,-0.27515
77.58,-0.17085,-0.013381,-0.15747
77.6,-0.11955,-0.091561,-0.027993
77.62,-0.067871,-0.16992,0.10204
77.64,-0.023226,-0.2441,0.22087
77.66,0.0079349,-0.30977,0.3177
77.68,0.021119,-0.36105,0.38217
77.7,0.014487,-0.39584,0.41033
77.72,-0.010829,-0.41315,0.40232
77.74,-0.050853,-0.41293,0.36207
77.76,-0.099334,-0.39659,0.29726
77.78,-0.14868,-0.3667,0.21802
77.8,-0.19113,-0.32661,0.13548
77.82,-0.21998,-0.28018,0.0602
77.84,-0.23065,-0.23132,0.00066858
77.86,-0.22145,-0.18386,-0.03759
77.88,-0.19374,-0.14107,-0.052676
77.9,-0.15167,-0.10407,-0.047596
77.92,-0.10121,-0.073074,-0.028135
77.94,-0.048918,-0.047348,-0.00157
77.96,-0.00049008,-0.025559,0.025068
77.98,0.040528,-0.0061158,0.046644
78,0.073581,0.012497,0.061083
78.02,0.10128,0.03143,0.069851
78.04,0.12883,0.05111,0.077725
78.06,0.1628,0.070923,0.091876
78.08,0.2094,0.088893,0.1205
78.1,0.27276,0.10345,0.16932
78.12,0.35351,0.11221,0.2413
78.14,0.44801,0.1128,0.33521
78.16,0.54848,0.10411,0.44437
78.18,0.64409,0.08635,0.55774
78.2,0.72271,0.06049,0.66222
78.22,0.7731,0.028849,0.74425
78.24,0.78695,-0.0048734,0.79182
78.26,0.76052,-0.035305,0.79583
78.28,0.69539,-0.057754,0.75314
78.3,0.59822,-0.068322,0.66655
78.32,0.47974,-0.064166,0.5439
78.34,0.35288,-0.043945,0.39683
78.36,0.23082,-0.0078534,0.23867
78.38,0.12497,0.042177,0.08279
78.4,0.043516,0.10229,-0.058769
78.42,-0.0094322,0.16801,-0.17744
78.44,-0.033988,0.23256,-0.26655
78.46,-0.033979,0.2894,-0.32338
78.48,-0.016005,0.33342,-0.34942
78.5,0.011721,0.36067,-0.34895
78.52,0.040561,0.36858,-0.32802
78.54,0.062496,0.35587,-0.29337
78.56,0.070965,0.32274,-0.25178
78.58,0.061479,0.27098,-0.2095
78.6,0.032005,0.20296,-0.17095
78.62,-0.016851,0.12164,-0.13849
78.64,-0.081897,0.031465,-0.11336
78.66,-0.15766,-0.063227,-0.094431
78.68,-0.23696,-0.15913,-0.077827
78.7,-0.31178,-0.25314,-0.058644
78.72,-0.37438,-0.34275,-0.031627
78.74,-0.41839,-0.42599,0.0075952
78.76,-0.43991,-0.50117,0.061265
78.78,-0.43814,-0.56676,0.12862
78.8,-0.41561,-0.62065,0.20504
78.82,-0.37765,-0.66124,0.28359
78.84,-0.33135,-0.68762,0.35628
78.86,-0.28405,-0.69935,0.4153
78.88,-0.24178,-0.69633,0.45455
78.9,-0.20785,-0.67871,0.47086
78.92,-0.18204,-0.64707,0.46503
78.94,-0.1606,-0.60259,0.44199
78.96,-0.13705,-0.54684,0.40979
78.98,-0.10374,-0.48118,0.37744
79,-0.053743,-0.40808,0.35434
79.02,0.017206,-0.32969,0.34689
79.04,0.10923,-0.24847,0.35771
79.06,0.21764,-0.16611,0.38375
79.08,0.3332,-0.083848,0.41705
79.1,0.44341,-0.0028452,0.44626
79.12,0.53446,0.075904,0.45856
79.14,0.59363,0.15161,0.44202
79.16,0.61147,0.2233,0.38817
79.18,0.58356,0.28972,0.29385
79.2,0.51133,0.34863,0.1627
79.22,0.40185,0.39908,0.0027679
79.24,0.26667,0.43919,-0.17252
79.26,0.11991,0.46752,-0.34761
79.28,-0.024018,0.48251,-0.50653
79.3,-0.15264,0.48302,-0.63565
79.32,-0.25712,0.46879,-0.72591
79.34,-0.33326,0.44049,-0.77375
79.36,-0.38153,0.39967,-0.7812
79.38,-0.40624,0.34841,-0.75465
79.4,-0.4141,0.29171,-0.70581
79.42,-0.41242,0.23426,-0.64668
79.44,-0.40738,0.18119,-0.58857
79.46,-0.40269,0.13628,-0.53897
79.48,-0.39896,0.10361,-0.50257
79.5,-0.39382,0.086619,-0.48043
79.52,-0.38271,0.086876,-0.46959
79.54,-0.36028,0.10467,-0.46495
79.56,-0.32189,0.13934,-0.46123
79.58,-0.26498,0.18848,-0.45346
79.6,-0.19008,0.24581,-0.43589
79.62,-0.10107,0.30614,-0.40721
79.64,-0.0047816,0.36416,-0.36894
79.66,0.090008,0.41476,-0.32475
79.68,0.17403,0.45355,-0.27953
79.7,0.23904,0.47709,-0.23805
79.72,0.27921,0.48301,-0.2038
79.74,0.29198,0.47024,-0.17826
79.76,0.27845,0.4377,-0.15925
79.78,0.24309,0.38825,-0.14516
79.8,0.19289,0.32537,-0.13247
79.82,0.13629,0.25188,-0.11559
79.84,0.081843,0.17099,-0.089145
79.86,0.037089,0.086093,-0.049004
79.88,0.0075983,6.9713e-05,0.0075286
79.9,-0.0036004,-0.084837,0.081236
79.92,0.0037668,-0.16607,0.16984
79.94,0.027353,-0.24139,0.26875
79.96,0.062602,-0.30741,0.37001
79.98,0.10338,-0.363,0.46637
80,0.14272,-0.4064,0.54912
80.02,0.17373,-0.43585,0.60958
80.04,0.19043,-0.44992,0.64035
80.06,0.18861,-0.44764,0.63625
80.08,0.16656,-0.4288,0.59536
80.1,0.1255,-0.3942,0.5197
80.12,0.069706,-0.34459,0.41429
80.14,0.0061596,-0.28197,0.28813
80.16,-0.056254,-0.21129,0.15504
80.18,-0.10797,-0.13701,0.029036
80.2,-0.14022,-0.063193,-0.077022
80.22,-0.14651,0.0063426,-0.15285
80.24,-0.12392,0.068342,-0.19226
80.26,-0.07378,0.12039,-0.19417
80.28,-0.0017428,0.16113,-0.16288
80.3,0.082949,0.19027,-0.10732
80.32,0.16887,0.20816,-0.039293
80.34,0.24427,0.21605,0.028219
80.36,0.29902,0.21701,0.08201
80.38,0.32641,0.21307,0.11334
80.4,0.32421,0.20576,0.11845
80.42,0.29508,0.19637,0.098712
80.44,0.24604,0.18581,0.060235
80.46,0.18712,0.17413,0.012985
80.48,0.12952,0.16068,-0.031161
80.5,0.083584,0.14542,-0.061834
80.52,0.056917,0.12767,-0.070751
80.54,0.053017,0.10757,-0.05455
80.56,0.07066,0.08583,-0.01517
80.58,0.10412,0.063382,0.040736
80.6,0.14415,0.041851,0.1023
80.62,0.1796,0.02293,0.15667
80.64,0.19927,0.0081893,0.19108
80.66,0.19383,-0.00091769,0.19475
80.68,0.15737,-0.0033909,0.16076
80.7,0.088394,0.0013542,0.08704
80.72,-0.0098959,0.012792,-0.022687
80.74,-0.13007,0.029188,-0.15926
80.76,-0.26161,0.048167,-0.30977
80.78,-0.39244,0.067367,-0.4598
80.8,-0.51076,0.084675,-0.59543
80.82,-0.60667,0.09803,-0.7047
80.84,-0.67351,0.10567,-0.77918
80.86,-0.7085,0.10666,-0.81516
80.88,-0.71281,0.10045,-0.81325
80.9,-0.6909,0.086463,-0.77736
80.92,-0.64935,0.066487,-0.71584
80.94,-0.59542,0.042044,-0.63747
80.96,-0.53565,0.01417,-0.54982
80.98,-0.47476,-0.01579,-0.45897
81,-0.41508,-0.046896,-0.36819
81.02,-0.35667,-0.07875,-0.27792
81.04,-0.29793,-0.11091,-0.18702
81.06,-0.23673,-0.14255,-0.094177
81.08,-0.1716,-0.1743,0.0027086
81.1,-0.10279,-0.20588,0.10309
81.12,-0.032856,-0.23704,0.20419
81.14,0.033382,-0.26702,0.3004
81.16,0.089519,-0.2948,0.38432
81.18,0.12875,-0.31866,0.44741
81.2,0.14534,-0.33676,0.4821
81.22,0.13597,-0.34736,0.48333
81.24,0.10073,-0.34846,0.4492
81.26,0.043493,-0.3389,0.38239
81.28,-0.028504,-0.31634,0.28783
81.3,-0.10566,-0.28242,0.17676
81.32,-0.17751,-0.23865,0.061146
81.34,-0.23436,-0.18729,-0.047067
81.36,-0.26874,-0.13115,-0.13759
81.38,-0.27643,-0.073478,-0.20296
81.4,-0.25682,-0.017473,-0.23935
81.42,-0.21262,0.033996,-0.24662
81.44,-0.14911,0.078132,-0.22724
81.46,-0.072946,0.11254,-0.18548
81.48,0.0089959,0.13661,-0.12761
81.5,0.090672,0.15127,-0.060598
81.52,0.16754,0.15766,0.00988
81.54,0.2368,0.15728,0.079525
81.56,0.29727,0.15161,0.14566
81.58,0.3489,0.14205,0.20686
81.6,0.39223,0.12958,0.26266
81.62,0.42781,0.11443,0.31338
81.64,0.45577,0.096551,0.35922
81.66,0.47564,0.075046,0.4006
81.68,0.48638,0.049661,0.43672
81.7,0.48655,0.020339,0.46621
81.72,0.47469,-0.012414,0.4871
81.74,0.44969,-0.047296,0.49699
81.76,0.41121,-0.082251,0.49346
81.78,0.35994,-0.11453,0.47448
81.8,0.29794,-0.14105,0.43898
81.82,0.22865,-0.15907,0.38772
81.84,0.15695,-0.16355,0.3205
81.86,0.0889,-0.15346,0.24236
81.88,0.031322,-0.12919,0.16051
81.9,-0.0088242,-0.091948,0.083124
81.92,-0.025284,-0.044351,0.019067
81.94,-0.013439,0.0098638,-0.023303
81.96,0.028774,0.066177,-0.037403
81.98,0.10013,0.11975,-0.019623
82,0.19572,0.16589,0.029829
82.02,0.3071,0.20035,0.10675
82.04,0.42293,0.21781,0.20512
82.06,0.53022,0.21847,0.31175
82.08,0.61591,0.2019,0.41401
82.1,0.66863,0.1695,0.49912
82.12,0.68031,0.12313,0.55718
82.14,0.64738,0.065161,0.58222
82.16,0.57129,-0.0015874,0.57287
82.18,0.45821,-0.074357,0.53257
82.2,0.31812,-0.15064,0.46876
82.22,0.16317,-0.2271,0.39028
82.24,0.0058819,-0.30128,0.30716
82.26,-0.14267,-0.37089,0.22822
82.28,-0.27423,-0.43375,0.15951
82.3,-0.38413,-0.4878,0.10366
82.32,-0.47131,-0.53054,0.059235
82.34,-0.53762,-0.5599,0.022281
82.36,-0.58668,-0.57452,-0.012157
82.38,-0.62244,-0.57279,-0.049649
82.4,-0.64786,-0.55396,-0.093896
82.42,-0.66403,-0.51658,-0.14745
82.44,-0.6698,-0.46412,-0.20568
82.46,-0.66206,-0.39871,-0.26336
82.48,-0.6366,-0.32379,-0.31281
82.5,-0.58928,-0.24287,-0.34641
82.52,-0.51732,-0.15955,-0.35777
82.54,-0.42035,-0.077465,-0.34288
82.56,-0.30111,0.0001493,-0.30125
82.58,-0.16549,0.070522,-0.23601
82.6,-0.022063,0.13108,-0.15314
82.62,0.11891,0.18078,-0.061872
82.64,0.24683,0.22017,0.026664
82.66,0.35213,0.24915,0.10298
82.68,0.42755,0.2687,0.15885
82.7,0.46908,0.27972,0.18936
82.72,0.47636,0.28252,0.19385
82.74,0.45267,0.27745,0.17522
82.76,0.40428,0.26579,0.13849
82.78,0.33956,0.24716,0.092399
82.8,0.26775,0.22136,0.046388
82.82,0.19772,0.18994,0.007783
82.84,0.13682,0.15403,-0.017208
82.86,0.090024,0.11509,-0.025071
82.88,0.059418,0.075009,-0.015591
82.9,0.044178,0.036028,0.0081504
82.92,0.040931,0.00059421,0.040337
82.94,0.044505,-0.028852,0.073357
82.96,0.048915,-0.049996,0.098911
82.98,0.048427,-0.059937,0.10836
83,0.038534,-0.057874,0.096409
83.02,0.016669,-0.044335,0.061004
83.04,-0.017456,-0.020467,0.0030113
83.06,-0.061935,0.012742,-0.074677
83.08,-0.11316,0.052763,-0.16592
83.1,-0.16659,0.096446,-0.26303
83.12,-0.21768,0.14112,-0.3588
83.14,-0.26273,0.18368,-0.44642
83.16,-0.29945,0.22141,-0.52087
83.18,-0.32724,0.25116,-0.5784
83.2,-0.34697,0.27225,-0.61922
83.22,-0.36047,0.28418,-0.64464
83.24,-0.36975,0.28703,-0.65679
83.26,-0.37624,0.2814,-0.65764
83.28,-0.38017,0.26821,-0.64839
83.3,-0.38032,0.24861,-0.62893
83.32,-0.37416,0.22387,-0.59803
83.34,-0.35847,0.19554,-0.554
83.36,-0.33016,0.16373,-0.49389
83.38,-0.28723,0.13041,-0.41763
83.4,-0.22953,0.096855,-0.32639
83.42,-0.15926,0.063928,-0.22319
83.44,-0.080859,0.032764,-0.11362
83.46,-0.00049546,0.0047289,-0.0052244
83.48,0.074906,-0.018687,0.093593
83.5,0.13885,-0.035985,0.17483
83.52,0.18642,-0.045833,0.23225
83.54,0.21518,-0.046534,0.26171
83.56,0.22556,-0.036745,0.26231
83.58,0.22077,-0.017566,0.23833
83.6,0.20606,0.010085,0.19597
83.62,0.18772,0.044528,0.1432
83.64,0.17184,0.083435,0.088402
83.66,0.16311,0.12401,0.0391
83.68,0.16405,0.16355,0.00049662
83.7,0.17459,0.19972,-0.025125
83.72,0.19227,0.22922,-0.036952
83.74,0.21283,0.25003,-0.037198
83.76,0.23119,0.26183,-0.030634
83.78,0.24253,0.26533,-0.022802
83.8,0.24321,0.26149,-0.018276
83.82,0.23151,0.25173,-0.020213
83.84,0.20782,0.23761,-0.029787
83.86,0.17447,0.2205,-0.046028
83.88,0.13519,0.20144,-0.066247
83.9,0.09426,0.18114,-0.086878
83.92,0.055644,0.15891,-0.10326
83.94,0.022233,0.13488,-0.11264
83.96,-0.0046627,0.10697,-0.11163
83.98,-0.025455,0.074627,-0.10008
84,-0.042044,0.037777,-0.079821
84.02,-0.057278,-0.0042404,-0.053038
84.04,-0.07421,-0.050657,-0.023553
84.06,-0.095309,-0.099253,0.0039439
84.08,-0.12179,-0.1484,0.02661
84.1,-0.15318,-0.19521,0.042031
84.12,-0.18722,-0.23625,0.049035
84.14,-0.22011,-0.26815,0.048039
84.16,-0.24711,-0.28966,0.042553
84.18,-0.26325,-0.29949,0.03624
84.2,-0.26421,-0.29732,0.03311
84.22,-0.24712,-0.28374,0.036616
84.24,-0.21109,-0.26006,0.048976
84.26,-0.15749,-0.22835,0.070852
84.28,-0.089902,-0.191,0.1011
84.3,-0.013656,-0.14999,0.13633
84.32,0.064797,-0.10866,0.17346
84.34,0.13872,-0.069243,0.20796
84.36,0.20193,-0.033366,0.2353
84.38,0.24951,-0.0024162,0.25193
84.4,0.27833,0.022401,0.25593
84.42,0.28724,0.04015,0.24709
84.44,0.27703,0.050199,0.22683
84.46,0.25005,0.052106,0.19795
84.48,0.20973,0.045465,0.16426
84.5,0.1599,0.029171,0.13073
84.52,0.1043,0.0050372,0.099266
84.54,0.046033,-0.026,0.072033
84.56,-0.012664,-0.062337,0.049672
84.58,-0.070448,-0.10191,0.031464
84.6,-0.12669,-0.14226,0.015565
84.62,-0.18112,-0.18066,-0.0004687
84.64,-0.23337,-0.21436,-0.019004
84.66,-0.28251,-0.24081,-0.041692
84.68,-0.32675,-0.25786,-0.068884
84.7,-0.36331,-0.26264,-0.10067
84.72,-0.38854,-0.25605,-0.13248
84.74,-0.39834,-0.23857,-0.15977
84.76,-0.38879,-0.21138,-0.17741
84.78,-0.35693,-0.17625,-0.18068
84.8,-0.30152,-0.1353,-0.16622
84.82,-0.2237,-0.090895,-0.1328
84.84,-0.12724,-0.045385,-0.081853
84.86,-0.018547,-0.00099024,-0.017557
84.88,0.093916,0.039955,0.05396
84.9,0.20056,0.075806,0.12475
84.92,0.29188,0.10599,0.18588
84.94,0.35978,0.12946,0.23032
84.96,0.39877,0.14569,0.25308
84.98,0.40674,0.15442,0.25232
85,0.38531,0.1555,0.22981
85.02,0.33948,0.14906,0.19042
85.04,0.27677,0.13544,0.14133
85.06,0.20595,0.11496,0.090982
85.08,0.13554,0.088955,0.046587
85.1,0.072537,0.059887,0.01265
85.12,0.021364,0.029579,-0.008215
85.14,-0.016497,0.00028104,-0.016778
85.16,-0.042309,-0.025594,-0.016715
85.18,-0.05931,-0.045766,-0.013544
85.2,-0.071572,-0.058362,-0.01321
85.22,-0.08277,-0.062142,-0.020628
85.24,-0.095128,-0.056465,-0.038663
85.26,-0.10881,-0.040606,-0.068201
85.28,-0.12186,-0.017483,-0.10437
85.3,-0.13074,0.010754,-0.1415
85.32,-0.1313,0.041116,-0.17242
85.34,-0.11993,0.070412,-0.19034
85.36,-0.094663,0.095577,-0.19024
85.38,-0.055917,0.11378,-0.1697
85.4,-0.0067386,0.12258,-0.12932
85.42,0.047573,0.12021,-0.072635
85.44,0.10033,0.10471,-0.0043799
85.46,0.14466,0.076263,0.068399
85.48,0.17478,0.036405,0.13838
85.5,0.18706,-0.013173,0.20023
85.52,0.1807,-0.071215,0.25192
85.54,0.15785,-0.1352,0.29305
85.56,0.12322,-0.20233,0.32555
85.58,0.083214,-0.27036,0.35358
85.6,0.044833,-0.33664,0.38148
85.62,0.014547,-0.39897,0.41352
85.64,-0.0026859,-0.45287,0.45018
85.66,-0.0040737,-0.49736,0.49328
85.68,0.010752,-0.52926,0.54001
85.7,0.039869,-0.54689,0.58676
85.72,0.079523,-0.54893,0.62845
85.74,0.12479,-0.53437,0.65916
85.76,0.17033,-0.5029,0.67323
85.78,0.21106,-0.455,0.66607
85.8,0.24278,-0.39174,0.63452
85.82,0.26251,-0.31442,0.57693
85.84,0.26866,-0.22672,0.49538
85.86,0.26104,-0.13271,0.39375
85.88,0.24061,-0.035801,0.27641
85.9,0.20919,0.060669,0.14852
85.92,0.16905,0.15373,0.015313
85.94,0.12255,0.2409,-0.11835
85.96,0.071825,0.32029,-0.24846
85.98,0.01861,0.39091,-0.3723
86,-0.035788,0.45181,-0.4876
86.02,-0.09035,0.50184,-0.59219
86.04,-0.14409,0.54244,-0.68653
86.06,-0.19576,0.57379,-0.76955
86.08,-0.2436,0.59589,-0.83948
86.1,-0.28521,0.60849,-0.8937
86.12,-0.3177,0.61118,-0.92888
86.14,-0.33802,0.60331,-0.94132
86.16,-0.34349,0.58406,-0.92755
86.18,-0.33248,0.55306,-0.88553
86.2,-0.30489,0.50927,-0.81416
86.22,-0.2626,0.4538,-0.7164
86.24,-0.2094,0.38893,-0.59834
86.26,-0.15064,0.31674,-0.46738
86.28,-0.092423,0.2401,-0.33252
86.3,-0.040633,0.1623,-0.20293
86.32,0.00011795,0.086572,-0.086454
86.34,0.027343,0.015964,0.011379
86.36,0.041142,-0.046705,0.087847
86.38,0.044162,-0.099259,0.14342
86.4,0.041023,-0.1394,0.18042
86.42,0.037346,-0.16828,0.20562
86.44,0.038556,-0.18671,0.22527
86.46,0.048737,-0.19591,0.24465
86.48,0.069781,-0.19762,0.2674
86.5,0.101,-0.19364,0.29464
86.52,0.13929,-0.18571,0.32501
86.54,0.17979,-0.17556,0.35536
86.56,0.21686,-0.16466,0.38152
86.58,0.2452,-0.15448,0.39968
86.6,0.26081,-0.14619,0.407
86.62,0.26165,-0.14083,0.40248
86.64,0.24785,-0.13921,0.38706
86.66,0.22148,-0.14209,0.36357
86.68,0.18594,-0.15008,0.33602
86.7,0.1452,-0.16355,0.30875
86.72,0.10297,-0.18245,0.28543
86.74,0.062096,-0.20615,0.26824
86.76,0.02413,-0.23378,0.25791
86.78,-0.010693,-0.26256,0.25187
86.8,-0.043233,-0.28959,0.24636
86.82,-0.07501,-0.31198,0.23697
86.84,-0.10766,-0.3264,0.21874
86.86,-0.14244,-0.33005,0.18761
86.88,-0.17976,-0.32093,0.14117
86.9,-0.21902,-0.29792,0.078906
86.92,-0.25848,-0.26093,0.0024567
86.94,-0.2955,-0.21117,-0.084331
86.96,-0.32682,-0.15036,-0.17646
86.98,-0.34901,-0.083516,-0.2655
87,-0.359,-0.015278,-0.34373
87.02,-0.35457,0.050131,-0.4047
87.04,-0.33479,0.10881,-0.44359
87.06,-0.3003,0.15748,-0.45778
87.08,-0.25341,0.19368,-0.44709
87.1,-0.19787,0.21601,-0.41389
87.12,-0.1385,0.22447,-0.36297
87.14,-0.080514,0.21944,-0.29996
87.16,-0.028834,0.2019,-0.23073
87.18,0.012633,0.17603,-0.1634
87.2,0.041533,0.14411,-0.10257
87.22,0.05732,0.10854,-0.05122
87.24,0.061183,0.07157,-0.010387
87.26,0.055634,0.035062,0.020572
87.28,0.043859,0.00059462,0.043264
87.3,0.028981,-0.030438,0.059419
87.32,0.013409,-0.057051,0.070459
87.34,-0.0015611,-0.077711,0.07615
87.36,-0.015792,-0.092294,0.076502
87.38,-0.029992,-0.099751,0.069759
87.4,-0.045124,-0.10037,0.055242
87.42,-0.061703,-0.093676,0.031973
87.44,-0.079193,-0.07961,0.00041698
87.46,-0.095688,-0.058768,-0.03692
87.48,-0.10801,-0.031958,-0.076057
87.5,-0.11225,-0.00028204,-0.11197
87.52,-0.10461,0.034893,-0.1395
87.54,-0.0824,0.071655,-0.15405
87.56,-0.044969,0.1079,-0.15286
87.58,0.0057871,0.14193,-0.13615
87.6,0.065384,0.17225,-0.10687
87.62,0.12729,0.19756,-0.070264
87.64,0.18398,0.21681,-0.032835
87.66,0.22821,0.22925,-0.0010378
87.68,0.25438,0.23435,0.020036
87.7,0.25957,0.23194,0.027636
87.72,0.24406,0.22108,0.022976
87.74,0.2112,0.20299,0.0082185
87.76,0.16677,0.17842,-0.011651
87.78,0.11773,0.14843,-0.0307
87.8,0.07087,0.1143,-0.04343
87.82,0.031589,0.077691,-0.046102
87.84,0.0029502,0.040592,-0.037642
87.86,-0.014639,0.0053089,-0.019948
87.88,-0.023169,-0.025647,0.0024775
87.9,-0.026254,-0.049807,0.023553
87.92,-0.028032,-0.06466,0.036628
87.94,-0.032025,-0.069559,0.037534
87.96,-0.040195,-0.064439,0.024244
87.98,-0.052443,-0.049631,-0.0028115
88,-0.066619,-0.02645,-0.040169
88.02,-0.079055,0.0028603,-0.081915
88.04,-0.085466,0.035507,-0.12097
88.06,-0.082015,0.068492,-0.15051
88.08,-0.066287,0.098967,-0.16525
88.1,-0.037969,0.12338,-0.16135
88.12,0.00093486,0.14036,-0.13943
88.14,0.046367,0.14928,-0.10292
88.16,0.092913,0.15032,-0.057406
88.18,0.13477,0.1445,-0.0097312
88.2,0.16676,0.13335,0.033406
88.22,0.18522,0.11872,0.0665
88.24,0.18856,0.10264,0.085922
88.26,0.17741,0.086908,0.090504
88.28,0.15435,0.073196,0.081156
88.3,0.12331,0.062428,0.060886
88.32,0.0888,0.054535,0.034264
88.34,0.055082,0.049125,0.0059576
88.36,0.025542,0.045527,-0.019984
88.38,0.0022675,0.042962,-0.040694
88.4,-0.014048,0.040714,-0.054761
88.42,-0.023912,0.038265,-0.062178
88.44,-0.028644,0.035371,-0.064014
88.46,-0.02987,0.032095,-0.061966
88.48,-0.029056,0.028845,-0.057901
88.5,-0.027141,0.026094,-0.053235
88.52,-0.024365,0.024204,-0.048568
88.54,-0.020286,0.023381,-0.043667
88.56,-0.01397,0.023563,-0.037534
88.58,-0.0043011,0.024155,-0.028456
88.6,0.009678,0.024236,-0.014558
88.62,0.028445,0.02295,0.0054952
88.64,0.051774,0.019365,0.032409
88.66,0.078643,0.011916,0.066726
88.68,0.10728,-0.00046262,0.10774
88.7,0.13535,-0.017957,0.15331
88.72,0.16025,-0.040637,0.20088
88.74,0.17946,-0.068278,0.24773
88.76,0.19092,-0.10033,0.29126
88.78,0.19337,-0.13616,0.32953
88.8,0.18653,-0.17497,0.3615
88.82,0.17119,-0.21565,0.38684
88.84,0.14913,-0.25741,0.40654
88.86,0.1228,-0.29908,0.42189
88.88,0.094955,-0.33959,0.43455
88.9,0.068118,-0.37785,0.44597
88.92,0.044154,-0.41277,0.45693
88.94,0.023893,-0.44305,0.46694
88.96,0.0069885,-0.46747,0.47446
88.98,-0.0079945,-0.48488,0.47688
89,-0.023236,-0.49409,0.47085
89.02,-0.041136,-0.4943,0.45316
89.04,-0.063706,-0.48419,0.42048
89.06,-0.09202,-0.46405,0.37203
89.08,-0.12584,-0.43511,0.30927
89.1,-0.16353,-0.3985,0.23497
89.12,-0.20225,-0.35572,0.15347
89.14,-0.23849,-0.30842,0.069931
89.16,-0.26864,-0.25839,-0.010247
89.18,-0.28971,-0.20755,-0.082162
89.2,-0.29982,-0.15771,-0.14211
89.22,-0.29843,-0.11026,-0.18817
89.24,-0.28629,-0.065951,-0.22034
89.26,-0.26513,-0.026077,-0.23905
89.28,-0.23702,0.0091736,-0.2462
89.3,-0.20394,0.039295,-0.24323
89.32,-0.16723,0.063987,-0.23121
89.34,-0.12747,0.082993,-0.21047
89.36,-0.084638,0.096051,-0.18069
89.38,-0.038455,0.10308,-0.14154
89.4,0.010994,0.10424,-0.093248
89.42,0.062711,0.099644,-0.036933
89.44,0.11441,0.090556,0.023856
89.46,0.16247,0.078626,0.083848
89.48,0.20227,0.065803,0.13646
89.5,0.22885,0.054048,0.1748
89.52,0.23787,0.045355,0.19252
89.54,0.22652,0.041618,0.1849
89.56,0.19429,0.044347,0.14994
89.58,0.14335,0.054433,0.088921
89.6,0.078526,0.072337,0.006189
89.62,0.0066745,0.097869,-0.091194
89.64,-0.064217,0.12882,-0.19304
89.66,-0.12622,0.16305,-0.28927
89.68,-0.17264,0.19831,-0.37096
89.7,-0.19897,0.2323,-0.43127
89.72,-0.20346,0.26288,-0.46635
89.74,-0.18726,0.28825,-0.47551
89.76,-0.154,0.30686,-0.46086
89.78,-0.1091,0.31753,-0.42663
89.8,-0.05879,0.31964,-0.37843
89.82,-0.0090777,0.31356,-0.32264
89.84,0.035076,0.29986,-0.26478
89.86,0.070346,0.27977,-0.20943
89.88,0.095256,0.25409,-0.15883
89.9,0.11002,0.22392,-0.1139
89.92,0.1161,0.19065,-0.074551
89.94,0.11559,0.15563,-0.040037
89.96,0.11058,0.12051,-0.0099338
89.98,0.10262,0.086868,0.015751
90,0.092497,0.057114,0.035383
90.02,0.080208,0.032505,0.047703
90.04,0.065273,0.014516,0.050757
90.06,0.047214,0.003933,0.043281
90.08,0.026091,0.0010445,0.025046
90.1,0.0029463,0.0056233,-0.002677
90.12,-0.019999,0.016824,-0.036824
90.14,-0.039475,0.03319,-0.072666
90.16,-0.051632,0.052887,-0.10452
90.18,-0.052785,0.073478,-0.12626
90.2,-0.040277,0.092362,-0.13264
90.22,-0.013274,0.10761,-0.12088
90.24,0.026713,0.11784,-0.091124
90.26,0.075729,0.12206,-0.046332
90.28,0.12776,0.11987,0.0078934
90.3,0.17557,0.1114,0.064167
90.32,0.21187,0.0972,0.11467
90.34,0.23052,0.077948,0.15257
90.36,0.22765,0.054338,0.17331
90.38,0.20228,0.027744,0.17453
90.4,0.15655,-0.00081897,0.15737
90.42,0.095259,-0.030592,0.12585
90.44,0.025044,-0.060713,0.085757
90.46,-0.046797,-0.090321,0.043523
90.48,-0.11346,-0.11858,0.0051195
90.5,-0.16959,-0.14445,-0.02514
90.52,-0.21186,-0.16653,-0.045332
90.54,-0.2391,-0.1836,-0.055506
90.56,-0.25193,-0.1932,-0.058732
90.58,-0.25219,-0.19462,-0.057563
90.6,-0.24215,-0.18729,-0.054867
90.62,-0.22397,-0.17111,-0.052852
90.64,-0.19921,-0.14656,-0.052656
90.66,-0.16885,-0.11467,-0.054182
90.68,-0.13343,-0.077086,-0.056342
90.7,-0.093465,-0.035881,-0.057585
90.72,-0.049894,0.0065677,-0.056462
90.74,-0.0043614,0.047726,-0.052088
90.76,0.040692,0.084689,-0.043997
90.78,0.082212,0.11589,-0.033676
90.8,0.11695,0.14005,-0.023102
90.82,0.14199,0.15642,-0.014422
90.84,0.15531,0.16466,-0.0093565
90.86,0.1561,0.16489,-0.0087842
90.88,0.14502,0.15754,-0.012525
90.9,0.12399,0.14333,-0.01934
90.92,0.095913,0.12312,-0.027207
90.94,0.06413,0.096263,-0.032133
90.96,0.031901,0.06569,-0.033789
90.98,0.0019134,0.03206,-0.030147
91,-0.024047,-0.0035167,-0.020531
91.02,-0.045231,-0.03974,-0.0054908
91.04,-0.06186,-0.075207,0.013347
91.06,-0.074912,-0.10833,0.033415
91.08,-0.085793,-0.13745,0.051659
91.1,-0.095986,-0.16141,0.065426
91.12,-0.10672,-0.17846,0.07174
91.14,-0.11872,-0.1874,0.068678
91.16,-0.13207,-0.18851,0.056439
91.18,-0.14622,-0.18195,0.035731
91.2,-0.16003,-0.16828,0.0082505
91.22,-0.17206,-0.14848,-0.023588
91.24,-0.18079,-0.12374,-0.057049
91.26,-0.18492,-0.095408,-0.089512
91.28,-0.18366,-0.064825,-0.11883
91.3,-0.17686,-0.0333,-0.14356
91.32,-0.16511,-0.0020255,-0.16308
91.34,-0.14953,0.027962,-0.17749
91.36,-0.13159,0.056039,-0.18763
91.38,-0.11272,0.08176,-0.19448
91.4,-0.093946,0.10476,-0.19871
91.42,-0.075601,0.12476,-0.20036
91.44,-0.057239,0.14155,-0.19879
91.46,-0.037724,0.15499,-0.19271
91.48,-0.015561,0.16503,-0.18059
91.5,0.010621,0.17138,-0.16076
91.52,0.041542,0.17457,-0.13302
91.54,0.076842,0.17501,-0.098169
91.56,0.11487,0.1733,-0.058431
91.58,0.1528,0.17006,-0.017258
91.6,0.187,0.16585,0.021153
91.62,0.21376,0.16117,0.052592
91.64,0.22999,0.1563,0.073698
91.66,0.23396,0.15124,0.08272
91.68,0.22572,0.14584,0.07988
91.7,0.20718,0.13908,0.068098
91.72,0.18181,0.13006,0.051757
91.74,0.15399,0.11767,0.036316
91.76,0.12809,0.1009,0.027194
91.78,0.1077,0.078883,0.028819
91.8,0.094932,0.051176,0.043756
91.82,0.090107,0.017608,0.072498
91.84,0.091873,-0.021813,0.11369
91.86,0.097679,-0.06646,0.16414
91.88,0.10449,-0.11492,0.21941
91.9,0.1096,-0.16569,0.27528
91.92,0.11122,-0.21688,0.3281
91.94,0.10894,-0.2669,0.37585
91.96,0.10366,-0.3143,0.41796
91.98,0.097263,-0.35765,0.45491
92,0.092047,-0.39566,0.48771
92.02,0.090016,-0.42738,0.5174
92.04,0.092307,-0.45205,0.54435
92.06,0.098826,-0.46879,0.56762
92.08,0.10821,-0.47602,0.58423
92.1,0.11813,-0.4746,0.59273
92.12,0.12575,-0.46411,0.58986
92.14,0.12845,-0.44485,0.5733
92.16,0.12435,-0.41736,0.54171
92.18,0.1128,-0.38244,0.49524
92.2,0.094452,-0.34126,0.43572
92.22,0.071211,-0.29516,0.36637
92.24,0.045814,-0.24566,0.29147
92.26,0.021312,-0.19458,0.21589
92.28,0.00050408,-0.14382,0.14433
92.3,-0.014543,-0.09462,0.080077
92.32,-0.022808,-0.048202,0.025394
92.34,-0.0244,-0.0052455,-0.019155
92.36,-0.020438,0.033836,-0.054274
92.38,-0.012753,0.068806,-0.081559
92.4,-0.0035094,0.099599,-0.10311
92.42,0.005183,0.1262,-0.12102
92.44,0.011585,0.14857,-0.13699
92.46,0.014511,0.16621,-0.1517
92.48,0.013379,0.17949,-0.16611
92.5,0.0081185,0.18813,-0.18001
92.52,-0.00099547,0.19231,-0.19331
92.54,-0.013538,0.19221,-0.20575
92.56,-0.0291,0.18818,-0.21728
92.58,-0.04737,0.18089,-0.22826
92.6,-0.068125,0.17132,-0.23944
92.62,-0.091127,0.16042,-0.25154
92.64,-0.11597,0.14958,-0.26555
92.66,-0.14191,0.1401,-0.28201
92.68,-0.16782,0.13256,-0.30037
92.7,-0.1921,0.12747,-0.31957
92.72,-0.21292,0.12473,-0.33765
92.74,-0.22837,0.12385,-0.35222
92.76,-0.23683,0.12404,-0.36086
92.78,-0.23723,0.12425,-0.36149
92.8,-0.22937,0.12335,-0.35272
92.82,-0.21395,0.12017,-0.33412
92.84,-0.19255,0.11343,-0.30598
92.86,-0.16737,0.10286,-0.27023
92.88,-0.14088,0.088485,-0.22937
92.9,-0.1154,0.070279,-0.18568
92.92,-0.092719,0.048647,-0.14137
92.94,-0.073842,0.024232,-0.098074
92.96,-0.058913,-0.0022687,-0.056644
92.98,-0.047328,-0.0301,-0.017227
93,-0.038012,-0.05846,0.020448
93.02,-0.029784,-0.086416,0.056631
93.04,-0.021712,-0.11276,0.091047
93.06,-0.013376,-0.13629,0.12291
93.08,-0.0049687,-0.15583,0.15087
93.1,0.0028025,-0.17011,0.17291
93.12,0.0089714,-0.17789,0.18686
93.14,0.012673,-0.17799,0.19067
93.16,0.013509,-0.16948,0.18299
93.18,0.011819,-0.15228,0.1641
93.2,0.0087772,-0.12623,0.13501
93.22,0.0062747,-0.091846,0.098121
93.24,0.0065993,-0.05212,0.05872
93.26,0.011963,-0.0085814,0.020545
93.28,0.023981,0.035675,-0.011694
93.3,0.043205,0.078098,-0.034893
93.32,0.068828,0.11647,-0.04764
93.34,0.098628,0.14872,-0.050091
93.36,0.12919,0.17344,-0.044253
93.38,0.15637,0.18969,-0.033319
93.4,0.17597,0.19644,-0.020473
93.42,0.18442,0.19482,-0.010395
93.44,0.17948,0.1862,-0.0067228
93.46,0.16067,0.17173,-0.011059
93.48,0.12949,0.15267,-0.02318
93.5,0.089255,0.13028,-0.041028
93.52,0.044608,0.10573,-0.061125
93.54,0.0008223,0.080119,-0.079297
93.56,-0.037068,0.054444,-0.091512
93.58,-0.065088,0.029719,-0.094806
93.6,-0.08096,0.007274,-0.088234
93.62,-0.084446,-0.011963,-0.072484
93.64,-0.077299,-0.02687,-0.050429
93.66,-0.062847,-0.036523,-0.026324
93.68,-0.045291,-0.040037,-0.0052533
93.7,-0.028843,-0.036816,0.0079727
93.72,-0.016913,-0.026596,0.009683
93.74,-0.011487,-0.0093812,-0.0021063
93.76,-0.012848,0.013941,-0.026789
93.78,-0.019683,0.042439,-0.062122
93.8,-0.029556,0.07469,-0.10425
93.82,-0.039603,0.108,-0.1476
93.84,-0.047307,0.14009,-0.1874
93.86,-0.05113,0.16929,-0.22042
93.88,-0.050876,0.19386,-0.24474
93.9,-0.047664,0.21209,-0.25976
93.92,-0.043555,0.22267,-0.26623
93.94,-0.04091,0.22489,-0.2658
93.96,-0.041653,0.21783,-0.25948
93.98,-0.046648,0.20124,-0.24789
94,-0.055341,0.17671,-0.23205
94.02,-0.065789,0.14523,-0.21102
94.04,-0.075052,0.1083,-0.18335
94.06,-0.079879,0.067594,-0.14747
94.08,-0.077494,0.025041,-0.10254
94.1,-0.066306,-0.017219,-0.049088
94.12,-0.046339,-0.057232,0.010893
94.14,-0.019288,-0.093048,0.07376
94.16,0.011811,-0.12213,0.13394
94.18,0.04323,-0.14412,0.18735
94.2,0.071336,-0.15814,0.22948
94.22,0.093342,-0.16455,0.25789
94.24,0.10783,-0.16379,0.27161
94.26,0.11492,-0.1566,0.27153
94.28,0.11614,-0.14406,0.2602
94.3,0.11388,-0.12733,0.24121
94.32,0.11082,-0.10767,0.21849
94.34,0.10923,-0.08622,0.19545
94.36,0.11049,-0.064158,0.17465
94.38,0.11488,-0.042581,0.15746
94.4,0.1216,-0.021953,0.14356
94.42,0.12908,-0.0035693,0.13265
94.44,0.13539,0.012207,0.12318
94.46,0.13872,0.024758,0.11396
94.48,0.13768,0.032872,0.10481
94.5,0.13157,0.036197,0.095372
94.52,0.12028,0.034107,0.086172
94.54,0.10421,0.025764,0.07845
94.56,0.084046,0.01208,0.071966
94.58,0.060514,-0.0060492,0.066564
94.6,0.034297,-0.027281,0.061577
94.62,0.0059942,-0.049953,0.055947
94.64,-0.023781,-0.072196,0.048416
94.66,-0.054264,-0.092103,0.037839
94.68,-0.08441,-0.1079,0.023493
94.7,-0.11283,-0.11807,0.0052368
94.72,-0.13787,-0.12127,-0.016597
94.74,-0.15774,-0.11724,-0.040499
94.76,-0.17083,-0.10698,-0.063852
94.78,-0.17598,-0.091909,-0.08407
94.8,-0.17271,-0.073589,-0.099126
94.82,-0.16142,-0.053868,-0.10755
94.84,-0.14332,-0.034693,-0.10863
94.86,-0.12037,-0.017859,-0.10251
94.88,-0.094971,-0.0049477,-0.090024
94.9,-0.069639,0.0027772,-0.072416
94.92,-0.046691,0.0037986,-0.05049
94.94,-0.027958,-0.0014897,-0.026468
94.96,-0.01461,-0.012625,-0.0019846
94.98,-0.0071106,-0.028931,0.021821
95,-0.0052863,-0.049776,0.044489
95.02,-0.0084844,-0.073777,0.065293
95.04,-0.015782,-0.099159,0.083376
95.06,-0.026191,-0.1245,0.098311
95.08,-0.038806,-0.14813,0.10932
95.1,-0.05288,-0.16773,0.11485
95.12,-0.067793,-0.18163,0.11383
95.14,-0.082936,-0.18878,0.10584
95.16,-0.097553,-0.18838,0.090823
95.18,-0.11057,-0.18015,0.069584
95.2,-0.12048,-0.16429,0.043805
95.22,-0.12537,-0.14141,0.016037
95.24,-0.12304,-0.11261,-0.010434
95.26,-0.11132,-0.079398,-0.031926
95.28,-0.088472,-0.043461,-0.045011
95.3,-0.053631,-0.0066871,-0.046944
95.32,-0.0072206,0.028928,-0.036149
95.34,0.048814,0.062331,-0.013517
95.36,0.111,0.092325,0.018675
95.38,0.17461,0.11817,0.056443
95.4,0.23419,0.13966,0.094533
95.42,0.2843,0.15673,0.12758
95.44,0.3203,0.1692,0.1511
95.46,0.33904,0.17748,0.16156
95.48,0.33933,0.18093,0.1584
95.5,0.32213,0.17984,0.14229
95.52,0.29027,0.17454,0.11573
95.54,0.24793,0.16516,0.082776
95.56,0.1999,0.15207,0.047836
95.58,0.15076,0.13561,0.01515
95.6,0.1042,0.11643,-0.012225
95.62,0.062627,0.095589,-0.032962
95.64,0.027017,0.074059,-0.047042
95.66,-0.0028202,0.052858,-0.055679
95.68,-0.027808,0.033305,-0.061113
95.7,-0.049045,0.016125,-0.06517
95.72,-0.067309,0.001669,-0.068978
95.74,-0.08276,-0.009736,-0.073023
95.76,-0.094885,-0.018328,-0.076557
95.78,-0.10272,-0.024693,-0.078028
95.8,-0.10524,-0.029465,-0.075778
95.82,-0.10182,-0.033303,-0.068518
95.84,-0.092595,-0.037134,-0.055461
95.86,-0.078644,-0.04173,-0.036914
95.88,-0.061922,-0.047751,-0.014171
95.9,-0.044924,-0.055331,0.010407
95.92,-0.030204,-0.064452,0.034248
95.94,-0.019842,-0.074918,0.055076
95.96,-0.014999,-0.086069,0.071071
95.98,-0.015676,-0.097433,0.081756
96,-0.020732,-0.10859,0.087862
96.02,-0.028147,-0.118,0.089852
96.04,-0.035474,-0.1252,0.089729
96.06,-0.040363,-0.12872,0.08836
96.08,-0.041028,-0.12822,0.08719
96.1,-0.036573,-0.12314,0.086564
96.12,-0.027097,-0.11333,0.086229
96.14,-0.013585,-0.098579,0.084994
96.16,0.0023582,-0.079415,0.081773
96.18,0.018874,-0.056797,0.075671
96.2,0.034193,-0.031341,0.065534
96.22,0.046901,-0.0043368,0.051238
96.24,0.056061,0.02264,0.033421
96.26,0.061206,0.047796,0.01341
96.28,0.062217,0.069948,-0.0077311
96.3,0.059166,0.087961,-0.028795
96.32,0.052173,0.10105,-0.048879
96.34,0.041325,0.1088,-0.067477
96.36,0.026701,0.11116,-0.084463
96.38,0.0084617,0.10839,-0.099928
96.4,-0.012998,0.10087,-0.11387
96.42,-0.036922,0.089326,-0.12625
96.44,-0.062116,0.074532,-0.13665
96.46,-0.086983,0.05764,-0.14462
96.48,-0.10966,0.039406,-0.14907
96.5,-0.12827,0.020519,-0.14878
96.52,-0.14118,0.0015825,-0.14276
96.54,-0.14731,-0.016845,-0.13046
96.56,-0.14631,-0.034288,-0.11202
96.58,-0.13867,-0.050353,-0.088317
96.6,-0.12561,-0.064437,-0.061169
96.62,-0.1089,-0.075856,-0.033046
96.64,-0.090579,-0.084338,-0.0062407
96.66,-0.072567,-0.089569,0.017002
96.68,-0.056389,-0.091379,0.03499
96.7,-0.042937,-0.089617,0.04668
96.72,-0.032397,-0.084443,0.052046
96.74,-0.024309,-0.076039,0.051729
96.76,-0.017768,-0.064537,0.046769
96.78,-0.011697,-0.050706,0.03901
96.8,-0.0051475,-0.035253,0.030106
96.82,0.0024631,-0.018865,0.021328
96.84,0.011221,-0.0029007,0.014121
96.86,0.020719,0.011971,0.0087484
96.88,0.030199,0.024825,0.0053741
96.9,0.038779,0.034836,0.0039428
96.92,0.045712,0.041313,0.0043992
96.94,0.050608,0.043724,0.0068844
96.96,0.05354,0.041798,0.011742
96.98,0.055017,0.035507,0.01951
97,0.055817,0.024749,0.031068
97.02,0.05672,0.010822,0.045898
97.04,0.058214,-0.005271,0.063485
97.06,0.060264,-0.022232,0.082495
97.08,0.062192,-0.038632,0.10082
97.1,0.06275,-0.053123,0.11587
97.12,0.060347,-0.064492,0.12484
97.14,0.053414,-0.071715,0.12513
97.16,0.04081,-0.074101,0.11491
97.18,0.022177,-0.071158,0.093335
97.2,-0.0018431,-0.062893,0.06105
97.22,-0.029604,-0.050153,0.020549
97.24,-0.058655,-0.034172,-0.024483
97.26,-0.086118,-0.015958,-0.07016
97.28,-0.10916,0.0033456,-0.11251
97.3,-0.12547,0.022644,-0.14811
97.32,-0.13358,0.040991,-0.17457
97.34,-0.13306,0.057447,-0.1905
97.36,-0.12447,0.071315,-0.19579
97.38,-0.10918,0.082037,-0.19121
97.4,-0.088961,0.089556,-0.17852
97.42,-0.065715,0.094135,-0.15985
97.44,-0.04113,0.09596,-0.13709
97.46,-0.01654,0.095392,-0.11193
97.48,0.0070964,0.092909,-0.085812
97.5,0.029089,0.089039,-0.05995
97.52,0.048846,0.084402,-0.035555
97.54,0.065722,0.079771,-0.01405
97.56,0.07894,0.075735,0.0032049
97.58,0.087649,0.073093,0.014556
97.6,0.091086,0.072212,0.018874
97.62,0.088825,0.073327,0.015497
97.64,0.081014,0.076432,0.0045816
97.66,0.06854,0.081243,-0.012703
97.68,0.053036,0.087242,-0.034207
97.7,0.036708,0.093755,-0.057047
97.72,0.022006,0.099934,-0.077928
97.74,0.011194,0.10455,-0.093352
97.76,0.0059102,0.10627,-0.10036
97.78,0.0068347,0.10429,-0.097454
97.8,0.013532,0.09805,-0.084518
97.82,0.02452,0.087233,-0.062713
97.84,0.037553,0.07175,-0.034197
97.86,0.050059,0.051887,-0.0018278
97.88,0.05964,0.028251,0.031389
97.9,0.064515,0.0016644,0.062851
97.92,0.063826,-0.026716,0.090542
97.94,0.057735,-0.055555,0.11329
97.96,0.04731,-0.083232,0.13054
97.98,0.034231,-0.10844,0.14267
98,0.020406,-0.12986,0.15027
98.02,0.0075779,-0.14643,0.154
98.04,-0.0029765,-0.1573,0.15432
98.06,-0.010601,-0.16187,0.15127
98.08,-0.015248,-0.15984,0.14459
98.1,-0.01732,-0.15131,0.13399
98.12,-0.01743,-0.13665,0.11922
98.14,-0.016154,-0.11636,0.1002
98.16,-0.013849,-0.091812,0.077963
98.18,-0.010584,-0.065007,0.054423
98.2,-0.0062051,-0.037267,0.031062
98.22,-0.00050111,-0.0099136,0.0094125
98.24,0.0065796,0.015643,-0.009063
98.26,0.014737,0.038171,-0.023435
98.28,0.023215,0.056823,-0.033608
98.3,0.030834,0.070918,-0.040084
98.32,0.036164,0.079804,-0.04364
98.34,0.037805,0.083518,-0.045713
98.36,0.034719,0.082849,-0.048129
98.38,0.026526,0.078138,-0.051613
98.4,0.013683,0.070138,-0.056455
98.42,-0.002493,0.059451,-0.061944
98.44,-0.019994,0.046951,-0.066945
98.46,-0.036446,0.033631,-0.070077
98.48,-0.049524,0.019744,-0.069269
98.5,-0.057372,0.0064505,-0.063823
98.52,-0.058936,-0.0050036,-0.053932
98.54,-0.054134,-0.014666,-0.039468
98.56,-0.043835,-0.02168,-0.022155
98.58,-0.02964,-0.025767,-0.0038729
98.6,-0.013527,-0.026736,0.013208
98.62,0.0025538,-0.024581,0.027135
98.64,0.01706,-0.019561,0.036621
98.66,0.029103,-0.01214,0.041244
98.68,0.03854,-0.0029736,0.041513
98.7,0.045864,0.0070398,0.038824
98.72,0.051969,0.0167,0.035269
98.74,0.057821,0.024947,0.032873
98.76,0.064139,0.030845,0.033294
98.78,0.071166,0.033614,0.037552
98.8,0.078572,0.032661,0.045911
98.82,0.085518,0.027653,0.057865
98.84,0.090855,0.018543,0.072311
98.86,0.093394,0.0055291,0.087865
98.88,0.092191,-0.010859,0.10305
98.9,0.086749,-0.030081,0.11683
98.92,0.077122,-0.05055,0.12767
98.94,0.063871,-0.071292,0.13516
98.96,0.047912,-0.091125,0.13904
98.98,0.030299,-0.10896,0.13926
99,0.012007,-0.12384,0.13585
99.02,-0.0062297,-0.13499,0.12876
99.04,-0.023984,-0.14197,0.11798
99.06,-0.041086,-0.14451,0.10343
99.08,-0.057496,-0.14225,0.084754
99.1,-0.073138,-0.13585,0.062713
99.12,-0.087752,-0.12632,0.038565
99.14,-0.10081,-0.1144,0.013587
99.16,-0.11156,-0.10094,-0.010619
99.18,-0.11911,-0.086801,-0.03231
99.2,-0.12264,-0.072758,-0.049885
99.22,-0.12161,-0.059457,-0.062155
99.24,-0.1159,-0.047406,-0.068492
99.26,-0.10589,-0.036966,-0.068923
99.28,-0.092441,-0.028463,-0.063979
99.3,-0.076739,-0.021759,-0.05498
99.32,-0.060093,-0.016746,-0.043347
99.34,-0.043722,-0.013353,-0.030369
99.36,-0.028579,-0.011485,-0.017094
99.38,-0.015269,-0.011055,-0.0042133
99.4,-0.0040561,-0.011991,0.0079353
99.42,0.0050227,-0.014193,0.019215
99.44,0.012012,-0.01751,0.029522
99.46,0.016888,-0.021815,0.038703
99.48,0.019474,-0.026709,0.046183
99.5,0.019442,-0.031769,0.051211
99.52,0.016419,-0.036531,0.05295
99.54,0.01016,-0.040522,0.050683
99.56,0.00074218,-0.043301,0.044043
99.58,-0.011284,-0.044514,0.03323
99.6,-0.024839,-0.043945,0.019106
99.62,-0.038392,-0.041489,0.0030968
99.64,-0.050165,-0.037136,-0.013028
99.66,-0.058424,-0.031068,-0.027356
99.68,-0.061801,-0.024133,-0.037668
99.7,-0.059561,-0.016775,-0.042786
99.72,-0.051752,-0.0095489,-0.042203
99.74,-0.039199,-0.0029118,-0.036287
99.76,-0.023337,0.0026922,-0.026029
99.78,-0.0059245,0.0069016,-0.012826
99.8,0.011293,0.0096109,0.0016822
99.82,0.026898,0.010772,0.016126
99.84,0.040005,0.010451,0.029554
99.86,0.050323,0.0090994,0.041224
99.88,0.058062,0.0072146,0.050847
99.9,0.06372,0.0053218,0.058398
99.92,0.06782,0.0040001,0.06382
99.94,0.070676,0.0038602,0.066816
99.96,0.072252,0.005522,0.06673
99.98,0.072175,0.0095484,0.062627
100,0.069876,0.016353,0.053523
100.02,0.064842,0.026456,0.038386
100.04,0.056891,0.040305,0.016586
100.06,0.04639,0.057234,-0.010844
100.08,0.034339,0.076978,-0.042639
100.1,0.022276,0.098821,-0.076545
100.12,0.012022,0.12185,-0.10983
100.14,0.0052979,0.14501,-0.13971
100.16,0.0033168,0.16708,-0.16376
100.18,0.006445,0.1868,-0.18035
100.2,0.014026,0.20293,-0.18891
100.22,0.024421,0.21381,-0.18939
100.24,0.035261,0.21899,-0.18372
100.26,0.043881,0.21808,-0.1742
100.28,0.04782,0.21109,-0.16327
100.3,0.045295,0.19813,-0.15283
100.32,0.035534,0.18006,-0.14452
100.34,0.018907,0.15806,-0.13916
100.36,-0.0031744,0.13319,-0.13637
100.38,-0.028545,0.10677,-0.13531
100.4,-0.054694,0.0805,-0.13519
100.42,-0.079189,0.056035,-0.13522
100.44,-0.10001,0.034596,-0.13461
100.46,-0.11576,0.017064,-0.13283
100.48,-0.12567,0.0040101,-0.12968
100.5,-0.12947,-0.0043837,-0.12509
100.52,-0.12724,-0.0082912,-0.11895
100.54,-0.11914,-0.0082644,-0.11088
100.56,-0.10537,-0.0052657,-0.1001
100.58,-0.086115,-0.00046088,-0.085654
100.6,-0.061704,0.0045685,-0.066272
100.62,-0.032803,0.008129,-0.040932
100.64,-0.00062554,0.0088472,-0.0094727
100.66,0.032958,0.0056432,0.027315
100.68,0.065452,-0.0022569,0.067709
100.7,0.093963,-0.015219,0.10918
100.72,0.11559,-0.033209,0.1488
100.74,0.12789,-0.05581,0.1837
100.76,0.12937,-0.082156,0.21152
100.78,0.11982,-0.11112,0.23093
100.8,0.10042,-0.14099,0.24141
100.82,0.073666,-0.17017,0.24384
100.84,0.042926,-0.19702,0.23995
100.86,0.011938,-0.22018,0.23212
100.88,-0.015815,-0.23871,0.22289
100.9,-0.037646,-0.25163,0.21398
100.92,-0.052036,-0.25822,0.20618
100.94,-0.05876,-0.25856,0.1998
100.96,-0.058759,-0.25213,0.19337
100.98,-0.053813,-0.2387,0.18488
101,-0.046088,-0.21954,0.17345
101.02,-0.037678,-0.19539,0.15771
101.04,-0.030244,-0.167,0.13676
101.06,-0.024794,-0.13533,0.11054
101.08,-0.021663,-0.10137,0.07971
101.1,-0.020624,-0.066124,0.045499
101.12,-0.021114,-0.03065,0.0095361
101.14,-0.022459,0.0039732,-0.026432
101.16,-0.024062,0.036547,-0.06061
101.18,-0.025501,0.065889,-0.09139
101.2,-0.026519,0.091407,-0.11793
101.22,-0.026958,0.11254,-0.13949
101.24,-0.026662,0.12892,-0.15558
101.26,-0.025404,0.14044,-0.16585
101.28,-0.022887,0.1472,-0.17009
101.3,-0.018816,0.14949,-0.16831
101.32,-0.013017,0.14783,-0.16085
101.34,-0.0055814,0.14285,-0.14843
101.36,0.0030452,0.13504,-0.132
101.38,0.012049,0.12558,-0.11353
101.4,0.020345,0.11525,-0.094909
101.42,0.026772,0.10444,-0.077665
101.44,0.030335,0.093732,-0.063397
101.46,0.030449,0.083486,-0.053037
101.48,0.027104,0.07375,-0.046646
101.5,0.020922,0.064554,-0.043632
101.52,0.01306,0.055771,-0.042711
101.54,0.0050077,0.047194,-0.042187
101.56,-0.0017026,0.038505,-0.040207
101.58,-0.0057849,0.029512,-0.035297
101.6,-0.0064307,0.020047,-0.026478
101.62,-0.0034289,0.010013,-0.013442
101.64,0.0028474,-0.00051592,0.0033633
101.66,0.011571,-0.011411,0.022982
101.68,0.021664,-0.022484,0.044148
101.7,0.032023,-0.0333,0.065323
101.72,0.04169,-0.043403,0.085093
101.74,0.049957,-0.052116,0.10207
101.76,0.056368,-0.059007,0.11537
101.78,0.060646,-0.063646,0.12429
101.8,0.062599,-0.065624,0.12822
101.82,0.062033,-0.064702,0.12673
101.84,0.058727,-0.060665,0.11939
101.86,0.052492,-0.053465,0.10596
101.88,0.043286,-0.04338,0.086666
101.9,0.031376,-0.030653,0.062028
101.92,0.017457,-0.015731,0.033188
101.94,0.0027114,0.00055502,0.0021563
101.96,-0.011265,0.017165,-0.02843
101.98,-0.022652,0.033377,-0.056029
102,-0.029691,0.047946,-0.077638
102.02,-0.031023,0.060127,-0.091151
102.04,-0.025977,0.069322,-0.095299
102.06,-0.014762,0.074748,-0.08951
102.08,0.0014953,0.076021,-0.074526
102.1,0.020892,0.072865,-0.051972
102.12,0.041041,0.06481,-0.023769
102.14,0.059448,0.052601,0.0068469
102.16,0.073912,0.036995,0.036917
102.18,0.082849,0.018634,0.064214
102.2,0.085493,-0.0016617,0.087154
102.22,0.081932,-0.022967,0.1049
102.24,0.072992,-0.04433,0.11732
102.26,0.060008,-0.064784,0.12479
102.28,0.044541,-0.0834,0.12794
102.3,0.028115,-0.098925,0.12704
102.32,0.012024,-0.11057,0.12259
102.34,-0.0027585,-0.11791,0.11515
102.36,-0.015573,-0.12053,0.10495
102.38,-0.025997,-0.11824,0.092241
102.4,-0.033737,-0.11115,0.077415
102.42,-0.038542,-0.099651,0.061109
102.44,-0.040176,-0.084361,0.044185
102.46,-0.038449,-0.06618,0.027731
102.48,-0.033313,-0.046263,0.01295
102.5,-0.02497,-0.026214,0.001244
102.52,-0.013975,-0.0075824,-0.006393
102.54,-0.0012655,0.0081805,-0.009446
102.56,0.011882,0.020241,-0.0083593
102.58,0.023977,0.027256,-0.0032789
102.6,0.033516,0.028718,0.0047978
102.62,0.039185,0.024924,0.014261
102.64,0.040067,0.015907,0.02416
102.66,0.035757,0.0024456,0.033311
102.68,0.026416,-0.014622,0.041038
102.7,0.01271,-0.033502,0.046213
102.72,-0.0043076,-0.052678,0.04837
102.74,-0.02337,-0.070703,0.047333
102.76,-0.043164,-0.086337,0.043172
102.78,-0.062471,-0.098582,0.036111
102.8,-0.080257,-0.10672,0.026459
102.82,-0.095705,-0.11032,0.014619
102.84,-0.10821,-0.10932,0.0011103
102.86,-0.11733,-0.10381,-0.013522
102.88,-0.12281,-0.094127,-0.028683
102.9,-0.1245,-0.081429,-0.043071
102.92,-0.12243,-0.066601,-0.055827
102.94,-0.1168,-0.050531,-0.066269
102.96,-0.10803,-0.034066,-0.073965
102.98,-0.096744,-0.017983,-0.078762
103,-0.083728,-0.0029504,-0.080778
103.02,-0.069853,0.010504,-0.080357
103.04,-0.055955,0.022021,-0.077976
103.06,-0.042716,0.03111,-0.073826
103.08,-0.030566,0.038027,-0.068593
103.1,-0.019636,0.043054,-0.06269
103.12,-0.0097848,0.046487,-0.056271
103.14,-0.00068561,0.048896,-0.049582
103.16,0.0080346,0.050623,-0.042588
103.18,0.016646,0.052113,-0.035466
103.2,0.025195,0.054089,-0.028894
103.22,0.033438,0.056812,-0.023374
103.24,0.040865,0.060622,-0.019758
103.26,0.046789,0.065703,-0.018914
103.28,0.050502,0.071779,-0.021277
103.3,0.051439,0.078494,-0.027055
103.32,0.049317,0.085409,-0.036092
103.34,0.044213,0.091901,-0.047687
103.36,0.036564,0.097246,-0.060683
103.38,0.027074,0.10072,-0.073649
103.4,0.016588,0.10166,-0.085074
103.42,0.0059322,0.099476,-0.093544
103.44,-0.0042083,0.093349,-0.097557
103.46,-0.013357,0.08333,-0.096687
103.48,-0.02124,0.069666,-0.090905
103.5,-0.027715,0.052719,-0.080435
103.52,-0.032672,0.033085,-0.065757
103.54,-0.03593,0.011572,-0.047502
103.56,-0.037187,-0.010865,-0.026322
103.58,-0.036041,-0.033192,-0.0028484
103.6,-0.032074,-0.054297,0.022223
103.62,-0.025006,-0.072993,0.047987
103.64,-0.014841,-0.087997,0.073156
103.66,-0.0019896,-0.098848,0.096859
103.68,0.012698,-0.10515,0.11785
103.7,0.027999,-0.10666,0.13466
103.72,0.042485,-0.10357,0.14606
103.74,0.054759,-0.096067,0.15083
103.76,0.063706,-0.084476,0.14818
103.78,0.068692,-0.069901,0.13859
103.8,0.069677,-0.052829,0.12251
103.82,0.067195,-0.034079,0.10127
103.84,0.062209,-0.014706,0.076916
103.86,0.055895,0.0044925,0.051402
103.88,0.049375,0.022807,0.026568
103.9,0.043502,0.039624,0.0038786
103.92,0.038722,0.054376,-0.015654
103.94,0.035052,0.066619,-0.031567
103.96,0.03217,0.076011,-0.043841
103.98,0.029588,0.082078,-0.05249
104,0.026843,0.084426,-0.057582
104.02,0.023656,0.083143,-0.059487
104.04,0.020009,0.078618,-0.058609
104.06,0.016128,0.071143,-0.055015
104.08,0.012369,0.061306,-0.048937
104.1,0.0090638,0.049812,-0.040748
104.12,0.0063571,0.037429,-0.031071
104.14,0.0041158,0.025009,-0.020893
104.16,0.0019227,0.013436,-0.011513
104.18,-0.00082316,0.003419,-0.0042421
104.2,-0.0047301,-0.0040272,-0.0007029
104.22,-0.010207,-0.0087555,-0.0014519
104.24,-0.017291,-0.01077,-0.0065206
104.26,-0.025553,-0.010287,-0.015266
104.28,-0.03413,-0.0076811,-0.026449
104.3,-0.041865,-0.0036294,-0.038236
104.32,-0.047541,0.0012549,-0.048796
104.34,-0.050131,0.0065107,-0.056642
104.36,-0.049026,0.011003,-0.060029
104.38,-0.044161,0.014311,-0.058471
104.4,-0.036029,0.01594,-0.051969
104.42,-0.025574,0.015876,-0.04145
104.44,-0.013992,0.014226,-0.028218
104.46,-0.002512,0.011263,-0.013775
104.48,0.007812,0.0072778,0.00053422
104.5,0.016229,0.0026728,0.013556
104.52,0.02233,-0.0020479,0.024378
104.54,0.026008,-0.0064803,0.032488
104.56,0.027352,-0.01023,0.037582
104.58,0.026549,-0.012909,0.039457
104.6,0.023806,-0.014401,0.038207
104.62,0.019339,-0.014637,0.033976
104.64,0.013416,-0.013757,0.027173
104.66,0.0064392,-0.011944,0.018383
104.68,-0.00098524,-0.0094436,0.0084584
104.7,-0.0080217,-0.0065762,-0.0014455
104.72,-0.013665,-0.0037159,-0.0099488
104.74,-0.016882,-0.0012594,-0.015623
104.76,-0.01682,0.00031878,-0.017139
104.78,-0.013022,0.00058665,-0.013609
104.8,-0.0055982,-0.00056008,-0.0050382
104.82,0.0047027,-0.003276,0.0079787
104.84,0.016559,-0.00738,0.023939
104.86,0.028268,-0.012918,0.041186
104.88,0.038039,-0.019602,0.057641
104.9,0.04431,-0.026712,0.071022
104.92,0.046031,-0.033913,0.079944
104.94,0.042837,-0.040635,0.083472
104.96,0.035076,-0.046085,0.081161
104.98,0.023697,-0.049838,0.073535
105,0.010024,-0.051575,0.061599
105.02,-0.0045202,-0.051032,0.046512
105.04,-0.018667,-0.04812,0.029453
105.06,-0.031479,-0.042899,0.01142
105.08,-0.042406,-0.03556,-0.0068462
105.1,-0.051238,-0.026435,-0.024804
105.12,-0.057973,-0.015973,-0.042
105.14,-0.062656,-0.0045911,-0.058065
105.16,-0.065258,0.0069381,-0.072196
105.18,-0.065618,0.017988,-0.083606
105.2,-0.063491,0.028119,-0.09161
105.22,-0.058657,0.036823,-0.095481
105.24,-0.051079,0.043659,-0.094737
105.26,-0.041029,0.04832,-0.089349
105.28,-0.029154,0.050635,-0.079789
105.3,-0.016438,0.050559,-0.066997
105.32,-0.0040578,0.048195,-0.052252
105.34,0.0068255,0.043525,-0.0367
105.36,0.015297,0.037246,-0.021949
105.38,0.020877,0.029804,-0.0089277
105.4,0.023611,0.021704,0.0019063
105.42,0.024048,0.01346,0.010588
105.44,0.023097,0.0055358,0.017561
105.46,0.021807,-0.0016624,0.023469
105.48,0.021122,-0.007781,0.028903
105.5,0.021679,-0.012588,0.034267
105.52,0.023692,-0.01595,0.039642
105.54,0.026944,-0.017727,0.044671
105.56,0.03089,-0.018176,0.049067
105.58,0.034832,-0.017419,0.052252
105.6,0.03811,-0.015605,0.053715
105.62,0.040263,-0.012906,0.053169
105.64,0.04112,-0.0094985,0.050619
105.66,0.040797,-0.0055683,0.046365
105.68,0.039614,-0.0013208,0.040934
105.7,0.037967,0.0030321,0.034935
105.72,0.036191,0.0071578,0.029033
105.74,0.034462,0.010759,0.023703
105.76,0.032757,0.013516,0.019241
105.78,0.030893,0.015144,0.015749
105.8,0.028613,0.015384,0.013229
105.82,0.025697,0.014067,0.01163
105.84,0.022061,0.011114,0.010948
105.86,0.017812,0.0065346,0.011278
105.88,0.013239,0.00058132,0.012657
105.9,0.0087468,-0.0064532,0.0152
105.92,0.0047638,-0.013927,0.018691
105.94,0.0016304,-0.021226,0.022857
105.96,-0.00047772,-0.027799,0.027322
105.98,-0.0015819,-0.033174,0.031592
106,-0.0018783,-0.03702,0.035142
106.02,-0.0016713,-0.039177,0.037506
106.04,-0.0012859,-0.039705,0.038419
106.06,-0.00098594,-0.038931,0.037945
106.08,-0.00092064,-0.037174,0.036253
106.1,-0.0011142,-0.035298,0.034184
106.12,-0.001495,-0.034176,0.032681
106.14,-0.0019514,-0.034432,0.032481
106.16,-0.0023923,-0.036696,0.034304
106.18,-0.0027921,-0.041396,0.038604
106.2,-0.0032054,-0.048692,0.045487
106.22,-0.0037512,-0.058507,0.054756
106.24,-0.0045735,-0.07054,0.065966
106.26,-0.005798,-0.084215,0.078417
106.28,-0.0074996,-0.098721,0.091222
106.3,-0.009697,-0.11287,0.10317
106.32,-0.012372,-0.12568,0.11331
106.34,-0.015506,-0.13623,0.12073
106.36,-0.019117,-0.14374,0.12462
106.38,-0.023277,-0.14759,0.12431
106.4,-0.028092,-0.14739,0.1193
106.42,-0.033649,-0.14299,0.10934
106.44,-0.039944,-0.13446,0.094512
106.46,-0.046798,-0.12202,0.075223
106.48,-0.053813,-0.10606,0.052249
106.5,-0.060372,-0.087718,0.027345
106.52,-0.065702,-0.067729,0.0020274
106.54,-0.068991,-0.046936,-0.022055
106.56,-0.069546,-0.026108,-0.043439
106.58,-0.066941,-0.0059438,-0.060997
106.6,-0.061123,0.012915,-0.074037
106.62,-0.052453,0.029943,-0.082396
106.64,-0.041662,0.044832,-0.086494
106.66,-0.02973,0.056789,-0.086519
106.68,-0.017722,0.06601,-0.083733
106.7,-0.006614,0.072579,-0.079194
106.72,0.0028477,0.07653,-0.073682
106.74,0.01022,0.078038,-0.067818
106.76,0.015363,0.077349,-0.061986
106.78,0.018379,0.074798,-0.05642
106.8,0.019503,0.070801,-0.051298
106.82,0.019007,0.065751,-0.046744
106.84,0.017121,0.060177,-0.043056
106.86,0.014021,0.054715,-0.040694
106.88,0.0098605,0.049866,-0.040006
106.9,0.0048437,0.046029,-0.041185
106.92,-0.00070028,0.043484,-0.044184
106.94,-0.0062757,0.042388,-0.048663
106.96,-0.011237,0.042734,-0.05397
106.98,-0.014869,0.044362,-0.059231
107,-0.016526,0.046976,-0.063501
107.02,-0.015779,0.050089,-0.065868
107.04,-0.012553,0.053226,-0.06578
107.06,-0.0071884,0.055462,-0.06265
107.08,-0.00041916,0.056519,-0.056938
107.1,0.0067403,0.055949,-0.049209
107.12,0.01318,0.053564,-0.040384
107.14,0.017904,0.049334,-0.03143
107.16,0.020224,0.043388,-0.023164
107.18,0.019881,0.03607,-0.016189
107.2,0.017075,0.027865,-0.01079
107.22,0.012411,0.019329,-0.0069185
107.24,0.0067517,0.011218,-0.0044661
107.26,0.0010526,0.0041925,-0.0031399
107.28,-0.0038056,-0.0013743,-0.0024313
107.3,-0.0071371,-0.0052132,-0.0019239
107.32,-0.0085077,-0.0072319,-0.0012758
107.34,-0.0077275,-0.0075066,-0.00022087
107.36,-0.0048017,-0.0062574,0.0014557
107.38,0.00013383,-0.0038388,0.0039727
107.4,0.0068616,-0.00068878,0.0075504
107.42,0.015098,0.0027026,0.012396
107.44,0.024476,0.0057626,0.018714
107.46,0.034505,0.0081686,0.026336
107.48,0.044539,0.0096711,0.034868
107.5,0.053781,0.010133,0.043648
107.52,0.061333,0.0095547,0.051778
107.54,0.066303,0.0080466,0.058256
107.56,0.067946,0.0058008,0.062145
107.58,0.065806,0.0030954,0.06271
107.6,0.059826,0.00026693,0.059559
107.62,0.050388,-0.002252,0.05264
107.64,0.038276,-0.0041588,0.042435
107.66,0.02456,-0.0051499,0.02971
107.68,0.01043,-0.004911,0.015341
107.7,-0.0029848,-0.0033057,0.00032094
107.72,-0.014762,-0.00025793,-0.014504
107.74,-0.024281,0.0043164,-0.028598
107.76,-0.031244,0.010384,-0.041628
107.78,-0.035631,0.017794,-0.053424
107.8,-0.037617,0.02642,-0.064037
107.82,-0.037482,0.035858,-0.07334
107.84,-0.035539,0.045715,-0.081254
107.86,-0.032104,0.055426,-0.08753
107.88,-0.027497,0.064501,-0.091997
107.9,-0.02207,0.072379,-0.094448
107.92,-0.016234,0.078498,-0.094731
107.94,-0.010453,0.082416,-0.092869
107.96,-0.0052083,0.08367,-0.088878
107.98,-0.00092033,0.081774,-0.082694
108,0.0021398,0.076581,-0.074441
108.02,0.0039251,0.068449,-0.064524
108.04,0.0046422,0.057724,-0.053082
108.06,0.0047162,0.044934,-0.040218
108.08,0.0046909,0.030767,-0.026076
108.1,0.0050848,0.015982,-0.010897
108.12,0.0062403,0.0013727,0.0048676
108.14,0.0082093,-0.012229,0.020438
108.16,0.010711,-0.024083,0.034795
108.18,0.013183,-0.033334,0.046517
108.2,0.014907,-0.039937,0.054844
108.22,0.015202,-0.043903,0.059105
108.24,0.013601,-0.045419,0.05902
108.26,0.010004,-0.044906,0.054909
108.28,0.0047283,-0.042822,0.04755
108.3,-0.0015252,-0.039707,0.038182
108.32,-0.007807,-0.036243,0.028436
108.34,-0.013102,-0.032881,0.01978
108.36,-0.016521,-0.030133,0.013613
108.38,-0.017457,-0.028288,0.010831
108.4,-0.015665,-0.027364,0.011699
108.42,-0.011266,-0.027277,0.016011
108.44,-0.0046705,-0.027848,0.023178
108.46,0.003523,-0.028853,0.032376
108.48,0.012643,-0.030028,0.042671
108.5,0.022027,-0.031117,0.053144
108.52,0.031057,-0.031936,0.062993
108.54,0.039159,-0.03229,0.071449
108.56,0.04578,-0.032053,0.077833
108.58,0.05037,-0.031245,0.081615
108.6,0.052398,-0.02992,0.082317
108.62,0.051413,-0.028209,0.079622
108.64,0.047138,-0.026227,0.073366
108.66,0.039572,-0.024131,0.063703
108.68,0.029066,-0.022118,0.051184
108.7,0.016352,-0.020381,0.036733
108.72,0.0024743,-0.019153,0.021627
108.74,-0.011332,-0.018759,0.0074262
108.76,-0.023834,-0.019408,-0.0044259
108.78,-0.033991,-0.021339,-0.012651
108.8,-0.041117,-0.024608,-0.01651
108.82,-0.044973,-0.029248,-0.015726
108.84,-0.045759,-0.035189,-0.01057
108.86,-0.044028,-0.042238,-0.0017897
108.88,-0.040538,-0.050096,0.0095578
108.9,-0.03609,-0.058371,0.022281
108.92,-0.031382,-0.066553,0.035171
108.94,-0.026925,-0.073823,0.046897
108.96,-0.023025,-0.079704,0.056679
108.98,-0.019814,-0.083717,0.063903
109,-0.017322,-0.085427,0.068105
109.02,-0.015538,-0.084598,0.06906
109.04,-0.014445,-0.081138,0.066693
109.06,-0.014021,-0.075075,0.061053
109.08,-0.014193,-0.066596,0.052403
109.1,-0.01479,-0.05605,0.041259
109.12,-0.015508,-0.043809,0.028302
109.14,-0.015914,-0.030564,0.01465
109.16,-0.015509,-0.017017,0.0015073
109.18,-0.013834,-0.0037335,-0.010101
109.2,-0.01059,0.008732,-0.019322
109.22,-0.0057472,0.01981,-0.025557
109.24,0.00039541,0.029035,-0.02864
109.26,0.0072317,0.036085,-0.028853
109.28,0.013941,0.040645,-0.026704
109.3,0.019638,0.04253,-0.022893
109.32,0.023544,0.041655,-0.018111
109.34,0.025137,0.038486,-0.013349
109.36,0.024237,0.033415,-0.0091774
109.38,0.021021,0.02694,-0.0059196
109.4,0.015956,0.01966,-0.0037037
109.42,0.0096883,0.012146,-0.002458
109.44,0.0029067,0.0050058,-0.0020991
109.46,-0.0037653,-0.0010679,-0.0026974
109.48,-0.009835,-0.0057033,-0.0041318
109.5,-0.01495,-0.0083369,-0.0066129
109.52,-0.018863,-0.0089686,-0.0098945
109.54,-0.021383,-0.0077351,-0.013648
109.56,-0.02233,-0.0048842,-0.017446
109.58,-0.021533,-0.00092633,-0.020607
109.6,-0.018866,0.0036562,-0.022522
109.62,-0.014317,0.0083563,-0.022673
109.64,-0.0080627,0.012567,-0.02063
109.66,-0.00052331,0.015799,-0.016322
109.68,0.0076403,0.017567,-0.0099268
109.7,0.015589,0.017432,-0.0018421
109.72,0.022428,0.015476,0.0069522
109.74,0.027355,0.011806,0.015549
109.76,0.029802,0.0066863,0.023116
109.78,0.029541,0.00050361,0.029038
109.8,0.026705,-0.0062424,0.032947
109.82,0.021743,-0.012979,0.034721
109.84,0.015307,-0.019118,0.034426
109.86,0.0081175,-0.02407,0.032187
109.88,0.00082216,-0.027089,0.027911
109.9,-0.0060888,-0.027852,0.021764
109.92,-0.012316,-0.026234,0.013919
109.94,-0.017721,-0.022252,0.0045304
109.96,-0.022262,-0.016075,-0.0061863
109.98,-0.025909,-0.008086,-0.017823
110,-0.028599,0.0011689,-0.029768
110.02,-0.030214,0.011053,-0.041267
110.04,-0.03062,0.020856,-0.051477
110.06,-0.029731,0.02981,-0.059542
110.08,-0.02758,0.037079,-0.06466
110.1,-0.024366,0.042162,-0.066528
110.12,-0.020452,0.044861,-0.065313
110.14,-0.01631,0.045033,-0.061343
110.16,-0.012419,0.042774,-0.055193
110.18,-0.0091561,0.038388,-0.047544
110.2,-0.0066929,0.032319,-0.039012
110.22,-0.0049516,0.025124,-0.030075
110.24,-0.0036206,0.017412,-0.021033
110.26,-0.0022368,0.0099077,-0.012144
110.28,-0.00030971,0.0032181,-0.0035278
110.3,0.0025452,-0.0022284,0.0047736
110.32,0.0064996,-0.0061567,0.012656
110.34,0.011461,-0.0084233,0.019884
110.36,0.01709,-0.0090181,0.026108
110.38,0.022873,-0.0080574,0.030931
110.4,0.028243,-0.0057692,0.034012
110.42,0.032689,-0.002472,0.035161
110.44,0.035857,0.0014811,0.034376
110.46,0.03759,0.0056137,0.031976
110.48,0.037923,0.0094542,0.028469
110.5,0.037032,0.012665,0.024367
110.52,0.035164,0.014927,0.020237
110.54,0.032565,0.015999,0.016567
110.56,0.029436,0.015745,0.013692
110.58,0.025913,0.014124,0.011789
110.6,0.02208,0.011178,0.010902
110.62,0.018,0.0070674,0.010933
110.64,0.013744,0.0020755,0.011668
110.66,0.0094032,-0.0033881,0.012791
110.68,0.0050874,-0.0088672,0.013955
110.7,0.00090221,-0.013812,0.014714
110.72,-0.0030785,-0.01798,0.014902
110.74,-0.0068326,-0.020924,0.014092
110.76,-0.010391,-0.022278,0.011886
110.78,-0.013819,-0.022135,0.0083155
110.8,-0.017176,-0.020408,0.0032315
110.82,-0.02048,-0.017116,-0.0033642
110.84,-0.023675,-0.012624,-0.011052
110.86,-0.026631,-0.0074226,-0.019208
110.88,-0.029162,-0.0019357,-0.027227
110.9,-0.031081,0.0034088,-0.03449
110.92,-0.032248,0.0082245,-0.040472
110.94,-0.032613,0.012194,-0.044807
110.96,-0.032239,0.015094,-0.047334
110.98,-0.031285,0.016821,-0.048106
111,-0.029958,0.017358,-0.047316
111.02,-0.028455,0.016742,-0.045198
111.04,-0.026912,0.015349,-0.042261
111.06,-0.025365,0.013494,-0.038858
111.08,-0.023754,0.011506,-0.035261
111.1,-0.021962,0.0096769,-0.031639
111.12,-0.019862,0.0082753,-0.028138
111.14,-0.017378,0.0075327,-0.02491
111.16,-0.014509,0.0075702,-0.022079
111.18,-0.011334,0.0083589,-0.019693
111.2,-0.0079631,0.0099598,-0.017923
111.22,-0.0044779,0.0121,-0.016578
111.24,-0.00086363,0.014472,-0.015336
111.26,0.0030275,0.016739,-0.013712
111.28,0.0074668,0.018549,-0.011082
111.3,0.012784,0.019543,-0.0067592
111.32,0.019258,0.01943,-0.0001723
111.34,0.026989,0.017986,0.009003
111.36,0.035793,0.014979,0.020814
111.38,0.045146,0.010199,0.034947
111.4,0.054211,0.0036453,0.050566
111.42,0.061945,-0.0043003,0.066245
111.44,0.067268,-0.013385,0.080653
111.46,0.069267,-0.023189,0.092456
111.48,0.067368,-0.033276,0.10064
111.5,0.061467,-0.043171,0.10464
111.52,0.051955,-0.052385,0.10434
111.54,0.039657,-0.060458,0.10011
111.56,0.025694,-0.066955,0.092649
111.58,0.011298,-0.071389,0.082687
111.6,-0.0023772,-0.073475,0.071097
111.62,-0.014403,-0.073178,0.058775
111.64,-0.024159,-0.070536,0.046376
111.66,-0.031352,-0.065622,0.03427
111.68,-0.035963,-0.058618,0.022654
111.7,-0.03817,-0.049791,0.011621
111.72,-0.038258,-0.039465,0.0012072
111.74,-0.036547,-0.028032,-0.0085146
111.76,-0.033354,-0.015916,-0.017439
111.78,-0.028989,-0.0036085,-0.025381
111.8,-0.023764,0.0083411,-0.032105
111.82,-0.018011,0.019542,-0.037553
111.84,-0.012086,0.02962,-0.041706
111.86,-0.0063462,0.038221,-0.044567
111.88,-0.0011128,0.045181,-0.046294
111.9,0.0033812,0.050308,-0.046927
111.92,0.0070313,0.05329,-0.046259
111.94,0.0098778,0.054506,-0.044629
111.96,0.012088,0.053769,-0.041681
111.98,0.013905,0.051332,-0.037427
112,0.015572,0.047675,-0.032103
112.02,0.017255,0.04308,-0.025825
112.04,0.018982,0.037875,-0.018894
112.06,0.020619,0.032371,-0.011753
112.08,0.021885,0.026838,-0.0049524
112.1,0.022413,0.0215,0.00091235
112.12,0.021825,0.016515,0.0053096
112.14,0.019828,0.011967,0.0078613
112.16,0.016282,0.007916,0.0083664
112.18,0.011249,0.0041901,0.0070594
112.2,0.0049963,0.00073483,0.0042614
112.22,-0.0020331,-0.0025645,0.00053145
112.24,-0.0092744,-0.0058045,-0.0034699
112.26,-0.016114,-0.0090345,-0.0070798
112.28,-0.021962,-0.012259,-0.0097026
112.3,-0.026313,-0.015442,-0.010871
112.32,-0.028794,-0.018478,-0.010316
112.34,-0.029197,-0.021182,-0.0080148
112.36,-0.027493,-0.023383,-0.0041097
112.38,-0.023831,-0.024905,0.0010733
112.4,-0.01853,-0.025681,0.0071504
112.42,-0.012049,-0.025602,0.013554
112.44,-0.0049481,-0.02465,0.019702
112.46,0.0021594,-0.022889,0.025049
112.48,0.008675,-0.020419,0.029094
112.5,0.014078,-0.0174,0.031478
112.52,0.017984,-0.014055,0.032039
112.54,0.020189,-0.010627,0.030816
112.56,0.020684,-0.007395,0.028079
112.58,0.019645,-0.0045431,0.024188
112.6,0.017391,-0.0022904,0.019681
112.62,0.014327,-0.00075972,0.015087
112.64,0.010877,-3.0003e-05,0.010907
112.66,0.007421,-0.00017914,0.0076001
112.68,0.004253,-0.001261,0.005514
112.7,0.0015582,-0.0032874,0.0048456
112.72,-0.00058729,-0.0062787,0.0056914
112.74,-0.0021985,-0.010098,0.0078995
112.76,-0.0033553,-0.014577,0.011222
112.78,-0.0041757,-0.019563,0.015388
112.8,-0.0047943,-0.024847,0.020052
112.82,-0.0053476,-0.030182,0.024834
112.84,-0.0059655,-0.035297,0.029331
112.86,-0.0067641,-0.039902,0.033138
112.88,-0.0078346,-0.043719,0.035884
112.9,-0.0092301,-0.046448,0.037218
112.92,-0.010948,-0.047771,0.036823
112.94,-0.012916,-0.047739,0.034823
112.96,-0.01499,-0.046362,0.031372
112.98,-0.016962,-0.043785,0.026823
113,-0.018595,-0.040227,0.021632
113.02,-0.019661,-0.035977,0.016317
113.04,-0.019995,-0.031403,0.011409
113.06,-0.01954,-0.026886,0.0073467
113.08,-0.018374,-0.022672,0.0042976
113.1,-0.016714,-0.01924,0.0025258
113.12,-0.014889,-0.016708,0.0018188
113.14,-0.013287,-0.015086,0.0017985
113.16,-0.01229,-0.014289,0.0019988
113.18,-0.012205,-0.014107,0.0019017
113.2,-0.013208,-0.014292,0.0010839
113.22,-0.015309,-0.014534,-0.00077487
113.24,-0.018349,-0.014456,-0.0038931
113.26,-0.022017,-0.013739,-0.0082775
113.28,-0.025897,-0.012068,-0.013829
113.3,-0.029516,-0.0091763,-0.020339
113.32,-0.032401,-0.0051458,-0.027255
113.34,-0.034126,-1.0024e-05,-0.034116
113.36,-0.034354,0.0060113,-0.040365
113.38,-0.032857,0.012626,-0.045483
113.4,-0.029539,0.019496,-0.049035
113.42,-0.024442,0.026228,-0.05067
113.44,-0.017749,0.032395,-0.050143
113.46,-0.0097723,0.037633,-0.047405
113.48,-0.00094304,0.041471,-0.042414
113.5,0.0082211,0.043767,-0.035546
113.52,0.017153,0.044508,-0.027355
113.54,0.025286,0.043742,-0.018456
113.56,0.032105,0.041679,-0.0095739
113.58,0.037197,0.038603,-0.0014058
113.6,0.040291,0.034872,0.0054189
113.62,0.041281,0.030916,0.010365
113.64,0.040231,0.027114,0.013118
113.66,0.037363,0.024063,0.013299
113.68,0.033023,0.022067,0.010956
113.7,0.02765,0.021211,0.0064399
113.72,0.021732,0.021481,0.0002502
113.74,0.015763,0.0227,-0.0069376
113.76,0.010212,0.024552,-0.01434
113.78,0.0054909,0.026608,-0.021117
113.8,0.0019207,0.028362,-0.026442
113.82,-0.00028876,0.029295,-0.029584
113.84,-0.0010602,0.02885,-0.02991
113.86,-0.00045973,0.026427,-0.026886
113.88,0.0013059,0.021929,-0.020623
113.9,0.0039098,0.015375,-0.011465
113.92,0.0069441,0.0069769,-3.2803e-05
113.94,0.009976,-0.0028855,0.012861
113.96,0.012611,-0.013692,0.026303
113.98,0.014555,-0.024812,0.039367
114,0.015657,-0.035547,0.051204
114.02,0.015931,-0.045166,0.061097
114.04,0.01554,-0.052939,0.068479
114.06,0.014754,-0.058189,0.072944
114.08,0.013887,-0.060753,0.07464
114.1,0.013225,-0.060571,0.073795
114.12,0.012965,-0.057617,0.070582
114.14,0.01318,-0.05211,0.06529
114.16,0.013813,-0.044408,0.058221
114.18,0.014697,-0.034918,0.049616
114.2,0.015608,-0.02415,0.039758
114.22,0.016315,-0.01261,0.028925
114.24,0.016631,-0.00083077,0.017462
114.26,0.016441,0.010553,0.0058887
114.28,0.015711,0.021153,-0.0054416
114.3,0.014466,0.030626,-0.01616
114.32,0.012765,0.038701,-0.025936
114.34,0.010661,0.045165,-0.034505
114.36,0.0081819,0.049898,-0.041716
114.38,0.0053249,0.052849,-0.047524
114.4,0.0020682,0.053924,-0.051855
114.42,-0.0015995,0.053237,-0.054836
114.44,-0.0056474,0.050868,-0.056515
114.46,-0.0099784,0.047186,-0.057165
114.48,-0.014422,0.04246,-0.056882
114.5,-0.018749,0.036972,-0.055722
114.52,-0.022706,0.031024,-0.05373
114.54,-0.026058,0.024922,-0.05098
114.56,-0.028631,0.018944,-0.047574
114.58,-0.030344,0.01331,-0.043654
114.6,-0.031214,0.0081847,-0.039399
114.62,-0.031341,0.0037641,-0.035105
114.64,-0.030868,-0.00013893,-0.030729
114.66,-0.029941,-0.0035666,-0.026374
114.68,-0.02866,-0.0067095,-0.021951
114.7,-0.027058,-0.0097742,-0.017284
114.72,-0.025087,-0.012962,-0.012125
114.74,-0.022643,-0.01647,-0.0061725
114.76,-0.019602,-0.020446,0.00084383
114.78,-0.015866,-0.024885,0.009019
114.8,-0.011409,-0.029851,0.018442
114.82,-0.0063116,-0.035163,0.028851
114.84,-0.00077028,-0.040497,0.039727
114.86,0.0049137,-0.045529,0.050443
114.88,0.010367,-0.049911,0.060278
114.9,0.015194,-0.053292,0.068486
114.92,0.019027,-0.055355,0.074381
114.94,0.02158,-0.055848,0.077428
114.96,0.022688,-0.054614,0.077302
114.98,0.022327,-0.051605,0.073932
115,0.020621,-0.046732,0.067352
115.02,0.017824,-0.040496,0.05832
115.04,0.014294,-0.033248,0.047542
115.06,0.010447,-0.025335,0.035783
115.08,0.006714,-0.017232,0.023946
115.1,0.0034869,-0.0093602,0.012847
115.12,0.00108,-0.0020661,0.0031461
115.14,-0.00030694,0.0043088,-0.0046158
115.16,-0.00060869,0.0095959,-0.010205
115.18,0.00010107,0.013563,-0.013462
115.2,0.0016214,0.01626,-0.014638
115.22,0.0036511,0.017874,-0.014223
115.24,0.0058268,0.018603,-0.012776
115.26,0.0077675,0.018705,-0.010937
115.28,0.0091205,0.018413,-0.0092921
115.3,0.0096013,0.017989,-0.0083875
115.32,0.0090261,0.017723,-0.0086966
115.34,0.007331,0.017799,-0.010468
115.36,0.0045793,0.018404,-0.013824
115.38,0.00095478,0.019621,-0.018666
115.4,-0.0032558,0.021479,-0.024735
115.42,-0.0076908,0.023769,-0.03146
115.44,-0.011949,0.026285,-0.038234
115.46,-0.015629,0.028789,-0.044418
115.48,-0.018375,0.030988,-0.049362
115.5,-0.019914,0.032574,-0.052488
115.52,-0.020091,0.033271,-0.053363
115.54,-0.018893,0.03283,-0.051723
115.56,-0.016449,0.030955,-0.047404
115.58,-0.013022,0.027643,-0.040665
115.6,-0.0089754,0.023094,-0.03207
115.62,-0.0047219,0.017541,-0.022262
115.64,-0.0006699,0.011326,-0.011996
115.66,0.0028341,0.0048526,-0.0020186
115.68,0.0055518,-0.0014055,0.0069574
115.7,0.0073815,-0.0069478,0.014329
115.72,0.008363,-0.011384,0.019747
115.74,0.0086596,-0.01437,0.02303
115.76,0.0085212,-0.015522,0.024044
115.78,0.0082353,-0.015041,0.023277
115.8,0.0080772,-0.013091,0.021168
115.82,0.0082659,-0.0099799,0.018246
115.84,0.0089349,-0.0061009,0.015036
115.86,0.010118,-0.0019221,0.012041
115.88,0.011753,0.002067,0.0096861
115.9,0.013692,0.0054459,0.0082465
115.92,0.015727,0.0078764,0.0078508
115.94,0.017611,0.0088184,0.0087924
115.96,0.019082,0.0083217,0.01076
115.98,0.01989,0.0064232,0.013466
116,0.019814,0.0032668,0.016548
116.02,0.018693,-0.00087139,0.019565
116.04,0.01644,-0.0056539,0.022094
116.06,0.01307,-0.01072,0.02379
116.08,0.0087085,-0.015689,0.024397
116.1,0.0035978,-0.020163,0.023761
116.12,-0.0019167,-0.023792,0.021876
116.14,-0.0074168,-0.026207,0.01879
116.16,-0.012456,-0.027354,0.014898
116.18,-0.016614,-0.027207,0.010593
116.2,-0.019552,-0.025827,0.0062757
116.22,-0.021058,-0.023429,0.0023709
116.24,-0.021074,-0.020276,-0.00079824
116.26,-0.019702,-0.016675,-0.0030267
116.28,-0.017177,-0.013031,-0.0041467
116.3,-0.013837,-0.0097398,-0.0040976
116.32,-0.010066,-0.0073658,-0.0027001
116.34,-0.0062445,-0.0062884,4.3885e-05
116.36,-0.0027106,-0.0066443,0.0039337
116.38,0.00027053,-0.0086405,0.0089111
116.4,0.0025163,-0.012278,0.014794
116.42,0.0039246,-0.017424,0.021349
116.44,0.0044629,-0.02384,0.028303
116.46,0.004155,-0.031175,0.03533
116.48,0.0030705,-0.039003,0.042074
116.5,0.0013185,-0.046831,0.04815
116.52,-0.00095534,-0.054052,0.053096
116.54,-0.0035716,-0.060232,0.05666
116.56,-0.0063244,-0.065088,0.058764
116.58,-0.0089961,-0.068259,0.059263
116.6,-0.011379,-0.069622,0.058243
116.62,-0.013301,-0.069187,0.055887
116.64,-0.014651,-0.066993,0.052342
116.66,-0.015395,-0.063164,0.047769
116.68,-0.01558,-0.05792,0.04234
116.7,-0.015318,-0.051431,0.036113
116.72,-0.014761,-0.044139,0.029377
116.74,-0.014067,-0.03639,0.022323
116.76,-0.013357,-0.028483,0.015126
116.78,-0.012695,-0.020698,0.0080034
116.8,-0.012072,-0.013292,0.0012197
116.82,-0.011418,-0.006478,-0.00494
116.84,-0.010624,-0.00042742,-0.010196
116.86,-0.0095784,0.0047298,-0.014308
116.88,-0.0082091,0.0089526,-0.017162
116.9,-0.0065103,0.012039,-0.01855
116.92,-0.0045597,0.01428,-0.01884
116.94,-0.0025139,0.015765,-0.018279
116.96,-0.00058495,0.016646,-0.017231
116.98,0.00099767,0.017102,-0.016105
117,0.0020307,0.017315,-0.015285
117.02,0.0023784,0.017454,-0.015076
117.04,0.0020035,0.017663,-0.015659
117.06,0.00098048,0.018048,-0.017068
117.08,-0.00050847,0.018703,-0.019211
117.1,-0.0021963,0.019587,-0.021783
117.12,-0.0037665,0.020688,-0.024454
117.14,-0.0048967,0.021866,-0.026763
117.16,-0.0053031,0.022993,-0.028296
117.18,-0.0047794,0.024045,-0.028825
117.2,-0.0032265,0.025013,-0.02824
117.22,-0.0006669,0.02583,-0.026497
117.24,0.002755,0.026521,-0.023766
117.26,0.0067891,0.027123,-0.020334
117.28,0.011109,0.027768,-0.01666
117.3,0.01535,0.028566,-0.013216
117.32,0.019158,0.029615,-0.010457
117.34,0.022227,0.030983,-0.0087565
117.36,0.024338,0.032697,-0.0083583
117.38,0.025388,0.03473,-0.0093416
117.4,0.025391,0.037002,-0.011611
117.42,0.024473,0.039379,-0.014906
117.44,0.022848,0.041678,-0.01883
117.46,0.020781,0.043613,-0.022833
117.48,0.018544,0.044946,-0.026402
117.5,0.016381,0.045505,-0.029124
117.52,0.014469,0.045081,-0.030612
117.54,0.0129,0.043581,-0.030682
117.56,0.01167,0.040972,-0.029302
117.58,0.010691,0.037258,-0.026567
117.6,0.0098084,0.032528,-0.022719
117.62,0.0088297,0.027005,-0.018175
117.64,0.0075584,0.020872,-0.013313
117.66,0.0058287,0.014471,-0.0086427
117.68,0.0035347,0.0081479,-0.0046132
117.7,0.00065463,0.0021695,-0.0015149
117.72,-0.0027365,-0.0032112,0.00047467
117.74,-0.0064655,-0.0077627,0.0012972
117.76,-0.010273,-0.011358,0.0010848
117.78,-0.013838,-0.013974,0.00013539
117.8,-0.016816,-0.015606,-0.0012108
117.82,-0.018882,-0.016353,-0.0025293
117.84,-0.019775,-0.016315,-0.0034594
117.86,-0.01934,-0.015862,-0.0034784
117.88,-0.017557,-0.015219,-0.0023373
117.9,-0.014547,-0.014656,0.00010825
117.92,-0.010566,-0.014421,0.0038554
117.94,-0.0059648,-0.014694,0.008729
117.96,-0.0011475,-0.015585,0.014437
117.98,0.0034892,-0.017162,0.020651
118,0.0076072,-0.019405,0.027013
118.02,0.010968,-0.022207,0.033176
118.04,0.013454,-0.025356,0.038811
118.06,0.015063,-0.028569,0.043632
118.08,0.015885,-0.03152,0.047405
118.1,0.016064,-0.033941,0.050006
118.12,0.015755,-0.035557,0.051311
118.14,0.01508,-0.036109,0.051189
118.16,0.014111,-0.035408,0.049519
118.18,0.01286,-0.033325,0.046185
118.2,0.011292,-0.029798,0.04109
118.22,0.0093531,-0.024716,0.034069
118.24,0.0070017,-0.018435,0.025437
118.26,0.0042387,-0.011178,0.015417
118.28,0.0011263,-0.0032128,0.0043391
118.3,-0.0022077,0.005115,-0.0073227
118.32,-0.0055809,0.013406,-0.018987
118.34,-0.0087792,0.021287,-0.030066
118.36,-0.011586,0.028448,-0.040034
118.38,-0.013811,0.034547,-0.048357
118.4,-0.015309,0.03922,-0.054529
118.42,-0.015999,0.042271,-0.058271
118.44,-0.01586,0.043721,-0.059581
118.46,-0.014928,0.043582,-0.05851
118.48,-0.013288,0.041976,-0.055264
118.5,-0.011062,0.039058,-0.05012
118.52,-0.0083992,0.03505,-0.043449
118.54,-0.0054718,0.030215,-0.035687
118.56,-0.0024686,0.02476,-0.027229
118.58,0.00041044,0.019085,-0.018674
118.6,0.0029643,0.013383,-0.010419
118.62,0.0050045,0.0078807,-0.0028762
118.64,0.0063735,0.0026896,0.0036839
118.66,0.0069644,-0.0021709,0.0091353
118.68,0.006739,-0.006694,0.013433
118.7,0.0057379,-0.010913,0.016651
118.72,0.0040817,-0.014919,0.019
118.74,0.0019589,-0.018834,0.020793
118.76,-0.00039681,-0.02278,0.022383
118.78,-0.0027373,-0.026726,0.023989
118.8,-0.0048334,-0.030726,0.025893
118.82,-0.0065052,-0.034733,0.028228
118.84,-0.0076433,-0.038609,0.030966
118.86,-0.0082179,-0.042181,0.033963
118.88,-0.0082745,-0.045265,0.036991
118.9,-0.0079176,-0.047637,0.03972
118.92,-0.0072874,-0.049041,0.041753
118.94,-0.0065321,-0.049268,0.042736
118.96,-0.005784,-0.048144,0.04236
118.98,-0.0051414,-0.04545,0.040309
119,-0.0046589,-0.041314,0.036655
119.02,-0.004347,-0.035836,0.031489
119.04,-0.0041793,-0.029185,0.025005
119.06,-0.0041039,-0.021603,0.017499
119.08,-0.0040557,-0.013377,0.0093218
119.1,-0.0039681,-0.004832,0.0008639
119.12,-0.003781,0.0036723,-0.0074533
119.14,-0.0034457,0.01177,-0.015216
119.16,-0.0029274,0.01905,-0.021977
119.18,-0.0022069,0.025178,-0.027385
119.2,-0.0012824,0.029968,-0.03125
119.22,-0.00017285,0.033283,-0.033456
119.24,0.0010783,0.035039,-0.03396
119.26,0.0023998,0.035243,-0.032843
119.28,0.0036926,0.033983,-0.03029
119.3,0.0048351,0.031401,-0.026565
119.32,0.0056954,0.027707,-0.022011
119.34,0.0061497,0.02315,-0.017
119.36,0.006105,0.018017,-0.011912
119.38,0.0055225,0.012746,-0.0072236
119.4,0.0044358,0.007588,-0.0031522
119.42,0.002959,0.0027664,0.00019259
119.44,0.0012817,-0.0015383,0.00282
119.46,-0.00035125,-0.0052205,0.0048693
119.48,-0.0016737,-0.0082113,0.0065377
119.5,-0.0024395,-0.010465,0.0080257
119.52,-0.0024658,-0.012163,0.0096968
119.54,-0.001669,-0.013315,0.011646
119.56,-8.6734e-05,-0.014134,0.014048
119.58,0.0021188,-0.014743,0.016862
119.6,0.0046781,-0.015246,0.019924
119.62,0.0072486,-0.015695,0.022944
119.64,0.0094624,-0.016112,0.025574
119.66,0.010977,-0.01648,0.027457
119.68,0.011521,-0.016745,0.028266
119.7,0.010935,-0.016823,0.027758
119.72,0.0091858,-0.016639,0.025824
119.74,0.0063749,-0.01609,0.022465
119.76,0.0027224,-0.015191,0.017914
119.78,-0.001458,-0.013952,0.012494
119.8,-0.0057951,-0.012439,0.0066443
119.82,-0.0098987,-0.010732,0.00083327
119.84,-0.0134,-0.0089545,-0.0044452
119.86,-0.015986,-0.0072497,-0.0087365
119.88,-0.017434,-0.005709,-0.011725
119.9,-0.01763,-0.0044486,-0.013181
119.92,-0.016582,-0.0035922,-0.01299
119.94,-0.014424,-0.0031476,-0.011276
119.96,-0.011396,-0.0030647,-0.0083313
119.98,-0.0078241,-0.0033681,-0.0044561


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_nmf1.csv <==
0,0.050029,0.030943,0.019086
0.01,0.050489,0.031224,0.019265
0.02,0.050955,0.031508,0.019446
0.030001,0.051428,0.031797,0.019631
0.040001,0.051909,0.03209,0.019818
0.050001,0.052396,0.032388,0.020009
0.060001,0.052892,0.03269,0.020202
0.070001,0.053395,0.032996,0.020399
0.080001,0.053905,0.033307,0.020598
0.090002,0.054424,0.033623,0.020801
0.1,0.054951,0.033944,0.021007
0.11,0.055486,0.034283,0.021204
0.12,0.05603,0.034641,0.021389
0.13,0.056942,0.035004,0.021938
0.14,0.057505,0.035367,0.022137
0.15,0.058077,0.035731,0.022346
0.16,0.058658,0.036093,0.022565
0.17,0.05925,0.036455,0.022795
0.18,0.059851,0.036816,0.023034
0.19,0.060462,0.037184,0.023279
0.2,0.061084,0.037552,0.023532
0.21,0.061716,0.037926,0.02379
0.22,0.062359,0.038314,0.024044
0.23,0.063013,0.038709,0.024304
0.24,0.063678,0.039111,0.024567
0.25,0.064356,0.039519,0.024836
0.26,0.065045,0.039935,0.02511
0.27,0.065746,0.040357,0.025389
0.28,0.06646,0.040787,0.025673
0.29,0.067187,0.041225,0.025963
0.30001,0.067928,0.04167,0.026258
0.31001,0.068682,0.042123,0.026559
0.32001,0.06945,0.042594,0.026856
0.33001,0.070232,0.043068,0.027164
0.34001,0.071164,0.043556,0.027608
0.35001,0.071977,0.044051,0.027925
0.36001,0.072805,0.044553,0.028252
0.37001,0.07365,0.045062,0.028588
0.38001,0.074511,0.045577,0.028933
0.39001,0.075389,0.046101,0.029288
0.40001,0.076284,0.046633,0.029651
0.41001,0.077198,0.047174,0.030023
0.42001,0.07813,0.047726,0.030404
0.43001,0.079081,0.048484,0.030597
0.44001,0.080052,0.049245,0.030807
0.45001,0.081043,0.049994,0.031049
0.46001,0.082055,0.050631,0.031424
0.47001,0.083088,0.051206,0.031883
0.48001,0.084144,0.051773,0.032371
0.49001,0.085223,0.05241,0.032813
0.50001,0.086325,0.053062,0.033263
0.51001,0.087452,0.053728,0.033724
0.52001,0.088603,0.054481,0.034122
0.53001,0.089782,0.055216,0.034566
0.54001,0.091991,0.055998,0.035993
0.55001,0.093228,0.056786,0.036442
0.56001,0.094494,0.057553,0.036941
0.57001,0.095789,0.058348,0.037442
0.58001,0.097116,0.059141,0.037975
0.59001,0.098475,0.059934,0.038541
0.60001,0.099866,0.060738,0.039128
0.61001,0.10129,0.061549,0.039744
0.62001,0.10275,0.062373,0.040381
0.63001,0.10425,0.063229,0.041025
0.64001,0.10579,0.064116,0.041675
0.65001,0.10737,0.065025,0.042343
0.66001,0.10899,0.065956,0.043031
0.67001,0.11065,0.066909,0.04374
0.68001,0.11236,0.067887,0.04447
0.69001,0.11411,0.068888,0.045222
0.70001,0.11591,0.069915,0.045998
0.71001,0.11777,0.070968,0.046798
0.72001,0.11967,0.072049,0.047624
0.73001,0.12163,0.073158,0.048477
0.74001,0.12365,0.074296,0.049358
0.75001,0.12573,0.075465,0.050269
0.76001,0.12788,0.076768,0.051108
0.77001,0.13009,0.078102,0.051983
0.78001,0.13236,0.079457,0.052906
0.79001,0.13471,0.080785,0.053928
0.80001,0.13714,0.082106,0.055034
0.81001,0.13965,0.083456,0.056189
0.82001,0.14224,0.084878,0.057357
0.83001,0.14491,0.086344,0.05857
0.84001,0.14768,0.087855,0.05983
0.85001,0.15055,0.089412,0.061141
0.86001,0.15352,0.091018,0.062506
0.87001,0.15661,0.092676,0.063929
0.88001,0.1598,0.094387,0.065413
0.89001,0.16312,0.096155,0.066962
0.90002,0.16656,0.097988,0.068575
0.91002,0.17015,0.09989,0.070255
0.92002,0.17403,0.10186,0.072174
0.93002,0.17791,0.10389,0.074025
0.94002,0.18196,0.106,0.075965
0.95002,0.18618,0.10818,0.078004
0.96002,0.19059,0.11044,0.080152
0.97002,0.1952,0.11278,0.082413
0.98002,0.20002,0.11522,0.084798
0.99002,0.20507,0.11775,0.087316
1,0.21036,0.12038,0.089977
1.01,0.21592,0.12313,0.092792
1.02,0.22177,0.126,0.095773
1.03,0.22792,0.12899,0.098935
1.04,0.23441,0.13212,0.1023
1.05,0.24126,0.13539,0.10587
1.06,0.2485,0.13882,0.10969
1.07,0.25617,0.14241,0.11376
1.08,0.26431,0.14619,0.11812
1.09,0.27296,0.15018,0.12278
1.1,0.28218,0.15437,0.1278
1.11,0.29219,0.1588,0.13339
1.12,0.30271,0.16348,0.13922
1.13,0.31398,0.16843,0.14555
1.14,0.3261,0.17369,0.15241
1.15,0.33915,0.17927,0.15988
1.16,0.35325,0.18523,0.16803
1.17,0.36854,0.19159,0.17695
1.18,0.38515,0.19841,0.18674
1.19,0.40328,0.20574,0.19754
1.2,0.42313,0.21366,0.20947
1.21,0.44494,0.22222,0.22272
1.22,0.46902,0.23154,0.23749
1.23,0.49572,0.2417,0.25402
1.24,0.52548,0.25285,0.27263
1.25,0.55882,0.26514,0.29368
1.26,0.5964,0.2788,0.3176
1.27,0.63901,0.29408,0.34493
1.28,0.68817,0.31125,0.37692
1.29,0.74419,0.33065,0.41354
1.3,0.80922,0.3528,0.45642
1.31,0.88541,0.37831,0.50711
1.32,0.97563,0.40804,0.56759
1.33,1.0837,0.44316,0.64058
1.34,1.215,0.48523,0.72977
1.35,1.3769,0.53646,0.84039
1.36,1.58,0.60004,0.97994
1.37,1.8402,0.6807,1.1595
1.38,2.1818,0.78576,1.396
1.39,2.6436,0.92701,1.7166
1.4,3.291,1.1244,2.1666
1.41,4.2413,1.4143,2.827
1.42,5.7231,1.8686,3.8545
1.43,8.2352,2.6481,5.5871
1.44,13.061,4.1841,8.8767
1.45,24.419,7.9647,16.454
1.46,58.797,19.32,39.477
1.47,148.24,44.856,103.38
1.48,220.79,62.84,157.95
1.49,148.26,42.934,105.32
1.5,58.838,12.461,46.377
1.51,24.48,1.5316,22.948
1.52,13.143,1.3726,11.77
1.53,8.3381,1.6998,6.6383
1.54,5.8472,1.551,4.2961
1.55,4.387,1.345,3.042
1.56,3.4587,1.1853,2.2734
1.57,2.8339,1.0727,1.7611
1.58,2.3953,0.99595,1.3993
1.59,2.0775,0.94553,1.132
1.6,1.842,0.91493,0.92705
1.61,1.6644,0.89975,0.76463
1.62,1.5295,0.89713,0.63233
1.63,1.4258,0.90515,0.52065
1.64,1.3465,0.92267,0.42386
1.65,1.2865,0.94903,0.33747
1.66,1.242,0.98405,0.25797
1.67,1.2104,1.0279,0.18252
1.68,1.1896,1.081,0.10867
1.69,1.1783,1.1442,0.034136
1.7,1.1754,1.2187,-0.043302
1.71,1.18,1.306,-0.12599
1.72,1.1918,1.4084,-0.21658
1.73,1.2105,1.5286,-0.31813
1.74,1.2357,1.6702,-0.43442
1.75,1.2677,1.8379,-0.57022
1.76,1.3065,2.0382,-0.73173
1.77,1.3524,2.2796,-0.92722
1.78,1.4059,2.5739,-1.168
1.79,1.4677,2.9376,-1.47
1.8,1.5382,3.3944,-1.8561
1.81,1.6186,3.9792,-2.3605
1.82,1.7101,4.7456,-3.0355
1.83,1.8141,5.7789,-3.9648
1.84,1.9323,7.2221,-5.2897
1.85,2.067,9.3302,-7.2632
1.86,2.2209,12.598,-10.377
1.87,2.3973,18.095,-15.697
1.88,2.6003,28.547,-25.946
1.89,2.8352,52.788,-49.953
1.9,3.1087,124.76,-121.65
1.91,3.4294,314.9,-311.48
1.92,3.8083,502.06,-498.25
1.93,4.2601,366.08,-361.82
1.94,4.8046,128.93,-124.13
1.95,5.4689,42.543,-37.075
1.96,6.2901,25.121,-18.831
1.97,7.3219,18.267,-10.945
1.98,8.643,14.061,-5.418
1.99,10.373,11.601,-1.2278
2,12.701,10.323,2.3778
2.01,15.938,9.9367,6.0015
2.02,20.635,10.396,10.239
2.03,27.831,11.915,15.916
2.04,39.715,15.167,24.548
2.05,61.602,22.064,39.538
2.06,109.6,39.111,70.488
2.07,245.94,88.734,157.21
2.08,648.77,202.06,446.71
2.09,1193.5,323.46,870.03
2.1,1013.5,296.04,717.44
2.11,443.36,148.62,294.73
2.12,172.24,20.857,151.38
2.13,85.2,0.81243,84.388
2.14,51.091,4.9738e-14,51.091
2.15,34.237,3.3776,30.859
2.16,24.629,4.6508,19.979
2.17,18.621,4.4219,14.199
2.18,14.611,3.9216,10.689
2.19,11.8,3.5099,8.29
2.2,9.7546,3.3745,6.3801
2.21,8.2212,3.6669,4.5543
2.22,7.0434,3.7404,3.303
2.23,6.1208,2.9114,3.2094
2.24,5.3861,2.089,3.2971
2.25,4.7935,1.749,3.0444
2.26,4.3099,1.5865,2.7234
2.27,3.9121,1.4586,2.4535
2.28,3.5829,1.3511,2.2318
2.29,3.3095,1.2615,2.048
2.3,3.0823,1.1866,1.8957
2.31,2.8941,1.1239,1.7702
2.32,2.7393,1.0716,1.6677
2.33,2.614,1.0284,1.5856
2.34,2.515,0.99332,1.5217
2.35,2.4405,0.96581,1.4747
2.36,2.3893,0.94552,1.4438
2.37,2.3611,0.93237,1.4288
2.38,2.3565,0.92652,1.43
2.39,2.377,0.92846,1.4485
2.4,2.4253,0.93899,1.4863
2.41,2.5055,0.95942,1.5461
2.42,2.624,0.99169,1.6323
2.43,2.79,1.0386,1.7513
2.44,3.0169,1.1045,1.9124
2.45,3.325,1.1956,2.1294
2.46,3.7452,1.3219,2.4234
2.47,4.3268,1.4992,2.8276
2.48,5.151,1.7543,3.3967
2.49,6.3607,2.1353,4.2255
2.5,8.2262,2.7365,5.4897
2.51,11.312,3.7661,7.5456
2.52,16.977,5.7764,11.201
2.53,29.29,10.643,18.648
2.54,63.858,23.996,39.862
2.55,167.4,52.713,114.69
2.56,317.14,81.704,235.43
2.57,280.56,78.633,201.92
2.58,125.92,47.264,78.655
2.59,49.034,12.979,36.054
2.6,24.345,1.1193,23.225
2.61,14.803,3.1974e-14,14.803
2.62,10.135,2.0961e-13,10.135
2.63,7.494,0.77576,6.7182
2.64,5.8539,1.1486,4.7053
2.65,4.7682,1.1848,3.5835
2.66,4.016,1.1316,2.8844
2.67,3.4774,1.0676,2.4098
2.68,3.0829,1.0112,2.0717
2.69,2.79,0.96633,1.8237
2.7,2.5716,0.93287,1.6387
2.71,2.41,0.90989,1.5001
2.72,2.2934,0.89635,1.3971
2.73,2.2142,0.89147,1.3227
2.74,2.167,0.89471,1.2723
2.75,2.149,0.90589,1.2431
2.76,2.1586,0.9251,1.2335
2.77,2.1959,0.95276,1.2432
2.78,2.2625,0.98966,1.2728
2.79,2.3612,1.037,1.3242
2.8,2.497,1.0966,1.4003
2.81,2.6771,1.171,1.5061
2.82,2.9122,1.2638,1.6483
2.83,3.2176,1.3802,1.8374
2.84,3.6159,1.5276,2.0884
2.85,4.141,1.7173,2.4237
2.86,4.8452,1.9669,2.8783
2.87,5.8123,2.3048,3.5076
2.88,7.184,2.7798,4.4042
2.89,9.2145,3.4825,5.732
2.9,12.4,4.5985,7.8011
2.91,17.822,6.5688,11.253
2.92,28.265,10.708,17.557
2.93,52.883,21.438,31.445
2.94,127.45,48.688,78.767
2.95,321.51,90.87,230.64
2.96,478.92,116.38,362.54
2.97,321.5,99.229,222.27
2.98,127.44,57.874,69.568
2.99,52.864,16.25,36.613
3.0001,28.239,1.5235,26.716
3.0101,17.79,1.7764e-14,17.79
3.0201,12.361,1.8474e-13,12.361
3.0301,9.1688,2.7237,6.445
3.0401,7.1313,4.5216,2.6097
3.0501,5.7525,5.7034,0.049061
3.0601,4.778,7.0396,-2.2615
3.0701,4.0664,8.9864,-4.92
3.0801,3.5337,12.138,-8.6039
3.0901,3.1276,17.766,-14.639
3.1001,2.8143,29.436,-26.621
3.1101,2.5716,59.989,-57.418
3.1201,2.3838,150.13,-147.75
3.1301,2.2408,320.48,-318.23
3.1401,2.1355,398.84,-396.71
3.1501,2.0637,250.86,-248.8
3.1601,2.0232,67.779,-65.756
3.1701,2.0139,6.1981,-4.1842
3.1801,2.0378,5.3614,-3.3236
3.1901,2.0998,8.1586,-6.0588
3.2001,2.2085,7.6026,-5.3941
3.2101,2.3784,6.3875,-4.0091
3.2201,2.634,5.3893,-2.7553
3.2301,3.0177,4.6863,-1.6686
3.2401,3.6069,4.2533,-0.64638
3.2501,4.5549,4.0962,0.45868
3.2601,6.2013,4.322,1.8792
3.2701,9.4387,5.3637,4.0749
3.2801,17.285,8.8166,8.4681
3.2901,41.406,17.376,24.031
3.3001,100.46,28.269,72.194
3.3101,138.34,33.316,105.02
3.3201,86.613,28.327,58.285
3.3301,34.19,18.001,16.19
3.3401,15.071,7.0643,8.0069
3.3501,8.6616,0.88629,7.7753
3.3601,5.8947,6.0396e-14,5.8947
3.3701,4.4577,1.5365e-13,4.4577
3.3801,3.6283,0.56835,3.0599
3.3901,3.1207,1.1195,2.0012
3.4001,2.8031,1.3155,1.4877
3.4101,2.6084,1.3672,1.2412
3.4201,2.5001,1.3883,1.1118
3.4301,2.4579,1.409,1.0489
3.4401,2.4708,1.4394,1.0314
3.4501,2.5342,1.4844,1.0499
3.4601,2.6478,1.5472,1.1007
3.4701,2.8156,1.6315,1.1841
3.4801,3.0456,1.7418,1.3038
3.4901,3.3513,1.8844,1.4669
3.5001,3.7535,2.0683,1.6852
3.5101,4.2837,2.3065,1.9772
3.5201,4.9902,2.6187,2.3715
3.5301,5.9497,3.0358,2.9139
3.5401,7.2884,3.6082,3.6801
3.5501,9.2258,4.4253,4.8005
3.5601,12.172,5.659,6.5129
3.5701,16.969,7.6879,9.2807
3.5801,25.594,11.542,14.053
3.5901,43.743,20.729,23.015
3.6001,92.684,43.499,49.186
3.6101,243.43,84.686,158.75
3.6201,504.21,121.53,382.69
3.6301,504.21,129.7,374.51
3.6401,243.41,109.91,133.5
3.6501,92.647,87.623,5.0236
3.6601,43.691,98.586,-54.896
3.6701,25.525,171,-145.47
3.6801,16.882,229.79,-212.9
3.6901,12.068,175.42,-163.35
3.7001,9.1018,62.863,-53.762
3.7101,7.143,7.5806,-0.43755
3.7201,5.7808,6.4837e-14,5.7808
3.7301,4.7952,3.0187,1.7764
3.7401,4.0592,4.3481,-0.28882
3.7501,3.4956,4.0996,-0.60399
3.7601,3.0549,3.5318,-0.47693
3.7701,2.7042,3.0145,-0.3103
3.7801,2.4212,2.5932,-0.17199
3.7901,2.19,2.2582,-0.068162
3.8001,1.9994,1.9949,0.0044982
3.8101,1.841,1.7969,0.044001
3.8201,1.7086,1.6841,0.024432
3.8301,1.5975,1.703,-0.1055
3.8401,1.5042,1.7667,-0.26249
3.8501,1.4258,1.6375,-0.21161
3.8601,1.3604,1.3228,0.037595
3.8701,1.3061,1.0554,0.2507
3.8801,1.2619,0.94136,0.32054
3.8901,1.2265,0.89879,0.3277
3.9001,1.1993,0.86137,0.33794
3.9101,1.1799,0.82342,0.35645
3.9201,1.1679,0.78966,0.37822
3.9301,1.1632,0.76131,0.4019
3.9401,1.166,0.73825,0.42772
3.9501,1.1764,0.72019,0.45621
3.9601,1.195,0.70692,0.48807
3.9701,1.2225,0.69838,0.5241
3.9801,1.2599,0.69462,0.56527
3.9901,1.3086,0.69588,0.61274
4.0001,1.3706,0.70257,0.66798
4.0101,1.4482,0.71534,0.73289
4.0201,1.545,0.73512,0.80985
4.0301,1.6654,0.76328,0.90209
4.0401,1.8157,0.80173,1.014
4.0501,2.0047,0.85324,1.1514
4.0601,2.2448,0.92183,1.3229
4.0701,2.5542,1.0135,1.5406
4.0801,2.9603,1.1377,1.8226
4.0901,3.5059,1.3091,2.1968
4.1001,4.2613,1.5533,2.7079
4.1101,5.3475,1.9163,3.4311
4.1201,6.9896,2.4905,4.4991
4.1301,9.6476,3.4889,6.1587
4.1401,14.392,5.5238,8.868
4.1501,24.267,10.408,13.859
4.1601,50.522,22.968,27.553
4.1701,131.82,43.8,88.02
4.1801,280.13,60.31,219.82
4.1901,291.86,63.466,228.39
4.2001,145.03,52.673,92.354
4.2101,55.231,35.585,19.646
4.2201,25.867,17.195,8.6714
4.2301,15.129,2.8404,12.289
4.2401,10.083,3.3751e-14,10.083
4.2501,7.301,1.7764e-14,7.301
4.2601,5.6064,3.2863e-14,5.6064
4.2701,4.5036,1.5365e-13,4.5036
4.2801,3.753,0.28552,3.4675
4.2901,3.2277,0.6769,2.5508
4.3001,2.8557,0.89351,1.9622
4.3101,2.595,1.0106,1.5843
4.3201,2.4209,1.1086,1.3123
4.3301,2.3206,1.2203,1.1003
4.3401,2.2903,1.3678,0.92243
4.3501,2.3356,1.576,0.7596
4.3601,2.4749,1.8824,0.59251
4.3701,2.7481,2.3557,0.39239
4.3801,3.2389,3.1378,0.10113
4.3901,4.1368,4.5773,-0.44049
4.4001,5.9383,7.7514,-1.8131
4.4101,10.304,16.15,-5.8466
4.4201,23.698,36.52,-12.822
4.4301,57.586,67.162,-9.5752
4.4401,82.178,82.07,0.10793
4.4501,53.492,63.112,-9.6207
4.4601,21.562,29.431,-7.8686
4.4701,9.6337,6.341,3.2927
4.4801,5.6841,0.43832,5.2458
4.4901,4.0149,1.2612e-13,4.0149
4.5001,3.173,9.992e-14,3.173
4.5101,2.712,1.2834e-13,2.712
4.5201,2.459,0.073264,2.3858
4.5301,2.3371,0.67472,1.6624
4.5401,2.3104,1.0217,1.2888
4.5501,2.3642,1.1308,1.2334
4.5601,2.4971,1.1893,1.3078
4.5701,2.7189,1.2566,1.4623
4.5801,3.0526,1.357,1.6956
4.5901,3.5406,1.5115,2.0291
4.6001,4.2576,1.7515,2.5061
4.6101,5.342,2.1364,3.2056
4.6201,7.0665,2.7972,4.2693
4.6301,10.033,4.0907,5.9421
4.6401,15.806,7.1341,8.6714
4.6501,29.603,14.888,14.715
4.6601,71.733,29.227,42.506
4.6701,178.2,43.017,135.19
4.6801,255.45,48.589,206.86
4.6901,165.36,44.954,120.4
4.7001,65.052,35.069,29.983
4.7101,27.541,22.815,4.726
4.7201,15.063,10.571,4.4929
4.7301,9.72,1.8392,7.8808
4.7401,6.9431,4.0856e-14,6.9431
4.7501,5.3253,2.3981e-14,5.3253
4.7601,4.3158,5.3291e-14,4.3158
4.7701,3.6626,0.9254,2.7372
4.7801,3.2387,3.0249,0.21386
4.7901,2.9774,5.4656,-2.4882
4.8001,2.8449,9.7523,-6.9074
4.8101,2.8293,21.221,-18.392
4.8201,2.938,48.508,-45.57
4.8301,3.2016,85.689,-82.488
4.8401,3.6899,96.563,-92.874
4.8501,4.5521,67.97,-63.418
4.8601,6.1319,26.285,-20.153
4.8701,9.3602,3.8901,5.4701
4.8801,17.477,3.5813,13.896
4.8901,42.771,15.162,27.609
4.9001,100.51,23.762,76.75
4.9101,128.01,25.435,102.57
4.9201,74.704,22.53,52.174
4.9301,29.039,17.567,11.472
4.9401,13.062,11.878,1.1839
4.9501,7.579,6.3604,1.2187
4.9601,5.1479,1.6783,3.4696
4.9701,3.8632,0.14167,3.7215
4.9801,3.114,5.4623e-14,3.114
4.9901,2.6552,7.1498e-14,2.6552
5.0001,2.3744,2.9843e-13,2.3744
5.0101,2.2161,0.30282,1.9133
5.0201,2.1547,0.63398,1.5207
5.0301,2.1828,0.81117,1.3716
5.0401,2.3094,0.92249,1.3869
5.0501,2.5632,1.047,1.5162
5.0601,3.008,1.2379,1.7701
5.0701,3.7797,1.5852,2.1946
5.0801,5.1969,2.352,2.8448
5.0901,8.1492,4.3563,3.793
5.1001,15.855,8.7151,7.1396
5.1101,39.921,14.38,25.541
5.1201,88.354,18.128,70.227
5.1301,99.801,18.85,80.951
5.1401,52.873,16.669,36.204
5.1501,20.423,12.875,7.5478
5.1601,9.5882,8.5027,1.0855
5.1701,5.7311,4.16,1.5711
5.1801,3.9613,0.79691,3.1644
5.1901,3.005,1.4122e-13,3.005
5.2001,2.437,5.6399e-14,2.437
5.2101,2.082,7.7272e-14,2.082
5.2201,1.8575,3.1619e-13,1.8575
5.2301,1.7221,0.27876,1.4434
5.2401,1.6557,0.59422,1.0615
5.2501,1.6515,0.78375,0.86776
5.2601,1.7149,0.92,0.79491
5.2701,1.8675,1.0697,0.79772
5.2801,2.1619,1.286,0.87584
5.2901,2.7278,1.6913,1.0366
5.3001,3.9397,2.6556,1.2841
5.3101,7.1863,4.6084,2.5779
5.3201,17.244,6.8588,10.385
5.3301,35.591,8.3203,27.271
5.3401,37.076,8.6261,28.45
5.3501,18.986,8.0892,10.897
5.3601,7.9564,7.3126,0.6438
5.3701,4.4103,6.6442,-2.2338
5.3801,3.1865,6.5071,-3.3205
5.3901,2.6925,7.8046,-5.1121
5.4001,2.5121,12.972,-10.46
5.4101,2.5109,29.763,-27.252
5.4201,2.6431,67.171,-64.528
5.4301,2.9026,110.51,-107.61
5.4401,3.3105,120.61,-117.3
5.4501,3.9174,87.253,-83.336
5.4601,4.8201,37.092,-32.272
5.4701,6.2036,6.2883,-0.084711
5.4801,8.4431,2.1316e-14,8.4431
5.4901,12.398,1.5607,10.837
5.5001,20.429,10.287,10.142
5.5101,40.954,25.149,15.805
5.5201,104.92,40.081,64.842
5.5301,239.46,49.002,190.46
5.5401,281.93,50.496,231.43
5.5501,153.37,45.289,108.08
5.5601,58.3,36.328,21.973
5.5701,26.119,25.729,0.38981
5.5801,14.788,14.615,0.17348
5.5901,9.6197,4.4713,5.1484
5.6001,6.8128,0.48568,6.3271
5.6101,5.1129,2.2204e-14,5.1129
5.6201,4.0038,1.8652e-14,4.0038
5.6301,3.2398,2.9754e-14,3.2398
5.6401,2.6912,1.0347e-13,2.6912
5.6501,2.2845,0.20675,2.0778
5.6601,1.9751,0.70101,1.2741
5.6701,1.7348,1.0886,0.6462
5.6801,1.5453,1.3746,0.17066
5.6901,1.3938,1.6971,-0.30325
5.7001,1.2717,2.158,-0.88629
5.7101,1.1728,2.9211,-1.7483
5.7201,1.0926,4.3876,-3.295
5.7301,1.028,7.8881,-6.86
5.7401,0.97672,17.271,-16.294
5.7501,0.93713,37.058,-36.121
5.7601,0.90832,58.739,-57.831
5.7701,0.88986,63.54,-62.65
5.7801,0.88195,46.69,-45.808
5.7901,0.88533,20.864,-19.979
5.8001,0.90171,3.8061,-2.9044
5.8101,0.93397,2.8755e-14,0.93397
5.8201,0.98694,5.0404e-14,0.98694
5.8301,1.0687,0.0061332,1.0625
5.8401,1.193,0.57675,0.61622
5.8501,1.3851,0.9756,0.4095
5.8601,1.6946,1.1558,0.53879
5.8701,2.2305,1.438,0.79245
5.8801,3.2766,2.2217,1.0549
5.8901,5.7779,4.0589,1.7189
5.9001,13.413,6.2721,7.1411
5.9101,32.705,7.6906,25.014
5.9201,46.707,8.0433,38.663
5.9301,30.399,7.4687,22.93
5.9401,12.246,6.3006,5.9451
5.9501,5.471,4.8612,0.60976
5.9601,3.2362,3.2985,-0.062294
5.9701,2.3007,1.7811,0.5196
5.9801,1.8392,0.46982,1.3694
5.9901,1.6002,0.028777,1.5715
6.0001,1.489,1.7342e-13,1.489
6.0101,1.4679,1.7852e-13,1.4679
6.0201,1.5276,6.7191e-13,1.5276
6.0301,1.6802,0.28967,1.3905
6.0401,1.9666,0.67556,1.2911
6.0501,2.4863,1.0944,1.3919
6.0601,3.4962,1.9398,1.5564
6.0701,5.8142,3.7331,2.0811
6.0801,12.648,6.1741,6.4741
6.0901,31.787,8.008,23.779
6.1001,52.394,8.6694,43.725
6.1101,39.682,8.3655,31.316
6.1201,16.891,7.2814,9.6098
6.1301,7.2981,5.8588,1.4393
6.1401,4.2503,4.2983,-0.04795
6.1501,3.0738,2.7027,0.37114
6.1601,2.5546,1.2663,1.2883
6.1701,2.3471,0.26279,2.0843
6.1801,2.3336,5.5245e-13,2.3336
6.1901,2.4806,3.1841e-13,2.4806
6.2001,2.8031,0.27025,2.5328
6.2101,3.3668,1.2857,2.0812
6.2201,4.3251,2.6708,1.6543
6.2301,6.0355,4.7693,1.2662
6.2401,9.4588,9.3624,0.096408
6.2501,17.898,19.507,-1.6093
6.2601,44.017,35.455,8.5611
6.2701,105.83,50.205,55.626
6.2801,140.34,55.428,84.912
6.2901,84.631,47.076,37.556
6.3001,32.878,31.375,1.5027
6.3101,14.42,16.113,-1.6933
6.3201,8.1697,5.8008,2.3689
6.3301,5.4453,1.3407,4.1046
6.3401,4.031,0.16089,3.8701
6.3501,3.2288,1.088e-13,3.2288
6.3601,2.7654,5.0626e-14,2.7654
6.3701,2.5236,4.3521e-14,2.5236
6.3801,2.4601,6.1728e-14,2.4601
6.3901,2.5853,3.5794e-13,2.5853
6.4001,2.9821,0.72649,2.2557
6.4101,3.9056,2.0847,1.8209
6.4201,6.2193,4.2241,1.9952
6.4301,13.336,6.5137,6.8222
6.4401,32.464,7.9383,24.525
6.4501,49.659,8.4336,41.225
6.4601,34.91,8.0891,26.821
6.4701,14.598,7.1897,7.408
6.4801,6.5908,6.1359,0.45487
6.4901,4.0174,5.0694,-1.052
6.5001,3.0039,4.1226,-1.1187
6.5101,2.5625,3.6162,-1.0537
6.5201,2.4083,4.1218,-1.7134
6.5301,2.4496,7.2954,-4.8458
6.5401,2.6737,17.543,-14.869
6.5501,3.1267,36.457,-33.331
6.5601,3.9389,53.329,-49.39
6.5701,5.4272,56.141,-50.713
6.5801,8.4597,45.578,-37.118
6.5901,16.067,30.791,-14.723
6.6001,39.746,18.693,21.054
6.6101,93.785,12.5,81.285
6.6201,119.53,12.61,106.92
6.6301,69.661,14.377,55.284
6.6401,26.945,14.175,12.77
6.6501,12.009,12.156,-0.147
6.6601,6.8936,9.094,-2.2004
6.6701,4.6369,5.6088,-0.97192
6.6801,3.4587,2.2822,1.1765
6.6901,2.7916,0.40502,2.3866
6.7001,2.4139,7.9936e-14,2.4139
6.7101,2.2344,5.1514e-14,2.2344
6.7201,2.2303,5.7732e-14,2.2303
6.7301,2.4424,1.5365e-13,2.4424
6.7401,3.0338,0.81328,2.2205
6.7501,4.5668,2.6671,1.8998
6.7601,9.2828,4.5888,4.694
6.7701,22.636,5.6353,17.001
6.7801,37.028,5.9032,31.125
6.7901,28.076,5.6148,22.461
6.8001,12.067,4.9621,7.1052
6.8101,5.3132,4.1466,1.1666
6.8201,3.1512,3.2422,-0.090961
6.8301,2.3057,2.28,0.025681
6.8401,1.9271,1.374,0.55308
6.8501,1.776,0.60641,1.1696
6.8601,1.7763,0.12462,1.6517
6.8701,1.9178,8.602e-13,1.9178
6.8801,2.2416,4.6674e-12,2.2416
6.8901,2.8709,0.62493,2.246
6.9001,4.1394,2.39,1.7494
6.9101,7.1327,5.234,1.8987
6.9201,16.12,8.0043,8.116
6.9301,40.804,9.7161,31.088
6.9401,65.162,10.388,54.774
6.9501,47.304,10.304,37
6.9601,19.467,9.6709,9.7964
6.9701,8.0921,9.1721,-1.08
6.9801,4.3865,9.7918,-5.4054
6.9901,2.8527,14.103,-11.251
7.0001,2.0689,25.006,-22.937
7.0101,1.6142,36.822,-35.208
7.0201,1.3284,39.801,-38.473
7.0301,1.1394,32.381,-31.242
7.0401,1.0103,19.051,-18.041
7.0501,0.92125,5.6319,-4.7107
7.0601,0.86057,0.39187,0.4687
7.0701,0.82141,2.9532e-14,0.82141
7.0801,0.79971,5.2736e-14,0.79971
7.0901,0.79329,2.8422e-13,0.79329
7.1001,0.79712,0.19046,0.60666
7.1101,0.82016,0.42729,0.39287
7.1201,0.85988,0.54793,0.31195
7.1301,0.9196,0.60209,0.31751
7.1401,1.0049,0.64449,0.3604
7.1501,1.1248,0.69647,0.42836
7.1601,1.2944,0.77292,0.52145
7.1701,1.5391,0.89307,0.64601
7.1801,1.9053,1.0942,0.81105
7.1901,2.484,1.4736,1.0103
7.2001,3.4751,2.3522,1.1229
7.2101,5.3988,4.3584,1.0404
7.2201,9.9881,7.7196,2.2685
7.2301,23.988,11.125,12.863
7.2401,59.356,13.807,45.549
7.2501,85.022,17.059,67.963
7.2601,55.112,21.815,33.298
7.2701,21.815,25.784,-3.9692
7.2801,9.3751,25.339,-15.964
7.2901,5.2535,20.302,-15.049
7.3001,3.5075,12.8,-9.2928
7.3101,2.623,5.2675,-2.6445
7.3201,2.1376,0.96401,1.1736
7.3301,1.8774,5.8842e-14,1.8774
7.3401,1.7767,5.3069e-14,1.7767
7.3501,1.8334,7.3275e-14,1.8334
7.3601,2.1311,1.5454e-13,2.1311
7.3701,3.019,0.57674,2.4423
7.3801,5.891,1.7443,4.1466
7.3901,12.984,2.4943,10.49
7.4001,17.557,2.6302,14.927
7.4101,11.394,2.4848,8.9088
7.4201,5.1748,2.2668,2.908
7.4301,2.9915,2.0361,0.95545
7.4401,2.3816,1.7707,0.6109
7.4501,2.274,1.4821,0.79199
7.4601,2.4218,1.2417,1.1801
7.4701,2.7916,1.1204,1.6713
7.4801,3.4492,1.2252,2.2239
7.4901,4.5832,1.8582,2.7249
7.5001,6.6628,3.9361,2.7267
7.5101,11.041,8.426,2.6146
7.5201,22.73,13.786,8.9441
7.5301,58.966,17.417,41.55
7.5401,125.09,18.888,106.2
7.5501,130.32,18.808,111.51
7.5601,64.859,17.475,47.384
7.5701,24.837,15.21,9.6263
7.5801,11.769,12.545,-0.77666
7.5901,7.0176,9.6118,-2.5942
7.6001,4.8223,6.477,-1.6547
7.6101,3.6639,3.5113,0.15254
7.6201,3.0354,0.95189,2.0835
7.6301,2.7504,0.010736,2.7397
7.6401,2.7786,8.7486e-14,2.7786
7.6501,3.2627,1.3056e-13,3.2627
7.6601,4.8366,1.718,3.1187
7.6701,10.076,6.3456,3.7301
7.6801,23.569,11.007,12.562
7.6901,33.351,12.711,20.64
7.7001,21.763,11.487,10.276
7.7101,8.884,8.6134,0.27052
7.7201,4.0399,5.3244,-1.2845
7.7301,2.4033,2.5152,-0.11188
7.7401,1.6848,0.70365,0.98119
7.7501,1.2994,0.066657,1.2328
7.7601,1.0663,0.021277,1.045
7.7701,0.914,0.013839,0.90016
7.7801,0.80965,5.9153e-13,0.80965
7.7901,0.73619,3.0609e-13,0.73619
7.8001,0.68417,2.6446e-13,0.68417
7.8101,0.64812,3.6604e-13,0.64812
7.8201,0.6249,0.042944,0.58195
7.8301,0.61276,0.27986,0.3329
7.8401,0.61111,0.54204,0.06907
7.8501,0.62032,0.74365,-0.12333
7.8601,0.64184,0.99122,-0.34937
7.8701,0.67856,1.3964,-0.71785
7.8801,0.73565,2.2249,-1.4892
7.8901,0.82221,4.2596,-3.4374
7.9001,0.95502,9.1077,-8.1527
7.9101,1.1672,16.411,-15.244
7.9201,1.5321,22.099,-20.567
7.9301,2.2419,23.435,-21.193
7.9401,3.9456,20.4,-16.454
7.9501,9.1503,14.512,-5.3618
7.9601,21.864,8.0774,13.787
7.9701,30.037,3.0335,27.004
7.9801,18.974,0.56797,18.406
7.9901,7.7759,0.77016,7.0057
8.0001,3.7523,1.9339,1.8185
8.0101,2.4892,2.4453,0.043945
8.0201,2.0543,2.2171,-0.16277
8.0301,1.9777,1.741,0.2367
8.0401,2.1545,1.3496,0.80485
8.0501,2.6255,1.3144,1.3111
8.0601,3.6017,2.2025,1.3992
8.0701,5.7486,4.3853,1.3634
8.0801,11.572,6.8731,4.699
8.0901,29.709,8.4187,21.29
8.1001,62.831,9.0588,53.772
8.1101,65.431,9.1059,56.325
8.1201,32.596,8.5096,24.086
8.1301,12.512,7.4848,5.0276
8.1401,5.9382,6.3236,-0.38536
8.1501,3.5289,5.0912,-1.5623
8.1601,2.3933,3.7236,-1.3303
8.1701,1.765,2.3596,-0.5946
8.1801,1.3808,1.1379,0.24289
8.1901,1.1297,0.27287,0.85688
8.2001,0.95821,3.3162e-13,0.95821
8.2101,0.83764,1.4744e-13,0.83764
8.2201,0.75188,1.2956e-13,0.75188
8.2301,0.69136,1.8796e-13,0.69136
8.2401,0.65047,0.28534,0.36513
8.2501,0.62599,1.3524,-0.72644
8.2601,0.61669,3.1958,-2.5791
8.2701,0.62303,6.9122,-6.2891
8.2801,0.64754,15.001,-14.354
8.2901,0.69585,26.057,-25.361
8.3001,0.77905,33.558,-32.779
8.3101,0.919,33.885,-32.966
8.3201,1.1655,27.752,-26.586
8.3301,1.642,18.218,-16.576
8.3401,2.7452,8.8157,-6.0705
8.3501,6.0307,2.1563,3.8745
8.3601,15.032,1.0658e-13,15.032
8.3701,23.915,1.2434e-13,23.915
8.3801,17.433,0.85775,16.575
8.3901,7.3208,2.0206,5.3002
8.4001,3.208,2.4359,0.77205
8.4101,1.8961,2.3223,-0.42627
8.4201,1.3879,2.035,-0.64703
8.4301,1.1737,1.7035,-0.52988
8.4401,1.1149,1.4451,-0.33022
8.4501,1.1851,1.389,-0.20391
8.4601,1.4374,1.7081,-0.27069
8.4701,2.1117,2.446,-0.33432
8.4801,4.1916,3.6706,0.521
8.4901,9.9227,6.4214,3.5013
8.5001,15.592,12.311,3.2808
8.5101,11.494,19.625,-8.1315
8.5201,5.1014,24.126,-19.024
8.5301,2.5475,23.81,-21.262
8.5401,1.8048,19.336,-17.532
8.5501,1.6167,12.586,-10.97
8.5601,1.6857,5.766,-4.0802
8.5701,1.9776,1.2896,0.68804
8.5801,2.5965,1.0525e-13,2.5965
8.5901,3.9005,0.58903,3.3115
8.6001,7.1649,3.113,4.0519
8.6101,17.305,5.649,11.656
8.6201,41.315,6.5885,34.726
8.6301,54.725,6.6846,48.041
8.6401,33.109,6.3534,26.755
8.6501,13.038,5.8078,7.2302
8.6601,5.9101,5.1245,0.78566
8.6701,3.5422,4.3523,-0.81005
8.6801,2.5725,3.5098,-0.93729
8.6901,2.161,2.6349,-0.4739
8.7001,2.079,1.9522,0.12677
8.7101,2.3223,1.7346,0.58774
8.7201,3.1463,1.9843,1.162
8.7301,5.6784,2.2785,3.3999
8.7401,13.633,2.2881,11.344
8.7501,26.699,2.179,24.52
8.7601,25.649,2.1264,23.523
8.7701,12.443,2.2185,10.224
8.7801,5.2372,2.4186,2.8186
8.7901,2.9721,2.4507,0.52145
8.8001,2.2131,2.2692,-0.056094
8.8101,1.9823,2.0117,-0.029377
8.8201,2.0593,1.8761,0.18317
8.8301,2.4622,2.2788,0.18335
8.8401,3.449,3.584,-0.13504
8.8501,6.0112,5.4734,0.53781
8.8601,14.049,7.1582,6.8911
8.8701,33.812,8.0617,25.751
8.8801,46.484,8.0884,38.396
8.8901,29.127,7.3679,21.759
8.9001,11.542,6.236,5.3057
8.9101,5.1281,4.9825,0.14555
8.9201,2.9827,3.7163,-0.7336
8.9301,2.0683,2.5405,-0.47221
8.9401,1.6149,1.5953,0.019576
8.9501,1.3919,1.0317,0.36013
8.9601,1.3328,0.7471,0.58569
8.9701,1.486,0.49633,0.98967
8.9801,2.1901,0.20672,1.9834
8.9901,4.3093,0.031943,4.2774
9.0002,6.621,7.3275e-13,6.621
9.0102,5.2158,6.7235e-13,5.2158
9.0202,2.7083,0.07719,2.6311
9.0302,1.7214,0.4931,1.2283
9.0402,1.5233,1.1728,0.3505
9.0502,1.6175,2.1739,-0.55647
9.0602,1.9247,3.9453,-2.0206
9.0702,2.5287,6.3201,-3.7913
9.0802,3.7221,8.7806,-5.0585
9.0902,6.4565,10.748,-4.2913
9.1002,14.47,11.446,3.0238
9.1102,37.411,10.708,26.703
9.1202,64.194,9.2925,54.902
9.1302,50.351,7.7121,42.638
9.1402,21.3,6.2355,15.064
9.1502,8.5609,5.2546,3.3063
9.1602,4.4548,4.7129,-0.25813
9.1702,2.8029,4.172,-1.3691
9.1802,1.975,3.3126,-1.3377
9.1902,1.5006,2.2545,-0.75393
9.2002,1.2072,1.2412,-0.033961
9.2102,1.0163,0.36966,0.64665
9.2202,0.88928,1.4907e-12,0.88928
9.2302,0.8056,1.8219e-13,0.8056
9.2402,0.75413,1.249e-13,0.75413
9.2502,0.72925,1.0691e-13,0.72925
9.2602,0.72936,1.1013e-13,0.72936
9.2702,0.75658,1.5898e-13,0.75658
9.2802,0.81793,9.0294e-13,0.81793
9.2902,0.92859,0.18457,0.74402
9.3002,1.1205,0.5793,0.54118
9.3102,1.4658,1.2205,0.24523
9.3202,2.1554,2.166,-0.010598
9.3302,3.8358,3.0632,0.77259
9.3402,9.0067,3.6243,5.3824
9.3502,21.666,3.9516,17.715
9.3602,29.793,4.2358,25.557
9.3702,18.73,4.6214,14.108
9.3802,7.5261,5.725,1.8011
9.3902,3.4703,8.4891,-5.0188
9.4002,2.1576,12.277,-10.119
9.4102,1.6585,14.822,-13.163
9.4202,1.5047,14.869,-13.364
9.4302,1.6043,13.027,-11.423
9.4402,2.0744,10.113,-8.0385
9.4502,3.5462,6.6394,-3.0932
9.4602,8.2694,3.2826,4.9868
9.4702,16.938,0.8546,16.084
9.4802,17.631,3.2685e-13,17.631
9.4902,9.0619,2.8244e-13,9.0619
9.5002,3.8568,0.28621,3.5706
9.5102,2.2232,0.84947,1.3738
9.5202,1.7316,1.327,0.40458
9.5302,1.6603,1.6876,-0.027376
9.5402,1.8871,2.2289,-0.34179
9.5502,2.5462,3.1928,-0.64661
9.5602,4.2765,4.2966,-0.020085
9.5702,9.6754,5.3826,4.2928
9.5802,23.81,7.1461,16.664
9.5902,35.282,9.872,25.41
9.6002,23.786,12.135,11.651
9.6102,9.6253,12.514,-2.8886
9.6202,4.1955,11.265,-7.0692
9.6302,2.4253,9.129,-6.7037
9.6402,1.7103,6.5132,-4.8029
9.6502,1.3976,3.8671,-2.4695
9.6602,1.3204,1.6875,-0.36704
9.6702,1.5096,0.38601,1.1236
9.6802,2.3484,5.2136e-13,2.3484
9.6902,5.0776,0.0045883,5.073
9.7002,9.0745,0.15719,8.9173
9.7102,8.0798,0.25899,7.8208
9.7202,3.9292,0.1436,3.7856
9.7302,1.8931,0.052277,1.8408
9.7402,1.2912,0.094965,1.1963
9.7502,1.1423,0.35983,0.78252
9.7602,1.2028,0.83965,0.36314
9.7702,1.473,1.4947,-0.021725
9.7802,2.1427,2.2194,-0.0767
9.7902,3.9945,2.7254,1.2691
9.8002,9.8249,2.8858,6.939
9.8102,21.035,2.8607,18.174
9.8202,22.805,2.7602,20.044
9.8302,11.823,2.5401,9.2832
9.8402,4.7082,2.2782,2.43
9.8502,2.3859,2.0664,0.31942
9.8602,1.5893,1.9453,-0.35599
9.8702,1.2824,1.9878,-0.7054
9.8802,1.2225,2.3051,-1.0826
9.8902,1.407,3.1922,-1.7853
9.9002,2.1201,4.9175,-2.7975
9.9102,4.5302,6.8409,-2.3107
9.9202,9.6697,7.7877,1.882
9.9302,11.299,7.4963,3.8029
9.9402,6.3912,6.355,0.036212
9.9502,2.791,4.6921,-1.9011
9.9602,1.6345,2.8996,-1.2651
9.9702,1.3281,1.4091,-0.081059
9.9802,1.346,0.58365,0.7624
9.9902,1.6302,0.64391,0.98626
10,2.3761,1.4414,0.93465
10.01,4.4448,2.4538,1.991
10.02,11.004,3.1288,7.8751
10.03,24.239,3.3664,20.873
10.04,27.357,3.3656,23.992
10.05,14.502,3.2262,11.276
10.06,5.6116,3.1744,2.4372
10.07,2.6384,3.6241,-0.98566
10.08,1.5757,5.1766,-3.6008
10.09,1.0849,7.751,-6.6661
10.1,0.81687,9.7371,-8.9202
10.11,0.65501,9.9656,-9.3106
10.12,0.55096,8.8206,-8.2696
10.13,0.4814,6.8154,-6.334
10.14,0.43512,4.3247,-3.8896
10.15,0.40539,1.8862,-1.4808
10.16,0.38899,0.37004,0.018945
10.17,0.38496,1.2096e-13,0.38496
10.18,0.39457,7.7438e-14,0.39457
10.19,0.42245,9.4869e-14,0.42245
10.2,0.48001,2.5313e-13,0.48001
10.21,0.59657,0.15954,0.43703
10.22,0.8633,0.49632,0.36698
10.23,1.6354,0.73085,0.90456
10.24,3.8807,0.80932,3.0714
10.25,6.7104,0.84186,5.8685
10.26,5.5378,0.84781,4.6899
10.27,2.5584,0.81479,1.7436
10.28,1.2189,0.77182,0.44712
10.29,0.82045,0.7419,0.078541
10.3,0.7081,0.75496,-0.046854
10.31,0.72281,0.85611,-0.1333
10.32,0.86196,1.0084,-0.14641
10.33,1.2692,1.1238,0.14537
10.34,2.5548,1.1748,1.38
10.35,5.5951,1.2172,4.3779
10.36,7.3228,1.3457,5.9771
10.37,4.6782,1.7364,2.9418
10.38,2.2576,2.7525,-0.49488
10.39,1.5069,4.3054,-2.7985
10.4,1.4312,5.6552,-4.224
10.41,1.6749,6.5816,-4.9067
10.42,2.2911,7.3114,-5.0203
10.43,3.7213,7.5572,-3.8359
10.44,7.7626,7.0039,0.75869
10.45,20.052,5.9307,14.121
10.46,38.995,4.8537,34.141
10.47,35.958,3.9376,32.02
10.48,16.649,3.1621,13.487
10.49,6.6076,2.7776,3.83
10.5,3.4224,2.7605,0.6619
10.51,2.2787,2.8167,-0.538
10.52,1.8395,2.9006,-1.061
10.53,1.8178,2.963,-1.1452
10.54,2.3836,2.9839,-0.60032
10.55,4.6339,3.2576,1.3762
10.56,9.9723,4.1043,5.868
10.57,12.508,5.1066,7.4012
10.58,7.4942,5.4253,2.0689
10.59,3.2225,4.9931,-1.7705
10.6,1.7647,4.167,-2.4023
10.61,1.335,3.1563,-1.8213
10.62,1.2685,2.2507,-0.98228
10.63,1.4723,1.67,-0.19772
10.64,2.1661,1.3595,0.80659
10.65,4.4141,1.1366,3.2774
10.66,10.676,0.9955,9.6806
10.67,16.868,1.1015,15.767
10.68,12.324,1.3105,11.013
10.69,5.2497,1.3485,3.9012
10.7,2.3807,1.2484,1.1323
10.71,1.4841,1.1367,0.34743
10.72,1.1737,1.1141,0.059563
10.73,1.1203,1.1926,-0.072284
10.74,1.3164,1.2601,0.056263
10.75,2.1038,1.271,0.8328
10.76,4.5574,1.222,3.3354
10.77,7.9083,1.1254,6.7828
10.78,6.8476,1.0057,5.8419
10.79,3.4312,0.89607,2.5352
10.8,1.8951,0.87247,1.0226
10.81,1.5638,1.0486,0.51526
10.82,1.6953,1.7088,-0.013453
10.83,2.2174,3.0264,-0.80904
10.84,3.4968,4.7476,-1.2508
10.85,7.1272,6.4026,0.72465
10.86,18.323,7.5044,10.818
10.87,36.654,7.931,28.723
10.88,35.178,7.7442,27.434
10.89,16.64,6.9121,9.728
10.9,6.4797,5.677,0.80265
10.91,3.2007,4.355,-1.1543
10.92,1.9719,3.0774,-1.1055
10.93,1.388,2.0063,-0.61821
10.94,1.0693,1.1608,-0.091496
10.95,0.88283,0.59546,0.28737
10.96,0.77277,0.40581,0.36696
10.97,0.7135,0.40758,0.30592
10.98,0.69389,0.35866,0.33523
10.99,0.71181,0.32724,0.38457
11,0.77356,0.63892,0.13464
11.01,0.89764,1.7718,-0.87418
11.02,1.1273,3.8119,-2.6846
11.03,1.5696,5.8411,-4.2714
11.04,2.5444,6.8973,-4.3529
11.05,5.2714,7.05,-1.7786
11.06,13.554,6.6662,6.8883
11.07,26.321,5.8358,20.485
11.08,24.267,4.6668,19.6
11.09,11.24,3.3601,7.8801
11.1,4.4594,2.2025,2.2569
11.11,2.2971,1.3943,0.90281
11.12,1.5063,1.0193,0.48695
11.13,1.1836,1.1137,0.069894
11.14,1.1391,1.3392,-0.20005
11.15,1.5274,1.3296,0.19779
11.16,2.9398,1.131,1.8088
11.17,4.6348,0.89418,3.7406
11.18,3.7021,0.64782,3.0542
11.19,1.7969,0.4141,1.3828
11.2,0.9766,0.24819,0.72841
11.21,0.74669,0.18898,0.55771
11.22,0.72163,0.25855,0.46309
11.23,0.84302,0.43206,0.41096
11.24,1.2402,0.62256,0.61763
11.25,2.5282,0.84355,1.6846
11.26,5.9197,1.2335,4.6862
11.27,8.6806,1.9227,6.7579
11.28,5.9416,3.248,2.6937
11.29,2.5772,5.5551,-2.9779
11.3,1.3278,8.0843,-6.7565
11.31,0.99326,9.6047,-8.6115
11.32,0.98671,10.001,-9.0143
11.33,1.2582,9.4676,-8.2095
11.34,2.1576,7.9815,-5.8239
11.35,5.1037,5.911,-0.8073
11.36,11.08,3.7874,7.2922
11.37,12.482,1.9567,10.525
11.38,6.6581,0.57761,6.0805
11.39,2.6312,4.4986e-13,2.6312
11.4,1.2843,2.1716e-13,1.2843
11.41,0.80354,0.016477,0.78706
11.42,0.58312,0.27208,0.31104
11.43,0.46513,0.74915,-0.28403
11.44,0.39693,1.2751,-0.87812
11.45,0.35702,2.2773,-1.9203
11.46,0.33544,3.5278,-3.1923
11.47,0.32814,4.2693,-3.9411
11.48,0.33382,4.2918,-3.958
11.49,0.35421,3.8698,-3.5156
11.5,0.39522,3.2107,-2.8155
11.51,0.47182,2.4074,-1.9356
11.52,0.62548,1.5574,-0.93188
11.53,1.0019,0.77725,0.22462
11.54,2.1438,0.21201,1.9317
11.55,4.6278,7.5939e-13,4.6278
11.56,5.6476,6.0218e-13,5.6476
11.57,3.4199,0.088785,3.3311
11.58,1.702,0.41033,1.2917
11.59,1.2451,0.93382,0.31128
11.6,1.3142,1.6172,-0.30297
11.61,1.7547,2.3149,-0.56018
11.62,2.9124,2.7514,0.16099
11.63,6.4069,2.9358,3.4711
11.64,16.465,2.9514,13.514
11.65,28.216,2.9481,25.267
11.66,22.131,2.859,19.272
11.67,9.3708,2.5986,6.7722
11.68,3.7742,2.3047,1.4695
11.69,1.969,2.0334,-0.064482
11.7,1.2419,1.7417,-0.49975
11.71,0.87713,1.4838,-0.60668
11.72,0.66837,1.2202,-0.55184
11.73,0.53895,0.90578,-0.36684
11.74,0.45487,0.61248,-0.1576
11.75,0.39941,0.38828,0.011136
11.76,0.36396,0.19294,0.17102
11.77,0.34453,0.044796,0.29973
11.78,0.34074,1.4131e-12,0.34074
11.79,0.35698,7.5889e-13,0.35698
11.8,0.40965,6.2078e-13,0.40965
11.81,0.55755,5.308e-13,0.55755
11.82,1.0288,5.3357e-13,1.0288
11.83,2.1486,6.7546e-13,2.1486
11.84,2.7819,0.0253,2.7566
11.85,1.796,0.22401,1.572
11.86,0.89216,0.6979,0.19426
11.87,0.60568,1.3888,-0.78308
11.88,0.57013,2.1924,-1.6223
11.89,0.66351,2.7484,-2.0848
11.9,0.95693,2.9369,-1.9799
11.91,1.8705,2.8663,-0.99582
11.92,4.3111,2.5971,1.7139
11.93,6.5218,2.1843,4.3375
11.94,4.7228,1.7039,3.0189
11.95,2.2519,1.2882,0.96372
11.96,1.385,1.1337,0.25128
11.97,1.3012,1.3545,-0.053301
11.98,1.6273,1.7503,-0.123
11.99,2.5991,2.0928,0.50627
12,5.5892,2.3423,3.2468
12.01,14.22,2.4577,11.762
12.02,24.309,2.4909,21.818
12.03,19.095,2.4227,16.672
12.04,8.1573,2.2413,5.916
12.05,3.3768,2.0663,1.3105
12.06,1.8648,1.9519,-0.087148
12.07,1.3073,1.8247,-0.51734
12.08,1.1344,1.6931,-0.55871
12.09,1.3409,1.5585,-0.21763
12.1,2.3275,1.4244,0.9031
12.11,3.64,1.4595,2.1806
12.12,3.0627,1.9538,1.1089
12.13,1.6503,3.014,-1.3637
12.14,1.0693,4.1588,-3.0895
12.15,1.011,4.8382,-3.8272
12.16,1.2339,5.006,-3.772
12.17,1.8948,4.7674,-2.8726
12.18,3.9134,4.1711,-0.25765
12.19,9.8534,3.2934,6.56
12.2,17.347,2.4191,14.928
12.21,14.195,1.6572,12.538
12.22,6.2339,1.0575,5.1764
12.23,2.625,0.73025,1.8948
12.24,1.5083,0.67512,0.83315
12.25,1.1452,0.83771,0.30748
12.26,1.143,1.2001,-0.057063
12.27,1.6727,1.6687,0.0040167
12.28,3.4723,2.1615,1.3108
12.29,5.6184,2.5642,3.0542
12.3,4.4796,2.6744,1.8053
12.31,2.1265,2.5452,-0.41869
12.32,1.134,2.3691,-1.2352
12.33,0.89611,2.2095,-1.3134
12.34,0.96364,1.9489,-0.98522
12.35,1.3803,1.5802,-0.19992
12.36,2.8028,1.1712,1.6316
12.37,6.7965,0.77598,6.0205
12.38,10.746,0.50198,10.244
12.39,7.8285,0.33126,7.4972
12.4,3.2901,0.28928,3.0008
12.41,1.4355,0.41746,1.0181
12.42,0.83282,0.56471,0.26811
12.43,0.58681,0.5787,0.0081084
12.44,0.46628,0.52624,-0.059958
12.45,0.40349,0.45734,-0.053853
12.46,0.37366,0.36599,0.0076629
12.47,0.36731,0.28386,0.08345
12.48,0.38255,0.24887,0.13369
12.49,0.42366,0.30893,0.11473
12.5,0.50406,0.52554,-0.02148
12.51,0.65782,0.8495,-0.19168
12.52,0.982,1.1756,-0.19365
12.53,1.8289,1.4841,0.34478
12.54,4.4701,1.6722,2.7979
12.55,9.7822,1.7193,8.063
12.56,11.047,1.6888,9.358
12.57,5.9218,1.5725,4.3493
12.58,2.389,1.4262,0.96277
12.59,1.2349,1.3224,-0.08758
12.6,0.86601,1.2188,-0.35281
12.61,0.77598,1.0735,-0.29755
12.62,0.93468,0.94262,-0.0079321
12.63,1.6208,0.83655,0.78424
12.64,2.6617,0.79865,1.8631
12.65,2.4489,0.94722,1.5017
12.66,1.4618,1.5322,-0.070464
12.67,1.075,2.8212,-1.7462
12.68,1.1647,4.4228,-3.2581
12.69,1.615,5.4485,-3.8335
12.7,2.8246,5.7943,-2.9697
12.71,6.602,5.6328,0.96924
12.72,16.183,5.1068,11.076
12.73,23.141,4.425,18.716
12.74,15.042,3.5563,11.485
12.75,6.0357,2.6668,3.3689
12.76,2.7028,1.9826,0.72013
12.77,1.6622,1.5194,0.14272
12.78,1.3563,1.1329,0.22342
12.79,1.5734,0.89522,0.6782
12.8,2.8721,0.87292,1.9991
12.81,5.4156,0.97232,4.4432
12.82,5.5767,1.015,4.5617
12.83,2.9578,0.95143,2.0064
12.84,1.3777,0.89533,0.48238
12.85,0.907,0.89006,0.016932
12.86,0.83962,0.86786,-0.028242
12.87,1.0641,0.80598,0.25812
12.88,1.9851,0.75853,1.2266
12.89,4.5651,0.77768,3.7874
12.9,6.8945,1.0075,5.887
12.91,4.8785,1.6076,3.2709
12.92,2.1145,2.3775,-0.26299
12.93,1.0436,2.8822,-1.8386
12.94,0.74168,3.0828,-2.3411
12.95,0.72062,3.0599,-2.3393
12.96,0.99765,2.8118,-1.8142
12.97,2.0434,2.3574,-0.31405
12.98,3.9027,1.7767,2.1259
12.99,3.9034,1.2099,2.6935
13,2.0464,0.74824,1.2982
13.01,1.0057,0.46337,0.54235
13.02,0.74069,0.36381,0.37688
13.03,0.79162,0.42306,0.36856
13.04,1.1804,0.72886,0.45157
13.05,2.5439,1.3484,1.1955
13.06,5.9521,2.074,3.8781
13.07,8.1373,2.5115,5.6259
13.08,5.1202,2.5571,2.5632
13.09,2.0661,2.3741,-0.30799
13.1,0.95029,2.0975,-1.1472
13.11,0.57523,1.768,-1.1928
13.12,0.41437,1.3638,-0.94945
13.13,0.33328,0.95434,-0.62105
13.14,0.29055,0.5821,-0.29155
13.15,0.2707,0.24139,0.029311
13.16,0.26819,0.023284,0.2449
13.17,0.28314,1.1663e-12,0.28314
13.18,0.32182,0.016333,0.30548
13.19,0.40263,0.12425,0.27837
13.2,0.58078,0.32782,0.25296
13.21,1.0624,0.44304,0.61937
13.22,2.5569,0.4641,2.0928
13.23,5.2846,0.47048,4.8141
13.24,5.5112,0.48059,5.0306
13.25,2.8358,0.49731,2.3385
13.26,1.2184,0.57514,0.6433
13.27,0.73167,0.75574,-0.024075
13.28,0.63593,1.0868,-0.45089
13.29,0.7886,1.5455,-0.75688
13.3,1.4845,1.8931,-0.40863
13.31,3.1469,2.0137,1.1332
13.32,3.948,1.9924,1.9556
13.33,2.4188,1.8715,0.5473
13.34,1.1331,1.7473,-0.61417
13.35,0.74606,1.6052,-0.85918
13.36,0.74052,1.392,-0.65145
13.37,1.0346,1.1408,-0.10622
13.38,2.0984,0.88911,1.2092
13.39,4.9357,0.69477,4.2409
13.4,7.2488,0.6066,6.6422
13.41,4.9531,0.66186,4.2912
13.42,2.1361,0.98908,1.147
13.43,1.1003,1.5353,-0.43501
13.44,0.85263,1.9351,-1.0825
13.45,0.95599,2.0427,-1.0868
13.46,1.6209,1.9941,-0.37319
13.47,3.6433,1.8785,1.7648
13.48,5.8475,1.702,4.1455
13.49,4.5,1.469,3.031
13.5,2.0983,1.2926,0.80575
13.51,1.1552,1.2309,-0.075743
13.52,1.0019,1.16,-0.15815
13.53,1.2774,1.0378,0.23963
13.54,2.4007,0.9108,1.4899
13.55,5.8319,0.84032,4.9916
13.56,10.18,0.86744,9.3125
13.57,8.3349,0.90934,7.4255
13.58,3.6927,0.89074,2.802
13.59,1.5887,0.85239,0.73632
13.6,0.93985,0.83387,0.10598
13.61,0.73977,0.80743,-0.067663
13.62,0.79315,0.81244,-0.019299
13.63,1.2482,0.96091,0.2873
13.64,1.9232,1.3663,0.55693
13.65,1.7201,2.151,-0.43089
13.66,1.0668,3.1217,-2.0549
13.67,0.85536,3.8201,-2.9648
13.68,1.0052,4.055,-3.0498
13.69,1.5505,3.9601,-2.4097
13.7,3.2208,3.657,-0.4362
13.71,8.2229,3.195,5.0278
13.72,14.999,2.6573,12.342
13.73,12.749,2.084,10.665
13.74,5.641,1.4942,4.1468
13.75,2.261,0.97257,1.2884
13.76,1.1768,0.63567,0.54113
13.77,0.75447,0.51867,0.2358
13.78,0.5497,0.76114,-0.21144
13.79,0.43846,1.4103,-0.97183
13.8,0.3765,2.0222,-1.6457
13.81,0.34607,2.2482,-1.9021
13.82,0.34153,2.2076,-1.866
13.83,0.36661,2.071,-1.7044
13.84,0.44085,1.833,-1.3922
13.85,0.63358,1.4745,-0.84096
13.86,1.2217,1.0489,0.17277
13.87,2.8793,0.65918,2.2202
13.88,4.6693,0.35136,4.3179
13.89,3.5834,0.11956,3.4638
13.9,1.6369,4.808e-11,1.6369
13.91,0.85287,2.1867e-12,0.85287
13.92,0.67898,0.022747,0.65623
13.93,0.78569,0.12003,0.66566
13.94,1.3605,0.2648,1.0958
13.95,2.9906,0.42212,2.5684
13.96,4.479,0.61105,3.8679
13.97,3.2679,0.82307,2.4449
13.98,1.6214,1.1128,0.50865
13.99,1.0977,1.4272,-0.32949
14,1.2024,1.7113,-0.50885
14.01,1.9235,1.9664,-0.042889
14.02,4.3991,2.0977,2.3014
14.03,10.344,2.1366,8.2072
14.04,13.665,2.1117,11.553
14.05,8.2851,1.9996,6.2855
14.06,3.2994,1.8286,1.4708
14.07,1.5486,1.6179,-0.069374
14.08,1.0207,1.4069,-0.3862
14.09,0.96704,1.1616,-0.19456
14.1,1.4996,0.91805,0.58153
14.11,2.7753,0.76361,2.0117
14.12,3.0417,0.65131,2.3904
14.13,1.6843,0.56688,1.1174
14.14,0.74561,0.54165,0.20396
14.15,0.42242,0.56164,-0.13922
14.16,0.30097,0.56554,-0.26457
14.17,0.2425,0.4998,-0.2573
14.18,0.21055,0.39874,-0.18819
14.19,0.19297,0.30862,-0.11565
14.2,0.18515,0.22388,-0.038729
14.21,0.18589,0.13682,0.049072
14.22,0.19673,0.051367,0.14536
14.23,0.2241,7.1093e-12,0.2241
14.24,0.29035,1.855e-12,0.29035
14.25,0.4829,1.2547e-12,0.4829
14.26,0.98619,1.2715e-12,0.98619
14.27,1.4502,0.03109,1.4191
14.28,1.1208,0.20259,0.91817
14.29,0.67853,0.50544,0.17309
14.3,0.60454,0.71655,-0.112
14.31,0.80247,0.84016,-0.037682
14.32,1.4519,0.92464,0.52722
14.33,3.5488,0.98799,2.5608
14.34,7.9806,1.1689,6.8117
14.35,9.378,1.5153,7.8627
14.36,5.1342,1.8535,3.2807
14.37,1.9972,1.9957,0.0015115
14.38,0.93704,1.998,-1.061
14.39,0.5665,1.9418,-1.3753
14.4,0.40123,1.7666,-1.3654
14.41,0.3164,1.533,-1.2166
14.42,0.27171,1.2776,-1.0059
14.43,0.25213,1.0187,-0.76654
14.44,0.25354,0.80831,-0.55477
14.45,0.28047,0.63644,-0.35596
14.46,0.35353,0.54652,-0.19298
14.47,0.54892,0.65164,-0.10272
14.48,1.1655,0.98981,0.17573
14.49,2.6825,1.3843,1.2983
14.5,3.6588,1.635,2.0237
14.51,2.338,1.7296,0.60838
14.52,1.0054,1.6774,-0.67201
14.53,0.53877,1.5203,-0.98155
14.54,0.42253,1.2935,-0.87101
14.55,0.47311,0.99475,-0.52164
14.56,0.78325,0.6932,0.090057
14.57,1.295,0.46806,0.82694
14.58,1.2434,0.3774,0.86596
14.59,0.78773,0.43482,0.35291
14.6,0.63105,0.50104,0.13001
14.61,0.77037,0.52979,0.24058
14.62,1.2876,0.58982,0.6978
14.63,2.9618,0.66544,2.2963
14.64,7.0874,0.78394,6.3035
14.65,9.741,0.90075,8.8402
14.66,6.1429,0.96347,5.1794
14.67,2.5106,1.0001,1.5105
14.68,1.2343,1.0601,0.17427
14.69,0.91775,1.2148,-0.29701
14.7,1.0921,1.3283,-0.23624
14.71,2.0886,1.3281,0.76052
14.72,3.6181,1.3145,2.3036
14.73,3.2129,1.3003,1.9126
14.74,1.5877,1.2691,0.31863
14.75,0.81182,1.184,-0.37216
14.76,0.64188,1.0551,-0.41323
14.77,0.785,0.91754,-0.13255
14.78,1.5067,0.76992,0.73681
14.79,3.2425,0.68539,2.5571
14.8,4.0737,0.74646,3.3273
14.81,2.4591,1.0159,1.4432
14.82,1.0964,1.4019,-0.30554
14.83,0.67311,1.6502,-0.9771
14.84,0.65867,1.7263,-1.0676
14.85,1.0395,1.6732,-0.63377
14.86,2.2752,1.5547,0.72058
14.87,3.6289,1.4317,2.1972
14.88,2.7854,1.2714,1.514
14.89,1.2902,1.0756,0.21459
14.9,0.7003,0.87732,-0.17701
14.91,0.61152,0.69211,-0.080588
14.92,0.85753,0.49095,0.36658
14.93,1.841,0.29429,1.5467
14.94,3.5943,0.1631,3.4312
14.95,3.5805,0.09143,3.4891
14.96,1.7959,0.079175,1.7168
14.97,0.76662,0.14265,0.62397
14.98,0.43589,0.23544,0.20045
14.99,0.31984,0.29845,0.021386
15,0.27448,0.35515,-0.080671
15.01,0.2631,0.5265,-0.26341
15.02,0.27627,0.90088,-0.62461
15.03,0.31633,1.3304,-1.014
15.04,0.3979,1.5752,-1.1773
15.05,0.56394,1.6541,-1.0902
15.06,0.95499,1.6462,-0.69126
15.07,2.1248,1.5372,0.58761
15.08,5.3318,1.3968,3.935
15.09,8.4992,1.2544,7.2448
15.1,6.1969,1.0854,5.1115
15.11,2.6079,0.90751,1.7004
15.12,1.1685,0.7465,0.42197
15.13,0.76072,0.68025,0.080469
15.14,0.75581,0.69119,0.064619
15.15,1.22,0.72672,0.49329
15.16,1.9791,0.78951,1.1896
15.17,1.7742,0.9016,0.87258
15.18,0.96793,1.0093,-0.041354
15.19,0.61872,1.0427,-0.42395
15.2,0.63664,1.0255,-0.38882
15.21,1.0035,0.94111,0.062386
15.22,2.2858,0.80616,1.4796
15.23,4.6612,0.70482,3.9564
15.24,4.852,0.64075,4.2112
15.25,2.5058,0.5758,1.93
15.26,1.0966,0.47938,0.61719
15.27,0.70115,0.40025,0.30089
15.28,0.72858,0.35289,0.37569
15.29,1.2703,0.30463,0.96568
15.3,2.5342,0.30973,2.2244
15.31,2.9317,0.38297,2.5487
15.32,1.6958,0.44514,1.2507
15.33,0.80736,0.46253,0.34483
15.34,0.57136,0.5068,0.064562
15.35,0.65896,0.57894,0.080018
15.36,1.228,0.59881,0.62922
15.37,2.6691,0.58149,2.0876
15.38,3.4769,0.5713,2.9056
15.39,2.1567,0.55131,1.6054
15.4,0.94147,0.50312,0.43835
15.41,0.53346,0.45011,0.08335
15.42,0.45756,0.42074,0.036819
15.43,0.60465,0.40489,0.19976
15.44,1.0942,0.43578,0.65839
15.45,1.4733,0.63266,0.84061
15.46,1.0938,1.0055,0.088313
15.47,0.71343,1.3279,-0.61446
15.48,0.72762,1.5038,-0.77615
15.49,1.1318,1.571,-0.43918
15.5,2.5226,1.5425,0.98014
15.51,6.2028,1.4751,4.7277
15.52,9.1911,1.3958,7.7954
15.53,6.1852,1.2455,4.9397
15.54,2.4834,1.0259,1.4575
15.55,1.0593,0.80254,0.25672
15.56,0.58784,0.63725,-0.049403
15.57,0.38728,0.50413,-0.11685
15.58,0.28313,0.35623,-0.073105
15.59,0.22225,0.23338,-0.011132
15.6,0.18402,0.16532,0.018703
15.61,0.15904,0.12547,0.033574
15.62,0.14256,0.12646,0.016105
15.63,0.13206,0.18052,-0.048455
15.64,0.12624,0.28868,-0.16244
15.65,0.12458,0.50905,-0.38446
15.66,0.12733,0.88563,-0.75831
15.67,0.13566,1.2395,-1.1039
15.68,0.15261,1.3786,-1.226
15.69,0.1865,1.3743,-1.1878
15.7,0.26363,1.3006,-1.0369
15.71,0.48642,1.1992,-0.71278
15.72,1.0706,1.0926,-0.021969
15.73,1.605,0.97067,0.63438
15.74,1.204,0.85263,0.35134
15.75,0.66331,0.7222,-0.058884
15.76,0.54559,0.62429,-0.078706
15.77,0.75085,0.63717,0.11368
15.78,1.5711,0.76312,0.80799
15.79,3.768,0.8912,2.8768
15.8,5.5584,0.95633,4.602
15.81,3.777,0.98894,2.7881
15.82,1.5901,1.0123,0.57782
15.83,0.78264,1.0263,-0.24363
15.84,0.5977,0.99981,-0.40211
15.85,0.75878,0.90664,-0.14786
15.86,1.3706,0.80496,0.56569
15.87,1.7828,0.77447,1.0083
15.88,1.231,0.76923,0.46181
15.89,0.71254,0.7019,0.010643
15.9,0.64513,0.62788,0.017253
15.91,0.95047,0.54248,0.408
15.92,2.1014,0.46796,1.6335
15.93,4.7859,0.47228,4.3136
15.94,6.0681,0.53928,5.5288
15.95,3.5854,0.60626,2.9791
15.96,1.4727,0.64299,0.82967
15.97,0.77323,0.69168,0.081554
15.98,0.64099,0.74922,-0.10823
15.99,0.91089,0.76748,0.14341
16,1.6207,0.77265,0.84808
16.01,1.7822,0.79261,0.98962
16.02,1.054,0.79652,0.25749
16.03,0.58683,0.75625,-0.16942
16.04,0.52939,0.68312,-0.15373
16.05,0.79976,0.58345,0.21631
16.06,1.8028,0.51491,1.2879
16.07,3.4788,0.52308,2.9557
16.08,3.3325,0.57937,2.7531
16.09,1.6147,0.65112,0.96358
16.1,0.67397,0.66303,0.010933
16.11,0.37163,0.61906,-0.24743
16.12,0.26162,0.58126,-0.31964
16.13,0.21487,0.56695,-0.35208
16.14,0.19794,0.5864,-0.38846
16.15,0.20201,0.59771,-0.3957
16.16,0.2296,0.54451,-0.31491
16.17,0.29814,0.47686,-0.17873
16.18,0.4711,0.39168,0.079423
16.19,1.0017,0.29597,0.70574
16.2,2.4252,0.25307,2.1721
16.21,3.707,0.26336,3.4437
16.22,2.6208,0.26053,2.3602
16.23,1.1274,0.24302,0.88442
16.24,0.56116,0.24774,0.31342
16.25,0.43804,0.31374,0.12429
16.26,0.56816,0.49249,0.075677
16.27,0.98233,0.85163,0.13071
16.28,1.1597,1.3151,-0.15534
16.29,0.77982,1.5941,-0.81432
16.3,0.52776,1.6895,-1.1617
16.31,0.58726,1.6858,-1.0985
16.32,1.0246,1.5769,-0.55228
16.33,2.4837,1.4463,1.0375
16.34,5.0321,1.3559,3.6761
16.35,5.0319,1.2164,3.8155
16.36,2.4837,1.0268,1.4569
16.37,1.0271,0.85009,0.17699
16.38,0.60069,0.7518,-0.15111
16.39,0.58513,0.75334,-0.16821
16.4,0.95863,0.73118,0.22745
16.41,1.4054,0.64967,0.75573
16.42,1.0717,0.56019,0.5115
16.43,0.50673,0.50394,0.0027911
16.44,0.26481,0.48852,-0.2237
16.45,0.18443,0.49691,-0.31247
16.46,0.15257,0.45074,-0.29816
16.47,0.13997,0.36995,-0.22997
16.48,0.13901,0.31198,-0.17297
16.49,0.14893,0.25288,-0.10395
16.5,0.17448,0.18597,-0.011489
16.51,0.23287,0.12419,0.10868
16.52,0.39049,0.075134,0.31535
16.53,0.86167,0.074545,0.78713
16.54,1.632,0.17687,1.4551
16.55,1.609,0.3296,1.2794
16.56,0.91722,0.46996,0.44727
16.57,0.6266,0.66891,-0.042317
16.58,0.78198,0.84536,-0.063373
16.59,1.6015,0.91611,0.68542
16.6,3.9036,0.92784,2.9758
16.61,5.9798,0.93335,5.0465
16.62,4.1805,0.91755,3.263
16.63,1.7067,0.8748,0.83193
16.64,0.72709,0.78658,-0.059491
16.65,0.40607,0.68948,-0.28341
16.66,0.27248,0.62398,-0.3515
16.67,0.20566,0.59343,-0.38777
16.68,0.1698,0.64972,-0.47992
16.69,0.15232,0.76671,-0.61438
16.7,0.15041,0.81503,-0.66462
16.71,0.1718,0.77679,-0.60499
16.72,0.25712,0.69941,-0.44229
16.73,0.51454,0.63476,-0.12022
16.74,0.81956,0.61425,0.20531
16.75,0.67287,0.58908,0.083787
16.76,0.36494,0.50503,-0.14009
16.77,0.26263,0.39164,-0.12901
16.78,0.32191,0.28069,0.041222
16.79,0.62897,0.18811,0.44085
16.8,1.3024,0.13096,1.1715
16.81,1.5223,0.095867,1.4264
16.82,0.89366,0.060016,0.83364
16.83,0.45098,0.033604,0.41738
16.84,0.36789,0.028698,0.33919
16.85,0.53595,0.078842,0.45711
16.86,1.1459,0.2066,0.93934
16.87,1.8775,0.37145,1.5061
16.88,1.5126,0.47898,1.0337
16.89,0.75107,0.5412,0.20987
16.9,0.47386,0.57294,-0.099077
16.91,0.5449,0.5646,-0.019695
16.92,1.0676,0.55732,0.5103
16.93,2.2368,0.5809,1.6559
16.94,2.6133,0.58845,2.0249
16.95,1.5041,0.56032,0.94375
16.96,0.71662,0.54283,0.17379
16.97,0.54976,0.53507,0.014692
16.98,0.79638,0.54662,0.24976
16.99,1.7221,0.55175,1.1703
17,2.7446,0.53666,2.2079
17.01,2.091,0.50227,1.5887
17.02,0.93616,0.47059,0.46557
17.03,0.46184,0.43584,0.025999
17.04,0.34659,0.4185,-0.071918
17.05,0.40853,0.44508,-0.036555
17.06,0.60519,0.50208,0.10312
17.07,0.63816,0.52554,0.11262
17.08,0.48229,0.51605,-0.033767
17.09,0.46987,0.51825,-0.048376
17.1,0.71142,0.47944,0.23199
17.11,1.5669,0.41611,1.1508
17.12,3.833,0.3849,3.4481
17.13,5.674,0.36755,5.3064
17.14,3.8258,0.35186,3.4739
17.15,1.55,0.33687,1.2131
17.16,0.67725,0.31324,0.36401
17.17,0.39249,0.30236,0.090138
17.18,0.27687,0.32533,-0.048454
17.19,0.22451,0.34463,-0.12012
17.2,0.20584,0.33069,-0.12485
17.21,0.21514,0.33438,-0.11924
17.22,0.26608,0.34616,-0.080082
17.23,0.42441,0.33903,0.085386
17.24,0.94115,0.33377,0.60739
17.25,2.037,0.38832,1.6487
17.26,2.386,0.4936,1.8924
17.27,1.346,0.59565,0.75033
17.28,0.58901,0.63486,-0.045858
17.29,0.36966,0.63114,-0.26148
17.3,0.40267,0.62701,-0.22434
17.31,0.68958,0.63819,0.051393
17.32,0.96954,0.63185,0.33769
17.33,0.73744,0.58322,0.15421
17.34,0.44032,0.53233,-0.092012
17.35,0.4093,0.45607,-0.046774
17.36,0.66477,0.37119,0.29358
17.37,1.5483,0.3172,1.2311
17.38,2.8456,0.29635,2.5493
17.39,2.5318,0.25656,2.2752
17.4,1.2024,0.22564,0.97679
17.41,0.57008,0.22285,0.34723
17.42,0.45174,0.27809,0.17365
17.43,0.66729,0.45401,0.21328
17.44,1.2261,0.73913,0.48697
17.45,1.3574,0.9514,0.40596
17.46,0.79656,1.0316,-0.23499
17.47,0.44246,1.0441,-0.6016
17.48,0.42749,0.99583,-0.56834
17.49,0.75458,0.92559,-0.17101
17.5,1.6555,0.87205,0.78348
17.51,2.238,0.80047,1.4375
17.52,1.4287,0.69657,0.7321
17.53,0.61865,0.63502,-0.016365
17.54,0.35004,0.66406,-0.31402
17.55,0.34618,0.74584,-0.39966
17.56,0.57606,0.7836,-0.20753
17.57,0.85062,0.74839,0.10224
17.58,0.66683,0.66392,0.0029064
17.59,0.3553,0.58577,-0.23047
17.6,0.26024,0.51523,-0.255
17.61,0.34742,0.45727,-0.10985
17.62,0.73349,0.41419,0.3193
17.63,1.3112,0.35928,0.95194
17.64,1.1614,0.28092,0.88049
17.65,0.55042,0.19148,0.35894
17.66,0.24717,0.10959,0.13758
17.67,0.15097,0.044359,0.10661
17.68,0.11633,0.014829,0.1015
17.69,0.10349,0.0016738,0.10182
17.7,0.10273,1.6272e-11,0.10273
17.71,0.11347,0.0019727,0.1115
17.72,0.14334,0.025464,0.11787
17.73,0.2243,0.083235,0.14106
17.74,0.47872,0.12536,0.35336
17.75,1.0366,0.15615,0.88046
17.76,1.263,0.16639,1.0966
17.77,0.75497,0.17192,0.58305
17.78,0.3639,0.17518,0.18872
17.79,0.26948,0.19144,0.078038
17.8,0.35164,0.26145,0.090184
17.81,0.63864,0.40878,0.22987
17.82,0.84353,0.54408,0.29945
17.83,0.63608,0.6448,-0.0087167
17.84,0.47572,0.70215,-0.22643
17.85,0.61293,0.70394,-0.091014
17.86,1.2791,0.67666,0.60242
17.87,3.1314,0.67838,2.453
17.88,4.8029,0.66897,4.134
17.89,3.3725,0.63661,2.7359
17.9,1.4089,0.58156,0.82732
17.91,0.66253,0.50142,0.16112
17.92,0.51495,0.43519,0.079764
17.93,0.71167,0.42064,0.29102
17.94,0.98585,0.3876,0.59825
17.95,0.76255,0.33143,0.43112
17.96,0.40038,0.29924,0.10114
17.97,0.27293,0.30207,-0.029137
17.98,0.32066,0.35014,-0.029481
17.99,0.5984,0.49844,0.099963
18,0.96821,0.66303,0.30518
18.01,0.81251,0.7431,0.069415
18.02,0.42715,0.76711,-0.33997
18.03,0.28598,0.74928,-0.4633
18.04,0.3492,0.72341,-0.37422
18.05,0.68413,0.72108,-0.036948
18.06,1.1604,0.70009,0.46035
18.07,1.0206,0.62821,0.39241
18.08,0.56468,0.55161,0.013079
18.09,0.42474,0.4865,-0.061752
18.1,0.6259,0.42427,0.20163
18.11,1.4302,0.36208,1.0681
18.12,2.6227,0.30198,2.3207
18.13,2.3209,0.2401,2.0808
18.14,1.0718,0.18649,0.88532
18.15,0.45255,0.14116,0.31139
18.16,0.25703,0.11874,0.13829
18.17,0.18726,0.16868,0.018577
18.18,0.16211,0.23444,-0.072328
18.19,0.16248,0.27543,-0.11296
18.2,0.18944,0.28944,-0.1
18.21,0.26709,0.28546,-0.018375
18.22,0.49889,0.26483,0.23405
18.23,1.2117,0.2599,0.95178
18.24,2.3133,0.2698,2.0435
18.25,2.1432,0.2878,1.8554
18.26,1.036,0.34269,0.69328
18.27,0.4832,0.40768,0.075518
18.28,0.38199,0.44523,-0.063246
18.29,0.56825,0.49586,0.072388
18.3,0.93156,0.51431,0.41725
18.31,0.86809,0.50029,0.3678
18.32,0.4948,0.48024,0.014566
18.33,0.35438,0.46123,-0.10685
18.34,0.48725,0.43612,0.051132
18.35,1.0675,0.44412,0.6234
18.36,1.9344,0.49042,1.444
18.37,1.7224,0.53826,1.1841
18.38,0.83264,0.54409,0.28855
18.39,0.42414,0.51844,-0.094302
18.4,0.40552,0.45857,-0.053052
18.41,0.72795,0.41246,0.31549
18.42,1.2135,0.3752,0.83832
18.43,1.0274,0.34101,0.6864
18.44,0.47943,0.29642,0.18301
18.45,0.21753,0.25502,-0.037484
18.46,0.13202,0.21905,-0.087029
18.47,0.098606,0.18965,-0.091044
18.48,0.083621,0.14422,-0.060601
18.49,0.078226,0.096539,-0.018313
18.5,0.080962,0.060375,0.020587
18.51,0.096572,0.058077,0.038495
18.52,0.14856,0.094279,0.054284
18.53,0.29524,0.17678,0.11845
18.54,0.45759,0.23871,0.21888
18.55,0.38094,0.29167,0.089262
18.56,0.24752,0.33305,-0.085535
18.57,0.26174,0.34031,-0.078568
18.58,0.49824,0.31748,0.18077
18.59,1.1839,0.30458,0.87928
18.6,1.8037,0.2896,1.5141
18.61,1.2665,0.2674,0.99908
18.62,0.52824,0.25494,0.2733
18.63,0.23695,0.26978,-0.032826
18.64,0.14316,0.27851,-0.13535
18.65,0.10645,0.27707,-0.17062
18.66,0.091463,0.25388,-0.16242
18.67,0.089169,0.23013,-0.14096
18.68,0.10028,0.20879,-0.10851
18.69,0.13966,0.20097,-0.061316
18.7,0.26942,0.19754,0.071883
18.71,0.56766,0.19036,0.3773
18.72,0.71554,0.17866,0.53689
18.73,0.4579,0.18095,0.27696
18.74,0.25437,0.17718,0.077195
18.75,0.24691,0.17658,0.070327
18.76,0.44345,0.191,0.25245
18.77,0.87992,0.20285,0.67707
18.78,0.99353,0.21263,0.7809
18.79,0.5941,0.25096,0.34314
18.8,0.36005,0.28441,0.07564
18.81,0.42928,0.29514,0.13414
18.82,0.9072,0.30867,0.59853
18.83,1.7303,0.32868,1.4016
18.84,1.6593,0.32426,1.335
18.85,0.81668,0.31003,0.50665
18.86,0.3647,0.30896,0.055735
18.87,0.24814,0.33492,-0.086781
18.88,0.2833,0.38131,-0.098007
18.89,0.37542,0.42107,-0.045645
18.9,0.34285,0.45909,-0.11624
18.91,0.27375,0.46167,-0.18792
18.92,0.33574,0.45221,-0.11647
18.93,0.67006,0.42854,0.24152
18.94,1.6069,0.41331,1.1936
18.95,2.4535,0.38732,2.0662
18.96,1.7311,0.35854,1.3726
18.97,0.74137,0.32219,0.41917
18.98,0.37496,0.30018,0.074781
18.99,0.33489,0.30028,0.03461
19,0.48249,0.30183,0.18066
19.01,0.56131,0.2834,0.27791
19.02,0.39343,0.26881,0.12462
19.03,0.28688,0.25678,0.030094
19.04,0.3776,0.29473,0.082869
19.05,0.82265,0.4021,0.42055
19.06,1.6653,0.5228,1.1425
19.07,1.7269,0.56787,1.159
19.08,0.87872,0.57129,0.30743
19.09,0.36097,0.57112,-0.21016
19.1,0.19298,0.57157,-0.37859
19.11,0.13446,0.55864,-0.42418
19.12,0.11193,0.53149,-0.41956
19.13,0.10808,0.50805,-0.39998
19.14,0.12247,0.4931,-0.37063
19.15,0.1732,0.52959,-0.35639
19.16,0.34061,0.5568,-0.21619
19.17,0.78283,0.53542,0.24741
19.18,1.1439,0.48257,0.66128
19.19,0.79004,0.42266,0.36738
19.2,0.35866,0.35979,-0.0011367
19.21,0.21546,0.32166,-0.1062
19.22,0.23678,0.30652,-0.069732
19.23,0.3725,0.27467,0.097834
19.24,0.42566,0.23743,0.18822
19.25,0.31065,0.22694,0.083715
19.26,0.27364,0.2179,0.055737
19.27,0.43337,0.20892,0.22445
19.28,1.0151,0.20234,0.81273
19.29,1.9267,0.19178,1.7349
19.3,1.7875,0.18747,1.6001
19.31,0.87656,0.18604,0.69051
19.32,0.44093,0.17999,0.26094
19.33,0.43565,0.17488,0.26077
19.34,0.77941,0.19825,0.58116
19.35,1.1149,0.22965,0.88526
19.36,0.79722,0.24085,0.55637
19.37,0.37636,0.23233,0.14403
19.38,0.23817,0.23379,0.0043766
19.39,0.29014,0.25124,0.038906
19.4,0.49699,0.27719,0.2198
19.41,0.56243,0.29805,0.26439
19.42,0.34868,0.2989,0.04978
19.43,0.20853,0.28753,-0.078997
19.44,0.22113,0.29603,-0.074895
19.45,0.40486,0.30093,0.10393
19.46,0.69276,0.28706,0.4057
19.47,0.6375,0.27604,0.36146
19.48,0.37859,0.2509,0.12769
19.49,0.32689,0.21518,0.1117
19.5,0.5775,0.18236,0.39514
19.51,1.3155,0.18113,1.1343
19.52,1.8554,0.17381,1.6816
19.53,1.2091,0.15847,1.0506
19.54,0.49257,0.14068,0.35188
19.55,0.22437,0.14276,0.081618
19.56,0.13566,0.16982,-0.034156
19.57,0.099277,0.20404,-0.10476
19.58,0.083486,0.21684,-0.13335
19.59,0.080476,0.20847,-0.128
19.6,0.09342,0.19587,-0.10245
19.61,0.1484,0.20017,-0.051767
19.62,0.31221,0.21164,0.10058
19.63,0.49057,0.21713,0.27343
19.64,0.38186,0.22536,0.15649
19.65,0.18906,0.2562,-0.067141
19.66,0.11918,0.30645,-0.18727
19.67,0.13254,0.33215,-0.19961
19.68,0.20496,0.32763,-0.12268
19.69,0.23491,0.31753,-0.082627
19.7,0.17901,0.29714,-0.11813
19.71,0.16743,0.27422,-0.10679
19.72,0.27213,0.25593,0.016201
19.73,0.62785,0.24015,0.3877
19.74,1.1163,0.21491,0.90143
19.75,0.96673,0.19155,0.77519
19.76,0.48231,0.17684,0.30547
19.77,0.29761,0.17473,0.12288
19.78,0.39205,0.16487,0.22718
19.79,0.75088,0.15759,0.59329
19.8,0.92986,0.16728,0.76259
19.81,0.59085,0.17848,0.41237
19.82,0.33067,0.17429,0.15638
19.83,0.35185,0.16673,0.18512
19.84,0.7006,0.17278,0.52782
19.85,1.2432,0.19533,1.0479
19.86,1.1041,0.21868,0.88539
19.87,0.53547,0.23514,0.30033
19.88,0.27255,0.25464,0.017907
19.89,0.2546,0.27536,-0.02076
19.9,0.39373,0.30096,0.092766
19.91,0.48286,0.33474,0.14812
19.92,0.34647,0.33905,0.0074193
19.93,0.255,0.31844,-0.063445
19.94,0.35716,0.28423,0.072928
19.95,0.80642,0.27026,0.53616
19.96,1.4756,0.25829,1.2173
19.97,1.3053,0.24135,1.064
19.98,0.60288,0.22189,0.38099
19.99,0.2544,0.20065,0.053743
20,0.14408,0.16964,-0.025562
20.01,0.10455,0.15003,-0.045483
20.02,0.090528,0.14722,-0.056691
20.03,0.092347,0.13837,-0.046021
20.04,0.11523,0.13194,-0.016711
20.05,0.19513,0.14271,0.052414
20.06,0.43959,0.17248,0.26711
20.07,0.77323,0.18902,0.58421
20.08,0.67141,0.20017,0.47124
20.09,0.34185,0.20887,0.13298
20.1,0.21934,0.22432,-0.0049797
20.11,0.29441,0.22596,0.068448
20.12,0.54093,0.22963,0.3113
20.13,0.62653,0.24571,0.38082
20.14,0.39984,0.256,0.14384
20.15,0.27446,0.25985,0.014604
20.16,0.39086,0.24487,0.14599
20.17,0.87337,0.23619,0.63718
20.18,1.4078,0.2265,1.1813
20.19,1.0692,0.21419,0.85499
20.2,0.47137,0.19197,0.2794
20.21,0.23784,0.16488,0.072958
20.22,0.22744,0.13477,0.092673
20.23,0.32726,0.11943,0.20783
20.24,0.32043,0.10501,0.21542
20.25,0.17766,0.094144,0.083511
20.26,0.090822,0.090399,0.00042232
20.27,0.06161,0.087706,-0.026096
20.28,0.051741,0.090867,-0.039126
20.29,0.04994,0.10803,-0.058089
20.3,0.054989,0.13943,-0.08444
20.31,0.072051,0.16163,-0.089581
20.32,0.125,0.16543,-0.040429
20.33,0.28647,0.16079,0.12569
20.34,0.52138,0.15894,0.36244
20.35,0.46914,0.15611,0.31303
20.36,0.23907,0.15456,0.084508
20.37,0.14694,0.15531,-0.0083684
20.38,0.19503,0.16618,0.028846
20.39,0.37032,0.19563,0.17469
20.4,0.4384,0.21396,0.22444
20.41,0.25571,0.21391,0.041801
20.42,0.11161,0.20411,-0.092496
20.43,0.061841,0.18652,-0.12467
20.44,0.044802,0.16377,-0.11897
20.45,0.037969,0.14412,-0.10615
20.46,0.035881,0.12789,-0.092008
20.47,0.037775,0.11377,-0.075994
20.48,0.047208,0.092388,-0.04518
20.49,0.077733,0.070015,0.007718
20.5,0.1283,0.060612,0.067689
20.51,0.12825,0.067321,0.060927
20.52,0.085905,0.10485,-0.018941
20.53,0.071944,0.18307,-0.11112
20.54,0.09465,0.25788,-0.16323
20.55,0.1572,0.30689,-0.1497
20.56,0.20219,0.33764,-0.13545
20.57,0.19219,0.34532,-0.15313
20.58,0.24049,0.34712,-0.10663
20.59,0.49325,0.33428,0.15897
20.6,1.2189,0.34243,0.87646
20.61,1.9396,0.35327,1.5863
20.62,1.4221,0.36912,1.053
20.63,0.62086,0.37942,0.24144
20.64,0.33553,0.37007,-0.034542
20.65,0.37351,0.33459,0.03892
20.66,0.55514,0.3135,0.24164
20.67,0.50586,0.29144,0.21441
20.68,0.28522,0.26109,0.024125
20.69,0.20556,0.2258,-0.020236
20.7,0.30492,0.19156,0.11336
20.71,0.58591,0.17413,0.41178
20.72,0.67412,0.15237,0.52175
20.73,0.39252,0.13891,0.25361
20.74,0.19607,0.13749,0.058581
20.75,0.17099,0.13504,0.03595
20.76,0.26355,0.13635,0.1272
20.77,0.34237,0.15019,0.19217
20.78,0.25467,0.15276,0.10191
20.79,0.17833,0.14318,0.035146
20.8,0.2375,0.12313,0.11437
20.81,0.51931,0.11426,0.40505
20.82,0.88654,0.11075,0.77579
20.83,0.72676,0.11256,0.6142
20.84,0.32906,0.1269,0.20216
20.85,0.14921,0.14634,0.002873
20.86,0.094329,0.15706,-0.062729
20.87,0.07759,0.17925,-0.10166
20.88,0.078035,0.18741,-0.10938
20.89,0.095984,0.1847,-0.088717
20.9,0.15368,0.17255,-0.018872
20.91,0.34229,0.1605,0.18179
20.92,0.75927,0.15689,0.60237
20.93,0.92679,0.14523,0.78156
20.94,0.54193,0.14038,0.40155
20.95,0.24796,0.13597,0.112
20.96,0.19258,0.12746,0.065117
20.97,0.28449,0.11801,0.16648
20.98,0.36454,0.1192,0.24534
20.99,0.25884,0.12555,0.13329
21,0.15704,0.1518,0.0052452
21.01,0.17366,0.19709,-0.02343
21.02,0.33524,0.2438,0.091437
21.03,0.52111,0.26762,0.25349
21.04,0.40706,0.27005,0.13701
21.05,0.21035,0.26656,-0.056217
21.06,0.16381,0.25599,-0.092182
21.07,0.26341,0.24629,0.017117
21.08,0.43867,0.24926,0.1894
21.09,0.39514,0.26021,0.13493
21.1,0.21774,0.26567,-0.047926
21.11,0.16215,0.24838,-0.08623
21.12,0.25512,0.22492,0.030198
21.13,0.46942,0.20754,0.26188
21.14,0.48512,0.19244,0.29268
21.15,0.26707,0.19031,0.076759
21.16,0.14543,0.1831,-0.037672
21.17,0.14416,0.15757,-0.01341
21.18,0.22115,0.1487,0.072449
21.19,0.26358,0.13806,0.12552
21.2,0.21408,0.11784,0.09624
21.21,0.23163,0.094271,0.13736
21.22,0.46429,0.080336,0.38395
21.23,1.0827,0.09251,0.99016
21.24,1.4807,0.098197,1.3825
21.25,0.92942,0.096738,0.83268
21.26,0.3718,0.088323,0.28348
21.27,0.16867,0.077695,0.090978
21.28,0.1014,0.066575,0.03482
21.29,0.074075,0.072807,0.0012682
21.3,0.063252,0.08225,-0.018998
21.31,0.06478,0.09649,-0.03171
21.32,0.089306,0.11843,-0.029123
21.33,0.16859,0.16064,0.0079479
21.34,0.25706,0.20284,0.054223
21.35,0.20976,0.22073,-0.010971
21.36,0.12999,0.22852,-0.098526
21.37,0.13722,0.21867,-0.081454
21.38,0.26509,0.21052,0.054576
21.39,0.45186,0.20361,0.24825
21.4,0.39605,0.19609,0.19995
21.41,0.21758,0.1872,0.030379
21.42,0.17674,0.16541,0.011322
21.43,0.30702,0.14283,0.16419
21.44,0.54294,0.13065,0.41229
21.45,0.50214,0.12697,0.37517
21.46,0.25783,0.13493,0.12289
21.47,0.14963,0.15318,-0.003542
21.48,0.1789,0.17024,0.008652
21.49,0.28741,0.18186,0.10554
21.5,0.28791,0.18433,0.10358
21.51,0.18095,0.17588,0.0050734
21.52,0.15609,0.15886,-0.0027661
21.53,0.27922,0.14738,0.13184
21.54,0.55259,0.14845,0.40414
21.55,0.59473,0.16562,0.42911
21.56,0.32119,0.18197,0.13922
21.57,0.15302,0.17621,-0.023189
21.58,0.13071,0.15793,-0.02722
21.59,0.18436,0.14431,0.04005
21.6,0.19609,0.13636,0.059725
21.61,0.1295,0.12311,0.0063923
21.62,0.10188,0.10301,-0.0011268
21.63,0.16005,0.083675,0.076371
21.64,0.32074,0.070936,0.24981
21.65,0.38422,0.064303,0.31992
21.66,0.22613,0.064184,0.16195
21.67,0.10196,0.05938,0.042578
21.68,0.061441,0.051012,0.010429
21.69,0.051288,0.057893,-0.006605
21.7,0.053509,0.074582,-0.021073
21.71,0.068024,0.088317,-0.020292
21.72,0.11046,0.084825,0.025633
21.73,0.24634,0.078589,0.16775
21.74,0.56961,0.080512,0.4891
21.75,0.75163,0.085015,0.66661
21.76,0.46499,0.097712,0.36728
21.77,0.20482,0.10562,0.099198
21.78,0.13758,0.11963,0.01795
21.79,0.17232,0.1397,0.032614
21.8,0.20051,0.15277,0.047738
21.81,0.14989,0.16217,-0.012272
21.82,0.12673,0.15615,-0.029424
21.83,0.21034,0.14371,0.066624
21.84,0.4506,0.13714,0.31347
21.85,0.58761,0.13224,0.45537
21.86,0.36979,0.12752,0.24227
21.87,0.17839,0.11542,0.062976
21.88,0.15477,0.09991,0.054864
21.89,0.25407,0.085883,0.16818
21.9,0.32301,0.082083,0.24093
21.91,0.20825,0.094321,0.11393
21.92,0.094824,0.11994,-0.025113
21.93,0.053591,0.14656,-0.092969
21.94,0.040858,0.15983,-0.11897
21.95,0.037966,0.16847,-0.1305
21.96,0.041802,0.17596,-0.13416
21.97,0.0572,0.17134,-0.11414
21.98,0.10782,0.1622,-0.054377
21.99,0.22817,0.16533,0.062844
22,0.30059,0.17911,0.12148
22.01,0.21047,0.20625,0.0042111
22.02,0.15142,0.21443,-0.063006
22.03,0.23779,0.20497,0.032817
22.04,0.50289,0.19328,0.3096
22.05,0.6299,0.17927,0.45063
22.06,0.37243,0.16702,0.20541
22.07,0.15305,0.14874,0.0043021
22.08,0.077074,0.12716,-0.050086
22.09,0.052686,0.10764,-0.054954
22.1,0.044993,0.093579,-0.048586
22.11,0.047198,0.080049,-0.032851
22.12,0.064728,0.06459,0.00013888
22.13,0.1276,0.052468,0.075135
22.14,0.26857,0.050442,0.21813
22.15,0.32641,0.062411,0.264
22.16,0.1998,0.075143,0.12465
22.17,0.10985,0.074509,0.035345
22.18,0.11989,0.068064,0.051825
22.19,0.19979,0.062772,0.13702
22.2,0.22111,0.061126,0.15999
22.21,0.14366,0.064099,0.079557
22.22,0.1129,0.066365,0.046539
22.23,0.18589,0.076817,0.10908
22.24,0.35802,0.088482,0.26954
22.25,0.38745,0.097515,0.28993
22.26,0.22269,0.10019,0.1225
22.27,0.13699,0.093972,0.04302
22.28,0.18396,0.089819,0.09414
22.29,0.31678,0.083624,0.23316
22.3,0.31538,0.081631,0.23375
22.31,0.17868,0.077463,0.10121
22.32,0.12224,0.071421,0.050815
22.33,0.1798,0.066598,0.11321
22.34,0.30131,0.065135,0.23618
22.35,0.27898,0.080905,0.19807
22.36,0.15083,0.095977,0.05485
22.37,0.098593,0.10636,-0.0077647
22.38,0.12633,0.11829,0.0080399
22.39,0.18802,0.12064,0.067382
22.4,0.17913,0.12178,0.057359
22.41,0.14811,0.11454,0.033572
22.42,0.22289,0.10996,0.11293
22.43,0.51904,0.11469,0.40436
22.44,0.87305,0.1219,0.75115
22.45,0.68579,0.14084,0.54495
22.46,0.29622,0.14862,0.1476
22.47,0.12564,0.14796,-0.022319
22.48,0.071283,0.13741,-0.066126
22.49,0.050709,0.1271,-0.076393
22.5,0.04289,0.12483,-0.081937
22.51,0.04425,0.1141,-0.069854
22.52,0.06296,0.10704,-0.044079
22.53,0.11662,0.099835,0.016788
22.54,0.15736,0.099408,0.057954
22.55,0.11552,0.10165,0.01387
22.56,0.075491,0.089352,-0.013861
22.57,0.08992,0.089406,0.00051481
22.58,0.15893,0.098407,0.060521
22.59,0.19948,0.11,0.089486
22.6,0.15404,0.11672,0.037324
22.61,0.15143,0.11073,0.040707
22.62,0.29821,0.11342,0.1848
22.63,0.62633,0.11291,0.51342
22.64,0.7043,0.11464,0.58967
22.65,0.38362,0.1198,0.26382
22.66,0.17,0.12927,0.040728
22.67,0.12643,0.15446,-0.028035
22.68,0.1514,0.16511,-0.013707
22.69,0.14159,0.17084,-0.029258
22.7,0.10011,0.16652,-0.066409
22.71,0.10934,0.15497,-0.045632
22.72,0.21592,0.14924,0.066683
22.73,0.3707,0.13688,0.23382
22.74,0.319,0.13106,0.18795
22.75,0.15926,0.11911,0.04015
22.76,0.10063,0.10554,-0.0049106
22.77,0.13149,0.093342,0.038146
22.78,0.1787,0.076857,0.10185
22.79,0.14043,0.071602,0.068831
22.8,0.091969,0.071396,0.020573
22.81,0.11598,0.077964,0.038011
22.82,0.23211,0.083096,0.14901
22.83,0.3084,0.081492,0.22691
22.84,0.1959,0.078279,0.11762
22.85,0.082855,0.069009,0.013846
22.86,0.041279,0.061029,-0.01975
22.87,0.027146,0.054177,-0.027031
22.88,0.021078,0.054093,-0.033015
22.89,0.01812,0.057569,-0.039448
22.9,0.016809,0.056506,-0.039697
22.91,0.016638,0.058078,-0.04144
22.92,0.017599,0.05809,-0.04049
22.93,0.020209,0.05704,-0.036832
22.94,0.026343,0.050943,-0.024599
22.95,0.04334,0.042766,0.00057392
22.96,0.091144,0.041874,0.04927
22.97,0.15262,0.040601,0.11201
22.98,0.13717,0.037266,0.099901
22.99,0.096341,0.028816,0.067525
23,0.12769,0.026204,0.10148
23.01,0.27118,0.035443,0.23574
23.02,0.39289,0.048057,0.34483
23.03,0.27494,0.057783,0.21716
23.04,0.13743,0.05887,0.078559
23.05,0.12066,0.063044,0.057613
23.06,0.1915,0.065223,0.12627
23.07,0.22283,0.066734,0.1561
23.08,0.14674,0.069527,0.07721
23.09,0.10635,0.072416,0.03393
23.1,0.16545,0.083476,0.081977
23.11,0.30026,0.091484,0.20878
23.12,0.29949,0.099033,0.20046
23.13,0.1626,0.098574,0.06403
23.14,0.098628,0.094226,0.0044019
23.15,0.12445,0.092933,0.031514
23.16,0.17765,0.086167,0.091481
23.17,0.15049,0.083386,0.067103
23.18,0.10368,0.076922,0.026762
23.19,0.13552,0.072828,0.062687
23.2,0.2811,0.073455,0.20765
23.21,0.39005,0.078769,0.31128
23.22,0.25712,0.096366,0.16075
23.23,0.11071,0.11703,-0.0063202
23.24,0.057242,0.13433,-0.077093
23.25,0.042043,0.1385,-0.096457
23.26,0.04045,0.13869,-0.098241
23.27,0.05032,0.13644,-0.086119
23.28,0.087098,0.12898,-0.041884
23.29,0.20236,0.12863,0.073731
23.3,0.37052,0.1329,0.23762
23.31,0.33199,0.14142,0.19058
23.32,0.16519,0.13972,0.025475
23.33,0.097297,0.13249,-0.035198
23.34,0.11697,0.12574,-0.0087628
23.35,0.15118,0.11747,0.03371
23.36,0.12097,0.10938,0.011593
23.37,0.094079,0.092773,0.0013062
23.38,0.14571,0.082436,0.063274
23.39,0.29619,0.072179,0.22401
23.4,0.35862,0.061399,0.29722
23.41,0.21979,0.052154,0.16763
23.42,0.12838,0.039054,0.089325
23.43,0.16623,0.031128,0.1351
23.44,0.27286,0.022066,0.25079
23.45,0.24695,0.018497,0.22846
23.46,0.12019,0.018824,0.10137
23.47,0.054093,0.020898,0.033195
23.48,0.03265,0.027055,0.0055953
23.49,0.024876,0.032049,-0.0071736
23.5,0.022228,0.038273,-0.016045
23.51,0.023333,0.045638,-0.022304
23.52,0.031131,0.058146,-0.027015
23.53,0.04963,0.065303,-0.015673
23.54,0.061993,0.06746,-0.0054676
23.55,0.061295,0.069427,-0.0081314
23.56,0.090191,0.067003,0.023188
23.57,0.21065,0.06692,0.14373
23.58,0.40136,0.0645,0.33686
23.59,0.36968,0.062081,0.3076
23.6,0.17307,0.059941,0.11313
23.61,0.070682,0.056401,0.014281
23.62,0.037937,0.052334,-0.014397
23.63,0.025847,0.049427,-0.02358
23.64,0.020695,0.056845,-0.03615
23.65,0.019343,0.067237,-0.047894
23.66,0.022752,0.073194,-0.050442
23.67,0.032106,0.075018,-0.042911
23.68,0.036146,0.072949,-0.036803
23.69,0.032531,0.070822,-0.038291
23.7,0.042017,0.069893,-0.027876
23.71,0.08509,0.073589,0.011501
23.72,0.14202,0.083119,0.058904
23.73,0.12326,0.093583,0.029682
23.74,0.075851,0.09706,-0.021208
23.75,0.083679,0.095809,-0.01213
23.76,0.15933,0.096371,0.062961
23.77,0.21156,0.095834,0.11572
23.78,0.14226,0.090264,0.051996
23.79,0.080244,0.084713,-0.0044688
23.8,0.08948,0.081907,0.0075733
23.81,0.14345,0.076558,0.066889
23.82,0.14571,0.070053,0.075661
23.83,0.09825,0.061243,0.037007
23.84,0.10574,0.057651,0.048094
23.85,0.20909,0.063288,0.1458
23.86,0.30908,0.066811,0.24227
23.87,0.22296,0.066633,0.15633
23.88,0.11087,0.064477,0.046393
23.89,0.093938,0.063564,0.030374
23.9,0.14152,0.061762,0.07976
23.91,0.1519,0.059155,0.092743
23.92,0.09335,0.06238,0.030971
23.93,0.065197,0.070605,-0.0054081
23.94,0.095546,0.079231,0.016315
23.95,0.14724,0.083103,0.064139
23.96,0.12102,0.080237,0.04078
23.97,0.059683,0.079783,-0.020101
23.98,0.032568,0.081756,-0.049189
23.99,0.025639,0.079451,-0.053813
24,0.026456,0.073765,-0.047309
24.01,0.034656,0.066858,-0.032202
24.02,0.061776,0.062726,-0.00095001
24.03,0.14505,0.062418,0.082637
24.04,0.26619,0.063681,0.20251
24.05,0.23871,0.0633,0.17541
24.06,0.11879,0.064978,0.053815
24.07,0.068729,0.069528,-0.0007987
24.08,0.076106,0.068479,0.007627
24.09,0.090187,0.065334,0.024853
24.1,0.079762,0.062032,0.01773
24.11,0.094933,0.059692,0.035242
24.12,0.2027,0.06253,0.14017
24.13,0.39018,0.065819,0.32436
24.14,0.37472,0.068147,0.30657
24.15,0.18482,0.069135,0.11569
24.16,0.087957,0.069053,0.018904
24.17,0.076549,0.06765,0.0088986
24.18,0.082826,0.064074,0.018751
24.19,0.061023,0.061209,-0.00018604
24.2,0.04145,0.060023,-0.018574
24.21,0.048577,0.05967,-0.011093
24.22,0.075106,0.059351,0.015755
24.23,0.07664,0.054011,0.022629
24.24,0.054771,0.047917,0.0068547
24.25,0.060694,0.048818,0.011876
24.26,0.11417,0.050778,0.063388
24.27,0.16247,0.051298,0.11117
24.28,0.12446,0.048601,0.075863
24.29,0.091893,0.044605,0.047289
24.3,0.14727,0.045578,0.10169
24.31,0.28153,0.046709,0.23482
24.32,0.28972,0.046745,0.24297
24.33,0.14817,0.048815,0.099354
24.34,0.062037,0.052045,0.0099917
24.35,0.034414,0.05329,-0.018876
24.36,0.025636,0.050191,-0.024555
24.37,0.024458,0.046539,-0.022081
24.38,0.03192,0.046122,-0.014203
24.39,0.061378,0.048152,0.013226
24.4,0.11415,0.04923,0.064924
24.41,0.11495,0.044829,0.070119
24.42,0.064628,0.040714,0.023914
24.43,0.042203,0.042225,-2.1948e-05
24.44,0.05316,0.043279,0.0098802
24.45,0.068433,0.046081,0.022352
24.46,0.058544,0.053534,0.0050099
24.47,0.058385,0.061868,-0.0034827
24.48,0.11071,0.06957,0.04114
24.49,0.20655,0.072735,0.13381
24.5,0.20064,0.070394,0.13025
24.51,0.10904,0.06894,0.040098
24.52,0.075371,0.072124,0.0032469
24.53,0.10845,0.078884,0.029567
24.54,0.14068,0.086769,0.053916
24.55,0.10382,0.090841,0.012975
24.56,0.076938,0.091595,-0.014657
24.57,0.12138,0.09132,0.030058
24.58,0.2116,0.087406,0.1242
24.59,0.19454,0.079968,0.11457
24.6,0.097774,0.074344,0.02343
24.61,0.053073,0.06996,-0.016887
24.62,0.052478,0.063704,-0.011225
24.63,0.05776,0.056006,0.0017536
24.64,0.050255,0.046622,0.0036329
24.65,0.06119,0.038708,0.022482
24.66,0.12908,0.033732,0.095349
24.67,0.22608,0.028149,0.19794
24.68,0.19243,0.021882,0.17055
24.69,0.088435,0.017794,0.070641
24.7,0.039333,0.016977,0.022356
24.71,0.024334,0.016744,0.0075897
24.72,0.020038,0.016937,0.0031017
24.73,0.021493,0.019594,0.0018993
24.74,0.032892,0.024259,0.0086332
24.75,0.068165,0.027306,0.040859
24.76,0.10728,0.027474,0.079808
24.77,0.086565,0.025077,0.061489
24.78,0.052688,0.024919,0.027769
24.79,0.061205,0.028883,0.032322
24.8,0.10384,0.03141,0.072425
24.81,0.10786,0.031012,0.076848
24.82,0.066467,0.029777,0.03669
24.83,0.057086,0.030033,0.027052
24.84,0.097423,0.03153,0.065893
24.85,0.13071,0.035862,0.094853
24.86,0.089152,0.045448,0.043704
24.87,0.047653,0.054157,-0.0065033
24.88,0.048238,0.059051,-0.010813
24.89,0.069064,0.05934,0.0097243
24.9,0.059975,0.0572,0.0027746
24.91,0.031098,0.056945,-0.025847
24.92,0.017004,0.059049,-0.042045
24.93,0.012998,0.061446,-0.048449
24.94,0.012705,0.061182,-0.048476
24.95,0.01545,0.059865,-0.044416
24.96,0.025392,0.058663,-0.033272
24.97,0.053711,0.054072,-0.00036014
24.98,0.085366,0.048236,0.037129
24.99,0.072076,0.042439,0.029637
25,0.052932,0.037375,0.015557
25.01,0.081317,0.03492,0.046397
25.02,0.15392,0.030842,0.12308
25.03,0.15836,0.026059,0.1323
25.04,0.081501,0.022306,0.059194
25.05,0.034825,0.018343,0.016482
25.06,0.02002,0.015408,0.004612
25.07,0.01559,0.011413,0.0041766
25.08,0.015656,0.0087043,0.0069516
25.09,0.021786,0.011255,0.010531
25.1,0.042486,0.016137,0.02635
25.11,0.069338,0.019386,0.049952
25.12,0.059701,0.023553,0.036148
25.13,0.035391,0.031615,0.0037763
25.14,0.033155,0.038556,-0.0054007
25.15,0.04914,0.041344,0.0077957
25.16,0.056073,0.040623,0.01545
25.17,0.052446,0.038696,0.01375
25.18,0.083387,0.03989,0.043498
25.19,0.18602,0.041963,0.14406
25.2,0.26266,0.04105,0.22161
25.21,0.17539,0.039803,0.13559
25.22,0.083319,0.039512,0.043807
25.23,0.068697,0.040474,0.028222
25.24,0.087355,0.03933,0.048024
25.25,0.074515,0.037831,0.036684
25.26,0.046414,0.040081,0.0063329
25.27,0.048092,0.043161,0.0049304
25.28,0.078708,0.043237,0.035471
25.29,0.086531,0.039961,0.04657
25.3,0.055414,0.037049,0.018365
25.31,0.043726,0.037704,0.0060222
25.32,0.066867,0.040483,0.026383
25.33,0.088393,0.042339,0.046054
25.34,0.067899,0.042152,0.025747
25.35,0.056932,0.042452,0.01448
25.36,0.099302,0.044016,0.055287
25.37,0.16779,0.041386,0.1264
25.38,0.14276,0.038192,0.10457
25.39,0.06724,0.039005,0.028235
25.4,0.032108,0.039668,-0.0075595
25.41,0.022452,0.038493,-0.016041
25.42,0.022007,0.035201,-0.013194
25.43,0.029891,0.03259,-0.0026993
25.44,0.059686,0.034662,0.025024
25.45,0.1348,0.036859,0.097939
25.46,0.18379,0.036083,0.14771
25.47,0.12027,0.034297,0.085971
25.48,0.060922,0.033534,0.027388
25.49,0.057933,0.034649,0.023284
25.5,0.075211,0.034219,0.040992
25.51,0.061451,0.036853,0.024599
25.52,0.039358,0.044458,-0.0051005
25.53,0.045054,0.049405,-0.0043507
25.54,0.07247,0.050215,0.022255
25.55,0.07364,0.047773,0.025868
25.56,0.049956,0.044795,0.0051615
25.57,0.055137,0.044159,0.010978
25.58,0.10197,0.043123,0.058851
25.59,0.12606,0.041039,0.085024
25.6,0.080695,0.039881,0.040814
25.61,0.050247,0.040614,0.0096331
25.62,0.065617,0.043407,0.022211
25.63,0.087866,0.046841,0.041025
25.64,0.063934,0.052242,0.011692
25.65,0.03457,0.056377,-0.021807
25.66,0.031104,0.0566,-0.025496
25.67,0.040237,0.05438,-0.014143
25.68,0.037783,0.050917,-0.013134
25.69,0.03349,0.048833,-0.015343
25.7,0.056073,0.051155,0.0049185
25.71,0.10981,0.054867,0.054947
25.72,0.11772,0.056163,0.061558
25.73,0.062443,0.055725,0.0067176
25.74,0.026752,0.0541,-0.027348
25.75,0.015237,0.050065,-0.034829
25.76,0.011676,0.043823,-0.032147
25.77,0.011334,0.04003,-0.028696
25.78,0.014853,0.040379,-0.025526
25.79,0.026357,0.039754,-0.013397
25.8,0.0385,0.036542,0.0019579
25.81,0.032559,0.033853,-0.0012935
25.82,0.026058,0.031892,-0.0058336
25.83,0.038741,0.03053,0.0082111
25.84,0.062075,0.028184,0.03389
25.85,0.059871,0.023885,0.035987
25.86,0.051735,0.021586,0.030149
25.87,0.08824,0.021595,0.066645
25.88,0.17172,0.02025,0.15147
25.89,0.17834,0.020052,0.15828
25.9,0.09481,0.02312,0.071689
25.91,0.050122,0.02609,0.024032
25.92,0.050772,0.027318,0.023454
25.93,0.05483,0.025397,0.029433
25.94,0.042243,0.023017,0.019226
25.95,0.044922,0.023568,0.021354
25.96,0.084773,0.023674,0.061098
25.97,0.11987,0.022809,0.097065
25.98,0.083876,0.022923,0.060953
25.99,0.04283,0.022507,0.020323
26,0.0381,0.023451,0.014649
26.01,0.047714,0.026228,0.021486
26.02,0.040042,0.028525,0.011517
26.03,0.02968,0.031015,-0.0013347
26.04,0.04235,0.03221,0.01014
26.05,0.071021,0.030912,0.040109
26.06,0.064917,0.029773,0.035144
26.07,0.032561,0.028917,0.0036443
26.08,0.015939,0.029296,-0.013357
26.09,0.011084,0.03147,-0.020387
26.1,0.010347,0.032273,-0.021926
26.11,0.012748,0.033601,-0.020853
26.12,0.022577,0.036233,-0.013656
26.13,0.045755,0.03431,0.011445
26.14,0.057453,0.031146,0.026307
26.15,0.038055,0.030779,0.0072763
26.16,0.024493,0.029798,-0.005305
26.17,0.029086,0.028649,0.00043773
26.18,0.038151,0.026949,0.011202
26.19,0.039357,0.024052,0.015305
26.2,0.057288,0.024065,0.033224
26.21,0.12964,0.025184,0.10446
26.22,0.21065,0.0238,0.18685
26.23,0.16211,0.022074,0.14003
26.24,0.078315,0.020338,0.057977
26.25,0.059998,0.01968,0.040318
26.26,0.076448,0.020608,0.05584
26.27,0.064415,0.023132,0.041283
26.28,0.032231,0.028409,0.0038219
26.29,0.016225,0.033294,-0.017069
26.3,0.011036,0.033918,-0.022881
26.31,0.0095347,0.033085,-0.023551
26.32,0.010448,0.031904,-0.021456
26.33,0.016065,0.030065,-0.014
26.34,0.028315,0.029367,-0.0010521
26.35,0.032938,0.028286,0.0046514
26.36,0.026928,0.026305,0.00062268
26.37,0.036165,0.025721,0.010444
26.38,0.072737,0.025367,0.04737
26.39,0.090495,0.024543,0.065952
26.4,0.053894,0.023967,0.029927
26.41,0.022775,0.02276,1.5093e-05
26.42,0.012072,0.021018,-0.008946
26.43,0.0088227,0.019068,-0.010245
26.44,0.0083379,0.017625,-0.0092868
26.45,0.010801,0.017984,-0.007183
26.46,0.019175,0.019284,-0.00010906
26.47,0.028083,0.019797,0.0082859
26.48,0.02393,0.02004,0.0038897
26.49,0.020144,0.020039,0.00010428
26.5,0.032577,0.019161,0.013416
26.51,0.052202,0.017861,0.034341
26.52,0.045475,0.017005,0.02847
26.53,0.029961,0.017043,0.012918
26.54,0.037489,0.01736,0.020129
26.55,0.059476,0.017265,0.042211
26.56,0.053739,0.017517,0.036222
26.57,0.031595,0.018056,0.013539
26.58,0.029374,0.018202,0.011172
26.59,0.043604,0.017975,0.025629
26.6,0.044681,0.017752,0.026929
26.61,0.033795,0.018657,0.015137
26.62,0.044931,0.019528,0.025402
26.63,0.082548,0.019421,0.063126
26.64,0.088782,0.021676,0.067106
26.65,0.051212,0.025314,0.025898
26.66,0.03271,0.027484,0.0052256
26.67,0.039637,0.029217,0.010419
26.68,0.044325,0.028812,0.015513
26.69,0.038269,0.027205,0.011064
26.7,0.054722,0.027427,0.027295
26.71,0.11271,0.027201,0.085505
26.72,0.14074,0.026637,0.1141
26.73,0.083215,0.027339,0.055876
26.74,0.034281,0.028084,0.0061972
26.75,0.017443,0.031145,-0.013702
26.76,0.012359,0.036352,-0.023993
26.77,0.011786,0.039925,-0.028139
26.78,0.016545,0.041556,-0.025011
26.79,0.031568,0.041347,-0.0097782
26.8,0.044543,0.039998,0.0045454
26.81,0.034276,0.039184,-0.0049083
26.82,0.026062,0.038522,-0.01246
26.83,0.039383,0.038884,0.00049896
26.84,0.055238,0.039598,0.01564
26.85,0.041971,0.039156,0.002815
26.86,0.027733,0.038258,-0.010525
26.87,0.036907,0.036263,0.00064466
26.88,0.053076,0.032235,0.020841
26.89,0.041675,0.028474,0.013201
26.9,0.023862,0.025088,-0.001226
26.91,0.023719,0.022107,0.0016122
26.92,0.03139,0.020338,0.011052
26.93,0.027199,0.019463,0.0077362
26.94,0.021904,0.01857,0.003334
26.95,0.034187,0.016575,0.017612
26.96,0.055948,0.013965,0.041983
26.97,0.048457,0.012028,0.036429
26.98,0.026173,0.0097284,0.016445
26.99,0.020787,0.0078063,0.01298
27,0.026343,0.0071146,0.019229
27.01,0.025063,0.0070322,0.018031
27.02,0.022051,0.0079132,0.014138
27.03,0.036599,0.0091787,0.02742
27.04,0.064644,0.010325,0.054318
27.05,0.059285,0.01179,0.047495
27.06,0.02887,0.011785,0.017086
27.07,0.013206,0.0106,0.0026062
27.08,0.0085626,0.010512,-0.0019492
27.09,0.0076953,0.010996,-0.003301
27.1,0.0096961,0.01234,-0.0026444
27.11,0.018118,0.014798,0.0033201
27.12,0.03329,0.017812,0.015477
27.13,0.033792,0.021452,0.01234
27.14,0.020157,0.023692,-0.0035354
27.15,0.015717,0.023294,-0.0075772
27.16,0.020449,0.022901,-0.0024525
27.17,0.021848,0.023094,-0.0012463
27.18,0.02137,0.023497,-0.0021271
27.19,0.037005,0.024749,0.012257
27.2,0.071414,0.025413,0.046001
27.21,0.075034,0.025341,0.049693
27.22,0.043583,0.02543,0.018153
27.23,0.032904,0.024661,0.0082428
27.24,0.045384,0.023183,0.022201
27.25,0.045381,0.02216,0.023221
27.26,0.028048,0.021466,0.0065824
27.27,0.023695,0.020305,0.0033906
27.28,0.034391,0.019039,0.015352
27.29,0.036572,0.018809,0.017763
27.3,0.025918,0.019668,0.0062493
27.31,0.028064,0.020215,0.0078498
27.32,0.046875,0.019992,0.026883
27.33,0.051433,0.019446,0.031987
27.34,0.037008,0.019275,0.017732
27.35,0.043823,0.01911,0.024713
27.36,0.078357,0.019395,0.058962
27.37,0.083007,0.02177,0.061237
27.38,0.044332,0.024082,0.02025
27.39,0.01965,0.024569,-0.0049183
27.4,0.012215,0.024936,-0.012721
27.41,0.011208,0.025094,-0.013886
27.42,0.015257,0.024668,-0.0094118
27.43,0.03153,0.024107,0.0074226
27.44,0.063812,0.022945,0.040866
27.45,0.069115,0.022119,0.046996
27.46,0.038222,0.021865,0.016357
27.47,0.020784,0.021455,-0.00067045
27.48,0.020057,0.022213,-0.0021563
27.49,0.01937,0.022798,-0.0034278
27.5,0.016398,0.021892,-0.0054941
27.51,0.023657,0.021008,0.0026495
27.52,0.042727,0.019888,0.022839
27.53,0.044608,0.018266,0.026342
27.54,0.026888,0.017678,0.0092106
27.55,0.022352,0.017475,0.0048764
27.56,0.031832,0.017052,0.01478
27.57,0.03039,0.017551,0.012839
27.58,0.016278,0.017793,-0.0015153
27.59,0.0083115,0.016834,-0.0085222
27.6,0.0059895,0.01577,-0.0097809
27.61,0.0057947,0.014412,-0.0086177
27.62,0.0074326,0.012572,-0.0051393
27.63,0.013247,0.011326,0.0019201
27.64,0.023226,0.010139,0.013087
27.65,0.025211,0.009089,0.016122
27.66,0.023994,0.0092226,0.014772
27.67,0.042755,0.0091459,0.033609
27.68,0.077696,0.0080997,0.069596
27.69,0.07126,0.0073779,0.063883
27.7,0.033785,0.0067371,0.027048
27.71,0.014358,0.0060075,0.0083504
27.72,0.0083066,0.0063996,0.0019071
27.73,0.0064592,0.0073262,-0.00086691
27.74,0.0067856,0.0075918,-0.00080624
27.75,0.010329,0.0076968,0.0026322
27.76,0.01573,0.0082751,0.0074544
27.77,0.014799,0.0091597,0.0056392
27.78,0.011868,0.0096924,0.0021754
27.79,0.016669,0.009728,0.0069408
27.8,0.025627,0.0098077,0.01582
27.81,0.024238,0.010618,0.01362
27.82,0.022338,0.011735,0.010603
27.83,0.039271,0.013415,0.025856
27.84,0.062857,0.0161,0.046757
27.85,0.050865,0.017828,0.033036
27.86,0.027298,0.017917,0.0093806
27.87,0.023861,0.017911,0.0059497
27.88,0.028941,0.017656,0.011285
27.89,0.025208,0.017537,0.0076708
27.9,0.025767,0.019334,0.0064323
27.91,0.04822,0.021593,0.026628
27.92,0.070657,0.022353,0.048304
27.93,0.050385,0.022221,0.028165
27.94,0.023863,0.021546,0.0023167
27.95,0.016818,0.020626,-0.0038081
27.96,0.01645,0.019735,-0.0032849
27.97,0.012799,0.018592,-0.0057927
27.98,0.012146,0.017129,-0.0049828
27.99,0.019415,0.016149,0.0032667
28,0.023855,0.015807,0.0080488
28.01,0.015565,0.015451,0.00011339
28.02,0.0081751,0.014837,-0.006662
28.03,0.006062,0.013817,-0.0077553
28.04,0.0065322,0.012641,-0.0061086
28.05,0.0097985,0.011779,-0.0019806
28.06,0.021019,0.010892,0.010126
28.07,0.044925,0.010189,0.034736
28.08,0.052873,0.010396,0.042477
28.09,0.031316,0.010337,0.020979
28.1,0.017803,0.0095235,0.0082797
28.11,0.018411,0.0088838,0.0095272
28.12,0.01926,0.0083398,0.01092
28.13,0.018536,0.0079401,0.010596
28.14,0.031118,0.0082227,0.022895
28.15,0.05669,0.0086022,0.048088
28.16,0.054743,0.0087001,0.046043
28.17,0.029608,0.0089359,0.020673
28.18,0.0207,0.010099,0.010601
28.19,0.02461,0.012411,0.012198
28.2,0.021571,0.014245,0.007327
28.21,0.014405,0.014635,-0.00023007
28.22,0.016365,0.014613,0.0017515
28.23,0.023355,0.014748,0.0086073
28.24,0.020245,0.014885,0.0053606
28.25,0.014165,0.015694,-0.0015293
28.26,0.018047,0.016669,0.0013784
28.27,0.024986,0.016447,0.0085395
28.28,0.02063,0.015764,0.0048653
28.29,0.017169,0.015593,0.0015759
28.3,0.027875,0.015378,0.012497
28.31,0.038326,0.014763,0.023563
28.32,0.026078,0.013957,0.012121
28.33,0.01138,0.012865,-0.0014858
28.34,0.0057183,0.012186,-0.0064672
28.35,0.003875,0.012566,-0.008691
28.36,0.0031804,0.013363,-0.010183
28.37,0.0029788,0.013845,-0.010866
28.38,0.0031406,0.014065,-0.010924
28.39,0.0038132,0.013961,-0.010148
28.4,0.0057862,0.013461,-0.0076749
28.41,0.011854,0.013318,-0.0014641
28.42,0.022994,0.014104,0.0088895
28.43,0.025092,0.015296,0.0097963
28.44,0.018054,0.015915,0.0021387
28.45,0.021799,0.015886,0.0059123
28.46,0.035436,0.015548,0.019888
28.47,0.033523,0.015134,0.018389
28.48,0.02131,0.014739,0.0065713
28.49,0.023338,0.01462,0.0087186
28.5,0.033695,0.014838,0.018857
28.51,0.0282,0.014554,0.013647
28.52,0.01669,0.013858,0.0028319
28.53,0.016811,0.014727,0.0020832
28.54,0.021291,0.016647,0.0046439
28.55,0.016654,0.016982,-0.00032768
28.56,0.011082,0.016475,-0.0053938
28.57,0.012511,0.016096,-0.0035849
28.58,0.015957,0.015064,0.00089262
28.59,0.017175,0.014236,0.0029383
28.6,0.028372,0.014299,0.014073
28.61,0.059576,0.014077,0.045499
28.62,0.072047,0.013545,0.058502
28.63,0.041344,0.013015,0.028328
28.64,0.01718,0.012405,0.0047748
28.65,0.0092836,0.012285,-0.0030017
28.66,0.0074845,0.011805,-0.0043209
28.67,0.0092752,0.010336,-0.0010609
28.68,0.017885,0.009504,0.0083813
28.69,0.031877,0.0096782,0.022199
28.7,0.030032,0.0096497,0.020382
28.71,0.017316,0.0097082,0.0076079
28.72,0.014704,0.010013,0.0046912
28.73,0.018392,0.0094743,0.0089173
28.74,0.016638,0.0085802,0.008058
28.75,0.016352,0.0086555,0.0076963
28.76,0.029103,0.0094392,0.019664
28.77,0.040889,0.010493,0.030396
28.78,0.028512,0.011277,0.017235
28.79,0.014698,0.011189,0.0035087
28.8,0.012915,0.011001,0.0019144
28.81,0.012947,0.010961,0.0019859
28.82,0.0081916,0.010397,-0.0022059
28.83,0.0044865,0.0099336,-0.0054471
28.84,0.0032993,0.009995,-0.0066958
28.85,0.0032997,0.0097593,-0.0064596
28.86,0.0045692,0.009617,-0.0050478
28.87,0.0090299,0.010733,-0.0017036
28.88,0.016132,0.012094,0.0040381
28.89,0.015697,0.012409,0.003288
28.9,0.010809,0.012216,-0.0014071
28.91,0.013378,0.011919,0.0014587
28.92,0.019503,0.011457,0.0080463
28.93,0.015311,0.011119,0.0041918
28.94,0.0072398,0.011095,-0.0038553
28.95,0.0037642,0.011333,-0.0075689
28.96,0.0027972,0.011479,-0.0086815
28.97,0.0028213,0.010793,-0.007972
28.98,0.0040638,0.0098695,-0.0058057
28.99,0.0071297,0.009685,-0.0025553
29,0.0085707,0.0092263,-0.00065555
29.01,0.0063877,0.008028,-0.0016403
29.02,0.0059481,0.0072712,-0.0013231
29.03,0.0085338,0.0068668,0.001667
29.04,0.01012,0.0062076,0.0039122
29.05,0.012043,0.0058374,0.0062051
29.06,0.023968,0.0058791,0.018088
29.07,0.041862,0.0057632,0.036099
29.08,0.036417,0.0054589,0.030958
29.09,0.019507,0.0053162,0.01419
29.1,0.016057,0.0057659,0.010291
29.11,0.01838,0.0066287,0.011752
29.12,0.013948,0.0066325,0.0073151
29.13,0.010224,0.0059983,0.004226
29.14,0.013439,0.005984,0.0074551
29.15,0.01567,0.0060711,0.0095994
29.16,0.011424,0.005818,0.0056064
29.17,0.010577,0.0061312,0.0044462
29.18,0.016102,0.0068365,0.0092653
29.19,0.017688,0.007064,0.010624
29.2,0.014076,0.0074887,0.0065869
29.21,0.019257,0.0090686,0.010188
29.22,0.031625,0.010832,0.020793
29.23,0.02781,0.011547,0.016263
29.24,0.013492,0.011671,0.0018209
29.25,0.0066063,0.011947,-0.0053404
29.26,0.0049315,0.01234,-0.0074082
29.27,0.0056855,0.012754,-0.0070682
29.28,0.010387,0.013521,-0.0031342
29.29,0.021856,0.014384,0.0074719
29.3,0.027511,0.014531,0.01298
29.31,0.01745,0.014002,0.003448
29.32,0.010293,0.013598,-0.0033053
29.33,0.010809,0.013297,-0.0024881
29.34,0.010756,0.012289,-0.0015323
29.35,0.0091192,0.011004,-0.0018843
29.36,0.013091,0.010277,0.0028143
29.37,0.02034,0.0097685,0.010571
29.38,0.017846,0.0092002,0.008646
29.39,0.012662,0.0088961,0.0037656
29.4,0.016812,0.0087053,0.0081062
29.41,0.022288,0.0081552,0.014132
29.42,0.016693,0.0072438,0.009449
29.43,0.012312,0.0067118,0.0055997
29.44,0.016723,0.0069498,0.0097728
29.45,0.01822,0.007003,0.011217
29.46,0.011186,0.0065184,0.0046677
29.47,0.0069958,0.0060553,0.00094045
29.48,0.0072787,0.0055242,0.0017545
29.49,0.0079152,0.0049068,0.0030085
29.5,0.010353,0.0046485,0.0057044
29.51,0.021494,0.0047514,0.016742
29.52,0.034235,0.0049085,0.029326
29.53,0.025978,0.0051196,0.020859
29.54,0.011405,0.0057089,0.0056965
29.55,0.0053259,0.0068201,-0.0014942
29.56,0.0035499,0.0075959,-0.0040461
29.57,0.003322,0.0074207,-0.0040986
29.58,0.0046447,0.0073622,-0.0027175
29.59,0.007578,0.007824,-0.00024599
29.6,0.0081906,0.0080399,0.00015069
29.61,0.0065978,0.0082281,-0.0016303
29.62,0.0086045,0.0086645,-6.0056e-05
29.63,0.013021,0.0086068,0.004414
29.64,0.012304,0.0079543,0.0043501
29.65,0.011633,0.0076807,0.0039521
29.66,0.019874,0.0078854,0.011989
29.67,0.026875,0.0076362,0.019238
29.68,0.018338,0.0070453,0.011293
29.69,0.009737,0.0068328,0.0029042
29.7,0.0085241,0.0068638,0.0016602
29.71,0.0090207,0.0069118,0.0021088
29.72,0.01028,0.0070299,0.0032499
29.73,0.019418,0.0071796,0.012238
29.74,0.033366,0.0070699,0.026296
29.75,0.028934,0.0068132,0.022121
29.76,0.015366,0.006792,0.0085743
29.77,0.012015,0.0068782,0.0051364
29.78,0.013198,0.0067528,0.0064456
29.79,0.011117,0.0063731,0.0047443
29.8,0.012454,0.0061455,0.0063085
29.81,0.021552,0.006161,0.015391
29.82,0.023508,0.0060638,0.017444
29.83,0.012915,0.0058562,0.0070593
29.84,0.0056943,0.0058124,-0.00011809
29.85,0.0034122,0.0058703,-0.0024581
29.86,0.0029832,0.0057861,-0.0028029
29.87,0.0039739,0.0062487,-0.0022748
29.88,0.007381,0.0076289,-0.00024785
29.89,0.010354,0.0085158,0.0018379
29.9,0.008059,0.0084409,-0.00038189
29.91,0.0063477,0.0084291,-0.0020813
29.92,0.008679,0.0085148,0.00016419
29.93,0.0098475,0.0086285,0.001219
29.94,0.008818,0.0093996,-0.00058156
29.95,0.01355,0.010235,0.0033151
29.96,0.022391,0.010201,0.012191
29.97,0.019523,0.0097452,0.0097775
29.98,0.01124,0.0094435,0.0017965
29.99,0.010888,0.0091738,0.0017138


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_nmf1_wrong.csv <==
0,0.047221,0.028435,0.018786
0.01,0.04765,0.02869,0.01896
0.02,0.048085,0.028949,0.019136
0.030001,0.048526,0.029211,0.019315
0.040001,0.048974,0.029478,0.019496
0.050001,0.049429,0.029748,0.019681
0.060001,0.049891,0.030023,0.019868
0.070001,0.050359,0.030301,0.020058
0.080001,0.050835,0.030584,0.020252
0.090002,0.051319,0.030871,0.020448
0.1,0.05181,0.031162,0.020648
0.11,0.052308,0.031453,0.020855
0.12,0.052815,0.031745,0.021069
0.13,0.053329,0.032044,0.021285
0.14,0.053852,0.032352,0.0215
0.15,0.054383,0.03267,0.021713
0.16,0.054923,0.033,0.021923
0.17,0.055472,0.03334,0.022131
0.18,0.056029,0.033691,0.022338
0.19,0.056596,0.034038,0.022558
0.2,0.057516,0.034403,0.023113
0.21,0.058104,0.034772,0.023331
0.22,0.058701,0.035125,0.023576
0.23,0.059309,0.035482,0.023826
0.24,0.059927,0.035846,0.02408
0.25,0.060555,0.036216,0.024339
0.26,0.061195,0.036592,0.024603
0.27,0.061846,0.036975,0.024871
0.28,0.062509,0.037364,0.025145
0.29,0.063183,0.03776,0.025423
0.30001,0.06387,0.038162,0.025707
0.31001,0.064569,0.038572,0.025997
0.32001,0.06528,0.038986,0.026295
0.33001,0.066005,0.039408,0.026597
0.34001,0.066744,0.039838,0.026906
0.35001,0.067496,0.040277,0.027219
0.36001,0.068262,0.040726,0.027537
0.37001,0.069044,0.041185,0.027858
0.38001,0.06984,0.041655,0.028184
0.39001,0.070651,0.042132,0.028519
0.40001,0.071479,0.042622,0.028857
0.41001,0.072453,0.043122,0.029331
0.42001,0.073314,0.043629,0.029685
0.43001,0.074193,0.04408,0.030113
0.44001,0.075089,0.044563,0.030526
0.45001,0.076004,0.045135,0.030869
0.46001,0.076938,0.045831,0.031107
0.47001,0.077892,0.046552,0.031339
0.48001,0.078865,0.047287,0.031578
0.49001,0.079859,0.047862,0.031998
0.50001,0.080875,0.048448,0.032427
0.51001,0.081913,0.049046,0.032867
0.52001,0.082974,0.049634,0.03334
0.53001,0.084058,0.050245,0.033813
0.54001,0.085167,0.050865,0.034302
0.55001,0.0863,0.05151,0.034791
0.56001,0.08746,0.052178,0.035282
0.57001,0.088647,0.052877,0.03577
0.58001,0.089862,0.053608,0.036254
0.59001,0.091105,0.054368,0.036737
0.60001,0.092378,0.055124,0.037254
0.61001,0.094645,0.055932,0.038713
0.62001,0.095985,0.056757,0.039228
0.63001,0.097358,0.057564,0.039794
0.64001,0.098766,0.058358,0.040408
0.65001,0.10021,0.05917,0.041039
0.66001,0.10169,0.060002,0.041689
0.67001,0.10321,0.060854,0.042357
0.68001,0.10477,0.061726,0.043044
0.69001,0.10637,0.062619,0.043752
0.70001,0.10802,0.063535,0.044482
0.71001,0.10971,0.064473,0.045233
0.72001,0.11144,0.065435,0.046009
0.73001,0.11323,0.066422,0.046808
0.74001,0.11507,0.067435,0.047634
0.75001,0.11696,0.068472,0.048488
0.76001,0.11891,0.069507,0.0494
0.77001,0.12091,0.070584,0.050329
0.78001,0.12298,0.071731,0.051249
0.79001,0.12511,0.072948,0.052162
0.80001,0.12731,0.074254,0.053055
0.81001,0.12958,0.075567,0.05401
0.82001,0.13192,0.076825,0.055094
0.83001,0.13434,0.07812,0.056218
0.84001,0.13684,0.079453,0.057386
0.85001,0.13942,0.080826,0.058599
0.86001,0.1421,0.082241,0.05986
0.87001,0.14487,0.0837,0.061173
0.88001,0.14774,0.085204,0.06254
0.89001,0.15072,0.086757,0.063965
0.90002,0.15381,0.088357,0.065453
0.91002,0.15702,0.090009,0.067008
0.92002,0.16035,0.091718,0.068633
0.93002,0.16382,0.093486,0.07033
0.94002,0.16742,0.095318,0.072105
0.95002,0.17118,0.097216,0.073964
0.96002,0.1751,0.099183,0.075914
0.97002,0.17918,0.10123,0.077958
0.98002,0.18345,0.10334,0.080111
0.99002,0.18792,0.10555,0.082372
1,0.19274,0.10784,0.084907
1.01,0.19764,0.11021,0.087429
1.02,0.20278,0.11268,0.090096
1.03,0.20817,0.11525,0.092923
1.04,0.21385,0.11793,0.09592
1.05,0.21983,0.12072,0.099102
1.06,0.22613,0.12364,0.10248
1.07,0.23279,0.1267,0.10609
1.08,0.23983,0.1299,0.10993
1.09,0.24729,0.13325,0.11405
1.1,0.25522,0.13677,0.11845
1.11,0.26364,0.14047,0.12317
1.12,0.27262,0.14437,0.12825
1.13,0.28221,0.14849,0.13372
1.14,0.29247,0.15284,0.13963
1.15,0.30348,0.15744,0.14604
1.16,0.31531,0.16233,0.15298
1.17,0.32807,0.16752,0.16055
1.18,0.34204,0.17305,0.16898
1.19,0.357,0.17896,0.17804
1.2,0.37328,0.18529,0.18799
1.21,0.39106,0.19208,0.19898
1.22,0.41054,0.19939,0.21115
1.23,0.43196,0.20729,0.22468
1.24,0.45564,0.21587,0.23978
1.25,0.48193,0.22521,0.25672
1.26,0.51125,0.23543,0.27582
1.27,0.54414,0.24666,0.29748
1.28,0.58125,0.25908,0.32217
1.29,0.6234,0.27294,0.35046
1.3,0.6716,0.28848,0.38313
1.31,0.72717,0.30603,0.42114
1.32,0.79177,0.32601,0.46576
1.33,0.8676,0.34891,0.51869
1.34,0.95757,0.37546,0.5821
1.35,1.0656,0.40661,0.65898
1.36,1.1976,0.44362,0.75393
1.37,1.3601,0.48824,0.87189
1.38,1.5648,0.54294,1.0219
1.39,1.8279,0.61116,1.2168
1.4,2.1748,0.69799,1.4768
1.41,2.6462,0.81078,1.8354
1.42,3.3112,0.95968,2.3515
1.43,4.2953,1.1553,3.14
1.44,5.8465,1.3837,4.4628
1.45,8.5175,1.4732,7.0443
1.46,13.775,1.0706,12.704
1.47,26.643,3.0712,23.572
1.48,66.38,19.807,46.573
1.49,160.37,49.287,111.09
1.5,212.85,55.98,156.87
1.51,128.15,33.096,95.054
1.52,49.457,13.478,35.979
1.53,21.372,5.9997,15.372
1.54,11.834,3.4347,8.3995
1.55,7.6402,2.3249,5.3152
1.56,5.4165,1.7462,3.6703
1.57,4.094,1.4096,2.6844
1.58,3.2447,1.2007,2.0439
1.59,2.6687,1.0663,1.6023
1.6,2.2619,0.97872,1.2831
1.61,1.9657,0.9226,1.0431
1.62,1.7453,0.88881,0.85647
1.63,1.5784,0.87174,0.70669
1.64,1.4508,0.86796,0.58287
1.65,1.3527,0.87527,0.47746
1.66,1.2774,0.89237,0.38504
1.67,1.2201,0.91855,0.30154
1.68,1.1773,0.95359,0.22374
1.69,1.1466,0.99765,0.14896
1.7,1.1261,1.0512,0.074832
1.71,1.1148,1.1153,-0.00050682
1.72,1.1109,1.191,-0.080108
1.73,1.1141,1.2802,-0.16605
1.74,1.124,1.3852,-0.26115
1.75,1.1402,1.509,-0.36878
1.76,1.1625,1.6557,-0.49312
1.77,1.191,1.8306,-0.63954
1.78,1.2258,2.0409,-0.81512
1.79,1.267,2.2964,-1.0294
1.8,1.3151,2.6107,-1.2956
1.81,1.3706,3.0032,-1.6326
1.82,1.434,3.5018,-2.0678
1.83,1.5064,4.1487,-2.6424
1.84,1.5885,5.0094,-3.4208
1.85,1.6817,6.1891,-4.5073
1.86,1.7876,7.8654,-6.0778
1.87,1.908,10.348,-8.4397
1.88,2.0451,14.163,-12.118
1.89,2.2017,20.081,-17.879
1.9,2.3814,31.583,-29.201
1.91,2.5885,80.604,-78.016
1.92,2.8286,256.28,-253.45
1.93,3.1087,463.27,-460.16
1.94,3.438,380.43,-376.99
1.95,3.8281,169.22,-165.39
1.96,4.295,66.924,-62.629
1.97,4.8598,33.587,-28.728
1.98,5.5518,20.698,-15.147
1.99,6.412,14.472,-8.0603
2,7.4996,11.058,-3.5585
2.01,8.9026,9.0705,-0.16789
2.02,10.756,7.9094,2.8467
2.03,13.277,7.2722,6.0051
2.04,16.832,6.9384,9.8931
2.05,22.078,6.4739,15.604
2.06,30.308,4.4868,25.821
2.07,44.357,6.3949e-14,44.357
2.08,71.594,1.078,70.516
2.09,136.58,24.121,112.46
2.1,334.92,146.6,188.32
2.11,836.11,278.68,557.43
2.12,1199.7,295.45,904.28
2.13,775.59,182.19,593.39
2.14,303.38,79.417,223.96
2.15,126.72,34.548,92.176
2.16,67.884,18.713,49.171
2.17,42.597,11.988,30.609
2.18,29.355,8.4695,20.885
2.19,21.525,6.3803,15.145
2.2,16.503,5.0481,11.455
2.21,13.088,4.2948,8.7929
2.22,10.66,4.211,6.4488
2.23,8.8729,4.2344,4.6384
2.24,7.5208,3.5076,4.0132
2.25,6.4744,2.6124,3.8621
2.26,5.6494,2.1005,3.5489
2.27,4.9889,1.8156,3.1733
2.28,4.4535,1.6192,2.8343
2.29,4.015,1.4679,2.5471
2.3,3.6531,1.3459,2.3072
2.31,3.3527,1.2453,2.1074
2.32,3.1026,1.1613,1.9413
2.33,2.8943,1.0907,1.8036
2.34,2.7214,1.0312,1.6902
2.35,2.5793,0.98119,1.5981
2.36,2.4638,0.9394,1.5244
2.37,2.3726,0.90494,1.4676
2.38,2.3038,0.87714,1.4267
2.39,2.2566,0.8556,1.401
2.4,2.2306,0.84006,1.3905
2.41,2.2263,0.83049,1.3958
2.42,2.2452,0.827,1.4182
2.43,2.2898,0.82994,1.4598
2.44,2.3637,0.83983,1.5239
2.45,2.4728,0.85746,1.6154
2.46,2.6253,0.88379,1.7415
2.47,2.8333,0.91993,1.9133
2.48,3.1147,0.96664,2.1481
2.49,3.4971,1.0229,2.4742
2.5,4.0236,1.081,2.9425
2.51,4.7647,1.1078,3.6569
2.52,5.8432,0.9579,4.8853
2.53,7.4869,0.38883,7.0981
2.54,10.161,6.3949e-14,10.161
2.55,14.952,2.6645e-14,14.952
2.56,24.942,3.5098,21.433
2.57,51.532,26.754,24.779
2.58,133.9,59.334,74.567
2.59,284.18,76.924,207.26
2.6,296.05,64.04,232.01
2.61,147.25,35.295,111.95
2.62,56.241,15.349,40.892
2.63,26.474,7.313,19.161
2.64,15.581,4.3343,11.247
2.65,10.456,2.976,7.4802
2.66,7.6238,2.2346,5.3892
2.67,5.8922,1.7839,4.1083
2.68,4.7582,1.4903,3.2679
2.69,3.9783,1.2898,2.6885
2.7,3.4224,1.1483,2.2741
2.71,3.0162,1.0466,1.9696
2.72,2.7144,0.97271,1.7417
2.73,2.4886,0.9193,1.5693
2.74,2.3201,0.8815,1.4386
2.75,2.1966,0.85607,1.3405
2.76,2.1096,0.84084,1.2688
2.77,2.0538,0.83438,1.2194
2.78,2.0256,0.83578,1.1899
2.79,2.0233,0.84452,1.1788
2.8,2.0462,0.86039,1.1858
2.81,2.095,0.88348,1.2115
2.82,2.1718,0.91409,1.2577
2.83,2.2801,0.95277,1.3274
2.84,2.4255,1.0003,1.4253
2.85,2.6159,1.0574,1.5585
2.86,2.8627,1.1251,1.7376
2.87,3.1826,1.2033,1.9793
2.88,3.6002,1.29,2.3102
2.89,4.1525,1.3761,2.7764
2.9,4.8973,1.4296,3.4677
2.91,5.9286,1.3328,4.5958
2.92,7.4077,0.80699,6.6008
2.93,9.6311,1.2079e-13,9.6311
2.94,13.194,1.954e-14,13.194
2.95,19.452,6.0396e-14,19.452
2.96,32.126,6.6618,25.464
2.97,64.477,42.582,21.895
2.98,165.26,82.305,82.954
2.99,377.2,105.02,272.17
3.0001,444.11,92.886,351.22
3.0101,241.62,57.104,184.51
3.0201,91.87,27.029,64.841
3.0301,41.188,13.312,27.876
3.0401,23.349,8.5926,14.757
3.0501,15.218,6.8335,8.3844
3.0601,10.806,6.2318,4.5746
3.0701,8.139,6.2738,1.8652
3.0801,6.4025,6.7979,-0.39534
3.0901,5.2101,7.7096,-2.4995
3.1001,4.3579,8.5026,-4.1447
3.1101,3.7301,6.9744,-3.2443
3.1201,3.2568,4.6466,-1.3898
3.1301,2.8939,40.933,-38.039
3.1401,2.6128,184.45,-181.84
3.1501,2.394,351.35,-348.95
3.1601,2.2244,338.52,-336.3
3.1701,2.095,182.64,-180.54
3.1801,1.9997,73.303,-71.303
3.1901,1.9348,33.235,-31.3
3.2001,1.8985,18.925,-17.026
3.2101,1.8908,12.416,-10.526
3.2201,1.9132,8.878,-6.9648
3.2301,1.9703,6.7307,-4.7603
3.2401,2.0698,5.3231,-3.2533
3.2501,2.2245,4.333,-2.1086
3.2601,2.4558,3.5479,-1.0921
3.2701,2.8006,2.6814,0.11919
3.2801,3.3251,1.332,1.9931
3.2901,4.1579,1.7408e-13,4.1579
3.3001,5.5765,0.20744,5.3691
3.3101,8.2818,2.8318,5.45
3.3201,14.515,11.871,2.6445
3.3301,33.065,21.901,11.164
3.3401,83.89,28.953,54.937
3.3501,134.04,28.882,105.15
3.3601,97.35,21.018,76.332
3.3701,40.134,11.33,28.805
3.3801,16.776,5.5409,11.235
3.3901,9.1921,3.2809,5.9112
3.4001,6.0756,2.387,3.6885
3.4101,4.5025,1.9426,2.5599
3.4201,3.6083,1.6871,1.9212
3.4301,3.0645,1.5293,1.5352
3.4401,2.7231,1.4293,1.2938
3.4501,2.5101,1.3676,1.1424
3.4601,2.3854,1.3337,1.0517
3.4701,2.3266,1.3215,1.0051
3.4801,2.3216,1.328,0.99367
3.4901,2.3641,1.3513,1.0128
3.5001,2.4526,1.3909,1.0618
3.5101,2.5894,1.4466,1.1428
3.5201,2.7803,1.5187,1.2616
3.5301,3.0356,1.6066,1.429
3.5401,3.3712,1.7074,1.6638
3.5501,3.8115,1.8109,2.0006
3.5601,4.3932,1.8844,2.5088
3.5701,5.1735,1.8178,3.3557
3.5801,6.2444,1.2051,5.0393
3.5901,7.7608,1.5579e-12,7.7608
3.6001,10,2.3093e-14,10
3.6101,13.501,1.0658e-14,13.501
3.6201,19.431,1.9827,17.449
3.6301,30.767,16.848,13.919
3.6401,57.157,52.827,4.3295
3.6501,136.4,86.445,49.958
3.6601,348.25,105.56,242.69
3.6701,538.53,116.67,421.86
3.6801,375.39,157.1,218.29
3.6901,150.54,227.3,-76.761
3.7001,61.552,245.59,-184.04
3.7101,32.393,166.42,-134.03
3.7201,20.171,76.032,-55.861
3.7301,13.867,32.929,-19.061
3.7401,10.175,17.598,-7.4234
3.7501,7.8209,11.199,-3.3779
3.7601,6.2268,7.868,-1.6412
3.7701,5.0968,5.8836,-0.78677
3.7801,4.2667,4.5958,-0.32903
3.7901,3.6394,3.7087,-0.069352
3.8001,3.154,3.0696,0.084388
3.8101,2.7712,2.5904,0.1808
3.8201,2.4645,2.215,0.24943
3.8301,2.2154,1.9288,0.28653
3.8401,2.0109,1.788,0.22291
3.8501,1.8415,1.8095,0.031963
3.8601,1.7001,1.8225,-0.12239
3.8701,1.5817,1.6475,-0.065775
3.8801,1.482,1.3543,0.1277
3.8901,1.398,1.1345,0.26345
3.9001,1.3273,1.0096,0.31776
3.9101,1.2681,0.92672,0.34143
3.9201,1.219,0.86264,0.35638
3.9301,1.1788,0.81002,0.36882
3.9401,1.1467,0.76578,0.38094
3.9501,1.1221,0.72825,0.39383
3.9601,1.1045,0.69633,0.40813
3.9701,1.0936,0.66926,0.42436
3.9801,1.0895,0.64647,0.44299
3.9901,1.0921,0.62754,0.46453
4.0001,1.1018,0.61215,0.48967
4.0101,1.1189,0.60006,0.51881
4.0201,1.144,0.5911,0.5529
4.0301,1.1782,0.58515,0.59301
4.0401,1.2226,0.58209,0.64048
4.0501,1.2789,0.58181,0.69711
4.0601,1.3494,0.5841,0.76531
4.0701,1.437,0.58856,0.84848
4.0801,1.5458,0.59428,0.9515
4.0901,1.6811,0.59931,1.0818
4.1001,1.8506,0.5992,1.2514
4.1101,2.065,0.58341,1.4816
4.1201,2.3398,0.52438,1.8154
4.1301,2.6981,0.33702,2.361
4.1401,3.1756,0.046691,3.129
4.1501,3.8302,9.9032e-14,3.8302
4.1601,4.7596,2.6645e-14,4.7596
4.1701,6.1416,1.5099e-14,6.1416
4.1801,8.3274,8.3489e-14,8.3274
4.1901,12.1,4.0756,8.0243
4.2001,19.536,19.627,-0.090284
4.2101,37.754,36.538,1.2165
4.2201,94.028,50.766,43.262
4.2301,227.16,57.524,169.63
4.2401,301.47,52.325,249.14
4.2501,181.5,37.02,144.48
4.2601,70.031,19.285,50.747
4.2701,30.246,8.894,21.352
4.2801,16.734,4.8244,11.91
4.2901,10.792,3.1419,7.6501
4.3001,7.643,2.3153,5.3276
4.3101,5.7728,1.8479,3.925
4.3201,4.5761,1.5643,3.0118
4.3301,3.7702,1.3883,2.3819
4.3401,3.2091,1.282,1.9271
4.3501,2.8113,1.2249,1.5864
4.3601,2.5293,1.2039,1.3254
4.3701,2.335,1.2057,1.1293
4.3801,2.2125,1.2009,1.0116
4.3901,2.1547,1.0792,1.0755
4.4001,2.1627,0.60217,1.5606
4.4101,2.2471,1.6076e-13,2.2471
4.4201,2.4328,3.0642e-14,2.4328
4.4301,2.7721,3.0476,-0.27554
4.4401,3.3761,19.981,-16.605
4.4501,4.5083,50.56,-46.052
4.4601,6.9213,67.887,-60.966
4.4701,13.401,59.114,-45.713
4.4801,33.527,38.096,-4.5696
4.4901,70.263,24.658,45.605
4.5001,73.166,17.63,55.536
4.5101,36.79,11.571,25.219
4.5201,14.554,6.4364,8.1174
4.5301,7.298,3.568,3.7299
4.5401,4.6655,2.378,2.2875
4.5501,3.4529,1.8066,1.6464
4.5601,2.8124,1.4755,1.3369
4.5701,2.4547,1.2623,1.1923
4.5801,2.2598,1.115,1.1448
4.5901,2.1724,1.0051,1.1673
4.6001,2.1668,0.91092,1.2558
4.6101,2.2328,0.80499,1.4279
4.6201,2.3719,0.62674,1.7451
4.6301,2.595,0.29984,2.2951
4.6401,2.9257,2.7667e-13,2.9257
4.6501,3.4061,4.3965e-14,3.4061
4.6601,4.1108,2.0428e-14,4.1108
4.6701,5.177,2.3093e-14,5.177
4.6801,6.8765,1.3996,5.4769
4.6901,9.8128,8.0844,1.7285
4.7001,15.572,19.604,-4.0327
4.7101,29.514,30.794,-1.2799
4.7201,72.368,39.629,32.739
4.7301,177.28,43.434,133.85
4.7401,244.56,40.324,204.24
4.7501,152.65,30.517,122.14
4.7601,59.499,17.501,41.998
4.7701,25.508,8.6123,16.895
4.7801,14.092,4.8452,9.2463
4.7901,9.1419,3.2865,5.8554
4.8001,6.5499,1.7267,4.8232
4.8101,5.032,0.036504,4.9955
4.8201,4.0809,3.1974e-14,4.0809
4.8301,3.4627,6.5598,-3.0971
4.8401,3.0592,33.944,-30.885
4.8501,2.8076,71.841,-69.034
4.8601,2.6756,89.241,-86.565
4.8701,2.6512,71.011,-68.359
4.8801,2.7393,35.864,-33.124
4.8901,2.9652,11.992,-9.0265
4.9001,3.387,4.0824,-0.69542
4.9101,4.1274,4.0423,0.085091
4.9201,5.4628,7.3093,-1.8464
4.9301,8.1111,11.86,-3.7493
4.9401,14.44,16.531,-2.0902
4.9501,33.714,20.48,13.233
4.9601,83.932,22.572,61.36
4.9701,124.67,21.582,103.09
4.9801,83.895,17.371,66.524
4.9901,33.638,10.904,22.734
5.0001,14.325,5.6616,8.6635
5.0101,7.9535,3.0636,4.89
5.0201,5.2595,1.9767,3.2828
5.0301,3.8736,1.4716,2.402
5.0401,3.0763,1.1827,1.8936
5.0501,2.5896,0.98617,1.6034
5.0601,2.2879,0.8219,1.466
5.0701,2.11,0.62309,1.4869
5.0801,2.0257,0.29715,1.7286
5.0901,2.0239,4.6052e-13,2.0239
5.1001,2.1074,7.6383e-14,2.1074
5.1101,2.2953,5.0626e-14,2.2953
5.1201,2.6314,1.0303e-13,2.6314
5.1301,3.208,0.91384,2.2941
5.1401,4.2294,4.0863,0.14305
5.1501,6.2166,8.1378,-1.9212
5.1601,10.841,12.025,-1.1844
5.1701,24.659,15.222,9.4368
5.1801,62.561,16.841,45.72
5.1901,99.96,16.162,83.798
5.2001,72.567,13.161,59.406
5.2101,29.857,8.3321,21.525
5.2201,12.411,4.2397,8.1715
5.2301,6.7362,2.2589,4.4773
5.2401,4.3951,1.4968,2.8984
5.2501,3.2062,1.1628,2.0434
5.2601,2.5245,0.98448,1.54
5.2701,2.1051,0.87213,1.2329
5.2801,1.8385,0.77256,1.0659
5.2901,1.6707,0.60122,1.0695
5.3001,1.5741,0.27464,1.2995
5.3101,1.5362,8.3289e-13,1.5362
5.3201,1.5552,3.0353e-13,1.5552
5.3301,1.6405,0.17368,1.4668
5.3401,1.8191,0.95889,0.8602
5.3501,2.1546,2.3503,-0.19575
5.3601,2.807,3.875,-1.068
5.3701,4.2659,5.3433,-1.0775
5.3801,8.4275,6.547,1.8806
5.3901,20.721,6.9748,13.747
5.4001,37.35,5.1941,32.156
5.4101,31.901,1.5992,30.302
5.4201,14.573,2.4869e-14,14.573
5.4301,6.3735,8.2994,-1.9259
5.4401,3.801,40.503,-36.702
5.4501,2.8622,85.655,-82.793
5.4601,2.475,111.71,-109.24
5.4701,2.3414,98.767,-96.426
5.4801,2.3608,59.286,-56.925
5.4901,2.4994,25.688,-23.189
5.5001,2.7554,7.9428,-5.1874
5.5101,3.151,0.60813,2.5429
5.5201,3.7357,2.7089e-14,3.7357
5.5301,4.6028,4.4409e-14,4.6028
5.5401,5.9296,2.1548,3.7749
5.5501,8.0761,9.4369,-1.3607
5.5601,11.865,19.17,-7.3042
5.5701,19.559,28.76,-9.2014
5.5801,39.22,37.198,2.0218
5.5901,100.5,42.893,57.602
5.6001,229.37,44.009,185.36
5.6101,270.05,40.291,229.76
5.6201,146.9,30.528,116.38
5.6301,55.838,17.661,38.176
5.6401,25.012,8.619,16.393
5.6501,14.158,4.7093,9.4492
5.6601,9.2078,3.1074,6.1003
5.6701,6.5191,2.3472,4.1719
5.6801,4.8908,1.923,2.9679
5.6901,3.8284,1.6632,2.1652
5.7001,3.0964,1.4842,1.6122
5.7101,2.5709,1.3046,1.2664
5.7201,2.1811,0.91191,1.2692
5.7301,1.8845,0.30533,1.5792
5.7401,1.6541,6.0396e-14,1.6541
5.7501,1.4722,2.8866e-14,1.4722
5.7601,1.3267,4.2234,-2.8967
5.7701,1.2092,20.404,-19.195
5.7801,1.1139,43.561,-42.447
5.7901,1.0364,58.249,-57.213
5.8001,0.97371,54.175,-53.201
5.8101,0.92358,34.944,-34.02
5.8201,0.88439,16.687,-15.803
5.8301,0.85519,7.5971,-6.7419
5.8401,0.8355,4.1061,-3.2706
5.8501,0.8253,2.6426,-1.8173
5.8601,0.82515,1.8441,-1.019
5.8701,0.8363,1.2451,-0.40882
5.8801,0.86096,0.55825,0.30271
5.8901,0.90283,0.028304,0.87453
5.9001,0.96801,2.0206e-13,0.96801
5.9101,1.0668,3.1619e-13,1.0668
5.9201,1.2175,0.28687,0.93064
5.9301,1.4545,1.2421,0.21241
5.9401,1.8496,2.5737,-0.72404
5.9501,2.5745,3.9482,-1.3737
5.9601,4.1355,5.2409,-1.1054
5.9701,8.4608,6.3382,2.1226
5.9801,21.56,6.9627,14.597
5.9901,41.737,6.8943,34.843
6.0001,38.501,6.1454,32.355
6.0101,17.928,4.5701,13.358
6.0201,7.2148,2.6733,4.5414
6.0301,3.7858,1.3801,2.4057
6.0401,2.4998,0.79733,1.7025
6.0501,1.9002,0.43038,1.4698
6.0601,1.5903,0.11795,1.4723
6.0701,1.4318,2.3115e-13,1.4318
6.0801,1.3693,1.168e-13,1.3693
6.0901,1.3822,1.3434e-13,1.3822
6.1001,1.4704,0.078815,1.3916
6.1101,1.6539,0.75107,0.90278
6.1201,1.9849,2.1987,-0.21383
6.1301,2.589,3.7333,-1.1442
6.1401,3.8064,5.2043,-1.3978
6.1501,6.8084,6.5116,0.29685
6.1601,16.088,7.4894,8.5984
6.1701,38.036,7.8409,30.195
6.1801,50.303,7.4591,42.844
6.1901,30.573,6.2187,24.354
6.2001,12.255,4.0848,8.1698
6.2101,5.758,2.0764,3.6816
6.2201,3.606,0.89205,2.7139
6.2301,2.722,0.22086,2.5011
6.2401,2.326,9.1926e-14,2.326
6.2501,2.1794,2.8422e-14,2.1794
6.2601,2.1986,1.9096e-14,2.1986
6.2701,2.3641,0.32778,2.0364
6.2801,2.6976,6.7939,-4.0963
6.2901,3.2693,21.553,-18.284
6.3001,4.2391,34.515,-30.276
6.3101,5.9815,40.516,-34.535
6.3201,9.5228,37.206,-27.683
6.3301,18.483,29.481,-10.998
6.3401,46.402,24.24,22.162
6.3501,107.64,21.757,85.883
6.3601,131.87,19.495,112.37
6.3701,74.29,15.597,58.693
6.3801,28.572,9.9854,18.587
6.3901,12.872,5.1632,7.7083
6.4001,7.4336,2.5384,4.8952
6.4101,5.0076,1.1153,3.8922
6.4201,3.7304,0.24351,3.4869
6.4301,2.9989,3.0287e-13,2.9989
6.4401,2.5726,4.5208e-13,2.5726
6.4501,2.3469,0.28639,2.0605
6.4601,2.282,1.1635,1.1185
6.4701,2.3851,2.368,0.017097
6.4801,2.7244,3.6418,-0.91737
6.4901,3.5072,4.8656,-1.3584
6.5001,5.4095,5.9558,-0.54628
6.5101,11.102,6.7266,4.3751
6.5201,27.476,6.7158,20.76
6.5301,46.61,4.946,41.664
6.5401,36.723,1.7711,34.952
6.5501,15.983,7.9936e-14,15.983
6.5601,6.9146,4.1036,2.811
6.5701,4.0343,16.924,-12.89
6.5801,2.9308,33.062,-30.131
6.5901,2.4462,44.57,-42.124
6.6001,2.2564,46.058,-43.801
6.6101,2.2549,35.09,-32.835
6.6201,2.4172,19.469,-17.052
6.6301,2.7709,10.517,-7.7466
6.6401,3.408,8.8824,-5.4744
6.6501,4.5494,10.24,-5.6907
6.6601,6.7639,12.422,-5.6585
6.6701,11.86,14.774,-2.9139
6.6801,26.929,16.648,10.282
6.6901,69.194,17.245,51.948
6.7001,114.69,16.495,98.194
6.7101,86.501,14.273,72.229
6.7201,36.012,10.225,25.786
6.7301,14.678,5.6293,9.0486
6.7401,7.7855,2.41,5.3756
6.7501,4.9913,0.73376,4.2575
6.7601,3.5983,0.076752,3.5215
6.7701,2.823,4.9698e-12,2.823
6.7801,2.3756,0.21311,2.1625
6.7901,2.1351,0.79665,1.3385
6.8001,2.0567,1.5611,0.4956
6.8101,2.1483,2.3969,-0.24855
6.8201,2.4913,3.217,-0.7257
6.8301,3.3543,3.9782,-0.62391
6.8401,5.7348,4.6521,1.0826
6.8501,13.325,5.1109,8.2142
6.8601,29.362,5.2071,24.155
6.8701,34.414,4.925,29.489
6.8801,19.045,4.0258,15.019
6.8901,7.6893,2.3435,5.3459
6.9001,3.8616,0.67827,3.1833
6.9101,2.5412,2.256e-13,2.5412
6.9201,1.9773,1.0458e-13,1.9773
6.9301,1.7225,1.2768e-13,1.7225
6.9401,1.6384,0.050212,1.5882
6.9501,1.6828,0.71551,0.96728
6.9601,1.8623,2.0751,-0.21282
6.9701,2.2329,3.3043,-1.0713
6.9801,2.9453,3.7228,-0.77756
6.9901,4.4174,2.7126,1.7047
7.0001,8.097,2.1586,5.9384
7.0101,19.543,6.1622,13.381
7.0201,46.664,15.867,30.798
7.0301,61.798,28.082,33.716
7.0401,37.322,38.204,-0.8821
7.0501,14.582,41.094,-26.513
7.0601,6.4599,34.549,-28.089
7.0701,3.6971,22.192,-18.495
7.0801,2.4796,11.001,-8.5211
7.0901,1.8334,5.1952,-3.3618
7.1001,1.4494,2.9101,-1.4608
7.1101,1.2041,1.9202,-0.71609
7.1201,1.0358,1.402,-0.36624
7.1301,0.92289,1.0905,-0.16758
7.1401,0.84458,0.88552,-0.040941
7.1501,0.79112,0.74019,0.050928
7.1601,0.75669,0.6278,0.12889
7.1701,0.73783,0.52732,0.21052
7.1801,0.73278,0.4085,0.32428
7.1901,0.74076,0.18915,0.55161
7.2001,0.76228,0.013588,0.7487
7.2101,0.79895,1.4788e-13,0.79895
7.2201,0.85375,7.172e-14,0.85375
7.2301,0.93168,5.862e-14,0.93168
7.2401,1.0408,5.6843e-14,1.0408
7.2501,1.1943,5.7065e-14,1.1943
7.2601,1.4147,1.481e-13,1.4147
7.2701,1.7419,2.147,-0.40504
7.2801,2.2539,7.8367,-5.5828
7.2901,3.1182,14.801,-11.683
7.3001,4.7574,21.019,-16.262
7.3101,8.5239,24.592,-16.068
7.3201,19.717,23.808,-4.0905
7.3301,50.374,19.372,31.001
7.3401,80.622,14.511,66.111
7.3501,58.504,11.038,47.466
7.3601,24.007,7.7649,16.242
7.3701,9.929,4.3419,5.5871
7.3801,5.3664,2.1227,3.2436
7.3901,3.5017,1.3171,2.1846
7.4001,2.5739,1.1225,1.4514
7.4101,2.0655,1.1081,0.95746
7.4201,1.7855,1.1773,0.6082
7.4301,1.658,1.3423,0.31567
7.4401,1.6671,1.5656,0.10153
7.4501,1.8595,1.7963,0.063115
7.4601,2.4394,2.0068,0.43262
7.4701,4.2478,2.1311,2.1167
7.4801,9.5921,2.0379,7.5542
7.4901,16.346,1.4781,14.868
7.5001,13.548,0.52268,13.026
7.5101,6.4442,1.1102e-13,6.4442
7.5201,3.2683,4.5297e-14,3.2683
7.5301,2.3482,4.2188e-14,2.3482
7.5401,2.1129,6.5725e-14,2.1129
7.5501,2.1603,0.25884,1.9014
7.5601,2.4074,1.8397,0.56765
7.5701,2.8768,4.6107,-1.7339
7.5801,3.6786,7.4552,-3.7766
7.5901,5.0828,10.146,-5.0632
7.6001,7.7886,12.65,-4.8613
7.6101,14.053,14.958,-0.90579
7.6201,32.72,16.387,16.332
7.6301,83.884,16.69,67.194
7.6401,134.37,16.339,118.03
7.6501,97.426,14.494,82.932
7.6601,39.817,9.8573,29.96
7.6701,16.3,4.3918,11.908
7.6801,8.6705,1.8193,6.8512
7.6901,5.5474,2.6217,2.9257
7.7001,3.9925,5.023,-1.0305
7.7101,3.1457,7.658,-4.5124
7.7201,2.6956,9.6679,-6.9723
7.7301,2.5338,10.23,-7.6963
7.7401,2.6792,8.8981,-6.2189
7.7501,3.3546,6.747,-3.3925
7.7601,5.4902,5.3453,0.14488
7.7701,12.516,4.7787,7.7371
7.7801,26.797,4.4658,22.332
7.7901,30.121,4.1423,25.978
7.8001,16.134,3.5478,12.586
7.8101,6.4535,2.5337,3.9198
7.8201,3.1961,1.4853,1.7108
7.8301,2.0156,0.86995,1.1457
7.8401,1.4592,0.61907,0.84016
7.8501,1.1479,0.49558,0.65231
7.8601,0.95438,0.39602,0.55836
7.8701,0.82572,0.23694,0.58878
7.8801,0.73646,0.064984,0.67148
7.8901,0.67313,1.773e-13,0.67313
7.9001,0.62818,5.6732e-14,0.62818
7.9101,0.59699,5.3291e-14,0.59699
7.9201,0.57705,0.94826,-0.37121
7.9301,0.56697,4.9223,-4.3554
7.9401,0.56632,10.973,-10.407
7.9501,0.57549,16.463,-15.887
7.9601,0.59584,19.86,-19.264
7.9701,0.63003,19.325,-18.695
7.9801,0.68276,14.285,-13.603
7.9901,0.76219,8.1163,-7.3541
8.0001,0.88173,4.5723,-3.6905
8.0101,1.0738,3.5117,-2.4378
8.0201,1.4008,3.4091,-2.0084
8.0301,2.0267,3.5754,-1.5487
8.0401,3.4906,3.7339,-0.24331
8.0501,7.8973,3.5391,4.3582
8.0601,19.337,2.814,16.523
8.0701,28.63,1.9133,26.717
8.0801,19.418,1.2036,18.215
8.0901,8.066,0.59774,7.4683
8.1001,3.7596,0.1841,3.5754
8.1101,2.4184,0.38224,2.0362
8.1201,1.9519,1.1777,0.77417
8.1301,1.8445,2.2812,-0.43665
8.1401,1.9746,3.502,-1.5274
8.1501,2.3623,4.68,-2.3177
8.1601,3.168,5.7885,-2.6206
8.1701,4.8907,6.8397,-1.949
8.1801,9.3314,7.7186,1.6127
8.1901,23.247,8.1377,15.109
8.2001,53.806,8.1385,45.667
8.2101,65.886,7.8614,58.024
8.2201,37.113,7.0431,30.07
8.2301,14.264,5.2271,9.0367
8.2401,6.4043,2.9238,3.4805
8.2501,3.6681,1.2263,2.4418
8.2601,2.4331,0.30191,2.1311
8.2701,1.767,1.0481e-13,1.767
8.2801,1.3664,3.3751e-14,1.3664
8.2901,1.1074,3.7526e-14,1.1074
8.3001,0.93149,1.995,-1.0635
8.3101,0.80811,8.6965,-7.8884
8.3201,0.72006,17.88,-17.16
8.3301,0.65723,25.993,-25.336
8.3401,0.61355,30.846,-30.232
8.3501,0.58546,29.853,-29.267
8.3601,0.57077,22.507,-21.936
8.3701,0.57014,12.736,-12.166
8.3801,0.5845,6.0117,-5.4272
8.3901,0.61738,3.3329,-2.7155
8.4001,0.67591,2.565,-1.8891
8.4101,0.77402,2.4163,-1.6422
8.4201,0.94032,2.4786,-1.5383
8.4301,1.2407,2.6197,-1.379
8.4401,1.8564,2.76,-0.90364
8.4501,3.4338,2.8025,0.63126
8.4601,8.3495,2.6805,5.669
8.4701,18.686,2.4075,16.279
8.4801,21.958,1.7055,20.252
8.4901,12.101,0.56031,11.541
8.5001,4.8209,1.0214e-13,4.8209
8.5101,2.3765,8.3489e-14,2.3765
8.5201,1.5428,1.7656,-0.22281
8.5301,1.1969,6.6589,-5.462
8.5401,1.0554,12.857,-11.802
8.5501,1.0388,18.281,-17.243
8.5601,1.1446,21.623,-20.479
8.5701,1.452,21.421,-19.968
8.5801,2.2858,16.81,-14.525
8.5901,4.9211,9.654,-4.7329
8.6001,11.177,4.3284,6.8484
8.6101,14.686,2.1578,12.528
8.6201,9.0916,1.5286,7.563
8.6301,3.9145,1.3585,2.5561
8.6401,2.1248,1.3884,0.73644
8.6501,1.6013,1.7215,-0.12016
8.6601,1.4832,2.3536,-0.87038
8.6701,1.5775,3.0933,-1.5158
8.6801,1.8738,3.8118,-1.9379
8.6901,2.4874,4.4558,-1.9684
8.7001,3.7787,4.9439,-1.1651
8.7101,7.0455,5.2229,1.8226
8.7201,17.226,5.3103,11.916
8.7301,40.461,5.3739,35.087
8.7401,51.54,5.353,46.186
8.7501,30.129,4.9862,25.142
8.7601,11.798,3.9561,7.8424
8.7701,5.4188,2.6014,2.8174
8.7801,3.276,1.8103,1.4657
8.7901,2.3874,1.7229,0.66448
8.8001,2.0051,1.9103,0.094816
8.8101,1.9218,2.1165,-0.19467
8.8201,2.1286,2.1852,-0.056593
8.8301,2.8362,2.01,0.82615
8.8401,4.9703,1.6609,3.3095
8.8501,11.782,1.3599,10.422
8.8601,24.276,1.4195,22.856
8.8701,25.259,1.9187,23.341
8.8801,12.878,2.6461,10.231
8.8901,5.3337,3.2365,2.0972
8.9001,2.9199,3.7587,-0.83882
8.9101,2.118,4.5043,-2.3863
8.9201,1.8572,5.264,-3.4068
8.9301,1.8899,5.5886,-3.6987
8.9401,2.2075,5.3387,-3.1313
8.9501,2.9976,4.9541,-1.9565
8.9601,4.9752,4.9141,0.061101
8.9701,11.012,5.0394,5.9724
8.9801,27.648,5.0562,22.592
8.9901,44.071,4.9445,39.127
9.0002,32.02,4.6513,27.369
9.0102,13.242,3.9131,9.3287
9.0202,5.5747,2.5925,2.9822
9.0302,3.0881,1.3669,1.7212
9.0402,2.075,0.60993,1.4651
9.0502,1.5802,0.15036,1.4299
9.0602,1.3283,3.1775e-13,1.3283
9.0702,1.2312,1.6587e-13,1.2312
9.0802,1.297,2.4247e-13,1.297
9.0902,1.7126,0.38634,1.3262
9.1002,3.1689,1.5459,1.6229
9.1102,5.7414,3.0682,2.6732
9.1202,5.7562,4.4588,1.2974
9.1302,3.2149,5.3528,-2.1379
9.1402,1.7949,5.3028,-3.5079
9.1502,1.4254,4.5327,-3.1073
9.1602,1.4232,4.0492,-2.626
9.1702,1.6151,4.2651,-2.6499
9.1802,2.021,4.878,-2.8569
9.1902,2.7942,5.5749,-2.7808
9.2002,4.3962,6.2655,-1.8693
9.2102,8.4779,6.6776,1.8003
9.2202,21.223,6.6896,14.533
9.2302,49.19,6.5749,42.616
9.2402,60.25,6.3652,53.885
9.2502,33.936,5.8335,28.102
9.2602,13.04,4.5401,8.5
9.2702,5.8566,2.7431,3.1134
9.2802,3.3597,1.3781,1.9816
9.2902,2.2361,0.68768,1.5484
9.3002,1.6335,0.27011,1.3633
9.3102,1.2742,0.046548,1.2276
9.3202,1.0454,3.7503e-13,1.0454
9.3302,0.89412,2.599e-13,0.89412
9.3402,0.79282,2.6579e-13,0.79282
9.3502,0.7266,3.3396e-13,0.7266
9.3602,0.68736,4.895e-13,0.68736
9.3702,0.67129,4.3054e-13,0.67129
9.3802,0.67789,2.1472e-13,0.67789
9.3902,0.71009,1.1235e-13,0.71009
9.4002,0.77563,2.407e-13,0.77563
9.4102,0.8907,1.2284,-0.33771
9.4202,1.0893,3.9862,-2.8968
9.4302,1.4497,7.3096,-5.8598
9.4402,2.1853,10.56,-8.3747
9.4502,4.0478,13.251,-9.203
9.4602,9.8474,14.684,-4.8362
9.4702,22.565,14.075,8.4898
9.4802,27.607,11.218,16.388
9.4902,15.677,7.485,8.1916
9.5002,6.2159,4.6295,1.5864
9.5102,2.9969,2.9147,0.082237
9.5202,1.9265,2.0021,-0.075565
9.5302,1.5126,1.5247,-0.012116
9.5402,1.3945,1.176,0.2185
9.5502,1.5084,0.91678,0.5916
9.5602,1.9818,0.75457,1.2273
9.5702,3.4576,0.42593,3.0317
9.5802,8.1492,0.096581,8.0526
9.5902,16.309,0.023512,16.285
9.6002,16.315,0.94108,15.373
9.6102,8.1677,2.799,5.3687
9.6202,3.4908,4.9306,-1.4398
9.6302,2.0339,6.9947,-4.9608
9.6402,1.5871,8.8853,-7.2982
9.6502,1.5143,10.368,-8.8536
9.6602,1.7025,10.926,-9.2239
9.6702,2.2542,9.9925,-7.7383
9.6802,3.6625,7.8311,-4.1685
9.6902,7.9482,5.7131,2.2351
9.7002,20.042,4.5986,15.443
9.7102,33.071,4.1927,28.878
9.7202,24.984,3.9137,21.07
9.7302,10.51,3.435,7.0753
9.7402,4.4014,2.5118,1.8896
9.7502,2.4428,1.5246,0.91826
9.7602,1.6733,0.86799,0.80533
9.7702,1.3302,0.50787,0.82236
9.7802,1.2138,0.35426,0.85955
9.7902,1.3115,0.38094,0.93054
9.8002,1.8466,0.50075,1.3458
9.8102,3.7421,0.65406,3.0881
9.8202,7.6379,0.86533,6.7726
9.8302,8.5526,1.0947,7.4579
9.8402,4.7501,1.287,3.463
9.8502,2.141,1.3818,0.75918
9.8602,1.3096,1.3621,-0.052524
9.8702,1.0795,1.2862,-0.20677
9.8802,1.0767,1.1289,-0.052182
9.8902,1.2488,0.79972,0.44912
9.9002,1.6934,0.62009,1.0733
9.9102,2.8309,1.0211,1.8098
9.9202,6.3546,2.0137,4.3409
9.9302,15.565,3.448,12.117
9.9402,23.042,5.0256,18.017
9.9502,15.567,6.4439,9.1234
9.9602,6.3597,7.3883,-1.0287
9.9702,2.8397,7.4933,-4.6536
9.9802,1.709,6.7286,-5.0197
9.9902,1.2762,5.1044,-3.8282
10,1.1259,3.0501,-1.9242
10.01,1.1736,1.6096,-0.43602
10.02,1.5146,1.0759,0.43874
10.03,2.6945,1.0188,1.6757
10.04,6.2505,1.1425,5.108
10.05,10.755,1.3054,9.4493
10.06,8.8644,1.3193,7.5451
10.07,4.0921,0.96518,3.1269
10.08,1.9546,0.34751,1.6071
10.09,1.3368,0.20867,1.1282
10.1,1.1987,1.1003,0.098383
10.11,1.3015,2.8465,-1.545
10.12,1.6744,5.0128,-3.3384
10.13,2.6171,7.2336,-4.6165
10.14,5.3814,9.1204,-3.7391
10.15,13.748,10.248,3.4995
10.16,25.865,10.513,15.352
10.17,22.885,9.5859,13.299
10.18,10.339,7.2457,3.0931
10.19,4.0977,4.4,-0.3023
10.2,2.0896,2.2586,-0.16906
10.21,1.3113,1.1307,0.18065
10.22,0.92966,0.65124,0.27842
10.23,0.71367,0.44182,0.27186
10.24,0.58022,0.32334,0.25688
10.25,0.49316,0.25714,0.23603
10.26,0.43476,0.24191,0.19286
10.27,0.39564,0.2601,0.13554
10.28,0.37075,0.29288,0.077869
10.29,0.35762,0.32556,0.032063
10.3,0.35565,0.33502,0.020627
10.31,0.36635,0.32913,0.037228
10.32,0.39441,0.34748,0.046928
10.33,0.45114,0.39244,0.058697
10.34,0.56577,0.4521,0.11366
10.35,0.83017,0.49514,0.33502
10.36,1.6037,0.42944,1.1743
10.37,3.8132,0.16241,3.6508
10.38,6.3948,0.01703,6.3777
10.39,5.0789,5.6311e-13,5.0789
10.4,2.308,0.042942,2.2651
10.41,1.1107,0.3644,0.74634
10.42,0.7538,0.99093,-0.23713
10.43,0.65112,1.8888,-1.2377
10.44,0.66192,2.941,-2.2791
10.45,0.78162,3.9095,-3.1279
10.46,1.1269,4.5847,-3.4578
10.47,2.2071,4.7072,-2.5001
10.48,4.9345,4.0507,0.88387
10.49,6.9361,3.034,3.9022
10.5,4.7108,2.4494,2.2614
10.51,2.2538,2.3328,-0.078997
10.52,1.4318,2.3076,-0.87575
10.53,1.3132,2.3412,-1.028
10.54,1.4982,2.3778,-0.87957
10.55,1.9969,2.338,-0.34106
10.56,3.1278,2.5125,0.6153
10.57,6.1699,2.995,3.1749
10.58,15.677,3.7276,11.949
10.59,33.929,4.7085,29.221
10.6,36.817,5.643,31.174
10.61,18.953,6.3603,12.592
10.62,7.3736,6.5356,0.83801
10.63,3.5871,6.0339,-2.4467
10.64,2.2763,5.4048,-3.1285
10.65,1.7548,4.6715,-2.9167
10.66,1.6307,3.5227,-1.892
10.67,1.9322,2.4073,-0.47514
10.68,3.2997,1.8164,1.4834
10.69,7.4126,1.6596,5.753
10.7,11.878,1.6721,10.206
10.71,9.0575,1.6917,7.3657
10.72,4.0467,1.6607,2.386
10.73,1.9535,1.482,0.47151
10.74,1.3263,1.2829,0.043387
10.75,1.1589,1.2225,-0.063609
10.76,1.233,1.2921,-0.059156
10.77,1.6111,1.4361,0.17501
10.78,2.7804,1.5376,1.2428
10.79,6.55,1.5737,4.9764
10.8,13.826,1.5578,12.269
10.81,14.97,1.3313,13.639
10.82,7.8259,0.88094,6.9449
10.83,3.201,0.22169,2.9793
10.84,1.6991,0.0033959,1.6957
10.85,1.1981,1.7741e-13,1.1981
10.86,1.032,2.82e-13,1.032
10.87,1.0655,0.33173,0.73382
10.88,1.3851,1.2913,0.09384
10.89,2.5355,2.4551,0.080401
10.9,5.5153,3.5851,1.9302
10.91,7.7014,4.6185,3.0829
10.92,5.2278,5.4452,-0.21741
10.93,2.5031,5.86,-3.3569
10.94,1.5885,5.6122,-4.0237
10.95,1.4603,4.758,-3.2977
10.96,1.6911,3.9315,-2.2404
10.97,2.3386,3.6521,-1.3134
10.98,3.9506,3.648,0.30265
10.99,8.811,3.4713,5.3397
11,22.495,3.0211,19.474
11.01,37.233,2.3922,34.841
11.02,28.087,1.924,26.164
11.03,11.715,1.8961,9.8188
11.04,4.7951,1.9195,2.8756
11.05,2.5574,1.9563,0.6011
11.06,1.6485,2.4261,-0.77761
11.07,1.1935,3.3014,-2.1079
11.08,0.93759,4.234,-3.2964
11.09,0.78555,4.9759,-4.1904
11.1,0.69566,5.3122,-4.6165
11.11,0.64845,4.8996,-4.2511
11.12,0.63565,3.7221,-3.0864
11.13,0.65646,2.5831,-1.9267
11.14,0.71747,2.0746,-1.3571
11.15,0.83648,2.0367,-1.2002
11.16,1.0545,2.1467,-1.0922
11.17,1.4729,2.3345,-0.86162
11.18,2.3929,2.5144,-0.12158
11.19,4.9656,2.5726,2.393
11.2,12.779,2.5768,10.202
11.21,24.82,2.5795,22.241
11.22,22.883,2.482,20.4
11.23,10.595,2.3219,8.2735
11.24,4.1988,1.9111,2.2877
11.25,2.1578,1.1883,0.96949
11.26,1.4085,0.51835,0.89016
11.27,1.0964,0.09315,1.0033
11.28,1.032,2.4469e-13,1.032
11.29,1.3179,1.1724e-13,1.3179
11.3,2.4775,1.5143e-13,2.4775
11.31,4.2207,0.20229,4.0184
11.32,3.7528,1.5192,2.2336
11.33,1.8884,3.3386,-1.4502
11.34,0.97373,5.1497,-4.176
11.35,0.70745,6.7478,-6.0403
11.36,0.65835,7.9997,-7.3414
11.37,0.73905,8.7293,-7.9903
11.38,1.0238,8.6037,-7.5799
11.39,1.9246,7.2559,-5.3314
11.4,4.592,4.9645,-0.37258
11.41,7.9625,3.0295,4.933
11.42,6.5582,2.0547,4.5035
11.43,3.0019,1.5394,1.4625
11.44,1.4127,1.0049,0.40772
11.45,0.96276,0.54181,0.42095
11.46,0.88749,0.48678,0.40071
11.47,1.0456,0.90038,0.14526
11.48,1.6098,1.5872,0.022621
11.49,3.4682,2.3522,1.1159
11.5,8.3803,3.1233,5.257
11.51,12.368,3.8144,8.5537
11.52,8.3496,4.349,4.0006
11.53,3.4026,4.6245,-1.2219
11.54,1.499,4.4205,-2.9216
11.55,0.86927,3.6607,-2.7914
11.56,0.60249,2.4267,-1.8243
11.57,0.46557,1.2407,-0.77518
11.58,0.38774,0.50959,-0.12185
11.59,0.34171,0.087965,0.25374
11.6,0.31533,2.7987e-12,0.31533
11.61,0.30295,4.7606e-13,0.30295
11.62,0.30234,4.5819e-13,0.30234
11.63,0.31374,6.2639e-13,0.31374
11.64,0.34024,1.9087e-12,0.34024
11.65,0.39001,0.10047,0.28954
11.66,0.48379,0.3354,0.14839
11.67,0.68399,0.59947,0.084513
11.68,1.2291,0.83946,0.38969
11.69,2.832,1.0953,1.7367
11.7,5.1487,1.3796,3.7692
11.71,4.6458,1.617,3.0288
11.72,2.3709,1.8071,0.56376
11.73,1.3185,1.9801,-0.66165
11.74,1.1295,2.0629,-0.9334
11.75,1.3065,2.1526,-0.84606
11.76,1.8668,2.293,-0.42613
11.77,3.3549,2.3609,0.99404
11.78,8.0273,2.3227,5.7046
11.79,19.511,2.3148,17.196
11.8,26.874,2.2854,24.589
11.81,16.791,2.1898,14.601
11.82,6.5727,2.0335,4.5392
11.83,2.8415,1.5729,1.2686
11.84,1.5858,0.85257,0.73321
11.85,1.0396,0.29159,0.748
11.86,0.7523,0.040182,0.71212
11.87,0.58294,4.6885e-13,0.58294
11.88,0.47603,3.893e-13,0.47603
11.89,0.40576,9.151e-13,0.40576
11.9,0.35919,0.1792,0.17999
11.91,0.32961,0.57538,-0.24577
11.92,0.31404,1.0255,-0.71143
11.93,0.31263,1.4575,-1.1449
11.94,0.33013,1.8142,-1.4841
11.95,0.38283,2.0111,-1.6282
11.96,0.53022,1.9924,-1.4622
11.97,0.99968,1.7783,-0.77859
11.98,2.0742,1.3154,0.75882
11.99,2.594,0.74743,1.8465
12,1.6243,0.40385,1.2204
12.01,0.80562,0.33649,0.46913
12.02,0.55173,0.38959,0.16215
12.03,0.51894,0.48927,0.02967
12.04,0.59922,0.63537,-0.036154
12.05,0.84874,0.79096,0.057787
12.06,1.6129,0.95609,0.6568
12.07,3.7519,1.161,2.5909
12.08,6.0666,1.3577,4.7089
12.09,4.7086,1.4799,3.2287
12.1,2.2607,1.5578,0.70288
12.11,1.3182,1.4208,-0.10254
12.12,1.1814,1.0753,0.10612
12.13,1.4217,0.94061,0.48108
12.14,2.1683,1.1223,1.046
12.15,4.3888,1.5263,2.8625
12.16,11.207,2.1533,9.0536
12.17,21.731,2.9486,18.783
12.18,20.034,3.663,16.371
12.19,9.2886,4.3074,4.9811
12.2,3.6988,4.7132,-1.0144
12.21,1.9232,4.6384,-2.7152
12.22,1.2863,4.3238,-3.0374
12.23,1.0554,3.817,-2.7617
12.24,1.1285,2.8712,-1.7427
12.25,1.797,1.8343,-0.037336
12.26,3.1435,1.2082,1.9353
12.27,3.2375,0.90387,2.3336
12.28,1.8692,0.85486,1.0143
12.29,1.0754,1.0076,0.067852
12.3,0.90644,1.2214,-0.31495
12.31,1.0152,1.5155,-0.50029
12.32,1.4121,1.8703,-0.45818
12.33,2.5392,2.2022,0.33706
12.34,6.1322,2.5065,3.6257
12.35,13.717,2.8429,10.874
12.36,16.114,3.06,13.054
12.37,8.8672,3.1427,5.7244
12.38,3.521,3.0258,0.4952
12.39,1.7405,2.4293,-0.68881
12.4,1.1672,1.6009,-0.4337
12.41,1.0101,1.0968,-0.086725
12.42,1.1887,0.92997,0.25876
12.43,2.1326,0.91161,1.2209
12.44,4.3434,0.95565,3.3877
12.45,5.2146,0.988,4.2266
12.46,3.0893,1.0193,2.07
12.47,1.4255,1.0374,0.38804
12.48,0.90267,0.94549,-0.042816
12.49,0.81841,0.78968,0.028731
12.5,0.9798,0.66819,0.31161
12.51,1.5841,0.54991,1.0342
12.52,3.6054,0.46077,3.1446
12.53,8.0916,0.48425,7.6073
12.54,9.8601,0.5527,9.3074
12.55,5.6103,0.66098,4.9493
12.56,2.2374,0.80428,1.4331
12.57,1.0774,0.83781,0.23961
12.58,0.67558,0.78237,-0.10679
12.59,0.49793,0.80717,-0.30924
12.6,0.40745,0.92149,-0.51404
12.61,0.36018,1.0565,-0.69637
12.62,0.33922,1.144,-0.80476
12.63,0.33833,1.1282,-0.78991
12.64,0.35715,0.95923,-0.60207
12.65,0.40056,0.55765,-0.1571
12.66,0.48411,0.082614,0.4015
12.67,0.64443,6.2561e-13,0.64443
12.68,0.99027,4.8539e-13,0.99027
12.69,1.9295,0.05056,1.8789
12.7,4.8245,0.57737,4.2471
12.71,9.8335,1.3111,8.5224
12.72,9.8425,2.0505,7.792
12.73,4.8524,2.7928,2.0597
12.74,1.9802,3.4407,-1.4605
12.75,1.072,3.8046,-2.7326
12.76,0.77553,3.9572,-3.1817
12.77,0.7116,3.9941,-3.2825
12.78,0.88096,3.7407,-2.8597
12.79,1.5583,2.97,-1.4117
12.8,2.5142,2.1041,0.4101
12.81,2.237,1.7053,0.53168
12.82,1.3165,1.6634,-0.34686
12.83,0.97294,1.6578,-0.68489
12.84,1.0512,1.6908,-0.63951
12.85,1.4411,1.7748,-0.33373
12.86,2.4655,1.8315,0.63407
12.87,5.6177,1.8224,3.7953
12.88,14.078,1.8403,12.238
12.89,21.684,1.7647,19.919
12.9,15.177,1.5229,13.654
12.91,6.2142,1.3697,4.8445
12.92,2.6973,1.2254,1.4719
12.93,1.6024,0.98957,0.61285
12.94,1.2562,0.96167,0.29455
12.95,1.3603,1.2548,0.10541
12.96,2.3125,1.6895,0.62298
12.97,4.6248,2.1571,2.4676
12.98,5.5246,2.5725,2.9522
12.99,3.2508,2.9028,0.34805
13,1.4655,3.0978,-1.6324
13.01,0.88547,3.0649,-2.1795
13.02,0.76128,2.7086,-1.9473
13.03,0.8839,1.9614,-1.0775
13.04,1.4714,1.0682,0.4033
13.05,3.3736,0.5294,2.8442
13.06,6.1548,0.41426,5.7405
13.07,5.4631,0.53286,4.9302
13.08,2.5747,0.792,1.7827
13.09,1.1539,1.1001,0.05377
13.1,0.73099,1.3565,-0.62555
13.11,0.63592,1.589,-0.95304
13.12,0.7537,1.8577,-1.104
13.13,1.3318,2.1134,-0.78152
13.14,2.8845,2.3157,0.56882
13.15,4.0213,2.3766,1.6447
13.16,2.6981,2.3008,0.39729
13.17,1.2422,1.9726,-0.73042
13.18,0.74377,1.4094,-0.66561
13.19,0.67131,0.96533,-0.29402
13.2,0.84066,0.75187,0.088788
13.21,1.4897,0.65383,0.83588
13.22,3.587,0.6155,2.9715
13.23,7.0438,0.62276,6.4211
13.24,6.7549,0.59451,6.1604
13.25,3.2382,0.54913,2.6891
13.26,1.3102,0.46936,0.84086
13.27,0.6871,0.24073,0.44636
13.28,0.45383,0.027244,0.42659
13.29,0.34433,1.9598e-12,0.34433
13.3,0.2869,1.4798e-10,0.2869
13.31,0.25693,0.15288,0.10405
13.32,0.24484,0.38104,-0.1362
13.33,0.24772,0.62296,-0.37524
13.34,0.2673,0.85757,-0.59028
13.35,0.31159,1.1054,-0.79377
13.36,0.40308,1.35,-0.94689
13.37,0.61208,1.5529,-0.94084
13.38,1.212,1.6655,-0.45357
13.39,2.9857,1.6852,1.3005
13.4,5.3865,1.5275,3.859
13.41,4.6072,1.0835,3.5238
13.42,2.1206,0.64609,1.4746
13.43,0.95984,0.46528,0.49456
13.44,0.63081,0.4333,0.1975
13.45,0.58762,0.49268,0.094942
13.46,0.78267,0.65312,0.12955
13.47,1.5646,0.86565,0.69892
13.48,3.1887,1.086,2.1027
13.49,3.5793,1.2697,2.3096
13.5,2.0147,1.4191,0.59552
13.51,0.95904,1.5517,-0.59262
13.52,0.66795,1.6362,-0.9683
13.53,0.68717,1.6319,-0.9447
13.54,0.98588,1.4905,-0.50459
13.55,2.044,1.1987,0.84525
13.56,4.7745,0.96265,3.8119
13.57,6.765,0.88774,5.8773
13.58,4.4604,0.88096,3.5795
13.59,1.9081,0.90572,1.0024
13.6,0.99614,0.91416,0.081978
13.61,0.77739,0.84129,-0.063898
13.62,0.8688,0.71173,0.15707
13.63,1.4551,0.50391,0.95114
13.64,3.2791,0.2376,3.0415
13.65,5.4353,0.08428,5.3511
13.66,4.3364,0.12979,4.2066
13.67,2.0357,0.34983,1.6859
13.68,1.0877,0.73835,0.3494
13.69,0.90972,1.1922,-0.28248
13.7,1.1128,1.6034,-0.49055
13.71,1.9835,2.0248,-0.041281
13.72,4.7871,2.4906,2.2965
13.73,9.1424,2.9382,6.2042
13.74,8.4296,3.2417,5.1878
13.75,3.9654,3.4015,0.56388
13.76,1.6484,3.309,-1.6606
13.77,0.92457,2.7026,-1.778
13.78,0.69249,1.6862,-0.99376
13.79,0.68854,0.96438,-0.27584
13.8,1.0061,0.76292,0.24316
13.81,1.6724,0.88056,0.79179
13.82,1.7397,1.1607,0.57897
13.83,1.1095,1.4532,-0.34364
13.84,0.79245,1.783,-0.99057
13.85,0.84639,2.1368,-1.2904
13.86,1.2004,2.3871,-1.1867
13.87,2.2387,2.5335,-0.29474
13.88,5.5492,2.6315,2.9177
13.89,12.232,2.6747,9.5575
13.9,13.808,2.5155,11.293
13.91,7.3208,2.0886,5.2322
13.92,2.8353,1.589,1.2464
13.93,1.3379,1.1403,0.19764
13.94,0.80586,0.69053,0.11533
13.95,0.56359,0.37491,0.18868
13.96,0.43549,0.18826,0.24724
13.97,0.36349,0.066528,0.29696
13.98,0.32462,0.0048228,0.3198
13.99,0.30994,1.0027e-11,0.30994
14,0.31865,1.7575e-12,0.31865
14.01,0.36006,2.851e-11,0.36006
14.02,0.46614,0.095855,0.37029
14.03,0.75713,0.24195,0.51518
14.04,1.6784,0.419,1.2594
14.05,3.6208,0.64174,2.979
14.06,4.2436,0.85507,3.3885
14.07,2.4124,1.0412,1.3712
14.08,1.0771,1.2447,-0.16768
14.09,0.67284,1.4197,-0.74689
14.1,0.6264,1.4955,-0.8691
14.11,0.83926,1.5033,-0.66406
14.12,1.6702,1.4624,0.20777
14.13,3.4647,1.3982,2.0665
14.14,4.056,1.2707,2.7853
14.15,2.3986,1.1597,1.239
14.16,1.2299,1.2057,0.024192
14.17,0.98091,1.3003,-0.31941
14.18,1.207,1.3196,-0.11264
14.19,2.1327,1.2927,0.83997
14.2,5.1897,1.3095,3.8802
14.21,11.104,1.3959,9.708
14.22,12.033,1.403,10.63
14.23,6.223,1.3696,4.8534
14.24,2.4651,1.3713,1.0938
14.25,1.2567,1.2484,0.0083339
14.26,0.89513,0.89873,-0.0036015
14.27,0.93626,0.48766,0.4486
14.28,1.5958,0.24251,1.3533
14.29,2.7946,0.14083,2.6538
14.3,2.6461,0.081644,2.5645
14.31,1.3303,0.056679,1.2736
14.32,0.6041,0.031829,0.57227
14.33,0.36094,0.0018894,0.35905
14.34,0.2644,7.5512e-13,0.2644
14.35,0.21612,5.4212e-13,0.21612
14.36,0.18923,7.4102e-13,0.18923
14.37,0.17436,4.9469e-12,0.17436
14.38,0.16788,0.16311,0.0047671
14.39,0.16891,0.4165,-0.24759
14.4,0.17892,0.69802,-0.5191
14.41,0.20366,0.96296,-0.7593
14.42,0.26271,1.1901,-0.92743
14.43,0.4327,1.3697,-0.93698
14.44,0.88755,1.529,-0.64143
14.45,1.3453,1.6163,-0.27101
14.46,1.0669,1.5488,-0.48187
14.47,0.63534,1.3881,-0.75275
14.48,0.54348,1.1553,-0.61184
14.49,0.69668,0.85801,-0.16133
14.5,1.2075,0.70796,0.49956
14.51,2.8571,0.77668,2.0804
14.52,6.7848,1.0166,5.7682
14.53,8.9773,1.2631,7.7142
14.54,5.4284,1.4695,3.959
14.55,2.1326,1.6881,0.44447
14.56,0.95724,1.8173,-0.86006
14.57,0.55999,1.7452,-1.1852
14.58,0.38814,1.5954,-1.2072
14.59,0.3009,1.4995,-1.1986
14.6,0.25431,1.3486,-1.0943
14.61,0.2321,1.0247,-0.79262
14.62,0.22883,0.59851,-0.36968
14.63,0.24651,0.34137,-0.094855
14.64,0.29839,0.25721,0.041182
14.65,0.43174,0.22906,0.20268
14.66,0.83554,0.21645,0.61909
14.67,1.9988,0.20957,1.7892
14.68,3.3595,0.21121,3.1483
14.69,2.6637,0.23223,2.4314
14.7,1.2013,0.30693,0.89441
14.71,0.57348,0.41496,0.15852
14.72,0.39814,0.48795,-0.089809
14.73,0.3872,0.5302,-0.143
14.74,0.55164,0.61207,-0.060426
14.75,1.0014,0.7575,0.24388
14.76,1.2709,0.88969,0.38124
14.77,0.90359,0.99298,-0.089392
14.78,0.59948,1.1042,-0.50471
14.79,0.60528,1.1277,-0.52246
14.8,0.86338,1.0257,-0.16234
14.81,1.6757,0.88811,0.78764
14.82,4.2076,0.82014,3.3875
14.83,8.3588,0.81612,7.5427
14.84,8.038,0.85023,7.1878
14.85,3.8685,0.99053,2.878
14.86,1.6093,1.2093,0.40002
14.87,0.94126,1.3405,-0.39919
14.88,0.83476,1.3532,-0.51839
14.89,1.2174,1.383,-0.16562
14.9,2.4797,1.5113,0.96837
14.91,3.5244,1.6372,1.8872
14.92,2.4371,1.7054,0.73171
14.93,1.1211,1.7439,-0.62272
14.94,0.65474,1.6564,-1.0017
14.95,0.59768,1.3155,-0.71779
14.96,0.8434,0.87368,-0.030276
14.97,1.7939,0.64923,1.1447
14.98,3.4846,0.58847,2.8961
14.99,3.4821,0.52128,2.9609
15,1.7865,0.41819,1.3683
15.01,0.83079,0.30869,0.5221
15.02,0.58023,0.22841,0.35182
15.03,0.63571,0.16556,0.47015
15.04,1.1154,0.16028,0.95512
15.05,2.4388,0.28432,2.1545
15.06,3.4088,0.44776,2.961
15.07,2.2726,0.59632,1.6763
15.08,1.0242,0.77528,0.24889
15.09,0.60058,0.94325,-0.34267
15.1,0.56328,1.0508,-0.48753
15.11,0.83971,1.0904,-0.2507
15.12,1.8539,1.1248,0.72915
15.13,3.452,1.1465,2.3054
15.14,3.1798,1.1178,2.062
15.15,1.5221,1.0144,0.50773
15.16,0.6598,0.80598,-0.14618
15.17,0.38557,0.60023,-0.21466
15.18,0.28715,0.48673,-0.19958
15.19,0.24834,0.49961,-0.25127
15.2,0.23903,0.58862,-0.34958
15.21,0.25147,0.66563,-0.41417
15.22,0.28795,0.75727,-0.46932
15.23,0.36164,0.86608,-0.50444
15.24,0.51026,0.95595,-0.44569
15.25,0.85609,1.0016,-0.14554
15.26,1.8801,1.0041,0.87604
15.27,4.7507,1.0165,3.7342
15.28,7.843,0.9514,6.8916
15.29,5.9409,0.81554,5.1253
15.3,2.5323,0.75019,1.7821
15.31,1.1137,0.74528,0.36844
15.32,0.70419,0.65423,0.049952
15.33,0.66563,0.47387,0.19176
15.34,1.0265,0.38692,0.63961
15.35,1.7594,0.3831,1.3763
15.36,1.7471,0.39284,1.3543
15.37,0.98626,0.43782,0.54844
15.38,0.58518,0.50463,0.080547
15.39,0.55125,0.54819,0.0030606
15.4,0.79118,0.54469,0.24648
15.41,1.6905,0.54706,1.1434
15.42,3.7906,0.58113,3.2095
15.43,4.7958,0.55759,4.2382
15.44,2.8585,0.45909,2.3994
15.45,1.2151,0.38908,0.82598
15.46,0.68514,0.34407,0.34108
15.47,0.61428,0.27632,0.33795
15.48,0.91524,0.22827,0.68697
15.49,1.9083,0.2637,1.6446
15.5,2.8196,0.35219,2.4675
15.51,2.0225,0.49161,1.5309
15.52,0.94243,0.66433,0.2781
15.53,0.55516,0.83442,-0.27926
15.54,0.5286,0.95187,-0.42327
15.55,0.80847,1.0153,-0.2068
15.56,1.7864,1.0961,0.69032
15.57,3.1349,1.1862,1.9487
15.58,2.6811,1.2362,1.4448
15.59,1.2609,1.2341,0.026845
15.6,0.60095,1.1282,-0.52722
15.61,0.42591,0.88561,-0.4597
15.62,0.45384,0.6711,-0.21726
15.63,0.74456,0.54928,0.19528
15.64,1.2639,0.40696,0.85692
15.65,1.2469,0.28122,0.96567
15.66,0.77838,0.29839,0.47999
15.67,0.60113,0.38155,0.21958
15.68,0.7438,0.47942,0.26438
15.69,1.3295,0.57949,0.74998
15.7,3.2564,0.72432,2.5321
15.71,7.1607,0.91852,6.2422
15.72,8.0792,1.057,7.0222
15.73,4.281,1.175,3.106
15.74,1.6544,1.3107,0.34363
15.75,0.77585,1.3671,-0.59126
15.76,0.46186,1.275,-0.81315
15.77,0.3169,1.1195,-0.80264
15.78,0.23786,1.0276,-0.78974
15.79,0.19026,0.9449,-0.75464
15.8,0.1598,0.75712,-0.59733
15.81,0.13964,0.48759,-0.34795
15.82,0.12637,0.35844,-0.23207
15.83,0.11804,0.38613,-0.26809
15.84,0.11372,0.46554,-0.35182
15.85,0.11309,0.54061,-0.42752
15.86,0.11653,0.61632,-0.4998
15.87,0.12534,0.70728,-0.58194
15.88,0.14286,0.77531,-0.63245
15.89,0.17799,0.82086,-0.64287
15.9,0.26066,0.85141,-0.59075
15.91,0.50558,0.82713,-0.32155
15.92,1.0965,0.69128,0.40519
15.93,1.4882,0.51107,0.9771
15.94,1.0182,0.43621,0.58203
15.95,0.56649,0.42271,0.14378
15.96,0.49583,0.42106,0.074773
15.97,0.70825,0.41471,0.29354
15.98,1.5157,0.40238,1.1133
15.99,3.6056,0.43439,3.1712
16,5.1283,0.4867,4.6416
16.01,3.3609,0.54623,2.8147
16.02,1.402,0.61908,0.78291
16.03,0.69877,0.68514,0.01363
16.04,0.53635,0.71031,-0.17396
16.05,0.67586,0.67211,0.0037572
16.06,1.2293,0.63354,0.59575
16.07,1.6511,0.61918,1.0319
16.08,1.1676,0.65558,0.512
16.09,0.66157,0.71176,-0.050188
16.1,0.57116,0.74865,-0.17749
16.11,0.79906,0.73089,0.068165
16.12,1.6892,0.65899,1.0302
16.13,4.0037,0.65118,3.3525
16.14,5.6891,0.69182,4.9973
16.15,3.7231,0.72946,2.9937
16.16,1.5449,0.79367,0.75126
16.17,0.76086,0.85778,-0.096925
16.18,0.5806,0.86022,-0.27962
16.19,0.74951,0.78382,-0.034304
16.2,1.3627,0.72496,0.63779
16.21,1.7125,0.70185,1.0107
16.22,1.1128,0.67265,0.44012
16.23,0.58182,0.58478,-0.0029571
16.24,0.45723,0.43158,0.025654
16.25,0.59483,0.2417,0.35313
16.26,1.2209,0.04823,1.1727
16.27,2.7098,7.1743e-12,2.7098
16.28,3.4169,0.0012515,3.4157
16.29,2.0189,0.026945,1.992
16.3,0.82368,0.14715,0.67653
16.31,0.40619,0.3037,0.10248
16.32,0.26528,0.44609,-0.18082
16.33,0.20711,0.5516,-0.34449
16.34,0.18303,0.67137,-0.48834
16.35,0.17939,0.82616,-0.64677
16.36,0.1947,0.97208,-0.77737
16.37,0.23776,1.0729,-0.83511
16.38,0.34102,1.1486,-0.80754
16.39,0.63059,1.2077,-0.57709
16.4,1.5298,1.2668,0.26298
16.41,3.0878,1.2756,1.8123
16.42,3.0935,1.1444,1.9491
16.43,1.5484,0.91101,0.63743
16.44,0.66832,0.79049,-0.12216
16.45,0.41549,0.78822,-0.37273
16.46,0.40904,0.79781,-0.38877
16.47,0.649,0.78996,-0.14096
16.48,1.0426,0.80768,0.23496
16.49,0.9582,0.85985,0.098354
16.5,0.58418,0.89857,-0.31439
16.51,0.46935,0.90668,-0.43732
16.52,0.62332,0.84599,-0.22267
16.53,1.2566,0.70044,0.55617
16.54,3.0957,0.52938,2.5663
16.55,5.084,0.35614,4.7279
16.56,3.8517,0.23588,3.6159
16.57,1.6505,0.19642,1.454
16.58,0.74034,0.21765,0.52269
16.59,0.50192,0.21937,0.28255
16.6,0.57991,0.19083,0.38908
16.61,1.0126,0.18521,0.82737
16.62,1.2945,0.23995,1.0545
16.63,0.83846,0.31435,0.52411
16.64,0.38482,0.38931,-0.0044888
16.65,0.2161,0.45409,-0.23799
16.66,0.15811,0.48213,-0.32402
16.67,0.13424,0.48686,-0.35263
16.68,0.12523,0.50596,-0.38073
16.69,0.12601,0.56045,-0.43444
16.7,0.1367,0.62538,-0.48868
16.71,0.16249,0.66718,-0.50468
16.72,0.22157,0.67088,-0.44931
16.73,0.3846,0.62875,-0.24415
16.74,0.86292,0.61587,0.24706
16.75,1.5568,0.66575,0.891
16.76,1.4261,0.76375,0.66239
16.77,0.78969,0.84725,-0.057557
16.78,0.55767,0.90463,-0.34696
16.79,0.71261,0.92415,-0.21154
16.8,1.4696,0.9159,0.55375
16.81,3.5881,0.91565,2.6725
16.82,5.4982,0.88178,4.6164
16.83,3.8436,0.76351,3.0801
16.84,1.5685,0.57029,0.99824
16.85,0.66757,0.40299,0.26458
16.86,0.37229,0.29052,0.081771
16.87,0.24942,0.17845,0.070966
16.88,0.18778,0.08444,0.10334
16.89,0.15446,0.065975,0.08848
16.9,0.13774,0.081716,0.056027
16.91,0.1346,0.098543,0.036053
16.92,0.15039,0.12647,0.023915
16.93,0.21526,0.16466,0.050598
16.94,0.4231,0.20048,0.22262
16.95,0.72803,0.23435,0.49368
16.96,0.66118,0.26481,0.39637
16.97,0.36356,0.28969,0.073879
16.98,0.23933,0.32167,-0.082344
16.99,0.26472,0.35868,-0.093965
17,0.47332,0.3838,0.089519
17.01,1.0368,0.39753,0.63923
17.02,1.4522,0.39422,1.0579
17.03,0.98425,0.36594,0.61831
17.04,0.47469,0.34248,0.13222
17.05,0.32777,0.35404,-0.02627
17.06,0.4004,0.37297,0.027437
17.07,0.79675,0.37589,0.42086
17.08,1.5552,0.39418,1.1611
17.09,1.6231,0.4306,1.1925
17.1,0.88945,0.44706,0.44238
17.11,0.47473,0.46497,0.0097661
17.12,0.43582,0.46645,-0.030637
17.13,0.7136,0.42019,0.29341
17.14,1.5962,0.36364,1.2326
17.15,2.483,0.34472,2.1383
17.16,1.8429,0.34098,1.5019
17.17,0.85688,0.33942,0.51746
17.18,0.50913,0.35254,0.15659
17.19,0.55327,0.35325,0.20002
17.2,1.0582,0.33668,0.72152
17.21,2.1581,0.32501,1.8331
17.22,2.4127,0.31947,2.0933
17.23,1.3202,0.29493,1.0252
17.24,0.57286,0.28111,0.29175
17.25,0.34243,0.27726,0.065164
17.26,0.31438,0.2602,0.054175
17.27,0.43796,0.23403,0.20393
17.28,0.60118,0.25457,0.34661
17.29,0.52623,0.29804,0.22818
17.3,0.40818,0.34794,0.060236
17.31,0.47268,0.40379,0.06889
17.32,0.82483,0.44539,0.37944
17.33,1.9993,0.50399,1.4953
17.34,4.3809,0.58416,3.7967
17.35,4.9423,0.63121,4.3111
17.36,2.628,0.64649,1.9815
17.37,1.0289,0.69154,0.33734
17.38,0.49687,0.72534,-0.22847
17.39,0.31061,0.69196,-0.38135
17.4,0.22977,0.57723,-0.34746
17.41,0.19305,0.432,-0.23895
17.42,0.1826,0.25217,-0.06957
17.43,0.19713,0.10301,0.094121
17.44,0.25351,0.049187,0.20433
17.45,0.42721,0.061628,0.36558
17.46,0.98367,0.12267,0.86101
17.47,2.0051,0.2147,1.7904
17.48,2.089,0.30468,1.7843
17.49,1.0854,0.39418,0.69127
17.5,0.48482,0.50197,-0.01715
17.51,0.32606,0.58539,-0.25933
17.52,0.38126,0.61374,-0.23248
17.53,0.66807,0.61627,0.051795
17.54,0.89036,0.64937,0.24098
17.55,0.63921,0.70567,-0.066464
17.56,0.38327,0.78011,-0.39684
17.57,0.36768,0.84654,-0.47886
17.58,0.60519,0.881,-0.27581
17.59,1.415,0.87527,0.53976
17.6,2.603,0.79264,1.8103
17.61,2.3158,0.69496,1.6208
17.62,1.0986,0.68082,0.41774
17.63,0.51852,0.735,-0.21648
17.64,0.40592,0.78039,-0.37447
17.65,0.59009,0.79637,-0.20628
17.66,1.0987,0.78736,0.31138
17.67,1.26,0.77362,0.48639
17.68,0.75387,0.75037,0.0034992
17.69,0.40646,0.70726,-0.3008
17.7,0.36912,0.60333,-0.23421
17.71,0.61112,0.43398,0.17713
17.72,1.3652,0.30784,1.0574
17.73,2.0523,0.24567,1.8066
17.74,1.4537,0.21766,1.236
17.75,0.63763,0.20984,0.42778
17.76,0.33477,0.21471,0.12006
17.77,0.29837,0.2,0.098371
17.78,0.46723,0.15572,0.31151
17.79,0.75493,0.090424,0.6645
17.8,0.67476,0.041372,0.63339
17.81,0.36545,0.011596,0.35385
17.82,0.23597,0.0056339,0.23034
17.83,0.26981,0.01889,0.25092
17.84,0.5236,0.045223,0.47838
17.85,1.0678,0.06832,0.99944
17.86,1.1928,0.096489,1.0964
17.87,0.65145,0.13591,0.51555
17.88,0.27798,0.18539,0.092591
17.89,0.15395,0.23423,-0.080276
17.9,0.11147,0.27393,-0.16247
17.91,0.094983,0.30049,-0.2055
17.92,0.090757,0.33026,-0.2395
17.93,0.096026,0.3632,-0.26717
17.94,0.11408,0.39543,-0.28135
17.95,0.16049,0.41746,-0.25697
17.96,0.29901,0.41216,-0.11315
17.97,0.69495,0.36744,0.32751
17.98,1.159,0.28698,0.87198
17.99,0.9308,0.20338,0.72743
18,0.44842,0.18232,0.2661
18.01,0.25916,0.2141,0.045059
18.02,0.2596,0.24984,0.0097624
18.03,0.4302,0.28919,0.14101
18.04,0.72204,0.36027,0.36177
18.05,0.70309,0.43521,0.26788
18.06,0.4694,0.50231,-0.032913
18.07,0.44,0.56439,-0.12438
18.08,0.71156,0.61426,0.097295
18.09,1.6926,0.67198,1.0206
18.1,3.6947,0.73846,2.9562
18.11,4.1701,0.77644,3.3937
18.12,2.2325,0.79475,1.4377
18.13,0.90589,0.82394,0.081951
18.14,0.50473,0.82171,-0.31698
18.15,0.4938,0.72037,-0.22657
18.16,0.75962,0.5294,0.23022
18.17,0.88537,0.35434,0.53103
18.18,0.56103,0.28304,0.27799
18.19,0.29869,0.27659,0.022102
18.2,0.23872,0.28587,-0.047142
18.21,0.32811,0.28727,0.040844
18.22,0.64008,0.28624,0.35384
18.23,0.90108,0.2752,0.62587
18.24,0.64091,0.25632,0.38459
18.25,0.33143,0.23482,0.09661
18.26,0.25057,0.20306,0.047509
18.27,0.34249,0.164,0.17849
18.28,0.696,0.16275,0.53325
18.29,1.0914,0.18208,0.90935
18.3,0.86653,0.20577,0.66077
18.31,0.47265,0.23964,0.233
18.32,0.38559,0.27456,0.11102
18.33,0.60977,0.28985,0.31993
18.34,1.4141,0.29996,1.1142
18.35,2.4462,0.29822,2.148
18.36,2.0011,0.30774,1.6933
18.37,0.88854,0.34031,0.54824
18.38,0.3827,0.39311,-0.010408
18.39,0.22311,0.43435,-0.21124
18.4,0.16486,0.45843,-0.29357
18.41,0.14375,0.46376,-0.32002
18.42,0.14451,0.45735,-0.31285
18.43,0.16835,0.44146,-0.27312
18.44,0.23595,0.4186,-0.18265
18.45,0.43516,0.41662,0.018538
18.46,1.0538,0.44723,0.60654
18.47,2.0685,0.4836,1.5849
18.48,1.9934,0.50431,1.4891
18.49,0.98259,0.5122,0.47039
18.5,0.44777,0.5065,-0.058728
18.51,0.33421,0.47359,-0.13938
18.52,0.47052,0.41782,0.052703
18.53,0.80965,0.32757,0.48208
18.54,0.8347,0.22901,0.6057
18.55,0.49027,0.18731,0.30296
18.56,0.31711,0.18715,0.12997
18.57,0.38077,0.19694,0.18383
18.58,0.78509,0.22091,0.56419
18.59,1.6021,0.2472,1.3549
18.6,1.7322,0.25485,1.4773
18.61,0.93143,0.25685,0.67458
18.62,0.43329,0.27019,0.1631
18.63,0.34056,0.29118,0.049381
18.64,0.53622,0.30795,0.22827
18.65,1.0051,0.30905,0.69607
18.66,1.067,0.30355,0.76349
18.67,0.56764,0.31078,0.25686
18.68,0.24379,0.32074,-0.076955
18.69,0.13525,0.31533,-0.18008
18.7,0.095668,0.27734,-0.18167
18.71,0.078122,0.22551,-0.14739
18.72,0.070642,0.19949,-0.12885
18.73,0.07017,0.19949,-0.12932
18.74,0.078243,0.19935,-0.12111
18.75,0.10609,0.19764,-0.091544
18.76,0.19516,0.20034,-0.0051856
18.77,0.367,0.19969,0.16732
18.78,0.40507,0.19129,0.21377
18.79,0.26577,0.17589,0.089876
18.8,0.2097,0.14546,0.064244
18.81,0.30739,0.11549,0.1919
18.82,0.70619,0.11417,0.59202
18.83,1.4512,0.12598,1.3252
18.84,1.5078,0.13477,1.373
18.85,0.76338,0.13678,0.6266
18.86,0.30881,0.13985,0.16896
18.87,0.16113,0.14549,0.015642
18.88,0.10887,0.1452,-0.036328
18.89,0.086947,0.14217,-0.055226
18.9,0.078916,0.14693,-0.068012
18.91,0.081207,0.16942,-0.088211
18.92,0.097863,0.19432,-0.096455
18.93,0.15232,0.22176,-0.069432
18.94,0.3233,0.25635,0.066954
18.95,0.60477,0.28229,0.32248
18.96,0.59098,0.28893,0.30205
18.97,0.32696,0.27526,0.051701
18.98,0.20791,0.27035,-0.062447
18.99,0.25209,0.27921,-0.02712
19,0.50849,0.29956,0.20893
19.01,0.89815,0.31089,0.58727
19.02,0.81484,0.30434,0.5105
19.03,0.44114,0.27561,0.16553
19.04,0.30712,0.24806,0.059064
19.05,0.43426,0.23087,0.20338
19.06,0.96623,0.21351,0.75272
19.07,1.6561,0.18595,1.4702
19.08,1.3593,0.18341,1.1759
19.09,0.61864,0.20885,0.40979
19.1,0.29091,0.25776,0.033146
19.11,0.21544,0.30325,-0.087809
19.12,0.26186,0.33464,-0.072784
19.13,0.34204,0.34194,9.5567e-05
19.14,0.29996,0.36122,-0.061255
19.15,0.24279,0.39761,-0.15482
19.16,0.30935,0.44345,-0.1341
19.17,0.63295,0.49562,0.13733
19.18,1.5092,0.55582,0.95339
19.19,2.2238,0.6021,1.6217
19.2,1.5123,0.63256,0.87978
19.21,0.64083,0.63929,0.0015393
19.22,0.32784,0.61038,-0.28255
19.23,0.29344,0.53732,-0.24388
19.24,0.42649,0.46866,-0.042171
19.25,0.51109,0.42539,0.0857
19.26,0.36343,0.41023,-0.046805
19.27,0.25646,0.41088,-0.15441
19.28,0.3211,0.41186,-0.090761
19.29,0.68096,0.41433,0.26663
19.3,1.4379,0.41109,1.0268
19.31,1.6138,0.38341,1.2304
19.32,0.86799,0.31644,0.55155
19.33,0.35322,0.2359,0.11732
19.34,0.18234,0.19043,-0.0080904
19.35,0.12375,0.17665,-0.052899
19.36,0.10073,0.16487,-0.064142
19.37,0.094851,0.1459,-0.051052
19.38,0.1038,0.13485,-0.031044
19.39,0.13848,0.13368,0.004801
19.4,0.25071,0.13928,0.11144
19.41,0.58457,0.15364,0.43093
19.42,1.0071,0.17191,0.83524
19.43,0.83352,0.19114,0.64238
19.44,0.39321,0.20683,0.18638
19.45,0.2064,0.22421,-0.01781
19.46,0.18917,0.2471,-0.057929
19.47,0.28702,0.26617,0.020845
19.48,0.39149,0.26671,0.12478
19.49,0.3189,0.252,0.066895
19.5,0.23874,0.24395,-0.0052068
19.51,0.30297,0.24505,0.057918
19.52,0.641,0.25828,0.38272
19.53,1.4425,0.27128,1.1712
19.54,1.8294,0.26707,1.5623
19.55,1.0989,0.25543,0.84346
19.56,0.49095,0.24845,0.2425
19.57,0.34531,0.2472,0.098113
19.58,0.50765,0.2344,0.27324
19.59,0.9096,0.21077,0.69882
19.6,0.93044,0.18306,0.74738
19.61,0.4995,0.1709,0.32859
19.62,0.24965,0.17037,0.079283
19.63,0.21351,0.16782,0.045691
19.64,0.33413,0.16399,0.17014
19.65,0.51355,0.16788,0.34567
19.66,0.43148,0.17405,0.25743
19.67,0.23703,0.18507,0.051958
19.68,0.17471,0.20423,-0.029518
19.69,0.24271,0.23524,0.0074606
19.7,0.47851,0.26785,0.21065
19.71,0.65937,0.28881,0.37056
19.72,0.47283,0.29916,0.17367
19.73,0.28866,0.29747,-0.0088102
19.74,0.32267,0.28193,0.040747
19.75,0.67096,0.26856,0.40239
19.76,1.4183,0.27056,1.1478
19.77,1.5913,0.26863,1.3227
19.78,0.85109,0.25987,0.59123
19.79,0.3398,0.2583,0.081499
19.8,0.16904,0.26655,-0.097503
19.81,0.10896,0.26438,-0.15542
19.82,0.083071,0.2387,-0.15563
19.83,0.072244,0.18085,-0.10861
19.84,0.07223,0.11894,-0.046706
19.85,0.088671,0.080635,0.0080363
19.86,0.15273,0.066731,0.086003
19.87,0.32142,0.068217,0.2532
19.88,0.44501,0.071502,0.3735
19.89,0.30298,0.073029,0.22996
19.9,0.14799,0.080903,0.067086
19.91,0.10192,0.098649,0.0032721
19.92,0.12255,0.12498,-0.002434
19.93,0.19097,0.14899,0.041979
19.94,0.20811,0.16812,0.039997
19.95,0.15537,0.18485,-0.02948
19.96,0.15072,0.19897,-0.04825
19.97,0.25329,0.21342,0.039876
19.98,0.58818,0.23437,0.35381
19.99,1.0159,0.24621,0.76964
20,0.8467,0.24392,0.60278
20.01,0.41551,0.2401,0.1754
20.02,0.25839,0.2424,0.01599
20.03,0.33938,0.25073,0.088656
20.04,0.6584,0.25364,0.40475
20.05,0.84485,0.24565,0.5992
20.06,0.55016,0.22916,0.32101
20.07,0.30032,0.21082,0.089502
20.08,0.30059,0.19065,0.10994
20.09,0.58172,0.17574,0.40599
20.1,1.0842,0.16725,0.91699
20.11,1.0395,0.15559,0.88388
20.12,0.5228,0.1456,0.37721
20.13,0.25466,0.14846,0.1062
20.14,0.21874,0.16944,0.049299
20.15,0.33037,0.18604,0.14433
20.16,0.43827,0.19433,0.24394
20.17,0.33395,0.19519,0.13876
20.18,0.22884,0.20066,0.028178
20.19,0.28292,0.21323,0.069687
20.2,0.61023,0.2361,0.37413
20.21,1.2356,0.25542,0.98015
20.22,1.2811,0.25787,1.0232
20.23,0.6506,0.24423,0.40637
20.24,0.2658,0.22379,0.042011
20.25,0.14102,0.21315,-0.072128
20.26,0.097643,0.20721,-0.10957
20.27,0.081157,0.19356,-0.1124
20.28,0.078959,0.16755,-0.088595
20.29,0.091819,0.1493,-0.057482
20.3,0.13866,0.14394,-0.0052797
20.31,0.29394,0.15068,0.14326
20.32,0.60951,0.15733,0.45217
20.33,0.68855,0.15079,0.53776
20.34,0.39497,0.13723,0.25774
20.35,0.20905,0.13161,0.077443
20.36,0.20882,0.13796,0.070865
20.37,0.37646,0.14195,0.2345
20.38,0.5758,0.14428,0.43152
20.39,0.46188,0.14396,0.31792
20.4,0.27,0.14716,0.12284
20.41,0.26501,0.16163,0.10338
20.42,0.51885,0.18719,0.33167
20.43,1.0805,0.20984,0.87065
20.44,1.2116,0.22265,0.98897
20.45,0.65654,0.2279,0.42864
20.46,0.28096,0.23536,0.045593
20.47,0.18478,0.24574,-0.060965
20.48,0.23303,0.24062,-0.007587
20.49,0.31373,0.21254,0.10119
20.5,0.23868,0.16793,0.070751
20.51,0.11844,0.12845,-0.010013
20.52,0.066782,0.10826,-0.041473
20.53,0.049806,0.10037,-0.050565
20.54,0.04416,0.097273,-0.053112
20.55,0.044458,0.096786,-0.052328
20.56,0.05124,0.094167,-0.042927
20.57,0.071652,0.085106,-0.013454
20.58,0.13623,0.068933,0.067298
20.59,0.31498,0.064419,0.25056
20.6,0.4929,0.072182,0.42072
20.61,0.36946,0.08343,0.28603
20.62,0.1807,0.10138,0.079318
20.63,0.13137,0.12895,0.002419
20.64,0.20581,0.15989,0.045919
20.65,0.36994,0.18917,0.18077
20.66,0.36442,0.21306,0.15137
20.67,0.18623,0.23308,-0.046851
20.68,0.083348,0.25747,-0.17412
20.69,0.04977,0.28153,-0.23176
20.7,0.037623,0.29547,-0.25785
20.71,0.032661,0.29302,-0.26035
20.72,0.031365,0.2648,-0.23344
20.73,0.033615,0.21786,-0.18425
20.74,0.043265,0.18045,-0.13718
20.75,0.073304,0.17205,-0.098744
20.76,0.11741,0.17512,-0.057703
20.77,0.1106,0.17957,-0.068976
20.78,0.073097,0.18231,-0.10921
20.79,0.063317,0.19118,-0.12786
20.8,0.085681,0.20007,-0.11439
20.81,0.14282,0.19303,-0.050214
20.82,0.17927,0.16984,0.0094349
20.83,0.16716,0.14304,0.024121
20.84,0.20784,0.12575,0.082089
20.85,0.42126,0.12441,0.29685
20.86,1.0479,0.13846,0.90949
20.87,1.7267,0.14776,1.5789
20.88,1.3144,0.15114,1.1633
20.89,0.57889,0.15248,0.42641
20.9,0.30137,0.16874,0.13263
20.91,0.31866,0.18867,0.12998
20.92,0.48402,0.19637,0.28765
20.93,0.47021,0.18746,0.28275
20.94,0.26929,0.16654,0.10275
20.95,0.17811,0.15659,0.021522
20.96,0.23721,0.15832,0.078892
20.97,0.46864,0.15387,0.31477
20.98,0.62109,0.13736,0.48374
20.99,0.40491,0.11421,0.2907
21,0.19372,0.10176,0.091961
21.01,0.14254,0.10834,0.0342
21.02,0.20151,0.11932,0.082188
21.03,0.30041,0.1282,0.17221
21.04,0.26082,0.12907,0.13175
21.05,0.16906,0.12034,0.048714
21.06,0.18021,0.11384,0.066369
21.07,0.36278,0.12097,0.24181
21.08,0.72128,0.13237,0.58891
21.09,0.747,0.14368,0.60332
21.1,0.38391,0.15488,0.22903
21.11,0.16303,0.17674,-0.013713
21.12,0.092767,0.2027,-0.10993
21.13,0.070622,0.21991,-0.14929
21.14,0.066176,0.23281,-0.16663
21.15,0.074879,0.23789,-0.16301
21.16,0.10592,0.24063,-0.13471
21.17,0.20532,0.25089,-0.045573
21.18,0.49427,0.26316,0.23111
21.19,0.83327,0.26038,0.57289
21.2,0.66296,0.23069,0.43227
21.21,0.30652,0.188,0.11852
21.22,0.17221,0.16825,0.00396
21.23,0.19935,0.16813,0.031222
21.24,0.30773,0.16943,0.1383
21.25,0.29326,0.16341,0.12985
21.26,0.17218,0.14982,0.022362
21.27,0.12841,0.14145,-0.013046
21.28,0.19391,0.1357,0.058205
21.29,0.38109,0.11785,0.26324
21.3,0.45751,0.088169,0.36934
21.31,0.28028,0.060975,0.2193
21.32,0.15305,0.049557,0.10349
21.33,0.16059,0.052709,0.10788
21.34,0.29345,0.06117,0.23228
21.35,0.40994,0.068963,0.34097
21.36,0.2934,0.070353,0.22305
21.37,0.16047,0.073975,0.086491
21.38,0.15275,0.092535,0.06021
21.39,0.27953,0.11485,0.16468
21.4,0.45605,0.13085,0.32519
21.41,0.37896,0.13783,0.24113
21.42,0.19005,0.14503,0.045016
21.43,0.1182,0.15818,-0.03998
21.44,0.13943,0.16699,-0.027567
21.45,0.21466,0.17013,0.044531
21.46,0.22555,0.16799,0.057557
21.47,0.17872,0.16325,0.015479
21.48,0.21841,0.16389,0.054526
21.49,0.47262,0.17759,0.29503
21.5,1.0589,0.18971,0.86921
21.51,1.2903,0.18796,1.1023
21.52,0.73159,0.16865,0.56294
21.53,0.28852,0.14372,0.1448
21.54,0.13659,0.13554,0.0010523
21.55,0.084716,0.1383,-0.053588
21.56,0.063044,0.14074,-0.0777
21.57,0.054542,0.13474,-0.080203
21.58,0.056461,0.13238,-0.075917
21.59,0.078593,0.14312,-0.064527
21.6,0.14933,0.15787,-0.0085416
21.61,0.22813,0.16985,0.058275
21.62,0.1859,0.17839,0.0075073
21.63,0.11434,0.18469,-0.070357
21.64,0.11865,0.19045,-0.071792
21.65,0.22786,0.19365,0.034209
21.66,0.39894,0.18285,0.21608
21.67,0.36189,0.15315,0.20874
21.68,0.19869,0.12103,0.07766
21.69,0.15201,0.10864,0.043367
21.7,0.25305,0.11117,0.14187
21.71,0.46648,0.11161,0.35486
21.72,0.46464,0.10704,0.3576
21.73,0.24619,0.099525,0.14667
21.74,0.13328,0.094458,0.038824
21.75,0.14311,0.090196,0.052911
21.76,0.23681,0.078179,0.15864
21.77,0.26916,0.063521,0.20564
21.78,0.17657,0.052029,0.12454
21.79,0.13132,0.048782,0.082539
21.8,0.20407,0.05737,0.1467
21.81,0.42986,0.066794,0.36307
21.82,0.55798,0.073459,0.48452
21.83,0.34725,0.079426,0.26782
21.84,0.15731,0.087639,0.06967
21.85,0.1105,0.10083,0.0096622
21.86,0.14667,0.11133,0.035333
21.87,0.1818,0.11651,0.06529
21.88,0.13296,0.11304,0.019921
21.89,0.089594,0.10246,-0.012867
21.9,0.11242,0.092121,0.020301
21.91,0.22904,0.084925,0.14411
21.92,0.34863,0.081829,0.2668
21.93,0.25757,0.08204,0.17553
21.94,0.11758,0.088159,0.02942
21.95,0.061834,0.098841,-0.037006
21.96,0.046413,0.10647,-0.060055
21.97,0.044692,0.1064,-0.061706
21.98,0.05228,0.095527,-0.043248
21.99,0.075562,0.080119,-0.0045568
22,0.14662,0.077105,0.069519
22.01,0.35921,0.087227,0.27199
22.02,0.64764,0.099803,0.54784
22.03,0.55511,0.11257,0.44254
22.04,0.2597,0.12854,0.13116
22.05,0.13086,0.14977,-0.018907
22.06,0.12596,0.17162,-0.04566
22.07,0.17156,0.1879,-0.016347
22.08,0.16113,0.19642,-0.035283
22.09,0.11237,0.19747,-0.085097
22.1,0.12227,0.19878,-0.076502
22.11,0.24605,0.19957,0.046481
22.12,0.47591,0.18682,0.28909
22.13,0.47695,0.1613,0.31565
22.14,0.25036,0.14028,0.11008
22.15,0.13615,0.13523,0.00091125
22.16,0.15835,0.13922,0.019128
22.17,0.26326,0.14079,0.12247
22.18,0.26523,0.13639,0.12884
22.19,0.14123,0.12763,0.013606
22.2,0.065967,0.11417,-0.048203
22.21,0.04163,0.093101,-0.05147
22.22,0.033992,0.070455,-0.036463
22.23,0.033083,0.057061,-0.023978
22.24,0.038117,0.054638,-0.016521
22.25,0.055599,0.056337,-0.00073802
22.26,0.11192,0.060385,0.051534
22.27,0.22583,0.065133,0.1607
22.28,0.25884,0.069096,0.18974
22.29,0.1665,0.073187,0.093313
22.3,0.13082,0.077259,0.053556
22.31,0.22614,0.083084,0.14306
22.32,0.46997,0.08411,0.38586
22.33,0.54598,0.079359,0.46662
22.34,0.30312,0.072519,0.2306
22.35,0.1243,0.063366,0.060931
22.36,0.064501,0.05776,0.0067413
22.37,0.044985,0.056019,-0.011034
22.38,0.038879,0.056066,-0.017187
22.39,0.041129,0.056346,-0.015218
22.4,0.056777,0.053423,0.0033548
22.41,0.11248,0.052537,0.059946
22.42,0.23721,0.05114,0.18607
22.43,0.28828,0.047487,0.24079
22.44,0.17587,0.047058,0.12881
22.45,0.095022,0.050442,0.04458
22.46,0.099992,0.059484,0.040507
22.47,0.16928,0.068087,0.10119
22.48,0.19987,0.075538,0.12433
22.49,0.1339,0.083294,0.050603
22.5,0.098734,0.089083,0.0096516
22.51,0.15258,0.097693,0.054888
22.52,0.30159,0.10479,0.1968
22.53,0.35085,0.11096,0.23989
22.54,0.20968,0.1157,0.093981
22.55,0.11969,0.11508,0.0046076
22.56,0.14336,0.11423,0.029136
22.57,0.25811,0.10765,0.15046
22.58,0.29557,0.10028,0.19528
22.59,0.1796,0.096736,0.082863
22.6,0.10801,0.094431,0.013579
22.61,0.13578,0.097784,0.037999
22.62,0.2428,0.098978,0.14382
22.63,0.26797,0.098183,0.16978
22.64,0.15745,0.093156,0.064293
22.65,0.089863,0.08135,0.0085131
22.66,0.097127,0.071848,0.025279
22.67,0.15222,0.067341,0.084881
22.68,0.16809,0.071045,0.09705
22.69,0.1316,0.074765,0.056831
22.7,0.15609,0.08006,0.07603
22.71,0.33963,0.093851,0.24578
22.72,0.69385,0.10764,0.5862
22.73,0.71987,0.12099,0.59888
22.74,0.36299,0.1293,0.2337
22.75,0.14504,0.13719,0.0078453
22.76,0.074093,0.14791,-0.073816
22.77,0.048964,0.15078,-0.10181
22.78,0.038715,0.14826,-0.10954
22.79,0.036297,0.13562,-0.099323
22.8,0.043618,0.11854,-0.074924
22.81,0.074798,0.11142,-0.036624
22.82,0.12831,0.11134,0.016969
22.83,0.12623,0.11759,0.0086389
22.84,0.078212,0.12407,-0.045853
22.85,0.064902,0.12777,-0.062869
22.86,0.10197,0.12767,-0.025699
22.87,0.16699,0.11817,0.048823
22.88,0.16149,0.10258,0.058919
22.89,0.1217,0.087807,0.033892
22.9,0.16325,0.085199,0.078052
22.91,0.36827,0.090255,0.27801
22.92,0.63604,0.094986,0.54106
22.93,0.52239,0.099422,0.42296
22.94,0.23824,0.099394,0.13885
22.95,0.11967,0.10227,0.017396
22.96,0.11311,0.10672,0.0063934
22.97,0.13631,0.10808,0.028231
22.98,0.11228,0.10441,0.0078698
22.99,0.083514,0.091346,-0.0078323
23,0.11333,0.077951,0.035375
23.01,0.23529,0.065368,0.16992
23.02,0.33766,0.053629,0.28404
23.03,0.23473,0.046211,0.18852
23.04,0.11284,0.042013,0.070824
23.05,0.086038,0.043055,0.042982
23.06,0.12582,0.044511,0.081308
23.07,0.15694,0.043068,0.11387
23.08,0.11163,0.037413,0.074212
23.09,0.077627,0.029008,0.048619
23.1,0.11178,0.025932,0.085849
23.11,0.22211,0.027427,0.19468
23.12,0.26522,0.030509,0.23471
23.13,0.15297,0.03312,0.11985
23.14,0.064201,0.036024,0.028178
23.15,0.033411,0.041313,-0.0079026
23.16,0.022601,0.04651,-0.023909
23.17,0.01781,0.051199,-0.033388
23.18,0.015461,0.051827,-0.036366
23.19,0.014428,0.048052,-0.033624
23.2,0.014342,0.042152,-0.02781
23.21,0.015222,0.03722,-0.021998
23.22,0.017532,0.036479,-0.018947
23.23,0.022931,0.03605,-0.013118
23.24,0.037909,0.03825,-0.000341
23.25,0.080072,0.043202,0.03687
23.26,0.1342,0.049274,0.084926
23.27,0.11997,0.054758,0.06521
23.28,0.082152,0.058264,0.023888
23.29,0.10392,0.066392,0.037531
23.3,0.22163,0.07255,0.14908
23.31,0.34342,0.074854,0.26857
23.32,0.25696,0.077428,0.17954
23.33,0.12703,0.081484,0.045542
23.34,0.10058,0.091717,0.0088661
23.35,0.15667,0.10214,0.054534
23.36,0.19934,0.1123,0.087045
23.37,0.1394,0.11974,0.019667
23.38,0.091889,0.1239,-0.03201
23.39,0.12618,0.13007,-0.0038877
23.4,0.24153,0.1352,0.10633
23.41,0.27872,0.13975,0.13897
23.42,0.16414,0.13903,0.025114
23.43,0.088387,0.1313,-0.04291
23.44,0.094304,0.11609,-0.021788
23.45,0.1458,0.09776,0.048043
23.46,0.14655,0.085413,0.06114
23.47,0.097288,0.076654,0.020634
23.48,0.097493,0.071252,0.026241
23.49,0.19183,0.06613,0.1257
23.5,0.3311,0.062133,0.26897
23.51,0.28186,0.058521,0.22334
23.52,0.13109,0.050226,0.080867
23.53,0.060264,0.043478,0.016786
23.54,0.039243,0.041015,-0.0017716
23.55,0.034234,0.043033,-0.008799
23.56,0.038152,0.044888,-0.0067368
23.57,0.056565,0.044797,0.011768
23.58,0.11962,0.045758,0.073867
23.59,0.26565,0.047747,0.2179
23.6,0.33644,0.052092,0.28435
23.61,0.2052,0.053071,0.15213
23.62,0.098992,0.052456,0.046536
23.63,0.085962,0.054225,0.031738
23.64,0.12194,0.056464,0.065475
23.65,0.125,0.059353,0.065648
23.66,0.087333,0.060215,0.027117
23.67,0.090805,0.061081,0.029724
23.68,0.17925,0.062399,0.11685
23.69,0.30945,0.062602,0.24685
23.7,0.2685,0.061402,0.20709
23.71,0.14043,0.059682,0.08075
23.72,0.10811,0.059053,0.049058
23.73,0.1779,0.056199,0.1217
23.74,0.25144,0.053068,0.19837
23.75,0.17691,0.053162,0.12375
23.76,0.0777,0.054351,0.023349
23.77,0.038178,0.05606,-0.017882
23.78,0.025224,0.060744,-0.035521
23.79,0.020305,0.068683,-0.048378
23.8,0.018966,0.075491,-0.056525
23.81,0.021062,0.07874,-0.057679
23.82,0.030249,0.078726,-0.048477
23.83,0.04741,0.078866,-0.031456
23.84,0.053688,0.079142,-0.025454
23.85,0.054438,0.077488,-0.02305
23.86,0.091231,0.074065,0.017166
23.87,0.2182,0.068742,0.14945
23.88,0.36867,0.065653,0.30302
23.89,0.28985,0.064917,0.22493
23.9,0.12525,0.062544,0.062711
23.91,0.053164,0.061604,-0.0084395
23.92,0.03011,0.062784,-0.032674
23.93,0.021178,0.062309,-0.04113
23.94,0.017322,0.056774,-0.039452
23.95,0.016508,0.046227,-0.029719
23.96,0.019862,0.039085,-0.019224
23.97,0.028182,0.040509,-0.012327
23.98,0.031155,0.046276,-0.015121
23.99,0.027913,0.052183,-0.024269
24,0.036531,0.056381,-0.01985
24.01,0.074487,0.05948,0.015008
24.02,0.12453,0.063618,0.06091
24.03,0.10803,0.066281,0.041747
24.04,0.066304,0.066741,-0.00043739
24.05,0.072989,0.067591,0.0053985
24.06,0.13901,0.068609,0.070399
24.07,0.1845,0.067938,0.11656
24.08,0.12358,0.064231,0.059352
24.09,0.068269,0.060457,0.0078122
24.1,0.073304,0.059348,0.013956
24.11,0.12035,0.060678,0.059672
24.12,0.12989,0.062744,0.067146
24.13,0.087069,0.062334,0.024736
24.14,0.082611,0.059472,0.023139
24.15,0.15778,0.054541,0.10324
24.16,0.26322,0.05106,0.21216
24.17,0.21851,0.050504,0.168
24.18,0.1092,0.049805,0.059398
24.19,0.077174,0.051632,0.025542
24.2,0.11136,0.056505,0.05486
24.21,0.1386,0.061212,0.077391
24.22,0.094686,0.06317,0.031516
24.23,0.058156,0.061677,-0.0035218
24.24,0.07221,0.060703,0.011508
24.25,0.12065,0.062137,0.058511
24.26,0.11821,0.064091,0.054115
24.27,0.062899,0.061289,0.0016098
24.28,0.031593,0.05419,-0.022598
24.29,0.022593,0.050478,-0.027885
24.3,0.021615,0.049938,-0.028322
24.31,0.025947,0.049049,-0.023102
24.32,0.040674,0.048413,-0.0077392
24.33,0.088842,0.048219,0.040623
24.34,0.19523,0.049589,0.14564
24.35,0.23833,0.04986,0.18847
24.36,0.14128,0.045729,0.095547
24.37,0.06857,0.043105,0.025465
24.38,0.058777,0.045183,0.013594
24.39,0.075247,0.049067,0.02618
24.4,0.073855,0.050703,0.023152
24.41,0.068627,0.049887,0.018739
24.42,0.11548,0.049459,0.066024
24.43,0.26087,0.048123,0.21275
24.44,0.36813,0.046953,0.32117
24.45,0.24235,0.044639,0.19771
24.46,0.10524,0.041369,0.063874
24.47,0.06494,0.043022,0.021917
24.48,0.070313,0.044748,0.025565
24.49,0.065803,0.042917,0.022886
24.5,0.042613,0.039859,0.0027544
24.51,0.034898,0.034501,0.00039692
24.52,0.050582,0.032499,0.018084
24.53,0.070163,0.035493,0.03467
24.54,0.057951,0.037234,0.020717
24.55,0.043618,0.038808,0.0048095
24.56,0.061979,0.041099,0.020881
24.57,0.11753,0.043979,0.073549
24.58,0.13859,0.047882,0.090712
24.59,0.094479,0.052049,0.04243
24.6,0.084822,0.058687,0.026136
24.61,0.16044,0.066742,0.093701
24.62,0.26816,0.073343,0.19482
24.63,0.21874,0.077514,0.14123
24.64,0.098164,0.079248,0.018916
24.65,0.043421,0.082116,-0.038695
24.66,0.02639,0.085538,-0.059148
24.67,0.020924,0.085511,-0.064588
24.68,0.021109,0.080537,-0.059428
24.69,0.02957,0.06993,-0.04036
24.7,0.059474,0.060247,-0.0007738
24.71,0.10385,0.05582,0.048026
24.72,0.093826,0.0535,0.040326
24.73,0.050555,0.05134,-0.00078471
24.74,0.035725,0.050472,-0.014747
24.75,0.04759,0.04957,-0.0019796
24.76,0.059069,0.043425,0.015644
24.77,0.048663,0.034468,0.014195
24.78,0.049573,0.02943,0.020143
24.79,0.095763,0.028601,0.067162
24.8,0.17926,0.029554,0.14971
24.81,0.1742,0.029286,0.14492
24.82,0.094619,0.026909,0.06771
24.83,0.06539,0.024998,0.040392
24.84,0.094184,0.024656,0.069527
24.85,0.12216,0.024246,0.097911
24.86,0.089761,0.024129,0.065632
24.87,0.06531,0.024312,0.040999
24.88,0.10132,0.025316,0.076003
24.89,0.18062,0.027135,0.15348
24.9,0.1724,0.028498,0.1439
24.91,0.088044,0.030086,0.057958
24.92,0.046247,0.032677,0.013569
24.93,0.04422,0.036555,0.0076648
24.94,0.049922,0.039763,0.010159
24.95,0.043513,0.041569,0.0019439
24.96,0.048758,0.04313,0.0056284
24.97,0.098983,0.04421,0.054773
24.98,0.18761,0.045513,0.1421
24.99,0.1795,0.048478,0.13103
25,0.087673,0.051311,0.036362
25.01,0.037609,0.054392,-0.016783
25.02,0.021973,0.058586,-0.036614
25.03,0.017195,0.061039,-0.043844
25.04,0.017249,0.06274,-0.045491
25.05,0.023712,0.063191,-0.039478
25.06,0.047082,0.060904,-0.013822
25.07,0.086399,0.05707,0.029329
25.08,0.085106,0.050869,0.034237
25.09,0.050899,0.040589,0.01031
25.1,0.045081,0.030592,0.014489
25.11,0.076499,0.026036,0.050463
25.12,0.099623,0.024295,0.075328
25.13,0.06913,0.023296,0.045834
25.14,0.045311,0.023473,0.021838
25.15,0.063617,0.022691,0.040926
25.16,0.10699,0.020201,0.086791
25.17,0.098704,0.017477,0.081227
25.18,0.05267,0.015978,0.036693
25.19,0.036627,0.016887,0.01974
25.2,0.050997,0.018507,0.03249
25.21,0.060514,0.01985,0.040664
25.22,0.038603,0.02083,0.017773
25.23,0.019003,0.020266,-0.0012635
25.24,0.012245,0.020413,-0.0081679
25.25,0.010626,0.021618,-0.010992
25.26,0.011406,0.023115,-0.01171
25.27,0.015537,0.025104,-0.0095671
25.28,0.029377,0.026179,0.0031983
25.29,0.059997,0.026341,0.033656
25.3,0.074244,0.025958,0.048286
25.31,0.052796,0.026349,0.026447
25.32,0.049432,0.028157,0.021275
25.33,0.094158,0.030055,0.064102
25.34,0.14787,0.03156,0.11631
25.35,0.11203,0.031389,0.080643
25.36,0.049281,0.028663,0.020617
25.37,0.022984,0.026655,-0.0036713
25.38,0.014964,0.026933,-0.011968
25.39,0.012703,0.028189,-0.015485
25.4,0.013885,0.029231,-0.015346
25.41,0.021556,0.029312,-0.0077554
25.42,0.043184,0.029741,0.013443
25.43,0.061327,0.030577,0.03075
25.44,0.045262,0.03177,0.013492
25.45,0.027543,0.032724,-0.005181
25.46,0.030171,0.034191,-0.0040201
25.47,0.044716,0.035283,0.0094334
25.48,0.046685,0.032498,0.014187
25.49,0.044594,0.028788,0.015805
25.5,0.077457,0.027883,0.049575
25.51,0.17137,0.028646,0.14273
25.52,0.22512,0.029858,0.19526
25.53,0.14089,0.030188,0.1107
25.54,0.067949,0.03074,0.037209
25.55,0.060556,0.0324,0.028156
25.56,0.076118,0.032452,0.043666
25.57,0.061429,0.031887,0.029542
25.58,0.038297,0.031961,0.0063362
25.59,0.041947,0.031948,0.0099995
25.6,0.068976,0.030642,0.038334
25.61,0.07344,0.028223,0.045217
25.62,0.04595,0.028475,0.017474
25.63,0.036234,0.03054,0.0056937
25.64,0.055909,0.033036,0.022873
25.65,0.076204,0.035233,0.04097
25.66,0.059747,0.035988,0.023759
25.67,0.048577,0.036573,0.012004
25.68,0.082581,0.036864,0.045717
25.69,0.14295,0.036855,0.10609
25.7,0.12627,0.038836,0.087436
25.71,0.060397,0.041415,0.018982
25.72,0.028246,0.044262,-0.016016
25.73,0.01914,0.047712,-0.028571
25.74,0.018082,0.047646,-0.029564
25.75,0.023236,0.045546,-0.02231
25.76,0.04338,0.044498,-0.0011174
25.77,0.10078,0.044613,0.056171
25.78,0.15809,0.045904,0.11219
25.79,0.11809,0.047061,0.071032
25.8,0.058034,0.048353,0.0096815
25.81,0.046366,0.051937,-0.0055714
25.82,0.062185,0.055725,0.0064606
25.83,0.058355,0.057389,0.00096622
25.84,0.036547,0.057924,-0.021377
25.85,0.034,0.05775,-0.023749
25.86,0.055233,0.054792,0.00044063
25.87,0.067273,0.046774,0.020499
25.88,0.048063,0.038867,0.0091958
25.89,0.041989,0.035311,0.0066782
25.9,0.073502,0.034823,0.038679
25.91,0.10967,0.034876,0.074792
25.92,0.083133,0.033497,0.049635
25.93,0.0456,0.032178,0.013423
25.94,0.046348,0.030668,0.01568
25.95,0.071039,0.026633,0.044406
25.96,0.066944,0.023659,0.043285
25.97,0.03704,0.023018,0.014022
25.98,0.025034,0.021993,0.0030418
25.99,0.030938,0.020879,0.010059
26,0.034902,0.01968,0.015222
26.01,0.028444,0.01946,0.0089838
26.02,0.034092,0.021226,0.012866
26.03,0.070208,0.021876,0.048333
26.04,0.10777,0.021604,0.08617
26.05,0.078909,0.021875,0.057034
26.06,0.034509,0.021104,0.013405
26.07,0.016513,0.020336,-0.0038233
26.08,0.010981,0.020483,-0.0095026
26.09,0.0093745,0.019887,-0.010512
26.1,0.010201,0.021329,-0.011128
26.11,0.015574,0.023762,-0.0081877
26.12,0.027752,0.023359,0.004393
26.13,0.032551,0.022902,0.0096495
26.14,0.023847,0.023539,0.00030832
26.15,0.023065,0.024514,-0.001449
26.16,0.039411,0.026755,0.012656
26.17,0.05561,0.027173,0.028438
26.18,0.047066,0.02665,0.020416
26.19,0.046825,0.028988,0.017838
26.2,0.091918,0.031265,0.060654
26.21,0.16011,0.032095,0.12801
26.22,0.1373,0.033037,0.10426
26.23,0.06675,0.032506,0.034244
26.24,0.040631,0.031131,0.0095004
26.25,0.045563,0.028509,0.017054
26.26,0.044683,0.023205,0.021477
26.27,0.033412,0.020916,0.012496
26.28,0.040926,0.021363,0.019563
26.29,0.079342,0.020084,0.059257
26.3,0.10179,0.019485,0.082307
26.31,0.064872,0.020175,0.044696
26.32,0.033866,0.020407,0.013459
26.33,0.033073,0.020876,0.012197
26.34,0.040949,0.021194,0.019755
26.35,0.032803,0.021487,0.011316
26.36,0.024882,0.023241,0.0016406
26.37,0.037253,0.02365,0.013604
26.38,0.061616,0.023501,0.038115
26.39,0.05432,0.025302,0.029019
26.4,0.026724,0.026933,-0.00020861
26.41,0.013197,0.027983,-0.014785
26.42,0.0092645,0.028749,-0.019484
26.43,0.0086587,0.027616,-0.018957
26.44,0.010596,0.027195,-0.016599
26.45,0.01855,0.02768,-0.0091298
26.46,0.038024,0.026868,0.011155
26.47,0.049405,0.026801,0.022604
26.48,0.033401,0.027546,0.0058557
26.49,0.020772,0.027697,-0.0069252
26.5,0.023767,0.027939,-0.0041726
26.51,0.031959,0.025849,0.0061106
26.52,0.032935,0.022433,0.010502
26.53,0.044141,0.021495,0.022645
26.54,0.098381,0.020837,0.077543
26.55,0.17549,0.020095,0.1554
26.56,0.15103,0.020437,0.13059
26.57,0.07414,0.02016,0.053981
26.58,0.049492,0.020316,0.029176
26.59,0.062752,0.021608,0.041143
26.6,0.059947,0.021751,0.038196
26.61,0.032193,0.021037,0.011156
26.62,0.015457,0.019752,-0.0042956
26.63,0.0098659,0.016674,-0.006808
26.64,0.0080955,0.013589,-0.0054936
26.65,0.0082647,0.012897,-0.0046327
26.66,0.0115,0.013333,-0.0018332
26.67,0.020746,0.013143,0.007603
26.68,0.02835,0.012785,0.015565
26.69,0.023695,0.012958,0.010737
26.7,0.024361,0.012858,0.011502
26.71,0.047669,0.01199,0.035678
26.72,0.07759,0.011196,0.066394
26.73,0.061142,0.010348,0.050794
26.74,0.027374,0.0095877,0.017786
26.75,0.012684,0.010242,0.0024418
26.76,0.0082058,0.011709,-0.0035035
26.77,0.0069606,0.013208,-0.0062477
26.78,0.0077467,0.015312,-0.0075652
26.79,0.012363,0.016615,-0.0042512
26.8,0.021437,0.01671,0.0047268
26.81,0.023108,0.017673,0.0054355
26.82,0.017125,0.018915,-0.0017897
26.83,0.020319,0.021089,-0.00077039
26.84,0.037238,0.023757,0.013481
26.85,0.044898,0.025677,0.019221
26.86,0.030252,0.028055,0.0021964
26.87,0.024513,0.030596,-0.006083
26.88,0.039606,0.031688,0.0079178
26.89,0.052825,0.031865,0.02096
26.9,0.037452,0.031534,0.0059182
26.91,0.023634,0.032006,-0.0083715
26.92,0.029285,0.033746,-0.0044613
26.93,0.040081,0.034176,0.0059045
26.94,0.03358,0.034822,-0.0012415
26.95,0.028479,0.037313,-0.0088337
26.96,0.048148,0.038379,0.009769
26.97,0.078405,0.038658,0.039747
26.98,0.065492,0.038837,0.026654
26.99,0.034405,0.036757,-0.0023519
27,0.027073,0.033582,-0.006509
27.01,0.035635,0.028157,0.007478
27.02,0.036146,0.0231,0.013046
27.03,0.03229,0.022106,0.010184
27.04,0.053843,0.02237,0.031474
27.05,0.10652,0.021282,0.085234
27.06,0.11427,0.020454,0.093816
27.07,0.059891,0.018,0.04189
27.08,0.024785,0.015056,0.0097289
27.09,0.013479,0.013351,0.00012806
27.1,0.01007,0.011658,-0.001588
27.11,0.010153,0.01097,-0.00081714
27.12,0.015292,0.01167,0.0036219
27.13,0.029231,0.011067,0.018164
27.14,0.037649,0.010293,0.027355
27.15,0.026898,0.01004,0.016857
27.16,0.021516,0.010356,0.01116
27.17,0.034201,0.011081,0.02312
27.18,0.046967,0.011561,0.035405
27.19,0.034651,0.012126,0.022525
27.2,0.023012,0.013139,0.0098729
27.21,0.031223,0.014041,0.017182
27.22,0.045113,0.015066,0.030047
27.23,0.035386,0.015774,0.019613
27.24,0.020064,0.016838,0.0032261
27.25,0.019651,0.017787,0.0018646
27.26,0.026461,0.016958,0.0095029
27.27,0.023477,0.016114,0.0073637
27.28,0.018534,0.016482,0.0020521
27.29,0.028132,0.016977,0.011155
27.3,0.047031,0.017722,0.02931
27.31,0.042146,0.018297,0.023849
27.32,0.022754,0.01851,0.0042445
27.33,0.017126,0.019084,-0.001958
27.34,0.021779,0.018514,0.003265
27.35,0.021478,0.017784,0.0036935
27.36,0.017747,0.017652,9.4732e-05
27.37,0.026766,0.016275,0.01049
27.38,0.051022,0.014152,0.03687
27.39,0.054528,0.013322,0.041206
27.4,0.029109,0.012944,0.016164
27.41,0.01277,0.013687,-0.00091672
27.42,0.00765,0.014727,-0.0070766
27.43,0.0064209,0.015141,-0.0087203
27.44,0.0074109,0.015364,-0.0079528
27.45,0.012767,0.015325,-0.0025575
27.46,0.02525,0.014864,0.010387
27.47,0.030486,0.015249,0.015237
27.48,0.019578,0.016002,0.0035758
27.49,0.01278,0.017266,-0.0044858
27.5,0.015441,0.018646,-0.0032052
27.51,0.018699,0.019563,-0.00086459
27.52,0.017181,0.020252,-0.0030708
27.53,0.02342,0.021445,0.0019744
27.54,0.048809,0.021873,0.026936
27.55,0.068358,0.021559,0.046799
27.56,0.047446,0.021129,0.026317
27.57,0.027787,0.0212,0.006587
27.58,0.032642,0.021444,0.011198
27.59,0.041461,0.022269,0.019192
27.6,0.030215,0.022866,0.007349
27.61,0.019605,0.02312,-0.0035152
27.62,0.024374,0.022345,0.0020288
27.63,0.032278,0.020216,0.012062
27.64,0.02558,0.018321,0.0072584
27.65,0.019806,0.018465,0.0013412
27.66,0.029896,0.018825,0.011071
27.67,0.044626,0.01835,0.026276
27.68,0.037709,0.018601,0.019108
27.69,0.029563,0.018981,0.010582
27.7,0.047453,0.018643,0.02881
27.71,0.074403,0.018926,0.055478
27.72,0.058509,0.018422,0.040087
27.73,0.026643,0.016475,0.010169
27.74,0.013033,0.014519,-0.0014862
27.75,0.0094662,0.012835,-0.0033684
27.76,0.0099819,0.01164,-0.0016585
27.77,0.015969,0.011993,0.0039759
27.78,0.035585,0.011824,0.023761
27.79,0.060725,0.010418,0.050307
27.8,0.050381,0.008754,0.041627
27.81,0.024681,0.0064384,0.018243
27.82,0.015937,0.0052335,0.010704
27.83,0.016986,0.0057073,0.011279
27.84,0.015337,0.0056475,0.0096896
27.85,0.013831,0.0058809,0.00795
27.86,0.022743,0.0066853,0.016058
27.87,0.03858,0.0059952,0.032585
27.88,0.035022,0.0052787,0.029743
27.89,0.020381,0.0056683,0.014712
27.9,0.01947,0.0061041,0.013366
27.91,0.027771,0.0069697,0.020802
27.92,0.02405,0.0083542,0.015696
27.93,0.012225,0.0094194,0.0028052
27.94,0.0064704,0.010461,-0.0039909
27.95,0.0048618,0.011753,-0.0068912
27.96,0.0048267,0.012314,-0.0074873
27.97,0.0063431,0.01281,-0.0064664
27.98,0.011508,0.013727,-0.0022193
27.99,0.019878,0.013338,0.0065406
28,0.020972,0.012929,0.0080438
28.01,0.019967,0.013912,0.0060544
28.02,0.036079,0.015084,0.020995
28.03,0.065761,0.016132,0.049629
28.04,0.060327,0.017221,0.043106
28.05,0.028577,0.017341,0.011236
28.06,0.012111,0.017411,-0.0053003
28.07,0.0069687,0.018129,-0.01116
28.08,0.0053633,0.018182,-0.012818
28.09,0.0055073,0.017463,-0.011956
28.1,0.0082015,0.016566,-0.0083642
28.11,0.012914,0.015282,-0.0023686
28.12,0.012745,0.01411,-0.0013648
28.13,0.0098406,0.013832,-0.0039914
28.14,0.012863,0.013456,-0.00059389
28.15,0.020744,0.011851,0.0088933
28.16,0.021004,0.0096625,0.011342
28.17,0.01788,0.0081728,0.0097076
28.18,0.028742,0.007571,0.021171
28.19,0.050706,0.0076259,0.043081
28.2,0.047285,0.0079322,0.039353
28.21,0.025656,0.0078961,0.01776
28.22,0.019069,0.0078463,0.011222
28.23,0.023612,0.007789,0.015823
28.24,0.022328,0.0080484,0.01428
28.25,0.019656,0.0089434,0.010713
28.26,0.032991,0.0099973,0.022994
28.27,0.057049,0.010262,0.046787
28.28,0.050567,0.010252,0.040315
28.29,0.024978,0.010232,0.014746
28.3,0.014498,0.010685,0.003813
28.31,0.014011,0.011444,0.0025667
28.32,0.011889,0.011774,0.00011546
28.33,0.0094672,0.011968,-0.0025003
28.34,0.013235,0.012312,0.00092331
28.35,0.019941,0.012025,0.0079166
28.36,0.016571,0.011604,0.0049671
28.37,0.0086947,0.011953,-0.0032581
28.38,0.0054119,0.012189,-0.0067774
28.39,0.0050514,0.011923,-0.0068719
28.4,0.0065379,0.012271,-0.0057327
28.41,0.012092,0.013061,-0.00096929
28.42,0.028123,0.013486,0.014637
28.43,0.045574,0.013963,0.031611
28.44,0.035495,0.013918,0.021577
28.45,0.018009,0.012788,0.0052213
28.46,0.014138,0.011942,0.0021957
28.47,0.016197,0.011771,0.0044257
28.48,0.014918,0.012313,0.0026053
28.49,0.017496,0.013373,0.0041226
28.5,0.034787,0.013301,0.021486
28.51,0.051579,0.012095,0.039484
28.52,0.037418,0.011152,0.026267
28.53,0.019541,0.010361,0.0091793
28.54,0.017992,0.010347,0.0076452
28.55,0.020884,0.011633,0.0092511
28.56,0.015585,0.012517,0.0030683
28.57,0.011604,0.012963,-0.001359
28.58,0.015996,0.013711,0.0022851
28.59,0.019904,0.013896,0.0060081
28.6,0.014488,0.013971,0.00051692
28.61,0.011424,0.014448,-0.003024
28.62,0.016858,0.01396,0.0028984
28.63,0.020943,0.012949,0.0079938
28.64,0.015796,0.013024,0.002772
28.65,0.015529,0.013456,0.0020729
28.66,0.026794,0.013545,0.013249
28.67,0.03135,0.013669,0.017682
28.68,0.018161,0.013169,0.0049917
28.69,0.0078014,0.011407,-0.0036058
28.7,0.0042264,0.010513,-0.0062871
28.71,0.0030125,0.010683,-0.007671
28.72,0.002543,0.010671,-0.0081276
28.73,0.002426,0.010584,-0.0081584
28.74,0.0025957,0.010547,-0.0079512
28.75,0.0031991,0.010286,-0.0070865
28.76,0.0049555,0.010376,-0.0054201
28.77,0.010307,0.010655,-0.00034774
28.78,0.01964,0.010404,0.0092361
28.79,0.020704,0.0099305,0.010773
28.8,0.014736,0.0093383,0.0053982
28.81,0.018157,0.0087798,0.0093769
28.82,0.029725,0.0086192,0.021106
28.83,0.028093,0.0092208,0.018872
28.84,0.017643,0.0091073,0.0085361
28.85,0.018973,0.0085299,0.010443
28.86,0.027962,0.0085335,0.019428
28.87,0.024169,0.0087958,0.015373
28.88,0.014245,0.0086615,0.0055836
28.89,0.013866,0.0092411,0.0046245
28.9,0.017795,0.0099126,0.0078825
28.91,0.014224,0.0098965,0.0043277
28.92,0.0092082,0.010182,-0.0009739
28.93,0.0099839,0.010374,-0.00039041
28.94,0.012969,0.01051,0.0024584
28.95,0.013603,0.011444,0.0021586
28.96,0.020312,0.012212,0.0080999
28.97,0.0442,0.012123,0.032077
28.98,0.062071,0.012486,0.049585
28.99,0.040669,0.01277,0.027899
29,0.017039,0.012367,0.0046726
29.01,0.0084816,0.012714,-0.0042324
29.02,0.0062701,0.013522,-0.0072516
29.03,0.0069694,0.012992,-0.0060224
29.04,0.012393,0.012031,0.00036172
29.05,0.024235,0.011741,0.012493
29.06,0.027264,0.011007,0.016257
29.07,0.016527,0.010287,0.0062397
29.08,0.011435,0.0098967,0.0015384
29.09,0.014278,0.0097767,0.0045014
29.1,0.014814,0.010109,0.0047057
29.11,0.012479,0.010352,0.0021277
29.12,0.018714,0.010268,0.0084465
29.13,0.032333,0.0098922,0.02244
29.14,0.029824,0.0087618,0.021062
29.15,0.01557,0.0067263,0.0088434
29.16,0.010366,0.0056799,0.0046866
29.17,0.011221,0.005729,0.0054921
29.18,0.0088201,0.005313,0.0035071
29.19,0.004771,0.0046025,0.0001685
29.2,0.0029915,0.0044629,-0.0014714
29.21,0.0026072,0.0038224,-0.0012152
29.22,0.0030518,0.0030695,-1.7735e-05
29.23,0.005169,0.0030327,0.0021363
29.24,0.010629,0.0027948,0.0078342
29.25,0.014396,0.002582,0.011814
29.26,0.010615,0.0030239,0.0075911
29.27,0.0088812,0.0035541,0.0053271
29.28,0.013877,0.0040635,0.0098135
29.29,0.015971,0.0051087,0.010862
29.3,0.0093997,0.0057163,0.0036834
29.31,0.0042894,0.0059053,-0.001616
29.32,0.002599,0.006623,-0.004024
29.33,0.0021928,0.0074816,-0.0052888
29.34,0.0025104,0.0079349,-0.0054244
29.35,0.0041143,0.0086737,-0.0045594
29.36,0.0067525,0.0093199,-0.0025674
29.37,0.0066195,0.0092592,-0.0026397
29.38,0.0047572,0.009269,-0.0045118
29.39,0.0053601,0.009282,-0.0039219
29.4,0.0076649,0.0092315,-0.0015666
29.41,0.0084044,0.0097268,-0.0013225
29.42,0.01138,0.010444,0.00093598
29.43,0.024117,0.010655,0.013462
29.44,0.0363,0.011107,0.025193
29.45,0.026463,0.011669,0.014794
29.46,0.014218,0.011415,0.0028037
29.47,0.013697,0.011004,0.0026927
29.48,0.014974,0.010685,0.0042893
29.49,0.010504,0.009715,0.0007894
29.5,0.0084215,0.0089301,-0.00050857
29.51,0.011747,0.008654,0.0030933
29.52,0.012728,0.0081275,0.0046
29.53,0.0090004,0.0075713,0.0014291
29.54,0.0092197,0.0067498,0.0024699
29.55,0.014017,0.0055001,0.0085165
29.56,0.014176,0.0050522,0.0091239
29.57,0.011405,0.0050312,0.0063742
29.58,0.016972,0.0048443,0.012128
29.59,0.026934,0.0049914,0.021942
29.6,0.022001,0.0054653,0.016535
29.61,0.010295,0.0055659,0.0047292
29.62,0.0051422,0.0055399,-0.00039775
29.63,0.003915,0.006091,-0.002176
29.64,0.0045322,0.0065873,-0.0020551
29.65,0.0082494,0.0066559,0.0015936
29.66,0.017656,0.0067043,0.010952
29.67,0.023063,0.0068518,0.016212
29.68,0.014989,0.0067455,0.0082432
29.69,0.0086062,0.0063655,0.0022407
29.7,0.0088264,0.0062157,0.0026107
29.71,0.0088735,0.006508,0.0023655
29.72,0.0072488,0.0063698,0.00087892
29.73,0.0098391,0.0060609,0.0037782
29.74,0.016276,0.006185,0.010091
29.75,0.015637,0.0063572,0.0092794
29.76,0.010682,0.00623,0.0044519
29.77,0.01293,0.0061675,0.0067627
29.78,0.018275,0.0066312,0.011644
29.79,0.014679,0.0070586,0.0076206
29.8,0.0097755,0.0070833,0.0026922
29.81,0.0124,0.0069181,0.0054822
29.82,0.015592,0.0064468,0.0091448
29.83,0.010735,0.0059458,0.0047894
29.84,0.0060609,0.0051475,0.0009134
29.85,0.005659,0.0045403,0.0011187
29.86,0.0062461,0.0047833,0.0014627
29.87,0.0072372,0.0049803,0.0022569
29.88,0.013989,0.0046275,0.0093618
29.89,0.026407,0.0044961,0.021911
29.9,0.025204,0.0045066,0.020698
29.91,0.012152,0.0038065,0.008346
29.92,0.0050252,0.0034803,0.0015449
29.93,0.0027903,0.0041785,-0.0013882
29.94,0.0021648,0.0048778,-0.0027131
29.95,0.0025748,0.0050139,-0.0024391
29.96,0.0044858,0.0052033,-0.00071755
29.97,0.0058942,0.0050774,0.00081683
29.98,0.0039415,0.0001955,0.003746
29.99,0.0018115,0,0.0018115


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_nmf2.csv <==
0,0.24496,0.30113,-0.056168
0.01,0.24714,0.30383,-0.056688
0.02,0.24935,0.30657,-0.057215
0.030001,0.2516,0.30935,-0.057751
0.040001,0.25387,0.31217,-0.058295
0.050001,0.25618,0.31503,-0.058848
0.060001,0.25852,0.31793,-0.05941
0.070001,0.2609,0.32088,-0.05998
0.080001,0.26331,0.32387,-0.06056
0.090002,0.26576,0.32691,-0.061149
0.1,0.26824,0.32999,-0.061748
0.11,0.27076,0.33308,-0.062314
0.12,0.27332,0.33616,-0.062842
0.13,0.27592,0.33932,-0.063404
0.14,0.27856,0.34258,-0.064024
0.15,0.28123,0.34595,-0.064717
0.16,0.28395,0.34944,-0.065485
0.17,0.28671,0.35304,-0.066329
0.18,0.28952,0.35675,-0.067235
0.19,0.29237,0.36042,-0.068056
0.2,0.29526,0.36428,-0.069025
0.21,0.2982,0.3682,-0.07
0.22,0.30118,0.37192,-0.070739
0.23,0.30422,0.37571,-0.071491
0.24,0.3073,0.37956,-0.072258
0.25,0.31044,0.38347,-0.073038
0.26,0.31362,0.38745,-0.073833
0.27,0.31686,0.3915,-0.074643
0.28,0.32015,0.39562,-0.075468
0.29,0.3235,0.39981,-0.076309
0.30001,0.3269,0.40407,-0.077166
0.31001,0.33036,0.4084,-0.07804
0.32001,0.33388,0.41278,-0.078898
0.33001,0.33746,0.41725,-0.07979
0.34001,0.3411,0.42179,-0.080692
0.35001,0.34481,0.42644,-0.08163
0.36001,0.34858,0.43119,-0.082611
0.37001,0.35241,0.43605,-0.083637
0.38001,0.35632,0.44102,-0.084707
0.39001,0.36029,0.44607,-0.085774
0.40001,0.36434,0.45125,-0.086913
0.41001,0.36846,0.45654,-0.088084
0.42001,0.37265,0.46192,-0.089273
0.43001,0.37692,0.46668,-0.089758
0.44001,0.38127,0.47177,-0.090502
0.45001,0.3857,0.47779,-0.092086
0.46001,0.39022,0.48515,-0.094934
0.47001,0.40157,0.49278,-0.091202
0.48001,0.40629,0.5006,-0.094311
0.49001,0.41109,0.50668,-0.095586
0.50001,0.41599,0.51288,-0.096893
0.51001,0.42099,0.51922,-0.09823
0.52001,0.42608,0.52543,-0.099355
0.53001,0.43127,0.5319,-0.10063
0.54001,0.43656,0.53845,-0.10189
0.55001,0.44196,0.54527,-0.10331
0.56001,0.44747,0.55233,-0.10486
0.57001,0.45309,0.55971,-0.10662
0.58001,0.45883,0.56744,-0.10861
0.59001,0.46468,0.57549,-0.1108
0.60001,0.47066,0.58347,-0.11282
0.61001,0.47676,0.59201,-0.11525
0.62001,0.48299,0.60075,-0.11776
0.63001,0.48935,0.6093,-0.11994
0.64001,0.49586,0.61769,-0.12184
0.65001,0.5025,0.62629,-0.12379
0.66001,0.50929,0.63508,-0.12579
0.67001,0.51622,0.64408,-0.12786
0.68001,0.52331,0.65331,-0.12999
0.69001,0.53057,0.66275,-0.13219
0.70001,0.53798,0.67243,-0.13445
0.71001,0.54557,0.68235,-0.13679
0.72001,0.55333,0.69253,-0.1392
0.73001,0.56127,0.70296,-0.14169
0.74001,0.56939,0.71366,-0.14427
0.75001,0.57771,0.72465,-0.14693
0.76001,0.58623,0.73558,-0.14935
0.77001,0.59495,0.74694,-0.15198
0.78001,0.60389,0.75905,-0.15516
0.79001,0.61305,0.77189,-0.15884
0.80001,0.62607,0.7857,-0.15963
0.81001,0.63571,0.79963,-0.16392
0.82001,0.64558,0.81293,-0.16734
0.83001,0.65571,0.82661,-0.1709
0.84001,0.6661,0.8407,-0.1746
0.85001,0.67676,0.85521,-0.17845
0.86001,0.6877,0.87016,-0.18246
0.87001,0.69893,0.88558,-0.18665
0.88001,0.71046,0.90147,-0.19101
0.89001,0.72231,0.91788,-0.19557
0.90002,0.73448,0.93479,-0.20031
0.91002,0.74698,0.95224,-0.20526
0.92002,0.75984,0.97029,-0.21045
0.93002,0.77306,0.98897,-0.21591
0.94002,0.78666,1.0083,-0.22166
0.95002,0.80065,1.0284,-0.22772
0.96002,0.81505,1.0491,-0.23409
0.97002,0.82987,1.0707,-0.24085
0.98002,0.84514,1.0931,-0.24793
0.99002,0.86087,1.1163,-0.25547
1,0.87708,1.1405,-0.26343
1.01,0.8938,1.1656,-0.27179
1.02,0.91103,1.1917,-0.28065
1.03,0.92881,1.2188,-0.28998
1.04,0.94717,1.2471,-0.29991
1.05,0.96611,1.2766,-0.31047
1.06,0.98568,1.3074,-0.32172
1.07,1.0059,1.3396,-0.33375
1.08,1.0268,1.3734,-0.34658
1.09,1.0484,1.4087,-0.36032
1.1,1.0708,1.4459,-0.37509
1.11,1.0939,1.4849,-0.39099
1.12,1.1179,1.526,-0.40816
1.13,1.1427,1.5694,-0.42672
1.14,1.1684,1.6153,-0.44686
1.15,1.1951,1.6638,-0.46871
1.16,1.2228,1.7153,-0.49254
1.17,1.2515,1.77,-0.51851
1.18,1.2814,1.8284,-0.547
1.19,1.3124,1.8906,-0.5782
1.2,1.3446,1.9572,-0.61262
1.21,1.3781,2.0286,-0.65052
1.22,1.413,2.1056,-0.69256
1.23,1.4493,2.1887,-0.73936
1.24,1.4872,2.2789,-0.79168
1.25,1.5267,2.3771,-0.85043
1.26,1.5679,2.4845,-0.91659
1.27,1.6109,2.6024,-0.9915
1.28,1.6558,2.7328,-1.077
1.29,1.7028,2.8781,-1.1753
1.3,1.752,3.041,-1.289
1.31,1.8035,3.2248,-1.4213
1.32,1.8594,3.4339,-1.5745
1.33,1.916,3.6734,-1.7574
1.34,1.9754,3.9507,-1.9753
1.35,2.0378,4.2756,-2.2378
1.36,2.1034,4.661,-2.5576
1.37,2.1724,5.125,-2.9525
1.38,2.2452,5.6926,-3.4475
1.39,2.3219,6.3992,-4.0773
1.4,2.4028,7.2964,-4.8936
1.41,2.4884,8.4595,-5.9711
1.42,2.5789,9.9942,-7.4153
1.43,2.6747,12.024,-9.3497
1.44,2.7763,14.517,-11.741
1.45,2.8842,16.06,-13.176
1.46,2.9989,10.79,-7.7915
1.47,3.1209,18.681,-15.56
1.48,3.251,180.69,-177.44
1.49,3.3899,512.75,-509.36
1.5,3.5384,614.38,-610.84
1.51,3.6974,370.11,-366.41
1.52,3.8679,150.31,-146.44
1.53,4.0511,66.127,-62.076
1.54,4.2483,37.491,-33.243
1.55,4.461,25.204,-20.743
1.56,4.6909,18.832,-14.141
1.57,4.9399,15.14,-10.2
1.58,5.2101,12.853,-7.643
1.59,5.5041,11.382,-5.8781
1.6,5.8249,10.423,-4.5981
1.61,6.179,9.8061,-3.6271
1.62,6.5638,9.4312,-2.8674
1.63,6.9871,9.2369,-2.2498
1.64,7.4544,9.1854,-1.731
1.65,7.9718,9.2527,-1.2809
1.66,8.5471,9.4243,-0.87723
1.67,9.189,9.6922,-0.50316
1.68,9.9086,10.054,-0.14509
1.69,10.719,10.51,0.20858
1.7,11.635,11.066,0.56894
1.71,12.678,11.732,0.94633
1.72,13.872,12.519,1.3524
1.73,15.247,13.447,1.7997
1.74,16.841,14.538,2.3033
1.75,18.706,15.824,2.8816
1.76,20.905,17.346,3.558
1.77,23.523,19.16,4.3633
1.78,26.676,21.338,5.3385
1.79,30.52,23.979,6.5408
1.8,35.273,27.222,8.0507
1.81,41.247,31.262,9.9856
1.82,48.903,36.38,12.523
1.83,58.938,42.997,15.94
1.84,72.457,51.764,20.694
1.85,91.297,63.719,27.578
1.86,118.69,80.6,38.093
1.87,160.81,105.43,55.378
1.88,230.67,143.5,87.17
1.89,360.23,202.62,157.61
1.9,647.57,296.2,351.37
1.91,1473.9,656.94,816.98
1.92,3877.7,2420.5,1457.2
1.93,6904.6,4980.6,1924
1.94,5631.1,4301,1330.1
1.95,2412,1927.9,484.17
1.96,944.01,752.88,191.13
1.97,472.08,372.62,99.458
1.98,284.57,227.35,57.229
1.99,191.07,157.73,33.334
2,137.45,119.72,17.726
2.01,103.77,97.6,6.1684
2.02,81.204,84.62,-3.4159
2.03,65.337,77.44,-12.103
2.04,53.753,73.867,-20.114
2.05,45.036,70.457,-25.421
2.06,38.315,54.162,-15.848
2.07,33.02,7.2475e-13,33.02
2.08,28.779,1.1642,27.615
2.09,25.33,101.38,-76.053
2.1,22.491,1360.4,-1337.9
2.11,20.128,2901.8,-2881.6
2.12,18.144,3278.5,-3260.3
2.13,16.468,2077.1,-2060.6
2.14,15.046,906.75,-891.71
2.15,13.84,388.93,-375.09
2.16,12.826,207.87,-195.04
2.17,11.995,131.99,-120
2.18,11.369,92.678,-81.309
2.19,11.033,69.49,-58.457
2.2,11.302,54.637,-43.335
2.21,13.45,45.651,-32.201
2.22,20.592,44.394,-23.802
2.23,28.373,45.797,-17.424
2.24,22.835,38.476,-15.64
2.25,13.293,28.433,-15.14
2.26,9.0746,22.665,-13.59
2.27,7.5064,19.515,-12.009
2.28,6.7085,17.369,-10.66
2.29,6.1883,15.723,-9.5352
2.3,5.8002,14.4,-8.6002
2.31,5.488,13.311,-7.823
2.32,5.2266,12.402,-7.1756
2.33,4.9999,11.639,-6.6387
2.34,4.8007,10.995,-6.1945
2.35,4.6236,10.454,-5.83
2.36,4.465,10,-5.5355
2.37,4.3222,9.6258,-5.3036
2.38,4.1932,9.3223,-5.1291
2.39,4.0766,9.0853,-5.0088
2.4,3.9709,8.9121,-4.9411
2.41,3.8753,8.8017,-4.9264
2.42,3.7888,8.7553,-4.9665
2.43,3.7108,8.776,-5.0653
2.44,3.6405,8.8693,-5.2288
2.45,3.5775,9.0428,-5.4653
2.46,3.5214,9.3068,-5.7854
2.47,3.4718,9.6731,-6.2013
2.48,3.4283,10.151,-6.7231
2.49,3.3906,10.738,-7.3477
2.5,3.3586,11.379,-8.0207
2.51,3.3321,11.83,-8.4982
2.52,3.3107,11.068,-7.7572
2.53,3.2946,4.8513,-1.5567
2.54,3.2834,7.5984e-13,3.2834
2.55,3.2773,2.4114e-13,3.2773
2.56,3.276,3.7906,-0.51454
2.57,3.2797,228.18,-224.9
2.58,3.2884,591.32,-588.03
2.59,3.302,829.7,-826.4
2.6,3.3206,726.84,-723.52
2.61,3.3444,409.81,-406.47
2.62,3.3734,177.24,-173.87
2.63,3.4079,82.83,-79.422
2.64,3.448,48.323,-44.875
2.65,3.4939,32.829,-29.335
2.66,3.5459,24.459,-20.913
2.67,3.6043,19.408,-15.804
2.68,3.6695,16.135,-12.465
2.69,3.7419,13.908,-10.166
2.7,3.8219,12.341,-8.5187
2.71,3.91,11.214,-7.3042
2.72,4.0069,10.396,-6.3894
2.73,4.1137,9.8036,-5.6899
2.74,4.2302,9.3817,-5.1515
2.75,4.3577,9.0946,-4.737
2.76,4.4972,8.9181,-4.4209
2.77,4.6498,8.8361,-4.1863
2.78,4.8169,8.8381,-4.0212
2.79,4.9999,8.9183,-3.9184
2.8,5.2004,9.0738,-3.8734
2.81,5.4205,9.3052,-3.8847
2.82,5.6623,9.6153,-3.953
2.83,5.9284,10.009,-4.0811
2.84,6.2218,10.495,-4.2735
2.85,6.5461,11.082,-4.536
2.86,6.9054,11.779,-4.8735
2.87,7.3045,12.59,-5.2854
2.88,7.7491,13.501,-5.7523
2.89,8.2463,14.445,-6.1988
2.9,8.8042,15.18,-6.3756
2.91,9.4328,14.864,-5.4309
2.92,10.144,10.358,-0.21424
2.93,10.954,1.5046e-12,10.954
2.94,11.879,2.2027e-13,11.879
2.95,12.944,1.7764e-13,12.944
2.96,14.177,7.1948,6.9826
2.97,15.618,373.13,-357.52
2.98,17.312,816.49,-799.18
2.99,19.323,1123.8,-1104.5
3.0001,21.736,1051.4,-1029.7
3.0101,24.667,667.61,-642.94
3.0201,28.274,315.86,-287.59
3.0301,32.785,151.13,-118.35
3.0401,38.529,94.803,-56.274
3.0501,46.002,73.767,-27.765
3.0601,55.98,66.104,-10.124
3.0701,69.731,65.605,4.1251
3.0801,89.445,70.326,19.119
3.0901,119.19,79.567,39.627
3.1001,167.29,90.705,76.582
3.1101,253.09,85.794,167.29
3.1201,431.63,24.625,407.01
3.1301,906.3,184.24,722.06
3.1401,2376.1,1556.4,819.77
3.1501,5057.6,3669,1388.6
3.1601,5269.5,3906.7,1362.8
3.1701,2614.6,2182.2,432.42
3.1801,990.99,867.95,123.04
3.1901,459.91,384.07,75.845
3.2001,265.55,214.76,50.79
3.2101,174.05,139.2,34.851
3.2201,123.43,98.663,24.763
3.2301,92.395,74.302,18.093
3.2401,71.98,58.474,13.506
3.2501,57.832,47.487,10.345
3.2601,47.628,39.115,8.5124
3.2701,40.032,30.947,9.0843
3.2801,34.232,17.568,16.664
3.2901,29.711,2.1281e-12,29.711
3.3001,26.126,0.22403,25.902
3.3101,23.243,12.196,11.048
3.3201,20.899,104.12,-83.225
3.3301,18.975,214.35,-195.38
3.3401,17.384,302.66,-285.27
3.3501,16.066,320.68,-304.61
3.3601,14.968,244.6,-229.63
3.3701,14.054,134,-119.94
3.3801,13.297,64.178,-50.881
3.3901,12.675,36.871,-24.196
3.4001,12.172,26.319,-14.146
3.4101,11.776,21.165,-9.3889
3.4201,11.476,18.233,-6.756
3.4301,11.268,16.428,-5.1597
3.4401,11.148,15.283,-4.1353
3.4501,11.113,14.567,-3.4545
3.4601,11.165,14.159,-2.9938
3.4701,11.308,13.99,-2.6812
3.4801,11.548,14.021,-2.4724
3.4901,11.895,14.232,-2.3378
3.5001,12.36,14.616,-2.2558
3.5101,12.963,15.171,-2.2071
3.5201,13.729,15.898,-2.1693
3.5301,14.688,16.797,-2.1083
3.5401,15.887,17.847,-1.96
3.5501,17.385,18.973,-1.588
3.5601,19.265,19.933,-0.66804
3.5701,21.648,19.958,1.6897
3.5801,24.7,16.267,8.4324
3.5901,28.674,2.0968e-11,28.674
3.6001,33.959,2.7711e-13,33.959
3.6101,41.172,1.1369e-13,41.172
3.6201,51.353,2.1414,49.211
3.6301,66.358,97.811,-31.453
3.6401,89.792,476.1,-386.3
3.6501,129.47,862.4,-732.93
3.6601,205.29,1105.3,-899.97
3.6701,381.78,1170.2,-788.37
3.6801,911.77,1486.2,-574.4
3.6901,2328.6,2299.4,29.17
3.7001,3601.1,2765.4,835.71
3.7101,2510.1,1999.9,510.12
3.7201,1006.3,923.67,82.604
3.7301,411.14,390.33,20.816
3.7401,216.11,203.28,12.833
3.7501,134.37,127.24,7.127
3.7601,92.195,88.411,3.7835
3.7701,67.486,65.583,1.9026
3.7801,51.734,50.913,0.82089
3.7901,41.069,40.884,0.18462
3.8001,33.519,33.706,-0.18688
3.8101,27.997,28.367,-0.37
3.8201,23.878,24.213,-0.33435
3.8301,20.833,20.881,-0.04845
3.8401,18.877,18.915,-0.038141
3.8501,18.772,19.016,-0.24429
3.8601,20.503,19.612,0.89046
3.8701,19.082,18.189,0.89284
3.8801,14.447,14.94,-0.49227
3.8901,11.449,12.347,-0.89816
3.9001,9.9439,10.905,-0.96122
3.9101,8.9656,9.9775,-1.0119
3.9201,8.2122,9.2693,-1.0571
3.9301,7.592,8.6907,-1.0987
3.9401,7.0651,8.2053,-1.1402
3.9501,6.61,7.7938,-1.1838
3.9601,6.2127,7.4437,-1.231
3.9701,5.8633,7.1464,-1.283
3.9801,5.5543,6.8954,-1.341
3.9901,5.28,6.6861,-1.4061
4.0001,5.0356,6.5149,-1.4792
4.0101,4.8175,6.379,-1.5614
4.0201,4.6226,6.2767,-1.654
4.0301,4.4483,6.2063,-1.7579
4.0401,4.2926,6.1668,-1.8743
4.0501,4.1536,6.1572,-2.0036
4.0601,4.0298,6.1756,-2.1457
4.0701,3.9202,6.2185,-2.2984
4.0801,3.8235,6.2787,-2.4551
4.0901,3.7391,6.3397,-2.6006
4.1001,3.6663,6.3657,-2.6995
4.1101,3.6045,6.2734,-2.6689
4.1201,3.5534,5.8561,-2.3027
4.1301,3.5128,4.5303,-1.0175
4.1401,3.483,0.65941,2.8236
4.1501,3.4632,1.2887e-12,3.4632
4.1601,3.4542,3.2196e-13,3.4542
4.1701,3.4562,1.6032e-13,3.4562
4.1801,3.4697,2.3848e-13,3.4697
4.1901,3.4956,4.4017,-0.90606
4.2001,3.5348,162.59,-159.05
4.2101,3.5886,345.57,-341.98
4.2201,3.6587,511.12,-507.47
4.2301,3.7469,614.39,-610.64
4.2401,3.8561,589.97,-586.11
4.2501,3.9893,444.23,-440.24
4.2601,4.1508,237.4,-233.25
4.2701,4.346,107.16,-102.81
4.2801,4.5816,56.334,-51.753
4.2901,4.8667,35.791,-30.925
4.3001,5.2132,25.927,-20.713
4.3101,5.6371,20.42,-14.783
4.3201,6.1603,17.097,-10.937
4.3301,6.8134,15.029,-8.2152
4.3401,7.6402,13.761,-6.1205
4.3501,8.7052,13.05,-4.3449
4.3601,10.106,12.752,-2.6453
4.3701,11.998,12.745,-0.74634
4.3801,14.639,12.824,1.8157
4.3901,18.483,12.324,6.1585
4.4001,24.393,8.692,15.701
4.4101,34.198,2.1956e-12,34.198
4.4201,52.378,3.4106e-13,52.378
4.4301,92.69,3.2915,89.398
4.4401,208.6,121.58,87.023
4.4501,545.75,464.51,81.238
4.4601,970.3,726.84,243.47
4.4701,791.73,690.28,101.45
4.4801,340.27,447.87,-107.6
4.4901,134.41,281.77,-147.36
4.5001,68.26,203.93,-135.67
4.5101,42.005,138.89,-96.884
4.5201,28.94,77.943,-49.003
4.5301,21.475,41.773,-20.298
4.5401,16.813,27.036,-10.223
4.5501,13.718,20.183,-6.4644
4.5601,11.572,16.294,-4.7228
4.5701,10.035,13.824,-3.7892
4.5801,8.9115,12.14,-3.229
4.5901,8.0802,10.913,-2.8331
4.6001,7.4637,9.9159,-2.4522
4.6101,7.0115,8.9071,-1.8957
4.6201,6.6897,7.4473,-0.75762
4.6301,6.4758,4.4144,2.0614
4.6401,6.3553,3.8547e-12,6.3553
4.6501,6.3193,5.5778e-13,6.3193
4.6601,6.3638,2.3093e-13,6.3638
4.6701,6.4898,1.9451e-13,6.4898
4.6801,6.7,1.5116,5.1884
4.6901,7.0038,52.203,-45.199
4.7001,7.4153,173.53,-166.12
4.7101,7.955,296.45,-288.49
4.7201,8.6532,402.25,-393.6
4.7301,9.5532,462.78,-453.23
4.7401,10.718,450.35,-439.63
4.7501,12.241,364.59,-352.35
4.7601,14.267,217.28,-203.01
4.7701,17.021,105.11,-88.087
4.7801,20.88,56.489,-35.609
4.7901,26.508,38.249,-11.741
4.8001,35.16,25.572,9.5887
4.8101,49.479,0.54599,48.933
4.8201,75.886,3.1264e-13,75.886
4.8301,133.83,7.0846,126.75
4.8401,298.49,234.08,64.418
4.8501,785.03,670.99,114.04
4.8601,1443,972.82,470.14
4.8701,1225.5,865.86,359.68
4.8801,536.91,470.59,66.319
4.8901,209.44,160.45,48.991
4.9001,104.33,47.328,57.005
4.9101,63.169,34.51,28.659
4.9201,42.871,63.871,-21
4.9301,31.366,110.83,-79.468
4.9401,24.288,161.67,-137.38
4.9501,19.798,207.37,-187.58
4.9601,17.26,239.01,-221.75
4.9701,17.414,238.03,-220.62
4.9801,22.201,204.34,-182.14
4.9901,25.596,134.79,-109.19
5.0001,18.863,69.957,-51.094
5.0101,11.721,36.581,-24.861
5.0201,8.6671,22.783,-14.116
5.0301,7.3074,16.605,-9.2975
5.0401,6.4969,13.192,-6.6947
5.0501,5.9297,10.958,-5.0283
5.0601,5.5022,9.2239,-3.7216
5.0701,5.1683,7.439,-2.2706
5.0801,4.903,4.5536,0.34939
5.0901,4.6912,6.6356e-12,4.6912
5.1001,4.5229,9.3614e-13,4.5229
5.1101,4.3914,5.2136e-13,4.3914
5.1201,4.2917,6.1728e-13,4.2917
5.1301,4.2206,0.98695,3.2337
5.1401,4.1756,30.307,-26.131
5.1501,4.155,73.245,-69.09
5.1601,4.1581,115.83,-111.68
5.1701,4.1851,153.4,-149.21
5.1801,4.2349,178.22,-173.98
5.1901,4.3091,177.87,-173.56
5.2001,4.4089,154.85,-150.45
5.2101,4.5363,104.14,-99.605
5.2201,4.6941,53.067,-48.373
5.2301,4.8857,27.013,-22.127
5.2401,5.1159,17.155,-12.039
5.2501,5.3905,12.99,-7.5998
5.2601,5.7169,10.83,-5.1128
5.2701,6.105,9.5344,-3.4294
5.2801,6.5672,8.5611,-1.9939
5.2901,7.1198,7.2771,-0.15729
5.3001,7.7845,4.2948,3.4897
5.3101,8.59,1.1735e-11,8.59
5.3201,9.5756,2.7782e-12,9.5756
5.3301,10.796,0.18757,10.608
5.3401,12.329,5.7721,6.5565
5.3501,14.287,19.819,-5.5328
5.3601,16.84,35.954,-19.114
5.3701,20.255,52.034,-31.779
5.3801,24.965,66.292,-41.327
5.3901,31.723,75.394,-43.671
5.4001,41.923,69.131,-27.208
5.4101,58.415,25.268,33.147
5.4201,87.836,2.4158e-13,87.836
5.4301,149.06,8.9634,140.09
5.4401,311.8,265.91,45.883
5.4501,815.7,772.7,43.006
5.4601,1735,1177.8,557.22
5.4701,1807.7,1178.6,629.05
5.4801,897.55,765.27,132.28
5.4901,340.96,345.68,-4.7213
5.5001,158.94,121.49,37.447
5.5101,92.357,9.7003,82.656
5.5201,61.045,2.9843e-13,61.045
5.5301,43.754,2.8422e-13,43.754
5.5401,33.191,2.3272,30.864
5.5501,26.279,66.729,-40.449
5.5601,21.53,168.7,-147.17
5.5701,18.149,273.38,-255.23
5.5801,15.681,368.1,-352.42
5.5901,13.853,445.01,-431.16
5.6001,12.492,471.46,-458.96
5.6101,11.487,452.71,-441.22
5.6201,10.766,371.27,-360.5
5.6301,10.283,226.9,-216.62
5.6401,10.013,108.9,-98.886
5.6501,9.9476,56.918,-46.97
5.6601,10.09,36.127,-26.036
5.6701,10.465,26.614,-16.149
5.6801,11.116,21.42,-10.304
5.6901,12.118,18.299,-6.1806
5.7001,13.599,16.263,-2.6648
5.7101,15.767,14.606,1.1612
5.7201,18.99,12.066,6.9248
5.7301,23.946,4.9749,18.972
5.7401,32.002,8.3844e-13,32.002
5.7501,46.275,2.7001e-13,46.275
5.7601,75.323,4.5613,70.761
5.7701,149.66,128.62,21.043
5.7801,381.47,385.31,-3.841
5.7901,869.07,602.15,266.92
5.8001,1023,636.59,386.37
5.8101,556.93,450.13,106.8
5.8201,212.28,219.76,-7.4815
5.8301,95.593,96.897,-1.304
5.8401,54.482,50.019,4.463
5.8501,35.711,31.335,4.3755
5.8601,25.501,21.72,3.7817
5.8701,19.307,15.36,3.9465
5.8801,15.255,8.9574,6.2975
5.8901,12.456,0.46851,11.987
5.9001,10.439,2.2524e-12,10.439
5.9101,8.9367,2.0854e-12,8.9367
5.9201,7.7883,0.30982,7.4785
5.9301,6.8911,8.3851,-1.494
5.9401,6.178,22.115,-15.937
5.9501,5.6026,36.827,-31.224
5.9601,5.1331,51.029,-45.896
5.9701,4.7464,63.684,-58.938
5.9801,4.426,73.161,-68.735
5.9901,4.1594,74.555,-70.396
6.0001,3.9372,69.806,-65.869
6.0101,3.7525,56.066,-52.314
6.0201,3.5998,34.516,-30.916
6.0301,3.4751,17.364,-13.889
6.0401,3.3754,9.7675,-6.392
6.0501,3.2985,6.0216,-2.723
6.0601,3.2429,1.986,1.2569
6.0701,3.2077,3.1273e-12,3.2077
6.0801,3.1926,1.2941e-12,3.1926
6.0901,3.1979,1.172e-12,3.1979
6.1001,3.2245,0.085121,3.1394
6.1101,3.2744,2.6893,0.58518
6.1201,3.3494,17.423,-14.073
6.1301,3.4531,33.72,-30.267
6.1401,3.5907,49.809,-46.219
6.1501,3.7686,64.425,-60.657
6.1601,3.9962,76.748,-72.752
6.1701,4.2862,83.494,-79.207
6.1801,4.6569,81.947,-77.29
6.1901,5.1345,73.3,-68.166
6.2001,5.7579,52.616,-46.858
6.2101,6.5867,27.378,-20.791
6.2201,7.7159,12.835,-5.1193
6.2301,9.3046,3.7842,5.5204
6.2401,11.636,1.35e-12,11.636
6.2501,15.258,3.6238e-13,15.258
6.2601,21.349,1.9895e-13,21.349
6.2701,32.88,0.35401,32.526
6.2801,59.357,14.936,44.421
6.2901,138.03,169.63,-31.6
6.3001,353.52,326.08,27.446
6.3101,566.12,428.24,137.88
6.3201,410.61,426.68,-16.072
6.3301,168.05,339.33,-171.28
6.3401,69.02,268.19,-199.17
6.3501,36.847,237.83,-200.98
6.3601,23.604,217.54,-193.93
6.3701,16.892,186.69,-169.8
6.3801,13.049,129,-115.95
6.3901,10.678,68.081,-57.403
6.4001,9.1525,33.189,-24.037
6.4101,8.158,16.589,-8.4307
6.4201,7.5236,4.256,3.2676
6.4301,7.1536,3.6176e-12,7.1536
6.4401,6.9949,2.8004e-12,6.9949
6.4501,7.0216,0.30931,6.7123
6.4601,7.2277,7.7108,-0.48302
6.4701,7.6252,19.921,-12.296
6.4801,8.2452,33.478,-25.232
6.4901,9.1449,46.804,-37.659
6.5001,10.42,59.105,-48.685
6.5101,12.228,69.267,-57.039
6.5201,14.84,73.878,-59.038
6.5301,18.747,65.504,-46.757
6.5401,24.901,31.353,-6.4517
6.5501,35.37,7.816e-13,35.37
6.5601,55.429,4.4319,50.997
6.5701,102.18,109.21,-7.0278
6.5801,242.62,289.54,-46.912
6.5901,618.11,442.72,175.4
6.6001,955.39,512.24,443.15
6.6101,666.23,443.69,222.54
6.6201,267.71,260.13,7.5724
6.6301,110.03,125.9,-15.864
6.6401,58.444,90.666,-32.222
6.6501,36.968,99.958,-62.99
6.6601,26.203,121.82,-95.616
6.6701,20.798,146.7,-125.9
6.6801,20.085,171.08,-151
6.6901,22.589,183.67,-161.08
6.7001,19.735,180.49,-160.75
6.7101,12.837,164.85,-152.02
6.7201,8.9024,129.26,-120.36
6.7301,7.1451,76.591,-69.446
6.7401,6.137,34.559,-28.422
6.7501,5.4463,12.255,-6.8082
6.7601,4.9354,1.3916,3.5437
6.7701,4.5439,1.2903e-11,4.5439
6.7801,4.2394,0.23016,4.0093
6.7901,4.0023,5.4294,-1.4271
6.8001,3.8196,13.024,-9.2047
6.8101,3.6828,21.812,-18.129
6.8201,3.5864,30.714,-27.127
6.8301,3.5266,39.053,-35.527
6.8401,3.5016,46.665,-43.163
6.8501,3.5109,52.974,-49.463
6.8601,3.5556,55.646,-52.09
6.8701,3.638,54.222,-50.584
6.8801,3.7626,48.656,-44.894
6.8901,3.9357,33.459,-29.523
6.9001,4.1665,12.491,-8.3247
6.9101,4.4682,3.3147e-12,4.4682
6.9201,4.8596,1.1395e-12,4.8596
6.9301,5.3677,1.0942e-12,5.3677
6.9401,6.0081,0.054229,5.9539
6.9501,6.8896,1.8244,5.0651
6.9601,8.0818,15.945,-7.8629
6.9701,9.7388,30.517,-20.778
6.9801,12.125,40.783,-28.658
6.9901,15.733,36.718,-20.985
7.0001,21.557,18.646,2.9107
7.0101,31.904,32.17,-0.26599
7.0201,53.246,114.8,-61.552
7.0301,109.23,243.9,-134.67
7.0401,283.24,371.14,-87.894
7.0501,617.04,446.87,170.17
7.0601,669.7,414.49,255.22
7.0701,342.68,295.91,46.772
7.0801,130.4,152.17,-21.775
7.0901,60.329,68.889,-8.5598
7.1001,35.046,36.518,-1.4724
7.1101,23.291,23.179,0.11143
7.1201,16.854,16.505,0.34905
7.1301,12.955,12.611,0.34448
7.1401,10.432,10.112,0.32079
7.1501,8.7274,8.3837,0.34372
7.1601,7.5467,7.0973,0.44937
7.1701,6.7254,6.0306,0.69476
7.1801,6.1682,4.9509,1.2172
7.1901,5.821,3.3839,2.4371
7.2001,5.6578,0.25899,5.3988
7.2101,5.6749,2.121e-12,5.6749
7.2201,5.8924,8.6242e-13,5.8924
7.2301,6.3622,6.3149e-13,6.3622
7.2401,7.1876,6.0751e-13,7.1876
7.2501,8.5733,5.9686e-13,8.5733
7.2601,10.945,7.1054e-13,10.945
7.2701,15.294,2.3188,12.975
7.2801,24.42,51.391,-26.971
7.2901,48.553,125.26,-76.706
7.3001,123.77,198,-74.224
7.3101,268.16,253.35,14.802
7.3201,290.89,267.3,23.592
7.3301,149.34,230.83,-81.49
7.3401,57.452,172.04,-114.59
7.3501,27.147,130.03,-102.88
7.3601,16.295,99.17,-82.875
7.3701,11.492,60.297,-48.805
7.3801,9.672,28.211,-18.539
7.3901,10.656,15.471,-4.815
7.4001,11.955,12.111,-0.15508
7.4101,9.0554,11.634,-2.5786
7.4201,5.5817,11.916,-6.3344
7.4301,4.0038,13.23,-9.2259
7.4401,3.2977,15.499,-12.201
7.4501,2.8828,17.969,-15.086
7.4601,2.5984,20.36,-17.761
7.4701,2.3892,22.323,-19.934
7.4801,2.2297,22.725,-20.495
7.4901,2.1064,19.783,-17.676
7.5001,2.0108,10.324,-8.3134
7.5101,1.9379,1.7264e-12,1.9379
7.5201,1.8841,5.3646e-13,1.8841
7.5301,1.8472,4.1989e-13,1.8472
7.5401,1.8262,5.0404e-13,1.8262
7.5501,1.8205,0.27954,1.541
7.5601,1.8305,6.9702,-5.1397
7.5701,1.8573,35.261,-33.404
7.5801,1.903,65.727,-63.824
7.5901,1.9709,95.3,-93.329
7.6001,2.066,122.47,-120.4
7.6101,2.1958,148.08,-145.89
7.6201,2.3717,170.37,-168
7.6301,2.6118,177.06,-174.45
7.6401,2.9444,176.05,-173.11
7.6501,3.4185,168.01,-164.59
7.6601,4.1216,133.99,-129.87
7.6701,5.2255,69.022,-63.796
7.6801,7.1074,21.382,-14.275
7.6901,10.747,18.038,-7.2905
7.7001,19.412,39.963,-20.551
7.7101,45.812,69.073,-23.261
7.7201,112.48,95.085,17.397
7.7301,160.87,110.14,50.727
7.7401,104.53,105.13,-0.60397
7.7501,41.805,81.283,-39.478
7.7601,18.389,60.38,-41.991
7.7701,10.649,52.337,-41.688
7.7801,7.3857,48.595,-41.21
7.7901,5.7425,45.687,-39.945
7.8001,4.8421,41.474,-36.632
7.8101,4.344,32.731,-28.387
7.8201,4.0966,20.054,-15.957
7.8301,4.0286,10.938,-6.9094
7.8401,4.1093,7.2996,-3.1903
7.8501,4.334,5.7167,-1.3827
7.8601,4.719,4.697,0.022011
7.8701,5.3054,3.5468,1.7586
7.8801,6.17,1.3459,4.8242
7.8901,7.4517,2.9461e-12,7.4517
7.9001,9.4102,7.4607e-13,9.4102
7.9101,12.569,4.6185e-13,12.569
7.9201,18.115,1.0241,17.091
7.9301,29.273,22.72,6.5534
7.9401,57.393,85.937,-28.545
7.9501,144.89,150.13,-5.2378
7.9601,336.78,200.35,136.43
7.9701,412.7,218.92,193.77
7.9801,232.31,186.11,46.2
7.9901,89.081,112.74,-23.661
8.0001,39.916,57.667,-17.751
8.0101,22.971,38.856,-15.885
8.0201,15.716,35.564,-19.848
8.0301,12.953,36.771,-23.818
8.0401,12.854,39.022,-26.168
8.0501,11.256,39.801,-28.545
8.0601,7.7922,34.61,-26.818
8.0701,5.6566,24.517,-18.86
8.0801,4.6651,15.691,-11.026
8.0901,4.1043,9.467,-5.3627
8.1001,3.7395,3.0938,0.6457
8.1101,3.4926,1.1489,2.3437
8.1201,3.3285,7.4718,-4.1433
8.1301,3.2287,18.075,-14.847
8.1401,3.1825,30.829,-27.647
8.1501,3.1843,43.851,-40.667
8.1601,3.2126,55.757,-52.545
8.1701,3.3069,67.277,-63.97
8.1801,3.4514,77.873,-74.422
8.1901,3.6524,85.554,-81.901
8.2001,3.9204,86.723,-82.802
8.2101,4.2707,85.426,-81.155
8.2201,4.7259,80.496,-75.771
8.2301,5.3196,67.548,-62.228
8.2401,6.1023,42.418,-36.315
8.2501,7.1526,19.337,-12.184
8.2601,8.5975,6.5735,2.024
8.2701,10.653,1.8154e-12,10.653
8.2801,13.712,4.3343e-13,13.712
8.2901,18.549,2.9488e-13,18.549
8.3001,26.895,2.1546,24.74
8.3101,43.336,44.331,-0.995
8.3201,83.591,142.1,-58.514
8.3301,207.89,237.67,-29.774
8.3401,501.93,311.9,190.02
8.3501,666.08,337.88,328.2
8.3601,401.19,290.16,111.03
8.3701,155.08,184.88,-29.801
8.3801,67.29,86.299,-19.009
8.3901,37.534,42.122,-4.5877
8.4001,24.515,28.856,-4.3413
8.4101,17.686,25.615,-7.9286
8.4201,13.712,25.634,-11.922
8.4301,11.264,26.903,-15.639
8.4401,9.7318,28.577,-18.845
8.4501,8.8124,29.804,-20.991
8.4601,8.3551,29.447,-21.092
8.4701,8.301,27.237,-18.936
8.4801,8.6622,23.336,-14.674
8.4901,9.5306,12.592,-3.0615
8.5001,11.123,1.6325e-12,11.123
8.5101,13.902,6.1817e-13,13.902
8.5201,18.915,1.9069,17.008
8.5301,28.917,37.315,-8.3973
8.5401,53.114,103.51,-50.392
8.5501,127.36,167.81,-40.45
8.5601,315.23,217.53,97.699
8.5701,451.51,237.78,213.73
8.5801,292.31,213.3,79.008
8.5901,115.08,142.73,-27.647
8.6001,48.738,64.927,-16.189
8.6101,26.596,28.656,-2.0601
8.6201,17.048,17.673,-0.62415
8.6301,12.026,14.857,-2.8306
8.6401,9.0396,14.056,-5.0164
8.6501,7.112,15.561,-8.4489
8.6601,5.7917,20.961,-15.169
8.6701,4.8462,28.756,-23.91
8.6801,4.145,36.588,-32.443
8.6901,3.6107,43.938,-40.327
8.7001,3.1944,50.18,-46.986
8.7101,2.8523,54.304,-51.452
8.7201,2.5875,56.166,-53.578
8.7301,2.3731,56.36,-53.987
8.7401,2.1985,57.301,-55.103
8.7501,2.0565,55.834,-53.778
8.7601,1.9421,49.428,-47.486
8.7701,1.8513,34.822,-32.971
8.7801,1.7822,21.292,-19.51
8.7901,1.7338,17.506,-15.772
8.8001,1.7066,18.995,-17.288
8.8101,1.7025,21.363,-19.661
8.8201,1.7255,23.26,-21.534
8.8301,1.783,22.866,-21.083
8.8401,1.8881,19.755,-17.867
8.8501,2.0639,15.684,-13.621
8.8601,2.3547,13.533,-11.179
8.8701,2.8517,16.658,-13.806
8.8801,3.7701,23.752,-19.982
8.8901,5.7297,31.741,-26.011
8.9001,11.045,36.661,-25.616
8.9101,27.448,42.865,-15.418
8.9201,55.832,51.981,3.8509
8.9301,55.833,58.784,-2.9506
8.9401,27.452,59.199,-31.747
8.9501,11.054,54.234,-43.18
8.9601,5.7452,51.169,-45.424
8.9701,3.7962,52.792,-48.996
8.9801,2.8937,53.792,-50.898
8.9901,2.4202,53.253,-50.832
9.0002,2.1637,51.423,-49.259
9.0102,2.0375,46.948,-44.91
9.0202,2.0041,36.179,-34.175
9.0302,2.0507,20.073,-18.022
9.0402,2.1812,9.7814,-7.6001
9.0502,2.4166,3.668,-1.2515
9.0602,2.8033,5.2305e-12,2.8033
9.0702,3.4372,1.918e-12,3.4372
9.0802,4.5271,1.7275e-12,4.5271
9.0902,6.5935,0.41724,6.1763
9.1002,11.26,7.8475,3.4126
9.1102,24.867,23.809,1.0584
9.1202,63.767,39.88,23.887
9.1302,109.18,53.145,56.035
9.1402,85.771,59.02,26.751
9.1502,36.62,53.401,-16.781
9.1602,15.162,43.86,-28.697
9.1702,8.493,42.46,-33.967
9.1802,6.5508,47.635,-41.084
9.1902,7.366,55.086,-47.72
9.2002,8.3639,62.406,-54.043
9.2102,6.0776,69.408,-63.33
9.2202,3.5461,71.593,-68.047
9.2302,2.4828,70.228,-67.745
9.2402,2.0593,69.01,-66.951
9.2502,1.8473,65.785,-63.938
9.2602,1.7303,57.766,-56.035
9.2702,1.6693,39.838,-38.169
9.2802,1.6479,20.576,-18.928
9.2902,1.6587,9.9779,-8.3192
9.3002,1.699,5.0925,-3.3935
9.3102,1.7692,1.1828,0.58641
9.3202,1.872,5.413e-12,1.872
9.3302,2.0131,2.9234e-12,2.0131
9.3402,2.2017,2.6485e-12,2.2017
9.3502,2.4521,2.994e-12,2.4521
9.3602,2.7862,4.0501e-12,2.7862
9.3702,3.2389,5.8384e-12,3.2389
9.3802,3.8672,3.519e-12,3.8672
9.3902,4.7692,1.3793e-12,4.7692
9.4002,6.1262,1.2097e-12,6.1262
9.4102,8.3041,1.3267,6.9774
9.4202,12.143,23.281,-11.138
9.4302,19.972,57.59,-37.618
9.4402,40.204,93.224,-53.02
9.4502,103.17,126.26,-23.093
9.4602,229.77,150.56,79.213
9.4702,259.75,157.89,101.86
9.4802,137.22,140.56,-3.3334
9.4902,52.513,101.45,-48.94
9.5002,24.276,62.636,-38.36
9.5102,14.27,38.889,-24.619
9.5202,9.7222,25.01,-15.288
9.5302,7.3109,18.381,-11.07
9.5402,5.9309,14.421,-8.4904
9.5502,5.1333,10.989,-5.8557
9.5602,4.7166,8.7649,-4.0484
9.5702,4.5953,7.1727,-2.5773
9.5802,4.7556,2.5653,2.1903
9.5902,5.251,0.025393,5.2256
9.6002,6.236,1.3727,4.8633
9.6102,8.0803,17.061,-8.9809
9.6202,11.737,39.373,-27.635
9.6302,20.243,62.006,-41.763
9.6402,45.508,83.203,-37.696
9.6502,116.46,102.08,14.381
9.6602,192.84,114.91,77.932
9.6702,145.46,115.17,30.294
9.6802,60.64,98.06,-37.42
9.6902,24.815,71.885,-47.07
9.7002,13.339,52.726,-39.388
9.7102,9.0648,45.942,-36.878
9.7202,7.5753,43.215,-35.64
9.7302,6.3185,39.917,-33.599
9.7402,4.521,33.359,-28.838
9.7502,3.3359,21.687,-18.351
9.7602,2.7266,12.291,-9.5641
9.7702,2.3597,7.0492,-4.6895
9.7802,2.1118,4.2694,-2.1576
9.7902,1.938,3.489,-1.551
9.8002,1.8166,4.4696,-2.653
9.8102,1.736,5.9349,-4.1989
9.8202,1.6893,7.7082,-6.0189
9.8302,1.6735,10.222,-8.5484
9.8402,1.6879,12.562,-10.874
9.8502,1.7347,14.323,-12.588
9.8602,1.8189,14.784,-12.965
9.8702,1.9444,14.146,-12.202
9.8802,2.1367,13.164,-11.027
9.8902,2.4161,10.938,-8.5219
9.9002,2.827,6.9284,-4.1014
9.9102,3.45,6.8033,-3.3533
9.9202,4.4458,14.061,-9.6152
9.9302,6.1721,26.803,-20.631
9.9402,9.5786,43.455,-33.877
9.9502,17.919,60.004,-42.085
9.9602,43.663,73.678,-30.014
9.9702,104.55,80.797,23.751
9.9802,138.55,77.76,60.794
9.9902,83.752,66.046,17.706
10,32.85,45.483,-12.633
10.01,14.731,23.778,-9.0469
10.02,8.6414,12.922,-4.2805
10.03,6.0356,10.529,-4.4933
10.04,4.7378,11.059,-6.3213
10.05,4.0674,12.818,-8.7508
10.06,3.7649,14.363,-10.598
10.07,3.7286,13.385,-9.6565
10.08,3.9371,7.9159,-3.9788
10.09,4.4326,1.3431,3.0894
10.1,5.3427,3.6191,1.7236
10.11,6.9659,17.662,-10.696
10.12,10.039,38.874,-28.835
10.13,16.76,62.738,-45.978
10.14,35.509,85.698,-50.19
10.15,92.418,103.33,-10.911
10.16,180.12,111.44,68.672
10.17,165.99,110.28,55.71
10.18,76.468,94.582,-18.114
10.19,29.866,64.709,-34.843
10.2,15.088,35.229,-20.141
10.21,10.136,17.063,-6.9272
10.22,8.7096,8.9269,-0.21737
10.23,7.1405,5.6644,1.476
10.24,4.8101,4.064,0.74612
10.25,3.3836,3.0376,0.34599
10.26,2.6866,2.5522,0.13441
10.27,2.2782,2.5862,-0.30802
10.28,2.0068,2.8721,-0.86537
10.29,1.8182,3.2486,-1.4304
10.3,1.6871,3.5545,-1.8674
10.31,1.5998,3.5384,-1.9386
10.32,1.5487,3.4798,-1.9311
10.33,1.5306,3.8246,-2.294
10.34,1.5453,4.3794,-2.8341
10.35,1.5958,5.0296,-3.4338
10.36,1.6893,5.2747,-3.5854
10.37,1.8386,3.9138,-2.0752
10.38,2.0666,0.52313,1.5435
10.39,2.4137,5.5853e-12,2.4137
10.4,2.9563,0.046378,2.9099
10.41,3.851,0.99374,2.8572
10.42,5.4637,5.8773,-0.41362
10.43,8.8353,13.619,-4.7838
10.44,17.812,24.111,-6.2987
10.45,45.613,35.456,10.157
10.46,96.334,44.882,51.452
10.47,100.35,50.378,49.975
10.48,50.17,48.898,1.2716
10.49,19.498,39.047,-19.549
10.5,9.4994,28.337,-18.838
10.51,5.8823,24.72,-18.838
10.52,4.2287,24.67,-20.441
10.53,3.3727,24.368,-20.995
10.54,2.9219,25.025,-22.103
10.55,2.7221,25.208,-22.486
10.56,2.7169,24.747,-22.03
10.57,2.9081,27.961,-25.053
10.58,3.358,34.184,-30.826
10.59,4.2353,42.888,-38.653
10.6,5.9828,53.965,-47.983
10.61,9.983,63.095,-53.112
10.62,21.629,69.423,-47.793
10.63,55.623,68.579,-12.957
10.64,98.448,61.171,37.277
10.65,80.389,54.729,25.66
10.66,34.786,45.944,-11.158
10.67,13.982,32.354,-18.372
10.68,7.2881,21.888,-14.6
10.69,4.6255,17.922,-13.297
10.7,3.298,17.44,-14.142
10.71,2.5392,17.844,-15.305
10.72,2.0667,17.913,-15.846
10.73,1.7557,17.255,-15.5
10.74,1.544,14.817,-13.273
10.75,1.3979,13,-11.602
10.76,1.298,13,-11.702
10.77,1.233,14.127,-12.894
10.78,1.1965,15.772,-14.575
10.79,1.1848,16.536,-15.351
10.8,1.1937,16.702,-15.508
10.81,1.2317,16.167,-14.935
10.82,1.2994,12.756,-11.456
10.83,1.4045,7.2036,-5.7991
10.84,1.5605,0.11473,1.4458
10.85,1.791,2.1221e-12,1.791
10.86,2.1387,1.8923e-12,2.1387
10.87,2.6865,0.35827,2.3282
10.88,3.6134,5.8306,-2.2172
10.89,5.3714,18.108,-12.736
10.9,9.4056,30.406,-21
10.91,21.38,42.124,-20.744
10.92,54.157,52.524,1.6328
10.93,86.502,60.168,26.334
10.94,62.893,62.544,0.34953
10.95,26.062,57.277,-31.214
10.96,11.061,46.768,-35.707
10.97,6.2401,39.307,-33.067
10.98,4.3174,38.423,-34.105
10.99,3.417,38.524,-35.107
11,2.994,35.586,-32.592
11.01,2.8569,29.916,-27.059
11.02,2.9443,23.048,-20.104
11.03,3.2696,19.31,-16.041
11.04,3.9262,20.402,-16.476
11.05,5.159,20.339,-15.18
11.06,7.6225,21.37,-13.748
11.07,13.464,28.289,-14.825
11.08,31.117,38.51,-7.3933
11.09,78.375,48.042,30.333
11.1,120.83,54.819,66.013
11.11,84.427,56.353,28.074
11.12,34.269,48.937,-14.668
11.13,14.485,34.622,-20.137
11.14,8.2134,24.094,-15.881
11.15,5.9584,21.139,-15.181
11.16,4.6806,21.847,-17.166
11.17,3.4407,23.265,-19.824
11.18,2.6439,25.453,-22.81
11.19,2.2295,27.122,-24.893
11.2,1.9948,27.294,-25.299
11.21,1.8591,27.29,-25.431
11.22,1.7914,27.222,-25.43
11.23,1.7781,25.772,-23.994
11.24,1.8143,23.718,-21.904
11.25,1.901,18.206,-16.305
11.26,2.045,9.8449,-7.7999
11.27,2.2601,3.4734,-1.2132
11.28,2.5705,5.3628e-12,2.5705
11.29,3.0173,1.4708e-12,3.0173
11.3,3.6726,1.1968e-12,3.6726
11.31,4.6696,0.21848,4.4512
11.32,6.2757,4.2407,2.035
11.33,9.108,22.203,-13.095
11.34,14.848,41.903,-27.054
11.35,29.499,60.657,-31.158
11.36,75.126,76.556,-1.4306
11.37,171.07,88.325,82.741
11.38,201.38,93.727,107.65
11.39,109.77,88.762,21.004
11.4,42.04,70.29,-28.25
11.41,19.162,44.449,-25.287
11.42,11.167,26.831,-15.664
11.43,7.5902,19.487,-11.897
11.44,5.7332,14.651,-8.9177
11.45,4.7185,8.7952,-4.0767
11.46,4.207,4.6544,-0.44746
11.47,4.0752,5.7688,-1.6936
11.48,4.332,11.529,-7.1975
11.49,5.1452,19.384,-14.239
11.5,7.0504,27.568,-20.518
11.51,11.893,35.635,-23.742
11.52,26.947,42.533,-15.586
11.53,66.369,47.505,18.864
11.54,98.35,49.232,49.118
11.55,66.218,45.209,21.009
11.56,26.648,35.351,-8.7032
11.57,11.477,21.309,-9.8323
11.58,6.6444,9.7273,-3.0829
11.59,4.8313,3.5559,1.2755
11.6,3.6322,9.5296e-11,3.6322
11.61,2.5831,6.2745e-12,2.5831
11.62,1.9504,4.6319e-12,1.9504
11.63,1.5837,5.1037e-12,1.5837
11.64,1.3398,8.4992e-12,1.3398
11.65,1.1635,0.10851,1.055
11.66,1.0305,1.6158,-0.58531
11.67,0.92714,4.439,-3.5119
11.68,0.84527,7.1991,-6.3538
11.69,0.77948,9.688,-8.9086
11.7,0.72613,12.494,-11.768
11.71,0.68265,15.515,-14.832
11.72,0.64723,17.821,-17.174
11.73,0.61856,19.725,-19.107
11.74,0.59572,21.436,-20.841
11.75,0.57806,22.068,-21.489
11.76,0.56514,23.167,-22.601
11.77,0.55676,24.691,-24.134
11.78,0.55286,25.054,-24.501
11.79,0.55359,24.453,-23.899
11.8,0.5593,24.5,-23.941
11.81,0.57068,24.012,-23.441
11.82,0.58854,22.779,-22.191
11.83,0.6144,20.672,-20.058
11.84,0.65035,14.707,-14.056
11.85,0.69959,6.7711,-6.0715
11.86,0.767,1.7489,-0.98193
11.87,0.86028,8.3004e-12,0.86028
11.88,0.99219,3.9201e-12,0.99219
11.89,1.185,4.7486e-12,1.185
11.9,1.4807,0.19353,1.2872
11.91,1.9664,2.8103,-0.84394
11.92,2.8498,7.5096,-4.6599
11.93,4.7441,12.272,-7.528
11.94,9.9831,16.71,-6.7269
11.95,25.839,20.126,5.7131
11.96,50.264,21.604,28.66
11.97,46.36,20.728,25.632
11.98,21.497,17.807,3.6895
11.99,8.6279,12.248,-3.6198
12,4.797,6.3539,-1.5569
12.01,3.8304,3.6355,0.19489
12.02,3.1231,3.6011,-0.47803
12.03,2.1019,4.3759,-2.274
12.04,1.4853,5.5571,-4.0718
12.05,1.214,7.2124,-5.9984
12.06,1.0774,8.8671,-7.7896
12.07,1.0089,10.683,-9.6738
12.08,0.98258,12.937,-11.954
12.09,0.98958,14.893,-13.903
12.1,1.0278,15.963,-14.935
12.11,1.0997,16.49,-15.39
12.12,1.2128,14.294,-13.082
12.13,1.3811,10.483,-9.1022
12.14,1.6298,10.022,-8.3918
12.15,2.0054,12.804,-10.799
12.16,2.5981,17.707,-15.109
12.17,3.6035,24.973,-21.369
12.18,5.5152,33.598,-28.083
12.19,9.9124,40.811,-30.899
12.2,22.985,47.274,-24.289
12.21,58.791,50.499,8.2918
12.22,94.122,48.434,45.687
12.23,68.292,44.578,23.714
12.24,28.006,38.364,-10.358
12.25,11.573,27.307,-15.734
12.26,6.257,16.797,-10.54
12.27,4.0995,11.479,-7.3797
12.28,3.0467,9.0506,-6.0039
12.29,2.5001,9.2186,-6.7184
12.3,2.2474,11.255,-9.0073
12.31,2.2207,13.66,-11.439
12.32,2.4439,17.01,-14.566
12.33,3.0797,20.838,-17.758
12.34,4.6856,24.245,-19.56
12.35,9.4763,27.456,-17.98
12.36,23.815,30.971,-7.1562
12.37,43.241,32.835,10.406
12.38,36.763,33.261,3.5018
12.39,16.342,31.113,-14.771
12.4,6.621,23.574,-16.953
12.41,3.4878,14.869,-11.381
12.42,2.252,10.681,-8.4294
12.43,1.6374,9.6366,-7.9992
12.44,1.2857,9.7056,-8.4199
12.45,1.0664,10.25,-9.1838
12.46,0.92195,10.545,-9.6233
12.47,0.82406,10.871,-10.047
12.48,0.75744,10.913,-10.156
12.49,0.71355,9.6422,-8.9287
12.5,0.68763,7.9453,-7.2577
12.51,0.67737,6.7549,-6.0775
12.52,0.68242,5.5208,-4.8384
12.53,0.70435,4.7634,-4.059
12.54,0.74739,5.2824,-4.5351
12.55,0.82016,6.0949,-5.2748
12.56,0.94008,7.3517,-6.4117
12.57,1.1448,8.8065,-7.6616
12.58,1.5278,8.8269,-7.2991
12.59,2.3797,8.1958,-5.8161
12.6,4.8348,8.7469,-3.9121
12.61,11.817,10.12,1.697
12.62,19.971,11.51,8.4607
12.63,15.829,12.226,3.6033
12.64,7.0943,11.707,-4.613
12.65,3.3185,9.4005,-6.082
12.66,2.1825,4.6647,-2.4821
12.67,1.8256,1.7396e-11,1.8256
12.68,1.7712,4.2517e-12,1.7712
12.69,1.9061,0.054605,1.8515
12.7,2.2301,1.2027,1.0274
12.71,2.8231,7.9065,-5.0834
12.72,3.9027,15.895,-11.992
12.73,6.0639,23.69,-17.626
12.74,11.339,31.456,-20.118
12.75,27.59,37.825,-10.235
12.76,67.397,40.947,26.451
12.77,92.927,42.138,50.789
12.78,58.06,42.055,16.004
12.79,22.741,38.304,-15.563
12.8,9.9437,29.181,-19.237
12.81,5.8368,20.513,-14.676
12.82,4.0485,17.54,-13.492
12.83,2.8546,17.624,-14.77
12.84,2.1128,17.579,-15.466
12.85,1.6974,18.058,-16.361
12.86,1.447,18.996,-17.549
12.87,1.2899,19.461,-18.171
12.88,1.1953,19.288,-18.093
12.89,1.1487,19.445,-18.296
12.9,1.1439,18.287,-17.143
12.91,1.1815,15.563,-14.382
12.92,1.2683,14.154,-12.886
12.93,1.4206,12.507,-11.086
12.94,1.6704,10.08,-8.4099
12.95,2.0831,10.52,-8.4365
12.96,2.802,14.258,-11.456
12.97,4.1924,19.049,-14.857
12.98,7.4489,23.97,-16.521
12.99,17.239,28.18,-10.941
13,43.412,31.403,12.009
13.01,66.928,33.017,33.91
13.02,46.801,31.975,14.825
13.03,19.06,27.305,-8.2442
13.04,8.1134,18.677,-10.563
13.05,4.5721,9.4623,-4.8902
13.06,3.1466,4.8218,-1.6752
13.07,2.4875,4.4411,-1.9536
13.08,2.2073,6.1265,-3.9192
13.09,2.1887,9.1013,-6.9126
13.1,2.4434,12.355,-9.9115
13.11,3.1377,14.952,-11.815
13.12,4.8652,17.428,-12.563
13.13,9.9868,20.32,-10.333
13.14,25.286,22.937,2.3481
13.15,46.008,24.848,21.16
13.16,39.119,25.139,13.981
13.17,17.378,23.886,-6.5083
13.18,7.0782,19.801,-12.723
13.19,3.8944,13.667,-9.773
13.2,2.7179,9.4454,-6.7275
13.21,1.9549,7.6223,-5.6674
13.22,1.429,6.7731,-5.3441
13.23,1.1406,6.4863,-5.3457
13.24,0.97523,6.5815,-5.6063
13.25,0.87316,6.2028,-5.3296
13.26,0.81116,5.6697,-4.8585
13.27,0.77901,4.6169,-3.8378
13.28,0.77259,2.005,-1.2324
13.29,0.79198,4.147e-11,0.79198
13.3,0.84147,1.7535e-10,0.84147
13.31,0.93129,0.16511,0.76618
13.32,1.0822,2.0811,-0.99882
13.33,1.3376,4.5848,-3.2471
13.34,1.7965,7.1457,-5.3492
13.35,2.7268,9.6316,-6.9048
13.36,5.0845,12.271,-7.1862
13.37,12.424,14.807,-2.3837
13.38,28.517,16.802,11.715
13.39,34.893,17.779,17.114
13.4,19.787,17.686,2.1014
13.41,7.8029,15.484,-7.6812
13.42,3.711,10.441,-6.7303
13.43,2.327,6.1468,-3.8198
13.44,1.7525,4.7245,-2.972
13.45,1.5091,4.6342,-3.1251
13.46,1.4588,5.4704,-4.0116
13.47,1.5802,7.3422,-5.762
13.48,1.9437,9.6511,-7.7074
13.49,2.8172,11.947,-9.1294
13.5,5.2295,13.808,-8.5782
13.51,12.834,15.333,-2.4994
13.52,27.46,16.668,10.793
13.53,29.759,17.409,12.35
13.54,15.407,17.112,-1.7054
13.55,6.1067,15.298,-9.1913
13.56,3.0853,12.107,-9.0213
13.57,2.041,9.8705,-7.8295
13.58,1.5055,9.3347,-7.8292
13.59,1.1746,9.3556,-8.181
13.6,0.99794,9.6302,-8.6323
13.61,0.90857,9.6087,-8.7001
13.62,0.86993,8.6834,-7.8134
13.63,0.86821,7.1727,-6.3045
13.64,0.89917,4.826,-3.9268
13.65,0.96447,2.0721,-1.1077
13.66,1.0714,0.80043,0.27098
13.67,1.2351,1.6804,-0.44531
13.68,1.4838,4.3634,-2.8796
13.69,1.8721,8.7147,-6.8425
13.7,2.5139,13.525,-11.011
13.71,3.6796,17.835,-14.155
13.72,6.158,22.36,-16.202
13.73,12.925,27.317,-14.393
13.74,33.597,31.873,1.7231
13.75,67.394,34.779,32.615
13.76,64.726,36.061,28.665
13.77,30.649,34.275,-3.6264
13.78,11.999,26.901,-14.902
13.79,6.0283,16.09,-10.062
13.8,3.8513,9.3583,-5.507
13.81,2.8945,8.0689,-5.1744
13.82,2.4831,9.762,-7.2789
13.83,2.4203,12.876,-10.456
13.84,2.7097,16.01,-13.3
13.85,3.5831,19.564,-15.981
13.86,5.9582,23.217,-17.259
13.87,13.499,25.65,-12.151
13.88,32.721,27.056,5.6649
13.89,46.663,27.996,18.667
13.9,30.292,28.186,2.1059
13.91,12.08,26.024,-13.944
13.92,5.2527,21.192,-15.94
13.93,2.9669,15.915,-12.948
13.94,1.9781,11.217,-9.2386
13.95,1.4576,6.5954,-5.1378
13.96,1.1498,3.5176,-2.3678
13.97,0.95459,1.7176,-0.76299
13.98,0.82593,0.54257,0.28336
13.99,0.74068,9.2791e-10,0.74068
14,0.68671,2.1219e-11,0.68671
14.01,0.65806,4.7266e-11,0.65806
14.02,0.65308,0.10352,0.54955
14.03,0.67415,1.2551,-0.58097
14.04,0.72924,2.8704,-2.1411
14.05,0.83631,4.8167,-3.9804
14.06,1.0362,7.2004,-6.1643
14.07,1.4328,9.4178,-7.9851
14.08,2.3556,11.385,-9.0296
14.09,5.0967,13.525,-8.4279
14.1,12.793,15.245,-2.4516
14.11,21.08,15.896,5.1847
14.12,15.947,15.878,0.068482
14.13,6.7528,15.385,-8.6325
14.14,2.873,14.622,-11.749
14.15,1.6288,13.243,-11.614
14.16,1.1376,12.254,-11.116
14.17,0.91189,12.911,-11.999
14.18,0.81638,13.859,-13.043
14.19,0.81391,13.955,-13.141
14.2,0.92117,13.688,-12.767
14.21,1.2481,13.975,-12.727
14.22,2.2569,14.851,-12.594
14.23,5.3469,14.823,-9.4759
14.24,9.8328,14.483,-4.6499
14.25,8.7344,14.393,-5.6582
14.26,4.1108,12.758,-8.6471
14.27,1.8789,8.8409,-6.962
14.28,1.3044,4.6382,-3.3338
14.29,1.0754,2.3127,-1.2374
14.3,0.78681,1.3703,-0.58346
14.31,0.60433,0.80284,-0.19852
14.32,0.53397,0.5596,-0.025628
14.33,0.51193,0.28975,0.22218
14.34,0.51527,2.2454e-11,0.51527
14.35,0.53835,6.8145e-12,0.53835
14.36,0.58158,5.886e-12,0.58158
14.37,0.64954,1.2516e-11,0.64954
14.38,0.75205,0.17616,0.57589
14.39,0.90795,2.0986,-1.1906
14.4,1.1548,4.8585,-3.7037
14.41,1.5752,7.8339,-6.2586
14.42,2.3817,10.587,-8.205
14.43,4.2726,12.919,-8.6459
14.44,9.977,14.771,-4.7941
14.45,24.798,16.369,8.4282
14.46,36.831,17.087,19.744
14.47,24.865,16.189,8.676
14.48,10.118,14.365,-4.2473
14.49,4.4987,11.796,-7.2969
14.5,2.7145,8.7758,-6.0613
14.51,2.0507,7.5025,-5.4518
14.52,1.8347,8.5228,-6.6882
14.53,1.9044,11.15,-9.2457
14.54,2.2894,13.714,-11.425
14.55,3.2492,15.893,-12.643
14.56,5.7831,18.117,-12.334
14.57,13.784,19.224,-5.4396
14.58,32.799,18.283,14.515
14.59,43.406,16.725,26.682
14.6,26.216,15.677,10.539
14.61,10.254,13.867,-3.6121
14.62,4.5737,10.252,-5.6787
14.63,2.659,5.8827,-3.2237
14.64,1.7854,3.4228,-1.6374
14.65,1.3008,2.6627,-1.3619
14.66,1.0203,2.4019,-1.3816
14.67,0.8477,2.2801,-1.4324
14.68,0.73797,2.2186,-1.4806
14.69,0.66873,2.2602,-1.5915
14.7,0.62927,2.548,-1.9188
14.71,0.61507,3.395,-2.78
14.72,0.6262,4.5124,-3.8862
14.73,0.66802,5.2382,-4.5702
14.74,0.75466,5.7174,-4.9628
14.75,0.91953,6.6671,-5.7476
14.76,1.25,8.2139,-6.9639
14.77,2.031,9.5764,-7.5454
14.78,4.3803,10.669,-6.2883
14.79,10.656,11.754,-1.0983
14.8,16.301,11.839,4.4622
14.81,11.509,10.682,0.82694
14.82,4.9047,9.2908,-4.3861
14.83,2.3343,8.6621,-6.3277
14.84,1.5579,8.6791,-7.1212
14.85,1.3216,9.1653,-7.8436
14.86,1.3259,10.765,-9.439
14.87,1.526,13.007,-11.481
14.88,2.007,14.242,-12.235
14.89,3.0961,14.365,-11.269
14.9,6.0431,14.792,-8.7489
14.91,15.28,16.173,-0.89282
14.92,33.026,17.441,15.585
14.93,35.821,18.117,17.704
14.94,18.425,18.382,0.043475
14.95,7.1614,17.154,-9.9926
14.96,3.51,13.382,-9.8717
14.97,2.197,8.9203,-6.7233
14.98,1.5017,6.7669,-5.2652
14.99,1.1082,6.1485,-5.0403
15,0.89194,5.3967,-4.5048
15.01,0.76677,4.292,-3.5253
15.02,0.69527,3.1637,-2.4684
15.03,0.66185,2.3379,-1.676
15.04,0.66085,1.7377,-1.0768
15.05,0.69351,1.8307,-1.1372
15.06,0.76853,3.2059,-2.4373
15.07,0.90704,4.9252,-4.0181
15.08,1.1568,6.5281,-5.3713
15.09,1.6367,8.4145,-6.7778
15.1,2.7091,10.126,-7.4165
15.11,5.7766,11.183,-5.4065
15.12,14.855,11.589,3.2662
15.13,27.136,11.938,15.197
15.14,23.083,12.113,10.97
15.15,10.241,11.724,-1.4824
15.16,4.1463,10.509,-6.3626
15.17,2.21,8.297,-6.087
15.18,1.4818,6.2192,-4.7374
15.19,1.166,5.1611,-3.9951
15.2,1.0555,5.3879,-4.3324
15.21,1.1111,6.3214,-5.2103
15.22,1.4176,7.1517,-5.734
15.23,2.3992,8.1407,-5.7415
15.24,5.6045,9.2726,-3.6681
15.25,11.809,10.175,1.6331
15.26,12.766,10.611,2.1549
15.27,6.6323,10.647,-4.0145
15.28,2.6479,10.695,-8.0468
15.29,1.3255,9.9285,-8.603
15.3,0.84317,8.5662,-7.7231
15.31,0.61613,7.9394,-7.3233
15.32,0.49066,7.796,-7.3053
15.33,0.41463,6.7373,-6.3227
15.34,0.36629,4.9266,-4.5603
15.35,0.33536,4.0935,-3.7581
15.36,0.31666,4.067,-3.7503
15.37,0.30777,4.2065,-3.8987
15.38,0.30809,4.7053,-4.3973
15.39,0.31886,5.3889,-5.07
15.4,0.34413,5.8018,-5.4577
15.41,0.39411,5.7705,-5.3764
15.42,0.49672,5.8281,-5.3314
15.43,0.74811,6.1315,-5.3834
15.44,1.5167,5.8072,-4.2904
15.45,3.3267,4.7927,-1.466
15.46,4.3485,4.0767,0.2718
15.47,2.7552,3.5777,-0.82247
15.48,1.2869,2.8789,-1.592
15.49,0.79983,2.4506,-1.6508
15.5,0.68874,2.8762,-2.1875
15.51,0.71458,3.8612,-3.1466
15.52,0.83917,5.3686,-4.5294
15.53,1.1002,7.1949,-6.0947
15.54,1.6422,8.9463,-7.3041
15.55,2.977,10.138,-7.1615
15.56,7.0962,10.826,-3.7293
15.57,17.187,11.69,5.4972
15.58,23.662,12.608,11.054
15.59,14.833,13.092,1.7417
15.6,5.8981,12.977,-7.0791
15.61,2.6767,11.733,-9.0558
15.62,1.6123,9.1886,-7.5763
15.63,1.1175,7.0013,-5.8838
15.64,0.8559,5.6936,-4.8376
15.65,0.72314,4.1988,-3.4756
15.66,0.65991,2.9914,-2.3314
15.67,0.64082,3.2301,-2.5892
15.68,0.65745,4.1229,-3.4654
15.69,0.71043,5.1596,-4.4492
15.7,0.80871,6.2556,-5.4469
15.71,0.97353,7.8315,-6.858
15.72,1.2508,9.8406,-8.5898
15.73,1.7468,11.288,-9.5417
15.74,2.7515,12.554,-9.8023
15.75,5.2873,13.929,-8.6421
15.76,13.176,14.407,-1.231
15.77,30.471,13.379,17.092
15.78,37.325,11.784,25.541
15.79,21.095,10.821,10.274
15.8,8.222,9.8651,-1.6431
15.81,3.8331,7.8097,-3.9765
15.82,2.3613,5.0621,-2.7008
15.83,1.7748,3.8152,-2.0404
15.84,1.5782,4.1481,-2.5699
15.85,1.6739,4.9852,-3.3113
15.86,2.2043,5.7798,-3.5756
15.87,3.9294,6.5932,-2.6638
15.88,9.4805,7.5395,1.941
15.89,19.155,8.2433,10.911
15.9,19.118,8.716,10.402
15.91,9.3688,9.0028,0.36594
15.92,3.7428,8.667,-4.9242
15.93,1.9307,7.1942,-5.2634
15.94,1.2392,5.3597,-4.1205
15.95,0.87946,4.6101,-3.7306
15.96,0.67997,4.4756,-3.7956
15.97,0.56455,4.4551,-3.8906
15.98,0.49433,4.3824,-3.8881
15.99,0.45259,4.2813,-3.8288
16,0.43208,4.6336,-4.2015
16.01,0.43072,5.1916,-4.7608
16.02,0.45079,5.8306,-5.3798
16.03,0.50077,6.5985,-6.0977
16.04,0.60226,7.2733,-6.671
16.05,0.81376,7.499,-6.6853
16.06,1.3322,7.0937,-5.7615
16.07,2.9252,6.6991,-3.7739
16.08,6.9543,6.5781,0.37623
16.09,9.883,6.9761,2.9069
16.1,6.4904,7.5606,-1.0703
16.11,2.7184,7.92,-5.2016
16.12,1.3307,7.6975,-6.3668
16.13,0.90465,6.9728,-6.0681
16.14,0.77328,6.9188,-6.1455
16.15,0.78399,7.3462,-6.5623
16.16,0.93044,7.7597,-6.8293
16.17,1.3251,8.4413,-7.1162
16.18,2.4509,9.0879,-6.6371
16.19,5.9956,9.0693,-3.0737
16.2,12.481,8.2691,4.2121
16.21,12.994,7.6656,5.3283
16.22,6.5748,7.4197,-0.84494
16.23,2.6735,7.0817,-4.4082
16.24,1.4329,6.1187,-4.6858
16.25,0.9664,4.4786,-3.5122
16.26,0.72513,2.4622,-1.737
16.27,0.60812,0.48635,0.12178
16.28,0.55946,7.6861e-11,0.55946
16.29,0.55119,0.022119,0.52907
16.3,0.57478,0.33882,0.23596
16.31,0.63132,1.6289,-0.9976
16.32,0.73011,3.2805,-2.5504
16.33,0.89275,4.7698,-3.8771
16.34,1.1659,5.8919,-4.726
16.35,1.6596,7.1756,-5.5161
16.36,2.6841,8.8114,-6.1273
16.37,5.3748,10.337,-4.9618
16.38,13.734,11.393,2.3407
16.39,29.768,12.187,17.581
16.4,32.311,12.814,19.497
16.41,16.635,13.423,3.2119
16.42,6.4762,13.462,-6.9858
16.43,3.1587,12.029,-8.8705
16.44,2.0145,9.5998,-7.5853
16.45,1.5608,8.3701,-6.8093
16.46,1.4423,8.3513,-6.909
16.47,1.6266,8.4455,-6.8189
16.48,2.3948,8.3708,-5.976
16.49,5.0319,8.5713,-3.5394
16.5,11.849,9.1194,2.7299
16.51,16.796,9.5203,7.2755
16.52,10.944,9.5848,1.3597
16.53,4.4424,8.9144,-4.4721
16.54,2.0025,7.3656,-5.3631
16.55,1.1854,5.5531,-4.3677
16.56,0.83397,3.7343,-2.9004
16.57,0.65291,2.485,-1.8321
16.58,0.55159,2.0865,-1.5349
16.59,0.49516,2.3062,-1.811
16.6,0.46883,2.315,-1.8462
16.61,0.46708,2.018,-1.5509
16.62,0.49047,1.9749,-1.4844
16.63,0.546,2.5596,-2.0136
16.64,0.65177,3.3474,-2.6956
16.65,0.85177,4.139,-3.2872
16.66,1.2691,4.8159,-3.5468
16.67,2.3439,5.1066,-2.7627
16.68,5.6958,5.1593,0.53646
16.69,12.744,5.3695,7.3747
16.7,14.982,5.949,9.0332
16.71,8.281,6.6319,1.6491
16.72,3.343,7.0672,-3.7242
16.73,1.7123,7.0964,-5.3841
16.74,1.2002,6.6551,-5.4549
16.75,1.0597,6.5299,-5.4703
16.76,1.1391,7.0671,-5.9281
16.77,1.4985,8.1022,-6.6037
16.78,2.5414,8.982,-6.4406
16.79,5.905,9.5835,-3.6785
16.8,13.93,9.7855,4.1441
16.81,18.405,9.6998,8.705
16.82,11.135,9.6935,1.4412
16.83,4.3901,9.3244,-4.9343
16.84,1.9934,8.0623,-6.0689
16.85,1.1716,6.0199,-4.8483
16.86,0.79002,4.2557,-3.4657
16.87,0.58699,3.0652,-2.4782
16.88,0.4715,1.8802,-1.4087
16.89,0.4021,0.89226,-0.49016
16.9,0.36097,0.69997,-0.339
16.91,0.34046,0.86656,-0.5261
16.92,0.33848,1.0454,-0.70695
16.93,0.35789,1.3418,-0.98388
16.94,0.40938,1.7458,-1.3364
16.95,0.52257,2.1248,-1.6023
16.96,0.79134,2.4832,-1.6919
16.97,1.5829,2.8053,-1.2224
16.98,3.8992,3.0688,0.83045
16.99,6.8197,3.4075,3.4122
17,5.5947,3.799,1.7957
17.01,2.4968,4.0647,-1.5679
17.02,1.094,4.2099,-3.1158
17.03,0.6611,4.1748,-3.5137
17.04,0.51718,3.8755,-3.3583
17.05,0.49113,3.6267,-3.1356
17.06,0.56187,3.7489,-3.187
17.07,0.80714,3.9497,-3.1426
17.08,1.5971,3.9802,-2.3831
17.09,3.904,4.173,-0.269
17.1,6.6044,4.5594,2.0449
17.11,5.1986,4.7335,0.46509
17.12,2.2627,4.9236,-2.6609
17.13,0.99191,4.9425,-3.9506
17.14,0.58561,4.454,-3.8684
17.15,0.39506,3.8525,-3.4574
17.16,0.29006,3.6509,-3.3609
17.17,0.23389,3.6113,-3.3774
17.18,0.20097,3.5932,-3.3922
17.19,0.18015,3.7331,-3.5529
17.2,0.16667,3.7427,-3.5761
17.21,0.15814,3.5669,-3.4088
17.22,0.15327,3.4422,-3.2889
17.23,0.15104,3.3864,-3.2354
17.24,0.15176,3.1254,-2.9736
17.25,0.15503,2.9773,-2.8223
17.26,0.16102,2.9384,-2.7773
17.27,0.17016,2.7604,-2.5903
17.28,0.18321,2.4758,-2.2925
17.29,0.20144,2.689,-2.4876
17.3,0.22695,3.1482,-2.9212
17.31,0.26331,3.6746,-3.4113
17.32,0.31689,4.2691,-3.9522
17.33,0.40005,4.7066,-4.3065
17.34,0.53942,5.3211,-4.7817
17.35,0.80208,6.1758,-5.3738
17.36,1.4025,6.6824,-5.2799
17.37,3.1811,6.8368,-3.6558
17.38,8.0462,7.3143,0.73186
17.39,12.848,7.6861,5.162
17.4,9.3506,7.3533,1.9974
17.41,3.8988,6.1457,-2.2469
17.42,1.6966,4.619,-2.9224
17.43,0.98838,2.7109,-1.7226
17.44,0.68449,1.107,-0.42248
17.45,0.53858,0.51952,0.019053
17.46,0.47275,0.63776,-0.165
17.47,0.45166,1.2739,-0.82227
17.48,0.46306,2.2484,-1.7854
17.49,0.50617,3.2021,-2.696
17.5,0.5894,4.1423,-3.5529
17.51,0.73507,5.2886,-4.5535
17.52,0.99617,6.1892,-5.193
17.53,1.5146,6.5003,-4.9857
17.54,2.7715,6.517,-3.7455
17.55,6.6284,6.8598,-0.23142
17.56,16.063,7.4485,8.6142
17.57,22.124,8.2376,13.886
17.58,13.901,8.9515,4.9493
17.59,5.5789,9.3274,-3.7485
17.6,2.5894,9.2967,-6.7073
17.61,1.6612,8.4338,-6.7726
17.62,1.3769,7.3694,-5.9926
17.63,1.436,7.1895,-5.7535
17.64,1.9238,7.7648,-5.8411
17.65,3.5508,8.2565,-4.7057
17.66,8.7405,8.4369,0.30362
17.67,17.283,8.3431,8.9404
17.68,16.566,8.2013,8.3648
17.69,7.8695,7.9606,-0.091074
17.7,3.0976,7.5276,-4.43
17.71,1.5486,6.4634,-4.9148
17.72,0.96073,4.6546,-3.6939
17.73,0.67558,3.2896,-2.6141
17.74,0.5147,2.6155,-2.1008
17.75,0.4153,2.3099,-1.8946
17.76,0.35048,2.2188,-1.8683
17.77,0.30699,2.2783,-1.9713
17.78,0.27895,2.1365,-1.8576
17.79,0.26322,1.6811,-1.4179
17.8,0.26015,0.98247,-0.72232
17.81,0.27546,0.45452,-0.17906
17.82,0.33197,0.12732,0.20464
17.83,0.52177,0.054455,0.46731
17.84,1.0246,0.18641,0.83822
17.85,1.4375,0.46749,0.97001
17.86,1.0425,0.70996,0.33249
17.87,0.5606,1.0023,-0.44173
17.88,0.39931,1.4132,-1.0139
17.89,0.38627,1.9365,-1.5503
17.9,0.44447,2.4575,-2.013
17.91,0.58735,2.8868,-2.2994
17.92,0.91729,3.1661,-2.2488
17.93,1.8485,3.4791,-1.6306
17.94,4.6796,3.8274,0.85213
17.95,9.0436,4.1726,4.871
17.96,8.3467,4.4201,3.9267
17.97,3.9074,4.3869,-0.47946
17.98,1.6139,3.9369,-2.3229
17.99,0.88972,3.0956,-2.2059
18,0.59895,2.1732,-1.5743
18.01,0.45862,1.9121,-1.4534
18.02,0.39564,2.245,-1.8494
18.03,0.37472,2.6255,-2.2508
18.04,0.38288,3.0187,-2.6358
18.05,0.4192,3.7668,-3.3476
18.06,0.49175,4.5657,-4.074
18.07,0.62234,5.2776,-4.6552
18.08,0.86463,5.9451,-5.0804
18.09,1.3702,6.4692,-5.0989
18.1,2.6886,7.0687,-4.3801
18.11,6.8022,7.7915,-0.98925
18.12,15.079,8.2123,6.8664
18.13,17.04,8.3945,8.6452
18.14,9.0329,8.7147,0.31824
18.15,3.5022,8.7583,-5.2561
18.16,1.669,7.762,-6.0929
18.17,1.0381,5.7451,-4.707
18.18,0.78401,3.8135,-3.0295
18.19,0.71553,3.005,-2.2895
18.2,0.84775,2.9211,-2.0733
18.21,1.4926,3.0263,-1.5337
18.22,3.242,3.0415,0.20053
18.23,4.513,3.0381,1.4748
18.24,2.9751,2.9284,0.046709
18.25,1.2743,2.7295,-1.4553
18.26,0.63758,2.5082,-1.8706
18.27,0.42062,2.1867,-1.7661
18.28,0.32382,1.7415,-1.4177
18.29,0.27678,1.7088,-1.4321
18.3,0.25549,1.9113,-1.6558
18.31,0.25063,2.1533,-1.9027
18.32,0.25988,2.5061,-2.2462
18.33,0.28528,2.895,-2.6097
18.34,0.33418,3.0585,-2.7243
18.35,0.4249,3.1794,-2.7545
18.36,0.60645,3.154,-2.5475
18.37,1.0432,3.2366,-2.1934
18.38,2.3753,3.5579,-1.1826
18.39,5.7375,4.1255,1.6121
18.4,8.1833,4.5758,3.6074
18.41,5.3618,4.8481,0.51376
18.42,2.2271,4.9153,-2.6882
18.43,1.0841,4.8549,-3.7708
18.44,0.75278,4.6981,-3.9453
18.45,0.69016,4.4417,-3.7515
18.46,0.80585,4.387,-3.5811
18.47,1.2291,4.7007,-3.4716
18.48,2.623,5.1002,-2.4772
18.49,6.4147,5.3317,1.083
18.5,9.8262,5.4239,4.4023
18.51,6.8849,5.3904,1.4944
18.52,2.8445,5.0598,-2.2153
18.53,1.2585,4.5036,-3.2451
18.54,0.73082,3.5731,-2.8423
18.55,0.4949,2.4747,-1.9798
18.56,0.37744,1.9855,-1.608
18.57,0.31731,1.9758,-1.6585
18.58,0.28824,2.0643,-1.7761
18.59,0.28085,2.3096,-2.0287
18.6,0.2938,2.6081,-2.3143
18.61,0.33274,2.6994,-2.3667
18.62,0.41547,2.7091,-2.2936
18.63,0.59339,2.8403,-2.247
18.64,1.048,3.0632,-2.0152
18.65,2.4692,3.2573,-0.78813
18.66,5.7145,3.2816,2.4328
18.67,7.2643,3.2086,4.0556
18.68,4.2806,3.2787,1.0018
18.69,1.7312,3.3943,-1.6631
18.7,0.85715,3.3731,-2.5159
18.71,0.58722,2.9966,-2.4094
18.72,0.51824,2.4234,-1.9052
18.73,0.58328,2.1129,-1.5296
18.74,0.88915,2.1119,-1.2227
18.75,1.9499,2.1145,-0.16465
18.76,4.3186,2.0897,2.2289
18.77,5.2505,2.1202,3.1303
18.78,2.997,2.1228,0.87421
18.79,1.2089,2.0385,-0.82954
18.8,0.59344,1.8939,-1.3005
18.81,0.38013,1.5817,-1.2016
18.82,0.28624,1.229,-0.9428
18.83,0.23929,1.1955,-0.95622
18.84,0.21621,1.3219,-1.1057
18.85,0.20856,1.4249,-1.2163
18.86,0.21398,1.4464,-1.2324
18.87,0.23437,1.4729,-1.2385
18.88,0.27749,1.5399,-1.2624
18.89,0.36467,1.542,-1.1774
18.9,0.56406,1.5062,-0.94215
18.91,1.1404,1.5306,-0.39024
18.92,2.8154,1.7649,1.0505
18.93,4.9265,2.0287,2.8978
18.94,4.0532,2.3056,1.7476
18.95,1.8337,2.6791,-0.84549
18.96,0.83977,2.9731,-2.1334
18.97,0.55309,3.0785,-2.5254
18.98,0.49225,2.9247,-2.4324
18.99,0.55825,2.8575,-2.2992
19,0.81997,2.9298,-2.1098
19.01,1.6808,3.1542,-1.4734
19.02,4.0823,3.2917,0.79055
19.03,6.4575,3.2581,3.1994
19.04,4.716,2.9566,1.7593
19.05,2.0068,2.6507,-0.64385
19.06,0.91045,2.4601,-1.5497
19.07,0.55696,2.3038,-1.7468
19.08,0.41372,1.9809,-1.5671
19.09,0.35301,1.9199,-1.5669
19.1,0.33457,2.1481,-1.8135
19.11,0.34443,2.6687,-2.3242
19.12,0.38117,3.1592,-2.778
19.13,0.45296,3.5375,-3.0846
19.14,0.58207,3.6022,-3.0201
19.15,0.82542,3.7812,-2.9558
19.16,1.3535,4.1512,-2.7977
19.17,2.8165,4.6321,-1.8156
19.18,7.2419,5.1635,2.0785
19.19,14.059,5.8194,8.2397
19.2,12.984,6.3276,6.6564
19.21,6.0699,6.6801,-0.61025
19.22,2.4953,6.789,-4.2937
19.23,1.4025,6.5631,-5.1606
19.24,1.0807,5.7929,-4.7122
19.25,1.0981,5.0337,-3.9356
19.26,1.5131,4.5337,-3.0206
19.27,3.0335,4.3433,-1.3099
19.28,7.3555,4.3507,3.0048
19.29,11.635,4.3577,7.277
19.3,8.4555,4.3856,4.0699
19.31,3.5207,4.3769,-0.8562
19.32,1.5049,4.1443,-2.6394
19.33,0.83868,3.4787,-2.64
19.34,0.55374,2.579,-2.0252
19.35,0.40824,2.0393,-1.6311
19.36,0.32613,1.8831,-1.5569
19.37,0.27763,1.7761,-1.4985
19.38,0.25053,1.5658,-1.3152
19.39,0.24059,1.4319,-1.1913
19.4,0.24947,1.4116,-1.1621
19.41,0.28848,1.4554,-1.1669
19.42,0.39875,1.6012,-1.2024
19.43,0.7455,1.7899,-1.0444
19.44,1.7313,2.0006,-0.26924
19.45,2.7958,2.1672,0.62857
19.46,2.1399,2.3403,-0.20041
19.47,0.96718,2.581,-1.6138
19.48,0.48347,2.8082,-2.3247
19.49,0.34952,2.8496,-2.5001
19.5,0.33477,2.6842,-2.3494
19.51,0.40761,2.5877,-2.1801
19.52,0.66219,2.5777,-1.9156
19.53,1.5055,2.7066,-1.2011
19.54,3.2972,2.8747,0.42251
19.55,3.8619,2.8473,1.0147
19.56,2.1456,2.7215,-0.57592
19.57,0.88612,2.6278,-1.7417
19.58,0.46492,2.6334,-2.1685
19.59,0.30553,2.5147,-2.2092
19.6,0.23071,2.2832,-2.0525
19.61,0.19717,1.9655,-1.7684
19.62,0.1849,1.8105,-1.6256
19.63,0.18699,1.8056,-1.6186
19.64,0.20319,1.7882,-1.585
19.65,0.23882,1.731,-1.4922
19.66,0.30948,1.7698,-1.4603
19.67,0.46177,1.8278,-1.3661
19.68,0.86923,1.9349,-1.0656
19.69,2.1288,2.1149,0.013974
19.7,4.426,2.4314,1.9946
19.71,4.6193,2.7965,1.8228
19.72,2.3714,3.0364,-0.66496
19.73,1.0138,3.1627,-2.1489
19.74,0.60576,3.1734,-2.5677
19.75,0.51746,3.0191,-2.5017
19.76,0.58846,2.8402,-2.2518
19.77,0.89301,2.8631,-1.9701
19.78,1.9112,2.8614,-0.95013
19.79,4.6866,2.7633,1.9232
19.8,7.1833,2.7173,4.466
19.81,5.0252,2.8179,2.2074
19.82,2.0563,2.8241,-0.76779
19.83,0.88035,2.6206,-1.7402
19.84,0.49463,2.035,-1.5404
19.85,0.33377,1.3404,-1.0066
19.86,0.25262,0.88889,-0.63628
19.87,0.20793,0.70652,-0.49859
19.88,0.18365,0.71404,-0.53039
19.89,0.17357,0.75736,-0.58378
19.9,0.17669,0.764,-0.58731
19.91,0.19743,0.83186,-0.63443
19.92,0.2526,0.99697,-0.74438
19.93,0.40543,1.2771,-0.8717
19.94,0.89123,1.5417,-0.65051
19.95,1.9161,1.7491,0.16707
19.96,2.2445,1.9293,0.31521
19.97,1.2772,2.0872,-0.81008
19.98,0.57087,2.2189,-1.6481
19.99,0.35353,2.4496,-2.0961
20,0.31525,2.6093,-2.294
20.01,0.36941,2.5927,-2.2233
20.02,0.56947,2.5443,-1.9748
20.03,1.2277,2.5497,-1.3219
20.04,2.9658,2.6437,0.32209
20.05,4.378,2.6941,1.6839
20.06,2.9634,2.632,0.3314
20.07,1.2273,2.4592,-1.2319
20.08,0.56721,2.2723,-1.7051
20.09,0.34073,2.0542,-1.7135
20.1,0.23946,1.8746,-1.6351
20.11,0.19237,1.7934,-1.601
20.12,0.17171,1.6704,-1.4987
20.13,0.16713,1.5536,-1.3865
20.14,0.17656,1.5295,-1.3529
20.15,0.20408,1.7585,-1.5544
20.16,0.26333,1.9459,-1.6826
20.17,0.39732,2.0593,-1.662
20.18,0.77063,2.0589,-1.2882
20.19,1.9162,2.1091,-0.19292
20.2,3.7908,2.2149,1.576
20.21,3.6464,2.4513,1.195
20.22,1.7638,2.6896,-0.92578
20.23,0.74076,2.7482,-2.0075
20.24,0.4284,2.6342,-2.2058
20.25,0.34239,2.3962,-2.0538
20.26,0.36299,2.2684,-1.9054
20.27,0.53598,2.208,-1.672
20.28,1.1584,2.1061,-0.94772
20.29,2.4968,1.8194,0.67741
20.3,2.9165,1.6018,1.3147
20.31,1.6253,1.5152,0.11017
20.32,0.67707,1.5726,-0.89555
20.33,0.3573,1.6718,-1.3145
20.34,0.23819,1.6263,-1.3881
20.35,0.18473,1.4783,-1.2936
20.36,0.16169,1.3782,-1.2166
20.37,0.15496,1.4525,-1.2975
20.38,0.16042,1.4954,-1.335
20.39,0.17936,1.5293,-1.3499
20.4,0.21917,1.5239,-1.3047
20.41,0.3018,1.5396,-1.2378
20.42,0.5023,1.6582,-1.1559
20.43,1.1136,1.9276,-0.81403
20.44,2.6555,2.1877,0.46774
20.45,3.7793,2.3453,1.434
20.46,2.4944,2.405,0.089333
20.47,1.0698,2.4618,-1.3919
20.48,0.56379,2.5969,-2.0331
20.49,0.44323,2.5914,-2.1481
20.5,0.47954,2.3448,-1.8652
20.51,0.70261,1.8792,-1.1766
20.52,1.4672,1.4163,0.050972
20.53,3.5568,1.167,2.3898
20.54,5.4383,1.0736,4.3647
20.55,3.8186,1.0294,2.7892
20.56,1.5924,1.0295,0.56296
20.57,0.71714,1.0054,-0.28824
20.58,0.4313,0.94367,-0.51237
20.59,0.31566,0.7531,-0.43744
20.6,0.2665,0.66747,-0.40097
20.61,0.25174,0.74244,-0.4907
20.62,0.26184,0.8527,-0.59086
20.63,0.29864,1.0162,-0.71757
20.64,0.37589,1.2957,-0.91986
20.65,0.53377,1.6243,-1.0906
20.66,0.90317,1.9429,-1.0398
20.67,1.9993,2.2143,-0.21501
20.68,5.074,2.4168,2.6572
20.69,8.386,2.6643,5.7217
20.7,6.3461,2.9405,3.4056
20.71,2.6906,3.1139,-0.42329
20.72,1.163,3.1466,-1.9836
20.73,0.70191,2.9077,-2.2057
20.74,0.57557,2.4237,-1.8481
20.75,0.65157,1.9427,-1.2912
20.76,1.1224,1.8192,-0.69683
20.77,2.5729,1.8396,0.73331
20.78,4.1495,1.8995,2.25
20.79,3.1397,1.9167,1.223
20.8,1.3496,1.9918,-0.6422
20.81,0.58954,2.1192,-1.5296
20.82,0.34051,2.0894,-1.7489
20.83,0.2378,1.8702,-1.6324
20.84,0.18622,1.5636,-1.3774
20.85,0.15818,1.3589,-1.2007
20.86,0.14382,1.2787,-1.1348
20.87,0.13983,1.4423,-1.3025
20.88,0.14697,1.5456,-1.3986
20.89,0.17196,1.6117,-1.4398
20.9,0.23966,1.5867,-1.3471
20.91,0.45033,1.7286,-1.2783
20.92,1.0319,1.9677,-0.93572
20.93,1.6082,2.0812,-0.47297
20.94,1.1955,2.0412,-0.84564
20.95,0.55286,1.806,-1.2532
20.96,0.30473,1.6518,-1.347
20.97,0.25117,1.6762,-1.425
20.98,0.28023,1.6596,-1.3793
20.99,0.41517,1.5129,-1.0977
21,0.86764,1.2645,-0.39684
21.01,2.0644,1.0676,0.99685
21.02,3.0383,1.1206,1.9177
21.03,2.0694,1.2355,0.8339
21.04,0.88323,1.3455,-0.4623
21.05,0.43523,1.3812,-0.946
21.06,0.27967,1.3086,-1.0289
21.07,0.21393,1.1925,-0.97853
21.08,0.19109,1.2553,-1.0642
21.09,0.1919,1.3683,-1.1764
21.1,0.21201,1.5013,-1.2892
21.11,0.25649,1.5988,-1.3423
21.12,0.34325,1.7933,-1.45
21.13,0.52464,2.1007,-1.5761
21.14,0.98736,2.2883,-1.3009
21.15,2.4306,2.4449,-0.014286
21.16,5.5964,2.5184,3.078
21.17,6.8528,2.5314,4.3214
21.18,3.8871,2.6152,1.2719
21.19,1.5392,2.7712,-1.232
21.2,0.75088,2.8011,-2.0502
21.21,0.51162,2.573,-2.0614
21.22,0.47501,2.072,-1.597
21.23,0.64843,1.7865,-1.1381
21.24,1.3574,1.7738,-0.41639
21.25,2.6996,1.7961,0.90347
21.26,2.7903,1.7683,1.022
21.27,1.4248,1.6192,-0.19447
21.28,0.59089,1.5036,-0.91272
21.29,0.31268,1.4673,-1.1546
21.3,0.20425,1.3219,-1.1177
21.31,0.15175,1.0202,-0.86847
21.32,0.12293,0.69641,-0.57348
21.33,0.10564,0.52423,-0.41858
21.34,0.094925,0.53773,-0.44281
21.35,0.088475,0.6217,-0.53322
21.36,0.085172,0.71723,-0.63206
21.37,0.084514,0.75553,-0.67101
21.38,0.086415,0.74289,-0.65647
21.39,0.091158,0.91503,-0.82387
21.4,0.099364,1.1624,-1.063
21.41,0.11273,1.3579,-1.2452
21.42,0.13393,1.4539,-1.32
21.43,0.16862,1.4954,-1.3268
21.44,0.22947,1.6458,-1.4164
21.45,0.35021,1.7519,-1.4017
21.46,0.6464,1.8048,-1.1584
21.47,1.5609,1.789,-0.22808
21.48,3.7237,1.7466,1.9771
21.49,4.9326,1.705,3.2276
21.5,2.9894,1.8317,1.1576
21.51,1.1872,1.9977,-0.81053
21.52,0.54722,2.019,-1.4718
21.53,0.33033,1.8771,-1.5468
21.54,0.23971,1.5608,-1.3211
21.55,0.1999,1.4354,-1.2355
21.56,0.1872,1.4457,-1.2585
21.57,0.19539,1.501,-1.3057
21.58,0.22834,1.4531,-1.2247
21.59,0.30461,1.3808,-1.0762
21.6,0.48722,1.4718,-0.98458
21.61,1.0253,1.6327,-0.60734
21.62,2.5992,1.7717,0.82745
21.63,4.5834,1.8685,2.7148
21.64,3.7514,1.9416,1.8097
21.65,1.6473,1.9972,-0.34998
21.66,0.69571,2.0562,-1.3605
21.67,0.40621,2.0036,-1.5974
21.68,0.32381,1.7336,-1.4097
21.69,0.36328,1.3484,-0.98512
21.7,0.64082,1.1437,-0.50288
21.71,1.3593,1.1693,0.18996
21.72,1.7581,1.1901,0.56803
21.73,1.0808,1.1542,-0.073363
21.74,0.45404,1.0778,-0.62373
21.75,0.2283,1.0029,-0.7746
21.76,0.15055,0.9813,-0.83075
21.77,0.11656,0.87591,-0.75935
21.78,0.099841,0.70944,-0.6096
21.79,0.09233,0.58119,-0.48886
21.8,0.091577,0.49836,-0.40678
21.81,0.098042,0.57229,-0.47425
21.82,0.11636,0.68907,-0.57271
21.83,0.16278,0.75595,-0.59317
21.84,0.30255,0.8289,-0.52635
21.85,0.69441,0.88703,-0.19261
21.86,1.1181,1.0303,0.087802
21.87,0.86603,1.1554,-0.28942
21.88,0.41307,1.2289,-0.81578
21.89,0.23641,1.228,-0.99161
21.9,0.20811,1.1184,-0.91032
21.91,0.2537,1.0042,-0.75055
21.92,0.42253,0.91225,-0.48972
21.93,0.98005,0.87146,0.10859
21.94,2.1626,0.86097,1.3016
21.95,2.5368,0.90081,1.636
21.96,1.4076,1.0142,0.39348
21.97,0.57665,1.116,-0.53932
21.98,0.29774,1.1421,-0.8444
21.99,0.20102,1.0684,-0.86741
22,0.16312,0.88417,-0.72106
22.01,0.15191,0.7921,-0.64019
22.02,0.15799,0.88356,-0.72557
22.03,0.1818,1.0193,-0.83753
22.04,0.23296,1.1497,-0.91675
22.05,0.34199,1.3021,-0.9601
22.06,0.61802,1.5107,-0.89269
22.07,1.4762,1.7579,-0.28173
22.08,3.4327,1.9495,1.4832
22.09,4.3706,2.0704,2.3002
22.1,2.5835,2.0958,0.4877
22.11,1.0624,2.0901,-1.0277
22.12,0.55901,2.1264,-1.5674
22.13,0.4419,2.0528,-1.6109
22.14,0.51177,1.7973,-1.2855
22.15,0.90703,1.5249,-0.61784
22.16,2.1595,1.4197,0.73977
22.17,3.7532,1.4613,2.2919
22.18,3.0661,1.4958,1.5702
22.19,1.3503,1.4697,-0.11944
22.2,0.56811,1.3831,-0.81502
22.21,0.31045,1.2666,-0.95616
22.22,0.2045,1.0664,-0.8619
22.23,0.15307,0.8104,-0.65734
22.24,0.12611,0.62239,-0.49627
22.25,0.11298,0.57416,-0.46117
22.26,0.11072,0.58984,-0.47912
22.27,0.12186,0.61868,-0.49682
22.28,0.16047,0.68063,-0.52016
22.29,0.28554,0.71427,-0.42874
22.3,0.65935,0.7665,-0.10715
22.31,1.1323,0.79916,0.33311
22.32,0.93314,0.8606,0.072535
22.33,0.43126,0.90606,-0.4748
22.34,0.20686,0.8565,-0.64964
22.35,0.14439,0.79821,-0.65382
22.36,0.14016,0.70142,-0.56126
22.37,0.19291,0.61656,-0.42365
22.38,0.39492,0.60008,-0.20516
22.39,0.79381,0.5855,0.20831
22.4,0.85701,0.60422,0.25278
22.41,0.46845,0.57812,-0.10967
22.42,0.22306,0.54853,-0.32547
22.43,0.13662,0.56061,-0.42399
22.44,0.096682,0.50744,-0.41076
22.45,0.080404,0.49624,-0.41584
22.46,0.076599,0.51219,-0.43559
22.47,0.080383,0.5897,-0.50931
22.48,0.092166,0.70452,-0.61236
22.49,0.11716,0.76483,-0.64767
22.5,0.17264,0.86561,-0.69298
22.51,0.32489,0.92008,-0.59519
22.52,0.78856,0.99846,-0.2099
22.53,1.5466,1.0987,0.44788
22.54,1.4938,1.1427,0.3511
22.55,0.74428,1.227,-0.48269
22.56,0.34567,1.2214,-0.8757
22.57,0.24345,1.2129,-0.96943
22.58,0.25856,1.1842,-0.92559
22.59,0.40151,1.067,-0.66547
22.6,0.90764,1.0448,-0.13711
22.61,1.9914,0.99456,0.99687
22.62,2.332,1.0172,1.3148
22.63,1.288,1.0595,0.22853
22.64,0.51724,1.0333,-0.51607
22.65,0.25795,1.03,-0.77208
22.66,0.16941,0.90038,-0.73098
22.67,0.13295,0.78814,-0.65519
22.68,0.11859,0.71668,-0.59809
22.69,0.11804,0.72163,-0.60359
22.7,0.13074,0.7975,-0.66676
22.71,0.16348,0.80319,-0.63972
22.72,0.24106,0.94081,-0.69975
22.73,0.4609,1.0956,-0.63474
22.74,1.1278,1.2308,-0.10302
22.75,2.1562,1.3619,0.79423
22.76,2.001,1.4029,0.59806
22.77,0.97257,1.5405,-0.5679
22.78,0.45427,1.6029,-1.1486
22.79,0.32597,1.5821,-1.2561
22.8,0.35642,1.5161,-1.1597
22.81,0.57953,1.2975,-0.71793
22.82,1.3553,1.1886,0.16679
22.83,2.8673,1.1708,1.6965
22.84,3.1022,1.208,1.8942
22.85,1.611,1.3046,0.30642
22.86,0.64687,1.3354,-0.68853
22.87,0.32575,1.3708,-1.0451
22.88,0.20606,1.3019,-1.0959
22.89,0.15315,1.1494,-0.99626
22.9,0.12943,0.97433,-0.8449
22.91,0.12256,0.87652,-0.75396
22.92,0.13071,0.94461,-0.8139
22.93,0.16091,0.98241,-0.8215
22.94,0.24197,1.0438,-0.80188
22.95,0.49105,1.0618,-0.57078
22.96,1.2118,1.0527,0.15914
22.97,2.0549,1.1276,0.9273
22.98,1.6191,1.137,0.48212
22.99,0.7059,1.1402,-0.43425
23,0.30953,1.0296,-0.72002
23.01,0.19084,0.86302,-0.67218
23.02,0.16373,0.7482,-0.58447
23.03,0.21017,0.59975,-0.38958
23.04,0.41086,0.51305,-0.10219
23.05,0.69371,0.45285,0.24086
23.06,0.59252,0.44056,0.15196
23.07,0.28674,0.47554,-0.1888
23.08,0.14208,0.46274,-0.32066
23.09,0.091327,0.4316,-0.34027
23.1,0.069452,0.33533,-0.26588
23.11,0.06046,0.27041,-0.20995
23.12,0.058094,0.28342,-0.22533
23.13,0.060644,0.30698,-0.24634
23.14,0.069544,0.34673,-0.27719
23.15,0.090653,0.3638,-0.27315
23.16,0.14622,0.41505,-0.26883
23.17,0.32007,0.47522,-0.15515
23.18,0.70128,0.52373,0.17754
23.19,0.85472,0.56152,0.29319
23.2,0.50371,0.52503,-0.021324
23.21,0.22969,0.4751,-0.24541
23.22,0.14836,0.40406,-0.2557
23.23,0.14619,0.38263,-0.23644
23.24,0.20892,0.38837,-0.17946
23.25,0.44084,0.38261,0.058227
23.26,0.98227,0.44139,0.54088
23.27,1.2414,0.49148,0.74995
23.28,0.74251,0.5669,0.1756
23.29,0.31863,0.60281,-0.28418
23.3,0.17176,0.65554,-0.48377
23.31,0.12209,0.7657,-0.64361
23.32,0.10595,0.77791,-0.67195
23.33,0.1067,0.81417,-0.70747
23.34,0.12071,0.83791,-0.7172
23.35,0.15222,0.91747,-0.76525
23.36,0.21729,1.0522,-0.83493
23.37,0.3696,1.1398,-0.77021
23.38,0.82111,1.2566,-0.43554
23.39,2.087,1.2912,0.79584
23.4,3.4508,1.35,2.1008
23.41,2.6126,1.4178,1.1948
23.42,1.1107,1.4583,-0.3476
23.43,0.48676,1.4968,-1.0101
23.44,0.30812,1.4267,-1.1186
23.45,0.28875,1.3114,-1.0227
23.46,0.43981,1.1008,-0.66101
23.47,0.9465,0.93985,0.006646
23.48,1.4553,0.84667,0.60859
23.49,1.061,0.76478,0.29618
23.5,0.45508,0.72989,-0.27481
23.51,0.20536,0.66246,-0.45709
23.52,0.12207,0.643,-0.52093
23.53,0.086519,0.57418,-0.48766
23.54,0.067878,0.47488,-0.407
23.55,0.056955,0.44052,-0.38357
23.56,0.050231,0.43531,-0.38508
23.57,0.046132,0.47876,-0.43263
23.58,0.04391,0.47222,-0.42831
23.59,0.043238,0.4792,-0.43596
23.6,0.044076,0.49522,-0.45114
23.61,0.046654,0.52773,-0.48108
23.62,0.051582,0.57471,-0.52313
23.63,0.060173,0.54954,-0.48937
23.64,0.075336,0.56591,-0.49057
23.65,0.10435,0.58802,-0.48367
23.66,0.16993,0.61503,-0.44511
23.67,0.36074,0.64238,-0.28164
23.68,0.90556,0.63646,0.26911
23.69,1.5421,0.65942,0.88265
23.7,1.2178,0.66257,0.55521
23.71,0.53639,0.65964,-0.12324
23.72,0.24014,0.63736,-0.39722
23.73,0.14268,0.6258,-0.48313
23.74,0.1052,0.61638,-0.51118
23.75,0.092151,0.56847,-0.47632
23.76,0.092507,0.55705,-0.46454
23.77,0.10493,0.57139,-0.46646
23.78,0.13584,0.58413,-0.44829
23.79,0.20953,0.6155,-0.40597
23.8,0.42298,0.68949,-0.26651
23.81,1.0547,0.77811,0.27655
23.82,1.9101,0.82624,1.0839
23.83,1.6354,0.83987,0.79555
23.84,0.75531,0.82927,-0.073961
23.85,0.35081,0.8407,-0.48989
23.86,0.25163,0.83112,-0.57949
23.87,0.28241,0.80206,-0.51965
23.88,0.50353,0.75451,-0.25098
23.89,1.1813,0.69801,0.48329
23.9,1.918,0.69093,1.227
23.91,1.4526,0.67769,0.7749
23.92,0.6256,0.64765,-0.022053
23.93,0.27615,0.65958,-0.38343
23.94,0.1615,0.66755,-0.50605
23.95,0.11601,0.63741,-0.5214
23.96,0.096672,0.54204,-0.44537
23.97,0.091088,0.42813,-0.33704
23.98,0.096879,0.40733,-0.31045
23.99,0.11882,0.46264,-0.34381
24,0.17827,0.52845,-0.35018
24.01,0.36252,0.58338,-0.22086
24.02,0.87084,0.61662,0.25422
24.03,1.3744,0.65217,0.72218
24.04,1.0133,0.69779,0.31546
24.05,0.45149,0.70638,-0.25489
24.06,0.23609,0.70963,-0.47354
24.07,0.19678,0.72339,-0.52661
24.08,0.25615,0.72695,-0.4708
24.09,0.52122,0.70297,-0.18175
24.1,1.1772,0.65226,0.52492
24.11,1.5439,0.62812,0.9158
24.12,0.9452,0.63271,0.3125
24.13,0.39273,0.65592,-0.26319
24.14,0.19348,0.6695,-0.47602
24.15,0.12158,0.64486,-0.52328
24.16,0.091643,0.60437,-0.51273
24.17,0.080034,0.54797,-0.46793
24.18,0.079218,0.53387,-0.45465
24.19,0.089185,0.53348,-0.4443
24.2,0.11775,0.52846,-0.41071
24.21,0.19726,0.57421,-0.37695
24.22,0.45054,0.62947,-0.17893
24.23,1.0082,0.66736,0.34087
24.24,1.2307,0.66576,0.56495
24.25,0.71104,0.64139,0.069651
24.26,0.30293,0.64806,-0.34513
24.27,0.1752,0.67077,-0.49557
24.28,0.15885,0.67616,-0.5173
24.29,0.22854,0.60935,-0.38081
24.3,0.49863,0.53826,-0.039628
24.31,0.953,0.53042,0.42258
24.32,0.91185,0.52516,0.38669
24.33,0.44321,0.51361,-0.070399
24.34,0.18644,0.5115,-0.32506
24.35,0.10372,0.51404,-0.41032
24.36,0.073561,0.53359,-0.46003
24.37,0.060856,0.51223,-0.45137
24.38,0.056654,0.45755,-0.40089
24.39,0.059001,0.46178,-0.40278
24.4,0.070019,0.5011,-0.43108
24.41,0.10012,0.53693,-0.43681
24.42,0.19229,0.5346,-0.34231
24.43,0.45808,0.52283,-0.064754
24.44,0.76936,0.52056,0.24879
24.45,0.61207,0.49891,0.11317
24.46,0.28112,0.48945,-0.20834
24.47,0.14307,0.45215,-0.30908
24.48,0.11439,0.4335,-0.31911
24.49,0.142,0.47526,-0.33325
24.5,0.27679,0.46772,-0.19093
24.51,0.60005,0.43698,0.16307
24.52,0.75467,0.39693,0.35774
24.53,0.45413,0.33889,0.11524
24.54,0.19921,0.35621,-0.157
24.55,0.10994,0.39372,-0.28377
24.56,0.079249,0.39921,-0.31996
24.57,0.069716,0.42519,-0.35547
24.58,0.071277,0.44998,-0.37871
24.59,0.082383,0.48707,-0.40469
24.6,0.10787,0.53186,-0.42399
24.61,0.16582,0.58257,-0.41675
24.62,0.32656,0.66941,-0.34286
24.63,0.81818,0.74951,0.068671
24.64,1.6225,0.80593,0.81656
24.65,1.5641,0.83532,0.72878
24.66,0.76437,0.84989,-0.085522
24.67,0.33718,0.89181,-0.55464
24.68,0.22557,0.91464,-0.68907
24.69,0.24584,0.88576,-0.63992
24.7,0.44315,0.80221,-0.35906
24.71,1.0257,0.67457,0.35111
24.72,1.5532,0.6027,0.95055
24.73,1.0886,0.57739,0.51117
24.74,0.45268,0.55376,-0.10108
24.75,0.19912,0.53502,-0.33591
24.76,0.1129,0.53164,-0.41874
24.77,0.075762,0.50349,-0.42772
24.78,0.05655,0.40786,-0.35131
24.79,0.045312,0.32461,-0.2793
24.8,0.038247,0.30143,-0.26318
24.81,0.033641,0.30646,-0.27281
24.82,0.030712,0.31618,-0.28547
24.83,0.029025,0.2998,-0.27077
24.84,0.028423,0.27065,-0.24223
24.85,0.028962,0.26021,-0.23125
24.86,0.030982,0.2605,-0.22952
24.87,0.035388,0.25421,-0.21882
24.88,0.044594,0.25683,-0.21224
24.89,0.066415,0.26066,-0.19424
24.9,0.13153,0.27761,-0.14608
24.91,0.30966,0.29695,0.012715
24.92,0.48637,0.3091,0.17727
24.93,0.36279,0.33145,0.031341
24.94,0.17092,0.36545,-0.19453
24.95,0.093215,0.40875,-0.31554
24.96,0.06537,0.43333,-0.36796
24.97,0.056926,0.44857,-0.39165
24.98,0.059396,0.4645,-0.4051
24.99,0.070701,0.47395,-0.40325
25,0.095137,0.49487,-0.39973
25.01,0.14897,0.53192,-0.38295
25.02,0.29435,0.55853,-0.26418
25.03,0.74562,0.59766,0.14797
25.04,1.5693,0.64023,0.92905
25.05,1.6364,0.65464,0.9818
25.06,0.82589,0.67121,0.15468
25.07,0.33464,0.66172,-0.32708
25.08,0.18511,0.62493,-0.43982
25.09,0.1573,0.57567,-0.41837
25.1,0.22584,0.48957,-0.26373
25.11,0.46179,0.36884,0.092945
25.12,0.65635,0.28639,0.36996
25.13,0.44632,0.265,0.18132
25.14,0.19084,0.25026,-0.05942
25.15,0.091503,0.24523,-0.15373
25.16,0.057859,0.24828,-0.19042
25.17,0.043372,0.22906,-0.18569
25.18,0.036151,0.19814,-0.16199
25.19,0.032742,0.17383,-0.14109
25.2,0.032265,0.16919,-0.13692
25.21,0.035724,0.18853,-0.1528
25.22,0.049208,0.20372,-0.15451
25.23,0.091588,0.2164,-0.12481
25.24,0.15377,0.22131,-0.067533
25.25,0.14194,0.21144,-0.069495
25.26,0.084693,0.22201,-0.13732
25.27,0.063589,0.23672,-0.17313
25.28,0.074297,0.25453,-0.18023
25.29,0.12305,0.2748,-0.15175
25.3,0.28512,0.27897,0.0061509
25.31,0.64374,0.2779,0.36584
25.32,0.78679,0.27439,0.5124
25.33,0.45305,0.28641,0.16664
25.34,0.18986,0.30951,-0.11966
25.35,0.096245,0.32696,-0.23072
25.36,0.060764,0.33753,-0.27677
25.37,0.046426,0.32234,-0.27591
25.38,0.041526,0.28837,-0.24685
25.39,0.042608,0.2799,-0.23729
25.4,0.050875,0.29137,-0.24049
25.41,0.075135,0.30502,-0.22988
25.42,0.15229,0.3121,-0.15981
25.43,0.35456,0.31072,0.043844
25.44,0.51977,0.31938,0.20039
25.45,0.3591,0.32929,0.029807
25.46,0.16284,0.34264,-0.1798
25.47,0.095878,0.35249,-0.25661
25.48,0.093816,0.36986,-0.27605
25.49,0.14997,0.36802,-0.21805
25.5,0.34219,0.32223,0.019968
25.51,0.60678,0.29379,0.31299
25.52,0.5188,0.29808,0.22073
25.53,0.24269,0.30925,-0.06656
25.54,0.11144,0.32051,-0.20907
25.55,0.06582,0.32077,-0.25495
25.56,0.047707,0.33234,-0.28463
25.57,0.041077,0.34853,-0.30746
25.58,0.04045,0.33978,-0.29933
25.59,0.045228,0.33686,-0.29163
25.6,0.059239,0.33921,-0.27997
25.61,0.099611,0.3344,-0.23479
25.62,0.22454,0.31325,-0.088707
25.63,0.44098,0.29266,0.14832
25.64,0.44544,0.31135,0.1341
25.65,0.23914,0.33587,-0.096724
25.66,0.12894,0.36239,-0.23345
25.67,0.11578,0.38024,-0.26446
25.68,0.16853,0.38309,-0.21456
25.69,0.371,0.39008,-0.019081
25.7,0.82591,0.39052,0.4354
25.71,1.0064,0.39548,0.61087
25.72,0.57737,0.42554,0.15183
25.73,0.23833,0.45225,-0.21392
25.74,0.12277,0.48558,-0.36281
25.75,0.084709,0.51422,-0.42951
25.76,0.072369,0.49454,-0.42217
25.77,0.07311,0.47393,-0.40082
25.78,0.085904,0.4703,-0.3844
25.79,0.11896,0.47687,-0.35791
25.8,0.20613,0.49342,-0.28729
25.81,0.47986,0.50406,-0.0242
25.82,1.129,0.52518,0.60381
25.83,1.4935,0.57128,0.92218
25.84,0.91466,0.60303,0.31163
25.85,0.38166,0.61129,-0.22963
25.86,0.20708,0.61392,-0.40684
25.87,0.1865,0.60272,-0.41621
25.88,0.29411,0.54908,-0.25497
25.89,0.64425,0.45061,0.19364
25.9,0.96353,0.38496,0.57857
25.91,0.67634,0.3678,0.30854
25.92,0.28474,0.36935,-0.084607
25.93,0.12902,0.36571,-0.23669
25.94,0.07767,0.34647,-0.2688
25.95,0.056648,0.33431,-0.27766
25.96,0.047177,0.31003,-0.26285
25.97,0.044311,0.26211,-0.2178
25.98,0.047958,0.24387,-0.19591
25.99,0.064083,0.24103,-0.17694
26,0.11954,0.2265,-0.10695
26.01,0.27181,0.21566,0.05615
26.02,0.40927,0.20475,0.20453
26.03,0.29198,0.21128,0.080701
26.04,0.13147,0.23221,-0.10074
26.05,0.072014,0.23072,-0.15871
26.06,0.062799,0.22868,-0.16588
26.07,0.089254,0.2309,-0.14164
26.08,0.1859,0.21839,-0.032487
26.09,0.30183,0.21448,0.087349
26.1,0.24129,0.21638,0.024915
26.11,0.11609,0.21197,-0.095875
26.12,0.061026,0.23796,-0.17694
26.13,0.041573,0.25623,-0.21466
26.14,0.035026,0.24255,-0.20752
26.15,0.035105,0.24419,-0.20908
26.16,0.040406,0.2539,-0.21349
26.17,0.053646,0.26776,-0.21411
26.18,0.086549,0.29074,-0.20419
26.19,0.18624,0.2852,-0.098964
26.2,0.46011,0.2871,0.17301
26.21,0.73092,0.32087,0.41005
26.22,0.53527,0.33734,0.19793
26.23,0.23064,0.34334,-0.1127
26.24,0.1114,0.35108,-0.23968
26.25,0.08542,0.33797,-0.25255
26.26,0.11209,0.31962,-0.20753
26.27,0.22798,0.28123,-0.053249
26.28,0.36858,0.2259,0.14268
26.29,0.29197,0.22094,0.071037
26.3,0.13524,0.225,-0.089759
26.31,0.065953,0.20636,-0.14041
26.32,0.04184,0.20812,-0.16628
26.33,0.032502,0.21639,-0.18389
26.34,0.029552,0.21721,-0.18766
26.35,0.030562,0.22338,-0.19282
26.36,0.036244,0.2256,-0.18936
26.37,0.052123,0.23281,-0.18068
26.38,0.10137,0.25224,-0.15087
26.39,0.23319,0.24939,-0.016205
26.4,0.35287,0.25331,0.099566
26.41,0.25662,0.27764,-0.021027
26.42,0.12564,0.29076,-0.16512
26.43,0.085508,0.30039,-0.21488
26.44,0.10163,0.30307,-0.20144
26.45,0.19565,0.28744,-0.091785
26.46,0.47002,0.28944,0.18058
26.47,0.74271,0.29242,0.45029
26.48,0.54243,0.28147,0.26096
26.49,0.23144,0.28659,-0.055149
26.5,0.1034,0.29397,-0.19056
26.51,0.059768,0.2937,-0.23393
26.52,0.042349,0.29134,-0.24899
26.53,0.035286,0.25866,-0.22338
26.54,0.033996,0.22757,-0.19358
26.55,0.038707,0.22599,-0.18728
26.56,0.056269,0.21687,-0.1606
26.57,0.11544,0.21222,-0.096786
26.58,0.25228,0.21722,0.035064
26.59,0.31832,0.21257,0.10574
26.6,0.19407,0.21934,-0.025276
26.61,0.090049,0.23254,-0.14249
26.62,0.061034,0.22777,-0.16673
26.63,0.0703,0.21778,-0.14748
26.64,0.13385,0.19837,-0.064527
26.65,0.29507,0.16119,0.13388
26.66,0.38505,0.13618,0.24887
26.67,0.236,0.13783,0.098174
26.68,0.097982,0.14188,-0.043896
26.69,0.048869,0.13736,-0.088492
26.7,0.032614,0.13516,-0.10254
26.71,0.026233,0.13768,-0.11145
26.72,0.024091,0.13347,-0.10938
26.73,0.025,0.12278,-0.097777
26.74,0.030158,0.115,-0.084846
26.75,0.046502,0.10585,-0.059346
26.76,0.0973,0.10174,-0.0044411
26.77,0.18078,0.1144,0.066383
26.78,0.17704,0.13097,0.046073
26.79,0.099164,0.14812,-0.048957
26.8,0.062793,0.17006,-0.10727
26.81,0.067246,0.17813,-0.11088
26.82,0.1136,0.179,-0.065397
26.83,0.26876,0.19294,0.075819
26.84,0.52527,0.20816,0.3171
26.85,0.50607,0.23495,0.27112
26.86,0.25,0.26178,-0.011779
26.87,0.11054,0.28114,-0.17061
26.88,0.065351,0.30859,-0.24324
26.89,0.050822,0.33168,-0.28086
26.9,0.04903,0.33726,-0.28823
26.91,0.056291,0.33669,-0.2804
26.92,0.076573,0.33426,-0.25769
26.93,0.12906,0.34477,-0.21571
26.94,0.29164,0.36241,-0.070763
26.95,0.71624,0.36339,0.35285
26.96,1.0617,0.37666,0.685
26.97,0.72008,0.40355,0.31653
26.98,0.30079,0.40803,-0.10725
26.99,0.148,0.41026,-0.26226
27,0.1195,0.40643,-0.28693
27.01,0.17501,0.3761,-0.2011
27.02,0.35522,0.3359,0.019322
27.03,0.47172,0.27416,0.19756
27.04,0.3001,0.23323,0.066877
27.05,0.1279,0.23503,-0.10713
27.06,0.063242,0.23475,-0.17151
27.07,0.039992,0.22052,-0.18052
27.08,0.029934,0.20935,-0.17942
27.09,0.025293,0.17776,-0.15247
27.1,0.023893,0.1498,-0.12591
27.11,0.026078,0.13471,-0.10863
27.12,0.036681,0.11845,-0.081773
27.13,0.071975,0.11724,-0.045261
27.14,0.12728,0.12395,0.0033308
27.15,0.11914,0.11333,0.0058117
27.16,0.064572,0.10713,-0.042559
27.17,0.039108,0.10688,-0.067769
27.18,0.038746,0.11226,-0.073518
27.19,0.061338,0.11999,-0.05865
27.2,0.13701,0.12453,0.012489
27.21,0.24117,0.13202,0.10915
27.22,0.20875,0.14339,0.065365
27.23,0.10393,0.15272,-0.048787
27.24,0.05335,0.16321,-0.10986
27.25,0.034638,0.17074,-0.1361
27.26,0.028491,0.18276,-0.15427
27.27,0.02889,0.18788,-0.15899
27.28,0.034517,0.17522,-0.1407
27.29,0.048876,0.17029,-0.12142
27.3,0.087683,0.17693,-0.089248
27.31,0.20992,0.1824,0.027518
27.32,0.46737,0.19052,0.27685
27.33,0.54967,0.19517,0.3545
27.34,0.3064,0.19766,0.10874
27.35,0.12905,0.2019,-0.072854
27.36,0.07652,0.19272,-0.11619
27.37,0.078973,0.18684,-0.10787
27.38,0.14315,0.18359,-0.040441
27.39,0.26584,0.16419,0.10165
27.4,0.26302,0.14407,0.11895
27.41,0.13375,0.13938,-0.0056245
27.42,0.059269,0.13829,-0.079026
27.43,0.035407,0.14922,-0.11381
27.44,0.027431,0.15872,-0.13129
27.45,0.025217,0.16131,-0.1361
27.46,0.026746,0.16297,-0.13622
27.47,0.033177,0.161,-0.12782
27.48,0.051397,0.15743,-0.10603
27.49,0.10911,0.16435,-0.055248
27.5,0.24593,0.17383,0.072099
27.51,0.32384,0.18848,0.13536
27.52,0.20537,0.20195,0.0034188
27.53,0.098901,0.21016,-0.11126
27.54,0.073414,0.21845,-0.14503
27.55,0.0994,0.2303,-0.1309
27.56,0.21694,0.23121,-0.014264
27.57,0.45092,0.22656,0.22437
27.58,0.48778,0.22324,0.26453
27.59,0.25791,0.22541,0.032492
27.6,0.10906,0.22951,-0.12045
27.61,0.057587,0.23881,-0.18122
27.62,0.038574,0.24358,-0.205
27.63,0.031796,0.24328,-0.21148
27.64,0.031414,0.2299,-0.19849
27.65,0.037518,0.20575,-0.16823
27.66,0.057555,0.19159,-0.13404
27.67,0.12346,0.19735,-0.073882
27.68,0.2868,0.19869,0.088112
27.69,0.3921,0.19392,0.19819
27.7,0.25005,0.19862,0.051429
27.71,0.10768,0.20075,-0.093073
27.72,0.061289,0.19735,-0.13606
27.73,0.061564,0.19992,-0.13836
27.74,0.11074,0.18929,-0.078553
27.75,0.21619,0.16638,0.049812
27.76,0.23162,0.14684,0.084784
27.77,0.12444,0.13058,-0.0061433
27.78,0.054654,0.12247,-0.06782
27.79,0.029329,0.12761,-0.098284
27.8,0.019047,0.1213,-0.10226
27.81,0.01432,0.10389,-0.089573
27.82,0.011832,0.084675,-0.072843
27.83,0.010415,0.061661,-0.051246
27.84,0.0096197,0.055191,-0.045571
27.85,0.0092929,0.061444,-0.052151
27.86,0.0093793,0.060011,-0.050632
27.87,0.0099434,0.064696,-0.054752
27.88,0.011211,0.070461,-0.059251
27.89,0.013777,0.060281,-0.046504
27.9,0.019403,0.055899,-0.036495
27.91,0.034701,0.061947,-0.027246
27.92,0.081752,0.067281,0.014471
27.93,0.16321,0.07849,0.084717
27.94,0.16424,0.093106,0.071132
27.95,0.085156,0.10362,-0.018469
27.96,0.039606,0.11535,-0.075749
27.97,0.024395,0.12769,-0.10329
27.98,0.019686,0.13215,-0.11246
27.99,0.019648,0.13856,-0.11891
28,0.023175,0.14584,-0.12266
28.01,0.032514,0.13934,-0.10683
28.02,0.058254,0.13876,-0.08051
28.03,0.13853,0.15184,-0.013311
28.04,0.29257,0.16381,0.12876
28.05,0.31884,0.17482,0.14402
28.06,0.17293,0.18416,-0.011231
28.07,0.082976,0.18371,-0.10073
28.08,0.067116,0.18622,-0.11911
28.09,0.10236,0.19324,-0.090885
28.1,0.23326,0.19071,0.042552
28.11,0.40196,0.18169,0.22027
28.12,0.32805,0.17119,0.15686
28.13,0.14451,0.15728,-0.012764
28.14,0.060695,0.14727,-0.086572
28.15,0.033699,0.14545,-0.11175
28.16,0.023161,0.13816,-0.11499
28.17,0.018379,0.11795,-0.099574
28.18,0.016588,0.095884,-0.079296
28.19,0.017631,0.083392,-0.06576
28.2,0.024828,0.079711,-0.054883
28.21,0.048839,0.081675,-0.032836
28.22,0.081973,0.084344,-0.0023712
28.23,0.071316,0.083371,-0.012055
28.24,0.037545,0.082908,-0.045363
28.25,0.023476,0.083021,-0.059545
28.26,0.024528,0.087738,-0.06321
28.27,0.042163,0.098439,-0.056276
28.28,0.08944,0.10782,-0.018379
28.29,0.12077,0.1088,0.011969
28.3,0.081603,0.10848,-0.026877
28.31,0.042176,0.1094,-0.067222
28.32,0.025628,0.11559,-0.089963
28.33,0.018863,0.12294,-0.10408
28.34,0.017696,0.12544,-0.10775
28.35,0.020102,0.12777,-0.10766
28.36,0.026975,0.13016,-0.10318
28.37,0.044872,0.12588,-0.081005
28.38,0.1004,0.1232,-0.022797
28.39,0.23631,0.1277,0.1086
28.4,0.32433,0.12869,0.19564
28.41,0.20832,0.12668,0.081638
28.42,0.092736,0.13234,-0.0396
28.43,0.058373,0.14029,-0.081922
28.44,0.069358,0.14435,-0.074991
28.45,0.14133,0.14833,-0.0070027
28.46,0.26608,0.1446,0.12148
28.47,0.25449,0.13198,0.12252
28.48,0.12513,0.12519,-5.658e-05
28.49,0.054414,0.12584,-0.071425
28.5,0.031734,0.13359,-0.10185
28.51,0.024154,0.14272,-0.11857
28.52,0.022348,0.13776,-0.11541
28.53,0.024608,0.12439,-0.099778
28.54,0.033156,0.11528,-0.082128
28.55,0.059815,0.10884,-0.049023
28.56,0.14095,0.11268,0.028268
28.57,0.25886,0.12685,0.13201
28.58,0.23244,0.13445,0.097985
28.59,0.11578,0.13944,-0.023659
28.6,0.063955,0.14649,-0.082535
28.61,0.064704,0.14743,-0.082728
28.62,0.11887,0.14914,-0.030264
28.63,0.26608,0.15245,0.11363
28.64,0.36128,0.14482,0.21646
28.65,0.22977,0.13619,0.093583
28.66,0.096979,0.13917,-0.042195
28.67,0.047583,0.14318,-0.095598
28.68,0.030878,0.14376,-0.11288
28.69,0.025227,0.14374,-0.11851
28.7,0.025104,0.13479,-0.10968
28.71,0.030711,0.11678,-0.086066
28.72,0.049339,0.11097,-0.061635
28.73,0.11087,0.11341,-0.0025438
28.74,0.24721,0.11275,0.13446
28.75,0.30142,0.11191,0.18951
28.76,0.17369,0.11106,0.062632
28.77,0.073581,0.10885,-0.035264
28.78,0.043329,0.11066,-0.067332
28.79,0.045653,0.11255,-0.066896
28.8,0.081953,0.10877,-0.026822
28.81,0.12786,0.10333,0.024535
28.82,0.10098,0.097028,0.0039529
28.83,0.047102,0.092083,-0.044981
28.84,0.023461,0.092557,-0.069096
28.85,0.015982,0.098043,-0.082061
28.86,0.013449,0.094918,-0.081469
28.87,0.013111,0.08976,-0.076649
28.88,0.014756,0.09105,-0.076294
28.89,0.020216,0.093103,-0.072887
28.9,0.037741,0.092884,-0.055143
28.91,0.083566,0.10002,-0.016453
28.92,0.12144,0.10555,0.015897
28.93,0.086861,0.10537,-0.018507
28.94,0.045644,0.10857,-0.062923
28.95,0.036974,0.11033,-0.073358
28.96,0.055103,0.11356,-0.058456
28.97,0.12552,0.12386,0.001665
28.98,0.24344,0.12977,0.11367
28.99,0.23419,0.12905,0.10514
29,0.11547,0.13324,-0.017774
29.01,0.050437,0.13454,-0.084105
29.02,0.029191,0.13135,-0.10216
29.03,0.022336,0.13686,-0.11453
29.04,0.021467,0.1427,-0.12124
29.05,0.02536,0.13482,-0.10946
29.06,0.037929,0.12593,-0.088
29.07,0.077897,0.1225,-0.044599
29.08,0.19148,0.11428,0.077203
29.09,0.31416,0.10747,0.20669
29.1,0.23901,0.10425,0.13477
29.11,0.10474,0.10422,0.00052754
29.12,0.051091,0.10791,-0.056816
29.13,0.042954,0.10962,-0.066663
29.14,0.068035,0.10779,-0.039754
29.15,0.12397,0.10188,0.022097
29.16,0.12721,0.087228,0.039982
29.17,0.06844,0.067219,0.0012212
29.18,0.032037,0.059544,-0.027508
29.19,0.018282,0.05984,-0.041558
29.2,0.012715,0.054296,-0.041581
29.21,0.010516,0.047874,-0.037357
29.22,0.010008,0.045751,-0.035744
29.23,0.011201,0.03826,-0.027058
29.24,0.016439,0.031866,-0.015427
29.25,0.032678,0.031602,0.0010758
29.26,0.053477,0.028925,0.024552
29.27,0.04566,0.028193,0.017466
29.28,0.025521,0.033581,-0.0080596
29.29,0.019137,0.039167,-0.02003
29.3,0.025323,0.045751,-0.020428
29.31,0.053093,0.056236,-0.0031437
29.32,0.10821,0.061352,0.046855
29.33,0.11791,0.064264,0.053643
29.34,0.066227,0.072598,-0.0063716
29.35,0.032394,0.080838,-0.048444
29.36,0.01982,0.085976,-0.066156
29.37,0.015816,0.093821,-0.078005
29.38,0.016187,0.098981,-0.082794
29.39,0.020194,0.098,-0.077806
29.4,0.031109,0.098202,-0.067093
29.41,0.064087,0.098191,-0.034104
29.42,0.15871,0.098841,0.059867
29.43,0.26957,0.10496,0.16461
29.44,0.21444,0.11154,0.1029
29.45,0.098363,0.11396,-0.015598
29.46,0.052828,0.11918,-0.066353
29.47,0.054084,0.12335,-0.069264
29.48,0.10351,0.11977,-0.016252
29.49,0.20271,0.11557,0.087141
29.5,0.2089,0.1108,0.098101
29.51,0.10617,0.10052,0.0056464
29.52,0.043355,0.093504,-0.050149
29.53,0.022674,0.090329,-0.067655
29.54,0.015159,0.084511,-0.069353
29.55,0.011908,0.078026,-0.066118
29.56,0.010756,0.068212,-0.057456
29.57,0.011627,0.056533,-0.044906
29.58,0.017089,0.053242,-0.036153
29.59,0.033128,0.052865,-0.019738
29.6,0.04794,0.051522,-0.0035818
29.61,0.03626,0.05401,-0.01775
29.62,0.020899,0.058364,-0.037466
29.63,0.018468,0.058924,-0.040456
29.64,0.028864,0.059881,-0.031017
29.65,0.065947,0.065914,3.2572e-05
29.66,0.12058,0.070162,0.050417
29.67,0.10737,0.070615,0.036752
29.68,0.051271,0.071352,-0.020081
29.69,0.023327,0.0724,-0.049073
29.7,0.014308,0.07053,-0.056222
29.71,0.011551,0.066888,-0.055337
29.72,0.011631,0.066411,-0.05478
29.73,0.014405,0.068762,-0.054357
29.74,0.023061,0.066694,-0.043632
29.75,0.051187,0.064316,-0.013129
29.76,0.11829,0.065951,0.052339
29.77,0.15601,0.067119,0.088895
29.78,0.096206,0.065774,0.030433
29.79,0.04147,0.066318,-0.024849
29.8,0.024914,0.071386,-0.046472
29.81,0.028633,0.074987,-0.046354
29.82,0.054535,0.074648,-0.020113
29.83,0.081737,0.072146,0.0095905
29.84,0.061164,0.066963,-0.005799
29.85,0.029564,0.060996,-0.031432
29.86,0.015673,0.052843,-0.037171
29.87,0.01037,0.048385,-0.038015
29.88,0.0087516,0.051202,-0.042451
29.89,0.0091861,0.052035,-0.042849
29.9,0.011993,0.048572,-0.036579
29.91,0.020976,0.047593,-0.026617
29.92,0.049591,0.046184,0.0034062
29.93,0.099394,0.039326,0.060068
29.94,0.099714,0.038289,0.061425
29.95,0.05073,0.046054,0.0046753
29.96,0.023695,0.052197,-0.028503
29.97,0.018919,0.053553,-0.034634
29.98,0.029903,0.05489,-0.024988
29.99,0.060064,0.042964,0.017099


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_nmf2_wrong.csv <==
0,0.25214,0.31231,-0.060166
0.01,0.2544,0.31514,-0.06074
0.02,0.25669,0.31801,-0.061324
0.030001,0.25901,0.32093,-0.061917
0.040001,0.26137,0.32389,-0.062519
0.050001,0.26376,0.32689,-0.063131
0.060001,0.26619,0.32994,-0.063753
0.070001,0.26865,0.33304,-0.064386
0.080001,0.27115,0.33618,-0.065028
0.090002,0.27368,0.33937,-0.065682
0.1,0.27626,0.3426,-0.066347
0.11,0.27887,0.34603,-0.067158
0.12,0.28152,0.34965,-0.068127
0.13,0.28422,0.35331,-0.069094
0.14,0.28695,0.35698,-0.070034
0.15,0.28973,0.36065,-0.070928
0.16,0.29254,0.36431,-0.07177
0.17,0.29541,0.36796,-0.072557
0.18,0.29832,0.37162,-0.0733
0.19,0.30127,0.37532,-0.074054
0.2,0.30427,0.37904,-0.074771
0.21,0.30732,0.38282,-0.075501
0.22,0.31042,0.38674,-0.076326
0.23,0.31357,0.39073,-0.077167
0.24,0.31677,0.39479,-0.078023
0.25,0.32002,0.39892,-0.078896
0.26,0.32333,0.40311,-0.079786
0.27,0.32669,0.40738,-0.080693
0.28,0.3301,0.41172,-0.081617
0.29,0.33358,0.41614,-0.08256
0.30001,0.33711,0.42063,-0.083522
0.31001,0.34071,0.42521,-0.084503
0.32001,0.34436,0.42997,-0.085607
0.33001,0.34808,0.43476,-0.086682
0.34001,0.35187,0.43969,-0.087825
0.35001,0.35572,0.44469,-0.088976
0.36001,0.35963,0.44976,-0.090127
0.37001,0.36362,0.4549,-0.091277
0.38001,0.36768,0.46011,-0.092426
0.39001,0.37181,0.4654,-0.093584
0.40001,0.37602,0.47077,-0.094753
0.41001,0.3803,0.47624,-0.095936
0.42001,0.38466,0.48181,-0.097145
0.43001,0.38911,0.48951,-0.1004
0.44001,0.40056,0.4972,-0.09664
0.45001,0.40519,0.50476,-0.099561
0.46001,0.40992,0.51116,-0.10124
0.47001,0.41474,0.51695,-0.10221
0.48001,0.41965,0.52267,-0.10303
0.49001,0.42465,0.52913,-0.10448
0.50001,0.42975,0.53571,-0.10596
0.51001,0.43495,0.54244,-0.10749
0.52001,0.44025,0.55007,-0.10982
0.53001,0.44566,0.55748,-0.11182
0.54001,0.45118,0.5654,-0.11422
0.55001,0.45681,0.57335,-0.11655
0.56001,0.46255,0.58109,-0.11854
0.57001,0.46841,0.58913,-0.12072
0.58001,0.47439,0.59713,-0.12274
0.59001,0.4805,0.60514,-0.12464
0.60001,0.48673,0.61327,-0.12654
0.61001,0.4931,0.62146,-0.12836
0.62001,0.4996,0.62979,-0.13018
0.63001,0.50625,0.63844,-0.13219
0.64001,0.51303,0.64741,-0.13437
0.65001,0.51997,0.65659,-0.13662
0.66001,0.52706,0.666,-0.13894
0.67001,0.53431,0.67564,-0.14133
0.68001,0.54172,0.68551,-0.14379
0.69001,0.54929,0.69563,-0.14634
0.70001,0.55705,0.70601,-0.14897
0.71001,0.56498,0.71666,-0.15168
0.72001,0.57309,0.72758,-0.15448
0.73001,0.5814,0.73878,-0.15739
0.74001,0.5899,0.75029,-0.16039
0.75001,0.59861,0.76211,-0.1635
0.76001,0.60753,0.77532,-0.16779
0.77001,0.6204,0.7888,-0.1684
0.78001,0.62977,0.80249,-0.17272
0.79001,0.63938,0.81589,-0.17651
0.80001,0.64922,0.82923,-0.18
0.81001,0.65932,0.84287,-0.18355
0.82001,0.66968,0.85726,-0.18759
0.83001,0.6803,0.87208,-0.19178
0.84001,0.6912,0.88736,-0.19616
0.85001,0.70238,0.9031,-0.20072
0.86001,0.71387,0.91934,-0.20548
0.87001,0.72566,0.9361,-0.21044
0.88001,0.73777,0.95341,-0.21564
0.89001,0.75022,0.97129,-0.22107
0.90002,0.76301,0.98983,-0.22682
0.91002,0.77616,1.0091,-0.23291
0.92002,0.78968,1.029,-0.23929
0.93002,0.80358,1.0495,-0.24592
0.94002,0.81789,1.0708,-0.25292
0.95002,0.83262,1.0929,-0.26026
0.96002,0.84779,1.1157,-0.26795
0.97002,0.86341,1.1395,-0.27606
0.98002,0.8795,1.1641,-0.28461
0.99002,0.89608,1.1897,-0.29364
1,0.91318,1.2164,-0.3032
1.01,0.93082,1.2442,-0.31335
1.02,0.94901,1.2732,-0.32414
1.03,0.96779,1.3034,-0.33565
1.04,0.98718,1.3351,-0.34791
1.05,1.0072,1.3682,-0.361
1.06,1.0279,1.4029,-0.375
1.07,1.0493,1.4393,-0.39001
1.08,1.0714,1.4776,-0.40619
1.09,1.0943,1.518,-0.42367
1.1,1.118,1.5604,-0.44243
1.11,1.1425,1.6053,-0.46275
1.12,1.168,1.6527,-0.48473
1.13,1.1943,1.7028,-0.50853
1.14,1.2216,1.7561,-0.53444
1.15,1.25,1.8127,-0.56269
1.16,1.2794,1.873,-0.59361
1.17,1.31,1.9375,-0.62756
1.18,1.3417,2.0067,-0.66495
1.19,1.3747,2.081,-0.70631
1.2,1.4091,2.1613,-0.75219
1.21,1.4448,2.2482,-0.80336
1.22,1.4821,2.3427,-0.86063
1.23,1.5209,2.4459,-0.92501
1.24,1.5614,2.5591,-0.99774
1.25,1.6036,2.6839,-1.0804
1.26,1.6477,2.8228,-1.1751
1.27,1.6938,2.9781,-1.2843
1.28,1.744,3.1528,-1.4088
1.29,1.7944,3.3502,-1.5558
1.3,1.8472,3.5756,-1.7284
1.31,1.9026,3.8355,-1.9329
1.32,1.9606,4.1386,-2.178
1.33,2.0216,4.4969,-2.4753
1.34,2.0856,4.9266,-2.8409
1.35,2.153,5.4503,-3.2973
1.36,2.2239,6.101,-3.8771
1.37,2.2986,6.9277,-4.6291
1.38,2.3774,8.0061,-5.6287
1.39,2.4605,9.4586,-6.998
1.4,2.5484,11.493,-8.9448
1.41,2.6414,14.489,-11.847
1.42,2.74,19.199,-16.459
1.43,2.8444,27.316,-24.471
1.44,2.9554,43.405,-40.45
1.45,3.0733,83.323,-80.249
1.46,3.1989,203.93,-200.73
1.47,3.3328,472.77,-469.44
1.48,3.4758,647.34,-643.86
1.49,3.6287,415.83,-412.2
1.5,3.7925,101.88,-98.087
1.51,3.9682,8.289,-4.3208
1.52,4.1571,14.318,-10.161
1.53,4.3605,17.395,-13.034
1.54,4.5799,15.507,-10.927
1.55,4.8171,13.41,-8.5928
1.56,5.0775,11.839,-6.7614
1.57,5.3567,10.74,-5.3828
1.58,5.6606,9.992,-4.3315
1.59,5.9922,9.5037,-3.5115
1.6,6.3552,9.2104,-2.8553
1.61,6.7535,9.0696,-2.3161
1.62,7.1919,9.0532,-1.8613
1.63,7.6762,9.143,-1.4667
1.64,8.2129,9.3277,-1.1148
1.65,8.81,9.6013,-0.79131
1.66,9.4769,9.9623,-0.48532
1.67,10.225,10.412,-0.18721
1.68,11.068,10.956,0.11165
1.69,12.023,11.604,0.41964
1.7,13.111,12.366,0.74528
1.71,14.357,13.259,1.098
1.72,15.795,14.306,1.4883
1.73,17.465,15.536,1.9291
1.74,19.42,16.984,2.436
1.75,21.731,18.702,3.0291
1.76,24.489,20.755,3.7346
1.77,27.817,23.23,4.5872
1.78,31.886,26.251,5.6347
1.79,36.932,29.988,6.9437
1.8,43.298,34.688,8.6099
1.81,51.489,40.715,10.775
1.82,62.282,48.627,13.655
1.83,76.912,59.318,17.594
1.84,97.457,74.289,23.169
1.85,127.63,96.227,31.403
1.86,174.63,130.37,44.266
1.87,254.08,188.1,65.977
1.88,405.74,298.66,107.08
1.89,758.55,557.61,200.93
1.9,1817.7,1334.1,483.62
1.91,4648.8,3376.2,1272.6
1.92,7191.7,5249.7,1942
1.93,5011.7,3526,1485.7
1.94,2007,1058.5,948.51
1.95,817.91,360.33,457.58
1.96,428.3,241.76,186.54
1.97,265.04,178,87.043
1.98,180.84,137.89,42.953
1.99,131.53,114.75,16.777
2,100.1,102.99,-2.8957
2.01,78.814,99.983,-21.168
2.02,63.727,105.49,-41.764
2.03,52.637,121.95,-69.314
2.04,44.247,156.67,-112.43
2.05,37.748,230.35,-192.61
2.06,32.611,413.92,-381.31
2.07,28.483,952.09,-923.61
2.08,25.118,2167.6,-2142.5
2.09,22.342,3394.7,-3372.4
2.1,20.027,2939.4,-2919.4
2.11,18.082,1327.5,-1309.4
2.12,16.437,75.901,-59.464
2.13,15.043,0.0023676,15.041
2.14,13.864,5.1692e-13,13.864
2.15,12.88,38.263,-25.383
2.16,12.091,48.007,-35.916
2.17,11.537,44.211,-32.675
2.18,11.361,39.004,-27.643
2.19,12.123,34.977,-22.855
2.2,15.949,33.943,-17.994
2.21,25.097,37.396,-12.299
2.22,28.453,37.796,-9.343
2.23,18.936,28.311,-9.3747
2.24,11.332,20.157,-8.825
2.25,8.504,17.33,-8.826
2.26,7.3272,15.841,-8.5141
2.27,6.6531,14.575,-7.9221
2.28,6.185,13.513,-7.3285
2.29,5.822,12.629,-6.8073
2.3,5.5239,11.89,-6.3661
2.31,5.27,11.271,-6.001
2.32,5.0491,10.755,-5.7058
2.33,4.8539,10.329,-5.4751
2.34,4.6799,9.9845,-5.3047
2.35,4.5237,9.7158,-5.1921
2.36,4.383,9.5195,-5.1365
2.37,4.2559,9.3953,-5.1395
2.38,4.1409,9.3452,-5.2044
2.39,4.0368,9.3743,-5.3375
2.4,3.9427,9.4914,-5.5487
2.41,3.8577,9.7101,-5.8524
2.42,3.7811,10.051,-6.2696
2.43,3.7125,10.543,-6.831
2.44,3.6511,11.233,-7.5816
2.45,3.5967,12.186,-8.5889
2.46,3.5488,13.506,-9.9576
2.47,3.5072,15.364,-11.856
2.48,3.4715,18.042,-14.571
2.49,3.4416,22.058,-18.617
2.5,3.4172,28.427,-25.009
2.51,3.3983,39.409,-36.011
2.52,3.3846,61.069,-57.685
2.53,3.3762,114.24,-110.86
2.54,3.3729,261.12,-257.74
2.55,3.3747,572.28,-568.91
2.56,3.3817,862.29,-858.91
2.57,3.3938,783.33,-779.94
2.58,3.4112,430.9,-427.49
2.59,3.4338,85.634,-82.2
2.6,3.4619,0.0032618,3.4586
2.61,3.4956,3.2863e-13,3.4956
2.62,3.5351,2.3861e-12,3.5351
2.63,3.5805,9.0352,-5.4547
2.64,3.6322,11.988,-8.3553
2.65,3.6905,11.953,-8.2625
2.66,3.7557,11.339,-7.5828
2.67,3.8282,10.687,-6.8589
2.68,3.9086,10.13,-6.2219
2.69,3.9977,9.6933,-5.6956
2.7,4.0953,9.3712,-5.276
2.71,4.2024,9.1534,-4.9511
2.72,4.3198,9.0297,-4.7099
2.73,4.4485,8.9922,-4.5438
2.74,4.5894,9.0363,-4.447
2.75,4.7436,9.1603,-4.4167
2.76,4.9125,9.3656,-4.4531
2.77,5.0975,9.657,-4.5595
2.78,5.3003,10.043,-4.7425
2.79,5.5229,10.536,-5.0134
2.8,5.7676,11.156,-5.3886
2.81,6.0369,11.929,-5.8924
2.82,6.3338,12.894,-6.5598
2.83,6.662,14.104,-7.4415
2.84,7.0256,15.639,-8.6131
2.85,7.4294,17.619,-10.189
2.86,7.8794,20.23,-12.351
2.87,8.3825,23.778,-15.396
2.88,8.9469,28.788,-19.841
2.89,9.5827,36.242,-26.659
2.9,10.302,48.167,-37.865
2.91,11.121,69.439,-58.318
2.92,12.058,114.79,-102.73
2.93,13.134,234.11,-220.97
2.94,14.38,536.5,-522.12
2.95,15.833,984.13,-968.29
2.96,17.543,1208.3,-1190.7
2.97,19.572,964.82,-945.25
2.98,22.005,516.31,-494.3
2.99,24.959,101.02,-76.061
3.0001,28.592,0.0044397,28.587
3.0101,33.13,1.9895e-13,33.13
3.0201,38.903,2.1743e-12,38.903
3.0301,46.406,32.484,13.923
3.0401,56.41,48.034,8.3758
3.0501,70.171,59.308,10.863
3.0601,89.858,73.207,16.652
3.0701,119.48,93.925,25.554
3.0801,167.17,127.79,39.377
3.0901,251.75,188.89,62.859
3.1001,426.06,317.28,108.79
3.1101,883.16,659.45,223.71
3.1201,2303.8,1676.2,627.58
3.1301,5028.8,3528.7,1500.1
3.1401,5458.7,4119.6,1339.1
3.1501,2788.9,2229.9,558.96
3.1601,1055.7,388.97,666.73
3.1701,483.49,0.018063,483.47
3.1801,276.85,64.521,212.33
3.1901,180.58,85.784,94.795
3.2001,127.65,74.977,52.672
3.2101,95.344,62.424,32.92
3.2201,74.156,52.825,21.331
3.2301,59.506,46.215,13.291
3.2401,48.959,42.282,6.6773
3.2501,41.119,41.157,-0.037863
3.2601,35.141,44.11,-8.9688
3.2701,30.486,56.129,-25.643
3.2801,26.799,95.543,-68.745
3.2901,23.836,191.36,-167.53
3.3001,21.431,304.21,-282.77
3.3101,19.457,342.73,-323.27
3.3201,17.827,274.4,-256.57
3.3301,16.475,162.83,-146.36
3.3401,15.351,52.625,-37.274
3.3501,14.418,0.0025828,14.416
3.3601,13.647,5.4889e-13,13.647
3.3701,13.014,1.755e-12,13.014
3.3801,12.505,6.9234,5.5814
3.3901,12.105,12.208,-0.10234
3.4001,11.806,13.5,-1.6932
3.4101,11.602,13.862,-2.2596
3.4201,11.489,14.043,-2.5546
3.4301,11.465,14.258,-2.7927
3.4401,11.534,14.585,-3.0516
3.4501,11.697,15.066,-3.3685
3.4601,11.963,15.733,-3.7693
3.4701,12.342,16.623,-4.2806
3.4801,12.849,17.785,-4.9357
3.4901,13.504,19.285,-5.7813
3.5001,14.333,21.218,-6.8859
3.5101,15.373,23.726,-8.3532
3.5201,16.675,27.019,-10.344
3.5301,18.303,31.429,-13.126
3.5401,20.354,37.509,-17.155
3.5501,22.96,46.236,-23.276
3.5601,26.316,59.513,-33.196
3.5701,30.714,81.592,-50.878
3.5801,36.605,124.23,-87.628
3.5901,44.72,228.14,-183.42
3.6001,56.312,486.15,-429.83
3.6101,73.666,937.36,-863.69
3.6201,101.35,1291.6,-1190.3
3.6301,149.7,1313,-1163.3
3.6401,246.74,1063.2,-816.48
3.6501,491.07,843.73,-352.65
3.6601,1251.3,1029.5,221.76
3.6701,2918.3,1885.1,1033.2
3.6801,3577.7,2418.8,1158.9
3.6901,2010.1,1621.2,388.95
3.7001,765.23,406.46,358.77
3.7101,337.25,0.022091,337.23
3.7201,188.41,7.3896e-13,188.41
3.7301,121.28,37.579,83.702
3.7401,85.074,45.36,39.714
3.7501,63.244,40.44,22.804
3.7601,49.045,34.516,14.529
3.7701,39.289,29.458,9.8317
3.7801,32.308,25.393,6.9145
3.7901,27.165,22.172,4.993
3.8001,23.328,19.647,3.6812
3.8101,20.561,17.774,2.7864
3.8201,19.114,16.811,2.3035
3.8301,19.941,17.279,2.6618
3.8401,21.089,17.964,3.1245
3.8501,17.671,16.178,1.4932
3.8601,13.327,12.662,0.66436
3.8701,11.046,10.161,0.88495
3.8801,9.786,9.3393,0.44665
3.8901,8.8905,9.0054,-0.11498
3.9001,8.1762,8.6168,-0.4406
3.9101,7.579,8.2349,-0.6559
3.9201,7.0679,7.9042,-0.83622
3.9301,6.6245,7.629,-1.0045
3.9401,6.2362,7.4066,-1.1704
3.9501,5.8941,7.2342,-1.3402
3.9601,5.5911,7.1099,-1.5188
3.9701,5.3218,7.0332,-1.7113
3.9801,5.0819,7.005,-1.9231
3.9901,4.8678,7.0281,-2.1604
4.0001,4.6765,7.107,-2.4305
4.0101,4.5055,7.2486,-2.7431
4.0201,4.353,7.4633,-3.1103
4.0301,4.2171,7.7654,-3.5483
4.0401,4.0965,8.1759,-4.0794
4.0501,3.9899,8.7243,-4.7343
4.0601,3.8966,9.4543,-5.5577
4.0701,3.8155,10.431,-6.6158
4.0801,3.7467,11.757,-8.0099
4.0901,3.6888,13.594,-9.9056
4.1001,3.6419,16.225,-12.583
4.1101,3.6059,20.162,-16.556
4.1201,3.5807,26.451,-22.87
4.1301,3.5666,37.535,-33.969
4.1401,3.5639,60.593,-57.029
4.1501,3.573,116.9,-113.32
4.1601,3.5946,262.56,-258.96
4.1701,3.6296,490.23,-486.6
4.1801,3.6794,640.58,-636.9
4.1901,3.7453,640.54,-636.8
4.2001,3.8294,502.12,-498.29
4.2101,3.9342,320.33,-316.39
4.2201,4.0627,133.57,-129.51
4.2301,4.2191,0.0082776,4.2108
4.2401,4.4083,1.7231e-13,4.4083
4.2501,4.637,1.7586e-13,4.637
4.2601,4.9138,3.757e-13,4.9138
4.2701,5.2499,1.8732e-12,5.2499
4.2801,5.6605,3.681,1.9795
4.2901,6.1662,7.7084,-1.5422
4.3001,6.7957,9.3835,-2.5878
4.3101,7.5897,10.428,-2.8387
4.3201,8.6078,11.402,-2.7943
4.3301,9.9398,12.573,-2.6333
4.3401,11.726,14.153,-2.4271
4.3501,14.197,16.402,-2.2053
4.3601,17.752,19.737,-1.9844
4.3701,23.136,24.926,-1.7899
4.3801,31.877,33.596,-1.7184
4.3901,47.567,49.809,-2.2416
4.4001,80.54,86.402,-5.862
4.4101,169.4,185.08,-15.682
4.4201,443.02,421.63,21.382
4.4301,916.33,752.13,164.2
4.4401,916.36,850.47,65.891
4.4501,443.1,574.73,-131.63
4.4601,169.53,215.84,-46.304
4.4701,80.732,19.473,61.26
4.4801,47.817,0.0012774,47.816
4.4901,32.189,1.2648e-12,32.189
4.5001,23.512,9.3436e-13,23.512
4.5101,18.197,1.3998e-12,18.197
4.5201,14.716,0.95947,13.757
4.5301,12.326,8.5556,3.77
4.5401,10.627,10.837,-0.2095
4.5501,9.3919,11.586,-2.1945
4.5601,8.481,12.129,-3.6478
4.5701,7.8066,12.85,-5.0438
4.5801,7.3115,13.952,-6.6409
4.5901,6.9576,15.651,-8.6934
4.6001,6.7197,18.295,-11.575
4.6101,6.582,22.559,-15.977
4.6201,6.5331,29.968,-23.435
4.6301,6.5689,44.762,-38.193
4.6401,6.6889,80.391,-73.702
4.6501,6.8971,171.83,-164.94
4.6601,7.2021,333.11,-325.91
4.6701,7.6178,465.53,-457.92
4.6801,8.1654,498.14,-489.97
4.6901,8.8753,439.84,-430.97
4.7001,9.7919,327.05,-317.26
4.7101,10.979,199.88,-188.9
4.7201,12.533,77.346,-64.812
4.7301,14.601,0.0053598,14.595
4.7401,17.412,2.4514e-13,17.412
4.7501,21.353,2.4514e-13,21.353
4.7601,27.101,6.2528e-13,27.101
4.7701,35.938,12.322,23.616
4.7801,50.563,36.358,14.205
4.7901,77.535,61.2,16.336
4.8001,136.72,110.41,26.312
4.8101,304.92,247.68,57.238
4.8201,801.9,567.88,234.02
4.8301,1473.9,961.23,512.71
4.8401,1251.9,978.94,272.91
4.8501,548.45,590.4,-41.955
4.8601,213.96,158.9,55.055
4.8701,106.59,0.011336,106.58
4.8801,64.547,48.039,16.508
4.8901,43.815,187.67,-143.85
4.9001,32.068,257.08,-225.01
4.9101,24.847,256.59,-231.74
4.9201,20.286,217.68,-197.39
4.9301,17.775,163.83,-146.05
4.9401,18.219,105.19,-86.969
4.9501,23.352,50.448,-27.096
4.9601,25.821,5.6726,20.148
4.9701,18.352,0.00041285,18.352
4.9801,11.565,5.0449e-13,11.565
4.9901,8.7372,7.9758e-13,8.7372
5.0001,7.4319,3.7614e-12,7.4319
5.0101,6.633,4.098,2.535
5.0201,6.067,7.1847,-1.1177
5.0301,5.638,8.5304,-2.8924
5.0401,5.302,9.5786,-4.2766
5.0501,5.0349,10.908,-5.8732
5.0601,4.8219,13.042,-8.2199
5.0701,4.6531,17.023,-12.37
5.0801,4.5218,26.07,-21.548
5.0901,4.4233,50.198,-45.774
5.1001,4.354,101.14,-96.788
5.1101,4.3123,160.53,-156.22
5.1201,4.2954,190.83,-186.53
5.1301,4.303,190.05,-185.75
5.1401,4.335,160.54,-156.21
5.1501,4.3917,119.12,-114.73
5.1601,4.474,74.007,-69.533
5.1701,4.5835,30.602,-26.018
5.1801,4.7224,0.0023224,4.7201
5.1901,4.8938,6.4837e-13,4.8938
5.2001,5.1015,5.4179e-13,5.1015
5.2101,5.3507,8.6242e-13,5.3507
5.2201,5.648,4.0314e-12,5.648
5.2301,6.0017,3.8297,2.172
5.2401,6.4227,6.7822,-0.35944
5.2501,6.925,8.3198,-1.3948
5.2601,7.5269,9.6368,-2.11
5.2701,8.2528,11.22,-2.9672
5.2801,9.1355,13.624,-4.4882
5.2901,10.22,18.334,-8.1136
5.3001,11.569,29.918,-18.348
5.3101,13.274,52.63,-39.357
5.3201,15.466,75.359,-59.893
5.3301,18.348,87.168,-68.82
5.3401,22.242,87.022,-64.78
5.3501,27.683,79.64,-51.957
5.3601,35.616,71.626,-36.011
5.3701,47.851,65.348,-17.498
5.3801,68.238,65.798,2.44
5.3901,106.3,83.653,22.649
5.4001,191.69,148.77,42.923
5.4101,440.11,357.75,82.36
5.4201,1150,799.39,350.61
5.4301,1978.6,1235.5,743.1
5.4401,1550.7,1210.4,340.34
5.4501,652.6,754.6,-102
5.4601,258.8,228.69,30.11
5.4701,131.89,0.018325,131.88
5.4801,80.827,1.9895e-13,80.827
5.4901,55.18,21.833,33.347
5.5001,40.436,135.55,-95.115
5.5101,31.186,299.71,-268.52
5.5201,25.018,445.31,-420.29
5.5301,20.723,513.78,-493.05
5.5401,17.637,508.04,-490.4
5.5501,15.372,437.13,-421.76
5.5601,13.692,338.96,-325.27
5.5701,12.445,228.46,-216.01
5.5801,11.535,115.54,-104.01
5.5901,10.898,17.258,-6.3599
5.6001,10.497,0.0014154,10.496
5.6101,10.314,1.8474e-13,10.314
5.6201,10.344,1.9185e-13,10.344
5.6301,10.602,3.4461e-13,10.602
5.6401,11.122,1.3252e-12,11.122
5.6501,11.964,2.9251,9.0387
5.6601,13.231,8.7469,4.4839
5.6701,15.092,11.892,3.2002
5.6801,17.839,14.676,3.1625
5.6901,21.992,18.123,3.8685
5.7001,28.558,23.268,5.2902
5.7101,39.7,32.016,7.6844
5.7201,60.823,49.299,11.525
5.7301,108.99,92.037,16.948
5.7401,250.97,208.12,42.851
5.7501,648.92,442.35,206.57
5.7601,1077.2,654.97,422.28
5.7701,811.82,635.63,176.19
5.7801,336.38,403.02,-66.637
5.7901,135.38,130.54,4.8384
5.8001,70.271,0.011092,70.26
5.8101,43.663,2.4158e-13,43.663
5.8201,30.141,6.1817e-13,30.141
5.8301,22.286,0.087902,22.198
5.8401,17.304,8.235,9.069
5.8501,13.939,10.526,3.4126
5.8601,11.557,12.147,-0.58982
5.8701,9.8079,15.518,-5.7099
5.8801,8.4854,25.358,-16.873
5.8901,7.4616,47.618,-40.156
5.9001,6.6539,70.003,-63.35
5.9101,6.0064,80.881,-74.874
5.9201,5.4808,81.308,-75.827
5.9301,5.0499,72.83,-67.78
5.9401,4.6939,59.606,-54.912
5.9501,4.3984,44.506,-40.108
5.9601,4.1525,28.431,-24.278
5.9701,3.9481,13.434,-9.486
5.9801,3.779,0.95662,2.8224
5.9901,3.6406,8.3863e-05,3.6405
6.0001,3.5293,1.5303e-12,3.5293
6.0101,3.4425,1.9207e-12,3.4425
6.0201,3.3785,8.92e-12,3.3785
6.0301,3.3362,4.2122,-0.876
6.0401,3.3155,7.9696,-4.6541
6.0501,3.3157,12.408,-9.0923
6.0601,3.3381,22.761,-19.423
6.0701,3.384,44.315,-40.931
6.0801,3.4561,70.342,-66.886
6.0901,3.5575,85.509,-81.951
6.1001,3.6932,88.391,-84.697
6.1101,3.8698,82.653,-78.783
6.1201,4.0963,69.364,-65.267
6.1301,4.3855,54.514,-50.128
6.1401,4.7553,38.346,-33.591
6.1501,5.2316,22.258,-17.027
6.1601,5.8528,8.4724,-2.6196
6.1701,6.6772,0.00076582,6.6765
6.1801,7.7976,2.6921e-12,7.7976
6.1901,9.3685,3.4515e-12,9.3685
6.2001,11.663,3.9793,7.6839
6.2101,15.205,17.114,-1.9094
6.2201,21.105,31.494,-10.389
6.2301,32.116,55.827,-23.711
6.2401,56.801,112.4,-55.603
6.2501,128.58,236.1,-107.52
6.2601,333.67,414.5,-80.836
6.2701,573.04,549.72,23.317
6.2801,449.51,563.96,-114.45
6.2901,190.13,433.49,-243.37
6.3001,76.438,261.79,-185.35
6.3101,39.854,115.94,-76.081
6.3201,25.186,31.466,-6.2805
6.3301,17.874,5.0498,12.825
6.3401,13.728,0.00046887,13.728
6.3501,11.189,6.5548e-13,11.189
6.3601,9.5623,4.4054e-13,9.5623
6.3701,8.5051,4.3521e-13,8.5051
6.3801,7.832,7.1498e-13,7.832
6.3901,7.4396,5.0004e-12,7.4396
6.4001,7.2707,10.858,-3.5873
6.4101,7.2975,25.947,-18.649
6.4201,7.5135,50.693,-43.179
6.4301,7.9313,73.027,-65.096
6.4401,8.5844,83.562,-74.977
6.4501,9.5337,85.875,-76.342
6.4601,10.882,79.579,-68.697
6.4701,12.8,69.138,-56.338
6.4801,15.581,58.399,-42.818
6.4901,19.759,47.614,-27.854
6.5001,26.386,38.654,-12.268
6.5101,37.771,35.435,2.3363
6.5201,59.924,44.648,15.276
6.5301,112.88,87.991,24.887
6.5401,274.59,221.29,53.308
6.5501,683.31,440.95,242.36
6.5601,979.85,586.77,393.08
6.5701,633.93,556.54,77.394
6.5801,248.83,411.64,-162.81
6.5901,104.81,260.11,-155.3
6.6001,56.913,152.7,-95.789
6.6101,36.488,112.77,-76.28
6.6201,26.152,134.61,-108.46
6.6301,21.134,150.42,-129.29
6.6401,21.041,139.33,-118.29
6.6501,23.301,114.22,-90.915
6.6601,19.195,80.338,-61.143
6.6701,12.368,44.473,-32.105
6.6801,8.8213,12.045,-3.2233
6.6901,7.1891,0.0011803,7.188
6.7001,6.2159,5.7554e-13,6.2159
6.7101,5.5376,4.8939e-13,5.5376
6.7201,5.0322,6.2972e-13,5.0322
6.7301,4.644,2.0259e-12,4.644
6.7401,4.3421,12.474,-8.1318
6.7501,4.1075,34.441,-30.334
6.7601,3.9278,52.511,-48.583
6.7701,3.7949,59.159,-55.364
6.7801,3.7031,59.801,-56.098
6.7901,3.6493,55.023,-51.374
6.8001,3.6316,47.479,-43.847
6.8101,3.6501,38.88,-35.23
6.8201,3.7062,29.465,-25.759
6.8301,3.8028,19.59,-15.787
6.8401,3.9451,10.827,-6.8818
6.8501,4.1403,3.614,0.52636
6.8601,4.3994,0.00036318,4.399
6.8701,4.7374,5.5964e-12,4.7374
6.8801,5.1763,6.9368e-11,5.1763
6.8901,5.748,9.6972,-3.9492
6.9001,6.499,31.891,-25.392
6.9101,7.5015,64.126,-56.624
6.9201,8.8696,89.799,-80.93
6.9301,10.768,102.54,-91.774
6.9401,13.582,106.09,-92.509
6.9501,17.924,102.86,-84.932
6.9601,25.143,94.741,-69.599
6.9701,38.546,91.386,-52.84
6.9801,68.289,102.91,-34.619
6.9901,153.84,164.01,-10.17
7.0001,402.72,301.04,101.68
7.0101,716.12,410.6,305.52
7.0201,584.28,396.78,187.5
7.0301,251.01,288.03,-37.018
7.0401,99.042,139.08,-40.041
7.0501,50.211,11.053,39.159
7.0601,30.837,0.001142,30.836
7.0701,21.204,2.9488e-13,21.204
7.0801,15.712,6.6436e-13,15.712
7.0901,12.299,4.1069e-12,12.299
7.1001,10.052,3.0046,7.0478
7.1101,8.5202,5.0505,3.4697
7.1201,7.4573,5.8014,1.656
7.1301,6.7248,6.2329,0.49185
7.1401,6.2426,6.6592,-0.41663
7.1501,5.9677,7.2401,-1.2724
7.1601,5.8827,8.1209,-2.2382
7.1701,5.9954,9.524,-3.5286
7.1801,6.3412,11.915,-5.5737
7.1901,6.998,16.572,-9.5737
7.2001,8.1197,27.866,-19.746
7.2101,10.017,53.288,-43.271
7.2201,13.372,92.146,-78.774
7.2301,19.937,123.95,-104.01
7.2401,35.4,148.3,-112.9
7.2501,82.055,186.06,-104.01
7.2601,206.94,240.06,-33.124
7.2701,319.11,272.02,47.087
7.2801,222.85,246.2,-23.351
7.2901,90.207,180.67,-90.467
7.3001,37.734,98.91,-61.176
7.3101,20.604,26.201,-5.5971
7.3201,13.597,0.0028093,13.594
7.3301,10.5,4.7251e-13,10.5
7.3401,10.296,5.7376e-13,10.296
7.3501,12.16,8.3844e-13,12.16
7.3601,10.936,1.9877e-12,10.936
7.3701,6.9399,9.2975,-2.3577
7.3801,4.6201,22.577,-17.957
7.3901,3.6517,26.732,-23.08
7.4001,3.1359,26.434,-23.298
7.4101,2.7982,24.263,-21.465
7.4201,2.5551,22.042,-19.487
7.4301,2.3719,19.647,-17.275
7.4401,2.231,16.794,-14.563
7.4501,2.1219,13.843,-11.721
7.4601,2.0382,11.735,-9.697
7.4701,1.9756,11.047,-9.0713
7.4801,1.9315,13.173,-11.241
7.4901,1.9044,22.176,-20.272
7.5001,1.8935,50.506,-48.613
7.5101,1.8989,106.3,-104.4
7.5201,1.9216,159.39,-157.47
7.5301,1.9634,185.92,-183.96
7.5401,2.0274,193.56,-191.53
7.5501,2.1184,187.5,-185.38
7.5601,2.2433,169.45,-167.2
7.5701,2.4131,143.58,-141.17
7.5801,2.6444,116.02,-113.37
7.5901,2.964,85.109,-82.145
7.6001,3.4168,52.987,-49.57
7.6101,4.0823,24.405,-20.323
7.6201,5.1138,0.28254,4.8312
7.6301,6.8389,3.1286e-05,6.8389
7.6401,10.076,7.7449e-13,10.076
7.6501,17.407,1.6662e-12,17.407
7.6601,38.936,28.361,10.575
7.6701,99.195,86.776,12.419
7.6801,164.05,126.62,37.435
7.6901,123.96,129.36,-5.4002
7.7001,52.108,107.33,-55.221
7.7101,21.781,73.832,-52.051
7.7201,12.026,40.804,-28.778
7.7301,8.1106,15.44,-7.3291
7.7401,6.1932,1.7122,4.4809
7.7501,5.1561,0.00019425,5.1559
7.7601,4.5825,0.3542,4.2283
7.7701,4.2905,4.0329e-05,4.2905
7.7801,4.1954,3.7197e-12,4.1954
7.7901,4.26,2.6779e-12,4.26
7.8001,4.4759,2.6628e-12,4.4759
7.8101,4.8576,4.3725e-12,4.8576
7.8201,5.4451,0.7185,4.7266
7.8301,6.3147,4.2126,2.1021
7.8401,7.6047,6.3015,1.3032
7.8501,9.5734,8.3024,1.271
7.8601,12.74,11.133,1.6068
7.8701,18.271,16.062,2.2095
7.8801,29.306,26.714,2.5923
7.8901,56.743,53.857,2.8864
7.9001,141.89,117.38,24.505
7.9101,336.08,197.98,138.1
7.9201,428.6,239.87,188.73
7.9301,249.5,234.27,15.231
7.9401,96.086,186.74,-90.656
7.9501,42.473,119.25,-76.772
7.9601,24.197,55.974,-31.777
7.9701,16.425,13.408,3.0178
7.9801,13.388,0.51427,12.874
7.9901,13.223,12.723,0.50021
8.0001,11.739,24.159,-12.42
8.0101,8.1824,25.035,-16.853
8.0201,5.9071,20.553,-14.646
8.0301,4.8542,15.523,-10.669
8.0401,4.2655,12.311,-8.046
8.0501,3.8848,13.925,-10.04
8.0601,3.6282,27.974,-24.346
8.0701,3.4585,55.55,-52.091
8.0801,3.3561,78.969,-75.612
8.0901,3.3098,89.143,-85.834
8.1001,3.3139,93.022,-89.708
8.1101,3.3663,91.122,-87.756
8.1201,3.4677,82.218,-78.75
8.1301,3.6221,70.858,-67.236
8.1401,3.8166,58.874,-55.057
8.1501,4.1024,46.105,-42.003
8.1601,4.4763,31.562,-27.085
8.1701,4.9628,18.331,-13.368
8.1801,5.5985,6.628,-1.0295
8.1901,6.4391,0.0007952,6.4383
8.2001,7.571,1.7684e-12,7.571
8.2101,9.1355,1.2879e-12,9.1355
8.2201,11.375,1.3216e-12,11.375
8.2301,14.733,2.311e-12,14.733
8.2401,20.105,4.9489,15.156
8.2501,29.523,19.913,9.6095
8.2601,48.569,41.156,7.4125
8.2701,97.134,90.443,6.6915
8.2801,248.35,195.57,52.781
8.2901,566.3,311.93,254.37
8.3001,666.73,358.16,308.57
8.3101,363.07,330.22,32.854
8.3201,138.54,243.48,-104.94
8.3301,62.625,140.25,-77.626
8.3401,35.988,51.372,-15.384
8.3501,23.935,0.0062838,23.929
8.3601,17.492,5.862e-13,17.492
8.3701,13.703,1.7213e-12,13.703
8.3801,11.363,15.06,-3.6975
8.3901,9.9069,24.345,-14.438
8.4001,9.0554,24.763,-15.708
8.4101,8.6725,22.453,-13.781
8.4201,8.7129,19.111,-10.398
8.4301,9.2074,15.761,-6.5536
8.4401,10.279,13.706,-3.4262
8.4501,12.208,14.255,-2.0468
8.4601,15.594,19.484,-3.8898
8.4701,21.853,28.607,-6.7546
8.4801,34.939,43.419,-8.4799
8.4901,69.161,80.996,-11.834
8.5001,176.14,157.05,19.088
8.5101,391.48,229.24,162.24
8.5201,442.32,254.35,187.98
8.5301,233.57,229.59,3.977
8.5401,89.187,168.83,-79.647
8.5501,40.924,95.011,-54.087
8.5601,23.678,29.937,-6.2588
8.5701,15.699,0.0037581,15.695
8.5801,11.318,8.4732e-13,11.318
8.5901,8.64,10.537,-1.8975
8.6001,6.8766,47.583,-40.707
8.6101,5.651,64.327,-58.676
8.6201,4.7632,68.181,-63.418
8.6301,4.0991,66.91,-62.811
8.6401,3.5893,61.949,-58.359
8.6501,3.1901,56.013,-52.823
8.6601,2.8725,48.357,-45.485
8.6701,2.617,40.448,-37.831
8.6801,2.3971,31.471,-29.074
8.6901,2.2284,22.748,-20.52
8.7001,2.0917,17.298,-15.206
8.7101,1.9821,17.673,-15.691
8.7201,1.8966,21.895,-19.999
8.7301,1.8333,23.872,-22.039
8.7401,1.792,22.474,-20.682
8.7501,1.7736,21.609,-19.836
8.7601,1.781,21.343,-19.562
8.7701,1.8199,23.232,-21.412
8.7801,1.9004,25.357,-23.457
8.7901,2.0402,24.233,-22.193
8.8001,2.2722,21.829,-19.557
8.8101,2.6609,19.071,-16.41
8.8201,3.3478,18.826,-15.479
8.8301,4.6977,26.387,-21.69
8.8401,7.911,44.131,-36.22
8.8501,17.679,64.295,-46.616
8.8601,43.12,78.738,-35.618
8.8701,63.761,83.514,-19.753
8.8801,43.123,80.094,-36.971
8.8901,17.687,69.655,-51.968
8.9001,7.9243,57.411,-49.486
8.9101,4.7203,44.413,-39.692
8.9201,3.3846,31.801,-28.416
8.9301,2.7188,20.54,-17.821
8.9401,2.3611,12.418,-10.057
8.9501,2.174,8.7461,-6.5721
8.9601,2.0989,6.5358,-4.4369
8.9701,2.1123,3.7347,-1.6225
8.9801,2.211,0.70709,1.5039
8.9901,2.4091,9.3088e-05,2.409
9.0002,2.7434,5.8171e-12,2.7434
9.0102,3.29,7.6072e-12,3.29
9.0202,4.2109,1.4365,2.7745
9.0302,5.8881,7.9702,-2.0821
9.0402,9.4109,15.112,-5.7007
9.0502,18.809,27.739,-8.9301
9.0602,47.933,50.095,-2.162
9.0702,101.07,75.458,25.615
9.0802,105.3,99.863,5.4364
9.0902,52.751,115.84,-63.093
9.1002,20.683,115.25,-94.567
9.1102,10.384,101.91,-91.529
9.1202,7.1609,86.792,-79.631
9.1302,7.1912,70.111,-62.92
9.1402,8.6801,56.73,-48.05
9.1502,7.2658,49.833,-42.567
9.1602,4.2923,45.599,-41.307
9.1702,2.8073,39.07,-36.263
9.1802,2.2428,28.521,-26.278
9.1902,1.9769,17.718,-15.741
9.2002,1.8323,7.9842,-6.152
9.2102,1.7546,0.0010773,1.7535
9.2202,1.7221,2.3153e-12,1.7221
9.2302,1.7252,1.4231e-12,1.7252
9.2402,1.7598,1.1167e-12,1.7598
9.2502,1.8255,1.0458e-12,1.8255
9.2602,1.9248,1.1691e-12,1.9248
9.2702,2.0629,1.9922e-12,2.0629
9.2802,2.2485,1.5449e-11,2.2485
9.2902,2.4953,3.5238,-1.0285
9.3002,2.8247,7.9216,-5.097
9.3102,3.27,16.255,-12.985
9.3202,3.8856,26.889,-23.004
9.3302,4.7645,34.535,-29.771
9.3402,6.0764,38.42,-32.344
9.3502,8.1586,41.203,-33.044
9.3602,11.768,44.151,-32.382
9.3702,18.936,48.902,-29.965
9.3802,36.714,65.845,-29.131
9.3902,91.824,103.72,-11.9
9.4002,217.48,142.31,75.167
9.4102,277.36,156.24,121.12
9.4202,161.53,144.42,17.108
9.4302,62.305,119.62,-57.311
9.4402,27.632,85.939,-58.307
9.4502,15.78,49.58,-33.8
9.4602,10.566,17.953,-7.3873
9.4702,7.8504,0.0024905,7.8479
9.4802,6.3102,1.6174e-12,6.3102
9.4902,5.4202,4.0075e-12,5.4202
9.5002,4.9474,5.5766,-0.62916
9.5102,4.7913,11.367,-6.576
9.5202,4.9304,15.286,-10.356
9.5302,5.4138,18.668,-13.255
9.5402,6.3933,26.086,-19.693
9.5502,8.2328,37.994,-29.761
9.5602,11.867,48.423,-36.556
9.5702,20.232,59.897,-39.664
9.5802,44.824,83.688,-38.865
9.5902,115.29,114.75,0.54582
9.6002,197.58,129.82,67.757
9.6102,155.02,122.95,32.065
9.6202,65.741,104.87,-39.125
9.6302,26.625,79.979,-53.354
9.6402,14.14,52.105,-37.964
9.6502,9.5386,26.491,-16.952
9.6602,7.9301,7.9421,-0.012076
9.6702,6.5974,0.0011249,6.5963
9.6802,4.7179,3.971e-12,4.7179
9.6902,3.4803,0.091096,3.3893
9.7002,2.8436,3.0356,-0.19202
9.7102,2.4603,2.2041,0.25614
9.7202,2.2016,0.71496,1.4867
9.7302,2.0206,0.34518,1.6754
9.7402,1.8946,1.5577,0.33695
9.7502,1.8114,5.662,-3.8507
9.7602,1.7639,11.233,-9.4689
9.7702,1.749,18.872,-17.123
9.7802,1.7663,25.873,-24.106
9.7902,1.8181,29.119,-27.301
9.8002,1.9099,29.133,-27.223
9.8102,2.0519,28.616,-26.564
9.8202,2.2609,27.105,-24.845
9.8302,2.5655,24.177,-21.611
9.8402,3.0103,21.814,-18.804
9.8502,3.6974,19.899,-16.202
9.8602,4.8069,19.367,-14.561
9.8702,6.761,20.761,-14
9.8802,10.718,25.782,-15.064
9.8902,20.808,38.701,-17.893
9.9002,52.209,60.662,-8.4532
9.9102,118.22,77.518,40.707
9.9202,139.1,79.695,59.402
9.9302,76.106,71.56,4.546
9.9402,29.55,56.592,-27.042
9.9502,13.852,37.943,-24.091
9.9602,8.3998,20.403,-12.003
9.9702,5.9973,7.8976,-1.9003
9.9802,4.7894,3.8339,0.95545
9.9902,4.1743,9.2388,-5.0645
10,3.9198,20.015,-16.096
10.01,3.9386,29.667,-25.728
10.02,4.2228,33.554,-29.331
10.03,4.8354,34.415,-29.579
10.04,5.9459,33.506,-27.56
10.05,7.9524,31.579,-23.626
10.06,11.885,32.52,-20.635
10.07,21.059,40.816,-19.758
10.08,48.49,64.211,-15.721
10.09,123.75,92.93,30.817
10.1,198.01,103.89,94.122
10.11,143.64,97.097,46.543
10.12,58.881,80.507,-21.626
10.13,24.354,56.395,-32.041
10.14,13.44,30.145,-16.705
10.15,9.8376,7.2474,2.5902
10.16,8.6959,0.0010784,8.6948
10.17,6.6586,8.0025e-13,6.6586
10.18,4.4232,7.6117e-13,4.4232
10.19,3.2395,1.1671e-12,3.2395
10.2,2.6375,4.0434e-12,2.6375
10.21,2.2673,3.3409,-1.0735
10.22,2.017,6.8058,-4.7887
10.23,1.8429,7.9916,-6.1487
10.24,1.7232,8.3592,-6.636
10.25,1.6462,8.6458,-6.9996
10.26,1.6058,8.4602,-6.8544
10.27,1.5998,7.9661,-6.3663
10.28,1.6291,7.5978,-5.9687
10.29,1.6986,7.368,-5.6694
10.3,1.8178,7.8952,-6.0774
10.31,2.0041,9.4581,-7.4541
10.32,2.2875,10.968,-8.6802
10.33,2.7233,11.755,-9.0318
10.34,3.419,11.969,-8.5504
10.35,4.6072,12.634,-8.0271
10.36,6.875,14.632,-7.7572
10.37,12.101,20.737,-8.6361
10.38,27.65,35.615,-7.9651
10.39,70.247,52.191,18.056
10.4,112.28,62.533,49.747
10.41,81.55,70.786,10.764
10.42,33.622,77.165,-43.543
10.43,14.072,75.271,-61.198
10.44,7.7437,65.529,-57.785
10.45,5.1779,53.459,-48.282
10.46,3.9229,43.932,-40.009
10.47,3.2621,34.994,-31.732
10.48,2.9328,28.418,-25.486
10.49,2.8319,27.598,-24.766
10.5,2.9333,28.162,-25.229
10.51,3.2707,28.732,-25.461
10.52,3.9629,29.896,-25.933
10.53,5.3162,29.915,-24.599
10.54,8.2091,30.347,-22.138
10.55,15.836,35.795,-19.959
10.56,39.734,47.92,-8.186
10.57,87.86,55.725,32.135
10.58,99.22,53.633,45.587
10.59,52.553,46.633,5.9193
10.6,20.278,36.733,-16.455
10.61,9.4923,26.17,-16.678
10.62,5.6428,18.683,-13.041
10.63,3.8672,14.717,-10.85
10.64,2.8987,12.554,-9.6548
10.65,2.3134,10.201,-7.8875
10.66,1.9357,9.867,-7.9313
10.67,1.6816,12.592,-10.911
10.68,1.5071,13.976,-12.469
10.69,1.3872,13.175,-11.788
10.7,1.3075,11.916,-10.608
10.71,1.2597,10.945,-9.6853
10.72,1.2391,11.602,-10.363
10.73,1.2439,12.556,-11.312
10.74,1.275,12.913,-11.638
10.75,1.3357,12.725,-11.39
10.76,1.4328,11.862,-10.43
10.77,1.5748,10.752,-9.1773
10.78,1.7903,9.4237,-7.6334
10.79,2.1132,8.5847,-6.4714
10.8,2.6156,9.0739,-6.4582
10.81,3.4483,12.416,-8.9682
10.82,4.975,23.124,-18.149
10.83,8.2833,39.594,-31.311
10.84,17.546,58.087,-40.54
10.85,45.255,72.618,-27.363
10.86,85.319,79.571,5.7486
10.87,75.582,80.63,-5.0479
10.88,34.294,75.118,-40.824
10.89,13.804,63.151,-49.347
10.9,7.2854,50.057,-42.772
10.91,4.8387,36.39,-31.551
10.92,3.7252,24.44,-20.715
10.93,3.1964,15.033,-11.837
10.94,2.998,7.5795,-4.5816
10.95,3.0436,4.049,-1.0054
10.96,3.3326,4.155,-0.82237
10.97,3.9449,4.0617,-0.11679
10.98,5.0999,3.0642,2.0357
10.99,7.3753,3.6036,3.7717
11,12.597,10.042,2.555
11.01,27.914,27.805,0.10852
11.02,71.774,51.998,19.776
11.03,122.98,67.787,55.198
11.04,96.532,71.936,24.596
11.05,41.023,70.156,-29.133
11.06,16.743,63.605,-46.862
11.07,9.1143,52.872,-43.758
11.08,6.4357,39.694,-33.258
11.09,5.0513,26.476,-21.425
11.1,3.7208,16.757,-13.036
11.11,2.8281,10.606,-7.7782
11.12,2.364,9.8771,-7.5131
11.13,2.1039,13.01,-10.906
11.14,1.9532,14.174,-12.221
11.15,1.8764,12.437,-10.56
11.16,1.858,10.082,-8.2235
11.17,1.892,7.643,-5.751
11.18,1.9792,5.0909,-3.1118
11.19,2.1262,2.9826,-0.85648
11.2,2.3472,1.8767,0.47053
11.21,2.667,1.948,0.71902
11.22,3.1282,3.4837,-0.35557
11.23,3.805,5.5219,-1.7169
11.24,4.8354,7.2936,-2.4582
11.25,6.4977,10.136,-3.6387
11.26,9.4259,15.533,-6.1069
11.27,15.361,24.576,-9.2148
11.28,30.507,43.76,-13.253
11.29,77.683,72.566,5.1172
11.3,176.88,93.72,83.16
11.31,208.22,101.27,106.95
11.32,113.5,100.49,13.009
11.33,43.476,88.881,-45.404
11.34,19.823,69.278,-49.454
11.35,11.559,46.604,-35.044
11.36,7.8643,26.83,-18.966
11.37,5.9488,10.098,-4.1493
11.38,4.9065,0.0016833,4.9048
11.39,4.3885,1.9451e-12,4.3885
11.4,4.2707,2.5304e-12,4.2707
11.41,4.5701,0.39495,4.1752
11.42,5.4808,5.9854,-0.50458
11.43,7.6226,9.7354,-2.1128
11.44,13.18,17.203,-4.0231
11.45,30.667,30.998,-0.33036
11.46,73.712,42.003,31.709
11.47,101.3,44.598,56.698
11.48,63.421,41.529,21.892
11.49,25.062,35.603,-10.541
11.5,11.111,27.927,-16.817
11.51,6.6348,19.203,-12.568
11.52,4.8953,10.818,-5.9225
11.53,3.6316,3.6553,-0.023674
11.54,2.5862,0.00061784,2.5856
11.55,1.976,4.5206e-12,1.976
11.56,1.6124,8.298e-12,1.6124
11.57,1.3693,2.17,-0.80073
11.58,1.1924,6.9493,-5.7569
11.59,1.0583,12.958,-11.9
11.6,0.95403,21.133,-20.179
11.61,0.87124,26.559,-25.688
11.62,0.80468,29.508,-28.703
11.63,0.75071,29.807,-29.056
11.64,0.70678,29.762,-29.055
11.65,0.67108,29.745,-29.074
11.66,0.64227,27.566,-26.923
11.67,0.61951,24.285,-23.665
11.68,0.60213,21.772,-21.17
11.69,0.58973,18.703,-18.113
11.7,0.58212,15.937,-15.355
11.71,0.57937,13.569,-12.99
11.72,0.58156,10.476,-9.8945
11.73,0.5892,7.1814,-6.5922
11.74,0.60306,4.7096,-4.1065
11.75,0.62428,2.752,-2.1277
11.76,0.65458,0.75733,-0.10275
11.77,0.69654,0.00013055,0.69641
11.78,0.75404,8.2465e-12,0.75404
11.79,0.83311,6.7872e-12,0.83311
11.8,0.94346,5.4879e-12,0.94346
11.81,1.1015,5.1621e-12,1.1015
11.82,1.3365,5.7216e-12,1.3365
11.83,1.7059,8.4572e-12,1.7059
11.84,2.3348,0.63956,1.6952
11.85,3.5445,4.7056,-1.1611
11.86,6.3917,10.576,-4.1843
11.87,15.005,19.225,-4.2199
11.88,37.408,26.531,10.877
11.89,55.59,29.574,26.017
11.9,37.463,29.743,7.7198
11.91,15.144,27.685,-12.541
11.92,6.7318,23.959,-17.227
11.93,4.41,19.113,-14.703
11.94,3.7648,14.254,-10.49
11.95,2.8205,11.073,-8.2526
11.96,1.8711,12.013,-10.142
11.97,1.4081,16.234,-14.826
11.98,1.1992,19.884,-18.685
11.99,1.0928,23.046,-21.953
12,1.0424,24.566,-23.523
12.01,1.0313,25.179,-24.148
12.02,1.0515,25.08,-24.028
12.03,1.1081,23.467,-22.359
12.04,1.2034,21.293,-20.089
12.05,1.3486,20.167,-18.818
12.06,1.5635,18.965,-17.401
12.07,1.8846,17.549,-15.665
12.08,2.3802,16.36,-13.98
12.09,3.191,14.73,-11.539
12.1,4.6458,13.813,-9.1673
12.11,7.6796,16.192,-8.5125
12.12,15.748,25.353,-9.6058
12.13,40.726,38.527,2.1994
12.14,86.293,47.5,38.793
12.15,89.911,50.969,38.941
12.16,44.83,49.807,-4.9776
12.17,17.276,45.387,-28.111
12.18,8.294,36.777,-28.483
12.19,5.0466,27.506,-22.459
12.2,3.5665,19.397,-15.831
12.21,2.8102,12.379,-9.569
12.22,2.4327,7.8913,-5.4586
12.23,2.312,6.5197,-4.2077
12.24,2.4356,7.2964,-4.8608
12.25,2.9055,10.357,-7.4519
12.26,4.0909,14.999,-10.908
12.27,7.3932,19.881,-12.488
12.28,17.905,25.012,-7.1068
12.29,39.143,27.316,11.827
12.3,44.133,26.453,17.681
12.31,23.472,24.417,-0.94516
12.32,9.1793,23.069,-13.89
12.33,4.3929,21.015,-16.622
12.34,2.6767,17.417,-14.74
12.35,1.8803,13.486,-11.606
12.36,1.443,9.021,-7.578
12.37,1.1773,5.8289,-4.6516
12.38,1.0052,3.7793,-2.7741
12.39,0.88955,2.6061,-1.7165
12.4,0.81092,3.452,-2.641
12.41,0.75849,5.5077,-4.7492
12.42,0.72624,6.0258,-5.2995
12.43,0.71107,5.5245,-4.8134
12.44,0.71205,4.9465,-4.2344
12.45,0.73027,4.049,-3.3187
12.46,0.76939,3.0839,-2.3145
12.47,0.83723,2.4882,-1.651
12.48,0.94921,2.5527,-1.6035
12.49,1.1385,4.096,-2.9576
12.5,1.4845,7.3987,-5.9142
12.51,2.2217,10.615,-8.3934
12.52,4.2422,14.043,-9.8003
12.53,10.325,16.613,-6.2875
12.54,19.688,17.339,2.3498
12.55,18.236,17.376,0.86026
12.56,8.7823,16.463,-7.6811
12.57,3.9032,14.828,-10.925
12.58,2.4151,13.63,-11.215
12.59,1.9509,12.847,-10.896
12.6,1.8533,11.335,-9.4812
12.61,1.9664,9.948,-7.9816
12.62,2.2755,8.741,-6.4654
12.63,2.8522,7.9123,-5.0601
12.64,3.9003,8.3261,-4.4258
12.65,5.9726,11.772,-5.7991
12.66,10.906,22.096,-11.19
12.67,25.898,39.951,-14.052
12.68,64.935,53.091,11.844
12.69,96.606,58.421,38.185
12.7,64.947,58.587,6.3593
12.71,25.937,53.697,-27.76
12.72,11.034,47.623,-36.589
12.73,6.3178,39.258,-32.94
12.74,4.3548,29.744,-25.389
12.75,3.0698,21.737,-18.667
12.76,2.2536,16.843,-14.589
12.77,1.7983,12.563,-10.765
12.78,1.5269,9.353,-7.8261
12.79,1.3574,8.4492,-7.0918
12.8,1.2555,9.4797,-8.2242
12.81,1.2048,10.433,-9.2282
12.82,1.1988,9.8913,-8.6925
12.83,1.2376,9.0644,-7.8267
12.84,1.3287,8.9845,-7.6558
12.85,1.489,8.9811,-7.492
12.86,1.7531,8.3426,-6.5894
12.87,2.1909,7.7436,-5.5527
12.88,2.9571,7.4902,-4.5331
12.89,4.4521,8.5273,-4.0752
12.9,7.9937,13.277,-5.2834
12.91,18.734,21.823,-3.0888
12.92,46.682,28.129,18.553
12.93,69.363,30.921,38.442
12.94,46.719,31.482,15.237
12.95,18.809,29.735,-10.926
12.96,8.1162,25.776,-17.66
12.97,4.6339,19.978,-15.344
12.98,3.2181,13.989,-10.771
12.99,2.5636,8.777,-6.2133
13,2.2926,5.1798,-2.8872
13.01,2.2931,3.701,-1.4079
13.02,2.5874,3.6158,-1.0284
13.03,3.3707,5.546,-2.1753
13.04,5.3439,10.895,-5.5515
13.05,11.31,18.927,-7.6167
13.06,28.524,24.87,3.6534
13.07,48.64,26.286,22.354
13.08,38.205,24.865,13.34
13.09,16.348,22.175,-5.8268
13.1,6.8199,19.177,-12.357
13.11,3.8919,15.197,-11.305
13.12,2.7363,10.914,-8.1777
13.13,1.9469,7.0749,-5.128
13.14,1.4384,3.4762,-2.0378
13.15,1.1628,0.35251,0.81029
13.16,1.0019,6.7855e-05,1.0018
13.17,0.90228,1.2727e-11,0.90228
13.18,0.84271,0.49766,0.34505
13.19,0.81371,2.7845,-1.9708
13.2,0.81175,4.3708,-3.5591
13.21,0.83768,4.6756,-3.8379
13.22,0.8971,4.7013,-3.8042
13.23,1.0026,4.8447,-3.8422
13.24,1.1798,4.8623,-3.6825
13.25,1.4833,5.3414,-3.8581
13.26,2.0422,6.7575,-4.7153
13.27,3.23,9.4204,-6.1904
13.28,6.4418,14.167,-7.7256
13.29,16.337,18.559,-2.2224
13.3,33.453,20.242,13.211
13.31,33.468,20.494,12.975
13.32,16.382,19.308,-2.9266
13.33,6.5224,18.012,-11.489
13.34,3.3541,16.846,-13.492
13.35,2.2227,14.849,-12.626
13.36,1.7415,12.366,-10.624
13.37,1.5516,9.7177,-8.1661
13.38,1.5515,7.4016,-5.8501
13.39,1.7457,6.1881,-4.4424
13.4,2.2537,5.9831,-3.7294
13.41,3.5108,8.1641,-4.6533
13.42,7.2561,13.863,-6.6068
13.43,18.244,18.986,-0.74254
13.44,32.098,20.696,11.401
13.45,26.252,20.446,5.8063
13.46,11.502,19.436,-7.9336
13.47,4.8023,17.931,-13.129
13.48,2.7123,15.549,-12.837
13.49,1.9013,13.259,-11.357
13.5,1.4279,12.583,-11.155
13.51,1.1482,12.076,-10.927
13.52,1.0025,10.905,-9.9025
13.53,0.93216,9.5323,-8.6002
13.54,0.90825,8.4475,-7.5392
13.55,0.92094,8.5559,-7.6349
13.56,0.96852,9.1939,-8.2254
13.57,1.0552,9.1419,-8.0868
13.58,1.1918,8.6536,-7.4618
13.59,1.3999,8.4909,-7.091
13.6,1.7197,8.2497,-6.53
13.61,2.2319,7.9252,-5.6934
13.62,3.1144,8.8145,-5.7001
13.63,4.831,11.68,-6.8488
13.64,8.9274,18.532,-9.6045
13.65,21.419,28.865,-7.4465
13.66,52.97,37.468,15.502
13.67,75.873,41.014,34.859
13.68,49.221,40.727,8.494
13.69,19.556,38.245,-18.689
13.7,8.5028,33.866,-25.363
13.71,4.8856,28.549,-23.663
13.72,3.4144,22.859,-19.444
13.73,2.7565,16.845,-14.088
13.74,2.5335,11.022,-8.4883
13.75,2.6627,7.036,-4.3734
13.76,3.2641,4.9826,-1.7185
13.77,4.8839,5.8208,-0.93692
13.78,9.7452,12.008,-2.263
13.79,24.555,19.417,5.138
13.8,46.029,22.723,23.305
13.81,40.717,22.612,18.105
13.82,18.436,21.504,-3.0681
13.83,7.346,19.488,-12.141
13.84,3.7707,16.173,-12.402
13.85,2.3797,11.832,-9.4525
13.86,1.6944,7.6373,-5.9428
13.87,1.3048,4.3168,-3.012
13.88,1.0637,1.7125,-0.64882
13.89,0.90676,0.00034842,0.90641
13.9,0.80271,1.9264e-11,0.80271
13.91,0.73532,2.9123e-11,0.73532
13.92,0.69634,0.78171,-0.085373
13.93,0.68245,2.2471,-1.5647
13.94,0.69468,3.6999,-3.0052
13.95,0.73911,5.6175,-4.8784
13.96,0.83039,7.5015,-6.6711
13.97,1.0013,10.268,-9.2663
13.98,1.3317,13.582,-12.25
13.99,2.0562,16.415,-14.359
14,4.0619,19.371,-15.309
14.01,10.217,21.016,-10.799
14.02,20.289,21.554,-1.265
14.03,19.484,21.59,-2.106
14.04,9.3113,20.627,-11.316
14.05,3.741,19.076,-15.335
14.06,1.9531,16.913,-14.96
14.07,1.2968,14.875,-13.578
14.08,1.0041,12.51,-11.506
14.09,0.87398,9.753,-8.879
14.1,0.84769,8.0421,-7.1945
14.11,0.92877,6.8632,-5.9344
14.12,1.2014,5.8422,-4.6408
14.13,2.0252,5.4158,-3.3906
14.14,4.6593,5.5966,-0.93732
14.15,9.4931,5.8516,3.6415
14.16,9.8738,5.3409,4.5329
14.17,5.0908,4.2861,0.80472
14.18,2.2238,3.3536,-1.1298
14.19,1.4317,2.5012,-1.0695
14.2,1.1784,1.6373,-0.45889
14.21,0.87184,0.71866,0.15318
14.22,0.65419,0.0001497,0.65404
14.23,0.56688,2.0759e-11,0.56688
14.24,0.53795,1.3456e-11,0.53795
14.25,0.53785,1.0599e-11,0.53785
14.26,0.55899,1.8686e-11,0.55899
14.27,0.60108,1.1372,-0.53611
14.28,0.66832,4.4318,-3.7634
14.29,0.77013,6.8656,-6.0955
14.3,0.92481,8.1995,-7.2746
14.31,1.1686,9.2215,-8.0529
14.32,1.58,9.626,-8.046
14.33,2.3577,10.892,-8.5345
14.34,4.1362,14.214,-10.078
14.35,9.4025,18.183,-8.7802
14.36,23.804,20.114,3.6905
14.37,38.02,20.219,17.801
14.38,27.678,20.022,7.6555
14.39,11.539,18.45,-6.9115
14.4,4.9952,16.148,-11.153
14.41,2.9386,13.635,-10.697
14.42,2.1863,10.875,-8.6888
14.43,1.9364,8.6591,-6.7227
14.44,1.9962,6.7862,-4.79
14.45,2.3885,5.4277,-3.0392
14.46,3.3796,5.7598,-2.3801
14.47,6.0043,8.8342,-2.83
14.48,14.298,13.19,1.1085
14.49,34.011,16.139,17.872
14.5,45.008,17.512,27.497
14.51,27.185,17.303,9.8819
14.52,10.637,15.885,-5.2477
14.53,4.7487,13.829,-9.0803
14.54,2.7626,10.881,-8.1179
14.55,1.8542,7.6703,-5.8161
14.56,1.3518,5.092,-3.7401
14.57,1.0617,3.6822,-2.6205
14.58,0.88396,4.1707,-3.2867
14.59,0.77081,5.0094,-4.2385
14.6,0.69984,5.1925,-4.4926
14.61,0.65945,5.7901,-5.1307
14.62,0.64652,6.4207,-5.7742
14.63,0.66088,7.5672,-6.9064
14.64,0.70895,8.9081,-8.1991
14.65,0.80724,9.6206,-8.8133
14.66,0.99533,10.025,-9.0293
14.67,1.3795,10.297,-8.9175
14.68,2.321,11.873,-9.5516
14.69,5.2171,13.395,-8.1778
14.7,12.303,13.44,-1.1369
14.71,16.86,13.3,3.5601
14.72,10.698,13.169,-2.4716
14.73,4.4654,12.988,-8.523
14.74,2.2397,12.276,-10.036
14.75,1.564,10.98,-9.4162
14.76,1.3689,9.6616,-8.2926
14.77,1.4083,8.0621,-6.6539
14.78,1.6598,6.8975,-5.2377
14.79,2.2427,6.9788,-4.7361
14.8,3.5942,9.2077,-5.6135
14.81,7.4314,13.413,-5.9821
14.82,19.127,16.377,2.75
14.83,37.161,17.501,19.661
14.84,34.251,17.186,17.065
14.85,15.84,15.975,-0.13519
14.86,6.2839,14.82,-8.5366
14.87,3.2802,13.311,-10.031
14.88,2.1063,11.359,-9.2532
14.89,1.4573,9.3015,-7.8443
14.9,1.0977,7.471,-6.3732
14.91,0.89864,5.4775,-4.5789
14.92,0.7826,3.3286,-2.546
14.93,0.71862,1.8518,-1.1332
14.94,0.69286,1.0026,-0.30972
14.95,0.70142,0.67266,0.028764
14.96,0.74766,1.1977,-0.45006
14.97,0.84404,2.2041,-1.3601
14.98,1.0195,2.9211,-1.9016
14.99,1.3409,3.3012,-1.9603
15,1.9853,4.4866,-2.5012
15.01,3.5449,7.9566,-4.4117
15.02,8.3266,12.73,-4.4029
15.03,20.421,15.665,4.7558
15.04,29.2,16.646,12.553
15.05,18.971,16.851,2.1199
15.06,7.5874,15.852,-8.2651
15.07,3.3454,14.419,-11.073
15.08,1.9584,13.055,-11.097
15.09,1.3996,11.371,-9.9714
15.1,1.1627,9.5913,-8.4286
15.11,1.1145,7.7409,-6.6264
15.12,1.2626,6.8547,-5.5921
15.13,1.7952,6.9026,-5.1074
15.14,3.5505,7.2195,-3.669
15.15,8.5918,7.7173,0.87447
15.16,14.032,8.8049,5.227
15.17,10.617,10.084,0.53258
15.18,4.5244,10.529,-6.0045
15.19,1.9424,10.505,-8.5629
15.2,1.1001,9.8255,-8.7254
15.21,0.75254,8.3931,-7.6406
15.22,0.57473,7.2668,-6.6921
15.23,0.47168,6.5934,-6.1217
15.24,0.40761,6.0365,-5.6289
15.25,0.36661,5.0419,-4.6753
15.26,0.34088,4.1405,-3.7997
15.27,0.32655,3.6935,-3.3669
15.28,0.32208,3.1071,-2.785
15.29,0.32777,2.9626,-2.6349
15.3,0.34624,3.6933,-3.347
15.31,0.38447,4.4635,-4.079
15.32,0.46048,4.5942,-4.1337
15.33,0.62961,4.9275,-4.2978
15.34,1.1059,5.7737,-4.6678
15.35,2.5015,6.0872,-3.5857
15.36,4.3897,5.8899,-1.5002
15.37,3.7957,5.7948,-1.999
15.38,1.871,5.6643,-3.7933
15.39,0.98587,5.2079,-4.222
15.4,0.75207,4.6135,-3.8615
15.41,0.72993,4.2903,-3.5603
15.42,0.81902,4.0893,-3.2703
15.43,1.0295,4.0767,-3.0471
15.44,1.4593,5.5618,-4.1024
15.45,2.4414,9.3728,-6.9314
15.46,5.2887,12.969,-7.6801
15.47,13.583,14.981,-1.3982
15.48,24.031,15.894,8.1378
15.49,19.646,15.715,3.9312
15.5,8.5576,15.028,-6.47
15.51,3.5351,14.372,-10.837
15.52,1.9583,13.031,-11.073
15.53,1.3094,10.859,-9.5501
15.54,0.96804,8.4735,-7.5055
15.55,0.79342,6.7047,-5.9113
15.56,0.70774,5.4086,-4.7009
15.57,0.67471,3.8831,-3.2084
15.58,0.68074,2.5108,-1.83
15.59,0.7246,1.7688,-1.0442
15.6,0.81262,1.2885,-0.47585
15.61,0.96281,1.1823,-0.21949
15.62,1.2143,1.6357,-0.42143
15.63,1.6554,2.5352,-0.87977
15.64,2.5156,4.3676,-1.852
15.65,4.5508,8.1067,-3.5559
15.66,10.717,12.154,-1.4369
15.67,26.758,13.889,12.869
15.68,39.778,14.008,25.77
15.69,26.796,13.334,13.462
15.7,10.797,12.313,-1.5162
15.71,4.6818,11.281,-6.5989
15.72,2.7153,10.03,-7.3145
15.73,1.9552,8.8768,-6.9216
15.74,1.6732,7.5303,-5.8571
15.75,1.703,6.3303,-4.6272
15.76,2.1302,6.1849,-4.0547
15.77,3.537,7.4164,-3.8793
15.78,8.1943,8.8487,-0.65434
15.79,18.099,9.5824,8.5164
15.8,21.203,9.933,11.27
15.81,11.657,10.177,1.4807
15.82,4.6107,10.381,-5.7701
15.83,2.242,10.264,-8.0223
15.84,1.3954,9.3813,-7.9858
15.85,0.97341,8.2038,-7.2304
15.86,0.74126,7.7981,-7.0569
15.87,0.60841,7.8937,-7.2853
15.88,0.52832,7.2242,-6.6959
15.89,0.48036,6.5017,-6.0214
15.9,0.45569,5.6501,-5.1944
15.91,0.45139,4.7429,-4.2915
15.92,0.46915,4.6405,-4.1714
15.93,0.5169,5.2988,-4.7819
15.94,0.61502,6.0516,-5.4366
15.95,0.81805,6.4037,-5.5857
15.96,1.305,6.8549,-5.5499
15.97,2.7788,7.5192,-4.7404
15.98,6.7227,7.7434,-1.0207
15.99,10.27,7.7572,2.513
16,7.2508,7.9756,-0.72476
16.01,3.0914,8.1039,-5.0125
16.02,1.4695,7.7575,-6.288
16.03,0.97651,7.0888,-6.1123
16.04,0.8251,6.0459,-5.2208
16.05,0.83282,5.1998,-4.3669
16.06,0.98887,5.1854,-4.1965
16.07,1.4166,5.6943,-4.2777
16.08,2.6541,6.5259,-3.8718
16.09,6.5284,6.7742,-0.2458
16.1,13.249,6.3245,6.9245
16.11,13.248,5.9063,7.3422
16.12,6.53,5.6888,0.84123
16.13,2.6723,5.8727,-3.2004
16.14,1.4574,6.1249,-4.6675
16.15,0.99337,5.6134,-4.62
16.16,0.7499,4.9598,-4.2099
16.17,0.63199,4.1423,-3.5103
16.18,0.58398,3.0863,-2.5024
16.19,0.57766,2.5322,-1.9546
16.2,0.60472,2.6563,-2.0516
16.21,0.66685,2.6656,-1.9988
16.22,0.77462,2.4612,-1.6866
16.23,0.95219,2.4137,-1.4615
16.24,1.2521,2.9069,-1.6548
16.25,1.7999,4.3867,-2.5868
16.26,2.9586,7.7231,-4.7646
16.27,6.0848,12.72,-6.6351
16.28,15.709,15.893,-0.18417
16.29,32.357,17.022,15.335
16.3,32.374,17.193,15.182
16.31,15.763,16.16,-0.39656
16.32,6.183,14.74,-8.5567
16.33,3.1136,13.908,-10.795
16.34,2.0358,12.604,-10.568
16.35,1.6142,10.687,-9.0725
16.36,1.5336,8.7839,-7.2503
16.37,1.7987,7.5813,-5.7826
16.38,2.8159,7.6216,-4.8056
16.39,6.2792,7.5133,-1.2342
16.4,13.999,6.7173,7.2816
16.41,17.033,5.7604,11.273
16.42,9.687,5.1233,4.5637
16.43,3.8556,4.901,-1.0454
16.44,1.8435,5.0793,-3.2358
16.45,1.1401,4.6912,-3.5511
16.46,0.82351,3.8303,-3.0068
16.47,0.65637,3.2438,-2.5875
16.48,0.56264,2.664,-2.1013
16.49,0.5116,1.9808,-1.4692
16.5,0.49047,1.3436,-0.85316
16.51,0.49504,0.78842,-0.29337
16.52,0.5275,0.603,-0.0755
16.53,0.59767,1.5297,-0.93205
16.54,0.72991,3.1175,-2.3876
16.55,0.98522,4.4207,-3.4355
16.56,1.546,6.4385,-4.8925
16.57,3.108,8.4006,-5.2927
16.58,7.8405,9.2264,-1.3859
16.59,15.133,9.3505,5.7821
16.6,13.98,9.4396,4.54
16.61,6.5779,9.3158,-2.7378
16.62,2.7471,8.9644,-6.2173
16.63,1.5652,8.0996,-6.5345
16.64,1.1904,7.0678,-5.8774
16.65,1.1262,6.3667,-5.2404
16.66,1.2995,5.9219,-4.6223
16.67,1.8658,6.3608,-4.495
16.68,3.5829,7.6411,-4.0583
16.69,8.9612,8.2737,0.68756
16.7,17.791,7.9603,9.8302
16.71,17.066,7.1699,9.8956
16.72,8.1122,6.4393,1.6729
16.73,3.2144,6.2234,-3.009
16.74,1.6405,6.0651,-4.4246
16.75,1.0303,5.2686,-4.2383
16.76,0.72407,4.1234,-3.3993
16.77,0.55701,2.9803,-2.4233
16.78,0.45951,1.99,-1.5305
16.79,0.40082,1.3736,-0.9728
16.8,0.36769,1.0227,-0.65497
16.81,0.35488,0.64847,-0.29359
16.82,0.36246,0.35731,0.0051578
16.83,0.39666,0.23344,0.16322
16.84,0.47588,0.61991,-0.14404
16.85,0.6534,1.8321,-1.1787
16.86,1.1198,3.5823,-2.4625
16.87,2.5892,4.738,-2.1488
16.88,5.8195,5.4069,0.4126
16.89,7.0996,5.7934,1.3062
16.9,4.0667,5.7165,-1.6498
16.91,1.6646,5.5889,-3.9243
16.92,0.8536,5.8435,-4.9899
16.93,0.59567,5.9812,-5.3855
16.94,0.51724,5.6815,-5.1643
16.95,0.54088,5.4942,-4.9533
16.96,0.69305,5.3834,-4.6904
16.97,1.1719,5.5059,-4.334
16.98,2.7333,5.5854,-2.8521
16.99,5.8996,5.4649,0.43471
17,6.6432,5.1121,1.5311
17.01,3.5624,4.8,-1.2376
17.02,1.4456,4.431,-2.9854
17.03,0.75355,4.195,-3.4415
17.04,0.48702,4.4086,-3.9216
17.05,0.34309,5.028,-4.6849
17.06,0.26666,5.3205,-5.0538
17.07,0.22384,5.198,-4.9742
17.08,0.19747,5.2767,-5.0792
17.09,0.18052,4.9296,-4.7491
17.1,0.16967,4.2442,-4.0745
17.11,0.16316,3.9081,-3.7449
17.12,0.16004,3.7308,-3.5708
17.13,0.15983,3.5691,-3.4093
17.14,0.16234,3.4325,-3.2702
17.15,0.16735,3.1822,-3.0148
17.16,0.17586,3.0221,-2.8463
17.17,0.18825,3.2517,-3.0634
17.18,0.20566,3.4993,-3.2936
17.19,0.23001,3.3349,-3.1049
17.2,0.26454,3.3564,-3.0918
17.21,0.31496,3.5017,-3.1868
17.22,0.39209,3.438,-3.0459
17.23,0.51853,3.3088,-2.7902
17.24,0.74871,3.7874,-3.0387
17.25,1.2453,4.8436,-3.5983
17.26,2.6322,5.9552,-3.3229
17.27,6.7771,6.4116,0.36549
17.28,12.77,6.378,6.3917
17.29,11.319,6.3125,5.0062
17.3,5.1562,6.4417,-1.2855
17.31,2.1157,6.4368,-4.3211
17.32,1.1565,5.9445,-4.788
17.33,0.77482,5.4634,-4.6885
17.34,0.59212,4.71,-4.1179
17.35,0.50823,3.8173,-3.3091
17.36,0.4775,3.2234,-2.7459
17.37,0.48292,3.0395,-2.5565
17.38,0.52157,2.6298,-2.1082
17.39,0.60038,2.2876,-1.6872
17.4,0.73959,2.2005,-1.4609
17.41,0.98744,2.6183,-1.6309
17.42,1.4698,4.2406,-2.7708
17.43,2.5969,7.1939,-4.5971
17.44,5.9772,9.5002,-3.5229
17.45,15.004,10.388,4.616
17.46,23.12,10.589,12.531
17.47,16.21,10.134,6.0766
17.48,6.6879,9.4009,-2.713
17.49,2.9664,8.8774,-5.911
17.5,1.8243,8.2007,-6.3763
17.51,1.4651,7.1113,-5.6462
17.52,1.4849,6.3848,-4.8999
17.53,1.9288,6.6066,-4.6778
17.54,3.428,7.4767,-4.0487
17.55,8.3139,7.9406,0.37323
17.56,17.304,7.6466,9.657
17.57,17.983,6.787,11.196
17.58,9.0085,5.9902,3.0183
17.59,3.5162,5.265,-1.7488
17.6,1.7111,4.6604,-2.9493
17.61,1.0446,4.2364,-3.1918
17.62,0.7277,3.7082,-2.9805
17.63,0.55105,2.9309,-2.3799
17.64,0.44274,2.0206,-1.5779
17.65,0.37249,1.1788,-0.80634
17.66,0.32586,0.48051,-0.15465
17.67,0.29566,0.16475,0.13091
17.68,0.27874,0.018856,0.25988
17.69,0.27514,4.8778e-06,0.27514
17.7,0.29184,1.6937e-10,0.29184
17.71,0.35394,0.19649,0.15745
17.72,0.56364,0.79624,-0.2326
17.73,1.1029,1.2319,-0.12898
17.74,1.4996,1.5651,-0.065549
17.75,1.0568,1.6734,-0.61661
17.76,0.57088,1.7328,-1.1619
17.77,0.41476,1.7568,-1.3421
17.78,0.40563,1.8717,-1.466
17.79,0.46985,2.4938,-2.024
17.8,0.62492,3.9907,-3.3658
17.81,0.9852,5.3897,-4.4045
17.82,2.014,6.4472,-4.4332
17.83,5.1053,7.0816,-1.9763
17.84,9.5785,7.1336,2.4449
17.85,8.4928,6.8271,1.6658
17.86,3.8915,6.8536,-2.9621
17.87,1.6263,6.7802,-5.1539
17.88,0.90841,6.4741,-5.5657
17.89,0.61519,5.9447,-5.3295
17.9,0.47639,5.1268,-4.6504
17.91,0.41552,4.4043,-3.9888
17.92,0.39714,4.2734,-3.8762
17.93,0.40924,3.9648,-3.5555
17.94,0.45253,3.377,-2.9244
17.95,0.53712,3.0208,-2.4837
17.96,0.68998,3.0143,-2.3243
17.97,0.97885,3.4047,-2.4258
17.98,1.604,4.8789,-3.2749
17.99,3.3233,6.6171,-3.2938
18,8.5875,7.4756,1.112
18.01,17.198,7.7569,9.4409
18.02,16.515,7.5866,8.9286
18.03,7.8285,7.3023,0.52625
18.04,3.0756,7.2916,-4.216
18.05,1.5573,7.1262,-5.5689
18.06,1.0126,6.4057,-5.3931
18.07,0.79544,5.622,-4.8265
18.08,0.76327,4.9618,-4.1986
18.09,0.98277,4.3337,-3.3509
18.1,1.9013,3.7035,-1.8022
18.11,3.9216,3.0988,0.8228
18.12,4.5439,2.4673,2.0766
18.13,2.5544,1.9199,0.63453
18.14,1.0877,1.4475,-0.3598
18.15,0.5898,1.1602,-0.57036
18.16,0.40848,1.6491,-1.2406
18.17,0.32459,2.3323,-2.0077
18.18,0.28431,2.7679,-2.4835
18.19,0.26761,2.9232,-2.6556
18.2,0.26731,2.8979,-2.6306
18.21,0.28248,2.6776,-2.3952
18.22,0.31698,2.616,-2.299
18.23,0.38184,2.7117,-2.3299
18.24,0.50482,2.8644,-2.3596
18.25,0.76622,3.4087,-2.6425
18.26,1.4638,4.0877,-2.624
18.27,3.6208,4.4549,-0.83405
18.28,7.5549,4.9894,2.5656
18.29,7.8798,5.2005,2.6793
18.3,4.0161,5.0638,-1.0477
18.31,1.6722,4.8601,-3.1879
18.32,0.94522,4.6744,-3.7292
18.33,0.74282,4.3981,-3.6553
18.34,0.75542,4.4505,-3.6951
18.35,0.98398,4.9146,-3.9307
18.36,1.7324,5.427,-3.6947
18.37,4.1685,5.5071,-1.3386
18.38,8.8777,5.2737,3.6041
18.39,9.6129,4.6597,4.9532
18.4,4.98,4.188,0.79199
18.41,1.9859,3.809,-1.8231
18.42,1.0042,3.4711,-2.467
18.43,0.63216,3.0189,-2.3868
18.44,0.453,2.5974,-2.1444
18.45,0.36271,2.229,-1.8663
18.46,0.31697,1.9428,-1.6259
18.47,0.29813,1.4861,-1.188
18.48,0.30093,0.99831,-0.69738
18.49,0.3275,0.6123,-0.2848
18.5,0.3893,0.56585,-0.17656
18.51,0.51909,0.90052,-0.38143
18.52,0.82101,1.7464,-0.92538
18.53,1.7026,2.3771,-0.67451
18.54,4.2748,2.918,1.3569
18.55,7.517,3.356,4.161
18.56,6.1614,3.4483,2.713
18.57,2.729,3.2117,-0.48271
18.58,1.1779,3.0824,-1.9045
18.59,0.70541,2.9358,-2.2304
18.6,0.56081,2.7068,-2.146
18.61,0.56773,2.5647,-1.997
18.62,0.75461,2.7177,-1.9631
18.63,1.4382,2.8111,-1.3729
18.64,3.43,2.809,0.62104
18.65,5.5832,2.5752,3.008
18.66,4.2294,2.3345,1.8949
18.67,1.816,2.1116,-0.29567
18.68,0.79503,2.0301,-1.2351
18.69,0.46462,1.9973,-1.5327
18.7,0.33159,1.9276,-1.5961
18.71,0.26748,1.8019,-1.5344
18.72,0.23526,1.8282,-1.593
18.73,0.22183,1.7889,-1.5671
18.74,0.22276,1.7751,-1.5524
18.75,0.23849,1.9219,-1.6834
18.76,0.27477,2.0433,-1.7686
18.77,0.34804,2.1278,-1.7797
18.78,0.50726,2.5165,-2.0093
18.79,0.93496,2.8655,-1.9305
18.8,2.2591,2.9727,-0.7136
18.81,4.6743,3.1057,1.5687
18.82,4.8756,3.3191,1.5566
18.83,2.5076,3.2793,-0.77173
18.84,1.0739,3.1301,-2.0561
18.85,0.63525,3.1075,-2.4722
18.86,0.52389,3.3602,-2.8364
18.87,0.55693,3.8315,-3.2746
18.88,0.7598,4.2331,-3.4733
18.89,1.4244,4.6322,-3.2077
18.9,3.4737,4.6632,-1.1895
18.91,6.4501,4.5738,1.8762
18.92,5.7205,4.3311,1.3893
18.93,2.6458,4.1817,-1.5359
18.94,1.1276,3.9203,-2.7926
18.95,0.64629,3.6329,-2.9866
18.96,0.46193,3.2606,-2.7986
18.97,0.38309,3.0297,-2.6466
18.98,0.35575,3.0299,-2.6741
18.99,0.36052,3.0531,-2.6925
19,0.39372,2.8656,-2.4719
19.01,0.46187,2.718,-2.2561
19.02,0.5852,2.5794,-1.9942
19.03,0.81499,2.9381,-2.1231
19.04,1.3002,4.0166,-2.7164
19.05,2.5926,5.2608,-2.6682
19.06,6.5891,5.7302,0.85896
19.07,13.878,5.766,8.1122
19.08,14.474,5.764,8.7098
19.09,7.3012,5.7727,1.5285
19.1,2.9423,5.6467,-2.7044
19.11,1.5746,5.3714,-3.7968
19.12,1.1715,5.1326,-3.9612
19.13,1.1582,4.9662,-3.808
19.14,1.5557,5.3368,-3.7811
19.15,3.0466,5.6253,-2.5787
19.16,7.404,5.4184,1.9855
19.17,12.116,4.8868,7.2289
19.18,9.1494,4.2829,4.8666
19.19,3.8666,3.6416,0.22501
19.2,1.6337,3.2503,-1.6166
19.21,0.90074,3.1016,-2.2008
19.22,0.59123,2.7815,-2.1903
19.23,0.43417,2.399,-1.9648
19.24,0.34591,2.2926,-1.9467
19.25,0.29387,2.2013,-1.9075
19.26,0.26474,2.1101,-1.8453
19.27,0.25384,2.0446,-1.7907
19.28,0.26282,1.9366,-1.6737
19.29,0.30344,1.8924,-1.5889
19.3,0.41873,1.8789,-1.4602
19.31,0.78163,1.8178,-1.0361
19.32,1.8136,1.7605,0.053028
19.33,2.9278,1.9949,0.93296
19.34,2.2415,2.3156,-0.074104
19.35,1.0141,2.4324,-1.4182
19.36,0.50823,2.3447,-1.8365
19.37,0.36883,2.3567,-1.9879
19.38,0.35504,2.5314,-2.1764
19.39,0.43599,2.7942,-2.3582
19.4,0.7186,3.0079,-2.2893
19.41,1.6513,3.0184,-1.3672
19.42,3.5451,2.9008,0.64432
19.43,3.9917,2.987,1.0047
19.44,2.1536,3.039,-0.88538
19.45,0.89304,2.8986,-2.0056
19.46,0.4755,2.7891,-2.3136
19.47,0.315,2.5365,-2.2215
19.48,0.24035,2.1756,-1.9352
19.49,0.20728,1.8407,-1.6334
19.5,0.1957,1.8289,-1.6332
19.51,0.19941,1.7558,-1.5563
19.52,0.21859,1.6011,-1.3825
19.53,0.25978,1.4198,-1.16
19.54,0.34204,1.4387,-1.0966
19.55,0.5239,1.7113,-1.1874
19.56,1.0295,2.0583,-1.0288
19.57,2.5581,2.189,0.36905
19.58,4.9131,2.1049,2.8083
19.59,4.5497,1.9766,2.5731
19.6,2.1771,2.0197,0.15745
19.61,0.96233,2.1357,-1.1734
19.62,0.61466,2.1911,-1.5765
19.63,0.55604,2.2735,-1.7174
19.64,0.67059,2.5842,-1.9137
19.65,1.0984,3.0922,-1.9937
19.66,2.5301,3.3523,-0.82222
19.67,5.8373,3.3069,2.5304
19.68,7.4094,3.205,4.2044
19.69,4.3356,2.9991,1.3365
19.7,1.7036,2.7677,-1.0641
19.71,0.78144,2.583,-1.8015
19.72,0.46445,2.4236,-1.9592
19.73,0.32431,2.1687,-1.8444
19.74,0.2515,1.9328,-1.6813
19.75,0.21123,1.7845,-1.5732
19.76,0.19021,1.7634,-1.5732
19.77,0.18362,1.6637,-1.48
19.78,0.19195,1.5902,-1.3983
19.79,0.22282,1.6887,-1.4659
19.8,0.30364,1.8019,-1.4982
19.81,0.54313,1.7589,-1.2157
19.82,1.2681,1.6823,-0.41416
19.83,2.3195,1.7443,0.5752
19.84,2.0704,1.973,0.0974
19.85,1.0004,2.2088,-1.2084
19.86,0.48272,2.3746,-1.8919
19.87,0.34436,2.5717,-2.2273
19.88,0.33994,2.7811,-2.4412
19.89,0.43609,3.0401,-2.604
19.9,0.75213,3.3819,-2.6298
19.91,1.7829,3.4224,-1.6395
19.92,3.8718,3.2116,0.66015
19.93,4.3652,2.8647,1.5005
19.94,2.3404,2.726,-0.38552
19.95,0.94987,2.6054,-1.6555
19.96,0.48676,2.4337,-1.9469
19.97,0.31085,2.2368,-1.926
19.98,0.23022,2.0222,-1.7919
19.99,0.1932,1.7076,-1.5144
20,0.17864,1.5113,-1.3327
20.01,0.17975,1.4855,-1.3057
20.02,0.19692,1.3951,-1.1981
20.03,0.23775,1.3305,-1.0928
20.04,0.32574,1.4423,-1.1165
20.05,0.54169,1.7461,-1.2044
20.06,1.2024,1.9108,-0.70831
20.07,2.9245,2.0224,0.90205
20.08,4.3239,2.1097,2.2142
20.09,2.9352,2.2671,0.66807
20.1,1.226,2.2809,-1.0549
20.11,0.58328,2.3184,-1.7351
20.12,0.39678,2.4834,-2.0866
20.13,0.36461,2.586,-2.2214
20.14,0.45406,2.6235,-2.1694
20.15,0.83005,2.4679,-1.6378
20.16,1.9433,2.3818,-0.43848
20.17,3.1495,2.2837,0.86579
20.18,2.3921,2.1587,0.23338
20.19,1.0458,1.9319,-0.8861
20.2,0.48194,1.6572,-1.1753
20.21,0.29462,1.3523,-1.0577
20.22,0.2146,1.2014,-0.98683
20.23,0.17897,1.056,-0.87699
20.24,0.16537,0.94722,-0.78184
20.25,0.16579,0.91139,-0.74561
20.26,0.17934,0.88445,-0.70511
20.27,0.21072,0.91808,-0.70736
20.28,0.27479,1.0955,-0.82073
20.29,0.41833,1.4168,-0.99849
20.3,0.82236,1.638,-0.81568
20.31,2.0291,1.6707,0.35839
20.32,3.7749,1.6213,2.1536
20.33,3.3639,1.6036,1.7603
20.34,1.5903,1.5747,0.015665
20.35,0.72975,1.5594,-0.82968
20.36,0.49495,1.5678,-1.0728
20.37,0.47797,1.6811,-1.2031
20.38,0.62421,1.9849,-1.3607
20.39,1.1461,2.1658,-1.0196
20.4,2.797,2.1587,0.63827
20.41,5.3561,2.0563,3.2998
20.42,4.9395,1.8759,3.0636
20.43,2.3212,1.6444,0.67687
20.44,0.96268,1.4472,-0.48448
20.45,0.52806,1.2846,-0.75653
20.46,0.36475,1.1428,-0.77806
20.47,0.29517,0.92393,-0.62876
20.48,0.26981,0.69772,-0.42792
20.49,0.27279,0.60817,-0.33539
20.5,0.30297,0.68247,-0.37951
20.51,0.37068,1.0743,-0.70357
20.52,0.50816,1.8811,-1.373
20.53,0.81543,2.6344,-1.819
20.54,1.6769,3.118,-1.4411
20.55,4.2921,3.4208,0.87135
20.56,8.3231,3.4882,4.8349
20.57,7.6827,3.5041,4.1786
20.58,3.5861,3.3678,0.2183
20.59,1.4657,3.4602,-1.9945
20.6,0.81468,3.5706,-2.7559
20.61,0.62353,3.733,-3.1095
20.62,0.65317,3.8342,-3.181
20.63,1.0238,3.7302,-2.7064
20.64,2.3053,3.3594,-1.0541
20.65,4.1937,3.1542,1.0395
20.66,3.7051,2.9306,0.77449
20.67,1.7106,2.6199,-0.90931
20.68,0.71593,2.2612,-1.5452
20.69,0.39307,1.9161,-1.523
20.7,0.2668,1.749,-1.4822
20.71,0.20531,1.5265,-1.3212
20.72,0.17229,1.3952,-1.2229
20.73,0.15516,1.3873,-1.2321
20.74,0.14958,1.3616,-1.212
20.75,0.15587,1.377,-1.2211
20.76,0.1805,1.5238,-1.3433
20.77,0.24791,1.5428,-1.2949
20.78,0.45655,1.4395,-0.98292
20.79,1.0463,1.2313,-0.185
20.8,1.6835,1.1486,0.53493
20.81,1.2978,1.1159,0.18183
20.82,0.6062,1.1373,-0.53106
20.83,0.32882,1.2895,-0.96071
20.84,0.26766,1.4885,-1.2208
20.85,0.29673,1.5911,-1.2944
20.86,0.43805,1.8228,-1.3847
20.87,0.91361,1.8958,-0.98224
20.88,2.172,1.8622,0.30987
20.89,3.1962,1.7338,1.4623
20.9,2.1772,1.6125,0.56467
20.91,0.92959,1.5816,-0.65201
20.92,0.45844,1.4581,-0.9997
20.93,0.29529,1.4141,-1.1188
20.94,0.22675,1.3695,-1.1428
20.95,0.20339,1.2808,-1.0774
20.96,0.20522,1.185,-0.97976
20.97,0.22797,1.2043,-0.97637
20.98,0.27771,1.2715,-0.99382
20.99,0.37528,1.5503,-1.175
21,0.5824,2.0201,-1.4377
21.01,1.1249,2.492,-1.3671
21.02,2.818,2.7161,0.10196
21.03,6.2244,2.7263,3.4982
21.04,7.0352,2.6878,4.3474
21.05,3.7492,2.5761,1.1731
21.06,1.4859,2.4791,-0.99321
21.07,0.75183,2.5185,-1.7667
21.08,0.53065,2.6343,-2.1037
21.09,0.5142,2.6849,-2.1707
21.1,0.74766,2.4932,-1.7456
21.11,1.6209,2.2529,-0.63205
21.12,3.0032,2.0824,0.92086
21.13,2.7589,1.9313,0.82756
21.14,1.3106,1.92,-0.60941
21.15,0.55554,1.8423,-1.2867
21.16,0.30607,1.5702,-1.2642
21.17,0.20479,1.4952,-1.2904
21.18,0.15469,1.3851,-1.2305
21.19,0.12674,1.1734,-1.0466
21.2,0.10986,0.93321,-0.82335
21.21,0.099433,0.80068,-0.70125
21.22,0.093292,0.94479,-0.8515
21.23,0.090391,0.99498,-0.90459
21.24,0.090296,0.97478,-0.88449
21.25,0.092996,0.88432,-0.79133
21.26,0.098903,0.77557,-0.67667
21.27,0.10897,0.66298,-0.55401
21.28,0.12505,0.74109,-0.61604
21.29,0.15076,0.83794,-0.68718
21.3,0.19344,0.98585,-0.7924
21.31,0.27088,1.2139,-0.94302
21.32,0.43282,1.6577,-1.2249
21.33,0.86362,2.0823,-1.2187
21.34,2.1969,2.241,-0.044117
21.35,4.629,2.3124,2.3167
21.36,4.8242,2.1973,2.6269
21.37,2.4237,2.118,0.30569
21.38,0.96048,2.0491,-1.0887
21.39,0.48442,1.9726,-1.4882
21.4,0.31166,1.8815,-1.5699
21.41,0.23689,1.6494,-1.4125
21.42,0.20526,1.4217,-1.2164
21.43,0.19913,1.3087,-1.1096
21.44,0.21552,1.2789,-1.0634
21.45,0.26253,1.37,-1.1074
21.46,0.36979,1.5632,-1.1934
21.47,0.64331,1.7335,-1.0902
21.48,1.4967,1.8456,-0.34898
21.49,3.592,1.8619,1.7301
21.5,4.9374,1.7664,3.171
21.51,3.1047,1.5869,1.5178
21.52,1.2509,1.4774,-0.2265
21.53,0.58561,1.5004,-0.91477
21.54,0.3844,1.6892,-1.3048
21.55,0.34457,1.8518,-1.5072
21.56,0.45666,1.7709,-1.3142
21.57,0.92989,1.5754,-0.64553
21.58,1.735,1.444,0.29105
21.59,1.6559,1.3691,0.28673
21.6,0.81345,1.229,-0.41557
21.61,0.35062,1.0193,-0.66869
21.62,0.19932,0.82568,-0.62637
21.63,0.14193,0.70406,-0.56213
21.64,0.11517,0.64299,-0.52782
21.65,0.10215,0.64832,-0.54617
21.66,0.097476,0.59391,-0.49643
21.67,0.10002,0.50608,-0.40607
21.68,0.11197,0.59303,-0.48107
21.69,0.14228,0.77066,-0.62838
21.7,0.22525,0.90498,-0.67973
21.71,0.48539,0.85058,-0.3652
21.72,1.009,0.78664,0.22236
21.73,1.1384,0.81558,0.32286
21.74,0.64549,0.86294,-0.21745
21.75,0.31439,1.0005,-0.6861
21.76,0.22737,1.0737,-0.8463
21.77,0.24163,1.2231,-0.98145
21.78,0.3503,1.432,-1.0817
21.79,0.71842,1.5549,-0.83646
21.8,1.7473,1.6465,0.10083
21.81,2.7654,1.5676,1.1978
21.82,2.021,1.4364,0.58464
21.83,0.86303,1.3778,-0.51473
21.84,0.39419,1.3295,-0.93527
21.85,0.24278,1.2819,-1.0391
21.86,0.18459,1.1505,-0.96591
21.87,0.16373,0.99081,-0.82708
21.88,0.16365,0.8514,-0.68776
21.89,0.18138,0.82559,-0.64421
21.9,0.2231,0.96783,-0.74473
21.91,0.3103,1.2411,-0.93082
21.92,0.51483,1.5094,-0.99458
21.93,1.1202,1.6263,-0.50608
21.94,2.8156,1.7098,1.1058
21.95,4.6432,1.7845,2.8587
21.96,3.528,1.7221,1.8058
21.97,1.5278,1.626,-0.098197
21.98,0.70656,1.6742,-0.96763
21.99,0.48909,1.8253,-1.3362
22,0.49979,2.1155,-1.6157
22.01,0.77194,2.1706,-1.3987
22.02,1.7593,2.0552,-0.29587
22.03,3.6006,1.9368,1.6638
22.04,3.7352,1.7922,1.9429
22.05,1.8863,1.6713,0.21492
22.06,0.75793,1.4781,-0.72022
22.07,0.38392,1.2568,-0.87289
22.08,0.24148,1.063,-0.82154
22.09,0.17495,0.92814,-0.75319
22.1,0.14066,0.79127,-0.65061
22.11,0.1233,0.6325,-0.5092
22.12,0.11802,0.51517,-0.39715
22.13,0.126,0.50826,-0.38226
22.14,0.15827,0.64708,-0.48881
22.15,0.26175,0.77419,-0.51244
22.16,0.59057,0.74884,-0.15827
22.17,1.132,0.6781,0.45388
22.18,1.0886,0.62715,0.46149
22.19,0.54222,0.61546,-0.073244
22.2,0.24677,0.65152,-0.40475
22.21,0.1605,0.67248,-0.51198
22.22,0.14733,0.79037,-0.64304
22.23,0.19018,0.90813,-0.71796
22.24,0.36936,0.99544,-0.62608
22.25,0.77828,1.0136,-0.2353
22.26,0.94087,0.93872,0.0021463
22.27,0.55679,0.90171,-0.34492
22.28,0.25922,0.83532,-0.5761
22.29,0.15373,0.82217,-0.66843
22.3,0.10698,0.7757,-0.66871
22.31,0.087188,0.71248,-0.62529
22.32,0.081996,0.66599,-0.584
22.33,0.085306,0.65608,-0.57077
22.34,0.09709,0.84137,-0.74428
22.35,0.12245,0.98844,-0.86599
22.36,0.1785,1.0867,-0.90821
22.37,0.33056,1.2106,-0.88008
22.38,0.79716,1.2187,-0.42154
22.39,1.604,1.2307,0.3733
22.4,1.6115,1.1441,0.46739
22.41,0.82128,1.1044,-0.28307
22.42,0.37669,1.166,-0.78933
22.43,0.2595,1.2407,-0.98118
22.44,0.27047,1.4507,-1.1802
22.45,0.41155,1.508,-1.0964
22.46,0.91693,1.491,-0.57402
22.47,2.0474,1.3698,0.67761
22.48,2.4936,1.2685,1.225
22.49,1.4214,1.2584,0.16294
22.5,0.57138,1.134,-0.56258
22.51,0.28088,1.0714,-0.79054
22.52,0.18282,0.99698,-0.81416
22.53,0.14285,1.0044,-0.86152
22.54,0.12726,1.0295,-0.90225
22.55,0.12667,0.88025,-0.75357
22.56,0.14054,0.90612,-0.76557
22.57,0.17639,1.008,-0.83166
22.58,0.26225,1.1276,-0.8654
22.59,0.50853,1.1867,-0.67814
22.6,1.247,1.1056,0.14141
22.61,2.3165,1.1515,1.1651
22.62,2.0673,1.1375,0.92976
22.63,0.98648,1.1604,-0.17394
22.64,0.46947,1.2177,-0.74823
22.65,0.347,1.32,-0.973
22.66,0.39111,1.6012,-1.21
22.67,0.66005,1.678,-1.0179
22.68,1.5717,1.7325,-0.16088
22.69,3.1696,1.6714,1.4982
22.7,3.1646,1.5448,1.6197
22.71,1.557,1.4993,0.05773
22.72,0.63102,1.3602,-0.72913
22.73,0.32648,1.316,-0.98949
22.74,0.21069,1.1814,-0.97073
22.75,0.15936,1.0439,-0.88454
22.76,0.13683,0.92339,-0.78656
22.77,0.13182,0.74848,-0.61666
22.78,0.14365,0.7179,-0.57424
22.79,0.18232,0.7211,-0.53877
22.8,0.28794,0.79915,-0.5112
22.81,0.62197,0.84607,-0.2241
22.82,1.4992,0.81805,0.68114
22.83,2.2118,0.78478,1.427
22.84,1.4987,0.67978,0.81897
22.85,0.62174,0.60383,0.017918
22.86,0.29001,0.53592,-0.24592
22.87,0.19213,0.54788,-0.35574
22.88,0.17849,0.58741,-0.40891
22.89,0.25692,0.567,-0.31008
22.9,0.51893,0.58989,-0.070964
22.91,0.75867,0.58559,0.17308
22.92,0.54178,0.57377,-0.031993
22.93,0.24885,0.50248,-0.25363
22.94,0.13224,0.41771,-0.28547
22.95,0.089313,0.4236,-0.33429
22.96,0.070647,0.40704,-0.33639
22.97,0.063349,0.36997,-0.30662
22.98,0.062311,0.27505,-0.21274
22.99,0.066713,0.26237,-0.19565
23,0.078952,0.37689,-0.29794
23.01,0.10821,0.50684,-0.39864
23.02,0.19036,0.59864,-0.40829
23.03,0.44217,0.59325,-0.15107
23.04,0.85434,0.64507,0.20927
23.05,0.82595,0.66098,0.16497
23.06,0.41924,0.67612,-0.25688
23.07,0.20415,0.707,-0.50285
23.08,0.15209,0.73582,-0.58373
23.09,0.1692,0.86467,-0.69547
23.1,0.27682,0.93555,-0.65874
23.11,0.63676,1.0129,-0.37613
23.12,1.2324,0.99111,0.24134
23.13,1.1857,0.94257,0.24309
23.14,0.58673,0.93699,-0.35025
23.15,0.2623,0.8554,-0.59309
23.16,0.15809,0.83867,-0.68058
23.17,0.1218,0.76306,-0.64126
23.18,0.11253,0.72905,-0.61651
23.19,0.11901,0.74402,-0.62501
23.2,0.14083,0.806,-0.66517
23.21,0.18672,1.0087,-0.82197
23.22,0.28528,1.2186,-0.93336
23.23,0.5413,1.3857,-0.84443
23.24,1.3414,1.4005,-0.059088
23.25,3.0247,1.3996,1.625
23.26,3.5593,1.3721,2.1873
23.27,1.9597,1.2863,0.67346
23.28,0.78329,1.3009,-0.51759
23.29,0.40219,1.3504,-0.9482
23.3,0.30457,1.4445,-1.1399
23.31,0.35588,1.4025,-1.0466
23.32,0.68151,1.3226,-0.64108
23.33,1.3524,1.257,0.095417
23.34,1.4478,1.1694,0.27832
23.35,0.76031,1.089,-0.32872
23.36,0.31354,0.90154,-0.588
23.37,0.1635,0.81612,-0.65262
23.38,0.10766,0.70839,-0.60073
23.39,0.080826,0.59928,-0.51845
23.4,0.065845,0.50955,-0.4437
23.41,0.056803,0.36743,-0.31063
23.42,0.05124,0.3018,-0.25056
23.43,0.048012,0.20426,-0.15625
23.44,0.046587,0.18258,-0.13599
23.45,0.046795,0.19173,-0.14493
23.46,0.048758,0.21544,-0.16669
23.47,0.052948,0.28668,-0.23373
23.48,0.060429,0.33219,-0.27176
23.49,0.073509,0.39915,-0.32564
23.5,0.097679,0.47529,-0.37761
23.51,0.14862,0.61357,-0.46495
23.52,0.28434,0.67002,-0.38568
23.53,0.70417,0.68348,0.020688
23.54,1.47,0.70488,0.76514
23.55,1.5333,0.6693,0.86395
23.56,0.78234,0.6769,0.10543
23.57,0.3268,0.64466,-0.31785
23.58,0.17692,0.62214,-0.44522
23.59,0.12197,0.60076,-0.47879
23.6,0.10136,0.56147,-0.46011
23.61,0.097602,0.51998,-0.42238
23.62,0.10651,0.49362,-0.38712
23.63,0.13196,0.59368,-0.46172
23.64,0.19139,0.69982,-0.50843
23.65,0.35234,0.74847,-0.39613
23.66,0.85462,0.75932,0.095303
23.67,1.8187,0.73045,1.0882
23.68,1.9766,0.71084,1.2657
23.69,1.0462,0.70405,0.34218
23.7,0.45364,0.75256,-0.29893
23.71,0.28598,0.86095,-0.57497
23.72,0.2874,0.96591,-0.67851
23.73,0.46185,0.98312,-0.52127
23.74,1.0668,0.96283,0.10401
23.75,1.9574,0.9752,0.98221
23.76,1.732,0.96518,0.76678
23.77,0.80032,0.89694,-0.096613
23.78,0.33786,0.84406,-0.5062
23.79,0.18776,0.82213,-0.63437
23.8,0.13042,0.75971,-0.62929
23.81,0.10602,0.69317,-0.58716
23.82,0.09777,0.59829,-0.50052
23.83,0.10176,0.57751,-0.47576
23.84,0.12159,0.65503,-0.53344
23.85,0.17561,0.67945,-0.50384
23.86,0.33949,0.67066,-0.33117
23.87,0.82083,0.64542,0.17541
23.88,1.4289,0.6405,0.7884
23.89,1.1794,0.61873,0.56066
23.9,0.54495,0.59118,-0.046222
23.91,0.26873,0.64002,-0.37129
23.92,0.20901,0.73237,-0.52336
23.93,0.2543,0.81804,-0.56374
23.94,0.4871,0.84441,-0.35731
23.95,1.131,0.80031,0.33069
23.96,1.6564,0.80661,0.84977
23.97,1.1255,0.83028,0.29525
23.98,0.47565,0.79402,-0.31837
23.99,0.22455,0.73072,-0.50617
24,0.13706,0.65919,-0.52213
24.01,0.10133,0.62579,-0.52446
24.02,0.087359,0.63115,-0.54379
24.03,0.085705,0.64598,-0.56027
24.04,0.095875,0.63687,-0.54099
24.05,0.12605,0.66118,-0.53514
24.06,0.21043,0.71324,-0.50282
24.07,0.47962,0.68485,-0.20523
24.08,1.0724,0.65214,0.42029
24.09,1.309,0.61862,0.69035
24.1,0.7566,0.59782,0.15878
24.11,0.32295,0.6407,-0.31775
24.12,0.1877,0.67112,-0.48342
24.13,0.17192,0.69263,-0.52071
24.14,0.25176,0.69926,-0.4475
24.15,0.5536,0.69627,-0.14267
24.16,1.0308,0.67884,0.352
24.17,0.94822,0.63727,0.31095
24.18,0.45068,0.61204,-0.16136
24.19,0.1914,0.60397,-0.41257
24.2,0.10823,0.60173,-0.49349
24.21,0.077599,0.59822,-0.52062
24.22,0.064735,0.52934,-0.4646
24.23,0.060751,0.46998,-0.40923
24.24,0.063867,0.49952,-0.43566
24.25,0.076809,0.51638,-0.43957
24.26,0.11231,0.51815,-0.40584
24.27,0.22267,0.48219,-0.25952
24.28,0.52732,0.44051,0.086809
24.29,0.8291,0.46594,0.36316
24.3,0.61261,0.47309,0.13952
24.31,0.27583,0.4714,-0.19557
24.32,0.14674,0.4992,-0.35245
24.33,0.12376,0.53329,-0.40953
24.34,0.16328,0.53925,-0.37597
24.35,0.33467,0.49649,-0.16182
24.36,0.69279,0.46142,0.23136
24.37,0.77733,0.46678,0.31055
24.38,0.42867,0.49198,-0.063308
24.39,0.19011,0.4984,-0.30829
24.4,0.11005,0.43807,-0.32801
24.41,0.082252,0.4024,-0.32015
24.42,0.074471,0.43366,-0.35918
24.43,0.077877,0.43781,-0.35993
24.44,0.092015,0.47372,-0.38171
24.45,0.12372,0.56145,-0.43773
24.46,0.19789,0.64446,-0.44657
24.47,0.4134,0.72057,-0.30717
24.48,1.0401,0.73843,0.30171
24.49,1.8306,0.70151,1.1291
24.5,1.5066,0.69397,0.81266
24.51,0.68189,0.7389,-0.057009
24.52,0.32132,0.8147,-0.49338
24.53,0.24109,0.89555,-0.65446
24.54,0.29973,0.92376,-0.62403
24.55,0.61011,0.92468,-0.31458
24.56,1.3304,0.9207,0.40968
24.57,1.6125,0.86953,0.74295
24.58,0.91768,0.78657,0.13111
24.59,0.36718,0.7384,-0.37122
24.6,0.17502,0.69542,-0.5204
24.61,0.10542,0.62555,-0.52013
24.62,0.073479,0.54522,-0.47174
24.63,0.056227,0.44565,-0.38942
24.64,0.045865,0.3723,-0.32644
24.65,0.039268,0.32979,-0.29052
24.66,0.034993,0.26875,-0.23376
24.67,0.032323,0.20471,-0.17239
24.68,0.030892,0.17111,-0.14022
24.69,0.03066,0.17143,-0.14077
24.7,0.031759,0.16817,-0.13641
24.71,0.034731,0.17188,-0.13715
24.72,0.04098,0.2066,-0.16562
24.73,0.054495,0.25794,-0.20344
24.74,0.089583,0.28166,-0.19208
24.75,0.19886,0.27579,-0.076928
24.76,0.42859,0.24526,0.18333
24.77,0.50348,0.25366,0.24982
24.78,0.29143,0.30465,-0.013212
24.79,0.13772,0.32132,-0.1836
24.8,0.0841,0.31009,-0.22599
24.81,0.064575,0.29719,-0.23261
24.82,0.061163,0.3052,-0.24404
24.83,0.067773,0.32281,-0.25504
24.84,0.085013,0.37576,-0.29074
24.85,0.12158,0.48803,-0.36645
24.86,0.20848,0.56734,-0.35887
24.87,0.46881,0.60617,-0.13735
24.88,1.1826,0.59632,0.58629
24.89,1.8877,0.57052,1.3172
24.9,1.376,0.57625,0.79972
24.91,0.57846,0.60305,-0.024592
24.92,0.26048,0.62633,-0.36585
24.93,0.17505,0.61431,-0.43926
24.94,0.18871,0.60056,-0.41185
24.95,0.34436,0.589,-0.24464
24.96,0.63959,0.52999,0.1096
24.97,0.63142,0.47111,0.16032
24.98,0.31777,0.41269,-0.094921
24.99,0.13597,0.36422,-0.22826
25,0.075741,0.34811,-0.27237
25.01,0.052856,0.29771,-0.24485
25.02,0.042061,0.25019,-0.20813
25.03,0.036691,0.21586,-0.17917
25.04,0.034757,0.17372,-0.13896
25.05,0.036356,0.14873,-0.11238
25.06,0.044916,0.10267,-0.057756
25.07,0.074746,0.082308,-0.0075621
25.08,0.14123,0.12535,0.015885
25.09,0.16962,0.17698,-0.0073538
25.1,0.11281,0.2027,-0.08989
25.11,0.072544,0.25096,-0.17842
25.12,0.072603,0.34491,-0.27231
25.13,0.10605,0.40594,-0.29989
25.14,0.22065,0.4216,-0.20094
25.15,0.54053,0.40558,0.13496
25.16,0.85742,0.3848,0.47262
25.17,0.62856,0.40944,0.21912
25.18,0.27288,0.42895,-0.15607
25.19,0.12649,0.40867,-0.28218
25.2,0.074542,0.39904,-0.3245
25.21,0.053566,0.39869,-0.34513
25.22,0.045661,0.41232,-0.36666
25.23,0.044831,0.39096,-0.34613
25.24,0.050841,0.37825,-0.32741
25.25,0.069583,0.41484,-0.34525
25.26,0.1273,0.44378,-0.31648
25.27,0.30018,0.43347,-0.13329
25.28,0.53493,0.39142,0.14351
25.29,0.46053,0.36702,0.093507
25.3,0.22124,0.38591,-0.16467
25.31,0.11454,0.41762,-0.30307
25.32,0.097412,0.43119,-0.33378
25.33,0.13664,0.42313,-0.2865
25.34,0.29609,0.43059,-0.1345
25.35,0.59614,0.44973,0.14641
25.36,0.6195,0.4048,0.2147
25.37,0.32191,0.37766,-0.055746
25.38,0.1411,0.40016,-0.25906
25.39,0.078714,0.40044,-0.32173
25.4,0.054555,0.38365,-0.3291
25.41,0.045394,0.34371,-0.29832
25.42,0.043544,0.32289,-0.27934
25.43,0.047502,0.36088,-0.31338
25.44,0.06031,0.37658,-0.31627
25.45,0.096655,0.35907,-0.26242
25.46,0.21095,0.34083,-0.12988
25.47,0.44095,0.33747,0.10348
25.48,0.49916,0.35478,0.14437
25.49,0.2863,0.34145,-0.05515
25.5,0.14703,0.38467,-0.23764
25.51,0.12183,0.47547,-0.35364
25.52,0.16557,0.50833,-0.34276
25.53,0.34644,0.50618,-0.15974
25.54,0.80428,0.47205,0.33223
25.55,1.0991,0.4437,0.65536
25.56,0.69625,0.44654,0.24972
25.57,0.28956,0.43043,-0.14087
25.58,0.14228,0.40731,-0.26502
25.59,0.094872,0.40048,-0.3056
25.6,0.079261,0.41394,-0.33467
25.61,0.078815,0.44844,-0.36963
25.62,0.091437,0.48319,-0.39176
25.63,0.12508,0.54622,-0.42115
25.64,0.21337,0.57882,-0.36545
25.65,0.48976,0.56797,-0.078213
25.66,1.1682,0.54056,0.62765
25.67,1.6054,0.50231,1.1031
25.68,1.0176,0.48875,0.52882
25.69,0.42637,0.52832,-0.10195
25.7,0.22726,0.56489,-0.33763
25.71,0.2018,0.5677,-0.3659
25.72,0.31574,0.56011,-0.24437
25.73,0.68968,0.53981,0.14987
25.74,1.0309,0.49006,0.5408
25.75,0.72365,0.42115,0.3025
25.76,0.30483,0.39643,-0.091596
25.77,0.13829,0.41248,-0.27419
25.78,0.083399,0.39621,-0.31281
25.79,0.060974,0.35657,-0.2956
25.8,0.050972,0.335,-0.28403
25.81,0.048176,0.31599,-0.26781
25.82,0.052757,0.3046,-0.25184
25.83,0.072155,0.27537,-0.20321
25.84,0.13905,0.22555,-0.086504
25.85,0.31207,0.21439,0.097679
25.86,0.4382,0.21958,0.21862
25.87,0.29176,0.19745,0.094311
25.88,0.13026,0.20463,-0.074375
25.89,0.074598,0.2465,-0.1719
25.9,0.068182,0.27104,-0.20286
25.91,0.10186,0.27787,-0.17601
25.92,0.21392,0.2464,-0.032473
25.93,0.32692,0.2258,0.10112
25.94,0.24357,0.24346,0.00011705
25.95,0.11528,0.23684,-0.12156
25.96,0.0622,0.22713,-0.16493
25.97,0.043496,0.23333,-0.18983
25.98,0.037675,0.22427,-0.18659
25.99,0.038627,0.24251,-0.20389
26,0.045495,0.27514,-0.22965
26.01,0.062294,0.2939,-0.2316
26.02,0.1055,0.32205,-0.21655
26.03,0.24015,0.32653,-0.086377
26.04,0.57043,0.3051,0.26533
26.05,0.78309,0.29831,0.48478
26.06,0.49636,0.28878,0.20758
26.07,0.20759,0.29897,-0.091388
26.08,0.10885,0.32655,-0.2177
26.09,0.092353,0.32533,-0.23298
26.1,0.13565,0.34576,-0.21012
26.11,0.28064,0.37529,-0.094654
26.12,0.40055,0.33226,0.06829
26.13,0.27531,0.30569,-0.03038
26.14,0.12306,0.31306,-0.19
26.15,0.063313,0.29476,-0.23145
26.16,0.042157,0.28641,-0.24425
26.17,0.034165,0.26494,-0.23078
26.18,0.032191,0.23188,-0.19969
26.19,0.034577,0.24828,-0.21371
26.2,0.043231,0.25707,-0.21384
26.21,0.068035,0.2319,-0.16386
26.22,0.14656,0.21829,-0.071732
26.23,0.31192,0.19882,0.1131
26.24,0.36675,0.19854,0.16822
26.25,0.21594,0.2127,0.0032469
26.26,0.1104,0.24382,-0.13342
26.27,0.091859,0.30818,-0.21632
26.28,0.13023,0.34997,-0.21974
26.29,0.28633,0.33848,-0.052144
26.3,0.63908,0.33164,0.30744
26.31,0.77885,0.31714,0.46171
26.32,0.44568,0.29652,0.14916
26.33,0.18176,0.29635,-0.11458
26.34,0.088956,0.27997,-0.19102
26.35,0.055658,0.25813,-0.20247
26.36,0.042035,0.26035,-0.21832
26.37,0.036993,0.25381,-0.21682
26.38,0.03781,0.24458,-0.20677
26.39,0.046727,0.24051,-0.19379
26.4,0.077448,0.22415,-0.1467
26.41,0.17449,0.20594,-0.031452
26.42,0.32517,0.18547,0.1397
26.43,0.30239,0.17395,0.12844
26.44,0.15206,0.18545,-0.033386
26.45,0.07848,0.19941,-0.12093
26.46,0.067334,0.20001,-0.13268
26.47,0.099122,0.20344,-0.10432
26.48,0.2194,0.20163,0.017767
26.49,0.39767,0.18906,0.20861
26.5,0.352,0.17565,0.17635
26.51,0.16445,0.16951,-0.0050659
26.52,0.071333,0.17333,-0.102
26.53,0.04173,0.17621,-0.13448
26.54,0.030931,0.17321,-0.14228
26.55,0.026706,0.17871,-0.152
26.56,0.026067,0.18413,-0.15806
26.57,0.028969,0.18348,-0.15451
26.58,0.038815,0.18031,-0.14149
26.59,0.070551,0.17856,-0.10801
26.6,0.15103,0.19356,-0.042527
26.61,0.21089,0.199,0.011889
26.62,0.148,0.1944,-0.046401
26.63,0.080801,0.23198,-0.15118
26.64,0.067674,0.26826,-0.20059
26.65,0.094476,0.28237,-0.18789
26.66,0.20134,0.30172,-0.10038
26.67,0.46095,0.28482,0.17613
26.68,0.60702,0.26896,0.33806
26.69,0.37478,0.28114,0.093643
26.7,0.16017,0.2709,-0.11073
26.71,0.083581,0.26772,-0.18414
26.72,0.05888,0.28047,-0.22159
26.73,0.052659,0.2851,-0.23244
26.74,0.056811,0.33059,-0.27378
26.75,0.072503,0.3871,-0.31459
26.76,0.11218,0.41179,-0.29961
26.77,0.22797,0.42368,-0.19571
26.78,0.57726,0.41373,0.16353
26.79,1.0833,0.39806,0.68521
26.8,0.96209,0.39403,0.56806
26.81,0.44479,0.38584,0.058943
26.82,0.1939,0.39619,-0.20229
26.83,0.1299,0.40162,-0.27172
26.84,0.15371,0.39155,-0.23783
26.85,0.30124,0.38305,-0.081812
26.86,0.49817,0.35626,0.14191
26.87,0.40696,0.30767,0.099293
26.88,0.18613,0.27577,-0.089643
26.89,0.084126,0.24025,-0.15613
26.9,0.049321,0.21327,-0.16395
26.91,0.035152,0.20066,-0.16551
26.92,0.028682,0.194,-0.16532
26.93,0.026186,0.18362,-0.15743
26.94,0.027271,0.15781,-0.13054
26.95,0.035308,0.13115,-0.09584
26.96,0.064448,0.11572,-0.051273
26.97,0.1246,0.087944,0.036659
26.98,0.1395,0.073432,0.06607
26.99,0.082863,0.070856,0.012007
27,0.046251,0.071045,-0.024794
27.01,0.041288,0.085067,-0.043779
27.02,0.060161,0.09711,-0.036949
27.03,0.13041,0.10841,0.022
27.04,0.24797,0.12527,0.1227
27.05,0.24012,0.11517,0.12495
27.06,0.12522,0.10211,0.023116
27.07,0.062402,0.10848,-0.046076
27.08,0.039418,0.11248,-0.073066
27.09,0.031356,0.13179,-0.10043
27.1,0.031018,0.1599,-0.12889
27.11,0.036358,0.19175,-0.15539
27.12,0.050422,0.23145,-0.18103
27.13,0.087817,0.24376,-0.15594
27.14,0.20545,0.22986,-0.024413
27.15,0.47423,0.23192,0.2423
27.16,0.60319,0.2338,0.3694
27.17,0.35796,0.23919,0.11877
27.18,0.15013,0.25626,-0.10613
27.19,0.08475,0.25662,-0.17187
27.2,0.082423,0.25524,-0.17282
27.21,0.14295,0.25753,-0.11458
27.22,0.27469,0.24358,0.031114
27.23,0.29319,0.22805,0.065142
27.24,0.15672,0.22094,-0.064216
27.25,0.068521,0.21399,-0.14547
27.26,0.039729,0.1993,-0.15957
27.27,0.030265,0.18771,-0.15745
27.28,0.027558,0.19117,-0.16361
27.29,0.029055,0.20311,-0.17405
27.3,0.035896,0.2046,-0.1687
27.31,0.055454,0.2,-0.14455
27.32,0.11752,0.19391,-0.07639
27.33,0.26473,0.19494,0.069783
27.34,0.34854,0.19156,0.15698
27.35,0.22106,0.19841,0.022656
27.36,0.1065,0.23326,-0.12676
27.37,0.079077,0.24929,-0.17021
27.38,0.10704,0.24712,-0.14008
27.39,0.23351,0.25459,-0.021074
27.4,0.48528,0.25243,0.23285
27.41,0.52498,0.24676,0.27822
27.42,0.27765,0.2411,0.036552
27.43,0.11728,0.22545,-0.10817
27.44,0.061891,0.22182,-0.15993
27.45,0.04169,0.21994,-0.17825
27.46,0.03463,0.21433,-0.1797
27.47,0.034563,0.23061,-0.19605
27.48,0.041927,0.22975,-0.18783
27.49,0.066085,0.21521,-0.14912
27.5,0.14572,0.20995,-0.064234
27.51,0.32927,0.19467,0.13459
27.52,0.41733,0.17757,0.23975
27.53,0.24935,0.17898,0.070371
27.54,0.10761,0.17466,-0.067046
27.55,0.064961,0.17041,-0.10545
27.56,0.070614,0.1816,-0.11099
27.57,0.13419,0.17824,-0.044055
27.58,0.24702,0.16435,0.082674
27.59,0.23596,0.15572,0.080241
27.6,0.11809,0.1386,-0.020512
27.61,0.052824,0.11904,-0.066212
27.62,0.029302,0.11115,-0.081849
27.63,0.019557,0.096401,-0.076844
27.64,0.014985,0.08859,-0.073604
27.65,0.012536,0.096122,-0.083585
27.66,0.01114,0.089722,-0.078582
27.67,0.010389,0.076338,-0.065949
27.68,0.010122,0.073192,-0.06307
27.69,0.010315,0.064455,-0.05414
27.7,0.011057,0.058024,-0.046967
27.71,0.012679,0.069087,-0.056408
27.72,0.015994,0.07727,-0.061275
27.73,0.023587,0.076177,-0.05259
27.74,0.045528,0.07872,-0.033192
27.75,0.10926,0.086832,0.022428
27.76,0.18974,0.096331,0.093411
27.77,0.15747,0.098856,0.058616
27.78,0.074615,0.097714,-0.023099
27.79,0.036792,0.099874,-0.063083
27.8,0.024452,0.11226,-0.087808
27.81,0.021034,0.12275,-0.10172
27.82,0.022044,0.14425,-0.12221
27.83,0.027228,0.1753,-0.14807
27.84,0.040604,0.1832,-0.14259
27.85,0.079702,0.17917,-0.099466
27.86,0.19524,0.18191,0.013336
27.87,0.35194,0.17557,0.17637
27.88,0.30351,0.17802,0.1255
27.89,0.14627,0.20731,-0.061044
27.9,0.079189,0.22549,-0.1463
27.91,0.079027,0.22568,-0.14666
27.92,0.1451,0.22326,-0.07816
27.93,0.32587,0.21331,0.11256
27.94,0.44219,0.20449,0.2377
27.95,0.27806,0.19537,0.082695
27.96,0.11236,0.18207,-0.069707
27.97,0.051729,0.16623,-0.1145
27.98,0.031376,0.16064,-0.12927
27.99,0.022843,0.15873,-0.13589
28,0.019036,0.15392,-0.13489
28.01,0.018225,0.14671,-0.12848
28.02,0.02142,0.13416,-0.11274
28.03,0.035556,0.12277,-0.087213
28.04,0.070889,0.11604,-0.04515
28.05,0.090908,0.10545,-0.014537
28.06,0.059311,0.10091,-0.041603
28.07,0.03103,0.1079,-0.076865
28.08,0.02434,0.10169,-0.077349
28.09,0.031958,0.091994,-0.060036
28.1,0.064806,0.087934,-0.023128
28.11,0.12056,0.081374,0.039186
28.12,0.11777,0.079218,0.038555
28.13,0.065093,0.08581,-0.020718
28.14,0.035436,0.087576,-0.052139
28.15,0.023364,0.087983,-0.064619
28.16,0.01945,0.091847,-0.072397
28.17,0.020276,0.10953,-0.089252
28.18,0.025106,0.13714,-0.11204
28.19,0.037408,0.14877,-0.11136
28.2,0.072951,0.1469,-0.073951
28.21,0.17952,0.14794,0.031581
28.22,0.33392,0.14954,0.18439
28.23,0.29855,0.15076,0.14779
28.24,0.14401,0.16423,-0.020227
28.25,0.072683,0.1713,-0.09862
28.26,0.065396,0.16192,-0.096524
28.27,0.111,0.15695,-0.045943
28.28,0.23703,0.15771,0.079325
28.29,0.30769,0.15328,0.1544
28.3,0.18932,0.14568,0.043634
28.31,0.080026,0.13714,-0.057111
28.32,0.041079,0.12419,-0.083106
28.33,0.028509,0.12206,-0.093548
28.34,0.024607,0.13055,-0.10594
28.35,0.025384,0.13825,-0.11286
28.36,0.031562,0.1409,-0.10934
28.37,0.050653,0.14278,-0.092131
28.38,0.11218,0.13943,-0.027258
28.39,0.24219,0.13305,0.10914
28.4,0.28484,0.1355,0.14934
28.41,0.16501,0.14778,0.017231
28.42,0.080783,0.15961,-0.078828
28.43,0.065983,0.16143,-0.095449
28.44,0.10212,0.15946,-0.057346
28.45,0.2315,0.15489,0.076616
28.46,0.38592,0.15103,0.23488
28.47,0.30491,0.14694,0.15797
28.48,0.1363,0.14805,-0.011753
28.49,0.06174,0.15113,-0.089387
28.5,0.037111,0.14347,-0.10636
28.51,0.028532,0.13695,-0.10842
28.52,0.026925,0.15811,-0.13119
28.53,0.031059,0.17605,-0.14499
28.54,0.046036,0.1676,-0.12156
28.55,0.09572,0.16522,-0.069497
28.56,0.22721,0.1602,0.067013
28.57,0.33429,0.14536,0.18893
28.58,0.22786,0.14232,0.085546
28.59,0.097568,0.14597,-0.048402
28.6,0.050946,0.13888,-0.087931
28.61,0.045916,0.13492,-0.089004
28.62,0.075025,0.12842,-0.053398
28.63,0.13067,0.12254,0.008138
28.64,0.12388,0.12521,-0.0013229
28.65,0.062808,0.11411,-0.051303
28.66,0.029398,0.096164,-0.066766
28.67,0.018707,0.095726,-0.07702
28.68,0.015133,0.099316,-0.084183
28.69,0.014344,0.095778,-0.081434
28.7,0.015694,0.099838,-0.084144
28.71,0.020661,0.10209,-0.081431
28.72,0.036534,0.090163,-0.053628
28.73,0.081355,0.08359,-0.0022346
28.74,0.13018,0.090555,0.03962
28.75,0.10283,0.099269,0.0035568
28.76,0.054026,0.11155,-0.057521
28.77,0.040333,0.11575,-0.075414
28.78,0.056176,0.11053,-0.054353
28.79,0.12457,0.11147,0.013101
28.8,0.25324,0.10991,0.14332
28.81,0.26358,0.10067,0.16292
28.82,0.13635,0.099911,0.036439
28.83,0.058697,0.10171,-0.043016
28.84,0.033022,0.095718,-0.062696
28.85,0.024736,0.098231,-0.073495
28.86,0.023399,0.1171,-0.093702
28.87,0.027251,0.12636,-0.099114
28.88,0.040101,0.12426,-0.084157
28.89,0.080835,0.12245,-0.041618
28.9,0.19915,0.11841,0.080736
28.91,0.33775,0.11319,0.22456
28.92,0.26704,0.11137,0.15566
28.93,0.11877,0.11252,0.0062494
28.94,0.057077,0.11603,-0.058955
28.95,0.047184,0.11569,-0.06851
28.96,0.073996,0.10295,-0.02895
28.97,0.13441,0.096655,0.03775
28.98,0.13783,0.098726,0.0391
28.99,0.074137,0.088119,-0.013982
29,0.034707,0.074691,-0.039984
29.01,0.019867,0.072225,-0.052358
29.02,0.013887,0.066688,-0.052801
29.03,0.011548,0.059026,-0.047477
29.04,0.011075,0.05882,-0.047745
29.05,0.012584,0.059804,-0.047221
29.06,0.019022,0.056686,-0.037664
29.07,0.038072,0.053656,-0.015584
29.08,0.058963,0.053657,0.0053062
29.09,0.047183,0.062323,-0.01514
29.1,0.026334,0.071076,-0.044742
29.11,0.020902,0.063159,-0.042257
29.12,0.029141,0.058145,-0.029003
29.13,0.062698,0.062463,0.00023498
29.14,0.12242,0.06018,0.062236
29.15,0.12363,0.057376,0.066253
29.16,0.066535,0.066041,0.00049386
29.17,0.0331,0.071733,-0.038633
29.18,0.020917,0.070889,-0.049971
29.19,0.017332,0.079942,-0.06261
29.2,0.018318,0.10231,-0.08399
29.21,0.023618,0.11587,-0.092252
29.22,0.038136,0.11716,-0.079025
29.23,0.083318,0.11838,-0.035064
29.24,0.2012,0.12263,0.078564
29.25,0.29751,0.12633,0.17118
29.26,0.20441,0.13097,0.073442
29.27,0.091129,0.14165,-0.050519
29.28,0.055152,0.1485,-0.093353
29.29,0.066367,0.1449,-0.078533
29.3,0.1373,0.13792,-0.00061138
29.31,0.23854,0.13661,0.10192
29.32,0.20214,0.13191,0.070229
29.33,0.091654,0.1165,-0.024842
29.34,0.03899,0.10586,-0.066866
29.35,0.021979,0.10167,-0.079695
29.36,0.015439,0.09563,-0.080191
29.37,0.012607,0.090186,-0.07758
29.38,0.011894,0.089404,-0.077511
29.39,0.013801,0.086368,-0.072567
29.4,0.022542,0.078376,-0.055834
29.41,0.04279,0.068,-0.02521
29.42,0.051247,0.067493,-0.016246
29.43,0.033281,0.072729,-0.039448
29.44,0.020684,0.068677,-0.047993
29.45,0.021841,0.062963,-0.041122
29.46,0.039488,0.059306,-0.019817
29.47,0.090851,0.052266,0.038585
29.48,0.13749,0.046825,0.090665
29.49,0.097799,0.047009,0.05079
29.5,0.043154,0.04889,-0.005736
29.51,0.021378,0.050185,-0.028807
29.52,0.014492,0.053146,-0.038653
29.53,0.012709,0.062069,-0.04936
29.54,0.013765,0.075577,-0.061812
29.55,0.018546,0.077746,-0.0592
29.56,0.033507,0.072041,-0.038535
29.57,0.08044,0.076581,0.0038592
29.58,0.15756,0.081363,0.076193
29.59,0.15188,0.080925,0.070952
29.6,0.075155,0.085185,-0.01003
29.61,0.034835,0.089738,-0.054903
29.62,0.027174,0.083956,-0.056782
29.63,0.041052,0.076552,-0.0355
29.64,0.076952,0.078509,-0.0015571
29.65,0.085335,0.080684,0.0046517
29.66,0.049157,0.073379,-0.024222
29.67,0.023951,0.068784,-0.044833
29.68,0.014288,0.069146,-0.054858
29.69,0.010784,0.069408,-0.058624
29.7,0.010225,0.070122,-0.059897
29.71,0.011831,0.071808,-0.059977
29.72,0.017321,0.07314,-0.055819
29.73,0.035191,0.069507,-0.034316
29.74,0.082224,0.067995,0.014229
29.75,0.12065,0.069129,0.05152
29.76,0.08324,0.069724,0.013516
29.77,0.037698,0.066516,-0.028818
29.78,0.022952,0.062028,-0.039077
29.79,0.02657,0.062025,-0.035455
29.8,0.051259,0.062346,-0.011087
29.81,0.081971,0.059995,0.021976
29.82,0.066328,0.058169,0.0081586
29.83,0.033548,0.059188,-0.02564
29.84,0.018591,0.05931,-0.040719
29.85,0.013498,0.05743,-0.043932
29.86,0.012807,0.069068,-0.05626
29.87,0.015063,0.085447,-0.070384
29.88,0.021633,0.086476,-0.064843
29.89,0.040459,0.083817,-0.043358
29.9,0.098828,0.086422,0.012406
29.91,0.2,0.085418,0.11458
29.92,0.20149,0.088883,0.11261
29.93,0.10393,0.10133,0.002606
29.94,0.051869,0.10543,-0.05356
29.95,0.048686,0.10027,-0.05158
29.96,0.090702,0.096286,-0.0055839
29.97,0.18604,0.094254,0.091788
29.98,0.20748,0.090775,0.1167
29.99,0.11066,0.074688,0.035968


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_spstrnmf1.csv <==
0,0.050029,0,0.050029
0.01,0.050489,0,0.050489
0.02,0.050955,0,0.050955
0.030001,0.051428,0,0.051428
0.040001,0.051909,0,0.051909
0.050001,0.052396,0,0.052396
0.060001,0.052892,0,0.052892
0.070001,0.053395,0,0.053395
0.080001,0.053905,0,0.053905
0.090002,0.054424,0,0.054424
0.1,0.054951,0,0.054951
0.11,0.055486,0,0.055486
0.12,0.05603,0,0.05603
0.13,0.056942,0,0.056942
0.14,0.057505,0,0.057505
0.15,0.058077,0,0.058077
0.16,0.058658,0,0.058658
0.17,0.05925,0,0.05925
0.18,0.059851,0,0.059851
0.19,0.060462,0,0.060462
0.2,0.061084,0,0.061084
0.21,0.061716,0,0.061716
0.22,0.062359,0,0.062359
0.23,0.063013,0,0.063013
0.24,0.063678,0,0.063678
0.25,0.064356,0,0.064356
0.26,0.065045,0,0.065045
0.27,0.065746,0,0.065746
0.28,0.06646,0,0.06646
0.29,0.067187,0,0.067187
0.30001,0.067928,0,0.067928
0.31001,0.068682,0,0.068682
0.32001,0.06945,0,0.06945
0.33001,0.070232,0,0.070232
0.34001,0.071164,0,0.071164
0.35001,0.071977,0,0.071977
0.36001,0.072805,0,0.072805
0.37001,0.07365,0,0.07365
0.38001,0.074511,0,0.074511
0.39001,0.075389,0,0.075389
0.40001,0.076284,0,0.076284
0.41001,0.077198,0,0.077198
0.42001,0.07813,0,0.07813
0.43001,0.079081,0,0.079081
0.44001,0.080052,0,0.080052
0.45001,0.081043,0,0.081043
0.46001,0.082055,0,0.082055
0.47001,0.083088,0,0.083088
0.48001,0.084144,0,0.084144
0.49001,0.085223,0,0.085223
0.50001,0.086325,0,0.086325
0.51001,0.087452,0,0.087452
0.52001,0.088603,0,0.088603
0.53001,0.089782,0,0.089782
0.54001,0.091991,0,0.091991
0.55001,0.093228,0,0.093228
0.56001,0.094494,0,0.094494
0.57001,0.095789,0,0.095789
0.58001,0.097116,0,0.097116
0.59001,0.098475,0,0.098475
0.60001,0.099866,0,0.099866
0.61001,0.10129,0,0.10129
0.62001,0.10275,0,0.10275
0.63001,0.10425,0,0.10425
0.64001,0.10579,0,0.10579
0.65001,0.10737,0,0.10737
0.66001,0.10899,0,0.10899
0.67001,0.11065,0,0.11065
0.68001,0.11236,0,0.11236
0.69001,0.11411,0,0.11411
0.70001,0.11591,0,0.11591
0.71001,0.11777,0,0.11777
0.72001,0.11967,0,0.11967
0.73001,0.12163,0,0.12163
0.74001,0.12365,0,0.12365
0.75001,0.12573,0,0.12573
0.76001,0.12788,0,0.12788
0.77001,0.13009,0,0.13009
0.78001,0.13236,0,0.13236
0.79001,0.13471,0,0.13471
0.80001,0.13714,0,0.13714
0.81001,0.13965,0,0.13965
0.82001,0.14224,0,0.14224
0.83001,0.14491,0,0.14491
0.84001,0.14768,0,0.14768
0.85001,0.15055,0,0.15055
0.86001,0.15352,0,0.15352
0.87001,0.15661,0,0.15661
0.88001,0.1598,0,0.1598
0.89001,0.16312,0,0.16312
0.90002,0.16656,0,0.16656
0.91002,0.17015,0,0.17015
0.92002,0.17403,0,0.17403
0.93002,0.17791,0,0.17791
0.94002,0.18196,0,0.18196
0.95002,0.18618,0,0.18618
0.96002,0.19059,0,0.19059
0.97002,0.1952,0,0.1952
0.98002,0.20002,0,0.20002
0.99002,0.20507,0,0.20507
1,0.21036,0,0.21036
1.01,0.21592,0,0.21592
1.02,0.22177,0,0.22177
1.03,0.22792,0,0.22792
1.04,0.23441,0,0.23441
1.05,0.24126,0,0.24126
1.06,0.2485,0,0.2485
1.07,0.25617,0,0.25617
1.08,0.26431,0,0.26431
1.09,0.27296,0,0.27296
1.1,0.28218,0,0.28218
1.11,0.29219,0,0.29219
1.12,0.30271,0,0.30271
1.13,0.31398,0,0.31398
1.14,0.3261,0,0.3261
1.15,0.33915,0,0.33915
1.16,0.35325,0,0.35325
1.17,0.36854,0,0.36854
1.18,0.38515,0,0.38515
1.19,0.40328,0,0.40328
1.2,0.42313,0,0.42313
1.21,0.44494,0,0.44494
1.22,0.46902,0,0.46902
1.23,0.49572,0,0.49572
1.24,0.52548,0,0.52548
1.25,0.55882,0,0.55882
1.26,0.5964,0,0.5964
1.27,0.63901,0,0.63901
1.28,0.68817,0,0.68817
1.29,0.74419,0,0.74419
1.3,0.80922,0,0.80922
1.31,0.88541,0,0.88541
1.32,0.97563,0,0.97563
1.33,1.0837,0,1.0837
1.34,1.215,0.049369,1.1656
1.35,1.3769,1.7036,-0.3267
1.36,1.58,0.045342,1.5346
1.37,1.8402,1.5409,0.29927
1.38,2.1818,0.063378,2.1184
1.39,2.6436,2.1217,0.52185
1.4,3.291,0,3.291
1.41,4.2413,0,4.2413
1.42,5.7231,0,5.7231
1.43,8.2352,0.17442,8.0608
1.44,13.061,6.1336,6.9273
1.45,24.419,17.547,6.8715
1.46,58.797,48.047,10.75
1.47,148.24,139.47,8.7712
1.48,220.79,219.02,1.7695
1.49,148.26,131.59,16.665
1.5,58.838,32.832,26.006
1.51,24.48,0,24.48
1.52,13.143,0,13.143
1.53,8.3381,0,8.3381
1.54,5.8472,0,5.8472
1.55,4.387,0,4.387
1.56,3.4587,0,3.4587
1.57,2.8339,0,2.8339
1.58,2.3953,0,2.3953
1.59,2.0775,0,2.0775
1.6,1.842,0,1.842
1.61,1.6644,0,1.6644
1.62,1.5295,0,1.5295
1.63,1.4258,0,1.4258
1.64,1.3465,0,1.3465
1.65,1.2865,0,1.2865
1.66,1.242,0,1.242
1.67,1.2104,0,1.2104
1.68,1.1896,0,1.1896
1.69,1.1783,0,1.1783
1.7,1.1754,0,1.1754
1.71,1.18,0,1.18
1.72,1.1918,0,1.1918
1.73,1.2105,0,1.2105
1.74,1.2357,0,1.2357
1.75,1.2677,0,1.2677
1.76,1.3065,0,1.3065
1.77,1.3524,0,1.3524
1.78,1.4059,0,1.4059
1.79,1.4677,0,1.4677
1.8,1.5382,0,1.5382
1.81,1.6186,0,1.6186
1.82,1.7101,0.10782,1.6023
1.83,1.8141,2.9056,-1.0915
1.84,1.9323,5.1613,-3.229
1.85,2.067,7.672,-5.605
1.86,2.2209,10.213,-7.9925
1.87,2.3973,13.057,-10.66
1.88,2.6003,16.688,-14.088
1.89,2.8352,23.346,-20.511
1.9,3.1087,39.819,-36.71
1.91,3.4294,62.422,-58.993
1.92,3.8083,56.459,-52.651
1.93,4.2601,40.718,-36.458
1.94,4.8046,53.965,-49.16
1.95,5.4689,60.867,-55.398
1.96,6.2901,56.187,-49.896
1.97,7.3219,52.428,-45.106
1.98,8.643,45.98,-37.337
1.99,10.373,39.318,-28.945
2,12.701,34.873,-22.172
2.01,15.938,33.486,-17.547
2.02,20.635,34.751,-14.117
2.03,27.831,39.286,-11.455
2.04,39.715,48.966,-9.2506
2.05,61.602,68.229,-6.6267
2.06,109.6,113.01,-3.4131
2.07,245.94,232.64,13.299
2.08,648.77,625.37,23.404
2.09,1193.5,1225.8,-32.351
2.1,1013.5,1015.9,-2.4399
2.11,443.36,364.36,78.993
2.12,172.24,113.3,58.933
2.13,85.2,40.393,44.808
2.14,51.091,13.096,37.996
2.15,34.237,0,34.237
2.16,24.629,0,24.629
2.17,18.621,0,18.621
2.18,14.611,0,14.611
2.19,11.8,0,11.8
2.2,9.7546,0,9.7546
2.21,8.2212,0,8.2212
2.22,7.0434,0,7.0434
2.23,6.1208,0,6.1208
2.24,5.3861,0,5.3861
2.25,4.7935,0,4.7935
2.26,4.3099,0,4.3099
2.27,3.9121,0,3.9121
2.28,3.5829,0,3.5829
2.29,3.3095,0,3.3095
2.3,3.0823,0,3.0823
2.31,2.8941,0,2.8941
2.32,2.7393,0,2.7393
2.33,2.614,0,2.614
2.34,2.515,0,2.515
2.35,2.4405,0,2.4405
2.36,2.3893,0,2.3893
2.37,2.3611,0,2.3611
2.38,2.3565,0,2.3565
2.39,2.377,0,2.377
2.4,2.4253,0,2.4253
2.41,2.5055,0,2.5055
2.42,2.624,0,2.624
2.43,2.79,0,2.79
2.44,3.0169,0,3.0169
2.45,3.325,0,3.325
2.46,3.7452,0,3.7452
2.47,4.3268,0,4.3268
2.48,5.151,0.18501,4.966
2.49,6.3607,3.7063,2.6545
2.5,8.2262,6.7614,1.4648
2.51,11.312,11.168,0.14391
2.52,16.977,17.33,-0.35255
2.53,29.29,29.592,-0.30186
2.54,63.858,61.553,2.3057
2.55,167.4,164.73,2.6723
2.56,317.14,324.03,-6.8984
2.57,280.56,274.73,5.8237
2.58,125.92,103.57,22.347
2.59,49.034,34.073,14.96
2.6,24.345,12.916,11.428
2.61,14.803,4.6286,10.175
2.62,10.135,0,10.135
2.63,7.494,0,7.494
2.64,5.8539,0,5.8539
2.65,4.7682,0,4.7682
2.66,4.016,0,4.016
2.67,3.4774,0,3.4774
2.68,3.0829,0,3.0829
2.69,2.79,0,2.79
2.7,2.5716,0,2.5716
2.71,2.41,0,2.41
2.72,2.2934,0,2.2934
2.73,2.2142,0,2.2142
2.74,2.167,0,2.167
2.75,2.149,0,2.149
2.76,2.1586,0,2.1586
2.77,2.1959,0,2.1959
2.78,2.2625,0,2.2625
2.79,2.3612,0,2.3612
2.8,2.497,0,2.497
2.81,2.6771,0,2.6771
2.82,2.9122,0,2.9122
2.83,3.2176,0,3.2176
2.84,3.6159,0,3.6159
2.85,4.141,0,4.141
2.86,4.8452,0.22337,4.6218
2.87,5.8123,3.8568,1.9556
2.88,7.184,6.2634,0.92058
2.89,9.2145,9.9914,-0.77694
2.9,12.4,14.209,-1.8092
2.91,17.822,20.343,-2.5215
2.92,28.265,30.752,-2.487
2.93,52.883,55.162,-2.2792
2.94,127.45,124.43,3.0249
2.95,321.51,325.52,-4.016
2.96,478.92,493.15,-14.232
2.97,321.5,307.84,13.662
2.98,127.44,101.3,26.139
2.99,52.864,38.352,14.512
3.0001,28.239,16.281,11.958
3.0101,17.79,6.9724,10.817
3.0201,12.361,0,12.361
3.0301,9.1688,0,9.1688
3.0401,7.1313,0,7.1313
3.0501,5.7525,0,5.7525
3.0601,4.778,0,4.778
3.0701,4.0664,0,4.0664
3.0801,3.5337,0,3.5337
3.0901,3.1276,0,3.1276
3.1001,2.8143,0,2.8143
3.1101,2.5716,0.91681,1.6548
3.1201,2.3838,14.995,-12.611
3.1301,2.2408,28.983,-26.742
3.1401,2.1355,31.809,-29.674
3.1501,2.0637,27.568,-25.504
3.1601,2.0232,27.493,-25.47
3.1701,2.0139,26.881,-24.867
3.1801,2.0378,25.217,-23.179
3.1901,2.0998,23.759,-21.659
3.2001,2.2085,22.019,-19.811
3.2101,2.3784,20.072,-17.693
3.2201,2.634,17.957,-15.323
3.2301,3.0177,15.952,-12.934
3.2401,3.6069,14.35,-10.743
3.2501,4.5549,13.597,-9.042
3.2601,6.2013,13.918,-7.7162
3.2701,9.4387,16.02,-6.581
3.2801,17.285,22.683,-5.398
3.2901,41.406,44.201,-2.7945
3.3001,100.46,104.13,-3.6623
3.3101,138.34,146.09,-7.7512
3.3201,86.613,87.579,-0.96639
3.3301,34.19,29.554,4.6365
3.3401,15.071,11.511,3.56
3.3501,8.6616,5.0396,3.622
3.3601,5.8947,0,5.8947
3.3701,4.4577,0,4.4577
3.3801,3.6283,0,3.6283
3.3901,3.1207,0,3.1207
3.4001,2.8031,0,2.8031
3.4101,2.6084,0,2.6084
3.4201,2.5001,0,2.5001
3.4301,2.4579,0,2.4579
3.4401,2.4708,0,2.4708
3.4501,2.5342,0,2.5342
3.4601,2.6478,0,2.6478
3.4701,2.8156,0,2.8156
3.4801,3.0456,0,3.0456
3.4901,3.3513,0,3.3513
3.5001,3.7535,0,3.7535
3.5101,4.2837,0,4.2837
3.5201,4.9902,0,4.9902
3.5301,5.9497,0,5.9497
3.5401,7.2884,0.16931,7.1191
3.5501,9.2258,2.4677,6.7581
3.5601,12.172,5.19,6.9819
3.5701,16.969,10.038,6.9304
3.5801,25.594,18.534,7.0605
3.5901,43.743,36.474,7.2696
3.6001,92.684,82.016,10.668
3.6101,243.43,225.69,17.74
3.6201,504.21,505.91,-1.6969
3.6301,504.21,505.82,-1.6118
3.6401,243.41,212.13,31.282
3.6501,92.647,66.945,25.702
3.6601,43.691,33.064,10.626
3.6701,25.525,25.512,0.013523
3.6801,16.882,22.165,-5.2824
3.6901,12.068,12.953,-0.88591
3.7001,9.1018,12.388,-3.286
3.7101,7.143,11.884,-4.7409
3.7201,5.7808,10.537,-4.7561
3.7301,4.7952,10.051,-5.2556
3.7401,4.0592,9.6951,-5.6359
3.7501,3.4956,9.4217,-5.9261
3.7601,3.0549,9.4158,-6.3609
3.7701,2.7042,9.1558,-6.4516
3.7801,2.4212,8.661,-6.2398
3.7901,2.19,8.0479,-5.8579
3.8001,1.9994,7.1048,-5.1055
3.8101,1.841,6.1643,-4.3234
3.8201,1.7086,5.2476,-3.5391
3.8301,1.5975,4.2428,-2.6453
3.8401,1.5042,3.1352,-1.631
3.8501,1.4258,2.0874,-0.66159
3.8601,1.3604,1.2866,0.073748
3.8701,1.3061,0,1.3061
3.8801,1.2619,0,1.2619
3.8901,1.2265,0,1.2265
3.9001,1.1993,0,1.1993
3.9101,1.1799,0,1.1799
3.9201,1.1679,0,1.1679
3.9301,1.1632,0,1.1632
3.9401,1.166,0,1.166
3.9501,1.1764,0,1.1764
3.9601,1.195,0,1.195
3.9701,1.2225,0,1.2225
3.9801,1.2599,0,1.2599
3.9901,1.3086,0,1.3086
4.0001,1.3706,0,1.3706
4.0101,1.4482,0,1.4482
4.0201,1.545,0,1.545
4.0301,1.6654,0,1.6654
4.0401,1.8157,0,1.8157
4.0501,2.0047,0,2.0047
4.0601,2.2448,0,2.2448
4.0701,2.5542,0,2.5542
4.0801,2.9603,0.2385,2.7218
4.0901,3.5059,2.8623,0.64367
4.1001,4.2613,3.8636,0.39766
4.1101,5.3475,5.585,-0.23758
4.1201,6.9896,7.5329,-0.54323
4.1301,9.6476,10.148,-0.50073
4.1401,14.392,14.734,-0.34204
4.1501,24.267,24.268,-0.0012164
4.1601,50.522,48.784,1.738
4.1701,131.82,124.59,7.2298
4.1801,280.13,279.85,0.28241
4.1901,291.86,299.94,-8.0812
4.2001,145.03,136.71,8.3136
4.2101,55.231,45.475,9.7551
4.2201,25.867,19.778,6.0888
4.2301,15.129,9.4654,5.6636
4.2401,10.083,4.9066,5.1766
4.2501,7.301,0,7.301
4.2601,5.6064,0,5.6064
4.2701,4.5036,0,4.5036
4.2801,3.753,0,3.753
4.2901,3.2277,0,3.2277
4.3001,2.8557,0,2.8557
4.3101,2.595,0,2.595
4.3201,2.4209,0,2.4209
4.3301,2.3206,0,2.3206
4.3401,2.2903,0,2.2903
4.3501,2.3356,0,2.3356
4.3601,2.4749,0,2.4749
4.3701,2.7481,0,2.7481
4.3801,3.2389,0,3.2389
4.3901,4.1368,0.29921,3.8376
4.4001,5.9383,3.6542,2.2841
4.4101,10.304,8.793,1.5106
4.4201,23.698,22.947,0.75099
4.4301,57.586,58.456,-0.87
4.4401,82.178,86.364,-4.1859
4.4501,53.492,56.211,-2.7192
4.4601,21.562,22.286,-0.72379
4.4701,9.6337,11.699,-2.0657
4.4801,5.6841,8.5181,-2.834
4.4901,4.0149,7.2105,-3.1956
4.5001,3.173,6.398,-3.225
4.5101,2.712,5.8859,-3.1738
4.5201,2.459,5.4345,-2.9755
4.5301,2.3371,4.8087,-2.4717
4.5401,2.3104,4.4457,-2.1352
4.5501,2.3642,4.2476,-1.8833
4.5601,2.4971,4.1981,-1.7009
4.5701,2.7189,4.2871,-1.5682
4.5801,3.0526,4.527,-1.4744
4.5901,3.5406,4.9516,-1.411
4.6001,4.2576,5.6284,-1.3708
4.6101,5.342,6.6901,-1.3481
4.6201,7.0665,8.3921,-1.3255
4.6301,10.033,11.33,-1.2971
4.6401,15.806,16.873,-1.0675
4.6501,29.603,29.934,-0.33106
4.6601,71.733,67.907,3.8258
4.6701,178.2,174.18,4.0213
4.6801,255.45,260.22,-4.7664
4.6901,165.36,163.92,1.4332
4.7001,65.052,55.923,9.1287
4.7101,27.541,21.71,5.8309
4.7201,15.063,9.5393,5.5241
4.7301,9.72,4.7347,4.9853
4.7401,6.9431,0,6.9431
4.7501,5.3253,0,5.3253
4.7601,4.3158,0,4.3158
4.7701,3.6626,0,3.6626
4.7801,3.2387,0,3.2387
4.7901,2.9774,0,2.9774
4.8001,2.8449,0.12495,2.72
4.8101,2.8293,1.5509,1.2785
4.8201,2.938,4.5066,-1.5686
4.8301,3.2016,6.1808,-2.9791
4.8401,3.6899,6.8107,-3.1207
4.8501,4.5521,7.1068,-2.5547
4.8601,6.1319,10.471,-4.3388
4.8701,9.3602,13.87,-4.5099
4.8801,17.477,21.865,-4.3878
4.8901,42.771,46.262,-3.4908
4.9001,100.51,104.43,-3.9131
4.9101,128.01,134.05,-6.0413
4.9201,74.704,77.267,-2.5633
4.9301,29.039,28.838,0.20061
4.9401,13.062,13.669,-0.6068
4.9501,7.579,7.5734,0.0056554
4.9601,5.1479,4.5672,0.58077
4.9701,3.8632,2.8188,1.0444
4.9801,3.114,0,3.114
4.9901,2.6552,0,2.6552
5.0001,2.3744,0,2.3744
5.0101,2.2161,0,2.2161
5.0201,2.1547,0,2.1547
5.0301,2.1828,0,2.1828
5.0401,2.3094,0,2.3094
5.0501,2.5632,0.24964,2.3136
5.0601,3.008,2.4522,0.55585
5.0701,3.7797,3.4872,0.29256
5.0801,5.1969,5.459,-0.26214
5.0901,8.1492,8.7934,-0.64416
5.1001,15.855,16.694,-0.83967
5.1101,39.921,40.149,-0.22794
5.1201,88.354,89.661,-1.3073
5.1301,99.801,100.9,-1.1002
5.1401,52.873,49.543,3.3301
5.1501,20.423,16.861,3.5621
5.1601,9.5882,7.1376,2.4506
5.1701,5.7311,3.5252,2.206
5.1801,3.9613,0,3.9613
5.1901,3.005,0,3.005
5.2001,2.437,0,2.437
5.2101,2.082,0,2.082
5.2201,1.8575,0,1.8575
5.2301,1.7221,0,1.7221
5.2401,1.6557,0,1.6557
5.2501,1.6515,0,1.6515
5.2601,1.7149,0,1.7149
5.2701,1.8675,0,1.8675
5.2801,2.1619,0,2.1619
5.2901,2.7278,0,2.7278
5.3001,3.9397,0.36351,3.5762
5.3101,7.1863,4.1389,3.0474
5.3201,17.244,13.414,3.8301
5.3301,35.591,32.365,3.2264
5.3401,37.076,34.834,2.2421
5.3501,18.986,14.933,4.0532
5.3601,7.9564,3.9044,4.0521
5.3701,4.4103,0,4.4103
5.3801,3.1865,0,3.1865
5.3901,2.6925,0,2.6925
5.4001,2.5121,0.45302,2.0591
5.4101,2.5109,4.3015,-1.7907
5.4201,2.6431,7.0903,-4.4472
5.4301,2.9026,10.139,-7.2367
5.4401,3.3105,10.644,-7.333
5.4501,3.9174,8.2965,-4.3792
5.4601,4.8201,10.059,-5.2385
5.4701,6.2036,11.83,-5.6268
5.4801,8.4431,14.015,-5.572
5.4901,12.398,17.846,-5.4476
5.5001,20.429,25.521,-5.0918
5.5101,40.954,45.271,-4.3176
5.5201,104.92,105.74,-0.81503
5.5301,239.46,242.29,-2.8332
5.5401,281.93,291.16,-9.2303
5.5501,153.37,151.48,1.8873
5.5601,58.3,53.17,5.1307
5.5701,26.119,24.963,1.1567
5.5801,14.788,13.461,1.3274
5.5901,9.6197,8.1396,1.4801
5.6001,6.8128,4.9294,1.8834
5.6101,5.1129,3.0698,2.0431
5.6201,4.0038,0,4.0038
5.6301,3.2398,0,3.2398
5.6401,2.6912,0,2.6912
5.6501,2.2845,0,2.2845
5.6601,1.9751,0,1.9751
5.6701,1.7348,0,1.7348
5.6801,1.5453,0,1.5453
5.6901,1.3938,0,1.3938
5.7001,1.2717,0,1.2717
5.7101,1.1728,0,1.1728
5.7201,1.0926,0,1.0926
5.7301,1.028,0.13899,0.88904
5.7401,0.97672,1.3453,-0.3686
5.7501,0.93713,2.8145,-1.8774
5.7601,0.90832,3.4798,-2.5715
5.7701,0.88986,4.1137,-3.2239
5.7801,0.88195,3.0624,-2.1804
5.7901,0.88533,2.7631,-1.8778
5.8001,0.90171,3.3122,-2.4105
5.8101,0.93397,3.5359,-2.6019
5.8201,0.98694,3.6782,-2.6912
5.8301,1.0687,3.7212,-2.6526
5.8401,1.193,3.7378,-2.5449
5.8501,1.3851,3.8507,-2.4656
5.8601,1.6946,3.894,-2.1994
5.8701,2.2305,4.0743,-1.8439
5.8801,3.2766,4.87,-1.5934
5.8901,5.7779,7.2238,-1.4459
5.9001,13.413,14.525,-1.1114
5.9101,32.705,33.656,-0.95072
5.9201,46.707,47.947,-1.2403
5.9301,30.399,30.261,0.13807
5.9401,12.246,10.651,1.5948
5.9501,5.471,4.6283,0.84267
5.9601,3.2362,0,3.2362
5.9701,2.3007,0,2.3007
5.9801,1.8392,0,1.8392
5.9901,1.6002,0,1.6002
6.0001,1.489,0,1.489
6.0101,1.4679,0,1.4679
6.0201,1.5276,0,1.5276
6.0301,1.6802,0,1.6802
6.0401,1.9666,0.23931,1.7273
6.0501,2.4863,2.0071,0.47919
6.0601,3.4962,3.1282,0.36798
6.0701,5.8142,5.726,0.088253
6.0801,12.648,12.365,0.28351
6.0901,31.787,31.315,0.47204
6.1001,52.394,52.417,-0.022444
6.1101,39.682,39.031,0.65112
6.1201,16.891,14.079,2.8119
6.1301,7.2981,5.0122,2.2859
6.1401,4.2503,0,4.2503
6.1501,3.0738,0,3.0738
6.1601,2.5546,0,2.5546
6.1701,2.3471,0,2.3471
6.1801,2.3336,0,2.3336
6.1901,2.4806,0,2.4806
6.2001,2.8031,0,2.8031
6.2101,3.3668,0,3.3668
6.2201,4.3251,0.22768,4.0974
6.2301,6.0355,2.1512,3.8843
6.2401,9.4588,5.8489,3.6099
6.2501,17.898,15.018,2.88
6.2601,44.017,41.153,2.8635
6.2701,105.83,103.76,2.073
6.2801,140.34,139.88,0.46114
6.2901,84.631,79.401,5.2305
6.3001,32.878,25.731,7.1473
6.3101,14.42,10.077,4.3428
6.3201,8.1697,4.3359,3.8338
6.3301,5.4453,0,5.4453
6.3401,4.031,0,4.031
6.3501,3.2288,0,3.2288
6.3601,2.7654,0,2.7654
6.3701,2.5236,0,2.5236
6.3801,2.4601,0,2.4601
6.3901,2.5853,0,2.5853
6.4001,2.9821,0,2.9821
6.4101,3.9056,0.34004,3.5655
6.4201,6.2193,3.217,3.0023
6.4301,13.336,10.154,3.1819
6.4401,32.464,29.185,3.2785
6.4501,49.659,46.767,2.8921
6.4601,34.91,31.448,3.4615
6.4701,14.598,9.9584,4.6393
6.4801,6.5908,2.7236,3.8671
6.4901,4.0174,0,4.0174
6.5001,3.0039,0,3.0039
6.5101,2.5625,0,2.5625
6.5201,2.4083,0,2.4083
6.5301,2.4496,0.11788,2.3317
6.5401,2.6737,0.83409,1.8396
6.5501,3.1267,1.0147,2.112
6.5601,3.9389,3.3191,0.6198
6.5701,5.4272,4.6843,0.74291
6.5801,8.4597,6.6534,1.8064
6.5901,16.067,14.744,1.3229
6.6001,39.746,38.106,1.6405
6.6101,93.785,91.597,2.1877
6.6201,119.53,119.19,0.33707
6.6301,69.661,66.563,3.0975
6.6401,26.945,22.305,4.6401
6.6501,12.009,9.2113,2.7979
6.6601,6.8936,4.1558,2.7378
6.6701,4.6369,1.9527,2.6842
6.6801,3.4587,0,3.4587
6.6901,2.7916,0,2.7916
6.7001,2.4139,0,2.4139
6.7101,2.2344,0,2.2344
6.7201,2.2303,0,2.2303
6.7301,2.4424,0,2.4424
6.7401,3.0338,0.23444,2.7993
6.7501,4.5668,2.1553,2.4116
6.7601,9.2828,6.9559,2.3269
6.7701,22.636,20.291,2.3451
6.7801,37.028,34.953,2.0753
6.7901,28.076,25.838,2.2383
6.8001,12.067,8.9021,3.1652
6.8101,5.3132,2.6698,2.6434
6.8201,3.1512,0,3.1512
6.8301,2.3057,0,2.3057
6.8401,1.9271,0,1.9271
6.8501,1.776,0,1.776
6.8601,1.7763,0,1.7763
6.8701,1.9178,0,1.9178
6.8801,2.2416,0,2.2416
6.8901,2.8709,0,2.8709
6.9001,4.1394,0.4646,3.6748
6.9101,7.1327,4.0974,3.0353
6.9201,16.12,12.702,3.4188
6.9301,40.804,36.935,3.8689
6.9401,65.162,61.427,3.7343
6.9501,47.304,43.293,4.0118
6.9601,19.467,14.228,5.2393
6.9701,8.0921,3.4618,4.6303
6.9801,4.3865,0,4.3865
6.9901,2.8527,0,2.8527
7.0001,2.0689,0,2.0689
7.0101,1.6142,0,1.6142
7.0201,1.3284,0,1.3284
7.0301,1.1394,0,1.1394
7.0401,1.0103,0,1.0103
7.0501,0.92125,0,0.92125
7.0601,0.86057,0,0.86057
7.0701,0.82141,0,0.82141
7.0801,0.79971,0,0.79971
7.0901,0.79329,0,0.79329
7.1001,0.79712,0.15143,0.64569
7.1101,0.82016,1.0306,-0.2104
7.1201,0.85988,1.186,-0.32608
7.1301,0.9196,1.6079,-0.68832
7.1401,1.0049,1.9158,-0.91094
7.1501,1.1248,2.2703,-1.1455
7.1601,1.2944,2.329,-1.0346
7.1701,1.5391,2.4053,-0.86624
7.1801,1.9053,2.583,-0.67774
7.1901,2.484,2.9601,-0.47615
7.2001,3.4751,3.6539,-0.17878
7.2101,5.3988,5.173,0.22582
7.2201,9.9881,9.3289,0.65917
7.2301,23.988,22.626,1.3616
7.2401,59.356,57.165,2.1915
7.2501,85.022,84.752,0.26995
7.2601,55.112,54.684,0.4287
7.2701,21.815,19.056,2.7595
7.2801,9.3751,7.591,1.7841
7.2901,5.2535,3.482,1.7715
7.3001,3.5075,0,3.5075
7.3101,2.623,0,2.623
7.3201,2.1376,0,2.1376
7.3301,1.8774,0,1.8774
7.3401,1.7767,0,1.7767
7.3501,1.8334,0,1.8334
7.3601,2.1311,0,2.1311
7.3701,3.019,0.38487,2.6341
7.3801,5.891,3.58,2.311
7.3901,12.984,10.608,2.376
7.4001,17.557,15.431,2.1268
7.4101,11.394,9.0437,2.35
7.4201,5.1748,2.3432,2.8316
7.4301,2.9915,0,2.9915
7.4401,2.3816,0,2.3816
7.4501,2.274,0,2.274
7.4601,2.4218,0,2.4218
7.4701,2.7916,0,2.7916
7.4801,3.4492,0.28467,3.1645
7.4901,4.5832,2.0913,2.4919
7.5001,6.6628,4.1847,2.4781
7.5101,11.041,8.718,2.3227
7.5201,22.73,20.424,2.3054
7.5301,58.966,55.632,3.3341
7.5401,125.09,120.73,4.3608
7.5501,130.32,129.1,1.2192
7.5601,64.859,60.738,4.1206
7.5701,24.837,19.946,4.8906
7.5801,11.769,8.3154,3.4533
7.5901,7.0176,3.6543,3.3633
7.6001,4.8223,0,4.8223
7.6101,3.6639,0,3.6639
7.6201,3.0354,0,3.0354
7.6301,2.7504,0,2.7504
7.6401,2.7786,0,2.7786
7.6501,3.2627,0.21437,3.0483
7.6601,4.8366,2.0467,2.7899
7.6701,10.076,7.9078,2.1679
7.6801,23.569,21.347,2.2221
7.6901,33.351,31.387,1.9645
7.7001,21.763,19.442,2.3213
7.7101,8.884,5.9778,2.9062
7.7201,4.0399,1.8744,2.1655
7.7301,2.4033,0,2.4033
7.7401,1.6848,0,1.6848
7.7501,1.2994,0,1.2994
7.7601,1.0663,0,1.0663
7.7701,0.914,0,0.914
7.7801,0.80965,0,0.80965
7.7901,0.73619,0,0.73619
7.8001,0.68417,0,0.68417
7.8101,0.64812,0,0.64812
7.8201,0.6249,0,0.6249
7.8301,0.61276,0,0.61276
7.8401,0.61111,0,0.61111
7.8501,0.62032,0,0.62032
7.8601,0.64184,0,0.64184
7.8701,0.67856,0,0.67856
7.8801,0.73565,0,0.73565
7.8901,0.82221,0,0.82221
7.9001,0.95502,0,0.95502
7.9101,1.1672,0,1.1672
7.9201,1.5321,0,1.5321
7.9301,2.2419,0.21194,2.03
7.9401,3.9456,1.9366,2.009
7.9501,9.1503,7.3455,1.8048
7.9601,21.864,19.826,2.0377
7.9701,30.037,28.29,1.7473
7.9801,18.974,17.059,1.9155
7.9901,7.7759,5.154,2.6218
8.0001,3.7523,1.3914,2.3609
8.0101,2.4892,0,2.4892
8.0201,2.0543,0,2.0543
8.0301,1.9777,0,1.9777
8.0401,2.1545,0,2.1545
8.0501,2.6255,0.17102,2.4545
8.0601,3.6017,1.3588,2.2429
8.0701,5.7486,3.8106,1.9381
8.0801,11.572,9.9284,1.6437
8.0901,29.709,28.263,1.4455
8.1001,62.831,60.723,2.108
8.1101,65.431,63.141,2.2901
8.1201,32.596,28.854,3.7422
8.1301,12.512,9.2163,3.2961
8.1401,5.9382,3.6917,2.2465
8.1501,3.5289,0,3.5289
8.1601,2.3933,0,2.3933
8.1701,1.765,0,1.765
8.1801,1.3808,0,1.3808
8.1901,1.1297,0,1.1297
8.2001,0.95821,0,0.95821
8.2101,0.83764,0,0.83764
8.2201,0.75188,0,0.75188
8.2301,0.69136,0,0.69136
8.2401,0.65047,0,0.65047
8.2501,0.62599,0,0.62599
8.2601,0.61669,0,0.61669
8.2701,0.62303,0,0.62303
8.2801,0.64754,0,0.64754
8.2901,0.69585,0,0.69585
8.3001,0.77905,0.14511,0.63395
8.3101,0.919,0.68671,0.2323
8.3201,1.1655,0,1.1655
8.3301,1.642,0.20937,1.4326
8.3401,2.7452,1.6141,1.1311
8.3501,6.0307,4.9914,1.0393
8.3601,15.032,13.701,1.3304
8.3701,23.915,22.607,1.3083
8.3801,17.433,16.392,1.0405
8.3901,7.3208,5.4743,1.8465
8.4001,3.208,1.4875,1.7205
8.4101,1.8961,0,1.8961
8.4201,1.3879,0,1.3879
8.4301,1.1737,0,1.1737
8.4401,1.1149,0,1.1149
8.4501,1.1851,0,1.1851
8.4601,1.4374,0,1.4374
8.4701,2.1117,0,2.1117
8.4801,4.1916,1.4392,2.7524
8.4901,9.9227,9.4301,0.49255
8.5001,15.592,15.093,0.49846
8.5101,11.494,11.099,0.39515
8.5201,5.1014,4.4483,0.65306
8.5301,2.5475,2.6457,-0.098156
8.5401,1.8048,1.8867,-0.081892
8.5501,1.6167,1.5481,0.068658
8.5601,1.6857,1.9888,-0.30311
8.5701,1.9776,2.4425,-0.46485
8.5801,2.5965,3.1575,-0.56101
8.5901,3.9005,4.5334,-0.63287
8.6001,7.1649,7.8828,-0.71783
8.6101,17.305,17.816,-0.51186
8.6201,41.315,40.833,0.48195
8.6301,54.725,54.871,-0.14538
8.6401,33.109,33.42,-0.31157
8.6501,13.038,12.025,1.0132
8.6601,5.9101,5.1072,0.80293
8.6701,3.5422,2.5671,0.9751
8.6801,2.5725,0,2.5725
8.6901,2.161,0,2.161
8.7001,2.079,0,2.079
8.7101,2.3223,0,2.3223
8.7201,3.1463,0.47242,2.6739
8.7301,5.6784,3.687,1.9914
8.7401,13.633,11.327,2.3061
8.7501,26.699,23.888,2.8111
8.7601,25.649,23.604,2.045
8.7701,12.443,10.127,2.316
8.7801,5.2372,2.605,2.6322
8.7901,2.9721,0,2.9721
8.8001,2.2131,0,2.2131
8.8101,1.9823,0,1.9823
8.8201,2.0593,0,2.0593
8.8301,2.4622,0,2.4622
8.8401,3.449,0.53899,2.91
8.8501,6.0112,4.0267,1.9845
8.8601,14.049,12.539,1.5104
8.8701,33.812,31.624,2.1881
8.8801,46.484,43.488,2.9958
8.8901,29.127,26.56,2.5666
8.9001,11.542,8.6682,2.8736
8.9101,5.1281,2.7352,2.3929
8.9201,2.9827,0,2.9827
8.9301,2.0683,0,2.0683
8.9401,1.6149,0,1.6149
8.9501,1.3919,0,1.3919
8.9601,1.3328,0,1.3328
8.9701,1.486,0,1.486
8.9801,2.1901,0.3109,1.8792
8.9901,4.3093,2.2298,2.0796
9.0002,6.621,4.5838,2.0372
9.0102,5.2158,3.2096,2.0062
9.0202,2.7083,0,2.7083
9.0302,1.7214,0,1.7214
9.0402,1.5233,0,1.5233
9.0502,1.6175,0,1.6175
9.0602,1.9247,0,1.9247
9.0702,2.5287,0.31829,2.2104
9.0802,3.7221,2.0593,1.6628
9.0902,6.4565,4.7426,1.7138
9.1002,14.47,12.797,1.6732
9.1102,37.411,35.051,2.3597
9.1202,64.194,61.862,2.332
9.1302,50.351,49.318,1.0326
9.1402,21.3,18.507,2.7927
9.1502,8.5609,6.4489,2.112
9.1602,4.4548,2.7818,1.673
9.1702,2.8029,0,2.8029
9.1802,1.975,0,1.975
9.1902,1.5006,0,1.5006
9.2002,1.2072,0,1.2072
9.2102,1.0163,0,1.0163
9.2202,0.88928,0,0.88928
9.2302,0.8056,0,0.8056
9.2402,0.75413,0,0.75413
9.2502,0.72925,0,0.72925
9.2602,0.72936,0,0.72936
9.2702,0.75658,0,0.75658
9.2802,0.81793,0,0.81793
9.2902,0.92859,0,0.92859
9.3002,1.1205,0,1.1205
9.3102,1.4658,0,1.4658
9.3202,2.1554,0,2.1554
9.3302,3.8358,0.89044,2.9454
9.3402,9.0067,6.8918,2.115
9.3502,21.666,19.053,2.6138
9.3602,29.793,27.288,2.5045
9.3702,18.73,16.065,2.6644
9.3802,7.5261,5.0746,2.4514
9.3902,3.4703,1.1702,2.3001
9.4002,2.1576,0,2.1576
9.4102,1.6585,0,1.6585
9.4202,1.5047,0,1.5047
9.4302,1.6043,0,1.6043
9.4402,2.0744,0,2.0744
9.4502,3.5462,0.91122,2.635
9.4602,8.2694,6.5661,1.7033
9.4702,16.938,15.028,1.91
9.4802,17.631,15.165,2.4656
9.4902,9.0619,6.5521,2.5098
9.5002,3.8568,1.3928,2.464
9.5102,2.2232,0,2.2232
9.5202,1.7316,0,1.7316
9.5302,1.6603,0,1.6603
9.5402,1.8871,0,1.8871
9.5502,2.5462,0,2.5462
9.5602,4.2765,1.0573,3.2193
9.5702,9.6754,7.8975,1.778
9.5802,23.81,21.563,2.2467
9.5902,35.282,32.408,2.8739
9.6002,23.786,21.894,1.8917
9.6102,9.6253,7.9849,1.6405
9.6202,4.1955,2.2451,1.9504
9.6302,2.4253,0,2.4253
9.6402,1.7103,0,1.7103
9.6502,1.3976,0,1.3976
9.6602,1.3204,0,1.3204
9.6702,1.5096,0,1.5096
9.6802,2.3484,0.5232,1.8252
9.6902,5.0776,3.5213,1.5563
9.7002,9.0745,7.2732,1.8013
9.7102,8.0798,6.5234,1.5564
9.7202,3.9292,2.3841,1.5451
9.7302,1.8931,0,1.8931
9.7402,1.2912,0,1.2912
9.7502,1.1423,0,1.1423
9.7602,1.2028,0,1.2028
9.7702,1.473,0,1.473
9.7802,2.1427,0.34474,1.7979
9.7902,3.9945,2.6462,1.3482
9.8002,9.8249,8.8056,1.0193
9.8102,21.035,19.123,1.9114
9.8202,22.805,20.592,2.2128
9.8302,11.823,9.8548,1.9686
9.8402,4.7082,2.5817,2.1265
9.8502,2.3859,0,2.3859
9.8602,1.5893,0,1.5893
9.8702,1.2824,0,1.2824
9.8802,1.2225,0,1.2225
9.8902,1.407,0,1.407
9.9002,2.1201,0.37065,1.7494
9.9102,4.5302,2.9498,1.5804
9.9202,9.6697,8.0435,1.6262
9.9302,11.299,9.5213,1.7779
9.9402,6.3912,4.5355,1.8557
9.9502,2.791,0,2.791
9.9602,1.6345,0,1.6345
9.9702,1.3281,0,1.3281
9.9802,1.346,0,1.346
9.9902,1.6302,0,1.6302
10,2.3761,0.32354,2.0525
10.01,4.4448,2.5536,1.8911
10.02,11.004,9.2648,1.7391
10.03,24.239,21.794,2.4456
10.04,27.357,25.14,2.2173
10.05,14.502,12.54,1.9625
10.06,5.6116,3.5062,2.1055
10.07,2.6384,0,2.6384
10.08,1.5757,0,1.5757
10.09,1.0849,0,1.0849
10.1,0.81687,0,0.81687
10.11,0.65501,0,0.65501
10.12,0.55096,0,0.55096
10.13,0.4814,0,0.4814
10.14,0.43512,0,0.43512
10.15,0.40539,0,0.40539
10.16,0.38899,0,0.38899
10.17,0.38496,0,0.38496
10.18,0.39457,0,0.39457
10.19,0.42245,0,0.42245
10.2,0.48001,0,0.48001
10.21,0.59657,0,0.59657
10.22,0.8633,0,0.8633
10.23,1.6354,0.7788,0.85662
10.24,3.8807,4.264,-0.3833
10.25,6.7104,6.5169,0.19346
10.26,5.5378,5.4527,0.085057
10.27,2.5584,2.1267,0.43163
10.28,1.2189,0,1.2189
10.29,0.82045,0,0.82045
10.3,0.7081,0,0.7081
10.31,0.72281,0,0.72281
10.32,0.86196,0,0.86196
10.33,1.2692,0,1.2692
10.34,2.5548,0.78691,1.7679
10.35,5.5951,4.175,1.4202
10.36,7.3228,5.6925,1.6304
10.37,4.6782,3.1221,1.5561
10.38,2.2576,0,2.2576
10.39,1.5069,0,1.5069
10.4,1.4312,0,1.4312
10.41,1.6749,0,1.6749
10.42,2.2911,0.22649,2.0646
10.43,3.7213,1.701,2.0203
10.44,7.7626,6.2062,1.5564
10.45,20.052,18.645,1.407
10.46,38.995,36.412,2.5826
10.47,35.958,33.332,2.626
10.48,16.649,13.624,3.0248
10.49,6.6076,3.7973,2.8103
10.5,3.4224,0,3.4224
10.51,2.2787,0,2.2787
10.52,1.8395,0,1.8395
10.53,1.8178,0,1.8178
10.54,2.3836,0,2.3836
10.55,4.6339,1.65,2.9839
10.56,9.9723,8.3184,1.6539
10.57,12.508,10.403,2.1051
10.58,7.4942,5.7078,1.7864
10.59,3.2225,1.065,2.1575
10.6,1.7647,0,1.7647
10.61,1.335,0,1.335
10.62,1.2685,0,1.2685
10.63,1.4723,0,1.4723
10.64,2.1661,0.44914,1.7169
10.65,4.4141,3.239,1.1751
10.66,10.676,9.4372,1.2389
10.67,16.868,15.406,1.4622
10.68,12.324,11.047,1.2765
10.69,5.2497,3.5859,1.6638
10.7,2.3807,0,2.3807
10.71,1.4841,0,1.4841
10.72,1.1737,0,1.1737
10.73,1.1203,0,1.1203
10.74,1.3164,0,1.3164
10.75,2.1038,0,2.1038
10.76,4.5574,1.4613,3.0961
10.77,7.9083,6.2812,1.6271
10.78,6.8476,4.7186,2.1289
10.79,3.4312,1.1656,2.2657
10.8,1.8951,0,1.8951
10.81,1.5638,0,1.5638
10.82,1.6953,0,1.6953
10.83,2.2174,0,2.2174
10.84,3.4968,0.89865,2.5981
10.85,7.1272,5.8524,1.2748
10.86,18.323,17.152,1.171
10.87,36.654,34.479,2.1746
10.88,35.178,32.878,2.3009
10.89,16.64,14.048,2.5921
10.9,6.4797,4.2506,2.2291
10.91,3.2007,0,3.2007
10.92,1.9719,0,1.9719
10.93,1.388,0,1.388
10.94,1.0693,0,1.0693
10.95,0.88283,0,0.88283
10.96,0.77277,0,0.77277
10.97,0.7135,0,0.7135
10.98,0.69389,0,0.69389
10.99,0.71181,0,0.71181
11,0.77356,0,0.77356
11.01,0.89764,0,0.89764
11.02,1.1273,0,1.1273
11.03,1.5696,0.3985,1.1712
11.04,2.5444,2.1077,0.43666
11.05,5.2714,4.8793,0.39207
11.06,13.554,13.311,0.24374
11.07,26.321,25.423,0.89799
11.08,24.267,23.496,0.77008
11.09,11.24,10.015,1.2247
11.1,4.4594,3.6066,0.8528
11.11,2.2971,1.5413,0.75581
11.12,1.5063,0,1.5063
11.13,1.1836,0,1.1836
11.14,1.1391,0,1.1391
11.15,1.5274,0,1.5274
11.16,2.9398,1.0177,1.9221
11.17,4.6348,4.136,0.49879
11.18,3.7021,2.6563,1.0458
11.19,1.7969,0,1.7969
11.2,0.9766,0,0.9766
11.21,0.74669,0,0.74669
11.22,0.72163,0,0.72163
11.23,0.84302,0,0.84302
11.24,1.2402,0,1.2402
11.25,2.5282,0.85448,1.6737
11.26,5.9197,4.595,1.3247
11.27,8.6806,7.3162,1.3644
11.28,5.9416,4.7834,1.1582
11.29,2.5772,0.92718,1.65
11.3,1.3278,0,1.3278
11.31,0.99326,0,0.99326
11.32,0.98671,0,0.98671
11.33,1.2582,0,1.2582
11.34,2.1576,0.61014,1.5475
11.35,5.1037,4.1085,0.99524
11.36,11.08,9.9288,1.1507
11.37,12.482,11.29,1.1918
11.38,6.6581,5.5077,1.1504
11.39,2.6312,1.284,1.3472
11.4,1.2843,0,1.2843
11.41,0.80354,0,0.80354
11.42,0.58312,0,0.58312
11.43,0.46513,0,0.46513
11.44,0.39693,0,0.39693
11.45,0.35702,0,0.35702
11.46,0.33544,0,0.33544
11.47,0.32814,0,0.32814
11.48,0.33382,0,0.33382
11.49,0.35421,0,0.35421
11.5,0.39522,0,0.39522
11.51,0.47182,0,0.47182
11.52,0.62548,0,0.62548
11.53,1.0019,0.41949,0.58237
11.54,2.1438,2.3019,-0.15816
11.55,4.6278,4.6091,0.018725
11.56,5.6476,5.6776,-0.030074
11.57,3.4199,3.4223,-0.002407
11.58,1.702,1.4603,0.2417
11.59,1.2451,0,1.2451
11.6,1.3142,0.39773,0.91649
11.61,1.7547,1.7744,-0.019693
11.62,2.9124,2.822,0.090413
11.63,6.4069,6.733,-0.32608
11.64,16.465,16.666,-0.20042
11.65,28.216,27.264,0.95169
11.66,22.131,21.682,0.4482
11.67,9.3708,8.8204,0.55036
11.68,3.7742,3.3983,0.37591
11.69,1.969,1.6308,0.33814
11.7,1.2419,0,1.2419
11.71,0.87713,0,0.87713
11.72,0.66837,0,0.66837
11.73,0.53895,0,0.53895
11.74,0.45487,0,0.45487
11.75,0.39941,0,0.39941
11.76,0.36396,0,0.36396
11.77,0.34453,0,0.34453
11.78,0.34074,0,0.34074
11.79,0.35698,0,0.35698
11.8,0.40965,0,0.40965
11.81,0.55755,0,0.55755
11.82,1.0288,0,1.0288
11.83,2.1486,0.72942,1.4192
11.84,2.7819,2.6362,0.14566
11.85,1.796,1.3039,0.49214
11.86,0.89216,0,0.89216
11.87,0.60568,0,0.60568
11.88,0.57013,0,0.57013
11.89,0.66351,0,0.66351
11.9,0.95693,0.25738,0.69955
11.91,1.8705,1.6324,0.23804
11.92,4.3111,4.2476,0.063409
11.93,6.5218,6.3418,0.18
11.94,4.7228,4.6398,0.082932
11.95,2.2519,2.2297,0.022174
11.96,1.385,1.1592,0.22578
11.97,1.3012,0.56321,0.73795
11.98,1.6273,1.6755,-0.048139
11.99,2.5991,1.1438,1.4553
12,5.5892,6.1493,-0.56018
12.01,14.22,14.174,0.046055
12.02,24.309,23.329,0.97981
12.03,19.095,18.51,0.58461
12.04,8.1573,7.1827,0.97457
12.05,3.3768,2.5837,0.79308
12.06,1.8648,0,1.8648
12.07,1.3073,0,1.3073
12.08,1.1344,0,1.1344
12.09,1.3409,0,1.3409
12.1,2.3275,0.61983,1.7076
12.11,3.64,2.468,1.172
12.12,3.0627,1.9056,1.1571
12.13,1.6503,0,1.6503
12.14,1.0693,0,1.0693
12.15,1.011,0,1.011
12.16,1.2339,0,1.2339
12.17,1.8948,0.38208,1.5127
12.18,3.9134,2.6912,1.2222
12.19,9.8534,8.5683,1.2851
12.2,17.347,15.44,1.9072
12.21,14.195,12.8,1.395
12.22,6.2339,4.7123,1.5216
12.23,2.625,0.95764,1.6674
12.24,1.5083,0,1.5083
12.25,1.1452,0,1.1452
12.26,1.143,0,1.143
12.27,1.6727,0,1.6727
12.28,3.4723,1.3041,2.1682
12.29,5.6184,4.7833,0.83508
12.3,4.4796,3.3865,1.0931
12.31,2.1265,1.1918,0.93469
12.32,1.134,0,1.134
12.33,0.89611,0,0.89611
12.34,0.96364,0,0.96364
12.35,1.3803,0,1.3803
12.36,2.8028,1.4316,1.3712
12.37,6.7965,6.8673,-0.070833
12.38,10.746,10.266,0.47978
12.39,7.8285,7.5478,0.28075
12.4,3.2901,2.9993,0.29079
12.41,1.4355,1.094,0.34157
12.42,0.83282,0,0.83282
12.43,0.58681,0,0.58681
12.44,0.46628,0,0.46628
12.45,0.40349,0,0.40349
12.46,0.37366,0,0.37366
12.47,0.36731,0,0.36731
12.48,0.38255,0,0.38255
12.49,0.42366,0,0.42366
12.5,0.50406,0,0.50406
12.51,0.65782,0,0.65782
12.52,0.982,0,0.982
12.53,1.8289,0.78006,1.0488
12.54,4.4701,4.3928,0.077298
12.55,9.7822,9.2385,0.54374
12.56,11.047,10.292,0.75487
12.57,5.9218,5.4013,0.52046
12.58,2.389,1.471,0.91796
12.59,1.2349,0,1.2349
12.6,0.86601,0,0.86601
12.61,0.77598,0,0.77598
12.62,0.93468,0,0.93468
12.63,1.6208,0.53988,1.0809
12.64,2.6617,2.0114,0.65033
12.65,2.4489,1.7391,0.70979
12.66,1.4618,0.85254,0.60922
12.67,1.075,0,1.075
12.68,1.1647,0.3062,0.85849
12.69,1.615,1.3275,0.28745
12.7,2.8246,2.5568,0.26777
12.71,6.602,6.781,-0.179
12.72,16.183,15.749,0.43332
12.73,23.141,22.312,0.82869
12.74,15.042,15.077,-0.035536
12.75,6.0357,5.7756,0.26005
12.76,2.7028,2.5566,0.1462
12.77,1.6622,0.55968,1.1025
12.78,1.3563,1.5256,-0.16928
12.79,1.5734,0.65347,0.91996
12.8,2.8721,3.037,-0.16492
12.81,5.4156,5.0293,0.3863
12.82,5.5767,5.2362,0.34043
12.83,2.9578,2.3713,0.58656
12.84,1.3777,0,1.3777
12.85,0.907,0,0.907
12.86,0.83962,0,0.83962
12.87,1.0641,0,1.0641
12.88,1.9851,0.80227,1.1829
12.89,4.5651,3.9131,0.65196
12.9,6.8945,6.0444,0.85006
12.91,4.8785,4.008,0.87053
12.92,2.1145,1.1605,0.95397
12.93,1.0436,0,1.0436
12.94,0.74168,0,0.74168
12.95,0.72062,0,0.72062
12.96,0.99765,0,0.99765
12.97,2.0434,0.77227,1.2711
12.98,3.9027,3.0428,0.85983
12.99,3.9034,3.0217,0.88174
13,2.0464,1.0752,0.97121
13.01,1.0057,0,1.0057
13.02,0.74069,0,0.74069
13.03,0.79162,0,0.79162
13.04,1.1804,0,1.1804
13.05,2.5439,1.279,1.2649
13.06,5.9521,5.5768,0.37537
13.07,8.1373,7.4295,0.70782
13.08,5.1202,4.8698,0.25042
13.09,2.0661,1.466,0.60008
13.1,0.95029,0,0.95029
13.11,0.57523,0,0.57523
13.12,0.41437,0,0.41437
13.13,0.33328,0,0.33328
13.14,0.29055,0,0.29055
13.15,0.2707,0,0.2707
13.16,0.26819,0,0.26819
13.17,0.28314,0,0.28314
13.18,0.32182,0,0.32182
13.19,0.40263,0,0.40263
13.2,0.58078,0,0.58078
13.21,1.0624,0,1.0624
13.22,2.5569,1.3399,1.217
13.23,5.2846,5.0346,0.25002
13.24,5.5112,4.9385,0.57263
13.25,2.8358,2.357,0.47883
13.26,1.2184,0,1.2184
13.27,0.73167,0,0.73167
13.28,0.63593,0,0.63593
13.29,0.7886,0,0.7886
13.3,1.4845,0.63165,0.85285
13.31,3.1469,2.6922,0.45466
13.32,3.948,3.4536,0.49444
13.33,2.4188,1.8351,0.58365
13.34,1.1331,0,1.1331
13.35,0.74606,0,0.74606
13.36,0.74052,0,0.74052
13.37,1.0346,0,1.0346
13.38,2.0984,1.1124,0.98598
13.39,4.9357,4.8342,0.10142
13.4,7.2488,6.7093,0.53951
13.41,4.9531,4.7865,0.16651
13.42,2.1361,1.6321,0.50399
13.43,1.1003,0,1.1003
13.44,0.85263,0,0.85263
13.45,0.95599,0.23791,0.71808
13.46,1.6209,1.3467,0.27413
13.47,3.6433,3.5316,0.11165
13.48,5.8475,5.5872,0.26026
13.49,4.5,4.3053,0.19468
13.5,2.0983,1.8416,0.25668
13.51,1.1552,0,1.1552
13.52,1.0019,0,1.0019
13.53,1.2774,0,1.2774
13.54,2.4007,1.2552,1.1455
13.55,5.8319,5.7556,0.076298
13.56,10.18,9.1281,1.0518
13.57,8.3349,7.628,0.70693
13.58,3.6927,2.779,0.91366
13.59,1.5887,0,1.5887
13.6,0.93985,0,0.93985
13.61,0.73977,0,0.73977
13.62,0.79315,0,0.79315
13.63,1.2482,0,1.2482
13.64,1.9232,0.32231,1.6009
13.65,1.7201,0.80196,0.9181
13.66,1.0668,0,1.0668
13.67,0.85536,0,0.85536
13.68,1.0052,0,1.0052
13.69,1.5505,0.42805,1.1224
13.7,3.2208,2.6035,0.61731
13.71,8.2229,7.6989,0.524
13.72,14.999,13.636,1.3628
13.73,12.749,11.719,1.03
13.74,5.641,4.8267,0.81426
13.75,2.261,1.4032,0.85778
13.76,1.1768,0,1.1768
13.77,0.75447,0,0.75447
13.78,0.5497,0,0.5497
13.79,0.43846,0,0.43846
13.8,0.3765,0,0.3765
13.81,0.34607,0,0.34607
13.82,0.34153,0,0.34153
13.83,0.36661,0,0.36661
13.84,0.44085,0,0.44085
13.85,0.63358,0,0.63358
13.86,1.2217,0.65332,0.56839
13.87,2.8793,2.9016,-0.022252
13.88,4.6693,4.4169,0.25234
13.89,3.5834,3.5096,0.073761
13.9,1.6369,1.2818,0.35505
13.91,0.85287,0,0.85287
13.92,0.67898,0,0.67898
13.93,0.78569,0,0.78569
13.94,1.3605,0.63102,0.72952
13.95,2.9906,2.7031,0.28741
13.96,4.479,3.8481,0.63089
13.97,3.2679,2.7346,0.53333
13.98,1.6214,0.77078,0.85067
13.99,1.0977,0,1.0977
14,1.2024,0,1.2024
14.01,1.9235,0.74021,1.1833
14.02,4.3991,4.1152,0.28389
14.03,10.344,9.6434,0.7004
14.04,13.665,12.418,1.2474
14.05,8.2851,7.5705,0.71461
14.06,3.2994,2.3268,0.97254
14.07,1.5486,0,1.5486
14.08,1.0207,0,1.0207
14.09,0.96704,0,0.96704
14.1,1.4996,0,1.4996
14.11,2.7753,1.0886,1.6867
14.12,3.0417,2.5822,0.45956
14.13,1.6843,0,1.6843
14.14,0.74561,0,0.74561
14.15,0.42242,0,0.42242
14.16,0.30097,0,0.30097
14.17,0.2425,0,0.2425
14.18,0.21055,0,0.21055
14.19,0.19297,0,0.19297
14.2,0.18515,0,0.18515
14.21,0.18589,0,0.18589
14.22,0.19673,0,0.19673
14.23,0.2241,0,0.2241
14.24,0.29035,0,0.29035
14.25,0.4829,0,0.4829
14.26,0.98619,0,0.98619
14.27,1.4502,0,1.4502
14.28,1.1208,0,1.1208
14.29,0.67853,0,0.67853
14.3,0.60454,0,0.60454
14.31,0.80247,0,0.80247
14.32,1.4519,0.763,0.68886
14.33,3.5488,3.7771,-0.22834
14.34,7.9806,7.7411,0.23945
14.35,9.378,9.0739,0.30411
14.36,5.1342,5.1266,0.0075652
14.37,1.9972,1.6086,0.38866
14.38,0.93704,0,0.93704
14.39,0.5665,0,0.5665
14.4,0.40123,0,0.40123
14.41,0.3164,0,0.3164
14.42,0.27171,0,0.27171
14.43,0.25213,0,0.25213
14.44,0.25354,0,0.25354
14.45,0.28047,0,0.28047
14.46,0.35353,0,0.35353
14.47,0.54892,0,0.54892
14.48,1.1655,0.73317,0.43237
14.49,2.6825,2.8084,-0.12591
14.5,3.6588,3.4119,0.24687
14.51,2.338,2.1575,0.18052
14.52,1.0054,0.62402,0.38139
14.53,0.53877,0,0.53877
14.54,0.42253,0,0.42253
14.55,0.47311,0,0.47311
14.56,0.78325,0,0.78325
14.57,1.295,0.52036,0.77464
14.58,1.2434,1.1789,0.064469
14.59,0.78773,0,0.78773
14.6,0.63105,0,0.63105
14.61,0.77037,0,0.77037
14.62,1.2876,0,1.2876
14.63,2.9618,1.762,1.1998
14.64,7.0874,6.9603,0.12719
14.65,9.741,8.9457,0.7953
14.66,6.1429,5.8654,0.27747
14.67,2.5106,1.9959,0.51473
14.68,1.2343,0,1.2343
14.69,0.91775,0,0.91775
14.7,1.0921,0,1.0921
14.71,2.0886,0.92001,1.1686
14.72,3.6181,3.1625,0.45556
14.73,3.2129,2.4707,0.74218
14.74,1.5877,0,1.5877
14.75,0.81182,0,0.81182
14.76,0.64188,0,0.64188
14.77,0.785,0,0.785
14.78,1.5067,0.80224,0.70449
14.79,3.2425,3.0536,0.18887
14.8,4.0737,3.6693,0.40445
14.81,2.4591,1.8744,0.58467
14.82,1.0964,0,1.0964
14.83,0.67311,0,0.67311
14.84,0.65867,0,0.65867
14.85,1.0395,0.48003,0.55944
14.86,2.2752,2.1017,0.1735
14.87,3.6289,3.2783,0.35058
14.88,2.7854,2.6047,0.18075
14.89,1.2902,0.98617,0.30403
14.9,0.7003,0,0.7003
14.91,0.61152,0,0.61152
14.92,0.85753,0,0.85753
14.93,1.841,1.0573,0.78373
14.94,3.5943,3.4858,0.10852
14.95,3.5805,3.2649,0.3156
14.96,1.7959,1.5294,0.26651
14.97,0.76662,0,0.76662
14.98,0.43589,0,0.43589
14.99,0.31984,0,0.31984
15,0.27448,0,0.27448
15.01,0.2631,0,0.2631
15.02,0.27627,0,0.27627
15.03,0.31633,0,0.31633
15.04,0.3979,0,0.3979
15.05,0.56394,0,0.56394
15.06,0.95499,0.34505,0.60993
15.07,2.1248,1.9425,0.18235
15.08,5.3318,5.2006,0.13123
15.09,8.4992,7.9354,0.56386
15.1,6.1969,5.9232,0.27369
15.11,2.6079,2.116,0.49183
15.12,1.1685,0,1.1685
15.13,0.76072,0,0.76072
15.14,0.75581,0,0.75581
15.15,1.22,0,1.22
15.16,1.9791,0.73597,1.2431
15.17,1.7742,1.5738,0.20034
15.18,0.96793,0,0.96793
15.19,0.61872,0,0.61872
15.2,0.63664,0,0.63664
15.21,1.0035,0,1.0035
15.22,2.2858,1.4041,0.88171
15.23,4.6612,4.6424,0.018816
15.24,4.852,4.5031,0.34888
15.25,2.5058,2.086,0.41981
15.26,1.0966,0,1.0966
15.27,0.70115,0,0.70115
15.28,0.72858,0,0.72858
15.29,1.2703,0,1.2703
15.3,2.5342,1.1041,1.43
15.31,2.9317,2.9101,0.021584
15.32,1.6958,1.2239,0.47189
15.33,0.80736,0,0.80736
15.34,0.57136,0,0.57136
15.35,0.65896,0,0.65896
15.36,1.228,0,1.228
15.37,2.6691,1.1755,1.4936
15.38,3.4769,3.1353,0.34161
15.39,2.1567,1.4068,0.74984
15.4,0.94147,0,0.94147
15.41,0.53346,0,0.53346
15.42,0.45756,0,0.45756
15.43,0.60465,0,0.60465
15.44,1.0942,0,1.0942
15.45,1.4733,0,1.4733
15.46,1.0938,0,1.0938
15.47,0.71343,0,0.71343
15.48,0.72762,0,0.72762
15.49,1.1318,0.42082,0.71098
15.5,2.5226,2.294,0.22862
15.51,6.2028,5.921,0.28175
15.52,9.1911,8.6113,0.57983
15.53,6.1852,6.1117,0.073505
15.54,2.4834,2.1479,0.3355
15.55,1.0593,0,1.0593
15.56,0.58784,0,0.58784
15.57,0.38728,0,0.38728
15.58,0.28313,0,0.28313
15.59,0.22225,0,0.22225
15.6,0.18402,0,0.18402
15.61,0.15904,0,0.15904
15.62,0.14256,0,0.14256
15.63,0.13206,0,0.13206
15.64,0.12624,0,0.12624
15.65,0.12458,0,0.12458
15.66,0.12733,0,0.12733
15.67,0.13566,0,0.13566
15.68,0.15261,0,0.15261
15.69,0.1865,0,0.1865
15.7,0.26363,0,0.26363
15.71,0.48642,0,0.48642
15.72,1.0706,0,1.0706
15.73,1.605,0,1.605
15.74,1.204,0,1.204
15.75,0.66331,0,0.66331
15.76,0.54559,0,0.54559
15.77,0.75085,0,0.75085
15.78,1.5711,0.97637,0.59474
15.79,3.768,3.7772,-0.0092027
15.8,5.5584,5.1038,0.45461
15.81,3.777,3.4373,0.33971
15.82,1.5901,1.0048,0.58531
15.83,0.78264,0,0.78264
15.84,0.5977,0,0.5977
15.85,0.75878,0,0.75878
15.86,1.3706,0.70103,0.66962
15.87,1.7828,1.402,0.38073
15.88,1.231,0,1.231
15.89,0.71254,0,0.71254
15.9,0.64513,0,0.64513
15.91,0.95047,0,0.95047
15.92,2.1014,1.3227,0.7787
15.93,4.7859,4.6877,0.098152
15.94,6.0681,5.5026,0.56548
15.95,3.5854,3.3067,0.27864
15.96,1.4727,0.98643,0.48622
15.97,0.77323,0,0.77323
15.98,0.64099,0,0.64099
15.99,0.91089,0,0.91089
16,1.6207,0.71331,0.90742
16.01,1.7822,1.4079,0.37438
16.02,1.054,0,1.054
16.03,0.58683,0,0.58683
16.04,0.52939,0,0.52939
16.05,0.79976,0,0.79976
16.06,1.8028,1.1063,0.69651
16.07,3.4788,3.3926,0.086195
16.08,3.3325,3.0416,0.29086
16.09,1.6147,1.2668,0.3479
16.1,0.67397,0,0.67397
16.11,0.37163,0,0.37163
16.12,0.26162,0,0.26162
16.13,0.21487,0,0.21487
16.14,0.19794,0,0.19794
16.15,0.20201,0,0.20201
16.16,0.2296,0,0.2296
16.17,0.29814,0,0.29814
16.18,0.4711,0,0.4711
16.19,1.0017,0,1.0017
16.2,2.4252,1.2729,1.1523
16.21,3.707,3.4568,0.25023
16.22,2.6208,1.9184,0.7024
16.23,1.1274,0,1.1274
16.24,0.56116,0,0.56116
16.25,0.43804,0,0.43804
16.26,0.56816,0,0.56816
16.27,0.98233,0,0.98233
16.28,1.1597,0,1.1597
16.29,0.77982,0,0.77982
16.3,0.52776,0,0.52776
16.31,0.58726,0,0.58726
16.32,1.0246,0.43085,0.59378
16.33,2.4837,2.2328,0.25098
16.34,5.0321,4.528,0.50406
16.35,5.0319,4.5641,0.46781
16.36,2.4837,2.0183,0.46537
16.37,1.0271,0,1.0271
16.38,0.60069,0,0.60069
16.39,0.58513,0,0.58513
16.4,0.95863,0,0.95863
16.41,1.4054,0.43529,0.9701
16.42,1.0717,0.82679,0.24491
16.43,0.50673,0,0.50673
16.44,0.26481,0,0.26481
16.45,0.18443,0,0.18443
16.46,0.15257,0,0.15257
16.47,0.13997,0,0.13997
16.48,0.13901,0,0.13901
16.49,0.14893,0,0.14893
16.5,0.17448,0,0.17448
16.51,0.23287,0,0.23287
16.52,0.39049,0,0.39049
16.53,0.86167,0,0.86167
16.54,1.632,0.80143,0.83056
16.55,1.609,1.504,0.10499
16.56,0.91722,0,0.91722
16.57,0.6266,0,0.6266
16.58,0.78198,0,0.78198
16.59,1.6015,1.0475,0.55401
16.6,3.9036,4.0003,-0.096695
16.61,5.9798,5.5988,0.38101
16.62,4.1805,4.0229,0.1576
16.63,1.7067,1.2943,0.41249
16.64,0.72709,0,0.72709
16.65,0.40607,0,0.40607
16.66,0.27248,0,0.27248
16.67,0.20566,0,0.20566
16.68,0.1698,0,0.1698
16.69,0.15232,0,0.15232
16.7,0.15041,0,0.15041
16.71,0.1718,0,0.1718
16.72,0.25712,0,0.25712
16.73,0.51454,0,0.51454
16.74,0.81956,0,0.81956
16.75,0.67287,0,0.67287
16.76,0.36494,0,0.36494
16.77,0.26263,0,0.26263
16.78,0.32191,0,0.32191
16.79,0.62897,0,0.62897
16.8,1.3024,0,1.3024
16.81,1.5223,0,1.5223
16.82,0.89366,0,0.89366
16.83,0.45098,0,0.45098
16.84,0.36789,0,0.36789
16.85,0.53595,0,0.53595
16.86,1.1459,0,1.1459
16.87,1.8775,0.66016,1.2174
16.88,1.5126,1.2017,0.31094
16.89,0.75107,0,0.75107
16.9,0.47386,0,0.47386
16.91,0.5449,0,0.5449
16.92,1.0676,0,1.0676
16.93,2.2368,1.0527,1.1841
16.94,2.6133,2.4394,0.17391
16.95,1.5041,0.96528,0.53879
16.96,0.71662,0,0.71662
16.97,0.54976,0,0.54976
16.98,0.79638,0,0.79638
16.99,1.7221,0.92335,0.79871
17,2.7446,2.5173,0.22725
17.01,2.091,1.5378,0.55322
17.02,0.93616,0,0.93616
17.03,0.46184,0,0.46184
17.04,0.34659,0,0.34659
17.05,0.40853,0,0.40853
17.06,0.60519,0,0.60519
17.07,0.63816,0,0.63816
17.08,0.48229,0,0.48229
17.09,0.46987,0,0.46987
17.1,0.71142,0,0.71142
17.11,1.5669,1.0293,0.53765
17.12,3.833,3.8093,0.023736
17.13,5.674,5.1463,0.52765
17.14,3.8258,3.4615,0.36423
17.15,1.55,1.0019,0.54807
17.16,0.67725,0,0.67725
17.17,0.39249,0,0.39249
17.18,0.27687,0,0.27687
17.19,0.22451,0,0.22451
17.2,0.20584,0,0.20584
17.21,0.21514,0,0.21514
17.22,0.26608,0,0.26608
17.23,0.42441,0,0.42441
17.24,0.94115,0,0.94115
17.25,2.037,1.0128,1.0242
17.26,2.386,2.2867,0.099336
17.27,1.346,0.88897,0.45701
17.28,0.58901,0,0.58901
17.29,0.36966,0,0.36966
17.3,0.40267,0,0.40267
17.31,0.68958,0,0.68958
17.32,0.96954,0,0.96954
17.33,0.73744,0,0.73744
17.34,0.44032,0,0.44032
17.35,0.4093,0,0.4093
17.36,0.66477,0,0.66477
17.37,1.5483,0,1.5483
17.38,2.8456,1.2618,1.5838
17.39,2.5318,2.1925,0.33929
17.4,1.2024,0,1.2024
17.41,0.57008,0,0.57008
17.42,0.45174,0,0.45174
17.43,0.66729,0,0.66729
17.44,1.2261,0,1.2261
17.45,1.3574,0,1.3574
17.46,0.79656,0,0.79656
17.47,0.44246,0,0.44246
17.48,0.42749,0,0.42749
17.49,0.75458,0,0.75458
17.5,1.6555,0.87358,0.78194
17.51,2.238,1.5015,0.73646
17.52,1.4287,0,1.4287
17.53,0.61865,0,0.61865
17.54,0.35004,0,0.35004
17.55,0.34618,0,0.34618
17.56,0.57606,0,0.57606
17.57,0.85062,0,0.85062
17.58,0.66683,0,0.66683
17.59,0.3553,0,0.3553
17.6,0.26024,0,0.26024
17.61,0.34742,0,0.34742
17.62,0.73349,0,0.73349
17.63,1.3112,0,1.3112
17.64,1.1614,0,1.1614
17.65,0.55042,0,0.55042
17.66,0.24717,0,0.24717
17.67,0.15097,0,0.15097
17.68,0.11633,0,0.11633
17.69,0.10349,0,0.10349
17.7,0.10273,0,0.10273
17.71,0.11347,0,0.11347
17.72,0.14334,0,0.14334
17.73,0.2243,0,0.2243
17.74,0.47872,0,0.47872
17.75,1.0366,0,1.0366
17.76,1.263,0,1.263
17.77,0.75497,0,0.75497
17.78,0.3639,0,0.3639
17.79,0.26948,0,0.26948
17.8,0.35164,0,0.35164
17.81,0.63864,0,0.63864
17.82,0.84353,0,0.84353
17.83,0.63608,0,0.63608
17.84,0.47572,0,0.47572
17.85,0.61293,0,0.61293
17.86,1.2791,0.80816,0.47092
17.87,3.1314,3.0053,0.1261
17.88,4.8029,4.236,0.56692
17.89,3.3725,2.9678,0.4047
17.9,1.4089,0.85819,0.55069
17.91,0.66253,0,0.66253
17.92,0.51495,0,0.51495
17.93,0.71167,0,0.71167
17.94,0.98585,0,0.98585
17.95,0.76255,0,0.76255
17.96,0.40038,0,0.40038
17.97,0.27293,0,0.27293
17.98,0.32066,0,0.32066
17.99,0.5984,0,0.5984
18,0.96821,0,0.96821
18.01,0.81251,0,0.81251
18.02,0.42715,0,0.42715
18.03,0.28598,0,0.28598
18.04,0.3492,0,0.3492
18.05,0.68413,0,0.68413
18.06,1.1604,0,1.1604
18.07,1.0206,0,1.0206
18.08,0.56468,0,0.56468
18.09,0.42474,0,0.42474
18.1,0.6259,0,0.6259
18.11,1.4302,0.90931,0.52086
18.12,2.6227,2.4658,0.15692
18.13,2.3209,2.0218,0.29911
18.14,1.0718,0.67979,0.39201
18.15,0.45255,0,0.45255
18.16,0.25703,0,0.25703
18.17,0.18726,0,0.18726
18.18,0.16211,0,0.16211
18.19,0.16248,0,0.16248
18.2,0.18944,0,0.18944
18.21,0.26709,0,0.26709
18.22,0.49889,0,0.49889
18.23,1.2117,0,1.2117
18.24,2.3133,1.1433,1.17
18.25,2.1432,1.839,0.3042
18.26,1.036,0,1.036
18.27,0.4832,0,0.4832
18.28,0.38199,0,0.38199
18.29,0.56825,0,0.56825
18.3,0.93156,0,0.93156
18.31,0.86809,0,0.86809
18.32,0.4948,0,0.4948
18.33,0.35438,0,0.35438
18.34,0.48725,0,0.48725
18.35,1.0675,0,1.0675
18.36,1.9344,0.85337,1.0811
18.37,1.7224,1.3581,0.36429
18.38,0.83264,0,0.83264
18.39,0.42414,0,0.42414
18.4,0.40552,0,0.40552
18.41,0.72795,0,0.72795
18.42,1.2135,0,1.2135
18.43,1.0274,0,1.0274
18.44,0.47943,0,0.47943
18.45,0.21753,0,0.21753
18.46,0.13202,0,0.13202
18.47,0.098606,0,0.098606
18.48,0.083621,0,0.083621
18.49,0.078226,0,0.078226
18.5,0.080962,0,0.080962
18.51,0.096572,0,0.096572
18.52,0.14856,0,0.14856
18.53,0.29524,0,0.29524
18.54,0.45759,0,0.45759
18.55,0.38094,0,0.38094
18.56,0.24752,0,0.24752
18.57,0.26174,0,0.26174
18.58,0.49824,0,0.49824
18.59,1.1839,0.65002,0.53385
18.6,1.8037,1.5771,0.22663
18.61,1.2665,0.87791,0.38858
18.62,0.52824,0,0.52824
18.63,0.23695,0,0.23695
18.64,0.14316,0,0.14316
18.65,0.10645,0,0.10645
18.66,0.091463,0,0.091463
18.67,0.089169,0,0.089169
18.68,0.10028,0,0.10028
18.69,0.13966,0,0.13966
18.7,0.26942,0,0.26942
18.71,0.56766,0,0.56766
18.72,0.71554,0,0.71554
18.73,0.4579,0,0.4579
18.74,0.25437,0,0.25437
18.75,0.24691,0,0.24691
18.76,0.44345,0,0.44345
18.77,0.87992,0,0.87992
18.78,0.99353,0,0.99353
18.79,0.5941,0,0.5941
18.8,0.36005,0,0.36005
18.81,0.42928,0,0.42928
18.82,0.9072,0,0.9072
18.83,1.7303,1.0534,0.67694
18.84,1.6593,1.6083,0.051011
18.85,0.81668,0,0.81668
18.86,0.3647,0,0.3647
18.87,0.24814,0,0.24814
18.88,0.2833,0,0.2833
18.89,0.37542,0,0.37542
18.9,0.34285,0,0.34285
18.91,0.27375,0,0.27375
18.92,0.33574,0,0.33574
18.93,0.67006,0,0.67006
18.94,1.6069,1.0385,0.56848
18.95,2.4535,2.3587,0.094786
18.96,1.7311,1.1912,0.53994
18.97,0.74137,0,0.74137
18.98,0.37496,0,0.37496
18.99,0.33489,0,0.33489
19,0.48249,0,0.48249
19.01,0.56131,0,0.56131
19.02,0.39343,0,0.39343
19.03,0.28688,0,0.28688
19.04,0.3776,0,0.3776
19.05,0.82265,0,0.82265
19.06,1.6653,1.1287,0.53658
19.07,1.7269,1.6889,0.038014
19.08,0.87872,0,0.87872
19.09,0.36097,0,0.36097
19.1,0.19298,0,0.19298
19.11,0.13446,0,0.13446
19.12,0.11193,0,0.11193
19.13,0.10808,0,0.10808
19.14,0.12247,0,0.12247
19.15,0.1732,0,0.1732
19.16,0.34061,0,0.34061
19.17,0.78283,0,0.78283
19.18,1.1439,0,1.1439
19.19,0.79004,0,0.79004
19.2,0.35866,0,0.35866
19.21,0.21546,0,0.21546
19.22,0.23678,0,0.23678
19.23,0.3725,0,0.3725
19.24,0.42566,0,0.42566
19.25,0.31065,0,0.31065
19.26,0.27364,0,0.27364
19.27,0.43337,0,0.43337
19.28,1.0151,0,1.0151
19.29,1.9267,1.0261,0.90055
19.3,1.7875,1.5048,0.2827
19.31,0.87656,0,0.87656
19.32,0.44093,0,0.44093
19.33,0.43565,0,0.43565
19.34,0.77941,0,0.77941
19.35,1.1149,0,1.1149
19.36,0.79722,0,0.79722
19.37,0.37636,0,0.37636
19.38,0.23817,0,0.23817
19.39,0.29014,0,0.29014
19.4,0.49699,0,0.49699
19.41,0.56243,0,0.56243
19.42,0.34868,0,0.34868
19.43,0.20853,0,0.20853
19.44,0.22113,0,0.22113
19.45,0.40486,0,0.40486
19.46,0.69276,0,0.69276
19.47,0.6375,0,0.6375
19.48,0.37859,0,0.37859
19.49,0.32689,0,0.32689
19.5,0.5775,0,0.5775
19.51,1.3155,0,1.3155
19.52,1.8554,0.78769,1.0677
19.53,1.2091,1.1323,0.076839
19.54,0.49257,0,0.49257
19.55,0.22437,0,0.22437
19.56,0.13566,0,0.13566
19.57,0.099277,0,0.099277
19.58,0.083486,0,0.083486
19.59,0.080476,0,0.080476
19.6,0.09342,0,0.09342
19.61,0.1484,0,0.1484
19.62,0.31221,0,0.31221
19.63,0.49057,0,0.49057
19.64,0.38186,0,0.38186
19.65,0.18906,0,0.18906
19.66,0.11918,0,0.11918
19.67,0.13254,0,0.13254
19.68,0.20496,0,0.20496
19.69,0.23491,0,0.23491
19.7,0.17901,0,0.17901
19.71,0.16743,0,0.16743
19.72,0.27213,0,0.27213
19.73,0.62785,0,0.62785
19.74,1.1163,0,1.1163
19.75,0.96673,0,0.96673
19.76,0.48231,0,0.48231
19.77,0.29761,0,0.29761
19.78,0.39205,0,0.39205
19.79,0.75088,0,0.75088
19.8,0.92986,0,0.92986
19.81,0.59085,0,0.59085
19.82,0.33067,0,0.33067
19.83,0.35185,0,0.35185
19.84,0.7006,0,0.7006
19.85,1.2432,0,1.2432
19.86,1.1041,0,1.1041
19.87,0.53547,0,0.53547
19.88,0.27255,0,0.27255
19.89,0.2546,0,0.2546
19.9,0.39373,0,0.39373
19.91,0.48286,0,0.48286
19.92,0.34647,0,0.34647
19.93,0.255,0,0.255
19.94,0.35716,0,0.35716
19.95,0.80642,0,0.80642
19.96,1.4756,0.74185,0.73372
19.97,1.3053,1.0265,0.27882
19.98,0.60288,0,0.60288
19.99,0.2544,0,0.2544
20,0.14408,0,0.14408
20.01,0.10455,0,0.10455
20.02,0.090528,0,0.090528
20.03,0.092347,0,0.092347
20.04,0.11523,0,0.11523
20.05,0.19513,0,0.19513
20.06,0.43959,0,0.43959
20.07,0.77323,0,0.77323
20.08,0.67141,0,0.67141
20.09,0.34185,0,0.34185
20.1,0.21934,0,0.21934
20.11,0.29441,0,0.29441
20.12,0.54093,0,0.54093
20.13,0.62653,0,0.62653
20.14,0.39984,0,0.39984
20.15,0.27446,0,0.27446
20.16,0.39086,0,0.39086
20.17,0.87337,0,0.87337
20.18,1.4078,0,1.4078
20.19,1.0692,0,1.0692
20.2,0.47137,0,0.47137
20.21,0.23784,0,0.23784
20.22,0.22744,0,0.22744
20.23,0.32726,0,0.32726
20.24,0.32043,0,0.32043
20.25,0.17766,0,0.17766
20.26,0.090822,0,0.090822
20.27,0.06161,0,0.06161
20.28,0.051741,0,0.051741
20.29,0.04994,0,0.04994
20.3,0.054989,0,0.054989
20.31,0.072051,0,0.072051
20.32,0.125,0,0.125
20.33,0.28647,0,0.28647
20.34,0.52138,0,0.52138
20.35,0.46914,0,0.46914
20.36,0.23907,0,0.23907
20.37,0.14694,0,0.14694
20.38,0.19503,0,0.19503
20.39,0.37032,0,0.37032
20.4,0.4384,0,0.4384
20.41,0.25571,0,0.25571
20.42,0.11161,0,0.11161
20.43,0.061841,0,0.061841
20.44,0.044802,0,0.044802
20.45,0.037969,0,0.037969
20.46,0.035881,0,0.035881
20.47,0.037775,0,0.037775
20.48,0.047208,0,0.047208
20.49,0.077733,0,0.077733
20.5,0.1283,0,0.1283
20.51,0.12825,0,0.12825
20.52,0.085905,0,0.085905
20.53,0.071944,0,0.071944
20.54,0.09465,0,0.09465
20.55,0.1572,0,0.1572
20.56,0.20219,0,0.20219
20.57,0.19219,0,0.19219
20.58,0.24049,0,0.24049
20.59,0.49325,0,0.49325
20.6,1.2189,1.0024,0.21651
20.61,1.9396,1.3128,0.62682
20.62,1.4221,0.39244,1.0297
20.63,0.62086,0.51308,0.10778
20.64,0.33553,0,0.33553
20.65,0.37351,0,0.37351
20.66,0.55514,0,0.55514
20.67,0.50586,0,0.50586
20.68,0.28522,0,0.28522
20.69,0.20556,0,0.20556
20.7,0.30492,0,0.30492
20.71,0.58591,0,0.58591
20.72,0.67412,0,0.67412
20.73,0.39252,0,0.39252
20.74,0.19607,0,0.19607
20.75,0.17099,0,0.17099
20.76,0.26355,0,0.26355
20.77,0.34237,0,0.34237
20.78,0.25467,0,0.25467
20.79,0.17833,0,0.17833
20.8,0.2375,0,0.2375
20.81,0.51931,0,0.51931
20.82,0.88654,0,0.88654
20.83,0.72676,0,0.72676
20.84,0.32906,0,0.32906
20.85,0.14921,0,0.14921
20.86,0.094329,0,0.094329
20.87,0.07759,0,0.07759
20.88,0.078035,0,0.078035
20.89,0.095984,0,0.095984
20.9,0.15368,0,0.15368
20.91,0.34229,0,0.34229
20.92,0.75927,0,0.75927
20.93,0.92679,0,0.92679
20.94,0.54193,0,0.54193
20.95,0.24796,0,0.24796
20.96,0.19258,0,0.19258
20.97,0.28449,0,0.28449
20.98,0.36454,0,0.36454
20.99,0.25884,0,0.25884
21,0.15704,0,0.15704
21.01,0.17366,0,0.17366
21.02,0.33524,0,0.33524
21.03,0.52111,0,0.52111
21.04,0.40706,0,0.40706
21.05,0.21035,0,0.21035
21.06,0.16381,0,0.16381
21.07,0.26341,0,0.26341
21.08,0.43867,0,0.43867
21.09,0.39514,0,0.39514
21.1,0.21774,0,0.21774
21.11,0.16215,0,0.16215
21.12,0.25512,0,0.25512
21.13,0.46942,0,0.46942
21.14,0.48512,0,0.48512
21.15,0.26707,0,0.26707
21.16,0.14543,0,0.14543
21.17,0.14416,0,0.14416
21.18,0.22115,0,0.22115
21.19,0.26358,0,0.26358
21.2,0.21408,0,0.21408
21.21,0.23163,0,0.23163
21.22,0.46429,0,0.46429
21.23,1.0827,0,1.0827
21.24,1.4807,0,1.4807
21.25,0.92942,0,0.92942
21.26,0.3718,0,0.3718
21.27,0.16867,0,0.16867
21.28,0.1014,0,0.1014
21.29,0.074075,0,0.074075
21.3,0.063252,0,0.063252
21.31,0.06478,0,0.06478
21.32,0.089306,0,0.089306
21.33,0.16859,0,0.16859
21.34,0.25706,0,0.25706
21.35,0.20976,0,0.20976
21.36,0.12999,0,0.12999
21.37,0.13722,0,0.13722
21.38,0.26509,0,0.26509
21.39,0.45186,0,0.45186
21.4,0.39605,0,0.39605
21.41,0.21758,0,0.21758
21.42,0.17674,0,0.17674
21.43,0.30702,0,0.30702
21.44,0.54294,0,0.54294
21.45,0.50214,0,0.50214
21.46,0.25783,0,0.25783
21.47,0.14963,0,0.14963
21.48,0.1789,0,0.1789
21.49,0.28741,0,0.28741
21.5,0.28791,0,0.28791
21.51,0.18095,0,0.18095
21.52,0.15609,0,0.15609
21.53,0.27922,0,0.27922
21.54,0.55259,0,0.55259
21.55,0.59473,0,0.59473
21.56,0.32119,0,0.32119
21.57,0.15302,0,0.15302
21.58,0.13071,0,0.13071
21.59,0.18436,0,0.18436
21.6,0.19609,0,0.19609
21.61,0.1295,0,0.1295
21.62,0.10188,0,0.10188
21.63,0.16005,0,0.16005
21.64,0.32074,0,0.32074
21.65,0.38422,0,0.38422
21.66,0.22613,0,0.22613
21.67,0.10196,0,0.10196
21.68,0.061441,0,0.061441
21.69,0.051288,0,0.051288
21.7,0.053509,0,0.053509
21.71,0.068024,0,0.068024
21.72,0.11046,0,0.11046
21.73,0.24634,0,0.24634
21.74,0.56961,0,0.56961
21.75,0.75163,0,0.75163
21.76,0.46499,0,0.46499
21.77,0.20482,0,0.20482
21.78,0.13758,0,0.13758
21.79,0.17232,0,0.17232
21.8,0.20051,0,0.20051
21.81,0.14989,0,0.14989
21.82,0.12673,0,0.12673
21.83,0.21034,0,0.21034
21.84,0.4506,0,0.4506
21.85,0.58761,0,0.58761
21.86,0.36979,0,0.36979
21.87,0.17839,0,0.17839
21.88,0.15477,0,0.15477
21.89,0.25407,0,0.25407
21.9,0.32301,0,0.32301
21.91,0.20825,0,0.20825
21.92,0.094824,0,0.094824
21.93,0.053591,0,0.053591
21.94,0.040858,0,0.040858
21.95,0.037966,0,0.037966
21.96,0.041802,0,0.041802
21.97,0.0572,0,0.0572
21.98,0.10782,0,0.10782
21.99,0.22817,0,0.22817
22,0.30059,0,0.30059
22.01,0.21047,0,0.21047
22.02,0.15142,0,0.15142
22.03,0.23779,0,0.23779
22.04,0.50289,0,0.50289
22.05,0.6299,0,0.6299
22.06,0.37243,0,0.37243
22.07,0.15305,0,0.15305
22.08,0.077074,0,0.077074
22.09,0.052686,0,0.052686
22.1,0.044993,0,0.044993
22.11,0.047198,0,0.047198
22.12,0.064728,0,0.064728
22.13,0.1276,0,0.1276
22.14,0.26857,0,0.26857
22.15,0.32641,0,0.32641
22.16,0.1998,0,0.1998
22.17,0.10985,0,0.10985
22.18,0.11989,0,0.11989
22.19,0.19979,0,0.19979
22.2,0.22111,0,0.22111
22.21,0.14366,0,0.14366
22.22,0.1129,0,0.1129
22.23,0.18589,0,0.18589
22.24,0.35802,0,0.35802
22.25,0.38745,0,0.38745
22.26,0.22269,0,0.22269
22.27,0.13699,0,0.13699
22.28,0.18396,0,0.18396
22.29,0.31678,0,0.31678
22.3,0.31538,0,0.31538
22.31,0.17868,0,0.17868
22.32,0.12224,0,0.12224
22.33,0.1798,0,0.1798
22.34,0.30131,0,0.30131
22.35,0.27898,0,0.27898
22.36,0.15083,0,0.15083
22.37,0.098593,0,0.098593
22.38,0.12633,0,0.12633
22.39,0.18802,0,0.18802
22.4,0.17913,0,0.17913
22.41,0.14811,0,0.14811
22.42,0.22289,0,0.22289
22.43,0.51904,0,0.51904
22.44,0.87305,0,0.87305
22.45,0.68579,0,0.68579
22.46,0.29622,0,0.29622
22.47,0.12564,0,0.12564
22.48,0.071283,0,0.071283
22.49,0.050709,0,0.050709
22.5,0.04289,0,0.04289
22.51,0.04425,0,0.04425
22.52,0.06296,0,0.06296
22.53,0.11662,0,0.11662
22.54,0.15736,0,0.15736
22.55,0.11552,0,0.11552
22.56,0.075491,0,0.075491
22.57,0.08992,0,0.08992
22.58,0.15893,0,0.15893
22.59,0.19948,0,0.19948
22.6,0.15404,0,0.15404
22.61,0.15143,0,0.15143
22.62,0.29821,0,0.29821
22.63,0.62633,0,0.62633
22.64,0.7043,0,0.7043
22.65,0.38362,0,0.38362
22.66,0.17,0,0.17
22.67,0.12643,0,0.12643
22.68,0.1514,0,0.1514
22.69,0.14159,0,0.14159
22.7,0.10011,0,0.10011
22.71,0.10934,0,0.10934
22.72,0.21592,0,0.21592
22.73,0.3707,0,0.3707
22.74,0.319,0,0.319
22.75,0.15926,0,0.15926
22.76,0.10063,0,0.10063
22.77,0.13149,0,0.13149
22.78,0.1787,0,0.1787
22.79,0.14043,0,0.14043
22.8,0.091969,0,0.091969
22.81,0.11598,0,0.11598
22.82,0.23211,0,0.23211
22.83,0.3084,0,0.3084
22.84,0.1959,0,0.1959
22.85,0.082855,0,0.082855
22.86,0.041279,0,0.041279
22.87,0.027146,0,0.027146
22.88,0.021078,0,0.021078
22.89,0.01812,0,0.01812
22.9,0.016809,0,0.016809
22.91,0.016638,0,0.016638
22.92,0.017599,0,0.017599
22.93,0.020209,0,0.020209
22.94,0.026343,0,0.026343
22.95,0.04334,0,0.04334
22.96,0.091144,0,0.091144
22.97,0.15262,0,0.15262
22.98,0.13717,0,0.13717
22.99,0.096341,0,0.096341
23,0.12769,0,0.12769
23.01,0.27118,0,0.27118
23.02,0.39289,0,0.39289
23.03,0.27494,0,0.27494
23.04,0.13743,0,0.13743
23.05,0.12066,0,0.12066
23.06,0.1915,0,0.1915
23.07,0.22283,0,0.22283
23.08,0.14674,0,0.14674
23.09,0.10635,0,0.10635
23.1,0.16545,0,0.16545
23.11,0.30026,0,0.30026
23.12,0.29949,0,0.29949
23.13,0.1626,0,0.1626
23.14,0.098628,0,0.098628
23.15,0.12445,0,0.12445
23.16,0.17765,0,0.17765
23.17,0.15049,0,0.15049
23.18,0.10368,0,0.10368
23.19,0.13552,0,0.13552
23.2,0.2811,0,0.2811
23.21,0.39005,0,0.39005
23.22,0.25712,0,0.25712
23.23,0.11071,0,0.11071
23.24,0.057242,0,0.057242
23.25,0.042043,0,0.042043
23.26,0.04045,0,0.04045
23.27,0.05032,0,0.05032
23.28,0.087098,0,0.087098
23.29,0.20236,0,0.20236
23.3,0.37052,0,0.37052
23.31,0.33199,0,0.33199
23.32,0.16519,0,0.16519
23.33,0.097297,0,0.097297
23.34,0.11697,0,0.11697
23.35,0.15118,0,0.15118
23.36,0.12097,0,0.12097
23.37,0.094079,0,0.094079
23.38,0.14571,0,0.14571
23.39,0.29619,0,0.29619
23.4,0.35862,0,0.35862
23.41,0.21979,0,0.21979
23.42,0.12838,0,0.12838
23.43,0.16623,0,0.16623
23.44,0.27286,0,0.27286
23.45,0.24695,0,0.24695
23.46,0.12019,0,0.12019
23.47,0.054093,0,0.054093
23.48,0.03265,0,0.03265
23.49,0.024876,0,0.024876
23.5,0.022228,0,0.022228
23.51,0.023333,0,0.023333
23.52,0.031131,0,0.031131
23.53,0.04963,0,0.04963
23.54,0.061993,0,0.061993
23.55,0.061295,0,0.061295
23.56,0.090191,0,0.090191
23.57,0.21065,0,0.21065
23.58,0.40136,0,0.40136
23.59,0.36968,0,0.36968
23.6,0.17307,0,0.17307
23.61,0.070682,0,0.070682
23.62,0.037937,0,0.037937
23.63,0.025847,0,0.025847
23.64,0.020695,0,0.020695
23.65,0.019343,0,0.019343
23.66,0.022752,0,0.022752
23.67,0.032106,0,0.032106
23.68,0.036146,0,0.036146
23.69,0.032531,0,0.032531
23.7,0.042017,0,0.042017
23.71,0.08509,0,0.08509
23.72,0.14202,0,0.14202
23.73,0.12326,0,0.12326
23.74,0.075851,0,0.075851
23.75,0.083679,0,0.083679
23.76,0.15933,0,0.15933
23.77,0.21156,0,0.21156
23.78,0.14226,0,0.14226
23.79,0.080244,0,0.080244
23.8,0.08948,0,0.08948
23.81,0.14345,0,0.14345
23.82,0.14571,0,0.14571
23.83,0.09825,0,0.09825
23.84,0.10574,0,0.10574
23.85,0.20909,0,0.20909
23.86,0.30908,0,0.30908
23.87,0.22296,0,0.22296
23.88,0.11087,0,0.11087
23.89,0.093938,0,0.093938
23.9,0.14152,0,0.14152
23.91,0.1519,0,0.1519
23.92,0.09335,0,0.09335
23.93,0.065197,0,0.065197
23.94,0.095546,0,0.095546
23.95,0.14724,0,0.14724
23.96,0.12102,0,0.12102
23.97,0.059683,0,0.059683
23.98,0.032568,0,0.032568
23.99,0.025639,0,0.025639
24,0.026456,0,0.026456
24.01,0.034656,0,0.034656
24.02,0.061776,0,0.061776
24.03,0.14505,0,0.14505
24.04,0.26619,0,0.26619
24.05,0.23871,0,0.23871
24.06,0.11879,0,0.11879
24.07,0.068729,0,0.068729
24.08,0.076106,0,0.076106
24.09,0.090187,0,0.090187
24.1,0.079762,0,0.079762
24.11,0.094933,0,0.094933
24.12,0.2027,0,0.2027
24.13,0.39018,0,0.39018
24.14,0.37472,0,0.37472
24.15,0.18482,0,0.18482
24.16,0.087957,0,0.087957
24.17,0.076549,0,0.076549
24.18,0.082826,0,0.082826
24.19,0.061023,0,0.061023
24.2,0.04145,0,0.04145
24.21,0.048577,0,0.048577
24.22,0.075106,0,0.075106
24.23,0.07664,0,0.07664
24.24,0.054771,0,0.054771
24.25,0.060694,0,0.060694
24.26,0.11417,0,0.11417
24.27,0.16247,0,0.16247
24.28,0.12446,0,0.12446
24.29,0.091893,0,0.091893
24.3,0.14727,0,0.14727
24.31,0.28153,0,0.28153
24.32,0.28972,0,0.28972
24.33,0.14817,0,0.14817
24.34,0.062037,0,0.062037
24.35,0.034414,0,0.034414
24.36,0.025636,0,0.025636
24.37,0.024458,0,0.024458
24.38,0.03192,0,0.03192
24.39,0.061378,0,0.061378
24.4,0.11415,0,0.11415
24.41,0.11495,0,0.11495
24.42,0.064628,0,0.064628
24.43,0.042203,0,0.042203
24.44,0.05316,0,0.05316
24.45,0.068433,0,0.068433
24.46,0.058544,0,0.058544
24.47,0.058385,0,0.058385
24.48,0.11071,0,0.11071
24.49,0.20655,0,0.20655
24.5,0.20064,0,0.20064
24.51,0.10904,0,0.10904
24.52,0.075371,0,0.075371
24.53,0.10845,0,0.10845
24.54,0.14068,0,0.14068
24.55,0.10382,0,0.10382
24.56,0.076938,0,0.076938
24.57,0.12138,0,0.12138
24.58,0.2116,0,0.2116
24.59,0.19454,0,0.19454
24.6,0.097774,0,0.097774
24.61,0.053073,0,0.053073
24.62,0.052478,0,0.052478
24.63,0.05776,0,0.05776
24.64,0.050255,0,0.050255
24.65,0.06119,0,0.06119
24.66,0.12908,0,0.12908
24.67,0.22608,0,0.22608
24.68,0.19243,0,0.19243
24.69,0.088435,0,0.088435
24.7,0.039333,0,0.039333
24.71,0.024334,0,0.024334
24.72,0.020038,0,0.020038
24.73,0.021493,0,0.021493
24.74,0.032892,0,0.032892
24.75,0.068165,0,0.068165
24.76,0.10728,0,0.10728
24.77,0.086565,0,0.086565
24.78,0.052688,0,0.052688
24.79,0.061205,0,0.061205
24.8,0.10384,0,0.10384
24.81,0.10786,0,0.10786
24.82,0.066467,0,0.066467
24.83,0.057086,0,0.057086
24.84,0.097423,0,0.097423
24.85,0.13071,0,0.13071
24.86,0.089152,0,0.089152
24.87,0.047653,0,0.047653
24.88,0.048238,0,0.048238
24.89,0.069064,0,0.069064
24.9,0.059975,0,0.059975
24.91,0.031098,0,0.031098
24.92,0.017004,0,0.017004
24.93,0.012998,0,0.012998
24.94,0.012705,0,0.012705
24.95,0.01545,0,0.01545
24.96,0.025392,0,0.025392
24.97,0.053711,0,0.053711
24.98,0.085366,0,0.085366
24.99,0.072076,0,0.072076
25,0.052932,0,0.052932
25.01,0.081317,0,0.081317
25.02,0.15392,0,0.15392
25.03,0.15836,0,0.15836
25.04,0.081501,0,0.081501
25.05,0.034825,0,0.034825
25.06,0.02002,0,0.02002
25.07,0.01559,0,0.01559
25.08,0.015656,0,0.015656
25.09,0.021786,0,0.021786
25.1,0.042486,0,0.042486
25.11,0.069338,0,0.069338
25.12,0.059701,0,0.059701
25.13,0.035391,0,0.035391
25.14,0.033155,0,0.033155
25.15,0.04914,0,0.04914
25.16,0.056073,0,0.056073
25.17,0.052446,0,0.052446
25.18,0.083387,0,0.083387
25.19,0.18602,0,0.18602
25.2,0.26266,0,0.26266
25.21,0.17539,0,0.17539
25.22,0.083319,0,0.083319
25.23,0.068697,0,0.068697
25.24,0.087355,0,0.087355
25.25,0.074515,0,0.074515
25.26,0.046414,0,0.046414
25.27,0.048092,0,0.048092
25.28,0.078708,0,0.078708
25.29,0.086531,0,0.086531
25.3,0.055414,0,0.055414
25.31,0.043726,0,0.043726
25.32,0.066867,0,0.066867
25.33,0.088393,0,0.088393
25.34,0.067899,0,0.067899
25.35,0.056932,0,0.056932
25.36,0.099302,0,0.099302
25.37,0.16779,0,0.16779
25.38,0.14276,0,0.14276
25.39,0.06724,0,0.06724
25.4,0.032108,0,0.032108
25.41,0.022452,0,0.022452
25.42,0.022007,0,0.022007
25.43,0.029891,0,0.029891
25.44,0.059686,0,0.059686
25.45,0.1348,0,0.1348
25.46,0.18379,0,0.18379
25.47,0.12027,0,0.12027
25.48,0.060922,0,0.060922
25.49,0.057933,0,0.057933
25.5,0.075211,0,0.075211
25.51,0.061451,0,0.061451
25.52,0.039358,0,0.039358
25.53,0.045054,0,0.045054
25.54,0.07247,0,0.07247
25.55,0.07364,0,0.07364
25.56,0.049956,0,0.049956
25.57,0.055137,0,0.055137
25.58,0.10197,0,0.10197
25.59,0.12606,0,0.12606
25.6,0.080695,0,0.080695
25.61,0.050247,0,0.050247
25.62,0.065617,0,0.065617
25.63,0.087866,0,0.087866
25.64,0.063934,0,0.063934
25.65,0.03457,0,0.03457
25.66,0.031104,0,0.031104
25.67,0.040237,0,0.040237
25.68,0.037783,0,0.037783
25.69,0.03349,0,0.03349
25.7,0.056073,0,0.056073
25.71,0.10981,0,0.10981
25.72,0.11772,0,0.11772
25.73,0.062443,0,0.062443
25.74,0.026752,0,0.026752
25.75,0.015237,0,0.015237
25.76,0.011676,0,0.011676
25.77,0.011334,0,0.011334
25.78,0.014853,0,0.014853
25.79,0.026357,0,0.026357
25.8,0.0385,0,0.0385
25.81,0.032559,0,0.032559
25.82,0.026058,0,0.026058
25.83,0.038741,0,0.038741
25.84,0.062075,0,0.062075
25.85,0.059871,0,0.059871
25.86,0.051735,0,0.051735
25.87,0.08824,0,0.08824
25.88,0.17172,0,0.17172
25.89,0.17834,0,0.17834
25.9,0.09481,0,0.09481
25.91,0.050122,0,0.050122
25.92,0.050772,0,0.050772
25.93,0.05483,0,0.05483
25.94,0.042243,0,0.042243
25.95,0.044922,0,0.044922
25.96,0.084773,0,0.084773
25.97,0.11987,0,0.11987
25.98,0.083876,0,0.083876
25.99,0.04283,0,0.04283
26,0.0381,0,0.0381
26.01,0.047714,0,0.047714
26.02,0.040042,0,0.040042
26.03,0.02968,0,0.02968
26.04,0.04235,0,0.04235
26.05,0.071021,0,0.071021
26.06,0.064917,0,0.064917
26.07,0.032561,0,0.032561
26.08,0.015939,0,0.015939
26.09,0.011084,0,0.011084
26.1,0.010347,0,0.010347
26.11,0.012748,0,0.012748
26.12,0.022577,0,0.022577
26.13,0.045755,0,0.045755
26.14,0.057453,0,0.057453
26.15,0.038055,0,0.038055
26.16,0.024493,0,0.024493
26.17,0.029086,0,0.029086
26.18,0.038151,0,0.038151
26.19,0.039357,0,0.039357
26.2,0.057288,0,0.057288
26.21,0.12964,0,0.12964
26.22,0.21065,0,0.21065
26.23,0.16211,0,0.16211
26.24,0.078315,0,0.078315
26.25,0.059998,0,0.059998
26.26,0.076448,0,0.076448
26.27,0.064415,0,0.064415
26.28,0.032231,0,0.032231
26.29,0.016225,0,0.016225
26.3,0.011036,0,0.011036
26.31,0.0095347,0,0.0095347
26.32,0.010448,0,0.010448
26.33,0.016065,0,0.016065
26.34,0.028315,0,0.028315
26.35,0.032938,0,0.032938
26.36,0.026928,0,0.026928
26.37,0.036165,0,0.036165
26.38,0.072737,0,0.072737
26.39,0.090495,0,0.090495
26.4,0.053894,0,0.053894
26.41,0.022775,0,0.022775
26.42,0.012072,0,0.012072
26.43,0.0088227,0,0.0088227
26.44,0.0083379,0,0.0083379
26.45,0.010801,0,0.010801
26.46,0.019175,0,0.019175
26.47,0.028083,0,0.028083
26.48,0.02393,0,0.02393
26.49,0.020144,0,0.020144
26.5,0.032577,0,0.032577
26.51,0.052202,0,0.052202
26.52,0.045475,0,0.045475
26.53,0.029961,0,0.029961
26.54,0.037489,0,0.037489
26.55,0.059476,0,0.059476
26.56,0.053739,0,0.053739
26.57,0.031595,0,0.031595
26.58,0.029374,0,0.029374
26.59,0.043604,0,0.043604
26.6,0.044681,0,0.044681
26.61,0.033795,0,0.033795
26.62,0.044931,0,0.044931
26.63,0.082548,0,0.082548
26.64,0.088782,0,0.088782
26.65,0.051212,0,0.051212
26.66,0.03271,0,0.03271
26.67,0.039637,0,0.039637
26.68,0.044325,0,0.044325
26.69,0.038269,0,0.038269
26.7,0.054722,0,0.054722
26.71,0.11271,0,0.11271
26.72,0.14074,0,0.14074
26.73,0.083215,0,0.083215
26.74,0.034281,0,0.034281
26.75,0.017443,0,0.017443
26.76,0.012359,0,0.012359
26.77,0.011786,0,0.011786
26.78,0.016545,0,0.016545
26.79,0.031568,0,0.031568
26.8,0.044543,0,0.044543
26.81,0.034276,0,0.034276
26.82,0.026062,0,0.026062
26.83,0.039383,0,0.039383
26.84,0.055238,0,0.055238
26.85,0.041971,0,0.041971
26.86,0.027733,0,0.027733
26.87,0.036907,0,0.036907
26.88,0.053076,0,0.053076
26.89,0.041675,0,0.041675
26.9,0.023862,0,0.023862
26.91,0.023719,0,0.023719
26.92,0.03139,0,0.03139
26.93,0.027199,0,0.027199
26.94,0.021904,0,0.021904
26.95,0.034187,0,0.034187
26.96,0.055948,0,0.055948
26.97,0.048457,0,0.048457
26.98,0.026173,0,0.026173
26.99,0.020787,0,0.020787
27,0.026343,0,0.026343
27.01,0.025063,0,0.025063
27.02,0.022051,0,0.022051
27.03,0.036599,0,0.036599
27.04,0.064644,0,0.064644
27.05,0.059285,0,0.059285
27.06,0.02887,0,0.02887
27.07,0.013206,0,0.013206
27.08,0.0085626,0,0.0085626
27.09,0.0076953,0,0.0076953
27.1,0.0096961,0,0.0096961
27.11,0.018118,0,0.018118
27.12,0.03329,0,0.03329
27.13,0.033792,0,0.033792
27.14,0.020157,0,0.020157
27.15,0.015717,0,0.015717
27.16,0.020449,0,0.020449
27.17,0.021848,0,0.021848
27.18,0.02137,0,0.02137
27.19,0.037005,0,0.037005
27.2,0.071414,0,0.071414
27.21,0.075034,0,0.075034
27.22,0.043583,0,0.043583
27.23,0.032904,0,0.032904
27.24,0.045384,0,0.045384
27.25,0.045381,0,0.045381
27.26,0.028048,0,0.028048
27.27,0.023695,0,0.023695
27.28,0.034391,0,0.034391
27.29,0.036572,0,0.036572
27.3,0.025918,0,0.025918
27.31,0.028064,0,0.028064
27.32,0.046875,0,0.046875
27.33,0.051433,0,0.051433
27.34,0.037008,0,0.037008
27.35,0.043823,0,0.043823
27.36,0.078357,0,0.078357
27.37,0.083007,0,0.083007
27.38,0.044332,0,0.044332
27.39,0.01965,0,0.01965
27.4,0.012215,0,0.012215
27.41,0.011208,0,0.011208
27.42,0.015257,0,0.015257
27.43,0.03153,0,0.03153
27.44,0.063812,0,0.063812
27.45,0.069115,0,0.069115
27.46,0.038222,0,0.038222
27.47,0.020784,0,0.020784
27.48,0.020057,0,0.020057
27.49,0.01937,0,0.01937
27.5,0.016398,0,0.016398
27.51,0.023657,0,0.023657
27.52,0.042727,0,0.042727
27.53,0.044608,0,0.044608
27.54,0.026888,0,0.026888
27.55,0.022352,0,0.022352
27.56,0.031832,0,0.031832
27.57,0.03039,0,0.03039
27.58,0.016278,0,0.016278
27.59,0.0083115,0,0.0083115
27.6,0.0059895,0,0.0059895
27.61,0.0057947,0,0.0057947
27.62,0.0074326,0,0.0074326
27.63,0.013247,0,0.013247
27.64,0.023226,0,0.023226
27.65,0.025211,0,0.025211
27.66,0.023994,0,0.023994
27.67,0.042755,0,0.042755
27.68,0.077696,0,0.077696
27.69,0.07126,0,0.07126
27.7,0.033785,0,0.033785
27.71,0.014358,0,0.014358
27.72,0.0083066,0,0.0083066
27.73,0.0064592,0,0.0064592
27.74,0.0067856,0,0.0067856
27.75,0.010329,0,0.010329
27.76,0.01573,0,0.01573
27.77,0.014799,0,0.014799
27.78,0.011868,0,0.011868
27.79,0.016669,0,0.016669
27.8,0.025627,0,0.025627
27.81,0.024238,0,0.024238
27.82,0.022338,0,0.022338
27.83,0.039271,0,0.039271
27.84,0.062857,0,0.062857
27.85,0.050865,0,0.050865
27.86,0.027298,0,0.027298
27.87,0.023861,0,0.023861
27.88,0.028941,0,0.028941
27.89,0.025208,0,0.025208
27.9,0.025767,0,0.025767
27.91,0.04822,0,0.04822
27.92,0.070657,0,0.070657
27.93,0.050385,0,0.050385
27.94,0.023863,0,0.023863
27.95,0.016818,0,0.016818
27.96,0.01645,0,0.01645
27.97,0.012799,0,0.012799
27.98,0.012146,0,0.012146
27.99,0.019415,0,0.019415
28,0.023855,0,0.023855
28.01,0.015565,0,0.015565
28.02,0.0081751,0,0.0081751
28.03,0.006062,0,0.006062
28.04,0.0065322,0,0.0065322
28.05,0.0097985,0,0.0097985
28.06,0.021019,0,0.021019
28.07,0.044925,0,0.044925
28.08,0.052873,0,0.052873
28.09,0.031316,0,0.031316
28.1,0.017803,0,0.017803
28.11,0.018411,0,0.018411
28.12,0.01926,0,0.01926
28.13,0.018536,0,0.018536
28.14,0.031118,0,0.031118
28.15,0.05669,0,0.05669
28.16,0.054743,0,0.054743
28.17,0.029608,0,0.029608
28.18,0.0207,0,0.0207
28.19,0.02461,0,0.02461
28.2,0.021571,0,0.021571
28.21,0.014405,0,0.014405
28.22,0.016365,0,0.016365
28.23,0.023355,0,0.023355
28.24,0.020245,0,0.020245
28.25,0.014165,0,0.014165
28.26,0.018047,0,0.018047
28.27,0.024986,0,0.024986
28.28,0.02063,0,0.02063
28.29,0.017169,0,0.017169
28.3,0.027875,0,0.027875
28.31,0.038326,0,0.038326
28.32,0.026078,0,0.026078
28.33,0.01138,0,0.01138
28.34,0.0057183,0,0.0057183
28.35,0.003875,0,0.003875
28.36,0.0031804,0,0.0031804
28.37,0.0029788,0,0.0029788
28.38,0.0031406,0,0.0031406
28.39,0.0038132,0,0.0038132
28.4,0.0057862,0,0.0057862
28.41,0.011854,0,0.011854
28.42,0.022994,0,0.022994
28.43,0.025092,0,0.025092
28.44,0.018054,0,0.018054
28.45,0.021799,0,0.021799
28.46,0.035436,0,0.035436
28.47,0.033523,0,0.033523
28.48,0.02131,0,0.02131
28.49,0.023338,0,0.023338
28.5,0.033695,0,0.033695
28.51,0.0282,0,0.0282
28.52,0.01669,0,0.01669
28.53,0.016811,0,0.016811
28.54,0.021291,0,0.021291
28.55,0.016654,0,0.016654
28.56,0.011082,0,0.011082
28.57,0.012511,0,0.012511
28.58,0.015957,0,0.015957
28.59,0.017175,0,0.017175
28.6,0.028372,0,0.028372
28.61,0.059576,0,0.059576
28.62,0.072047,0,0.072047
28.63,0.041344,0,0.041344
28.64,0.01718,0,0.01718
28.65,0.0092836,0,0.0092836
28.66,0.0074845,0,0.0074845
28.67,0.0092752,0,0.0092752
28.68,0.017885,0,0.017885
28.69,0.031877,0,0.031877
28.7,0.030032,0,0.030032
28.71,0.017316,0,0.017316
28.72,0.014704,0,0.014704
28.73,0.018392,0,0.018392
28.74,0.016638,0,0.016638
28.75,0.016352,0,0.016352
28.76,0.029103,0,0.029103
28.77,0.040889,0,0.040889
28.78,0.028512,0,0.028512
28.79,0.014698,0,0.014698
28.8,0.012915,0,0.012915
28.81,0.012947,0,0.012947
28.82,0.0081916,0,0.0081916
28.83,0.0044865,0,0.0044865
28.84,0.0032993,0,0.0032993
28.85,0.0032997,0,0.0032997
28.86,0.0045692,0,0.0045692
28.87,0.0090299,0,0.0090299
28.88,0.016132,0,0.016132
28.89,0.015697,0,0.015697
28.9,0.010809,0,0.010809
28.91,0.013378,0,0.013378
28.92,0.019503,0,0.019503
28.93,0.015311,0,0.015311
28.94,0.0072398,0,0.0072398
28.95,0.0037642,0,0.0037642
28.96,0.0027972,0,0.0027972
28.97,0.0028213,0,0.0028213
28.98,0.0040638,0,0.0040638
28.99,0.0071297,0,0.0071297
29,0.0085707,0,0.0085707
29.01,0.0063877,0,0.0063877
29.02,0.0059481,0,0.0059481
29.03,0.0085338,0,0.0085338
29.04,0.01012,0,0.01012
29.05,0.012043,0,0.012043
29.06,0.023968,0,0.023968
29.07,0.041862,0,0.041862
29.08,0.036417,0,0.036417
29.09,0.019507,0,0.019507
29.1,0.016057,0,0.016057
29.11,0.01838,0,0.01838
29.12,0.013948,0,0.013948
29.13,0.010224,0,0.010224
29.14,0.013439,0,0.013439
29.15,0.01567,0,0.01567
29.16,0.011424,0,0.011424
29.17,0.010577,0,0.010577
29.18,0.016102,0,0.016102
29.19,0.017688,0,0.017688
29.2,0.014076,0,0.014076
29.21,0.019257,0,0.019257
29.22,0.031625,0,0.031625
29.23,0.02781,0,0.02781
29.24,0.013492,0,0.013492
29.25,0.0066063,0,0.0066063
29.26,0.0049315,0,0.0049315
29.27,0.0056855,0,0.0056855
29.28,0.010387,0,0.010387
29.29,0.021856,0,0.021856
29.3,0.027511,0,0.027511
29.31,0.01745,0,0.01745
29.32,0.010293,0,0.010293
29.33,0.010809,0,0.010809
29.34,0.010756,0,0.010756
29.35,0.0091192,0,0.0091192
29.36,0.013091,0,0.013091
29.37,0.02034,0,0.02034
29.38,0.017846,0,0.017846
29.39,0.012662,0,0.012662
29.4,0.016812,0,0.016812
29.41,0.022288,0,0.022288
29.42,0.016693,0,0.016693
29.43,0.012312,0,0.012312
29.44,0.016723,0,0.016723
29.45,0.01822,0,0.01822
29.46,0.011186,0,0.011186
29.47,0.0069958,0,0.0069958
29.48,0.0072787,0,0.0072787
29.49,0.0079152,0,0.0079152
29.5,0.010353,0,0.010353
29.51,0.021494,0,0.021494
29.52,0.034235,0,0.034235
29.53,0.025978,0,0.025978
29.54,0.011405,0,0.011405
29.55,0.0053259,0,0.0053259
29.56,0.0035499,0,0.0035499
29.57,0.003322,0,0.003322
29.58,0.0046447,0,0.0046447
29.59,0.007578,0,0.007578
29.6,0.0081906,0,0.0081906
29.61,0.0065978,0,0.0065978
29.62,0.0086045,0,0.0086045
29.63,0.013021,0,0.013021
29.64,0.012304,0,0.012304
29.65,0.011633,0,0.011633
29.66,0.019874,0,0.019874
29.67,0.026875,0,0.026875
29.68,0.018338,0,0.018338
29.69,0.009737,0,0.009737
29.7,0.0085241,0,0.0085241
29.71,0.0090207,0,0.0090207
29.72,0.01028,0,0.01028
29.73,0.019418,0,0.019418
29.74,0.033366,0,0.033366
29.75,0.028934,0,0.028934
29.76,0.015366,0,0.015366
29.77,0.012015,0,0.012015
29.78,0.013198,0,0.013198
29.79,0.011117,0,0.011117
29.8,0.012454,0,0.012454
29.81,0.021552,0,0.021552
29.82,0.023508,0,0.023508
29.83,0.012915,0,0.012915
29.84,0.0056943,0,0.0056943
29.85,0.0034122,0,0.0034122
29.86,0.0029832,0,0.0029832
29.87,0.0039739,0,0.0039739
29.88,0.007381,0,0.007381
29.89,0.010354,0,0.010354
29.9,0.008059,0,0.008059
29.91,0.0063477,0,0.0063477
29.92,0.008679,0,0.008679
29.93,0.0098475,0,0.0098475
29.94,0.008818,0,0.008818
29.95,0.01355,0,0.01355
29.96,0.022391,0,0.022391
29.97,0.019523,0,0.019523
29.98,0.01124,0,0.01124
29.99,0.010888,0,0.010888


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_spstrnmf1_wrong.csv <==
0,0.046548,0,0.046548
0.01,0.046969,0,0.046969
0.02,0.047397,0,0.047397
0.030001,0.047831,0,0.047831
0.040001,0.048271,0,0.048271
0.050001,0.048718,0,0.048718
0.060001,0.049171,0,0.049171
0.070001,0.049632,0,0.049632
0.080001,0.0501,0,0.0501
0.090002,0.050575,0,0.050575
0.1,0.051057,0,0.051057
0.11,0.051547,0,0.051547
0.12,0.052044,0,0.052044
0.13,0.05255,0,0.05255
0.14,0.053063,0,0.053063
0.15,0.053585,0,0.053585
0.16,0.054115,0,0.054115
0.17,0.054654,0,0.054654
0.18,0.055201,0,0.055201
0.19,0.055758,0,0.055758
0.2,0.056324,0,0.056324
0.21,0.057238,0,0.057238
0.22,0.057825,0,0.057825
0.23,0.058421,0,0.058421
0.24,0.059028,0,0.059028
0.25,0.059645,0,0.059645
0.26,0.060273,0,0.060273
0.27,0.060912,0,0.060912
0.28,0.061562,0,0.061562
0.29,0.062224,0,0.062224
0.30001,0.062898,0,0.062898
0.31001,0.063584,0,0.063584
0.32001,0.064282,0,0.064282
0.33001,0.064993,0,0.064993
0.34001,0.065718,0,0.065718
0.35001,0.066456,0,0.066456
0.36001,0.067207,0,0.067207
0.37001,0.067974,0,0.067974
0.38001,0.068754,0,0.068754
0.39001,0.06955,0,0.06955
0.40001,0.070362,0,0.070362
0.41001,0.071189,0,0.071189
0.42001,0.072162,0,0.072162
0.43001,0.073023,0,0.073023
0.44001,0.073902,0,0.073902
0.45001,0.074799,0,0.074799
0.46001,0.075714,0,0.075714
0.47001,0.076648,0,0.076648
0.48001,0.077602,0,0.077602
0.49001,0.078576,0,0.078576
0.50001,0.079571,0,0.079571
0.51001,0.080588,0,0.080588
0.52001,0.081627,0,0.081627
0.53001,0.082689,0,0.082689
0.54001,0.083775,0,0.083775
0.55001,0.084885,0,0.084885
0.56001,0.08602,0,0.08602
0.57001,0.087182,0,0.087182
0.58001,0.088371,0,0.088371
0.59001,0.089588,0,0.089588
0.60001,0.090834,0,0.090834
0.61001,0.09211,0,0.09211
0.62001,0.093417,0,0.093417
0.63001,0.09571,0,0.09571
0.64001,0.097087,0,0.097087
0.65001,0.098499,0,0.098499
0.66001,0.099947,0,0.099947
0.67001,0.10143,0,0.10143
0.68001,0.10296,0,0.10296
0.69001,0.10452,0,0.10452
0.70001,0.10613,0,0.10613
0.71001,0.10778,0,0.10778
0.72001,0.10948,0,0.10948
0.73001,0.11122,0,0.11122
0.74001,0.11302,0,0.11302
0.75001,0.11486,0,0.11486
0.76001,0.11676,0,0.11676
0.77001,0.11872,0,0.11872
0.78001,0.12074,0,0.12074
0.79001,0.12282,0,0.12282
0.80001,0.12496,0,0.12496
0.81001,0.12717,0,0.12717
0.82001,0.12946,0,0.12946
0.83001,0.13181,0,0.13181
0.84001,0.13425,0,0.13425
0.85001,0.13677,0,0.13677
0.86001,0.13937,0,0.13937
0.87001,0.14207,0,0.14207
0.88001,0.14487,0,0.14487
0.89001,0.14776,0,0.14776
0.90002,0.15077,0,0.15077
0.91002,0.15389,0,0.15389
0.92002,0.15713,0,0.15713
0.93002,0.16049,0,0.16049
0.94002,0.164,0,0.164
0.95002,0.16764,0,0.16764
0.96002,0.17144,0,0.17144
0.97002,0.17541,0,0.17541
0.98002,0.17955,0,0.17955
0.99002,0.18387,0,0.18387
1,0.1884,0,0.1884
1.01,0.19314,0,0.19314
1.02,0.19826,0,0.19826
1.03,0.20348,0,0.20348
1.04,0.20896,0,0.20896
1.05,0.21474,0,0.21474
1.06,0.22082,0,0.22082
1.07,0.22724,0,0.22724
1.08,0.23403,0,0.23403
1.09,0.24122,0,0.24122
1.1,0.24884,0,0.24884
1.11,0.25694,0,0.25694
1.12,0.26556,0,0.26556
1.13,0.27476,0,0.27476
1.14,0.28459,0,0.28459
1.15,0.29513,0,0.29513
1.16,0.30644,0,0.30644
1.17,0.31863,0,0.31863
1.18,0.33179,0,0.33179
1.19,0.34603,0,0.34603
1.2,0.36168,0,0.36168
1.21,0.37855,0,0.37855
1.22,0.397,0,0.397
1.23,0.41726,0,0.41726
1.24,0.4396,0,0.4396
1.25,0.46435,0,0.46435
1.26,0.49188,0,0.49188
1.27,0.52268,0,0.52268
1.28,0.55733,0,0.55733
1.29,0.59655,0.049175,0.54738
1.3,0.64126,0.090722,0.55054
1.31,0.69258,0.061295,0.63129
1.32,0.752,0.11042,0.64158
1.33,0.8214,0.074878,0.74652
1.34,0.90329,0.13174,0.77156
1.35,1.001,0,1.001
1.36,1.1192,0.067484,1.0517
1.37,1.2641,0.11462,1.1494
1.38,1.4452,0.10344,1.3418
1.39,1.675,0.17164,1.5034
1.4,1.9741,0.1521,1.822
1.41,2.374,0.42683,1.9472
1.42,2.9272,0.5366,2.3906
1.43,3.7252,0.712,3.0132
1.44,4.9412,0.78051,4.1607
1.45,6.9365,0.68798,6.2486
1.46,10.582,0.60674,9.9751
1.47,18.48,0.67264,17.807
1.48,40.621,1.1394,39.482
1.49,106.91,1.6813,105.23
1.5,202.76,1.9707,200.79
1.51,179.36,2.1965,177.16
1.52,80.397,1.9688,78.428
1.53,31.197,1.2691,29.928
1.54,15.405,0.85073,14.555
1.55,9.3073,0.64506,8.6622
1.56,6.3273,0.51964,5.8077
1.57,4.6432,0.4427,4.2005
1.58,3.5987,0.39248,3.2062
1.59,2.9079,0.35986,2.548
1.6,2.429,0.33902,2.0899
1.61,2.0852,0.3267,1.7585
1.62,1.8318,0.32083,1.511
1.63,1.6415,0.32014,1.3213
1.64,1.4965,0.32379,1.1727
1.65,1.3852,0.3313,1.0539
1.66,1.2995,0.34241,0.9571
1.67,1.2339,0.35703,0.87686
1.68,1.1843,0.37523,0.80905
1.69,1.1478,0.39722,0.75054
1.7,1.1222,0.42334,0.69884
1.71,1.106,0.45411,0.65187
1.72,1.098,0.49021,0.60777
1.73,1.0977,0.53255,0.56517
1.74,1.1038,0.58235,0.52148
1.75,1.1163,0.6412,0.47509
1.76,1.1349,0.71122,0.42366
1.77,1.1595,0.79525,0.36424
1.78,1.1902,0.89722,0.29296
1.79,1.2271,1.0228,0.20429
1.8,1.2706,1.1784,0.092163
1.81,1.321,1.3801,-0.059101
1.82,1.3788,1.6262,-0.2474
1.83,1.4449,1.8599,-0.41497
1.84,1.5201,2.1131,-0.593
1.85,1.6054,2.5467,-0.94135
1.86,1.7022,3.3287,-1.6265
1.87,1.812,4.7532,-2.9412
1.88,1.937,7.5,-5.563
1.89,2.0796,13.704,-11.624
1.9,2.2426,31.01,-28.767
1.91,2.43,86.27,-83.84
1.92,2.6463,159.72,-157.07
1.93,2.8976,149.92,-147.02
1.94,3.1914,72.623,-69.432
1.95,3.5377,23.871,-20.333
1.96,3.9495,8.4486,-4.4991
1.97,4.444,2.985,1.459
1.98,5.0448,0.8436,4.2012
1.99,5.7844,0.099098,5.6853
2,6.709,0,6.709
2.01,7.8859,0,7.8859
2.02,9.416,0,9.416
2.03,11.457,0,11.457
2.04,14.265,0,14.265
2.05,18.283,0,18.283
2.06,24.329,0,24.329
2.07,34.066,0,34.066
2.08,51.334,0,51.334
2.09,86.924,0.40961,86.515
2.1,180.26,2.0993,178.16
2.11,470.32,4.0719,466.25
2.12,1026.7,4.91,1021.8
2.13,1114.5,4.8293,1109.7
2.14,569.36,4.4467,564.92
2.15,215.48,4.0097,211.47
2.16,98.636,3.4565,95.18
2.17,56.441,2.7618,53.679
2.18,36.782,2.1567,34.625
2.19,25.972,1.7542,24.218
2.2,19.373,1.5247,17.848
2.21,15.044,1.5097,13.534
2.22,12.05,1.5314,10.519
2.23,9.8936,1.2897,8.6039
2.24,8.2899,0.96124,7.3287
2.25,7.0662,0.76687,6.2993
2.26,6.1124,0.66345,5.449
2.27,5.3561,0.59255,4.7636
2.28,4.7477,0.53819,4.2095
2.29,4.2525,0.49428,3.7582
2.3,3.8457,0.45806,3.3876
2.31,3.5091,0.42782,3.0812
2.32,3.2291,0.40248,2.8267
2.33,2.9959,0.38127,2.6146
2.34,2.8016,0.36364,2.4379
2.35,2.6405,0.3492,2.2913
2.36,2.5081,0.33771,2.1704
2.37,2.4016,0.32899,2.0726
2.38,2.318,0.323,1.995
2.39,2.2561,0.31976,1.9364
2.4,2.2152,0.31942,1.8957
2.41,2.195,0.32225,1.8728
2.42,2.1965,0.32866,1.8678
2.43,2.2211,0.33935,1.8818
2.44,2.2717,0.35513,1.9165
2.45,2.3522,0.37785,1.9744
2.46,2.4689,0.40822,2.0607
2.47,2.6305,0.45438,2.1761
2.48,2.8501,0.50237,2.3477
2.49,3.147,0.47827,2.6687
2.5,3.5509,0.35995,3.1909
2.51,4.1088,0.21268,3.8961
2.52,4.8986,0.052316,4.8463
2.53,6.057,0,6.057
2.54,7.8423,0,7.8423
2.55,10.794,0,10.794
2.56,16.214,0.078014,16.136
2.57,27.992,0.61261,27.38
2.58,61.057,1.0911,59.966
2.59,160.1,1.0225,159.07
2.6,303.32,1.0683,302.25
2.61,268.33,1.0783,267.25
2.62,120.42,1.0602,119.36
2.63,46.877,0.98921,45.888
2.64,23.262,0.85706,22.404
2.65,14.135,0.69498,13.44
2.66,9.6692,0.57493,9.0942
2.67,7.1423,0.49424,6.648
2.68,5.5724,0.43737,5.1351
2.69,4.5328,0.39668,4.1361
2.7,3.8118,0.36729,3.4445
2.71,3.2948,0.34623,2.9486
2.72,2.9153,0.33157,2.5838
2.73,2.6326,0.32203,2.3106
2.74,2.4207,0.31678,2.104
2.75,2.2627,0.31528,1.9474
2.76,2.1472,0.31723,1.8299
2.77,2.0665,0.32248,1.744
2.78,2.0156,0.33105,1.6845
2.79,1.9913,0.34311,1.6482
2.8,1.9921,0.359,1.6331
2.81,2.0175,0.37925,1.6383
2.82,2.0686,0.40461,1.664
2.83,2.1472,0.43633,1.7109
2.84,2.2572,0.47559,1.7816
2.85,2.404,0.52625,1.8777
2.86,2.5957,0.5813,2.0144
2.87,2.844,0.55533,2.2886
2.88,3.1656,0.46806,2.6975
2.89,3.5853,0.30986,3.2755
2.9,4.1408,0.18933,3.9515
2.91,4.8905,0.034936,4.8556
2.92,5.9301,0,5.9301
2.93,7.4241,0,7.4241
2.94,9.6757,0,9.6757
2.95,13.297,0,13.297
2.96,19.695,0,19.695
2.97,32.77,0.65209,32.118
2.98,66.605,1.4729,65.132
2.99,171.98,1.6966,170.29
3.0001,383.93,1.6318,382.3
3.0101,434.06,1.7951,432.26
3.0201,228.81,1.9642,226.85
3.0301,86.872,2.1012,84.771
3.0401,39.474,2.2249,37.249
3.0501,22.578,2.3383,20.24
3.0601,14.792,2.5748,12.217
3.0701,10.539,3.0458,7.4933
3.0801,7.9564,3.8596,4.0969
3.0901,6.2699,5.291,0.97896
3.1001,5.1093,7.975,-2.8657
3.1101,4.2782,14.053,-9.7752
3.1201,3.6651,30.62,-26.955
3.1301,3.2023,85.423,-82.221
3.1401,2.8472,146.97,-144.12
3.1501,2.5718,110.83,-108.25
3.1601,2.3574,44.588,-42.23
3.1701,2.1911,16.367,-14.176
3.1801,2.0641,7.0932,-5.0291
3.1901,1.9706,3.4321,-1.4615
3.2001,1.9068,1.6908,0.2161
3.2101,1.871,0.77894,1.0921
3.2201,1.8631,0.28763,1.5755
3.2301,1.885,0.028406,1.8565
3.2401,1.9409,0,1.9409
3.2501,2.038,0,2.038
3.2601,2.189,0,2.189
3.2701,2.4146,0,2.4146
3.2801,2.7503,0,2.7503
3.2901,3.2599,0,3.2599
3.3001,4.0664,0,4.0664
3.3101,5.4343,0,5.4343
3.3201,8.024,0,8.024
3.3301,13.92,0.35929,13.561
3.3401,31.285,0.53159,30.754
3.3501,79.935,0.57514,79.36
3.3601,132.3,0.70499,131.59
3.3701,99.882,0.74806,99.134
3.3801,41.803,0.75846,41.045
3.3901,17.267,0.71397,16.553
3.4001,9.3419,0.63117,8.7107
3.4101,6.1271,0.58202,5.5451
3.4201,4.5168,0.55036,3.9665
3.4301,3.6053,0.53258,3.0727
3.4401,3.0519,0.525,2.5269
3.4501,2.7043,0.52618,2.1782
3.4601,2.4866,0.53536,1.9513
3.4701,2.3578,0.55249,1.8053
3.4801,2.295,0.57808,1.7169
3.4901,2.2855,0.61316,1.6723
3.5001,2.3229,0.65943,1.6634
3.5101,2.4054,0.71953,1.6859
3.5201,2.5347,0.79705,1.7377
3.5301,2.7162,0.89869,1.8176
3.5401,2.9595,1.0293,1.9302
3.5501,3.2795,1.1485,2.131
3.5601,3.6988,1.2673,2.4315
3.5701,4.2515,1.374,2.8775
3.5801,4.9908,1.4843,3.5064
3.5901,6.0012,1.6367,4.3645
3.6001,7.4241,1.8528,5.5713
3.6101,9.5104,2.1533,7.357
3.6201,12.74,2.5952,10.145
3.6301,18.135,3.4951,14.64
3.6401,28.224,5.3894,22.835
3.6501,50.878,9.2187,41.659
3.6601,116.82,16.523,100.29
3.6701,305.28,42.267,263.01
3.6801,525.25,91.729,433.52
3.6901,411.64,85.734,325.91
3.7001,173.16,35.352,137.81
3.7101,68.591,12.881,55.71
3.7201,34.877,6.3348,28.542
3.7301,21.297,3.5302,17.767
3.7401,14.464,2.1556,12.308
3.7501,10.524,1.3672,9.1564
3.7601,8.0391,0.85872,7.1803
3.7701,6.37,0.50195,5.868
3.7801,5.1939,0.29312,4.9008
3.7901,4.3342,0,4.3342
3.8001,3.6869,0,3.6869
3.8101,3.1877,0,3.1877
3.8201,2.795,0,2.795
3.8301,2.481,0.007122,2.4739
3.8401,2.2265,0.17932,2.0472
3.8501,2.0178,0.2815,1.7363
3.8601,1.8451,0.25133,1.5938
3.8701,1.7012,0.25083,1.4504
3.8801,1.5805,0.28554,1.295
3.8901,1.479,0.30841,1.1706
3.9001,1.3935,0.31894,1.0746
3.9101,1.3215,0.30388,1.0176
3.9201,1.261,0.285,0.97602
3.9301,1.2107,0.27072,0.93998
3.9401,1.1693,0.25834,0.911
3.9501,1.1361,0.24823,0.88783
3.9601,1.1102,0.24,0.87022
3.9701,1.0913,0.23361,0.85774
3.9801,1.0792,0.22896,0.8502
3.9901,1.0735,0.22605,0.84747
4.0001,1.0745,0.22493,0.84955
4.0101,1.0822,0.22567,0.85654
4.0201,1.0973,0.22847,0.8688
4.0301,1.1199,0.23357,0.88637
4.0401,1.1512,0.24131,0.90987
4.0501,1.1921,0.25225,0.93989
4.0601,1.2443,0.26701,0.97733
4.0701,1.3098,0.287,1.0228
4.0801,1.3912,0.30584,1.0854
4.0901,1.4922,0.27842,1.2138
4.1001,1.6176,0.22424,1.3934
4.1101,1.7744,0.17561,1.5988
4.1201,1.9719,0,1.9719
4.1301,2.2239,0,2.2239
4.1401,2.5507,0,2.5507
4.1501,2.9832,0,2.9832
4.1601,3.5706,0,3.5706
4.1701,4.3949,0,4.3949
4.1801,5.6022,0,5.6022
4.1901,7.4726,0,7.4726
4.2001,10.606,0.051521,10.555
4.2101,16.502,0.41534,16.086
4.2201,29.886,0.69334,29.193
4.2301,69.268,0.54864,68.719
4.2401,179.58,0.53276,179.05
4.2501,298.31,0.63223,297.67
4.2601,224.78,0.66504,224.12
4.2701,93.064,0.66081,92.403
4.2801,37.393,0.645,36.748
4.2901,19.38,0.59008,18.79
4.3001,12.036,0.52215,11.514
4.3101,8.3198,0.48442,7.8354
4.3201,6.1758,0.46724,5.7085
4.3301,4.8299,0.46835,4.3615
4.3401,3.9354,0.48738,3.448
4.3501,3.3175,0.52701,2.7905
4.3601,2.8808,0.59342,2.2873
4.3701,2.5701,0.69908,1.871
4.3801,2.3527,0.86805,1.4846
4.3901,2.2095,1.1429,1.0667
4.4001,2.1311,1.589,0.54204
4.4101,2.1154,2.5445,-0.42904
4.4201,2.1692,5.2329,-3.0637
4.4301,2.3108,12.99,-10.679
4.4401,2.5791,24.196,-21.617
4.4501,3.0548,22.071,-19.017
4.4601,3.9199,9.4782,-5.5583
4.4701,5.6508,3.4216,2.2293
4.4801,9.8405,1.603,8.2375
4.4901,22.691,0.82681,21.864
4.5001,55.2,0.46439,54.735
4.5101,78.79,0.23128,78.559
4.5201,51.272,0,51.272
4.5301,20.642,0,20.642
4.5401,9.1978,0,9.1978
4.5501,5.4068,0,5.4068
4.5601,3.8025,0,3.8025
4.5701,2.9908,0,2.9908
4.5801,2.5432,0,2.5432
4.5901,2.2935,0,2.2935
4.6001,2.1674,0,2.1674
4.6101,2.1297,0,2.1297
4.6201,2.1652,0,2.1652
4.6301,2.2708,0,2.2708
4.6401,2.4529,0,2.4529
4.6501,2.7291,0,2.7291
4.6601,3.1317,0,3.1317
4.6701,3.7177,0,3.7177
4.6801,4.5896,0.035275,4.5543
4.6901,5.9429,0.19927,5.7437
4.7001,8.1882,0.42869,7.7595
4.7101,12.316,0.59944,11.716
4.7201,21.288,0.73937,20.548
4.7301,46.474,0.77254,45.702
4.7401,121.91,0.84293,121.07
4.7501,231,0.96191,230.04
4.7601,204.36,1.0633,203.3
4.7701,91.721,1.1952,90.526
4.7801,35.725,1.395,34.331
4.7901,17.758,1.7262,16.032
4.8001,10.828,2.4247,8.4037
4.8101,7.4537,4.0641,3.3896
4.8201,5.561,9.0409,-3.4799
4.8301,4.4051,22.305,-17.899
4.8401,3.6627,36.678,-33.015
4.8501,3.176,30.377,-27.201
4.8601,2.8623,12.766,-9.9034
4.8701,2.6776,4.638,-1.9604
4.8801,2.6012,2.1803,0.42091
4.8901,2.6297,1.13,1.4998
4.9001,2.7768,0.57122,2.2056
4.9101,3.08,0.27448,2.8055
4.9201,3.62,0.10054,3.5195
4.9301,4.5698,0,4.5698
4.9401,6.3398,0.08593,6.2538
4.9501,10.104,0.30489,9.7993
4.9601,20.209,0.46129,19.747
4.9701,51.595,0.55395,51.041
4.9801,108.89,0.48987,108.4
4.9901,113.4,0.39357,113.01
5.0001,56.636,0.38006,56.256
5.0101,21.921,0.38573,21.535
5.0201,10.569,0.38658,10.182
5.0301,6.4213,0.36952,6.0518
5.0401,4.4804,0.34915,4.1313
5.0501,3.4219,0.33254,3.0894
5.0601,2.7928,0.2962,2.4966
5.0701,2.4035,0.2484,2.1551
5.0801,2.1645,0.20181,1.9626
5.0901,2.0314,0.11424,1.9171
5.1001,1.9835,0,1.9835
5.1101,2.0159,0,2.0159
5.1201,2.1376,0,2.1376
5.1301,2.3758,0,2.3758
5.1401,2.7889,0,2.7889
5.1501,3.501,0.078846,3.4222
5.1601,4.7997,0.21395,4.5858
5.1701,7.4796,0.22987,7.2498
5.1801,14.378,0.25616,14.122
5.1901,35.932,0.32948,35.602
5.2001,81.285,0.35732,80.927
5.2101,95.597,0.3664,95.23
5.2201,52.241,0.3711,51.87
5.2301,20.182,0.35673,19.825
5.2401,9.3324,0.33192,9.0005
5.2501,5.5178,0.32522,5.1926
5.2601,3.7855,0.3291,3.4564
5.2701,2.8543,0.34406,2.5103
5.2801,2.3022,0.37098,1.9312
5.2901,1.9562,0.41594,1.5403
5.3001,1.7354,0.47447,1.2609
5.3101,1.5987,0.53535,1.0633
5.3201,1.5255,0.60032,0.92519
5.3301,1.5076,0.67476,0.8328
5.3401,1.5466,0.75452,0.79207
5.3501,1.6565,0.85871,0.79777
5.3601,1.8721,1.0359,0.83618
5.3701,2.2754,1.2699,1.0056
5.3801,3.0828,1.5884,1.4943
5.3901,5.0093,2.0978,2.9115
5.4001,10.854,3.0436,7.8105
5.4101,26.058,5.1962,20.861
5.4201,38.404,11.807,26.597
5.4301,26.127,30.007,-3.8796
5.4401,10.995,47.527,-36.531
5.4501,5.2271,38.628,-33.401
5.4601,3.3847,16.873,-13.489
5.4701,2.6728,6.0886,-3.4158
5.4801,2.3805,2.8023,-0.42176
5.4901,2.2979,1.486,0.81186
5.5001,2.3514,0.83548,1.5159
5.5101,2.5187,0.47631,2.0423
5.5201,2.8048,0.18292,2.6219
5.5301,3.2379,0,3.2379
5.5401,3.8758,0,3.8758
5.5501,4.8268,0,4.8268
5.5601,6.2983,0.055511,6.2428
5.5701,8.7228,0.12736,8.5955
5.5801,13.127,0.23124,12.896
5.5901,22.508,0.2934,22.215
5.6001,48.171,0.27837,47.892
5.6101,126.66,0.33158,126.33
5.6201,255,0.40788,254.59
5.6301,244.75,0.45966,244.29
5.6401,115.1,0.49897,114.6
5.6501,44.038,0.52774,43.51
5.6601,21.085,0.554,20.531
5.6701,12.45,0.57161,11.878
5.6801,8.2997,0.58517,7.7145
5.6901,5.9729,0.62349,5.3495
5.7001,4.5337,0.70564,3.8281
5.7101,3.5803,0.8528,2.7275
5.7201,2.916,1.1178,1.7982
5.7301,2.4347,1.6285,0.80623
5.7401,2.0753,2.7851,-0.70978
5.7501,1.8002,6.2645,-4.4643
5.7601,1.5855,16.286,-14.7
5.7701,1.4154,25.9,-24.484
5.7801,1.2789,20.826,-19.547
5.7901,1.1685,9.287,-8.1185
5.8001,1.0788,3.4389,-2.3602
5.8101,1.0058,1.6126,-0.60687
5.8201,0.94673,0.8768,0.069929
5.8301,0.89959,0.51337,0.38622
5.8401,0.863,0.31527,0.54773
5.8501,0.83599,0.1057,0.73029
5.8601,0.8182,0,0.8182
5.8701,0.8097,0,0.8097
5.8801,0.81113,0,0.81113
5.8901,0.82381,0,0.82381
5.9001,0.85007,0,0.85007
5.9101,0.89375,0,0.89375
5.9201,0.96122,0,0.96122
5.9301,1.0632,0,1.0632
5.9401,1.219,0,1.219
5.9501,1.4649,0,1.4649
5.9601,1.8779,0.10639,1.7716
5.9701,2.6449,0.17592,2.469
5.9801,4.3322,0.20115,4.1311
5.9901,9.1283,0.22465,8.9037
6.0001,23.297,0.24297,23.054
6.0101,42.457,0.25212,42.205
6.0201,36.139,0.23576,35.903
6.0301,16.107,0.22295,15.884
6.0401,6.5927,0.21385,6.3789
6.0501,3.5565,0.19333,3.3632
6.0601,2.3878,0.17344,2.2143
6.0701,1.8341,0.14903,1.6851
6.0801,1.5464,0.14343,1.4029
6.0901,1.4002,0.050299,1.3499
6.1001,1.3453,0,1.3453
6.1101,1.3634,0,1.3634
6.1201,1.4559,0.087424,1.3685
6.1301,1.644,0.16354,1.4805
6.1401,1.9819,0.24032,1.7415
6.1501,2.5997,0.30794,2.2918
6.1601,3.8535,0.35017,3.5033
6.1701,6.9849,0.37812,6.6068
6.1801,16.703,0.41104,16.292
6.1901,38.862,0.45004,38.412
6.2001,49.436,0.48076,48.955
6.2101,29.046,0.53935,28.507
6.2201,11.593,0.64407,10.949
6.2301,5.5286,0.80556,4.7231
6.2401,3.4995,1.0703,2.4292
6.2501,2.6581,1.6329,1.0252
6.2601,2.2804,3.0743,-0.79392
6.2701,2.1422,7.8014,-5.6592
6.2801,2.1651,14.049,-11.884
6.2901,2.331,12.475,-10.144
6.3001,2.6621,6.1759,-3.5137
6.3101,3.2284,2.5974,0.63099
6.3201,4.1881,1.446,2.7421
6.3301,5.9114,1.0476,4.8638
6.3401,9.4133,0.84979,8.5635
6.3501,18.274,0.71962,17.554
6.3601,45.88,0.64418,45.236
6.3701,106.43,0.58229,105.85
6.3801,130.39,0.5382,129.85
6.3901,73.455,0.49105,72.964
6.4001,28.25,0.45976,27.79
6.4101,12.725,0.45084,12.274
6.4201,7.3482,0.45635,6.8918
6.4301,4.9493,0.46726,4.482
6.4401,3.6863,0.47297,3.2134
6.4501,2.9629,0.49017,2.4727
6.4601,2.5413,0.52986,2.0115
6.4701,2.3179,0.57191,1.746
6.4801,2.2535,0.62936,1.6241
6.4901,2.3551,0.70865,1.6464
6.5001,2.6902,0.79945,1.8907
6.5101,3.4628,0.93827,2.5245
6.5201,5.3432,1.1745,4.1686
6.5301,10.968,1.6314,9.337
6.5401,27.151,2.6837,24.467
6.5501,46.06,5.7445,40.316
6.5601,36.288,15.278,21.01
6.5701,15.789,24.66,-8.8708
6.5801,6.8258,18.582,-11.756
6.5901,3.9774,8.0963,-4.1189
6.6001,2.8844,3.3218,-0.43736
6.6101,2.4021,1.7149,0.68723
6.6201,2.2098,1.0951,1.1147
6.6301,2.2012,0.81941,1.3818
6.6401,2.3505,0.66812,1.6824
6.6501,2.6818,0.6492,2.0326
6.6601,3.2787,0.77277,2.506
6.6701,4.3417,0.74474,3.597
6.6801,6.3785,0.5885,5.79
6.6901,10.961,0.46602,10.495
6.7001,24.213,0.41673,23.796
6.7101,62.815,0.3965,62.419
6.7201,111.44,0.37858,111.06
6.7301,90.971,0.37019,90.601
6.7401,39.254,0.3566,38.897
6.7501,15.676,0.34013,15.336
6.7601,8.1092,0.32998,7.7792
6.7701,5.1208,0.3074,4.8134
6.7801,3.654,0.29578,3.3582
6.7901,2.8434,0.30151,2.5419
6.8001,2.3748,0.29976,2.0751
6.8101,2.1178,0.30393,1.8139
6.8201,2.0214,0.31163,1.7098
6.8301,2.0871,0.31749,1.7696
6.8401,2.3811,0.31679,2.0643
6.8501,3.1258,0.30115,2.8247
6.8601,5.1218,0.29876,4.823
6.8701,11.465,0.30164,11.163
6.8801,26.562,0.30758,26.255
6.8901,34.986,0.3251,34.661
6.9001,21.332,0.35544,20.976
6.9101,8.6563,0.39641,8.2599
6.9201,4.145,0.44962,3.6953
6.9301,2.6363,0.46257,2.1738
6.9401,2.0073,0.53181,1.4755
6.9501,1.7207,0.65202,1.0686
6.9601,1.6143,0.76122,0.85304
6.9701,1.6365,0.93083,0.70564
6.9801,1.7864,1.2057,0.58075
6.9901,2.1084,1.776,0.33233
7.0001,2.7255,3.131,-0.4055
7.0101,3.9703,7.8823,-3.912
7.0201,6.9359,17.49,-10.554
7.0301,15.917,17.623,-1.7061
7.0401,39.976,8.3249,31.651
7.0501,61.588,3.2438,58.344
7.0601,43.031,1.6076,41.423
7.0701,17.462,0.97302,16.489
7.0801,7.3395,0.67208,6.6674
7.0901,4.0199,0.50281,3.5171
7.1001,2.6279,0.39321,2.2347
7.1101,1.9107,0.30762,1.603
7.1201,1.4923,0.24721,1.2451
7.1301,1.2242,0.18083,1.0434
7.1401,1.0488,0.16849,0.88028
7.1501,0.9285,0.0095761,0.91892
7.1601,0.84498,0,0.84498
7.1701,0.78753,0,0.78753
7.1801,0.74973,0,0.74973
7.1901,0.72778,0,0.72778
7.2001,0.71954,0,0.71954
7.2101,0.72413,0,0.72413
7.2201,0.74181,0.19444,0.54737
7.2301,0.77367,0.26233,0.51134
7.2401,0.8223,0.39182,0.43048
7.2501,0.89199,0.66776,0.22423
7.2601,0.98963,1.3534,-0.36381
7.2701,1.1265,3.737,-2.6105
7.2801,1.3213,8.0526,-6.7313
7.2901,1.6071,7.4124,-5.8052
7.3001,2.0464,3.2059,-1.1595
7.3101,2.7688,1.3427,1.4261
7.3201,4.0842,0.77849,3.3057
7.3301,6.9071,0.54502,6.3621
7.3401,14.719,0.462,14.257
7.3501,38.372,0.43229,37.94
7.3601,74.806,0.50253,74.304
7.3701,68.954,0.52131,68.433
7.3801,31.792,0.40428,31.388
7.3901,12.431,0.31456,12.116
7.4001,6.2189,0.28478,5.9341
7.4101,3.8714,0.27538,3.596
7.4201,2.7569,0.28116,2.4757
7.4301,2.1578,0.29132,1.8665
7.4401,1.8237,0.27699,1.5467
7.4501,1.6547,0.28083,1.3739
7.4601,1.6183,0.2729,1.3454
7.4701,1.736,0.2824,1.4536
7.4801,2.1327,0.28834,1.8444
7.4901,3.3149,0.2909,3.024
7.5001,7.0963,0.28254,6.8138
7.5101,14.385,0.27845,14.107
7.5201,15.564,0.28885,15.275
7.5301,8.4827,0.29427,8.1884
7.5401,3.932,0.2889,3.6431
7.5501,2.5177,0.22724,2.2904
7.5601,2.1257,0.2056,1.9201
7.5701,2.0923,0.24586,1.8464
7.5801,2.2689,0.25036,2.0186
7.5901,2.6484,0.30711,2.3413
7.6001,3.306,0.39312,2.9129
7.6101,4.4366,0.42577,4.0108
7.6201,6.5289,0.36398,6.165
7.6301,11.016,0.42066,10.595
7.6401,23.317,0.46492,22.852
7.6501,60.957,0.5173,60.44
7.6601,122.51,0.63862,121.87
7.6701,117.6,0.93589,116.67
7.6801,55.443,1.8728,53.57
7.6901,21.382,3.8983,17.483
7.7001,10.404,4.3163,6.0873
7.7101,6.3036,2.233,4.0706
7.7201,4.3713,0.94603,3.4253
7.7301,3.3393,0.57687,2.7624
7.7401,2.7742,0.41988,2.3543
7.7501,2.5139,0.35205,2.1618
7.7601,2.5303,0.28561,2.2447
7.7701,2.9414,0.25159,2.6898
7.7801,4.2652,0.23373,4.0314
7.7901,8.6287,0.20682,8.4219
7.8001,20.545,0.19291,20.353
7.8101,31.26,0.17429,31.086
7.8201,21.937,0.17037,21.766
7.8301,9.1239,0.17504,8.9488
7.8401,4.0306,0.18931,3.8413
7.8501,2.34,0.2146,2.1254
7.8601,1.617,0.25535,1.3617
7.8701,1.2353,0.32045,0.91487
7.8801,1.0066,0.42975,0.57682
7.8901,0.85799,0.63072,0.22727
7.9001,0.75636,1.0749,-0.31854
7.9101,0.68468,2.3095,-1.6248
7.9201,0.63355,5.8576,-5.224
7.9301,0.59753,10.727,-10.13
7.9401,0.57346,9.3645,-8.7911
7.9501,0.5594,4.0061,-3.4467
7.9601,0.5546,1.6291,-1.0745
7.9701,0.55908,0.91962,-0.36054
7.9801,0.57371,0.63362,-0.059905
7.9901,0.60043,0.53246,0.067977
8.0001,0.64276,0.4997,0.14306
8.0101,0.70523,0.50404,0.20118
8.0201,0.80186,0.43362,0.36824
8.0301,0.95148,0.34878,0.6027
8.0401,1.1961,0.32995,0.86618
8.0501,1.6344,0.31336,1.321
8.0601,2.5497,0.29573,2.2539
8.0701,4.9991,0.2935,4.7056
8.0801,12.512,0.28679,12.225
8.0901,25.497,0.28193,25.215
8.1001,25.536,0.27353,25.263
8.1101,12.632,0.22015,12.412
8.1201,5.2106,0.25481,4.9558
8.1301,2.8684,0.27105,2.5974
8.1401,2.0882,0.25092,1.8373
8.1501,1.8303,0.29423,1.536
8.1601,1.841,0.31486,1.5262
8.1701,2.0781,0.29644,1.7817
8.1801,2.6171,0.29924,2.3178
8.1901,3.7228,0.29459,3.4282
8.2001,6.2485,0.30735,5.9412
8.2101,13.528,0.32037,13.207
8.2201,35.116,0.33831,34.777
8.2301,64.324,0.36105,63.963
8.2401,54.648,0.40401,54.244
8.2501,24.041,0.49664,23.544
8.2601,9.4824,0.66252,8.8199
8.2701,4.8042,0.9832,3.821
8.2801,2.9682,1.7084,1.2598
8.2901,2.0601,3.817,-1.7569
8.3001,1.5425,9.5702,-8.0276
8.3101,1.2198,16.638,-15.418
8.3201,1.006,14.367,-13.361
8.3301,0.85832,6.1904,-5.3321
8.3401,0.75371,2.4147,-1.661
8.3501,0.67883,1.2926,-0.61373
8.3601,0.62573,0.82792,-0.20219
8.3701,0.5892,0.59474,-0.0055366
8.3801,0.5675,0.46691,0.10059
8.3901,0.55909,0.41647,0.14262
8.4001,0.56436,0.38339,0.18097
8.4101,0.58545,0.34251,0.24294
8.4201,0.62705,0.32531,0.30174
8.4301,0.69834,0.33515,0.3632
8.4401,0.81748,0.34153,0.47596
8.4501,1.0233,0.35331,0.67001
8.4601,1.4107,0.39437,1.0163
8.4701,2.2677,0.47561,1.7921
8.4801,4.7076,0.59695,4.1107
8.4901,11.917,0.79959,11.117
8.5001,21.668,1.2701,20.398
8.5101,18.459,2.7404,15.718
8.5201,8.2755,6.7127,1.5627
8.5301,3.4467,11.183,-7.7362
8.5401,1.9184,9.4807,-7.5623
8.5501,1.348,4.1132,-2.7652
8.5601,1.103,1.5795,-0.47651
8.5701,1.0149,0.8023,0.21265
8.5801,1.0402,0.46835,0.57185
8.5901,1.2003,0.2935,0.90676
8.6001,1.6248,0.19457,1.4302
8.6101,2.842,0.11005,2.732
8.6201,6.6358,0,6.6358
8.6301,13.212,0,13.212
8.6401,13.238,0,13.238
8.6501,6.7155,0,6.7155
8.6601,2.9815,0,2.9815
8.6701,1.8352,0,1.8352
8.6801,1.5006,0,1.5006
8.6901,1.4608,0.054664,1.4061
8.7001,1.6135,0.15723,1.4563
8.7101,1.9846,0.16667,1.818
8.7201,2.7347,0.17364,2.561
8.7301,4.3764,0.20186,4.1746
8.7401,8.8575,0.22272,8.6347
8.7501,22.695,0.21812,22.477
8.7601,46.644,0.22188,46.422
8.7701,46.658,0.23792,46.42
8.7801,22.736,0.25317,22.483
8.7901,8.9282,0.26466,8.6636
8.8001,4.4829,0.24856,4.2343
8.8101,2.8862,0.23099,2.6552
8.8201,2.197,0.25309,1.9439
8.8301,1.9148,0.29175,1.6231
8.8401,1.9048,0.32124,1.5835
8.8501,2.2032,0.36733,1.8358
8.8601,3.116,0.48987,2.6261
8.8701,5.9501,0.85424,5.0959
8.8801,14.491,1.5009,12.99
8.8901,26.078,1.6877,24.39
8.9001,22.241,1.0773,21.164
8.9101,10.111,0.55513,9.5561
8.9201,4.3763,0.37952,3.9968
8.9301,2.5938,0.29273,2.3011
8.9401,1.9815,0.2491,1.7324
8.9501,1.803,0.2232,1.5798
8.9601,1.8926,0.21356,1.679
8.9701,2.279,0.21766,2.0613
8.9801,3.2079,0.22092,2.987
8.9901,5.609,0.21786,5.3911
9.0002,13.133,0.21101,12.922
9.0102,31.629,0.21556,31.413
9.0202,43.488,0.23245,43.255
9.0302,27.245,0.24888,26.996
9.0402,10.789,0.2783,10.51
9.0502,4.786,0.33729,4.4487
9.0602,2.777,0.46841,2.3086
9.0702,1.9191,0.83529,1.0838
9.0802,1.4909,1.8377,-0.34675
9.0902,1.275,2.8816,-1.6066
9.1002,1.204,2.4738,-1.2698
9.1102,1.3037,1.1999,0.10382
9.1202,1.8093,0.51185,1.2974
9.1302,3.4762,0.35489,3.1213
9.1402,5.9259,0.32769,5.5982
9.1502,5.3451,0.33942,5.0057
9.1602,2.855,0.36505,2.4899
9.1702,1.672,0.31529,1.3567
9.1802,1.3888,0.24545,1.1434
9.1902,1.4196,0.20796,1.2116
9.2002,1.6368,0.20101,1.4358
9.2102,2.078,0.18899,1.889
9.2202,2.922,0.15661,2.7654
9.2302,4.7117,0.14739,4.5644
9.2402,9.4546,0.13974,9.3149
9.2502,24.24,0.14633,24.094
9.2602,52.619,0.077736,52.541
9.2702,57.089,0.08234,57.007
9.2802,29.269,0.075853,29.193
9.2902,11.209,0.085117,11.124
9.3002,5.2462,0.076716,5.1695
9.3102,3.0936,0.090502,3.0031
9.3202,2.0927,0.17153,1.9212
9.3302,1.5453,0.19871,1.3466
9.3402,1.215,0.23733,0.97768
9.3502,1.003,0.25353,0.74948
9.3602,0.86213,0.29869,0.56344
9.3702,0.76769,0.3933,0.3744
9.3802,0.7062,0.51951,0.1867
9.3902,0.67034,0.76434,-0.093999
9.4002,0.65677,1.3783,-0.72155
9.4102,0.66531,3.3196,-2.6543
9.4202,0.69914,6.3321,-5.633
9.4302,0.76625,6.5002,-5.7339
9.4402,0.88327,3.6399,-2.7566
9.4502,1.0851,1.5155,-0.43045
9.4602,1.4525,0.79515,0.65739
9.4702,2.2083,0.53014,1.6782
9.4802,4.1473,0.41711,3.7302
9.4902,10.192,0.36526,9.8269
9.5002,22.904,0.3367,22.567
9.5102,26.928,0.32062,26.608
9.5202,14.812,0.30468,14.507
9.5302,5.8657,0.29993,5.5657
9.5402,2.8708,0.30511,2.5657
9.5502,1.8647,0.3283,1.5364
9.5602,1.4733,0.36875,1.1046
9.5702,1.3641,0.42736,0.93671
9.5802,1.48,0.52716,0.95286
9.5902,1.9488,0.77747,1.1713
9.6002,3.4048,1.6231,1.7817
9.6102,8.0302,3.7001,4.3301
9.6202,16.074,5.031,11.043
9.6302,16.08,3.59,12.49
9.6402,8.0497,1.6275,6.4221
9.6502,3.4397,0.77042,2.6693
9.6602,2.0039,0.48689,1.517
9.6702,1.5636,0.37223,1.1914
9.6802,1.492,0.34229,1.1497
9.6902,1.6778,0.30789,1.3699
9.7002,2.2222,0.25551,1.9666
9.7102,3.6114,0.22196,3.3894
9.7202,7.8388,0.20163,7.6372
9.7302,19.768,0.18721,19.581
9.7402,32.62,0.17888,32.441
9.7502,24.643,0.16978,24.473
9.7602,10.365,0.16432,10.2
9.7702,4.3393,0.16142,4.1779
9.7802,2.4067,0.1628,2.2439
9.7902,1.6466,0.16785,1.4788
9.8002,1.3064,0.17147,1.1349
9.8102,1.1877,0.16729,1.0204
9.8202,1.2743,0.16493,1.1094
9.8302,1.769,0.17417,1.5948
9.8402,3.5364,0.18555,3.3509
9.8502,7.341,0.20334,7.1377
9.8602,8.5377,0.2097,8.328
9.8702,4.8721,0.22046,4.6516
9.8802,2.1807,0.25689,1.9238
9.8902,1.3072,0.32091,0.98634
9.9002,1.0622,0.45649,0.60573
9.9102,1.0475,0.76035,0.28715
9.9202,1.2008,1.7653,-0.56444
9.9302,1.6037,3.3846,-1.7809
9.9402,2.6174,3.3603,-0.74288
9.9502,5.7093,1.8498,3.8595
9.9602,14.224,0.82233,13.402
9.9702,22.633,0.46257,22.17
9.9802,16.48,0.33819,16.142
9.9902,6.8912,0.29199,6.5992
10,2.9919,0.27194,2.72
10.01,1.7525,0.26291,1.4896
10.02,1.2844,0.26106,1.0233
10.03,1.1148,0.25692,0.85787
10.04,1.1413,0.2638,0.87746
10.05,1.4361,0.27639,1.1597
10.06,2.4633,0.29887,2.1644
10.07,5.6724,0.35717,5.3152
10.08,10.345,0.46821,9.877
10.09,9.2073,0.72333,8.484
10.1,4.3948,1.5204,2.8744
10.11,2.0368,3.6766,-1.6398
10.12,1.3433,5.0741,-3.7308
10.13,1.1741,3.419,-2.2449
10.14,1.2474,1.4687,-0.22128
10.15,1.5679,0.66065,0.90725
10.16,2.3744,0.39198,1.9824
10.17,4.6651,0.29354,4.3716
10.18,11.814,0.24054,11.573
10.19,24.209,0.20346,24.005
10.2,24.193,0.044655,24.148
10.21,11.765,0.10826,11.657
10.22,4.5792,0.031135,4.5481
10.23,2.2422,0,2.2422
10.24,1.3729,0,1.3729
10.25,0.95866,0,0.95866
10.26,0.7282,0,0.7282
10.27,0.58731,0,0.58731
10.28,0.49596,0,0.49596
10.29,0.43479,0,0.43479
10.3,0.39366,0,0.39366
10.31,0.36706,0,0.36706
10.32,0.35222,0.091321,0.2609
10.33,0.34829,0.021894,0.32639
10.34,0.35627,0.13341,0.22286
10.35,0.38001,0.030875,0.34914
10.36,0.4289,0.17708,0.25182
10.37,0.5265,0.21241,0.31409
10.38,0.74334,0.27805,0.46528
10.39,1.3486,0.42211,0.92652
10.4,3.1818,0.84179,2.34
10.41,6.0064,2.0777,3.9287
10.42,5.5643,3.0417,2.5226
10.43,2.7056,2.0972,0.60842
10.44,1.2301,0.94339,0.28671
10.45,0.78127,0.49857,0.2827
10.46,0.64695,0.36915,0.2778
10.47,0.63615,0.30504,0.33111
10.48,0.72401,0.2442,0.47981
10.49,0.98563,0.19979,0.78584
10.5,1.7809,0.2594,1.5215
10.51,4.0541,0.28535,3.7687
10.52,6.7185,0.28633,6.4322
10.53,5.4154,0.28593,5.1294
10.54,2.6445,0.26355,2.3809
10.55,1.5094,0.30508,1.2043
10.56,1.2784,0.43938,0.83904
10.57,1.3883,0.59322,0.79511
10.58,1.7742,1.1832,0.591
10.59,2.6397,2.5008,0.13883
10.6,4.8108,2.7151,2.0957
10.61,11.54,1.4728,10.067
10.62,28.038,0.67691,27.361
10.63,38.623,0.4053,38.217
10.64,24.183,0.28356,23.9
10.65,9.5578,0.22928,9.3285
10.66,4.2497,0.20284,4.0469
10.67,2.5138,0.19614,2.3177
10.68,1.8344,0.14477,1.6896
10.69,1.6071,0.17687,1.4302
10.7,1.7519,0.016691,1.7352
10.71,2.649,0.18505,2.4639
10.72,5.7481,0.14084,5.6072
10.73,10.91,0.17496,10.735
10.74,10.462,0.014549,10.448
10.75,5.1817,0.16942,5.0123
10.76,2.3069,0.16682,2.1401
10.77,1.4183,0.18245,1.2358
10.78,1.1562,0.18098,0.9752
10.79,1.156,0.18271,0.97333
10.8,1.4034,0.19014,1.2133
10.81,2.175,0.20304,1.9719
10.82,4.6803,0.23332,4.447
10.83,11.085,0.25974,10.826
10.84,15.738,0.29008,15.448
10.85,10.298,0.39155,9.9067
10.86,4.2526,0.58589,3.6667
10.87,2.0107,1.2809,0.7298
10.88,1.2985,2.4565,-1.1581
10.89,1.0477,2.1324,-1.0848
10.9,1.013,0.95632,0.056664
10.91,1.2016,0.51763,0.68393
10.92,1.9347,0.40183,1.5328
10.93,4.2104,0.28311,3.9273
10.94,7.3163,0.18956,7.1267
10.95,6.3313,0.22809,6.1032
10.96,3.1608,0.23411,2.9267
10.97,1.7302,0.15568,1.5746
10.98,1.4112,0.16868,1.2425
10.99,1.5094,0.20061,1.3088
11,1.9406,0.21851,1.7221
11.01,2.981,0.27046,2.7105
11.02,5.8279,0.37631,5.4515
11.03,14.768,0.68397,14.084
11.04,31.948,1.7907,30.157
11.05,34.65,3.3563,31.294
11.06,17.796,2.6429,15.153
11.07,6.8554,1.0399,5.8155
11.08,3.2448,0.47597,2.7688
11.09,1.9443,0.26263,1.6816
11.1,1.3436,0.15285,1.1908
11.11,1.0202,0.19064,0.82959
11.12,0.83153,0.19795,0.63358
11.13,0.71873,0,0.71873
11.14,0.65484,0.00565,0.64919
11.15,0.6275,0.20108,0.42642
11.16,0.63279,0,0.63279
11.17,0.67373,0.0070784,0.66665
11.18,0.76209,0.19228,0.5698
11.19,0.92567,0.0075314,0.91814
11.2,1.2296,0.17636,1.0533
11.21,1.8507,0.010318,1.8403
11.22,3.3956,0.21203,3.1836
11.23,8.1926,0.010535,8.1821
11.24,19.554,0.2031,19.351
11.25,25.897,0.19223,25.705
11.26,15.658,0.19271,15.465
11.27,6.149,0.24568,5.9033
11.28,2.7671,0.33096,2.4361
11.29,1.6398,0.44723,1.1925
11.3,1.1804,0.78334,0.39708
11.31,1.0082,1.7962,-0.78802
11.32,1.0861,4.3108,-3.2247
11.33,1.7155,5.701,-3.9855
11.34,3.3745,3.3005,0.074002
11.35,4.2971,1.2334,3.0637
11.36,2.726,0.60903,2.117
11.37,1.2821,0.40472,0.87742
11.38,0.78413,0.30003,0.48409
11.39,0.65383,0.22796,0.42587
11.4,0.66983,0.21968,0.45015
11.41,0.82916,0.20139,0.62778
11.42,1.3209,0.16633,1.1545
11.43,2.9176,0.17877,2.7388
11.44,6.444,0.20714,6.2368
11.45,7.8468,0.22642,7.6204
11.46,4.5458,0.35589,4.1899
11.47,1.9425,0.72276,1.2197
11.48,1.0906,1.725,-0.63446
11.49,0.86812,2.6701,-1.802
11.5,0.89563,1.8581,-0.9625
11.51,1.174,0.7086,0.46542
11.52,2.065,0.32156,1.7434
11.53,4.9534,0.18047,4.7729
11.54,10.533,0.14186,10.391
11.55,11.402,0,11.402
11.56,5.9034,0,5.9034
11.57,2.3337,0,2.3337
11.58,1.1531,0,1.1531
11.59,0.72627,0,0.72627
11.6,0.52839,0,0.52839
11.61,0.42169,0,0.42169
11.62,0.35957,0,0.35957
11.63,0.32284,0,0.32284
11.64,0.30265,0,0.30265
11.65,0.29496,0,0.29496
11.66,0.29855,0,0.29855
11.67,0.31457,0,0.31457
11.68,0.34743,0,0.34743
11.69,0.40818,0,0.40818
11.7,0.52606,0,0.52606
11.71,0.79721,0,0.79721
11.72,1.5961,0,1.5961
11.73,3.6496,0,3.6496
11.74,5.3333,0,5.3333
11.75,3.7506,0,3.7506
11.76,1.813,0,1.813
11.77,1.1672,0,1.1672
11.78,1.1248,0,1.1248
11.79,1.3979,0,1.3979
11.8,2.1304,0,2.1304
11.81,4.1686,0,4.1686
11.82,10.587,0,10.587
11.83,22.926,0,22.926
11.84,24.864,0,24.864
11.85,12.754,0,12.754
11.86,4.8929,0,4.8929
11.87,2.2958,0.041234,2.2546
11.88,1.3574,0.19733,1.1601
11.89,0.92053,0.34575,0.57477
11.9,0.68138,0.85033,-0.16895
11.91,0.53696,1.4041,-0.86716
11.92,0.44434,1.162,-0.71764
11.93,0.38305,0.50448,-0.12143
11.94,0.34259,0.20131,0.14128
11.95,0.31759,0.040317,0.27727
11.96,0.30596,0.12222,0.18374
11.97,0.3088,0,0.3088
11.98,0.33263,0,0.33263
11.99,0.39926,0,0.39926
12,0.59191,0,0.59191
12.01,1.1981,0,1.1981
12.02,2.3073,0,2.3073
12.03,2.4061,0,2.4061
12.04,1.3327,0,1.3327
12.05,0.69417,0,0.69417
12.06,0.52198,0,0.52198
12.07,0.52009,0,0.52009
12.08,0.62954,0.035171,0.59437
12.09,0.95023,0.088903,0.86133
12.1,1.9559,0.058967,1.8969
12.11,4.4145,0.14513,4.2694
12.12,6.0143,0.083764,5.9305
12.13,3.94,0.28981,3.6501
12.14,1.8671,0.40012,1.467
12.15,1.2183,0.92528,0.29304
12.16,1.1897,1.9498,-0.76009
12.17,1.5203,2.5151,-0.99478
12.18,2.4712,1.6199,0.85133
12.19,5.4081,0.67317,4.7349
12.2,13.707,0.34884,13.358
12.21,22.649,0.2492,22.4
12.22,17.106,0.20563,16.901
12.23,7.1832,0.16904,7.0142
12.24,3.0022,0.1696,2.8326
12.25,1.6734,0.14808,1.5253
12.26,1.1739,0.16712,1.0067
12.27,1.0068,0.17491,0.83189
12.28,1.1467,0.2149,0.93178
12.29,1.9375,0.2614,1.6761
12.3,3.242,0.47302,2.769
12.31,3.0154,0.92904,2.0863
12.32,1.6622,1.242,0.42025
12.33,1.0048,0.88936,0.11542
12.34,0.89209,0.41194,0.48015
12.35,1.0342,0.2375,0.79672
12.36,1.4889,0.16765,1.3213
12.37,2.8053,0.1137,2.6916
12.38,6.956,0.049884,6.9061
12.39,14.551,0.086704,14.464
12.4,15.152,0,15.152
12.41,7.6352,0,7.6352
12.42,3.0527,0,3.0527
12.43,1.5852,0,1.5852
12.44,1.1056,0,1.1056
12.45,0.99543,0,0.99543
12.46,1.2414,0,1.2414
12.47,2.3554,0,2.3554
12.48,4.5992,0,4.5992
12.49,4.9407,0,4.9407
12.5,2.7013,0,2.7013
12.51,1.2724,0,1.2724
12.52,0.85278,0,0.85278
12.53,0.80364,0,0.80364
12.54,0.99323,0.068529,0.9247
12.55,1.6662,0.23691,1.4293
12.56,3.8906,0.4443,3.4463
12.57,8.4081,0.53301,7.8751
12.58,9.4675,0.35142,9.1161
12.59,5.063,0.13128,4.9318
12.6,2.0182,0.057943,1.9602
12.61,1.001,0.078341,0.9227
12.62,0.6401,0.054397,0.58571
12.63,0.4773,0.071928,0.40537
12.64,0.39365,0.064849,0.3288
12.65,0.35002,0.083867,0.26615
12.66,0.33124,0.07746,0.25378
12.67,0.33131,0.18972,0.14158
12.68,0.3512,0.26572,0.085482
12.69,0.39608,0.53419,-0.13811
12.7,0.48108,1.3055,-0.82442
12.71,0.64456,2.2559,-1.6113
12.72,1.0002,2.0839,-1.0837
12.73,1.9786,1.0149,0.96366
12.74,4.9718,0.39788,4.5739
12.75,9.8671,0.14242,9.7247
12.76,9.4857,0.05756,9.4281
12.77,4.5603,0.065232,4.4951
12.78,1.8731,0,1.8731
12.79,1.0296,0,1.0296
12.8,0.75192,0,0.75192
12.81,0.69421,0,0.69421
12.82,0.86322,0,0.86322
12.83,1.5313,0,1.5313
12.84,2.4731,0,2.4731
12.85,2.2006,0,2.2006
12.86,1.2947,0,1.2947
12.87,0.95663,0,0.95663
12.88,1.0338,0.059839,0.97391
12.89,1.4174,0.059492,1.358
12.9,2.4256,0.069682,2.3559
12.91,5.5274,0.14078,5.3866
12.92,13.852,0.20116,13.651
12.93,21.337,0.39515,20.942
12.94,14.934,0.94231,13.992
12.95,6.1144,1.6527,4.4617
12.96,2.6537,1.5546,1.0991
12.97,1.5764,0.81689,0.75947
12.98,1.2357,0.35699,0.87872
12.99,1.3382,0.20387,1.1343
13,2.2757,0.16314,2.1125
13.01,4.5521,0.075679,4.4764
13.02,5.4378,0.090825,5.3469
13.03,3.1986,0.077492,3.1211
13.04,1.4401,0.088489,1.3516
13.05,0.86746,0.14411,0.72335
13.06,0.74165,0.16326,0.57839
13.07,0.85237,0.25963,0.59274
13.08,1.395,0.58763,0.80736
13.09,3.1811,1.1202,2.0609
13.1,5.9656,1.1843,4.7813
13.11,5.5065,0.68547,4.821
13.12,2.6479,0.31217,2.3357
13.13,1.1722,0.10214,1.07
13.14,0.72906,0.079471,0.64958
13.15,0.62492,0.05939,0.56553
13.16,0.7281,0,0.7281
13.17,1.2612,0,1.2612
13.18,2.745,0,2.745
13.19,3.9605,0,3.9605
13.2,2.7464,0,2.7464
13.21,1.2653,0,1.2653
13.22,0.73854,0,0.73854
13.23,0.65042,0,0.65042
13.24,0.79328,0,0.79328
13.25,1.358,0,1.358
13.26,3.2223,0,3.2223
13.27,6.6565,0,6.6565
13.28,6.9175,0,6.9175
13.29,3.4921,0.083345,3.4087
13.3,1.3972,0.14901,1.2482
13.31,0.7113,0.31658,0.39472
13.32,0.46115,0.71252,-0.25137
13.33,0.34571,0.95117,-0.60547
13.34,0.28547,0.66877,-0.38329
13.35,0.25371,0.2994,-0.045692
13.36,0.24003,0.17025,0.069775
13.37,0.24099,0.057548,0.18344
13.38,0.25768,0.080896,0.17678
13.39,0.29684,0.04596,0.25088
13.4,0.37741,0,0.37741
13.41,0.55684,0,0.55684
13.42,1.0535,0,1.0535
13.43,2.5738,0.087216,2.4866
13.44,5.0609,0.15196,4.9089
13.45,4.8734,0.34133,4.5321
13.46,2.3847,0.70984,1.6749
13.47,1.0386,0.82268,0.21588
13.48,0.64175,0.495,0.14675
13.49,0.56507,0.22443,0.34065
13.5,0.70007,0.055777,0.6443
13.51,1.307,0,1.307
13.52,2.8114,0,2.8114
13.53,3.6601,0,3.6601
13.54,2.3075,0,2.3075
13.55,1.0704,0,1.0704
13.56,0.68122,0,0.68122
13.57,0.6537,0,0.6537
13.58,0.87595,0,0.87595
13.59,1.691,0,1.691
13.6,4.0469,0,4.0469
13.61,6.5958,0.094286,6.5015
13.62,5.0284,0.040336,4.9881
13.63,2.2252,0.09468,2.1305
13.64,1.0754,0.13524,0.94013
13.65,0.77382,0.14906,0.62476
13.66,0.797,0.23464,0.56236
13.67,1.2046,0.39101,0.8136
13.68,2.6336,0.95437,1.6793
13.69,5.0141,1.8456,3.1684
13.7,4.835,1.7545,3.0805
13.71,2.4561,0.92717,1.529
13.72,1.2,0.40414,0.79584
13.73,0.89955,0.21611,0.68344
13.74,1.0057,0.20034,0.80535
13.75,1.6252,0.054452,1.5708
13.76,3.7547,0.14107,3.6136
13.77,8.0983,0.049245,8.049
13.78,9.1203,0.11911,9.0012
13.79,4.8905,0.13241,4.7581
13.8,1.974,0.19333,1.7807
13.81,1.0173,0.40878,0.60852
13.82,0.71085,0.93927,-0.22842
13.83,0.6482,1.243,-0.59482
13.84,0.845,0.81436,0.030642
13.85,1.449,0.34831,1.1006
13.86,1.8056,0.1783,1.6273
13.87,1.2733,0.036085,1.2372
13.88,0.82367,0,0.82367
13.89,0.78722,0,0.78722
13.9,1.0342,0,1.0342
13.91,1.7653,0,1.7653
13.92,4.0853,0,4.0853
13.93,9.9869,0,9.9869
13.94,14.27,0,14.27
13.95,9.2589,0,9.2589
13.96,3.6833,0,3.6833
13.97,1.5976,0,1.5976
13.98,0.90405,0,0.90405
13.99,0.60848,0,0.60848
14,0.45737,0,0.45737
14.01,0.37307,0.10166,0.27141
14.02,0.32586,0.023945,0.30191
14.03,0.30395,0.18194,0.12202
14.04,0.30398,0.41933,-0.11535
14.05,0.3306,0.61708,-0.28648
14.06,0.40329,0.44591,-0.042619
14.07,0.59029,0.23937,0.35092
14.08,1.1633,0.035579,1.1277
14.09,2.7405,0.13259,2.608
14.1,4.3022,0.026932,4.2753
14.11,3.1817,0.098171,3.0835
14.12,1.4364,0.019172,1.4172
14.13,0.75945,0.1192,0.64025
14.14,0.61238,0.022357,0.59003
14.15,0.71431,0.12169,0.59261
14.16,1.2446,0.021895,1.2227
14.17,2.7454,0.2216,2.5238
14.18,4.1145,0.33877,3.7757
14.19,2.9956,0.25098,2.7447
14.2,1.4725,0.14212,1.3304
14.21,0.97615,0.01759,0.95856
14.22,1.0383,0,1.0383
14.23,1.5927,0,1.5927
14.24,3.4947,0,3.4947
14.25,8.5357,0,8.5357
14.26,12.633,0,12.633
14.27,8.5235,0,8.5235
14.28,3.4686,0,3.4686
14.29,1.5479,0,1.5479
14.3,0.96367,0,0.96367
14.31,0.84076,0,0.84076
14.32,1.1684,0,1.1684
14.33,2.2389,0,2.2389
14.34,2.9255,0,2.9255
14.35,1.8761,0,1.8761
14.36,0.82418,0,0.82418
14.37,0.43147,0.17151,0.25996
14.38,0.29275,0.34099,-0.048237
14.39,0.22931,0.82883,-0.59951
14.4,0.19517,1.0106,-0.81541
14.41,0.1759,0.54463,-0.36873
14.42,0.16601,0.22943,-0.063421
14.43,0.16354,0.016164,0.14737
14.44,0.16877,0,0.16877
14.45,0.18481,0,0.18481
14.46,0.22192,0,0.22192
14.47,0.31811,0,0.31811
14.48,0.60691,0,0.60691
14.49,1.1567,0,1.1567
14.5,1.2705,0.19712,1.0734
14.51,0.79894,0.46663,0.33231
14.52,0.54246,1.08,-0.53752
14.53,0.58066,1.1099,-0.5292
14.54,0.86652,0.51063,0.35589
14.55,1.764,0.22899,1.5351
14.56,4.4985,0.0094059,4.4891
14.57,8.4615,0,8.4615
14.58,7.4891,0,7.4891
14.59,3.3896,0,3.3896
14.6,1.3522,0,1.3522
14.61,0.69951,0,0.69951
14.62,0.44972,0,0.44972
14.63,0.33074,0,0.33074
14.64,0.26784,0,0.26784
14.65,0.23483,0,0.23483
14.66,0.22183,0,0.22183
14.67,0.22689,0,0.22689
14.68,0.25561,0,0.25561
14.69,0.32961,0,0.32961
14.7,0.52912,0,0.52912
14.71,1.1613,0.13216,1.0292
14.72,2.6085,0.17612,2.4324
14.73,3.3012,0.44426,2.8569
14.74,1.9741,0.49214,1.4819
14.75,0.84342,0.26086,0.58256
14.76,0.46557,0.15669,0.30888
14.77,0.37129,0,0.37129
14.78,0.4165,0,0.4165
14.79,0.68859,0,0.68859
14.8,1.1639,0,1.1639
14.81,1.1516,0.003281,1.1483
14.82,0.72778,0.13359,0.59419
14.83,0.56114,0.13818,0.42296
14.84,0.66129,0.26302,0.39827
14.85,1.062,0.6426,0.41937
14.86,2.3446,1.0949,1.2497
14.87,5.802,0.81419,4.9879
14.88,8.9147,0.31142,8.6033
14.89,6.2646,0.16605,6.0986
14.9,2.6187,0,2.6187
14.91,1.2133,0,1.2133
14.92,0.83601,0,0.83601
14.93,0.89315,0,0.89315
14.94,1.5807,0,1.5807
14.95,3.0338,0,3.0338
14.96,3.248,0,3.248
14.97,1.7735,0,1.7735
14.98,0.83898,0,0.83898
14.99,0.58363,0,0.58363
15,0.6239,0,0.6239
15.01,1.0396,0,1.0396
15.02,2.3309,0,2.3309
15.03,3.7388,0,3.7388
15.04,2.8622,0.022595,2.8396
15.05,1.3044,0.28848,1.016
15.06,0.67839,0.60316,0.075226
15.07,0.55173,0.77533,-0.2236
15.08,0.69982,0.42664,0.27318
15.09,1.3922,0.15824,1.234
15.1,2.849,0,2.849
15.11,3.1941,0,3.1941
15.12,1.7753,0,1.7753
15.13,0.81614,0,0.81614
15.14,0.55118,0,0.55118
15.15,0.59214,0,0.59214
15.16,1.018,0.014246,1.0038
15.17,2.3085,0.13484,2.1736
15.18,3.5941,0.27036,3.3238
15.19,2.6312,0.41026,2.221
15.2,1.14,0.28797,0.85199
15.21,0.53256,0.13791,0.39464
15.22,0.33883,0,0.33883
15.23,0.26539,0,0.26539
15.24,0.23734,0,0.23734
15.25,0.23444,0,0.23444
15.26,0.25234,0,0.25234
15.27,0.29571,0,0.29571
15.28,0.38152,0,0.38152
15.29,0.55842,0,0.55842
15.3,0.99388,0,0.99388
15.31,2.337,0,2.337
15.32,5.6263,0,5.6263
15.33,7.7398,0,7.7398
15.34,4.8716,0,4.8716
15.35,1.9719,0,1.9719
15.36,0.94025,0,0.94025
15.37,0.65362,0,0.65362
15.38,0.69568,0.032128,0.66355
15.39,1.1775,0.17699,1.0005
15.4,1.8411,0.13681,1.7043
15.41,1.5417,0,1.5417
15.42,0.81982,0,0.81982
15.43,0.53684,0,0.53684
15.44,0.55916,0,0.55916
15.45,0.87561,0,0.87561
15.46,1.983,0.025063,1.958
15.47,4.1403,0.099165,4.0411
15.48,4.4835,0.039772,4.4438
15.49,2.3744,0.22662,2.1478
15.5,1.0259,0.42541,0.60046
15.51,0.63342,0.66412,-0.030706
15.52,0.62541,0.51479,0.11062
15.53,1.0312,0.22766,0.80353
15.54,2.1281,0.11466,2.0135
15.55,2.7461,0,2.7461
15.56,1.7287,0,1.7287
15.57,0.80271,0,0.80271
15.58,0.5194,0,0.5194
15.59,0.54273,0,0.54273
15.6,0.91318,0,0.91318
15.61,2.0442,0,2.0442
15.62,3.1735,0,3.1735
15.63,2.3363,0,2.3363
15.64,1.0412,0,1.0412
15.65,0.52912,0,0.52912
15.66,0.40204,0,0.40204
15.67,0.45488,0,0.45488
15.68,0.77698,0.059968,0.71701
15.69,1.2764,0.32364,0.9528
15.7,1.1836,0.71305,0.47059
15.71,0.73304,0.99423,-0.26119
15.72,0.59892,0.67084,-0.071913
15.73,0.78015,0.26777,0.51237
15.74,1.4684,0.11399,1.3544
15.75,3.6801,0,3.6801
15.76,7.5274,0,7.5274
15.77,7.52,0,7.52
15.78,3.6561,0,3.6561
15.79,1.4219,0,1.4219
15.8,0.69512,0.056579,0.63854
15.81,0.42477,0.26464,0.16013
15.82,0.29601,0.49569,-0.19967
15.83,0.2245,0.56458,-0.34008
15.84,0.18087,0.33415,-0.15328
15.85,0.15279,0.13152,0.021271
15.86,0.13418,0,0.13418
15.87,0.12189,0,0.12189
15.88,0.11425,0,0.11425
15.89,0.11039,0,0.11039
15.9,0.11011,0,0.11011
15.91,0.11379,0,0.11379
15.92,0.12282,0,0.12282
15.93,0.14061,0,0.14061
15.94,0.17642,0,0.17642
15.95,0.26162,0,0.26162
15.96,0.51579,0,0.51579
15.97,1.1092,0,1.1092
15.98,1.4542,0,1.4542
15.99,0.9666,0,0.9666
16,0.54059,0.063135,0.47745
16.01,0.48139,0.21893,0.26246
16.02,0.69245,0.28172,0.41074
16.03,1.4851,0.22492,1.2601
16.04,3.5346,0.092407,3.4422
16.05,5.0276,0,5.0276
16.06,3.2948,0,3.2948
16.07,1.3744,0,1.3744
16.08,0.68494,0,0.68494
16.09,0.5258,0,0.5258
16.1,0.66286,0,0.66286
16.11,1.2062,0.052005,1.1542
16.12,1.6202,0.1982,1.422
16.13,1.1456,0.34289,0.80267
16.14,0.64877,0.36553,0.28323
16.15,0.55985,0.17332,0.38653
16.16,0.78315,0,0.78315
16.17,1.6557,0,1.6557
16.18,3.9246,0,3.9246
16.19,5.5768,0,5.5768
16.2,3.6491,0,3.6491
16.21,1.5132,0,1.5132
16.22,0.7431,0,0.7431
16.23,0.56194,0,0.56194
16.24,0.71254,0,0.71254
16.25,1.2997,0,1.2997
16.26,1.6878,0,1.6878
16.27,1.1277,0,1.1277
16.28,0.58496,0,0.58496
16.29,0.44755,0.064142,0.3834
16.3,0.56838,0.19818,0.3702
16.31,1.1454,0.44703,0.69834
16.32,2.5754,0.83394,1.7414
16.33,3.373,0.85844,2.5146
16.34,2.0599,0.46922,1.5907
16.35,0.84269,0.20019,0.6425
16.36,0.40882,0.08386,0.32496
16.37,0.26372,0,0.26372
16.38,0.20415,0,0.20415
16.39,0.17911,0,0.17911
16.4,0.17426,0,0.17426
16.41,0.18751,0.066972,0.12054
16.42,0.22633,0.19709,0.029245
16.43,0.31878,0.36542,-0.046641
16.44,0.57222,0.44966,0.12256
16.45,1.3676,0.30208,1.0655
16.46,2.8959,0.099207,2.7967
16.47,3.1418,0,3.1418
16.48,1.6563,0,1.6563
16.49,0.70314,0,0.70314
16.5,0.41799,0,0.41799
16.51,0.3919,0,0.3919
16.52,0.59892,0,0.59892
16.53,0.99431,0,0.99431
16.54,0.97248,0,0.97248
16.55,0.59767,0,0.59767
16.56,0.45248,0,0.45248
16.57,0.56675,0,0.56675
16.58,1.0812,0,1.0812
16.59,2.6752,0,2.6752
16.6,4.8436,0,4.8436
16.61,4.1262,0.16647,3.9597
16.62,1.8591,0.38283,1.4762
16.63,0.79738,0.38782,0.40957
16.64,0.5012,0.16327,0.33793
16.65,0.5216,0,0.5216
16.66,0.88564,0,0.88564
16.67,1.2735,0,1.2735
16.68,0.93875,0,0.93875
16.69,0.43833,0,0.43833
16.7,0.2311,0,0.2311
16.71,0.16196,0.061594,0.10037
16.72,0.13425,0.21757,-0.083315
16.73,0.12317,0.4309,-0.30774
16.74,0.12213,0.45077,-0.32864
16.75,0.13045,0.25026,-0.11981
16.76,0.15196,0.064197,0.087768
16.77,0.2005,0,0.2005
16.78,0.32853,0,0.32853
16.79,0.71621,0,0.71621
16.8,1.4212,0,1.4212
16.81,1.5047,0,1.5047
16.82,0.87419,0,0.87419
16.83,0.55125,0,0.55125
16.84,0.62071,0,0.62071
16.85,1.1567,0,1.1567
16.86,2.865,0,2.865
16.87,5.1943,0,5.1943
16.88,4.4126,0,4.4126
16.89,1.9566,0,1.9566
16.9,0.78824,0.0785,0.70974
16.91,0.41286,0.18538,0.22748
16.92,0.26636,0.22023,0.046135
16.93,0.19543,0.16995,0.025483
16.94,0.15741,0.054347,0.10306
16.95,0.13751,0,0.13751
16.96,0.131,0,0.131
16.97,0.14054,0,0.14054
16.98,0.18627,0,0.18627
16.99,0.34434,0,0.34434
17,0.65324,0,0.65324
17.01,0.70716,0.08249,0.62467
17.02,0.41749,0.17194,0.24554
17.03,0.24607,0.21476,0.031313
17.04,0.23678,0.083541,0.15324
17.05,0.37166,0,0.37166
17.06,0.81762,0,0.81762
17.07,1.3886,0,1.3886
17.08,1.1584,0,1.1584
17.09,0.57284,0,0.57284
17.1,0.33748,0,0.33748
17.11,0.34787,0,0.34787
17.12,0.61397,0,0.61397
17.13,1.3048,0,1.3048
17.14,1.6989,0,1.6989
17.15,1.0844,0,1.0844
17.16,0.53407,0,0.53407
17.17,0.40449,0,0.40449
17.18,0.55177,0,0.55177
17.19,1.1844,0,1.1844
17.2,2.2536,0,2.2536
17.21,2.1739,0,2.1739
17.22,1.1082,0,1.1082
17.23,0.56126,0,0.56126
17.24,0.48987,0,0.48987
17.25,0.78791,0,0.78791
17.26,1.7178,0,1.7178
17.27,2.4831,0,2.4831
17.28,1.697,0,1.697
17.29,0.73762,0,0.73762
17.3,0.38223,0.1489,0.23334
17.31,0.3013,0.32509,-0.023787
17.32,0.3696,0.3271,0.042504
17.33,0.55001,0.18936,0.36066
17.34,0.5661,0.040493,0.52561
17.35,0.42376,0,0.42376
17.36,0.41737,0,0.41737
17.37,0.63601,0,0.63601
17.38,1.4041,0,1.4041
17.39,3.4374,0,3.4374
17.4,5.089,0,5.089
17.41,3.4308,0,3.4308
17.42,1.3889,0,1.3889
17.43,0.60568,0,0.60568
17.44,0.34981,0,0.34981
17.45,0.24543,0,0.24543
17.46,0.19734,0.093412,0.10392
17.47,0.17853,0.17024,0.0082908
17.48,0.1827,0.38114,-0.19844
17.49,0.21779,0.61937,-0.40158
17.5,0.32501,0.5235,-0.1985
17.51,0.67324,0.27019,0.40305
17.52,1.5637,0.15567,1.4081
17.53,2.2125,0.033107,2.1794
17.54,1.463,0,1.463
17.55,0.63498,0,0.63498
17.56,0.3487,0,0.3487
17.57,0.32025,0.097942,0.22231
17.58,0.50042,0.20585,0.29458
17.59,0.82433,0.43324,0.39108
17.6,0.77562,0.52333,0.25229
17.61,0.45788,0.32934,0.12854
17.62,0.34049,0.16075,0.17974
17.63,0.44467,0.027256,0.41741
17.64,0.93085,0,0.93085
17.65,2.0811,0,2.0811
17.66,2.6331,0,2.6331
17.67,1.5729,0,1.5729
17.68,0.67813,0,0.67813
17.69,0.40723,0,0.40723
17.7,0.44157,0,0.44157
17.71,0.80271,0,0.80271
17.72,1.2582,0,1.2582
17.73,1.0143,0,1.0143
17.74,0.52076,0,0.52076
17.75,0.34982,0,0.34982
17.76,0.43328,0,0.43328
17.77,0.8969,0,0.8969
17.78,1.7847,0,1.7847
17.79,1.8507,0,1.8507
17.8,0.95968,0,0.95968
17.81,0.42582,0,0.42582
17.82,0.28375,0,0.28375
17.83,0.33563,0,0.33563
17.84,0.59347,0,0.59347
17.85,0.76545,0,0.76545
17.86,0.51519,0.11464,0.40055
17.87,0.27575,0.24577,0.02998
17.88,0.22757,0.26047,-0.032903
17.89,0.33742,0.15489,0.18253
17.9,0.73454,0.018736,0.7158
17.91,1.2081,0,1.2081
17.92,0.9544,0,0.9544
17.93,0.42944,0,0.42944
17.94,0.19954,0,0.19954
17.95,0.12654,0,0.12654
17.96,0.099393,0,0.099393
17.97,0.08931,0,0.08931
17.98,0.089117,0,0.089117
17.99,0.098611,0,0.098611
18,0.12432,0,0.12432
18.01,0.19297,0,0.19297
18.02,0.40783,0,0.40783
18.03,0.89767,0.16892,0.72875
18.04,1.1355,0.40091,0.73461
18.05,0.69738,0.50762,0.18976
18.06,0.3313,0.30888,0.022423
18.07,0.23436,0.14839,0.085972
18.08,0.28881,0.011693,0.27711
18.09,0.52401,0,0.52401
18.1,0.75347,0,0.75347
18.11,0.60492,0,0.60492
18.12,0.42495,0,0.42495
18.13,0.49439,0,0.49439
18.14,0.9543,0.099595,0.8547
18.15,2.3754,0.18367,2.1917
18.16,4.1767,0.012316,4.1644
18.17,3.4199,0,3.4199
18.18,1.5104,0,1.5104
18.19,0.65961,0,0.65961
18.2,0.44729,0,0.44729
18.21,0.5463,0,0.5463
18.22,0.83566,0,0.83566
18.23,0.78346,0,0.78346
18.24,0.43131,0,0.43131
18.25,0.2536,0,0.2536
18.26,0.2444,0,0.2444
18.27,0.40039,0,0.40039
18.28,0.75561,0,0.75561
18.29,0.84097,0,0.84097
18.3,0.49497,0,0.49497
18.31,0.27274,0.18759,0.085149
18.32,0.25064,0.2493,0.0013391
18.33,0.40574,0.18067,0.22507
18.34,0.82623,0.0028995,0.82333
18.35,1.0714,0,1.0714
18.36,0.71056,0,0.71056
18.37,0.40513,0,0.40513
18.38,0.4052,0,0.4052
18.39,0.75546,0,0.75546
18.4,1.7332,0.10518,1.628
18.41,2.447,0.23154,2.2154
18.42,1.5987,0.31616,1.2825
18.43,0.65798,0.2459,0.41208
18.44,0.30777,0.10704,0.20073
18.45,0.19455,0,0.19455
18.46,0.15152,0,0.15152
18.47,0.13764,0,0.13764
18.48,0.14379,0,0.14379
18.49,0.1749,0,0.1749
18.5,0.26019,0,0.26019
18.51,0.52156,0,0.52156
18.52,1.2757,0,1.2757
18.53,2.1588,0,2.1588
18.54,1.7111,0,1.7111
18.55,0.77088,0,0.77088
18.56,0.38382,0,0.38382
18.57,0.3361,0.0079461,0.32816
18.58,0.53466,0.17297,0.36169
18.59,0.85094,0.191,0.65994
18.6,0.7413,0,0.7413
18.61,0.41222,0,0.41222
18.62,0.30478,0,0.30478
18.63,0.4286,0,0.4286
18.64,0.94566,0,0.94566
18.65,1.7162,0,1.7162
18.66,1.5277,0,1.5277
18.67,0.73648,0.0080617,0.72842
18.68,0.37054,0.11254,0.25801
18.69,0.34232,0.13563,0.20668
18.7,0.60157,0,0.60157
18.71,1.0546,0,1.0546
18.72,0.96316,0,0.96316
18.73,0.46607,0,0.46607
18.74,0.2061,0,0.2061
18.75,0.12107,0,0.12107
18.76,0.088524,0,0.088524
18.77,0.073811,0,0.073811
18.78,0.067823,0,0.067823
18.79,0.068526,0,0.068526
18.8,0.078298,0,0.078298
18.81,0.11087,0,0.11087
18.82,0.21215,0,0.21215
18.83,0.37938,0,0.37938
18.84,0.37902,0.020092,0.35892
18.85,0.24082,0.16313,0.077693
18.86,0.20436,0.11308,0.091281
18.87,0.32043,0,0.32043
18.88,0.75331,0,0.75331
18.89,1.4739,0,1.4739
18.9,1.4136,0,1.4136
18.91,0.67982,0,0.67982
18.92,0.27824,0,0.27824
18.93,0.14963,0.019464,0.13017
18.94,0.10304,0.14359,-0.040552
18.95,0.0834,0.18605,-0.10265
18.96,0.076645,0.12232,-0.045678
18.97,0.079934,0,0.079934
18.98,0.098269,0,0.098269
18.99,0.15817,0,0.15817
19,0.34145,0,0.34145
19.01,0.60855,0,0.60855
19.02,0.5528,0,0.5528
19.03,0.29765,0,0.29765
19.04,0.19791,0,0.19791
19.05,0.25156,0,0.25156
19.06,0.51577,0,0.51577
19.07,0.88899,0,0.88899
19.08,0.77828,0,0.77828
19.09,0.41765,0.044569,0.37308
19.1,0.29989,0.27075,0.029146
19.11,0.43833,0.40015,0.038184
19.12,0.98075,0.31023,0.67053
19.13,1.6305,0.11635,1.5142
19.14,1.2882,0,1.2882
19.15,0.57752,0,0.57752
19.16,0.27625,0,0.27625
19.17,0.20997,0,0.20997
19.18,0.26013,0,0.26013
19.19,0.33519,0.052767,0.28243
19.2,0.28858,0.26507,0.023504
19.21,0.23672,0.31276,-0.076043
19.22,0.30953,0.18194,0.12759
19.23,0.64558,0,0.64558
19.24,1.5255,0,1.5255
19.25,2.1672,0,2.1672
19.26,1.4218,0,1.4218
19.27,0.59795,0,0.59795
19.28,0.31131,0,0.31131
19.29,0.28315,0,0.28315
19.3,0.41495,0,0.41495
19.31,0.49835,0,0.49835
19.32,0.35434,0,0.35434
19.33,0.24989,0,0.24989
19.34,0.31293,0,0.31293
19.35,0.66398,0,0.66398
19.36,1.4023,0.030388,1.3719
19.37,1.574,0.085719,1.4882
19.38,0.84645,0,0.84645
19.39,0.34431,0,0.34431
19.4,0.17759,0,0.17759
19.41,0.12037,0,0.12037
19.42,0.097778,0,0.097778
19.43,0.09178,0,0.09178
19.44,0.099904,0,0.099904
19.45,0.13196,0.033792,0.098171
19.46,0.23508,0.12063,0.11445
19.47,0.54709,0.08948,0.45761
19.48,0.97121,0,0.97121
19.49,0.83487,0,0.83487
19.5,0.3995,0,0.3995
19.51,0.20537,0,0.20537
19.52,0.18263,0,0.18263
19.53,0.27331,0,0.27331
19.54,0.38095,0,0.38095
19.55,0.31722,0,0.31722
19.56,0.23387,0,0.23387
19.57,0.28786,0,0.28786
19.58,0.59764,0,0.59764
19.59,1.3635,0,1.3635
19.6,1.7961,0,1.7961
19.61,1.1137,0.045497,1.0682
19.62,0.49557,0.13461,0.36096
19.63,0.33654,0.084644,0.2519
19.64,0.47971,0,0.47971
19.65,0.87014,0,0.87014
19.66,0.92292,0,0.92292
19.67,0.5064,0,0.5064
19.68,0.24822,0,0.24822
19.69,0.20219,0,0.20219
19.7,0.30583,0.050544,0.25528
19.71,0.48978,0.16509,0.32469
19.72,0.43941,0.17372,0.26569
19.73,0.24378,0.075225,0.16856
19.74,0.16821,0,0.16821
19.75,0.21609,0,0.21609
19.76,0.42388,0,0.42388
19.77,0.64013,0,0.64013
19.78,0.50025,0,0.50025
19.79,0.29522,0,0.29522
19.8,0.29482,0,0.29482
19.81,0.57379,0,0.57379
19.82,1.2726,0,1.2726
19.83,1.6049,0,1.6049
19.84,0.94309,0,0.94309
19.85,0.37737,0,0.37737
19.86,0.17931,0,0.17931
19.87,0.11186,0,0.11186
19.88,0.083342,0,0.083342
19.89,0.070907,0,0.070907
19.9,0.068988,0,0.068988
19.91,0.08075,0,0.08075
19.92,0.12927,0,0.12927
19.93,0.27329,0,0.27329
19.94,0.42999,0,0.42999
19.95,0.33439,0.048966,0.28542
19.96,0.16469,0.13149,0.033203
19.97,0.10222,0.087266,0.014954
19.98,0.11064,0,0.11064
19.99,0.17251,0,0.17251
20,0.20823,0,0.20823
20.01,0.16083,0,0.16083
20.02,0.1412,0,0.1412
20.03,0.21386,0,0.21386
20.04,0.48459,0,0.48459
20.05,0.93519,0,0.93519
20.06,0.90715,0,0.90715
20.07,0.47108,0,0.47108
20.08,0.26181,0,0.26181
20.09,0.29604,0,0.29604
20.1,0.56818,0,0.56818
20.11,0.82917,0.067455,0.76172
20.12,0.60775,0.07727,0.53048
20.13,0.31837,0,0.31837
20.14,0.26795,0,0.26795
20.15,0.46418,0,0.46418
20.16,0.94752,0,0.94752
20.17,1.0998,0,1.0998
20.18,0.62494,0,0.62494
20.19,0.28433,0,0.28433
20.2,0.20366,0.059072,0.14459
20.21,0.27608,0.061332,0.21475
20.22,0.41428,0,0.41428
20.23,0.37009,0,0.37009
20.24,0.23943,0,0.23943
20.25,0.24,0,0.24
20.26,0.45797,0,0.45797
20.27,1.0256,0,1.0256
20.28,1.3432,0,1.3432
20.29,0.8188,0,0.8188
20.3,0.33317,0,0.33317
20.31,0.16059,0,0.16059
20.32,0.10379,0,0.10379
20.33,0.082023,0,0.082023
20.34,0.076089,0,0.076089
20.35,0.083446,0,0.083446
20.36,0.11503,0.070423,0.044602
20.37,0.22221,0.061404,0.16081
20.38,0.4977,0,0.4977
20.39,0.7005,0,0.7005
20.4,0.47579,0,0.47579
20.41,0.23425,0,0.23425
20.42,0.1835,0,0.1835
20.43,0.2899,0,0.2899
20.44,0.51577,0,0.51577
20.45,0.52192,0.10206,0.41985
20.46,0.31171,0.080607,0.2311
20.47,0.23692,0,0.23692
20.48,0.37962,0,0.37962
20.49,0.85134,0,0.85134
20.5,1.2407,0,1.2407
20.51,0.84359,0,0.84359
20.52,0.36058,0,0.36058
20.53,0.19311,0,0.19311
20.54,0.19803,0,0.19803
20.55,0.28888,0,0.28888
20.56,0.27493,0,0.27493
20.57,0.14918,0,0.14918
20.58,0.076567,0,0.076567
20.59,0.052296,0.09846,-0.046165
20.6,0.04395,0.22793,-0.18399
20.61,0.042253,0.1078,-0.065548
20.62,0.046064,0,0.046064
20.63,0.059053,0,0.059053
20.64,0.098242,0,0.098242
20.65,0.22155,0,0.22155
20.66,0.43596,0,0.43596
20.67,0.43947,0,0.43947
20.68,0.23429,0,0.23429
20.69,0.1306,0.10371,0.026895
20.7,0.15077,0.062457,0.088315
20.71,0.2884,0,0.2884
20.72,0.39207,0,0.39207
20.73,0.25925,0,0.25925
20.74,0.11348,0,0.11348
20.75,0.058698,0,0.058698
20.76,0.040533,0,0.040533
20.77,0.033266,0,0.033266
20.78,0.030583,0,0.030583
20.79,0.031079,0,0.031079
20.8,0.03628,0,0.03628
20.81,0.054566,0,0.054566
20.82,0.096678,0,0.096678
20.83,0.11866,0,0.11866
20.84,0.085529,0,0.085529
20.85,0.06135,0,0.06135
20.86,0.067882,0,0.067882
20.87,0.10805,0,0.10805
20.88,0.16477,0,0.16477
20.89,0.16917,0,0.16917
20.9,0.1699,0,0.1699
20.91,0.27296,0,0.27296
20.92,0.65275,0,0.65275
20.93,1.427,0,1.427
20.94,1.6141,0,1.6141
20.95,0.87404,0,0.87404
20.96,0.3777,0,0.3777
20.97,0.26898,0,0.26898
20.98,0.37719,0,0.37719
20.99,0.50387,0,0.50387
21,0.3699,0,0.3699
21.01,0.20438,0,0.20438
21.02,0.18448,0,0.18448
21.03,0.32571,0,0.32571
21.04,0.5724,0,0.5724
21.05,0.52821,0,0.52821
21.06,0.26963,0,0.26963
21.07,0.14817,0.16359,-0.015412
21.08,0.15501,0.1867,-0.031692
21.09,0.25073,0.046317,0.20441
21.1,0.29291,0,0.29291
21.11,0.20058,0,0.20058
21.12,0.15146,0,0.15146
21.13,0.22709,0,0.22709
21.14,0.50541,0,0.50541
21.15,0.78592,0,0.78592
21.16,0.57522,0,0.57522
21.17,0.24943,0,0.24943
21.18,0.11768,0,0.11768
21.19,0.077345,0,0.077345
21.2,0.065036,0,0.065036
21.21,0.066294,0,0.066294
21.22,0.082278,0,0.082278
21.23,0.13256,0,0.13256
21.24,0.29637,0,0.29637
21.25,0.65835,0,0.65835
21.26,0.80358,0,0.80358
21.27,0.46886,0,0.46886
21.28,0.21171,0,0.21171
21.29,0.15689,0,0.15689
21.3,0.22757,0,0.22757
21.31,0.31641,0,0.31641
21.32,0.24351,0,0.24351
21.33,0.14172,0,0.14172
21.34,0.13695,0,0.13695
21.35,0.25137,0,0.25137
21.36,0.43423,0,0.43423
21.37,0.38993,0,0.38993
21.38,0.20512,0,0.20512
21.39,0.13505,0.15353,-0.018484
21.4,0.18724,0.03488,0.15236
21.41,0.34298,0,0.34298
21.42,0.38115,0,0.38115
21.43,0.22795,0,0.22795
21.44,0.13963,0,0.13963
21.45,0.17524,0,0.17524
21.46,0.341,0,0.341
21.47,0.4514,0,0.4514
21.48,0.29686,0,0.29686
21.49,0.14639,0,0.14639
21.5,0.11163,0,0.11163
21.51,0.15528,0,0.15528
21.52,0.22428,0,0.22428
21.53,0.20569,0,0.20569
21.54,0.17518,0.15115,0.024029
21.55,0.26586,0.025479,0.24038
21.56,0.631,0,0.631
21.57,1.2062,0,1.2062
21.58,1.1105,0,1.1105
21.59,0.51724,0,0.51724
21.6,0.20826,0,0.20826
21.61,0.10935,0,0.10935
21.62,0.072762,0,0.072762
21.63,0.057004,0,0.057004
21.64,0.051923,0,0.051923
21.65,0.057971,0,0.057971
21.66,0.090611,0,0.090611
21.67,0.1736,0,0.1736
21.68,0.22257,0,0.22257
21.69,0.15478,0,0.15478
21.7,0.10351,0,0.10351
21.71,0.13443,0,0.13443
21.72,0.27464,0,0.27464
21.73,0.40677,0,0.40677
21.74,0.30066,0,0.30066
21.75,0.16336,0,0.16336
21.76,0.15601,0,0.15601
21.77,0.29398,0,0.29398
21.78,0.48555,0,0.48555
21.79,0.402,0,0.402
21.8,0.19753,0,0.19753
21.81,0.1223,0,0.1223
21.82,0.15651,0,0.15651
21.83,0.25172,0,0.25172
21.84,0.24449,0,0.24449
21.85,0.1515,0,0.1515
21.86,0.13279,0,0.13279
21.87,0.24008,0,0.24008
21.88,0.4763,0,0.4763
21.89,0.51269,0,0.51269
21.9,0.27631,0,0.27631
21.91,0.13018,0,0.13018
21.92,0.10783,0,0.10783
21.93,0.15309,0,0.15309
21.94,0.17251,0,0.17251
21.95,0.11668,0,0.11668
21.96,0.08555,0,0.08555
21.97,0.12358,0,0.12358
21.98,0.25335,0,0.25335
21.99,0.33799,0.1457,0.1923
22,0.21789,0.0032219,0.21467
22.01,0.097445,0,0.097445
22.02,0.055039,0,0.055039
22.03,0.043654,0,0.043654
22.04,0.043591,0,0.043591
22.05,0.052657,0,0.052657
22.06,0.079178,0,0.079178
22.07,0.16161,0,0.16161
22.08,0.39462,0.11752,0.2771
22.09,0.64637,0,0.64637
22.1,0.49385,0,0.49385
22.11,0.22182,0,0.22182
22.12,0.12058,0,0.12058
22.13,0.12791,0,0.12791
22.14,0.17073,0,0.17073
22.15,0.14883,0,0.14883
22.16,0.10562,0,0.10562
22.17,0.12788,0,0.12788
22.18,0.26968,0,0.26968
22.19,0.48525,0,0.48525
22.2,0.43349,0,0.43349
22.21,0.2154,0,0.2154
22.22,0.1259,0,0.1259
22.23,0.16083,0,0.16083
22.24,0.26348,0,0.26348
22.25,0.24749,0,0.24749
22.26,0.12621,0,0.12621
22.27,0.060048,0,0.060048
22.28,0.039026,0,0.039026
22.29,0.032436,0,0.032436
22.3,0.031969,0,0.031969
22.31,0.037306,0,0.037306
22.32,0.055374,0,0.055374
22.33,0.11311,0,0.11311
22.34,0.22454,0,0.22454
22.35,0.24849,0,0.24849
22.36,0.15755,0,0.15755
22.37,0.12814,0,0.12814
22.38,0.22838,0,0.22838
22.39,0.46761,0,0.46761
22.4,0.52261,0,0.52261
22.41,0.28166,0,0.28166
22.42,0.11573,0,0.11573
22.43,0.061047,0,0.061047
22.44,0.043086,0,0.043086
22.45,0.037598,0,0.037598
22.46,0.040214,0,0.040214
22.47,0.056449,0,0.056449
22.48,0.11364,0,0.11364
22.49,0.23625,0,0.23625
22.5,0.27673,0,0.27673
22.51,0.16457,0,0.16457
22.52,0.090521,0,0.090521
22.53,0.099075,0,0.099075
22.54,0.16786,0,0.16786
22.55,0.19203,0,0.19203
22.56,0.12592,0,0.12592
22.57,0.094101,0,0.094101
22.58,0.1474,0,0.1474
22.59,0.29219,0,0.29219
22.6,0.34006,0,0.34006
22.61,0.20321,0,0.20321
22.62,0.11596,0,0.11596
22.63,0.13895,0,0.13895
22.64,0.2503,0,0.2503
22.65,0.28654,0,0.28654
22.66,0.17368,0,0.17368
22.67,0.1032,0,0.1032
22.68,0.12712,0,0.12712
22.69,0.22976,0,0.22976
22.7,0.26269,0,0.26269
22.71,0.15781,0,0.15781
22.72,0.08826,0,0.08826
22.73,0.092139,0,0.092139
22.74,0.14459,0,0.14459
22.75,0.16359,0,0.16359
22.76,0.12717,0,0.12717
22.77,0.14267,0,0.14267
22.78,0.30088,0,0.30088
22.79,0.64155,0,0.64155
22.8,0.72097,0,0.72097
22.81,0.38494,0,0.38494
22.82,0.15294,0,0.15294
22.83,0.075778,0,0.075778
22.84,0.049054,0,0.049054
22.85,0.038217,0,0.038217
22.86,0.035323,0,0.035323
22.87,0.04163,0,0.04163
22.88,0.070173,0,0.070173
22.89,0.12225,0,0.12225
22.9,0.12413,0,0.12413
22.91,0.077228,0,0.077228
22.92,0.061226,0,0.061226
22.93,0.092742,0,0.092742
22.94,0.15716,0,0.15716
22.95,0.16083,0,0.16083
22.96,0.11951,0,0.11951
22.97,0.14842,0,0.14842
22.98,0.32856,0,0.32856
22.99,0.60153,0,0.60153
23,0.53393,0,0.53393
23.01,0.25163,0,0.25163
23.02,0.12009,0,0.12009
23.03,0.10514,0,0.10514
23.04,0.1299,0,0.1299
23.05,0.11406,0,0.11406
23.06,0.081134,0,0.081134
23.07,0.096873,0,0.096873
23.08,0.19781,0,0.19781
23.09,0.32199,0,0.32199
23.1,0.25746,0,0.25746
23.11,0.12565,0,0.12565
23.12,0.083841,0,0.083841
23.13,0.11431,0,0.11431
23.14,0.1528,0,0.1528
23.15,0.11643,0,0.11643
23.16,0.075462,0,0.075462
23.17,0.094597,0,0.094597
23.18,0.19127,0,0.19127
23.19,0.26351,0,0.26351
23.2,0.1731,0,0.1731
23.21,0.073452,0,0.073452
23.22,0.035913,0,0.035913
23.23,0.023265,0,0.023265
23.24,0.017878,0,0.017878
23.25,0.015251,0,0.015251
23.26,0.014028,0,0.014028
23.27,0.013754,0,0.013754
23.28,0.014368,0,0.014368
23.29,0.016188,0,0.016188
23.3,0.020391,0,0.020391
23.31,0.031432,0,0.031432
23.32,0.064102,0,0.064102
23.33,0.12063,0,0.12063
23.34,0.12632,0,0.12632
23.35,0.085096,0,0.085096
23.36,0.087837,0,0.087837
23.37,0.17735,0,0.17735
23.38,0.31783,0,0.31783
23.39,0.28518,0,0.28518
23.4,0.14567,0,0.14567
23.41,0.094924,0,0.094924
23.42,0.13341,0,0.13341
23.43,0.1923,0,0.1923
23.44,0.15354,0,0.15354
23.45,0.092752,0,0.092752
23.46,0.10179,0,0.10179
23.47,0.19693,0,0.19693
23.48,0.27927,0,0.27927
23.49,0.19561,0,0.19561
23.5,0.098155,0,0.098155
23.51,0.082655,0,0.082655
23.52,0.12634,0,0.12634
23.53,0.15112,0,0.15112
23.54,0.10673,0,0.10673
23.55,0.086317,0,0.086317
23.56,0.14719,0,0.14719
23.57,0.2893,0,0.2893
23.58,0.31032,0,0.31032
23.59,0.16482,0,0.16482
23.6,0.071161,0,0.071161
23.61,0.041547,0,0.041547
23.62,0.033369,0,0.033369
23.63,0.034319,0,0.034319
23.64,0.045734,0,0.045734
23.65,0.085885,0,0.085885
23.66,0.20161,0,0.20161
23.67,0.32721,0,0.32721
23.68,0.25228,0,0.25228
23.69,0.1199,0,0.1199
23.7,0.079594,0,0.079594
23.71,0.10451,0,0.10451
23.72,0.12757,0,0.12757
23.73,0.095535,0,0.095535
23.74,0.077361,0,0.077361
23.75,0.12711,0,0.12711
23.76,0.25719,0,0.25719
23.77,0.30031,0,0.30031
23.78,0.17871,0,0.17871
23.79,0.10419,0,0.10419
23.8,0.13537,0,0.13537
23.81,0.22798,0,0.22798
23.82,0.21438,0,0.21438
23.83,0.10639,0,0.10639
23.84,0.047241,0,0.047241
23.85,0.027972,0,0.027972
23.86,0.021013,0,0.021013
23.87,0.018516,0,0.018516
23.88,0.019028,0,0.019028
23.89,0.024512,0,0.024512
23.9,0.039144,0,0.039144
23.91,0.05175,0,0.05175
23.92,0.050636,0,0.050636
23.93,0.066767,0,0.066767
23.94,0.14899,0,0.14899
23.95,0.31361,0,0.31361
23.96,0.33913,0,0.33913
23.97,0.17598,0,0.17598
23.98,0.070184,0,0.070184
23.99,0.035373,0,0.035373
24,0.023062,0,0.023062
24.01,0.017791,0,0.017791
24.02,0.015804,0,0.015804
24.03,0.016966,0,0.016966
24.04,0.023318,0,0.023318
24.05,0.030159,0,0.030159
24.06,0.028,0,0.028
24.07,0.02903,0,0.02903
24.08,0.051097,0,0.051097
24.09,0.10231,0,0.10231
24.1,0.12077,0,0.12077
24.11,0.078299,0,0.078299
24.12,0.059002,0,0.059002
24.13,0.096319,0,0.096319
24.14,0.16837,0,0.16837
24.15,0.15712,0,0.15712
24.16,0.085588,0,0.085588
24.17,0.061515,0,0.061515
24.18,0.09174,0,0.09174
24.19,0.13093,0,0.13093
24.2,0.10526,0,0.10526
24.21,0.073938,0,0.073938
24.22,0.10549,0,0.10549
24.23,0.21123,0,0.21123
24.24,0.25442,0,0.25442
24.25,0.15249,0,0.15249
24.26,0.080084,0,0.080084
24.27,0.085584,0,0.085584
24.28,0.1288,0,0.1288
24.29,0.11811,0,0.11811
24.3,0.067872,0,0.067872
24.31,0.055307,0,0.055307
24.32,0.090001,0,0.090001
24.33,0.12617,0,0.12617
24.34,0.090512,0,0.090512
24.35,0.043092,0,0.043092
24.36,0.025063,0,0.025063
24.37,0.020724,0,0.020724
24.38,0.021998,0,0.021998
24.39,0.029476,0,0.029476
24.4,0.053802,0,0.053802
24.41,0.12718,0,0.12718
24.42,0.22697,0,0.22697
24.43,0.19578,0,0.19578
24.44,0.095557,0,0.095557
24.45,0.055619,0,0.055619
24.46,0.062157,0,0.062157
24.47,0.075313,0,0.075313
24.48,0.066587,0,0.066587
24.49,0.07527,0,0.07527
24.5,0.1563,0,0.1563
24.51,0.31563,0,0.31563
24.52,0.32801,0,0.32801
24.53,0.16934,0,0.16934
24.54,0.0773,0,0.0773
24.55,0.062459,0,0.062459
24.56,0.069715,0,0.069715
24.57,0.054502,0,0.054502
24.58,0.035129,0,0.035129
24.59,0.036265,0,0.036265
24.6,0.057203,0,0.057203
24.61,0.067027,0,0.067027
24.62,0.048809,0,0.048809
24.63,0.043873,0,0.043873
24.64,0.075966,0,0.075966
24.65,0.12992,0,0.12992
24.66,0.12166,0,0.12166
24.67,0.080375,0,0.080375
24.68,0.097124,0,0.097124
24.69,0.19715,0,0.19715
24.7,0.26363,0,0.26363
24.71,0.16661,0,0.16661
24.72,0.069214,0,0.069214
24.73,0.033927,0,0.033927
24.74,0.022786,0,0.022786
24.75,0.01951,0,0.01951
24.76,0.021516,0,0.021516
24.77,0.034181,0,0.034181
24.78,0.071156,0,0.071156
24.79,0.10504,0,0.10504
24.8,0.077326,0,0.077326
24.81,0.041019,0,0.041019
24.82,0.035892,0,0.035892
24.83,0.051134,0,0.051134
24.84,0.055483,0,0.055483
24.85,0.044284,0,0.044284
24.86,0.055373,0,0.055373
24.87,0.11646,0,0.11646
24.88,0.18578,0,0.18578
24.89,0.14511,0,0.14511
24.9,0.075221,0,0.075221
24.91,0.064953,0,0.064953
24.92,0.10124,0,0.10124
24.93,0.11451,0,0.11451
24.94,0.076716,0,0.076716
24.95,0.065454,0,0.065454
24.96,0.11628,0,0.11628
24.97,0.18501,0,0.18501
24.98,0.14669,0,0.14669
24.99,0.069518,0,0.069518
25,0.041147,0,0.041147
25.01,0.043912,0,0.043912
25.02,0.047507,0,0.047507
25.03,0.040938,0,0.040938
25.04,0.052201,0,0.052201
25.05,0.11218,0,0.11218
25.06,0.19122,0,0.19122
25.07,0.15659,0,0.15659
25.08,0.070608,0,0.070608
25.09,0.031673,0,0.031673
25.1,0.019756,0,0.019756
25.11,0.016245,0,0.016245
25.12,0.017194,0,0.017194
25.13,0.025564,0,0.025564
25.14,0.052781,0,0.052781
25.15,0.087965,0,0.087965
25.16,0.075473,0,0.075473
25.17,0.044436,0,0.044436
25.18,0.045618,0,0.045618
25.19,0.079595,0,0.079595
25.2,0.094517,0,0.094517
25.21,0.061532,0,0.061532
25.22,0.04463,0,0.04463
25.23,0.069805,0,0.069805
25.24,0.10774,0,0.10774
25.25,0.086259,0,0.086259
25.26,0.044459,0,0.044459
25.27,0.035441,0,0.035441
25.28,0.051953,0,0.051953
25.29,0.056633,0,0.056633
25.3,0.033442,0,0.033442
25.31,0.016728,0,0.016728
25.32,0.011346,0,0.011346
25.33,0.010192,0,0.010192
25.34,0.011288,0,0.011288
25.35,0.016089,0,0.016089
25.36,0.031795,0,0.031795
25.37,0.06226,0,0.06226
25.38,0.069592,0,0.069592
25.39,0.0476,0,0.0476
25.4,0.049201,0,0.049201
25.41,0.097134,0,0.097134
25.42,0.14355,0,0.14355
25.43,0.1011,0,0.1011
25.44,0.043475,0,0.043475
25.45,0.020903,0,0.020903
25.46,0.014022,0,0.014022
25.47,0.012191,0,0.012191
25.48,0.013724,0,0.013724
25.49,0.022164,0,0.022164
25.5,0.044224,0,0.044224
25.51,0.058963,0,0.058963
25.52,0.041187,0,0.041187
25.53,0.02564,0,0.02564
25.54,0.029574,0,0.029574
25.55,0.043786,0,0.043786
25.56,0.045076,0,0.045076
25.57,0.044571,0,0.044571
25.58,0.081299,0,0.081299
25.59,0.1754,0,0.1754
25.6,0.21361,0,0.21361
25.61,0.12574,0,0.12574
25.62,0.061698,0,0.061698
25.63,0.058413,0,0.058413
25.64,0.073313,0,0.073313
25.65,0.057709,0,0.057709
25.66,0.036302,0,0.036302
25.67,0.041314,0,0.041314
25.68,0.067651,0,0.067651
25.69,0.069756,0,0.069756
25.7,0.043099,0,0.043099
25.71,0.035187,0,0.035187
25.72,0.055223,0,0.055223
25.73,0.073325,0,0.073325
25.74,0.056041,0,0.056041
25.75,0.046022,0,0.046022
25.76,0.079329,0,0.079329
25.77,0.13767,0,0.13767
25.78,0.12165,0,0.12165
25.79,0.058171,0,0.058171
25.8,0.027192,0,0.027192
25.81,0.018421,0,0.018421
25.82,0.017403,0,0.017403
25.83,0.02237,0,0.02237
25.84,0.041782,0,0.041782
25.85,0.097099,0,0.097099
25.86,0.15232,0,0.15232
25.87,0.11377,0,0.11377
25.88,0.05589,0,0.05589
25.89,0.044638,0,0.044638
25.9,0.059867,0,0.059867
25.91,0.056112,0,0.056112
25.92,0.034896,0,0.034896
25.93,0.031827,0,0.031827
25.94,0.051749,0,0.051749
25.95,0.06492,0,0.06492
25.96,0.046933,0,0.046933
25.97,0.038854,0,0.038854
25.98,0.066172,0,0.066172
25.99,0.10446,0,0.10446
26,0.084737,0,0.084737
26.01,0.046428,0,0.046428
26.02,0.044236,0,0.044236
26.03,0.0676,0,0.0676
26.04,0.065737,0,0.065737
26.05,0.036766,0,0.036766
26.06,0.023805,0,0.023805
26.07,0.028751,0,0.028751
26.08,0.033811,0,0.033811
26.09,0.027857,0,0.027857
26.1,0.031123,0,0.031123
26.11,0.062864,0,0.062864
26.12,0.10262,0,0.10262
26.13,0.080921,0,0.080921
26.14,0.036286,0,0.036286
26.15,0.01684,0,0.01684
26.16,0.010857,0,0.010857
26.17,0.0090581,0,0.0090581
26.18,0.0095831,0,0.0095831
26.19,0.014121,0,0.014121
26.2,0.025443,0,0.025443
26.21,0.031616,0,0.031616
26.22,0.02358,0,0.02358
26.23,0.021017,0,0.021017
26.24,0.034671,0,0.034671
26.25,0.052677,0,0.052677
26.26,0.047214,0,0.047214
26.27,0.042924,0,0.042924
26.28,0.078676,0,0.078676
26.29,0.14753,0,0.14753
26.3,0.14189,0,0.14189
26.31,0.072326,0,0.072326
26.32,0.040182,0,0.040182
26.33,0.042658,0,0.042658
26.34,0.044357,0,0.044357
26.35,0.03323,0,0.03323
26.36,0.036356,0,0.036356
26.37,0.069729,0,0.069729
26.38,0.098839,0,0.098839
26.39,0.069012,0,0.069012
26.4,0.034693,0,0.034693
26.41,0.029956,0,0.029956
26.42,0.038639,0,0.038639
26.43,0.034012,0,0.034012
26.44,0.024166,0,0.024166
26.45,0.031652,0,0.031652
26.46,0.055695,0,0.055695
26.47,0.056822,0,0.056822
26.48,0.030251,0,0.030251
26.49,0.014202,0,0.014202
26.5,0.0092712,0,0.0092712
26.51,0.0081896,0,0.0081896
26.52,0.0093535,0,0.0093535
26.53,0.014954,0,0.014954
26.54,0.031158,0,0.031158
26.55,0.047528,0,0.047528
26.56,0.036966,0,0.036966
26.57,0.021445,0,0.021445
26.58,0.020962,0,0.020962
26.59,0.029109,0,0.029109
26.6,0.031311,0,0.031311
26.61,0.035963,0,0.035963
26.62,0.073208,0,0.073208
26.63,0.15162,0,0.15162
26.64,0.16483,0,0.16483
26.65,0.090186,0,0.090186
26.66,0.04996,0,0.04996
26.67,0.056864,0,0.056864
26.68,0.062104,0,0.062104
26.69,0.037582,0,0.037582
26.7,0.017529,0,0.017529
26.71,0.010344,0,0.010344
26.72,0.0080068,0,0.0080068
26.73,0.007655,0,0.007655
26.74,0.009604,0,0.009604
26.75,0.016712,0,0.016712
26.76,0.026316,0,0.026316
26.77,0.024688,0,0.024688
26.78,0.021438,0,0.021438
26.79,0.036556,0,0.036556
26.8,0.068894,0,0.068894
26.81,0.068348,0,0.068348
26.82,0.034369,0,0.034369
26.83,0.014839,0,0.014839
26.84,0.0086827,0,0.0086827
26.85,0.0068083,0,0.0068083
26.86,0.0068651,0,0.0068651
26.87,0.0096814,0,0.0096814
26.88,0.017533,0,0.017533
26.89,0.023154,0,0.023154
26.9,0.018179,0,0.018179
26.91,0.016807,0,0.016807
26.92,0.029295,0,0.029295
26.93,0.043678,0,0.043678
26.94,0.034637,0,0.034637
26.95,0.023157,0,0.023157
26.96,0.03121,0,0.03121
26.97,0.049207,0,0.049207
26.98,0.043018,0,0.043018
26.99,0.025037,0,0.025037
27,0.023749,0,0.023749
27.01,0.035588,0,0.035588
27.02,0.036434,0,0.036434
27.03,0.027198,0,0.027198
27.04,0.035433,0,0.035433
27.05,0.0661,0,0.0661
27.06,0.073694,0,0.073694
27.07,0.043101,0,0.043101
27.08,0.026001,0,0.026001
27.09,0.030569,0,0.030569
27.1,0.036357,0,0.036357
27.11,0.031119,0,0.031119
27.12,0.039021,0,0.039021
27.13,0.081417,0,0.081417
27.14,0.11746,0,0.11746
27.15,0.079582,0,0.079582
27.16,0.033387,0,0.033387
27.17,0.015816,0,0.015816
27.18,0.010462,0,0.010462
27.19,0.0092272,0,0.0092272
27.2,0.011511,0,0.011511
27.21,0.021162,0,0.021162
27.22,0.034959,0,0.034959
27.23,0.031581,0,0.031581
27.24,0.020951,0,0.020951
27.25,0.025488,0,0.025488
27.26,0.042009,0,0.042009
27.27,0.04083,0,0.04083
27.28,0.025056,0,0.025056
27.29,0.024174,0,0.024174
27.3,0.038896,0,0.038896
27.31,0.041002,0,0.041002
27.32,0.024359,0,0.024359
27.33,0.016967,0,0.016967
27.34,0.022323,0,0.022323
27.35,0.025394,0,0.025394
27.36,0.019083,0,0.019083
27.37,0.020223,0,0.020223
27.38,0.036778,0,0.036778
27.39,0.046786,0,0.046786
27.4,0.030347,0,0.030347
27.41,0.017019,0,0.017019
27.42,0.017943,0,0.017943
27.43,0.021991,0,0.021991
27.44,0.018575,0,0.018575
27.45,0.019309,0,0.019309
27.46,0.036836,0,0.036836
27.47,0.055809,0,0.055809
27.48,0.040921,0,0.040921
27.49,0.018161,0,0.018161
27.5,0.009031,0,0.009031
27.51,0.0064425,0,0.0064425
27.52,0.006246,0,0.006246
27.53,0.0086162,0,0.0086162
27.54,0.017039,0,0.017039
27.55,0.028775,0,0.028775
27.56,0.025395,0,0.025395
27.57,0.014559,0,0.014559
27.58,0.012604,0,0.012604
27.59,0.016859,0,0.016859
27.6,0.017389,0,0.017389
27.61,0.017334,0,0.017334
27.62,0.031231,0,0.031231
27.63,0.05936,0,0.05936
27.64,0.060042,0,0.060042
27.65,0.034001,0,0.034001
27.66,0.025666,0,0.025666
27.67,0.036108,0,0.036108
27.68,0.037366,0,0.037366
27.69,0.023329,0,0.023329
27.7,0.019003,0,0.019003
27.71,0.027437,0,0.027437
27.72,0.029915,0,0.029915
27.73,0.020939,0,0.020939
27.74,0.020953,0,0.020953
27.75,0.035547,0,0.035547
27.76,0.042765,0,0.042765
27.77,0.031068,0,0.031068
27.78,0.031854,0,0.031854
27.79,0.057953,0,0.057953
27.8,0.071007,0,0.071007
27.81,0.042455,0,0.042455
27.82,0.018409,0,0.018409
27.83,0.01045,0,0.01045
27.84,0.0087705,0,0.0087705
27.85,0.010668,0,0.010668
27.86,0.019935,0,0.019935
27.87,0.043947,0,0.043947
27.88,0.059544,0,0.059544
27.89,0.038724,0,0.038724
27.9,0.018838,0,0.018838
27.91,0.015297,0,0.015297
27.92,0.016303,0,0.016303
27.93,0.013598,0,0.013598
27.94,0.014787,0,0.014787
27.95,0.027459,0,0.027459
27.96,0.038774,0,0.038774
27.97,0.028052,0,0.028052
27.98,0.017121,0,0.017121
27.99,0.020838,0,0.020838
28,0.02734,0,0.02734
28.01,0.019481,0,0.019481
28.02,0.0093693,0,0.0093693
28.03,0.0054865,0,0.0054865
28.04,0.0045213,0,0.0045213
28.05,0.0048513,0,0.0048513
28.06,0.0070603,0,0.0070603
28.07,0.013451,0,0.013451
28.08,0.020465,0,0.020465
28.09,0.019134,0,0.019134
28.1,0.021429,0,0.021429
28.11,0.043368,0,0.043368
28.12,0.066842,0,0.066842
28.13,0.048696,0,0.048696
28.14,0.0208,0,0.0208
28.15,0.0094863,0,0.0094863
28.16,0.0059895,0,0.0059895
28.17,0.0049648,0,0.0049648
28.18,0.0056029,0,0.0056029
28.19,0.0089742,0,0.0089742
28.2,0.012989,0,0.012989
28.21,0.011359,0,0.011359
28.22,0.0094463,0,0.0094463
28.23,0.014138,0,0.014138
28.24,0.021003,0,0.021003
28.25,0.018945,0,0.018945
28.26,0.01805,0,0.01805
28.27,0.032826,0,0.032826
28.28,0.05124,0,0.05124
28.29,0.039974,0,0.039974
28.3,0.021134,0,0.021134
28.31,0.018614,0,0.018614
28.32,0.023153,0,0.023153
28.33,0.020538,0,0.020538
28.34,0.020406,0,0.020406
28.35,0.037745,0,0.037745
28.36,0.057059,0,0.057059
28.37,0.042073,0,0.042073
28.38,0.019757,0,0.019757
28.39,0.013191,0,0.013191
28.4,0.013211,0,0.013211
28.41,0.010583,0,0.010583
28.42,0.0089926,0,0.0089926
28.43,0.013688,0,0.013688
28.44,0.019389,0,0.019389
28.45,0.014631,0,0.014631
28.46,0.007556,0,0.007556
28.47,0.0050012,0,0.0050012
28.48,0.0049215,0,0.0049215
28.49,0.0066972,0,0.0066972
28.5,0.013097,0,0.013097
28.51,0.030116,0,0.030116
28.52,0.044133,0,0.044133
28.53,0.031021,0,0.031021
28.54,0.015883,0,0.015883
28.55,0.013788,0,0.013788
28.56,0.015564,0,0.015564
28.57,0.014096,0,0.014096
28.58,0.01824,0,0.01824
28.59,0.036739,0,0.036739
28.6,0.049305,0,0.049305
28.61,0.032526,0,0.032526
28.62,0.017574,0,0.017574
28.63,0.017819,0,0.017819
28.64,0.0197,0,0.0197
28.65,0.013849,0,0.013849
28.66,0.011,0,0.011
28.67,0.01591,0,0.01591
28.68,0.018848,0,0.018848
28.69,0.013238,0,0.013238
28.7,0.011105,0,0.011105
28.71,0.016828,0,0.016828
28.72,0.019783,0,0.019783
28.73,0.014461,0,0.014461
28.74,0.01501,0,0.01501
28.75,0.026219,0,0.026219
28.76,0.029666,0,0.029666
28.77,0.016691,0,0.016691
28.78,0.0071796,0,0.0071796
28.79,0.0039505,0,0.0039505
28.8,0.0028446,0,0.0028446
28.81,0.0024175,0,0.0024175
28.82,0.0023189,0,0.0023189
28.83,0.002497,0,0.002497
28.84,0.0031064,0,0.0031064
28.85,0.0048857,0,0.0048857
28.86,0.010263,0,0.010263
28.87,0.019153,0,0.019153
28.88,0.019546,0,0.019546
28.89,0.013972,0,0.013972
28.9,0.017873,0,0.017873
28.91,0.028848,0,0.028848
28.92,0.026387,0,0.026387
28.93,0.016609,0,0.016609
28.94,0.01855,0,0.01855
28.95,0.026967,0,0.026967
28.96,0.02255,0,0.02255
28.97,0.013206,0,0.013206
28.98,0.013131,0,0.013131
28.99,0.016986,0,0.016986
29,0.013593,0,0.013593
29.01,0.008799,0,0.008799
29.02,0.0095444,0,0.0095444
29.03,0.012403,0,0.012403
29.04,0.013014,0,0.013014
29.05,0.019443,0,0.019443
29.06,0.04232,0,0.04232
29.07,0.059435,0,0.059435
29.08,0.038936,0,0.038936
29.09,0.016301,0,0.016301
29.1,0.0080941,0,0.0080941
29.11,0.0059476,0,0.0059476
29.12,0.0065197,0,0.0065197
29.13,0.011411,0,0.011411
29.14,0.02264,0,0.02264
29.15,0.026415,0,0.026415
29.16,0.016381,0,0.016381
29.17,0.011147,0,0.011147
29.18,0.013694,0,0.013694
29.19,0.014118,0,0.014118
29.2,0.011705,0,0.011705
29.21,0.017245,0,0.017245
29.22,0.030446,0,0.030446
29.23,0.029153,0,0.029153
29.24,0.01543,0,0.01543
29.25,0.0099401,0,0.0099401
29.26,0.010713,0,0.010713
29.27,0.0086372,0,0.0086372
29.28,0.0046988,0,0.0046988
29.29,0.0028903,0,0.0028903
29.3,0.0024689,0,0.0024689
29.31,0.0028147,0,0.0028147
29.32,0.0045999,0,0.0045999
29.33,0.009535,0,0.009535
29.34,0.013762,0,0.013762
29.35,0.010606,0,0.010606
29.36,0.0083327,0,0.0083327
29.37,0.01268,0,0.01268
29.38,0.015548,0,0.015548
29.39,0.0096953,0,0.0096953
29.4,0.0043969,0,0.0043969
29.41,0.0025603,0,0.0025603
29.42,0.002087,0,0.002087
29.43,0.002284,0,0.002284
29.44,0.0035863,0,0.0035863
29.45,0.0061467,0,0.0061467
29.46,0.0065749,0,0.0065749
29.47,0.0047122,0,0.0047122
29.48,0.0048541,0,0.0048541
29.49,0.007042,0,0.007042
29.5,0.0079794,0,0.0079794
29.51,0.0099755,0,0.0099755
29.52,0.020651,0,0.020651
29.53,0.03416,0,0.03416
29.54,0.027578,0,0.027578
29.55,0.014455,0,0.014455
29.56,0.012421,0,0.012421
29.57,0.014487,0,0.014487
29.58,0.010985,0,0.010985
29.59,0.0079367,0,0.0079367
29.6,0.010437,0,0.010437
29.61,0.012527,0,0.012527
29.62,0.0092418,0,0.0092418
29.63,0.0082556,0,0.0082556
29.64,0.012516,0,0.012516
29.65,0.014093,0,0.014093
29.66,0.011035,0,0.011035
29.67,0.014354,0,0.014354
29.68,0.024518,0,0.024518
29.69,0.023224,0,0.023224
29.7,0.01165,0,0.01165
29.71,0.0054675,0,0.0054675
29.72,0.0038155,0,0.0038155
29.73,0.0040545,0,0.0040545
29.74,0.0067659,0,0.0067659
29.75,0.014795,0,0.014795
29.76,0.022169,0,0.022169
29.77,0.016229,0,0.016229
29.78,0.0087162,0,0.0087162
29.79,0.0080036,0,0.0080036
29.8,0.0087229,0,0.0087229
29.81,0.0071127,0,0.0071127
29.82,0.0081931,0,0.0081931
29.83,0.014184,0,0.014184
29.84,0.015961,0,0.015961
29.85,0.010854,0,0.010854
29.86,0.010736,0,0.010736
29.87,0.01645,0,0.01645
29.88,0.015892,0,0.015892
29.89,0.010179,0,0.010179
29.9,0.010757,0,0.010757
29.91,0.014829,0,0.014829
29.92,0.011812,0,0.011812
29.93,0.0064083,0,0.0064083
29.94,0.0051528,0,0.0051528
29.95,0.0058067,0,0.0058067
29.96,0.0062886,0,0.0062886
29.97,0.010475,0,0.010475
29.98,0.021958,0,0.021958
29.99,0.026487,0,0.026487


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_spstrnmf2.csv <==
0,0.24677,0,0.24677
0.01,0.24897,0,0.24897
0.02,0.2512,0,0.2512
0.030001,0.25347,0,0.25347
0.040001,0.25576,0,0.25576
0.050001,0.25809,0,0.25809
0.060001,0.26046,0,0.26046
0.070001,0.26286,0,0.26286
0.080001,0.26529,0,0.26529
0.090002,0.26776,0,0.26776
0.1,0.27026,0,0.27026
0.11,0.27281,0,0.27281
0.12,0.27539,0,0.27539
0.13,0.27801,0,0.27801
0.14,0.28067,0,0.28067
0.15,0.28338,0,0.28338
0.16,0.28612,0,0.28612
0.17,0.28891,0,0.28891
0.18,0.29174,0,0.29174
0.19,0.29461,0,0.29461
0.2,0.29753,0,0.29753
0.21,0.3005,0,0.3005
0.22,0.30351,0,0.30351
0.23,0.30658,0,0.30658
0.24,0.30969,0,0.30969
0.25,0.31285,0,0.31285
0.26,0.31607,0,0.31607
0.27,0.31934,0,0.31934
0.28,0.32266,0,0.32266
0.29,0.32604,0,0.32604
0.30001,0.32947,0,0.32947
0.31001,0.33297,0,0.33297
0.32001,0.33652,0,0.33652
0.33001,0.34013,0,0.34013
0.34001,0.34381,0,0.34381
0.35001,0.34755,0,0.34755
0.36001,0.35136,0,0.35136
0.37001,0.35523,0,0.35523
0.38001,0.35918,0,0.35918
0.39001,0.36319,0,0.36319
0.40001,0.36728,0,0.36728
0.41001,0.37144,0,0.37144
0.42001,0.37567,0,0.37567
0.43001,0.37999,0,0.37999
0.44001,0.38438,0,0.38438
0.45001,0.38886,0,0.38886
0.46001,0.40021,0,0.40021
0.47001,0.40489,0,0.40489
0.48001,0.40965,0,0.40965
0.49001,0.4145,0,0.4145
0.50001,0.41945,0,0.41945
0.51001,0.4245,0,0.4245
0.52001,0.42964,0,0.42964
0.53001,0.43488,0,0.43488
0.54001,0.44023,0,0.44023
0.55001,0.44569,0,0.44569
0.56001,0.45126,0,0.45126
0.57001,0.45694,0,0.45694
0.58001,0.46274,0,0.46274
0.59001,0.46865,0,0.46865
0.60001,0.47469,0,0.47469
0.61001,0.48086,0,0.48086
0.62001,0.48716,0,0.48716
0.63001,0.49359,0,0.49359
0.64001,0.50017,0,0.50017
0.65001,0.50688,0,0.50688
0.66001,0.51374,0,0.51374
0.67001,0.52076,0,0.52076
0.68001,0.52793,0,0.52793
0.69001,0.53526,0,0.53526
0.70001,0.54276,0,0.54276
0.71001,0.55043,0,0.55043
0.72001,0.55828,0,0.55828
0.73001,0.56631,0,0.56631
0.74001,0.57453,0,0.57453
0.75001,0.58295,0,0.58295
0.76001,0.59156,0,0.59156
0.77001,0.60039,0,0.60039
0.78001,0.60943,0,0.60943
0.79001,0.62236,0,0.62236
0.80001,0.63187,0,0.63187
0.81001,0.64162,0,0.64162
0.82001,0.65161,0,0.65161
0.83001,0.66186,0,0.66186
0.84001,0.67238,0,0.67238
0.85001,0.68317,0,0.68317
0.86001,0.69424,0,0.69424
0.87001,0.70561,0,0.70561
0.88001,0.71729,0,0.71729
0.89001,0.72928,0,0.72928
0.90002,0.74161,0,0.74161
0.91002,0.75427,0,0.75427
0.92002,0.76729,0,0.76729
0.93002,0.78068,0,0.78068
0.94002,0.79446,0,0.79446
0.95002,0.80863,0,0.80863
0.96002,0.82322,0,0.82322
0.97002,0.83824,0,0.83824
0.98002,0.85371,0,0.85371
0.99002,0.86965,0,0.86965
1,0.88608,0,0.88608
1.01,0.90302,0,0.90302
1.02,0.92049,0,0.92049
1.03,0.93852,0,0.93852
1.04,0.95713,0,0.95713
1.05,0.97634,0,0.97634
1.06,0.99619,0,0.99619
1.07,1.0167,0,1.0167
1.08,1.0379,0,1.0379
1.09,1.0598,0,1.0598
1.1,1.0825,0,1.0825
1.11,1.106,0,1.106
1.12,1.1303,0,1.1303
1.13,1.1555,0,1.1555
1.14,1.1816,0,1.1816
1.15,1.2087,0,1.2087
1.16,1.2368,0,1.2368
1.17,1.266,0,1.266
1.18,1.2963,0,1.2963
1.19,1.3278,0,1.3278
1.2,1.3606,0,1.3606
1.21,1.3946,0,1.3946
1.22,1.4301,0,1.4301
1.23,1.467,0,1.467
1.24,1.5055,0,1.5055
1.25,1.5457,0,1.5457
1.26,1.5876,0,1.5876
1.27,1.6314,0,1.6314
1.28,1.6771,0,1.6771
1.29,1.7249,0.047549,1.6774
1.3,1.775,5.3488,-3.5738
1.31,1.8294,0.059268,1.7701
1.32,1.8843,6.5644,-4.6801
1.33,1.942,0.072403,1.8696
1.34,2.0025,7.8975,-5.895
1.35,2.0661,0,2.0661
1.36,2.133,0.065253,2.0677
1.37,2.2034,6.9592,-4.7558
1.38,2.2776,0.10002,2.1776
1.39,2.3559,10.511,-8.1548
1.4,2.4385,0.14707,2.2915
1.41,2.5259,15.407,-12.881
1.42,2.6183,18.159,-15.541
1.43,2.7162,24.768,-22.052
1.44,2.8201,31.587,-28.767
1.45,2.9304,27.513,-24.583
1.46,3.0477,24.782,-21.734
1.47,3.1726,21.217,-18.045
1.48,3.3058,33.336,-30.03
1.49,3.4481,59.963,-56.515
1.5,3.6002,71.904,-68.303
1.51,3.7632,81.726,-77.963
1.52,3.9381,88.274,-84.336
1.53,4.1262,57.264,-53.138
1.54,4.3287,36.566,-32.237
1.55,4.5473,27.199,-22.652
1.56,4.7836,21.422,-16.638
1.57,5.0397,17.974,-12.934
1.58,5.318,15.716,-10.398
1.59,5.6242,14.249,-8.6244
1.6,5.955,13.293,-7.3383
1.61,6.317,12.705,-6.388
1.62,6.7144,12.388,-5.6735
1.63,7.1521,12.285,-5.1334
1.64,7.6357,12.359,-4.723
1.65,8.1718,12.586,-4.414
1.66,8.7684,12.953,-4.1847
1.67,9.4351,13.455,-4.0197
1.68,10.183,14.091,-3.9077
1.69,11.027,14.867,-3.8405
1.7,11.983,15.795,-3.8117
1.71,13.073,16.89,-3.8168
1.72,14.322,18.175,-3.8524
1.73,15.764,19.68,-3.9161
1.74,17.441,21.447,-4.0064
1.75,19.406,23.528,-4.1223
1.76,21.73,25.993,-4.2634
1.77,24.506,28.936,-4.4302
1.78,27.861,32.483,-4.6217
1.79,31.967,36.811,-4.8437
1.8,37.069,42.181,-5.1119
1.81,43.516,48.825,-5.3084
1.82,51.831,57.742,-5.9103
1.83,62.815,67.72,-4.9054
1.84,77.751,75.675,2.0767
1.85,98.811,87.333,11.477
1.86,129.9,109.26,20.635
1.87,178.66,147.83,30.834
1.88,261.92,219.43,42.487
1.89,423.33,360.7,62.629
1.9,808.5,701.64,106.85
1.91,1984,1706.8,277.21
1.92,4954.3,4883.9,70.395
1.93,7109.4,7290.7,-181.3
1.94,4595.6,4311.9,283.69
1.95,1796.9,1385.4,411.48
1.96,749.91,489.11,260.81
1.97,401.16,175.77,225.39
1.98,251.25,59.881,191.37
1.99,172.73,8.1892,164.54
2,126.28,0,126.28
2.01,96.475,0,96.475
2.02,76.184,0,76.184
2.03,61.74,0,61.74
2.04,51.091,0,51.091
2.05,43.017,0,43.017
2.06,36.746,0,36.746
2.07,31.781,0,31.781
2.08,27.785,0,27.785
2.09,24.523,0.39607,24.126
2.1,21.828,29.079,-7.2512
2.11,19.579,121.56,-101.98
2.12,17.687,183.58,-165.89
2.13,16.086,192.73,-176.65
2.14,14.727,180.37,-165.65
2.15,13.578,163.96,-150.38
2.16,12.617,146.82,-134.21
2.17,11.845,122.56,-110.72
2.18,11.298,94.318,-83.021
2.19,11.11,74.779,-63.669
2.2,11.795,62.302,-50.507
2.21,15.338,56.19,-40.852
2.22,24.211,59.359,-35.148
2.23,28.221,58.39,-30.169
2.24,19.15,43.599,-24.448
2.25,11.36,32.539,-21.179
2.26,8.4259,27.473,-19.047
2.27,7.2267,24.231,-17.004
2.28,6.5499,21.853,-15.303
2.29,6.0826,19.958,-13.875
2.3,5.7229,18.409,-12.686
2.31,5.4293,17.121,-11.692
2.32,5.1788,16.042,-10.863
2.33,4.961,15.137,-10.176
2.34,4.7686,14.38,-9.6109
2.35,4.5972,13.753,-9.1554
2.36,4.4433,13.243,-8.8
2.37,4.3047,12.843,-8.5387
2.38,4.1794,12.548,-8.3687
2.39,4.066,12.357,-8.2906
2.4,3.9633,12.272,-8.3084
2.41,3.8704,12.3,-8.43
2.42,3.7865,12.455,-8.6684
2.43,3.7108,12.753,-9.0425
2.44,3.6428,13.226,-9.5832
2.45,3.582,13.907,-10.325
2.46,3.528,14.882,-11.354
2.47,3.4803,16.158,-12.677
2.48,3.4388,18.175,-14.736
2.49,3.4031,19.861,-16.458
2.5,3.373,17.587,-14.214
2.51,3.3483,11.941,-8.5923
2.52,3.3289,6.2755,-2.9466
2.53,3.3146,0,3.3146
2.54,3.3055,0,3.3055
2.55,3.3013,0,3.3013
2.56,3.3021,0.075435,3.2266
2.57,3.3078,4.7983,-1.4905
2.58,3.3186,32.137,-28.819
2.59,3.3344,46.106,-42.772
2.6,3.3553,36.535,-33.18
2.61,3.3815,43.007,-39.626
2.62,3.4131,40.84,-37.427
2.63,3.4503,40.699,-37.249
2.64,3.4932,36.874,-33.381
2.65,3.5421,31.279,-27.737
2.66,3.5973,24.856,-21.259
2.67,3.6591,20.991,-17.332
2.68,3.728,18.212,-14.484
2.69,3.8042,16.27,-12.466
2.7,3.8884,14.861,-10.973
2.71,3.9811,13.845,-9.8636
2.72,4.0835,13.118,-9.0348
2.73,4.1951,12.619,-8.4238
2.74,4.3174,12.304,-7.9866
2.75,4.4512,12.145,-7.6942
2.76,4.5977,12.126,-7.5282
2.77,4.758,12.235,-7.4775
2.78,4.9336,12.471,-7.5371
2.79,5.1259,12.834,-7.7077
2.8,5.3368,13.333,-7.9957
2.81,5.5684,13.982,-8.4132
2.82,5.8231,14.804,-8.9806
2.83,6.1037,15.829,-9.7258
2.84,6.4134,17.112,-10.698
2.85,6.7561,18.696,-11.94
2.86,7.1363,20.75,-13.614
2.87,7.5593,22.801,-15.242
2.88,8.0314,20.875,-12.843
2.89,8.5602,17.058,-8.4978
2.9,9.1547,10.4,-1.2456
2.91,9.8261,6.2965,3.5296
2.92,10.588,0,10.588
2.93,11.457,0,11.457
2.94,12.453,0,12.453
2.95,13.603,0,13.603
2.96,14.942,0,14.942
2.97,16.509,0.63054,15.878
2.98,18.36,31.727,-13.366
2.99,20.571,62.741,-42.17
3.0001,23.238,65.792,-42.554
3.0101,26.499,62.255,-35.756
3.0201,30.543,70.738,-40.196
3.0301,35.643,76.754,-41.111
3.0401,42.205,81.833,-39.627
3.0501,50.849,86.496,-35.647
3.0601,62.565,90.905,-28.34
3.0701,79.013,101.16,-22.151
3.0801,103.16,121.14,-17.979
3.0901,140.78,155.19,-14.413
3.1001,204.35,215.38,-11.026
3.1101,325.7,329.79,-4.0994
3.1201,607.95,595.32,12.632
3.1301,1455.3,1335.6,119.67
3.1401,3720.1,3688.6,31.464
3.1501,5754.4,5957.3,-202.95
3.1601,4010.5,3914.7,95.736
3.1701,1606.8,1326.2,280.56
3.1801,655.6,508.65,146.95
3.1901,343.96,232.29,111.68
3.2001,213.39,114.96,98.432
3.2101,146.08,56.679,89.399
3.2201,106.67,25.582,81.091
3.2301,81.578,8.7415,72.836
3.2401,64.602,0,64.602
3.2501,52.585,0,52.585
3.2601,43.772,0,43.772
3.2701,37.124,0,37.124
3.2801,31.992,0,31.992
3.2901,27.957,0,27.957
3.3001,24.733,0,24.733
3.3101,22.126,0,22.126
3.3201,19.995,0,19.995
3.3301,18.24,0.34741,17.893
3.3401,16.788,15.405,1.3835
3.3501,15.58,21.007,-5.427
3.3601,14.575,22.362,-7.7878
3.3701,13.74,27.617,-13.877
3.3801,13.052,28.896,-15.844
3.3901,12.491,29.161,-16.67
3.4001,12.043,27.243,-15.2
3.4101,11.697,23.991,-12.294
3.4201,11.446,22.234,-10.788
3.4301,11.285,21.076,-9.791
3.4401,11.211,20.439,-9.2284
3.4501,11.224,20.182,-8.9577
3.4601,11.328,20.256,-8.9282
3.4701,11.526,20.634,-9.1083
3.4801,11.827,21.318,-9.4905
3.4901,12.243,22.327,-10.084
3.5001,12.789,23.703,-10.913
3.5101,13.488,25.513,-12.025
3.5201,14.368,27.862,-13.494
3.5301,15.468,30.89,-15.421
3.5401,16.843,34.857,-18.014
3.5501,18.566,39.903,-21.337
3.5601,20.741,44.455,-23.714
3.5701,23.512,49.002,-25.49
3.5801,27.096,53.087,-25.991
3.5901,31.821,57.365,-25.544
3.6001,38.197,63.316,-25.119
3.6101,47.069,71.747,-24.678
3.6201,59.902,83.485,-23.584
3.6301,79.443,100.98,-21.54
3.6401,111.36,136.76,-25.394
3.6501,169.1,211.82,-42.723
3.6601,291.79,362.9,-71.107
3.6701,627.12,662.05,-34.93
3.6801,1652.4,1676.5,-24.1
3.6901,3328.9,3523.3,-194.41
3.7001,3195,3254.7,-59.628
3.7101,1501.7,1342.8,158.88
3.7201,573.47,491.19,82.28
3.7301,273.7,242.13,31.567
3.7401,160.93,135.18,25.745
3.7501,106.73,82.649,24.079
3.7601,76.344,52.47,23.875
3.7701,57.55,32.982,24.569
3.7801,45.101,19.301,25.801
3.7901,36.431,11.292,25.139
3.8001,30.163,0,30.163
3.8101,25.518,0,25.518
3.8201,22.055,0,22.055
3.8301,19.634,0,19.634
3.8401,18.712,0.17618,18.536
3.8501,20.091,6.827,13.264
3.8601,20.365,10.854,9.5111
3.8701,16.16,9.6713,6.4891
3.8801,12.364,9.6157,2.7487
3.8901,10.476,10.96,-0.48366
3.9001,9.3595,11.851,-2.4915
3.9101,8.5344,12.289,-3.7546
3.9201,7.8665,11.717,-3.8508
3.9301,7.304,10.986,-3.6816
3.9401,6.8206,10.435,-3.6141
3.9501,6.4,9.9558,-3.5559
3.9601,6.031,9.5649,-3.534
3.9701,5.7052,9.2455,-3.5403
3.9801,5.4164,8.9969,-3.5804
3.9901,5.1595,8.8149,-3.6554
4.0001,4.9304,8.6995,-3.7691
4.0101,4.7257,8.6521,-3.9264
4.0201,4.5427,8.6759,-4.1332
4.0301,4.3792,8.7776,-4.3984
4.0401,4.2332,8.9665,-4.7333
4.0501,4.1031,9.2552,-5.1522
4.0601,3.9876,9.665,-5.6774
4.0701,3.8856,10.216,-6.3302
4.0801,3.7962,10.97,-7.1734
4.0901,3.7187,11.84,-8.1211
4.1001,3.6526,10.895,-7.2426
4.1101,3.5974,8.722,-5.1246
4.1201,3.5532,7.435,-3.8818
4.1301,3.5192,0,3.5192
4.1401,3.4956,0,3.4956
4.1501,3.4828,0,3.4828
4.1601,3.481,0,3.481
4.1701,3.4907,0,3.4907
4.1801,3.5126,0,3.5126
4.1901,3.5476,0,3.5476
4.2001,3.5968,0,3.5968
4.2101,3.6619,0.40326,3.2586
4.2201,3.7446,14.415,-10.671
4.2301,3.8475,27.413,-23.565
4.2401,3.9736,21.285,-17.312
4.2501,4.1267,19.974,-15.848
4.2601,4.312,24.132,-19.82
4.2701,4.5356,25.602,-21.066
4.2801,4.8061,25.467,-20.661
4.2901,5.1343,25.078,-19.943
4.3001,5.535,23.085,-17.55
4.3101,6.0281,20.309,-14.28
4.3201,6.6415,18.747,-12.106
4.3301,7.4146,17.987,-10.572
4.3401,8.4048,17.931,-9.5261
4.3501,9.6987,18.549,-8.85
4.3601,11.431,19.925,-8.4937
4.3701,13.824,22.262,-8.4381
4.3801,17.259,25.989,-8.7305
4.3901,22.445,31.85,-9.405
4.4001,30.832,41.633,-10.801
4.4101,45.794,56.398,-10.604
4.4201,76.927,86.228,-9.3014
4.4301,159.69,160.66,-0.97543
4.4401,415.93,407.54,8.3893
4.4501,883.4,923.95,-40.546
4.4601,920.37,945.55,-25.182
4.4701,457.57,414.36,43.214
4.4801,174.55,146.31,28.237
4.4901,82.001,67.981,14.02
4.5001,48.155,34.751,13.403
4.5101,32.245,19.442,12.804
4.5201,23.466,11.135,12.331
4.5301,18.109,0,18.109
4.5401,14.61,0,14.61
4.5501,12.211,0,12.211
4.5601,10.509,0,10.509
4.5701,9.2707,0,9.2707
4.5801,8.3573,0,8.3573
4.5901,7.6799,0,7.6799
4.6001,7.1808,0,7.1808
4.6101,6.8219,0,6.8219
4.6201,6.5774,0,6.5774
4.6301,6.4306,0,6.4306
4.6401,6.3713,0,6.3713
4.6501,6.3947,0,6.3947
4.6601,6.4986,0,6.4986
4.6701,6.6866,0,6.6866
4.6801,6.9665,0,6.9665
4.6901,7.3506,0.15995,7.1906
4.7001,7.8579,5.306,2.5518
4.7101,8.516,14.935,-6.4195
4.7201,9.3646,21.313,-11.948
4.7301,10.461,28.18,-17.718
4.7401,11.892,29.264,-17.372
4.7501,13.784,31.172,-17.388
4.7601,16.342,36.049,-19.707
4.7701,19.897,39.776,-19.879
4.7801,25.023,44.198,-19.174
4.7901,32.79,51.064,-18.274
4.8001,45.377,61.161,-15.784
4.8101,67.868,81.474,-13.606
4.8201,114.71,127.06,-12.345
4.8301,239.3,242.9,-3.5952
4.8401,625.15,635.72,-10.569
4.8501,1329.1,1405.7,-76.632
4.8601,1384.7,1397.4,-12.634
4.8701,687.74,607.44,80.303
4.8801,261.49,212.32,49.176
4.8901,122.08,97.814,24.268
4.9001,71.087,50.959,20.128
4.9101,47.117,26.008,21.109
4.9201,33.913,12.694,21.219
4.9301,25.923,5.6376,20.285
4.9401,20.868,0,20.868
4.9501,17.856,0.32639,17.53
4.9601,17.26,9.858,7.4017
4.9701,21.11,15.87,5.2398
4.9801,25.879,21.613,4.2666
4.9901,20.792,20.515,0.27713
5.0001,12.867,15.434,-2.5667
5.0101,9.1591,14.563,-5.4038
5.0201,7.5902,14.748,-7.1573
5.0301,6.6983,15.006,-8.3075
5.0401,6.0875,14.578,-8.4908
5.0501,5.6319,13.518,-7.8862
5.0601,5.2778,13.227,-7.9488
5.0701,4.997,11.934,-6.9369
5.0801,4.7729,10.328,-5.5556
5.0901,4.5945,8.1204,-3.5259
5.1001,4.4545,6.8771,-2.4226
5.1101,4.3476,0,4.3476
5.1201,4.2702,0,4.2702
5.1301,4.2196,0,4.2196
5.1401,4.194,0,4.194
5.1501,4.1931,0,4.1931
5.1601,4.2151,0.2676,3.9475
5.1701,4.2608,7.649,-3.3881
5.1801,4.3309,9.1498,-4.8189
5.1901,4.4267,8.4809,-4.0542
5.2001,4.5499,12.096,-7.5464
5.2101,4.7034,13.601,-8.8978
5.2201,4.8903,13.983,-9.0931
5.2301,5.1153,14.27,-9.1543
5.2401,5.384,14.24,-8.8563
5.2501,5.7037,12.934,-7.2301
5.2601,6.0838,12.525,-6.4408
5.2701,6.5363,12.507,-5.9708
5.2801,7.0771,12.914,-5.8365
5.2901,7.7269,13.747,-6.0201
5.3001,8.5135,15.098,-6.5847
5.3101,9.4746,17.35,-7.8752
5.3201,10.662,19.595,-8.933
5.3301,12.151,22.059,-9.908
5.3401,14.047,24.618,-10.571
5.3501,16.511,27.858,-11.347
5.3601,19.793,30.775,-10.982
5.3701,24.298,36.307,-12.009
5.3801,30.719,44.796,-14.078
5.3901,40.327,54.611,-14.283
5.4001,55.68,70.236,-14.555
5.4101,82.596,95.645,-13.048
5.4201,137.04,148.06,-11.022
5.4301,275.92,278.31,-2.3839
5.4401,708.47,705.16,3.3031
5.4501,1618,1702.4,-84.395
5.4601,1905.2,1939.4,-34.21
5.4701,1036.3,932.2,104.09
5.4801,393.73,315.05,78.686
5.4901,176.29,139.22,37.077
5.5001,99.795,71.136,28.659
5.5101,64.957,40.835,24.121
5.5201,46.085,22.21,23.875
5.5301,34.702,13.544,21.159
5.5401,27.32,0,27.32
5.5501,22.28,0,22.28
5.5601,18.709,0,18.709
5.5701,16.111,0.15902,15.952
5.5801,14.19,4.2334,9.9566
5.5901,12.76,5.8262,6.9341
5.6001,11.703,11.949,-0.24568
5.6101,10.941,10.633,0.30775
5.6201,10.424,10.929,-0.50479
5.6301,10.126,14.628,-4.5012
5.6401,10.034,16.791,-6.7568
5.6501,10.152,18.586,-8.4337
5.6601,10.501,19.812,-9.3109
5.6701,11.122,20.802,-9.6797
5.6801,12.089,21.801,-9.7124
5.6901,13.52,22.189,-8.6687
5.7001,15.618,22.89,-7.2714
5.7101,18.73,25.123,-6.3935
5.7201,23.495,29.211,-5.7166
5.7301,31.189,36.453,-5.2637
5.7401,44.68,49.653,-4.9734
5.7501,71.666,76.107,-4.4406
5.7601,138.89,140.92,-2.0291
5.7701,347.7,345.74,1.9645
5.7801,824.05,868.28,-44.233
5.7901,1050.9,1080.4,-29.449
5.8001,611.34,560.48,50.857
5.8101,234.72,190.59,44.127
5.8201,102.89,84.58,18.312
5.8301,57.551,43.701,13.85
5.8401,37.316,25.603,11.712
5.8501,26.462,15.066,11.395
5.8601,19.935,9.5151,10.42
5.8701,15.693,0,15.693
5.8801,12.777,0,12.777
5.8901,10.684,0,10.684
5.9001,9.1294,0,9.1294
5.9101,7.9439,0,7.9439
5.9201,7.0199,0,7.0199
5.9301,6.2861,0,6.2861
5.9401,5.6951,0,5.6951
5.9501,5.2134,0,5.2134
5.9601,4.8171,0,4.8171
5.9701,4.489,0.26934,4.2196
5.9801,4.216,6.6163,-2.4002
5.9901,3.9887,6.9236,-2.9349
6.0001,3.7997,8.2868,-4.4871
6.0101,3.6436,8.8999,-5.2564
6.0201,3.516,9.633,-6.117
6.0301,3.4139,9.6972,-6.2833
6.0401,3.335,8.6792,-5.3443
6.0501,3.2777,8.4971,-5.2194
6.0601,3.2412,8.0255,-4.7844
6.0701,3.225,7.064,-3.839
6.0801,3.2295,6.3988,-3.1693
6.0901,3.256,5.3605,-2.1045
6.1001,3.3053,5.3743,-2.069
6.1101,3.3802,0,3.3802
6.1201,3.4842,0,3.4842
6.1301,3.6222,0.21237,3.4099
6.1401,3.801,5.1491,-1.3481
6.1501,4.0298,7.0507,-3.0209
6.1601,4.3215,10.497,-6.1754
6.1701,4.6944,12.61,-7.9156
6.1801,5.1749,13.956,-8.781
6.1901,5.8022,14.908,-9.1061
6.2001,6.6363,16.334,-9.6975
6.2101,7.7727,17.844,-10.071
6.2201,9.3716,18.935,-9.5636
6.2301,11.718,21.823,-10.104
6.2401,15.363,26.487,-11.124
6.2501,21.493,33.612,-12.119
6.2601,33.099,45.811,-12.713
6.2701,59.745,73.555,-13.81
6.2801,138.93,148.42,-9.4978
6.2901,355.79,378.59,-22.801
6.3001,569.75,604.05,-34.299
6.3101,413.24,414.41,-1.1643
6.3201,169.14,157.75,11.386
6.3301,69.474,74.175,-4.7007
6.3401,37.097,47.404,-10.307
6.3501,23.77,37.086,-13.317
6.3601,17.018,30.709,-13.691
6.3701,13.151,26.368,-13.217
6.3801,10.767,24.049,-13.283
6.3901,9.2349,21.695,-12.46
6.4001,8.2375,20.239,-12.001
6.4101,7.6033,18.338,-10.735
6.4201,7.2363,17.438,-10.202
6.4301,7.0835,17.325,-10.241
6.4401,7.1192,17.661,-10.542
6.4501,7.3382,18.096,-10.758
6.4601,7.7536,18.268,-10.515
6.4701,8.3986,19.141,-10.742
6.4801,9.3336,20.882,-11.548
6.4901,10.659,22.489,-11.83
6.5001,12.543,24.932,-12.389
6.5101,15.274,28.188,-12.913
6.5201,19.377,31.849,-12.472
6.5301,25.882,37.898,-12.016
6.5401,37.057,48.356,-11.299
6.5501,58.799,69.286,-10.488
6.5601,110.77,119.75,-8.9767
6.5701,269.48,270.61,-1.1209
6.5801,670.61,696.52,-25.912
6.5901,961.64,1004.3,-42.645
6.6001,622.15,614.04,8.1089
6.6101,244.2,220.98,23.216
6.6201,102.85,100.03,2.8118
6.6301,55.841,55.908,-0.067268
6.6401,35.789,38.062,-2.2728
6.6501,25.628,29.578,-3.95
6.6601,20.636,24.721,-4.0854
6.6701,20.407,25.305,-4.8973
6.6801,22.806,30.709,-7.9024
6.6901,19.163,27.84,-8.677
6.7001,12.357,21.199,-8.842
6.7101,8.7218,17.095,-8.3735
6.7201,7.0711,15.757,-8.6856
6.7301,6.1005,15.108,-9.0075
6.7401,5.4281,14.432,-9.0042
6.7501,4.9283,14.173,-9.2452
6.7601,4.5446,13.592,-9.0475
6.7701,4.246,12.963,-8.7171
6.7801,4.0136,12.595,-8.581
6.7901,3.8351,11.655,-7.8197
6.8001,3.7023,11.34,-7.6375
6.8101,3.6096,11.644,-8.034
6.8201,3.5537,11.521,-7.9673
6.8301,3.5328,11.739,-8.2066
6.8401,3.5467,12.044,-8.4976
6.8501,3.5965,12.241,-8.6449
6.8601,3.6851,12.146,-8.4608
6.8701,3.8169,11.491,-7.674
6.8801,3.9988,11.5,-7.5016
6.8901,4.2406,11.633,-7.3924
6.9001,4.5562,11.9,-7.3436
6.9101,4.9657,12.659,-7.6936
6.9201,5.4978,13.904,-8.4065
6.9301,6.1706,15.548,-9.3774
6.9401,7.0978,17.562,-10.464
6.9501,8.3566,17.969,-9.6129
6.9601,10.114,21.028,-10.914
6.9701,12.662,25.817,-13.156
6.9801,16.546,30.056,-13.511
6.9901,22.893,37.056,-14.163
7.0001,34.374,48.624,-14.25
7.0101,58.772,73.295,-14.523
7.0201,125.44,135.25,-9.8107
7.0301,329.27,340.45,-11.182
7.0401,662.55,706.97,-44.421
7.0501,635.96,656.27,-20.312
7.0601,299.37,278,21.37
7.0701,114.89,107.4,7.489
7.0801,55.336,56.524,-1.1883
7.0901,32.963,35.195,-2.232
7.1001,22.241,24.747,-2.5056
7.1101,16.263,18.696,-2.4337
7.1201,12.599,14.685,-2.0857
7.1301,10.21,11.506,-1.296
7.1401,8.5883,9.2388,-0.65055
7.1501,7.4634,6.7802,0.68323
7.1601,6.6829,6.146,0.53695
7.1701,6.1585,0,6.1585
7.1801,5.8408,0,5.8408
7.1901,5.7075,0,5.7075
7.2001,5.759,0,5.759
7.2101,6.0209,0,6.0209
7.2201,6.5525,0,6.5525
7.2301,7.4735,0.38398,7.0896
7.2401,9.0209,7.8947,1.1262
7.2501,11.696,10.428,1.2685
7.2601,16.707,15.773,0.93407
7.2701,27.629,27.341,0.28738
7.2801,58.081,57.432,0.64833
7.2901,150.52,154.38,-3.8606
7.3001,292.96,311.99,-19.027
7.3101,269.97,276.44,-6.4634
7.3201,124.49,117.18,7.3132
7.3301,48.658,49.659,-1.0011
7.3401,24.3,29.28,-4.98
7.3501,15.127,20.739,-5.6123
7.3601,10.995,17.7,-6.7055
7.3701,9.7097,16.764,-7.0545
7.3801,11.157,19.37,-8.2138
7.3901,11.788,19.841,-8.0533
7.4001,8.2826,15.398,-7.1149
7.4101,5.1762,12.053,-6.8768
7.4201,3.8511,10.941,-7.0904
7.4301,3.2244,10.603,-7.3782
7.4401,2.8406,10.831,-7.9902
7.4501,2.5725,11.19,-8.6172
7.4601,2.3735,10.661,-8.2874
7.4701,2.2212,10.795,-8.5742
7.4801,2.1033,10.508,-8.4046
7.4901,2.0121,10.869,-8.8571
7.5001,1.9429,11.095,-9.1523
7.5101,1.8926,11.186,-9.2936
7.5201,1.859,10.867,-9.0082
7.5301,1.8413,10.717,-8.8755
7.5401,1.8391,11.114,-9.2751
7.5501,1.853,11.321,-9.4678
7.5601,1.8843,11.108,-9.2235
7.5701,1.9354,8.7423,-6.8068
7.5801,2.0099,7.9054,-5.8955
7.5901,2.1135,9.4584,-7.3449
7.6001,2.2545,9.6151,-7.3606
7.6101,2.4458,11.779,-9.3331
7.6201,2.7076,15.104,-12.396
7.6301,3.0725,16.423,-13.351
7.6401,3.5972,13.962,-10.365
7.6501,4.3851,16.148,-11.763
7.6601,5.6443,17.843,-12.199
7.6701,7.8483,19.79,-11.941
7.6801,12.296,24.29,-11.994
7.6901,23.617,35.005,-11.387
7.7001,58.831,69.2,-10.369
7.7101,132.85,149.01,-16.158
7.7201,156.25,169.34,-13.087
7.7301,85.626,88.157,-2.5318
7.7401,33.418,37.072,-3.6538
7.7501,15.803,22.499,-6.6965
7.7601,9.6641,16.284,-6.6198
7.7701,6.9301,13.687,-6.7564
7.7801,5.5143,11.065,-5.5509
7.7901,4.7317,9.716,-4.9843
7.8001,4.305,9.0592,-4.7541
7.8101,4.108,7.9884,-3.8804
7.8201,4.0816,7.4738,-3.3922
7.8301,4.2028,6.7184,-2.5155
7.8401,4.4727,6.5449,-2.0722
7.8501,4.9142,6.6973,-1.7831
7.8601,5.5775,7.2143,-1.6368
7.8701,6.555,8.141,-1.586
7.8801,8.0143,9.6355,-1.6212
7.8901,10.275,12.007,-1.7319
7.9001,14.002,15.952,-1.9497
7.9101,20.773,23.001,-2.2286
7.9201,35.188,38.147,-2.9585
7.9301,74.61,77.38,-2.7702
7.9401,195.15,203.34,-8.1832
7.9501,392.26,414.72,-22.454
7.9601,376.55,383.53,-6.9734
7.9701,177.52,165.04,12.477
7.9801,68.459,65.952,2.507
7.9901,33.331,36.749,-3.4183
8.0001,20.313,24.87,-4.5575
8.0101,14.601,20.68,-6.0787
8.0201,12.872,19.137,-6.2652
8.0301,12.813,19.691,-6.8779
8.0401,10.294,17.156,-6.8622
8.0501,7.0218,13.514,-6.4919
8.0601,5.3245,12.771,-7.4465
8.0701,4.5022,12.165,-7.6623
8.0801,4.0102,11.384,-7.3735
8.0901,3.6838,11.325,-7.6413
8.1001,3.4629,11.078,-7.6148
8.1101,3.3186,10.799,-7.4805
8.1201,3.2352,10.949,-7.7137
8.1301,3.2037,8.2664,-5.0627
8.1401,3.2197,9.6263,-6.4066
8.1501,3.2818,10.651,-7.369
8.1601,3.3718,9.3775,-6.0057
8.1701,3.5337,11.116,-7.5826
8.1801,3.7554,12.271,-8.5153
8.1901,4.0484,11.364,-7.3158
8.2001,4.4304,11.575,-7.1448
8.2101,4.9269,11.249,-6.3216
8.2201,5.576,11.747,-6.1708
8.2301,6.4357,12.209,-5.7734
8.2401,7.597,12.88,-5.2827
8.2501,9.2092,13.669,-4.4602
8.2601,11.531,14.995,-3.4648
8.2701,15.041,18.123,-3.0815
8.2801,20.721,23.675,-2.9543
8.2901,30.854,33.927,-3.0721
8.3001,51.934,56.05,-4.1159
8.3101,107.95,113.04,-5.0941
8.3201,281.35,296.28,-14.936
8.3301,597.66,638.17,-40.504
8.3401,622.72,626.55,-3.8326
8.3501,309.64,275.09,34.558
8.3601,118.22,103.63,14.591
8.3701,55.673,54.115,1.5582
8.3801,32.866,34.017,-1.1506
8.3901,22.217,24.165,-1.9481
8.4001,16.421,18.461,-2.0406
8.4101,12.977,16.262,-3.2851
8.4201,10.839,15.145,-4.306
8.4301,9.5122,13.427,-3.9146
8.4401,8.7478,12.418,-3.6707
8.4501,8.4279,12.83,-4.4025
8.4601,8.5179,13.097,-4.5788
8.4701,9.0572,13.33,-4.2727
8.4801,10.179,14.523,-4.3444
8.4901,12.177,17.297,-5.1204
8.5001,15.691,21.507,-5.8163
8.5101,22.238,27.781,-5.5428
8.5201,36.167,40.897,-4.7297
8.5301,73.573,77.18,-3.607
8.5401,189.79,195.94,-6.1463
8.5501,401.96,425.39,-23.422
8.5601,418.63,428.69,-10.063
8.5701,208.33,191.7,16.635
8.5801,79.696,70.628,9.0683
8.5901,37.572,35.022,2.55
8.6001,22.115,20.096,2.0196
8.6101,14.81,12.641,2.1689
8.6201,10.747,7.9356,2.8117
8.6301,8.2419,6.0343,2.2076
8.6401,6.5821,0,6.5821
8.6501,5.4232,0,5.4232
8.6601,4.5806,0,4.5806
8.6701,3.9484,0,3.9484
8.6801,3.462,0,3.462
8.6901,3.0804,0,3.0804
8.7001,2.7638,0,2.7638
8.7101,2.5186,0.3461,2.1725
8.7201,2.3195,5.8557,-3.5362
8.7301,2.1573,6.446,-4.2887
8.7401,2.0259,6.3973,-4.3714
8.7501,1.9202,7.3375,-5.4173
8.7601,1.8376,8.617,-6.7794
8.7701,1.7763,8.4591,-6.6828
8.7801,1.7359,8.3032,-6.5674
8.7901,1.7174,9.0129,-7.2955
8.8001,1.7235,9.4712,-7.7477
8.8101,1.7594,10.236,-8.4767
8.8201,1.8345,10.002,-8.1672
8.8301,1.9653,8.7754,-6.8102
8.8401,2.1817,9.1871,-7.0054
8.8501,2.5426,10.798,-8.2559
8.8601,3.1752,12.035,-8.86
8.8701,4.4011,13.105,-8.7038
8.8801,7.2488,16.344,-9.0955
8.8901,15.751,24.559,-8.808
8.9001,39.068,48.468,-9.3993
8.9101,62.077,71.981,-9.903
8.9201,45.24,51.595,-6.3556
8.9301,18.984,24.429,-5.4447
8.9401,8.2708,16.16,-7.889
8.9501,4.802,12.003,-7.2005
8.9601,3.39,10.027,-6.6368
8.9701,2.6945,8.8525,-6.158
8.9801,2.3213,8.1852,-5.8639
8.9901,2.1231,8.278,-6.1549
9.0002,2.0375,8.5144,-6.4769
9.0102,2.0385,8.4632,-6.4247
9.0202,2.1208,8.2419,-6.1212
9.0302,2.2951,7.9874,-5.6924
9.0402,2.5923,8.7583,-6.1659
9.0502,3.0773,9.2532,-6.1759
9.0602,3.8854,10.116,-6.2305
9.0702,5.3273,11.717,-6.3895
9.0802,8.2496,15.137,-6.8869
9.0902,15.635,23.267,-7.6322
9.1002,38.631,47.484,-8.8525
9.1102,89.066,102.48,-13.413
9.1202,109.04,118.25,-9.2079
9.1302,61.67,63.012,-1.342
9.1402,24.104,24.116,-0.011678
9.1502,11.344,14.079,-2.7352
9.1602,7.3327,13.058,-5.7253
9.1702,6.7975,12.183,-5.3857
9.1802,8.283,14.109,-5.8259
9.1902,7.6419,13.733,-6.0906
9.2002,4.6704,10.132,-5.4616
9.2102,2.9197,8.5562,-5.6365
9.2202,2.2588,7.4049,-5.1461
9.2302,1.9612,8.0035,-6.0423
9.2402,1.8012,6.3903,-4.5891
9.2502,1.7133,5.6232,-3.9099
9.2602,1.6723,5.6797,-4.0075
9.2702,1.6669,5.1166,-3.4497
9.2802,1.6923,5.7918,-4.0995
9.2902,1.7475,0.38721,1.3603
9.3002,1.8338,5.7149,-3.8811
9.3102,1.9556,0.39697,1.5587
9.3202,2.1202,5.8456,-3.7254
9.3302,2.3392,0.41866,1.9205
9.3402,2.6303,6.5734,-3.9431
9.3502,3.0214,6.7463,-3.7249
9.3602,3.557,8.6011,-5.044
9.3702,4.3122,9.6587,-5.3465
9.3802,5.4199,10.039,-4.6194
9.3902,7.1365,13.138,-6.002
9.4002,10.01,17.354,-7.3443
9.4102,15.41,23.247,-7.8367
9.4202,27.657,37.154,-9.4962
9.4302,63.662,74.424,-10.762
9.4402,164.48,183.44,-18.954
9.4502,272.99,291.68,-18.685
9.4602,205.85,205.13,0.71819
9.4702,85.54,80.643,4.8973
9.4802,34.727,38.166,-3.4384
9.4902,18.336,23.738,-5.4024
9.5002,11.709,17.418,-5.7092
9.5102,8.4177,14.814,-6.3962
9.5202,6.5909,13.375,-6.7842
9.5302,5.5319,12.581,-7.0496
9.5402,4.9396,12.091,-7.1516
9.5502,4.6793,11.441,-6.7622
9.5602,4.7045,11.629,-6.924
9.5702,5.0358,11.911,-6.8756
9.5802,5.7747,13.29,-7.5151
9.5902,7.1726,15.036,-7.8632
9.6002,9.8451,17.794,-7.9487
9.6102,15.55,22.96,-7.4094
9.6202,30.739,37.942,-7.2028
9.6302,78.177,86.792,-8.6144
9.6402,169.27,183.15,-13.885
9.6502,183.6,194.16,-10.563
9.6602,94.269,95.259,-0.99025
9.6702,36.297,39.068,-2.7706
9.6802,17.223,22.763,-5.5397
9.6902,10.58,15.848,-5.2671
9.7002,8.1306,13.293,-5.1628
9.7102,7.0555,12.957,-5.9014
9.7202,5.3572,10.991,-5.6336
9.7302,3.8056,9.0312,-5.2256
9.7402,2.9847,8.1798,-5.1951
9.7502,2.5296,7.4631,-4.9335
9.7602,2.2339,7.0253,-4.7914
9.7702,2.0288,6.7674,-4.7386
9.7802,1.8849,6.3833,-4.4984
9.7902,1.7865,6.2775,-4.491
9.8002,1.7251,6.1798,-4.4547
9.8102,1.6959,6.3266,-4.6306
9.8202,1.6975,6.5389,-4.8414
9.8302,1.7307,6.6097,-4.879
9.8402,1.7992,6.3394,-4.5402
9.8502,1.9104,6.3837,-4.4732
9.8602,2.0716,6.8996,-4.828
9.8702,2.314,7.3222,-5.0082
9.8802,2.668,8.0864,-5.4185
9.8902,3.1971,8.0996,-4.9026
9.9002,4.0228,8.7979,-4.7751
9.9102,5.4026,10.625,-5.2223
9.9202,7.9677,13.64,-5.6728
9.9302,13.657,20.466,-6.8092
9.9402,30.003,36.918,-6.9148
9.9502,77.528,87.534,-10.006
9.9602,137.37,148.55,-11.178
9.9702,112.25,115.44,-3.1833
9.9802,48.696,48.721,-0.025
9.9902,19.755,23.209,-3.4538
10,10.516,15.118,-4.602
10.01,6.9192,11.988,-5.0692
10.02,5.2099,10.858,-5.6486
10.03,4.3288,10.273,-5.944
10.04,3.8971,10.046,-6.1493
10.05,3.7641,10.027,-6.2632
10.06,3.8814,9.8551,-5.9737
10.07,4.267,10.304,-6.0369
10.08,5.0136,10.836,-5.822
10.09,6.3447,11.949,-5.6039
10.1,8.7936,14.781,-5.9876
10.11,13.829,20.067,-6.2381
10.12,26.64,33.375,-6.7349
10.13,66.634,74.79,-8.1556
10.14,154.4,168.95,-14.549
10.15,189.12,198.1,-8.9812
10.16,106.57,102.78,3.7907
10.17,41.06,38.674,2.386
10.18,18.681,20.243,-1.562
10.19,11.377,13.113,-1.7357
10.2,9.1246,10.544,-1.4196
10.21,7.9348,8.7314,-0.7966
10.22,5.6238,7.0033,-1.3795
10.23,3.8007,0.37572,3.425
10.24,2.9097,5.0013,-2.0916
10.25,2.4228,0,2.4228
10.26,2.1094,0,2.1094
10.27,1.8938,0,1.8938
10.28,1.7433,0,1.7433
10.29,1.6408,0,1.6408
10.3,1.5771,0,1.5771
10.31,1.5473,0,1.5473
10.32,1.5504,0,1.5504
10.33,1.5881,0,1.5881
10.34,1.6661,0.30844,1.3577
10.35,1.795,4.0587,-2.2637
10.36,1.9937,0.44844,1.5453
10.37,2.2954,5.8887,-3.5933
10.38,2.7613,0.5924,2.1689
10.39,3.5126,8.3401,-4.8274
10.4,4.8188,8.3531,-3.5343
10.41,7.3874,11.688,-4.3005
10.42,13.611,18.606,-4.9952
10.43,32.739,39.371,-6.6321
10.44,79.566,91.489,-11.923
10.45,109.6,119.08,-9.4794
10.46,68.602,69.267,-0.66552
10.47,27.059,28.416,-1.3563
10.48,11.926,16.995,-5.0694
10.49,6.877,13.471,-6.5936
10.5,4.728,11.22,-6.4916
10.51,3.6506,8.9235,-5.2729
10.52,3.0801,7.6622,-4.5821
10.53,2.8028,10.462,-7.6591
10.54,2.7355,11.068,-8.3324
10.55,2.8621,11.006,-8.1438
10.56,3.2239,10.928,-7.7037
10.57,3.949,10.148,-6.1994
10.58,5.368,12.41,-7.0421
10.59,8.4451,18.068,-9.6232
10.6,16.766,25.396,-8.6299
10.61,42.67,52.58,-9.9094
10.62,89.977,102.97,-12.989
10.63,93.688,100.73,-7.0404
10.64,46.789,48.323,-1.5344
10.65,18.102,22.318,-4.2156
10.66,8.7113,14.367,-5.6559
10.67,5.2701,10.317,-5.0471
10.68,3.6492,8.5607,-4.9115
10.69,2.7538,7.6955,-4.9417
10.7,2.2084,7.369,-5.1606
10.71,1.8545,5.4745,-3.62
10.72,1.6156,6.447,-4.8314
10.73,1.451,0.57309,0.87794
10.74,1.338,7.6271,-6.289
10.75,1.2631,5.3134,-4.0503
10.76,1.2186,6.3676,-5.149
10.77,1.2,0.52041,0.67956
10.78,1.2059,7.0224,-5.8165
10.79,1.2334,6.4159,-5.1825
10.8,1.2933,7.0625,-5.7692
10.81,1.3886,6.9604,-5.5717
10.82,1.5313,7.0566,-5.5253
10.83,1.7418,7.3722,-5.6303
10.84,2.0572,7.9325,-5.8753
10.85,2.5475,9.1226,-6.575
10.86,3.3602,10.137,-6.7766
10.87,4.85,11.524,-6.6744
10.88,8.0783,15.84,-7.7617
10.89,17.117,24.969,-7.8519
10.9,44.156,53.974,-9.8178
10.91,83.252,95.378,-12.127
10.92,73.749,77.965,-4.2157
10.93,33.459,33.861,-0.40213
10.94,13.463,19.061,-5.5972
10.95,7.1015,14.986,-7.8843
10.96,4.7127,10.489,-5.7763
10.97,3.6243,7.3177,-3.6934
10.98,3.1057,8.8291,-5.7234
10.99,2.9083,8.7796,-5.8713
11,2.9469,5.9738,-3.0269
11.01,3.2192,6.5916,-3.3724
11.02,3.7994,7.7855,-3.9861
11.03,4.8923,8.5649,-3.6727
11.04,7.0334,10.729,-3.6955
11.05,11.894,15.393,-3.4995
11.06,25.991,29.559,-3.5672
11.07,67.089,73.447,-6.358
11.08,118.86,127.14,-8.283
11.09,97.071,97.335,-0.26361
11.1,42.017,38.535,3.4826
11.11,16.962,17.776,-0.8146
11.12,9.0793,9.8357,-0.75645
11.13,6.321,5.9681,0.35286
11.14,4.9842,7.3606,-2.3764
11.15,3.6986,7.1926,-3.494
11.16,2.7897,0,2.7897
11.17,2.3149,0.60842,1.7065
11.18,2.0512,7.366,-5.3148
11.19,1.8976,0,1.8976
11.2,1.8169,0.58831,1.2286
11.21,1.7932,7.1019,-5.3087
11.22,1.8197,0.54364,1.2761
11.23,1.8966,6.55,-4.6533
11.24,2.0294,0.65847,1.371
11.25,2.2306,7.9183,-5.6877
11.26,2.5218,0.60273,1.9191
11.27,2.9405,7.8037,-4.8632
11.28,3.5513,7.3935,-3.8422
11.29,4.4725,7.4475,-2.975
11.3,5.9379,9.499,-3.561
11.31,8.464,12.78,-4.3162
11.32,13.416,17.311,-3.8945
11.33,25.395,30.363,-4.9687
11.34,62.191,69.5,-7.3088
11.35,152.26,165.93,-13.671
11.36,210.03,219.45,-9.4198
11.37,131.17,127.31,3.8603
11.38,51.244,47.618,3.6257
11.39,22.111,23.506,-1.3951
11.4,12.37,15.619,-3.249
11.41,8.1995,11.587,-3.3874
11.42,6.0812,8.775,-2.6938
11.43,4.9284,8.4635,-3.5351
11.44,4.3306,7.7824,-3.4519
11.45,4.1323,6.3892,-2.2569
11.46,4.3201,6.8445,-2.5245
11.47,5.031,7.9596,-2.9287
11.48,6.7197,8.5719,-1.8522
11.49,10.91,13.299,-2.3895
11.5,23.637,26.365,-2.7286
11.51,59.579,64.506,-4.927
11.52,98.296,103.98,-5.6831
11.53,74.191,73.719,0.47198
11.54,31.087,28.053,3.0339
11.55,12.893,12.688,0.20515
11.56,7.1541,6.9823,0.17185
11.57,5.0764,5.8174,-0.74097
11.58,3.8492,0,3.8492
11.59,2.7416,0,2.7416
11.6,2.0432,0,2.0432
11.61,1.6451,0,1.6451
11.62,1.385,0,1.385
11.63,1.1989,0,1.1989
11.64,1.0591,0,1.0591
11.65,0.95089,0,0.95089
11.66,0.86542,0,0.86542
11.67,0.79687,0,0.79687
11.68,0.7414,0,0.7414
11.69,0.69615,0,0.69615
11.7,0.65933,0,0.65933
11.71,0.62951,0,0.62951
11.72,0.60571,0,0.60571
11.73,0.58724,0,0.58724
11.74,0.57365,0,0.57365
11.75,0.56468,0,0.56468
11.76,0.56027,0,0.56027
11.77,0.56055,0,0.56055
11.78,0.56587,0,0.56587
11.79,0.57688,0,0.57688
11.8,0.5944,0,0.5944
11.81,0.61991,0,0.61991
11.82,0.6555,0,0.6555
11.83,0.70431,0,0.70431
11.84,0.77114,0,0.77114
11.85,0.86361,0,0.86361
11.86,0.99423,0,0.99423
11.87,1.1849,0,1.1849
11.88,1.4764,0,1.4764
11.89,1.9532,0,1.9532
11.9,2.8153,0.57143,2.2439
11.91,4.6448,7.2305,-2.5856
11.92,9.6376,10.831,-1.1932
11.93,24.89,28.338,-3.4484
11.94,49.828,54.482,-4.6539
11.95,47.864,49.338,-1.4741
11.96,22.739,21.344,1.3957
11.97,9.0504,9.4149,-0.36456
11.98,4.9132,0.51305,4.4001
11.99,3.868,5.7567,-1.8887
12,3.2259,0,3.2259
12.01,2.1988,0,2.1988
12.02,1.5319,0,1.5319
12.03,1.239,0,1.239
12.04,1.0968,0,1.0968
12.05,1.0218,0,1.0218
12.06,0.99302,0,0.99302
12.07,0.9983,0,0.9983
12.08,1.0352,0,1.0352
12.09,1.1058,0,1.1058
12.1,1.2175,0,1.2175
12.11,1.384,0.39589,0.98809
12.12,1.63,4.3902,-2.7602
12.13,2.0009,0.65229,1.3486
12.14,2.5845,7.2205,-4.6359
12.15,3.5702,0.91094,2.6593
12.16,5.431,11.026,-5.5946
12.17,9.6599,12.625,-2.9651
12.18,22.102,27.475,-5.3727
12.19,56.948,65.232,-8.2842
12.2,94.455,103.32,-8.8649
12.21,71.253,72.647,-1.3945
12.22,29.677,29.531,0.14593
12.23,12.126,14.581,-2.4558
12.24,6.4778,9.8847,-3.4069
12.25,4.2141,8.5102,-4.2961
12.26,3.1172,6.2745,-3.1573
12.27,2.5492,6.9884,-4.4393
12.28,2.2852,5.3535,-3.0684
12.29,2.2529,6.5844,-4.3315
12.3,2.4758,6.1913,-3.7155
12.31,3.1141,8.1867,-5.0726
12.32,4.7327,8.8702,-4.1374
12.33,9.5649,14.369,-4.8042
12.34,24.03,29.849,-5.8188
12.35,43.628,49.865,-6.2364
12.36,37.092,40.602,-3.5105
12.37,16.49,17.969,-1.4788
12.38,6.682,10.365,-3.6829
12.39,3.5207,6.2782,-2.7575
12.4,2.2738,6.2708,-3.997
12.41,1.6537,0.44661,1.2071
12.42,1.2988,4.8221,-3.5233
12.43,1.0775,0,1.0775
12.44,0.93179,0,0.93179
12.45,0.83308,0,0.83308
12.46,0.76596,0,0.76596
12.47,0.72181,0,0.72181
12.48,0.69587,0,0.69587
12.49,0.68582,0,0.68582
12.5,0.69136,0,0.69136
12.51,0.71414,0,0.71414
12.52,0.75859,0,0.75859
12.53,0.83369,0,0.83369
12.54,0.95765,0,0.95765
12.55,1.1701,0,1.1701
12.56,1.5701,0,1.5701
12.57,2.4705,0.55518,1.9153
12.58,5.0948,7.021,-1.9262
12.59,12.413,13.787,-1.3744
12.6,20.296,22.502,-2.2061
12.61,15.488,16.26,-0.7725
12.62,6.8489,7.975,-1.1261
12.63,3.2538,0.45352,2.8003
12.64,2.173,4.8035,-2.6305
12.65,1.8344,0.42104,1.4134
12.66,1.7904,4.4519,-2.6614
12.67,1.9354,0.49645,1.439
12.68,2.2732,5.2401,-2.967
12.69,2.8892,0.5866,2.3026
12.7,4.0136,6.872,-2.8584
12.71,6.2813,8.406,-2.1247
12.72,11.885,14.485,-2.6
12.73,29.243,33.739,-4.4959
12.74,70.331,77.313,-6.9818
12.75,93.27,96.941,-3.6705
12.76,56.248,52.388,3.8602
12.77,21.876,18.84,3.0357
12.78,9.7071,9.3434,0.36369
12.79,5.7724,0.41379,5.3586
12.8,4.0184,4.3228,-0.30436
12.81,2.8348,0,2.8348
12.82,2.107,0,2.107
12.83,1.6991,0,1.6991
12.84,1.4525,0,1.4525
12.85,1.2981,0,1.2981
12.86,1.2059,0,1.2059
12.87,1.1618,0,1.1618
12.88,1.1601,0,1.1601
12.89,1.2018,0,1.2018
12.9,1.2945,0,1.2945
12.91,1.4557,0.40591,1.0498
12.92,1.7202,4.1972,-2.477
12.93,2.1587,0.46832,1.6904
12.94,2.9288,5.3226,-2.3938
12.95,4.442,5.9084,-1.4664
12.96,8.0699,10.779,-2.7086
12.97,19.16,23.005,-3.8453
12.98,47.187,53.337,-6.1497
12.99,67.531,72.444,-4.913
13,43.84,43.415,0.42422
13.01,17.471,17.57,-0.099171
13.02,7.6391,9.3032,-1.6641
13.03,4.4113,6.2854,-1.8741
13.04,3.0843,5.7089,-2.6245
13.05,2.4683,0.57874,1.8896
13.06,2.2148,5.9139,-3.6991
13.07,2.2212,0.55908,1.6621
13.08,2.5114,6.1454,-3.634
13.09,3.2768,5.1643,-1.8874
13.1,5.2011,7.7999,-2.5988
13.11,11.016,13.806,-2.7897
13.12,27.79,32.981,-5.1909
13.13,47.393,51.538,-4.1446
13.14,37.224,37.801,-0.57734
13.15,15.925,15.196,0.72865
13.16,6.6347,8.2791,-1.6444
13.17,3.775,0.48185,3.2931
13.18,2.6588,4.8746,-2.2158
13.19,1.8995,0,1.8995
13.2,1.4011,0,1.4011
13.21,1.1301,0,1.1301
13.22,0.97245,0,0.97245
13.23,0.87474,0,0.87474
13.24,0.81596,0,0.81596
13.25,0.78674,0,0.78674
13.26,0.78347,0,0.78347
13.27,0.80676,0,0.80676
13.28,0.86163,0,0.86163
13.29,0.95955,0,0.95955
13.3,1.1239,0,1.1239
13.31,1.4036,0,1.4036
13.32,1.9136,0.47703,1.4366
13.33,2.9771,5.3159,-2.3388
13.34,5.7743,6.9465,-1.1722
13.35,14.479,17.672,-3.1928
13.36,31.178,34.74,-3.5616
13.37,33.825,36.131,-2.3066
13.38,17.493,17.417,0.075293
13.39,6.9054,7.2986,-0.39325
13.4,3.4398,5.4843,-2.0444
13.41,2.2287,0.44822,1.7805
13.42,1.7164,4.4452,-2.7288
13.43,1.505,0,1.505
13.44,1.4796,0,1.4796
13.45,1.6314,0,1.6314
13.46,2.05,0.47489,1.5751
13.47,3.0628,5.2617,-2.1989
13.48,5.9525,7.1821,-1.2297
13.49,14.887,18.253,-3.3663
13.5,29.525,32.63,-3.1059
13.51,28.344,29.392,-1.0474
13.52,13.541,12.341,1.2006
13.53,5.4473,5.8763,-0.42896
13.54,2.8891,0,2.8891
13.55,1.965,0,1.965
13.56,1.4594,0,1.4594
13.57,1.1527,0,1.1527
13.58,0.99168,0,0.99168
13.59,0.91112,0,0.91112
13.6,0.87885,0,0.87885
13.61,0.88294,0,0.88294
13.62,0.92021,0,0.92021
13.63,0.99332,0,0.99332
13.64,1.1109,0.48381,0.62709
13.65,1.2902,4.7091,-3.4189
13.66,1.5636,0.48279,1.0808
13.67,1.9944,5.1785,-3.1841
13.68,2.7175,5.2829,-2.5654
13.69,4.0646,6.3522,-2.2876
13.7,7.0542,10.897,-3.8423
13.71,15.645,19.527,-3.8817
13.72,40.621,47.949,-7.3284
13.73,72.073,79.511,-7.4386
13.74,58.88,58.775,0.1045
13.75,25.494,24.336,1.1584
13.76,10.305,11.339,-1.034
13.77,5.4789,7.1233,-1.6444
13.78,3.6354,7.2023,-3.567
13.79,2.8136,0.69149,2.1221
13.8,2.4816,6.6498,-4.1682
13.81,2.4926,0.58043,1.9122
13.82,2.8923,6.0199,-3.1275
13.83,4.0116,5.0763,-1.0647
13.84,7.1682,9.2655,-2.0973
13.85,17.285,20.404,-3.1196
13.86,38.678,42.687,-4.0086
13.87,45.401,47.406,-2.0052
13.88,24.855,24.052,0.80221
13.89,9.6583,9.293,0.36527
13.9,4.5006,5.4421,-0.9415
13.91,2.6747,0,2.6747
13.92,1.8365,0,1.8365
13.93,1.3797,0,1.3797
13.94,1.1039,0,1.1039
13.95,0.92673,0,0.92673
13.96,0.80939,0,0.80939
13.97,0.73204,0,0.73204
13.98,0.68429,0,0.68429
13.99,0.66131,0,0.66131
14,0.66242,0,0.66242
14.01,0.69123,0,0.69123
14.02,0.75763,0,0.75763
14.03,0.88382,0,0.88382
14.04,1.1211,0.46465,0.65641
14.05,1.6058,4.3805,-2.7747
14.06,2.8014,0.82717,1.9743
14.07,6.5003,9.4999,-2.9996
14.08,15.57,18.53,-2.9601
14.09,21.386,24.127,-2.7412
14.1,13.438,14.702,-1.2647
14.11,5.3851,7.1163,-1.7312
14.12,2.4535,0.59346,1.8601
14.13,1.4808,5.5598,-4.079
14.14,1.0762,0.43717,0.63907
14.15,0.88943,4.0892,-3.1998
14.16,0.81938,0.52814,0.29124
14.17,0.84398,4.9324,-4.0884
14.18,0.99851,0.53647,0.46204
14.19,1.4533,5.0024,-3.5491
14.2,2.9109,0.97203,1.9389
14.21,6.8621,10.365,-3.5027
14.22,10.419,13.109,-2.6902
14.23,7.3669,8.6011,-1.2342
14.24,3.1863,4.4114,-1.2251
14.25,1.627,0,1.627
14.26,1.2504,0,1.2504
14.27,1.0014,0,1.0014
14.28,0.72402,0,0.72402
14.29,0.58143,0,0.58143
14.3,0.52942,0,0.52942
14.31,0.51599,0,0.51599
14.32,0.52551,0,0.52551
14.33,0.55463,0,0.55463
14.34,0.60504,0,0.60504
14.35,0.68273,0,0.68273
14.36,0.79975,0,0.79975
14.37,0.97935,0,0.97935
14.38,1.269,0,1.269
14.39,1.777,0,1.777
14.4,2.8011,0.71707,2.084
14.41,5.4015,7.9228,-2.5213
14.42,13.475,15.677,-2.2017
14.43,30.439,34.236,-3.7977
14.44,35.819,37.391,-1.5718
14.45,19.678,18.14,1.5381
14.46,7.7652,7.1213,0.6439
14.47,3.7901,0,3.7901
14.48,2.469,0,2.469
14.49,1.9697,0,1.9697
14.5,1.8447,0,1.8447
14.51,1.9999,0,1.9999
14.52,2.5186,0,2.5186
14.53,3.7913,0.80037,2.9909
14.54,7.3593,9.1062,-1.7469
14.55,18.566,20.966,-2.3997
14.56,39.065,42.85,-3.785
14.57,40.663,40.278,0.38423
14.58,20.316,17.455,2.8616
14.59,7.8822,7.5121,0.37015
14.6,3.8374,0,3.8374
14.61,2.3581,0,2.3581
14.62,1.6248,0,1.6248
14.63,1.2123,0,1.2123
14.64,0.97003,0,0.97003
14.65,0.81834,0,0.81834
14.66,0.72177,0,0.72177
14.67,0.66205,0,0.66205
14.68,0.63063,0,0.63063
14.69,0.62444,0,0.62444
14.7,0.64519,0,0.64519
14.71,0.70071,0,0.70071
14.72,0.81019,0,0.81019
14.73,1.02,0,1.02
14.74,1.4594,0.51323,0.94621
14.75,2.5912,5.2668,-2.6756
14.76,6.1169,7.8141,-1.6972
14.77,13.528,17.277,-3.7493
14.78,15.887,18.083,-2.1962
14.79,8.8561,9.6671,-0.811
14.8,3.6801,5.4789,-1.7988
14.81,1.981,0,1.981
14.82,1.4584,0,1.4584
14.83,1.3229,0,1.3229
14.84,1.4002,0,1.4002
14.85,1.6947,0.52116,1.1735
14.86,2.3601,5.1428,-2.7827
14.87,3.9489,5.6355,-1.6867
14.88,8.6637,11.113,-2.449
14.89,22.199,25.945,-3.7452
14.9,38.009,41.462,-3.4537
14.91,29.835,30.109,-0.27377
14.92,12.696,11.659,1.0373
14.93,5.2254,6.0156,-0.7902
14.94,2.8822,0,2.8822
14.95,1.8973,0,1.8973
14.96,1.3323,0,1.3323
14.97,1.018,0,1.018
14.98,0.84265,0,0.84265
14.99,0.74056,0,0.74056
15,0.68486,0,0.68486
15.01,0.66444,0,0.66444
15.02,0.67648,0,0.67648
15.03,0.72495,0,0.72495
15.04,0.82275,0,0.82275
15.05,0.99932,0,0.99932
15.06,1.3229,0,1.3229
15.07,1.9751,0,1.9751
15.08,3.5728,1.0283,2.5445
15.09,8.5015,11.263,-2.7617
15.1,20.577,23.298,-2.7203
15.11,28.324,29.719,-1.3951
15.12,17.751,16.357,1.3947
15.13,7.0403,6.0696,0.97067
15.14,3.1468,0,3.1468
15.15,1.8621,0,1.8621
15.16,1.3395,0,1.3395
15.17,1.1178,0,1.1178
15.18,1.0759,0,1.0759
15.19,1.2224,0,1.2224
15.2,1.7421,0.47542,1.2667
15.21,3.4509,5.0957,-1.6447
15.22,8.3565,10.257,-1.9004
15.23,13.65,15.892,-2.2416
15.24,10.327,11.23,-0.9022
15.25,4.4,5.484,-1.084
15.26,1.8879,0,1.8879
15.27,1.0685,0,1.0685
15.28,0.7304,0,0.7304
15.29,0.5574,0,0.5574
15.3,0.4571,0,0.4571
15.31,0.39468,0,0.39468
15.32,0.35466,0,0.35466
15.33,0.32943,0,0.32943
15.34,0.3152,0,0.3152
15.35,0.31039,0,0.31039
15.36,0.3152,0,0.3152
15.37,0.33195,0,0.33195
15.38,0.36685,0,0.36685
15.39,0.43578,0,0.43578
15.4,0.5863,0,0.5863
15.41,0.99972,0,0.99972
15.42,2.2409,0.72538,1.5155
15.43,4.1515,6.8421,-2.6906
15.44,3.8691,5.7765,-1.9075
15.45,1.9661,0,1.9661
15.46,1.0008,0,1.0008
15.47,0.73654,0,0.73654
15.48,0.7003,0,0.7003
15.49,0.77378,0,0.77378
15.5,0.95828,0.50734,0.45095
15.51,1.3331,4.2846,-2.9515
15.52,2.166,0.78492,1.3811
15.53,4.4946,8.0704,-3.5758
15.54,11.56,15.024,-3.4641
15.55,22.448,25.953,-3.5048
15.56,20.704,21.251,-0.54775
15.57,9.6094,9.2088,0.40067
15.58,3.8537,5.0726,-1.2189
15.59,2.0434,0,2.0434
15.6,1.3428,0,1.3428
15.61,0.97768,0,0.97768
15.62,0.78824,0,0.78824
15.63,0.69395,0,0.69395
15.64,0.65461,0,0.65461
15.65,0.65452,0,0.65452
15.66,0.69026,0,0.69026
15.67,0.76667,0,0.76667
15.68,0.8987,0,0.8987
15.69,1.119,0,1.119
15.7,1.5,0,1.5
15.71,2.2231,0,2.2231
15.72,3.8547,0.94912,2.9056
15.73,8.6068,10.311,-1.7044
15.74,22.184,24.511,-2.3266
15.75,38.035,39.853,-1.8173
15.76,29.876,28.944,0.93189
15.77,12.735,11.276,1.4594
15.78,5.2466,5.4142,-0.1676
15.79,2.8784,0,2.8784
15.8,1.9892,0,1.9892
15.81,1.637,0,1.637
15.82,1.592,0,1.592
15.83,1.8731,0,1.8731
15.84,2.8373,0.80209,2.0352
15.85,6.0362,8.4249,-2.3887
15.86,14.517,17.592,-3.075
15.87,21.402,23.502,-2.1001
15.88,14.444,14.42,0.023934
15.89,5.8888,6.5105,-0.62164
15.9,2.6154,0,2.6154
15.91,1.5357,0,1.5357
15.92,1.0416,0,1.0416
15.93,0.77226,0,0.77226
15.94,0.62106,0,0.62106
15.95,0.53076,0,0.53076
15.96,0.4759,0,0.4759
15.97,0.44539,0,0.44539
15.98,0.43487,0,0.43487
15.99,0.44451,0,0.44451
16,0.47955,0,0.47955
16.01,0.55437,0,0.55437
16.02,0.70597,0,0.70597
16.03,1.0457,0,1.0457
16.04,1.9993,0.76477,1.2346
16.05,4.8945,7.4316,-2.5371
16.06,9.3571,11.014,-1.6566
16.07,8.6512,9.8424,-1.1912
16.08,4.1209,4.9356,-0.81468
16.09,1.7763,0,1.7763
16.1,1.0533,0,1.0533
16.11,0.82294,0,0.82294
16.12,0.77818,0,0.77818
16.13,0.86391,0,0.86391
16.14,1.1348,0,1.1348
16.15,1.8642,0.58409,1.2801
16.16,4.1617,5.971,-1.8092
16.17,10.003,11.929,-1.9257
16.18,14.245,15.478,-1.2334
16.19,9.2971,9.7017,-0.40461
16.2,3.8033,0,3.8033
16.21,1.7849,0,1.7849
16.22,1.1269,0,1.1269
16.23,0.8137,0,0.8137
16.24,0.65183,0,0.65183
16.25,0.57948,0,0.57948
16.26,0.55641,0,0.55641
16.27,0.5676,0,0.5676
16.28,0.61072,0,0.61072
16.29,0.69165,0,0.69165
16.3,0.82633,0,0.82633
16.31,1.0492,0,1.0492
16.32,1.4379,0,1.4379
16.33,2.1936,0.64494,1.5487
16.34,3.9794,6.2611,-2.2817
16.35,9.3875,11.912,-2.5249
16.36,23.454,27.98,-4.526
16.37,34.872,37.665,-2.7927
16.38,23.488,23.248,0.23998
16.39,9.4581,8.8198,0.63825
16.4,4.0963,5.1691,-1.0728
16.41,2.373,0,2.373
16.42,1.7097,0,1.7097
16.43,1.4714,0,1.4714
16.44,1.5244,0,1.5244
16.45,1.9936,0.63018,1.3634
16.46,3.6233,6.089,-2.4657
16.47,8.7303,10.891,-2.1605
16.48,16.166,18.492,-2.3266
16.49,14.302,14.578,-0.27657
16.5,6.5466,6.4255,0.12119
16.51,2.6854,0,2.6854
16.52,1.4394,0,1.4394
16.53,0.95559,0,0.95559
16.54,0.72076,0,0.72076
16.55,0.59247,0,0.59247
16.56,0.52015,0,0.52015
16.57,0.48284,0,0.48284
16.58,0.47195,0,0.47195
16.59,0.48584,0,0.48584
16.6,0.52897,0,0.52897
16.61,0.61467,0,0.61467
16.62,0.77523,0,0.77523
16.63,1.0953,0,1.0953
16.64,1.8515,0,1.8515
16.65,4.1283,1.4178,2.7106
16.66,10.214,12.965,-2.7513
16.67,15.687,16.423,-0.73595
16.68,11.028,11.641,-0.61245
16.69,4.609,0,4.609
16.7,2.1032,0,2.1032
16.71,1.3379,0,1.3379
16.72,1.1001,0,1.1001
16.73,1.1105,0,1.1105
16.74,1.3669,0,1.3669
16.75,2.1246,0.5012,1.6234
16.76,4.5103,5.2211,-0.71082
16.77,11.29,12.738,-1.4477
16.78,18.6,19.929,-1.3297
16.79,14.044,13.611,0.43248
16.8,5.9028,4.9074,0.99544
16.81,2.4726,0,2.4726
16.82,1.3631,0,1.3631
16.83,0.88921,0,0.88921
16.84,0.64284,0,0.64284
16.85,0.50564,0,0.50564
16.86,0.42411,0,0.42411
16.87,0.37509,0,0.37509
16.88,0.34854,0,0.34854
16.89,0.34084,0,0.34084
16.9,0.35329,0,0.35329
16.91,0.39368,0,0.39368
16.92,0.48397,0,0.48397
16.93,0.68962,0,0.68962
16.94,1.2552,0.58972,0.66552
16.95,3.0229,5.4927,-2.4699
16.96,6.2538,8.5072,-2.2534
16.97,6.5117,8.076,-1.5643
16.98,3.3185,4.6604,-1.3419
16.99,1.3733,0,1.3733
17,0.75272,0,0.75272
17.01,0.55047,0,0.55047
17.02,0.4947,0,0.4947
17.03,0.53418,0,0.53418
17.04,0.71094,0,0.71094
17.05,1.267,0.59376,0.67328
17.06,3.0417,5.3814,-2.3398
17.07,6.13,7.6613,-1.5313
17.08,6.1227,7.6847,-1.562
17.09,3.0222,0,3.0222
17.1,1.2445,0,1.2445
17.11,0.67835,0,0.67835
17.12,0.44499,0,0.44499
17.13,0.3177,0,0.3177
17.14,0.25021,0,0.25021
17.15,0.21175,0,0.21175
17.16,0.18781,0,0.18781
17.17,0.17236,0,0.17236
17.18,0.16249,0,0.16249
17.19,0.15664,0,0.15664
17.2,0.15396,0,0.15396
17.21,0.1537,0,0.1537
17.22,0.15638,0,0.15638
17.23,0.16178,0,0.16178
17.24,0.17026,0,0.17026
17.25,0.18253,0,0.18253
17.26,0.19973,0,0.19973
17.27,0.22378,0,0.22378
17.28,0.2579,0,0.2579
17.29,0.3078,0,0.3078
17.3,0.38435,0,0.38435
17.31,0.51038,0,0.51038
17.32,0.74133,0,0.74133
17.33,1.2451,0,1.2451
17.34,2.6705,0.96748,1.703
17.35,6.8738,8.8993,-2.0255
17.36,12.557,14.038,-1.4808
17.37,10.692,11.094,-0.40194
17.38,4.7689,4.7685,0.00041589
17.39,1.9755,0,1.9755
17.4,1.0937,0,1.0937
17.41,0.73693,0,0.73693
17.42,0.56567,0,0.56567
17.43,0.48689,0,0.48689
17.44,0.45803,0,0.45803
17.45,0.46334,0,0.46334
17.46,0.50013,0,0.50013
17.47,0.57492,0,0.57492
17.48,0.70665,0,0.70665
17.49,0.94013,0,0.94013
17.5,1.3913,0.5768,0.81449
17.51,2.4329,5.1016,-2.6688
17.52,5.5269,8.3335,-2.8066
17.53,13.994,18.231,-4.2363
17.54,22.355,25.082,-2.7277
17.55,16.278,17,-0.72173
17.56,6.7983,7.5937,-0.79541
17.57,2.969,4.7436,-1.7746
17.58,1.7943,0,1.7943
17.59,1.4185,0,1.4185
17.6,1.4126,0,1.4126
17.61,1.7929,0.58509,1.2078
17.62,3.0829,5.3375,-2.2546
17.63,7.343,10.01,-2.6668
17.64,15.999,19.08,-3.081
17.65,18.023,19.281,-1.2579
17.66,9.5694,9.871,-0.30161
17.67,3.7218,4.4094,-0.68761
17.68,1.7607,0,1.7607
17.69,1.0557,0,1.0557
17.7,0.72747,0,0.72747
17.71,0.54677,0,0.54677
17.72,0.43679,0,0.43679
17.73,0.36568,0,0.36568
17.74,0.31843,0,0.31843
17.75,0.28717,0,0.28717
17.76,0.26909,0,0.26909
17.77,0.26362,0,0.26362
17.78,0.27534,0,0.27534
17.79,0.32294,0,0.32294
17.8,0.48289,0,0.48289
17.81,0.94189,0,0.94189
17.82,1.4405,0,1.4405
17.83,1.1459,0,1.1459
17.84,0.6169,0,0.6169
17.85,0.41514,0,0.41514
17.86,0.38775,0,0.38775
17.87,0.43648,0,0.43648
17.88,0.56458,0,0.56458
17.89,0.85606,0,0.85606
17.9,1.6497,0.63184,1.0179
17.91,4.1194,5.7807,-1.6613
17.92,8.6287,10.154,-1.525
17.93,8.9899,9.4217,-0.43181
17.94,4.5387,4.6596,-0.12085
17.95,1.8356,0,1.8356
17.96,0.96792,0,0.96792
17.97,0.63694,0,0.63694
17.98,0.4791,0,0.4791
17.99,0.40747,0,0.40747
18,0.38179,0,0.38179
18.01,0.38662,0,0.38662
18.02,0.41987,0,0.41987
18.03,0.4886,0,0.4886
18.04,0.61293,0,0.61293
18.05,0.8422,0,0.8422
18.06,1.3131,0,1.3131
18.07,2.5093,0.89158,1.6177
18.08,6.2391,8.3463,-2.1072
18.09,14.421,16.751,-2.3297
18.1,17.661,18.779,-1.1183
18.11,9.9748,10.343,-0.36821
18.12,3.8764,4.5401,-0.66376
18.13,1.7932,0,1.7932
18.14,1.0905,0,1.0905
18.15,0.80893,0,0.80893
18.16,0.72316,0,0.72316
18.17,0.82978,0,0.82978
18.18,1.4005,0.51186,0.88869
18.19,3.0629,4.5146,-1.4517
18.2,4.5657,6.3751,-1.8094
18.21,3.229,0,3.229
18.22,1.4037,0,1.4037
18.23,0.68126,0,0.68126
18.24,0.44016,0,0.44016
18.25,0.33494,0,0.33494
18.26,0.28392,0,0.28392
18.27,0.26057,0,0.26057
18.28,0.25448,0,0.25448
18.29,0.26283,0,0.26283
18.3,0.28739,0,0.28739
18.31,0.33523,0,0.33523
18.32,0.42399,0,0.42399
18.33,0.60065,0,0.60065
18.34,1.0207,0,1.0207
18.35,2.2921,0.92706,1.365
18.36,5.5967,7.6782,-2.0815
18.37,8.2827,9.2957,-1.0129
18.38,5.6257,6.033,-0.40724
18.39,2.3546,0,2.3546
18.4,1.1266,0,1.1266
18.41,0.7699,0,0.7699
18.42,0.69711,0,0.69711
18.43,0.80411,0,0.80411
18.44,1.2081,0.50954,0.69855
18.45,2.5354,4.6572,-2.1218
18.46,6.2418,9.3119,-3.0701
18.47,9.9063,11.841,-1.9346
18.48,7.2084,8.8306,-1.6222
18.49,3.0156,3.6379,-0.62234
18.5,1.3165,0,1.3165
18.51,0.75652,0,0.75652
18.52,0.50936,0,0.50936
18.53,0.38658,0,0.38658
18.54,0.32389,0,0.32389
18.55,0.29352,0,0.29352
18.56,0.28547,0,0.28547
18.57,0.29822,0,0.29822
18.58,0.33736,0,0.33736
18.59,0.42085,0,0.42085
18.6,0.60067,0,0.60067
18.61,1.0604,0,1.0604
18.62,2.4976,0.83909,1.6585
18.63,5.7796,6.7444,-0.96483
18.64,7.3469,6.7626,0.58439
18.65,4.3294,0,4.3294
18.66,1.7511,0,1.7511
18.67,0.86711,0,0.86711
18.68,0.59411,0,0.59411
18.69,0.52435,0,0.52435
18.7,0.59012,0,0.59012
18.71,0.89948,0,0.89948
18.72,1.9723,0.53947,1.4328
18.73,4.3683,4.4043,-0.036018
18.74,5.3106,4.9402,0.37044
18.75,3.0314,0,3.0314
18.76,1.2229,0,1.2229
18.77,0.60041,0,0.60041
18.78,0.38467,0,0.38467
18.79,0.28972,0,0.28972
18.8,0.24224,0,0.24224
18.81,0.21892,0,0.21892
18.82,0.2112,0,0.2112
18.83,0.21671,0,0.21671
18.84,0.23737,0,0.23737
18.85,0.28102,0,0.28102
18.86,0.36941,0,0.36941
18.87,0.57101,0,0.57101
18.88,1.154,0,1.154
18.89,2.8485,0.83314,2.0153
18.9,4.984,6.2659,-1.2818
18.91,4.1009,4.3304,-0.22945
18.92,1.8562,0,1.8562
18.93,0.8514,0,0.8514
18.94,0.56244,0,0.56244
18.95,0.50295,0,0.50295
18.96,0.57457,0,0.57457
18.97,0.85428,0,0.85428
18.98,1.7785,0.67334,1.1052
18.99,4.2913,5.4855,-1.1942
19,6.5533,7.195,-0.64169
19.01,4.6105,4.8308,-0.22024
19.02,1.9398,0,1.9398
19.03,0.89355,0,0.89355
19.04,0.55435,0,0.55435
19.05,0.41549,0,0.41549
19.06,0.35697,0,0.35697
19.07,0.34033,0,0.34033
19.08,0.35229,0,0.35229
19.09,0.39208,0,0.39208
19.1,0.46891,0,0.46891
19.11,0.60741,0,0.60741
19.12,0.87119,0,0.87119
19.13,1.4554,0,1.4554
19.14,3.1156,1.1946,1.921
19.15,8.0149,10.016,-2.0013
19.16,14.642,15.542,-0.90026
19.17,12.478,12.447,0.030664
19.18,5.5883,4.8533,0.73497
19.19,2.345,0,2.345
19.2,1.3648,0,1.3648
19.21,1.0818,0,1.0818
19.22,1.1306,0,1.1306
19.23,1.6124,0,1.6124
19.24,3.3528,1.2418,2.111
19.25,8.0232,9.9021,-1.8789
19.26,11.818,12.377,-0.55882
19.27,7.9685,7.8225,0.14603
19.28,3.239,0,3.239
19.29,1.4206,0,1.4206
19.3,0.80911,0,0.80911
19.31,0.54113,0,0.54113
19.32,0.40265,0,0.40265
19.33,0.32391,0,0.32391
19.34,0.27739,0,0.27739
19.35,0.2518,0,0.2518
19.36,0.24346,0,0.24346
19.37,0.25475,0,0.25475
19.38,0.29868,0,0.29868
19.39,0.4229,0,0.4229
19.4,0.8182,0,0.8182
19.41,1.8882,0.59378,1.2944
19.42,2.8521,3.8849,-1.0328
19.43,2.03,0,2.03
19.44,0.90023,0,0.90023
19.45,0.46628,0,0.46628
19.46,0.34832,0,0.34832
19.47,0.34184,0,0.34184
19.48,0.42684,0,0.42684
19.49,0.71749,0,0.71749
19.5,1.6691,0.60654,1.0625
19.51,3.51,4.5942,-1.0841
19.52,3.7987,4.2075,-0.40882
19.53,1.9914,0,1.9914
19.54,0.82853,0,0.82853
19.55,0.44795,0,0.44795
19.56,0.29907,0,0.29907
19.57,0.22886,0,0.22886
19.58,0.19774,0,0.19774
19.59,0.18698,0,0.18698
19.6,0.1905,0,0.1905
19.61,0.20858,0,0.20858
19.62,0.24728,0,0.24728
19.63,0.32413,0,0.32413
19.64,0.49234,0,0.49234
19.65,0.95394,0,0.95394
19.66,2.3622,0.7145,1.6478
19.67,4.6649,5.2634,-0.5985
19.68,4.4954,4.2347,0.2607
19.69,2.1991,0,2.1991
19.7,0.96071,0,0.96071
19.71,0.60139,0,0.60139
19.72,0.53571,0,0.53571
19.73,0.63706,0,0.63706
19.74,1.0262,0,1.0262
19.75,2.3315,0.74221,1.5892
19.76,5.4633,5.8241,-0.36082
19.77,7.2095,7.434,-0.22452
19.78,4.3644,3.9206,0.44378
19.79,1.723,0,1.723
19.8,0.7789,0,0.7789
19.81,0.45782,0,0.45782
19.82,0.31739,0,0.31739
19.83,0.24473,0,0.24473
19.84,0.20445,0,0.20445
19.85,0.18303,0,0.18303
19.86,0.17541,0,0.17541
19.87,0.18152,0,0.18152
19.88,0.20743,0,0.20743
19.89,0.27502,0,0.27502
19.9,0.46936,0,0.46936
19.91,1.076,0,1.076
19.92,2.1285,0,2.1285
19.93,2.1347,0,2.1347
19.94,1.0961,0,1.0961
19.95,0.50753,0,0.50753
19.96,0.34117,0,0.34117
19.97,0.32282,0,0.32282
19.98,0.39832,0,0.39832
19.99,0.65397,0,0.65397
20,1.4958,0.61073,0.88506
20.01,3.435,4.6604,-1.2254
20.02,4.3591,5.056,-0.6969
20.03,2.5667,0,2.5667
20.04,1.0398,0,1.0398
20.05,0.51013,0,0.51013
20.06,0.31783,0,0.31783
20.07,0.22981,0,0.22981
20.08,0.18904,0,0.18904
20.09,0.17187,0,0.17187
20.1,0.17008,0,0.17008
20.11,0.18275,0,0.18275
20.12,0.21546,0,0.21546
20.13,0.28541,0,0.28541
20.14,0.44862,0,0.44862
20.15,0.92494,0,0.92494
20.16,2.3139,0.76874,1.5452
20.17,4.0648,4.8139,-0.74907
20.18,3.3352,0,3.3352
20.19,1.4859,0,1.4859
20.2,0.65354,0,0.65354
20.21,0.40695,0,0.40695
20.22,0.34615,0,0.34615
20.23,0.39334,0,0.39334
20.24,0.6385,0,0.6385
20.25,1.4621,0.64241,0.81973
20.26,2.8275,4.0021,-1.1745
20.27,2.7121,0,2.7121
20.28,1.3227,0,1.3227
20.29,0.56735,0,0.56735
20.3,0.32176,0,0.32176
20.31,0.22355,0,0.22355
20.32,0.17931,0,0.17931
20.33,0.16091,0,0.16091
20.34,0.15731,0,0.15731
20.35,0.16594,0,0.16594
20.36,0.18935,0,0.18935
20.37,0.23743,0,0.23743
20.38,0.33975,0,0.33975
20.39,0.60339,0,0.60339
20.4,1.4228,0,1.4228
20.41,3.144,0.70891,2.4351
20.42,3.6961,4.3762,-0.6801
20.43,2.0749,0,2.0749
20.44,0.88908,0,0.88908
20.45,0.51957,0,0.51957
20.46,0.44545,0,0.44545
20.47,0.51871,0,0.51871
20.48,0.82674,0,0.82674
20.49,1.868,0,1.868
20.5,4.2754,0.98667,3.2888
20.51,5.4223,6.0597,-0.63745
20.52,3.1919,0,3.1919
20.53,1.2871,0,1.2871
20.54,0.625,0,0.625
20.55,0.39822,0,0.39822
20.56,0.30354,0,0.30354
20.57,0.26467,0,0.26467
20.58,0.2569,0,0.2569
20.59,0.27417,0,0.27417
20.6,0.32126,0,0.32126
20.61,0.41749,0,0.41749
20.62,0.61951,0,0.61951
20.63,1.1253,0,1.1253
20.64,2.6963,0.89707,1.7992
20.65,6.4156,6.9309,-0.5153
20.66,8.496,8.9208,-0.42474
20.67,5.1563,0,5.1563
20.68,2.0605,0,2.0605
20.69,0.97742,0,0.97742
20.7,0.64965,0,0.64965
20.71,0.58305,0,0.58305
20.72,0.74048,0,0.74048
20.73,1.4486,0,1.4486
20.74,3.2152,0.90802,2.3072
20.75,4.1973,5.5017,-1.3044
20.76,2.5584,0,2.5584
20.77,1.0393,0,1.0393
20.78,0.49322,0,0.49322
20.79,0.30521,0,0.30521
20.8,0.22189,0,0.22189
20.81,0.17858,0,0.17858
20.82,0.15509,0,0.15509
20.83,0.14402,0,0.14402
20.84,0.1434,0,0.1434
20.85,0.15556,0,0.15556
20.86,0.19122,0,0.19122
20.87,0.29132,0,0.29132
20.88,0.61112,0,0.61112
20.89,1.3154,0,1.3154
20.9,1.5977,0,1.5977
20.91,0.94523,0,0.94523
20.92,0.4343,0,0.4343
20.93,0.27722,0,0.27722
20.94,0.25657,0,0.25657
20.95,0.31482,0,0.31482
20.96,0.52317,0,0.52317
20.97,1.2085,0,1.2085
20.98,2.5985,0,2.5985
20.99,2.9293,0,2.9293
21,1.589,0,1.589
21.01,0.67337,0,0.67337
21.02,0.36973,0,0.36973
21.03,0.25364,0,0.25364
21.04,0.20594,0,0.20594
21.05,0.19282,0,0.19282
21.06,0.201,0,0.201
21.07,0.22982,0,0.22982
21.08,0.28858,0,0.28858
21.09,0.40475,0,0.40475
21.1,0.66385,0,0.66385
21.11,1.3964,0,1.3964
21.12,3.5927,1.251,2.3417
21.13,6.77,8.3772,-1.6072
21.14,6.0012,5.6706,0.33062
21.15,2.7344,0,2.7344
21.16,1.1222,0,1.1222
21.17,0.62897,0,0.62897
21.18,0.48415,0,0.48415
21.19,0.51668,0,0.51668
21.2,0.84869,0,0.84869
21.21,1.9016,0,1.9016
21.22,3.0496,0,3.0496
21.23,2.3097,0,2.3097
21.24,1.0029,0,1.0029
21.25,0.44886,0,0.44886
21.26,0.26229,0,0.26229
21.27,0.18156,0,0.18156
21.28,0.14029,0,0.14029
21.29,0.11668,0,0.11668
21.3,0.10225,0,0.10225
21.31,0.093342,0,0.093342
21.32,0.088213,0,0.088213
21.33,0.086024,0,0.086024
21.34,0.086454,0,0.086454
21.35,0.089573,0,0.089573
21.36,0.095854,0,0.095854
21.37,0.1062,0,0.1062
21.38,0.12283,0,0.12283
21.39,0.14947,0,0.14947
21.4,0.19422,0,0.19422
21.41,0.27653,0,0.27653
21.42,0.45385,0,0.45385
21.43,0.94489,0,0.94489
21.44,2.4313,1.0643,1.3669
21.45,4.7209,6.2035,-1.4826
21.46,4.3559,0,4.3559
21.47,2.0268,0,2.0268
21.48,0.81763,0,0.81763
21.49,0.43023,0,0.43023
21.5,0.28443,0,0.28443
21.51,0.22057,0,0.22057
21.52,0.19413,0,0.19413
21.53,0.19091,0,0.19091
21.54,0.20939,0,0.20939
21.55,0.25876,0,0.25876
21.56,0.37123,0,0.37123
21.57,0.6639,0,0.6639
21.58,1.5838,0,1.5838
21.59,3.6868,1.0047,2.6821
21.6,4.6903,5.8085,-1.1182
21.61,2.7536,0,2.7536
21.62,1.0986,0,1.0986
21.63,0.53101,0,0.53101
21.64,0.35831,0,0.35831
21.65,0.32917,0,0.32917
21.66,0.44906,0,0.44906
21.67,0.92925,0,0.92925
21.68,1.6948,0,1.6948
21.69,1.5563,0,1.5563
21.7,0.74764,0,0.74764
21.71,0.32486,0,0.32486
21.72,0.18712,0,0.18712
21.73,0.13419,0,0.13419
21.74,0.10933,0,0.10933
21.75,0.097222,0,0.097222
21.76,0.092945,0,0.092945
21.77,0.09551,0,0.09551
21.78,0.10706,0,0.10706
21.79,0.13617,0,0.13617
21.8,0.21594,0,0.21594
21.81,0.46607,0,0.46607
21.82,0.96941,0,0.96941
21.83,1.0937,0,1.0937
21.84,0.61958,0,0.61958
21.85,0.30086,0,0.30086
21.86,0.2164,0,0.2164
21.87,0.22821,0,0.22821
21.88,0.32694,0,0.32694
21.89,0.66024,0,0.66024
21.9,1.6141,0,1.6141
21.91,2.6439,0,2.6439
21.92,2.0068,0,2.0068
21.93,0.86776,0,0.86776
21.94,0.39037,0,0.39037
21.95,0.23682,0,0.23682
21.96,0.17791,0,0.17791
21.97,0.15612,0,0.15612
21.98,0.15446,0,0.15446
21.99,0.16934,0,0.16934
22,0.2055,0,0.2055
22.01,0.28047,0,0.28047
22.02,0.45119,0,0.45119
22.03,0.9399,0,0.9399
22.04,2.3836,0.86477,1.5188
22.05,4.3374,4.8796,-0.5422
22.06,3.7047,0,3.7047
22.07,1.6841,0,1.6841
22.08,0.74363,0,0.74363
22.09,0.48385,0,0.48385
22.1,0.46674,0,0.46674
22.11,0.67488,0,0.67488
22.12,1.4772,0,1.4772
22.13,3.2154,0.6835,2.5319
22.14,3.7578,3.8383,-0.080427
22.15,2.0706,0,2.0706
22.16,0.82653,0,0.82653
22.17,0.40168,0,0.40168
22.18,0.246,0,0.246
22.19,0.17482,0,0.17482
22.2,0.13845,0,0.13845
22.21,0.11964,0,0.11964
22.22,0.11264,0,0.11264
22.23,0.11753,0,0.11753
22.24,0.14219,0,0.14219
22.25,0.22041,0,0.22041
22.26,0.47697,0,0.47697
22.27,0.99806,0,0.99806
22.28,1.1214,0,1.1214
22.29,0.61643,0,0.61643
22.3,0.27032,0,0.27032
22.31,0.16205,0,0.16205
22.32,0.13866,0,0.13866
22.33,0.1641,0,0.1641
22.34,0.29013,0,0.29013
22.35,0.63954,0,0.63954
22.36,0.92544,0,0.92544
22.37,0.64026,0,0.64026
22.38,0.29567,0,0.29567
22.39,0.16499,0,0.16499
22.4,0.11128,0,0.11128
22.41,0.086383,0,0.086383
22.42,0.078313,0,0.078313
22.43,0.079215,0,0.079215
22.44,0.087597,0,0.087597
22.45,0.10648,0,0.10648
22.46,0.14667,0,0.14667
22.47,0.24665,0,0.24665
22.48,0.55459,0,0.55459
22.49,1.2815,0,1.2815
22.5,1.6912,0,1.6912
22.51,1.0493,0,1.0493
22.52,0.45928,0,0.45928
22.53,0.26916,0,0.26916
22.54,0.245,0,0.245
22.55,0.32551,0,0.32551
22.56,0.6431,0,0.6431
22.57,1.5487,0,1.5487
22.58,2.4461,0,2.4461
22.59,1.7831,0,1.7831
22.6,0.75237,0,0.75237
22.61,0.33257,0,0.33257
22.62,0.19823,0,0.19823
22.63,0.14615,0,0.14615
22.64,0.12436,0,0.12436
22.65,0.11859,0,0.11859
22.66,0.12578,0,0.12578
22.67,0.14936,0,0.14936
22.68,0.2045,0,0.2045
22.69,0.34752,0,0.34752
22.7,0.79388,0,0.79388
22.71,1.8117,0,1.8117
22.72,2.3025,0,2.3025
22.73,1.381,0,1.381
22.74,0.60204,0,0.60204
22.75,0.35996,0,0.35996
22.76,0.33842,0,0.33842
22.77,0.47455,0,0.47455
22.78,0.99823,0,0.99823
22.79,2.3657,0,2.3657
22.8,3.36,0,3.36
22.81,2.1898,0,2.1898
22.82,0.89266,0,0.89266
22.83,0.40728,0,0.40728
22.84,0.24058,0,0.24058
22.85,0.16977,0,0.16977
22.86,0.13757,0,0.13757
22.87,0.12523,0,0.12523
22.88,0.12788,0,0.12788
22.89,0.14906,0,0.14906
22.9,0.20695,0,0.20695
22.91,0.37437,0,0.37437
22.92,0.90431,0,0.90431
22.93,1.875,0,1.875
22.94,1.9515,0,1.9515
22.95,0.99008,0,0.99008
22.96,0.40505,0,0.40505
22.97,0.22073,0,0.22073
22.98,0.16871,0,0.16871
22.99,0.18497,0,0.18497
23,0.32202,0,0.32202
23.01,0.62401,0,0.62401
23.02,0.6918,0,0.6918
23.03,0.38702,0,0.38702
23.04,0.17857,0,0.17857
23.05,0.10571,0,0.10571
23.06,0.07623,0,0.07623
23.07,0.063741,0,0.063741
23.08,0.059482,0,0.059482
23.09,0.060512,0,0.060512
23.1,0.06718,0,0.06718
23.11,0.083686,0,0.083686
23.12,0.12489,0,0.12489
23.13,0.2502,0,0.2502
23.14,0.58515,0,0.58515
23.15,0.8875,0,0.8875
23.16,0.63574,0,0.63574
23.17,0.28997,0,0.28997
23.18,0.16359,0,0.16359
23.19,0.14348,0,0.14348
23.2,0.18295,0,0.18295
23.21,0.34604,0,0.34604
23.22,0.81242,0,0.81242
23.23,1.2755,0,1.2755
23.24,0.93799,0,0.93799
23.25,0.41426,0,0.41426
23.26,0.20308,0,0.20308
23.27,0.13451,0,0.13451
23.28,0.11081,0,0.11081
23.29,0.1075,0,0.1075
23.3,0.11802,0,0.11802
23.31,0.14456,0,0.14456
23.32,0.19929,0,0.19929
23.33,0.32175,0,0.32175
23.34,0.6647,0,0.6647
23.35,1.7052,0,1.7052
23.36,3.3088,0,3.3088
23.37,3.0553,0,3.0553
23.38,1.4282,0,1.4282
23.39,0.5888,0,0.5888
23.4,0.33844,0,0.33844
23.41,0.28614,0,0.28614
23.42,0.38261,0,0.38261
23.43,0.79528,0,0.79528
23.44,1.4157,0,1.4157
23.45,1.2481,0,1.2481
23.46,0.58102,0,0.58102
23.47,0.24762,0,0.24762
23.48,0.13827,0,0.13827
23.49,0.094675,0,0.094675
23.5,0.07273,0,0.07273
23.51,0.060142,0,0.060142
23.52,0.052449,0,0.052449
23.53,0.047719,0,0.047719
23.54,0.045032,0,0.045032
23.55,0.043973,0,0.043973
23.56,0.044434,0,0.044434
23.57,0.046574,0,0.046574
23.58,0.050897,0,0.050897
23.59,0.058508,0,0.058508
23.6,0.071808,0,0.071808
23.61,0.096575,0,0.096575
23.62,0.14972,0,0.14972
23.63,0.29508,0,0.29508
23.64,0.73892,0,0.73892
23.65,1.4648,0,1.4648
23.66,1.41,0,1.41
23.67,0.6847,0,0.6847
23.68,0.29024,0,0.29024
23.69,0.16132,0,0.16132
23.7,0.11345,0,0.11345
23.71,0.095868,0,0.095868
23.72,0.093525,0,0.093525
23.73,0.10332,0,0.10332
23.74,0.12978,0,0.12978
23.75,0.19195,0,0.19195
23.76,0.36421,0,0.36421
23.77,0.8964,0,0.8964
23.78,1.8178,0,1.8178
23.79,1.824,0,1.824
23.8,0.91675,0,0.91675
23.81,0.40421,0,0.40421
23.82,0.26564,0,0.26564
23.83,0.27603,0,0.27603
23.84,0.45679,0,0.45679
23.85,1.0634,0,1.0634
23.86,1.8963,0,1.8963
23.87,1.6131,0,1.6131
23.88,0.73048,0,0.73048
23.89,0.3113,0,0.3113
23.9,0.1751,0,0.1751
23.91,0.12243,0,0.12243
23.92,0.099873,0,0.099873
23.93,0.092235,0,0.092235
23.94,0.095908,0,0.095908
23.95,0.11417,0,0.11417
23.96,0.16344,0,0.16344
23.97,0.3113,0,0.3113
23.98,0.75249,0,0.75249
23.99,1.3509,0,1.3509
24,1.159,0,1.159
24.01,0.54434,0,0.54434
24.02,0.2644,0,0.2644
24.03,0.20236,0,0.20236
24.04,0.24419,0,0.24419
24.05,0.46618,0,0.46618
24.06,1.0815,0,1.0815
24.07,1.5836,0,1.5836
24.08,1.0759,0,1.0759
24.09,0.45454,0,0.45454
24.1,0.21483,0,0.21483
24.11,0.13102,0,0.13102
24.12,0.09645,0,0.09645
24.13,0.082727,0,0.082727
24.14,0.080623,0,0.080623
24.15,0.08932,0,0.08932
24.16,0.11562,0,0.11562
24.17,0.18786,0,0.18786
24.18,0.41767,0,0.41767
24.19,0.96405,0,0.96405
24.2,1.2707,0,1.2707
24.21,0.78265,0,0.78265
24.22,0.33298,0,0.33298
24.23,0.18423,0,0.18423
24.24,0.15984,0,0.15984
24.25,0.21899,0,0.21899
24.26,0.46549,0,0.46549
24.27,0.93143,0,0.93143
24.28,0.96424,0,0.96424
24.29,0.49263,0,0.49263
24.3,0.20446,0,0.20446
24.31,0.11034,0,0.11034
24.32,0.076774,0,0.076774
24.33,0.062691,0,0.062691
24.34,0.057717,0,0.057717
24.35,0.059414,0,0.059414
24.36,0.069473,0,0.069473
24.37,0.097088,0,0.097088
24.38,0.1803,0,0.1803
24.39,0.42886,0,0.42886
24.4,0.76602,0,0.76602
24.41,0.65766,0,0.65766
24.42,0.3109,0,0.3109
24.43,0.15254,0,0.15254
24.44,0.11655,0,0.11655
24.45,0.13835,0,0.13835
24.46,0.25903,0,0.25903
24.47,0.57337,0,0.57337
24.48,0.77623,0,0.77623
24.49,0.498,0,0.498
24.5,0.21864,0,0.21864
24.51,0.11697,0,0.11697
24.52,0.082431,0,0.082431
24.53,0.071272,0,0.071272
24.54,0.071922,0,0.071922
24.55,0.082153,0,0.082153
24.56,0.10614,0,0.10614
24.57,0.16005,0,0.16005
24.58,0.30601,0,0.30601
24.59,0.75839,0,0.75839
24.6,1.5839,0,1.5839
24.61,1.6543,0,1.6543
24.62,0.84942,0,0.84942
24.63,0.36756,0,0.36756
24.64,0.23565,0,0.23565
24.65,0.24779,0,0.24779
24.66,0.43373,0,0.43373
24.67,1.0049,0,1.0049
24.68,1.5745,0,1.5745
24.69,1.1455,0,1.1455
24.7,0.48233,0,0.48233
24.71,0.20962,0,0.20962
24.72,0.11762,0,0.11762
24.73,0.078434,0,0.078434
24.74,0.058312,0,0.058312
24.75,0.046597,0,0.046597
24.76,0.039253,0,0.039253
24.77,0.034471,0,0.034471
24.78,0.031429,0,0.031429
24.79,0.029671,0,0.029671
24.8,0.029027,0,0.029027
24.81,0.029551,0,0.029551
24.82,0.031587,0,0.031587
24.83,0.036053,0,0.036053
24.84,0.0454,0,0.0454
24.85,0.067574,0,0.067574
24.86,0.13376,0,0.13376
24.87,0.31483,0,0.31483
24.88,0.49445,0,0.49445
24.89,0.36881,0,0.36881
24.9,0.17371,0,0.17371
24.91,0.094714,0,0.094714
24.92,0.066454,0,0.066454
24.93,0.057887,0,0.057887
24.94,0.060406,0,0.060406
24.95,0.071903,0,0.071903
24.96,0.096749,0,0.096749
24.97,0.15148,0,0.15148
24.98,0.29929,0,0.29929
24.99,0.75811,0,0.75811
25,1.5955,0,1.5955
25.01,1.6638,0,1.6638
25.02,0.83972,0,0.83972
25.03,0.34026,0,0.34026
25.04,0.18823,0,0.18823
25.05,0.15996,0,0.15996
25.06,0.22964,0,0.22964
25.07,0.46955,0,0.46955
25.08,0.66737,0,0.66737
25.09,0.45383,0,0.45383
25.1,0.19407,0,0.19407
25.11,0.09308,0,0.09308
25.12,0.058882,0,0.058882
25.13,0.044167,0,0.044167
25.14,0.036849,0,0.036849
25.15,0.033427,0,0.033427
25.16,0.033033,0,0.033033
25.17,0.036814,0,0.036814
25.18,0.051378,0,0.051378
25.19,0.096436,0,0.096436
25.2,0.15833,0,0.15833
25.21,0.14152,0,0.14152
25.22,0.084059,0,0.084059
25.23,0.064597,0,0.064597
25.24,0.076893,0,0.076893
25.25,0.12958,0,0.12958
25.26,0.30386,0,0.30386
25.27,0.67337,0,0.67337
25.28,0.79127,0,0.79127
25.29,0.44195,0,0.44195
25.3,0.1854,0,0.1854
25.31,0.095165,0,0.095165
25.32,0.060702,0,0.060702
25.33,0.046804,0,0.046804
25.34,0.042167,0,0.042167
25.35,0.043569,0,0.043569
25.36,0.052475,0,0.052475
25.37,0.07854,0,0.07854
25.38,0.16175,0,0.16175
25.39,0.37345,0,0.37345
25.4,0.52826,0,0.52826
25.41,0.35274,0,0.35274
25.42,0.15956,0,0.15956
25.43,0.096294,0,0.096294
25.44,0.096578,0,0.096578
25.45,0.15816,0,0.15816
25.46,0.36254,0,0.36254
25.47,0.62404,0,0.62404
25.48,0.51346,0,0.51346
25.49,0.23636,0,0.23636
25.5,0.10982,0,0.10982
25.51,0.065656,0,0.065656
25.52,0.048128,0,0.048128
25.53,0.041843,0,0.041843
25.54,0.04159,0,0.04159
25.55,0.047045,0,0.047045
25.56,0.062751,0,0.062751
25.57,0.10881,0,0.10881
25.58,0.24876,0,0.24876
25.59,0.46493,0,0.46493
25.6,0.43536,0,0.43536
25.61,0.22567,0,0.22567
25.62,0.12667,0,0.12667
25.63,0.11988,0,0.11988
25.64,0.18256,0,0.18256
25.65,0.41342,0,0.41342
25.66,0.887,0,0.887
25.67,0.99923,0,0.99923
25.68,0.53983,0,0.53983
25.69,0.2237,0,0.2237
25.7,0.11909,0,0.11909
25.71,0.084381,0,0.084381
25.72,0.073659,0,0.073659
25.73,0.075868,0,0.075868
25.74,0.091004,0,0.091004
25.75,0.12945,0,0.12945
25.76,0.23382,0,0.23382
25.77,0.56308,0,0.56308
25.78,1.2569,0,1.2569
25.79,1.4786,0,1.4786
25.8,0.82283,0,0.82283
25.81,0.34437,0,0.34437
25.82,0.20062,0,0.20062
25.83,0.1959,0,0.1959
25.84,0.33463,0,0.33463
25.85,0.72525,0,0.72525
25.86,0.97637,0,0.97637
25.87,0.61611,0,0.61611
25.88,0.25301,0,0.25301
25.89,0.11969,0,0.11969
25.9,0.07464,0,0.07464
25.91,0.055666,0,0.055666
25.92,0.047205,0,0.047205
25.93,0.04519,0,0.04519
25.94,0.050179,0,0.050179
25.95,0.069926,0,0.069926
25.96,0.13754,0,0.13754
25.97,0.30649,0,0.30649
25.98,0.41532,0,0.41532
25.99,0.26743,0,0.26743
26,0.11911,0,0.11911
26.01,0.069722,0,0.069722
26.02,0.065238,0,0.065238
26.03,0.1,0,0.1
26.04,0.21051,0,0.21051
26.05,0.3117,0,0.3117
26.06,0.22438,0,0.22438
26.07,0.10558,0,0.10558
26.08,0.057728,0,0.057728
26.09,0.040716,0,0.040716
26.1,0.035487,0,0.035487
26.11,0.036516,0,0.036516
26.12,0.043102,0,0.043102
26.13,0.0591,0,0.0591
26.14,0.10017,0,0.10017
26.15,0.22817,0,0.22817
26.16,0.54214,0,0.54214
26.17,0.74429,0,0.74429
26.18,0.47175,0,0.47175
26.19,0.19725,0,0.19725
26.2,0.1034,0,0.1034
26.21,0.087712,0,0.087712
26.22,0.12886,0,0.12886
26.23,0.26666,0,0.26666
26.24,0.38061,0,0.38061
26.25,0.26153,0,0.26153
26.26,0.11686,0,0.11686
26.27,0.060191,0,0.060191
26.28,0.039979,0,0.039979
26.29,0.032227,0,0.032227
26.3,0.030182,0,0.030182
26.31,0.032146,0,0.032146
26.32,0.03963,0,0.03963
26.33,0.06076,0,0.06076
26.34,0.12757,0,0.12757
26.35,0.28009,0,0.28009
26.36,0.35486,0,0.35486
26.37,0.22057,0,0.22057
26.38,0.11025,0,0.11025
26.39,0.086574,0,0.086574
26.4,0.11682,0,0.11682
26.41,0.24835,0,0.24835
26.42,0.57128,0,0.57128
26.43,0.75212,0,0.75212
26.44,0.45931,0,0.45931
26.45,0.18826,0,0.18826
26.46,0.08977,0,0.08977
26.47,0.054881,0,0.054881
26.48,0.040642,0,0.040642
26.49,0.035132,0,0.035132
26.5,0.035166,0,0.035166
26.51,0.042134,0,0.042134
26.52,0.066414,0,0.066414
26.53,0.14576,0,0.14576
26.54,0.29187,0,0.29187
26.55,0.30455,0,0.30455
26.56,0.16263,0,0.16263
26.57,0.079521,0,0.079521
26.58,0.062204,0,0.062204
26.59,0.083064,0,0.083064
26.6,0.17592,0,0.17592
26.61,0.35184,0,0.35184
26.62,0.36442,0,0.36442
26.63,0.18673,0,0.18673
26.64,0.078245,0,0.078245
26.65,0.042979,0,0.042979
26.66,0.0306,0,0.0306
26.67,0.025665,0,0.025665
26.68,0.024386,0,0.024386
26.69,0.026213,0,0.026213
26.7,0.033265,0,0.033265
26.71,0.0557,0,0.0557
26.72,0.12026,0,0.12026
26.73,0.19641,0,0.19641
26.74,0.16142,0,0.16142
26.75,0.08684,0,0.08684
26.76,0.062797,0,0.062797
26.77,0.07691,0,0.07691
26.78,0.14685,0,0.14685
26.79,0.35257,0,0.35257
26.8,0.57562,0,0.57562
26.81,0.43946,0,0.43946
26.82,0.19567,0,0.19567
26.83,0.093039,0,0.093039
26.84,0.060138,0,0.060138
26.85,0.050197,0,0.050197
26.86,0.051169,0,0.051169
26.87,0.061725,0,0.061725
26.88,0.088863,0,0.088863
26.89,0.1626,0,0.1626
26.9,0.39544,0,0.39544
26.91,0.88614,0,0.88614
26.92,1.0425,0,1.0425
26.93,0.57744,0,0.57744
26.94,0.23739,0,0.23739
26.95,0.13357,0,0.13357
26.96,0.12793,0,0.12793
26.97,0.22027,0,0.22027
26.98,0.42349,0,0.42349
26.99,0.4515,0,0.4515
27,0.23982,0,0.23982
27.01,0.10239,0,0.10239
27.02,0.054934,0,0.054934
27.03,0.036801,0,0.036801
27.04,0.028677,0,0.028677
27.05,0.025057,0,0.025057
27.06,0.02456,0,0.02456
27.07,0.028471,0,0.028471
27.08,0.044509,0,0.044509
27.09,0.090912,0,0.090912
27.1,0.13734,0,0.13734
27.11,0.10464,0,0.10464
27.12,0.05439,0,0.05439
27.13,0.038151,0,0.038151
27.14,0.044192,0,0.044192
27.15,0.081378,0,0.081378
27.16,0.1812,0,0.1812
27.17,0.25484,0,0.25484
27.18,0.17255,0,0.17255
27.19,0.081582,0,0.081582
27.2,0.04554,0,0.04554
27.21,0.032067,0,0.032067
27.22,0.028588,0,0.028588
27.23,0.030788,0,0.030788
27.24,0.038901,0,0.038901
27.25,0.059173,0,0.059173
27.26,0.11802,0,0.11802
27.27,0.2952,0,0.2952
27.28,0.55185,0,0.55185
27.29,0.49085,0,0.49085
27.3,0.22938,0,0.22938
27.31,0.10342,0,0.10342
27.32,0.073697,0,0.073697
27.33,0.094065,0,0.094065
27.34,0.18867,0,0.18867
27.35,0.29466,0,0.29466
27.36,0.2241,0,0.2241
27.37,0.10066,0,0.10066
27.38,0.048635,0,0.048635
27.39,0.032323,0,0.032323
27.4,0.026817,0,0.026817
27.41,0.026025,0,0.026025
27.42,0.029199,0,0.029199
27.43,0.039057,0,0.039057
27.44,0.068217,0,0.068217
27.45,0.15827,0,0.15827
27.46,0.30599,0,0.30599
27.47,0.29708,0,0.29708
27.48,0.15439,0,0.15439
27.49,0.083092,0,0.083092
27.5,0.078876,0,0.078876
27.51,0.133,0,0.133
27.52,0.31097,0,0.31097
27.53,0.522,0,0.522
27.54,0.4127,0,0.4127
27.55,0.18449,0,0.18449
27.56,0.083307,0,0.083307
27.57,0.048625,0,0.048625
27.58,0.035656,0,0.035656
27.59,0.031782,0,0.031782
27.6,0.033954,0,0.033954
27.61,0.044766,0,0.044766
27.62,0.079451,0,0.079451
27.63,0.18908,0,0.18908
27.64,0.36942,0,0.36942
27.65,0.35574,0,0.35574
27.66,0.17543,0,0.17543
27.67,0.079669,0,0.079669
27.68,0.057252,0,0.057252
27.69,0.074438,0,0.074438
27.7,0.15291,0,0.15291
27.71,0.24836,0,0.24836
27.72,0.19656,0,0.19656
27.73,0.090227,0,0.090227
27.74,0.042157,0,0.042157
27.75,0.024531,0,0.024531
27.76,0.017033,0,0.017033
27.77,0.013391,0,0.013391
27.78,0.011388,0,0.011388
27.79,0.010244,0,0.010244
27.8,0.0096425,0,0.0096425
27.81,0.0094897,0,0.0094897
27.82,0.0097758,0,0.0097758
27.83,0.010627,0,0.010627
27.84,0.012398,0,0.012398
27.85,0.016053,0,0.016053
27.86,0.024761,0,0.024761
27.87,0.050955,0,0.050955
27.88,0.12088,0,0.12088
27.89,0.18407,0,0.18407
27.9,0.13195,0,0.13195
27.91,0.060018,0,0.060018
27.92,0.031296,0,0.031296
27.93,0.021924,0,0.021924
27.94,0.019628,0,0.019628
27.95,0.021183,0,0.021183
27.96,0.026901,0,0.026901
27.97,0.041582,0,0.041582
27.98,0.08563,0,0.08563
27.99,0.20893,0,0.20893
28,0.34233,0,0.34233
28.01,0.26365,0,0.26365
28.02,0.12276,0,0.12276
28.03,0.071739,0,0.071739
28.04,0.07898,0,0.07898
28.05,0.15568,0,0.15568
28.06,0.33767,0,0.33767
28.07,0.40898,0,0.40898
28.08,0.23261,0,0.23261
28.09,0.092823,0,0.092823
28.1,0.044629,0,0.044629
28.11,0.027932,0,0.027932
28.12,0.02073,0,0.02073
28.13,0.017528,0,0.017528
28.14,0.017023,0,0.017023
28.15,0.0204,0,0.0204
28.16,0.034656,0,0.034656
28.17,0.068775,0,0.068775
28.18,0.085293,0,0.085293
28.19,0.054138,0,0.054138
28.2,0.028545,0,0.028545
28.21,0.022977,0,0.022977
28.22,0.030964,0,0.030964
28.23,0.063649,0,0.063649
28.24,0.11576,0,0.11576
28.25,0.10899,0,0.10899
28.26,0.059359,0,0.059359
28.27,0.032812,0,0.032812
28.28,0.02184,0,0.02184
28.29,0.018239,0,0.018239
28.3,0.019055,0,0.019055
28.31,0.023633,0,0.023633
28.32,0.03526,0,0.03526
28.33,0.068835,0,0.068835
28.34,0.16951,0,0.16951
28.35,0.31535,0,0.31535
28.36,0.28189,0,0.28189
28.37,0.13576,0,0.13576
28.38,0.068118,0,0.068118
28.39,0.060398,0,0.060398
28.4,0.1006,0,0.1006
28.41,0.2169,0,0.2169
28.42,0.2921,0,0.2921
28.43,0.18577,0,0.18577
28.44,0.078727,0,0.078727
28.45,0.039696,0,0.039696
28.46,0.027129,0,0.027129
28.47,0.023124,0,0.023124
28.48,0.023542,0,0.023542
28.49,0.02876,0,0.02876
28.5,0.04486,0,0.04486
28.51,0.096838,0,0.096838
28.52,0.21601,0,0.21601
28.53,0.27409,0,0.27409
28.54,0.168,0,0.168
28.55,0.080581,0,0.080581
28.56,0.06167,0,0.06167
28.57,0.089939,0,0.089939
28.58,0.20172,0,0.20172
28.59,0.35718,0,0.35718
28.6,0.30471,0,0.30471
28.61,0.14071,0,0.14071
28.62,0.062355,0,0.062355
28.63,0.036416,0,0.036416
28.64,0.027264,0,0.027264
28.65,0.025103,0,0.025103
28.66,0.028142,0,0.028142
28.67,0.040041,0,0.040041
28.68,0.079211,0,0.079211
28.69,0.19133,0,0.19133
28.7,0.31252,0,0.31252
28.71,0.23793,0,0.23793
28.72,0.10481,0,0.10481
28.73,0.051323,0,0.051323
28.74,0.042235,0,0.042235
28.75,0.064085,0,0.064085
28.76,0.11675,0,0.11675
28.77,0.12353,0,0.12353
28.78,0.067005,0,0.067005
28.79,0.030461,0,0.030461
28.8,0.018434,0,0.018434
28.81,0.014436,0,0.014436
28.82,0.013317,0,0.013317
28.83,0.014116,0,0.014116
28.84,0.017678,0,0.017678
28.85,0.028822,0,0.028822
28.86,0.06305,0,0.06305
28.87,0.11608,0,0.11608
28.88,0.10945,0,0.10945
28.89,0.059546,0,0.059546
28.9,0.038481,0,0.038481
28.91,0.046172,0,0.046172
28.92,0.094221,0,0.094221
28.93,0.20983,0,0.20983
28.94,0.26533,0,0.26533
28.95,0.15844,0,0.15844
28.96,0.067149,0,0.067149
28.97,0.03485,0,0.03485
28.98,0.024346,0,0.024346
28.99,0.02171,0,0.02171
29,0.023847,0,0.023847
29.01,0.032592,0,0.032592
29.02,0.059463,0,0.059463
29.03,0.14448,0,0.14448
29.04,0.29224,0,0.29224
29.05,0.29276,0,0.29276
29.06,0.1463,0,0.1463
29.07,0.063762,0,0.063762
29.08,0.043318,0,0.043318
29.09,0.055748,0,0.055748
29.1,0.10665,0,0.10665
29.11,0.14013,0,0.14013
29.12,0.091085,0,0.091085
29.13,0.041867,0,0.041867
29.14,0.022195,0,0.022195
29.15,0.014436,0,0.014436
29.16,0.011315,0,0.011315
29.17,0.010293,0,0.010293
29.18,0.010869,0,0.010869
29.19,0.014443,0,0.014443
29.2,0.02686,0,0.02686
29.21,0.049967,0,0.049967
29.22,0.052417,0,0.052417
29.23,0.031093,0,0.031093
29.24,0.020056,0,0.020056
29.25,0.022476,0,0.022476
29.26,0.042134,0,0.042134
29.27,0.093453,0,0.093453
29.28,0.12715,0,0.12715
29.29,0.083918,0,0.083918
29.3,0.040192,0,0.040192
29.31,0.022946,0,0.022946
29.32,0.016853,0,0.016853
29.33,0.016084,0,0.016084
29.34,0.018937,0,0.018937
29.35,0.027208,0,0.027208
29.36,0.05096,0,0.05096
29.37,0.12473,0,0.12473
29.38,0.2526,0,0.2526
29.39,0.25404,0,0.25404
29.4,0.12966,0,0.12966
29.41,0.061772,0,0.061772
29.42,0.051994,0,0.051994
29.43,0.086987,0,0.086987
29.44,0.18283,0,0.18283
29.45,0.22819,0,0.22819
29.46,0.13453,0,0.13453
29.47,0.054638,0,0.054638
29.48,0.026507,0,0.026507
29.49,0.016834,0,0.016834
29.5,0.012742,0,0.012742
29.51,0.011074,0,0.011074
29.52,0.011278,0,0.011278
29.53,0.01491,0,0.01491
29.54,0.027718,0,0.027718
29.55,0.046794,0,0.046794
29.56,0.042822,0,0.042822
29.57,0.024807,0,0.024807
29.58,0.01864,0,0.01864
29.59,0.025207,0,0.025207
29.6,0.054376,0,0.054376
29.61,0.11217,0,0.11217
29.62,0.12142,0,0.12142
29.63,0.064924,0,0.064924
29.64,0.028296,0,0.028296
29.65,0.016055,0,0.016055
29.66,0.012175,0,0.012175
29.67,0.011641,0,0.011641
29.68,0.013668,0,0.013668
29.69,0.020338,0,0.020338
29.7,0.041747,0,0.041747
29.71,0.10118,0,0.10118
29.72,0.16008,0,0.16008
29.73,0.11768,0,0.11768
29.74,0.051899,0,0.051899
29.75,0.027349,0,0.027349
29.76,0.026486,0,0.026486
29.77,0.046941,0,0.046941
29.78,0.080139,0,0.080139
29.79,0.071539,0,0.071539
29.8,0.036499,0,0.036499
29.81,0.018314,0,0.018314
29.82,0.011432,0,0.011432
29.83,0.0091184,0,0.0091184
29.84,0.0091048,0,0.0091048
29.85,0.011217,0,0.011217
29.86,0.018051,0,0.018051
29.87,0.040427,0,0.040427
29.88,0.089922,0,0.089922
29.89,0.10976,0,0.10976
29.9,0.063913,0,0.063913
29.91,0.028468,0,0.028468
29.92,0.01956,0,0.01956
29.93,0.02695,0,0.02695
29.94,0.054953,0,0.054953
29.95,0.075953,0,0.075953
29.96,0.051012,0,0.051012
29.97,0.023223,0,0.023223
29.98,0.011428,0,0.011428
29.99,0.0065488,0,0.0065488


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_spstrnmf2_wrong.csv <==
0,0.25151,0,0.25151
0.01,0.25376,0,0.25376
0.02,0.25605,0,0.25605
0.030001,0.25836,0,0.25836
0.040001,0.26071,0,0.26071
0.050001,0.2631,0,0.2631
0.060001,0.26552,0,0.26552
0.070001,0.26797,0,0.26797
0.080001,0.27046,0,0.27046
0.090002,0.27299,0,0.27299
0.1,0.27556,0,0.27556
0.11,0.27816,0,0.27816
0.12,0.2808,0,0.2808
0.13,0.28349,0,0.28349
0.14,0.28621,0,0.28621
0.15,0.28898,0,0.28898
0.16,0.29179,0,0.29179
0.17,0.29465,0,0.29465
0.18,0.29755,0,0.29755
0.19,0.30049,0,0.30049
0.2,0.30348,0,0.30348
0.21,0.30652,0,0.30652
0.22,0.30961,0,0.30961
0.23,0.31275,0,0.31275
0.24,0.31594,0,0.31594
0.25,0.31918,0,0.31918
0.26,0.32248,0,0.32248
0.27,0.32583,0,0.32583
0.28,0.32923,0,0.32923
0.29,0.3327,0,0.3327
0.30001,0.33622,0,0.33622
0.31001,0.3398,0,0.3398
0.32001,0.34344,0,0.34344
0.33001,0.34715,0,0.34715
0.34001,0.35092,0,0.35092
0.35001,0.35476,0,0.35476
0.36001,0.35867,0,0.35867
0.37001,0.36264,0,0.36264
0.38001,0.36668,0,0.36668
0.39001,0.3708,0,0.3708
0.40001,0.375,0,0.375
0.41001,0.37927,0,0.37927
0.42001,0.38361,0,0.38361
0.43001,0.38804,0,0.38804
0.44001,0.39945,0,0.39945
0.45001,0.40408,0,0.40408
0.46001,0.40879,0,0.40879
0.47001,0.41359,0,0.41359
0.48001,0.41848,0,0.41848
0.49001,0.42347,0,0.42347
0.50001,0.42855,0,0.42855
0.51001,0.43373,0,0.43373
0.52001,0.43901,0,0.43901
0.53001,0.4444,0,0.4444
0.54001,0.4499,0,0.4499
0.55001,0.45551,0,0.45551
0.56001,0.46123,0,0.46123
0.57001,0.46707,0,0.46707
0.58001,0.47303,0,0.47303
0.59001,0.47912,0,0.47912
0.60001,0.48533,0,0.48533
0.61001,0.49167,0,0.49167
0.62001,0.49815,0,0.49815
0.63001,0.50477,0,0.50477
0.64001,0.51153,0,0.51153
0.65001,0.51844,0,0.51844
0.66001,0.52551,0,0.52551
0.67001,0.53273,0,0.53273
0.68001,0.54011,0,0.54011
0.69001,0.54766,0,0.54766
0.70001,0.55538,0,0.55538
0.71001,0.56328,0,0.56328
0.72001,0.57137,0,0.57137
0.73001,0.57964,0,0.57964
0.74001,0.58811,0,0.58811
0.75001,0.59678,0,0.59678
0.76001,0.60567,0,0.60567
0.77001,0.61849,0,0.61849
0.78001,0.62783,0,0.62783
0.79001,0.6374,0,0.6374
0.80001,0.6472,0,0.6472
0.81001,0.65726,0,0.65726
0.82001,0.66757,0,0.66757
0.83001,0.67815,0,0.67815
0.84001,0.68901,0,0.68901
0.85001,0.70015,0,0.70015
0.86001,0.71159,0,0.71159
0.87001,0.72333,0,0.72333
0.88001,0.73539,0,0.73539
0.89001,0.74778,0,0.74778
0.90002,0.76052,0,0.76052
0.91002,0.77361,0,0.77361
0.92002,0.78707,0,0.78707
0.93002,0.80092,0,0.80092
0.94002,0.81517,0,0.81517
0.95002,0.82984,0,0.82984
0.96002,0.84493,0,0.84493
0.97002,0.86048,0,0.86048
0.98002,0.8765,0,0.8765
0.99002,0.89302,0,0.89302
1,0.91004,0,0.91004
1.01,0.92759,0,0.92759
1.02,0.9457,0,0.9457
1.03,0.9644,0,0.9644
1.04,0.98369,0,0.98369
1.05,1.0036,0,1.0036
1.06,1.0242,0,1.0242
1.07,1.0455,0,1.0455
1.08,1.0675,0,1.0675
1.09,1.0903,0,1.0903
1.1,1.1139,0,1.1139
1.11,1.1383,0,1.1383
1.12,1.1636,0,1.1636
1.13,1.1898,0,1.1898
1.14,1.217,0,1.217
1.15,1.2452,0,1.2452
1.16,1.2745,0,1.2745
1.17,1.3049,0,1.3049
1.18,1.3365,0,1.3365
1.19,1.3693,0,1.3693
1.2,1.4035,0,1.4035
1.21,1.439,0,1.439
1.22,1.4761,0,1.4761
1.23,1.5147,0,1.5147
1.24,1.5549,0,1.5549
1.25,1.5969,0,1.5969
1.26,1.6407,0,1.6407
1.27,1.6866,0,1.6866
1.28,1.7364,0,1.7364
1.29,1.7866,0,1.7866
1.3,1.8391,0,1.8391
1.31,1.8941,0,1.8941
1.32,1.9518,0.55251,1.3993
1.33,2.0124,0.71922,1.2932
1.34,2.076,0.54308,1.5329
1.35,2.1429,0.60773,1.5352
1.36,2.2134,0.80748,1.4059
1.37,2.2876,0.7778,1.5098
1.38,2.3658,0,2.3658
1.39,2.4484,0,2.4484
1.4,2.5357,0,2.5357
1.41,2.6281,2.5388,0.089266
1.42,2.7259,9.1921,-6.4663
1.43,2.8296,25.59,-22.76
1.44,2.9397,77.226,-74.287
1.45,3.0568,142.86,-139.8
1.46,3.1814,119.89,-116.71
1.47,3.3143,47.241,-43.927
1.48,3.4561,6.9991,-3.543
1.49,3.6078,0,3.6078
1.5,3.7702,0,3.7702
1.51,3.9444,0,3.9444
1.52,4.1317,0,4.1317
1.53,4.3333,0,4.3333
1.54,4.5507,0,4.5507
1.55,4.7858,0,4.7858
1.56,5.0404,0,5.0404
1.57,5.3202,0,5.3202
1.58,5.6211,0,5.6211
1.59,5.9494,0,5.9494
1.6,6.3085,0,6.3085
1.61,6.7025,0,6.7025
1.62,7.1362,0,7.1362
1.63,7.615,0,7.615
1.64,8.1454,0,8.1454
1.65,8.7352,0,8.7352
1.66,9.3938,0,9.3938
1.67,10.132,0,10.132
1.68,10.964,0,10.964
1.69,11.906,0,11.906
1.7,12.978,0,12.978
1.71,14.205,0,14.205
1.72,15.62,0,15.62
1.73,17.262,0,17.262
1.74,19.184,0,19.184
1.75,21.453,0,21.453
1.76,24.157,0,24.157
1.77,27.418,0,27.418
1.78,31.397,0,31.397
1.79,36.326,0.60506,35.721
1.8,42.532,2.5955,39.937
1.81,50.501,4.3488,46.152
1.82,60.974,6.2423,54.731
1.83,75.126,8.2229,66.903
1.84,94.923,10.541,84.382
1.85,123.85,14.003,109.85
1.86,168.61,21.783,146.83
1.87,243.55,36.407,207.14
1.88,384.5,44.436,340.06
1.89,704.49,36.277,668.21
1.9,1646,34.595,1611.4
1.91,4283.4,42.446,4240.9
1.92,7121.9,43.271,7078.6
1.93,5363.9,40.154,5323.7
1.94,2214.4,36.245,2178.1
1.95,883.12,31.267,851.85
1.96,452.17,27.157,425.02
1.97,276.27,25.127,251.14
1.98,187.02,25.242,161.78
1.99,135.29,27.645,107.65
2,102.56,33.382,69.177
2.01,80.509,44.969,35.54
2.02,64.941,71.178,-6.2365
2.03,53.535,138.29,-84.75
2.04,44.93,371.06,-326.13
2.05,38.277,802.97,-764.7
2.06,33.029,802.25,-769.22
2.07,28.818,374.14,-345.32
2.08,25.39,119.99,-94.603
2.09,22.565,39.532,-16.968
2.1,20.211,13.016,7.1957
2.11,18.235,1.2293,17.006
2.12,16.564,0,16.564
2.13,15.148,0,15.148
2.14,13.949,0,13.949
2.15,12.945,0,12.945
2.16,12.133,0,12.133
2.17,11.544,0,11.544
2.18,11.298,0,11.298
2.19,11.846,0,11.846
2.2,14.974,0,14.974
2.21,23.551,0,23.551
2.22,28.916,0,28.916
2.23,20.512,0,20.512
2.24,12.041,0,12.041
2.25,8.7406,0,8.7406
2.26,7.4317,0,7.4317
2.27,6.7125,0,6.7125
2.28,6.2241,0,6.2241
2.29,5.8502,0,5.8502
2.3,5.5453,0,5.5453
2.31,5.2869,0,5.2869
2.32,5.0625,0,5.0625
2.33,4.8648,0,4.8648
2.34,4.6886,0,4.6886
2.35,4.5307,0,4.5307
2.36,4.3885,0,4.3885
2.37,4.26,0,4.26
2.38,4.1438,0,4.1438
2.39,4.0387,0,4.0387
2.4,3.9436,0,3.9436
2.41,3.8577,0,3.8577
2.42,3.7802,0,3.7802
2.43,3.7107,0,3.7107
2.44,3.6486,1.2731,2.3755
2.45,3.5934,3.7339,-0.14051
2.46,3.5448,6.4963,-2.9516
2.47,3.5024,10.367,-6.865
2.48,3.466,17.055,-13.589
2.49,3.4354,32.769,-29.334
2.5,3.4103,85.28,-81.87
2.51,3.3906,192.41,-189.02
2.52,3.3762,221.47,-218.1
2.53,3.367,125.05,-121.68
2.54,3.363,43.716,-40.353
2.55,3.364,14.94,-11.576
2.56,3.3702,5.4622,-2.0921
2.57,3.3814,0.99779,2.3836
2.58,3.3979,0,3.3979
2.59,3.4196,0,3.4196
2.6,3.4468,0,3.4468
2.61,3.4794,0,3.4794
2.62,3.5178,0,3.5178
2.63,3.5622,0,3.5622
2.64,3.6127,0,3.6127
2.65,3.6696,0,3.6696
2.66,3.7335,0,3.7335
2.67,3.8045,0,3.8045
2.68,3.8832,0,3.8832
2.69,3.9706,0,3.9706
2.7,4.0663,0,4.0663
2.71,4.1713,0,4.1713
2.72,4.2866,0,4.2866
2.73,4.4128,0,4.4128
2.74,4.551,0,4.551
2.75,4.7024,0,4.7024
2.76,4.868,0,4.868
2.77,5.0495,0,5.0495
2.78,5.2484,0,5.2484
2.79,5.4666,0,5.4666
2.8,5.7063,0,5.7063
2.81,5.9701,0.45436,5.5157
2.82,6.2609,3.0618,3.199
2.83,6.5821,5.0158,1.5662
2.84,6.9377,7.868,-0.93033
2.85,7.3325,11.276,-3.9434
2.86,7.7722,16.431,-8.6584
2.87,8.2633,26.214,-17.951
2.88,8.8139,51.162,-42.348
2.89,9.4336,129.32,-119.88
2.9,10.134,278.46,-268.32
2.91,10.93,325.53,-314.6
2.92,11.839,178.77,-166.93
2.93,12.885,59.173,-46.288
2.94,14.093,22.555,-8.4625
2.95,15.499,9.5231,5.9761
2.96,17.15,3.0735,14.077
2.97,19.107,0,19.107
2.98,21.448,0,21.448
2.99,24.282,0,24.282
3.0001,27.758,0,27.758
3.0101,32.087,0,32.087
3.0201,37.571,0,37.571
3.0301,44.667,0,44.667
3.0401,54.076,0,54.076
3.0501,66.931,0,66.931
3.0601,85.164,6.4789,78.685
3.0701,112.29,17.371,94.919
3.0801,155.3,22.89,132.41
3.0901,229.88,21.445,208.43
3.1001,378.09,20.351,357.74
3.1101,746.06,20.058,726
3.1201,1887.5,19.033,1868.4
3.1301,4490.4,17.903,4472.5
3.1401,5730.4,16.657,5713.7
3.1501,3329.4,15.237,3314.1
3.1601,1272.3,13.67,1258.6
3.1701,552.47,12.129,540.34
3.1801,305.13,10.834,294.29
3.1901,194.92,10.119,184.8
3.2001,135.93,10.173,125.76
3.2101,100.56,11.41,89.147
3.2201,77.647,15.468,62.179
3.2301,61.955,28.701,33.254
3.2401,50.74,72.428,-21.689
3.2501,42.452,110,-67.552
3.2601,36.162,68.173,-32.012
3.2701,31.282,22.661,8.621
3.2801,27.43,8.7032,18.726
3.2901,24.342,3.8144,20.528
3.3001,21.839,0,21.839
3.3101,19.791,0,19.791
3.3201,18.101,0,18.101
3.3301,16.7,0,16.7
3.3401,15.535,0,15.535
3.3501,14.568,0,14.568
3.3601,13.767,0,13.767
3.3701,13.11,0,13.11
3.3801,12.578,0,12.578
3.3901,12.158,0,12.158
3.4001,11.84,0,11.84
3.4101,11.617,0,11.617
3.4201,11.486,0,11.486
3.4301,11.445,0,11.445
3.4401,11.494,0,11.494
3.4501,11.638,0,11.638
3.4601,11.882,0,11.882
3.4701,12.237,0,12.237
3.4801,12.716,0.66777,12.048
3.4901,13.338,2.4706,10.868
3.5001,14.128,5.056,9.0725
3.5101,15.121,9.6089,5.5124
3.5201,16.363,18.443,-2.0804
3.5301,17.918,38.735,-20.816
3.5401,19.872,102.3,-82.43
3.5501,22.35,266.88,-244.53
3.5601,25.532,382.51,-356.97
3.5701,29.685,264.12,-234.43
3.5801,35.221,99.269,-64.048
3.5901,42.801,35.553,7.2477
3.6001,53.541,21.256,32.285
3.6101,69.453,17.697,51.756
3.6201,94.476,12.142,82.334
3.6301,137.26,9.3177,127.95
3.6401,220.31,8.9603,211.35
3.6501,418.59,8.1191,410.47
3.6601,1023.9,7.5475,1016.3
3.6701,2553.5,7.2488,2546.3
3.6801,3663.3,7.0129,3656.3
3.6901,2368.6,6.9693,2361.7
3.7001,927.3,6.8292,920.47
3.7101,388.06,6.4989,381.56
3.7201,208.41,6.0721,202.34
3.7301,131.17,5.4055,125.77
3.7401,90.698,4.6958,86.002
3.7501,66.748,4.0083,62.74
3.7601,51.374,3.266,48.108
3.7701,40.913,2.438,38.475
3.7801,33.48,1.628,31.852
3.7901,28.031,1.0529,26.978
3.8001,23.968,0.015214,23.953
3.8101,20.994,0,20.994
3.8201,19.225,0,19.225
3.8301,19.557,0,19.557
3.8401,21.12,0,21.12
3.8501,18.619,0,18.619
3.8601,14.002,0,14.002
3.8701,11.365,0,11.365
3.8801,9.9819,0,9.9819
3.8901,9.0368,0,9.0368
3.9001,8.2942,0,8.2942
3.9101,7.6776,0,7.6776
3.9201,7.1518,0,7.1518
3.9301,6.6966,0,6.6966
3.9401,6.2987,0,6.2987
3.9501,5.9484,0,5.9484
3.9601,5.6385,0,5.6385
3.9701,5.3633,0,5.3633
3.9801,5.1181,0,5.1181
3.9901,4.8993,0,4.8993
4.0001,4.7039,0,4.7039
4.0101,4.5293,0.7633,3.766
4.0201,4.3733,2.3248,2.0485
4.0301,4.2344,3.2603,0.97403
4.0401,4.1109,4.604,-0.49318
4.0501,4.0016,6.2183,-2.2167
4.0601,3.9057,8.6706,-4.7649
4.0701,3.8222,13.363,-9.5409
4.0801,3.7506,24.165,-20.414
4.0901,3.6907,57.41,-53.719
4.1001,3.6415,147.31,-143.67
4.1101,3.6032,220.04,-216.44
4.1201,3.5756,160.81,-157.23
4.1301,3.559,64.758,-61.199
4.1401,3.5536,23.14,-19.587
4.1501,3.5599,10.273,-6.7134
4.1601,3.5785,5.1478,-1.5693
4.1701,3.6102,1.3316,2.2786
4.1801,3.6562,0,3.6562
4.1901,3.7179,0,3.7179
4.2001,3.7973,0,3.7973
4.2101,3.8966,0,3.8966
4.2201,4.0188,0,4.0188
4.2301,4.1676,0,4.1676
4.2401,4.3478,0,4.3478
4.2501,4.5657,0,4.5657
4.2601,4.8291,0,4.8291
4.2701,5.1487,0,5.1487
4.2801,5.5383,0,5.5383
4.2901,6.0172,0,6.0172
4.3001,6.6115,0,6.6115
4.3101,7.3585,0,7.3585
4.3201,8.312,2.2557,6.0563
4.3301,9.5527,5.5465,4.0062
4.3401,11.205,14.313,-3.1076
4.3501,13.473,40.772,-27.3
4.3601,16.699,65.53,-48.831
4.3701,21.517,43.154,-21.637
4.3801,29.186,16.821,12.365
4.3901,42.558,8.7048,33.853
4.4001,69.365,6.3001,63.065
4.4101,136.82,5.3204,131.5
4.4201,346.61,4.7159,341.89
4.4301,806.61,4.3337,802.28
4.4401,988.6,3.9835,984.62
4.4501,556.12,3.5295,552.59
4.4601,212.67,3.2688,209.4
4.4701,94.634,3.133,91.501
4.4801,53.62,3.1097,50.511
4.4901,35.158,3.1938,31.965
4.5001,25.232,3.3973,21.835
4.5101,19.278,3.7508,15.527
4.5201,15.435,4.3165,11.119
4.5301,12.823,5.2144,7.6089
4.5401,10.981,6.7009,4.2804
4.5501,9.6482,9.3443,0.30392
4.5601,8.6678,14.818,-6.1501
4.5701,7.9418,28.959,-21.017
4.5801,7.407,75.411,-68.004
4.5901,7.0212,155.2,-148.18
4.6001,6.7566,167.41,-160.65
4.6101,6.5955,88.976,-82.381
4.6201,6.525,30.689,-24.164
4.6301,6.5398,12.089,-5.5488
4.6401,6.6383,5.5376,1.1007
4.6501,6.8236,1.7567,5.0669
4.6601,7.1027,0,7.1027
4.6701,7.4884,0,7.4884
4.6801,7.9997,0,7.9997
4.6901,8.6643,0,8.6643
4.7001,9.5225,0,9.5225
4.7101,10.633,0,10.633
4.7201,12.081,0.61925,11.462
4.7301,13.999,2.5005,11.499
4.7401,16.591,4.1362,12.455
4.7501,20.195,4.8965,15.299
4.7601,25.393,5.0056,20.387
4.7701,33.268,6.9261,26.342
4.7801,46.031,9.2724,36.758
4.7901,68.837,13.671,55.166
4.8001,116.34,26.962,89.375
4.8101,242.68,67.106,175.57
4.8201,633.94,99.332,534.61
4.8301,1347.8,66.215,1281.6
4.8401,1404.2,26.514,1377.7
4.8501,697.41,11.604,685.81
4.8601,265.18,6.1544,259.02
4.8701,123.81,3.6088,120.2
4.8801,72.1,2.3602,69.739
4.8901,47.794,0.025649,47.768
4.9001,34.407,0,34.407
4.9101,26.308,0,26.308
4.9201,21.191,0,21.191
4.9301,18.166,0,18.166
4.9401,17.669,0,17.669
4.9501,21.738,0,21.738
4.9601,26.204,0.20451,26
4.9701,20.599,1.8325,18.766
4.9801,12.781,2.6423,10.139
4.9901,9.212,4.1782,5.0339
5.0001,7.6782,6.8998,0.77845
5.0101,6.7927,13.84,-7.0469
5.0201,6.1817,34.404,-28.222
5.0301,5.7245,68.204,-62.479
5.0401,5.3686,68.38,-63.012
5.0501,5.0864,32.033,-26.946
5.0601,4.8612,10.964,-6.1025
5.0701,4.6824,4.7164,-0.033987
5.0801,4.5425,1.9339,2.6086
5.0901,4.4362,0,4.4362
5.1001,4.36,0,4.36
5.1101,4.3118,0,4.3118
5.1201,4.2887,0,4.2887
5.1301,4.2901,0,4.2901
5.1401,4.3159,0,4.3159
5.1501,4.3662,0,4.3662
5.1601,4.4418,0,4.4418
5.1701,4.5441,0,4.5441
5.1801,4.6751,0,4.6751
5.1901,4.8377,0,4.8377
5.2001,5.0355,0,5.0355
5.2101,5.2733,1.3921,3.8812
5.2201,5.5572,5.8625,-0.3053
5.2301,5.8953,17.575,-11.68
5.2401,6.2974,26.001,-19.703
5.2501,6.7768,17.417,-10.641
5.2601,7.3506,6.1526,1.1981
5.2701,8.0414,1.016,7.0254
5.2801,8.8796,0,8.8796
5.2901,9.9066,0,9.9066
5.3001,11.18,0,11.18
5.3101,12.782,2.2451,10.537
5.3201,14.832,4.5165,10.316
5.3301,17.513,6.9168,10.596
5.3401,21.107,7.9801,13.127
5.3501,26.084,6.333,19.751
5.3601,33.255,7.0933,26.162
5.3701,44.145,8.405,35.74
5.3801,61.896,9.8965,51.999
5.3901,93.954,12.388,81.566
5.4001,162.02,17.144,144.87
5.4101,347.94,28.579,319.37
5.4201,916.29,64.387,851.91
5.4301,1845.6,170.69,1674.9
5.4401,1771.5,227.52,1543.9
5.4501,832.96,119.72,713.24
5.4601,318.56,41.082,277.48
5.4701,152.48,19.007,133.48
5.4801,90.066,10.127,79.939
5.4901,60.119,6.0791,54.04
5.5001,43.38,3.6514,39.729
5.5101,33.073,2.2406,30.832
5.5201,26.292,0,26.292
5.5301,21.614,0,21.614
5.5401,18.275,0,18.275
5.5501,15.835,0,15.835
5.5601,14.027,0,14.027
5.5701,12.684,0,12.684
5.5801,11.696,0,11.696
5.5901,10.994,0,10.994
5.6001,10.534,0,10.534
5.6101,10.293,0,10.293
5.6201,10.264,0,10.264
5.6301,10.454,0.29791,10.156
5.6401,10.893,1.2831,9.6098
5.6501,11.631,2.2043,9.4267
5.6601,12.756,2.7552,10.001
5.6701,14.415,2.7862,11.628
5.6801,16.851,2.163,14.688
5.6901,20.5,2.1897,18.31
5.7001,26.178,2.5088,23.669
5.7101,35.58,2.6557,32.924
5.7201,52.719,2.732,49.987
5.7301,89.306,2.7502,86.556
5.7401,189.52,2.8013,186.71
5.7501,496.13,2.8563,493.27
5.7601,997.56,2.9171,994.64
5.7701,957.44,3.2395,954.2
5.7801,450.82,4.2997,446.52
5.7901,173.1,7.495,165.6
5.8001,83.369,18.354,65.014
5.8101,49.587,32.572,17.015
5.8201,33.332,28.16,5.1722
5.8301,24.205,12.938,11.266
5.8401,18.547,5.1069,13.441
5.8501,14.791,0.96279,13.828
5.8601,12.165,0,12.165
5.8701,10.257,0,10.257
5.8801,8.825,0,8.825
5.8901,7.7242,0,7.7242
5.9001,6.8602,0,6.8602
5.9101,6.1707,0,6.1707
5.9201,5.613,0,5.613
5.9301,5.1569,0,5.1569
5.9401,4.7809,1.2806,3.5003
5.9501,4.469,2.0558,2.4132
5.9601,4.2096,3.6881,0.52157
5.9701,3.9938,7.3489,-3.3551
5.9801,3.8149,20.596,-16.781
5.9901,3.6678,39.714,-36.046
6.0001,3.5487,30.831,-27.283
6.0101,3.4547,10.974,-7.5192
6.0201,3.3838,3.9699,-0.58605
6.0301,3.3348,0,3.3348
6.0401,3.3074,0,3.3074
6.0501,3.3006,0,3.3006
6.0601,3.3155,0,3.3155
6.0701,3.3533,0,3.3533
6.0801,3.4161,0,3.4161
6.0901,3.5069,0,3.5069
6.1001,3.63,0,3.63
6.1101,3.7913,0.29813,3.4932
6.1201,3.9989,1.8647,2.1342
6.1301,4.264,5.0804,-0.81634
6.1401,4.6026,13.433,-8.8301
6.1501,5.0374,38.667,-33.63
6.1601,5.6014,83.871,-78.27
6.1701,6.3449,93.95,-87.605
6.1801,7.3461,48.687,-41.341
6.1901,8.7332,15.892,-7.1591
6.2001,10.728,6.3021,4.4258
6.2101,13.742,2.1597,11.582
6.2201,18.615,0,18.615
6.2301,27.304,0,27.304
6.2401,45.375,0,45.375
6.2501,93.386,0,93.386
6.2601,242,0,242
6.2701,513.1,0,513.1
6.2801,534.57,0,534.57
6.2901,266.26,0,266.26
6.3001,102.2,1.0836,101.12
6.3101,48.596,4.1383,44.458
6.3201,29.043,14.092,14.951
6.3301,19.903,29.901,-9.9982
6.3401,14.911,29.185,-14.274
6.3501,11.922,13.862,-1.9401
6.3601,10.031,4.1271,5.9042
6.3701,8.8045,0.67667,8.1278
6.3801,8.0136,0,8.0136
6.3901,7.5323,0,7.5323
6.4001,7.2901,0,7.2901
6.4101,7.2503,0,7.2503
6.4201,7.3993,0.50875,6.8906
6.4301,7.7431,0.52473,7.2184
6.4401,8.3073,2.0187,6.2886
6.4501,9.142,3.1875,5.9545
6.4601,10.333,4.1402,6.1925
6.4701,12.022,8.5258,3.496
6.4801,14.451,21.279,-6.8284
6.4901,18.049,60.646,-42.597
6.5001,23.633,91.993,-68.359
6.5101,32.928,55.54,-22.612
6.5201,50.122,18.492,31.63
6.5301,87.916,7.3614,80.555
6.5401,195.39,3.2617,192.12
6.5501,513,1.6102,511.39
6.5601,942.52,0,942.52
6.5701,800.57,0,800.57
6.5801,351,0,351
6.5901,137.24,0,137.24
6.6001,68.682,0,68.682
6.6101,41.937,0,41.937
6.6201,28.983,0.20686,28.776
6.6301,22.32,1.7115,20.608
6.6401,20.448,5.7295,14.718
6.6501,22.794,16.105,6.6895
6.6601,21.445,25.27,-3.825
6.6701,14.428,17.463,-3.0347
6.6801,9.7143,5.8969,3.8174
6.6901,7.6341,1.6167,6.0175
6.7001,6.4986,0,6.4986
6.7101,5.7385,0,5.7385
6.7201,5.1821,0,5.1821
6.7301,4.758,0,4.758
6.7401,4.4292,0,4.4292
6.7501,4.1732,0,4.1732
6.7601,3.9758,0,3.9758
6.7701,3.8276,0,3.8276
6.7801,3.7221,1.0968,2.6253
6.7901,3.6553,4.5567,-0.90132
6.8001,3.6251,15.415,-11.79
6.8101,3.6309,35.929,-32.298
6.8201,3.6734,40.837,-37.164
6.8301,3.7551,22.318,-18.563
6.8401,3.8804,6.7516,-2.8712
6.8501,4.0557,1.223,2.8326
6.8601,4.2903,0,4.2903
6.8701,4.5979,0,4.5979
6.8801,4.9976,0,4.9976
6.8901,5.517,0,5.517
6.9001,6.1972,0,6.1972
6.9101,7.0992,0,7.0992
6.9201,8.3198,0,8.3198
6.9301,9.9918,0,9.9918
6.9401,12.436,0,12.436
6.9501,16.131,0,16.131
6.9601,22.098,0,22.098
6.9701,32.697,0,32.697
6.9801,54.561,0.62314,53.938
6.9901,111.92,0.8155,111.1
7.0001,290.18,1.1125,289.07
7.0101,632.14,1.3461,630.8
7.0201,686.09,1.6424,684.45
7.0301,351.08,1.7106,349.37
7.0401,133.6,1.758,131.84
7.0501,61.819,1.8666,59.953
7.0601,35.919,2.1149,33.804
7.0701,23.878,2.5618,21.316
7.0801,17.285,3.5007,13.784
7.0901,13.293,6.0527,7.24
7.1001,10.71,14.197,-3.4867
7.1101,8.9666,39.953,-30.986
7.1201,7.7607,63.967,-56.206
7.1301,6.9242,41.756,-34.832
7.1401,6.3599,14.343,-7.983
7.1501,6.0131,5.6383,0.37487
7.1601,5.8585,2.5469,3.3116
7.1701,5.8935,0,5.8935
7.1801,6.142,0,6.142
7.1901,6.6625,0,6.6625
7.2001,7.5722,0,7.5722
7.2101,9.1035,0,9.1035
7.2201,11.747,0,11.747
7.2301,16.673,0,16.673
7.2401,27.308,0.56711,26.741
7.2501,56.581,3.5432,53.038
7.2601,146.29,8.8019,137.49
7.2701,293.03,10.448,282.59
7.2801,281.27,5.4393,275.83
7.2901,132.96,1.2292,131.73
7.3001,51.675,0,51.675
7.3101,25.467,0,25.467
7.3201,15.725,0,15.725
7.3301,11.368,0,11.368
7.3401,9.9852,0,9.9852
7.3501,11.408,0.6839,10.724
7.3601,12.023,2.0346,9.9883
7.3701,8.4538,4.178,4.2759
7.3801,5.2947,9.0442,-3.7495
7.3901,3.9443,23.954,-20.01
7.4001,3.3038,65.058,-61.755
7.4101,2.9109,97.289,-94.378
7.4201,2.6363,69.603,-66.967
7.4301,2.4325,27.894,-25.461
7.4401,2.2766,9.7926,-7.516
7.4501,2.156,4.2767,-2.1207
7.4601,2.063,0.92126,1.1418
7.4701,1.9926,0,1.9926
7.4801,1.9415,0,1.9415
7.4901,1.9079,0,1.9079
7.5001,1.8906,0,1.8906
7.5101,1.8894,0,1.8894
7.5201,1.905,0.81149,1.0935
7.5301,1.9388,3.7419,-1.803
7.5401,1.9934,12.713,-10.72
7.5501,2.0726,23.275,-21.202
7.5601,2.1827,17.044,-14.861
7.5701,2.3326,5.9012,-3.5686
7.5801,2.5363,1.8715,0.6648
7.5901,2.8158,0.079014,2.7368
7.6001,3.2073,0,3.2073
7.6101,3.7734,0,3.7734
7.6201,4.6305,0,4.6305
7.6301,6.016,0,6.016
7.6401,8.4834,0,8.4834
7.6501,13.605,0,13.605
7.6601,27.193,0,27.193
7.6701,69.216,0,69.216
7.6801,145.86,0,145.86
7.6901,151.96,0,151.96
7.7001,76.174,0,76.174
7.7101,29.855,0,29.855
7.7201,14.762,0,14.762
7.7301,9.3027,0,9.3027
7.7401,6.7997,0,6.7997
7.7501,5.4858,0,5.4858
7.7601,4.7588,0,4.7588
7.7701,4.369,0,4.369
7.7801,4.2021,0,4.2021
7.7901,4.2052,0.3006,3.9046
7.8001,4.3596,1.9356,2.4241
7.8101,4.671,7.1797,-2.5088
7.8201,5.1682,16.543,-11.375
7.8301,5.9108,19.105,-13.194
7.8401,7.0075,10.178,-3.1701
7.8501,8.6578,2.9977,5.6601
7.8601,11.249,0.68157,10.567
7.8701,15.609,0,15.609
7.8801,23.79,0,23.79
7.8901,42.185,0,42.185
7.9001,95.751,0,95.751
7.9101,248.85,0.40375,248.45
7.9201,427.55,1.595,425.96
7.9301,335.3,4.1408,331.16
7.9401,141.62,11.903,129.72
7.9501,56.75,33.011,23.739
7.9601,29.5,48.439,-18.939
7.9701,18.772,33.629,-14.857
7.9801,14.11,13.035,1.0746
7.9901,13.118,4.6172,8.5009
8.0001,12.716,0.96787,11.748
8.0101,9.5548,0,9.5548
8.0201,6.5913,0,6.5913
8.0301,5.1764,0,5.1764
8.0401,4.4535,0,4.4535
8.0501,4.0051,0,4.0051
8.0601,3.705,0,3.705
8.0701,3.5035,0,3.5035
8.0801,3.3755,0,3.3755
8.0901,3.307,0,3.307
8.1001,3.2903,0,3.2903
8.1101,3.3221,0,3.3221
8.1201,3.4018,0,3.4018
8.1301,3.5322,0,3.5322
8.1401,3.6986,0,3.6986
8.1501,3.9506,0,3.9506
8.1601,4.2819,0.61477,3.6671
8.1701,4.7133,0,4.7133
8.1801,5.2752,0.032495,5.2427
8.1901,6.0135,0.98102,5.0325
8.2001,6.9986,3.0829,3.9157
8.2101,8.3429,9.3905,-1.0477
8.2201,10.234,16.943,-6.7086
8.2301,13.007,12.543,0.46396
8.2401,17.305,4.1413,13.163
8.2501,24.501,1.1139,23.387
8.2601,38.032,0,38.032
8.2701,68.736,0,68.736
8.2801,159.03,0,159.03
8.2901,411.92,0,411.92
8.3001,684.1,0,684.1
8.3101,515.62,0,515.62
8.3201,213.76,0,213.76
8.3301,86.222,1.865,84.357
8.3401,45.019,7.8231,37.196
8.3501,28.29,10.75,17.54
8.3601,19.898,7.1325,12.766
8.3701,15.14,2.9783,12.162
8.3801,12.251,1.8197,10.431
8.3901,10.448,1.3024,9.1458
8.4001,9.351,1.2301,8.1208
8.4101,8.769,1.5555,7.2135
8.4201,8.62,1.9427,6.6773
8.4301,8.9005,2.5941,6.3064
8.4401,9.6877,3.9789,5.7087
8.4501,11.178,7.6426,3.5352
8.4601,13.793,19.542,-5.749
8.4701,18.479,36.419,-17.94
8.4801,27.65,34.293,-6.643
8.4901,49.061,17.037,32.024
8.5001,113.13,6.2917,106.84
8.5101,288.98,2.9535,286.02
8.5201,462.48,0.78452,461.7
8.5301,335.3,0,335.3
8.5401,137.02,0,137.02
8.5501,55.987,0,55.987
8.5601,29.566,0,29.566
8.5701,18.603,1.4358,17.168
8.5801,12.972,5.3532,7.6187
8.5901,9.6739,14.971,-5.2973
8.6001,7.5672,19.011,-11.444
8.6101,6.1355,10.504,-4.3685
8.6201,5.1163,3.33,1.7862
8.6301,4.364,0.32108,4.0429
8.6401,3.7928,0,3.7928
8.6501,3.3493,0,3.3493
8.6601,2.9987,0,2.9987
8.6701,2.7178,0,2.7178
8.6801,2.4784,0,2.4784
8.6901,2.2937,2.0889,0.20488
8.7001,2.1437,6.5819,-4.4382
8.7101,2.0227,21,-18.977
8.7201,1.9268,34.005,-32.078
8.7301,1.8539,21.732,-19.878
8.7401,1.8027,6.9875,-5.1848
8.7501,1.7738,2.2764,-0.50258
8.7601,1.7691,0,1.7691
8.7701,1.7928,0,1.7928
8.7801,1.8527,0,1.8527
8.7901,1.9626,0,1.9626
8.8001,2.1471,0,2.1471
8.8101,2.453,0,2.453
8.8201,2.9783,0.2596,2.7187
8.8301,3.9543,1.7449,2.2095
8.8401,6.0578,3.3524,2.7054
8.8501,11.841,2.1404,9.7004
8.8601,29.552,0,29.552
8.8701,58.523,0,58.523
8.8801,56.212,0,56.212
8.8901,26.956,0,26.956
8.9001,10.929,0,10.929
8.9101,5.7698,0.46729,5.3025
8.9201,3.8514,1.8327,2.0187
8.9301,2.9558,4.4005,-1.4446
8.9401,2.485,12.909,-10.424
8.9501,2.2312,32.621,-30.39
8.9601,2.1092,44.215,-42.105
8.9701,2.0825,28.804,-26.722
8.9801,2.1394,10.404,-8.265
8.9901,2.2857,3.8488,-1.5631
9.0002,2.5456,1.1604,1.3852
9.0102,2.9723,0,2.9723
9.0202,3.6757,0,3.6757
9.0302,4.8995,0,4.8995
9.0402,7.2681,0,7.2681
9.0502,12.81,0,12.81
9.0602,29.475,0,29.475
9.0702,74.035,0,74.035
9.0802,114.07,0,114.07
9.0902,79.804,0,79.804
9.1002,32.593,0,32.593
9.1102,14.028,0,14.028
9.1202,8.2592,0,8.2592
9.1302,6.8014,0,6.8014
9.1402,8.0008,0,8.0008
9.1502,8.4385,0,8.4385
9.1602,5.6503,0,5.6503
9.1702,3.3581,2.8748,0.48323
9.1802,2.4581,11.098,-8.6396
9.1902,2.0825,20.729,-18.646
9.2002,1.8885,14.411,-12.523
9.2102,1.7816,5.0551,-3.2735
9.2202,1.7284,1.2485,0.4799
9.2302,1.7146,0.035641,1.6789
9.2402,1.7336,0,1.7336
9.2502,1.7836,0,1.7836
9.2602,1.8654,0,1.8654
9.2702,1.9829,0,1.9829
9.2802,2.1429,0.19946,1.9435
9.2902,2.3565,3.9582,-1.6017
9.3002,2.6406,10.916,-8.2751
9.3102,3.0217,11.789,-8.7675
9.3202,3.5421,5.1393,-1.5972
9.3302,4.2723,1.092,3.1803
9.3402,5.3363,0,5.3363
9.3502,6.9699,0,6.9699
9.3602,9.6681,0,9.6681
9.3702,14.634,0,14.634
9.3802,25.513,0,25.513
9.3902,56.39,1.0151,55.375
9.4002,147.58,6.5938,140.98
9.4102,270.88,17.067,253.81
9.4202,230.19,23.169,207.02
9.4302,101.22,14.629,86.591
9.4402,39.925,5.1772,34.748
9.4502,20.305,1.3072,18.998
9.4602,12.68,0,12.68
9.4702,8.9836,0,8.9836
9.4802,6.9574,0,6.9574
9.4902,5.787,0,5.787
9.5002,5.1261,0,5.1261
9.5102,4.8195,0.91539,3.9041
9.5202,4.8095,3.6229,1.1866
9.5302,5.1087,5.4194,-0.31065
9.5402,5.8101,3.7307,2.0794
9.5502,7.1486,0.98485,6.1637
9.5602,9.6956,0,9.6956
9.5702,15.05,0,15.05
9.5802,28.942,0,28.942
9.5902,72.454,0,72.454
9.6002,164.06,0,164.06
9.6102,192.96,0.82483,192.14
9.6202,105.35,3.619,101.73
9.6302,40.575,10.814,29.761
9.6402,18.715,15.957,2.7589
9.6502,11.259,10.743,0.51529
9.6602,8.5034,3.8964,4.607
9.6702,7.3519,0.53934,6.8126
9.6802,5.6222,0,5.6222
9.6902,3.9835,0,3.9835
9.7002,3.1063,0,3.1063
9.7102,2.6239,0,2.6239
9.7202,2.3124,0,2.3124
9.7302,2.097,1.1665,0.9305
9.7402,1.9459,5.0654,-3.1195
9.7502,1.8427,7.5951,-5.7525
9.7602,1.778,4.4443,-2.6662
9.7702,1.7471,0.17131,1.5758
9.7802,1.7482,0,1.7482
9.7902,1.782,0,1.782
9.8002,1.8527,0,1.8527
9.8102,1.9676,0,1.9676
9.8202,2.1399,0.058561,2.0813
9.8302,2.3913,1.3865,1.0048
9.8402,2.7541,5.5991,-2.8451
9.8502,3.3055,15.506,-12.2
9.8602,4.1687,19.417,-15.248
9.8702,5.6174,9.78,-4.1626
9.8802,8.3295,2.7538,5.5757
9.8902,14.414,0,14.414
9.9002,32.105,0,32.105
9.9102,82.632,0,82.632
9.9202,141.61,0,141.61
9.9302,111.22,0,111.22
9.9402,47.373,0,47.373
9.9502,19.424,0,19.424
9.9602,10.481,0,10.481
9.9702,6.9569,0,6.9569
9.9802,5.2718,0,5.2718
9.9902,4.4036,0,4.4036
10,3.984,0,3.984
10.01,3.8666,0,3.8666
10.02,4.0067,0,4.0067
10.03,4.4283,0,4.4283
10.04,5.2349,0,5.2349
10.05,6.6745,1.2696,5.4049
10.06,9.3444,3.7616,5.5828
10.07,14.926,4.7289,10.197
10.08,29.507,3.2189,26.288
10.09,75.057,0.90619,74.151
10.1,166.73,0,166.73
10.11,188.41,0,188.41
10.12,99.617,0,99.617
10.13,38.268,0,38.268
10.14,17.955,0,17.955
10.15,11.293,0,11.293
10.16,9.3046,1.8103,7.4943
10.17,7.8977,3.9823,3.9154
10.18,5.4492,3.4104,2.0389
10.19,3.7381,0.79166,2.9464
10.2,2.908,0,2.908
10.21,2.4401,0,2.4401
10.22,2.1345,0,2.1345
10.23,1.9235,0,1.9235
10.24,1.7767,0.62945,1.1472
10.25,1.6778,2.6565,-0.97868
10.26,1.6181,9.1847,-7.5665
10.27,1.5934,24.552,-22.958
10.28,1.603,28.048,-26.445
10.29,1.6495,13.274,-11.625
10.3,1.7396,4.1482,-2.4086
10.31,1.8858,0.17202,1.7138
10.32,2.1103,0,2.1103
10.33,2.4522,0,2.4522
10.34,2.9852,0,2.9852
10.35,3.8587,0,3.8587
10.36,5.4163,0.24264,5.1737
10.37,8.6128,5.6818,2.931
10.38,16.895,8.1503,8.7443
10.39,42.689,4.7248,37.964
10.4,94.568,0.8931,93.675
10.41,106.85,0,106.85
10.42,56.653,0,56.653
10.43,21.954,0,21.954
10.44,10.394,0,10.394
10.45,6.3197,0.31106,6.0086
10.46,4.4931,2.4102,2.0829
10.47,3.5567,7.1156,-3.559
10.48,3.0641,11.287,-8.2231
10.49,2.8423,7.804,-4.9617
10.5,2.8273,2.3871,0.44017
10.51,3.0181,0,3.0181
10.52,3.4773,0,3.4773
10.53,4.3785,0,4.3785
10.54,6.1771,0,6.1771
10.55,10.298,0,10.298
10.56,22.297,0,22.297
10.57,57.325,2.0543,55.271
10.58,101.45,4.5093,96.945
10.59,82.844,2.7492,80.095
10.6,35.852,0.57327,35.279
10.61,14.415,0,14.415
10.62,7.5171,0,7.5171
10.63,4.7735,0,4.7735
10.64,3.4057,0,3.4057
10.65,2.6241,1.6827,0.94143
10.66,2.1376,6.5968,-4.4592
10.67,1.8176,18.721,-16.903
10.68,1.6001,26.726,-25.126
10.69,1.4504,17.704,-16.254
10.7,1.3485,6.7798,-5.4313
10.71,1.2829,1.2731,0.0098212
10.72,1.2469,0,1.2469
10.73,1.2372,0,1.2372
10.74,1.2531,0,1.2531
10.75,1.2964,0,1.2964
10.76,1.3718,0,1.3718
10.77,1.4846,0,1.4846
10.78,1.6577,0,1.6577
10.79,1.9145,0,1.9145
10.8,2.3048,0,2.3048
10.81,2.9276,0,2.9276
10.82,4.0014,0,4.0014
10.83,6.1013,0,6.1013
10.84,11.17,1.177,9.9932
10.85,26.718,2.4394,24.279
10.86,64.758,7.0618,57.696
10.87,89.167,18.217,70.95
10.88,55.91,19.982,35.929
10.89,22.212,8.6256,13.587
10.9,9.9627,2.9671,6.9955
10.91,5.91,1.4038,4.5062
10.92,4.2242,0,4.2242
10.93,3.4258,0,3.4258
10.94,3.0648,0,3.0648
10.95,2.9812,0,2.9812
10.96,3.1316,0.47157,2.66
10.97,3.5489,3.1006,0.44837
10.98,4.3628,2.0939,2.2689
10.99,5.9072,0,5.9072
11,9.1194,0,9.1194
11.01,17.323,0,17.323
11.02,42.96,0,42.96
11.03,99.227,0,99.227
11.04,121.49,0,121.49
11.05,68.566,0.83466,67.732
11.06,26.57,3.684,22.886
11.07,12.231,5.251,6.9799
11.08,7.5366,3.0832,4.4534
11.09,5.7505,0.55147,5.199
11.1,4.4393,0,4.4393
11.11,3.256,0,3.256
11.12,2.5788,0,2.5788
11.13,2.222,0,2.222
11.14,2.0167,0.90426,1.1124
11.15,1.9012,4.2724,-2.3712
11.16,1.8509,8.0865,-6.2356
11.17,1.8551,7.0337,-5.1787
11.18,1.9107,2.9111,-1.0004
11.19,2.021,0.53653,1.4845
11.2,2.1955,0,2.1955
11.21,2.452,0,2.452
11.22,2.8212,0,2.8212
11.23,3.3559,0,3.3559
11.24,4.1502,0,4.1502
11.25,5.3842,0,5.3842
11.26,7.4367,0,7.4367
11.27,11.23,0,11.23
11.28,19.555,0,19.555
11.29,43.213,0,43.213
11.3,113.1,0,113.1
11.31,207.61,0,207.61
11.32,176.42,0,176.42
11.33,77.561,1.0583,76.503
11.34,30.586,2.7494,27.837
11.35,15.558,4.3989,11.159
11.36,9.7342,3.087,6.6472
11.37,6.9347,1.5707,5.364
11.38,5.4377,0.11534,5.3224
11.39,4.6332,0,4.6332
11.4,4.2828,1.1525,3.1303
11.41,4.3219,1.6267,2.6952
11.42,4.8267,3.4566,1.3701
11.43,6.1087,9.7498,-3.6411
11.44,9.1647,20.554,-11.389
11.45,17.8,18.19,-0.38918
11.46,44.77,7.3975,37.372
11.47,91.544,2.7059,88.838
11.48,91.465,1.433,90.032
11.49,44.533,0,44.533
11.5,17.42,0,17.42
11.51,8.7184,0,8.7184
11.52,5.7656,0,5.7656
11.53,4.3729,0,4.3729
11.54,3.152,0,3.152
11.55,2.2907,0,2.2907
11.56,1.8067,0,1.8067
11.57,1.5004,0,1.5004
11.58,1.2882,0,1.2882
11.59,1.131,0,1.131
11.6,1.0104,0,1.0104
11.61,0.91582,0,0.91582
11.62,0.84027,0.7812,0.059069
11.63,0.77928,1.833,-1.0537
11.64,0.72973,0.77351,-0.043782
11.65,0.68939,0,0.68939
11.66,0.65664,0,0.65664
11.67,0.63045,0,0.63045
11.68,0.60996,0,0.60996
11.69,0.59465,0.3719,0.22275
11.7,0.5842,1.664,-1.0798
11.71,0.5785,3.7951,-3.2166
11.72,0.5777,4.405,-3.8273
11.73,0.58198,2.7579,-2.1759
11.74,0.59196,1.4259,-0.83391
11.75,0.60854,0.45847,0.15006
11.76,0.63306,1.0219,-0.38888
11.77,0.66754,0.6022,0.065335
11.78,0.715,2.1953,-1.4803
11.79,0.78003,6.5277,-5.7477
11.8,0.86988,14.651,-13.781
11.81,0.99639,16.6,-15.603
11.82,1.18,8.9475,-7.7674
11.83,1.4587,3.4907,-2.032
11.84,1.9091,0.60151,1.3076
11.85,2.7091,0,2.7091
11.86,4.3572,0,4.3572
11.87,8.6747,0,8.6747
11.88,22.082,0,22.082
11.89,47.797,1.543,46.254
11.9,51.875,1.8783,49.997
11.91,26.739,0.20142,26.537
11.92,10.49,0,10.49
11.93,5.374,0,5.374
11.94,4.0526,0,4.0526
11.95,3.4538,0,3.4538
11.96,2.4095,1.0878,1.3218
11.97,1.6448,4.5858,-2.941
11.98,1.3049,11.468,-10.164
11.99,1.1442,10.942,-9.7977
12,1.0623,4.1558,-3.0936
12.01,1.0279,0.87884,0.14909
12.02,1.0273,0,1.0273
12.03,1.062,0,1.062
12.04,1.1315,0,1.1315
12.05,1.2426,0,1.2426
12.06,1.4091,0.63156,0.7775
12.07,1.6553,3.5893,-1.9339
12.08,2.0263,2.5956,-0.56931
12.09,2.6087,0.92153,1.6872
12.1,3.5883,0,3.5883
12.11,5.4249,0,5.4249
12.12,9.5504,0,9.5504
12.13,21.555,0,21.555
12.14,55.852,1.2878,54.564
12.15,95.887,5.3619,90.525
12.16,75.239,7.4651,67.774
12.17,31.879,5.1323,26.747
12.18,12.889,2.0202,10.869
12.19,6.8021,0.64726,6.1549
12.2,4.3934,0,4.3934
12.21,3.2346,0,3.2346
12.22,2.6361,0,2.6361
12.23,2.3566,0,2.3566
12.24,2.3181,0,2.3181
12.25,2.5427,0,2.5427
12.26,3.1942,0,3.1942
12.27,4.8482,0,4.8482
12.28,9.7883,0,9.7883
12.29,24.582,0,24.582
12.3,44.626,0,44.626
12.31,37.941,1.3763,36.565
12.32,16.869,4.7841,12.085
12.33,6.8374,7.7817,-0.94429
12.34,3.604,6.0581,-2.4541
12.35,2.3287,2.4948,-0.16611
12.36,1.6944,0.41285,1.2815
12.37,1.3315,0,1.3315
12.38,1.1052,0,1.1052
12.39,0.95629,0,0.95629
12.4,0.85552,0,0.85552
12.41,0.78716,1.2213,-0.43414
12.42,0.7424,1.4504,-0.70795
12.43,0.71639,0.94592,-0.22953
12.44,0.70685,0.1136,0.59325
12.45,0.71354,0,0.71354
12.46,0.73835,0.76799,-0.029648
12.47,0.78617,1.3052,-0.51903
12.48,0.8667,3.2686,-2.4019
12.49,1,9.2153,-8.2153
12.5,1.2301,17.424,-16.194
12.51,1.6695,13.443,-11.774
12.52,2.6826,4.8511,-2.1685
12.53,5.6961,2.4958,3.2003
12.54,13.719,0.07933,13.64
12.55,20.938,1.4335,19.505
12.56,14.838,0.15853,14.679
12.57,6.425,1.974,4.451
12.58,3.1578,3.5791,-0.42132
12.59,2.1755,4.1227,-1.9472
12.6,1.8726,2.0109,-0.13831
12.61,1.8528,0,1.8528
12.62,2.0253,0,2.0253
12.63,2.4037,0,2.4037
12.64,3.0904,0,3.0904
12.65,4.3567,0.55564,3.801
12.66,6.9716,2.8946,4.077
12.67,13.694,4.444,9.2499
12.68,34.678,2.8696,31.808
12.69,78.821,0.79197,78.029
12.7,92.763,0,92.763
12.71,50.601,0,50.601
12.72,19.457,0,19.457
12.73,9.0469,0,9.0469
12.74,5.5837,0.87755,4.7062
12.75,3.902,2.3418,1.5602
12.76,2.7551,1.946,0.80907
12.77,2.0786,0.57467,1.5039
12.78,1.6962,0,1.6962
12.79,1.4624,0,1.4624
12.8,1.3165,0,1.3165
12.81,1.2315,0,1.2315
12.82,1.1948,1.9512,-0.75642
12.83,1.202,4.883,-3.681
12.84,1.2552,4.9947,-3.7395
12.85,1.3644,2.5931,-1.2287
12.86,1.5507,0.53839,1.0123
12.87,1.8563,0,1.8563
12.88,2.3686,0,2.3686
12.89,3.2889,0,3.2889
12.9,5.1714,0,5.1714
12.91,9.9927,0,9.9927
12.92,25.021,0,25.021
12.93,56.626,0,56.626
12.94,66.618,0,66.618
12.95,36.457,0,36.457
12.96,14.169,0,14.169
12.97,6.6649,0,6.6649
12.98,4.0766,0,4.0766
12.99,2.9645,3.1317,-0.16722
13,2.4517,4.0677,-1.6159
13.01,2.2722,2.5584,-0.28613
13.02,2.3611,0.15972,2.2014
13.03,2.7863,0,2.7863
13.04,3.8509,0,3.8509
13.05,6.6798,0,6.6798
13.06,15.64,0.012285,15.628
13.07,36.952,1.6994,35.253
13.08,48.84,2.7707,46.07
13.09,29.565,1.7659,27.799
13.1,11.683,0,11.683
13.11,5.3804,0,5.3804
13.12,3.3835,0,3.3835
13.13,2.434,0,2.434
13.14,1.7371,0.45142,1.2856
13.15,1.3214,3.3218,-2.0004
13.16,1.0943,5.0447,-3.9504
13.17,0.95812,3.7236,-2.7655
13.18,0.8738,1.2968,-0.42298
13.19,0.82523,0,0.82523
13.2,0.80526,0,0.80526
13.21,0.81185,0.17608,0.63577
13.22,0.84724,1.0197,-0.17248
13.23,0.91875,2.6965,-1.7777
13.24,1.042,4.0947,-3.0527
13.25,1.2489,3.0504,-1.8016
13.26,1.6086,1.1873,0.42127
13.27,2.2941,0,2.2941
13.28,3.8443,0,3.8443
13.29,8.364,0,8.364
13.3,21.281,1.4622,19.819
13.31,36.36,4.8883,31.472
13.32,28.595,6.7432,21.851
13.33,12.282,4.7918,7.49
13.34,5.1519,1.3733,3.7785
13.35,2.8893,0,2.8893
13.36,2.0246,0,2.0246
13.37,1.6503,0,1.6503
13.38,1.5197,0,1.5197
13.39,1.5678,0,1.5678
13.4,1.8243,0.52544,1.2989
13.41,2.4555,0.29021,2.1653
13.42,4.0694,0,4.0694
13.43,9.0814,0,9.0814
13.44,22.195,0,22.195
13.45,32.838,0.79633,32.041
13.46,22.174,3.226,18.948
13.47,9.0429,8.5223,0.52055
13.48,4.0341,10.284,-6.2502
13.49,2.4454,5.6266,-3.1812
13.5,1.7555,2.0031,-0.24759
13.51,1.3343,0.24124,1.0931
13.52,1.099,0,1.099
13.53,0.97775,0,0.97775
13.54,0.92157,0,0.92157
13.55,0.90817,0,0.90817
13.56,0.93042,0,0.93042
13.57,0.98831,0,0.98831
13.58,1.0877,0,1.0877
13.59,1.2422,0,1.2422
13.6,1.4773,0,1.4773
13.61,1.8423,0.030475,1.8118
13.62,2.4376,1.7189,0.71868
13.63,3.4951,3.3148,0.18023
13.64,5.6586,2.9804,2.6782
13.65,11.253,1.215,10.038
13.66,28.659,0,28.659
13.67,63.66,0,63.66
13.68,71.961,0,71.961
13.69,38.123,0.26335,37.86
13.7,14.747,1.8462,12.901
13.71,6.9908,2.8845,4.1064
13.72,4.2944,2.1461,2.1483
13.73,3.14,0.61373,2.5262
13.74,2.6314,0,2.6314
13.75,2.507,0,2.507
13.76,2.7384,0.54644,2.1919
13.77,3.5148,3.1127,0.4021
13.78,5.6049,7.2789,-1.6741
13.79,12.13,9.0017,3.1281
13.8,30.209,5.2699,24.939
13.81,48.062,1.4983,46.564
13.82,34.905,0,34.905
13.83,14.421,0,14.421
13.84,6.04,0,6.04
13.85,3.2994,0,3.2994
13.86,2.1584,1.2966,0.86178
13.87,1.5717,1.3664,0.20521
13.88,1.2294,0,1.2294
13.89,1.0143,0,1.0143
13.9,0.8733,0,0.8733
13.91,0.77991,0,0.77991
13.92,0.72041,0,0.72041
13.93,0.68799,0,0.68799
13.94,0.68044,0,0.68044
13.95,0.69987,0,0.69987
13.96,0.75404,0,0.75404
13.97,0.86077,0,0.86077
13.98,1.0604,0,1.0604
13.99,1.4549,0,1.4549
14,2.3635,0,2.3635
14.01,5.0343,0,5.0343
14.02,12.687,0,12.687
14.03,21.623,0,21.623
14.04,17.007,0,17.007
14.05,7.3209,0,7.3209
14.06,3.0806,0,3.0806
14.07,1.7259,1.6188,0.10712
14.08,1.1979,4.5617,-3.3638
14.09,0.95693,7.3115,-6.3546
14.1,0.8557,4.9228,-4.0671
14.11,0.85375,1.8894,-1.0357
14.12,0.96948,0.075117,0.89436
14.13,1.3242,0,1.3242
14.14,2.4299,0,2.4299
14.15,5.7679,0,5.7679
14.16,10.298,0,10.298
14.17,8.7987,0,8.7987
14.18,4.0697,0,4.0697
14.19,1.9001,0,1.9001
14.2,1.3534,0,1.3534
14.21,1.1029,0,1.1029
14.22,0.79926,0.24875,0.55051
14.23,0.62134,1.9335,-1.3122
14.24,0.55413,2.6168,-2.0626
14.25,0.53395,1.7416,-1.2076
14.26,0.53947,0.52206,0.017411
14.27,0.56562,0,0.56562
14.28,0.61329,0,0.61329
14.29,0.6878,0,0.6878
14.3,0.80029,0,0.80029
14.31,0.97227,0.38323,0.58904
14.32,1.2471,0.84956,0.39754
14.33,1.7219,0,1.7219
14.34,2.6546,0,2.6546
14.35,4.9285,0,4.9285
14.36,11.928,0,11.928
14.37,28.465,1.7595,26.706
14.38,37.715,5.5155,32.2
14.39,22.875,6.3399,16.535
14.4,9.1039,3.8168,5.2871
14.41,4.2436,1.0895,3.154
14.42,2.6703,0,2.6703
14.43,2.0828,0,2.0828
14.44,1.9183,0,1.9183
14.45,2.0517,1.2371,0.81463
14.46,2.5528,2.4576,0.095159
14.47,3.7936,1.0596,2.734
14.48,7.2431,0,7.2431
14.49,18.136,0,18.136
14.5,39.092,0,39.092
14.51,42.377,0,42.377
14.52,21.791,1.3192,20.472
14.53,8.4364,2.7025,5.7339
14.54,4.05,2.2874,1.7626
14.55,2.4695,0.5101,1.9594
14.56,1.6949,0,1.6949
14.57,1.26,0,1.26
14.58,1.0055,0,1.0055
14.59,0.84736,0.93192,-0.084566
14.6,0.74638,2.2543,-1.5079
14.61,0.68318,2.3396,-1.6564
14.62,0.65007,1.2177,-0.56762
14.63,0.6431,0.11307,0.53003
14.64,0.66392,0,0.66392
14.65,0.72048,0,0.72048
14.66,0.8324,0,0.8324
14.67,1.0471,2.4078,-1.3606
14.68,1.4971,2.7586,-1.2614
14.69,2.6563,1.6422,1.014
14.7,6.2671,0,6.2671
14.71,13.857,0,13.857
14.72,16.273,0,16.273
14.73,9.0734,0,9.0734
14.74,3.7734,0,3.7734
14.75,2.0346,0,2.0346
14.76,1.5013,0,1.5013
14.77,1.3657,0,1.3657
14.78,1.4506,0,1.4506
14.79,1.7636,0.15107,1.6126
14.8,2.4719,1.2151,1.2569
14.81,4.1799,3.5363,0.64356
14.82,9.3005,5.92,3.3805
14.83,23.706,4.5487,19.157
14.84,39.219,1.6509,37.568
14.85,29.601,0,29.601
14.86,12.39,0,12.39
14.87,5.1663,0,5.1663
14.88,2.8907,0,2.8907
14.89,1.907,0.6339,1.2731
14.9,1.3438,1.0418,0.30194
14.91,1.0339,0,1.0339
14.92,0.86012,0,0.86012
14.93,0.75871,0,0.75871
14.94,0.70466,0,0.70466
14.95,0.68684,1.5624,-0.87552
14.96,0.70302,3.5352,-2.8322
14.97,0.7582,3.0187,-2.2605
14.98,0.8673,1.0507,-0.18342
14.99,1.0643,0,1.0643
15,1.4292,0,1.4292
15.01,2.1816,0,2.1816
15.02,4.0971,0,4.0971
15.03,10.076,1.5954,8.4809
15.04,23.196,1.7587,21.437
15.05,28.39,0.44621,27.944
15.06,16.062,0,16.062
15.07,6.2798,0,6.2798
15.08,2.9354,0,2.9354
15.09,1.8005,0,1.8005
15.1,1.329,2.0368,-0.70785
15.11,1.135,1.795,-0.65999
15.12,1.1223,0.31631,0.80602
15.13,1.322,0,1.322
15.14,1.9915,0,1.9915
15.15,4.2179,0,4.2179
15.16,9.9444,0,9.9444
15.17,14.098,0,14.098
15.18,9.1925,0,9.1925
15.19,3.7395,0,3.7395
15.2,1.6923,0,1.6923
15.21,1.0044,0,1.0044
15.22,0.70548,0.93425,-0.22877
15.23,0.54778,3.2183,-2.6705
15.24,0.45475,6.7332,-6.2785
15.25,0.39638,5.456,-5.0597
15.26,0.35899,2.2354,-1.8764
15.27,0.33582,0,0.33582
15.28,0.32354,0,0.32354
15.29,0.32099,0,0.32099
15.3,0.32886,0,0.32886
15.31,0.3504,0,0.3504
15.32,0.39395,0,0.39395
15.33,0.48158,0,0.48158
15.34,0.68455,0,0.68455
15.35,1.2821,0,1.2821
15.36,2.9083,0,2.9083
15.37,4.5183,0,4.5183
15.38,3.3787,0,3.3787
15.39,1.5968,0,1.5968
15.4,0.90302,0,0.90302
15.41,0.72971,0,0.72971
15.42,0.73094,0,0.73094
15.43,0.83708,0,0.83708
15.44,1.0714,0,1.0714
15.45,1.5514,0,1.5514
15.46,2.6814,0,2.6814
15.47,6.0625,0,6.0625
15.48,15.335,0,15.335
15.49,24.486,0,24.486
15.5,17.801,1.0719,16.73
15.51,7.3827,3.1235,4.2592
15.52,3.165,3.6173,-0.45225
15.53,1.8237,2.079,-0.25532
15.54,1.2403,0.4825,0.75776
15.55,0.93172,0,0.93172
15.56,0.77516,0,0.77516
15.57,0.69961,0,0.69961
15.58,0.67373,0.99431,-0.32059
15.59,0.6862,0.53143,0.15476
15.6,0.7373,0,0.7373
15.61,0.8351,0,0.8351
15.62,1.0006,0,1.0006
15.63,1.2793,0,1.2793
15.64,1.7763,2.1913,-0.41498
15.65,2.7755,4.1662,-1.3907
15.66,5.2645,3.4249,1.8396
15.67,12.987,1.4914,11.496
15.68,30.596,0.19353,30.403
15.69,38.996,0,38.996
15.7,22.785,0,22.785
15.71,8.9109,0,8.9109
15.72,4.0928,1.4063,2.6865
15.73,2.4922,0.13256,2.3596
15.74,1.857,0,1.857
15.75,1.6378,0,1.6378
15.76,1.7208,0,1.7208
15.77,2.2377,0,2.2377
15.78,3.919,2.4241,1.4948
15.79,9.3779,2.6403,6.7375
15.8,19.419,1.3518,18.068
15.81,20.179,0,20.179
15.82,10.159,0,10.159
15.83,4.0428,0,4.0428
15.84,2.0571,0,2.0571
15.85,1.3081,0,1.3081
15.86,0.92404,0,0.92404
15.87,0.71284,0,0.71284
15.88,0.59104,0,0.59104
15.89,0.51706,0,0.51706
15.9,0.47319,0,0.47319
15.91,0.45177,0.68058,-0.22882
15.92,0.45056,2.6008,-2.1502
15.93,0.47206,1.5417,-1.0696
15.94,0.52542,0,0.52542
15.95,0.63402,0,0.63402
15.96,0.8618,0,0.8618
15.97,1.4269,0,1.4269
15.98,3.1741,0,3.1741
15.99,7.4548,0,7.4548
16,10.206,0,10.206
16.01,6.4748,0,6.4748
16.02,2.7004,0,2.7004
16.03,1.3484,0.43346,0.91494
16.04,0.93302,1.9487,-1.0157
16.05,0.80978,3.4929,-2.6831
16.06,0.83414,3.0734,-2.2393
16.07,1.0097,1.0444,-0.034675
16.08,1.4811,0,1.4811
16.09,2.8675,0,2.8675
16.1,7.1238,0,7.1238
16.11,13.695,0,13.695
16.12,12.637,0.58985,12.047
16.13,5.935,0.32578,5.6092
16.14,2.4709,0,2.4709
16.15,1.39,0,1.39
16.16,0.95701,0,0.95701
16.17,0.73065,0,0.73065
16.18,0.62361,0,0.62361
16.19,0.58152,0,0.58152
16.2,0.57951,0,0.57951
16.21,0.61083,0,0.61083
16.22,0.67827,0,0.67827
16.23,0.79385,0,0.79385
16.24,0.98453,0,0.98453
16.25,1.3095,1.4846,-0.17515
16.26,1.9133,0.18792,1.7254
16.27,3.2299,0,3.2299
16.28,6.9255,0,6.9255
16.29,17.988,0,17.988
16.3,33.986,2.1387,31.847
16.31,30.1,4.2903,25.809
16.32,13.618,3.779,9.8386
16.33,5.4476,1.443,4.0045
16.34,2.867,0,2.867
16.35,1.9321,0,1.9321
16.36,1.5689,0,1.5689
16.37,1.5261,0,1.5261
16.38,1.8403,0,1.8403
16.39,2.9905,0,2.9905
16.4,6.853,0,6.853
16.41,14.725,0,14.725
16.42,16.56,0,16.56
16.43,8.8518,0,8.8518
16.44,3.5209,0,3.5209
16.45,1.7336,0,1.7336
16.46,1.0933,0,1.0933
16.47,0.7992,0,0.7992
16.48,0.64243,0,0.64243
16.49,0.55452,0,0.55452
16.5,0.50741,0,0.50741
16.51,0.48949,0,0.48949
16.52,0.49743,0,0.49743
16.53,0.53418,0,0.53418
16.54,0.61105,0,0.61105
16.55,0.75569,0,0.75569
16.56,1.0387,0,1.0387
16.57,1.6791,0.63238,1.0468
16.58,3.5299,0.71838,2.8115
16.59,8.9145,0,8.9145
16.6,15.699,0,15.699
16.61,12.87,0,12.87
16.62,5.698,0,5.698
16.63,2.458,1.246,1.212
16.64,1.4692,1.552,-0.082828
16.65,1.1546,0.43581,0.7188
16.66,1.1206,0,1.1206
16.67,1.324,0,1.324
16.68,1.9528,0,1.9528
16.69,3.8808,1.2998,2.581
16.7,9.7723,1.8114,7.9609
16.71,18.318,0.5006,17.818
16.72,16.208,0,16.208
16.73,7.349,0,7.349
16.74,2.9547,0,2.9547
16.75,1.5495,0,1.5495
16.76,0.98639,0,0.98639
16.77,0.69996,0,0.69996
16.78,0.54271,0,0.54271
16.79,0.45042,0,0.45042
16.8,0.39493,0,0.39493
16.81,0.3641,1.9054,-1.5413
16.82,0.35329,3.9023,-3.549
16.83,0.36312,3.3907,-3.0275
16.84,0.40058,1.254,-0.85343
16.85,0.48597,0.029783,0.45618
16.86,0.67895,0,0.67895
16.87,1.1978,0,1.1978
16.88,2.8313,0,2.8313
16.89,6.1238,0,6.1238
16.9,6.9048,0,6.9048
16.91,3.7218,0,3.7218
16.92,1.5278,0,1.5278
16.93,0.81067,0,0.81067
16.94,0.5801,0.28843,0.29167
16.95,0.51345,1.9011,-1.3877
16.96,0.54709,0.84909,-0.30201
16.97,0.71756,0,0.71756
16.98,1.2549,0,1.2549
16.99,2.9855,0,2.9855
17,6.1642,0,6.1642
17.01,6.4085,0,6.4085
17.02,3.2478,0,3.2478
17.03,1.3294,0,1.3294
17.04,0.7146,0,0.7146
17.05,0.4668,0,0.4668
17.06,0.33187,0,0.33187
17.07,0.26033,0.96678,-0.70645
17.08,0.21982,1.5393,-1.3195
17.09,0.19471,0,0.19471
17.1,0.17853,0,0.17853
17.11,0.16821,0,0.16821
17.12,0.1621,0,0.1621
17.13,0.15929,0,0.15929
17.14,0.15935,0,0.15935
17.15,0.16213,0,0.16213
17.16,0.16741,0,0.16741
17.17,0.17624,0,0.17624
17.18,0.18902,0,0.18902
17.19,0.20696,1.0519,-0.84498
17.2,0.23207,0.67117,-0.4391
17.21,0.26775,0,0.26775
17.22,0.32005,0,0.32005
17.23,0.40051,0,0.40051
17.24,0.53356,0,0.53356
17.25,0.77902,0,0.77902
17.26,1.3205,0,1.3205
17.27,2.8715,0,2.8715
17.28,7.3751,0,7.3751
17.29,13.046,0,13.046
17.3,10.675,0,10.675
17.31,4.671,0,4.671
17.32,1.9577,0,1.9577
17.33,1.0996,0,1.0996
17.34,0.74715,0,0.74715
17.35,0.57815,0,0.57815
17.36,0.50125,0,0.50125
17.37,0.47466,0,0.47466
17.38,0.4833,0,0.4833
17.39,0.5253,0,0.5253
17.4,0.6086,0,0.6086
17.41,0.75523,0,0.75523
17.42,1.0177,0,1.0177
17.43,1.5356,0,1.5356
17.44,2.7759,0,2.7759
17.45,6.557,0,6.557
17.46,16.104,0,16.104
17.47,23.041,0,23.041
17.48,15.004,0,15.004
17.49,6.0666,0,6.0666
17.5,2.7717,0,2.7717
17.51,1.7526,0,1.7526
17.52,1.4358,0,1.4358
17.53,1.4803,0,1.4803
17.54,1.9559,0.3861,1.5698
17.55,3.5456,2.0288,1.5169
17.56,8.6724,3.1653,5.507
17.57,17.608,2.3403,15.268
17.58,17.574,0.69508,16.879
17.59,8.5671,0,8.5671
17.6,3.3559,0,3.3559
17.61,1.6554,0,1.6554
17.62,1.019,0,1.019
17.63,0.71334,0,0.71334
17.64,0.54197,0,0.54197
17.65,0.43653,0,0.43653
17.66,0.36801,0,0.36801
17.67,0.32254,0,0.32254
17.68,0.29317,0,0.29317
17.69,0.27698,0,0.27698
17.7,0.27419,0,0.27419
17.71,0.29222,0,0.29222
17.72,0.35795,0,0.35795
17.73,0.57967,0,0.57967
17.74,1.1312,0,1.1312
17.75,1.4905,0,1.4905
17.76,1.0215,0,1.0215
17.77,0.55443,0,0.55443
17.78,0.41033,0,0.41033
17.79,0.40556,1.2398,-0.83428
17.8,0.4731,1.8724,-1.3993
17.81,0.63389,1.0994,-0.46551
17.82,1.01,0.19696,0.81302
17.83,2.0963,0,2.0963
17.84,5.3159,0,5.3159
17.85,9.6727,0,9.6727
17.86,8.2403,0,8.2403
17.87,3.6989,0,3.6989
17.88,1.5623,0,1.5623
17.89,0.88391,0,0.88391
17.9,0.60238,0,0.60238
17.91,0.46909,0,0.46909
17.92,0.41078,2.0746,-1.6638
17.93,0.39363,0.089132,0.30449
17.94,0.40634,0,0.40634
17.95,0.4499,0,0.4499
17.96,0.53445,0,0.53445
17.97,0.68696,0,0.68696
17.98,0.97494,0,0.97494
17.99,1.598,0,1.598
18,3.3112,0,3.3112
18.01,8.5566,0,8.5566
18.02,17.136,0,17.136
18.03,16.456,0.23436,16.222
18.04,7.8008,1.37,6.4308
18.05,3.0653,0,3.0653
18.06,1.5529,0,1.5529
18.07,1.0111,0,1.0111
18.08,0.79647,0,0.79647
18.09,0.76967,0,0.76967
18.1,1.0058,0,1.0058
18.11,1.9752,0,1.9752
18.12,4.0076,0,4.0076
18.13,4.4694,0,4.4694
18.14,2.4418,0,2.4418
18.15,1.0432,0,1.0432
18.16,0.5746,0,0.5746
18.17,0.40155,0,0.40155
18.18,0.3206,0,0.3206
18.19,0.28162,0,0.28162
18.2,0.26557,0,0.26557
18.21,0.2656,0,0.2656
18.22,0.28092,0,0.28092
18.23,0.31542,0,0.31542
18.24,0.38014,0,0.38014
18.25,0.50273,0,0.50273
18.26,0.76322,0.69615,0.067069
18.27,1.4583,1.1335,0.32472
18.28,3.6075,0.42298,3.1845
18.29,7.5272,0,7.5272
18.3,7.8509,0,7.8509
18.31,4.0013,0,4.0013
18.32,1.666,0,1.666
18.33,0.94168,0,0.94168
18.34,0.74003,0,0.74003
18.35,0.75259,0,0.75259
18.36,0.98031,0,0.98031
18.37,1.7259,0,1.7259
18.38,4.1531,0,4.1531
18.39,8.8451,0,8.8451
18.4,9.5776,0,9.5776
18.41,4.9616,0,4.9616
18.42,1.9786,0,1.9786
18.43,1.0004,0,1.0004
18.44,0.62981,0,0.62981
18.45,0.45119,0,0.45119
18.46,0.36134,0,0.36134
18.47,0.31577,0,0.31577
18.48,0.29701,0,0.29701
18.49,0.29979,0,0.29979
18.5,0.32626,1.9527,-1.6264
18.51,0.38783,0,0.38783
18.52,0.51714,0,0.51714
18.53,0.81794,0,0.81794
18.54,1.6962,0,1.6962
18.55,4.259,0,4.259
18.56,7.4891,0,7.4891
18.57,6.1385,0,6.1385
18.58,2.7189,0,2.7189
18.59,1.1735,0,1.1735
18.6,0.70276,0.3686,0.33416
18.61,0.5587,1.8306,-1.2719
18.62,0.56559,1.1296,-0.56401
18.63,0.75177,0,0.75177
18.64,1.4328,0,1.4328
18.65,3.4172,0,3.4172
18.66,5.5623,0,5.5623
18.67,4.2136,0,4.2136
18.68,1.8092,0,1.8092
18.69,0.79204,0,0.79204
18.7,0.46286,0,0.46286
18.71,0.33033,0,0.33033
18.72,0.26645,0.85747,-0.59102
18.73,0.23436,1.1867,-0.9523
18.74,0.22097,0,0.22097
18.75,0.2219,0,0.2219
18.76,0.23756,0,0.23756
18.77,0.27371,0,0.27371
18.78,0.3467,0,0.3467
18.79,0.50532,0,0.50532
18.8,0.9314,0,0.9314
18.81,2.2505,0,2.2505
18.82,4.6567,0,4.6567
18.83,4.8572,0,4.8572
18.84,2.4981,0,2.4981
18.85,1.0698,0,1.0698
18.86,0.63281,0,0.63281
18.87,0.52186,0,0.52186
18.88,0.55477,0,0.55477
18.89,0.75687,0,0.75687
18.9,1.419,0,1.419
18.91,3.4605,0,3.4605
18.92,6.4256,0,6.4256
18.93,5.6987,0,5.6987
18.94,2.6357,0,2.6357
18.95,1.1233,1.5611,-0.43784
18.96,0.64374,0.27508,0.36867
18.97,0.46005,0,0.46005
18.98,0.38149,0,0.38149
18.99,0.35423,0,0.35423
19,0.35896,0,0.35896
19.01,0.392,0,0.392
19.02,0.45984,0,0.45984
19.03,0.58264,0,0.58264
19.04,0.81148,0,0.81148
19.05,1.2948,0,1.2948
19.06,2.5821,0,2.5821
19.07,6.5631,0,6.5631
19.08,13.824,0,13.824
19.09,14.417,0,14.417
19.1,7.2713,0,7.2713
19.11,2.9281,0,2.9281
19.12,1.5639,0,1.5639
19.13,1.1589,0,1.1589
19.14,1.1375,0,1.1375
19.15,1.5089,0,1.5089
19.16,2.9053,0,2.9053
19.17,7.0811,0.3391,6.742
19.18,11.982,1.0538,10.928
19.19,9.4069,0,9.4069
19.2,4.04,0,4.04
19.21,1.6873,0,1.6873
19.22,0.91935,0,0.91935
19.23,0.5994,0,0.5994
19.24,0.43812,0,0.43812
19.25,0.34794,0,0.34794
19.26,0.29489,0,0.29489
19.27,0.26516,0,0.26516
19.28,0.25386,0,0.25386
19.29,0.26249,0,0.26249
19.3,0.30272,0,0.30272
19.31,0.41739,0,0.41739
19.32,0.77872,0,0.77872
19.33,1.8065,0,1.8065
19.34,2.9163,0,2.9163
19.35,2.2324,0,2.2324
19.36,1.0095,0,1.0095
19.37,0.50509,0,0.50509
19.38,0.36526,0,0.36526
19.39,0.34986,0,0.34986
19.4,0.42583,0,0.42583
19.41,0.69135,0,0.69135
19.42,1.5709,0,1.5709
19.43,3.4396,0,3.4396
19.44,4.0287,0,4.0287
19.45,2.2389,0,2.2389
19.46,0.92564,0,0.92564
19.47,0.48548,0,0.48548
19.48,0.31909,0,0.31909
19.49,0.2418,0,0.2418
19.5,0.20742,0,0.20742
19.51,0.19504,0,0.19504
19.52,0.19803,0,0.19803
19.53,0.21628,0,0.21628
19.54,0.25592,0,0.25592
19.55,0.33498,0,0.33498
19.56,0.50827,0,0.50827
19.57,0.98407,0,0.98407
19.58,2.4359,0,2.4359
19.59,4.8099,0,4.8099
19.6,4.635,0.038446,4.5966
19.61,2.2676,1.2445,1.0232
19.62,0.99086,0,0.99086
19.63,0.62042,0,0.62042
19.64,0.55271,0,0.55271
19.65,0.65721,0,0.65721
19.66,1.0585,0,1.0585
19.67,2.4044,0,2.4044
19.68,5.6336,0,5.6336
19.69,7.4343,0,7.4343
19.7,4.5007,0,4.5007
19.71,1.7771,0,1.7771
19.72,0.80364,0,0.80364
19.73,0.47265,0,0.47265
19.74,0.32794,0,0.32794
19.75,0.25317,0,0.25317
19.76,0.21186,0,0.21186
19.77,0.19013,0,0.19013
19.78,0.18288,0,0.18288
19.79,0.19033,0,0.19033
19.8,0.21957,0,0.21957
19.81,0.29619,0,0.29619
19.82,0.52116,0,0.52116
19.83,1.2107,0,1.2107
19.84,2.2758,0,2.2758
19.85,2.1115,0,2.1115
19.86,1.0395,0,1.0395
19.87,0.49423,0,0.49423
19.88,0.3458,0,0.3458
19.89,0.33664,0,0.33664
19.9,0.42623,0,0.42623
19.91,0.7229,0,0.7229
19.92,1.6948,0,1.6948
19.93,3.7556,0,3.7556
19.94,4.4059,0,4.4059
19.95,2.4345,0,2.4345
19.96,0.98616,0,0.98616
19.97,0.49809,0,0.49809
19.98,0.31547,0,0.31547
19.99,0.232,0,0.232
20,0.19363,0,0.19363
20.01,0.17824,0,0.17824
20.02,0.1786,0,0.1786
20.03,0.1948,0,0.1948
20.04,0.23393,0,0.23393
20.05,0.31812,0,0.31812
20.06,0.52263,0,0.52263
20.07,1.1435,0,1.1435
20.08,2.806,0,2.806
20.09,4.3016,0,4.3016
20.1,3.0292,0,3.0292
20.11,1.2773,0,1.2773
20.12,0.59762,0,0.59762
20.13,0.39982,0,0.39982
20.14,0.36218,0,0.36218
20.15,0.44353,0,0.44353
20.16,0.79455,0,0.79455
20.17,1.8606,0,1.8606
20.18,3.1147,0,3.1147
20.19,2.4574,0,2.4574
20.2,1.0896,0,1.0896
20.21,0.49522,0,0.49522
20.22,0.2993,0,0.2993
20.23,0.21638,0.32083,-0.10445
20.24,0.17937,1.3588,-1.1794
20.25,0.165,0.15009,0.014909
20.26,0.16478,0.50686,-0.34208
20.27,0.17756,0,0.17756
20.28,0.20769,0,0.20769
20.29,0.26921,0,0.26921
20.3,0.40588,0,0.40588
20.31,0.78586,0,0.78586
20.32,1.9337,0,1.9337
20.33,3.7022,0,3.7022
20.34,3.4319,0,3.4319
20.35,1.6552,0,1.6552
20.36,0.74921,0,0.74921
20.37,0.49794,0,0.49794
20.38,0.47338,0,0.47338
20.39,0.6088,0,0.6088
20.4,1.0974,0,1.0974
20.41,2.6638,0,2.6638
20.42,5.2431,0,5.2431
20.43,5.033,0,5.033
20.44,2.4212,0,2.4212
20.45,0.99595,0,0.99595
20.46,0.53844,0,0.53844
20.47,0.36848,0,0.36848
20.48,0.29611,0,0.29611
20.49,0.26919,0,0.26919
20.5,0.27086,0,0.27086
20.51,0.29943,0,0.29943
20.52,0.36449,0,0.36449
20.53,0.49649,0,0.49649
20.54,0.78907,0,0.78907
20.55,1.5992,0,1.5992
20.56,4.0824,0,4.0824
20.57,8.145,0,8.145
20.58,7.8287,0,7.8287
20.59,3.7425,0,3.7425
20.6,1.5172,0,1.5172
20.61,0.82867,0,0.82867
20.62,0.62477,0,0.62477
20.63,0.64332,0,0.64332
20.64,0.98587,0,0.98587
20.65,2.2017,0,2.2017
20.66,4.1148,0,4.1148
20.67,3.7815,0,3.7815
20.68,1.7841,0,1.7841
20.69,0.74014,0,0.74014
20.7,0.40072,0,0.40072
20.71,0.26972,0,0.26972
20.72,0.2064,0,0.2064
20.73,0.1724,0,0.1724
20.74,0.15456,0,0.15456
20.75,0.14821,0,0.14821
20.76,0.15333,0,0.15333
20.77,0.17556,0,0.17556
20.78,0.23616,0,0.23616
20.79,0.42075,0,0.42075
20.8,0.96346,0,0.96346
20.81,1.6492,0,1.6492
20.82,1.3684,0,1.3684
20.83,0.65355,0,0.65355
20.84,0.34125,0,0.34125
20.85,0.26771,0,0.26771
20.86,0.28865,0,0.28865
20.87,0.41317,0,0.41317
20.88,0.83301,0,0.83301
20.89,2.0068,0,2.0068
20.9,3.169,0,3.169
20.91,2.3225,0,2.3225
20.92,1.0093,0,1.0093
20.93,0.48244,0,0.48244
20.94,0.30415,0,0.30415
20.95,0.22931,0,0.22931
20.96,0.20249,0,0.20249
20.97,0.20175,0,0.20175
20.98,0.22146,0,0.22146
20.99,0.26632,0,0.26632
21,0.35405,0,0.35405
21.01,0.53649,0,0.53649
21.02,0.99612,0,0.99612
21.03,2.4263,0,2.4263
21.04,5.6888,0,5.6888
21.05,7.247,0,7.247
21.06,4.2489,0,4.2489
21.07,1.6873,0,1.6873
21.08,0.81054,0,0.81054
21.09,0.54589,0,0.54589
21.1,0.50282,0,0.50282
21.11,0.68252,0,0.68252
21.12,1.4243,0,1.4243
21.13,2.8302,0,2.8302
21.14,2.9249,0,2.9249
21.15,1.4937,0,1.4937
21.16,0.61979,0,0.61979
21.17,0.3282,0,0.3282
21.18,0.21462,0,0.21462
21.19,0.15965,0,0.15965
21.2,0.12947,0,0.12947
21.21,0.11139,0,0.11139
21.22,0.10022,0,0.10022
21.23,0.093553,0,0.093553
21.24,0.090221,0,0.090221
21.25,0.089716,0,0.089716
21.26,0.091974,0,0.091974
21.27,0.097332,0,0.097332
21.28,0.10664,0,0.10664
21.29,0.12159,0,0.12159
21.3,0.1454,0,0.1454
21.31,0.1846,0,0.1846
21.32,0.25461,0,0.25461
21.33,0.39711,0,0.39711
21.34,0.76101,0,0.76101
21.35,1.8939,0,1.8939
21.36,4.2756,0,4.2756
21.37,5.0299,0,5.0299
21.38,2.7613,0,2.7613
21.39,1.0881,0,1.0881
21.4,0.52464,0,0.52464
21.41,0.3274,0,0.3274
21.42,0.24346,0,0.24346
21.43,0.20721,0,0.20721
21.44,0.19775,0,0.19775
21.45,0.2105,0,0.2105
21.46,0.25163,0,0.25163
21.47,0.3458,0,0.3458
21.48,0.57908,0,0.57908
21.49,1.2928,0,1.2928
21.5,3.2081,0,3.2081
21.51,4.9305,0,4.9305
21.52,3.4581,0,3.4581
21.53,1.4309,0,1.4309
21.54,0.63888,0,0.63888
21.55,0.39965,0,0.39965
21.56,0.34126,0,0.34126
21.57,0.42267,0,0.42267
21.58,0.82086,0,0.82086
21.59,1.628,0,1.628
21.6,1.7446,0,1.7446
21.61,0.92345,0,0.92345
21.62,0.3902,0,0.3902
21.63,0.21216,0,0.21216
21.64,0.14716,0,0.14716
21.65,0.1175,0,0.1175
21.66,0.10296,0,0.10296
21.67,0.097197,0,0.097197
21.68,0.098584,0,0.098584
21.69,0.10873,0,0.10873
21.7,0.135,0,0.135
21.71,0.20504,0,0.20504
21.72,0.42467,0,0.42467
21.73,0.92584,0,0.92584
21.74,1.1688,0,1.1688
21.75,0.71909,0,0.71909
21.76,0.34099,0,0.34099
21.77,0.22928,0,0.22928
21.78,0.23016,0,0.23016
21.79,0.31467,0,0.31467
21.8,0.60226,0,0.60226
21.81,1.4766,0,1.4766
21.82,2.6638,0,2.6638
21.83,2.272,0,2.272
21.84,1.0326,0,1.0326
21.85,0.44746,0,0.44746
21.86,0.26093,0,0.26093
21.87,0.19134,0,0.19134
21.88,0.1652,0,0.1652
21.89,0.16156,0,0.16156
21.9,0.1755,0,0.1755
21.91,0.21128,0,0.21128
21.92,0.28594,0,0.28594
21.93,0.45477,0,0.45477
21.94,0.93264,0,0.93264
21.95,2.3636,0,2.3636
21.96,4.4342,0,4.4342
21.97,3.9413,0,3.9413
21.98,1.828,0,1.828
21.99,0.79814,0,0.79814
22,0.51104,0,0.51104
22.01,0.48807,0,0.48807
22.02,0.70173,0,0.70173
22.03,1.5321,0,1.5321
22.04,3.3325,0,3.3325
22.05,3.8942,0,3.8942
22.06,2.1459,0,2.1459
22.07,0.85669,0,0.85669
22.08,0.41642,0,0.41642
22.09,0.25515,0,0.25515
22.1,0.18141,0,0.18141
22.11,0.14371,0,0.14371
22.12,0.12422,0,0.12422
22.13,0.11696,0,0.11696
22.14,0.12203,0,0.12203
22.15,0.14759,0,0.14759
22.16,0.22867,0,0.22867
22.17,0.49461,0,0.49461
22.18,1.0347,0,1.0347
22.19,1.1626,0,1.1626
22.2,0.63933,0,0.63933
22.21,0.28076,0,0.28076
22.22,0.16887,0,0.16887
22.23,0.1454,0,0.1454
22.24,0.17419,0,0.17419
22.25,0.31328,0,0.31328
22.26,0.68618,0,0.68618
22.27,0.95891,0,0.95891
22.28,0.642,0,0.642
22.29,0.2963,0,0.2963
22.3,0.16706,0,0.16706
22.31,0.11323,0,0.11323
22.32,0.089208,0,0.089208
22.33,0.081869,0,0.081869
22.34,0.08362,0,0.08362
22.35,0.093449,0,0.093449
22.36,0.11521,0,0.11521
22.37,0.16226,0,0.16226
22.38,0.2837,0,0.2837
22.39,0.66075,0,0.66075
22.4,1.4524,0,1.4524
22.41,1.7079,0,1.7079
22.42,0.96637,0,0.96637
22.43,0.42723,0,0.42723
22.44,0.26838,0,0.26838
22.45,0.25915,0,0.25915
22.46,0.36466,0,0.36466
22.47,0.76123,0,0.76123
22.48,1.7938,0,1.7938
22.49,2.5445,0,2.5445
22.5,1.6611,0,1.6611
22.51,0.67968,0,0.67968
22.52,0.31402,0,0.31402
22.53,0.19489,0,0.19489
22.54,0.14764,0,0.14764
22.55,0.12842,0,0.12842
22.56,0.12511,0,0.12511
22.57,0.13575,0,0.13575
22.58,0.16582,0,0.16582
22.59,0.23692,0,0.23692
22.6,0.432,0,0.432
22.61,1.0379,0,1.0379
22.62,2.144,0,2.144
22.63,2.2405,0,2.2405
22.64,1.1662,0,1.1662
22.65,0.52561,0,0.52561
22.66,0.35381,0,0.35381
22.67,0.36831,0,0.36831
22.68,0.57192,0,0.57192
22.69,1.3024,0,1.3024
22.7,2.8696,0,2.8696
22.71,3.362,0,3.362
22.72,1.8532,0,1.8532
22.73,0.74174,0,0.74174
22.74,0.36305,0,0.36305
22.75,0.2257,0,0.2257
22.76,0.16587,0,0.16587
22.77,0.13908,0,0.13908
22.78,0.13092,0,0.13092
22.79,0.13897,0,0.13897
22.8,0.17046,0,0.17046
22.81,0.25563,0,0.25563
22.82,0.51785,0,0.51785
22.83,1.277,0,1.277
22.84,2.165,0,2.165
22.85,1.7059,0,1.7059
22.86,0.7439,0,0.7439
22.87,0.32636,0,0.32636
22.88,0.20132,0,0.20132
22.89,0.17276,0,0.17276
22.9,0.22168,0,0.22168
22.91,0.43312,0,0.43312
22.92,0.73112,0,0.73112
22.93,0.62458,0,0.62458
22.94,0.30249,0,0.30249
22.95,0.14981,0,0.14981
22.96,0.096239,0,0.096239
22.97,0.073479,0,0.073479
22.98,0.064251,0,0.064251
22.99,0.062002,0,0.062002
23,0.065149,0,0.065149
23.01,0.075323,0,0.075323
23.02,0.099582,0,0.099582
23.03,0.16484,0,0.16484
23.04,0.36915,0,0.36915
23.05,0.78016,0,0.78016
23.06,0.88071,0,0.88071
23.07,0.49119,0,0.49119
23.08,0.22789,0,0.22789
23.09,0.155,0,0.155
23.1,0.16004,0,0.16004
23.11,0.24144,0,0.24144
23.12,0.53147,0,0.53147
23.13,1.1253,0,1.1253
23.14,1.2667,0,1.2667
23.15,0.69299,0,0.69299
23.16,0.30022,0,0.30022
23.17,0.17018,0,0.17018
23.18,0.12561,0,0.12561
23.19,0.11237,0,0.11237
23.2,0.11597,0,0.11597
23.21,0.13426,0,0.13426
23.22,0.1738,0,0.1738
23.23,0.25707,0,0.25707
23.24,0.46316,0,0.46316
23.25,1.0995,0,1.0995
23.26,2.6583,0,2.6583
23.27,3.6601,0,3.6601
23.28,2.3017,0,2.3017
23.29,0.92887,0,0.92887
23.3,0.44188,0,0.44188
23.31,0.30781,0,0.30781
23.32,0.32206,0,0.32206
23.33,0.55598,0,0.55598
23.34,1.1787,0,1.1787
23.35,1.5245,0,1.5245
23.36,0.9322,0,0.9322
23.37,0.38424,0,0.38424
23.38,0.18613,0,0.18613
23.39,0.11692,0,0.11692
23.4,0.085467,0,0.085467
23.41,0.06842,0,0.06842
23.42,0.058276,0,0.058276
23.43,0.052033,0,0.052033
23.44,0.04832,0,0.04832
23.45,0.046491,0,0.046491
23.46,0.046301,0,0.046301
23.47,0.047795,0,0.047795
23.48,0.051346,0,0.051346
23.49,0.057826,0,0.057826
23.5,0.069119,0,0.069119
23.51,0.089565,0,0.089565
23.52,0.13089,0,0.13089
23.53,0.2339,0,0.2339
23.54,0.55316,0,0.55316
23.55,1.2809,0,1.2809
23.56,1.6293,0,1.6293
23.57,0.96413,0,0.96413
23.58,0.39767,0,0.39767
23.59,0.19991,0,0.19991
23.6,0.13066,0,0.13066
23.61,0.10402,0,0.10402
23.62,0.09683,0,0.09683
23.63,0.10248,0,0.10248
23.64,0.12282,0,0.12282
23.65,0.17038,0,0.17038
23.66,0.29245,0,0.29245
23.67,0.67248,0,0.67248
23.68,1.5719,0,1.5719
23.69,2.0778,0,2.0778
23.7,1.2793,0,1.2793
23.71,0.54447,0,0.54447
23.72,0.30518,0,0.30518
23.73,0.27367,0,0.27367
23.74,0.38995,0,0.38995
23.75,0.85439,0,0.85439
23.76,1.7734,0,1.7734
23.77,1.9137,0,1.9137
23.78,0.9995,0,0.9995
23.79,0.40768,0,0.40768
23.8,0.21093,0,0.21093
23.81,0.13959,0,0.13959
23.82,0.10938,0,0.10938
23.83,0.097681,0,0.097681
23.84,0.098263,0,0.098263
23.85,0.1125,0,0.1125
23.86,0.15241,0,0.15241
23.87,0.26731,0,0.26731
23.88,0.62898,0,0.62898
23.89,1.2908,0,1.2908
23.9,1.3474,0,1.3474
23.91,0.70226,0,0.70226
23.92,0.31757,0,0.31757
23.93,0.21556,0,0.21556
23.94,0.23246,0,0.23246
23.95,0.39697,0,0.39697
23.96,0.92886,0,0.92886
23.97,1.6073,0,1.6073
23.98,1.3175,0,1.3175
23.99,0.59245,0,0.59245
24,0.26228,0,0.26228
24.01,0.15119,0,0.15119
24.02,0.10682,0,0.10682
24.03,0.088739,0,0.088739
24.04,0.084119,0,0.084119
24.05,0.090523,0,0.090523
24.06,0.11295,0,0.11295
24.07,0.17365,0,0.17365
24.08,0.36321,0,0.36321
24.09,0.87353,0,0.87353
24.1,1.3335,0,1.3335
24.11,0.94437,0,0.94437
24.12,0.40995,0,0.40995
24.13,0.20924,0,0.20924
24.14,0.16753,0,0.16753
24.15,0.21185,0,0.21185
24.16,0.4272,0,0.4272
24.17,0.90337,0,0.90337
24.18,1.0512,0,1.0512
24.19,0.58468,0,0.58468
24.2,0.24037,0,0.24037
24.21,0.1239,0,0.1239
24.22,0.083716,0,0.083716
24.23,0.067091,0,0.067091
24.24,0.060869,0,0.060869
24.25,0.06179,0,0.06179
24.26,0.071086,0,0.071086
24.27,0.097044,0,0.097044
24.28,0.17408,0,0.17408
24.29,0.41054,0,0.41054
24.3,0.77592,0,0.77592
24.31,0.71994,0,0.71994
24.32,0.35311,0,0.35311
24.33,0.16826,0,0.16826
24.34,0.12364,0,0.12364
24.35,0.14227,0,0.14227
24.36,0.25968,0,0.25968
24.37,0.57832,0,0.57832
24.38,0.8113,0,0.8113
24.39,0.5383,0,0.5383
24.4,0.23714,0,0.23714
24.41,0.12502,0,0.12502
24.42,0.08731,0,0.08731
24.43,0.075029,0,0.075029
24.44,0.075422,0,0.075422
24.45,0.085959,0,0.085959
24.46,0.11089,0,0.11089
24.47,0.16705,0,0.16705
24.48,0.31914,0,0.31914
24.49,0.79055,0,0.79055
24.5,1.6508,0,1.6508
24.51,1.7243,0,1.7243
24.52,0.88583,0,0.88583
24.53,0.38423,0,0.38423
24.54,0.24799,0,0.24799
24.55,0.26437,0,0.26437
24.56,0.4715,0,0.4715
24.57,1.0876,0,1.0876
24.58,1.646,0,1.646
24.59,1.1535,0,1.1535
24.6,0.47982,0,0.47982
24.61,0.21117,0,0.21117
24.62,0.11984,0,0.11984
24.63,0.0805,0,0.0805
24.64,0.060135,0,0.060135
24.65,0.048221,0,0.048221
24.66,0.040735,0,0.040735
24.67,0.035888,0,0.035888
24.68,0.032802,0,0.032802
24.69,0.031021,0,0.031021
24.7,0.030436,0,0.030436
24.71,0.031097,0,0.031097
24.72,0.033402,0,0.033402
24.73,0.038399,0,0.038399
24.74,0.048932,0,0.048932
24.75,0.074453,0,0.074453
24.76,0.15195,0,0.15195
24.77,0.35334,0,0.35334
24.78,0.51801,0,0.51801
24.79,0.36045,0,0.36045
24.8,0.16819,0,0.16819
24.81,0.094463,0,0.094463
24.82,0.067936,0,0.067936
24.83,0.060658,0,0.060658
24.84,0.064472,0,0.064472
24.85,0.077986,0,0.077986
24.86,0.10692,0,0.10692
24.87,0.1721,0,0.1721
24.88,0.35485,0,0.35485
24.89,0.90931,0,0.90931
24.9,1.7639,0,1.7639
24.91,1.6291,0,1.6291
24.92,0.7628,0,0.7628
24.93,0.317,0,0.317
24.94,0.18747,0,0.18747
24.95,0.17321,0,0.17321
24.96,0.27495,0,0.27495
24.97,0.55345,0,0.55345
24.98,0.68404,0,0.68404
24.99,0.40712,0,0.40712
25,0.17102,0,0.17102
25.01,0.087128,0,0.087128
25.02,0.057538,0,0.057538
25.03,0.044257,0,0.044257
25.04,0.037597,0,0.037597
25.05,0.034671,0,0.034671
25.06,0.03495,0,0.03495
25.07,0.040271,0,0.040271
25.08,0.059826,0,0.059826
25.09,0.115,0,0.115
25.1,0.17068,0,0.17068
25.11,0.13515,0,0.13515
25.12,0.080698,0,0.080698
25.13,0.068696,0,0.068696
25.14,0.088833,0,0.088833
25.15,0.16324,0,0.16324
25.16,0.3995,0,0.3995
25.17,0.78796,0,0.78796
25.18,0.7588,0,0.7588
25.19,0.37147,0,0.37147
25.2,0.15973,0,0.15973
25.21,0.086948,0,0.086948
25.22,0.058502,0,0.058502
25.23,0.047326,0,0.047326
25.24,0.044428,0,0.044428
25.25,0.048011,0,0.048011
25.26,0.061507,0,0.061507
25.27,0.10181,0,0.10181
25.28,0.2303,0,0.2303
25.29,0.47784,0,0.47784
25.3,0.51891,0,0.51891
25.31,0.28133,0,0.28133
25.32,0.13197,0,0.13197
25.33,0.095275,0,0.095275
25.34,0.11337,0,0.11337
25.35,0.21778,0,0.21778
25.36,0.48979,0,0.48979
25.37,0.66536,0,0.66536
25.38,0.42501,0,0.42501
25.39,0.18347,0,0.18347
25.4,0.093369,0,0.093369
25.41,0.060273,0,0.060273
25.42,0.047252,0,0.047252
25.43,0.043272,0,0.043272
25.44,0.045111,0,0.045111
25.45,0.054016,0,0.054016
25.46,0.078703,0,0.078703
25.47,0.15541,0,0.15541
25.48,0.35501,0,0.35501
25.49,0.51893,0,0.51893
25.5,0.36479,0,0.36479
25.51,0.17776,0,0.17776
25.52,0.12163,0,0.12163
25.53,0.14043,0,0.14043
25.54,0.25535,0,0.25535
25.55,0.61405,0,0.61405
25.56,1.0697,0,1.0697
25.57,0.87773,0,0.87773
25.58,0.39387,0,0.39387
25.59,0.17466,0,0.17466
25.6,0.10557,0,0.10557
25.61,0.082122,0,0.082122
25.62,0.077123,0,0.077123
25.63,0.08481,0,0.08481
25.64,0.10913,0,0.10913
25.65,0.17056,0,0.17056
25.66,0.35312,0,0.35312
25.67,0.88705,0,0.88705
25.68,1.5609,0,1.5609
25.69,1.2827,0,1.2827
25.7,0.57671,0,0.57671
25.71,0.26674,0,0.26674
25.72,0.19666,0,0.19666
25.73,0.25175,0,0.25175
25.74,0.52451,0,0.52451
25.75,0.96493,0,0.96493
25.76,0.88488,0,0.88488
25.77,0.4187,0,0.4187
25.78,0.17523,0,0.17523
25.79,0.096283,0,0.096283
25.8,0.066412,0,0.066412
25.81,0.053066,0,0.053066
25.82,0.047878,0,0.047878
25.83,0.0493,0,0.0493
25.84,0.060983,0,0.060983
25.85,0.10169,0,0.10169
25.86,0.22929,0,0.22929
25.87,0.4153,0,0.4153
25.88,0.37022,0,0.37022
25.89,0.17947,0,0.17947
25.9,0.087979,0,0.087979
25.91,0.067186,0,0.067186
25.92,0.083376,0,0.083376
25.93,0.16389,0,0.16389
25.94,0.30209,0,0.30209
25.95,0.29046,0,0.29046
25.96,0.15039,0,0.15039
25.97,0.07426,0,0.07426
25.98,0.047833,0,0.047833
25.99,0.038447,0,0.038447
26,0.037203,0,0.037203
26.01,0.041581,0,0.041581
26.02,0.05345,0,0.05345
26.03,0.082242,0,0.082242
26.04,0.16621,0,0.16621
26.05,0.41537,0,0.41537
26.06,0.75285,0,0.75285
26.07,0.64341,0,0.64341
26.08,0.2944,0,0.2944
26.09,0.13316,0,0.13316
26.1,0.09326,0,0.09326
26.11,0.11122,0,0.11122
26.12,0.21761,0,0.21761
26.13,0.38076,0,0.38076
26.14,0.33732,0,0.33732
26.15,0.16357,0,0.16357
26.16,0.076871,0,0.076871
26.17,0.047117,0,0.047117
26.18,0.035788,0,0.035788
26.19,0.032044,0,0.032044
26.2,0.032746,0,0.032746
26.21,0.038384,0,0.038384
26.22,0.054378,0,0.054378
26.23,0.10382,0,0.10382
26.24,0.23957,0,0.23957
26.25,0.37473,0,0.37473
26.26,0.28204,0,0.28204
26.27,0.13844,0,0.13844
26.28,0.091669,0,0.091669
26.29,0.10614,0,0.10614
26.3,0.19987,0,0.19987
26.31,0.48156,0,0.48156
26.32,0.78726,0,0.78726
26.33,0.59724,0,0.59724
26.34,0.25822,0,0.25822
26.35,0.11384,0,0.11384
26.36,0.06508,0,0.06508
26.37,0.045831,0,0.045831
26.38,0.038038,0,0.038038
26.39,0.036542,0,0.036542
26.4,0.041505,0,0.041505
26.41,0.060203,0,0.060203
26.42,0.12328,0,0.12328
26.43,0.26918,0,0.26918
26.44,0.33963,0,0.33963
26.45,0.20733,0,0.20733
26.46,0.096764,0,0.096764
26.47,0.066631,0,0.066631
26.48,0.079164,0,0.079164
26.49,0.15569,0,0.15569
26.5,0.33398,0,0.33398
26.51,0.40397,0,0.40397
26.52,0.23221,0,0.23221
26.53,0.096192,0,0.096192
26.54,0.049617,0,0.049617
26.55,0.033921,0,0.033921
26.56,0.027718,0,0.027718
26.57,0.025789,0,0.025789
26.58,0.027119,0,0.027119
26.59,0.033325,0,0.033325
26.6,0.052983,0,0.052983
26.61,0.11255,0,0.11255
26.62,0.19927,0,0.19927
26.63,0.18185,0,0.18185
26.64,0.10005,0,0.10005
26.65,0.067454,0,0.067454
26.66,0.07779,0,0.07779
26.67,0.1419,0,0.1419
26.68,0.34069,0,0.34069
26.69,0.59315,0,0.59315
26.7,0.48859,0,0.48859
26.71,0.22366,0,0.22366
26.72,0.1037,0,0.1037
26.73,0.065332,0,0.065332
26.74,0.053427,0,0.053427
26.75,0.053689,0,0.053689
26.76,0.064039,0,0.064039
26.77,0.091138,0,0.091138
26.78,0.16423,0,0.16423
26.79,0.3951,0,0.3951
26.8,0.90259,0,0.90259
26.81,1.1048,0,1.1048
26.82,0.63133,0,0.63133
26.83,0.25909,0,0.25909
26.84,0.1424,0,0.1424
26.85,0.13247,0,0.13247
26.86,0.22252,0,0.22252
26.87,0.43391,0,0.43391
26.88,0.48038,0,0.48038
26.89,0.26219,0,0.26219
26.9,0.11152,0,0.11152
26.91,0.05908,0,0.05908
26.92,0.039286,0,0.039286
26.93,0.030494,0,0.030494
26.94,0.026611,0,0.026611
26.95,0.026138,0,0.026138
26.96,0.030505,0,0.030505
26.97,0.048359,0,0.048359
26.98,0.098679,0,0.098679
26.99,0.14453,0,0.14453
27,0.10664,0,0.10664
27.01,0.055458,0,0.055458
27.02,0.039914,0,0.039914
27.03,0.047341,0,0.047341
27.04,0.088913,0,0.088913
27.05,0.19635,0,0.19635
27.06,0.26648,0,0.26648
27.07,0.17477,0,0.17477
27.08,0.082525,0,0.082525
27.09,0.046678,0,0.046678
27.1,0.033383,0,0.033383
27.11,0.030214,0,0.030214
27.12,0.032962,0,0.032962
27.13,0.042253,0,0.042253
27.14,0.065652,0,0.065652
27.15,0.135,0,0.135
27.16,0.33765,0,0.33765
27.17,0.59333,0,0.59333
27.18,0.48779,0,0.48779
27.19,0.21988,0,0.21988
27.2,0.10242,0,0.10242
27.21,0.077087,0,0.077087
27.22,0.10451,0,0.10451
27.23,0.21198,0,0.21198
27.24,0.31123,0,0.31123
27.25,0.22031,0,0.22031
27.26,0.097024,0,0.097024
27.27,0.048408,0,0.048408
27.28,0.033118,0,0.033118
27.29,0.028029,0,0.028029
27.3,0.027691,0,0.027691
27.31,0.03172,0,0.03172
27.32,0.043759,0,0.043759
27.33,0.080205,0,0.080205
27.34,0.18866,0,0.18866
27.35,0.33601,0,0.33601
27.36,0.29105,0,0.29105
27.37,0.14437,0,0.14437
27.38,0.083195,0,0.083195
27.39,0.086503,0,0.086503
27.4,0.15728,0,0.15728
27.41,0.36627,0,0.36627
27.42,0.55612,0,0.55612
27.43,0.39306,0,0.39306
27.44,0.16945,0,0.16945
27.45,0.079354,0,0.079354
27.46,0.048122,0,0.048122
27.47,0.036527,0,0.036527
27.48,0.033602,0,0.033602
27.49,0.037161,0,0.037161
27.5,0.051422,0,0.051422
27.51,0.097761,0,0.097761
27.52,0.23583,0,0.23583
27.53,0.41053,0,0.41053
27.54,0.33806,0,0.33806
27.55,0.15475,0,0.15475
27.56,0.07534,0,0.07534
27.57,0.061382,0,0.061382
27.58,0.091802,0,0.091802
27.59,0.19107,0,0.19107
27.6,0.26432,0,0.26432
27.61,0.17518,0,0.17518
27.62,0.076807,0,0.076807
27.63,0.037953,0,0.037953
27.64,0.023211,0,0.023211
27.65,0.016742,0,0.016742
27.66,0.013484,0,0.013484
27.67,0.01166,0,0.01166
27.68,0.010634,0,0.010634
27.69,0.010149,0,0.010149
27.7,0.010122,0,0.010122
27.71,0.01058,0,0.01058
27.72,0.01174,0,0.01174
27.73,0.014112,0,0.014112
27.74,0.019186,0,0.019186
27.75,0.032314,0,0.032314
27.76,0.073191,0,0.073191
27.77,0.15913,0,0.15913
27.78,0.18703,0,0.18703
27.79,0.10716,0,0.10716
27.8,0.048504,0,0.048504
27.81,0.028261,0,0.028261
27.82,0.021768,0,0.021768
27.83,0.02099,0,0.02099
27.84,0.024086,0,0.024086
27.85,0.032757,0,0.032757
27.86,0.056118,0,0.056118
27.87,0.12929,0,0.12929
27.88,0.28969,0,0.28969
27.89,0.35479,0,0.35479
27.9,0.20883,0,0.20883
27.91,0.096941,0,0.096941
27.92,0.071253,0,0.071253
27.93,0.099234,0,0.099234
27.94,0.22072,0,0.22072
27.95,0.4143,0,0.4143
27.96,0.38062,0,0.38062
27.97,0.17838,0,0.17838
27.98,0.072896,0,0.072896
27.99,0.038879,0,0.038879
28,0.026089,0,0.026089
28.01,0.020371,0,0.020371
28.02,0.018133,0,0.018133
28.03,0.01897,0,0.01897
28.04,0.026096,0,0.026096
28.05,0.050635,0,0.050635
28.06,0.08693,0,0.08693
28.07,0.078337,0,0.078337
28.08,0.041725,0,0.041725
28.09,0.025543,0,0.025543
28.1,0.026007,0,0.026007
28.11,0.043647,0,0.043647
28.12,0.092979,0,0.092979
28.13,0.1299,0,0.1299
28.14,0.090463,0,0.090463
28.15,0.04658,0,0.04658
28.16,0.02792,0,0.02792
28.17,0.020511,0,0.020511
28.18,0.01927,0,0.01927
28.19,0.021957,0,0.021957
28.2,0.029638,0,0.029638
28.21,0.049862,0,0.049862
28.22,0.11292,0,0.11292
28.23,0.26206,0,0.26206
28.24,0.34638,0,0.34638
28.25,0.21545,0,0.21545
28.26,0.096353,0,0.096353
28.27,0.063067,0,0.063067
28.28,0.078911,0,0.078911
28.29,0.16457,0,0.16457
28.3,0.29454,0,0.29454
28.31,0.26063,0,0.26063
28.32,0.12292,0,0.12292
28.33,0.054616,0,0.054616
28.34,0.032933,0,0.032933
28.35,0.025697,0,0.025697
28.36,0.024296,0,0.024296
28.37,0.0274,0,0.0274
28.38,0.0382,0,0.0382
28.39,0.072405,0,0.072405
28.4,0.17134,0,0.17134
28.41,0.28757,0,0.28757
28.42,0.2308,0,0.2308
28.43,0.11112,0,0.11112
28.44,0.066773,0,0.066773
28.45,0.075682,0,0.075682
28.46,0.15129,0,0.15129
28.47,0.32169,0,0.32169
28.48,0.37537,0,0.37537
28.49,0.21019,0,0.21019
28.5,0.088243,0,0.088243
28.51,0.04596,0,0.04596
28.52,0.031446,0,0.031446
28.53,0.026874,0,0.026874
28.54,0.027969,0,0.027969
28.55,0.036193,0,0.036193
28.56,0.063129,0,0.063129
28.57,0.14954,0,0.14954
28.58,0.30006,0,0.30006
28.59,0.30035,0,0.30035
28.6,0.15066,0,0.15066
28.61,0.066099,0,0.066099
28.62,0.044494,0,0.044494
28.63,0.05491,0,0.05491
28.64,0.10301,0,0.10301
28.65,0.13883,0,0.13883
28.66,0.092336,0,0.092336
28.67,0.041458,0,0.041458
28.68,0.022416,0,0.022416
28.69,0.016328,0,0.016328
28.7,0.014377,0,0.014377
28.71,0.014619,0,0.014619
28.72,0.017379,0,0.017379
28.73,0.026108,0,0.026108
28.74,0.054087,0,0.054087
28.75,0.11059,0,0.11059
28.76,0.12534,0,0.12534
28.77,0.074343,0,0.074343
28.78,0.042833,0,0.042833
28.79,0.043946,0,0.043946
28.8,0.080205,0,0.080205
28.81,0.18682,0,0.18682
28.82,0.28365,0,0.28365
28.83,0.20091,0,0.20091
28.84,0.087225,0,0.087225
28.85,0.041975,0,0.041975
28.86,0.027386,0,0.027386
28.87,0.023099,0,0.023099
28.88,0.024121,0,0.024121
28.89,0.031081,0,0.031081
28.9,0.052239,0,0.052239
28.91,0.12082,0,0.12082
28.92,0.27227,0,0.27227
28.93,0.33263,0,0.33263
28.94,0.1913,0,0.1913
28.95,0.080721,0,0.080721
28.96,0.048082,0,0.048082
28.97,0.05352,0,0.05352
28.98,0.099585,0,0.099585
28.99,0.14811,0,0.14811
29,0.10983,0,0.10983
29.01,0.05147,0,0.05147
29.02,0.026056,0,0.026056
29.03,0.016335,0,0.016335
29.04,0.012437,0,0.012437
29.05,0.011051,0,0.011051
29.06,0.01135,0,0.01135
29.07,0.014391,0,0.014391
29.08,0.025482,0,0.025482
29.09,0.049378,0,0.049378
29.1,0.057465,0,0.057465
29.11,0.036058,0,0.036058
29.12,0.021939,0,0.021939
29.13,0.022571,0,0.022571
29.14,0.039486,0,0.039486
29.15,0.088998,0,0.088998
29.16,0.13437,0,0.13437
29.17,0.097819,0,0.097819
29.18,0.047161,0,0.047161
29.19,0.025915,0,0.025915
29.2,0.018451,0,0.018451
29.21,0.017192,0,0.017192
29.22,0.019907,0,0.019907
29.23,0.028169,0,0.028169
29.24,0.051798,0,0.051798
29.25,0.12573,0,0.12573
29.26,0.26087,0,0.26087
29.27,0.27296,0,0.27296
29.28,0.14269,0,0.14269
29.29,0.066989,0,0.066989
29.3,0.054458,0,0.054458
29.31,0.088401,0,0.088401
29.32,0.18724,0,0.18724
29.33,0.24248,0,0.24248
29.34,0.1478,0,0.1478
29.35,0.060305,0,0.060305
29.36,0.028895,0,0.028895
29.37,0.018209,0,0.018209
29.38,0.013731,0,0.013731
29.39,0.011906,0,0.011906
29.4,0.012088,0,0.012088
29.41,0.015903,0,0.015903
29.42,0.029406,0,0.029406
29.43,0.049524,0,0.049524
29.44,0.045335,0,0.045335
29.45,0.026335,0,0.026335
29.46,0.019835,0,0.019835
29.47,0.026766,0,0.026766
29.48,0.057537,0,0.057537
29.49,0.1185,0,0.1185
29.5,0.12827,0,0.12827
29.51,0.068688,0,0.068688
29.52,0.030081,0,0.030081
29.53,0.01722,0,0.01722
29.54,0.0132,0,0.0132
29.55,0.012758,0,0.012758
29.56,0.015167,0,0.015167
29.57,0.023021,0,0.023021
29.58,0.048456,0,0.048456
29.59,0.11539,0,0.11539
29.6,0.16997,0,0.16997
29.61,0.11629,0,0.11629
29.62,0.050721,0,0.050721
29.63,0.028265,0,0.028265
29.64,0.029318,0,0.029318
29.65,0.053508,0,0.053508
29.66,0.086862,0,0.086862
29.67,0.07226,0,0.07226
29.68,0.036124,0,0.036124
29.69,0.018746,0,0.018746
29.7,0.012242,0,0.012242
29.71,0.010196,0,0.010196
29.72,0.010492,0,0.010492
29.73,0.013226,0,0.013226
29.74,0.021893,0,0.021893
29.75,0.049803,0,0.049803
29.76,0.10366,0,0.10366
29.77,0.11257,0,0.11257
29.78,0.06088,0,0.06088
29.79,0.028675,0,0.028675
29.8,0.022282,0,0.022282
29.81,0.033246,0,0.033246
29.82,0.065559,0,0.065559
29.83,0.081468,0,0.081468
29.84,0.051319,0,0.051319
29.85,0.025512,0,0.025512
29.86,0.015713,0,0.015713
29.87,0.012742,0,0.012742
29.88,0.013258,0,0.013258
29.89,0.016846,0,0.016846
29.9,0.026579,0,0.026579
29.91,0.056358,0,0.056358
29.92,0.13812,0,0.13812
29.93,0.2193,0,0.2193
29.94,0.16252,0,0.16252
29.95,0.074736,0,0.074736
29.96,0.045797,0,0.045797
29.97,0.058144,0,0.058144
29.98,0.12462,0,0.12462
29.99,0.21213,0,0.21213


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_strnmf1.csv <==
0,0.047685,0.034859,0.012826
0.01,0.048118,0.035173,0.012946
0.02,0.048558,0.035491,0.013068
0.030001,0.049005,0.035814,0.013191
0.040001,0.049458,0.036141,0.013317
0.050001,0.049919,0.036473,0.013445
0.060001,0.050386,0.036811,0.013575
0.070001,0.05086,0.037153,0.013707
0.080001,0.051342,0.0375,0.013841
0.090002,0.051831,0.037853,0.013978
0.1,0.052328,0.038211,0.014116
0.11,0.052832,0.038557,0.014276
0.12,0.053345,0.038891,0.014454
0.13,0.053866,0.039236,0.01463
0.14,0.054395,0.039599,0.014796
0.15,0.054932,0.03998,0.014953
0.16,0.055479,0.040383,0.015095
0.17,0.056034,0.040811,0.015223
0.18,0.056944,0.041258,0.015686
0.19,0.057519,0.041696,0.015823
0.2,0.058104,0.042174,0.01593
0.21,0.058698,0.042649,0.016049
0.22,0.059303,0.04308,0.016223
0.23,0.059919,0.04352,0.016398
0.24,0.060544,0.043968,0.016576
0.25,0.061181,0.044423,0.016758
0.26,0.061829,0.044885,0.016943
0.27,0.062488,0.045356,0.017132
0.28,0.063159,0.045834,0.017325
0.29,0.063842,0.046321,0.017521
0.30001,0.064537,0.046816,0.017721
0.31001,0.065245,0.047321,0.017924
0.32001,0.065966,0.047821,0.018145
0.33001,0.0667,0.048336,0.018364
0.34001,0.067448,0.048856,0.018592
0.35001,0.06821,0.049389,0.018821
0.36001,0.068987,0.049938,0.019049
0.37001,0.069778,0.050502,0.019276
0.38001,0.070585,0.051085,0.0195
0.39001,0.071407,0.051674,0.019733
0.40001,0.072376,0.052287,0.020089
0.41001,0.073232,0.052914,0.020318
0.42001,0.074105,0.053553,0.020552
0.43001,0.074995,0.053961,0.021034
0.44001,0.075904,0.05438,0.021523
0.45001,0.076831,0.054955,0.021876
0.46001,0.077778,0.055945,0.021833
0.47001,0.078744,0.057064,0.02168
0.48001,0.079731,0.058074,0.021657
0.49001,0.080739,0.058752,0.021987
0.50001,0.081769,0.059474,0.022294
0.51001,0.082821,0.060215,0.022606
0.52001,0.083896,0.060881,0.023015
0.53001,0.084996,0.061595,0.0234
0.54001,0.08612,0.062296,0.023824
0.55001,0.08727,0.063035,0.024234
0.56001,0.088446,0.063832,0.024614
0.57001,0.089649,0.064676,0.024974
0.58001,0.090881,0.065586,0.025295
0.59001,0.092143,0.06657,0.025573
0.60001,0.094405,0.067535,0.026869
0.61001,0.095732,0.068625,0.027107
0.62001,0.097092,0.069701,0.02739
0.63001,0.098485,0.070698,0.027787
0.64001,0.099914,0.071669,0.028245
0.65001,0.10138,0.07267,0.028709
0.66001,0.10288,0.073694,0.029188
0.67001,0.10442,0.074744,0.029681
0.68001,0.10601,0.075818,0.03019
0.69001,0.10763,0.076918,0.030716
0.70001,0.1093,0.078046,0.031258
0.71001,0.11102,0.079202,0.031818
0.72001,0.11278,0.080387,0.032397
0.73001,0.1146,0.081603,0.032996
0.74001,0.11647,0.08285,0.033616
0.75001,0.11839,0.084137,0.034251
0.76001,0.12037,0.085351,0.035015
0.77001,0.1224,0.086576,0.035829
0.78001,0.1245,0.087904,0.036601
0.79001,0.12667,0.089456,0.037215
0.80001,0.1289,0.091272,0.037633
0.81001,0.13121,0.092892,0.038318
0.82001,0.13359,0.094418,0.039174
0.83001,0.13605,0.096017,0.040036
0.84001,0.1386,0.097659,0.040937
0.85001,0.14123,0.099351,0.041876
0.86001,0.14395,0.10109,0.042855
0.87001,0.14677,0.10289,0.043878
0.88001,0.14969,0.10475,0.044947
0.89001,0.15272,0.10666,0.046065
0.90002,0.15587,0.10863,0.047239
0.91002,0.15914,0.11065,0.04848
0.92002,0.16253,0.11275,0.049783
0.93002,0.16606,0.11492,0.05114
0.94002,0.16974,0.11717,0.052567
0.95002,0.17357,0.1195,0.054061
0.96002,0.17756,0.12193,0.055633
0.97002,0.18173,0.12445,0.057279
0.98002,0.18608,0.12706,0.059023
0.99002,0.19079,0.12979,0.061001
1,0.19556,0.13262,0.062945
1.01,0.20056,0.13555,0.065016
1.02,0.20581,0.13859,0.067223
1.03,0.21132,0.14175,0.069576
1.04,0.21712,0.14504,0.072081
1.05,0.22323,0.14848,0.074753
1.06,0.22968,0.15207,0.077609
1.07,0.2365,0.15583,0.080665
1.08,0.24371,0.15976,0.083946
1.09,0.25135,0.16387,0.087484
1.1,0.25947,0.16818,0.091291
1.11,0.26811,0.17272,0.095394
1.12,0.27732,0.17749,0.099827
1.13,0.28716,0.18254,0.10463
1.14,0.2977,0.18787,0.10983
1.15,0.30901,0.19352,0.1155
1.16,0.32119,0.19951,0.12167
1.17,0.3345,0.20588,0.12862
1.18,0.34871,0.21266,0.13605
1.19,0.36414,0.21989,0.14425
1.2,0.38095,0.22761,0.15333
1.21,0.39931,0.23589,0.16343
1.22,0.41946,0.24479,0.17467
1.23,0.44165,0.2544,0.18725
1.24,0.46621,0.26482,0.20139
1.25,0.4935,0.27615,0.21735
1.26,0.524,0.28852,0.23547
1.27,0.55826,0.30205,0.25621
1.28,0.597,0.31693,0.28007
1.29,0.64107,0.3335,0.30757
1.3,0.69159,0.35212,0.33948
1.31,0.74997,0.37317,0.3768
1.32,0.81803,0.39701,0.42102
1.33,0.89816,0.42411,0.47405
1.34,0.99355,0.45543,0.53811
1.35,1.109,0.49194,0.61705
1.36,1.2496,0.53493,0.71465
1.37,1.4243,0.58633,0.83794
1.38,1.6455,0.64844,0.99706
1.39,1.9319,0.72469,1.2072
1.4,2.3127,0.81921,1.4935
1.41,2.8356,0.93805,1.8975
1.42,3.5829,1.082,2.5009
1.43,4.7077,1.2528,3.4549
1.44,6.5224,1.3552,5.1672
1.45,9.755,1.2673,8.4877
1.46,16.475,0,16.475
1.47,34.329,0.58955,33.74
1.48,89.6,12.968,76.632
1.49,190.43,73.167,117.26
1.5,198.4,85.031,113.37
1.51,98.592,36.621,61.971
1.52,37.555,13.161,24.394
1.53,17.597,6.558,11.039
1.54,10.299,3.9747,6.3246
1.55,6.8695,2.7819,4.0876
1.56,4.9769,2.12,2.8569
1.57,3.8216,1.7288,2.0928
1.58,3.0661,1.4822,1.5839
1.59,2.5468,1.3231,1.2236
1.6,2.1764,1.2197,0.95668
1.61,1.9048,1.1542,0.75059
1.62,1.7016,1.1158,0.5858
1.63,1.5472,1.098,0.44922
1.64,1.429,1.0968,0.33214
1.65,1.3381,1.1097,0.22839
1.66,1.2685,1.1352,0.13335
1.67,1.2159,1.1725,0.043401
1.68,1.1771,1.2216,-0.044486
1.69,1.1502,1.2828,-0.13266
1.7,1.1327,1.3571,-0.22447
1.71,1.1237,1.4459,-0.32218
1.72,1.1225,1.5511,-0.4287
1.73,1.1282,1.6756,-0.54739
1.74,1.1405,1.8229,-0.68235
1.75,1.1592,1.9978,-0.83866
1.76,1.1841,2.2069,-1.0229
1.77,1.2152,2.4589,-1.2436
1.78,1.2528,2.7655,-1.5127
1.79,1.2971,3.1436,-1.8465
1.8,1.3485,3.6169,-2.2684
1.81,1.4077,4.2207,-2.813
1.82,1.4752,5.009,-3.5338
1.83,1.5521,6.0677,-4.5156
1.84,1.6395,7.5452,-5.9057
1.85,1.7386,9.7068,-7.9682
1.86,1.8513,13.108,-11.257
1.87,1.9795,18.927,-16.947
1.88,2.1257,30.23,-28.104
1.89,2.2931,54.4,-52.107
1.9,2.4855,111.81,-109.32
1.91,2.7079,238.18,-235.47
1.92,2.9663,447.96,-445
1.93,3.2689,520.72,-517.45
1.94,3.6257,291.7,-288.08
1.95,4.0505,105.31,-101.26
1.96,4.5611,50.003,-45.442
1.97,5.1822,28.474,-23.292
1.98,5.948,19.229,-13.281
1.99,6.907,14.122,-7.2153
2,8.13,11.201,-3.0715
2.01,9.7237,9.3984,0.32529
2.02,11.856,8.2823,3.5733
2.03,14.799,7.5545,7.2447
2.04,19.03,6.9674,12.062
2.05,25.434,6.0469,19.387
2.06,35.829,4.1781,31.651
2.07,54.49,0,54.49
2.08,93.712,0,93.712
2.09,199.42,6.5981,192.82
2.1,524.98,106.79,418.19
2.11,1088.1,471.22,616.91
2.12,1088.1,476.57,611.57
2.13,524.99,196.85,328.14
2.14,199.45,71.218,128.23
2.15,93.749,34.758,58.992
2.16,54.538,20.603,33.935
2.17,35.889,13.849,22.04
2.18,25.505,10.039,15.466
2.19,19.113,7.7446,11.369
2.2,14.895,6.3585,8.5364
2.21,11.964,5.6508,6.3133
2.22,9.8458,5.4552,4.3906
2.23,8.2661,4.9059,3.3603
2.24,7.058,3.6952,3.3629
2.25,6.1148,2.8721,3.2427
2.26,5.3658,2.4562,2.9097
2.27,4.7626,2.1656,2.5971
2.28,4.2713,1.9459,2.3255
2.29,3.8675,1.7695,2.098
2.3,3.5333,1.625,1.9083
2.31,3.2556,1.5048,1.7508
2.32,3.0243,1.4039,1.6204
2.33,2.8322,1.3186,1.5136
2.34,2.6732,1.2466,1.4266
2.35,2.5431,1.1857,1.3574
2.36,2.4388,1.1346,1.3042
2.37,2.3582,1.0922,1.266
2.38,2.2997,1.0575,1.2422
2.39,2.2628,1.0302,1.2326
2.4,2.2477,1.0098,1.2378
2.41,2.2552,0.99612,1.259
2.42,2.2873,0.98911,1.2982
2.43,2.3472,0.98891,1.3583
2.44,2.4397,0.99568,1.444
2.45,2.5717,1.0096,1.5621
2.46,2.7536,1.0306,1.723
2.47,3.0004,1.0575,1.9429
2.48,3.335,1.0874,2.2476
2.49,3.7923,1.1117,2.6806
2.5,4.4292,1.1134,3.3157
2.51,5.3411,1.0486,4.2925
2.52,6.6998,0.86765,5.8321
2.53,8.8403,0.38758,8.4527
2.54,12.494,0,12.494
2.55,19.542,0,19.542
2.56,36.171,0,36.171
2.57,86.56,9.3945,77.166
2.58,217.7,87.755,129.94
2.59,324.07,150,174.07
2.6,217.68,87.988,129.7
2.61,86.537,30.147,56.391
2.62,36.137,13.306,22.831
2.63,19.496,7.2208,12.276
2.64,12.437,4.7569,7.6797
2.65,8.7713,3.4065,5.3647
2.66,6.619,2.6287,3.9903
2.67,5.2484,2.1298,3.1186
2.68,4.3246,1.7967,2.5279
2.69,3.6758,1.5647,2.1111
2.7,3.2064,1.399,1.8074
2.71,2.86,1.2788,1.5812
2.72,2.6015,1.1911,1.4104
2.73,2.4081,1.1274,1.2806
2.74,2.2649,1.0823,1.1827
2.75,2.1621,1.0518,1.1103
2.76,2.0927,1.0335,1.0593
2.77,2.0528,1.0256,1.0272
2.78,2.0394,1.027,1.0124
2.79,2.0516,1.037,1.0146
2.8,2.0896,1.0551,1.0345
2.81,2.1549,1.0813,1.0736
2.82,2.2504,1.1155,1.1349
2.83,2.3808,1.1579,1.2229
2.84,2.5529,1.2082,1.3447
2.85,2.7767,1.2659,1.5108
2.86,3.0667,1.3292,1.7375
2.87,3.4439,1.3934,2.0505
2.88,3.9398,1.449,2.4908
2.89,4.603,1.4748,3.1282
2.9,5.5108,1.4372,4.0736
2.91,6.7932,1.2527,5.5405
2.92,8.6818,0.89208,7.7897
2.93,11.624,0,11.624
2.94,16.585,0,16.585
2.95,25.995,0,25.995
2.96,47.632,0,47.632
2.97,111.98,15.855,96.129
2.98,288.29,131.13,157.16
2.99,462.23,223.41,238.82
3.0001,334.92,133.8,201.12
3.0101,136.37,47.639,88.733
3.0201,55.268,22.411,32.857
3.0301,28.871,13.579,15.291
3.0401,17.954,10.521,7.4331
3.0501,12.372,9.5175,2.8549
3.0601,9.1233,9.8277,-0.70434
3.0701,7.0635,11.334,-4.271
3.0801,5.6764,14.412,-8.7355
3.0901,4.6995,19.967,-15.268
3.1001,3.9879,29.559,-25.572
3.1101,3.456,46.719,-43.263
3.1201,3.0508,84.071,-81.02
3.1301,2.738,167.54,-164.8
3.1401,2.495,320.58,-318.09
3.1501,2.3062,408.09,-405.79
3.1601,2.1612,245.78,-243.62
3.1701,2.0529,76.77,-74.717
3.1801,1.9765,32.969,-30.993
3.1901,1.9299,21.726,-19.796
3.2001,1.9118,14.906,-12.994
3.2101,1.9236,10.379,-8.4558
3.2201,1.969,7.9869,-6.018
3.2301,2.0543,6.2532,-4.1989
3.2401,2.1906,5.0769,-2.8863
3.2501,2.3965,4.1704,-1.7739
3.2601,2.7032,3.4093,-0.7061
3.2701,3.1662,2.651,0.51523
3.2801,3.8903,1.8226,2.0677
3.2901,5.0942,0.4685,4.6257
3.3001,7.3005,0,7.3005
3.3101,12.053,0,12.053
3.3201,25.227,3.4145,21.813
3.3301,65.139,29.175,35.964
3.3401,126.62,66.059,60.564
3.3501,116.74,49.748,66.987
3.3601,54,19.152,34.848
3.3701,21.308,8.4988,12.809
3.3801,10.807,4.8413,5.9654
3.3901,6.8229,3.3757,3.4472
3.4001,4.9115,2.6613,2.2502
3.4101,3.8563,2.2449,1.6115
3.4201,3.225,1.9904,1.2346
3.4301,2.8313,1.8288,1.0025
3.4401,2.5843,1.726,0.85831
3.4501,2.4359,1.6645,0.77133
3.4601,2.3594,1.6342,0.72525
3.4701,2.34,1.6291,0.7109
3.4801,2.37,1.6459,0.72405
3.4901,2.4465,1.6827,0.76388
3.5001,2.571,1.7382,0.83272
3.5101,2.7481,1.8117,0.93642
3.5201,2.9872,1.9013,1.0859
3.5301,3.3025,2.0035,1.299
3.5401,3.7161,2.1091,1.607
3.5501,4.2613,2.2038,2.0576
3.5601,4.9895,2.2503,2.7392
3.5701,5.9825,2.1987,3.7838
3.5801,7.3765,1.9391,5.4374
3.5901,9.4111,1.4301,7.9811
3.6001,12.542,0,12.542
3.6101,17.724,0,17.724
3.6201,27.285,0,27.285
3.6301,48.269,0,48.269
3.6401,107.91,24.048,83.857
3.6501,284.12,173.21,110.91
3.6601,522.42,320.17,202.25
3.6701,443.66,269.75,173.91
3.6801,194.23,225.5,-31.268
3.6901,75.614,269.9,-194.29
3.7001,37.529,213.4,-175.87
3.7101,22.6,86.293,-63.693
3.7201,15.22,29.009,-13.789
3.7301,11.011,18.492,-7.4809
3.7401,8.3768,13.554,-5.1772
3.7501,6.6168,9.3651,-2.7483
3.7601,5.382,7.0811,-1.699
3.7701,4.4824,5.578,-1.0956
3.7801,3.8069,4.5102,-0.70332
3.7901,3.2871,3.7448,-0.45761
3.8001,2.8791,3.1817,-0.3026
3.8101,2.5533,2.761,-0.20764
3.8201,2.2897,2.4516,-0.1619
3.8301,2.0737,2.2356,-0.16191
3.8401,1.8953,2.1189,-0.22366
3.8501,1.7467,2.1175,-0.37072
3.8601,1.6223,2.0025,-0.38028
3.8701,1.5176,1.6435,-0.12584
3.8801,1.4296,1.3477,0.081873
3.8901,1.3555,1.2099,0.14557
3.9001,1.2934,1.122,0.17137
3.9101,1.2418,1.0451,0.19675
3.9201,1.1995,0.98003,0.21944
3.9301,1.1655,0.92533,0.24016
3.9401,1.1392,0.87854,0.26067
3.9501,1.1201,0.83826,0.28187
3.9601,1.108,0.8037,0.30429
3.9701,1.1027,0.77409,0.32856
3.9801,1.1043,0.74887,0.35545
3.9901,1.1129,0.72759,0.38531
4.0001,1.129,0.70986,0.41911
4.0101,1.1532,0.69536,0.4578
4.0201,1.1863,0.68375,0.50259
4.0301,1.2298,0.67472,0.55504
4.0401,1.285,0.66783,0.61719
4.0501,1.3543,0.66247,0.69184
4.0601,1.4405,0.65776,0.78276
4.0701,1.5476,0.65231,0.89527
4.0801,1.6808,0.64392,1.0369
4.0901,1.8476,0.62924,1.2183
4.1001,2.0583,0.60295,1.4553
4.1101,2.328,0.55745,1.7705
4.1201,2.679,0.4835,2.1955
4.1301,3.1459,0.36941,2.7765
4.1401,3.7838,0.18918,3.5946
4.1501,4.686,0,4.686
4.1601,6.0205,0,6.0205
4.1701,8.1165,0,8.1165
4.1801,11.697,0,11.697
4.1901,18.64,0,18.64
4.2001,35.208,1.813,33.395
4.2101,85.771,29.947,55.824
4.2201,213.54,123.44,90.099
4.2301,306.24,144.75,161.49
4.2401,198.12,72.435,125.68
4.2501,77.75,25.684,52.066
4.2601,32.726,12.493,20.234
4.2701,17.738,6.9758,10.762
4.2801,11.305,4.5245,6.7806
4.2901,7.9455,3.3247,4.6207
4.3001,5.9687,2.6468,3.3219
4.3101,4.7116,2.2274,2.4842
4.3201,3.8689,1.9843,1.8846
4.3301,3.2838,1.8629,1.4209
4.3401,2.8696,1.842,1.0276
4.3501,2.576,1.9218,0.65414
4.3601,2.373,2.1211,0.2519
4.3701,2.2438,2.48,-0.23626
4.3801,2.1805,3.0813,-0.90085
4.3901,2.1836,4.0336,-1.85
4.4001,2.263,5.4946,-3.2317
4.4101,2.4428,7.8705,-5.4277
4.4201,2.7738,12.026,-9.2522
4.4301,3.3631,19.524,-16.161
4.4401,4.4636,36.068,-31.604
4.4501,6.7893,58.088,-51.299
4.4601,12.953,55.132,-42.179
4.4701,32.171,40.678,-8.5069
4.4801,69.06,43.746,25.314
4.4901,74.879,34.8,40.079
4.5001,38.734,15.627,23.108
4.5101,15.28,7.2544,8.0258
4.5201,7.5543,4.2561,3.2983
4.5301,4.7876,2.885,1.9026
4.5401,3.5259,2.1789,1.347
4.5501,2.8633,1.7732,1.0901
4.5601,2.4944,1.5018,0.99258
4.5701,2.2937,1.3077,0.98604
4.5801,2.2037,1.161,1.0427
4.5901,2.1973,1.0395,1.1578
4.6001,2.2645,0.92627,1.3382
4.6101,2.4062,0.80674,1.5995
4.6201,2.6341,0.66727,1.9668
4.6301,2.9723,0.48983,2.4825
4.6401,3.4643,0.23453,3.2298
4.6501,4.1874,0,4.1874
4.6601,5.2842,0,5.2842
4.6701,7.0386,0,7.0386
4.6801,10.085,0,10.085
4.6901,16.11,0,16.11
4.7001,30.891,4.0813,26.809
4.7101,76.568,37.769,38.8
4.7201,184.64,110.57,74.068
4.7301,244.97,113.12,131.84
4.7401,147.58,53.366,94.21
4.7501,57.091,20.53,36.561
4.7601,24.802,11.597,13.205
4.7701,13.844,8.1162,5.7281
4.7801,9.0365,7.1018,1.9348
4.7901,6.501,7.4925,-0.99146
4.8001,5.0099,8.9324,-3.9225
4.8101,4.0732,11.868,-7.7951
4.8201,3.4637,17.933,-14.469
4.8301,3.0663,30.503,-27.437
4.8401,2.8195,58.973,-56.154
4.8501,2.6923,92.901,-90.209
4.8601,2.6732,80.739,-78.066
4.8701,2.7681,34.635,-31.867
4.8801,3.0039,7.4872,-4.4833
4.8901,3.4412,1.2841,2.1571
4.9001,4.2086,0.6043,3.6043
4.9101,5.5968,0,5.5968
4.9201,8.3687,0,8.3687
4.9301,15.075,2.0439,13.031
4.9401,35.647,18.973,16.674
4.9501,87.698,55.911,31.786
4.9601,125.46,59.4,66.061
4.9701,81.371,29.824,51.547
4.9801,32.292,11.958,20.334
4.9901,13.933,6.425,7.5085
5.0001,7.8242,3.7432,4.081
5.0101,5.2092,2.427,2.7822
5.0201,3.8544,1.8192,2.0352
5.0301,3.0722,1.484,1.5882
5.0401,2.5941,1.2283,1.3658
5.0501,2.2984,1.0268,1.2716
5.0601,2.1255,0.85929,1.2662
5.0701,2.0465,0.7018,1.3447
5.0801,2.0511,0.53706,1.514
5.0901,2.1432,0.33788,1.8054
5.1001,2.3441,0.046818,2.2972
5.1101,2.701,0,2.701
5.1201,3.3142,0,3.3142
5.1301,4.4081,0,4.4081
5.1401,6.5656,0,6.5656
5.1501,11.708,1.4158,10.292
5.1601,27.352,14.427,12.925
5.1701,68.102,44.482,23.62
5.1801,101.16,48.091,53.067
5.1901,68.078,23.806,44.272
5.2001,27.303,8.8261,18.477
5.2101,11.634,4.6554,6.9787
5.2201,6.4639,2.8892,3.5747
5.2301,4.276,1.9843,2.2917
5.2401,3.1479,1.5324,1.6154
5.2501,2.4953,1.3174,1.1779
5.2601,2.092,1.1711,0.92093
5.2701,1.8356,1.0687,0.76693
5.2801,1.6752,0.98807,0.68712
5.2901,1.585,0.91215,0.67285
5.3001,1.5537,0.81996,0.73369
5.3101,1.5806,0.69424,0.88641
5.3201,1.6774,0.50391,1.1735
5.3301,1.8749,0.14015,1.7347
5.3401,2.2458,0,2.2458
5.3501,2.9776,0,2.9776
5.3601,4.6667,1.1517,3.515
5.3701,9.6517,7.873,1.7787
5.3801,23.612,19.923,3.6885
5.3901,38.646,24.925,13.721
5.4001,29.392,18.493,10.899
5.4101,12.795,16.093,-3.298
5.4201,5.824,21.669,-15.845
5.4301,3.6306,34.4,-30.77
5.4401,2.807,66.627,-63.82
5.4501,2.4686,113.2,-110.73
5.4601,2.3635,110.18,-107.81
5.4701,2.4049,54.299,-51.894
5.4801,2.5654,14.442,-11.877
5.4901,2.8476,2.0782,0.76948
5.5001,3.2783,1.6725,1.6058
5.5101,3.9141,2.32,1.5941
5.5201,4.8617,0.17016,4.6915
5.5301,6.3252,0,6.3252
5.5401,8.7277,0,8.7277
5.5501,13.067,0,13.067
5.5601,22.216,0,22.216
5.5701,46.909,17.58,29.329
5.5801,122.99,90.017,32.977
5.5901,254.62,144.82,109.8
5.6001,254.61,100.01,154.6
5.6101,122.97,38.164,84.801
5.6201,46.861,16.51,30.35
5.6301,22.146,9.5084,12.637
5.6401,12.974,6.094,6.8797
5.6501,8.6088,4.2158,4.393
5.6601,6.1767,3.3148,2.8618
5.6701,4.6783,2.9477,1.7306
5.6801,3.6888,2.8011,0.88771
5.6901,3.0007,2.8437,0.15699
5.7001,2.5032,3.0845,-0.58135
5.7101,2.1321,3.5148,-1.3827
5.7201,1.8485,4.1984,-2.3499
5.7301,1.6274,5.2751,-3.6477
5.7401,1.4523,7.2048,-5.7525
5.7501,1.312,10.639,-9.3266
5.7601,1.1986,16.914,-15.715
5.7701,1.1066,33.577,-32.471
5.7801,1.0318,59.037,-58.005
5.7901,0.97145,60.197,-59.226
5.8001,0.92333,32.672,-31.748
5.8101,0.88608,9.7608,-8.8747
5.8201,0.85879,1.8884,-1.0296
5.8301,0.84109,1.1319,-0.29086
5.8401,0.83308,1.9709,-1.1378
5.8501,0.83548,1.9763,-1.1408
5.8601,0.84974,1.3666,-0.51682
5.8701,0.87841,0.95681,-0.0784
5.8801,0.92571,0.75571,0.17
5.8901,0.99865,0.53713,0.46152
5.9001,1.1091,0.26467,0.84445
5.9101,1.2785,0,1.2785
5.9201,1.5482,0,1.5482
5.9301,2.0068,0,2.0068
5.9401,2.8757,0,2.8757
5.9501,4.8537,0.89706,3.9566
5.9601,10.676,7.1786,3.4974
5.9701,26.983,19.401,7.5826
5.9801,44.537,21.648,22.888
5.9901,33.682,11.68,22.002
6.0001,14.231,4.4208,9.8097
6.0101,6.0221,2.2923,3.7298
6.0201,3.3845,1.4876,1.8969
6.0301,2.3304,1.0271,1.3034
6.0401,1.8212,0.727,1.0942
6.0501,1.556,0.53811,1.0179
6.0601,1.4248,0.40501,1.0198
6.0701,1.3832,0.25643,1.1268
6.0801,1.4165,0.075811,1.3407
6.0901,1.5298,0,1.5298
6.1001,1.7508,0,1.7508
6.1101,2.1474,0,2.1474
6.1201,2.8871,0,2.8871
6.1301,4.4519,0.070995,4.3809
6.1401,8.6292,3.9696,4.6596
6.1501,21.566,17.313,4.2531
6.1601,45.165,25.916,19.249
6.1701,47.057,18.297,28.76
6.1801,23.75,7.5484,16.202
6.1901,9.5231,3.6544,5.8688
6.2001,4.9179,2.6046,2.3133
6.2101,3.2918,2.2306,1.0612
6.2201,2.594,2.1797,0.41424
6.2301,2.2875,2.437,-0.14953
6.2401,2.1977,3.0041,-0.80647
6.2501,2.2654,3.8123,-1.547
6.2601,2.4847,4.7042,-2.2195
6.2701,2.8922,5.7259,-2.8337
6.2801,3.5826,9.8373,-6.2547
6.2901,4.7705,19.64,-14.869
6.3001,6.9804,23.666,-16.686
6.3101,11.771,16.312,-4.5415
6.3201,25.084,21.38,3.7032
6.3301,65.443,51.128,14.315
6.3401,127.62,67.276,60.349
6.3501,117.62,42.514,75.102
6.3601,54.157,16.462,37.695
6.3701,21.087,7.4832,13.604
6.3801,10.465,4.4666,5.998
6.3901,6.4377,2.9285,3.5092
6.4001,4.512,1.9515,2.5605
6.4101,3.4604,1.3429,2.1174
6.4201,2.8501,0.96472,1.8854
6.4301,2.5009,0.62396,1.8769
6.4401,2.3349,0.21804,2.1169
6.4501,2.3302,0,2.3302
6.4601,2.5139,0,2.5139
6.4701,2.9945,0,2.9945
6.4801,4.099,0.041314,4.0577
6.4901,6.995,3.201,3.794
6.5001,16.129,14.893,1.2361
6.5101,37.031,25.587,11.444
6.5201,46.991,21.975,25.016
6.5301,27.694,12.056,15.638
6.5401,11.179,8.7851,2.3944
6.5501,5.4339,9.9784,-4.5445
6.5601,3.5085,13.936,-10.428
6.5701,2.7126,26.551,-23.839
6.5801,2.3643,48.588,-46.224
6.5901,2.2558,54.634,-52.378
6.6001,2.3202,32.593,-30.273
6.6101,2.5547,9.195,-6.6403
6.6201,3.0095,0,3.0095
6.6301,3.8169,0,3.8169
6.6401,5.2964,0,5.2964
6.6501,8.3306,0,8.3306
6.6601,16.038,7.9973,8.0412
6.6701,40.087,36.914,3.173
6.6801,92.854,59.917,32.937
6.6901,113.73,45.86,67.866
6.7001,64.095,18.985,45.11
6.7101,24.687,7.638,17.049
6.7201,11.151,4.3303,6.8205
6.7301,6.4603,2.8111,3.6492
6.7401,4.3672,1.869,2.4982
6.7501,3.2668,1.1748,2.092
6.7601,2.6405,0.70993,1.9305
6.7701,2.2837,0.32276,1.961
6.7801,2.1117,0,2.1117
6.7901,2.1018,0,2.1018
6.8001,2.289,0,2.289
6.8101,2.8138,0,2.8138
6.8201,4.1525,0.87848,3.274
6.8301,8.1914,6.3033,1.8881
6.8401,20.084,15.829,4.255
6.8501,35.087,17.422,17.665
6.8601,28.744,9.5413,19.202
6.8701,12.749,3.7161,9.0326
6.8801,5.4653,1.9092,3.5561
6.8901,3.1451,1.238,1.907
6.9001,2.2559,0.85023,1.4057
6.9101,1.8572,0.55502,1.3022
6.9201,1.689,0.27438,1.4147
6.9301,1.6672,0.0038671,1.6633
6.9401,1.7744,0,1.7744
6.9501,2.0391,0,2.0391
6.9601,2.5551,0,2.5551
6.9701,3.5705,0,3.5705
6.9801,5.8436,2.5122,3.3314
6.9901,12.3,14.001,-1.7014
7.0001,31.702,32.103,-0.40043
7.0101,59.775,39.385,20.39
7.0201,52.898,31.989,20.909
7.0301,23.876,35.3,-11.424
7.0401,9.4423,44.224,-34.782
7.0501,4.8037,35.4,-30.596
7.0601,3.009,16.613,-13.604
7.0701,2.1303,4.8761,-2.7459
7.0801,1.6335,0.92213,0.71142
7.0901,1.3264,0.075094,1.2513
7.1001,1.1251,0.67058,0.45449
7.1101,0.98818,1.5248,-0.53659
7.1201,0.88929,1.2742,-0.38495
7.1301,0.82393,0.86902,-0.045095
7.1401,0.78035,0.71934,0.061003
7.1501,0.75409,0.652,0.10209
7.1601,0.74242,0.60326,0.13915
7.1701,0.74421,0.5561,0.18811
7.1801,0.7594,0.50773,0.25167
7.1901,0.78904,0.45757,0.33147
7.2001,0.83546,0.40385,0.4316
7.2101,0.90266,0.34877,0.55389
7.2201,0.9972,0.31872,0.67848
7.2301,1.1297,0.31611,0.81361
7.2401,1.3179,0.2014,1.1165
7.2501,1.5927,0,1.5927
7.2601,2.0116,0,2.0116
7.2701,2.6925,0,2.6925
7.2801,3.9097,2.0543,1.8554
7.2901,6.4439,11.089,-4.6448
7.3001,13.179,27.356,-14.177
7.3101,34.027,44.426,-10.399
7.3201,72.057,47.414,24.643
7.3301,75.073,28.367,46.707
7.3401,37.444,10.116,27.328
7.3501,14.44,3.8908,10.55
7.3601,6.9337,2.5455,4.3882
7.3701,4.2079,2.3016,1.9063
7.3801,2.9492,1.7352,1.2139
7.3901,2.2823,1.0555,1.2268
7.4001,1.9116,0.39199,1.5196
7.4101,1.7209,0,1.7209
7.4201,1.6703,0,1.6703
7.4301,1.7766,0,1.7766
7.4401,2.1579,0.16242,1.9955
7.4501,3.2948,1.828,1.4668
7.4601,6.9521,5.9063,1.0458
7.4701,14.348,8.1996,6.1486
7.4801,16.125,5.6335,10.492
7.4901,9.0221,2.1925,6.8296
7.5001,4.1547,0.82067,3.334
7.5101,2.6186,0.29378,2.3249
7.5201,2.1927,0,2.1927
7.5301,2.1493,0,2.1493
7.5401,2.3254,0,2.3254
7.5501,2.7106,0,2.7106
7.5601,3.3807,0,3.3807
7.5701,4.5351,0,4.5351
7.5801,6.6707,0,6.6707
7.5901,11.25,2.3731,8.8768
7.6001,23.808,20.414,3.3939
7.6101,62.235,56.194,6.0413
7.6201,125.08,67.575,57.504
7.6301,120.07,40.743,79.324
7.6401,56.606,15.363,41.243
7.6501,21.833,6.9537,14.879
7.6601,10.625,4.5691,6.0562
7.6701,6.4403,3.5512,2.8891
7.6801,4.4687,2.901,1.5677
7.6901,3.4168,2.9685,0.44833
7.7001,2.8427,5.0143,-2.1716
7.7101,2.5821,7.4357,-4.8536
7.7201,2.6093,6.4643,-3.855
7.7301,3.0542,3.4068,-0.35264
7.7401,4.4844,3.3121,1.1723
7.7501,9.218,9.1049,0.11311
7.7601,21.783,15.395,6.3879
7.7701,31.978,13.175,18.803
7.7801,21.631,6.339,15.292
7.7901,8.9033,2.7612,6.1421
7.8001,3.9883,1.6822,2.306
7.8101,2.3433,1.2656,1.0776
7.8201,1.6305,1.0789,0.55164
7.8301,1.2513,0.98436,0.26692
7.8401,1.0229,0.95812,0.064787
7.8501,0.87417,0.99572,-0.12155
7.8601,0.77232,1.0971,-0.32475
7.8701,0.70059,1.254,-0.55342
7.8801,0.64953,1.4719,-0.82235
7.8901,0.61378,1.8045,-1.1907
7.9001,0.59019,2.3554,-1.7652
7.9101,0.57701,3.085,-2.508
7.9201,0.57349,4.0782,-3.5047
7.9301,0.57981,7.9898,-7.41
7.9401,0.59703,16.93,-16.333
7.9501,0.62747,22.987,-22.36
7.9601,0.67518,18.427,-17.752
7.9701,0.74735,8.6839,-7.9366
7.9801,0.85688,1.8616,-1.0047
7.9901,1.0285,0,1.0285
8.0001,1.3131,0,1.3131
8.0101,1.842,0,1.842
8.0201,3.007,1.6216,1.3854
8.0301,6.3353,7.3245,-0.98917
8.0401,15.986,13.651,2.3348
8.0501,28.139,13.42,14.72
8.0601,23.083,7.0476,16.036
8.0701,10.251,2.4906,7.76
8.0801,4.447,1.012,3.435
8.0901,2.6574,0.35341,2.304
8.1001,2.044,0,2.044
8.1101,1.8645,0,1.8645
8.1201,1.9383,0,1.9383
8.1301,2.2561,0,2.2561
8.1401,2.9362,0,2.9362
8.1501,4.3563,0,4.3563
8.1601,7.8068,4.7538,3.0529
8.1701,18.363,20.236,-1.8732
8.1801,45.896,33.765,12.131
8.1901,68.231,28.519,39.712
8.2001,45.86,13.34,32.52
8.2101,18.288,5.3397,12.948
8.2201,7.687,3.1561,4.5309
8.2301,4.1828,2.4921,1.6907
8.2401,2.6936,2.2371,0.45645
8.2501,1.9191,2.1745,-0.25541
8.2601,1.4639,2.3253,-0.86145
8.2701,1.1741,2.722,-1.5479
8.2801,0.9795,3.4836,-2.5041
8.2901,0.84395,4.5587,-3.7147
8.3001,0.74757,6.1292,-5.3816
8.3101,0.67877,12.101,-11.422
8.3201,0.6306,25.867,-25.236
8.3301,0.59897,36.015,-35.416
8.3401,0.58175,30.017,-29.435
8.3501,0.57793,15.774,-15.196
8.3601,0.5895,4.7721,-4.1826
8.3701,0.61914,0.36232,0.25683
8.3801,0.67336,0,0.67336
8.3901,0.76477,0,0.76477
8.4001,0.91916,0,0.91916
8.4101,1.1946,0.093279,1.1014
8.4201,1.7459,0.71187,1.0341
8.4301,3.1036,3.2307,-0.1271
8.4401,7.3012,8.6051,-1.3039
8.4501,17.232,12.32,4.9117
8.4601,22.78,9.5837,13.197
8.4701,13.849,4.9651,8.8835
8.4801,5.556,2.96,2.596
8.4901,2.6142,2.7032,-0.089059
8.5001,1.6404,2.9824,-1.342
8.5101,1.2447,3.3831,-2.1384
8.5201,1.0788,4.0181,-2.9393
8.5301,1.045,7.5666,-6.5216
8.5401,1.131,16.732,-15.601
8.5501,1.4,24.357,-22.957
8.5601,2.1172,22.096,-19.978
8.5701,4.354,15.495,-11.141
8.5801,10.2,10.534,-0.33434
8.5901,14.957,6.0085,8.9487
8.6001,10.255,1.822,8.4334
8.6101,4.4686,0,4.4686
8.6201,2.3002,0,2.3002
8.6301,1.6673,0,1.6673
8.6401,1.5094,0,1.5094
8.6501,1.5807,0,1.5807
8.6601,1.8558,0,1.8558
8.6701,2.4298,0,2.4298
8.6801,3.6315,0.21743,3.4141
8.6901,6.5999,5.2195,1.3804
8.7001,15.771,18.068,-2.2975
8.7101,38.242,26.373,11.869
8.7201,52.66,19.965,32.694
8.7301,32.993,8.4455,24.548
8.7401,13.07,2.9744,10.095
8.7501,5.8301,1.2736,4.5565
8.7601,3.4439,0.38924,3.0547
8.7701,2.4705,0,2.4705
8.7801,2.0476,0,2.0476
8.7901,1.9365,0,1.9365
8.8001,2.1115,0,2.1115
8.8101,2.7534,0.6237,2.1298
8.8201,4.6705,4.3716,0.29891
8.8301,10.855,11.115,-0.25987
8.8401,23.374,13.513,9.861
8.8501,26.334,8.5752,17.759
8.8601,14.196,3.2074,10.988
8.8701,5.8281,1.0391,4.789
8.8801,3.0854,0.20802,2.8774
8.8901,2.1871,0.23596,1.9511
8.9001,1.8866,0.68802,1.1985
8.9101,1.893,0.49991,1.3931
8.9201,2.1803,0,2.1803
8.9301,2.9121,0,2.9121
8.9401,4.7183,2.7587,1.9596
8.9501,10.134,11.986,-1.8525
8.9601,25.717,21.193,4.5243
8.9701,43.924,18.942,24.982
8.9801,34.495,9.1385,25.356
8.9901,14.725,3.451,11.274
9.0002,6.0591,1.7143,4.3448
9.0102,3.2744,1.0957,2.1787
9.0202,2.1681,0.79075,1.3774
9.0302,1.6349,0.63033,1.0046
9.0402,1.3636,0.57527,0.7883
9.0502,1.2542,0.67275,0.58145
9.0602,1.3081,1.0926,0.21551
9.0702,1.6979,2.1234,-0.42551
9.0802,3.092,3.5556,-0.46365
9.0902,5.695,4.5834,1.1117
9.1002,5.9155,5.4562,0.45934
9.1102,3.3676,6.007,-2.6394
9.1202,1.8573,4.4892,-2.6319
9.1302,1.4554,1.5779,-0.12256
9.1402,1.4447,0,1.4447
9.1502,1.6353,0,1.6353
9.1602,2.0434,0,2.0434
9.1702,2.8228,0,2.8228
9.1802,4.4392,1.3019,3.1373
9.1902,8.5584,9.294,-0.73566
9.2002,21.421,24.455,-3.0339
9.2102,49.647,31.101,18.546
9.2202,60.81,20.931,39.878
9.2302,34.251,8.5103,25.741
9.2402,13.162,3.3497,9.8123
9.2502,5.912,1.8599,4.0521
9.2602,3.392,1.2944,2.0975
9.2702,2.258,0.97972,1.2783
9.2802,1.6498,0.73841,0.91141
9.2902,1.2873,0.55307,0.73422
9.3002,1.0565,0.44086,0.61565
9.3102,0.90392,0.36588,0.53803
9.3202,0.80185,0.32395,0.4779
9.3302,0.73527,0.32307,0.41219
9.3402,0.69601,0.34174,0.35427
9.3502,0.68028,0.34255,0.33773
9.3602,0.68766,0.27682,0.41084
9.3702,0.72125,0.18964,0.53161
9.3802,0.78914,0.21688,0.57226
9.3902,0.90827,0.4154,0.49287
9.4002,1.1143,0.78781,0.32648
9.4102,1.4898,1.5131,-0.023247
9.4202,2.2628,4.2406,-1.9778
9.4302,4.2462,12.796,-8.55
9.4402,10.43,24.759,-14.329
9.4502,23.434,27.943,-4.5095
9.4602,27.551,18.974,8.5766
9.4702,15.156,8.2614,6.8947
9.4802,6.0052,2.4535,3.5517
9.4902,2.9421,0.43273,2.5094
9.5002,1.9143,0,1.9143
9.5102,1.5163,0,1.5163
9.5202,1.409,0,1.409
9.5302,1.5373,0.25308,1.2842
9.5402,2.0432,1.489,0.55423
9.5502,3.6255,4.769,-1.1435
9.5602,8.6053,8.6435,-0.038208
9.5702,16.788,8.8014,7.9864
9.5802,16.141,5.3625,10.779
9.5902,7.8926,2.4603,5.4323
9.6002,3.4063,1.2271,2.1793
9.6102,2.0228,0.83129,1.1915
9.6202,1.601,2.2905,-0.68942
9.6302,1.5463,5.9602,-4.4139
9.6402,1.7608,8.5103,-6.7495
9.6502,2.3687,8.1718,-5.8031
9.6602,3.9418,8.471,-4.5292
9.6702,8.8081,12.854,-4.046
9.6802,21.898,16.497,5.4018
9.6902,33.664,12.635,21.029
9.7002,23.557,5.4975,18.059
9.7102,9.6373,1.6351,8.0022
9.7202,4.1394,0.72709,3.4123
9.7302,2.3569,0.45939,1.8975
9.7402,1.6419,0.16494,1.477
9.7502,1.3234,0,1.3234
9.7602,1.2257,0,1.2257
9.7702,1.3521,0.42022,0.93189
9.7802,1.9705,1.9504,0.020111
9.7902,4.1052,3.7819,0.32325
9.8002,8.0698,3.8607,4.2091
9.8102,8.3729,2.1187,6.2542
9.8202,4.4212,0.51866,3.9025
9.8302,2.0269,0,2.0269
9.8402,1.2875,0,1.2875
9.8502,1.0885,0,1.0885
9.8602,1.1071,0,1.1071
9.8702,1.3097,0,1.3097
9.8802,1.821,0.76564,1.0553
9.8902,3.165,4.1926,-1.0276
9.9002,7.3949,9.6904,-2.2955
9.9102,17.437,11.988,5.4485
9.9202,23.046,8.6727,14.373
9.9302,13.993,4.6266,9.3661
9.9402,5.5904,4.4626,1.1278
9.9502,2.6119,6.497,-3.8851
9.9602,1.633,6.7594,-5.1263
9.9702,1.2528,4.8464,-3.5936
9.9802,1.1324,2.3353,-1.203
9.9902,1.2136,0.71411,0.49947
10,1.6303,1.1771,0.45316
10.01,3.0639,3.3869,-0.32303
10.02,7.0988,4.8005,2.2984
10.03,11.098,3.6442,7.454
10.04,8.1785,1.5548,6.6236
10.05,3.6384,0.35048,3.2879
10.06,1.8284,0,1.8284
10.07,1.3161,0,1.3161
10.08,1.2229,0,1.2229
10.09,1.3689,0.31279,1.0562
10.1,1.8206,1.4308,0.38977
10.11,2.9796,4.7894,-1.8098
10.12,6.5111,12.652,-6.1412
10.13,16.481,20.77,-4.2888
10.14,27.221,20.893,6.3279
10.15,20.542,14.316,6.2259
10.16,8.5927,7.7778,0.81488
10.17,3.5381,3.479,0.059026
10.18,1.898,1.2205,0.67759
10.19,1.227,0.53143,0.69562
10.2,0.88628,0.31515,0.57113
10.21,0.68935,0.10402,0.58533
10.22,0.56608,0.10884,0.45725
10.23,0.48508,0.36604,0.11903
10.24,0.43064,0.40118,0.02946
10.25,0.39445,0.18348,0.21097
10.26,0.37196,0.043591,0.32837
10.27,0.36115,0,0.36115
10.28,0.36187,0,0.36187
10.29,0.37625,0,0.37625
10.3,0.41019,0,0.41019
10.31,0.47801,0,0.47801
10.32,0.61805,0.20853,0.40952
10.33,0.95916,1.1151,-0.15596
10.34,2.0032,2.6532,-0.65004
10.35,4.6402,3.3811,1.2592
10.36,6.5588,2.5246,4.0341
10.37,4.3463,1.3058,3.0405
10.38,1.8875,0.72946,1.158
10.39,0.98865,0.62793,0.36073
10.4,0.72115,0.62199,0.099167
10.41,0.65173,0.65482,-0.0030866
10.42,0.68721,1.5095,-0.82234
10.43,0.8464,3.9765,-3.1301
10.44,1.3051,6.7593,-5.4542
10.45,2.7508,7.7366,-4.9858
10.46,5.7894,6.0777,-0.28829
10.47,6.7857,2.3824,4.4032
10.48,3.9787,0.068007,3.9107
10.49,1.9513,0,1.9513
10.5,1.3774,0,1.3774
10.51,1.3489,0,1.3489
10.52,1.6042,0,1.6042
10.53,2.2196,0.089413,2.1302
10.54,3.6494,3.4881,0.16138
10.55,7.7325,12.567,-4.8344
10.56,20.002,19.707,0.29485
10.57,37.755,16.948,20.807
10.58,33.431,8.7099,24.721
10.59,15.123,3.3937,11.729
10.6,6.0428,2.7704,3.2724
10.61,3.1696,4.2616,-1.0919
10.62,2.1243,4.9737,-2.8494
10.63,1.7187,4.0844,-2.3657
10.64,1.6946,2.7907,-1.0961
10.65,2.2014,2.9438,-0.74244
10.66,4.2233,4.8716,-0.64832
10.67,9.21,5.3216,3.8884
10.68,11.992,2.9938,8.9982
10.69,7.414,0.69697,6.717
10.7,3.1832,0,3.1832
10.71,1.7051,0,1.7051
10.72,1.2653,0,1.2653
10.73,1.1804,0,1.1804
10.74,1.3391,0.061232,1.2779
10.75,1.9016,1.506,0.39564
10.76,3.6932,5.1807,-1.4876
10.77,9.014,7.7399,1.2741
10.78,15.735,6.2085,9.5267
10.79,12.897,2.8729,10.024
10.8,5.7403,0.85692,4.8834
10.81,2.493,0.19532,2.2976
10.82,1.4796,0.008298,1.4713
10.83,1.1262,0,1.1262
10.84,1.0326,0.11961,0.91297
10.85,1.1444,0.61269,0.53167
10.86,1.6571,1.9461,-0.28903
10.87,3.395,3.295,0.099988
10.88,6.7729,3.0866,3.6862
10.89,7.3366,2.5266,4.81
10.9,4.0952,2.6912,1.404
10.91,2.0524,2.4181,-0.36577
10.92,1.5072,0.99182,0.51541
10.93,1.5202,0,1.5202
10.94,1.8765,0,1.8765
10.95,2.7655,1.1534,1.6121
10.96,5.1051,7.168,-2.0629
10.97,12.47,16.279,-3.809
10.98,29.312,18.042,11.27
10.99,37.332,11.289,26.043
11,21.771,4.9026,16.868
11.01,8.4421,2.266,6.1761
11.02,3.7792,1.5501,2.2291
11.03,2.1801,1.3109,0.86918
11.04,1.4727,1.1598,0.3129
11.05,1.1009,1.5647,-0.46386
11.06,0.88664,3.3844,-2.4978
11.07,0.7589,5.382,-4.6231
11.08,0.68554,5.3666,-4.6811
11.09,0.65173,3.5989,-2.9472
11.1,0.65222,1.2282,-0.57602
11.11,0.68907,0,0.68907
11.12,0.77307,0,0.77307
11.13,0.93033,0,0.93033
11.14,1.222,0,1.222
11.15,1.8102,0.44333,1.3669
11.16,3.2381,4.205,-0.96683
11.17,7.6219,10.915,-3.2926
11.18,18.715,13.303,5.4117
11.19,26.765,8.9863,17.779
11.2,17.376,3.8625,13.514
11.21,6.9288,1.4758,5.453
11.22,3.0326,0.76633,2.2663
11.23,1.7568,0.58646,1.1703
11.24,1.2456,0.58527,0.66035
11.25,1.0491,0.76505,0.2841
11.26,1.109,1.3913,-0.28239
11.27,1.7089,2.3741,-0.66518
11.28,3.3686,2.706,0.66255
11.29,4.4345,2.0953,2.3392
11.3,2.9004,1.4425,1.4579
11.31,1.3635,1.1287,0.23486
11.32,0.82002,1.1564,-0.33633
11.33,0.67564,3.0913,-2.4157
11.34,0.6857,7.4363,-6.7506
11.35,0.8391,10.707,-9.8675
11.36,1.3153,11.088,-9.7727
11.37,2.863,9.6374,-6.7745
11.38,6.4201,6.5671,-0.14708
11.39,8.1229,2.8775,5.2454
11.4,4.8572,0.58329,4.2739
11.41,2.0771,0,2.0771
11.42,1.1492,0,1.1492
11.43,0.90839,0,0.90839
11.44,0.93717,0.15191,0.78526
11.45,1.236,1.5289,-0.29289
11.46,2.2033,4.4151,-2.2118
11.47,5.3233,6.7642,-1.441
11.48,11.053,6.1589,4.8942
11.49,11.492,4.2128,7.2793
11.5,5.786,4.1987,1.5874
11.51,2.2957,5.1437,-2.848
11.52,1.1518,4.8976,-3.7458
11.53,0.73281,3.5365,-2.8037
11.54,0.53667,1.9608,-1.4242
11.55,0.43039,0.75413,-0.32374
11.56,0.36848,0.14266,0.22582
11.57,0.33205,0,0.33205
11.58,0.31239,0,0.31239
11.59,0.30561,0,0.30561
11.6,0.31063,0,0.31063
11.61,0.329,0,0.329
11.62,0.36588,0,0.36588
11.63,0.43428,0,0.43428
11.64,0.56946,0.053153,0.5163
11.65,0.8921,0.65211,0.24
11.66,1.8632,1.5492,0.31399
11.67,4.1388,1.446,2.6928
11.68,5.4367,0.48059,4.9561
11.69,3.48,0,3.48
11.7,1.6979,0,1.6979
11.71,1.1758,0,1.1758
11.72,1.1927,0,1.1927
11.73,1.5391,0.26332,1.2758
11.74,2.4462,2.9456,-0.4994
11.75,5.0753,8.7788,-3.7035
11.76,13.115,13.045,0.070928
11.77,25.519,11.004,14.515
11.78,23.51,5.6159,17.894
11.79,10.83,2.1006,8.7293
11.8,4.2186,0.90913,3.3095
11.81,2.0902,0.58058,1.5096
11.82,1.2784,0.46206,0.81634
11.83,0.88525,0.39853,0.48672
11.84,0.66491,0.34,0.32491
11.85,0.52995,0.29935,0.23061
11.86,0.44261,0.28675,0.15586
11.87,0.38484,0.28396,0.10089
11.88,0.34711,0.29616,0.050951
11.89,0.32473,0.29952,0.025219
11.9,0.31632,0.25658,0.059734
11.91,0.32415,0.45667,-0.13252
11.92,0.35781,1.4295,-1.0717
11.93,0.45002,2.6983,-2.2483
11.94,0.73055,3.2931,-2.5626
11.95,1.5539,2.9196,-1.3657
11.96,2.5949,1.861,0.73387
11.97,2.1743,0.654,1.5203
11.98,1.0981,0.063528,1.0346
11.99,0.63225,0,0.63225
12,0.52781,0,0.52781
12.01,0.5621,0,0.5621
12.02,0.72672,0.17463,0.55209
12.03,1.2118,1.0401,0.17177
12.04,2.7237,1.9175,0.80617
12.05,5.4825,1.5397,3.9428
12.06,5.7442,0.46247,5.2817
12.07,3.1112,0,3.1112
12.08,1.5651,0,1.5651
12.09,1.1958,0,1.1958
12.1,1.2967,0.092539,1.2042
12.11,1.7977,1.7205,0.077139
12.12,3.2193,5.9497,-2.7305
12.13,7.7514,10.539,-2.7876
12.14,18.134,10.938,7.1953
12.15,23.081,6.8624,16.219
12.16,13.495,2.9372,10.558
12.17,5.2904,1.9736,3.3168
12.18,2.4378,3.3467,-0.90898
12.19,1.4899,4.6198,-3.1299
12.2,1.1264,4.3533,-3.2269
12.21,1.0664,3.4371,-2.3708
12.22,1.4409,2.6698,-1.2289
12.23,2.6333,1.5478,1.0855
12.24,3.5183,0.39653,3.1217
12.25,2.4552,0,2.4552
12.26,1.3061,0,1.3061
12.27,0.94759,0,0.94759
12.28,0.96694,0,0.96694
12.29,1.2431,0.82745,0.41562
12.3,2.0199,3.4913,-1.4714
12.31,4.451,7.0018,-2.5507
12.32,10.999,8.2647,2.7344
12.33,16.888,6.5564,10.331
12.34,11.841,4.2412,7.5999
12.35,4.8935,2.6692,2.2244
12.36,2.1671,1.6586,0.50851
12.37,1.3176,1.0011,0.31649
12.38,1.0433,0.62034,0.42298
12.39,1.0877,0.88922,0.19846
12.4,1.6795,1.7448,-0.065308
12.41,3.5314,1.9852,1.5462
12.42,5.3871,1.1186,4.2685
12.43,3.9984,0.24499,3.7534
12.44,1.8602,0,1.8602
12.45,1.026,0,1.026
12.46,0.83535,0,0.83535
12.47,0.9169,0.50191,0.41499
12.48,1.3395,2.0694,-0.72988
12.49,2.7746,4.1554,-1.3808
12.5,6.6952,4.7801,1.9151
12.51,10.223,3.341,6.882
12.52,7.1717,1.5385,5.6332
12.53,2.9751,0.60823,2.3669
12.54,1.3136,0.31095,1.0026
12.55,0.77,0.17293,0.59707
12.56,0.54517,0.064655,0.48051
12.57,0.43404,0.083969,0.35007
12.58,0.37564,0.3273,0.048343
12.59,0.34746,0.54459,-0.19713
12.6,0.34073,0.44233,-0.1016
12.61,0.3535,0.14818,0.20531
12.62,0.38925,0.0077551,0.38149
12.63,0.45875,0,0.45875
12.64,0.59107,0.082152,0.50892
12.65,0.86343,0.92226,-0.05883
12.66,1.5474,3.0008,-1.4534
12.67,3.6735,5.1116,-1.4381
12.68,8.5226,5.1237,3.3988
12.69,10.838,3.2318,7.6064
12.7,6.3817,1.476,4.9057
12.71,2.5713,0.94106,1.6302
12.72,1.2591,1.7227,-0.46358
12.73,0.84336,3.3364,-2.493
12.74,0.72052,4.2881,-3.5676
12.75,0.80434,3.8177,-3.0133
12.76,1.3002,2.8279,-1.5277
12.77,2.3181,1.2978,1.0202
12.78,2.5074,0.2119,2.2955
12.79,1.5717,0,1.5717
12.8,1.0365,0,1.0365
12.81,1.0224,0,1.0224
12.82,1.3244,0.32675,0.99761
12.83,2.1294,3.0564,-0.92699
12.84,4.5055,7.9177,-3.4122
12.85,11.573,10.351,1.2218
12.86,21.142,7.8906,13.251
12.87,17.989,3.7867,14.202
12.88,7.9945,1.391,6.6034
12.89,3.2671,0.64148,2.6256
12.9,1.8006,0.54612,1.2545
12.91,1.3243,0.82975,0.4946
12.92,1.3209,1.6989,-0.37806
12.93,2.0394,2.7153,-0.67594
12.94,4.1691,2.7455,1.4236
12.95,5.7278,1.9558,3.772
12.96,3.8171,1.7327,2.0844
12.97,1.718,2.4626,-0.74454
12.98,0.96111,3.1434,-2.1823
12.99,0.77577,2.929,-2.1532
13,0.84675,2.7361,-1.8893
13.01,1.301,3.2173,-1.9162
13.02,2.8765,3.3629,-0.48637
13.03,5.7995,2.5312,3.2683
13.04,6.0225,1.3039,4.7186
13.05,3.1081,0.46903,2.639
13.06,1.3393,0.10809,1.2312
13.07,0.79091,0.029569,0.76134
13.08,0.65213,0.20927,0.44287
13.09,0.7301,0.92046,-0.19035
13.1,1.2078,2.1527,-0.94483
13.11,2.6323,3.0557,-0.42335
13.12,4.0548,3.0859,0.96892
13.13,3.0143,2.304,0.71029
13.14,1.4057,1.3988,0.0068609
13.15,0.79009,0.8224,-0.032304
13.16,0.67501,0.46962,0.20539
13.17,0.80585,0.91844,-0.11258
13.18,1.3498,2.4213,-1.0715
13.19,3.1669,3.5756,-0.40874
13.2,6.6914,3.042,3.6494
13.21,7.2378,1.5785,5.6593
13.22,3.7578,0.56078,3.197
13.23,1.499,0.23618,1.2628
13.24,0.75248,0.17229,0.58019
13.25,0.48371,0.11007,0.37364
13.26,0.36087,0.030784,0.33008
13.27,0.29706,0,0.29706
13.28,0.26343,0,0.26343
13.29,0.24882,0,0.24882
13.3,0.24948,0,0.24948
13.31,0.26645,0,0.26645
13.32,0.30661,0,0.30661
13.33,0.38941,0.38038,0.0090297
13.34,0.5739,1.5858,-1.0119
13.35,1.0846,3.3088,-2.2242
13.36,2.6478,4.1195,-1.4717
13.37,5.2052,3.2023,2.0029
13.38,5.0129,1.7502,3.2627
13.39,2.4549,0.64823,1.8067
13.4,1.0723,0.11055,0.96172
13.41,0.66716,0,0.66716
13.42,0.59551,0.24109,0.35442
13.43,0.75802,0.88748,-0.12946
13.44,1.4601,1.4266,0.033418
13.45,3.0634,1.2233,1.8401
13.46,3.705,0.54469,3.1604
13.47,2.202,0.3123,1.8897
13.48,1.032,0.68315,0.3488
13.49,0.68764,1.1774,-0.48981
13.5,0.68364,1.6274,-0.9438
13.51,0.94734,2.3877,-1.4403
13.52,1.8958,3.3194,-1.4236
13.53,4.4966,3.0756,1.421
13.54,6.8441,1.6983,5.1458
13.55,4.8467,0.42303,4.4237
13.56,2.1035,0.012276,2.0912
13.57,1.0593,0,1.0593
13.58,0.80037,0,0.80037
13.59,0.87154,0.63281,0.23873
13.6,1.4227,1.7402,-0.31748
13.61,3.1905,2.1945,0.99604
13.62,5.4482,1.5394,3.9088
13.63,4.5114,0.60677,3.9046
13.64,2.1442,0.14915,1.9951
13.65,1.1237,0.17533,0.9484
13.66,0.9202,0.60333,0.31686
13.67,1.1055,1.8335,-0.72798
13.68,1.9316,3.798,-1.8664
13.69,4.6332,4.8839,-0.25071
13.7,9.0922,4.6637,4.4284
13.71,8.7258,4.1019,4.624
13.72,4.2021,3.7321,0.47001
13.73,1.7327,3.1588,-1.4261
13.74,0.95641,2.2388,-1.2824
13.75,0.70736,1.4227,-0.71534
13.76,0.6921,0.77034,-0.078243
13.77,0.99192,0.31979,0.67212
13.78,1.6635,0.068931,1.5945
13.79,1.7852,0,1.7852
13.8,1.1558,0,1.1558
13.81,0.81456,0,0.81456
13.82,0.86101,0.22069,0.64033
13.83,1.2169,2.0199,-0.80297
13.84,2.2667,5.9337,-3.667
13.85,5.6159,8.823,-3.207
13.86,12.378,8.1224,4.2556
13.87,13.973,5.0834,8.8891
13.88,7.4081,2.5435,4.8646
13.89,2.8694,1.1452,1.7242
13.9,1.3542,0.39629,0.9579
13.91,0.81579,0.068167,0.74762
13.92,0.57064,0,0.57064
13.93,0.44101,0,0.44101
13.94,0.36816,0,0.36816
13.95,0.32884,0,0.32884
13.96,0.314,0,0.314
13.97,0.323,0,0.323
13.98,0.36479,0.039122,0.32567
13.99,0.47219,0.44177,0.030424
14,0.76672,1.2407,-0.47395
14.01,1.699,1.8039,-0.10482
14.02,3.6647,1.5486,2.116
14.03,4.2952,0.69689,3.5983
14.04,2.4427,0.1225,2.3202
14.05,1.0924,0,1.0924
14.06,0.68516,0.17966,0.5055
14.07,0.64275,0.80939,-0.16664
14.08,0.87363,1.6608,-0.78721
14.09,1.762,2.0041,-0.24212
14.1,3.5945,1.5042,2.0903
14.11,4.054,0.47201,3.582
14.12,2.3394,0.026921,2.3125
14.13,1.2155,0,1.2155
14.14,0.99423,0.26128,0.73295
14.15,1.2462,1.7868,-0.54058
14.16,2.243,4.4596,-2.2167
14.17,5.5043,5.9093,-0.40498
14.18,11.5,4.7906,6.7095
14.19,11.969,2.6136,9.3551
14.2,6.0179,1.2723,4.7455
14.21,2.3929,0.844,1.5489
14.22,1.2411,0.76624,0.47483
14.23,0.89873,0.98592,-0.087188
14.24,0.96225,1.4218,-0.45957
14.25,1.6707,1.5204,0.15027
14.26,2.8696,1.1111,1.7585
14.27,2.6184,0.57573,2.0426
14.28,1.29,0.24907,1.0409
14.29,0.59176,0.11498,0.47678
14.3,0.35848,0.058385,0.3001
14.31,0.26461,0.028523,0.23609
14.32,0.2173,0.015494,0.20181
14.33,0.19092,0.023749,0.16718
14.34,0.17646,0.018661,0.1578
14.35,0.17044,0.0044588,0.16598
14.36,0.17212,0,0.17212
14.37,0.18326,0,0.18326
14.38,0.21039,0,0.21039
14.39,0.27609,0.10107,0.17502
14.4,0.46851,0.43831,0.030201
14.41,0.95898,1.0649,-0.10594
14.42,1.3693,1.4416,-0.072297
14.43,1.0259,1.41,-0.38412
14.44,0.61919,1.2201,-0.6009
14.45,0.55581,1.1947,-0.63893
14.46,0.73533,1.7595,-1.0242
14.47,1.3149,3.237,-1.9221
14.48,3.1852,4.3522,-1.167
14.49,7.3081,3.8145,3.4936
14.5,8.938,2.1925,6.7455
14.51,5.0526,0.87086,4.1817
14.52,1.9683,0.301,1.6673
14.53,0.90935,0.41694,0.49241
14.54,0.54351,1.1859,-0.64243
14.55,0.38187,1.7519,-1.3701
14.56,0.2991,1.7679,-1.4688
14.57,0.25514,1.3898,-1.1346
14.58,0.23494,0.90983,-0.67489
14.59,0.23408,0.38812,-0.15405
14.6,0.25564,0.068518,0.18712
14.61,0.3158,0.14485,0.17095
14.62,0.47305,0.71113,-0.23808
14.63,0.96088,1.2897,-0.32878
14.64,2.273,1.2553,1.0177
14.65,3.4546,0.64757,2.807
14.66,2.4504,0.12879,2.3216
14.67,1.0689,0,1.0689
14.68,0.53747,0,0.53747
14.69,0.39396,0,0.39396
14.7,0.40344,0.072929,0.33051
14.71,0.60964,0.11808,0.49155
14.72,1.0911,0.038516,1.0525
14.73,1.2639,0,1.2639
14.74,0.85106,0,0.85106
14.75,0.59676,0.29135,0.30541
14.76,0.64596,1.0799,-0.43397
14.77,0.97392,2.5973,-1.6234
14.78,2.0161,4.2602,-2.244
14.79,5.0884,4.4437,0.64469
14.8,8.966,3.0037,5.9623
14.81,7.3484,1.3225,6.0258
14.82,3.2522,0.46582,2.7864
14.83,1.4166,0.29751,1.119
14.84,0.89928,0.53808,0.3612
14.85,0.87288,1.1168,-0.2439
14.86,1.409,1.5909,-0.18189
14.87,2.8307,1.7691,1.0616
14.88,3.5078,1.8862,1.6216
14.89,2.1366,1.7879,0.34874
14.9,0.98445,1.5556,-0.57111
14.91,0.62908,1.3603,-0.73122
14.92,0.62527,1.5027,-0.87739
14.93,0.96791,1.7757,-0.80782
14.94,2.1408,1.585,0.55572
14.95,3.7562,0.96367,2.7925
14.96,3.2181,0.32742,2.8906
14.97,1.5279,0.044188,1.4837
14.98,0.75427,0.0037409,0.75053
14.99,0.57766,0.31738,0.26028
15,0.69347,0.97694,-0.28347
15.01,1.3236,1.4159,-0.092332
15.02,2.787,1.2494,1.5375
15.03,3.369,0.75047,2.6185
15.04,1.9815,0.36235,1.6192
15.05,0.90088,0.24186,0.65901
15.06,0.58384,0.42545,0.15839
15.07,0.60689,1.156,-0.54906
15.08,1.0142,2.2111,-1.1969
15.09,2.2958,2.668,-0.37214
15.1,3.6919,2.1669,1.5251
15.11,2.8055,1.3662,1.4393
15.12,1.2313,0.77331,0.45797
15.13,0.56762,0.29152,0.2761
15.14,0.35681,0.044791,0.31202
15.15,0.27754,0,0.27754
15.16,0.24723,0,0.24723
15.17,0.24355,0,0.24355
15.18,0.26167,0,0.26167
15.19,0.30621,0,0.30621
15.2,0.39464,0.21989,0.17475
15.21,0.57714,1.2286,-0.65148
15.22,1.0265,2.9027,-1.8762
15.23,2.4126,4.0301,-1.6175
15.24,5.8073,3.5306,2.2767
15.25,7.9884,1.994,5.9945
15.26,5.0288,0.69712,4.3317
15.27,2.0368,0.11349,1.9233
15.28,0.97333,0.021217,0.95211
15.29,0.6808,0.23219,0.4486
15.3,0.73575,0.48906,0.24669
15.31,1.2556,0.48046,0.77511
15.32,1.9145,0.1913,1.7232
15.33,1.5517,0.025226,1.5264
15.34,0.82296,0,0.82296
15.35,0.55522,0.13772,0.41749
15.36,0.59694,0.8216,-0.22466
15.37,0.96983,1.7446,-0.77479
15.38,2.2397,2.0393,0.20039
15.39,4.4651,1.4785,2.9866
15.4,4.4677,0.69279,3.7749
15.41,2.2485,0.28654,1.9619
15.42,0.98939,0.24829,0.7411
15.43,0.6399,0.49591,0.14399
15.44,0.66336,0.97116,-0.3078
15.45,1.1453,1.2232,-0.077874
15.46,2.3214,0.97922,1.3422
15.47,2.7876,0.493,2.2946
15.48,1.6555,0.17908,1.4765
15.49,0.77867,0.13181,0.64686
15.5,0.53295,0.34847,0.18447
15.51,0.59161,0.9473,-0.35569
15.52,1.061,1.6135,-0.55242
15.53,2.3477,1.8289,0.51876
15.54,3.2882,1.4682,1.8199
15.55,2.1784,0.93893,1.2395
15.56,0.95304,0.55722,0.39582
15.57,0.516,0.30669,0.20931
15.58,0.42136,0.21011,0.21125
15.59,0.52439,0.19488,0.32951
15.6,0.93986,0.083594,0.85627
15.61,1.3747,0.011495,1.3632
15.62,1.0989,0,1.0989
15.63,0.687,0.034384,0.65262
15.64,0.63711,0.62329,0.013816
15.65,0.91315,2.099,-1.1858
15.66,1.8783,3.687,-1.8087
15.67,4.7595,3.9001,0.8594
15.68,8.3985,2.7161,5.6824
15.69,6.856,1.3074,5.5486
15.7,2.9698,0.48754,2.4823
15.71,1.1964,0.34982,0.84659
15.72,0.62507,0.79469,-0.16962
15.73,0.3975,1.3793,-0.98178
15.74,0.28397,1.6123,-1.3284
15.75,0.21917,1.4837,-1.2645
15.76,0.17903,1.1677,-0.98864
15.77,0.15294,0.73692,-0.58398
15.78,0.13564,0.34976,-0.21412
15.79,0.12431,0.066745,0.05756
15.8,0.11756,0,0.11756
15.81,0.11468,0,0.11468
15.82,0.1156,0,0.1156
15.83,0.12103,0,0.12103
15.84,0.13289,0.19368,-0.060796
15.85,0.1561,0.52989,-0.37379
15.86,0.20484,0.78285,-0.57801
15.87,0.33156,0.96143,-0.62988
15.88,0.71047,0.89267,-0.1822
15.89,1.3635,0.55573,0.80779
15.9,1.3903,0.13355,1.2568
15.91,0.79823,0.0060016,0.79223
15.92,0.50868,0.12912,0.37957
15.93,0.55068,0.84685,-0.29617
15.94,0.93209,1.7858,-0.85369
15.95,2.2227,2.0399,0.18284
15.96,4.6018,1.4741,3.1277
15.97,4.7939,0.59104,4.2029
15.98,2.4465,0.090331,2.3561
15.99,1.0281,0,1.0281
16,0.60827,0.11861,0.48966
16.01,0.5703,0.33604,0.23427
16.02,0.89019,0.40033,0.48985
16.03,1.5362,0.37398,1.1622
16.04,1.5398,0.33876,1.201
16.05,0.90185,0.39412,0.50773
16.06,0.59351,0.66858,-0.075073
16.07,0.65283,1.4586,-0.80575
16.08,1.1269,2.3963,-1.2694
16.09,2.7063,2.5444,0.1619
16.1,5.3162,1.8225,3.4937
16.11,5.107,0.82276,4.2843
16.12,2.4709,0.23892,2.232
16.13,1.0445,0.10702,0.93745
16.14,0.63144,0.37478,0.25666
16.15,0.60969,0.85308,-0.24338
16.16,0.98912,1.0838,-0.0947
16.17,1.6576,0.94119,0.71639
16.18,1.5336,0.66247,0.8711
16.19,0.82709,0.50102,0.32607
16.2,0.49888,0.58041,-0.081533
16.21,0.5012,1.0259,-0.52468
16.22,0.8251,1.4941,-0.66898
16.23,1.911,1.4849,0.42607
16.24,3.4003,1.0018,2.3985
16.25,2.894,0.43679,2.4572
16.26,1.3141,0.13445,1.1797
16.27,0.56336,0.023066,0.54029
16.28,0.32391,0.0011309,0.32278
16.29,0.23369,0,0.23369
16.3,0.19493,0.00049407,0.19444
16.31,0.18165,0.0053098,0.17634
16.32,0.1872,0.026701,0.1605
16.33,0.2148,0.33581,-0.12101
16.34,0.28198,1.2117,-0.92971
16.35,0.45236,2.305,-1.8527
16.36,0.97837,2.8142,-1.8358
16.37,2.3514,2.4772,-0.12572
16.38,3.4684,1.6177,1.8507
16.39,2.3637,0.80969,1.554
16.4,1.0065,0.29784,0.70869
16.41,0.50741,0.093713,0.4137
16.42,0.39817,0.13096,0.26721
16.43,0.51306,0.16737,0.34568
16.44,0.89627,0.14471,0.75156
16.45,1.0924,0.24941,0.84297
16.46,0.74662,0.50237,0.24425
16.47,0.4918,0.84385,-0.35206
16.48,0.52704,1.565,-1.0379
16.49,0.88634,2.4495,-1.5632
16.5,2.1145,2.6203,-0.50582
16.51,4.4974,1.9443,2.5531
16.52,4.8735,0.99295,3.8805
16.53,2.5372,0.38463,2.1525
16.54,1.0333,0.23004,0.80323
16.55,0.57245,0.36111,0.21134
16.56,0.5116,0.52589,-0.014284
16.57,0.79127,0.51377,0.2775
16.58,1.2723,0.34789,0.92444
16.59,1.116,0.15706,0.9589
16.6,0.55429,0.025664,0.52862
16.61,0.27304,0,0.27304
16.62,0.1803,0,0.1803
16.63,0.14471,0,0.14471
16.64,0.12993,0.19196,-0.062029
16.65,0.12653,0.3911,-0.26457
16.66,0.13262,0.44656,-0.31394
16.67,0.15081,0.42428,-0.27347
16.68,0.1916,0.49116,-0.29955
16.69,0.29331,0.64595,-0.35263
16.7,0.60101,0.64386,-0.042858
16.71,1.2958,0.44567,0.85016
16.72,1.6466,0.1985,1.4481
16.73,1.0689,0.12915,0.93975
16.74,0.62042,0.52557,0.094856
16.75,0.61939,1.7161,-1.0967
16.76,1.0658,2.9342,-1.8684
16.77,2.6002,3.1234,-0.52325
16.78,5.1409,2.3817,2.7591
16.79,4.928,1.3352,3.5928
16.8,2.3409,0.64391,1.697
16.81,0.92272,0.31385,0.60887
16.82,0.46431,0.10442,0.35989
16.83,0.29242,0.01336,0.27906
16.84,0.21126,0,0.21126
16.85,0.16818,0,0.16818
16.86,0.14539,0,0.14539
16.87,0.13692,0,0.13692
16.88,0.14449,0.036062,0.10843
16.89,0.18584,0.13757,0.048269
16.9,0.33239,0.16902,0.16336
16.91,0.64737,0.12832,0.51904
16.92,0.75175,0.060278,0.69147
16.93,0.46334,0.080243,0.3831
16.94,0.26556,0.24961,0.015943
16.95,0.245,0.51312,-0.26812
16.96,0.3729,0.68683,-0.31393
16.97,0.81336,0.63754,0.17581
16.98,1.42,0.39462,1.0254
16.99,1.2291,0.12636,1.1027
17,0.61525,0.014743,0.60051
17.01,0.35455,0.11947,0.23508
17.02,0.35556,0.38491,-0.029349
17.03,0.61305,0.54124,0.071808
17.04,1.3123,0.51226,0.80004
17.05,1.7704,0.36177,1.4086
17.06,1.1657,0.24052,0.9252
17.07,0.5729,0.2981,0.2748
17.08,0.42542,0.63116,-0.20574
17.09,0.57409,0.96425,-0.39016
17.1,1.2274,0.96605,0.26137
17.11,2.3331,0.62928,1.7039
17.12,2.2508,0.2308,2.02
17.13,1.1493,0.076349,1.073
17.14,0.58564,0.26789,0.31774
17.15,0.51849,0.68621,-0.16772
17.16,0.85051,0.90541,-0.054902
17.17,1.8436,0.73768,1.1059
17.18,2.5727,0.30382,2.2689
17.19,1.6984,0.041137,1.6573
17.2,0.73461,0,0.73461
17.21,0.38854,0,0.38854
17.22,0.31311,0,0.31311
17.23,0.39178,0,0.39178
17.24,0.57862,0,0.57862
17.25,0.58206,0.0093645,0.57269
17.26,0.43838,0.2064,0.23198
17.27,0.44669,0.84982,-0.40312
17.28,0.70418,1.8528,-1.1486
17.29,1.6009,2.3333,-0.73241
17.3,3.828,1.9231,1.9049
17.31,5.2569,1.0581,4.1989
17.32,3.2965,0.43287,2.8637
17.33,1.3114,0.3214,0.98996
17.34,0.58835,0.41257,0.17578
17.35,0.34826,0.43961,-0.091342
17.36,0.24843,0.39323,-0.1448
17.37,0.20257,0.31995,-0.11738
17.38,0.18595,0.24316,-0.057204
17.39,0.19371,0.24107,-0.047356
17.4,0.2369,0.44504,-0.20814
17.41,0.36867,0.79476,-0.42609
17.42,0.7986,0.92305,-0.12445
17.43,1.7882,0.72824,1.0599
17.44,2.2624,0.37971,1.8827
17.45,1.3552,0.13192,1.2233
17.46,0.58727,0.095491,0.49177
17.47,0.3482,0.18803,0.16017
17.48,0.35293,0.24583,0.1071
17.49,0.58745,0.21736,0.37009
17.5,0.89153,0.32826,0.56327
17.51,0.73936,0.64917,0.090191
17.52,0.43264,1.0386,-0.60599
17.53,0.36341,1.4873,-1.1239
17.54,0.53664,1.8601,-1.3234
17.55,1.2081,1.7456,-0.53757
17.56,2.4606,1.2591,1.2015
17.57,2.5623,0.66217,1.9001
17.58,1.3275,0.25722,1.0703
17.59,0.59257,0.17242,0.42016
17.6,0.41216,0.40009,0.012068
17.61,0.53218,0.71702,-0.18484
17.62,1.0044,0.92597,0.078377
17.63,1.3179,0.89488,0.42301
17.64,0.87724,0.75885,0.11839
17.65,0.45286,0.76273,-0.30987
17.66,0.36335,0.96665,-0.6033
17.67,0.53806,1.0882,-0.55011
17.68,1.1919,0.92107,0.27079
17.69,2.0354,0.54334,1.492
17.7,1.6726,0.19292,1.4796
17.71,0.76833,0.078182,0.69015
17.72,0.37231,0.14319,0.22913
17.73,0.29538,0.23493,0.060449
17.74,0.42081,0.23359,0.18723
17.75,0.72142,0.15601,0.5654
17.76,0.73917,0.057662,0.68151
17.77,0.42358,0.056849,0.36673
17.78,0.25051,0.23858,0.01193
17.79,0.25455,0.50753,-0.25298
17.8,0.45289,0.59141,-0.13852
17.81,0.97202,0.47502,0.497
17.82,1.2619,0.26155,1.0004
17.83,0.77834,0.097203,0.68113
17.84,0.33089,0.012838,0.31805
17.85,0.17172,0.00017848,0.17154
17.86,0.11927,0,0.11927
17.87,0.099011,0,0.099011
17.88,0.092835,0,0.092835
17.89,0.096511,0.079643,0.016868
17.9,0.11228,0.30589,-0.19361
17.91,0.15292,0.55434,-0.40142
17.92,0.27105,0.66679,-0.39573
17.93,0.62533,0.57001,0.055312
17.94,1.1388,0.34482,0.79395
17.95,1.0228,0.089446,0.93338
17.96,0.51171,0.0076999,0.50401
17.97,0.2769,0,0.2769
17.98,0.25482,0.073506,0.18132
17.99,0.39801,0.10252,0.29549
18,0.69813,0.082981,0.61515
18.01,0.74623,0.086944,0.65929
18.02,0.50758,0.27998,0.2276
18.03,0.44288,0.92505,-0.48217
18.04,0.67627,1.6666,-0.99029
18.05,1.5656,1.872,-0.30639
18.06,3.5531,1.6977,1.8554
18.07,4.3419,1.331,3.0109
18.08,2.4721,0.99411,1.4779
18.09,0.99857,0.8673,0.13127
18.1,0.52806,0.84436,-0.31629
18.11,0.47779,0.74009,-0.2623
18.12,0.71959,0.51703,0.20255
18.13,0.91329,0.24544,0.66785
18.14,0.6273,0.045248,0.58205
18.15,0.32837,0.028675,0.2997
18.16,0.24514,0.19264,0.052506
18.17,0.31665,0.33134,-0.014692
18.18,0.61089,0.3249,0.28599
18.19,0.91276,0.20377,0.70899
18.2,0.69224,0.097296,0.59495
18.21,0.35827,0.1184,0.23988
18.22,0.25813,0.25144,0.0066953
18.23,0.33909,0.3366,0.0024921
18.24,0.6821,0.3184,0.3637
18.25,1.0995,0.21502,0.88445
18.26,0.90158,0.13261,0.76897
18.27,0.49002,0.28761,0.20242
18.28,0.38217,0.71674,-0.33457
18.29,0.57514,1.0169,-0.44172
18.3,1.3216,0.94433,0.37729
18.31,2.4263,0.58473,1.8416
18.32,2.1472,0.20343,1.9438
18.33,0.99105,0.075677,0.91537
18.34,0.41778,0.15365,0.26413
18.35,0.23666,0.22221,0.014453
18.36,0.17178,0.22283,-0.051043
18.37,0.14796,0.2027,-0.054742
18.38,0.14719,0.20428,-0.05709
18.39,0.16975,0.3134,-0.14366
18.4,0.23497,0.62418,-0.38921
18.41,0.42592,0.87348,-0.44757
18.42,1.0243,0.83872,0.18559
18.43,2.0629,0.64817,1.4148
18.44,2.0687,0.48066,1.588
18.45,1.0442,0.43126,0.61291
18.46,0.47107,0.498,-0.026933
18.47,0.34495,0.55661,-0.21165
18.48,0.48021,0.49977,-0.019561
18.49,0.82328,0.34821,0.47507
18.5,0.84819,0.1963,0.65189
18.51,0.49836,0.204,0.29436
18.52,0.32252,0.45762,-0.1351
18.53,0.38724,0.73951,-0.35226
18.54,0.79818,0.76078,0.037398
18.55,1.6286,0.563,1.0656
18.56,1.7607,0.30676,1.454
18.57,0.9468,0.19853,0.74827
18.58,0.44044,0.29967,0.14077
18.59,0.3461,0.46325,-0.11714
18.6,0.54474,0.55108,-0.0063358
18.61,1.0209,0.54479,0.4761
18.62,1.0838,0.43473,0.64904
18.63,0.57658,0.31957,0.25701
18.64,0.24768,0.23127,0.016413
18.65,0.13745,0.15835,-0.020901
18.66,0.097247,0.086914,0.010333
18.67,0.079426,0.0098929,0.069533
18.68,0.071827,0,0.071827
18.69,0.071347,0,0.071347
18.7,0.079578,0.096497,-0.016918
18.71,0.10782,0.24602,-0.13819
18.72,0.19826,0.28717,-0.088912
18.73,0.37274,0.25482,0.11792
18.74,0.4114,0.21124,0.20015
18.75,0.27002,0.27018,-0.00016872
18.76,0.21317,0.50568,-0.29251
18.77,0.31254,0.70615,-0.3936
18.78,0.71804,0.66356,0.054484
18.79,1.4755,0.46379,1.0117
18.8,1.5331,0.21041,1.3227
18.81,0.77624,0.045991,0.73025
18.82,0.31409,0.0033315,0.31076
18.83,0.16399,0,0.16399
18.84,0.11091,0,0.11091
18.85,0.088709,0,0.088709
18.86,0.080759,0,0.080759
18.87,0.083392,0.11023,-0.026841
18.88,0.10128,0.28449,-0.1832
18.89,0.16002,0.38258,-0.22257
18.9,0.34235,0.34523,-0.0028767
18.91,0.62532,0.23826,0.38706
18.92,0.5892,0.13571,0.45349
18.93,0.32171,0.12543,0.19628
18.94,0.21004,0.22799,-0.017955
18.95,0.26307,0.30456,-0.041497
18.96,0.53669,0.32318,0.21352
18.97,0.92403,0.33033,0.5937
18.98,0.80898,0.32806,0.48092
18.99,0.43449,0.45458,-0.020099
19,0.31241,0.7213,-0.40889
19.01,0.45692,0.81969,-0.36277
19.02,1.0223,0.67391,0.34842
19.03,1.6996,0.38102,1.3186
19.04,1.3429,0.12424,1.2187
19.05,0.60252,0.037575,0.56494
19.06,0.28912,0.050453,0.23867
19.07,0.22201,0.068349,0.15366
19.08,0.27726,0.067263,0.21
19.09,0.35077,0.059562,0.29121
19.1,0.29676,0.12593,0.17083
19.11,0.24735,0.44328,-0.19594
19.12,0.33184,0.94681,-0.61497
19.13,0.70451,1.2576,-0.55313
19.14,1.6462,1.2534,0.39286
19.15,2.2531,0.96818,1.2849
19.16,1.4282,0.69074,0.73744
19.17,0.59929,0.55646,0.042825
19.18,0.32305,0.48078,-0.15772
19.19,0.31228,0.34431,-0.032029
19.2,0.46002,0.18969,0.27033
19.21,0.50823,0.11708,0.39115
19.22,0.34255,0.30806,0.034487
19.23,0.25528,0.79395,-0.53867
19.24,0.3443,1.1034,-0.7591
19.25,0.75571,1.0437,-0.28798
19.26,1.5322,0.78255,0.74968
19.27,1.5892,0.44983,1.1393
19.28,0.80828,0.21388,0.5944
19.29,0.33154,0.048629,0.28291
19.3,0.17681,0.0032294,0.17358
19.31,0.12277,0,0.12277
19.32,0.10172,0,0.10172
19.33,0.097508,0,0.097508
19.34,0.10917,0.10939,-0.00021659
19.35,0.15097,0.27212,-0.12115
19.36,0.28776,0.32224,-0.034484
19.37,0.66903,0.24916,0.41987
19.38,1.0473,0.12828,0.91899
19.39,0.77591,0.056279,0.71963
19.4,0.35521,0.067821,0.28739
19.41,0.20105,0.11516,0.085883
19.42,0.20501,0.13455,0.070461
19.43,0.32154,0.10983,0.21171
19.44,0.3979,0.08539,0.31251
19.45,0.30043,0.17012,0.13032
19.46,0.2427,0.46667,-0.22398
19.47,0.34652,0.7245,-0.37798
19.48,0.78093,0.75499,0.025933
19.49,1.6351,0.62778,1.0073
19.5,1.7751,0.39914,1.376
19.51,0.95077,0.31368,0.63708
19.52,0.44061,0.40655,0.034065
19.53,0.3591,0.44399,-0.084893
19.54,0.58867,0.36621,0.22246
19.55,0.98512,0.22424,0.76088
19.56,0.87057,0.082111,0.78845
19.57,0.43357,0.065897,0.36768
19.58,0.23342,0.13177,0.10165
19.59,0.22863,0.14563,0.082997
19.6,0.38159,0.10546,0.27613
19.61,0.53301,0.047353,0.48566
19.62,0.39525,0.028927,0.36633
19.63,0.2171,0.14309,0.074008
19.64,0.18078,0.3101,-0.12932
19.65,0.28103,0.37542,-0.094392
19.66,0.54518,0.35842,0.18676
19.67,0.65909,0.32357,0.33552
19.68,0.43056,0.41331,0.017242
19.69,0.28684,0.67294,-0.3861
19.7,0.37961,0.78095,-0.40134
19.71,0.84947,0.6629,0.18656
19.72,1.6005,0.45756,1.1429
19.73,1.4715,0.29392,1.1776
19.74,0.68973,0.25351,0.43622
19.75,0.28223,0.24521,0.037023
19.76,0.15126,0.22642,-0.075168
19.77,0.10236,0.18213,-0.079775
19.78,0.080781,0.13298,-0.052198
19.79,0.07258,0.11477,-0.042191
19.8,0.07571,0.13493,-0.059218
19.81,0.099789,0.13459,-0.034806
19.82,0.18775,0.095847,0.091904
19.83,0.37761,0.04976,0.32785
19.84,0.43846,0.0033606,0.4351
19.85,0.25872,0,0.25872
19.86,0.13067,0,0.13067
19.87,0.10353,0,0.10353
19.88,0.13978,0,0.13978
19.89,0.20913,0.013765,0.19536
19.9,0.20086,0.070082,0.13078
19.91,0.15113,0.22856,-0.077428
19.92,0.17082,0.39239,-0.22157
19.93,0.32856,0.41114,-0.082584
19.94,0.75035,0.32833,0.42203
19.95,1.0617,0.18542,0.87624
19.96,0.71628,0.11043,0.60585
19.97,0.34443,0.20707,0.13735
19.98,0.2635,0.3305,-0.067001
19.99,0.4203,0.36771,0.052582
20,0.77461,0.31911,0.4555
20.01,0.80487,0.25581,0.54906
20.02,0.45662,0.32165,0.13497
20.03,0.28106,0.46654,-0.18548
20.04,0.35559,0.48984,-0.13426
20.05,0.74554,0.38747,0.35807
20.06,1.1833,0.21676,0.96654
20.07,0.90467,0.075035,0.82963
20.08,0.41517,0.070194,0.34498
20.09,0.23029,0.10473,0.12556
20.1,0.24267,0.10444,0.13824
20.11,0.38418,0.080865,0.30332
20.12,0.43396,0.087055,0.3469
20.13,0.29486,0.27995,0.014901
20.14,0.23032,0.57986,-0.34953
20.15,0.34888,0.68866,-0.33978
20.16,0.80139,0.60777,0.19363
20.17,1.3838,0.40744,0.97634
20.18,1.1317,0.19729,0.93445
20.19,0.50266,0.079359,0.4233
20.2,0.21643,0.0040645,0.21237
20.21,0.12591,0,0.12591
20.22,0.09279,0,0.09279
20.23,0.081123,0.028034,0.053089
20.24,0.083319,0.15218,-0.068857
20.25,0.10449,0.28292,-0.17843
20.26,0.17773,0.32303,-0.1453
20.27,0.40149,0.27075,0.13074
20.28,0.70675,0.17795,0.5288
20.29,0.61314,0.10723,0.50591
20.3,0.31038,0.13475,0.17563
20.31,0.19465,0.18137,0.013275
20.32,0.25189,0.18336,0.068529
20.33,0.47155,0.16052,0.31103
20.34,0.58437,0.14933,0.43504
20.35,0.38724,0.25726,0.12998
20.36,0.24955,0.45256,-0.20301
20.37,0.32221,0.55868,-0.23647
20.38,0.70885,0.54866,0.16019
20.39,1.2531,0.42879,0.82432
20.4,1.0676,0.29833,0.76922
20.41,0.49157,0.24744,0.24413
20.42,0.2313,0.23549,-0.0041881
20.43,0.196,0.20745,-0.011456
20.44,0.28028,0.14181,0.13847
20.45,0.31016,0.071655,0.23851
20.46,0.18777,0.045766,0.142
20.47,0.092746,0.096041,-0.0032948
20.48,0.059166,0.16172,-0.10256
20.49,0.047846,0.19457,-0.14672
20.5,0.044797,0.19691,-0.15212
20.51,0.047603,0.20799,-0.16038
20.52,0.059039,0.27092,-0.21188
20.53,0.09332,0.29705,-0.20373
20.54,0.20333,0.26124,-0.057916
20.55,0.42584,0.18275,0.24309
20.56,0.48141,0.11043,0.37098
20.57,0.27433,0.1196,0.15473
20.58,0.14362,0.16991,-0.02629
20.59,0.14699,0.17206,-0.025068
20.6,0.27476,0.11705,0.15771
20.61,0.41023,0.09415,0.31608
20.62,0.3009,0.15345,0.14745
20.63,0.1347,0.23788,-0.10319
20.64,0.066571,0.26251,-0.19594
20.65,0.044426,0.23062,-0.1862
20.66,0.035811,0.18481,-0.149
20.67,0.032502,0.13958,-0.10708
20.68,0.032619,0.098801,-0.066182
20.69,0.037308,0.041819,-0.0045105
20.7,0.054362,0.0012883,0.053073
20.71,0.096617,0,0.096617
20.72,0.12545,0.023409,0.10204
20.73,0.094124,0.058882,0.035242
20.74,0.065908,0.068976,-0.0030683
20.75,0.070418,0.052834,0.017585
20.76,0.11025,0.05483,0.055416
20.77,0.1704,0.061961,0.10844
20.78,0.17802,0.1898,-0.011786
20.79,0.17629,0.47599,-0.29971
20.8,0.27621,0.64464,-0.36843
20.81,0.65259,0.64329,0.0092956
20.82,1.4562,0.45875,0.99743
20.83,1.714,0.25228,1.4617
20.84,0.95623,0.15183,0.80439
20.85,0.41159,0.1634,0.24818
20.86,0.28679,0.18264,0.10415
20.87,0.39687,0.17198,0.22489
20.88,0.52828,0.13224,0.39604
20.89,0.38773,0.1499,0.23782
20.9,0.21443,0.22265,-0.0082214
20.91,0.19364,0.25195,-0.058305
20.92,0.34168,0.22839,0.11329
20.93,0.60028,0.13796,0.46232
20.94,0.55407,0.087623,0.46645
20.95,0.2833,0.12533,0.15797
20.96,0.1569,0.17372,-0.016823
20.97,0.16689,0.18797,-0.021073
20.98,0.2685,0.16427,0.10422
20.99,0.3042,0.16209,0.14211
21,0.2052,0.25112,-0.045926
21.01,0.15937,0.3374,-0.17803
21.02,0.24705,0.343,-0.095957
21.03,0.54972,0.26062,0.2891
21.04,0.82653,0.12682,0.69971
21.05,0.58325,0.023775,0.55947
21.06,0.25043,0.00034169,0.25009
21.07,0.12021,0,0.12021
21.08,0.08039,0,0.08039
21.09,0.068544,0.073164,-0.00462
21.1,0.070893,0.26853,-0.19763
21.11,0.089676,0.47663,-0.38695
21.12,0.14889,0.55332,-0.40444
21.13,0.34074,0.51971,-0.17897
21.14,0.72921,0.38621,0.34299
21.15,0.82364,0.24113,0.58251
21.16,0.45456,0.1703,0.28426
21.17,0.21123,0.14354,0.067681
21.18,0.17436,0.13798,0.036375
21.19,0.26461,0.13189,0.13272
21.2,0.33105,0.13123,0.19982
21.21,0.22828,0.16133,0.06695
21.22,0.13783,0.20335,-0.065516
21.23,0.15183,0.20752,-0.055688
21.24,0.29341,0.15687,0.13654
21.25,0.47015,0.08765,0.3825
21.26,0.37987,0.055727,0.32414
21.27,0.19592,0.079825,0.11609
21.28,0.14477,0.085212,0.059563
21.29,0.22395,0.081302,0.14265
21.3,0.38836,0.055625,0.33274
21.31,0.37495,0.057841,0.31711
21.32,0.20991,0.1071,0.10281
21.33,0.14389,0.12965,0.01424
21.34,0.20856,0.12392,0.084644
21.35,0.39895,0.079431,0.31952
21.36,0.45974,0.028407,0.43134
21.37,0.27084,0.019126,0.25171
21.38,0.13993,0.033037,0.10689
21.39,0.1253,0.040615,0.084682
21.4,0.18815,0.066568,0.12158
21.41,0.24006,0.17622,0.063846
21.42,0.19779,0.44006,-0.24226
21.43,0.18966,0.66889,-0.47923
21.44,0.3386,0.69786,-0.35926
21.45,0.81779,0.60428,0.21351
21.46,1.3392,0.38382,0.95537
21.47,1.0117,0.18514,0.82654
21.48,0.4277,0.084201,0.3435
21.49,0.18114,0.033173,0.14797
21.5,0.10207,0.0011584,0.10091
21.51,0.07124,0,0.07124
21.52,0.05817,0.00015504,0.058015
21.53,0.055882,0.025616,0.030265
21.54,0.068641,0.040821,0.02782
21.55,0.12049,0.066255,0.054233
21.56,0.21411,0.12556,0.088551
21.57,0.21808,0.19125,0.026827
21.58,0.13537,0.24827,-0.1129
21.59,0.10942,0.26909,-0.15967
21.6,0.17877,0.24264,-0.06387
21.61,0.35473,0.19253,0.1622
21.62,0.41423,0.14693,0.26729
21.63,0.25333,0.17777,0.07556
21.64,0.15538,0.2159,-0.060518
21.65,0.20309,0.213,-0.0099074
21.66,0.40273,0.17563,0.2271
21.67,0.51784,0.11532,0.40251
21.68,0.32772,0.10152,0.2262
21.69,0.16024,0.10918,0.051054
21.7,0.13378,0.09771,0.036068
21.71,0.20997,0.086917,0.12306
21.72,0.28297,0.076052,0.20692
21.73,0.21093,0.12623,0.084693
21.74,0.13684,0.1854,-0.048561
21.75,0.17025,0.18839,-0.018145
21.76,0.35833,0.16225,0.19608
21.77,0.56982,0.10519,0.46463
21.78,0.43571,0.06632,0.36939
21.79,0.20033,0.075803,0.12452
21.8,0.11464,0.078966,0.035674
21.81,0.12941,0.074386,0.055022
21.82,0.18152,0.066739,0.11478
21.83,0.15912,0.081244,0.077877
21.84,0.10099,0.11539,-0.014402
21.85,0.10006,0.11714,-0.017076
21.86,0.18797,0.10626,0.081715
21.87,0.33642,0.099293,0.23713
21.88,0.31005,0.082237,0.22781
21.89,0.1538,0.066478,0.087327
21.9,0.073584,0.060968,0.012616
21.91,0.050101,0.062908,-0.012807
21.92,0.045198,0.075896,-0.030698
21.93,0.049932,0.13773,-0.087801
21.94,0.067316,0.24026,-0.17294
21.95,0.11839,0.27397,-0.15558
21.96,0.28065,0.24307,0.037574
21.97,0.59306,0.17294,0.42012
21.98,0.6442,0.076205,0.568
21.99,0.34315,0.042443,0.30071
22,0.15553,0.056587,0.098948
22.01,0.12127,0.11164,0.0096242
22.02,0.16223,0.18095,-0.018712
22.03,0.17734,0.23127,-0.053921
22.04,0.12725,0.30597,-0.17872
22.05,0.11537,0.32917,-0.2138
22.06,0.20524,0.28566,-0.080421
22.07,0.43199,0.21945,0.21254
22.08,0.52354,0.14886,0.37467
22.09,0.31055,0.1519,0.15865
22.1,0.15316,0.20597,-0.052803
22.11,0.14488,0.20146,-0.056583
22.12,0.24213,0.16942,0.072705
22.13,0.28915,0.12886,0.16029
22.14,0.17542,0.082014,0.093405
22.15,0.079709,0.049447,0.030262
22.16,0.046348,0.028453,0.017895
22.17,0.035906,0.011531,0.024376
22.18,0.033563,0.015248,0.018315
22.19,0.036971,0.040215,-0.0032442
22.2,0.050272,0.053105,-0.0028333
22.21,0.093766,0.053794,0.039973
22.22,0.20066,0.066118,0.13454
22.23,0.27339,0.094421,0.17897
22.24,0.19506,0.19323,0.0018322
22.25,0.1344,0.24441,-0.11001
22.26,0.19866,0.22226,-0.023595
22.27,0.42742,0.17444,0.25298
22.28,0.57668,0.093364,0.48331
22.29,0.3644,0.015476,0.34892
22.3,0.15065,0,0.15065
22.31,0.073246,0.0003068,0.072939
22.32,0.048627,0.0084308,0.040197
22.33,0.040521,0.038861,0.0016603
22.34,0.04131,0.08136,-0.04005
22.35,0.054208,0.1117,-0.057493
22.36,0.10182,0.10118,0.00063852
22.37,0.2217,0.081087,0.14061
22.38,0.30011,0.055125,0.24498
22.39,0.19921,0.049358,0.14985
22.4,0.1033,0.0556,0.047699
22.41,0.096317,0.044963,0.051354
22.42,0.16045,0.035418,0.12503
22.43,0.2071,0.038773,0.16833
22.44,0.14719,0.08534,0.061853
22.45,0.099416,0.12499,-0.025572
22.46,0.13536,0.1412,-0.0058356
22.47,0.27536,0.13734,0.13802
22.48,0.3692,0.11859,0.25061
22.49,0.24601,0.12825,0.11776
22.5,0.13215,0.13146,0.0006876
22.51,0.1369,0.1068,0.030096
22.52,0.24494,0.08295,0.16199
22.53,0.30964,0.073745,0.23589
22.54,0.20251,0.11936,0.083149
22.55,0.1147,0.15272,-0.038018
22.56,0.12808,0.14,-0.011912
22.57,0.23107,0.12121,0.10986
22.58,0.28237,0.09536,0.18701
22.59,0.17833,0.085324,0.093004
22.6,0.096683,0.083523,0.01316
22.61,0.094003,0.07468,0.019323
22.62,0.14663,0.083006,0.063628
22.63,0.17489,0.13912,0.035773
22.64,0.13853,0.25748,-0.11895
22.65,0.1482,0.29716,-0.14896
22.66,0.30377,0.26545,0.038316
22.67,0.65892,0.21048,0.44844
22.68,0.77022,0.14559,0.62464
22.69,0.42398,0.089233,0.33475
22.7,0.1684,0.068973,0.099423
22.71,0.082207,0.051218,0.030989
22.72,0.052664,0.037707,0.014958
22.73,0.040714,0.033613,0.0071015
22.74,0.037297,0.04196,-0.0046632
22.75,0.043277,0.057552,-0.014274
22.76,0.071743,0.09271,-0.020967
22.77,0.12676,0.11347,0.01329
22.78,0.13305,0.11876,0.014292
22.79,0.083981,0.13023,-0.046248
22.8,0.06548,0.12343,-0.057949
22.81,0.098008,0.11479,-0.016782
22.82,0.16559,0.12149,0.044106
22.83,0.16943,0.18638,-0.016955
22.84,0.12601,0.25585,-0.12983
22.85,0.15659,0.2388,-0.082204
22.86,0.34662,0.18543,0.16119
22.87,0.63454,0.12387,0.51067
22.88,0.5634,0.057806,0.50559
22.89,0.26609,0.057135,0.20896
22.9,0.1287,0.082323,0.046378
22.91,0.11565,0.096385,0.019262
22.92,0.13931,0.10744,0.031865
22.93,0.1167,0.14441,-0.027713
22.94,0.084692,0.16559,-0.080897
22.95,0.10846,0.15048,-0.042018
22.96,0.22448,0.1216,0.10288
22.97,0.34383,0.093918,0.24992
22.98,0.25608,0.082528,0.17355
22.99,0.12377,0.082507,0.041259
23,0.088869,0.07257,0.016299
23.01,0.12622,0.067976,0.058242
23.02,0.16102,0.073704,0.087312
23.03,0.11712,0.10538,0.011742
23.04,0.079703,0.11273,-0.033023
23.05,0.11052,0.094711,0.015806
23.06,0.22101,0.06573,0.15528
23.07,0.2737,0.021601,0.2521
23.08,0.16286,0,0.16286
23.09,0.068398,0,0.068398
23.1,0.035062,0,0.035062
23.11,0.023489,0.00032619,0.023162
23.12,0.018411,0.0046437,0.013767
23.13,0.015921,0.010907,0.0050145
23.14,0.014813,0.0059717,0.0088417
23.15,0.014684,0.0023189,0.012366
23.16,0.015535,0.0029823,0.012553
23.17,0.01781,0.018636,-0.00082582
23.18,0.023103,0.041927,-0.018824
23.19,0.037605,0.057328,-0.019723
23.2,0.078968,0.068196,0.010772
23.21,0.13576,0.083614,0.052151
23.22,0.12538,0.12538,7.2643e-06
23.23,0.086059,0.15273,-0.06667
23.24,0.10693,0.13965,-0.032719
23.25,0.22684,0.11622,0.11062
23.26,0.35123,0.089133,0.2621
23.27,0.26279,0.074675,0.18811
23.28,0.12991,0.06316,0.066753
23.29,0.10285,0.04618,0.056671
23.3,0.16015,0.038664,0.12149
23.31,0.20376,0.062377,0.14138
23.32,0.1425,0.1388,0.003708
23.33,0.093964,0.18898,-0.095012
23.34,0.12905,0.1907,-0.061651
23.35,0.24701,0.17082,0.076197
23.36,0.28505,0.14229,0.14276
23.37,0.1679,0.12191,0.045989
23.38,0.090456,0.10127,-0.010816
23.39,0.096522,0.089727,0.0067956
23.4,0.14922,0.096622,0.0526
23.41,0.1502,0.12816,0.022042
23.42,0.10049,0.1578,-0.057314
23.43,0.10293,0.14385,-0.040918
23.44,0.20412,0.11323,0.090891
23.45,0.34237,0.073803,0.26856
23.46,0.28053,0.027283,0.25324
23.47,0.12835,0.0012539,0.1271
23.48,0.059862,0,0.059862
23.49,0.039659,0.0022096,0.037449
23.5,0.035031,0.028637,0.0063948
23.51,0.039527,0.086726,-0.0472
23.52,0.059582,0.10467,-0.045093
23.53,0.12788,0.094314,0.033565
23.54,0.27976,0.076597,0.20316
23.55,0.34116,0.055033,0.28613
23.56,0.2021,0.047081,0.15502
23.57,0.098647,0.038852,0.059796
23.58,0.089043,0.032519,0.056524
23.59,0.12641,0.044244,0.082166
23.6,0.12617,0.086737,0.039437
23.61,0.088023,0.13837,-0.050345
23.62,0.095094,0.15642,-0.06133
23.63,0.19052,0.15386,0.036658
23.64,0.32018,0.14421,0.17597
23.65,0.26817,0.14174,0.12643
23.66,0.14024,0.13689,0.0033448
23.67,0.11506,0.11702,-0.0019593
23.68,0.19327,0.090502,0.10277
23.69,0.25682,0.049974,0.20685
23.7,0.16878,0.013308,0.15548
23.71,0.073156,0,0.073156
23.72,0.03709,0,0.03709
23.73,0.025113,0.0029517,0.022161
23.74,0.020537,0.030843,-0.010306
23.75,0.019465,0.063559,-0.044094
23.76,0.022085,0.075887,-0.053802
23.77,0.0325,0.084022,-0.051522
23.78,0.050017,0.10743,-0.057418
23.79,0.05467,0.15238,-0.097706
23.8,0.057033,0.17667,-0.11964
23.81,0.10127,0.16824,-0.066969
23.82,0.24171,0.1556,0.086117
23.83,0.38186,0.12139,0.26048
23.84,0.278,0.081138,0.19686
23.85,0.1166,0.057336,0.059264
23.86,0.05076,0.042963,0.0077974
23.87,0.02954,0.034224,-0.0046834
23.88,0.021158,0.027506,-0.006348
23.89,0.017592,0.021007,-0.0034147
23.9,0.017185,0.0075834,0.009602
23.91,0.021458,0,0.021458
23.92,0.030064,0.0011076,0.028956
23.93,0.031443,0.011421,0.020022
23.94,0.028714,0.029255,-0.00054076
23.95,0.040899,0.050235,-0.0093363
23.96,0.084882,0.066237,0.018646
23.97,0.13033,0.079064,0.051262
23.98,0.10298,0.091908,0.011073
23.99,0.065068,0.088526,-0.023458
24,0.081325,0.072513,0.0088122
24.01,0.15464,0.062882,0.091758
24.02,0.18538,0.066143,0.11924
24.03,0.1149,0.079163,0.035736
24.04,0.067837,0.084525,-0.016687
24.05,0.0832,0.087103,-0.0039029
24.06,0.13164,0.097429,0.034214
24.07,0.12554,0.11963,0.0059126
24.08,0.083044,0.12667,-0.04363
24.09,0.092744,0.11285,-0.02011
24.1,0.18617,0.093796,0.092376
24.11,0.27581,0.06929,0.20652
24.12,0.19882,0.049936,0.14889
24.13,0.098243,0.036526,0.061717
24.14,0.081762,0.028022,0.053739
24.15,0.12395,0.038154,0.085799
24.16,0.13748,0.057908,0.079572
24.17,0.085951,0.068308,0.017643
24.18,0.058152,0.063668,-0.0055161
24.19,0.082774,0.052954,0.029819
24.2,0.1302,0.034648,0.095557
24.21,0.11076,0.013683,0.09708
24.22,0.055145,0.0066776,0.048467
24.23,0.029377,0.014036,0.015342
24.24,0.022496,0.034111,-0.011615
24.25,0.022563,0.068547,-0.045984
24.26,0.028393,0.097276,-0.068884
24.27,0.047494,0.098114,-0.05062
24.28,0.10871,0.086538,0.022167
24.29,0.22102,0.06609,0.15493
24.3,0.23128,0.041223,0.19005
24.31,0.12379,0.022944,0.10084
24.32,0.064236,0.01771,0.046527
24.33,0.06303,0.029951,0.033079
24.34,0.079461,0.067862,0.011599
24.35,0.073726,0.11759,-0.043863
24.36,0.075873,0.13797,-0.062093
24.37,0.14594,0.1332,0.012732
24.38,0.3113,0.10987,0.20143
24.39,0.36378,0.071196,0.29259
24.4,0.20387,0.041703,0.16216
24.41,0.089903,0.027321,0.062582
24.42,0.065687,0.02179,0.043896
24.43,0.073709,0.023904,0.049805
24.44,0.061698,0.032002,0.029695
24.45,0.039437,0.037452,0.0019846
24.46,0.037612,0.038463,-0.00085051
24.47,0.058271,0.040577,0.017694
24.48,0.071889,0.052289,0.0196
24.49,0.053826,0.061537,-0.0077101
24.5,0.045535,0.061,-0.015466
24.51,0.075095,0.059923,0.015172
24.52,0.13346,0.069583,0.063873
24.53,0.13334,0.091175,0.042169
24.54,0.087736,0.097402,-0.0096663
24.55,0.097191,0.093524,0.0036675
24.56,0.19608,0.090934,0.10515
24.57,0.28097,0.079737,0.20123
24.58,0.19042,0.062312,0.1281
24.59,0.080229,0.048476,0.031752
24.6,0.038168,0.038862,-0.00069337
24.61,0.025043,0.038874,-0.013831
24.62,0.021144,0.050481,-0.029337
24.63,0.023096,0.061368,-0.038272
24.64,0.036444,0.06639,-0.029947
24.65,0.075622,0.068605,0.0070175
24.66,0.11154,0.061778,0.049763
24.67,0.082131,0.047228,0.034903
24.68,0.043617,0.039168,0.0044486
24.69,0.038185,0.038649,-0.00046443
24.7,0.054383,0.047916,0.0064676
24.71,0.059126,0.063501,-0.0043745
24.72,0.047689,0.067209,-0.01952
24.73,0.060945,0.058445,0.0025001
24.74,0.12829,0.045868,0.082419
24.75,0.19823,0.03712,0.16111
24.76,0.1496,0.034679,0.11492
24.77,0.077706,0.030588,0.047118
24.78,0.069999,0.029845,0.040154
24.79,0.10954,0.039012,0.070526
24.8,0.12022,0.05832,0.061905
24.81,0.079562,0.067498,0.012064
24.82,0.070541,0.060508,0.010034
24.83,0.12775,0.051094,0.076651
24.84,0.1977,0.041172,0.15653
24.85,0.15129,0.031167,0.12012
24.86,0.071299,0.026807,0.044492
24.87,0.043981,0.030915,0.013066
24.88,0.047984,0.048496,-0.00051181
24.89,0.050355,0.077075,-0.02672
24.9,0.044052,0.086143,-0.042091
24.91,0.061345,0.073623,-0.012278
24.92,0.13368,0.054709,0.07897
24.93,0.20732,0.029354,0.17797
24.94,0.15159,0.0071493,0.14444
24.95,0.065568,0.0066828,0.058885
24.96,0.030757,0.027373,0.0033834
24.97,0.02016,0.054152,-0.033992
24.98,0.017279,0.076259,-0.05898
24.99,0.019279,0.081885,-0.062605
25,0.030952,0.072281,-0.041329
25.01,0.064651,0.065195,-0.00054338
25.02,0.095887,0.0667,0.029187
25.03,0.072503,0.067005,0.0054979
25.04,0.044209,0.059723,-0.015514
25.05,0.053554,0.05733,-0.0037766
25.06,0.092024,0.055674,0.03635
25.07,0.095674,0.053057,0.042618
25.08,0.058556,0.048907,0.0096497
25.09,0.049185,0.044249,0.0049364
25.1,0.083745,0.039508,0.044237
25.11,0.11603,0.029836,0.086194
25.12,0.081502,0.021416,0.060086
25.13,0.042739,0.013892,0.028847
25.14,0.04087,0.0070284,0.033842
25.15,0.059843,0.0002338,0.059609
25.16,0.055541,0,0.055541
25.17,0.029627,0,0.029627
25.18,0.015677,0,0.015677
25.19,0.011574,0.0019515,0.0096229
25.2,0.011024,0.012619,-0.0015953
25.21,0.01299,0.021078,-0.0080879
25.22,0.020353,0.027139,-0.0067851
25.23,0.042643,0.038748,0.0038947
25.24,0.073504,0.056566,0.016938
25.25,0.067562,0.071853,-0.0042911
25.26,0.04665,0.070929,-0.024279
25.27,0.062355,0.060455,0.0019
25.28,0.12407,0.043642,0.080429
25.29,0.14861,0.025092,0.12352
25.3,0.085577,0.009843,0.075734
25.31,0.035908,0,0.035908
25.32,0.019156,0,0.019156
25.33,0.014038,0.0010321,0.013006
25.34,0.013199,0.0065173,0.006682
25.35,0.016575,0.011614,0.0049613
25.36,0.030228,0.016733,0.013495
25.37,0.056063,0.018885,0.037178
25.38,0.059029,0.019336,0.039693
25.39,0.036026,0.01789,0.018137
25.4,0.027043,0.019969,0.0070742
25.41,0.03764,0.037298,0.00034224
25.42,0.049553,0.071475,-0.021922
25.43,0.045653,0.093901,-0.048248
25.44,0.055989,0.092334,-0.036344
25.45,0.12127,0.083054,0.038215
25.46,0.2214,0.066347,0.15505
25.47,0.19775,0.047142,0.15061
25.48,0.097404,0.034548,0.062856
25.49,0.058342,0.030394,0.027948
25.5,0.069837,0.026388,0.043449
25.51,0.075702,0.024751,0.050951
25.52,0.050003,0.022447,0.027556
25.53,0.036995,0.018622,0.018373
25.54,0.0543,0.020963,0.033337
25.55,0.079004,0.028951,0.050053
25.56,0.063436,0.03405,0.029385
25.57,0.039231,0.034504,0.0047266
25.58,0.044419,0.036571,0.0078478
25.59,0.071575,0.045807,0.025767
25.6,0.073273,0.057626,0.015647
25.61,0.051302,0.063766,-0.012464
25.62,0.060509,0.065334,-0.004825
25.63,0.11831,0.060042,0.058267
25.64,0.1518,0.046332,0.10547
25.65,0.093921,0.03529,0.058631
25.66,0.040889,0.031221,0.0096681
25.67,0.022848,0.036966,-0.014118
25.68,0.018557,0.057851,-0.039295
25.69,0.020547,0.071187,-0.050639
25.7,0.03206,0.062087,-0.030027
25.71,0.071375,0.049819,0.021556
25.72,0.1442,0.039966,0.10423
25.73,0.15094,0.035247,0.1157
25.74,0.08193,0.042983,0.038947
25.75,0.047308,0.052745,-0.0054369
25.76,0.055924,0.057819,-0.0018955
25.77,0.066229,0.061677,0.0045528
25.78,0.046718,0.057487,-0.01077
25.79,0.03264,0.049369,-0.016729
25.8,0.044895,0.054209,-0.009313
25.81,0.06805,0.068604,-0.00055338
25.82,0.059699,0.075192,-0.015492
25.83,0.041653,0.06948,-0.027828
25.84,0.056185,0.06199,-0.0058058
25.85,0.10111,0.057191,0.043921
25.86,0.10484,0.047565,0.057273
25.87,0.060121,0.040457,0.019664
25.88,0.042315,0.034816,0.007499
25.89,0.06147,0.025878,0.035592
25.9,0.076802,0.016714,0.060087
25.91,0.051237,0.008833,0.042404
25.92,0.028279,0.0072141,0.021065
25.93,0.027795,0.015945,0.011849
25.94,0.03586,0.031893,0.0039666
25.95,0.032512,0.040995,-0.0084829
25.96,0.03008,0.037873,-0.0077934
25.97,0.053389,0.030568,0.022821
25.98,0.10099,0.019887,0.081103
25.99,0.10023,0.0089216,0.091313
26,0.050494,0.0053448,0.04515
26.01,0.021885,0.0052949,0.01659
26.02,0.012834,0.0056219,0.0072122
26.03,0.0099994,0.0076178,0.0023815
26.04,0.009802,0.0084041,0.001398
26.05,0.01294,0.0068614,0.0060783
26.06,0.023088,0.0097132,0.013375
26.07,0.033756,0.014997,0.018758
26.08,0.028353,0.016061,0.012292
26.09,0.022055,0.015423,0.0066317
26.1,0.031946,0.023495,0.0084517
26.11,0.053217,0.045077,0.0081405
26.12,0.054056,0.065725,-0.011669
26.13,0.045106,0.070681,-0.025576
26.14,0.072008,0.065911,0.0060974
26.15,0.14469,0.058085,0.086604
26.16,0.1622,0.04487,0.11733
26.17,0.090319,0.030809,0.05951
26.18,0.045267,0.028718,0.016549
26.19,0.042909,0.038156,0.0047534
26.2,0.048652,0.049347,-0.0006952
26.21,0.038398,0.04972,-0.011321
26.22,0.036141,0.043072,-0.0069314
26.23,0.065242,0.037156,0.028086
26.24,0.10397,0.028749,0.075217
26.25,0.08324,0.020296,0.062944
26.26,0.041991,0.015627,0.026364
26.27,0.031644,0.014916,0.016728
26.28,0.040381,0.017815,0.022565
26.29,0.038226,0.018637,0.019589
26.3,0.026587,0.016599,0.0099882
26.31,0.031062,0.015495,0.015568
26.32,0.055809,0.013769,0.04204
26.33,0.063399,0.0076811,0.055718
26.34,0.036414,0.0022164,0.034197
26.35,0.01673,0.0015567,0.015173
26.36,0.010375,0.004663,0.0057122
26.37,0.008854,0.013848,-0.004994
26.38,0.0097911,0.024266,-0.014475
26.39,0.01502,0.031429,-0.01641
26.4,0.031042,0.031386,-0.0003447
26.41,0.050144,0.02875,0.021394
26.42,0.041616,0.026685,0.014931
26.43,0.024078,0.025843,-0.0017649
26.44,0.022305,0.037624,-0.015319
26.45,0.030777,0.060129,-0.029353
26.46,0.033511,0.0721,-0.038588
26.47,0.037628,0.068556,-0.030929
26.48,0.074833,0.059156,0.015677
26.49,0.15793,0.052104,0.10582
26.5,0.1785,0.041286,0.13721
26.51,0.10007,0.03118,0.068887
26.52,0.053999,0.023861,0.030139
26.53,0.059828,0.017625,0.042203
26.54,0.066919,0.010223,0.056697
26.55,0.041622,0.0044544,0.037168
26.56,0.019401,0.0058007,0.0136
26.57,0.011292,0.01167,-0.00037741
26.58,0.0086727,0.01748,-0.0088074
26.59,0.0082563,0.018272,-0.010015
26.6,0.010326,0.018459,-0.0081334
26.61,0.017919,0.023379,-0.0054602
26.62,0.028201,0.030042,-0.0018412
26.63,0.026571,0.033039,-0.0064674
26.64,0.023496,0.0294,-0.0059039
26.65,0.04069,0.02325,0.017439
26.66,0.074958,0.014916,0.060042
26.67,0.071518,0.0049745,0.066544
26.68,0.035145,0.00061433,0.034531
26.69,0.015324,0.0017342,0.01359
26.7,0.0091317,0.0046215,0.0045102
26.71,0.0072585,0.0059662,0.0012923
26.72,0.0074249,0.0060645,0.0013605
26.73,0.010665,0.0066246,0.0040408
26.74,0.019283,0.011495,0.0077884
26.75,0.024785,0.019966,0.0048188
26.76,0.019304,0.026859,-0.0075546
26.77,0.018824,0.029988,-0.011163
26.78,0.033398,0.030837,0.0025616
26.79,0.047015,0.032372,0.014642
26.8,0.03543,0.028942,0.0064879
26.81,0.025116,0.024208,0.00090815
26.82,0.036525,0.022392,0.014133
26.83,0.053907,0.018893,0.035014
26.84,0.0428,0.014323,0.028477
26.85,0.025226,0.012394,0.012832
26.86,0.026855,0.021706,0.0051491
26.87,0.039583,0.039591,-8.6672e-06
26.88,0.037405,0.05232,-0.014915
26.89,0.0287,0.052072,-0.023371
26.9,0.041756,0.047835,-0.0060794
26.91,0.075195,0.044224,0.030971
26.92,0.075235,0.035387,0.039848
26.93,0.041742,0.033958,0.0077844
26.94,0.027933,0.041988,-0.014054
26.95,0.034944,0.055555,-0.020611
26.96,0.038351,0.06169,-0.023339
26.97,0.032846,0.054821,-0.021975
26.98,0.047685,0.044205,0.0034806
26.99,0.098741,0.030416,0.068325
27,0.12339,0.017231,0.10616
27.01,0.072937,0.0076631,0.065274
27.02,0.030006,0.0049116,0.025094
27.03,0.015225,0.0063311,0.0088936
27.04,0.010733,0.0088863,0.001847
27.05,0.010138,0.0097088,0.00042895
27.06,0.013998,0.010822,0.0031764
27.07,0.026716,0.013973,0.012743
27.08,0.038792,0.01649,0.022302
27.09,0.030373,0.015309,0.015064
27.1,0.021773,0.013951,0.0078221
27.11,0.031416,0.016476,0.014941
27.12,0.047621,0.02117,0.026451
27.13,0.039504,0.022725,0.016778
27.14,0.024901,0.022194,0.002707
27.15,0.029908,0.020833,0.009075
27.16,0.045461,0.018522,0.02694
27.17,0.03924,0.014485,0.024755
27.18,0.022128,0.012085,0.010042
27.19,0.019394,0.013868,0.0055264
27.2,0.026508,0.01692,0.0095881
27.21,0.025281,0.01752,0.007761
27.22,0.019122,0.016827,0.002295
27.23,0.026295,0.019359,0.0069359
27.24,0.046203,0.02266,0.023544
27.25,0.046074,0.023242,0.022833
27.26,0.025768,0.021465,0.0043029
27.27,0.017518,0.022998,-0.0054798
27.28,0.021687,0.028114,-0.0064273
27.29,0.022856,0.030168,-0.0073114
27.3,0.018656,0.029593,-0.010937
27.31,0.025834,0.02674,-0.00090586
27.32,0.050107,0.021673,0.028434
27.33,0.057683,0.013826,0.043856
27.34,0.03253,0.0077822,0.024748
27.35,0.014113,0.0053746,0.0087386
27.36,0.008129,0.00638,0.001749
27.37,0.006588,0.0082235,-0.0016355
27.38,0.0072577,0.0075479,-0.00029022
27.39,0.011813,0.0064924,0.005321
27.4,0.023883,0.006265,0.017618
27.41,0.031918,0.0070203,0.024897
27.42,0.022085,0.0084497,0.013635
27.43,0.013661,0.012955,0.00070633
27.44,0.01547,0.020386,-0.0049164
27.45,0.019233,0.025511,-0.0062778
27.46,0.01777,0.025288,-0.0075182
27.47,0.022645,0.025486,-0.0028412
27.48,0.046935,0.029513,0.017421
27.49,0.070223,0.03164,0.038583
27.5,0.051831,0.029597,0.022234
27.51,0.029412,0.027046,0.0023657
27.52,0.032301,0.025317,0.0069841
27.53,0.042622,0.022387,0.020235
27.54,0.032755,0.017536,0.015219
27.55,0.020567,0.015326,0.0052416
27.56,0.024068,0.015885,0.0081826
27.57,0.033054,0.016979,0.016075
27.58,0.027542,0.016498,0.011043
27.59,0.020734,0.019676,0.0010576
27.6,0.030017,0.027829,0.0021878
27.61,0.045632,0.034883,0.010749
27.62,0.039558,0.033881,0.0056777
27.63,0.030307,0.029026,0.0012812
27.64,0.047255,0.023904,0.023351
27.65,0.075925,0.016946,0.058979
27.66,0.06195,0.012077,0.049873
27.67,0.028616,0.012444,0.016172
27.68,0.013772,0.018675,-0.0049025
27.69,0.0098112,0.025069,-0.015257
27.7,0.010153,0.025526,-0.015373
27.71,0.01588,0.022215,-0.0063354
27.72,0.035184,0.018143,0.017041
27.73,0.061791,0.01336,0.048431
27.74,0.05322,0.0084483,0.044772
27.75,0.026358,0.0067224,0.019635
27.76,0.016507,0.009071,0.0074358
27.77,0.017466,0.012052,0.0054141
27.78,0.016066,0.011656,0.0044104
27.79,0.014442,0.010434,0.0040081
27.8,0.023465,0.01059,0.012875
27.81,0.039695,0.010527,0.029167
27.82,0.035979,0.0079982,0.027981
27.83,0.020765,0.0059787,0.014787
27.84,0.019474,0.0057078,0.013766
27.85,0.028213,0.0052316,0.022981
27.86,0.025298,0.0042644,0.021033
27.87,0.013065,0.0041355,0.0089295
27.88,0.0068238,0.0057432,0.0010806
27.89,0.0050625,0.0075795,-0.002517
27.9,0.0049957,0.0081028,-0.0031071
27.91,0.0065448,0.0099403,-0.0033956
27.92,0.011855,0.01612,-0.0042651
27.93,0.020466,0.023246,-0.0027794
27.94,0.02159,0.025358,-0.0037682
27.95,0.020552,0.025355,-0.0048024
27.96,0.037129,0.023301,0.013828
27.97,0.067668,0.017486,0.050181
27.98,0.062077,0.01022,0.051856
27.99,0.02941,0.0056575,0.023752
28,0.012469,0.0053565,0.0071122
28.01,0.0071796,0.0079755,-0.00079589
28.02,0.0055295,0.012243,-0.0067136
28.03,0.0056813,0.014285,-0.0086035
28.04,0.0084601,0.015703,-0.0072428
28.05,0.013322,0.015973,-0.0026509
28.06,0.013182,0.014836,-0.0016537
28.07,0.010303,0.014465,-0.0041627
28.08,0.013675,0.01735,-0.0036745
28.09,0.021681,0.02117,0.00051125
28.1,0.021394,0.020488,0.00090559
28.11,0.018524,0.017688,0.00083687
28.12,0.03065,0.016244,0.014407
28.13,0.052936,0.014445,0.038491
28.14,0.047603,0.010381,0.037222
28.15,0.025602,0.0096985,0.015904
28.16,0.019736,0.015207,0.0045291
28.17,0.024492,0.020511,0.0039805
28.18,0.022718,0.020364,0.0023545
28.19,0.020425,0.01876,0.0016656
28.2,0.035191,0.017308,0.017883
28.21,0.059442,0.013284,0.046158
28.22,0.050752,0.0085215,0.04223
28.23,0.024733,0.0065907,0.018142
28.24,0.014777,0.0072467,0.0075308
28.25,0.014418,0.0066546,0.0077634
28.26,0.012057,0.0050512,0.0070057
28.27,0.0097626,0.0032417,0.0065208
28.28,0.014001,0.0021195,0.011881
28.29,0.020675,0.0021938,0.018482
28.3,0.016629,0.0051052,0.011524
28.31,0.0086677,0.010468,-0.0018005
28.32,0.0055085,0.016325,-0.010816
28.33,0.0052356,0.020813,-0.015577
28.34,0.0068872,0.020838,-0.013951
28.35,0.012972,0.019737,-0.0067648
28.36,0.030093,0.019327,0.010767
28.37,0.0472,0.01904,0.02816
28.38,0.035533,0.01775,0.017783
28.39,0.018163,0.019146,-0.00098262
28.4,0.014928,0.023581,-0.0086533
28.41,0.01681,0.025612,-0.0088017
28.42,0.015251,0.023504,-0.0082534
28.43,0.019053,0.020463,-0.0014107
28.44,0.03827,0.018077,0.020193
28.45,0.053129,0.01395,0.039179
28.46,0.036143,0.0098402,0.026303
28.47,0.019267,0.009938,0.0093293
28.48,0.018963,0.012841,0.0061211
28.49,0.021357,0.013346,0.0080112
28.5,0.015347,0.011941,0.0034058
28.51,0.012052,0.012108,-5.5476e-05
28.52,0.017201,0.012758,0.0044432
28.53,0.020342,0.013488,0.0068539
28.54,0.014373,0.01579,-0.001417
28.55,0.012296,0.020351,-0.0080551
28.56,0.018585,0.023106,-0.004521
28.57,0.02123,0.022721,-0.0014911
28.58,0.01553,0.019165,-0.003635
28.59,0.017123,0.015506,0.0016166
28.6,0.029495,0.010734,0.018761
28.61,0.031018,0.0053972,0.025621
28.62,0.016531,0.0014843,0.015047
28.63,0.0071841,0,0.0071841
28.64,0.0040896,0.00043906,0.0036505
28.65,0.0030095,0.0026111,0.00039844
28.66,0.002597,0.0058025,-0.0032056
28.67,0.0025265,0.0080582,-0.0055318
28.68,0.002765,0.010264,-0.0074987
28.69,0.0035275,0.010842,-0.0073142
28.7,0.0057996,0.011935,-0.006135
28.71,0.012435,0.014567,-0.0021324
28.72,0.021605,0.016552,0.0050528
28.73,0.020075,0.015397,0.0046785
28.74,0.014798,0.014431,0.00036631
28.75,0.020953,0.014708,0.0062444
28.76,0.031974,0.01363,0.018344
28.77,0.026608,0.010725,0.015883
28.78,0.017212,0.0081376,0.0090741
28.79,0.021399,0.0073755,0.014024
28.8,0.029496,0.0063618,0.023134
28.81,0.022515,0.0048452,0.017669
28.82,0.013526,0.0048978,0.008628
28.83,0.014863,0.0061436,0.008719
28.84,0.018364,0.0064469,0.011917
28.85,0.013695,0.0071438,0.0065514
28.86,0.0093837,0.012033,-0.0026497
28.87,0.011086,0.019996,-0.0089102
28.88,0.01378,0.024901,-0.011122
28.89,0.014787,0.025147,-0.01036
28.9,0.025435,0.02374,0.0016954
28.91,0.052972,0.019658,0.033314
28.92,0.061676,0.013818,0.047858
28.93,0.034303,0.010109,0.024194
28.94,0.014238,0.010938,0.0033
28.95,0.0077911,0.012105,-0.0043135
28.96,0.0063024,0.011428,-0.0051254
28.97,0.0077415,0.010557,-0.0028154
28.98,0.014835,0.011134,0.0037015
28.99,0.027086,0.012583,0.014503
29,0.026419,0.013761,0.012658
29.01,0.015221,0.015244,-2.3197e-05
29.02,0.012258,0.017748,-0.0054904
29.03,0.015548,0.019497,-0.003949
29.04,0.014527,0.01847,-0.0039429
29.05,0.013303,0.017449,-0.0041463
29.06,0.022791,0.016416,0.0063744
29.07,0.035049,0.014024,0.021025
29.08,0.027001,0.010312,0.016688
29.09,0.013628,0.0072989,0.0063288
29.1,0.01076,0.0050294,0.0057307
29.11,0.011455,0.0032472,0.008208
29.12,0.0079367,0.0018572,0.0060795
29.13,0.0042495,0.0020298,0.0022197
29.14,0.0029022,0.0035429,-0.00064074
29.15,0.0027222,0.0043555,-0.0016333
29.16,0.0034624,0.0049524,-0.00149
29.17,0.0064117,0.0062166,0.00019513
29.18,0.01256,0.0070703,0.0054901
29.19,0.014409,0.0057671,0.0086422
29.2,0.0098696,0.0040375,0.0058321
29.21,0.0099414,0.0030931,0.0068483
29.22,0.015737,0.0024987,0.013238
29.23,0.015273,0.00201,0.013263
29.24,0.007947,0.0023395,0.0056075
29.25,0.0037763,0.0029204,0.00085587
29.26,0.0025152,0.0031811,-0.00066584
29.27,0.0022971,0.0032258,-0.00092874
29.28,0.002916,0.0032414,-0.00032536
29.29,0.0050879,0.0030981,0.0019898
29.3,0.007379,0.0026617,0.0047173
29.31,0.0061811,0.0032279,0.0029533
29.32,0.004763,0.0072215,-0.0024584
29.33,0.0062404,0.013612,-0.0073718
29.34,0.0083434,0.017227,-0.0088833
29.35,0.0089426,0.017407,-0.0084646
29.36,0.014469,0.016696,-0.002227
29.37,0.030096,0.01516,0.014935
29.38,0.036652,0.012501,0.024151
29.39,0.022399,0.011271,0.011129
29.4,0.01344,0.012291,0.0011488
29.41,0.015032,0.01289,0.0021416
29.42,0.014475,0.011602,0.0028737
29.43,0.0095454,0.010322,-0.00077638
29.44,0.009335,0.0098991,-0.00056417
29.45,0.013148,0.0090614,0.0040863
29.46,0.0121,0.0076106,0.0044893
29.47,0.0086519,0.0081219,0.00052992
29.48,0.01084,0.010259,0.00058105
29.49,0.015404,0.010347,0.0050567
29.5,0.013482,0.0084641,0.0050176
29.51,0.012314,0.0067001,0.0056136
29.52,0.021023,0.0046411,0.016382
29.53,0.028307,0.0019949,0.026313
29.54,0.018735,0.0012281,0.017507
29.55,0.0083473,0.0035782,0.0047691
29.56,0.004712,0.0067457,-0.0020337
29.57,0.0041072,0.0082972,-0.0041899
29.58,0.0055192,0.0085705,-0.0030513
29.59,0.011318,0.0081911,0.0031268
29.6,0.021715,0.007091,0.014624
29.61,0.021921,0.0053316,0.01659
29.62,0.012262,0.0048485,0.0074132
29.63,0.0084906,0.0058619,0.0026287
29.64,0.0095261,0.0058752,0.0036509
29.65,0.008497,0.0054281,0.0030689
29.66,0.007714,0.0068823,0.00083171
29.67,0.01251,0.009245,0.003265
29.68,0.017866,0.0096186,0.0082478
29.69,0.014071,0.0090067,0.0050648
29.7,0.010843,0.0091072,0.0017353
29.71,0.015741,0.0090934,0.0066481
29.72,0.018792,0.0079744,0.010817
29.73,0.012867,0.0068303,0.0060367
29.74,0.010519,0.0062338,0.0042856
29.75,0.01498,0.0053286,0.009651
29.76,0.014941,0.004365,0.010576
29.77,0.0086618,0.0052404,0.0034214
29.78,0.0057845,0.0076175,-0.001833
29.79,0.006244,0.0084103,-0.0021663
29.8,0.0066774,0.0070237,-0.0003463
29.81,0.0092897,0.0052027,0.004087
29.82,0.01976,0.0036305,0.016129
29.83,0.029581,0.0016417,0.027939
29.84,0.020808,0,0.020808
29.85,0.0088442,0.00012797,0.0087162
29.86,0.0041715,0.00047329,0.0036982
29.87,0.0027962,0.00078406,0.0020121
29.88,0.002635,0.00111,0.0015251
29.89,0.0037731,0.0016694,0.0021037
29.9,0.0062799,0.0017844,0.0044955
29.91,0.006767,0.0018011,0.0049659
29.92,0.0053002,0.0035621,0.0017382
29.93,0.0068418,0.0062511,0.00059064
29.94,0.010667,0.0071395,0.0035276
29.95,0.010241,0.0048027,0.0054379
29.96,0.009337,0.0019307,0.0074063
29.97,0.015945,0.00045574,0.015489
29.98,0.022269,0,0.022269
29.99,0.014978,0,0.014978


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_strnmf1_wrong.csv <==
0,0.047685,0.034859,0.012826
0.01,0.048118,0.035173,0.012946
0.02,0.048558,0.035491,0.013068
0.030001,0.049005,0.035814,0.013191
0.040001,0.049458,0.036141,0.013317
0.050001,0.049919,0.036473,0.013445
0.060001,0.050386,0.036811,0.013575
0.070001,0.05086,0.037153,0.013707
0.080001,0.051342,0.0375,0.013841
0.090002,0.051831,0.037853,0.013978
0.1,0.052328,0.038211,0.014116
0.11,0.052832,0.038557,0.014276
0.12,0.053345,0.038891,0.014454
0.13,0.053866,0.039236,0.01463
0.14,0.054395,0.039599,0.014796
0.15,0.054932,0.03998,0.014953
0.16,0.055479,0.040383,0.015095
0.17,0.056034,0.040811,0.015223
0.18,0.056944,0.041258,0.015686
0.19,0.057519,0.041696,0.015823
0.2,0.058104,0.042174,0.01593
0.21,0.058698,0.042649,0.016049
0.22,0.059303,0.04308,0.016223
0.23,0.059919,0.04352,0.016398
0.24,0.060544,0.043968,0.016576
0.25,0.061181,0.044423,0.016758
0.26,0.061829,0.044885,0.016943
0.27,0.062488,0.045356,0.017132
0.28,0.063159,0.045834,0.017325
0.29,0.063842,0.046321,0.017521
0.30001,0.064537,0.046816,0.017721
0.31001,0.065245,0.047321,0.017924
0.32001,0.065966,0.047821,0.018145
0.33001,0.0667,0.048336,0.018364
0.34001,0.067448,0.048856,0.018592
0.35001,0.06821,0.049389,0.018821
0.36001,0.068987,0.049938,0.019049
0.37001,0.069778,0.050502,0.019276
0.38001,0.070585,0.051085,0.0195
0.39001,0.071407,0.051674,0.019733
0.40001,0.072376,0.052287,0.020089
0.41001,0.073232,0.052914,0.020318
0.42001,0.074105,0.053553,0.020552
0.43001,0.074995,0.053961,0.021034
0.44001,0.075904,0.05438,0.021523
0.45001,0.076831,0.054955,0.021876
0.46001,0.077778,0.055945,0.021833
0.47001,0.078744,0.057064,0.02168
0.48001,0.079731,0.058074,0.021657
0.49001,0.080739,0.058752,0.021987
0.50001,0.081769,0.059474,0.022294
0.51001,0.082821,0.060215,0.022606
0.52001,0.083896,0.060881,0.023015
0.53001,0.084996,0.061595,0.0234
0.54001,0.08612,0.062296,0.023824
0.55001,0.08727,0.063035,0.024234
0.56001,0.088446,0.063832,0.024614
0.57001,0.089649,0.064676,0.024974
0.58001,0.090881,0.065586,0.025295
0.59001,0.092143,0.06657,0.025573
0.60001,0.094405,0.067535,0.026869
0.61001,0.095732,0.068625,0.027107
0.62001,0.097092,0.069701,0.02739
0.63001,0.098485,0.070698,0.027787
0.64001,0.099914,0.071669,0.028245
0.65001,0.10138,0.07267,0.028709
0.66001,0.10288,0.073694,0.029188
0.67001,0.10442,0.074744,0.029681
0.68001,0.10601,0.075818,0.03019
0.69001,0.10763,0.076918,0.030716
0.70001,0.1093,0.078046,0.031258
0.71001,0.11102,0.079202,0.031818
0.72001,0.11278,0.080387,0.032397
0.73001,0.1146,0.081603,0.032996
0.74001,0.11647,0.08285,0.033616
0.75001,0.11839,0.084137,0.034251
0.76001,0.12037,0.085351,0.035015
0.77001,0.1224,0.086576,0.035829
0.78001,0.1245,0.087904,0.036601
0.79001,0.12667,0.089456,0.037215
0.80001,0.1289,0.091272,0.037633
0.81001,0.13121,0.092892,0.038318
0.82001,0.13359,0.094418,0.039174
0.83001,0.13605,0.096017,0.040036
0.84001,0.1386,0.097659,0.040937
0.85001,0.14123,0.099351,0.041876
0.86001,0.14395,0.10109,0.042855
0.87001,0.14677,0.10289,0.043878
0.88001,0.14969,0.10475,0.044947
0.89001,0.15272,0.10666,0.046065
0.90002,0.15587,0.10863,0.047239
0.91002,0.15914,0.11065,0.04848
0.92002,0.16253,0.11275,0.049783
0.93002,0.16606,0.11492,0.05114
0.94002,0.16974,0.11717,0.052567
0.95002,0.17357,0.1195,0.054061
0.96002,0.17756,0.12193,0.055633
0.97002,0.18173,0.12445,0.057279
0.98002,0.18608,0.12706,0.059023
0.99002,0.19079,0.12979,0.061001
1,0.19556,0.13262,0.062945
1.01,0.20056,0.13555,0.065016
1.02,0.20581,0.13859,0.067223
1.03,0.21132,0.14175,0.069576
1.04,0.21712,0.14504,0.072081
1.05,0.22323,0.14848,0.074753
1.06,0.22968,0.15207,0.077609
1.07,0.2365,0.15583,0.080665
1.08,0.24371,0.15976,0.083946
1.09,0.25135,0.16387,0.087484
1.1,0.25947,0.16818,0.091291
1.11,0.26811,0.17272,0.095394
1.12,0.27732,0.17749,0.099827
1.13,0.28716,0.18254,0.10463
1.14,0.2977,0.18787,0.10983
1.15,0.30901,0.19352,0.1155
1.16,0.32119,0.19951,0.12167
1.17,0.3345,0.20588,0.12862
1.18,0.34871,0.21266,0.13605
1.19,0.36414,0.21989,0.14425
1.2,0.38095,0.22761,0.15333
1.21,0.39931,0.23589,0.16343
1.22,0.41946,0.24479,0.17467
1.23,0.44165,0.2544,0.18725
1.24,0.46621,0.26482,0.20139
1.25,0.4935,0.27615,0.21735
1.26,0.524,0.28852,0.23547
1.27,0.55826,0.30205,0.25621
1.28,0.597,0.31693,0.28007
1.29,0.64107,0.3335,0.30757
1.3,0.69159,0.35212,0.33948
1.31,0.74997,0.37317,0.3768
1.32,0.81803,0.39701,0.42102
1.33,0.89816,0.42411,0.47405
1.34,0.99355,0.45543,0.53811
1.35,1.109,0.49194,0.61705
1.36,1.2496,0.53493,0.71465
1.37,1.4243,0.58633,0.83794
1.38,1.6455,0.64844,0.99706
1.39,1.9319,0.72469,1.2072
1.4,2.3127,0.81921,1.4935
1.41,2.8356,0.93805,1.8975
1.42,3.5829,1.082,2.5009
1.43,4.7077,1.2528,3.4549
1.44,6.5224,1.3552,5.1672
1.45,9.755,1.2673,8.4877
1.46,16.475,0,16.475
1.47,34.329,0.58955,33.74
1.48,89.6,12.968,76.632
1.49,190.43,73.167,117.26
1.5,198.4,85.031,113.37
1.51,98.592,36.621,61.971
1.52,37.555,13.161,24.394
1.53,17.597,6.558,11.039
1.54,10.299,3.9747,6.3246
1.55,6.8695,2.7819,4.0876
1.56,4.9769,2.12,2.8569
1.57,3.8216,1.7288,2.0928
1.58,3.0661,1.4822,1.5839
1.59,2.5468,1.3231,1.2236
1.6,2.1764,1.2197,0.95668
1.61,1.9048,1.1542,0.75059
1.62,1.7016,1.1158,0.5858
1.63,1.5472,1.098,0.44922
1.64,1.429,1.0968,0.33214
1.65,1.3381,1.1097,0.22839
1.66,1.2685,1.1352,0.13335
1.67,1.2159,1.1725,0.043401
1.68,1.1771,1.2216,-0.044486
1.69,1.1502,1.2828,-0.13266
1.7,1.1327,1.3571,-0.22447
1.71,1.1237,1.4459,-0.32218
1.72,1.1225,1.5511,-0.4287
1.73,1.1282,1.6756,-0.54739
1.74,1.1405,1.8229,-0.68235
1.75,1.1592,1.9978,-0.83866
1.76,1.1841,2.2069,-1.0229
1.77,1.2152,2.4589,-1.2436
1.78,1.2528,2.7655,-1.5127
1.79,1.2971,3.1436,-1.8465
1.8,1.3485,3.6169,-2.2684
1.81,1.4077,4.2207,-2.813
1.82,1.4752,5.009,-3.5338
1.83,1.5521,6.0677,-4.5156
1.84,1.6395,7.5452,-5.9057
1.85,1.7386,9.7068,-7.9682
1.86,1.8513,13.108,-11.257
1.87,1.9795,18.927,-16.947
1.88,2.1257,30.23,-28.104
1.89,2.2931,54.4,-52.107
1.9,2.4855,111.81,-109.32
1.91,2.7079,238.18,-235.47
1.92,2.9663,447.96,-445
1.93,3.2689,520.72,-517.45
1.94,3.6257,291.7,-288.08
1.95,4.0505,105.31,-101.26
1.96,4.5611,50.003,-45.442
1.97,5.1822,28.474,-23.292
1.98,5.948,19.229,-13.281
1.99,6.907,14.122,-7.2153
2,8.13,11.201,-3.0715
2.01,9.7237,9.3984,0.32529
2.02,11.856,8.2823,3.5733
2.03,14.799,7.5545,7.2447
2.04,19.03,6.9674,12.062
2.05,25.434,6.0469,19.387
2.06,35.829,4.1781,31.651
2.07,54.49,0,54.49
2.08,93.712,0,93.712
2.09,199.42,6.5981,192.82
2.1,524.98,106.79,418.19
2.11,1088.1,471.22,616.91
2.12,1088.1,476.57,611.57
2.13,524.99,196.85,328.14
2.14,199.45,71.218,128.23
2.15,93.749,34.758,58.992
2.16,54.538,20.603,33.935
2.17,35.889,13.849,22.04
2.18,25.505,10.039,15.466
2.19,19.113,7.7446,11.369
2.2,14.895,6.3585,8.5364
2.21,11.964,5.6508,6.3133
2.22,9.8458,5.4552,4.3906
2.23,8.2661,4.9059,3.3603
2.24,7.058,3.6952,3.3629
2.25,6.1148,2.8721,3.2427
2.26,5.3658,2.4562,2.9097
2.27,4.7626,2.1656,2.5971
2.28,4.2713,1.9459,2.3255
2.29,3.8675,1.7695,2.098
2.3,3.5333,1.625,1.9083
2.31,3.2556,1.5048,1.7508
2.32,3.0243,1.4039,1.6204
2.33,2.8322,1.3186,1.5136
2.34,2.6732,1.2466,1.4266
2.35,2.5431,1.1857,1.3574
2.36,2.4388,1.1346,1.3042
2.37,2.3582,1.0922,1.266
2.38,2.2997,1.0575,1.2422
2.39,2.2628,1.0302,1.2326
2.4,2.2477,1.0098,1.2378
2.41,2.2552,0.99612,1.259
2.42,2.2873,0.98911,1.2982
2.43,2.3472,0.98891,1.3583
2.44,2.4397,0.99568,1.444
2.45,2.5717,1.0096,1.5621
2.46,2.7536,1.0306,1.723
2.47,3.0004,1.0575,1.9429
2.48,3.335,1.0874,2.2476
2.49,3.7923,1.1117,2.6806
2.5,4.4292,1.1134,3.3157
2.51,5.3411,1.0486,4.2925
2.52,6.6998,0.86765,5.8321
2.53,8.8403,0.38758,8.4527
2.54,12.494,0,12.494
2.55,19.542,0,19.542
2.56,36.171,0,36.171
2.57,86.56,9.3945,77.166
2.58,217.7,87.755,129.94
2.59,324.07,150,174.07
2.6,217.68,87.988,129.7
2.61,86.537,30.147,56.391
2.62,36.137,13.306,22.831
2.63,19.496,7.2208,12.276
2.64,12.437,4.7569,7.6797
2.65,8.7713,3.4065,5.3647
2.66,6.619,2.6287,3.9903
2.67,5.2484,2.1298,3.1186
2.68,4.3246,1.7967,2.5279
2.69,3.6758,1.5647,2.1111
2.7,3.2064,1.399,1.8074
2.71,2.86,1.2788,1.5812
2.72,2.6015,1.1911,1.4104
2.73,2.4081,1.1274,1.2806
2.74,2.2649,1.0823,1.1827
2.75,2.1621,1.0518,1.1103
2.76,2.0927,1.0335,1.0593
2.77,2.0528,1.0256,1.0272
2.78,2.0394,1.027,1.0124
2.79,2.0516,1.037,1.0146
2.8,2.0896,1.0551,1.0345
2.81,2.1549,1.0813,1.0736
2.82,2.2504,1.1155,1.1349
2.83,2.3808,1.1579,1.2229
2.84,2.5529,1.2082,1.3447
2.85,2.7767,1.2659,1.5108
2.86,3.0667,1.3292,1.7375
2.87,3.4439,1.3934,2.0505
2.88,3.9398,1.449,2.4908
2.89,4.603,1.4748,3.1282
2.9,5.5108,1.4372,4.0736
2.91,6.7932,1.2527,5.5405
2.92,8.6818,0.89208,7.7897
2.93,11.624,0,11.624
2.94,16.585,0,16.585
2.95,25.995,0,25.995
2.96,47.632,0,47.632
2.97,111.98,15.855,96.129
2.98,288.29,131.13,157.16
2.99,462.23,223.41,238.82
3.0001,334.92,133.8,201.12
3.0101,136.37,47.639,88.733
3.0201,55.268,22.411,32.857
3.0301,28.871,13.579,15.291
3.0401,17.954,10.521,7.4331
3.0501,12.372,9.5175,2.8549
3.0601,9.1233,9.8277,-0.70434
3.0701,7.0635,11.334,-4.271
3.0801,5.6764,14.412,-8.7355
3.0901,4.6995,19.967,-15.268
3.1001,3.9879,29.559,-25.572
3.1101,3.456,46.719,-43.263
3.1201,3.0508,84.071,-81.02
3.1301,2.738,167.54,-164.8
3.1401,2.495,320.58,-318.09
3.1501,2.3062,408.09,-405.79
3.1601,2.1612,245.78,-243.62
3.1701,2.0529,76.77,-74.717
3.1801,1.9765,32.969,-30.993
3.1901,1.9299,21.726,-19.796
3.2001,1.9118,14.906,-12.994
3.2101,1.9236,10.379,-8.4558
3.2201,1.969,7.9869,-6.018
3.2301,2.0543,6.2532,-4.1989
3.2401,2.1906,5.0769,-2.8863
3.2501,2.3965,4.1704,-1.7739
3.2601,2.7032,3.4093,-0.7061
3.2701,3.1662,2.651,0.51523
3.2801,3.8903,1.8226,2.0677
3.2901,5.0942,0.4685,4.6257
3.3001,7.3005,0,7.3005
3.3101,12.053,0,12.053
3.3201,25.227,3.4145,21.813
3.3301,65.139,29.175,35.964
3.3401,126.62,66.059,60.564
3.3501,116.74,49.748,66.987
3.3601,54,19.152,34.848
3.3701,21.308,8.4988,12.809
3.3801,10.807,4.8413,5.9654
3.3901,6.8229,3.3757,3.4472
3.4001,4.9115,2.6613,2.2502
3.4101,3.8563,2.2449,1.6115
3.4201,3.225,1.9904,1.2346
3.4301,2.8313,1.8288,1.0025
3.4401,2.5843,1.726,0.85831
3.4501,2.4359,1.6645,0.77133
3.4601,2.3594,1.6342,0.72525
3.4701,2.34,1.6291,0.7109
3.4801,2.37,1.6459,0.72405
3.4901,2.4465,1.6827,0.76388
3.5001,2.571,1.7382,0.83272
3.5101,2.7481,1.8117,0.93642
3.5201,2.9872,1.9013,1.0859
3.5301,3.3025,2.0035,1.299
3.5401,3.7161,2.1091,1.607
3.5501,4.2613,2.2038,2.0576
3.5601,4.9895,2.2503,2.7392
3.5701,5.9825,2.1987,3.7838
3.5801,7.3765,1.9391,5.4374
3.5901,9.4111,1.4301,7.9811
3.6001,12.542,0,12.542
3.6101,17.724,0,17.724
3.6201,27.285,0,27.285
3.6301,48.269,0,48.269
3.6401,107.91,24.048,83.857
3.6501,284.12,173.21,110.91
3.6601,522.42,320.17,202.25
3.6701,443.66,269.75,173.91
3.6801,194.23,225.5,-31.268
3.6901,75.614,269.9,-194.29
3.7001,37.529,213.4,-175.87
3.7101,22.6,86.293,-63.693
3.7201,15.22,29.009,-13.789
3.7301,11.011,18.492,-7.4809
3.7401,8.3768,13.554,-5.1772
3.7501,6.6168,9.3651,-2.7483
3.7601,5.382,7.0811,-1.699
3.7701,4.4824,5.578,-1.0956
3.7801,3.8069,4.5102,-0.70332
3.7901,3.2871,3.7448,-0.45761
3.8001,2.8791,3.1817,-0.3026
3.8101,2.5533,2.761,-0.20764
3.8201,2.2897,2.4516,-0.1619
3.8301,2.0737,2.2356,-0.16191
3.8401,1.8953,2.1189,-0.22366
3.8501,1.7467,2.1175,-0.37072
3.8601,1.6223,2.0025,-0.38028
3.8701,1.5176,1.6435,-0.12584
3.8801,1.4296,1.3477,0.081873
3.8901,1.3555,1.2099,0.14557
3.9001,1.2934,1.122,0.17137
3.9101,1.2418,1.0451,0.19675
3.9201,1.1995,0.98003,0.21944
3.9301,1.1655,0.92533,0.24016
3.9401,1.1392,0.87854,0.26067
3.9501,1.1201,0.83826,0.28187
3.9601,1.108,0.8037,0.30429
3.9701,1.1027,0.77409,0.32856
3.9801,1.1043,0.74887,0.35545
3.9901,1.1129,0.72759,0.38531
4.0001,1.129,0.70986,0.41911
4.0101,1.1532,0.69536,0.4578
4.0201,1.1863,0.68375,0.50259
4.0301,1.2298,0.67472,0.55504
4.0401,1.285,0.66783,0.61719
4.0501,1.3543,0.66247,0.69184
4.0601,1.4405,0.65776,0.78276
4.0701,1.5476,0.65231,0.89527
4.0801,1.6808,0.64392,1.0369
4.0901,1.8476,0.62924,1.2183
4.1001,2.0583,0.60295,1.4553
4.1101,2.328,0.55745,1.7705
4.1201,2.679,0.4835,2.1955
4.1301,3.1459,0.36941,2.7765
4.1401,3.7838,0.18918,3.5946
4.1501,4.686,0,4.686
4.1601,6.0205,0,6.0205
4.1701,8.1165,0,8.1165
4.1801,11.697,0,11.697
4.1901,18.64,0,18.64
4.2001,35.208,1.813,33.395
4.2101,85.771,29.947,55.824
4.2201,213.54,123.44,90.099
4.2301,306.24,144.75,161.49
4.2401,198.12,72.435,125.68
4.2501,77.75,25.684,52.066
4.2601,32.726,12.493,20.234
4.2701,17.738,6.9758,10.762
4.2801,11.305,4.5245,6.7806
4.2901,7.9455,3.3247,4.6207
4.3001,5.9687,2.6468,3.3219
4.3101,4.7116,2.2274,2.4842
4.3201,3.8689,1.9843,1.8846
4.3301,3.2838,1.8629,1.4209
4.3401,2.8696,1.842,1.0276
4.3501,2.576,1.9218,0.65414
4.3601,2.373,2.1211,0.2519
4.3701,2.2438,2.48,-0.23626
4.3801,2.1805,3.0813,-0.90085
4.3901,2.1836,4.0336,-1.85
4.4001,2.263,5.4946,-3.2317
4.4101,2.4428,7.8705,-5.4277
4.4201,2.7738,12.026,-9.2522
4.4301,3.3631,19.524,-16.161
4.4401,4.4636,36.068,-31.604
4.4501,6.7893,58.088,-51.299
4.4601,12.953,55.132,-42.179
4.4701,32.171,40.678,-8.5069
4.4801,69.06,43.746,25.314
4.4901,74.879,34.8,40.079
4.5001,38.734,15.627,23.108
4.5101,15.28,7.2544,8.0258
4.5201,7.5543,4.2561,3.2983
4.5301,4.7876,2.885,1.9026
4.5401,3.5259,2.1789,1.347
4.5501,2.8633,1.7732,1.0901
4.5601,2.4944,1.5018,0.99258
4.5701,2.2937,1.3077,0.98604
4.5801,2.2037,1.161,1.0427
4.5901,2.1973,1.0395,1.1578
4.6001,2.2645,0.92627,1.3382
4.6101,2.4062,0.80674,1.5995
4.6201,2.6341,0.66727,1.9668
4.6301,2.9723,0.48983,2.4825
4.6401,3.4643,0.23453,3.2298
4.6501,4.1874,0,4.1874
4.6601,5.2842,0,5.2842
4.6701,7.0386,0,7.0386
4.6801,10.085,0,10.085
4.6901,16.11,0,16.11
4.7001,30.891,4.0813,26.809
4.7101,76.568,37.769,38.8
4.7201,184.64,110.57,74.068
4.7301,244.97,113.12,131.84
4.7401,147.58,53.366,94.21
4.7501,57.091,20.53,36.561
4.7601,24.802,11.597,13.205
4.7701,13.844,8.1162,5.7281
4.7801,9.0365,7.1018,1.9348
4.7901,6.501,7.4925,-0.99146
4.8001,5.0099,8.9324,-3.9225
4.8101,4.0732,11.868,-7.7951
4.8201,3.4637,17.933,-14.469
4.8301,3.0663,30.503,-27.437
4.8401,2.8195,58.973,-56.154
4.8501,2.6923,92.901,-90.209
4.8601,2.6732,80.739,-78.066
4.8701,2.7681,34.635,-31.867
4.8801,3.0039,7.4872,-4.4833
4.8901,3.4412,1.2841,2.1571
4.9001,4.2086,0.6043,3.6043
4.9101,5.5968,0,5.5968
4.9201,8.3687,0,8.3687
4.9301,15.075,2.0439,13.031
4.9401,35.647,18.973,16.674
4.9501,87.698,55.911,31.786
4.9601,125.46,59.4,66.061
4.9701,81.371,29.824,51.547
4.9801,32.292,11.958,20.334
4.9901,13.933,6.425,7.5085
5.0001,7.8242,3.7432,4.081
5.0101,5.2092,2.427,2.7822
5.0201,3.8544,1.8192,2.0352
5.0301,3.0722,1.484,1.5882
5.0401,2.5941,1.2283,1.3658
5.0501,2.2984,1.0268,1.2716
5.0601,2.1255,0.85929,1.2662
5.0701,2.0465,0.7018,1.3447
5.0801,2.0511,0.53706,1.514
5.0901,2.1432,0.33788,1.8054
5.1001,2.3441,0.046818,2.2972
5.1101,2.701,0,2.701
5.1201,3.3142,0,3.3142
5.1301,4.4081,0,4.4081
5.1401,6.5656,0,6.5656
5.1501,11.708,1.4158,10.292
5.1601,27.352,14.427,12.925
5.1701,68.102,44.482,23.62
5.1801,101.16,48.091,53.067
5.1901,68.078,23.806,44.272
5.2001,27.303,8.8261,18.477
5.2101,11.634,4.6554,6.9787
5.2201,6.4639,2.8892,3.5747
5.2301,4.276,1.9843,2.2917
5.2401,3.1479,1.5324,1.6154
5.2501,2.4953,1.3174,1.1779
5.2601,2.092,1.1711,0.92093
5.2701,1.8356,1.0687,0.76693
5.2801,1.6752,0.98807,0.68712
5.2901,1.585,0.91215,0.67285
5.3001,1.5537,0.81996,0.73369
5.3101,1.5806,0.69424,0.88641
5.3201,1.6774,0.50391,1.1735
5.3301,1.8749,0.14015,1.7347
5.3401,2.2458,0,2.2458
5.3501,2.9776,0,2.9776
5.3601,4.6667,1.1517,3.515
5.3701,9.6517,7.873,1.7787
5.3801,23.612,19.923,3.6885
5.3901,38.646,24.925,13.721
5.4001,29.392,18.493,10.899
5.4101,12.795,16.093,-3.298
5.4201,5.824,21.669,-15.845
5.4301,3.6306,34.4,-30.77
5.4401,2.807,66.627,-63.82
5.4501,2.4686,113.2,-110.73
5.4601,2.3635,110.18,-107.81
5.4701,2.4049,54.299,-51.894
5.4801,2.5654,14.442,-11.877
5.4901,2.8476,2.0782,0.76948
5.5001,3.2783,1.6725,1.6058
5.5101,3.9141,2.32,1.5941
5.5201,4.8617,0.17016,4.6915
5.5301,6.3252,0,6.3252
5.5401,8.7277,0,8.7277
5.5501,13.067,0,13.067
5.5601,22.216,0,22.216
5.5701,46.909,17.58,29.329
5.5801,122.99,90.017,32.977
5.5901,254.62,144.82,109.8
5.6001,254.61,100.01,154.6
5.6101,122.97,38.164,84.801
5.6201,46.861,16.51,30.35
5.6301,22.146,9.5084,12.637
5.6401,12.974,6.094,6.8797
5.6501,8.6088,4.2158,4.393
5.6601,6.1767,3.3148,2.8618
5.6701,4.6783,2.9477,1.7306
5.6801,3.6888,2.8011,0.88771
5.6901,3.0007,2.8437,0.15699
5.7001,2.5032,3.0845,-0.58135
5.7101,2.1321,3.5148,-1.3827
5.7201,1.8485,4.1984,-2.3499
5.7301,1.6274,5.2751,-3.6477
5.7401,1.4523,7.2048,-5.7525
5.7501,1.312,10.639,-9.3266
5.7601,1.1986,16.914,-15.715
5.7701,1.1066,33.577,-32.471
5.7801,1.0318,59.037,-58.005
5.7901,0.97145,60.197,-59.226
5.8001,0.92333,32.672,-31.748
5.8101,0.88608,9.7608,-8.8747
5.8201,0.85879,1.8884,-1.0296
5.8301,0.84109,1.1319,-0.29086
5.8401,0.83308,1.9709,-1.1378
5.8501,0.83548,1.9763,-1.1408
5.8601,0.84974,1.3666,-0.51682
5.8701,0.87841,0.95681,-0.0784
5.8801,0.92571,0.75571,0.17
5.8901,0.99865,0.53713,0.46152
5.9001,1.1091,0.26467,0.84445
5.9101,1.2785,0,1.2785
5.9201,1.5482,0,1.5482
5.9301,2.0068,0,2.0068
5.9401,2.8757,0,2.8757
5.9501,4.8537,0.89706,3.9566
5.9601,10.676,7.1786,3.4974
5.9701,26.983,19.401,7.5826
5.9801,44.537,21.648,22.888
5.9901,33.682,11.68,22.002
6.0001,14.231,4.4208,9.8097
6.0101,6.0221,2.2923,3.7298
6.0201,3.3845,1.4876,1.8969
6.0301,2.3304,1.0271,1.3034
6.0401,1.8212,0.727,1.0942
6.0501,1.556,0.53811,1.0179
6.0601,1.4248,0.40501,1.0198
6.0701,1.3832,0.25643,1.1268
6.0801,1.4165,0.075811,1.3407
6.0901,1.5298,0,1.5298
6.1001,1.7508,0,1.7508
6.1101,2.1474,0,2.1474
6.1201,2.8871,0,2.8871
6.1301,4.4519,0.070995,4.3809
6.1401,8.6292,3.9696,4.6596
6.1501,21.566,17.313,4.2531
6.1601,45.165,25.916,19.249
6.1701,47.057,18.297,28.76
6.1801,23.75,7.5484,16.202
6.1901,9.5231,3.6544,5.8688
6.2001,4.9179,2.6046,2.3133
6.2101,3.2918,2.2306,1.0612
6.2201,2.594,2.1797,0.41424
6.2301,2.2875,2.437,-0.14953
6.2401,2.1977,3.0041,-0.80647
6.2501,2.2654,3.8123,-1.547
6.2601,2.4847,4.7042,-2.2195
6.2701,2.8922,5.7259,-2.8337
6.2801,3.5826,9.8373,-6.2547
6.2901,4.7705,19.64,-14.869
6.3001,6.9804,23.666,-16.686
6.3101,11.771,16.312,-4.5415
6.3201,25.084,21.38,3.7032
6.3301,65.443,51.128,14.315
6.3401,127.62,67.276,60.349
6.3501,117.62,42.514,75.102
6.3601,54.157,16.462,37.695
6.3701,21.087,7.4832,13.604
6.3801,10.465,4.4666,5.998
6.3901,6.4377,2.9285,3.5092
6.4001,4.512,1.9515,2.5605
6.4101,3.4604,1.3429,2.1174
6.4201,2.8501,0.96472,1.8854
6.4301,2.5009,0.62396,1.8769
6.4401,2.3349,0.21804,2.1169
6.4501,2.3302,0,2.3302
6.4601,2.5139,0,2.5139
6.4701,2.9945,0,2.9945
6.4801,4.099,0.041314,4.0577
6.4901,6.995,3.201,3.794
6.5001,16.129,14.893,1.2361
6.5101,37.031,25.587,11.444
6.5201,46.991,21.975,25.016
6.5301,27.694,12.056,15.638
6.5401,11.179,8.7851,2.3944
6.5501,5.4339,9.9784,-4.5445
6.5601,3.5085,13.936,-10.428
6.5701,2.7126,26.551,-23.839
6.5801,2.3643,48.588,-46.224
6.5901,2.2558,54.634,-52.378
6.6001,2.3202,32.593,-30.273
6.6101,2.5547,9.195,-6.6403
6.6201,3.0095,0,3.0095
6.6301,3.8169,0,3.8169
6.6401,5.2964,0,5.2964
6.6501,8.3306,0,8.3306
6.6601,16.038,7.9973,8.0412
6.6701,40.087,36.914,3.173
6.6801,92.854,59.917,32.937
6.6901,113.73,45.86,67.866
6.7001,64.095,18.985,45.11
6.7101,24.687,7.638,17.049
6.7201,11.151,4.3303,6.8205
6.7301,6.4603,2.8111,3.6492
6.7401,4.3672,1.869,2.4982
6.7501,3.2668,1.1748,2.092
6.7601,2.6405,0.70993,1.9305
6.7701,2.2837,0.32276,1.961
6.7801,2.1117,0,2.1117
6.7901,2.1018,0,2.1018
6.8001,2.289,0,2.289
6.8101,2.8138,0,2.8138
6.8201,4.1525,0.87848,3.274
6.8301,8.1914,6.3033,1.8881
6.8401,20.084,15.829,4.255
6.8501,35.087,17.422,17.665
6.8601,28.744,9.5413,19.202
6.8701,12.749,3.7161,9.0326
6.8801,5.4653,1.9092,3.5561
6.8901,3.1451,1.238,1.907
6.9001,2.2559,0.85023,1.4057
6.9101,1.8572,0.55502,1.3022
6.9201,1.689,0.27438,1.4147
6.9301,1.6672,0.0038671,1.6633
6.9401,1.7744,0,1.7744
6.9501,2.0391,0,2.0391
6.9601,2.5551,0,2.5551
6.9701,3.5705,0,3.5705
6.9801,5.8436,2.5122,3.3314
6.9901,12.3,14.001,-1.7014
7.0001,31.702,32.103,-0.40043
7.0101,59.775,39.385,20.39
7.0201,52.898,31.989,20.909
7.0301,23.876,35.3,-11.424
7.0401,9.4423,44.224,-34.782
7.0501,4.8037,35.4,-30.596
7.0601,3.009,16.613,-13.604
7.0701,2.1303,4.8761,-2.7459
7.0801,1.6335,0.92213,0.71142
7.0901,1.3264,0.075094,1.2513
7.1001,1.1251,0.67058,0.45449
7.1101,0.98818,1.5248,-0.53659
7.1201,0.88929,1.2742,-0.38495
7.1301,0.82393,0.86902,-0.045095
7.1401,0.78035,0.71934,0.061003
7.1501,0.75409,0.652,0.10209
7.1601,0.74242,0.60326,0.13915
7.1701,0.74421,0.5561,0.18811
7.1801,0.7594,0.50773,0.25167
7.1901,0.78904,0.45757,0.33147
7.2001,0.83546,0.40385,0.4316
7.2101,0.90266,0.34877,0.55389
7.2201,0.9972,0.31872,0.67848
7.2301,1.1297,0.31611,0.81361
7.2401,1.3179,0.2014,1.1165
7.2501,1.5927,0,1.5927
7.2601,2.0116,0,2.0116
7.2701,2.6925,0,2.6925
7.2801,3.9097,2.0543,1.8554
7.2901,6.4439,11.089,-4.6448
7.3001,13.179,27.356,-14.177
7.3101,34.027,44.426,-10.399
7.3201,72.057,47.414,24.643
7.3301,75.073,28.367,46.707
7.3401,37.444,10.116,27.328
7.3501,14.44,3.8908,10.55
7.3601,6.9337,2.5455,4.3882
7.3701,4.2079,2.3016,1.9063
7.3801,2.9492,1.7352,1.2139
7.3901,2.2823,1.0555,1.2268
7.4001,1.9116,0.39199,1.5196
7.4101,1.7209,0,1.7209
7.4201,1.6703,0,1.6703
7.4301,1.7766,0,1.7766
7.4401,2.1579,0.16242,1.9955
7.4501,3.2948,1.828,1.4668
7.4601,6.9521,5.9063,1.0458
7.4701,14.348,8.1996,6.1486
7.4801,16.125,5.6335,10.492
7.4901,9.0221,2.1925,6.8296
7.5001,4.1547,0.82067,3.334
7.5101,2.6186,0.29378,2.3249
7.5201,2.1927,0,2.1927
7.5301,2.1493,0,2.1493
7.5401,2.3254,0,2.3254
7.5501,2.7106,0,2.7106
7.5601,3.3807,0,3.3807
7.5701,4.5351,0,4.5351
7.5801,6.6707,0,6.6707
7.5901,11.25,2.3731,8.8768
7.6001,23.808,20.414,3.3939
7.6101,62.235,56.194,6.0413
7.6201,125.08,67.575,57.504
7.6301,120.07,40.743,79.324
7.6401,56.606,15.363,41.243
7.6501,21.833,6.9537,14.879
7.6601,10.625,4.5691,6.0562
7.6701,6.4403,3.5512,2.8891
7.6801,4.4687,2.901,1.5677
7.6901,3.4168,2.9685,0.44833
7.7001,2.8427,5.0143,-2.1716
7.7101,2.5821,7.4357,-4.8536
7.7201,2.6093,6.4643,-3.855
7.7301,3.0542,3.4068,-0.35264
7.7401,4.4844,3.3121,1.1723
7.7501,9.218,9.1049,0.11311
7.7601,21.783,15.395,6.3879
7.7701,31.978,13.175,18.803
7.7801,21.631,6.339,15.292
7.7901,8.9033,2.7612,6.1421
7.8001,3.9883,1.6822,2.306
7.8101,2.3433,1.2656,1.0776
7.8201,1.6305,1.0789,0.55164
7.8301,1.2513,0.98436,0.26692
7.8401,1.0229,0.95812,0.064787
7.8501,0.87417,0.99572,-0.12155
7.8601,0.77232,1.0971,-0.32475
7.8701,0.70059,1.254,-0.55342
7.8801,0.64953,1.4719,-0.82235
7.8901,0.61378,1.8045,-1.1907
7.9001,0.59019,2.3554,-1.7652
7.9101,0.57701,3.085,-2.508
7.9201,0.57349,4.0782,-3.5047
7.9301,0.57981,7.9898,-7.41
7.9401,0.59703,16.93,-16.333
7.9501,0.62747,22.987,-22.36
7.9601,0.67518,18.427,-17.752
7.9701,0.74735,8.6839,-7.9366
7.9801,0.85688,1.8616,-1.0047
7.9901,1.0285,0,1.0285
8.0001,1.3131,0,1.3131
8.0101,1.842,0,1.842
8.0201,3.007,1.6216,1.3854
8.0301,6.3353,7.3245,-0.98917
8.0401,15.986,13.651,2.3348
8.0501,28.139,13.42,14.72
8.0601,23.083,7.0476,16.036
8.0701,10.251,2.4906,7.76
8.0801,4.447,1.012,3.435
8.0901,2.6574,0.35341,2.304
8.1001,2.044,0,2.044
8.1101,1.8645,0,1.8645
8.1201,1.9383,0,1.9383
8.1301,2.2561,0,2.2561
8.1401,2.9362,0,2.9362
8.1501,4.3563,0,4.3563
8.1601,7.8068,4.7538,3.0529
8.1701,18.363,20.236,-1.8732
8.1801,45.896,33.765,12.131
8.1901,68.231,28.519,39.712
8.2001,45.86,13.34,32.52
8.2101,18.288,5.3397,12.948
8.2201,7.687,3.1561,4.5309
8.2301,4.1828,2.4921,1.6907
8.2401,2.6936,2.2371,0.45645
8.2501,1.9191,2.1745,-0.25541
8.2601,1.4639,2.3253,-0.86145
8.2701,1.1741,2.722,-1.5479
8.2801,0.9795,3.4836,-2.5041
8.2901,0.84395,4.5587,-3.7147
8.3001,0.74757,6.1292,-5.3816
8.3101,0.67877,12.101,-11.422
8.3201,0.6306,25.867,-25.236
8.3301,0.59897,36.015,-35.416
8.3401,0.58175,30.017,-29.435
8.3501,0.57793,15.774,-15.196
8.3601,0.5895,4.7721,-4.1826
8.3701,0.61914,0.36232,0.25683
8.3801,0.67336,0,0.67336
8.3901,0.76477,0,0.76477
8.4001,0.91916,0,0.91916
8.4101,1.1946,0.093279,1.1014
8.4201,1.7459,0.71187,1.0341
8.4301,3.1036,3.2307,-0.1271
8.4401,7.3012,8.6051,-1.3039
8.4501,17.232,12.32,4.9117
8.4601,22.78,9.5837,13.197
8.4701,13.849,4.9651,8.8835
8.4801,5.556,2.96,2.596
8.4901,2.6142,2.7032,-0.089059
8.5001,1.6404,2.9824,-1.342
8.5101,1.2447,3.3831,-2.1384
8.5201,1.0788,4.0181,-2.9393
8.5301,1.045,7.5666,-6.5216
8.5401,1.131,16.732,-15.601
8.5501,1.4,24.357,-22.957
8.5601,2.1172,22.096,-19.978
8.5701,4.354,15.495,-11.141
8.5801,10.2,10.534,-0.33434
8.5901,14.957,6.0085,8.9487
8.6001,10.255,1.822,8.4334
8.6101,4.4686,0,4.4686
8.6201,2.3002,0,2.3002
8.6301,1.6673,0,1.6673
8.6401,1.5094,0,1.5094
8.6501,1.5807,0,1.5807
8.6601,1.8558,0,1.8558
8.6701,2.4298,0,2.4298
8.6801,3.6315,0.21743,3.4141
8.6901,6.5999,5.2195,1.3804
8.7001,15.771,18.068,-2.2975
8.7101,38.242,26.373,11.869
8.7201,52.66,19.965,32.694
8.7301,32.993,8.4455,24.548
8.7401,13.07,2.9744,10.095
8.7501,5.8301,1.2736,4.5565
8.7601,3.4439,0.38924,3.0547
8.7701,2.4705,0,2.4705
8.7801,2.0476,0,2.0476
8.7901,1.9365,0,1.9365
8.8001,2.1115,0,2.1115
8.8101,2.7534,0.6237,2.1298
8.8201,4.6705,4.3716,0.29891
8.8301,10.855,11.115,-0.25987
8.8401,23.374,13.513,9.861
8.8501,26.334,8.5752,17.759
8.8601,14.196,3.2074,10.988
8.8701,5.8281,1.0391,4.789
8.8801,3.0854,0.20802,2.8774
8.8901,2.1871,0.23596,1.9511
8.9001,1.8866,0.68802,1.1985
8.9101,1.893,0.49991,1.3931
8.9201,2.1803,0,2.1803
8.9301,2.9121,0,2.9121
8.9401,4.7183,2.7587,1.9596
8.9501,10.134,11.986,-1.8525
8.9601,25.717,21.193,4.5243
8.9701,43.924,18.942,24.982
8.9801,34.495,9.1385,25.356
8.9901,14.725,3.451,11.274
9.0002,6.0591,1.7143,4.3448
9.0102,3.2744,1.0957,2.1787
9.0202,2.1681,0.79075,1.3774
9.0302,1.6349,0.63033,1.0046
9.0402,1.3636,0.57527,0.7883
9.0502,1.2542,0.67275,0.58145
9.0602,1.3081,1.0926,0.21551
9.0702,1.6979,2.1234,-0.42551
9.0802,3.092,3.5556,-0.46365
9.0902,5.695,4.5834,1.1117
9.1002,5.9155,5.4562,0.45934
9.1102,3.3676,6.007,-2.6394
9.1202,1.8573,4.4892,-2.6319
9.1302,1.4554,1.5779,-0.12256
9.1402,1.4447,0,1.4447
9.1502,1.6353,0,1.6353
9.1602,2.0434,0,2.0434
9.1702,2.8228,0,2.8228
9.1802,4.4392,1.3019,3.1373
9.1902,8.5584,9.294,-0.73566
9.2002,21.421,24.455,-3.0339
9.2102,49.647,31.101,18.546
9.2202,60.81,20.931,39.878
9.2302,34.251,8.5103,25.741
9.2402,13.162,3.3497,9.8123
9.2502,5.912,1.8599,4.0521
9.2602,3.392,1.2944,2.0975
9.2702,2.258,0.97972,1.2783
9.2802,1.6498,0.73841,0.91141
9.2902,1.2873,0.55307,0.73422
9.3002,1.0565,0.44086,0.61565
9.3102,0.90392,0.36588,0.53803
9.3202,0.80185,0.32395,0.4779
9.3302,0.73527,0.32307,0.41219
9.3402,0.69601,0.34174,0.35427
9.3502,0.68028,0.34255,0.33773
9.3602,0.68766,0.27682,0.41084
9.3702,0.72125,0.18964,0.53161
9.3802,0.78914,0.21688,0.57226
9.3902,0.90827,0.4154,0.49287
9.4002,1.1143,0.78781,0.32648
9.4102,1.4898,1.5131,-0.023247
9.4202,2.2628,4.2406,-1.9778
9.4302,4.2462,12.796,-8.55
9.4402,10.43,24.759,-14.329
9.4502,23.434,27.943,-4.5095
9.4602,27.551,18.974,8.5766
9.4702,15.156,8.2614,6.8947
9.4802,6.0052,2.4535,3.5517
9.4902,2.9421,0.43273,2.5094
9.5002,1.9143,0,1.9143
9.5102,1.5163,0,1.5163
9.5202,1.409,0,1.409
9.5302,1.5373,0.25308,1.2842
9.5402,2.0432,1.489,0.55423
9.5502,3.6255,4.769,-1.1435
9.5602,8.6053,8.6435,-0.038208
9.5702,16.788,8.8014,7.9864
9.5802,16.141,5.3625,10.779
9.5902,7.8926,2.4603,5.4323
9.6002,3.4063,1.2271,2.1793
9.6102,2.0228,0.83129,1.1915
9.6202,1.601,2.2905,-0.68942
9.6302,1.5463,5.9602,-4.4139
9.6402,1.7608,8.5103,-6.7495
9.6502,2.3687,8.1718,-5.8031
9.6602,3.9418,8.471,-4.5292
9.6702,8.8081,12.854,-4.046
9.6802,21.898,16.497,5.4018
9.6902,33.664,12.635,21.029
9.7002,23.557,5.4975,18.059
9.7102,9.6373,1.6351,8.0022
9.7202,4.1394,0.72709,3.4123
9.7302,2.3569,0.45939,1.8975
9.7402,1.6419,0.16494,1.477
9.7502,1.3234,0,1.3234
9.7602,1.2257,0,1.2257
9.7702,1.3521,0.42022,0.93189
9.7802,1.9705,1.9504,0.020111
9.7902,4.1052,3.7819,0.32325
9.8002,8.0698,3.8607,4.2091
9.8102,8.3729,2.1187,6.2542
9.8202,4.4212,0.51866,3.9025
9.8302,2.0269,0,2.0269
9.8402,1.2875,0,1.2875
9.8502,1.0885,0,1.0885
9.8602,1.1071,0,1.1071
9.8702,1.3097,0,1.3097
9.8802,1.821,0.76564,1.0553
9.8902,3.165,4.1926,-1.0276
9.9002,7.3949,9.6904,-2.2955
9.9102,17.437,11.988,5.4485
9.9202,23.046,8.6727,14.373
9.9302,13.993,4.6266,9.3661
9.9402,5.5904,4.4626,1.1278
9.9502,2.6119,6.497,-3.8851
9.9602,1.633,6.7594,-5.1263
9.9702,1.2528,4.8464,-3.5936
9.9802,1.1324,2.3353,-1.203
9.9902,1.2136,0.71411,0.49947
10,1.6303,1.1771,0.45316
10.01,3.0639,3.3869,-0.32303
10.02,7.0988,4.8005,2.2984
10.03,11.098,3.6442,7.454
10.04,8.1785,1.5548,6.6236
10.05,3.6384,0.35048,3.2879
10.06,1.8284,0,1.8284
10.07,1.3161,0,1.3161
10.08,1.2229,0,1.2229
10.09,1.3689,0.31279,1.0562
10.1,1.8206,1.4308,0.38977
10.11,2.9796,4.7894,-1.8098
10.12,6.5111,12.652,-6.1412
10.13,16.481,20.77,-4.2888
10.14,27.221,20.893,6.3279
10.15,20.542,14.316,6.2259
10.16,8.5927,7.7778,0.81488
10.17,3.5381,3.479,0.059026
10.18,1.898,1.2205,0.67759
10.19,1.227,0.53143,0.69562
10.2,0.88628,0.31515,0.57113
10.21,0.68935,0.10402,0.58533
10.22,0.56608,0.10884,0.45725
10.23,0.48508,0.36604,0.11903
10.24,0.43064,0.40118,0.02946
10.25,0.39445,0.18348,0.21097
10.26,0.37196,0.043591,0.32837
10.27,0.36115,0,0.36115
10.28,0.36187,0,0.36187
10.29,0.37625,0,0.37625
10.3,0.41019,0,0.41019
10.31,0.47801,0,0.47801
10.32,0.61805,0.20853,0.40952
10.33,0.95916,1.1151,-0.15596
10.34,2.0032,2.6532,-0.65004
10.35,4.6402,3.3811,1.2592
10.36,6.5588,2.5246,4.0341
10.37,4.3463,1.3058,3.0405
10.38,1.8875,0.72946,1.158
10.39,0.98865,0.62793,0.36073
10.4,0.72115,0.62199,0.099167
10.41,0.65173,0.65482,-0.0030866
10.42,0.68721,1.5095,-0.82234
10.43,0.8464,3.9765,-3.1301
10.44,1.3051,6.7593,-5.4542
10.45,2.7508,7.7366,-4.9858
10.46,5.7894,6.0777,-0.28829
10.47,6.7857,2.3824,4.4032
10.48,3.9787,0.068007,3.9107
10.49,1.9513,0,1.9513
10.5,1.3774,0,1.3774
10.51,1.3489,0,1.3489
10.52,1.6042,0,1.6042
10.53,2.2196,0.089413,2.1302
10.54,3.6494,3.4881,0.16138
10.55,7.7325,12.567,-4.8344
10.56,20.002,19.707,0.29485
10.57,37.755,16.948,20.807
10.58,33.431,8.7099,24.721
10.59,15.123,3.3937,11.729
10.6,6.0428,2.7704,3.2724
10.61,3.1696,4.2616,-1.0919
10.62,2.1243,4.9737,-2.8494
10.63,1.7187,4.0844,-2.3657
10.64,1.6946,2.7907,-1.0961
10.65,2.2014,2.9438,-0.74244
10.66,4.2233,4.8716,-0.64832
10.67,9.21,5.3216,3.8884
10.68,11.992,2.9938,8.9982
10.69,7.414,0.69697,6.717
10.7,3.1832,0,3.1832
10.71,1.7051,0,1.7051
10.72,1.2653,0,1.2653
10.73,1.1804,0,1.1804
10.74,1.3391,0.061232,1.2779
10.75,1.9016,1.506,0.39564
10.76,3.6932,5.1807,-1.4876
10.77,9.014,7.7399,1.2741
10.78,15.735,6.2085,9.5267
10.79,12.897,2.8729,10.024
10.8,5.7403,0.85692,4.8834
10.81,2.493,0.19532,2.2976
10.82,1.4796,0.008298,1.4713
10.83,1.1262,0,1.1262
10.84,1.0326,0.11961,0.91297
10.85,1.1444,0.61269,0.53167
10.86,1.6571,1.9461,-0.28903
10.87,3.395,3.295,0.099988
10.88,6.7729,3.0866,3.6862
10.89,7.3366,2.5266,4.81
10.9,4.0952,2.6912,1.404
10.91,2.0524,2.4181,-0.36577
10.92,1.5072,0.99182,0.51541
10.93,1.5202,0,1.5202
10.94,1.8765,0,1.8765
10.95,2.7655,1.1534,1.6121
10.96,5.1051,7.168,-2.0629
10.97,12.47,16.279,-3.809
10.98,29.312,18.042,11.27
10.99,37.332,11.289,26.043
11,21.771,4.9026,16.868
11.01,8.4421,2.266,6.1761
11.02,3.7792,1.5501,2.2291
11.03,2.1801,1.3109,0.86918
11.04,1.4727,1.1598,0.3129
11.05,1.1009,1.5647,-0.46386
11.06,0.88664,3.3844,-2.4978
11.07,0.7589,5.382,-4.6231
11.08,0.68554,5.3666,-4.6811
11.09,0.65173,3.5989,-2.9472
11.1,0.65222,1.2282,-0.57602
11.11,0.68907,0,0.68907
11.12,0.77307,0,0.77307
11.13,0.93033,0,0.93033
11.14,1.222,0,1.222
11.15,1.8102,0.44333,1.3669
11.16,3.2381,4.205,-0.96683
11.17,7.6219,10.915,-3.2926
11.18,18.715,13.303,5.4117
11.19,26.765,8.9863,17.779
11.2,17.376,3.8625,13.514
11.21,6.9288,1.4758,5.453
11.22,3.0326,0.76633,2.2663
11.23,1.7568,0.58646,1.1703
11.24,1.2456,0.58527,0.66035
11.25,1.0491,0.76505,0.2841
11.26,1.109,1.3913,-0.28239
11.27,1.7089,2.3741,-0.66518
11.28,3.3686,2.706,0.66255
11.29,4.4345,2.0953,2.3392
11.3,2.9004,1.4425,1.4579
11.31,1.3635,1.1287,0.23486
11.32,0.82002,1.1564,-0.33633
11.33,0.67564,3.0913,-2.4157
11.34,0.6857,7.4363,-6.7506
11.35,0.8391,10.707,-9.8675
11.36,1.3153,11.088,-9.7727
11.37,2.863,9.6374,-6.7745
11.38,6.4201,6.5671,-0.14708
11.39,8.1229,2.8775,5.2454
11.4,4.8572,0.58329,4.2739
11.41,2.0771,0,2.0771
11.42,1.1492,0,1.1492
11.43,0.90839,0,0.90839
11.44,0.93717,0.15191,0.78526
11.45,1.236,1.5289,-0.29289
11.46,2.2033,4.4151,-2.2118
11.47,5.3233,6.7642,-1.441
11.48,11.053,6.1589,4.8942
11.49,11.492,4.2128,7.2793
11.5,5.786,4.1987,1.5874
11.51,2.2957,5.1437,-2.848
11.52,1.1518,4.8976,-3.7458
11.53,0.73281,3.5365,-2.8037
11.54,0.53667,1.9608,-1.4242
11.55,0.43039,0.75413,-0.32374
11.56,0.36848,0.14266,0.22582
11.57,0.33205,0,0.33205
11.58,0.31239,0,0.31239
11.59,0.30561,0,0.30561
11.6,0.31063,0,0.31063
11.61,0.329,0,0.329
11.62,0.36588,0,0.36588
11.63,0.43428,0,0.43428
11.64,0.56946,0.053153,0.5163
11.65,0.8921,0.65211,0.24
11.66,1.8632,1.5492,0.31399
11.67,4.1388,1.446,2.6928
11.68,5.4367,0.48059,4.9561
11.69,3.48,0,3.48
11.7,1.6979,0,1.6979
11.71,1.1758,0,1.1758
11.72,1.1927,0,1.1927
11.73,1.5391,0.26332,1.2758
11.74,2.4462,2.9456,-0.4994
11.75,5.0753,8.7788,-3.7035
11.76,13.115,13.045,0.070928
11.77,25.519,11.004,14.515
11.78,23.51,5.6159,17.894
11.79,10.83,2.1006,8.7293
11.8,4.2186,0.90913,3.3095
11.81,2.0902,0.58058,1.5096
11.82,1.2784,0.46206,0.81634
11.83,0.88525,0.39853,0.48672
11.84,0.66491,0.34,0.32491
11.85,0.52995,0.29935,0.23061
11.86,0.44261,0.28675,0.15586
11.87,0.38484,0.28396,0.10089
11.88,0.34711,0.29616,0.050951
11.89,0.32473,0.29952,0.025219
11.9,0.31632,0.25658,0.059734
11.91,0.32415,0.45667,-0.13252
11.92,0.35781,1.4295,-1.0717
11.93,0.45002,2.6983,-2.2483
11.94,0.73055,3.2931,-2.5626
11.95,1.5539,2.9196,-1.3657
11.96,2.5949,1.861,0.73387
11.97,2.1743,0.654,1.5203
11.98,1.0981,0.063528,1.0346
11.99,0.63225,0,0.63225
12,0.52781,0,0.52781
12.01,0.5621,0,0.5621
12.02,0.72672,0.17463,0.55209
12.03,1.2118,1.0401,0.17177
12.04,2.7237,1.9175,0.80617
12.05,5.4825,1.5397,3.9428
12.06,5.7442,0.46247,5.2817
12.07,3.1112,0,3.1112
12.08,1.5651,0,1.5651
12.09,1.1958,0,1.1958
12.1,1.2967,0.092539,1.2042
12.11,1.7977,1.7205,0.077139
12.12,3.2193,5.9497,-2.7305
12.13,7.7514,10.539,-2.7876
12.14,18.134,10.938,7.1953
12.15,23.081,6.8624,16.219
12.16,13.495,2.9372,10.558
12.17,5.2904,1.9736,3.3168
12.18,2.4378,3.3467,-0.90898
12.19,1.4899,4.6198,-3.1299
12.2,1.1264,4.3533,-3.2269
12.21,1.0664,3.4371,-2.3708
12.22,1.4409,2.6698,-1.2289
12.23,2.6333,1.5478,1.0855
12.24,3.5183,0.39653,3.1217
12.25,2.4552,0,2.4552
12.26,1.3061,0,1.3061
12.27,0.94759,0,0.94759
12.28,0.96694,0,0.96694
12.29,1.2431,0.82745,0.41562
12.3,2.0199,3.4913,-1.4714
12.31,4.451,7.0018,-2.5507
12.32,10.999,8.2647,2.7344
12.33,16.888,6.5564,10.331
12.34,11.841,4.2412,7.5999
12.35,4.8935,2.6692,2.2244
12.36,2.1671,1.6586,0.50851
12.37,1.3176,1.0011,0.31649
12.38,1.0433,0.62034,0.42298
12.39,1.0877,0.88922,0.19846
12.4,1.6795,1.7448,-0.065308
12.41,3.5314,1.9852,1.5462
12.42,5.3871,1.1186,4.2685
12.43,3.9984,0.24499,3.7534
12.44,1.8602,0,1.8602
12.45,1.026,0,1.026
12.46,0.83535,0,0.83535
12.47,0.9169,0.50191,0.41499
12.48,1.3395,2.0694,-0.72988
12.49,2.7746,4.1554,-1.3808
12.5,6.6952,4.7801,1.9151
12.51,10.223,3.341,6.882
12.52,7.1717,1.5385,5.6332
12.53,2.9751,0.60823,2.3669
12.54,1.3136,0.31095,1.0026
12.55,0.77,0.17293,0.59707
12.56,0.54517,0.064655,0.48051
12.57,0.43404,0.083969,0.35007
12.58,0.37564,0.3273,0.048343
12.59,0.34746,0.54459,-0.19713
12.6,0.34073,0.44233,-0.1016
12.61,0.3535,0.14818,0.20531
12.62,0.38925,0.0077551,0.38149
12.63,0.45875,0,0.45875
12.64,0.59107,0.082152,0.50892
12.65,0.86343,0.92226,-0.05883
12.66,1.5474,3.0008,-1.4534
12.67,3.6735,5.1116,-1.4381
12.68,8.5226,5.1237,3.3988
12.69,10.838,3.2318,7.6064
12.7,6.3817,1.476,4.9057
12.71,2.5713,0.94106,1.6302
12.72,1.2591,1.7227,-0.46358
12.73,0.84336,3.3364,-2.493
12.74,0.72052,4.2881,-3.5676
12.75,0.80434,3.8177,-3.0133
12.76,1.3002,2.8279,-1.5277
12.77,2.3181,1.2978,1.0202
12.78,2.5074,0.2119,2.2955
12.79,1.5717,0,1.5717
12.8,1.0365,0,1.0365
12.81,1.0224,0,1.0224
12.82,1.3244,0.32675,0.99761
12.83,2.1294,3.0564,-0.92699
12.84,4.5055,7.9177,-3.4122
12.85,11.573,10.351,1.2218
12.86,21.142,7.8906,13.251
12.87,17.989,3.7867,14.202
12.88,7.9945,1.391,6.6034
12.89,3.2671,0.64148,2.6256
12.9,1.8006,0.54612,1.2545
12.91,1.3243,0.82975,0.4946
12.92,1.3209,1.6989,-0.37806
12.93,2.0394,2.7153,-0.67594
12.94,4.1691,2.7455,1.4236
12.95,5.7278,1.9558,3.772
12.96,3.8171,1.7327,2.0844
12.97,1.718,2.4626,-0.74454
12.98,0.96111,3.1434,-2.1823
12.99,0.77577,2.929,-2.1532
13,0.84675,2.7361,-1.8893
13.01,1.301,3.2173,-1.9162
13.02,2.8765,3.3629,-0.48637
13.03,5.7995,2.5312,3.2683
13.04,6.0225,1.3039,4.7186
13.05,3.1081,0.46903,2.639
13.06,1.3393,0.10809,1.2312
13.07,0.79091,0.029569,0.76134
13.08,0.65213,0.20927,0.44287
13.09,0.7301,0.92046,-0.19035
13.1,1.2078,2.1527,-0.94483
13.11,2.6323,3.0557,-0.42335
13.12,4.0548,3.0859,0.96892
13.13,3.0143,2.304,0.71029
13.14,1.4057,1.3988,0.0068609
13.15,0.79009,0.8224,-0.032304
13.16,0.67501,0.46962,0.20539
13.17,0.80585,0.91844,-0.11258
13.18,1.3498,2.4213,-1.0715
13.19,3.1669,3.5756,-0.40874
13.2,6.6914,3.042,3.6494
13.21,7.2378,1.5785,5.6593
13.22,3.7578,0.56078,3.197
13.23,1.499,0.23618,1.2628
13.24,0.75248,0.17229,0.58019
13.25,0.48371,0.11007,0.37364
13.26,0.36087,0.030784,0.33008
13.27,0.29706,0,0.29706
13.28,0.26343,0,0.26343
13.29,0.24882,0,0.24882
13.3,0.24948,0,0.24948
13.31,0.26645,0,0.26645
13.32,0.30661,0,0.30661
13.33,0.38941,0.38038,0.0090297
13.34,0.5739,1.5858,-1.0119
13.35,1.0846,3.3088,-2.2242
13.36,2.6478,4.1195,-1.4717
13.37,5.2052,3.2023,2.0029
13.38,5.0129,1.7502,3.2627
13.39,2.4549,0.64823,1.8067
13.4,1.0723,0.11055,0.96172
13.41,0.66716,0,0.66716
13.42,0.59551,0.24109,0.35442
13.43,0.75802,0.88748,-0.12946
13.44,1.4601,1.4266,0.033418
13.45,3.0634,1.2233,1.8401
13.46,3.705,0.54469,3.1604
13.47,2.202,0.3123,1.8897
13.48,1.032,0.68315,0.3488
13.49,0.68764,1.1774,-0.48981
13.5,0.68364,1.6274,-0.9438
13.51,0.94734,2.3877,-1.4403
13.52,1.8958,3.3194,-1.4236
13.53,4.4966,3.0756,1.421
13.54,6.8441,1.6983,5.1458
13.55,4.8467,0.42303,4.4237
13.56,2.1035,0.012276,2.0912
13.57,1.0593,0,1.0593
13.58,0.80037,0,0.80037
13.59,0.87154,0.63281,0.23873
13.6,1.4227,1.7402,-0.31748
13.61,3.1905,2.1945,0.99604
13.62,5.4482,1.5394,3.9088
13.63,4.5114,0.60677,3.9046
13.64,2.1442,0.14915,1.9951
13.65,1.1237,0.17533,0.9484
13.66,0.9202,0.60333,0.31686
13.67,1.1055,1.8335,-0.72798
13.68,1.9316,3.798,-1.8664
13.69,4.6332,4.8839,-0.25071
13.7,9.0922,4.6637,4.4284
13.71,8.7258,4.1019,4.624
13.72,4.2021,3.7321,0.47001
13.73,1.7327,3.1588,-1.4261
13.74,0.95641,2.2388,-1.2824
13.75,0.70736,1.4227,-0.71534
13.76,0.6921,0.77034,-0.078243
13.77,0.99192,0.31979,0.67212
13.78,1.6635,0.068931,1.5945
13.79,1.7852,0,1.7852
13.8,1.1558,0,1.1558
13.81,0.81456,0,0.81456
13.82,0.86101,0.22069,0.64033
13.83,1.2169,2.0199,-0.80297
13.84,2.2667,5.9337,-3.667
13.85,5.6159,8.823,-3.207
13.86,12.378,8.1224,4.2556
13.87,13.973,5.0834,8.8891
13.88,7.4081,2.5435,4.8646
13.89,2.8694,1.1452,1.7242
13.9,1.3542,0.39629,0.9579
13.91,0.81579,0.068167,0.74762
13.92,0.57064,0,0.57064
13.93,0.44101,0,0.44101
13.94,0.36816,0,0.36816
13.95,0.32884,0,0.32884
13.96,0.314,0,0.314
13.97,0.323,0,0.323
13.98,0.36479,0.039122,0.32567
13.99,0.47219,0.44177,0.030424
14,0.76672,1.2407,-0.47395
14.01,1.699,1.8039,-0.10482
14.02,3.6647,1.5486,2.116
14.03,4.2952,0.69689,3.5983
14.04,2.4427,0.1225,2.3202
14.05,1.0924,0,1.0924
14.06,0.68516,0.17966,0.5055
14.07,0.64275,0.80939,-0.16664
14.08,0.87363,1.6608,-0.78721
14.09,1.762,2.0041,-0.24212
14.1,3.5945,1.5042,2.0903
14.11,4.054,0.47201,3.582
14.12,2.3394,0.026921,2.3125
14.13,1.2155,0,1.2155
14.14,0.99423,0.26128,0.73295
14.15,1.2462,1.7868,-0.54058
14.16,2.243,4.4596,-2.2167
14.17,5.5043,5.9093,-0.40498
14.18,11.5,4.7906,6.7095
14.19,11.969,2.6136,9.3551
14.2,6.0179,1.2723,4.7455
14.21,2.3929,0.844,1.5489
14.22,1.2411,0.76624,0.47483
14.23,0.89873,0.98592,-0.087188
14.24,0.96225,1.4218,-0.45957
14.25,1.6707,1.5204,0.15027
14.26,2.8696,1.1111,1.7585
14.27,2.6184,0.57573,2.0426
14.28,1.29,0.24907,1.0409
14.29,0.59176,0.11498,0.47678
14.3,0.35848,0.058385,0.3001
14.31,0.26461,0.028523,0.23609
14.32,0.2173,0.015494,0.20181
14.33,0.19092,0.023749,0.16718
14.34,0.17646,0.018661,0.1578
14.35,0.17044,0.0044588,0.16598
14.36,0.17212,0,0.17212
14.37,0.18326,0,0.18326
14.38,0.21039,0,0.21039
14.39,0.27609,0.10107,0.17502
14.4,0.46851,0.43831,0.030201
14.41,0.95898,1.0649,-0.10594
14.42,1.3693,1.4416,-0.072297
14.43,1.0259,1.41,-0.38412
14.44,0.61919,1.2201,-0.6009
14.45,0.55581,1.1947,-0.63893
14.46,0.73533,1.7595,-1.0242
14.47,1.3149,3.237,-1.9221
14.48,3.1852,4.3522,-1.167
14.49,7.3081,3.8145,3.4936
14.5,8.938,2.1925,6.7455
14.51,5.0526,0.87086,4.1817
14.52,1.9683,0.301,1.6673
14.53,0.90935,0.41694,0.49241
14.54,0.54351,1.1859,-0.64243
14.55,0.38187,1.7519,-1.3701
14.56,0.2991,1.7679,-1.4688
14.57,0.25514,1.3898,-1.1346
14.58,0.23494,0.90983,-0.67489
14.59,0.23408,0.38812,-0.15405
14.6,0.25564,0.068518,0.18712
14.61,0.3158,0.14485,0.17095
14.62,0.47305,0.71113,-0.23808
14.63,0.96088,1.2897,-0.32878
14.64,2.273,1.2553,1.0177
14.65,3.4546,0.64757,2.807
14.66,2.4504,0.12879,2.3216
14.67,1.0689,0,1.0689
14.68,0.53747,0,0.53747
14.69,0.39396,0,0.39396
14.7,0.40344,0.072929,0.33051
14.71,0.60964,0.11808,0.49155
14.72,1.0911,0.038516,1.0525
14.73,1.2639,0,1.2639
14.74,0.85106,0,0.85106
14.75,0.59676,0.29135,0.30541
14.76,0.64596,1.0799,-0.43397
14.77,0.97392,2.5973,-1.6234
14.78,2.0161,4.2602,-2.244
14.79,5.0884,4.4437,0.64469
14.8,8.966,3.0037,5.9623
14.81,7.3484,1.3225,6.0258
14.82,3.2522,0.46582,2.7864
14.83,1.4166,0.29751,1.119
14.84,0.89928,0.53808,0.3612
14.85,0.87288,1.1168,-0.2439
14.86,1.409,1.5909,-0.18189
14.87,2.8307,1.7691,1.0616
14.88,3.5078,1.8862,1.6216
14.89,2.1366,1.7879,0.34874
14.9,0.98445,1.5556,-0.57111
14.91,0.62908,1.3603,-0.73122
14.92,0.62527,1.5027,-0.87739
14.93,0.96791,1.7757,-0.80782
14.94,2.1408,1.585,0.55572
14.95,3.7562,0.96367,2.7925
14.96,3.2181,0.32742,2.8906
14.97,1.5279,0.044188,1.4837
14.98,0.75427,0.0037409,0.75053
14.99,0.57766,0.31738,0.26028
15,0.69347,0.97694,-0.28347
15.01,1.3236,1.4159,-0.092332
15.02,2.787,1.2494,1.5375
15.03,3.369,0.75047,2.6185
15.04,1.9815,0.36235,1.6192
15.05,0.90088,0.24186,0.65901
15.06,0.58384,0.42545,0.15839
15.07,0.60689,1.156,-0.54906
15.08,1.0142,2.2111,-1.1969
15.09,2.2958,2.668,-0.37214
15.1,3.6919,2.1669,1.5251
15.11,2.8055,1.3662,1.4393
15.12,1.2313,0.77331,0.45797
15.13,0.56762,0.29152,0.2761
15.14,0.35681,0.044791,0.31202
15.15,0.27754,0,0.27754
15.16,0.24723,0,0.24723
15.17,0.24355,0,0.24355
15.18,0.26167,0,0.26167
15.19,0.30621,0,0.30621
15.2,0.39464,0.21989,0.17475
15.21,0.57714,1.2286,-0.65148
15.22,1.0265,2.9027,-1.8762
15.23,2.4126,4.0301,-1.6175
15.24,5.8073,3.5306,2.2767
15.25,7.9884,1.994,5.9945
15.26,5.0288,0.69712,4.3317
15.27,2.0368,0.11349,1.9233
15.28,0.97333,0.021217,0.95211
15.29,0.6808,0.23219,0.4486
15.3,0.73575,0.48906,0.24669
15.31,1.2556,0.48046,0.77511
15.32,1.9145,0.1913,1.7232
15.33,1.5517,0.025226,1.5264
15.34,0.82296,0,0.82296
15.35,0.55522,0.13772,0.41749
15.36,0.59694,0.8216,-0.22466
15.37,0.96983,1.7446,-0.77479
15.38,2.2397,2.0393,0.20039
15.39,4.4651,1.4785,2.9866
15.4,4.4677,0.69279,3.7749
15.41,2.2485,0.28654,1.9619
15.42,0.98939,0.24829,0.7411
15.43,0.6399,0.49591,0.14399
15.44,0.66336,0.97116,-0.3078
15.45,1.1453,1.2232,-0.077874
15.46,2.3214,0.97922,1.3422
15.47,2.7876,0.493,2.2946
15.48,1.6555,0.17908,1.4765
15.49,0.77867,0.13181,0.64686
15.5,0.53295,0.34847,0.18447
15.51,0.59161,0.9473,-0.35569
15.52,1.061,1.6135,-0.55242
15.53,2.3477,1.8289,0.51876
15.54,3.2882,1.4682,1.8199
15.55,2.1784,0.93893,1.2395
15.56,0.95304,0.55722,0.39582
15.57,0.516,0.30669,0.20931
15.58,0.42136,0.21011,0.21125
15.59,0.52439,0.19488,0.32951
15.6,0.93986,0.083594,0.85627
15.61,1.3747,0.011495,1.3632
15.62,1.0989,0,1.0989
15.63,0.687,0.034384,0.65262
15.64,0.63711,0.62329,0.013816
15.65,0.91315,2.099,-1.1858
15.66,1.8783,3.687,-1.8087
15.67,4.7595,3.9001,0.8594
15.68,8.3985,2.7161,5.6824
15.69,6.856,1.3074,5.5486
15.7,2.9698,0.48754,2.4823
15.71,1.1964,0.34982,0.84659
15.72,0.62507,0.79469,-0.16962
15.73,0.3975,1.3793,-0.98178
15.74,0.28397,1.6123,-1.3284
15.75,0.21917,1.4837,-1.2645
15.76,0.17903,1.1677,-0.98864
15.77,0.15294,0.73692,-0.58398
15.78,0.13564,0.34976,-0.21412
15.79,0.12431,0.066745,0.05756
15.8,0.11756,0,0.11756
15.81,0.11468,0,0.11468
15.82,0.1156,0,0.1156
15.83,0.12103,0,0.12103
15.84,0.13289,0.19368,-0.060796
15.85,0.1561,0.52989,-0.37379
15.86,0.20484,0.78285,-0.57801
15.87,0.33156,0.96143,-0.62988
15.88,0.71047,0.89267,-0.1822
15.89,1.3635,0.55573,0.80779
15.9,1.3903,0.13355,1.2568
15.91,0.79823,0.0060016,0.79223
15.92,0.50868,0.12912,0.37957
15.93,0.55068,0.84685,-0.29617
15.94,0.93209,1.7858,-0.85369
15.95,2.2227,2.0399,0.18284
15.96,4.6018,1.4741,3.1277
15.97,4.7939,0.59104,4.2029
15.98,2.4465,0.090331,2.3561
15.99,1.0281,0,1.0281
16,0.60827,0.11861,0.48966
16.01,0.5703,0.33604,0.23427
16.02,0.89019,0.40033,0.48985
16.03,1.5362,0.37398,1.1622
16.04,1.5398,0.33876,1.201
16.05,0.90185,0.39412,0.50773
16.06,0.59351,0.66858,-0.075073
16.07,0.65283,1.4586,-0.80575
16.08,1.1269,2.3963,-1.2694
16.09,2.7063,2.5444,0.1619
16.1,5.3162,1.8225,3.4937
16.11,5.107,0.82276,4.2843
16.12,2.4709,0.23892,2.232
16.13,1.0445,0.10702,0.93745
16.14,0.63144,0.37478,0.25666
16.15,0.60969,0.85308,-0.24338
16.16,0.98912,1.0838,-0.0947
16.17,1.6576,0.94119,0.71639
16.18,1.5336,0.66247,0.8711
16.19,0.82709,0.50102,0.32607
16.2,0.49888,0.58041,-0.081533
16.21,0.5012,1.0259,-0.52468
16.22,0.8251,1.4941,-0.66898
16.23,1.911,1.4849,0.42607
16.24,3.4003,1.0018,2.3985
16.25,2.894,0.43679,2.4572
16.26,1.3141,0.13445,1.1797
16.27,0.56336,0.023066,0.54029
16.28,0.32391,0.0011309,0.32278
16.29,0.23369,0,0.23369
16.3,0.19493,0.00049407,0.19444
16.31,0.18165,0.0053098,0.17634
16.32,0.1872,0.026701,0.1605
16.33,0.2148,0.33581,-0.12101
16.34,0.28198,1.2117,-0.92971
16.35,0.45236,2.305,-1.8527
16.36,0.97837,2.8142,-1.8358
16.37,2.3514,2.4772,-0.12572
16.38,3.4684,1.6177,1.8507
16.39,2.3637,0.80969,1.554
16.4,1.0065,0.29784,0.70869
16.41,0.50741,0.093713,0.4137
16.42,0.39817,0.13096,0.26721
16.43,0.51306,0.16737,0.34568
16.44,0.89627,0.14471,0.75156
16.45,1.0924,0.24941,0.84297
16.46,0.74662,0.50237,0.24425
16.47,0.4918,0.84385,-0.35206
16.48,0.52704,1.565,-1.0379
16.49,0.88634,2.4495,-1.5632
16.5,2.1145,2.6203,-0.50582
16.51,4.4974,1.9443,2.5531
16.52,4.8735,0.99295,3.8805
16.53,2.5372,0.38463,2.1525
16.54,1.0333,0.23004,0.80323
16.55,0.57245,0.36111,0.21134
16.56,0.5116,0.52589,-0.014284
16.57,0.79127,0.51377,0.2775
16.58,1.2723,0.34789,0.92444
16.59,1.116,0.15706,0.9589
16.6,0.55429,0.025664,0.52862
16.61,0.27304,0,0.27304
16.62,0.1803,0,0.1803
16.63,0.14471,0,0.14471
16.64,0.12993,0.19196,-0.062029
16.65,0.12653,0.3911,-0.26457
16.66,0.13262,0.44656,-0.31394
16.67,0.15081,0.42428,-0.27347
16.68,0.1916,0.49116,-0.29955
16.69,0.29331,0.64595,-0.35263
16.7,0.60101,0.64386,-0.042858
16.71,1.2958,0.44567,0.85016
16.72,1.6466,0.1985,1.4481
16.73,1.0689,0.12915,0.93975
16.74,0.62042,0.52557,0.094856
16.75,0.61939,1.7161,-1.0967
16.76,1.0658,2.9342,-1.8684
16.77,2.6002,3.1234,-0.52325
16.78,5.1409,2.3817,2.7591
16.79,4.928,1.3352,3.5928
16.8,2.3409,0.64391,1.697
16.81,0.92272,0.31385,0.60887
16.82,0.46431,0.10442,0.35989
16.83,0.29242,0.01336,0.27906
16.84,0.21126,0,0.21126
16.85,0.16818,0,0.16818
16.86,0.14539,0,0.14539
16.87,0.13692,0,0.13692
16.88,0.14449,0.036062,0.10843
16.89,0.18584,0.13757,0.048269
16.9,0.33239,0.16902,0.16336
16.91,0.64737,0.12832,0.51904
16.92,0.75175,0.060278,0.69147
16.93,0.46334,0.080243,0.3831
16.94,0.26556,0.24961,0.015943
16.95,0.245,0.51312,-0.26812
16.96,0.3729,0.68683,-0.31393
16.97,0.81336,0.63754,0.17581
16.98,1.42,0.39462,1.0254
16.99,1.2291,0.12636,1.1027
17,0.61525,0.014743,0.60051
17.01,0.35455,0.11947,0.23508
17.02,0.35556,0.38491,-0.029349
17.03,0.61305,0.54124,0.071808
17.04,1.3123,0.51226,0.80004
17.05,1.7704,0.36177,1.4086
17.06,1.1657,0.24052,0.9252
17.07,0.5729,0.2981,0.2748
17.08,0.42542,0.63116,-0.20574
17.09,0.57409,0.96425,-0.39016
17.1,1.2274,0.96605,0.26137
17.11,2.3331,0.62928,1.7039
17.12,2.2508,0.2308,2.02
17.13,1.1493,0.076349,1.073
17.14,0.58564,0.26789,0.31774
17.15,0.51849,0.68621,-0.16772
17.16,0.85051,0.90541,-0.054902
17.17,1.8436,0.73768,1.1059
17.18,2.5727,0.30382,2.2689
17.19,1.6984,0.041137,1.6573
17.2,0.73461,0,0.73461
17.21,0.38854,0,0.38854
17.22,0.31311,0,0.31311
17.23,0.39178,0,0.39178
17.24,0.57862,0,0.57862
17.25,0.58206,0.0093645,0.57269
17.26,0.43838,0.2064,0.23198
17.27,0.44669,0.84982,-0.40312
17.28,0.70418,1.8528,-1.1486
17.29,1.6009,2.3333,-0.73241
17.3,3.828,1.9231,1.9049
17.31,5.2569,1.0581,4.1989
17.32,3.2965,0.43287,2.8637
17.33,1.3114,0.3214,0.98996
17.34,0.58835,0.41257,0.17578
17.35,0.34826,0.43961,-0.091342
17.36,0.24843,0.39323,-0.1448
17.37,0.20257,0.31995,-0.11738
17.38,0.18595,0.24316,-0.057204
17.39,0.19371,0.24107,-0.047356
17.4,0.2369,0.44504,-0.20814
17.41,0.36867,0.79476,-0.42609
17.42,0.7986,0.92305,-0.12445
17.43,1.7882,0.72824,1.0599
17.44,2.2624,0.37971,1.8827
17.45,1.3552,0.13192,1.2233
17.46,0.58727,0.095491,0.49177
17.47,0.3482,0.18803,0.16017
17.48,0.35293,0.24583,0.1071
17.49,0.58745,0.21736,0.37009
17.5,0.89153,0.32826,0.56327
17.51,0.73936,0.64917,0.090191
17.52,0.43264,1.0386,-0.60599
17.53,0.36341,1.4873,-1.1239
17.54,0.53664,1.8601,-1.3234
17.55,1.2081,1.7456,-0.53757
17.56,2.4606,1.2591,1.2015
17.57,2.5623,0.66217,1.9001
17.58,1.3275,0.25722,1.0703
17.59,0.59257,0.17242,0.42016
17.6,0.41216,0.40009,0.012068
17.61,0.53218,0.71702,-0.18484
17.62,1.0044,0.92597,0.078377
17.63,1.3179,0.89488,0.42301
17.64,0.87724,0.75885,0.11839
17.65,0.45286,0.76273,-0.30987
17.66,0.36335,0.96665,-0.6033
17.67,0.53806,1.0882,-0.55011
17.68,1.1919,0.92107,0.27079
17.69,2.0354,0.54334,1.492
17.7,1.6726,0.19292,1.4796
17.71,0.76833,0.078182,0.69015
17.72,0.37231,0.14319,0.22913
17.73,0.29538,0.23493,0.060449
17.74,0.42081,0.23359,0.18723
17.75,0.72142,0.15601,0.5654
17.76,0.73917,0.057662,0.68151
17.77,0.42358,0.056849,0.36673
17.78,0.25051,0.23858,0.01193
17.79,0.25455,0.50753,-0.25298
17.8,0.45289,0.59141,-0.13852
17.81,0.97202,0.47502,0.497
17.82,1.2619,0.26155,1.0004
17.83,0.77834,0.097203,0.68113
17.84,0.33089,0.012838,0.31805
17.85,0.17172,0.00017848,0.17154
17.86,0.11927,0,0.11927
17.87,0.099011,0,0.099011
17.88,0.092835,0,0.092835
17.89,0.096511,0.079643,0.016868
17.9,0.11228,0.30589,-0.19361
17.91,0.15292,0.55434,-0.40142
17.92,0.27105,0.66679,-0.39573
17.93,0.62533,0.57001,0.055312
17.94,1.1388,0.34482,0.79395
17.95,1.0228,0.089446,0.93338
17.96,0.51171,0.0076999,0.50401
17.97,0.2769,0,0.2769
17.98,0.25482,0.073506,0.18132
17.99,0.39801,0.10252,0.29549
18,0.69813,0.082981,0.61515
18.01,0.74623,0.086944,0.65929
18.02,0.50758,0.27998,0.2276
18.03,0.44288,0.92505,-0.48217
18.04,0.67627,1.6666,-0.99029
18.05,1.5656,1.872,-0.30639
18.06,3.5531,1.6977,1.8554
18.07,4.3419,1.331,3.0109
18.08,2.4721,0.99411,1.4779
18.09,0.99857,0.8673,0.13127
18.1,0.52806,0.84436,-0.31629
18.11,0.47779,0.74009,-0.2623
18.12,0.71959,0.51703,0.20255
18.13,0.91329,0.24544,0.66785
18.14,0.6273,0.045248,0.58205
18.15,0.32837,0.028675,0.2997
18.16,0.24514,0.19264,0.052506
18.17,0.31665,0.33134,-0.014692
18.18,0.61089,0.3249,0.28599
18.19,0.91276,0.20377,0.70899
18.2,0.69224,0.097296,0.59495
18.21,0.35827,0.1184,0.23988
18.22,0.25813,0.25144,0.0066953
18.23,0.33909,0.3366,0.0024921
18.24,0.6821,0.3184,0.3637
18.25,1.0995,0.21502,0.88445
18.26,0.90158,0.13261,0.76897
18.27,0.49002,0.28761,0.20242
18.28,0.38217,0.71674,-0.33457
18.29,0.57514,1.0169,-0.44172
18.3,1.3216,0.94433,0.37729
18.31,2.4263,0.58473,1.8416
18.32,2.1472,0.20343,1.9438
18.33,0.99105,0.075677,0.91537
18.34,0.41778,0.15365,0.26413
18.35,0.23666,0.22221,0.014453
18.36,0.17178,0.22283,-0.051043
18.37,0.14796,0.2027,-0.054742
18.38,0.14719,0.20428,-0.05709
18.39,0.16975,0.3134,-0.14366
18.4,0.23497,0.62418,-0.38921
18.41,0.42592,0.87348,-0.44757
18.42,1.0243,0.83872,0.18559
18.43,2.0629,0.64817,1.4148
18.44,2.0687,0.48066,1.588
18.45,1.0442,0.43126,0.61291
18.46,0.47107,0.498,-0.026933
18.47,0.34495,0.55661,-0.21165
18.48,0.48021,0.49977,-0.019561
18.49,0.82328,0.34821,0.47507
18.5,0.84819,0.1963,0.65189
18.51,0.49836,0.204,0.29436
18.52,0.32252,0.45762,-0.1351
18.53,0.38724,0.73951,-0.35226
18.54,0.79818,0.76078,0.037398
18.55,1.6286,0.563,1.0656
18.56,1.7607,0.30676,1.454
18.57,0.9468,0.19853,0.74827
18.58,0.44044,0.29967,0.14077
18.59,0.3461,0.46325,-0.11714
18.6,0.54474,0.55108,-0.0063358
18.61,1.0209,0.54479,0.4761
18.62,1.0838,0.43473,0.64904
18.63,0.57658,0.31957,0.25701
18.64,0.24768,0.23127,0.016413
18.65,0.13745,0.15835,-0.020901
18.66,0.097247,0.086914,0.010333
18.67,0.079426,0.0098929,0.069533
18.68,0.071827,0,0.071827
18.69,0.071347,0,0.071347
18.7,0.079578,0.096497,-0.016918
18.71,0.10782,0.24602,-0.13819
18.72,0.19826,0.28717,-0.088912
18.73,0.37274,0.25482,0.11792
18.74,0.4114,0.21124,0.20015
18.75,0.27002,0.27018,-0.00016872
18.76,0.21317,0.50568,-0.29251
18.77,0.31254,0.70615,-0.3936
18.78,0.71804,0.66356,0.054484
18.79,1.4755,0.46379,1.0117
18.8,1.5331,0.21041,1.3227
18.81,0.77624,0.045991,0.73025
18.82,0.31409,0.0033315,0.31076
18.83,0.16399,0,0.16399
18.84,0.11091,0,0.11091
18.85,0.088709,0,0.088709
18.86,0.080759,0,0.080759
18.87,0.083392,0.11023,-0.026841
18.88,0.10128,0.28449,-0.1832
18.89,0.16002,0.38258,-0.22257
18.9,0.34235,0.34523,-0.0028767
18.91,0.62532,0.23826,0.38706
18.92,0.5892,0.13571,0.45349
18.93,0.32171,0.12543,0.19628
18.94,0.21004,0.22799,-0.017955
18.95,0.26307,0.30456,-0.041497
18.96,0.53669,0.32318,0.21352
18.97,0.92403,0.33033,0.5937
18.98,0.80898,0.32806,0.48092
18.99,0.43449,0.45458,-0.020099
19,0.31241,0.7213,-0.40889
19.01,0.45692,0.81969,-0.36277
19.02,1.0223,0.67391,0.34842
19.03,1.6996,0.38102,1.3186
19.04,1.3429,0.12424,1.2187
19.05,0.60252,0.037575,0.56494
19.06,0.28912,0.050453,0.23867
19.07,0.22201,0.068349,0.15366
19.08,0.27726,0.067263,0.21
19.09,0.35077,0.059562,0.29121
19.1,0.29676,0.12593,0.17083
19.11,0.24735,0.44328,-0.19594
19.12,0.33184,0.94681,-0.61497
19.13,0.70451,1.2576,-0.55313
19.14,1.6462,1.2534,0.39286
19.15,2.2531,0.96818,1.2849
19.16,1.4282,0.69074,0.73744
19.17,0.59929,0.55646,0.042825
19.18,0.32305,0.48078,-0.15772
19.19,0.31228,0.34431,-0.032029
19.2,0.46002,0.18969,0.27033
19.21,0.50823,0.11708,0.39115
19.22,0.34255,0.30806,0.034487
19.23,0.25528,0.79395,-0.53867
19.24,0.3443,1.1034,-0.7591
19.25,0.75571,1.0437,-0.28798
19.26,1.5322,0.78255,0.74968
19.27,1.5892,0.44983,1.1393
19.28,0.80828,0.21388,0.5944
19.29,0.33154,0.048629,0.28291
19.3,0.17681,0.0032294,0.17358
19.31,0.12277,0,0.12277
19.32,0.10172,0,0.10172
19.33,0.097508,0,0.097508
19.34,0.10917,0.10939,-0.00021659
19.35,0.15097,0.27212,-0.12115
19.36,0.28776,0.32224,-0.034484
19.37,0.66903,0.24916,0.41987
19.38,1.0473,0.12828,0.91899
19.39,0.77591,0.056279,0.71963
19.4,0.35521,0.067821,0.28739
19.41,0.20105,0.11516,0.085883
19.42,0.20501,0.13455,0.070461
19.43,0.32154,0.10983,0.21171
19.44,0.3979,0.08539,0.31251
19.45,0.30043,0.17012,0.13032
19.46,0.2427,0.46667,-0.22398
19.47,0.34652,0.7245,-0.37798
19.48,0.78093,0.75499,0.025933
19.49,1.6351,0.62778,1.0073
19.5,1.7751,0.39914,1.376
19.51,0.95077,0.31368,0.63708
19.52,0.44061,0.40655,0.034065
19.53,0.3591,0.44399,-0.084893
19.54,0.58867,0.36621,0.22246
19.55,0.98512,0.22424,0.76088
19.56,0.87057,0.082111,0.78845
19.57,0.43357,0.065897,0.36768
19.58,0.23342,0.13177,0.10165
19.59,0.22863,0.14563,0.082997
19.6,0.38159,0.10546,0.27613
19.61,0.53301,0.047353,0.48566
19.62,0.39525,0.028927,0.36633
19.63,0.2171,0.14309,0.074008
19.64,0.18078,0.3101,-0.12932
19.65,0.28103,0.37542,-0.094392
19.66,0.54518,0.35842,0.18676
19.67,0.65909,0.32357,0.33552
19.68,0.43056,0.41331,0.017242
19.69,0.28684,0.67294,-0.3861
19.7,0.37961,0.78095,-0.40134
19.71,0.84947,0.6629,0.18656
19.72,1.6005,0.45756,1.1429
19.73,1.4715,0.29392,1.1776
19.74,0.68973,0.25351,0.43622
19.75,0.28223,0.24521,0.037023
19.76,0.15126,0.22642,-0.075168
19.77,0.10236,0.18213,-0.079775
19.78,0.080781,0.13298,-0.052198
19.79,0.07258,0.11477,-0.042191
19.8,0.07571,0.13493,-0.059218
19.81,0.099789,0.13459,-0.034806
19.82,0.18775,0.095847,0.091904
19.83,0.37761,0.04976,0.32785
19.84,0.43846,0.0033606,0.4351
19.85,0.25872,0,0.25872
19.86,0.13067,0,0.13067
19.87,0.10353,0,0.10353
19.88,0.13978,0,0.13978
19.89,0.20913,0.013765,0.19536
19.9,0.20086,0.070082,0.13078
19.91,0.15113,0.22856,-0.077428
19.92,0.17082,0.39239,-0.22157
19.93,0.32856,0.41114,-0.082584
19.94,0.75035,0.32833,0.42203
19.95,1.0617,0.18542,0.87624
19.96,0.71628,0.11043,0.60585
19.97,0.34443,0.20707,0.13735
19.98,0.2635,0.3305,-0.067001
19.99,0.4203,0.36771,0.052582
20,0.77461,0.31911,0.4555
20.01,0.80487,0.25581,0.54906
20.02,0.45662,0.32165,0.13497
20.03,0.28106,0.46654,-0.18548
20.04,0.35559,0.48984,-0.13426
20.05,0.74554,0.38747,0.35807
20.06,1.1833,0.21676,0.96654
20.07,0.90467,0.075035,0.82963
20.08,0.41517,0.070194,0.34498
20.09,0.23029,0.10473,0.12556
20.1,0.24267,0.10444,0.13824
20.11,0.38418,0.080865,0.30332
20.12,0.43396,0.087055,0.3469
20.13,0.29486,0.27995,0.014901
20.14,0.23032,0.57986,-0.34953
20.15,0.34888,0.68866,-0.33978
20.16,0.80139,0.60777,0.19363
20.17,1.3838,0.40744,0.97634
20.18,1.1317,0.19729,0.93445
20.19,0.50266,0.079359,0.4233
20.2,0.21643,0.0040645,0.21237
20.21,0.12591,0,0.12591
20.22,0.09279,0,0.09279
20.23,0.081123,0.028034,0.053089
20.24,0.083319,0.15218,-0.068857
20.25,0.10449,0.28292,-0.17843
20.26,0.17773,0.32303,-0.1453
20.27,0.40149,0.27075,0.13074
20.28,0.70675,0.17795,0.5288
20.29,0.61314,0.10723,0.50591
20.3,0.31038,0.13475,0.17563
20.31,0.19465,0.18137,0.013275
20.32,0.25189,0.18336,0.068529
20.33,0.47155,0.16052,0.31103
20.34,0.58437,0.14933,0.43504
20.35,0.38724,0.25726,0.12998
20.36,0.24955,0.45256,-0.20301
20.37,0.32221,0.55868,-0.23647
20.38,0.70885,0.54866,0.16019
20.39,1.2531,0.42879,0.82432
20.4,1.0676,0.29833,0.76922
20.41,0.49157,0.24744,0.24413
20.42,0.2313,0.23549,-0.0041881
20.43,0.196,0.20745,-0.011456
20.44,0.28028,0.14181,0.13847
20.45,0.31016,0.071655,0.23851
20.46,0.18777,0.045766,0.142
20.47,0.092746,0.096041,-0.0032948
20.48,0.059166,0.16172,-0.10256
20.49,0.047846,0.19457,-0.14672
20.5,0.044797,0.19691,-0.15212
20.51,0.047603,0.20799,-0.16038
20.52,0.059039,0.27092,-0.21188
20.53,0.09332,0.29705,-0.20373
20.54,0.20333,0.26124,-0.057916
20.55,0.42584,0.18275,0.24309
20.56,0.48141,0.11043,0.37098
20.57,0.27433,0.1196,0.15473
20.58,0.14362,0.16991,-0.02629
20.59,0.14699,0.17206,-0.025068
20.6,0.27476,0.11705,0.15771
20.61,0.41023,0.09415,0.31608
20.62,0.3009,0.15345,0.14745
20.63,0.1347,0.23788,-0.10319
20.64,0.066571,0.26251,-0.19594
20.65,0.044426,0.23062,-0.1862
20.66,0.035811,0.18481,-0.149
20.67,0.032502,0.13958,-0.10708
20.68,0.032619,0.098801,-0.066182
20.69,0.037308,0.041819,-0.0045105
20.7,0.054362,0.0012883,0.053073
20.71,0.096617,0,0.096617
20.72,0.12545,0.023409,0.10204
20.73,0.094124,0.058882,0.035242
20.74,0.065908,0.068976,-0.0030683
20.75,0.070418,0.052834,0.017585
20.76,0.11025,0.05483,0.055416
20.77,0.1704,0.061961,0.10844
20.78,0.17802,0.1898,-0.011786
20.79,0.17629,0.47599,-0.29971
20.8,0.27621,0.64464,-0.36843
20.81,0.65259,0.64329,0.0092956
20.82,1.4562,0.45875,0.99743
20.83,1.714,0.25228,1.4617
20.84,0.95623,0.15183,0.80439
20.85,0.41159,0.1634,0.24818
20.86,0.28679,0.18264,0.10415
20.87,0.39687,0.17198,0.22489
20.88,0.52828,0.13224,0.39604
20.89,0.38773,0.1499,0.23782
20.9,0.21443,0.22265,-0.0082214
20.91,0.19364,0.25195,-0.058305
20.92,0.34168,0.22839,0.11329
20.93,0.60028,0.13796,0.46232
20.94,0.55407,0.087623,0.46645
20.95,0.2833,0.12533,0.15797
20.96,0.1569,0.17372,-0.016823
20.97,0.16689,0.18797,-0.021073
20.98,0.2685,0.16427,0.10422
20.99,0.3042,0.16209,0.14211
21,0.2052,0.25112,-0.045926
21.01,0.15937,0.3374,-0.17803
21.02,0.24705,0.343,-0.095957
21.03,0.54972,0.26062,0.2891
21.04,0.82653,0.12682,0.69971
21.05,0.58325,0.023775,0.55947
21.06,0.25043,0.00034169,0.25009
21.07,0.12021,0,0.12021
21.08,0.08039,0,0.08039
21.09,0.068544,0.073164,-0.00462
21.1,0.070893,0.26853,-0.19763
21.11,0.089676,0.47663,-0.38695
21.12,0.14889,0.55332,-0.40444
21.13,0.34074,0.51971,-0.17897
21.14,0.72921,0.38621,0.34299
21.15,0.82364,0.24113,0.58251
21.16,0.45456,0.1703,0.28426
21.17,0.21123,0.14354,0.067681
21.18,0.17436,0.13798,0.036375
21.19,0.26461,0.13189,0.13272
21.2,0.33105,0.13123,0.19982
21.21,0.22828,0.16133,0.06695
21.22,0.13783,0.20335,-0.065516
21.23,0.15183,0.20752,-0.055688
21.24,0.29341,0.15687,0.13654
21.25,0.47015,0.08765,0.3825
21.26,0.37987,0.055727,0.32414
21.27,0.19592,0.079825,0.11609
21.28,0.14477,0.085212,0.059563
21.29,0.22395,0.081302,0.14265
21.3,0.38836,0.055625,0.33274
21.31,0.37495,0.057841,0.31711
21.32,0.20991,0.1071,0.10281
21.33,0.14389,0.12965,0.01424
21.34,0.20856,0.12392,0.084644
21.35,0.39895,0.079431,0.31952
21.36,0.45974,0.028407,0.43134
21.37,0.27084,0.019126,0.25171
21.38,0.13993,0.033037,0.10689
21.39,0.1253,0.040615,0.084682
21.4,0.18815,0.066568,0.12158
21.41,0.24006,0.17622,0.063846
21.42,0.19779,0.44006,-0.24226
21.43,0.18966,0.66889,-0.47923
21.44,0.3386,0.69786,-0.35926
21.45,0.81779,0.60428,0.21351
21.46,1.3392,0.38382,0.95537
21.47,1.0117,0.18514,0.82654
21.48,0.4277,0.084201,0.3435
21.49,0.18114,0.033173,0.14797
21.5,0.10207,0.0011584,0.10091
21.51,0.07124,0,0.07124
21.52,0.05817,0.00015504,0.058015
21.53,0.055882,0.025616,0.030265
21.54,0.068641,0.040821,0.02782
21.55,0.12049,0.066255,0.054233
21.56,0.21411,0.12556,0.088551
21.57,0.21808,0.19125,0.026827
21.58,0.13537,0.24827,-0.1129
21.59,0.10942,0.26909,-0.15967
21.6,0.17877,0.24264,-0.06387
21.61,0.35473,0.19253,0.1622
21.62,0.41423,0.14693,0.26729
21.63,0.25333,0.17777,0.07556
21.64,0.15538,0.2159,-0.060518
21.65,0.20309,0.213,-0.0099074
21.66,0.40273,0.17563,0.2271
21.67,0.51784,0.11532,0.40251
21.68,0.32772,0.10152,0.2262
21.69,0.16024,0.10918,0.051054
21.7,0.13378,0.09771,0.036068
21.71,0.20997,0.086917,0.12306
21.72,0.28297,0.076052,0.20692
21.73,0.21093,0.12623,0.084693
21.74,0.13684,0.1854,-0.048561
21.75,0.17025,0.18839,-0.018145
21.76,0.35833,0.16225,0.19608
21.77,0.56982,0.10519,0.46463
21.78,0.43571,0.06632,0.36939
21.79,0.20033,0.075803,0.12452
21.8,0.11464,0.078966,0.035674
21.81,0.12941,0.074386,0.055022
21.82,0.18152,0.066739,0.11478
21.83,0.15912,0.081244,0.077877
21.84,0.10099,0.11539,-0.014402
21.85,0.10006,0.11714,-0.017076
21.86,0.18797,0.10626,0.081715
21.87,0.33642,0.099293,0.23713
21.88,0.31005,0.082237,0.22781
21.89,0.1538,0.066478,0.087327
21.9,0.073584,0.060968,0.012616
21.91,0.050101,0.062908,-0.012807
21.92,0.045198,0.075896,-0.030698
21.93,0.049932,0.13773,-0.087801
21.94,0.067316,0.24026,-0.17294
21.95,0.11839,0.27397,-0.15558
21.96,0.28065,0.24307,0.037574
21.97,0.59306,0.17294,0.42012
21.98,0.6442,0.076205,0.568
21.99,0.34315,0.042443,0.30071
22,0.15553,0.056587,0.098948
22.01,0.12127,0.11164,0.0096242
22.02,0.16223,0.18095,-0.018712
22.03,0.17734,0.23127,-0.053921
22.04,0.12725,0.30597,-0.17872
22.05,0.11537,0.32917,-0.2138
22.06,0.20524,0.28566,-0.080421
22.07,0.43199,0.21945,0.21254
22.08,0.52354,0.14886,0.37467
22.09,0.31055,0.1519,0.15865
22.1,0.15316,0.20597,-0.052803
22.11,0.14488,0.20146,-0.056583
22.12,0.24213,0.16942,0.072705
22.13,0.28915,0.12886,0.16029
22.14,0.17542,0.082014,0.093405
22.15,0.079709,0.049447,0.030262
22.16,0.046348,0.028453,0.017895
22.17,0.035906,0.011531,0.024376
22.18,0.033563,0.015248,0.018315
22.19,0.036971,0.040215,-0.0032442
22.2,0.050272,0.053105,-0.0028333
22.21,0.093766,0.053794,0.039973
22.22,0.20066,0.066118,0.13454
22.23,0.27339,0.094421,0.17897
22.24,0.19506,0.19323,0.0018322
22.25,0.1344,0.24441,-0.11001
22.26,0.19866,0.22226,-0.023595
22.27,0.42742,0.17444,0.25298
22.28,0.57668,0.093364,0.48331
22.29,0.3644,0.015476,0.34892
22.3,0.15065,0,0.15065
22.31,0.073246,0.0003068,0.072939
22.32,0.048627,0.0084308,0.040197
22.33,0.040521,0.038861,0.0016603
22.34,0.04131,0.08136,-0.04005
22.35,0.054208,0.1117,-0.057493
22.36,0.10182,0.10118,0.00063852
22.37,0.2217,0.081087,0.14061
22.38,0.30011,0.055125,0.24498
22.39,0.19921,0.049358,0.14985
22.4,0.1033,0.0556,0.047699
22.41,0.096317,0.044963,0.051354
22.42,0.16045,0.035418,0.12503
22.43,0.2071,0.038773,0.16833
22.44,0.14719,0.08534,0.061853
22.45,0.099416,0.12499,-0.025572
22.46,0.13536,0.1412,-0.0058356
22.47,0.27536,0.13734,0.13802
22.48,0.3692,0.11859,0.25061
22.49,0.24601,0.12825,0.11776
22.5,0.13215,0.13146,0.0006876
22.51,0.1369,0.1068,0.030096
22.52,0.24494,0.08295,0.16199
22.53,0.30964,0.073745,0.23589
22.54,0.20251,0.11936,0.083149
22.55,0.1147,0.15272,-0.038018
22.56,0.12808,0.14,-0.011912
22.57,0.23107,0.12121,0.10986
22.58,0.28237,0.09536,0.18701
22.59,0.17833,0.085324,0.093004
22.6,0.096683,0.083523,0.01316
22.61,0.094003,0.07468,0.019323
22.62,0.14663,0.083006,0.063628
22.63,0.17489,0.13912,0.035773
22.64,0.13853,0.25748,-0.11895
22.65,0.1482,0.29716,-0.14896
22.66,0.30377,0.26545,0.038316
22.67,0.65892,0.21048,0.44844
22.68,0.77022,0.14559,0.62464
22.69,0.42398,0.089233,0.33475
22.7,0.1684,0.068973,0.099423
22.71,0.082207,0.051218,0.030989
22.72,0.052664,0.037707,0.014958
22.73,0.040714,0.033613,0.0071015
22.74,0.037297,0.04196,-0.0046632
22.75,0.043277,0.057552,-0.014274
22.76,0.071743,0.09271,-0.020967
22.77,0.12676,0.11347,0.01329
22.78,0.13305,0.11876,0.014292
22.79,0.083981,0.13023,-0.046248
22.8,0.06548,0.12343,-0.057949
22.81,0.098008,0.11479,-0.016782
22.82,0.16559,0.12149,0.044106
22.83,0.16943,0.18638,-0.016955
22.84,0.12601,0.25585,-0.12983
22.85,0.15659,0.2388,-0.082204
22.86,0.34662,0.18543,0.16119
22.87,0.63454,0.12387,0.51067
22.88,0.5634,0.057806,0.50559
22.89,0.26609,0.057135,0.20896
22.9,0.1287,0.082323,0.046378
22.91,0.11565,0.096385,0.019262
22.92,0.13931,0.10744,0.031865
22.93,0.1167,0.14441,-0.027713
22.94,0.084692,0.16559,-0.080897
22.95,0.10846,0.15048,-0.042018
22.96,0.22448,0.1216,0.10288
22.97,0.34383,0.093918,0.24992
22.98,0.25608,0.082528,0.17355
22.99,0.12377,0.082507,0.041259
23,0.088869,0.07257,0.016299
23.01,0.12622,0.067976,0.058242
23.02,0.16102,0.073704,0.087312
23.03,0.11712,0.10538,0.011742
23.04,0.079703,0.11273,-0.033023
23.05,0.11052,0.094711,0.015806
23.06,0.22101,0.06573,0.15528
23.07,0.2737,0.021601,0.2521
23.08,0.16286,0,0.16286
23.09,0.068398,0,0.068398
23.1,0.035062,0,0.035062
23.11,0.023489,0.00032619,0.023162
23.12,0.018411,0.0046437,0.013767
23.13,0.015921,0.010907,0.0050145
23.14,0.014813,0.0059717,0.0088417
23.15,0.014684,0.0023189,0.012366
23.16,0.015535,0.0029823,0.012553
23.17,0.01781,0.018636,-0.00082582
23.18,0.023103,0.041927,-0.018824
23.19,0.037605,0.057328,-0.019723
23.2,0.078968,0.068196,0.010772
23.21,0.13576,0.083614,0.052151
23.22,0.12538,0.12538,7.2643e-06
23.23,0.086059,0.15273,-0.06667
23.24,0.10693,0.13965,-0.032719
23.25,0.22684,0.11622,0.11062
23.26,0.35123,0.089133,0.2621
23.27,0.26279,0.074675,0.18811
23.28,0.12991,0.06316,0.066753
23.29,0.10285,0.04618,0.056671
23.3,0.16015,0.038664,0.12149
23.31,0.20376,0.062377,0.14138
23.32,0.1425,0.1388,0.003708
23.33,0.093964,0.18898,-0.095012
23.34,0.12905,0.1907,-0.061651
23.35,0.24701,0.17082,0.076197
23.36,0.28505,0.14229,0.14276
23.37,0.1679,0.12191,0.045989
23.38,0.090456,0.10127,-0.010816
23.39,0.096522,0.089727,0.0067956
23.4,0.14922,0.096622,0.0526
23.41,0.1502,0.12816,0.022042
23.42,0.10049,0.1578,-0.057314
23.43,0.10293,0.14385,-0.040918
23.44,0.20412,0.11323,0.090891
23.45,0.34237,0.073803,0.26856
23.46,0.28053,0.027283,0.25324
23.47,0.12835,0.0012539,0.1271
23.48,0.059862,0,0.059862
23.49,0.039659,0.0022096,0.037449
23.5,0.035031,0.028637,0.0063948
23.51,0.039527,0.086726,-0.0472
23.52,0.059582,0.10467,-0.045093
23.53,0.12788,0.094314,0.033565
23.54,0.27976,0.076597,0.20316
23.55,0.34116,0.055033,0.28613
23.56,0.2021,0.047081,0.15502
23.57,0.098647,0.038852,0.059796
23.58,0.089043,0.032519,0.056524
23.59,0.12641,0.044244,0.082166
23.6,0.12617,0.086737,0.039437
23.61,0.088023,0.13837,-0.050345
23.62,0.095094,0.15642,-0.06133
23.63,0.19052,0.15386,0.036658
23.64,0.32018,0.14421,0.17597
23.65,0.26817,0.14174,0.12643
23.66,0.14024,0.13689,0.0033448
23.67,0.11506,0.11702,-0.0019593
23.68,0.19327,0.090502,0.10277
23.69,0.25682,0.049974,0.20685
23.7,0.16878,0.013308,0.15548
23.71,0.073156,0,0.073156
23.72,0.03709,0,0.03709
23.73,0.025113,0.0029517,0.022161
23.74,0.020537,0.030843,-0.010306
23.75,0.019465,0.063559,-0.044094
23.76,0.022085,0.075887,-0.053802
23.77,0.0325,0.084022,-0.051522
23.78,0.050017,0.10743,-0.057418
23.79,0.05467,0.15238,-0.097706
23.8,0.057033,0.17667,-0.11964
23.81,0.10127,0.16824,-0.066969
23.82,0.24171,0.1556,0.086117
23.83,0.38186,0.12139,0.26048
23.84,0.278,0.081138,0.19686
23.85,0.1166,0.057336,0.059264
23.86,0.05076,0.042963,0.0077974
23.87,0.02954,0.034224,-0.0046834
23.88,0.021158,0.027506,-0.006348
23.89,0.017592,0.021007,-0.0034147
23.9,0.017185,0.0075834,0.009602
23.91,0.021458,0,0.021458
23.92,0.030064,0.0011076,0.028956
23.93,0.031443,0.011421,0.020022
23.94,0.028714,0.029255,-0.00054076
23.95,0.040899,0.050235,-0.0093363
23.96,0.084882,0.066237,0.018646
23.97,0.13033,0.079064,0.051262
23.98,0.10298,0.091908,0.011073
23.99,0.065068,0.088526,-0.023458
24,0.081325,0.072513,0.0088122
24.01,0.15464,0.062882,0.091758
24.02,0.18538,0.066143,0.11924
24.03,0.1149,0.079163,0.035736
24.04,0.067837,0.084525,-0.016687
24.05,0.0832,0.087103,-0.0039029
24.06,0.13164,0.097429,0.034214
24.07,0.12554,0.11963,0.0059126
24.08,0.083044,0.12667,-0.04363
24.09,0.092744,0.11285,-0.02011
24.1,0.18617,0.093796,0.092376
24.11,0.27581,0.06929,0.20652
24.12,0.19882,0.049936,0.14889
24.13,0.098243,0.036526,0.061717
24.14,0.081762,0.028022,0.053739
24.15,0.12395,0.038154,0.085799
24.16,0.13748,0.057908,0.079572
24.17,0.085951,0.068308,0.017643
24.18,0.058152,0.063668,-0.0055161
24.19,0.082774,0.052954,0.029819
24.2,0.1302,0.034648,0.095557
24.21,0.11076,0.013683,0.09708
24.22,0.055145,0.0066776,0.048467
24.23,0.029377,0.014036,0.015342
24.24,0.022496,0.034111,-0.011615
24.25,0.022563,0.068547,-0.045984
24.26,0.028393,0.097276,-0.068884
24.27,0.047494,0.098114,-0.05062
24.28,0.10871,0.086538,0.022167
24.29,0.22102,0.06609,0.15493
24.3,0.23128,0.041223,0.19005
24.31,0.12379,0.022944,0.10084
24.32,0.064236,0.01771,0.046527
24.33,0.06303,0.029951,0.033079
24.34,0.079461,0.067862,0.011599
24.35,0.073726,0.11759,-0.043863
24.36,0.075873,0.13797,-0.062093
24.37,0.14594,0.1332,0.012732
24.38,0.3113,0.10987,0.20143
24.39,0.36378,0.071196,0.29259
24.4,0.20387,0.041703,0.16216
24.41,0.089903,0.027321,0.062582
24.42,0.065687,0.02179,0.043896
24.43,0.073709,0.023904,0.049805
24.44,0.061698,0.032002,0.029695
24.45,0.039437,0.037452,0.0019846
24.46,0.037612,0.038463,-0.00085051
24.47,0.058271,0.040577,0.017694
24.48,0.071889,0.052289,0.0196
24.49,0.053826,0.061537,-0.0077101
24.5,0.045535,0.061,-0.015466
24.51,0.075095,0.059923,0.015172
24.52,0.13346,0.069583,0.063873
24.53,0.13334,0.091175,0.042169
24.54,0.087736,0.097402,-0.0096663
24.55,0.097191,0.093524,0.0036675
24.56,0.19608,0.090934,0.10515
24.57,0.28097,0.079737,0.20123
24.58,0.19042,0.062312,0.1281
24.59,0.080229,0.048476,0.031752
24.6,0.038168,0.038862,-0.00069337
24.61,0.025043,0.038874,-0.013831
24.62,0.021144,0.050481,-0.029337
24.63,0.023096,0.061368,-0.038272
24.64,0.036444,0.06639,-0.029947
24.65,0.075622,0.068605,0.0070175
24.66,0.11154,0.061778,0.049763
24.67,0.082131,0.047228,0.034903
24.68,0.043617,0.039168,0.0044486
24.69,0.038185,0.038649,-0.00046443
24.7,0.054383,0.047916,0.0064676
24.71,0.059126,0.063501,-0.0043745
24.72,0.047689,0.067209,-0.01952
24.73,0.060945,0.058445,0.0025001
24.74,0.12829,0.045868,0.082419
24.75,0.19823,0.03712,0.16111
24.76,0.1496,0.034679,0.11492
24.77,0.077706,0.030588,0.047118
24.78,0.069999,0.029845,0.040154
24.79,0.10954,0.039012,0.070526
24.8,0.12022,0.05832,0.061905
24.81,0.079562,0.067498,0.012064
24.82,0.070541,0.060508,0.010034
24.83,0.12775,0.051094,0.076651
24.84,0.1977,0.041172,0.15653
24.85,0.15129,0.031167,0.12012
24.86,0.071299,0.026807,0.044492
24.87,0.043981,0.030915,0.013066
24.88,0.047984,0.048496,-0.00051181
24.89,0.050355,0.077075,-0.02672
24.9,0.044052,0.086143,-0.042091
24.91,0.061345,0.073623,-0.012278
24.92,0.13368,0.054709,0.07897
24.93,0.20732,0.029354,0.17797
24.94,0.15159,0.0071493,0.14444
24.95,0.065568,0.0066828,0.058885
24.96,0.030757,0.027373,0.0033834
24.97,0.02016,0.054152,-0.033992
24.98,0.017279,0.076259,-0.05898
24.99,0.019279,0.081885,-0.062605
25,0.030952,0.072281,-0.041329
25.01,0.064651,0.065195,-0.00054338
25.02,0.095887,0.0667,0.029187
25.03,0.072503,0.067005,0.0054979
25.04,0.044209,0.059723,-0.015514
25.05,0.053554,0.05733,-0.0037766
25.06,0.092024,0.055674,0.03635
25.07,0.095674,0.053057,0.042618
25.08,0.058556,0.048907,0.0096497
25.09,0.049185,0.044249,0.0049364
25.1,0.083745,0.039508,0.044237
25.11,0.11603,0.029836,0.086194
25.12,0.081502,0.021416,0.060086
25.13,0.042739,0.013892,0.028847
25.14,0.04087,0.0070284,0.033842
25.15,0.059843,0.0002338,0.059609
25.16,0.055541,0,0.055541
25.17,0.029627,0,0.029627
25.18,0.015677,0,0.015677
25.19,0.011574,0.0019515,0.0096229
25.2,0.011024,0.012619,-0.0015953
25.21,0.01299,0.021078,-0.0080879
25.22,0.020353,0.027139,-0.0067851
25.23,0.042643,0.038748,0.0038947
25.24,0.073504,0.056566,0.016938
25.25,0.067562,0.071853,-0.0042911
25.26,0.04665,0.070929,-0.024279
25.27,0.062355,0.060455,0.0019
25.28,0.12407,0.043642,0.080429
25.29,0.14861,0.025092,0.12352
25.3,0.085577,0.009843,0.075734
25.31,0.035908,0,0.035908
25.32,0.019156,0,0.019156
25.33,0.014038,0.0010321,0.013006
25.34,0.013199,0.0065173,0.006682
25.35,0.016575,0.011614,0.0049613
25.36,0.030228,0.016733,0.013495
25.37,0.056063,0.018885,0.037178
25.38,0.059029,0.019336,0.039693
25.39,0.036026,0.01789,0.018137
25.4,0.027043,0.019969,0.0070742
25.41,0.03764,0.037298,0.00034224
25.42,0.049553,0.071475,-0.021922
25.43,0.045653,0.093901,-0.048248
25.44,0.055989,0.092334,-0.036344
25.45,0.12127,0.083054,0.038215
25.46,0.2214,0.066347,0.15505
25.47,0.19775,0.047142,0.15061
25.48,0.097404,0.034548,0.062856
25.49,0.058342,0.030394,0.027948
25.5,0.069837,0.026388,0.043449
25.51,0.075702,0.024751,0.050951
25.52,0.050003,0.022447,0.027556
25.53,0.036995,0.018622,0.018373
25.54,0.0543,0.020963,0.033337
25.55,0.079004,0.028951,0.050053
25.56,0.063436,0.03405,0.029385
25.57,0.039231,0.034504,0.0047266
25.58,0.044419,0.036571,0.0078478
25.59,0.071575,0.045807,0.025767
25.6,0.073273,0.057626,0.015647
25.61,0.051302,0.063766,-0.012464
25.62,0.060509,0.065334,-0.004825
25.63,0.11831,0.060042,0.058267
25.64,0.1518,0.046332,0.10547
25.65,0.093921,0.03529,0.058631
25.66,0.040889,0.031221,0.0096681
25.67,0.022848,0.036966,-0.014118
25.68,0.018557,0.057851,-0.039295
25.69,0.020547,0.071187,-0.050639
25.7,0.03206,0.062087,-0.030027
25.71,0.071375,0.049819,0.021556
25.72,0.1442,0.039966,0.10423
25.73,0.15094,0.035247,0.1157
25.74,0.08193,0.042983,0.038947
25.75,0.047308,0.052745,-0.0054369
25.76,0.055924,0.057819,-0.0018955
25.77,0.066229,0.061677,0.0045528
25.78,0.046718,0.057487,-0.01077
25.79,0.03264,0.049369,-0.016729
25.8,0.044895,0.054209,-0.009313
25.81,0.06805,0.068604,-0.00055338
25.82,0.059699,0.075192,-0.015492
25.83,0.041653,0.06948,-0.027828
25.84,0.056185,0.06199,-0.0058058
25.85,0.10111,0.057191,0.043921
25.86,0.10484,0.047565,0.057273
25.87,0.060121,0.040457,0.019664
25.88,0.042315,0.034816,0.007499
25.89,0.06147,0.025878,0.035592
25.9,0.076802,0.016714,0.060087
25.91,0.051237,0.008833,0.042404
25.92,0.028279,0.0072141,0.021065
25.93,0.027795,0.015945,0.011849
25.94,0.03586,0.031893,0.0039666
25.95,0.032512,0.040995,-0.0084829
25.96,0.03008,0.037873,-0.0077934
25.97,0.053389,0.030568,0.022821
25.98,0.10099,0.019887,0.081103
25.99,0.10023,0.0089216,0.091313
26,0.050494,0.0053448,0.04515
26.01,0.021885,0.0052949,0.01659
26.02,0.012834,0.0056219,0.0072122
26.03,0.0099994,0.0076178,0.0023815
26.04,0.009802,0.0084041,0.001398
26.05,0.01294,0.0068614,0.0060783
26.06,0.023088,0.0097132,0.013375
26.07,0.033756,0.014997,0.018758
26.08,0.028353,0.016061,0.012292
26.09,0.022055,0.015423,0.0066317
26.1,0.031946,0.023495,0.0084517
26.11,0.053217,0.045077,0.0081405
26.12,0.054056,0.065725,-0.011669
26.13,0.045106,0.070681,-0.025576
26.14,0.072008,0.065911,0.0060974
26.15,0.14469,0.058085,0.086604
26.16,0.1622,0.04487,0.11733
26.17,0.090319,0.030809,0.05951
26.18,0.045267,0.028718,0.016549
26.19,0.042909,0.038156,0.0047534
26.2,0.048652,0.049347,-0.0006952
26.21,0.038398,0.04972,-0.011321
26.22,0.036141,0.043072,-0.0069314
26.23,0.065242,0.037156,0.028086
26.24,0.10397,0.028749,0.075217
26.25,0.08324,0.020296,0.062944
26.26,0.041991,0.015627,0.026364
26.27,0.031644,0.014916,0.016728
26.28,0.040381,0.017815,0.022565
26.29,0.038226,0.018637,0.019589
26.3,0.026587,0.016599,0.0099882
26.31,0.031062,0.015495,0.015568
26.32,0.055809,0.013769,0.04204
26.33,0.063399,0.0076811,0.055718
26.34,0.036414,0.0022164,0.034197
26.35,0.01673,0.0015567,0.015173
26.36,0.010375,0.004663,0.0057122
26.37,0.008854,0.013848,-0.004994
26.38,0.0097911,0.024266,-0.014475
26.39,0.01502,0.031429,-0.01641
26.4,0.031042,0.031386,-0.0003447
26.41,0.050144,0.02875,0.021394
26.42,0.041616,0.026685,0.014931
26.43,0.024078,0.025843,-0.0017649
26.44,0.022305,0.037624,-0.015319
26.45,0.030777,0.060129,-0.029353
26.46,0.033511,0.0721,-0.038588
26.47,0.037628,0.068556,-0.030929
26.48,0.074833,0.059156,0.015677
26.49,0.15793,0.052104,0.10582
26.5,0.1785,0.041286,0.13721
26.51,0.10007,0.03118,0.068887
26.52,0.053999,0.023861,0.030139
26.53,0.059828,0.017625,0.042203
26.54,0.066919,0.010223,0.056697
26.55,0.041622,0.0044544,0.037168
26.56,0.019401,0.0058007,0.0136
26.57,0.011292,0.01167,-0.00037741
26.58,0.0086727,0.01748,-0.0088074
26.59,0.0082563,0.018272,-0.010015
26.6,0.010326,0.018459,-0.0081334
26.61,0.017919,0.023379,-0.0054602
26.62,0.028201,0.030042,-0.0018412
26.63,0.026571,0.033039,-0.0064674
26.64,0.023496,0.0294,-0.0059039
26.65,0.04069,0.02325,0.017439
26.66,0.074958,0.014916,0.060042
26.67,0.071518,0.0049745,0.066544
26.68,0.035145,0.00061433,0.034531
26.69,0.015324,0.0017342,0.01359
26.7,0.0091317,0.0046215,0.0045102
26.71,0.0072585,0.0059662,0.0012923
26.72,0.0074249,0.0060645,0.0013605
26.73,0.010665,0.0066246,0.0040408
26.74,0.019283,0.011495,0.0077884
26.75,0.024785,0.019966,0.0048188
26.76,0.019304,0.026859,-0.0075546
26.77,0.018824,0.029988,-0.011163
26.78,0.033398,0.030837,0.0025616
26.79,0.047015,0.032372,0.014642
26.8,0.03543,0.028942,0.0064879
26.81,0.025116,0.024208,0.00090815
26.82,0.036525,0.022392,0.014133
26.83,0.053907,0.018893,0.035014
26.84,0.0428,0.014323,0.028477
26.85,0.025226,0.012394,0.012832
26.86,0.026855,0.021706,0.0051491
26.87,0.039583,0.039591,-8.6672e-06
26.88,0.037405,0.05232,-0.014915
26.89,0.0287,0.052072,-0.023371
26.9,0.041756,0.047835,-0.0060794
26.91,0.075195,0.044224,0.030971
26.92,0.075235,0.035387,0.039848
26.93,0.041742,0.033958,0.0077844
26.94,0.027933,0.041988,-0.014054
26.95,0.034944,0.055555,-0.020611
26.96,0.038351,0.06169,-0.023339
26.97,0.032846,0.054821,-0.021975
26.98,0.047685,0.044205,0.0034806
26.99,0.098741,0.030416,0.068325
27,0.12339,0.017231,0.10616
27.01,0.072937,0.0076631,0.065274
27.02,0.030006,0.0049116,0.025094
27.03,0.015225,0.0063311,0.0088936
27.04,0.010733,0.0088863,0.001847
27.05,0.010138,0.0097088,0.00042895
27.06,0.013998,0.010822,0.0031764
27.07,0.026716,0.013973,0.012743
27.08,0.038792,0.01649,0.022302
27.09,0.030373,0.015309,0.015064
27.1,0.021773,0.013951,0.0078221
27.11,0.031416,0.016476,0.014941
27.12,0.047621,0.02117,0.026451
27.13,0.039504,0.022725,0.016778
27.14,0.024901,0.022194,0.002707
27.15,0.029908,0.020833,0.009075
27.16,0.045461,0.018522,0.02694
27.17,0.03924,0.014485,0.024755
27.18,0.022128,0.012085,0.010042
27.19,0.019394,0.013868,0.0055264
27.2,0.026508,0.01692,0.0095881
27.21,0.025281,0.01752,0.007761
27.22,0.019122,0.016827,0.002295
27.23,0.026295,0.019359,0.0069359
27.24,0.046203,0.02266,0.023544
27.25,0.046074,0.023242,0.022833
27.26,0.025768,0.021465,0.0043029
27.27,0.017518,0.022998,-0.0054798
27.28,0.021687,0.028114,-0.0064273
27.29,0.022856,0.030168,-0.0073114
27.3,0.018656,0.029593,-0.010937
27.31,0.025834,0.02674,-0.00090586
27.32,0.050107,0.021673,0.028434
27.33,0.057683,0.013826,0.043856
27.34,0.03253,0.0077822,0.024748
27.35,0.014113,0.0053746,0.0087386
27.36,0.008129,0.00638,0.001749
27.37,0.006588,0.0082235,-0.0016355
27.38,0.0072577,0.0075479,-0.00029022
27.39,0.011813,0.0064924,0.005321
27.4,0.023883,0.006265,0.017618
27.41,0.031918,0.0070203,0.024897
27.42,0.022085,0.0084497,0.013635
27.43,0.013661,0.012955,0.00070633
27.44,0.01547,0.020386,-0.0049164
27.45,0.019233,0.025511,-0.0062778
27.46,0.01777,0.025288,-0.0075182
27.47,0.022645,0.025486,-0.0028412
27.48,0.046935,0.029513,0.017421
27.49,0.070223,0.03164,0.038583
27.5,0.051831,0.029597,0.022234
27.51,0.029412,0.027046,0.0023657
27.52,0.032301,0.025317,0.0069841
27.53,0.042622,0.022387,0.020235
27.54,0.032755,0.017536,0.015219
27.55,0.020567,0.015326,0.0052416
27.56,0.024068,0.015885,0.0081826
27.57,0.033054,0.016979,0.016075
27.58,0.027542,0.016498,0.011043
27.59,0.020734,0.019676,0.0010576
27.6,0.030017,0.027829,0.0021878
27.61,0.045632,0.034883,0.010749
27.62,0.039558,0.033881,0.0056777
27.63,0.030307,0.029026,0.0012812
27.64,0.047255,0.023904,0.023351
27.65,0.075925,0.016946,0.058979
27.66,0.06195,0.012077,0.049873
27.67,0.028616,0.012444,0.016172
27.68,0.013772,0.018675,-0.0049025
27.69,0.0098112,0.025069,-0.015257
27.7,0.010153,0.025526,-0.015373
27.71,0.01588,0.022215,-0.0063354
27.72,0.035184,0.018143,0.017041
27.73,0.061791,0.01336,0.048431
27.74,0.05322,0.0084483,0.044772
27.75,0.026358,0.0067224,0.019635
27.76,0.016507,0.009071,0.0074358
27.77,0.017466,0.012052,0.0054141
27.78,0.016066,0.011656,0.0044104
27.79,0.014442,0.010434,0.0040081
27.8,0.023465,0.01059,0.012875
27.81,0.039695,0.010527,0.029167
27.82,0.035979,0.0079982,0.027981
27.83,0.020765,0.0059787,0.014787
27.84,0.019474,0.0057078,0.013766
27.85,0.028213,0.0052316,0.022981
27.86,0.025298,0.0042644,0.021033
27.87,0.013065,0.0041355,0.0089295
27.88,0.0068238,0.0057432,0.0010806
27.89,0.0050625,0.0075795,-0.002517
27.9,0.0049957,0.0081028,-0.0031071
27.91,0.0065448,0.0099403,-0.0033956
27.92,0.011855,0.01612,-0.0042651
27.93,0.020466,0.023246,-0.0027794
27.94,0.02159,0.025358,-0.0037682
27.95,0.020552,0.025355,-0.0048024
27.96,0.037129,0.023301,0.013828
27.97,0.067668,0.017486,0.050181
27.98,0.062077,0.01022,0.051856
27.99,0.02941,0.0056575,0.023752
28,0.012469,0.0053565,0.0071122
28.01,0.0071796,0.0079755,-0.00079589
28.02,0.0055295,0.012243,-0.0067136
28.03,0.0056813,0.014285,-0.0086035
28.04,0.0084601,0.015703,-0.0072428
28.05,0.013322,0.015973,-0.0026509
28.06,0.013182,0.014836,-0.0016537
28.07,0.010303,0.014465,-0.0041627
28.08,0.013675,0.01735,-0.0036745
28.09,0.021681,0.02117,0.00051125
28.1,0.021394,0.020488,0.00090559
28.11,0.018524,0.017688,0.00083687
28.12,0.03065,0.016244,0.014407
28.13,0.052936,0.014445,0.038491
28.14,0.047603,0.010381,0.037222
28.15,0.025602,0.0096985,0.015904
28.16,0.019736,0.015207,0.0045291
28.17,0.024492,0.020511,0.0039805
28.18,0.022718,0.020364,0.0023545
28.19,0.020425,0.01876,0.0016656
28.2,0.035191,0.017308,0.017883
28.21,0.059442,0.013284,0.046158
28.22,0.050752,0.0085215,0.04223
28.23,0.024733,0.0065907,0.018142
28.24,0.014777,0.0072467,0.0075308
28.25,0.014418,0.0066546,0.0077634
28.26,0.012057,0.0050512,0.0070057
28.27,0.0097626,0.0032417,0.0065208
28.28,0.014001,0.0021195,0.011881
28.29,0.020675,0.0021938,0.018482
28.3,0.016629,0.0051052,0.011524
28.31,0.0086677,0.010468,-0.0018005
28.32,0.0055085,0.016325,-0.010816
28.33,0.0052356,0.020813,-0.015577
28.34,0.0068872,0.020838,-0.013951
28.35,0.012972,0.019737,-0.0067648
28.36,0.030093,0.019327,0.010767
28.37,0.0472,0.01904,0.02816
28.38,0.035533,0.01775,0.017783
28.39,0.018163,0.019146,-0.00098262
28.4,0.014928,0.023581,-0.0086533
28.41,0.01681,0.025612,-0.0088017
28.42,0.015251,0.023504,-0.0082534
28.43,0.019053,0.020463,-0.0014107
28.44,0.03827,0.018077,0.020193
28.45,0.053129,0.01395,0.039179
28.46,0.036143,0.0098402,0.026303
28.47,0.019267,0.009938,0.0093293
28.48,0.018963,0.012841,0.0061211
28.49,0.021357,0.013346,0.0080112
28.5,0.015347,0.011941,0.0034058
28.51,0.012052,0.012108,-5.5476e-05
28.52,0.017201,0.012758,0.0044432
28.53,0.020342,0.013488,0.0068539
28.54,0.014373,0.01579,-0.001417
28.55,0.012296,0.020351,-0.0080551
28.56,0.018585,0.023106,-0.004521
28.57,0.02123,0.022721,-0.0014911
28.58,0.01553,0.019165,-0.003635
28.59,0.017123,0.015506,0.0016166
28.6,0.029495,0.010734,0.018761
28.61,0.031018,0.0053972,0.025621
28.62,0.016531,0.0014843,0.015047
28.63,0.0071841,0,0.0071841
28.64,0.0040896,0.00043906,0.0036505
28.65,0.0030095,0.0026111,0.00039844
28.66,0.002597,0.0058025,-0.0032056
28.67,0.0025265,0.0080582,-0.0055318
28.68,0.002765,0.010264,-0.0074987
28.69,0.0035275,0.010842,-0.0073142
28.7,0.0057996,0.011935,-0.006135
28.71,0.012435,0.014567,-0.0021324
28.72,0.021605,0.016552,0.0050528
28.73,0.020075,0.015397,0.0046785
28.74,0.014798,0.014431,0.00036631
28.75,0.020953,0.014708,0.0062444
28.76,0.031974,0.01363,0.018344
28.77,0.026608,0.010725,0.015883
28.78,0.017212,0.0081376,0.0090741
28.79,0.021399,0.0073755,0.014024
28.8,0.029496,0.0063618,0.023134
28.81,0.022515,0.0048452,0.017669
28.82,0.013526,0.0048978,0.008628
28.83,0.014863,0.0061436,0.008719
28.84,0.018364,0.0064469,0.011917
28.85,0.013695,0.0071438,0.0065514
28.86,0.0093837,0.012033,-0.0026497
28.87,0.011086,0.019996,-0.0089102
28.88,0.01378,0.024901,-0.011122
28.89,0.014787,0.025147,-0.01036
28.9,0.025435,0.02374,0.0016954
28.91,0.052972,0.019658,0.033314
28.92,0.061676,0.013818,0.047858
28.93,0.034303,0.010109,0.024194
28.94,0.014238,0.010938,0.0033
28.95,0.0077911,0.012105,-0.0043135
28.96,0.0063024,0.011428,-0.0051254
28.97,0.0077415,0.010557,-0.0028154
28.98,0.014835,0.011134,0.0037015
28.99,0.027086,0.012583,0.014503
29,0.026419,0.013761,0.012658
29.01,0.015221,0.015244,-2.3197e-05
29.02,0.012258,0.017748,-0.0054904
29.03,0.015548,0.019497,-0.003949
29.04,0.014527,0.01847,-0.0039429
29.05,0.013303,0.017449,-0.0041463
29.06,0.022791,0.016416,0.0063744
29.07,0.035049,0.014024,0.021025
29.08,0.027001,0.010312,0.016688
29.09,0.013628,0.0072989,0.0063288
29.1,0.01076,0.0050294,0.0057307
29.11,0.011455,0.0032472,0.008208
29.12,0.0079367,0.0018572,0.0060795
29.13,0.0042495,0.0020298,0.0022197
29.14,0.0029022,0.0035429,-0.00064074
29.15,0.0027222,0.0043555,-0.0016333
29.16,0.0034624,0.0049524,-0.00149
29.17,0.0064117,0.0062166,0.00019513
29.18,0.01256,0.0070703,0.0054901
29.19,0.014409,0.0057671,0.0086422
29.2,0.0098696,0.0040375,0.0058321
29.21,0.0099414,0.0030931,0.0068483
29.22,0.015737,0.0024987,0.013238
29.23,0.015273,0.00201,0.013263
29.24,0.007947,0.0023395,0.0056075
29.25,0.0037763,0.0029204,0.00085587
29.26,0.0025152,0.0031811,-0.00066584
29.27,0.0022971,0.0032258,-0.00092874
29.28,0.002916,0.0032414,-0.00032536
29.29,0.0050879,0.0030981,0.0019898
29.3,0.007379,0.0026617,0.0047173
29.31,0.0061811,0.0032279,0.0029533
29.32,0.004763,0.0072215,-0.0024584
29.33,0.0062404,0.013612,-0.0073718
29.34,0.0083434,0.017227,-0.0088833
29.35,0.0089426,0.017407,-0.0084646
29.36,0.014469,0.016696,-0.002227
29.37,0.030096,0.01516,0.014935
29.38,0.036652,0.012501,0.024151
29.39,0.022399,0.011271,0.011129
29.4,0.01344,0.012291,0.0011488
29.41,0.015032,0.01289,0.0021416
29.42,0.014475,0.011602,0.0028737
29.43,0.0095454,0.010322,-0.00077638
29.44,0.009335,0.0098991,-0.00056417
29.45,0.013148,0.0090614,0.0040863
29.46,0.0121,0.0076106,0.0044893
29.47,0.0086519,0.0081219,0.00052992
29.48,0.01084,0.010259,0.00058105
29.49,0.015404,0.010347,0.0050567
29.5,0.013482,0.0084641,0.0050176
29.51,0.012314,0.0067001,0.0056136
29.52,0.021023,0.0046411,0.016382
29.53,0.028307,0.0019949,0.026313
29.54,0.018735,0.0012281,0.017507
29.55,0.0083473,0.0035782,0.0047691
29.56,0.004712,0.0067457,-0.0020337
29.57,0.0041072,0.0082972,-0.0041899
29.58,0.0055192,0.0085705,-0.0030513
29.59,0.011318,0.0081911,0.0031268
29.6,0.021715,0.007091,0.014624
29.61,0.021921,0.0053316,0.01659
29.62,0.012262,0.0048485,0.0074132
29.63,0.0084906,0.0058619,0.0026287
29.64,0.0095261,0.0058752,0.0036509
29.65,0.008497,0.0054281,0.0030689
29.66,0.007714,0.0068823,0.00083171
29.67,0.01251,0.009245,0.003265
29.68,0.017866,0.0096186,0.0082478
29.69,0.014071,0.0090067,0.0050648
29.7,0.010843,0.0091072,0.0017353
29.71,0.015741,0.0090934,0.0066481
29.72,0.018792,0.0079744,0.010817
29.73,0.012867,0.0068303,0.0060367
29.74,0.010519,0.0062338,0.0042856
29.75,0.01498,0.0053286,0.009651
29.76,0.014941,0.004365,0.010576
29.77,0.0086618,0.0052404,0.0034214
29.78,0.0057845,0.0076175,-0.001833
29.79,0.006244,0.0084103,-0.0021663
29.8,0.0066774,0.0070237,-0.0003463
29.81,0.0092897,0.0052027,0.004087
29.82,0.01976,0.0036305,0.016129
29.83,0.029581,0.0016417,0.027939
29.84,0.020808,0,0.020808
29.85,0.0088442,0.00012797,0.0087162
29.86,0.0041715,0.00047329,0.0036982
29.87,0.0027962,0.00078406,0.0020121
29.88,0.002635,0.00111,0.0015251
29.89,0.0037731,0.0016694,0.0021037
29.9,0.0062799,0.0017844,0.0044955
29.91,0.006767,0.0018011,0.0049659
29.92,0.0053002,0.0035621,0.0017382
29.93,0.0068418,0.0062511,0.00059064
29.94,0.010667,0.0071395,0.0035276
29.95,0.010241,0.0048027,0.0054379
29.96,0.009337,0.0019307,0.0074063
29.97,0.015945,0.00045574,0.015489
29.98,0.022269,0,0.022269
29.99,0.014978,0,0.014978


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_strnmf2.csv <==
0,0.24967,0.30195,-0.052281
0.01,0.2519,0.30468,-0.052774
0.02,0.25417,0.30744,-0.053278
0.030001,0.25646,0.31025,-0.05379
0.040001,0.25879,0.3131,-0.05431
0.050001,0.26115,0.31599,-0.054838
0.060001,0.26355,0.31893,-0.055375
0.070001,0.26598,0.3219,-0.055921
0.080001,0.26845,0.32493,-0.056476
0.090002,0.27096,0.328,-0.05704
0.1,0.2735,0.33112,-0.057615
0.11,0.27608,0.3345,-0.058414
0.12,0.2787,0.33813,-0.059425
0.13,0.28136,0.34178,-0.060417
0.14,0.28406,0.34539,-0.061326
0.15,0.2868,0.34897,-0.062165
0.16,0.28959,0.35248,-0.062895
0.17,0.29242,0.35593,-0.063515
0.18,0.29529,0.35936,-0.064071
0.19,0.29821,0.36285,-0.064638
0.2,0.30117,0.36627,-0.065097
0.21,0.30418,0.36982,-0.065632
0.22,0.30724,0.3736,-0.066354
0.23,0.31035,0.37743,-0.067081
0.24,0.31351,0.38133,-0.067821
0.25,0.31672,0.3853,-0.068576
0.26,0.31999,0.38933,-0.069345
0.27,0.32331,0.39344,-0.07013
0.28,0.32668,0.39761,-0.070929
0.29,0.33011,0.40186,-0.071745
0.30001,0.3336,0.40618,-0.072576
0.31001,0.33715,0.41058,-0.073428
0.32001,0.34076,0.4152,-0.074443
0.33001,0.34443,0.41984,-0.075413
0.34001,0.34816,0.42462,-0.076459
0.35001,0.35196,0.42946,-0.077498
0.36001,0.35583,0.43435,-0.078519
0.37001,0.35977,0.43928,-0.079511
0.38001,0.36377,0.44426,-0.080485
0.39001,0.36785,0.44931,-0.081459
0.40001,0.372,0.45442,-0.082413
0.41001,0.37623,0.45959,-0.083359
0.42001,0.38053,0.46499,-0.08445
0.43001,0.38492,0.47326,-0.088344
0.44001,0.38938,0.48169,-0.092309
0.45001,0.4008,0.48932,-0.08852
0.46001,0.40546,0.49441,-0.088951
0.47001,0.41021,0.49876,-0.088544
0.48001,0.41505,0.50407,-0.08902
0.49001,0.41999,0.51039,-0.090398
0.50001,0.42502,0.51669,-0.091668
0.51001,0.43015,0.52318,-0.093028
0.52001,0.43538,0.53082,-0.095442
0.53001,0.44071,0.53821,-0.097501
0.54001,0.44615,0.54617,-0.10001
0.55001,0.4517,0.5541,-0.10239
0.56001,0.45737,0.56158,-0.10422
0.57001,0.46314,0.56934,-0.10619
0.58001,0.46904,0.57683,-0.10779
0.59001,0.47506,0.58429,-0.10923
0.60001,0.48121,0.59172,-0.11051
0.61001,0.48748,0.59907,-0.11159
0.62001,0.49389,0.60688,-0.11299
0.63001,0.50044,0.61523,-0.11479
0.64001,0.50713,0.62384,-0.11671
0.65001,0.51396,0.63264,-0.11868
0.66001,0.52095,0.64165,-0.1207
0.67001,0.52809,0.65088,-0.12279
0.68001,0.53539,0.66034,-0.12494
0.69001,0.54286,0.67003,-0.12717
0.70001,0.55049,0.67996,-0.12947
0.71001,0.55831,0.69015,-0.13185
0.72001,0.5663,0.70061,-0.13431
0.73001,0.57448,0.71134,-0.13686
0.74001,0.58285,0.72232,-0.13946
0.75001,0.59143,0.73368,-0.14225
0.76001,0.60021,0.74668,-0.14647
0.77001,0.6092,0.76026,-0.15106
0.78001,0.62212,0.77365,-0.15153
0.79001,0.63158,0.78546,-0.15389
0.80001,0.64127,0.79755,-0.15628
0.81001,0.65121,0.81085,-0.15965
0.82001,0.6614,0.82466,-0.16326
0.83001,0.67185,0.83881,-0.16696
0.84001,0.68258,0.8534,-0.17083
0.85001,0.69358,0.86844,-0.17486
0.86001,0.70488,0.88396,-0.17908
0.87001,0.71648,0.89996,-0.18349
0.88001,0.72839,0.91649,-0.1881
0.89001,0.74063,0.93356,-0.19293
0.90002,0.75321,0.95127,-0.19807
0.91002,0.76613,0.9697,-0.20357
0.92002,0.77943,0.98876,-0.20933
0.93002,0.7931,1.0084,-0.21528
0.94002,0.80716,1.0287,-0.22158
0.95002,0.82164,1.0498,-0.22816
0.96002,0.83654,1.0716,-0.23501
0.97002,0.85189,1.0942,-0.24227
0.98002,0.8677,1.1176,-0.24986
0.99002,0.88399,1.1419,-0.25791
1,0.90078,1.1673,-0.26647
1.01,0.9181,1.1937,-0.27562
1.02,0.93596,1.2213,-0.28537
1.03,0.9544,1.2502,-0.29577
1.04,0.97343,1.2803,-0.30686
1.05,0.99309,1.3118,-0.31872
1.06,1.0134,1.3448,-0.33142
1.07,1.0344,1.3794,-0.34505
1.08,1.0561,1.4159,-0.35978
1.09,1.0785,1.4543,-0.37578
1.1,1.1018,1.4947,-0.39295
1.11,1.1258,1.5374,-0.41157
1.12,1.1508,1.5825,-0.43172
1.13,1.1766,1.6301,-0.45349
1.14,1.2034,1.6806,-0.47726
1.15,1.2311,1.7342,-0.50312
1.16,1.2599,1.7914,-0.53149
1.17,1.2899,1.8525,-0.56264
1.18,1.321,1.918,-0.597
1.19,1.3533,1.9884,-0.63513
1.2,1.3869,2.0644,-0.67753
1.21,1.4219,2.1467,-0.72482
1.22,1.4583,2.2361,-0.7778
1.23,1.4963,2.3337,-0.83742
1.24,1.5359,2.4407,-0.90484
1.25,1.5771,2.5586,-0.98145
1.26,1.6202,2.6897,-1.0695
1.27,1.6653,2.8365,-1.1713
1.28,1.7123,3.0018,-1.2895
1.29,1.7636,3.1879,-1.4243
1.3,1.8151,3.3996,-1.5845
1.31,1.8691,3.6432,-1.7741
1.32,1.9258,3.9279,-2.0021
1.33,1.9852,4.2636,-2.2784
1.34,2.0477,4.6656,-2.6179
1.35,2.1133,5.155,-3.0417
1.36,2.1824,5.7619,-3.5796
1.37,2.2551,6.5322,-4.2771
1.38,2.3318,7.5358,-5.204
1.39,2.4127,8.8866,-6.4739
1.4,2.4982,10.779,-8.2812
1.41,2.5886,13.582,-10.993
1.42,2.6844,18.019,-15.334
1.43,2.7859,25.914,-23.128
1.44,2.8936,41.359,-38.466
1.45,3.008,79.286,-76.278
1.46,3.1298,166.17,-163.04
1.47,3.2596,400,-396.74
1.48,3.3981,571.26,-567.87
1.49,3.5461,386.54,-383
1.5,3.7046,147.87,-144.17
1.51,3.8744,66.291,-62.416
1.52,4.0569,37.15,-33.094
1.53,4.2532,24.741,-20.488
1.54,4.4649,18.369,-13.904
1.55,4.6936,14.677,-9.9834
1.56,4.9411,12.405,-7.4639
1.57,5.2096,10.934,-5.7246
1.58,5.505,9.9675,-4.4625
1.59,5.8235,9.333,-3.5095
1.6,6.1716,8.9334,-2.7619
1.61,6.5531,8.708,-2.1549
1.62,6.9727,8.6178,-1.6451
1.63,7.4354,8.6378,-1.2024
1.64,7.9475,8.7529,-0.8054
1.65,8.5164,8.9537,-0.43734
1.66,9.1507,9.2359,-0.08525
1.67,9.861,9.5985,0.26253
1.68,10.66,10.044,0.61618
1.69,11.563,10.577,0.98604
1.7,12.589,11.207,1.3827
1.71,13.763,11.945,1.818
1.72,15.112,12.806,2.3062
1.73,16.675,13.811,2.8644
1.74,18.499,14.985,3.5143
1.75,20.647,16.363,4.2841
1.76,23.2,17.989,5.2112
1.77,26.266,19.919,6.3468
1.78,29.995,22.232,7.763
1.79,34.591,25.027,9.5639
1.8,40.349,28.443,11.905
1.81,47.696,32.667,15.029
1.82,57.28,37.946,19.334
1.83,70.117,44.614,25.502
1.84,87.873,52.999,34.874
1.85,113.45,63.34,50.112
1.86,152.29,74.484,77.803
1.87,215.6,82.219,133.38
1.88,329.95,68.656,261.3
1.89,572.79,9.4325,563.36
1.9,1236.2,0.34559,1235.9
1.91,3264.4,1375.3,1889.2
1.92,6580.7,5210,1370.7
1.93,6316,5263.3,1052.7
1.94,2966.6,2236.5,730.08
1.95,1130.7,856.27,274.42
1.96,537.82,416.65,121.17
1.97,314.84,253.74,61.098
1.98,207.71,176.62,31.085
1.99,147.67,136.99,10.68
2,110.55,116.17,-5.6241
2.01,85.956,107.78,-21.826
2.02,68.814,109.79,-40.976
2.03,56.386,124.16,-67.774
2.04,47.084,157.68,-110.59
2.05,39.942,227.95,-188.01
2.06,34.341,369.42,-335.08
2.07,29.867,683.82,-653.95
2.08,26.24,1577.6,-1551.4
2.09,23.261,2917.4,-2894.1
2.1,20.787,2675.9,-2655.1
2.11,18.714,1136.8,-1118.1
2.12,16.964,418.47,-401.5
2.13,15.481,238.63,-223.14
2.14,14.224,145.14,-130.91
2.15,13.165,100.29,-87.121
2.16,12.295,73.62,-61.325
2.17,11.629,57.037,-45.408
2.18,11.244,45.699,-34.455
2.19,11.418,37.524,-26.106
2.2,13.276,31.971,-18.695
2.21,19.908,34.188,-14.28
2.22,28.457,41.44,-12.983
2.23,24.216,35.12,-10.904
2.24,14.21,24.42,-10.21
2.25,9.4692,19.448,-9.9788
2.26,7.7359,16.881,-9.1446
2.27,6.8816,15.215,-8.3335
2.28,6.3344,13.948,-7.6132
2.29,5.9311,12.937,-7.0057
2.3,5.6077,12.107,-6.499
2.31,5.3367,11.419,-6.0822
2.32,5.1031,10.847,-5.7444
2.33,4.8981,10.375,-5.4773
2.34,4.7161,9.991,-5.2749
2.35,4.5533,9.6864,-5.1331
2.36,4.4068,9.4569,-5.0501
2.37,4.2746,9.3006,-5.026
2.38,4.155,9.2186,-5.0636
2.39,4.0468,9.2149,-5.168
2.4,3.9489,9.2971,-5.3483
2.41,3.8604,9.478,-5.6176
2.42,3.7805,9.7767,-5.9962
2.43,3.7086,10.222,-6.5134
2.44,3.6443,10.858,-7.2141
2.45,3.587,11.754,-8.1666
2.46,3.5363,13.018,-9.4816
2.47,3.4919,14.831,-11.339
2.48,3.4535,17.512,-14.058
2.49,3.4209,21.609,-18.188
2.5,3.3939,28.193,-24.799
2.51,3.3723,39.17,-35.798
2.52,3.3559,57.795,-54.439
2.53,3.3447,90.829,-87.484
2.54,3.3387,170.88,-167.55
2.55,3.3376,376.69,-373.35
2.56,3.3417,725.49,-722.15
2.57,3.3508,729.22,-725.87
2.58,3.3649,332.74,-329.38
2.59,3.3843,116.7,-113.31
2.6,3.409,66.573,-63.164
2.61,3.439,41.957,-38.518
2.62,3.4747,29.506,-26.032
2.63,3.5161,22.408,-18.892
2.64,3.5635,18.004,-14.44
2.65,3.6172,15.134,-11.516
2.66,3.6776,13.165,-9.4871
2.67,3.7448,11.778,-8.0334
2.68,3.8195,10.782,-6.9623
2.69,3.9021,10.062,-6.1598
2.7,3.9936,9.5458,-5.5522
2.71,4.0936,9.1869,-5.0933
2.72,4.2033,8.9547,-4.7514
2.73,4.3235,8.8293,-4.5058
2.74,4.4551,8.7981,-4.3429
2.75,4.5993,8.8542,-4.2549
2.76,4.757,8.9953,-4.2384
2.77,4.9297,9.2235,-4.2938
2.78,5.1189,9.5448,-4.4259
2.79,5.3263,9.9704,-4.6441
2.8,5.5541,10.518,-4.9636
2.81,5.8045,11.212,-5.4077
2.82,6.0802,12.091,-6.0113
2.83,6.3844,13.211,-6.8263
2.84,6.7208,14.654,-7.9336
2.85,7.0938,16.553,-9.4593
2.86,7.5084,19.117,-11.609
2.87,7.9708,22.69,-14.719
2.88,8.4883,27.873,-19.385
2.89,9.0695,35.626,-26.556
2.9,9.7252,47.915,-38.19
2.91,10.468,67.234,-56.766
2.92,11.314,97.923,-86.609
2.93,12.284,159.1,-146.82
2.94,13.402,307.66,-294.26
2.95,14.698,671.09,-656.39
2.96,16.214,1088,-1071.8
2.97,18.001,869.81,-851.81
2.98,20.128,347.52,-327.4
2.99,22.689,137.33,-114.64
3.0001,25.808,89.376,-63.568
3.0101,29.661,64.117,-34.455
3.0201,34.5,51.354,-16.853
3.0301,40.693,44.763,-4.0695
3.0401,48.799,41.182,7.6174
3.0501,59.702,38.961,20.741
3.0601,74.863,36.164,38.699
3.0701,96.851,31.742,65.109
3.0801,130.54,19.502,111.04
3.0901,186.17,1.8069,184.36
3.1001,288.61,0,288.61
3.1101,513.26,0,513.26
3.1201,1151.4,0,1151.4
3.1301,3036.7,2059.5,977.23
3.1401,5586.2,4930.3,655.89
3.1501,4743.7,3895.3,848.45
3.1601,2075.4,1572.3,503.03
3.1701,806.47,631.61,174.86
3.1801,399.12,311.85,87.278
3.1901,239.49,187.02,52.473
3.2001,160.62,126.77,33.851
3.2101,115.66,93.098,22.564
3.2201,87.552,72.702,14.85
3.2301,68.79,60.122,8.6684
3.2401,55.645,52.693,2.9518
3.2501,46.083,49.777,-3.6938
3.2601,38.917,51.568,-12.651
3.2701,33.415,58.676,-25.261
3.2801,29.107,75.977,-46.87
3.2901,25.679,115.38,-89.704
3.3001,22.915,211.54,-188.62
3.3101,20.661,319.85,-299.19
3.3201,18.812,252.96,-234.15
3.3301,17.28,105.22,-87.938
3.3401,16.008,45.574,-29.566
3.3501,14.951,33.227,-18.277
3.3601,14.073,25.814,-11.741
3.3701,13.349,21.18,-7.8316
3.3801,12.757,18.561,-5.8041
3.3901,12.283,16.803,-4.5195
3.4001,11.916,15.654,-3.7387
3.4101,11.646,14.913,-3.2676
3.4201,11.468,14.472,-3.0038
3.4301,11.38,14.273,-2.8925
3.4401,11.381,14.285,-2.904
3.4501,11.474,14.499,-3.0247
3.4601,11.663,14.917,-3.2546
3.4701,11.955,15.561,-3.6052
3.4801,12.363,16.466,-4.1025
3.4901,12.902,17.693,-4.7905
3.5001,13.594,19.338,-5.7435
3.5101,14.467,21.545,-7.0773
3.5201,15.561,24.555,-8.9942
3.5301,16.928,28.723,-11.795
3.5401,18.643,34.731,-16.088
3.5501,20.805,43.372,-22.568
3.5601,23.56,56.9,-33.34
3.5701,27.122,77.23,-50.107
3.5801,31.813,108.75,-76.942
3.5901,38.136,160.27,-122.13
3.6001,46.919,270.56,-223.64
3.6101,59.596,501.23,-441.64
3.6201,78.845,951.45,-872.61
3.6301,110.16,1155.3,-1045.2
3.6401,166.45,614.15,-447.7
3.6501,284.86,63.289,221.57
3.6601,604.16,0,604.16
3.6701,1587.7,1003.9,583.77
3.6801,3289,2980,309.05
3.6901,3289,2843,445.96
3.7001,1587.5,1273.1,314.35
3.7101,603.88,505.35,98.538
3.7201,284.47,245.11,39.366
3.7301,165.95,142.06,23.887
3.7401,109.55,95.039,14.508
3.7501,78.12,68.91,9.21
3.7601,58.759,52.521,6.2385
3.7701,45.972,41.632,4.3396
3.7801,37.085,33.962,3.1228
3.7901,30.671,28.314,2.3571
3.8001,25.922,23.988,1.9337
3.8101,22.378,20.546,1.8325
3.8201,19.882,17.942,1.9398
3.8301,18.846,17.071,1.7752
3.8401,20.131,19.311,0.82044
3.8501,20.609,19.855,0.75426
3.8601,16.518,15.864,0.65441
3.8701,12.595,12.641,-0.046203
3.8801,10.63,11.063,-0.43206
3.8901,9.4844,10.09,-0.60582
3.9001,8.6433,9.392,-0.74864
3.9101,7.9642,8.843,-0.8788
3.9201,7.393,8.3962,-1.0032
3.9301,6.9025,8.0302,-1.1277
3.9401,6.476,7.733,-1.2569
3.9501,6.1019,7.4965,-1.3945
3.9601,5.7719,7.3161,-1.5442
3.9701,5.4793,7.1893,-1.7101
3.9801,5.2191,7.116,-1.897
3.9901,4.987,7.0978,-2.1107
4.0001,4.7798,7.1387,-2.3589
4.0101,4.5946,7.2457,-2.651
4.0201,4.4291,7.4294,-3.0003
4.0301,4.2814,7.7059,-3.4245
4.0401,4.1498,8.0981,-3.9483
4.0501,4.0331,8.6401,-4.607
4.0601,3.93,9.3812,-5.4512
4.0701,3.8398,10.395,-6.5549
4.0801,3.7616,11.788,-8.0261
4.0901,3.6949,13.716,-10.021
4.1001,3.6396,16.438,-12.798
4.1101,3.5948,20.25,-16.655
4.1201,3.5607,25.581,-22.02
4.1301,3.5373,33.225,-29.688
4.1401,3.5248,45.384,-41.86
4.1501,3.5235,66.887,-63.364
4.1601,3.5339,115.93,-112.4
4.1701,3.5567,226.46,-222.9
4.1801,3.5928,477.11,-473.51
4.1901,3.6436,662.13,-658.48
4.2001,3.7104,472.56,-468.85
4.2101,3.7954,168.04,-164.24
4.2201,3.901,41.192,-37.291
4.2301,4.0303,34.12,-30.09
4.2401,4.1875,31.569,-27.382
4.2501,4.3775,22.592,-18.214
4.2601,4.6071,17.767,-13.16
4.2701,4.8849,15.122,-10.237
4.2801,5.2222,13.207,-7.9853
4.2901,5.6343,11.875,-6.2408
4.3001,6.1421,10.966,-4.8237
4.3101,6.7744,10.332,-3.5578
4.3201,7.5726,9.863,-2.2904
4.3301,8.597,9.458,-0.86102
4.3401,9.9385,8.9746,0.96394
4.3501,11.74,8.2932,3.4469
4.3601,14.236,7.0663,7.1701
4.3701,17.836,5.4033,12.433
4.3801,23.303,0.72607,22.577
4.3901,32.217,0,32.217
4.4001,48.317,0,48.317
4.4101,82.497,0,82.497
4.4201,175.86,53.634,122.23
4.4301,461.25,462.67,-1.4203
4.4401,927.89,1040,-112.15
4.4501,890.68,904.3,-13.622
4.4601,419.43,400.63,18.795
4.4701,161.14,149.85,11.29
4.4801,77.758,72.84,4.9179
4.4901,46.427,47.521,-1.0935
4.5001,31.403,33.426,-2.0232
4.5101,23.011,25.041,-2.0301
4.5201,17.85,20.309,-2.4586
4.5301,14.46,17.381,-2.9209
4.5401,12.127,15.564,-3.4366
4.5501,10.467,14.546,-4.0791
4.5601,9.2583,14.172,-4.9133
4.5701,8.3659,14.382,-6.0162
4.5801,7.7047,15.204,-7.499
4.5901,7.2189,16.766,-9.5475
4.6001,6.8717,19.277,-12.405
4.6101,6.6382,22.927,-16.289
4.6201,6.5024,28.195,-21.693
4.6301,6.4552,36.114,-29.659
4.6401,6.4906,49.219,-42.728
4.6501,6.6088,76.239,-69.63
4.6601,6.8136,132.33,-125.52
4.6701,7.1135,267.75,-260.63
4.6801,7.5222,476.88,-469.35
4.6901,8.0602,474.45,-466.39
4.7001,8.7574,245.08,-236.33
4.7101,9.6568,61.223,-51.567
4.7201,10.821,17.051,-6.2293
4.7301,12.344,25.403,-13.059
4.7401,14.367,22.323,-7.9561
4.7501,17.114,14.758,2.3565
4.7601,20.959,10.07,10.889
4.7701,26.552,1.5645,24.987
4.7801,35.126,0.02147,35.104
4.7901,49.254,0,49.254
4.8001,75.136,0,75.136
4.8101,131.31,0,131.31
4.8201,288.94,54.202,234.74
4.8301,760.98,697.76,63.228
4.8401,1443.6,1386.4,57.183
4.8501,1276.9,1055.9,220.93
4.8601,571.96,455.2,116.76
4.8701,221.49,212.6,8.8878
4.8801,108.96,142.46,-33.497
4.8901,65.495,136.09,-70.594
4.9001,44.255,192.47,-148.22
4.9101,32.285,277.19,-244.91
4.9201,24.95,244.41,-219.46
4.9301,20.314,122.93,-102.61
4.9401,17.72,35.987,-18.267
4.9501,17.972,18.279,-0.30759
4.9601,22.915,31.767,-8.8523
4.9701,25.846,32.871,-7.0251
4.9801,18.703,22.751,-4.0477
4.9901,11.713,15.887,-4.1737
5.0001,8.7632,13.188,-4.425
5.0101,7.4231,11.896,-4.473
5.0201,6.6121,11.282,-4.6704
5.0301,6.0405,11.191,-5.1505
5.0401,5.6082,11.623,-6.0145
5.0501,5.27,12.635,-7.3645
5.0601,5.0011,14.201,-9.1994
5.0701,4.7865,16.65,-11.863
5.0801,4.6163,20.359,-15.743
5.0901,4.4835,26.701,-22.217
5.1001,4.3833,40.468,-36.085
5.1101,4.3122,67.742,-63.43
5.1201,4.2679,135.79,-131.52
5.1301,4.2494,203.93,-199.68
5.1401,4.2545,169.56,-165.3
5.1501,4.2836,78.675,-74.391
5.1601,4.337,17.787,-13.45
5.1701,4.4155,5.5463,-1.1308
5.1801,4.5206,12.294,-7.7729
5.1901,4.6545,11.84,-7.1852
5.2001,4.82,9.568,-4.748
5.2101,5.0209,8.6086,-3.5878
5.2201,5.2621,8.3827,-3.1206
5.2301,5.5498,8.3747,-2.825
5.2401,5.8921,8.57,-2.6779
5.2501,6.2992,9.0722,-2.7729
5.2601,6.7847,9.9238,-3.1391
5.2701,7.366,11.333,-3.9672
5.2801,8.0662,13.446,-5.38
5.2901,8.9164,16.388,-7.4718
5.3001,9.9592,21,-11.04
5.3101,11.254,27.299,-16.045
5.3201,12.885,37.668,-24.783
5.3301,14.977,62.692,-47.715
5.3401,17.718,82.763,-65.045
5.3501,21.404,66.239,-44.835
5.3601,26.526,25.862,0.66419
5.3701,33.941,3.1587,30.782
5.3801,45.269,0,45.269
5.3901,63.892,0,63.892
5.4001,97.962,0,97.962
5.4101,171.85,0,171.85
5.4201,379.06,123.43,255.63
5.4301,999.51,972.35,27.161
5.4401,1896.7,1825.5,71.26
5.4501,1677.6,1378.8,298.81
5.4601,751.2,582.85,168.35
5.4701,290.6,255.16,35.443
5.4801,142.73,153.26,-10.533
5.4901,85.606,115.24,-29.633
5.5001,57.674,106.48,-48.804
5.5101,41.879,126.75,-84.872
5.5201,32.077,184.51,-152.44
5.5301,25.593,357.57,-331.97
5.5401,21.103,545.36,-524.26
5.5501,17.889,491.13,-473.24
5.5601,15.536,260.12,-244.58
5.5701,13.791,67.286,-53.494
5.5801,12.495,6.3293,6.1654
5.5901,11.543,15.677,-4.1332
5.6001,10.871,27.944,-17.073
5.6101,10.437,21.826,-11.389
5.6201,10.218,15.908,-5.69
5.6301,10.21,13.343,-3.1336
5.6401,10.422,11.658,-1.2357
5.6501,10.885,10.006,0.87909
5.6601,11.653,8.2888,3.3641
5.6701,12.817,6.4585,6.3581
5.6801,14.529,4.4642,10.065
5.6901,17.048,0.74822,16.299
5.7001,20.831,0,20.831
5.7101,26.748,0,26.748
5.7201,36.621,0,36.621
5.7301,54.846,0,54.846
5.7401,94.568,0,94.568
5.7501,206.25,76.773,129.47
5.7601,540.93,532.73,8.1993
5.7701,1025,981.92,43.034
5.7801,906.61,742.03,164.59
5.7901,406.61,312.07,94.534
5.8001,157.96,128.83,29.13
5.8101,78.074,69.82,8.2542
5.8201,47.156,43.683,3.4727
5.8301,31.991,29.805,2.1861
5.8401,23.375,22.735,0.64
5.8501,17.992,19.409,-1.4174
5.8601,14.396,17.904,-3.5074
5.8701,11.872,17.62,-5.7474
5.8801,10.031,18.716,-8.6849
5.8901,8.6465,22.213,-13.566
5.9001,7.5792,28.835,-21.256
5.9101,6.7399,50.431,-43.691
5.9201,6.0691,83.156,-77.087
5.9301,5.5257,86.524,-80.998
5.9401,5.0809,55.748,-50.668
5.9501,4.7138,22.675,-17.961
5.9601,4.4092,5.4675,-1.0583
5.9701,4.1557,3.2353,0.9204
5.9801,3.9447,6.7768,-2.8321
5.9901,3.7698,8.0358,-4.266
6.0001,3.626,7.3276,-3.7017
6.0101,3.5096,7.1352,-3.6256
6.0201,3.4179,7.5822,-4.1643
6.0301,3.3489,8.3397,-4.9908
6.0401,3.3014,9.4098,-6.1084
6.0501,3.2747,10.957,-7.6821
6.0601,3.2693,13.282,-10.013
6.0701,3.2849,17.857,-14.572
6.0801,3.3231,25.204,-21.881
6.0901,3.3861,45.452,-42.066
6.1001,3.4769,82.842,-79.365
6.1101,3.5996,97.635,-94.036
6.1201,3.7602,70.665,-66.905
6.1301,3.9668,32.458,-28.491
6.1401,4.2306,7.8515,-3.6209
6.1501,4.5673,1.3419,3.2254
6.1601,4.9995,5.2376,-0.23804
6.1701,5.5602,7.9523,-2.3921
6.1801,6.299,7.0956,-0.7966
6.1901,7.294,5.9713,1.3227
6.2001,8.6725,5.6232,3.0493
6.2101,10.655,5.6454,5.0092
6.2201,13.649,4.2086,9.4408
6.2301,18.492,1.4214,17.07
6.2401,27.126,6.0145,21.112
6.2501,45.083,31.25,13.833
6.2601,92.791,115.63,-22.839
6.2701,240.47,404.41,-163.95
6.2801,509.86,767.45,-257.6
6.2901,531.19,696.7,-165.5
6.3001,264.57,361.86,-97.285
6.3101,101.55,139.14,-37.59
6.3201,48.282,45.676,2.6054
6.3301,28.85,20.836,8.0141
6.3401,19.768,24.47,-4.7025
6.3501,14.807,24.261,-9.4547
6.3601,11.835,19.012,-7.1767
6.3701,9.9551,15.919,-5.9637
6.3801,8.7344,15.17,-6.4355
6.3901,7.9465,15.532,-7.5854
6.4001,7.4657,16.695,-9.2289
6.4101,7.2218,19.069,-11.848
6.4201,7.1781,23.145,-15.967
6.4301,7.3208,29.746,-22.425
6.4401,7.6553,48.715,-41.06
6.4501,8.2063,81.54,-73.333
6.4601,9.0223,91.815,-82.792
6.4701,10.186,64.572,-54.386
6.4801,11.836,26.241,-14.405
6.4901,14.205,3.7721,10.433
6.5001,17.708,0,17.708
6.5101,23.129,0,23.129
6.5201,32.113,0,32.113
6.5301,48.624,0,48.624
6.5401,84.52,0,84.52
6.5501,185.31,107.78,77.537
6.5601,487.23,538.91,-51.684
6.5701,923.84,911.5,12.339
6.5801,817.19,677.55,139.64
6.5901,366.31,312.34,53.974
6.6001,142.16,169.48,-27.316
6.6101,70.243,176.95,-106.71
6.6201,42.562,235.81,-193.24
6.6301,29.259,229.14,-199.89
6.6401,22.396,147.46,-125.07
6.6501,20.291,65.424,-45.133
6.6601,22.545,23.937,-1.3913
6.6701,21.595,9.4016,12.193
6.6801,14.678,13.794,0.88354
6.6901,9.8042,17.754,-7.9503
6.7001,7.6544,14.766,-7.1118
6.7101,6.4972,12.451,-5.9535
6.7201,5.7279,12.028,-6.3001
6.7301,5.1664,12.65,-7.4839
6.7401,4.7389,14.086,-9.3471
6.7501,4.4074,16.537,-12.129
6.7601,4.149,20.563,-16.414
6.7701,3.9494,33.078,-29.129
6.7801,3.7989,57.505,-53.706
6.7901,3.6909,68.793,-65.102
6.8001,3.6214,53.385,-49.764
6.8101,3.5879,27.56,-23.972
6.8201,3.5899,10.01,-6.4198
6.8301,3.6279,2.7765,0.85141
6.8401,3.7042,3.6738,0.03042
6.8501,3.8228,8.2338,-4.411
6.8601,3.9898,9.7005,-5.7107
6.8701,4.2141,10.019,-5.8054
6.8801,4.5083,11.254,-6.7454
6.8901,4.8906,13.459,-8.5688
6.9001,5.387,16.874,-11.487
6.9101,6.0357,21.349,-15.314
6.9201,6.8941,28.043,-21.149
6.9301,8.0268,50.11,-42.083
6.9401,9.6279,90.83,-81.202
6.9501,11.92,103.38,-91.458
6.9601,15.358,59.868,-44.51
6.9701,20.845,10.55,10.295
6.9801,30.428,0,30.428
6.9901,49.661,0,49.661
7.0001,98.081,16.461,81.619
7.0101,248.71,258.81,-10.104
7.0201,579.01,619.73,-40.723
7.0301,709.68,602.19,107.5
7.0401,399.12,298.12,101
7.0501,152.51,115.47,37.042
7.0601,67.75,57.576,10.174
7.0701,38.303,35.974,2.3295
7.0801,25.055,24.243,0.81155
7.0901,17.941,17.284,0.65722
7.1001,13.687,12.941,0.74611
7.1101,10.957,10.663,0.29414
7.1201,9.124,9.5361,-0.41208
7.1301,7.8592,8.8245,-0.96531
7.1401,6.9808,8.438,-1.4572
7.1501,6.384,8.3861,-2.0021
7.1601,6.0094,8.6752,-2.6658
7.1701,5.8276,9.425,-3.5974
7.1801,5.8335,10.665,-4.8318
7.1901,6.0458,12.553,-6.5077
7.2001,6.5166,15.523,-9.0066
7.2101,7.3511,18.518,-11.166
7.2201,8.7571,20.007,-11.25
7.2301,11.167,25.938,-14.771
7.2401,15.591,57.963,-42.371
7.2501,24.878,119.31,-94.434
7.2601,49.44,167.48,-118.04
7.2701,126,246.26,-120.26
7.2801,272.97,333.91,-60.944
7.2901,296.11,257.54,38.57
7.3001,152.02,109.5,42.523
7.3101,58.495,39.012,19.482
7.3201,27.649,26.222,1.4269
7.3301,16.607,22.547,-5.9402
7.3401,11.734,17.099,-5.3653
7.3501,9.9377,15.189,-5.2509
7.3601,11.014,17.581,-6.5661
7.3701,12.157,19.271,-7.1148
7.3801,9.029,18.335,-9.3064
7.3901,5.5878,22.504,-16.916
7.4001,4.0517,32.212,-28.16
7.4101,3.3531,34.684,-31.331
7.4201,2.9374,27.208,-24.271
7.4301,2.6507,16.366,-13.715
7.4401,2.4392,9.3501,-6.9109
7.4501,2.2779,6.9439,-4.666
7.4601,2.1531,7.6957,-5.5425
7.4701,2.0566,10.529,-8.4722
7.4801,1.9831,13.259,-11.276
7.4901,1.9291,15.559,-13.63
7.5001,1.8925,19.383,-17.49
7.5101,1.8722,26.519,-24.647
7.5201,1.8677,38.092,-36.225
7.5301,1.8795,66.85,-64.971
7.5401,1.9089,145.74,-143.83
7.5501,1.958,224.7,-222.74
7.5601,2.0304,217.25,-215.22
7.5701,2.1316,140.55,-138.41
7.5801,2.2697,53.23,-50.96
7.5901,2.4571,7.853,-5.3959
7.6001,2.7133,0,2.7133
7.6101,3.0698,0,3.0698
7.6201,3.5805,4.6657,-1.0851
7.6301,4.3437,7.6766,-3.333
7.6401,5.5544,4.0706,1.4838
7.6501,7.6508,3.4346,4.2162
7.6601,11.807,8.193,3.6143
7.6701,22.102,25.163,-3.0607
7.6801,53.989,89.736,-35.747
7.6901,126.67,191.24,-64.566
7.7001,161.33,197.18,-35.854
7.7101,94.368,115.75,-21.378
7.7201,37.018,50.893,-13.875
7.7301,17.003,20.532,-3.5292
7.7401,10.188,8.334,1.8536
7.7501,7.2163,4.1892,3.027
7.7601,5.6946,4.8446,0.84999
7.7701,4.857,5.9677,-1.1107
7.7801,4.3987,5.0361,-0.63742
7.7901,4.182,3.6776,0.50434
7.8001,4.1426,2.8254,1.3172
7.8101,4.2547,2.1692,2.0855
7.8201,4.5175,1.5246,2.993
7.8301,4.9529,0.51723,4.4356
7.8401,5.6097,0.058756,5.5509
7.8501,6.5784,0,6.5784
7.8601,8.0236,0,8.0236
7.8701,10.258,0,10.258
7.8801,13.927,0,13.927
7.8901,20.552,0,20.552
7.9001,34.518,0,34.518
7.9101,72.2,49.07,23.13
7.9201,188.28,227.7,-39.419
7.9301,389.09,401.68,-12.591
7.9401,389.1,320.54,68.561
7.9501,188.34,149.56,38.777
7.9601,72.322,77.628,-5.3064
7.9701,34.738,71.274,-36.535
7.9801,20.982,67.292,-46.31
7.9901,14.956,51.415,-36.459
8.0001,13.037,33.385,-20.348
8.0101,13.002,19.578,-6.5763
8.0201,10.599,10.864,-0.26456
8.0301,7.2372,7.3698,-0.13259
8.0401,5.4529,9.1465,-3.6936
8.0501,4.5968,12.877,-8.2799
8.0601,4.0893,15.203,-11.114
8.0701,3.7542,18.232,-14.478
8.0801,3.528,22.833,-19.305
8.0901,3.3807,36.518,-33.138
8.1001,3.296,74.907,-71.611
8.1101,3.2646,110.4,-107.14
8.1201,3.2818,107.61,-104.33
8.1301,3.3465,73.955,-70.609
8.1401,3.4603,35.125,-31.665
8.1501,3.6079,6.5703,-2.9624
8.1601,3.8372,0,3.8372
8.1701,4.1405,0,4.1405
8.1801,4.5362,0,4.5362
8.1901,5.0511,4.3684,0.68269
8.2001,5.7253,3.1724,2.5528
8.2101,6.62,0.57678,6.0433
8.2201,7.8319,0,7.8319
8.2301,9.52,0,9.52
8.2401,11.961,0,11.961
8.2501,15.675,0,15.675
8.2601,21.733,0,21.733
8.2701,32.675,0,32.675
8.2801,55.898,0,55.898
8.2901,119.31,86.685,32.625
8.3001,313.11,369.69,-56.579
8.3101,629.98,626.34,3.642
8.3201,604.75,491.49,113.26
8.3301,284.84,219.78,65.065
8.3401,109.53,88.226,21.305
8.3501,52.994,51.089,1.9053
8.3601,31.817,45.029,-13.212
8.3701,21.735,50.717,-28.983
8.3801,16.185,51.578,-35.393
8.3901,12.868,41.778,-28.91
8.4001,10.804,26.599,-15.795
8.4101,9.5264,12.479,-2.9525
8.4201,8.8017,3.5924,5.2093
8.4301,8.52,0.44419,8.0758
8.4401,8.6535,0,8.6535
8.4501,9.2502,0,9.2502
8.4601,10.457,0,10.457
8.4701,12.595,0,12.595
8.4801,16.365,0,16.365
8.4901,23.457,0,23.457
8.5001,38.828,15.409,23.419
8.5101,81.207,89.114,-7.9078
8.5201,211.14,276.58,-65.432
8.5301,423.72,432.91,-9.1949
8.5401,406.63,332.15,74.481
8.5501,191.71,147.09,44.617
8.5601,73.868,58.683,15.185
8.5701,35.767,34.386,1.3813
8.5801,21.4,27.653,-6.2531
8.5901,14.471,25.86,-11.389
8.6001,10.569,24.544,-13.975
8.6101,8.1432,26.996,-18.853
8.6201,6.5265,48.53,-42.004
8.6301,5.3925,80.477,-75.084
8.6401,4.5652,90.581,-86.016
8.6501,3.9428,72.487,-68.545
8.6601,3.463,42.719,-39.256
8.6701,3.0858,17.432,-14.346
8.6801,2.7849,4.3202,-1.5353
8.6901,2.5297,0.48014,2.0495
8.7001,2.3328,1.0892,1.2436
8.7101,2.1724,7.8544,-5.682
8.7201,2.0424,13.354,-11.312
8.7301,1.9384,14.283,-12.344
8.7401,1.8577,18.849,-16.991
8.7501,1.7986,33.101,-31.303
8.7601,1.761,46.353,-44.592
8.7701,1.7462,45.863,-44.117
8.7801,1.7571,33.977,-32.219
8.7901,1.7999,19.146,-17.347
8.8001,1.8851,8.5274,-6.6423
8.8101,2.0313,4.284,-2.2527
8.8201,2.2732,3.601,-1.3278
8.8301,2.6794,6.719,-4.0396
8.8401,3.403,12.774,-9.3708
8.8501,4.8453,18.479,-13.633
8.8601,8.3649,29.548,-21.183
8.8701,19.214,66.567,-47.352
8.8801,45.794,119.86,-74.069
8.8901,62.84,130.9,-68.055
8.9001,39.554,92.969,-53.415
8.9101,15.957,49.81,-33.853
8.9201,7.3577,20.399,-13.041
8.9301,4.4854,6.073,-1.5876
8.9401,3.2599,0.91838,2.3415
8.9501,2.6419,0,2.6419
8.9601,2.3091,2.7519,-0.44283
8.9701,2.1368,6.4975,-4.3607
8.9801,2.0719,6.5851,-4.5132
8.9901,2.0935,6.8095,-4.7161
9.0002,2.2,8.6936,-6.4935
9.0102,2.4075,9.109,-6.7015
9.0202,2.7549,6.6345,-3.8795
9.0302,3.3236,3.1399,0.18366
9.0402,4.2869,0.7159,3.571
9.0502,6.0604,0.91614,5.1442
9.0602,9.8586,5.6792,4.1795
9.0702,20.267,24.48,-4.2138
9.0802,52.105,74.697,-22.592
9.0902,104.17,117.29,-13.113
9.1002,100.05,98.537,1.5092
9.1102,47.527,73.962,-26.434
9.1202,18.814,88.158,-69.344
9.1302,9.7395,104.84,-95.098
9.1402,6.898,95.131,-88.233
9.1502,7.1182,68.017,-60.898
9.1602,8.5711,35.714,-27.143
9.1702,7.0072,10.408,-3.4013
9.1802,4.1149,1.1503,2.9645
9.1902,2.7207,0,2.7207
9.2002,2.1889,0,2.1889
9.2102,1.9361,3.6728,-1.7367
9.2202,1.7982,6.517,-4.7188
9.2302,1.7246,5.2471,-3.5225
9.2402,1.6946,3.8291,-2.1345
9.2502,1.6991,3.3543,-1.6552
9.2602,1.7345,3.2946,-1.5601
9.2702,1.8004,3.4561,-1.6557
9.2802,1.8993,3.7256,-1.8263
9.2902,2.0364,4.0669,-2.0305
9.3002,2.2204,4.4985,-2.2781
9.3102,2.465,5.0948,-2.6298
9.3202,2.7911,5.7411,-2.95
9.3302,3.2318,4.9948,-1.763
9.3402,3.841,4.2781,-0.43712
9.3502,4.7107,11.353,-6.6428
9.3602,6.0088,24.67,-18.661
9.3702,8.069,29.215,-21.147
9.3802,11.64,22.438,-10.797
9.3902,18.732,15.785,2.947
9.4002,36.322,30.622,5.6993
9.4102,90.848,117,-26.149
9.4202,215.17,237.53,-22.362
9.4302,274.41,226.41,48.006
9.4402,159.81,118.67,41.142
9.4502,61.637,49.861,11.776
9.4602,27.333,30.872,-3.538
9.4702,15.606,32.1,-16.494
9.4802,10.446,37.291,-26.845
9.4902,7.7581,35.396,-27.638
9.5002,6.2322,26.929,-20.696
9.5102,5.3488,16.695,-11.346
9.5202,4.8768,8.1924,-3.3156
9.5302,4.7165,2.1949,2.5216
9.5402,4.8447,0.17997,4.6647
9.5502,5.3074,0,5.3074
9.5602,6.2486,0.18008,6.0685
9.5702,8.0133,5.5469,2.4664
9.5802,11.48,20.336,-8.8555
9.5902,19.376,50.249,-30.873
9.6002,42.325,103.56,-61.235
9.6102,109.28,187.04,-77.759
9.6202,193.63,212.64,-19.009
9.6302,158.08,135.33,22.748
9.6402,68.3,55.164,13.137
9.6502,27.385,21.159,6.2258
9.6602,14.347,11.351,2.9964
9.6702,9.567,9.6914,-0.1244
9.6802,7.89,12.097,-4.2071
9.6902,6.6078,15.054,-8.4464
9.7002,4.7459,17.791,-13.045
9.7102,3.4822,19.675,-16.192
9.7202,2.8332,18.44,-15.607
9.7302,2.4456,14.637,-12.191
9.7402,2.1849,10.212,-8.0275
9.7502,2.0024,6.9249,-4.9225
9.7602,1.8751,5.6344,-3.7593
9.7702,1.7904,5.5103,-3.7199
9.7802,1.7412,5.9712,-4.23
9.7902,1.7242,7.3202,-5.596
9.8002,1.7387,12.109,-10.37
9.8102,1.7868,23.151,-21.364
9.8202,1.8737,34.611,-32.737
9.8302,2.0089,36.009,-34
9.8402,2.2082,26.86,-24.652
9.8502,2.4933,12.902,-10.408
9.8602,2.9209,2.5985,0.32243
9.8702,3.5712,0,3.5712
9.8802,4.6139,0,4.6139
9.8902,6.4311,0,6.4311
9.9002,10.047,0.16321,9.8841
9.9102,19.021,19.508,-0.48723
9.9202,46.834,75.552,-28.718
9.9302,110.24,141.35,-31.105
9.9402,140.47,135.47,5.0021
9.9502,82.057,76.851,5.2063
9.9602,32.029,34.73,-2.7011
9.9702,14.578,18.033,-3.4548
9.9802,8.6528,12.206,-3.5528
9.9902,6.0923,9.9986,-3.9062
10,4.8138,8.9687,-4.1549
10.01,4.1578,8.6978,-4.54
10.02,3.8718,11.555,-7.6836
10.03,3.8589,21.785,-17.926
10.04,4.1029,32.456,-28.353
10.05,4.6556,32.733,-28.077
10.06,5.6648,23.616,-17.951
10.07,7.4763,9.444,-1.9677
10.08,10.964,1.4393,9.5245
10.09,18.831,4.4432,14.388
10.1,41.607,44.705,-3.0979
10.11,107.98,131.35,-23.367
10.12,191.58,172.78,18.804
10.13,156.39,117.07,39.322
10.14,67.482,50.177,17.305
10.15,27.013,20.713,6.3009
10.16,14.27,12.552,1.7184
10.17,10.009,10.752,-0.74271
10.18,8.7642,9.6212,-0.85693
10.19,6.9517,7.5399,-0.58828
10.2,4.6335,5.7164,-1.0829
10.21,3.3252,4.8387,-1.5135
10.22,2.6754,4.4261,-1.7507
10.23,2.285,4.4322,-2.1472
10.24,2.0232,5.9424,-3.9192
10.25,1.8411,9.3132,-7.4721
10.26,1.7152,11.453,-9.7376
10.27,1.6328,10.871,-9.2379
10.28,1.587,8.4338,-6.8468
10.29,1.5751,5.3522,-3.7771
10.3,1.5975,2.7917,-1.1942
10.31,1.6582,1.3868,0.27142
10.32,1.7657,0.35186,1.4138
10.33,1.935,0,1.935
10.34,2.193,0,2.193
10.35,2.5878,1.3524,1.2354
10.36,3.2118,5.0952,-1.8834
10.37,4.2601,7.407,-3.1469
10.38,6.2076,7.7282,-1.5206
10.39,10.494,12.304,-1.8101
10.4,22.681,34.027,-11.346
10.41,58.691,80.856,-22.164
10.42,107.39,105.98,1.4099
10.43,91.322,76.448,14.874
10.44,40.394,38.16,2.2334
10.45,16.193,29.46,-13.267
10.46,8.4638,46.108,-37.644
10.47,5.4809,61.008,-55.527
10.48,4.0609,59.722,-55.661
10.49,3.3169,46.366,-43.049
10.5,2.9348,27.758,-24.823
10.51,2.7901,9.2543,-6.4642
10.52,2.8439,1.0866,1.7573
10.53,3.1152,0,3.1152
10.54,3.6957,0,3.6957
10.55,4.8244,0,4.8244
10.56,7.1563,8.8582,-1.7019
10.57,12.93,28.991,-16.062
10.58,30.817,63.982,-33.164
10.59,74.694,103.95,-29.252
10.6,102.82,100.23,2.5866
10.61,64.318,57.06,7.2584
10.62,25.298,23.935,1.364
10.63,11.048,12.352,-1.3045
10.64,6.2491,9.3775,-3.1284
10.65,4.1594,8.7418,-4.5824
10.66,3.0577,13.605,-10.547
10.67,2.406,22.956,-20.55
10.68,1.9912,27.871,-25.88
10.69,1.7144,25.616,-23.902
10.7,1.5248,19.74,-18.215
10.71,1.3942,12.742,-11.348
10.72,1.3063,6.8486,-5.5423
10.73,1.2513,3.7271,-2.4758
10.74,1.224,2.8926,-1.6686
10.75,1.2219,2.7838,-1.5619
10.76,1.2452,5.1783,-3.9331
10.77,1.2963,10.769,-9.4724
10.78,1.3771,14.509,-13.132
10.79,1.5054,14.024,-12.519
10.8,1.695,11.251,-9.5556
10.81,1.9772,8.664,-6.6868
10.82,2.41,6.5392,-4.1292
10.83,3.1116,6.3105,-3.1989
10.84,4.3532,8.1581,-3.8049
10.85,6.8873,13.335,-6.4474
10.86,13.43,35.016,-21.586
10.87,33.777,88.891,-55.114
10.88,74.682,135.51,-60.826
10.89,84.388,124.22,-39.828
10.9,44.852,78.835,-33.982
10.91,17.538,42.619,-25.081
10.92,8.4728,20.461,-11.988
10.93,5.3104,6.7907,-1.4803
10.94,3.9324,1.0289,2.9034
10.95,3.2745,0,3.2745
10.96,2.9942,0,2.9942
10.97,2.9702,0,2.9702
10.98,3.1794,0,3.1794
10.99,3.6744,0,3.6744
11,4.6187,0,4.6187
11.01,6.4344,0.42502,6.0094
11.02,10.365,6.3117,4.0536
11.03,21.081,29.199,-8.1173
11.04,54.19,79.85,-25.66
11.05,111.5,117.46,-5.9601
11.06,111.49,100.19,11.306
11.07,54.18,67.22,-13.04
11.08,21.087,52.537,-31.45
11.09,10.473,45.827,-35.354
11.1,6.8789,36.623,-29.744
11.11,5.3789,24.967,-19.588
11.12,4.0665,13.293,-9.2265
11.13,3.0118,4.9955,-1.9838
11.14,2.4443,1.0379,1.4064
11.15,2.1376,0.052561,2.0851
11.16,1.9593,0.34544,1.6139
11.17,1.8619,3.344,-1.4821
11.18,1.8252,7.0527,-5.2275
11.19,1.8409,8.0274,-6.1865
11.2,1.9074,6.3476,-4.4403
11.21,2.0292,3.2796,-1.2504
11.22,2.2173,0.73685,1.4804
11.23,2.4914,0,2.4914
11.24,2.8855,0,2.8855
11.25,3.458,0,3.458
11.26,4.3147,0,4.3147
11.27,5.6608,0,5.6608
11.28,7.9391,2.176,5.7631
11.29,12.265,6.9617,5.3037
11.3,22.219,23.588,-1.3686
11.31,51.812,80.245,-28.433
11.32,132.87,167.88,-35.009
11.33,212.85,186.01,26.844
11.34,154.36,113.93,40.44
11.35,63.143,47.96,15.183
11.36,25.919,26.561,-0.64236
11.37,13.859,24.641,-10.782
11.38,8.9379,23.431,-14.493
11.39,6.5023,18.393,-11.891
11.4,5.187,11.1,-5.9125
11.41,4.4913,3.7126,0.77877
11.42,4.222,0.39308,3.8289
11.43,4.342,0,4.342
11.44,4.9604,0,4.9604
11.45,6.4652,0,6.4652
11.46,10.127,3.8521,6.2747
11.47,20.933,26.799,-5.8655
11.48,53.196,70.616,-17.419
11.49,96.892,90.945,5.947
11.5,82.345,63.024,19.321
11.51,36.459,27.781,8.6777
11.52,14.658,11.963,2.6948
11.53,7.7846,7.7993,-0.014719
11.54,5.3685,7.5999,-2.2314
11.55,4.0921,9.3797,-5.2876
11.56,2.9324,11.255,-8.3227
11.57,2.1586,11.936,-9.7773
11.58,1.719,11.156,-9.437
11.59,1.4399,9.649,-8.2092
11.6,1.242,8.3514,-7.1094
11.61,1.0943,7.5721,-6.4778
11.62,0.98047,6.9299,-5.9495
11.63,0.89082,8.0519,-7.1611
11.64,0.81903,16.23,-15.411
11.65,0.76097,28.584,-27.823
11.66,0.71374,38.229,-37.515
11.67,0.67523,38.217,-37.541
11.68,0.64408,30.525,-29.881
11.69,0.61917,19.52,-18.901
11.7,0.59977,9.4302,-8.8304
11.71,0.5854,2.3704,-1.785
11.72,0.57579,0.057263,0.51852
11.73,0.57084,0,0.57084
11.74,0.57073,0,0.57073
11.75,0.57567,0,0.57567
11.76,0.58631,0.26302,0.32329
11.77,0.60358,2.2753,-1.6717
11.78,0.62888,2.606,-1.9771
11.79,0.66428,1.5115,-0.84723
11.8,0.7129,0.54545,0.16745
11.81,0.77952,0.069414,0.7101
11.82,0.87164,0,0.87164
11.83,1.0017,0.32792,0.67373
11.84,1.191,1.341,-0.14997
11.85,1.4799,1.9551,-0.47518
11.86,1.9506,1.7652,0.18537
11.87,2.7963,2.0153,0.78106
11.88,4.5731,4.4061,0.16696
11.89,9.3567,14.247,-4.8901
11.9,24.078,36.344,-12.267
11.91,49.541,51.988,-2.4477
11.92,49.566,42.776,6.7901
11.93,24.164,25.601,-1.437
11.94,9.5589,17.355,-7.7959
11.95,5.0909,14.91,-9.8188
11.96,3.9565,13.445,-9.4887
11.97,3.3278,11.334,-8.0059
11.98,2.2838,9.0261,-6.7423
11.99,1.5794,7.3489,-5.7694
12,1.2695,7.9969,-6.7274
12.01,1.1205,14.391,-13.271
12.02,1.0445,24.404,-23.36
12.03,1.0114,32.488,-31.477
12.04,1.0158,32.033,-31.017
12.05,1.0526,25.944,-24.892
12.06,1.1238,16.545,-15.421
12.07,1.2366,6.2124,-4.9757
12.08,1.4052,0.91977,0.48539
12.09,1.6544,0,1.6544
12.1,2.0302,0,2.0302
12.11,2.6218,0,2.6218
12.12,3.621,0,3.621
12.13,5.5072,3.2063,2.3009
12.14,9.7942,14.093,-4.2988
12.15,22.407,41.339,-18.932
12.16,57.731,80.21,-22.479
12.17,95.753,87.638,8.1153
12.18,72.232,56.384,15.849
12.19,30.086,29.918,0.16887
12.2,12.295,24.251,-11.956
12.21,6.5704,26.732,-20.161
12.22,4.2766,25.155,-20.879
12.23,3.166,20.254,-17.088
12.24,2.5923,13.849,-11.257
12.25,2.3281,7.449,-5.1209
12.26,2.3016,2.6982,-0.39662
12.27,2.5398,0.77582,1.764
12.28,3.216,2.2611,0.95489
12.29,4.9379,7.4814,-2.5435
12.3,10.134,20.783,-10.649
12.31,25.436,40.821,-15.385
12.32,44.738,48.225,-3.4869
12.33,36.552,34.201,2.3507
12.34,15.934,17.035,-1.1011
12.35,6.5199,8.5911,-2.0713
12.36,3.481,6.6824,-3.2014
12.37,2.2657,8.6536,-6.3879
12.38,1.6559,12.565,-10.909
12.39,1.3051,15.508,-14.203
12.4,1.0856,14.769,-13.684
12.41,0.94087,12.473,-11.532
12.42,0.84277,9.0268,-8.184
12.43,0.77618,5.2066,-4.4304
12.44,0.73263,2.3747,-1.6421
12.45,0.70743,0.90533,-0.1979
12.46,0.69841,0.22619,0.47222
12.47,0.70536,0,0.70536
12.48,0.7302,0,0.7302
12.49,0.77772,0.67239,0.10533
12.5,0.85778,2.0309,-1.1731
12.51,0.99005,2.8412,-1.8511
12.52,1.2183,2.9514,-1.7332
12.53,1.6539,3.6754,-2.0215
12.54,2.6581,7.6594,-5.0013
12.55,5.6452,17.865,-12.22
12.56,13.598,30.816,-17.218
12.57,20.754,33.148,-12.394
12.58,14.707,24.06,-9.3529
12.59,6.3679,14.364,-7.9961
12.6,3.1293,7.238,-4.1087
12.61,2.1557,1.8853,0.2704
12.62,1.8553,0.007928,1.8474
12.63,1.8358,0,1.8358
12.64,2.0067,0,2.0067
12.65,2.3817,0,2.3817
12.66,3.0623,0.18933,2.873
12.67,4.3174,2.2327,2.0847
12.68,6.9091,7.8468,-0.93769
12.69,13.572,23.469,-9.8965
12.7,34.37,58.763,-24.393
12.71,78.123,90.994,-12.871
12.72,91.942,84.989,6.9534
12.73,50.151,59.942,-9.791
12.74,19.28,44.13,-24.85
12.75,8.9541,34.336,-25.382
12.76,5.5207,27.387,-21.866
12.77,3.8727,19.603,-15.73
12.78,2.7388,11.178,-8.4394
12.79,2.0618,5.3662,-3.3044
12.8,1.6802,3.138,-1.4578
12.81,1.4474,3.7761,-2.3287
12.82,1.3021,4.9861,-3.6841
12.83,1.2171,4.9657,-3.7486
12.84,1.1798,4.3494,-3.1696
12.85,1.1857,4.3169,-3.1312
12.86,1.2367,3.2355,-1.9988
12.87,1.3423,1.0449,0.2974
12.88,1.5227,0.042199,1.4805
12.89,1.8184,0.96478,0.85365
12.9,2.3128,3.6115,-1.2987
12.91,3.1966,6.4231,-3.2265
12.92,4.9889,9.2776,-4.2886
12.93,9.5181,19.083,-9.565
12.94,23.617,42.796,-19.179
12.95,54.539,62.902,-8.3626
12.96,66.784,53.603,13.182
12.97,37.742,28.008,9.7333
12.98,14.694,12.403,2.2908
12.99,6.8074,7.9376,-1.1302
13,4.1166,6.362,-2.2454
13.01,2.9689,5.2549,-2.286
13.02,2.4371,4.5564,-2.1193
13.03,2.2408,3.4546,-1.2138
13.04,2.3069,2.1832,0.12378
13.05,2.6904,2.4153,0.27518
13.06,3.657,6.1452,-2.4882
13.07,6.1778,15.665,-9.4872
13.08,14.091,33.2,-19.109
13.09,34.212,49.9,-15.688
13.1,48.811,47.658,1.1533
13.11,31.716,28.763,2.9536
13.12,12.712,12.606,0.10617
13.13,5.673,5.6958,-0.022878
13.14,3.4737,3.2804,0.1933
13.15,2.4902,2.2027,0.28758
13.16,1.7759,1.4725,0.30343
13.17,1.3387,1.1627,0.17602
13.18,1.1009,1.3564,-0.25557
13.19,0.95935,1.8575,-0.89818
13.2,0.87167,2.2452,-1.3735
13.21,0.82048,2.1131,-1.2926
13.22,0.79806,2.4218,-1.6237
13.23,0.80198,4.3251,-3.5231
13.24,0.83399,6.651,-5.817
13.25,0.9008,7.0413,-6.1405
13.26,1.0168,6.0081,-4.9913
13.27,1.2113,4.9045,-3.6931
13.28,1.5476,3.4239,-1.8763
13.29,2.1807,2.645,-0.46428
13.3,3.5814,5.0575,-1.4761
13.31,7.57,15.079,-7.509
13.32,19.354,31.027,-11.673
13.33,35.295,36.996,-1.7014
13.34,30.047,26.571,3.4759
13.35,13.396,13.697,-0.301
13.36,5.4988,7.2285,-1.7297
13.37,2.9979,4.6356,-1.6377
13.38,2.0627,3.8364,-1.7737
13.39,1.6589,5.2055,-3.5466
13.4,1.5099,8.1015,-6.5916
13.41,1.54,9.5967,-8.0567
13.42,1.7692,9.1382,-7.369
13.43,2.3426,8.9681,-6.6255
13.44,3.786,11.011,-7.2247
13.45,8.2027,18.549,-10.346
13.46,20.382,29.483,-9.1006
13.47,32.407,31.869,0.53823
13.48,23.587,23.779,-0.19268
13.49,9.8472,15.309,-5.4621
13.5,4.2661,10.941,-6.6749
13.51,2.5141,9.0147,-6.5006
13.52,1.7914,7.795,-6.0037
13.53,1.3548,6.3833,-5.0285
13.54,1.1019,5.4372,-4.3353
13.55,0.97324,6.589,-5.6158
13.56,0.91131,10.075,-9.164
13.57,0.89287,12.278,-11.385
13.58,0.90966,11.121,-10.211
13.59,0.96078,8.6045,-7.6437
13.6,1.0511,6.1315,-5.0804
13.61,1.1923,3.198,-2.0057
13.62,1.4069,0.76088,0.646
13.63,1.7375,0,1.7375
13.64,2.2698,0,2.2698
13.65,3.1958,0.57484,2.6209
13.66,5.0257,3.9342,1.0915
13.67,9.508,15.55,-6.0415
13.68,23.343,41.6,-18.257
13.69,56.061,66.217,-10.155
13.7,74.34,61.74,12.599
13.71,44.903,38.22,6.6827
13.72,17.566,24.767,-7.2015
13.73,7.8529,22.082,-14.229
13.74,4.6164,19.663,-15.047
13.75,3.2741,16.129,-12.855
13.76,2.6733,12.381,-9.708
13.77,2.4818,7.6228,-5.141
13.78,2.6342,3.0291,-0.39494
13.79,3.2638,1.3975,1.8663
13.8,4.9494,4.1407,0.80864
13.81,10.047,15.598,-5.5507
13.82,25.346,33.501,-8.1551
13.83,46.081,39.948,6.133
13.84,39.159,27.346,11.814
13.85,17.353,12.529,4.8238
13.86,6.9707,6.6825,0.28822
13.87,3.6241,6.1537,-2.5297
13.88,2.304,7.2378,-4.9338
13.89,1.6476,8.0024,-6.3548
13.9,1.2727,7.6614,-6.3887
13.91,1.0397,6.7532,-5.7135
13.92,0.88779,5.7095,-4.8217
13.93,0.78697,4.3191,-3.5322
13.94,0.72171,3.2358,-2.5141
13.95,0.68409,3.936,-3.2519
13.96,0.67106,5.6803,-5.0092
13.97,0.68363,6.5788,-5.8952
13.98,0.7279,6.4406,-5.7127
13.99,0.81837,6.0015,-5.1832
14,0.98745,5.5419,-4.5544
14.01,1.314,5.2444,-3.9304
14.02,2.0299,7.6349,-5.6049
14.03,4.0115,17.4,-13.389
14.04,10.092,30.909,-20.817
14.05,20.043,36.322,-16.28
14.06,19.248,29.746,-10.498
14.07,9.1979,19.676,-10.478
14.08,3.6949,12.755,-9.0606
14.09,1.9285,7.6512,-5.7227
14.1,1.2799,4.1893,-2.9095
14.11,0.99101,3.3237,-2.3327
14.12,0.8625,3.1311,-2.2686
14.13,0.83651,2.7195,-1.8829
14.14,0.91658,2.2989,-1.3823
14.15,1.1859,2.2794,-1.0935
14.16,1.9995,4.0254,-2.0259
14.17,4.6015,8.0441,-3.4426
14.18,9.3764,10.613,-1.237
14.19,9.7519,8.3199,1.432
14.2,5.0258,4.181,0.8448
14.21,2.1891,1.9527,0.23641
14.22,1.4016,1.3557,0.045916
14.23,1.1617,1.1683,-0.0065662
14.24,0.86724,1.1594,-0.29214
14.25,0.64814,1.4414,-0.79328
14.26,0.5591,1.8952,-1.3361
14.27,0.52952,2.1942,-1.6647
14.28,0.52877,2.1835,-1.6548
14.29,0.54896,1.9846,-1.4356
14.3,0.58964,1.7182,-1.1286
14.31,0.65476,1.4172,-0.76245
14.32,0.75336,1.1687,-0.41538
14.33,0.90292,2.2166,-1.3137
14.34,1.138,5.7976,-4.6596
14.35,1.533,9.6815,-8.1485
14.36,2.2742,12.049,-9.7743
14.37,3.9494,15.252,-11.303
14.38,8.8578,24.356,-15.498
14.39,22.581,35.931,-13.349
14.4,37.357,34.495,2.8617
14.41,28.262,19.463,8.799
14.42,11.951,6.6192,5.332
14.43,5.1019,1.2791,3.8228
14.44,2.9559,0,2.9559
14.45,2.1736,0,2.1736
14.46,1.9047,0,1.9047
14.47,1.9417,0,1.9417
14.48,2.2937,0.88411,1.4096
14.49,3.1908,4.5863,-1.3955
14.5,5.5226,12.493,-6.9706
14.51,12.823,28.007,-15.184
14.52,31.372,42.884,-11.512
14.53,44.83,39.688,5.1417
14.54,29.077,23.343,5.7338
14.55,11.554,10.831,0.72334
14.56,5.0166,5.6765,-0.65992
14.57,2.8554,4.2887,-1.4333
14.58,1.8951,4.1549,-2.2597
14.59,1.3709,4.0206,-2.6497
14.6,1.0699,3.6746,-2.6047
14.61,0.88624,3.1753,-2.2891
14.62,0.76944,2.7188,-1.9494
14.63,0.69517,3.4882,-2.793
14.64,0.65317,6.8992,-6.246
14.65,0.6378,10.697,-10.059
14.66,0.64909,12.135,-11.486
14.67,0.69267,11.564,-10.871
14.68,0.78352,9.7445,-8.9609
14.69,0.95732,7.8005,-6.8432
14.7,1.3084,6.3904,-5.0821
14.71,2.1485,6.526,-4.3775
14.72,4.6979,11.205,-6.5069
14.73,11.328,17.316,-5.9888
14.74,16.716,16.642,0.073644
14.75,11.38,10.077,1.3033
14.76,4.8075,4.404,0.40356
14.77,2.3271,1.8788,0.44836
14.78,1.5765,1.4453,0.13122
14.79,1.3506,2.7008,-1.3503
14.8,1.3649,4.1883,-2.8234
14.81,1.581,4.6369,-3.0559
14.82,2.0935,5.071,-2.9775
14.83,3.2596,6.8964,-3.6368
14.84,6.4527,14.482,-8.0294
14.85,16.418,29.287,-12.869
14.86,34.625,37.588,-2.9627
14.87,36.059,29.798,6.261
14.88,18.024,16.945,1.0797
14.89,7.0273,9.4424,-2.4151
14.9,3.501,6.324,-2.823
14.91,2.2096,4.6604,-2.4508
14.92,1.5159,3.6525,-2.1366
14.93,1.1244,3.3115,-2.1871
14.94,0.90874,3.898,-2.9893
14.95,0.78441,4.5986,-3.8142
14.96,0.7142,4.5016,-3.7874
14.97,0.68289,3.749,-3.0661
14.98,0.68529,2.6578,-1.9725
14.99,0.7234,1.8001,-1.0767
15,0.80745,0.94998,-0.14252
15.01,0.96178,0.20103,0.76075
15.02,1.2419,0.21673,1.0252
15.03,1.7895,1.3226,0.46688
15.04,3.0539,4.414,-1.3601
15.05,6.796,12.939,-6.1432
15.06,17.292,23.722,-6.4301
15.07,28.593,25.245,3.3489
15.08,21.602,18.573,3.0284
15.09,9.0764,13.685,-4.609
15.1,3.7962,12.048,-8.252
15.11,2.1103,10.935,-8.8251
15.12,1.4557,9.272,-7.8162
15.13,1.1722,7.3396,-6.1674
15.14,1.0876,5.815,-4.7274
15.15,1.1809,4.6466,-3.4656
15.16,1.5762,4.4517,-2.8755
15.17,2.8554,7.4975,-4.6421
15.18,6.8752,13.152,-6.2769
15.19,13.104,14.78,-1.6758
15.2,12.069,10.431,1.6378
15.21,5.6561,5.6498,0.0062972
15.22,2.3079,4.2156,-1.9077
15.23,1.2237,5.6347,-4.411
15.24,0.80598,7.5817,-6.7758
15.25,0.60144,8.1909,-7.5894
15.26,0.48584,7.3327,-6.8469
15.27,0.41494,5.9695,-5.5546
15.28,0.36972,4.7772,-4.4075
15.29,0.34103,4.0482,-3.7071
15.3,0.32429,3.8708,-3.5465
15.31,0.31748,4.0179,-3.7005
15.32,0.32044,4.1886,-3.8681
15.33,0.33506,3.9988,-3.6637
15.34,0.36684,3.2502,-2.8833
15.35,0.42965,2.6507,-2.2211
15.36,0.5638,2.7724,-2.2086
15.37,0.91856,4.1404,-3.2218
15.38,2.0068,6.6691,-4.6623
15.39,3.9879,8.1408,-4.1529
15.4,4.165,7.0546,-2.8896
15.41,2.2488,4.737,-2.4883
15.42,1.0998,3.0574,-1.9576
15.43,0.76789,2.35,-1.5821
15.44,0.70904,2.0402,-1.3312
15.45,0.76861,2.0397,-1.2711
15.46,0.9362,2.4085,-1.4723
15.47,1.2778,3.1962,-1.9184
15.48,2.0188,4.6405,-2.6216
15.49,4.0129,9.5689,-5.556
15.5,10.203,19.721,-9.5177
15.51,21.501,26.972,-5.471
15.52,22.4,24.88,-2.4797
15.53,11.232,18.633,-7.4009
15.54,4.4265,13.957,-9.5303
15.55,2.244,10.777,-8.5331
15.56,1.4414,7.8646,-6.4232
15.57,1.0343,5.3983,-4.364
15.58,0.82268,2.8691,-2.0465
15.59,0.71716,0.72099,-0.0038275
15.6,0.67064,0,0.67064
15.61,0.66588,0,0.66588
15.62,0.69777,0,0.69777
15.63,0.77031,0,0.77031
15.64,0.89732,0,0.89732
15.65,1.1095,0,1.1095
15.66,1.4744,0,1.4744
15.67,2.1586,0.98795,1.1707
15.68,3.6689,4.9128,-1.2438
15.69,7.9647,15.424,-7.4596
15.7,20.655,29.992,-9.3372
15.71,37.817,33.694,4.1224
15.72,32.169,22.908,9.2611
15.73,14.248,10.961,3.2871
15.74,5.7523,5.2984,0.45382
15.75,3.0704,3.6166,-0.54621
15.76,2.084,2.9205,-0.83655
15.77,1.6914,2.6135,-0.92212
15.78,1.6237,3.177,-1.5532
15.79,1.8844,5.5721,-3.6878
15.8,2.8057,10.044,-7.2387
15.81,5.8627,17.862,-11.999
15.82,14.206,25.179,-10.973
15.83,21.711,23.969,-2.2586
15.84,15.206,15.711,-0.50442
15.85,6.2693,8.7533,-2.484
15.86,2.7468,5.6528,-2.9059
15.87,1.5958,4.3945,-2.7987
15.88,1.0776,3.7599,-2.6822
15.89,0.79535,3.3647,-2.5694
15.9,0.63742,3.1211,-2.4837
15.91,0.54337,2.5098,-1.9664
15.92,0.48616,2.8841,-2.3979
15.93,0.45407,4.6798,-4.2258
15.94,0.4424,6.5538,-6.1114
15.95,0.45108,7.6975,-7.2464
15.96,0.48514,7.8104,-7.3253
15.97,0.55852,6.8596,-6.301
15.98,0.70697,5.4621,-4.7551
15.99,1.0369,5.1006,-4.0638
16,1.9514,6.7703,-4.8189
16.01,4.7544,9.839,-5.0846
16.02,9.3405,10.781,-1.4409
16.03,8.9867,7.9988,0.98789
16.04,4.3795,4.3731,0.0064481
16.05,1.8714,2.1019,-0.23054
16.06,1.0927,1.8754,-0.7827
16.07,0.84627,2.8074,-1.9611
16.08,0.79618,3.7569,-2.9607
16.09,0.88114,4.6357,-3.7545
16.1,1.1551,5.3149,-4.1598
16.11,1.8952,6.7263,-4.831
16.12,4.2279,10.559,-6.3315
16.13,10.159,14.127,-3.9678
16.14,14.467,12.407,2.06
16.15,9.4429,7.005,2.4379
16.16,3.8651,2.8957,0.96942
16.17,1.8164,1.2739,0.54251
16.18,1.1457,0.62006,0.5256
16.19,0.82635,0.39065,0.4357
16.2,0.66324,1.1814,-0.51811
16.21,0.5907,2.4383,-1.8476
16.22,0.56796,3.2009,-2.633
16.23,0.58019,3.5298,-2.9496
16.24,0.62523,3.1633,-2.538
16.25,0.70935,2.3119,-1.6026
16.26,0.84936,1.692,-0.84264
16.27,1.0816,1.4446,-0.36295
16.28,1.4883,1.6507,-0.16239
16.29,2.2851,3.0661,-0.781
16.3,4.1918,8.1067,-3.9148
16.31,10.011,19.693,-9.6825
16.32,24.71,30.429,-5.7192
16.33,35.382,29.226,6.1554
16.34,22.97,19.313,3.6576
16.35,9.1595,11.191,-2.031
16.36,4.025,8.1763,-4.1514
16.37,2.3645,6.9417,-4.5772
16.38,1.7231,5.6589,-3.9358
16.39,1.5015,4.5593,-3.0578
16.4,1.5814,4.3575,-2.7761
16.41,2.1205,5.4643,-3.3439
16.42,3.9926,9.4744,-5.4817
16.43,9.6563,14.824,-5.1674
16.44,16.825,15.567,1.2587
16.45,13.753,10.456,3.2969
16.46,6.0503,4.6373,1.413
16.47,2.5313,1.7521,0.77915
16.48,1.3942,0.75762,0.63658
16.49,0.94101,0.42295,0.51806
16.5,0.71701,0.64768,0.06933
16.51,0.59406,0.93295,-0.33889
16.52,0.52502,0.9371,-0.41208
16.53,0.49038,1.1081,-0.61768
16.54,0.48234,1.6398,-1.1575
16.55,0.49997,2.1218,-1.6218
16.56,0.54874,2.3362,-1.7874
16.57,0.64413,2.3324,-1.6883
16.58,0.82367,2.2261,-1.4024
16.59,1.1883,3.1352,-1.9469
16.6,2.0815,7.1176,-5.0361
16.61,4.8315,14.127,-9.2952
16.62,11.563,19.386,-7.8232
16.63,15.889,18.187,-2.2985
16.64,10.022,12.029,-2.0071
16.65,4.0857,6.5644,-2.4787
16.66,1.9571,3.8878,-1.9307
16.67,1.3014,2.2294,-0.92801
16.68,1.1057,0.94471,0.16096
16.69,1.1493,0.33106,0.81825
16.7,1.4598,0.92985,0.5299
16.71,2.3654,3.7613,-1.3959
16.72,5.2622,9.761,-4.4988
16.73,12.885,15.522,-2.637
16.74,19.071,15.264,3.8075
16.75,12.849,9.4787,3.3701
16.76,5.1917,4.3444,0.84734
16.77,2.2605,2.6584,-0.39783
16.78,1.2895,2.2608,-0.9713
16.79,0.85588,2.0693,-1.2135
16.8,0.62763,2.2245,-1.5968
16.81,0.49924,2.4748,-1.9755
16.82,0.42256,2.5155,-2.0929
16.83,0.37685,2.3904,-2.0135
16.84,0.35319,2.1347,-1.7815
16.85,0.34877,1.974,-1.6252
16.86,0.36589,2.244,-1.8781
16.87,0.41436,2.7201,-2.3057
16.88,0.52154,3.0806,-2.559
16.89,0.77237,3.7576,-2.9852
16.9,1.4955,5.4339,-3.9384
16.91,3.6756,7.5265,-3.8509
16.92,6.8324,8.3651,-1.5327
16.93,6.0647,7.2338,-1.1691
16.94,2.8122,5.3597,-2.5475
16.95,1.2047,4.2428,-3.0381
16.96,0.70652,3.7519,-3.0454
16.97,0.54224,3.3897,-2.8474
16.98,0.50763,3.2532,-2.7455
16.99,0.57307,3.792,-3.2189
17,0.81041,5.0366,-4.2262
17.01,1.5735,6.9375,-5.364
17.02,3.8471,8.9048,-5.0577
17.03,6.7199,9.1254,-2.4055
17.04,5.5002,6.9694,-1.4692
17.05,2.4353,4.454,-2.0187
17.06,1.0544,3.1263,-2.0719
17.07,0.61568,2.4034,-1.7877
17.08,0.41405,1.9148,-1.5007
17.09,0.3027,1.6502,-1.3475
17.1,0.24327,1.6652,-1.4219
17.11,0.20864,2.3153,-2.1067
17.12,0.18684,3.9301,-3.7433
17.13,0.17276,5.6756,-5.5029
17.14,0.16387,6.4021,-6.2382
17.15,0.15883,6.3198,-6.1609
17.16,0.15687,5.7655,-5.6087
17.17,0.15767,4.8421,-4.6845
17.18,0.16081,3.7809,-3.6201
17.19,0.16715,2.5578,-2.3906
17.2,0.17681,1.3375,-1.1607
17.21,0.19061,0.40058,-0.20997
17.22,0.20992,0,0.20992
17.23,0.237,0,0.237
17.24,0.27571,0.20733,0.068385
17.25,0.33305,0.9291,-0.59606
17.26,0.42263,1.7788,-1.3562
17.27,0.5742,2.3242,-1.75
17.28,0.86422,3.1088,-2.2445
17.29,1.544,5.2917,-3.7478
17.3,3.5953,9.4722,-5.8769
17.31,8.9261,13.2,-4.2741
17.32,13.254,12.453,0.80007
17.33,8.9466,7.6985,1.2481
17.34,3.6444,3.5407,0.1037
17.35,1.6328,1.711,-0.078254
17.36,0.97399,1.117,-0.14297
17.37,0.68405,1.3859,-0.70188
17.38,0.54533,2.1487,-1.6034
17.39,0.4838,2.679,-2.1952
17.4,0.46636,2.6614,-2.195
17.41,0.48208,2.358,-1.8759
17.42,0.5313,1.9672,-1.4359
17.43,0.6242,1.7741,-1.1499
17.44,0.78677,1.8251,-1.0384
17.45,1.0814,2.0328,-0.95138
17.46,1.6802,3.1906,-1.5104
17.47,3.19,7.3368,-4.1468
17.48,7.8805,14.512,-6.6316
17.49,18.159,19.614,-1.4541
17.5,22.242,17.089,5.1529
17.51,12.624,9.7595,2.8645
17.52,5.007,4.8037,0.20327
17.53,2.4423,2.7866,-0.3443
17.54,1.635,2.0624,-0.42737
17.55,1.4033,2.0911,-0.68784
17.56,1.516,2.8323,-1.3163
17.57,2.1189,5.0384,-2.9195
17.58,4.1272,9.9623,-5.8351
17.59,10.26,15.69,-5.4302
17.6,18.592,16.749,1.8424
17.61,15.793,11.521,4.2722
17.62,7.0038,5.7248,1.279
17.63,2.8176,3.246,-0.42838
17.64,1.4657,2.4638,-0.99809
17.65,0.93094,2.1189,-1.1879
17.66,0.66419,1.8336,-1.1694
17.67,0.51123,1.6546,-1.1433
17.68,0.4158,1.5565,-1.1407
17.69,0.35332,1.3644,-1.011
17.7,0.31182,1.0226,-0.71081
17.71,0.28537,0.67117,-0.3858
17.72,0.27131,0.41477,-0.14346
17.73,0.27155,0.36231,-0.090753
17.74,0.29408,0.68377,-0.38969
17.75,0.37226,1.3582,-0.98597
17.76,0.63339,2.1216,-1.4882
17.77,1.2129,2.5581,-1.3451
17.78,1.4489,2.3664,-0.91758
17.79,0.92037,1.8442,-0.92378
17.8,0.5127,1.5785,-1.0658
17.81,0.40167,1.659,-1.2573
17.82,0.41051,1.7917,-1.3812
17.83,0.49122,1.8682,-1.377
17.84,0.67761,2.1199,-1.4423
17.85,1.1284,3.44,-2.3116
17.86,2.4858,6.7864,-4.3006
17.87,6.2125,10.893,-4.6801
17.88,9.8922,12.294,-2.4017
17.89,7.2086,9.9895,-2.7809
17.9,3.03,7.0774,-4.0474
17.91,1.3468,5.2698,-3.923
17.92,0.80108,4.0133,-3.2122
17.93,0.56098,3.316,-2.755
17.94,0.44729,2.7808,-2.3335
17.95,0.39883,1.9738,-1.575
17.96,0.38736,1.1355,-0.74819
17.97,0.40501,0.49916,-0.094143
17.98,0.45359,0.18911,0.26447
17.99,0.54526,0.42632,0.11894
18,0.71054,0.8677,-0.15715
18.01,1.0269,1.5194,-0.49243
18.02,1.732,3.7623,-2.0304
18.03,3.7455,8.8278,-5.0824
18.04,9.7011,14.699,-4.9977
18.05,17.757,16.33,1.4267
18.06,15.101,11.916,3.1842
18.07,6.6797,6.3679,0.3118
18.08,2.685,3.5144,-0.82941
18.09,1.4205,2.36,-0.93953
18.1,0.95345,2.0655,-1.112
18.11,0.77243,2.6124,-1.84
18.12,0.77431,3.843,-3.0687
18.13,1.0733,5.3806,-4.3074
18.14,2.2069,6.8007,-4.5938
18.15,4.2286,7.034,-2.8054
18.16,4.2017,5.4864,-1.2847
18.17,2.1234,3.5636,-1.4402
18.18,0.92379,2.4112,-1.4874
18.19,0.53205,1.5886,-1.0566
18.2,0.38065,0.91513,-0.53447
18.21,0.30866,0.50475,-0.1961
18.22,0.27414,0.42377,-0.14963
18.23,0.26064,0.94904,-0.6884
18.24,0.26249,1.8442,-1.5817
18.25,0.27951,2.3552,-2.0757
18.26,0.31612,2.4295,-2.1133
18.27,0.3843,2.4107,-2.0264
18.28,0.51421,2.356,-1.8418
18.29,0.79509,3.1143,-2.3192
18.3,1.5643,5.4553,-3.891
18.31,3.9123,8.0625,-4.1502
18.32,7.7513,8.4094,-0.65801
18.33,7.4609,6.0181,1.4428
18.34,3.6159,3.1665,0.44939
18.35,1.5296,2.0113,-0.4817
18.36,0.89701,2.1047,-1.2077
18.37,0.72489,2.3638,-1.6389
18.38,0.75527,2.5501,-1.7949
18.39,1.0104,3.3451,-2.3347
18.4,1.8419,5.5831,-3.7412
18.41,4.5049,8.8644,-4.3595
18.42,9.1407,10.327,-1.1863
18.43,9.1311,8.1756,0.95546
18.44,4.4781,4.6015,-0.12338
18.45,1.8021,2.3857,-0.58368
18.46,0.93739,1.3312,-0.3938
18.47,0.59861,0.87355,-0.27494
18.48,0.43373,0.71017,-0.27644
18.49,0.35045,0.4991,-0.14865
18.5,0.30828,0.16405,0.14423
18.51,0.29156,0,0.29156
18.52,0.29581,0,0.29581
18.53,0.32362,0.08078,0.24284
18.54,0.38699,0.42681,-0.039816
18.55,0.51999,0.97017,-0.45018
18.56,0.83202,1.9615,-1.1295
18.57,1.7528,4.1403,-2.3875
18.58,4.3915,6.469,-2.0775
18.59,7.4743,6.9034,0.5709
18.6,5.891,5.3977,0.49333
18.61,2.5647,3.6441,-1.0795
18.62,1.1203,2.6345,-1.5141
18.63,0.68044,2.0867,-1.4062
18.64,0.54562,1.7314,-1.1858
18.65,0.55543,1.6925,-1.1371
18.66,0.74095,2.2994,-1.5585
18.67,1.4152,3.6846,-2.2695
18.68,3.3778,4.8206,-1.4429
18.69,5.4993,4.4443,1.0549
18.7,4.1655,2.8594,1.3062
18.71,1.7883,1.5725,0.21589
18.72,0.78268,1.1154,-0.33276
18.73,0.45726,0.99087,-0.53361
18.74,0.32626,0.87359,-0.54732
18.75,0.26314,0.80956,-0.54642
18.76,0.23143,0.89813,-0.6667
18.77,0.21822,1.1404,-0.92216
18.78,0.21915,1.4141,-1.195
18.79,0.23466,1.4917,-1.257
18.8,0.27039,1.3783,-1.1079
18.81,0.34257,1.3832,-1.0407
18.82,0.49941,2.0413,-1.5419
18.83,0.92068,3.7671,-2.8465
18.84,2.2248,5.7726,-3.5478
18.85,4.6039,6.3384,-1.7345
18.86,4.8022,5.1177,-0.31554
18.87,2.4696,3.2651,-0.7955
18.88,1.0575,2.0387,-0.98115
18.89,0.62541,1.5926,-0.96716
18.9,0.5157,1.461,-0.94531
18.91,0.54821,1.3647,-0.81649
18.92,0.74798,1.813,-1.065
18.93,1.4025,3.6763,-2.2738
18.94,3.4208,6.234,-2.8132
18.95,6.3522,7.162,-0.80986
18.96,5.6335,5.8849,-0.25142
18.97,2.6052,4.0164,-1.4112
18.98,1.1098,2.679,-1.5691
18.99,0.63561,1.8945,-1.2588
19,0.45379,1.5272,-1.0734
19.01,0.37581,1.368,-0.99222
19.02,0.34844,1.0828,-0.73439
19.03,0.35247,0.56463,-0.21216
19.04,0.38409,0.15422,0.22987
19.05,0.44938,0.2202,0.22919
19.06,0.56735,0.84206,-0.27471
19.07,0.78636,1.7264,-0.94007
19.08,1.2445,3.3101,-2.0656
19.09,2.4486,7.0354,-4.5868
19.1,6.1858,11.818,-5.632
19.11,13.352,13.21,0.14188
19.12,14.5,9.9414,4.5586
19.13,7.5207,5.2731,2.2477
19.14,3.015,2.2088,0.80619
19.15,1.5817,0.91963,0.66209
19.16,1.1548,0.72628,0.42853
19.17,1.1177,1.425,-0.30724
19.18,1.4584,3.4192,-1.9608
19.19,2.7542,7.1629,-4.4087
19.2,6.7154,10.691,-3.9754
19.21,11.736,10.537,1.1982
19.22,9.5825,7.2381,2.3445
19.23,4.1895,3.9319,0.25758
19.24,1.731,2.2937,-0.56267
19.25,0.9318,1.7081,-0.77625
19.26,0.60322,1.392,-0.78876
19.27,0.43865,1.2722,-0.83357
19.28,0.34695,1.5282,-1.1813
19.29,0.29297,2.0611,-1.7681
19.3,0.26238,2.3733,-2.1109
19.31,0.24992,2.4018,-2.1519
19.32,0.25654,2.3536,-2.0971
19.33,0.29237,2.2723,-1.98
19.34,0.39446,2.5765,-2.182
19.35,0.71146,3.4837,-2.7722
19.36,1.6501,4.2363,-2.5863
19.37,2.8363,3.9428,-1.1065
19.38,2.3404,2.8522,-0.51178
19.39,1.0868,1.8076,-0.7208
19.4,0.52681,1.336,-0.80923
19.41,0.36933,1.2643,-0.89496
19.42,0.34687,1.2114,-0.86453
19.43,0.4154,1.3038,-0.88845
19.44,0.66197,2.0274,-1.3654
19.45,1.4835,3.3512,-1.8677
19.46,3.306,4.1485,-0.84243
19.47,4.0265,3.6598,0.36667
19.48,2.3074,2.4779,-0.17058
19.49,0.95203,1.5656,-0.61359
19.5,0.49214,1.2935,-0.80135
19.51,0.3214,1.5146,-1.1932
19.52,0.24146,1.8553,-1.6138
19.53,0.20543,1.988,-1.7826
19.54,0.19218,1.9443,-1.7521
19.55,0.19404,1.7059,-1.5119
19.56,0.21059,1.3104,-1.0998
19.57,0.24725,0.99863,-0.75138
19.58,0.3201,0.9425,-0.6224
19.59,0.47717,1.2028,-0.72558
19.6,0.89741,2.1294,-1.232
19.61,2.1964,3.5897,-1.3934
19.62,4.5652,4.128,0.43719
19.63,4.7649,3.1881,1.5768
19.64,2.448,1.7882,0.65985
19.65,1.0495,0.89698,0.1525
19.66,0.63115,0.62759,0.0035658
19.67,0.54497,0.71117,-0.1662
19.68,0.63003,1.166,-0.53598
19.69,0.98156,2.4999,-1.5184
19.7,2.1638,4.8789,-2.7151
19.71,5.2025,6.5927,-1.3903
19.72,7.4081,6.0264,1.3817
19.73,4.8136,4.1294,0.68419
19.74,1.9286,2.5811,-0.65257
19.75,0.84811,1.9204,-1.0723
19.76,0.48789,1.6797,-1.1918
19.77,0.33398,1.5485,-1.2146
19.78,0.25534,1.4979,-1.2426
19.79,0.21193,1.567,-1.3551
19.8,0.18868,1.6145,-1.4259
19.81,0.17987,1.561,-1.3811
19.82,0.18507,1.4313,-1.2463
19.83,0.21,1.3862,-1.1762
19.84,0.27552,1.7092,-1.4337
19.85,0.46241,2.4883,-2.0259
19.86,1.0501,3.3338,-2.2837
19.87,2.1252,3.5326,-1.4074
19.88,2.2161,2.8645,-0.64836
19.89,1.1651,1.9777,-0.8126
19.9,0.53371,1.466,-0.93229
19.91,0.35167,1.2768,-0.92516
19.92,0.32799,1.2332,-0.90526
19.93,0.39943,1.3827,-0.9833
19.94,0.64518,2.1902,-1.545
19.95,1.4552,3.8434,-2.3882
19.96,3.3928,5.056,-1.6632
19.97,4.4751,4.6643,-0.18911
19.98,2.7248,3.4025,-0.67769
19.99,1.1072,2.3218,-1.2145
20,0.53521,1.6609,-1.1257
20.01,0.33076,1.255,-0.92423
20.02,0.23773,0.96741,-0.72968
20.03,0.19467,0.7292,-0.53453
20.04,0.17647,0.51235,-0.33588
20.05,0.17426,0.41173,-0.23747
20.06,0.18705,0.53047,-0.34341
20.07,0.22025,0.74433,-0.52408
20.08,0.29136,1.0434,-0.752
20.09,0.45767,1.7027,-1.245
20.1,0.94316,2.9087,-1.9655
20.11,2.359,4.0823,-1.7233
20.12,4.1438,4.1523,-0.0084975
20.13,3.4,3.0783,0.3217
20.14,1.5149,1.8683,-0.35342
20.15,0.66642,1.2726,-0.60616
20.16,0.41506,1.2125,-0.79745
20.17,0.35309,1.5147,-1.1616
20.18,0.40121,2.0864,-1.6852
20.19,0.6512,2.9662,-2.315
20.2,1.4908,3.8525,-2.3617
20.21,2.8828,3.8584,-0.97564
20.22,2.7651,2.8965,-0.13142
20.23,1.3487,1.8507,-0.502
20.24,0.57867,1.2237,-0.64504
20.25,0.32836,0.87025,-0.54189
20.26,0.22838,0.56122,-0.33284
20.27,0.18343,0.2976,-0.11417
20.28,0.16486,0.10525,0.059604
20.29,0.16147,0,0.16147
20.3,0.17072,0,0.17072
20.31,0.19542,0,0.19542
20.32,0.24617,0.056017,0.19015
20.33,0.35491,0.45294,-0.098021
20.34,0.63875,1.5084,-0.86969
20.35,1.5205,2.8022,-1.2816
20.36,3.2923,3.3062,-0.01394
20.37,3.7211,2.651,1.0702
20.38,2.0302,1.6211,0.40914
20.39,0.8756,0.996,-0.1204
20.4,0.52437,0.77432,-0.24995
20.41,0.45977,0.78362,-0.32384
20.42,0.54834,1.1419,-0.59359
20.43,0.90261,2.2449,-1.3422
20.44,2.0913,3.8957,-1.8043
20.45,4.6202,4.6406,-0.020461
20.46,5.4171,3.6219,1.7952
20.47,2.9915,1.8811,1.1105
20.48,1.204,0.68506,0.51892
20.49,0.60339,0.18914,0.41425
20.5,0.39295,0.036352,0.3566
20.51,0.30412,0.0035999,0.30052
20.52,0.26819,0,0.26819
20.53,0.26288,0.025694,0.23719
20.54,0.28314,0.12974,0.1534
20.55,0.33496,0.31661,0.018356
20.56,0.44028,0.62571,-0.18543
20.57,0.66386,1.3889,-0.72503
20.58,1.2375,3.3273,-2.0898
20.59,3.03,6.3061,-3.2761
20.6,6.9631,8.2178,-1.2547
20.61,8.5242,7.3716,1.1526
20.62,4.8398,5.0082,-0.16839
20.63,1.9235,3.2619,-1.3385
20.64,0.94558,2.5679,-1.6224
20.65,0.65067,2.3135,-1.6629
20.66,0.60712,2.494,-1.8869
20.67,0.81584,3.2809,-2.4651
20.68,1.6816,4.3778,-2.6963
20.69,3.5773,4.7033,-1.1259
20.7,4.1638,3.7691,0.39473
20.71,2.3051,2.4453,-0.14021
20.72,0.93103,1.5812,-0.65018
20.73,0.46216,1.175,-0.71284
20.74,0.29493,0.98151,-0.68658
20.75,0.21842,0.84373,-0.62531
20.76,0.17813,0.68388,-0.50575
20.77,0.15646,0.59308,-0.43662
20.78,0.14696,0.55547,-0.40851
20.79,0.14834,0.51558,-0.36724
20.8,0.16406,0.59156,-0.4275
20.81,0.20826,0.97451,-0.76625
20.82,0.33643,1.6299,-1.2935
20.83,0.74086,2.1963,-1.4555
20.84,1.4812,2.2724,-0.79115
20.85,1.5447,1.8775,-0.33277
20.86,0.82294,1.2817,-0.45877
20.87,0.39138,0.84909,-0.45772
20.88,0.27168,0.63579,-0.36411
20.89,0.26708,0.58592,-0.31884
20.9,0.34632,0.83689,-0.49058
20.91,0.61723,1.6768,-1.0596
20.92,1.4776,2.7908,-1.3131
20.93,2.8927,3.1547,-0.26197
20.94,2.782,2.4774,0.30458
20.95,1.3613,1.5888,-0.22758
20.96,0.59425,1.0812,-0.48699
20.97,0.34497,0.8114,-0.46642
20.98,0.24504,0.66428,-0.41924
20.99,0.20544,0.54728,-0.34184
21,0.19699,0.44021,-0.24322
21.01,0.20933,0.37769,-0.16837
21.02,0.24376,0.47679,-0.23302
21.03,0.31224,0.73889,-0.42664
21.04,0.44955,1.1989,-0.7494
21.05,0.76829,2.3768,-1.6085
21.06,1.7115,4.5324,-2.8209
21.07,4.3555,6.2672,-1.9116
21.08,7.2033,5.9436,1.2597
21.09,5.4496,3.9311,1.5185
21.1,2.3067,2.0661,0.24056
21.11,0.99326,1.2116,-0.21834
21.12,0.59722,1.0245,-0.42724
21.13,0.49173,1.2916,-0.79987
21.14,0.57426,1.957,-1.3827
21.15,1.0518,2.8803,-1.8285
21.16,2.3152,3.3799,-1.0647
21.17,3.1249,2.9456,0.17932
21.18,1.976,1.9895,-0.013428
21.19,0.8184,1.2326,-0.41424
21.2,0.39239,0.83084,-0.43845
21.21,0.24149,0.66558,-0.42409
21.22,0.17262,0.73399,-0.56137
21.23,0.13631,1.0565,-0.92022
21.24,0.11508,1.397,-1.2819
21.25,0.10201,1.4872,-1.3852
21.26,0.094011,1.4594,-1.3654
21.27,0.089611,1.3682,-1.2786
21.28,0.088105,1.1456,-1.0575
21.29,0.08928,0.92035,-0.83107
21.3,0.093317,0.69942,-0.60611
21.31,0.10083,0.53499,-0.43415
21.32,0.11311,0.33081,-0.2177
21.33,0.13247,0.20005,-0.067581
21.34,0.16402,0.21218,-0.048155
21.35,0.21822,0.27239,-0.054167
21.36,0.32184,0.58341,-0.26157
21.37,0.56052,1.526,-0.96546
21.38,1.27,3.1561,-1.8862
21.39,3.2126,4.3789,-1.1664
21.4,5.13,4.0748,1.0553
21.41,3.7324,2.6416,1.0909
21.42,1.5537,1.3648,0.18894
21.43,0.66815,0.84739,-0.17924
21.44,0.3807,0.81865,-0.43795
21.45,0.26557,0.85549,-0.58991
21.46,0.21487,0.79013,-0.57526
21.47,0.19613,0.73012,-0.53399
21.48,0.19982,0.67945,-0.47963
21.49,0.22765,0.71453,-0.48687
21.5,0.29459,0.87718,-0.58259
21.51,0.45109,1.4181,-0.96699
21.52,0.89249,2.7151,-1.8226
21.53,2.2524,4.099,-1.8466
21.54,4.4792,4.3778,0.10144
21.55,4.3036,3.3884,0.91522
21.56,2.0596,2.021,0.038619
21.57,0.83648,1.2299,-0.39338
21.58,0.45635,0.92735,-0.471
21.59,0.34252,0.88852,-0.546
21.6,0.35569,1.1445,-0.78881
21.61,0.57248,1.6118,-1.0393
21.62,1.2357,1.9104,-0.67475
21.63,1.8375,1.7083,0.12917
21.64,1.2966,1.2391,0.057536
21.65,0.55874,0.873,-0.31426
21.66,0.26478,0.65667,-0.39189
21.67,0.16717,0.55241,-0.38525
21.68,0.12635,0.46741,-0.34107
21.69,0.10655,0.36536,-0.25881
21.7,0.097395,0.29546,-0.19807
21.71,0.095606,0.24838,-0.15278
21.72,0.1013,0.2581,-0.1568
21.73,0.11851,0.37143,-0.25292
21.74,0.16193,0.70161,-0.53967
21.75,0.29069,1.2222,-0.93151
21.76,0.66586,1.5759,-0.91005
21.77,1.1398,1.5549,-0.41501
21.78,0.94991,1.258,-0.3081
21.79,0.46283,0.89666,-0.43383
21.8,0.25521,0.6925,-0.43729
21.81,0.21747,0.62582,-0.40835
21.82,0.25961,0.79257,-0.53296
21.83,0.42383,1.391,-0.96714
21.84,0.96968,2.2467,-1.277
21.85,2.1784,2.6425,-0.4641
21.86,2.6576,2.201,0.45655
21.87,1.5213,1.406,0.11527
21.88,0.62299,0.8574,-0.23441
21.89,0.31686,0.58272,-0.26586
21.9,0.21192,0.44923,-0.23731
21.91,0.17094,0.34899,-0.17805
21.92,0.15857,0.28025,-0.12167
21.93,0.16447,0.2305,-0.066029
21.94,0.18893,0.18027,0.0086567
21.95,0.2418,0.27955,-0.037744
21.96,0.35468,0.67387,-0.31919
21.97,0.64063,1.6834,-1.0428
21.98,1.5297,3.0993,-1.5696
21.99,3.5569,3.7226,-0.16571
22,4.5286,3.0828,1.4459
22.01,2.677,1.8244,0.85259
22.02,1.101,0.93256,0.16839
22.03,0.57941,0.71405,-0.13464
22.04,0.45805,0.95343,-0.49538
22.05,0.53046,1.6835,-1.153
22.06,0.94006,2.9021,-1.9621
22.07,2.2379,3.845,-1.6071
22.08,3.8894,3.6432,0.24622
22.09,3.1775,2.5219,0.65555
22.1,1.3996,1.4047,-0.0050737
22.11,0.58881,0.79791,-0.2091
22.12,0.32161,0.54263,-0.22102
22.13,0.2121,0.45502,-0.24292
22.14,0.15906,0.4213,-0.26224
22.15,0.13137,0.42072,-0.28935
22.16,0.11812,0.40602,-0.28791
22.17,0.11645,0.42779,-0.31134
22.18,0.12956,0.5496,-0.42004
22.19,0.17418,0.76743,-0.59324
22.2,0.32042,1.0941,-0.7737
22.21,0.73988,1.3202,-0.58034
22.22,1.1931,1.2622,-0.069035
22.23,0.91216,1.0056,-0.093392
22.24,0.41064,0.74539,-0.33475
22.25,0.20368,0.64573,-0.44205
22.26,0.14746,0.65913,-0.51167
22.27,0.14774,0.78637,-0.63863
22.28,0.21162,1.0548,-0.84315
22.29,0.44499,1.2938,-0.84884
22.3,0.85841,1.2922,-0.43383
22.31,0.85854,1.0458,-0.18724
22.32,0.44845,0.77319,-0.32475
22.33,0.21795,0.6271,-0.40915
22.34,0.13621,0.54359,-0.40739
22.35,0.09812,0.49041,-0.39229
22.36,0.083238,0.44769,-0.36445
22.37,0.080493,0.44138,-0.36089
22.38,0.085649,0.44618,-0.36053
22.39,0.099818,0.42398,-0.32416
22.4,0.12983,0.45815,-0.32832
22.41,0.19874,0.68823,-0.48949
22.42,0.39726,1.245,-0.84778
22.43,0.97273,1.8399,-0.86719
22.44,1.6985,1.9747,-0.27619
22.45,1.4036,1.6333,-0.22969
22.46,0.65037,1.2022,-0.55184
22.47,0.32223,1.0138,-0.69153
22.48,0.24823,0.96056,-0.71233
22.49,0.28405,1.0942,-0.81018
22.5,0.47788,1.6178,-1.1399
22.51,1.1294,2.1999,-1.0705
22.52,2.2701,2.2547,0.01546
22.53,2.2666,1.6565,0.61017
22.54,1.118,0.85367,0.26436
22.55,0.45519,0.37721,0.07798
22.56,0.24188,0.18319,0.05869
22.57,0.16588,0.15569,0.010188
22.58,0.13416,0.18069,-0.046525
22.59,0.12277,0.17139,-0.04862
22.6,0.12516,0.16055,-0.035388
22.61,0.14226,0.2429,-0.10063
22.62,0.18407,0.55343,-0.36936
22.63,0.28622,1.1501,-0.86384
22.64,0.5912,1.9271,-1.3359
22.65,1.4458,2.4658,-1.02
22.66,2.3684,2.3742,-0.0057897
22.67,1.8126,1.806,0.0065289
22.68,0.81512,1.1536,-0.3385
22.69,0.41737,0.81263,-0.39525
22.7,0.3377,0.79539,-0.45769
22.71,0.41189,1.2335,-0.82157
22.72,0.75552,2.198,-1.4425
22.73,1.8391,3.004,-1.1649
22.74,3.3167,2.9316,0.38512
22.75,2.8214,2.0718,0.74957
22.76,1.267,1.1579,0.10912
22.77,0.5303,0.69292,-0.16262
22.78,0.28924,0.46805,-0.17882
22.79,0.19309,0.34302,-0.14993
22.8,0.1498,0.26944,-0.11963
22.81,0.13135,0.29035,-0.159
22.82,0.12911,0.36202,-0.23291
22.83,0.1439,0.4312,-0.28731
22.84,0.18798,0.62081,-0.43283
22.85,0.30997,1.0937,-0.78376
22.86,0.70012,1.7521,-1.052
22.87,1.6296,2.0109,-0.38125
22.88,2.1489,1.6377,0.51121
22.89,1.31,0.96883,0.34112
22.9,0.53275,0.47609,0.056658
22.91,0.26097,0.2845,-0.023535
22.92,0.18098,0.23128,-0.050298
22.93,0.17596,0.31568,-0.13972
22.94,0.26737,0.50499,-0.23762
22.95,0.54202,0.63497,-0.092947
22.96,0.74309,0.60612,0.13697
22.97,0.49633,0.44583,0.050502
22.98,0.22608,0.28936,-0.063288
22.99,0.12337,0.22162,-0.098247
23,0.084644,0.25301,-0.16837
23.01,0.067981,0.34748,-0.2795
23.02,0.061639,0.41103,-0.34939
23.03,0.061167,0.44202,-0.38085
23.04,0.0661,0.47273,-0.40663
23.05,0.079191,0.57951,-0.50032
23.06,0.11063,0.719,-0.60838
23.07,0.20107,0.91748,-0.71641
23.08,0.47219,1.0688,-0.59662
23.09,0.86488,1.0208,-0.15589
23.1,0.77405,0.84433,-0.070283
23.11,0.37847,0.62297,-0.2445
23.12,0.19031,0.4965,-0.30619
23.13,0.14818,0.48914,-0.34096
23.14,0.17107,0.64355,-0.47248
23.15,0.29163,1.0021,-0.71047
23.16,0.68011,1.2623,-0.58219
23.17,1.2476,1.2042,0.043325
23.18,1.1098,0.85989,0.24988
23.19,0.52715,0.54789,-0.020737
23.2,0.24108,0.43713,-0.19605
23.21,0.14955,0.37389,-0.22434
23.22,0.11757,0.33723,-0.21966
23.23,0.11028,0.31471,-0.20443
23.24,0.118,0.35499,-0.23699
23.25,0.14117,0.38664,-0.24546
23.26,0.18951,0.4704,-0.28089
23.27,0.29463,0.84203,-0.5474
23.28,0.57469,1.747,-1.1724
23.29,1.4475,2.8236,-1.3761
23.3,3.1225,3.1381,-0.015604
23.31,3.3903,2.4621,0.92826
23.32,1.7579,1.4514,0.30655
23.33,0.70538,0.86111,-0.15572
23.34,0.37531,0.69803,-0.32273
23.35,0.2933,0.78153,-0.48822
23.36,0.35422,1.0964,-0.74216
23.37,0.69403,1.4282,-0.73415
23.38,1.3536,1.5312,-0.17754
23.39,1.3944,1.2843,0.11006
23.4,0.71272,0.86263,-0.14991
23.41,0.29503,0.58214,-0.28711
23.42,0.15598,0.47796,-0.32198
23.43,0.1035,0.50348,-0.39998
23.44,0.07808,0.51969,-0.44161
23.45,0.063796,0.49935,-0.43556
23.46,0.055152,0.43507,-0.37992
23.47,0.049831,0.37751,-0.32767
23.48,0.046752,0.3288,-0.28205
23.49,0.045414,0.23464,-0.18923
23.5,0.04566,0.14127,-0.095608
23.51,0.047613,0.082308,-0.034695
23.52,0.051742,0.058964,-0.0072228
23.53,0.059091,0.075338,-0.016247
23.54,0.071924,0.074585,-0.0026612
23.55,0.095621,0.11055,-0.01493
23.56,0.14555,0.31781,-0.17226
23.57,0.27856,0.82368,-0.54511
23.58,0.69001,1.367,-0.67698
23.59,1.4406,1.5131,-0.072563
23.6,1.5025,1.1774,0.3251
23.61,0.76667,0.73341,0.033264
23.62,0.32028,0.44989,-0.12962
23.63,0.17337,0.29464,-0.12128
23.64,0.11946,0.20143,-0.081971
23.65,0.099242,0.13473,-0.035485
23.66,0.095536,0.12004,-0.0245
23.67,0.10424,0.14231,-0.038072
23.68,0.12916,0.18039,-0.05123
23.69,0.18736,0.39347,-0.20611
23.7,0.34501,0.90804,-0.56303
23.71,0.8371,1.4451,-0.60805
23.72,1.7816,1.5907,0.1909
23.73,1.9362,1.253,0.6832
23.74,1.0244,0.71405,0.3103
23.75,0.44323,0.42907,0.014154
23.76,0.27784,0.4273,-0.14946
23.77,0.27607,0.71025,-0.43419
23.78,0.43562,1.2499,-0.81433
23.79,1.0009,1.6937,-0.6928
23.8,1.8888,1.7272,0.1616
23.81,1.7389,1.3094,0.42946
23.82,0.82089,0.78429,0.036604
23.83,0.34325,0.46517,-0.12192
23.84,0.18801,0.34027,-0.15227
23.85,0.12926,0.34073,-0.21148
23.86,0.10417,0.3602,-0.25603
23.87,0.095302,0.36179,-0.26649
23.88,0.098241,0.37288,-0.27464
23.89,0.11584,0.4658,-0.34995
23.9,0.16377,0.67869,-0.51491
23.91,0.30654,1.053,-0.74641
23.92,0.73889,1.3146,-0.57568
23.93,1.366,1.2646,0.10135
23.94,1.2184,0.95248,0.26588
23.95,0.58234,0.60944,-0.027096
23.96,0.27814,0.42903,-0.15089
23.97,0.20788,0.43794,-0.23006
23.98,0.24523,0.70273,-0.45749
23.99,0.45817,1.1354,-0.67727
24,1.0687,1.3569,-0.28822
24.01,1.621,1.2061,0.41496
24.02,1.142,0.79492,0.34707
24.03,0.48676,0.46037,0.026394
24.04,0.2269,0.3383,-0.1114
24.05,0.13695,0.30534,-0.1684
24.06,0.099996,0.27931,-0.17932
24.07,0.08521,0.28325,-0.19804
24.08,0.082548,0.29333,-0.21078
24.09,0.09084,0.33557,-0.24473
24.1,0.11653,0.45037,-0.33384
24.11,0.18672,0.75199,-0.56527
24.12,0.40905,1.1709,-0.76182
24.13,0.95639,1.3928,-0.43639
24.14,1.3091,1.2659,0.043193
24.15,0.83395,0.9012,-0.067254
24.16,0.35595,0.65914,-0.30319
24.17,0.19348,0.56684,-0.37336
24.18,0.1657,0.62511,-0.45941
24.19,0.22541,0.8463,-0.62089
24.2,0.47769,1.0574,-0.57968
24.21,0.95503,1.0467,-0.09171
24.22,0.98852,0.81053,0.17798
24.23,0.50514,0.46674,0.038391
24.24,0.20978,0.25169,-0.041908
24.25,0.11331,0.17171,-0.058396
24.26,0.078935,0.14829,-0.069352
24.27,0.064554,0.17138,-0.10682
24.28,0.05956,0.20075,-0.14119
24.29,0.061512,0.23967,-0.17816
24.3,0.072314,0.33241,-0.26009
24.31,0.10205,0.5109,-0.40885
24.32,0.19251,0.76155,-0.56903
24.33,0.45836,0.8929,-0.43454
24.34,0.79421,0.85378,-0.059566
24.35,0.65626,0.64549,0.010766
24.36,0.30558,0.42179,-0.11621
24.37,0.1527,0.31173,-0.15903
24.38,0.11937,0.32641,-0.20704
24.39,0.14488,0.47517,-0.33029
24.4,0.27678,0.67185,-0.39507
24.41,0.60674,0.71492,-0.10818
24.42,0.79193,0.57719,0.21474
24.43,0.49198,0.36462,0.12736
24.44,0.21582,0.1889,0.026926
24.45,0.11719,0.10046,0.016724
24.46,0.083701,0.07775,0.005951
24.47,0.073267,0.091027,-0.01776
24.48,0.074687,0.13987,-0.065181
24.49,0.086164,0.21985,-0.13368
24.5,0.11268,0.3395,-0.22681
24.51,0.17306,0.61214,-0.43908
24.52,0.34058,1.1416,-0.80102
24.53,0.85296,1.5675,-0.71449
24.54,1.6913,1.5757,0.11552
24.55,1.6305,1.2012,0.42932
24.56,0.79734,0.76281,0.034528
24.57,0.35264,0.57433,-0.22168
24.58,0.23758,0.62497,-0.3874
24.59,0.26262,0.90778,-0.64516
24.6,0.48217,1.3194,-0.83722
24.61,1.109,1.5219,-0.41295
24.62,1.6206,1.3148,0.30578
24.63,1.0948,0.85591,0.23887
24.64,0.45052,0.48235,-0.031831
24.65,0.20076,0.32581,-0.12505
24.66,0.11511,0.29175,-0.17664
24.67,0.077806,0.29776,-0.21995
24.68,0.058358,0.27478,-0.21643
24.69,0.046931,0.25085,-0.20392
24.7,0.039734,0.24051,-0.20077
24.71,0.035074,0.19802,-0.16294
24.72,0.032091,0.15485,-0.12276
24.73,0.030427,0.13581,-0.10539
24.74,0.029912,0.12858,-0.09867
24.75,0.030634,0.13031,-0.09968
24.76,0.033003,0.12664,-0.093641
24.77,0.038104,0.11169,-0.073589
24.78,0.048888,0.14595,-0.097064
24.79,0.075299,0.26259,-0.18729
24.8,0.15607,0.40318,-0.24711
24.81,0.35994,0.465,-0.10507
24.82,0.50929,0.42034,0.088941
24.83,0.34276,0.31402,0.028734
24.84,0.15967,0.22521,-0.065539
24.85,0.090996,0.16826,-0.07726
24.86,0.066127,0.12271,-0.056581
24.87,0.059621,0.12066,-0.06104
24.88,0.063808,0.14404,-0.080228
24.89,0.077658,0.18533,-0.10768
24.9,0.1072,0.28802,-0.18082
24.91,0.17429,0.5881,-0.41381
24.92,0.36469,1.1019,-0.73722
24.93,0.93576,1.4665,-0.53075
24.94,1.7621,1.4022,0.35986
24.95,1.5631,0.97466,0.58848
24.96,0.71569,0.51859,0.19709
24.97,0.30014,0.28205,0.018091
24.98,0.18041,0.25662,-0.076206
24.99,0.16858,0.37599,-0.20741
25,0.26949,0.55365,-0.28416
25.01,0.54383,0.63915,-0.095314
25.02,0.67249,0.57583,0.096662
25.03,0.40021,0.40914,-0.0089337
25.04,0.16803,0.28527,-0.11724
25.05,0.085554,0.23983,-0.15428
25.06,0.056479,0.2118,-0.15532
25.07,0.043437,0.18057,-0.13713
25.08,0.036901,0.14869,-0.11178
25.09,0.034034,0.14158,-0.10755
25.1,0.034317,0.1527,-0.11838
25.11,0.039557,0.17966,-0.14011
25.12,0.058795,0.2004,-0.14161
25.13,0.11305,0.20916,-0.096114
25.14,0.16783,0.20339,-0.035561
25.15,0.13288,0.16728,-0.034402
25.16,0.079329,0.13872,-0.059387
25.17,0.067523,0.17263,-0.10511
25.18,0.087326,0.33606,-0.24873
25.19,0.1605,0.62736,-0.46686
25.2,0.39285,0.84349,-0.45064
25.21,0.77488,0.84357,-0.068693
25.22,0.74608,0.68831,0.057766
25.23,0.36506,0.49223,-0.12718
25.24,0.15715,0.35603,-0.19888
25.25,0.085733,0.27328,-0.18754
25.26,0.05754,0.23857,-0.18102
25.27,0.046389,0.24004,-0.19365
25.28,0.043397,0.24762,-0.20422
25.29,0.046668,0.24613,-0.19947
25.3,0.0593,0.26629,-0.20699
25.31,0.096742,0.3869,-0.29016
25.32,0.21655,0.51112,-0.29457
25.33,0.45859,0.5216,-0.063004
25.34,0.5177,0.41868,0.099024
25.35,0.28804,0.30049,-0.012449
25.36,0.13368,0.26877,-0.13509
25.37,0.094025,0.31295,-0.21892
25.38,0.10921,0.42539,-0.31618
25.39,0.20539,0.5789,-0.3735
25.4,0.46586,0.6484,-0.18253
25.41,0.65635,0.55497,0.10138
25.42,0.43388,0.35566,0.078223
25.43,0.18812,0.19934,-0.011215
25.44,0.094208,0.16241,-0.068197
25.45,0.06012,0.18773,-0.12761
25.46,0.046751,0.19229,-0.14554
25.47,0.042562,0.17122,-0.12866
25.48,0.044097,0.17173,-0.12763
25.49,0.052399,0.21818,-0.16578
25.5,0.075425,0.3061,-0.23067
25.51,0.14658,0.40956,-0.26298
25.52,0.33681,0.46234,-0.12553
25.53,0.50943,0.43535,0.074084
25.54,0.3703,0.32225,0.048052
25.55,0.18052,0.2193,-0.038779
25.56,0.12022,0.2056,-0.085377
25.57,0.13552,0.38151,-0.24599
25.58,0.24118,0.69402,-0.45284
25.59,0.57885,0.86885,-0.29
25.6,1.0399,0.82866,0.2112
25.61,0.88722,0.596,0.29122
25.62,0.40519,0.35471,0.050487
25.63,0.17738,0.21611,-0.038723
25.64,0.10546,0.13636,-0.030892
25.65,0.080972,0.10165,-0.020679
25.66,0.075161,0.10989,-0.034727
25.67,0.081668,0.13666,-0.054997
25.68,0.10357,0.21587,-0.1123
25.69,0.15842,0.47502,-0.3166
25.7,0.31809,0.93872,-0.62063
25.71,0.79938,1.2556,-0.45622
25.72,1.4966,1.2298,0.26684
25.73,1.3309,0.87442,0.45652
25.74,0.62058,0.4962,0.12437
25.75,0.27805,0.34179,-0.063738
25.76,0.19458,0.38671,-0.19213
25.77,0.2351,0.60284,-0.36774
25.78,0.4753,0.78611,-0.31081
25.79,0.91626,0.80317,0.11309
25.8,0.9088,0.61135,0.29745
25.81,0.45087,0.34446,0.10641
25.82,0.18593,0.18465,0.0012852
25.83,0.099244,0.12803,-0.028785
25.84,0.067221,0.11493,-0.047706
25.85,0.053012,0.1067,-0.053686
25.86,0.047253,0.12264,-0.075384
25.87,0.047943,0.18377,-0.13583
25.88,0.057992,0.29216,-0.23417
25.89,0.093313,0.42378,-0.33047
25.9,0.2073,0.50535,-0.29805
25.91,0.39546,0.49773,-0.10227
25.92,0.38072,0.41832,-0.037597
25.93,0.19165,0.30436,-0.11271
25.94,0.090876,0.23181,-0.14094
25.95,0.065695,0.23616,-0.17047
25.96,0.07629,0.3281,-0.25181
25.97,0.14312,0.3996,-0.25648
25.98,0.27987,0.39699,-0.11712
25.99,0.30127,0.31482,-0.013557
26,0.16644,0.21667,-0.05023
26.01,0.079727,0.16326,-0.083533
26.02,0.049297,0.1165,-0.067202
26.03,0.038423,0.098779,-0.060356
26.04,0.036323,0.10984,-0.073521
26.05,0.039802,0.13605,-0.096247
26.06,0.050051,0.17503,-0.12498
26.07,0.074624,0.28048,-0.20585
26.08,0.14399,0.47343,-0.32944
26.09,0.35726,0.6173,-0.26004
26.1,0.7065,0.60088,0.10562
26.11,0.68028,0.43804,0.24224
26.12,0.33128,0.2473,0.083987
26.13,0.14395,0.17646,-0.032517
26.14,0.093604,0.19677,-0.10317
26.15,0.10252,0.28448,-0.18197
26.16,0.19079,0.33869,-0.1479
26.17,0.35671,0.33026,0.02645
26.18,0.354,0.26035,0.093651
26.19,0.1822,0.15888,0.02332
26.2,0.083182,0.12242,-0.039243
26.21,0.049143,0.14838,-0.099238
26.22,0.036185,0.18121,-0.14503
26.23,0.031607,0.20473,-0.17312
26.24,0.031581,0.21317,-0.18159
26.25,0.036008,0.23304,-0.19703
26.26,0.048819,0.30756,-0.25874
26.27,0.087263,0.39194,-0.30468
26.28,0.2013,0.41928,-0.21797
26.29,0.35626,0.38194,-0.025686
26.3,0.30977,0.30559,0.0041787
26.31,0.15696,0.22359,-0.066637
26.32,0.094265,0.20269,-0.10843
26.33,0.099415,0.29364,-0.19422
26.34,0.17408,0.48936,-0.31529
26.35,0.41827,0.60242,-0.18415
26.36,0.75247,0.56068,0.19179
26.37,0.64127,0.40519,0.23608
26.38,0.29127,0.235,0.056264
26.39,0.12442,0.15092,-0.026495
26.4,0.068603,0.10967,-0.041064
26.41,0.04687,0.085406,-0.038536
26.42,0.037921,0.080811,-0.04289
26.43,0.035486,0.088902,-0.053416
26.44,0.038923,0.10623,-0.067302
26.45,0.053348,0.16957,-0.11623
26.46,0.1023,0.25337,-0.15107
26.47,0.23226,0.29776,-0.065496
26.48,0.33854,0.27182,0.066718
26.49,0.23485,0.19767,0.037172
26.5,0.10861,0.13643,-0.027821
26.51,0.066793,0.14431,-0.07752
26.52,0.070256,0.22653,-0.15628
26.53,0.12436,0.32816,-0.20381
26.54,0.28004,0.36949,-0.08945
26.55,0.40723,0.3334,0.073833
26.56,0.27686,0.23838,0.038476
26.57,0.117,0.15062,-0.033621
26.58,0.055704,0.10454,-0.048832
26.59,0.035874,0.091467,-0.055594
26.6,0.028218,0.088194,-0.059976
26.61,0.025466,0.082344,-0.056877
26.62,0.025944,0.091426,-0.065482
26.63,0.030477,0.12935,-0.098875
26.64,0.044855,0.19558,-0.15072
26.65,0.090628,0.23279,-0.14216
26.66,0.17873,0.2219,-0.043169
26.67,0.19521,0.19026,0.0049493
26.68,0.11537,0.15293,-0.037557
26.69,0.069418,0.1447,-0.075279
26.7,0.070408,0.2315,-0.1611
26.71,0.1152,0.41134,-0.29614
26.72,0.26954,0.54875,-0.27921
26.73,0.54001,0.541,-0.00099884
26.74,0.54115,0.40667,0.13448
26.75,0.27344,0.24934,0.0241
26.76,0.1199,0.15687,-0.036975
26.77,0.069928,0.10167,-0.031747
26.78,0.053706,0.077564,-0.023858
26.79,0.051298,0.084039,-0.032741
26.8,0.058396,0.12283,-0.06443
26.81,0.078706,0.22796,-0.14925
26.82,0.13095,0.46814,-0.3372
26.83,0.29167,0.75691,-0.46524
26.84,0.72301,0.87068,-0.14767
26.85,1.1114,0.76215,0.34928
26.86,0.78213,0.49893,0.2832
26.87,0.32971,0.29298,0.036724
26.88,0.15901,0.23709,-0.078081
26.89,0.12493,0.31087,-0.18594
26.9,0.17761,0.41163,-0.23403
26.91,0.361,0.43219,-0.071188
26.92,0.49618,0.3682,0.12797
26.93,0.32652,0.25253,0.073983
26.94,0.13987,0.15045,-0.010581
26.95,0.068178,0.10324,-0.035063
26.96,0.042734,0.090612,-0.047878
26.97,0.031856,0.095389,-0.063533
26.98,0.026891,0.091039,-0.064147
26.99,0.025425,0.091273,-0.065848
27,0.027871,0.10894,-0.081069
27.01,0.03971,0.13688,-0.097174
27.02,0.078495,0.15008,-0.071587
27.03,0.13552,0.14751,-0.011994
27.04,0.12246,0.13154,-0.0090776
27.05,0.065716,0.11888,-0.053168
27.06,0.040923,0.11366,-0.072739
27.07,0.04202,0.14541,-0.10339
27.08,0.069234,0.20523,-0.136
27.09,0.1556,0.23355,-0.077946
27.1,0.25806,0.20949,0.048576
27.11,0.20741,0.15047,0.05694
27.12,0.10078,0.095759,0.0050252
27.13,0.053205,0.068887,-0.015682
27.14,0.035514,0.054053,-0.018539
27.15,0.02995,0.047158,-0.017208
27.16,0.031005,0.054794,-0.023789
27.17,0.037828,0.086007,-0.048179
27.18,0.055082,0.17677,-0.12169
27.19,0.1032,0.34522,-0.24202
27.2,0.25351,0.48041,-0.22691
27.21,0.52814,0.49929,0.028851
27.22,0.55115,0.3951,0.15605
27.23,0.28239,0.2579,0.024498
27.24,0.12133,0.1912,-0.069865
27.25,0.077728,0.20403,-0.1263
27.26,0.087819,0.25964,-0.17183
27.27,0.16802,0.29216,-0.12414
27.28,0.29237,0.27974,0.01263
27.29,0.25811,0.21967,0.038444
27.3,0.12327,0.14584,-0.022572
27.31,0.05641,0.10112,-0.044714
27.32,0.035373,0.085393,-0.05002
27.33,0.028288,0.084023,-0.055735
27.34,0.026667,0.08411,-0.057443
27.35,0.029036,0.099736,-0.0707
27.36,0.037304,0.16171,-0.12441
27.37,0.061173,0.26145,-0.20028
27.38,0.13674,0.32178,-0.18504
27.39,0.28908,0.3176,-0.02852
27.4,0.32732,0.26363,0.063693
27.41,0.18566,0.19042,-0.004757
27.42,0.093172,0.16373,-0.070559
27.43,0.078221,0.23322,-0.155
27.44,0.11846,0.37184,-0.25339
27.45,0.27117,0.46421,-0.19304
27.46,0.51218,0.45214,0.060045
27.47,0.47308,0.33096,0.14212
27.48,0.22717,0.20176,0.025409
27.49,0.098523,0.12391,-0.025386
27.5,0.054766,0.081185,-0.026419
27.51,0.038551,0.070858,-0.032307
27.52,0.033246,0.080194,-0.046947
27.53,0.034402,0.10756,-0.073156
27.54,0.043657,0.16605,-0.12239
27.55,0.073476,0.26764,-0.19416
27.56,0.17032,0.34715,-0.17683
27.57,0.35752,0.3543,0.0032169
27.58,0.38767,0.28209,0.10558
27.59,0.2058,0.17807,0.02773
27.6,0.090374,0.1298,-0.039422
27.61,0.059797,0.14675,-0.086953
27.62,0.070912,0.19716,-0.12625
27.63,0.14074,0.22654,-0.085807
27.64,0.24795,0.21482,0.033136
27.65,0.21961,0.16224,0.057375
27.66,0.10568,0.10529,0.00038557
27.67,0.047939,0.082386,-0.034448
27.68,0.027076,0.08236,-0.055284
27.69,0.018378,0.085621,-0.067244
27.7,0.014243,0.078612,-0.064369
27.71,0.012001,0.075672,-0.063671
27.72,0.010723,0.078701,-0.067978
27.73,0.010048,0.072328,-0.06228
27.74,0.0098364,0.058355,-0.048519
27.75,0.010064,0.051431,-0.041367
27.76,0.010867,0.044992,-0.034125
27.77,0.012566,0.048667,-0.036101
27.78,0.016053,0.064287,-0.048234
27.79,0.024192,0.09918,-0.074988
27.8,0.048219,0.14297,-0.094751
27.81,0.11543,0.16155,-0.04612
27.82,0.18806,0.15,0.038066
27.83,0.14488,0.11793,0.02695
27.84,0.067039,0.091329,-0.02429
27.85,0.03399,0.078708,-0.044718
27.86,0.023227,0.065878,-0.042651
27.87,0.020426,0.066633,-0.046206
27.88,0.021766,0.078701,-0.056935
27.89,0.027349,0.10313,-0.075778
27.9,0.041728,0.18004,-0.13831
27.91,0.08454,0.28191,-0.19737
27.92,0.20685,0.33004,-0.12319
27.93,0.35022,0.31616,0.034062
27.94,0.27995,0.24033,0.039617
27.95,0.1316,0.17802,-0.046421
27.96,0.074883,0.1949,-0.12002
27.97,0.079791,0.2798,-0.20001
27.98,0.15377,0.35219,-0.19842
27.99,0.33807,0.36197,-0.023899
28,0.42549,0.30563,0.11985
28.01,0.24999,0.19499,0.054996
28.02,0.10002,0.10547,-0.0054493
28.03,0.047388,0.059727,-0.012339
28.04,0.029353,0.03889,-0.009537
28.05,0.021637,0.031633,-0.0099961
28.06,0.018185,0.038481,-0.020295
28.07,0.017526,0.056661,-0.039135
28.08,0.020716,0.082321,-0.061605
28.09,0.03454,0.098288,-0.063749
28.1,0.069003,0.10096,-0.031959
28.11,0.088546,0.096522,-0.0079755
28.12,0.0578,0.079399,-0.021599
28.13,0.030316,0.068244,-0.037929
28.14,0.023982,0.092387,-0.068405
28.15,0.032049,0.12901,-0.096959
28.16,0.065683,0.14808,-0.082399
28.17,0.11937,0.14349,-0.024119
28.18,0.11236,0.12037,-0.0080146
28.19,0.061149,0.093398,-0.032249
28.2,0.033774,0.07297,-0.039196
28.21,0.0225,0.057296,-0.034796
28.22,0.018812,0.051367,-0.032556
28.23,0.019661,0.05459,-0.034929
28.24,0.024385,0.076425,-0.05204
28.25,0.036375,0.1404,-0.10402
28.26,0.070997,0.22446,-0.15346
28.27,0.17481,0.26323,-0.088424
28.28,0.3252,0.25106,0.074139
28.29,0.29069,0.18884,0.10185
28.3,0.14003,0.12373,0.016299
28.31,0.070264,0.11909,-0.048828
28.32,0.062305,0.17488,-0.11257
28.33,0.10376,0.22724,-0.12348
28.34,0.22368,0.23558,-0.011895
28.35,0.30123,0.19875,0.10249
28.36,0.19161,0.12167,0.069944
28.37,0.08123,0.059827,0.021403
28.38,0.040988,0.02794,0.013047
28.39,0.02807,0.013417,0.014652
28.4,0.024006,0.015649,0.0083568
28.41,0.024556,0.030633,-0.0060765
28.42,0.030227,0.070767,-0.04054
28.43,0.047784,0.14627,-0.098484
28.44,0.10448,0.20539,-0.10091
28.45,0.22945,0.2211,0.0083457
28.46,0.28033,0.19365,0.086686
28.47,0.16694,0.14163,0.025307
28.48,0.080819,0.12576,-0.044936
28.49,0.063895,0.19131,-0.12741
28.5,0.096011,0.28632,-0.19031
28.51,0.21669,0.32189,-0.1052
28.52,0.37252,0.29525,0.077266
28.53,0.3058,0.21666,0.089135
28.54,0.13884,0.13269,0.006158
28.55,0.062161,0.083628,-0.021467
28.56,0.036843,0.062924,-0.026081
28.57,0.028002,0.054096,-0.026094
28.58,0.026164,0.060214,-0.034051
28.59,0.029859,0.094448,-0.06459
28.6,0.043607,0.18459,-0.14098
28.61,0.089178,0.27027,-0.18109
28.62,0.21326,0.29594,-0.082682
28.63,0.32515,0.26454,0.060612
28.64,0.2298,0.18804,0.041765
28.65,0.099146,0.13095,-0.031806
28.66,0.050627,0.11777,-0.06714
28.67,0.044253,0.12782,-0.083571
28.68,0.070638,0.14219,-0.071554
28.69,0.12514,0.1349,-0.009767
28.7,0.12307,0.10671,0.016359
28.71,0.063715,0.077533,-0.013818
28.72,0.029492,0.056351,-0.026859
28.73,0.018445,0.041775,-0.02333
28.74,0.014756,0.034688,-0.019932
28.75,0.013846,0.036684,-0.022837
28.76,0.014961,0.049505,-0.034544
28.77,0.019296,0.075739,-0.056443
28.78,0.033026,0.10912,-0.076098
28.79,0.073359,0.12266,-0.049305
28.8,0.1246,0.11725,0.0073507
28.81,0.10547,0.092728,0.012744
28.82,0.055825,0.074198,-0.018373
28.83,0.03924,0.09611,-0.05687
28.84,0.051541,0.15957,-0.10803
28.85,0.111,0.19994,-0.088942
28.86,0.23525,0.19906,0.036183
28.87,0.26488,0.1553,0.10958
28.88,0.14455,0.088386,0.056162
28.89,0.061553,0.047498,0.014055
28.9,0.033497,0.031717,0.0017798
28.91,0.02437,0.033377,-0.0090069
28.92,0.022462,0.038426,-0.015964
28.93,0.025451,0.061327,-0.035876
28.94,0.036091,0.12519,-0.089101
28.95,0.069245,0.21276,-0.14351
28.96,0.17059,0.25388,-0.083289
28.97,0.31773,0.23738,0.080348
28.98,0.28247,0.1689,0.11357
28.99,0.13219,0.10573,0.026461
29,0.060209,0.081197,-0.020987
29.01,0.04529,0.096266,-0.050976
29.02,0.065269,0.11544,-0.050169
29.03,0.12259,0.11288,0.0097106
29.04,0.14015,0.09071,0.049438
29.05,0.081145,0.063336,0.017809
29.06,0.037436,0.051562,-0.014126
29.07,0.020747,0.045458,-0.024711
29.08,0.014069,0.043405,-0.029336
29.09,0.011422,0.042618,-0.031196
29.1,0.010719,0.047929,-0.037211
29.11,0.011814,0.062046,-0.050232
29.12,0.016963,0.070688,-0.053725
29.13,0.033336,0.071657,-0.038322
29.14,0.055857,0.070407,-0.01455
29.15,0.049317,0.059517,-0.010199
29.16,0.027724,0.05289,-0.025166
29.17,0.020245,0.068608,-0.048363
29.18,0.026049,0.097549,-0.0715
29.19,0.053685,0.11252,-0.058835
29.2,0.11139,0.1144,-0.0030139
29.21,0.12598,0.10072,0.025262
29.22,0.072371,0.073305,-0.00093357
29.23,0.035273,0.051797,-0.016524
29.24,0.021469,0.039647,-0.018178
29.25,0.016948,0.037282,-0.020335
29.26,0.017215,0.043888,-0.026673
29.27,0.021396,0.065243,-0.043847
29.28,0.032887,0.1297,-0.096813
29.29,0.067653,0.20485,-0.1372
29.3,0.16743,0.23295,-0.065522
29.31,0.28434,0.21382,0.07052
29.32,0.22619,0.15536,0.070831
29.33,0.10379,0.11286,-0.009066
29.34,0.05577,0.12096,-0.065185
29.35,0.057091,0.16615,-0.10906
29.36,0.10921,0.19881,-0.089595
29.37,0.21381,0.19525,0.018553
29.38,0.22033,0.14653,0.073802
29.39,0.11202,0.09312,0.018898
29.4,0.045794,0.064671,-0.018878
29.41,0.023994,0.04968,-0.025686
29.42,0.016078,0.040176,-0.024098
29.43,0.012669,0.03846,-0.025792
29.44,0.011495,0.045385,-0.03389
29.45,0.012528,0.055412,-0.042884
29.46,0.018683,0.061195,-0.042512
29.47,0.036158,0.064046,-0.027887
29.48,0.050755,0.060756,-0.010001
29.49,0.037328,0.0507,-0.013372
29.5,0.021713,0.055214,-0.033501
29.51,0.019778,0.086413,-0.066635
29.52,0.031662,0.11957,-0.087905
29.53,0.072644,0.13038,-0.057733
29.54,0.129,0.12002,0.008972
29.55,0.11052,0.0914,0.019125
29.56,0.05192,0.062393,-0.010473
29.57,0.023999,0.042119,-0.01812
29.58,0.01506,0.035165,-0.020105
29.59,0.012422,0.03612,-0.023699
29.6,0.012775,0.040673,-0.027898
29.61,0.016246,0.064242,-0.047997
29.62,0.027073,0.10993,-0.082857
29.63,0.062224,0.13755,-0.075323
29.64,0.13664,0.13993,-0.0032888
29.65,0.16046,0.11907,0.041394
29.66,0.090198,0.089113,0.0010852
29.67,0.039385,0.076685,-0.0373
29.68,0.025908,0.084299,-0.058391
29.69,0.032895,0.096103,-0.063208
29.7,0.063544,0.10214,-0.038594
29.71,0.0867,0.095494,-0.0087947
29.72,0.05891,0.076245,-0.017335
29.73,0.028234,0.066115,-0.037881
29.74,0.015618,0.063814,-0.048197
29.75,0.010855,0.061997,-0.051141
29.76,0.0095767,0.063051,-0.053474
29.77,0.010381,0.074209,-0.063829
29.78,0.013963,0.10132,-0.087355
29.79,0.025377,0.1247,-0.099323
29.8,0.060347,0.13808,-0.077731
29.81,0.11117,0.14039,-0.029219
29.82,0.099298,0.11887,-0.019575
29.83,0.048058,0.091404,-0.043346
29.84,0.024373,0.087014,-0.062642
29.85,0.022238,0.10532,-0.08308
29.86,0.038196,0.10963,-0.071432
29.87,0.071676,0.099601,-0.027925
29.88,0.074459,0.085674,-0.011216
29.89,0.04126,0.068487,-0.027228
29.9,0.02068,0.046074,-0.025394
29.91,0.013174,0.043426,-0.030252
29.92,0.0111,0.042382,-0.031282
29.93,0.012055,0.046735,-0.034679
29.94,0.016272,0.058556,-0.042284
29.95,0.028236,0.099728,-0.071493
29.96,0.066578,0.16234,-0.095767
29.97,0.15793,0.20613,-0.048206
29.98,0.20886,0.19854,0.010319
29.99,0.1261,0.13172,-0.0056205


==> figures/data/20230322/simuXRD_strain01/simuXRD_fit_strnmf2_wrong.csv <==
0,0.24798,0.2584,-0.010424
0.01,0.25019,0.26073,-0.010536
0.02,0.25244,0.26308,-0.010647
0.030001,0.25471,0.26547,-0.010761
0.040001,0.25702,0.2679,-0.010876
0.050001,0.25937,0.27036,-0.010994
0.060001,0.26174,0.27286,-0.011114
0.070001,0.26416,0.27539,-0.011237
0.080001,0.2666,0.27797,-0.011362
0.090002,0.26909,0.28058,-0.011489
0.1,0.27161,0.28323,-0.011621
0.11,0.27417,0.28579,-0.011622
0.12,0.27677,0.28827,-0.011502
0.13,0.2794,0.29082,-0.011412
0.14,0.28208,0.29351,-0.011424
0.15,0.2848,0.29632,-0.011523
0.16,0.28756,0.29931,-0.011751
0.17,0.29037,0.30248,-0.012113
0.18,0.29321,0.30579,-0.012573
0.19,0.29611,0.30903,-0.012925
0.2,0.29904,0.31256,-0.01352
0.21,0.30203,0.31609,-0.01406
0.22,0.30506,0.31928,-0.014223
0.23,0.30814,0.32254,-0.014399
0.24,0.31128,0.32586,-0.014579
0.25,0.31446,0.32922,-0.014764
0.26,0.31769,0.33265,-0.014953
0.27,0.32098,0.33613,-0.015147
0.28,0.32433,0.33967,-0.015346
0.29,0.32773,0.34328,-0.01555
0.30001,0.33119,0.34694,-0.015759
0.31001,0.3347,0.35068,-0.015976
0.32001,0.33828,0.35438,-0.016106
0.33001,0.34192,0.35819,-0.016279
0.34001,0.34562,0.36204,-0.016428
0.35001,0.34938,0.36599,-0.016609
0.36001,0.35321,0.37005,-0.016833
0.37001,0.35711,0.37423,-0.017114
0.38001,0.36108,0.37854,-0.017456
0.39001,0.36512,0.3829,-0.017776
0.40001,0.36923,0.38743,-0.018199
0.41001,0.37342,0.39207,-0.018648
0.42001,0.37769,0.39684,-0.019151
0.43001,0.38203,0.39989,-0.017856
0.44001,0.38645,0.40297,-0.016517
0.45001,0.39096,0.40714,-0.016178
0.46001,0.40239,0.41439,-0.012003
0.47001,0.40709,0.42268,-0.015584
0.48001,0.41189,0.43022,-0.018337
0.49001,0.41678,0.43529,-0.018516
0.50001,0.42176,0.44063,-0.018875
0.51001,0.42684,0.44613,-0.01929
0.52001,0.43202,0.45106,-0.019049
0.53001,0.4373,0.45635,-0.019053
0.54001,0.44268,0.46153,-0.018848
0.55001,0.44818,0.46699,-0.018812
0.56001,0.45378,0.47287,-0.019088
0.57001,0.45951,0.4791,-0.019597
0.58001,0.46534,0.48582,-0.020474
0.59001,0.4713,0.49309,-0.021789
0.60001,0.47739,0.50022,-0.022835
0.61001,0.4836,0.50827,-0.02467
0.62001,0.48994,0.51626,-0.026319
0.63001,0.49642,0.52366,-0.027241
0.64001,0.50304,0.53085,-0.027809
0.65001,0.50981,0.53825,-0.028448
0.66001,0.51672,0.54583,-0.029111
0.67001,0.52379,0.55359,-0.029808
0.68001,0.53101,0.56154,-0.030526
0.69001,0.5384,0.56967,-0.031276
0.70001,0.54595,0.57801,-0.032061
0.71001,0.55368,0.58656,-0.032882
0.72001,0.56159,0.59533,-0.03374
0.73001,0.56968,0.60432,-0.034637
0.74001,0.57796,0.61354,-0.035573
0.75001,0.58644,0.62307,-0.036631
0.76001,0.59513,0.63208,-0.036953
0.77001,0.60402,0.64112,-0.037101
0.78001,0.61313,0.65088,-0.037742
0.79001,0.62616,0.66224,-0.036083
0.80001,0.63574,0.67567,-0.039932
0.81001,0.64557,0.68775,-0.042188
0.82001,0.65564,0.69906,-0.043418
0.83001,0.66597,0.71087,-0.044893
0.84001,0.67657,0.72301,-0.046432
0.85001,0.68745,0.73551,-0.048057
0.86001,0.69862,0.74839,-0.049775
0.87001,0.71008,0.76167,-0.051592
0.88001,0.72185,0.77537,-0.053514
0.89001,0.73395,0.7895,-0.055555
0.90002,0.74637,0.80407,-0.057692
0.91002,0.75914,0.81903,-0.059884
0.92002,0.77228,0.83448,-0.062203
0.93002,0.78578,0.85053,-0.064747
0.94002,0.79967,0.86713,-0.067459
0.95002,0.81397,0.88438,-0.070408
0.96002,0.82868,0.90225,-0.073566
0.97002,0.84384,0.92088,-0.07704
0.98002,0.85945,0.94015,-0.080702
0.99002,0.87553,0.9603,-0.084768
1,0.89211,0.98117,-0.089058
1.01,0.9092,1.0028,-0.093586
1.02,0.92683,1.0252,-0.098391
1.03,0.94503,1.0485,-0.10352
1.04,0.96381,1.0729,-0.10905
1.05,0.9832,1.0982,-0.11503
1.06,1.0032,1.1247,-0.12149
1.07,1.0239,1.1524,-0.12849
1.08,1.0453,1.1814,-0.13607
1.09,1.0675,1.2117,-0.14421
1.1,1.0904,1.2435,-0.15308
1.11,1.1141,1.2769,-0.16279
1.12,1.1387,1.3121,-0.17343
1.13,1.1641,1.3492,-0.18512
1.14,1.1905,1.3885,-0.19804
1.15,1.2179,1.4301,-0.2122
1.16,1.2463,1.4742,-0.22797
1.17,1.2757,1.521,-0.24529
1.18,1.3064,1.571,-0.26459
1.19,1.3382,1.6241,-0.28595
1.2,1.3713,1.6809,-0.30963
1.21,1.4057,1.7417,-0.33598
1.22,1.4416,1.8071,-0.36554
1.23,1.4789,1.8777,-0.39878
1.24,1.5179,1.9542,-0.4363
1.25,1.5585,2.0373,-0.47883
1.26,1.6009,2.128,-0.52714
1.27,1.6451,2.2271,-0.582
1.28,1.6914,2.3361,-0.64465
1.29,1.7398,2.4572,-0.71742
1.3,1.7924,2.5932,-0.80078
1.31,1.8455,2.7469,-0.90137
1.32,1.9011,2.9208,-1.0197
1.33,1.9595,3.1183,-1.1588
1.34,2.0208,3.3462,-1.3254
1.35,2.0852,3.6114,-1.5262
1.36,2.153,3.9233,-1.7703
1.37,2.2243,4.2954,-2.0711
1.38,2.2995,4.7442,-2.4447
1.39,2.3789,5.2943,-2.9155
1.4,2.4627,5.9748,-3.5121
1.41,2.5512,6.8322,-4.281
1.42,2.645,7.8712,-5.2262
1.43,2.7443,9.1538,-6.4094
1.44,2.8497,9.9936,-7.1438
1.45,2.9617,10.075,-7.1137
1.46,3.0808,0.62713,2.4537
1.47,3.2077,0,3.2077
1.48,3.343,59.581,-56.238
1.49,3.4875,503.97,-500.49
1.5,3.6422,648.57,-644.93
1.51,3.8079,308.35,-304.54
1.52,3.9858,113.07,-109.08
1.53,4.1772,53.374,-49.197
1.54,4.3833,31.429,-27.045
1.55,4.6059,21.591,-16.986
1.56,4.8467,16.269,-11.422
1.57,5.1077,13.153,-8.0449
1.58,5.3915,11.203,-5.8115
1.59,5.7039,9.9488,-4.245
1.6,6.0415,9.1328,-3.0914
1.61,6.4112,8.613,-2.2017
1.62,6.8174,8.3023,-1.4849
1.63,7.265,8.1505,-0.88554
1.64,7.7598,8.1252,-0.36539
1.65,8.3088,8.2061,0.10273
1.66,8.9203,8.3812,0.53905
1.67,9.6041,8.6447,0.95944
1.68,10.372,8.9948,1.3775
1.69,11.239,9.4345,1.8048
1.7,12.223,9.9694,2.2535
1.71,13.345,10.61,2.7356
1.72,14.634,11.369,3.2646
1.73,16.123,12.267,3.8559
1.74,17.857,13.329,4.5277
1.75,19.893,14.59,5.303
1.76,22.305,16.095,6.2109
1.77,25.194,17.904,7.2895
1.78,28.693,20.103,8.5897
1.79,32.987,22.807,10.181
1.8,38.34,26.182,12.158
1.81,45.13,30.47,14.66
1.82,53.926,36.045,17.882
1.83,65.608,43.485,22.123
1.84,81.599,53.79,27.809
1.85,104.33,68.691,35.641
1.86,138.25,91.812,46.442
1.87,192.25,130.44,61.814
1.88,286.4,203.95,82.446
1.89,475.18,356.65,118.53
1.9,950.27,720.73,229.54
1.91,2428.1,1549.1,879
1.92,5668.7,3118.6,2550.1
1.93,6950.7,3952.3,2998.4
1.94,3903.6,2438.4,1465.2
1.95,1483.8,942.91,540.89
1.96,651.95,422.37,229.59
1.97,362.71,231.8,130.91
1.98,232.3,152.22,80.083
1.99,161.99,110.12,51.874
2,119.61,86.244,33.369
2.01,92.052,71.66,20.392
2.02,73.105,62.653,10.452
2.03,59.514,56.872,2.6424
2.04,49.435,52.61,-3.1753
2.05,41.75,46.494,-4.7443
2.06,35.758,35.297,0.46122
2.07,30.997,3.0239,27.974
2.08,27.154,0,27.154
2.09,24.009,0,24.009
2.1,21.405,455.77,-434.37
2.11,19.228,3198.4,-3179.1
2.12,17.395,3724.1,-3706.7
2.13,15.842,1757.9,-1742.1
2.14,14.525,648.16,-633.64
2.15,13.413,295.18,-281.76
2.16,12.489,168.22,-155.73
2.17,11.76,110.49,-98.73
2.18,11.277,78.955,-67.678
2.19,11.227,60.167,-48.941
2.2,12.343,48.733,-36.39
2.21,17.185,42.552,-25.367
2.22,26.539,40.913,-14.374
2.23,26.867,37.662,-10.795
2.24,16.701,28.951,-12.25
2.25,10.365,22.243,-11.878
2.26,8.0802,18.748,-10.667
2.27,7.0634,16.444,-9.3802
2.28,6.4522,14.728,-8.276
2.29,6.0156,13.364,-7.3481
2.3,5.674,12.25,-6.5764
2.31,5.3902,11.326,-5.9361
2.32,5.1473,10.552,-5.4043
2.33,4.9351,9.8978,-4.9627
2.34,4.7473,9.345,-4.5977
2.35,4.5795,8.8779,-4.2984
2.36,4.4287,8.485,-4.0562
2.37,4.2928,8.1575,-3.8647
2.38,4.1699,7.8892,-3.7194
2.39,4.0586,7.6756,-3.617
2.4,3.9579,7.5136,-3.5558
2.41,3.8668,7.4016,-3.5348
2.42,3.7845,7.3389,-3.5545
2.43,3.7103,7.3264,-3.616
2.44,3.6438,7.3652,-3.7214
2.45,3.5844,7.4568,-3.8724
2.46,3.5317,7.6011,-4.0694
2.47,3.4854,7.7926,-4.3072
2.48,3.4451,8.014,-4.5689
2.49,3.4107,8.2125,-4.8018
2.5,3.3818,8.2939,-4.9121
2.51,3.3583,7.9386,-4.5803
2.52,3.3402,6.9672,-3.6271
2.53,3.3271,3.6464,-0.31923
2.54,3.3192,0.35277,2.9664
2.55,3.3162,0,3.3162
2.56,3.3183,0,3.3183
2.57,3.3254,0,3.3254
2.58,3.3375,515.87,-512.54
2.59,3.3548,1102.5,-1099.2
2.6,3.3772,760.06,-756.68
2.61,3.4049,292.2,-288.8
2.62,3.4381,119.72,-116.28
2.63,3.477,61.363,-57.886
2.64,3.5217,38.742,-35.221
2.65,3.5725,27.193,-23.621
2.66,3.6297,20.65,-17.021
2.67,3.6937,16.547,-12.853
2.68,3.7649,13.835,-10.07
2.69,3.8436,11.963,-8.1193
2.7,3.9305,10.633,-6.7029
2.71,4.0266,9.6714,-5.6448
2.72,4.1315,8.9697,-4.8382
2.73,4.2466,8.4591,-4.2125
2.74,4.3725,8.0938,-3.7212
2.75,4.5104,7.8433,-3.3328
2.76,4.6614,7.6868,-3.0255
2.77,4.8265,7.6103,-2.7838
2.78,5.0075,7.6042,-2.5968
2.79,5.2057,7.6627,-2.4569
2.8,5.4232,7.7821,-2.3589
2.81,5.6622,7.9611,-2.2989
2.82,5.9251,8.1995,-2.2744
2.83,6.215,8.4978,-2.2829
2.84,6.5351,8.856,-2.3208
2.85,6.8897,9.2707,-2.3811
2.86,7.2833,9.732,-2.4487
2.87,7.7216,10.211,-2.4897
2.88,8.2113,10.655,-2.4439
2.89,8.7605,10.919,-2.1584
2.9,9.3787,10.843,-1.4642
2.91,10.078,9.7019,0.37597
2.92,10.872,7.8928,2.9794
2.93,11.78,0.95643,10.823
2.94,12.822,0,12.822
2.95,14.03,0,14.03
2.96,15.436,0,15.436
2.97,17.086,0,17.086
2.98,19.043,738.93,-719.88
2.99,21.385,1633,-1611.6
3.0001,24.223,1175.2,-1151
3.0101,27.706,473.09,-445.38
3.0201,32.047,202.8,-170.75
3.0301,37.553,113.51,-75.957
3.0401,44.683,82.482,-37.799
3.0501,54.15,71.549,-17.399
3.0601,67.108,71.334,-4.2264
3.0701,85.525,79.837,5.6883
3.0801,113,98.801,14.199
3.0901,156.73,133.77,22.954
3.1001,232.96,194.79,38.171
3.1101,385.81,297.81,87.996
3.1201,770.43,515.45,254.98
3.1301,1966.8,1001.6,965.24
3.1401,4590.2,2079.5,2510.7
3.1501,5628.1,3067.9,2560.2
3.1601,3161.4,2187,974.39
3.1701,1202.5,813.32,389.16
3.1801,529.1,307.14,221.96
3.1901,294.98,181.01,113.97
3.2001,189.46,123.15,66.309
3.2101,132.58,84.666,47.911
3.2201,98.315,63.777,34.538
3.2301,76.053,49.58,26.472
3.2401,60.767,39.929,20.838
3.2501,49.821,32.727,17.094
3.2601,41.721,26.922,14.799
3.2701,35.565,21.245,14.32
3.2801,30.785,15.947,14.838
3.2901,27.008,5.6622,21.345
3.3001,23.978,0.57729,23.401
3.3101,21.52,0,21.52
3.3201,19.506,0,19.506
3.3301,17.846,139.93,-122.08
3.3401,16.468,456.1,-439.63
3.3501,15.322,422.09,-406.77
3.3601,14.37,191.97,-177.6
3.3701,13.581,80.375,-66.794
3.3801,12.933,42.075,-29.142
3.3901,12.407,27.632,-15.225
3.4001,11.992,21.072,-9.0803
3.4101,11.677,17.438,-5.7612
3.4201,11.456,15.249,-3.7933
3.4301,11.325,13.873,-2.5479
3.4401,11.281,12.993,-1.7116
3.4501,11.327,12.453,-1.126
3.4601,11.465,12.162,-0.69765
3.4701,11.701,12.07,-0.36893
3.4801,12.045,12.145,-0.10064
3.4901,12.51,12.373,0.13721
3.5001,13.114,12.741,0.37257
3.5101,13.882,13.245,0.63619
3.5201,14.846,13.873,0.97252
3.5301,16.051,14.609,1.4429
3.5401,17.559,15.391,2.168
3.5501,19.454,16.151,3.3029
3.5601,21.852,16.629,5.2232
3.5701,24.926,16.63,8.2967
3.5801,28.931,14.995,13.937
3.5901,34.257,13.039,21.218
3.6001,41.527,1.9547,39.573
3.6101,51.789,0,51.789
3.6201,66.914,0,66.914
3.6301,90.536,0,90.536
3.6401,130.53,0,130.53
3.6501,206.96,884.58,-677.61
3.6601,384.88,2217,-1832.1
3.6701,919.14,2138.5,-1219.4
3.6801,2347.4,1669.8,677.51
3.6901,3630.2,1978.7,1651.5
3.7001,2530.3,1806.7,723.64
3.7101,1014.4,889.36,125.05
3.7201,414.47,308.66,105.81
3.7301,217.87,157.32,60.554
3.7401,135.46,112.31,23.154
3.7501,92.95,77.985,14.965
3.7601,68.042,57.443,10.598
3.7701,52.163,44.703,7.4598
3.7801,41.412,35.828,5.5842
3.7901,33.802,29.495,4.3071
3.8001,28.236,24.873,3.3629
3.8101,24.088,21.428,2.6594
3.8201,21.027,18.873,2.1538
3.8301,19.09,17.044,2.0457
3.8401,19.076,15.868,3.2087
3.8501,20.782,15.762,5.0198
3.8601,19.076,15.406,3.6696
3.8701,14.408,13.07,1.3379
3.8801,11.492,10.592,0.90021
3.8901,10.013,9.2723,0.74054
3.9001,9.0376,8.5352,0.50241
3.9101,8.2824,7.9354,0.34697
3.9201,7.6588,7.4241,0.23473
3.9301,7.1287,6.9945,0.13422
3.9401,6.6706,6.6287,0.041928
3.9501,6.2705,6.3141,-0.04356
3.9601,5.9186,6.0439,-0.12527
3.9701,5.6074,5.8121,-0.20472
3.9801,5.331,5.6142,-0.28317
3.9901,5.0849,5.4465,-0.36163
4.0001,4.8652,5.3061,-0.44089
4.0101,4.669,5.1904,-0.52146
4.0201,4.4935,5.0971,-0.60355
4.0301,4.3368,5.0237,-0.68691
4.0401,4.1969,4.9675,-0.77053
4.0501,4.0725,4.9244,-0.85183
4.0601,3.9623,4.8889,-0.92658
4.0701,3.8653,4.8523,-0.98701
4.0801,3.7806,4.8008,-1.0202
4.0901,3.7077,4.7134,-1.0058
4.1001,3.6459,4.5565,-0.91063
4.1101,3.5954,4.2805,-0.68513
4.1201,3.5552,3.8165,-0.26132
4.1301,3.5255,3.1098,0.41573
4.1401,3.5065,1.9575,1.549
4.1501,3.4984,0.3076,3.1908
4.1601,3.5015,0,3.5015
4.1701,3.5164,0,3.5164
4.1801,3.544,0,3.544
4.1901,3.5853,0,3.5853
4.2001,3.6415,0,3.6415
4.2101,3.7144,56.165,-52.45
4.2201,3.8061,708.26,-704.46
4.2301,3.9193,1124.6,-1120.7
4.2401,4.0575,719.88,-715.82
4.2501,4.2249,285.7,-281.48
4.2601,4.4272,121.85,-117.42
4.2701,4.6716,64.131,-59.459
4.2801,4.9675,39.188,-34.221
4.2901,5.3275,27.52,-22.192
4.3001,5.7685,21.297,-15.529
4.3101,6.3137,17.535,-11.221
4.3201,6.9956,15.288,-8.2928
4.3301,7.8609,14.064,-6.2036
4.3401,8.9787,13.625,-4.6464
4.3501,10.455,13.912,-3.4574
4.3601,12.457,15.016,-2.5586
4.3701,15.267,17.141,-1.8743
4.3801,19.387,20.798,-1.4115
4.3901,25.784,26.712,-0.92754
4.4001,36.546,35.811,0.7353
4.4101,56.932,49.853,7.0794
4.4201,103.77,74.97,28.796
4.4301,242.99,115.48,127.51
4.4401,624.38,205.99,418.4
4.4501,1000.7,389.83,610.83
4.4601,725.31,437.05,288.26
4.4701,295.88,321.04,-25.164
4.4801,120.48,325.34,-204.86
4.4901,63.421,299.59,-236.17
4.5001,39.849,161.79,-121.94
4.5101,27.818,72.893,-45.076
4.5201,20.835,38.787,-17.951
4.5301,16.429,24.797,-8.3675
4.5401,13.482,17.956,-4.4736
4.5501,11.427,14.228,-2.8009
4.5601,9.9517,11.874,-1.9218
4.5701,8.8708,10.232,-1.3609
4.5801,8.071,9.0242,-0.95327
4.5901,7.4791,8.0646,-0.58544
4.6001,7.0473,7.214,-0.16671
4.6101,6.7436,6.3625,0.38112
4.6201,6.5466,5.3969,1.1497
4.6301,6.4429,4.2538,2.1891
4.6401,6.4252,2.5762,3.849
4.6501,6.489,0.44002,6.049
4.6601,6.6361,0,6.6361
4.6701,6.8718,0,6.8718
4.6801,7.2062,0,7.2062
4.6901,7.6552,0,7.6552
4.7001,8.242,0,8.242
4.7101,9.0006,110.05,-101.05
4.7201,9.9796,653.86,-643.88
4.7301,11.251,913.35,-902.1
4.7401,12.921,558.24,-545.32
4.7501,15.155,228.06,-212.9
4.7601,18.219,108.22,-90.005
4.7701,22.559,68.562,-46.003
4.7801,28.979,54.421,-25.442
4.7901,39.044,53.322,-14.278
4.8001,56.173,60.586,-4.4126
4.8101,89.156,75.935,13.221
4.8201,166.9,109.64,57.262
4.8301,402.38,172.02,230.37
4.8401,1015.2,326.6,688.56
4.8501,1512.2,622.75,889.48
4.8601,1015.2,684.3,330.86
4.8701,402.38,389.07,13.312
4.8801,166.9,119.39,47.511
4.8901,89.173,22.738,66.435
4.9001,56.216,6.8147,49.401
4.9101,39.139,1.2161,37.923
4.9201,29.171,0,29.171
4.9301,22.947,0,22.947
4.9401,19.044,51.894,-32.85
4.9501,17.187,321.66,-304.47
4.9601,18.792,473.14,-454.35
4.9701,24.523,308.2,-283.67
4.9801,24.368,133.12,-108.75
4.9901,16.016,62.796,-46.78
5.0001,10.438,35.161,-24.723
5.0101,8.1968,21.568,-13.371
5.0201,7.0807,15.189,-8.1088
5.0301,6.3651,12.035,-5.67
5.0401,5.8475,9.902,-4.0545
5.0501,5.4511,8.2478,-2.7966
5.0601,5.1391,6.9136,-1.7745
5.0701,4.8905,5.7467,-0.85623
5.0801,4.6922,4.5144,0.17786
5.0901,4.5355,3.3825,1.153
5.1001,4.4142,1.0402,3.374
5.1101,4.3239,0.099256,4.2247
5.1201,4.2617,0,4.2617
5.1301,4.2254,0,4.2254
5.1401,4.2143,0,4.2143
5.1501,4.2264,0,4.2264
5.1601,4.2623,34.003,-29.74
5.1701,4.3223,248.34,-244.02
5.1801,4.4076,382.06,-377.65
5.1901,4.5197,252.22,-247.7
5.2001,4.661,104.13,-99.465
5.2101,4.8345,46.137,-41.302
5.2201,5.0443,26.581,-21.537
5.2301,5.2955,17.355,-12.06
5.2401,5.5948,12.648,-7.0536
5.2501,5.9507,10.441,-4.4902
5.2601,6.3741,9.1427,-2.7686
5.2701,6.8793,8.2537,-1.3745
5.2801,7.4849,7.5986,-0.11371
5.2901,8.2156,7.0326,1.1831
5.3001,9.105,6.4501,2.655
5.3101,10.199,5.5727,4.6262
5.3201,11.561,4.7047,6.8568
5.3301,13.285,2.0948,11.191
5.3401,15.507,0.31494,15.192
5.3501,18.436,0,18.436
5.3601,22.404,0,22.404
5.3701,27.969,26.271,1.6977
5.3801,36.124,108.64,-72.517
5.3901,48.784,182.46,-133.68
5.4001,70.079,157.85,-87.776
5.4101,110.42,119.05,-8.6318
5.4201,203.09,136.21,66.885
5.4301,478.6,194.89,283.71
5.4401,1233.3,345.62,887.7
5.4501,1977.9,710.74,1267.2
5.4601,1433,899.92,533.09
5.4701,583.19,594.66,-11.465
5.4801,236.08,220.91,15.175
5.4901,123.15,45.785,77.363
5.5001,76.476,10.934,65.542
5.5101,52.642,19.357,33.285
5.5201,38.797,6.6116,32.185
5.5301,30.048,0.40073,29.647
5.5401,24.184,0,24.184
5.5501,20.085,0,20.085
5.5601,17.132,0,17.132
5.5701,14.96,0,14.96
5.5801,13.347,381.42,-368.07
5.5901,12.149,987.61,-975.46
5.6001,11.275,946.44,-935.16
5.6101,10.665,466.2,-455.53
5.6201,10.284,185.19,-174.9
5.6301,10.114,92.457,-82.343
5.6401,10.153,56.285,-46.132
5.6501,10.415,37.215,-26.8
5.6601,10.933,27.327,-16.394
5.6701,11.769,23.003,-11.234
5.6801,13.023,21.138,-8.1148
5.6901,14.863,20.72,-5.8563
5.7001,17.576,21.786,-4.2096
5.7101,21.677,24.208,-2.5316
5.7201,28.158,28.218,-0.059424
5.7301,39.155,34.459,4.696
5.7401,59.999,44.519,15.48
5.7501,107.52,64.597,42.927
5.7601,247.63,94.455,153.17
5.7701,640.31,166.86,473.45
5.7801,1063,358.32,704.64
5.7901,801.05,479.82,321.24
5.8001,331.91,348.04,-16.122
5.8101,133.57,143.72,-10.143
5.8201,69.327,35.782,33.545
5.8301,43.072,8.8972,34.175
5.8401,29.729,12.144,17.585
5.8501,21.979,15.508,6.471
5.8601,17.063,12.337,4.7263
5.8701,13.743,8.4021,5.3408
5.8801,11.392,6.399,4.9933
5.8901,9.6661,4.8588,4.8073
5.9001,8.361,3.1508,5.2101
5.9101,7.3509,0.68246,6.6684
5.9201,6.5536,0,6.5536
5.9301,5.9144,0,5.9144
5.9401,5.3954,0,5.3954
5.9501,4.9697,0,4.9697
5.9601,4.6179,17.833,-13.215
5.9701,4.3257,102.32,-97.999
5.9801,4.0823,168.4,-164.31
5.9901,3.8798,124.93,-121.05
6.0001,3.7119,55.371,-51.659
6.0101,3.5742,23.844,-20.27
6.0201,3.463,13.84,-10.377
6.0301,3.3758,9.285,-5.9092
6.0401,3.3109,6.4677,-3.1569
6.0501,3.267,4.6755,-1.4085
6.0601,3.2436,3.5244,-0.28079
6.0701,3.2408,2.5809,0.65989
6.0801,3.2597,1.1888,2.0709
6.0901,3.3009,0.20381,3.0971
6.1001,3.3668,0,3.3668
6.1101,3.4605,0,3.4605
6.1201,3.5866,0,3.5866
6.1301,3.7509,0,3.7509
6.1401,3.9619,1.3558,2.6061
6.1501,4.231,72.756,-68.525
6.1601,4.5745,175.88,-171.31
6.1701,5.0156,174.16,-169.14
6.1801,5.5886,92.134,-86.546
6.1901,6.3449,39.534,-33.189
6.2001,7.3659,22.836,-15.47
6.2101,8.7849,17.754,-8.9695
6.2201,10.834,16.081,-5.2475
6.2301,13.948,16.688,-2.7399
6.2401,19.024,19.676,-0.6523
6.2501,28.187,24.731,3.4568
6.2601,47.63,31.348,16.282
6.2701,100.71,37.361,63.35
6.2801,262.93,47.798,215.13
6.2901,528.15,105.56,422.59
6.3001,507.04,175.43,331.61
6.3101,239.28,148.29,90.981
6.3201,92.54,105.19,-12.653
6.3301,45.215,251.22,-206
6.3401,27.481,481.96,-454.48
6.3501,19.027,429.48,-410.45
6.3601,14.357,211.75,-197.39
6.3701,11.54,86.018,-74.478
6.3801,9.7506,44.106,-34.356
6.3901,8.5877,27.622,-19.034
6.4001,7.8392,18.221,-10.382
6.4101,7.3871,12.274,-4.8873
6.4201,7.1657,8.6471,-1.4814
6.4301,7.141,6.2193,0.92174
6.4401,7.3014,3.2203,4.0812
6.4501,7.654,0.63577,7.0183
6.4601,8.2255,0,8.2255
6.4701,9.0671,0,9.0671
6.4801,10.265,0,10.265
6.4901,11.965,0.73127,11.233
6.5001,14.41,55.14,-40.73
6.5101,18.04,157.94,-139.9
6.5201,23.688,189.97,-166.28
6.5301,33.13,125.6,-92.467
6.5401,50.712,73.944,-23.232
6.5501,89.792,67.181,22.611
6.5601,202.29,81.276,121.01
6.5701,529.61,126.35,403.26
6.5801,941.8,270.47,671.33
6.5901,768.37,413.16,355.21
6.6001,330,345.89,-15.889
6.6101,130.12,156.9,-26.779
6.6201,65.927,27.834,38.093
6.6301,40.547,0,40.547
6.6401,28.153,0,28.153
6.6501,21.762,0,21.762
6.6601,20.026,0,20.026
6.6701,22.427,136.27,-113.84
6.6801,21.134,381.34,-360.21
6.6901,14.202,427.15,-412.95
6.7001,9.5458,243.45,-233.91
6.7101,7.4969,97.104,-89.607
6.7201,6.3813,44.705,-38.324
6.7301,5.6354,26.93,-21.295
6.7401,5.0896,17.833,-12.744
6.7501,4.6736,11.574,-6.9003
6.7601,4.3508,7.1846,-2.8338
6.7701,4.0994,4.2439,-0.14451
6.7801,3.9054,1.0116,2.8938
6.7901,3.7594,0,3.7594
6.8001,3.6552,0,3.6552
6.8101,3.5889,0,3.5889
6.8201,3.5582,0,3.5582
6.8301,3.5626,14.478,-10.916
6.8401,3.6028,78.78,-75.177
6.8501,3.6811,135,-131.31
6.8601,3.8016,106.01,-102.21
6.8701,3.9706,49.258,-45.288
6.8801,4.1969,21.012,-16.815
6.8901,4.4935,11.894,-7.4007
6.9001,4.8787,7.9947,-3.116
6.9101,5.3788,5.37,0.0088287
6.9201,6.0325,3.4778,2.5547
6.9301,6.8736,0.91201,5.9616
6.9401,8.0422,0.012544,8.0297
6.9501,9.6611,0,9.6611
6.9601,11.984,0,11.984
6.9701,15.475,0,15.475
6.9801,21.07,0,21.07
6.9901,30.895,40.066,-9.1707
7.0001,50.791,157.38,-106.59
7.0101,101.57,281.32,-179.76
7.0201,259.73,264.63,-4.8971
7.0301,592.33,230.8,361.53
7.0401,697.35,302.31,395.04
7.0501,379.6,319.59,60.008
7.0601,144.63,205.81,-61.179
7.0701,65.123,82.325,-17.201
7.0801,37.161,21.905,15.256
7.0901,24.438,3.0878,21.351
7.1001,17.561,1.1712,16.39
7.1101,13.43,8.5905,4.8391
7.1201,10.771,10.982,-0.21105
7.1301,8.9812,8.0611,0.92013
7.1401,7.7442,5.9413,1.8029
7.1501,6.8839,5.1283,1.7556
7.1601,6.2987,4.7005,1.5982
7.1701,5.9307,4.347,1.5837
7.1801,5.7514,3.9954,1.756
7.1901,5.7558,3.6321,2.1237
7.2001,5.9618,3.2565,2.7052
7.2101,6.4197,2.8388,3.5809
7.2201,7.2312,2.4593,4.7719
7.2301,8.5956,2.3759,6.2197
7.2401,10.927,2.2971,8.6298
7.2501,15.184,0.69739,14.487
7.2601,24.038,0,24.038
7.2701,47.143,0,47.143
7.2801,119.31,0,119.31
7.2901,264.56,30.841,233.72
7.3001,298.88,120.45,178.44
7.3101,158.13,251.76,-93.63
7.3201,60.804,363.37,-302.57
7.3301,28.335,308.5,-280.16
7.3401,16.854,150.62,-133.77
7.3501,11.819,53.511,-41.692
7.3601,9.8959,23.773,-13.877
7.3701,10.844,18.608,-7.7642
7.3801,12.128,15.769,-3.6408
7.3901,9.1866,11.174,-1.9877
7.4001,5.6715,6.0725,-0.40092
7.4101,4.0723,1.4032,2.6691
7.4201,3.3548,0,3.3548
7.4301,2.9325,0,2.9325
7.4401,2.6428,0,2.6428
7.4501,2.4295,2.3622,0.067267
7.4601,2.267,23.218,-20.951
7.4701,2.1414,54.617,-52.476
7.4801,2.0441,56.791,-54.746
7.4901,1.9698,31.16,-29.191
7.5001,1.9151,11.834,-9.9192
7.5101,1.8777,4.7006,-2.8228
7.5201,1.8565,1.0757,0.78074
7.5301,1.8509,0,1.8509
7.5401,1.8613,0,1.8613
7.5501,1.8889,0,1.8889
7.5601,1.9359,0,1.9359
7.5701,2.0055,0,2.0055
7.5801,2.1031,0,2.1031
7.5901,2.2364,0,2.2364
7.6001,2.4172,33.516,-31.099
7.6101,2.6639,243.06,-240.4
7.6201,3.0063,488.93,-485.92
7.6301,3.4952,445.86,-442.36
7.6401,4.222,224.01,-219.79
7.6501,5.367,87.142,-81.775
7.6601,7.3289,44.419,-37.09
7.6701,11.154,31.072,-19.918
7.6801,20.379,24.71,-4.3315
7.6901,48.674,20.176,28.498
7.7001,117.9,24.801,93.101
7.7101,162.31,45.328,116.99
7.7201,101.75,56.139,45.609
7.7301,40.368,39.94,0.42766
7.7401,18.014,19.961,-1.9472
7.7501,10.558,33.269,-22.711
7.7601,7.3788,88.561,-81.182
7.7701,5.7694,116.54,-110.77
7.7801,4.887,79.613,-74.726
7.7901,4.4017,36.109,-31.708
7.8001,4.166,17.332,-13.166
7.8101,4.1109,11.289,-7.1786
7.8201,4.2075,8.88,-4.6725
7.8301,4.453,7.7287,-3.2757
7.8401,4.8667,7.1881,-2.3214
7.8501,5.494,7.1315,-1.6375
7.8601,6.4196,7.5574,-1.1377
7.8701,7.7974,8.4371,-0.63969
7.8801,9.9175,9.7102,0.20728
7.8901,13.374,11.497,1.8772
7.9001,19.544,14.344,5.1993
7.9101,32.3,19.056,13.244
7.9201,65.791,24.435,41.356
7.9301,169.91,33.374,136.54
7.9401,369.65,76.651,293
7.9501,401.17,147.81,253.36
7.9601,205.52,167.68,37.832
7.9701,78.536,115,-36.461
7.9801,36.693,44.977,-8.2845
7.9901,21.751,7.4963,14.255
8.0001,15.248,0,15.248
8.0101,12.995,0,12.995
8.0201,12.974,0,12.974
8.0301,10.886,21.087,-10.201
8.0401,7.453,70.992,-63.539
8.0501,5.5316,108.6,-103.07
8.0601,4.6243,85.961,-81.337
8.0701,4.0957,39.541,-35.445
8.0801,3.7483,14.456,-10.708
8.0901,3.5133,6.0356,-2.5223
8.1001,3.3587,1.4547,1.904
8.1101,3.2671,0,3.2671
8.1201,3.2291,0,3.2291
8.1301,3.2392,0,3.2392
8.1401,3.2959,0,3.2959
8.1501,3.3807,0,3.3807
8.1601,3.5373,0,3.5373
8.1701,3.753,60.206,-56.453
8.1801,4.0393,190.66,-186.62
8.1901,4.4129,255.23,-250.81
8.2001,4.8986,176.3,-171.41
8.2101,5.5331,76.926,-71.393
8.2201,6.3723,33.676,-27.304
8.2301,7.5034,21.676,-14.172
8.2401,9.0689,17.839,-8.7703
8.2501,11.314,16.302,-4.9884
8.2601,14.69,16.25,-1.5604
8.2701,20.11,17.786,2.3236
8.2801,29.667,21.29,8.3762
8.2901,49.171,27.852,21.319
8.3001,99.593,35.915,63.678
8.3101,256.55,49.831,206.72
8.3201,572.2,112.07,460.12
8.3301,646.9,223.86,423.04
8.3401,341.35,266.04,75.314
8.3501,130.09,194.98,-64.89
8.3601,59.61,91.298,-31.687
8.3701,34.57,22.546,12.024
8.3801,23.116,1.576,21.54
8.3901,16.955,0,16.955
8.4001,13.319,0,13.319
8.4101,11.067,0,11.067
8.4201,9.666,1.1275,8.5385
8.4301,8.8483,7.485,1.3632
8.4401,8.4849,32.226,-23.741
8.4501,8.5337,75.888,-67.354
8.4601,9.0265,89.884,-80.857
8.4701,10.085,60.754,-50.669
8.4801,11.985,31.481,-19.496
8.4901,15.317,20.964,-5.6462
8.5001,21.473,20.366,1.1078
8.5101,34.342,22.863,11.48
8.5201,67.993,25.724,42.269
8.5301,173.18,31.627,141.56
8.5401,384.92,68.969,315.95
8.5501,434.91,144.93,289.98
8.5601,229.65,182.56,47.097
8.5701,87.688,150.97,-63.287
8.5801,40.233,105.44,-65.206
8.5901,23.276,70.777,-47.501
8.6001,15.431,36.035,-20.604
8.6101,11.124,8.2894,2.8343
8.6201,8.4904,0,8.4904
8.6301,6.7567,0,6.7567
8.6401,5.5516,0,5.5516
8.6501,4.6787,0,4.6787
8.6601,4.0257,0,4.0257
8.6701,3.5244,0,3.5244
8.6801,3.1317,0,3.1317
8.6901,2.8192,2.5007,0.31856
8.7001,2.5552,57.741,-55.186
8.7101,2.351,158.23,-155.88
8.7201,2.1851,193.68,-191.5
8.7301,2.0501,124.97,-122.92
8.7401,1.9417,49.996,-48.055
8.7501,1.8567,18.556,-16.7
8.7601,1.7934,7.7645,-5.9711
8.7701,1.7512,1.8267,-0.075482
8.7801,1.731,0,1.731
8.7901,1.7354,0,1.7354
8.8001,1.7696,0,1.7696
8.8101,1.8426,0,1.8426
8.8201,1.9704,7.0052,-5.0348
8.8301,2.1824,43.26,-41.077
8.8401,2.5356,92.49,-89.954
8.8501,3.1526,94.905,-91.752
8.8601,4.3406,52.549,-48.208
8.8701,7.0685,19.349,-12.281
8.8801,15.131,5.9128,9.2183
8.8901,37.741,0.99907,36.742
8.9001,62.081,2.6121,59.469
8.9101,47.009,5.5377,41.471
8.9201,20.009,2.4148,17.594
8.9301,8.6084,0,8.6084
8.9401,4.9362,0,4.9362
8.9501,3.4601,30.264,-26.804
8.9601,2.7383,107.9,-105.16
8.9701,2.3522,163.16,-160.81
8.9801,2.147,124.19,-122.04
8.9901,2.0574,55.988,-53.93
9.0002,2.0562,22.064,-20.008
9.0102,2.1374,11.56,-9.4231
9.0202,2.3116,7.5773,-5.2657
9.0302,2.6096,5.5691,-2.9595
9.0402,3.0966,4.5292,-1.4327
9.0502,3.9085,4.2743,-0.36589
9.0602,5.3576,5.2992,0.058353
9.0702,8.2949,9.0708,-0.7759
9.0802,15.719,17.831,-2.1119
9.0902,38.836,28.238,10.598
9.1002,89.536,34.796,54.74
9.1102,109.61,42.175,67.438
9.1202,61.994,43.985,18.009
9.1302,24.227,29.139,-4.9119
9.1402,11.392,7.9505,3.4416
9.1502,7.3334,0,7.3334
9.1602,6.7225,0,6.7225
9.1702,8.2238,0,8.2238
9.1802,7.7837,0,7.7837
9.1902,4.814,13.678,-8.8641
9.2002,2.9784,88.147,-85.168
9.2102,2.2857,202.21,-199.93
9.2202,1.9785,223.17,-221.19
9.2302,1.8148,134.16,-132.34
9.2402,1.7251,53.373,-51.648
9.2502,1.6831,22.16,-20.477
9.2602,1.6773,12.863,-11.186
9.2702,1.7027,9.1356,-7.433
9.2802,1.7579,6.9402,-5.1823
9.2902,1.8446,5.1908,-3.3462
9.3002,1.967,3.9312,-1.9642
9.3102,2.1324,3.1641,-1.0317
9.3202,2.3525,2.6326,-0.2801
9.3302,2.6451,2.3852,0.25989
9.3402,3.0383,2.4132,0.62504
9.3502,3.5768,2.562,1.0148
9.3602,4.3359,2.5048,1.8312
9.3702,5.4496,1.9147,3.5349
9.3802,7.1754,1.342,5.8334
9.3902,10.064,1.7632,8.3012
9.4002,15.494,3.419,12.075
9.4102,27.806,6.4104,21.396
9.4202,64.004,12.431,51.573
9.4302,165.36,37.137,128.23
9.4402,274.46,110.21,164.25
9.4502,206.96,195.51,11.447
9.4602,85.999,200.36,-114.36
9.4702,34.914,125.99,-91.079
9.4802,18.435,52.123,-33.688
9.4902,11.773,14.79,-3.0169
9.5002,8.4635,2.3347,6.1288
9.5102,6.6269,0,6.6269
9.5202,5.5622,0,5.5622
9.5302,4.9668,0,4.9668
9.5402,4.7052,2.4985,2.2067
9.5502,4.7307,13.287,-8.5563
9.5602,5.0637,40.531,-35.467
9.5702,5.8066,67.026,-61.219
9.5802,7.2122,61.994,-54.782
9.5902,9.8993,35.576,-25.677
9.6002,15.636,16.511,-0.87525
9.6102,30.907,8.3216,22.585
9.6202,78.603,6.1877,72.415
9.6302,170.19,20.31,149.88
9.6402,184.6,48.529,136.07
9.6502,94.783,63.604,31.178
9.6602,36.498,59.186,-22.687
9.6702,17.326,65.143,-47.817
9.6802,10.665,102.18,-91.516
9.6902,8.228,122.01,-113.79
9.7002,7.099,85.556,-78.457
9.7102,5.3379,34.991,-29.653
9.7202,3.801,10.701,-6.8999
9.7302,2.9942,5.1461,-2.1519
9.7402,2.542,3.1287,-0.58668
9.7502,2.2466,0.93295,1.3137
9.7602,2.0414,0,2.0414
9.7702,1.8973,0,1.8973
9.7802,1.799,3.977,-2.178
9.7902,1.7378,16.554,-14.816
9.8002,1.7093,29.263,-27.553
9.8102,1.7117,27.334,-25.622
9.8202,1.7462,13.755,-12.009
9.8302,1.8167,2.9782,-1.1615
9.8402,1.9305,0,1.9305
9.8502,2.0956,0,2.0956
9.8602,2.3436,0,2.3436
9.8702,2.7063,0,2.7063
9.8802,3.2495,0,3.2495
9.8902,4.0997,7.1077,-3.008
9.9002,5.5263,35.78,-30.253
9.9102,8.1969,76.521,-68.324
9.9202,14.188,87.662,-73.474
9.9302,31.607,59.686,-28.079
9.9402,81.359,32.33,49.029
9.9502,139.43,35.039,104.39
9.9602,109.5,49.501,60.003
9.9702,46.639,49.036,-2.3968
9.9802,19.119,33.841,-14.722
9.9902,10.313,15.383,-5.0709
10,6.8412,4.7311,2.1101
10.01,5.1802,10.139,-4.9588
10.02,4.323,27.186,-22.863
10.03,3.9064,35.571,-31.665
10.04,3.7859,25.144,-21.358
10.05,3.9164,10.249,-6.3327
10.06,4.3193,2.1013,2.218
10.07,5.0926,0,5.0926
10.08,6.4706,0,6.4706
10.09,9.0149,0,9.0149
10.1,14.289,2.7993,11.489
10.11,27.883,11.774,16.109
10.12,70.37,39.268,31.102
10.13,159.78,101.35,58.428
10.14,188,157.6,30.397
10.15,102.56,151.05,-48.489
10.16,39.423,100.83,-61.402
10.17,18.206,54.12,-35.914
10.18,11.245,23.581,-12.336
10.19,9.1286,8.2999,0.82862
10.2,7.8917,3.8005,4.0911
10.21,5.5417,2.1914,3.3503
10.22,3.7631,0.64265,3.1205
10.23,2.898,0.95229,1.9457
10.24,2.4207,2.8962,-0.47551
10.25,2.112,2.8228,-0.71072
10.26,1.8996,1.2416,0.65797
10.27,1.7516,0.27184,1.4798
10.28,1.6516,0,1.6516
10.29,1.5903,0,1.5903
10.3,1.5635,0,1.5635
10.31,1.5702,0,1.5702
10.32,1.6126,0,1.6126
10.33,1.697,1.7933,-0.096297
10.34,1.8349,9.0664,-7.2315
10.35,2.047,20.602,-18.555
10.36,2.3698,24.91,-22.54
10.37,2.8709,17.911,-15.04
10.38,3.6868,9.1681,-5.4813
10.39,5.1266,5.311,-0.18443
10.4,8.0293,4.6456,3.3837
10.41,15.348,4.6139,10.735
10.42,38.123,4.8853,33.237
10.43,88.061,12.046,76.015
10.44,107.83,31.117,76.712
10.45,60.906,51.218,9.6879
10.46,23.65,57.173,-33.523
10.47,10.878,43.608,-32.73
10.48,6.479,15.576,-9.0973
10.49,4.5452,0.44193,4.1032
10.5,3.5612,0,3.5612
10.51,3.0409,0,3.0409
10.52,2.797,0,2.797
10.53,2.7582,0,2.7582
10.54,2.9168,0.74152,2.1753
10.55,3.3241,28.72,-25.396
10.56,4.1289,97.99,-93.861
10.57,5.7166,147.18,-141.47
10.58,9.2496,122.25,-113
10.59,19.175,61.297,-42.122
10.6,49.364,24.211,25.153
10.61,95.903,20.997,74.906
10.62,88.375,32.273,56.102
10.63,40.815,36.724,4.0907
10.64,16.016,29.765,-13.749
10.65,8.0297,20.258,-12.228
10.66,4.9812,22.356,-17.374
10.67,3.5021,36.929,-33.426
10.68,2.6705,38.951,-36.28
10.69,2.1582,21.125,-18.966
10.7,1.8233,4.7104,-2.8871
10.71,1.5963,0,1.5963
10.72,1.4398,0,1.4398
10.73,1.3326,0,1.3326
10.74,1.2623,0,1.2623
10.75,1.2215,0.48979,0.73173
10.76,1.2065,11.956,-10.749
10.77,1.2162,39.691,-38.475
10.78,1.2516,57.528,-56.277
10.79,1.313,45.062,-43.749
10.8,1.4151,20.492,-19.077
10.81,1.5672,6.1059,-4.5388
10.82,1.7918,1.3584,0.43336
10.83,2.1296,0.057461,2.0722
10.84,2.6591,0,2.6591
10.85,3.5473,0.94047,2.6068
10.86,5.2084,4.7062,0.50224
10.87,8.9306,14.835,-5.9048
10.88,19.742,24.593,-4.8512
10.89,50.611,22.641,27.971
10.9,86.644,18.739,67.905
10.91,68.094,20.001,48.093
10.92,29.118,17.78,11.338
10.93,12.07,6.9976,5.0727
10.94,6.6363,0,6.6363
10.95,4.5202,0,4.5202
10.96,3.5398,8.8994,-5.3596
10.97,3.0769,54.56,-51.483
10.98,2.9171,121.9,-118.98
10.99,2.9897,133.1,-130.11
11,3.303,82.571,-79.268
11.01,3.9462,35.822,-31.876
11.02,5.1558,16.671,-11.515
11.03,7.5615,11.452,-3.8908
11.04,13.202,9.7041,3.4983
11.05,30.094,8.5811,21.513
11.06,76.448,11.683,64.765
11.07,122.19,25.305,96.886
11.08,88.705,40.002,48.703
11.09,36.502,39.69,-3.1885
11.1,15.243,26.543,-11.299
11.11,8.5393,8.9624,-0.42316
11.12,6.148,0,6.148
11.13,4.8095,0,4.8095
11.14,3.5282,0,3.5282
11.15,2.7068,0,2.7068
11.16,2.2791,3.3056,-1.0265
11.17,2.0366,31.274,-29.237
11.18,1.8959,80.973,-79.077
11.19,1.8252,98.607,-96.782
11.2,1.8103,66.64,-64.829
11.21,1.846,28.672,-26.826
11.22,1.9331,10.959,-9.0262
11.23,2.0786,5.6883,-3.6097
11.24,2.2964,4.3489,-2.0525
11.25,2.611,4.3369,-1.7259
11.26,3.064,5.658,-2.594
11.27,3.7285,10.268,-6.5392
11.28,4.7399,17.54,-12.8
11.29,6.371,20.079,-13.708
11.3,9.2422,15.594,-6.3517
11.31,15.066,10.727,4.3382
11.32,29.928,8.383,21.545
11.33,76.214,8.5514,67.662
11.34,173.54,22.582,150.96
11.35,204.29,54.594,149.69
11.36,111.36,79.189,32.167
11.37,42.651,82.276,-39.625
11.38,19.444,71.7,-52.256
11.39,11.334,49.19,-37.856
11.4,7.7075,21.806,-14.098
11.41,5.8259,4.5024,1.3235
11.42,4.7999,0,4.7999
11.43,4.2863,0,4.2863
11.44,4.1616,0,4.1616
11.45,4.4384,1.0779,3.3604
11.46,5.2969,10.924,-5.6269
11.47,7.3118,32.113,-24.801
11.48,12.485,49.865,-37.38
11.49,28.676,46.124,-17.448
11.5,69.829,31.545,38.284
11.51,99.68,30.849,68.831
11.52,64.693,37.994,26.699
11.53,25.777,36.526,-10.749
11.54,11.264,26.599,-15.336
11.55,6.6298,14.887,-8.2569
11.56,4.8563,5.8241,-0.96778
11.57,3.6144,1.1348,2.4795
11.58,2.5721,0,2.5721
11.59,1.9539,0,1.9539
11.6,1.5931,0,1.5931
11.61,1.3506,0,1.3506
11.62,1.1747,0,1.1747
11.63,1.0415,0,1.0415
11.64,0.93798,0,0.93798
11.65,0.85587,0.36451,0.49136
11.66,0.78992,4.5198,-3.7299
11.67,0.73639,11.233,-10.497
11.68,0.69275,10.993,-10.301
11.69,0.65728,3.9103,-3.2531
11.7,0.62863,0,0.62863
11.71,0.60588,0,0.60588
11.72,0.58839,0,0.58839
11.73,0.57575,0,0.57575
11.74,0.56775,1.7783,-1.2105
11.75,0.56437,20.181,-19.616
11.76,0.5658,62.478,-61.912
11.77,0.57249,95.904,-95.332
11.78,0.58499,83.67,-83.085
11.79,0.60442,43.748,-43.144
11.8,0.63234,16.375,-15.743
11.81,0.67108,6.9555,-6.2844
11.82,0.72414,4.3721,-3.6479
11.83,0.79693,3.4593,-2.6624
11.84,0.89807,2.9754,-2.0773
11.85,1.042,2.549,-1.5071
11.86,1.2541,2.228,-0.97388
11.87,1.5833,2.1285,-0.54519
11.88,2.1334,2.1049,0.028462
11.89,3.1609,2.1853,0.9756
11.9,5.4645,2.2256,3.2389
11.91,12.16,1.9343,10.226
11.92,31.284,3.1864,28.098
11.93,53.61,9.906,43.704
11.94,42.119,19.434,22.685
11.95,17.992,24.334,-6.342
11.96,7.5298,22.044,-14.514
11.97,4.5218,14.448,-9.9262
11.98,3.7728,5.4505,-1.6777
11.99,2.9999,0.54707,2.4528
12,1.9974,0,1.9974
12.01,1.4461,0,1.4461
12.02,1.2036,0,1.2036
12.03,1.0826,1.1224,-0.039846
12.04,1.0201,6.9831,-5.963
12.05,1.0008,13.902,-12.901
12.06,1.0149,12.044,-11.029
12.07,1.0611,4.0434,-2.9823
12.08,1.1432,0,1.1432
12.09,1.2699,0,1.2699
12.1,1.4578,0,1.4578
12.11,1.7366,0.58671,1.1499
12.12,2.1615,11.067,-8.9057
12.13,2.8423,40.782,-37.94
12.14,4.0249,75.619,-71.594
12.15,6.3622,82.569,-76.207
12.16,12.091,54.319,-42.228
12.17,29.786,23.59,6.1963
12.18,71.642,14.345,57.297
12.19,95.015,23.436,71.579
12.2,57.322,33.805,23.517
12.21,22.309,32.921,-10.612
12.22,9.8366,26.076,-16.239
12.23,5.6342,20.26,-14.626
12.24,3.8278,12.478,-8.6505
12.25,2.9233,3.5879,-0.66458
12.26,2.4581,0,2.4581
12.27,2.2656,0,2.2656
12.28,2.3032,0,2.3032
12.29,2.6264,0,2.6264
12.3,3.4697,5.0787,-1.6089
12.31,5.6804,23.243,-17.563
12.32,12.611,49.318,-36.707
12.33,30.792,61.537,-30.745
12.34,45.541,50.65,-5.1087
12.35,30.702,32.996,-2.294
12.36,12.427,20.739,-8.3117
12.37,5.3908,12.955,-7.5639
12.38,3.0561,7.8287,-4.7726
12.39,2.0586,4.8202,-2.7616
12.4,1.5371,6.0582,-4.5211
12.41,1.2296,12.136,-10.906
12.42,1.0341,14.963,-13.928
12.43,0.90396,9.3342,-8.4302
12.44,0.81545,2.2989,-1.4834
12.45,0.7556,0,0.7556
12.46,0.7171,0,0.7171
12.47,0.696,0,0.696
12.48,0.6906,2.9871,-2.2965
12.49,0.70116,13.562,-12.861
12.5,0.73007,28.991,-28.261
12.51,0.78288,35.803,-35.02
12.52,0.87073,26.664,-25.793
12.53,1.0166,12.774,-11.758
12.54,1.2717,4.9482,-3.6765
12.55,1.7731,2.4477,-0.67457
12.56,2.9894,1.3934,1.596
12.57,6.7151,0.56829,6.1468
12.58,15.503,0.52929,14.974
12.59,20.433,2.1094,18.323
12.6,12.597,3.9164,8.6808
12.61,5.3371,3.5265,1.8105
12.62,2.8124,1.396,1.4165
12.63,2.0454,0.075481,1.9699
12.64,1.8189,0,1.8189
12.65,1.8401,0.47489,1.3652
12.66,2.0466,5.5503,-3.5038
12.67,2.4678,19.705,-17.237
12.68,3.2274,36.146,-32.918
12.69,4.6496,39.17,-34.521
12.7,7.6904,26.317,-18.627
12.71,15.936,12.284,3.6525
12.72,41.372,6.9624,34.41
12.73,85.386,11.442,73.944
12.74,85.392,22.866,62.526
12.75,41.394,31.417,9.9765
12.76,16.004,29.372,-13.367
12.77,7.9065,21.965,-14.058
12.78,5.0794,11.632,-6.5526
12.79,3.5783,2.1274,1.4509
12.8,2.5468,0,2.5468
12.81,1.9506,0,1.9506
12.82,1.6095,0,1.6095
12.83,1.3989,1.8313,-0.43238
12.84,1.2678,18.091,-16.824
12.85,1.1931,52.871,-51.678
12.86,1.1639,76.16,-74.996
12.87,1.1771,63.42,-62.243
12.88,1.2357,32.403,-31.167
12.89,1.3505,11.899,-10.548
12.9,1.5438,5.1069,-3.5631
12.91,1.8602,3.995,-2.1347
12.92,2.3927,5.6487,-3.256
12.93,3.3583,11.271,-7.9122
12.94,5.368,19.055,-13.687
12.95,10.655,20.999,-10.345
12.96,27.1,15.6,11.5
12.97,58.648,12.557,46.091
12.98,63.64,17.019,46.621
12.99,32.766,22.773,9.9927
13,12.743,22.479,-9.7355
13.01,6.1716,20.166,-13.994
13.02,3.851,22.967,-19.117
13.03,2.8371,25.208,-22.371
13.04,2.37,20.252,-17.882
13.05,2.2158,11.181,-8.9653
13.06,2.3218,4.1936,-1.8718
13.07,2.7642,1.0758,1.6885
13.08,3.8613,0.20385,3.6574
13.09,6.7993,1.192,5.6073
13.1,16.126,5.5851,10.541
13.11,37.498,14.192,23.306
13.12,47.668,21.894,25.775
13.13,27.888,23.293,4.5953
13.14,10.968,18.457,-7.4894
13.15,5.1299,11.408,-6.2782
13.16,3.2626,6.6623,-3.3997
13.17,2.3473,3.8756,-1.5283
13.18,1.6768,5.6015,-3.9246
13.19,1.2818,15.48,-14.198
13.2,1.0649,25.562,-24.498
13.21,0.93409,24.294,-23.36
13.22,0.85304,13.795,-12.942
13.23,0.80648,5.0759,-4.2694
13.24,0.78766,1.8919,-1.1042
13.25,0.79473,1.3303,-0.53561
13.26,0.82993,0.92055,-0.090621
13.27,0.90056,0.33959,0.56097
13.28,1.022,0,1.022
13.29,1.2255,0,1.2255
13.3,1.5793,0,1.5793
13.31,2.2533,0,2.2533
13.32,3.7775,0,3.7775
13.33,8.219,0,8.219
13.34,20.919,1.9519,18.967
13.35,35.747,9.5212,26.226
13.36,28.112,21.92,6.1923
13.37,12.073,30.243,-18.171
13.38,5.0618,26.041,-20.979
13.39,2.8365,14.965,-12.128
13.4,1.9852,6.1818,-4.1965
13.41,1.6155,1.254,0.36153
13.42,1.4843,0,1.4843
13.43,1.5265,1.2179,0.30851
13.44,1.7681,5.3862,-3.6181
13.45,2.3635,10.002,-7.639
13.46,3.8711,9.8939,-6.0227
13.47,8.5186,5.1746,3.344
13.48,21.015,2.2016,18.813
13.49,32.246,4.2359,28.011
13.5,22.598,8.0186,14.58
13.51,9.3157,11.387,-2.0714
13.52,4.0937,16.242,-12.148
13.53,2.4465,23.178,-20.732
13.54,1.7468,24.232,-22.485
13.55,1.3213,15.15,-13.829
13.56,1.0823,4.8016,-3.7192
13.57,0.96001,0.14379,0.81622
13.58,0.90142,0,0.90142
13.59,0.88513,0,0.88513
13.6,0.90354,3.1033,-2.1998
13.61,0.95609,11.026,-10.07
13.62,1.0479,16.197,-15.149
13.63,1.191,13.112,-11.921
13.64,1.4084,5.8959,-4.4875
13.65,1.7438,1.4746,0.26918
13.66,2.2855,1.0223,1.2632
13.67,3.2326,3.5309,-0.29835
13.68,5.1196,10.956,-5.8362
13.69,9.8039,24.568,-14.764
13.7,24.323,35.415,-11.092
13.71,57.423,35.59,21.833
13.72,73.207,31.3,41.907
13.73,42.726,28.132,14.594
13.74,16.627,24.661,-8.0334
13.75,7.5414,18.325,-10.783
13.76,4.4838,11.739,-7.2552
13.77,3.2047,6.7762,-3.5715
13.78,2.6337,2.9768,-0.343
13.79,2.4609,0.84419,1.6167
13.8,2.6306,0,2.6306
13.81,3.2877,0,3.2877
13.82,5.0469,0,5.0469
13.83,10.413,1.0394,9.3732
13.84,26.249,10.423,15.826
13.85,46.23,35.837,10.393
13.86,37.75,61.981,-24.231
13.87,16.398,63.996,-47.598
13.88,6.6481,43.959,-37.311
13.89,3.5006,22.432,-18.931
13.9,2.242,10.408,-8.166
13.91,1.6105,3.9723,-2.3618
13.92,1.248,0.85735,0.39062
13.93,1.022,0,1.022
13.94,0.87434,0,0.87434
13.95,0.77637,0,0.77637
13.96,0.71314,0,0.71314
13.97,0.67707,0,0.67707
13.98,0.66532,0,0.66532
13.99,0.67917,0.17913,0.50004
14,0.72492,2.1893,-1.4644
14.01,0.81755,7.4956,-6.678
14.02,0.99058,12.663,-11.672
14.03,1.3261,12.586,-11.26
14.04,2.0686,7.0312,-4.9626
14.05,4.1499,1.5826,2.5673
14.06,10.476,0,10.476
14.07,20.227,0.81103,19.416
14.08,18.657,4.4417,14.215
14.09,8.7035,10.643,-1.9393
14.1,3.5207,14.722,-11.201
14.11,1.8635,12.685,-10.822
14.12,1.2476,5.7361,-4.4885
14.13,0.9711,0.35363,0.61746
14.14,0.84819,0,0.84819
14.15,0.82488,1.1628,-0.33791
14.16,0.90569,9.1119,-8.2062
14.17,1.1736,27.219,-26.045
14.18,1.9812,42.465,-40.484
14.19,4.5624,39.546,-34.983
14.2,9.2986,23.853,-14.555
14.21,9.6712,11.19,-1.5188
14.22,4.9836,6.6564,-1.6728
14.23,2.1698,5.7127,-3.5429
14.24,1.3879,6.6256,-5.2377
14.25,1.1496,9.5586,-8.409
14.26,0.85824,11.464,-10.606
14.27,0.64171,9.3905,-8.7488
14.28,0.55369,5.3297,-4.7761
14.29,0.52444,2.3187,-1.7943
14.3,0.52373,1.0295,-0.50578
14.31,0.54377,0.51929,0.024481
14.32,0.5841,0.26089,0.32322
14.33,0.64867,0.13076,0.51791
14.34,0.74642,0.1425,0.60393
14.35,0.89471,0.17077,0.72394
14.36,1.1278,0.061467,1.0663
14.37,1.5194,0,1.5194
14.38,2.2545,0,2.2545
14.39,3.9158,0,3.9158
14.4,8.7839,0.43011,8.3538
14.41,22.395,2.3374,20.058
14.42,37.049,6.3498,30.7
14.43,28.029,10.238,17.79
14.44,11.85,10.77,1.0802
14.45,5.0559,9.4977,-4.4417
14.46,2.926,8.7189,-5.7929
14.47,2.1477,11.296,-9.1483
14.48,1.8769,20.08,-18.203
14.49,1.9063,30.542,-28.636
14.5,2.2405,30.838,-28.598
14.51,3.0937,20.287,-17.193
14.52,5.2896,8.8272,-3.5376
14.53,12.12,2.9595,9.161
14.54,30,2.367,27.633
14.55,44.507,6.6184,37.889
14.56,29.95,12.157,17.793
14.57,12.022,13.444,-1.4221
14.58,5.1475,11.389,-6.241
14.59,2.8969,7.8191,-4.9221
14.6,1.9145,4.0999,-2.1854
14.61,1.379,0.99639,0.38264
14.62,1.0717,0.59242,0.47925
14.63,0.88493,3.6094,-2.7245
14.64,0.76558,8.4004,-7.6348
14.65,0.69052,9.9572,-9.2667
14.66,0.64711,6.5364,-5.8893
14.67,0.63003,1.8973,-1.2673
14.68,0.63898,0,0.63898
14.69,0.67893,0,0.67893
14.7,0.76352,0,0.76352
14.71,0.9252,0.29342,0.63177
14.72,1.2481,0.83469,0.4134
14.73,2.0033,0.57486,1.4284
14.74,4.2545,0,4.2545
14.75,10.418,0,10.418
14.76,16.506,1.1616,15.345
14.77,12.095,5.7483,6.3466
14.78,5.2107,15.049,-9.8382
14.79,2.441,27.735,-25.294
14.8,1.6052,34.029,-32.424
14.81,1.3486,26.765,-25.416
14.82,1.3429,13.629,-12.286
14.83,1.5354,4.7286,-3.1932
14.84,2.0049,2.2251,-0.2202
14.85,3.064,3.1401,-0.07615
14.86,5.8955,6.6294,-0.73386
14.87,14.793,10.859,3.9344
14.88,32.72,12.899,19.82
14.89,36.956,13.664,23.292
14.9,19.587,13.739,5.8475
14.91,7.6036,12.14,-4.5359
14.92,3.6704,10.51,-6.8392
14.93,2.2808,10.448,-8.1676
14.94,1.5551,12.492,-10.937
14.95,1.1427,12.72,-11.577
14.96,0.91611,8.9419,-8.0258
14.97,0.78574,3.9266,-3.1409
14.98,0.71125,0.69683,0.014423
14.99,0.67612,0.014297,0.66183
15,0.67435,1.23,-0.55562
15.01,0.70698,5.3444,-4.6375
15.02,0.78281,9.7201,-8.9373
15.03,0.92326,10.195,-9.2714
15.04,1.1768,6.9762,-5.7993
15.05,1.6642,3.497,-1.8328
15.06,2.7535,1.8884,0.86512
15.07,5.8698,2.4439,3.4259
15.08,15.093,6.1985,8.8941
15.09,27.569,13.524,14.045
15.1,23.452,19.304,4.1482
15.11,10.406,18.103,-7.6968
15.12,4.2143,12.224,-8.0099
15.13,2.2484,7.0464,-4.798
15.14,1.5088,3.3957,-1.8869
15.15,1.1895,0.73378,0.45573
15.16,1.0802,0,1.0802
15.17,1.1431,0,1.1431
15.18,1.4718,0,1.4718
15.19,2.5297,0,2.5297
15.2,5.9618,0,5.9618
15.21,12.275,0.80672,11.468
15.22,12.749,5.6598,7.0897
15.23,6.4423,16.63,-10.188
15.24,2.5817,27.615,-25.034
15.25,1.3118,28.971,-27.659
15.26,0.84234,19.455,-18.613
15.27,0.61905,8.1911,-7.572
15.28,0.49493,1.8376,-1.3427
15.29,0.41948,0.10775,0.31173
15.3,0.37149,0.93819,-0.5667
15.31,0.34085,2.9591,-2.6182
15.32,0.32253,3.8601,-3.5376
15.33,0.31416,2.4056,-2.0914
15.34,0.31527,0.43156,-0.11628
15.35,0.32733,0,0.32733
15.36,0.35483,0.49123,-0.13641
15.37,0.40916,3.6644,-3.2553
15.38,0.52204,10.324,-9.8023
15.39,0.80556,15.001,-14.195
15.4,1.6785,13.177,-11.499
15.41,3.5852,7.3181,-3.7329
15.42,4.354,2.8524,1.5016
15.43,2.6026,1.7063,0.89628
15.44,1.2275,2.7626,-1.5351
15.45,0.79515,5.6961,-4.901
15.46,0.70304,8.6613,-7.9583
15.47,0.74195,8.3714,-7.6295
15.48,0.88409,5.136,-4.2519
15.49,1.1781,1.9942,-0.81604
15.5,1.7992,0.90832,0.89088
15.51,3.3871,1.7545,1.6326
15.52,8.3441,4.9708,3.3733
15.53,19.219,10.102,9.1175
15.54,23.527,13.407,10.12
15.55,13.315,12.373,0.94187
15.56,5.2241,8.5045,-3.2804
15.57,2.4856,5.0709,-2.5853
15.58,1.5432,2.9206,-1.3775
15.59,1.0857,1.7014,-0.61566
15.6,0.84525,1.4519,-0.60663
15.61,0.72429,1.0634,-0.33909
15.62,0.66793,0.20995,0.45798
15.63,0.65494,0,0.65494
15.64,0.67821,0.11628,0.56193
15.65,0.73972,2.2938,-1.5541
15.66,0.85049,10.449,-9.5981
15.67,1.0357,22.777,-21.741
15.68,1.35,29.716,-28.366
15.69,1.9231,24.651,-22.728
15.7,3.1261,13.777,-10.651
15.71,6.3311,5.4694,0.86169
15.72,16.255,2.4819,13.773
15.73,34.358,4.1121,30.246
15.74,35.806,8.4729,27.333
15.75,17.918,11.627,6.291
15.76,6.9994,11.643,-4.6441
15.77,3.4686,9.7245,-6.2559
15.78,2.2352,6.8554,-4.6202
15.79,1.7392,3.6936,-1.9544
15.8,1.5995,1.2727,0.32681
15.81,1.7637,0,1.7637
15.82,2.4466,0,2.4466
15.83,4.683,0,4.683
15.84,11.504,0,11.504
15.85,20.77,0.62898,20.141
15.86,17.657,2.8086,14.848
15.87,7.8873,5.1382,2.7491
15.88,3.2531,6.6119,-3.3588
15.89,1.7763,7.0848,-5.3085
15.9,1.168,5.3712,-4.2032
15.91,0.84324,2.3306,-1.4874
15.92,0.66322,0.11784,0.54539
15.93,0.5576,0.41281,0.14479
15.94,0.49321,3.4347,-2.9415
15.95,0.45579,10.244,-9.7878
15.96,0.43931,15.071,-14.631
15.97,0.44261,13.344,-12.901
15.98,0.46921,7.308,-6.8387
15.99,0.53007,1.8044,-1.2743
16,0.65296,0,0.65296
16.01,0.91642,0.3733,0.54312
16.02,1.6024,1.7329,-0.13052
16.03,3.7483,2.9477,0.80057
16.04,8.2636,2.8918,5.3718
16.05,9.6975,2.6222,7.0753
16.06,5.4044,2.6466,2.7578
16.07,2.2418,3.8668,-1.625
16.08,1.1984,7.7705,-6.572
16.09,0.8724,14.726,-13.854
16.1,0.78317,19.226,-18.443
16.11,0.8293,16.514,-15.684
16.12,1.0324,9.4428,-8.4104
16.13,1.5705,3.207,-1.6365
16.14,3.1946,0.89637,2.2982
16.15,7.9679,1.5794,6.3884
16.16,13.989,4.6301,9.3586
16.17,11.455,7.5777,3.8776
16.18,5.0609,7.7481,-2.6872
16.19,2.1771,5.8811,-3.7039
16.2,1.2774,4.1086,-2.8312
16.21,0.89377,3.8272,-2.9335
16.22,0.69331,5.7999,-5.1066
16.23,0.60027,9.593,-8.9927
16.24,0.56534,11.521,-10.956
16.25,0.5677,9.3941,-8.8264
16.26,0.6023,5.109,-4.5067
16.27,0.67287,1.7415,-1.0686
16.28,0.79239,0.42905,0.36333
16.29,0.98946,0.024365,0.9651
16.3,1.3272,0,1.3272
16.31,1.9623,0.001465,1.9608
16.32,3.3773,0.0186,3.3587
16.33,7.4484,0.10901,7.3394
16.34,19.287,1.1366,18.15
16.35,34.196,5.4852,28.71
16.36,27.947,13.274,14.673
16.37,12.13,19.755,-7.6255
16.38,4.9423,20.216,-15.274
16.39,2.675,15.286,-12.611
16.4,1.8365,8.63,-6.7935
16.41,1.5131,3.712,-2.199
16.42,1.4924,1.1576,0.33483
16.43,1.8282,0.6618,1.1664
16.44,3.0312,1.1696,1.8616
16.45,7.0344,1.1969,5.8375
16.46,14.805,1.3364,13.468
16.47,16,2.7291,13.271
16.48,8.3058,5.0006,3.3051
16.49,3.3091,8.6922,-5.3831
16.5,1.6526,14.992,-13.34
16.51,1.0511,19.586,-18.535
16.52,0.77216,17.455,-16.683
16.53,0.62303,10.815,-10.192
16.54,0.53905,4.6197,-4.0806
16.55,0.49414,1.894,-1.3999
16.56,0.47739,2.0192,-1.5419
16.57,0.48569,3.3329,-2.8472
16.58,0.52212,4.0295,-3.5073
16.59,0.59778,3.2796,-2.6818
16.6,0.73984,1.842,-1.1021
16.61,1.0176,0.60145,0.41616
16.62,1.646,0,1.646
16.63,3.4619,0,3.4619
16.64,8.7451,0,8.7451
16.65,15.402,0.53104,14.871
16.66,12.625,2.2277,10.398
16.67,5.5881,3.2434,2.3447
16.68,2.4083,3.268,-0.85972
16.69,1.4367,3.2937,-1.857
16.7,1.1257,4.1628,-3.0371
16.71,1.0877,4.959,-3.8713
16.72,1.2767,4.1802,-2.9035
16.73,1.8636,2.3854,-0.52178
16.74,3.6469,1.0275,2.6194
16.75,9.1656,2.0119,7.1537
16.76,17.696,7.6391,10.057
16.77,16.302,17.418,-1.1159
16.78,7.562,23.459,-15.897
16.79,3.0157,21.076,-18.061
16.8,1.5596,13.908,-12.349
16.81,0.98589,6.9477,-5.9618
16.82,0.69597,3.2971,-2.6012
16.83,0.53727,1.5038,-0.96648
16.84,0.44432,0.33346,0.11087
16.85,0.3883,0,0.3883
16.86,0.35675,0,0.35675
16.87,0.34479,0,0.34479
16.88,0.35259,0,0.35259
16.89,0.38631,0.094879,0.29143
16.9,0.46396,0.57995,-0.116
16.91,0.63766,1.2195,-0.58185
16.92,1.0937,1.1554,-0.061738
16.93,2.5303,0.71958,1.8107
16.94,5.688,0.42667,5.2614
16.95,6.9397,1.0792,5.8606
16.96,3.9749,2.7362,1.2387
16.97,1.6267,4.533,-2.9063
16.98,0.83384,5.1102,-4.2764
16.99,0.58171,4.0001,-3.4184
17,0.50505,1.9563,-1.4512
17.01,0.52817,0.38608,0.14209
17.02,0.67689,0.30575,0.37115
17.03,1.145,1.7129,-0.56796
17.04,2.6711,3.5447,-0.87361
17.05,5.766,4.0582,1.7077
17.06,6.4927,3.3488,3.1439
17.07,3.481,2.2048,1.2762
17.08,1.4111,1.8212,-0.41015
17.09,0.73517,3.1478,-2.4127
17.1,0.4765,5.9033,-5.4268
17.11,0.3356,7.4658,-7.1302
17.12,0.26032,6.2412,-5.9809
17.13,0.21825,3.274,-3.0558
17.14,0.19238,0.93535,-0.74297
17.15,0.17574,0.95067,-0.77493
17.16,0.16506,3.2816,-3.1165
17.17,0.15861,6.0767,-5.9181
17.18,0.15546,6.4537,-6.2982
17.19,0.15479,4.1555,-4.0008
17.2,0.15709,1.1386,-0.98148
17.21,0.16209,0,0.16209
17.22,0.17014,0,0.17014
17.23,0.18186,0,0.18186
17.24,0.19834,0,0.19834
17.25,0.22136,0,0.22136
17.26,0.25392,0.022752,0.23117
17.27,0.30128,0.55829,-0.25701
17.28,0.37331,3.3191,-2.9458
17.29,0.49042,9.4322,-8.9418
17.3,0.70091,15.916,-15.215
17.31,1.1455,16.638,-15.493
17.32,2.3548,11.617,-9.2627
17.33,6.0434,5.4572,0.58629
17.34,12.073,2.4138,9.6588
17.35,11.602,2.5923,9.0097
17.36,5.5363,3.2315,2.3048
17.37,2.2326,3.1551,-0.92252
17.38,1.1851,2.6858,-1.5007
17.39,0.7816,2.1177,-1.3361
17.4,0.58917,1.7248,-1.1356
17.41,0.49982,2.2807,-1.7809
17.42,0.46513,4.3529,-3.8878
17.43,0.4664,6.5437,-6.0773
17.44,0.49957,6.4558,-5.9562
17.45,0.57008,4.3459,-3.7759
17.46,0.69529,1.8916,-1.1963
17.47,0.91653,0.68692,0.22961
17.48,1.3391,0.9267,0.41237
17.49,2.2928,1.6322,0.66056
17.5,5.0664,1.7993,3.2671
17.51,12.984,1.8242,11.16
17.52,22.229,3.3048,18.925
17.53,17.491,6.0376,11.454
17.54,7.5275,9.0908,-1.5633
17.55,3.198,12.3,-9.1024
17.56,1.87,13.855,-11.985
17.57,1.4383,11.636,-10.198
17.58,1.3921,7.4803,-6.0882
17.59,1.7061,3.4348,-1.7288
17.6,2.7933,1.3843,1.409
17.61,6.4203,1.7667,4.6536
17.62,14.803,3.9348,10.868
17.63,18.784,6.0791,12.705
17.64,10.979,6.9628,4.0164
17.65,4.2954,6.2605,-1.9651
17.66,1.9482,5.4987,-3.5505
17.67,1.1353,6.1389,-5.0036
17.68,0.76949,7.6514,-6.8819
17.69,0.57209,7.7853,-7.2132
17.7,0.45342,5.7952,-5.3418
17.71,0.37727,2.8881,-2.5109
17.72,0.32681,0.87446,-0.54764
17.73,0.29365,0.66031,-0.36665
17.74,0.27351,1.3447,-1.0711
17.75,0.26637,1.8206,-1.5542
17.76,0.27579,1.5448,-1.269
17.77,0.31814,0.86378,-0.54564
17.78,0.46062,0.33641,0.12421
17.79,0.8875,0.83049,0.057009
17.8,1.4297,2.5376,-1.1079
17.81,1.2139,4.1903,-2.9764
17.82,0.65996,4.174,-3.5141
17.83,0.42775,2.934,-2.5063
17.84,0.38953,1.3891,-0.99954
17.85,0.43188,0.40761,0.024268
17.86,0.55086,0.0060857,0.54478
17.87,0.81988,0,0.81988
17.88,1.535,0,1.535
17.89,3.775,0,3.775
17.9,8.2843,0.16732,8.117
17.91,9.3551,1.1474,8.2077
17.92,5.0007,3.0056,1.995
17.93,2.0069,4.5584,-2.5515
17.94,1.0262,4.8159,-3.7897
17.95,0.66496,3.6438,-2.9789
17.96,0.49372,1.8178,-1.324
17.97,0.41549,0.27263,0.14285
17.98,0.38578,0,0.38578
17.99,0.38783,0.15117,0.23666
18,0.41832,0.67916,-0.26085
18.01,0.48336,0.73528,-0.25192
18.02,0.60148,0.60056,0.00091893
18.03,0.818,1.046,-0.22796
18.04,1.2561,3.579,-2.3229
18.05,2.3403,8.9719,-6.6316
18.06,5.6991,13.398,-7.6989
18.07,13.649,13.614,0.035473
18.08,18.09,11.657,6.4328
18.09,10.931,8.861,2.0705
18.1,4.2854,6.8419,-2.5565
18.11,1.9257,6.308,-4.3822
18.12,1.1451,6.0424,-4.8973
18.13,0.836,4.9419,-4.1058
18.14,0.736,3.0936,-2.3576
18.15,0.82806,1.1939,-0.36586
18.16,1.3637,0.14875,1.215
18.17,2.9796,0.54683,2.4328
18.18,4.5883,1.8573,2.731
18.19,3.3645,2.5498,0.81466
18.2,1.4776,2.1467,-0.6691
18.21,0.70682,1.1909,-0.48405
18.22,0.45169,0.6799,-0.2282
18.23,0.34159,1.1704,-0.82879
18.24,0.28822,2.1495,-1.8613
18.25,0.26358,2.52,-2.2564
18.26,0.25664,2.1335,-1.8769
18.27,0.26428,1.3426,-1.0784
18.28,0.28806,1.2184,-0.93033
18.29,0.33475,3.1086,-2.7738
18.3,0.42136,6.2609,-5.8395
18.31,0.59273,7.6165,-7.0238
18.32,0.99545,6.2137,-5.2182
18.33,2.2042,3.2964,-1.0922
18.34,5.4314,0.96683,4.4646
18.35,8.335,0.64005,7.6949
18.36,5.8728,1.3509,4.5219
18.37,2.4811,1.6975,0.78361
18.38,1.1673,1.6066,-0.43934
18.39,0.78487,1.4884,-0.70355
18.4,0.70178,1.7215,-1.0198
18.41,0.79974,2.998,-2.1983
18.42,1.1838,5.3532,-4.1694
18.43,2.4427,6.5926,-4.1499
18.44,6.0435,5.8059,0.23763
18.45,9.929,4.3362,5.5928
18.46,7.5074,3.3487,4.1587
18.47,3.1855,3.2946,-0.10913
18.48,1.3725,3.8615,-2.489
18.49,0.78019,4.0646,-3.2844
18.5,0.52193,3.3732,-2.8513
18.51,0.39392,2.1821,-1.7882
18.52,0.32863,1.3554,-1.0268
18.53,0.29674,1.993,-1.6963
18.54,0.2876,4.1152,-3.8276
18.55,0.29933,5.7311,-5.4317
18.56,0.33716,5.2723,-4.9352
18.57,0.41826,3.5487,-3.1304
18.58,0.59212,1.8872,-1.295
18.59,1.0314,1.5877,-0.55633
18.6,2.3999,2.6064,-0.20652
18.61,5.6422,3.7135,1.9287
18.62,7.4557,4.1298,3.326
18.63,4.5432,3.8318,0.71148
18.64,1.8434,2.9305,-1.0871
18.65,0.89744,2.1317,-1.2342
18.66,0.60623,1.5259,-0.91966
18.67,0.52877,0.99812,-0.46935
18.68,0.58743,0.45917,0.12826
18.69,0.87969,0,0.87969
18.7,1.8999,0,1.8999
18.71,4.2741,0.1657,4.1084
18.72,5.401,1.0505,4.3505
18.73,3.1843,2.0048,1.1795
18.74,1.2872,2.0913,-0.80407
18.75,0.62261,1.7861,-1.1635
18.76,0.39489,1.6346,-1.2397
18.77,0.2957,2.4527,-2.157
18.78,0.24633,4.2682,-4.0219
18.79,0.22206,5.298,-5.0759
18.8,0.21384,4.5312,-4.3174
18.81,0.21912,2.863,-2.6438
18.82,0.23976,1.1059,-0.86613
18.83,0.28363,0.16497,0.11866
18.84,0.37262,0,0.37262
18.85,0.57585,0,0.57585
18.86,1.1631,0,1.1631
18.87,2.8705,0,2.8705
18.88,5.0223,0.18087,4.8415
18.89,4.1325,1.1873,2.9452
18.9,1.8705,2.3916,-0.52104
18.91,0.85807,2.8341,-1.9761
18.92,0.5669,2.3493,-1.7824
18.93,0.50695,1.5237,-1.0167
18.94,0.57912,0.92178,-0.34266
18.95,0.86099,1.096,-0.23498
18.96,1.7923,1.8899,-0.097572
18.97,4.3244,2.3349,1.9895
18.98,6.6038,2.4149,4.1889
18.99,4.6463,2.4494,2.1968
19,1.9552,2.6305,-0.67528
19.01,0.90078,3.8856,-2.9848
19.02,0.55838,5.6862,-5.1278
19.03,0.41855,5.8956,-5.477
19.04,0.35981,4.4235,-4.0637
19.05,0.34313,2.2239,-1.8808
19.06,0.35523,0.62473,-0.2695
19.07,0.39545,0.25603,0.13942
19.08,0.47285,0.41622,0.056623
19.09,0.61248,0.51599,0.096493
19.1,0.87839,0.48461,0.39377
19.11,1.4672,0.53851,0.92871
19.12,3.1405,1.4681,1.6723
19.13,8.0779,4.2739,3.804
19.14,14.756,7.8192,6.9373
19.15,12.576,9.494,3.0822
19.16,5.6338,8.8343,-3.2005
19.17,2.3664,6.5631,-4.1967
19.18,1.3805,4.7496,-3.3692
19.19,1.0993,3.9387,-2.8394
19.2,1.1582,3.3159,-2.1577
19.21,1.6747,2.2333,-0.55862
19.22,3.5374,1.2034,2.334
19.23,8.3814,1.114,7.2674
19.24,11.898,3.1366,8.7614
19.25,7.7356,6.6522,1.0834
19.26,3.115,8.2621,-5.1471
19.27,1.385,7.2942,-5.9092
19.28,0.79725,5.1477,-4.3505
19.29,0.53662,2.7899,-2.2533
19.3,0.40113,1.2126,-0.81149
19.31,0.32381,0.20165,0.12216
19.32,0.27812,0,0.27812
19.33,0.25321,0,0.25321
19.34,0.24566,0,0.24566
19.35,0.25821,0.15715,0.10106
19.36,0.30486,1.1133,-0.80846
19.37,0.43704,2.1841,-1.7471
19.38,0.85977,2.3061,-1.4464
19.39,1.9725,1.6274,0.34501
19.4,2.8778,0.77877,2.099
19.41,1.9772,0.39615,1.581
19.42,0.87112,0.5803,0.29082
19.43,0.45959,0.90878,-0.44919
19.44,0.34885,0.97179,-0.62293
19.45,0.34652,0.76415,-0.41763
19.46,0.43823,0.73762,-0.29939
19.47,0.74949,1.7244,-0.97489
19.48,1.7605,3.9879,-2.2274
19.49,3.6192,5.5491,-1.9298
19.5,3.7641,5.4266,-1.6624
19.51,1.9212,4.2652,-2.344
19.52,0.80461,2.7154,-1.9108
19.53,0.44082,2.4141,-1.9732
19.54,0.29619,3.122,-2.8258
19.55,0.22864,3.2021,-2.9735
19.56,0.19896,2.477,-2.278
19.57,0.18921,1.3944,-1.2052
19.58,0.19385,0.51338,-0.31954
19.59,0.21357,0.57418,-0.36061
19.6,0.25522,1.0325,-0.77725
19.61,0.33837,1.0305,-0.69214
19.62,0.52367,0.6821,-0.15843
19.63,1.0451,0.29663,0.74852
19.64,2.6037,0.3572,2.2465
19.65,4.8584,1.3428,3.5155
19.66,4.3242,2.4693,1.8548
19.67,2.0269,2.7886,-0.76162
19.68,0.90723,2.6,-1.6928
19.69,0.59088,2.4972,-1.9063
19.7,0.54267,3.4483,-2.9056
19.71,0.66385,5.2604,-4.5966
19.72,1.1063,5.683,-4.5767
19.73,2.5822,4.5858,-2.0036
19.74,5.8563,3.082,2.7743
19.75,7.1471,2.0514,5.0957
19.76,4.0461,1.8543,2.1917
19.77,1.5844,1.7909,-0.20655
19.78,0.73701,1.6134,-0.87642
19.79,0.44228,1.2669,-0.82459
19.8,0.3105,0.94009,-0.62959
19.81,0.24157,0.86867,-0.62711
19.82,0.20328,1.0104,-0.80708
19.83,0.18321,0.94875,-0.76553
19.84,0.17684,0.63474,-0.4579
19.85,0.18458,0.29086,-0.10627
19.86,0.21348,0,0.21348
19.87,0.28858,0,0.28858
19.88,0.50862,0,0.50862
19.89,1.1826,0,1.1826
19.9,2.2237,0.016657,2.207
19.91,2.0633,0.1764,1.8869
19.92,1.0156,0.73571,0.27985
19.93,0.48264,1.9619,-1.4792
19.94,0.3376,3.001,-2.6635
19.95,0.32865,2.9526,-2.624
19.96,0.41621,2.2266,-1.8104
19.97,0.70614,1.2243,-0.51814
19.98,1.6559,0.90338,0.75256
19.99,3.6699,1.7249,1.945
20,4.3053,2.5447,1.7606
20.01,2.3785,2.6818,-0.30334
20.02,0.96285,2.2699,-1.3071
20.03,0.48675,1.9468,-1.46
20.04,0.30854,2.5816,-2.273
20.05,0.22643,3.5448,-3.3184
20.06,0.18857,3.5196,-3.331
20.07,0.17325,2.6339,-2.4607
20.08,0.1732,1.3773,-1.2041
20.09,0.18836,0.49669,-0.30834
20.1,0.22516,0.56093,-0.33577
20.11,0.30437,0.78995,-0.48558
20.12,0.49454,0.74668,-0.25215
20.13,1.0668,0.59699,0.46977
20.14,2.6373,0.86347,1.7739
20.15,4.189,2.4844,1.7046
20.16,3.062,4.5315,-1.4695
20.17,1.3051,5.051,-3.746
20.18,0.59988,4.2517,-3.6518
20.19,0.39334,2.7155,-2.3222
20.2,0.34914,1.2586,-0.90944
20.21,0.41594,0.46651,-0.050564
20.22,0.71752,0,0.71752
20.23,1.6746,0,1.6746
20.24,2.9817,0.030168,2.9515
20.25,2.5416,0.35111,2.1904
20.26,1.1647,1.3119,-0.14719
20.27,0.51578,2.1842,-1.6684
20.28,0.30414,2.3508,-2.0467
20.29,0.21633,1.89,-1.6736
20.3,0.17691,1.2134,-1.0365
20.31,0.16104,0.80107,-0.64003
20.32,0.15931,1.0582,-0.89893
20.33,0.16997,1.3618,-1.1918
20.34,0.19645,1.3354,-1.139
20.35,0.25044,1.1708,-0.92033
20.36,0.36756,1.2148,-0.84727
20.37,0.68099,2.1428,-1.4619
20.38,1.649,3.5246,-1.8756
20.39,3.4141,4.1621,-0.74805
20.4,3.5649,3.9408,-0.37592
20.41,1.8431,3.0093,-1.1662
20.42,0.80678,2.1215,-1.3147
20.43,0.50385,1.8085,-1.3046
20.44,0.45654,1.7147,-1.2581
20.45,0.56107,1.4641,-0.90307
20.46,0.95747,0.96245,-0.0049791
20.47,2.2687,0.48575,1.7829
20.48,4.8079,0.38208,4.4258
20.49,5.2057,0.79117,4.4145
20.5,2.7095,1.249,1.4604
20.51,1.0952,1.4531,-0.35788
20.52,0.56603,1.4707,-0.90468
20.53,0.37607,1.6056,-1.2295
20.54,0.29522,2.0505,-1.7553
20.55,0.26338,2.1741,-1.9107
20.56,0.26067,1.8518,-1.5912
20.57,0.28336,1.2656,-0.98227
20.58,0.33852,0.80924,-0.47072
20.59,0.45026,0.93712,-0.48686
20.6,0.69053,1.2742,-0.58369
20.61,1.3228,1.2241,0.098735
20.62,3.299,0.83266,2.4663
20.63,7.276,0.74784,6.5282
20.64,8.2225,1.2301,6.9924
20.65,4.3855,1.8057,2.5798
20.66,1.7429,1.9218,-0.17886
20.67,0.88577,1.6601,-0.77436
20.68,0.62603,1.3186,-0.69253
20.69,0.59803,0.98788,-0.38985
20.7,0.82514,0.67223,0.15291
20.71,1.7337,0.26133,1.4724
20.72,3.6274,0,3.6274
20.73,4.0612,0.020854,4.0404
20.74,2.1817,0.20994,1.9718
20.75,0.88191,0.45262,0.42929
20.76,0.44414,0.49895,-0.054811
20.77,0.28606,0.39008,-0.10403
20.78,0.21303,0.41316,-0.20013
20.79,0.17444,0.57175,-0.39731
20.8,0.15374,1.6791,-1.5253
20.81,0.14492,3.7272,-3.5822
20.82,0.14688,4.8073,-4.6604
20.83,0.16337,4.6099,-4.4465
20.84,0.20931,3.1919,-2.9826
20.85,0.34358,1.7495,-1.4059
20.86,0.76418,1.1188,-0.35463
20.87,1.4944,1.2298,0.26453
20.88,1.4996,1.3481,0.15147
20.89,0.78106,1.2399,-0.45889
20.9,0.37599,0.98858,-0.61259
20.91,0.26635,1.1742,-0.90782
20.92,0.26568,1.6857,-1.42
20.93,0.34942,1.8526,-1.5031
20.94,0.63405,1.6158,-0.98176
20.95,1.5266,0.96882,0.55779
20.96,2.9089,0.6731,2.2358
20.97,2.6887,0.97329,1.7155
20.98,1.287,1.3056,-0.018638
20.99,0.56779,1.3763,-0.80846
21,0.33391,1.2129,-0.87899
21.01,0.23915,1.2716,-1.0324
21.02,0.20201,1.9403,-1.7383
21.03,0.19478,2.5156,-2.3208
21.04,0.20795,2.479,-2.2711
21.05,0.24323,1.8189,-1.5757
21.06,0.31322,0.84602,-0.5328
21.07,0.4541,0.14743,0.30667
21.08,0.78473,0,0.78473
21.09,1.773,0,1.773
21.1,4.4822,0.05536,4.4268
21.11,7.1572,0.69641,6.4608
21.12,5.2098,2.1643,3.0455
21.13,2.1733,3.6085,-1.4353
21.14,0.94793,4.0831,-3.1351
21.15,0.57787,3.7511,-3.1732
21.16,0.48013,2.7458,-2.2656
21.17,0.56432,1.7247,-1.1604
21.18,1.0375,1.2379,-0.20035
21.19,2.287,1.0582,1.2288
21.2,3.0877,1.0181,2.0696
21.21,1.9524,0.9768,0.97561
21.22,0.8084,0.99422,-0.18582
21.23,0.38745,1.2275,-0.84003
21.24,0.23836,1.5126,-1.2742
21.25,0.17034,1.5029,-1.3325
21.26,0.13449,1.112,-0.97748
21.27,0.11354,0.62445,-0.51091
21.28,0.10064,0.4285,-0.32787
21.29,0.092754,0.59637,-0.50361
21.3,0.088418,0.62917,-0.54075
21.31,0.08694,0.58503,-0.49809
21.32,0.088109,0.41312,-0.32501
21.33,0.092102,0.4621,-0.37
21.34,0.099533,0.81014,-0.71061
21.35,0.11166,0.95764,-0.84598
21.36,0.1308,0.88891,-0.75812
21.37,0.16197,0.55449,-0.39252
21.38,0.21553,0.20398,0.011548
21.39,0.31792,0.15083,0.16709
21.4,0.55378,0.24988,0.3039
21.41,1.2549,0.31786,0.93699
21.42,3.1746,0.56367,2.6109
21.43,5.0695,1.4737,3.5958
21.44,3.6882,3.406,0.28219
21.45,1.5349,4.9766,-3.4416
21.46,0.66,5.1158,-4.4558
21.47,0.37597,4.3453,-3.9693
21.48,0.262,2.7255,-2.4635
21.49,0.21161,1.3122,-1.1006
21.5,0.19273,0.5941,-0.40137
21.51,0.19578,0.2272,-0.031416
21.52,0.22217,0.0079171,0.21425
21.53,0.28584,0,0.28584
21.54,0.43369,0.015489,0.4182
21.55,0.84565,0.19829,0.64736
21.56,2.1249,0.31641,1.8084
21.57,4.3411,0.52325,3.8179
21.58,4.3432,0.96596,3.3772
21.59,2.1317,1.448,0.68367
21.6,0.85973,1.8515,-0.99173
21.61,0.46094,1.9812,-1.5203
21.62,0.34076,1.7731,-1.4324
21.63,0.34741,1.4039,-1.0565
21.64,0.54616,1.1044,-0.55828
21.65,1.1784,1.3367,-0.15825
21.66,1.8106,1.5992,0.21143
21.67,1.3248,1.5613,-0.2365
21.68,0.57684,1.2733,-0.69648
21.69,0.26939,0.84836,-0.57897
21.7,0.16796,0.75618,-0.58822
21.71,0.12599,0.8042,-0.67821
21.72,0.10568,0.71954,-0.61386
21.73,0.096119,0.63915,-0.54304
21.74,0.093851,0.58523,-0.49138
21.75,0.098757,0.96115,-0.86239
21.76,0.11432,1.3758,-1.2615
21.77,0.15329,1.386,-1.2327
21.78,0.26654,1.1796,-0.91308
21.79,0.60649,0.764,-0.15751
21.8,1.0992,0.49536,0.60382
21.81,0.98701,0.56319,0.42383
21.82,0.49411,0.58367,-0.089563
21.83,0.26213,0.54842,-0.28629
21.84,0.21453,0.49984,-0.28531
21.85,0.24848,0.61467,-0.36619
21.86,0.39224,0.8561,-0.46386
21.87,0.87316,0.86457,0.0085965
21.88,2.0246,0.7854,1.2392
21.89,2.6686,0.73041,1.9382
21.9,1.6306,0.60444,1.0262
21.91,0.66989,0.49099,0.1789
21.92,0.32988,0.45247,-0.12259
21.93,0.21548,0.4699,-0.25443
21.94,0.17075,0.58064,-0.40989
21.95,0.15612,1.0513,-0.89514
21.96,0.15987,1.7911,-1.6312
21.97,0.18119,2.0226,-1.8414
21.98,0.22818,1.7831,-1.5549
21.99,0.32712,1.256,-0.92886
22,0.56896,0.55587,0.013093
22.01,1.3096,0.31787,0.9917
22.02,3.1803,0.43279,2.7475
22.03,4.5422,0.84417,3.698
22.04,2.9758,1.3527,1.6231
22.05,1.2383,1.7314,-0.4931
22.06,0.61569,2.2736,-1.6579
22.07,0.46187,2.4311,-1.9692
22.08,0.51024,2.1041,-1.5939
22.09,0.86164,1.6124,-0.75071
22.1,2.033,1.1037,0.92924
22.11,3.7506,1.1364,2.6143
22.12,3.3159,1.5262,1.7897
22.13,1.5193,1.488,0.031368
22.14,0.62702,1.2493,-0.62224
22.15,0.33453,0.94775,-0.61322
22.16,0.21718,0.60297,-0.38579
22.17,0.1609,0.36349,-0.20259
22.18,0.13156,0.20848,-0.076921
22.19,0.11707,0.085855,0.031219
22.2,0.11392,0.1162,-0.0022828
22.21,0.12428,0.29969,-0.17541
22.22,0.16152,0.39369,-0.23217
22.23,0.28193,0.4,-0.11807
22.24,0.64851,0.49261,0.15589
22.25,1.1468,0.70915,0.43766
22.26,0.98192,1.437,-0.45505
22.27,0.46122,1.8101,-1.3489
22.28,0.21798,1.6442,-1.4262
22.29,0.14944,1.2878,-1.1384
22.3,0.1428,0.68738,-0.54459
22.31,0.19261,0.11388,0.078731
22.32,0.3881,0,0.3881
22.33,0.79403,0.0025495,0.79148
22.34,0.89049,0.06345,0.82704
22.35,0.49906,0.28916,0.2099
22.36,0.23553,0.60371,-0.36819
22.37,0.14282,0.8279,-0.68508
22.38,0.10055,0.74996,-0.64941
22.39,0.083113,0.60112,-0.518
22.4,0.0789,0.40868,-0.32978
22.41,0.082632,0.36578,-0.28315
22.42,0.094621,0.41238,-0.31776
22.43,0.12017,0.33359,-0.21342
22.44,0.17695,0.26251,-0.085557
22.45,0.33286,0.2855,0.047359
22.46,0.80768,0.63067,0.17701
22.47,1.584,0.92559,0.65841
22.48,1.5299,1.0469,0.48301
22.49,0.76231,1.0195,-0.25715
22.5,0.3541,0.87836,-0.52427
22.51,0.24949,0.95032,-0.70083
22.52,0.26497,0.97665,-0.71168
22.53,0.41129,0.79399,-0.38269
22.54,0.92966,0.61613,0.31353
22.55,2.0397,0.54172,1.4979
22.56,2.3884,0.88069,1.5077
22.57,1.3192,1.1336,0.18565
22.58,0.52984,1.0401,-0.51025
22.59,0.26429,0.90207,-0.63778
22.6,0.17362,0.70837,-0.53475
22.61,0.1363,0.63269,-0.49639
22.62,0.12167,0.62064,-0.49896
22.63,0.12106,0.55269,-0.43162
22.64,0.13409,0.60664,-0.47255
22.65,0.16767,1.0099,-0.84228
22.66,0.24719,1.9007,-1.6535
22.67,0.47247,2.2085,-1.736
22.68,1.1557,1.9782,-0.82254
22.69,2.2094,1.5733,0.63606
22.7,2.0506,1.0913,0.95931
22.71,0.99747,0.66582,0.33166
22.72,0.46725,0.51524,-0.047993
22.73,0.3374,0.38286,-0.045453
22.74,0.37287,0.28066,0.092212
22.75,0.61636,0.24726,0.3691
22.76,1.4544,0.30755,1.1469
22.77,3.0059,0.4175,2.5884
22.78,3.1242,0.68158,2.4426
22.79,1.5783,0.83983,0.73848
22.8,0.63633,0.87688,-0.24056
22.81,0.32466,0.96722,-0.64256
22.82,0.20742,0.91766,-0.71024
22.83,0.15556,0.85016,-0.6946
22.84,0.13253,0.88138,-0.74885
22.85,0.12656,1.3585,-1.232
22.86,0.13642,1.9011,-1.7646
22.87,0.17045,1.787,-1.6166
22.88,0.26251,1.3944,-1.1319
22.89,0.54988,0.94179,-0.39191
22.9,1.3457,0.42941,0.91631
22.91,2.1322,0.41455,1.7176
22.92,1.5561,0.60516,0.95091
22.93,0.65936,0.71126,-0.051903
22.94,0.29761,0.78258,-0.48497
22.95,0.18992,1.0616,-0.87169
22.96,0.16866,1.2328,-1.0641
22.97,0.22706,1.1266,-0.89956
22.98,0.45261,0.91277,-0.46015
22.99,0.72431,0.70113,0.02318
23,0.57516,0.61144,-0.036283
23.01,0.2713,0.61586,-0.34455
23.02,0.13797,0.54015,-0.40218
23.03,0.090362,0.50243,-0.41207
23.04,0.069944,0.53189,-0.46194
23.05,0.061753,0.77707,-0.71531
23.06,0.059992,0.84328,-0.78329
23.07,0.063412,0.71452,-0.6511
23.08,0.073746,0.50827,-0.43452
23.09,0.09845,0.17103,-0.072576
23.1,0.16562,0,0.16562
23.11,0.37511,0,0.37511
23.12,0.77712,0,0.77712
23.13,0.84403,0.00042446,0.84361
23.14,0.45867,0.030807,0.42786
23.15,0.21484,0.083386,0.13145
23.16,0.14948,0.046273,0.10321
23.17,0.15726,0.01751,0.13975
23.18,0.24212,0.014296,0.22783
23.19,0.54003,0.12542,0.41461
23.2,1.1209,0.30229,0.81857
23.21,1.2132,0.41915,0.79406
23.22,0.64565,0.49843,0.14722
23.23,0.28123,0.59598,-0.31475
23.24,0.162,0.91188,-0.74988
23.25,0.12062,1.1391,-1.0185
23.26,0.10844,1.0485,-0.94005
23.27,0.11224,0.87803,-0.76579
23.28,0.13019,0.66947,-0.53928
23.29,0.16871,0.56008,-0.39136
23.3,0.24972,0.47885,-0.22914
23.31,0.4501,0.34846,0.10165
23.32,1.0688,0.27531,0.79348
23.33,2.5842,0.41339,2.1708
23.34,3.5581,0.99433,2.5637
23.35,2.2375,1.3984,0.83908
23.36,0.90289,1.4258,-0.52295
23.37,0.42949,1.2853,-0.85583
23.38,0.29915,1.0681,-0.76894
23.39,0.313,0.9179,-0.6049
23.4,0.54038,0.75955,-0.21917
23.41,1.1458,0.66218,0.48358
23.42,1.4818,0.69487,0.78694
23.43,0.90609,0.92652,-0.020434
23.44,0.37342,1.1783,-0.80488
23.45,0.18083,1.0873,-0.90648
23.46,0.11351,0.86662,-0.75311
23.47,0.082948,0.58175,-0.49881
23.48,0.06636,0.2231,-0.15674
23.49,0.056475,0.010557,0.045918
23.5,0.050376,1.7045e-05,0.050359
23.51,0.046726,0,0.046726
23.52,0.044891,0.16642,-0.12153
23.53,0.044625,0.62612,-0.5815
23.54,0.045956,0.78251,-0.73655
23.55,0.049218,0.71209,-0.66287
23.56,0.055199,0.58554,-0.53034
23.57,0.065597,0.41467,-0.34907
23.58,0.084268,0.3555,-0.27124
23.59,0.12143,0.29439,-0.17295
23.6,0.21168,0.23506,-0.02338
23.61,0.48874,0.29631,0.19243
23.62,1.1665,0.59862,0.5679
23.63,1.6025,1.0071,0.59542
23.64,1.0143,1.1597,-0.14539
23.65,0.42089,1.1488,-0.72789
23.66,0.20528,1.0715,-0.86624
23.67,0.13114,1.0533,-0.92216
23.68,0.10247,1.0302,-0.92768
23.69,0.094024,0.88841,-0.79439
23.7,0.098273,0.70501,-0.60674
23.71,0.11626,0.40495,-0.28869
23.72,0.15863,0.11381,0.044824
23.73,0.2654,0.0012673,0.26414
23.74,0.59458,0,0.59458
23.75,1.4269,0,1.4269
23.76,2.0337,0.19747,1.8362
23.77,1.3397,0.45707,0.88267
23.78,0.57182,0.55581,0.016009
23.79,0.30391,0.60531,-0.3014
23.8,0.25573,0.75528,-0.49955
23.81,0.33635,1.1007,-0.76438
23.82,0.69418,1.3133,-0.6191
23.83,1.547,1.2565,0.29052
23.84,1.9522,1.1825,0.76965
23.85,1.1516,0.93958,0.21207
23.86,0.46824,0.62795,-0.15971
23.87,0.22805,0.44109,-0.21305
23.88,0.14471,0.32815,-0.18345
23.89,0.11006,0.26082,-0.15076
23.9,0.09594,0.2096,-0.11366
23.91,0.094252,0.16868,-0.074429
23.92,0.10498,0.065726,0.039256
23.93,0.13685,0.0012727,0.13558
23.94,0.22585,0,0.22585
23.95,0.50921,0.06797,0.44124
23.96,1.1329,0.19506,0.93783
23.97,1.3828,0.35431,1.0285
23.98,0.80484,0.47713,0.32771
23.99,0.35301,0.57075,-0.21773
24,0.21753,0.68016,-0.46263
24.01,0.21447,0.67152,-0.45705
24.02,0.3337,0.55062,-0.21691
24.03,0.76166,0.46656,0.2951
24.04,1.4757,0.47721,0.99854
24.05,1.4154,0.57885,0.83658
24.06,0.6893,0.62385,0.065451
24.07,0.29338,0.63762,-0.34424
24.08,0.1612,0.69844,-0.53724
24.09,0.10956,0.87278,-0.76323
24.1,0.088127,0.9493,-0.86117
24.11,0.081222,0.85627,-0.77505
24.12,0.084808,0.72268,-0.63787
24.13,0.10179,0.53795,-0.43616
24.14,0.1474,0.38751,-0.24011
24.15,0.28432,0.28421,0.00010878
24.16,0.69354,0.20201,0.49153
24.17,1.2485,0.261,0.98745
24.18,1.0686,0.41251,0.65606
24.19,0.49499,0.50721,-0.012221
24.2,0.23059,0.48221,-0.25162
24.21,0.16478,0.41193,-0.24714
24.22,0.18515,0.28325,-0.098096
24.23,0.33688,0.11571,0.22117
24.24,0.75418,0.04606,0.70812
24.25,1.0582,0.085069,0.97312
24.26,0.69326,0.21412,0.47915
24.27,0.28892,0.46679,-0.17787
24.28,0.1376,0.71006,-0.57247
24.29,0.087751,0.73693,-0.64918
24.3,0.06771,0.66389,-0.59618
24.31,0.059557,0.52093,-0.46137
24.32,0.058594,0.33268,-0.27409
24.33,0.064861,0.18308,-0.11822
24.34,0.083588,0.12465,-0.041066
24.35,0.13654,0.18361,-0.047071
24.36,0.30526,0.43798,-0.13272
24.37,0.66141,0.83159,-0.17018
24.38,0.77565,1.018,-0.24235
24.39,0.43999,1.0094,-0.56939
24.4,0.1959,0.86182,-0.66592
24.41,0.12425,0.5727,-0.44845
24.42,0.12381,0.33508,-0.21127
24.43,0.19363,0.21424,-0.020611
24.44,0.43202,0.16245,0.26957
24.45,0.76018,0.168,0.59218
24.46,0.65078,0.22805,0.42273
24.47,0.30759,0.2745,0.033096
24.48,0.14607,0.28426,-0.13819
24.49,0.093287,0.28798,-0.1947
24.5,0.074788,0.37211,-0.29732
24.51,0.071346,0.45279,-0.38144
24.52,0.077691,0.45494,-0.37725
24.53,0.095388,0.43724,-0.34186
24.54,0.13432,0.48741,-0.35309
24.55,0.23045,0.65889,-0.42844
24.56,0.52516,0.72396,-0.1988
24.57,1.2695,0.69621,0.57327
24.58,1.8122,0.68554,1.1267
24.59,1.1923,0.61443,0.57783
24.6,0.50667,0.48422,0.022449
24.61,0.26971,0.37669,-0.10698
24.62,0.23518,0.29434,-0.05916
24.63,0.34203,0.27603,0.066006
24.64,0.76411,0.35661,0.40751
24.65,1.475,0.44452,1.0305
24.66,1.4104,0.48614,0.92431
24.67,0.67747,0.51313,0.16434
24.68,0.27538,0.47757,-0.20219
24.69,0.14228,0.36652,-0.22424
24.7,0.090153,0.29625,-0.20609
24.71,0.064848,0.27841,-0.21356
24.72,0.050664,0.33218,-0.28152
24.73,0.041954,0.45702,-0.41507
24.74,0.036347,0.50504,-0.46869
24.75,0.032692,0.4516,-0.4189
24.76,0.030473,0.35696,-0.32649
24.77,0.029409,0.2817,-0.25229
24.78,0.029469,0.26312,-0.23365
24.79,0.030867,0.23119,-0.20032
24.8,0.034241,0.21395,-0.17971
24.81,0.041243,0.26188,-0.22063
24.82,0.056738,0.40907,-0.35234
24.83,0.098967,0.50284,-0.40387
24.84,0.22885,0.46249,-0.23365
24.85,0.45372,0.39447,0.05925
24.86,0.45702,0.32248,0.13455
24.87,0.2406,0.24257,-0.001969
24.88,0.11781,0.1988,-0.080983
24.89,0.075368,0.21036,-0.13499
24.9,0.060491,0.31454,-0.25405
24.91,0.059464,0.54099,-0.48153
24.92,0.06766,0.64652,-0.57886
24.93,0.087006,0.57263,-0.48562
24.94,0.12831,0.4447,-0.31639
24.95,0.23076,0.26105,-0.030287
24.96,0.54719,0.070627,0.47656
24.97,1.3222,0.027736,1.2945
24.98,1.8204,0.16001,1.6604
24.99,1.1456,0.35755,0.78803
25,0.46398,0.54238,-0.0784
25.01,0.22411,0.6149,-0.39079
25.02,0.16428,0.55164,-0.38736
25.03,0.19761,0.4859,-0.28828
25.04,0.38538,0.49115,-0.10577
25.05,0.65405,0.50607,0.14798
25.06,0.55427,0.45014,0.10413
25.07,0.25635,0.42821,-0.17186
25.08,0.11374,0.41644,-0.3027
25.09,0.066895,0.3996,-0.3327
25.1,0.048126,0.37083,-0.3227
25.11,0.039015,0.33523,-0.29622
25.12,0.034504,0.30751,-0.27301
25.13,0.033103,0.23743,-0.20433
25.14,0.035174,0.17328,-0.1381
25.15,0.044638,0.11563,-0.07099
25.16,0.076815,0.066261,0.010554
25.17,0.14248,0.0065186,0.13596
25.18,0.16033,0.00015405,0.16018
25.19,0.10273,0,0.10273
25.2,0.068366,0,0.068366
25.21,0.071463,0,0.071463
25.22,0.10811,0.075327,0.032781
25.23,0.23265,0.14432,0.088331
25.24,0.5617,0.18464,0.37705
25.25,0.82977,0.25791,0.57186
25.26,0.56529,0.38466,0.18063
25.27,0.24092,0.52089,-0.27997
25.28,0.11453,0.53758,-0.42305
25.29,0.068804,0.47536,-0.40655
25.3,0.050263,0.35875,-0.30849
25.31,0.043373,0.21874,-0.17537
25.32,0.043008,0.098657,-0.055649
25.33,0.049272,0.0071122,0.04216
25.34,0.068346,0,0.068346
25.35,0.12736,0,0.12736
25.36,0.30114,0.038174,0.26296
25.37,0.52089,0.075243,0.44565
25.38,0.43164,0.11722,0.31441
25.39,0.20417,0.13722,0.066949
25.4,0.10735,0.14507,-0.037717
25.41,0.092729,0.13428,-0.041549
25.42,0.13108,0.13014,0.00094692
25.43,0.2849,0.21866,0.066241
25.44,0.57404,0.4689,0.10514
25.45,0.59662,0.67887,-0.082248
25.46,0.31003,0.69539,-0.38536
25.47,0.1359,0.64289,-0.50698
25.48,0.075749,0.53054,-0.45479
25.49,0.052375,0.38311,-0.33073
25.5,0.043477,0.27126,-0.22778
25.51,0.041606,0.23442,-0.19282
25.52,0.045199,0.2009,-0.1557
25.53,0.05698,0.18692,-0.12994
25.54,0.090108,0.17458,-0.084469
25.55,0.19441,0.14005,0.054364
25.56,0.41379,0.14272,0.27107
25.57,0.48644,0.20003,0.28642
25.58,0.28608,0.24762,0.038465
25.59,0.14497,0.25469,-0.10972
25.6,0.11689,0.25866,-0.14177
25.61,0.15527,0.315,-0.15973
25.62,0.31903,0.40813,-0.089103
25.63,0.7485,0.46392,0.28458
25.64,1.0615,0.48703,0.57448
25.65,0.69629,0.46786,0.22843
25.66,0.29123,0.37146,-0.080232
25.67,0.14083,0.27843,-0.1376
25.68,0.092627,0.23262,-0.13999
25.69,0.076605,0.24098,-0.16438
25.7,0.075551,0.38584,-0.31029
25.71,0.086972,0.52657,-0.4396
25.72,0.1179,0.4851,-0.3672
25.73,0.19849,0.394,-0.1955
25.74,0.44958,0.31527,0.13431
25.75,1.086,0.25645,0.82956
25.76,1.5497,0.29706,1.2526
25.77,1.0169,0.37547,0.64144
25.78,0.42746,0.41665,0.01081
25.79,0.22173,0.45695,-0.23522
25.8,0.18937,0.44433,-0.25496
25.81,0.28242,0.37084,-0.088418
25.82,0.61657,0.37643,0.24014
25.83,0.9845,0.48214,0.50236
25.84,0.74441,0.55779,0.18663
25.85,0.32137,0.53197,-0.21059
25.86,0.14183,0.47125,-0.32942
25.87,0.083301,0.44218,-0.35888
25.88,0.059829,0.37229,-0.31246
25.89,0.049236,0.31325,-0.26402
25.9,0.045681,0.27556,-0.22988
25.91,0.048646,0.21305,-0.16441
25.92,0.063314,0.14507,-0.08176
25.93,0.11384,0.078428,0.03541
25.94,0.25993,0.046234,0.2137
25.95,0.4181,0.086393,0.3317
25.96,0.32066,0.20386,0.11679
25.97,0.14698,0.29772,-0.15074
25.98,0.077535,0.29284,-0.21531
25.99,0.065127,0.24788,-0.18275
26,0.089576,0.17576,-0.086187
26.01,0.18466,0.08363,0.10103
26.02,0.30822,0.043333,0.26489
26.03,0.25547,0.039517,0.21595
26.04,0.12428,0.038469,0.08581
26.05,0.064442,0.052039,0.012403
26.06,0.043428,0.064937,-0.021509
26.07,0.036247,0.049839,-0.013593
26.08,0.036061,0.060362,-0.024301
26.09,0.041224,0.10285,-0.061631
26.1,0.054313,0.12081,-0.066498
26.11,0.086555,0.10877,-0.022217
26.12,0.18336,0.13647,0.046886
26.13,0.45543,0.2768,0.17863
26.14,0.74885,0.45419,0.29467
26.15,0.56956,0.52451,0.045056
26.16,0.24844,0.50302,-0.25458
26.17,0.11782,0.45636,-0.33854
26.18,0.088132,0.37062,-0.28249
26.19,0.11241,0.25111,-0.1387
26.2,0.22642,0.20364,0.022772
26.21,0.37649,0.25294,0.12355
26.22,0.30954,0.34965,-0.04011
26.23,0.14539,0.37812,-0.23274
26.24,0.06995,0.33428,-0.26433
26.25,0.043902,0.29372,-0.24981
26.26,0.033954,0.23597,-0.20202
26.27,0.03083,0.16796,-0.13713
26.28,0.031919,0.1239,-0.091982
26.29,0.038013,0.10677,-0.068757
26.3,0.055211,0.12621,-0.071003
26.31,0.10896,0.14043,-0.031472
26.32,0.24903,0.12728,0.12175
26.33,0.36413,0.11684,0.24728
26.34,0.2561,0.11257,0.14352
26.35,0.1254,0.073822,0.05158
26.36,0.08779,0.02479,0.063
26.37,0.10705,0.010285,0.096761
26.38,0.21046,0.018301,0.19216
26.39,0.50302,0.075947,0.42708
26.4,0.7675,0.15413,0.61337
26.41,0.54001,0.22305,0.31696
26.42,0.22778,0.23699,-0.0092064
26.43,0.10305,0.2187,-0.11565
26.44,0.060262,0.20547,-0.14521
26.45,0.043106,0.18118,-0.13807
26.46,0.036196,0.22863,-0.19243
26.47,0.035144,0.39422,-0.35908
26.48,0.040411,0.52152,-0.48111
26.49,0.059656,0.52799,-0.46834
26.5,0.12423,0.45895,-0.33473
26.51,0.26764,0.411,-0.14336
26.52,0.32531,0.33568,-0.010368
26.53,0.19272,0.25542,-0.062701
26.54,0.090245,0.19489,-0.10465
26.55,0.063325,0.14946,-0.08613
26.56,0.076055,0.096541,-0.020486
26.57,0.15025,0.040418,0.10983
26.58,0.32269,0.033221,0.28946
26.59,0.39039,0.068173,0.32222
26.6,0.22439,0.11991,0.10448
26.61,0.092903,0.13603,-0.043126
26.62,0.047885,0.13039,-0.082508
26.63,0.032714,0.15606,-0.12334
26.64,0.026718,0.20652,-0.1798
26.65,0.024849,0.24531,-0.22046
26.66,0.026127,0.23138,-0.20525
26.67,0.032107,0.19163,-0.15952
26.68,0.051092,0.13862,-0.087527
26.69,0.10863,0.059192,0.049434
26.7,0.19239,0.0098666,0.18252
26.71,0.17548,0.006414,0.16906
26.72,0.096259,0.027761,0.068497
26.73,0.064399,0.041959,0.02244
26.74,0.073343,0.045495,0.027847
26.75,0.13154,0.042921,0.088619
26.76,0.3156,0.065358,0.25024
26.77,0.56673,0.12441,0.44232
26.78,0.48531,0.18322,0.30209
26.79,0.22587,0.21768,0.0081909
26.8,0.10319,0.22296,-0.11977
26.81,0.063846,0.24174,-0.17789
26.82,0.051486,0.22832,-0.17683
26.83,0.051085,0.18826,-0.13717
26.84,0.060118,0.17337,-0.11325
26.85,0.084079,0.15194,-0.067859
26.86,0.14748,0.11993,0.027546
26.87,0.3468,0.085201,0.2616
26.88,0.81968,0.11947,0.70021
26.89,1.0848,0.24212,0.8427
26.9,0.662,0.36696,0.29504
26.91,0.2721,0.39445,-0.12235
26.92,0.14283,0.36266,-0.21984
26.93,0.12544,0.34932,-0.22388
26.94,0.2,0.28142,-0.081415
26.95,0.39884,0.2451,0.15373
26.96,0.47565,0.27672,0.19893
26.97,0.27511,0.37555,-0.10043
26.98,0.11659,0.45723,-0.34064
26.99,0.060083,0.43135,-0.37127
27,0.03917,0.365,-0.32583
27.01,0.029965,0.26764,-0.23768
27.02,0.025808,0.16564,-0.13983
27.03,0.024908,0.077645,-0.052737
27.04,0.028204,0.03938,-0.011175
27.05,0.042443,0.039903,0.0025398
27.06,0.085953,0.060445,0.025508
27.07,0.13748,0.069997,0.067481
27.08,0.11195,0.073908,0.038047
27.09,0.058586,0.092914,-0.034328
27.1,0.039112,0.11947,-0.080357
27.11,0.043192,0.11901,-0.075823
27.12,0.076147,0.10337,-0.027221
27.13,0.17116,0.10941,0.061746
27.14,0.2578,0.14602,0.11178
27.15,0.1864,0.16639,0.020002
27.16,0.088636,0.16734,-0.078708
27.17,0.048515,0.15916,-0.11064
27.18,0.033406,0.14753,-0.11413
27.19,0.029056,0.11967,-0.090616
27.2,0.030742,0.091763,-0.061021
27.21,0.038205,0.094187,-0.055982
27.22,0.056869,0.11816,-0.061288
27.23,0.10994,0.13158,-0.021636
27.24,0.2733,0.1227,0.1506
27.25,0.54082,0.1332,0.40762
27.26,0.52095,0.15984,0.3611
27.27,0.25411,0.17509,0.079026
27.28,0.11152,0.16232,-0.050808
27.29,0.075308,0.15845,-0.083142
27.3,0.090435,0.19545,-0.10502
27.31,0.17786,0.21995,-0.042096
27.32,0.29402,0.22423,0.069796
27.33,0.24076,0.20919,0.031571
27.34,0.11113,0.18217,-0.071041
27.35,0.052175,0.12699,-0.074817
27.36,0.033702,0.073497,-0.039795
27.37,0.027461,0.043428,-0.015967
27.38,0.026267,0.041218,-0.014951
27.39,0.029029,0.05852,-0.029491
27.4,0.038039,0.059069,-0.021029
27.41,0.064347,0.050944,0.013404
27.42,0.14688,0.045597,0.10129
27.43,0.29785,0.049612,0.24824
27.44,0.31231,0.054876,0.25743
27.45,0.16899,0.076022,0.092967
27.46,0.087532,0.12676,-0.039227
27.47,0.078154,0.17968,-0.10152
27.48,0.12497,0.19006,-0.065089
27.49,0.2902,0.18189,0.10831
27.5,0.51802,0.20575,0.31228
27.51,0.4424,0.23346,0.20893
27.52,0.20429,0.22772,-0.023428
27.53,0.090263,0.20776,-0.1175
27.54,0.051405,0.1938,-0.14239
27.55,0.036907,0.1802,-0.14329
27.56,0.032309,0.14377,-0.11146
27.57,0.033885,0.1177,-0.083817
27.58,0.04362,0.11344,-0.069824
27.59,0.074786,0.12586,-0.051077
27.6,0.17518,0.12092,0.054252
27.61,0.3596,0.12784,0.23176
27.62,0.37485,0.17561,0.19924
27.63,0.19397,0.24439,-0.050413
27.64,0.086231,0.26128,-0.17505
27.65,0.059166,0.23107,-0.1719
27.66,0.073781,0.19858,-0.1248
27.67,0.14946,0.14869,0.00077954
27.68,0.24951,0.10148,0.14803
27.69,0.20487,0.082817,0.12205
27.7,0.095355,0.11323,-0.017873
27.71,0.044223,0.17055,-0.12632
27.72,0.025531,0.1933,-0.16777
27.73,0.017574,0.17739,-0.15982
27.74,0.013741,0.14948,-0.13574
27.75,0.011648,0.11745,-0.10581
27.76,0.010456,0.077182,-0.066726
27.77,0.0098369,0.050619,-0.040782
27.78,0.0096568,0.055864,-0.046207
27.79,0.0099369,0.0833,-0.073363
27.8,0.010792,0.089891,-0.079099
27.81,0.01258,0.080035,-0.067455
27.82,0.016277,0.076646,-0.060369
27.83,0.025093,0.082126,-0.057033
27.84,0.05162,0.068802,-0.017182
27.85,0.12244,0.048802,0.07364
27.86,0.18642,0.043209,0.14321
27.87,0.13358,0.041478,0.0921
27.88,0.060747,0.034746,0.026001
27.89,0.031754,0.028846,0.0029077
27.9,0.022247,0.035408,-0.013161
27.91,0.019895,0.051588,-0.031693
27.92,0.021448,0.058227,-0.036779
27.93,0.02723,0.061842,-0.034612
27.94,0.042091,0.092171,-0.05008
27.95,0.086697,0.15302,-0.066319
27.96,0.21158,0.1831,0.028485
27.97,0.34667,0.18923,0.15745
27.98,0.26689,0.18508,0.081813
27.99,0.12401,0.15443,-0.03042
28,0.071891,0.10086,-0.028974
28.01,0.077803,0.053212,0.02459
28.02,0.15085,0.037919,0.11293
28.03,0.33214,0.0451,0.28704
28.04,0.41814,0.078174,0.33996
28.05,0.24566,0.098853,0.14681
28.06,0.098269,0.11199,-0.013721
28.07,0.046552,0.11956,-0.073006
28.08,0.02884,0.1146,-0.085755
28.09,0.021276,0.1051,-0.083822
28.1,0.017917,0.11365,-0.095729
28.11,0.017347,0.14796,-0.13062
28.12,0.020736,0.15868,-0.13795
28.13,0.035159,0.14019,-0.10503
28.14,0.069714,0.12445,-0.054737
28.15,0.086441,0.1184,-0.031955
28.16,0.054871,0.090946,-0.036074
28.17,0.028937,0.06572,-0.036782
28.18,0.023293,0.088447,-0.065155
28.19,0.031382,0.1392,-0.10782
28.2,0.064494,0.15474,-0.090246
28.21,0.11728,0.14351,-0.026231
28.22,0.11042,0.13708,-0.026667
28.23,0.060115,0.11637,-0.056258
28.24,0.033217,0.079263,-0.046045
28.25,0.022118,0.05138,-0.029262
28.26,0.01848,0.052613,-0.034133
28.27,0.019311,0.052963,-0.033652
28.28,0.023951,0.044442,-0.020491
28.29,0.035733,0.030256,0.0054768
28.3,0.069754,0.019483,0.05027
28.31,0.17176,0.0131,0.15866
28.32,0.31954,0.022542,0.297
28.33,0.28563,0.056061,0.22957
28.34,0.13757,0.097129,0.040443
28.35,0.069031,0.14298,-0.073946
28.36,0.06121,0.15647,-0.09526
28.37,0.10195,0.1502,-0.048256
28.38,0.21979,0.14348,0.076312
28.39,0.296,0.14478,0.15122
28.4,0.18828,0.135,0.053279
28.41,0.079807,0.13069,-0.050882
28.42,0.040253,0.15834,-0.11808
28.43,0.027558,0.18738,-0.15982
28.44,0.02356,0.18522,-0.16166
28.45,0.024094,0.16188,-0.13779
28.46,0.029657,0.14548,-0.11582
28.47,0.046895,0.1221,-0.075203
28.48,0.10258,0.08528,0.0173
28.49,0.22533,0.067668,0.15766
28.5,0.27528,0.085314,0.18996
28.51,0.16377,0.10117,0.062597
28.52,0.07893,0.092005,-0.013075
28.53,0.061641,0.088267,-0.026626
28.54,0.090809,0.09193,-0.0011211
28.55,0.20426,0.096722,0.10754
28.56,0.3619,0.10298,0.25892
28.57,0.3088,0.13396,0.17484
28.58,0.14263,0.16245,-0.019822
28.59,0.06314,0.1755,-0.11236
28.6,0.036893,0.1563,-0.1194
28.61,0.027719,0.13115,-0.10343
28.62,0.025647,0.10069,-0.075048
28.63,0.028959,0.061113,-0.032154
28.64,0.041704,0.024414,0.01729
28.65,0.083854,0.003676,0.080178
28.66,0.20168,0,0.20168
28.67,0.3184,0.0074705,0.31093
28.68,0.23348,0.031946,0.20154
28.69,0.10169,0.049029,0.052664
28.7,0.050826,0.069529,-0.018703
28.71,0.0431,0.078053,-0.034953
28.72,0.067118,0.082028,-0.01491
28.73,0.1207,0.095558,0.025137
28.74,0.12314,0.11906,0.0040781
28.75,0.065204,0.12002,-0.054818
28.76,0.029889,0.10849,-0.0786
28.77,0.018395,0.10879,-0.090393
28.78,0.014568,0.10814,-0.093576
28.79,0.013567,0.092785,-0.079218
28.8,0.014548,0.068471,-0.053922
28.81,0.018565,0.057516,-0.03895
28.82,0.031261,0.053023,-0.021762
28.83,0.069213,0.041056,0.028157
28.84,0.12092,0.033655,0.087267
28.85,0.106,0.041026,0.06497
28.86,0.056318,0.047912,0.0084063
28.87,0.038087,0.04608,-0.0079924
28.88,0.04773,0.062371,-0.014641
28.89,0.09968,0.11521,-0.01553
28.9,0.21893,0.17057,0.048362
28.91,0.26646,0.18656,0.079907
28.92,0.15422,0.18494,-0.030721
28.93,0.065355,0.16634,-0.10098
28.94,0.034451,0.12777,-0.093317
28.95,0.024397,0.084513,-0.060116
28.96,0.021999,0.075574,-0.053575
28.97,0.024417,0.087098,-0.062681
28.98,0.033784,0.088806,-0.055022
28.99,0.062685,0.080578,-0.017892
29,0.15325,0.078318,0.074929
29.01,0.30198,0.087345,0.21463
29.02,0.29067,0.096888,0.19378
29.03,0.14185,0.10547,0.036384
29.04,0.062571,0.11929,-0.056721
29.05,0.043774,0.14131,-0.097541
29.06,0.058164,0.14168,-0.083518
29.07,0.11124,0.13343,-0.022193
29.08,0.14136,0.12708,0.014277
29.09,0.089166,0.11717,-0.028007
29.1,0.040891,0.092226,-0.051335
29.11,0.021836,0.066726,-0.044889
29.12,0.014374,0.04661,-0.032236
29.13,0.011403,0.031988,-0.020585
29.14,0.010485,0.018898,-0.0084128
29.15,0.011243,0.0116,-0.00035732
29.16,0.015381,0.02026,-0.0048789
29.17,0.029333,0.029309,2.386e-05
29.18,0.052559,0.033477,0.019082
29.19,0.051425,0.03941,0.012015
29.2,0.029676,0.051461,-0.021785
29.21,0.020058,0.049826,-0.029769
29.22,0.023771,0.036919,-0.013148
29.23,0.046421,0.026394,0.020027
29.24,0.1008,0.021622,0.079179
29.25,0.12753,0.016121,0.11141
29.26,0.079323,0.015225,0.064098
29.27,0.038121,0.019348,0.018772
29.28,0.022342,0.022708,-0.00036588
29.29,0.016914,0.023779,-0.0068653
29.3,0.0166,0.023918,-0.0073181
29.31,0.020046,0.024139,-0.0040929
29.32,0.029744,0.021681,0.0080625
29.33,0.058371,0.018591,0.03978
29.34,0.14464,0.030161,0.11448
29.35,0.26971,0.073174,0.19654
29.36,0.24093,0.11585,0.12508
29.37,0.11556,0.12962,-0.014058
29.38,0.057917,0.12715,-0.069233
29.39,0.05332,0.12163,-0.068315
29.4,0.095055,0.10455,-0.0094952
29.41,0.19565,0.086103,0.10955
29.42,0.22648,0.085448,0.14104
29.43,0.12539,0.095436,0.029953
29.44,0.050808,0.092737,-0.041929
29.45,0.025407,0.081282,-0.055875
29.46,0.016487,0.075038,-0.058551
29.47,0.012679,0.072763,-0.060084
29.48,0.011208,0.062148,-0.05094
29.49,0.011725,0.054267,-0.042542
29.5,0.016303,0.067402,-0.0511
29.51,0.031134,0.079488,-0.048355
29.52,0.048919,0.071699,-0.02278
29.53,0.040561,0.057589,-0.017028
29.54,0.023181,0.045632,-0.022451
29.55,0.018766,0.026501,-0.0077348
29.56,0.027074,0.0090993,0.017974
29.57,0.060121,0.012979,0.047142
29.58,0.11874,0.036589,0.08215
29.59,0.11889,0.055683,0.063203
29.6,0.060516,0.063055,-0.0025394
29.61,0.02675,0.062918,-0.036168
29.62,0.015706,0.059108,-0.043402
29.63,0.012307,0.047642,-0.035336
29.64,0.012139,0.035437,-0.023299
29.65,0.014783,0.03919,-0.024407
29.66,0.02322,0.045114,-0.021895
29.67,0.050699,0.041001,0.0096973
29.68,0.11862,0.041292,0.077332
29.69,0.16245,0.059047,0.1034
29.7,0.10358,0.07154,0.03204
29.71,0.044686,0.069028,-0.024343
29.72,0.026113,0.066309,-0.040196
29.73,0.028998,0.068888,-0.03989
29.74,0.054651,0.065158,-0.010507
29.75,0.084289,0.05534,0.02895
29.76,0.065253,0.049095,0.016158
29.77,0.031762,0.044747,-0.012986
29.78,0.01666,0.035942,-0.019282
29.79,0.01091,0.031695,-0.020785
29.8,0.0091096,0.045472,-0.036362
29.81,0.0094688,0.061367,-0.051899
29.82,0.012214,0.059814,-0.0476
29.83,0.020988,0.047197,-0.026209
29.84,0.04917,0.034582,0.014588
29.85,0.10092,0.023163,0.077755
29.86,0.10534,0.0054824,0.099855
29.87,0.054964,0,0.054964
29.88,0.02547,0.0017423,0.023728
29.89,0.019992,0.0044335,0.015559
29.9,0.031281,0.006319,0.024962
29.91,0.062638,0.0094571,0.053181
29.92,0.075169,0.01393,0.061239
29.93,0.044645,0.011577,0.033068
29.94,0.020195,0.01594,0.0042549
29.95,0.010298,0.033136,-0.022838
29.96,0.0060925,0.052394,-0.046301
29.97,0.0042122,0.049167,-0.044955
29.98,0.0032156,0.027286,-0.02407
29.99,0.0026067,0.009667,-0.0070604


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_nmf1.csv <==
0,0.047896,0.026709,0.021186
0.01,0.048332,0.026947,0.021385
0.02,0.048774,0.027188,0.021586
0.030001,0.049223,0.027432,0.021791
0.040001,0.049679,0.02768,0.021999
0.050001,0.050142,0.027932,0.02221
0.060001,0.050611,0.028188,0.022423
0.070001,0.051088,0.02845,0.022638
0.080001,0.051572,0.028718,0.022855
0.090002,0.052064,0.028991,0.023074
0.1,0.052564,0.029269,0.023294
0.11,0.053071,0.029548,0.023523
0.12,0.053586,0.029837,0.023749
0.13,0.05411,0.030132,0.023978
0.14,0.054642,0.030433,0.024209
0.15,0.055183,0.030739,0.024444
0.16,0.055732,0.031051,0.024681
0.17,0.056291,0.031367,0.024923
0.18,0.057205,0.031689,0.025516
0.19,0.057784,0.032015,0.025768
0.2,0.058372,0.032346,0.026026
0.21,0.05897,0.032681,0.026289
0.22,0.059578,0.033012,0.026566
0.23,0.060197,0.033348,0.026849
0.24,0.060826,0.03369,0.027136
0.25,0.061466,0.034038,0.027429
0.26,0.062118,0.034391,0.027727
0.27,0.062781,0.034751,0.02803
0.28,0.063456,0.035118,0.028338
0.29,0.064143,0.035492,0.028651
0.30001,0.064842,0.035872,0.02897
0.31001,0.065554,0.03626,0.029294
0.32001,0.066279,0.036656,0.029623
0.33001,0.067018,0.037056,0.029962
0.34001,0.06777,0.037466,0.030304
0.35001,0.068537,0.037884,0.030652
0.36001,0.069318,0.03831,0.031008
0.37001,0.070114,0.038731,0.031383
0.38001,0.070925,0.039159,0.031767
0.39001,0.071884,0.03958,0.032303
0.40001,0.072728,0.040018,0.032709
0.41001,0.073589,0.04048,0.033108
0.42001,0.074467,0.040962,0.033505
0.43001,0.075362,0.041486,0.033876
0.44001,0.076277,0.042057,0.03422
0.45001,0.07721,0.042647,0.034563
0.46001,0.078162,0.043252,0.03491
0.47001,0.079134,0.04382,0.035314
0.48001,0.080127,0.044438,0.03569
0.49001,0.081142,0.044984,0.036158
0.50001,0.082178,0.045545,0.036633
0.51001,0.083237,0.046123,0.037114
0.52001,0.084319,0.046716,0.037603
0.53001,0.085426,0.047306,0.038119
0.54001,0.086557,0.04793,0.038627
0.55001,0.087714,0.048569,0.039145
0.56001,0.088898,0.049225,0.039674
0.57001,0.09011,0.049895,0.040214
0.58001,0.09135,0.050581,0.040769
0.59001,0.093591,0.051279,0.042312
0.60001,0.094895,0.051966,0.042929
0.61001,0.096231,0.052696,0.043535
0.62001,0.0976,0.05344,0.04416
0.63001,0.099003,0.054197,0.044807
0.64001,0.10044,0.054947,0.045494
0.65001,0.10192,0.055716,0.046201
0.66001,0.10343,0.056502,0.046928
0.67001,0.10498,0.057308,0.047676
0.68001,0.10658,0.058133,0.048445
0.69001,0.10822,0.058978,0.049237
0.70001,0.1099,0.059837,0.050061
0.71001,0.11163,0.06071,0.050916
0.72001,0.1134,0.061607,0.051797
0.73001,0.11523,0.062537,0.052694
0.74001,0.11711,0.063498,0.053614
0.75001,0.11905,0.0645,0.054547
0.76001,0.12104,0.065528,0.055512
0.77001,0.12309,0.066609,0.056485
0.78001,0.12521,0.067726,0.057484
0.79001,0.12739,0.068851,0.058541
0.80001,0.12964,0.070032,0.059612
0.81001,0.13197,0.071235,0.060733
0.82001,0.13437,0.072426,0.061941
0.83001,0.13685,0.073653,0.063195
0.84001,0.13941,0.074917,0.064494
0.85001,0.14206,0.076219,0.065844
0.86001,0.14481,0.077562,0.067247
0.87001,0.14765,0.078947,0.068706
0.88001,0.1506,0.080376,0.070224
0.89001,0.15366,0.081852,0.071804
0.90002,0.15683,0.083374,0.073454
0.91002,0.16012,0.084949,0.075173
0.92002,0.16355,0.086579,0.076968
0.93002,0.16711,0.088264,0.078845
0.94002,0.17082,0.090009,0.080808
0.95002,0.17468,0.091816,0.082866
0.96002,0.17871,0.093684,0.085029
0.97002,0.18292,0.095626,0.087295
0.98002,0.18747,0.09764,0.089831
0.99002,0.19207,0.099731,0.092339
1,0.19689,0.1019,0.094983
1.01,0.20194,0.10416,0.097776
1.02,0.20724,0.10652,0.10072
1.03,0.21281,0.10897,0.10384
1.04,0.21867,0.11152,0.10715
1.05,0.22485,0.11419,0.11066
1.06,0.23136,0.11698,0.11438
1.07,0.23825,0.1199,0.11835
1.08,0.24555,0.12296,0.12258
1.09,0.25328,0.12617,0.12711
1.1,0.2615,0.12955,0.13195
1.11,0.27024,0.1331,0.13714
1.12,0.27957,0.13684,0.14272
1.13,0.28953,0.14079,0.14875
1.14,0.30021,0.14496,0.15525
1.15,0.31168,0.14938,0.1623
1.16,0.32419,0.15407,0.17012
1.17,0.33752,0.15906,0.17846
1.18,0.35194,0.16438,0.18756
1.19,0.36761,0.17007,0.19754
1.2,0.38467,0.17616,0.20851
1.21,0.40334,0.18271,0.22063
1.22,0.42382,0.18977,0.23405
1.23,0.4464,0.19741,0.24899
1.24,0.4714,0.20572,0.26568
1.25,0.49921,0.21479,0.28442
1.26,0.5303,0.22473,0.30557
1.27,0.56527,0.23567,0.3296
1.28,0.60483,0.24779,0.35704
1.29,0.6499,0.26127,0.38863
1.3,0.70162,0.27638,0.42524
1.31,0.76146,0.29338,0.46808
1.32,0.83131,0.3127,0.51861
1.33,0.91368,0.33477,0.57892
1.34,1.0124,0.36017,0.65221
1.35,1.131,0.38962,0.74141
1.36,1.2764,0.42394,0.85248
1.37,1.4576,0.46395,0.99363
1.38,1.6877,0.51001,1.1777
1.39,1.9867,0.56063,1.4261
1.4,2.386,0.60702,1.779
1.41,2.9372,0.61013,2.3271
1.42,3.7306,0.43482,3.2957
1.43,4.9355,6.0574e-13,4.9355
1.44,6.9041,5.862e-14,6.9041
1.45,10.477,0.57703,9.9
1.46,18.136,6.5719,11.564
1.47,39.326,23.649,15.678
1.48,103.49,39.814,63.677
1.49,202.32,44.904,157.42
1.5,186.42,34.693,151.73
1.51,85.567,18.647,66.92
1.52,32.995,8.2216,24.773
1.53,16.087,4.0723,12.015
1.54,9.6478,2.5298,7.1179
1.55,6.5302,1.8127,4.7175
1.56,4.7786,1.4198,3.3588
1.57,3.6966,1.1837,2.5129
1.58,2.983,1.0341,1.9489
1.59,2.4894,0.93687,1.5525
1.6,2.1358,0.87384,1.2619
1.61,1.8756,0.83448,1.0411
1.62,1.6804,0.81242,0.86794
1.63,1.5319,0.80373,0.72815
1.64,1.4181,0.80597,0.6121
1.65,1.3306,0.81758,0.51305
1.66,1.2638,0.83771,0.42607
1.67,1.2134,0.86594,0.34744
1.68,1.1764,0.90225,0.27418
1.69,1.1511,0.94695,0.20418
1.7,1.1351,1.0007,0.1344
1.71,1.1274,1.0644,0.06309
1.72,1.1274,1.1393,-0.011936
1.73,1.1343,1.2274,-0.093077
1.74,1.1478,1.3309,-0.18306
1.75,1.1676,1.4528,-0.28517
1.76,1.1937,1.5972,-0.40351
1.77,1.2261,1.7694,-0.5433
1.78,1.265,1.9765,-0.71143
1.79,1.3108,2.2279,-0.91713
1.8,1.3638,2.5368,-1.173
1.81,1.4246,2.9212,-1.4966
1.82,1.4941,3.4066,-1.9125
1.83,1.5731,4.0282,-2.4551
1.84,1.6629,4.8331,-3.1702
1.85,1.7649,5.8695,-4.1046
1.86,1.8807,7.1022,-5.2215
1.87,2.0125,7.8976,-5.885
1.88,2.1631,5.7862,-3.6232
1.89,2.3355,2.3727,-0.037184
1.9,2.5339,36.329,-33.795
1.91,2.7635,180.03,-177.27
1.92,3.0308,366.5,-363.47
1.93,3.344,399.72,-396.38
1.94,3.7141,252.24,-248.53
1.95,4.1554,108.31,-104.15
1.96,4.6872,46.479,-41.792
1.97,5.3357,25.193,-19.857
1.98,6.1376,16.246,-10.109
1.99,7.1452,11.589,-4.4435
2,8.4354,8.7134,-0.27804
2.01,10.125,6.3682,3.7569
2.02,12.398,3.3518,9.0462
2.03,15.56,5.3291e-14,15.56
2.04,20.146,3.5527e-15,20.146
2.05,27.173,3.5527e-15,27.173
2.06,38.778,5.703,33.075
2.07,60.152,42.273,17.879
2.08,107.02,107.73,-0.71053
2.09,240.17,168.58,71.587
2.1,633.54,205.43,428.11
2.11,1165.5,203.34,962.14
2.12,989.7,161.08,828.62
2.13,432.95,94.433,338.52
2.14,168.19,43.468,124.72
2.15,83.195,21.15,62.045
2.16,49.886,12.463,37.422
2.17,33.427,8.4615,24.965
2.18,24.044,6.2083,17.836
2.19,18.177,4.8164,13.36
2.2,14.26,4.0892,10.171
2.21,11.515,3.9176,7.5971
2.22,9.517,3.8619,5.6551
2.23,8.0191,3.4475,4.5716
2.24,6.8684,2.7161,4.1524
2.25,5.9668,2.1084,3.8583
2.26,5.2486,1.7631,3.4855
2.27,4.6689,1.553,3.1158
2.28,4.1957,1.4006,2.7952
2.29,3.8063,1.2803,2.526
2.3,3.4837,1.182,2.3017
2.31,3.2154,1.1002,2.1152
2.32,2.9924,1.0315,1.9609
2.33,2.8069,0.97348,1.8334
2.34,2.6538,0.92442,1.7294
2.35,2.5291,0.88303,1.646
2.36,2.4298,0.84831,1.5814
2.37,2.3538,0.81949,1.5343
2.38,2.3,0.79591,1.5041
2.39,2.2679,0.77701,1.4909
2.4,2.2578,0.7622,1.4956
2.41,2.2709,0.7507,1.5202
2.42,2.3094,0.74126,1.5681
2.43,2.3768,0.73153,1.6453
2.44,2.4784,0.71654,1.7619
2.45,2.622,0.68466,1.9373
2.46,2.8188,0.60489,2.2139
2.47,3.0856,0.37653,2.7091
2.48,3.4477,0.0079453,3.4397
2.49,3.9447,8.3933e-14,3.9447
2.5,4.641,2.3981e-14,4.641
2.51,5.6468,1.5099e-14,5.6468
2.52,7.164,1.7675e-13,7.164
2.53,9.5957,2.6662,6.9295
2.54,13.854,14.506,-0.6518
2.55,22.414,28.031,-5.6169
2.56,43.983,40.13,3.8526
2.57,111.11,47.729,63.378
2.58,258.31,49.095,209.21
2.59,316.54,44.17,272.37
2.6,178.11,32.34,145.77
2.61,68.186,17.865,50.321
2.62,30.398,8.3967,22.001
2.63,17.261,4.4725,12.788
2.64,11.341,2.891,8.4504
2.65,8.1545,2.1174,6.037
2.66,6.2391,1.6714,4.5677
2.67,4.9997,1.3885,3.6112
2.68,4.1546,1.1981,2.9566
2.69,3.5562,1.0647,2.4915
2.7,3.1208,0.969,2.1518
2.71,2.7984,0.89936,1.899
2.72,2.5574,0.84862,1.7088
2.73,2.3775,0.81208,1.5654
2.74,2.2452,0.78658,1.4586
2.75,2.1513,0.76994,1.3814
2.76,2.0899,0.76057,1.3293
2.77,2.0572,0.75726,1.2999
2.78,2.0508,0.75893,1.2919
2.79,2.0702,0.76448,1.3057
2.8,2.1158,0.77242,1.3434
2.81,2.1896,0.78031,1.4093
2.82,2.295,0.78357,1.5114
2.83,2.4372,0.77261,1.6646
2.84,2.6239,0.72516,1.8987
2.85,2.8663,0.58052,2.2857
2.86,3.1805,0.27513,2.9054
2.87,3.5905,2.6468e-13,3.5905
2.88,4.1319,3.6415e-14,4.1319
2.89,4.8605,1.3323e-14,4.8605
2.9,5.8665,9.77e-15,5.8665
2.91,7.3037,2.2204e-14,7.3037
2.92,9.4527,2.6165,6.8362
2.93,12.871,13.779,-0.90825
2.94,18.81,29.217,-10.407
2.95,30.627,44.246,-13.618
2.96,59.984,56.364,3.62
2.97,151.07,63.385,87.682
2.98,358.79,64.312,294.48
2.99,457.74,59.412,398.33
3.0001,266.12,46.755,219.37
3.0101,101.95,29.032,72.916
3.0201,44.5,14.893,29.607
3.0301,24.76,8.3315,16.428
3.0401,15.964,5.9823,9.9814
3.0501,11.257,5.0017,6.2554
3.0601,8.4366,4.3473,4.0893
3.0701,6.612,2.9867,3.6253
3.0801,5.365,0.71248,4.6525
3.0901,4.4771,1.0658e-14,4.4771
3.1001,3.8247,3.9968e-15,3.8247
3.1101,3.334,16.099,-12.765
3.1201,2.9586,88.043,-85.085
3.1301,2.668,196.7,-194.03
3.1401,2.4422,275.48,-273.04
3.1501,2.2673,274.26,-271.99
3.1601,2.1338,193.11,-190.97
3.1701,2.0355,98.161,-96.125
3.1801,1.9684,43.151,-41.183
3.1901,1.9309,21.659,-19.728
3.2001,1.9223,13.093,-11.17
3.2101,1.9448,8.5774,-6.6326
3.2201,2.0028,5.2963,-3.2935
3.2301,2.1043,2.4779,-0.37362
3.2401,2.2624,0.64254,1.6198
3.2501,2.4993,0.31788,2.1815
3.2601,2.8532,1.4442,1.409
3.2701,3.3929,3.7735,-0.38057
3.2801,4.2526,6.9126,-2.66
3.2901,5.7241,10.392,-4.6677
3.3001,8.5511,13.723,-5.1716
3.3101,15.146,16.331,-1.1858
3.3201,34.959,17.893,17.066
3.3301,87.928,18.33,69.598
3.3401,135.51,17.471,118.04
3.3501,94.735,14.905,79.831
3.3601,38.536,10.613,27.924
3.3701,16.311,6.141,10.17
3.3801,9.0476,3.3697,5.6779
3.3901,6.0246,2.2556,3.769
3.4001,4.4872,1.7828,2.7044
3.4101,3.6096,1.5322,2.0774
3.4201,3.0748,1.38,1.6948
3.4301,2.7391,1.2805,1.4586
3.4401,2.5302,1.2126,1.3176
3.4501,2.409,1.164,1.2449
3.4601,2.3537,1.1259,1.2278
3.4701,2.3521,1.0887,1.2634
3.4801,2.3986,1.0383,1.3603
3.4901,2.4919,0.94552,1.5464
3.5001,2.6344,0.73458,1.8999
3.5101,2.8326,0.33463,2.4979
3.5201,3.0971,2.3226e-13,3.0971
3.5301,3.4448,3.1086e-14,3.4448
3.5401,3.9013,1.199e-14,3.9013
3.5501,4.5051,8.8818e-15,4.5051
3.5601,5.3168,1.0658e-14,5.3168
3.5701,6.434,1.9096e-13,6.434
3.5801,8.0216,3.6173,4.4044
3.5901,10.378,14.989,-4.6107
3.6001,14.087,27.369,-13.282
3.6101,20.432,38.41,-17.977
3.6201,32.75,44.216,-11.466
3.6301,62.163,43.103,19.059
3.6401,151.95,46.51,105.44
3.6501,378.86,70.945,307.92
3.6601,543.48,115.91,427.57
3.6701,351.44,163.76,187.68
3.6801,137.63,191.76,-54.133
3.6901,57.641,184.63,-126.99
3.7001,30.993,143.33,-112.34
3.7101,19.538,85.749,-66.211
3.7201,13.536,40.629,-27.093
3.7301,9.9853,19.743,-9.7579
3.7401,7.7062,11.529,-3.8232
3.7501,6.1548,7.7814,-1.6267
3.7601,5.0507,5.6989,-0.64822
3.7701,4.2372,4.3946,-0.15741
3.7801,3.6207,3.5082,0.11257
3.7901,3.1429,2.8671,0.27572
3.8001,2.7654,2.3982,0.36714
3.8101,2.4625,2.0805,0.38199
3.8201,2.2162,1.8893,0.32695
3.8301,2.0139,1.7816,0.23233
3.8401,1.8463,1.7065,0.13977
3.8501,1.7063,1.6144,0.091903
3.8601,1.589,1.4712,0.11774
3.8701,1.4902,1.2789,0.21139
3.8801,1.4072,1.0883,0.31886
3.8901,1.3373,0.95304,0.38431
3.9001,1.279,0.86671,0.4123
3.9101,1.2307,0.80375,0.42696
3.9201,1.1914,0.7528,0.43857
3.9301,1.1602,0.70985,0.45033
3.9401,1.1365,0.67292,0.4636
3.9501,1.12,0.64077,0.47923
3.9601,1.1104,0.61241,0.49796
3.9701,1.1078,0.58698,0.52077
3.9801,1.1119,0.56357,0.54837
3.9901,1.1234,0.5411,0.58228
4.0001,1.1426,0.51802,0.62455
4.0101,1.1702,0.49188,0.67835
4.0201,1.2074,0.45837,0.74901
4.0301,1.2554,0.40887,0.84652
4.0401,1.3161,0.32382,0.99228
4.0501,1.392,0.15511,1.2368
4.0601,1.4862,1.3648e-11,1.4862
4.0701,1.6033,1.5965e-13,1.6033
4.0801,1.7494,4.3077e-14,1.7494
4.0901,1.9328,2.1316e-14,1.9328
4.1001,2.1657,1.7319e-14,2.1657
4.1101,2.4657,1.954e-14,2.4657
4.1201,2.8592,3.7303e-14,2.8592
4.1301,3.3879,0.74276,2.6452
4.1401,4.1197,3.9899,0.12975
4.1501,5.1718,9.4956,-4.3238
4.1601,6.7624,15.287,-8.5249
4.1701,9.3364,20.986,-11.65
4.1801,13.931,25.924,-11.992
4.1901,23.495,29.366,-5.871
4.2001,48.923,31.194,17.729
4.2101,127.66,31.823,95.837
4.2201,271.3,31.556,239.74
4.2301,282.66,29.561,253.1
4.2401,140.45,24.852,115.6
4.2501,53.483,17.332,36.151
4.2601,25.044,9.5361,15.508
4.2701,14.644,4.7906,9.8534
4.2801,9.7566,2.7877,6.9689
4.2901,7.0613,1.9341,5.1272
4.3001,5.4193,1.454,3.9653
4.3101,4.3502,1.0588,3.2915
4.3201,3.622,0.53145,3.0906
4.3301,3.1115,0.073649,3.0379
4.3401,2.749,2.1272e-13,2.749
4.3501,2.4936,1.2745e-13,2.4936
4.3601,2.321,9.3259e-14,2.321
4.3701,2.2183,5.5511e-14,2.2183
4.3801,2.1809,2.931e-14,2.1809
4.3901,2.2127,3.3751e-14,2.2127
4.4001,2.3286,2.2843,0.044276
4.4101,2.5612,10.779,-8.2182
4.4201,2.9786,23.987,-21.008
4.4301,3.73,37.145,-33.415
4.4401,5.1887,46.669,-41.48
4.4501,8.5216,48.962,-40.44
4.4601,18.286,43.048,-24.761
4.4701,46.24,31.434,14.806
4.4801,78.877,19.777,59.1
4.4901,62.022,12.797,49.225
4.5001,26.644,9.0258,17.618
4.5101,11.145,5.9806,5.1641
4.5201,6.1692,3.4641,2.7051
4.5301,4.191,1.9871,2.2039
4.5401,3.2253,1.0911,2.1342
4.5501,2.7019,0.35443,2.3475
4.5601,2.4104,1.39e-13,2.4104
4.5701,2.2594,4.0412e-14,2.2594
4.5801,2.2062,2.7978e-14,2.2062
4.5901,2.2317,2.7089e-14,2.2317
4.6001,2.3307,3.5083e-14,2.3307
4.6101,2.5088,9.1482e-14,2.5088
4.6201,2.7826,0.86125,1.9213
4.6301,3.1838,3.5232,-0.33933
4.6401,3.7689,7.1631,-3.3942
4.6501,4.639,10.939,-6.2997
4.6601,5.987,14.721,-8.7339
4.6701,8.2151,18.314,-10.099
4.6801,12.286,21.112,-8.8264
4.6901,21.041,22.822,-1.7806
4.7001,45.304,23.724,21.58
4.7101,118.8,24.054,94.75
4.7201,232.03,23.776,208.25
4.7301,213.81,22.412,191.39
4.7401,98.254,19.328,78.926
4.7501,38.025,13.527,24.498
4.7601,18.662,5.3576,13.304
4.7701,11.296,0.26957,11.026
4.7801,7.7417,1.5987e-14,7.7417
4.7901,5.7601,1.8652e-14,5.7601
4.8001,4.5548,2.924,1.6308
4.8101,3.783,13.733,-9.9498
4.8201,3.2786,30.215,-26.936
4.8301,2.9546,46.01,-43.055
4.8401,2.7652,57.342,-54.577
4.8501,2.6891,60.87,-58.181
4.8601,2.723,54.706,-51.983
4.8701,2.8823,40.04,-37.158
4.8801,3.208,24.601,-21.393
4.8901,3.7886,16.135,-12.346
4.9001,4.8152,13.61,-8.7948
4.9101,6.749,13.121,-6.3717
4.9201,10.941,13.078,-2.1373
4.9301,22.496,13.124,9.3727
4.9401,57.919,13.067,44.851
4.9501,115.87,12.802,103.07
4.9601,111.22,12.081,99.141
4.9701,52.656,10.722,41.934
4.9801,20.556,8.2989,12.257
4.9901,10.193,4.7894,5.4036
5.0001,6.3042,1.5961,4.7081
5.0101,4.4487,0.14906,4.2997
5.0201,3.426,1.6831e-13,3.426
5.0301,2.8151,1.3367e-13,2.8151
5.0401,2.4372,1.6831e-13,2.4372
5.0501,2.2072,1.0258e-12,2.2072
5.0601,2.0831,0.41892,1.6642
5.0701,2.0461,1.4416,0.60457
5.0801,2.0932,2.6549,-0.56174
5.0901,2.2362,3.9329,-1.6966
5.1001,2.5077,5.231,-2.7233
5.1101,2.9767,6.5037,-3.5269
5.1201,3.7917,7.6238,-3.8321
5.1301,5.307,8.4113,-3.1043
5.1401,8.5481,8.8779,-0.32981
5.1501,17.35,9.1235,8.2263
5.1601,44.521,9.2106,35.31
5.1701,91.543,9.1345,82.409
5.1801,91.531,8.7229,82.809
5.1901,44.484,7.8015,36.683
5.2001,17.289,5.9939,11.295
5.2101,8.4602,3.4588,5.0014
5.2201,5.1902,1.4294,3.7608
5.2301,3.6426,0.49638,3.1462
5.2401,2.7909,0.21936,2.5715
5.2501,2.2791,0.22441,2.0547
5.2601,1.9569,0.40094,1.5559
5.2701,1.7522,0.69995,1.0523
5.2801,1.6287,1.0797,0.54903
5.2901,1.5685,1.5016,0.066906
5.3001,1.5658,1.9319,-0.36611
5.3101,1.6255,2.3499,-0.72438
5.3201,1.7674,2.7137,-0.94631
5.3301,2.039,2.8605,-0.82153
5.3401,2.5551,2.3973,0.15788
5.3501,3.6402,0.97165,2.6685
5.3601,6.4692,7.6383e-14,6.4692
5.3701,15.283,1.4211e-14,15.283
5.3801,33.006,1.4211e-14,33.006
5.3901,37.227,0.51447,36.712
5.4001,20.133,7.681,12.452
5.4101,8.3408,22.435,-14.094
5.4201,4.4592,38.92,-34.461
5.4301,3.1444,54.398,-51.254
5.4401,2.6146,65.488,-62.873
5.4501,2.411,69.401,-66.99
5.4601,2.3875,64.805,-62.417
5.4701,2.4932,50.565,-48.072
5.4801,2.7179,32.072,-29.354
5.4901,3.0769,19.918,-16.841
5.5001,3.6119,16.361,-12.749
5.5101,4.4034,16.914,-12.511
5.5201,5.6033,18.847,-13.244
5.5301,7.5134,21.01,-13.496
5.5401,10.801,22.514,-11.713
5.5501,17.202,23.307,-6.1057
5.5601,32.508,23.783,8.7244
5.5701,79.258,23.933,55.325
5.5801,197.42,23.708,173.71
5.5901,283.14,22.965,260.18
5.6001,183.12,21.383,161.74
5.6101,71.776,18.688,53.088
5.6201,30.116,14.179,15.937
5.6301,16.236,8.5976,7.6382
5.6401,10.268,4.4637,5.8039
5.6501,7.14,2.4943,4.6457
5.6601,5.2894,1.5206,3.7688
5.6701,4.1015,0.5383,3.5632
5.6801,3.293,1.4877e-12,3.293
5.6901,2.7179,3.908e-14,2.7179
5.7001,2.2945,2.176e-14,2.2945
5.7101,1.9743,3.0198e-14,1.9743
5.7201,1.7267,1.122,0.60471
5.7301,1.5319,6.4107,-4.8788
5.7401,1.3767,14.907,-13.53
5.7501,1.2516,23.588,-22.336
5.7601,1.1502,31.27,-30.12
5.7701,1.0679,36.289,-35.221
5.7801,1.0012,37.203,-36.201
5.7901,0.94774,34.072,-33.125
5.8001,0.90572,26.7,-25.794
5.8101,0.87407,16.187,-15.313
5.8201,0.85219,7.62,-6.7678
5.8301,0.83998,3.5948,-2.7548
5.8401,0.83787,2.2434,-1.4055
5.8501,0.84702,1.8634,-1.0164
5.8601,0.86946,1.8602,-0.99073
5.8701,0.90867,2.0366,-1.1279
5.8801,0.97039,2.3138,-1.3434
5.8901,1.0642,2.6373,-1.5731
5.9001,1.2069,2.9696,-1.7627
5.9101,1.4302,3.2805,-1.8503
5.9201,1.7985,3.5019,-1.7034
5.9301,2.4625,3.5973,-1.1348
5.9401,3.8504,3.5252,0.32524
5.9501,7.5445,3.2946,4.2499
5.9601,18.983,3.0659,15.917
5.9701,39.85,2.9075,36.942
5.9801,41.509,2.7229,38.786
5.9901,20.869,2.4782,18.391
6.0001,8.2566,2.1584,6.0981
6.0101,4.1485,1.6464,2.5021
6.0201,2.6665,1.1121,1.5544
6.0301,1.9929,0.93482,1.0581
6.0401,1.6481,1.1261,0.52201
6.0501,1.4704,1.4859,-0.015544
6.0601,1.3957,1.9015,-0.50582
6.0701,1.3994,2.3341,-0.93465
6.0801,1.4791,2.7721,-1.293
6.0901,1.6522,3.1576,-1.5054
6.1001,1.9672,3.3399,-1.3727
6.1101,2.5397,3.1555,-0.61573
6.1201,3.6779,2.5658,1.112
6.1301,6.4148,1.9183,4.4965
6.1401,14.776,1.5445,13.231
6.1501,35.898,1.4454,34.453
6.1601,51.236,1.3934,49.843
6.1701,33.409,1.1919,32.217
6.1801,13.569,0.68889,12.88
6.1901,6.1891,0.17234,6.0168
6.2001,3.7868,1.088e-13,3.7868
6.2101,2.8188,9.7256e-14,2.8188
6.2201,2.3864,0.77857,1.6078
6.2301,2.2207,3.7649,-1.5442
6.2401,2.2287,8.4351,-6.2064
6.2501,2.3861,13.655,-11.269
6.2601,2.7121,18.917,-16.205
6.2701,3.2745,23.625,-20.351
6.2801,4.2282,26.948,-22.72
6.2901,5.9351,28.175,-22.24
6.3001,9.3765,27.49,-18.113
6.3101,17.97,24.984,-7.0132
6.3201,44.675,20.375,24.3
6.3301,105.6,15.439,90.157
6.3401,134.62,12.178,122.44
6.3501,78.426,10.365,68.061
6.3601,30.289,9.0995,21.19
6.3701,13.461,7.4738,5.9867
6.3801,7.6993,5.1815,2.5178
6.3901,5.158,3.3514,1.8066
6.4001,3.8291,2.6238,1.2053
6.4101,3.0712,2.5344,0.53683
6.4201,2.631,2.6368,-0.0057915
6.4301,2.3986,2.754,-0.35541
6.4401,2.3328,2.693,-0.36023
6.4501,2.4413,2.1237,0.31763
6.4601,2.7965,0.94487,1.8516
6.4701,3.6192,0.15359,3.4656
6.4801,5.6401,5.0626e-14,5.6401
6.4901,11.747,3.0198e-14,11.747
6.5001,28.96,4.2633e-14,28.96
6.5101,47.505,0.63527,46.87
6.5201,36.012,4.517,31.495
6.5301,15.436,10.835,4.6003
6.5401,6.7659,17.614,-10.849
6.5501,4.0033,24.005,-20.002
6.5601,2.9334,29.647,-26.713
6.5701,2.4627,33.79,-31.327
6.5801,2.2817,35.299,-33.018
6.5901,2.2884,34.237,-31.948
6.6001,2.4611,30.634,-28.173
6.6101,2.8305,23.793,-20.963
6.6201,3.4938,16.203,-12.709
6.6301,4.6848,11.666,-6.9812
6.6401,7.0098,10.042,-3.0325
6.6501,12.422,9.5297,2.8924
6.6601,28.589,9.307,19.282
6.6701,72.931,9.2387,63.692
6.6801,116.68,9.1359,107.55
6.6901,84.65,8.6947,75.955
6.7001,34.7,8.0319,26.668
6.7101,14.305,7.0871,7.2176
6.7201,7.6807,5.4667,2.2139
6.7301,4.9607,3.6536,1.307
6.7401,3.5949,2.5943,1.0006
6.7501,2.8327,2.2257,0.607
6.7601,2.3938,2.0262,0.3676
6.7701,2.1615,1.8201,0.34139
6.7801,2.0938,1.6641,0.4297
6.7901,2.2037,1.5799,0.62384
6.8001,2.5837,1.5745,1.0091
6.8101,3.5404,1.6312,1.9092
6.8201,6.2344,1.7547,4.4797
6.8301,14.782,1.9664,12.815
6.8401,31.243,2.2444,28.999
6.8501,33.823,2.4975,31.325
6.8601,17.648,2.7025,14.946
6.8701,7.1584,2.8701,4.2883
6.8801,3.7121,2.904,0.80814
6.8901,2.4963,2.6918,-0.19549
6.9001,1.9702,2.4056,-0.43546
6.9101,1.7353,1.9695,-0.23425
6.9201,1.6665,0.93677,0.72971
6.9301,1.7279,0.16725,1.5606
6.9401,1.9318,2.5313e-13,1.9318
6.9501,2.3443,0.44853,1.8958
6.9601,3.1414,2.418,0.72334
6.9701,4.824,5.7255,-0.90151
6.9801,9.1935,9.756,-0.56246
6.9901,22.883,14.079,8.8039
7.0001,51.705,18.324,33.381
7.0101,60.794,22.096,38.699
7.0201,33.224,24.63,8.5942
7.0301,12.835,25.232,-12.397
7.0401,5.9299,24.087,-18.157
7.0501,3.4972,21.251,-17.754
7.0601,2.3877,16.374,-13.986
7.0701,1.7865,9.6543,-7.8678
7.0801,1.4247,4.1,-2.6753
7.0901,1.1918,1.2682,-0.076445
7.1001,1.0351,0.21158,0.8235
7.1101,0.92712,1.0703e-12,0.92712
7.1201,0.84825,3.7415e-13,0.84825
7.1301,0.79767,3.6438e-13,0.79767
7.1401,0.76584,5.7787e-13,0.76584
7.1501,0.74943,8.0683e-12,0.74943
7.1601,0.74687,0.1244,0.62247
7.1701,0.75776,0.14477,0.61299
7.1801,0.78277,0.040904,0.74186
7.1901,0.8238,3.3996e-12,0.8238
7.2001,0.88431,0.39898,0.48532
7.2101,0.96997,1.3548,-0.38482
7.2201,1.09,2.8292,-1.7393
7.2301,1.2596,4.7654,-3.5058
7.2401,1.5048,6.958,-5.4533
7.2501,1.8732,9.045,-7.1718
7.2601,2.459,10.951,-8.4917
7.2701,3.4725,12.681,-9.2081
7.2801,5.4713,14.033,-8.562
7.2901,10.367,14.536,-4.1693
7.3001,25.482,14.337,11.145
7.3101,61.235,13.684,47.551
7.3201,81.198,12.09,69.108
7.3301,48.998,9.4883,39.509
7.3401,19.084,6.9689,12.115
7.3501,8.4211,4.9852,3.4359
7.3601,4.8182,2.9445,1.8737
7.3701,3.2552,0.98875,2.2664
7.3801,2.4524,0.1264,2.326
7.3901,2.0084,2.8821e-13,2.0084
7.4001,1.7696,2.3492e-13,1.7696
7.4101,1.6776,2.4603e-13,1.6776
7.4201,1.7311,3.4617e-13,1.7311
7.4301,2.0068,3.8769e-12,2.0068
7.4401,2.8191,0.35976,2.4594
7.4501,5.4326,0.99397,4.4386
7.4601,12.098,1.7418,10.356
7.4701,16.957,2.5126,14.444
7.4801,11.361,3.2596,8.1013
7.4901,5.1527,3.9405,1.2122
7.5001,2.9085,4.5251,-1.6166
7.5101,2.274,5.075,-2.801
7.5201,2.1445,5.5923,-3.4478
7.5301,2.2607,6.291,-4.0303
7.5401,2.5804,6.9256,-4.3452
7.5501,3.1535,7.243,-4.0896
7.5601,4.1335,7.5798,-3.4463
7.5701,5.8955,7.878,-1.9825
7.5801,9.4748,7.9508,1.524
7.5901,18.527,7.8676,10.659
7.6001,46.728,7.859,38.869
7.6101,108.58,8.209,100.38
7.6201,133.06,8.5642,124.49
7.6301,74.902,8.7393,66.163
7.6401,28.727,9.0472,19.68
7.6501,12.873,9.2119,3.661
7.6601,7.3886,8.614,-1.2254
7.6701,4.9528,7.4178,-2.465
7.6801,3.6887,6.8288,-3.1401
7.6901,2.9965,6.8863,-3.8898
7.7001,2.653,6.9101,-4.2571
7.7101,2.5974,6.7349,-4.1375
7.7201,2.9087,6.4033,-3.4945
7.7301,3.9857,5.7776,-1.7919
7.7401,7.4936,4.7145,2.7791
7.7501,18.013,3.5773,14.436
7.7601,31.313,2.7732,28.54
7.7701,25.607,2.1952,23.411
7.7801,11.306,1.7548,9.5513
7.7901,4.7632,1.3855,3.3777
7.8001,2.636,0.85773,1.7783
7.8101,1.7743,0.18773,1.5866
7.8201,1.3345,1.5143e-13,1.3345
7.8301,1.0763,6.1728e-14,1.0763
7.8401,0.91082,5.6399e-14,0.91082
7.8501,0.79867,7.4052e-14,0.79867
7.8601,0.7201,2.2049e-13,0.7201
7.8701,0.66416,0.82524,-0.16108
7.8801,0.62472,2.6322,-2.0075
7.8901,0.59813,4.7256,-4.1275
7.9001,0.58232,6.6606,-6.0782
7.9101,0.57634,8.3979,-7.8216
7.9201,0.5801,10.061,-9.4808
7.9301,0.59446,11.373,-10.779
7.9401,0.62137,11.964,-11.342
7.9501,0.66437,11.972,-11.308
7.9601,0.72973,11.43,-10.7
7.9701,0.82859,9.9067,-9.0781
7.9801,0.9819,7.1807,-6.1988
7.9901,1.2312,4.5223,-3.2911
8.0001,1.6808,3.2062,-1.5254
8.0101,2.6198,2.8903,-0.27048
8.0201,5.1329,2.9719,2.161
8.0301,12.841,3.1943,9.6462
8.0401,26.163,3.4951,22.668
8.0501,26.204,3.7436,22.461
8.0601,12.966,3.909,9.0568
8.0701,5.3521,4.1132,1.2389
8.0801,2.9504,4.2818,-1.3314
8.0901,2.1518,4.3562,-2.2043
8.1001,1.8902,4.2192,-2.329
8.1101,1.9063,4.0704,-2.1641
8.1201,2.1587,4.0675,-1.9088
8.1301,2.7296,4.0833,-1.3536
8.1401,3.9057,4.1203,-0.21454
8.1501,6.6194,4.0867,2.5327
8.1601,14.532,3.9369,10.595
8.1701,37.631,3.6795,33.951
8.1801,66.731,3.0386,63.693
8.1901,54.462,1.5777,52.884
8.2001,23.477,0.2757,23.201
8.2101,9.3425,2.1139e-13,9.3425
8.2201,4.7945,1.5365e-13,4.7945
8.2301,2.9851,2.4158e-13,2.9851
8.2401,2.0821,0.32087,1.7613
8.2501,1.5648,2.1074,-0.54256
8.2601,1.2411,4.8225,-3.5813
8.2701,1.0262,7.8752,-6.8489
8.2801,0.87774,10.938,-10.06
8.2901,0.77259,13.767,-12.994
8.3001,0.69752,16.313,-15.615
8.3101,0.64462,18.104,-17.46
8.3201,0.60919,18.572,-17.963
8.3301,0.58867,18.256,-17.667
8.3401,0.58217,17.261,-16.679
8.3501,0.5899,15.071,-14.481
8.3601,0.61547,11.13,-10.514
8.3701,0.66408,6.5382,-5.8741
8.3801,0.74678,3.6444,-2.8976
8.3901,0.8859,2.309,-1.4231
8.4001,1.1305,1.2748,-0.1443
8.4101,1.606,0.22424,1.3817
8.4201,2.7198,2.1183e-13,2.7198
8.4301,6.068,1.0747e-13,6.068
8.4401,15.018,1.35e-13,15.018
8.4501,23.061,7.1765e-13,23.061
8.4601,16.185,0.92562,15.26
8.4701,6.7091,2.5213,4.1878
8.4801,2.9761,4.4316,-1.4554
8.4901,1.7781,6.4329,-4.6548
8.5001,1.3084,8.2814,-6.9731
8.5101,1.1088,9.9137,-8.8049
8.5201,1.0535,11.525,-10.472
8.5301,1.118,12.759,-11.641
8.5401,1.3504,13.176,-11.826
8.5501,1.9662,13.059,-11.093
8.5601,3.8488,12.583,-8.7345
8.5701,9.1552,11.462,-2.3073
8.5801,14.88,9.0139,5.8659
8.5901,11.378,6.0506,5.3274
8.6001,5.0961,4.2259,0.87021
8.6101,2.4917,3.6271,-1.1354
8.6201,1.728,3.4925,-1.7645
8.6301,1.5228,3.379,-1.8562
8.6401,1.5645,3.2076,-1.6431
8.6501,1.807,3.0458,-1.2388
8.6601,2.3255,2.926,-0.60052
8.6701,3.3982,2.8909,0.5073
8.6801,5.9587,2.9531,3.0056
8.6901,13.7,2.9993,10.7
8.7001,34.417,3.1589,31.258
8.7101,53.034,3.2652,49.769
8.7201,37.099,3.2977,33.801
8.7301,15.139,3.2729,11.866
8.7401,6.4796,3.2878,3.1918
8.7501,3.6888,3.1662,0.5226
8.7601,2.5817,2.735,-0.15327
8.7701,2.097,2.0705,0.026571
8.7801,1.9441,1.72,0.2241
8.7901,2.0719,1.782,0.28995
8.8001,2.6201,2.0152,0.60491
8.8101,4.2408,2.3468,1.894
8.8201,9.4974,2.7244,6.7729
8.8301,21.586,3.17,18.416
8.8401,27.349,3.5973,23.752
8.8501,16.177,3.915,12.262
8.8601,6.6295,4.2886,2.3409
8.8701,3.3362,4.5869,-1.2507
8.8801,2.2799,4.6511,-2.3712
8.8901,1.9171,4.2886,-2.3715
8.9001,1.8832,3.7073,-1.8241
8.9101,2.1245,3.3546,-1.2302
8.9201,2.7702,3.1093,-0.3391
8.9301,4.3382,2.8344,1.5038
8.9401,8.8977,2.4162,6.4816
8.9501,22.674,2.0059,20.668
8.9601,42.623,1.7072,40.916
8.9701,37.728,1.4537,36.274
8.9801,17.093,1.3096,15.783
8.9901,6.8361,1.3886,5.4475
9.0002,3.5501,1.5254,2.0248
9.0102,2.2942,1.7216,0.57256
9.0202,1.7011,1.7091,-0.0080082
9.0302,1.3986,1.8031,-0.40454
9.0402,1.2667,2.2422,-0.97556
9.0502,1.2917,2.847,-1.5553
9.0602,1.6066,3.5148,-1.9081
9.0702,2.7911,4.1337,-1.3426
9.0802,5.3584,4.7572,0.60122
9.0902,6.184,5.2652,0.91879
9.1002,3.753,5.6374,-1.8843
9.1102,1.9961,5.8565,-3.8605
9.1202,1.4874,5.8129,-4.3255
9.1302,1.4383,5.4539,-4.0156
9.1402,1.6014,4.9808,-3.3795
9.1502,1.9725,4.1728,-2.2003
9.1602,2.6813,3.6484,-0.96717
9.1702,4.1215,3.3624,0.75908
9.1802,7.6544,3.319,4.3354
9.1902,18.56,3.2159,15.344
9.2002,45.283,3.3168,41.966
9.2102,62.417,3.2843,59.133
9.2202,38.989,3.1008,35.888
9.2302,15.243,2.8707,12.372
9.2402,6.5747,2.7213,3.8534
9.2502,3.6602,2.4692,1.191
9.2602,2.3941,2.0119,0.38215
9.2702,1.729,1.0886,0.64034
9.2802,1.3376,0.29354,1.0441
9.2902,1.0905,0.025169,1.0653
9.3002,0.92787,2.2327e-13,0.92787
9.3102,0.81916,1.8741e-13,0.81916
9.3202,0.74787,2.599e-13,0.74787
9.3302,0.70502,8.3156e-13,0.70502
9.3402,0.68627,0.42565,0.26063
9.3502,0.6908,1.1776,-0.4868
9.3602,0.72127,2.0579,-1.3366
9.3702,0.78515,3.0527,-2.2676
9.3802,0.89822,4.1284,-3.2302
9.3902,1.0936,5.1706,-4.077
9.4002,1.4472,6.2079,-4.7608
9.4102,2.1633,7.1078,-4.9445
9.4202,3.9533,7.9206,-3.9673
9.4302,9.5127,8.3125,1.2003
9.4402,22.192,8.4671,13.725
9.4502,28.242,8.3663,19.875
9.4602,16.573,7.946,8.6274
9.4702,6.589,6.9531,-0.36405
9.4802,3.1281,5.0837,-1.9555
9.4902,1.9873,3.0257,-1.0383
9.5002,1.5474,1.8373,-0.28996
9.5102,1.4159,1.2418,0.17409
9.5202,1.5188,1.0876,0.4312
9.5302,1.973,1.3831,0.58989
9.5402,3.3841,1.8936,1.4905
9.5502,7.9066,2.5819,5.3247
9.5602,16.205,3.313,12.892
9.5702,16.868,4.0345,12.833
9.5802,8.663,4.6705,3.9926
9.5902,3.6773,5.3469,-1.6696
9.6002,2.1089,5.8918,-3.7829
9.6102,1.6301,6.4376,-4.8075
9.6202,1.5468,6.6913,-5.1444
9.6302,1.7334,6.5981,-4.8647
9.6402,2.2905,6.3657,-4.0752
9.6502,3.7168,6.2209,-2.5041
9.6602,8.0605,5.8249,2.2355
9.6702,20.319,5.1516,15.168
9.6802,33.526,3.9644,29.562
9.6902,25.329,2.9629,22.366
9.7002,10.657,2.4213,8.2358
9.7102,4.4656,2.2457,2.2199
9.7202,2.4807,2.0911,0.38955
9.7302,1.7008,2.0056,-0.30478
9.7402,1.3549,1.6817,-0.32686
9.7502,1.2409,1.3038,-0.062902
9.7602,1.3505,1.1438,0.20674
9.7702,1.9294,1.0871,0.84225
9.7802,3.9597,0.96223,2.9975
9.7902,7.9334,0.69374,7.2397
9.8002,8.5513,0.4874,8.0639
9.8102,4.6288,0.37799,4.2508
9.8202,2.1044,0.38302,1.7214
9.8302,1.3135,0.52799,0.78547
9.8402,1.0981,0.79803,0.30005
9.8502,1.1078,1.1015,0.0063268
9.8602,1.3005,1.4683,-0.16779
9.8702,1.7915,1.8659,-0.074324
9.8802,3.0712,2.4163,0.65486
9.8902,7.0823,2.9419,4.1404
9.9002,16.939,3.5363,13.403
9.9102,23.264,4.0596,19.205
9.9202,14.626,4.5101,10.115
9.9302,5.8782,4.8304,1.0478
9.9402,2.706,4.993,-2.287
9.9502,1.6732,4.9667,-3.2935
9.9602,1.2744,4.7896,-3.5152
9.9702,1.1464,4.1941,-3.0478
9.9802,1.2244,3.277,-2.0526
9.9902,1.6409,2.4032,-0.76224
10,3.0796,1.5086,1.571
10.01,7.1316,1.081,6.0506
10.02,11.148,1.1573,9.9908
10.03,8.2143,1.476,6.7383
10.04,3.6527,1.8744,1.7783
10.05,1.833,2.4062,-0.57317
10.06,1.3161,3.0115,-1.6954
10.07,1.2183,3.5895,-2.3712
10.08,1.357,4.1817,-2.8247
10.09,1.7918,4.5538,-2.762
10.1,2.8997,5.0413,-2.1416
10.11,6.2437,5.4532,0.79041
10.12,15.88,5.8065,10.073
10.13,27.139,5.7925,21.346
10.14,21.299,5.6923,15.607
10.15,9.0609,5.4221,3.6388
10.16,3.6909,5.1146,-1.4237
10.17,1.9563,4.4631,-2.5068
10.18,1.2556,3.3344,-2.0787
10.19,0.90292,2.0037,-1.1008
10.2,0.70014,0.92274,-0.22261
10.21,0.57362,0.34012,0.23349
10.22,0.49063,0.12723,0.3634
10.23,0.4349,0.0064025,0.4285
10.24,0.3978,5.9747e-05,0.39774
10.25,0.37463,1.7384e-12,0.37463
10.26,0.36323,9.2265e-13,0.36323
10.27,0.36338,4.7212e-13,0.36338
10.28,0.37708,3.4023e-13,0.37708
10.29,0.40999,3.1719e-13,0.40999
10.3,0.47585,3.6882e-13,0.47585
10.31,0.61118,5.1348e-13,0.61118
10.32,0.93697,1.8772e-12,0.93697
10.33,1.9268,0.19718,1.7296
10.34,4.5009,0.60928,3.8917
10.35,6.5939,1.0573,5.5366
10.36,4.5248,1.5141,3.0107
10.37,1.9768,1.943,0.033797
10.38,1.0186,2.4314,-1.4129
10.39,0.73424,2.8148,-2.0806
10.4,0.65954,3.224,-2.5645
10.41,0.69312,3.4704,-2.7773
10.42,0.85204,3.7072,-2.8551
10.43,1.3123,3.7011,-2.3888
10.44,2.7642,3.709,-0.94478
10.45,5.8164,3.6425,2.174
10.46,6.8172,3.5279,3.2892
10.47,3.9973,3.2151,0.78222
10.48,1.9605,2.8066,-0.8461
10.49,1.3839,2.375,-0.9911
10.5,1.3552,2.1586,-0.80339
10.51,1.6116,2.3808,-0.7692
10.52,2.2297,2.5156,-0.28592
10.53,3.6657,2.8427,0.82302
10.54,7.7666,3.0255,4.7411
10.55,20.09,3.5066,16.583
10.56,37.92,3.8888,34.032
10.57,33.578,4.1607,29.417
10.58,15.19,4.2738,10.916
10.59,6.0695,4.4442,1.6252
10.6,3.1838,4.383,-1.1992
10.61,2.1339,4.1293,-1.9954
10.62,1.7265,3.9876,-2.2611
10.63,1.7023,3.42,-1.7176
10.64,2.2113,2.8509,-0.63962
10.65,4.2423,2.4623,1.78
10.66,9.2511,1.9654,7.2857
10.67,12.045,1.4202,10.625
10.68,7.4471,1.1229,6.3243
10.69,3.1977,1.0591,2.1386
10.7,1.713,1.0504,0.66267
10.71,1.2713,1.06,0.21126
10.72,1.186,1.011,0.17502
10.73,1.3455,0.8691,0.47641
10.74,1.9106,0.73718,1.1734
10.75,3.71,0.69668,3.0133
10.76,9.0542,0.87654,8.1776
10.77,15.805,1.0357,14.769
10.78,12.955,1.2484,11.706
10.79,5.767,1.3974,4.3696
10.8,2.5061,1.5734,0.93263
10.81,1.4892,1.8286,-0.3394
10.82,1.136,2.0665,-0.93048
10.83,1.0456,2.3929,-1.3473
10.84,1.1674,2.5012,-1.3338
10.85,1.7152,2.7094,-0.99422
10.86,3.5554,2.9941,0.56127
10.87,6.9548,3.2385,3.7162
10.88,7.2559,3.3283,3.9276
10.89,3.9606,3.1913,0.76928
10.9,2.0107,3.0255,-1.0149
10.91,1.5062,2.859,-1.3528
10.92,1.5372,2.9317,-1.3945
10.93,1.9141,2.8402,-0.92609
10.94,2.8475,2.7521,0.0954
10.95,5.3284,2.388,2.9405
10.96,13.152,2.1959,10.956
10.97,30.349,2.4251,27.924
10.98,37.148,2.6755,34.472
10.99,20.952,2.9675,17.985
11,8.0933,3.1606,4.9328
11.01,3.6741,3.5743,0.099834
11.02,2.1409,3.7535,-1.6126
11.03,1.455,4.073,-2.618
11.04,1.0923,4.1832,-3.0908
11.05,0.8827,4.0075,-3.1248
11.06,0.75768,3.8119,-3.0543
11.07,0.68623,3.7534,-3.0671
11.08,0.65406,3.6019,-2.9478
11.09,0.65627,3.4398,-2.7835
11.1,0.6953,3.3354,-2.6401
11.11,0.78254,2.888,-2.1054
11.12,0.94535,2.3369,-1.3916
11.13,1.248,1.6945,-0.44649
11.14,1.8623,1.4483,0.41397
11.15,3.3719,1.2725,2.0994
11.16,8.0358,0.91589,7.1199
11.17,19.468,0.67705,18.791
11.18,26.8,0.39108,26.409
11.19,16.784,0.36118,16.423
11.2,6.6373,0.34575,6.2915
11.21,2.9463,0.50933,2.4369
11.22,1.7276,0.77879,0.9488
11.23,1.2358,1.0758,0.15998
11.24,1.0506,1.5129,-0.46227
11.25,1.1272,1.7441,-0.61691
11.26,1.774,2.0324,-0.25836
11.27,3.4829,2.5332,0.94977
11.28,4.4334,3.0175,1.4159
11.29,2.8138,3.5649,-0.75106
11.3,1.3256,4.0208,-2.6952
11.31,0.81343,4.4221,-3.6087
11.32,0.68058,4.7844,-4.1038
11.33,0.70037,4.8155,-4.1151
11.34,0.87276,4.7444,-3.8716
11.35,1.4088,4.582,-3.1731
11.36,3.1475,4.3603,-1.2129
11.37,6.8281,4.094,2.734
11.38,7.9987,3.778,4.2207
11.39,4.4996,3.2051,1.2945
11.4,1.9329,2.1656,-0.23275
11.41,1.1122,1.5531,-0.44091
11.42,0.90579,1.4295,-0.52369
11.43,0.95734,1.5304,-0.57304
11.44,1.2962,1.7268,-0.43063
11.45,2.3918,1.826,0.56579
11.46,5.8589,2.0059,3.853
11.47,11.558,2.2318,9.3266
11.48,11.087,2.457,8.6298
11.49,5.298,2.6009,2.6971
11.5,2.1238,2.6261,-0.50232
11.51,1.0968,2.6872,-1.5904
11.52,0.71021,2.6522,-1.942
11.53,0.52584,2.6316,-2.1058
11.54,0.42494,2.4811,-2.0561
11.55,0.36596,2.1174,-1.7515
11.56,0.33137,1.6178,-1.2865
11.57,0.31309,1.1418,-0.82871
11.58,0.30751,1.0172,-0.7097
11.59,0.31386,0.94824,-0.63438
11.6,0.33394,1.0008,-0.66685
11.61,0.3735,1.0643,-0.69082
11.62,0.44686,1.0538,-0.60691
11.63,0.59364,1.1877,-0.59402
11.64,0.95287,1.1806,-0.22776
11.65,2.0426,1.2493,0.7933
11.66,4.4133,1.2281,3.1852
11.67,5.386,1.2413,4.1447
11.68,3.2585,1.3007,1.9578
11.69,1.6163,1.2014,0.41497
11.7,1.1766,1.3126,-0.13602
11.71,1.2352,1.2191,0.016031
11.72,1.6383,1.1352,0.50306
11.73,2.692,1.0595,1.6324
11.74,5.8394,0.82066,5.0187
11.75,15.065,0.78626,14.279
11.76,26.694,0.67885,26.016
11.77,21.787,0.67315,21.114
11.78,9.3988,0.62606,8.7728
11.79,3.7479,0.60648,3.1415
11.8,1.9302,0.7118,1.2184
11.81,1.2079,0.69246,0.51546
11.82,0.84848,0.79316,0.055323
11.83,0.64375,0.81712,-0.17337
11.84,0.51709,0.65457,-0.13749
11.85,0.43465,0.60346,-0.16881
11.86,0.38009,0.73442,-0.35433
11.87,0.34471,0.88855,-0.54384
11.88,0.32435,1.0494,-0.72503
11.89,0.31809,1.1945,-0.87639
11.9,0.32897,1.2946,-0.96561
11.91,0.36851,1.404,-1.0355
11.92,0.47678,1.4971,-1.0203
11.93,0.81332,1.5251,-0.71182
11.94,1.7412,1.5518,0.18948
11.95,2.6619,1.6069,1.055
11.96,2.0098,1.5862,0.42364
11.97,0.99326,1.5359,-0.54268
11.98,0.60604,1.3045,-0.69848
11.99,0.52921,0.93745,-0.40824
12,0.5805,0.72407,-0.14357
12.01,0.7747,0.61718,0.15752
12.02,1.3542,0.63391,0.7203
12.03,3.114,0.62978,2.4842
12.04,5.829,0.71491,5.1141
12.05,5.4472,0.91009,4.5371
12.06,2.7849,1.0002,1.7847
12.07,1.4747,1.2304,0.24427
12.08,1.2063,1.4278,-0.22148
12.09,1.3712,1.6235,-0.2523
12.1,1.9871,1.9704,0.016702
12.11,3.7745,2.1326,1.642
12.12,9.4422,2.3612,7.081
12.13,20.349,2.5747,17.774
12.14,22.067,2.6668,19.401
12.15,11.375,2.8417,8.5328
12.16,4.443,2.9099,1.5331
12.17,2.1748,3.0588,-0.88403
12.18,1.3909,3.1121,-1.7212
12.19,1.0913,3.0701,-1.9789
12.2,1.0838,3.1237,-2.0399
12.21,1.567,2.8929,-1.3259
12.22,2.8626,2.6264,0.23624
12.23,3.4854,2.4382,1.0473
12.24,2.2454,2.0434,0.20203
12.25,1.2208,1.6839,-0.46308
12.26,0.94482,1.5595,-0.61469
12.27,1.0084,1.5617,-0.55331
12.28,1.3503,1.678,-0.32771
12.29,2.3176,1.7235,0.5941
12.3,5.4,1.788,3.612
12.31,12.732,1.9056,10.826
12.32,16.828,1.9124,14.915
12.33,10.217,1.9269,8.2903
12.34,4.0862,1.8561,2.2301
12.35,1.9241,1.8295,0.094578
12.36,1.2389,1.8431,-0.60427
12.37,1.0317,1.7323,-0.70055
12.38,1.15,1.6361,-0.48604
12.39,1.9385,1.3486,0.58985
12.4,4.0483,0.92554,3.1228
12.41,5.4096,0.62383,4.7857
12.42,3.5104,0.44267,3.0677
12.43,1.6096,0.4256,1.184
12.44,0.96182,0.41911,0.54271
12.45,0.83677,0.42209,0.41468
12.46,0.97001,0.48585,0.48416
12.47,1.5122,0.49265,1.0195
12.48,3.3417,0.56862,2.7731
12.49,7.7353,0.56997,7.1653
12.5,10.185,0.54343,9.6417
12.51,6.1923,0.61605,5.5762
12.52,2.486,0.53305,1.9529
12.53,1.1622,0.49077,0.67145
12.54,0.7136,0.48954,0.22406
12.55,0.51939,0.43317,0.086217
12.56,0.42134,0.51437,-0.09303
12.57,0.36994,0.53485,-0.16492
12.58,0.34638,0.51065,-0.16428
12.59,0.34353,0.56468,-0.22114
12.6,0.36054,0.69451,-0.33398
12.61,0.40211,0.90193,-0.49981
12.62,0.4814,1.0982,-0.61677
12.63,0.6335,1.3078,-0.67429
12.64,0.95608,1.5041,-0.54806
12.65,1.8094,1.6616,0.14782
12.66,4.4645,1.8437,2.6207
12.67,9.5582,2.0721,7.4861
12.68,10.37,2.3192,8.0506
12.69,5.3979,2.4863,2.9116
12.7,2.1817,2.687,-0.5053
12.71,1.1441,2.9207,-1.7766
12.72,0.80961,2.9643,-2.1547
12.73,0.72944,2.9681,-2.2386
12.74,0.8828,2.8888,-2.006
12.75,1.5374,2.7825,-1.2452
12.76,2.5291,2.6173,-0.088165
12.77,2.3242,2.2808,0.043373
12.78,1.3792,2.0172,-0.63796
12.79,1.0032,1.6174,-0.6142
12.8,1.074,1.1575,-0.083519
12.81,1.4675,1.0836,0.38392
12.82,2.5074,1.0297,1.4776
12.83,5.7099,1.0281,4.6818
12.84,14.306,1.2137,13.093
12.85,22.035,1.2563,20.779
12.86,15.423,1.3575,14.065
12.87,6.3153,1.4758,4.8395
12.88,2.7416,1.5373,1.2042
12.89,1.629,1.7272,-0.098211
12.9,1.2772,1.7856,-0.50845
12.91,1.3828,1.7486,-0.36586
12.92,2.3499,1.8319,0.51802
12.93,4.6985,1.7589,2.9395
12.94,5.6127,1.617,3.9956
12.95,3.3038,1.6742,1.6296
12.96,1.4914,1.7218,-0.23034
12.97,0.90407,1.7116,-0.80757
12.98,0.78179,1.7959,-1.0141
12.99,0.9173,1.8172,-0.89985
13,1.5535,1.8207,-0.26717
13.01,3.5755,1.8861,1.6893
13.02,6.3375,1.7697,4.5678
13.03,5.4112,1.5509,3.8603
13.04,2.5044,1.3742,1.1302
13.05,1.1388,1.2557,-0.11697
13.06,0.73664,1.2869,-0.55023
13.07,0.6542,1.3416,-0.68745
13.08,0.79909,1.3248,-0.52572
13.09,1.4646,1.4295,0.035145
13.1,3.1224,1.4418,1.6806
13.11,4.0549,1.3194,2.7355
13.12,2.5526,1.3004,1.2522
13.13,1.177,1.2303,-0.053306
13.14,0.73651,1.1113,-0.37481
13.15,0.68872,1.0632,-0.37444
13.16,0.89035,0.94057,-0.050223
13.17,1.6383,0.77394,0.86434
13.18,3.9832,0.61721,3.366
13.19,7.3954,0.44116,6.9542
13.2,6.5464,0.38307,6.1633
13.21,2.9974,0.4075,2.5899
13.22,1.2323,0.39724,0.83501
13.23,0.66504,0.44897,0.21607
13.24,0.44708,0.5062,-0.059125
13.25,0.34314,0.53354,-0.1904
13.26,0.28843,0.62386,-0.33543
13.27,0.26025,0.63761,-0.37735
13.28,0.24983,0.57721,-0.32739
13.29,0.25476,0.61849,-0.36373
13.3,0.2775,0.6727,-0.3952
13.31,0.32754,0.73462,-0.40708
13.32,0.43164,0.85554,-0.4239
13.33,0.67641,0.90516,-0.22875
13.34,1.4024,0.96468,0.43776
13.35,3.4371,1.0642,2.3729
13.36,5.6303,1.0888,4.5415
13.37,4.2896,1.16,3.1296
13.38,1.8853,1.184,0.70133
13.39,0.89401,1.1425,-0.24852
13.4,0.6219,1.1923,-0.57042
13.41,0.60897,1.0996,-0.49068
13.42,0.86221,0.98724,-0.12503
13.43,1.7991,1.0465,0.75266
13.44,3.4595,1.0189,2.4405
13.45,3.466,1.0478,2.4181
13.46,1.8196,1.1238,0.69573
13.47,0.90034,1.0799,-0.17957
13.48,0.67347,1.1157,-0.44226
13.49,0.73506,1.071,-0.33593
13.5,1.1283,0.92843,0.19992
13.51,2.4875,0.93519,1.5523
13.52,5.5116,0.87157,4.64
13.53,6.7155,0.79598,5.9195
13.54,3.8821,0.79547,3.0866
13.55,1.6521,0.66558,0.98651
13.56,0.9358,0.63044,0.30536
13.57,0.78619,0.69668,0.089513
13.58,0.94649,0.73622,0.21027
13.59,1.7234,0.898,0.8254
13.6,3.8624,1.0374,2.825
13.61,5.6157,1.1039,4.5118
13.62,3.8852,1.1833,2.7019
13.63,1.7738,1.2059,0.56789
13.64,1.0375,1.306,-0.26858
13.65,0.94956,1.4512,-0.50165
13.66,1.2641,1.5373,-0.27314
13.67,2.4774,1.6888,0.78859
13.68,6.0111,1.838,4.1731
13.69,9.8324,1.9205,7.9119
13.7,7.4489,1.9708,5.4781
13.71,3.1932,1.9654,1.2278
13.72,1.4067,1.9952,-0.58855
13.73,0.85465,2.0398,-1.1852
13.74,0.68387,2.0516,-1.3677
13.75,0.7423,2.1014,-1.3591
13.76,1.1791,2.0961,-0.91702
13.77,1.8232,1.9232,-0.10006
13.78,1.6297,1.6382,-0.0084495
13.79,1.0063,1.3707,-0.36439
13.8,0.80136,1.2867,-0.48532
13.81,0.93503,1.3739,-0.43885
13.82,1.4279,1.4199,0.0080411
13.83,2.9238,1.439,1.4847
13.84,7.4674,1.4899,5.9775
13.85,14.051,1.4676,12.583
13.86,12.434,1.4363,10.997
13.87,5.6202,1.4216,4.1986
13.88,2.2328,1.3479,0.8849
13.89,1.1458,1.3314,-0.18554
13.9,0.72784,1.2908,-0.56294
13.91,0.52665,1.1047,-0.57803
13.92,0.41746,0.95239,-0.53492
13.93,0.35615,0.87335,-0.5172
13.94,0.32487,0.74702,-0.42215
13.95,0.31744,0.66622,-0.34878
13.96,0.33594,0.65849,-0.32255
13.97,0.39484,0.68397,-0.28913
13.98,0.54517,0.72722,-0.18204
13.99,0.9868,0.73742,0.24938
14,2.3206,0.75092,1.5697
14.01,4.2542,0.83645,3.4178
14.02,3.798,0.90256,2.8954
14.03,1.8335,0.93134,0.90215
14.04,0.88672,0.98038,-0.093658
14.05,0.64639,0.99729,-0.3509
14.06,0.68803,1.0293,-0.34123
14.07,1.0793,1.067,0.012318
14.08,2.3543,1.0462,1.3081
14.09,4.1055,1.0807,3.0247
14.1,3.5671,1.1049,2.4622
14.11,1.8159,1.0087,0.80723
14.12,1.0748,0.9736,0.1012
14.13,1.0375,0.9851,0.05236
14.14,1.4755,0.86835,0.60711
14.15,3.0188,0.80648,2.2123
14.16,7.5546,0.85198,6.7026
14.17,12.868,0.82745,12.04
14.18,10.114,0.78568,9.3281
14.19,4.3465,0.70262,3.6439
14.2,1.8373,0.58796,1.2494
14.21,1.0739,0.59386,0.48002
14.22,0.87762,0.59879,0.27883
14.23,1.1196,0.54987,0.56977
14.24,2.1194,0.57536,1.544
14.25,3.0435,0.58454,2.4589
14.26,2.1576,0.47801,1.6796
14.27,0.96478,0.35005,0.61473
14.28,0.48399,0.29878,0.1852
14.29,0.31895,0.32457,-0.0056143
14.3,0.24612,0.33681,-0.090688
14.31,0.20761,0.35445,-0.14684
14.32,0.18596,0.39353,-0.20756
14.33,0.17466,0.40936,-0.2347
14.34,0.17134,0.43778,-0.26644
14.35,0.17607,0.47666,-0.30059
14.36,0.19182,0.50608,-0.31426
14.37,0.22855,0.59308,-0.36452
14.38,0.32293,0.69294,-0.37001
14.39,0.60663,0.76069,-0.15406
14.4,1.1718,0.86278,0.309
14.41,1.332,0.95361,0.37834
14.42,0.85384,0.98632,-0.13248
14.43,0.5725,1.0598,-0.48726
14.44,0.60553,1.155,-0.54949
14.45,0.89984,1.1771,-0.27729
14.46,1.8292,1.2323,0.59693
14.47,4.6623,1.3095,3.3528
14.48,8.7686,1.2598,7.5088
14.49,7.761,1.178,6.583
14.5,3.5132,1.1359,2.3773
14.51,1.4021,1.0836,0.31849
14.52,0.72584,1.1321,-0.40621
14.53,0.46713,1.1858,-0.71865
14.54,0.3441,1.1112,-0.76712
14.55,0.2792,1.1016,-0.82244
14.56,0.24543,1.1472,-0.90181
14.57,0.23264,1.0526,-0.81996
14.58,0.23923,0.94295,-0.70372
14.59,0.27181,0.91347,-0.64166
14.6,0.35565,0.83551,-0.47985
14.61,0.58634,0.71324,-0.1269
14.62,1.3185,0.61808,0.70041
14.63,2.8632,0.5369,2.3263
14.64,3.3547,0.49658,2.8581
14.65,1.888,0.49275,1.3952
14.66,0.81149,0.44918,0.36231
14.67,0.46752,0.46217,0.0053496
14.68,0.38795,0.53719,-0.14924
14.69,0.45782,0.54765,-0.089827
14.7,0.7862,0.5785,0.20769
14.71,1.2561,0.67183,0.58428
14.72,1.1339,0.68352,0.45033
14.73,0.7103,0.68052,0.02978
14.74,0.59063,0.76938,-0.17875
14.75,0.73933,0.81635,-0.077022
14.76,1.2589,0.83894,0.41996
14.77,2.938,0.94543,1.9926
14.78,6.9334,1.0307,5.9027
14.79,9.1712,1.0756,8.0956
14.8,5.5865,1.1343,4.4521
14.81,2.2711,1.1281,1.143
14.82,1.1348,1.1082,0.026662
14.83,0.85539,1.1293,-0.27395
14.84,1.0278,1.106,-0.07812
14.85,1.9768,1.0752,0.90155
14.86,3.43,1.0993,2.3307
14.87,3.0457,1.0688,1.9769
14.88,1.5026,0.9707,0.53187
14.89,0.76465,0.90044,-0.13579
14.9,0.59947,0.87084,-0.27137
14.91,0.72248,0.8643,-0.14182
14.92,1.3651,0.8606,0.50452
14.93,2.9749,0.86019,2.1147
14.94,3.8788,0.83634,3.0425
14.95,2.4138,0.71623,1.6976
14.96,1.0702,0.56864,0.50155
14.97,0.63563,0.51489,0.12074
14.98,0.5955,0.50812,0.087385
14.99,0.88548,0.52749,0.35799
15,1.9199,0.5843,1.3356
15.01,3.3507,0.63171,2.719
15.02,2.8737,0.67295,2.2008
15.03,1.3773,0.71777,0.65958
15.04,0.69807,0.72824,-0.030164
15.05,0.55747,0.75885,-0.20137
15.06,0.70384,0.8493,-0.14546
15.07,1.404,0.90428,0.49973
15.08,3.015,0.92461,2.0904
15.09,3.648,0.96779,2.6802
15.1,2.1017,0.96543,1.1363
15.11,0.87718,0.93445,-0.057279
15.12,0.45879,0.94336,-0.48458
15.13,0.31867,0.93524,-0.61657
15.14,0.26364,0.88613,-0.62249
15.15,0.2456,0.85413,-0.60854
15.16,0.25129,0.79094,-0.53965
15.17,0.28004,0.68124,-0.4012
15.18,0.34118,0.64398,-0.30279
15.19,0.46268,0.6384,-0.17573
15.2,0.72983,0.59718,0.13265
15.21,1.4672,0.61948,0.84772
15.22,3.7249,0.67603,3.0488
15.23,7.4181,0.66195,6.7561
15.24,7.1323,0.65422,6.478
15.25,3.4216,0.67324,2.7483
15.26,1.4051,0.638,0.76708
15.27,0.79521,0.61042,0.18479
15.28,0.66665,0.60063,0.066022
15.29,0.90712,0.5337,0.37343
15.3,1.6213,0.48021,1.1411
15.31,1.9049,0.48982,1.4151
15.32,1.191,0.4773,0.71372
15.33,0.65693,0.42799,0.22894
15.34,0.55499,0.39157,0.16341
15.35,0.72866,0.39052,0.33814
15.36,1.4468,0.43601,1.0108
15.37,3.3859,0.4816,2.9043
15.38,4.9677,0.50999,4.4577
15.39,3.3908,0.55202,2.8388
15.4,1.459,0.57079,0.88824
15.41,0.7552,0.56215,0.19304
15.42,0.61623,0.59995,0.016283
15.43,0.82611,0.65813,0.16797
15.44,1.6854,0.67689,1.0085
15.45,2.8069,0.71049,2.0964
15.46,2.3222,0.7573,1.5649
15.47,1.1209,0.72477,0.39613
15.48,0.60834,0.6541,-0.045759
15.49,0.53225,0.6284,-0.096145
15.5,0.75202,0.62147,0.13056
15.51,1.612,0.62846,0.98352
15.52,3.0581,0.63807,2.42
15.53,2.9358,0.61111,2.3247
15.54,1.4624,0.5871,0.87532
15.55,0.66824,0.59112,0.077119
15.56,0.44343,0.5815,-0.13807
15.57,0.43829,0.58256,-0.14427
15.58,0.66911,0.62712,0.041991
15.59,1.1954,0.62856,0.56689
15.6,1.3417,0.55683,0.78483
15.61,0.87977,0.5108,0.36897
15.62,0.6262,0.5044,0.12181
15.63,0.71972,0.48419,0.23553
15.64,1.2153,0.50652,0.70878
15.65,2.8761,0.59917,2.2769
15.66,6.7032,0.66776,6.0354
15.67,8.524,0.71224,7.8117
15.68,4.9752,0.77507,4.2001
15.69,1.9356,0.82135,1.1143
15.7,0.8706,0.87436,-0.0037569
15.71,0.50367,0.94423,-0.44056
15.72,0.33985,0.97848,-0.63863
15.73,0.25228,0.99042,-0.73814
15.74,0.20018,1.0197,-0.81951
15.75,0.16709,1.0467,-0.87961
15.76,0.14533,1.046,-0.9007
15.77,0.13095,1.0078,-0.87687
15.78,0.1218,0.9371,-0.8153
15.79,0.11689,0.89827,-0.78138
15.8,0.1158,0.8334,-0.7176
15.81,0.11882,0.6751,-0.55629
15.82,0.12713,0.58753,-0.46039
15.83,0.14384,0.62544,-0.48159
15.84,0.17711,0.62342,-0.44631
15.85,0.25361,0.57841,-0.3248
15.86,0.47668,0.62181,-0.14513
15.87,1.047,0.66813,0.37887
15.88,1.52,0.61884,0.90112
15.89,1.1039,0.61206,0.49185
15.9,0.60752,0.6629,-0.055381
15.91,0.50807,0.61362,-0.10556
15.92,0.70463,0.51723,0.1874
15.93,1.4784,0.51287,0.96554
15.94,3.5487,0.4889,3.0598
15.95,5.2356,0.41518,4.8204
15.96,3.5565,0.46183,3.0947
15.97,1.4947,0.52776,0.96696
15.98,0.73111,0.46918,0.26194
15.99,0.54883,0.46251,0.086325
16,0.67335,0.56716,0.10619
16.01,1.2184,0.58346,0.63495
16.02,1.6852,0.5446,1.1406
16.03,1.2272,0.61742,0.60977
16.04,0.69359,0.6708,0.022792
16.05,0.58878,0.59442,-0.0056405
16.06,0.8176,0.56615,0.25146
16.07,1.7243,0.63094,1.0934
16.08,4.0843,0.60657,3.4777
16.09,5.803,0.53493,5.268
16.1,3.7978,0.56235,3.2354
16.11,1.5762,0.54954,1.0266
16.12,0.77644,0.4457,0.33074
16.13,0.5925,0.43923,0.15328
16.14,0.76444,0.49802,0.26642
16.15,1.389,0.4658,0.92323
16.16,1.7455,0.43969,1.3058
16.17,1.1355,0.52445,0.61105
16.18,0.59616,0.55541,0.040749
16.19,0.47293,0.47385,-0.00092138
16.2,0.62524,0.44866,0.17659
16.21,1.3026,0.48637,0.81628
16.22,2.8471,0.47042,2.3766
16.23,3.4542,0.45216,3.0021
16.24,1.9767,0.49956,1.4772
16.25,0.80553,0.51007,0.29546
16.26,0.40373,0.48733,-0.083607
16.27,0.26673,0.55926,-0.29253
16.28,0.20977,0.6535,-0.44372
16.29,0.18643,0.65813,-0.47169
16.3,0.18365,0.69101,-0.50736
16.31,0.20039,0.8205,-0.62011
16.32,0.2463,0.8725,-0.6262
16.33,0.35668,0.83269,-0.47601
16.34,0.66962,0.86213,-0.19252
16.35,1.6334,0.89707,0.73637
16.36,3.2119,0.87525,2.3367
16.37,3.0924,0.90593,2.1865
16.38,1.5123,0.94316,0.56913
16.39,0.66081,0.87975,-0.21895
16.4,0.42256,0.83317,-0.41061
16.41,0.43253,0.86155,-0.42902
16.42,0.70503,0.78331,-0.078282
16.43,1.0874,0.62811,0.45932
16.44,0.94065,0.59694,0.34372
16.45,0.57419,0.60313,-0.028938
16.46,0.49091,0.52794,-0.037031
16.47,0.69119,0.50212,0.18907
16.48,1.4682,0.54069,0.92754
16.49,3.5463,0.50608,3.0402
16.5,5.2376,0.46776,4.7699
16.51,3.5454,0.50777,3.0376
16.52,1.4672,0.48772,0.97946
16.53,0.69259,0.41178,0.28081
16.54,0.50425,0.41195,0.092299
16.55,0.63513,0.4164,0.21873
16.56,1.1122,0.36116,0.75102
16.57,1.2902,0.37691,0.9133
16.58,0.76571,0.45695,0.30876
16.59,0.3528,0.46159,-0.10879
16.6,0.20773,0.45175,-0.24402
16.61,0.15644,0.4878,-0.33136
16.62,0.13508,0.47868,-0.34361
16.63,0.12758,0.4668,-0.33922
16.64,0.12983,0.53167,-0.40185
16.65,0.14259,0.56779,-0.42519
16.66,0.17233,0.54427,-0.37194
16.67,0.24149,0.56811,-0.32662
16.68,0.43857,0.61368,-0.17511
16.69,0.9915,0.58781,0.40369
16.7,1.6433,0.56279,1.0805
16.71,1.357,0.59205,0.76494
16.72,0.74319,0.57833,0.16487
16.73,0.57933,0.51178,0.067551
16.74,0.81532,0.48766,0.32766
16.75,1.8047,0.50645,1.2983
16.76,4.2185,0.49855,3.72
16.77,5.5657,0.48941,5.0762
16.78,3.3659,0.50641,2.8595
16.79,1.3244,0.50176,0.82259
16.8,0.59486,0.47084,0.12403
16.81,0.34707,0.45656,-0.10948
16.82,0.23902,0.4497,-0.21067
16.83,0.18357,0.40659,-0.22302
16.84,0.15365,0.34118,-0.18752
16.85,0.13962,0.31638,-0.17676
16.86,0.13996,0.32204,-0.18208
16.87,0.16369,0.30099,-0.1373
16.88,0.25476,0.25702,-0.0022585
16.89,0.51543,0.24254,0.27289
16.9,0.77658,0.27728,0.4993
16.91,0.59666,0.31271,0.28394
16.92,0.32057,0.31953,0.001038
16.93,0.23922,0.33346,-0.094241
16.94,0.29963,0.35707,-0.057446
16.95,0.59062,0.36032,0.23029
16.96,1.2263,0.36097,0.86537
16.97,1.4337,0.39169,1.042
16.98,0.84022,0.41948,0.42074
16.99,0.42133,0.41477,0.0065637
17,0.33925,0.40816,-0.068905
17.01,0.48479,0.41662,0.068164
17.02,1.0332,0.40646,0.62674
17.03,1.7436,0.38312,1.3605
17.04,1.4557,0.38469,1.071
17.05,0.72711,0.38809,0.33902
17.06,0.44343,0.36561,0.077819
17.07,0.48757,0.34363,0.14394
17.08,0.92233,0.33448,0.58785
17.09,1.9895,0.32456,1.6649
17.1,2.5059,0.32862,2.1773
17.11,1.5257,0.34324,1.1824
17.12,0.7114,0.33734,0.37407
17.13,0.50663,0.30345,0.20318
17.14,0.67623,0.27492,0.40131
17.15,1.437,0.2745,1.1625
17.16,2.5045,0.28982,2.2147
17.17,2.1362,0.30338,1.8328
17.18,0.99737,0.30829,0.68908
17.19,0.46639,0.3182,0.14819
17.2,0.32375,0.33785,-0.014102
17.21,0.34795,0.33749,0.01046
17.22,0.51927,0.32484,0.19443
17.23,0.61859,0.34051,0.27808
17.24,0.48405,0.36074,0.12331
17.25,0.42306,0.34543,0.07763
17.26,0.57824,0.32286,0.25538
17.27,1.169,0.34204,0.82697
17.28,2.9405,0.36299,2.5775
17.29,5.1789,0.35694,4.822
17.3,4.2321,0.3835,3.8486
17.31,1.845,0.41871,1.4263
17.32,0.75771,0.40309,0.35461
17.33,0.41082,0.39083,0.01999
17.34,0.27717,0.41971,-0.14254
17.35,0.21663,0.43383,-0.2172
17.36,0.19123,0.41783,-0.2266
17.37,0.19083,0.43394,-0.24311
17.38,0.22066,0.47476,-0.2541
17.39,0.31502,0.47306,-0.15804
17.4,0.61915,0.45161,0.16754
17.41,1.4658,0.44087,1.0249
17.42,2.3044,0.42071,1.8837
17.43,1.6965,0.40653,1.29
17.44,0.75243,0.41061,0.34182
17.45,0.38872,0.4252,-0.036479
17.46,0.3327,0.46522,-0.13252
17.47,0.49327,0.51556,-0.022289
17.48,0.8343,0.55719,0.27711
17.49,0.83776,0.59538,0.24238
17.5,0.50485,0.6195,-0.11466
17.51,0.35739,0.62814,-0.27076
17.52,0.44231,0.63633,-0.19402
17.53,0.89141,0.66099,0.23041
17.54,2.0423,0.66128,1.381
17.55,2.7858,0.65213,2.1337
17.56,1.7775,0.66756,1.1099
17.57,0.76779,0.67348,0.094305
17.58,0.44086,0.65295,-0.21209
17.59,0.45653,0.631,-0.17448
17.6,0.81236,0.58134,0.23103
17.61,1.3033,0.50217,0.80117
17.62,1.0879,0.44499,0.64289
17.63,0.56423,0.42696,0.13727
17.64,0.37254,0.42465,-0.052112
17.65,0.45578,0.40895,0.046838
17.66,0.93921,0.38585,0.55336
17.67,1.8668,0.35959,1.5072
17.68,1.9356,0.33601,1.5996
17.69,1.0043,0.32369,0.68061
17.7,0.44675,0.2894,0.15735
17.71,0.30018,0.22686,0.073319
17.72,0.36112,0.19264,0.16848
17.73,0.6365,0.19303,0.44347
17.74,0.79485,0.19196,0.60289
17.75,0.52087,0.19301,0.32786
17.76,0.28173,0.21272,0.069009
17.77,0.2397,0.23008,0.0096266
17.78,0.36531,0.21564,0.14967
17.79,0.79803,0.18809,0.60994
17.8,1.2724,0.18327,1.0891
17.81,0.96848,0.19525,0.77324
17.82,0.43025,0.19613,0.23412
17.83,0.20317,0.20066,0.0025082
17.84,0.13095,0.22951,-0.098568
17.85,0.104,0.25326,-0.14925
17.86,0.094275,0.25554,-0.16126
17.87,0.095042,0.27777,-0.18273
17.88,0.10661,0.30211,-0.1955
17.89,0.13739,0.29431,-0.15692
17.9,0.22195,0.29114,-0.06919
17.91,0.48689,0.32136,0.16553
17.92,1.0198,0.34209,0.67775
17.93,1.1521,0.33994,0.81213
17.94,0.65198,0.35363,0.29836
17.95,0.31942,0.39133,-0.071911
17.96,0.24784,0.41117,-0.16332
17.97,0.3357,0.40862,-0.07292
17.98,0.6129,0.41088,0.20201
17.99,0.78676,0.42957,0.35719
18,0.57949,0.4311,0.14839
18.01,0.43699,0.42048,0.01651
18.02,0.56957,0.44134,0.12823
18.03,1.1926,0.49194,0.70064
18.04,2.9219,0.5119,2.41
18.05,4.4822,0.50309,3.9791
18.06,3.1469,0.50452,2.6424
18.07,1.3135,0.50122,0.81231
18.08,0.61542,0.48134,0.13408
18.09,0.47226,0.49074,-0.01848
18.1,0.64622,0.51346,0.13276
18.11,0.91632,0.50914,0.40719
18.12,0.73103,0.4872,0.24383
18.13,0.38389,0.47643,-0.092539
18.14,0.25307,0.46956,-0.21649
18.15,0.2842,0.42744,-0.14324
18.16,0.51896,0.35184,0.16713
18.17,0.88172,0.28434,0.59737
18.18,0.79271,0.23234,0.56037
18.19,0.42226,0.22537,0.19689
18.2,0.26439,0.25705,0.0073429
18.21,0.2944,0.2675,0.026908
18.22,0.54984,0.25261,0.29722
18.23,1.0217,0.27312,0.74856
18.24,1.0343,0.30954,0.72475
18.25,0.59313,0.29641,0.29671
18.26,0.39165,0.26616,0.12549
18.27,0.49717,0.29279,0.20438
18.28,1.0726,0.33721,0.7354
18.29,2.2255,0.32836,1.8971
18.3,2.4021,0.31284,2.0892
18.31,1.2539,0.34415,0.90976
18.32,0.51038,0.36667,0.14371
18.33,0.26737,0.349,-0.08163
18.34,0.1842,0.34412,-0.15993
18.35,0.15261,0.37506,-0.22244
18.36,0.14656,0.38401,-0.23744
18.37,0.16256,0.34468,-0.18211
18.38,0.21372,0.34123,-0.12751
18.39,0.35832,0.38744,-0.029121
18.4,0.82033,0.40531,0.41502
18.41,1.838,0.36672,1.4713
18.42,2.2449,0.33592,1.9089
18.43,1.2992,0.32177,0.97747
18.44,0.56167,0.30121,0.26046
18.45,0.35362,0.27138,0.082246
18.46,0.42311,0.27506,0.14805
18.47,0.74444,0.298,0.44644
18.48,0.90431,0.30225,0.60206
18.49,0.58729,0.27975,0.30754
18.5,0.34415,0.2804,0.063752
18.51,0.35082,0.30263,0.048188
18.52,0.65162,0.30547,0.34615
18.53,1.4324,0.2662,1.1662
18.54,1.8731,0.2297,1.6434
18.55,1.1641,0.22003,0.94403
18.56,0.52116,0.21769,0.30347
18.57,0.3461,0.22351,0.12259
18.58,0.46569,0.23502,0.23067
18.59,0.90768,0.24088,0.66679
18.6,1.1553,0.22843,0.92683
18.61,0.71185,0.21705,0.4948
18.62,0.30356,0.22189,0.081666
18.63,0.15606,0.24095,-0.084885
18.64,0.10521,0.24216,-0.13695
18.65,0.083456,0.23227,-0.14882
18.66,0.073817,0.22167,-0.14785
18.67,0.07175,0.21964,-0.14789
18.68,0.077758,0.22184,-0.14408
18.69,0.10015,0.21494,-0.11479
18.7,0.1733,0.18838,-0.01508
18.71,0.34075,0.17032,0.17042
18.72,0.42864,0.16777,0.26087
18.73,0.29978,0.16083,0.13895
18.74,0.21449,0.15838,0.056113
18.75,0.27867,0.17843,0.10024
18.76,0.60354,0.19934,0.4042
18.77,1.3433,0.19714,1.1462
18.78,1.6354,0.19506,1.4404
18.79,0.93204,0.21762,0.71441
18.8,0.3744,0.21993,0.15447
18.81,0.18364,0.19347,-0.0098269
18.82,0.11901,0.18343,-0.064418
18.83,0.092479,0.2041,-0.11162
18.84,0.08215,0.20386,-0.12171
18.85,0.082653,0.17813,-0.095478
18.86,0.096595,0.17191,-0.075318
18.87,0.14316,0.20929,-0.06613
18.88,0.29349,0.21927,0.074217
18.89,0.58371,0.19482,0.38889
18.9,0.63664,0.1946,0.44204
18.91,0.37083,0.22884,0.14198
18.92,0.21971,0.22262,-0.0029059
18.93,0.24083,0.1991,0.04173
18.94,0.46352,0.21772,0.24581
18.95,0.87532,0.2549,0.62042
18.96,0.88589,0.23502,0.65087
18.97,0.49973,0.20623,0.2935
18.98,0.32255,0.2236,0.098944
18.99,0.41962,0.26997,0.14965
19,0.91408,0.2703,0.64378
19.01,1.6576,0.26361,1.394
19.02,1.4699,0.29835,1.1716
19.03,0.69314,0.34059,0.35255
19.04,0.31623,0.32308,-0.0068482
19.05,0.22266,0.31863,-0.095974
19.06,0.25982,0.35856,-0.098742
19.07,0.34735,0.38342,-0.036071
19.08,0.31764,0.35233,-0.034691
19.09,0.25339,0.34143,-0.08804
19.1,0.3109,0.40132,-0.09042
19.11,0.62129,0.44978,0.17151
19.12,1.491,0.41941,1.0716
19.13,2.2768,0.41182,1.865
19.14,1.6059,0.44585,1.16
19.15,0.68616,0.45706,0.2291
19.16,0.34343,0.41935,-0.075913
19.17,0.29788,0.42801,-0.13013
19.18,0.42783,0.46614,-0.038311
19.19,0.52539,0.4766,0.048793
19.2,0.3812,0.44222,-0.061027
19.21,0.2643,0.42749,-0.16319
19.22,0.32074,0.43162,-0.11088
19.23,0.66814,0.39718,0.27096
19.24,1.4363,0.32653,1.1098
19.25,1.6765,0.30709,1.3694
19.26,0.92914,0.31547,0.61367
19.27,0.37764,0.30085,0.076794
19.28,0.19202,0.27709,-0.085064
19.29,0.12907,0.29079,-0.16172
19.3,0.10447,0.3011,-0.19663
19.31,0.098005,0.28258,-0.18457
19.32,0.10697,0.23674,-0.12977
19.33,0.14241,0.2106,-0.068192
19.34,0.25742,0.21315,0.044265
19.35,0.59968,0.20433,0.39535
19.36,1.033,0.17807,0.85488
19.37,0.85505,0.1749,0.68015
19.38,0.4039,0.18208,0.22182
19.39,0.21317,0.17716,0.036011
19.4,0.19818,0.17066,0.027521
19.41,0.3022,0.18003,0.12217
19.42,0.40222,0.1904,0.21182
19.43,0.32084,0.18595,0.13488
19.44,0.24436,0.17564,0.068721
19.45,0.31952,0.18239,0.13713
19.46,0.68781,0.197,0.49081
19.47,1.5238,0.1922,1.3316
19.48,1.8599,0.1826,1.6773
19.49,1.0842,0.17714,0.9071
19.5,0.48929,0.17465,0.31464
19.51,0.36216,0.17797,0.18419
19.52,0.55745,0.18332,0.37413
19.53,0.96603,0.18771,0.77832
19.54,0.91802,0.19942,0.7186
19.55,0.47319,0.20797,0.26522
19.56,0.24484,0.20872,0.03612
19.57,0.22403,0.20916,0.014876
19.58,0.36336,0.20971,0.15365
19.59,0.53382,0.20813,0.32569
19.6,0.42076,0.20882,0.21194
19.61,0.2301,0.19999,0.030111
19.62,0.17996,0.19434,-0.014385
19.63,0.26476,0.20712,0.057644
19.64,0.51977,0.22678,0.293
19.65,0.67146,0.22488,0.44658
19.66,0.45761,0.21676,0.24085
19.67,0.28912,0.21366,0.075468
19.68,0.34839,0.22152,0.12687
19.69,0.75125,0.22462,0.52663
19.7,1.5245,0.22551,1.2989
19.71,1.5799,0.23757,1.3424
19.72,0.79833,0.24334,0.55499
19.73,0.32067,0.22664,0.094025
19.74,0.16449,0.20096,-0.036469
19.75,0.10828,0.19418,-0.085902
19.76,0.083845,0.20779,-0.12395
19.77,0.074074,0.20622,-0.13215
19.78,0.075726,0.1991,-0.12338
19.79,0.096649,0.19842,-0.10177
19.8,0.17547,0.21099,-0.035516
19.81,0.36105,0.21293,0.14813
19.82,0.45044,0.20341,0.24703
19.83,0.28047,0.18469,0.095778
19.84,0.13906,0.15973,-0.020667
19.85,0.10413,0.13676,-0.032627
19.86,0.13455,0.13491,-0.00036547
19.87,0.20557,0.1523,0.053266
19.88,0.20762,0.1664,0.041218
19.89,0.1552,0.16104,-0.0058398
19.9,0.16574,0.15566,0.010086
19.91,0.30484,0.16737,0.13747
19.92,0.70481,0.18387,0.52093
19.93,1.0694,0.18882,0.88063
19.94,0.77185,0.18709,0.58477
19.95,0.37039,0.19492,0.17547
19.96,0.26345,0.20291,0.060536
19.97,0.39587,0.19924,0.19663
19.98,0.74839,0.19707,0.55133
19.99,0.83569,0.20568,0.63001
20,0.49428,0.21007,0.28421
20.01,0.29282,0.20406,0.088762
20.02,0.35044,0.19609,0.15435
20.03,0.72518,0.20876,0.51642
20.04,1.1852,0.22679,0.95838
20.05,0.93979,0.23272,0.70706
20.06,0.43541,0.21498,0.22043
20.07,0.23404,0.19232,0.041717
20.08,0.23446,0.19055,0.043907
20.09,0.37092,0.19764,0.17328
20.1,0.44429,0.19037,0.25392
20.11,0.31284,0.16926,0.14358
20.12,0.23522,0.16264,0.072582
20.13,0.34071,0.17423,0.16649
20.14,0.77593,0.18363,0.59229
20.15,1.38,0.17083,1.2092
20.16,1.1736,0.16198,1.0116
20.17,0.531,0.17007,0.36094
20.18,0.22609,0.15822,0.067873
20.19,0.12963,0.13531,-0.0056835
20.2,0.094614,0.14288,-0.048267
20.21,0.082063,0.16729,-0.085227
20.22,0.083563,0.16745,-0.083885
20.23,0.10357,0.14262,-0.039051
20.24,0.17297,0.12054,0.05243
20.25,0.38867,0.13146,0.25721
20.26,0.70332,0.15262,0.5507
20.27,0.63328,0.14165,0.49163
20.28,0.32446,0.12227,0.20219
20.29,0.19759,0.11339,0.084206
20.3,0.24681,0.1242,0.12262
20.31,0.46263,0.12633,0.3363
20.32,0.59225,0.11727,0.47498
20.33,0.40177,0.1057,0.29608
20.34,0.25362,0.10664,0.14698
20.35,0.31515,0.12308,0.19208
20.36,0.68602,0.12743,0.55859
20.37,1.2472,0.12329,1.1239
20.38,1.1048,0.13105,0.97376
20.39,0.51824,0.14282,0.37542
20.4,0.23948,0.13181,0.10767
20.41,0.19588,0.12043,0.075448
20.42,0.27737,0.12679,0.15059
20.43,0.31573,0.15873,0.157
20.44,0.19606,0.17385,0.022214
20.45,0.096423,0.16099,-0.064569
20.46,0.060595,0.1455,-0.084907
20.47,0.048565,0.16547,-0.1169
20.48,0.045181,0.19217,-0.14699
20.49,0.047693,0.17501,-0.12732
20.5,0.058604,0.15465,-0.096047
20.51,0.091219,0.15258,-0.061364
20.52,0.19621,0.18005,0.01616
20.53,0.41828,0.18983,0.22845
20.54,0.49115,0.18609,0.30506
20.55,0.28708,0.18144,0.10563
20.56,0.14776,0.19659,-0.048826
20.57,0.1452,0.20769,-0.06249
20.58,0.26804,0.19014,0.077897
20.59,0.41193,0.18762,0.22432
20.6,0.31316,0.20465,0.10851
20.61,0.14171,0.21569,-0.073975
20.62,0.069023,0.19575,-0.12673
20.63,0.045502,0.18693,-0.14143
20.64,0.036428,0.19647,-0.16004
20.65,0.032904,0.22598,-0.19307
20.66,0.03286,0.21788,-0.18502
20.67,0.037271,0.19831,-0.16104
20.68,0.053495,0.19571,-0.14222
20.69,0.09503,0.21843,-0.1234
20.7,0.12678,0.22785,-0.10107
20.71,0.09723,0.20367,-0.10644
20.72,0.067331,0.17278,-0.10545
20.73,0.070389,0.14964,-0.079251
20.74,0.10876,0.16165,-0.052896
20.75,0.17044,0.15377,0.016664
20.76,0.18199,0.1327,0.04929
20.77,0.17978,0.1158,0.063986
20.78,0.27922,0.13471,0.14451
20.79,0.65835,0.14853,0.50981
20.8,1.4686,0.13319,1.3354
20.81,1.7285,0.12258,1.606
20.82,0.96435,0.12818,0.83616
20.83,0.41508,0.12632,0.28876
20.84,0.2892,0.10948,0.17972
20.85,0.40013,0.10503,0.2951
20.86,0.5326,0.11553,0.41707
20.87,0.39089,0.13467,0.25622
20.88,0.21618,0.12656,0.089626
20.89,0.19523,0.1197,0.075532
20.9,0.34451,0.12621,0.2183
20.91,0.60527,0.15286,0.45241
20.92,0.55856,0.16549,0.39308
20.93,0.28521,0.15332,0.1319
20.94,0.1568,0.13908,0.017724
20.95,0.16389,0.14344,0.020451
20.96,0.2648,0.14898,0.11582
20.97,0.30949,0.15493,0.15456
20.98,0.21288,0.15663,0.056254
20.99,0.16315,0.15677,0.0063794
21,0.24994,0.16313,0.086812
21.01,0.55475,0.1698,0.38495
21.02,0.83379,0.18362,0.65017
21.03,0.58835,0.18588,0.40247
21.04,0.25265,0.18694,0.065711
21.05,0.12129,0.17709,-0.055795
21.06,0.081124,0.18365,-0.10253
21.07,0.069173,0.18698,-0.11781
21.08,0.07154,0.18519,-0.11365
21.09,0.090486,0.16705,-0.07656
21.1,0.15021,0.17174,-0.021533
21.11,0.34372,0.17602,0.1677
21.12,0.73556,0.17609,0.55946
21.13,0.83082,0.17726,0.65356
21.14,0.45856,0.1749,0.28366
21.15,0.21314,0.18108,0.032056
21.16,0.17596,0.17149,0.0044762
21.17,0.26701,0.16768,0.099323
21.18,0.33411,0.15933,0.17478
21.19,0.23082,0.16931,0.061518
21.2,0.14057,0.15421,-0.013641
21.21,0.15801,0.12556,0.032449
21.22,0.30695,0.11202,0.19492
21.23,0.4777,0.11773,0.35996
21.24,0.37288,0.12432,0.24856
21.25,0.19174,0.10755,0.084193
21.26,0.14694,0.098764,0.048179
21.27,0.23343,0.10215,0.13127
21.28,0.39764,0.11287,0.28478
21.29,0.3707,0.10729,0.26341
21.3,0.20515,0.090978,0.11418
21.31,0.14523,0.091886,0.053344
21.32,0.21755,0.098432,0.11912
21.33,0.41207,0.10888,0.30318
21.34,0.45809,0.10522,0.35287
21.35,0.26335,0.1069,0.15645
21.36,0.13811,0.11691,0.021203
21.37,0.12793,0.12518,0.0027509
21.38,0.19394,0.13238,0.061559
21.39,0.24183,0.12953,0.1123
21.4,0.19695,0.13674,0.060202
21.41,0.19407,0.14597,0.0481
21.42,0.35626,0.15787,0.19839
21.43,0.85812,0.15038,0.70774
21.44,1.3579,0.14851,1.2094
21.45,0.98719,0.16165,0.82555
21.46,0.41133,0.17143,0.2399
21.47,0.1764,0.16282,0.013576
21.48,0.1007,0.15269,-0.051992
21.49,0.070898,0.15716,-0.086265
21.5,0.058328,0.16796,-0.10963
21.51,0.056566,0.17012,-0.11356
21.52,0.070622,0.15488,-0.08426
21.53,0.12579,0.14203,-0.016248
21.54,0.2197,0.13962,0.080078
21.55,0.21648,0.13685,0.079629
21.56,0.13327,0.13108,0.0021871
21.57,0.11134,0.12542,-0.014078
21.58,0.18704,0.12376,0.063278
21.59,0.36656,0.12145,0.24511
21.6,0.41294,0.10853,0.3044
21.61,0.24724,0.1182,0.12904
21.62,0.15563,0.1264,0.029238
21.63,0.21154,0.12762,0.083916
21.64,0.41796,0.1188,0.29916
21.65,0.51886,0.11133,0.40754
21.66,0.31887,0.11863,0.20025
21.67,0.15736,0.10854,0.048826
21.68,0.13658,0.08729,0.049288
21.69,0.21732,0.073684,0.14363
21.7,0.28524,0.073637,0.2116
21.71,0.2074,0.084903,0.12249
21.72,0.13693,0.089544,0.047383
21.73,0.17714,0.082646,0.094495
21.74,0.37501,0.077417,0.29759
21.75,0.57786,0.075413,0.50244
21.76,0.42625,0.077139,0.34911
21.77,0.19479,0.076416,0.11838
21.78,0.11602,0.067613,0.048406
21.79,0.13672,0.065404,0.071313
21.8,0.18599,0.067752,0.11824
21.81,0.15424,0.078564,0.075678
21.82,0.098776,0.085326,0.01345
21.83,0.10527,0.083229,0.022038
21.84,0.20451,0.091336,0.11317
21.85,0.34859,0.095061,0.25353
21.86,0.29801,0.10146,0.19655
21.87,0.14282,0.10379,0.039026
21.88,0.070317,0.10462,-0.034298
21.89,0.049535,0.1049,-0.055368
21.9,0.0457,0.10185,-0.056152
21.91,0.051445,0.10285,-0.051407
21.92,0.070914,0.10784,-0.036926
21.93,0.12878,0.11704,0.011732
21.94,0.31025,0.12017,0.19008
21.95,0.62525,0.12398,0.50128
21.96,0.62742,0.12769,0.49973
21.97,0.31798,0.13393,0.18405
21.98,0.14824,0.13327,0.014974
21.99,0.12413,0.12916,-0.0050276
22,0.16856,0.12591,0.042656
22.01,0.17544,0.12389,0.051554
22.02,0.124,0.12883,-0.004824
22.03,0.11987,0.128,-0.0081316
22.04,0.22456,0.13789,0.086669
22.05,0.45928,0.13717,0.32211
22.06,0.51616,0.13902,0.37714
22.07,0.29021,0.14399,0.14622
22.08,0.14779,0.13841,0.0093804
22.09,0.15211,0.1354,0.016718
22.1,0.25562,0.13271,0.1229
22.11,0.28568,0.1273,0.15838
22.12,0.16393,0.11505,0.048874
22.13,0.075047,0.10427,-0.02922
22.14,0.045173,0.098219,-0.053046
22.15,0.03584,0.099583,-0.063743
22.16,0.034166,0.090779,-0.056613
22.17,0.038517,0.085408,-0.046891
22.18,0.054454,0.087978,-0.033523
22.19,0.10638,0.092433,0.013945
22.2,0.2208,0.090692,0.1301
22.21,0.27137,0.069133,0.20224
22.22,0.18075,0.050086,0.13066
22.23,0.13318,0.053234,0.079948
22.24,0.21539,0.067971,0.14742
22.25,0.45828,0.067568,0.39071
22.26,0.57452,0.054305,0.52021
22.27,0.33961,0.047741,0.29187
22.28,0.13941,0.062022,0.077388
22.29,0.070061,0.077327,-0.007266
22.3,0.047738,0.076284,-0.028546
22.31,0.040596,0.062439,-0.021843
22.32,0.042297,0.059714,-0.017417
22.33,0.057282,0.075507,-0.018225
22.34,0.11142,0.087238,0.024181
22.35,0.2378,0.080198,0.1576
22.36,0.29969,0.059862,0.23983
22.37,0.18781,0.060859,0.12695
22.38,0.09987,0.080133,0.019737
22.39,0.10094,0.091924,0.0090208
22.4,0.17032,0.083339,0.086982
22.41,0.20733,0.061706,0.14562
22.42,0.14161,0.061916,0.07969
22.43,0.10168,0.084228,0.017449
22.44,0.15193,0.095595,0.056339
22.45,0.30315,0.078129,0.22503
22.46,0.36571,0.060804,0.3049
22.47,0.22445,0.069944,0.1545
22.48,0.12676,0.09585,0.030909
22.49,0.14883,0.10729,0.041538
22.5,0.26637,0.091128,0.17525
22.51,0.30473,0.076243,0.22849
22.52,0.18519,0.088113,0.097078
22.53,0.11142,0.11059,0.00083074
22.54,0.14008,0.1172,0.022879
22.55,0.25042,0.096144,0.15428
22.56,0.27636,0.080229,0.19613
22.57,0.16239,0.094168,0.068219
22.58,0.092678,0.11302,-0.020341
22.59,0.10012,0.11531,-0.01519
22.6,0.15685,0.093703,0.063149
22.61,0.17321,0.080901,0.092307
22.62,0.13566,0.099726,0.035934
22.63,0.16099,0.12276,0.03823
22.64,0.35031,0.12107,0.22924
22.65,0.71563,0.095054,0.62058
22.66,0.74249,0.082863,0.65962
22.67,0.37445,0.09937,0.27508
22.68,0.14968,0.11981,0.029879
22.69,0.076556,0.10901,-0.032458
22.7,0.050711,0.088056,-0.037345
22.71,0.040289,0.088567,-0.048278
22.72,0.03819,0.1111,-0.072907
22.73,0.047113,0.13122,-0.084105
22.74,0.082631,0.11647,-0.033843
22.75,0.13634,0.092943,0.043401
22.76,0.12575,0.096205,0.029549
22.77,0.077183,0.11581,-0.038628
22.78,0.06839,0.12827,-0.059884
22.79,0.11182,0.10856,0.0032653
22.8,0.17623,0.08005,0.096175
22.81,0.16155,0.07859,0.082957
22.82,0.12473,0.091735,0.032996
22.83,0.18052,0.099619,0.080903
22.84,0.41133,0.0867,0.32463
22.85,0.66693,0.071297,0.59563
22.86,0.50754,0.078322,0.42922
22.87,0.22543,0.091045,0.13438
22.88,0.11908,0.084358,0.034718
22.89,0.11928,0.060625,0.05866
22.9,0.14077,0.050069,0.090702
22.91,0.11153,0.056193,0.055336
22.92,0.085933,0.075419,0.010514
22.93,0.12502,0.080106,0.044916
22.94,0.25898,0.061132,0.19785
22.95,0.34721,0.052366,0.29484
22.96,0.22644,0.057974,0.16846
22.97,0.11032,0.074334,0.03599
22.98,0.092603,0.07302,0.019583
22.99,0.13875,0.049553,0.089201
23,0.15914,0.039692,0.11945
23.01,0.10673,0.043223,0.063504
23.02,0.080403,0.053445,0.026958
23.03,0.12838,0.048332,0.080051
23.04,0.24657,0.030566,0.216
23.05,0.26309,0.02945,0.23364
23.06,0.13922,0.044053,0.095167
23.07,0.058907,0.05917,-0.00026206
23.08,0.032121,0.050358,-0.018237
23.09,0.022372,0.034247,-0.011875
23.1,0.017943,0.03635,-0.018407
23.11,0.015771,0.054723,-0.038952
23.12,0.014865,0.066335,-0.05147
23.13,0.014921,0.053768,-0.038847
23.14,0.016012,0.043184,-0.027172
23.15,0.018724,0.052048,-0.033324
23.16,0.025145,0.075668,-0.050523
23.17,0.043443,0.08352,-0.040077
23.18,0.092172,0.067072,0.0251
23.19,0.14215,0.05952,0.082626
23.2,0.11706,0.07106,0.045996
23.21,0.084764,0.092128,-0.0073632
23.22,0.12346,0.090004,0.033458
23.23,0.2625,0.07139,0.1911
23.24,0.35503,0.067443,0.28759
23.25,0.23279,0.082956,0.14984
23.26,0.11729,0.1027,0.014589
23.27,0.11002,0.09212,0.017901
23.28,0.17725,0.073849,0.1034
23.29,0.20041,0.078364,0.12205
23.3,0.12956,0.099321,0.030236
23.31,0.096693,0.10863,-0.011939
23.32,0.15517,0.086746,0.068425
23.33,0.27681,0.06972,0.20709
23.34,0.26597,0.075142,0.19082
23.35,0.14127,0.097536,0.04373
23.36,0.086041,0.1045,-0.018461
23.37,0.10909,0.081117,0.02797
23.38,0.15977,0.068368,0.091407
23.39,0.13922,0.07597,0.063253
23.4,0.094722,0.093174,0.0015483
23.41,0.11889,0.089922,0.02897
23.42,0.24645,0.066007,0.18044
23.43,0.35392,0.060824,0.2931
23.44,0.24145,0.067922,0.17352
23.45,0.1044,0.068923,0.035479
23.46,0.052806,0.053162,-0.00035582
23.47,0.037928,0.034634,0.0032942
23.48,0.035637,0.035895,-0.00025867
23.49,0.042897,0.05138,-0.0084839
23.5,0.070608,0.059475,0.011132
23.51,0.16097,0.047153,0.11381
23.52,0.3188,0.033697,0.28511
23.53,0.32061,0.035962,0.28465
23.54,0.16781,0.049491,0.11832
23.55,0.089938,0.053774,0.036163
23.56,0.097487,0.041555,0.055932
23.57,0.13436,0.038975,0.095385
23.58,0.11764,0.047607,0.070037
23.59,0.084303,0.055077,0.029226
23.6,0.11048,0.053463,0.057015
23.61,0.23004,0.044699,0.18534
23.62,0.33179,0.047543,0.28425
23.63,0.23436,0.057339,0.17702
23.64,0.12419,0.063676,0.060517
23.65,0.12759,0.062142,0.065448
23.66,0.22157,0.054662,0.1669
23.67,0.24942,0.057234,0.19219
23.68,0.14042,0.064902,0.075523
23.69,0.060547,0.065036,-0.0044889
23.7,0.033251,0.062196,-0.028946
23.71,0.023824,0.061088,-0.037264
23.72,0.020284,0.065107,-0.044824
23.73,0.020075,0.066525,-0.04645
23.74,0.024431,0.062369,-0.037937
23.75,0.038101,0.061138,-0.023038
23.76,0.054035,0.060893,-0.0068587
23.77,0.054341,0.062935,-0.008594
23.78,0.064271,0.065505,-0.0012346
23.79,0.13288,0.064087,0.068794
23.8,0.30075,0.064696,0.23605
23.81,0.38082,0.065751,0.31507
23.82,0.2237,0.067975,0.15573
23.83,0.089298,0.069459,0.019839
23.84,0.042379,0.063292,-0.020913
23.85,0.026514,0.064292,-0.037778
23.86,0.019911,0.065915,-0.046004
23.87,0.017278,0.061026,-0.043747
23.88,0.017983,0.060375,-0.042393
23.89,0.024109,0.057006,-0.032896
23.9,0.031935,0.056442,-0.024506
23.91,0.030237,0.062706,-0.032468
23.92,0.029684,0.064774,-0.03509
23.93,0.04885,0.065826,-0.016976
23.94,0.10069,0.060419,0.040276
23.95,0.13181,0.054255,0.077557
23.96,0.091236,0.056383,0.034853
23.97,0.06393,0.05523,0.0086995
23.98,0.096593,0.052458,0.044135
23.99,0.17449,0.052263,0.12223
24,0.17503,0.055739,0.11929
24.01,0.098277,0.063309,0.034968
24.02,0.066964,0.062493,0.0044716
24.03,0.096025,0.05967,0.036355
24.04,0.13969,0.059269,0.08042
24.05,0.11561,0.059202,0.056403
24.06,0.080953,0.064729,0.016224
24.07,0.1135,0.06183,0.051672
24.08,0.22626,0.054582,0.17168
24.09,0.27235,0.05506,0.21729
24.1,0.16326,0.056206,0.10706
24.11,0.08576,0.060991,0.024769
24.12,0.091574,0.061772,0.029802
24.13,0.13772,0.057942,0.079778
24.14,0.1264,0.056867,0.069528
24.15,0.073069,0.053072,0.019997
24.16,0.060761,0.052418,0.0083428
24.17,0.099417,0.050673,0.048745
24.18,0.13523,0.047621,0.087612
24.19,0.093935,0.049171,0.044763
24.2,0.044648,0.049303,-0.004655
24.21,0.026549,0.049598,-0.023049
24.22,0.022374,0.04855,-0.026176
24.23,0.024159,0.0473,-0.023142
24.24,0.033127,0.049955,-0.016829
24.25,0.062481,0.04745,0.015031
24.26,0.14786,0.044272,0.10359
24.27,0.24816,0.043733,0.20443
24.28,0.19866,0.042006,0.15665
24.29,0.0951,0.043142,0.051958
24.3,0.059528,0.04119,0.018338
24.31,0.069931,0.038443,0.031489
24.32,0.080575,0.040158,0.040417
24.33,0.070123,0.042249,0.027874
24.34,0.087248,0.046585,0.040663
24.35,0.19035,0.045079,0.14527
24.36,0.35761,0.040231,0.31738
24.37,0.33017,0.041776,0.28839
24.38,0.15923,0.045066,0.11416
24.39,0.076698,0.049325,0.027373
24.4,0.068094,0.049086,0.019008
24.41,0.074228,0.047165,0.027063
24.42,0.054626,0.049763,0.0048627
24.43,0.036729,0.052612,-0.015883
24.44,0.042392,0.056275,-0.013883
24.45,0.066297,0.054127,0.01217
24.46,0.069537,0.051189,0.018348
24.47,0.049401,0.055902,-0.0065009
24.48,0.051812,0.058419,-0.0066066
24.49,0.096533,0.059911,0.036623
24.5,0.1457,0.056928,0.088776
24.51,0.11754,0.052585,0.064951
24.52,0.082781,0.05804,0.024741
24.53,0.12322,0.061041,0.062181
24.54,0.24253,0.060113,0.18242
24.55,0.26954,0.056453,0.21308
24.56,0.14555,0.052747,0.092802
24.57,0.060282,0.055233,0.0050494
24.58,0.032215,0.052591,-0.020376
24.59,0.023239,0.049837,-0.026598
24.6,0.021332,0.050237,-0.028905
24.61,0.0261,0.04938,-0.023281
24.62,0.047282,0.052302,-0.0050203
24.63,0.093993,0.051141,0.042853
24.64,0.10934,0.049113,0.060227
24.65,0.066231,0.048711,0.01752
24.66,0.038565,0.045893,-0.0073284
24.67,0.043072,0.046613,-0.0035407
24.68,0.059834,0.042979,0.016855
24.69,0.055573,0.037395,0.018178
24.7,0.048222,0.036739,0.011483
24.71,0.078576,0.034435,0.044141
24.72,0.16221,0.032684,0.12953
24.73,0.19698,0.031281,0.1657
24.74,0.12061,0.032851,0.087762
24.75,0.069433,0.036337,0.033097
24.76,0.084334,0.032775,0.05156
24.77,0.12402,0.027475,0.096544
24.78,0.10669,0.026521,0.080166
24.79,0.069752,0.029677,0.040075
24.8,0.086195,0.033099,0.053096
24.81,0.16461,0.032542,0.13207
24.82,0.19613,0.030551,0.16558
24.83,0.11569,0.031346,0.084349
24.84,0.0551,0.034542,0.020558
24.85,0.043975,0.035219,0.0087557
24.86,0.051152,0.034974,0.016178
24.87,0.047471,0.035264,0.012207
24.88,0.04553,0.035444,0.010086
24.89,0.080194,0.038211,0.041983
24.9,0.16955,0.03856,0.13099
24.91,0.20481,0.037547,0.16726
24.92,0.1178,0.040002,0.077803
24.93,0.049069,0.041552,0.0075166
24.94,0.025882,0.041945,-0.016064
24.95,0.018782,0.040181,-0.0214
24.96,0.017566,0.037806,-0.020239
24.97,0.021962,0.037779,-0.015817
24.98,0.040331,0.036986,0.0033454
24.99,0.080543,0.037394,0.043149
25,0.094592,0.036994,0.057597
25.01,0.060397,0.036267,0.02413
25.02,0.044315,0.038292,0.0060234
25.03,0.068775,0.037924,0.030851
25.04,0.10274,0.036899,0.065839
25.05,0.082186,0.036495,0.045691
25.06,0.050045,0.035121,0.014923
25.07,0.058994,0.035324,0.02367
25.08,0.10363,0.033332,0.070301
25.09,0.11019,0.02786,0.082327
25.1,0.062735,0.025217,0.037517
25.11,0.038252,0.025712,0.01254
25.12,0.04856,0.026259,0.022301
25.13,0.063625,0.026729,0.036896
25.14,0.045628,0.026848,0.01878
25.15,0.022469,0.026725,-0.0042559
25.16,0.013516,0.026311,-0.012795
25.17,0.01119,0.024504,-0.013314
25.18,0.011585,0.024323,-0.012738
25.19,0.015085,0.027027,-0.011942
25.2,0.027131,0.028307,-0.0011751
25.21,0.056914,0.027087,0.029827
25.22,0.07765,0.025138,0.052512
25.23,0.057806,0.024893,0.032912
25.24,0.047561,0.027399,0.020162
25.25,0.08418,0.027875,0.056305
25.26,0.14754,0.025826,0.12171
25.27,0.13012,0.025234,0.10489
25.28,0.061116,0.026769,0.034347
25.29,0.027045,0.028884,-0.0018391
25.3,0.016559,0.029308,-0.012749
25.31,0.013453,0.02832,-0.014867
25.32,0.014031,0.028395,-0.014364
25.33,0.020464,0.029207,-0.008743
25.34,0.040636,0.028953,0.011683
25.35,0.06298,0.02882,0.03416
25.36,0.05082,0.028407,0.022413
25.37,0.03009,0.026141,0.0039488
25.38,0.029751,0.024142,0.005609
25.39,0.044511,0.024316,0.020196
25.4,0.049636,0.025541,0.024095
25.41,0.046211,0.027581,0.01863
25.42,0.074391,0.027719,0.046671
25.43,0.16654,0.025949,0.1406
25.44,0.23527,0.025767,0.20951
25.45,0.15709,0.027036,0.13005
25.46,0.07459,0.029465,0.045125
25.47,0.061492,0.0302,0.031292
25.48,0.078204,0.029018,0.049187
25.49,0.066604,0.028843,0.03776
25.5,0.041112,0.030042,0.01107
25.51,0.041739,0.032649,0.0090906
25.52,0.068801,0.03432,0.034482
25.53,0.078101,0.033895,0.044206
25.54,0.050578,0.033824,0.016754
25.55,0.037968,0.034697,0.0032708
25.56,0.056687,0.03535,0.021337
25.57,0.078959,0.036125,0.042834
25.58,0.063277,0.03735,0.025927
25.59,0.050066,0.03751,0.012556
25.6,0.082672,0.037099,0.045572
25.61,0.14625,0.038001,0.10825
25.62,0.1342,0.0395,0.094701
25.63,0.065467,0.039972,0.025496
25.64,0.030267,0.039844,-0.0095772
25.65,0.020201,0.040276,-0.020075
25.66,0.018922,0.04203,-0.023108
25.67,0.0242,0.043727,-0.019527
25.68,0.045065,0.043231,0.0018345
25.69,0.1046,0.042722,0.061878
25.7,0.16404,0.044131,0.11991
25.71,0.12254,0.04589,0.076648
25.72,0.060224,0.045719,0.014505
25.73,0.048108,0.042661,0.0054462
25.74,0.064505,0.041363,0.023142
25.75,0.060531,0.04058,0.019951
25.76,0.037918,0.038165,-0.00024702
25.77,0.035283,0.039517,-0.0042336
25.78,0.057315,0.040291,0.017025
25.79,0.069808,0.037163,0.032645
25.8,0.049882,0.03553,0.014352
25.81,0.043573,0.035647,0.0079263
25.82,0.076263,0.037253,0.039011
25.83,0.11378,0.039477,0.074306
25.84,0.086257,0.038716,0.047542
25.85,0.047328,0.036694,0.010633
25.86,0.048114,0.035043,0.013071
25.87,0.073742,0.032877,0.040865
25.88,0.069499,0.031128,0.038371
25.89,0.038475,0.029064,0.009411
25.9,0.026033,0.027262,-0.0012287
25.91,0.032189,0.026076,0.0061138
25.92,0.036382,0.025737,0.010645
25.93,0.029936,0.027573,0.0023627
25.94,0.036695,0.027791,0.0089045
25.95,0.075578,0.024528,0.05105
25.96,0.11222,0.022535,0.089687
25.97,0.079243,0.022049,0.057195
25.98,0.034333,0.021327,0.013006
25.99,0.016716,0.022323,-0.0056068
26,0.011307,0.023342,-0.012034
26.01,0.0098102,0.022207,-0.012396
26.02,0.010939,0.02113,-0.01019
26.03,0.017221,0.021141,-0.00392
26.04,0.030106,0.022857,0.0072491
26.05,0.033277,0.025096,0.0081812
26.06,0.02405,0.02394,0.0001102
26.07,0.024924,0.02116,0.0037632
26.08,0.043371,0.020285,0.023086
26.09,0.058132,0.021901,0.036231
26.1,0.048175,0.025023,0.023152
26.11,0.052568,0.025931,0.026637
26.12,0.10709,0.0242,0.082891
26.13,0.17077,0.02227,0.1485
26.14,0.13089,0.020864,0.11003
26.15,0.061669,0.022161,0.039508
26.16,0.041069,0.024688,0.016381
26.17,0.047867,0.024668,0.023199
26.18,0.045306,0.023637,0.021668
26.19,0.034684,0.022861,0.011823
26.2,0.046831,0.023116,0.023715
26.21,0.089324,0.025945,0.06338
26.22,0.10301,0.028046,0.074968
26.23,0.060541,0.02657,0.033972
26.24,0.033361,0.024396,0.008965
26.25,0.035841,0.02309,0.012751
26.26,0.042444,0.023066,0.019378
26.27,0.032054,0.024782,0.0072723
26.28,0.026226,0.025568,0.00065723
26.29,0.042568,0.023174,0.019393
26.3,0.065862,0.020782,0.04508
26.31,0.052113,0.021075,0.031038
26.32,0.024596,0.022085,0.0025106
26.33,0.012749,0.023163,-0.010414
26.34,0.0094312,0.023334,-0.013903
26.35,0.0092135,0.021492,-0.012279
26.36,0.011978,0.019986,-0.0080085
26.37,0.022404,0.02007,0.0023346
26.38,0.043913,0.022225,0.021687
26.39,0.049685,0.023858,0.025827
26.4,0.030817,0.021981,0.0088357
26.41,0.021068,0.019866,0.0012023
26.42,0.026568,0.019606,0.0069619
26.43,0.03398,0.021094,0.012886
26.44,0.034646,0.023824,0.010822
26.45,0.05258,0.0229,0.02968
26.46,0.11985,0.018845,0.101
26.47,0.18853,0.017453,0.17108
26.48,0.13992,0.01781,0.12211
26.49,0.067469,0.019506,0.047963
26.5,0.053843,0.021281,0.032562
26.51,0.068467,0.018434,0.050033
26.52,0.055895,0.014631,0.041264
26.53,0.027539,0.013887,0.013652
26.54,0.013996,0.014918,-0.00092216
26.55,0.0095911,0.017212,-0.007621
26.56,0.0082703,0.017656,-0.0093857
26.57,0.00893,0.015419,-0.0064889
26.58,0.013386,0.014294,-0.00090806
26.59,0.024015,0.01537,0.0086453
26.6,0.029549,0.017984,0.011565
26.61,0.024215,0.020764,0.003451
26.62,0.030156,0.020876,0.0092803
26.63,0.060958,0.018427,0.042531
26.64,0.081504,0.016434,0.065069
26.65,0.051789,0.017063,0.034726
26.66,0.021946,0.019175,0.0027708
26.67,0.011194,0.020177,-0.0089833
26.68,0.0079052,0.020317,-0.012411
26.69,0.0071893,0.019415,-0.012225
26.7,0.008741,0.018411,-0.0096697
26.71,0.01503,0.019852,-0.0048224
26.72,0.024087,0.021865,0.002222
26.73,0.02262,0.022681,-6.038e-05
26.74,0.0176,0.02242,-0.0048206
26.75,0.025418,0.021281,0.0041371
26.76,0.043967,0.021818,0.02215
26.77,0.043449,0.024104,0.019345
26.78,0.027785,0.025531,0.0022534
26.79,0.029097,0.025989,0.003108
26.8,0.048682,0.025067,0.023615
26.81,0.051965,0.023639,0.028326
26.82,0.031677,0.02459,0.0070865
26.83,0.023958,0.026402,-0.0024438
26.84,0.034555,0.026933,0.0076215
26.85,0.041527,0.025708,0.015819
26.86,0.031595,0.023897,0.0076978
26.87,0.032625,0.02434,0.0082845
26.88,0.060904,0.025089,0.035815
26.89,0.083476,0.024289,0.059187
26.9,0.057282,0.023933,0.03335
26.91,0.03108,0.023196,0.0078843
26.92,0.030958,0.021316,0.0096421
26.93,0.039425,0.021319,0.018105
26.94,0.035558,0.022827,0.012731
26.95,0.038345,0.023235,0.01511
26.96,0.076495,0.02292,0.053575
26.97,0.12529,0.022001,0.10329
26.98,0.098447,0.021463,0.076983
26.99,0.04335,0.022138,0.021213
27,0.019364,0.020828,-0.0014647
27.01,0.012038,0.017483,-0.0054443
27.02,0.010032,0.015629,-0.0055964
27.03,0.011552,0.015675,-0.0041229
27.04,0.020021,0.016078,0.0039422
27.05,0.035738,0.016188,0.01955
27.06,0.036736,0.015636,0.0211
27.07,0.024379,0.014568,0.0098108
27.08,0.025864,0.013349,0.012514
27.09,0.043287,0.012972,0.030314
27.1,0.04645,0.014052,0.032399
27.11,0.029403,0.014707,0.014696
27.12,0.02566,0.014472,0.011188
27.13,0.04063,0.014418,0.026212
27.14,0.045648,0.01418,0.031468
27.15,0.028223,0.014822,0.013401
27.16,0.018781,0.01558,0.0032005
27.17,0.023884,0.014237,0.0096466
27.18,0.027673,0.013894,0.01378
27.19,0.020825,0.015801,0.0050242
27.2,0.020811,0.016836,0.0039759
27.21,0.037618,0.017029,0.02059
27.22,0.051119,0.016419,0.0347
27.23,0.035233,0.015367,0.019866
27.24,0.019561,0.015852,0.0037081
27.25,0.019807,0.016481,0.0033256
27.26,0.023979,0.016675,0.0073048
27.27,0.020208,0.017416,0.0027921
27.28,0.020974,0.017119,0.0038549
27.29,0.039944,0.015907,0.024037
27.3,0.060489,0.016391,0.044098
27.31,0.044361,0.017919,0.026442
27.32,0.019708,0.018828,0.00088036
27.33,0.0098267,0.018832,-0.0090056
27.34,0.0070415,0.018076,-0.011035
27.35,0.0068832,0.017902,-0.011019
27.36,0.0096435,0.018992,-0.0093481
27.37,0.019182,0.01943,-0.00024768
27.38,0.031555,0.01849,0.013065
27.39,0.026936,0.017568,0.0093677
27.4,0.015453,0.017072,-0.0016196
27.41,0.013876,0.016675,-0.0027986
27.42,0.018576,0.017233,0.0013422
27.43,0.018946,0.018635,0.00031076
27.44,0.019641,0.019066,0.00057448
27.45,0.036707,0.01814,0.018566
27.46,0.066714,0.017018,0.049696
27.47,0.062729,0.016394,0.046335
27.48,0.035001,0.017454,0.017547
27.49,0.02916,0.01848,0.01068
27.5,0.041,0.01761,0.02339
27.51,0.038655,0.01743,0.021225
27.52,0.023381,0.017857,0.0055246
27.53,0.020892,0.017155,0.0037373
27.54,0.030771,0.017507,0.013265
27.55,0.031888,0.01812,0.013769
27.56,0.022532,0.017035,0.0054974
27.57,0.025323,0.016047,0.009276
27.58,0.042138,0.015071,0.027067
27.59,0.044767,0.014172,0.030596
27.6,0.031812,0.014995,0.016818
27.61,0.038396,0.015462,0.022934
27.62,0.06916,0.014191,0.054969
27.63,0.073327,0.013057,0.06027
27.64,0.039126,0.012093,0.027033
27.65,0.017277,0.011287,0.0059903
27.66,0.010646,0.011326,-0.00067996
27.67,0.0096097,0.011728,-0.0021183
27.68,0.012685,0.012179,0.00050604
27.69,0.025542,0.012306,0.013235
27.7,0.053631,0.01164,0.041991
27.71,0.062682,0.011105,0.051577
27.72,0.036335,0.011675,0.02466
27.73,0.018774,0.012248,0.0065257
27.74,0.017253,0.011545,0.0057075
27.75,0.017424,0.010648,0.0067765
27.76,0.014482,0.010415,0.0040674
27.77,0.018973,0.009913,0.0090603
27.78,0.035277,0.010075,0.025202
27.79,0.040838,0.011452,0.029386
27.8,0.025506,0.01193,0.013576
27.81,0.018278,0.01115,0.0071279
27.82,0.025648,0.0099939,0.015654
27.83,0.028776,0.0091197,0.019656
27.84,0.017242,0.010052,0.0071901
27.85,0.0083659,0.011889,-0.0035231
27.86,0.0054869,0.012434,-0.0069468
27.87,0.0049395,0.012069,-0.0071292
27.88,0.005808,0.011227,-0.0054186
27.89,0.0095052,0.010261,-0.00075533
27.9,0.017905,0.011029,0.0068757
27.91,0.022674,0.012718,0.0099556
27.92,0.020064,0.01311,0.0069538
27.93,0.028884,0.01244,0.016445
27.94,0.058912,0.011454,0.047458
27.95,0.070912,0.011028,0.059884
27.96,0.040569,0.012362,0.028208
27.97,0.01662,0.013679,0.0029408
27.98,0.0085114,0.013053,-0.0045411
27.99,0.0059819,0.011705,-0.0057234
28,0.0055457,0.010398,-0.0048525
28.01,0.0073705,0.010353,-0.0029829
28.02,0.012179,0.012031,0.00014843
28.03,0.014122,0.012746,0.0013761
28.04,0.010831,0.012292,-0.0014612
28.05,0.01164,0.011911,-0.00027132
28.06,0.019422,0.011012,0.0084093
28.07,0.023145,0.010947,0.012198
28.08,0.019069,0.012325,0.0067441
28.09,0.025418,0.012397,0.013021
28.1,0.048024,0.010994,0.037029
28.11,0.053719,0.0099944,0.043724
28.12,0.03146,0.0095581,0.021902
28.13,0.019558,0.0097624,0.0097951
28.14,0.023051,0.010323,0.012729
28.15,0.024767,0.010058,0.014709
28.16,0.020586,0.0091961,0.01139
28.17,0.029024,0.0084463,0.020578
28.18,0.054537,0.0081451,0.046392
28.19,0.058343,0.0092854,0.049057
28.2,0.031765,0.010319,0.021447
28.21,0.016323,0.0097976,0.0065252
28.22,0.014571,0.0091542,0.0054167
28.23,0.013312,0.0090723,0.0042394
28.24,0.010072,0.0090782,0.00099405
28.25,0.012123,0.010696,0.0014276
28.26,0.019596,0.012197,0.0073997
28.27,0.019256,0.011843,0.0074127
28.28,0.010753,0.011171,-0.00041797
28.29,0.0061099,0.010554,-0.0044437
28.3,0.0051962,0.010324,-0.0051274
28.31,0.0062094,0.011659,-0.0054498
28.32,0.010449,0.012653,-0.002204
28.33,0.02395,0.012863,0.011087
28.34,0.044951,0.013047,0.031904
28.35,0.042109,0.011986,0.030123
28.36,0.022232,0.011559,0.010672
28.37,0.014923,0.013159,0.0017642
28.38,0.016739,0.013088,0.0036506
28.39,0.016025,0.012435,0.00359
28.4,0.016738,0.013311,0.003427
28.41,0.031524,0.013122,0.018402
28.42,0.052572,0.013026,0.039547
28.43,0.043861,0.014751,0.029111
28.44,0.022912,0.014783,0.008129
28.45,0.018505,0.01336,0.005145
28.46,0.021903,0.012462,0.0094411
28.47,0.01738,0.011579,0.0058012
28.48,0.011994,0.011873,0.00012141
28.49,0.015225,0.013594,0.001631
28.5,0.020787,0.014136,0.0066507
28.51,0.016622,0.013754,0.0028674
28.52,0.012055,0.012529,-0.00047427
28.53,0.016492,0.010703,0.0057886
28.54,0.021988,0.010984,0.011005
28.55,0.017422,0.011937,0.0054847
28.56,0.015413,0.011911,0.0035018
28.57,0.025893,0.012459,0.013434
28.58,0.033485,0.01208,0.021405
28.59,0.021304,0.010665,0.010639
28.6,0.0091857,0.011388,-0.0022025
28.61,0.0047481,0.01251,-0.0077623
28.62,0.0032783,0.011682,-0.0084036
28.63,0.0027148,0.010478,-0.007763
28.64,0.0025525,0.0098794,-0.007327
28.65,0.0026924,0.0097839,-0.0070916
28.66,0.0032581,0.010228,-0.0069701
28.67,0.0048953,0.010779,-0.0058838
28.68,0.009947,0.011011,-0.0010642
28.69,0.01967,0.010072,0.009598
28.7,0.022149,0.0083433,0.013806
28.71,0.01578,0.0084568,0.0073233
28.72,0.017999,0.0094775,0.0085211
28.73,0.030103,0.0095141,0.020589
28.74,0.030436,0.010014,0.020422
28.75,0.019364,0.010394,0.0089701
28.76,0.019613,0.0095225,0.010091
28.77,0.028973,0.0092583,0.019715
28.78,0.025795,0.0097171,0.016077
28.79,0.015076,0.0096978,0.0053784
28.8,0.013944,0.0095804,0.0043633
28.81,0.018397,0.0091845,0.0092121
28.82,0.015561,0.0090134,0.0065476
28.83,0.010015,0.0091615,0.00085334
28.84,0.010401,0.009158,0.0012435
28.85,0.013587,0.0097109,0.0038757
28.86,0.01443,0.010374,0.0040557
28.87,0.021334,0.0097167,0.011618
28.88,0.046187,0.0094182,0.036768
28.89,0.064814,0.009541,0.055273
28.9,0.042462,0.0089046,0.033557
28.91,0.017786,0.0091332,0.008653
28.92,0.0088392,0.0097578,-0.00091856
28.93,0.0064988,0.0091389,-0.0026401
28.94,0.0071231,0.0088616,-0.0017385
28.95,0.012458,0.0093248,0.003133
28.96,0.024704,0.0092122,0.015492
28.97,0.028824,0.0088975,0.019927
28.98,0.017889,0.0088563,0.0090331
28.99,0.012197,0.0088131,0.0033836
29,0.015004,0.0085846,0.0064193
29.01,0.015519,0.0083365,0.0071826
29.02,0.013061,0.0083217,0.0047396
29.03,0.019564,0.0083105,0.011254
29.04,0.033785,0.0079332,0.025852
29.05,0.03118,0.0078555,0.023324
29.06,0.016354,0.0083656,0.0079884
29.07,0.01104,0.0078914,0.0031485
29.08,0.011811,0.006743,0.0050684
29.09,0.0090243,0.0067289,0.0022954
29.1,0.004855,0.0069946,-0.0021396
29.11,0.00309,0.007241,-0.0041511
29.12,0.0027188,0.0081903,-0.0054715
29.13,0.0031941,0.008463,-0.0052689
29.14,0.005414,0.0070586,-0.0016447
29.15,0.011131,0.0060154,0.0051157
29.16,0.015088,0.0062076,0.0088801
29.17,0.011191,0.0066198,0.0045713
29.18,0.0095568,0.0072084,0.0023484
29.19,0.014866,0.0077688,0.0070973
29.2,0.016519,0.0070931,0.0094261
29.21,0.0094629,0.0062262,0.0032367
29.22,0.0043461,0.006499,-0.0021529
29.23,0.0026874,0.0066583,-0.003971
29.24,0.0023028,0.0066498,-0.004347
29.25,0.0026815,0.0071016,-0.0044201
29.26,0.0044494,0.0069357,-0.0024863
29.27,0.0071731,0.006561,0.0006121
29.28,0.0068506,0.0074678,-0.00061724
29.29,0.0050046,0.0081936,-0.003189
29.3,0.0058708,0.0079928,-0.002122
29.31,0.0082094,0.0079607,0.00024869
29.32,0.0088595,0.007712,0.0011474
29.33,0.012704,0.0074801,0.005224
29.34,0.027,0.0081205,0.01888
29.35,0.037971,0.0086387,0.029333
29.36,0.025969,0.0087426,0.017226
29.37,0.014321,0.0087338,0.0055877
29.38,0.014641,0.0075913,0.0070498
29.39,0.015416,0.0069298,0.0084858
29.4,0.010511,0.00793,0.0025815
29.41,0.0089739,0.0081878,0.00078602
29.42,0.012688,0.0078127,0.0048749
29.43,0.013023,0.0082672,0.0047561
29.44,0.009157,0.0080392,0.0011178
29.45,0.010072,0.0073272,0.0027444
29.46,0.015108,0.0079193,0.0071891
29.47,0.014571,0.0083955,0.006176
29.48,0.012323,0.0077985,0.004525
29.49,0.01957,0.0073282,0.012242
29.5,0.028706,0.0070296,0.021677
29.51,0.021047,0.0068433,0.014204
29.52,0.0095412,0.0070956,0.0024457
29.53,0.005065,0.0070832,-0.0020182
29.54,0.0041444,0.0064148,-0.0022703
29.55,0.0051957,0.0057181,-0.00052237
29.56,0.010158,0.0052648,0.004893
29.57,0.020618,0.0052203,0.015397
29.58,0.023261,0.0055718,0.017689
29.59,0.013684,0.0057767,0.0079071
29.6,0.0085536,0.0054876,0.003066
29.61,0.0094233,0.0053351,0.0040883
29.62,0.0090662,0.0054937,0.0035725
29.63,0.0077704,0.0055107,0.0022597
29.64,0.011657,0.0057371,0.0059204
29.65,0.017845,0.0059246,0.011921
29.66,0.015212,0.005754,0.0094581
29.67,0.010949,0.0057286,0.0052201
29.68,0.014924,0.0057312,0.009193
29.69,0.01931,0.0055699,0.013741
29.7,0.014053,0.0058009,0.0082518
29.71,0.010453,0.0060008,0.004452
29.72,0.014456,0.0055414,0.0089144
29.73,0.015799,0.0054013,0.010397
29.74,0.0096458,0.005805,0.0038408
29.75,0.0059368,0.0057305,0.00020623
29.76,0.0061668,0.0055239,0.00064292
29.77,0.0067681,0.0058487,0.00091939
29.78,0.0086862,0.0060231,0.002663
29.79,0.017973,0.0058055,0.012168
29.8,0.029579,0.0061014,0.023478
29.81,0.023275,0.0065488,0.016726
29.82,0.010282,0.0062298,0.0040526
29.83,0.0046418,0.0056931,-0.0010512
29.84,0.0029622,0.0057042,-0.002742
29.85,0.0026462,0.0057805,-0.0031343
29.86,0.0035563,0.005631,-0.0020747
29.87,0.0060247,0.0059071,0.0001176
29.88,0.0070544,0.0063209,0.00073342
29.89,0.0055291,0.0059121,-0.00038298
29.9,0.0064717,0.0053572,0.0011144
29.91,0.01043,0.0054529,0.0049772
29.92,0.010813,0.0054595,0.0053539
29.93,0.0093024,0.0055301,0.0037724
29.94,0.014861,0.0061776,0.0086833
29.95,0.022659,0.0060522,0.016607
29.96,0.017261,0.0048023,0.012459
29.97,0.0082629,0.00087695,0.0073859
29.98,0.005693,0,0.005693
29.99,0.0053108,0,0.0053108


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_nmf1_wrong.csv <==
0,0.047896,0.026709,0.021186
0.01,0.048332,0.026947,0.021385
0.02,0.048774,0.027188,0.021586
0.030001,0.049223,0.027432,0.021791
0.040001,0.049679,0.02768,0.021999
0.050001,0.050142,0.027932,0.02221
0.060001,0.050611,0.028188,0.022423
0.070001,0.051088,0.02845,0.022638
0.080001,0.051572,0.028718,0.022855
0.090002,0.052064,0.028991,0.023074
0.1,0.052564,0.029269,0.023294
0.11,0.053071,0.029548,0.023523
0.12,0.053586,0.029837,0.023749
0.13,0.05411,0.030132,0.023978
0.14,0.054642,0.030433,0.024209
0.15,0.055183,0.030739,0.024444
0.16,0.055732,0.031051,0.024681
0.17,0.056291,0.031367,0.024923
0.18,0.057205,0.031689,0.025516
0.19,0.057784,0.032015,0.025768
0.2,0.058372,0.032346,0.026026
0.21,0.05897,0.032681,0.026289
0.22,0.059578,0.033012,0.026566
0.23,0.060197,0.033348,0.026849
0.24,0.060826,0.03369,0.027136
0.25,0.061466,0.034038,0.027429
0.26,0.062118,0.034391,0.027727
0.27,0.062781,0.034751,0.02803
0.28,0.063456,0.035118,0.028338
0.29,0.064143,0.035492,0.028651
0.30001,0.064842,0.035872,0.02897
0.31001,0.065554,0.03626,0.029294
0.32001,0.066279,0.036656,0.029623
0.33001,0.067018,0.037056,0.029962
0.34001,0.06777,0.037466,0.030304
0.35001,0.068537,0.037884,0.030652
0.36001,0.069318,0.03831,0.031008
0.37001,0.070114,0.038731,0.031383
0.38001,0.070925,0.039159,0.031767
0.39001,0.071884,0.03958,0.032303
0.40001,0.072728,0.040018,0.032709
0.41001,0.073589,0.04048,0.033108
0.42001,0.074467,0.040962,0.033505
0.43001,0.075362,0.041486,0.033876
0.44001,0.076277,0.042057,0.03422
0.45001,0.07721,0.042647,0.034563
0.46001,0.078162,0.043252,0.03491
0.47001,0.079134,0.04382,0.035314
0.48001,0.080127,0.044438,0.03569
0.49001,0.081142,0.044984,0.036158
0.50001,0.082178,0.045545,0.036633
0.51001,0.083237,0.046123,0.037114
0.52001,0.084319,0.046716,0.037603
0.53001,0.085426,0.047306,0.038119
0.54001,0.086557,0.04793,0.038627
0.55001,0.087714,0.048569,0.039145
0.56001,0.088898,0.049225,0.039674
0.57001,0.09011,0.049895,0.040214
0.58001,0.09135,0.050581,0.040769
0.59001,0.093591,0.051279,0.042312
0.60001,0.094895,0.051966,0.042929
0.61001,0.096231,0.052696,0.043535
0.62001,0.0976,0.05344,0.04416
0.63001,0.099003,0.054197,0.044807
0.64001,0.10044,0.054947,0.045494
0.65001,0.10192,0.055716,0.046201
0.66001,0.10343,0.056502,0.046928
0.67001,0.10498,0.057308,0.047676
0.68001,0.10658,0.058133,0.048445
0.69001,0.10822,0.058978,0.049237
0.70001,0.1099,0.059837,0.050061
0.71001,0.11163,0.06071,0.050916
0.72001,0.1134,0.061607,0.051797
0.73001,0.11523,0.062537,0.052694
0.74001,0.11711,0.063498,0.053614
0.75001,0.11905,0.0645,0.054547
0.76001,0.12104,0.065528,0.055512
0.77001,0.12309,0.066609,0.056485
0.78001,0.12521,0.067726,0.057484
0.79001,0.12739,0.068851,0.058541
0.80001,0.12964,0.070032,0.059612
0.81001,0.13197,0.071235,0.060733
0.82001,0.13437,0.072426,0.061941
0.83001,0.13685,0.073653,0.063195
0.84001,0.13941,0.074917,0.064494
0.85001,0.14206,0.076219,0.065844
0.86001,0.14481,0.077562,0.067247
0.87001,0.14765,0.078947,0.068706
0.88001,0.1506,0.080376,0.070224
0.89001,0.15366,0.081852,0.071804
0.90002,0.15683,0.083374,0.073454
0.91002,0.16012,0.084949,0.075173
0.92002,0.16355,0.086579,0.076968
0.93002,0.16711,0.088264,0.078845
0.94002,0.17082,0.090009,0.080808
0.95002,0.17468,0.091816,0.082866
0.96002,0.17871,0.093684,0.085029
0.97002,0.18292,0.095626,0.087295
0.98002,0.18747,0.09764,0.089831
0.99002,0.19207,0.099731,0.092339
1,0.19689,0.1019,0.094983
1.01,0.20194,0.10416,0.097776
1.02,0.20724,0.10652,0.10072
1.03,0.21281,0.10897,0.10384
1.04,0.21867,0.11152,0.10715
1.05,0.22485,0.11419,0.11066
1.06,0.23136,0.11698,0.11438
1.07,0.23825,0.1199,0.11835
1.08,0.24555,0.12296,0.12258
1.09,0.25328,0.12617,0.12711
1.1,0.2615,0.12955,0.13195
1.11,0.27024,0.1331,0.13714
1.12,0.27957,0.13684,0.14272
1.13,0.28953,0.14079,0.14875
1.14,0.30021,0.14496,0.15525
1.15,0.31168,0.14938,0.1623
1.16,0.32419,0.15407,0.17012
1.17,0.33752,0.15906,0.17846
1.18,0.35194,0.16438,0.18756
1.19,0.36761,0.17007,0.19754
1.2,0.38467,0.17616,0.20851
1.21,0.40334,0.18271,0.22063
1.22,0.42382,0.18977,0.23405
1.23,0.4464,0.19741,0.24899
1.24,0.4714,0.20572,0.26568
1.25,0.49921,0.21479,0.28442
1.26,0.5303,0.22473,0.30557
1.27,0.56527,0.23567,0.3296
1.28,0.60483,0.24779,0.35704
1.29,0.6499,0.26127,0.38863
1.3,0.70162,0.27638,0.42524
1.31,0.76146,0.29338,0.46808
1.32,0.83131,0.3127,0.51861
1.33,0.91368,0.33477,0.57892
1.34,1.0124,0.36017,0.65221
1.35,1.131,0.38962,0.74141
1.36,1.2764,0.42394,0.85248
1.37,1.4576,0.46395,0.99363
1.38,1.6877,0.51001,1.1777
1.39,1.9867,0.56063,1.4261
1.4,2.386,0.60702,1.779
1.41,2.9372,0.61013,2.3271
1.42,3.7306,0.43482,3.2957
1.43,4.9355,6.0574e-13,4.9355
1.44,6.9041,5.862e-14,6.9041
1.45,10.477,0.57703,9.9
1.46,18.136,6.5719,11.564
1.47,39.326,23.649,15.678
1.48,103.49,39.814,63.677
1.49,202.32,44.904,157.42
1.5,186.42,34.693,151.73
1.51,85.567,18.647,66.92
1.52,32.995,8.2216,24.773
1.53,16.087,4.0723,12.015
1.54,9.6478,2.5298,7.1179
1.55,6.5302,1.8127,4.7175
1.56,4.7786,1.4198,3.3588
1.57,3.6966,1.1837,2.5129
1.58,2.983,1.0341,1.9489
1.59,2.4894,0.93687,1.5525
1.6,2.1358,0.87384,1.2619
1.61,1.8756,0.83448,1.0411
1.62,1.6804,0.81242,0.86794
1.63,1.5319,0.80373,0.72815
1.64,1.4181,0.80597,0.6121
1.65,1.3306,0.81758,0.51305
1.66,1.2638,0.83771,0.42607
1.67,1.2134,0.86594,0.34744
1.68,1.1764,0.90225,0.27418
1.69,1.1511,0.94695,0.20418
1.7,1.1351,1.0007,0.1344
1.71,1.1274,1.0644,0.06309
1.72,1.1274,1.1393,-0.011936
1.73,1.1343,1.2274,-0.093077
1.74,1.1478,1.3309,-0.18306
1.75,1.1676,1.4528,-0.28517
1.76,1.1937,1.5972,-0.40351
1.77,1.2261,1.7694,-0.5433
1.78,1.265,1.9765,-0.71143
1.79,1.3108,2.2279,-0.91713
1.8,1.3638,2.5368,-1.173
1.81,1.4246,2.9212,-1.4966
1.82,1.4941,3.4066,-1.9125
1.83,1.5731,4.0282,-2.4551
1.84,1.6629,4.8331,-3.1702
1.85,1.7649,5.8695,-4.1046
1.86,1.8807,7.1022,-5.2215
1.87,2.0125,7.8976,-5.885
1.88,2.1631,5.7862,-3.6232
1.89,2.3355,2.3727,-0.037184
1.9,2.5339,36.329,-33.795
1.91,2.7635,180.03,-177.27
1.92,3.0308,366.5,-363.47
1.93,3.344,399.72,-396.38
1.94,3.7141,252.24,-248.53
1.95,4.1554,108.31,-104.15
1.96,4.6872,46.479,-41.792
1.97,5.3357,25.193,-19.857
1.98,6.1376,16.246,-10.109
1.99,7.1452,11.589,-4.4435
2,8.4354,8.7134,-0.27804
2.01,10.125,6.3682,3.7569
2.02,12.398,3.3518,9.0462
2.03,15.56,5.3291e-14,15.56
2.04,20.146,3.5527e-15,20.146
2.05,27.173,3.5527e-15,27.173
2.06,38.778,5.703,33.075
2.07,60.152,42.273,17.879
2.08,107.02,107.73,-0.71053
2.09,240.17,168.58,71.587
2.1,633.54,205.43,428.11
2.11,1165.5,203.34,962.14
2.12,989.7,161.08,828.62
2.13,432.95,94.433,338.52
2.14,168.19,43.468,124.72
2.15,83.195,21.15,62.045
2.16,49.886,12.463,37.422
2.17,33.427,8.4615,24.965
2.18,24.044,6.2083,17.836
2.19,18.177,4.8164,13.36
2.2,14.26,4.0892,10.171
2.21,11.515,3.9176,7.5971
2.22,9.517,3.8619,5.6551
2.23,8.0191,3.4475,4.5716
2.24,6.8684,2.7161,4.1524
2.25,5.9668,2.1084,3.8583
2.26,5.2486,1.7631,3.4855
2.27,4.6689,1.553,3.1158
2.28,4.1957,1.4006,2.7952
2.29,3.8063,1.2803,2.526
2.3,3.4837,1.182,2.3017
2.31,3.2154,1.1002,2.1152
2.32,2.9924,1.0315,1.9609
2.33,2.8069,0.97348,1.8334
2.34,2.6538,0.92442,1.7294
2.35,2.5291,0.88303,1.646
2.36,2.4298,0.84831,1.5814
2.37,2.3538,0.81949,1.5343
2.38,2.3,0.79591,1.5041
2.39,2.2679,0.77701,1.4909
2.4,2.2578,0.7622,1.4956
2.41,2.2709,0.7507,1.5202
2.42,2.3094,0.74126,1.5681
2.43,2.3768,0.73153,1.6453
2.44,2.4784,0.71654,1.7619
2.45,2.622,0.68466,1.9373
2.46,2.8188,0.60489,2.2139
2.47,3.0856,0.37653,2.7091
2.48,3.4477,0.0079453,3.4397
2.49,3.9447,8.3933e-14,3.9447
2.5,4.641,2.3981e-14,4.641
2.51,5.6468,1.5099e-14,5.6468
2.52,7.164,1.7675e-13,7.164
2.53,9.5957,2.6662,6.9295
2.54,13.854,14.506,-0.6518
2.55,22.414,28.031,-5.6169
2.56,43.983,40.13,3.8526
2.57,111.11,47.729,63.378
2.58,258.31,49.095,209.21
2.59,316.54,44.17,272.37
2.6,178.11,32.34,145.77
2.61,68.186,17.865,50.321
2.62,30.398,8.3967,22.001
2.63,17.261,4.4725,12.788
2.64,11.341,2.891,8.4504
2.65,8.1545,2.1174,6.037
2.66,6.2391,1.6714,4.5677
2.67,4.9997,1.3885,3.6112
2.68,4.1546,1.1981,2.9566
2.69,3.5562,1.0647,2.4915
2.7,3.1208,0.969,2.1518
2.71,2.7984,0.89936,1.899
2.72,2.5574,0.84862,1.7088
2.73,2.3775,0.81208,1.5654
2.74,2.2452,0.78658,1.4586
2.75,2.1513,0.76994,1.3814
2.76,2.0899,0.76057,1.3293
2.77,2.0572,0.75726,1.2999
2.78,2.0508,0.75893,1.2919
2.79,2.0702,0.76448,1.3057
2.8,2.1158,0.77242,1.3434
2.81,2.1896,0.78031,1.4093
2.82,2.295,0.78357,1.5114
2.83,2.4372,0.77261,1.6646
2.84,2.6239,0.72516,1.8987
2.85,2.8663,0.58052,2.2857
2.86,3.1805,0.27513,2.9054
2.87,3.5905,2.6468e-13,3.5905
2.88,4.1319,3.6415e-14,4.1319
2.89,4.8605,1.3323e-14,4.8605
2.9,5.8665,9.77e-15,5.8665
2.91,7.3037,2.2204e-14,7.3037
2.92,9.4527,2.6165,6.8362
2.93,12.871,13.779,-0.90825
2.94,18.81,29.217,-10.407
2.95,30.627,44.246,-13.618
2.96,59.984,56.364,3.62
2.97,151.07,63.385,87.682
2.98,358.79,64.312,294.48
2.99,457.74,59.412,398.33
3.0001,266.12,46.755,219.37
3.0101,101.95,29.032,72.916
3.0201,44.5,14.893,29.607
3.0301,24.76,8.3315,16.428
3.0401,15.964,5.9823,9.9814
3.0501,11.257,5.0017,6.2554
3.0601,8.4366,4.3473,4.0893
3.0701,6.612,2.9867,3.6253
3.0801,5.365,0.71248,4.6525
3.0901,4.4771,1.0658e-14,4.4771
3.1001,3.8247,3.9968e-15,3.8247
3.1101,3.334,16.099,-12.765
3.1201,2.9586,88.043,-85.085
3.1301,2.668,196.7,-194.03
3.1401,2.4422,275.48,-273.04
3.1501,2.2673,274.26,-271.99
3.1601,2.1338,193.11,-190.97
3.1701,2.0355,98.161,-96.125
3.1801,1.9684,43.151,-41.183
3.1901,1.9309,21.659,-19.728
3.2001,1.9223,13.093,-11.17
3.2101,1.9448,8.5774,-6.6326
3.2201,2.0028,5.2963,-3.2935
3.2301,2.1043,2.4779,-0.37362
3.2401,2.2624,0.64254,1.6198
3.2501,2.4993,0.31788,2.1815
3.2601,2.8532,1.4442,1.409
3.2701,3.3929,3.7735,-0.38057
3.2801,4.2526,6.9126,-2.66
3.2901,5.7241,10.392,-4.6677
3.3001,8.5511,13.723,-5.1716
3.3101,15.146,16.331,-1.1858
3.3201,34.959,17.893,17.066
3.3301,87.928,18.33,69.598
3.3401,135.51,17.471,118.04
3.3501,94.735,14.905,79.831
3.3601,38.536,10.613,27.924
3.3701,16.311,6.141,10.17
3.3801,9.0476,3.3697,5.6779
3.3901,6.0246,2.2556,3.769
3.4001,4.4872,1.7828,2.7044
3.4101,3.6096,1.5322,2.0774
3.4201,3.0748,1.38,1.6948
3.4301,2.7391,1.2805,1.4586
3.4401,2.5302,1.2126,1.3176
3.4501,2.409,1.164,1.2449
3.4601,2.3537,1.1259,1.2278
3.4701,2.3521,1.0887,1.2634
3.4801,2.3986,1.0383,1.3603
3.4901,2.4919,0.94552,1.5464
3.5001,2.6344,0.73458,1.8999
3.5101,2.8326,0.33463,2.4979
3.5201,3.0971,2.3226e-13,3.0971
3.5301,3.4448,3.1086e-14,3.4448
3.5401,3.9013,1.199e-14,3.9013
3.5501,4.5051,8.8818e-15,4.5051
3.5601,5.3168,1.0658e-14,5.3168
3.5701,6.434,1.9096e-13,6.434
3.5801,8.0216,3.6173,4.4044
3.5901,10.378,14.989,-4.6107
3.6001,14.087,27.369,-13.282
3.6101,20.432,38.41,-17.977
3.6201,32.75,44.216,-11.466
3.6301,62.163,43.103,19.059
3.6401,151.95,46.51,105.44
3.6501,378.86,70.945,307.92
3.6601,543.48,115.91,427.57
3.6701,351.44,163.76,187.68
3.6801,137.63,191.76,-54.133
3.6901,57.641,184.63,-126.99
3.7001,30.993,143.33,-112.34
3.7101,19.538,85.749,-66.211
3.7201,13.536,40.629,-27.093
3.7301,9.9853,19.743,-9.7579
3.7401,7.7062,11.529,-3.8232
3.7501,6.1548,7.7814,-1.6267
3.7601,5.0507,5.6989,-0.64822
3.7701,4.2372,4.3946,-0.15741
3.7801,3.6207,3.5082,0.11257
3.7901,3.1429,2.8671,0.27572
3.8001,2.7654,2.3982,0.36714
3.8101,2.4625,2.0805,0.38199
3.8201,2.2162,1.8893,0.32695
3.8301,2.0139,1.7816,0.23233
3.8401,1.8463,1.7065,0.13977
3.8501,1.7063,1.6144,0.091903
3.8601,1.589,1.4712,0.11774
3.8701,1.4902,1.2789,0.21139
3.8801,1.4072,1.0883,0.31886
3.8901,1.3373,0.95304,0.38431
3.9001,1.279,0.86671,0.4123
3.9101,1.2307,0.80375,0.42696
3.9201,1.1914,0.7528,0.43857
3.9301,1.1602,0.70985,0.45033
3.9401,1.1365,0.67292,0.4636
3.9501,1.12,0.64077,0.47923
3.9601,1.1104,0.61241,0.49796
3.9701,1.1078,0.58698,0.52077
3.9801,1.1119,0.56357,0.54837
3.9901,1.1234,0.5411,0.58228
4.0001,1.1426,0.51802,0.62455
4.0101,1.1702,0.49188,0.67835
4.0201,1.2074,0.45837,0.74901
4.0301,1.2554,0.40887,0.84652
4.0401,1.3161,0.32382,0.99228
4.0501,1.392,0.15511,1.2368
4.0601,1.4862,1.3648e-11,1.4862
4.0701,1.6033,1.5965e-13,1.6033
4.0801,1.7494,4.3077e-14,1.7494
4.0901,1.9328,2.1316e-14,1.9328
4.1001,2.1657,1.7319e-14,2.1657
4.1101,2.4657,1.954e-14,2.4657
4.1201,2.8592,3.7303e-14,2.8592
4.1301,3.3879,0.74276,2.6452
4.1401,4.1197,3.9899,0.12975
4.1501,5.1718,9.4956,-4.3238
4.1601,6.7624,15.287,-8.5249
4.1701,9.3364,20.986,-11.65
4.1801,13.931,25.924,-11.992
4.1901,23.495,29.366,-5.871
4.2001,48.923,31.194,17.729
4.2101,127.66,31.823,95.837
4.2201,271.3,31.556,239.74
4.2301,282.66,29.561,253.1
4.2401,140.45,24.852,115.6
4.2501,53.483,17.332,36.151
4.2601,25.044,9.5361,15.508
4.2701,14.644,4.7906,9.8534
4.2801,9.7566,2.7877,6.9689
4.2901,7.0613,1.9341,5.1272
4.3001,5.4193,1.454,3.9653
4.3101,4.3502,1.0588,3.2915
4.3201,3.622,0.53145,3.0906
4.3301,3.1115,0.073649,3.0379
4.3401,2.749,2.1272e-13,2.749
4.3501,2.4936,1.2745e-13,2.4936
4.3601,2.321,9.3259e-14,2.321
4.3701,2.2183,5.5511e-14,2.2183
4.3801,2.1809,2.931e-14,2.1809
4.3901,2.2127,3.3751e-14,2.2127
4.4001,2.3286,2.2843,0.044276
4.4101,2.5612,10.779,-8.2182
4.4201,2.9786,23.987,-21.008
4.4301,3.73,37.145,-33.415
4.4401,5.1887,46.669,-41.48
4.4501,8.5216,48.962,-40.44
4.4601,18.286,43.048,-24.761
4.4701,46.24,31.434,14.806
4.4801,78.877,19.777,59.1
4.4901,62.022,12.797,49.225
4.5001,26.644,9.0258,17.618
4.5101,11.145,5.9806,5.1641
4.5201,6.1692,3.4641,2.7051
4.5301,4.191,1.9871,2.2039
4.5401,3.2253,1.0911,2.1342
4.5501,2.7019,0.35443,2.3475
4.5601,2.4104,1.39e-13,2.4104
4.5701,2.2594,4.0412e-14,2.2594
4.5801,2.2062,2.7978e-14,2.2062
4.5901,2.2317,2.7089e-14,2.2317
4.6001,2.3307,3.5083e-14,2.3307
4.6101,2.5088,9.1482e-14,2.5088
4.6201,2.7826,0.86125,1.9213
4.6301,3.1838,3.5232,-0.33933
4.6401,3.7689,7.1631,-3.3942
4.6501,4.639,10.939,-6.2997
4.6601,5.987,14.721,-8.7339
4.6701,8.2151,18.314,-10.099
4.6801,12.286,21.112,-8.8264
4.6901,21.041,22.822,-1.7806
4.7001,45.304,23.724,21.58
4.7101,118.8,24.054,94.75
4.7201,232.03,23.776,208.25
4.7301,213.81,22.412,191.39
4.7401,98.254,19.328,78.926
4.7501,38.025,13.527,24.498
4.7601,18.662,5.3576,13.304
4.7701,11.296,0.26957,11.026
4.7801,7.7417,1.5987e-14,7.7417
4.7901,5.7601,1.8652e-14,5.7601
4.8001,4.5548,2.924,1.6308
4.8101,3.783,13.733,-9.9498
4.8201,3.2786,30.215,-26.936
4.8301,2.9546,46.01,-43.055
4.8401,2.7652,57.342,-54.577
4.8501,2.6891,60.87,-58.181
4.8601,2.723,54.706,-51.983
4.8701,2.8823,40.04,-37.158
4.8801,3.208,24.601,-21.393
4.8901,3.7886,16.135,-12.346
4.9001,4.8152,13.61,-8.7948
4.9101,6.749,13.121,-6.3717
4.9201,10.941,13.078,-2.1373
4.9301,22.496,13.124,9.3727
4.9401,57.919,13.067,44.851
4.9501,115.87,12.802,103.07
4.9601,111.22,12.081,99.141
4.9701,52.656,10.722,41.934
4.9801,20.556,8.2989,12.257
4.9901,10.193,4.7894,5.4036
5.0001,6.3042,1.5961,4.7081
5.0101,4.4487,0.14906,4.2997
5.0201,3.426,1.6831e-13,3.426
5.0301,2.8151,1.3367e-13,2.8151
5.0401,2.4372,1.6831e-13,2.4372
5.0501,2.2072,1.0258e-12,2.2072
5.0601,2.0831,0.41892,1.6642
5.0701,2.0461,1.4416,0.60457
5.0801,2.0932,2.6549,-0.56174
5.0901,2.2362,3.9329,-1.6966
5.1001,2.5077,5.231,-2.7233
5.1101,2.9767,6.5037,-3.5269
5.1201,3.7917,7.6238,-3.8321
5.1301,5.307,8.4113,-3.1043
5.1401,8.5481,8.8779,-0.32981
5.1501,17.35,9.1235,8.2263
5.1601,44.521,9.2106,35.31
5.1701,91.543,9.1345,82.409
5.1801,91.531,8.7229,82.809
5.1901,44.484,7.8015,36.683
5.2001,17.289,5.9939,11.295
5.2101,8.4602,3.4588,5.0014
5.2201,5.1902,1.4294,3.7608
5.2301,3.6426,0.49638,3.1462
5.2401,2.7909,0.21936,2.5715
5.2501,2.2791,0.22441,2.0547
5.2601,1.9569,0.40094,1.5559
5.2701,1.7522,0.69995,1.0523
5.2801,1.6287,1.0797,0.54903
5.2901,1.5685,1.5016,0.066906
5.3001,1.5658,1.9319,-0.36611
5.3101,1.6255,2.3499,-0.72438
5.3201,1.7674,2.7137,-0.94631
5.3301,2.039,2.8605,-0.82153
5.3401,2.5551,2.3973,0.15788
5.3501,3.6402,0.97165,2.6685
5.3601,6.4692,7.6383e-14,6.4692
5.3701,15.283,1.4211e-14,15.283
5.3801,33.006,1.4211e-14,33.006
5.3901,37.227,0.51447,36.712
5.4001,20.133,7.681,12.452
5.4101,8.3408,22.435,-14.094
5.4201,4.4592,38.92,-34.461
5.4301,3.1444,54.398,-51.254
5.4401,2.6146,65.488,-62.873
5.4501,2.411,69.401,-66.99
5.4601,2.3875,64.805,-62.417
5.4701,2.4932,50.565,-48.072
5.4801,2.7179,32.072,-29.354
5.4901,3.0769,19.918,-16.841
5.5001,3.6119,16.361,-12.749
5.5101,4.4034,16.914,-12.511
5.5201,5.6033,18.847,-13.244
5.5301,7.5134,21.01,-13.496
5.5401,10.801,22.514,-11.713
5.5501,17.202,23.307,-6.1057
5.5601,32.508,23.783,8.7244
5.5701,79.258,23.933,55.325
5.5801,197.42,23.708,173.71
5.5901,283.14,22.965,260.18
5.6001,183.12,21.383,161.74
5.6101,71.776,18.688,53.088
5.6201,30.116,14.179,15.937
5.6301,16.236,8.5976,7.6382
5.6401,10.268,4.4637,5.8039
5.6501,7.14,2.4943,4.6457
5.6601,5.2894,1.5206,3.7688
5.6701,4.1015,0.5383,3.5632
5.6801,3.293,1.4877e-12,3.293
5.6901,2.7179,3.908e-14,2.7179
5.7001,2.2945,2.176e-14,2.2945
5.7101,1.9743,3.0198e-14,1.9743
5.7201,1.7267,1.122,0.60471
5.7301,1.5319,6.4107,-4.8788
5.7401,1.3767,14.907,-13.53
5.7501,1.2516,23.588,-22.336
5.7601,1.1502,31.27,-30.12
5.7701,1.0679,36.289,-35.221
5.7801,1.0012,37.203,-36.201
5.7901,0.94774,34.072,-33.125
5.8001,0.90572,26.7,-25.794
5.8101,0.87407,16.187,-15.313
5.8201,0.85219,7.62,-6.7678
5.8301,0.83998,3.5948,-2.7548
5.8401,0.83787,2.2434,-1.4055
5.8501,0.84702,1.8634,-1.0164
5.8601,0.86946,1.8602,-0.99073
5.8701,0.90867,2.0366,-1.1279
5.8801,0.97039,2.3138,-1.3434
5.8901,1.0642,2.6373,-1.5731
5.9001,1.2069,2.9696,-1.7627
5.9101,1.4302,3.2805,-1.8503
5.9201,1.7985,3.5019,-1.7034
5.9301,2.4625,3.5973,-1.1348
5.9401,3.8504,3.5252,0.32524
5.9501,7.5445,3.2946,4.2499
5.9601,18.983,3.0659,15.917
5.9701,39.85,2.9075,36.942
5.9801,41.509,2.7229,38.786
5.9901,20.869,2.4782,18.391
6.0001,8.2566,2.1584,6.0981
6.0101,4.1485,1.6464,2.5021
6.0201,2.6665,1.1121,1.5544
6.0301,1.9929,0.93482,1.0581
6.0401,1.6481,1.1261,0.52201
6.0501,1.4704,1.4859,-0.015544
6.0601,1.3957,1.9015,-0.50582
6.0701,1.3994,2.3341,-0.93465
6.0801,1.4791,2.7721,-1.293
6.0901,1.6522,3.1576,-1.5054
6.1001,1.9672,3.3399,-1.3727
6.1101,2.5397,3.1555,-0.61573
6.1201,3.6779,2.5658,1.112
6.1301,6.4148,1.9183,4.4965
6.1401,14.776,1.5445,13.231
6.1501,35.898,1.4454,34.453
6.1601,51.236,1.3934,49.843
6.1701,33.409,1.1919,32.217
6.1801,13.569,0.68889,12.88
6.1901,6.1891,0.17234,6.0168
6.2001,3.7868,1.088e-13,3.7868
6.2101,2.8188,9.7256e-14,2.8188
6.2201,2.3864,0.77857,1.6078
6.2301,2.2207,3.7649,-1.5442
6.2401,2.2287,8.4351,-6.2064
6.2501,2.3861,13.655,-11.269
6.2601,2.7121,18.917,-16.205
6.2701,3.2745,23.625,-20.351
6.2801,4.2282,26.948,-22.72
6.2901,5.9351,28.175,-22.24
6.3001,9.3765,27.49,-18.113
6.3101,17.97,24.984,-7.0132
6.3201,44.675,20.375,24.3
6.3301,105.6,15.439,90.157
6.3401,134.62,12.178,122.44
6.3501,78.426,10.365,68.061
6.3601,30.289,9.0995,21.19
6.3701,13.461,7.4738,5.9867
6.3801,7.6993,5.1815,2.5178
6.3901,5.158,3.3514,1.8066
6.4001,3.8291,2.6238,1.2053
6.4101,3.0712,2.5344,0.53683
6.4201,2.631,2.6368,-0.0057915
6.4301,2.3986,2.754,-0.35541
6.4401,2.3328,2.693,-0.36023
6.4501,2.4413,2.1237,0.31763
6.4601,2.7965,0.94487,1.8516
6.4701,3.6192,0.15359,3.4656
6.4801,5.6401,5.0626e-14,5.6401
6.4901,11.747,3.0198e-14,11.747
6.5001,28.96,4.2633e-14,28.96
6.5101,47.505,0.63527,46.87
6.5201,36.012,4.517,31.495
6.5301,15.436,10.835,4.6003
6.5401,6.7659,17.614,-10.849
6.5501,4.0033,24.005,-20.002
6.5601,2.9334,29.647,-26.713
6.5701,2.4627,33.79,-31.327
6.5801,2.2817,35.299,-33.018
6.5901,2.2884,34.237,-31.948
6.6001,2.4611,30.634,-28.173
6.6101,2.8305,23.793,-20.963
6.6201,3.4938,16.203,-12.709
6.6301,4.6848,11.666,-6.9812
6.6401,7.0098,10.042,-3.0325
6.6501,12.422,9.5297,2.8924
6.6601,28.589,9.307,19.282
6.6701,72.931,9.2387,63.692
6.6801,116.68,9.1359,107.55
6.6901,84.65,8.6947,75.955
6.7001,34.7,8.0319,26.668
6.7101,14.305,7.0871,7.2176
6.7201,7.6807,5.4667,2.2139
6.7301,4.9607,3.6536,1.307
6.7401,3.5949,2.5943,1.0006
6.7501,2.8327,2.2257,0.607
6.7601,2.3938,2.0262,0.3676
6.7701,2.1615,1.8201,0.34139
6.7801,2.0938,1.6641,0.4297
6.7901,2.2037,1.5799,0.62384
6.8001,2.5837,1.5745,1.0091
6.8101,3.5404,1.6312,1.9092
6.8201,6.2344,1.7547,4.4797
6.8301,14.782,1.9664,12.815
6.8401,31.243,2.2444,28.999
6.8501,33.823,2.4975,31.325
6.8601,17.648,2.7025,14.946
6.8701,7.1584,2.8701,4.2883
6.8801,3.7121,2.904,0.80814
6.8901,2.4963,2.6918,-0.19549
6.9001,1.9702,2.4056,-0.43546
6.9101,1.7353,1.9695,-0.23425
6.9201,1.6665,0.93677,0.72971
6.9301,1.7279,0.16725,1.5606
6.9401,1.9318,2.5313e-13,1.9318
6.9501,2.3443,0.44853,1.8958
6.9601,3.1414,2.418,0.72334
6.9701,4.824,5.7255,-0.90151
6.9801,9.1935,9.756,-0.56246
6.9901,22.883,14.079,8.8039
7.0001,51.705,18.324,33.381
7.0101,60.794,22.096,38.699
7.0201,33.224,24.63,8.5942
7.0301,12.835,25.232,-12.397
7.0401,5.9299,24.087,-18.157
7.0501,3.4972,21.251,-17.754
7.0601,2.3877,16.374,-13.986
7.0701,1.7865,9.6543,-7.8678
7.0801,1.4247,4.1,-2.6753
7.0901,1.1918,1.2682,-0.076445
7.1001,1.0351,0.21158,0.8235
7.1101,0.92712,1.0703e-12,0.92712
7.1201,0.84825,3.7415e-13,0.84825
7.1301,0.79767,3.6438e-13,0.79767
7.1401,0.76584,5.7787e-13,0.76584
7.1501,0.74943,8.0683e-12,0.74943
7.1601,0.74687,0.1244,0.62247
7.1701,0.75776,0.14477,0.61299
7.1801,0.78277,0.040904,0.74186
7.1901,0.8238,3.3996e-12,0.8238
7.2001,0.88431,0.39898,0.48532
7.2101,0.96997,1.3548,-0.38482
7.2201,1.09,2.8292,-1.7393
7.2301,1.2596,4.7654,-3.5058
7.2401,1.5048,6.958,-5.4533
7.2501,1.8732,9.045,-7.1718
7.2601,2.459,10.951,-8.4917
7.2701,3.4725,12.681,-9.2081
7.2801,5.4713,14.033,-8.562
7.2901,10.367,14.536,-4.1693
7.3001,25.482,14.337,11.145
7.3101,61.235,13.684,47.551
7.3201,81.198,12.09,69.108
7.3301,48.998,9.4883,39.509
7.3401,19.084,6.9689,12.115
7.3501,8.4211,4.9852,3.4359
7.3601,4.8182,2.9445,1.8737
7.3701,3.2552,0.98875,2.2664
7.3801,2.4524,0.1264,2.326
7.3901,2.0084,2.8821e-13,2.0084
7.4001,1.7696,2.3492e-13,1.7696
7.4101,1.6776,2.4603e-13,1.6776
7.4201,1.7311,3.4617e-13,1.7311
7.4301,2.0068,3.8769e-12,2.0068
7.4401,2.8191,0.35976,2.4594
7.4501,5.4326,0.99397,4.4386
7.4601,12.098,1.7418,10.356
7.4701,16.957,2.5126,14.444
7.4801,11.361,3.2596,8.1013
7.4901,5.1527,3.9405,1.2122
7.5001,2.9085,4.5251,-1.6166
7.5101,2.274,5.075,-2.801
7.5201,2.1445,5.5923,-3.4478
7.5301,2.2607,6.291,-4.0303
7.5401,2.5804,6.9256,-4.3452
7.5501,3.1535,7.243,-4.0896
7.5601,4.1335,7.5798,-3.4463
7.5701,5.8955,7.878,-1.9825
7.5801,9.4748,7.9508,1.524
7.5901,18.527,7.8676,10.659
7.6001,46.728,7.859,38.869
7.6101,108.58,8.209,100.38
7.6201,133.06,8.5642,124.49
7.6301,74.902,8.7393,66.163
7.6401,28.727,9.0472,19.68
7.6501,12.873,9.2119,3.661
7.6601,7.3886,8.614,-1.2254
7.6701,4.9528,7.4178,-2.465
7.6801,3.6887,6.8288,-3.1401
7.6901,2.9965,6.8863,-3.8898
7.7001,2.653,6.9101,-4.2571
7.7101,2.5974,6.7349,-4.1375
7.7201,2.9087,6.4033,-3.4945
7.7301,3.9857,5.7776,-1.7919
7.7401,7.4936,4.7145,2.7791
7.7501,18.013,3.5773,14.436
7.7601,31.313,2.7732,28.54
7.7701,25.607,2.1952,23.411
7.7801,11.306,1.7548,9.5513
7.7901,4.7632,1.3855,3.3777
7.8001,2.636,0.85773,1.7783
7.8101,1.7743,0.18773,1.5866
7.8201,1.3345,1.5143e-13,1.3345
7.8301,1.0763,6.1728e-14,1.0763
7.8401,0.91082,5.6399e-14,0.91082
7.8501,0.79867,7.4052e-14,0.79867
7.8601,0.7201,2.2049e-13,0.7201
7.8701,0.66416,0.82524,-0.16108
7.8801,0.62472,2.6322,-2.0075
7.8901,0.59813,4.7256,-4.1275
7.9001,0.58232,6.6606,-6.0782
7.9101,0.57634,8.3979,-7.8216
7.9201,0.5801,10.061,-9.4808
7.9301,0.59446,11.373,-10.779
7.9401,0.62137,11.964,-11.342
7.9501,0.66437,11.972,-11.308
7.9601,0.72973,11.43,-10.7
7.9701,0.82859,9.9067,-9.0781
7.9801,0.9819,7.1807,-6.1988
7.9901,1.2312,4.5223,-3.2911
8.0001,1.6808,3.2062,-1.5254
8.0101,2.6198,2.8903,-0.27048
8.0201,5.1329,2.9719,2.161
8.0301,12.841,3.1943,9.6462
8.0401,26.163,3.4951,22.668
8.0501,26.204,3.7436,22.461
8.0601,12.966,3.909,9.0568
8.0701,5.3521,4.1132,1.2389
8.0801,2.9504,4.2818,-1.3314
8.0901,2.1518,4.3562,-2.2043
8.1001,1.8902,4.2192,-2.329
8.1101,1.9063,4.0704,-2.1641
8.1201,2.1587,4.0675,-1.9088
8.1301,2.7296,4.0833,-1.3536
8.1401,3.9057,4.1203,-0.21454
8.1501,6.6194,4.0867,2.5327
8.1601,14.532,3.9369,10.595
8.1701,37.631,3.6795,33.951
8.1801,66.731,3.0386,63.693
8.1901,54.462,1.5777,52.884
8.2001,23.477,0.2757,23.201
8.2101,9.3425,2.1139e-13,9.3425
8.2201,4.7945,1.5365e-13,4.7945
8.2301,2.9851,2.4158e-13,2.9851
8.2401,2.0821,0.32087,1.7613
8.2501,1.5648,2.1074,-0.54256
8.2601,1.2411,4.8225,-3.5813
8.2701,1.0262,7.8752,-6.8489
8.2801,0.87774,10.938,-10.06
8.2901,0.77259,13.767,-12.994
8.3001,0.69752,16.313,-15.615
8.3101,0.64462,18.104,-17.46
8.3201,0.60919,18.572,-17.963
8.3301,0.58867,18.256,-17.667
8.3401,0.58217,17.261,-16.679
8.3501,0.5899,15.071,-14.481
8.3601,0.61547,11.13,-10.514
8.3701,0.66408,6.5382,-5.8741
8.3801,0.74678,3.6444,-2.8976
8.3901,0.8859,2.309,-1.4231
8.4001,1.1305,1.2748,-0.1443
8.4101,1.606,0.22424,1.3817
8.4201,2.7198,2.1183e-13,2.7198
8.4301,6.068,1.0747e-13,6.068
8.4401,15.018,1.35e-13,15.018
8.4501,23.061,7.1765e-13,23.061
8.4601,16.185,0.92562,15.26
8.4701,6.7091,2.5213,4.1878
8.4801,2.9761,4.4316,-1.4554
8.4901,1.7781,6.4329,-4.6548
8.5001,1.3084,8.2814,-6.9731
8.5101,1.1088,9.9137,-8.8049
8.5201,1.0535,11.525,-10.472
8.5301,1.118,12.759,-11.641
8.5401,1.3504,13.176,-11.826
8.5501,1.9662,13.059,-11.093
8.5601,3.8488,12.583,-8.7345
8.5701,9.1552,11.462,-2.3073
8.5801,14.88,9.0139,5.8659
8.5901,11.378,6.0506,5.3274
8.6001,5.0961,4.2259,0.87021
8.6101,2.4917,3.6271,-1.1354
8.6201,1.728,3.4925,-1.7645
8.6301,1.5228,3.379,-1.8562
8.6401,1.5645,3.2076,-1.6431
8.6501,1.807,3.0458,-1.2388
8.6601,2.3255,2.926,-0.60052
8.6701,3.3982,2.8909,0.5073
8.6801,5.9587,2.9531,3.0056
8.6901,13.7,2.9993,10.7
8.7001,34.417,3.1589,31.258
8.7101,53.034,3.2652,49.769
8.7201,37.099,3.2977,33.801
8.7301,15.139,3.2729,11.866
8.7401,6.4796,3.2878,3.1918
8.7501,3.6888,3.1662,0.5226
8.7601,2.5817,2.735,-0.15327
8.7701,2.097,2.0705,0.026571
8.7801,1.9441,1.72,0.2241
8.7901,2.0719,1.782,0.28995
8.8001,2.6201,2.0152,0.60491
8.8101,4.2408,2.3468,1.894
8.8201,9.4974,2.7244,6.7729
8.8301,21.586,3.17,18.416
8.8401,27.349,3.5973,23.752
8.8501,16.177,3.915,12.262
8.8601,6.6295,4.2886,2.3409
8.8701,3.3362,4.5869,-1.2507
8.8801,2.2799,4.6511,-2.3712
8.8901,1.9171,4.2886,-2.3715
8.9001,1.8832,3.7073,-1.8241
8.9101,2.1245,3.3546,-1.2302
8.9201,2.7702,3.1093,-0.3391
8.9301,4.3382,2.8344,1.5038
8.9401,8.8977,2.4162,6.4816
8.9501,22.674,2.0059,20.668
8.9601,42.623,1.7072,40.916
8.9701,37.728,1.4537,36.274
8.9801,17.093,1.3096,15.783
8.9901,6.8361,1.3886,5.4475
9.0002,3.5501,1.5254,2.0248
9.0102,2.2942,1.7216,0.57256
9.0202,1.7011,1.7091,-0.0080082
9.0302,1.3986,1.8031,-0.40454
9.0402,1.2667,2.2422,-0.97556
9.0502,1.2917,2.847,-1.5553
9.0602,1.6066,3.5148,-1.9081
9.0702,2.7911,4.1337,-1.3426
9.0802,5.3584,4.7572,0.60122
9.0902,6.184,5.2652,0.91879
9.1002,3.753,5.6374,-1.8843
9.1102,1.9961,5.8565,-3.8605
9.1202,1.4874,5.8129,-4.3255
9.1302,1.4383,5.4539,-4.0156
9.1402,1.6014,4.9808,-3.3795
9.1502,1.9725,4.1728,-2.2003
9.1602,2.6813,3.6484,-0.96717
9.1702,4.1215,3.3624,0.75908
9.1802,7.6544,3.319,4.3354
9.1902,18.56,3.2159,15.344
9.2002,45.283,3.3168,41.966
9.2102,62.417,3.2843,59.133
9.2202,38.989,3.1008,35.888
9.2302,15.243,2.8707,12.372
9.2402,6.5747,2.7213,3.8534
9.2502,3.6602,2.4692,1.191
9.2602,2.3941,2.0119,0.38215
9.2702,1.729,1.0886,0.64034
9.2802,1.3376,0.29354,1.0441
9.2902,1.0905,0.025169,1.0653
9.3002,0.92787,2.2327e-13,0.92787
9.3102,0.81916,1.8741e-13,0.81916
9.3202,0.74787,2.599e-13,0.74787
9.3302,0.70502,8.3156e-13,0.70502
9.3402,0.68627,0.42565,0.26063
9.3502,0.6908,1.1776,-0.4868
9.3602,0.72127,2.0579,-1.3366
9.3702,0.78515,3.0527,-2.2676
9.3802,0.89822,4.1284,-3.2302
9.3902,1.0936,5.1706,-4.077
9.4002,1.4472,6.2079,-4.7608
9.4102,2.1633,7.1078,-4.9445
9.4202,3.9533,7.9206,-3.9673
9.4302,9.5127,8.3125,1.2003
9.4402,22.192,8.4671,13.725
9.4502,28.242,8.3663,19.875
9.4602,16.573,7.946,8.6274
9.4702,6.589,6.9531,-0.36405
9.4802,3.1281,5.0837,-1.9555
9.4902,1.9873,3.0257,-1.0383
9.5002,1.5474,1.8373,-0.28996
9.5102,1.4159,1.2418,0.17409
9.5202,1.5188,1.0876,0.4312
9.5302,1.973,1.3831,0.58989
9.5402,3.3841,1.8936,1.4905
9.5502,7.9066,2.5819,5.3247
9.5602,16.205,3.313,12.892
9.5702,16.868,4.0345,12.833
9.5802,8.663,4.6705,3.9926
9.5902,3.6773,5.3469,-1.6696
9.6002,2.1089,5.8918,-3.7829
9.6102,1.6301,6.4376,-4.8075
9.6202,1.5468,6.6913,-5.1444
9.6302,1.7334,6.5981,-4.8647
9.6402,2.2905,6.3657,-4.0752
9.6502,3.7168,6.2209,-2.5041
9.6602,8.0605,5.8249,2.2355
9.6702,20.319,5.1516,15.168
9.6802,33.526,3.9644,29.562
9.6902,25.329,2.9629,22.366
9.7002,10.657,2.4213,8.2358
9.7102,4.4656,2.2457,2.2199
9.7202,2.4807,2.0911,0.38955
9.7302,1.7008,2.0056,-0.30478
9.7402,1.3549,1.6817,-0.32686
9.7502,1.2409,1.3038,-0.062902
9.7602,1.3505,1.1438,0.20674
9.7702,1.9294,1.0871,0.84225
9.7802,3.9597,0.96223,2.9975
9.7902,7.9334,0.69374,7.2397
9.8002,8.5513,0.4874,8.0639
9.8102,4.6288,0.37799,4.2508
9.8202,2.1044,0.38302,1.7214
9.8302,1.3135,0.52799,0.78547
9.8402,1.0981,0.79803,0.30005
9.8502,1.1078,1.1015,0.0063268
9.8602,1.3005,1.4683,-0.16779
9.8702,1.7915,1.8659,-0.074324
9.8802,3.0712,2.4163,0.65486
9.8902,7.0823,2.9419,4.1404
9.9002,16.939,3.5363,13.403
9.9102,23.264,4.0596,19.205
9.9202,14.626,4.5101,10.115
9.9302,5.8782,4.8304,1.0478
9.9402,2.706,4.993,-2.287
9.9502,1.6732,4.9667,-3.2935
9.9602,1.2744,4.7896,-3.5152
9.9702,1.1464,4.1941,-3.0478
9.9802,1.2244,3.277,-2.0526
9.9902,1.6409,2.4032,-0.76224
10,3.0796,1.5086,1.571
10.01,7.1316,1.081,6.0506
10.02,11.148,1.1573,9.9908
10.03,8.2143,1.476,6.7383
10.04,3.6527,1.8744,1.7783
10.05,1.833,2.4062,-0.57317
10.06,1.3161,3.0115,-1.6954
10.07,1.2183,3.5895,-2.3712
10.08,1.357,4.1817,-2.8247
10.09,1.7918,4.5538,-2.762
10.1,2.8997,5.0413,-2.1416
10.11,6.2437,5.4532,0.79041
10.12,15.88,5.8065,10.073
10.13,27.139,5.7925,21.346
10.14,21.299,5.6923,15.607
10.15,9.0609,5.4221,3.6388
10.16,3.6909,5.1146,-1.4237
10.17,1.9563,4.4631,-2.5068
10.18,1.2556,3.3344,-2.0787
10.19,0.90292,2.0037,-1.1008
10.2,0.70014,0.92274,-0.22261
10.21,0.57362,0.34012,0.23349
10.22,0.49063,0.12723,0.3634
10.23,0.4349,0.0064025,0.4285
10.24,0.3978,5.9747e-05,0.39774
10.25,0.37463,1.7384e-12,0.37463
10.26,0.36323,9.2265e-13,0.36323
10.27,0.36338,4.7212e-13,0.36338
10.28,0.37708,3.4023e-13,0.37708
10.29,0.40999,3.1719e-13,0.40999
10.3,0.47585,3.6882e-13,0.47585
10.31,0.61118,5.1348e-13,0.61118
10.32,0.93697,1.8772e-12,0.93697
10.33,1.9268,0.19718,1.7296
10.34,4.5009,0.60928,3.8917
10.35,6.5939,1.0573,5.5366
10.36,4.5248,1.5141,3.0107
10.37,1.9768,1.943,0.033797
10.38,1.0186,2.4314,-1.4129
10.39,0.73424,2.8148,-2.0806
10.4,0.65954,3.224,-2.5645
10.41,0.69312,3.4704,-2.7773
10.42,0.85204,3.7072,-2.8551
10.43,1.3123,3.7011,-2.3888
10.44,2.7642,3.709,-0.94478
10.45,5.8164,3.6425,2.174
10.46,6.8172,3.5279,3.2892
10.47,3.9973,3.2151,0.78222
10.48,1.9605,2.8066,-0.8461
10.49,1.3839,2.375,-0.9911
10.5,1.3552,2.1586,-0.80339
10.51,1.6116,2.3808,-0.7692
10.52,2.2297,2.5156,-0.28592
10.53,3.6657,2.8427,0.82302
10.54,7.7666,3.0255,4.7411
10.55,20.09,3.5066,16.583
10.56,37.92,3.8888,34.032
10.57,33.578,4.1607,29.417
10.58,15.19,4.2738,10.916
10.59,6.0695,4.4442,1.6252
10.6,3.1838,4.383,-1.1992
10.61,2.1339,4.1293,-1.9954
10.62,1.7265,3.9876,-2.2611
10.63,1.7023,3.42,-1.7176
10.64,2.2113,2.8509,-0.63962
10.65,4.2423,2.4623,1.78
10.66,9.2511,1.9654,7.2857
10.67,12.045,1.4202,10.625
10.68,7.4471,1.1229,6.3243
10.69,3.1977,1.0591,2.1386
10.7,1.713,1.0504,0.66267
10.71,1.2713,1.06,0.21126
10.72,1.186,1.011,0.17502
10.73,1.3455,0.8691,0.47641
10.74,1.9106,0.73718,1.1734
10.75,3.71,0.69668,3.0133
10.76,9.0542,0.87654,8.1776
10.77,15.805,1.0357,14.769
10.78,12.955,1.2484,11.706
10.79,5.767,1.3974,4.3696
10.8,2.5061,1.5734,0.93263
10.81,1.4892,1.8286,-0.3394
10.82,1.136,2.0665,-0.93048
10.83,1.0456,2.3929,-1.3473
10.84,1.1674,2.5012,-1.3338
10.85,1.7152,2.7094,-0.99422
10.86,3.5554,2.9941,0.56127
10.87,6.9548,3.2385,3.7162
10.88,7.2559,3.3283,3.9276
10.89,3.9606,3.1913,0.76928
10.9,2.0107,3.0255,-1.0149
10.91,1.5062,2.859,-1.3528
10.92,1.5372,2.9317,-1.3945
10.93,1.9141,2.8402,-0.92609
10.94,2.8475,2.7521,0.0954
10.95,5.3284,2.388,2.9405
10.96,13.152,2.1959,10.956
10.97,30.349,2.4251,27.924
10.98,37.148,2.6755,34.472
10.99,20.952,2.9675,17.985
11,8.0933,3.1606,4.9328
11.01,3.6741,3.5743,0.099834
11.02,2.1409,3.7535,-1.6126
11.03,1.455,4.073,-2.618
11.04,1.0923,4.1832,-3.0908
11.05,0.8827,4.0075,-3.1248
11.06,0.75768,3.8119,-3.0543
11.07,0.68623,3.7534,-3.0671
11.08,0.65406,3.6019,-2.9478
11.09,0.65627,3.4398,-2.7835
11.1,0.6953,3.3354,-2.6401
11.11,0.78254,2.888,-2.1054
11.12,0.94535,2.3369,-1.3916
11.13,1.248,1.6945,-0.44649
11.14,1.8623,1.4483,0.41397
11.15,3.3719,1.2725,2.0994
11.16,8.0358,0.91589,7.1199
11.17,19.468,0.67705,18.791
11.18,26.8,0.39108,26.409
11.19,16.784,0.36118,16.423
11.2,6.6373,0.34575,6.2915
11.21,2.9463,0.50933,2.4369
11.22,1.7276,0.77879,0.9488
11.23,1.2358,1.0758,0.15998
11.24,1.0506,1.5129,-0.46227
11.25,1.1272,1.7441,-0.61691
11.26,1.774,2.0324,-0.25836
11.27,3.4829,2.5332,0.94977
11.28,4.4334,3.0175,1.4159
11.29,2.8138,3.5649,-0.75106
11.3,1.3256,4.0208,-2.6952
11.31,0.81343,4.4221,-3.6087
11.32,0.68058,4.7844,-4.1038
11.33,0.70037,4.8155,-4.1151
11.34,0.87276,4.7444,-3.8716
11.35,1.4088,4.582,-3.1731
11.36,3.1475,4.3603,-1.2129
11.37,6.8281,4.094,2.734
11.38,7.9987,3.778,4.2207
11.39,4.4996,3.2051,1.2945
11.4,1.9329,2.1656,-0.23275
11.41,1.1122,1.5531,-0.44091
11.42,0.90579,1.4295,-0.52369
11.43,0.95734,1.5304,-0.57304
11.44,1.2962,1.7268,-0.43063
11.45,2.3918,1.826,0.56579
11.46,5.8589,2.0059,3.853
11.47,11.558,2.2318,9.3266
11.48,11.087,2.457,8.6298
11.49,5.298,2.6009,2.6971
11.5,2.1238,2.6261,-0.50232
11.51,1.0968,2.6872,-1.5904
11.52,0.71021,2.6522,-1.942
11.53,0.52584,2.6316,-2.1058
11.54,0.42494,2.4811,-2.0561
11.55,0.36596,2.1174,-1.7515
11.56,0.33137,1.6178,-1.2865
11.57,0.31309,1.1418,-0.82871
11.58,0.30751,1.0172,-0.7097
11.59,0.31386,0.94824,-0.63438
11.6,0.33394,1.0008,-0.66685
11.61,0.3735,1.0643,-0.69082
11.62,0.44686,1.0538,-0.60691
11.63,0.59364,1.1877,-0.59402
11.64,0.95287,1.1806,-0.22776
11.65,2.0426,1.2493,0.7933
11.66,4.4133,1.2281,3.1852
11.67,5.386,1.2413,4.1447
11.68,3.2585,1.3007,1.9578
11.69,1.6163,1.2014,0.41497
11.7,1.1766,1.3126,-0.13602
11.71,1.2352,1.2191,0.016031
11.72,1.6383,1.1352,0.50306
11.73,2.692,1.0595,1.6324
11.74,5.8394,0.82066,5.0187
11.75,15.065,0.78626,14.279
11.76,26.694,0.67885,26.016
11.77,21.787,0.67315,21.114
11.78,9.3988,0.62606,8.7728
11.79,3.7479,0.60648,3.1415
11.8,1.9302,0.7118,1.2184
11.81,1.2079,0.69246,0.51546
11.82,0.84848,0.79316,0.055323
11.83,0.64375,0.81712,-0.17337
11.84,0.51709,0.65457,-0.13749
11.85,0.43465,0.60346,-0.16881
11.86,0.38009,0.73442,-0.35433
11.87,0.34471,0.88855,-0.54384
11.88,0.32435,1.0494,-0.72503
11.89,0.31809,1.1945,-0.87639
11.9,0.32897,1.2946,-0.96561
11.91,0.36851,1.404,-1.0355
11.92,0.47678,1.4971,-1.0203
11.93,0.81332,1.5251,-0.71182
11.94,1.7412,1.5518,0.18948
11.95,2.6619,1.6069,1.055
11.96,2.0098,1.5862,0.42364
11.97,0.99326,1.5359,-0.54268
11.98,0.60604,1.3045,-0.69848
11.99,0.52921,0.93745,-0.40824
12,0.5805,0.72407,-0.14357
12.01,0.7747,0.61718,0.15752
12.02,1.3542,0.63391,0.7203
12.03,3.114,0.62978,2.4842
12.04,5.829,0.71491,5.1141
12.05,5.4472,0.91009,4.5371
12.06,2.7849,1.0002,1.7847
12.07,1.4747,1.2304,0.24427
12.08,1.2063,1.4278,-0.22148
12.09,1.3712,1.6235,-0.2523
12.1,1.9871,1.9704,0.016702
12.11,3.7745,2.1326,1.642
12.12,9.4422,2.3612,7.081
12.13,20.349,2.5747,17.774
12.14,22.067,2.6668,19.401
12.15,11.375,2.8417,8.5328
12.16,4.443,2.9099,1.5331
12.17,2.1748,3.0588,-0.88403
12.18,1.3909,3.1121,-1.7212
12.19,1.0913,3.0701,-1.9789
12.2,1.0838,3.1237,-2.0399
12.21,1.567,2.8929,-1.3259
12.22,2.8626,2.6264,0.23624
12.23,3.4854,2.4382,1.0473
12.24,2.2454,2.0434,0.20203
12.25,1.2208,1.6839,-0.46308
12.26,0.94482,1.5595,-0.61469
12.27,1.0084,1.5617,-0.55331
12.28,1.3503,1.678,-0.32771
12.29,2.3176,1.7235,0.5941
12.3,5.4,1.788,3.612
12.31,12.732,1.9056,10.826
12.32,16.828,1.9124,14.915
12.33,10.217,1.9269,8.2903
12.34,4.0862,1.8561,2.2301
12.35,1.9241,1.8295,0.094578
12.36,1.2389,1.8431,-0.60427
12.37,1.0317,1.7323,-0.70055
12.38,1.15,1.6361,-0.48604
12.39,1.9385,1.3486,0.58985
12.4,4.0483,0.92554,3.1228
12.41,5.4096,0.62383,4.7857
12.42,3.5104,0.44267,3.0677
12.43,1.6096,0.4256,1.184
12.44,0.96182,0.41911,0.54271
12.45,0.83677,0.42209,0.41468
12.46,0.97001,0.48585,0.48416
12.47,1.5122,0.49265,1.0195
12.48,3.3417,0.56862,2.7731
12.49,7.7353,0.56997,7.1653
12.5,10.185,0.54343,9.6417
12.51,6.1923,0.61605,5.5762
12.52,2.486,0.53305,1.9529
12.53,1.1622,0.49077,0.67145
12.54,0.7136,0.48954,0.22406
12.55,0.51939,0.43317,0.086217
12.56,0.42134,0.51437,-0.09303
12.57,0.36994,0.53485,-0.16492
12.58,0.34638,0.51065,-0.16428
12.59,0.34353,0.56468,-0.22114
12.6,0.36054,0.69451,-0.33398
12.61,0.40211,0.90193,-0.49981
12.62,0.4814,1.0982,-0.61677
12.63,0.6335,1.3078,-0.67429
12.64,0.95608,1.5041,-0.54806
12.65,1.8094,1.6616,0.14782
12.66,4.4645,1.8437,2.6207
12.67,9.5582,2.0721,7.4861
12.68,10.37,2.3192,8.0506
12.69,5.3979,2.4863,2.9116
12.7,2.1817,2.687,-0.5053
12.71,1.1441,2.9207,-1.7766
12.72,0.80961,2.9643,-2.1547
12.73,0.72944,2.9681,-2.2386
12.74,0.8828,2.8888,-2.006
12.75,1.5374,2.7825,-1.2452
12.76,2.5291,2.6173,-0.088165
12.77,2.3242,2.2808,0.043373
12.78,1.3792,2.0172,-0.63796
12.79,1.0032,1.6174,-0.6142
12.8,1.074,1.1575,-0.083519
12.81,1.4675,1.0836,0.38392
12.82,2.5074,1.0297,1.4776
12.83,5.7099,1.0281,4.6818
12.84,14.306,1.2137,13.093
12.85,22.035,1.2563,20.779
12.86,15.423,1.3575,14.065
12.87,6.3153,1.4758,4.8395
12.88,2.7416,1.5373,1.2042
12.89,1.629,1.7272,-0.098211
12.9,1.2772,1.7856,-0.50845
12.91,1.3828,1.7486,-0.36586
12.92,2.3499,1.8319,0.51802
12.93,4.6985,1.7589,2.9395
12.94,5.6127,1.617,3.9956
12.95,3.3038,1.6742,1.6296
12.96,1.4914,1.7218,-0.23034
12.97,0.90407,1.7116,-0.80757
12.98,0.78179,1.7959,-1.0141
12.99,0.9173,1.8172,-0.89985
13,1.5535,1.8207,-0.26717
13.01,3.5755,1.8861,1.6893
13.02,6.3375,1.7697,4.5678
13.03,5.4112,1.5509,3.8603
13.04,2.5044,1.3742,1.1302
13.05,1.1388,1.2557,-0.11697
13.06,0.73664,1.2869,-0.55023
13.07,0.6542,1.3416,-0.68745
13.08,0.79909,1.3248,-0.52572
13.09,1.4646,1.4295,0.035145
13.1,3.1224,1.4418,1.6806
13.11,4.0549,1.3194,2.7355
13.12,2.5526,1.3004,1.2522
13.13,1.177,1.2303,-0.053306
13.14,0.73651,1.1113,-0.37481
13.15,0.68872,1.0632,-0.37444
13.16,0.89035,0.94057,-0.050223
13.17,1.6383,0.77394,0.86434
13.18,3.9832,0.61721,3.366
13.19,7.3954,0.44116,6.9542
13.2,6.5464,0.38307,6.1633
13.21,2.9974,0.4075,2.5899
13.22,1.2323,0.39724,0.83501
13.23,0.66504,0.44897,0.21607
13.24,0.44708,0.5062,-0.059125
13.25,0.34314,0.53354,-0.1904
13.26,0.28843,0.62386,-0.33543
13.27,0.26025,0.63761,-0.37735
13.28,0.24983,0.57721,-0.32739
13.29,0.25476,0.61849,-0.36373
13.3,0.2775,0.6727,-0.3952
13.31,0.32754,0.73462,-0.40708
13.32,0.43164,0.85554,-0.4239
13.33,0.67641,0.90516,-0.22875
13.34,1.4024,0.96468,0.43776
13.35,3.4371,1.0642,2.3729
13.36,5.6303,1.0888,4.5415
13.37,4.2896,1.16,3.1296
13.38,1.8853,1.184,0.70133
13.39,0.89401,1.1425,-0.24852
13.4,0.6219,1.1923,-0.57042
13.41,0.60897,1.0996,-0.49068
13.42,0.86221,0.98724,-0.12503
13.43,1.7991,1.0465,0.75266
13.44,3.4595,1.0189,2.4405
13.45,3.466,1.0478,2.4181
13.46,1.8196,1.1238,0.69573
13.47,0.90034,1.0799,-0.17957
13.48,0.67347,1.1157,-0.44226
13.49,0.73506,1.071,-0.33593
13.5,1.1283,0.92843,0.19992
13.51,2.4875,0.93519,1.5523
13.52,5.5116,0.87157,4.64
13.53,6.7155,0.79598,5.9195
13.54,3.8821,0.79547,3.0866
13.55,1.6521,0.66558,0.98651
13.56,0.9358,0.63044,0.30536
13.57,0.78619,0.69668,0.089513
13.58,0.94649,0.73622,0.21027
13.59,1.7234,0.898,0.8254
13.6,3.8624,1.0374,2.825
13.61,5.6157,1.1039,4.5118
13.62,3.8852,1.1833,2.7019
13.63,1.7738,1.2059,0.56789
13.64,1.0375,1.306,-0.26858
13.65,0.94956,1.4512,-0.50165
13.66,1.2641,1.5373,-0.27314
13.67,2.4774,1.6888,0.78859
13.68,6.0111,1.838,4.1731
13.69,9.8324,1.9205,7.9119
13.7,7.4489,1.9708,5.4781
13.71,3.1932,1.9654,1.2278
13.72,1.4067,1.9952,-0.58855
13.73,0.85465,2.0398,-1.1852
13.74,0.68387,2.0516,-1.3677
13.75,0.7423,2.1014,-1.3591
13.76,1.1791,2.0961,-0.91702
13.77,1.8232,1.9232,-0.10006
13.78,1.6297,1.6382,-0.0084495
13.79,1.0063,1.3707,-0.36439
13.8,0.80136,1.2867,-0.48532
13.81,0.93503,1.3739,-0.43885
13.82,1.4279,1.4199,0.0080411
13.83,2.9238,1.439,1.4847
13.84,7.4674,1.4899,5.9775
13.85,14.051,1.4676,12.583
13.86,12.434,1.4363,10.997
13.87,5.6202,1.4216,4.1986
13.88,2.2328,1.3479,0.8849
13.89,1.1458,1.3314,-0.18554
13.9,0.72784,1.2908,-0.56294
13.91,0.52665,1.1047,-0.57803
13.92,0.41746,0.95239,-0.53492
13.93,0.35615,0.87335,-0.5172
13.94,0.32487,0.74702,-0.42215
13.95,0.31744,0.66622,-0.34878
13.96,0.33594,0.65849,-0.32255
13.97,0.39484,0.68397,-0.28913
13.98,0.54517,0.72722,-0.18204
13.99,0.9868,0.73742,0.24938
14,2.3206,0.75092,1.5697
14.01,4.2542,0.83645,3.4178
14.02,3.798,0.90256,2.8954
14.03,1.8335,0.93134,0.90215
14.04,0.88672,0.98038,-0.093658
14.05,0.64639,0.99729,-0.3509
14.06,0.68803,1.0293,-0.34123
14.07,1.0793,1.067,0.012318
14.08,2.3543,1.0462,1.3081
14.09,4.1055,1.0807,3.0247
14.1,3.5671,1.1049,2.4622
14.11,1.8159,1.0087,0.80723
14.12,1.0748,0.9736,0.1012
14.13,1.0375,0.9851,0.05236
14.14,1.4755,0.86835,0.60711
14.15,3.0188,0.80648,2.2123
14.16,7.5546,0.85198,6.7026
14.17,12.868,0.82745,12.04
14.18,10.114,0.78568,9.3281
14.19,4.3465,0.70262,3.6439
14.2,1.8373,0.58796,1.2494
14.21,1.0739,0.59386,0.48002
14.22,0.87762,0.59879,0.27883
14.23,1.1196,0.54987,0.56977
14.24,2.1194,0.57536,1.544
14.25,3.0435,0.58454,2.4589
14.26,2.1576,0.47801,1.6796
14.27,0.96478,0.35005,0.61473
14.28,0.48399,0.29878,0.1852
14.29,0.31895,0.32457,-0.0056143
14.3,0.24612,0.33681,-0.090688
14.31,0.20761,0.35445,-0.14684
14.32,0.18596,0.39353,-0.20756
14.33,0.17466,0.40936,-0.2347
14.34,0.17134,0.43778,-0.26644
14.35,0.17607,0.47666,-0.30059
14.36,0.19182,0.50608,-0.31426
14.37,0.22855,0.59308,-0.36452
14.38,0.32293,0.69294,-0.37001
14.39,0.60663,0.76069,-0.15406
14.4,1.1718,0.86278,0.309
14.41,1.332,0.95361,0.37834
14.42,0.85384,0.98632,-0.13248
14.43,0.5725,1.0598,-0.48726
14.44,0.60553,1.155,-0.54949
14.45,0.89984,1.1771,-0.27729
14.46,1.8292,1.2323,0.59693
14.47,4.6623,1.3095,3.3528
14.48,8.7686,1.2598,7.5088
14.49,7.761,1.178,6.583
14.5,3.5132,1.1359,2.3773
14.51,1.4021,1.0836,0.31849
14.52,0.72584,1.1321,-0.40621
14.53,0.46713,1.1858,-0.71865
14.54,0.3441,1.1112,-0.76712
14.55,0.2792,1.1016,-0.82244
14.56,0.24543,1.1472,-0.90181
14.57,0.23264,1.0526,-0.81996
14.58,0.23923,0.94295,-0.70372
14.59,0.27181,0.91347,-0.64166
14.6,0.35565,0.83551,-0.47985
14.61,0.58634,0.71324,-0.1269
14.62,1.3185,0.61808,0.70041
14.63,2.8632,0.5369,2.3263
14.64,3.3547,0.49658,2.8581
14.65,1.888,0.49275,1.3952
14.66,0.81149,0.44918,0.36231
14.67,0.46752,0.46217,0.0053496
14.68,0.38795,0.53719,-0.14924
14.69,0.45782,0.54765,-0.089827
14.7,0.7862,0.5785,0.20769
14.71,1.2561,0.67183,0.58428
14.72,1.1339,0.68352,0.45033
14.73,0.7103,0.68052,0.02978
14.74,0.59063,0.76938,-0.17875
14.75,0.73933,0.81635,-0.077022
14.76,1.2589,0.83894,0.41996
14.77,2.938,0.94543,1.9926
14.78,6.9334,1.0307,5.9027
14.79,9.1712,1.0756,8.0956
14.8,5.5865,1.1343,4.4521
14.81,2.2711,1.1281,1.143
14.82,1.1348,1.1082,0.026662
14.83,0.85539,1.1293,-0.27395
14.84,1.0278,1.106,-0.07812
14.85,1.9768,1.0752,0.90155
14.86,3.43,1.0993,2.3307
14.87,3.0457,1.0688,1.9769
14.88,1.5026,0.9707,0.53187
14.89,0.76465,0.90044,-0.13579
14.9,0.59947,0.87084,-0.27137
14.91,0.72248,0.8643,-0.14182
14.92,1.3651,0.8606,0.50452
14.93,2.9749,0.86019,2.1147
14.94,3.8788,0.83634,3.0425
14.95,2.4138,0.71623,1.6976
14.96,1.0702,0.56864,0.50155
14.97,0.63563,0.51489,0.12074
14.98,0.5955,0.50812,0.087385
14.99,0.88548,0.52749,0.35799
15,1.9199,0.5843,1.3356
15.01,3.3507,0.63171,2.719
15.02,2.8737,0.67295,2.2008
15.03,1.3773,0.71777,0.65958
15.04,0.69807,0.72824,-0.030164
15.05,0.55747,0.75885,-0.20137
15.06,0.70384,0.8493,-0.14546
15.07,1.404,0.90428,0.49973
15.08,3.015,0.92461,2.0904
15.09,3.648,0.96779,2.6802
15.1,2.1017,0.96543,1.1363
15.11,0.87718,0.93445,-0.057279
15.12,0.45879,0.94336,-0.48458
15.13,0.31867,0.93524,-0.61657
15.14,0.26364,0.88613,-0.62249
15.15,0.2456,0.85413,-0.60854
15.16,0.25129,0.79094,-0.53965
15.17,0.28004,0.68124,-0.4012
15.18,0.34118,0.64398,-0.30279
15.19,0.46268,0.6384,-0.17573
15.2,0.72983,0.59718,0.13265
15.21,1.4672,0.61948,0.84772
15.22,3.7249,0.67603,3.0488
15.23,7.4181,0.66195,6.7561
15.24,7.1323,0.65422,6.478
15.25,3.4216,0.67324,2.7483
15.26,1.4051,0.638,0.76708
15.27,0.79521,0.61042,0.18479
15.28,0.66665,0.60063,0.066022
15.29,0.90712,0.5337,0.37343
15.3,1.6213,0.48021,1.1411
15.31,1.9049,0.48982,1.4151
15.32,1.191,0.4773,0.71372
15.33,0.65693,0.42799,0.22894
15.34,0.55499,0.39157,0.16341
15.35,0.72866,0.39052,0.33814
15.36,1.4468,0.43601,1.0108
15.37,3.3859,0.4816,2.9043
15.38,4.9677,0.50999,4.4577
15.39,3.3908,0.55202,2.8388
15.4,1.459,0.57079,0.88824
15.41,0.7552,0.56215,0.19304
15.42,0.61623,0.59995,0.016283
15.43,0.82611,0.65813,0.16797
15.44,1.6854,0.67689,1.0085
15.45,2.8069,0.71049,2.0964
15.46,2.3222,0.7573,1.5649
15.47,1.1209,0.72477,0.39613
15.48,0.60834,0.6541,-0.045759
15.49,0.53225,0.6284,-0.096145
15.5,0.75202,0.62147,0.13056
15.51,1.612,0.62846,0.98352
15.52,3.0581,0.63807,2.42
15.53,2.9358,0.61111,2.3247
15.54,1.4624,0.5871,0.87532
15.55,0.66824,0.59112,0.077119
15.56,0.44343,0.5815,-0.13807
15.57,0.43829,0.58256,-0.14427
15.58,0.66911,0.62712,0.041991
15.59,1.1954,0.62856,0.56689
15.6,1.3417,0.55683,0.78483
15.61,0.87977,0.5108,0.36897
15.62,0.6262,0.5044,0.12181
15.63,0.71972,0.48419,0.23553
15.64,1.2153,0.50652,0.70878
15.65,2.8761,0.59917,2.2769
15.66,6.7032,0.66776,6.0354
15.67,8.524,0.71224,7.8117
15.68,4.9752,0.77507,4.2001
15.69,1.9356,0.82135,1.1143
15.7,0.8706,0.87436,-0.0037569
15.71,0.50367,0.94423,-0.44056
15.72,0.33985,0.97848,-0.63863
15.73,0.25228,0.99042,-0.73814
15.74,0.20018,1.0197,-0.81951
15.75,0.16709,1.0467,-0.87961
15.76,0.14533,1.046,-0.9007
15.77,0.13095,1.0078,-0.87687
15.78,0.1218,0.9371,-0.8153
15.79,0.11689,0.89827,-0.78138
15.8,0.1158,0.8334,-0.7176
15.81,0.11882,0.6751,-0.55629
15.82,0.12713,0.58753,-0.46039
15.83,0.14384,0.62544,-0.48159
15.84,0.17711,0.62342,-0.44631
15.85,0.25361,0.57841,-0.3248
15.86,0.47668,0.62181,-0.14513
15.87,1.047,0.66813,0.37887
15.88,1.52,0.61884,0.90112
15.89,1.1039,0.61206,0.49185
15.9,0.60752,0.6629,-0.055381
15.91,0.50807,0.61362,-0.10556
15.92,0.70463,0.51723,0.1874
15.93,1.4784,0.51287,0.96554
15.94,3.5487,0.4889,3.0598
15.95,5.2356,0.41518,4.8204
15.96,3.5565,0.46183,3.0947
15.97,1.4947,0.52776,0.96696
15.98,0.73111,0.46918,0.26194
15.99,0.54883,0.46251,0.086325
16,0.67335,0.56716,0.10619
16.01,1.2184,0.58346,0.63495
16.02,1.6852,0.5446,1.1406
16.03,1.2272,0.61742,0.60977
16.04,0.69359,0.6708,0.022792
16.05,0.58878,0.59442,-0.0056405
16.06,0.8176,0.56615,0.25146
16.07,1.7243,0.63094,1.0934
16.08,4.0843,0.60657,3.4777
16.09,5.803,0.53493,5.268
16.1,3.7978,0.56235,3.2354
16.11,1.5762,0.54954,1.0266
16.12,0.77644,0.4457,0.33074
16.13,0.5925,0.43923,0.15328
16.14,0.76444,0.49802,0.26642
16.15,1.389,0.4658,0.92323
16.16,1.7455,0.43969,1.3058
16.17,1.1355,0.52445,0.61105
16.18,0.59616,0.55541,0.040749
16.19,0.47293,0.47385,-0.00092138
16.2,0.62524,0.44866,0.17659
16.21,1.3026,0.48637,0.81628
16.22,2.8471,0.47042,2.3766
16.23,3.4542,0.45216,3.0021
16.24,1.9767,0.49956,1.4772
16.25,0.80553,0.51007,0.29546
16.26,0.40373,0.48733,-0.083607
16.27,0.26673,0.55926,-0.29253
16.28,0.20977,0.6535,-0.44372
16.29,0.18643,0.65813,-0.47169
16.3,0.18365,0.69101,-0.50736
16.31,0.20039,0.8205,-0.62011
16.32,0.2463,0.8725,-0.6262
16.33,0.35668,0.83269,-0.47601
16.34,0.66962,0.86213,-0.19252
16.35,1.6334,0.89707,0.73637
16.36,3.2119,0.87525,2.3367
16.37,3.0924,0.90593,2.1865
16.38,1.5123,0.94316,0.56913
16.39,0.66081,0.87975,-0.21895
16.4,0.42256,0.83317,-0.41061
16.41,0.43253,0.86155,-0.42902
16.42,0.70503,0.78331,-0.078282
16.43,1.0874,0.62811,0.45932
16.44,0.94065,0.59694,0.34372
16.45,0.57419,0.60313,-0.028938
16.46,0.49091,0.52794,-0.037031
16.47,0.69119,0.50212,0.18907
16.48,1.4682,0.54069,0.92754
16.49,3.5463,0.50608,3.0402
16.5,5.2376,0.46776,4.7699
16.51,3.5454,0.50777,3.0376
16.52,1.4672,0.48772,0.97946
16.53,0.69259,0.41178,0.28081
16.54,0.50425,0.41195,0.092299
16.55,0.63513,0.4164,0.21873
16.56,1.1122,0.36116,0.75102
16.57,1.2902,0.37691,0.9133
16.58,0.76571,0.45695,0.30876
16.59,0.3528,0.46159,-0.10879
16.6,0.20773,0.45175,-0.24402
16.61,0.15644,0.4878,-0.33136
16.62,0.13508,0.47868,-0.34361
16.63,0.12758,0.4668,-0.33922
16.64,0.12983,0.53167,-0.40185
16.65,0.14259,0.56779,-0.42519
16.66,0.17233,0.54427,-0.37194
16.67,0.24149,0.56811,-0.32662
16.68,0.43857,0.61368,-0.17511
16.69,0.9915,0.58781,0.40369
16.7,1.6433,0.56279,1.0805
16.71,1.357,0.59205,0.76494
16.72,0.74319,0.57833,0.16487
16.73,0.57933,0.51178,0.067551
16.74,0.81532,0.48766,0.32766
16.75,1.8047,0.50645,1.2983
16.76,4.2185,0.49855,3.72
16.77,5.5657,0.48941,5.0762
16.78,3.3659,0.50641,2.8595
16.79,1.3244,0.50176,0.82259
16.8,0.59486,0.47084,0.12403
16.81,0.34707,0.45656,-0.10948
16.82,0.23902,0.4497,-0.21067
16.83,0.18357,0.40659,-0.22302
16.84,0.15365,0.34118,-0.18752
16.85,0.13962,0.31638,-0.17676
16.86,0.13996,0.32204,-0.18208
16.87,0.16369,0.30099,-0.1373
16.88,0.25476,0.25702,-0.0022585
16.89,0.51543,0.24254,0.27289
16.9,0.77658,0.27728,0.4993
16.91,0.59666,0.31271,0.28394
16.92,0.32057,0.31953,0.001038
16.93,0.23922,0.33346,-0.094241
16.94,0.29963,0.35707,-0.057446
16.95,0.59062,0.36032,0.23029
16.96,1.2263,0.36097,0.86537
16.97,1.4337,0.39169,1.042
16.98,0.84022,0.41948,0.42074
16.99,0.42133,0.41477,0.0065637
17,0.33925,0.40816,-0.068905
17.01,0.48479,0.41662,0.068164
17.02,1.0332,0.40646,0.62674
17.03,1.7436,0.38312,1.3605
17.04,1.4557,0.38469,1.071
17.05,0.72711,0.38809,0.33902
17.06,0.44343,0.36561,0.077819
17.07,0.48757,0.34363,0.14394
17.08,0.92233,0.33448,0.58785
17.09,1.9895,0.32456,1.6649
17.1,2.5059,0.32862,2.1773
17.11,1.5257,0.34324,1.1824
17.12,0.7114,0.33734,0.37407
17.13,0.50663,0.30345,0.20318
17.14,0.67623,0.27492,0.40131
17.15,1.437,0.2745,1.1625
17.16,2.5045,0.28982,2.2147
17.17,2.1362,0.30338,1.8328
17.18,0.99737,0.30829,0.68908
17.19,0.46639,0.3182,0.14819
17.2,0.32375,0.33785,-0.014102
17.21,0.34795,0.33749,0.01046
17.22,0.51927,0.32484,0.19443
17.23,0.61859,0.34051,0.27808
17.24,0.48405,0.36074,0.12331
17.25,0.42306,0.34543,0.07763
17.26,0.57824,0.32286,0.25538
17.27,1.169,0.34204,0.82697
17.28,2.9405,0.36299,2.5775
17.29,5.1789,0.35694,4.822
17.3,4.2321,0.3835,3.8486
17.31,1.845,0.41871,1.4263
17.32,0.75771,0.40309,0.35461
17.33,0.41082,0.39083,0.01999
17.34,0.27717,0.41971,-0.14254
17.35,0.21663,0.43383,-0.2172
17.36,0.19123,0.41783,-0.2266
17.37,0.19083,0.43394,-0.24311
17.38,0.22066,0.47476,-0.2541
17.39,0.31502,0.47306,-0.15804
17.4,0.61915,0.45161,0.16754
17.41,1.4658,0.44087,1.0249
17.42,2.3044,0.42071,1.8837
17.43,1.6965,0.40653,1.29
17.44,0.75243,0.41061,0.34182
17.45,0.38872,0.4252,-0.036479
17.46,0.3327,0.46522,-0.13252
17.47,0.49327,0.51556,-0.022289
17.48,0.8343,0.55719,0.27711
17.49,0.83776,0.59538,0.24238
17.5,0.50485,0.6195,-0.11466
17.51,0.35739,0.62814,-0.27076
17.52,0.44231,0.63633,-0.19402
17.53,0.89141,0.66099,0.23041
17.54,2.0423,0.66128,1.381
17.55,2.7858,0.65213,2.1337
17.56,1.7775,0.66756,1.1099
17.57,0.76779,0.67348,0.094305
17.58,0.44086,0.65295,-0.21209
17.59,0.45653,0.631,-0.17448
17.6,0.81236,0.58134,0.23103
17.61,1.3033,0.50217,0.80117
17.62,1.0879,0.44499,0.64289
17.63,0.56423,0.42696,0.13727
17.64,0.37254,0.42465,-0.052112
17.65,0.45578,0.40895,0.046838
17.66,0.93921,0.38585,0.55336
17.67,1.8668,0.35959,1.5072
17.68,1.9356,0.33601,1.5996
17.69,1.0043,0.32369,0.68061
17.7,0.44675,0.2894,0.15735
17.71,0.30018,0.22686,0.073319
17.72,0.36112,0.19264,0.16848
17.73,0.6365,0.19303,0.44347
17.74,0.79485,0.19196,0.60289
17.75,0.52087,0.19301,0.32786
17.76,0.28173,0.21272,0.069009
17.77,0.2397,0.23008,0.0096266
17.78,0.36531,0.21564,0.14967
17.79,0.79803,0.18809,0.60994
17.8,1.2724,0.18327,1.0891
17.81,0.96848,0.19525,0.77324
17.82,0.43025,0.19613,0.23412
17.83,0.20317,0.20066,0.0025082
17.84,0.13095,0.22951,-0.098568
17.85,0.104,0.25326,-0.14925
17.86,0.094275,0.25554,-0.16126
17.87,0.095042,0.27777,-0.18273
17.88,0.10661,0.30211,-0.1955
17.89,0.13739,0.29431,-0.15692
17.9,0.22195,0.29114,-0.06919
17.91,0.48689,0.32136,0.16553
17.92,1.0198,0.34209,0.67775
17.93,1.1521,0.33994,0.81213
17.94,0.65198,0.35363,0.29836
17.95,0.31942,0.39133,-0.071911
17.96,0.24784,0.41117,-0.16332
17.97,0.3357,0.40862,-0.07292
17.98,0.6129,0.41088,0.20201
17.99,0.78676,0.42957,0.35719
18,0.57949,0.4311,0.14839
18.01,0.43699,0.42048,0.01651
18.02,0.56957,0.44134,0.12823
18.03,1.1926,0.49194,0.70064
18.04,2.9219,0.5119,2.41
18.05,4.4822,0.50309,3.9791
18.06,3.1469,0.50452,2.6424
18.07,1.3135,0.50122,0.81231
18.08,0.61542,0.48134,0.13408
18.09,0.47226,0.49074,-0.01848
18.1,0.64622,0.51346,0.13276
18.11,0.91632,0.50914,0.40719
18.12,0.73103,0.4872,0.24383
18.13,0.38389,0.47643,-0.092539
18.14,0.25307,0.46956,-0.21649
18.15,0.2842,0.42744,-0.14324
18.16,0.51896,0.35184,0.16713
18.17,0.88172,0.28434,0.59737
18.18,0.79271,0.23234,0.56037
18.19,0.42226,0.22537,0.19689
18.2,0.26439,0.25705,0.0073429
18.21,0.2944,0.2675,0.026908
18.22,0.54984,0.25261,0.29722
18.23,1.0217,0.27312,0.74856
18.24,1.0343,0.30954,0.72475
18.25,0.59313,0.29641,0.29671
18.26,0.39165,0.26616,0.12549
18.27,0.49717,0.29279,0.20438
18.28,1.0726,0.33721,0.7354
18.29,2.2255,0.32836,1.8971
18.3,2.4021,0.31284,2.0892
18.31,1.2539,0.34415,0.90976
18.32,0.51038,0.36667,0.14371
18.33,0.26737,0.349,-0.08163
18.34,0.1842,0.34412,-0.15993
18.35,0.15261,0.37506,-0.22244
18.36,0.14656,0.38401,-0.23744
18.37,0.16256,0.34468,-0.18211
18.38,0.21372,0.34123,-0.12751
18.39,0.35832,0.38744,-0.029121
18.4,0.82033,0.40531,0.41502
18.41,1.838,0.36672,1.4713
18.42,2.2449,0.33592,1.9089
18.43,1.2992,0.32177,0.97747
18.44,0.56167,0.30121,0.26046
18.45,0.35362,0.27138,0.082246
18.46,0.42311,0.27506,0.14805
18.47,0.74444,0.298,0.44644
18.48,0.90431,0.30225,0.60206
18.49,0.58729,0.27975,0.30754
18.5,0.34415,0.2804,0.063752
18.51,0.35082,0.30263,0.048188
18.52,0.65162,0.30547,0.34615
18.53,1.4324,0.2662,1.1662
18.54,1.8731,0.2297,1.6434
18.55,1.1641,0.22003,0.94403
18.56,0.52116,0.21769,0.30347
18.57,0.3461,0.22351,0.12259
18.58,0.46569,0.23502,0.23067
18.59,0.90768,0.24088,0.66679
18.6,1.1553,0.22843,0.92683
18.61,0.71185,0.21705,0.4948
18.62,0.30356,0.22189,0.081666
18.63,0.15606,0.24095,-0.084885
18.64,0.10521,0.24216,-0.13695
18.65,0.083456,0.23227,-0.14882
18.66,0.073817,0.22167,-0.14785
18.67,0.07175,0.21964,-0.14789
18.68,0.077758,0.22184,-0.14408
18.69,0.10015,0.21494,-0.11479
18.7,0.1733,0.18838,-0.01508
18.71,0.34075,0.17032,0.17042
18.72,0.42864,0.16777,0.26087
18.73,0.29978,0.16083,0.13895
18.74,0.21449,0.15838,0.056113
18.75,0.27867,0.17843,0.10024
18.76,0.60354,0.19934,0.4042
18.77,1.3433,0.19714,1.1462
18.78,1.6354,0.19506,1.4404
18.79,0.93204,0.21762,0.71441
18.8,0.3744,0.21993,0.15447
18.81,0.18364,0.19347,-0.0098269
18.82,0.11901,0.18343,-0.064418
18.83,0.092479,0.2041,-0.11162
18.84,0.08215,0.20386,-0.12171
18.85,0.082653,0.17813,-0.095478
18.86,0.096595,0.17191,-0.075318
18.87,0.14316,0.20929,-0.06613
18.88,0.29349,0.21927,0.074217
18.89,0.58371,0.19482,0.38889
18.9,0.63664,0.1946,0.44204
18.91,0.37083,0.22884,0.14198
18.92,0.21971,0.22262,-0.0029059
18.93,0.24083,0.1991,0.04173
18.94,0.46352,0.21772,0.24581
18.95,0.87532,0.2549,0.62042
18.96,0.88589,0.23502,0.65087
18.97,0.49973,0.20623,0.2935
18.98,0.32255,0.2236,0.098944
18.99,0.41962,0.26997,0.14965
19,0.91408,0.2703,0.64378
19.01,1.6576,0.26361,1.394
19.02,1.4699,0.29835,1.1716
19.03,0.69314,0.34059,0.35255
19.04,0.31623,0.32308,-0.0068482
19.05,0.22266,0.31863,-0.095974
19.06,0.25982,0.35856,-0.098742
19.07,0.34735,0.38342,-0.036071
19.08,0.31764,0.35233,-0.034691
19.09,0.25339,0.34143,-0.08804
19.1,0.3109,0.40132,-0.09042
19.11,0.62129,0.44978,0.17151
19.12,1.491,0.41941,1.0716
19.13,2.2768,0.41182,1.865
19.14,1.6059,0.44585,1.16
19.15,0.68616,0.45706,0.2291
19.16,0.34343,0.41935,-0.075913
19.17,0.29788,0.42801,-0.13013
19.18,0.42783,0.46614,-0.038311
19.19,0.52539,0.4766,0.048793
19.2,0.3812,0.44222,-0.061027
19.21,0.2643,0.42749,-0.16319
19.22,0.32074,0.43162,-0.11088
19.23,0.66814,0.39718,0.27096
19.24,1.4363,0.32653,1.1098
19.25,1.6765,0.30709,1.3694
19.26,0.92914,0.31547,0.61367
19.27,0.37764,0.30085,0.076794
19.28,0.19202,0.27709,-0.085064
19.29,0.12907,0.29079,-0.16172
19.3,0.10447,0.3011,-0.19663
19.31,0.098005,0.28258,-0.18457
19.32,0.10697,0.23674,-0.12977
19.33,0.14241,0.2106,-0.068192
19.34,0.25742,0.21315,0.044265
19.35,0.59968,0.20433,0.39535
19.36,1.033,0.17807,0.85488
19.37,0.85505,0.1749,0.68015
19.38,0.4039,0.18208,0.22182
19.39,0.21317,0.17716,0.036011
19.4,0.19818,0.17066,0.027521
19.41,0.3022,0.18003,0.12217
19.42,0.40222,0.1904,0.21182
19.43,0.32084,0.18595,0.13488
19.44,0.24436,0.17564,0.068721
19.45,0.31952,0.18239,0.13713
19.46,0.68781,0.197,0.49081
19.47,1.5238,0.1922,1.3316
19.48,1.8599,0.1826,1.6773
19.49,1.0842,0.17714,0.9071
19.5,0.48929,0.17465,0.31464
19.51,0.36216,0.17797,0.18419
19.52,0.55745,0.18332,0.37413
19.53,0.96603,0.18771,0.77832
19.54,0.91802,0.19942,0.7186
19.55,0.47319,0.20797,0.26522
19.56,0.24484,0.20872,0.03612
19.57,0.22403,0.20916,0.014876
19.58,0.36336,0.20971,0.15365
19.59,0.53382,0.20813,0.32569
19.6,0.42076,0.20882,0.21194
19.61,0.2301,0.19999,0.030111
19.62,0.17996,0.19434,-0.014385
19.63,0.26476,0.20712,0.057644
19.64,0.51977,0.22678,0.293
19.65,0.67146,0.22488,0.44658
19.66,0.45761,0.21676,0.24085
19.67,0.28912,0.21366,0.075468
19.68,0.34839,0.22152,0.12687
19.69,0.75125,0.22462,0.52663
19.7,1.5245,0.22551,1.2989
19.71,1.5799,0.23757,1.3424
19.72,0.79833,0.24334,0.55499
19.73,0.32067,0.22664,0.094025
19.74,0.16449,0.20096,-0.036469
19.75,0.10828,0.19418,-0.085902
19.76,0.083845,0.20779,-0.12395
19.77,0.074074,0.20622,-0.13215
19.78,0.075726,0.1991,-0.12338
19.79,0.096649,0.19842,-0.10177
19.8,0.17547,0.21099,-0.035516
19.81,0.36105,0.21293,0.14813
19.82,0.45044,0.20341,0.24703
19.83,0.28047,0.18469,0.095778
19.84,0.13906,0.15973,-0.020667
19.85,0.10413,0.13676,-0.032627
19.86,0.13455,0.13491,-0.00036547
19.87,0.20557,0.1523,0.053266
19.88,0.20762,0.1664,0.041218
19.89,0.1552,0.16104,-0.0058398
19.9,0.16574,0.15566,0.010086
19.91,0.30484,0.16737,0.13747
19.92,0.70481,0.18387,0.52093
19.93,1.0694,0.18882,0.88063
19.94,0.77185,0.18709,0.58477
19.95,0.37039,0.19492,0.17547
19.96,0.26345,0.20291,0.060536
19.97,0.39587,0.19924,0.19663
19.98,0.74839,0.19707,0.55133
19.99,0.83569,0.20568,0.63001
20,0.49428,0.21007,0.28421
20.01,0.29282,0.20406,0.088762
20.02,0.35044,0.19609,0.15435
20.03,0.72518,0.20876,0.51642
20.04,1.1852,0.22679,0.95838
20.05,0.93979,0.23272,0.70706
20.06,0.43541,0.21498,0.22043
20.07,0.23404,0.19232,0.041717
20.08,0.23446,0.19055,0.043907
20.09,0.37092,0.19764,0.17328
20.1,0.44429,0.19037,0.25392
20.11,0.31284,0.16926,0.14358
20.12,0.23522,0.16264,0.072582
20.13,0.34071,0.17423,0.16649
20.14,0.77593,0.18363,0.59229
20.15,1.38,0.17083,1.2092
20.16,1.1736,0.16198,1.0116
20.17,0.531,0.17007,0.36094
20.18,0.22609,0.15822,0.067873
20.19,0.12963,0.13531,-0.0056835
20.2,0.094614,0.14288,-0.048267
20.21,0.082063,0.16729,-0.085227
20.22,0.083563,0.16745,-0.083885
20.23,0.10357,0.14262,-0.039051
20.24,0.17297,0.12054,0.05243
20.25,0.38867,0.13146,0.25721
20.26,0.70332,0.15262,0.5507
20.27,0.63328,0.14165,0.49163
20.28,0.32446,0.12227,0.20219
20.29,0.19759,0.11339,0.084206
20.3,0.24681,0.1242,0.12262
20.31,0.46263,0.12633,0.3363
20.32,0.59225,0.11727,0.47498
20.33,0.40177,0.1057,0.29608
20.34,0.25362,0.10664,0.14698
20.35,0.31515,0.12308,0.19208
20.36,0.68602,0.12743,0.55859
20.37,1.2472,0.12329,1.1239
20.38,1.1048,0.13105,0.97376
20.39,0.51824,0.14282,0.37542
20.4,0.23948,0.13181,0.10767
20.41,0.19588,0.12043,0.075448
20.42,0.27737,0.12679,0.15059
20.43,0.31573,0.15873,0.157
20.44,0.19606,0.17385,0.022214
20.45,0.096423,0.16099,-0.064569
20.46,0.060595,0.1455,-0.084907
20.47,0.048565,0.16547,-0.1169
20.48,0.045181,0.19217,-0.14699
20.49,0.047693,0.17501,-0.12732
20.5,0.058604,0.15465,-0.096047
20.51,0.091219,0.15258,-0.061364
20.52,0.19621,0.18005,0.01616
20.53,0.41828,0.18983,0.22845
20.54,0.49115,0.18609,0.30506
20.55,0.28708,0.18144,0.10563
20.56,0.14776,0.19659,-0.048826
20.57,0.1452,0.20769,-0.06249
20.58,0.26804,0.19014,0.077897
20.59,0.41193,0.18762,0.22432
20.6,0.31316,0.20465,0.10851
20.61,0.14171,0.21569,-0.073975
20.62,0.069023,0.19575,-0.12673
20.63,0.045502,0.18693,-0.14143
20.64,0.036428,0.19647,-0.16004
20.65,0.032904,0.22598,-0.19307
20.66,0.03286,0.21788,-0.18502
20.67,0.037271,0.19831,-0.16104
20.68,0.053495,0.19571,-0.14222
20.69,0.09503,0.21843,-0.1234
20.7,0.12678,0.22785,-0.10107
20.71,0.09723,0.20367,-0.10644
20.72,0.067331,0.17278,-0.10545
20.73,0.070389,0.14964,-0.079251
20.74,0.10876,0.16165,-0.052896
20.75,0.17044,0.15377,0.016664
20.76,0.18199,0.1327,0.04929
20.77,0.17978,0.1158,0.063986
20.78,0.27922,0.13471,0.14451
20.79,0.65835,0.14853,0.50981
20.8,1.4686,0.13319,1.3354
20.81,1.7285,0.12258,1.606
20.82,0.96435,0.12818,0.83616
20.83,0.41508,0.12632,0.28876
20.84,0.2892,0.10948,0.17972
20.85,0.40013,0.10503,0.2951
20.86,0.5326,0.11553,0.41707
20.87,0.39089,0.13467,0.25622
20.88,0.21618,0.12656,0.089626
20.89,0.19523,0.1197,0.075532
20.9,0.34451,0.12621,0.2183
20.91,0.60527,0.15286,0.45241
20.92,0.55856,0.16549,0.39308
20.93,0.28521,0.15332,0.1319
20.94,0.1568,0.13908,0.017724
20.95,0.16389,0.14344,0.020451
20.96,0.2648,0.14898,0.11582
20.97,0.30949,0.15493,0.15456
20.98,0.21288,0.15663,0.056254
20.99,0.16315,0.15677,0.0063794
21,0.24994,0.16313,0.086812
21.01,0.55475,0.1698,0.38495
21.02,0.83379,0.18362,0.65017
21.03,0.58835,0.18588,0.40247
21.04,0.25265,0.18694,0.065711
21.05,0.12129,0.17709,-0.055795
21.06,0.081124,0.18365,-0.10253
21.07,0.069173,0.18698,-0.11781
21.08,0.07154,0.18519,-0.11365
21.09,0.090486,0.16705,-0.07656
21.1,0.15021,0.17174,-0.021533
21.11,0.34372,0.17602,0.1677
21.12,0.73556,0.17609,0.55946
21.13,0.83082,0.17726,0.65356
21.14,0.45856,0.1749,0.28366
21.15,0.21314,0.18108,0.032056
21.16,0.17596,0.17149,0.0044762
21.17,0.26701,0.16768,0.099323
21.18,0.33411,0.15933,0.17478
21.19,0.23082,0.16931,0.061518
21.2,0.14057,0.15421,-0.013641
21.21,0.15801,0.12556,0.032449
21.22,0.30695,0.11202,0.19492
21.23,0.4777,0.11773,0.35996
21.24,0.37288,0.12432,0.24856
21.25,0.19174,0.10755,0.084193
21.26,0.14694,0.098764,0.048179
21.27,0.23343,0.10215,0.13127
21.28,0.39764,0.11287,0.28478
21.29,0.3707,0.10729,0.26341
21.3,0.20515,0.090978,0.11418
21.31,0.14523,0.091886,0.053344
21.32,0.21755,0.098432,0.11912
21.33,0.41207,0.10888,0.30318
21.34,0.45809,0.10522,0.35287
21.35,0.26335,0.1069,0.15645
21.36,0.13811,0.11691,0.021203
21.37,0.12793,0.12518,0.0027509
21.38,0.19394,0.13238,0.061559
21.39,0.24183,0.12953,0.1123
21.4,0.19695,0.13674,0.060202
21.41,0.19407,0.14597,0.0481
21.42,0.35626,0.15787,0.19839
21.43,0.85812,0.15038,0.70774
21.44,1.3579,0.14851,1.2094
21.45,0.98719,0.16165,0.82555
21.46,0.41133,0.17143,0.2399
21.47,0.1764,0.16282,0.013576
21.48,0.1007,0.15269,-0.051992
21.49,0.070898,0.15716,-0.086265
21.5,0.058328,0.16796,-0.10963
21.51,0.056566,0.17012,-0.11356
21.52,0.070622,0.15488,-0.08426
21.53,0.12579,0.14203,-0.016248
21.54,0.2197,0.13962,0.080078
21.55,0.21648,0.13685,0.079629
21.56,0.13327,0.13108,0.0021871
21.57,0.11134,0.12542,-0.014078
21.58,0.18704,0.12376,0.063278
21.59,0.36656,0.12145,0.24511
21.6,0.41294,0.10853,0.3044
21.61,0.24724,0.1182,0.12904
21.62,0.15563,0.1264,0.029238
21.63,0.21154,0.12762,0.083916
21.64,0.41796,0.1188,0.29916
21.65,0.51886,0.11133,0.40754
21.66,0.31887,0.11863,0.20025
21.67,0.15736,0.10854,0.048826
21.68,0.13658,0.08729,0.049288
21.69,0.21732,0.073684,0.14363
21.7,0.28524,0.073637,0.2116
21.71,0.2074,0.084903,0.12249
21.72,0.13693,0.089544,0.047383
21.73,0.17714,0.082646,0.094495
21.74,0.37501,0.077417,0.29759
21.75,0.57786,0.075413,0.50244
21.76,0.42625,0.077139,0.34911
21.77,0.19479,0.076416,0.11838
21.78,0.11602,0.067613,0.048406
21.79,0.13672,0.065404,0.071313
21.8,0.18599,0.067752,0.11824
21.81,0.15424,0.078564,0.075678
21.82,0.098776,0.085326,0.01345
21.83,0.10527,0.083229,0.022038
21.84,0.20451,0.091336,0.11317
21.85,0.34859,0.095061,0.25353
21.86,0.29801,0.10146,0.19655
21.87,0.14282,0.10379,0.039026
21.88,0.070317,0.10462,-0.034298
21.89,0.049535,0.1049,-0.055368
21.9,0.0457,0.10185,-0.056152
21.91,0.051445,0.10285,-0.051407
21.92,0.070914,0.10784,-0.036926
21.93,0.12878,0.11704,0.011732
21.94,0.31025,0.12017,0.19008
21.95,0.62525,0.12398,0.50128
21.96,0.62742,0.12769,0.49973
21.97,0.31798,0.13393,0.18405
21.98,0.14824,0.13327,0.014974
21.99,0.12413,0.12916,-0.0050276
22,0.16856,0.12591,0.042656
22.01,0.17544,0.12389,0.051554
22.02,0.124,0.12883,-0.004824
22.03,0.11987,0.128,-0.0081316
22.04,0.22456,0.13789,0.086669
22.05,0.45928,0.13717,0.32211
22.06,0.51616,0.13902,0.37714
22.07,0.29021,0.14399,0.14622
22.08,0.14779,0.13841,0.0093804
22.09,0.15211,0.1354,0.016718
22.1,0.25562,0.13271,0.1229
22.11,0.28568,0.1273,0.15838
22.12,0.16393,0.11505,0.048874
22.13,0.075047,0.10427,-0.02922
22.14,0.045173,0.098219,-0.053046
22.15,0.03584,0.099583,-0.063743
22.16,0.034166,0.090779,-0.056613
22.17,0.038517,0.085408,-0.046891
22.18,0.054454,0.087978,-0.033523
22.19,0.10638,0.092433,0.013945
22.2,0.2208,0.090692,0.1301
22.21,0.27137,0.069133,0.20224
22.22,0.18075,0.050086,0.13066
22.23,0.13318,0.053234,0.079948
22.24,0.21539,0.067971,0.14742
22.25,0.45828,0.067568,0.39071
22.26,0.57452,0.054305,0.52021
22.27,0.33961,0.047741,0.29187
22.28,0.13941,0.062022,0.077388
22.29,0.070061,0.077327,-0.007266
22.3,0.047738,0.076284,-0.028546
22.31,0.040596,0.062439,-0.021843
22.32,0.042297,0.059714,-0.017417
22.33,0.057282,0.075507,-0.018225
22.34,0.11142,0.087238,0.024181
22.35,0.2378,0.080198,0.1576
22.36,0.29969,0.059862,0.23983
22.37,0.18781,0.060859,0.12695
22.38,0.09987,0.080133,0.019737
22.39,0.10094,0.091924,0.0090208
22.4,0.17032,0.083339,0.086982
22.41,0.20733,0.061706,0.14562
22.42,0.14161,0.061916,0.07969
22.43,0.10168,0.084228,0.017449
22.44,0.15193,0.095595,0.056339
22.45,0.30315,0.078129,0.22503
22.46,0.36571,0.060804,0.3049
22.47,0.22445,0.069944,0.1545
22.48,0.12676,0.09585,0.030909
22.49,0.14883,0.10729,0.041538
22.5,0.26637,0.091128,0.17525
22.51,0.30473,0.076243,0.22849
22.52,0.18519,0.088113,0.097078
22.53,0.11142,0.11059,0.00083074
22.54,0.14008,0.1172,0.022879
22.55,0.25042,0.096144,0.15428
22.56,0.27636,0.080229,0.19613
22.57,0.16239,0.094168,0.068219
22.58,0.092678,0.11302,-0.020341
22.59,0.10012,0.11531,-0.01519
22.6,0.15685,0.093703,0.063149
22.61,0.17321,0.080901,0.092307
22.62,0.13566,0.099726,0.035934
22.63,0.16099,0.12276,0.03823
22.64,0.35031,0.12107,0.22924
22.65,0.71563,0.095054,0.62058
22.66,0.74249,0.082863,0.65962
22.67,0.37445,0.09937,0.27508
22.68,0.14968,0.11981,0.029879
22.69,0.076556,0.10901,-0.032458
22.7,0.050711,0.088056,-0.037345
22.71,0.040289,0.088567,-0.048278
22.72,0.03819,0.1111,-0.072907
22.73,0.047113,0.13122,-0.084105
22.74,0.082631,0.11647,-0.033843
22.75,0.13634,0.092943,0.043401
22.76,0.12575,0.096205,0.029549
22.77,0.077183,0.11581,-0.038628
22.78,0.06839,0.12827,-0.059884
22.79,0.11182,0.10856,0.0032653
22.8,0.17623,0.08005,0.096175
22.81,0.16155,0.07859,0.082957
22.82,0.12473,0.091735,0.032996
22.83,0.18052,0.099619,0.080903
22.84,0.41133,0.0867,0.32463
22.85,0.66693,0.071297,0.59563
22.86,0.50754,0.078322,0.42922
22.87,0.22543,0.091045,0.13438
22.88,0.11908,0.084358,0.034718
22.89,0.11928,0.060625,0.05866
22.9,0.14077,0.050069,0.090702
22.91,0.11153,0.056193,0.055336
22.92,0.085933,0.075419,0.010514
22.93,0.12502,0.080106,0.044916
22.94,0.25898,0.061132,0.19785
22.95,0.34721,0.052366,0.29484
22.96,0.22644,0.057974,0.16846
22.97,0.11032,0.074334,0.03599
22.98,0.092603,0.07302,0.019583
22.99,0.13875,0.049553,0.089201
23,0.15914,0.039692,0.11945
23.01,0.10673,0.043223,0.063504
23.02,0.080403,0.053445,0.026958
23.03,0.12838,0.048332,0.080051
23.04,0.24657,0.030566,0.216
23.05,0.26309,0.02945,0.23364
23.06,0.13922,0.044053,0.095167
23.07,0.058907,0.05917,-0.00026206
23.08,0.032121,0.050358,-0.018237
23.09,0.022372,0.034247,-0.011875
23.1,0.017943,0.03635,-0.018407
23.11,0.015771,0.054723,-0.038952
23.12,0.014865,0.066335,-0.05147
23.13,0.014921,0.053768,-0.038847
23.14,0.016012,0.043184,-0.027172
23.15,0.018724,0.052048,-0.033324
23.16,0.025145,0.075668,-0.050523
23.17,0.043443,0.08352,-0.040077
23.18,0.092172,0.067072,0.0251
23.19,0.14215,0.05952,0.082626
23.2,0.11706,0.07106,0.045996
23.21,0.084764,0.092128,-0.0073632
23.22,0.12346,0.090004,0.033458
23.23,0.2625,0.07139,0.1911
23.24,0.35503,0.067443,0.28759
23.25,0.23279,0.082956,0.14984
23.26,0.11729,0.1027,0.014589
23.27,0.11002,0.09212,0.017901
23.28,0.17725,0.073849,0.1034
23.29,0.20041,0.078364,0.12205
23.3,0.12956,0.099321,0.030236
23.31,0.096693,0.10863,-0.011939
23.32,0.15517,0.086746,0.068425
23.33,0.27681,0.06972,0.20709
23.34,0.26597,0.075142,0.19082
23.35,0.14127,0.097536,0.04373
23.36,0.086041,0.1045,-0.018461
23.37,0.10909,0.081117,0.02797
23.38,0.15977,0.068368,0.091407
23.39,0.13922,0.07597,0.063253
23.4,0.094722,0.093174,0.0015483
23.41,0.11889,0.089922,0.02897
23.42,0.24645,0.066007,0.18044
23.43,0.35392,0.060824,0.2931
23.44,0.24145,0.067922,0.17352
23.45,0.1044,0.068923,0.035479
23.46,0.052806,0.053162,-0.00035582
23.47,0.037928,0.034634,0.0032942
23.48,0.035637,0.035895,-0.00025867
23.49,0.042897,0.05138,-0.0084839
23.5,0.070608,0.059475,0.011132
23.51,0.16097,0.047153,0.11381
23.52,0.3188,0.033697,0.28511
23.53,0.32061,0.035962,0.28465
23.54,0.16781,0.049491,0.11832
23.55,0.089938,0.053774,0.036163
23.56,0.097487,0.041555,0.055932
23.57,0.13436,0.038975,0.095385
23.58,0.11764,0.047607,0.070037
23.59,0.084303,0.055077,0.029226
23.6,0.11048,0.053463,0.057015
23.61,0.23004,0.044699,0.18534
23.62,0.33179,0.047543,0.28425
23.63,0.23436,0.057339,0.17702
23.64,0.12419,0.063676,0.060517
23.65,0.12759,0.062142,0.065448
23.66,0.22157,0.054662,0.1669
23.67,0.24942,0.057234,0.19219
23.68,0.14042,0.064902,0.075523
23.69,0.060547,0.065036,-0.0044889
23.7,0.033251,0.062196,-0.028946
23.71,0.023824,0.061088,-0.037264
23.72,0.020284,0.065107,-0.044824
23.73,0.020075,0.066525,-0.04645
23.74,0.024431,0.062369,-0.037937
23.75,0.038101,0.061138,-0.023038
23.76,0.054035,0.060893,-0.0068587
23.77,0.054341,0.062935,-0.008594
23.78,0.064271,0.065505,-0.0012346
23.79,0.13288,0.064087,0.068794
23.8,0.30075,0.064696,0.23605
23.81,0.38082,0.065751,0.31507
23.82,0.2237,0.067975,0.15573
23.83,0.089298,0.069459,0.019839
23.84,0.042379,0.063292,-0.020913
23.85,0.026514,0.064292,-0.037778
23.86,0.019911,0.065915,-0.046004
23.87,0.017278,0.061026,-0.043747
23.88,0.017983,0.060375,-0.042393
23.89,0.024109,0.057006,-0.032896
23.9,0.031935,0.056442,-0.024506
23.91,0.030237,0.062706,-0.032468
23.92,0.029684,0.064774,-0.03509
23.93,0.04885,0.065826,-0.016976
23.94,0.10069,0.060419,0.040276
23.95,0.13181,0.054255,0.077557
23.96,0.091236,0.056383,0.034853
23.97,0.06393,0.05523,0.0086995
23.98,0.096593,0.052458,0.044135
23.99,0.17449,0.052263,0.12223
24,0.17503,0.055739,0.11929
24.01,0.098277,0.063309,0.034968
24.02,0.066964,0.062493,0.0044716
24.03,0.096025,0.05967,0.036355
24.04,0.13969,0.059269,0.08042
24.05,0.11561,0.059202,0.056403
24.06,0.080953,0.064729,0.016224
24.07,0.1135,0.06183,0.051672
24.08,0.22626,0.054582,0.17168
24.09,0.27235,0.05506,0.21729
24.1,0.16326,0.056206,0.10706
24.11,0.08576,0.060991,0.024769
24.12,0.091574,0.061772,0.029802
24.13,0.13772,0.057942,0.079778
24.14,0.1264,0.056867,0.069528
24.15,0.073069,0.053072,0.019997
24.16,0.060761,0.052418,0.0083428
24.17,0.099417,0.050673,0.048745
24.18,0.13523,0.047621,0.087612
24.19,0.093935,0.049171,0.044763
24.2,0.044648,0.049303,-0.004655
24.21,0.026549,0.049598,-0.023049
24.22,0.022374,0.04855,-0.026176
24.23,0.024159,0.0473,-0.023142
24.24,0.033127,0.049955,-0.016829
24.25,0.062481,0.04745,0.015031
24.26,0.14786,0.044272,0.10359
24.27,0.24816,0.043733,0.20443
24.28,0.19866,0.042006,0.15665
24.29,0.0951,0.043142,0.051958
24.3,0.059528,0.04119,0.018338
24.31,0.069931,0.038443,0.031489
24.32,0.080575,0.040158,0.040417
24.33,0.070123,0.042249,0.027874
24.34,0.087248,0.046585,0.040663
24.35,0.19035,0.045079,0.14527
24.36,0.35761,0.040231,0.31738
24.37,0.33017,0.041776,0.28839
24.38,0.15923,0.045066,0.11416
24.39,0.076698,0.049325,0.027373
24.4,0.068094,0.049086,0.019008
24.41,0.074228,0.047165,0.027063
24.42,0.054626,0.049763,0.0048627
24.43,0.036729,0.052612,-0.015883
24.44,0.042392,0.056275,-0.013883
24.45,0.066297,0.054127,0.01217
24.46,0.069537,0.051189,0.018348
24.47,0.049401,0.055902,-0.0065009
24.48,0.051812,0.058419,-0.0066066
24.49,0.096533,0.059911,0.036623
24.5,0.1457,0.056928,0.088776
24.51,0.11754,0.052585,0.064951
24.52,0.082781,0.05804,0.024741
24.53,0.12322,0.061041,0.062181
24.54,0.24253,0.060113,0.18242
24.55,0.26954,0.056453,0.21308
24.56,0.14555,0.052747,0.092802
24.57,0.060282,0.055233,0.0050494
24.58,0.032215,0.052591,-0.020376
24.59,0.023239,0.049837,-0.026598
24.6,0.021332,0.050237,-0.028905
24.61,0.0261,0.04938,-0.023281
24.62,0.047282,0.052302,-0.0050203
24.63,0.093993,0.051141,0.042853
24.64,0.10934,0.049113,0.060227
24.65,0.066231,0.048711,0.01752
24.66,0.038565,0.045893,-0.0073284
24.67,0.043072,0.046613,-0.0035407
24.68,0.059834,0.042979,0.016855
24.69,0.055573,0.037395,0.018178
24.7,0.048222,0.036739,0.011483
24.71,0.078576,0.034435,0.044141
24.72,0.16221,0.032684,0.12953
24.73,0.19698,0.031281,0.1657
24.74,0.12061,0.032851,0.087762
24.75,0.069433,0.036337,0.033097
24.76,0.084334,0.032775,0.05156
24.77,0.12402,0.027475,0.096544
24.78,0.10669,0.026521,0.080166
24.79,0.069752,0.029677,0.040075
24.8,0.086195,0.033099,0.053096
24.81,0.16461,0.032542,0.13207
24.82,0.19613,0.030551,0.16558
24.83,0.11569,0.031346,0.084349
24.84,0.0551,0.034542,0.020558
24.85,0.043975,0.035219,0.0087557
24.86,0.051152,0.034974,0.016178
24.87,0.047471,0.035264,0.012207
24.88,0.04553,0.035444,0.010086
24.89,0.080194,0.038211,0.041983
24.9,0.16955,0.03856,0.13099
24.91,0.20481,0.037547,0.16726
24.92,0.1178,0.040002,0.077803
24.93,0.049069,0.041552,0.0075166
24.94,0.025882,0.041945,-0.016064
24.95,0.018782,0.040181,-0.0214
24.96,0.017566,0.037806,-0.020239
24.97,0.021962,0.037779,-0.015817
24.98,0.040331,0.036986,0.0033454
24.99,0.080543,0.037394,0.043149
25,0.094592,0.036994,0.057597
25.01,0.060397,0.036267,0.02413
25.02,0.044315,0.038292,0.0060234
25.03,0.068775,0.037924,0.030851
25.04,0.10274,0.036899,0.065839
25.05,0.082186,0.036495,0.045691
25.06,0.050045,0.035121,0.014923
25.07,0.058994,0.035324,0.02367
25.08,0.10363,0.033332,0.070301
25.09,0.11019,0.02786,0.082327
25.1,0.062735,0.025217,0.037517
25.11,0.038252,0.025712,0.01254
25.12,0.04856,0.026259,0.022301
25.13,0.063625,0.026729,0.036896
25.14,0.045628,0.026848,0.01878
25.15,0.022469,0.026725,-0.0042559
25.16,0.013516,0.026311,-0.012795
25.17,0.01119,0.024504,-0.013314
25.18,0.011585,0.024323,-0.012738
25.19,0.015085,0.027027,-0.011942
25.2,0.027131,0.028307,-0.0011751
25.21,0.056914,0.027087,0.029827
25.22,0.07765,0.025138,0.052512
25.23,0.057806,0.024893,0.032912
25.24,0.047561,0.027399,0.020162
25.25,0.08418,0.027875,0.056305
25.26,0.14754,0.025826,0.12171
25.27,0.13012,0.025234,0.10489
25.28,0.061116,0.026769,0.034347
25.29,0.027045,0.028884,-0.0018391
25.3,0.016559,0.029308,-0.012749
25.31,0.013453,0.02832,-0.014867
25.32,0.014031,0.028395,-0.014364
25.33,0.020464,0.029207,-0.008743
25.34,0.040636,0.028953,0.011683
25.35,0.06298,0.02882,0.03416
25.36,0.05082,0.028407,0.022413
25.37,0.03009,0.026141,0.0039488
25.38,0.029751,0.024142,0.005609
25.39,0.044511,0.024316,0.020196
25.4,0.049636,0.025541,0.024095
25.41,0.046211,0.027581,0.01863
25.42,0.074391,0.027719,0.046671
25.43,0.16654,0.025949,0.1406
25.44,0.23527,0.025767,0.20951
25.45,0.15709,0.027036,0.13005
25.46,0.07459,0.029465,0.045125
25.47,0.061492,0.0302,0.031292
25.48,0.078204,0.029018,0.049187
25.49,0.066604,0.028843,0.03776
25.5,0.041112,0.030042,0.01107
25.51,0.041739,0.032649,0.0090906
25.52,0.068801,0.03432,0.034482
25.53,0.078101,0.033895,0.044206
25.54,0.050578,0.033824,0.016754
25.55,0.037968,0.034697,0.0032708
25.56,0.056687,0.03535,0.021337
25.57,0.078959,0.036125,0.042834
25.58,0.063277,0.03735,0.025927
25.59,0.050066,0.03751,0.012556
25.6,0.082672,0.037099,0.045572
25.61,0.14625,0.038001,0.10825
25.62,0.1342,0.0395,0.094701
25.63,0.065467,0.039972,0.025496
25.64,0.030267,0.039844,-0.0095772
25.65,0.020201,0.040276,-0.020075
25.66,0.018922,0.04203,-0.023108
25.67,0.0242,0.043727,-0.019527
25.68,0.045065,0.043231,0.0018345
25.69,0.1046,0.042722,0.061878
25.7,0.16404,0.044131,0.11991
25.71,0.12254,0.04589,0.076648
25.72,0.060224,0.045719,0.014505
25.73,0.048108,0.042661,0.0054462
25.74,0.064505,0.041363,0.023142
25.75,0.060531,0.04058,0.019951
25.76,0.037918,0.038165,-0.00024702
25.77,0.035283,0.039517,-0.0042336
25.78,0.057315,0.040291,0.017025
25.79,0.069808,0.037163,0.032645
25.8,0.049882,0.03553,0.014352
25.81,0.043573,0.035647,0.0079263
25.82,0.076263,0.037253,0.039011
25.83,0.11378,0.039477,0.074306
25.84,0.086257,0.038716,0.047542
25.85,0.047328,0.036694,0.010633
25.86,0.048114,0.035043,0.013071
25.87,0.073742,0.032877,0.040865
25.88,0.069499,0.031128,0.038371
25.89,0.038475,0.029064,0.009411
25.9,0.026033,0.027262,-0.0012287
25.91,0.032189,0.026076,0.0061138
25.92,0.036382,0.025737,0.010645
25.93,0.029936,0.027573,0.0023627
25.94,0.036695,0.027791,0.0089045
25.95,0.075578,0.024528,0.05105
25.96,0.11222,0.022535,0.089687
25.97,0.079243,0.022049,0.057195
25.98,0.034333,0.021327,0.013006
25.99,0.016716,0.022323,-0.0056068
26,0.011307,0.023342,-0.012034
26.01,0.0098102,0.022207,-0.012396
26.02,0.010939,0.02113,-0.01019
26.03,0.017221,0.021141,-0.00392
26.04,0.030106,0.022857,0.0072491
26.05,0.033277,0.025096,0.0081812
26.06,0.02405,0.02394,0.0001102
26.07,0.024924,0.02116,0.0037632
26.08,0.043371,0.020285,0.023086
26.09,0.058132,0.021901,0.036231
26.1,0.048175,0.025023,0.023152
26.11,0.052568,0.025931,0.026637
26.12,0.10709,0.0242,0.082891
26.13,0.17077,0.02227,0.1485
26.14,0.13089,0.020864,0.11003
26.15,0.061669,0.022161,0.039508
26.16,0.041069,0.024688,0.016381
26.17,0.047867,0.024668,0.023199
26.18,0.045306,0.023637,0.021668
26.19,0.034684,0.022861,0.011823
26.2,0.046831,0.023116,0.023715
26.21,0.089324,0.025945,0.06338
26.22,0.10301,0.028046,0.074968
26.23,0.060541,0.02657,0.033972
26.24,0.033361,0.024396,0.008965
26.25,0.035841,0.02309,0.012751
26.26,0.042444,0.023066,0.019378
26.27,0.032054,0.024782,0.0072723
26.28,0.026226,0.025568,0.00065723
26.29,0.042568,0.023174,0.019393
26.3,0.065862,0.020782,0.04508
26.31,0.052113,0.021075,0.031038
26.32,0.024596,0.022085,0.0025106
26.33,0.012749,0.023163,-0.010414
26.34,0.0094312,0.023334,-0.013903
26.35,0.0092135,0.021492,-0.012279
26.36,0.011978,0.019986,-0.0080085
26.37,0.022404,0.02007,0.0023346
26.38,0.043913,0.022225,0.021687
26.39,0.049685,0.023858,0.025827
26.4,0.030817,0.021981,0.0088357
26.41,0.021068,0.019866,0.0012023
26.42,0.026568,0.019606,0.0069619
26.43,0.03398,0.021094,0.012886
26.44,0.034646,0.023824,0.010822
26.45,0.05258,0.0229,0.02968
26.46,0.11985,0.018845,0.101
26.47,0.18853,0.017453,0.17108
26.48,0.13992,0.01781,0.12211
26.49,0.067469,0.019506,0.047963
26.5,0.053843,0.021281,0.032562
26.51,0.068467,0.018434,0.050033
26.52,0.055895,0.014631,0.041264
26.53,0.027539,0.013887,0.013652
26.54,0.013996,0.014918,-0.00092216
26.55,0.0095911,0.017212,-0.007621
26.56,0.0082703,0.017656,-0.0093857
26.57,0.00893,0.015419,-0.0064889
26.58,0.013386,0.014294,-0.00090806
26.59,0.024015,0.01537,0.0086453
26.6,0.029549,0.017984,0.011565
26.61,0.024215,0.020764,0.003451
26.62,0.030156,0.020876,0.0092803
26.63,0.060958,0.018427,0.042531
26.64,0.081504,0.016434,0.065069
26.65,0.051789,0.017063,0.034726
26.66,0.021946,0.019175,0.0027708
26.67,0.011194,0.020177,-0.0089833
26.68,0.0079052,0.020317,-0.012411
26.69,0.0071893,0.019415,-0.012225
26.7,0.008741,0.018411,-0.0096697
26.71,0.01503,0.019852,-0.0048224
26.72,0.024087,0.021865,0.002222
26.73,0.02262,0.022681,-6.038e-05
26.74,0.0176,0.02242,-0.0048206
26.75,0.025418,0.021281,0.0041371
26.76,0.043967,0.021818,0.02215
26.77,0.043449,0.024104,0.019345
26.78,0.027785,0.025531,0.0022534
26.79,0.029097,0.025989,0.003108
26.8,0.048682,0.025067,0.023615
26.81,0.051965,0.023639,0.028326
26.82,0.031677,0.02459,0.0070865
26.83,0.023958,0.026402,-0.0024438
26.84,0.034555,0.026933,0.0076215
26.85,0.041527,0.025708,0.015819
26.86,0.031595,0.023897,0.0076978
26.87,0.032625,0.02434,0.0082845
26.88,0.060904,0.025089,0.035815
26.89,0.083476,0.024289,0.059187
26.9,0.057282,0.023933,0.03335
26.91,0.03108,0.023196,0.0078843
26.92,0.030958,0.021316,0.0096421
26.93,0.039425,0.021319,0.018105
26.94,0.035558,0.022827,0.012731
26.95,0.038345,0.023235,0.01511
26.96,0.076495,0.02292,0.053575
26.97,0.12529,0.022001,0.10329
26.98,0.098447,0.021463,0.076983
26.99,0.04335,0.022138,0.021213
27,0.019364,0.020828,-0.0014647
27.01,0.012038,0.017483,-0.0054443
27.02,0.010032,0.015629,-0.0055964
27.03,0.011552,0.015675,-0.0041229
27.04,0.020021,0.016078,0.0039422
27.05,0.035738,0.016188,0.01955
27.06,0.036736,0.015636,0.0211
27.07,0.024379,0.014568,0.0098108
27.08,0.025864,0.013349,0.012514
27.09,0.043287,0.012972,0.030314
27.1,0.04645,0.014052,0.032399
27.11,0.029403,0.014707,0.014696
27.12,0.02566,0.014472,0.011188
27.13,0.04063,0.014418,0.026212
27.14,0.045648,0.01418,0.031468
27.15,0.028223,0.014822,0.013401
27.16,0.018781,0.01558,0.0032005
27.17,0.023884,0.014237,0.0096466
27.18,0.027673,0.013894,0.01378
27.19,0.020825,0.015801,0.0050242
27.2,0.020811,0.016836,0.0039759
27.21,0.037618,0.017029,0.02059
27.22,0.051119,0.016419,0.0347
27.23,0.035233,0.015367,0.019866
27.24,0.019561,0.015852,0.0037081
27.25,0.019807,0.016481,0.0033256
27.26,0.023979,0.016675,0.0073048
27.27,0.020208,0.017416,0.0027921
27.28,0.020974,0.017119,0.0038549
27.29,0.039944,0.015907,0.024037
27.3,0.060489,0.016391,0.044098
27.31,0.044361,0.017919,0.026442
27.32,0.019708,0.018828,0.00088036
27.33,0.0098267,0.018832,-0.0090056
27.34,0.0070415,0.018076,-0.011035
27.35,0.0068832,0.017902,-0.011019
27.36,0.0096435,0.018992,-0.0093481
27.37,0.019182,0.01943,-0.00024768
27.38,0.031555,0.01849,0.013065
27.39,0.026936,0.017568,0.0093677
27.4,0.015453,0.017072,-0.0016196
27.41,0.013876,0.016675,-0.0027986
27.42,0.018576,0.017233,0.0013422
27.43,0.018946,0.018635,0.00031076
27.44,0.019641,0.019066,0.00057448
27.45,0.036707,0.01814,0.018566
27.46,0.066714,0.017018,0.049696
27.47,0.062729,0.016394,0.046335
27.48,0.035001,0.017454,0.017547
27.49,0.02916,0.01848,0.01068
27.5,0.041,0.01761,0.02339
27.51,0.038655,0.01743,0.021225
27.52,0.023381,0.017857,0.0055246
27.53,0.020892,0.017155,0.0037373
27.54,0.030771,0.017507,0.013265
27.55,0.031888,0.01812,0.013769
27.56,0.022532,0.017035,0.0054974
27.57,0.025323,0.016047,0.009276
27.58,0.042138,0.015071,0.027067
27.59,0.044767,0.014172,0.030596
27.6,0.031812,0.014995,0.016818
27.61,0.038396,0.015462,0.022934
27.62,0.06916,0.014191,0.054969
27.63,0.073327,0.013057,0.06027
27.64,0.039126,0.012093,0.027033
27.65,0.017277,0.011287,0.0059903
27.66,0.010646,0.011326,-0.00067996
27.67,0.0096097,0.011728,-0.0021183
27.68,0.012685,0.012179,0.00050604
27.69,0.025542,0.012306,0.013235
27.7,0.053631,0.01164,0.041991
27.71,0.062682,0.011105,0.051577
27.72,0.036335,0.011675,0.02466
27.73,0.018774,0.012248,0.0065257
27.74,0.017253,0.011545,0.0057075
27.75,0.017424,0.010648,0.0067765
27.76,0.014482,0.010415,0.0040674
27.77,0.018973,0.009913,0.0090603
27.78,0.035277,0.010075,0.025202
27.79,0.040838,0.011452,0.029386
27.8,0.025506,0.01193,0.013576
27.81,0.018278,0.01115,0.0071279
27.82,0.025648,0.0099939,0.015654
27.83,0.028776,0.0091197,0.019656
27.84,0.017242,0.010052,0.0071901
27.85,0.0083659,0.011889,-0.0035231
27.86,0.0054869,0.012434,-0.0069468
27.87,0.0049395,0.012069,-0.0071292
27.88,0.005808,0.011227,-0.0054186
27.89,0.0095052,0.010261,-0.00075533
27.9,0.017905,0.011029,0.0068757
27.91,0.022674,0.012718,0.0099556
27.92,0.020064,0.01311,0.0069538
27.93,0.028884,0.01244,0.016445
27.94,0.058912,0.011454,0.047458
27.95,0.070912,0.011028,0.059884
27.96,0.040569,0.012362,0.028208
27.97,0.01662,0.013679,0.0029408
27.98,0.0085114,0.013053,-0.0045411
27.99,0.0059819,0.011705,-0.0057234
28,0.0055457,0.010398,-0.0048525
28.01,0.0073705,0.010353,-0.0029829
28.02,0.012179,0.012031,0.00014843
28.03,0.014122,0.012746,0.0013761
28.04,0.010831,0.012292,-0.0014612
28.05,0.01164,0.011911,-0.00027132
28.06,0.019422,0.011012,0.0084093
28.07,0.023145,0.010947,0.012198
28.08,0.019069,0.012325,0.0067441
28.09,0.025418,0.012397,0.013021
28.1,0.048024,0.010994,0.037029
28.11,0.053719,0.0099944,0.043724
28.12,0.03146,0.0095581,0.021902
28.13,0.019558,0.0097624,0.0097951
28.14,0.023051,0.010323,0.012729
28.15,0.024767,0.010058,0.014709
28.16,0.020586,0.0091961,0.01139
28.17,0.029024,0.0084463,0.020578
28.18,0.054537,0.0081451,0.046392
28.19,0.058343,0.0092854,0.049057
28.2,0.031765,0.010319,0.021447
28.21,0.016323,0.0097976,0.0065252
28.22,0.014571,0.0091542,0.0054167
28.23,0.013312,0.0090723,0.0042394
28.24,0.010072,0.0090782,0.00099405
28.25,0.012123,0.010696,0.0014276
28.26,0.019596,0.012197,0.0073997
28.27,0.019256,0.011843,0.0074127
28.28,0.010753,0.011171,-0.00041797
28.29,0.0061099,0.010554,-0.0044437
28.3,0.0051962,0.010324,-0.0051274
28.31,0.0062094,0.011659,-0.0054498
28.32,0.010449,0.012653,-0.002204
28.33,0.02395,0.012863,0.011087
28.34,0.044951,0.013047,0.031904
28.35,0.042109,0.011986,0.030123
28.36,0.022232,0.011559,0.010672
28.37,0.014923,0.013159,0.0017642
28.38,0.016739,0.013088,0.0036506
28.39,0.016025,0.012435,0.00359
28.4,0.016738,0.013311,0.003427
28.41,0.031524,0.013122,0.018402
28.42,0.052572,0.013026,0.039547
28.43,0.043861,0.014751,0.029111
28.44,0.022912,0.014783,0.008129
28.45,0.018505,0.01336,0.005145
28.46,0.021903,0.012462,0.0094411
28.47,0.01738,0.011579,0.0058012
28.48,0.011994,0.011873,0.00012141
28.49,0.015225,0.013594,0.001631
28.5,0.020787,0.014136,0.0066507
28.51,0.016622,0.013754,0.0028674
28.52,0.012055,0.012529,-0.00047427
28.53,0.016492,0.010703,0.0057886
28.54,0.021988,0.010984,0.011005
28.55,0.017422,0.011937,0.0054847
28.56,0.015413,0.011911,0.0035018
28.57,0.025893,0.012459,0.013434
28.58,0.033485,0.01208,0.021405
28.59,0.021304,0.010665,0.010639
28.6,0.0091857,0.011388,-0.0022025
28.61,0.0047481,0.01251,-0.0077623
28.62,0.0032783,0.011682,-0.0084036
28.63,0.0027148,0.010478,-0.007763
28.64,0.0025525,0.0098794,-0.007327
28.65,0.0026924,0.0097839,-0.0070916
28.66,0.0032581,0.010228,-0.0069701
28.67,0.0048953,0.010779,-0.0058838
28.68,0.009947,0.011011,-0.0010642
28.69,0.01967,0.010072,0.009598
28.7,0.022149,0.0083433,0.013806
28.71,0.01578,0.0084568,0.0073233
28.72,0.017999,0.0094775,0.0085211
28.73,0.030103,0.0095141,0.020589
28.74,0.030436,0.010014,0.020422
28.75,0.019364,0.010394,0.0089701
28.76,0.019613,0.0095225,0.010091
28.77,0.028973,0.0092583,0.019715
28.78,0.025795,0.0097171,0.016077
28.79,0.015076,0.0096978,0.0053784
28.8,0.013944,0.0095804,0.0043633
28.81,0.018397,0.0091845,0.0092121
28.82,0.015561,0.0090134,0.0065476
28.83,0.010015,0.0091615,0.00085334
28.84,0.010401,0.009158,0.0012435
28.85,0.013587,0.0097109,0.0038757
28.86,0.01443,0.010374,0.0040557
28.87,0.021334,0.0097167,0.011618
28.88,0.046187,0.0094182,0.036768
28.89,0.064814,0.009541,0.055273
28.9,0.042462,0.0089046,0.033557
28.91,0.017786,0.0091332,0.008653
28.92,0.0088392,0.0097578,-0.00091856
28.93,0.0064988,0.0091389,-0.0026401
28.94,0.0071231,0.0088616,-0.0017385
28.95,0.012458,0.0093248,0.003133
28.96,0.024704,0.0092122,0.015492
28.97,0.028824,0.0088975,0.019927
28.98,0.017889,0.0088563,0.0090331
28.99,0.012197,0.0088131,0.0033836
29,0.015004,0.0085846,0.0064193
29.01,0.015519,0.0083365,0.0071826
29.02,0.013061,0.0083217,0.0047396
29.03,0.019564,0.0083105,0.011254
29.04,0.033785,0.0079332,0.025852
29.05,0.03118,0.0078555,0.023324
29.06,0.016354,0.0083656,0.0079884
29.07,0.01104,0.0078914,0.0031485
29.08,0.011811,0.006743,0.0050684
29.09,0.0090243,0.0067289,0.0022954
29.1,0.004855,0.0069946,-0.0021396
29.11,0.00309,0.007241,-0.0041511
29.12,0.0027188,0.0081903,-0.0054715
29.13,0.0031941,0.008463,-0.0052689
29.14,0.005414,0.0070586,-0.0016447
29.15,0.011131,0.0060154,0.0051157
29.16,0.015088,0.0062076,0.0088801
29.17,0.011191,0.0066198,0.0045713
29.18,0.0095568,0.0072084,0.0023484
29.19,0.014866,0.0077688,0.0070973
29.2,0.016519,0.0070931,0.0094261
29.21,0.0094629,0.0062262,0.0032367
29.22,0.0043461,0.006499,-0.0021529
29.23,0.0026874,0.0066583,-0.003971
29.24,0.0023028,0.0066498,-0.004347
29.25,0.0026815,0.0071016,-0.0044201
29.26,0.0044494,0.0069357,-0.0024863
29.27,0.0071731,0.006561,0.0006121
29.28,0.0068506,0.0074678,-0.00061724
29.29,0.0050046,0.0081936,-0.003189
29.3,0.0058708,0.0079928,-0.002122
29.31,0.0082094,0.0079607,0.00024869
29.32,0.0088595,0.007712,0.0011474
29.33,0.012704,0.0074801,0.005224
29.34,0.027,0.0081205,0.01888
29.35,0.037971,0.0086387,0.029333
29.36,0.025969,0.0087426,0.017226
29.37,0.014321,0.0087338,0.0055877
29.38,0.014641,0.0075913,0.0070498
29.39,0.015416,0.0069298,0.0084858
29.4,0.010511,0.00793,0.0025815
29.41,0.0089739,0.0081878,0.00078602
29.42,0.012688,0.0078127,0.0048749
29.43,0.013023,0.0082672,0.0047561
29.44,0.009157,0.0080392,0.0011178
29.45,0.010072,0.0073272,0.0027444
29.46,0.015108,0.0079193,0.0071891
29.47,0.014571,0.0083955,0.006176
29.48,0.012323,0.0077985,0.004525
29.49,0.01957,0.0073282,0.012242
29.5,0.028706,0.0070296,0.021677
29.51,0.021047,0.0068433,0.014204
29.52,0.0095412,0.0070956,0.0024457
29.53,0.005065,0.0070832,-0.0020182
29.54,0.0041444,0.0064148,-0.0022703
29.55,0.0051957,0.0057181,-0.00052237
29.56,0.010158,0.0052648,0.004893
29.57,0.020618,0.0052203,0.015397
29.58,0.023261,0.0055718,0.017689
29.59,0.013684,0.0057767,0.0079071
29.6,0.0085536,0.0054876,0.003066
29.61,0.0094233,0.0053351,0.0040883
29.62,0.0090662,0.0054937,0.0035725
29.63,0.0077704,0.0055107,0.0022597
29.64,0.011657,0.0057371,0.0059204
29.65,0.017845,0.0059246,0.011921
29.66,0.015212,0.005754,0.0094581
29.67,0.010949,0.0057286,0.0052201
29.68,0.014924,0.0057312,0.009193
29.69,0.01931,0.0055699,0.013741
29.7,0.014053,0.0058009,0.0082518
29.71,0.010453,0.0060008,0.004452
29.72,0.014456,0.0055414,0.0089144
29.73,0.015799,0.0054013,0.010397
29.74,0.0096458,0.005805,0.0038408
29.75,0.0059368,0.0057305,0.00020623
29.76,0.0061668,0.0055239,0.00064292
29.77,0.0067681,0.0058487,0.00091939
29.78,0.0086862,0.0060231,0.002663
29.79,0.017973,0.0058055,0.012168
29.8,0.029579,0.0061014,0.023478
29.81,0.023275,0.0065488,0.016726
29.82,0.010282,0.0062298,0.0040526
29.83,0.0046418,0.0056931,-0.0010512
29.84,0.0029622,0.0057042,-0.002742
29.85,0.0026462,0.0057805,-0.0031343
29.86,0.0035563,0.005631,-0.0020747
29.87,0.0060247,0.0059071,0.0001176
29.88,0.0070544,0.0063209,0.00073342
29.89,0.0055291,0.0059121,-0.00038298
29.9,0.0064717,0.0053572,0.0011144
29.91,0.01043,0.0054529,0.0049772
29.92,0.010813,0.0054595,0.0053539
29.93,0.0093024,0.0055301,0.0037724
29.94,0.014861,0.0061776,0.0086833
29.95,0.022659,0.0060522,0.016607
29.96,0.017261,0.0048023,0.012459
29.97,0.0082629,0.00087695,0.0073859
29.98,0.005693,0,0.005693
29.99,0.0053108,0,0.0053108


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_nmf2.csv <==
0,0.26092,0.34645,-0.085527
0.01,0.26328,0.34976,-0.086486
0.02,0.26566,0.35313,-0.087467
0.030001,0.26809,0.35655,-0.088467
0.040001,0.27054,0.36003,-0.089484
0.050001,0.27304,0.36355,-0.090512
0.060001,0.27556,0.36711,-0.091546
0.070001,0.27813,0.37071,-0.092581
0.080001,0.28074,0.37435,-0.093614
0.090002,0.28338,0.37802,-0.094643
0.1,0.28607,0.38173,-0.095666
0.11,0.28879,0.38544,-0.096643
0.12,0.29156,0.38924,-0.097677
0.13,0.29437,0.39308,-0.098709
0.14,0.29722,0.39696,-0.09974
0.15,0.30012,0.40089,-0.10078
0.16,0.30306,0.40488,-0.10182
0.17,0.30605,0.40892,-0.10287
0.18,0.30909,0.41303,-0.10394
0.19,0.31217,0.4172,-0.10503
0.2,0.31531,0.42145,-0.10615
0.21,0.31849,0.42577,-0.10728
0.22,0.32173,0.43024,-0.10852
0.23,0.32502,0.43479,-0.10978
0.24,0.32836,0.43942,-0.11106
0.25,0.33176,0.44413,-0.11237
0.26,0.33521,0.44892,-0.11371
0.27,0.33873,0.45379,-0.11506
0.28,0.3423,0.45874,-0.11644
0.29,0.34593,0.46377,-0.11783
0.30001,0.34963,0.46888,-0.11925
0.31001,0.35339,0.47407,-0.12068
0.32001,0.35721,0.47935,-0.12214
0.33001,0.3611,0.48471,-0.12361
0.34001,0.36506,0.49017,-0.12512
0.35001,0.36909,0.49574,-0.12665
0.36001,0.37319,0.5014,-0.12821
0.37001,0.37736,0.50777,-0.13041
0.38001,0.38161,0.5143,-0.13269
0.39001,0.38594,0.52167,-0.13573
0.40001,0.39745,0.5291,-0.13165
0.41001,0.40197,0.53678,-0.13481
0.42001,0.40657,0.54394,-0.13737
0.43001,0.41125,0.55134,-0.14009
0.44001,0.41603,0.55809,-0.14206
0.45001,0.42089,0.56511,-0.14422
0.46001,0.42585,0.57211,-0.14627
0.47001,0.4309,0.57939,-0.14849
0.48001,0.43604,0.58664,-0.1506
0.49001,0.44129,0.59428,-0.15299
0.50001,0.44664,0.60202,-0.15537
0.51001,0.4521,0.60985,-0.15775
0.52001,0.45767,0.61779,-0.16012
0.53001,0.46334,0.62578,-0.16244
0.54001,0.46914,0.63401,-0.16487
0.55001,0.47505,0.64237,-0.16732
0.56001,0.48108,0.65087,-0.16979
0.57001,0.48724,0.65953,-0.1723
0.58001,0.49352,0.66837,-0.17485
0.59001,0.49994,0.67741,-0.17747
0.60001,0.5065,0.68675,-0.18025
0.61001,0.51319,0.69622,-0.18303
0.62001,0.52003,0.70592,-0.18589
0.63001,0.52702,0.71587,-0.18885
0.64001,0.53416,0.72613,-0.19197
0.65001,0.54146,0.73664,-0.19518
0.66001,0.54893,0.74742,-0.19849
0.67001,0.55656,0.75846,-0.2019
0.68001,0.56436,0.76979,-0.20542
0.69001,0.57235,0.78141,-0.20906
0.70001,0.58052,0.79366,-0.21314
0.71001,0.58888,0.80661,-0.21774
0.72001,0.60127,0.81992,-0.21866
0.73001,0.61004,0.83318,-0.22313
0.74001,0.61903,0.84701,-0.22799
0.75001,0.62823,0.86102,-0.23279
0.76001,0.63766,0.87514,-0.23747
0.77001,0.64732,0.88961,-0.24228
0.78001,0.65723,0.90435,-0.24712
0.79001,0.66738,0.91958,-0.25221
0.80001,0.67778,0.93519,-0.25741
0.81001,0.68846,0.95129,-0.26283
0.82001,0.69941,0.96804,-0.26863
0.83001,0.71065,0.98531,-0.27466
0.84001,0.72218,1.0031,-0.28087
0.85001,0.73403,1.0214,-0.28741
0.86001,0.74619,1.0404,-0.29422
0.87001,0.75868,1.06,-0.30131
0.88001,0.77152,1.0802,-0.30872
0.89001,0.78472,1.1012,-0.31645
0.90002,0.79828,1.1228,-0.32452
0.91002,0.81223,1.1452,-0.33299
0.92002,0.82658,1.1685,-0.34187
0.93002,0.84135,1.1925,-0.35118
0.94002,0.85656,1.2175,-0.36097
0.95002,0.87221,1.2435,-0.37127
0.96002,0.88834,1.2705,-0.3822
0.97002,0.90495,1.2986,-0.39365
0.98002,0.92208,1.3279,-0.40582
0.99002,0.93974,1.3584,-0.4187
1,0.95795,1.3903,-0.43234
1.01,0.97675,1.4236,-0.44683
1.02,0.99615,1.4583,-0.46215
1.03,1.0162,1.4947,-0.47854
1.04,1.0369,1.5329,-0.49601
1.05,1.0583,1.5729,-0.51467
1.06,1.0804,1.615,-0.53463
1.07,1.1033,1.6593,-0.55604
1.08,1.1269,1.706,-0.57902
1.09,1.1514,1.7552,-0.60381
1.1,1.1768,1.8074,-0.63057
1.11,1.2031,1.8627,-0.65955
1.12,1.2304,1.9214,-0.691
1.13,1.2586,1.9839,-0.72525
1.14,1.288,2.0508,-0.76282
1.15,1.3184,2.1224,-0.80398
1.16,1.3501,2.1993,-0.84921
1.17,1.383,2.2821,-0.89911
1.18,1.4172,2.3713,-0.95413
1.19,1.4528,2.4683,-1.0155
1.2,1.4898,2.5738,-1.084
1.21,1.5284,2.6897,-1.1613
1.22,1.5687,2.817,-1.2483
1.23,1.6127,2.9573,-1.3446
1.24,1.6565,3.1135,-1.457
1.25,1.7023,3.2881,-1.5858
1.26,1.7501,3.4849,-1.7348
1.27,1.8001,3.7084,-1.9083
1.28,1.8525,3.9648,-2.1123
1.29,1.9074,4.2619,-2.3546
1.3,1.9649,4.6103,-2.6454
1.31,2.0252,5.0243,-2.9991
1.32,2.0886,5.5237,-3.4351
1.33,2.1552,6.1367,-3.9815
1.34,2.2253,6.9045,-4.6793
1.35,2.299,7.8895,-5.5904
1.36,2.3768,9.1897,-6.8129
1.37,2.4589,10.967,-8.508
1.38,2.5455,13.505,-10.959
1.39,2.6371,17.342,-14.705
1.4,2.7341,23.619,-20.885
1.41,2.8369,35.173,-32.336
1.42,2.946,60.979,-58.033
1.43,3.0618,132.33,-129.26
1.44,3.1851,304.73,-301.54
1.45,3.3164,526.65,-523.33
1.46,3.4564,588.99,-585.53
1.47,3.606,426.09,-422.48
1.48,3.7662,188.31,-184.54
1.49,3.9378,14.223,-10.285
1.5,4.122,0.00045522,4.1216
1.51,4.3202,1.1031e-12,4.3202
1.52,4.5373,1.6435,2.8938
1.53,4.7679,8.9387,-4.1708
1.54,5.0175,10.192,-5.1749
1.55,5.2881,10.139,-4.8505
1.56,5.5823,9.8696,-4.2873
1.57,5.9028,9.6332,-3.7304
1.58,6.253,9.4875,-3.2345
1.59,6.6367,9.4414,-2.8048
1.6,7.0582,9.491,-2.4328
1.61,7.5229,9.6304,-2.1075
1.62,8.0368,9.8557,-1.8189
1.63,8.6071,10.165,-1.5578
1.64,9.2426,10.559,-1.3161
1.65,9.9536,11.04,-1.0868
1.66,10.753,11.616,-0.86342
1.67,11.655,12.295,-0.6399
1.68,12.679,13.089,-0.41007
1.69,13.848,14.015,-0.16728
1.7,15.191,15.096,0.095622
1.71,16.745,16.358,0.38713
1.72,18.555,17.838,0.71741
1.73,20.682,19.583,1.0992
1.74,23.206,21.657,1.5487
1.75,26.23,24.143,2.0871
1.76,29.898,27.155,2.7428
1.77,34.407,30.852,3.5545
1.78,40.035,35.459,4.5762
1.79,47.19,41.304,5.8856
1.8,56.478,48.882,7.5959
1.81,68.848,58.969,9.8791
1.82,85.839,72.836,13.003
1.83,110.1,92.696,17.402
1.84,146.5,122.69,23.804
1.85,204.89,171.43,33.461
1.86,307.85,259.46,48.392
1.87,518.08,448.07,70.012
1.88,1061.9,964.85,97.003
1.89,2755.1,2427.8,327.38
1.9,6160.7,4718.2,1442.5
1.91,6966.2,5142.3,1823.9
1.92,3668.4,2864.9,803.46
1.93,1387.8,621.93,765.86
1.94,626.21,0.025751,626.19
1.95,354.72,62.419,292.3
1.96,229.55,125.02,104.53
1.97,161.16,129.16,31.996
1.98,119.57,127.58,-8.0104
1.99,92.346,134.42,-42.069
2,73.544,156.56,-83.018
2.01,60.008,208.23,-148.22
2.02,49.937,336.04,-286.1
2.03,42.241,695.22,-652.98
2.04,36.229,1507.2,-1470.9
2.05,31.445,2464,-2432.6
2.06,27.577,2849.9,-2822.3
2.07,24.408,2538.8,-2514.4
2.08,21.782,1771.5,-1749.8
2.09,19.586,898.45,-878.86
2.1,17.737,177.39,-159.66
2.11,16.172,0.0079883,16.164
2.12,14.848,3.0198e-14,14.848
2.13,13.735,7.1054e-14,13.735
2.14,12.824,3.8192e-13,12.824
2.15,12.132,4.5286,7.6038
2.16,11.75,20.179,-8.4291
2.17,12.002,24.326,-12.324
2.18,14.215,27.022,-12.807
2.19,21.633,31.899,-10.266
2.2,29.719,35.037,-5.3177
2.21,23.937,30.671,-6.734
2.22,13.988,22.258,-8.27
2.23,9.583,16.278,-6.6955
2.24,7.94,14.4,-6.4596
2.25,7.1006,13.995,-6.8942
2.26,6.5515,13.443,-6.8915
2.27,6.141,12.802,-6.6607
2.28,5.8103,12.22,-6.4101
2.29,5.5321,11.728,-6.1958
2.3,5.2919,11.324,-6.0321
2.31,5.0808,11.005,-5.9238
2.32,4.8932,10.767,-5.8739
2.33,4.7254,10.611,-5.886
2.34,4.5745,10.54,-5.9652
2.35,4.4383,10.558,-6.1197
2.36,4.3153,10.676,-6.361
2.37,4.2041,10.91,-6.7061
2.38,4.1036,11.283,-7.1798
2.39,4.0129,11.83,-7.8176
2.4,3.9312,12.603,-8.6723
2.41,3.8579,13.682,-9.8243
2.42,3.7924,15.193,-11.4
2.43,3.7343,17.343,-13.609
2.44,3.6831,20.497,-16.814
2.45,3.6386,25.348,-21.709
2.46,3.6004,33.369,-29.769
2.47,3.5682,48.316,-44.748
2.48,3.542,82.451,-78.909
2.49,3.5214,171.39,-167.86
2.5,3.5064,364.1,-360.59
2.51,3.4969,575.65,-572.15
2.52,3.4928,669.77,-666.28
2.53,3.4941,654.46,-650.97
2.54,3.5008,532.48,-528.98
2.55,3.513,360.27,-356.75
2.56,3.5306,186.98,-183.45
2.57,3.5537,43.774,-40.22
2.58,3.5826,0.0024103,3.5802
2.59,3.6174,2.0606e-13,3.6174
2.6,3.6581,2.4603e-13,3.6581
2.61,3.7052,5.782e-13,3.7052
2.62,3.7588,3.5443e-12,3.7588
2.63,3.8199,3.9821,-0.16217
2.64,3.8877,7.3934,-3.5057
2.65,3.9632,8.5459,-4.5828
2.66,4.0468,8.9936,-4.9469
2.67,4.1391,9.1989,-5.0598
2.68,4.2408,9.332,-5.0913
2.69,4.3525,9.466,-5.1135
2.7,4.4751,9.6367,-5.1616
2.71,4.6095,9.8649,-5.2554
2.72,4.7567,10.166,-5.4091
2.73,4.918,10.554,-5.6361
2.74,5.0947,11.046,-5.9516
2.75,5.2885,11.664,-6.3754
2.76,5.501,12.435,-6.9339
2.77,5.7344,13.399,-7.6647
2.78,5.9911,14.612,-8.6214
2.79,6.2739,16.157,-9.8831
2.8,6.586,18.157,-11.57
2.81,6.9313,20.806,-13.874
2.82,7.3141,24.427,-17.113
2.83,7.7398,29.59,-21.85
2.84,8.2146,37.398,-29.184
2.85,8.7459,50.281,-41.535
2.86,9.3445,74.795,-65.45
2.87,10.018,131.83,-121.81
2.88,10.781,281.02,-270.23
2.89,11.65,555.64,-543.99
2.9,12.646,796.63,-783.99
2.91,13.794,884.54,-870.75
2.92,15.125,863.65,-848.53
2.93,16.682,741.39,-724.71
2.94,18.519,554.48,-535.96
2.95,20.705,353.96,-333.25
2.96,23.335,169.85,-146.51
2.97,26.54,24.39,2.1498
2.98,30.499,0.0015509,30.498
2.99,35.471,1.7053e-13,35.471
3.0001,41.834,2.0606e-13,41.834
3.0101,50.163,6.3238e-13,50.163
3.0201,61.365,21.955,39.41
3.0301,76.942,56.577,20.365
3.0401,99.535,82.611,16.923
3.0501,134.15,115.24,18.905
3.0601,191.3,168.61,22.698
3.0701,296.56,274.18,22.375
3.0801,527.37,539.98,-12.618
3.0901,1183,1262.3,-79.313
3.1001,3120.1,2626.5,493.55
3.1101,5739.4,3693.4,2046
3.1201,4873.9,3427.8,1446.1
3.1301,2132.3,2169.4,-37.07
3.1401,828.63,779.37,49.265
3.1501,410.11,0.052398,410.06
3.1601,246.1,2.8422e-14,246.1
3.1701,165.06,1.1369e-13,165.06
3.1801,118.88,2.6716e-12,118.88
3.1901,89.996,36.603,53.393
3.2001,70.722,49.73,20.991
3.2101,57.218,62.66,-5.4421
3.2201,47.396,97.492,-50.096
3.2301,40.036,167.19,-127.15
3.2401,34.389,233.47,-199.08
3.2501,29.966,258.64,-228.67
3.2601,26.447,253.27,-226.82
3.2701,23.611,231.06,-207.45
3.2801,21.301,191.37,-170.07
3.2901,19.403,141.82,-122.42
3.3001,17.834,93.078,-75.244
3.3101,16.534,49.403,-32.869
3.3201,15.454,13.847,1.607
3.3301,14.561,0.00098413,14.56
3.3401,13.825,9.7877e-13,13.825
3.3501,13.228,9.5035e-13,13.228
3.3601,12.753,1.6733e-12,12.753
3.3701,12.388,0.058906,12.329
3.3801,12.126,9.7723,2.3534
3.3901,11.961,13.645,-1.6839
3.4001,11.891,15.393,-3.5025
3.4101,11.916,16.656,-4.7396
3.4201,12.04,17.918,-5.8789
3.4301,12.267,19.389,-7.1223
3.4401,12.608,21.22,-8.6118
3.4501,13.075,23.576,-10.501
3.4601,13.69,26.69,-13.001
3.4701,14.473,30.927,-16.454
3.4801,15.46,36.913,-21.453
3.4901,16.698,45.849,-29.151
3.5001,18.248,60.363,-42.115
3.5101,20.199,87.596,-67.397
3.5201,22.671,150.43,-127.76
3.5301,25.843,309.13,-283.29
3.5401,29.977,582.44,-552.47
3.5501,35.477,809.78,-774.3
3.5601,42.986,898.65,-855.66
3.5701,53.587,908.72,-855.13
3.5801,69.215,883.12,-813.9
3.5901,93.624,788.91,-695.29
3.6001,134.96,665.81,-530.86
3.6101,213.94,585.17,-371.23
3.6201,397.81,682.75,-284.95
3.6301,949.94,1175.3,-225.4
3.6401,2425.9,1870.6,555.35
3.6501,3751.7,2097.1,1654.5
3.6601,2615,1734,881.05
3.6701,1048.4,1064.9,-16.537
3.6801,428.38,379.55,48.824
3.6901,225.2,0.029892,225.17
3.7001,140.04,5.6843e-14,140.04
3.7101,96.099,7.1054e-14,96.099
3.7201,70.357,3.2685e-13,70.357
3.7301,53.948,2.5992e-11,53.948
3.7401,42.838,14.722,28.116
3.7501,34.976,18.067,16.909
3.7601,29.23,18.132,11.098
3.7701,24.958,17.338,7.62
3.7801,21.84,16.577,5.2632
3.7901,20.007,16.506,3.501
3.8001,20.379,17.073,3.306
3.8101,21.812,16.971,4.8418
3.8201,18.978,15.729,3.2484
3.8301,14.314,13.873,0.44139
3.8401,11.704,11.877,-0.17274
3.8501,10.308,10.172,0.13566
3.8601,9.3394,9.0853,0.25401
3.8701,8.5741,8.651,-0.076837
3.8801,7.9372,8.5972,-0.65998
3.8901,7.3937,8.554,-1.1603
3.9001,6.9231,8.4454,-1.5223
3.9101,6.5117,8.3494,-1.8377
3.9201,6.1496,8.3035,-2.1539
3.9301,5.8295,8.3208,-2.4913
3.9401,5.5452,8.4099,-2.8646
3.9501,5.2922,8.5818,-3.2896
3.9601,5.0666,8.8516,-3.785
3.9701,4.8653,9.2412,-4.3759
3.9801,4.6855,9.7824,-5.0969
3.9901,4.5252,10.523,-5.9979
4.0001,4.3825,11.536,-7.1537
4.0101,4.2564,12.939,-8.6822
4.0201,4.1447,14.926,-10.781
4.0301,4.0469,17.852,-13.805
4.0401,3.9621,22.421,-18.459
4.0501,3.8898,30.254,-26.365
4.0601,3.8293,46.023,-42.194
4.0701,3.7805,84.095,-80.314
4.0801,3.7432,179.28,-175.54
4.0901,3.7173,318.66,-314.95
4.1001,3.7031,415.58,-411.88
4.1101,3.7008,447.51,-443.81
4.1201,3.711,446,-442.29
4.1301,3.7344,427.51,-423.77
4.1401,3.7721,391.17,-387.39
4.1501,3.8254,326.83,-323.01
4.1601,3.8958,251.32,-247.42
4.1701,3.9856,176.23,-172.24
4.1801,4.0974,106.04,-101.95
4.1901,4.2347,43.769,-39.535
4.2001,4.4017,0.0039236,4.3977
4.2101,4.604,4.9738e-13,4.604
4.2201,4.8488,3.0287e-13,4.8488
4.2301,5.1456,2.629e-13,5.1456
4.2401,5.5067,2.9132e-13,5.5067
4.2501,5.9489,4.3077e-13,5.9489
4.2601,6.495,1.112e-12,6.495
4.2701,7.1771,3.3189e-11,7.1771
4.2801,8.041,7.7482,0.29277
4.2901,9.154,12.482,-3.3276
4.3001,10.619,16.997,-6.3787
4.3101,12.597,23.838,-11.241
4.3201,15.358,38.66,-23.302
4.3301,19.377,70.488,-51.111
4.3401,25.558,109.38,-83.822
4.3501,35.81,139.8,-103.99
4.3601,54.82,169.37,-114.55
4.3701,96.971,233.37,-136.4
4.3801,218.17,381.36,-163.19
4.3901,570.7,560.09,10.611
4.4001,1014.6,631.53,383.09
4.4101,827.9,575.17,252.73
4.4201,355.85,434.75,-78.894
4.4301,140.6,261.09,-120.49
4.4401,71.437,98.644,-27.208
4.4501,43.987,0.0093687,43.977
4.4601,30.328,2.6645e-13,30.328
4.4701,22.526,2.7711e-13,22.526
4.4801,17.656,5.3291e-13,17.656
4.4901,14.424,1.3038e-12,14.424
4.5001,12.185,3.6806e-12,12.185
4.5101,10.584,2.0618,8.5223
4.5201,9.4162,12.439,-3.0228
4.5301,8.555,21.756,-13.201
4.5401,7.9204,32.972,-25.052
4.5501,7.4584,57.022,-49.563
4.5601,7.1347,116.58,-109.45
4.5701,6.9261,214.23,-207.31
4.5801,6.818,293.91,-287.1
4.5901,6.8019,327.47,-320.67
4.6001,6.8746,333.42,-326.54
4.6101,7.0374,327.28,-320.24
4.6201,7.2965,312.65,-305.36
4.6301,7.6632,285.87,-278.21
4.6401,8.1554,242.46,-234.31
4.6501,8.7995,193,-184.2
4.6601,9.6336,143.81,-134.17
4.6701,10.713,97.525,-86.812
4.6801,12.12,56.175,-44.054
4.6901,13.978,20.763,-6.7853
4.7001,16.479,0.0020827,16.477
4.7101,19.934,9.6989e-13,19.934
4.7201,24.878,7.1765e-13,24.878
4.7301,32.288,8.5265e-13,32.288
4.7401,44.114,3.0411e-12,44.114
4.7501,64.769,31.289,33.48
4.7601,106.22,123.51,-17.282
4.7701,210.6,328.54,-117.95
4.7801,535.32,615.17,-79.842
4.7901,1247.4,836.54,410.85
4.8001,1529.1,902.18,626.91
4.8101,859.53,822.06,37.465
4.8201,327.82,637.93,-310.12
4.8301,145.05,427.93,-282.88
4.8401,81.531,235.01,-153.48
4.8501,52.937,93.514,-40.578
4.8601,37.584,20.708,16.876
4.8701,28.438,10.405,18.033
4.8801,22.693,35.685,-12.992
4.8901,19.224,50.5,-31.276
4.9001,18.248,44.693,-26.444
4.9101,21.763,31.521,-9.758
4.9201,26.762,16.786,9.9761
4.9301,22.018,3.48,18.538
4.9401,13.759,0.00036682,13.759
4.9501,9.7672,1.6875e-12,9.7672
4.9601,8.0809,1.398e-12,8.0809
4.9701,7.1274,1.6493e-12,7.1274
4.9801,6.4755,4.3237e-12,6.4755
4.9901,5.9899,15.616,-9.6265
5.0001,5.6128,56.281,-50.668
5.0101,5.3144,99.628,-94.314
5.0201,5.0767,122.18,-117.1
5.0301,4.8889,129.52,-124.64
5.0401,4.7417,130.26,-125.52
5.0501,4.6301,128.17,-123.54
5.0601,4.5503,123.65,-119.1
5.0701,4.4994,114.12,-109.62
5.0801,4.4758,99.263,-94.787
5.0901,4.4782,81.163,-76.685
5.1001,4.5064,63.611,-59.105
5.1101,4.5605,46.945,-42.384
5.1201,4.6415,31.287,-26.645
5.1301,4.7509,17.308,-12.558
5.1401,4.8909,5.4571,-0.56627
5.1501,5.0645,0.00059977,5.0639
5.1601,5.2758,2.5295e-12,5.2758
5.1701,5.53,1.8172e-12,5.53
5.1801,5.8337,1.8128e-12,5.8337
5.1901,6.1956,2.8635e-12,6.1956
5.2001,6.6268,2.9394,3.6874
5.2101,7.1417,23.696,-16.555
5.2201,7.759,42.924,-35.164
5.2301,8.5039,52.672,-44.168
5.2401,9.41,55.764,-46.354
5.2501,10.524,56.803,-46.279
5.2601,11.909,56.807,-44.898
5.2701,13.66,56.078,-42.418
5.2801,15.911,54.731,-38.82
5.2901,18.872,52.399,-33.526
5.3001,22.873,50.477,-27.604
5.3101,28.462,50.412,-21.95
5.3201,36.612,53.823,-17.211
5.3301,49.182,63.757,-14.575
5.3401,70.126,88.183,-18.057
5.3501,109.23,154.84,-45.606
5.3601,196.95,335.43,-138.48
5.3701,452.16,646.91,-194.74
5.3801,1181.4,908.79,272.66
5.3901,2032.7,1006.5,1026.2
5.4001,1593.2,1024.1,569.03
5.4101,670.46,956.77,-286.31
5.4201,265.9,806.41,-540.51
5.4301,135.53,604.79,-469.25
5.4401,83.07,408.85,-325.78
5.4501,56.725,264.2,-207.47
5.4601,41.581,182.98,-141.4
5.4701,32.081,160.43,-128.35
5.4801,25.748,183.84,-158.09
5.4901,21.341,200.62,-179.28
5.5001,18.176,183.6,-165.42
5.5101,15.857,149.24,-133.38
5.5201,14.138,110.42,-96.281
5.5301,12.868,73.003,-60.135
5.5401,11.945,38.81,-26.865
5.5501,11.307,8.4892,2.8175
5.5601,10.915,0.0010071,10.914
5.5701,10.752,6.4126e-13,10.752
5.5801,10.817,4.5475e-13,10.817
5.5901,11.126,3.979e-13,11.126
5.6001,11.721,4.0146e-13,11.721
5.6101,12.672,4.583e-13,12.672
5.6201,14.097,6.2172e-13,14.097
5.6301,16.195,1.4992e-12,16.195
5.6401,19.31,4.5996,14.71
5.6501,24.067,18.05,6.0175
5.6601,31.707,30.394,1.3135
5.6701,44.978,51.92,-6.9418
5.6801,71.1,106.66,-35.56
5.6901,134.49,229.56,-95.069
5.7001,329.52,390.85,-61.326
5.7101,807.18,481.54,325.63
5.7201,1113.4,490.75,622.67
5.7301,694.77,448.25,246.52
5.7401,270.43,357.87,-87.436
5.7501,115.5,247.93,-132.44
5.7601,63.345,139.12,-75.776
5.7701,40.621,51.608,-10.988
5.7801,28.606,0.0063661,28.6
5.7901,21.449,8.7041e-13,21.449
5.8001,16.829,9.5923e-13,16.829
5.8101,13.668,1.6113e-10,13.668
5.8201,11.407,30.104,-18.697
5.8301,9.734,45.685,-35.951
5.8401,8.4611,49.105,-40.644
5.8501,7.4708,48.225,-40.755
5.8601,6.6862,44.692,-38.005
5.8701,6.0553,38.958,-32.902
5.8801,5.542,33.108,-27.566
5.8901,5.1205,27.599,-22.479
5.9001,4.772,22.19,-17.418
5.9101,4.4827,17.174,-12.691
5.9201,4.2424,13.083,-8.8407
5.9301,4.0432,10.512,-6.4691
5.9401,3.8792,11.648,-7.769
5.9501,3.7459,20.822,-17.076
5.9601,3.6406,35.247,-31.606
5.9701,3.5599,45.137,-41.578
5.9801,3.5027,49.654,-46.151
5.9901,3.4681,50.835,-47.367
6.0001,3.456,51.363,-47.908
6.0101,3.4667,51.63,-48.163
6.0201,3.5015,51.879,-48.378
6.0301,3.5623,51.588,-48.026
6.0401,3.6521,49.195,-45.543
6.0501,3.7754,43.778,-40.003
6.0601,3.9379,38.264,-34.326
6.0701,4.148,33.175,-29.027
6.0801,4.4171,28.617,-24.2
6.0901,4.7611,25.369,-20.607
6.1001,5.2032,24.457,-19.254
6.1101,5.7768,29.744,-23.967
6.1201,6.5326,52.153,-45.621
6.1301,7.5495,94.145,-86.596
6.1401,8.9564,128.09,-119.13
6.1501,10.975,144.99,-134.01
6.1601,14.018,151.12,-137.11
6.1701,18.917,157.63,-138.71
6.1801,27.603,173.65,-146.05
6.1901,45.49,215.15,-169.66
6.2001,92.365,287.92,-195.56
6.2101,237.99,348.6,-110.61
6.2201,517.31,362.4,154.91
6.2301,561.42,340.87,220.54
6.2401,287.87,294.33,-6.4698
6.2501,110.32,233.34,-123.02
6.2601,51.758,166.39,-114.63
6.2701,30.679,101.96,-71.277
6.2801,20.929,46.803,-25.875
6.2901,15.638,9.9839,5.6544
6.3001,12.484,0.001342,12.483
6.3101,10.497,2.8848e-12,10.497
6.3201,9.2122,7.5282e-12,9.2122
6.3301,8.388,8.9451,-0.5571
6.3401,7.891,19.921,-12.03
6.3501,7.6471,24.963,-17.316
6.3601,7.618,27.152,-19.534
6.3701,7.7907,29.076,-21.285
6.3801,8.1731,33.947,-25.774
6.3901,8.795,39.152,-30.357
6.4001,9.7127,39.849,-30.137
6.4101,11.024,38.525,-27.501
6.4201,12.89,37.554,-24.663
6.4301,15.591,38.685,-23.094
6.4401,19.626,45.703,-26.077
6.4501,25.967,68.705,-42.738
6.4601,36.711,118.27,-81.56
6.4701,57.149,194.6,-137.45
6.4801,104.21,314.76,-210.56
6.4901,244.24,445.54,-201.3
6.5001,627.95,511.86,116.08
6.5101,1006.5,517.61,488.9
6.5201,729.43,488.19,241.24
6.5301,297.32,427.13,-129.81
6.5401,120.84,348.42,-227.58
6.5501,63.48,258.84,-195.36
6.5601,39.907,168.99,-129.09
6.5701,28.185,90.395,-62.209
6.5801,22.347,30.336,-7.9889
6.5901,21.593,0.0042661,21.588
6.6001,23.974,1.0054e-12,23.974
6.6101,20.507,1.3003e-12,20.507
6.6201,13.344,5.8433,7.5006
6.6301,9.3844,25.437,-16.053
6.6401,7.5875,29.906,-22.319
6.6501,6.5376,27.073,-20.535
6.6601,5.8126,22.303,-16.49
6.6701,5.2747,18.119,-12.845
6.6801,4.8627,14.883,-10.021
6.6901,4.5429,13.036,-8.4934
6.7001,4.2948,13.127,-8.8319
6.7101,4.1051,13.647,-9.5416
6.7201,3.965,14.322,-10.357
6.7301,3.8685,17.383,-13.514
6.7401,3.8121,20.637,-16.825
6.7501,3.794,21.97,-18.176
6.7601,3.8142,25.158,-21.344
6.7701,3.8742,36.34,-32.466
6.7801,3.9774,51.676,-47.699
6.7901,4.129,60.643,-56.514
6.8001,4.3371,64.863,-60.525
6.8101,4.6137,64.636,-60.022
6.8201,4.9747,63.17,-58.195
6.8301,5.4441,61.243,-55.799
6.8401,6.0567,58.623,-52.566
6.8501,6.8639,56.197,-49.333
6.8601,7.945,54.698,-46.753
6.8701,9.4268,53.233,-43.806
6.8801,11.521,49.72,-38.198
6.8901,14.607,47.996,-33.388
6.9001,19.416,50.737,-31.322
6.9101,27.496,62.174,-34.677
6.9201,42.872,101.17,-58.296
6.9301,78.219,185.93,-107.71
6.9401,183.33,267.61,-84.275
6.9501,471.3,298.22,173.08
6.9601,755.41,294.62,460.78
6.9701,547.49,269.28,278.21
6.9801,223.23,228.56,-5.3277
6.9901,90.795,177.46,-86.662
7.0001,47.715,120.76,-73.042
7.0101,29.925,66.076,-36.151
7.0201,20.855,18.478,2.3771
7.0301,15.606,0.0027718,15.603
7.0401,12.311,5.2225e-13,12.311
7.0501,10.13,4.4231e-13,10.13
7.0601,8.6394,5.8975e-13,8.6394
7.0701,7.6075,4.5217e-12,7.6075
7.0801,6.9028,37.039,-30.137
7.0901,6.4506,64.826,-58.376
7.1001,6.2119,78.377,-72.165
7.1101,6.1755,82.188,-76.012
7.1201,6.3564,82.01,-75.654
7.1301,6.8031,82.528,-75.725
7.1401,7.617,82.15,-74.533
7.1501,8.9994,81.642,-72.642
7.1601,11.367,83.205,-71.838
7.1701,15.679,90.964,-75.285
7.1801,24.583,113.22,-88.642
7.1901,47.517,145.84,-98.325
7.2001,119.2,166.58,-47.384
7.2101,270.06,167.87,102.19
7.2201,317.65,159.44,158.22
7.2301,173.41,144.67,28.746
7.2401,66.76,123.9,-57.143
7.2501,30.694,98.358,-67.664
7.2601,18.095,70.492,-52.397
7.2701,12.616,44.68,-32.065
7.2801,10.501,22.314,-11.812
7.2901,11.417,4.2423,7.1745
7.3001,12.708,0.00066062,12.708
7.3101,9.6347,1.7657e-12,9.6347
7.3201,5.9752,1.724e-12,5.9752
7.3301,4.306,3.0047e-12,4.306
7.3401,3.5538,2.3029,1.251
7.3501,3.1099,17.725,-14.615
7.3601,2.805,47.658,-44.853
7.3701,2.5807,88.391,-85.81
7.3801,2.41,114.99,-112.58
7.3901,2.2783,126.8,-124.52
7.4001,2.1768,127.97,-125.79
7.4101,2.0999,125.61,-123.51
7.4201,2.0439,124.05,-122
7.4301,2.0066,122.07,-120.07
7.4401,1.9869,118.28,-116.3
7.4501,1.9843,112.19,-110.21
7.4601,1.9996,107.51,-105.51
7.4701,2.0341,100.96,-98.921
7.4801,2.0905,88.36,-86.27
7.4901,2.1731,78.628,-76.455
7.5001,2.288,73.814,-71.526
7.5101,2.445,71.047,-68.602
7.5201,2.6588,65.505,-62.847
7.5301,2.9528,59.361,-56.408
7.5401,3.3653,51.313,-47.948
7.5501,3.9632,42.453,-38.49
7.5601,4.8712,35.332,-30.461
7.5701,6.345,30.627,-24.282
7.5801,8.9856,31.612,-22.627
7.5901,14.522,42.975,-28.453
7.6001,29.41,57.462,-28.052
7.6101,75.206,63.624,11.582
7.6201,154.41,60.145,94.264
7.6301,154.46,54.205,100.26
7.6401,75.362,46.995,28.368
7.6501,29.674,37.646,-7.9719
7.6601,14.901,28.308,-13.407
7.6701,9.4894,21.362,-11.873
7.6801,6.9873,15.911,-8.9239
7.6901,5.6704,8.2473,-2.577
7.7001,4.9439,0.21643,4.7274
7.7101,4.56,3.5403e-05,4.5599
7.7201,4.4049,2.8164e-12,4.4049
7.7301,4.427,2.5517e-12,4.427
7.7401,4.6096,3.0678e-12,4.6096
7.7501,4.9616,6.4224e-12,4.9616
7.7601,5.5173,0.9297,4.5876
7.7701,6.3463,7.7232,-1.3768
7.7801,7.5751,17.868,-10.293
7.7901,9.4381,26.838,-17.4
7.8001,12.398,35.989,-23.591
7.8101,17.471,52.366,-34.896
7.8201,27.27,87.76,-60.489
7.8301,50.399,137.08,-86.686
7.8401,120.48,171.05,-50.575
7.8501,302.85,180.86,121.99
7.8601,450.8,178.96,271.83
7.8701,302.89,171.34,131.55
7.8801,120.58,155.69,-35.114
7.8901,50.578,133.62,-83.045
7.9001,27.606,113.05,-85.441
7.9101,18.203,101.33,-83.129
7.9201,14.367,89.791,-75.424
7.9301,13.894,74.299,-60.405
7.9401,12.601,59.923,-47.322
7.9501,8.9158,47.202,-38.286
7.9601,6.3629,39.301,-32.938
7.9701,5.1783,36.663,-31.484
7.9801,4.5279,38.398,-33.87
7.9901,4.1106,43.735,-39.624
8.0001,3.83,48.881,-45.051
8.0101,3.6442,48.864,-45.22
8.0201,3.5312,46.443,-42.912
8.0301,3.4788,41.149,-37.67
8.0401,3.4803,34.94,-31.46
8.0501,3.5334,29.918,-26.384
8.0601,3.6388,25.322,-21.683
8.0701,3.8005,21.145,-17.344
8.0801,4.0262,17.033,-13.007
8.0901,4.3276,13.28,-8.952
8.1001,4.7228,10.562,-5.8389
8.1101,5.2381,8.4811,-3.243
8.1201,5.8926,6.3494,-0.45683
8.1301,6.7871,4.6206,2.1665
8.1401,7.995,3.9838,4.0112
8.1501,9.6702,4.8232,4.847
8.1601,12.078,8.9371,3.1411
8.1701,15.71,19.254,-3.5435
8.1801,21.564,36.935,-15.371
8.1901,31.947,76.129,-44.182
8.2001,53.338,150.93,-97.593
8.2101,109.4,221.28,-111.88
8.2201,283.6,252.23,31.37
8.2301,617.72,257.89,359.83
8.2401,670.48,250.94,419.54
8.2501,343.25,233.94,109.31
8.2601,130.86,205.84,-74.983
8.2701,60.813,170.75,-109.94
8.2801,35.607,133.03,-97.423
8.2901,23.96,95.469,-71.509
8.3001,17.662,61.373,-43.711
8.3101,13.938,30.8,-16.862
8.3201,11.636,5.9963,5.6398
8.3301,10.215,0.0010654,10.214
8.3401,9.4052,1.1973e-12,9.4052
8.3501,9.0803,1.1209e-12,9.0803
8.3601,9.206,1.6236e-12,9.206
8.3701,9.8312,2.7985e-11,9.8312
8.3801,11.113,13.898,-2.7849
8.3901,13.398,24.994,-11.596
8.4001,17.449,40.073,-22.624
8.4101,25.122,77.209,-52.087
8.4201,41.926,138.9,-96.979
8.4301,88.87,185.02,-96.151
8.4401,231.45,201.44,30.01
8.4501,451.2,204.63,246.57
8.4601,415.68,200.43,215.25
8.4701,191.15,184.67,6.4789
8.4801,74.069,164.32,-90.253
8.4901,36.348,139.99,-103.64
8.5001,21.925,114.01,-92.086
8.5101,14.9,88.221,-73.321
8.5201,10.921,64.911,-53.99
8.5301,8.4366,44.963,-36.526
8.5401,6.776,31.216,-24.44
8.5501,5.6086,23.487,-17.878
8.5601,4.7556,17.764,-13.008
8.5701,4.1132,15.962,-11.849
8.5801,3.6175,16.562,-12.945
8.5901,3.2276,21.369,-18.142
8.6001,2.9166,27.745,-24.829
8.6101,2.6658,29.528,-26.862
8.6201,2.4625,28.557,-26.095
8.6301,2.2975,26.251,-23.953
8.6401,2.1644,24.699,-22.535
8.6501,2.0589,24.713,-22.654
8.6601,1.9653,30.209,-28.244
8.6701,1.9082,38.341,-36.433
8.6801,1.8748,40.996,-39.121
8.6901,1.8671,42.033,-40.166
8.7001,1.8895,41.588,-39.699
8.7101,1.95,39.323,-37.373
8.7201,2.0625,37.179,-35.116
8.7301,2.2528,35.744,-33.491
8.7401,2.5697,35.109,-32.539
8.7501,3.1145,35.155,-32.041
8.7601,4.1282,38.053,-33.924
8.7701,6.3137,43.588,-37.275
8.7801,12.323,50.136,-37.812
8.7901,30.731,51.589,-20.858
8.8001,60.84,48.568,12.272
8.8101,58.438,44.527,13.911
8.8201,28.032,40.082,-12.05
8.8301,11.377,35.055,-23.679
8.8401,6.0161,29.374,-23.358
8.8501,4.0238,23.968,-19.944
8.8601,3.095,18.908,-15.813
8.8701,2.6084,14.713,-12.105
8.8801,2.3484,11.932,-9.5839
8.8901,2.2268,12.743,-10.516
8.9001,2.2064,22.395,-20.188
8.9101,2.2763,35.348,-33.072
8.9201,2.4446,40.646,-38.201
8.9301,2.7406,45.119,-42.379
8.9401,3.2275,47.394,-44.166
8.9501,4.0381,48.871,-44.833
8.9601,5.4736,55.053,-49.579
8.9701,8.338,66.004,-57.666
8.9801,15.39,76.147,-60.757
8.9901,37.201,79.361,-42.16
9.0002,88.814,79.039,9.7745
9.0102,117.64,75.967,41.675
9.0202,71.182,72.93,-1.7481
9.0302,28.06,68.594,-40.534
9.0402,12.822,61.772,-48.95
9.0502,8.0726,52.853,-44.781
9.0602,7.2774,44.353,-37.075
9.0702,8.8054,35.245,-26.44
9.0802,8.3087,26.768,-18.46
9.0902,5.1469,18.729,-13.582
9.1002,3.1933,12.276,-9.0829
9.1102,2.4541,7.1932,-4.7391
9.1202,2.1258,4.7045,-2.5787
9.1302,1.9512,6.2073,-4.2561
9.1402,1.8562,10.559,-8.7028
9.1502,1.8127,12.786,-10.973
9.1602,1.8086,15.793,-13.984
9.1702,1.8386,16.867,-15.028
9.1802,1.9015,16.335,-14.433
9.1902,1.9993,15.08,-13.08
9.2002,2.137,15.014,-12.877
9.2102,2.3232,14.249,-11.925
9.2202,2.5715,14.846,-12.274
9.2302,2.9029,15.996,-13.093
9.2402,3.3505,18.66,-15.309
9.2502,3.9679,23.243,-19.275
9.2602,4.8464,27.507,-22.661
9.2702,6.1512,31.713,-25.562
9.2802,8.2075,39.825,-31.617
9.2902,11.735,56.608,-44.873
9.3002,18.623,81.927,-63.304
9.3102,35.258,103.75,-68.494
9.3202,86.327,110.95,-24.62
9.3302,211.31,111.21,100.1
9.3402,291.47,109.4,182.07
9.3502,182.05,106.47,75.585
9.3602,71.156,103.34,-32.181
9.3702,30.728,98.035,-67.307
9.3802,17.197,86.82,-69.623
9.3902,11.381,74.456,-63.075
9.4002,8.3929,60.631,-52.238
9.4102,6.7077,46.409,-39.702
9.4202,5.7396,34.594,-28.855
9.4302,5.2247,24.688,-19.464
9.4402,5.0511,17.566,-12.515
9.4502,5.1936,12.887,-7.6932
9.4602,5.704,12.152,-6.4477
9.4702,6.745,16.089,-9.344
9.4802,8.7105,28.724,-20.014
9.4902,12.621,51.463,-38.842
9.5002,21.728,72.696,-50.968
9.5102,48.792,81.222,-32.43
9.5202,124.8,82.646,42.157
9.5302,206.64,80.119,126.52
9.5402,155.88,75.919,79.959
9.5502,65.001,69.304,-4.3033
9.5602,26.627,61.698,-35.071
9.5702,14.364,53.871,-39.508
9.5802,9.8758,48.401,-38.525
9.5902,8.2825,42.472,-34.189
9.6002,6.6994,34.482,-27.783
9.6102,4.7415,26.879,-22.138
9.6202,3.5533,19.127,-15.574
9.6302,2.9323,12.771,-9.8391
9.6402,2.5493,8.7179,-6.1686
9.6502,2.2887,6.5075,-4.2187
9.6602,2.1064,4.9432,-2.8367
9.6702,1.9805,5.232,-3.2515
9.6802,1.8987,7.2715,-5.3728
9.6902,1.8545,12.707,-10.852
9.7002,1.8448,16.329,-14.484
9.7102,1.8699,18.054,-16.184
9.7202,1.9328,18.206,-16.273
9.7302,2.0405,17.541,-15.5
9.7402,2.205,16.492,-14.288
9.7502,2.4467,16.995,-14.549
9.7602,2.8004,17.772,-14.972
9.7702,3.3278,18.705,-15.377
9.7802,4.1453,21.112,-16.967
9.7902,5.4957,29.945,-24.449
9.8002,7.9533,47.432,-39.479
9.8102,13.241,62.229,-48.988
9.8202,27.868,69.883,-42.016
9.8302,72.14,71.121,1.0194
9.8402,140.33,69.119,71.214
9.8502,129.41,65.44,63.966
9.8602,59.897,62.045,-2.1485
9.8702,23.705,56.388,-32.683
9.8802,12.129,50.65,-38.521
9.8902,7.7963,43.371,-35.574
9.9002,5.7867,36.737,-30.951
9.9102,4.7621,29.297,-24.535
9.9202,4.2587,23.301,-19.043
9.9302,4.0949,18.197,-14.102
9.9402,4.2103,13.454,-9.2436
9.9502,4.622,9.3137,-4.6916
9.9602,5.4303,8.6762,-3.2459
9.9702,6.8817,13.231,-6.3497
9.9802,9.5693,27.837,-18.268
9.9902,15.147,46.678,-31.531
10,29.531,59.059,-29.528
10.01,74.494,65.334,9.1598
10.02,169.11,66.033,103.08
10.03,198.98,64.354,134.63
10.04,108.56,60.394,48.17
10.05,41.752,54.79,-13.038
10.06,19.322,47.263,-27.941
10.07,12.036,39.171,-27.135
10.08,9.8577,30.88,-21.022
10.09,8.3431,22.955,-14.612
10.1,5.7515,16.08,-10.328
10.11,3.9436,10.064,-6.1207
10.12,3.0665,5.1401,-2.0736
10.13,2.5724,0.16692,2.4055
10.14,2.2503,3.5897e-05,2.2503
10.15,2.0285,6.6405e-12,2.0285
10.16,1.8746,5.9877e-12,1.8746
10.17,1.7719,6.1726e-12,1.7719
10.18,1.711,1.502e-11,1.711
10.19,1.6876,1.9771,-0.28949
10.2,1.7013,8.6681,-6.9669
10.21,1.7552,18.144,-16.389
10.22,1.8572,27.542,-25.684
10.23,2.0219,29.969,-27.947
10.24,2.2748,33.65,-31.375
10.25,2.6622,35.531,-32.869
10.26,3.2715,37.733,-34.462
10.27,4.2847,40.884,-36.599
10.28,6.1332,50.693,-44.56
10.29,10.076,57.975,-47.899
10.3,20.861,62.54,-41.679
10.31,53.837,63.583,-9.7459
10.32,107.76,64.885,42.874
10.33,103.48,64.145,39.333
10.34,49.06,61.721,-12.661
10.35,19.256,59.343,-40.087
10.36,9.6711,54.063,-44.392
10.37,6.1157,47.24,-41.124
10.38,4.4654,40.546,-36.081
10.39,3.6105,35.434,-31.824
10.4,3.1633,29.844,-26.681
10.41,2.989,27.568,-24.579
10.42,3.0318,25.865,-22.833
10.43,3.3081,24.606,-21.298
10.44,3.9124,24.909,-20.997
10.45,5.0949,30.84,-25.746
10.46,7.5438,38.301,-30.757
10.47,13.612,41.616,-28.004
10.48,32.419,41.846,-9.4262
10.49,78.554,42.084,36.47
10.5,108.13,41.734,66.394
10.51,67.643,41.284,26.359
10.52,26.613,38.831,-12.218
10.53,11.628,35.927,-24.298
10.54,6.5827,31.194,-24.612
10.55,4.3855,27.612,-23.227
10.56,3.2274,22.796,-19.568
10.57,2.5428,18.005,-15.462
10.58,2.1073,13.503,-11.396
10.59,1.8171,10.895,-9.0783
10.6,1.6189,9.565,-7.9462
10.61,1.4829,13.233,-11.75
10.62,1.3923,19.313,-17.921
10.63,1.3369,20.23,-18.893
10.64,1.3113,23.433,-22.122
10.65,1.3132,25.558,-24.244
10.66,1.3432,27.019,-25.675
10.67,1.4045,26.98,-25.575
10.68,1.5041,27.97,-26.466
10.69,1.6547,28.257,-26.602
10.7,1.878,27.449,-25.571
10.71,2.2132,28.522,-26.309
10.72,2.7315,28.508,-25.776
10.73,3.5973,33.488,-29.891
10.74,5.185,38.92,-33.735
10.75,8.6258,44.901,-36.276
10.76,18.26,46.566,-28.306
10.77,47.077,45.374,1.7028
10.78,88.745,42.538,46.207
10.79,78.619,40.739,37.88
10.8,35.681,40.824,-5.143
10.81,14.374,42.195,-27.821
10.82,7.5978,41.986,-34.389
10.83,5.0573,37.922,-32.865
10.84,3.905,36.157,-32.252
10.85,3.3633,32.399,-29.035
10.86,3.1695,29.376,-26.207
10.87,3.2364,25.139,-21.902
10.88,3.5695,23.774,-20.204
10.89,4.2647,23.749,-19.484
10.9,5.5833,31.131,-25.547
10.91,8.2278,40.431,-32.203
10.92,14.507,45.218,-30.711
10.93,33.491,46.369,-12.878
10.94,84.318,44.78,39.538
10.95,129.98,44.758,85.225
10.96,90.827,43.632,47.195
10.97,36.881,41.652,-4.7708
10.98,15.609,36.976,-21.366
10.99,8.8852,33.753,-24.868
11,6.4776,30.587,-24.11
11.01,5.0683,26.813,-21.744
11.02,3.7138,21.874,-18.16
11.03,2.8644,17.454,-14.589
11.04,2.4244,13.564,-11.14
11.05,2.1758,9.8975,-7.7217
11.06,2.0341,7.4888,-5.4547
11.07,1.9666,6.0848,-4.1182
11.08,1.9593,4.4716,-2.5123
11.09,2.0075,5.1609,-3.1534
11.1,2.1133,7.2002,-5.087
11.11,2.2855,7.3947,-5.1092
11.12,2.5415,9.1838,-6.6422
11.13,2.9116,11.073,-8.1613
11.14,3.4477,13.866,-10.419
11.15,4.2422,15.917,-11.675
11.16,5.4705,20.804,-15.334
11.17,7.4976,34.511,-27.014
11.18,11.197,51.035,-39.838
11.19,19.144,63.848,-44.704
11.2,41.15,67.267,-26.117
11.21,107.79,66.961,40.829
11.22,210.44,65.521,144.92
11.23,193.95,62.817,131.13
11.24,89.242,59.426,29.816
11.25,34.692,53.818,-19.126
11.26,17.197,49.106,-31.909
11.27,10.596,42.843,-32.247
11.28,7.4787,36.583,-29.104
11.29,5.8277,30.058,-24.23
11.3,4.944,23.038,-18.094
11.31,4.5575,17.961,-13.404
11.32,4.5936,14.093,-9.4995
11.33,5.1334,15.087,-9.954
11.34,6.518,19.244,-12.726
11.35,9.8521,22.294,-12.442
11.36,19.396,24.515,-5.1192
11.37,48.969,28.01,20.959
11.38,97.44,33.03,64.41
11.39,93.479,33.002,60.477
11.4,44.357,35.125,9.2325
11.41,17.453,37.769,-20.315
11.42,8.8916,37.782,-28.891
11.43,5.9711,35.801,-29.83
11.44,4.5162,31.774,-27.258
11.45,3.2302,29.431,-26.201
11.46,2.361,24.648,-22.287
11.47,1.8727,22.636,-20.764
11.48,1.5633,19.02,-17.457
11.49,1.3454,15.718,-14.373
11.5,1.1834,14.068,-12.885
11.51,1.0589,10.772,-9.7128
11.52,0.95768,10.478,-9.5199
11.53,0.87963,9.1417,-8.2621
11.54,0.81665,8.4264,-7.6098
11.55,0.76552,7.2756,-6.51
11.56,0.72397,7.5279,-6.8039
11.57,0.69038,8.9724,-8.282
11.58,0.66362,8.7583,-8.0947
11.59,0.64293,9.2773,-8.6344
11.6,0.62765,8.2665,-7.6388
11.61,0.61753,7.3188,-6.7013
11.62,0.61256,6.6526,-6.0401
11.63,0.61283,5.8476,-5.2348
11.64,0.61875,5.9661,-5.3473
11.65,0.63098,6.441,-5.8101
11.66,0.65061,6.0025,-5.3518
11.67,0.67924,5.4454,-4.7662
11.68,0.71928,5.3562,-4.6369
11.69,0.77439,4.8838,-4.1094
11.7,0.85015,5.1134,-4.2632
11.71,0.9555,4.7553,-3.7998
11.72,1.1053,6.4108,-5.3055
11.73,1.3259,10.179,-8.8527
11.74,1.6673,16.364,-14.696
11.75,2.2352,21.822,-19.587
11.76,3.289,26.178,-22.889
11.77,5.6243,30.475,-24.85
11.78,12.333,30.817,-18.484
11.79,31.834,30.956,0.87825
11.8,56.395,29.587,26.807
11.81,46.103,30,16.103
11.82,20.068,29.564,-9.4967
11.83,8.3292,28.312,-19.982
11.84,4.9729,27.882,-22.909
11.85,4.1286,25.728,-21.6
11.86,3.2297,25.416,-22.186
11.87,2.1385,22.895,-20.756
11.88,1.5561,20.723,-19.167
11.89,1.2995,19.964,-18.665
11.9,1.1713,18.742,-17.57
11.91,1.1087,19.9,-18.792
11.92,1.0906,19.357,-18.266
11.93,1.1093,18.102,-16.993
11.94,1.164,18.165,-17.001
11.95,1.2595,17.193,-15.933
11.96,1.4064,17.216,-15.809
11.97,1.6224,16.241,-14.619
11.98,1.9492,16.155,-14.206
11.99,2.4531,20.011,-17.558
12,3.275,26,-22.725
12.01,4.7417,34.325,-29.583
12.02,7.7717,38.771,-30.999
12.03,15.72,39.564,-23.844
12.04,40.42,39.635,0.78517
12.05,87.796,37.666,50.13
12.06,95.285,36.026,59.26
12.07,48.905,35.236,13.669
12.08,18.813,33.912,-15.099
12.09,8.9099,32.868,-23.958
12.1,5.3758,29.527,-24.152
12.11,3.7812,26.358,-22.577
12.12,2.9711,24.013,-21.042
12.13,2.5685,20.863,-18.295
12.14,2.441,19.387,-16.946
12.15,2.5754,18.465,-15.89
12.16,3.0837,19.206,-16.123
12.17,4.374,19.304,-14.93
12.18,8.0122,16.96,-8.9475
12.19,19.562,15.672,3.8893
12.2,41.808,13.907,27.901
12.21,45.277,12.412,32.865
12.22,23.379,12.217,11.162
12.23,9.1587,11.453,-2.294
12.24,4.4492,11.541,-7.0919
12.25,2.7382,12.517,-9.779
12.26,1.9356,14.491,-12.555
12.27,1.4923,13.962,-12.47
12.28,1.2219,12.21,-10.988
12.29,1.0466,11.711,-10.664
12.3,0.92883,9.761,-8.8321
12.31,0.84903,8.8243,-7.9753
12.32,0.79636,7.1272,-6.3308
12.33,0.76477,5.9309,-5.1662
12.34,0.75135,6.1377,-5.3863
12.35,0.75526,5.2452,-4.4899
12.36,0.77817,5.3892,-4.6111
12.37,0.82465,5.3813,-4.5566
12.38,0.90425,5.4023,-4.498
12.39,1.0364,7.0132,-5.9769
12.4,1.2632,8.6068,-7.3435
12.41,1.6909,11.791,-10.101
12.42,2.6535,16.34,-13.686
12.43,5.4585,20.768,-15.309
12.44,13.28,21.767,-8.4873
12.45,21.705,21.235,0.46993
12.46,16.57,22.733,-6.1639
12.47,7.3417,21.817,-14.475
12.48,3.5048,21.937,-18.432
12.49,2.3566,20.525,-18.169
12.5,2.0046,20.207,-18.202
12.51,1.9726,22.155,-20.182
12.52,2.1518,21.425,-19.274
12.53,2.554,24.446,-21.892
12.54,3.2895,30.501,-27.212
12.55,4.6549,35.079,-30.424
12.56,7.5008,39.726,-32.225
12.57,14.918,39.286,-24.368
12.58,38.063,38.525,-0.46126
12.59,84.632,40.05,44.582
12.6,95.653,38.914,56.739
12.61,50.571,37.496,13.075
12.62,19.438,34.502,-15.065
12.63,9.1874,31.749,-22.562
12.64,5.7442,29.522,-23.778
12.65,4.0255,25.926,-21.901
12.66,2.8459,23.088,-20.243
12.67,2.1564,20.742,-18.585
12.68,1.7668,17.726,-15.959
12.69,1.5287,14.983,-13.454
12.7,1.3812,12.288,-10.907
12.71,1.2971,9.5626,-8.2655
12.72,1.2638,7.3888,-6.1249
12.73,1.2775,5.7498,-4.4723
12.74,1.3416,4.0249,-2.6834
12.75,1.4679,4.326,-2.8581
12.76,1.6818,6.472,-4.7902
12.77,2.0339,9.137,-7.1031
12.78,2.6309,14.411,-11.78
12.79,3.7261,18.913,-15.187
12.8,6.05,21.555,-15.505
12.81,12.333,23.705,-11.372
12.82,31.692,22.785,8.9078
12.83,65.185,22.061,43.124
12.84,65.205,22.307,42.898
12.85,31.754,20.178,11.576
12.86,12.439,19.232,-6.7927
12.87,6.2137,17.915,-11.702
12.88,3.9645,15.467,-11.502
12.89,2.9724,14.81,-11.838
12.9,2.5258,13.172,-10.647
12.91,2.4067,12.994,-10.587
12.92,2.5811,16.558,-13.977
12.93,3.1683,17.848,-14.68
12.94,4.6299,17.96,-13.33
12.95,8.7585,18.151,-9.3929
12.96,21.761,16.325,5.4364
12.97,45.559,15.329,30.229
12.98,47.409,14.452,32.957
12.99,23.783,12.592,11.191
13,9.3712,12.812,-3.441
13.01,4.7814,12.18,-7.3982
13.02,3.2173,10.13,-6.9127
13.03,2.3046,10.234,-7.9298
13.04,1.6599,9.5089,-7.849
13.05,1.3024,8.744,-7.4416
13.06,1.1018,8.9969,-7.895
13.07,0.97947,7.6313,-6.6519
13.08,0.90505,7.8086,-6.9036
13.09,0.86554,8.3126,-7.447
13.1,0.85558,6.3685,-5.5129
13.11,0.87482,6.504,-5.6292
13.12,0.92775,6.4778,-5.5501
13.13,1.0256,6.0685,-5.0429
13.14,1.1915,8.1081,-6.9166
13.15,1.4738,9.9991,-8.5252
13.16,1.9846,13.089,-11.105
13.17,3.0321,15.837,-12.804
13.18,5.717,15.316,-9.5994
13.19,14.086,16.481,-2.3959
13.2,31.684,17.056,14.628
13.21,37.252,16.248,21.005
13.22,20.469,17.07,3.3992
13.23,8.0718,16.611,-8.5389
13.24,3.9058,17.573,-13.667
13.25,2.4847,18.704,-16.219
13.26,1.894,16.698,-14.804
13.27,1.651,17.348,-15.697
13.28,1.6182,18.124,-16.505
13.29,1.7834,18.57,-16.787
13.3,2.2464,20.405,-18.158
13.31,3.3796,19.153,-15.773
13.32,6.655,18.438,-11.783
13.33,16.684,18.467,-1.7825
13.34,32.162,16.231,15.931
13.35,29.656,16.109,13.547
13.36,13.84,15.178,-1.3386
13.37,5.6214,13.252,-7.631
13.38,3.044,13.977,-10.933
13.39,2.0886,14.42,-12.332
13.4,1.5524,15.992,-14.439
13.41,1.2364,16.339,-15.102
13.42,1.0737,14.673,-13.599
13.43,0.99383,15.941,-14.947
13.44,0.96534,14.805,-13.839
13.45,0.97674,13.413,-12.436
13.46,1.0241,13.571,-12.547
13.47,1.115,11.395,-10.28
13.48,1.2594,11.758,-10.498
13.49,1.48,12.482,-11.002
13.5,1.8204,13.096,-11.276
13.51,2.3677,19.009,-16.641
13.52,3.3157,22.665,-19.349
13.53,5.1744,23.963,-18.788
13.54,9.6681,26.205,-16.537
13.55,23.462,25.606,-2.1437
13.56,57.218,25.685,31.534
13.57,78.878,26.367,52.51
13.58,49.358,24.809,24.549
13.59,19.45,24.182,-4.7321
13.6,8.5824,22.478,-13.896
13.61,4.9978,20.131,-15.134
13.62,3.5296,19.638,-16.108
13.63,2.8796,19.4,-16.52
13.64,2.6796,20.446,-17.767
13.65,2.8614,21.638,-18.777
13.66,3.5855,21.426,-17.84
13.67,5.5492,20.682,-15.133
13.68,11.606,19.14,-7.5342
13.69,29.156,17.665,11.492
13.7,49.677,17.581,32.095
13.71,38.993,18.599,20.394
13.72,16.635,17.362,-0.72738
13.73,6.8171,15.8,-8.9829
13.74,3.638,15.917,-12.279
13.75,2.3492,14.497,-12.147
13.76,1.6972,13.193,-11.496
13.77,1.321,12.277,-10.956
13.78,1.0859,11.014,-9.9286
13.79,0.93242,11.755,-10.823
13.8,0.83103,11.819,-10.987
13.81,0.76625,10.679,-9.9124
13.82,0.73094,10.488,-9.757
13.83,0.72243,9.147,-8.4245
13.84,0.7429,7.856,-7.1131
13.85,0.80069,8.3346,-7.5339
13.86,0.91513,8.5335,-7.6184
13.87,1.1302,9.0272,-7.897
13.88,1.5581,10.219,-8.6609
13.89,2.5552,10.116,-7.5604
13.9,5.5177,9.7833,-4.2656
13.91,13.837,9.2779,4.559
13.92,22.795,8.5874,14.207
13.93,17.246,9.4345,7.8113
13.94,7.3087,9.4671,-2.1584
13.95,3.1164,8.596,-5.4797
13.96,1.773,8.9508,-7.1778
13.97,1.2446,8.6973,-7.4527
13.98,1.005,7.7708,-6.7658
13.99,0.90951,8.2637,-7.3542
14,0.92216,9.1319,-8.2097
14.01,1.0732,10.188,-9.1148
14.02,1.5316,10.009,-8.4777
14.03,3.0011,8.8189,-5.8177
14.04,7.0929,9.0797,-1.9868
14.05,11.14,8.4748,2.6651
14.06,8.1745,7.492,0.68253
14.07,3.5767,7.3008,-3.7241
14.08,1.7999,5.9426,-4.1427
14.09,1.3766,5.6928,-4.3162
14.1,1.1142,5.7858,-4.6717
14.11,0.80473,4.4407,-3.636
14.12,0.64107,4.723,-4.0819
14.13,0.5821,5.1582,-4.5761
14.14,0.56749,3.869,-3.3015
14.15,0.57891,4.779,-4.2001
14.16,0.61257,6.0047,-5.3921
14.17,0.6706,4.708,-4.0374
14.18,0.76022,5.2113,-4.4511
14.19,0.89604,6.8016,-5.9056
14.2,1.1065,8.1205,-7.014
14.21,1.451,11.132,-9.6808
14.22,2.0691,12.207,-10.138
14.23,3.3631,11.903,-8.54
14.24,6.8348,12.766,-5.9308
14.25,17.497,12.451,5.0466
14.26,35.932,11.482,24.451
14.27,35.97,12.285,23.685
14.28,17.614,12.567,5.0469
14.29,7.0396,12.478,-5.4386
14.3,3.675,14.153,-10.478
14.31,2.5201,15.262,-12.742
14.32,2.096,14.996,-12.9
14.33,2.0431,17.786,-15.743
14.34,2.3109,20.2,-17.889
14.35,3.0651,19.988,-16.923
14.36,4.9698,20.339,-15.37
14.37,10.719,19.438,-8.7187
14.38,27.291,18.08,9.211
14.39,46.655,18.053,28.602
14.4,36.613,16.972,19.641
14.41,15.571,15.283,0.28822
14.42,6.3598,14.904,-8.5442
14.43,3.415,13.962,-10.547
14.44,2.2067,12.53,-10.323
14.45,1.5653,12.418,-10.852
14.46,1.2012,11.653,-10.452
14.47,0.98302,9.8529,-8.8699
14.48,0.84552,9.429,-8.5834
14.49,0.75868,9.0651,-8.3064
14.5,0.7079,8.3379,-7.63
14.51,0.68668,8.4421,-7.7554
14.52,0.69413,8.1286,-7.4345
14.53,0.73528,7.9737,-7.2384
14.54,0.82384,8.4487,-7.6249
14.55,0.9956,8.596,-7.6004
14.56,1.3395,8.7077,-7.3682
14.57,2.1445,8.7608,-6.6162
14.58,4.5444,8.7512,-4.2067
14.59,11.115,8.8874,2.2271
14.6,17.605,9.3572,8.2481
14.61,12.905,9.2519,3.6531
14.62,5.5702,9.0529,-3.4827
14.63,2.6224,9.5573,-6.935
14.64,1.7381,9.9927,-8.2546
14.65,1.4756,10.902,-9.4261
14.66,1.4886,12.454,-10.965
14.67,1.7301,13.726,-11.996
14.68,2.3104,14.81,-12.5
14.69,3.6559,14.651,-10.996
14.7,7.4373,13.809,-6.3718
14.71,19.081,13.789,5.2915
14.72,38.143,13.511,24.632
14.73,36.615,13.733,22.881
14.74,17.355,14.486,2.8696
14.75,6.8384,13.089,-6.2505
14.76,3.52,11.875,-8.3554
14.77,2.2559,12.233,-9.9771
14.78,1.558,11.049,-9.4909
14.79,1.1669,10.091,-8.9246
14.8,0.95193,9.9662,-9.0142
14.81,0.82808,8.1436,-7.3155
14.82,0.7597,7.2846,-6.5249
14.83,0.73224,7.6996,-6.9673
14.84,0.7414,6.5756,-5.8342
14.85,0.79029,6.3927,-5.6024
14.86,0.89338,8.6184,-7.725
14.87,1.0815,9.8519,-8.7703
14.88,1.4278,10.635,-9.2076
14.89,2.1272,11.709,-9.5818
14.9,3.8416,11.141,-7.2995
14.91,9.1317,10.945,-1.8133
14.92,22.093,11.533,10.56
14.93,30.409,11.435,18.974
14.94,19.061,11.44,7.6205
14.95,7.5644,11.304,-3.7393
14.96,3.3865,10.596,-7.2092
14.97,2.0103,11.061,-9.0509
14.98,1.4529,11.83,-10.377
14.99,1.2216,11.774,-10.552
15,1.1903,12.041,-10.851
15.01,1.3802,12.359,-10.979
15.02,2.0393,11.476,-9.4363
15.03,4.2351,10.531,-6.2956
15.04,10.066,10.121,-0.055269
15.05,14.798,9.4359,5.3623
15.06,10.006,8.7366,1.2691
15.07,4.1096,8.4049,-4.2953
15.08,1.8361,7.7871,-5.9509
15.09,1.0789,6.907,-5.8281
15.1,0.75402,6.1327,-5.3787
15.11,0.58389,5.6113,-5.0274
15.12,0.48402,5.2353,-4.7513
15.13,0.4216,5.0529,-4.6313
15.14,0.38178,5.3714,-4.9896
15.15,0.35724,6.5323,-6.175
15.16,0.34442,7.3696,-7.0252
15.17,0.34213,6.4881,-6.146
15.18,0.3512,6.7926,-6.4414
15.19,0.37532,7.9207,-7.5454
15.2,0.42407,7.2798,-6.8557
15.21,0.52318,7.3446,-6.8214
15.22,0.75784,7.6647,-6.9068
15.23,1.4611,6.1888,-4.7277
15.24,3.2801,5.8679,-2.5879
15.25,4.7644,6.6576,-1.8932
15.26,3.3294,5.695,-2.3656
15.27,1.5645,5.3451,-3.7806
15.28,0.92611,6.3888,-5.4627
15.29,0.77604,6.2522,-5.4761
15.3,0.79655,6.9453,-6.1488
15.31,0.93214,9.0444,-8.1123
15.32,1.2228,9.3849,-8.162
15.33,1.8331,8.7988,-6.9657
15.34,3.358,9.3764,-6.0185
15.35,8.0899,9.6091,-1.5192
15.36,19.292,9.1036,10.189
15.37,25.55,9.2147,16.336
15.38,15.468,8.4582,7.0102
15.39,6.1178,7.4648,-1.347
15.4,2.8262,7.5253,-4.6991
15.41,1.7256,7.3203,-5.5947
15.42,1.2048,7.0821,-5.8773
15.43,0.93019,7.6631,-6.7329
15.44,0.79282,7.1206,-6.3278
15.45,0.72954,5.9863,-5.2567
15.46,0.71462,6.1908,-5.4762
15.47,0.74012,6.0784,-5.3382
15.48,0.80829,5.7834,-4.9751
15.49,0.93161,7.7212,-6.7895
15.5,1.1385,9.9406,-8.8021
15.51,1.4929,10.559,-9.0661
15.52,2.1468,11.795,-9.6478
15.53,3.5467,12.16,-8.6133
15.54,7.3781,11.124,-3.7464
15.55,19.09,11.687,7.4022
15.56,38.24,13.045,25.195
15.57,36.732,12.557,24.176
15.58,17.433,11.821,5.6124
15.59,6.8808,12.419,-5.5383
15.6,3.5202,12.494,-8.9739
15.61,2.3244,12.624,-10.3
15.62,1.849,14.443,-12.594
15.63,1.7446,14.917,-13.173
15.64,1.9902,13.56,-11.57
15.65,2.906,13.485,-10.579
15.66,5.952,13.155,-7.2034
15.67,14.495,11.233,3.2616
15.68,22.941,10.723,12.218
15.69,16.688,11.447,5.2406
15.7,6.9722,10.519,-3.5467
15.71,3.0192,8.9135,-5.8943
15.72,1.7361,8.8985,-7.1624
15.73,1.1663,8.3656,-7.1993
15.74,0.85882,6.6018,-5.743
15.75,0.68752,6.4009,-5.7134
15.76,0.58609,6.6178,-6.0318
15.77,0.52492,5.0844,-4.5595
15.78,0.49128,4.6321,-4.1408
15.79,0.47996,5.5754,-5.0955
15.8,0.49195,5.1238,-4.6318
15.81,0.53337,4.7511,-4.2177
15.82,0.62181,6.4377,-5.8159
15.83,0.80349,7.4854,-6.6819
15.84,1.2229,6.1955,-4.9726
15.85,2.4435,5.89,-3.4465
15.86,6.0011,6.6504,-0.64933
15.87,10.485,5.7681,4.7168
15.88,8.6154,4.9343,3.6811
15.89,3.8764,6.0123,-2.1359
15.9,1.7372,5.9906,-4.2534
15.91,1.0867,5.1372,-4.0505
15.92,0.88221,6.4677,-5.5855
15.93,0.86164,7.5298,-6.6682
15.94,0.98945,6.9953,-6.0058
15.95,1.3581,7.5743,-6.2161
15.96,2.3889,9.2407,-6.8518
15.97,5.674,8.4052,-2.7312
15.98,12.61,6.8703,5.7395
15.99,14.801,8.0228,6.7781
16,8.1745,8.3315,-0.15699
16.01,3.2986,6.5656,-3.267
16.02,1.6898,6.8794,-5.1895
16.03,1.1162,7.5866,-6.4704
16.04,0.82682,5.8081,-4.9813
16.05,0.68576,5.2247,-4.539
16.06,0.6269,6.3443,-5.7174
16.07,0.61563,5.4645,-4.8489
16.08,0.64116,4.5824,-3.9412
16.09,0.70443,6.0014,-5.297
16.1,0.81606,7.3729,-6.5568
16.11,1.0011,7.9792,-6.9781
16.12,1.3145,9.4087,-8.0942
16.13,1.8876,10.926,-9.0384
16.14,3.1004,10.15,-7.0498
16.15,6.3731,9.7598,-3.3867
16.16,16.448,10.697,5.7511
16.17,33.877,10.056,23.82
16.18,33.895,9.2612,24.634
16.19,16.507,9.7179,6.7888
16.2,6.4778,9.6251,-3.1473
16.21,3.2656,10.075,-6.8099
16.22,2.1391,12.215,-10.076
16.23,1.7004,12.455,-10.754
16.24,1.6236,11.043,-9.419
16.25,1.9206,11.389,-9.4686
16.26,3.0516,11.717,-8.6649
16.27,6.8879,10.091,-3.2029
16.28,15.078,9.4449,5.6335
16.29,17.639,9.4542,8.1849
16.3,9.7215,7.8052,1.9163
16.31,3.8674,6.7081,-2.8407
16.32,1.8783,6.9733,-5.095
16.33,1.1746,5.9096,-4.735
16.34,0.85472,4.5988,-3.744
16.35,0.68562,4.9533,-4.2677
16.36,0.59091,4.7633,-4.1724
16.37,0.54027,3.329,-2.7888
16.38,0.52106,3.2964,-2.7753
16.39,0.52925,4.0946,-3.5654
16.4,0.56885,4.0574,-3.4885
16.41,0.6518,4.5755,-3.9237
16.42,0.80841,5.594,-4.7856
16.43,1.1167,5.345,-4.2282
16.44,1.8221,5.0827,-3.2605
16.45,3.884,5.9091,-2.0251
16.46,9.7767,5.5575,4.2192
16.47,16.66,4.9857,11.674
16.48,13.135,5.758,7.3766
16.49,5.7214,5.8554,-0.13407
16.5,2.5056,5.3744,-2.8689
16.51,1.5279,6.6512,-5.1233
16.52,1.2225,7.8718,-6.6493
16.53,1.2096,7.8709,-6.6613
16.54,1.4638,8.3874,-6.9236
16.55,2.2356,8.5449,-6.3093
16.56,4.6585,7.7756,-3.1171
16.57,11.697,7.5541,4.1426
16.58,19.929,7.9742,11.955
16.59,15.647,7.3863,8.261
16.6,6.6893,7.1733,-0.48397
16.61,2.7733,7.4114,-4.6382
16.62,1.512,6.5433,-5.0313
16.63,0.98085,5.7439,-4.763
16.64,0.70712,6.1573,-5.4502
16.65,0.55559,5.7306,-5.175
16.66,0.46612,4.5871,-4.121
16.67,0.41285,4.7079,-4.295
16.68,0.38475,4.8029,-4.4182
16.69,0.37809,4.1948,-3.8167
16.7,0.39493,4.3199,-3.925
16.71,0.44548,5.2014,-4.7559
16.72,0.5587,5.3396,-4.7809
16.73,0.82476,5.5308,-4.706
16.74,1.5928,5.7223,-4.1295
16.75,3.9092,5.4133,-1.5041
16.76,7.2638,5.3355,1.9283
16.77,6.4481,5.5886,0.8595
16.78,2.9923,5.3359,-2.3436
16.79,1.2848,5.2006,-3.9159
16.8,0.75642,5.5049,-4.7485
16.81,0.58364,5.4316,-4.8479
16.82,0.55091,5.4762,-4.9253
16.83,0.62999,5.8529,-5.2229
16.84,0.91077,5.8063,-4.8956
16.85,1.8251,5.7284,-3.9032
16.86,4.4411,6.0861,-1.645
16.87,7.2638,6.0227,1.2411
16.88,5.5022,5.4217,0.080448
16.89,2.3617,5.3917,-3.03
16.9,1.0532,5.7026,-4.6494
16.91,0.62931,5.4886,-4.8593
16.92,0.42598,4.9065,-4.4805
16.93,0.31538,4.6055,-4.2902
16.94,0.25617,4.6486,-4.3925
16.95,0.22127,4.4063,-4.185
16.96,0.19924,4.3037,-4.1045
16.97,0.18508,4.4809,-4.2958
16.98,0.17631,4.3657,-4.1894
16.99,0.17158,3.8084,-3.6368
17,0.17016,3.6248,-3.4546
17.01,0.17174,3.8197,-3.648
17.02,0.17632,3.6075,-3.4312
17.03,0.18418,3.4231,-3.2389
17.04,0.19592,3.8715,-3.6756
17.05,0.2126,3.6929,-3.4803
17.06,0.23565,3.1153,-2.8796
17.07,0.26872,3.6286,-3.3599
17.08,0.31664,4.8543,-4.5376
17.09,0.38899,5.3146,-4.9256
17.1,0.50529,5.5782,-5.0729
17.11,0.71062,6.0076,-5.297
17.12,1.1315,5.8352,-4.7037
17.13,2.2302,5.5425,-3.3123
17.14,5.6359,5.7206,-0.084754
17.15,12.165,5.8026,6.3623
17.16,13.204,5.6935,7.5104
17.17,6.8312,5.4585,1.3726
17.18,2.7141,5.1818,-2.4677
17.19,1.3795,5.0712,-3.6917
17.2,0.89051,5.0275,-4.137
17.21,0.66027,4.9813,-4.321
17.22,0.55309,4.8728,-4.3197
17.23,0.51042,4.6697,-4.1593
17.24,0.50889,4.648,-4.1391
17.25,0.54284,5.2846,-4.7418
17.26,0.61759,6.3612,-5.7436
17.27,0.75154,6.8429,-6.0914
17.28,0.98897,7.1884,-6.1994
17.29,1.4429,7.1142,-5.6712
17.3,2.4678,6.6634,-4.1955
17.31,5.4486,6.4756,-1.027
17.32,13.957,6.2769,7.6802
17.33,23.893,6.2728,17.62
17.34,18.803,6.4208,12.382
17.35,8.0984,6.5364,1.5619
17.36,3.4498,6.9691,-3.5194
17.37,2.029,7.7296,-5.7006
17.38,1.577,8.0433,-6.4663
17.39,1.5527,7.9081,-6.3553
17.4,1.956,7.6339,-5.6779
17.41,3.348,7.3554,-4.0074
17.42,7.9576,6.8788,1.0788
17.43,17.327,6.546,10.781
17.44,19.518,6.7376,12.78
17.45,10.365,6.8333,3.5313
17.46,4.033,7.0896,-3.0566
17.47,1.9095,6.7283,-4.8187
17.48,1.146,5.6277,-4.4817
17.49,0.79063,5.2864,-4.4958
17.5,0.59502,5.3708,-4.7757
17.51,0.47607,4.7076,-4.2316
17.52,0.39935,4.1949,-3.7956
17.53,0.34866,4.3189,-3.9702
17.54,0.31591,3.6794,-3.3635
17.55,0.29765,2.8746,-2.577
17.56,0.29424,3.1489,-2.8547
17.57,0.31271,3.4309,-3.1182
17.58,0.38168,2.8044,-2.4227
17.59,0.61528,2.3943,-1.779
17.6,1.1964,2.5909,-1.3945
17.61,1.5754,2.6724,-1.097
17.62,1.0814,2.5415,-1.46
17.63,0.58996,3.1322,-2.5422
17.64,0.4396,4.2341,-3.7945
17.65,0.43744,4.3039,-3.8665
17.66,0.5144,3.8259,-3.3115
17.67,0.69725,4.1766,-3.4794
17.68,1.133,4.8102,-3.6773
17.69,2.4201,4.8537,-2.4336
17.7,6.1084,5.0656,1.0428
17.71,10.417,5.3028,5.1138
17.72,8.201,4.8293,3.3717
17.73,3.5525,4.7178,-1.1653
17.74,1.5394,5.1246,-3.5853
17.75,0.89493,5.1082,-4.2133
17.76,0.61987,4.6218,-4.0019
17.77,0.4906,4.5549,-4.0643
17.78,0.43568,4.4493,-4.0136
17.79,0.42279,4.4729,-4.0501
17.8,0.44225,5.2162,-4.774
17.81,0.49635,6.6089,-6.1125
17.82,0.59907,7.1515,-6.5524
17.83,0.78575,6.9865,-6.2007
17.84,1.1475,6.8363,-5.6887
17.85,1.9724,6.9055,-4.9331
17.86,4.3845,6.7309,-2.3464
17.87,11.285,6.3381,4.9464
17.88,19.341,6.5759,12.765
17.89,15.188,6.4521,8.7355
17.9,6.4666,5.7675,0.69906
17.91,2.6541,5.6917,-3.0377
17.92,1.4456,6.396,-4.9504
17.93,0.99209,6.4695,-5.4774
17.94,0.8226,5.9126,-5.09
17.95,0.85362,5.5,-4.6463
17.96,1.2536,5.4135,-4.1599
17.97,2.6607,5.0518,-2.3911
17.98,4.7404,4.6476,0.092799
17.99,4.1952,4.639,-0.44385
18,1.9888,4.6542,-2.6654
18.01,0.89279,3.9345,-3.0417
18.02,0.53731,3.3808,-2.8435
18.03,0.39396,3.5628,-3.1688
18.04,0.32563,3.4995,-3.1739
18.05,0.29372,2.7599,-2.4662
18.06,0.28314,2.656,-2.3729
18.07,0.28923,3.1975,-2.9082
18.08,0.31303,3.1624,-2.8493
18.09,0.36129,2.7967,-2.4354
18.1,0.45141,3.1152,-2.6638
18.11,0.62923,3.3134,-2.6842
18.12,1.0427,2.9014,-1.8587
18.13,2.2725,2.5958,-0.32329
18.14,5.6374,2.7611,2.8763
18.15,8.9618,3.0246,5.9372
18.16,6.5567,3.2558,3.3009
18.17,2.8044,3.8868,-1.0824
18.18,1.3026,4.4249,-3.1223
18.19,0.86702,4.6533,-3.7863
18.2,0.77298,4.7612,-3.9883
18.21,0.88306,4.6942,-3.8111
18.22,1.3192,4.3657,-3.0465
18.23,2.76,4.3237,-1.5637
18.24,6.7869,4.1747,2.6122
18.25,10.769,3.7824,6.9863
18.26,7.8368,3.3993,4.4374
18.27,3.2809,3.5467,-0.26578
18.28,1.4341,3.5669,-2.1328
18.29,0.82431,3.0906,-2.2662
18.3,0.55615,2.636,-2.0799
18.31,0.42385,2.8242,-2.4004
18.32,0.35675,2.8811,-2.5244
18.33,0.32506,2.7377,-2.4126
18.34,0.31836,2.9588,-2.6405
18.35,0.33558,3.2616,-2.926
18.36,0.38461,3.1334,-2.7488
18.37,0.48915,2.8139,-2.3248
18.38,0.72039,2.8823,-2.1619
18.39,1.3419,3.3612,-2.0193
18.4,3.2853,3.2734,0.011879
18.41,7.0172,2.6817,4.3355
18.42,7.6114,2.6655,4.946
18.43,3.9681,3.2328,0.73529
18.44,1.6138,3.3339,-1.7201
18.45,0.85984,3.1484,-2.2886
18.46,0.62661,3.4328,-2.8062
18.47,0.58624,3.627,-3.0408
18.48,0.70952,3.125,-2.4155
18.49,1.2014,2.9791,-1.7777
18.5,2.8118,3.5494,-0.73769
18.51,5.4724,3.946,1.5264
18.52,5.2459,3.2255,2.0204
18.53,2.5313,2.7991,-0.26776
18.54,1.043,3.2568,-2.2138
18.55,0.56203,3.5761,-3.0141
18.56,0.38262,3.047,-2.6644
18.57,0.29937,2.9658,-2.6664
18.58,0.25775,3.4396,-3.1818
18.59,0.23889,3.3399,-3.101
18.6,0.2362,2.9906,-2.7544
18.61,0.24894,3.3593,-3.1104
18.62,0.2817,4.2056,-3.9239
18.63,0.34858,3.8708,-3.5222
18.64,0.49037,3.1012,-2.6109
18.65,0.85261,3.2691,-2.4165
18.66,1.9802,3.845,-1.8648
18.67,4.4514,3.2979,1.1536
18.68,5.4373,2.9482,2.4891
18.69,3.1368,3.654,-0.51718
18.7,1.3216,4.2143,-2.8926
18.71,0.7275,3.6337,-2.9062
18.72,0.57073,3.6288,-3.058
18.73,0.58533,4.3641,-3.7788
18.74,0.77189,4.4653,-3.6934
18.75,1.3913,3.6393,-2.248
18.76,3.3557,3.5141,-0.15845
18.77,6.5858,4.0621,2.5238
18.78,6.3257,3.8263,2.4994
18.79,3.0608,3.1021,-0.041284
18.8,1.282,3.1334,-1.8514
18.81,0.7148,3.5202,-2.8054
18.82,0.50345,3.2772,-2.7738
18.83,0.4139,3.0398,-2.6259
18.84,0.38242,3.7581,-3.3757
18.85,0.38654,4.7993,-4.4128
18.86,0.42177,4.8557,-4.434
18.87,0.49504,4.726,-4.231
18.88,0.6285,5.5395,-4.911
18.89,0.87889,5.8502,-4.9713
18.9,1.4127,5.1685,-3.7558
18.91,2.8541,4.92,-2.0659
18.92,7.2873,5.2074,2.0799
18.93,14.955,5.1669,9.7877
18.94,14.977,5.1362,9.8411
18.95,7.3584,5.7317,1.6267
18.96,2.9858,6.2876,-3.3018
18.97,1.6307,6.1581,-4.5274
18.98,1.2367,5.841,-4.6044
18.99,1.2497,5.8542,-4.6044
19,1.7301,5.9427,-4.2126
19.01,3.5101,5.5477,-2.0375
19.02,8.4437,4.9854,3.4583
19.03,12.888,4.8873,8.0003
19.04,9.0193,4.8729,4.1464
19.05,3.7094,4.6512,-0.94181
19.06,1.6072,4.4703,-2.863
19.07,0.90687,4.3701,-3.4632
19.08,0.60372,4.005,-3.4013
19.09,0.4481,3.6244,-3.1763
19.1,0.36015,3.6458,-3.2856
19.11,0.30859,3.7194,-3.4108
19.12,0.28073,3.1372,-2.8565
19.13,0.27266,2.7687,-2.4961
19.14,0.28777,2.7903,-2.5026
19.15,0.34304,2.5372,-2.1942
19.16,0.50235,2.1321,-1.6297
19.17,1.017,2.0731,-1.0561
19.18,2.2899,2.1553,0.13459
19.19,3.1088,1.9332,1.1756
19.2,1.9964,1.7462,0.25011
19.21,0.87485,1.8882,-1.0133
19.22,0.48216,2.1074,-1.6252
19.23,0.38057,1.9322,-1.5516
19.24,0.39179,1.6673,-1.2755
19.25,0.5186,1.8149,-1.2963
19.26,0.94807,2.0965,-1.1484
19.27,2.2805,2.005,0.27557
19.28,4.2179,1.9789,2.239
19.29,3.7412,2.0539,1.6873
19.3,1.7399,2.045,-0.30514
19.31,0.75621,1.8111,-1.0549
19.32,0.43779,1.8274,-1.3896
19.33,0.30379,2.137,-1.8333
19.34,0.24191,2.2411,-1.9992
19.35,0.21565,2.1435,-1.9279
19.36,0.20933,2.335,-2.1257
19.37,0.21889,2.617,-2.3981
19.38,0.24683,2.8899,-2.643
19.39,0.30389,2.8808,-2.5769
19.4,0.42067,2.7524,-2.3317
19.41,0.70089,2.6677,-1.9668
19.42,1.5496,2.6597,-1.1101
19.43,3.7545,2.6346,1.1199
19.44,5.549,2.8658,2.6832
19.45,3.7851,3.1953,0.58976
19.46,1.616,3.3876,-1.7716
19.47,0.81603,3.3371,-2.5211
19.48,0.61166,3.4067,-2.7951
19.49,0.63155,3.6317,-3.0001
19.5,0.87422,3.7358,-2.8616
19.51,1.703,3.4935,-1.7905
19.52,4.2359,3.2379,0.99803
19.53,7.6768,3.2972,4.3796
19.54,6.5246,3.3748,3.1498
19.55,2.9006,3.1366,-0.23603
19.56,1.1762,2.8165,-1.6403
19.57,0.62182,2.8011,-2.1793
19.58,0.40515,2.8093,-2.4041
19.59,0.29993,2.6416,-2.3417
19.6,0.243,2.6879,-2.4449
19.61,0.21192,2.8174,-2.6055
19.62,0.19814,2.655,-2.4568
19.63,0.19962,2.446,-2.2464
19.64,0.22062,2.4885,-2.2678
19.65,0.27846,2.5767,-2.2982
19.66,0.43854,2.4604,-2.0219
19.67,0.94795,2.1014,-1.1535
19.68,2.0692,2.0413,0.027872
19.69,2.5179,2.3865,0.13137
19.7,1.4767,2.7712,-1.2946
19.71,0.65949,2.7879,-2.1284
19.72,0.40314,2.6341,-2.231
19.73,0.3577,2.5327,-2.175
19.74,0.4202,2.5516,-2.1314
19.75,0.654,2.571,-1.917
19.76,1.4279,2.5647,-1.1368
19.77,3.4111,2.4792,0.9319
19.78,4.852,2.4028,2.4492
19.79,3.1681,2.2432,0.92492
19.8,1.3022,2.0865,-0.78432
19.81,0.61135,2.0461,-1.4348
19.82,0.37173,2.0518,-1.6801
19.83,0.26432,1.9943,-1.73
19.84,0.21478,1.995,-1.7802
19.85,0.19385,2.1629,-1.9691
19.86,0.191,2.441,-2.25
19.87,0.20492,2.6276,-2.4226
19.88,0.24161,2.4129,-2.1713
19.89,0.32097,2.0768,-1.7558
19.9,0.50845,2.0451,-1.5366
19.91,1.062,2.2919,-1.2299
19.92,2.6478,2.2228,0.42502
19.93,4.5009,2.0154,2.4855
19.94,3.5524,1.9864,1.566
19.95,1.5584,2.1462,-0.58782
19.96,0.6973,2.1398,-1.4425
19.97,0.44476,1.9582,-1.5135
19.98,0.38825,1.8466,-1.4584
19.99,0.45759,1.8655,-1.4079
20,0.78417,1.7027,-0.91849
20.01,1.8247,1.4015,0.42321
20.02,3.2462,1.3687,1.8775
20.03,2.7671,1.4914,1.2757
20.04,1.2689,1.463,-0.19409
20.05,0.56258,1.1238,-0.56122
20.06,0.33247,0.97063,-0.63816
20.07,0.23737,1.1288,-0.89146
20.08,0.19495,1.3512,-1.1563
20.09,0.1783,1.3665,-1.1882
20.1,0.17736,1.2555,-1.0781
20.11,0.19058,1.4546,-1.264
20.12,0.22243,1.8841,-1.6616
20.13,0.28777,2.1444,-1.8567
20.14,0.43313,1.7975,-1.3644
20.15,0.83735,1.5413,-0.70397
20.16,2.0583,1.6946,0.36375
20.17,3.9395,2.2418,1.6977
20.18,3.6525,2.4502,1.2023
20.19,1.7638,2.2662,-0.50242
20.2,0.80178,2.4921,-1.6903
20.21,0.5375,2.7751,-2.2376
20.22,0.51803,2.5375,-2.0194
20.23,0.6807,2.2377,-1.557
20.24,1.2673,2.405,-1.1377
20.25,3.099,2.6056,0.49333
20.26,5.7636,2.4973,3.2663
20.27,5.1071,2.1351,2.972
20.28,2.3488,2.1681,0.18073
20.29,0.98412,2.439,-1.4549
20.3,0.54846,2.4704,-1.9219
20.31,0.38327,2.3235,-1.9403
20.32,0.31327,2.5217,-2.2084
20.33,0.28901,3.2118,-2.9228
20.34,0.29508,3.482,-3.1869
20.35,0.33122,3.3486,-3.0174
20.36,0.41058,3.1396,-2.729
20.37,0.57304,3.1821,-2.6091
20.38,0.94678,3.2766,-2.3298
20.39,2.033,3.1503,-1.1173
20.4,5.1984,2.8871,2.3114
20.41,9.1874,3.1912,5.9963
20.42,7.5206,3.4297,4.0908
20.43,3.2992,3.2899,0.0093762
20.44,1.3931,3.2713,-1.8782
20.45,0.81761,3.1918,-2.3742
20.46,0.65836,3.174,-2.5157
20.47,0.7358,2.915,-2.1792
20.48,1.257,2.8702,-1.6131
20.49,2.8714,2.7347,0.13678
20.5,4.6273,2.7026,1.9248
20.51,3.5015,2.5673,0.93413
20.52,1.5065,2.4902,-0.98373
20.53,0.65939,2.2959,-1.6365
20.54,0.38185,2.2606,-1.8788
20.55,0.26749,2.2243,-1.9568
20.56,0.21025,2.1309,-1.9207
20.57,0.17932,2.0234,-1.8441
20.58,0.16414,1.8803,-1.7161
20.59,0.16119,1.9553,-1.7941
20.6,0.17218,1.8912,-1.7191
20.61,0.20734,1.7857,-1.5783
20.62,0.30582,1.6248,-1.3189
20.63,0.62022,1.564,-0.94379
20.64,1.3681,1.6125,-0.24447
20.65,1.7893,1.7554,0.033947
20.66,1.1255,1.6759,-0.55043
20.67,0.51557,1.5855,-1.0699
20.68,0.31804,1.5681,-1.2501
20.69,0.28843,1.6335,-1.345
20.7,0.35033,1.5839,-1.2335
20.71,0.5789,1.4929,-0.91405
20.72,1.3334,1.475,-0.14153
20.73,2.8645,1.5886,1.2759
20.74,3.2289,1.8199,1.409
20.75,1.7526,1.8756,-0.123
20.76,0.7436,1.6933,-0.94973
20.77,0.40815,1.6697,-1.2615
20.78,0.28107,1.9727,-1.6916
20.79,0.23,2.3363,-2.1063
20.8,0.21694,2.3838,-2.1669
20.81,0.2279,2.3413,-2.1134
20.82,0.26301,2.6974,-2.4344
20.83,0.3342,2.7448,-2.4106
20.84,0.4769,2.4173,-1.9404
20.85,0.80514,2.2614,-1.4563
20.86,1.7666,2.5175,-0.75092
20.87,4.5163,2.6595,1.8568
20.88,7.728,2.6069,5.1211
20.89,6.0799,2.4309,3.649
20.9,2.6166,2.5509,0.065754
20.91,1.1145,2.7172,-1.6027
20.92,0.66276,2.5904,-1.9276
20.93,0.54425,2.3228,-1.7786
20.94,0.6404,2.2576,-1.6172
20.95,1.1886,2.3688,-1.1802
20.96,2.5857,2.2385,0.34725
20.97,3.3621,2.0744,1.2878
20.98,2.0559,1.9383,0.11753
20.99,0.84833,1.9817,-1.1334
21,0.41307,1.8761,-1.463
21.01,0.25704,1.7105,-1.4534
21.02,0.18518,1.6414,-1.4562
21.03,0.14705,1.6842,-1.5371
21.04,0.1247,1.6378,-1.5131
21.05,0.11096,1.3305,-1.2196
21.06,0.10265,1.1728,-1.0701
21.07,0.098224,1.2525,-1.1543
21.08,0.096981,1.3269,-1.2299
21.09,0.098745,1.226,-1.1272
21.1,0.10379,1.1624,-1.0586
21.11,0.11291,1.4519,-1.339
21.12,0.12772,1.6443,-1.5166
21.13,0.15134,1.6789,-1.5276
21.14,0.1901,1.564,-1.3739
21.15,0.25818,1.5039,-1.2457
21.16,0.39332,1.5238,-1.1305
21.17,0.72494,1.5542,-0.82928
21.18,1.7487,1.4661,0.28256
21.19,4.1702,1.3063,2.864
21.2,5.5238,1.3483,4.1756
21.21,3.3482,1.3718,1.9763
21.22,1.3304,1.5119,-0.18149
21.23,0.61403,1.5512,-0.93716
21.24,0.37171,1.766,-1.3943
21.25,0.27089,1.9337,-1.6628
21.26,0.22716,1.9476,-1.7205
21.27,0.21427,1.9609,-1.7466
21.28,0.22579,2.0774,-1.8516
21.29,0.26726,2.1403,-1.873
21.3,0.36348,1.9318,-1.5684
21.31,0.60033,1.8693,-1.269
21.32,1.3195,1.9851,-0.66567
21.33,3.2982,2.0927,1.2056
21.34,5.2527,2.1289,3.1238
21.35,3.8263,1.8778,1.9485
21.36,1.6037,1.8532,-0.24942
21.37,0.70659,1.9079,-1.2013
21.38,0.43628,1.9228,-1.4865
21.39,0.36935,1.7567,-1.3873
21.4,0.45453,1.5202,-1.0657
21.41,0.87925,1.5484,-0.66913
21.42,1.7414,1.5541,0.18734
21.43,1.8658,1.4412,0.42465
21.44,0.9881,1.1572,-0.16908
21.45,0.4181,1.108,-0.68991
21.46,0.22781,1.203,-0.97515
21.47,0.1584,1.2262,-1.0678
21.48,0.12677,1.0798,-0.95299
21.49,0.11147,0.95956,-0.84809
21.5,0.10572,1.0272,-0.92147
21.51,0.10796,1.1052,-0.99725
21.52,0.12039,1.0642,-0.94384
21.53,0.15247,1.0086,-0.85611
21.54,0.24068,1.0585,-0.81778
21.55,0.51762,1.077,-0.55936
21.56,1.0751,1.1867,-0.11167
21.57,1.2128,1.1998,0.01308
21.58,0.68796,1.2006,-0.51262
21.59,0.33536,1.2018,-0.8664
21.6,0.24273,1.1703,-0.92754
21.61,0.25793,1.2162,-0.95825
21.62,0.3737,1.2345,-0.86076
21.63,0.76578,1.166,-0.4002
21.64,1.8616,1.0574,0.80416
21.65,2.9459,1.0277,1.9182
21.66,2.1534,1.0781,1.0754
21.67,0.92051,1.1362,-0.21564
21.68,0.4209,1.1229,-0.70199
21.69,0.25973,1.228,-0.96822
21.7,0.1986,1.481,-1.2824
21.71,0.17736,1.6315,-1.4541
21.72,0.17865,1.731,-1.5524
21.73,0.19996,1.7032,-1.5033
21.74,0.24916,1.6132,-1.3641
21.75,0.35331,1.598,-1.2447
21.76,0.60575,1.7136,-1.1078
21.77,1.3738,1.8464,-0.47268
21.78,3.3717,1.8881,1.4837
21.79,4.9971,1.918,3.0791
21.8,3.3945,1.9578,1.4367
21.81,1.4242,2.161,-0.7368
21.82,0.69687,2.0972,-1.4003
21.83,0.51569,1.9213,-1.4056
21.84,0.565,1.7872,-1.2222
21.85,0.94967,1.8168,-0.86713
21.86,2.2364,1.8243,0.41211
21.87,4.1241,1.6849,2.4392
21.88,3.646,1.5221,2.1239
21.89,1.6711,1.4724,0.19865
21.9,0.68976,1.6175,-0.92777
21.91,0.36803,1.7286,-1.3606
21.92,0.23943,1.7117,-1.4723
21.93,0.17795,1.5032,-1.3253
21.94,0.14605,1.4238,-1.2778
21.95,0.13069,1.4821,-1.3514
21.96,0.12831,1.4821,-1.3538
21.97,0.14221,1.2827,-1.1405
21.98,0.19048,1.0888,-0.8983
21.99,0.34926,1.1641,-0.81487
22,0.80499,1.3227,-0.51766
22.01,1.2975,1.2363,0.06119
22.02,0.99227,0.94033,0.051945
22.03,0.4475,0.91206,-0.46456
22.04,0.22306,1.0372,-0.81419
22.05,0.16299,1.1143,-0.95127
22.06,0.16616,0.90379,-0.73762
22.07,0.24585,0.68991,-0.44406
22.08,0.5262,0.72536,-0.19916
22.09,0.96705,0.90464,0.062412
22.1,0.89612,1.0297,-0.13363
22.11,0.45077,0.90057,-0.4498
22.12,0.22407,0.73137,-0.5073
22.13,0.14203,0.83579,-0.69377
22.14,0.10457,1.1157,-1.0111
22.15,0.090806,1.1819,-1.091
22.16,0.089201,1.0271,-0.93791
22.17,0.096317,0.89441,-0.79809
22.18,0.1142,1.0726,-0.95839
22.19,0.15224,1.3202,-1.168
22.2,0.24305,1.2752,-1.0322
22.21,0.51544,1.0571,-0.54169
22.22,1.2414,1.0937,0.14763
22.23,1.8962,1.4099,0.48628
22.24,1.3506,1.606,-0.25533
22.25,0.60082,1.4837,-0.88291
22.26,0.32497,1.1865,-0.86151
22.27,0.27672,1.1784,-0.90165
22.28,0.34942,1.4581,-1.1087
22.29,0.6596,1.5989,-0.93932
22.3,1.5933,1.2904,0.30293
22.31,2.69,1.0009,1.6891
22.32,2.1172,1.0706,1.0466
22.33,0.92068,1.3788,-0.45808
22.34,0.39729,1.4314,-1.0341
22.35,0.23117,1.1594,-0.92825
22.36,0.16823,1.0352,-0.86701
22.37,0.14213,1.2033,-1.0612
22.38,0.13511,1.5482,-1.4131
22.39,0.14312,1.3979,-1.2548
22.4,0.17017,1.0236,-0.85343
22.41,0.23408,0.9458,-0.71171
22.42,0.40209,1.2774,-0.87532
22.43,0.92774,1.5949,-0.66712
22.44,2.0803,1.4316,0.64879
22.45,2.5437,1.172,1.3717
22.46,1.4808,1.2339,0.24689
22.47,0.6504,1.5482,-0.89782
22.48,0.40246,1.6575,-1.2551
22.49,0.39354,1.3311,-0.93754
22.5,0.58018,1.0641,-0.48387
22.51,1.2777,1.0964,0.18131
22.52,2.91,1.3777,1.5323
22.53,3.6867,1.4014,2.2854
22.54,2.1668,1.0567,1.1101
22.55,0.86971,0.89533,-0.025615
22.56,0.41406,1.092,-0.67791
22.57,0.25289,1.4913,-1.2384
22.58,0.18364,1.3986,-1.2149
22.59,0.1527,1.0476,-0.8949
22.6,0.14285,0.96928,-0.82643
22.61,0.15091,1.1737,-1.0227
22.62,0.18438,1.3893,-1.2049
22.63,0.27568,1.1468,-0.8711
22.64,0.55732,0.86669,-0.30937
22.65,1.373,0.85503,0.51799
22.66,2.3272,1.1608,1.1664
22.67,1.834,1.303,0.53096
22.68,0.80041,0.97663,-0.17622
22.69,0.35213,0.70806,-0.35593
22.7,0.2187,0.72241,-0.50371
22.71,0.19081,1.0463,-0.85547
22.72,0.25353,1.0298,-0.77625
22.73,0.50187,0.68181,-0.17994
22.74,0.80155,0.52792,0.27363
22.75,0.63632,0.69528,-0.058956
22.76,0.30017,1.0077,-0.7075
22.77,0.15298,0.83143,-0.67845
22.78,0.10072,0.54172,-0.441
22.79,0.07823,0.49949,-0.42126
22.8,0.069271,0.76302,-0.69375
22.81,0.06755,0.95966,-0.89211
22.82,0.071778,0.71085,-0.63908
22.83,0.084238,0.52176,-0.43752
22.84,0.11411,0.6485,-0.53439
22.85,0.19725,1.0243,-0.82704
22.86,0.45392,1.0194,-0.56552
22.87,0.89828,0.69957,0.19871
22.88,0.90296,0.61521,0.28775
22.89,0.46894,0.87346,-0.40452
22.9,0.2265,1.1828,-0.95625
22.91,0.16703,0.96279,-0.79576
22.92,0.1862,0.65299,-0.46679
22.93,0.30848,0.67845,-0.36997
22.94,0.71272,0.92929,-0.21657
22.95,1.3427,1.0299,0.31286
22.96,1.242,0.7503,0.4917
22.97,0.60198,0.61744,-0.015463
22.98,0.27242,0.87553,-0.6031
22.99,0.16712,1.2719,-1.1048
23,0.13072,1.2214,-1.0907
23.01,0.12235,1.0046,-0.88227
23.02,0.13095,1.056,-0.92503
23.03,0.15698,1.3402,-1.1832
23.04,0.21158,1.5276,-1.3161
23.05,0.3314,1.2573,-0.92589
23.06,0.65493,1.1048,-0.44985
23.07,1.6594,1.1782,0.48119
23.08,3.4928,1.4459,2.0468
23.09,3.6419,1.4716,2.1703
23.1,1.8367,1.1708,0.66595
23.11,0.74133,1.0824,-0.34111
23.12,0.40349,1.1464,-0.74286
23.13,0.32421,1.2965,-0.97228
23.14,0.40856,1.164,-0.75549
23.15,0.82356,0.89566,-0.072105
23.16,1.5376,0.90785,0.62979
23.17,1.4651,1.0267,0.43836
23.18,0.71288,1.0633,-0.35043
23.19,0.2991,0.81853,-0.51942
23.2,0.16287,0.64411,-0.48124
23.21,0.11004,0.75473,-0.64469
23.22,0.083952,0.87589,-0.79194
23.23,0.069159,0.77757,-0.70841
23.24,0.060197,0.53036,-0.47017
23.25,0.054732,0.48506,-0.43033
23.26,0.051639,0.67495,-0.62332
23.27,0.050498,0.79212,-0.74162
23.28,0.05116,0.67358,-0.62242
23.29,0.05384,0.52935,-0.47551
23.3,0.059185,0.6506,-0.59141
23.31,0.068625,0.79728,-0.72865
23.32,0.085324,0.71251,-0.62718
23.33,0.11715,0.49431,-0.37716
23.34,0.18837,0.47424,-0.28587
23.35,0.39326,0.67253,-0.27928
23.36,0.98865,0.71953,0.26912
23.37,1.739,0.53902,1.1999
23.38,1.4281,0.37577,1.0523
23.39,0.6397,0.54161,0.098092
23.4,0.28299,0.82253,-0.53954
23.41,0.16659,0.82021,-0.65362
23.42,0.12272,0.63023,-0.50751
23.43,0.10785,0.5731,-0.46525
23.44,0.10896,0.76362,-0.65466
23.45,0.12491,0.90446,-0.77955
23.46,0.16444,0.79742,-0.63298
23.47,0.26127,0.75062,-0.48935
23.48,0.55084,0.90853,-0.35769
23.49,1.363,1.0871,0.27587
23.5,2.2393,1.1247,1.1146
23.51,1.7083,0.96512,0.74315
23.52,0.75594,0.87088,-0.11493
23.53,0.37286,0.98117,-0.60831
23.54,0.29116,1.068,-0.77686
23.55,0.3598,1.062,-0.70224
23.56,0.70902,0.90013,-0.19112
23.57,1.6147,0.92062,0.69411
23.58,2.1966,1.0361,1.1605
23.59,1.3863,0.98801,0.39832
23.6,0.56861,0.95359,-0.38498
23.61,0.26934,0.89715,-0.62782
23.62,0.16773,0.96685,-0.79912
23.63,0.12621,1.0668,-0.9406
23.64,0.10934,0.96789,-0.85855
23.65,0.10711,0.8725,-0.76539
23.66,0.11932,0.84813,-0.72881
23.67,0.1562,0.89045,-0.73424
23.68,0.26061,0.98567,-0.72506
23.69,0.5934,0.91804,-0.32464
23.7,1.2959,0.8655,0.43036
23.71,1.5215,0.94474,0.57674
23.72,0.86031,0.95405,-0.093737
23.73,0.38029,0.93512,-0.55483
23.74,0.24158,0.83563,-0.59405
23.75,0.24636,0.84497,-0.59862
23.76,0.39932,0.88987,-0.49054
23.77,0.92375,0.80228,0.12147
23.78,1.6949,0.77351,0.92138
23.79,1.5021,0.73696,0.76512
23.8,0.70082,0.77972,-0.078903
23.81,0.30367,0.87138,-0.56771
23.82,0.17117,0.80334,-0.63217
23.83,0.11916,0.76886,-0.6497
23.84,0.097994,0.78674,-0.68875
23.85,0.092262,0.74294,-0.65068
23.86,0.098797,0.77091,-0.67211
23.87,0.12282,0.70416,-0.58135
23.88,0.18828,0.72517,-0.53689
23.89,0.39305,0.80574,-0.41269
23.9,0.94452,0.77518,0.16934
23.91,1.4416,0.80295,0.63866
23.92,1.0212,0.76064,0.26055
23.93,0.44392,0.73687,-0.29295
23.94,0.22746,0.71072,-0.48325
23.95,0.18369,0.64895,-0.46525
23.96,0.23606,0.68828,-0.45222
23.97,0.48262,0.677,-0.19438
23.98,1.0022,0.64213,0.36007
23.99,1.1216,0.63087,0.49077
24,0.606,0.64137,-0.035366
24.01,0.24998,0.74764,-0.49766
24.02,0.13123,0.71765,-0.58642
24.03,0.089921,0.59315,-0.50323
24.04,0.072865,0.58738,-0.51452
24.05,0.066926,0.59468,-0.52776
24.06,0.06902,0.6631,-0.59408
24.07,0.081291,0.62847,-0.54718
24.08,0.11554,0.56149,-0.44595
24.09,0.22092,0.61383,-0.3929
24.1,0.52509,0.65074,-0.12565
24.11,0.88138,0.67897,0.20241
24.12,0.7014,0.60748,0.093912
24.13,0.32272,0.52305,-0.20033
24.14,0.16503,0.54308,-0.37805
24.15,0.13307,0.57006,-0.43698
24.16,0.16759,0.57842,-0.41083
24.17,0.33137,0.52199,-0.19062
24.18,0.70775,0.49042,0.21733
24.19,0.85706,0.54469,0.31237
24.2,0.50064,0.57932,-0.078679
24.21,0.22029,0.6514,-0.43112
24.22,0.12373,0.65624,-0.53251
24.23,0.090899,0.63863,-0.54773
24.24,0.081465,0.70275,-0.62128
24.25,0.084695,0.6924,-0.6077
24.26,0.099697,0.70405,-0.60435
24.27,0.13372,0.69659,-0.56287
24.28,0.21354,0.73886,-0.52532
24.29,0.44558,0.79659,-0.35101
24.3,1.1205,0.76136,0.35913
24.31,1.9717,0.82655,1.1452
24.32,1.623,0.82563,0.7974
24.33,0.73529,0.78019,-0.044908
24.34,0.34773,0.7545,-0.40677
24.35,0.26322,0.69855,-0.43533
24.36,0.33275,0.72146,-0.38871
24.37,0.68734,0.67301,0.014322
24.38,1.4734,0.63302,0.84034
24.39,1.7173,0.63998,1.0773
24.4,0.94724,0.5989,0.34834
24.41,0.37875,0.60352,-0.22478
24.42,0.18311,0.56327,-0.38016
24.43,0.11143,0.52853,-0.4171
24.44,0.078182,0.55244,-0.47426
24.45,0.060116,0.49181,-0.43169
24.46,0.049231,0.45059,-0.40136
24.47,0.042301,0.43497,-0.39266
24.48,0.037832,0.43095,-0.39312
24.49,0.035083,0.45088,-0.4158
24.5,0.033711,0.39808,-0.36436
24.51,0.03365,0.36403,-0.33038
24.52,0.035123,0.3736,-0.33848
24.53,0.038833,0.38042,-0.34158
24.54,0.046591,0.34828,-0.30168
24.55,0.063882,0.28226,-0.21838
24.56,0.11106,0.26131,-0.15025
24.57,0.25621,0.28091,-0.024701
24.58,0.50751,0.30577,0.20174
24.59,0.51116,0.32392,0.18724
24.6,0.26913,0.40629,-0.13716
24.61,0.13185,0.50805,-0.3762
24.62,0.084862,0.48669,-0.40183
24.63,0.068848,0.47997,-0.41113
24.64,0.068416,0.47327,-0.40485
24.65,0.078741,0.49352,-0.41478
24.66,0.10274,0.53798,-0.43524
24.67,0.15487,0.51279,-0.35792
24.68,0.28906,0.53049,-0.24143
24.69,0.70823,0.51208,0.19616
24.7,1.6279,0.56041,1.0675
24.71,1.9935,0.62583,1.3677
24.72,1.134,0.54125,0.59278
24.73,0.45554,0.52915,-0.073612
24.74,0.23405,0.53772,-0.30367
24.75,0.18524,0.56698,-0.38174
24.76,0.24721,0.58235,-0.33514
24.77,0.49846,0.50155,-0.0030953
24.78,0.75405,0.52481,0.22924
24.79,0.55072,0.55351,-0.0027938
24.8,0.2404,0.51887,-0.27846
24.81,0.11235,0.51035,-0.398
24.82,0.069623,0.45548,-0.38586
24.83,0.051663,0.46061,-0.40894
24.84,0.042827,0.47968,-0.43685
24.85,0.038678,0.44615,-0.40747
24.86,0.038087,0.48662,-0.44853
24.87,0.042296,0.52968,-0.48738
24.88,0.058787,0.49021,-0.43142
24.89,0.10985,0.44026,-0.33041
24.9,0.18004,0.44407,-0.26403
24.91,0.16118,0.47454,-0.31336
24.92,0.096454,0.49185,-0.3954
24.93,0.075213,0.43539,-0.36017
24.94,0.091264,0.38484,-0.29358
24.95,0.15834,0.4049,-0.24657
24.96,0.37828,0.42566,-0.047377
24.97,0.8033,0.40087,0.40243
24.98,0.8719,0.37539,0.49651
24.99,0.46005,0.39294,0.067104
25,0.19398,0.43662,-0.24264
25.01,0.10193,0.43321,-0.33129
25.02,0.066754,0.41356,-0.34681
25.03,0.05283,0.40861,-0.35578
25.04,0.048749,0.41083,-0.36208
25.05,0.051786,0.41256,-0.36078
25.06,0.064911,0.42028,-0.35537
25.07,0.10394,0.43331,-0.32937
25.08,0.22931,0.43033,-0.20102
25.09,0.49425,0.45026,0.043986
25.1,0.57991,0.43472,0.14519
25.11,0.33208,0.4466,-0.11452
25.12,0.1537,0.48653,-0.33283
25.13,0.10697,0.4622,-0.35523
25.14,0.12475,0.42747,-0.30271
25.15,0.23754,0.38083,-0.14329
25.16,0.53284,0.37307,0.15977
25.17,0.72351,0.42623,0.29728
25.18,0.46228,0.43423,0.028056
25.19,0.19956,0.42501,-0.22545
25.2,0.10138,0.40856,-0.30718
25.21,0.065666,0.40243,-0.33676
25.22,0.051818,0.41515,-0.36334
25.23,0.047777,0.38895,-0.34117
25.24,0.0502,0.3945,-0.3443
25.25,0.060848,0.44255,-0.38171
25.26,0.090667,0.46861,-0.37794
25.27,0.18426,0.46992,-0.28566
25.28,0.41346,0.50847,-0.095015
25.29,0.56315,0.51548,0.047676
25.3,0.37164,0.48075,-0.10911
25.31,0.18275,0.44371,-0.26097
25.32,0.13317,0.42704,-0.29387
25.33,0.16337,0.47538,-0.31201
25.34,0.31513,0.48042,-0.16528
25.35,0.7536,0.43652,0.31709
25.36,1.1891,0.45966,0.72939
25.37,0.87012,0.53852,0.3316
25.38,0.3743,0.60523,-0.23093
25.39,0.17316,0.57998,-0.40682
25.4,0.10972,0.55687,-0.44715
25.41,0.088612,0.56761,-0.479
25.42,0.085915,0.59411,-0.5082
25.43,0.097603,0.61263,-0.51502
25.44,0.13066,0.62465,-0.49399
25.45,0.2166,0.64586,-0.42926
25.46,0.48297,0.59733,-0.11436
25.47,1.1785,0.59967,0.57883
25.48,1.7448,0.61493,1.1299
25.49,1.1873,0.58128,0.60598
25.5,0.50354,0.57717,-0.073629
25.51,0.25792,0.53904,-0.28112
25.52,0.21964,0.52424,-0.3046
25.53,0.33137,0.53357,-0.20219
25.54,0.72103,0.50036,0.22067
25.55,1.1134,0.49231,0.62106
25.56,0.81093,0.47832,0.33262
25.57,0.34578,0.45119,-0.10541
25.58,0.15492,0.45942,-0.30451
25.59,0.092396,0.46764,-0.37525
25.6,0.067138,0.47221,-0.40507
25.61,0.055904,0.4808,-0.4249
25.62,0.052685,0.43839,-0.3857
25.63,0.057542,0.412,-0.35445
25.64,0.078498,0.41123,-0.33273
25.65,0.15093,0.39099,-0.24007
25.66,0.33835,0.40541,-0.067064
25.67,0.47501,0.38508,0.089929
25.68,0.31648,0.32766,-0.011176
25.69,0.14175,0.3064,-0.16465
25.7,0.081983,0.31086,-0.22888
25.71,0.076631,0.33449,-0.25786
25.72,0.1188,0.30205,-0.18326
25.73,0.24864,0.2458,0.002845
25.74,0.35584,0.24484,0.111
25.75,0.24766,0.29567,-0.048015
25.76,0.11603,0.33636,-0.22033
25.77,0.064466,0.33861,-0.27414
25.78,0.046296,0.315,-0.2687
25.79,0.04104,0.27137,-0.23033
25.8,0.042854,0.26797,-0.22512
25.81,0.051417,0.30516,-0.25375
25.82,0.07216,0.34297,-0.27081
25.83,0.12715,0.32824,-0.20109
25.84,0.30009,0.26193,0.03816
25.85,0.67995,0.24853,0.43142
25.86,0.83145,0.27872,0.55273
25.87,0.47768,0.3085,0.16918
25.88,0.19976,0.30485,-0.10509
25.89,0.11316,0.26059,-0.14744
25.9,0.1066,0.23302,-0.12642
25.91,0.1762,0.24804,-0.071844
25.92,0.35399,0.28777,0.066222
25.93,0.42351,0.32993,0.09358
25.94,0.24827,0.31475,-0.066485
25.95,0.11017,0.25881,-0.14864
25.96,0.060908,0.24537,-0.18446
25.97,0.042917,0.29153,-0.24861
25.98,0.036363,0.32729,-0.29093
25.99,0.035528,0.32087,-0.28535
26,0.03967,0.30833,-0.26866
26.01,0.052413,0.32383,-0.27142
26.02,0.090348,0.33078,-0.24044
26.03,0.20606,0.35704,-0.15098
26.04,0.38496,0.36674,0.018219
26.05,0.36069,0.32638,0.034316
26.06,0.1878,0.30739,-0.11959
26.07,0.10764,0.29622,-0.18858
26.08,0.10741,0.31661,-0.20919
26.09,0.17928,0.35826,-0.17898
26.1,0.42638,0.34449,0.081895
26.11,0.81273,0.31659,0.49614
26.12,0.74983,0.2976,0.45223
26.13,0.35493,0.28072,0.074212
26.14,0.14878,0.31806,-0.16928
26.15,0.08008,0.33536,-0.25528
26.16,0.053995,0.30526,-0.25126
26.17,0.043356,0.29373,-0.25038
26.18,0.040435,0.2772,-0.23676
26.19,0.044391,0.30782,-0.26343
26.2,0.061279,0.34148,-0.2802
26.21,0.11901,0.30235,-0.18334
26.22,0.26774,0.29319,-0.025455
26.23,0.37665,0.27716,0.099487
26.24,0.25293,0.25655,-0.0036229
26.25,0.11742,0.29021,-0.17279
26.26,0.0752,0.29113,-0.21593
26.27,0.083632,0.26012,-0.17648
26.28,0.15687,0.24342,-0.086556
26.29,0.34427,0.22684,0.11744
26.3,0.44889,0.25014,0.19875
26.31,0.27525,0.27745,-0.0022
26.32,0.1145,0.2573,-0.1428
26.33,0.057305,0.24278,-0.18548
26.34,0.038399,0.23203,-0.19363
26.35,0.03101,0.22857,-0.19756
26.36,0.028644,0.25645,-0.2278
26.37,0.029968,0.27803,-0.24806
26.38,0.03668,0.28075,-0.24407
26.39,0.058135,0.26148,-0.20335
26.4,0.12323,0.25167,-0.12844
26.41,0.21803,0.26689,-0.048866
26.42,0.19898,0.28538,-0.086396
26.43,0.10953,0.27446,-0.16493
26.44,0.073901,0.24603,-0.17213
26.45,0.08521,0.23187,-0.14666
26.46,0.15532,0.23598,-0.080662
26.47,0.3727,0.263,0.1097
26.48,0.64878,0.31624,0.33254
26.49,0.5346,0.3479,0.18669
26.5,0.24491,0.31885,-0.073944
26.51,0.11344,0.32928,-0.21584
26.52,0.071702,0.34941,-0.27771
26.53,0.059178,0.34851,-0.28933
26.54,0.060052,0.37383,-0.31377
26.55,0.072467,0.35954,-0.28707
26.56,0.10488,0.36754,-0.26266
26.57,0.19417,0.3928,-0.19863
26.58,0.47597,0.37393,0.10204
26.59,1.044,0.37883,0.66516
26.6,1.1802,0.3725,0.80769
26.61,0.63488,0.33885,0.29602
26.62,0.26291,0.3493,-0.086394
26.63,0.15351,0.35092,-0.19742
26.64,0.15663,0.31204,-0.15542
26.65,0.28407,0.3152,-0.031132
26.66,0.51538,0.31671,0.19867
26.67,0.48979,0.31133,0.17846
26.68,0.24187,0.31754,-0.075662
26.69,0.10534,0.29925,-0.19391
26.7,0.058931,0.28052,-0.22159
26.71,0.040696,0.27936,-0.23866
26.72,0.032466,0.27681,-0.24435
26.73,0.029047,0.29144,-0.26239
26.74,0.029475,0.29071,-0.26124
26.75,0.036479,0.25268,-0.2162
26.76,0.063132,0.22789,-0.16475
26.77,0.126,0.23116,-0.10515
26.78,0.15665,0.24249,-0.08584
26.79,0.10012,0.24839,-0.14827
26.8,0.054004,0.22181,-0.16781
26.81,0.045019,0.19511,-0.15009
26.82,0.062031,0.18237,-0.12034
26.83,0.13076,0.19735,-0.066594
26.84,0.25981,0.229,0.03081
26.85,0.27141,0.23803,0.033383
26.86,0.14729,0.21481,-0.067522
26.87,0.071933,0.20751,-0.13558
26.88,0.044532,0.21995,-0.17542
26.89,0.034779,0.2317,-0.19692
26.9,0.033922,0.24238,-0.20846
26.91,0.039342,0.23224,-0.1929
26.92,0.053963,0.21696,-0.163
26.93,0.092569,0.21428,-0.12171
26.94,0.21369,0.22357,-0.0098827
26.95,0.50083,0.24095,0.25988
26.96,0.6621,0.23099,0.43111
26.97,0.40631,0.20263,0.20369
26.98,0.17105,0.19531,-0.024259
26.99,0.095384,0.20386,-0.10847
27,0.092944,0.20147,-0.10853
27.01,0.16259,0.20734,-0.044748
27.02,0.30617,0.22227,0.083899
27.03,0.31446,0.2333,0.081167
27.04,0.16398,0.24091,-0.076922
27.05,0.072325,0.24424,-0.17192
27.06,0.042735,0.23384,-0.1911
27.07,0.032983,0.22972,-0.19674
27.08,0.030352,0.2406,-0.21025
27.09,0.032365,0.25915,-0.22679
27.1,0.040613,0.27831,-0.2377
27.11,0.064422,0.26929,-0.20487
27.12,0.14016,0.24741,-0.10725
27.13,0.30664,0.24582,0.060813
27.14,0.37466,0.26237,0.1123
27.15,0.22437,0.25271,-0.028337
27.16,0.11042,0.2347,-0.12428
27.17,0.088171,0.23283,-0.14466
27.18,0.12863,0.21722,-0.08859
27.19,0.2907,0.23532,0.055379
27.2,0.5632,0.27528,0.28792
27.21,0.54114,0.2551,0.28604
27.22,0.26562,0.22943,0.036195
27.23,0.11408,0.23467,-0.12059
27.24,0.062663,0.22385,-0.16118
27.25,0.043923,0.24871,-0.20478
27.26,0.037843,0.27991,-0.24207
27.27,0.03925,0.25222,-0.21297
27.28,0.050129,0.23226,-0.18213
27.29,0.08549,0.22464,-0.13915
27.3,0.19969,0.21474,-0.015051
27.31,0.40955,0.2329,0.17666
27.32,0.42691,0.2419,0.18501
27.33,0.2211,0.20736,0.013744
27.34,0.098635,0.19061,-0.091976
27.35,0.068349,0.18398,-0.11563
27.36,0.086892,0.1746,-0.08771
27.37,0.17687,0.19454,-0.017675
27.38,0.28664,0.19114,0.095506
27.39,0.22676,0.14541,0.081348
27.4,0.10402,0.13824,-0.034214
27.41,0.048602,0.15421,-0.1056
27.42,0.028386,0.16842,-0.14004
27.43,0.019798,0.17688,-0.15708
27.44,0.01562,0.1585,-0.14288
27.45,0.013319,0.12779,-0.11447
27.46,0.012025,0.12008,-0.10805
27.47,0.011382,0.13664,-0.12526
27.48,0.011266,0.15701,-0.14574
27.49,0.011698,0.1645,-0.1528
27.5,0.012863,0.14905,-0.13619
27.51,0.015279,0.1112,-0.095924
27.52,0.020407,0.10896,-0.088558
27.53,0.033356,0.13495,-0.10159
27.54,0.073585,0.14012,-0.066532
27.55,0.16528,0.15297,0.012312
27.56,0.20968,0.15205,0.057632
27.57,0.12742,0.12557,0.0018502
27.58,0.057263,0.13964,-0.08238
27.59,0.032348,0.15892,-0.12657
27.6,0.024422,0.16391,-0.13949
27.61,0.023232,0.18649,-0.16326
27.62,0.026377,0.17812,-0.15175
27.63,0.035483,0.15803,-0.12254
27.64,0.05984,0.18141,-0.12157
27.65,0.136,0.2066,-0.070595
27.66,0.30961,0.20425,0.10536
27.67,0.39406,0.1984,0.19566
27.68,0.23937,0.16828,0.071094
27.69,0.11117,0.15514,-0.043967
27.7,0.080986,0.18341,-0.10242
27.71,0.11376,0.18509,-0.071328
27.72,0.25374,0.17632,0.077422
27.73,0.46285,0.17434,0.28852
27.74,0.40862,0.14816,0.26046
27.75,0.18739,0.14699,0.040406
27.76,0.077302,0.17826,-0.10096
27.77,0.041873,0.17184,-0.12997
27.78,0.028397,0.164,-0.13561
27.79,0.022372,0.1629,-0.14053
27.8,0.020126,0.15303,-0.1329
27.81,0.021429,0.15833,-0.1369
27.82,0.030464,0.16569,-0.13523
27.83,0.060045,0.15046,-0.090415
27.84,0.098048,0.1515,-0.053454
27.85,0.082458,0.1489,-0.066442
27.86,0.043282,0.13681,-0.093532
27.87,0.028109,0.14284,-0.11473
27.88,0.030958,0.1445,-0.11354
27.89,0.056134,0.13707,-0.080935
27.9,0.11543,0.14877,-0.033338
27.91,0.14009,0.14731,-0.0072218
27.92,0.087198,0.13884,-0.051644
27.93,0.045456,0.15776,-0.11231
27.94,0.028555,0.1662,-0.13764
27.95,0.022125,0.17101,-0.14888
27.96,0.021778,0.17172,-0.14994
27.97,0.025783,0.15592,-0.13013
27.98,0.036412,0.14716,-0.11075
27.99,0.065677,0.1592,-0.093523
28,0.15703,0.16516,-0.0081328
28.01,0.33234,0.17675,0.15559
28.02,0.36183,0.17479,0.18704
28.03,0.19473,0.15117,0.043566
28.04,0.090867,0.1454,-0.054535
28.05,0.0704,0.15812,-0.087719
28.06,0.10538,0.16282,-0.057438
28.07,0.22777,0.17351,0.054259
28.08,0.34008,0.17113,0.16895
28.09,0.2402,0.15761,0.082587
28.1,0.10398,0.17129,-0.067315
28.11,0.050149,0.18002,-0.12987
28.12,0.033098,0.18014,-0.14704
28.13,0.027595,0.19813,-0.17053
28.14,0.027631,0.19635,-0.16872
28.15,0.033227,0.17731,-0.14408
28.16,0.050838,0.19108,-0.14024
28.17,0.1078,0.199,-0.091204
28.18,0.24339,0.19342,0.049965
28.19,0.32055,0.19964,0.12091
28.2,0.20289,0.18385,0.019044
28.21,0.097483,0.16771,-0.070228
28.22,0.074014,0.1765,-0.10249
28.23,0.10891,0.1766,-0.067698
28.24,0.24422,0.19017,0.054047
28.25,0.41928,0.2023,0.21698
28.26,0.34413,0.17849,0.16564
28.27,0.15626,0.1722,-0.015941
28.28,0.070043,0.17399,-0.10395
28.29,0.041693,0.16471,-0.12302
28.3,0.031899,0.17577,-0.14387
28.31,0.030082,0.17799,-0.14791
28.32,0.03483,0.16166,-0.12683
28.33,0.052154,0.15765,-0.1055
28.34,0.10992,0.14992,-0.039999
28.35,0.25828,0.14151,0.11676
28.36,0.36633,0.14132,0.22501
28.37,0.24109,0.13251,0.10858
28.38,0.10281,0.12898,-0.026173
28.39,0.05526,0.13751,-0.082252
28.4,0.052203,0.1299,-0.0777
28.41,0.088298,0.12849,-0.040193
28.42,0.14755,0.13127,0.016275
28.43,0.12994,0.1148,0.015141
28.44,0.063497,0.11235,-0.048856
28.45,0.030494,0.1213,-0.090806
28.46,0.020042,0.11372,-0.093682
28.47,0.016561,0.12204,-0.10548
28.48,0.015975,0.13249,-0.11652
28.49,0.017843,0.12381,-0.10596
28.5,0.024288,0.13094,-0.10665
28.51,0.045079,0.12992,-0.084846
28.52,0.099507,0.10677,-0.0072666
28.53,0.14453,0.11341,0.031125
28.54,0.10363,0.11738,-0.013752
28.55,0.055033,0.11141,-0.056377
28.56,0.04569,0.12354,-0.077853
28.57,0.070623,0.12131,-0.050686
28.58,0.16265,0.11644,0.046204
28.59,0.29856,0.12727,0.17129
28.6,0.2655,0.12693,0.13857
28.61,0.12558,0.13779,-0.012207
28.62,0.055947,0.14888,-0.092937
28.63,0.033553,0.1305,-0.09695
28.64,0.026572,0.12212,-0.095549
28.65,0.026373,0.12971,-0.10334
28.66,0.032306,0.13038,-0.098078
28.67,0.050899,0.13515,-0.084249
28.68,0.11112,0.13712,-0.025997
28.69,0.26488,0.12594,0.13895
28.7,0.37693,0.11841,0.25851
28.71,0.24773,0.11566,0.13207
28.72,0.10517,0.1237,-0.018531
28.73,0.056864,0.13291,-0.076042
28.74,0.056358,0.1199,-0.063538
28.75,0.099986,0.11155,-0.011562
28.76,0.16094,0.11283,0.04811
28.77,0.13255,0.10408,0.02847
28.78,0.06408,0.10673,-0.04265
28.79,0.031454,0.12011,-0.088653
28.8,0.019193,0.11123,-0.092037
28.81,0.014296,0.097518,-0.083222
28.82,0.012512,0.10208,-0.089571
28.83,0.012675,0.10922,-0.09655
28.84,0.015773,0.11451,-0.098734
28.85,0.027342,0.1092,-0.08186
28.86,0.053421,0.097724,-0.044304
28.87,0.064317,0.087099,-0.022781
28.88,0.041341,0.08069,-0.039349
28.89,0.024907,0.087888,-0.062981
28.9,0.025225,0.10346,-0.078233
28.91,0.043829,0.10752,-0.06369
28.92,0.098555,0.10443,-0.0058726
28.93,0.14871,0.097173,0.051541
28.94,0.10821,0.10221,0.0059997
28.95,0.052101,0.11208,-0.059982
28.96,0.028668,0.11172,-0.083048
28.97,0.020537,0.12016,-0.099619
28.98,0.019259,0.12157,-0.10231
28.99,0.02244,0.1092,-0.086756
29,0.032035,0.11692,-0.084888
29.01,0.05974,0.12736,-0.067617
29.02,0.14587,0.11746,0.028405
29.03,0.29517,0.11763,0.17755
29.04,0.29691,0.11924,0.17767
29.05,0.15178,0.11175,0.040031
29.06,0.072784,0.11835,-0.045571
29.07,0.062261,0.12033,-0.058065
29.08,0.10603,0.10948,-0.0034436
29.09,0.21984,0.11224,0.1076
29.1,0.26412,0.11219,0.15193
29.11,0.15092,0.10615,0.044769
29.12,0.061328,0.11717,-0.055839
29.13,0.030345,0.12286,-0.092514
29.14,0.019597,0.10924,-0.089648
29.15,0.01506,0.10602,-0.090962
29.16,0.013334,0.10844,-0.095109
29.17,0.014006,0.10392,-0.089915
29.18,0.019649,0.10717,-0.087521
29.19,0.037444,0.11252,-0.075072
29.2,0.057147,0.10166,-0.044515
29.21,0.046057,0.09011,-0.044053
29.22,0.026689,0.093713,-0.067024
29.23,0.022797,0.10086,-0.078061
29.24,0.034918,0.10435,-0.069428
29.25,0.079097,0.10334,-0.024241
29.26,0.14427,0.096727,0.047543
29.27,0.1285,0.093355,0.035144
29.28,0.061528,0.096278,-0.03475
29.29,0.028174,0.10099,-0.072814
29.3,0.017521,0.10417,-0.086651
29.31,0.01439,0.09456,-0.08017
29.32,0.014734,0.082658,-0.067924
29.33,0.018647,0.082652,-0.064004
29.34,0.030916,0.083401,-0.052485
29.35,0.070742,0.084132,-0.01339
29.36,0.15506,0.088225,0.066834
29.37,0.18208,0.08283,0.099248
29.38,0.10256,0.073042,0.02952
29.39,0.04517,0.071892,-0.026722
29.4,0.030445,0.075341,-0.044896
29.41,0.040183,0.086457,-0.046274
29.42,0.076796,0.089126,-0.012329
29.43,0.097842,0.078399,0.019443
29.44,0.0627,0.071873,-0.0091731
29.45,0.030093,0.07209,-0.041997
29.46,0.017144,0.076287,-0.059144
29.47,0.012434,0.083366,-0.070932
29.48,0.011396,0.082726,-0.07133
29.49,0.012754,0.075718,-0.062964
29.5,0.017852,0.069616,-0.051764
29.51,0.034327,0.06685,-0.032523
29.52,0.081185,0.073971,0.0072139
29.53,0.1319,0.079865,0.052038
29.54,0.10141,0.072785,0.028623
29.55,0.046962,0.068276,-0.021313
29.56,0.026656,0.071135,-0.044478
29.57,0.028426,0.077296,-0.04887
29.58,0.052943,0.088396,-0.035453
29.59,0.088937,0.096316,-0.007379
29.6,0.07724,0.093188,-0.015948
29.61,0.039963,0.087896,-0.047933
29.62,0.021673,0.090044,-0.06837
29.63,0.015502,0.099279,-0.083777
29.64,0.014566,0.098865,-0.084299
29.65,0.017001,0.10036,-0.083355
29.66,0.024243,0.10757,-0.083329
29.67,0.045029,0.099249,-0.05422
29.68,0.10946,0.090792,0.018671
29.69,0.22113,0.098508,0.12262
29.7,0.22286,0.091336,0.13153
29.71,0.11538,0.084968,0.030416
29.72,0.058287,0.096348,-0.038061
29.73,0.055825,0.09202,-0.036194
29.74,0.1052,0.07898,0.026219
29.75,0.21108,0.086925,0.12416
29.76,0.2264,0.091721,0.13468
29.77,0.11798,0.08195,0.036031
29.78,0.047725,0.086314,-0.038589
29.79,0.024512,0.094223,-0.06971
29.8,0.016384,0.082402,-0.066017
29.81,0.013242,0.078459,-0.065217
29.82,0.012931,0.091015,-0.078084
29.83,0.01651,0.087421,-0.070911
29.84,0.031002,0.075767,-0.044764
29.85,0.064106,0.079924,-0.015818
29.86,0.077442,0.075084,0.0023578
29.87,0.046738,0.066817,-0.020079
29.88,0.023701,0.078425,-0.054724
29.89,0.020355,0.090194,-0.069839
29.9,0.034092,0.084023,-0.049932
29.91,0.072652,0.076514,-0.0038619
29.92,0.094819,0.077414,0.017405
29.93,0.060289,0.077125,-0.016836
29.94,0.027618,0.081684,-0.054066
29.95,0.013672,0.093888,-0.080216
29.96,0.0077765,0.0868,-0.079023
29.97,0.0052336,0.06962,-0.064387
29.98,0.0039375,0.070633,-0.066695
29.99,0.003161,0.066361,-0.0632


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_nmf2_wrong.csv <==
0,0.26092,0.34645,-0.085527
0.01,0.26328,0.34976,-0.086486
0.02,0.26566,0.35313,-0.087467
0.030001,0.26809,0.35655,-0.088467
0.040001,0.27054,0.36003,-0.089484
0.050001,0.27304,0.36355,-0.090512
0.060001,0.27556,0.36711,-0.091546
0.070001,0.27813,0.37071,-0.092581
0.080001,0.28074,0.37435,-0.093614
0.090002,0.28338,0.37802,-0.094643
0.1,0.28607,0.38173,-0.095666
0.11,0.28879,0.38544,-0.096643
0.12,0.29156,0.38924,-0.097677
0.13,0.29437,0.39308,-0.098709
0.14,0.29722,0.39696,-0.09974
0.15,0.30012,0.40089,-0.10078
0.16,0.30306,0.40488,-0.10182
0.17,0.30605,0.40892,-0.10287
0.18,0.30909,0.41303,-0.10394
0.19,0.31217,0.4172,-0.10503
0.2,0.31531,0.42145,-0.10615
0.21,0.31849,0.42577,-0.10728
0.22,0.32173,0.43024,-0.10852
0.23,0.32502,0.43479,-0.10978
0.24,0.32836,0.43942,-0.11106
0.25,0.33176,0.44413,-0.11237
0.26,0.33521,0.44892,-0.11371
0.27,0.33873,0.45379,-0.11506
0.28,0.3423,0.45874,-0.11644
0.29,0.34593,0.46377,-0.11783
0.30001,0.34963,0.46888,-0.11925
0.31001,0.35339,0.47407,-0.12068
0.32001,0.35721,0.47935,-0.12214
0.33001,0.3611,0.48471,-0.12361
0.34001,0.36506,0.49017,-0.12512
0.35001,0.36909,0.49574,-0.12665
0.36001,0.37319,0.5014,-0.12821
0.37001,0.37736,0.50777,-0.13041
0.38001,0.38161,0.5143,-0.13269
0.39001,0.38594,0.52167,-0.13573
0.40001,0.39745,0.5291,-0.13165
0.41001,0.40197,0.53678,-0.13481
0.42001,0.40657,0.54394,-0.13737
0.43001,0.41125,0.55134,-0.14009
0.44001,0.41603,0.55809,-0.14206
0.45001,0.42089,0.56511,-0.14422
0.46001,0.42585,0.57211,-0.14627
0.47001,0.4309,0.57939,-0.14849
0.48001,0.43604,0.58664,-0.1506
0.49001,0.44129,0.59428,-0.15299
0.50001,0.44664,0.60202,-0.15537
0.51001,0.4521,0.60985,-0.15775
0.52001,0.45767,0.61779,-0.16012
0.53001,0.46334,0.62578,-0.16244
0.54001,0.46914,0.63401,-0.16487
0.55001,0.47505,0.64237,-0.16732
0.56001,0.48108,0.65087,-0.16979
0.57001,0.48724,0.65953,-0.1723
0.58001,0.49352,0.66837,-0.17485
0.59001,0.49994,0.67741,-0.17747
0.60001,0.5065,0.68675,-0.18025
0.61001,0.51319,0.69622,-0.18303
0.62001,0.52003,0.70592,-0.18589
0.63001,0.52702,0.71587,-0.18885
0.64001,0.53416,0.72613,-0.19197
0.65001,0.54146,0.73664,-0.19518
0.66001,0.54893,0.74742,-0.19849
0.67001,0.55656,0.75846,-0.2019
0.68001,0.56436,0.76979,-0.20542
0.69001,0.57235,0.78141,-0.20906
0.70001,0.58052,0.79366,-0.21314
0.71001,0.58888,0.80661,-0.21774
0.72001,0.60127,0.81992,-0.21866
0.73001,0.61004,0.83318,-0.22313
0.74001,0.61903,0.84701,-0.22799
0.75001,0.62823,0.86102,-0.23279
0.76001,0.63766,0.87514,-0.23747
0.77001,0.64732,0.88961,-0.24228
0.78001,0.65723,0.90435,-0.24712
0.79001,0.66738,0.91958,-0.25221
0.80001,0.67778,0.93519,-0.25741
0.81001,0.68846,0.95129,-0.26283
0.82001,0.69941,0.96804,-0.26863
0.83001,0.71065,0.98531,-0.27466
0.84001,0.72218,1.0031,-0.28087
0.85001,0.73403,1.0214,-0.28741
0.86001,0.74619,1.0404,-0.29422
0.87001,0.75868,1.06,-0.30131
0.88001,0.77152,1.0802,-0.30872
0.89001,0.78472,1.1012,-0.31645
0.90002,0.79828,1.1228,-0.32452
0.91002,0.81223,1.1452,-0.33299
0.92002,0.82658,1.1685,-0.34187
0.93002,0.84135,1.1925,-0.35118
0.94002,0.85656,1.2175,-0.36097
0.95002,0.87221,1.2435,-0.37127
0.96002,0.88834,1.2705,-0.3822
0.97002,0.90495,1.2986,-0.39365
0.98002,0.92208,1.3279,-0.40582
0.99002,0.93974,1.3584,-0.4187
1,0.95795,1.3903,-0.43234
1.01,0.97675,1.4236,-0.44683
1.02,0.99615,1.4583,-0.46215
1.03,1.0162,1.4947,-0.47854
1.04,1.0369,1.5329,-0.49601
1.05,1.0583,1.5729,-0.51467
1.06,1.0804,1.615,-0.53463
1.07,1.1033,1.6593,-0.55604
1.08,1.1269,1.706,-0.57902
1.09,1.1514,1.7552,-0.60381
1.1,1.1768,1.8074,-0.63057
1.11,1.2031,1.8627,-0.65955
1.12,1.2304,1.9214,-0.691
1.13,1.2586,1.9839,-0.72525
1.14,1.288,2.0508,-0.76282
1.15,1.3184,2.1224,-0.80398
1.16,1.3501,2.1993,-0.84921
1.17,1.383,2.2821,-0.89911
1.18,1.4172,2.3713,-0.95413
1.19,1.4528,2.4683,-1.0155
1.2,1.4898,2.5738,-1.084
1.21,1.5284,2.6897,-1.1613
1.22,1.5687,2.817,-1.2483
1.23,1.6127,2.9573,-1.3446
1.24,1.6565,3.1135,-1.457
1.25,1.7023,3.2881,-1.5858
1.26,1.7501,3.4849,-1.7348
1.27,1.8001,3.7084,-1.9083
1.28,1.8525,3.9648,-2.1123
1.29,1.9074,4.2619,-2.3546
1.3,1.9649,4.6103,-2.6454
1.31,2.0252,5.0243,-2.9991
1.32,2.0886,5.5237,-3.4351
1.33,2.1552,6.1367,-3.9815
1.34,2.2253,6.9045,-4.6793
1.35,2.299,7.8895,-5.5904
1.36,2.3768,9.1897,-6.8129
1.37,2.4589,10.967,-8.508
1.38,2.5455,13.505,-10.959
1.39,2.6371,17.342,-14.705
1.4,2.7341,23.619,-20.885
1.41,2.8369,35.173,-32.336
1.42,2.946,60.979,-58.033
1.43,3.0618,132.33,-129.26
1.44,3.1851,304.73,-301.54
1.45,3.3164,526.65,-523.33
1.46,3.4564,588.99,-585.53
1.47,3.606,426.09,-422.48
1.48,3.7662,188.31,-184.54
1.49,3.9378,14.223,-10.285
1.5,4.122,0.00045522,4.1216
1.51,4.3202,1.1031e-12,4.3202
1.52,4.5373,1.6435,2.8938
1.53,4.7679,8.9387,-4.1708
1.54,5.0175,10.192,-5.1749
1.55,5.2881,10.139,-4.8505
1.56,5.5823,9.8696,-4.2873
1.57,5.9028,9.6332,-3.7304
1.58,6.253,9.4875,-3.2345
1.59,6.6367,9.4414,-2.8048
1.6,7.0582,9.491,-2.4328
1.61,7.5229,9.6304,-2.1075
1.62,8.0368,9.8557,-1.8189
1.63,8.6071,10.165,-1.5578
1.64,9.2426,10.559,-1.3161
1.65,9.9536,11.04,-1.0868
1.66,10.753,11.616,-0.86342
1.67,11.655,12.295,-0.6399
1.68,12.679,13.089,-0.41007
1.69,13.848,14.015,-0.16728
1.7,15.191,15.096,0.095622
1.71,16.745,16.358,0.38713
1.72,18.555,17.838,0.71741
1.73,20.682,19.583,1.0992
1.74,23.206,21.657,1.5487
1.75,26.23,24.143,2.0871
1.76,29.898,27.155,2.7428
1.77,34.407,30.852,3.5545
1.78,40.035,35.459,4.5762
1.79,47.19,41.304,5.8856
1.8,56.478,48.882,7.5959
1.81,68.848,58.969,9.8791
1.82,85.839,72.836,13.003
1.83,110.1,92.696,17.402
1.84,146.5,122.69,23.804
1.85,204.89,171.43,33.461
1.86,307.85,259.46,48.392
1.87,518.08,448.07,70.012
1.88,1061.9,964.85,97.003
1.89,2755.1,2427.8,327.38
1.9,6160.7,4718.2,1442.5
1.91,6966.2,5142.3,1823.9
1.92,3668.4,2864.9,803.46
1.93,1387.8,621.93,765.86
1.94,626.21,0.025751,626.19
1.95,354.72,62.419,292.3
1.96,229.55,125.02,104.53
1.97,161.16,129.16,31.996
1.98,119.57,127.58,-8.0104
1.99,92.346,134.42,-42.069
2,73.544,156.56,-83.018
2.01,60.008,208.23,-148.22
2.02,49.937,336.04,-286.1
2.03,42.241,695.22,-652.98
2.04,36.229,1507.2,-1470.9
2.05,31.445,2464,-2432.6
2.06,27.577,2849.9,-2822.3
2.07,24.408,2538.8,-2514.4
2.08,21.782,1771.5,-1749.8
2.09,19.586,898.45,-878.86
2.1,17.737,177.39,-159.66
2.11,16.172,0.0079883,16.164
2.12,14.848,3.0198e-14,14.848
2.13,13.735,7.1054e-14,13.735
2.14,12.824,3.8192e-13,12.824
2.15,12.132,4.5286,7.6038
2.16,11.75,20.179,-8.4291
2.17,12.002,24.326,-12.324
2.18,14.215,27.022,-12.807
2.19,21.633,31.899,-10.266
2.2,29.719,35.037,-5.3177
2.21,23.937,30.671,-6.734
2.22,13.988,22.258,-8.27
2.23,9.583,16.278,-6.6955
2.24,7.94,14.4,-6.4596
2.25,7.1006,13.995,-6.8942
2.26,6.5515,13.443,-6.8915
2.27,6.141,12.802,-6.6607
2.28,5.8103,12.22,-6.4101
2.29,5.5321,11.728,-6.1958
2.3,5.2919,11.324,-6.0321
2.31,5.0808,11.005,-5.9238
2.32,4.8932,10.767,-5.8739
2.33,4.7254,10.611,-5.886
2.34,4.5745,10.54,-5.9652
2.35,4.4383,10.558,-6.1197
2.36,4.3153,10.676,-6.361
2.37,4.2041,10.91,-6.7061
2.38,4.1036,11.283,-7.1798
2.39,4.0129,11.83,-7.8176
2.4,3.9312,12.603,-8.6723
2.41,3.8579,13.682,-9.8243
2.42,3.7924,15.193,-11.4
2.43,3.7343,17.343,-13.609
2.44,3.6831,20.497,-16.814
2.45,3.6386,25.348,-21.709
2.46,3.6004,33.369,-29.769
2.47,3.5682,48.316,-44.748
2.48,3.542,82.451,-78.909
2.49,3.5214,171.39,-167.86
2.5,3.5064,364.1,-360.59
2.51,3.4969,575.65,-572.15
2.52,3.4928,669.77,-666.28
2.53,3.4941,654.46,-650.97
2.54,3.5008,532.48,-528.98
2.55,3.513,360.27,-356.75
2.56,3.5306,186.98,-183.45
2.57,3.5537,43.774,-40.22
2.58,3.5826,0.0024103,3.5802
2.59,3.6174,2.0606e-13,3.6174
2.6,3.6581,2.4603e-13,3.6581
2.61,3.7052,5.782e-13,3.7052
2.62,3.7588,3.5443e-12,3.7588
2.63,3.8199,3.9821,-0.16217
2.64,3.8877,7.3934,-3.5057
2.65,3.9632,8.5459,-4.5828
2.66,4.0468,8.9936,-4.9469
2.67,4.1391,9.1989,-5.0598
2.68,4.2408,9.332,-5.0913
2.69,4.3525,9.466,-5.1135
2.7,4.4751,9.6367,-5.1616
2.71,4.6095,9.8649,-5.2554
2.72,4.7567,10.166,-5.4091
2.73,4.918,10.554,-5.6361
2.74,5.0947,11.046,-5.9516
2.75,5.2885,11.664,-6.3754
2.76,5.501,12.435,-6.9339
2.77,5.7344,13.399,-7.6647
2.78,5.9911,14.612,-8.6214
2.79,6.2739,16.157,-9.8831
2.8,6.586,18.157,-11.57
2.81,6.9313,20.806,-13.874
2.82,7.3141,24.427,-17.113
2.83,7.7398,29.59,-21.85
2.84,8.2146,37.398,-29.184
2.85,8.7459,50.281,-41.535
2.86,9.3445,74.795,-65.45
2.87,10.018,131.83,-121.81
2.88,10.781,281.02,-270.23
2.89,11.65,555.64,-543.99
2.9,12.646,796.63,-783.99
2.91,13.794,884.54,-870.75
2.92,15.125,863.65,-848.53
2.93,16.682,741.39,-724.71
2.94,18.519,554.48,-535.96
2.95,20.705,353.96,-333.25
2.96,23.335,169.85,-146.51
2.97,26.54,24.39,2.1498
2.98,30.499,0.0015509,30.498
2.99,35.471,1.7053e-13,35.471
3.0001,41.834,2.0606e-13,41.834
3.0101,50.163,6.3238e-13,50.163
3.0201,61.365,21.955,39.41
3.0301,76.942,56.577,20.365
3.0401,99.535,82.611,16.923
3.0501,134.15,115.24,18.905
3.0601,191.3,168.61,22.698
3.0701,296.56,274.18,22.375
3.0801,527.37,539.98,-12.618
3.0901,1183,1262.3,-79.313
3.1001,3120.1,2626.5,493.55
3.1101,5739.4,3693.4,2046
3.1201,4873.9,3427.8,1446.1
3.1301,2132.3,2169.4,-37.07
3.1401,828.63,779.37,49.265
3.1501,410.11,0.052398,410.06
3.1601,246.1,2.8422e-14,246.1
3.1701,165.06,1.1369e-13,165.06
3.1801,118.88,2.6716e-12,118.88
3.1901,89.996,36.603,53.393
3.2001,70.722,49.73,20.991
3.2101,57.218,62.66,-5.4421
3.2201,47.396,97.492,-50.096
3.2301,40.036,167.19,-127.15
3.2401,34.389,233.47,-199.08
3.2501,29.966,258.64,-228.67
3.2601,26.447,253.27,-226.82
3.2701,23.611,231.06,-207.45
3.2801,21.301,191.37,-170.07
3.2901,19.403,141.82,-122.42
3.3001,17.834,93.078,-75.244
3.3101,16.534,49.403,-32.869
3.3201,15.454,13.847,1.607
3.3301,14.561,0.00098413,14.56
3.3401,13.825,9.7877e-13,13.825
3.3501,13.228,9.5035e-13,13.228
3.3601,12.753,1.6733e-12,12.753
3.3701,12.388,0.058906,12.329
3.3801,12.126,9.7723,2.3534
3.3901,11.961,13.645,-1.6839
3.4001,11.891,15.393,-3.5025
3.4101,11.916,16.656,-4.7396
3.4201,12.04,17.918,-5.8789
3.4301,12.267,19.389,-7.1223
3.4401,12.608,21.22,-8.6118
3.4501,13.075,23.576,-10.501
3.4601,13.69,26.69,-13.001
3.4701,14.473,30.927,-16.454
3.4801,15.46,36.913,-21.453
3.4901,16.698,45.849,-29.151
3.5001,18.248,60.363,-42.115
3.5101,20.199,87.596,-67.397
3.5201,22.671,150.43,-127.76
3.5301,25.843,309.13,-283.29
3.5401,29.977,582.44,-552.47
3.5501,35.477,809.78,-774.3
3.5601,42.986,898.65,-855.66
3.5701,53.587,908.72,-855.13
3.5801,69.215,883.12,-813.9
3.5901,93.624,788.91,-695.29
3.6001,134.96,665.81,-530.86
3.6101,213.94,585.17,-371.23
3.6201,397.81,682.75,-284.95
3.6301,949.94,1175.3,-225.4
3.6401,2425.9,1870.6,555.35
3.6501,3751.7,2097.1,1654.5
3.6601,2615,1734,881.05
3.6701,1048.4,1064.9,-16.537
3.6801,428.38,379.55,48.824
3.6901,225.2,0.029892,225.17
3.7001,140.04,5.6843e-14,140.04
3.7101,96.099,7.1054e-14,96.099
3.7201,70.357,3.2685e-13,70.357
3.7301,53.948,2.5992e-11,53.948
3.7401,42.838,14.722,28.116
3.7501,34.976,18.067,16.909
3.7601,29.23,18.132,11.098
3.7701,24.958,17.338,7.62
3.7801,21.84,16.577,5.2632
3.7901,20.007,16.506,3.501
3.8001,20.379,17.073,3.306
3.8101,21.812,16.971,4.8418
3.8201,18.978,15.729,3.2484
3.8301,14.314,13.873,0.44139
3.8401,11.704,11.877,-0.17274
3.8501,10.308,10.172,0.13566
3.8601,9.3394,9.0853,0.25401
3.8701,8.5741,8.651,-0.076837
3.8801,7.9372,8.5972,-0.65998
3.8901,7.3937,8.554,-1.1603
3.9001,6.9231,8.4454,-1.5223
3.9101,6.5117,8.3494,-1.8377
3.9201,6.1496,8.3035,-2.1539
3.9301,5.8295,8.3208,-2.4913
3.9401,5.5452,8.4099,-2.8646
3.9501,5.2922,8.5818,-3.2896
3.9601,5.0666,8.8516,-3.785
3.9701,4.8653,9.2412,-4.3759
3.9801,4.6855,9.7824,-5.0969
3.9901,4.5252,10.523,-5.9979
4.0001,4.3825,11.536,-7.1537
4.0101,4.2564,12.939,-8.6822
4.0201,4.1447,14.926,-10.781
4.0301,4.0469,17.852,-13.805
4.0401,3.9621,22.421,-18.459
4.0501,3.8898,30.254,-26.365
4.0601,3.8293,46.023,-42.194
4.0701,3.7805,84.095,-80.314
4.0801,3.7432,179.28,-175.54
4.0901,3.7173,318.66,-314.95
4.1001,3.7031,415.58,-411.88
4.1101,3.7008,447.51,-443.81
4.1201,3.711,446,-442.29
4.1301,3.7344,427.51,-423.77
4.1401,3.7721,391.17,-387.39
4.1501,3.8254,326.83,-323.01
4.1601,3.8958,251.32,-247.42
4.1701,3.9856,176.23,-172.24
4.1801,4.0974,106.04,-101.95
4.1901,4.2347,43.769,-39.535
4.2001,4.4017,0.0039236,4.3977
4.2101,4.604,4.9738e-13,4.604
4.2201,4.8488,3.0287e-13,4.8488
4.2301,5.1456,2.629e-13,5.1456
4.2401,5.5067,2.9132e-13,5.5067
4.2501,5.9489,4.3077e-13,5.9489
4.2601,6.495,1.112e-12,6.495
4.2701,7.1771,3.3189e-11,7.1771
4.2801,8.041,7.7482,0.29277
4.2901,9.154,12.482,-3.3276
4.3001,10.619,16.997,-6.3787
4.3101,12.597,23.838,-11.241
4.3201,15.358,38.66,-23.302
4.3301,19.377,70.488,-51.111
4.3401,25.558,109.38,-83.822
4.3501,35.81,139.8,-103.99
4.3601,54.82,169.37,-114.55
4.3701,96.971,233.37,-136.4
4.3801,218.17,381.36,-163.19
4.3901,570.7,560.09,10.611
4.4001,1014.6,631.53,383.09
4.4101,827.9,575.17,252.73
4.4201,355.85,434.75,-78.894
4.4301,140.6,261.09,-120.49
4.4401,71.437,98.644,-27.208
4.4501,43.987,0.0093687,43.977
4.4601,30.328,2.6645e-13,30.328
4.4701,22.526,2.7711e-13,22.526
4.4801,17.656,5.3291e-13,17.656
4.4901,14.424,1.3038e-12,14.424
4.5001,12.185,3.6806e-12,12.185
4.5101,10.584,2.0618,8.5223
4.5201,9.4162,12.439,-3.0228
4.5301,8.555,21.756,-13.201
4.5401,7.9204,32.972,-25.052
4.5501,7.4584,57.022,-49.563
4.5601,7.1347,116.58,-109.45
4.5701,6.9261,214.23,-207.31
4.5801,6.818,293.91,-287.1
4.5901,6.8019,327.47,-320.67
4.6001,6.8746,333.42,-326.54
4.6101,7.0374,327.28,-320.24
4.6201,7.2965,312.65,-305.36
4.6301,7.6632,285.87,-278.21
4.6401,8.1554,242.46,-234.31
4.6501,8.7995,193,-184.2
4.6601,9.6336,143.81,-134.17
4.6701,10.713,97.525,-86.812
4.6801,12.12,56.175,-44.054
4.6901,13.978,20.763,-6.7853
4.7001,16.479,0.0020827,16.477
4.7101,19.934,9.6989e-13,19.934
4.7201,24.878,7.1765e-13,24.878
4.7301,32.288,8.5265e-13,32.288
4.7401,44.114,3.0411e-12,44.114
4.7501,64.769,31.289,33.48
4.7601,106.22,123.51,-17.282
4.7701,210.6,328.54,-117.95
4.7801,535.32,615.17,-79.842
4.7901,1247.4,836.54,410.85
4.8001,1529.1,902.18,626.91
4.8101,859.53,822.06,37.465
4.8201,327.82,637.93,-310.12
4.8301,145.05,427.93,-282.88
4.8401,81.531,235.01,-153.48
4.8501,52.937,93.514,-40.578
4.8601,37.584,20.708,16.876
4.8701,28.438,10.405,18.033
4.8801,22.693,35.685,-12.992
4.8901,19.224,50.5,-31.276
4.9001,18.248,44.693,-26.444
4.9101,21.763,31.521,-9.758
4.9201,26.762,16.786,9.9761
4.9301,22.018,3.48,18.538
4.9401,13.759,0.00036682,13.759
4.9501,9.7672,1.6875e-12,9.7672
4.9601,8.0809,1.398e-12,8.0809
4.9701,7.1274,1.6493e-12,7.1274
4.9801,6.4755,4.3237e-12,6.4755
4.9901,5.9899,15.616,-9.6265
5.0001,5.6128,56.281,-50.668
5.0101,5.3144,99.628,-94.314
5.0201,5.0767,122.18,-117.1
5.0301,4.8889,129.52,-124.64
5.0401,4.7417,130.26,-125.52
5.0501,4.6301,128.17,-123.54
5.0601,4.5503,123.65,-119.1
5.0701,4.4994,114.12,-109.62
5.0801,4.4758,99.263,-94.787
5.0901,4.4782,81.163,-76.685
5.1001,4.5064,63.611,-59.105
5.1101,4.5605,46.945,-42.384
5.1201,4.6415,31.287,-26.645
5.1301,4.7509,17.308,-12.558
5.1401,4.8909,5.4571,-0.56627
5.1501,5.0645,0.00059977,5.0639
5.1601,5.2758,2.5295e-12,5.2758
5.1701,5.53,1.8172e-12,5.53
5.1801,5.8337,1.8128e-12,5.8337
5.1901,6.1956,2.8635e-12,6.1956
5.2001,6.6268,2.9394,3.6874
5.2101,7.1417,23.696,-16.555
5.2201,7.759,42.924,-35.164
5.2301,8.5039,52.672,-44.168
5.2401,9.41,55.764,-46.354
5.2501,10.524,56.803,-46.279
5.2601,11.909,56.807,-44.898
5.2701,13.66,56.078,-42.418
5.2801,15.911,54.731,-38.82
5.2901,18.872,52.399,-33.526
5.3001,22.873,50.477,-27.604
5.3101,28.462,50.412,-21.95
5.3201,36.612,53.823,-17.211
5.3301,49.182,63.757,-14.575
5.3401,70.126,88.183,-18.057
5.3501,109.23,154.84,-45.606
5.3601,196.95,335.43,-138.48
5.3701,452.16,646.91,-194.74
5.3801,1181.4,908.79,272.66
5.3901,2032.7,1006.5,1026.2
5.4001,1593.2,1024.1,569.03
5.4101,670.46,956.77,-286.31
5.4201,265.9,806.41,-540.51
5.4301,135.53,604.79,-469.25
5.4401,83.07,408.85,-325.78
5.4501,56.725,264.2,-207.47
5.4601,41.581,182.98,-141.4
5.4701,32.081,160.43,-128.35
5.4801,25.748,183.84,-158.09
5.4901,21.341,200.62,-179.28
5.5001,18.176,183.6,-165.42
5.5101,15.857,149.24,-133.38
5.5201,14.138,110.42,-96.281
5.5301,12.868,73.003,-60.135
5.5401,11.945,38.81,-26.865
5.5501,11.307,8.4892,2.8175
5.5601,10.915,0.0010071,10.914
5.5701,10.752,6.4126e-13,10.752
5.5801,10.817,4.5475e-13,10.817
5.5901,11.126,3.979e-13,11.126
5.6001,11.721,4.0146e-13,11.721
5.6101,12.672,4.583e-13,12.672
5.6201,14.097,6.2172e-13,14.097
5.6301,16.195,1.4992e-12,16.195
5.6401,19.31,4.5996,14.71
5.6501,24.067,18.05,6.0175
5.6601,31.707,30.394,1.3135
5.6701,44.978,51.92,-6.9418
5.6801,71.1,106.66,-35.56
5.6901,134.49,229.56,-95.069
5.7001,329.52,390.85,-61.326
5.7101,807.18,481.54,325.63
5.7201,1113.4,490.75,622.67
5.7301,694.77,448.25,246.52
5.7401,270.43,357.87,-87.436
5.7501,115.5,247.93,-132.44
5.7601,63.345,139.12,-75.776
5.7701,40.621,51.608,-10.988
5.7801,28.606,0.0063661,28.6
5.7901,21.449,8.7041e-13,21.449
5.8001,16.829,9.5923e-13,16.829
5.8101,13.668,1.6113e-10,13.668
5.8201,11.407,30.104,-18.697
5.8301,9.734,45.685,-35.951
5.8401,8.4611,49.105,-40.644
5.8501,7.4708,48.225,-40.755
5.8601,6.6862,44.692,-38.005
5.8701,6.0553,38.958,-32.902
5.8801,5.542,33.108,-27.566
5.8901,5.1205,27.599,-22.479
5.9001,4.772,22.19,-17.418
5.9101,4.4827,17.174,-12.691
5.9201,4.2424,13.083,-8.8407
5.9301,4.0432,10.512,-6.4691
5.9401,3.8792,11.648,-7.769
5.9501,3.7459,20.822,-17.076
5.9601,3.6406,35.247,-31.606
5.9701,3.5599,45.137,-41.578
5.9801,3.5027,49.654,-46.151
5.9901,3.4681,50.835,-47.367
6.0001,3.456,51.363,-47.908
6.0101,3.4667,51.63,-48.163
6.0201,3.5015,51.879,-48.378
6.0301,3.5623,51.588,-48.026
6.0401,3.6521,49.195,-45.543
6.0501,3.7754,43.778,-40.003
6.0601,3.9379,38.264,-34.326
6.0701,4.148,33.175,-29.027
6.0801,4.4171,28.617,-24.2
6.0901,4.7611,25.369,-20.607
6.1001,5.2032,24.457,-19.254
6.1101,5.7768,29.744,-23.967
6.1201,6.5326,52.153,-45.621
6.1301,7.5495,94.145,-86.596
6.1401,8.9564,128.09,-119.13
6.1501,10.975,144.99,-134.01
6.1601,14.018,151.12,-137.11
6.1701,18.917,157.63,-138.71
6.1801,27.603,173.65,-146.05
6.1901,45.49,215.15,-169.66
6.2001,92.365,287.92,-195.56
6.2101,237.99,348.6,-110.61
6.2201,517.31,362.4,154.91
6.2301,561.42,340.87,220.54
6.2401,287.87,294.33,-6.4698
6.2501,110.32,233.34,-123.02
6.2601,51.758,166.39,-114.63
6.2701,30.679,101.96,-71.277
6.2801,20.929,46.803,-25.875
6.2901,15.638,9.9839,5.6544
6.3001,12.484,0.001342,12.483
6.3101,10.497,2.8848e-12,10.497
6.3201,9.2122,7.5282e-12,9.2122
6.3301,8.388,8.9451,-0.5571
6.3401,7.891,19.921,-12.03
6.3501,7.6471,24.963,-17.316
6.3601,7.618,27.152,-19.534
6.3701,7.7907,29.076,-21.285
6.3801,8.1731,33.947,-25.774
6.3901,8.795,39.152,-30.357
6.4001,9.7127,39.849,-30.137
6.4101,11.024,38.525,-27.501
6.4201,12.89,37.554,-24.663
6.4301,15.591,38.685,-23.094
6.4401,19.626,45.703,-26.077
6.4501,25.967,68.705,-42.738
6.4601,36.711,118.27,-81.56
6.4701,57.149,194.6,-137.45
6.4801,104.21,314.76,-210.56
6.4901,244.24,445.54,-201.3
6.5001,627.95,511.86,116.08
6.5101,1006.5,517.61,488.9
6.5201,729.43,488.19,241.24
6.5301,297.32,427.13,-129.81
6.5401,120.84,348.42,-227.58
6.5501,63.48,258.84,-195.36
6.5601,39.907,168.99,-129.09
6.5701,28.185,90.395,-62.209
6.5801,22.347,30.336,-7.9889
6.5901,21.593,0.0042661,21.588
6.6001,23.974,1.0054e-12,23.974
6.6101,20.507,1.3003e-12,20.507
6.6201,13.344,5.8433,7.5006
6.6301,9.3844,25.437,-16.053
6.6401,7.5875,29.906,-22.319
6.6501,6.5376,27.073,-20.535
6.6601,5.8126,22.303,-16.49
6.6701,5.2747,18.119,-12.845
6.6801,4.8627,14.883,-10.021
6.6901,4.5429,13.036,-8.4934
6.7001,4.2948,13.127,-8.8319
6.7101,4.1051,13.647,-9.5416
6.7201,3.965,14.322,-10.357
6.7301,3.8685,17.383,-13.514
6.7401,3.8121,20.637,-16.825
6.7501,3.794,21.97,-18.176
6.7601,3.8142,25.158,-21.344
6.7701,3.8742,36.34,-32.466
6.7801,3.9774,51.676,-47.699
6.7901,4.129,60.643,-56.514
6.8001,4.3371,64.863,-60.525
6.8101,4.6137,64.636,-60.022
6.8201,4.9747,63.17,-58.195
6.8301,5.4441,61.243,-55.799
6.8401,6.0567,58.623,-52.566
6.8501,6.8639,56.197,-49.333
6.8601,7.945,54.698,-46.753
6.8701,9.4268,53.233,-43.806
6.8801,11.521,49.72,-38.198
6.8901,14.607,47.996,-33.388
6.9001,19.416,50.737,-31.322
6.9101,27.496,62.174,-34.677
6.9201,42.872,101.17,-58.296
6.9301,78.219,185.93,-107.71
6.9401,183.33,267.61,-84.275
6.9501,471.3,298.22,173.08
6.9601,755.41,294.62,460.78
6.9701,547.49,269.28,278.21
6.9801,223.23,228.56,-5.3277
6.9901,90.795,177.46,-86.662
7.0001,47.715,120.76,-73.042
7.0101,29.925,66.076,-36.151
7.0201,20.855,18.478,2.3771
7.0301,15.606,0.0027718,15.603
7.0401,12.311,5.2225e-13,12.311
7.0501,10.13,4.4231e-13,10.13
7.0601,8.6394,5.8975e-13,8.6394
7.0701,7.6075,4.5217e-12,7.6075
7.0801,6.9028,37.039,-30.137
7.0901,6.4506,64.826,-58.376
7.1001,6.2119,78.377,-72.165
7.1101,6.1755,82.188,-76.012
7.1201,6.3564,82.01,-75.654
7.1301,6.8031,82.528,-75.725
7.1401,7.617,82.15,-74.533
7.1501,8.9994,81.642,-72.642
7.1601,11.367,83.205,-71.838
7.1701,15.679,90.964,-75.285
7.1801,24.583,113.22,-88.642
7.1901,47.517,145.84,-98.325
7.2001,119.2,166.58,-47.384
7.2101,270.06,167.87,102.19
7.2201,317.65,159.44,158.22
7.2301,173.41,144.67,28.746
7.2401,66.76,123.9,-57.143
7.2501,30.694,98.358,-67.664
7.2601,18.095,70.492,-52.397
7.2701,12.616,44.68,-32.065
7.2801,10.501,22.314,-11.812
7.2901,11.417,4.2423,7.1745
7.3001,12.708,0.00066062,12.708
7.3101,9.6347,1.7657e-12,9.6347
7.3201,5.9752,1.724e-12,5.9752
7.3301,4.306,3.0047e-12,4.306
7.3401,3.5538,2.3029,1.251
7.3501,3.1099,17.725,-14.615
7.3601,2.805,47.658,-44.853
7.3701,2.5807,88.391,-85.81
7.3801,2.41,114.99,-112.58
7.3901,2.2783,126.8,-124.52
7.4001,2.1768,127.97,-125.79
7.4101,2.0999,125.61,-123.51
7.4201,2.0439,124.05,-122
7.4301,2.0066,122.07,-120.07
7.4401,1.9869,118.28,-116.3
7.4501,1.9843,112.19,-110.21
7.4601,1.9996,107.51,-105.51
7.4701,2.0341,100.96,-98.921
7.4801,2.0905,88.36,-86.27
7.4901,2.1731,78.628,-76.455
7.5001,2.288,73.814,-71.526
7.5101,2.445,71.047,-68.602
7.5201,2.6588,65.505,-62.847
7.5301,2.9528,59.361,-56.408
7.5401,3.3653,51.313,-47.948
7.5501,3.9632,42.453,-38.49
7.5601,4.8712,35.332,-30.461
7.5701,6.345,30.627,-24.282
7.5801,8.9856,31.612,-22.627
7.5901,14.522,42.975,-28.453
7.6001,29.41,57.462,-28.052
7.6101,75.206,63.624,11.582
7.6201,154.41,60.145,94.264
7.6301,154.46,54.205,100.26
7.6401,75.362,46.995,28.368
7.6501,29.674,37.646,-7.9719
7.6601,14.901,28.308,-13.407
7.6701,9.4894,21.362,-11.873
7.6801,6.9873,15.911,-8.9239
7.6901,5.6704,8.2473,-2.577
7.7001,4.9439,0.21643,4.7274
7.7101,4.56,3.5403e-05,4.5599
7.7201,4.4049,2.8164e-12,4.4049
7.7301,4.427,2.5517e-12,4.427
7.7401,4.6096,3.0678e-12,4.6096
7.7501,4.9616,6.4224e-12,4.9616
7.7601,5.5173,0.9297,4.5876
7.7701,6.3463,7.7232,-1.3768
7.7801,7.5751,17.868,-10.293
7.7901,9.4381,26.838,-17.4
7.8001,12.398,35.989,-23.591
7.8101,17.471,52.366,-34.896
7.8201,27.27,87.76,-60.489
7.8301,50.399,137.08,-86.686
7.8401,120.48,171.05,-50.575
7.8501,302.85,180.86,121.99
7.8601,450.8,178.96,271.83
7.8701,302.89,171.34,131.55
7.8801,120.58,155.69,-35.114
7.8901,50.578,133.62,-83.045
7.9001,27.606,113.05,-85.441
7.9101,18.203,101.33,-83.129
7.9201,14.367,89.791,-75.424
7.9301,13.894,74.299,-60.405
7.9401,12.601,59.923,-47.322
7.9501,8.9158,47.202,-38.286
7.9601,6.3629,39.301,-32.938
7.9701,5.1783,36.663,-31.484
7.9801,4.5279,38.398,-33.87
7.9901,4.1106,43.735,-39.624
8.0001,3.83,48.881,-45.051
8.0101,3.6442,48.864,-45.22
8.0201,3.5312,46.443,-42.912
8.0301,3.4788,41.149,-37.67
8.0401,3.4803,34.94,-31.46
8.0501,3.5334,29.918,-26.384
8.0601,3.6388,25.322,-21.683
8.0701,3.8005,21.145,-17.344
8.0801,4.0262,17.033,-13.007
8.0901,4.3276,13.28,-8.952
8.1001,4.7228,10.562,-5.8389
8.1101,5.2381,8.4811,-3.243
8.1201,5.8926,6.3494,-0.45683
8.1301,6.7871,4.6206,2.1665
8.1401,7.995,3.9838,4.0112
8.1501,9.6702,4.8232,4.847
8.1601,12.078,8.9371,3.1411
8.1701,15.71,19.254,-3.5435
8.1801,21.564,36.935,-15.371
8.1901,31.947,76.129,-44.182
8.2001,53.338,150.93,-97.593
8.2101,109.4,221.28,-111.88
8.2201,283.6,252.23,31.37
8.2301,617.72,257.89,359.83
8.2401,670.48,250.94,419.54
8.2501,343.25,233.94,109.31
8.2601,130.86,205.84,-74.983
8.2701,60.813,170.75,-109.94
8.2801,35.607,133.03,-97.423
8.2901,23.96,95.469,-71.509
8.3001,17.662,61.373,-43.711
8.3101,13.938,30.8,-16.862
8.3201,11.636,5.9963,5.6398
8.3301,10.215,0.0010654,10.214
8.3401,9.4052,1.1973e-12,9.4052
8.3501,9.0803,1.1209e-12,9.0803
8.3601,9.206,1.6236e-12,9.206
8.3701,9.8312,2.7985e-11,9.8312
8.3801,11.113,13.898,-2.7849
8.3901,13.398,24.994,-11.596
8.4001,17.449,40.073,-22.624
8.4101,25.122,77.209,-52.087
8.4201,41.926,138.9,-96.979
8.4301,88.87,185.02,-96.151
8.4401,231.45,201.44,30.01
8.4501,451.2,204.63,246.57
8.4601,415.68,200.43,215.25
8.4701,191.15,184.67,6.4789
8.4801,74.069,164.32,-90.253
8.4901,36.348,139.99,-103.64
8.5001,21.925,114.01,-92.086
8.5101,14.9,88.221,-73.321
8.5201,10.921,64.911,-53.99
8.5301,8.4366,44.963,-36.526
8.5401,6.776,31.216,-24.44
8.5501,5.6086,23.487,-17.878
8.5601,4.7556,17.764,-13.008
8.5701,4.1132,15.962,-11.849
8.5801,3.6175,16.562,-12.945
8.5901,3.2276,21.369,-18.142
8.6001,2.9166,27.745,-24.829
8.6101,2.6658,29.528,-26.862
8.6201,2.4625,28.557,-26.095
8.6301,2.2975,26.251,-23.953
8.6401,2.1644,24.699,-22.535
8.6501,2.0589,24.713,-22.654
8.6601,1.9653,30.209,-28.244
8.6701,1.9082,38.341,-36.433
8.6801,1.8748,40.996,-39.121
8.6901,1.8671,42.033,-40.166
8.7001,1.8895,41.588,-39.699
8.7101,1.95,39.323,-37.373
8.7201,2.0625,37.179,-35.116
8.7301,2.2528,35.744,-33.491
8.7401,2.5697,35.109,-32.539
8.7501,3.1145,35.155,-32.041
8.7601,4.1282,38.053,-33.924
8.7701,6.3137,43.588,-37.275
8.7801,12.323,50.136,-37.812
8.7901,30.731,51.589,-20.858
8.8001,60.84,48.568,12.272
8.8101,58.438,44.527,13.911
8.8201,28.032,40.082,-12.05
8.8301,11.377,35.055,-23.679
8.8401,6.0161,29.374,-23.358
8.8501,4.0238,23.968,-19.944
8.8601,3.095,18.908,-15.813
8.8701,2.6084,14.713,-12.105
8.8801,2.3484,11.932,-9.5839
8.8901,2.2268,12.743,-10.516
8.9001,2.2064,22.395,-20.188
8.9101,2.2763,35.348,-33.072
8.9201,2.4446,40.646,-38.201
8.9301,2.7406,45.119,-42.379
8.9401,3.2275,47.394,-44.166
8.9501,4.0381,48.871,-44.833
8.9601,5.4736,55.053,-49.579
8.9701,8.338,66.004,-57.666
8.9801,15.39,76.147,-60.757
8.9901,37.201,79.361,-42.16
9.0002,88.814,79.039,9.7745
9.0102,117.64,75.967,41.675
9.0202,71.182,72.93,-1.7481
9.0302,28.06,68.594,-40.534
9.0402,12.822,61.772,-48.95
9.0502,8.0726,52.853,-44.781
9.0602,7.2774,44.353,-37.075
9.0702,8.8054,35.245,-26.44
9.0802,8.3087,26.768,-18.46
9.0902,5.1469,18.729,-13.582
9.1002,3.1933,12.276,-9.0829
9.1102,2.4541,7.1932,-4.7391
9.1202,2.1258,4.7045,-2.5787
9.1302,1.9512,6.2073,-4.2561
9.1402,1.8562,10.559,-8.7028
9.1502,1.8127,12.786,-10.973
9.1602,1.8086,15.793,-13.984
9.1702,1.8386,16.867,-15.028
9.1802,1.9015,16.335,-14.433
9.1902,1.9993,15.08,-13.08
9.2002,2.137,15.014,-12.877
9.2102,2.3232,14.249,-11.925
9.2202,2.5715,14.846,-12.274
9.2302,2.9029,15.996,-13.093
9.2402,3.3505,18.66,-15.309
9.2502,3.9679,23.243,-19.275
9.2602,4.8464,27.507,-22.661
9.2702,6.1512,31.713,-25.562
9.2802,8.2075,39.825,-31.617
9.2902,11.735,56.608,-44.873
9.3002,18.623,81.927,-63.304
9.3102,35.258,103.75,-68.494
9.3202,86.327,110.95,-24.62
9.3302,211.31,111.21,100.1
9.3402,291.47,109.4,182.07
9.3502,182.05,106.47,75.585
9.3602,71.156,103.34,-32.181
9.3702,30.728,98.035,-67.307
9.3802,17.197,86.82,-69.623
9.3902,11.381,74.456,-63.075
9.4002,8.3929,60.631,-52.238
9.4102,6.7077,46.409,-39.702
9.4202,5.7396,34.594,-28.855
9.4302,5.2247,24.688,-19.464
9.4402,5.0511,17.566,-12.515
9.4502,5.1936,12.887,-7.6932
9.4602,5.704,12.152,-6.4477
9.4702,6.745,16.089,-9.344
9.4802,8.7105,28.724,-20.014
9.4902,12.621,51.463,-38.842
9.5002,21.728,72.696,-50.968
9.5102,48.792,81.222,-32.43
9.5202,124.8,82.646,42.157
9.5302,206.64,80.119,126.52
9.5402,155.88,75.919,79.959
9.5502,65.001,69.304,-4.3033
9.5602,26.627,61.698,-35.071
9.5702,14.364,53.871,-39.508
9.5802,9.8758,48.401,-38.525
9.5902,8.2825,42.472,-34.189
9.6002,6.6994,34.482,-27.783
9.6102,4.7415,26.879,-22.138
9.6202,3.5533,19.127,-15.574
9.6302,2.9323,12.771,-9.8391
9.6402,2.5493,8.7179,-6.1686
9.6502,2.2887,6.5075,-4.2187
9.6602,2.1064,4.9432,-2.8367
9.6702,1.9805,5.232,-3.2515
9.6802,1.8987,7.2715,-5.3728
9.6902,1.8545,12.707,-10.852
9.7002,1.8448,16.329,-14.484
9.7102,1.8699,18.054,-16.184
9.7202,1.9328,18.206,-16.273
9.7302,2.0405,17.541,-15.5
9.7402,2.205,16.492,-14.288
9.7502,2.4467,16.995,-14.549
9.7602,2.8004,17.772,-14.972
9.7702,3.3278,18.705,-15.377
9.7802,4.1453,21.112,-16.967
9.7902,5.4957,29.945,-24.449
9.8002,7.9533,47.432,-39.479
9.8102,13.241,62.229,-48.988
9.8202,27.868,69.883,-42.016
9.8302,72.14,71.121,1.0194
9.8402,140.33,69.119,71.214
9.8502,129.41,65.44,63.966
9.8602,59.897,62.045,-2.1485
9.8702,23.705,56.388,-32.683
9.8802,12.129,50.65,-38.521
9.8902,7.7963,43.371,-35.574
9.9002,5.7867,36.737,-30.951
9.9102,4.7621,29.297,-24.535
9.9202,4.2587,23.301,-19.043
9.9302,4.0949,18.197,-14.102
9.9402,4.2103,13.454,-9.2436
9.9502,4.622,9.3137,-4.6916
9.9602,5.4303,8.6762,-3.2459
9.9702,6.8817,13.231,-6.3497
9.9802,9.5693,27.837,-18.268
9.9902,15.147,46.678,-31.531
10,29.531,59.059,-29.528
10.01,74.494,65.334,9.1598
10.02,169.11,66.033,103.08
10.03,198.98,64.354,134.63
10.04,108.56,60.394,48.17
10.05,41.752,54.79,-13.038
10.06,19.322,47.263,-27.941
10.07,12.036,39.171,-27.135
10.08,9.8577,30.88,-21.022
10.09,8.3431,22.955,-14.612
10.1,5.7515,16.08,-10.328
10.11,3.9436,10.064,-6.1207
10.12,3.0665,5.1401,-2.0736
10.13,2.5724,0.16692,2.4055
10.14,2.2503,3.5897e-05,2.2503
10.15,2.0285,6.6405e-12,2.0285
10.16,1.8746,5.9877e-12,1.8746
10.17,1.7719,6.1726e-12,1.7719
10.18,1.711,1.502e-11,1.711
10.19,1.6876,1.9771,-0.28949
10.2,1.7013,8.6681,-6.9669
10.21,1.7552,18.144,-16.389
10.22,1.8572,27.542,-25.684
10.23,2.0219,29.969,-27.947
10.24,2.2748,33.65,-31.375
10.25,2.6622,35.531,-32.869
10.26,3.2715,37.733,-34.462
10.27,4.2847,40.884,-36.599
10.28,6.1332,50.693,-44.56
10.29,10.076,57.975,-47.899
10.3,20.861,62.54,-41.679
10.31,53.837,63.583,-9.7459
10.32,107.76,64.885,42.874
10.33,103.48,64.145,39.333
10.34,49.06,61.721,-12.661
10.35,19.256,59.343,-40.087
10.36,9.6711,54.063,-44.392
10.37,6.1157,47.24,-41.124
10.38,4.4654,40.546,-36.081
10.39,3.6105,35.434,-31.824
10.4,3.1633,29.844,-26.681
10.41,2.989,27.568,-24.579
10.42,3.0318,25.865,-22.833
10.43,3.3081,24.606,-21.298
10.44,3.9124,24.909,-20.997
10.45,5.0949,30.84,-25.746
10.46,7.5438,38.301,-30.757
10.47,13.612,41.616,-28.004
10.48,32.419,41.846,-9.4262
10.49,78.554,42.084,36.47
10.5,108.13,41.734,66.394
10.51,67.643,41.284,26.359
10.52,26.613,38.831,-12.218
10.53,11.628,35.927,-24.298
10.54,6.5827,31.194,-24.612
10.55,4.3855,27.612,-23.227
10.56,3.2274,22.796,-19.568
10.57,2.5428,18.005,-15.462
10.58,2.1073,13.503,-11.396
10.59,1.8171,10.895,-9.0783
10.6,1.6189,9.565,-7.9462
10.61,1.4829,13.233,-11.75
10.62,1.3923,19.313,-17.921
10.63,1.3369,20.23,-18.893
10.64,1.3113,23.433,-22.122
10.65,1.3132,25.558,-24.244
10.66,1.3432,27.019,-25.675
10.67,1.4045,26.98,-25.575
10.68,1.5041,27.97,-26.466
10.69,1.6547,28.257,-26.602
10.7,1.878,27.449,-25.571
10.71,2.2132,28.522,-26.309
10.72,2.7315,28.508,-25.776
10.73,3.5973,33.488,-29.891
10.74,5.185,38.92,-33.735
10.75,8.6258,44.901,-36.276
10.76,18.26,46.566,-28.306
10.77,47.077,45.374,1.7028
10.78,88.745,42.538,46.207
10.79,78.619,40.739,37.88
10.8,35.681,40.824,-5.143
10.81,14.374,42.195,-27.821
10.82,7.5978,41.986,-34.389
10.83,5.0573,37.922,-32.865
10.84,3.905,36.157,-32.252
10.85,3.3633,32.399,-29.035
10.86,3.1695,29.376,-26.207
10.87,3.2364,25.139,-21.902
10.88,3.5695,23.774,-20.204
10.89,4.2647,23.749,-19.484
10.9,5.5833,31.131,-25.547
10.91,8.2278,40.431,-32.203
10.92,14.507,45.218,-30.711
10.93,33.491,46.369,-12.878
10.94,84.318,44.78,39.538
10.95,129.98,44.758,85.225
10.96,90.827,43.632,47.195
10.97,36.881,41.652,-4.7708
10.98,15.609,36.976,-21.366
10.99,8.8852,33.753,-24.868
11,6.4776,30.587,-24.11
11.01,5.0683,26.813,-21.744
11.02,3.7138,21.874,-18.16
11.03,2.8644,17.454,-14.589
11.04,2.4244,13.564,-11.14
11.05,2.1758,9.8975,-7.7217
11.06,2.0341,7.4888,-5.4547
11.07,1.9666,6.0848,-4.1182
11.08,1.9593,4.4716,-2.5123
11.09,2.0075,5.1609,-3.1534
11.1,2.1133,7.2002,-5.087
11.11,2.2855,7.3947,-5.1092
11.12,2.5415,9.1838,-6.6422
11.13,2.9116,11.073,-8.1613
11.14,3.4477,13.866,-10.419
11.15,4.2422,15.917,-11.675
11.16,5.4705,20.804,-15.334
11.17,7.4976,34.511,-27.014
11.18,11.197,51.035,-39.838
11.19,19.144,63.848,-44.704
11.2,41.15,67.267,-26.117
11.21,107.79,66.961,40.829
11.22,210.44,65.521,144.92
11.23,193.95,62.817,131.13
11.24,89.242,59.426,29.816
11.25,34.692,53.818,-19.126
11.26,17.197,49.106,-31.909
11.27,10.596,42.843,-32.247
11.28,7.4787,36.583,-29.104
11.29,5.8277,30.058,-24.23
11.3,4.944,23.038,-18.094
11.31,4.5575,17.961,-13.404
11.32,4.5936,14.093,-9.4995
11.33,5.1334,15.087,-9.954
11.34,6.518,19.244,-12.726
11.35,9.8521,22.294,-12.442
11.36,19.396,24.515,-5.1192
11.37,48.969,28.01,20.959
11.38,97.44,33.03,64.41
11.39,93.479,33.002,60.477
11.4,44.357,35.125,9.2325
11.41,17.453,37.769,-20.315
11.42,8.8916,37.782,-28.891
11.43,5.9711,35.801,-29.83
11.44,4.5162,31.774,-27.258
11.45,3.2302,29.431,-26.201
11.46,2.361,24.648,-22.287
11.47,1.8727,22.636,-20.764
11.48,1.5633,19.02,-17.457
11.49,1.3454,15.718,-14.373
11.5,1.1834,14.068,-12.885
11.51,1.0589,10.772,-9.7128
11.52,0.95768,10.478,-9.5199
11.53,0.87963,9.1417,-8.2621
11.54,0.81665,8.4264,-7.6098
11.55,0.76552,7.2756,-6.51
11.56,0.72397,7.5279,-6.8039
11.57,0.69038,8.9724,-8.282
11.58,0.66362,8.7583,-8.0947
11.59,0.64293,9.2773,-8.6344
11.6,0.62765,8.2665,-7.6388
11.61,0.61753,7.3188,-6.7013
11.62,0.61256,6.6526,-6.0401
11.63,0.61283,5.8476,-5.2348
11.64,0.61875,5.9661,-5.3473
11.65,0.63098,6.441,-5.8101
11.66,0.65061,6.0025,-5.3518
11.67,0.67924,5.4454,-4.7662
11.68,0.71928,5.3562,-4.6369
11.69,0.77439,4.8838,-4.1094
11.7,0.85015,5.1134,-4.2632
11.71,0.9555,4.7553,-3.7998
11.72,1.1053,6.4108,-5.3055
11.73,1.3259,10.179,-8.8527
11.74,1.6673,16.364,-14.696
11.75,2.2352,21.822,-19.587
11.76,3.289,26.178,-22.889
11.77,5.6243,30.475,-24.85
11.78,12.333,30.817,-18.484
11.79,31.834,30.956,0.87825
11.8,56.395,29.587,26.807
11.81,46.103,30,16.103
11.82,20.068,29.564,-9.4967
11.83,8.3292,28.312,-19.982
11.84,4.9729,27.882,-22.909
11.85,4.1286,25.728,-21.6
11.86,3.2297,25.416,-22.186
11.87,2.1385,22.895,-20.756
11.88,1.5561,20.723,-19.167
11.89,1.2995,19.964,-18.665
11.9,1.1713,18.742,-17.57
11.91,1.1087,19.9,-18.792
11.92,1.0906,19.357,-18.266
11.93,1.1093,18.102,-16.993
11.94,1.164,18.165,-17.001
11.95,1.2595,17.193,-15.933
11.96,1.4064,17.216,-15.809
11.97,1.6224,16.241,-14.619
11.98,1.9492,16.155,-14.206
11.99,2.4531,20.011,-17.558
12,3.275,26,-22.725
12.01,4.7417,34.325,-29.583
12.02,7.7717,38.771,-30.999
12.03,15.72,39.564,-23.844
12.04,40.42,39.635,0.78517
12.05,87.796,37.666,50.13
12.06,95.285,36.026,59.26
12.07,48.905,35.236,13.669
12.08,18.813,33.912,-15.099
12.09,8.9099,32.868,-23.958
12.1,5.3758,29.527,-24.152
12.11,3.7812,26.358,-22.577
12.12,2.9711,24.013,-21.042
12.13,2.5685,20.863,-18.295
12.14,2.441,19.387,-16.946
12.15,2.5754,18.465,-15.89
12.16,3.0837,19.206,-16.123
12.17,4.374,19.304,-14.93
12.18,8.0122,16.96,-8.9475
12.19,19.562,15.672,3.8893
12.2,41.808,13.907,27.901
12.21,45.277,12.412,32.865
12.22,23.379,12.217,11.162
12.23,9.1587,11.453,-2.294
12.24,4.4492,11.541,-7.0919
12.25,2.7382,12.517,-9.779
12.26,1.9356,14.491,-12.555
12.27,1.4923,13.962,-12.47
12.28,1.2219,12.21,-10.988
12.29,1.0466,11.711,-10.664
12.3,0.92883,9.761,-8.8321
12.31,0.84903,8.8243,-7.9753
12.32,0.79636,7.1272,-6.3308
12.33,0.76477,5.9309,-5.1662
12.34,0.75135,6.1377,-5.3863
12.35,0.75526,5.2452,-4.4899
12.36,0.77817,5.3892,-4.6111
12.37,0.82465,5.3813,-4.5566
12.38,0.90425,5.4023,-4.498
12.39,1.0364,7.0132,-5.9769
12.4,1.2632,8.6068,-7.3435
12.41,1.6909,11.791,-10.101
12.42,2.6535,16.34,-13.686
12.43,5.4585,20.768,-15.309
12.44,13.28,21.767,-8.4873
12.45,21.705,21.235,0.46993
12.46,16.57,22.733,-6.1639
12.47,7.3417,21.817,-14.475
12.48,3.5048,21.937,-18.432
12.49,2.3566,20.525,-18.169
12.5,2.0046,20.207,-18.202
12.51,1.9726,22.155,-20.182
12.52,2.1518,21.425,-19.274
12.53,2.554,24.446,-21.892
12.54,3.2895,30.501,-27.212
12.55,4.6549,35.079,-30.424
12.56,7.5008,39.726,-32.225
12.57,14.918,39.286,-24.368
12.58,38.063,38.525,-0.46126
12.59,84.632,40.05,44.582
12.6,95.653,38.914,56.739
12.61,50.571,37.496,13.075
12.62,19.438,34.502,-15.065
12.63,9.1874,31.749,-22.562
12.64,5.7442,29.522,-23.778
12.65,4.0255,25.926,-21.901
12.66,2.8459,23.088,-20.243
12.67,2.1564,20.742,-18.585
12.68,1.7668,17.726,-15.959
12.69,1.5287,14.983,-13.454
12.7,1.3812,12.288,-10.907
12.71,1.2971,9.5626,-8.2655
12.72,1.2638,7.3888,-6.1249
12.73,1.2775,5.7498,-4.4723
12.74,1.3416,4.0249,-2.6834
12.75,1.4679,4.326,-2.8581
12.76,1.6818,6.472,-4.7902
12.77,2.0339,9.137,-7.1031
12.78,2.6309,14.411,-11.78
12.79,3.7261,18.913,-15.187
12.8,6.05,21.555,-15.505
12.81,12.333,23.705,-11.372
12.82,31.692,22.785,8.9078
12.83,65.185,22.061,43.124
12.84,65.205,22.307,42.898
12.85,31.754,20.178,11.576
12.86,12.439,19.232,-6.7927
12.87,6.2137,17.915,-11.702
12.88,3.9645,15.467,-11.502
12.89,2.9724,14.81,-11.838
12.9,2.5258,13.172,-10.647
12.91,2.4067,12.994,-10.587
12.92,2.5811,16.558,-13.977
12.93,3.1683,17.848,-14.68
12.94,4.6299,17.96,-13.33
12.95,8.7585,18.151,-9.3929
12.96,21.761,16.325,5.4364
12.97,45.559,15.329,30.229
12.98,47.409,14.452,32.957
12.99,23.783,12.592,11.191
13,9.3712,12.812,-3.441
13.01,4.7814,12.18,-7.3982
13.02,3.2173,10.13,-6.9127
13.03,2.3046,10.234,-7.9298
13.04,1.6599,9.5089,-7.849
13.05,1.3024,8.744,-7.4416
13.06,1.1018,8.9969,-7.895
13.07,0.97947,7.6313,-6.6519
13.08,0.90505,7.8086,-6.9036
13.09,0.86554,8.3126,-7.447
13.1,0.85558,6.3685,-5.5129
13.11,0.87482,6.504,-5.6292
13.12,0.92775,6.4778,-5.5501
13.13,1.0256,6.0685,-5.0429
13.14,1.1915,8.1081,-6.9166
13.15,1.4738,9.9991,-8.5252
13.16,1.9846,13.089,-11.105
13.17,3.0321,15.837,-12.804
13.18,5.717,15.316,-9.5994
13.19,14.086,16.481,-2.3959
13.2,31.684,17.056,14.628
13.21,37.252,16.248,21.005
13.22,20.469,17.07,3.3992
13.23,8.0718,16.611,-8.5389
13.24,3.9058,17.573,-13.667
13.25,2.4847,18.704,-16.219
13.26,1.894,16.698,-14.804
13.27,1.651,17.348,-15.697
13.28,1.6182,18.124,-16.505
13.29,1.7834,18.57,-16.787
13.3,2.2464,20.405,-18.158
13.31,3.3796,19.153,-15.773
13.32,6.655,18.438,-11.783
13.33,16.684,18.467,-1.7825
13.34,32.162,16.231,15.931
13.35,29.656,16.109,13.547
13.36,13.84,15.178,-1.3386
13.37,5.6214,13.252,-7.631
13.38,3.044,13.977,-10.933
13.39,2.0886,14.42,-12.332
13.4,1.5524,15.992,-14.439
13.41,1.2364,16.339,-15.102
13.42,1.0737,14.673,-13.599
13.43,0.99383,15.941,-14.947
13.44,0.96534,14.805,-13.839
13.45,0.97674,13.413,-12.436
13.46,1.0241,13.571,-12.547
13.47,1.115,11.395,-10.28
13.48,1.2594,11.758,-10.498
13.49,1.48,12.482,-11.002
13.5,1.8204,13.096,-11.276
13.51,2.3677,19.009,-16.641
13.52,3.3157,22.665,-19.349
13.53,5.1744,23.963,-18.788
13.54,9.6681,26.205,-16.537
13.55,23.462,25.606,-2.1437
13.56,57.218,25.685,31.534
13.57,78.878,26.367,52.51
13.58,49.358,24.809,24.549
13.59,19.45,24.182,-4.7321
13.6,8.5824,22.478,-13.896
13.61,4.9978,20.131,-15.134
13.62,3.5296,19.638,-16.108
13.63,2.8796,19.4,-16.52
13.64,2.6796,20.446,-17.767
13.65,2.8614,21.638,-18.777
13.66,3.5855,21.426,-17.84
13.67,5.5492,20.682,-15.133
13.68,11.606,19.14,-7.5342
13.69,29.156,17.665,11.492
13.7,49.677,17.581,32.095
13.71,38.993,18.599,20.394
13.72,16.635,17.362,-0.72738
13.73,6.8171,15.8,-8.9829
13.74,3.638,15.917,-12.279
13.75,2.3492,14.497,-12.147
13.76,1.6972,13.193,-11.496
13.77,1.321,12.277,-10.956
13.78,1.0859,11.014,-9.9286
13.79,0.93242,11.755,-10.823
13.8,0.83103,11.819,-10.987
13.81,0.76625,10.679,-9.9124
13.82,0.73094,10.488,-9.757
13.83,0.72243,9.147,-8.4245
13.84,0.7429,7.856,-7.1131
13.85,0.80069,8.3346,-7.5339
13.86,0.91513,8.5335,-7.6184
13.87,1.1302,9.0272,-7.897
13.88,1.5581,10.219,-8.6609
13.89,2.5552,10.116,-7.5604
13.9,5.5177,9.7833,-4.2656
13.91,13.837,9.2779,4.559
13.92,22.795,8.5874,14.207
13.93,17.246,9.4345,7.8113
13.94,7.3087,9.4671,-2.1584
13.95,3.1164,8.596,-5.4797
13.96,1.773,8.9508,-7.1778
13.97,1.2446,8.6973,-7.4527
13.98,1.005,7.7708,-6.7658
13.99,0.90951,8.2637,-7.3542
14,0.92216,9.1319,-8.2097
14.01,1.0732,10.188,-9.1148
14.02,1.5316,10.009,-8.4777
14.03,3.0011,8.8189,-5.8177
14.04,7.0929,9.0797,-1.9868
14.05,11.14,8.4748,2.6651
14.06,8.1745,7.492,0.68253
14.07,3.5767,7.3008,-3.7241
14.08,1.7999,5.9426,-4.1427
14.09,1.3766,5.6928,-4.3162
14.1,1.1142,5.7858,-4.6717
14.11,0.80473,4.4407,-3.636
14.12,0.64107,4.723,-4.0819
14.13,0.5821,5.1582,-4.5761
14.14,0.56749,3.869,-3.3015
14.15,0.57891,4.779,-4.2001
14.16,0.61257,6.0047,-5.3921
14.17,0.6706,4.708,-4.0374
14.18,0.76022,5.2113,-4.4511
14.19,0.89604,6.8016,-5.9056
14.2,1.1065,8.1205,-7.014
14.21,1.451,11.132,-9.6808
14.22,2.0691,12.207,-10.138
14.23,3.3631,11.903,-8.54
14.24,6.8348,12.766,-5.9308
14.25,17.497,12.451,5.0466
14.26,35.932,11.482,24.451
14.27,35.97,12.285,23.685
14.28,17.614,12.567,5.0469
14.29,7.0396,12.478,-5.4386
14.3,3.675,14.153,-10.478
14.31,2.5201,15.262,-12.742
14.32,2.096,14.996,-12.9
14.33,2.0431,17.786,-15.743
14.34,2.3109,20.2,-17.889
14.35,3.0651,19.988,-16.923
14.36,4.9698,20.339,-15.37
14.37,10.719,19.438,-8.7187
14.38,27.291,18.08,9.211
14.39,46.655,18.053,28.602
14.4,36.613,16.972,19.641
14.41,15.571,15.283,0.28822
14.42,6.3598,14.904,-8.5442
14.43,3.415,13.962,-10.547
14.44,2.2067,12.53,-10.323
14.45,1.5653,12.418,-10.852
14.46,1.2012,11.653,-10.452
14.47,0.98302,9.8529,-8.8699
14.48,0.84552,9.429,-8.5834
14.49,0.75868,9.0651,-8.3064
14.5,0.7079,8.3379,-7.63
14.51,0.68668,8.4421,-7.7554
14.52,0.69413,8.1286,-7.4345
14.53,0.73528,7.9737,-7.2384
14.54,0.82384,8.4487,-7.6249
14.55,0.9956,8.596,-7.6004
14.56,1.3395,8.7077,-7.3682
14.57,2.1445,8.7608,-6.6162
14.58,4.5444,8.7512,-4.2067
14.59,11.115,8.8874,2.2271
14.6,17.605,9.3572,8.2481
14.61,12.905,9.2519,3.6531
14.62,5.5702,9.0529,-3.4827
14.63,2.6224,9.5573,-6.935
14.64,1.7381,9.9927,-8.2546
14.65,1.4756,10.902,-9.4261
14.66,1.4886,12.454,-10.965
14.67,1.7301,13.726,-11.996
14.68,2.3104,14.81,-12.5
14.69,3.6559,14.651,-10.996
14.7,7.4373,13.809,-6.3718
14.71,19.081,13.789,5.2915
14.72,38.143,13.511,24.632
14.73,36.615,13.733,22.881
14.74,17.355,14.486,2.8696
14.75,6.8384,13.089,-6.2505
14.76,3.52,11.875,-8.3554
14.77,2.2559,12.233,-9.9771
14.78,1.558,11.049,-9.4909
14.79,1.1669,10.091,-8.9246
14.8,0.95193,9.9662,-9.0142
14.81,0.82808,8.1436,-7.3155
14.82,0.7597,7.2846,-6.5249
14.83,0.73224,7.6996,-6.9673
14.84,0.7414,6.5756,-5.8342
14.85,0.79029,6.3927,-5.6024
14.86,0.89338,8.6184,-7.725
14.87,1.0815,9.8519,-8.7703
14.88,1.4278,10.635,-9.2076
14.89,2.1272,11.709,-9.5818
14.9,3.8416,11.141,-7.2995
14.91,9.1317,10.945,-1.8133
14.92,22.093,11.533,10.56
14.93,30.409,11.435,18.974
14.94,19.061,11.44,7.6205
14.95,7.5644,11.304,-3.7393
14.96,3.3865,10.596,-7.2092
14.97,2.0103,11.061,-9.0509
14.98,1.4529,11.83,-10.377
14.99,1.2216,11.774,-10.552
15,1.1903,12.041,-10.851
15.01,1.3802,12.359,-10.979
15.02,2.0393,11.476,-9.4363
15.03,4.2351,10.531,-6.2956
15.04,10.066,10.121,-0.055269
15.05,14.798,9.4359,5.3623
15.06,10.006,8.7366,1.2691
15.07,4.1096,8.4049,-4.2953
15.08,1.8361,7.7871,-5.9509
15.09,1.0789,6.907,-5.8281
15.1,0.75402,6.1327,-5.3787
15.11,0.58389,5.6113,-5.0274
15.12,0.48402,5.2353,-4.7513
15.13,0.4216,5.0529,-4.6313
15.14,0.38178,5.3714,-4.9896
15.15,0.35724,6.5323,-6.175
15.16,0.34442,7.3696,-7.0252
15.17,0.34213,6.4881,-6.146
15.18,0.3512,6.7926,-6.4414
15.19,0.37532,7.9207,-7.5454
15.2,0.42407,7.2798,-6.8557
15.21,0.52318,7.3446,-6.8214
15.22,0.75784,7.6647,-6.9068
15.23,1.4611,6.1888,-4.7277
15.24,3.2801,5.8679,-2.5879
15.25,4.7644,6.6576,-1.8932
15.26,3.3294,5.695,-2.3656
15.27,1.5645,5.3451,-3.7806
15.28,0.92611,6.3888,-5.4627
15.29,0.77604,6.2522,-5.4761
15.3,0.79655,6.9453,-6.1488
15.31,0.93214,9.0444,-8.1123
15.32,1.2228,9.3849,-8.162
15.33,1.8331,8.7988,-6.9657
15.34,3.358,9.3764,-6.0185
15.35,8.0899,9.6091,-1.5192
15.36,19.292,9.1036,10.189
15.37,25.55,9.2147,16.336
15.38,15.468,8.4582,7.0102
15.39,6.1178,7.4648,-1.347
15.4,2.8262,7.5253,-4.6991
15.41,1.7256,7.3203,-5.5947
15.42,1.2048,7.0821,-5.8773
15.43,0.93019,7.6631,-6.7329
15.44,0.79282,7.1206,-6.3278
15.45,0.72954,5.9863,-5.2567
15.46,0.71462,6.1908,-5.4762
15.47,0.74012,6.0784,-5.3382
15.48,0.80829,5.7834,-4.9751
15.49,0.93161,7.7212,-6.7895
15.5,1.1385,9.9406,-8.8021
15.51,1.4929,10.559,-9.0661
15.52,2.1468,11.795,-9.6478
15.53,3.5467,12.16,-8.6133
15.54,7.3781,11.124,-3.7464
15.55,19.09,11.687,7.4022
15.56,38.24,13.045,25.195
15.57,36.732,12.557,24.176
15.58,17.433,11.821,5.6124
15.59,6.8808,12.419,-5.5383
15.6,3.5202,12.494,-8.9739
15.61,2.3244,12.624,-10.3
15.62,1.849,14.443,-12.594
15.63,1.7446,14.917,-13.173
15.64,1.9902,13.56,-11.57
15.65,2.906,13.485,-10.579
15.66,5.952,13.155,-7.2034
15.67,14.495,11.233,3.2616
15.68,22.941,10.723,12.218
15.69,16.688,11.447,5.2406
15.7,6.9722,10.519,-3.5467
15.71,3.0192,8.9135,-5.8943
15.72,1.7361,8.8985,-7.1624
15.73,1.1663,8.3656,-7.1993
15.74,0.85882,6.6018,-5.743
15.75,0.68752,6.4009,-5.7134
15.76,0.58609,6.6178,-6.0318
15.77,0.52492,5.0844,-4.5595
15.78,0.49128,4.6321,-4.1408
15.79,0.47996,5.5754,-5.0955
15.8,0.49195,5.1238,-4.6318
15.81,0.53337,4.7511,-4.2177
15.82,0.62181,6.4377,-5.8159
15.83,0.80349,7.4854,-6.6819
15.84,1.2229,6.1955,-4.9726
15.85,2.4435,5.89,-3.4465
15.86,6.0011,6.6504,-0.64933
15.87,10.485,5.7681,4.7168
15.88,8.6154,4.9343,3.6811
15.89,3.8764,6.0123,-2.1359
15.9,1.7372,5.9906,-4.2534
15.91,1.0867,5.1372,-4.0505
15.92,0.88221,6.4677,-5.5855
15.93,0.86164,7.5298,-6.6682
15.94,0.98945,6.9953,-6.0058
15.95,1.3581,7.5743,-6.2161
15.96,2.3889,9.2407,-6.8518
15.97,5.674,8.4052,-2.7312
15.98,12.61,6.8703,5.7395
15.99,14.801,8.0228,6.7781
16,8.1745,8.3315,-0.15699
16.01,3.2986,6.5656,-3.267
16.02,1.6898,6.8794,-5.1895
16.03,1.1162,7.5866,-6.4704
16.04,0.82682,5.8081,-4.9813
16.05,0.68576,5.2247,-4.539
16.06,0.6269,6.3443,-5.7174
16.07,0.61563,5.4645,-4.8489
16.08,0.64116,4.5824,-3.9412
16.09,0.70443,6.0014,-5.297
16.1,0.81606,7.3729,-6.5568
16.11,1.0011,7.9792,-6.9781
16.12,1.3145,9.4087,-8.0942
16.13,1.8876,10.926,-9.0384
16.14,3.1004,10.15,-7.0498
16.15,6.3731,9.7598,-3.3867
16.16,16.448,10.697,5.7511
16.17,33.877,10.056,23.82
16.18,33.895,9.2612,24.634
16.19,16.507,9.7179,6.7888
16.2,6.4778,9.6251,-3.1473
16.21,3.2656,10.075,-6.8099
16.22,2.1391,12.215,-10.076
16.23,1.7004,12.455,-10.754
16.24,1.6236,11.043,-9.419
16.25,1.9206,11.389,-9.4686
16.26,3.0516,11.717,-8.6649
16.27,6.8879,10.091,-3.2029
16.28,15.078,9.4449,5.6335
16.29,17.639,9.4542,8.1849
16.3,9.7215,7.8052,1.9163
16.31,3.8674,6.7081,-2.8407
16.32,1.8783,6.9733,-5.095
16.33,1.1746,5.9096,-4.735
16.34,0.85472,4.5988,-3.744
16.35,0.68562,4.9533,-4.2677
16.36,0.59091,4.7633,-4.1724
16.37,0.54027,3.329,-2.7888
16.38,0.52106,3.2964,-2.7753
16.39,0.52925,4.0946,-3.5654
16.4,0.56885,4.0574,-3.4885
16.41,0.6518,4.5755,-3.9237
16.42,0.80841,5.594,-4.7856
16.43,1.1167,5.345,-4.2282
16.44,1.8221,5.0827,-3.2605
16.45,3.884,5.9091,-2.0251
16.46,9.7767,5.5575,4.2192
16.47,16.66,4.9857,11.674
16.48,13.135,5.758,7.3766
16.49,5.7214,5.8554,-0.13407
16.5,2.5056,5.3744,-2.8689
16.51,1.5279,6.6512,-5.1233
16.52,1.2225,7.8718,-6.6493
16.53,1.2096,7.8709,-6.6613
16.54,1.4638,8.3874,-6.9236
16.55,2.2356,8.5449,-6.3093
16.56,4.6585,7.7756,-3.1171
16.57,11.697,7.5541,4.1426
16.58,19.929,7.9742,11.955
16.59,15.647,7.3863,8.261
16.6,6.6893,7.1733,-0.48397
16.61,2.7733,7.4114,-4.6382
16.62,1.512,6.5433,-5.0313
16.63,0.98085,5.7439,-4.763
16.64,0.70712,6.1573,-5.4502
16.65,0.55559,5.7306,-5.175
16.66,0.46612,4.5871,-4.121
16.67,0.41285,4.7079,-4.295
16.68,0.38475,4.8029,-4.4182
16.69,0.37809,4.1948,-3.8167
16.7,0.39493,4.3199,-3.925
16.71,0.44548,5.2014,-4.7559
16.72,0.5587,5.3396,-4.7809
16.73,0.82476,5.5308,-4.706
16.74,1.5928,5.7223,-4.1295
16.75,3.9092,5.4133,-1.5041
16.76,7.2638,5.3355,1.9283
16.77,6.4481,5.5886,0.8595
16.78,2.9923,5.3359,-2.3436
16.79,1.2848,5.2006,-3.9159
16.8,0.75642,5.5049,-4.7485
16.81,0.58364,5.4316,-4.8479
16.82,0.55091,5.4762,-4.9253
16.83,0.62999,5.8529,-5.2229
16.84,0.91077,5.8063,-4.8956
16.85,1.8251,5.7284,-3.9032
16.86,4.4411,6.0861,-1.645
16.87,7.2638,6.0227,1.2411
16.88,5.5022,5.4217,0.080448
16.89,2.3617,5.3917,-3.03
16.9,1.0532,5.7026,-4.6494
16.91,0.62931,5.4886,-4.8593
16.92,0.42598,4.9065,-4.4805
16.93,0.31538,4.6055,-4.2902
16.94,0.25617,4.6486,-4.3925
16.95,0.22127,4.4063,-4.185
16.96,0.19924,4.3037,-4.1045
16.97,0.18508,4.4809,-4.2958
16.98,0.17631,4.3657,-4.1894
16.99,0.17158,3.8084,-3.6368
17,0.17016,3.6248,-3.4546
17.01,0.17174,3.8197,-3.648
17.02,0.17632,3.6075,-3.4312
17.03,0.18418,3.4231,-3.2389
17.04,0.19592,3.8715,-3.6756
17.05,0.2126,3.6929,-3.4803
17.06,0.23565,3.1153,-2.8796
17.07,0.26872,3.6286,-3.3599
17.08,0.31664,4.8543,-4.5376
17.09,0.38899,5.3146,-4.9256
17.1,0.50529,5.5782,-5.0729
17.11,0.71062,6.0076,-5.297
17.12,1.1315,5.8352,-4.7037
17.13,2.2302,5.5425,-3.3123
17.14,5.6359,5.7206,-0.084754
17.15,12.165,5.8026,6.3623
17.16,13.204,5.6935,7.5104
17.17,6.8312,5.4585,1.3726
17.18,2.7141,5.1818,-2.4677
17.19,1.3795,5.0712,-3.6917
17.2,0.89051,5.0275,-4.137
17.21,0.66027,4.9813,-4.321
17.22,0.55309,4.8728,-4.3197
17.23,0.51042,4.6697,-4.1593
17.24,0.50889,4.648,-4.1391
17.25,0.54284,5.2846,-4.7418
17.26,0.61759,6.3612,-5.7436
17.27,0.75154,6.8429,-6.0914
17.28,0.98897,7.1884,-6.1994
17.29,1.4429,7.1142,-5.6712
17.3,2.4678,6.6634,-4.1955
17.31,5.4486,6.4756,-1.027
17.32,13.957,6.2769,7.6802
17.33,23.893,6.2728,17.62
17.34,18.803,6.4208,12.382
17.35,8.0984,6.5364,1.5619
17.36,3.4498,6.9691,-3.5194
17.37,2.029,7.7296,-5.7006
17.38,1.577,8.0433,-6.4663
17.39,1.5527,7.9081,-6.3553
17.4,1.956,7.6339,-5.6779
17.41,3.348,7.3554,-4.0074
17.42,7.9576,6.8788,1.0788
17.43,17.327,6.546,10.781
17.44,19.518,6.7376,12.78
17.45,10.365,6.8333,3.5313
17.46,4.033,7.0896,-3.0566
17.47,1.9095,6.7283,-4.8187
17.48,1.146,5.6277,-4.4817
17.49,0.79063,5.2864,-4.4958
17.5,0.59502,5.3708,-4.7757
17.51,0.47607,4.7076,-4.2316
17.52,0.39935,4.1949,-3.7956
17.53,0.34866,4.3189,-3.9702
17.54,0.31591,3.6794,-3.3635
17.55,0.29765,2.8746,-2.577
17.56,0.29424,3.1489,-2.8547
17.57,0.31271,3.4309,-3.1182
17.58,0.38168,2.8044,-2.4227
17.59,0.61528,2.3943,-1.779
17.6,1.1964,2.5909,-1.3945
17.61,1.5754,2.6724,-1.097
17.62,1.0814,2.5415,-1.46
17.63,0.58996,3.1322,-2.5422
17.64,0.4396,4.2341,-3.7945
17.65,0.43744,4.3039,-3.8665
17.66,0.5144,3.8259,-3.3115
17.67,0.69725,4.1766,-3.4794
17.68,1.133,4.8102,-3.6773
17.69,2.4201,4.8537,-2.4336
17.7,6.1084,5.0656,1.0428
17.71,10.417,5.3028,5.1138
17.72,8.201,4.8293,3.3717
17.73,3.5525,4.7178,-1.1653
17.74,1.5394,5.1246,-3.5853
17.75,0.89493,5.1082,-4.2133
17.76,0.61987,4.6218,-4.0019
17.77,0.4906,4.5549,-4.0643
17.78,0.43568,4.4493,-4.0136
17.79,0.42279,4.4729,-4.0501
17.8,0.44225,5.2162,-4.774
17.81,0.49635,6.6089,-6.1125
17.82,0.59907,7.1515,-6.5524
17.83,0.78575,6.9865,-6.2007
17.84,1.1475,6.8363,-5.6887
17.85,1.9724,6.9055,-4.9331
17.86,4.3845,6.7309,-2.3464
17.87,11.285,6.3381,4.9464
17.88,19.341,6.5759,12.765
17.89,15.188,6.4521,8.7355
17.9,6.4666,5.7675,0.69906
17.91,2.6541,5.6917,-3.0377
17.92,1.4456,6.396,-4.9504
17.93,0.99209,6.4695,-5.4774
17.94,0.8226,5.9126,-5.09
17.95,0.85362,5.5,-4.6463
17.96,1.2536,5.4135,-4.1599
17.97,2.6607,5.0518,-2.3911
17.98,4.7404,4.6476,0.092799
17.99,4.1952,4.639,-0.44385
18,1.9888,4.6542,-2.6654
18.01,0.89279,3.9345,-3.0417
18.02,0.53731,3.3808,-2.8435
18.03,0.39396,3.5628,-3.1688
18.04,0.32563,3.4995,-3.1739
18.05,0.29372,2.7599,-2.4662
18.06,0.28314,2.656,-2.3729
18.07,0.28923,3.1975,-2.9082
18.08,0.31303,3.1624,-2.8493
18.09,0.36129,2.7967,-2.4354
18.1,0.45141,3.1152,-2.6638
18.11,0.62923,3.3134,-2.6842
18.12,1.0427,2.9014,-1.8587
18.13,2.2725,2.5958,-0.32329
18.14,5.6374,2.7611,2.8763
18.15,8.9618,3.0246,5.9372
18.16,6.5567,3.2558,3.3009
18.17,2.8044,3.8868,-1.0824
18.18,1.3026,4.4249,-3.1223
18.19,0.86702,4.6533,-3.7863
18.2,0.77298,4.7612,-3.9883
18.21,0.88306,4.6942,-3.8111
18.22,1.3192,4.3657,-3.0465
18.23,2.76,4.3237,-1.5637
18.24,6.7869,4.1747,2.6122
18.25,10.769,3.7824,6.9863
18.26,7.8368,3.3993,4.4374
18.27,3.2809,3.5467,-0.26578
18.28,1.4341,3.5669,-2.1328
18.29,0.82431,3.0906,-2.2662
18.3,0.55615,2.636,-2.0799
18.31,0.42385,2.8242,-2.4004
18.32,0.35675,2.8811,-2.5244
18.33,0.32506,2.7377,-2.4126
18.34,0.31836,2.9588,-2.6405
18.35,0.33558,3.2616,-2.926
18.36,0.38461,3.1334,-2.7488
18.37,0.48915,2.8139,-2.3248
18.38,0.72039,2.8823,-2.1619
18.39,1.3419,3.3612,-2.0193
18.4,3.2853,3.2734,0.011879
18.41,7.0172,2.6817,4.3355
18.42,7.6114,2.6655,4.946
18.43,3.9681,3.2328,0.73529
18.44,1.6138,3.3339,-1.7201
18.45,0.85984,3.1484,-2.2886
18.46,0.62661,3.4328,-2.8062
18.47,0.58624,3.627,-3.0408
18.48,0.70952,3.125,-2.4155
18.49,1.2014,2.9791,-1.7777
18.5,2.8118,3.5494,-0.73769
18.51,5.4724,3.946,1.5264
18.52,5.2459,3.2255,2.0204
18.53,2.5313,2.7991,-0.26776
18.54,1.043,3.2568,-2.2138
18.55,0.56203,3.5761,-3.0141
18.56,0.38262,3.047,-2.6644
18.57,0.29937,2.9658,-2.6664
18.58,0.25775,3.4396,-3.1818
18.59,0.23889,3.3399,-3.101
18.6,0.2362,2.9906,-2.7544
18.61,0.24894,3.3593,-3.1104
18.62,0.2817,4.2056,-3.9239
18.63,0.34858,3.8708,-3.5222
18.64,0.49037,3.1012,-2.6109
18.65,0.85261,3.2691,-2.4165
18.66,1.9802,3.845,-1.8648
18.67,4.4514,3.2979,1.1536
18.68,5.4373,2.9482,2.4891
18.69,3.1368,3.654,-0.51718
18.7,1.3216,4.2143,-2.8926
18.71,0.7275,3.6337,-2.9062
18.72,0.57073,3.6288,-3.058
18.73,0.58533,4.3641,-3.7788
18.74,0.77189,4.4653,-3.6934
18.75,1.3913,3.6393,-2.248
18.76,3.3557,3.5141,-0.15845
18.77,6.5858,4.0621,2.5238
18.78,6.3257,3.8263,2.4994
18.79,3.0608,3.1021,-0.041284
18.8,1.282,3.1334,-1.8514
18.81,0.7148,3.5202,-2.8054
18.82,0.50345,3.2772,-2.7738
18.83,0.4139,3.0398,-2.6259
18.84,0.38242,3.7581,-3.3757
18.85,0.38654,4.7993,-4.4128
18.86,0.42177,4.8557,-4.434
18.87,0.49504,4.726,-4.231
18.88,0.6285,5.5395,-4.911
18.89,0.87889,5.8502,-4.9713
18.9,1.4127,5.1685,-3.7558
18.91,2.8541,4.92,-2.0659
18.92,7.2873,5.2074,2.0799
18.93,14.955,5.1669,9.7877
18.94,14.977,5.1362,9.8411
18.95,7.3584,5.7317,1.6267
18.96,2.9858,6.2876,-3.3018
18.97,1.6307,6.1581,-4.5274
18.98,1.2367,5.841,-4.6044
18.99,1.2497,5.8542,-4.6044
19,1.7301,5.9427,-4.2126
19.01,3.5101,5.5477,-2.0375
19.02,8.4437,4.9854,3.4583
19.03,12.888,4.8873,8.0003
19.04,9.0193,4.8729,4.1464
19.05,3.7094,4.6512,-0.94181
19.06,1.6072,4.4703,-2.863
19.07,0.90687,4.3701,-3.4632
19.08,0.60372,4.005,-3.4013
19.09,0.4481,3.6244,-3.1763
19.1,0.36015,3.6458,-3.2856
19.11,0.30859,3.7194,-3.4108
19.12,0.28073,3.1372,-2.8565
19.13,0.27266,2.7687,-2.4961
19.14,0.28777,2.7903,-2.5026
19.15,0.34304,2.5372,-2.1942
19.16,0.50235,2.1321,-1.6297
19.17,1.017,2.0731,-1.0561
19.18,2.2899,2.1553,0.13459
19.19,3.1088,1.9332,1.1756
19.2,1.9964,1.7462,0.25011
19.21,0.87485,1.8882,-1.0133
19.22,0.48216,2.1074,-1.6252
19.23,0.38057,1.9322,-1.5516
19.24,0.39179,1.6673,-1.2755
19.25,0.5186,1.8149,-1.2963
19.26,0.94807,2.0965,-1.1484
19.27,2.2805,2.005,0.27557
19.28,4.2179,1.9789,2.239
19.29,3.7412,2.0539,1.6873
19.3,1.7399,2.045,-0.30514
19.31,0.75621,1.8111,-1.0549
19.32,0.43779,1.8274,-1.3896
19.33,0.30379,2.137,-1.8333
19.34,0.24191,2.2411,-1.9992
19.35,0.21565,2.1435,-1.9279
19.36,0.20933,2.335,-2.1257
19.37,0.21889,2.617,-2.3981
19.38,0.24683,2.8899,-2.643
19.39,0.30389,2.8808,-2.5769
19.4,0.42067,2.7524,-2.3317
19.41,0.70089,2.6677,-1.9668
19.42,1.5496,2.6597,-1.1101
19.43,3.7545,2.6346,1.1199
19.44,5.549,2.8658,2.6832
19.45,3.7851,3.1953,0.58976
19.46,1.616,3.3876,-1.7716
19.47,0.81603,3.3371,-2.5211
19.48,0.61166,3.4067,-2.7951
19.49,0.63155,3.6317,-3.0001
19.5,0.87422,3.7358,-2.8616
19.51,1.703,3.4935,-1.7905
19.52,4.2359,3.2379,0.99803
19.53,7.6768,3.2972,4.3796
19.54,6.5246,3.3748,3.1498
19.55,2.9006,3.1366,-0.23603
19.56,1.1762,2.8165,-1.6403
19.57,0.62182,2.8011,-2.1793
19.58,0.40515,2.8093,-2.4041
19.59,0.29993,2.6416,-2.3417
19.6,0.243,2.6879,-2.4449
19.61,0.21192,2.8174,-2.6055
19.62,0.19814,2.655,-2.4568
19.63,0.19962,2.446,-2.2464
19.64,0.22062,2.4885,-2.2678
19.65,0.27846,2.5767,-2.2982
19.66,0.43854,2.4604,-2.0219
19.67,0.94795,2.1014,-1.1535
19.68,2.0692,2.0413,0.027872
19.69,2.5179,2.3865,0.13137
19.7,1.4767,2.7712,-1.2946
19.71,0.65949,2.7879,-2.1284
19.72,0.40314,2.6341,-2.231
19.73,0.3577,2.5327,-2.175
19.74,0.4202,2.5516,-2.1314
19.75,0.654,2.571,-1.917
19.76,1.4279,2.5647,-1.1368
19.77,3.4111,2.4792,0.9319
19.78,4.852,2.4028,2.4492
19.79,3.1681,2.2432,0.92492
19.8,1.3022,2.0865,-0.78432
19.81,0.61135,2.0461,-1.4348
19.82,0.37173,2.0518,-1.6801
19.83,0.26432,1.9943,-1.73
19.84,0.21478,1.995,-1.7802
19.85,0.19385,2.1629,-1.9691
19.86,0.191,2.441,-2.25
19.87,0.20492,2.6276,-2.4226
19.88,0.24161,2.4129,-2.1713
19.89,0.32097,2.0768,-1.7558
19.9,0.50845,2.0451,-1.5366
19.91,1.062,2.2919,-1.2299
19.92,2.6478,2.2228,0.42502
19.93,4.5009,2.0154,2.4855
19.94,3.5524,1.9864,1.566
19.95,1.5584,2.1462,-0.58782
19.96,0.6973,2.1398,-1.4425
19.97,0.44476,1.9582,-1.5135
19.98,0.38825,1.8466,-1.4584
19.99,0.45759,1.8655,-1.4079
20,0.78417,1.7027,-0.91849
20.01,1.8247,1.4015,0.42321
20.02,3.2462,1.3687,1.8775
20.03,2.7671,1.4914,1.2757
20.04,1.2689,1.463,-0.19409
20.05,0.56258,1.1238,-0.56122
20.06,0.33247,0.97063,-0.63816
20.07,0.23737,1.1288,-0.89146
20.08,0.19495,1.3512,-1.1563
20.09,0.1783,1.3665,-1.1882
20.1,0.17736,1.2555,-1.0781
20.11,0.19058,1.4546,-1.264
20.12,0.22243,1.8841,-1.6616
20.13,0.28777,2.1444,-1.8567
20.14,0.43313,1.7975,-1.3644
20.15,0.83735,1.5413,-0.70397
20.16,2.0583,1.6946,0.36375
20.17,3.9395,2.2418,1.6977
20.18,3.6525,2.4502,1.2023
20.19,1.7638,2.2662,-0.50242
20.2,0.80178,2.4921,-1.6903
20.21,0.5375,2.7751,-2.2376
20.22,0.51803,2.5375,-2.0194
20.23,0.6807,2.2377,-1.557
20.24,1.2673,2.405,-1.1377
20.25,3.099,2.6056,0.49333
20.26,5.7636,2.4973,3.2663
20.27,5.1071,2.1351,2.972
20.28,2.3488,2.1681,0.18073
20.29,0.98412,2.439,-1.4549
20.3,0.54846,2.4704,-1.9219
20.31,0.38327,2.3235,-1.9403
20.32,0.31327,2.5217,-2.2084
20.33,0.28901,3.2118,-2.9228
20.34,0.29508,3.482,-3.1869
20.35,0.33122,3.3486,-3.0174
20.36,0.41058,3.1396,-2.729
20.37,0.57304,3.1821,-2.6091
20.38,0.94678,3.2766,-2.3298
20.39,2.033,3.1503,-1.1173
20.4,5.1984,2.8871,2.3114
20.41,9.1874,3.1912,5.9963
20.42,7.5206,3.4297,4.0908
20.43,3.2992,3.2899,0.0093762
20.44,1.3931,3.2713,-1.8782
20.45,0.81761,3.1918,-2.3742
20.46,0.65836,3.174,-2.5157
20.47,0.7358,2.915,-2.1792
20.48,1.257,2.8702,-1.6131
20.49,2.8714,2.7347,0.13678
20.5,4.6273,2.7026,1.9248
20.51,3.5015,2.5673,0.93413
20.52,1.5065,2.4902,-0.98373
20.53,0.65939,2.2959,-1.6365
20.54,0.38185,2.2606,-1.8788
20.55,0.26749,2.2243,-1.9568
20.56,0.21025,2.1309,-1.9207
20.57,0.17932,2.0234,-1.8441
20.58,0.16414,1.8803,-1.7161
20.59,0.16119,1.9553,-1.7941
20.6,0.17218,1.8912,-1.7191
20.61,0.20734,1.7857,-1.5783
20.62,0.30582,1.6248,-1.3189
20.63,0.62022,1.564,-0.94379
20.64,1.3681,1.6125,-0.24447
20.65,1.7893,1.7554,0.033947
20.66,1.1255,1.6759,-0.55043
20.67,0.51557,1.5855,-1.0699
20.68,0.31804,1.5681,-1.2501
20.69,0.28843,1.6335,-1.345
20.7,0.35033,1.5839,-1.2335
20.71,0.5789,1.4929,-0.91405
20.72,1.3334,1.475,-0.14153
20.73,2.8645,1.5886,1.2759
20.74,3.2289,1.8199,1.409
20.75,1.7526,1.8756,-0.123
20.76,0.7436,1.6933,-0.94973
20.77,0.40815,1.6697,-1.2615
20.78,0.28107,1.9727,-1.6916
20.79,0.23,2.3363,-2.1063
20.8,0.21694,2.3838,-2.1669
20.81,0.2279,2.3413,-2.1134
20.82,0.26301,2.6974,-2.4344
20.83,0.3342,2.7448,-2.4106
20.84,0.4769,2.4173,-1.9404
20.85,0.80514,2.2614,-1.4563
20.86,1.7666,2.5175,-0.75092
20.87,4.5163,2.6595,1.8568
20.88,7.728,2.6069,5.1211
20.89,6.0799,2.4309,3.649
20.9,2.6166,2.5509,0.065754
20.91,1.1145,2.7172,-1.6027
20.92,0.66276,2.5904,-1.9276
20.93,0.54425,2.3228,-1.7786
20.94,0.6404,2.2576,-1.6172
20.95,1.1886,2.3688,-1.1802
20.96,2.5857,2.2385,0.34725
20.97,3.3621,2.0744,1.2878
20.98,2.0559,1.9383,0.11753
20.99,0.84833,1.9817,-1.1334
21,0.41307,1.8761,-1.463
21.01,0.25704,1.7105,-1.4534
21.02,0.18518,1.6414,-1.4562
21.03,0.14705,1.6842,-1.5371
21.04,0.1247,1.6378,-1.5131
21.05,0.11096,1.3305,-1.2196
21.06,0.10265,1.1728,-1.0701
21.07,0.098224,1.2525,-1.1543
21.08,0.096981,1.3269,-1.2299
21.09,0.098745,1.226,-1.1272
21.1,0.10379,1.1624,-1.0586
21.11,0.11291,1.4519,-1.339
21.12,0.12772,1.6443,-1.5166
21.13,0.15134,1.6789,-1.5276
21.14,0.1901,1.564,-1.3739
21.15,0.25818,1.5039,-1.2457
21.16,0.39332,1.5238,-1.1305
21.17,0.72494,1.5542,-0.82928
21.18,1.7487,1.4661,0.28256
21.19,4.1702,1.3063,2.864
21.2,5.5238,1.3483,4.1756
21.21,3.3482,1.3718,1.9763
21.22,1.3304,1.5119,-0.18149
21.23,0.61403,1.5512,-0.93716
21.24,0.37171,1.766,-1.3943
21.25,0.27089,1.9337,-1.6628
21.26,0.22716,1.9476,-1.7205
21.27,0.21427,1.9609,-1.7466
21.28,0.22579,2.0774,-1.8516
21.29,0.26726,2.1403,-1.873
21.3,0.36348,1.9318,-1.5684
21.31,0.60033,1.8693,-1.269
21.32,1.3195,1.9851,-0.66567
21.33,3.2982,2.0927,1.2056
21.34,5.2527,2.1289,3.1238
21.35,3.8263,1.8778,1.9485
21.36,1.6037,1.8532,-0.24942
21.37,0.70659,1.9079,-1.2013
21.38,0.43628,1.9228,-1.4865
21.39,0.36935,1.7567,-1.3873
21.4,0.45453,1.5202,-1.0657
21.41,0.87925,1.5484,-0.66913
21.42,1.7414,1.5541,0.18734
21.43,1.8658,1.4412,0.42465
21.44,0.9881,1.1572,-0.16908
21.45,0.4181,1.108,-0.68991
21.46,0.22781,1.203,-0.97515
21.47,0.1584,1.2262,-1.0678
21.48,0.12677,1.0798,-0.95299
21.49,0.11147,0.95956,-0.84809
21.5,0.10572,1.0272,-0.92147
21.51,0.10796,1.1052,-0.99725
21.52,0.12039,1.0642,-0.94384
21.53,0.15247,1.0086,-0.85611
21.54,0.24068,1.0585,-0.81778
21.55,0.51762,1.077,-0.55936
21.56,1.0751,1.1867,-0.11167
21.57,1.2128,1.1998,0.01308
21.58,0.68796,1.2006,-0.51262
21.59,0.33536,1.2018,-0.8664
21.6,0.24273,1.1703,-0.92754
21.61,0.25793,1.2162,-0.95825
21.62,0.3737,1.2345,-0.86076
21.63,0.76578,1.166,-0.4002
21.64,1.8616,1.0574,0.80416
21.65,2.9459,1.0277,1.9182
21.66,2.1534,1.0781,1.0754
21.67,0.92051,1.1362,-0.21564
21.68,0.4209,1.1229,-0.70199
21.69,0.25973,1.228,-0.96822
21.7,0.1986,1.481,-1.2824
21.71,0.17736,1.6315,-1.4541
21.72,0.17865,1.731,-1.5524
21.73,0.19996,1.7032,-1.5033
21.74,0.24916,1.6132,-1.3641
21.75,0.35331,1.598,-1.2447
21.76,0.60575,1.7136,-1.1078
21.77,1.3738,1.8464,-0.47268
21.78,3.3717,1.8881,1.4837
21.79,4.9971,1.918,3.0791
21.8,3.3945,1.9578,1.4367
21.81,1.4242,2.161,-0.7368
21.82,0.69687,2.0972,-1.4003
21.83,0.51569,1.9213,-1.4056
21.84,0.565,1.7872,-1.2222
21.85,0.94967,1.8168,-0.86713
21.86,2.2364,1.8243,0.41211
21.87,4.1241,1.6849,2.4392
21.88,3.646,1.5221,2.1239
21.89,1.6711,1.4724,0.19865
21.9,0.68976,1.6175,-0.92777
21.91,0.36803,1.7286,-1.3606
21.92,0.23943,1.7117,-1.4723
21.93,0.17795,1.5032,-1.3253
21.94,0.14605,1.4238,-1.2778
21.95,0.13069,1.4821,-1.3514
21.96,0.12831,1.4821,-1.3538
21.97,0.14221,1.2827,-1.1405
21.98,0.19048,1.0888,-0.8983
21.99,0.34926,1.1641,-0.81487
22,0.80499,1.3227,-0.51766
22.01,1.2975,1.2363,0.06119
22.02,0.99227,0.94033,0.051945
22.03,0.4475,0.91206,-0.46456
22.04,0.22306,1.0372,-0.81419
22.05,0.16299,1.1143,-0.95127
22.06,0.16616,0.90379,-0.73762
22.07,0.24585,0.68991,-0.44406
22.08,0.5262,0.72536,-0.19916
22.09,0.96705,0.90464,0.062412
22.1,0.89612,1.0297,-0.13363
22.11,0.45077,0.90057,-0.4498
22.12,0.22407,0.73137,-0.5073
22.13,0.14203,0.83579,-0.69377
22.14,0.10457,1.1157,-1.0111
22.15,0.090806,1.1819,-1.091
22.16,0.089201,1.0271,-0.93791
22.17,0.096317,0.89441,-0.79809
22.18,0.1142,1.0726,-0.95839
22.19,0.15224,1.3202,-1.168
22.2,0.24305,1.2752,-1.0322
22.21,0.51544,1.0571,-0.54169
22.22,1.2414,1.0937,0.14763
22.23,1.8962,1.4099,0.48628
22.24,1.3506,1.606,-0.25533
22.25,0.60082,1.4837,-0.88291
22.26,0.32497,1.1865,-0.86151
22.27,0.27672,1.1784,-0.90165
22.28,0.34942,1.4581,-1.1087
22.29,0.6596,1.5989,-0.93932
22.3,1.5933,1.2904,0.30293
22.31,2.69,1.0009,1.6891
22.32,2.1172,1.0706,1.0466
22.33,0.92068,1.3788,-0.45808
22.34,0.39729,1.4314,-1.0341
22.35,0.23117,1.1594,-0.92825
22.36,0.16823,1.0352,-0.86701
22.37,0.14213,1.2033,-1.0612
22.38,0.13511,1.5482,-1.4131
22.39,0.14312,1.3979,-1.2548
22.4,0.17017,1.0236,-0.85343
22.41,0.23408,0.9458,-0.71171
22.42,0.40209,1.2774,-0.87532
22.43,0.92774,1.5949,-0.66712
22.44,2.0803,1.4316,0.64879
22.45,2.5437,1.172,1.3717
22.46,1.4808,1.2339,0.24689
22.47,0.6504,1.5482,-0.89782
22.48,0.40246,1.6575,-1.2551
22.49,0.39354,1.3311,-0.93754
22.5,0.58018,1.0641,-0.48387
22.51,1.2777,1.0964,0.18131
22.52,2.91,1.3777,1.5323
22.53,3.6867,1.4014,2.2854
22.54,2.1668,1.0567,1.1101
22.55,0.86971,0.89533,-0.025615
22.56,0.41406,1.092,-0.67791
22.57,0.25289,1.4913,-1.2384
22.58,0.18364,1.3986,-1.2149
22.59,0.1527,1.0476,-0.8949
22.6,0.14285,0.96928,-0.82643
22.61,0.15091,1.1737,-1.0227
22.62,0.18438,1.3893,-1.2049
22.63,0.27568,1.1468,-0.8711
22.64,0.55732,0.86669,-0.30937
22.65,1.373,0.85503,0.51799
22.66,2.3272,1.1608,1.1664
22.67,1.834,1.303,0.53096
22.68,0.80041,0.97663,-0.17622
22.69,0.35213,0.70806,-0.35593
22.7,0.2187,0.72241,-0.50371
22.71,0.19081,1.0463,-0.85547
22.72,0.25353,1.0298,-0.77625
22.73,0.50187,0.68181,-0.17994
22.74,0.80155,0.52792,0.27363
22.75,0.63632,0.69528,-0.058956
22.76,0.30017,1.0077,-0.7075
22.77,0.15298,0.83143,-0.67845
22.78,0.10072,0.54172,-0.441
22.79,0.07823,0.49949,-0.42126
22.8,0.069271,0.76302,-0.69375
22.81,0.06755,0.95966,-0.89211
22.82,0.071778,0.71085,-0.63908
22.83,0.084238,0.52176,-0.43752
22.84,0.11411,0.6485,-0.53439
22.85,0.19725,1.0243,-0.82704
22.86,0.45392,1.0194,-0.56552
22.87,0.89828,0.69957,0.19871
22.88,0.90296,0.61521,0.28775
22.89,0.46894,0.87346,-0.40452
22.9,0.2265,1.1828,-0.95625
22.91,0.16703,0.96279,-0.79576
22.92,0.1862,0.65299,-0.46679
22.93,0.30848,0.67845,-0.36997
22.94,0.71272,0.92929,-0.21657
22.95,1.3427,1.0299,0.31286
22.96,1.242,0.7503,0.4917
22.97,0.60198,0.61744,-0.015463
22.98,0.27242,0.87553,-0.6031
22.99,0.16712,1.2719,-1.1048
23,0.13072,1.2214,-1.0907
23.01,0.12235,1.0046,-0.88227
23.02,0.13095,1.056,-0.92503
23.03,0.15698,1.3402,-1.1832
23.04,0.21158,1.5276,-1.3161
23.05,0.3314,1.2573,-0.92589
23.06,0.65493,1.1048,-0.44985
23.07,1.6594,1.1782,0.48119
23.08,3.4928,1.4459,2.0468
23.09,3.6419,1.4716,2.1703
23.1,1.8367,1.1708,0.66595
23.11,0.74133,1.0824,-0.34111
23.12,0.40349,1.1464,-0.74286
23.13,0.32421,1.2965,-0.97228
23.14,0.40856,1.164,-0.75549
23.15,0.82356,0.89566,-0.072105
23.16,1.5376,0.90785,0.62979
23.17,1.4651,1.0267,0.43836
23.18,0.71288,1.0633,-0.35043
23.19,0.2991,0.81853,-0.51942
23.2,0.16287,0.64411,-0.48124
23.21,0.11004,0.75473,-0.64469
23.22,0.083952,0.87589,-0.79194
23.23,0.069159,0.77757,-0.70841
23.24,0.060197,0.53036,-0.47017
23.25,0.054732,0.48506,-0.43033
23.26,0.051639,0.67495,-0.62332
23.27,0.050498,0.79212,-0.74162
23.28,0.05116,0.67358,-0.62242
23.29,0.05384,0.52935,-0.47551
23.3,0.059185,0.6506,-0.59141
23.31,0.068625,0.79728,-0.72865
23.32,0.085324,0.71251,-0.62718
23.33,0.11715,0.49431,-0.37716
23.34,0.18837,0.47424,-0.28587
23.35,0.39326,0.67253,-0.27928
23.36,0.98865,0.71953,0.26912
23.37,1.739,0.53902,1.1999
23.38,1.4281,0.37577,1.0523
23.39,0.6397,0.54161,0.098092
23.4,0.28299,0.82253,-0.53954
23.41,0.16659,0.82021,-0.65362
23.42,0.12272,0.63023,-0.50751
23.43,0.10785,0.5731,-0.46525
23.44,0.10896,0.76362,-0.65466
23.45,0.12491,0.90446,-0.77955
23.46,0.16444,0.79742,-0.63298
23.47,0.26127,0.75062,-0.48935
23.48,0.55084,0.90853,-0.35769
23.49,1.363,1.0871,0.27587
23.5,2.2393,1.1247,1.1146
23.51,1.7083,0.96512,0.74315
23.52,0.75594,0.87088,-0.11493
23.53,0.37286,0.98117,-0.60831
23.54,0.29116,1.068,-0.77686
23.55,0.3598,1.062,-0.70224
23.56,0.70902,0.90013,-0.19112
23.57,1.6147,0.92062,0.69411
23.58,2.1966,1.0361,1.1605
23.59,1.3863,0.98801,0.39832
23.6,0.56861,0.95359,-0.38498
23.61,0.26934,0.89715,-0.62782
23.62,0.16773,0.96685,-0.79912
23.63,0.12621,1.0668,-0.9406
23.64,0.10934,0.96789,-0.85855
23.65,0.10711,0.8725,-0.76539
23.66,0.11932,0.84813,-0.72881
23.67,0.1562,0.89045,-0.73424
23.68,0.26061,0.98567,-0.72506
23.69,0.5934,0.91804,-0.32464
23.7,1.2959,0.8655,0.43036
23.71,1.5215,0.94474,0.57674
23.72,0.86031,0.95405,-0.093737
23.73,0.38029,0.93512,-0.55483
23.74,0.24158,0.83563,-0.59405
23.75,0.24636,0.84497,-0.59862
23.76,0.39932,0.88987,-0.49054
23.77,0.92375,0.80228,0.12147
23.78,1.6949,0.77351,0.92138
23.79,1.5021,0.73696,0.76512
23.8,0.70082,0.77972,-0.078903
23.81,0.30367,0.87138,-0.56771
23.82,0.17117,0.80334,-0.63217
23.83,0.11916,0.76886,-0.6497
23.84,0.097994,0.78674,-0.68875
23.85,0.092262,0.74294,-0.65068
23.86,0.098797,0.77091,-0.67211
23.87,0.12282,0.70416,-0.58135
23.88,0.18828,0.72517,-0.53689
23.89,0.39305,0.80574,-0.41269
23.9,0.94452,0.77518,0.16934
23.91,1.4416,0.80295,0.63866
23.92,1.0212,0.76064,0.26055
23.93,0.44392,0.73687,-0.29295
23.94,0.22746,0.71072,-0.48325
23.95,0.18369,0.64895,-0.46525
23.96,0.23606,0.68828,-0.45222
23.97,0.48262,0.677,-0.19438
23.98,1.0022,0.64213,0.36007
23.99,1.1216,0.63087,0.49077
24,0.606,0.64137,-0.035366
24.01,0.24998,0.74764,-0.49766
24.02,0.13123,0.71765,-0.58642
24.03,0.089921,0.59315,-0.50323
24.04,0.072865,0.58738,-0.51452
24.05,0.066926,0.59468,-0.52776
24.06,0.06902,0.6631,-0.59408
24.07,0.081291,0.62847,-0.54718
24.08,0.11554,0.56149,-0.44595
24.09,0.22092,0.61383,-0.3929
24.1,0.52509,0.65074,-0.12565
24.11,0.88138,0.67897,0.20241
24.12,0.7014,0.60748,0.093912
24.13,0.32272,0.52305,-0.20033
24.14,0.16503,0.54308,-0.37805
24.15,0.13307,0.57006,-0.43698
24.16,0.16759,0.57842,-0.41083
24.17,0.33137,0.52199,-0.19062
24.18,0.70775,0.49042,0.21733
24.19,0.85706,0.54469,0.31237
24.2,0.50064,0.57932,-0.078679
24.21,0.22029,0.6514,-0.43112
24.22,0.12373,0.65624,-0.53251
24.23,0.090899,0.63863,-0.54773
24.24,0.081465,0.70275,-0.62128
24.25,0.084695,0.6924,-0.6077
24.26,0.099697,0.70405,-0.60435
24.27,0.13372,0.69659,-0.56287
24.28,0.21354,0.73886,-0.52532
24.29,0.44558,0.79659,-0.35101
24.3,1.1205,0.76136,0.35913
24.31,1.9717,0.82655,1.1452
24.32,1.623,0.82563,0.7974
24.33,0.73529,0.78019,-0.044908
24.34,0.34773,0.7545,-0.40677
24.35,0.26322,0.69855,-0.43533
24.36,0.33275,0.72146,-0.38871
24.37,0.68734,0.67301,0.014322
24.38,1.4734,0.63302,0.84034
24.39,1.7173,0.63998,1.0773
24.4,0.94724,0.5989,0.34834
24.41,0.37875,0.60352,-0.22478
24.42,0.18311,0.56327,-0.38016
24.43,0.11143,0.52853,-0.4171
24.44,0.078182,0.55244,-0.47426
24.45,0.060116,0.49181,-0.43169
24.46,0.049231,0.45059,-0.40136
24.47,0.042301,0.43497,-0.39266
24.48,0.037832,0.43095,-0.39312
24.49,0.035083,0.45088,-0.4158
24.5,0.033711,0.39808,-0.36436
24.51,0.03365,0.36403,-0.33038
24.52,0.035123,0.3736,-0.33848
24.53,0.038833,0.38042,-0.34158
24.54,0.046591,0.34828,-0.30168
24.55,0.063882,0.28226,-0.21838
24.56,0.11106,0.26131,-0.15025
24.57,0.25621,0.28091,-0.024701
24.58,0.50751,0.30577,0.20174
24.59,0.51116,0.32392,0.18724
24.6,0.26913,0.40629,-0.13716
24.61,0.13185,0.50805,-0.3762
24.62,0.084862,0.48669,-0.40183
24.63,0.068848,0.47997,-0.41113
24.64,0.068416,0.47327,-0.40485
24.65,0.078741,0.49352,-0.41478
24.66,0.10274,0.53798,-0.43524
24.67,0.15487,0.51279,-0.35792
24.68,0.28906,0.53049,-0.24143
24.69,0.70823,0.51208,0.19616
24.7,1.6279,0.56041,1.0675
24.71,1.9935,0.62583,1.3677
24.72,1.134,0.54125,0.59278
24.73,0.45554,0.52915,-0.073612
24.74,0.23405,0.53772,-0.30367
24.75,0.18524,0.56698,-0.38174
24.76,0.24721,0.58235,-0.33514
24.77,0.49846,0.50155,-0.0030953
24.78,0.75405,0.52481,0.22924
24.79,0.55072,0.55351,-0.0027938
24.8,0.2404,0.51887,-0.27846
24.81,0.11235,0.51035,-0.398
24.82,0.069623,0.45548,-0.38586
24.83,0.051663,0.46061,-0.40894
24.84,0.042827,0.47968,-0.43685
24.85,0.038678,0.44615,-0.40747
24.86,0.038087,0.48662,-0.44853
24.87,0.042296,0.52968,-0.48738
24.88,0.058787,0.49021,-0.43142
24.89,0.10985,0.44026,-0.33041
24.9,0.18004,0.44407,-0.26403
24.91,0.16118,0.47454,-0.31336
24.92,0.096454,0.49185,-0.3954
24.93,0.075213,0.43539,-0.36017
24.94,0.091264,0.38484,-0.29358
24.95,0.15834,0.4049,-0.24657
24.96,0.37828,0.42566,-0.047377
24.97,0.8033,0.40087,0.40243
24.98,0.8719,0.37539,0.49651
24.99,0.46005,0.39294,0.067104
25,0.19398,0.43662,-0.24264
25.01,0.10193,0.43321,-0.33129
25.02,0.066754,0.41356,-0.34681
25.03,0.05283,0.40861,-0.35578
25.04,0.048749,0.41083,-0.36208
25.05,0.051786,0.41256,-0.36078
25.06,0.064911,0.42028,-0.35537
25.07,0.10394,0.43331,-0.32937
25.08,0.22931,0.43033,-0.20102
25.09,0.49425,0.45026,0.043986
25.1,0.57991,0.43472,0.14519
25.11,0.33208,0.4466,-0.11452
25.12,0.1537,0.48653,-0.33283
25.13,0.10697,0.4622,-0.35523
25.14,0.12475,0.42747,-0.30271
25.15,0.23754,0.38083,-0.14329
25.16,0.53284,0.37307,0.15977
25.17,0.72351,0.42623,0.29728
25.18,0.46228,0.43423,0.028056
25.19,0.19956,0.42501,-0.22545
25.2,0.10138,0.40856,-0.30718
25.21,0.065666,0.40243,-0.33676
25.22,0.051818,0.41515,-0.36334
25.23,0.047777,0.38895,-0.34117
25.24,0.0502,0.3945,-0.3443
25.25,0.060848,0.44255,-0.38171
25.26,0.090667,0.46861,-0.37794
25.27,0.18426,0.46992,-0.28566
25.28,0.41346,0.50847,-0.095015
25.29,0.56315,0.51548,0.047676
25.3,0.37164,0.48075,-0.10911
25.31,0.18275,0.44371,-0.26097
25.32,0.13317,0.42704,-0.29387
25.33,0.16337,0.47538,-0.31201
25.34,0.31513,0.48042,-0.16528
25.35,0.7536,0.43652,0.31709
25.36,1.1891,0.45966,0.72939
25.37,0.87012,0.53852,0.3316
25.38,0.3743,0.60523,-0.23093
25.39,0.17316,0.57998,-0.40682
25.4,0.10972,0.55687,-0.44715
25.41,0.088612,0.56761,-0.479
25.42,0.085915,0.59411,-0.5082
25.43,0.097603,0.61263,-0.51502
25.44,0.13066,0.62465,-0.49399
25.45,0.2166,0.64586,-0.42926
25.46,0.48297,0.59733,-0.11436
25.47,1.1785,0.59967,0.57883
25.48,1.7448,0.61493,1.1299
25.49,1.1873,0.58128,0.60598
25.5,0.50354,0.57717,-0.073629
25.51,0.25792,0.53904,-0.28112
25.52,0.21964,0.52424,-0.3046
25.53,0.33137,0.53357,-0.20219
25.54,0.72103,0.50036,0.22067
25.55,1.1134,0.49231,0.62106
25.56,0.81093,0.47832,0.33262
25.57,0.34578,0.45119,-0.10541
25.58,0.15492,0.45942,-0.30451
25.59,0.092396,0.46764,-0.37525
25.6,0.067138,0.47221,-0.40507
25.61,0.055904,0.4808,-0.4249
25.62,0.052685,0.43839,-0.3857
25.63,0.057542,0.412,-0.35445
25.64,0.078498,0.41123,-0.33273
25.65,0.15093,0.39099,-0.24007
25.66,0.33835,0.40541,-0.067064
25.67,0.47501,0.38508,0.089929
25.68,0.31648,0.32766,-0.011176
25.69,0.14175,0.3064,-0.16465
25.7,0.081983,0.31086,-0.22888
25.71,0.076631,0.33449,-0.25786
25.72,0.1188,0.30205,-0.18326
25.73,0.24864,0.2458,0.002845
25.74,0.35584,0.24484,0.111
25.75,0.24766,0.29567,-0.048015
25.76,0.11603,0.33636,-0.22033
25.77,0.064466,0.33861,-0.27414
25.78,0.046296,0.315,-0.2687
25.79,0.04104,0.27137,-0.23033
25.8,0.042854,0.26797,-0.22512
25.81,0.051417,0.30516,-0.25375
25.82,0.07216,0.34297,-0.27081
25.83,0.12715,0.32824,-0.20109
25.84,0.30009,0.26193,0.03816
25.85,0.67995,0.24853,0.43142
25.86,0.83145,0.27872,0.55273
25.87,0.47768,0.3085,0.16918
25.88,0.19976,0.30485,-0.10509
25.89,0.11316,0.26059,-0.14744
25.9,0.1066,0.23302,-0.12642
25.91,0.1762,0.24804,-0.071844
25.92,0.35399,0.28777,0.066222
25.93,0.42351,0.32993,0.09358
25.94,0.24827,0.31475,-0.066485
25.95,0.11017,0.25881,-0.14864
25.96,0.060908,0.24537,-0.18446
25.97,0.042917,0.29153,-0.24861
25.98,0.036363,0.32729,-0.29093
25.99,0.035528,0.32087,-0.28535
26,0.03967,0.30833,-0.26866
26.01,0.052413,0.32383,-0.27142
26.02,0.090348,0.33078,-0.24044
26.03,0.20606,0.35704,-0.15098
26.04,0.38496,0.36674,0.018219
26.05,0.36069,0.32638,0.034316
26.06,0.1878,0.30739,-0.11959
26.07,0.10764,0.29622,-0.18858
26.08,0.10741,0.31661,-0.20919
26.09,0.17928,0.35826,-0.17898
26.1,0.42638,0.34449,0.081895
26.11,0.81273,0.31659,0.49614
26.12,0.74983,0.2976,0.45223
26.13,0.35493,0.28072,0.074212
26.14,0.14878,0.31806,-0.16928
26.15,0.08008,0.33536,-0.25528
26.16,0.053995,0.30526,-0.25126
26.17,0.043356,0.29373,-0.25038
26.18,0.040435,0.2772,-0.23676
26.19,0.044391,0.30782,-0.26343
26.2,0.061279,0.34148,-0.2802
26.21,0.11901,0.30235,-0.18334
26.22,0.26774,0.29319,-0.025455
26.23,0.37665,0.27716,0.099487
26.24,0.25293,0.25655,-0.0036229
26.25,0.11742,0.29021,-0.17279
26.26,0.0752,0.29113,-0.21593
26.27,0.083632,0.26012,-0.17648
26.28,0.15687,0.24342,-0.086556
26.29,0.34427,0.22684,0.11744
26.3,0.44889,0.25014,0.19875
26.31,0.27525,0.27745,-0.0022
26.32,0.1145,0.2573,-0.1428
26.33,0.057305,0.24278,-0.18548
26.34,0.038399,0.23203,-0.19363
26.35,0.03101,0.22857,-0.19756
26.36,0.028644,0.25645,-0.2278
26.37,0.029968,0.27803,-0.24806
26.38,0.03668,0.28075,-0.24407
26.39,0.058135,0.26148,-0.20335
26.4,0.12323,0.25167,-0.12844
26.41,0.21803,0.26689,-0.048866
26.42,0.19898,0.28538,-0.086396
26.43,0.10953,0.27446,-0.16493
26.44,0.073901,0.24603,-0.17213
26.45,0.08521,0.23187,-0.14666
26.46,0.15532,0.23598,-0.080662
26.47,0.3727,0.263,0.1097
26.48,0.64878,0.31624,0.33254
26.49,0.5346,0.3479,0.18669
26.5,0.24491,0.31885,-0.073944
26.51,0.11344,0.32928,-0.21584
26.52,0.071702,0.34941,-0.27771
26.53,0.059178,0.34851,-0.28933
26.54,0.060052,0.37383,-0.31377
26.55,0.072467,0.35954,-0.28707
26.56,0.10488,0.36754,-0.26266
26.57,0.19417,0.3928,-0.19863
26.58,0.47597,0.37393,0.10204
26.59,1.044,0.37883,0.66516
26.6,1.1802,0.3725,0.80769
26.61,0.63488,0.33885,0.29602
26.62,0.26291,0.3493,-0.086394
26.63,0.15351,0.35092,-0.19742
26.64,0.15663,0.31204,-0.15542
26.65,0.28407,0.3152,-0.031132
26.66,0.51538,0.31671,0.19867
26.67,0.48979,0.31133,0.17846
26.68,0.24187,0.31754,-0.075662
26.69,0.10534,0.29925,-0.19391
26.7,0.058931,0.28052,-0.22159
26.71,0.040696,0.27936,-0.23866
26.72,0.032466,0.27681,-0.24435
26.73,0.029047,0.29144,-0.26239
26.74,0.029475,0.29071,-0.26124
26.75,0.036479,0.25268,-0.2162
26.76,0.063132,0.22789,-0.16475
26.77,0.126,0.23116,-0.10515
26.78,0.15665,0.24249,-0.08584
26.79,0.10012,0.24839,-0.14827
26.8,0.054004,0.22181,-0.16781
26.81,0.045019,0.19511,-0.15009
26.82,0.062031,0.18237,-0.12034
26.83,0.13076,0.19735,-0.066594
26.84,0.25981,0.229,0.03081
26.85,0.27141,0.23803,0.033383
26.86,0.14729,0.21481,-0.067522
26.87,0.071933,0.20751,-0.13558
26.88,0.044532,0.21995,-0.17542
26.89,0.034779,0.2317,-0.19692
26.9,0.033922,0.24238,-0.20846
26.91,0.039342,0.23224,-0.1929
26.92,0.053963,0.21696,-0.163
26.93,0.092569,0.21428,-0.12171
26.94,0.21369,0.22357,-0.0098827
26.95,0.50083,0.24095,0.25988
26.96,0.6621,0.23099,0.43111
26.97,0.40631,0.20263,0.20369
26.98,0.17105,0.19531,-0.024259
26.99,0.095384,0.20386,-0.10847
27,0.092944,0.20147,-0.10853
27.01,0.16259,0.20734,-0.044748
27.02,0.30617,0.22227,0.083899
27.03,0.31446,0.2333,0.081167
27.04,0.16398,0.24091,-0.076922
27.05,0.072325,0.24424,-0.17192
27.06,0.042735,0.23384,-0.1911
27.07,0.032983,0.22972,-0.19674
27.08,0.030352,0.2406,-0.21025
27.09,0.032365,0.25915,-0.22679
27.1,0.040613,0.27831,-0.2377
27.11,0.064422,0.26929,-0.20487
27.12,0.14016,0.24741,-0.10725
27.13,0.30664,0.24582,0.060813
27.14,0.37466,0.26237,0.1123
27.15,0.22437,0.25271,-0.028337
27.16,0.11042,0.2347,-0.12428
27.17,0.088171,0.23283,-0.14466
27.18,0.12863,0.21722,-0.08859
27.19,0.2907,0.23532,0.055379
27.2,0.5632,0.27528,0.28792
27.21,0.54114,0.2551,0.28604
27.22,0.26562,0.22943,0.036195
27.23,0.11408,0.23467,-0.12059
27.24,0.062663,0.22385,-0.16118
27.25,0.043923,0.24871,-0.20478
27.26,0.037843,0.27991,-0.24207
27.27,0.03925,0.25222,-0.21297
27.28,0.050129,0.23226,-0.18213
27.29,0.08549,0.22464,-0.13915
27.3,0.19969,0.21474,-0.015051
27.31,0.40955,0.2329,0.17666
27.32,0.42691,0.2419,0.18501
27.33,0.2211,0.20736,0.013744
27.34,0.098635,0.19061,-0.091976
27.35,0.068349,0.18398,-0.11563
27.36,0.086892,0.1746,-0.08771
27.37,0.17687,0.19454,-0.017675
27.38,0.28664,0.19114,0.095506
27.39,0.22676,0.14541,0.081348
27.4,0.10402,0.13824,-0.034214
27.41,0.048602,0.15421,-0.1056
27.42,0.028386,0.16842,-0.14004
27.43,0.019798,0.17688,-0.15708
27.44,0.01562,0.1585,-0.14288
27.45,0.013319,0.12779,-0.11447
27.46,0.012025,0.12008,-0.10805
27.47,0.011382,0.13664,-0.12526
27.48,0.011266,0.15701,-0.14574
27.49,0.011698,0.1645,-0.1528
27.5,0.012863,0.14905,-0.13619
27.51,0.015279,0.1112,-0.095924
27.52,0.020407,0.10896,-0.088558
27.53,0.033356,0.13495,-0.10159
27.54,0.073585,0.14012,-0.066532
27.55,0.16528,0.15297,0.012312
27.56,0.20968,0.15205,0.057632
27.57,0.12742,0.12557,0.0018502
27.58,0.057263,0.13964,-0.08238
27.59,0.032348,0.15892,-0.12657
27.6,0.024422,0.16391,-0.13949
27.61,0.023232,0.18649,-0.16326
27.62,0.026377,0.17812,-0.15175
27.63,0.035483,0.15803,-0.12254
27.64,0.05984,0.18141,-0.12157
27.65,0.136,0.2066,-0.070595
27.66,0.30961,0.20425,0.10536
27.67,0.39406,0.1984,0.19566
27.68,0.23937,0.16828,0.071094
27.69,0.11117,0.15514,-0.043967
27.7,0.080986,0.18341,-0.10242
27.71,0.11376,0.18509,-0.071328
27.72,0.25374,0.17632,0.077422
27.73,0.46285,0.17434,0.28852
27.74,0.40862,0.14816,0.26046
27.75,0.18739,0.14699,0.040406
27.76,0.077302,0.17826,-0.10096
27.77,0.041873,0.17184,-0.12997
27.78,0.028397,0.164,-0.13561
27.79,0.022372,0.1629,-0.14053
27.8,0.020126,0.15303,-0.1329
27.81,0.021429,0.15833,-0.1369
27.82,0.030464,0.16569,-0.13523
27.83,0.060045,0.15046,-0.090415
27.84,0.098048,0.1515,-0.053454
27.85,0.082458,0.1489,-0.066442
27.86,0.043282,0.13681,-0.093532
27.87,0.028109,0.14284,-0.11473
27.88,0.030958,0.1445,-0.11354
27.89,0.056134,0.13707,-0.080935
27.9,0.11543,0.14877,-0.033338
27.91,0.14009,0.14731,-0.0072218
27.92,0.087198,0.13884,-0.051644
27.93,0.045456,0.15776,-0.11231
27.94,0.028555,0.1662,-0.13764
27.95,0.022125,0.17101,-0.14888
27.96,0.021778,0.17172,-0.14994
27.97,0.025783,0.15592,-0.13013
27.98,0.036412,0.14716,-0.11075
27.99,0.065677,0.1592,-0.093523
28,0.15703,0.16516,-0.0081328
28.01,0.33234,0.17675,0.15559
28.02,0.36183,0.17479,0.18704
28.03,0.19473,0.15117,0.043566
28.04,0.090867,0.1454,-0.054535
28.05,0.0704,0.15812,-0.087719
28.06,0.10538,0.16282,-0.057438
28.07,0.22777,0.17351,0.054259
28.08,0.34008,0.17113,0.16895
28.09,0.2402,0.15761,0.082587
28.1,0.10398,0.17129,-0.067315
28.11,0.050149,0.18002,-0.12987
28.12,0.033098,0.18014,-0.14704
28.13,0.027595,0.19813,-0.17053
28.14,0.027631,0.19635,-0.16872
28.15,0.033227,0.17731,-0.14408
28.16,0.050838,0.19108,-0.14024
28.17,0.1078,0.199,-0.091204
28.18,0.24339,0.19342,0.049965
28.19,0.32055,0.19964,0.12091
28.2,0.20289,0.18385,0.019044
28.21,0.097483,0.16771,-0.070228
28.22,0.074014,0.1765,-0.10249
28.23,0.10891,0.1766,-0.067698
28.24,0.24422,0.19017,0.054047
28.25,0.41928,0.2023,0.21698
28.26,0.34413,0.17849,0.16564
28.27,0.15626,0.1722,-0.015941
28.28,0.070043,0.17399,-0.10395
28.29,0.041693,0.16471,-0.12302
28.3,0.031899,0.17577,-0.14387
28.31,0.030082,0.17799,-0.14791
28.32,0.03483,0.16166,-0.12683
28.33,0.052154,0.15765,-0.1055
28.34,0.10992,0.14992,-0.039999
28.35,0.25828,0.14151,0.11676
28.36,0.36633,0.14132,0.22501
28.37,0.24109,0.13251,0.10858
28.38,0.10281,0.12898,-0.026173
28.39,0.05526,0.13751,-0.082252
28.4,0.052203,0.1299,-0.0777
28.41,0.088298,0.12849,-0.040193
28.42,0.14755,0.13127,0.016275
28.43,0.12994,0.1148,0.015141
28.44,0.063497,0.11235,-0.048856
28.45,0.030494,0.1213,-0.090806
28.46,0.020042,0.11372,-0.093682
28.47,0.016561,0.12204,-0.10548
28.48,0.015975,0.13249,-0.11652
28.49,0.017843,0.12381,-0.10596
28.5,0.024288,0.13094,-0.10665
28.51,0.045079,0.12992,-0.084846
28.52,0.099507,0.10677,-0.0072666
28.53,0.14453,0.11341,0.031125
28.54,0.10363,0.11738,-0.013752
28.55,0.055033,0.11141,-0.056377
28.56,0.04569,0.12354,-0.077853
28.57,0.070623,0.12131,-0.050686
28.58,0.16265,0.11644,0.046204
28.59,0.29856,0.12727,0.17129
28.6,0.2655,0.12693,0.13857
28.61,0.12558,0.13779,-0.012207
28.62,0.055947,0.14888,-0.092937
28.63,0.033553,0.1305,-0.09695
28.64,0.026572,0.12212,-0.095549
28.65,0.026373,0.12971,-0.10334
28.66,0.032306,0.13038,-0.098078
28.67,0.050899,0.13515,-0.084249
28.68,0.11112,0.13712,-0.025997
28.69,0.26488,0.12594,0.13895
28.7,0.37693,0.11841,0.25851
28.71,0.24773,0.11566,0.13207
28.72,0.10517,0.1237,-0.018531
28.73,0.056864,0.13291,-0.076042
28.74,0.056358,0.1199,-0.063538
28.75,0.099986,0.11155,-0.011562
28.76,0.16094,0.11283,0.04811
28.77,0.13255,0.10408,0.02847
28.78,0.06408,0.10673,-0.04265
28.79,0.031454,0.12011,-0.088653
28.8,0.019193,0.11123,-0.092037
28.81,0.014296,0.097518,-0.083222
28.82,0.012512,0.10208,-0.089571
28.83,0.012675,0.10922,-0.09655
28.84,0.015773,0.11451,-0.098734
28.85,0.027342,0.1092,-0.08186
28.86,0.053421,0.097724,-0.044304
28.87,0.064317,0.087099,-0.022781
28.88,0.041341,0.08069,-0.039349
28.89,0.024907,0.087888,-0.062981
28.9,0.025225,0.10346,-0.078233
28.91,0.043829,0.10752,-0.06369
28.92,0.098555,0.10443,-0.0058726
28.93,0.14871,0.097173,0.051541
28.94,0.10821,0.10221,0.0059997
28.95,0.052101,0.11208,-0.059982
28.96,0.028668,0.11172,-0.083048
28.97,0.020537,0.12016,-0.099619
28.98,0.019259,0.12157,-0.10231
28.99,0.02244,0.1092,-0.086756
29,0.032035,0.11692,-0.084888
29.01,0.05974,0.12736,-0.067617
29.02,0.14587,0.11746,0.028405
29.03,0.29517,0.11763,0.17755
29.04,0.29691,0.11924,0.17767
29.05,0.15178,0.11175,0.040031
29.06,0.072784,0.11835,-0.045571
29.07,0.062261,0.12033,-0.058065
29.08,0.10603,0.10948,-0.0034436
29.09,0.21984,0.11224,0.1076
29.1,0.26412,0.11219,0.15193
29.11,0.15092,0.10615,0.044769
29.12,0.061328,0.11717,-0.055839
29.13,0.030345,0.12286,-0.092514
29.14,0.019597,0.10924,-0.089648
29.15,0.01506,0.10602,-0.090962
29.16,0.013334,0.10844,-0.095109
29.17,0.014006,0.10392,-0.089915
29.18,0.019649,0.10717,-0.087521
29.19,0.037444,0.11252,-0.075072
29.2,0.057147,0.10166,-0.044515
29.21,0.046057,0.09011,-0.044053
29.22,0.026689,0.093713,-0.067024
29.23,0.022797,0.10086,-0.078061
29.24,0.034918,0.10435,-0.069428
29.25,0.079097,0.10334,-0.024241
29.26,0.14427,0.096727,0.047543
29.27,0.1285,0.093355,0.035144
29.28,0.061528,0.096278,-0.03475
29.29,0.028174,0.10099,-0.072814
29.3,0.017521,0.10417,-0.086651
29.31,0.01439,0.09456,-0.08017
29.32,0.014734,0.082658,-0.067924
29.33,0.018647,0.082652,-0.064004
29.34,0.030916,0.083401,-0.052485
29.35,0.070742,0.084132,-0.01339
29.36,0.15506,0.088225,0.066834
29.37,0.18208,0.08283,0.099248
29.38,0.10256,0.073042,0.02952
29.39,0.04517,0.071892,-0.026722
29.4,0.030445,0.075341,-0.044896
29.41,0.040183,0.086457,-0.046274
29.42,0.076796,0.089126,-0.012329
29.43,0.097842,0.078399,0.019443
29.44,0.0627,0.071873,-0.0091731
29.45,0.030093,0.07209,-0.041997
29.46,0.017144,0.076287,-0.059144
29.47,0.012434,0.083366,-0.070932
29.48,0.011396,0.082726,-0.07133
29.49,0.012754,0.075718,-0.062964
29.5,0.017852,0.069616,-0.051764
29.51,0.034327,0.06685,-0.032523
29.52,0.081185,0.073971,0.0072139
29.53,0.1319,0.079865,0.052038
29.54,0.10141,0.072785,0.028623
29.55,0.046962,0.068276,-0.021313
29.56,0.026656,0.071135,-0.044478
29.57,0.028426,0.077296,-0.04887
29.58,0.052943,0.088396,-0.035453
29.59,0.088937,0.096316,-0.007379
29.6,0.07724,0.093188,-0.015948
29.61,0.039963,0.087896,-0.047933
29.62,0.021673,0.090044,-0.06837
29.63,0.015502,0.099279,-0.083777
29.64,0.014566,0.098865,-0.084299
29.65,0.017001,0.10036,-0.083355
29.66,0.024243,0.10757,-0.083329
29.67,0.045029,0.099249,-0.05422
29.68,0.10946,0.090792,0.018671
29.69,0.22113,0.098508,0.12262
29.7,0.22286,0.091336,0.13153
29.71,0.11538,0.084968,0.030416
29.72,0.058287,0.096348,-0.038061
29.73,0.055825,0.09202,-0.036194
29.74,0.1052,0.07898,0.026219
29.75,0.21108,0.086925,0.12416
29.76,0.2264,0.091721,0.13468
29.77,0.11798,0.08195,0.036031
29.78,0.047725,0.086314,-0.038589
29.79,0.024512,0.094223,-0.06971
29.8,0.016384,0.082402,-0.066017
29.81,0.013242,0.078459,-0.065217
29.82,0.012931,0.091015,-0.078084
29.83,0.01651,0.087421,-0.070911
29.84,0.031002,0.075767,-0.044764
29.85,0.064106,0.079924,-0.015818
29.86,0.077442,0.075084,0.0023578
29.87,0.046738,0.066817,-0.020079
29.88,0.023701,0.078425,-0.054724
29.89,0.020355,0.090194,-0.069839
29.9,0.034092,0.084023,-0.049932
29.91,0.072652,0.076514,-0.0038619
29.92,0.094819,0.077414,0.017405
29.93,0.060289,0.077125,-0.016836
29.94,0.027618,0.081684,-0.054066
29.95,0.013672,0.093888,-0.080216
29.96,0.0077765,0.0868,-0.079023
29.97,0.0052336,0.06962,-0.064387
29.98,0.0039375,0.070633,-0.066695
29.99,0.003161,0.066361,-0.0632


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_spstrnmf1.csv <==
0,0.051239,0,0.051239
0.01,0.051711,0,0.051711
0.02,0.052191,0,0.052191
0.030001,0.052678,0,0.052678
0.040001,0.053173,0,0.053173
0.050001,0.053675,0,0.053675
0.060001,0.054185,0,0.054185
0.070001,0.054703,0,0.054703
0.080001,0.055229,0,0.055229
0.090002,0.055763,0,0.055763
0.1,0.05667,0,0.05667
0.11,0.057223,0,0.057223
0.12,0.057785,0,0.057785
0.13,0.058356,0,0.058356
0.14,0.058936,0,0.058936
0.15,0.059525,0,0.059525
0.16,0.060125,0,0.060125
0.17,0.060734,0,0.060734
0.18,0.061353,0,0.061353
0.19,0.061983,0,0.061983
0.2,0.062624,0,0.062624
0.21,0.063275,0,0.063275
0.22,0.063938,0,0.063938
0.23,0.064613,0,0.064613
0.24,0.065299,0,0.065299
0.25,0.065997,0,0.065997
0.26,0.066708,0,0.066708
0.27,0.067431,0,0.067431
0.28,0.068168,0,0.068168
0.29,0.068918,0,0.068918
0.30001,0.069682,0,0.069682
0.31001,0.070596,0,0.070596
0.32001,0.07139,0,0.07139
0.33001,0.072198,0,0.072198
0.34001,0.073021,0,0.073021
0.35001,0.07386,0,0.07386
0.36001,0.074715,0,0.074715
0.37001,0.075587,0,0.075587
0.38001,0.076477,0,0.076477
0.39001,0.077384,0,0.077384
0.40001,0.078309,0,0.078309
0.41001,0.079252,0,0.079252
0.42001,0.080215,0,0.080215
0.43001,0.081198,0,0.081198
0.44001,0.082202,0,0.082202
0.45001,0.083226,0,0.083226
0.46001,0.084272,0,0.084272
0.47001,0.085341,0,0.085341
0.48001,0.086433,0,0.086433
0.49001,0.087548,0,0.087548
0.50001,0.088688,0,0.088688
0.51001,0.090876,0,0.090876
0.52001,0.092072,0,0.092072
0.53001,0.093296,0,0.093296
0.54001,0.094547,0,0.094547
0.55001,0.095828,0,0.095828
0.56001,0.097138,0,0.097138
0.57001,0.09848,0,0.09848
0.58001,0.099854,0,0.099854
0.59001,0.10126,0,0.10126
0.60001,0.1027,0,0.1027
0.61001,0.10418,0,0.10418
0.62001,0.1057,0,0.1057
0.63001,0.10725,0,0.10725
0.64001,0.10885,0,0.10885
0.65001,0.11048,0,0.11048
0.66001,0.11216,0,0.11216
0.67001,0.11389,0,0.11389
0.68001,0.11566,0,0.11566
0.69001,0.11748,0,0.11748
0.70001,0.11935,0,0.11935
0.71001,0.12128,0,0.12128
0.72001,0.12326,0,0.12326
0.73001,0.1253,0,0.1253
0.74001,0.1274,0,0.1274
0.75001,0.12956,0,0.12956
0.76001,0.13179,0,0.13179
0.77001,0.13409,0,0.13409
0.78001,0.13646,0,0.13646
0.79001,0.13891,0,0.13891
0.80001,0.14144,0,0.14144
0.81001,0.14405,0,0.14405
0.82001,0.14675,0,0.14675
0.83001,0.14955,0,0.14955
0.84001,0.15244,0,0.15244
0.85001,0.15543,0,0.15543
0.86001,0.15854,0,0.15854
0.87001,0.16175,0,0.16175
0.88001,0.16509,0,0.16509
0.89001,0.16873,0,0.16873
0.90002,0.17233,0,0.17233
0.91002,0.17608,0,0.17608
0.92002,0.17999,0,0.17999
0.93002,0.18406,0,0.18406
0.94002,0.1883,0,0.1883
0.95002,0.19273,0,0.19273
0.96002,0.19736,0,0.19736
0.97002,0.20221,0,0.20221
0.98002,0.20728,0,0.20728
0.99002,0.21259,0,0.21259
1,0.21817,0,0.21817
1.01,0.22404,0,0.22404
1.02,0.23021,0,0.23021
1.03,0.23671,0,0.23671
1.04,0.24357,0,0.24357
1.05,0.25082,0,0.25082
1.06,0.25849,0,0.25849
1.07,0.26682,0,0.26682
1.08,0.27546,0,0.27546
1.09,0.28467,0,0.28467
1.1,0.29448,0,0.29448
1.11,0.30498,0,0.30498
1.12,0.31622,0,0.31622
1.13,0.32828,0,0.32828
1.14,0.34128,0,0.34128
1.15,0.35531,0,0.35531
1.16,0.37049,0,0.37049
1.17,0.38699,0,0.38699
1.18,0.40497,0,0.40497
1.19,0.42463,0,0.42463
1.2,0.44621,0,0.44621
1.21,0.47001,0,0.47001
1.22,0.49637,0,0.49637
1.23,0.5257,0,0.5257
1.24,0.55851,0,0.55851
1.25,0.59593,0,0.59593
1.26,0.63773,0,0.63773
1.27,0.68538,0,0.68538
1.28,0.7401,0,0.7401
1.29,0.80347,0,0.80347
1.3,0.87754,0,0.87754
1.31,0.96498,0,0.96498
1.32,1.0694,0,1.0694
1.33,1.1958,0,1.1958
1.34,1.351,0,1.351
1.35,1.5448,0,1.5448
1.36,1.7917,0,1.7917
1.37,2.1137,0,2.1137
1.38,2.5456,0,2.5456
1.39,3.145,0,3.145
1.4,4.0138,0,4.0138
1.41,5.3459,2.4248,2.9211
1.42,7.5511,4.83,2.7211
1.43,11.634,9.2284,2.4055
1.44,20.679,18.414,2.2649
1.45,46.677,41.123,5.554
1.46,122.28,118.44,3.8393
1.47,217.49,223,-5.5159
1.48,177.45,173.08,4.3717
1.49,76.221,64.316,11.905
1.5,30.063,22.79,7.2725
1.51,15.233,9.5235,5.7094
1.52,9.3484,4.1639,5.1845
1.53,6.4208,1.7887,4.6321
1.54,4.7484,0.084602,4.6638
1.55,3.7039,0,3.7039
1.56,3.0097,0,3.0097
1.57,2.5271,0,2.5271
1.58,2.1801,0,2.1801
1.59,1.9247,0,1.9247
1.6,1.7327,0,1.7327
1.61,1.5868,0,1.5868
1.62,1.4753,0,1.4753
1.63,1.3901,0,1.3901
1.64,1.3256,0.92614,0.39944
1.65,1.2776,1.4774,-0.19974
1.66,1.2434,2.1853,-0.94189
1.67,1.2206,2.879,-1.6584
1.68,1.2078,3.5343,-2.3265
1.69,1.2038,4.0855,-2.8817
1.7,1.2077,4.5405,-3.3328
1.71,1.2191,4.896,-3.6769
1.72,1.2376,5.3023,-4.0648
1.73,1.2629,5.7797,-4.5168
1.74,1.2952,6.3453,-5.05
1.75,1.3347,7.0146,-5.6799
1.76,1.3814,7.8338,-6.4524
1.77,1.4359,8.6446,-7.2087
1.78,1.4988,9.3834,-7.8846
1.79,1.5709,10.019,-8.4478
1.8,1.6531,10.503,-8.8497
1.81,1.7467,11.056,-9.3096
1.82,1.8531,11.592,-9.739
1.83,1.9742,12.151,-10.177
1.84,2.1123,12.731,-10.619
1.85,2.2701,13.343,-11.073
1.86,2.4512,14.164,-11.713
1.87,2.6597,14.381,-11.722
1.88,2.9012,16.573,-13.671
1.89,3.1825,16.966,-13.783
1.9,3.5126,18.677,-15.164
1.91,3.9033,10.968,-7.0652
1.92,4.3693,0.65721,3.7121
1.93,4.9316,0,4.9316
1.94,5.6183,8.0303,-2.412
1.95,6.4687,9.2401,-2.7714
1.96,7.5391,10.553,-3.0139
1.97,8.9126,11.715,-2.8029
1.98,10.716,13.48,-2.7648
1.99,13.149,15.628,-2.4792
2,16.546,18.748,-2.2022
2.01,21.497,23.429,-1.9318
2.02,29.134,30.522,-1.3883
2.03,41.858,42.717,-0.85853
2.04,65.619,64.833,0.78618
2.05,118.93,114.63,4.3004
2.06,274.03,243.77,30.262
2.07,717.28,689.42,27.859
2.08,1234.6,1269.3,-34.652
2.09,967.48,981.25,-13.772
2.1,406.64,383.76,22.877
2.11,160.72,149.19,11.531
2.12,81.448,72.638,8.8107
2.13,49.526,42.407,7.1189
2.14,33.471,26.982,6.4898
2.15,24.219,18.049,6.1694
2.16,18.389,12.384,6.0048
2.17,14.476,8.6144,5.8613
2.18,11.722,5.915,5.807
2.19,9.7117,3.9779,5.7338
2.2,8.2006,2.4631,5.7375
2.21,7.0376,1.5548,5.4828
2.22,6.1253,0.10855,6.0168
2.23,5.3977,0,5.3977
2.24,4.81,0,4.81
2.25,4.3303,0,4.3303
2.26,3.9357,0,3.9357
2.27,3.6091,0,3.6091
2.28,3.3381,0,3.3381
2.29,3.1132,0,3.1132
2.3,2.9273,0,2.9273
2.31,2.775,0,2.775
2.32,2.6524,0,2.6524
2.33,2.5566,0,2.5566
2.34,2.4857,0,2.4857
2.35,2.4388,0,2.4388
2.36,2.4158,0,2.4158
2.37,2.4176,0,2.4176
2.38,2.4459,0,2.4459
2.39,2.5039,0,2.5039
2.4,2.5966,0,2.5966
2.41,2.7311,0,2.7311
2.42,2.9182,0,2.9182
2.43,3.1735,0,3.1735
2.44,3.5208,0,3.5208
2.45,3.9968,0,3.9968
2.46,4.6607,1.0392,3.6215
2.47,5.6123,1.9003,3.712
2.48,7.031,3.3455,3.6855
2.49,9.2671,5.5643,3.7028
2.5,13.085,9.3727,3.7121
2.51,20.451,16.746,3.7054
2.52,37.83,33.079,4.751
2.53,90.494,79.784,10.709
2.54,227.55,223.59,3.9592
2.55,338.73,342.42,-3.6902
2.56,227.54,222.18,5.3584
2.57,90.469,82.357,8.1125
2.58,37.794,33.205,4.5887
2.59,20.402,16.665,3.7375
2.6,13.024,9.9949,3.0295
2.61,9.1943,6.3201,2.8742
2.62,6.9459,4.0008,2.9451
2.63,5.5147,2.5518,2.9629
2.64,4.5506,1.5464,3.0042
2.65,3.8744,0.95983,2.9145
2.66,3.3859,0.079495,3.3064
2.67,3.0263,0,3.0263
2.68,2.7589,0,2.7589
2.69,2.5602,0,2.5602
2.7,2.4146,0,2.4146
2.71,2.3119,0,2.3119
2.72,2.2451,0,2.2451
2.73,2.21,0,2.21
2.74,2.2043,0,2.2043
2.75,2.227,0,2.227
2.76,2.279,0,2.279
2.77,2.3624,0,2.3624
2.78,2.4812,0,2.4812
2.79,2.6416,0,2.6416
2.8,2.8526,0,2.8526
2.81,3.1275,0.75098,2.3765
2.82,3.4854,1.1802,2.3052
2.83,3.9549,1.823,2.1319
2.84,4.5795,2.617,1.9625
2.85,5.4276,3.657,1.7705
2.86,6.6121,5.0329,1.5792
2.87,8.3296,6.8983,1.4314
2.88,10.949,9.6325,1.3162
2.89,15.23,14.112,1.1178
2.9,22.976,21.836,1.1406
2.91,39.441,37.914,1.5266
2.92,84.44,76.563,7.8776
2.93,222.03,212.79,9.2403
2.94,447,457.8,-10.8
2.95,429.04,432.82,-3.7828
2.96,201.81,196.22,5.59
2.97,77.262,76.869,0.39233
2.98,37.042,38.615,-1.5736
2.99,21.917,23.971,-2.054
3.0001,14.652,17.074,-2.4215
3.0101,10.585,13.269,-2.6833
3.0201,8.0741,10.81,-2.7356
3.0301,6.4152,9.1218,-2.7066
3.0401,5.2638,7.9685,-2.7047
3.0501,4.4345,7.211,-2.7765
3.0601,3.8201,6.6097,-2.7895
3.0701,3.3557,5.9649,-2.6092
3.0801,2.999,5.299,-2.3
3.0901,2.723,5.85,-3.127
3.1001,2.5094,9.0702,-6.5608
3.1101,2.3456,6.6652,-4.3196
3.1201,2.2233,6.0414,-3.8182
3.1301,2.1368,5.3506,-3.2138
3.1401,2.0833,3.9168,-1.8335
3.1501,2.0618,2.111,-0.049179
3.1601,2.0736,3.7745,-1.7009
3.1701,2.1224,5.4622,-3.3398
3.1801,2.2158,5.2643,-3.0485
3.1901,2.3661,5.3325,-2.9663
3.2001,2.5946,5.547,-2.9524
3.2101,2.9375,5.9453,-3.0078
3.2201,3.4598,6.5002,-3.0404
3.2301,4.2866,7.3577,-3.0711
3.2401,5.685,8.7642,-3.0792
3.2501,8.3164,11.236,-2.9192
3.2601,14.24,16.777,-2.5367
3.2701,31.497,31.619,-0.12239
3.2801,80.82,82.105,-1.2849
3.2901,138.39,143.12,-4.7281
3.3001,108.68,111.1,-2.418
3.3101,46.287,47.797,-1.5096
3.3201,18.944,21.151,-2.207
3.3301,10.15,12.254,-2.1035
3.3401,6.6316,8.6651,-2.0335
3.3501,4.8854,6.8977,-2.0123
3.3601,3.9038,5.8347,-1.9309
3.3701,3.3121,5.119,-1.8069
3.3801,2.944,4.6372,-1.6932
3.3901,2.7168,4.2813,-1.5645
3.4001,2.5867,4.0132,-1.4265
3.4101,2.529,3.8124,-1.2834
3.4201,2.5307,3.6646,-1.1339
3.4301,2.5855,3.5666,-0.98104
3.4401,2.6923,3.5183,-0.82602
3.4501,2.8542,3.524,-0.66983
3.4601,3.079,3.5916,-0.51267
3.4701,3.3793,3.7331,-0.35379
3.4801,3.7754,3.971,-0.19562
3.4901,4.2977,4.3419,-0.044131
3.5001,4.9934,4.8929,0.10052
3.5101,5.9365,5.6899,0.24657
3.5201,7.2486,6.824,0.42465
3.5301,9.1401,8.4446,0.69551
3.5401,12,11.145,0.85557
3.5501,16.621,15.901,0.72033
3.5601,24.832,23.65,1.1815
3.5701,41.774,39.514,2.2598
3.5801,86.226,77.596,8.6298
3.5901,224.41,206.33,18.078
3.6001,489.49,491.3,-1.8112
3.6101,531.3,537.76,-6.4559
3.6201,271.57,271.27,0.30352
3.6301,102.96,105.3,-2.3419
3.6401,47.281,49.01,-1.729
3.6501,27.17,27.168,0.0022671
3.6601,17.797,17.623,0.17383
3.6701,12.641,14.055,-1.4137
3.6801,9.4912,12.242,-2.7511
3.6901,7.4235,8.5211,-1.0976
3.7001,5.9921,7.5384,-1.5464
3.7101,4.9601,6.0501,-1.09
3.7201,4.1918,4.8519,-0.66015
3.7301,3.6047,4.2383,-0.63367
3.7401,3.1465,3.7335,-0.58701
3.7501,2.7825,3.1807,-0.39815
3.7601,2.4892,2.6961,-0.20688
3.7701,2.25,2.2777,-0.027707
3.7801,2.0529,1.9004,0.15254
3.7901,1.8893,1.5681,0.32119
3.8001,1.7527,1.2679,0.48479
3.8101,1.6382,0.98805,0.65016
3.8201,1.5421,0.73247,0.80963
3.8301,1.4615,0.49981,0.9617
3.8401,1.3944,0.33073,1.0636
3.8501,1.3386,0.039177,1.2994
3.8601,1.2931,0,1.2931
3.8701,1.2569,0,1.2569
3.8801,1.2291,0,1.2291
3.8901,1.2094,0,1.2094
3.9001,1.1973,0,1.1973
3.9101,1.1929,0,1.1929
3.9201,1.1961,0,1.1961
3.9301,1.2072,0,1.2072
3.9401,1.2269,0,1.2269
3.9501,1.2558,0,1.2558
3.9601,1.2951,0,1.2951
3.9701,1.3462,0,1.3462
3.9801,1.4111,0,1.4111
3.9901,1.4924,0,1.4924
4.0001,1.5939,0,1.5939
4.0101,1.7203,0,1.7203
4.0201,1.8783,0,1.8783
4.0301,2.0773,0,2.0773
4.0401,2.3307,0,2.3307
4.0501,2.6581,0,2.6581
4.0601,3.0892,0,3.0892
4.0701,3.6709,0.95811,2.7128
4.0801,4.4806,1.5495,2.9311
4.0901,5.6524,2.5964,3.056
4.1001,7.4398,4.4033,3.0365
4.1101,10.369,7.2917,3.0769
4.1201,15.695,12.246,3.4489
4.1301,27.125,23.283,3.842
4.1401,58.772,50.631,8.141
4.1501,154.62,145.89,8.7249
4.1601,302.25,301.83,0.42325
4.1701,278.49,276.28,2.2156
4.1801,127.82,126,1.8156
4.1901,49.277,48.396,0.88061
4.2001,24.016,23.068,0.94789
4.2101,14.394,13.328,1.0657
4.2201,9.7367,8.6465,1.0902
4.2301,7.1229,6.1258,0.9971
4.2401,5.5126,4.5065,1.0061
4.2501,4.4566,3.1675,1.2891
4.2601,3.7345,2.1861,1.5484
4.2701,3.2282,1.5337,1.6945
4.2801,2.8704,0.99102,1.8794
4.2901,2.6217,0.61261,2.0091
4.3001,2.4592,0.079317,2.3799
4.3101,2.3719,0,2.3719
4.3201,2.3578,0,2.3578
4.3301,2.4256,0,2.4256
4.3401,2.5986,0,2.5986
4.3501,2.9273,0,2.9273
4.3601,3.5186,0.47133,3.0473
4.3701,4.6239,1.5269,3.097
4.3801,6.9452,4.4097,2.5355
4.3901,13.022,9.8909,3.1312
4.4001,32.016,26.752,5.2643
4.4101,70.245,66.654,3.5915
4.4201,79.288,76.069,3.219
4.4301,42.264,39.516,2.7474
4.4401,16.671,14.833,1.8376
4.4501,8.1439,6.374,1.7699
4.4601,5.1303,1.8552,3.275
4.4701,3.7716,0.18126,3.5903
4.4801,3.064,0.9157,2.1483
4.4901,2.6738,0.1579,2.5159
4.5001,2.465,0,2.465
4.5101,2.3758,0,2.3758
4.5201,2.3779,0,2.3779
4.5301,2.4613,0,2.4613
4.5401,2.6286,0,2.6286
4.5501,2.8945,0,2.8945
4.5601,3.2888,0,3.2888
4.5701,3.8653,0.65544,3.2099
4.5801,4.7209,1.3726,3.3483
4.5901,6.038,2.589,3.4489
4.6001,8.1911,4.6295,3.5616
4.6101,12.055,8.3323,3.7231
4.6201,20.12,16.041,4.0791
4.6301,41.586,35.448,6.1376
4.6401,108.08,101.05,7.0219
4.6501,229.38,223.67,5.7112
4.6601,238.97,232.54,6.4387
4.6701,118.88,118.31,0.56858
4.6801,45.441,44.621,0.81979
4.6901,21.435,19.453,1.9818
4.7001,12.667,10.389,2.2781
4.7101,8.5601,6.1543,2.4058
4.7201,6.3106,3.7814,2.5292
4.7301,4.9584,2.2892,2.6692
4.7401,4.0998,1.297,2.8028
4.7501,3.5422,0.43609,3.1061
4.7601,3.186,0.047384,3.1386
4.7701,2.9793,0,2.9793
4.7801,2.8979,0.77813,2.1198
4.7901,2.9385,0.14481,2.7937
4.8001,3.1188,0,3.1188
4.8101,3.4865,0,3.4865
4.8201,4.1448,1.7439,2.401
4.8301,5.3209,3.1724,2.1484
4.8401,7.5754,5.4137,2.1617
4.8501,12.616,10.794,1.8221
4.8601,27.052,24.661,2.3901
4.8701,69.8,66.019,3.7804
4.8801,127.63,124.44,3.1866
4.8901,108.49,106.07,2.4152
4.9001,47.924,45.226,2.698
4.9101,19.124,16.979,2.1458
4.9201,9.8836,7.8157,2.0679
4.9301,6.2727,4.206,2.0667
4.9401,4.5037,2.4282,2.0755
4.9501,3.5153,1.4056,2.1097
4.9601,2.9224,0.79791,2.1245
4.9701,2.5582,0.11546,2.4427
4.9801,2.3429,0,2.3429
4.9901,2.238,0,2.238
5.0001,2.228,0,2.228
5.0101,2.3149,0,2.3149
5.0201,2.5196,0,2.5196
5.0301,2.8913,0.46064,2.4307
5.0401,3.5355,1.1854,2.3501
5.0501,4.689,2.3619,2.3272
5.0601,6.9681,4.5878,2.3802
5.0701,12.405,9.7398,2.6648
5.0801,28.947,25.71,3.2367
5.0901,72.041,70.226,1.8148
5.1001,107,102.84,4.1546
5.1101,72.014,68.688,3.3267
5.1201,28.893,27.574,1.3191
5.1301,12.322,10.677,1.6459
5.1401,6.855,4.9842,1.8708
5.1501,4.542,2.6136,1.9284
5.1601,3.35,1.42,1.9301
5.1701,2.6615,0.78946,1.872
5.1801,2.2373,0.11824,2.119
5.1901,1.9693,0,1.9693
5.2001,1.8041,0,1.8041
5.2101,1.7151,0,1.7151
5.2201,1.6915,0,1.6915
5.2301,1.7349,0,1.7349
5.2401,1.862,0,1.862
5.2501,2.1157,0,2.1157
5.2601,2.5999,0,2.5999
5.2701,3.5997,1.1593,2.4403
5.2801,6.111,3.3178,2.7932
5.2901,13.912,10.493,3.4191
5.3001,31.699,29.087,2.6121
5.3101,40.196,37.421,2.7751
5.3201,23.858,21.38,2.4783
5.3301,9.8833,7.5243,2.3589
5.3401,5.0519,2.4341,2.6178
5.3501,3.4661,0.31817,3.1479
5.3601,2.8426,0,2.8426
5.3701,2.6025,0,2.6025
5.3801,2.5676,0,2.5676
5.3901,2.6769,0,2.6769
5.4001,2.9173,0,2.9173
5.4101,3.3052,2.0176,1.2876
5.4201,3.886,1.6947,2.1913
5.4301,4.7495,2.7217,2.0279
5.4401,6.0656,5.9943,0.071265
5.4501,8.1756,7.9316,0.24403
5.4601,11.845,10.454,1.3904
5.4701,19.106,18.55,0.5562
5.4801,36.93,34.005,2.9246
5.4901,92.031,84.63,7.4016
5.5001,222.41,221.69,0.72155
5.5101,295.18,293.82,1.3594
5.5201,177.66,176.89,0.76637
5.5301,68.459,69.518,-1.0588
5.5401,29.473,30.703,-1.23
5.5501,16.22,17.173,-0.95292
5.5601,10.381,10.52,-0.13912
5.5701,7.2749,7.3572,-0.082291
5.5801,5.4196,6.0414,-0.62178
5.5901,4.2208,4.7133,-0.49254
5.6001,3.4008,3.2869,0.11395
5.6101,2.8155,2.7416,0.073855
5.6201,2.3834,2.3214,0.062049
5.6301,2.0559,1.7704,0.28549
5.6401,1.8023,1.36,0.4423
5.6501,1.6027,1.0148,0.5879
5.6601,1.4435,0.70217,0.74136
5.6701,1.3155,0.11989,1.1956
5.6801,1.2118,0,1.2118
5.6901,1.128,0,1.128
5.7001,1.0604,0.40039,0.66005
5.7101,1.0068,0.09212,0.91469
5.7201,0.96546,0,0.96546
5.7301,0.93531,0,0.93531
5.7401,0.91594,0,0.91594
5.7501,0.9075,0,0.9075
5.7601,0.91082,0,0.91082
5.7701,0.92761,0,0.92761
5.7801,0.9609,0,0.9609
5.7901,1.0157,0,1.0157
5.8001,1.1004,0,1.1004
5.8101,1.2296,0.69341,0.53616
5.8201,1.4298,0.16333,1.2665
5.8301,1.7533,0.62621,1.1271
5.8401,2.3162,1.0585,1.2577
5.8501,3.4236,2.0784,1.3452
5.8601,6.1064,4.6732,1.4332
5.8701,14.35,12.354,1.9958
5.8801,34.529,33.611,0.91806
5.8901,47.474,45.585,1.8888
5.9001,29.815,27.944,1.8717
5.9101,11.921,10.712,1.2088
5.9201,5.4065,4.1229,1.2836
5.9301,3.2385,1.7288,1.5097
5.9401,2.3213,0.88548,1.4358
5.9501,1.8673,0.15035,1.7169
5.9601,1.6333,0,1.6333
5.9701,1.5274,0,1.5274
5.9801,1.5134,0,1.5134
5.9901,1.5839,0,1.5839
6.0001,1.7538,0,1.7538
6.0101,2.0707,0,2.0707
6.0201,2.6499,0.63883,2.0111
6.0301,3.7969,1.5678,2.2291
6.0401,6.5245,4.1986,2.3259
6.0501,14.796,11.622,3.1739
6.0601,36.314,33.821,2.4929
6.0701,53.783,50.894,2.8888
6.0801,36.379,33.89,2.4893
6.0901,14.929,13.134,1.7945
6.1001,6.7306,4.4705,2.2601
6.1101,4.0855,1.5916,2.4939
6.1201,3.0346,0.23396,2.8007
6.1301,2.5718,0,2.5718
6.1401,2.4005,0,2.4005
6.1501,2.4199,0,2.4199
6.1601,2.606,0,2.606
6.1701,2.984,0,2.984
6.1801,3.6369,0,3.6369
6.1901,4.7561,1.6094,3.1468
6.2001,6.7995,3.7808,3.0187
6.2101,11.066,7.8271,3.2384
6.2201,22.309,18.016,4.2924
6.2301,57.299,51.699,5.6006
6.2401,124.44,120.47,3.9701
6.2501,135.03,129.4,5.6317
6.2601,69.258,67.873,1.3845
6.2701,26.57,25.274,1.2963
6.2801,12.495,10.286,2.2096
6.2901,7.4376,5.4087,2.0289
6.3001,5.1118,2.6607,2.4512
6.3101,3.8702,1.917,1.9532
6.3201,3.1594,0.38518,2.7742
6.3301,2.7552,0.72778,2.0274
6.3401,2.5624,0.19076,2.3716
6.3501,2.5532,0,2.5532
6.3601,2.7575,0,2.7575
6.3701,3.3013,0.87262,2.4286
6.3801,4.5727,1.8892,2.6835
6.3901,7.9935,5.1478,2.8457
6.4001,18.816,15.16,3.6557
6.4101,41.643,39.031,2.6114
6.4201,48.85,45.703,3.1474
6.4301,27.026,25.278,1.7484
6.4401,10.908,8.9931,1.915
6.4501,5.4926,3.5918,1.9009
6.4601,3.6436,0.61719,3.0264
6.4701,2.873,0,2.873
6.4801,2.5454,0,2.5454
6.4901,2.4668,2.172,0.29479
6.5001,2.5779,0.58758,1.9904
6.5101,2.8883,1.3195,1.5688
6.5201,3.4726,0.35835,3.1142
6.5301,4.5194,3.8067,0.71275
6.5401,6.5016,4.5064,1.9952
6.5501,10.832,10.07,0.76193
6.5601,22.907,20.108,2.7986
6.5701,59.548,58.975,0.57309
6.5801,116.01,114.98,1.0344
6.5901,106.91,104.26,2.6517
6.6001,49.27,49.821,-0.5506
6.6101,19.229,19.312,-0.082308
6.6201,9.5781,10.084,-0.5059
6.6301,5.9187,6.0625,-0.14386
6.6401,4.1705,4.4656,-0.29507
6.6501,3.2204,3.2771,-0.056646
6.6601,2.6781,2.9803,-0.30222
6.6701,2.3847,2.5097,-0.12491
6.6801,2.2804,2.5378,-0.25739
6.6901,2.3694,2.4671,-0.097732
6.7001,2.7397,2.8397,-0.1
6.7101,3.6936,3.7364,-0.042787
6.7201,6.3689,6.1185,0.25041
6.7301,14.899,14.516,0.38352
6.7401,32.136,31.861,0.27545
6.7501,36.197,35.265,0.93242
6.7601,19.453,19.577,-0.12432
6.7701,7.8856,8.0406,-0.15504
6.7801,4.0418,3.9333,0.10843
6.7901,2.7038,2.4429,0.26087
6.8001,2.1326,1.8208,0.31187
6.8101,1.8824,1.4902,0.39216
6.8201,1.8155,1.3693,0.44624
6.8301,1.8947,1.3653,0.52946
6.8401,2.1381,1.5925,0.54561
6.8501,2.6291,2.0148,0.61433
6.8601,3.5931,2.8386,0.75451
6.8701,5.6991,4.8763,0.8228
6.8801,11.464,9.7651,1.699
6.8901,29.302,27.127,2.1742
6.9001,60.185,58.175,2.0098
6.9101,60.167,58.41,1.7575
6.9201,29.247,30.235,-0.98769
6.9301,11.37,10.845,0.52546
6.9401,5.5616,5.1091,0.45249
6.9501,3.4047,3.5231,-0.11834
6.9601,2.3789,0.7419,1.637
6.9701,1.8092,1.1153,0.69386
6.9801,1.4611,1.0776,0.38343
6.9901,1.2349,0.22185,1.013
7.0001,1.0822,1.3935,-0.31128
7.0101,0.97715,0.41535,0.56181
7.0201,0.90519,0,0.90519
7.0301,0.85767,1.397,-0.53931
7.0401,0.82948,0.41871,0.41077
7.0501,0.81778,0,0.81778
7.0601,0.82128,0,0.82128
7.0701,0.84004,0,0.84004
7.0801,0.87542,0,0.87542
7.0901,0.92603,0,0.92603
7.1001,1.0055,0,1.0055
7.1101,1.1176,0,1.1176
7.1201,1.2758,0,1.2758
7.1301,1.5029,0,1.5029
7.1401,1.8393,0,1.8393
7.1501,2.3627,0.68395,1.6787
7.1601,3.2385,1.5594,1.6792
7.1701,4.8766,2.8107,2.0659
7.1801,8.5519,5.939,2.613
7.1901,19.241,15.923,3.3186
7.2001,49.78,46.473,3.3071
7.2101,85.427,81.393,4.0339
7.2201,67.039,65.506,1.5334
7.2301,28.427,28.822,-0.39518
7.2401,11.511,10.042,1.4692
7.2501,6.0794,4.7814,1.298
7.2601,3.9176,2.8426,1.075
7.2701,2.8599,0.58493,2.275
7.2801,2.2871,0.91505,1.372
7.2901,1.9751,0.81743,1.1577
7.3001,1.8372,0.16668,1.6705
7.3101,1.8571,0,1.8571
7.3201,2.0956,0.62662,1.469
7.3301,2.8204,0.77439,2.0461
7.3401,5.1337,3.0523,2.0814
7.3501,11.554,9.6523,1.9016
7.3601,17.913,15.645,2.2684
7.3701,13.322,11.246,2.0758
7.3801,6.1645,4.3184,1.846
7.3901,3.3227,1.3742,1.9485
7.4001,2.5213,0.23135,2.2899
7.4101,2.3488,0,2.3488
7.4201,2.4651,0,2.4651
7.4301,2.8125,0.65233,2.1602
7.4401,3.445,1.3269,2.118
7.4501,4.5371,2.4408,2.0962
7.4601,6.5236,4.3525,2.1711
7.4701,10.633,8.3261,2.3064
7.4801,21.313,17.832,3.4804
7.4901,54.614,49.871,4.7433
7.5001,121.61,116.71,4.8941
7.5101,137.46,132.35,5.1053
7.5201,72.591,74.59,-1.9983
7.5301,27.745,28.904,-1.1591
7.5401,12.792,12.178,0.6142
7.5501,7.4936,6.5072,0.98642
7.5601,5.0945,4.0686,1.0259
7.5701,3.8418,2.7208,1.1209
7.5801,3.1642,2.1928,0.9714
7.5901,2.853,1.9001,0.95286
7.6001,2.8694,1.6678,1.2017
7.6101,3.3559,2.3519,1.004
7.6201,4.9581,3.9849,0.9732
7.6301,10.305,8.5481,1.7573
7.6401,24.084,22.26,1.8243
7.6501,34.074,32.345,1.7286
7.6601,22.237,22.101,0.13582
7.6701,9.081,8.9397,0.14126
7.6801,4.1326,3.2134,0.91922
7.6901,2.4603,1.864,0.59639
7.7001,1.726,1.4944,0.23164
7.7101,1.332,0.35885,0.97317
7.7201,1.0936,0,1.0936
7.7301,0.93788,0,0.93788
7.7401,0.8312,0,0.8312
7.7501,0.75617,0,0.75617
7.7601,0.7031,0,0.7031
7.7701,0.66643,0,0.66643
7.7801,0.64294,0,0.64294
7.7901,0.63092,0,0.63092
7.8001,0.62978,0,0.62978
7.8101,0.63995,0,0.63995
7.8201,0.66301,0,0.66301
7.8301,0.7021,0,0.7021
7.8401,0.76278,0.74947,0.01331
7.8501,0.8549,0.47594,0.37896
7.8601,0.99672,0.075075,0.92164
7.8701,1.2247,0,1.2247
7.8801,1.6205,1.2733,0.34722
7.8901,2.4032,2.5532,-0.15006
7.9001,4.3321,3.8516,0.48047
7.9101,10.284,8.7702,1.5133
7.9201,23.832,22.722,1.1106
7.9301,30.313,29.629,0.68415
7.9401,17.899,18.923,-1.0236
7.9501,7.2867,7.1937,0.093022
7.9601,3.6443,2.7266,0.91775
7.9701,2.4901,2.7641,-0.27402
7.9801,2.1003,2.231,-0.13069
7.9901,2.06,1.8257,0.23436
8.0001,2.2847,1.9922,0.29245
8.0101,2.839,2.5593,0.27964
8.0201,3.9913,3.676,0.31533
8.0301,6.6114,6.2047,0.40664
8.0401,14.083,12.928,1.1554
8.0501,36.556,35.635,0.92148
8.0601,69.076,67.131,1.9447
8.0701,61.107,59.823,1.2844
8.0801,27.485,28.66,-1.1745
8.0901,10.764,11.172,-0.40832
8.1001,5.3892,5.3329,0.056249
8.1101,3.3088,3.1202,0.18856
8.1201,2.2892,2.0542,0.23494
8.1301,1.7115,1.4253,0.28622
8.1401,1.3529,0.99028,0.36258
8.1501,1.1161,0.67471,0.4414
8.1601,0.95328,0.44726,0.50602
8.1701,0.83851,0.10499,0.73352
8.1801,0.75695,0,0.75695
8.1901,0.69986,0,0.69986
8.2001,0.66207,0.55591,0.10616
8.2101,0.64084,0.2045,0.43634
8.2201,0.63529,0,0.63529
8.2301,0.64643,0,0.64643
8.2401,0.67759,0,0.67759
8.2501,0.73581,0,0.73581
8.2601,0.83495,0.47535,0.3596
8.2701,1.0036,0.17662,0.82694
8.2801,1.3064,0,1.3064
8.2901,1.9177,0,1.9177
8.3001,3.4432,2.7631,0.68011
8.3101,8.1806,8.2802,-0.09953
8.3201,18.984,19.299,-0.31444
8.3301,24.138,22.862,1.2756
8.3401,14.193,12.704,1.4893
8.3501,5.6816,5.1994,0.48222
8.3601,2.725,2.6307,0.094348
8.3701,1.7397,0.93454,0.80512
8.3801,1.3401,0.12697,1.2131
8.3901,1.1801,0,1.1801
8.4001,1.1654,0,1.1654
8.4101,1.2956,0,1.2956
8.4201,1.6738,0,1.6738
8.4301,2.7328,1.2617,1.4711
8.4401,6.0966,4.7238,1.3728
8.4501,13.191,11.519,1.6712
8.4601,15.454,13.304,2.1499
8.4701,8.7319,7.5999,1.132
8.4801,3.7942,2.5397,1.2545
8.4901,2.1963,0.39343,1.8028
8.5001,1.738,0,1.738
8.5101,1.6694,0,1.6694
8.5201,1.8341,0.62443,1.2097
8.5301,2.2576,1.2508,1.0067
8.5401,3.1306,2.2561,0.87446
8.5501,5.0838,4.0245,1.0593
8.5601,10.56,7.754,2.8059
8.5701,27.189,24.134,3.055
8.5801,52.816,49.717,3.0987
8.5901,48.707,46.811,1.8967
8.6001,22.584,22.715,-0.13106
8.6101,8.9913,8.1017,0.88966
8.6201,4.6656,3.1969,1.4686
8.6301,3.0811,1.5295,1.5516
8.6401,2.4011,0.34518,2.0559
8.6501,2.1498,0,2.1498
8.6601,2.2151,0,2.2151
8.6701,2.6969,0.76189,1.935
8.6801,4.1488,2.1097,2.0391
8.6901,8.8531,6.4883,2.3648
8.7001,20.881,18.549,2.3312
8.7101,29.621,26.745,2.8758
8.7201,19.415,17.914,1.5007
8.7301,8.0757,6.7785,1.2972
8.7401,3.8839,2.1548,1.7292
8.7501,2.5694,0.4067,2.1627
8.7601,2.123,0,2.123
8.7701,2.0658,0,2.0658
8.7801,2.3209,0,2.3209
8.7901,3.0279,0.96963,2.0582
8.8001,4.7717,2.6731,2.0986
8.8101,9.9105,7.3679,2.5426
8.8201,25.228,22.759,2.4694
8.8301,45.969,42.343,3.626
8.8401,39.088,36.731,2.3569
8.8501,17.341,16.839,0.50179
8.8601,7.0031,5.703,1.3001
8.8701,3.6934,2.1595,1.5339
8.8801,2.4131,0.4447,1.9684
8.8901,1.8061,0,1.8061
8.9001,1.5,0,1.5
8.9101,1.3774,0,1.3774
8.9201,1.4391,0,1.4391
8.9301,1.8838,0,1.8838
8.9401,3.4581,1.7069,1.7512
8.9501,6.243,4.4424,1.8006
8.9601,6.2607,4.4814,1.7793
8.9701,3.5133,2.0038,1.5096
8.9801,1.9829,0.327,1.6559
8.9901,1.5946,0,1.5946
9.0002,1.6119,0,1.6119
9.0102,1.8547,0,1.8547
9.0202,2.3613,0.58765,1.7737
9.0302,3.3453,1.6663,1.679
9.0402,5.4743,3.8233,1.6509
9.0502,11.272,8.9998,2.2722
9.0602,29.179,26.679,2.4999
9.0702,60.171,57.115,3.0555
9.0802,60.162,57.65,2.5125
9.0902,29.153,29.792,-0.63957
9.1002,11.227,11.103,0.12367
9.1102,5.4062,4.6527,0.75349
9.1202,3.2483,2.2401,1.0082
9.1302,2.2246,1.0564,1.1682
9.1402,1.6584,0.4944,1.164
9.1502,1.3146,0.11252,1.2021
9.1602,1.0937,0,1.0937
9.1702,0.94627,0,0.94627
9.1802,0.84947,0,0.84947
9.1902,0.78847,0,0.78847
9.2002,0.75619,0,0.75619
9.2102,0.74995,0,0.74995
9.2202,0.771,0,0.771
9.2302,0.82522,0,0.82522
9.2402,0.92598,0,0.92598
9.2502,1.1012,0,1.1012
9.2602,1.4131,0,1.4131
9.2702,2.0195,0.5461,1.4734
9.2802,3.4271,1.7899,1.6372
9.2902,7.6224,5.763,1.8594
9.3002,19.117,17.368,1.7488
9.3102,30.463,27.344,3.1194
9.3202,22.189,20.459,1.7303
9.3302,9.2838,8.4771,0.80678
9.3402,4.0441,2.4681,1.576
9.3502,2.3895,0.41312,1.9763
9.3602,1.7771,0,1.7771
9.3702,1.5716,0,1.5716
9.3802,1.6364,0,1.6364
9.3902,2.0601,0,2.0601
9.4002,3.3962,1.4854,1.9109
9.4102,7.7441,5.9542,1.7898
9.4202,16.554,14.274,2.2806
9.4302,18.646,16.47,2.1758
9.4402,10.123,9.3992,0.72335
9.4502,4.261,3.2196,1.0415
9.4602,2.3706,0.55793,1.8127
9.4702,1.8011,0,1.8011
9.4802,1.6952,0,1.6952
9.4902,1.8946,0,1.8946
9.5002,2.5088,0.78748,1.7213
9.5102,4.1043,2.4257,1.6786
9.5202,9.014,7.0818,1.9322
9.5302,22.563,20.357,2.2054
9.5402,35.942,32.977,2.9651
9.5502,26.129,24.608,1.5204
9.5602,10.839,9.7967,1.0422
9.5702,4.6056,3.2344,1.3712
9.5802,2.6,1.1058,1.4942
9.5902,1.808,0.18901,1.619
9.6002,1.4634,0,1.4634
9.6102,1.3727,0,1.3727
9.6202,1.5599,0,1.5599
9.6302,2.4157,1.0047,1.411
9.6402,5.2071,3.5951,1.612
9.6502,9.2969,7.8121,1.4848
9.6602,8.2772,7.0899,1.1873
9.6702,4.0286,2.9639,1.0647
9.6802,1.9448,0.4842,1.4606
9.6902,1.33,0,1.33
9.7002,1.18,0,1.18
9.7102,1.2469,0,1.2469
9.7202,1.5348,0,1.5348
9.7302,2.2511,0.76578,1.4853
9.7402,4.2551,2.6216,1.6335
9.7502,10.537,8.7047,1.8321
9.7602,22.022,20.18,1.8417
9.7702,22.931,21.374,1.5573
9.7802,11.563,10.442,1.1206
9.7902,4.6253,3.3576,1.2677
9.8002,2.3855,0.68408,1.7014
9.8102,1.6119,0,1.6119
9.8202,1.3188,0,1.3188
9.8302,1.2795,0,1.2795
9.8402,1.5136,0,1.5136
9.8502,2.3909,0.66907,1.7218
9.8602,5.2945,3.5436,1.7509
9.8702,10.65,8.8215,1.8284
9.8802,11.077,9.6301,1.4472
9.8902,5.7805,4.9666,0.81397
9.9002,2.5762,1.5367,1.0395
9.9102,1.5968,0.27236,1.3244
9.9202,1.3481,0,1.3481
9.9302,1.4047,0,1.4047
9.9402,1.7453,0.57869,1.1666
9.9502,2.6246,1.5883,1.0364
9.9602,5.1359,3.9321,1.2038
9.9702,12.982,11.715,1.2672
9.9802,26.588,24.404,2.184
9.9902,26.569,24.737,1.8319
10,12.926,12.932,-0.006182
10.01,5.0359,4.5325,0.50341
10.02,2.4699,1.5423,0.92763
10.03,1.5155,0.31251,1.203
10.04,1.0607,0,1.0607
10.05,0.80786,0,0.80786
10.06,0.6535,0,0.6535
10.07,0.5537,0,0.5537
10.08,0.48727,0,0.48727
10.09,0.44316,0,0.44316
10.1,0.41509,0,0.41509
10.11,0.40099,0,0.40099
10.12,0.39999,0,0.39999
10.13,0.41415,0,0.41415
10.14,0.44966,0,0.44966
10.15,0.52179,0,0.52179
10.16,0.67162,0,0.67162
10.17,1.0372,0,1.0372
10.18,2.1567,1.1714,0.98539
10.19,4.9845,4.0163,0.96822
10.2,7.0421,5.8248,1.2173
10.21,4.671,3.8903,0.78064
10.22,2.0362,1.1723,0.86394
10.23,1.075,0.12716,0.94781
10.24,0.79233,0,0.79233
10.25,0.72512,0,0.72512
10.26,0.77793,0,0.77793
10.27,0.98619,0,0.98619
10.28,1.6047,0,1.6047
10.29,3.5237,2.0916,1.4321
10.3,6.8464,5.3767,1.4697
10.31,6.9023,5.5425,1.3598
10.32,3.6981,2.6759,1.0222
10.33,1.9187,0.4952,1.4235
10.34,1.4825,0,1.4825
10.35,1.5385,0,1.5385
10.36,1.9145,0.40895,1.5055
10.37,2.7855,1.2673,1.5182
10.38,4.9379,3.3114,1.6266
10.39,11.532,9.6172,1.9143
10.4,28.722,26.988,1.7339
10.41,42.675,39.436,3.2398
10.42,28.746,27.739,1.007
10.43,11.581,11.268,0.31333
10.44,5.0196,3.9515,1.0681
10.45,2.9101,1.5061,1.404
10.46,2.1042,0.71004,1.3941
10.47,1.8416,0.20311,1.6385
10.48,2.0276,0.5579,1.4697
10.49,3.1491,1.6169,1.5322
10.5,6.9053,5.2778,1.6274
10.51,12.424,10.473,1.9512
10.52,11.027,9.5053,1.5219
10.53,5.2546,4.3125,0.94212
10.54,2.4104,1.0802,1.3302
10.55,1.5505,0.14139,1.4091
10.56,1.3147,0,1.3147
10.57,1.3734,0,1.3734
10.58,1.773,0,1.773
10.59,3.0353,1.4537,1.5816
10.6,7.1192,5.653,1.4662
10.61,15.006,13.14,1.8661
10.62,16.246,14.37,1.8758
10.63,8.5008,7.6635,0.83731
10.64,3.4882,2.4123,1.076
10.65,1.8631,0.43516,1.4279
10.66,1.3263,0,1.3263
10.67,1.1592,0,1.1592
10.68,1.2273,0,1.2273
10.69,1.6749,0,1.6749
10.7,3.2579,1.6818,1.576
10.71,6.7948,5.1612,1.6335
10.72,8.2242,6.4598,1.7644
10.73,4.9642,3.821,1.1433
10.74,2.4321,1.2083,1.2238
10.75,1.6987,0.19442,1.5042
10.76,1.6712,0,1.6712
10.77,2.0396,0.53081,1.5088
10.78,2.9889,1.5095,1.4793
10.79,5.5013,3.7461,1.7553
10.8,13.419,11.422,1.997
10.81,31.529,28.976,2.5535
10.82,40.152,37.041,3.1117
10.83,23.419,23.609,-0.19015
10.84,9.0856,9.0933,-0.007757
10.85,4.0714,3.1869,0.88455
10.86,2.3522,1.3381,1.014
10.87,1.592,0.33571,1.2563
10.88,1.1932,0,1.1932
10.89,0.96395,0,0.96395
10.9,0.82851,0,0.82851
10.91,0.7524,0,0.7524
10.92,0.72015,0,0.72015
10.93,0.72695,0,0.72695
10.94,0.77661,0,0.77661
10.95,0.88407,0,0.88407
10.96,1.085,0,1.085
10.97,1.4659,0.33487,1.131
10.98,2.2697,1.2598,1.0099
10.99,4.3779,3.1877,1.1902
11,10.971,9.485,1.4855
11.01,24.241,22.102,2.139
11.02,27.381,25.525,1.8558
11.03,14.532,14.855,-0.32294
11.04,5.6538,5.5076,0.14618
11.05,2.7065,2.0876,0.6189
11.06,1.686,1.0568,0.62916
11.07,1.2684,0.30996,0.95849
11.08,1.1524,0,1.1524
11.09,1.3986,0.35101,1.0476
11.1,2.5329,1.5636,0.96929
11.11,4.4862,3.4037,1.0825
11.12,4.2899,3.3949,0.895
11.13,2.2408,1.5496,0.69119
11.14,1.1322,0.26676,0.86547
11.15,0.80546,0,0.80546
11.16,0.7456,0,0.7456
11.17,0.84018,0,0.84018
11.18,1.182,0,1.182
11.19,2.2845,1.2177,1.0668
11.2,5.4244,4.4134,1.011
11.21,8.8157,7.5103,1.3055
11.22,6.7326,5.92,0.81258
11.23,3.0038,2.1845,0.81921
11.24,1.4677,0.32148,1.1462
11.25,1.0436,0,1.0436
11.26,0.99771,0,0.99771
11.27,1.2239,0.41956,0.80429
11.28,1.9953,1.2317,0.76358
11.29,4.5483,3.6701,0.8782
11.3,10.437,9.213,1.224
11.31,13.236,11.748,1.4881
11.32,7.7659,7.5753,0.19067
11.33,3.0815,3.0459,0.035587
11.34,1.44,1.1996,0.24038
11.35,0.87505,0.30857,0.56648
11.36,0.62437,0,0.62437
11.37,0.49258,0,0.49258
11.38,0.41712,0,0.41712
11.39,0.373,0,0.373
11.4,0.349,0,0.349
11.41,0.34008,0,0.34008
11.42,0.34458,0,0.34458
11.43,0.36434,0,0.36434
11.44,0.40493,0,0.40493
11.45,0.48098,0,0.48098
11.46,0.63271,0,0.63271
11.47,0.99963,0.48717,0.51246
11.48,2.1087,1.7513,0.35744
11.49,4.6157,4.2926,0.32312
11.5,5.8449,5.4998,0.34503
11.51,3.6423,3.7199,-0.077543
11.52,1.803,1.7422,0.060745
11.53,1.2957,1.0502,0.24543
11.54,1.3558,1.103,0.25277
11.55,1.8037,1.6189,0.18485
11.56,2.9896,2.8206,0.16898
11.57,6.5717,6.1616,0.41005
11.58,16.884,16.496,0.38842
11.59,28.931,27.376,1.5549
11.6,22.692,22.503,0.18852
11.61,9.6091,10.362,-0.7533
11.62,3.871,4.0498,-0.17881
11.63,2.02,1.9938,0.026299
11.64,1.2747,1.1034,0.17123
11.65,0.90067,0.80577,0.094895
11.66,0.68672,0.29216,0.39456
11.67,0.55415,0,0.55415
11.68,0.46813,0,0.46813
11.69,0.41153,0,0.41153
11.7,0.37559,0,0.37559
11.71,0.35631,0,0.35631
11.72,0.35355,0,0.35355
11.73,0.37256,0,0.37256
11.74,0.432,0,0.432
11.75,0.60115,0,0.60115
11.76,1.142,0.57082,0.57118
11.77,2.3325,1.7347,0.59783
11.78,2.8134,2.0957,0.71767
11.79,1.72,1.0547,0.66527
11.8,0.8678,0.17662,0.69119
11.81,0.61523,0,0.61523
11.82,0.5962,0,0.5962
11.83,0.71199,0,0.71199
11.84,1.0656,0,1.0656
11.85,2.1804,1.1218,1.0586
11.86,4.9072,3.8484,1.0588
11.87,6.683,5.4979,1.1851
11.88,4.3866,3.6386,0.74802
11.89,2.0946,1.2547,0.83991
11.9,1.3868,0.22812,1.1587
11.91,1.3785,0,1.3785
11.92,1.8019,0.68369,1.1182
11.93,3.0319,1.9671,1.0648
11.94,6.9157,5.5728,1.3429
11.95,17.094,15.44,1.6533
11.96,25.357,22.94,2.4173
11.97,17.088,16.543,0.54503
11.98,6.9035,6.5436,0.35985
11.99,3.008,2.1121,0.89584
12,1.756,0.50318,1.2528
12.01,1.2867,0,1.2867
12.02,1.1822,0,1.1822
12.03,1.5407,0,1.5407
12.04,2.7805,1.4359,1.3446
12.05,3.816,2.4762,1.3398
12.06,2.7458,1.4755,1.2703
12.07,1.4653,0.30729,1.158
12.08,1.0516,0,1.0516
12.09,1.0696,0,1.0696
12.1,1.3789,0,1.3789
12.11,2.2611,0.92898,1.3322
12.12,5.0441,3.7927,1.2513
12.13,12.339,10.971,1.3671
12.14,18.263,16.19,2.0727
12.15,12.342,11.521,0.82159
12.16,5.0533,4.4748,0.57857
12.17,2.281,1.4409,0.84007
12.18,1.4208,0.35374,1.067
12.19,1.1628,0,1.1628
12.2,1.2899,0,1.2899
12.21,2.1859,0.88734,1.2985
12.22,4.5049,3.2878,1.2171
12.23,5.8043,4.6798,1.1245
12.24,3.6547,3.0596,0.5951
12.25,1.6851,0.75954,0.92559
12.26,1.0364,0,1.0364
12.27,0.92627,0,0.92627
12.28,1.1066,0,1.1066
12.29,1.8037,0.77719,1.0265
12.3,4.1391,3.1764,0.9627
12.31,9.1085,7.8407,1.2678
12.32,10.668,9.4624,1.206
12.33,5.8846,5.6273,0.25722
12.34,2.3486,1.878,0.47063
12.35,1.1515,0.359,0.79252
12.36,0.73216,0,0.73216
12.37,0.54526,0,0.54526
12.38,0.45033,0,0.45033
12.39,0.40174,0,0.40174
12.4,0.38213,0,0.38213
12.41,0.38551,0,0.38551
12.42,0.41275,0,0.41275
12.43,0.47204,0,0.47204
12.44,0.5852,0,0.5852
12.45,0.80976,0,0.80976
12.46,1.3296,0.36668,0.9629
12.47,2.8663,1.8146,1.0517
12.48,7.1723,5.9848,1.1875
12.49,11.81,10.255,1.5554
12.5,8.9543,8.3687,0.5856
12.51,3.8346,3.5551,0.27948
12.52,1.6904,0.72736,0.96305
12.53,1.0311,0,1.0311
12.54,0.82216,0,0.82216
12.55,0.84946,0,0.84946
12.56,1.2594,0,1.2594
12.57,2.304,1.1539,1.1501
12.58,2.8309,1.8333,0.99757
12.59,1.9201,0.98468,0.93544
12.6,1.2012,0.18665,1.0145
12.61,1.1129,0,1.1129
12.62,1.3955,0.24168,1.1538
12.63,2.1835,1.1122,1.0713
12.64,4.4732,3.3446,1.1285
12.65,11.468,10.187,1.2812
12.66,22.258,19.893,2.3648
12.67,20.53,19.288,1.2425
12.68,9.5377,9.7723,-0.23465
12.69,3.8338,3.3712,0.46257
12.7,2.054,1.2154,0.8386
12.71,1.4825,0.60846,0.87406
12.72,1.4573,0.62093,0.83641
12.73,2.2241,1.3514,0.87274
12.74,4.5211,3.514,1.007
12.75,6.2035,4.978,1.2255
12.76,4.138,3.4122,0.72574
12.77,1.8707,1.2103,0.66043
12.78,1.0568,0.2232,0.83358
12.79,0.86686,0,0.86686
12.8,0.97315,0,0.97315
12.81,1.5698,0.59994,0.96984
12.82,3.5542,2.6317,0.92256
12.83,6.6521,5.3869,1.2652
12.84,6.1405,5.1332,1.0074
12.85,2.9593,2.432,0.52724
12.86,1.3191,0.51146,0.80759
12.87,0.83154,0,0.83154
12.88,0.73045,0,0.73045
12.89,0.89367,0,0.89367
12.9,1.6522,0.6961,0.95609
12.91,3.4726,2.4839,0.98872
12.92,4.3462,3.3829,0.96334
12.93,2.658,2.0921,0.56586
12.94,1.2363,0.49347,0.74281
12.95,0.79895,0,0.79895
12.96,0.77137,0,0.77137
12.97,1.0368,0,1.0368
12.98,2.0078,1.0326,0.97516
12.99,4.8869,4.1176,0.76931
13,8.2622,7.1029,1.1592
13.01,6.4979,5.8508,0.64713
13.02,2.8117,2.4797,0.33205
13.03,1.1945,0.50504,0.68944
13.04,0.67313,0,0.67313
13.05,0.46506,0,0.46506
13.06,0.36397,0,0.36397
13.07,0.31069,0,0.31069
13.08,0.28465,0,0.28465
13.09,0.27771,0,0.27771
13.1,0.28862,0,0.28862
13.11,0.32215,0,0.32215
13.12,0.39364,0,0.39364
13.13,0.54788,0,0.54788
13.14,0.9451,0,0.9451
13.15,2.1854,1.357,0.82835
13.16,4.9056,4.0461,0.85955
13.17,5.9902,5.0221,0.9681
13.18,3.456,3.0285,0.4275
13.19,1.4582,0.72467,0.73349
13.2,0.81056,0,0.81056
13.21,0.66167,0,0.66167
13.22,0.76946,0,0.76946
13.23,1.359,0.49143,0.86757
13.24,2.949,2.0284,0.9205
13.25,4.116,3.1064,1.0096
13.26,2.7706,2.0974,0.6732
13.27,1.2926,0.5266,0.76598
13.28,0.79926,0,0.79926
13.29,0.757,0,0.757
13.3,1.0161,0,1.0161
13.31,1.9825,0.89643,1.0861
13.32,4.7136,3.6461,1.0674
13.33,7.4225,6.116,1.3065
13.34,5.455,4.7822,0.67277
13.35,2.3953,1.7279,0.6674
13.36,1.1913,0.24917,0.94211
13.37,0.89308,0,0.89308
13.38,0.97489,0,0.97489
13.39,1.6099,0.54847,1.0614
13.4,3.605,2.5063,1.0987
13.41,5.9662,4.6481,1.3181
13.42,4.7638,3.9252,0.83857
13.43,2.2474,1.5387,0.70871
13.44,1.2173,0.24921,0.96808
13.45,1.0414,0,1.0414
13.46,1.3191,0,1.3191
13.47,2.4716,1.2481,1.2235
13.48,5.9975,4.84,1.1574
13.49,10.466,8.8055,1.6608
13.5,8.5696,7.7212,0.84842
13.51,3.798,3.4397,0.35827
13.52,1.6357,0.74091,0.89475
13.53,0.96972,0,0.96972
13.54,0.76705,0,0.76705
13.55,0.83256,0,0.83256
13.56,1.3231,0.31365,1.0094
13.57,1.997,0.9108,1.0862
13.58,1.7344,0.73595,0.99846
13.59,1.075,0.16628,0.90873
13.6,0.88109,0,0.88109
13.61,1.0511,0,1.0511
13.62,1.6424,0.65447,0.98792
13.63,3.4652,2.5367,0.92853
13.64,8.8333,7.9062,0.9271
13.65,15.604,13.832,1.7714
13.66,12.744,11.978,0.76586
13.67,5.5275,5.4002,0.12729
13.68,2.2368,1.6707,0.56615
13.69,1.1803,0.41188,0.76839
13.7,0.76329,0,0.76329
13.71,0.55957,0,0.55957
13.72,0.4488,0,0.4488
13.73,0.38755,0,0.38755
13.74,0.35856,0,0.35856
13.75,0.35682,0,0.35682
13.76,0.38759,0,0.38759
13.77,0.47495,0,0.47495
13.78,0.70613,0,0.70613
13.79,1.4275,0.69208,0.7354
13.8,3.3135,2.601,0.71247
13.81,4.8508,4.0207,0.83014
13.82,3.3437,3.0209,0.32278
13.83,1.4953,1.17,0.32534
13.84,0.83114,0.2269,0.60425
13.85,0.7069,0,0.7069
13.86,0.87652,0,0.87652
13.87,1.6363,0.94253,0.69373
13.88,3.5073,2.9082,0.59913
13.89,4.5779,3.8891,0.68873
13.9,2.9491,2.691,0.25813
13.91,1.4879,1.1411,0.34674
13.92,1.1258,0.61798,0.50782
13.93,1.3512,0.82822,0.523
13.94,2.365,1.8027,0.56226
13.95,5.7359,5.0925,0.64337
13.96,12.263,10.983,1.28
13.97,13.287,12.424,0.86323
13.98,6.8743,7.34,-0.46569
13.99,2.7274,2.7569,-0.029548
14,1.3964,1.1182,0.27819
14.01,1.006,0.64103,0.36496
14.02,1.0838,0.66864,0.41513
14.03,1.8914,1.4904,0.40093
14.04,3.1677,2.6212,0.54655
14.05,2.7846,2.4236,0.36108
14.06,1.3491,1.1676,0.18145
14.07,0.62817,0.26259,0.36558
14.08,0.38703,0,0.38703
14.09,0.28873,0,0.28873
14.1,0.23892,0,0.23892
14.11,0.21132,0,0.21132
14.12,0.19664,0,0.19664
14.13,0.19143,0,0.19143
14.14,0.19534,0,0.19534
14.15,0.2112,0,0.2112
14.16,0.24909,0,0.24909
14.17,0.34597,0,0.34597
14.18,0.63726,0,0.63726
14.19,1.2428,0.65591,0.58694
14.2,1.4616,1.1313,0.3303
14.21,0.95931,0.48844,0.47087
14.22,0.64041,0,0.64041
14.23,0.67502,0,0.67502
14.24,1.0099,0.47406,0.53585
14.25,2.0804,1.5768,0.50362
14.26,5.2983,4.5323,0.76598
14.27,9.6592,8.6019,1.0574
14.28,8.2125,7.9999,0.21259
14.29,3.64,3.6975,-0.057553
14.3,1.4667,1.1472,0.31948
14.31,0.77108,0.29314,0.47794
14.32,0.5016,0,0.5016
14.33,0.37285,0,0.37285
14.34,0.30532,0,0.30532
14.35,0.27127,0,0.27127
14.36,0.26073,0,0.26073
14.37,0.27332,0,0.27332
14.38,0.31982,0,0.31982
14.39,0.44024,0,0.44024
14.4,0.79304,0,0.79304
14.41,1.8748,1.0621,0.81278
14.42,3.5454,2.8017,0.74375
14.43,3.2826,2.8515,0.43107
14.44,1.5905,1.0702,0.52027
14.45,0.72191,0,0.72191
14.46,0.47161,0,0.47161
14.47,0.4398,0,0.4398
14.48,0.60325,0,0.60325
14.49,1.0848,0,1.0848
14.5,1.4155,0.50625,0.90923
14.51,1.0356,0.45859,0.57704
14.52,0.69087,0,0.69087
14.53,0.70023,0,0.70023
14.54,1.0151,0,1.0151
14.55,2.0262,1.0199,1.0063
14.56,5.1081,4.1936,0.91448
14.57,9.5765,8.2674,1.3091
14.58,8.4987,7.8819,0.61679
14.59,3.9133,3.7233,0.19002
14.6,1.6677,1.1126,0.55512
14.61,1.026,0.2361,0.7899
14.62,0.97423,0,0.97423
14.63,1.5496,0.6699,0.87968
14.64,3.0945,2.2165,0.87804
14.65,3.8308,2.9646,0.8662
14.66,2.3378,1.7146,0.62325
14.67,1.0857,0.31348,0.77224
14.68,0.70659,0,0.70659
14.69,0.72675,0,0.72675
14.7,1.1875,0,1.1875
14.71,2.6418,1.5912,1.0506
14.72,4.23,3.3663,0.86375
14.73,3.2402,2.6244,0.61573
14.74,1.4828,0.80966,0.67317
14.75,0.78037,0,0.78037
14.76,0.65023,0,0.65023
14.77,0.86342,0,0.86342
14.78,1.7777,0.94738,0.83029
14.79,3.4186,2.5714,0.84716
14.8,3.4164,2.7133,0.70307
14.81,1.7709,1.2253,0.54559
14.82,0.8519,0.1503,0.7016
14.83,0.634,0,0.634
14.84,0.76272,0,0.76272
14.85,1.4755,0.70228,0.77326
14.86,3.2,2.3678,0.83222
14.87,4.0189,3.2354,0.78343
14.88,2.3908,2.0226,0.36815
14.89,1.0005,0.45964,0.54086
14.9,0.5169,0,0.5169
14.91,0.35682,0,0.35682
14.92,0.29496,0,0.29496
14.93,0.27525,0,0.27525
14.94,0.28275,0,0.28275
14.95,0.31714,0,0.31714
14.96,0.3902,0,0.3902
14.97,0.5374,0,0.5374
14.98,0.87073,0,0.87073
14.99,1.826,0.9508,0.87519
15,4.6521,3.773,0.87911
15.01,8.4762,7.0943,1.3819
15.02,7.225,6.7249,0.5001
15.03,3.2466,3.201,0.045558
15.04,1.3783,0.7277,0.65058
15.05,0.83351,0,0.83351
15.06,0.76318,0,0.76318
15.07,1.1507,0.39002,0.76071
15.08,1.9548,1.1528,0.80204
15.09,1.9397,1.2915,0.64818
15.1,1.101,0.52546,0.57558
15.11,0.66249,0,0.66249
15.12,0.63683,0,0.63683
15.13,0.94161,0,0.94161
15.14,2.0633,1.225,0.83828
15.15,4.4714,3.6305,0.84085
15.16,5.2362,4.3137,0.92247
15.17,2.9383,2.5601,0.3782
15.18,1.262,0.65359,0.60839
15.19,0.75621,0,0.75621
15.2,0.7379,0,0.7379
15.21,1.2198,0.48787,0.73196
15.22,2.4781,1.7175,0.76064
15.23,3.0816,2.3214,0.76018
15.24,1.8871,1.4049,0.48223
15.25,0.88879,0.31327,0.57551
15.26,0.60288,0,0.60288
15.27,0.67185,0,0.67185
15.28,1.2197,0.49521,0.7245
15.29,2.6705,1.9333,0.73718
15.3,3.6066,2.8544,0.75228
15.31,2.3117,1.9033,0.40837
15.32,1.0109,0.48722,0.5237
15.33,0.56162,0,0.56162
15.34,0.47224,0,0.47224
15.35,0.6095,0,0.6095
15.36,1.0978,0.42339,0.6744
15.37,1.52,0.96736,0.55263
15.38,1.1591,0.54629,0.61278
15.39,0.75233,0,0.75233
15.4,0.75646,0,0.75646
15.41,1.1705,0.52998,0.64048
15.42,2.605,2.0272,0.57775
15.43,6.4028,5.4911,0.91169
15.44,9.4868,8.4733,1.0136
15.45,6.3843,6.4398,-0.055472
15.46,2.5637,2.5879,-0.024246
15.47,1.0938,0.63216,0.46164
15.48,0.60725,0,0.60725
15.49,0.40029,0,0.40029
15.5,0.29282,0,0.29282
15.51,0.23002,0,0.23002
15.52,0.19057,0,0.19057
15.53,0.16485,0,0.16485
15.54,0.14792,0,0.14792
15.55,0.1372,0,0.1372
15.56,0.13135,0,0.13135
15.57,0.12989,0,0.12989
15.58,0.13309,0,0.13309
15.59,0.14231,0,0.14231
15.6,0.16105,0,0.16105
15.61,0.19866,0,0.19866
15.62,0.28611,0,0.28611
15.63,0.54312,0,0.54312
15.64,1.1818,0.53739,0.64436
15.65,1.6587,1.1517,0.50703
15.66,1.1736,0.61766,0.55597
15.67,0.65901,0,0.65901
15.68,0.5799,0,0.5799
15.69,0.84751,0,0.84751
15.7,1.8619,1.093,0.76891
15.71,4.3142,3.6073,0.70697
15.72,5.6895,4.8718,0.81765
15.73,3.4823,3.2815,0.20077
15.74,1.445,1.0869,0.35812
15.75,0.7582,0.17622,0.58198
15.76,0.6281,0,0.6281
15.77,0.87705,0,0.87705
15.78,1.5652,0.69002,0.87518
15.79,1.7921,1.2312,0.56096
15.8,1.1299,0.52768,0.60223
15.81,0.69717,0,0.69717
15.82,0.70961,0,0.70961
15.83,1.1609,0.42584,0.73507
15.84,2.7321,2.0503,0.68178
15.85,5.6384,4.6826,0.95573
15.86,5.8678,5.2594,0.60839
15.87,2.9879,2.8573,0.13062
15.88,1.2462,0.68675,0.55947
15.89,0.72855,0,0.72855
15.9,0.6861,0,0.6861
15.91,1.0949,0.44135,0.65354
15.92,1.8242,1.1754,0.64883
15.93,1.6879,1.1212,0.56673
15.94,0.91581,0.39709,0.51872
15.95,0.56119,0,0.56119
15.96,0.57877,0,0.57877
15.97,0.98806,0.36823,0.61983
15.98,2.2937,1.6823,0.61143
15.99,3.8354,3.0389,0.79647
16,3.0208,2.6008,0.42001
16.01,1.3263,0.88429,0.44198
16.02,0.58382,0,0.58382
16.03,0.3468,0,0.3468
16.04,0.2561,0,0.2561
16.05,0.21797,0,0.21797
16.06,0.20745,0,0.20745
16.07,0.21931,0,0.21931
16.08,0.26053,0,0.26053
16.09,0.36085,0,0.36085
16.1,0.63452,0,0.63452
16.11,1.497,0.77953,0.71748
16.12,3.2352,2.5106,0.72462
16.13,3.6518,3.1033,0.54843
16.14,1.9822,1.7788,0.20334
16.15,0.84044,0.40056,0.43988
16.16,0.49433,0,0.49433
16.17,0.46375,0,0.46375
16.18,0.71055,0,0.71055
16.19,1.1538,0.40896,0.74483
16.2,1.0965,0.58636,0.51009
16.21,0.68157,0.14035,0.54121
16.22,0.55049,0,0.55049
16.23,0.74523,0,0.74523
16.24,1.5468,0.85745,0.6893
16.25,3.7607,3.1567,0.604
16.26,5.7573,4.9315,0.82581
16.27,4.0446,3.84,0.20463
16.28,1.6927,1.4621,0.23067
16.29,0.78935,0.30194,0.48742
16.3,0.57144,0,0.57144
16.31,0.72423,0,0.72423
16.32,1.2515,0.55634,0.69513
16.33,1.4008,0.99726,0.40351
16.34,0.81041,0.41158,0.39883
16.35,0.37674,0,0.37674
16.36,0.2266,0,0.2266
16.37,0.17315,0,0.17315
16.38,0.15118,0,0.15118
16.39,0.14439,0,0.14439
16.4,0.14891,0,0.14891
16.41,0.16665,0,0.16665
16.42,0.20765,0,0.20765
16.43,0.3085,0,0.3085
16.44,0.61113,0,0.61113
16.45,1.3431,0.69066,0.65243
16.46,1.8307,1.4481,0.38267
16.47,1.2566,1.0289,0.22767
16.48,0.71626,0.32747,0.38879
16.49,0.68285,0,0.68285
16.5,1.1403,0.56983,0.5705
16.51,2.7567,2.3591,0.39757
16.52,5.594,4.8629,0.73109
16.53,5.5837,5.2381,0.3456
16.54,2.7224,2.8002,-0.077733
16.55,1.0684,0.73049,0.33796
16.56,0.53095,0,0.53095
16.57,0.33218,0,0.33218
16.58,0.23934,0,0.23934
16.59,0.19051,0,0.19051
16.6,0.16499,0,0.16499
16.61,0.15637,0,0.15637
16.62,0.16746,0,0.16746
16.63,0.223,0,0.223
16.64,0.41446,0,0.41446
16.65,0.77044,0.31242,0.45802
16.66,0.80536,0.37532,0.43004
16.67,0.46976,0,0.46976
16.68,0.28723,0,0.28723
16.69,0.29315,0,0.29315
16.7,0.49424,0,0.49424
16.71,1.0846,0.5285,0.55608
16.72,1.6238,1.1967,0.42704
16.73,1.1786,0.82704,0.35154
16.74,0.57489,0.18448,0.3904
16.75,0.38684,0,0.38684
16.76,0.47075,0,0.47075
16.77,0.94031,0.42702,0.51329
16.78,1.793,1.2651,0.52789
16.79,1.8024,1.3939,0.40854
16.8,0.97144,0.59317,0.37827
16.81,0.53488,0,0.53488
16.82,0.51957,0,0.51957
16.83,0.90338,0.37114,0.53224
16.84,1.9919,1.4626,0.52932
16.85,2.7949,2.2388,0.55606
16.86,1.8729,1.6479,0.22505
16.87,0.86905,0.51248,0.35657
16.88,0.57298,0,0.57298
16.89,0.71086,0,0.71086
16.9,1.4691,0.83437,0.63475
16.91,2.6953,2.1657,0.52951
16.92,2.4831,2.1093,0.37388
16.93,1.2057,0.8773,0.32836
16.94,0.55139,0,0.55139
16.95,0.37157,0,0.37157
16.96,0.39151,0,0.39151
16.97,0.57753,0,0.57753
16.98,0.68697,0,0.68697
16.99,0.54264,0,0.54264
17,0.48408,0,0.48408
17.01,0.67911,0,0.67911
17.02,1.4161,0.78301,0.6331
17.03,3.5364,3.0159,0.52053
17.04,5.8247,5.0344,0.79038
17.05,4.4009,4.2787,0.1222
17.06,1.8546,1.7929,0.061682
17.07,0.78009,0.42469,0.3554
17.08,0.4356,0,0.4356
17.09,0.30021,0,0.30021
17.1,0.23925,0,0.23925
17.11,0.21592,0,0.21592
17.12,0.22194,0,0.22194
17.13,0.26853,0,0.26853
17.14,0.41435,0,0.41435
17.15,0.89278,0.42222,0.47056
17.16,1.995,1.5012,0.49377
17.17,2.5233,2.0874,0.43587
17.18,1.5129,1.3541,0.15876
17.19,0.65839,0.32789,0.3305
17.2,0.39542,0,0.39542
17.21,0.41288,0,0.41288
17.22,0.69495,0,0.69495
17.23,1.0008,0.34337,0.65743
17.24,0.78323,0.44549,0.33775
17.25,0.46519,0,0.46519
17.26,0.42024,0,0.42024
17.27,0.66533,0,0.66533
17.28,1.5385,0.88757,0.65091
17.29,2.9065,2.3866,0.51989
17.3,2.6896,2.3445,0.34518
17.31,1.3036,1.0849,0.21873
17.32,0.61024,0.15312,0.45712
17.33,0.47479,0,0.47479
17.34,0.69397,0,0.69397
17.35,1.2706,0.55905,0.71158
17.36,1.4058,1.0696,0.33617
17.37,0.82532,0.43904,0.38628
17.38,0.45892,0,0.45892
17.39,0.44361,0,0.44361
17.4,0.78286,0.31794,0.46492
17.41,1.7171,1.2589,0.45823
17.42,2.3212,1.891,0.43015
17.43,1.4822,1.2528,0.22943
17.44,0.64282,0.2884,0.35442
17.45,0.3659,0,0.3659
17.46,0.36767,0,0.36767
17.47,0.61564,0,0.61564
17.48,0.8846,0.31448,0.57012
17.49,0.67195,0.42187,0.25008
17.5,0.35823,0,0.35823
17.51,0.27027,0,0.27027
17.52,0.37157,0,0.37157
17.53,0.79193,0.40838,0.38355
17.54,1.3778,1.076,0.30175
17.55,1.1745,0.93724,0.2373
17.56,0.54683,0.30863,0.2382
17.57,0.24891,0,0.24891
17.58,0.15464,0,0.15464
17.59,0.12057,0,0.12057
17.6,0.10834,0,0.10834
17.61,0.10869,0,0.10869
17.62,0.12175,0,0.12175
17.63,0.15732,0,0.15732
17.64,0.25655,0,0.25655
17.65,0.56686,0,0.56686
17.66,1.1625,0.57887,0.58363
17.67,1.2641,1.1558,0.10836
17.68,0.69984,0.49575,0.20409
17.69,0.35063,0,0.35063
17.7,0.28613,0,0.28613
17.71,0.40952,0,0.40952
17.72,0.73325,0.32444,0.40881
17.73,0.86017,0.7393,0.12086
17.74,0.61,0.40207,0.20793
17.75,0.5049,0,0.5049
17.76,0.7377,0.39629,0.34141
17.77,1.6752,1.4753,0.19984
17.78,3.8634,3.3394,0.52394
17.79,4.9094,4.6118,0.29761
17.8,2.8889,3.0936,-0.20462
17.81,1.1708,1.1902,-0.019404
17.82,0.61172,0.39027,0.22145
17.83,0.55349,0,0.55349
17.84,0.82828,0.39609,0.43219
17.85,1.0187,0.86996,0.14874
17.86,0.682,0.44027,0.24173
17.87,0.36235,0,0.36235
17.88,0.28384,0,0.28384
17.89,0.39061,0,0.39061
17.9,0.75558,0.32991,0.42567
17.91,1.0287,0.81195,0.21673
17.92,0.71108,0.48847,0.22261
17.93,0.37244,0,0.37244
17.94,0.29603,0,0.29603
17.95,0.42995,0,0.42995
17.96,0.87346,0.4549,0.41855
17.97,1.248,1.0592,0.18885
17.98,0.9047,0.78225,0.12245
17.99,0.50771,0.28312,0.22459
18,0.47426,0,0.47426
18.01,0.84987,0.47766,0.37221
18.02,1.9559,1.73,0.22595
18.03,2.8612,2.5667,0.29448
18.04,1.9383,2.039,-0.10069
18.05,0.80582,0.72653,0.079286
18.06,0.37282,0,0.37282
18.07,0.23426,0,0.23426
18.08,0.18268,0,0.18268
18.09,0.16716,0,0.16716
18.1,0.17707,0,0.17707
18.11,0.22066,0,0.22066
18.12,0.34294,0,0.34294
18.13,0.72936,0.38792,0.34144
18.14,1.7424,1.5141,0.22822
18.15,2.568,2.2971,0.27086
18.16,1.7567,1.7797,-0.023038
18.17,0.76531,0.6526,0.11271
18.18,0.42658,0,0.42658
18.19,0.44809,0,0.44809
18.2,0.768,0.38103,0.38698
18.21,1.0194,0.92933,0.090028
18.22,0.71803,0.54187,0.17616
18.23,0.41155,0,0.41155
18.24,0.39268,0,0.39268
18.25,0.70193,0.40026,0.30168
18.26,1.5516,1.382,0.16962
18.27,2.1035,1.9113,0.19227
18.28,1.3519,1.4459,-0.094096
18.29,0.60782,0.51176,0.096059
18.3,0.39983,0,0.39983
18.31,0.54047,0.26997,0.2705
18.32,1.0397,0.86753,0.17213
18.33,1.2751,1.141,0.1341
18.34,0.7618,0.67141,0.090396
18.35,0.32531,0,0.32531
18.36,0.1706,0,0.1706
18.37,0.11673,0,0.11673
18.38,0.093619,0,0.093619
18.39,0.083686,0,0.083686
18.4,0.082415,0,0.082415
18.41,0.091228,0,0.091228
18.42,0.12261,0,0.12261
18.43,0.22353,0,0.22353
18.44,0.41843,0,0.41843
18.45,0.46243,0,0.46243
18.46,0.30689,0,0.30689
18.47,0.24916,0,0.24916
18.48,0.37962,0,0.37962
18.49,0.88589,0.51859,0.36729
18.5,1.7307,1.5074,0.22334
18.51,1.6598,1.5872,0.072515
18.52,0.79884,0.76205,0.036789
18.53,0.32777,0,0.32777
18.54,0.17703,0,0.17703
18.55,0.12268,0,0.12268
18.56,0.10011,0,0.10011
18.57,0.093069,0,0.093069
18.58,0.098867,0,0.098867
18.59,0.12583,0,0.12583
18.6,0.21523,0,0.21523
18.61,0.46953,0,0.46953
18.62,0.74677,0.30166,0.4451
18.63,0.59108,0.47235,0.11874
18.64,0.31459,0,0.31459
18.65,0.24409,0,0.24409
18.66,0.37051,0,0.37051
18.67,0.77188,0.35861,0.41327
18.68,1.0749,0.87449,0.20036
18.69,0.7492,0.488,0.2612
18.7,0.41147,0,0.41147
18.71,0.39203,0,0.39203
18.72,0.73429,0.35698,0.37731
18.73,1.5697,1.2653,0.30445
18.74,1.9008,1.6515,0.2493
18.75,1.0986,1.0318,0.066819
18.76,0.46972,0.27197,0.19774
18.77,0.27655,0,0.27655
18.78,0.27646,0,0.27646
18.79,0.3739,0,0.3739
18.8,0.37909,0,0.37909
18.81,0.29422,0,0.29422
18.82,0.31639,0,0.31639
18.83,0.56579,0,0.56579
18.84,1.3686,0.78355,0.58509
18.85,2.4643,2.144,0.32023
18.86,2.1045,1.9462,0.15831
18.87,0.96551,0.84976,0.11575
18.88,0.44439,0,0.44439
18.89,0.34356,0,0.34356
18.9,0.46509,0,0.46509
18.91,0.59268,0,0.59268
18.92,0.45013,0,0.45013
18.93,0.3059,0,0.3059
18.94,0.35449,0,0.35449
18.95,0.7198,0.32238,0.39742
18.96,1.5698,1.1685,0.40133
18.97,1.9043,1.6363,0.26792
18.98,1.0891,0.96276,0.12636
18.99,0.44337,0,0.44337
19,0.2226,0,0.2226
19.01,0.14865,0,0.14865
19.02,0.12018,0,0.12018
19.03,0.11309,0,0.11309
19.04,0.12447,0,0.12447
19.05,0.16873,0,0.16873
19.06,0.31433,0,0.31433
19.07,0.73049,0.34898,0.38151
19.08,1.1809,0.99376,0.18717
19.09,0.90803,0.68785,0.22018
19.1,0.42098,0,0.42098
19.11,0.23595,0,0.23595
19.12,0.24045,0,0.24045
19.13,0.3736,0,0.3736
19.14,0.44971,0,0.44971
19.15,0.33783,0,0.33783
19.16,0.28674,0,0.28674
19.17,0.43724,0,0.43724
19.18,1.0133,0.58276,0.43053
19.19,1.9741,1.7327,0.24139
19.2,1.9047,1.8008,0.1039
19.21,0.95297,0.90945,0.043526
19.22,0.46955,0,0.46955
19.23,0.44559,0,0.44559
19.24,0.78648,0.39201,0.39447
19.25,1.1576,1.0744,0.083249
19.26,0.85674,0.69269,0.16405
19.27,0.4074,0,0.4074
19.28,0.25328,0,0.25328
19.29,0.30458,0,0.30458
19.3,0.51935,0.27158,0.24777
19.31,0.58737,0.46748,0.11988
19.32,0.36477,0,0.36477
19.33,0.2197,0,0.2197
19.34,0.23674,0,0.23674
19.35,0.43705,0,0.43705
19.36,0.72979,0.34958,0.38021
19.37,0.64963,0.60686,0.042767
19.38,0.38523,0,0.38523
19.39,0.34521,0,0.34521
19.4,0.62774,0.33844,0.28931
19.41,1.4186,1.2553,0.1633
19.42,1.9284,1.7622,0.16626
19.43,1.2132,1.2663,-0.053107
19.44,0.4908,0.37659,0.11421
19.45,0.227,0,0.227
19.46,0.13903,0,0.13903
19.47,0.10269,0,0.10269
19.48,0.087153,0,0.087153
19.49,0.085045,0,0.085045
19.5,0.10089,0,0.10089
19.51,0.16603,0,0.16603
19.52,0.34952,0,0.34952
19.53,0.51612,0,0.51612
19.54,0.37553,0,0.37553
19.55,0.18482,0,0.18482
19.56,0.12301,0,0.12301
19.57,0.14429,0,0.14429
19.58,0.22232,0,0.22232
19.59,0.24279,0,0.24279
19.6,0.18495,0,0.18495
19.61,0.18736,0,0.18736
19.62,0.33218,0,0.33218
19.63,0.76792,0.40405,0.36387
19.64,1.2045,1.1856,0.018972
19.65,0.90143,0.82505,0.076378
19.66,0.43683,0,0.43683
19.67,0.30836,0,0.30836
19.68,0.46475,0,0.46475
19.69,0.8619,0.42358,0.43833
19.7,0.92805,0.99464,-0.066597
19.71,0.53978,0.40813,0.13165
19.72,0.33196,0,0.33196
19.73,0.42259,0,0.42259
19.74,0.88285,0.50978,0.37307
19.75,1.3557,1.3493,0.0064652
19.76,0.99987,1.0017,-0.0018116
19.77,0.45613,0.44089,0.015233
19.78,0.26206,0,0.26206
19.79,0.28956,0,0.28956
19.8,0.45387,0.23989,0.21398
19.81,0.4838,0.44339,0.040407
19.82,0.32452,0,0.32452
19.83,0.27699,0,0.27699
19.84,0.46554,0.24262,0.22292
19.85,1.0681,0.96601,0.10211
19.86,1.6164,1.4851,0.13127
19.87,1.1356,1.2152,-0.079545
19.88,0.47687,0.4366,0.040273
19.89,0.21711,0,0.21711
19.9,0.13414,0,0.13414
19.91,0.10332,0,0.10332
19.92,0.094218,0,0.094218
19.93,0.10203,0,0.10203
19.94,0.13925,0,0.13925
19.95,0.26698,0,0.26698
19.96,0.5958,0.29106,0.30473
19.97,0.83815,0.80656,0.031585
19.98,0.57087,0.48496,0.085908
19.99,0.28524,0,0.28524
20,0.23397,0,0.23397
20.01,0.38393,0,0.38393
20.02,0.64155,0.29303,0.34853
20.03,0.5871,0.55909,0.028015
20.04,0.34751,0,0.34751
20.05,0.30481,0,0.30481
20.06,0.55768,0.30137,0.25631
20.07,1.1938,1.0668,0.12703
20.08,1.4457,1.3382,0.10745
20.09,0.83209,0.90403,-0.071943
20.1,0.35443,0.26024,0.094195
20.11,0.22385,0,0.22385
20.12,0.2741,0,0.2741
20.13,0.3654,0,0.3654
20.14,0.27784,0,0.27784
20.15,0.13853,0,0.13853
20.16,0.078667,0,0.078667
20.17,0.059087,0,0.059087
20.18,0.052822,0,0.052822
20.19,0.053837,0,0.053837
20.2,0.06341,0,0.06341
20.21,0.092537,0,0.092537
20.22,0.18663,0,0.18663
20.23,0.41882,0,0.41882
20.24,0.57021,0.20095,0.36927
20.25,0.37498,0.39591,-0.020932
20.26,0.18698,0,0.18698
20.27,0.16277,0,0.16277
20.28,0.28589,0,0.28589
20.29,0.46191,0.1556,0.30631
20.3,0.37766,0.30883,0.068832
20.31,0.17581,0,0.17581
20.32,0.083592,0,0.083592
20.33,0.053938,0,0.053938
20.34,0.042766,0,0.042766
20.35,0.038475,0,0.038475
20.36,0.038399,0,0.038399
20.37,0.04373,0,0.04373
20.38,0.063286,0,0.063286
20.39,0.11179,0,0.11179
20.4,0.14502,0,0.14502
20.41,0.10954,0,0.10954
20.42,0.078061,0,0.078061
20.43,0.085464,0,0.085464
20.44,0.13534,0,0.13534
20.45,0.20258,0,0.20258
20.46,0.20792,0,0.20792
20.47,0.22106,0,0.22106
20.48,0.38377,0,0.38377
20.49,0.9455,0.53287,0.41262
20.5,1.8737,1.7468,0.12683
20.51,1.8058,1.8104,-0.0045927
20.52,0.8837,0.95201,-0.068316
20.53,0.40587,0,0.40587
20.54,0.34766,0,0.34766
20.55,0.51947,0.24834,0.27114
20.56,0.58848,0.51222,0.076261
20.57,0.37168,0,0.37168
20.58,0.22605,0,0.22605
20.59,0.26731,0,0.26731
20.6,0.51842,0.21608,0.30234
20.61,0.73185,0.67308,0.058768
20.62,0.50924,0.4663,0.042936
20.63,0.24456,0,0.24456
20.64,0.17263,0,0.17263
20.65,0.23733,0,0.23733
20.66,0.35086,0,0.35086
20.67,0.30504,0,0.30504
20.68,0.20003,0,0.20003
20.69,0.218,0,0.218
20.7,0.4441,0.21518,0.22892
20.71,0.86281,0.74194,0.12087
20.72,0.85919,0.80652,0.05267
20.73,0.43113,0.41892,0.01221
20.74,0.18518,0,0.18518
20.75,0.108,0,0.108
20.76,0.08416,0,0.08416
20.77,0.081017,0,0.081017
20.78,0.095128,0,0.095128
20.79,0.14295,0,0.14295
20.8,0.2997,0,0.2997
20.81,0.70055,0.31406,0.38648
20.82,0.99363,0.95449,0.039137
20.83,0.66042,0.60342,0.056995
20.84,0.2974,0,0.2974
20.85,0.19895,0,0.19895
20.86,0.27044,0,0.27044
20.87,0.37982,0,0.37982
20.88,0.3016,0,0.3016
20.89,0.17769,0,0.17769
20.9,0.17229,0,0.17229
20.91,0.31674,0,0.31674
20.92,0.53239,0.2019,0.33049
20.93,0.46159,0.44027,0.021317
20.94,0.24223,0,0.24223
20.95,0.16934,0,0.16934
20.96,0.25038,0,0.25038
20.97,0.43889,0.17245,0.26644
20.98,0.43911,0.37893,0.060176
20.99,0.25124,0,0.25124
21,0.17213,0,0.17213
21.01,0.25095,0,0.25095
21.02,0.47206,0.19676,0.2753
21.03,0.52436,0.43566,0.088701
21.04,0.30208,0,0.30208
21.05,0.15973,0,0.15973
21.06,0.15025,0,0.15025
21.07,0.22734,0,0.22734
21.08,0.27698,0,0.27698
21.09,0.22665,0,0.22665
21.1,0.23808,0,0.23808
21.11,0.46557,0,0.46557
21.12,1.0966,0.5185,0.57807
21.13,1.5569,1.5431,0.013771
21.14,1.0127,0.99949,0.013236
21.15,0.40839,0.33769,0.070697
21.16,0.18274,0,0.18274
21.17,0.10867,0,0.10867
21.18,0.078884,0,0.078884
21.19,0.067069,0,0.067069
21.2,0.06845,0,0.06845
21.21,0.094065,0,0.094065
21.22,0.17716,0,0.17716
21.23,0.26998,0,0.26998
21.24,0.22066,0,0.22066
21.25,0.13779,0,0.13779
21.26,0.14818,0,0.14818
21.27,0.28815,0,0.28815
21.28,0.47793,0.15109,0.32685
21.29,0.40459,0.3482,0.056393
21.3,0.22164,0,0.22164
21.31,0.18761,0,0.18761
21.32,0.33387,0,0.33387
21.33,0.57745,0.20636,0.37109
21.34,0.51469,0.4793,0.035387
21.35,0.26048,0,0.26048
21.36,0.15556,0,0.15556
21.37,0.19232,0,0.19232
21.38,0.30596,0,0.30596
21.39,0.29738,0,0.29738
21.4,0.18692,0,0.18692
21.41,0.17053,0,0.17053
21.42,0.3177,0,0.3177
21.43,0.60463,0.23638,0.36824
21.44,0.60259,0.55767,0.044922
21.45,0.31053,0,0.31053
21.46,0.15295,0,0.15295
21.47,0.14043,0,0.14043
21.48,0.19917,0,0.19917
21.49,0.20065,0,0.20065
21.5,0.13046,0,0.13046
21.51,0.11097,0,0.11097
21.52,0.1881,0,0.1881
21.53,0.36233,0.12523,0.2371
21.54,0.38828,0.30011,0.08817
21.55,0.21087,0,0.21087
21.56,0.097167,0,0.097167
21.57,0.062271,0,0.062271
21.58,0.054403,0,0.054403
21.59,0.059084,0,0.059084
21.6,0.078863,0,0.078863
21.61,0.13786,0,0.13786
21.62,0.32577,0,0.32577
21.63,0.68773,0.26103,0.42669
21.64,0.7471,0.76936,-0.022268
21.65,0.39868,0.32632,0.072363
21.66,0.18255,0,0.18255
21.67,0.1465,0,0.1465
21.68,0.19482,0,0.19482
21.69,0.20209,0,0.20209
21.7,0.14394,0,0.14394
21.71,0.14189,0,0.14189
21.72,0.26966,0,0.26966
21.73,0.54097,0.19511,0.34585
21.74,0.58517,0.56462,0.020546
21.75,0.32161,0.20304,0.11857
21.76,0.16862,0,0.16862
21.77,0.18424,0,0.18424
21.78,0.3056,0,0.3056
21.79,0.31844,0,0.31844
21.8,0.17393,0,0.17393
21.81,0.081046,0,0.081046
21.82,0.050778,0,0.050778
21.83,0.041511,0,0.041511
21.84,0.040716,0,0.040716
21.85,0.047726,0,0.047726
21.86,0.072182,0,0.072182
21.87,0.14953,0,0.14953
21.88,0.28463,0,0.28463
21.89,0.29431,0,0.29431
21.9,0.18553,0,0.18553
21.91,0.17025,0,0.17025
21.92,0.33014,0,0.33014
21.93,0.62277,0.23218,0.3906
21.94,0.59491,0.59315,0.0017591
21.95,0.28888,0,0.28888
21.96,0.12186,0,0.12186
21.97,0.069115,0,0.069115
21.98,0.051673,0,0.051673
21.99,0.047764,0,0.047764
22,0.055368,0,0.055368
22.01,0.08871,0,0.08871
22.02,0.19382,0,0.19382
22.03,0.33791,0,0.33791
22.04,0.29405,0,0.29405
22.05,0.15288,0,0.15288
22.06,0.10641,0,0.10641
22.07,0.1543,0,0.1543
22.08,0.23575,0,0.23575
22.09,0.20349,0,0.20349
22.1,0.12816,0,0.12816
22.11,0.13858,0,0.13858
22.12,0.27277,0,0.27277
22.13,0.4282,0.12256,0.30565
22.14,0.33543,0.32349,0.011942
22.15,0.17675,0,0.17675
22.16,0.15383,0,0.15383
22.17,0.26292,0,0.26292
22.18,0.36326,0,0.36326
22.19,0.25921,0,0.25921
22.2,0.14282,0,0.14282
22.21,0.14413,0,0.14413
22.22,0.2563,0,0.2563
22.23,0.33378,0,0.33378
22.24,0.22327,0,0.22327
22.25,0.11983,0,0.11983
22.26,0.11191,0,0.11191
22.27,0.17159,0,0.17159
22.28,0.20427,0,0.20427
22.29,0.16325,0,0.16325
22.3,0.17843,0,0.17843
22.31,0.371,0.1701,0.2009
22.32,0.78908,0.6942,0.094876
22.33,0.88649,0.80529,0.081195
22.34,0.47354,0.47554,-0.001998
22.35,0.18849,0,0.18849
22.36,0.093746,0,0.093746
22.37,0.061071,0,0.061071
22.38,0.048114,0,0.048114
22.39,0.045506,0,0.045506
22.4,0.056491,0,0.056491
22.41,0.099444,0,0.099444
22.42,0.16021,0,0.16021
22.43,0.14336,0,0.14336
22.44,0.088538,0,0.088538
22.45,0.082524,0,0.082524
22.46,0.13793,0,0.13793
22.47,0.20774,0,0.20774
22.48,0.18273,0,0.18273
22.49,0.15071,0,0.15071
22.5,0.24513,0,0.24513
22.51,0.55176,0.20675,0.34501
22.52,0.77853,0.75133,0.027197
22.53,0.51271,0.47865,0.034052
22.54,0.22239,0,0.22239
22.55,0.135,0,0.135
22.56,0.15061,0,0.15061
22.57,0.15997,0,0.15997
22.58,0.11663,0,0.11663
22.59,0.10624,0,0.10624
22.6,0.18825,0,0.18825
22.61,0.36036,0,0.36036
22.62,0.37386,0,0.37386
22.63,0.20269,0,0.20269
22.64,0.11091,0,0.11091
22.65,0.1239,0,0.1239
22.66,0.18182,0,0.18182
22.67,0.16451,0,0.16451
22.68,0.10385,0,0.10385
22.69,0.10685,0,0.10685
22.7,0.20743,0,0.20743
22.71,0.32409,0,0.32409
22.72,0.24563,0,0.24563
22.73,0.10852,0,0.10852
22.74,0.050281,0,0.050281
22.75,0.031215,0,0.031215
22.76,0.023474,0,0.023474
22.77,0.01979,0,0.01979
22.78,0.018083,0,0.018083
22.79,0.017652,0,0.017652
22.8,0.018428,0,0.018428
22.81,0.020817,0,0.020817
22.82,0.02644,0,0.02644
22.83,0.041575,0,0.041575
22.84,0.085703,0,0.085703
22.85,0.15421,0,0.15421
22.86,0.15196,0,0.15196
22.87,0.10453,0,0.10453
22.88,0.12272,0,0.12272
22.89,0.25702,0,0.25702
22.9,0.41031,0.10163,0.30868
22.91,0.31846,0.30564,0.012824
22.92,0.1594,0,0.1594
22.93,0.12566,0,0.12566
22.94,0.19343,0,0.19343
22.95,0.23819,0,0.23819
22.96,0.16337,0,0.16337
22.97,0.11211,0,0.11211
22.98,0.16299,0,0.16299
22.99,0.30431,0,0.30431
23,0.32657,0,0.32657
23.01,0.1844,0,0.1844
23.02,0.106,0,0.106
23.03,0.12537,0,0.12537
23.04,0.18436,0,0.18436
23.05,0.16534,0,0.16534
23.06,0.11295,0,0.11295
23.07,0.1394,0,0.1394
23.08,0.28721,0,0.28721
23.09,0.41205,0,0.41205
23.1,0.28123,0,0.28123
23.11,0.12192,0,0.12192
23.12,0.062063,0,0.062063
23.13,0.045056,0,0.045056
23.14,0.04306,0,0.04306
23.15,0.053334,0,0.053334
23.16,0.092071,0,0.092071
23.17,0.21363,0,0.21363
23.18,0.39102,0.11813,0.27289
23.19,0.35048,0.37333,-0.022849
23.2,0.17484,0,0.17484
23.21,0.10427,0,0.10427
23.22,0.12648,0,0.12648
23.23,0.15973,0,0.15973
23.24,0.1252,0,0.1252
23.25,0.099701,0,0.099701
23.26,0.15958,0,0.15958
23.27,0.32088,0,0.32088
23.28,0.37457,0,0.37457
23.29,0.22405,0,0.22405
23.3,0.1343,0,0.1343
23.31,0.18041,0,0.18041
23.32,0.29123,0,0.29123
23.33,0.25409,0,0.25409
23.34,0.12137,0,0.12137
23.35,0.055295,0,0.055295
23.36,0.033943,0,0.033943
23.37,0.026191,0,0.026191
23.38,0.023727,0,0.023727
23.39,0.025493,0,0.025493
23.4,0.035263,0,0.035263
23.41,0.055598,0,0.055598
23.42,0.065527,0,0.065527
23.43,0.065987,0,0.065987
23.44,0.1063,0,0.1063
23.45,0.25283,0,0.25283
23.46,0.44081,0.11278,0.32803
23.47,0.36042,0.37503,-0.014612
23.48,0.15863,0,0.15863
23.49,0.066724,0,0.066724
23.5,0.03742,0,0.03742
23.51,0.02624,0,0.02624
23.52,0.021532,0,0.021532
23.53,0.020823,0,0.020823
23.54,0.02576,0,0.02576
23.55,0.035888,0,0.035888
23.56,0.037576,0,0.037576
23.57,0.034638,0,0.034638
23.58,0.050074,0,0.050074
23.59,0.10353,0,0.10353
23.6,0.15405,0,0.15405
23.61,0.11864,0,0.11864
23.62,0.077348,0,0.077348
23.63,0.103,0,0.103
23.64,0.19228,0,0.19228
23.65,0.21485,0,0.21485
23.66,0.1281,0,0.1281
23.67,0.081911,0,0.081911
23.68,0.11048,0,0.11048
23.69,0.16274,0,0.16274
23.7,0.13866,0,0.13866
23.71,0.097044,0,0.097044
23.72,0.13371,0,0.13371
23.73,0.26524,0,0.26524
23.74,0.31909,0,0.31909
23.75,0.19161,0,0.19161
23.76,0.10167,0,0.10167
23.77,0.11027,0,0.11027
23.78,0.1629,0,0.1629
23.79,0.14483,0,0.14483
23.8,0.083948,0,0.083948
23.81,0.074236,0,0.074236
23.82,0.12337,0,0.12337
23.83,0.15786,0,0.15786
23.84,0.10316,0,0.10316
23.85,0.049222,0,0.049222
23.86,0.030703,0,0.030703
23.87,0.026981,0,0.026981
23.88,0.030406,0,0.030406
23.89,0.044373,0,0.044373
23.9,0.090697,0,0.090697
23.91,0.20912,0,0.20912
23.92,0.29604,0,0.29604
23.93,0.19889,0,0.19889
23.94,0.094365,0,0.094365
23.95,0.071238,0,0.071238
23.96,0.08947,0,0.08947
23.97,0.093069,0,0.093069
23.98,0.085308,0,0.085308
23.99,0.13581,0,0.13581
24,0.3063,0,0.3063
24.01,0.44761,0.096815,0.35079
24.02,0.30545,0.35733,-0.051876
24.03,0.13393,0,0.13393
24.04,0.081939,0,0.081939
24.05,0.087266,0,0.087266
24.06,0.07943,0,0.07943
24.07,0.051406,0,0.051406
24.08,0.044023,0,0.044023
24.09,0.065165,0,0.065165
24.1,0.086331,0,0.086331
24.11,0.068762,0,0.068762
24.12,0.05547,0,0.05547
24.13,0.086621,0,0.086621
24.14,0.15551,0,0.15551
24.15,0.16071,0,0.16071
24.16,0.10708,0,0.10708
24.17,0.11651,0,0.11651
24.18,0.23325,0,0.23325
24.19,0.33384,0,0.33384
24.2,0.22629,0,0.22629
24.21,0.095481,0,0.095481
24.22,0.045584,0,0.045584
24.23,0.030087,0,0.030087
24.24,0.025671,0,0.025671
24.25,0.028635,0,0.028635
24.26,0.046711,0,0.046711
24.27,0.096249,0,0.096249
24.28,0.13302,0,0.13302
24.29,0.092346,0,0.092346
24.3,0.050562,0,0.050562
24.31,0.0491,0,0.0491
24.32,0.068797,0,0.068797
24.33,0.068242,0,0.068242
24.34,0.0574,0,0.0574
24.35,0.086382,0,0.086382
24.36,0.18056,0,0.18056
24.37,0.23558,0,0.23558
24.38,0.15257,0,0.15257
24.39,0.085351,0,0.085351
24.4,0.097883,0,0.097883
24.41,0.1452,0,0.1452
24.42,0.12905,0,0.12905
24.43,0.085714,0,0.085714
24.44,0.10628,0,0.10628
24.45,0.19953,0,0.19953
24.46,0.22896,0,0.22896
24.47,0.13157,0,0.13157
24.48,0.063885,0,0.063885
24.49,0.05333,0,0.05333
24.5,0.061426,0,0.061426
24.51,0.056134,0,0.056134
24.52,0.058418,0,0.058418
24.53,0.11187,0,0.11187
24.54,0.22069,0,0.22069
24.55,0.22828,0,0.22828
24.56,0.11723,0,0.11723
24.57,0.049683,0,0.049683
24.58,0.028249,0,0.028249
24.59,0.021804,0,0.021804
24.6,0.021791,0,0.021791
24.61,0.030162,0,0.030162
24.62,0.060125,0,0.060125
24.63,0.10767,0,0.10767
24.64,0.10252,0,0.10252
24.65,0.061461,0,0.061461
24.66,0.057907,0,0.057907
24.67,0.098701,0,0.098701
24.68,0.12076,0,0.12076
24.69,0.080963,0,0.080963
24.7,0.059161,0,0.059161
24.71,0.092142,0,0.092142
24.72,0.13794,0,0.13794
24.73,0.10687,0,0.10687
24.74,0.055745,0,0.055745
24.75,0.048009,0,0.048009
24.76,0.069763,0,0.069763
24.77,0.068959,0,0.068959
24.78,0.038241,0,0.038241
24.79,0.019861,0,0.019861
24.8,0.014315,0,0.014315
24.81,0.013469,0,0.013469
24.82,0.01575,0,0.01575
24.83,0.024512,0,0.024512
24.84,0.051089,0,0.051089
24.85,0.087959,0,0.087959
24.86,0.081291,0,0.081291
24.87,0.057778,0,0.057778
24.88,0.080789,0,0.080789
24.89,0.15639,0,0.15639
24.9,0.17357,0,0.17357
24.91,0.094297,0,0.094297
24.92,0.039892,0,0.039892
24.93,0.022189,0,0.022189
24.94,0.016889,0,0.016889
24.95,0.016636,0,0.016636
24.96,0.02261,0,0.02261
24.97,0.043584,0,0.043584
24.98,0.072837,0,0.072837
24.99,0.06479,0,0.06479
25,0.038411,0,0.038411
25.01,0.034722,0,0.034722
25.02,0.051222,0,0.051222
25.03,0.059683,0,0.059683
25.04,0.055426,0,0.055426
25.05,0.085228,0,0.085228
25.06,0.19076,0,0.19076
25.07,0.27908,0,0.27908
25.08,0.19295,0,0.19295
25.09,0.091914,0,0.091914
25.1,0.074037,0,0.074037
25.11,0.09319,0,0.09319
25.12,0.079464,0,0.079464
25.13,0.04993,0,0.04993
25.14,0.052715,0,0.052715
25.15,0.085442,0,0.085442
25.16,0.090894,0,0.090894
25.17,0.057462,0,0.057462
25.18,0.046957,0,0.046957
25.19,0.072872,0,0.072872
25.2,0.093895,0,0.093895
25.21,0.0712,0,0.0712
25.22,0.062969,0,0.062969
25.23,0.1135,0,0.1135
25.24,0.18163,0,0.18163
25.25,0.1434,0,0.1434
25.26,0.065602,0,0.065602
25.27,0.032373,0,0.032373
25.28,0.023511,0,0.023511
25.29,0.023774,0,0.023774
25.3,0.033473,0,0.033473
25.31,0.069136,0,0.069136
25.32,0.15247,0,0.15247
25.33,0.19315,0,0.19315
25.34,0.11923,0,0.11923
25.35,0.062793,0,0.062793
25.36,0.065034,0,0.065034
25.37,0.080591,0,0.080591
25.38,0.060959,0,0.060959
25.39,0.040662,0,0.040662
25.4,0.051669,0,0.051669
25.41,0.080465,0,0.080465
25.42,0.074899,0,0.074899
25.43,0.051875,0,0.051875
25.44,0.066026,0,0.066026
25.45,0.11933,0,0.11933
25.46,0.12825,0,0.12825
25.47,0.075468,0,0.075468
25.48,0.053229,0,0.053229
25.49,0.076425,0,0.076425
25.5,0.092311,0,0.092311
25.51,0.060052,0,0.060052
25.52,0.033971,0,0.033971
25.53,0.034862,0,0.034862
25.54,0.043837,0,0.043837
25.55,0.038669,0,0.038669
25.56,0.038427,0,0.038427
25.57,0.072397,0,0.072397
25.58,0.12775,0,0.12775
25.59,0.11292,0,0.11292
25.6,0.053379,0,0.053379
25.61,0.023954,0,0.023954
25.62,0.014874,0,0.014874
25.63,0.012159,0,0.012159
25.64,0.012694,0,0.012694
25.65,0.018486,0,0.018486
25.66,0.033059,0,0.033059
25.67,0.041125,0,0.041125
25.68,0.031239,0,0.031239
25.69,0.029398,0,0.029398
25.7,0.049224,0,0.049224
25.71,0.069342,0,0.069342
25.72,0.059527,0,0.059527
25.73,0.061962,0,0.061962
25.74,0.12332,0,0.12332
25.75,0.20237,0,0.20237
25.76,0.16108,0,0.16108
25.77,0.077088,0,0.077088
25.78,0.051008,0,0.051008
25.79,0.058346,0,0.058346
25.8,0.053928,0,0.053928
25.81,0.042213,0,0.042213
25.82,0.060137,0,0.060137
25.83,0.11186,0,0.11186
25.84,0.11989,0,0.11989
25.85,0.06747,0,0.06747
25.86,0.03955,0,0.03955
25.87,0.045086,0,0.045086
25.88,0.050186,0,0.050186
25.89,0.036418,0,0.036418
25.9,0.033425,0,0.033425
25.91,0.0577,0,0.0577
25.92,0.079744,0,0.079744
25.93,0.054996,0,0.054996
25.94,0.025241,0,0.025241
25.95,0.014129,0,0.014129
25.96,0.011227,0,0.011227
25.97,0.011732,0,0.011732
25.98,0.016824,0,0.016824
25.99,0.033804,0,0.033804
26,0.058883,0,0.058883
26.01,0.05411,0,0.05411
26.02,0.031681,0,0.031681
26.03,0.026968,0,0.026968
26.04,0.036791,0,0.036791
26.05,0.041625,0,0.041625
26.06,0.046578,0,0.046578
26.07,0.090959,0,0.090959
26.08,0.19125,0,0.19125
26.09,0.21612,0,0.21612
26.1,0.12146,0,0.12146
26.11,0.066469,0,0.066469
26.12,0.074104,0,0.074104
26.13,0.080513,0,0.080513
26.14,0.048752,0,0.048752
26.15,0.022838,0,0.022838
26.16,0.013575,0,0.013575
26.17,0.010623,0,0.010623
26.18,0.010367,0,0.010367
26.19,0.013549,0,0.013549
26.2,0.023967,0,0.023967
26.21,0.035304,0,0.035304
26.22,0.031607,0,0.031607
26.23,0.0315,0,0.0315
26.24,0.05975,0,0.05975
26.25,0.096763,0,0.096763
26.26,0.076232,0,0.076232
26.27,0.034198,0,0.034198
26.28,0.015921,0,0.015921
26.29,0.010372,0,0.010372
26.3,0.0088978,0,0.0088978
26.31,0.010128,0,0.010128
26.32,0.016547,0,0.016547
26.33,0.02782,0,0.02782
26.34,0.028357,0,0.028357
26.35,0.021412,0,0.021412
26.36,0.027878,0,0.027878
26.37,0.049931,0,0.049931
26.38,0.054576,0,0.054576
26.39,0.035829,0,0.035829
26.4,0.033962,0,0.033962
26.41,0.056288,0,0.056288
26.42,0.064162,0,0.064162
26.43,0.040819,0,0.040819
26.44,0.029944,0,0.029944
26.45,0.042019,0,0.042019
26.46,0.050356,0,0.050356
26.47,0.038928,0,0.038928
26.48,0.042013,0,0.042013
26.49,0.077897,0,0.077897
26.5,0.099698,0,0.099698
26.51,0.06469,0,0.06469
26.52,0.036591,0,0.036591
26.53,0.039259,0,0.039259
26.54,0.047819,0,0.047819
26.55,0.041757,0,0.041757
26.56,0.049781,0,0.049781
26.57,0.10246,0,0.10246
26.58,0.15266,0,0.15266
26.59,0.10728,0,0.10728
26.6,0.045526,0,0.045526
26.61,0.021348,0,0.021348
26.62,0.014057,0,0.014057
26.63,0.012497,0,0.012497
26.64,0.015995,0,0.015995
26.65,0.029716,0,0.029716
26.66,0.046682,0,0.046682
26.67,0.039921,0,0.039921
26.68,0.027891,0,0.027891
26.69,0.037653,0,0.037653
26.7,0.057757,0,0.057757
26.71,0.049465,0,0.049465
26.72,0.031282,0,0.031282
26.73,0.036794,0,0.036794
26.74,0.055557,0,0.055557
26.75,0.047975,0,0.047975
26.76,0.027283,0,0.027283
26.77,0.024333,0,0.024333
26.78,0.032865,0,0.032865
26.79,0.030629,0,0.030629
26.8,0.023794,0,0.023794
26.81,0.034412,0,0.034412
26.82,0.058335,0,0.058335
26.83,0.054218,0,0.054218
26.84,0.029884,0,0.029884
26.85,0.022441,0,0.022441
26.86,0.028025,0,0.028025
26.87,0.027132,0,0.027132
26.88,0.023438,0,0.023438
26.89,0.037739,0,0.037739
26.9,0.067963,0,0.067963
26.91,0.064749,0,0.064749
26.92,0.032218,0,0.032218
26.93,0.014597,0,0.014597
26.94,0.0093259,0,0.0093259
26.95,0.0083108,0,0.0083108
26.96,0.010415,0,0.010415
26.97,0.019394,0,0.019394
26.98,0.035591,0,0.035591
26.99,0.036128,0,0.036128
27,0.021576,0,0.021576
27.01,0.016854,0,0.016854
27.02,0.021948,0,0.021948
27.03,0.023554,0,0.023554
27.04,0.02343,0,0.02343
27.05,0.041205,0,0.041205
27.06,0.077879,0,0.077879
27.07,0.078849,0,0.078849
27.08,0.045207,0,0.045207
27.09,0.035486,0,0.035486
27.1,0.049212,0,0.049212
27.11,0.047818,0,0.047818
27.12,0.029507,0,0.029507
27.13,0.02633,0,0.02633
27.14,0.038022,0,0.038022
27.15,0.038193,0,0.038193
27.16,0.027013,0,0.027013
27.17,0.03149,0,0.03149
27.18,0.051998,0,0.051998
27.19,0.053694,0,0.053694
27.2,0.038718,0,0.038718
27.21,0.049666,0,0.049666
27.22,0.087041,0,0.087041
27.23,0.085599,0,0.085599
27.24,0.043559,0,0.043559
27.25,0.019705,0,0.019705
27.26,0.012825,0,0.012825
27.27,0.012327,0,0.012327
27.28,0.017828,0,0.017828
27.29,0.038247,0,0.038247
27.3,0.072518,0,0.072518
27.31,0.070036,0,0.070036
27.32,0.036482,0,0.036482
27.33,0.021434,0,0.021434
27.34,0.021775,0,0.021775
27.35,0.020247,0,0.020247
27.36,0.018123,0,0.018123
27.37,0.028983,0,0.028983
27.38,0.048823,0,0.048823
27.39,0.044348,0,0.044348
27.4,0.026076,0,0.026076
27.41,0.025379,0,0.025379
27.42,0.035557,0,0.035557
27.43,0.029767,0,0.029767
27.44,0.014985,0,0.014985
27.45,0.0081263,0,0.0081263
27.46,0.006285,0,0.006285
27.47,0.0064537,0,0.0064537
27.48,0.0089654,0,0.0089654
27.49,0.016768,0,0.016768
27.5,0.026688,0,0.026688
27.51,0.025994,0,0.025994
27.52,0.027936,0,0.027936
27.53,0.055213,0,0.055213
27.54,0.087645,0,0.087645
27.55,0.066302,0,0.066302
27.56,0.028752,0,0.028752
27.57,0.013003,0,0.013003
27.58,0.0081805,0,0.0081805
27.59,0.0068587,0,0.0068587
27.6,0.0080165,0,0.0080165
27.61,0.012995,0,0.012995
27.62,0.017544,0,0.017544
27.63,0.014619,0,0.014619
27.64,0.013548,0,0.013548
27.65,0.021603,0,0.021603
27.66,0.028494,0,0.028494
27.67,0.023964,0,0.023964
27.68,0.027516,0,0.027516
27.69,0.052607,0,0.052607
27.7,0.067826,0,0.067826
27.71,0.044072,0,0.044072
27.72,0.025547,0,0.025547
27.73,0.027825,0,0.027825
27.74,0.030838,0,0.030838
27.75,0.025769,0,0.025769
27.76,0.03444,0,0.03444
27.77,0.064933,0,0.064933
27.78,0.072048,0,0.072048
27.79,0.040294,0,0.040294
27.8,0.020531,0,0.020531
27.81,0.018004,0,0.018004
27.82,0.016389,0,0.016389
27.83,0.012518,0,0.012518
27.84,0.015292,0,0.015292
27.85,0.024297,0,0.024297
27.86,0.023079,0,0.023079
27.87,0.012748,0,0.012748
27.88,0.007461,0,0.007461
27.89,0.0065959,0,0.0065959
27.9,0.0082577,0,0.0082577
27.91,0.01485,0,0.01485
27.92,0.034407,0,0.034407
27.93,0.057496,0,0.057496
27.94,0.046473,0,0.046473
27.95,0.023834,0,0.023834
27.96,0.018388,0,0.018388
27.97,0.020942,0,0.020942
27.98,0.019579,0,0.019579
27.99,0.023942,0,0.023942
28,0.047387,0,0.047387
28.01,0.065666,0,0.065666
28.02,0.044835,0,0.044835
28.03,0.024461,0,0.024461
28.04,0.024496,0,0.024496
28.05,0.026277,0,0.026277
28.06,0.018263,0,0.018263
28.07,0.015213,0,0.015213
28.08,0.022176,0,0.022176
28.09,0.024836,0,0.024836
28.1,0.017229,0,0.017229
28.11,0.016125,0,0.016125
28.12,0.024448,0,0.024448
28.13,0.025661,0,0.025661
28.14,0.018868,0,0.018868
28.15,0.023783,0,0.023783
28.16,0.039078,0,0.039078
28.17,0.035447,0,0.035447
28.18,0.017249,0,0.017249
28.19,0.0077806,0,0.0077806
28.2,0.0047387,0,0.0047387
28.21,0.0036484,0,0.0036484
28.22,0.0032606,0,0.0032606
28.23,0.0032866,0,0.0032866
28.24,0.0037692,0,0.0037692
28.25,0.0052065,0,0.0052065
28.26,0.0096702,0,0.0096702
28.27,0.020532,0,0.020532
28.28,0.028201,0,0.028201
28.29,0.021625,0,0.021625
28.3,0.020037,0,0.020037
28.31,0.033305,0,0.033305
28.32,0.039619,0,0.039619
28.33,0.026743,0,0.026743
28.34,0.022824,0,0.022824
28.35,0.033785,0,0.033785
28.36,0.034171,0,0.034171
28.37,0.020644,0,0.020644
28.38,0.016774,0,0.016774
28.39,0.022122,0,0.022122
28.4,0.020313,0,0.020313
28.41,0.013088,0,0.013088
28.42,0.012613,0,0.012613
28.43,0.016575,0,0.016575
28.44,0.017903,0,0.017903
28.45,0.025411,0,0.025411
28.46,0.054666,0,0.054666
28.47,0.079386,0,0.079386
28.48,0.053914,0,0.053914
28.49,0.022808,0,0.022808
28.5,0.011226,0,0.011226
28.51,0.0082551,0,0.0082551
28.52,0.0092338,0,0.0092338
28.53,0.016565,0,0.016565
28.54,0.031794,0,0.031794
28.55,0.034536,0,0.034536
28.56,0.020802,0,0.020802
28.57,0.015389,0,0.015389
28.58,0.019205,0,0.019205
28.59,0.018698,0,0.018698
28.6,0.0167,0,0.0167
28.61,0.027524,0,0.027524
28.62,0.043313,0,0.043313
28.63,0.034617,0,0.034617
28.64,0.017762,0,0.017762
28.65,0.013898,0,0.013898
28.66,0.014372,0,0.014372
28.67,0.0097106,0,0.0097106
28.68,0.0052436,0,0.0052436
28.69,0.0036753,0,0.0036753
28.7,0.0035405,0,0.0035405
28.71,0.0046979,0,0.0046979
28.72,0.0090265,0,0.0090265
28.73,0.016775,0,0.016775
28.74,0.017421,0,0.017421
28.75,0.011908,0,0.011908
28.76,0.013701,0,0.013701
28.77,0.020648,0,0.020648
28.78,0.017386,0,0.017386
28.79,0.0084459,0,0.0084459
28.8,0.0042668,0,0.0042668
28.81,0.0030822,0,0.0030822
28.82,0.0030412,0,0.0030412
28.83,0.0042785,0,0.0042785
28.84,0.0075114,0,0.0075114
28.85,0.0092924,0,0.0092924
28.86,0.0070518,0,0.0070518
28.87,0.0064807,0,0.0064807
28.88,0.0092126,0,0.0092126
28.89,0.010903,0,0.010903
28.9,0.012961,0,0.012961
28.91,0.02577,0,0.02577
28.92,0.044995,0,0.044995
28.93,0.039145,0,0.039145
28.94,0.020979,0,0.020979
28.95,0.017282,0,0.017282
28.96,0.019789,0,0.019789
28.97,0.015022,0,0.015022
28.98,0.011019,0,0.011019
28.99,0.014484,0,0.014484
29,0.016907,0,0.016907
29.01,0.012422,0,0.012422
29.02,0.011735,0,0.011735
29.03,0.017738,0,0.017738
29.04,0.018998,0,0.018998
29.05,0.015438,0,0.015438
29.06,0.022142,0,0.022142
29.07,0.034776,0,0.034776
29.08,0.028401,0,0.028401
29.09,0.013368,0,0.013368
29.1,0.0067782,0,0.0067782
29.11,0.0052907,0,0.0052907
29.12,0.0063784,0,0.0063784
29.13,0.012108,0,0.012108
29.14,0.024842,0,0.024842
29.15,0.029086,0,0.029086
29.16,0.017634,0,0.017634
29.17,0.011057,0,0.011057
29.18,0.011948,0,0.011948
29.19,0.011218,0,0.011218
29.2,0.0097449,0,0.0097449
29.21,0.014895,0,0.014895
29.22,0.022251,0,0.022251
29.23,0.018543,0,0.018543
29.24,0.013907,0,0.013907
29.25,0.019502,0,0.019502
29.26,0.023869,0,0.023869
29.27,0.016757,0,0.016757
29.28,0.013503,0,0.013503
29.29,0.018913,0,0.018913
29.3,0.018835,0,0.018835
29.31,0.011019,0,0.011019
29.32,0.007506,0,0.007506
29.33,0.0081057,0,0.0081057
29.34,0.0087083,0,0.0087083
29.35,0.012636,0,0.012636
29.36,0.026626,0,0.026626
29.37,0.037119,0,0.037119
29.38,0.024379,0,0.024379
29.39,0.010321,0,0.010321
29.4,0.0051679,0,0.0051679
29.41,0.0037102,0,0.0037102
29.42,0.0037851,0,0.0037851
29.43,0.0057454,0,0.0057454
29.44,0.0087916,0,0.0087916
29.45,0.0083842,0,0.0083842
29.46,0.0071749,0,0.0071749
29.47,0.010596,0,0.010596
29.48,0.014581,0,0.014581
29.49,0.012717,0,0.012717
29.5,0.014311,0,0.014311
29.51,0.025044,0,0.025044
29.52,0.027679,0,0.027679
29.53,0.016169,0,0.016169
29.54,0.0096078,0,0.0096078
29.55,0.0095126,0,0.0095126
29.56,0.0097016,0,0.0097016
29.57,0.012744,0,0.012744
29.58,0.025898,0,0.025898
29.59,0.037302,0,0.037302
29.6,0.026386,0,0.026386
29.61,0.014453,0,0.014453
29.62,0.013712,0,0.013712
29.63,0.013853,0,0.013853
29.64,0.01157,0,0.01157
29.65,0.016315,0,0.016315
29.66,0.026032,0,0.026032
29.67,0.021979,0,0.021979
29.68,0.010391,0,0.010391
29.69,0.0049662,0,0.0049662
29.7,0.0034442,0,0.0034442
29.71,0.0034944,0,0.0034944
29.72,0.0054971,0,0.0054971
29.73,0.0098324,0,0.0098324
29.74,0.010795,0,0.010795
29.75,0.0075082,0,0.0075082
29.76,0.007601,0,0.007601
29.77,0.010531,0,0.010531
29.78,0.010144,0,0.010144
29.79,0.010583,0,0.010583
29.8,0.018956,0,0.018956
29.81,0.025106,0,0.025106
29.82,0.017205,0,0.017205
29.83,0.011408,0,0.011408
29.84,0.013526,0,0.013526
29.85,0.01246,0,0.01246
29.86,0.0066915,0,0.0066915
29.87,0.0034904,0,0.0034904
29.88,0.0026421,0,0.0026421
29.89,0.0028986,0,0.0028986
29.9,0.004748,0,0.004748
29.91,0.0091275,0,0.0091275
29.92,0.011593,0,0.011593
29.93,0.010302,0,0.010302
29.94,0.015186,0,0.015186
29.95,0.026417,0,0.026417
29.96,0.024029,0,0.024029
29.97,0.011249,0,0.011249
29.98,0.0045737,0,0.0045737
29.99,0.0023874,0,0.0023874


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_spstrnmf1_wrong.csv <==
0,0.048368,0,0.048368
0.01,0.048809,0,0.048809
0.02,0.049257,0,0.049257
0.030001,0.049711,0,0.049711
0.040001,0.050172,0,0.050172
0.050001,0.05064,0,0.05064
0.060001,0.051116,0,0.051116
0.070001,0.051598,0,0.051598
0.080001,0.052088,0,0.052088
0.090002,0.052586,0,0.052586
0.1,0.053092,0,0.053092
0.11,0.053605,0,0.053605
0.12,0.054127,0,0.054127
0.13,0.054657,0,0.054657
0.14,0.055195,0,0.055195
0.15,0.055742,0,0.055742
0.16,0.056299,0,0.056299
0.17,0.057213,0,0.057213
0.18,0.05779,0,0.05779
0.19,0.058375,0,0.058375
0.2,0.058971,0,0.058971
0.21,0.059576,0,0.059576
0.22,0.060192,0,0.060192
0.23,0.060819,0,0.060819
0.24,0.061456,0,0.061456
0.25,0.062104,0,0.062104
0.26,0.062764,0,0.062764
0.27,0.063435,0,0.063435
0.28,0.064119,0,0.064119
0.29,0.064814,0,0.064814
0.30001,0.065523,0,0.065523
0.31001,0.066244,0,0.066244
0.32001,0.066978,0,0.066978
0.33001,0.067726,0,0.067726
0.34001,0.068489,0,0.068489
0.35001,0.069265,0,0.069265
0.36001,0.070056,0,0.070056
0.37001,0.070863,0,0.070863
0.38001,0.071817,0,0.071817
0.39001,0.072656,0,0.072656
0.40001,0.073511,0,0.073511
0.41001,0.074383,0,0.074383
0.42001,0.075273,0,0.075273
0.43001,0.076181,0,0.076181
0.44001,0.077108,0,0.077108
0.45001,0.078053,0,0.078053
0.46001,0.079019,0,0.079019
0.47001,0.080004,0,0.080004
0.48001,0.081011,0,0.081011
0.49001,0.082039,0,0.082039
0.50001,0.08309,0,0.08309
0.51001,0.084163,0,0.084163
0.52001,0.085261,0,0.085261
0.53001,0.086383,0,0.086383
0.54001,0.08753,0,0.08753
0.55001,0.088704,0,0.088704
0.56001,0.089905,0,0.089905
0.57001,0.091133,0,0.091133
0.58001,0.093371,0,0.093371
0.59001,0.094663,0,0.094663
0.60001,0.095986,0,0.095986
0.61001,0.097342,0,0.097342
0.62001,0.098731,0,0.098731
0.63001,0.10015,0,0.10015
0.64001,0.10161,0,0.10161
0.65001,0.10311,0,0.10311
0.66001,0.10465,0,0.10465
0.67001,0.10622,0,0.10622
0.68001,0.10784,0,0.10784
0.69001,0.10951,0,0.10951
0.70001,0.11121,0,0.11121
0.71001,0.11297,0,0.11297
0.72001,0.11477,0,0.11477
0.73001,0.11663,0,0.11663
0.74001,0.11854,0,0.11854
0.75001,0.12051,0,0.12051
0.76001,0.12253,0,0.12253
0.77001,0.12462,0,0.12462
0.78001,0.12677,0,0.12677
0.79001,0.12899,0,0.12899
0.80001,0.13128,0,0.13128
0.81001,0.13364,0,0.13364
0.82001,0.13608,0,0.13608
0.83001,0.1386,0,0.1386
0.84001,0.14121,0,0.14121
0.85001,0.14391,0,0.14391
0.86001,0.1467,0,0.1467
0.87001,0.1496,0,0.1496
0.88001,0.1526,0,0.1526
0.89001,0.15571,0,0.15571
0.90002,0.15894,0,0.15894
0.91002,0.16229,0,0.16229
0.92002,0.16578,0,0.16578
0.93002,0.16941,0.0017804,0.16763
0.94002,0.17319,0.033048,0.14014
0.95002,0.17713,0.0019778,0.17515
0.96002,0.18124,0.035897,0.14534
0.97002,0.18569,0.0021867,0.1835
0.98002,0.19017,0.038824,0.15135
0.99002,0.19487,0.0024102,0.19246
1,0.19979,0.04188,0.15791
1.01,0.20494,0.0026621,0.20228
1.02,0.21036,0.045288,0.16507
1.03,0.21605,0.0029352,0.21311
1.04,0.22204,0.048907,0.17313
1.05,0.22836,0.0032302,0.22513
1.06,0.23503,0.052736,0.18229
1.07,0.24208,0.0035502,0.23853
1.08,0.24954,0.05681,0.19274
1.09,0.25747,0.0038991,0.25357
1.1,0.26589,0.061177,0.20471
1.11,0.27486,0.0042895,0.27057
1.12,0.28443,0.066012,0.21842
1.13,0.29466,0.0039301,0.29073
1.14,0.30563,0.062082,0.24355
1.15,0.3176,0.044377,0.27322
1.16,0.3303,0.053784,0.27651
1.17,0.34402,0.053654,0.29036
1.18,0.35888,0.057087,0.3018
1.19,0.37504,0.05953,0.31551
1.2,0.39267,0.062591,0.33008
1.21,0.41196,0.065762,0.3462
1.22,0.43316,0.069264,0.3639
1.23,0.45656,0.07307,0.38349
1.24,0.4825,0.077266,0.40523
1.25,0.51139,0.081902,0.42949
1.26,0.54376,0.087065,0.45669
1.27,0.58021,0.092859,0.48736
1.28,0.62154,0.099417,0.52212
1.29,0.66872,0.10691,0.56181
1.3,0.72298,0.11556,0.60742
1.31,0.78592,0.12565,0.66027
1.32,0.8596,0.13762,0.72198
1.33,0.94724,0.152,0.79524
1.34,1.0516,0.16963,0.88193
1.35,1.1781,0.19163,0.98646
1.36,1.3339,0.22004,1.1138
1.37,1.529,0.25686,1.2722
1.38,1.7785,0.30821,1.4703
1.39,2.1051,0.34168,1.7635
1.4,2.5454,0.32647,2.2189
1.41,3.1602,0.2879,2.8723
1.42,4.058,0.23489,3.8231
1.43,5.4484,0.20452,5.2439
1.44,7.7827,0.13566,7.647
1.45,12.199,0.080171,12.119
1.46,22.338,0.23836,22.099
1.47,52.466,0.52037,51.945
1.48,134.99,0.65512,134.33
1.49,216.4,0.53098,215.87
1.5,156.83,0.55637,156.28
1.51,63.924,0.50673,63.417
1.52,25.978,0.49839,25.48
1.53,13.635,0.47215,13.163
1.54,8.5368,0.43212,8.1047
1.55,5.9351,0.38437,5.5507
1.56,4.4249,0.34078,4.0841
1.57,3.4712,0.31487,3.1563
1.58,2.8323,0.29769,2.5346
1.59,2.3852,0.28779,2.0974
1.6,2.0621,0.28286,1.7793
1.61,1.8229,0.28112,1.5418
1.62,1.6426,0.26127,1.3814
1.63,1.5052,0.22626,1.2789
1.64,1.3997,0.17809,1.2216
1.65,1.3188,0.1285,1.1903
1.66,1.2573,0.083244,1.174
1.67,1.2117,0.045898,1.1658
1.68,1.1784,0,1.1784
1.69,1.156,0,1.156
1.7,1.1429,0,1.1429
1.71,1.1379,0,1.1379
1.72,1.1405,0,1.1405
1.73,1.1499,0,1.1499
1.74,1.1659,0,1.1659
1.75,1.1883,0,1.1883
1.76,1.2171,0,1.2171
1.77,1.2523,0.010315,1.242
1.78,1.2942,0.11509,1.1791
1.79,1.3432,0.21333,1.1299
1.8,1.3998,0.37266,1.0271
1.81,1.4646,0.59296,0.87166
1.82,1.5385,0.90995,0.62858
1.83,1.6226,1.3768,0.24581
1.84,1.7181,2.094,-0.37586
1.85,1.8265,3.269,-1.4425
1.86,1.9498,5.3351,-3.3852
1.87,2.0904,9.6228,-7.5324
1.88,2.2511,20.721,-18.47
1.89,2.4357,54.964,-52.528
1.9,2.6485,130.85,-128.2
1.91,2.8954,152.66,-149.77
1.92,3.1837,76.077,-72.893
1.93,3.5228,26.647,-23.124
1.94,3.925,12.565,-8.6395
1.95,4.4069,6.9639,-2.557
1.96,4.9905,4.4904,0.50018
1.97,5.7066,3.0852,2.6213
1.98,6.5981,2.2456,4.3526
1.99,7.7275,1.6949,6.0325
2,9.1877,1.319,7.8687
2.01,11.122,1.049,10.073
2.02,13.761,0.82505,12.936
2.03,17.497,0.70867,16.788
2.04,23.041,0.45966,22.581
2.05,31.799,0.21573,31.584
2.06,46.907,0.063198,46.844
2.07,76.681,0.10611,76.574
2.08,149.61,0.9855,148.63
2.09,374.91,1.3602,373.55
2.1,907.89,1.0935,906.8
2.11,1205.4,0.93403,1204.5
2.12,725.05,0.84845,724.21
2.13,278.75,0.82119,277.93
2.14,119.43,0.7768,118.65
2.15,65.284,0.75358,64.53
2.16,41.441,0.73906,40.702
2.17,28.769,0.74155,28.027
2.18,21.204,0.78079,20.424
2.19,16.32,0.94071,15.379
2.2,12.982,1.1172,11.865
2.21,10.6,0.97728,9.6224
2.22,8.8413,0.72593,8.1154
2.23,7.5076,0.60728,6.9003
2.24,6.4734,0.53485,5.9386
2.25,5.6568,0.48304,5.1738
2.26,5.0023,0.44349,4.5588
2.27,4.4712,0.41148,4.0597
2.28,4.036,0.38522,3.6508
2.29,3.6768,0.3634,3.3134
2.3,3.3787,0.34537,3.0333
2.31,3.131,0.33054,2.8004
2.32,2.9247,0.31859,2.6061
2.33,2.7539,0.30926,2.4446
2.34,2.6137,0.30244,2.3113
2.35,2.5007,0.2981,2.2026
2.36,2.4124,0.29631,2.1161
2.37,2.347,0.29726,2.0497
2.38,2.3037,0.30126,2.0025
2.39,2.2825,0.30885,1.9737
2.4,2.2841,0.32078,1.9634
2.41,2.3103,0.33828,1.972
2.42,2.3638,0.36033,2.0035
2.43,2.4493,0.37337,2.0759
2.44,2.5731,0.38316,2.1899
2.45,2.7449,0.38771,2.3571
2.46,2.9787,0.38598,2.5927
2.47,3.2956,0.37678,2.9189
2.48,3.7281,0.36636,3.3618
2.49,4.3279,0.36205,3.9659
2.5,5.1815,0.35557,4.8259
2.51,6.4419,0.31234,6.1296
2.52,8.4027,0.14142,8.2613
2.53,11.688,0.15938,11.529
2.54,17.843,0.43832,17.404
2.55,31.676,0.56599,31.11
2.56,71.957,0.49883,71.458
2.57,187.09,0.31296,186.78
2.58,321.48,0.2814,321.2
2.59,252.07,0.32745,251.75
2.6,106.37,0.3169,106.06
2.61,42.487,0.31871,42.168
2.62,21.893,0.32362,21.569
2.63,13.602,0.33277,13.27
2.64,9.4358,0.33495,9.1009
2.65,7.0388,0.33171,6.7071
2.66,5.5337,0.32465,5.209
2.67,4.5292,0.31711,4.2121
2.68,3.829,0.30464,3.5244
2.69,3.3252,0.29449,3.0308
2.7,2.9548,0.28895,2.6659
2.71,2.679,0.28672,2.3923
2.72,2.4729,0.28766,2.1852
2.73,2.3201,0.29155,2.0285
2.74,2.2098,0.29848,1.9113
2.75,2.1348,0.30842,1.8264
2.76,2.0901,0.32232,1.7678
2.77,2.073,0.33183,1.7412
2.78,2.0822,0.33663,1.7456
2.79,2.1178,0.3387,1.7791
2.8,2.181,0.33681,1.8442
2.81,2.2747,0.33084,1.9439
2.82,2.4035,0.32091,2.0826
2.83,2.5742,0.3129,2.2613
2.84,2.7965,0.30722,2.4893
2.85,3.0849,0.29976,2.7851
2.86,3.4601,0.29222,3.1679
2.87,3.9533,0.28157,3.6717
2.88,4.6123,0.29071,4.3215
2.89,5.5133,0.29497,5.2184
2.9,6.7841,0.23132,6.5528
2.91,8.6514,0.14435,8.507
2.92,11.551,0.14708,11.404
2.93,16.417,0.29203,16.125
2.94,25.581,0.31935,25.262
2.95,46.4,0.27898,46.121
2.96,107.68,0.35797,107.32
2.97,279.34,0.32726,279.01
2.98,464.09,0.3765,463.72
2.99,349.66,0.49176,349.17
3.0001,144.66,0.62672,144.03
3.0101,58.005,0.79919,57.205
3.0201,29.955,1.0323,28.923
3.0301,18.508,1.3612,17.147
3.0401,12.703,1.8394,10.863
3.0501,9.341,2.5508,6.7903
3.0601,7.2176,3.6963,3.5213
3.0701,5.7913,5.8649,-0.073557
3.0801,4.7889,10.726,-5.9373
3.0901,4.0599,24.314,-20.254
3.1001,3.5156,63.871,-60.356
3.1101,3.1014,120.82,-117.72
3.1201,2.782,105.93,-103.15
3.1301,2.534,43.444,-40.91
3.1401,2.3415,16.373,-14.031
3.1501,2.1937,8.2598,-6.0661
3.1601,2.0833,4.8705,-2.7872
3.1701,2.0058,3.1913,-1.1856
3.1801,1.9581,2.2059,-0.24775
3.1901,1.9398,1.6055,0.33434
3.2001,1.9521,1.2056,0.74651
3.2101,1.9986,0.92215,1.0764
3.2201,2.0859,0.72246,1.3635
3.2301,2.2256,0.56896,1.6567
3.2401,2.4367,0.41971,2.017
3.2501,2.7516,0.3096,2.442
3.2601,3.2278,0.25429,2.9735
3.2701,3.9748,0.22698,3.7478
3.2801,5.2217,0.20447,5.0172
3.2901,7.5214,0.21034,7.311
3.3001,12.528,0.20166,12.326
3.3101,26.588,0.13688,26.451
3.3201,68.7,0.12622,68.574
3.3301,129.6,0.1226,129.48
3.3401,114.74,0.10879,114.63
3.3501,51.868,0.10874,51.76
3.3601,20.622,0.10816,20.514
3.3701,10.606,0.11176,10.494
3.3801,6.7546,0.11835,6.6363
3.3901,4.8903,0.12744,4.7629
3.4001,3.8562,0.13884,3.7173
3.4101,3.236,0.1526,3.0834
3.4201,2.8492,0.16858,2.6806
3.4301,2.6073,0.18684,2.4204
3.4401,2.4633,0.20744,2.2558
3.4501,2.391,0.23045,2.1605
3.4601,2.376,0.25618,2.1199
3.4701,2.4111,0.28532,2.1258
3.4801,2.4937,0.31918,2.1745
3.4901,2.6255,0.35805,2.2675
3.5001,2.812,0.39966,2.4123
3.5101,3.0629,0.44575,2.6171
3.5201,3.3937,0.50434,2.8894
3.5301,3.828,0.58646,3.2416
3.5401,4.4016,0.71409,3.6875
3.5501,5.1699,0.84304,4.3269
3.5601,6.2219,0.79414,5.4277
3.5701,7.7064,0.89009,6.8163
3.5801,9.8883,1.458,8.4304
3.5901,13.277,1.8603,11.417
3.6001,18.965,2.785,16.18
3.6101,29.677,4.6203,25.057
3.6201,54.016,8.6419,45.374
3.6301,125.65,20.343,105.31
3.6401,326.34,50.92,275.42
3.6501,542.34,78.982,463.36
3.6601,408.55,55.627,352.93
3.6701,168.88,20.541,148.33
3.6801,67.561,8.4616,59.1
3.6901,34.762,4.4709,30.291
3.7001,21.372,2.7856,18.586
3.7101,14.577,1.9141,12.663
3.7201,10.638,1.4002,9.2373
3.7301,8.1445,1.0812,7.0633
3.7401,6.465,0.86641,5.5986
3.7501,5.2794,0.71712,4.5623
3.7601,4.4112,0.61298,3.7983
3.7701,3.7568,0.53979,3.217
3.7801,3.2516,0.48991,2.7617
3.7901,2.854,0.46636,2.3876
3.8001,2.5358,0.48769,2.0481
3.8101,2.2778,0.53002,1.7478
3.8201,2.0664,0.48636,1.58
3.8301,1.8913,0.39045,1.5009
3.8401,1.7454,0.33963,1.4058
3.8501,1.6232,0.31416,1.3091
3.8601,1.5205,0.29562,1.2249
3.8701,1.4341,0.28021,1.1539
3.8801,1.3614,0.26584,1.0956
3.8901,1.3007,0.25409,1.0466
3.9001,1.2503,0.24457,1.0057
3.9101,1.2092,0.23705,0.97214
3.9201,1.1764,0.23137,0.94506
3.9301,1.1514,0.22745,0.92394
3.9401,1.1336,0.22531,0.90832
3.9501,1.1231,0.22499,0.89807
3.9601,1.1193,0.22664,0.89262
3.9701,1.1225,0.23051,0.89199
3.9801,1.133,0.23696,0.89608
3.9901,1.1514,0.24654,0.90481
4.0001,1.1781,0.25968,0.91846
4.0101,1.2144,0.27398,0.94041
4.0201,1.2614,0.28406,0.97738
4.0301,1.3211,0.29569,1.0254
4.0401,1.3957,0.30678,1.0889
4.0501,1.4885,0.31405,1.1745
4.0601,1.6039,0.32075,1.2831
4.0701,1.7477,0.32518,1.4225
4.0801,1.9281,0.32341,1.6047
4.0901,2.157,0.32428,1.8327
4.1001,2.4513,0.37873,2.0726
4.1101,2.8367,0.3566,2.4801
4.1201,3.3531,0.19887,3.1542
4.1301,4.0654,0.31299,3.7525
4.1401,5.0854,0.2438,4.8416
4.1501,6.6185,0.1798,6.4387
4.1601,9.0801,0.2658,8.8143
4.1701,13.423,0.23032,13.193
4.1801,22.292,0.1127,22.179
4.1901,45.231,0.039328,45.192
4.2001,116.66,0.17439,116.49
4.2101,260.32,0.18817,260.13
4.2201,294.3,0.19893,294.1
4.2301,155.2,0.21806,154.98
4.2401,59.01,0.24049,58.769
4.2501,26.896,0.26464,26.632
4.2601,15.457,0.28982,15.168
4.2701,10.194,0.3181,9.8757
4.2801,7.3277,0.34931,6.9784
4.2901,5.596,0.38595,5.2101
4.3001,4.475,0.42953,4.0455
4.3101,3.7144,0.48191,3.2325
4.3201,3.1828,0.54338,2.6394
4.3301,2.8058,0.63169,2.1741
4.3401,2.5402,0.77353,1.7667
4.3501,2.3603,0.96508,1.3953
4.3601,2.2523,1.3703,0.88202
4.3701,2.2112,2.3276,-0.11649
4.3801,2.2404,5.0115,-2.7711
4.3901,2.3548,12.276,-9.9216
4.4001,2.587,21.13,-18.543
4.4101,3.0054,17.896,-14.89
4.4201,3.7599,7.6262,-3.8663
4.4301,5.2262,3.1002,2.126
4.4401,8.5771,1.7326,6.8445
4.4501,18.397,1.1163,17.281
4.4601,46.509,0.8343,45.675
4.4701,79.332,0.6818,78.65
4.4801,62.38,0.58808,61.792
4.4901,26.801,0.52161,26.279
4.5001,11.213,0.47562,10.737
4.5101,6.2086,0.4495,5.7591
4.5201,4.219,0.43515,3.7839
4.5301,3.2477,0.42565,2.822
4.5401,2.7213,0.42222,2.299
4.5501,2.4281,0.42119,2.0069
4.5601,2.2762,0.41784,1.8584
4.5701,2.2228,0.39926,1.8235
4.5801,2.2485,0.41086,1.8377
4.5901,2.3483,0.50233,1.8459
4.6001,2.5276,0.48845,2.0392
4.6101,2.8033,0.44208,2.3612
4.6201,3.2073,0.43282,2.7745
4.6301,3.7964,0.38439,3.412
4.6401,4.6726,0.36276,4.3098
4.6501,6.0299,0.35442,5.6755
4.6601,8.2734,0.35817,7.9152
4.6701,12.372,0.41891,11.953
4.6801,21.188,0.43736,20.751
4.6901,45.618,0.51271,45.106
4.7001,119.62,0.59308,119.03
4.7101,233.63,0.64826,232.98
4.7201,215.28,0.74949,214.53
4.7301,98.934,0.91157,98.022
4.7401,38.29,1.1707,37.119
4.7501,18.793,1.6138,17.179
4.7601,11.377,2.5062,8.8704
4.7701,7.7985,4.79,3.0085
4.7801,5.8037,11.791,-5.9874
4.7901,4.5906,26.159,-21.569
4.8001,3.8142,32.295,-28.48
4.8101,3.3073,18.384,-15.077
4.8201,2.9823,6.6911,-3.7088
4.8301,2.7934,3.1568,-0.36344
4.8401,2.7193,1.8276,0.89161
4.8501,2.7571,1.2611,1.496
4.8601,2.9231,0.94608,1.977
4.8701,3.2602,0.77487,2.4854
4.8801,3.8608,0.63477,3.226
4.8901,4.9254,0.56846,4.357
4.9001,6.9414,0.57429,6.3671
4.9101,11.355,0.61606,10.739
4.9201,23.68,0.68747,22.992
4.9301,61.104,0.63234,60.471
4.9401,118.78,0.46602,118.31
4.9501,109.47,0.38787,109.08
4.9601,50.566,0.35884,50.207
4.9701,19.86,0.34223,19.518
4.9801,9.9847,0.33156,9.6531
4.9901,6.2281,0.32458,5.9035
5.0001,4.4191,0.32229,4.0968
5.0101,3.417,0.32992,3.0871
5.0201,2.8169,0.3358,2.4811
5.0301,2.4459,0.3114,2.1345
5.0401,2.2213,0.27037,1.9509
5.0501,2.1023,0.24075,1.8616
5.0601,2.0712,0.23718,1.8341
5.0701,2.1259,0.24341,1.8825
5.0801,2.28,0.27692,2.0031
5.0901,2.5687,0.29184,2.2768
5.1001,3.0668,0.27269,2.7941
5.1101,3.9366,0.27733,3.6593
5.1201,5.5712,0.24869,5.3225
5.1301,9.1361,0.21014,8.926
5.1401,19.074,0.23514,18.839
5.1501,49.237,0.25928,48.978
5.1601,95.716,0.26175,95.455
5.1701,88.219,0.26942,87.95
5.1801,40.755,0.27892,40.476
5.1901,16.013,0.29199,15.721
5.2001,8.0546,0.30634,7.7482
5.2101,5.0257,0.32102,4.7047
5.2201,3.5647,0.33631,3.2284
5.2301,2.7519,0.36531,2.3866
5.2401,2.2605,0.39935,1.8612
5.2501,1.9505,0.41835,1.5321
5.2601,1.7542,0.43703,1.3172
5.2701,1.6374,0.46688,1.1705
5.2801,1.5837,0.5321,1.0516
5.2901,1.5884,0.6409,0.94748
5.3001,1.6582,0.73288,0.92535
5.3101,1.8159,0.82693,0.98898
5.3201,2.1156,0.97855,1.1371
5.3301,2.6907,1.2558,1.4349
5.3401,3.9304,1.7188,2.2116
5.3501,7.2927,2.5548,4.7379
5.3601,17.649,4.4849,13.164
5.3701,35.563,10.269,25.295
5.3801,35.6,25.484,10.116
5.3901,17.76,41.69,-23.93
5.4001,7.4824,33.672,-26.19
5.4101,4.2052,13.863,-9.6575
5.4201,3.0607,5.4128,-2.3521
5.4301,2.5952,2.7932,-0.19799
5.4401,2.4254,1.792,0.6334
5.4501,2.4258,1.3846,1.0412
5.4601,2.5537,0.9779,1.5758
5.4701,2.8035,0.45154,2.3519
5.4801,3.1952,0.33949,2.8557
5.4901,3.7769,0.68612,3.0908
5.5001,4.6406,0.48974,4.1509
5.5101,5.9605,0,5.9605
5.5201,8.0894,0.14199,7.9474
5.5301,11.828,0.38609,11.442
5.5401,19.354,0.17177,19.182
5.5501,38.326,0.13859,38.187
5.5601,97.381,0.19979,97.181
5.5701,226.89,0.20415,226.69
5.5801,278.12,0.21744,277.91
5.5901,156.32,0.2401,156.08
5.6001,59.597,0.26743,59.33
5.6101,26.342,0.29648,26.046
5.6201,14.776,0.33706,14.439
5.6301,9.5592,0.38952,9.1697
5.6401,6.7453,0.46356,6.2818
5.6501,5.0488,0.57019,4.4786
5.6601,3.9453,0.73821,3.2071
5.6701,3.1869,1.0259,2.161
5.6801,2.6434,1.6022,1.0412
5.6901,2.2409,3.0071,-0.76621
5.7001,1.935,7.4005,-5.4655
5.7101,1.6976,16.925,-15.227
5.7201,1.5103,22.788,-21.277
5.7301,1.3607,14.866,-13.506
5.7401,1.24,5.5947,-4.3548
5.7501,1.1422,2.4461,-1.304
5.7601,1.0627,1.3896,-0.32688
5.7701,0.9984,0.92435,0.074054
5.7801,0.94705,0.67917,0.26788
5.7901,0.90703,0.53574,0.37129
5.8001,0.87733,0.45533,0.422
5.8101,0.85746,0.41174,0.44572
5.8201,0.84744,0.31983,0.5276
5.8301,0.84785,0.28185,0.566
5.8401,0.86005,0.31258,0.54746
5.8501,0.88639,0.25061,0.63579
5.8601,0.93087,0.23727,0.6936
5.8701,0.99996,0.26022,0.73974
5.8801,1.1048,0.20738,0.89742
5.8901,1.2651,0.21723,1.0479
5.9001,1.5186,0.208,1.3106
5.9101,1.9445,0.18713,1.7574
5.9201,2.7357,0.22233,2.5134
5.9301,4.4766,0.21295,4.2636
5.9401,9.425,0.21172,9.2133
5.9501,24.044,0.22228,23.821
5.9601,43.813,0.22618,43.587
5.9701,37.294,0.23098,37.063
5.9801,16.626,0.22782,16.398
5.9901,6.8104,0.25681,6.5536
6.0001,3.6783,0.23972,3.4386
6.0101,2.4734,0.2026,2.2708
6.0201,1.9035,0.26433,1.6392
6.0301,1.6084,0.26281,1.3456
6.0401,1.4601,0.26505,1.195
6.0501,1.4071,0.29267,1.1145
6.0601,1.4315,0.26551,1.166
6.0701,1.5359,0.28492,1.251
6.0801,1.7453,0.28912,1.4561
6.0901,2.1226,0.32168,1.8009
6.1001,2.8213,0.32952,2.4918
6.1101,4.2748,0.33726,3.9376
6.1201,8.0532,0.3764,7.6768
6.1301,19.822,0.4055,19.416
6.1401,43.488,0.45916,43.028
6.1501,49.109,0.50706,48.602
6.1601,26.249,0.5165,25.733
6.1701,10.465,0.66308,9.8016
6.1801,5.2416,0.85023,4.3914
6.1901,3.4396,1.1898,2.2498
6.2001,2.6774,2.3263,0.35108
6.2101,2.3411,5.4844,-3.1432
6.2201,2.2352,10.83,-8.5943
6.2301,2.2927,11.718,-9.4248
6.2401,2.5043,6.3291,-3.8248
6.2501,2.9038,2.4158,0.48806
6.2601,3.5832,1.2617,2.3215
6.2701,4.7501,0.82158,3.9285
6.2801,6.91,0.59578,6.3142
6.2901,11.546,0.53584,11.01
6.3001,24.262,0.45115,23.811
6.3101,63.178,0.4246,62.754
6.3201,126.82,0.40233,126.42
6.3301,121.75,0.3899,121.36
6.3401,57.472,0.35297,57.119
6.3501,22.253,0.36998,21.883
6.3601,10.898,0.35509,10.543
6.3701,6.6508,0.38914,6.2617
6.3801,4.6388,0.37566,4.2632
6.3901,3.5457,0.38996,3.1558
6.4001,2.9132,0.39369,2.5195
6.4101,2.5512,0.4162,2.135
6.4201,2.378,0.4349,1.9431
6.4301,2.3699,0.51544,1.8545
6.4401,2.5536,0.56991,1.9837
6.4501,3.0384,0.72314,2.3153
6.4601,4.155,0.91551,3.2395
6.4701,7.0844,1.3802,5.7043
6.4801,16.326,2.3645,13.961
6.4901,37.473,5.5448,31.928
6.5001,47.55,13.27,34.28
6.5101,28.027,20.215,7.8125
6.5201,11.32,15.617,-4.2974
6.5301,5.5081,6.492,-0.98391
6.5401,3.5619,2.5863,0.9756
6.5501,2.7594,1.3561,1.4034
6.5601,2.4111,0.87535,1.5357
6.5701,2.3071,0.59186,1.7153
6.5801,2.3812,0.44463,1.9366
6.5901,2.6329,0.40118,2.2318
6.6001,3.118,0.48948,2.6285
6.6101,3.9817,0.37934,3.6023
6.6201,5.5786,0.2254,5.3532
6.6301,8.9096,0.16338,8.7462
6.6401,17.601,0.14546,17.456
6.6501,44.738,0.11265,44.626
6.6601,99.347,0.11135,99.235
6.6701,112.26,0.098233,112.16
6.6801,59.363,0.077171,59.285
6.6901,22.789,0.088408,22.7
6.7001,10.586,0.083917,10.502
6.7101,6.2531,0.077743,6.1754
6.7201,4.278,0.078802,4.1992
6.7301,3.2277,0.084928,3.1428
6.7401,2.6276,0.087137,2.5404
6.7501,2.2877,0.076132,2.2116
6.7601,2.1299,0.093756,2.0362
6.7701,2.1369,0.10357,2.0334
6.7801,2.351,0.10297,2.2481
6.7901,2.9323,0.12691,2.8054
6.8001,4.4297,0.13953,4.2902
6.8101,9.0273,0.13811,8.8892
6.8201,22.04,0.1518,21.888
6.8301,36.064,0.17155,35.892
6.8401,27.342,0.17152,27.171
6.8501,11.744,0.20925,11.535
6.8601,5.1634,0.22668,4.9367
6.8701,3.0561,0.23713,2.8189
6.8801,2.2308,0.29785,1.933
6.8901,1.8596,0.36046,1.4991
6.9001,1.7086,0.45142,1.2572
6.9101,1.7027,0.6253,1.0774
6.9201,1.83,0.95903,0.87097
6.9301,2.1264,1.7593,0.36711
6.9401,2.7013,4.2013,-1.5
6.9501,3.8472,10.218,-6.371
6.9601,6.4916,15.224,-8.7324
6.9701,14.27,11.374,2.8955
6.9801,36.56,4.6435,31.917
6.9901,62.587,1.9001,60.687
7.0001,49.121,1.0271,48.094
7.0101,20.873,0.66507,20.208
7.0201,8.4831,0.49097,7.9922
7.0301,4.4856,0.37999,4.1056
7.0401,2.8744,0.32545,2.549
7.0501,2.0644,0.29189,1.7725
7.0601,1.5991,0.26354,1.3356
7.0701,1.3085,0.25465,1.0538
7.0801,1.1167,0.25855,0.85817
7.0901,0.98593,0.26036,0.72557
7.1001,0.89541,0.25653,0.63889
7.1101,0.82908,0.26743,0.56166
7.1201,0.78829,0.28224,0.50604
7.1301,0.76445,0.28149,0.48297
7.1401,0.75531,0.29735,0.45796
7.1501,0.75987,0.34691,0.41295
7.1601,0.77829,0.40896,0.36933
7.1701,0.8119,0.46203,0.34987
7.1801,0.8634,0.64518,0.21821
7.1901,0.93737,1.1789,-0.24157
7.2001,1.0413,2.7771,-1.7358
7.2101,1.1873,5.6519,-4.4646
7.2201,1.396,6.5461,-5.1501
7.2301,1.7036,3.8531,-2.1495
7.2401,2.179,1.5113,0.66772
7.2501,2.9676,0.77276,2.1949
7.2601,4.4223,0.50648,3.9158
7.2701,7.6127,0.39944,7.2133
7.2801,16.672,0.36532,16.306
7.2901,43.429,0.38282,43.046
7.3001,79.611,0.41518,79.196
7.3101,67.671,0.36562,67.305
7.3201,29.828,0.28325,29.544
7.3301,11.844,0.25282,11.591
7.3401,6.0903,0.24731,5.843
7.3501,3.8581,0.23503,3.6231
7.3601,2.7815,0.22582,2.5557
7.3701,2.2001,0.22508,1.975
7.3801,1.879,0.22487,1.6541
7.3901,1.7253,0.24413,1.4812
7.4001,1.714,0.26757,1.4464
7.4101,1.8829,0.25745,1.6254
7.4201,2.4127,0.2003,2.2124
7.4301,4.0493,0.15263,3.8966
7.4401,9.0473,0.20014,8.8472
7.4501,16.303,0.22876,16.074
7.4601,14.571,0.18663,14.384
7.4701,7.1545,0.14748,7.007
7.4801,3.5294,0.17898,3.3505
7.4901,2.4678,0.17035,2.2975
7.5001,2.1915,0.093687,2.0978
7.5101,2.2258,0.085832,2.14
7.5201,2.4713,0.13903,2.3323
7.5301,2.9468,0.16607,2.7808
7.5401,3.7631,0.13362,3.6295
7.5501,5.1951,0.14154,5.0536
7.5601,7.9575,0.17563,7.7818
7.5701,14.351,0.20677,14.144
7.5801,33.406,0.26669,33.14
7.5901,85.634,0.39238,85.242
7.6001,137.17,0.71117,136.46
7.6101,99.458,1.7151,97.743
7.6201,40.65,3.1943,37.456
7.6301,16.644,3.2217,13.422
7.6401,8.8559,1.6842,7.1717
7.6501,5.6686,0.67289,4.9957
7.6601,4.0826,0.37631,3.7063
7.6701,3.2202,0.25692,2.9632
7.6801,2.7643,0.19631,2.568
7.6901,2.6058,0.16895,2.4369
7.7001,2.769,0.15725,2.6118
7.7101,3.4972,0.15072,3.3465
7.7201,5.8117,0.14594,5.6657
7.7301,13.387,0.14276,13.244
7.7401,28.062,0.14681,27.915
7.7501,30.313,0.15653,30.157
7.7601,15.774,0.17014,15.604
7.7701,6.3252,0.18535,6.1398
7.7801,3.1801,0.20528,2.9748
7.7901,2.0248,0.2411,1.7837
7.8001,1.4743,0.31071,1.1636
7.8101,1.1643,0.42552,0.73876
7.8201,0.97083,0.64244,0.32839
7.8301,0.84203,1.1421,-0.30006
7.8401,0.75257,2.77,-2.0174
7.8501,0.68918,6.5084,-5.8192
7.8601,0.6443,8.9983,-8.354
7.8701,0.6135,6.3309,-5.7174
7.8801,0.59423,2.5231,-1.9288
7.8901,0.5852,1.0522,-0.46695
7.9001,0.58607,0.59701,-0.010941
7.9101,0.59741,0.39861,0.19881
7.9201,0.62084,0.30801,0.31283
7.9301,0.65947,0.2914,0.36807
7.9401,0.71878,0.27743,0.44135
7.9501,0.80844,0.22141,0.58703
7.9601,0.94637,0.16903,0.77735
7.9701,1.1685,0.11342,1.0551
7.9801,1.556,0.076018,1.48
7.9901,2.3272,0.1018,2.2254
8.0001,4.2581,0.11722,4.1409
8.0101,10.234,0.087618,10.147
8.0201,23.319,0.06338,23.255
8.0301,28.521,0.078186,28.443
8.0401,16.296,0.098275,16.198
8.0501,6.6137,0.082832,6.5309
8.0601,3.3498,0.064012,3.2858
8.0701,2.3029,0.074056,2.2288
8.0801,1.9425,0.095075,1.8474
8.0901,1.8979,0.10857,1.7893
8.1001,2.09,0.10694,1.9831
8.1101,2.5697,0.12146,2.4483
8.1201,3.5554,0.14671,3.4087
8.1301,5.7347,0.17142,5.5633
8.1401,11.717,0.20114,11.516
8.1501,30.237,0.23945,29.998
8.1601,62.304,0.29605,62.008
8.1701,62.285,0.38196,61.903
8.1801,30.181,0.51313,29.668
8.1901,11.619,0.73301,10.886
8.2001,5.5879,1.1953,4.3926
8.2101,3.3474,2.4315,0.91585
8.2201,2.2805,6.3887,-4.1081
8.2301,1.6865,12.672,-10.986
8.2401,1.3218,13.476,-12.154
8.2501,1.0828,7.3829,-6.3001
8.2601,0.91905,2.7925,-1.8734
8.2701,0.80368,1.3323,-0.52859
8.2801,0.7214,0.79801,-0.076617
8.2901,0.66314,0.55689,0.10624
8.3001,0.6235,0.44043,0.18307
8.3101,0.59944,0.36923,0.23021
8.3201,0.58969,0.31332,0.27637
8.3301,0.59458,0.2804,0.31419
8.3401,0.61588,0.2742,0.34168
8.3501,0.65943,0.27524,0.38419
8.3601,0.73455,0.27631,0.45824
8.3701,0.86071,0.30107,0.55964
8.3801,1.0797,0.34046,0.73929
8.3901,1.4949,0.39437,1.1005
8.4001,2.4236,0.4855,1.9381
8.4101,5.1002,0.65078,4.4495
8.4201,12.887,1.0288,11.858
8.4301,22.694,2.1449,20.549
8.4401,18.583,5.3651,13.218
8.4501,8.1775,9.2266,-1.0491
8.4601,3.4474,8.4327,-4.9854
8.4701,1.9507,4.1326,-2.1819
8.4801,1.3872,1.6218,-0.23462
8.4901,1.1466,0.8625,0.28413
8.5001,1.0661,0.56777,0.49831
8.5101,1.106,0.4351,0.6709
8.5201,1.2979,0.37169,0.92619
8.5301,1.8063,0.31444,1.4919
8.5401,3.3081,0.24639,3.0618
8.5501,7.8469,0.22764,7.6193
8.5601,14.423,0.25099,14.172
8.5701,12.851,0.23674,12.615
8.5801,6.1237,0.20299,5.9207
8.5901,2.8239,0.19055,2.6334
8.6001,1.8404,0.20414,1.6362
8.6101,1.5637,0.20801,1.3556
8.6201,1.5685,0.18628,1.3822
8.6301,1.7778,0.18734,1.5905
8.6401,2.2487,0.20639,2.0423
8.6501,3.2134,0.21155,3.0019
8.6601,5.4445,0.20051,5.244
8.6701,12,0.19036,11.81
8.6801,30.766,0.20747,30.559
8.6901,52.68,0.22224,52.457
8.7001,41.384,0.2114,41.173
8.7101,17.664,0.20468,17.459
8.7201,7.2917,0.2114,7.0803
8.7301,3.9935,0.21323,3.7803
8.7401,2.7267,0.20171,2.525
8.7501,2.1738,0.21083,1.963
8.7601,1.9816,0.25648,1.7251
8.7701,2.0748,0.3144,1.7604
8.7801,2.5674,0.42688,2.1405
8.7901,4.0272,0.81402,3.2132
8.8001,8.7546,1.3759,7.3787
8.8101,20.446,1.3473,19.099
8.8201,27.952,0.75566,27.197
8.8301,17.686,0.37128,17.315
8.8401,7.3019,0.25886,7.0431
8.8501,3.5579,0.21862,3.3393
8.8601,2.3734,0.19185,2.1815
8.8701,1.9653,0.17565,1.7896
8.8801,1.9087,0.1794,1.7293
8.8901,2.1326,0.18603,1.9466
8.9001,2.7542,0.18604,2.5682
8.9101,4.2617,0.18477,4.0769
8.9201,8.6015,0.18984,8.4117
8.9301,21.875,0.20445,21.671
8.9401,42.356,0.21799,42.138
8.9501,39.037,0.23901,38.798
8.9601,18.097,0.26803,17.829
8.9701,7.1848,0.29941,6.8854
8.9801,3.6811,0.4236,3.2575
8.9901,2.3593,0.93855,1.4208
9.0002,1.7399,2.0067,-0.26678
9.0102,1.424,2.4753,-1.0513
9.0202,1.2835,1.6183,-0.33479
9.0302,1.2998,0.69028,0.60952
9.0402,1.5952,0.36203,1.2332
9.0502,2.7237,0.27612,2.4476
9.0602,5.2813,0.2497,5.0316
9.0702,6.3093,0.25108,6.0582
9.0802,3.9254,0.2281,3.6973
9.0902,2.0715,0.18122,1.8902
9.1002,1.5204,0.14437,1.376
9.1102,1.4603,0.11073,1.3495
9.1202,1.6211,0.10812,1.513
9.1302,1.994,0.11324,1.8808
9.1402,2.7084,0.11232,2.5961
9.1502,4.1614,0.1208,4.0406
9.1602,7.7265,0.12696,7.5995
9.1702,18.732,0.1371,18.595
9.1802,45.701,0.14866,45.552
9.1902,62.993,0.14771,62.845
9.2002,39.349,0.14087,39.208
9.2102,15.385,0.14418,15.241
9.2202,6.636,0.15916,6.4769
9.2302,3.6947,0.17998,3.5147
9.2402,2.4168,0.19725,2.2196
9.2502,1.7456,0.20689,1.5387
9.2602,1.3506,0.22277,1.1278
9.2702,1.1012,0.25616,0.84504
9.2802,0.93705,0.3129,0.62415
9.2902,0.82733,0.38879,0.43854
9.3002,0.75538,0.52832,0.22706
9.3102,0.71215,0.89514,-0.18299
9.3202,0.69325,2.0378,-1.3445
9.3302,0.69783,4.6999,-4.002
9.3402,0.72861,6.0776,-5.349
9.3502,0.79312,3.8429,-3.0498
9.3602,0.90728,1.5263,-0.619
9.3702,1.1046,0.76738,0.33718
9.3802,1.4614,0.47917,0.98226
9.3902,2.1843,0.38694,1.7974
9.4002,3.991,0.31679,3.6742
9.4102,9.6022,0.2813,9.3209
9.4202,22.399,0.27049,22.129
9.4302,28.505,0.24021,28.265
9.4402,16.729,0.2406,16.489
9.4502,6.6527,0.23818,6.4146
9.4602,3.1606,0.26873,2.8919
9.4702,2.0108,0.26865,1.7421
9.4802,1.5687,0.32299,1.2457
9.4902,1.4402,0.36807,1.0721
9.5002,1.5532,0.61434,0.93885
9.5102,2.0363,1.1566,0.87969
9.5202,3.5471,2.8897,0.65744
9.5302,8.353,4.4254,3.9276
9.5402,16.712,3.2347,13.477
9.5502,16.718,1.4046,15.313
9.5602,8.3723,0.66078,7.7115
9.5702,3.5817,0.41027,3.1714
9.5802,2.0907,0.3132,1.7775
9.5902,1.6355,0.27894,1.3566
9.6002,1.5657,0.24639,1.3193
9.6102,1.7683,0.20822,1.5601
9.6202,2.3569,0.19357,2.1634
9.6302,3.8717,0.18604,3.6857
9.6402,8.5227,0.17618,8.3465
9.6502,21.352,0.16086,21.191
9.6602,34.02,0.14974,33.87
9.6702,24.729,0.15051,24.579
9.6802,10.253,0.15691,10.096
9.6902,4.3502,0.15782,4.1924
9.7002,2.4496,0.15242,2.2972
9.7102,1.6964,0.14981,1.5466
9.7202,1.3628,0.15506,1.2077
9.7302,1.2623,0.1682,1.0941
9.7402,1.3992,0.17476,1.2244
9.7502,2.0659,0.17012,1.8957
9.7602,4.3447,0.1669,4.1778
9.7702,8.3538,0.17375,8.18
9.7802,8.3407,0.19835,8.1423
9.7902,4.3043,0.23434,4.07
9.8002,1.9945,0.27876,1.7158
9.8102,1.2899,0.38748,0.90243
9.8202,1.1026,0.70294,0.39964
9.8302,1.13,1.7457,-0.61567
9.8402,1.3462,2.9912,-1.645
9.8502,1.888,2.6823,-0.79421
9.8602,3.3258,1.3643,1.9615
9.8702,7.8636,0.58788,7.2758
9.8802,18.246,0.33951,17.906
9.8902,23.194,0.25384,22.941
9.9002,13.616,0.22168,13.394
9.9102,5.4192,0.19548,5.2238
9.9202,2.5734,0.16899,2.4044
9.9302,1.6313,0.15909,1.4722
9.9402,1.2653,0.16524,1.1
9.9502,1.1567,0.18137,0.97531
9.9602,1.2595,0.19519,1.0643
9.9702,1.7366,0.21104,1.5255
9.9802,3.378,0.25815,3.1199
9.9902,7.7487,0.37898,7.3698
10,11.309,0.69633,10.612
10.01,7.7574,1.756,6.0014
10.02,3.397,3.615,-0.21802
10.03,1.7695,3.9618,-2.1923
10.04,1.3135,2.286,-0.97251
10.05,1.2457,0.91051,0.3352
10.06,1.4182,0.45223,0.96597
10.07,1.9202,0.30701,1.6132
10.08,3.2217,0.26088,2.9608
10.09,7.2504,0.22413,7.0263
10.1,18.091,0.17147,17.919
10.11,27.832,0.13458,27.697
10.12,19.449,0.11924,19.33
10.13,7.9052,0.1113,7.7939
10.14,3.3328,0.10727,3.2256
10.15,1.8314,0.10645,1.7249
10.16,1.2006,0.11053,1.0901
10.17,0.87479,0.1159,0.75889
10.18,0.68487,0.11555,0.56932
10.19,0.5653,0.11364,0.45166
10.2,0.48649,0.11523,0.37126
10.21,0.43358,0.1226,0.31098
10.22,0.39856,0.13419,0.26437
10.23,0.37721,0.14131,0.23591
10.24,0.36769,0.14692,0.22077
10.25,0.37012,0.15644,0.21368
10.26,0.38705,0.17674,0.21032
10.27,0.42531,0.21584,0.20947
10.28,0.50156,0.2631,0.23846
10.29,0.66164,0.33684,0.32481
10.3,1.0657,0.55424,0.5115
10.31,2.3213,1.3151,1.0062
10.32,5.1836,2.3578,2.8257
10.33,6.5545,2.1856,4.3689
10.34,3.936,1.1138,2.8222
10.35,1.7013,0.48859,1.2127
10.36,0.94289,0.30963,0.63326
10.37,0.71735,0.25749,0.45985
10.38,0.66709,0.24006,0.42703
10.39,0.7223,0.19251,0.52979
10.4,0.92109,0.15183,0.76926
10.41,1.5051,0.15215,1.3529
10.42,3.3135,0.17297,3.1405
10.43,6.4439,0.19842,6.2455
10.44,6.4963,0.2027,6.2936
10.45,3.4767,0.19408,3.2826
10.46,1.7986,0.2525,1.5461
10.47,1.3847,0.41,0.97468
10.48,1.4317,0.85577,0.5759
10.49,1.7739,1.8216,-0.047679
10.5,2.565,2.2577,0.30731
10.51,4.4988,1.4902,3.0086
10.52,10.375,0.66911,9.7055
10.53,26.114,0.36163,25.752
10.54,40.26,0.24882,40.011
10.55,28.152,0.19081,27.961
10.56,11.469,0.1746,11.294
10.57,4.8961,0.17085,4.7253
10.58,2.7909,0.1644,2.6265
10.59,1.9848,0.15175,1.8331
10.6,1.6977,0.1399,1.5578
10.61,1.7967,0.14202,1.6547
10.62,2.6034,0.14775,2.4556
10.63,5.5042,0.14917,5.3551
10.64,10.921,0.1411,10.78
10.65,11.319,0.13727,11.182
10.66,5.8818,0.15401,5.7278
10.67,2.5774,0.16328,2.4141
10.68,1.5372,0.15754,1.3797
10.69,1.2316,0.13853,1.093
10.7,1.2191,0.13285,1.0862
10.71,1.4704,0.15655,1.3138
10.72,2.269,0.18598,2.083
10.73,4.8701,0.20866,4.6615
10.74,11.523,0.21726,11.306
10.75,16.357,0.27227,16.085
10.76,10.705,0.493,10.212
10.77,4.4246,1.1566,3.268
10.78,2.0962,1.9131,0.18305
10.79,1.3576,1.6535,-0.29594
10.8,1.0996,0.8267,0.27289
10.81,1.0691,0.38362,0.68544
10.82,1.2798,0.23714,1.0427
10.83,2.0927,0.16343,1.9292
10.84,4.5672,0.15626,4.4109
10.85,7.7121,0.16076,7.5513
10.86,6.4385,0.138,6.3005
10.87,3.1871,0.13761,3.0495
10.88,1.7934,0.16136,1.6321
10.89,1.506,0.16533,1.3407
10.9,1.6507,0.17407,1.4766
10.91,2.1792,0.2386,1.9406
10.92,3.4752,0.40058,3.0746
10.93,7.1923,0.83536,6.357
10.94,18.541,1.9074,16.633
10.95,36.044,2.6488,33.395
10.96,33.213,1.9144,31.298
10.97,15.325,0.86073,14.464
10.98,6.0011,0.40098,5.6001
10.99,3.0032,0.25541,2.7478
11,1.8643,0.20567,1.6586
11.01,1.3179,0.17058,1.1473
11.02,1.0178,0.13233,0.88546
11.03,0.84141,0.12406,0.71735
11.04,0.73685,0.12807,0.60878
11.05,0.68011,0.10512,0.575
11.06,0.66068,0.092779,0.5679
11.07,0.67636,0.11345,0.5629
11.08,0.73272,0.11682,0.6159
11.09,0.84633,0.11058,0.73575
11.1,1.0557,0.11181,0.94391
11.11,1.4549,0.11859,1.3364
11.12,2.3178,0.13186,2.186
11.13,4.6699,0.14193,4.5279
11.14,11.937,0.14748,11.79
11.15,24.516,0.1579,24.358
11.16,24.517,0.18622,24.33
11.17,11.94,0.23243,11.707
11.18,4.6776,0.3121,4.3655
11.19,2.3361,0.48604,1.8501
11.2,1.4956,0.98217,0.51346
11.21,1.1453,2.5348,-1.3895
11.22,1.0548,4.3851,-3.3303
11.23,1.296,3.843,-2.547
11.24,2.3684,1.8797,0.48872
11.25,4.2093,0.75819,3.4512
11.26,4.0263,0.3998,3.6265
11.27,2.0989,0.26061,1.8383
11.28,1.0556,0.2041,0.85148
11.29,0.74649,0.16951,0.57699
11.3,0.68604,0.13906,0.54698
11.31,0.76467,0.12874,0.63593
11.32,1.0546,0.13179,0.92285
11.33,1.9766,0.14116,1.8355
11.34,4.7108,0.17266,4.5382
11.35,8.1662,0.24313,7.9231
11.36,6.7261,0.44542,6.2807
11.37,3.0795,1.1294,1.9501
11.38,1.4499,2.0309,-0.58097
11.39,0.98852,1.8617,-0.87322
11.4,0.91126,0.95161,-0.040355
11.41,1.0733,0.3931,0.68022
11.42,1.6517,0.20622,1.4454
11.43,3.5569,0.14881,3.4081
11.44,8.5928,0.13339,8.4594
11.45,12.681,0.087612,12.594
11.46,8.5614,0.052625,8.5087
11.47,3.4897,0.053461,3.4362
11.48,1.5383,0.043499,1.4948
11.49,0.89278,0.013017,0.87977
11.5,0.6192,0.052672,0.56653
11.51,0.47897,0.030651,0.44832
11.52,0.39936,0,0.39936
11.53,0.35241,0,0.35241
11.54,0.3257,0,0.3257
11.55,0.31348,0,0.31348
11.56,0.31353,0.039537,0.27399
11.57,0.32626,0.022683,0.30357
11.58,0.35515,0,0.35515
11.59,0.40936,0,0.40936
11.6,0.5124,0,0.5124
11.61,0.73678,0,0.73678
11.62,1.3633,0.035381,1.3279
11.63,3.1555,0.020011,3.1355
11.64,5.4167,0,5.4167
11.65,4.541,0.033094,4.5079
11.66,2.2649,0.018584,2.2463
11.67,1.3164,0.036987,1.2794
11.68,1.1769,0.052232,1.1246
11.69,1.4014,0.056716,1.3447
11.7,2.0606,0.05941,2.0012
11.71,3.8549,0.064792,3.7901
11.72,9.5357,0.076741,9.459
11.73,22.031,0.080211,21.95
11.74,26.969,0.088536,26.88
11.75,15.197,0.10689,15.09
11.76,5.8491,0.13127,5.7178
11.77,2.6341,0.18646,2.4477
11.78,1.5156,0.35057,1.1651
11.79,1.0118,0.79373,0.21805
11.8,0.74123,1.2207,-0.47949
11.81,0.57986,0.9956,-0.41574
11.82,0.4772,0.49866,-0.021458
11.83,0.40961,0.24216,0.16745
11.84,0.36494,0.18367,0.18127
11.85,0.3373,0.17076,0.16655
11.86,0.3241,0.15259,0.17151
11.87,0.32631,0.14216,0.18416
11.88,0.35063,0.11974,0.2309
11.89,0.41969,0.10731,0.31238
11.9,0.62015,0.11353,0.50662
11.91,1.2514,0.10752,1.1439
11.92,2.4066,0.11206,2.2945
11.93,2.5098,0.1218,2.388
11.94,1.3928,0.11614,1.2767
11.95,0.72911,0.11862,0.61049
11.96,0.55232,0.11549,0.43682
11.97,0.55507,0.12771,0.42736
11.98,0.68068,0.14202,0.53867
11.99,1.0523,0.14483,0.90743
12,2.2252,0.16087,2.0644
12.01,4.8985,0.17648,4.7221
12.02,6.2015,0.24791,5.9536
12.03,3.8231,0.4275,3.3956
12.04,1.8278,0.98633,0.84146
12.05,1.2493,1.9502,-0.70095
12.06,1.2591,1.9895,-0.73037
12.07,1.6468,1.1085,0.53825
12.08,2.7481,0.4901,2.258
12.09,6.1933,0.27343,5.9199
12.1,15.469,0.20718,15.262
12.11,23.809,0.16955,23.64
12.12,16.655,0.15087,16.504
12.13,6.8027,0.13516,6.6676
12.14,2.9199,0.12274,2.7971
12.15,1.6772,0.1361,1.5411
12.16,1.2091,0.15237,1.0567
12.17,1.0807,0.17457,0.90617
12.18,1.3367,0.23996,1.0968
12.19,2.3806,0.50302,1.8776
12.2,3.5526,0.95626,2.5964
12.21,2.7993,0.96659,1.8327
12.22,1.4872,0.54839,0.93882
12.23,0.99488,0.25823,0.73665
12.24,0.95966,0.15065,0.80901
12.25,1.1813,0.11545,1.0659
12.26,1.8215,0.095016,1.7265
12.27,3.7698,0.085688,3.6841
12.28,9.4997,0.082111,9.4176
12.29,16.728,0.07251,16.655
12.3,13.688,0.075162,13.613
12.31,6.0087,0.071243,5.9375
12.32,2.5272,0.067743,2.4595
12.33,1.4487,0.072225,1.3765
12.34,1.0954,0.076917,1.0185
12.35,1.0832,0.06478,1.0184
12.36,1.558,0.065045,1.493
12.37,3.2213,0.063485,3.1578
12.38,5.3658,0.074922,5.2909
12.39,4.4363,0.086875,4.3494
12.4,2.1282,0.092044,2.0362
12.41,1.111,0.095656,1.0154
12.42,0.85811,0.12043,0.73768
12.43,0.90367,0.17725,0.72642
12.44,1.26,0.35608,0.90388
12.45,2.4742,0.51404,1.9602
12.46,6.045,0.40284,5.6422
12.47,10.228,0.22753,10
12.48,8.0451,0.15104,7.894
12.49,3.4822,0.13096,3.3512
12.5,1.4807,0.12113,1.3596
12.51,0.83602,0.12638,0.70964
12.52,0.57915,0.11757,0.46158
12.53,0.45463,0.12501,0.32962
12.54,0.38944,0.13228,0.25716
12.55,0.35726,0.16757,0.1897
12.56,0.34782,0.2485,0.099321
12.57,0.35837,0.40221,-0.043837
12.58,0.39177,0.91751,-0.52574
12.59,0.45833,1.8691,-1.4108
12.6,0.58407,1.9681,-1.384
12.61,0.83915,1.1084,-0.26923
12.62,1.4652,0.48976,0.97543
12.63,3.3935,0.27317,3.1203
12.64,8.1144,0.19043,7.924
12.65,11.146,0.14863,10.998
12.66,7.0265,0.12603,6.9005
12.67,2.8563,0.1082,2.7481
12.68,1.3548,0.10343,1.2514
12.69,0.88474,0.098276,0.78646
12.7,0.74172,0.092422,0.6493
12.71,0.81077,0.087116,0.72365
12.72,1.2829,0.086221,1.1967
12.73,2.3087,0.086875,2.2218
12.74,2.5791,0.093168,2.4859
12.75,1.6437,0.098294,1.5454
12.76,1.0657,0.099735,0.96598
12.77,1.0326,0.10527,0.92733
12.78,1.3226,0.11828,1.2044
12.79,2.1016,0.14788,1.9537
12.8,4.3789,0.20169,4.1772
12.81,11.249,0.33293,10.916
12.82,21.196,0.78484,20.411
12.83,18.776,1.4555,17.32
12.84,8.5242,1.3477,7.1765
12.85,3.4525,0.70124,2.7513
12.86,1.8759,0.31369,1.5622
12.87,1.3667,0.18459,1.1822
12.88,1.3535,0.13858,1.2149
12.89,2.0786,0.11931,1.9593
12.9,4.239,0.10846,4.1306
12.91,5.8207,0.099601,5.7211
12.92,3.8793,0.09986,3.7795
12.93,1.747,0.11239,1.6346
12.94,0.97797,0.14234,0.83563
12.95,0.78955,0.22988,0.55966
12.96,0.86157,0.53353,0.32804
12.97,1.3231,1.0184,0.30465
12.98,2.9239,0.98833,1.9356
12.99,5.8939,0.53305,5.3609
13,6.1206,0.24051,5.8801
13.01,3.1597,0.14554,3.0142
13.02,1.3633,0.11166,1.2516
13.03,0.80714,0.093886,0.71325
13.04,0.66907,0.079471,0.5896
13.05,0.75733,0.06843,0.6889
13.06,1.275,0.069093,1.2059
13.07,2.7725,0.067446,2.7051
13.08,4.1328,0.068159,4.0646
13.09,2.967,0.064175,2.9028
13.1,1.3758,0.064234,1.3116
13.11,0.78998,0.063053,0.72693
13.12,0.6877,0.071694,0.61601
13.13,0.83395,0.07579,0.75816
13.14,1.4227,0.082444,1.3402
13.15,3.3703,0.091386,3.2789
13.16,6.9587,0.1042,6.8545
13.17,7.231,0.1258,7.1052
13.18,3.6513,0.17759,3.4737
13.19,1.462,0.38035,1.0817
13.2,0.74533,0.75716,-0.011825
13.21,0.48404,0.80993,-0.32589
13.22,0.36362,0.47637,-0.11275
13.23,0.301,0.2363,0.064702
13.24,0.26832,0.1531,0.11521
13.25,0.25482,0.12149,0.13333
13.26,0.25713,0.1042,0.15293
13.27,0.27683,0.10334,0.17349
13.28,0.32209,0.10672,0.21537
13.29,0.41596,0.11649,0.29947
13.3,0.63071,0.12378,0.50693
13.31,1.2473,0.15508,1.0923
13.32,3.0708,0.22422,2.8466
13.33,5.5388,0.46015,5.0786
13.34,4.738,0.74859,3.9894
13.35,2.1822,0.65134,1.5309
13.36,0.98977,0.3511,0.63867
13.37,0.65324,0.19242,0.46082
13.38,0.61329,0.14059,0.47271
13.39,0.82896,0.12352,0.70544
13.4,1.6779,0.10969,1.5682
13.41,3.3562,0.099604,3.2566
13.42,3.6274,0.094171,3.5333
13.43,1.9932,0.090261,1.903
13.44,0.96179,0.093319,0.86847
13.45,0.6888,0.1036,0.58521
13.46,0.72683,0.10161,0.62523
13.47,1.0758,0.10446,0.97133
13.48,2.3005,0.10405,2.1964
13.49,5.2498,0.10015,5.1496
13.5,6.9047,0.10755,6.7972
13.51,4.2551,0.11683,4.1383
13.52,1.811,0.14233,1.6687
13.53,0.98725,0.17537,0.81188
13.54,0.80448,0.27126,0.53321
13.55,0.94383,0.58611,0.35772
13.56,1.6777,1.3392,0.33853
13.57,3.7709,1.6432,2.1278
13.58,5.6716,1.0171,4.6546
13.59,4.0611,0.44535,3.6157
13.6,1.8601,0.22798,1.6321
13.61,1.0598,0.15997,0.89982
13.62,0.9435,0.12735,0.81615
13.63,1.218,0.10984,1.1082
13.64,2.302,0.10356,2.1984
13.65,5.6029,0.1032,5.4997
13.66,9.7846,0.11812,9.6665
13.67,8.0109,0.16139,7.8495
13.68,3.5474,0.29501,3.2524
13.69,1.5241,0.69669,0.82737
13.7,0.89903,1.0738,-0.17479
13.71,0.70388,0.81116,-0.10728
13.72,0.74565,0.37669,0.36896
13.73,1.1621,0.18068,0.9814
13.74,1.826,0.11398,1.712
13.75,1.6814,0.088409,1.5929
13.76,1.0419,0.071164,0.97072
13.77,0.81232,0.065632,0.74669
13.78,0.93306,0.07127,0.86179
13.79,1.406,0.065646,1.3404
13.8,2.8329,0.055507,2.7774
13.81,7.2225,0.046819,7.1756
13.82,13.999,0.040197,13.959
13.83,12.9,0.044363,12.855
13.84,5.9673,0.04563,5.9216
13.85,2.3537,0.05819,2.2955
13.86,1.1918,0.060164,1.1316
13.87,0.75093,0.052448,0.69848
13.88,0.54056,0.061636,0.47892
13.89,0.42684,0.079752,0.34709
13.9,0.36295,0.14045,0.2225
13.91,0.33003,0.34107,-0.011032
13.92,0.32136,0.50784,-0.18648
13.93,0.33861,0.36984,-0.031236
13.94,0.39564,0.16737,0.22828
13.95,0.54045,0.078172,0.46228
13.96,0.96208,0.044539,0.91754
13.97,2.251,0.040571,2.2105
13.98,4.2413,0.0095675,4.2317
13.99,3.9364,0.045351,3.8911
14,1.9374,0.013622,1.9238
14.01,0.92503,0.040662,0.88437
14.02,0.66369,0.04747,0.61622
14.03,0.70052,0.07589,0.62463
14.04,1.0943,0.17644,0.91782
14.05,2.3827,0.25531,2.1274
14.06,4.1532,0.19034,3.9628
14.07,3.6084,0.10156,3.5069
14.08,1.8374,0.06711,1.7703
14.09,1.088,0.059405,1.0285
14.1,1.0503,0.059068,0.99125
14.11,1.4936,0.013319,1.4803
14.12,3.0556,0.044508,3.0111
14.13,7.646,0.012836,7.6332
14.14,13.023,0.045097,12.978
14.15,10.236,0.012923,10.223
14.16,4.4002,0.055014,4.3452
14.17,1.8617,0.015666,1.8461
14.18,1.0915,0.049284,1.0422
14.19,0.89957,0.013945,0.88563
14.2,1.1691,0.047121,1.1219
14.21,2.2152,0.056151,2.1591
14.22,3.0817,0.071731,3.01
14.23,2.1117,0.11035,2.0013
14.24,0.93822,0.17884,0.75937
14.25,0.47811,0.41911,0.058999
14.26,0.31868,0.80932,-0.49063
14.27,0.24743,0.75038,-0.50295
14.28,0.20954,0.38223,-0.17269
14.29,0.18826,0.17566,0.012605
14.3,0.17732,0.11523,0.062093
14.31,0.17448,0.091942,0.082541
14.32,0.18001,0.080078,0.099929
14.33,0.19729,0.075552,0.12174
14.34,0.23769,0.084653,0.15304
14.35,0.34382,0.10944,0.23437
14.36,0.66159,0.14687,0.51472
14.37,1.2381,0.27341,0.96464
14.38,1.315,0.6733,0.64168
14.39,0.81805,1.0377,-0.21963
14.4,0.57142,0.76552,-0.19409
14.41,0.62949,0.35409,0.2754
14.42,0.96378,0.17567,0.7881
14.43,2.0236,0.11911,1.9045
14.44,5.1524,0.094978,5.0574
14.45,9.0994,0.088675,9.0107
14.46,7.4334,0.09115,7.3423
14.47,3.2287,0.080663,3.148
14.48,1.3121,0.068223,1.2439
14.49,0.69789,0.066531,0.63136
14.5,0.45673,0.069423,0.3873
14.51,0.34033,0.066467,0.27387
14.52,0.27875,0.071493,0.20726
14.53,0.24722,0.086067,0.16116
14.54,0.23665,0.082198,0.15445
14.55,0.24617,0.079008,0.16716
14.56,0.2843,0.083018,0.20128
14.57,0.38186,0.10015,0.28171
14.58,0.65839,0.15055,0.50785
14.59,1.5276,0.30937,1.2183
14.6,3.1177,0.43633,2.6814
14.61,3.248,0.32024,2.9277
14.62,1.6839,0.16736,1.5165
14.63,0.73745,0.10103,0.63642
14.64,0.45071,0.083134,0.36757
14.65,0.39315,0.081088,0.31206
14.66,0.49261,0.087386,0.40523
14.67,0.87262,0.096307,0.77631
14.68,1.3036,0.11333,1.1902
14.69,1.0782,0.13638,0.94187
14.7,0.67894,0.20209,0.47686
14.71,0.60509,0.45992,0.14518
14.72,0.79532,0.87005,-0.074727
14.73,1.4202,0.78933,0.63085
14.74,3.4326,0.39321,3.0393
14.75,7.6825,0.19084,7.4916
14.76,9.0327,0.1237,8.9091
14.77,4.9916,0.090838,4.9007
14.78,2.0235,0.075572,1.9479
14.79,1.0729,0.064824,1.008
14.8,0.8619,0.06333,0.79857
14.81,1.1211,0.061606,1.0595
14.82,2.2314,0.068539,2.1628
14.83,3.5799,0.067427,3.5125
14.84,2.8479,0.058543,2.7893
14.85,1.3503,0.05654,1.2938
14.86,0.72882,0.058253,0.67057
14.87,0.61548,0.063648,0.55184
14.88,0.80543,0.072509,0.73292
14.89,1.6337,0.095253,1.5384
14.9,3.366,0.1361,3.2299
14.91,3.7755,0.24353,3.532
14.92,2.0876,0.54082,1.5468
14.93,0.94218,0.67513,0.26705
14.94,0.61379,0.41454,0.19925
14.95,0.62834,0.19485,0.43349
14.96,1.0277,0.12079,0.90687
14.97,2.2629,0.098765,2.1641
14.98,3.4998,0.079432,3.4204
14.99,2.5903,0.06913,2.5212
15,1.1869,0.068353,1.1186
15.01,0.6544,0.069743,0.58466
15.02,0.57894,0.088321,0.49062
15.03,0.81743,0.13981,0.67763
15.04,1.7604,0.28179,1.4786
15.05,3.4398,0.36758,3.0722
15.06,3.4269,0.24997,3.1769
15.07,1.7181,0.12719,1.5909
15.08,0.73237,0.08115,0.65122
15.09,0.4155,0.066242,0.34926
15.1,0.30408,0.068519,0.23556
15.11,0.26016,0.069644,0.19052
15.12,0.24837,0.064379,0.18399
15.13,0.25965,0.05417,0.20548
15.14,0.29559,0.051197,0.24439
15.15,0.36896,0.048711,0.32024
15.16,0.5166,0.049355,0.46724
15.17,0.85676,0.053899,0.80286
15.18,1.8535,0.058927,1.7946
15.19,4.7043,0.057843,4.6465
15.2,8.0344,0.054393,7.98
15.21,6.3275,0.053051,6.2745
15.22,2.7405,0.055561,2.685
15.23,1.1903,0.073488,1.1168
15.24,0.74178,0.12547,0.61631
15.25,0.69401,0.15402,0.53998
15.26,1.0625,0.11269,0.94982
15.27,1.8159,0.071362,1.7445
15.28,1.8029,0.055451,1.7475
15.29,1.0201,0.052132,0.96796
15.3,0.60899,0.049205,0.55979
15.31,0.57927,0.056518,0.52275
15.32,0.84382,0.064687,0.77914
15.33,1.827,0.072804,1.7542
15.34,4.0313,0.10024,3.931
15.35,4.9077,0.19728,4.7104
15.36,2.8359,0.45183,2.3841
15.37,1.2094,0.55664,0.65275
15.38,0.7008,0.33279,0.36801
15.39,0.65086,0.14944,0.50143
15.4,1.0132,0.083996,0.92923
15.41,2.1037,0.054248,2.0494
15.42,2.9076,0.053654,2.8539
15.43,1.9514,0.0082672,1.9431
15.44,0.90679,0.048482,0.8583
15.45,0.56323,0.0086418,0.55459
15.46,0.5687,0.033612,0.53509
15.47,0.92942,0.039139,0.89028
15.48,2.0749,0.044135,2.0308
15.49,3.3254,0.041953,3.2834
15.5,2.5404,0.044998,2.4954
15.51,1.1461,0.052328,1.0937
15.52,0.57495,0.072641,0.50231
15.53,0.43342,0.10406,0.32937
15.54,0.49289,0.18152,0.31137
15.55,0.84573,0.4557,0.39003
15.56,1.3577,0.8648,0.4929
15.57,1.2204,0.76891,0.45151
15.58,0.75507,0.37574,0.37933
15.59,0.63335,0.17346,0.45988
15.6,0.84141,0.10823,0.73318
15.61,1.6119,0.082,1.5299
15.62,4.0599,0.073601,3.9863
15.63,8.0824,0.074364,8.008
15.64,7.7527,0.080117,7.6726
15.65,3.6728,0.10699,3.5658
15.66,1.4356,0.17218,1.2634
15.67,0.71184,0.37177,0.34008
15.68,0.43894,0.52981,-0.090878
15.69,0.3077,0.36992,-0.062215
15.7,0.23443,0.179,0.055427
15.71,0.18966,0.10522,0.084439
15.72,0.1608,0.08014,0.080662
15.73,0.14173,0.069661,0.072069
15.74,0.12925,0.061167,0.068082
15.75,0.1216,0.058149,0.063449
15.76,0.11807,0.056926,0.061144
15.77,0.11847,0.051827,0.066645
15.78,0.12339,0.049627,0.073759
15.79,0.13462,0.050535,0.08408
15.8,0.15669,0.050628,0.10607
15.81,0.20247,0.052769,0.1497
15.82,0.31844,0.054688,0.26375
15.83,0.66751,0.054881,0.61263
15.84,1.3327,0.06078,1.2719
15.85,1.4615,0.082921,1.3786
15.86,0.87007,0.16666,0.70341
15.87,0.53497,0.26708,0.26789
15.88,0.55673,0.21353,0.3432
15.89,0.91837,0.11452,0.80385
15.9,2.1657,0.06708,2.0986
15.91,4.587,0.053164,4.5338
15.92,4.9731,0.051501,4.9216
15.93,2.6077,0.047563,2.5601
15.94,1.0888,0.052024,1.0368
15.95,0.63036,0.066902,0.56346
15.96,0.57633,0.084473,0.49185
15.97,0.87953,0.15937,0.72016
15.98,1.5377,0.31966,1.218
15.99,1.5941,0.34025,1.2539
16,0.94761,0.19532,0.75229
16.01,0.61057,0.10016,0.51041
16.02,0.6554,0.067187,0.58821
16.03,1.1074,0.054612,1.0528
16.04,2.639,0.04902,2.59
16.05,5.3196,0.051675,5.2679
16.06,5.3192,0.047599,5.2716
16.07,2.6381,0.041529,2.5965
16.08,1.1067,0.052194,1.0545
16.09,0.65785,0.047612,0.61024
16.1,0.62765,0.047265,0.58039
16.11,1.011,0.049867,0.96116
16.12,1.6903,0.060501,1.6298
16.13,1.5634,0.078704,1.4847
16.14,0.84371,0.1012,0.74251
16.15,0.50936,0.15902,0.35034
16.16,0.51171,0.387,0.12471
16.17,0.8421,0.78145,0.060653
16.18,1.9498,0.721,1.2288
16.19,3.469,0.34153,3.1274
16.2,2.9525,0.15171,2.8008
16.21,1.341,0.099328,1.2416
16.22,0.57515,0.076243,0.49891
16.23,0.33098,0.06169,0.26929
16.24,0.23908,0.059651,0.17942
16.25,0.19974,0.067369,0.13237
16.26,0.1865,0.089219,0.097278
16.27,0.19275,0.1744,0.01835
16.28,0.2221,0.36439,-0.14229
16.29,0.29353,0.40098,-0.10745
16.3,0.47651,0.2172,0.25931
16.31,1.0452,0.10675,0.93844
16.32,2.4865,0.057334,2.4291
16.33,3.5355,0.053983,3.4815
16.34,2.3255,0.0055362,2.32
16.35,0.98427,0.049077,0.9352
16.36,0.50645,0.0055295,0.50093
16.37,0.4069,0.040994,0.36591
16.38,0.53733,0.0045631,0.53277
16.39,0.93629,0.046975,0.88931
16.4,1.1072,0.0051651,1.1021
16.41,0.74395,0.047333,0.69661
16.42,0.50264,0.0051404,0.4975
16.43,0.55908,0.044823,0.51426
16.44,0.97599,0.055251,0.92074
16.45,2.3669,0.09774,2.2692
16.46,4.7963,0.23878,4.5575
16.47,4.7958,0.38629,4.4095
16.48,2.3658,0.28996,2.0758
16.49,0.97564,0.13087,0.84478
16.5,0.56453,0.068318,0.49621
16.51,0.53291,0.051767,0.48115
16.52,0.85705,0.045493,0.81156
16.53,1.3227,0.04549,1.2773
16.54,1.0813,0.04546,1.0358
16.55,0.52188,0.066262,0.45562
16.56,0.26427,0.12301,0.14126
16.57,0.17931,0.28884,-0.10953
16.58,0.14621,0.46252,-0.31631
16.59,0.1328,0.33564,-0.20284
16.6,0.13072,0.14539,-0.014668
16.61,0.1387,0.076313,0.062388
16.62,0.16037,0.048436,0.11194
16.63,0.2094,0.059253,0.15014
16.64,0.33726,0.0051907,0.33206
16.65,0.72535,0.054977,0.67037
16.66,1.4664,0.005092,1.4613
16.67,1.6118,0.051219,1.5606
16.68,0.95877,0.0046768,0.95409
16.69,0.60163,0.050658,0.55097
16.7,0.67769,0.0045593,0.67313
16.71,1.2793,0.055841,1.2235
16.72,3.1644,0.004953,3.1595
16.73,5.5566,0.056675,5.5
16.74,4.536,0.060668,4.4754
16.75,1.9722,0.11806,1.8541
16.76,0.8024,0.19609,0.60631
16.77,0.42609,0.16601,0.26009
16.78,0.2773,0.085353,0.19195
16.79,0.20475,0.060977,0.14377
16.8,0.16583,0.051098,0.11473
16.81,0.14573,0.039728,0.106
16.82,0.13994,0.04473,0.095215
16.83,0.15219,0.050455,0.10173
16.84,0.2073,0.047809,0.15949
16.85,0.39314,0.065359,0.32778
16.86,0.72002,0.12976,0.59026
16.87,0.72642,0.18752,0.5389
16.88,0.41506,0.13979,0.27527
16.89,0.25576,0.076315,0.17944
16.9,0.26188,0.047756,0.21413
16.91,0.43744,0.039057,0.39838
16.92,0.96607,0.043717,0.92235
16.93,1.4958,0.0030829,1.4927
16.94,1.1219,0.040682,1.0812
16.95,0.54477,0.0030071,0.54176
16.96,0.34981,0.039481,0.31033
16.97,0.39941,0.0028683,0.39655
16.98,0.76352,0.043304,0.72021
16.99,1.5423,0.0030913,1.5392
17,1.7348,0.038853,1.6959
17.01,0.99595,0.0027246,0.99322
17.02,0.51712,0.043303,0.47382
17.03,0.45212,0.0029822,0.44914
17.04,0.71469,0,0.71469
17.05,1.5926,0.040217,1.5524
17.06,2.557,0.0026941,2.5543
17.07,1.9683,0.049371,1.9189
17.08,0.92427,0.0032455,0.92103
17.09,0.53963,0.04483,0.4948
17.1,0.5783,0.0028912,0.5754
17.11,1.0996,0.047118,1.0525
17.12,2.2389,0.041425,2.1975
17.13,2.5026,0.072274,2.4303
17.14,1.37,0.14641,1.2236
17.15,0.5957,0.30009,0.29562
17.16,0.3579,0.31061,0.047297
17.17,0.33238,0.16613,0.16625
17.18,0.46642,0.078804,0.38761
17.19,0.62794,0.047349,0.58059
17.2,0.54003,0.062892,0.47714
17.21,0.42734,0.0034824,0.42385
17.22,0.51205,0.055152,0.4569
17.23,0.92471,0.0031136,0.9216
17.24,2.279,0.057967,2.221
17.25,4.7667,0.0032014,4.7635
17.26,4.9603,0.050745,4.9095
17.27,2.4891,0.041389,2.4477
17.28,0.97916,0.046215,0.93295
17.29,0.48746,0.061251,0.42621
17.3,0.31118,0.077231,0.23395
17.31,0.23374,0.13754,0.096195
17.32,0.19913,0.33516,-0.13603
17.33,0.19128,0.5567,-0.36542
17.34,0.21069,0.40156,-0.19087
17.35,0.27945,0.16915,0.1103
17.36,0.49471,0.089713,0.40499
17.37,1.1645,0.057551,1.1069
17.38,2.2014,0.050676,2.1507
17.39,2.0383,0.048156,1.9901
17.4,0.98954,0.063503,0.92603
17.41,0.45905,0.088867,0.37018
17.42,0.33409,0.19208,0.14201
17.43,0.42452,0.41111,0.013411
17.44,0.74809,0.43077,0.31732
17.45,0.91146,0.21421,0.69725
17.46,0.6101,0.089999,0.5201
17.47,0.38425,0.062843,0.3214
17.48,0.40773,0.0024562,0.40528
17.49,0.73441,0.047864,0.68655
17.5,1.7306,0.0019215,1.7287
17.51,2.814,0,2.814
17.52,2.1474,0.034716,2.1127
17.53,0.96001,0.0013319,0.95868
17.54,0.49198,0,0.49198
17.55,0.44168,0,0.44168
17.56,0.7226,0,0.7226
17.57,1.2585,0,1.2585
17.58,1.2085,0,1.2085
17.59,0.65506,0.03667,0.61839
17.6,0.38839,0.0012553,0.38714
17.61,0.41251,0.067939,0.34457
17.62,0.77338,0.0022459,0.77114
17.63,1.6696,0,1.6696
17.64,2.0977,0.03652,2.0612
17.65,1.2548,0.0011431,1.2536
17.66,0.54278,0,0.54278
17.67,0.32252,0.042969,0.27955
17.68,0.33947,0.0012697,0.3382
17.69,0.58049,0.069643,0.51084
17.7,0.81431,0.15051,0.6638
17.71,0.59859,0.2481,0.35049
17.72,0.31646,0.18199,0.13446
17.73,0.23996,0.082708,0.15725
17.74,0.32674,0.045208,0.28153
17.75,0.69439,0.040391,0.654
17.76,1.2432,0.00097873,1.2422
17.77,1.1013,0.034576,1.0667
17.78,0.52157,0.0008214,0.52075
17.79,0.23384,0,0.23384
17.8,0.14254,0,0.14254
17.81,0.10962,0,0.10962
17.82,0.097321,0,0.097321
17.83,0.096286,0.045319,0.050967
17.84,0.10597,0.00092048,0.10505
17.85,0.13306,0.059373,0.07369
17.86,0.20588,0.088908,0.11697
17.87,0.43413,0.25825,0.17589
17.88,0.9546,0.44499,0.50961
17.89,1.2074,0.33175,0.87564
17.9,0.74206,0.13005,0.61201
17.91,0.3536,0.063749,0.28985
17.92,0.25216,0.040999,0.21116
17.93,0.31541,0.040065,0.27535
17.94,0.57243,0.0005769,0.57186
17.95,0.80023,0.046051,0.75418
17.96,0.62777,0.00062124,0.62715
17.97,0.44841,0.080657,0.36775
17.98,0.53747,0.12054,0.41693
17.99,1.0597,0.10306,0.95667
18,2.634,0.055483,2.5785
18.01,4.4825,0.00058009,4.4819
18.02,3.5295,0,3.5295
18.03,1.5335,0,1.5335
18.04,0.68189,0,0.68189
18.05,0.48024,0,0.48024
18.06,0.61124,0,0.61124
18.07,0.90936,0,0.90936
18.08,0.79859,0,0.79859
18.09,0.42979,0,0.42979
18.1,0.26508,0,0.26508
18.11,0.27393,0,0.27393
18.12,0.47481,0,0.47481
18.13,0.85587,0.058531,0.79734
18.14,0.85626,0.13326,0.72301
18.15,0.47675,0.20826,0.26848
18.16,0.28088,0.1406,0.14028
18.17,0.29016,0.065453,0.22471
18.18,0.51874,7.9486e-05,0.51866
18.19,0.9962,0.039103,0.95709
18.2,1.0831,4.6211e-06,1.0831
18.21,0.64211,1.7231e-05,0.64209
18.22,0.40351,0.039975,0.36353
18.23,0.47933,0.062817,0.41652
18.24,0.99822,0.15936,0.83886
18.25,2.1508,0.25037,1.9005
18.26,2.5117,0.16921,2.3425
18.27,1.3905,0.066674,1.3238
18.28,0.5636,0.041559,0.52204
18.29,0.28613,0,0.28613
18.3,0.19301,0,0.19301
18.31,0.1577,0,0.1577
18.32,0.14979,0,0.14979
18.33,0.16447,0,0.16447
18.34,0.2137,0,0.2137
18.35,0.35256,0,0.35256
18.36,0.79633,0,0.79633
18.37,1.8135,0,1.8135
18.38,2.3021,0.00040313,2.3017
18.39,1.3747,0.041601,1.3331
18.4,0.59265,0.07546,0.51719
18.41,0.36271,0.16769,0.19502
18.42,0.42007,0.17712,0.24294
18.43,0.73765,0.081455,0.65619
18.44,0.92475,0.052502,0.87225
18.45,0.61662,0.0005245,0.61609
18.46,0.35866,0.037974,0.32069
18.47,0.3595,0.00061106,0.35889
18.48,0.66353,0.040892,0.62264
18.49,1.4565,0.0013202,1.4552
18.5,1.9041,0.084329,1.8197
18.51,1.1833,0.1352,1.0481
18.52,0.52984,0.1258,0.40405
18.53,0.35183,0.057401,0.29442
18.54,0.47314,0.037213,0.43593
18.55,0.9219,0,0.9219
18.56,1.1733,0,1.1733
18.57,0.72301,0,0.72301
18.58,0.3084,0,0.3084
18.59,0.15859,0,0.15859
18.6,0.10695,0,0.10695
18.61,0.084852,0,0.084852
18.62,0.07506,0,0.07506
18.63,0.072957,0.0009055,0.072051
18.64,0.079055,0.037596,0.041458
18.65,0.10179,0.0016868,0.1001
18.66,0.17608,0.069724,0.10636
18.67,0.34604,0.11563,0.23041
18.68,0.43528,0.14176,0.29352
18.69,0.30451,0.075376,0.22913
18.7,0.218,0.051645,0.16635
18.71,0.2833,0.0012417,0.28206
18.72,0.6136,0.043239,0.57036
18.73,1.3657,0.0010727,1.3646
18.74,1.6626,0.037133,1.6255
18.75,0.9476,0.043157,0.90444
18.76,0.38074,0.089325,0.29141
18.77,0.18684,0.16612,0.020727
18.78,0.1212,0.14381,-0.022618
18.79,0.094306,0.080104,0.014202
18.8,0.083958,0.033826,0.050132
18.81,0.084788,0.033891,0.050897
18.82,0.09984,0.0010175,0.098823
18.83,0.14996,0.028942,0.12102
18.84,0.31095,0,0.31095
18.85,0.6066,0,0.6066
18.86,0.63775,0.0010822,0.63666
18.87,0.36451,0.028845,0.33566
18.88,0.22077,0.0013751,0.21939
18.89,0.25017,0.037243,0.21293
18.9,0.48954,0.046563,0.44297
18.91,0.90524,0.081271,0.82397
18.92,0.88342,0.17709,0.70634
18.93,0.49132,0.33776,0.15357
18.94,0.32638,0.325,0.0013863
18.95,0.44006,0.16161,0.27845
18.96,0.96818,0.077228,0.89095
18.97,1.7075,0.044609,1.6629
18.98,1.4566,0.041448,1.4152
18.99,0.67457,0.035911,0.63866
19,0.31306,0.055855,0.2572
19.01,0.22805,0.090841,0.13721
19.02,0.27436,0.20055,0.073813
19.03,0.35698,0.28436,0.072622
19.04,0.31294,0.2037,0.10924
19.05,0.25342,0.08534,0.16808
19.06,0.32281,0.042758,0.28006
19.07,0.66005,0,0.66005
19.08,1.5733,0,1.5733
19.09,2.3182,0,2.3182
19.1,1.5768,0,1.5768
19.11,0.6689,0,0.6689
19.12,0.34404,0,0.34404
19.13,0.31247,0,0.31247
19.14,0.45433,0,0.45433
19.15,0.52949,0,0.52949
19.16,0.36979,0.001695,0.36809
19.17,0.26653,0.033808,0.23272
19.18,0.34436,0.063162,0.2812
19.19,0.74208,0.077824,0.66425
19.2,1.536,0.057873,1.4782
19.21,1.6573,0,1.6573
19.22,0.86638,0,0.86638
19.23,0.35388,0,0.35388
19.24,0.18583,0,0.18583
19.25,0.12772,0,0.12772
19.26,0.10503,0.0036478,0.10138
19.27,0.099969,0.065083,0.034886
19.28,0.11096,0.10156,0.0094047
19.29,0.15143,0.087927,0.063504
19.3,0.28349,0.045035,0.23845
19.31,0.66044,0,0.66044
19.32,1.0683,0,1.0683
19.33,0.82109,0,0.82109
19.34,0.37967,0,0.37967
19.35,0.21106,0,0.21106
19.36,0.21192,0,0.21192
19.37,0.33018,0,0.33018
19.38,0.40796,0,0.40796
19.39,0.30811,0,0.30811
19.4,0.24907,0,0.24907
19.41,0.35559,0.0027395,0.35285
19.42,0.80104,0.044413,0.75663
19.43,1.6769,0.091201,1.5857
19.44,1.8208,0.13171,1.6891
19.45,0.97612,0.088316,0.88781
19.46,0.45465,0.041172,0.41348
19.47,0.37693,0,0.37693
19.48,0.62556,0,0.62556
19.49,1.0218,0,1.0218
19.5,0.87049,0.0031183,0.86737
19.51,0.42759,0.047089,0.3805
19.52,0.23557,0.096926,0.13864
19.53,0.23874,0.17802,0.060719
19.54,0.4027,0.14667,0.25602
19.55,0.5474,0.071758,0.47564
19.56,0.39461,0,0.39461
19.57,0.2189,0,0.2189
19.58,0.1907,0,0.1907
19.59,0.30916,0,0.30916
19.6,0.58661,0,0.58661
19.61,0.66216,0,0.66216
19.62,0.41666,0,0.41666
19.63,0.29234,0,0.29234
19.64,0.41578,0,0.41578
19.65,0.94782,0,0.94782
19.66,1.6882,0,1.6882
19.67,1.4339,0.004322,1.4295
19.68,0.64404,0.054253,0.58979
19.69,0.26838,0.059926,0.20846
19.7,0.148,0.036701,0.1113
19.71,0.10199,0,0.10199
19.72,0.081597,0,0.081597
19.73,0.07431,0,0.07431
19.74,0.078938,0,0.078938
19.75,0.10739,0,0.10739
19.76,0.20832,0.0076939,0.20063
19.77,0.40626,0.091154,0.31511
19.78,0.43844,0.10293,0.33551
19.79,0.2468,0.079029,0.16778
19.8,0.12839,0,0.12839
19.81,0.10895,0,0.10895
19.82,0.15447,0,0.15447
19.83,0.22064,0,0.22064
19.84,0.19735,0,0.19735
19.85,0.15233,0,0.15233
19.86,0.18772,0,0.18772
19.87,0.38347,0,0.38347
19.88,0.84765,0,0.84765
19.89,1.0745,0,1.0745
19.9,0.66053,0,0.66053
19.91,0.32432,0.0059263,0.31839
19.92,0.27829,0.066879,0.21141
19.93,0.47899,0.10053,0.37846
19.94,0.83688,0.077004,0.75988
19.95,0.7811,0.032622,0.74847
19.96,0.42519,0,0.42519
19.97,0.28901,0,0.28901
19.98,0.41729,0,0.41729
19.99,0.87995,0,0.87995
20,1.2239,0.0046035,1.2193
20.01,0.81281,0.049286,0.76352
20.02,0.36492,0.07374,0.29118
20.03,0.22624,0.067702,0.15854
20.04,0.27068,0,0.27068
20.05,0.42306,0,0.42306
20.06,0.42523,0,0.42523
20.07,0.27892,0,0.27892
20.08,0.249,0,0.249
20.09,0.43499,0,0.43499
20.1,0.99639,0,0.99639
20.11,1.4563,0,1.4563
20.12,0.98626,0,0.98626
20.13,0.40962,0,0.40962
20.14,0.18878,0,0.18878
20.15,0.11769,0.0046121,0.11308
20.16,0.090858,0.048018,0.04284
20.17,0.082632,0.08799,-0.0053578
20.18,0.088684,0.077073,0.011611
20.19,0.11857,0.039571,0.078998
20.2,0.22064,0,0.22064
20.21,0.49921,0,0.49921
20.22,0.7524,0,0.7524
20.23,0.54633,0,0.54633
20.24,0.26902,0.0081533,0.26087
20.25,0.19896,0.079,0.11996
20.26,0.30182,0.12683,0.17499
20.27,0.54272,0.11282,0.4299
20.28,0.5685,0.050503,0.518
20.29,0.34551,0,0.34551
20.3,0.25858,0,0.25858
20.31,0.40942,0,0.40942
20.32,0.9156,0,0.9156
20.33,1.3337,0,1.3337
20.34,0.90707,0,0.90707
20.35,0.38835,0,0.38835
20.36,0.20968,0,0.20968
20.37,0.2184,0,0.2184
20.38,0.31472,0.0054695,0.30925
20.39,0.28975,0.053523,0.23623
20.4,0.15472,0.12203,0.032684
20.41,0.080585,0.20146,-0.12088
20.42,0.055967,0.1646,-0.10864
20.43,0.047579,0.06142,-0.013841
20.44,0.046264,0.036626,0.0096372
20.45,0.051224,0,0.051224
20.46,0.067438,0,0.067438
20.47,0.11744,0,0.11744
20.48,0.26975,0.0082647,0.26149
20.49,0.49128,0.071638,0.41965
20.5,0.44201,0.10706,0.33495
20.51,0.22503,0.076921,0.1481
20.52,0.13804,0.03153,0.10651
20.53,0.18302,0,0.18302
20.54,0.34748,0,0.34748
20.55,0.41134,0,0.41134
20.56,0.23985,0,0.23985
20.57,0.10457,0,0.10457
20.58,0.057822,0,0.057822
20.59,0.041784,0,0.041784
20.6,0.035303,0,0.035303
20.61,0.033209,0,0.033209
20.62,0.034669,0,0.034669
20.63,0.042492,0,0.042492
20.64,0.068381,0.0091145,0.059266
20.65,0.11615,0.058901,0.057246
20.66,0.12314,0,0.12314
20.67,0.08352,0,0.08352
20.68,0.06684,0,0.06684
20.69,0.084452,0,0.084452
20.7,0.14017,0,0.14017
20.71,0.18769,0,0.18769
20.72,0.17847,0.011028,0.16745
20.73,0.20937,0.079054,0.13032
20.74,0.40457,0.071687,0.33288
20.75,1.0104,0.044617,0.96581
20.76,1.7787,0,1.7787
20.77,1.4627,0,1.4627
20.78,0.66216,0,0.66216
20.79,0.32778,0,0.32778
20.8,0.32175,0,0.32175
20.81,0.49111,0,0.49111
20.82,0.50854,0,0.50854
20.83,0.30136,0,0.30136
20.84,0.19159,0.0057069,0.18589
20.85,0.24272,0.033651,0.20907
20.86,0.47721,0.015992,0.46122
20.87,0.65346,0.11985,0.53361
20.88,0.43993,0.1743,0.26564
20.89,0.21064,0.13067,0.079975
20.9,0.15182,0.059691,0.092132
20.91,0.21189,0,0.21189
20.92,0.31469,0,0.31469
20.93,0.27314,0,0.27314
20.94,0.17724,0,0.17724
20.95,0.18906,0.01081,0.17825
20.96,0.38044,0.073147,0.3073
20.97,0.75621,0.078609,0.6776
20.98,0.78319,0.051719,0.73147
20.99,0.40269,0,0.40269
21,0.17127,0,0.17127
21.01,0.097765,0,0.097765
21.02,0.074812,0,0.074812
21.03,0.070689,0,0.070689
21.04,0.081023,0,0.081023
21.05,0.11722,0,0.11722
21.06,0.23454,0,0.23454
21.07,0.5609,0,0.5609
21.08,0.88469,0,0.88469
21.09,0.65325,0,0.65325
21.1,0.2959,0,0.2959
21.11,0.17462,0,0.17462
21.12,0.21222,0,0.21222
21.13,0.32572,0,0.32572
21.14,0.30121,0,0.30121
21.15,0.17621,0,0.17621
21.16,0.13785,0,0.13785
21.17,0.21881,0.0074218,0.21139
21.18,0.42042,0.052554,0.36786
21.19,0.46982,0.095757,0.37406
21.2,0.27487,0.12434,0.15054
21.21,0.15742,0.074664,0.082751
21.22,0.1823,0.029721,0.15258
21.23,0.33558,0,0.33558
21.24,0.42615,0,0.42615
21.25,0.28022,0,0.28022
21.26,0.15893,0,0.15893
21.27,0.17067,0,0.17067
21.28,0.32508,0,0.32508
21.29,0.48822,0,0.48822
21.3,0.36571,0,0.36571
21.31,0.18069,0,0.18069
21.32,0.12417,0.013545,0.11062
21.33,0.1611,0.086447,0.074652
21.34,0.2379,0.11707,0.12083
21.35,0.22769,0.084847,0.14284
21.36,0.18846,0.035861,0.1526
21.37,0.26801,0,0.26801
21.38,0.62363,0,0.62363
21.39,1.2568,0,1.2568
21.4,1.254,0,1.254
21.41,0.61388,0.0079824,0.60589
21.42,0.24421,0.047045,0.19716
21.43,0.12471,0.045407,0.079308
21.44,0.081588,0,0.081588
21.45,0.063232,0,0.063232
21.46,0.057133,0,0.057133
21.47,0.063332,0,0.063332
21.48,0.098423,0,0.098423
21.49,0.18799,0,0.18799
21.5,0.24085,0,0.24085
21.51,0.16752,0,0.16752
21.52,0.11201,0,0.11201
21.53,0.1452,0,0.1452
21.54,0.29609,0,0.29609
21.55,0.4384,0,0.4384
21.56,0.32462,0.008208,0.31641
21.57,0.17798,0.036261,0.14172
21.58,0.17392,0,0.17392
21.59,0.33031,0,0.33031
21.6,0.53021,0,0.53021
21.61,0.42372,0,0.42372
21.62,0.20758,0,0.20758
21.63,0.13614,0.0083104,0.12783
21.64,0.18498,0.048202,0.13678
21.65,0.28283,0.064938,0.2179
21.66,0.2499,0.049986,0.19992
21.67,0.15395,0,0.15395
21.68,0.15117,0,0.15117
21.69,0.29287,0,0.29287
21.7,0.54732,0,0.54732
21.71,0.52505,0,0.52505
21.72,0.26451,0,0.26451
21.73,0.13185,0,0.13185
21.74,0.12364,0,0.12364
21.75,0.1771,0,0.1771
21.76,0.17858,0,0.17858
21.77,0.11534,0.014537,0.1008
21.78,0.096303,0.082873,0.01343
21.79,0.16052,0.11091,0.049604
21.8,0.31459,0.072379,0.24221
21.81,0.35005,0.032754,0.3173
21.82,0.19479,0,0.19479
21.83,0.088639,0,0.088639
21.84,0.055291,0,0.055291
21.85,0.047164,0.010311,0.036853
21.86,0.049922,0.059606,-0.0096842
21.87,0.064309,0.092328,-0.028019
21.88,0.10619,0.083387,0.022805
21.89,0.24039,0.034667,0.20572
21.9,0.54798,0,0.54798
21.91,0.69598,0,0.69598
21.92,0.41651,0,0.41651
21.93,0.18278,0,0.18278
21.94,0.12374,0,0.12374
21.95,0.15626,0,0.15626
21.96,0.18684,0,0.18684
21.97,0.14132,0,0.14132
21.98,0.1147,0,0.1147
21.99,0.18104,0,0.18104
22,0.39389,0.0099776,0.38391
22.01,0.55202,0.037816,0.5142
22.02,0.3702,0,0.3702
22.03,0.17633,0,0.17633
22.04,0.14072,0,0.14072
22.05,0.22508,0,0.22508
22.06,0.3036,0,0.3036
22.07,0.20848,0,0.20848
22.08,0.095286,0,0.095286
22.09,0.051872,0,0.051872
22.1,0.038404,0,0.038404
22.11,0.034836,0,0.034836
22.12,0.037275,0,0.037275
22.13,0.048674,0,0.048674
22.14,0.086198,0,0.086198
22.15,0.18707,0,0.18707
22.16,0.28089,0,0.28089
22.17,0.21693,0,0.21693
22.18,0.14071,0,0.14071
22.19,0.18432,0,0.18432
22.2,0.39798,0,0.39798
22.21,0.59658,0,0.59658
22.22,0.41935,0.011164,0.40819
22.23,0.17752,0.047589,0.12993
22.24,0.082427,0.028849,0.053578
22.25,0.052621,0,0.052621
22.26,0.042648,0,0.042648
22.27,0.042375,0,0.042375
22.28,0.053781,0,0.053781
22.29,0.097167,0.0077794,0.089388
22.3,0.21404,0.039686,0.17436
22.31,0.31037,0.057767,0.25261
22.32,0.21931,0.046595,0.17272
22.33,0.11209,0,0.11209
22.34,0.096437,0,0.096437
22.35,0.1569,0,0.1569
22.36,0.21411,0,0.21411
22.37,0.16025,0,0.16025
22.38,0.10544,0,0.10544
22.39,0.13592,0,0.13592
22.4,0.27546,0,0.27546
22.41,0.38175,0,0.38175
22.42,0.2621,0,0.2621
22.43,0.13918,0.010962,0.12822
22.44,0.13808,0.049713,0.088372
22.45,0.24561,0.053479,0.19213
22.46,0.3205,0.029583,0.29092
22.47,0.21545,0,0.21545
22.48,0.12026,0,0.12026
22.49,0.12895,0,0.12895
22.5,0.23218,0,0.23218
22.51,0.2932,0.014415,0.27878
22.52,0.19026,0.066461,0.1238
22.53,0.10193,0.078027,0.023899
22.54,0.095654,0.044072,0.051582
22.55,0.14829,0,0.14829
22.56,0.1816,0,0.1816
22.57,0.14609,0,0.14609
22.58,0.15424,0,0.15424
22.59,0.31373,0,0.31373
22.6,0.6797,0,0.6797
22.61,0.79438,0,0.79438
22.62,0.43732,0,0.43732
22.63,0.17376,0,0.17376
22.64,0.084883,0,0.084883
22.65,0.054444,0.014302,0.040142
22.66,0.042184,0.056399,-0.014215
22.67,0.038832,0.0376,0.0012321
22.68,0.045593,0,0.045593
22.69,0.076592,0,0.076592
22.7,0.13323,0,0.13323
22.71,0.13533,0,0.13533
22.72,0.084555,0,0.084555
22.73,0.067947,0,0.067947
22.74,0.10417,0,0.10417
22.75,0.17332,0,0.17332
22.76,0.17238,0,0.17238
22.77,0.12898,0,0.12898
22.78,0.16662,0,0.16662
22.79,0.37274,0,0.37274
22.8,0.6632,0,0.6632
22.81,0.56632,0,0.56632
22.82,0.2628,0,0.2628
22.83,0.12997,0,0.12997
22.84,0.12055,0,0.12055
22.85,0.14423,0,0.14423
22.86,0.11865,0,0.11865
22.87,0.088282,0,0.088282
22.88,0.1197,0,0.1197
22.89,0.2483,0,0.2483
22.9,0.35629,0,0.35629
22.91,0.24786,0,0.24786
22.92,0.11971,0,0.11971
22.93,0.092802,0,0.092802
22.94,0.13599,0,0.13599
22.95,0.16477,0.011983,0.15279
22.96,0.11475,0.033931,0.080823
22.97,0.081838,0,0.081838
22.98,0.12215,0,0.12215
22.99,0.24047,0,0.24047
23,0.27667,0,0.27667
23.01,0.15491,0,0.15491
23.02,0.06512,0,0.06512
23.03,0.034453,0,0.034453
23.04,0.023563,0,0.023563
23.05,0.018702,0,0.018702
23.06,0.016324,0,0.016324
23.07,0.015307,0.021179,-0.0058713
23.08,0.015292,0.081008,-0.065716
23.09,0.016331,0.07708,-0.060748
23.1,0.018981,0.038647,-0.019666
23.11,0.025234,0,0.025234
23.12,0.042903,0,0.042903
23.13,0.090931,0,0.090931
23.14,0.14428,0,0.14428
23.15,0.1221,0,0.1221
23.16,0.086945,0.013558,0.073386
23.17,0.12188,0.036192,0.085692
23.18,0.2599,0,0.2599
23.19,0.3641,0,0.3641
23.2,0.24663,0,0.24663
23.21,0.12404,0,0.12404
23.22,0.11368,0,0.11368
23.23,0.18149,0,0.18149
23.24,0.20474,0,0.20474
23.25,0.13185,0,0.13185
23.26,0.096796,0,0.096796
23.27,0.15274,0,0.15274
23.28,0.27804,0,0.27804
23.29,0.27735,0,0.27735
23.3,0.1502,0,0.1502
23.31,0.089985,0,0.089985
23.32,0.11216,0,0.11216
23.33,0.16355,0,0.16355
23.34,0.14242,0,0.14242
23.35,0.096916,0,0.096916
23.36,0.12162,0,0.12162
23.37,0.25204,0.01368,0.23836
23.38,0.36192,0.034477,0.32744
23.39,0.24691,0,0.24691
23.4,0.10678,0,0.10678
23.41,0.054023,0,0.054023
23.42,0.03881,0,0.03881
23.43,0.036471,0,0.036471
23.44,0.043895,0,0.043895
23.45,0.072237,0,0.072237
23.46,0.16465,0,0.16465
23.47,0.32606,0,0.32606
23.48,0.32792,0,0.32792
23.49,0.17168,0.015259,0.15643
23.5,0.092063,0.049667,0.042396
23.51,0.099809,0.030249,0.06956
23.52,0.13759,0,0.13759
23.53,0.12079,0,0.12079
23.54,0.087586,0,0.087586
23.55,0.11735,0,0.11735
23.56,0.24339,0,0.24339
23.57,0.33923,0.019846,0.31939
23.58,0.2322,0.047415,0.18479
23.59,0.12442,0,0.12442
23.6,0.13364,0,0.13364
23.61,0.23154,0,0.23154
23.62,0.25159,0,0.25159
23.63,0.13778,0,0.13778
23.64,0.059631,0,0.059631
23.65,0.033279,0,0.033279
23.66,0.024097,0,0.024097
23.67,0.020674,0,0.020674
23.68,0.020629,0,0.020629
23.69,0.02543,0,0.02543
23.7,0.039922,0.015373,0.024549
23.71,0.055668,0.035496,0.020172
23.72,0.05548,0,0.05548
23.73,0.067352,0,0.067352
23.74,0.14222,0,0.14222
23.75,0.31693,0,0.31693
23.76,0.38597,0,0.38597
23.77,0.21946,0,0.21946
23.78,0.087417,0.015848,0.071569
23.79,0.042151,0.03584,0.006311
23.8,0.026697,0,0.026697
23.81,0.020242,0,0.020242
23.82,0.017769,0,0.017769
23.83,0.018886,0,0.018886
23.84,0.025749,0,0.025749
23.85,0.03318,0,0.03318
23.86,0.030784,0,0.030784
23.87,0.031879,0,0.031879
23.88,0.055954,0,0.055954
23.89,0.11185,0,0.11185
23.9,0.13209,0.012006,0.12009
23.91,0.086101,0.026326,0.059775
23.92,0.066177,0,0.066177
23.93,0.1096,0,0.1096
23.94,0.18715,0,0.18715
23.95,0.16859,0,0.16859
23.96,0.091403,0,0.091403
23.97,0.069411,0,0.069411
23.98,0.10635,0,0.10635
23.99,0.14424,0,0.14424
24,0.11075,0,0.11075
24.01,0.082488,0,0.082488
24.02,0.12917,0,0.12917
24.03,0.24919,0,0.24919
24.04,0.26847,0,0.26847
24.05,0.14944,0,0.14944
24.06,0.083825,0,0.083825
24.07,0.10007,0,0.10007
24.08,0.14499,0,0.14499
24.09,0.12102,0,0.12102
24.1,0.069364,0,0.069364
24.11,0.065066,0,0.065066
24.12,0.11019,0,0.11019
24.13,0.1369,0,0.1369
24.14,0.08675,0,0.08675
24.15,0.041266,0,0.041266
24.16,0.025999,0,0.025999
24.17,0.022859,0,0.022859
24.18,0.025536,0,0.025536
24.19,0.036494,0,0.036494
24.2,0.072485,0,0.072485
24.21,0.16992,0,0.16992
24.22,0.2582,0,0.2582
24.23,0.18561,0,0.18561
24.24,0.087764,0,0.087764
24.25,0.061587,0,0.061587
24.26,0.075904,0,0.075904
24.27,0.081292,0,0.081292
24.28,0.071249,0,0.071249
24.29,0.10149,0,0.10149
24.3,0.22972,0.013625,0.2161
24.31,0.38424,0.040582,0.34366
24.32,0.3038,0.026826,0.27698
24.33,0.13735,0,0.13735
24.34,0.073564,0,0.073564
24.35,0.073071,0,0.073071
24.36,0.073664,0,0.073664
24.37,0.04978,0,0.04978
24.38,0.036769,0.016649,0.02012
24.39,0.048768,0.032378,0.01639
24.4,0.072553,0,0.072553
24.41,0.066346,0,0.066346
24.42,0.047833,0,0.047833
24.43,0.060214,0,0.060214
24.44,0.1151,0,0.1151
24.45,0.14954,0,0.14954
24.46,0.10716,0,0.10716
24.47,0.086347,0,0.086347
24.48,0.15201,0,0.15201
24.49,0.27393,0,0.27393
24.5,0.25088,0,0.25088
24.51,0.11936,0,0.11936
24.52,0.051097,0,0.051097
24.53,0.029676,0,0.029676
24.54,0.022786,0,0.022786
24.55,0.022271,0,0.022271
24.56,0.029877,0,0.029877
24.57,0.058558,0,0.058558
24.58,0.10692,0,0.10692
24.59,0.10381,0,0.10381
24.6,0.057298,0,0.057298
24.61,0.038019,0,0.038019
24.62,0.048622,0,0.048622
24.63,0.062779,0,0.062779
24.64,0.053401,0,0.053401
24.65,0.052243,0,0.052243
24.66,0.097824,0,0.097824
24.67,0.18676,0,0.18676
24.68,0.18835,0,0.18835
24.69,0.10386,0,0.10386
24.7,0.069243,0.019726,0.049517
24.71,0.09751,0.035502,0.062008
24.72,0.12961,0,0.12961
24.73,0.097517,0,0.097517
24.74,0.06926,0,0.06926
24.75,0.10389,0,0.10389
24.76,0.1884,0,0.1884
24.77,0.18672,0,0.18672
24.78,0.097429,0,0.097429
24.79,0.050495,0,0.050495
24.8,0.047397,0,0.047397
24.81,0.053169,0,0.053169
24.82,0.046288,0,0.046288
24.83,0.051831,0,0.051831
24.84,0.10511,0,0.10511
24.85,0.19915,0,0.19915
24.86,0.19055,0,0.19055
24.87,0.093124,0,0.093124
24.88,0.040021,0,0.040021
24.89,0.023473,0,0.023473
24.9,0.01851,0,0.01851
24.91,0.018858,0,0.018858
24.92,0.026742,0,0.026742
24.93,0.054062,0,0.054062
24.94,0.094687,0,0.094687
24.95,0.087013,0,0.087013
24.96,0.051596,0,0.051596
24.97,0.049663,0,0.049663
24.98,0.08555,0,0.08555
24.99,0.10474,0,0.10474
25,0.069628,0,0.069628
25.01,0.049002,0,0.049002
25.02,0.074533,0,0.074533
25.03,0.11773,0,0.11773
25.04,0.097649,0,0.097649
25.05,0.050811,0,0.050811
25.06,0.039636,0,0.039636
25.07,0.057406,0,0.057406
25.08,0.062435,0,0.062435
25.09,0.036899,0,0.036899
25.1,0.018513,0,0.018513
25.11,0.0126,0,0.0126
25.12,0.011366,0,0.011366
25.13,0.012671,0,0.012671
25.14,0.01828,0,0.01828
25.15,0.036481,0,0.036481
25.16,0.070117,0,0.070117
25.17,0.075905,0,0.075905
25.18,0.052149,0,0.052149
25.19,0.057643,0,0.057643
25.2,0.11448,0,0.11448
25.21,0.1581,0,0.1581
25.22,0.10376,0,0.10376
25.23,0.043988,0,0.043988
25.24,0.021911,0,0.021911
25.25,0.01519,0,0.01519
25.26,0.013605,0,0.013605
25.27,0.015973,0,0.015973
25.28,0.027193,0,0.027193
25.29,0.053082,0,0.053082
25.3,0.064088,0,0.064088
25.31,0.041894,0,0.041894
25.32,0.028148,0,0.028148
25.33,0.035869,0,0.035869
25.34,0.050548,0,0.050548
25.35,0.048979,0,0.048979
25.36,0.054314,0,0.054314
25.37,0.11101,0,0.11101
25.38,0.21825,0,0.21825
25.39,0.21898,0,0.21898
25.4,0.1138,0,0.1138
25.41,0.062215,0,0.062215
25.42,0.069318,0,0.069318
25.43,0.080342,0,0.080342
25.44,0.056331,0,0.056331
25.45,0.039096,0,0.039096
25.46,0.053595,0,0.053595
25.47,0.080953,0.01631,0.064643
25.48,0.068995,0.024516,0.044479
25.49,0.042057,0,0.042057
25.5,0.044066,0,0.044066
25.51,0.071642,0,0.071642
25.52,0.077844,0,0.077844
25.53,0.054726,0,0.054726
25.54,0.059431,0,0.059431
25.55,0.11554,0,0.11554
25.56,0.15882,0,0.15882
25.57,0.10495,0,0.10495
25.58,0.045909,0,0.045909
25.59,0.024679,0,0.024679
25.6,0.019388,0,0.019388
25.61,0.020823,0,0.020823
25.62,0.031268,0,0.031268
25.63,0.067879,0,0.067879
25.64,0.14283,0,0.14283
25.65,0.16151,0,0.16151
25.66,0.09191,0,0.09191
25.67,0.050968,0,0.050968
25.68,0.057472,0,0.057472
25.69,0.06914,0,0.06914
25.7,0.049809,0,0.049809
25.71,0.034029,0,0.034029
25.72,0.045394,0,0.045394
25.73,0.06996,0,0.06996
25.74,0.063153,0,0.063153
25.75,0.04358,0,0.04358
25.76,0.056557,0,0.056557
25.77,0.10284,0,0.10284
25.78,0.11056,0,0.11056
25.79,0.06475,0,0.06475
25.8,0.044796,0,0.044796
25.81,0.064089,0,0.064089
25.82,0.07983,0,0.07983
25.83,0.053244,0,0.053244
25.84,0.029393,0,0.029393
25.85,0.028872,0,0.028872
25.86,0.03723,0,0.03723
25.87,0.033752,0,0.033752
25.88,0.031232,0,0.031232
25.89,0.055422,0,0.055422
25.9,0.10482,0,0.10482
25.91,0.10404,0,0.10404
25.92,0.052424,0,0.052424
25.93,0.022741,0,0.022741
25.94,0.01336,0,0.01336
25.95,0.010443,0,0.010443
25.96,0.010308,0,0.010308
25.97,0.013805,0,0.013805
25.98,0.02471,0,0.02471
25.99,0.035213,0,0.035213
26,0.028915,0,0.028915
26.01,0.022964,0,0.022964
26.02,0.034181,0,0.034181
26.03,0.056045,0,0.056045
26.04,0.05547,0,0.05547
26.05,0.047039,0,0.047039
26.06,0.077698,0,0.077698
26.07,0.15382,0,0.15382
26.08,0.166,0,0.166
26.09,0.090294,0,0.090294
26.1,0.046621,0,0.046621
26.11,0.04593,0,0.04593
26.12,0.050315,0,0.050315
26.13,0.038781,0,0.038781
26.14,0.038952,0,0.038952
26.15,0.072531,0,0.072531
26.16,0.10919,0,0.10919
26.17,0.081558,0,0.081558
26.18,0.041017,0,0.041017
26.19,0.033339,0,0.033339
26.2,0.042672,0,0.042672
26.21,0.038432,0,0.038432
26.22,0.02705,0,0.02705
26.23,0.034111,0,0.034111
26.24,0.060549,0,0.060549
26.25,0.064052,0,0.064052
26.26,0.034958,0,0.034958
26.27,0.016319,0,0.016319
26.28,0.010532,0,0.010532
26.29,0.0092774,0,0.0092774
26.3,0.010649,0,0.010649
26.31,0.017245,0,0.017245
26.32,0.03583,0,0.03583
26.33,0.052983,0,0.052983
26.34,0.040058,0,0.040058
26.35,0.023686,0,0.023686
26.36,0.024299,0,0.024299
26.37,0.033288,0,0.033288
26.38,0.035155,0,0.035155
26.39,0.043252,0,0.043252
26.4,0.092534,0,0.092534
26.41,0.17895,0,0.17895
26.42,0.17302,0,0.17302
26.43,0.089028,0,0.089028
26.44,0.054154,0,0.054154
26.45,0.065731,0,0.065731
26.46,0.066323,0,0.066323
26.47,0.03724,0,0.03724
26.48,0.017631,0,0.017631
26.49,0.010928,0,0.010928
26.5,0.0087781,0,0.0087781
26.51,0.0087469,0,0.0087469
26.52,0.011728,0,0.011728
26.53,0.02099,0,0.02099
26.54,0.030193,0,0.030193
26.55,0.026223,0,0.026223
26.56,0.025813,0,0.025813
26.57,0.049147,0,0.049147
26.58,0.082157,0,0.082157
26.59,0.067226,0,0.067226
26.6,0.030577,0,0.030577
26.61,0.013985,0,0.013985
26.62,0.0089168,0,0.0089168
26.63,0.0074791,0,0.0074791
26.64,0.0081959,0,0.0081959
26.65,0.01285,0,0.01285
26.66,0.022514,0,0.022514
26.67,0.025035,0,0.025035
26.68,0.018762,0,0.018762
26.69,0.021901,0,0.021901
26.7,0.03987,0,0.03987
26.71,0.048059,0,0.048059
26.72,0.032559,0,0.032559
26.73,0.026922,0,0.026922
26.74,0.043588,0,0.043588
26.75,0.056334,0,0.056334
26.76,0.038917,0,0.038917
26.77,0.0251,0,0.0251
26.78,0.032009,0,0.032009
26.79,0.042979,0,0.042979
26.8,0.035291,0,0.035291
26.81,0.030787,0,0.030787
26.82,0.053259,0,0.053259
26.83,0.084546,0,0.084546
26.84,0.068276,0,0.068276
26.85,0.036021,0,0.036021
26.86,0.029932,0,0.029932
26.87,0.039173,0,0.039173
26.88,0.038304,0,0.038304
26.89,0.036123,0,0.036123
26.9,0.064888,0,0.064888
26.91,0.12092,0,0.12092
26.92,0.11534,0,0.11534
26.93,0.056002,0,0.056002
26.94,0.023662,0,0.023662
26.95,0.013567,0,0.013567
26.96,0.010588,0,0.010588
26.97,0.01125,0,0.01125
26.98,0.018027,0,0.018027
26.99,0.033803,0,0.033803
27,0.039581,0,0.039581
27.01,0.027098,0,0.027098
27.02,0.024584,0,0.024584
27.03,0.040744,0,0.040744
27.04,0.049684,0,0.049684
27.05,0.033498,0,0.033498
27.06,0.025279,0,0.025279
27.07,0.038137,0,0.038137
27.08,0.048377,0,0.048377
27.09,0.032825,0,0.032825
27.1,0.019843,0,0.019843
27.11,0.022904,0,0.022904
27.12,0.028825,0,0.028825
27.13,0.023084,0,0.023084
27.14,0.020608,0,0.020608
27.15,0.035355,0,0.035355
27.16,0.052416,0,0.052416
27.17,0.039601,0,0.039601
27.18,0.021209,0,0.021209
27.19,0.019159,0,0.019159
27.2,0.024304,0,0.024304
27.21,0.021793,0,0.021793
27.22,0.02013,0,0.02013
27.23,0.035665,0,0.035665
27.24,0.060359,0,0.060359
27.25,0.051328,0,0.051328
27.26,0.024065,0,0.024065
27.27,0.011273,0,0.011273
27.28,0.0075446,0,0.0075446
27.29,0.0069398,0,0.0069398
27.3,0.0089667,0,0.0089667
27.31,0.01706,0,0.01706
27.32,0.030787,0,0.030787
27.33,0.030161,0,0.030161
27.34,0.017715,0,0.017715
27.35,0.014067,0,0.014067
27.36,0.018513,0,0.018513
27.37,0.019825,0,0.019825
27.38,0.0194,0,0.0194
27.39,0.03363,0,0.03363
27.4,0.064934,0,0.064934
27.41,0.06818,0,0.06818
27.42,0.039382,0,0.039382
27.43,0.029171,0,0.029171
27.44,0.040474,0,0.040474
27.45,0.041784,0,0.041784
27.46,0.026097,0,0.026097
27.47,0.021266,0,0.021266
27.48,0.030682,0,0.030682
27.49,0.033494,0,0.033494
27.5,0.02365,0,0.02365
27.51,0.024173,0,0.024173
27.52,0.040763,0,0.040763
27.53,0.047583,0,0.047583
27.54,0.034562,0,0.034562
27.55,0.037742,0,0.037742
27.56,0.06813,0,0.06813
27.57,0.077644,0,0.077644
27.58,0.043764,0,0.043764
27.59,0.019123,0,0.019123
27.6,0.011355,0,0.011355
27.61,0.0099553,0,0.0099553
27.62,0.012789,0,0.012789
27.63,0.025222,0,0.025222
27.64,0.053698,0,0.053698
27.65,0.065144,0,0.065144
27.66,0.03875,0,0.03875
27.67,0.019533,0,0.019533
27.68,0.017376,0,0.017376
27.69,0.018077,0,0.018077
27.7,0.015024,0,0.015024
27.71,0.018423,0,0.018423
27.72,0.034503,0,0.034503
27.73,0.042792,0,0.042792
27.74,0.027989,0,0.027989
27.75,0.019158,0,0.019158
27.76,0.026012,0,0.026012
27.77,0.029954,0,0.029954
27.78,0.018429,0,0.018429
27.79,0.0089036,0,0.0089036
27.8,0.0057416,0,0.0057416
27.81,0.005101,0,0.005101
27.82,0.0059136,0,0.0059136
27.83,0.0095125,0,0.0095125
27.84,0.018021,0,0.018021
27.85,0.023501,0,0.023501
27.86,0.021071,0,0.021071
27.87,0.029898,0,0.029898
27.88,0.060664,0,0.060664
27.89,0.072974,0,0.072974
27.9,0.041747,0,0.041747
27.91,0.017103,0,0.017103
27.92,0.0087555,0,0.0087555
27.93,0.0061404,0,0.0061404
27.94,0.0056516,0,0.0056516
27.95,0.0074011,0,0.0074011
27.96,0.012284,0,0.012284
27.97,0.014657,0,0.014657
27.98,0.011409,0,0.011409
27.99,0.012091,0,0.012091
28,0.020029,0,0.020029
28.01,0.023843,0,0.023843
28.02,0.019643,0,0.019643
28.03,0.026177,0,0.026177
28.04,0.049444,0,0.049444
28.05,0.055329,0,0.055329
28.06,0.03251,0,0.03251
28.07,0.020505,0,0.020505
28.08,0.02418,0,0.02418
28.09,0.025368,0,0.025368
28.1,0.021194,0,0.021194
28.11,0.030915,0,0.030915
28.12,0.057322,0,0.057322
28.13,0.059058,0,0.059058
28.14,0.031426,0,0.031426
28.15,0.016494,0,0.016494
28.16,0.015023,0,0.015023
28.17,0.013532,0,0.013532
28.18,0.0103,0,0.0103
28.19,0.012795,0,0.012795
28.2,0.020476,0,0.020476
28.21,0.019454,0,0.019454
28.22,0.010694,0,0.010694
28.23,0.0061812,0,0.0061812
28.24,0.0053593,0,0.0053593
28.25,0.0065058,0,0.0065058
28.26,0.011153,0,0.011153
28.27,0.025714,0,0.025714
28.28,0.046976,0,0.046976
28.29,0.04238,0,0.04238
28.3,0.022121,0,0.022121
28.31,0.01535,0,0.01535
28.32,0.017322,0,0.017322
28.33,0.016389,0,0.016389
28.34,0.017571,0,0.017571
28.35,0.033655,0,0.033655
28.36,0.054601,0,0.054601
28.37,0.043964,0,0.043964
28.38,0.022929,0,0.022929
28.39,0.019223,0,0.019223
28.4,0.022603,0,0.022603
28.41,0.017582,0,0.017582
28.42,0.012527,0,0.012527
28.43,0.016492,0,0.016492
28.44,0.021509,0,0.021509
28.45,0.016399,0,0.016399
28.46,0.01246,0,0.01246
28.47,0.017806,0,0.017806
28.48,0.022626,0,0.022626
28.49,0.017309,0,0.017309
28.5,0.016393,0,0.016393
28.51,0.0281,0,0.0281
28.52,0.034019,0,0.034019
28.53,0.020318,0,0.020318
28.54,0.0087345,0,0.0087345
28.55,0.0046683,0,0.0046683
28.56,0.0033022,0,0.0033022
28.57,0.0027779,0,0.0027779
28.58,0.0026487,0,0.0026487
28.59,0.0028388,0,0.0028388
28.6,0.0035182,0,0.0035182
28.61,0.005515,0,0.005515
28.62,0.011558,0,0.011558
28.63,0.02155,0,0.02155
28.64,0.021991,0,0.021991
28.65,0.015721,0,0.015721
28.66,0.020094,0,0.020094
28.67,0.032422,0,0.032422
28.68,0.029716,0,0.029716
28.69,0.018944,0,0.018944
28.7,0.021521,0,0.021521
28.71,0.030604,0,0.030604
28.72,0.02479,0,0.02479
28.73,0.014605,0,0.014605
28.74,0.015026,0,0.015026
28.75,0.019172,0,0.019172
28.76,0.014999,0,0.014999
28.77,0.0099563,0,0.0099563
28.78,0.011222,0,0.011222
28.79,0.01427,0,0.01427
28.8,0.015156,0,0.015156
28.81,0.024559,0,0.024559
28.82,0.052296,0,0.052296
28.83,0.065721,0,0.065721
28.84,0.038917,0,0.038917
28.85,0.016145,0,0.016145
28.86,0.0085197,0,0.0085197
28.87,0.0066809,0,0.0066809
28.88,0.0079561,0,0.0079561
28.89,0.014943,0,0.014943
28.9,0.027798,0,0.027798
28.91,0.028098,0,0.028098
28.92,0.016361,0,0.016361
28.93,0.012725,0,0.012725
28.94,0.016125,0,0.016125
28.95,0.015361,0,0.015361
28.96,0.013758,0,0.013758
28.97,0.023037,0,0.023037
28.98,0.036381,0,0.036381
28.99,0.029054,0,0.029054
29,0.014789,0,0.014789
29.01,0.011426,0,0.011426
29.02,0.012042,0,0.012042
29.03,0.0083326,0,0.0083326
29.04,0.0044659,0,0.0044659
29.05,0.0030523,0,0.0030523
29.06,0.0028619,0,0.0028619
29.07,0.0036359,0,0.0036359
29.08,0.0067213,0,0.0067213
29.09,0.013155,0,0.013155
29.1,0.01511,0,0.01511
29.11,0.010444,0,0.010444
29.12,0.010732,0,0.010732
29.13,0.016729,0,0.016729
29.14,0.015653,0,0.015653
29.15,0.0079826,0,0.0079826
29.16,0.0038403,0,0.0038403
29.17,0.0026006,0,0.0026006
29.18,0.0023958,0,0.0023958
29.19,0.0030524,0,0.0030524
29.2,0.0053282,0,0.0053282
29.21,0.0077314,0,0.0077314
29.22,0.0065005,0,0.0065005
29.23,0.0050777,0,0.0050777
29.24,0.0066955,0,0.0066955
29.25,0.0087945,0,0.0087945
29.26,0.0094486,0,0.0094486
29.27,0.015726,0,0.015726
29.28,0.032325,0,0.032325
29.29,0.037944,0,0.037944
29.3,0.022722,0,0.022722
29.31,0.014232,0,0.014232
29.32,0.016103,0,0.016103
29.33,0.014717,0,0.014717
29.34,0.0096759,0,0.0096759
29.35,0.010122,0,0.010122
29.36,0.014003,0,0.014003
29.37,0.012233,0,0.012233
29.38,0.0089843,0,0.0089843
29.39,0.01192,0,0.01192
29.4,0.016327,0,0.016327
29.41,0.013845,0,0.013845
29.42,0.013747,0,0.013747
29.43,0.023923,0,0.023923
29.44,0.029128,0,0.029128
29.45,0.017532,0,0.017532
29.46,0.0078185,0,0.0078185
29.47,0.0047173,0,0.0047173
29.48,0.0043799,0,0.0043799
29.49,0.0063024,0,0.0063024
29.5,0.013362,0,0.013362
29.51,0.023868,0,0.023868
29.52,0.021572,0,0.021572
29.53,0.011686,0,0.011686
29.54,0.008943,0,0.008943
29.55,0.010052,0,0.010052
29.56,0.0085836,0,0.0085836
29.57,0.0084238,0,0.0084238
29.58,0.014247,0,0.014247
29.59,0.018713,0,0.018713
29.6,0.013804,0,0.013804
29.61,0.011652,0,0.011652
29.62,0.017538,0,0.017538
29.63,0.01916,0,0.01916
29.64,0.012585,0,0.012585
29.65,0.01146,0,0.01146
29.66,0.016336,0,0.016336
29.67,0.01483,0,0.01483
29.68,0.0083534,0,0.0083534
29.69,0.0061502,0,0.0061502
29.7,0.00676,0,0.00676
29.71,0.0072184,0,0.0072184
29.72,0.011212,0,0.011212
29.73,0.023648,0,0.023648
29.74,0.030721,0,0.030721
29.75,0.018826,0,0.018826
29.76,0.0078547,0,0.0078547
29.77,0.0040238,0,0.0040238
29.78,0.002935,0,0.002935
29.79,0.0030353,0,0.0030353
29.8,0.0046832,0,0.0046832
29.81,0.0072229,0,0.0072229
29.82,0.0068506,0,0.0068506
29.83,0.0057367,0,0.0057367
29.84,0.0084336,0,0.0084336
29.85,0.011915,0,0.011915
29.86,0.010436,0,0.010436
29.87,0.011132,0,0.011132
29.88,0.019768,0,0.019768
29.89,0.023453,0,0.023453
29.9,0.014209,0,0.014209
29.91,0.0078266,0,0.0078266
29.92,0.0074383,0,0.0074383
29.93,0.0077505,0,0.0077505
29.94,0.0092467,0,0.0092467
29.95,0.018418,0,0.018418
29.96,0.030171,0,0.030171
29.97,0.024162,0,0.024162
29.98,0.012326,0,0.012326
29.99,0.0098447,0,0.0098447


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_spstrnmf2.csv <==
0,0.26092,0,0.26092
0.01,0.26328,0,0.26328
0.02,0.26566,0,0.26566
0.030001,0.26809,0,0.26809
0.040001,0.27054,0,0.27054
0.050001,0.27304,0,0.27304
0.060001,0.27556,0,0.27556
0.070001,0.27813,0,0.27813
0.080001,0.28074,0,0.28074
0.090002,0.28338,0,0.28338
0.1,0.28607,0,0.28607
0.11,0.28879,0,0.28879
0.12,0.29156,0,0.29156
0.13,0.29437,0,0.29437
0.14,0.29722,0,0.29722
0.15,0.30012,0,0.30012
0.16,0.30306,0,0.30306
0.17,0.30605,0,0.30605
0.18,0.30909,0,0.30909
0.19,0.31217,0,0.31217
0.2,0.31531,0,0.31531
0.21,0.31849,0,0.31849
0.22,0.32173,0,0.32173
0.23,0.32502,0,0.32502
0.24,0.32836,0,0.32836
0.25,0.33176,0,0.33176
0.26,0.33521,0,0.33521
0.27,0.33873,0,0.33873
0.28,0.3423,0,0.3423
0.29,0.34593,0,0.34593
0.30001,0.34963,0,0.34963
0.31001,0.35339,0,0.35339
0.32001,0.35721,0,0.35721
0.33001,0.3611,0,0.3611
0.34001,0.36506,0,0.36506
0.35001,0.36909,0,0.36909
0.36001,0.37319,0,0.37319
0.37001,0.37736,0,0.37736
0.38001,0.38161,0,0.38161
0.39001,0.38594,0,0.38594
0.40001,0.39745,0,0.39745
0.41001,0.40197,0,0.40197
0.42001,0.40657,0,0.40657
0.43001,0.41125,0,0.41125
0.44001,0.41603,0,0.41603
0.45001,0.42089,0,0.42089
0.46001,0.42585,0,0.42585
0.47001,0.4309,0,0.4309
0.48001,0.43604,0,0.43604
0.49001,0.44129,0,0.44129
0.50001,0.44664,0,0.44664
0.51001,0.4521,0,0.4521
0.52001,0.45767,0,0.45767
0.53001,0.46334,0,0.46334
0.54001,0.46914,0,0.46914
0.55001,0.47505,0,0.47505
0.56001,0.48108,0,0.48108
0.57001,0.48724,0,0.48724
0.58001,0.49352,0,0.49352
0.59001,0.49994,0,0.49994
0.60001,0.5065,0,0.5065
0.61001,0.51319,0,0.51319
0.62001,0.52003,0,0.52003
0.63001,0.52702,0,0.52702
0.64001,0.53416,0,0.53416
0.65001,0.54146,0,0.54146
0.66001,0.54893,0,0.54893
0.67001,0.55656,0,0.55656
0.68001,0.56436,0,0.56436
0.69001,0.57235,0,0.57235
0.70001,0.58052,0,0.58052
0.71001,0.58888,0,0.58888
0.72001,0.60127,0,0.60127
0.73001,0.61004,0,0.61004
0.74001,0.61903,0,0.61903
0.75001,0.62823,0,0.62823
0.76001,0.63766,0,0.63766
0.77001,0.64732,0,0.64732
0.78001,0.65723,0,0.65723
0.79001,0.66738,0,0.66738
0.80001,0.67778,0,0.67778
0.81001,0.68846,0,0.68846
0.82001,0.69941,0,0.69941
0.83001,0.71065,0,0.71065
0.84001,0.72218,0,0.72218
0.85001,0.73403,0,0.73403
0.86001,0.74619,0,0.74619
0.87001,0.75868,0,0.75868
0.88001,0.77152,0,0.77152
0.89001,0.78472,0,0.78472
0.90002,0.79828,0,0.79828
0.91002,0.81223,0,0.81223
0.92002,0.82658,0,0.82658
0.93002,0.84135,0.090431,0.75092
0.94002,0.85656,1.5537,-0.69717
0.95002,0.87221,0.10046,0.77175
0.96002,0.88834,1.6875,-0.79919
0.97002,0.90495,0.11107,0.79389
0.98002,0.92208,1.825,-0.9029
0.99002,0.93974,0.12242,0.81732
1,0.95795,1.9684,-1.0105
1.01,0.97675,0.13521,0.84154
1.02,0.99615,2.1284,-1.1323
1.03,1.0162,0.14908,0.8671
1.04,1.0369,2.2983,-1.2614
1.05,1.0583,0.16407,0.8942
1.06,1.0804,2.478,-1.3976
1.07,1.1033,0.18032,0.92294
1.08,1.1269,2.6692,-1.5422
1.09,1.1514,0.19804,0.95339
1.1,1.1768,2.8741,-1.6973
1.11,1.2031,0.21787,0.98524
1.12,1.2304,3.1009,-1.8706
1.13,1.2586,0.19962,1.059
1.14,1.288,2.9265,-1.6385
1.15,1.3184,2.0973,-0.77889
1.16,1.3501,2.539,-1.1889
1.17,1.383,2.5338,-1.1508
1.18,1.4172,2.6957,-1.2785
1.19,1.4528,2.8111,-1.3583
1.2,1.4898,2.9557,-1.4658
1.21,1.5284,3.1054,-1.577
1.22,1.5687,3.2709,-1.7022
1.23,1.6127,3.4506,-1.8379
1.24,1.6565,3.6488,-1.9923
1.25,1.7023,3.8678,-2.1656
1.26,1.7501,4.1118,-2.3617
1.27,1.8001,4.3855,-2.5854
1.28,1.8525,4.6954,-2.8429
1.29,1.9074,5.0492,-3.1419
1.3,1.9649,5.458,-3.4931
1.31,2.0252,5.9348,-3.9096
1.32,2.0886,6.5006,-4.412
1.33,2.1552,7.1805,-5.0253
1.34,2.2253,8.014,-5.7888
1.35,2.299,9.0542,-6.7552
1.36,2.3768,10.398,-8.0209
1.37,2.4589,12.14,-9.6815
1.38,2.5455,14.561,-12.015
1.39,2.6371,16.127,-13.49
1.4,2.7341,15.403,-12.668
1.41,2.8369,13.576,-10.739
1.42,2.946,11.082,-8.1356
1.43,3.0618,9.6361,-6.5743
1.44,3.1851,6.384,-3.1989
1.45,3.3164,3.8266,-0.51029
1.46,3.4564,11.337,-7.8809
1.47,3.606,24.613,-21.006
1.48,3.7662,30.888,-27.122
1.49,3.9378,25.077,-21.139
1.5,4.122,26.25,-22.128
1.51,4.3202,23.921,-19.6
1.52,4.5373,23.522,-18.984
1.53,4.7679,22.279,-17.511
1.54,5.0175,20.386,-15.368
1.55,5.2881,18.133,-12.844
1.56,5.5823,16.08,-10.498
1.57,5.9028,14.859,-8.9566
1.58,6.253,14.051,-7.7976
1.59,6.6367,13.585,-6.9483
1.6,7.0582,13.354,-6.2954
1.61,7.5229,13.266,-5.7431
1.62,8.0368,12.324,-4.2871
1.63,8.6071,10.666,-2.0593
1.64,9.2426,8.3914,0.85118
1.65,9.9536,6.0517,3.9019
1.66,10.753,3.9182,6.8343
1.67,11.655,2.1503,9.5045
1.68,12.679,0,12.679
1.69,13.848,0,13.848
1.7,15.191,0,15.191
1.71,16.745,0,16.745
1.72,18.555,0,18.555
1.73,20.682,0,20.682
1.74,23.206,0,23.206
1.75,26.23,0,26.23
1.76,29.898,0,29.898
1.77,34.407,0.52391,33.883
1.78,40.035,5.4656,34.57
1.79,47.19,10.126,37.064
1.8,56.478,17.668,38.81
1.81,68.848,28.101,40.747
1.82,85.839,43.118,42.722
1.83,110.1,65.24,44.858
1.84,146.5,99.254,47.245
1.85,204.89,155.01,49.875
1.86,307.85,253.24,54.612
1.87,518.08,457.62,60.458
1.88,1061.9,988.92,72.939
1.89,2755.1,2624.9,130.27
1.9,6160.7,6190,-29.353
1.91,6966.2,7177.4,-211.24
1.92,3668.4,3571.4,96.985
1.93,1387.8,1252.3,135.51
1.94,626.21,590.9,35.316
1.95,354.72,327.77,26.945
1.96,229.55,211.42,18.13
1.97,161.16,145.32,15.841
1.98,119.57,105.79,13.775
1.99,92.346,79.866,12.48
2,73.544,62.164,11.381
2.01,60.008,49.427,10.58
2.02,49.937,38.911,11.026
2.03,42.241,33.357,8.8838
2.04,36.229,21.598,14.631
2.05,31.445,10.119,21.326
2.06,27.577,2.9547,24.622
2.07,24.408,5.3893,19.019
2.08,21.782,46.713,-24.931
2.09,19.586,64.098,-44.511
2.1,17.737,51.554,-33.817
2.11,16.172,44.057,-27.885
2.12,14.848,40.045,-25.198
2.13,13.735,38.749,-25.014
2.14,12.824,36.663,-23.839
2.15,12.132,35.57,-23.437
2.16,11.75,34.891,-23.141
2.17,12.002,35.019,-23.017
2.18,14.215,36.926,-22.711
2.19,21.633,44.504,-22.871
2.2,29.719,52.689,-22.97
2.21,23.937,46.021,-22.083
2.22,13.988,34.217,-20.229
2.23,9.583,28.637,-19.054
2.24,7.94,25.227,-17.287
2.25,7.1006,22.787,-15.686
2.26,6.5515,20.923,-14.371
2.27,6.141,19.414,-13.273
2.28,5.8103,18.176,-12.366
2.29,5.5321,17.148,-11.616
2.3,5.2919,16.298,-11.006
2.31,5.0808,15.599,-10.519
2.32,4.8932,15.036,-10.143
2.33,4.7254,14.597,-9.8715
2.34,4.5745,14.276,-9.7017
2.35,4.4383,14.072,-9.6342
2.36,4.3153,13.989,-9.674
2.37,4.2041,14.035,-9.8312
2.38,4.1036,14.226,-10.122
2.39,4.0129,14.586,-10.573
2.4,3.9312,15.152,-11.221
2.41,3.8579,15.981,-12.123
2.42,3.7924,17.018,-13.225
2.43,3.7343,17.632,-13.898
2.44,3.6831,18.092,-14.409
2.45,3.6386,18.304,-14.665
2.46,3.6004,18.218,-14.618
2.47,3.5682,17.782,-14.214
2.48,3.542,17.294,-13.752
2.49,3.5214,17.09,-13.569
2.5,3.5064,16.777,-13.27
2.51,3.4969,14.65,-11.153
2.52,3.4928,6.6627,-3.1699
2.53,3.4941,7.6732,-4.179
2.54,3.5008,20.771,-17.27
2.55,3.513,26.699,-23.186
2.56,3.5306,23.445,-19.914
2.57,3.5537,14.752,-11.198
2.58,3.5826,13.313,-9.7304
2.59,3.6174,15.452,-11.835
2.6,3.6581,14.961,-11.303
2.61,3.7052,15.049,-11.343
2.62,3.7588,15.283,-11.524
2.63,3.8199,15.711,-11.891
2.64,3.8877,15.812,-11.924
2.65,3.9632,15.656,-11.693
2.66,4.0468,15.323,-11.276
2.67,4.1391,14.964,-10.825
2.68,4.2408,14.376,-10.135
2.69,4.3525,13.9,-9.5471
2.7,4.4751,13.64,-9.1648
2.71,4.6095,13.536,-8.9269
2.72,4.7567,13.582,-8.8254
2.73,4.918,13.768,-8.8497
2.74,5.0947,14.096,-9.0014
2.75,5.2885,14.568,-9.2797
2.76,5.501,15.222,-9.7213
2.77,5.7344,15.668,-9.9341
2.78,5.9911,15.894,-9.9027
2.79,6.2739,15.989,-9.7155
2.8,6.586,15.898,-9.3119
2.81,6.9313,15.613,-8.6822
2.82,7.3141,15.146,-7.8316
2.83,7.7398,14.769,-7.0292
2.84,8.2146,14.499,-6.2848
2.85,8.7459,14.148,-5.4021
2.86,9.3445,13.788,-4.4431
2.87,10.018,13.298,-3.2797
2.88,10.781,13.734,-2.9524
2.89,11.65,13.893,-2.2428
2.9,12.646,10.865,1.7815
2.91,13.794,6.7987,6.9951
2.92,15.125,7.0377,8.0878
2.93,16.682,13.813,2.8696
2.94,18.519,15.037,3.4815
2.95,20.705,13.23,7.4741
2.96,23.335,16.874,6.4611
2.97,26.54,15.472,11.068
2.98,30.499,17.84,12.659
2.99,35.471,23.292,12.179
3.0001,41.834,29.684,12.151
3.0101,50.163,37.859,12.304
3.0201,61.365,48.914,12.451
3.0301,76.942,64.525,12.417
3.0401,99.535,87.225,12.309
3.0501,134.15,121.03,13.12
3.0601,191.3,175.59,15.709
3.0701,296.56,279.24,17.318
3.0801,527.37,512.16,15.206
3.0901,1183,1168.2,14.832
3.1001,3120.1,3057.7,62.364
3.1101,5739.4,5701.9,37.56
3.1201,4873.9,4958.5,-84.583
3.1301,2132.3,2032,100.31
3.1401,828.63,767.38,61.249
3.1501,410.11,387.64,22.469
3.1601,246.1,228.81,17.287
3.1701,165.06,150,15.06
3.1801,118.88,103.74,15.136
3.1901,89.996,75.53,14.466
3.2001,70.722,56.727,13.994
3.2101,57.218,43.402,13.816
3.2201,47.396,34.01,13.386
3.2301,40.036,26.762,13.274
3.2401,34.389,19.738,14.651
3.2501,29.966,14.577,15.389
3.2601,26.447,11.988,14.46
3.2701,23.611,10.697,12.914
3.2801,21.301,9.6567,11.644
3.2901,19.403,9.9344,9.4683
3.3001,17.834,9.4708,8.3635
3.3101,16.534,6.4537,10.08
3.3201,15.454,5.9585,9.4959
3.3301,14.561,5.7769,8.7837
3.3401,13.825,5.136,8.6893
3.3501,13.228,5.1325,8.0954
3.3601,12.753,5.1081,7.6445
3.3701,12.388,5.2804,7.1075
3.3801,12.126,5.593,6.5327
3.3901,11.961,6.0238,5.937
3.4001,11.891,6.5637,5.3272
3.4101,11.916,7.2145,4.7017
3.4201,12.04,7.9706,4.0689
3.4301,12.267,8.8345,3.4324
3.4401,12.608,9.8085,2.7992
3.4501,13.075,10.897,2.1785
3.4601,13.69,12.113,1.5764
3.4701,14.473,13.492,0.98069
3.4801,15.46,15.095,0.36549
3.4901,16.698,16.932,-0.23387
3.5001,18.248,18.898,-0.6499
3.5101,20.199,21.082,-0.88341
3.5201,22.671,23.861,-1.19
3.5301,25.843,27.768,-1.9249
3.5401,29.977,33.832,-3.8552
3.5501,35.477,39.763,-4.2866
3.5601,42.986,37.467,5.519
3.5701,53.587,42.464,11.123
3.5801,69.215,69.048,0.1662
3.5901,93.624,88.373,5.2507
3.6001,134.96,132.55,2.4058
3.6101,213.94,220.35,-6.4141
3.6201,397.81,413.38,-15.573
3.6301,949.94,980.55,-30.612
3.6401,2425.9,2432.5,-6.5308
3.6501,3751.7,3715.1,36.599
3.6601,2615,2597.1,17.947
3.6701,1048.4,959.65,88.732
3.6801,428.38,396.19,32.183
3.6901,225.2,209.71,15.489
3.7001,140.04,130.82,9.2187
3.7101,96.099,89.959,6.1403
3.7201,70.357,65.854,4.5033
3.7301,53.948,50.873,3.0742
3.7401,42.838,40.786,2.052
3.7501,34.976,33.773,1.2026
3.7601,29.23,28.881,0.3494
3.7701,24.958,25.443,-0.48524
3.7801,21.84,23.104,-1.2645
3.7901,20.007,22.025,-2.0177
3.8001,20.379,23.069,-2.6899
3.8101,21.812,25.002,-3.1897
3.8201,18.978,22.881,-3.9033
3.8301,14.314,18.39,-4.0756
3.8401,11.704,16.013,-4.309
3.8501,10.308,14.817,-4.5088
3.8601,9.3394,13.944,-4.605
3.8701,8.5741,13.217,-4.643
3.8801,7.9372,12.541,-4.6037
3.8901,7.3937,11.988,-4.5944
3.9001,6.9231,11.54,-4.6171
3.9101,6.5117,11.186,-4.6748
3.9201,6.1496,10.92,-4.7701
3.9301,5.8295,10.736,-4.9064
3.9401,5.5452,10.636,-5.0909
3.9501,5.2922,10.623,-5.3303
3.9601,5.0666,10.702,-5.6358
3.9701,4.8653,10.887,-6.0217
3.9801,4.6855,11.194,-6.5082
3.9901,4.5252,11.649,-7.1236
4.0001,4.3825,12.272,-7.8891
4.0101,4.2564,12.942,-8.6858
4.0201,4.1447,13.42,-9.2751
4.0301,4.0469,13.969,-9.9223
4.0401,3.9621,14.489,-10.527
4.0501,3.8898,14.832,-10.942
4.0601,3.8293,15.147,-11.317
4.0701,3.7805,15.354,-11.573
4.0801,3.7432,15.256,-11.512
4.0901,3.7173,15.355,-11.638
4.1001,3.7031,17.916,-14.213
4.1101,3.7008,16.632,-12.931
4.1201,3.711,9.5213,-5.8103
4.1301,3.7344,14.732,-10.997
4.1401,3.7721,11.415,-7.6425
4.1501,3.8254,8.5826,-4.7573
4.1601,3.8958,12.537,-8.6414
4.1701,3.9856,10.784,-6.7985
4.1801,4.0974,5.2003,-1.1029
4.1901,4.2347,1.9975,2.2371
4.2001,4.4017,8.2457,-3.844
4.2101,4.604,8.8904,-4.2864
4.2201,4.8488,9.4069,-4.558
4.2301,5.1456,10.313,-5.1673
4.2401,5.5067,11.374,-5.8668
4.2501,5.9489,12.514,-6.5651
4.2601,6.495,13.706,-7.2107
4.2701,7.1771,15.042,-7.8654
4.2801,8.041,16.521,-8.4796
4.2901,9.154,18.256,-9.1018
4.3001,10.619,20.321,-9.7026
4.3101,12.597,22.8,-10.203
4.3201,15.358,25.715,-10.357
4.3301,19.377,29.939,-10.563
4.3401,25.558,36.651,-11.094
4.3501,35.81,45.822,-10.012
4.3601,54.82,65.315,-10.495
4.3701,96.971,111.34,-14.371
4.3801,218.17,241.6,-23.428
4.3901,570.7,589.78,-19.081
4.4001,1014.6,997.14,17.482
4.4101,827.9,834.62,-6.7214
4.4201,355.85,355.28,0.57613
4.4301,140.6,144.98,-4.3823
4.4401,71.437,81.175,-9.7385
4.4501,43.987,52.423,-8.4361
4.4601,30.328,39.239,-8.9107
4.4701,22.526,32.099,-9.5729
4.4801,17.656,27.7,-10.044
4.4901,14.424,24.58,-10.155
4.5001,12.185,22.428,-10.243
4.5101,10.584,21.207,-10.623
4.5201,9.4162,20.533,-11.117
4.5301,8.555,20.091,-11.536
4.5401,7.9204,19.931,-12.011
4.5501,7.4584,19.885,-12.427
4.5601,7.1347,19.712,-12.577
4.5701,6.9261,18.826,-11.9
4.5801,6.818,19.506,-12.688
4.5901,6.8019,23.718,-16.916
4.6001,6.8746,23.002,-16.127
4.6101,7.0374,20.877,-13.839
4.6201,7.2965,20.383,-13.086
4.6301,7.6632,18.121,-10.458
4.6401,8.1554,17.123,-8.9677
4.6501,8.7995,16.711,-7.9115
4.6601,9.6336,16.984,-7.3501
4.6701,10.713,19.777,-9.0641
4.6801,12.12,20.712,-8.5914
4.6901,13.978,24.291,-10.313
4.7001,16.479,28.04,-11.561
4.7101,19.934,30.685,-10.751
4.7201,24.878,35.515,-10.637
4.7301,32.288,43.239,-10.952
4.7401,44.114,55.615,-11.501
4.7501,64.769,76.788,-12.019
4.7601,106.22,119.81,-13.583
4.7701,210.6,230.11,-19.514
4.7801,535.32,570.54,-35.214
4.7901,1247.4,1247.5,-0.063145
4.8001,1529.1,1511.7,17.429
4.8101,859.53,854.33,5.1954
4.8201,327.82,311.87,15.948
4.8301,145.05,147.53,-2.4836
4.8401,81.531,85.675,-4.1439
4.8501,52.937,59.19,-6.2533
4.8601,37.584,44.496,-6.9125
4.8701,28.438,36.43,-7.9926
4.8801,22.693,29.88,-7.1876
4.8901,19.224,26.837,-7.6133
4.9001,18.248,27.132,-8.884
4.9101,21.763,29.18,-7.4177
4.9201,26.762,32.452,-5.6894
4.9301,22.018,29.666,-7.6475
4.9401,13.759,21.908,-8.149
4.9501,9.7672,18.279,-8.5119
4.9601,8.0809,16.923,-8.8418
4.9701,7.1274,16.145,-9.0178
4.9801,6.4755,15.646,-9.17
4.9901,5.9899,15.318,-9.3285
5.0001,5.6128,15.22,-9.6072
5.0101,5.3144,15.59,-10.276
5.0201,5.0767,15.835,-10.759
5.0301,4.8889,14.66,-9.7711
5.0401,4.7417,12.725,-7.9831
5.0501,4.6301,11.362,-6.7323
5.0601,4.5503,11.193,-6.6427
5.0701,4.4994,11.525,-7.0256
5.0801,4.4758,13.106,-8.6307
5.0901,4.4782,13.746,-9.2682
5.1001,4.5064,12.886,-8.3798
5.1101,4.5605,13.077,-8.5168
5.1201,4.6415,11.678,-7.0366
5.1301,4.7509,9.9426,-5.1917
5.1401,4.8909,11.135,-6.244
5.1501,5.0645,12.241,-7.1768
5.1601,5.2758,12.365,-7.0889
5.1701,5.53,12.728,-7.1977
5.1801,5.8337,13.181,-7.3471
5.1901,6.1956,13.799,-7.6033
5.2001,6.6268,14.479,-7.8519
5.2101,7.1417,15.167,-8.0253
5.2201,7.759,15.902,-8.1434
5.2301,8.5039,17.287,-8.7832
5.2401,9.41,18.874,-9.4638
5.2501,10.524,19.768,-9.2439
5.2601,11.909,20.657,-8.7474
5.2701,13.66,22.088,-8.4288
5.2801,15.911,25.239,-9.3278
5.2901,18.872,30.356,-11.484
5.3001,22.873,34.686,-11.813
5.3101,28.462,39.165,-10.703
5.3201,36.612,46.435,-9.8237
5.3301,49.182,59.704,-10.523
5.3401,70.126,81.795,-11.669
5.3501,109.23,122.04,-12.806
5.3601,196.95,215.22,-18.273
5.3701,452.16,497.13,-44.963
5.3801,1181.4,1228.1,-46.616
5.3901,2032.7,1966.7,65.975
5.4001,1593.2,1564.5,28.629
5.4101,670.46,643.1,27.358
5.4201,265.9,252.12,13.781
5.4301,135.53,130.54,4.9859
5.4401,83.07,84.129,-1.0587
5.4501,56.725,65.016,-8.2912
5.4601,41.581,45.529,-3.9484
5.4701,32.081,20.919,11.161
5.4801,25.748,16.552,9.1967
5.4901,21.341,32.416,-11.075
5.5001,18.176,22.361,-4.1852
5.5101,15.857,0,15.857
5.5201,14.138,7.2117,6.9268
5.5301,12.868,17.933,-5.0654
5.5401,11.945,8.0157,3.9292
5.5501,11.307,6.6382,4.6685
5.5601,10.915,9.4341,1.481
5.5701,10.752,9.6493,1.1028
5.5801,10.817,10.287,0.52926
5.5901,11.126,11.366,-0.23983
5.6001,11.721,12.653,-0.93148
5.6101,12.672,14.039,-1.3667
5.6201,14.097,15.964,-1.8668
5.6301,16.195,18.463,-2.2676
5.6401,19.31,21.987,-2.677
5.6501,24.067,27.074,-3.007
5.6601,31.707,35.107,-3.4
5.6701,44.978,48.895,-3.9164
5.6801,71.1,76.683,-5.5832
5.6901,134.49,144.7,-10.212
5.7001,329.52,359.1,-29.577
5.7101,807.18,811.79,-4.6136
5.7201,1113.4,1068.8,44.574
5.7301,694.77,688.66,6.1141
5.7401,270.43,259.61,10.826
5.7501,115.5,114.02,1.4742
5.7601,63.345,64.979,-1.6342
5.7701,40.621,43.315,-2.6946
5.7801,28.606,31.882,-3.2758
5.7901,21.449,25.169,-3.7196
5.8001,16.829,21.472,-4.6433
5.8101,13.668,19.333,-5.6655
5.8201,11.407,14.994,-3.5872
5.8301,9.734,13.394,-3.6597
5.8401,8.4611,14.682,-6.2206
5.8501,7.4708,11.769,-4.2981
5.8601,6.6862,11.285,-4.5992
5.8701,6.0553,12.191,-6.1353
5.8801,5.542,9.7996,-4.2576
5.8901,5.1205,10.272,-5.1515
5.9001,4.772,9.7521,-4.9801
5.9101,4.4827,8.9002,-4.4174
5.9201,4.2424,10.486,-6.2432
5.9301,4.0432,10.042,-5.9987
5.9401,3.8792,10.015,-6.1359
5.9501,3.7459,10.491,-6.7451
5.9601,3.6406,10.698,-7.0576
5.9701,3.5599,10.881,-7.3208
5.9801,3.5027,10.793,-7.2905
5.9901,3.4681,12.151,-8.6824
6.0001,3.456,11.202,-7.7463
6.0101,3.4667,9.6658,-6.1991
6.0201,3.5015,12.495,-8.9934
6.0301,3.5623,12.37,-8.8073
6.0401,3.6521,12.597,-8.9447
6.0501,3.7754,13.747,-9.9719
6.0601,3.9379,12.578,-8.6399
6.0701,4.148,13.435,-9.2866
6.0801,4.4171,13.697,-9.2801
6.0901,4.7611,15.208,-10.446
6.1001,5.2032,15.543,-10.34
6.1101,5.7768,15.977,-10.2
6.1201,6.5326,17.801,-11.269
6.1301,7.5495,19.186,-11.636
6.1401,8.9564,21.787,-12.83
6.1501,10.975,23.894,-12.919
6.1601,14.018,24.504,-10.486
6.1701,18.917,31.595,-12.678
6.1801,27.603,40.242,-12.64
6.1901,45.49,57.186,-11.696
6.2001,92.365,111.92,-19.559
6.2101,237.99,266.16,-28.174
6.2201,517.31,516.41,0.89651
6.2301,561.42,546.45,14.97
6.2401,287.87,292.45,-4.5829
6.2501,110.32,112.21,-1.8918
6.2601,51.758,58.951,-7.1928
6.2701,30.679,38.38,-7.7002
6.2801,20.929,28.093,-7.1643
6.2901,15.638,25.146,-9.5083
6.3001,12.484,21.281,-8.7966
6.3101,10.497,19.984,-9.4876
6.3201,9.2122,19.029,-9.8166
6.3301,8.388,18.297,-9.9091
6.3401,7.891,16.738,-8.8472
6.3501,7.6471,17.388,-9.7414
6.3601,7.618,16.857,-9.2386
6.3701,7.7907,18.321,-10.53
6.3801,8.1731,17.781,-9.6076
6.3901,8.795,18.377,-9.5816
6.4001,9.7127,18.661,-8.9487
6.4101,11.024,19.591,-8.5668
6.4201,12.89,20.705,-7.815
6.4301,15.591,24.303,-8.7125
6.4401,19.626,27.156,-7.5306
6.4501,25.967,34.23,-8.2624
6.4601,36.711,43.746,-7.0352
6.4701,57.149,65.869,-8.7197
6.4801,104.21,113.87,-9.6576
6.4901,244.24,269.11,-24.871
6.5001,627.95,640.89,-12.948
6.5101,1006.5,953.26,53.25
6.5201,729.43,722.76,6.6644
6.5301,297.32,299.82,-2.508
6.5401,120.84,120.02,0.81809
6.5501,63.48,63.318,0.16229
6.5601,39.907,40.852,-0.94504
6.5701,28.185,27.767,0.41885
6.5801,22.347,20.774,1.5731
6.5901,21.593,19.168,2.4246
6.6001,23.974,23.021,0.95284
6.6101,20.507,17.667,2.8401
6.6201,13.344,10.514,2.8296
6.6301,9.3844,7.7131,1.6713
6.6401,7.5875,6.8034,0.78415
6.6501,6.5376,5.3119,1.2257
6.6601,5.8126,5.2631,0.54948
6.6701,5.2747,4.5802,0.69459
6.6801,4.8627,3.6671,1.1956
6.6901,4.5429,4.1729,0.37004
6.7001,4.2948,3.9471,0.34774
6.7101,4.1051,3.6732,0.43191
6.7201,3.965,3.7189,0.24602
6.7301,3.8685,4.0336,-0.16515
6.7401,3.8121,4.0804,-0.26834
6.7501,3.794,3.6114,0.18258
6.7601,3.8142,4.4601,-0.64588
6.7701,3.8742,4.8674,-0.99311
6.7801,3.9774,4.8963,-0.91893
6.7901,4.129,6.0176,-1.8886
6.8001,4.3371,6.5882,-2.2511
6.8101,4.6137,6.5136,-1.8999
6.8201,4.9747,7.2267,-2.252
6.8301,5.4441,8.0687,-2.6245
6.8401,6.0567,8.1474,-2.0907
6.8501,6.8639,9.9307,-3.0668
6.8601,7.945,10.677,-2.7323
6.8701,9.4268,11.272,-1.8456
6.8801,11.521,14.151,-2.63
6.8901,14.607,17.094,-2.4864
6.9001,19.416,21.512,-2.0963
6.9101,27.496,29.814,-2.318
6.9201,42.872,45.99,-3.1185
6.9301,78.219,84.759,-6.5399
6.9401,183.33,204.32,-20.991
6.9501,471.3,494.25,-22.952
6.9601,755.41,717.47,37.934
6.9701,547.49,525.2,22.289
6.9801,223.23,214.07,9.161
6.9901,90.795,88.152,2.6438
7.0001,47.715,47.847,-0.13189
7.0101,29.925,31.126,-1.2013
7.0201,20.855,22.989,-2.1335
7.0301,15.606,17.844,-2.2385
7.0401,12.311,15.32,-3.0098
7.0501,10.13,13.73,-3.5998
7.0601,8.6394,12.42,-3.7803
7.0701,7.6075,12.025,-4.4173
7.0801,6.9028,12.216,-5.3131
7.0901,6.4506,12.283,-5.8319
7.1001,6.2119,12.111,-5.8988
7.1101,6.1755,12.664,-6.4883
7.1201,6.3564,13.317,-6.9609
7.1301,6.8031,13.298,-6.4946
7.1401,7.617,14.081,-6.4639
7.1501,8.9994,16.488,-7.4888
7.1601,11.367,19.358,-7.9913
7.1701,15.679,21.923,-6.2437
7.1801,24.583,30.945,-6.362
7.1901,47.517,56.824,-9.3075
7.2001,119.2,135.04,-15.844
7.2101,270.06,271.11,-1.0509
7.2201,317.65,305.72,11.936
7.2301,173.41,177.31,-3.9024
7.2401,66.76,69.928,-3.168
7.2501,30.694,35.988,-5.2947
7.2601,18.095,23.703,-5.6081
7.2701,12.616,18.788,-6.1728
7.2801,10.501,17.229,-6.7276
7.2901,11.417,18.163,-6.7458
7.3001,12.708,19.583,-6.8743
7.3101,9.6347,17.11,-7.4757
7.3201,5.9752,13.301,-7.3263
7.3301,4.306,11.932,-7.6257
7.3401,3.5538,11.662,-8.108
7.3501,3.1099,11.072,-7.9624
7.3601,2.805,10.663,-7.858
7.3701,2.5807,10.621,-8.04
7.3801,2.41,10.623,-8.2135
7.3901,2.2783,11.584,-9.3058
7.4001,2.1768,12.63,-10.453
7.4101,2.0999,12.121,-10.021
7.4201,2.0439,9.3004,-7.2565
7.4301,2.0066,7.2611,-5.2544
7.4401,1.9869,9.5385,-7.5516
7.4501,1.9843,10.772,-8.7877
7.4601,1.9996,8.6998,-6.7002
7.4701,2.0341,6.982,-4.9479
7.4801,2.0905,8.5345,-6.4439
7.4901,2.1731,7.8898,-5.7167
7.5001,2.288,4.3661,-2.0781
7.5101,2.445,4.1051,-1.6601
7.5201,2.6588,6.6787,-4.0199
7.5301,2.9528,7.7737,-4.821
7.5401,3.3653,6.2864,-2.9211
7.5501,3.9632,6.7411,-2.7778
7.5601,4.8712,8.3303,-3.4591
7.5701,6.345,9.8188,-3.4738
7.5801,8.9856,12.725,-3.7392
7.5901,14.522,18.786,-4.2643
7.6001,29.41,34.35,-4.9397
7.6101,75.206,83.484,-8.2773
7.6201,154.41,152.6,1.8083
7.6301,154.46,149.7,4.7639
7.6401,75.362,77.329,-1.9664
7.6501,29.674,31.161,-1.4866
7.6601,14.901,17.54,-2.6389
7.6701,9.4894,12.012,-2.523
7.6801,6.9873,9.2112,-2.2239
7.6901,5.6704,7.9559,-2.2855
7.7001,4.9439,7.4099,-2.466
7.7101,4.56,7.1113,-2.5513
7.7201,4.4049,6.8785,-2.4736
7.7301,4.427,6.7438,-2.3168
7.7401,4.6096,6.9402,-2.3305
7.7501,4.9616,7.4122,-2.4506
7.7601,5.5173,8.0506,-2.5333
7.7701,6.3463,8.7802,-2.4339
7.7801,7.5751,9.7228,-2.1477
7.7901,9.4381,11.469,-2.0304
7.8001,12.398,14.803,-2.4043
7.8101,17.471,20.321,-2.8502
7.8201,27.27,30.797,-3.527
7.8301,50.399,55.087,-4.6881
7.8401,120.48,135.05,-14.575
7.8501,302.85,314.99,-12.14
7.8601,450.8,423.54,27.262
7.8701,302.89,291.01,11.889
7.8801,120.58,115.82,4.7606
7.8901,50.578,48.724,1.8536
7.9001,27.606,27.794,-0.18803
7.9101,18.203,18.618,-0.41455
7.9201,14.367,14.478,-0.11113
7.9301,13.894,13.78,0.11468
7.9401,12.601,13.018,-0.41745
7.9501,8.9158,10.355,-1.439
7.9601,6.3629,7.9183,-1.5554
7.9701,5.1783,5.2343,-0.055966
7.9801,4.5279,3.6092,0.91874
7.9901,4.1106,4.8724,-0.76179
8.0001,3.83,5.5042,-1.6742
8.0101,3.6442,4.0681,-0.42386
8.0201,3.5312,2.9924,0.53886
8.0301,3.4788,3.744,-0.26521
8.0401,3.4803,4.6447,-1.1643
8.0501,3.5334,3.8488,-0.31536
8.0601,3.6388,3.0325,0.60633
8.0701,3.8005,3.519,0.28154
8.0801,4.0262,4.5351,-0.50895
8.0901,4.3276,5.1155,-0.7879
8.1001,4.7228,5.0554,-0.33264
8.1101,5.2381,5.7776,-0.53954
8.1201,5.8926,6.9626,-1.0699
8.1301,6.7871,8.1363,-1.3492
8.1401,7.995,9.5484,-1.5534
8.1501,9.6702,11.377,-1.7067
8.1601,12.078,14.09,-2.0121
8.1701,15.71,18.2,-2.4898
8.1801,21.564,24.489,-2.9242
8.1901,31.947,35.07,-3.1226
8.2001,53.338,57.516,-4.1779
8.2101,109.4,117.89,-8.4871
8.2201,283.6,312.01,-28.41
8.2301,617.72,608.14,9.5754
8.2401,670.48,627.09,43.389
8.2501,343.25,337.72,5.5259
8.2601,130.86,128.46,2.4024
8.2701,60.813,61.733,-0.92023
8.2801,35.607,37.158,-1.5513
8.2901,23.96,26.046,-2.0855
8.3001,17.662,20.669,-3.0065
8.3101,13.938,17.324,-3.3861
8.3201,11.636,14.719,-3.0831
8.3301,10.215,13.206,-2.9913
8.3401,9.4052,12.96,-3.5548
8.3501,9.0803,12.98,-3.8998
8.3601,9.206,13.065,-3.859
8.3701,9.8312,14.278,-4.4471
8.3801,11.113,16.138,-5.0254
8.3901,13.398,18.735,-5.3368
8.4001,17.449,23.11,-5.661
8.4101,25.122,31.094,-5.9719
8.4201,41.926,49.494,-7.568
8.4301,88.87,104.19,-15.318
8.4401,231.45,261.43,-29.975
8.4501,451.2,440,11.198
8.4601,415.68,390.17,25.507
8.4701,191.15,188.84,2.316
8.4801,74.069,74.768,-0.69854
8.4901,36.348,40.059,-3.7116
8.5001,21.925,26.503,-4.5786
8.5101,14.9,20.409,-5.5091
8.5201,10.921,17.47,-6.5492
8.5301,8.4366,14.728,-6.291
8.5401,6.776,11.521,-4.7449
8.5501,5.6086,10.805,-5.1967
8.5601,4.7556,11.867,-7.1114
8.5701,4.1132,11.106,-6.9923
8.5801,3.6175,9.5422,-5.9247
8.5901,3.2276,8.9971,-5.7695
8.6001,2.9166,9.6847,-6.7681
8.6101,2.6658,9.7817,-7.1158
8.6201,2.4625,8.7595,-6.2969
8.6301,2.2975,8.8869,-6.5894
8.6401,2.1644,9.7647,-7.6003
8.6501,2.0589,9.9822,-7.9234
8.6601,1.9653,9.4321,-7.4668
8.6701,1.9082,8.9883,-7.08
8.6801,1.8748,9.8546,-7.9798
8.6901,1.8671,10.479,-8.612
8.7001,1.8895,9.9552,-8.0657
8.7101,1.95,9.6662,-7.7162
8.7201,2.0625,10.001,-7.9385
8.7301,2.2528,10.051,-7.7977
8.7401,2.5697,9.4988,-6.9291
8.7501,3.1145,10.012,-6.8973
8.7601,4.1282,12.209,-8.0805
8.7701,6.3137,14.942,-8.6287
8.7801,12.323,20.449,-8.1256
8.7901,30.731,39.499,-8.768
8.8001,60.84,65.824,-4.9842
8.8101,58.438,62.579,-4.141
8.8201,28.032,34.653,-6.6207
8.8301,11.377,17.238,-5.8615
8.8401,6.0161,12.126,-6.1099
8.8501,4.0238,10.278,-6.2539
8.8601,3.095,9.0074,-5.9124
8.8701,2.6084,8.287,-5.6786
8.8801,2.3484,8.4888,-6.1404
8.8901,2.2268,8.7861,-6.5593
8.9001,2.2064,8.7791,-6.5727
8.9101,2.2763,8.7226,-6.4462
8.9201,2.4446,8.9812,-6.5366
8.9301,2.7406,9.6847,-6.9441
8.9401,3.2275,10.306,-7.0781
8.9501,4.0381,11.344,-7.306
8.9601,5.4736,12.695,-7.2215
8.9701,8.338,14.204,-5.8664
8.9801,15.39,20.371,-4.9818
8.9901,37.201,45.77,-8.5686
9.0002,88.814,97.063,-8.249
9.0102,117.64,116.16,1.4861
9.0202,71.182,74.048,-2.8663
9.0302,28.06,31.659,-3.5989
9.0402,12.822,16.859,-4.0374
9.0502,8.0726,12.963,-4.8906
9.0602,7.2774,11.767,-4.4895
9.0702,8.8054,11.88,-3.0747
9.0802,8.3087,10.659,-2.3506
9.0902,5.1469,8.4973,-3.3504
9.1002,3.1933,6.742,-3.5487
9.1102,2.4541,5.1808,-2.7267
9.1202,2.1258,5.1418,-3.0159
9.1302,1.9512,5.3271,-3.3759
9.1402,1.8562,5.3179,-3.4618
9.1502,1.8127,5.7178,-3.905
9.1602,1.8086,6.0011,-4.1925
9.1702,1.8386,6.5019,-4.6633
9.1802,1.9015,7.0308,-5.1293
9.1902,1.9993,6.9575,-4.9582
9.2002,2.137,6.6413,-4.5043
9.2102,2.3232,6.8273,-4.5042
9.2202,2.5715,7.5476,-4.9761
9.2302,2.9029,8.5387,-5.6358
9.2402,3.3505,9.3335,-5.983
9.2502,3.9679,9.7814,-5.8136
9.2602,4.8464,10.56,-5.7138
9.2702,6.1512,12.171,-6.0198
9.2802,8.2075,14.9,-6.6927
9.2902,11.735,18.503,-6.7681
9.3002,18.623,25.299,-6.6759
9.3102,35.258,43.231,-7.9732
9.3202,86.327,99.367,-13.041
9.3302,211.31,228.4,-17.09
9.3402,291.47,285.66,5.8114
9.3502,182.05,174.62,7.4311
9.3602,71.156,70.2,0.95618
9.3702,30.728,35.263,-4.5354
9.3802,17.197,22.499,-5.3022
9.3902,11.381,18.052,-6.6714
9.4002,8.3929,14.906,-6.5133
9.4102,6.7077,13.2,-6.4919
9.4202,5.7396,12.807,-7.067
9.4302,5.2247,11.198,-5.9731
9.4402,5.0511,11.493,-6.442
9.4502,5.1936,11.112,-5.9179
9.4602,5.704,12.919,-7.2154
9.4702,6.745,12.468,-5.7228
9.4802,8.7105,15.642,-6.9312
9.4902,12.621,17.176,-4.5553
9.5002,21.728,30.069,-8.3407
9.5102,48.792,55.567,-6.7755
9.5202,124.8,141.75,-16.943
9.5302,206.64,209.57,-2.9324
9.5402,155.88,147.86,8.0199
9.5502,65.001,64.163,0.83757
9.5602,26.627,30.479,-3.8513
9.5702,14.364,19.12,-4.756
9.5802,9.8758,14.663,-4.7875
9.5902,8.2825,13.156,-4.874
9.6002,6.6994,11.526,-4.827
9.6102,4.7415,9.7881,-5.0466
9.6202,3.5533,9.1237,-5.5704
9.6302,2.9323,8.769,-5.8367
9.6402,2.5493,8.2943,-5.745
9.6502,2.2887,7.5599,-5.2712
9.6602,2.1064,7.06,-4.9536
9.6702,1.9805,7.1164,-5.1359
9.6802,1.8987,7.4207,-5.522
9.6902,1.8545,7.4424,-5.588
9.7002,1.8448,7.1837,-5.3389
9.7102,1.8699,7.0738,-5.2039
9.7202,1.9328,7.3384,-5.4056
9.7302,2.0405,7.972,-5.9315
9.7402,2.205,8.2463,-6.0414
9.7502,2.4467,8.0182,-5.5715
9.7602,2.8004,7.8793,-5.0789
9.7702,3.3278,8.2275,-4.8997
9.7802,4.1453,9.4309,-5.2856
9.7902,5.4957,11.134,-5.6386
9.8002,7.9533,13.258,-5.3048
9.8102,13.241,18.599,-5.3578
9.8202,27.868,34.054,-6.1868
9.8302,72.14,85.409,-13.268
9.8402,140.33,143.12,-2.7913
9.8502,129.41,123.9,5.5069
9.8602,59.897,62.002,-2.1051
9.8702,23.705,27.008,-3.303
9.8802,12.129,15.769,-3.6398
9.8902,7.7963,11.896,-4.0997
9.9002,5.7867,10.424,-4.6374
9.9102,4.7621,9.1696,-4.4075
9.9202,4.2587,7.9329,-3.6742
9.9302,4.0949,7.5129,-3.418
9.9402,4.2103,7.8209,-3.6105
9.9502,4.622,8.6035,-3.9815
9.9602,5.4303,9.2303,-3.8
9.9702,6.8817,10.007,-3.1257
9.9802,9.5693,12.319,-2.7501
9.9902,15.147,18.215,-3.0685
10,29.531,33.744,-4.2128
10.01,74.494,85.983,-11.49
10.02,169.11,174.8,-5.6891
10.03,198.98,184.9,14.083
10.04,108.56,103.66,4.9029
10.05,41.752,41.523,0.22844
10.06,19.322,20.894,-1.5726
10.07,12.036,14.342,-2.306
10.08,9.8577,12.273,-2.4155
10.09,8.3431,10.484,-2.141
10.1,5.7515,7.9845,-2.233
10.11,3.9436,6.3102,-2.3666
10.12,3.0665,5.6093,-2.5428
10.13,2.5724,5.242,-2.6696
10.14,2.2503,5.0594,-2.8091
10.15,2.0285,5.0265,-2.998
10.16,1.8746,5.232,-3.3574
10.17,1.7719,5.4797,-3.7078
10.18,1.711,5.4474,-3.7364
10.19,1.6876,5.3641,-3.6765
10.2,1.7013,5.4462,-3.7449
10.21,1.7552,5.8094,-4.0542
10.22,1.8572,6.3597,-4.5025
10.23,2.0219,6.6773,-4.6554
10.24,2.2748,6.9514,-4.6766
10.25,2.6622,7.4079,-4.7457
10.26,3.2715,8.3991,-5.1276
10.27,4.2847,10.287,-6.0022
10.28,6.1332,12.515,-6.3821
10.29,10.076,16.094,-6.0175
10.3,20.861,26.797,-5.9356
10.31,53.837,64.326,-10.488
10.32,107.76,113.33,-5.5745
10.33,103.48,101.02,2.4562
10.34,49.06,50.389,-1.3289
10.35,19.256,22.495,-3.2387
10.36,9.6711,14.41,-4.7392
10.37,6.1157,12.126,-6.0106
10.38,4.4654,11.294,-6.8281
10.39,3.6105,8.948,-5.3375
10.4,3.1633,7.1278,-3.9645
10.41,2.989,7.2141,-4.2251
10.42,3.0318,8.2171,-5.1853
10.43,3.3081,9.4201,-6.112
10.44,3.9124,9.5455,-5.6332
10.45,5.0949,9.1497,-4.0548
10.46,7.5438,12.139,-4.5957
10.47,13.612,19.758,-6.146
10.48,32.419,41.701,-9.2813
10.49,78.554,88.499,-9.9454
10.5,108.13,106.31,1.8185
10.51,67.643,67.805,-0.16238
10.52,26.613,30.511,-3.8981
10.53,11.628,16.758,-5.1297
10.54,6.5827,11.572,-4.9892
10.55,4.3855,8.9275,-4.542
10.56,3.2274,8.2433,-5.0159
10.57,2.5428,8.0522,-5.5094
10.58,2.1073,7.7483,-5.6411
10.59,1.8171,7.1283,-5.3112
10.6,1.6189,6.588,-4.9692
10.61,1.4829,6.7245,-5.2416
10.62,1.3923,6.9817,-5.5894
10.63,1.3369,7.0428,-5.7059
10.64,1.3113,6.6321,-5.3208
10.65,1.3132,6.4877,-5.1745
10.66,1.3432,7.3258,-5.9826
10.67,1.4045,7.7027,-6.2981
10.68,1.5041,7.4209,-5.9167
10.69,1.6547,6.4836,-4.8288
10.7,1.878,6.2914,-4.4134
10.71,2.2132,7.4619,-5.2487
10.72,2.7315,8.8359,-6.1044
10.73,3.5973,9.8931,-6.2958
10.74,5.185,10.258,-5.073
10.75,8.6258,13.05,-4.4244
10.76,18.26,23.929,-5.6695
10.77,47.077,56.527,-9.4501
10.78,88.745,91.7,-2.9558
10.79,78.619,76.181,2.4379
10.8,35.681,37.36,-1.6787
10.81,14.374,17.667,-3.2934
10.82,7.5978,10.974,-3.3757
10.83,5.0573,7.6029,-2.5456
10.84,3.905,7.4282,-3.5232
10.85,3.3633,7.571,-4.2076
10.86,3.1695,6.4459,-3.2765
10.87,3.2364,6.5416,-3.3052
10.88,3.5695,7.6726,-4.1031
10.89,4.2647,7.7828,-3.5181
10.9,5.5833,8.2642,-2.681
10.91,8.2278,11.464,-3.2364
10.92,14.507,19.358,-4.8506
10.93,33.491,40.697,-7.206
10.94,84.318,93.052,-8.7331
10.95,129.98,125.71,4.2699
10.96,90.827,87.309,3.5175
10.97,36.881,38.889,-2.0082
10.98,15.609,18.434,-2.8251
10.99,8.8852,11.863,-2.9776
11,6.4776,9.6596,-3.182
11.01,5.0683,7.9602,-2.8919
11.02,3.7138,6.1709,-2.4571
11.03,2.8644,5.8769,-3.0125
11.04,2.4244,6.0474,-3.623
11.05,2.1758,4.8795,-2.7037
11.06,2.0341,4.3897,-2.3556
11.07,1.9666,5.4239,-3.4573
11.08,1.9593,5.4833,-3.524
11.09,2.0075,5.2186,-3.2111
11.1,2.1133,5.2844,-3.1712
11.11,2.2855,5.6192,-3.3337
11.12,2.5415,6.2592,-3.7177
11.13,2.9116,6.7147,-3.8031
11.14,3.4477,6.9736,-3.5259
11.15,4.2422,7.4846,-3.2424
11.16,5.4705,8.8736,-3.403
11.17,7.4976,11.087,-3.5889
11.18,11.197,14.948,-3.7515
11.19,19.144,23.435,-4.2909
11.2,41.15,47.839,-6.6891
11.21,107.79,124.31,-16.518
11.22,210.44,210.75,-0.30921
11.23,193.95,177.16,16.786
11.24,89.242,84.358,4.8841
11.25,34.692,34.493,0.19881
11.26,17.197,18.395,-1.1985
11.27,10.596,12.1,-1.5041
11.28,7.4787,9.5582,-2.0794
11.29,5.8277,7.9261,-2.0984
11.3,4.944,6.5027,-1.5587
11.31,4.5575,6.0792,-1.5217
11.32,4.5936,6.2322,-1.6386
11.33,5.1334,6.6915,-1.5581
11.34,6.518,8.2477,-1.7298
11.35,9.8521,11.672,-1.8201
11.36,19.396,21.635,-2.2393
11.37,48.969,55.405,-6.4357
11.38,97.44,97.856,-0.4156
11.39,93.479,86.102,7.3766
11.4,44.357,42.737,1.6201
11.41,17.453,17.864,-0.4106
11.42,8.8916,9.4798,-0.58812
11.43,5.9711,6.9717,-1.0006
11.44,4.5162,6.2737,-1.7575
11.45,3.2302,3.9861,-0.75594
11.46,2.361,2.4476,-0.086628
11.47,1.8727,2.5485,-0.67578
11.48,1.5633,2.0034,-0.44011
11.49,1.3454,0.53474,0.81064
11.5,1.1834,2.6753,-1.4919
11.51,1.0589,1.2582,-0.19931
11.52,0.95768,0,0.95768
11.53,0.87963,0,0.87963
11.54,0.81665,0,0.81665
11.55,0.76552,0,0.76552
11.56,0.72397,2.0081,-1.2842
11.57,0.69038,0.92913,-0.23875
11.58,0.66362,0,0.66362
11.59,0.64293,0,0.64293
11.6,0.62765,0,0.62765
11.61,0.61753,0,0.61753
11.62,0.61256,1.7971,-1.1845
11.63,0.61283,0.8179,-0.20507
11.64,0.61875,0,0.61875
11.65,0.63098,1.6809,-1.0499
11.66,0.65061,0.75872,-0.10812
11.67,0.67924,1.8786,-1.1994
11.68,0.71928,2.4463,-1.7271
11.69,0.77439,2.7045,-1.9301
11.7,0.85015,2.7994,-1.9492
11.71,0.9555,3.0811,-2.1256
11.72,1.1053,3.6534,-2.5481
11.73,1.3259,3.7824,-2.4565
11.74,1.6673,4.212,-2.5448
11.75,2.2352,5.0942,-2.859
11.76,3.289,6.2582,-2.9692
11.77,5.6243,8.9673,-3.343
11.78,12.333,17.048,-4.7159
11.79,31.834,38.788,-6.9535
11.8,56.395,58.444,-2.0489
11.81,46.103,45.755,0.34796
11.82,20.068,22.437,-2.3697
11.83,8.3292,11.11,-2.7807
11.84,4.9729,8.6352,-3.6623
11.85,4.1286,8.0344,-3.9059
11.86,3.2297,7.1534,-3.9237
11.87,2.1385,6.7009,-4.5624
11.88,1.5561,5.578,-4.0218
11.89,1.2995,5.0616,-3.7621
11.9,1.1713,5.3845,-4.2132
11.91,1.1087,5.0412,-3.9324
11.92,1.0906,5.3251,-4.2345
11.93,1.1093,5.7671,-4.6578
11.94,1.164,5.454,-4.29
11.95,1.2595,5.6241,-4.3646
11.96,1.4064,5.4285,-4.0221
11.97,1.6224,6.0853,-4.4629
11.98,1.9492,6.7266,-4.7774
11.99,2.4531,6.8363,-4.3832
12,3.275,7.6527,-4.3777
12.01,4.7417,8.3572,-3.6155
12.02,7.7717,11.947,-4.1748
12.03,15.72,20.701,-4.9806
12.04,40.42,48.3,-7.8804
12.05,87.796,94.635,-6.8386
12.06,95.285,92.756,2.5297
12.07,48.905,49.772,-0.86712
12.08,18.813,22.223,-3.4105
12.09,8.9099,12.596,-3.6862
12.1,5.3758,9.702,-4.3262
12.11,3.7812,7.9096,-4.1284
12.12,2.9711,7.1032,-4.1321
12.13,2.5685,6.3344,-3.7659
12.14,2.441,5.7735,-3.3325
12.15,2.5754,6.4838,-3.9084
12.16,3.0837,7.2227,-4.139
12.17,4.374,8.3066,-3.9325
12.18,8.0122,11.53,-3.518
12.19,19.562,24.59,-5.0281
12.2,41.808,46.353,-4.5454
12.21,45.277,45.076,0.20127
12.22,23.379,24.665,-1.2861
12.23,9.1587,11.751,-2.5925
12.24,4.4492,6.9419,-2.4927
12.25,2.7382,5.4072,-2.669
12.26,1.9356,4.4334,-2.4978
12.27,1.4923,4.0373,-2.545
12.28,1.2219,3.8676,-2.6456
12.29,1.0466,3.3931,-2.3465
12.3,0.92883,3.5724,-2.6435
12.31,0.84903,3.3379,-2.4888
12.32,0.79636,3.1978,-2.4015
12.33,0.76477,3.426,-2.6612
12.34,0.75135,3.6404,-2.889
12.35,0.75526,3.0105,-2.2552
12.36,0.77817,3.0944,-2.3162
12.37,0.82465,2.9804,-2.1557
12.38,0.90425,3.5859,-2.6817
12.39,1.0364,4.1212,-3.0848
12.4,1.2632,4.3546,-3.0914
12.41,1.6909,4.5246,-2.8337
12.42,2.6535,5.7702,-3.1167
12.43,5.4585,8.5319,-3.0734
12.44,13.28,17.375,-4.095
12.45,21.705,24.572,-2.8675
12.46,16.57,18.479,-1.9098
12.47,7.3417,10.362,-3.0205
12.48,3.5048,7.0313,-3.5265
12.49,2.3566,6.1562,-3.7995
12.5,2.0046,5.6955,-3.6909
12.51,1.9726,5.9959,-4.0232
12.52,2.1518,5.5056,-3.3539
12.53,2.554,5.9488,-3.3948
12.54,3.2895,6.2499,-2.9604
12.55,4.6549,8.0351,-3.3802
12.56,7.5008,11.966,-4.465
12.57,14.918,19.434,-4.5157
12.58,38.063,44.962,-6.8984
12.59,84.632,90.913,-6.2808
12.6,95.653,92.075,3.5779
12.61,50.571,49.62,0.95146
12.62,19.438,22.106,-2.6685
12.63,9.1874,12.569,-3.3821
12.64,5.7442,8.8381,-3.0939
12.65,4.0255,6.9342,-2.9087
12.66,2.8459,5.905,-3.0591
12.67,2.1564,5.064,-2.9076
12.68,1.7668,4.8854,-3.1186
12.69,1.5287,4.6202,-3.0914
12.7,1.3812,4.3507,-2.9695
12.71,1.2971,4.0991,-2.8021
12.72,1.2638,4.0731,-2.8093
12.73,1.2775,4.1026,-2.8251
12.74,1.3416,4.4205,-3.0789
12.75,1.4679,4.6494,-3.1815
12.76,1.6818,4.7098,-3.0281
12.77,2.0339,4.9893,-2.9554
12.78,2.6309,5.6226,-2.9916
12.79,3.7261,7.0709,-3.3448
12.8,6.05,9.6765,-3.6264
12.81,12.333,16.122,-3.7892
12.82,31.692,38.501,-6.8081
12.83,65.185,70.511,-5.3255
12.84,65.205,62.489,2.7162
12.85,31.754,31.265,0.48826
12.86,12.439,14.188,-1.7483
12.87,6.2137,8.5102,-2.2964
12.88,3.9645,6.462,-2.4975
12.89,2.9724,5.5969,-2.6245
12.9,2.5258,5.0965,-2.5707
12.91,2.4067,4.6803,-2.2736
12.92,2.5811,4.7243,-2.1432
12.93,3.1683,5.3466,-2.1783
12.94,4.6299,6.8105,-2.1806
12.95,8.7585,11.129,-2.3709
12.96,21.761,26.163,-4.4017
12.97,45.559,49.423,-3.8645
12.98,47.409,46.01,1.3991
12.99,23.783,23.796,-0.012806
13,9.3712,10.856,-1.4848
13.01,4.7814,6.7301,-1.9487
13.02,3.2173,5.2065,-1.9892
13.03,2.3046,4.3946,-2.09
13.04,1.6599,3.7152,-2.0553
13.05,1.3024,3.2056,-1.9032
13.06,1.1018,3.2742,-2.1723
13.07,0.97947,3.1734,-2.1939
13.08,0.90505,3.2246,-2.3195
13.09,0.86554,3.0128,-2.1472
13.1,0.85558,3.0393,-2.1837
13.11,0.87482,2.9698,-2.095
13.12,0.92775,3.4183,-2.4905
13.13,1.0256,3.5797,-2.5541
13.14,1.1915,3.9154,-2.7239
13.15,1.4738,4.3374,-2.8636
13.16,1.9846,4.9562,-2.9716
13.17,3.0321,6.0023,-2.9702
13.18,5.717,8.5456,-2.8286
13.19,14.086,18.621,-4.5354
13.2,31.684,36.842,-5.1582
13.21,37.252,38.01,-0.75781
13.22,20.469,21.381,-0.91175
13.23,8.0718,10.714,-2.6422
13.24,3.9058,7.0961,-3.1904
13.25,2.4847,5.6717,-3.1871
13.26,1.894,4.8811,-2.9871
13.27,1.651,4.8899,-3.2389
13.28,1.6182,5.0463,-3.4281
13.29,1.7834,5.5316,-3.7482
13.3,2.2464,5.8579,-3.6114
13.31,3.3796,7.4284,-4.0488
13.32,6.655,10.794,-4.1389
13.33,16.684,22.492,-5.8081
13.34,32.162,36.093,-3.9314
13.35,29.656,30.127,-0.47076
13.36,13.84,15.727,-1.8868
13.37,5.6214,8.8233,-3.202
13.38,3.044,6.5458,-3.5017
13.39,2.0886,5.8033,-3.7147
13.4,1.5524,5.1392,-3.5868
13.41,1.2364,4.6803,-3.4439
13.42,1.0737,4.4342,-3.3605
13.43,0.99383,4.2513,-3.2575
13.44,0.96534,4.4201,-3.4547
13.45,0.97674,4.9226,-3.9459
13.46,1.0241,4.7785,-3.7544
13.47,1.115,4.9481,-3.8331
13.48,1.2594,4.905,-3.6457
13.49,1.48,4.7165,-3.2365
13.5,1.8204,5.1079,-3.2874
13.51,2.3677,5.538,-3.1703
13.52,3.3157,6.8029,-3.4872
13.53,5.1744,8.3688,-3.1945
13.54,9.6681,13.119,-3.4507
13.55,23.462,28.69,-5.2278
13.56,57.218,65.572,-8.3533
13.57,78.878,77.859,1.0183
13.58,49.358,45.677,3.6812
13.59,19.45,19.774,-0.32344
13.6,8.5824,10.409,-1.8268
13.61,4.9978,7.4285,-2.4307
13.62,3.5296,5.9372,-2.4076
13.63,2.8796,5.148,-2.2684
13.64,2.6796,4.8792,-2.1996
13.65,2.8614,4.8742,-2.0128
13.66,3.5855,5.6294,-2.0439
13.67,5.5492,7.7566,-2.2075
13.68,11.606,14.36,-2.7546
13.69,29.156,34.186,-5.0299
13.7,49.677,51.619,-1.9419
13.71,38.993,37.051,1.9428
13.72,16.635,16.635,-0.00036874
13.73,6.8171,8.2028,-1.3857
13.74,3.638,5.2487,-1.6107
13.75,2.3492,4.1252,-1.776
13.76,1.6972,3.3136,-1.6164
13.77,1.321,3.0935,-1.7726
13.78,1.0859,3.3864,-2.3005
13.79,0.93242,3.072,-2.1396
13.8,0.83103,2.5929,-1.7618
13.81,0.76625,2.188,-1.4218
13.82,0.73094,1.8811,-1.1501
13.83,0.72243,2.1146,-1.3922
13.84,0.7429,2.1524,-1.4095
13.85,0.80069,2.7927,-1.992
13.86,0.91513,2.8331,-1.918
13.87,1.1302,2.4507,-1.3205
13.88,1.5581,2.9507,-1.3925
13.89,2.5552,3.8173,-1.2621
13.9,5.5177,6.8319,-1.3142
13.91,13.837,16.758,-2.921
13.92,22.795,24.37,-1.5755
13.93,17.246,16.845,0.40112
13.94,7.3087,7.3649,-0.056254
13.95,3.1164,3.5351,-0.4187
13.96,1.773,2.0296,-0.2566
13.97,1.2446,1.9233,-0.6787
13.98,1.005,0.33822,0.6668
13.99,0.90951,2.3034,-1.3939
14,0.92216,0.48055,0.44162
14.01,1.0732,2.0653,-0.99213
14.02,1.5316,2.2218,-0.69023
14.03,3.0011,3.6903,-0.68916
14.04,7.0929,8.6578,-1.5649
14.05,11.14,12.239,-1.0987
14.06,8.1745,8.6983,-0.52385
14.07,3.5767,4.5613,-0.9846
14.08,1.7999,3.1134,-1.3135
14.09,1.3766,2.793,-1.4164
14.1,1.1142,2.7908,-1.6766
14.11,0.80473,0.46431,0.34042
14.12,0.64107,2.2606,-1.6195
14.13,0.5821,0.44646,0.13564
14.14,0.56749,2.2905,-1.723
14.15,0.57891,0.44849,0.13043
14.16,0.61257,2.7943,-2.1817
14.17,0.6706,0.5424,0.1282
14.18,0.76022,2.5032,-1.743
14.19,0.89604,0.48169,0.41436
14.2,1.1065,2.3934,-1.2868
14.21,1.451,2.6357,-1.1847
14.22,2.0691,3.4465,-1.3774
14.23,3.3631,5.3313,-1.9682
14.24,6.8348,8.6545,-1.8197
14.25,17.497,20.588,-3.0904
14.26,35.932,39.383,-3.4506
14.27,35.97,34.89,1.0806
14.28,17.614,16.874,0.73936
14.29,7.0396,7.8746,-0.83494
14.3,3.675,5.3379,-1.6628
14.31,2.5201,4.285,-1.7649
14.32,2.096,3.7531,-1.6571
14.33,2.0431,3.558,-1.5149
14.34,2.3109,4.0314,-1.7205
14.35,3.0651,5.2463,-2.1812
14.36,4.9698,7.0466,-2.0768
14.37,10.719,13.331,-2.6117
14.38,27.291,33.106,-5.8148
14.39,46.655,49.943,-3.2882
14.4,36.613,34.912,1.7007
14.41,15.571,15.567,0.0042004
14.42,6.3598,7.957,-1.5972
14.43,3.415,5.5088,-2.0938
14.44,2.2067,4.4274,-2.2207
14.45,1.5653,4.1785,-2.6132
14.46,1.2012,4.3141,-3.1129
14.47,0.98302,3.7677,-2.7847
14.48,0.84552,3.1867,-2.3411
14.49,0.75868,3.1436,-2.385
14.5,0.7079,3.2871,-2.5792
14.51,0.68668,3.1248,-2.4382
14.52,0.69413,3.3965,-2.7024
14.53,0.73528,4.11,-3.3747
14.54,0.82384,3.8549,-3.031
14.55,0.9956,3.725,-2.7294
14.56,1.3395,3.9349,-2.5954
14.57,2.1445,4.7855,-2.641
14.58,4.5444,7.2735,-2.729
14.59,11.115,15.133,-4.0183
14.6,17.605,20.923,-3.3179
14.61,12.905,14.623,-1.7178
14.62,5.5702,7.4755,-1.9052
14.63,2.6224,4.6361,-2.0138
14.64,1.7381,3.8932,-2.1551
14.65,1.4756,3.8285,-2.3529
14.66,1.4886,4.148,-2.6594
14.67,1.7301,4.5732,-2.8431
14.68,2.3104,5.405,-3.0946
14.69,3.6559,6.5078,-2.8519
14.7,7.4373,9.7592,-2.322
14.71,19.081,22.584,-3.5032
14.72,38.143,42.337,-4.1939
14.73,36.615,36.677,-0.06208
14.74,17.355,17.283,0.071897
14.75,6.8384,8.5855,-1.7471
14.76,3.52,5.6984,-2.1784
14.77,2.2559,4.2037,-1.9478
14.78,1.558,3.5328,-1.9748
14.79,1.1669,3.03,-1.8631
14.8,0.95193,2.9915,-2.0395
14.81,0.82808,2.9018,-2.0738
14.82,0.7597,3.2621,-2.5024
14.83,0.73224,3.1732,-2.441
14.84,0.7414,2.7343,-1.9929
14.85,0.79029,2.6688,-1.8785
14.86,0.89338,2.7564,-1.863
14.87,1.0815,3.0227,-1.9412
14.88,1.4278,3.4509,-2.0231
14.89,2.1272,4.5722,-2.4449
14.9,3.8416,6.555,-2.7134
14.91,9.1317,11.853,-2.7212
14.92,22.093,26.518,-4.4247
14.93,30.409,32.137,-1.7282
14.94,19.061,18.579,0.48107
14.95,7.5644,8.6283,-1.0639
14.96,3.3865,5.5616,-2.1751
14.97,2.0103,4.6144,-2.6041
14.98,1.4529,3.6912,-2.2382
14.99,1.2216,3.2394,-2.0177
15,1.1903,3.2294,-2.0391
15.01,1.3802,3.297,-1.9168
15.02,2.0393,4.2352,-2.1959
15.03,4.2351,6.7707,-2.5356
15.04,10.066,13.776,-3.7102
15.05,14.798,17.561,-2.7632
15.06,10.006,11.336,-1.3307
15.07,4.1096,5.6616,-1.552
15.08,1.8361,3.7375,-1.9013
15.09,1.0789,3.0933,-2.0144
15.1,0.75402,3.25,-2.4959
15.11,0.58389,3.2888,-2.7049
15.12,0.48402,3.0203,-2.5363
15.13,0.4216,2.5247,-2.1031
15.14,0.38178,2.413,-2.0312
15.15,0.35724,2.2915,-1.9343
15.16,0.34442,2.334,-1.9896
15.17,0.34213,2.5601,-2.2179
15.18,0.3512,2.7968,-2.4456
15.19,0.37532,2.7239,-2.3486
15.2,0.42407,2.5569,-2.1328
15.21,0.52318,2.5019,-1.9787
15.22,0.75784,2.6326,-1.8747
15.23,1.4611,3.5317,-2.0706
15.24,3.2801,6.0977,-2.8176
15.25,4.7644,7.3399,-2.5755
15.26,3.3294,5.1589,-1.8295
15.27,1.5645,3.2521,-1.6876
15.28,0.92611,2.5833,-1.6572
15.29,0.77604,2.4559,-1.6799
15.3,0.79655,2.3135,-1.5169
15.31,0.93214,2.6962,-1.764
15.32,1.2228,3.0779,-1.855
15.33,1.8331,3.4616,-1.6286
15.34,3.358,4.8258,-1.4679
15.35,8.0899,9.6437,-1.5539
15.36,19.292,22.181,-2.8891
15.37,25.55,26.497,-0.94653
15.38,15.468,14.869,0.59916
15.39,6.1178,6.5526,-0.43482
15.4,2.8262,3.8229,-0.99669
15.41,1.7256,2.4804,-0.75484
15.42,1.2048,2.5455,-1.3407
15.43,0.93019,0.22549,0.70471
15.44,0.79282,2.4625,-1.6697
15.45,0.72954,0.23423,0.49532
15.46,0.71462,1.7072,-0.9926
15.47,0.74012,1.8462,-1.1061
15.48,0.80829,2.1018,-1.2935
15.49,0.93161,1.9696,-1.038
15.5,1.1385,2.1372,-0.9987
15.51,1.4929,2.4944,-1.0015
15.52,2.1468,3.498,-1.3511
15.53,3.5467,5.0132,-1.4665
15.54,7.3781,8.8298,-1.4518
15.55,19.09,22.451,-3.3615
15.56,38.24,42.133,-3.8932
15.57,36.732,35.735,0.99734
15.58,17.433,16.426,1.0073
15.59,6.8808,7.6857,-0.8049
15.6,3.5202,4.9604,-1.4402
15.61,2.3244,3.8021,-1.4778
15.62,1.849,3.4561,-1.6071
15.63,1.7446,3.5165,-1.772
15.64,1.9902,3.802,-1.8118
15.65,2.906,5.1441,-2.2381
15.66,5.952,8.347,-2.395
15.67,14.495,18.23,-3.7357
15.68,22.941,25.469,-2.5274
15.69,16.688,16.818,-0.12998
15.7,6.9722,7.8703,-0.89811
15.71,3.0192,4.7959,-1.7767
15.72,1.7361,3.7208,-1.9848
15.73,1.1663,3.2611,-2.0947
15.74,0.85882,2.8616,-2.0028
15.75,0.68752,2.7385,-2.0509
15.76,0.58609,2.6841,-2.098
15.77,0.52492,2.429,-1.9041
15.78,0.49128,2.3378,-1.8465
15.79,0.47996,2.3898,-1.9098
15.8,0.49195,2.3898,-1.8979
15.81,0.53337,2.499,-1.9656
15.82,0.62181,2.5875,-1.9657
15.83,0.80349,2.5908,-1.7873
15.84,1.2229,2.8906,-1.6677
15.85,2.4435,3.9909,-1.5473
15.86,6.0011,8.1565,-2.1554
15.87,10.485,12.926,-2.4409
15.88,8.6154,9.8423,-1.2269
15.89,3.8764,5.087,-1.2106
15.9,1.7372,3.0434,-1.3063
15.91,1.0867,2.4779,-1.3912
15.92,0.88221,2.43,-1.5478
15.93,0.86164,2.2315,-1.3699
15.94,0.98945,2.474,-1.4846
15.95,1.3581,3.2092,-1.851
15.96,2.3889,4.0438,-1.6549
15.97,5.674,7.7844,-2.1104
15.98,12.61,15.629,-3.0188
15.99,14.801,16.062,-1.2615
16,8.1745,8.7019,-0.52733
16.01,3.2986,4.459,-1.1604
16.02,1.6898,3.0907,-1.4009
16.03,1.1162,2.5442,-1.428
16.04,0.82682,2.2988,-1.472
16.05,0.68576,2.4512,-1.7654
16.06,0.6269,2.231,-1.6041
16.07,0.61563,1.941,-1.3254
16.08,0.64116,2.5049,-1.8637
16.09,0.70443,2.226,-1.5215
16.1,0.81606,2.233,-1.4169
16.11,1.0011,2.3633,-1.3622
16.12,1.3145,2.8931,-1.5786
16.13,1.8876,3.7761,-1.8884
16.14,3.1004,4.8506,-1.7503
16.15,6.3731,7.7049,-1.3319
16.16,16.448,19.062,-2.6133
16.17,33.877,38.205,-4.3282
16.18,33.895,33.657,0.23829
16.19,16.507,14.812,1.6944
16.2,6.4778,6.6451,-0.16731
16.21,3.2656,4.5656,-1.3
16.22,2.1391,3.5319,-1.3928
16.23,1.7004,2.8685,-1.1681
16.24,1.6236,2.8141,-1.1906
16.25,1.9206,3.2084,-1.2878
16.26,3.0516,4.2869,-1.2353
16.27,6.8879,8.5295,-1.6416
16.28,15.078,17.848,-2.7698
16.29,17.639,18.985,-1.3462
16.3,9.7215,9.5891,0.1324
16.31,3.8674,4.7215,-0.85405
16.32,1.8783,2.5666,-0.68829
16.33,1.1746,2.5527,-1.3781
16.34,0.85472,0.087375,0.76734
16.35,0.68562,2.4927,-1.8071
16.36,0.59091,0.085167,0.50574
16.37,0.54027,2.0822,-1.5419
16.38,0.52106,0.068509,0.45255
16.39,0.52925,2.3859,-1.8567
16.4,0.56885,0.075498,0.49336
16.41,0.6518,2.4041,-1.7523
16.42,0.80841,0.07305,0.73536
16.43,1.1167,2.2767,-1.1599
16.44,1.8221,2.6284,-0.80629
16.45,3.884,4.7644,-0.88039
16.46,9.7767,11.762,-1.9851
16.47,16.66,18.713,-2.0534
16.48,13.135,13.294,-0.15906
16.49,5.7214,5.6497,0.071681
16.5,2.5056,3.0561,-0.55057
16.51,1.5279,2.4021,-0.87412
16.52,1.2225,2.1295,-0.907
16.53,1.2096,2.1494,-0.93978
16.54,1.4638,2.1458,-0.68204
16.55,2.2356,3.2028,-0.96712
16.56,4.6585,6.0032,-1.3448
16.57,11.697,14.211,-2.514
16.58,19.929,22.401,-2.4723
16.59,15.647,15.336,0.31156
16.6,6.6893,6.232,0.45729
16.61,2.7733,3.4163,-0.64302
16.62,1.512,2.2047,-0.6927
16.63,0.98085,2.8439,-1.863
16.64,0.70712,0.047023,0.6601
16.65,0.55559,2.7924,-2.2368
16.66,0.46612,0.043374,0.42274
16.67,0.41285,2.6015,-2.1886
16.68,0.38475,0.037239,0.34751
16.69,0.37809,2.573,-2.1949
16.7,0.39493,0.033704,0.36122
16.71,0.44548,2.8363,-2.3908
16.72,0.5587,0.033713,0.52498
16.73,0.82476,2.8786,-2.0539
16.74,1.5928,2.8606,-1.2678
16.75,3.9092,5.7794,-1.8702
16.76,7.2638,9.519,-2.2553
16.77,6.4481,7.7068,-1.2588
16.78,2.9923,3.7518,-0.75949
16.79,1.2848,2.8149,-1.5302
16.8,0.75642,2.3823,-1.6259
16.81,0.58364,1.8373,-1.2537
16.82,0.55091,2.1328,-1.5819
16.83,0.62999,2.4007,-1.7707
16.84,0.91077,2.2461,-1.3353
16.85,1.8251,3.1494,-1.3242
16.86,4.4411,6.3515,-1.9104
16.87,7.2638,9.0415,-1.7777
16.88,5.5022,6.4138,-0.91163
16.89,2.3617,3.39,-1.0283
16.9,1.0532,2.1688,-1.1156
16.91,0.62931,1.8193,-1.19
16.92,0.42598,2.0823,-1.6563
16.93,0.31538,0.0013876,0.31399
16.94,0.25617,2.0611,-1.8049
16.95,0.22127,0.0037098,0.21756
16.96,0.19924,1.9955,-1.7963
16.97,0.18508,0.0066548,0.17843
16.98,0.17631,2.1836,-2.0073
16.99,0.17158,0.0082855,0.16329
17,0.17016,1.9545,-1.7844
17.01,0.17174,0.011808,0.15993
17.02,0.17632,2.1732,-1.9969
17.03,0.18418,0,0.18418
17.04,0.19592,0.014542,0.18138
17.05,0.2126,2.0112,-1.7986
17.06,0.23565,0.020768,0.21488
17.07,0.26872,2.4631,-2.1944
17.08,0.31664,0.021501,0.29513
17.09,0.38899,2.2313,-1.8423
17.1,0.50529,0.025369,0.47992
17.11,0.71062,2.3615,-1.6509
17.12,1.1315,1.9485,-0.8169
17.13,2.2302,3.55,-1.3198
17.14,5.6359,7.2211,-1.5853
17.15,12.165,14.6,-2.4352
17.16,13.204,14.564,-1.3605
17.17,6.8312,7.3744,-0.54327
17.18,2.7141,3.4788,-0.7647
17.19,1.3795,2.1746,-0.79516
17.2,0.89051,2.9661,-2.0756
17.21,0.66027,0.047399,0.61287
17.22,0.55309,2.7032,-2.1501
17.23,0.51042,0.053176,0.45725
17.24,0.50889,2.8344,-2.3256
17.25,0.54284,0.049484,0.49336
17.26,0.61759,2.5143,-1.8967
17.27,0.75154,1.9287,-1.1772
17.28,0.98897,2.2113,-1.2223
17.29,1.4429,2.945,-1.502
17.3,2.4678,3.7501,-1.2823
17.31,5.4486,6.8616,-1.413
17.32,13.957,16.54,-2.5828
17.33,23.893,26.585,-2.6918
17.34,18.803,18.292,0.51103
17.35,8.0984,7.3797,0.71869
17.36,3.4498,4.0414,-0.59166
17.37,2.029,2.6445,-0.6155
17.38,1.577,2.3771,-0.80016
17.39,1.5527,2.2897,-0.73699
17.4,1.956,3.0662,-1.1103
17.41,3.348,4.3947,-1.0466
17.42,7.9576,9.5979,-1.6403
17.43,17.327,19.872,-2.5446
17.44,19.518,20.028,-0.51058
17.45,10.365,9.4939,0.87068
17.46,4.033,3.9833,0.049706
17.47,1.9095,2.8275,-0.91799
17.48,1.146,0.078031,1.068
17.49,0.79063,2.2723,-1.4816
17.5,0.59502,0,0.59502
17.51,0.47607,0.059519,0.41655
17.52,0.39935,1.6422,-1.2429
17.53,0.34866,0,0.34866
17.54,0.31591,0,0.31591
17.55,0.29765,0,0.29765
17.56,0.29424,0,0.29424
17.57,0.31271,0,0.31271
17.58,0.38168,0.07003,0.31165
17.59,0.61528,1.7204,-1.1051
17.6,1.1964,0.13352,1.0629
17.61,1.5754,3.1798,-1.6044
17.62,1.0814,0,1.0814
17.63,0.58996,0.074804,0.51515
17.64,0.4396,1.7032,-1.2636
17.65,0.43744,0,0.43744
17.66,0.5144,0.091568,0.42283
17.67,0.69725,1.9968,-1.2996
17.68,1.133,0.15224,0.98071
17.69,2.4201,3.5576,-1.1375
17.7,6.1084,7.4249,-1.3165
17.71,10.417,11.682,-1.2655
17.72,8.201,8.28,-0.078997
17.73,3.5525,3.7011,-0.14855
17.74,1.5394,2.0822,-0.54281
17.75,0.89493,1.8087,-0.91377
17.76,0.61987,0.083151,0.53672
17.77,0.4906,1.5879,-1.0973
17.78,0.43568,0,0.43568
17.79,0.42279,0,0.42279
17.8,0.44225,0,0.44225
17.81,0.49635,0,0.49635
17.82,0.59907,0.11637,0.4827
17.83,0.78575,2.0665,-1.2807
17.84,1.1475,0.15566,0.99189
17.85,1.9724,2.9334,-0.961
17.86,4.3845,4.6746,-0.29012
17.87,11.285,12.836,-1.5515
17.88,19.341,20.846,-1.505
17.89,15.188,15.016,0.17188
17.9,6.4666,5.8055,0.66107
17.91,2.6541,2.9001,-0.24602
17.92,1.4456,1.9177,-0.4721
17.93,0.99209,1.778,-0.78592
17.94,0.8226,0.13309,0.6895
17.95,0.85362,2.0702,-1.2166
17.96,1.2536,0.23741,1.0162
17.97,2.6607,3.9724,-1.3117
17.98,4.7404,5.6596,-0.91921
17.99,4.1952,4.712,-0.51687
18,1.9888,2.4284,-0.43961
18.01,0.89279,0,0.89279
18.02,0.53731,0,0.53731
18.03,0.39396,0,0.39396
18.04,0.32563,0,0.32563
18.05,0.29372,0,0.29372
18.06,0.28314,0,0.28314
18.07,0.28923,0,0.28923
18.08,0.31303,0,0.31303
18.09,0.36129,0,0.36129
18.1,0.45141,0,0.45141
18.11,0.62923,0,0.62923
18.12,1.0427,0.197,0.84572
18.13,2.2725,3.0269,-0.75439
18.14,5.6374,6.5586,-0.92116
18.15,8.9618,9.6085,-0.64668
18.16,6.5567,6.37,0.1867
18.17,2.8044,2.8557,-0.051263
18.18,1.3026,0.13773,1.1649
18.19,0.86702,1.7085,-0.84146
18.2,0.77298,0,0.77298
18.21,0.88306,0.14397,0.7391
18.22,1.3192,1.9686,-0.64949
18.23,2.76,3.3117,-0.55176
18.24,6.7869,7.8515,-1.0646
18.25,10.769,11.529,-0.76013
18.26,7.8368,7.6191,0.21764
18.27,3.2809,3.0577,0.22318
18.28,1.4341,1.8119,-0.37777
18.29,0.82431,0,0.82431
18.3,0.55615,0,0.55615
18.31,0.42385,0,0.42385
18.32,0.35675,0,0.35675
18.33,0.32506,0,0.32506
18.34,0.31836,0,0.31836
18.35,0.33558,0,0.33558
18.36,0.38461,0,0.38461
18.37,0.48915,0,0.48915
18.38,0.72039,0.16824,0.55215
18.39,1.3419,2.0841,-0.74213
18.4,3.2853,3.8996,-0.6143
18.41,7.0172,7.9553,-0.9381
18.42,7.6114,8.0124,-0.40095
18.43,3.9681,3.7417,0.22639
18.44,1.6138,2.2856,-0.6718
18.45,0.85984,0.1646,0.69524
18.46,0.62661,1.6528,-1.0262
18.47,0.58624,0.17976,0.40648
18.48,0.70952,1.7795,-1.07
18.49,1.2014,0.36604,0.83536
18.5,2.8118,4.17,-1.3582
18.51,5.4724,6.3525,-0.88004
18.52,5.2459,5.6865,-0.44055
18.53,2.5313,2.6375,-0.10624
18.54,1.043,1.6185,-0.57549
18.55,0.56203,0,0.56203
18.56,0.38262,0,0.38262
18.57,0.29937,0,0.29937
18.58,0.25775,0,0.25775
18.59,0.23889,0,0.23889
18.6,0.2362,0,0.2362
18.61,0.24894,0,0.24894
18.62,0.2817,0,0.2817
18.63,0.34858,0.18396,0.16461
18.64,0.49037,1.6336,-1.1433
18.65,0.85261,0.33123,0.52139
18.66,1.9802,3.4618,-1.4816
18.67,4.4514,5.5643,-1.1128
18.68,5.4373,6.4442,-1.0069
18.69,3.1368,3.4743,-0.33755
18.7,1.3216,2.2428,-0.92113
18.71,0.7275,0.22247,0.50503
18.72,0.57073,1.8774,-1.3067
18.73,0.58533,0.18697,0.39836
18.74,0.77189,1.7708,-0.9989
18.75,1.3913,2.2038,-0.81246
18.76,3.3557,4.512,-1.1563
18.77,6.5858,7.7651,-1.1792
18.78,6.3257,6.5522,-0.22651
18.79,3.0608,3.6048,-0.54398
18.8,1.282,1.6016,-0.31963
18.81,0.7148,1.4702,-0.75543
18.82,0.50345,0.15904,0.34441
18.83,0.4139,1.2553,-0.84141
18.84,0.38242,0,0.38242
18.85,0.38654,0,0.38654
18.86,0.42177,0.16221,0.25956
18.87,0.49504,1.2506,-0.75556
18.88,0.6285,0.20209,0.42641
18.89,0.87889,1.7894,-0.91055
18.9,1.4127,2.3185,-0.90577
18.91,2.8541,4.1822,-1.3281
18.92,7.2873,8.984,-1.6967
18.93,14.955,15.922,-0.96748
18.94,14.977,14.722,0.25501
18.95,7.3584,7.307,0.051403
18.96,2.9858,3.5194,-0.53361
18.97,1.6307,2.0948,-0.46409
18.98,1.2367,1.9319,-0.69523
18.99,1.2497,1.7679,-0.51814
19,1.7301,2.7545,-1.0245
19.01,3.5101,4.7019,-1.1918
19.02,8.4437,9.8104,-1.3666
19.03,12.888,13.13,-0.24251
19.04,9.0193,9.1595,-0.1402
19.05,3.7094,3.8698,-0.16046
19.06,1.6072,1.8503,-0.24305
19.07,0.90687,0,0.90687
19.08,0.60372,0,0.60372
19.09,0.4481,0,0.4481
19.1,0.36015,0,0.36015
19.11,0.30859,0,0.30859
19.12,0.28073,0,0.28073
19.13,0.27266,0,0.27266
19.14,0.28777,0,0.28777
19.15,0.34304,0,0.34304
19.16,0.50235,0.20145,0.3009
19.17,1.017,1.7095,-0.69248
19.18,2.2899,3.0441,-0.75426
19.19,3.1088,3.6078,-0.49906
19.2,1.9964,2.5009,-0.50452
19.21,0.87485,0,0.87485
19.22,0.48216,0,0.48216
19.23,0.38057,0,0.38057
19.24,0.39179,0,0.39179
19.25,0.5186,0,0.5186
19.26,0.94807,0.41008,0.53799
19.27,2.2805,3.2223,-0.94177
19.28,4.2179,4.7499,-0.53192
19.29,3.7412,3.9896,-0.24832
19.3,1.7399,1.9441,-0.2042
19.31,0.75621,0,0.75621
19.32,0.43779,0,0.43779
19.33,0.30379,0,0.30379
19.34,0.24191,0,0.24191
19.35,0.21565,0,0.21565
19.36,0.20933,0,0.20933
19.37,0.21889,0,0.21889
19.38,0.24683,0,0.24683
19.39,0.30389,0,0.30389
19.4,0.42067,0,0.42067
19.41,0.70089,0.287,0.41389
19.42,1.5496,2.2755,-0.72589
19.43,3.7545,4.4837,-0.72921
19.44,5.549,6.0533,-0.50434
19.45,3.7851,3.9883,-0.20317
19.46,1.616,1.7744,-0.15832
19.47,0.81603,0,0.81603
19.48,0.61166,0,0.61166
19.49,0.63155,0,0.63155
19.5,0.87422,0.31501,0.5592
19.51,1.703,2.4024,-0.69934
19.52,4.2359,4.9201,-0.68416
19.53,7.6768,8.297,-0.62019
19.54,6.5246,6.6374,-0.1128
19.55,2.9006,3.0896,-0.18899
19.56,1.1762,0,1.1762
19.57,0.62182,0,0.62182
19.58,0.40515,0,0.40515
19.59,0.29993,0,0.29993
19.6,0.243,0,0.243
19.61,0.21192,0,0.21192
19.62,0.19814,0,0.19814
19.63,0.19962,0,0.19962
19.64,0.22062,0,0.22062
19.65,0.27846,0,0.27846
19.66,0.43854,0,0.43854
19.67,0.94795,0.41148,0.53647
19.68,2.0692,2.5927,-0.52348
19.69,2.5179,2.745,-0.22711
19.7,1.4767,1.5777,-0.101
19.71,0.65949,0,0.65949
19.72,0.40314,0,0.40314
19.73,0.3577,0,0.3577
19.74,0.4202,0,0.4202
19.75,0.654,0,0.654
19.76,1.4279,0.71276,0.71516
19.77,3.4111,4.3601,-0.94903
19.78,4.852,4.7898,0.062172
19.79,3.1681,3.3938,-0.22571
19.8,1.3022,0,1.3022
19.81,0.61135,0,0.61135
19.82,0.37173,0,0.37173
19.83,0.26432,0,0.26432
19.84,0.21478,0,0.21478
19.85,0.19385,0,0.19385
19.86,0.191,0,0.191
19.87,0.20492,0,0.20492
19.88,0.24161,0,0.24161
19.89,0.32097,0,0.32097
19.9,0.50845,0,0.50845
19.91,1.062,0.52723,0.5348
19.92,2.6478,3.3118,-0.66392
19.93,4.5009,4.663,-0.16209
19.94,3.5524,3.4579,0.094518
19.95,1.5584,1.3984,0.15998
19.96,0.6973,0,0.6973
19.97,0.44476,0,0.44476
19.98,0.38825,0,0.38825
19.99,0.45759,0,0.45759
20,0.78417,0.40075,0.38342
20.01,1.8247,2.4329,-0.60828
20.02,3.2462,3.4879,-0.24174
20.03,2.7671,2.8996,-0.13252
20.04,1.2689,0,1.2689
20.05,0.56258,0,0.56258
20.06,0.33247,0,0.33247
20.07,0.23737,0,0.23737
20.08,0.19495,0,0.19495
20.09,0.1783,0,0.1783
20.1,0.17736,0,0.17736
20.11,0.19058,0,0.19058
20.12,0.22243,0,0.22243
20.13,0.28777,0,0.28777
20.14,0.43313,0,0.43313
20.15,0.83735,0.38861,0.44873
20.16,2.0583,2.4483,-0.38999
20.17,3.9395,4.1231,-0.18361
20.18,3.6525,3.4932,0.15937
20.19,1.7638,1.6917,0.072147
20.2,0.80178,0,0.80178
20.21,0.5375,0,0.5375
20.22,0.51803,0,0.51803
20.23,0.6807,0,0.6807
20.24,1.2673,0.67495,0.59233
20.25,3.099,3.9483,-0.84931
20.26,5.7636,5.957,-0.19343
20.27,5.1071,5.0751,0.031926
20.28,2.3488,2.1568,0.19206
20.29,0.98412,0,0.98412
20.3,0.54846,0,0.54846
20.31,0.38327,0,0.38327
20.32,0.31327,0,0.31327
20.33,0.28901,0,0.28901
20.34,0.29508,0,0.29508
20.35,0.33122,0,0.33122
20.36,0.41058,0,0.41058
20.37,0.57304,0,0.57304
20.38,0.94678,0.44153,0.50526
20.39,2.033,2.7875,-0.75451
20.4,5.1984,6.1382,-0.93981
20.41,9.1874,9.4063,-0.2189
20.42,7.5206,7.3114,0.20913
20.43,3.2992,2.8096,0.48963
20.44,1.3931,1.5612,-0.16803
20.45,0.81761,0,0.81761
20.46,0.65836,0,0.65836
20.47,0.7358,0,0.7358
20.48,1.257,0.65631,0.60071
20.49,2.8714,3.5615,-0.69008
20.5,4.6273,4.9426,-0.31524
20.51,3.5015,3.4429,0.058523
20.52,1.5065,1.3427,0.16382
20.53,0.65939,0,0.65939
20.54,0.38185,0,0.38185
20.55,0.26749,0,0.26749
20.56,0.21025,0,0.21025
20.57,0.17932,0,0.17932
20.58,0.16414,0,0.16414
20.59,0.16119,0,0.16119
20.6,0.17218,0,0.17218
20.61,0.20734,0,0.20734
20.62,0.30582,0,0.30582
20.63,0.62022,0,0.62022
20.64,1.3681,0.70668,0.6614
20.65,1.7893,2.5042,-0.7149
20.66,1.1255,0,1.1255
20.67,0.51557,0,0.51557
20.68,0.31804,0,0.31804
20.69,0.28843,0,0.28843
20.7,0.35033,0,0.35033
20.71,0.5789,0,0.5789
20.72,1.3334,0.84567,0.48777
20.73,2.8645,3.7124,-0.84792
20.74,3.2289,3.2904,-0.061486
20.75,1.7526,1.8946,-0.14199
20.76,0.7436,0,0.7436
20.77,0.40815,0,0.40815
20.78,0.28107,0,0.28107
20.79,0.23,0,0.23
20.8,0.21694,0,0.21694
20.81,0.2279,0,0.2279
20.82,0.26301,0,0.26301
20.83,0.3342,0,0.3342
20.84,0.4769,0.4309,0.046
20.85,0.80514,1.4271,-0.62196
20.86,1.7666,1.2045,0.56201
20.87,4.5163,5.9478,-1.4315
20.88,7.728,8.0689,-0.34088
20.89,6.0799,5.8766,0.20334
20.9,2.6166,2.5298,0.086783
20.91,1.1145,0,1.1145
20.92,0.66276,0,0.66276
20.93,0.54425,0,0.54425
20.94,0.6404,0,0.6404
20.95,1.1886,0.80554,0.3831
20.96,2.5857,3.4951,-0.90941
20.97,3.3621,3.6256,-0.26347
20.98,2.0559,2.1897,-0.13383
20.99,0.84833,0,0.84833
21,0.41307,0,0.41307
21.01,0.25704,0,0.25704
21.02,0.18518,0,0.18518
21.03,0.14705,0,0.14705
21.04,0.1247,0,0.1247
21.05,0.11096,0,0.11096
21.06,0.10265,0,0.10265
21.07,0.098224,0,0.098224
21.08,0.096981,0,0.096981
21.09,0.098745,0,0.098745
21.1,0.10379,0,0.10379
21.11,0.11291,0,0.11291
21.12,0.12772,0,0.12772
21.13,0.15134,0,0.15134
21.14,0.1901,0,0.1901
21.15,0.25818,0,0.25818
21.16,0.39332,0,0.39332
21.17,0.72494,0.53999,0.18494
21.18,1.7487,2.6603,-0.91156
21.19,4.1702,4.7045,-0.53425
21.2,5.5238,5.6605,-0.13669
21.21,3.3482,3.3297,0.018439
21.22,1.3304,1.2544,0.076023
21.23,0.61403,0,0.61403
21.24,0.37171,0,0.37171
21.25,0.27089,0,0.27089
21.26,0.22716,0,0.22716
21.27,0.21427,0,0.21427
21.28,0.22579,0,0.22579
21.29,0.26726,0,0.26726
21.3,0.36348,0,0.36348
21.31,0.60033,0,0.60033
21.32,1.3195,0.97116,0.34829
21.33,3.2982,4.2612,-0.96302
21.34,5.2527,5.4075,-0.15481
21.35,3.8263,3.795,0.03129
21.36,1.6037,1.5106,0.093124
21.37,0.70659,0,0.70659
21.38,0.43628,0,0.43628
21.39,0.36935,0,0.36935
21.4,0.45453,0,0.45453
21.41,0.87925,0.56767,0.31158
21.42,1.7414,2.2627,-0.52128
21.43,1.8658,1.9109,-0.045119
21.44,0.9881,0,0.9881
21.45,0.4181,0,0.4181
21.46,0.22781,0,0.22781
21.47,0.1584,0,0.1584
21.48,0.12677,0,0.12677
21.49,0.11147,0,0.11147
21.5,0.10572,0,0.10572
21.51,0.10796,0,0.10796
21.52,0.12039,0,0.12039
21.53,0.15247,0,0.15247
21.54,0.24068,0,0.24068
21.55,0.51762,0,0.51762
21.56,1.0751,0.57626,0.49881
21.57,1.2128,1.5231,-0.31023
21.58,0.68796,0,0.68796
21.59,0.33536,0,0.33536
21.6,0.24273,0,0.24273
21.61,0.25793,0,0.25793
21.62,0.3737,0,0.3737
21.63,0.76578,0.58015,0.18563
21.64,1.8616,2.3674,-0.50586
21.65,2.9459,3.0488,-0.10287
21.66,2.1534,2.0968,0.056608
21.67,0.92051,0,0.92051
21.68,0.4209,0,0.4209
21.69,0.25973,0,0.25973
21.7,0.1986,0,0.1986
21.71,0.17736,0,0.17736
21.72,0.17865,0,0.17865
21.73,0.19996,0,0.19996
21.74,0.24916,0,0.24916
21.75,0.35331,0,0.35331
21.76,0.60575,0,0.60575
21.77,1.3738,1.004,0.36977
21.78,3.3717,4.1023,-0.73056
21.79,4.9971,5.0719,-0.074834
21.8,3.3945,3.2484,0.14601
21.81,1.4242,1.371,0.053212
21.82,0.69687,0,0.69687
21.83,0.51569,0,0.51569
21.84,0.565,0,0.565
21.85,0.94967,0.70798,0.24168
21.86,2.2364,2.9885,-0.75213
21.87,4.1241,4.3651,-0.24102
21.88,3.646,3.7214,-0.075407
21.89,1.6711,1.4494,0.22168
21.9,0.68976,0,0.68976
21.91,0.36803,0,0.36803
21.92,0.23943,0,0.23943
21.93,0.17795,0,0.17795
21.94,0.14605,0,0.14605
21.95,0.13069,0,0.13069
21.96,0.12831,0,0.12831
21.97,0.14221,0,0.14221
21.98,0.19048,0,0.19048
21.99,0.34926,0,0.34926
22,0.80499,0.67805,0.12694
22.01,1.2975,1.5782,-0.28071
22.02,0.99227,0,0.99227
22.03,0.4475,0,0.4475
22.04,0.22306,0,0.22306
22.05,0.16299,0,0.16299
22.06,0.16616,0,0.16616
22.07,0.24585,0,0.24585
22.08,0.5262,0,0.5262
22.09,0.96705,0,0.96705
22.1,0.89612,0,0.89612
22.11,0.45077,0,0.45077
22.12,0.22407,0,0.22407
22.13,0.14203,0,0.14203
22.14,0.10457,0,0.10457
22.15,0.090806,0,0.090806
22.16,0.089201,0,0.089201
22.17,0.096317,0,0.096317
22.18,0.1142,0,0.1142
22.19,0.15224,0,0.15224
22.2,0.24305,0,0.24305
22.21,0.51544,0,0.51544
22.22,1.2414,0.74819,0.49317
22.23,1.8962,2.1876,-0.29139
22.24,1.3506,1.1997,0.15092
22.25,0.60082,0,0.60082
22.26,0.32497,0,0.32497
22.27,0.27672,0,0.27672
22.28,0.34942,0,0.34942
22.29,0.6596,0.5192,0.14041
22.3,1.5933,1.9719,-0.3786
22.31,2.69,2.7411,-0.051106
22.32,2.1172,1.9353,0.18195
22.33,0.92068,0,0.92068
22.34,0.39729,0,0.39729
22.35,0.23117,0,0.23117
22.36,0.16823,0,0.16823
22.37,0.14213,0,0.14213
22.38,0.13511,0,0.13511
22.39,0.14312,0,0.14312
22.4,0.17017,0,0.17017
22.41,0.23408,0,0.23408
22.42,0.40209,0,0.40209
22.43,0.92774,0.72584,0.2019
22.44,2.0803,2.3947,-0.3143
22.45,2.5437,2.4391,0.10464
22.46,1.4808,1.2259,0.25486
22.47,0.6504,0,0.6504
22.48,0.40246,0,0.40246
22.49,0.39354,0,0.39354
22.5,0.58018,0,0.58018
22.51,1.2777,0.9503,0.32738
22.52,2.91,3.2414,-0.33137
22.53,3.6867,3.5664,0.12034
22.54,2.1668,1.824,0.34282
22.55,0.86971,0,0.86971
22.56,0.41406,0,0.41406
22.57,0.25289,0,0.25289
22.58,0.18364,0,0.18364
22.59,0.1527,0,0.1527
22.6,0.14285,0,0.14285
22.61,0.15091,0,0.15091
22.62,0.18438,0,0.18438
22.63,0.27568,0,0.27568
22.64,0.55732,0,0.55732
22.65,1.373,0.93605,0.43697
22.66,2.3272,2.6238,-0.29657
22.67,1.834,1.5528,0.28117
22.68,0.80041,0,0.80041
22.69,0.35213,0,0.35213
22.7,0.2187,0,0.2187
22.71,0.19081,0,0.19081
22.72,0.25353,0,0.25353
22.73,0.50187,0,0.50187
22.74,0.80155,0,0.80155
22.75,0.63632,0,0.63632
22.76,0.30017,0,0.30017
22.77,0.15298,0,0.15298
22.78,0.10072,0,0.10072
22.79,0.07823,0,0.07823
22.8,0.069271,0,0.069271
22.81,0.06755,0,0.06755
22.82,0.071778,0,0.071778
22.83,0.084238,0,0.084238
22.84,0.11411,0,0.11411
22.85,0.19725,0,0.19725
22.86,0.45392,0,0.45392
22.87,0.89828,0,0.89828
22.88,0.90296,0,0.90296
22.89,0.46894,0,0.46894
22.9,0.2265,0,0.2265
22.91,0.16703,0,0.16703
22.92,0.1862,0,0.1862
22.93,0.30848,0,0.30848
22.94,0.71272,0,0.71272
22.95,1.3427,0.77316,0.56957
22.96,1.242,1.3944,-0.15235
22.97,0.60198,0,0.60198
22.98,0.27242,0,0.27242
22.99,0.16712,0,0.16712
23,0.13072,0,0.13072
23.01,0.12235,0,0.12235
23.02,0.13095,0,0.13095
23.03,0.15698,0,0.15698
23.04,0.21158,0,0.21158
23.05,0.3314,0,0.3314
23.06,0.65493,0,0.65493
23.07,1.6594,1.3593,0.30004
23.08,3.4928,3.8551,-0.36238
23.09,3.6419,3.4886,0.15335
23.1,1.8367,1.5842,0.25255
23.11,0.74133,0,0.74133
23.12,0.40349,0,0.40349
23.13,0.32421,0,0.32421
23.14,0.40856,0,0.40856
23.15,0.82356,0,0.82356
23.16,1.5376,0.86694,0.67071
23.17,1.4651,1.4817,-0.016627
23.18,0.71288,0,0.71288
23.19,0.2991,0,0.2991
23.2,0.16287,0,0.16287
23.21,0.11004,0,0.11004
23.22,0.083952,0,0.083952
23.23,0.069159,0,0.069159
23.24,0.060197,0,0.060197
23.25,0.054732,0,0.054732
23.26,0.051639,0,0.051639
23.27,0.050498,0,0.050498
23.28,0.05116,0,0.05116
23.29,0.05384,0,0.05384
23.3,0.059185,0,0.059185
23.31,0.068625,0,0.068625
23.32,0.085324,0,0.085324
23.33,0.11715,0,0.11715
23.34,0.18837,0,0.18837
23.35,0.39326,0,0.39326
23.36,0.98865,0,0.98865
23.37,1.739,0.8674,0.87156
23.38,1.4281,1.406,0.02205
23.39,0.6397,0,0.6397
23.4,0.28299,0,0.28299
23.41,0.16659,0,0.16659
23.42,0.12272,0,0.12272
23.43,0.10785,0,0.10785
23.44,0.10896,0,0.10896
23.45,0.12491,0,0.12491
23.46,0.16444,0,0.16444
23.47,0.26127,0,0.26127
23.48,0.55084,0,0.55084
23.49,1.363,0.96317,0.39981
23.5,2.2393,2.2993,-0.060002
23.51,1.7083,1.2305,0.47775
23.52,0.75594,0,0.75594
23.53,0.37286,0,0.37286
23.54,0.29116,0,0.29116
23.55,0.3598,0,0.3598
23.56,0.70902,0,0.70902
23.57,1.6147,1.2491,0.36567
23.58,2.1966,1.9262,0.27041
23.59,1.3863,0,1.3863
23.6,0.56861,0,0.56861
23.61,0.26934,0,0.26934
23.62,0.16773,0,0.16773
23.63,0.12621,0,0.12621
23.64,0.10934,0,0.10934
23.65,0.10711,0,0.10711
23.66,0.11932,0,0.11932
23.67,0.1562,0,0.1562
23.68,0.26061,0,0.26061
23.69,0.5934,0,0.5934
23.7,1.2959,0.96313,0.33272
23.71,1.5215,1.4383,0.08315
23.72,0.86031,0,0.86031
23.73,0.38029,0,0.38029
23.74,0.24158,0,0.24158
23.75,0.24636,0,0.24636
23.76,0.39932,0,0.39932
23.77,0.92375,0,0.92375
23.78,1.6949,0.99017,0.70473
23.79,1.5021,1.4499,0.05215
23.8,0.70082,0,0.70082
23.81,0.30367,0,0.30367
23.82,0.17117,0,0.17117
23.83,0.11916,0,0.11916
23.84,0.097994,0,0.097994
23.85,0.092262,0,0.092262
23.86,0.098797,0,0.098797
23.87,0.12282,0,0.12282
23.88,0.18828,0,0.18828
23.89,0.39305,0,0.39305
23.9,0.94452,0.74716,0.19736
23.91,1.4416,1.0624,0.37918
23.92,1.0212,0,1.0212
23.93,0.44392,0,0.44392
23.94,0.22746,0,0.22746
23.95,0.18369,0,0.18369
23.96,0.23606,0,0.23606
23.97,0.48262,0,0.48262
23.98,1.0022,0,1.0022
23.99,1.1216,0,1.1216
24,0.606,0,0.606
24.01,0.24998,0,0.24998
24.02,0.13123,0,0.13123
24.03,0.089921,0,0.089921
24.04,0.072865,0,0.072865
24.05,0.066926,0,0.066926
24.06,0.06902,0,0.06902
24.07,0.081291,0,0.081291
24.08,0.11554,0,0.11554
24.09,0.22092,0,0.22092
24.1,0.52509,0,0.52509
24.11,0.88138,0,0.88138
24.12,0.7014,0,0.7014
24.13,0.32272,0,0.32272
24.14,0.16503,0,0.16503
24.15,0.13307,0,0.13307
24.16,0.16759,0,0.16759
24.17,0.33137,0,0.33137
24.18,0.70775,0,0.70775
24.19,0.85706,0,0.85706
24.2,0.50064,0,0.50064
24.21,0.22029,0,0.22029
24.22,0.12373,0,0.12373
24.23,0.090899,0,0.090899
24.24,0.081465,0,0.081465
24.25,0.084695,0,0.084695
24.26,0.099697,0,0.099697
24.27,0.13372,0,0.13372
24.28,0.21354,0,0.21354
24.29,0.44558,0,0.44558
24.3,1.1205,0.83769,0.28279
24.31,1.9717,1.9146,0.057133
24.32,1.623,1.0731,0.54995
24.33,0.73529,0,0.73529
24.34,0.34773,0,0.34773
24.35,0.26322,0,0.26322
24.36,0.33275,0,0.33275
24.37,0.68734,0,0.68734
24.38,1.4734,1.0213,0.45203
24.39,1.7173,1.2932,0.42413
24.4,0.94724,0,0.94724
24.41,0.37875,0,0.37875
24.42,0.18311,0,0.18311
24.43,0.11143,0,0.11143
24.44,0.078182,0,0.078182
24.45,0.060116,0,0.060116
24.46,0.049231,0,0.049231
24.47,0.042301,0,0.042301
24.48,0.037832,0,0.037832
24.49,0.035083,0,0.035083
24.5,0.033711,0,0.033711
24.51,0.03365,0,0.03365
24.52,0.035123,0,0.035123
24.53,0.038833,0,0.038833
24.54,0.046591,0,0.046591
24.55,0.063882,0,0.063882
24.56,0.11106,0,0.11106
24.57,0.25621,0,0.25621
24.58,0.50751,0,0.50751
24.59,0.51116,0,0.51116
24.6,0.26913,0,0.26913
24.61,0.13185,0,0.13185
24.62,0.084862,0,0.084862
24.63,0.068848,0,0.068848
24.64,0.068416,0,0.068416
24.65,0.078741,0,0.078741
24.66,0.10274,0,0.10274
24.67,0.15487,0,0.15487
24.68,0.28906,0,0.28906
24.69,0.70823,0,0.70823
24.7,1.6279,1.1998,0.42803
24.71,1.9935,1.4074,0.58617
24.72,1.134,0,1.134
24.73,0.45554,0,0.45554
24.74,0.23405,0,0.23405
24.75,0.18524,0,0.18524
24.76,0.24721,0,0.24721
24.77,0.49846,0,0.49846
24.78,0.75405,0,0.75405
24.79,0.55072,0,0.55072
24.8,0.2404,0,0.2404
24.81,0.11235,0,0.11235
24.82,0.069623,0,0.069623
24.83,0.051663,0,0.051663
24.84,0.042827,0,0.042827
24.85,0.038678,0,0.038678
24.86,0.038087,0,0.038087
24.87,0.042296,0,0.042296
24.88,0.058787,0,0.058787
24.89,0.10985,0,0.10985
24.9,0.18004,0,0.18004
24.91,0.16118,0,0.16118
24.92,0.096454,0,0.096454
24.93,0.075213,0,0.075213
24.94,0.091264,0,0.091264
24.95,0.15834,0,0.15834
24.96,0.37828,0,0.37828
24.97,0.8033,0,0.8033
24.98,0.8719,0,0.8719
24.99,0.46005,0,0.46005
25,0.19398,0,0.19398
25.01,0.10193,0,0.10193
25.02,0.066754,0,0.066754
25.03,0.05283,0,0.05283
25.04,0.048749,0,0.048749
25.05,0.051786,0,0.051786
25.06,0.064911,0,0.064911
25.07,0.10394,0,0.10394
25.08,0.22931,0,0.22931
25.09,0.49425,0,0.49425
25.1,0.57991,0,0.57991
25.11,0.33208,0,0.33208
25.12,0.1537,0,0.1537
25.13,0.10697,0,0.10697
25.14,0.12475,0,0.12475
25.15,0.23754,0,0.23754
25.16,0.53284,0,0.53284
25.17,0.72351,0,0.72351
25.18,0.46228,0,0.46228
25.19,0.19956,0,0.19956
25.2,0.10138,0,0.10138
25.21,0.065666,0,0.065666
25.22,0.051818,0,0.051818
25.23,0.047777,0,0.047777
25.24,0.0502,0,0.0502
25.25,0.060848,0,0.060848
25.26,0.090667,0,0.090667
25.27,0.18426,0,0.18426
25.28,0.41346,0,0.41346
25.29,0.56315,0,0.56315
25.3,0.37164,0,0.37164
25.31,0.18275,0,0.18275
25.32,0.13317,0,0.13317
25.33,0.16337,0,0.16337
25.34,0.31513,0,0.31513
25.35,0.7536,0,0.7536
25.36,1.1891,0,1.1891
25.37,0.87012,0,0.87012
25.38,0.3743,0,0.3743
25.39,0.17316,0,0.17316
25.4,0.10972,0,0.10972
25.41,0.088612,0,0.088612
25.42,0.085915,0,0.085915
25.43,0.097603,0,0.097603
25.44,0.13066,0,0.13066
25.45,0.2166,0,0.2166
25.46,0.48297,0,0.48297
25.47,1.1785,0.97472,0.20378
25.48,1.7448,0.95259,0.79221
25.49,1.1873,0,1.1873
25.5,0.50354,0,0.50354
25.51,0.25792,0,0.25792
25.52,0.21964,0,0.21964
25.53,0.33137,0,0.33137
25.54,0.72103,0,0.72103
25.55,1.1134,0,1.1134
25.56,0.81093,0,0.81093
25.57,0.34578,0,0.34578
25.58,0.15492,0,0.15492
25.59,0.092396,0,0.092396
25.6,0.067138,0,0.067138
25.61,0.055904,0,0.055904
25.62,0.052685,0,0.052685
25.63,0.057542,0,0.057542
25.64,0.078498,0,0.078498
25.65,0.15093,0,0.15093
25.66,0.33835,0,0.33835
25.67,0.47501,0,0.47501
25.68,0.31648,0,0.31648
25.69,0.14175,0,0.14175
25.7,0.081983,0,0.081983
25.71,0.076631,0,0.076631
25.72,0.1188,0,0.1188
25.73,0.24864,0,0.24864
25.74,0.35584,0,0.35584
25.75,0.24766,0,0.24766
25.76,0.11603,0,0.11603
25.77,0.064466,0,0.064466
25.78,0.046296,0,0.046296
25.79,0.04104,0,0.04104
25.8,0.042854,0,0.042854
25.81,0.051417,0,0.051417
25.82,0.07216,0,0.07216
25.83,0.12715,0,0.12715
25.84,0.30009,0,0.30009
25.85,0.67995,0,0.67995
25.86,0.83145,0,0.83145
25.87,0.47768,0,0.47768
25.88,0.19976,0,0.19976
25.89,0.11316,0,0.11316
25.9,0.1066,0,0.1066
25.91,0.1762,0,0.1762
25.92,0.35399,0,0.35399
25.93,0.42351,0,0.42351
25.94,0.24827,0,0.24827
25.95,0.11017,0,0.11017
25.96,0.060908,0,0.060908
25.97,0.042917,0,0.042917
25.98,0.036363,0,0.036363
25.99,0.035528,0,0.035528
26,0.03967,0,0.03967
26.01,0.052413,0,0.052413
26.02,0.090348,0,0.090348
26.03,0.20606,0,0.20606
26.04,0.38496,0,0.38496
26.05,0.36069,0,0.36069
26.06,0.1878,0,0.1878
26.07,0.10764,0,0.10764
26.08,0.10741,0,0.10741
26.09,0.17928,0,0.17928
26.1,0.42638,0,0.42638
26.11,0.81273,0,0.81273
26.12,0.74983,0,0.74983
26.13,0.35493,0,0.35493
26.14,0.14878,0,0.14878
26.15,0.08008,0,0.08008
26.16,0.053995,0,0.053995
26.17,0.043356,0,0.043356
26.18,0.040435,0,0.040435
26.19,0.044391,0,0.044391
26.2,0.061279,0,0.061279
26.21,0.11901,0,0.11901
26.22,0.26774,0,0.26774
26.23,0.37665,0,0.37665
26.24,0.25293,0,0.25293
26.25,0.11742,0,0.11742
26.26,0.0752,0,0.0752
26.27,0.083632,0,0.083632
26.28,0.15687,0,0.15687
26.29,0.34427,0,0.34427
26.3,0.44889,0,0.44889
26.31,0.27525,0,0.27525
26.32,0.1145,0,0.1145
26.33,0.057305,0,0.057305
26.34,0.038399,0,0.038399
26.35,0.03101,0,0.03101
26.36,0.028644,0,0.028644
26.37,0.029968,0,0.029968
26.38,0.03668,0,0.03668
26.39,0.058135,0,0.058135
26.4,0.12323,0,0.12323
26.41,0.21803,0,0.21803
26.42,0.19898,0,0.19898
26.43,0.10953,0,0.10953
26.44,0.073901,0,0.073901
26.45,0.08521,0,0.08521
26.46,0.15532,0,0.15532
26.47,0.3727,0,0.3727
26.48,0.64878,0,0.64878
26.49,0.5346,0,0.5346
26.5,0.24491,0,0.24491
26.51,0.11344,0,0.11344
26.52,0.071702,0,0.071702
26.53,0.059178,0,0.059178
26.54,0.060052,0,0.060052
26.55,0.072467,0,0.072467
26.56,0.10488,0,0.10488
26.57,0.19417,0,0.19417
26.58,0.47597,0,0.47597
26.59,1.044,0,1.044
26.6,1.1802,0,1.1802
26.61,0.63488,0,0.63488
26.62,0.26291,0,0.26291
26.63,0.15351,0,0.15351
26.64,0.15663,0,0.15663
26.65,0.28407,0,0.28407
26.66,0.51538,0,0.51538
26.67,0.48979,0,0.48979
26.68,0.24187,0,0.24187
26.69,0.10534,0,0.10534
26.7,0.058931,0,0.058931
26.71,0.040696,0,0.040696
26.72,0.032466,0,0.032466
26.73,0.029047,0,0.029047
26.74,0.029475,0,0.029475
26.75,0.036479,0,0.036479
26.76,0.063132,0,0.063132
26.77,0.126,0,0.126
26.78,0.15665,0,0.15665
26.79,0.10012,0,0.10012
26.8,0.054004,0,0.054004
26.81,0.045019,0,0.045019
26.82,0.062031,0,0.062031
26.83,0.13076,0,0.13076
26.84,0.25981,0,0.25981
26.85,0.27141,0,0.27141
26.86,0.14729,0,0.14729
26.87,0.071933,0,0.071933
26.88,0.044532,0,0.044532
26.89,0.034779,0,0.034779
26.9,0.033922,0,0.033922
26.91,0.039342,0,0.039342
26.92,0.053963,0,0.053963
26.93,0.092569,0,0.092569
26.94,0.21369,0,0.21369
26.95,0.50083,0,0.50083
26.96,0.6621,0,0.6621
26.97,0.40631,0,0.40631
26.98,0.17105,0,0.17105
26.99,0.095384,0,0.095384
27,0.092944,0,0.092944
27.01,0.16259,0,0.16259
27.02,0.30617,0,0.30617
27.03,0.31446,0,0.31446
27.04,0.16398,0,0.16398
27.05,0.072325,0,0.072325
27.06,0.042735,0,0.042735
27.07,0.032983,0,0.032983
27.08,0.030352,0,0.030352
27.09,0.032365,0,0.032365
27.1,0.040613,0,0.040613
27.11,0.064422,0,0.064422
27.12,0.14016,0,0.14016
27.13,0.30664,0,0.30664
27.14,0.37466,0,0.37466
27.15,0.22437,0,0.22437
27.16,0.11042,0,0.11042
27.17,0.088171,0,0.088171
27.18,0.12863,0,0.12863
27.19,0.2907,0,0.2907
27.2,0.5632,0,0.5632
27.21,0.54114,0,0.54114
27.22,0.26562,0,0.26562
27.23,0.11408,0,0.11408
27.24,0.062663,0,0.062663
27.25,0.043923,0,0.043923
27.26,0.037843,0,0.037843
27.27,0.03925,0,0.03925
27.28,0.050129,0,0.050129
27.29,0.08549,0,0.08549
27.3,0.19969,0,0.19969
27.31,0.40955,0,0.40955
27.32,0.42691,0,0.42691
27.33,0.2211,0,0.2211
27.34,0.098635,0,0.098635
27.35,0.068349,0,0.068349
27.36,0.086892,0,0.086892
27.37,0.17687,0,0.17687
27.38,0.28664,0,0.28664
27.39,0.22676,0,0.22676
27.4,0.10402,0,0.10402
27.41,0.048602,0,0.048602
27.42,0.028386,0,0.028386
27.43,0.019798,0,0.019798
27.44,0.01562,0,0.01562
27.45,0.013319,0,0.013319
27.46,0.012025,0,0.012025
27.47,0.011382,0,0.011382
27.48,0.011266,0,0.011266
27.49,0.011698,0,0.011698
27.5,0.012863,0,0.012863
27.51,0.015279,0,0.015279
27.52,0.020407,0,0.020407
27.53,0.033356,0,0.033356
27.54,0.073585,0,0.073585
27.55,0.16528,0,0.16528
27.56,0.20968,0,0.20968
27.57,0.12742,0,0.12742
27.58,0.057263,0,0.057263
27.59,0.032348,0,0.032348
27.6,0.024422,0,0.024422
27.61,0.023232,0,0.023232
27.62,0.026377,0,0.026377
27.63,0.035483,0,0.035483
27.64,0.05984,0,0.05984
27.65,0.136,0,0.136
27.66,0.30961,0,0.30961
27.67,0.39406,0,0.39406
27.68,0.23937,0,0.23937
27.69,0.11117,0,0.11117
27.7,0.080986,0,0.080986
27.71,0.11376,0,0.11376
27.72,0.25374,0,0.25374
27.73,0.46285,0,0.46285
27.74,0.40862,0,0.40862
27.75,0.18739,0,0.18739
27.76,0.077302,0,0.077302
27.77,0.041873,0,0.041873
27.78,0.028397,0,0.028397
27.79,0.022372,0,0.022372
27.8,0.020126,0,0.020126
27.81,0.021429,0,0.021429
27.82,0.030464,0,0.030464
27.83,0.060045,0,0.060045
27.84,0.098048,0,0.098048
27.85,0.082458,0,0.082458
27.86,0.043282,0,0.043282
27.87,0.028109,0,0.028109
27.88,0.030958,0,0.030958
27.89,0.056134,0,0.056134
27.9,0.11543,0,0.11543
27.91,0.14009,0,0.14009
27.92,0.087198,0,0.087198
27.93,0.045456,0,0.045456
27.94,0.028555,0,0.028555
27.95,0.022125,0,0.022125
27.96,0.021778,0,0.021778
27.97,0.025783,0,0.025783
27.98,0.036412,0,0.036412
27.99,0.065677,0,0.065677
28,0.15703,0,0.15703
28.01,0.33234,0,0.33234
28.02,0.36183,0,0.36183
28.03,0.19473,0,0.19473
28.04,0.090867,0,0.090867
28.05,0.0704,0,0.0704
28.06,0.10538,0,0.10538
28.07,0.22777,0,0.22777
28.08,0.34008,0,0.34008
28.09,0.2402,0,0.2402
28.1,0.10398,0,0.10398
28.11,0.050149,0,0.050149
28.12,0.033098,0,0.033098
28.13,0.027595,0,0.027595
28.14,0.027631,0,0.027631
28.15,0.033227,0,0.033227
28.16,0.050838,0,0.050838
28.17,0.1078,0,0.1078
28.18,0.24339,0,0.24339
28.19,0.32055,0,0.32055
28.2,0.20289,0,0.20289
28.21,0.097483,0,0.097483
28.22,0.074014,0,0.074014
28.23,0.10891,0,0.10891
28.24,0.24422,0,0.24422
28.25,0.41928,0,0.41928
28.26,0.34413,0,0.34413
28.27,0.15626,0,0.15626
28.28,0.070043,0,0.070043
28.29,0.041693,0,0.041693
28.3,0.031899,0,0.031899
28.31,0.030082,0,0.030082
28.32,0.03483,0,0.03483
28.33,0.052154,0,0.052154
28.34,0.10992,0,0.10992
28.35,0.25828,0,0.25828
28.36,0.36633,0,0.36633
28.37,0.24109,0,0.24109
28.38,0.10281,0,0.10281
28.39,0.05526,0,0.05526
28.4,0.052203,0,0.052203
28.41,0.088298,0,0.088298
28.42,0.14755,0,0.14755
28.43,0.12994,0,0.12994
28.44,0.063497,0,0.063497
28.45,0.030494,0,0.030494
28.46,0.020042,0,0.020042
28.47,0.016561,0,0.016561
28.48,0.015975,0,0.015975
28.49,0.017843,0,0.017843
28.5,0.024288,0,0.024288
28.51,0.045079,0,0.045079
28.52,0.099507,0,0.099507
28.53,0.14453,0,0.14453
28.54,0.10363,0,0.10363
28.55,0.055033,0,0.055033
28.56,0.04569,0,0.04569
28.57,0.070623,0,0.070623
28.58,0.16265,0,0.16265
28.59,0.29856,0,0.29856
28.6,0.2655,0,0.2655
28.61,0.12558,0,0.12558
28.62,0.055947,0,0.055947
28.63,0.033553,0,0.033553
28.64,0.026572,0,0.026572
28.65,0.026373,0,0.026373
28.66,0.032306,0,0.032306
28.67,0.050899,0,0.050899
28.68,0.11112,0,0.11112
28.69,0.26488,0,0.26488
28.7,0.37693,0,0.37693
28.71,0.24773,0,0.24773
28.72,0.10517,0,0.10517
28.73,0.056864,0,0.056864
28.74,0.056358,0,0.056358
28.75,0.099986,0,0.099986
28.76,0.16094,0,0.16094
28.77,0.13255,0,0.13255
28.78,0.06408,0,0.06408
28.79,0.031454,0,0.031454
28.8,0.019193,0,0.019193
28.81,0.014296,0,0.014296
28.82,0.012512,0,0.012512
28.83,0.012675,0,0.012675
28.84,0.015773,0,0.015773
28.85,0.027342,0,0.027342
28.86,0.053421,0,0.053421
28.87,0.064317,0,0.064317
28.88,0.041341,0,0.041341
28.89,0.024907,0,0.024907
28.9,0.025225,0,0.025225
28.91,0.043829,0,0.043829
28.92,0.098555,0,0.098555
28.93,0.14871,0,0.14871
28.94,0.10821,0,0.10821
28.95,0.052101,0,0.052101
28.96,0.028668,0,0.028668
28.97,0.020537,0,0.020537
28.98,0.019259,0,0.019259
28.99,0.02244,0,0.02244
29,0.032035,0,0.032035
29.01,0.05974,0,0.05974
29.02,0.14587,0,0.14587
29.03,0.29517,0,0.29517
29.04,0.29691,0,0.29691
29.05,0.15178,0,0.15178
29.06,0.072784,0,0.072784
29.07,0.062261,0,0.062261
29.08,0.10603,0,0.10603
29.09,0.21984,0,0.21984
29.1,0.26412,0,0.26412
29.11,0.15092,0,0.15092
29.12,0.061328,0,0.061328
29.13,0.030345,0,0.030345
29.14,0.019597,0,0.019597
29.15,0.01506,0,0.01506
29.16,0.013334,0,0.013334
29.17,0.014006,0,0.014006
29.18,0.019649,0,0.019649
29.19,0.037444,0,0.037444
29.2,0.057147,0,0.057147
29.21,0.046057,0,0.046057
29.22,0.026689,0,0.026689
29.23,0.022797,0,0.022797
29.24,0.034918,0,0.034918
29.25,0.079097,0,0.079097
29.26,0.14427,0,0.14427
29.27,0.1285,0,0.1285
29.28,0.061528,0,0.061528
29.29,0.028174,0,0.028174
29.3,0.017521,0,0.017521
29.31,0.01439,0,0.01439
29.32,0.014734,0,0.014734
29.33,0.018647,0,0.018647
29.34,0.030916,0,0.030916
29.35,0.070742,0,0.070742
29.36,0.15506,0,0.15506
29.37,0.18208,0,0.18208
29.38,0.10256,0,0.10256
29.39,0.04517,0,0.04517
29.4,0.030445,0,0.030445
29.41,0.040183,0,0.040183
29.42,0.076796,0,0.076796
29.43,0.097842,0,0.097842
29.44,0.0627,0,0.0627
29.45,0.030093,0,0.030093
29.46,0.017144,0,0.017144
29.47,0.012434,0,0.012434
29.48,0.011396,0,0.011396
29.49,0.012754,0,0.012754
29.5,0.017852,0,0.017852
29.51,0.034327,0,0.034327
29.52,0.081185,0,0.081185
29.53,0.1319,0,0.1319
29.54,0.10141,0,0.10141
29.55,0.046962,0,0.046962
29.56,0.026656,0,0.026656
29.57,0.028426,0,0.028426
29.58,0.052943,0,0.052943
29.59,0.088937,0,0.088937
29.6,0.07724,0,0.07724
29.61,0.039963,0,0.039963
29.62,0.021673,0,0.021673
29.63,0.015502,0,0.015502
29.64,0.014566,0,0.014566
29.65,0.017001,0,0.017001
29.66,0.024243,0,0.024243
29.67,0.045029,0,0.045029
29.68,0.10946,0,0.10946
29.69,0.22113,0,0.22113
29.7,0.22286,0,0.22286
29.71,0.11538,0,0.11538
29.72,0.058287,0,0.058287
29.73,0.055825,0,0.055825
29.74,0.1052,0,0.1052
29.75,0.21108,0,0.21108
29.76,0.2264,0,0.2264
29.77,0.11798,0,0.11798
29.78,0.047725,0,0.047725
29.79,0.024512,0,0.024512
29.8,0.016384,0,0.016384
29.81,0.013242,0,0.013242
29.82,0.012931,0,0.012931
29.83,0.01651,0,0.01651
29.84,0.031002,0,0.031002
29.85,0.064106,0,0.064106
29.86,0.077442,0,0.077442
29.87,0.046738,0,0.046738
29.88,0.023701,0,0.023701
29.89,0.020355,0,0.020355
29.9,0.034092,0,0.034092
29.91,0.072652,0,0.072652
29.92,0.094819,0,0.094819
29.93,0.060289,0,0.060289
29.94,0.027618,0,0.027618
29.95,0.013672,0,0.013672
29.96,0.0077765,0,0.0077765
29.97,0.0052336,0,0.0052336
29.98,0.0039375,0,0.0039375
29.99,0.003161,0,0.003161


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_spstrnmf2_wrong.csv <==
0,0.26582,0,0.26582
0.01,0.26823,0,0.26823
0.02,0.27067,0,0.27067
0.030001,0.27315,0,0.27315
0.040001,0.27566,0,0.27566
0.050001,0.27821,0,0.27821
0.060001,0.2808,0,0.2808
0.070001,0.28342,0,0.28342
0.080001,0.28609,0,0.28609
0.090002,0.28879,0,0.28879
0.1,0.29154,0,0.29154
0.11,0.29433,0,0.29433
0.12,0.29716,0,0.29716
0.13,0.30003,0,0.30003
0.14,0.30295,0,0.30295
0.15,0.30592,0,0.30592
0.16,0.30893,0,0.30893
0.17,0.31199,0,0.31199
0.18,0.3151,0,0.3151
0.19,0.31826,0,0.31826
0.2,0.32146,0,0.32146
0.21,0.32473,0,0.32473
0.22,0.32804,0,0.32804
0.23,0.33141,0,0.33141
0.24,0.33483,0,0.33483
0.25,0.33831,0,0.33831
0.26,0.34185,0,0.34185
0.27,0.34545,0,0.34545
0.28,0.34911,0,0.34911
0.29,0.35283,0,0.35283
0.30001,0.35662,0,0.35662
0.31001,0.36047,0,0.36047
0.32001,0.36439,0,0.36439
0.33001,0.36837,0,0.36837
0.34001,0.37243,0,0.37243
0.35001,0.37656,0,0.37656
0.36001,0.38076,0,0.38076
0.37001,0.39223,0,0.39223
0.38001,0.39662,0,0.39662
0.39001,0.40108,0,0.40108
0.40001,0.40563,0,0.40563
0.41001,0.41026,0,0.41026
0.42001,0.41498,0,0.41498
0.43001,0.41978,0,0.41978
0.44001,0.42468,0,0.42468
0.45001,0.42967,0,0.42967
0.46001,0.43475,0,0.43475
0.47001,0.43993,0,0.43993
0.48001,0.44522,0,0.44522
0.49001,0.4506,0,0.4506
0.50001,0.4561,0,0.4561
0.51001,0.4617,0,0.4617
0.52001,0.46741,0,0.46741
0.53001,0.47324,0,0.47324
0.54001,0.47919,0,0.47919
0.55001,0.48526,0,0.48526
0.56001,0.49145,0,0.49145
0.57001,0.49778,0,0.49778
0.58001,0.50424,0,0.50424
0.59001,0.51083,0,0.51083
0.60001,0.51757,0,0.51757
0.61001,0.52445,0,0.52445
0.62001,0.53148,0,0.53148
0.63001,0.53866,0,0.53866
0.64001,0.546,0,0.546
0.65001,0.55351,0,0.55351
0.66001,0.56118,0,0.56118
0.67001,0.56903,0,0.56903
0.68001,0.57706,0,0.57706
0.69001,0.58527,0,0.58527
0.70001,0.59757,0,0.59757
0.71001,0.60619,0,0.60619
0.72001,0.61501,0,0.61501
0.73001,0.62405,0,0.62405
0.74001,0.6333,0,0.6333
0.75001,0.64278,0,0.64278
0.76001,0.65249,0,0.65249
0.77001,0.66244,0,0.66244
0.78001,0.67264,0,0.67264
0.79001,0.6831,0,0.6831
0.80001,0.69382,0,0.69382
0.81001,0.70483,0,0.70483
0.82001,0.71612,0,0.71612
0.83001,0.7277,0,0.7277
0.84001,0.7396,0,0.7396
0.85001,0.75181,0,0.75181
0.86001,0.76436,0,0.76436
0.87001,0.77725,0,0.77725
0.88001,0.7905,0,0.7905
0.89001,0.80412,0,0.80412
0.90002,0.81813,0,0.81813
0.91002,0.83253,0,0.83253
0.92002,0.84736,0,0.84736
0.93002,0.86262,0,0.86262
0.94002,0.87833,0,0.87833
0.95002,0.89451,0,0.89451
0.96002,0.91118,0,0.91118
0.97002,0.92836,0,0.92836
0.98002,0.94608,0,0.94608
0.99002,0.96435,0,0.96435
1,0.9832,0,0.9832
1.01,1.0027,0,1.0027
1.02,1.0228,0,1.0228
1.03,1.0435,0,1.0435
1.04,1.0649,0,1.0649
1.05,1.0871,0,1.0871
1.06,1.11,0,1.11
1.07,1.1338,0,1.1338
1.08,1.1583,0,1.1583
1.09,1.1837,0,1.1837
1.1,1.2101,0,1.2101
1.11,1.2374,0,1.2374
1.12,1.2657,0,1.2657
1.13,1.2951,0,1.2951
1.14,1.3256,0,1.3256
1.15,1.3573,0,1.3573
1.16,1.3902,0,1.3902
1.17,1.4244,0,1.4244
1.18,1.46,0,1.46
1.19,1.4971,0,1.4971
1.2,1.5357,0,1.5357
1.21,1.578,0,1.578
1.22,1.62,0,1.62
1.23,1.6638,0,1.6638
1.24,1.7096,0,1.7096
1.25,1.7574,0,1.7574
1.26,1.8074,0,1.8074
1.27,1.8597,0,1.8597
1.28,1.9145,0,1.9145
1.29,1.9719,0,1.9719
1.3,2.0322,0,2.0322
1.31,2.0954,0,2.0954
1.32,2.1619,0,2.1619
1.33,2.2318,0,2.2318
1.34,2.3054,0,2.3054
1.35,2.3829,0,2.3829
1.36,2.4647,0,2.4647
1.37,2.5511,0,2.5511
1.38,2.6424,0,2.6424
1.39,2.739,0,2.739
1.4,2.8413,0,2.8413
1.41,2.9499,0,2.9499
1.42,3.0652,2.1304,0.9348
1.43,3.1878,4.5586,-1.3708
1.44,3.3183,8.6855,-5.3672
1.45,3.4575,17.193,-13.735
1.46,3.6062,37.858,-34.252
1.47,3.7652,106.4,-102.63
1.48,3.9356,206.9,-202.97
1.49,4.122,185.32,-181.2
1.5,4.3186,86.07,-81.752
1.51,4.5303,30.514,-25.984
1.52,4.7589,12.084,-7.3252
1.53,5.006,5.2765,-0.27053
1.54,5.2739,2.3022,2.9716
1.55,5.5648,0.47008,5.0948
1.56,5.8817,0,5.8817
1.57,6.2277,0,6.2277
1.58,6.6064,0,6.6064
1.59,7.0222,0,7.0222
1.6,7.4802,0,7.4802
1.61,7.9862,0,7.9862
1.62,8.5474,0,8.5474
1.63,9.172,0,9.172
1.64,9.87,0,9.87
1.65,10.654,0.63272,10.021
1.66,11.537,1.325,10.212
1.67,12.539,1.9736,10.565
1.68,13.681,2.6773,11.004
1.69,14.991,3.3471,11.644
1.7,16.503,3.9363,12.566
1.71,18.261,4.4257,13.836
1.72,20.324,4.8177,15.506
1.73,22.764,5.203,17.561
1.74,25.68,5.6546,20.026
1.75,29.207,6.1873,23.02
1.76,33.526,6.8172,26.709
1.77,38.896,7.5774,31.319
1.78,45.69,8.3974,37.292
1.79,54.46,9.1689,45.291
1.8,66.06,9.8499,56.21
1.81,81.861,10.401,71.46
1.82,104.18,10.919,93.265
1.83,137.22,11.467,125.76
1.84,189.24,12.015,177.22
1.85,278.49,12.587,265.91
1.86,452.94,13.185,439.76
1.87,874.68,13.902,860.78
1.88,2170.4,14.44,2155.9
1.89,5342.3,15.576,5326.7
1.9,7376.1,17.002,7359.1
1.91,4597.3,17.931,4579.3
1.92,1780.6,15.461,1765.1
1.93,752.46,6.2341,746.23
1.94,406.67,0,406.67
1.95,256.2,3.4018,252.8
1.96,176.79,8.938,167.85
1.97,129.59,9.8943,119.69
1.98,99.191,11.175,88.016
1.99,78.448,12.566,65.882
2,63.655,14.507,49.149
2.01,52.732,17.034,35.697
2.02,44.437,20.769,23.668
2.03,37.99,26.381,11.609
2.04,32.882,35.354,-2.4723
2.05,28.768,51.141,-22.373
2.06,25.408,82.817,-57.409
2.07,22.631,159.29,-136.66
2.08,20.315,390.52,-370.2
2.09,18.368,893.26,-874.89
2.1,16.722,1226.9,-1210.2
2.11,15.33,804.58,-789.25
2.12,14.16,292.16,-278
2.13,13.198,119.76,-106.56
2.14,12.457,62.118,-49.661
2.15,12.017,37.554,-25.538
2.16,12.164,24.337,-12.173
2.17,14.07,16.462,-2.392
2.18,20.952,11.372,9.5799
2.19,29.834,7.9225,21.912
2.2,25.4,5.4299,19.97
2.21,14.965,3.6136,11.352
2.22,10.015,2.2313,7.7839
2.23,8.1986,1.2633,6.9354
2.24,7.2987,0,7.2987
2.25,6.72,0,6.72
2.26,6.2912,0,6.2912
2.27,5.9476,0,5.9476
2.28,5.6595,0,5.6595
2.29,5.4111,0,5.4111
2.3,5.1931,0,5.1931
2.31,4.9997,0,4.9997
2.32,4.8268,0,4.8268
2.33,4.6713,0,4.6713
2.34,4.5312,0,4.5312
2.35,4.4046,0,4.4046
2.36,4.2903,0,4.2903
2.37,4.187,0,4.187
2.38,4.0937,0,4.0937
2.39,4.0098,0,4.0098
2.4,3.9345,0,3.9345
2.41,3.8673,0,3.8673
2.42,3.8077,0,3.8077
2.43,3.7552,0,3.7552
2.44,3.7096,0,3.7096
2.45,3.6704,0,3.6704
2.46,3.6375,0,3.6375
2.47,3.6106,0,3.6106
2.48,3.5896,1.0914,2.4982
2.49,3.5743,1.9437,1.6306
2.5,3.5647,3.4106,0.15402
2.51,3.5606,5.65,-2.0894
2.52,3.5621,9.4867,-5.9247
2.53,3.5691,16.891,-13.322
2.54,3.5816,33.224,-29.642
2.55,3.5999,79.648,-76.048
2.56,3.6238,221.72,-218.1
2.57,3.6536,341.82,-338.16
2.58,3.6894,230.54,-226.85
2.59,3.7315,90.328,-86.596
2.6,3.7806,35.954,-32.174
2.61,3.8359,17.793,-13.957
2.62,3.8983,10.544,-6.6455
2.63,3.9682,6.6718,-2.7036
2.64,4.046,4.2429,-0.19691
2.65,4.1322,2.7141,1.418
2.66,4.2274,1.666,2.5614
2.67,4.3322,1.0329,3.2994
2.68,4.4475,0.19252,4.255
2.69,4.574,0,4.574
2.7,4.7127,0,4.7127
2.71,4.8647,0,4.8647
2.72,5.0314,0,5.0314
2.73,5.214,0,5.214
2.74,5.4142,0,5.4142
2.75,5.634,0,5.634
2.76,5.8755,0,5.8755
2.77,6.1413,0,6.1413
2.78,6.4342,0,6.4342
2.79,6.7578,0,6.7578
2.8,7.1159,0,7.1159
2.81,7.5133,0,7.5133
2.82,7.9555,0,7.9555
2.83,8.4508,0.55761,7.8932
2.84,9.0038,1.0945,7.9093
2.85,9.6258,1.6683,7.9576
2.86,10.328,2.428,7.9003
2.87,11.125,3.4014,7.724
2.88,12.035,4.6853,7.3493
2.89,13.078,6.4114,6.6661
2.9,14.281,8.8869,5.3946
2.91,15.681,12.827,2.8546
2.92,17.321,19.522,-2.2015
2.93,19.259,32.832,-13.572
2.94,21.573,63.786,-42.213
2.95,24.365,165.34,-140.97
2.96,27.778,373.77,-345.99
2.97,32.011,456.69,-424.68
2.98,37.35,291.16,-253.81
2.99,44.218,116.48,-72.261
3.0001,53.266,50.79,2.476
3.0101,65.528,29.192,36.337
3.0201,82.745,19.715,63.03
3.0301,108.02,14.829,93.194
3.0401,147.39,11.881,135.51
3.0501,213.93,9.8913,204.04
3.0601,340.93,8.5198,332.41
3.0701,636.35,7.5969,628.75
3.0801,1523.1,6.9371,1516.2
3.0901,3893.6,6.3189,3887.2
3.1001,6022.7,5.659,6017
3.1101,4197.5,5.588,4191.9
3.1201,1681.8,7.4969,1674.3
3.1301,686.23,8.2171,678.01
3.1401,360.07,6.2723,353.79
3.1501,223.41,5.7691,217.64
3.1601,152.96,4.7242,148.24
3.1701,111.72,3.0795,108.64
3.1801,85.463,2.7318,82.731
3.1901,67.7,4.6447,63.055
3.2001,55.127,5.5394,49.588
3.2101,45.911,5.3186,40.592
3.2201,38.958,5.4782,33.48
3.2301,33.594,5.7698,27.824
3.2401,29.377,6.24,23.137
3.2501,26.011,6.9162,19.095
3.2601,23.29,7.9916,15.299
3.2701,21.069,9.808,11.261
3.2801,19.243,13.394,5.849
3.2901,17.733,22.218,-4.4851
3.3001,16.481,49.12,-32.639
3.3101,15.443,105.84,-90.393
3.3201,14.586,139.76,-125.17
3.3301,13.884,90.532,-76.647
3.3401,13.318,35.614,-22.296
3.3501,12.873,17.195,-4.3218
3.3601,12.539,10.842,1.6969
3.3701,12.308,8.0471,4.2609
3.3801,12.176,6.5745,5.6016
3.3901,12.142,5.6413,6.5006
3.4001,12.207,5.0036,7.203
3.4101,12.375,4.5673,7.8072
3.4201,12.655,4.2388,8.4159
3.4301,13.055,3.9909,9.0642
3.4401,13.593,3.8055,9.7876
3.4501,14.291,3.671,10.62
3.4601,15.177,3.5858,11.591
3.4701,16.292,3.5507,12.741
3.4801,17.69,3.571,14.119
3.4901,19.445,3.6552,15.79
3.5001,21.662,3.8171,17.845
3.5101,24.489,4.0816,20.407
3.5201,28.143,4.4875,23.656
3.5301,32.954,5.0842,27.869
3.5401,39.432,5.941,33.491
3.5501,48.418,7.1553,41.263
3.5601,61.364,8.9144,52.45
3.5701,80.966,11.881,69.085
3.5801,112.73,17.053,95.675
3.5901,169.48,25.545,143.94
3.6001,287.7,43.262,244.44
3.6101,602.16,86.701,515.46
3.6201,1576.1,230.1,1346
3.6301,3352.9,532.64,2820.3
3.6401,3493.3,544.63,2948.7
3.6501,1733.9,240.2,1493.7
3.6601,657.87,91.14,566.73
3.6701,305.87,45.315,260.55
3.6801,177,25.798,151.2
3.6901,116.3,17.145,99.154
3.7001,82.686,13.988,68.698
3.7101,62.065,12.261,49.803
3.7201,48.485,8.386,40.099
3.7301,39.07,7.5879,31.482
3.7401,32.288,6.0478,26.241
3.7501,27.277,4.8653,22.412
3.7601,23.555,4.2686,19.287
3.7701,20.984,3.7636,17.22
3.7801,20.096,3.2088,16.887
3.7901,21.545,2.7237,18.821
3.8001,21.264,2.3043,18.96
3.8101,16.656,1.9258,14.73
3.8201,12.93,1.592,11.338
3.8301,11.067,1.2904,9.7761
3.8401,9.9203,1.0093,8.9109
3.8501,9.0579,0.75217,8.3058
3.8601,8.3548,0.51789,7.8369
3.8701,7.761,0.34445,7.4165
3.8801,7.25,0.062132,7.1879
3.8901,6.8053,0,6.8053
3.9001,6.4152,0,6.4152
3.9101,6.071,0,6.071
3.9201,5.7661,0,5.7661
3.9301,5.4951,0,5.4951
3.9401,5.2536,0,5.2536
3.9501,5.0383,0,5.0383
3.9601,4.8461,0,4.8461
3.9701,4.6747,0,4.6747
3.9801,4.5225,0,4.5225
3.9901,4.387,0,4.387
4.0001,4.2672,0,4.2672
4.0101,4.162,0,4.162
4.0201,4.0705,0,4.0705
4.0301,3.992,0,3.992
4.0401,3.9259,0,3.9259
4.0501,3.8717,0,3.8717
4.0601,3.8294,0,3.8294
4.0701,3.7989,0,3.7989
4.0801,3.7802,0,3.7802
4.0901,3.7736,0,3.7736
4.1001,3.7797,0.69304,3.0866
4.1101,3.799,1.4337,2.3653
4.1201,3.8326,2.3238,1.5088
4.1301,3.8817,3.9267,-0.045007
4.1401,3.9478,6.5124,-2.5647
4.1501,4.033,10.854,-6.8211
4.1601,4.1398,19.978,-15.838
4.1701,4.2715,42.079,-37.807
4.1801,4.4323,114.37,-109.94
4.1901,4.6273,252.35,-247.72
4.2001,4.8635,297.3,-292.43
4.2101,5.1496,182.91,-177.76
4.2201,5.4975,70.831,-65.334
4.2301,5.9229,30.078,-24.155
4.2401,6.4471,16.429,-9.9819
4.2501,7.0999,10.25,-3.1504
4.2601,7.9237,7.0407,0.883
4.2701,8.9802,5.1349,3.8454
4.2801,10.363,3.714,6.6487
4.2901,12.217,2.58,9.6369
4.3001,14.782,1.7975,12.984
4.3101,18.473,1.2227,17.251
4.3201,24.062,0.76882,23.294
4.3301,33.137,0.32354,32.813
4.3401,49.424,0,49.424
4.3501,83.654,0,83.654
4.3601,175.89,0,175.89
4.3701,459.93,0,459.93
4.3801,951.27,0,951.27
4.3901,951.3,0.21194,951.08
4.4001,460.02,0.98548,459.03
4.4101,176.04,2.8783,173.16
4.4201,83.862,7.0305,76.831
4.4301,49.696,17.434,32.262
4.4401,33.475,44.699,-11.224
4.4501,24.471,74.904,-50.433
4.4601,18.958,63.183,-44.225
4.4701,15.348,26.696,-11.347
4.4801,12.872,9.8843,2.9873
4.4901,11.114,4.2424,6.8715
4.5001,9.8387,0.88642,8.9523
4.5101,8.9005,0.30643,8.594
4.5201,8.2089,0.78662,7.4223
4.5301,7.7049,0,7.7049
4.5401,7.3492,0,7.3492
4.5501,7.1161,0,7.1161
4.5601,6.9889,0,6.9889
4.5701,6.9579,0,6.9579
4.5801,7.0189,0,7.0189
4.5901,7.1726,0,7.1726
4.6001,7.4247,0.16233,7.2624
4.6101,7.7862,0.92187,6.8643
4.6201,8.2745,1.7472,6.5272
4.6301,8.9157,3.2167,5.699
4.6401,9.7478,5.7118,4.036
4.6501,10.826,10.439,0.3874
4.6601,12.231,20.919,-8.6879
4.6701,14.086,50.285,-36.199
4.6801,16.581,132.3,-115.72
4.6901,20.024,244.38,-224.36
4.7001,24.942,215.99,-191.05
4.7101,32.292,91.522,-59.23
4.7201,43.982,33.274,10.708
4.7301,64.289,16.052,48.238
4.7401,104.69,9.0005,95.693
4.7501,205.06,5.4625,199.59
4.7601,516.44,3.3792,513.06
4.7701,1226.6,2.0335,1224.5
4.7801,1564.9,1.1139,1563.8
4.7901,909.79,0.29096,909.5
4.8001,348.56,0,348.56
4.8101,152.19,0.032975,152.16
4.8201,84.738,0.90669,83.831
4.8301,54.718,0,54.718
4.8401,38.708,0,38.708
4.8501,29.207,0.0050447,29.202
4.8601,23.246,2.0797,21.166
4.8701,19.617,3.3951,16.222
4.8801,18.449,5.8012,12.648
4.8901,21.703,11.674,10.03
4.9001,26.935,26.781,0.15388
4.9101,22.679,71.951,-49.271
4.9201,14.237,132.12,-117.88
4.9301,10.027,103.88,-93.855
4.9401,8.2638,39.755,-31.492
4.9501,7.2794,15.434,-8.1543
4.9601,6.6104,7.3868,-0.77641
4.9701,6.1134,4.0528,2.0606
4.9801,5.7283,2.3635,3.3648
4.9901,5.4247,1.374,4.0507
5.0001,5.1827,0.78315,4.3996
5.0101,4.9912,0.092719,4.8985
5.0201,4.8419,0,4.8419
5.0301,4.7292,0,4.7292
5.0401,4.6491,0,4.6491
5.0501,4.5988,0,4.5988
5.0601,4.5764,0,4.5764
5.0701,4.5809,0.45745,4.1235
5.0801,4.612,1.1805,3.4315
5.0901,4.6699,2.3477,2.3222
5.1001,4.7556,4.5418,0.21377
5.1101,4.8707,9.5751,-4.7043
5.1201,5.0177,24.993,-19.975
5.1301,5.1997,67.837,-62.637
5.1401,5.4211,101.84,-96.416
5.1501,5.6874,73.05,-67.362
5.1601,6.0057,31.298,-25.293
5.1701,6.3851,11.939,-5.5535
5.1801,6.8376,5.4811,1.3565
5.1901,7.3784,2.8568,4.5216
5.2001,8.0279,1.5569,6.4709
5.2101,8.8128,0.86659,7.9462
5.2201,9.7697,0.2129,9.5568
5.2301,10.948,0,10.948
5.2401,12.42,0,12.42
5.2501,14.284,0,14.284
5.2601,16.693,0,16.693
5.2701,19.876,0,19.876
5.2801,24.204,0,24.204
5.2901,30.297,0,30.297
5.3001,39.27,0,39.27
5.3101,53.297,0.88223,52.415
5.3201,77.12,2.8552,74.265
5.3301,122.94,8.779,114.16
5.3401,230.86,24.599,206.26
5.3501,557.65,36.437,521.21
5.3601,1407.9,26.674,1381.3
5.3701,2097.7,10.759,2086.9
5.3801,1408,3.3861,1404.6
5.3901,557.82,0.81158,557.01
5.4001,231.12,0,231.12
5.4101,123.29,0,123.29
5.4201,77.568,0,77.568
5.4301,53.848,0,53.848
5.4401,39.933,0,39.933
5.4501,31.083,1.2581,29.825
5.4601,25.127,2.0122,23.115
5.4701,20.952,2.2654,18.686
5.4801,17.94,4.8001,13.14
5.4901,15.728,7.465,8.2628
5.5001,14.089,9.5817,4.5075
5.5101,12.882,15.345,-2.4637
5.5201,12.013,28.061,-16.048
5.5301,11.425,63.311,-51.887
5.5401,11.083,163.7,-152.61
5.5501,10.975,275.28,-264.31
5.5601,11.104,241.48,-230.37
5.5701,11.492,110.36,-98.873
5.5801,12.189,41.967,-29.778
5.5901,13.278,21.981,-8.7028
5.6001,14.9,13.14,1.7602
5.6101,17.29,8.5866,8.7033
5.6201,20.863,6.571,14.292
5.6301,26.393,5.4054,20.988
5.6401,35.455,3.9941,31.46
5.6501,51.697,2.9346,48.762
5.6601,85.375,2.5573,82.818
5.6701,173.96,2.0733,171.89
5.6801,449.57,1.5609,448.01
5.6901,978.4,1.198,977.2
5.7001,1061.7,0.86815,1060.9
5.7101,543.42,0.46046,542.96
5.7201,206.92,0,206.92
5.7301,95.771,0,95.771
5.7401,55.588,0.1337,55.454
5.7501,36.836,0.36773,36.468
5.7601,26.501,0,26.501
5.7701,20.175,0,20.175
5.7801,16.011,0,16.011
5.7901,13.121,0,13.121
5.8001,11.031,0,11.031
5.8101,9.4703,0,9.4703
5.8201,8.2745,0,8.2745
5.8301,7.3388,0,7.3388
5.8401,6.594,0,6.594
5.8501,5.9929,0.15414,5.8388
5.8601,5.5025,0.71812,4.7844
5.8701,5.099,0.12642,4.9726
5.8801,4.7651,0.83644,3.9287
5.8901,4.488,1.3101,3.1779
5.9001,4.258,2.7332,1.5248
5.9101,4.0684,6.4351,-2.3667
5.9201,3.9127,17.14,-13.228
5.9301,3.7872,39.693,-35.906
5.9401,3.6891,45.287,-41.598
5.9501,3.6161,22.023,-18.407
5.9601,3.5669,7.3764,-3.8095
5.9701,3.5408,3.1449,0.39595
5.9801,3.538,1.3301,2.2079
5.9901,3.5592,0.73009,2.8291
6.0001,3.6059,0,3.6059
6.0101,3.6807,0,3.6807
6.0201,3.7872,0,3.7872
6.0301,3.9306,0,3.9306
6.0401,4.1178,0,4.1178
6.0501,4.3588,0,4.3588
6.0601,4.6672,0.0040796,4.6631
6.0701,5.0626,0.80132,4.2613
6.0801,5.573,1.7646,3.8083
6.0901,6.2401,4.789,1.4511
6.1001,7.1278,13.204,-6.0758
6.1101,8.3381,38.363,-30.025
6.1201,10.041,53.745,-43.704
6.1301,12.542,30.538,-17.996
6.1401,16.426,10.504,5.9219
6.1501,22.959,3.7351,19.224
6.1601,35.326,1.3443,33.982
6.1701,63.722,0.10087,63.621
6.1801,148.1,0,148.1
6.1901,379.19,0,379.19
6.2001,607.19,0,607.19
6.2101,440.42,0,440.42
6.2201,180.31,0,180.31
6.2301,74.108,0,74.108
6.2401,39.612,1.7471,37.865
6.2501,25.418,3.9344,21.483
6.2601,18.23,8.1058,10.124
6.2701,14.119,18.619,-4.5001
6.2801,11.591,53.33,-41.739
6.2901,9.973,123.23,-113.25
6.3001,8.928,130.61,-121.68
6.3101,8.2744,68.246,-59.972
6.3201,7.9112,25.66,-17.749
6.3301,7.7839,10.508,-2.7242
6.3401,7.8683,5.5336,2.3346
6.3501,8.1621,2.7583,5.4039
6.3601,8.6859,1.9463,6.7396
6.3701,9.4848,0.47053,9.0143
6.3801,10.639,0.68759,9.9511
6.3901,12.282,0.24758,12.034
6.4001,14.64,0,14.64
6.4101,18.114,0,18.114
6.4201,23.452,0.78908,22.663
6.4301,32.197,1.8171,30.38
6.4401,47.977,4.815,43.162
6.4501,81.238,14.059,67.179
6.4601,171,36.287,134.71
6.4701,447.54,46.013,401.53
6.4801,925.96,28.986,896.98
6.4901,925.95,10.99,914.96
6.5001,447.52,4.1006,443.42
6.5101,170.98,1.0775,169.9
6.5201,81.243,0,81.243
6.5301,48.075,0,48.075
6.5401,32.548,1.6983,30.85
6.5501,24.567,1.1113,23.456
6.5601,21.789,1.0046,20.784
6.5701,23.797,0.70362,23.094
6.5801,23.072,2.82,20.252
6.5901,15.924,4.6461,11.278
6.6001,10.631,8.5328,2.0982
6.6101,8.2742,17.763,-9.4884
6.6201,7.014,48.225,-41.211
6.6301,6.1795,101.39,-95.209
6.6401,5.5718,113.05,-107.48
6.6501,5.1103,66.719,-61.609
6.6601,4.7534,25.581,-20.827
6.6701,4.4763,11.8,-7.3234
6.6801,4.2634,7.1624,-2.8989
6.6901,4.1042,4.8261,-0.72189
6.7001,3.9917,3.6877,0.30406
6.7101,3.9216,3.0223,0.8993
6.7201,3.8916,2.7266,1.165
6.7301,3.901,2.4967,1.4043
6.7401,3.9509,2.542,1.4089
6.7501,4.0443,2.6882,1.3561
6.7601,4.1862,3.4174,0.76884
6.7701,4.3839,5.1726,-0.78869
6.7801,4.6484,10.951,-6.3023
6.7901,4.9955,24.807,-19.811
6.8001,5.4474,36.064,-30.616
6.8101,6.0368,27.618,-21.582
6.8201,6.8121,11.827,-5.0153
6.8301,7.847,5.0686,2.7784
6.8401,9.2583,2.9528,6.3056
6.8501,11.24,2.0399,9.2001
6.8601,14.133,1.632,12.501
6.8701,18.584,1.4152,17.169
6.8801,25.953,1.3721,24.581
6.8901,39.544,1.4761,38.068
6.9001,69.342,1.8196,67.523
6.9101,154.08,2.4255,151.66
6.9201,404.46,3.7845,400.68
6.9301,743.04,7.0988,735.94
6.9401,631.17,17.019,614.15
6.9501,276.82,41.482,235.34
6.9601,108.33,63.975,44.351
6.9701,54.257,48.136,6.1217
6.9801,33.095,19.047,14.048
6.9901,22.668,6.7516,15.917
7.0001,16.757,4.2077,12.55
7.0101,13.099,2.5564,10.543
7.0201,10.699,0.31216,10.387
7.0301,9.0683,1.3611,7.7072
7.0401,7.9415,0.78533,7.1562
7.0501,7.1699,0.34534,6.8245
7.0601,6.6683,1.4962,5.172
7.0701,6.3916,0,6.3916
7.0801,6.3239,0.30132,6.0226
7.0901,6.4769,1.5473,4.9296
7.1001,6.895,0,6.895
7.1101,7.6743,0,7.6743
7.1201,9.0055,0,9.0055
7.1301,11.281,0,11.281
7.1401,15.393,0,15.393
7.1501,23.748,0,23.748
7.1601,44.714,0,44.714
7.1701,110.01,0,110.01
7.1801,259.06,0,259.06
7.1901,330.03,0,330.03
7.2001,192.43,0.05904,192.37
7.2101,74.557,0.95255,73.605
7.2201,33.339,1.8491,31.49
7.2301,19.267,3.3149,15.952
7.2401,13.25,7.2626,5.9873
7.2501,10.85,19.812,-8.9623
7.2601,11.58,56.153,-44.573
7.2701,12.992,90.205,-77.214
7.2801,10.05,58.66,-48.61
7.2901,6.24,20.284,-14.044
7.3001,4.4617,7.3126,-2.8509
7.3101,3.6678,4.1992,-0.53136
7.3201,3.2035,2.5353,0.66819
7.3301,2.886,0.10347,2.7825
7.3401,2.6528,1.1532,1.4996
7.3501,2.4757,0.73356,1.7421
7.3601,2.3392,0.046768,2.2924
7.3701,2.234,0,2.234
7.3801,2.1543,0.76364,1.3906
7.3901,2.0963,0.77232,1.3239
7.4001,2.0576,3.5137,-1.4561
7.4101,2.0371,10.791,-8.7537
7.4201,2.0343,16.492,-14.458
7.4301,2.0498,10.467,-8.4175
7.4401,2.0853,3.6172,-1.5319
7.4501,2.1433,1.2102,0.93313
7.4601,2.2283,0.14347,2.0848
7.4701,2.3468,0,2.3468
7.4801,2.5088,0,2.5088
7.4901,2.7297,0.71978,2.0099
7.5001,3.0338,1.3788,1.655
7.5101,3.4612,2.5352,0.92604
7.5201,4.082,4.4952,-0.41316
7.5301,5.0275,8.587,-3.5595
7.5401,6.5684,18.353,-11.784
7.5501,9.3466,51.254,-41.907
7.5601,15.23,119,-103.77
7.5701,31.268,133.67,-102.4
7.5801,80.24,75.449,4.7913
7.5901,160.3,29.534,130.76
7.6001,153.97,12.482,141.48
7.6101,73.217,6.6775,66.539
7.6201,28.995,4.1728,24.822
7.6301,14.779,2.7968,11.983
7.6401,9.5049,2.2306,7.2743
7.6501,7.0457,1.9357,5.11
7.6601,5.7475,1.6987,4.0488
7.6701,5.033,2.3036,2.7294
7.6801,4.6603,3.8748,0.78552
7.6901,4.5181,8.1461,-3.628
7.7001,4.5567,20.883,-16.326
7.7101,4.7614,31.834,-27.073
7.7201,5.1438,24.176,-19.032
7.7301,5.743,10.498,-4.7552
7.7401,6.636,3.7098,2.9261
7.7501,7.9636,1.9648,5.9989
7.7601,9.989,1.5521,8.4369
7.7701,13.238,0.5802,12.658
7.7801,18.888,0,18.888
7.7901,30.067,0,30.067
7.8001,57.497,0,57.497
7.8101,142.27,0,142.27
7.8201,342.83,0,342.83
7.8301,454.8,0,454.8
7.8401,274.08,0,274.08
7.8501,106.19,0,106.19
7.8601,46.332,0,46.332
7.8701,26.159,0,26.159
7.8801,17.714,0,17.714
7.8901,14.52,0,14.52
7.9001,14.238,0.49764,13.741
7.9101,12.234,0.67094,11.563
7.9201,8.4609,0.15547,8.3054
7.9301,6.2109,0,6.2109
7.9401,5.153,0.78977,4.3632
7.9501,4.5463,2.2437,2.3027
7.9601,4.1509,3.4761,0.67482
7.9701,3.8849,6.9283,-3.0434
7.9801,3.7108,17.593,-13.883
7.9901,3.6087,28.782,-25.174
8.0001,3.5673,24.406,-20.838
8.0101,3.581,10.835,-7.2541
8.0201,3.6478,3.6016,0.046165
8.0301,3.7694,2.4678,1.3017
8.0401,3.9509,2.6372,1.3136
8.0501,4.2009,1.9124,2.2885
8.0601,4.5332,1.9007,2.6324
8.0701,4.9682,2.3234,2.6448
8.0801,5.5363,3.2007,2.3356
8.0901,6.2828,5.0499,1.2329
8.1001,7.2773,9.6949,-2.4176
8.1101,8.6097,24.111,-15.501
8.1201,10.505,53.614,-43.109
8.1301,13.264,70.002,-56.738
8.1401,17.501,44.479,-26.978
8.1501,24.502,16.468,8.0344
8.1601,37.394,7.1809,30.213
8.1701,65.651,3.9178,61.733
8.1801,145.88,2.4917,143.39
8.1901,382.87,1.7054,381.17
8.2001,703.34,1.1971,702.14
8.2101,597.52,0.82622,596.7
8.2201,262.24,0.5575,261.69
8.2301,102.87,0.31039,102.56
8.2401,51.785,0,51.785
8.2501,31.864,0,31.864
8.2601,22.123,0.14723,21.975
8.2701,16.684,0.62696,16.057
8.2801,13.414,0,13.414
8.2901,11.387,0,11.387
8.3001,10.157,0,10.157
8.3101,9.5032,0,9.5032
8.3201,9.3311,0.093672,9.2375
8.3301,9.6347,0.57011,9.0646
8.3401,10.5,0,10.5
8.3501,12.148,0,12.148
8.3601,15.058,0.41907,14.639
8.3701,20.322,4.4629,15.859
8.3801,30.774,11.263,19.511
8.3901,55.779,23.038,32.741
8.4001,131.96,22.037,109.93
8.4101,330.52,8.617,321.9
8.4201,491.57,3.7548,487.82
8.4301,330.27,2.1163,328.15
8.4401,131.46,0.4468,131.01
8.4501,55.009,0,55.009
8.4601,29.716,0,29.716
8.4701,18.945,0,18.945
8.4801,13.321,0,13.321
8.4901,9.9936,0.0038027,9.9898
8.5001,7.8528,1.7502,6.1027
8.5101,6.3902,5.8629,0.52732
8.5201,5.3449,13.646,-8.3006
8.5301,4.5709,13.307,-8.7365
8.5401,3.9819,5.8235,-1.8416
8.5501,3.5237,1.622,1.9017
8.5601,3.1612,0.079338,3.0818
8.5701,2.8707,0,2.8707
8.5801,2.6359,0,2.6359
8.5901,2.4454,0.80481,1.6406
8.6001,2.2912,1.3664,0.92476
8.6101,2.1676,2.4988,-0.33113
8.6201,2.071,4.4181,-2.3471
8.6301,1.9992,8.5771,-6.5778
8.6401,1.9386,27.767,-25.828
8.6501,1.9164,54.406,-52.489
8.6601,1.9222,45.146,-43.224
8.6701,1.9623,19.142,-17.179
8.6801,2.0475,6.964,-4.9166
8.6901,2.197,2.8521,-0.65509
8.7001,2.4467,1.421,1.0257
8.7101,2.8672,0.22067,2.6465
8.7201,3.6147,0,3.6147
8.7301,5.0959,0,5.0959
8.7401,8.667,0.85581,7.8112
8.7501,19.607,2.2377,17.369
8.7601,47.274,6.9142,40.36
8.7701,67.352,19.573,47.778
8.7801,43.936,27.291,16.645
8.7901,17.873,17.496,0.37756
8.8001,8.1382,6.525,1.6132
8.8101,4.9176,2.1122,2.8055
8.8201,3.5607,0.38664,3.174
8.8301,2.8822,0,2.8822
8.8401,2.5197,0,2.5197
8.8501,2.3346,0,2.3346
8.8601,2.2684,0.95911,1.3093
8.8701,2.2987,2.6579,-0.35922
8.8801,2.4252,7.2615,-4.8364
8.8901,2.6676,22.239,-19.571
8.9001,3.0738,41.846,-38.772
8.9101,3.7439,37.978,-34.234
8.9201,4.8958,18.363,-13.467
8.9301,7.0693,6.2499,0.81944
8.9401,11.926,2.3527,9.5736
8.9501,25.928,0.58199,25.346
8.9601,66.677,0,66.677
8.9701,118,0,118
8.9801,96.453,0,96.453
8.9901,41.961,0,41.961
9.0002,17.217,0,17.217
9.0102,9.5486,1.3986,8.15
9.0202,7.3693,4.0774,3.2919
9.0302,8.2956,4.6981,3.5974
9.0402,9.2169,2.5064,6.7105
9.0502,6.5569,0.51571,6.0412
9.0602,3.8509,0,3.8509
9.0702,2.7362,0,2.7362
9.0802,2.2873,0,2.2873
9.0902,2.0616,0.42774,1.6338
9.1002,1.9383,1.4388,0.49956
9.1102,1.8767,3.3104,-1.4337
9.1202,1.8594,7.6923,-5.833
9.1302,1.8789,21.757,-19.878
9.1402,1.9326,49.621,-47.688
9.1502,2.0218,61.575,-59.553
9.1602,2.1503,38.74,-36.59
9.1702,2.3261,14.428,-12.102
9.1802,2.5613,5.7823,-3.221
9.1902,2.8752,2.7475,0.12769
9.2002,3.2977,1.3388,1.9589
9.2102,3.8775,0.61662,3.2608
9.2202,4.6951,0.22729,4.4678
9.2302,5.8951,0,5.8951
9.2402,7.7551,0,7.7551
9.2502,10.869,0,10.869
9.2602,16.721,0,16.721
9.2702,29.992,0,29.992
9.2802,69.006,0,69.006
9.2902,178.25,0,178.25
9.3002,295.83,0,295.83
9.3102,223.08,0,223.08
9.3202,92.724,0,92.724
9.3302,37.67,0,37.67
9.3402,19.914,0.23892,19.675
9.3502,12.741,1.2204,11.52
9.3602,9.1831,3.7147,5.4684
9.3702,7.2158,11.429,-4.2132
9.3802,6.0852,24.171,-18.086
9.3902,5.4639,26.558,-21.094
9.4002,5.2174,13.633,-8.4153
9.4102,5.2996,4.1564,1.1431
9.4202,5.7477,1.0411,4.7066
9.4302,6.7048,0,6.7048
9.4402,8.5218,0,8.5218
9.4502,12.092,0,12.092
9.4602,20.156,0,20.156
9.4702,43.338,0.42151,42.916
9.4802,112.06,3.2035,108.86
9.4902,205.04,9.4506,195.59
9.5002,174.25,17.216,157.04
9.5102,76.845,14.704,62.141
9.5202,30.557,5.7398,24.817
9.5302,15.829,1.5546,14.274
9.5402,10.513,0,10.513
9.5502,8.6451,0,8.6451
9.5602,7.1531,0,7.1531
9.5702,5.1096,0.12933,4.9803
9.5802,3.7675,1.3502,2.4173
9.5902,3.0754,3.608,-0.53255
9.6002,2.6588,10.484,-7.8256
9.6102,2.3782,26.668,-24.289
9.6202,2.1825,35.501,-33.319
9.6302,2.047,18.583,-16.536
9.6402,1.9583,5.3571,-3.3988
9.6502,1.909,2.1557,-0.2467
9.6602,1.8956,0.5846,1.311
9.6702,1.9181,0,1.9181
9.6802,1.9792,0,1.9792
9.6902,2.0856,0,2.0856
9.7002,2.2496,0.0071513,2.2424
9.7102,2.4912,1.4777,1.0135
9.7202,2.845,4.587,-1.742
9.7302,3.3721,9.3071,-5.935
9.7402,4.1873,6.2163,-2.029
9.7502,5.5289,1.7087,3.8202
9.7602,7.9612,0.068821,7.8923
9.7702,13.129,0,13.129
9.7802,27.229,0,27.229
9.7902,70.324,0,70.324
9.8002,140.78,0,140.78
9.8102,135.21,1.0381,134.17
9.8202,64.142,3.1481,60.994
9.8302,25.231,10.527,14.704
9.8402,12.737,23.165,-10.428
9.8502,8.1223,20.688,-12.566
9.8602,6.0011,7.813,-1.8119
9.8702,4.9249,2.6747,2.2502
9.8802,4.3975,0.30888,4.0886
9.8902,4.2256,0,4.2256
9.9002,4.3455,0,4.3455
9.9102,4.7749,0,4.7749
9.9202,5.6199,0,5.6199
9.9302,7.1422,0.81357,6.3286
9.9402,9.9759,4.0755,5.9003
9.9502,15.908,9.6511,6.2574
9.9602,31.416,9.5345,21.882
9.9702,79.87,4.3617,75.508
9.9802,177.39,1.3383,176.05
9.9902,200.45,0.19843,200.25
10,106,0,106
10.01,40.736,0,40.736
10.02,19.144,0.64244,18.501
10.03,12.106,1.6688,10.437
10.04,10.026,4.124,5.9022
10.05,8.421,12.273,-3.8524
10.06,5.7629,25.145,-19.382
10.07,3.9738,24.815,-20.841
10.08,3.1066,12.78,-9.6735
10.09,2.6138,4.516,-1.9022
10.1,2.2914,1.5516,0.73977
10.11,2.0694,0.31995,1.7494
10.12,1.9159,0,1.9159
10.13,1.8143,0,1.8143
10.14,1.7553,0,1.7553
10.15,1.7351,0,1.7351
10.16,1.7533,0,1.7533
10.17,1.8139,0,1.8139
10.18,1.9256,0,1.9256
10.19,2.1045,0,2.1045
10.2,2.379,0,2.379
10.21,2.8009,0,2.8009
10.22,3.4692,0,3.4692
10.23,4.5932,0,4.5932
10.24,6.6827,0,6.6827
10.25,11.282,0,11.282
10.26,24.363,0.96451,23.398
10.27,63.012,3.6079,59.404
10.28,115.28,5.7411,109.54
10.29,98.034,4.4369,93.597
10.3,43.375,1.5544,41.821
10.31,17.411,0.19082,17.22
10.32,9.1175,0,9.1175
10.33,5.9196,0,5.9196
10.34,4.4005,0,4.4005
10.35,3.6092,0,3.6092
10.36,3.2095,0,3.2095
10.37,3.0632,1.4426,1.6205
10.38,3.1466,4.6923,-1.5456
10.39,3.4819,5.9316,-2.4497
10.4,4.187,3.5508,0.63629
10.41,5.5712,0.85768,4.7135
10.42,8.5144,0,8.5144
10.43,16.181,0,16.181
10.44,40.224,0.24696,39.977
10.45,90.856,1.0088,89.847
10.46,106.82,2.6079,104.21
10.47,58.376,7.3105,51.066
10.48,22.55,20.623,1.9271
10.49,10.417,37.535,-27.118
10.5,6.1408,34.86,-28.719
10.51,4.1905,15.859,-11.668
10.52,3.1338,5.3039,-2.1701
10.53,2.4983,2.0876,0.41067
10.54,2.0898,0.83715,1.2526
10.55,1.8161,0.4161,1.4
10.56,1.6289,0.25403,1.3748
10.57,1.5012,1.1981,0.30318
10.58,1.4176,3.4419,-2.0243
10.59,1.3688,8.5148,-7.146
10.6,1.3502,11.294,-9.9438
10.61,1.3601,6.6524,-5.2923
10.62,1.4001,1.8923,-0.49228
10.63,1.4742,0.3147,1.1595
10.64,1.5915,0,1.5915
10.65,1.7674,0,1.7674
10.66,2.0292,0,2.0292
10.67,2.4265,0.46168,1.9648
10.68,3.0573,3.2939,-0.23656
10.69,4.1355,9.2083,-5.0728
10.7,6.2077,15.822,-9.6141
10.71,11.092,12.014,-0.9226
10.72,25.858,4.0818,21.776
10.73,64.253,1.0633,63.189
10.74,95.412,0,95.412
10.75,64.34,0,64.34
10.76,26.036,0,26.036
10.77,11.371,0,11.371
10.78,6.6016,0.29991,6.3016
10.79,4.6634,3.0419,1.6215
10.8,3.7573,6.6038,-2.8466
10.81,3.3498,6.1123,-2.7625
10.82,3.2548,2.2876,0.9672
10.83,3.4219,0.5166,2.9053
10.84,3.8889,0,3.8889
10.85,4.805,0.047181,4.7578
10.86,6.561,0.88102,5.6799
10.87,10.276,2.0226,8.2535
10.88,20.021,5.147,14.874
10.89,50.494,15.743,34.751
10.9,111.83,36.985,74.848
10.91,126.34,37.498,88.841
10.92,66.932,16.267,50.664
10.93,25.888,5.3917,20.497
10.94,12.319,2.1305,10.188
10.95,7.8513,0.98068,6.8706
10.96,6.0593,0.032109,6.0272
10.97,4.5791,0,4.5791
10.98,3.373,0,3.373
10.99,2.7197,0,2.7197
11,2.37,0,2.37
11.01,2.1686,0,2.1686
11.02,2.0595,0,2.0595
11.03,2.0196,0,2.0196
11.04,2.0393,0,2.0393
11.05,2.1172,0,2.1172
11.06,2.2587,0.46675,1.7919
11.07,2.4771,1.5463,0.93077
11.08,2.7964,3.7635,-0.9671
11.09,3.2582,11.469,-8.2113
11.1,3.9347,25.519,-21.584
11.11,4.959,25.15,-20.191
11.12,6.5954,12.044,-5.4484
11.13,9.4338,4.3928,5.041
11.14,15.041,1.7699,13.271
11.15,28.785,0.97048,27.814
11.16,71.237,0.1714,71.066
11.17,171.66,0,171.66
11.18,227.73,0.43718,227.29
11.19,137.28,1.805,135.48
11.2,53.255,3.7036,49.551
11.21,23.306,3.2845,20.021
11.22,13.194,1.3007,11.894
11.23,8.82,0.18918,8.6308
11.24,6.5917,0,6.5917
11.25,5.3872,0,5.3872
11.26,4.7826,0,4.7826
11.27,4.625,0,4.625
11.28,4.9227,1.3644,3.5583
11.29,5.8775,4.7016,1.176
11.3,8.1463,7.7271,0.41923
11.31,14.052,5.7948,8.2569
11.32,32.649,2.0715,30.577
11.33,78.435,0.29862,78.136
11.34,107.78,0,107.78
11.35,67.484,0,67.484
11.36,26.682,0.42775,26.254
11.37,11.856,1.2423,10.614
11.38,7.1266,3.6736,3.4529
11.39,5.2569,9.1828,-3.9258
11.4,3.8494,11.867,-8.0177
11.41,2.74,7.8779,-5.1379
11.42,2.105,3.215,-1.11
11.43,1.7258,1.2615,0.4643
11.44,1.468,0.35984,1.1081
11.45,1.28,0,1.28
11.46,1.1374,0,1.1374
11.47,1.0264,0,1.0264
11.48,0.93843,0,0.93843
11.49,0.86422,0,0.86422
11.5,0.807,0,0.807
11.51,0.76055,0,0.76055
11.52,0.72302,0,0.72302
11.53,0.69289,0,0.69289
11.54,0.66928,0,0.66928
11.55,0.65155,0,0.65155
11.56,0.63929,0.37192,0.26737
11.57,0.63236,1.517,-0.88461
11.58,0.63078,3.8029,-3.1721
11.59,0.63495,5.548,-4.9131
11.6,0.64542,4.2936,-3.6482
11.61,0.66318,2.0372,-1.374
11.62,0.6897,1.1103,-0.42055
11.63,0.72722,1.0652,-0.33795
11.64,0.77908,1.4854,-0.70628
11.65,0.8504,2.5068,-1.6564
11.66,0.94927,5.1815,-4.2322
11.67,1.089,13.293,-12.204
11.68,1.2928,25.399,-24.106
11.69,1.6038,26.184,-24.58
11.7,2.1107,13.494,-11.383
11.71,3.0216,4.9675,-1.9459
11.72,4.9352,2.3953,2.5399
11.73,10.087,1.2902,8.7968
11.74,25.94,0.846,25.094
11.75,53.362,0.52901,52.833
11.76,53.392,0,53.392
11.77,26.043,0,26.043
11.78,10.331,0,10.331
11.79,5.5703,0,5.5703
11.8,4.386,0,4.386
11.81,3.6097,0,3.6097
11.82,2.4348,0,2.4348
11.83,1.702,0,1.702
11.84,1.3822,0,1.3822
11.85,1.2273,0.21829,1.009
11.86,1.1497,1.2356,-0.08589
11.87,1.1214,2.2118,-1.0904
11.88,1.1322,1.6997,-0.5675
11.89,1.1799,0.36925,0.81068
11.9,1.268,0,1.268
11.91,1.4061,0,1.4061
11.92,1.6124,0,1.6124
11.93,1.92,0,1.92
11.94,2.3879,0.29364,2.0943
11.95,3.1453,2.3526,0.79271
11.96,4.4683,5.2674,-0.79918
11.97,7.1053,5.3274,1.778
11.98,13.657,2.1091,11.548
11.99,33.975,0.52162,33.454
12,80.306,0,80.306
12.01,102.39,0.11425,102.27
12.02,59.686,1.263,58.423
12.03,23.112,2.9636,20.149
12.04,10.346,8.6157,1.73
12.05,6.0015,21.004,-15.002
12.06,4.1181,23.957,-19.839
12.07,3.1769,11.11,-7.9333
12.08,2.7038,3.3406,-0.63686
12.09,2.5316,1.2475,1.2841
12.1,2.6302,0,2.6302
12.11,3.0945,0,3.0945
12.12,4.2914,0,4.2914
12.13,7.6104,0.0045696,7.6058
12.14,18.21,2.3804,15.83
12.15,40.614,2.5677,38.046
12.16,47.655,0.82558,46.829
12.17,26.144,0.024379,26.12
12.18,10.234,0,10.234
12.19,4.8334,0,4.8334
12.2,2.9217,0,2.9217
12.21,2.0441,1.4561,0.58803
12.22,1.5655,5.0573,-3.4918
12.23,1.2759,14.108,-12.832
12.24,1.0891,17.112,-16.023
12.25,0.96407,8.7891,-7.8251
12.26,0.87945,2.8864,-2.007
12.27,0.8236,1.0547,-0.23113
12.28,0.78979,0.10898,0.68081
12.29,0.77492,0,0.77492
12.3,0.77813,0,0.77813
12.31,0.80097,1.2753,-0.47431
12.32,0.84808,4.0698,-3.2217
12.33,0.92916,4.801,-3.8718
12.34,1.064,2.4147,-1.3506
12.35,1.2959,0.34295,0.95295
12.36,1.7331,0,1.7331
12.37,2.7175,0,2.7175
12.38,5.5857,0,5.5857
12.39,13.583,1.0352,12.547
12.4,22.197,3.7873,18.41
12.41,16.947,8.924,8.0235
12.42,7.5133,9.3675,-1.8542
12.43,3.5915,4.776,-1.1846
12.44,2.4193,1.5239,0.89543
12.45,2.062,0.23465,1.8274
12.46,2.0334,0,2.0334
12.47,2.2231,0,2.2231
12.48,2.6458,0,2.6458
12.49,3.4193,0,3.4193
12.5,4.862,0,4.862
12.51,7.8956,0,7.8956
12.52,15.909,0,15.909
12.53,40.865,0,40.865
12.54,88.754,0,88.754
12.55,96.314,0,96.314
12.56,49.411,0.4053,49.006
12.57,19.01,1.9306,17.079
12.58,9.132,6.2736,2.8584
12.59,5.7761,10.465,-4.6894
12.6,4.0546,8.3198,-4.2652
12.61,2.8712,3.52,-0.64875
12.62,2.1855,0.7199,1.4656
12.63,1.7974,0,1.7974
12.64,1.5602,0,1.5602
12.65,1.4141,0,1.4141
12.66,1.3323,0,1.3323
12.67,1.3026,1.1035,0.19912
12.68,1.3219,1.8606,-0.53862
12.69,1.3945,1.0561,0.33837
12.7,1.5339,0.21367,1.3202
12.71,1.7688,0,1.7688
12.72,2.1568,0.21463,1.9421
12.73,2.8209,1.0284,1.7925
12.74,4.0601,3.1186,0.94146
12.75,6.7706,9.3736,-2.6031
12.76,14.393,19.08,-4.6873
12.77,37.226,20.374,16.852
12.78,70.249,11.14,59.109
12.79,62.208,3.8406,58.367
12.8,28.153,1.3988,26.754
12.81,11.25,0.63471,10.615
12.82,5.8715,0.60883,5.2627
12.83,3.8559,1.179,2.6769
12.84,2.9541,3.0676,-0.11345
12.85,2.5595,4.9492,-2.3896
12.86,2.4883,4.0001,-1.5118
12.87,2.7304,1.5325,1.1979
12.88,3.4501,0.33179,3.1183
12.89,5.258,0,5.258
12.9,10.583,0,10.583
12.91,26.734,0.37494,26.359
12.92,50.138,2.0206,48.117
12.93,44.378,4.7812,39.597
12.94,20.151,5.7887,14.362
12.95,8.1553,3.1958,4.9594
12.96,4.4519,0.83642,3.6155
12.97,3.0922,0,3.0922
12.98,2.2073,0,2.2073
12.99,1.6103,0,1.6103
13,1.2866,0.3469,0.93967
13.01,1.1016,1.8369,-0.73526
13.02,0.98828,3.4377,-2.4494
13.03,0.92073,2.8132,-1.8925
13.04,0.88763,0.87952,0.0081018
13.05,0.88477,0,0.88477
13.06,0.91299,0,0.91299
13.07,0.97853,0,0.97853
13.08,1.0957,0.39728,0.69837
13.09,1.2936,2.6748,-1.3812
13.1,1.6352,6.3473,-4.712
13.11,2.2722,7.3744,-5.1022
13.12,3.6534,3.6945,-0.041044
13.13,7.4892,0.98257,6.5066
13.14,19.11,0,19.11
13.15,37.013,0,37.013
13.16,34.15,0,34.15
13.17,15.913,0,15.913
13.18,6.4279,0,6.4279
13.19,3.4137,0,3.4137
13.2,2.3142,0,2.3142
13.21,1.8433,0,1.8433
13.22,1.6696,0,1.6696
13.23,1.6991,0,1.6991
13.24,1.9527,0,1.9527
13.25,2.5949,0.18969,2.4052
13.26,4.232,2.6167,1.6153
13.27,9.2873,5.3281,3.9592
13.28,22.885,4.6846,18.201
13.29,35.108,1.6161,33.492
13.3,24.608,0,24.608
13.31,10.154,0,10.154
13.32,4.4762,0,4.4762
13.33,2.6888,0.011228,2.6775
13.34,1.9227,0.88575,1.037
13.35,1.4577,2.94,-1.4823
13.36,1.1993,3.2798,-2.0805
13.37,1.069,1.2648,-0.19581
13.38,1.009,0.034741,0.97425
13.39,0.99636,0,0.99636
13.4,1.0235,0,1.0235
13.41,1.0908,0,1.0908
13.42,1.2039,1.5073,-0.30345
13.43,1.3823,5.0353,-3.653
13.44,1.6554,6.7427,-5.0873
13.45,2.0833,3.5618,-1.4785
13.46,2.7917,0.82734,1.9644
13.47,4.0794,0.058976,4.0204
13.48,6.818,0,6.818
13.49,14.295,0,14.295
13.5,37.139,0.86146,36.277
13.51,74.486,3.3675,71.119
13.52,71.54,5.1984,66.341
13.53,33.887,3.2058,30.681
13.54,13.283,0.92952,12.353
13.55,6.6911,0.096328,6.5948
13.56,4.2946,0,4.2946
13.57,3.2521,0,3.2521
13.58,2.8226,1.8207,1.0019
13.59,2.7999,6.0216,-3.2217
13.6,3.2177,9.6953,-6.4775
13.61,4.4316,6.7456,-2.314
13.62,7.8822,2.6016,5.2806
13.63,18.961,0.39608,18.565
13.64,42.398,0,42.398
13.65,49.762,0,49.762
13.66,27.247,0,27.247
13.67,10.595,0.41768,10.178
13.68,4.9431,1.0265,3.9167
13.69,2.9419,0.61084,2.331
13.7,2.0235,0.1102,1.9133
13.71,1.523,0,1.523
13.72,1.2211,0,1.2211
13.73,1.0277,0.8156,0.2121
13.74,0.90028,2.8628,-1.9625
13.75,0.81728,8.8734,-8.0561
13.76,0.76758,14.45,-13.682
13.77,0.74614,11.41,-10.664
13.78,0.75349,4.887,-4.1335
13.79,0.79494,1.5487,-0.75375
13.8,0.88471,0.34741,0.5373
13.81,1.0549,0,1.0549
13.82,1.3828,0,1.3828
13.83,2.0907,0,2.0907
13.84,4.002,0,4.002
13.85,9.9479,0,9.9479
13.86,20.805,0,20.805
13.87,21.663,0,21.663
13.88,10.912,0,10.912
13.89,4.3425,0,4.3425
13.9,2.2053,0.69252,1.5128
13.91,1.4409,2.5951,-1.1542
13.92,1.106,4.0492,-2.9432
13.93,0.95781,3.1187,-2.1609
13.94,0.92677,1.2368,-0.31
13.95,1.0158,0.25179,0.76397
13.96,1.3201,0,1.3201
13.97,2.2515,0,2.2515
13.98,5.2105,0.83259,4.3779
13.99,10.359,2.7706,7.588
14,10.357,3.9291,6.4281
14.01,5.2164,2.9226,2.2938
14.02,2.3178,1.2549,1.0629
14.03,1.5435,0.63672,0.90673
14.04,1.2663,0.78006,0.48621
14.05,0.92462,1.6473,-0.72264
14.06,0.70107,4.4929,-3.7919
14.07,0.61447,10.143,-9.529
14.08,0.58734,13,-12.413
14.09,0.59081,8.4869,-7.896
14.1,0.6178,3.2285,-2.6107
14.11,0.66879,1.2596,-0.59077
14.12,0.74945,0.69187,0.057571
14.13,0.87192,0.62643,0.2455
14.14,1.06,1.2492,-0.1892
14.15,1.3618,2.4454,-1.0836
14.16,1.8861,2.7053,-0.81926
14.17,2.9247,1.4664,1.4583
14.18,5.491,0.3957,5.0953
14.19,13.424,0,13.424
14.2,31.493,0,31.493
14.21,40.124,0,40.124
14.22,23.53,0,23.53
14.23,9.335,0,9.335
14.24,4.4322,0,4.4322
14.25,2.8385,0,2.8385
14.26,2.2497,0,2.2497
14.27,2.1082,0,2.1082
14.28,2.3011,0,2.3011
14.29,2.9387,0,2.9387
14.3,4.5383,0.26413,4.2742
14.31,9.1873,1.2017,7.9857
14.32,23.445,0.85107,22.594
14.33,45.452,0,45.452
14.34,41.875,0,41.875
14.35,19.358,0.15449,19.203
14.36,7.6321,1.1114,6.5207
14.37,3.8866,2.8957,0.99096
14.38,2.4475,7.2236,-4.776
14.39,1.7088,9.8442,-8.1354
14.4,1.2923,5.4284,-4.1362
14.41,1.0462,1.6189,-0.57269
14.42,0.8924,0.55926,0.33314
14.43,0.79512,0,0.79512
14.44,0.73721,0,0.73721
14.45,0.71076,0,0.71076
14.46,0.71406,0,0.71406
14.47,0.75134,0,0.75134
14.48,0.83594,0,0.83594
14.49,1.0001,0,1.0001
14.5,1.3258,0,1.3258
14.51,2.0743,0,2.0743
14.52,4.2608,0.064963,4.1958
14.53,10.506,2.0684,8.4372
14.54,17.801,3.5249,14.276
14.55,14.078,2.2682,11.81
14.56,6.2407,0.0023029,6.2384
14.57,2.8504,0,2.8504
14.58,1.8318,0,1.8318
14.59,1.524,0,1.524
14.6,1.514,0,1.514
14.61,1.7357,0,1.7357
14.62,2.2839,0.92513,1.3588
14.63,3.5425,0.057196,3.4853
14.64,6.9972,0,6.9972
14.65,17.785,0,17.785
14.66,37.496,0,37.496
14.67,39.049,1.7884,37.26
14.68,19.524,5.8714,13.653
14.69,7.6225,9.7971,-2.1746
14.7,3.8102,6.3987,-2.5886
14.71,2.4065,2.3157,0.090818
14.72,1.6496,0.67196,0.97763
14.73,1.2261,0.070305,1.1558
14.74,0.9945,0,0.9945
14.75,0.86148,1.0949,-0.23344
14.76,0.78774,2.8054,-2.0177
14.77,0.75722,2.9297,-2.1725
14.78,0.76498,1.0661,-0.30113
14.79,0.81441,0.12554,0.68887
14.8,0.91914,0,0.91914
14.81,1.1107,0,1.1107
14.82,1.4648,0,1.4648
14.83,2.1806,2.4093,-0.22872
14.84,3.9357,3.5443,0.39143
14.85,9.3522,2.1696,7.1827
14.86,22.624,0.42042,22.204
14.87,31.138,0,31.138
14.88,19.518,0,19.518
14.89,7.7469,0,7.7469
14.9,3.4689,1.3338,2.1351
14.91,2.0596,2.8783,-0.8187
14.92,1.4889,2.5393,-1.0504
14.93,1.2521,0.89592,0.35615
14.94,1.22,0.098238,1.1217
14.95,1.4145,0,1.4145
14.96,2.0895,0,2.0895
14.97,4.3389,0.9134,3.4255
14.98,10.31,2.6668,7.6433
14.99,15.156,3.2471,11.909
15,10.248,1.7657,8.4822
15.01,4.2098,0.35391,3.8559
15.02,1.8815,0,1.8815
15.03,1.1061,0,1.1061
15.04,0.77351,0,0.77351
15.05,0.59938,0,0.59938
15.06,0.49723,0,0.49723
15.07,0.43348,0,0.43348
15.08,0.39292,0,0.39292
15.09,0.36809,0,0.36809
15.1,0.35542,0,0.35542
15.11,0.3537,1.03,-0.67627
15.12,0.36398,3.9206,-3.5567
15.13,0.39043,7.228,-6.8376
15.14,0.44377,6.746,-6.3022
15.15,0.55335,3.2151,-2.6617
15.16,0.81896,0.73914,0.079826
15.17,1.6264,0,1.6264
15.18,3.5929,0,3.5929
15.19,4.866,0.37337,4.4926
15.2,3.1876,1.1382,2.0494
15.21,1.4977,1.3244,0.17327
15.22,0.92475,0.58465,0.34011
15.23,0.79764,0,0.79764
15.24,0.8337,0,0.8337
15.25,0.99042,0,0.99042
15.26,1.3211,1.0364,0.2847
15.27,2.0278,3.4512,-1.4234
15.28,3.8604,4.4552,-0.59488
15.29,9.5883,2.8535,6.7348
15.3,21.641,0.8109,20.83
15.31,25.453,0,25.453
15.32,13.955,0,13.955
15.33,5.4765,0.35793,5.1186
15.34,2.6565,1.517,1.1396
15.35,1.6676,2.3873,-0.71967
15.36,1.1811,1.6725,-0.4914
15.37,0.92855,0.42343,0.50512
15.38,0.80347,0,0.80347
15.39,0.74851,0,0.74851
15.4,0.74147,0.30718,0.43429
15.41,0.77641,1.5706,-0.79414
15.42,0.8577,2.8935,-2.0358
15.43,1.0012,2.3291,-1.3279
15.44,1.2426,0.7121,0.53046
15.45,1.6614,0,1.6614
15.46,2.4571,0,2.4571
15.47,4.2542,0,4.2542
15.48,9.4891,0.20724,9.2819
15.49,24.446,0.91542,23.531
15.5,41.908,0.84947,41.059
15.51,32.922,0,32.922
15.52,14.041,0,14.041
15.53,5.7952,0.21571,5.5794
15.54,3.1915,1.4549,1.7365
15.55,2.2207,3.9644,-1.7438
15.56,1.8488,8.2724,-6.4236
15.57,1.8328,8.1673,-6.3345
15.58,2.226,3.5102,-1.2841
15.59,3.5599,1.0707,2.4892
15.6,8.0144,0,8.0144
15.61,18.317,0,18.317
15.62,23.208,0,23.208
15.63,13.613,0,13.613
15.64,5.4092,0,5.4092
15.65,2.5566,0,2.5566
15.66,1.565,0,1.565
15.67,1.0824,0,1.0824
15.68,0.81891,0,0.81891
15.69,0.66982,0,0.66982
15.7,0.58047,0,0.58047
15.71,0.52739,0,0.52739
15.72,0.50053,0,0.50053
15.73,0.49668,0,0.49668
15.74,0.51771,0,0.51771
15.75,0.57387,0,0.57387
15.76,0.68983,0.011021,0.67881
15.77,0.93428,1.1136,-0.17935
15.78,1.5418,1.2152,0.32664
15.79,3.4212,0.01803,3.4032
15.8,8.0262,0,8.0262
15.81,10.986,0,10.986
15.82,6.9731,0,6.9731
15.83,2.9142,2.1651,0.74905
15.84,1.4619,4.939,-3.4771
15.85,1.0189,4.7575,-3.7385
15.86,0.89254,2.0174,-1.1248
15.87,0.93091,0.46283,0.46808
15.88,1.1475,0.0307,1.1168
15.89,1.7342,0,1.7342
15.9,3.5129,0,3.5129
15.91,8.7449,1.2791,7.4657
15.92,15.346,1.08,14.266
15.93,12.568,0.13407,12.434
15.94,5.5577,0,5.5577
15.95,2.3977,0,2.3977
15.96,1.4132,0.75527,0.65789
15.97,0.99241,2.9421,-1.9497
15.98,0.77248,5.7352,-4.9627
15.99,0.67186,4.6629,-3.9911
16,0.63623,1.8944,-1.2581
16.01,0.64291,0.26152,0.38139
16.02,0.68705,0,0.68705
16.03,0.77419,0,0.77419
16.04,0.92145,0.72564,0.19581
16.05,1.1666,1.3438,-0.17719
16.06,1.5953,0.93375,0.66156
16.07,2.4296,0.18862,2.241
16.08,4.4019,0,4.4019
16.09,10.375,0,10.375
16.1,25.912,0.56933,25.343
16.11,38.523,2.1721,36.351
16.12,25.952,3.249,22.703
16.13,10.458,2.223,8.2355
16.14,4.5401,0.51645,4.0237
16.15,2.6426,0,2.6426
16.16,1.9202,0,1.9202
16.17,1.6773,0,1.6773
16.18,1.782,0,1.782
16.19,2.4384,0,2.4384
16.2,4.738,0,4.738
16.21,11.409,0,11.409
16.22,18.617,0,18.617
16.23,14.08,0,14.08
16.24,5.9947,1.0245,4.9702
16.25,2.5695,2.783,-0.21349
16.26,1.4548,3.0348,-1.58
16.27,0.9988,1.5657,-0.56693
16.28,0.77065,0.32014,0.45051
16.29,0.64494,0,0.64494
16.3,0.57531,0,0.57531
16.31,0.54245,0,0.54245
16.32,0.53911,0.48245,0.05666
16.33,0.56562,0.54883,0.016795
16.34,0.62987,0.12496,0.50491
16.35,0.75434,0,0.75434
16.36,0.99257,0,0.99257
16.37,1.4988,0.9388,0.55995
16.38,2.8382,3.2783,-0.44008
16.39,7.0054,4.9949,2.0105
16.4,15,3.832,11.168
16.41,16.278,1.464,14.814
16.42,8.4868,0.30518,8.1816
16.43,3.4536,0,3.4536
16.44,1.8435,0,1.8435
16.45,1.3409,0.5329,0.80803
16.46,1.2281,1.0211,0.20697
16.47,1.3781,0.44673,0.93133
16.48,1.9216,0,1.9216
16.49,3.5599,0,3.5599
16.5,8.7857,0,8.7857
16.51,18.368,0,18.368
16.52,19.107,0,19.107
16.53,9.5788,0,9.5788
16.54,3.763,0,3.763
16.55,1.869,0,1.869
16.56,1.1558,0,1.1558
16.57,0.80541,0,0.80541
16.58,0.61639,0.50551,0.11087
16.59,0.50692,1.4776,-0.97064
16.6,0.44151,1.1522,-0.71072
16.61,0.405,0.4231,-0.018096
16.62,0.39152,0,0.39152
16.63,0.40138,0.36692,0.034467
16.64,0.44231,1.9536,-1.5113
16.65,0.53714,4.436,-3.8989
16.66,0.75405,5.7204,-4.9664
16.67,1.3455,3.3653,-2.0198
16.68,3.204,1.0183,2.1857
16.69,6.7765,0,6.7765
16.7,7.3428,0,7.3428
16.71,3.8487,0,3.8487
16.72,1.589,0,1.589
16.73,0.86093,0,0.86093
16.74,0.62699,0,0.62699
16.75,0.56448,0,0.56448
16.76,0.61388,0,0.61388
16.77,0.83043,0,0.83043
16.78,1.5236,0.11748,1.4062
16.79,3.6918,0.58271,3.1091
16.8,7.0488,0,7.0488
16.81,6.4984,0,6.4984
16.82,3.06,0,3.06
16.83,1.2856,0,1.2856
16.84,0.72239,0.14125,0.58114
16.85,0.47797,1.187,-0.70906
16.86,0.34557,1.1506,-0.80503
16.87,0.27556,0.30746,-0.031896
16.88,0.23523,0,0.23523
16.89,0.21004,0,0.21004
16.9,0.19388,0.067272,0.12661
16.91,0.18376,1.0016,-0.81788
16.92,0.17806,1.6381,-1.46
16.93,0.17593,1.0389,-0.86294
16.94,0.17697,0,0.17697
16.95,0.1811,0,0.1811
16.96,0.18855,0.017389,0.17117
16.97,0.1999,0.85383,-0.65392
16.98,0.21614,2.2671,-2.051
16.99,0.23895,2.2544,-2.0155
17,0.27113,0.95249,-0.68136
17.01,0.3172,0.019112,0.29809
17.02,0.3868,0,0.3868
17.03,0.49744,0,0.49744
17.04,0.68952,1.8035,-1.114
17.05,1.0725,2.5233,-1.4508
17.06,2.0317,1.6567,0.37502
17.07,5.0063,0.1116,4.8947
17.08,11.523,0,11.523
17.09,14.109,0,14.109
17.1,8.0043,0,8.0043
17.11,3.1737,0,3.1737
17.12,1.5403,0,1.5403
17.13,0.96824,0,0.96824
17.14,0.70548,0,0.70548
17.15,0.58281,0,0.58281
17.16,0.53233,1.5307,-0.99833
17.17,0.5267,4.2014,-3.6747
17.18,0.55841,5.491,-4.9326
17.19,0.63195,3.1444,-2.5125
17.2,0.76516,1.0976,-0.33242
17.21,1.0014,0.14208,0.85936
17.22,1.4511,0,1.4511
17.23,2.4555,0,2.4555
17.24,5.3432,0,5.3432
17.25,13.733,0,13.733
17.26,24.302,0,24.302
17.27,19.896,0,19.896
17.28,8.7233,0,8.7233
17.29,3.6739,0.72907,2.9449
17.3,2.1306,1.892,0.23864
17.31,1.6413,2.0376,-0.39629
17.32,1.6067,0.97023,0.63642
17.33,2.0161,0.16709,1.849
17.34,3.443,0,3.443
17.35,8.1747,0,8.1747
17.36,17.795,0,17.795
17.37,20.043,0.54395,19.499
17.38,10.644,0.25919,10.385
17.39,4.1427,0,4.1427
17.4,1.9622,0,1.9622
17.41,1.178,0,1.178
17.42,0.81299,1.3262,-0.51322
17.43,0.6121,2.5694,-1.9573
17.44,0.48997,2.15,-1.66
17.45,0.41123,0.82858,-0.41735
17.46,0.35925,0.10665,0.2526
17.47,0.32579,0,0.32579
17.48,0.30733,0,0.30733
17.49,0.30444,0.76425,-0.45982
17.5,0.3248,1.0039,-0.67907
17.51,0.39999,0.33702,0.06297
17.52,0.65438,0,0.65438
17.53,1.2656,0,1.2656
17.54,1.6135,0.4055,1.208
17.55,1.0792,1.3998,-0.32062
17.56,0.59421,1.897,-1.3028
17.57,0.45251,1.1475,-0.695
17.58,0.45655,0.24991,0.20664
17.59,0.54299,0,0.54299
17.6,0.74625,0,0.74625
17.61,1.2395,0,1.2395
17.62,2.7256,0.35453,2.3711
17.63,6.8063,0.39516,6.4112
17.64,10.836,0,10.836
17.65,7.8977,0,7.8977
17.66,3.3234,0,3.3234
17.67,1.481,0.42221,1.0588
17.68,0.88214,1.0875,-0.20536
17.69,0.61994,0.95083,-0.33089
17.7,0.49757,0.3192,0.17837
17.71,0.44688,0,0.44688
17.72,0.43782,0,0.43782
17.73,0.46213,0,0.46213
17.74,0.52357,0,0.52357
17.75,0.63869,0,0.63869
17.76,0.84906,0,0.84906
17.77,1.2644,0,1.2644
17.78,2.2437,0,2.2437
17.79,5.1955,0,5.1955
17.8,13.092,0.45581,12.636
17.81,20.188,1.2202,18.968
17.82,14.114,0.59474,13.519
17.83,5.7446,0,5.7446
17.84,2.4459,0,2.4459
17.85,1.3884,0,1.3884
17.86,0.98315,0.21802,0.76513
17.87,0.84347,0.75906,0.084402
17.88,0.92232,0.51527,0.40704
17.89,1.4705,0,1.4705
17.9,3.1905,0.23557,2.9549
17.91,5.0643,1.2608,3.8035
17.92,3.8533,2.8599,0.99336
17.93,1.7153,4.8024,-3.0871
17.94,0.8117,3.665,-2.8533
17.95,0.51439,1.3934,-0.87897
17.96,0.38805,0.54243,-0.15438
17.97,0.3275,0,0.3275
17.98,0.30006,0.17343,0.12663
17.99,0.2931,0.92819,-0.63508
18,0.30333,0.63561,-0.33228
18.01,0.33295,0,0.33295
18.02,0.39089,0,0.39089
18.03,0.49966,0,0.49966
18.04,0.72091,0.10528,0.61563
18.05,1.2671,0.8102,0.45691
18.06,2.9529,0.74438,2.2086
18.07,6.9375,0,6.9375
18.08,9.1712,0,9.1712
18.09,5.6108,0,5.6108
18.1,2.3153,0.090635,2.2246
18.11,1.1778,1.1084,0.069388
18.12,0.85603,0.96938,-0.11335
18.13,0.82242,0.45776,0.36465
18.14,1.0179,0,1.0179
18.15,1.6916,0.047033,1.6445
18.16,3.925,1.2214,2.7036
18.17,8.8768,2.571,6.3058
18.18,10.831,2.6049,8.2265
18.19,6.151,1.2322,4.9189
18.2,2.4487,0.0015633,2.4472
18.21,1.1855,0,1.1855
18.22,0.72904,0,0.72904
18.23,0.5146,0,0.5146
18.24,0.4077,0,0.4077
18.25,0.35377,0,0.35377
18.26,0.33118,0,0.33118
18.27,0.3333,0,0.3333
18.28,0.36224,0.90044,-0.53821
18.29,0.43081,2.2513,-1.8205
18.3,0.57615,2.2751,-1.6989
18.31,0.91866,1.2139,-0.29521
18.32,1.9304,0.11091,1.8195
18.33,4.8304,0,4.8304
18.34,8.2187,0,8.2187
18.35,6.479,0.83446,5.6446
18.36,2.8239,0.9217,1.9022
18.37,1.238,0.12962,1.1084
18.38,0.75722,0,0.75722
18.39,0.61463,0,0.61463
18.4,0.63885,0.8387,-0.19985
18.41,0.88443,1.8079,-0.92348
18.42,1.7744,1.8822,-0.10783
18.43,4.1638,1.0531,3.1107
18.44,6.1056,0.17171,5.9339
18.45,4.1363,0,4.1363
18.46,1.7152,0.53476,1.1804
18.47,0.78379,1.0596,-0.27583
18.48,0.4767,1.1378,-0.66114
18.49,0.34877,0.27118,0.077593
18.5,0.2864,0,0.2864
18.51,0.25567,0,0.25567
18.52,0.24417,0,0.24417
18.53,0.24881,0,0.24881
18.54,0.271,0,0.271
18.55,0.31932,0,0.31932
18.56,0.41801,0,0.41801
18.57,0.64389,0,0.64389
18.58,1.2971,0,1.2971
18.59,3.1957,0,3.1957
18.6,5.5887,0,5.5887
18.61,4.6,0,4.6
18.62,2.0862,0,2.0862
18.63,0.96252,0,0.96252
18.64,0.64245,0.84541,-0.20297
18.65,0.58311,1.6376,-1.0545
18.66,0.68152,1.4785,-0.79695
18.67,1.0524,0.49299,0.55946
18.68,2.289,0,2.289
18.69,5.358,0,5.358
18.7,7.3288,0,7.3288
18.71,4.6316,0,4.6316
18.72,1.9066,0,1.9066
18.73,0.92303,0,0.92303
18.74,0.5948,0,0.5948
18.75,0.45915,0,0.45915
18.76,0.4048,0,0.4048
18.77,0.39454,0.4134,-0.018856
18.78,0.41714,0.37463,0.042505
18.79,0.47486,0,0.47486
18.8,0.58294,0,0.58294
18.81,0.78118,0,0.78118
18.82,1.178,0.45506,0.72297
18.83,2.1427,0.87161,1.2711
18.84,5.1039,0.42561,4.6783
18.85,12.347,0,12.347
18.86,17.003,0,17.003
18.87,10.698,0.41646,10.282
18.88,4.3218,1.3246,2.9972
18.89,2.0471,1.6501,0.39703
18.9,1.373,1.0072,0.36582
18.91,1.2376,0.2621,0.97553
18.92,1.499,0,1.499
18.93,2.6015,0,2.6015
18.94,6.2324,0,6.2324
18.95,12.236,0,12.236
18.96,11.722,0,11.722
18.97,5.5931,0,5.5931
18.98,2.2365,0,2.2365
18.99,1.1445,0.71894,0.42558
19,0.72056,2.1548,-1.4342
19.01,0.51473,2.0135,-1.4988
19.02,0.4023,0.94001,-0.53771
19.03,0.33688,0,0.33688
19.04,0.29986,0,0.29986
19.05,0.28437,0,0.28437
19.06,0.29111,0,0.29111
19.07,0.33172,0,0.33172
19.08,0.44972,0,0.44972
19.09,0.82072,0,0.82072
19.1,1.8996,0.22072,1.6789
19.11,3.1635,1.07,2.0934
19.12,2.5146,1.6727,0.84192
19.13,1.1539,1.2006,-0.046675
19.14,0.57143,0,0.57143
19.15,0.41086,0,0.41086
19.16,0.39497,0,0.39497
19.17,0.48711,0,0.48711
19.18,0.81243,0,0.81243
19.19,1.8821,0,1.8821
19.2,3.9529,0,3.9529
19.21,4.2773,0,4.2773
19.22,2.2441,0.14848,2.0956
19.23,0.93561,0.96533,-0.029723
19.24,0.50637,0.95356,-0.44719
19.25,0.33907,0,0.33907
19.26,0.26152,0,0.26152
19.27,0.22768,0,0.22768
19.28,0.21703,0,0.21703
19.29,0.22325,0,0.22325
19.3,0.2475,0,0.2475
19.31,0.29858,0,0.29858
19.32,0.40201,0,0.40201
19.33,0.6397,0.1067,0.53299
19.34,1.3326,1.6109,-0.27824
19.35,3.3097,2.0019,1.3078
19.36,5.6205,1.3972,4.2233
19.37,4.4506,0,4.4506
19.38,1.9845,0,1.9845
19.39,0.93311,0.019167,0.91394
19.4,0.64948,1.0719,-0.42238
19.41,0.63207,1.1071,-0.47508
19.42,0.82346,0.0075823,0.81588
19.43,1.4915,0,1.4915
19.44,3.6503,0,3.6503
19.45,7.4122,0,7.4122
19.46,7.4009,0.71659,6.6843
19.47,3.6146,0.03586,3.5788
19.48,1.4255,0,1.4255
19.49,0.71368,0,0.71368
19.5,0.45002,0,0.45002
19.51,0.32636,0,0.32636
19.52,0.26051,0.8796,-0.61908
19.53,0.22453,0.094172,0.13035
19.54,0.20764,0,0.20764
19.55,0.20679,0,0.20679
19.56,0.22551,0.82369,-0.59817
19.57,0.27939,1.7257,-1.4463
19.58,0.42697,1.6926,-1.2657
19.59,0.8958,0.75459,0.14121
19.6,2.0101,0.092684,1.9174
19.61,2.6367,0,2.6367
19.62,1.6448,0,1.6448
19.63,0.73124,0,0.73124
19.64,0.42885,0,0.42885
19.65,0.36876,0,0.36876
19.66,0.42181,0,0.42181
19.67,0.63602,0,0.63602
19.68,1.3442,0,1.3442
19.69,3.2693,0,3.2693
19.7,5.0021,0,5.0021
19.71,3.5138,0,3.5138
19.72,1.4713,0,1.4713
19.73,0.67092,0,0.67092
19.74,0.39962,0,0.39962
19.75,0.2807,0,0.2807
19.76,0.22609,0,0.22609
19.77,0.20283,0,0.20283
19.78,0.19898,0,0.19898
19.79,0.2128,0.78727,-0.57447
19.8,0.25029,1.2462,-0.99592
19.81,0.33189,0.42492,-0.093029
19.82,0.52504,0,0.52504
19.83,1.0957,0,1.0957
19.84,2.7307,0,2.7307
19.85,4.6414,0.77025,3.8712
19.86,3.6634,0.84805,2.8154
19.87,1.6073,0.24113,1.3662
19.88,0.71945,0,0.71945
19.89,0.45906,0,0.45906
19.9,0.4008,0.87123,-0.47043
19.91,0.47233,1.2992,-0.82683
19.92,0.80913,0.89734,-0.08821
19.93,1.8822,0.29369,1.5885
19.94,3.3482,0,3.3482
19.95,2.8542,0,2.8542
19.96,1.3095,0.37816,0.93137
19.97,0.58105,0.31751,0.26354
19.98,0.34322,0,0.34322
19.99,0.24546,0,0.24546
20,0.20227,0.36079,-0.15852
20.01,0.1856,1.0997,-0.9141
20.02,0.18534,1.5052,-1.3199
20.03,0.20015,1.1079,-0.90771
20.04,0.23523,0.35061,-0.11538
20.05,0.30761,0,0.30761
20.06,0.47165,0,0.47165
20.07,0.93924,0,0.93924
20.08,2.3173,0,2.3173
20.09,4.1824,0,4.1824
20.1,3.5848,0,3.5848
20.11,1.6667,0,1.6667
20.12,0.78007,0.3537,0.42638
20.13,0.54489,0.80839,-0.26351
20.14,0.54217,0.44917,0.093004
20.15,0.73538,0,0.73538
20.16,1.4205,0,1.4205
20.17,3.4838,0,3.4838
20.18,6.0945,0.31556,5.7789
20.19,4.9897,0.55199,4.4377
20.2,2.208,0,2.208
20.21,0.94606,0,0.94606
20.22,0.54252,0.2965,0.24602
20.23,0.38686,1.0683,-0.6814
20.24,0.32161,1.3582,-1.0366
20.25,0.30116,0.93869,-0.63753
20.26,0.31203,0.27907,0.032961
20.27,0.3559,0,0.3559
20.28,0.44981,0,0.44981
20.29,0.64493,0,0.64493
20.3,1.1127,0,1.1127
20.31,2.5282,0,2.5282
20.32,6.3171,0,6.3171
20.33,9.7241,0,9.7241
20.34,6.8193,0,6.8193
20.35,2.8188,0,2.8188
20.36,1.2593,0,1.2593
20.37,0.79291,0,0.79291
20.38,0.68341,0,0.68341
20.39,0.83585,0,0.83585
20.4,1.586,0.11174,1.4743
20.41,3.5427,0.49593,3.0468
20.42,4.7963,0,4.7963
20.43,3.0259,0,3.0259
20.44,1.2375,0,1.2375
20.45,0.58038,0.067622,0.51276
20.46,0.35647,0.40522,-0.048756
20.47,0.25846,0,0.25846
20.48,0.208,0,0.208
20.49,0.18099,0,0.18099
20.5,0.1688,0,0.1688
20.51,0.16922,0,0.16922
20.52,0.18613,0,0.18613
20.53,0.23503,0,0.23503
20.54,0.37768,0,0.37768
20.55,0.82836,0,0.82836
20.56,1.6537,0,1.6537
20.57,1.7247,0,1.7247
20.58,0.92109,0,0.92109
20.59,0.44146,0,0.44146
20.6,0.31065,0,0.31065
20.61,0.31137,0,0.31137
20.62,0.41618,0,0.41618
20.63,0.77767,0,0.77767
20.64,1.8799,0,1.8799
20.65,3.3777,0,3.3777
20.66,2.8859,1.5908,1.2951
20.67,1.3299,2.0089,-0.67902
20.68,0.60158,1.4571,-0.85553
20.69,0.36303,0.076702,0.28633
20.7,0.26649,0,0.26649
20.71,0.23079,0,0.23079
20.72,0.2272,0.70783,-0.48063
20.73,0.24748,0.066509,0.18097
20.74,0.29608,0,0.29608
20.75,0.39229,0,0.39229
20.76,0.59299,0,0.59299
20.77,1.0992,0.5913,0.50793
20.78,2.6748,0.69386,1.9809
20.79,6.2693,0.094847,6.1745
20.8,7.9862,0,7.9862
20.81,4.6835,0,4.6835
20.82,1.862,0,1.862
20.83,0.89759,0,0.89759
20.84,0.60943,0,0.60943
20.85,0.57138,0,0.57138
20.86,0.80277,0,0.80277
20.87,1.7111,0.53915,1.172
20.88,3.2451,0.85704,2.388
20.89,3.0997,0.68465,2.4151
20.9,1.507,0.14124,1.3657
20.91,0.63419,0,0.63419
20.92,0.34545,0,0.34545
20.93,0.22988,0,0.22988
20.94,0.17316,0,0.17316
20.95,0.14169,0,0.14169
20.96,0.12279,0,0.12279
20.97,0.11118,0,0.11118
20.98,0.10442,0.70542,-0.601
20.99,0.10134,0.92439,-0.82305
21,0.10146,0.27607,-0.17461
21.01,0.10482,0,0.10482
21.02,0.11192,0,0.11192
21.03,0.12396,0,0.12396
21.04,0.14324,0,0.14324
21.05,0.1743,0,0.1743
21.06,0.22679,0,0.22679
21.07,0.32398,0,0.32398
21.08,0.53564,0,0.53564
21.09,1.1294,0.39989,0.72954
21.1,2.9066,0.25392,2.6526
21.11,5.4764,0,5.4764
21.12,4.8533,0,4.8533
21.13,2.209,0,2.209
21.14,0.89974,0.3204,0.57933
21.15,0.4813,0.24096,0.24034
21.16,0.32288,0,0.32288
21.17,0.25418,0,0.25418
21.18,0.22738,0,0.22738
21.19,0.22797,0.34118,-0.11321
21.2,0.25621,0.3027,-0.046485
21.21,0.32736,0,0.32736
21.22,0.49426,0,0.49426
21.23,0.96063,0,0.96063
21.24,2.41,0,2.41
21.25,4.9214,0,4.9214
21.26,4.9238,0,4.9238
21.27,2.4179,0,2.4179
21.28,0.97705,0,0.97705
21.29,0.52633,0.76844,-0.24211
21.3,0.39315,1.496,-1.1028
21.31,0.41012,0.91397,-0.50385
21.32,0.66901,0.28198,0.38703
21.33,1.4357,0,1.4357
21.34,2.0623,0,2.0623
21.35,1.4047,0,1.4047
21.36,0.601,0,0.601
21.37,0.2899,0,0.2899
21.38,0.18583,0,0.18583
21.39,0.14194,0,0.14194
21.4,0.12077,0,0.12077
21.41,0.11136,0,0.11136
21.42,0.11058,0,0.11058
21.43,0.11909,0,0.11909
21.44,0.14307,0,0.14307
21.45,0.20568,0.16131,0.044375
21.46,0.39902,0.34702,0.051996
21.47,0.90247,0,0.90247
21.48,1.3142,0,1.3142
21.49,0.91845,0,0.91845
21.5,0.43442,0.19299,0.24143
21.51,0.26936,0.5051,-0.23574
21.52,0.25566,0,0.25566
21.53,0.33566,0,0.33566
21.54,0.61669,0,0.61669
21.55,1.4997,0,1.4997
21.56,2.8672,0,2.8672
21.57,2.6476,0,2.6476
21.58,1.2547,0,1.2547
21.59,0.53334,0,0.53334
21.6,0.30317,0.1574,0.14577
21.61,0.21949,0.65103,-0.43154
21.62,0.18836,0,0.18836
21.63,0.1839,0,0.1839
21.64,0.20015,0,0.20015
21.65,0.24216,0,0.24216
21.66,0.3309,0,0.3309
21.67,0.53582,0,0.53582
21.68,1.1301,0,1.1301
21.69,2.8588,0,2.8588
21.7,5.038,0.048913,4.9891
21.71,4.1377,0.38413,3.7536
21.72,1.8499,0,1.8499
21.73,0.8326,0,0.8326
21.74,0.55899,0,0.55899
21.75,0.56073,0,0.56073
21.76,0.85702,0,0.85702
21.77,1.9445,0,1.9445
21.78,3.9749,0,3.9749
21.79,4.1228,0,4.1228
21.8,2.0827,0.028481,2.0542
21.81,0.83726,0.89513,-0.057875
21.82,0.42417,0.45768,-0.033511
21.83,0.2673,0,0.2673
21.84,0.19427,0,0.19427
21.85,0.15677,0,0.15677
21.86,0.13813,0,0.13813
21.87,0.1333,0,0.1333
21.88,0.14435,0,0.14435
21.89,0.18629,0,0.18629
21.9,0.32317,0,0.32317
21.91,0.74063,0.6439,0.096722
21.92,1.3083,0.31453,0.99373
21.93,1.1205,0.021782,1.0987
21.94,0.52754,0,0.52754
21.95,0.25104,0,0.25104
21.96,0.17435,0,0.17435
21.97,0.17064,0,0.17064
21.98,0.24095,0,0.24095
21.99,0.50286,0,0.50286
22,0.96775,0,0.96775
22.01,0.96754,0,0.96754
22.02,0.50544,0,0.50544
22.03,0.2454,0,0.2454
22.04,0.15371,0,0.15371
22.05,0.11163,0,0.11163
22.06,0.09545,0,0.09545
22.07,0.092951,0,0.092951
22.08,0.099689,0,0.099689
22.09,0.11737,0,0.11737
22.1,0.15522,0,0.15522
22.11,0.24477,0.64667,-0.4019
22.12,0.51104,0.1936,0.31744
22.13,1.2382,0,1.2382
22.14,1.9581,0,1.9581
22.15,1.4464,0,1.4464
22.16,0.64865,0,0.64865
22.17,0.34357,0,0.34357
22.18,0.28643,0,0.28643
22.19,0.35478,0,0.35478
22.2,0.65615,0,0.65615
22.21,1.5845,0,1.5845
22.22,2.7619,0,2.7619
22.23,2.2604,0,2.2604
22.24,1.0002,0,1.0002
22.25,0.42693,0,0.42693
22.26,0.24536,0,0.24536
22.27,0.17733,0,0.17733
22.28,0.14935,0,0.14935
22.29,0.14183,0,0.14183
22.3,0.15039,0,0.15039
22.31,0.17938,0.27524,-0.095862
22.32,0.24838,0.17888,0.069497
22.33,0.43209,0,0.43209
22.34,1.0075,0,1.0075
22.35,2.2178,0,2.2178
22.36,2.6082,0,2.6082
22.37,1.4741,0,1.4741
22.38,0.65093,0,0.65093
22.39,0.41266,0,0.41266
22.4,0.41206,0,0.41206
22.41,0.62025,0,0.62025
22.42,1.3868,0,1.3868
22.43,3.1073,0,3.1073
22.44,3.7861,0,3.7861
22.45,2.154,0,2.154
22.46,0.86279,0,0.86279
22.47,0.41676,0,0.41676
22.48,0.25733,0,0.25733
22.49,0.18853,0.29561,-0.10707
22.5,0.15803,0.7444,-0.58636
22.51,0.14913,0.7752,-0.62607
22.52,0.15925,0.36878,-0.20954
22.53,0.19752,0,0.19752
22.54,0.3025,0,0.3025
22.55,0.63134,0,0.63134
22.56,1.5426,0,1.5426
22.57,2.4434,0,2.4434
22.58,1.7835,0,1.7835
22.59,0.75668,0,0.75668
22.6,0.34278,0,0.34278
22.61,0.22049,0,0.22049
22.62,0.19944,0,0.19944
22.63,0.27827,0,0.27827
22.64,0.55792,0,0.55792
22.65,0.84045,0,0.84045
22.66,0.62156,0,0.62156
22.67,0.28786,0,0.28786
22.68,0.15079,0,0.15079
22.69,0.1012,0.23708,-0.13588
22.7,0.080073,0.75505,-0.67498
22.71,0.071969,0.47063,-0.39866
22.72,0.071103,0,0.071103
22.73,0.076705,0,0.076705
22.74,0.091988,0,0.091988
22.75,0.12928,0,0.12928
22.76,0.23777,0,0.23777
22.77,0.55867,0,0.55867
22.78,0.99354,0,0.99354
22.79,0.85623,0,0.85623
22.8,0.41317,0,0.41317
22.81,0.21319,0,0.21319
22.82,0.17198,0,0.17198
22.83,0.20691,0,0.20691
22.84,0.37223,0,0.37223
22.85,0.87298,0,0.87298
22.86,1.4622,0,1.4622
22.87,1.159,0,1.159
22.88,0.52479,0,0.52479
22.89,0.25046,0,0.25046
22.9,0.16283,0,0.16283
22.91,0.13293,0,0.13293
22.92,0.12854,0,0.12854
22.93,0.1413,0,0.1413
22.94,0.17394,0,0.17394
22.95,0.24205,0,0.24205
22.96,0.39763,0,0.39763
22.97,0.84438,0,0.84438
22.98,2.1663,0,2.1663
22.99,3.9552,0,3.9552
23,3.3705,0,3.3705
23.01,1.5106,0,1.5106
23.02,0.63821,0,0.63821
23.03,0.38462,0,0.38462
23.04,0.34577,0,0.34577
23.05,0.5061,0,0.5061
23.06,1.0791,0,1.0791
23.07,1.7101,0,1.7101
23.08,1.294,0,1.294
23.09,0.56299,0.39817,0.16482
23.1,0.25145,0.016475,0.23497
23.11,0.14813,0,0.14813
23.12,0.10461,0,0.10461
23.13,0.081989,0,0.081989
23.14,0.068835,0,0.068835
23.15,0.060811,0,0.060811
23.16,0.056001,0,0.056001
23.17,0.053509,0,0.053509
23.18,0.052927,0,0.052927
23.19,0.054331,0,0.054331
23.2,0.058051,0,0.058051
23.21,0.065016,0,0.065016
23.22,0.077244,0,0.077244
23.23,0.099374,0,0.099374
23.24,0.14383,0,0.14383
23.25,0.25325,0,0.25325
23.26,0.59102,0,0.59102
23.27,1.3897,0,1.3897
23.28,1.8373,0,1.8373
23.29,1.1242,0,1.1242
23.3,0.46501,0,0.46501
23.31,0.23034,0,0.23034
23.32,0.14957,0,0.14957
23.33,0.11896,0,0.11896
23.34,0.11093,0,0.11093
23.35,0.1179,0,0.1179
23.36,0.14241,0,0.14241
23.37,0.20027,0.36595,-0.16568
23.38,0.35235,0.13441,0.21793
23.39,0.82863,0,0.82863
23.4,1.8735,0,1.8735
23.41,2.2921,0,2.2921
23.42,1.3243,0,1.3243
23.43,0.56608,0,0.56608
23.44,0.33424,0,0.33424
23.45,0.31712,0,0.31712
23.46,0.48254,0,0.48254
23.47,1.0933,0,1.0933
23.48,2.1153,0,2.1153
23.49,2.0261,0,2.0261
23.5,0.97942,0,0.97942
23.51,0.40675,0,0.40675
23.52,0.22024,0,0.22024
23.53,0.15083,0,0.15083
23.54,0.12164,0,0.12164
23.55,0.11175,0,0.11175
23.56,0.11618,0,0.11618
23.57,0.13913,0,0.13913
23.58,0.2024,0,0.2024
23.59,0.39642,0,0.39642
23.6,0.956,0,0.956
23.61,1.6115,0,1.6115
23.62,1.2811,0,1.2811
23.63,0.58584,0,0.58584
23.64,0.29784,0,0.29784
23.65,0.2431,0.24955,-0.0064456
23.66,0.31634,0.2471,0.069235
23.67,0.64894,0,0.64894
23.68,1.4423,0,1.4423
23.69,1.8201,0,1.8201
23.7,1.0787,0,1.0787
23.71,0.44739,0,0.44739
23.72,0.2236,0,0.2236
23.73,0.14285,0,0.14285
23.74,0.10973,0,0.10973
23.75,0.097699,0,0.097699
23.76,0.098995,0,0.098995
23.77,0.11517,0,0.11517
23.78,0.1603,0,0.1603
23.79,0.29308,0,0.29308
23.8,0.70542,0,0.70542
23.81,1.3818,0,1.3818
23.82,1.3312,0,1.3312
23.83,0.65587,0,0.65587
23.84,0.29456,0,0.29456
23.85,0.19906,0,0.19906
23.86,0.21417,0,0.21417
23.87,0.37687,0,0.37687
23.88,0.84527,0,0.84527
23.89,1.2279,0,1.2279
23.9,0.83373,0,0.83373
23.91,0.35076,0,0.35076
23.92,0.16512,0,0.16512
23.93,0.10452,0,0.10452
23.94,0.080527,0,0.080527
23.95,0.070993,0,0.070993
23.96,0.070224,0,0.070224
23.97,0.078639,0,0.078639
23.98,0.10359,0,0.10359
23.99,0.17628,0,0.17628
24,0.4057,0,0.4057
24.01,0.82571,0,0.82571
24.02,0.86155,0,0.86155
24.03,0.45195,0,0.45195
24.04,0.20772,0,0.20772
24.05,0.14325,0,0.14325
24.06,0.15613,0,0.15613
24.07,0.27115,0,0.27115
24.08,0.60805,0,0.60805
24.09,0.91391,0,0.91391
24.1,0.65032,0,0.65032
24.11,0.29008,0,0.29008
24.12,0.1484,0,0.1484
24.13,0.10177,0,0.10177
24.14,0.086676,0,0.086676
24.15,0.086809,0,0.086809
24.16,0.09889,0,0.09889
24.17,0.12789,0,0.12789
24.18,0.19393,0,0.19393
24.19,0.37518,0,0.37518
24.2,0.93386,0.024429,0.90943
24.21,1.9007,0.43794,1.4628
24.22,1.9078,0,1.9078
24.23,0.95698,0,0.95698
24.24,0.42167,0,0.42167
24.25,0.28316,0,0.28316
24.26,0.31895,0,0.31895
24.27,0.60384,0,0.60384
24.28,1.3621,0,1.3621
24.29,1.849,0,1.849
24.3,1.1633,0,1.1633
24.31,0.47125,0,0.47125
24.32,0.21583,0,0.21583
24.33,0.12655,0,0.12655
24.34,0.086805,0,0.086805
24.35,0.065771,0,0.065771
24.36,0.053305,0,0.053305
24.37,0.045418,0,0.045418
24.38,0.040349,0,0.040349
24.39,0.037195,0,0.037195
24.4,0.03554,0,0.03554
24.41,0.03527,0,0.03527
24.42,0.036575,0,0.036575
24.43,0.040112,0,0.040112
24.44,0.047612,0,0.047612
24.45,0.064096,0,0.064096
24.46,0.10799,0,0.10799
24.47,0.24445,0,0.24445
24.48,0.5063,0,0.5063
24.49,0.5508,0,0.5508
24.5,0.30323,0,0.30323
24.51,0.14551,0,0.14551
24.52,0.091311,0,0.091311
24.53,0.072517,0,0.072517
24.54,0.070851,0,0.070851
24.55,0.0805,0,0.0805
24.56,0.1037,0,0.1037
24.57,0.15372,0,0.15372
24.58,0.27946,0,0.27946
24.59,0.66985,0,0.66985
24.6,1.5939,0,1.5939
24.61,2.1114,0,2.1114
24.62,1.2838,0,1.2838
24.63,0.51839,0,0.51839
24.64,0.25683,0,0.25683
24.65,0.19599,0,0.19599
24.66,0.25193,0,0.25193
24.67,0.50249,0,0.50249
24.68,0.78278,0,0.78278
24.69,0.59294,0,0.59294
24.7,0.26215,0,0.26215
24.71,0.12099,0,0.12099
24.72,0.074161,0,0.074161
24.73,0.054714,0,0.054714
24.74,0.045201,0,0.045201
24.75,0.040726,0,0.040726
24.76,0.04003,0,0.04003
24.77,0.044376,0,0.044376
24.78,0.06155,0,0.06155
24.79,0.11478,0,0.11478
24.8,0.18798,0,0.18798
24.81,0.16842,0,0.16842
24.82,0.10116,0,0.10116
24.83,0.079461,0,0.079461
24.84,0.097411,0,0.097411
24.85,0.17156,0,0.17156
24.86,0.41306,0,0.41306
24.87,0.85673,0,0.85673
24.88,0.89337,0,0.89337
24.89,0.45876,0,0.45876
24.9,0.19452,0,0.19452
24.91,0.10385,0,0.10385
24.92,0.068799,0,0.068799
24.93,0.054985,0,0.054985
24.94,0.051231,0,0.051231
24.95,0.055057,0,0.055057
24.96,0.07024,0,0.07024
24.97,0.11585,0,0.11585
24.98,0.26142,0,0.26142
24.99,0.54192,0,0.54192
25,0.58857,0,0.58857
25.01,0.31967,0,0.31967
25.02,0.15101,0,0.15101
25.03,0.11083,0,0.11083
25.04,0.13592,0,0.13592
25.05,0.26957,0,0.26957
25.06,0.59139,0,0.59139
25.07,0.74538,0,0.74538
25.08,0.44635,0,0.44635
25.09,0.19204,0,0.19204
25.1,0.10028,0,0.10028
25.11,0.066491,0,0.066491
25.12,0.05354,0,0.05354
25.13,0.050198,0,0.050198
25.14,0.05367,0,0.05367
25.15,0.066601,0,0.066601
25.16,0.10324,0,0.10324
25.17,0.2189,0,0.2189
25.18,0.47261,0,0.47261
25.19,0.57678,0,0.57678
25.2,0.34917,0,0.34917
25.21,0.17651,0,0.17651
25.22,0.14105,0,0.14105
25.23,0.18846,0,0.18846
25.24,0.39186,0,0.39186
25.25,0.90812,0,0.90812
25.26,1.2406,0,1.2406
25.27,0.78603,0,0.78603
25.28,0.3272,0,0.3272
25.29,0.16119,0,0.16119
25.3,0.10799,0,0.10799
25.31,0.09079,0,0.09079
25.32,0.090979,0,0.090979
25.33,0.10663,0,0.10663
25.34,0.14803,0,0.14803
25.35,0.25897,0,0.25897
25.36,0.60878,0,0.60878
25.37,1.4085,0,1.4085
25.38,1.7924,0,1.7924
25.39,1.0632,0,1.0632
25.4,0.44553,0,0.44553
25.41,0.25172,0,0.25172
25.42,0.2428,0,0.2428
25.43,0.41675,0,0.41675
25.44,0.89057,0,0.89057
25.45,1.1545,0,1.1545
25.46,0.70448,0,0.70448
25.47,0.2884,0,0.2884
25.48,0.13893,0,0.13893
25.49,0.087971,0,0.087971
25.5,0.066454,0,0.066454
25.51,0.057184,0,0.057184
25.52,0.055916,0,0.055916
25.53,0.064392,0,0.064392
25.54,0.09611,0,0.09611
25.55,0.20305,0,0.20305
25.56,0.4212,0,0.4212
25.57,0.47317,0,0.47317
25.58,0.26261,0,0.26261
25.59,0.11983,0,0.11983
25.6,0.079886,0,0.079886
25.61,0.086529,0,0.086529
25.62,0.15431,0,0.15431
25.63,0.30968,0,0.30968
25.64,0.35881,0,0.35881
25.65,0.20851,0,0.20851
25.66,0.098603,0,0.098603
25.67,0.059756,0,0.059756
25.68,0.046123,0,0.046123
25.69,0.043438,0,0.043438
25.7,0.047703,0,0.047703
25.71,0.060456,0,0.060456
25.72,0.091621,0,0.091621
25.73,0.1818,0,0.1818
25.74,0.4533,0,0.4533
25.75,0.84652,0,0.84652
25.76,0.75273,0,0.75273
25.77,0.35139,0,0.35139
25.78,0.15716,0,0.15716
25.79,0.10829,0,0.10829
25.8,0.12773,0,0.12773
25.81,0.24855,0,0.24855
25.82,0.43421,0,0.43421
25.83,0.3846,0,0.3846
25.84,0.18654,0,0.18654
25.85,0.087767,0,0.087767
25.86,0.054055,0,0.054055
25.87,0.041358,0,0.041358
25.88,0.037343,0,0.037343
25.89,0.038584,0,0.038584
25.9,0.046038,0,0.046038
25.91,0.067381,0,0.067381
25.92,0.13455,0,0.13455
25.93,0.30459,0,0.30459
25.94,0.42997,0,0.42997
25.95,0.29325,0,0.29325
25.96,0.14502,0,0.14502
25.97,0.10642,0,0.10642
25.98,0.13718,0,0.13718
25.99,0.28419,0,0.28419
26,0.6605,0,0.6605
26.01,0.9028,0,0.9028
26.02,0.57052,0,0.57052
26.03,0.23484,0,0.23484
26.04,0.11043,0,0.11043
26.05,0.067105,0,0.067105
26.06,0.04966,0,0.04966
26.07,0.043031,0,0.043031
26.08,0.04336,0,0.04336
26.09,0.052704,0,0.052704
26.1,0.085436,0,0.085436
26.11,0.19039,0,0.19039
26.12,0.36349,0,0.36349
26.13,0.35135,0,0.35135
26.14,0.1805,0,0.1805
26.15,0.092391,0,0.092391
26.16,0.078843,0,0.078843
26.17,0.11727,0,0.11727
26.18,0.26008,0,0.26008
26.19,0.45776,0,0.45776
26.2,0.38974,0,0.38974
26.21,0.17879,0,0.17879
26.22,0.07864,0,0.07864
26.23,0.046876,0,0.046876
26.24,0.035239,0,0.035239
26.25,0.030826,0,0.030826
26.26,0.030546,0,0.030546
26.27,0.034777,0,0.034777
26.28,0.048783,0,0.048783
26.29,0.094075,0,0.094075
26.3,0.19372,0,0.19372
26.31,0.23558,0,0.23558
26.32,0.14887,0,0.14887
26.33,0.08561,0,0.08561
26.34,0.080981,0,0.080981
26.35,0.12579,0,0.12579
26.36,0.28739,0,0.28739
26.37,0.60251,0,0.60251
26.38,0.65349,0,0.65349
26.39,0.34759,0,0.34759
26.4,0.15043,0,0.15043
26.41,0.085517,0,0.085517
26.42,0.064938,0,0.064938
26.43,0.061859,0,0.061859
26.44,0.070695,0,0.070695
26.45,0.096318,0,0.096318
26.46,0.16374,0,0.16374
26.47,0.37426,0,0.37426
26.48,0.90819,0,0.90819
26.49,1.2969,0,1.2969
26.5,0.84885,0,0.84885
26.51,0.35289,0,0.35289
26.52,0.17897,0,0.17897
26.53,0.15259,0,0.15259
26.54,0.23908,0,0.23908
26.55,0.47396,0,0.47396
26.56,0.56458,0,0.56458
26.57,0.32658,0,0.32658
26.58,0.13849,0,0.13849
26.59,0.071537,0,0.071537
26.6,0.046837,0,0.046837
26.61,0.036009,0,0.036009
26.62,0.031222,0,0.031222
26.63,0.030509,0,0.030509
26.64,0.035424,0,0.035424
26.65,0.055869,0,0.055869
26.66,0.11356,0,0.11356
26.67,0.16616,0,0.16616
26.68,0.12281,0,0.12281
26.69,0.064329,0,0.064329
26.7,0.047056,0,0.047056
26.71,0.057369,0,0.057369
26.72,0.11114,0,0.11114
26.73,0.23978,0,0.23978
26.74,0.3024,0,0.3024
26.75,0.18665,0,0.18665
26.76,0.088309,0,0.088309
26.77,0.051419,0,0.051419
26.78,0.038118,0,0.038118
26.79,0.035688,0,0.035688
26.8,0.040163,0,0.040163
26.81,0.05344,0,0.05344
26.82,0.087926,0,0.087926
26.83,0.19461,0,0.19461
26.84,0.47304,0,0.47304
26.85,0.69974,0,0.69974
26.86,0.47663,0,0.47663
26.87,0.20314,0,0.20314
26.88,0.10557,0,0.10557
26.89,0.093999,0,0.093999
26.9,0.15276,0,0.15276
26.91,0.2999,0,0.2999
26.92,0.34464,0,0.34464
26.93,0.19474,0,0.19474
26.94,0.084551,0,0.084551
26.95,0.047606,0,0.047606
26.96,0.035648,0,0.035648
26.97,0.032146,0,0.032146
26.98,0.033677,0,0.033677
26.99,0.041409,0,0.041409
27,0.063724,0,0.063724
27.01,0.13464,0,0.13464
27.02,0.30288,0,0.30288
27.03,0.39876,0,0.39876
27.04,0.25339,0,0.25339
27.05,0.12309,0,0.12309
27.06,0.093396,0,0.093396
27.07,0.13109,0,0.13109
27.08,0.29192,0,0.29192
27.09,0.57925,0,0.57925
27.1,0.57883,0,0.57883
27.11,0.29073,0,0.29073
27.12,0.12409,0,0.12409
27.13,0.067419,0,0.067419
27.14,0.04672,0,0.04672
27.15,0.039849,0,0.039849
27.16,0.040937,0,0.040937
27.17,0.051659,0,0.051659
27.18,0.086578,0,0.086578
27.19,0.20017,0,0.20017
27.2,0.41981,0,0.41981
27.21,0.45527,0,0.45527
27.22,0.24213,0,0.24213
27.23,0.10724,0,0.10724
27.24,0.072932,0,0.072932
27.25,0.091653,0,0.091653
27.26,0.18571,0,0.18571
27.27,0.30066,0,0.30066
27.28,0.2378,0,0.2378
27.29,0.10907,0,0.10907
27.3,0.050962,0,0.050962
27.31,0.029799,0,0.029799
27.32,0.020811,0,0.020811
27.33,0.016435,0,0.016435
27.34,0.014035,0,0.014035
27.35,0.012683,0,0.012683
27.36,0.012008,0,0.012008
27.37,0.0119,0,0.0119
27.38,0.012376,0,0.012376
27.39,0.01364,0,0.01364
27.4,0.016263,0,0.016263
27.41,0.021865,0,0.021865
27.42,0.036199,0,0.036199
27.43,0.080799,0,0.080799
27.44,0.17855,0,0.17855
27.45,0.21804,0,0.21804
27.46,0.12862,0,0.12862
27.47,0.057969,0,0.057969
27.48,0.033335,0,0.033335
27.49,0.025595,0,0.025595
27.5,0.024695,0,0.024695
27.51,0.028417,0,0.028417
27.52,0.038884,0,0.038884
27.53,0.06737,0,0.06737
27.54,0.15662,0,0.15662
27.55,0.34428,0,0.34428
27.56,0.40577,0,0.40577
27.57,0.23277,0,0.23277
27.58,0.11052,0,0.11052
27.59,0.087026,0,0.087026
27.6,0.13271,0,0.13271
27.61,0.30099,0,0.30099
27.62,0.50192,0,0.50192
27.63,0.39399,0,0.39399
27.64,0.17074,0,0.17074
27.65,0.072699,0,0.072699
27.66,0.041053,0,0.041053
27.67,0.0286,0,0.0286
27.68,0.02303,0,0.02303
27.69,0.021247,0,0.021247
27.7,0.02359,0,0.02359
27.71,0.03606,0,0.03606
27.72,0.07229,0,0.07229
27.73,0.10536,0,0.10536
27.74,0.077598,0,0.077598
27.75,0.040204,0,0.040204
27.76,0.028894,0,0.028894
27.77,0.035341,0,0.035341
27.78,0.068999,0,0.068999
27.79,0.13341,0,0.13341
27.8,0.14006,0,0.14006
27.81,0.079938,0,0.079938
27.82,0.04269,0,0.04269
27.83,0.0278,0,0.0278
27.84,0.022829,0,0.022829
27.85,0.023589,0,0.023589
27.86,0.029071,0,0.029071
27.87,0.04318,0,0.04318
27.88,0.08403,0,0.08403
27.89,0.20654,0,0.20654
27.9,0.38406,0,0.38406
27.91,0.34346,0,0.34346
27.92,0.16594,0,0.16594
27.93,0.08429,0,0.08429
27.94,0.077034,0,0.077034
27.95,0.13314,0,0.13314
27.96,0.28098,0,0.28098
27.97,0.35137,0,0.35137
27.98,0.20945,0,0.20945
27.99,0.088545,0,0.088545
28,0.046372,0,0.046372
28.01,0.032836,0,0.032836
28.02,0.028919,0,0.028919
28.03,0.030558,0,0.030558
28.04,0.039376,0,0.039376
28.05,0.067051,0,0.067051
28.06,0.15443,0,0.15443
28.07,0.30634,0,0.30634
28.08,0.30884,0,0.30884
28.09,0.16294,0,0.16294
28.1,0.085565,0,0.085565
28.11,0.080909,0,0.080909
28.12,0.14273,0,0.14273
28.13,0.32051,0,0.32051
28.14,0.45094,0,0.45094
28.15,0.29684,0,0.29684
28.16,0.12597,0,0.12597
28.17,0.061069,0,0.061069
28.18,0.039525,0,0.039525
28.19,0.032448,0,0.032448
28.2,0.032678,0,0.032678
28.21,0.040899,0,0.040899
28.22,0.068501,0,0.068501
28.23,0.15879,0,0.15879
28.24,0.33352,0,0.33352
28.25,0.36143,0,0.36143
28.26,0.1911,0,0.1911
28.27,0.082723,0,0.082723
28.28,0.053697,0,0.053697
28.29,0.064662,0,0.064662
28.3,0.12004,0,0.12004
28.31,0.1614,0,0.1614
28.32,0.1074,0,0.1074
28.33,0.048356,0,0.048356
28.34,0.026264,0,0.026264
28.35,0.019229,0,0.019229
28.36,0.017023,0,0.017023
28.37,0.017442,0,0.017442
28.38,0.02101,0,0.02101
28.39,0.032383,0,0.032383
28.4,0.068479,0,0.068479
28.41,0.13465,0,0.13465
28.42,0.1418,0,0.1418
28.43,0.081044,0,0.081044
28.44,0.049123,0,0.049123
28.45,0.05453,0,0.05453
28.46,0.10599,0,0.10599
28.47,0.24118,0,0.24118
28.48,0.32864,0,0.32864
28.49,0.20962,0,0.20962
28.5,0.089335,0,0.089335
28.51,0.045148,0,0.045148
28.52,0.031097,0,0.031097
28.53,0.027626,0,0.027626
28.54,0.030485,0,0.030485
28.55,0.042262,0,0.042262
28.56,0.079232,0,0.079232
28.57,0.19401,0,0.19401
28.58,0.37161,0,0.37161
28.59,0.34377,0,0.34377
28.6,0.16439,0,0.16439
28.61,0.074082,0,0.074082
28.62,0.054734,0,0.054734
28.63,0.077965,0,0.077965
28.64,0.14579,0,0.14579
28.65,0.16653,0,0.16653
28.66,0.096409,0,0.096409
28.67,0.044347,0,0.044347
28.68,0.024582,0,0.024582
28.69,0.016817,0,0.016817
28.7,0.013777,0,0.013777
28.71,0.01305,0,0.01305
28.72,0.014602,0,0.014602
28.73,0.021567,0,0.021567
28.74,0.042756,0,0.042756
28.75,0.067957,0,0.067957
28.76,0.056268,0,0.056268
28.77,0.031707,0,0.031707
28.78,0.024992,0,0.024992
28.79,0.035082,0,0.035082
28.8,0.075844,0,0.075844
28.81,0.14441,0,0.14441
28.82,0.14042,0,0.14042
28.83,0.074114,0,0.074114
28.84,0.03708,0,0.03708
28.85,0.023891,0,0.023891
28.86,0.020364,0,0.020364
28.87,0.02204,0,0.02204
28.88,0.029142,0,0.029142
28.89,0.048855,0,0.048855
28.9,0.11105,0,0.11105
28.91,0.25851,0,0.25851
28.92,0.34192,0,0.34192
28.93,0.21251,0,0.21251
28.94,0.095301,0,0.095301
28.95,0.064835,0,0.064835
28.96,0.090365,0,0.090365
28.97,0.19201,0,0.19201
28.98,0.28575,0,0.28575
28.99,0.20044,0,0.20044
29,0.084414,0,0.084414
29.01,0.038296,0,0.038296
29.02,0.023128,0,0.023128
29.03,0.017014,0,0.017014
29.04,0.01448,0,0.01448
29.05,0.014422,0,0.014422
29.06,0.018469,0,0.018469
29.07,0.033441,0,0.033441
29.08,0.057289,0,0.057289
29.09,0.054249,0,0.054249
29.1,0.031916,0,0.031916
29.11,0.023665,0,0.023665
29.12,0.031528,0,0.031528
29.13,0.067369,0,0.067369
29.14,0.13849,0,0.13849
29.15,0.14988,0,0.14988
29.16,0.080339,0,0.080339
29.17,0.03525,0,0.03525
29.18,0.020304,0,0.020304
29.19,0.015728,0,0.015728
29.2,0.015374,0,0.015374
29.21,0.018535,0,0.018535
29.22,0.028779,0,0.028779
29.23,0.062201,0,0.062201
29.24,0.14482,0,0.14482
29.25,0.19816,0,0.19816
29.26,0.12665,0,0.12665
29.27,0.0552,0,0.0552
29.28,0.033073,0,0.033073
29.29,0.038147,0,0.038147
29.3,0.071894,0,0.071894
29.31,0.10405,0,0.10405
29.32,0.075482,0,0.075482
29.33,0.036549,0,0.036549
29.34,0.019935,0,0.019935
29.35,0.013844,0,0.013844
29.36,0.01222,0,0.01222
29.37,0.013226,0,0.013226
29.38,0.017742,0,0.017742
29.39,0.032241,0,0.032241
29.4,0.075974,0,0.075974
29.41,0.13542,0,0.13542
29.42,0.11658,0,0.11658
29.43,0.056117,0,0.056117
29.44,0.029889,0,0.029889
29.45,0.0293,0,0.0293
29.46,0.052222,0,0.052222
29.47,0.091524,0,0.091524
29.48,0.085301,0,0.085301
29.49,0.045389,0,0.045389
29.5,0.024225,0,0.024225
29.51,0.016943,0,0.016943
29.52,0.015532,0,0.015532
29.53,0.017745,0,0.017745
29.54,0.02468,0,0.02468
29.55,0.044264,0,0.044264
29.56,0.10563,0,0.10563
29.57,0.2235,0,0.2235
29.58,0.24372,0,0.24372
29.59,0.13252,0,0.13252
29.6,0.06518,0,0.06518
29.61,0.058927,0,0.058927
29.62,0.10717,0,0.10717
29.63,0.21792,0,0.21792
29.64,0.24292,0,0.24292
29.65,0.13052,0,0.13052
29.66,0.052982,0,0.052982
29.67,0.027091,0,0.027091
29.68,0.018141,0,0.018141
29.69,0.014698,0,0.014698
29.7,0.014282,0,0.014282
29.71,0.017824,0,0.017824
29.72,0.0323,0,0.0323
29.73,0.066728,0,0.066728
29.74,0.083471,0,0.083471
29.75,0.052364,0,0.052364
29.76,0.027131,0,0.027131
29.77,0.023249,0,0.023249
29.78,0.037827,0,0.037827
29.79,0.078752,0,0.078752
29.8,0.1025,0,0.1025
29.81,0.066561,0,0.066561
29.82,0.032819,0,0.032819
29.83,0.019223,0,0.019223
29.84,0.014704,0,0.014704
29.85,0.014834,0,0.014834
29.86,0.018829,0,0.018829
29.87,0.030695,0,0.030695
29.88,0.068545,0,0.068545
29.89,0.16169,0,0.16169
29.9,0.22204,0,0.22204
29.91,0.14245,0,0.14245
29.92,0.063639,0,0.063639
29.93,0.04257,0,0.04257
29.94,0.060465,0,0.060465
29.95,0.12484,0,0.12484
29.96,0.16673,0,0.16673
29.97,0.10544,0,0.10544
29.98,0.043697,0,0.043697
29.99,0.020337,0,0.020337


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_strnmf1.csv <==
0,0.051239,0.044787,0.0064521
0.01,0.051711,0.0446,0.0071119
0.02,0.052191,0.044942,0.0072495
0.030001,0.052678,0.04525,0.0074286
0.040001,0.053173,0.045603,0.0075702
0.050001,0.053675,0.045952,0.0077233
0.060001,0.054185,0.046382,0.0078025
0.070001,0.054703,0.046767,0.0079355
0.080001,0.055229,0.047176,0.0080529
0.090002,0.055763,0.047652,0.0081111
0.1,0.05667,0.048169,0.0085011
0.11,0.057223,0.048536,0.0086868
0.12,0.057785,0.049139,0.0086463
0.13,0.058356,0.049679,0.0086766
0.14,0.058936,0.050237,0.0086983
0.15,0.059525,0.050819,0.0087061
0.16,0.060125,0.051429,0.0086953
0.17,0.060734,0.052044,0.0086899
0.18,0.061353,0.052636,0.0087173
0.19,0.061983,0.053197,0.0087862
0.2,0.062624,0.053687,0.0089367
0.21,0.063275,0.054052,0.0092233
0.22,0.063938,0.054426,0.0095127
0.23,0.064613,0.054915,0.0096973
0.24,0.065299,0.055449,0.0098495
0.25,0.065997,0.05601,0.0099876
0.26,0.066708,0.056587,0.010121
0.27,0.067431,0.057181,0.01025
0.28,0.068168,0.05779,0.010379
0.29,0.068918,0.058411,0.010508
0.30001,0.069682,0.059038,0.010644
0.31001,0.070596,0.059653,0.010943
0.32001,0.07139,0.060221,0.011168
0.33001,0.072198,0.060688,0.01151
0.34001,0.073021,0.061046,0.011974
0.35001,0.07386,0.061211,0.012649
0.36001,0.074715,0.061145,0.013571
0.37001,0.075587,0.060789,0.014799
0.38001,0.076477,0.060862,0.015614
0.39001,0.077384,0.06117,0.016214
0.40001,0.078309,0.06208,0.016228
0.41001,0.079252,0.063458,0.015794
0.42001,0.080215,0.065292,0.014924
0.43001,0.081198,0.067588,0.013611
0.44001,0.082202,0.069672,0.01253
0.45001,0.083226,0.071232,0.011994
0.46001,0.084272,0.07231,0.011962
0.47001,0.085341,0.073194,0.012147
0.48001,0.086433,0.073502,0.01293
0.49001,0.087548,0.074049,0.013499
0.50001,0.088688,0.074859,0.01383
0.51001,0.090876,0.075845,0.015032
0.52001,0.092072,0.076922,0.01515
0.53001,0.093296,0.07805,0.015245
0.54001,0.094547,0.079325,0.015222
0.55001,0.095828,0.080598,0.015229
0.56001,0.097138,0.081869,0.015269
0.57001,0.09848,0.083082,0.015398
0.58001,0.099854,0.084238,0.015616
0.59001,0.10126,0.085311,0.015951
0.60001,0.1027,0.086496,0.016208
0.61001,0.10418,0.087523,0.01666
0.62001,0.1057,0.088359,0.01734
0.63001,0.10725,0.089144,0.018108
0.64001,0.10885,0.089998,0.018849
0.65001,0.11048,0.0909,0.019584
0.66001,0.11216,0.091839,0.020325
0.67001,0.11389,0.092798,0.021091
0.68001,0.11566,0.093802,0.021859
0.69001,0.11748,0.094838,0.022644
0.70001,0.11935,0.09589,0.023464
0.71001,0.12128,0.097085,0.024195
0.72001,0.12326,0.098686,0.024575
0.73001,0.1253,0.10052,0.024776
0.74001,0.1274,0.10248,0.024921
0.75001,0.12956,0.10463,0.024933
0.76001,0.13179,0.10672,0.025076
0.77001,0.13409,0.1088,0.025287
0.78001,0.13646,0.1107,0.025767
0.79001,0.13891,0.11248,0.026435
0.80001,0.14144,0.11388,0.027555
0.81001,0.14405,0.11531,0.028746
0.82001,0.14675,0.11684,0.029912
0.83001,0.14955,0.11845,0.031098
0.84001,0.15244,0.12011,0.032323
0.85001,0.15543,0.12182,0.033615
0.86001,0.15854,0.12358,0.034954
0.87001,0.16175,0.12539,0.036363
0.88001,0.16509,0.12724,0.037856
0.89001,0.16873,0.12912,0.03961
0.90002,0.17233,0.13099,0.04134
0.91002,0.17608,0.13288,0.043201
0.92002,0.17999,0.13475,0.045241
0.93002,0.18406,0.13658,0.047475
0.94002,0.1883,0.13836,0.049946
0.95002,0.19273,0.1401,0.052638
0.96002,0.19736,0.14174,0.055621
0.97002,0.20221,0.14326,0.05895
0.98002,0.20728,0.14462,0.062656
0.99002,0.21259,0.14575,0.06684
1,0.21817,0.14667,0.071499
1.01,0.22404,0.14725,0.076788
1.02,0.23021,0.14746,0.08275
1.03,0.23671,0.14719,0.089514
1.04,0.24357,0.1464,0.097167
1.05,0.25082,0.14501,0.10581
1.06,0.25849,0.14294,0.11556
1.07,0.26682,0.14007,0.12675
1.08,0.27546,0.1363,0.13916
1.09,0.28467,0.1316,0.15307
1.1,0.29448,0.12586,0.16862
1.11,0.30498,0.11907,0.1859
1.12,0.31622,0.11121,0.20501
1.13,0.32828,0.10218,0.2261
1.14,0.34128,0.092196,0.24908
1.15,0.35531,0.081295,0.27401
1.16,0.37049,0.0698,0.30069
1.17,0.38699,0.057846,0.32914
1.18,0.40497,0.045852,0.35911
1.19,0.42463,0.034108,0.39052
1.2,0.44621,0.023085,0.42313
1.21,0.47001,0.013302,0.45671
1.22,0.49637,0.0055994,0.49077
1.23,0.5257,0.0002005,0.5255
1.24,0.55851,0,0.55851
1.25,0.59593,0,0.59593
1.26,0.63773,0,0.63773
1.27,0.68538,0,0.68538
1.28,0.7401,0,0.7401
1.29,0.80347,0,0.80347
1.3,0.87754,0,0.87754
1.31,0.96498,0,0.96498
1.32,1.0694,0,1.0694
1.33,1.1958,0,1.1958
1.34,1.351,0.0098007,1.3412
1.35,1.5448,0.076621,1.4682
1.36,1.7917,0.20155,1.5901
1.37,2.1137,0.41653,1.6972
1.38,2.5456,0.75677,1.7888
1.39,3.145,1.2862,1.8588
1.4,4.0138,2.0996,1.9142
1.41,5.3459,3.4006,1.9452
1.42,7.5511,5.5749,1.9762
1.43,11.634,9.4802,2.1536
1.44,20.679,18.295,2.3845
1.45,46.677,40.669,6.0073
1.46,122.28,117.65,4.6291
1.47,217.49,222.29,-4.7982
1.48,177.45,172.59,4.8626
1.49,76.221,64.003,12.218
1.5,30.063,22.861,7.2022
1.51,15.233,9.8469,5.386
1.52,9.3484,4.7336,4.6148
1.53,6.4208,2.4164,4.0043
1.54,4.7484,1.2213,3.5271
1.55,3.7039,0.63859,3.0653
1.56,3.0097,0.38551,2.6242
1.57,2.5271,0.33731,2.1898
1.58,2.1801,0.41939,1.7607
1.59,1.9247,0.59099,1.3337
1.6,1.7327,0.82463,0.90804
1.61,1.5868,1.1032,0.48358
1.62,1.4753,1.4149,0.060338
1.63,1.3901,1.7516,-0.36151
1.64,1.3256,2.1074,-0.7818
1.65,1.2776,2.478,-1.2003
1.66,1.2434,2.8607,-1.6173
1.67,1.2206,3.2524,-2.0318
1.68,1.2078,3.6528,-2.445
1.69,1.2038,4.0623,-2.8586
1.7,1.2077,4.4747,-3.2669
1.71,1.2191,4.8904,-3.6713
1.72,1.2376,5.3265,-4.089
1.73,1.2629,5.8046,-4.5416
1.74,1.2952,6.3664,-5.0712
1.75,1.3347,7.0347,-5.7
1.76,1.3814,7.8246,-6.4432
1.77,1.4359,8.6994,-7.2635
1.78,1.4988,9.6199,-8.1211
1.79,1.5709,10.542,-8.9707
1.8,1.6531,11.435,-9.7817
1.81,1.7467,12.316,-10.569
1.82,1.8531,13.172,-11.319
1.83,1.9742,14.008,-12.034
1.84,2.1123,14.814,-12.702
1.85,2.2701,15.594,-13.324
1.86,2.4512,16.518,-14.067
1.87,2.6597,16.778,-14.118
1.88,2.9012,18.888,-15.987
1.89,3.1825,19.22,-16.037
1.9,3.5126,20.643,-17.131
1.91,3.9033,12.555,-8.6517
1.92,4.3693,0.70949,3.6599
1.93,4.9316,0.61039,4.3213
1.94,5.6183,7.0826,-1.4643
1.95,6.4687,8.0442,-1.5755
1.96,7.5391,8.7964,-1.2573
1.97,8.9126,9.4957,-0.58315
1.98,10.716,10.846,-0.13063
1.99,13.149,12.621,0.52773
2,16.546,15.416,1.1297
2.01,21.497,19.821,1.6762
2.02,29.134,26.694,2.4401
2.03,41.858,38.711,3.1471
2.04,65.619,60.729,4.8899
2.05,118.93,110.32,8.6081
2.06,274.03,239.29,34.746
2.07,717.28,683.92,33.363
2.08,1234.6,1264.8,-30.144
2.09,967.48,977.23,-9.7484
2.1,406.64,379.79,26.847
2.11,160.72,146.64,14.081
2.12,81.448,70.89,10.559
2.13,49.526,40.949,8.577
2.14,33.471,25.752,7.7194
2.15,24.219,17.057,7.1619
2.16,18.389,11.625,6.7636
2.17,14.476,8.0911,6.3846
2.18,11.722,5.6497,6.0723
2.19,9.7117,3.9598,5.7519
2.2,8.2006,2.7383,5.4623
2.21,7.0376,1.8363,5.2013
2.22,6.1253,1.2143,4.9111
2.23,5.3977,0.72411,4.6736
2.24,4.81,0.4025,4.4075
2.25,4.3303,0.22201,4.1083
2.26,3.9357,0.071841,3.8638
2.27,3.6091,0.0042849,3.6048
2.28,3.3381,0,3.3381
2.29,3.1132,0,3.1132
2.3,2.9273,0,2.9273
2.31,2.775,0,2.775
2.32,2.6524,0,2.6524
2.33,2.5566,0,2.5566
2.34,2.4857,0,2.4857
2.35,2.4388,0,2.4388
2.36,2.4158,0,2.4158
2.37,2.4176,0,2.4176
2.38,2.4459,0,2.4459
2.39,2.5039,0,2.5039
2.4,2.5966,0,2.5966
2.41,2.7311,0.066933,2.6642
2.42,2.9182,0.18563,2.7326
2.43,3.1735,0.37292,2.8006
2.44,3.5208,0.65528,2.8655
2.45,3.9968,1.0694,2.9274
2.46,4.6607,1.6749,2.9858
2.47,5.6123,2.5779,3.0344
2.48,7.031,3.9395,3.0916
2.49,9.2671,6.0877,3.1794
2.5,13.085,9.8086,3.2762
2.51,20.451,17.089,3.3621
2.52,37.83,33.343,4.487
2.53,90.494,79.834,10.659
2.54,227.55,223.43,4.12
2.55,338.73,342.73,-4.0011
2.56,227.54,222.31,5.2318
2.57,90.469,82.569,7.9
2.58,37.794,33.932,3.8615
2.59,20.402,17.6,2.8019
2.6,13.024,11.07,1.954
2.61,9.1943,7.5121,1.6823
2.62,6.9459,5.3098,1.6361
2.63,5.5147,3.9568,1.5579
2.64,4.5506,3.0712,1.4794
2.65,3.8744,2.4411,1.4333
2.66,3.3859,1.9917,1.3942
2.67,3.0263,1.6679,1.3584
2.68,2.7589,1.4366,1.3223
2.69,2.5602,1.2733,1.2869
2.7,2.4146,1.1641,1.2505
2.71,2.3119,1.0998,1.212
2.72,2.2451,1.0741,1.171
2.73,2.21,1.0831,1.127
2.74,2.2043,1.1246,1.0797
2.75,2.227,1.1981,1.0289
2.76,2.279,1.3046,0.97433
2.77,2.3624,1.4464,0.91597
2.78,2.4812,1.6275,0.8537
2.79,2.6416,1.854,0.7876
2.8,2.8526,2.1352,0.71747
2.81,3.1275,2.4846,0.64288
2.82,3.4854,2.9204,0.56507
2.83,3.9549,3.4711,0.48384
2.84,4.5795,4.1792,0.40033
2.85,5.4276,5.1209,0.30673
2.86,6.6121,6.4038,0.20834
2.87,8.3296,8.1879,0.14173
2.88,10.949,10.843,0.10562
2.89,15.23,15.243,-0.012801
2.9,22.976,22.898,0.078688
2.91,39.441,38.915,0.52582
2.92,84.44,77.418,7.0219
2.93,222.03,213.18,8.848
2.94,447,458.52,-11.519
2.95,429.04,433.9,-4.8591
2.96,201.81,196.81,5.0063
2.97,77.262,78.121,-0.85941
2.98,37.042,40.355,-3.3135
2.99,21.917,25.909,-3.9924
3.0001,14.652,19.135,-4.4825
3.0101,10.585,15.421,-4.8361
3.0201,8.0741,13.055,-4.9809
3.0301,6.4152,11.45,-5.0344
3.0401,5.2638,10.368,-5.1043
3.0501,4.4345,9.6701,-5.2356
3.0601,3.8201,9.1139,-5.2937
3.0701,3.3557,8.4972,-5.1416
3.0801,2.999,7.8284,-4.8294
3.0901,2.723,8.4272,-5.7042
3.1001,2.5094,11.632,-9.1226
3.1101,2.3456,9.0607,-6.7151
3.1201,2.2233,8.3422,-6.119
3.1301,2.1368,7.3442,-5.2074
3.1401,2.0833,5.584,-3.5006
3.1501,2.0618,3.5979,-1.5361
3.1601,2.0736,5.1071,-3.0336
3.1701,2.1224,6.6131,-4.4907
3.1801,2.2158,6.3626,-4.1468
3.1901,2.3661,6.3117,-3.9456
3.2001,2.5946,6.413,-3.8183
3.2101,2.9375,6.7043,-3.7667
3.2201,3.4598,7.155,-3.6952
3.2301,4.2866,7.9118,-3.6252
3.2401,5.685,9.2215,-3.5365
3.2501,8.3164,11.603,-3.2865
3.2601,14.24,17.051,-2.8109
3.2701,31.497,31.768,-0.27097
3.2801,80.82,82.078,-1.2583
3.2901,138.39,143.21,-4.8156
3.3001,108.68,111.07,-2.397
3.3101,46.287,47.713,-1.4256
3.3201,18.944,21.254,-2.3096
3.3301,10.15,12.46,-2.3096
3.3401,6.6316,8.9277,-2.2961
3.3501,4.8854,7.2122,-2.3268
3.3601,3.9038,6.2066,-2.3028
3.3701,3.3121,5.5526,-2.2404
3.3801,2.944,5.1414,-2.1975
3.3901,2.7168,4.8651,-2.1483
3.4001,2.5867,4.6822,-2.0956
3.4101,2.529,4.5723,-2.0433
3.4201,2.5307,4.5198,-1.9891
3.4301,2.5855,4.5203,-1.9348
3.4401,2.6923,4.5728,-1.8805
3.4501,2.8542,4.6804,-1.8261
3.4601,3.079,4.85,-1.771
3.4701,3.3793,5.093,-1.7137
3.4801,3.7754,5.4312,-1.6558
3.4901,4.2977,5.9005,-1.6028
3.5001,4.9934,6.5478,-1.5545
3.5101,5.9365,7.4399,-1.5034
3.5201,7.2486,8.6651,-1.4165
3.5301,9.1401,10.379,-1.2393
3.5401,12,13.16,-1.1592
3.5501,16.621,17.988,-1.3672
3.5601,24.832,25.835,-1.0037
3.5701,41.774,41.743,0.030968
3.5801,86.226,79.876,6.3504
3.5901,224.41,208.04,16.373
3.6001,489.49,493.49,-3.9964
3.6101,531.3,540.64,-9.34
3.6201,271.57,273,-1.4291
3.6301,102.96,107.79,-4.8357
3.6401,47.281,52.255,-4.9742
3.6501,27.17,30.561,-3.391
3.6601,17.797,21.151,-3.3537
3.6701,12.641,17.588,-4.9468
3.6801,9.4912,15.676,-6.1851
3.6901,7.4235,11.946,-4.5221
3.7001,5.9921,10.973,-4.9809
3.7101,4.9601,9.5159,-4.5558
3.7201,4.1918,8.3907,-4.1989
3.7301,3.6047,7.8059,-4.2012
3.7401,3.1465,7.3255,-4.179
3.7501,2.7825,6.7932,-4.0106
3.7601,2.4892,6.3297,-3.8404
3.7701,2.25,5.9244,-3.6744
3.7801,2.0529,5.5593,-3.5064
3.7901,1.8893,5.232,-3.3427
3.8001,1.7527,4.9282,-3.1755
3.8101,1.6382,4.6356,-2.9974
3.8201,1.5421,4.3522,-2.8101
3.8301,1.4615,4.0965,-2.635
3.8401,1.3944,3.8526,-2.4583
3.8501,1.3386,3.6143,-2.2757
3.8601,1.2931,3.3826,-2.0895
3.8701,1.2569,3.1751,-1.9182
3.8801,1.2291,2.9739,-1.7448
3.8901,1.2094,2.7794,-1.57
3.9001,1.1973,2.593,-1.3957
3.9101,1.1929,2.4164,-1.2236
3.9201,1.1961,2.247,-1.051
3.9301,1.2072,2.0877,-0.88041
3.9401,1.2269,1.938,-0.71107
3.9501,1.2558,1.7988,-0.54302
3.9601,1.2951,1.6714,-0.37631
3.9701,1.3462,1.5573,-0.21117
3.9801,1.4111,1.4588,-0.047729
3.9901,1.4924,1.3786,0.11388
4.0001,1.5939,1.3202,0.27369
4.0101,1.7203,1.2885,0.4318
4.0201,1.8783,1.2886,0.58976
4.0301,2.0773,1.3329,0.74443
4.0401,2.3307,1.4361,0.89462
4.0501,2.6581,1.6152,1.0429
4.0601,3.0892,1.9055,1.1837
4.0701,3.6709,2.3532,1.3178
4.0801,4.4806,2.9595,1.5211
4.0901,5.6524,3.9285,1.7239
4.1001,7.4398,5.6711,1.7687
4.1101,10.369,8.4958,1.8729
4.1201,15.695,13.386,2.3089
4.1301,27.125,24.322,2.8031
4.1401,58.772,51.495,7.2766
4.1501,154.62,146.4,8.2182
4.1601,302.25,302.76,-0.50953
4.1701,278.49,277.02,1.4764
4.1801,127.82,126.13,1.686
4.1901,49.277,49.086,0.19111
4.2001,24.016,24.047,-0.031238
4.2101,14.394,14.417,-0.023144
4.2201,9.7367,9.8788,-0.14209
4.2301,7.1229,7.4455,-0.32258
4.2401,5.5126,5.8778,-0.36527
4.2501,4.4566,4.7271,-0.27056
4.2601,3.7345,3.905,-0.17052
4.2701,3.2282,3.3489,-0.12065
4.2801,2.8704,2.9422,-0.071829
4.2901,2.6217,2.626,-0.0043205
4.3001,2.4592,2.4,0.059263
4.3101,2.3719,2.245,0.12686
4.3201,2.3578,2.1475,0.21036
4.3301,2.4256,2.1668,0.25878
4.3401,2.5986,2.2903,0.30831
4.3501,2.9273,2.482,0.44528
4.3601,3.5186,2.8276,0.691
4.3701,4.6239,3.8321,0.79178
4.3801,6.9452,6.6747,0.27053
4.3901,13.022,12.118,0.9038
4.4001,32.016,28.83,3.1859
4.4101,70.245,68.763,1.4817
4.4201,79.288,78.227,1.061
4.4301,42.264,41.358,0.90543
4.4401,16.671,16.727,-0.055828
4.4501,8.1439,8.3358,-0.19193
4.4601,5.1303,3.7966,1.3337
4.4701,3.7716,2.0834,1.6883
4.4801,3.064,2.8025,0.26157
4.4901,2.6738,2.0764,0.59742
4.5001,2.465,1.6502,0.8148
4.5101,2.3758,1.5222,0.85364
4.5201,2.3779,1.4231,0.95481
4.5301,2.4613,1.4112,1.0502
4.5401,2.6286,1.4986,1.1299
4.5501,2.8945,1.7403,1.1542
4.5601,3.2888,2.0584,1.2303
4.5701,3.8653,2.4645,1.4008
4.5801,4.7209,3.1801,1.5408
4.5901,6.038,4.3919,1.6461
4.6001,8.1911,6.4427,1.7484
4.6101,12.055,10.155,1.9007
4.6201,20.12,17.862,2.258
4.6301,41.586,37.151,4.4346
4.6401,108.08,102.55,5.5258
4.6501,229.38,225.54,3.844
4.6601,238.97,234.37,4.6064
4.6701,118.88,119.61,-0.72901
4.6801,45.441,46.353,-0.91223
4.6901,21.435,21.474,-0.039643
4.7001,12.667,12.503,0.16453
4.7101,8.5601,8.319,0.24113
4.7201,6.3106,5.9896,0.321
4.7301,4.9584,4.5558,0.40257
4.7401,4.0998,3.5812,0.51857
4.7501,3.5422,2.9615,0.5807
4.7601,3.186,2.019,1.167
4.7701,2.9793,2.6015,0.37776
4.7801,2.8979,3.2337,-0.33581
4.7901,2.9385,2.3302,0.60826
4.8001,3.1188,1.7119,1.4069
4.8101,3.4865,2.6378,0.84866
4.8201,4.1448,4.0898,0.055014
4.8301,5.3209,5.4997,-0.17882
4.8401,7.5754,7.704,-0.12864
4.8501,12.616,13.048,-0.43225
4.8601,27.052,26.898,0.15327
4.8701,69.8,68.202,1.5982
4.8801,127.63,126.53,1.0996
4.8901,108.49,108.13,0.3631
4.9001,47.924,47.366,0.55794
4.9101,19.124,19.285,-0.16097
4.9201,9.8836,10.208,-0.32418
4.9301,6.2727,6.6387,-0.36599
4.9401,4.5037,4.8892,-0.38552
4.9501,3.5153,3.9032,-0.38783
4.9601,2.9224,3.2703,-0.34794
4.9701,2.5582,2.8691,-0.31091
4.9801,2.3429,2.6088,-0.26591
4.9901,2.238,2.3958,-0.15782
5.0001,2.228,2.2426,-0.014642
5.0101,2.3149,2.2489,0.06596
5.0201,2.5196,2.4118,0.10773
5.0301,2.8913,2.7551,0.13623
5.0401,3.5355,3.3748,0.16073
5.0501,4.689,4.4692,0.21984
5.0601,6.9681,6.6122,0.35588
5.0701,12.405,11.669,0.73617
5.0801,28.947,27.457,1.4895
5.0901,72.041,71.975,0.065527
5.1001,107,104.77,2.2253
5.1101,72.014,70.179,1.8352
5.1201,28.893,29.014,-0.12138
5.1301,12.322,12.278,0.044533
5.1401,6.855,6.5969,0.25818
5.1501,4.542,4.199,0.34294
5.1601,3.35,2.9903,0.35978
5.1701,2.6615,2.2915,0.37003
5.1801,2.2373,1.8331,0.40423
5.1901,1.9693,1.533,0.43628
5.2001,1.8041,1.294,0.51016
5.2101,1.7151,1.0699,0.64518
5.2201,1.6915,0.92197,0.76952
5.2301,1.7349,0.87685,0.85805
5.2401,1.862,0.93659,0.92541
5.2501,2.1157,1.1313,0.98439
5.2601,2.5999,1.504,1.0959
5.2701,3.5997,2.3126,1.287
5.2801,6.111,4.4337,1.6774
5.2901,13.912,11.527,2.3852
5.3001,31.699,30.124,1.5747
5.3101,40.196,38.512,1.6841
5.3201,23.858,22.331,1.5277
5.3301,9.8833,8.4922,1.3911
5.3401,5.0519,3.5239,1.528
5.3501,3.4661,1.2953,2.1708
5.3601,2.8426,0.9449,1.8977
5.3701,2.6025,1.4326,1.1699
5.3801,2.5676,1.269,1.2985
5.3901,2.6769,0.20131,2.4756
5.4001,2.9173,0.84974,2.0676
5.4101,3.3052,2.8313,0.47389
5.4201,3.886,2.5204,1.3657
5.4301,4.7495,3.3762,1.3734
5.4401,6.0656,6.6073,-0.54178
5.4501,8.1756,8.4607,-0.28504
5.4601,11.845,10.89,0.95417
5.4701,19.106,18.982,0.12384
5.4801,36.93,34.3,2.6302
5.4901,92.031,84.698,7.3327
5.5001,222.41,221.69,0.72491
5.5101,295.18,294.31,0.87928
5.5201,177.66,176.48,1.177
5.5301,68.459,69.261,-0.80148
5.5401,29.473,30.945,-1.4716
5.5501,16.22,17.542,-1.3217
5.5601,10.381,11.003,-0.62265
5.5701,7.2749,7.8771,-0.60215
5.5801,5.4196,6.616,-1.1963
5.5901,4.2208,5.3551,-1.1343
5.6001,3.4008,4.0555,-0.65461
5.6101,2.8155,3.564,-0.74854
5.6201,2.3834,3.1942,-0.81078
5.6301,2.0559,2.704,-0.64809
5.6401,1.8023,2.3483,-0.54598
5.6501,1.6027,2.067,-0.46434
5.6601,1.4435,1.7613,-0.31781
5.6701,1.3155,1.4736,-0.15814
5.6801,1.2118,1.1629,0.048955
5.6901,1.128,1.3106,-0.18261
5.7001,1.0604,1.6776,-0.61718
5.7101,1.0068,1.3421,-0.33534
5.7201,0.96546,0.81909,0.14637
5.7301,0.93531,0.74999,0.18532
5.7401,0.91594,1.2569,-0.341
5.7501,0.9075,1.2331,-0.3256
5.7601,0.91082,1.101,-0.19014
5.7701,0.92761,1.559,-0.6314
5.7801,0.9609,1.8067,-0.84584
5.7901,1.0157,1.0632,-0.047499
5.8001,1.1004,1.4461,-0.34567
5.8101,1.2296,2.0181,-0.78849
5.8201,1.4298,1.7448,-0.31495
5.8301,1.7533,2.0162,-0.26296
5.8401,2.3162,2.4312,-0.11497
5.8501,3.4236,3.4056,0.018026
5.8601,6.1064,5.9574,0.14904
5.8701,14.35,13.546,0.80403
5.8801,34.529,34.804,-0.27464
5.8901,47.474,46.846,0.62781
5.9001,29.815,29.015,0.80046
5.9101,11.921,11.804,0.11717
5.9201,5.4065,5.2947,0.11177
5.9301,3.2385,2.9441,0.29436
5.9401,2.3213,2.0835,0.23776
5.9501,1.8673,1.4965,0.37074
5.9601,1.6333,1.2018,0.43154
5.9701,1.5274,1.0827,0.44472
5.9801,1.5134,0.91885,0.5946
5.9901,1.5839,1.0072,0.57665
6.0001,1.7538,1.0268,0.72699
6.0101,2.0707,1.2428,0.82786
6.0201,2.6499,1.81,0.83987
6.0301,3.7969,2.6942,1.1028
6.0401,6.5245,5.2819,1.2425
6.0501,14.796,12.631,2.1648
6.0601,36.314,34.823,1.4913
6.0701,53.783,52.041,1.7422
6.0801,36.379,34.834,1.5454
6.0901,14.929,14.088,0.84021
6.1001,6.7306,5.583,1.1476
6.1101,4.0855,2.7148,1.3707
6.1201,3.0346,1.6457,1.3889
6.1301,2.5718,1.0753,1.4964
6.1401,2.4005,0.90718,1.4933
6.1501,2.4199,0.84902,1.5709
6.1601,2.606,1.0331,1.5729
6.1701,2.984,1.2123,1.7717
6.1801,3.6369,1.7367,1.9002
6.1901,4.7561,2.9955,1.7606
6.2001,6.7995,5.1935,1.606
6.2101,11.066,9.2385,1.8271
6.2201,22.309,19.403,2.9056
6.2301,57.299,52.96,4.3391
6.2401,124.44,122.04,2.402
6.2501,135.03,130.93,4.1032
6.2601,69.258,69.003,0.25487
6.2701,26.57,26.701,-0.13114
6.2801,12.495,11.912,0.58306
6.2901,7.4376,7.0675,0.37009
6.3001,5.1118,4.4212,0.6906
6.3101,3.8702,3.5573,0.31294
6.3201,3.1594,2.563,0.59632
6.3301,2.7552,2.5446,0.21058
6.3401,2.5624,1.9219,0.64048
6.3501,2.5532,2.0262,0.52695
6.3601,2.7575,2.0068,0.75073
6.3701,3.3013,2.6249,0.67634
6.3801,4.5727,3.5977,0.97496
6.3901,7.9935,6.7773,1.2162
6.4001,18.816,16.675,2.1409
6.4101,41.643,40.585,1.058
6.4201,48.85,47.267,1.5828
6.4301,27.026,26.579,0.44724
6.4401,10.908,10.395,0.51333
6.4501,5.4926,4.8331,0.65958
6.4601,3.6436,2.6264,1.0171
6.4701,2.873,1.2467,1.6263
6.4801,2.5454,0.91539,1.63
6.4901,2.4668,3.6009,-1.1341
6.5001,2.5779,1.5375,1.0404
6.5101,2.8883,2.6723,0.21595
6.5201,3.4726,1.1215,2.3511
6.5301,4.5194,4.9564,-0.437
6.5401,6.5016,5.5035,0.9981
6.5501,10.832,11.044,-0.21172
6.5601,22.907,20.934,1.973
6.5701,59.548,59.642,-0.094414
6.5801,116.01,115.96,0.050344
6.5901,106.91,104.89,2.0214
6.6001,49.27,50.204,-0.93357
6.6101,19.229,19.895,-0.6654
6.6201,9.5781,10.797,-1.2191
6.6301,5.9187,6.7523,-0.83363
6.6401,4.1705,5.1645,-0.99395
6.6501,3.2204,3.9446,-0.72422
6.6601,2.6781,3.642,-0.96394
6.6701,2.3847,3.1425,-0.7577
6.6801,2.2804,3.1586,-0.87819
6.6901,2.3694,3.0502,-0.68083
6.7001,2.7397,3.4079,-0.66814
6.7101,3.6936,4.2655,-0.5719
6.7201,6.3689,6.6154,-0.24649
6.7301,14.899,14.934,-0.034712
6.7401,32.136,32.346,-0.20985
6.7501,36.197,35.747,0.45051
6.7601,19.453,19.901,-0.44761
6.7701,7.8856,8.4469,-0.56129
6.7801,4.0418,4.4004,-0.35864
6.7901,2.7038,2.9423,-0.2385
6.8001,2.1326,2.3302,-0.19758
6.8101,1.8824,2.0211,-0.1387
6.8201,1.8155,1.9082,-0.092673
6.8301,1.8947,1.9147,-0.019985
6.8401,2.1381,2.1444,-0.0062646
6.8501,2.6291,2.5667,0.062411
6.8601,3.5931,3.3917,0.20137
6.8701,5.6991,5.4163,0.28278
6.8801,11.464,10.283,1.1809
6.8901,29.302,27.576,1.7254
6.9001,60.185,58.785,1.4
6.9101,60.167,59.001,1.1663
6.9201,29.247,30.598,-1.3505
6.9301,11.37,11.425,-0.054279
6.9401,5.5616,5.7063,-0.1447
6.9501,3.4047,4.4465,-1.0418
6.9601,2.3789,0.91514,1.4638
6.9701,1.8092,1.8809,-0.071764
6.9801,1.4611,2.0613,-0.60021
6.9901,1.2349,0.71334,0.52155
7.0001,1.0822,2.4136,-1.3315
7.0101,0.97715,0.90535,0.071802
7.0201,0.90519,1.0209,-0.1157
7.0301,0.85767,2.5485,-1.6908
7.0401,0.82948,0.90259,-0.073102
7.0501,0.81778,1.5709,-0.75315
7.0601,0.82128,1.2,-0.37873
7.0701,0.84004,0.82594,0.014097
7.0801,0.87542,1.1513,-0.27586
7.0901,0.92603,1.0898,-0.16374
7.1001,1.0055,1.0731,-0.067622
7.1101,1.1176,1.1481,-0.030491
7.1201,1.2758,1.2025,0.073348
7.1301,1.5029,1.3941,0.10881
7.1401,1.8393,1.7187,0.12057
7.1501,2.3627,2.1416,0.22103
7.1601,3.2385,3.0228,0.21577
7.1701,4.8766,4.298,0.57865
7.1801,8.5519,7.406,1.1459
7.1901,19.241,17.385,1.8567
7.2001,49.78,47.919,1.8614
7.2101,85.427,83.082,2.3452
7.2201,67.039,66.96,0.078698
7.2301,28.427,30.201,-1.7739
7.2401,11.511,11.643,-0.13186
7.2501,6.0794,6.5015,-0.42206
7.2601,3.9176,4.5562,-0.6386
7.2701,2.8599,2.5642,0.29568
7.2801,2.2871,2.7166,-0.42959
7.2901,1.9751,2.8026,-0.82745
7.3001,1.8372,1.7331,0.10412
7.3101,1.8571,2.1366,-0.27951
7.3201,2.0956,2.5342,-0.4386
7.3301,2.8204,2.6895,0.13097
7.3401,5.1337,4.895,0.23875
7.3501,11.554,11.459,0.094444
7.3601,17.913,17.487,0.4263
7.3701,13.322,13.002,0.32031
7.3801,6.1645,6.1005,0.063998
7.3901,3.3227,3.141,0.18168
7.4001,2.5213,2.282,0.2393
7.4101,2.3488,2.0688,0.27998
7.4201,2.4651,2.1201,0.34505
7.4301,2.8125,2.4218,0.39075
7.4401,3.445,3.0233,0.42167
7.4501,4.5371,4.0827,0.45442
7.4601,6.5236,5.9255,0.59811
7.4701,10.633,9.8288,0.80377
7.4801,21.313,19.223,2.0894
7.4901,54.614,51.139,3.4749
7.5001,121.61,118.12,3.4882
7.5101,137.46,133.65,3.8107
7.5201,72.591,75.373,-2.7818
7.5301,27.745,29.967,-2.2221
7.5401,12.792,13.394,-0.60153
7.5501,7.4936,7.7474,-0.25378
7.5601,5.0945,5.2992,-0.20465
7.5701,3.8418,3.9529,-0.11113
7.5801,3.1642,3.4299,-0.26565
7.5901,2.853,3.1275,-0.27459
7.6001,2.8694,2.8817,-0.012261
7.6101,3.3559,3.5551,-0.19922
7.6201,4.9581,5.172,-0.2139
7.6301,10.305,9.6739,0.63153
7.6401,24.084,23.394,0.69073
7.6501,34.074,33.527,0.54641
7.6601,22.237,23.112,-0.87548
7.6701,9.081,9.9661,-0.88511
7.6801,4.1326,4.2934,-0.16083
7.6901,2.4603,2.9754,-0.51505
7.7001,1.726,2.5203,-0.7943
7.7101,1.332,1.6398,-0.30775
7.7201,1.0936,1.1234,-0.029792
7.7301,0.93788,1.3336,-0.39571
7.7401,0.8312,1.2103,-0.37909
7.7501,0.75617,0.93658,-0.18041
7.7601,0.7031,0.87501,-0.17191
7.7701,0.66643,0.79465,-0.12821
7.7801,0.64294,0.72861,-0.085665
7.7901,0.63092,0.67174,-0.040818
7.8001,0.62978,0.6942,-0.064425
7.8101,0.63995,0.34556,0.29439
7.8201,0.66301,0.055681,0.60733
7.8301,0.7021,0.54794,0.15416
7.8401,0.76278,1.3464,-0.58363
7.8501,0.8549,1.285,-0.43009
7.8601,0.99672,0.28999,0.70673
7.8701,1.2247,0.28885,0.93583
7.8801,1.6205,1.7934,-0.17288
7.8901,2.4032,3.0474,-0.64427
7.9001,4.3321,4.3231,0.0089606
7.9101,10.284,9.1565,1.127
7.9201,23.832,23.143,0.68973
7.9301,30.313,30.072,0.24123
7.9401,17.899,19.21,-1.3115
7.9501,7.2867,7.5234,-0.2367
7.9601,3.6443,3.1259,0.51839
7.9701,2.4901,3.1703,-0.68021
7.9801,2.1003,2.6353,-0.53499
7.9901,2.06,2.2384,-0.17839
8.0001,2.2847,2.3981,-0.11345
8.0101,2.839,2.9524,-0.11343
8.0201,3.9913,4.0536,-0.06229
8.0301,6.6114,6.5643,0.047073
8.0401,14.083,13.225,0.85857
8.0501,36.556,35.88,0.67693
8.0601,69.076,67.614,1.4616
8.0701,61.107,60.086,1.021
8.0801,27.485,28.739,-1.2538
8.0901,10.764,11.473,-0.7094
8.1001,5.3892,5.7135,-0.32427
8.1101,3.3088,3.5417,-0.23296
8.1201,2.2892,2.5081,-0.21897
8.1301,1.7115,1.9105,-0.19899
8.1401,1.3529,1.5114,-0.15851
8.1501,1.1161,1.239,-0.12289
8.1601,0.95328,1.0529,-0.099634
8.1701,0.83851,0.78914,0.049367
8.1801,0.75695,0.41145,0.3455
8.1901,0.69986,0.77447,-0.074605
8.2001,0.66207,1.3999,-0.73783
8.2101,0.64084,0.48188,0.15896
8.2201,0.63529,0.03019,0.6051
8.2301,0.64643,0.051934,0.5945
8.2401,0.67759,0.43254,0.24505
8.2501,0.73581,1.0595,-0.32368
8.2601,0.83495,1.3947,-0.55976
8.2701,1.0036,1.1702,-0.16663
8.2801,1.3064,0.59057,0.71579
8.2901,1.9177,1.2642,0.65355
8.3001,3.4432,3.7915,-0.34832
8.3101,8.1806,9.2513,-1.0707
8.3201,18.984,20.36,-1.3754
8.3301,24.138,23.98,0.15803
8.3401,14.193,13.72,0.47322
8.3501,5.6816,6.3374,-0.65578
8.3601,2.725,3.8712,-1.1461
8.3701,1.7397,2.2702,-0.53056
8.3801,1.3401,1.6778,-0.33769
8.3901,1.1801,1.4789,-0.29886
8.4001,1.1654,1.5386,-0.37319
8.4101,1.2956,1.2746,0.020926
8.4201,1.6738,1.3894,0.28447
8.4301,2.7328,2.8287,-0.095875
8.4401,6.0966,6.2775,-0.18095
8.4501,13.191,13.135,0.055753
8.4601,15.454,14.942,0.51225
8.4701,8.7319,9.1982,-0.46633
8.4801,3.7942,4.2965,-0.50228
8.4901,2.1963,2.0877,0.10851
8.5001,1.738,1.5823,0.15569
8.5101,1.6694,1.9328,-0.26345
8.5201,1.8341,2.5503,-0.71617
8.5301,2.2576,3.1722,-0.91464
8.5401,3.1306,4.1853,-1.0547
8.5501,5.0838,5.9776,-0.89377
8.5601,10.56,9.6596,0.90036
8.5701,27.189,25.997,1.1912
8.5801,52.816,51.838,0.97752
8.5901,48.707,48.759,-0.051664
8.6001,22.584,24.524,-1.9397
8.6101,8.9913,10.111,-1.1199
8.6201,4.6656,5.3293,-0.66371
8.6301,3.0811,3.6083,-0.52725
8.6401,2.4011,2.8643,-0.46323
8.6501,2.1498,2.602,-0.45219
8.6601,2.2151,2.6484,-0.43327
8.6701,2.6969,3.0451,-0.34822
8.6801,4.1488,4.3171,-0.16832
8.6901,8.8531,8.6515,0.20158
8.7001,20.881,20.725,0.15531
8.7101,29.621,28.956,0.66416
8.7201,19.415,19.976,-0.56115
8.7301,8.0757,8.9118,-0.83611
8.7401,3.8839,4.295,-0.41113
8.7501,2.5694,2.8402,-0.27073
8.7601,2.123,2.3609,-0.23787
8.7701,2.0658,2.2985,-0.23268
8.7801,2.3209,2.5351,-0.21422
8.7901,3.0279,3.1763,-0.14842
8.8001,4.7717,4.7597,0.012073
8.8101,9.9105,9.3975,0.51303
8.8201,25.228,24.73,0.49831
8.8301,45.969,44.44,1.5292
8.8401,39.088,38.582,0.50571
8.8501,17.341,18.581,-1.2401
8.8601,7.0031,7.599,-0.59594
8.8701,3.6934,3.9955,-0.30203
8.8801,2.4131,2.6521,-0.23906
8.8901,1.8061,2.0292,-0.22318
8.9001,1.5,1.702,-0.20204
8.9101,1.3774,1.5065,-0.12904
8.9201,1.4391,1.4392,-8.1121e-05
8.9301,1.8838,1.7833,0.10059
8.9401,3.4581,3.4163,0.041847
8.9501,6.243,6.0801,0.16291
8.9601,6.2607,6.0801,0.18058
8.9701,3.5133,3.5774,-0.064082
8.9801,1.9829,1.9895,-0.0065142
8.9901,1.5946,1.5408,0.053803
9.0002,1.6119,1.4389,0.17301
9.0102,1.8547,1.5661,0.28865
9.0202,2.3613,2.0925,0.26881
9.0302,3.3453,3.0875,0.25782
9.0402,5.4743,5.1787,0.29561
9.0502,11.272,10.273,0.99938
9.0602,29.179,27.819,1.3595
9.0702,60.171,58.492,1.6784
9.0802,60.162,58.826,1.3367
9.0902,29.153,30.647,-1.4942
9.1002,11.227,12.153,-0.92669
9.1102,5.4062,5.762,-0.35582
9.1202,3.2483,3.3546,-0.1063
9.1302,2.2246,2.1928,0.031852
9.1402,1.6584,1.6304,0.027952
9.1502,1.3146,1.3594,-0.044759
9.1602,1.0937,1.1367,-0.043035
9.1702,0.94627,0.94071,0.005563
9.1802,0.84947,0.80489,0.044579
9.1902,0.78847,0.71539,0.07308
9.2002,0.75619,0.65413,0.10206
9.2102,0.74995,0.61863,0.13133
9.2202,0.771,0.60374,0.16726
9.2302,0.82522,0.62355,0.20167
9.2402,0.92598,0.69559,0.23039
9.2502,1.1012,0.83483,0.26642
9.2602,1.4131,1.1045,0.30861
9.2702,2.0195,1.6809,0.33865
9.2802,3.4271,2.889,0.53811
9.2902,7.6224,6.8289,0.79344
9.3002,19.117,18.494,0.62289
9.3102,30.463,28.554,1.9098
9.3202,22.189,21.522,0.66772
9.3302,9.2838,9.606,-0.32217
9.3402,4.0441,3.6999,0.34415
9.3502,2.3895,1.9322,0.45726
9.3602,1.7771,1.4914,0.28565
9.3702,1.5716,1.3528,0.21881
9.3802,1.6364,1.4023,0.23407
9.3902,2.0601,1.768,0.29205
9.4002,3.3962,3.0275,0.36873
9.4102,7.7441,7.3931,0.35101
9.4202,16.554,15.74,0.81378
9.4302,18.646,17.887,0.75943
9.4402,10.123,10.812,-0.68976
9.4502,4.261,4.6759,-0.41489
9.4602,2.3706,2.3436,0.027009
9.4702,1.8011,1.5342,0.26692
9.4802,1.6952,1.4316,0.26362
9.4902,1.8946,1.969,-0.074333
9.5002,2.5088,2.4649,0.043895
9.5102,4.1043,3.9757,0.12859
9.5202,9.014,8.6213,0.39274
9.5302,22.563,21.865,0.69794
9.5402,35.942,34.509,1.4323
9.5502,26.129,25.985,0.14388
9.5602,10.839,11.235,-0.39571
9.5702,4.6056,4.7482,-0.14262
9.5802,2.6,2.6767,-0.076677
9.5902,1.808,1.8278,-0.019849
9.6002,1.4634,1.4651,-0.0016524
9.6102,1.3727,1.4467,-0.074071
9.6202,1.5599,1.6608,-0.10086
9.6302,2.4157,2.5079,-0.092212
9.6402,5.2071,5.0758,0.13129
9.6502,9.2969,9.2165,0.080416
9.6602,8.2772,8.5369,-0.25965
9.6702,4.0286,4.2797,-0.25107
9.6802,1.9448,2.1207,-0.17587
9.6902,1.33,1.3864,-0.056396
9.7002,1.18,1.187,-0.0069918
9.7102,1.2469,1.2226,0.024321
9.7202,1.5348,1.4815,0.053307
9.7302,2.2511,2.1594,0.091642
9.7402,4.2551,3.9693,0.28579
9.7502,10.537,9.9963,0.5406
9.7602,22.022,21.471,0.55068
9.7702,22.931,22.592,0.33884
9.7802,11.563,11.662,-0.099284
9.7902,4.6253,4.5235,0.10181
9.8002,2.3855,2.2182,0.16733
9.8102,1.6119,1.4233,0.18853
9.8202,1.3188,1.1345,0.18428
9.8302,1.2795,1.1268,0.15266
9.8402,1.5136,1.2826,0.23102
9.8502,2.3909,1.9453,0.4456
9.8602,5.2945,4.7341,0.56039
9.8702,10.65,9.994,0.65594
9.8802,11.077,10.741,0.33592
9.8902,5.7805,6.0603,-0.27977
9.9002,2.5762,2.6572,-0.080957
9.9102,1.5968,1.5579,0.038895
9.9202,1.3481,1.2705,0.07755
9.9302,1.4047,1.3151,0.089609
9.9402,1.7453,1.7033,0.042018
9.9502,2.6246,2.5979,0.026763
9.9602,5.1359,4.8946,0.24133
9.9702,12.982,12.634,0.34773
9.9802,26.588,25.31,1.2775
9.9902,26.569,25.475,1.0941
10,12.926,13.66,-0.73485
10.01,5.0359,5.3561,-0.32028
10.02,2.4699,2.375,0.094891
10.03,1.5155,1.2098,0.30564
10.04,1.0607,0.75201,0.3087
10.05,0.80786,0.6382,0.16966
10.06,0.6535,0.56684,0.08666
10.07,0.5537,0.48114,0.072563
10.08,0.48727,0.44805,0.039222
10.09,0.44316,0.42065,0.022509
10.1,0.41509,0.37766,0.037432
10.11,0.40099,0.39177,0.0092187
10.12,0.39999,0.43483,-0.034837
10.13,0.41415,0.495,-0.080851
10.14,0.44966,0.53518,-0.085519
10.15,0.52179,0.50305,0.018733
10.16,0.67162,0.69367,-0.022048
10.17,1.0372,1.0482,-0.010989
10.18,2.1567,1.9277,0.229
10.19,4.9845,4.6609,0.32352
10.2,7.0421,6.5023,0.53985
10.21,4.671,4.5123,0.1587
10.22,2.0362,1.9515,0.084726
10.23,1.075,0.84454,0.23043
10.24,0.79233,0.50297,0.28936
10.25,0.72512,0.38318,0.34195
10.26,0.77793,0.39198,0.38595
10.27,0.98619,0.57963,0.40657
10.28,1.6047,1.1189,0.48576
10.29,3.5237,3.0061,0.5176
10.3,6.8464,6.2262,0.62021
10.31,6.9023,6.4152,0.48713
10.32,3.6981,3.5535,0.14463
10.33,1.9187,1.5141,0.40451
10.34,1.4825,1.0475,0.435
10.35,1.5385,1.1647,0.3738
10.36,1.9145,1.51,0.40443
10.37,2.7855,2.3069,0.47862
10.38,4.9379,4.3434,0.59453
10.39,11.532,10.59,0.94173
10.4,28.722,28.046,0.67616
10.41,42.675,40.588,2.0871
10.42,28.746,28.622,0.12334
10.43,11.581,12.25,-0.66874
10.44,5.0196,5.0541,-0.03458
10.45,2.9101,2.7144,0.1957
10.46,2.1042,1.8838,0.22043
10.47,1.8416,1.7134,0.12821
10.48,2.0276,1.8825,0.14516
10.49,3.1491,2.8265,0.32254
10.5,6.9053,6.4839,0.42138
10.51,12.424,11.694,0.73027
10.52,11.027,10.676,0.35106
10.53,5.2546,5.4746,-0.21997
10.54,2.4104,2.4057,0.004789
10.55,1.5505,1.4158,0.13468
10.56,1.3147,1.1516,0.16318
10.57,1.3734,1.2271,0.14631
10.58,1.773,1.6345,0.1385
10.59,3.0353,2.811,0.22422
10.6,7.1192,6.8645,0.25462
10.61,15.006,14.396,0.60997
10.62,16.246,15.549,0.6964
10.63,8.5008,8.8111,-0.31031
10.64,3.4882,3.6109,-0.1227
10.65,1.8631,1.8477,0.015414
10.66,1.3263,1.2335,0.092799
10.67,1.1592,0.99878,0.16042
10.68,1.2273,1.0341,0.19321
10.69,1.6749,1.4306,0.2443
10.7,3.2579,2.9623,0.29561
10.71,6.7948,6.3462,0.44852
10.72,8.2242,7.6324,0.59185
10.73,4.9642,4.956,0.0082909
10.74,2.4321,2.4049,0.027279
10.75,1.6987,1.5231,0.17553
10.76,1.6712,1.4381,0.23307
10.77,2.0396,1.781,0.25863
10.78,2.9889,2.6488,0.34012
10.79,5.5013,4.8424,0.65896
10.8,13.419,12.435,0.98412
10.81,31.529,30.119,1.41
10.82,40.152,38.08,2.072
10.83,23.419,24.435,-1.0163
10.84,9.0856,10.047,-0.9614
10.85,4.0714,4.2182,-0.14681
10.86,2.3522,2.3599,-0.00773
10.87,1.592,1.5571,0.034947
10.88,1.1932,1.1115,0.081649
10.89,0.96395,0.96158,0.0023782
10.9,0.82851,0.929,-0.10049
10.91,0.7524,0.78438,-0.031979
10.92,0.72015,0.69982,0.020328
10.93,0.72695,0.72507,0.0018801
10.94,0.77661,0.74276,0.033846
10.95,0.88407,0.74577,0.1383
10.96,1.085,0.90642,0.17862
10.97,1.4659,1.3683,0.097557
10.98,2.2697,2.2396,0.030104
10.99,4.3779,4.1175,0.26035
11,10.971,10.389,0.58192
11.01,24.241,23.042,1.1987
11.02,27.381,26.374,1.0066
11.03,14.532,15.623,-1.0918
11.04,5.6538,6.3801,-0.72634
11.05,2.7065,3.0394,-0.33291
11.06,1.686,1.9735,-0.28756
11.07,1.2684,1.481,-0.21257
11.08,1.1524,1.2518,-0.099385
11.09,1.3986,1.3986,-2.1381e-05
11.1,2.5329,2.5023,0.030607
11.11,4.4862,4.333,0.1532
11.12,4.2899,4.2927,-0.0027832
11.13,2.2408,2.4796,-0.23882
11.14,1.1322,1.2508,-0.11852
11.15,0.80546,0.78421,0.021257
11.16,0.7456,0.63529,0.11031
11.17,0.84018,0.73717,0.103
11.18,1.182,1.1238,0.058214
11.19,2.2845,2.2039,0.080563
11.2,5.4244,5.271,0.15336
11.21,8.8157,8.401,0.41471
11.22,6.7326,6.7301,0.0024574
11.23,3.0038,3.018,-0.01422
11.24,1.4677,1.2904,0.17728
11.25,1.0436,1.0058,0.037844
11.26,0.99771,1.0958,-0.098073
11.27,1.2239,1.3542,-0.13033
11.28,1.9953,2.0436,-0.048256
11.29,4.5483,4.4335,0.11486
11.3,10.437,9.975,0.46198
11.31,13.236,12.464,0.77239
11.32,7.7659,8.2146,-0.44866
11.33,3.0815,3.7504,-0.66884
11.34,1.44,1.8698,-0.42988
11.35,0.87505,1.2582,-0.38314
11.36,0.62437,0.83865,-0.21428
11.37,0.49258,0.51932,-0.026732
11.38,0.41712,0.52164,-0.10452
11.39,0.373,0.461,-0.087998
11.4,0.349,0.40312,-0.054113
11.41,0.34008,0.40045,-0.060368
11.42,0.34458,0.43027,-0.085697
11.43,0.36434,0.49008,-0.12574
11.44,0.40493,0.52649,-0.12156
11.45,0.48098,0.55528,-0.074299
11.46,0.63271,0.65311,-0.020399
11.47,0.99963,0.97057,0.029061
11.48,2.1087,2.1051,0.0035995
11.49,4.6157,4.6231,-0.0074276
11.5,5.8449,5.782,0.062821
11.51,3.6423,3.9674,-0.32512
11.52,1.803,2.0202,-0.21723
11.53,1.2957,1.3199,-0.024241
11.54,1.3558,1.3624,-0.0066232
11.55,1.8037,1.8373,-0.033579
11.56,2.9896,2.9927,-0.0031489
11.57,6.5717,6.282,0.28973
11.58,16.884,16.622,0.26146
11.59,28.931,27.548,1.3831
11.6,22.692,22.466,0.22601
11.61,9.6091,10.374,-0.76441
11.62,3.871,4.1418,-0.2708
11.63,2.02,2.1193,-0.099221
11.64,1.2747,1.3084,-0.03371
11.65,0.90067,0.93978,-0.039113
11.66,0.68672,0.69229,-0.0055677
11.67,0.55415,0.54893,0.0052231
11.68,0.46813,0.48087,-0.012733
11.69,0.41153,0.40163,0.0099005
11.7,0.37559,0.34993,0.025658
11.71,0.35631,0.32438,0.031928
11.72,0.35355,0.29858,0.054967
11.73,0.37256,0.26223,0.11033
11.74,0.432,0.30004,0.13196
11.75,0.60115,0.47465,0.1265
11.76,1.142,1.044,0.098031
11.77,2.3325,2.1812,0.15139
11.78,2.8134,2.5516,0.26184
11.79,1.72,1.6165,0.10355
11.8,0.8678,0.72384,0.14396
11.81,0.61523,0.4058,0.20944
11.82,0.5962,0.40687,0.18933
11.83,0.71199,0.51681,0.19518
11.84,1.0656,0.83125,0.23436
11.85,2.1804,1.8864,0.29402
11.86,4.9072,4.5383,0.36889
11.87,6.683,6.2141,0.46886
11.88,4.3866,4.3521,0.034534
11.89,2.0946,2.0301,0.064447
11.9,1.3868,1.2244,0.16244
11.91,1.3785,1.2203,0.15826
11.92,1.8019,1.6492,0.15266
11.93,3.0319,2.8137,0.2182
11.94,6.9157,6.4001,0.51557
11.95,17.094,16.334,0.75933
11.96,25.357,23.883,1.4744
11.97,17.088,17.295,-0.20676
11.98,6.9035,7.405,-0.50148
11.99,3.008,3.0307,-0.022774
12,1.756,1.6396,0.11632
12.01,1.2867,1.1492,0.13756
12.02,1.1822,1.0153,0.1669
12.03,1.5407,1.3887,0.15205
12.04,2.7805,2.6055,0.17499
12.05,3.816,3.4629,0.3531
12.06,2.7458,2.5485,0.19721
12.07,1.4653,1.3445,0.12078
12.08,1.0516,0.99618,0.055439
12.09,1.0696,1.0329,0.036701
12.1,1.3789,1.2363,0.14268
12.11,2.2611,2.0606,0.20051
12.12,5.0441,4.7903,0.25374
12.13,12.339,12.021,0.31715
12.14,18.263,17.22,1.0428
12.15,12.342,12.421,-0.07907
12.16,5.0533,5.4588,-0.40548
12.17,2.281,2.4423,-0.1613
12.18,1.4208,1.5627,-0.14192
12.19,1.1628,1.2257,-0.062959
12.2,1.2899,1.1959,0.093958
12.21,2.1859,1.9336,0.25224
12.22,4.5049,4.2347,0.27022
12.23,5.8043,5.6238,0.18054
12.24,3.6547,3.8932,-0.23844
12.25,1.6851,1.8537,-0.16856
12.26,1.0364,1.0642,-0.027828
12.27,0.92627,0.91541,0.010865
12.28,1.1066,1.0893,0.01732
12.29,1.8037,1.715,0.08873
12.3,4.1391,3.9556,0.18347
12.31,9.1085,8.6456,0.46286
12.32,10.668,10.208,0.46031
12.33,5.8846,6.3134,-0.42886
12.34,2.3486,2.6165,-0.26791
12.35,1.1515,1.1924,-0.040929
12.36,0.73216,0.69883,0.033331
12.37,0.54526,0.53057,0.014689
12.38,0.45033,0.44974,0.0005905
12.39,0.40174,0.35341,0.048325
12.4,0.38213,0.31838,0.063752
12.41,0.38551,0.32614,0.059368
12.42,0.41275,0.32718,0.08557
12.43,0.47204,0.37477,0.097267
12.44,0.5852,0.47199,0.11321
12.45,0.80976,0.65842,0.15134
12.46,1.3296,1.1249,0.2047
12.47,2.8663,2.5139,0.35236
12.48,7.1723,6.6735,0.49876
12.49,11.81,10.938,0.87237
12.5,8.9543,8.9979,-0.043526
12.51,3.8346,4.1937,-0.3591
12.52,1.6904,1.6503,0.040126
12.53,1.0311,0.91732,0.11382
12.54,0.82216,0.67466,0.14751
12.55,0.84946,0.65347,0.196
12.56,1.2594,1.0998,0.15959
12.57,2.304,2.1106,0.19344
12.58,2.8309,2.5972,0.23376
12.59,1.9201,1.8522,0.067971
12.6,1.2012,1.0799,0.1213
12.61,1.1129,0.94942,0.16349
12.62,1.3955,1.1968,0.19876
12.63,2.1835,1.9954,0.18805
12.64,4.4732,4.168,0.30518
12.65,11.468,11.008,0.46017
12.66,22.258,20.808,1.4501
12.67,20.53,20.032,0.49792
12.68,9.5377,10.494,-0.95632
12.69,3.8338,4.215,-0.38123
12.7,2.054,2.1177,-0.063734
12.71,1.4825,1.5536,-0.071081
12.72,1.4573,1.5631,-0.10576
12.73,2.2241,2.2597,-0.03556
12.74,4.5211,4.3977,0.12336
12.75,6.2035,5.8453,0.3582
12.76,4.138,4.25,-0.112
12.77,1.8707,2.1242,-0.25355
12.78,1.0568,1.2221,-0.16529
12.79,0.86686,0.90386,-0.036998
12.8,0.97315,0.96988,0.0032734
12.81,1.5698,1.5582,0.011629
12.82,3.5542,3.4987,0.055523
12.83,6.6521,6.2457,0.40636
12.84,6.1405,5.9387,0.20188
12.85,2.9593,3.2481,-0.28882
12.86,1.3191,1.4641,-0.14504
12.87,0.83154,0.88483,-0.053294
12.88,0.73045,0.76123,-0.03078
12.89,0.89367,0.91966,-0.025985
12.9,1.6522,1.5907,0.061448
12.91,3.4726,3.2947,0.17794
12.92,4.3462,4.1706,0.17563
12.93,2.658,2.8586,-0.20056
12.94,1.2363,1.3619,-0.12565
12.95,0.79895,0.89372,-0.094768
12.96,0.77137,0.90166,-0.13028
12.97,1.0368,1.0918,-0.055041
12.98,2.0078,1.8995,0.10831
12.99,4.8869,4.819,0.067959
13,8.2622,7.8104,0.45174
13.01,6.4979,6.4967,0.0012876
13.02,2.8117,3.1197,-0.30795
13.03,1.1945,1.345,-0.15053
13.04,0.67313,0.73882,-0.065687
13.05,0.46506,0.49168,-0.026622
13.06,0.36397,0.38988,-0.025914
13.07,0.31069,0.34352,-0.032834
13.08,0.28465,0.27492,0.0097268
13.09,0.27771,0.2802,-0.0024973
13.1,0.28862,0.33623,-0.047611
13.11,0.32215,0.37622,-0.054069
13.12,0.39364,0.38751,0.0061219
13.13,0.54788,0.48629,0.061597
13.14,0.9451,0.8667,0.078404
13.15,2.1854,2.1304,0.054929
13.16,4.9056,4.6595,0.24614
13.17,5.9902,5.6547,0.33556
13.18,3.456,3.6047,-0.14869
13.19,1.4582,1.5488,-0.09064
13.2,0.81056,0.77579,0.034769
13.21,0.66167,0.56678,0.094892
13.22,0.76946,0.64126,0.1282
13.23,1.359,1.2249,0.13408
13.24,2.949,2.7423,0.20661
13.25,4.116,3.7966,0.31946
13.26,2.7706,2.7921,-0.0215
13.27,1.2926,1.3132,-0.020606
13.28,0.79926,0.73498,0.064273
13.29,0.757,0.63849,0.11851
13.3,1.0161,0.90197,0.11416
13.31,1.9825,1.7703,0.21224
13.32,4.7136,4.4128,0.30079
13.33,7.4225,6.8947,0.52786
13.34,5.455,5.5104,-0.055433
13.35,2.3953,2.5619,-0.16658
13.36,1.1913,1.1276,0.063698
13.37,0.89308,0.83113,0.061946
13.38,0.97489,0.89474,0.080146
13.39,1.6099,1.4511,0.15885
13.4,3.605,3.351,0.254
13.41,5.9662,5.4779,0.4883
13.42,4.7638,4.7147,0.049109
13.43,2.2474,2.3935,-0.14604
13.44,1.2173,1.1936,0.023673
13.45,1.0414,0.95106,0.09038
13.46,1.3191,1.1952,0.12387
13.47,2.4716,2.2496,0.22198
13.48,5.9975,5.6439,0.35357
13.49,10.466,9.6575,0.80881
13.5,8.5696,8.4935,0.076144
13.51,3.798,4.2065,-0.40853
13.52,1.6357,1.7411,-0.10544
13.53,0.96972,0.93976,0.029959
13.54,0.76705,0.75587,0.011179
13.55,0.83256,0.75516,0.0774
13.56,1.3231,1.1697,0.15341
13.57,1.997,1.7679,0.22912
13.58,1.7344,1.585,0.14943
13.59,1.075,1.0688,0.0061964
13.6,0.88109,0.83897,0.042118
13.61,1.0511,1.0355,0.015584
13.62,1.6424,1.5859,0.056484
13.63,3.4652,3.2612,0.20403
13.64,8.8333,8.6744,0.1589
13.65,15.604,14.578,1.0257
13.66,12.744,12.593,0.15048
13.67,5.5275,6.0745,-0.547
13.68,2.2368,2.3744,-0.13758
13.69,1.1803,1.3019,-0.1216
13.7,0.76329,0.82345,-0.060154
13.71,0.55957,0.58903,-0.029465
13.72,0.4488,0.49437,-0.045568
13.73,0.38755,0.44429,-0.056742
13.74,0.35856,0.40242,-0.043867
13.75,0.35682,0.43972,-0.082903
13.76,0.38759,0.4563,-0.068716
13.77,0.47495,0.53037,-0.055421
13.78,0.70613,0.73744,-0.031314
13.79,1.4275,1.3897,0.037779
13.8,3.3135,3.1936,0.11984
13.81,4.8508,4.5978,0.25298
13.82,3.3437,3.5676,-0.22392
13.83,1.4953,1.7602,-0.26486
13.84,0.83114,0.95065,-0.11951
13.85,0.7069,0.81601,-0.10911
13.86,0.87652,0.94562,-0.069104
13.87,1.6363,1.6477,-0.011407
13.88,3.5073,3.4147,0.092586
13.89,4.5779,4.4092,0.16863
13.9,2.9491,3.1645,-0.21538
13.91,1.4879,1.6648,-0.17694
13.92,1.1258,1.1635,-0.037679
13.93,1.3512,1.3406,0.010636
13.94,2.365,2.2636,0.10136
13.95,5.7359,5.5144,0.22148
13.96,12.263,11.445,0.81761
13.97,13.287,12.781,0.50639
13.98,6.8743,7.6529,-0.77854
13.99,2.7274,3.1661,-0.43869
14,1.3964,1.565,-0.16862
14.01,1.006,1.1105,-0.10449
14.02,1.0838,1.1445,-0.060712
14.03,1.8914,1.9152,-0.0238
14.04,3.1677,3.0215,0.14625
14.05,2.7846,2.7918,-0.0072041
14.06,1.3491,1.5596,-0.21054
14.07,0.62817,0.77452,-0.14635
14.08,0.38703,0.48314,-0.096107
14.09,0.28873,0.36263,-0.073898
14.1,0.23892,0.28865,-0.049728
14.11,0.21132,0.25849,-0.047172
14.12,0.19664,0.26287,-0.066233
14.13,0.19143,0.24447,-0.053039
14.14,0.19534,0.23846,-0.043126
14.15,0.2112,0.25007,-0.038877
14.16,0.24909,0.27069,-0.021602
14.17,0.34597,0.35217,-0.0061985
14.18,0.63726,0.61992,0.017341
14.19,1.2428,1.1626,0.080266
14.2,1.4616,1.3987,0.062881
14.21,0.95931,1.0367,-0.07741
14.22,0.64041,0.6766,-0.036186
14.23,0.67502,0.63567,0.039347
14.24,1.0099,0.95939,0.05052
14.25,2.0804,1.9356,0.14476
14.26,5.2983,4.913,0.38531
14.27,9.6592,8.9364,0.72277
14.28,8.2125,8.2746,-0.062055
14.29,3.64,4.0424,-0.40243
14.3,1.4667,1.5665,-0.099805
14.31,0.77108,0.75885,0.012229
14.32,0.5016,0.42954,0.072055
14.33,0.37285,0.39859,-0.025736
14.34,0.30532,0.29681,0.0085084
14.35,0.27127,0.18966,0.081609
14.36,0.26073,0.27181,-0.01108
14.37,0.27332,0.28268,-0.0093662
14.38,0.31982,0.25158,0.068237
14.39,0.44024,0.40857,0.031672
14.4,0.79304,0.66306,0.12998
14.41,1.8748,1.6627,0.2121
14.42,3.5454,3.351,0.19444
14.43,3.2826,3.3423,-0.059734
14.44,1.5905,1.7575,-0.16703
14.45,0.72191,0.72723,-0.0053179
14.46,0.47161,0.46605,0.0055567
14.47,0.4398,0.44846,-0.0086563
14.48,0.60325,0.5751,0.028141
14.49,1.0848,1.0403,0.044493
14.5,1.4155,1.3416,0.073876
14.51,1.0356,1.0543,-0.018628
14.52,0.69087,0.71655,-0.025674
14.53,0.70023,0.6719,0.028329
14.54,1.0151,0.98456,0.03055
14.55,2.0262,1.8547,0.17149
14.56,5.1081,4.8109,0.29713
14.57,9.5765,8.9863,0.59016
14.58,8.4987,8.502,-0.003244
14.59,3.9133,4.3763,-0.46297
14.6,1.6677,1.8522,-0.1845
14.61,1.026,1.0523,-0.026329
14.62,0.97423,0.93274,0.041491
14.63,1.5496,1.4928,0.056775
14.64,3.0945,2.9298,0.16466
14.65,3.8308,3.6722,0.15854
14.66,2.3378,2.448,-0.11018
14.67,1.0857,1.1101,-0.024402
14.68,0.70659,0.73827,-0.031681
14.69,0.72675,0.74152,-0.01477
14.7,1.1875,1.0943,0.093172
14.71,2.6418,2.4914,0.15039
14.72,4.23,4.0067,0.22329
14.73,3.2402,3.3146,-0.074448
14.74,1.4828,1.5905,-0.10765
14.75,0.78037,0.83819,-0.057825
14.76,0.65023,0.70161,-0.051379
14.77,0.86342,0.84543,0.017989
14.78,1.7777,1.7346,0.043043
14.79,3.4186,3.2366,0.18203
14.8,3.4164,3.3576,0.058736
14.81,1.7709,1.946,-0.17508
14.82,0.8519,0.94869,-0.096793
14.83,0.634,0.65192,-0.017926
14.84,0.76272,0.7379,0.024819
14.85,1.4755,1.4535,0.022044
14.86,3.2,3.015,0.18494
14.87,4.0189,3.8551,0.16381
14.88,2.3908,2.6618,-0.27105
14.89,1.0005,1.1501,-0.14958
14.9,0.5169,0.51659,0.0003049
14.91,0.35682,0.38755,-0.030726
14.92,0.29496,0.33972,-0.044764
14.93,0.27525,0.25876,0.016491
14.94,0.28275,0.29036,-0.0076118
14.95,0.31714,0.34831,-0.031176
14.96,0.3902,0.38089,0.0093034
14.97,0.5374,0.50385,0.03355
14.98,0.87073,0.85488,0.015847
14.99,1.826,1.7713,0.054691
15,4.6521,4.3872,0.26493
15.01,8.4762,7.711,0.76522
15.02,7.225,7.2655,-0.040497
15.03,3.2466,3.7954,-0.54887
15.04,1.3783,1.537,-0.1587
15.05,0.83351,0.88031,-0.0468
15.06,0.76318,0.81578,-0.052599
15.07,1.1507,1.1623,-0.011611
15.08,1.9548,1.833,0.12186
15.09,1.9397,1.947,-0.0073393
15.1,1.101,1.2823,-0.18131
15.11,0.66249,0.73837,-0.075875
15.12,0.63683,0.66623,-0.029398
15.13,0.94161,0.96073,-0.019117
15.14,2.0633,2.1034,-0.040088
15.15,4.4714,4.2581,0.21329
15.16,5.2362,4.9414,0.2948
15.17,2.9383,3.1603,-0.22193
15.18,1.262,1.4322,-0.17022
15.19,0.75621,0.81655,-0.060344
15.2,0.7379,0.75347,-0.015567
15.21,1.2198,1.2222,-0.0023512
15.22,2.4781,2.3734,0.10475
15.23,3.0816,2.9414,0.14019
15.24,1.8871,2.0465,-0.15941
15.25,0.88879,1.006,-0.11718
15.26,0.60288,0.64528,-0.042399
15.27,0.67185,0.67618,-0.0043273
15.28,1.2197,1.1776,0.042151
15.29,2.6705,2.5417,0.12886
15.3,3.6066,3.4247,0.18195
15.31,2.3117,2.4559,-0.14422
15.32,1.0109,1.1358,-0.12492
15.33,0.56162,0.63469,-0.073071
15.34,0.47224,0.51839,-0.046158
15.35,0.6095,0.60264,0.0068607
15.36,1.0978,1.0596,0.038217
15.37,1.52,1.4518,0.068156
15.38,1.1591,1.1921,-0.033033
15.39,0.75233,0.77162,-0.01929
15.4,0.75646,0.74787,0.00859
15.41,1.1705,1.1535,0.016934
15.42,2.605,2.4618,0.14314
15.43,6.4028,5.9652,0.43759
15.44,9.4868,8.8741,0.6127
15.45,6.3843,6.7972,-0.41287
15.46,2.5637,2.9787,-0.41503
15.47,1.0938,1.1959,-0.10212
15.48,0.60725,0.63447,-0.027217
15.49,0.40029,0.43762,-0.037322
15.5,0.29282,0.33816,-0.045345
15.51,0.23002,0.27039,-0.040373
15.52,0.19057,0.24531,-0.054736
15.53,0.16485,0.22489,-0.060042
15.54,0.14792,0.19355,-0.045636
15.55,0.1372,0.17193,-0.034731
15.56,0.13135,0.14253,-0.011174
15.57,0.12989,0.12689,0.0029981
15.58,0.13309,0.10581,0.027283
15.59,0.14231,0.10788,0.034433
15.6,0.16105,0.18464,-0.023596
15.61,0.19866,0.25259,-0.053924
15.62,0.28611,0.31335,-0.027242
15.63,0.54312,0.55021,-0.0070935
15.64,1.1818,1.1446,0.037182
15.65,1.6587,1.5715,0.087203
15.66,1.1736,1.2446,-0.071026
15.67,0.65901,0.70692,-0.047904
15.68,0.5799,0.56486,0.015046
15.69,0.84751,0.82912,0.018394
15.7,1.8619,1.8347,0.027152
15.71,4.3142,4.0963,0.21799
15.72,5.6895,5.3783,0.31116
15.73,3.4823,3.7625,-0.28024
15.74,1.445,1.6944,-0.24937
15.75,0.7582,0.8197,-0.061504
15.76,0.6281,0.60695,0.021158
15.77,0.87705,0.91946,-0.042416
15.78,1.5652,1.5422,0.022975
15.79,1.7921,1.7317,0.060394
15.8,1.1299,1.2559,-0.12599
15.81,0.69717,0.80806,-0.11088
15.82,0.70961,0.75897,-0.049357
15.83,1.1609,1.1299,0.031063
15.84,2.7321,2.6327,0.099364
15.85,5.6384,5.2714,0.367
15.86,5.8678,5.7904,0.07743
15.87,2.9879,3.3802,-0.39229
15.88,1.2462,1.4029,-0.15663
15.89,0.72855,0.81778,-0.089231
15.9,0.6861,0.75771,-0.071614
15.91,1.0949,1.1439,-0.048998
15.92,1.8242,1.7669,0.057368
15.93,1.6879,1.7117,-0.02378
15.94,0.91581,1.0434,-0.12764
15.95,0.56119,0.64691,-0.085728
15.96,0.57877,0.64597,-0.067199
15.97,0.98806,1.0239,-0.035851
15.98,2.2937,2.2585,0.035273
15.99,3.8354,3.5815,0.25383
16,3.0208,3.0882,-0.067412
16.01,1.3263,1.5355,-0.20924
16.02,0.58382,0.68925,-0.10543
16.03,0.3468,0.41701,-0.070212
16.04,0.2561,0.3118,-0.055703
16.05,0.21797,0.28846,-0.070486
16.06,0.20745,0.26975,-0.062296
16.07,0.21931,0.25487,-0.03556
16.08,0.26053,0.28243,-0.021898
16.09,0.36085,0.39886,-0.038015
16.1,0.63452,0.63824,-0.0037177
16.11,1.497,1.4268,0.070174
16.12,3.2352,3.0103,0.2249
16.13,3.6518,3.5894,0.062415
16.14,1.9822,2.2836,-0.30149
16.15,0.84044,0.99643,-0.15599
16.16,0.49433,0.58101,-0.086678
16.17,0.46375,0.52387,-0.060122
16.18,0.71055,0.70786,0.0026877
16.19,1.1538,1.0824,0.071408
16.2,1.0965,1.1307,-0.034275
16.21,0.68157,0.78401,-0.10244
16.22,0.55049,0.58578,-0.035289
16.23,0.74523,0.76966,-0.024428
16.24,1.5468,1.5607,-0.013904
16.25,3.7607,3.6084,0.15233
16.26,5.7573,5.3955,0.36177
16.27,4.0446,4.2557,-0.21112
16.28,1.6927,1.9415,-0.24876
16.29,0.78935,0.90048,-0.11113
16.3,0.57144,0.66234,-0.0909
16.31,0.72423,0.80399,-0.079758
16.32,1.2515,1.2503,0.0012164
16.33,1.4008,1.3953,0.0055151
16.34,0.81041,0.95984,-0.14943
16.35,0.37674,0.53314,-0.1564
16.36,0.2266,0.37458,-0.14797
16.37,0.17315,0.27268,-0.09953
16.38,0.15118,0.16,-0.0088198
16.39,0.14439,0.18306,-0.038674
16.4,0.14891,0.27645,-0.12754
16.41,0.16665,0.28492,-0.11827
16.42,0.20765,0.29508,-0.087433
16.43,0.3085,0.37428,-0.065775
16.44,0.61113,0.64378,-0.03265
16.45,1.3431,1.3092,0.033906
16.46,1.8307,1.7921,0.038607
16.47,1.2566,1.4281,-0.17149
16.48,0.71626,0.84581,-0.12955
16.49,0.68285,0.70854,-0.025694
16.5,1.1403,1.1295,0.010845
16.51,2.7567,2.7181,0.038588
16.52,5.594,5.2382,0.35578
16.53,5.5837,5.5457,0.038007
16.54,2.7224,3.1125,-0.39006
16.55,1.0684,1.2309,-0.16243
16.56,0.53095,0.62827,-0.097323
16.57,0.33218,0.4081,-0.075917
16.58,0.23934,0.30297,-0.063625
16.59,0.19051,0.2416,-0.051082
16.6,0.16499,0.2139,-0.048909
16.61,0.15637,0.21698,-0.060607
16.62,0.16746,0.23145,-0.063989
16.63,0.223,0.27781,-0.054808
16.64,0.41446,0.46621,-0.051745
16.65,0.77044,0.79555,-0.025111
16.66,0.80536,0.86898,-0.06362
16.67,0.46976,0.5688,-0.099041
16.68,0.28723,0.32994,-0.042709
16.69,0.29315,0.33343,-0.040277
16.7,0.49424,0.55195,-0.057706
16.71,1.0846,1.1058,-0.021242
16.72,1.6238,1.5777,0.046078
16.73,1.1786,1.2859,-0.10729
16.74,0.57489,0.69037,-0.11548
16.75,0.38684,0.45109,-0.064252
16.76,0.47075,0.51846,-0.047713
16.77,0.94031,0.95929,-0.018985
16.78,1.793,1.6907,0.10233
16.79,1.8024,1.7973,0.0051203
16.8,0.97144,1.1061,-0.13461
16.81,0.53488,0.61867,-0.083789
16.82,0.51957,0.58602,-0.066445
16.83,0.90338,0.9146,-0.011225
16.84,1.9919,1.8845,0.10742
16.85,2.7949,2.6392,0.15565
16.86,1.8729,2.0291,-0.1562
16.87,0.86905,1.0026,-0.13352
16.88,0.57298,0.61391,-0.040926
16.89,0.71086,0.72618,-0.015315
16.9,1.4691,1.4596,0.009479
16.91,2.6953,2.5202,0.17509
16.92,2.4831,2.4832,-3.9195e-05
16.93,1.2057,1.3742,-0.16855
16.94,0.55139,0.62806,-0.076675
16.95,0.37157,0.42153,-0.049958
16.96,0.39151,0.43009,-0.038587
16.97,0.57753,0.58968,-0.012154
16.98,0.68697,0.68447,0.0025075
16.99,0.54264,0.58489,-0.042248
17,0.48408,0.52779,-0.043704
17.01,0.67911,0.70156,-0.022448
17.02,1.4161,1.3845,0.031567
17.03,3.5364,3.3523,0.18407
17.04,5.8247,5.3792,0.44555
17.05,4.4009,4.5704,-0.16957
17.06,1.8546,2.1539,-0.29933
17.07,0.78009,0.88179,-0.1017
17.08,0.4356,0.49715,-0.061552
17.09,0.30021,0.33132,-0.031108
17.1,0.23925,0.27399,-0.034744
17.11,0.21592,0.26092,-0.044999
17.12,0.22194,0.25733,-0.035387
17.13,0.26853,0.29613,-0.0276
17.14,0.41435,0.41838,-0.0040254
17.15,0.89278,0.864,0.028778
17.16,1.995,1.8515,0.14354
17.17,2.5233,2.41,0.11333
17.18,1.5129,1.6851,-0.17225
17.19,0.65839,0.77596,-0.11756
17.2,0.39542,0.4503,-0.054889
17.21,0.41288,0.43924,-0.026354
17.22,0.69495,0.68043,0.014514
17.23,1.0008,0.9422,0.058588
17.24,0.78323,0.83116,-0.047926
17.25,0.46519,0.53564,-0.070452
17.26,0.42024,0.46541,-0.04517
17.27,0.66533,0.67797,-0.012638
17.28,1.5385,1.4978,0.040667
17.29,2.9065,2.7078,0.19873
17.3,2.6896,2.7116,-0.02197
17.31,1.3036,1.5047,-0.2011
17.32,0.61024,0.69766,-0.08742
17.33,0.47479,0.50471,-0.029923
17.34,0.69397,0.68582,0.008151
17.35,1.2706,1.2128,0.057804
17.36,1.4058,1.4179,-0.012151
17.37,0.82532,0.95128,-0.12596
17.38,0.45892,0.5178,-0.058884
17.39,0.44361,0.4716,-0.02799
17.4,0.78286,0.81091,-0.028052
17.41,1.7171,1.6709,0.046265
17.42,2.3212,2.2349,0.086269
17.43,1.4822,1.6301,-0.14789
17.44,0.64282,0.74886,-0.10603
17.45,0.3659,0.41153,-0.045636
17.46,0.36767,0.41931,-0.051641
17.47,0.61564,0.65388,-0.038244
17.48,0.8846,0.88807,-0.0034719
17.49,0.67195,0.74586,-0.073916
17.5,0.35823,0.4334,-0.075165
17.51,0.27027,0.33423,-0.063957
17.52,0.37157,0.44145,-0.069887
17.53,0.79193,0.84405,-0.052117
17.54,1.3778,1.3495,0.028261
17.55,1.1745,1.2386,-0.064049
17.56,0.54683,0.65636,-0.10953
17.57,0.24891,0.33101,-0.082101
17.58,0.15464,0.24285,-0.08821
17.59,0.12057,0.20024,-0.079667
17.6,0.10834,0.16563,-0.057292
17.61,0.10869,0.15447,-0.045777
17.62,0.12175,0.16937,-0.047615
17.63,0.15732,0.21577,-0.058451
17.64,0.25655,0.31699,-0.060441
17.65,0.56686,0.60342,-0.036556
17.66,1.1625,1.1196,0.042921
17.67,1.2641,1.2686,-0.0044386
17.68,0.69984,0.81913,-0.11929
17.69,0.35063,0.42881,-0.078185
17.7,0.28613,0.34025,-0.054114
17.71,0.40952,0.44014,-0.030618
17.72,0.73325,0.70903,0.024215
17.73,0.86017,0.859,0.0011689
17.74,0.61,0.68355,-0.073553
17.75,0.5049,0.54575,-0.040847
17.76,0.7377,0.74052,-0.002814
17.77,1.6752,1.6048,0.070317
17.78,3.8634,3.5445,0.31883
17.79,4.9094,4.6868,0.22261
17.8,2.8889,3.234,-0.34507
17.81,1.1708,1.3799,-0.2091
17.82,0.61172,0.70102,-0.089298
17.83,0.55349,0.60193,-0.048438
17.84,0.82828,0.83385,-0.0055737
17.85,1.0187,1.0198,-0.0010843
17.86,0.682,0.78438,-0.10238
17.87,0.36235,0.44529,-0.082938
17.88,0.28384,0.32803,-0.044189
17.89,0.39061,0.40278,-0.012171
17.9,0.75558,0.72624,0.029344
17.91,1.0287,1.0134,0.015299
17.92,0.71108,0.82896,-0.11788
17.93,0.37244,0.47946,-0.10702
17.94,0.29603,0.36401,-0.067986
17.95,0.42995,0.48611,-0.056164
17.96,0.87346,0.88557,-0.012108
17.97,1.248,1.2249,0.023129
17.98,0.9047,1.0111,-0.1064
17.99,0.50771,0.60408,-0.096371
18,0.47426,0.52218,-0.047918
18.01,0.84987,0.8681,-0.018229
18.02,1.9559,1.858,0.097921
18.03,2.8612,2.7249,0.13629
18.04,1.9383,2.1568,-0.21854
18.05,0.80582,0.99996,-0.19414
18.06,0.37282,0.47406,-0.10124
18.07,0.23426,0.31715,-0.082889
18.08,0.18268,0.26887,-0.086189
18.09,0.16716,0.25794,-0.090778
18.1,0.17707,0.26213,-0.085057
18.11,0.22066,0.2823,-0.061641
18.12,0.34294,0.40102,-0.058082
18.13,0.72936,0.77949,-0.050134
18.14,1.7424,1.68,0.062391
18.15,2.568,2.4472,0.12073
18.16,1.7567,1.9302,-0.17347
18.17,0.76531,0.92422,-0.15892
18.18,0.42658,0.51386,-0.087284
18.19,0.44809,0.51329,-0.065202
18.2,0.768,0.79024,-0.022233
18.21,1.0194,1.0278,-0.008462
18.22,0.71803,0.83235,-0.11432
18.23,0.41155,0.51914,-0.10759
18.24,0.39268,0.46078,-0.068101
18.25,0.70193,0.73954,-0.037602
18.26,1.5516,1.4875,0.064088
18.27,2.1035,2.0322,0.071347
18.28,1.3519,1.5322,-0.18034
18.29,0.60782,0.75291,-0.14509
18.3,0.39983,0.48276,-0.082923
18.31,0.54047,0.59351,-0.05304
18.32,1.0397,1.0201,0.019579
18.33,1.2751,1.2801,-0.0049581
18.34,0.7618,0.91529,-0.15349
18.35,0.32531,0.44403,-0.11872
18.36,0.1706,0.26155,-0.090948
18.37,0.11673,0.1991,-0.082368
18.38,0.093619,0.1668,-0.07318
18.39,0.083686,0.15511,-0.071426
18.4,0.082415,0.15461,-0.072191
18.41,0.091228,0.16135,-0.070127
18.42,0.12261,0.17854,-0.055928
18.43,0.22353,0.26773,-0.044202
18.44,0.41843,0.44738,-0.028948
18.45,0.46243,0.52024,-0.05781
18.46,0.30689,0.40184,-0.094949
18.47,0.24916,0.32039,-0.071225
18.48,0.37962,0.4151,-0.035478
18.49,0.88589,0.87054,0.015345
18.5,1.7307,1.6327,0.097992
18.51,1.6598,1.7307,-0.070993
18.52,0.79884,0.97366,-0.17482
18.53,0.32777,0.40844,-0.080671
18.54,0.17703,0.23922,-0.062195
18.55,0.12268,0.17974,-0.057062
18.56,0.10011,0.15388,-0.053775
18.57,0.093069,0.14093,-0.047861
18.58,0.098867,0.14599,-0.047125
18.59,0.12583,0.16916,-0.043327
18.6,0.21523,0.25247,-0.037246
18.61,0.46953,0.4867,-0.017176
18.62,0.74677,0.73705,0.0097186
18.63,0.59108,0.65934,-0.068255
18.64,0.31459,0.39202,-0.077424
18.65,0.24409,0.283,-0.038911
18.66,0.37051,0.39505,-0.024541
18.67,0.77188,0.76159,0.010291
18.68,1.0749,1.0479,0.026934
18.69,0.7492,0.83004,-0.080838
18.7,0.41147,0.48431,-0.072834
18.71,0.39203,0.43027,-0.038231
18.72,0.73429,0.75124,-0.016954
18.73,1.5697,1.4727,0.097083
18.74,1.9008,1.8392,0.061561
18.75,1.0986,1.2523,-0.15375
18.76,0.46972,0.57051,-0.10079
18.77,0.27655,0.33586,-0.059307
18.78,0.27646,0.3146,-0.038138
18.79,0.3739,0.38259,-0.0086916
18.8,0.37909,0.40968,-0.030593
18.81,0.29422,0.35006,-0.05584
18.82,0.31639,0.35103,-0.034639
18.83,0.56579,0.59121,-0.025416
18.84,1.3686,1.3314,0.037233
18.85,2.4643,2.2736,0.19063
18.86,2.1045,2.1716,-0.06704
18.87,0.96551,1.1351,-0.16959
18.88,0.44439,0.51434,-0.069945
18.89,0.34356,0.39405,-0.050492
18.9,0.46509,0.48634,-0.021249
18.91,0.59268,0.60343,-0.010748
18.92,0.45013,0.51725,-0.067123
18.93,0.3059,0.362,-0.056096
18.94,0.35449,0.38329,-0.028804
18.95,0.7198,0.70624,0.013567
18.96,1.5698,1.4667,0.10316
18.97,1.9043,1.8889,0.015391
18.98,1.0891,1.2702,-0.18111
18.99,0.44337,0.54104,-0.097673
19,0.2226,0.29653,-0.073921
19.01,0.14865,0.21106,-0.062411
19.02,0.12018,0.1778,-0.057618
19.03,0.11309,0.16713,-0.054035
19.04,0.12447,0.16907,-0.044596
19.05,0.16873,0.20949,-0.040758
19.06,0.31433,0.35187,-0.037531
19.07,0.73049,0.74068,-0.010195
19.08,1.1809,1.1709,0.01008
19.09,0.90803,1.0189,-0.11091
19.1,0.42098,0.52479,-0.10381
19.11,0.23595,0.31163,-0.075687
19.12,0.24045,0.30927,-0.068818
19.13,0.3736,0.42582,-0.052219
19.14,0.44971,0.51665,-0.06694
19.15,0.33783,0.43381,-0.095983
19.16,0.28674,0.36414,-0.077399
19.17,0.43724,0.47494,-0.037693
19.18,1.0133,0.98974,0.023546
19.19,1.9741,1.894,0.080052
19.2,1.9047,2.0204,-0.11568
19.21,0.95297,1.1552,-0.2022
19.22,0.46955,0.57158,-0.10204
19.23,0.44559,0.50903,-0.063436
19.24,0.78648,0.81318,-0.026704
19.25,1.1576,1.1738,-0.016232
19.26,0.85674,0.97989,-0.12315
19.27,0.4074,0.51208,-0.10468
19.28,0.25328,0.31422,-0.060938
19.29,0.30458,0.36521,-0.060629
19.3,0.51935,0.56075,-0.041396
19.31,0.58737,0.65123,-0.06386
19.32,0.36477,0.46475,-0.099983
19.33,0.2197,0.29052,-0.070825
19.34,0.23674,0.29392,-0.057182
19.35,0.43705,0.47179,-0.034736
19.36,0.72979,0.73958,-0.0097945
19.37,0.64963,0.73293,-0.083304
19.38,0.38523,0.48613,-0.10089
19.39,0.34521,0.40316,-0.057952
19.4,0.62774,0.65293,-0.025184
19.41,1.4186,1.3572,0.0614
19.42,1.9284,1.8885,0.039916
19.43,1.2132,1.3883,-0.1751
19.44,0.4908,0.61219,-0.12139
19.45,0.227,0.30069,-0.07369
19.46,0.13903,0.20473,-0.065702
19.47,0.10269,0.17009,-0.067402
19.48,0.087153,0.15201,-0.064861
19.49,0.085045,0.14891,-0.063868
19.5,0.10089,0.16132,-0.060435
19.51,0.16603,0.22022,-0.054196
19.52,0.34952,0.38557,-0.036051
19.53,0.51612,0.53595,-0.019829
19.54,0.37553,0.44451,-0.068983
19.55,0.18482,0.24744,-0.062624
19.56,0.12301,0.1835,-0.06049
19.57,0.14429,0.19547,-0.051186
19.58,0.22232,0.26214,-0.039819
19.59,0.24279,0.29266,-0.04987
19.6,0.18495,0.24558,-0.060631
19.61,0.18736,0.23382,-0.046462
19.62,0.33218,0.36193,-0.029749
19.63,0.76792,0.75441,0.013504
19.64,1.2045,1.1882,0.016359
19.65,0.90143,1.016,-0.1146
19.66,0.43683,0.53119,-0.094358
19.67,0.30836,0.35947,-0.051117
19.68,0.46475,0.48614,-0.021394
19.69,0.8619,0.83684,0.025066
19.7,0.92805,0.97156,-0.043515
19.71,0.53978,0.65521,-0.11543
19.72,0.33196,0.39741,-0.065455
19.73,0.42259,0.46099,-0.038404
19.74,0.88285,0.86017,0.022681
19.75,1.3557,1.3252,0.030485
19.76,0.99987,1.1321,-0.13219
19.77,0.45613,0.56319,-0.10707
19.78,0.26206,0.31557,-0.053509
19.79,0.28956,0.32062,-0.031056
19.8,0.45387,0.47283,-0.018958
19.81,0.4838,0.53229,-0.048492
19.82,0.32452,0.39434,-0.069814
19.83,0.27699,0.32334,-0.046351
19.84,0.46554,0.49349,-0.02795
19.85,1.0681,1.0262,0.04193
19.86,1.6164,1.5577,0.058624
19.87,1.1356,1.2728,-0.13719
19.88,0.47687,0.58953,-0.11266
19.89,0.21711,0.2803,-0.063194
19.9,0.13414,0.19113,-0.05699
19.91,0.10332,0.15443,-0.051112
19.92,0.094218,0.14467,-0.050449
19.93,0.10203,0.14887,-0.046832
19.94,0.13925,0.17811,-0.03886
19.95,0.26698,0.29995,-0.032971
19.96,0.5958,0.59839,-0.0025973
19.97,0.83815,0.8402,-0.0020558
19.98,0.57087,0.66933,-0.098457
19.99,0.28524,0.36487,-0.079638
20,0.23397,0.29021,-0.056238
20.01,0.38393,0.41854,-0.034615
20.02,0.64155,0.63725,0.0043006
20.03,0.5871,0.63466,-0.047552
20.04,0.34751,0.41989,-0.07238
20.05,0.30481,0.35255,-0.047734
20.06,0.55768,0.58717,-0.029487
20.07,1.1938,1.1255,0.068256
20.08,1.4457,1.4205,0.02519
20.09,0.83209,0.97799,-0.1459
20.1,0.35443,0.45033,-0.095897
20.11,0.22385,0.28209,-0.058242
20.12,0.2741,0.31168,-0.037575
20.13,0.3654,0.3861,-0.020699
20.14,0.27784,0.33334,-0.055497
20.15,0.13853,0.19492,-0.056398
20.16,0.078667,0.12373,-0.045064
20.17,0.059087,0.10242,-0.043329
20.18,0.052822,0.090902,-0.03808
20.19,0.053837,0.083201,-0.029364
20.2,0.06341,0.10226,-0.038847
20.21,0.092537,0.13292,-0.040387
20.22,0.18663,0.21987,-0.033244
20.23,0.41882,0.42764,-0.008824
20.24,0.57021,0.57553,-0.0053115
20.25,0.37498,0.44099,-0.066013
20.26,0.18698,0.23658,-0.049601
20.27,0.16277,0.19194,-0.029173
20.28,0.28589,0.2942,-0.0083105
20.29,0.46191,0.4519,0.010006
20.3,0.37766,0.41219,-0.034531
20.31,0.17581,0.22343,-0.047621
20.32,0.083592,0.12152,-0.037929
20.33,0.053938,0.078784,-0.024846
20.34,0.042766,0.070306,-0.02754
20.35,0.038475,0.070253,-0.031779
20.36,0.038399,0.061313,-0.022914
20.37,0.04373,0.071851,-0.028121
20.38,0.063286,0.085756,-0.022471
20.39,0.11179,0.1325,-0.020711
20.4,0.14502,0.17054,-0.025515
20.41,0.10954,0.13791,-0.028369
20.42,0.078061,0.095963,-0.017902
20.43,0.085464,0.089027,-0.0035629
20.44,0.13534,0.14847,-0.013132
20.45,0.20258,0.21818,-0.015599
20.46,0.20792,0.241,-0.033079
20.47,0.22106,0.24384,-0.022785
20.48,0.38377,0.37831,0.0054573
20.49,0.9455,0.88086,0.064641
20.5,1.8737,1.7078,0.16585
20.51,1.8058,1.8645,-0.058705
20.52,0.8837,1.0447,-0.16097
20.53,0.40587,0.4604,-0.054531
20.54,0.34766,0.37993,-0.032276
20.55,0.51947,0.51569,0.0037877
20.56,0.58848,0.6039,-0.015414
20.57,0.37168,0.43945,-0.067773
20.58,0.22605,0.26627,-0.040218
20.59,0.26731,0.28817,-0.020856
20.6,0.51842,0.49802,0.020393
20.61,0.73185,0.71594,0.015903
20.62,0.50924,0.58701,-0.07777
20.63,0.24456,0.3117,-0.067137
20.64,0.17263,0.21452,-0.041889
20.65,0.23733,0.26429,-0.026959
20.66,0.35086,0.36067,-0.0098099
20.67,0.30504,0.34068,-0.03564
20.68,0.20003,0.24224,-0.042207
20.69,0.218,0.25369,-0.035693
20.7,0.4441,0.46207,-0.01797
20.71,0.86281,0.81757,0.045239
20.72,0.85919,0.88946,-0.03027
20.73,0.43113,0.53449,-0.10336
20.74,0.18518,0.2395,-0.054326
20.75,0.108,0.14186,-0.033859
20.76,0.08416,0.11102,-0.026861
20.77,0.081017,0.10288,-0.021866
20.78,0.095128,0.12421,-0.02908
20.79,0.14295,0.17394,-0.030991
20.8,0.2997,0.31956,-0.01986
20.81,0.70055,0.66793,0.032616
20.82,0.99363,0.96321,0.030412
20.83,0.66042,0.74485,-0.084432
20.84,0.2974,0.36166,-0.064254
20.85,0.19895,0.23244,-0.033487
20.86,0.27044,0.28026,-0.009822
20.87,0.37982,0.38574,-0.0059198
20.88,0.3016,0.34534,-0.043744
20.89,0.17769,0.21095,-0.033257
20.9,0.17229,0.1876,-0.015315
20.91,0.31674,0.32216,-0.0054148
20.92,0.53239,0.51912,0.013263
20.93,0.46159,0.51689,-0.055297
20.94,0.24223,0.30732,-0.065092
20.95,0.16934,0.20737,-0.038032
20.96,0.25038,0.27172,-0.021341
20.97,0.43889,0.43093,0.0079604
20.98,0.43911,0.47005,-0.030945
20.99,0.25124,0.30327,-0.052031
21,0.17213,0.1978,-0.025668
21.01,0.25095,0.26964,-0.018689
21.02,0.47206,0.46384,0.0082219
21.03,0.52436,0.55197,-0.027612
21.04,0.30208,0.38029,-0.078211
21.05,0.15973,0.20007,-0.040336
21.06,0.15025,0.18438,-0.034128
21.07,0.22734,0.24194,-0.014605
21.08,0.27698,0.29324,-0.016252
21.09,0.22665,0.27302,-0.046371
21.1,0.23808,0.26979,-0.031714
21.11,0.46557,0.47399,-0.0084223
21.12,1.0966,1.0343,0.062279
21.13,1.5569,1.4991,0.057842
21.14,1.0127,1.1396,-0.1269
21.15,0.40839,0.49493,-0.086542
21.16,0.18274,0.22884,-0.046098
21.17,0.10867,0.15792,-0.049259
21.18,0.078884,0.12963,-0.050745
21.19,0.067069,0.10733,-0.040264
21.2,0.06845,0.097563,-0.029113
21.21,0.094065,0.11781,-0.02375
21.22,0.17716,0.18143,-0.0042681
21.23,0.26998,0.27685,-0.0068673
21.24,0.22066,0.26418,-0.043527
21.25,0.13779,0.17848,-0.040688
21.26,0.14818,0.17988,-0.031702
21.27,0.28815,0.29652,-0.0083713
21.28,0.47793,0.46534,0.012598
21.29,0.40459,0.45885,-0.054261
21.3,0.22164,0.27722,-0.055574
21.31,0.18761,0.21113,-0.023512
21.32,0.33387,0.34195,-0.0080797
21.33,0.57745,0.55603,0.021419
21.34,0.51469,0.56211,-0.047417
21.35,0.26048,0.32629,-0.065815
21.36,0.15556,0.18661,-0.031055
21.37,0.19232,0.21716,-0.024847
21.38,0.30596,0.31861,-0.012657
21.39,0.29738,0.32687,-0.029489
21.4,0.18692,0.23736,-0.050436
21.41,0.17053,0.21022,-0.039694
21.42,0.3177,0.3333,-0.0156
21.43,0.60463,0.59014,0.014488
21.44,0.60259,0.64304,-0.040454
21.45,0.31053,0.38525,-0.074727
21.46,0.15295,0.20125,-0.048298
21.47,0.14043,0.16715,-0.026715
21.48,0.19917,0.21707,-0.0179
21.49,0.20065,0.24292,-0.042278
21.5,0.13046,0.18489,-0.054426
21.51,0.11097,0.14998,-0.039013
21.52,0.1881,0.21795,-0.029852
21.53,0.36233,0.36389,-0.0015605
21.54,0.38828,0.41447,-0.026191
21.55,0.21087,0.27276,-0.061891
21.56,0.097167,0.13936,-0.042194
21.57,0.062271,0.097944,-0.035673
21.58,0.054403,0.092506,-0.038103
21.59,0.059084,0.097998,-0.038914
21.6,0.078863,0.11262,-0.033762
21.61,0.13786,0.16159,-0.023728
21.62,0.32577,0.32571,6.1311e-05
21.63,0.68773,0.65004,0.037684
21.64,0.7471,0.77969,-0.032594
21.65,0.39868,0.50048,-0.1018
21.66,0.18255,0.23356,-0.051011
21.67,0.1465,0.17089,-0.024386
21.68,0.19482,0.21443,-0.019614
21.69,0.20209,0.23424,-0.03215
21.7,0.14394,0.18028,-0.036343
21.71,0.14189,0.16861,-0.026728
21.72,0.26966,0.28486,-0.015202
21.73,0.54097,0.51528,0.025681
21.74,0.58517,0.61101,-0.025839
21.75,0.32161,0.40105,-0.079444
21.76,0.16862,0.20914,-0.040518
21.77,0.18424,0.21115,-0.026915
21.78,0.3056,0.30889,-0.0032916
21.79,0.31844,0.34213,-0.023687
21.8,0.17393,0.21911,-0.045175
21.81,0.081046,0.11463,-0.033586
21.82,0.050778,0.082489,-0.03171
21.83,0.041511,0.076191,-0.03468
21.84,0.040716,0.076683,-0.035967
21.85,0.047726,0.079149,-0.031424
21.86,0.072182,0.10047,-0.02829
21.87,0.14953,0.16914,-0.019614
21.88,0.28463,0.28607,-0.0014379
21.89,0.29431,0.32251,-0.028199
21.9,0.18553,0.23794,-0.052405
21.91,0.17025,0.20498,-0.034731
21.92,0.33014,0.33581,-0.0056618
21.93,0.62277,0.58808,0.034698
21.94,0.59491,0.63889,-0.043981
21.95,0.28888,0.37621,-0.08733
21.96,0.12186,0.17168,-0.04982
21.97,0.069115,0.11239,-0.043276
21.98,0.051673,0.086964,-0.035291
21.99,0.047764,0.083535,-0.035771
22,0.055368,0.091747,-0.036379
22.01,0.08871,0.11655,-0.027836
22.02,0.19382,0.20621,-0.012394
22.03,0.33791,0.34169,-0.0037862
22.04,0.29405,0.34594,-0.051887
22.05,0.15288,0.2102,-0.057317
22.06,0.10641,0.14968,-0.043267
22.07,0.1543,0.17523,-0.020933
22.08,0.23575,0.25135,-0.015599
22.09,0.20349,0.25327,-0.04978
22.1,0.12816,0.1739,-0.045735
22.11,0.13858,0.16868,-0.030097
22.12,0.27277,0.28579,-0.013022
22.13,0.4282,0.43179,-0.003589
22.14,0.33543,0.38898,-0.053551
22.15,0.17675,0.22224,-0.045492
22.16,0.15383,0.17531,-0.021477
22.17,0.26292,0.27386,-0.010944
22.18,0.36326,0.37579,-0.012525
22.19,0.25921,0.31123,-0.052023
22.2,0.14282,0.18485,-0.042025
22.21,0.14413,0.17414,-0.030015
22.22,0.2563,0.26499,-0.0086924
22.23,0.33378,0.34615,-0.012376
22.24,0.22327,0.27268,-0.049411
22.25,0.11983,0.15643,-0.036602
22.26,0.11191,0.13579,-0.023871
22.27,0.17159,0.18538,-0.013795
22.28,0.20427,0.23135,-0.027085
22.29,0.16325,0.20454,-0.041291
22.3,0.17843,0.20335,-0.024919
22.31,0.371,0.37824,-0.0072454
22.32,0.78908,0.74101,0.048067
22.33,0.88649,0.89575,-0.0092633
22.34,0.47354,0.56039,-0.086846
22.35,0.18849,0.24018,-0.051694
22.36,0.093746,0.12932,-0.035577
22.37,0.061071,0.092097,-0.031026
22.38,0.048114,0.080878,-0.032764
22.39,0.045506,0.076593,-0.031087
22.4,0.056491,0.080869,-0.024378
22.41,0.099444,0.11842,-0.018981
22.42,0.16021,0.18071,-0.020494
22.43,0.14336,0.17875,-0.03539
22.44,0.088538,0.12363,-0.035095
22.45,0.082524,0.11462,-0.032099
22.46,0.13793,0.1582,-0.020266
22.47,0.20774,0.21928,-0.011535
22.48,0.18273,0.21967,-0.036939
22.49,0.15071,0.18857,-0.037864
22.5,0.24513,0.2631,-0.017972
22.51,0.55176,0.52,0.031759
22.52,0.77853,0.76653,0.012
22.53,0.51271,0.60733,-0.09462
22.54,0.22239,0.28253,-0.060138
22.55,0.135,0.16728,-0.032283
22.56,0.15061,0.17731,-0.0267
22.57,0.15997,0.19485,-0.034884
22.58,0.11663,0.15802,-0.041398
22.59,0.10624,0.13876,-0.032517
22.6,0.18825,0.20541,-0.017161
22.61,0.36036,0.35285,0.0075104
22.62,0.37386,0.4133,-0.039441
22.63,0.20269,0.27115,-0.068468
22.64,0.11091,0.15157,-0.040662
22.65,0.1239,0.15019,-0.026287
22.66,0.18182,0.20229,-0.020465
22.67,0.16451,0.20353,-0.039017
22.68,0.10385,0.14209,-0.038234
22.69,0.10685,0.1367,-0.029852
22.7,0.20743,0.22569,-0.018262
22.71,0.32409,0.33689,-0.012807
22.72,0.24563,0.29845,-0.052816
22.73,0.10852,0.15447,-0.045951
22.74,0.050281,0.085139,-0.034858
22.75,0.031215,0.064818,-0.033602
22.76,0.023474,0.058809,-0.035335
22.77,0.01979,0.054714,-0.034925
22.78,0.018083,0.053195,-0.035112
22.79,0.017652,0.051093,-0.03344
22.8,0.018428,0.049789,-0.031361
22.81,0.020817,0.053181,-0.032364
22.82,0.02644,0.051865,-0.025425
22.83,0.041575,0.063624,-0.022049
22.84,0.085703,0.11018,-0.024478
22.85,0.15421,0.17705,-0.022843
22.86,0.15196,0.1845,-0.032539
22.87,0.10453,0.13772,-0.033194
22.88,0.12272,0.14591,-0.023189
22.89,0.25702,0.26217,-0.0051556
22.9,0.41031,0.40696,0.0033513
22.91,0.31846,0.36199,-0.04353
22.92,0.1594,0.20314,-0.043736
22.93,0.12566,0.15194,-0.026283
22.94,0.19343,0.20437,-0.010934
22.95,0.23819,0.24984,-0.011656
22.96,0.16337,0.19329,-0.029922
22.97,0.11211,0.13679,-0.024687
22.98,0.16299,0.18329,-0.020295
22.99,0.30431,0.30351,0.0007978
23,0.32657,0.34317,-0.016595
23.01,0.1844,0.22671,-0.042313
23.02,0.106,0.1338,-0.027798
23.03,0.12537,0.1395,-0.01413
23.04,0.18436,0.18668,-0.0023162
23.05,0.16534,0.1897,-0.024356
23.06,0.11295,0.14531,-0.03236
23.07,0.1394,0.15608,-0.016682
23.08,0.28721,0.28017,0.0070346
23.09,0.41205,0.40666,0.0053815
23.1,0.28123,0.32332,-0.042088
23.11,0.12192,0.15263,-0.03071
23.12,0.062063,0.082084,-0.020021
23.13,0.045056,0.065847,-0.020791
23.14,0.04306,0.068154,-0.025094
23.15,0.053334,0.075528,-0.022193
23.16,0.092071,0.10365,-0.011576
23.17,0.21363,0.21104,0.0025844
23.18,0.39102,0.37904,0.011984
23.19,0.35048,0.38899,-0.03851
23.2,0.17484,0.21863,-0.043792
23.21,0.10427,0.12483,-0.020562
23.22,0.12648,0.14215,-0.015673
23.23,0.15973,0.1764,-0.016676
23.24,0.1252,0.15374,-0.028545
23.25,0.099701,0.11765,-0.017948
23.26,0.15958,0.16884,-0.0092559
23.27,0.32088,0.31552,0.0053594
23.28,0.37457,0.39296,-0.018391
23.29,0.22405,0.26977,-0.045719
23.3,0.1343,0.16072,-0.026419
23.31,0.18041,0.19502,-0.014615
23.32,0.29123,0.29333,-0.002098
23.33,0.25409,0.28298,-0.028891
23.34,0.12137,0.15961,-0.038242
23.35,0.055295,0.086084,-0.030789
23.36,0.033943,0.058364,-0.024422
23.37,0.026191,0.044616,-0.018425
23.38,0.023727,0.039293,-0.015567
23.39,0.025493,0.041032,-0.015539
23.4,0.035263,0.052987,-0.017723
23.41,0.055598,0.077741,-0.022143
23.42,0.065527,0.091654,-0.026127
23.43,0.065987,0.088154,-0.022168
23.44,0.1063,0.11946,-0.013167
23.45,0.25283,0.24707,0.0057587
23.46,0.44081,0.41683,0.023983
23.47,0.36042,0.39124,-0.030823
23.48,0.15863,0.19982,-0.04119
23.49,0.066724,0.090892,-0.024168
23.5,0.03742,0.059081,-0.021661
23.51,0.02624,0.041514,-0.015274
23.52,0.021532,0.034712,-0.01318
23.53,0.020823,0.035689,-0.014866
23.54,0.02576,0.040961,-0.015201
23.55,0.035888,0.050412,-0.014524
23.56,0.037576,0.05389,-0.016314
23.57,0.034638,0.050893,-0.016255
23.58,0.050074,0.062222,-0.012149
23.59,0.10353,0.10624,-0.002709
23.6,0.15405,0.15881,-0.0047673
23.61,0.11864,0.14373,-0.02509
23.62,0.077348,0.097555,-0.020207
23.63,0.103,0.11499,-0.011995
23.64,0.19228,0.19488,-0.0025962
23.65,0.21485,0.23366,-0.018812
23.66,0.1281,0.15704,-0.028943
23.67,0.081911,0.09542,-0.013509
23.68,0.11048,0.11942,-0.0089415
23.69,0.16274,0.1699,-0.0071666
23.7,0.13866,0.16863,-0.029969
23.71,0.097044,0.11971,-0.022666
23.72,0.13371,0.13699,-0.0032803
23.73,0.26524,0.25161,0.013624
23.74,0.31909,0.33548,-0.016395
23.75,0.19161,0.24013,-0.04852
23.76,0.10167,0.12523,-0.023558
23.77,0.11027,0.12651,-0.016245
23.78,0.1629,0.17411,-0.011216
23.79,0.14483,0.16836,-0.023535
23.8,0.083948,0.10406,-0.020113
23.81,0.074236,0.086935,-0.012698
23.82,0.12337,0.13437,-0.010995
23.83,0.15786,0.1774,-0.019547
23.84,0.10316,0.137,-0.033838
23.85,0.049222,0.075117,-0.025895
23.86,0.030703,0.051476,-0.020773
23.87,0.026981,0.043556,-0.016575
23.88,0.030406,0.044469,-0.014063
23.89,0.044373,0.060166,-0.015793
23.9,0.090697,0.10318,-0.012478
23.91,0.20912,0.20451,0.0046193
23.92,0.29604,0.30512,-0.0090815
23.93,0.19889,0.24086,-0.041968
23.94,0.094365,0.122,-0.027639
23.95,0.071238,0.091546,-0.020308
23.96,0.08947,0.10499,-0.01552
23.97,0.093069,0.11327,-0.020199
23.98,0.085308,0.1067,-0.021389
23.99,0.13581,0.14373,-0.0079249
24,0.3063,0.28759,0.018712
24.01,0.44761,0.44231,0.0052952
24.02,0.30545,0.35753,-0.052073
24.03,0.13393,0.17414,-0.040205
24.04,0.081939,0.10556,-0.023624
24.05,0.087266,0.1056,-0.018335
24.06,0.07943,0.10357,-0.024138
24.07,0.051406,0.07611,-0.024703
24.08,0.044023,0.061396,-0.017373
24.09,0.065165,0.077564,-0.012399
24.1,0.086331,0.10297,-0.016635
24.11,0.068762,0.095243,-0.026482
24.12,0.05547,0.076343,-0.020874
24.13,0.086621,0.098649,-0.012028
24.14,0.15551,0.16188,-0.0063698
24.15,0.16071,0.18276,-0.022047
24.16,0.10708,0.13513,-0.028047
24.17,0.11651,0.12949,-0.012976
24.18,0.23325,0.22692,0.006331
24.19,0.33384,0.33961,-0.0057689
24.2,0.22629,0.26598,-0.039696
24.21,0.095481,0.12388,-0.028402
24.22,0.045584,0.066291,-0.020708
24.23,0.030087,0.050286,-0.020199
24.24,0.025671,0.045825,-0.020154
24.25,0.028635,0.045072,-0.016437
24.26,0.046711,0.063136,-0.016425
24.27,0.096249,0.10661,-0.010357
24.28,0.13302,0.14603,-0.013017
24.29,0.092346,0.11603,-0.023688
24.3,0.050562,0.067161,-0.016599
24.31,0.0491,0.066146,-0.017045
24.32,0.068797,0.081993,-0.013197
24.33,0.068242,0.083011,-0.014769
24.34,0.0574,0.075089,-0.017689
24.35,0.086382,0.095436,-0.0090546
24.36,0.18056,0.17908,0.0014783
24.37,0.23558,0.24794,-0.012359
24.38,0.15257,0.18497,-0.0324
24.39,0.085351,0.1075,-0.02215
24.4,0.097883,0.10477,-0.0068893
24.41,0.1452,0.14987,-0.0046674
24.42,0.12905,0.14838,-0.019324
24.43,0.085714,0.1048,-0.019086
24.44,0.10628,0.11703,-0.01075
24.45,0.19953,0.196,0.0035375
24.46,0.22896,0.24622,-0.01726
24.47,0.13157,0.16647,-0.034896
24.48,0.063885,0.085856,-0.021971
24.49,0.05333,0.06963,-0.0163
24.5,0.061426,0.073769,-0.012343
24.51,0.056134,0.073933,-0.017799
24.52,0.058418,0.074267,-0.015849
24.53,0.11187,0.11506,-0.0031955
24.54,0.22069,0.21487,0.0058224
24.55,0.22828,0.25016,-0.021879
24.56,0.11723,0.15259,-0.035354
24.57,0.049683,0.070653,-0.02097
24.58,0.028249,0.044757,-0.016508
24.59,0.021804,0.039377,-0.017573
24.6,0.021791,0.036163,-0.014371
24.61,0.030162,0.043963,-0.013801
24.62,0.060125,0.067539,-0.0074148
24.63,0.10767,0.11321,-0.0055467
24.64,0.10252,0.1258,-0.023275
24.65,0.061461,0.082116,-0.020655
24.66,0.057907,0.069263,-0.011356
24.67,0.098701,0.10458,-0.0058821
24.68,0.12076,0.13692,-0.016157
24.69,0.080963,0.10226,-0.021296
24.7,0.059161,0.068321,-0.0091606
24.71,0.092142,0.095735,-0.0035931
24.72,0.13794,0.14348,-0.0055443
24.73,0.10687,0.1272,-0.020325
24.74,0.055745,0.071793,-0.016048
24.75,0.048009,0.059386,-0.011377
24.76,0.069763,0.078289,-0.0085262
24.77,0.068959,0.085395,-0.016436
24.78,0.038241,0.052914,-0.014673
24.79,0.019861,0.030649,-0.010788
24.8,0.014315,0.024295,-0.0099798
24.81,0.013469,0.025705,-0.012236
24.82,0.01575,0.028868,-0.013118
24.83,0.024512,0.034258,-0.0097461
24.84,0.051089,0.057789,-0.0066996
24.85,0.087959,0.091649,-0.0036901
24.86,0.081291,0.096148,-0.014857
24.87,0.057778,0.071311,-0.013533
24.88,0.080789,0.086575,-0.0057864
24.89,0.15639,0.15405,0.0023401
24.9,0.17357,0.189,-0.015437
24.91,0.094297,0.11965,-0.025356
24.92,0.039892,0.055498,-0.015605
24.93,0.022189,0.036528,-0.014339
24.94,0.016889,0.031608,-0.014719
24.95,0.016636,0.030457,-0.013821
24.96,0.02261,0.034226,-0.011616
24.97,0.043584,0.052514,-0.0089294
24.98,0.072837,0.077021,-0.0041833
24.99,0.06479,0.08067,-0.01588
25,0.038411,0.05613,-0.017719
25.01,0.034722,0.048895,-0.014173
25.02,0.051222,0.058477,-0.0072551
25.03,0.059683,0.067079,-0.007396
25.04,0.055426,0.070589,-0.015163
25.05,0.085228,0.096994,-0.011766
25.06,0.19076,0.18394,0.0068275
25.07,0.27908,0.27585,0.003237
25.08,0.19295,0.22544,-0.032485
25.09,0.091914,0.11456,-0.022649
25.1,0.074037,0.081741,-0.0077033
25.11,0.09319,0.096624,-0.0034335
25.12,0.079464,0.095325,-0.01586
25.13,0.04993,0.066662,-0.016732
25.14,0.052715,0.062711,-0.0099956
25.15,0.085442,0.088296,-0.0028537
25.16,0.090894,0.10306,-0.012168
25.17,0.057462,0.075363,-0.017901
25.18,0.046957,0.056871,-0.0099138
25.19,0.072872,0.075862,-0.0029903
25.2,0.093895,0.10263,-0.0087349
25.21,0.0712,0.0893,-0.0181
25.22,0.062969,0.072543,-0.0095747
25.23,0.1135,0.11227,0.0012301
25.24,0.18163,0.18133,0.00030424
25.25,0.1434,0.1683,-0.024903
25.26,0.065602,0.088197,-0.022594
25.27,0.032373,0.047459,-0.015086
25.28,0.023511,0.038701,-0.01519
25.29,0.023774,0.036502,-0.012728
25.3,0.033473,0.041563,-0.0080905
25.31,0.069136,0.074403,-0.0052672
25.32,0.15247,0.14962,0.0028562
25.33,0.19315,0.20509,-0.011943
25.34,0.11923,0.14388,-0.024644
25.35,0.062793,0.076207,-0.013415
25.36,0.065034,0.074524,-0.00949
25.37,0.080591,0.088758,-0.0081672
25.38,0.060959,0.075272,-0.014313
25.39,0.040662,0.05408,-0.013417
25.4,0.051669,0.06209,-0.010421
25.41,0.080465,0.087538,-0.0070735
25.42,0.074899,0.087104,-0.012205
25.43,0.051875,0.0665,-0.014625
25.44,0.066026,0.073888,-0.0078616
25.45,0.11933,0.12328,-0.0039469
25.46,0.12825,0.14442,-0.016164
25.47,0.075468,0.098079,-0.022611
25.48,0.053229,0.06664,-0.013412
25.49,0.076425,0.079788,-0.0033631
25.5,0.092311,0.098168,-0.0058568
25.51,0.060052,0.078387,-0.018335
25.52,0.033971,0.051354,-0.017383
25.53,0.034862,0.04843,-0.013568
25.54,0.043837,0.056072,-0.012236
25.55,0.038669,0.055582,-0.016913
25.56,0.038427,0.050747,-0.01232
25.57,0.072397,0.076528,-0.004131
25.58,0.12775,0.12949,-0.0017409
25.59,0.11292,0.1357,-0.022786
25.6,0.053379,0.074515,-0.021136
25.61,0.023954,0.039268,-0.015314
25.62,0.014874,0.029482,-0.014609
25.63,0.012159,0.027075,-0.014916
25.64,0.012694,0.029546,-0.016853
25.65,0.018486,0.033234,-0.014748
25.66,0.033059,0.045171,-0.012112
25.67,0.041125,0.057246,-0.016121
25.68,0.031239,0.046956,-0.015717
25.69,0.029398,0.039248,-0.0098506
25.7,0.049224,0.05615,-0.0069258
25.71,0.069342,0.081809,-0.012467
25.72,0.059527,0.080287,-0.02076
25.73,0.061962,0.076237,-0.014275
25.74,0.12332,0.12411,-0.00078376
25.75,0.20237,0.20297,-0.00059188
25.76,0.16108,0.18852,-0.027447
25.77,0.077088,0.10148,-0.024396
25.78,0.051008,0.065244,-0.014236
25.79,0.058346,0.072355,-0.014009
25.8,0.053928,0.071464,-0.017536
25.81,0.042213,0.055562,-0.013349
25.82,0.060137,0.068532,-0.0083957
25.83,0.11186,0.11714,-0.0052798
25.84,0.11989,0.13852,-0.018626
25.85,0.06747,0.093778,-0.026307
25.86,0.03955,0.05691,-0.01736
25.87,0.045086,0.055227,-0.010141
25.88,0.050186,0.0603,-0.010114
25.89,0.036418,0.050166,-0.013748
25.9,0.033425,0.047241,-0.013816
25.91,0.0577,0.067898,-0.010199
25.92,0.079744,0.092179,-0.012435
25.93,0.054996,0.074314,-0.019318
25.94,0.025241,0.040119,-0.014879
25.95,0.014129,0.026842,-0.012712
25.96,0.011227,0.023663,-0.012436
25.97,0.011732,0.023304,-0.011572
25.98,0.016824,0.028321,-0.011497
25.99,0.033804,0.04334,-0.0095364
26,0.058883,0.066404,-0.0075207
26.01,0.05411,0.069202,-0.015093
26.02,0.031681,0.047306,-0.015624
26.03,0.026968,0.038699,-0.011731
26.04,0.036791,0.047484,-0.010693
26.05,0.041625,0.05368,-0.012055
26.06,0.046578,0.056767,-0.010189
26.07,0.090959,0.090658,0.00030066
26.08,0.19125,0.18158,0.0096714
26.09,0.21612,0.23227,-0.016151
26.1,0.12146,0.15158,-0.030114
26.11,0.066469,0.081191,-0.014722
26.12,0.074104,0.080735,-0.0066308
26.13,0.080513,0.091545,-0.011033
26.14,0.048752,0.066246,-0.017495
26.15,0.022838,0.03686,-0.014022
26.16,0.013575,0.025552,-0.011977
26.17,0.010623,0.023777,-0.013154
26.18,0.010367,0.022944,-0.012577
26.19,0.013549,0.024262,-0.010713
26.2,0.023967,0.033468,-0.009501
26.21,0.035304,0.045463,-0.010159
26.22,0.031607,0.045875,-0.014268
26.23,0.0315,0.043035,-0.011535
26.24,0.05975,0.062925,-0.0031749
26.25,0.096763,0.10055,-0.0037875
26.26,0.076232,0.094633,-0.018401
26.27,0.034198,0.05044,-0.016242
26.28,0.015921,0.029,-0.013079
26.29,0.010372,0.022449,-0.012077
26.3,0.0088978,0.02028,-0.011383
26.31,0.010128,0.020732,-0.010603
26.32,0.016547,0.024765,-0.0082182
26.33,0.02782,0.035984,-0.008164
26.34,0.028357,0.039346,-0.010989
26.35,0.021412,0.033416,-0.012004
26.36,0.027878,0.037548,-0.0096699
26.37,0.049931,0.056217,-0.0062858
26.38,0.054576,0.065804,-0.011228
26.39,0.035829,0.049766,-0.013937
26.4,0.033962,0.044003,-0.010041
26.41,0.056288,0.06302,-0.0067315
26.42,0.064162,0.075746,-0.011584
26.43,0.040819,0.055092,-0.014274
26.44,0.029944,0.039784,-0.0098402
26.45,0.042019,0.046582,-0.0045628
26.46,0.050356,0.059401,-0.0090448
26.47,0.038928,0.052147,-0.013219
26.48,0.042013,0.049685,-0.0076719
26.49,0.077897,0.079038,-0.0011411
26.5,0.099698,0.10791,-0.008208
26.51,0.06469,0.082314,-0.017623
26.52,0.036591,0.047082,-0.010491
26.53,0.039259,0.046494,-0.0072351
26.54,0.047819,0.056147,-0.0083279
26.55,0.041757,0.053788,-0.012031
26.56,0.049781,0.056261,-0.0064808
26.57,0.10246,0.10118,0.0012714
26.58,0.15266,0.15697,-0.0043128
26.59,0.10728,0.12917,-0.021894
26.6,0.045526,0.061492,-0.015966
26.61,0.021348,0.030103,-0.0087548
26.62,0.014057,0.022936,-0.0088796
26.63,0.012497,0.021167,-0.0086698
26.64,0.015995,0.025042,-0.0090476
26.65,0.029716,0.036523,-0.0068074
26.66,0.046682,0.05472,-0.0080384
26.67,0.039921,0.052722,-0.012801
26.68,0.027891,0.037671,-0.0097802
26.69,0.037653,0.043689,-0.0060354
26.7,0.057757,0.063687,-0.0059298
26.71,0.049465,0.063771,-0.014306
26.72,0.031282,0.042321,-0.011039
26.73,0.036794,0.043815,-0.0070206
26.74,0.055557,0.062424,-0.0068668
26.75,0.047975,0.061349,-0.013375
26.76,0.027283,0.04059,-0.013307
26.77,0.024333,0.034199,-0.009866
26.78,0.032865,0.042033,-0.0091684
26.79,0.030629,0.041984,-0.011355
26.8,0.023794,0.034665,-0.010871
26.81,0.034412,0.041203,-0.0067904
26.82,0.058335,0.063233,-0.0048986
26.83,0.054218,0.067418,-0.013201
26.84,0.029884,0.044415,-0.014531
26.85,0.022441,0.033349,-0.010908
26.86,0.028025,0.036153,-0.0081284
26.87,0.027132,0.038554,-0.011421
26.88,0.023438,0.034481,-0.011043
26.89,0.037739,0.044178,-0.0064395
26.9,0.067963,0.072681,-0.0047181
26.91,0.064749,0.079509,-0.01476
26.92,0.032218,0.048763,-0.016545
26.93,0.014597,0.025492,-0.010895
26.94,0.0093259,0.018201,-0.0088753
26.95,0.0083108,0.018731,-0.01042
26.96,0.010415,0.022349,-0.011934
26.97,0.019394,0.027875,-0.0084805
26.98,0.035591,0.041676,-0.0060847
26.99,0.036128,0.046517,-0.010389
27,0.021576,0.033357,-0.011781
27.01,0.016854,0.024572,-0.0077181
27.02,0.021948,0.029687,-0.0077383
27.03,0.023554,0.03363,-0.010076
27.04,0.02343,0.031788,-0.0083574
27.05,0.041205,0.044084,-0.0028786
27.06,0.077879,0.077857,2.2014e-05
27.07,0.078849,0.091513,-0.012664
27.08,0.045207,0.059522,-0.014315
27.09,0.035486,0.042391,-0.006905
27.1,0.049212,0.05424,-0.0050275
27.11,0.047818,0.058205,-0.010386
27.12,0.029507,0.040849,-0.011343
27.13,0.02633,0.033157,-0.0068279
27.14,0.038022,0.043914,-0.0058913
27.15,0.038193,0.047763,-0.0095695
27.16,0.027013,0.036417,-0.0094042
27.17,0.03149,0.037381,-0.0058914
27.18,0.051998,0.056106,-0.0041086
27.19,0.053694,0.063808,-0.010114
27.2,0.038718,0.049211,-0.010493
27.21,0.049666,0.054181,-0.0045153
27.22,0.087041,0.087609,-0.00056796
27.23,0.085599,0.097301,-0.011702
27.24,0.043559,0.058219,-0.01466
27.25,0.019705,0.029912,-0.010208
27.26,0.012825,0.022058,-0.0092329
27.27,0.012327,0.020837,-0.0085097
27.28,0.017828,0.025953,-0.0081249
27.29,0.038247,0.042856,-0.0046086
27.3,0.072518,0.073824,-0.0013051
27.31,0.070036,0.081533,-0.011497
27.32,0.036482,0.049709,-0.013227
27.33,0.021434,0.029727,-0.0082928
27.34,0.021775,0.02933,-0.0075552
27.35,0.020247,0.029362,-0.0091158
27.36,0.018123,0.025709,-0.0075867
27.37,0.028983,0.032991,-0.0040078
27.38,0.048823,0.052179,-0.0033556
27.39,0.044348,0.055412,-0.011064
27.4,0.026076,0.035919,-0.0098427
27.41,0.025379,0.031106,-0.0057267
27.42,0.035557,0.041298,-0.0057415
27.43,0.029767,0.040435,-0.010668
27.44,0.014985,0.02496,-0.0099754
27.45,0.0081263,0.016108,-0.0079818
27.46,0.006285,0.014423,-0.0081378
27.47,0.0064537,0.013834,-0.0073804
27.48,0.0089654,0.015235,-0.0062701
27.49,0.016768,0.022347,-0.005579
27.5,0.026688,0.032866,-0.0061784
27.51,0.025994,0.035226,-0.0092322
27.52,0.027936,0.034218,-0.0062823
27.53,0.055213,0.056349,-0.0011361
27.54,0.087645,0.090431,-0.0027856
27.55,0.066302,0.079296,-0.012994
27.56,0.028752,0.038619,-0.0098669
27.57,0.013003,0.02103,-0.008027
27.58,0.0081805,0.015546,-0.0073653
27.59,0.0068587,0.01385,-0.0069913
27.6,0.0080165,0.014892,-0.0068758
27.61,0.012995,0.018431,-0.0054362
27.62,0.017544,0.02354,-0.0059962
27.63,0.014619,0.021873,-0.0072542
27.64,0.013548,0.019705,-0.0061569
27.65,0.021603,0.025334,-0.0037317
27.66,0.028494,0.033289,-0.0047946
27.67,0.023964,0.030907,-0.006942
27.68,0.027516,0.031302,-0.0037863
27.69,0.052607,0.053161,-0.00055358
27.7,0.067826,0.073839,-0.0060122
27.71,0.044072,0.055495,-0.011423
27.72,0.025547,0.031721,-0.0061741
27.73,0.027825,0.031299,-0.0034747
27.74,0.030838,0.0359,-0.0050624
27.75,0.025769,0.031675,-0.0059057
27.76,0.03444,0.035908,-0.0014684
27.77,0.064933,0.064098,0.00083443
27.78,0.072048,0.080789,-0.0087408
27.79,0.040294,0.051172,-0.010878
27.8,0.020531,0.026169,-0.0056372
27.81,0.018004,0.023683,-0.0056796
27.82,0.016389,0.022413,-0.0060243
27.83,0.012518,0.017924,-0.0054052
27.84,0.015292,0.0198,-0.0045077
27.85,0.024297,0.028118,-0.0038211
27.86,0.023079,0.029355,-0.0062765
27.87,0.012748,0.019354,-0.0066061
27.88,0.007461,0.013189,-0.0057279
27.89,0.0065959,0.012707,-0.0061108
27.9,0.0082577,0.013493,-0.005235
27.91,0.01485,0.017965,-0.0031147
27.92,0.034407,0.035192,-0.00078483
27.93,0.057496,0.060209,-0.0027131
27.94,0.046473,0.056475,-0.010002
27.95,0.023834,0.033387,-0.0095526
27.96,0.018388,0.024354,-0.0059665
27.97,0.020942,0.026286,-0.005344
27.98,0.019579,0.026763,-0.0071833
27.99,0.023942,0.027929,-0.0039868
28,0.047387,0.048152,-0.000765
28.01,0.065666,0.071217,-0.0055503
28.02,0.044835,0.055176,-0.01034
28.03,0.024461,0.031065,-0.0066037
28.04,0.024496,0.028947,-0.0044506
28.05,0.026277,0.032941,-0.0066647
28.06,0.018263,0.027319,-0.0090561
28.07,0.015213,0.021996,-0.0067821
28.08,0.022176,0.026048,-0.0038713
28.09,0.024836,0.030271,-0.0054355
28.1,0.017229,0.022605,-0.0053767
28.11,0.016125,0.020516,-0.004391
28.12,0.024448,0.02987,-0.005423
28.13,0.025661,0.03265,-0.0069893
28.14,0.018868,0.025482,-0.0066148
28.15,0.023783,0.027754,-0.0039713
28.16,0.039078,0.041711,-0.0026334
28.17,0.035447,0.043375,-0.0079273
28.18,0.017249,0.025775,-0.0085264
28.19,0.0077806,0.01392,-0.006139
28.2,0.0047387,0.010228,-0.0054896
28.21,0.0036484,0.0081702,-0.0045218
28.22,0.0032606,0.0088922,-0.0056316
28.23,0.0032866,0.0098967,-0.0066101
28.24,0.0037692,0.009197,-0.0054278
28.25,0.0052065,0.01097,-0.0057631
28.26,0.0096702,0.014443,-0.0047728
28.27,0.020532,0.022227,-0.0016948
28.28,0.028201,0.033008,-0.0048068
28.29,0.021625,0.030097,-0.0084719
28.3,0.020037,0.024942,-0.0049048
28.31,0.033305,0.036474,-0.0031696
28.32,0.039619,0.046889,-0.0072702
28.33,0.026743,0.035381,-0.008638
28.34,0.022824,0.027643,-0.0048192
28.35,0.033785,0.037168,-0.0033838
28.36,0.034171,0.042157,-0.0079859
28.37,0.020644,0.028882,-0.0082382
28.38,0.016774,0.020611,-0.0038369
28.39,0.022122,0.026659,-0.004537
28.4,0.020313,0.029516,-0.0092031
28.41,0.013088,0.020045,-0.0069571
28.42,0.012613,0.018791,-0.0061776
28.43,0.016575,0.02281,-0.0062357
28.44,0.017903,0.022341,-0.0044381
28.45,0.025411,0.027578,-0.0021673
28.46,0.054666,0.053814,0.00085243
28.47,0.079386,0.085656,-0.0062704
28.48,0.053914,0.068088,-0.014174
28.49,0.022808,0.032099,-0.0092904
28.5,0.011226,0.017751,-0.0065255
28.51,0.0082551,0.014964,-0.0067089
28.52,0.0092338,0.015056,-0.005822
28.53,0.016565,0.020296,-0.0037304
28.54,0.031794,0.035317,-0.0035236
28.55,0.034536,0.041262,-0.0067261
28.56,0.020802,0.028337,-0.0075351
28.57,0.015389,0.021945,-0.0065566
28.58,0.019205,0.025029,-0.0058232
28.59,0.018698,0.026104,-0.0074063
28.6,0.0167,0.023461,-0.0067618
28.61,0.027524,0.028534,-0.0010103
28.62,0.043313,0.04711,-0.003797
28.63,0.034617,0.04381,-0.0091933
28.64,0.017762,0.025291,-0.0075283
28.65,0.013898,0.020011,-0.0061131
28.66,0.014372,0.021402,-0.0070299
28.67,0.0097106,0.017089,-0.007378
28.68,0.0052436,0.011801,-0.0065571
28.69,0.0036753,0.010033,-0.0063578
28.7,0.0035405,0.0098992,-0.0063587
28.71,0.0046979,0.00973,-0.0050321
28.72,0.0090265,0.012318,-0.0032913
28.73,0.016775,0.020478,-0.0037025
28.74,0.017421,0.023816,-0.0063946
28.75,0.011908,0.0193,-0.0073921
28.76,0.013701,0.019075,-0.0053742
28.77,0.020648,0.025553,-0.0049044
28.78,0.017386,0.024297,-0.0069108
28.79,0.0084459,0.014962,-0.0065162
28.8,0.0042668,0.010139,-0.0058723
28.81,0.0030822,0.0087396,-0.0056574
28.82,0.0030412,0.0087624,-0.0057212
28.83,0.0042785,0.0099199,-0.0056414
28.84,0.0075114,0.012373,-0.0048614
28.85,0.0092924,0.015032,-0.00574
28.86,0.0070518,0.013443,-0.0063915
28.87,0.0064807,0.011394,-0.0049135
28.88,0.0092126,0.013661,-0.0044487
28.89,0.010903,0.016328,-0.0054257
28.9,0.012961,0.017373,-0.0044126
28.91,0.02577,0.027202,-0.0014324
28.92,0.044995,0.04781,-0.0028148
28.93,0.039145,0.048765,-0.0096197
28.94,0.020979,0.028881,-0.0079022
28.95,0.017282,0.021557,-0.0042744
28.96,0.019789,0.024555,-0.0047659
28.97,0.015022,0.02184,-0.0068181
28.98,0.011019,0.016341,-0.0053223
28.99,0.014484,0.019328,-0.0048443
29,0.016907,0.023245,-0.0063371
29.01,0.012422,0.018661,-0.0062393
29.02,0.011735,0.016936,-0.0052013
29.03,0.017738,0.022683,-0.0049448
29.04,0.018998,0.02439,-0.0053917
29.05,0.015438,0.020424,-0.004986
29.06,0.022142,0.024285,-0.0021432
29.07,0.034776,0.037297,-0.0025212
29.08,0.028401,0.036498,-0.008097
29.09,0.013368,0.021409,-0.0080417
29.1,0.0067782,0.012753,-0.0059746
29.11,0.0052907,0.010387,-0.0050968
29.12,0.0063784,0.01121,-0.0048312
29.13,0.012108,0.0147,-0.0025916
29.14,0.024842,0.027777,-0.0029349
29.15,0.029086,0.035541,-0.0064549
29.16,0.017634,0.024341,-0.0067074
29.17,0.011057,0.016229,-0.0051725
29.18,0.011948,0.016773,-0.0048247
29.19,0.011218,0.016494,-0.0052758
29.2,0.0097449,0.014757,-0.0050117
29.21,0.014895,0.018425,-0.0035299
29.22,0.022251,0.026418,-0.0041672
29.23,0.018543,0.024581,-0.0060386
29.24,0.013907,0.018746,-0.0048394
29.25,0.019502,0.023227,-0.0037253
29.26,0.023869,0.029356,-0.0054867
29.27,0.016757,0.023357,-0.0065999
29.28,0.013503,0.018392,-0.0048893
29.29,0.018913,0.022809,-0.0038958
29.3,0.018835,0.025226,-0.0063909
29.31,0.011019,0.017886,-0.006867
29.32,0.007506,0.012444,-0.0049378
29.33,0.0081057,0.013815,-0.0057092
29.34,0.0087083,0.014724,-0.0060158
29.35,0.012636,0.016204,-0.0035674
29.36,0.026626,0.029681,-0.0030552
29.37,0.037119,0.043209,-0.0060904
29.38,0.024379,0.03203,-0.0076503
29.39,0.010321,0.017183,-0.0068623
29.4,0.0051679,0.010892,-0.0057245
29.41,0.0037102,0.0086481,-0.0049379
29.42,0.0037851,0.0091659,-0.0053809
29.43,0.0057454,0.011591,-0.0058454
29.44,0.0087916,0.01458,-0.0057884
29.45,0.0083842,0.015246,-0.0068614
29.46,0.0071749,0.012934,-0.0057589
29.47,0.010596,0.01509,-0.0044943
29.48,0.014581,0.020046,-0.0054647
29.49,0.012717,0.019095,-0.0063782
29.5,0.014311,0.018769,-0.0044574
29.51,0.025044,0.029748,-0.0047039
29.52,0.027679,0.035531,-0.0078519
29.53,0.016169,0.024239,-0.0080706
29.54,0.0096078,0.015652,-0.0060438
29.55,0.0095126,0.015194,-0.0056816
29.56,0.0097016,0.015097,-0.0053957
29.57,0.012744,0.01791,-0.0051658
29.58,0.025898,0.029824,-0.0039264
29.59,0.037302,0.044278,-0.0069763
29.6,0.026386,0.036166,-0.00978
29.61,0.014453,0.021429,-0.0069762
29.62,0.013712,0.019132,-0.0054198
29.63,0.013853,0.02097,-0.0071173
29.64,0.01157,0.018075,-0.0065052
29.65,0.016315,0.020445,-0.0041304
29.66,0.026032,0.03196,-0.0059278
29.67,0.021979,0.032273,-0.010294
29.68,0.010391,0.017401,-0.0070107
29.69,0.0049662,0.011191,-0.006225
29.7,0.0034442,0.010571,-0.0071263
29.71,0.0034944,0.0098643,-0.0063699
29.72,0.0054971,0.010935,-0.0054375
29.73,0.0098324,0.016458,-0.0066261
29.74,0.010795,0.018576,-0.0077817
29.75,0.0075082,0.014269,-0.0067611
29.76,0.007601,0.014622,-0.007021
29.77,0.010531,0.018446,-0.0079151
29.78,0.010144,0.018608,-0.008464
29.79,0.010583,0.017989,-0.0074062
29.8,0.018956,0.024769,-0.005813
29.81,0.025106,0.033267,-0.0081606
29.82,0.017205,0.028905,-0.0117
29.83,0.011408,0.019169,-0.0077614
29.84,0.013526,0.021978,-0.0084518
29.85,0.01246,0.022719,-0.01026
29.86,0.0066915,0.016574,-0.009883
29.87,0.0034904,0.012696,-0.0092055
29.88,0.0026421,0.010683,-0.0080408
29.89,0.0028986,0.011497,-0.0085983
29.9,0.004748,0.013707,-0.0089588
29.91,0.0091275,0.016812,-0.0076843
29.92,0.011593,0.021221,-0.0096289
29.93,0.010302,0.020386,-0.010083
29.94,0.015186,0.024855,-0.0096685
29.95,0.026417,0.036751,-0.010333
29.96,0.024029,0.039548,-0.015518
29.97,0.011249,0.023118,-0.01187
29.98,0.0045737,0.014895,-0.010321
29.99,0.0023874,0.0091993,-0.006812


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_strnmf1_wrong.csv <==
0,0.048368,0.0058946,0.042473
0.01,0.048809,0.0060012,0.042808
0.02,0.049257,0.0060636,0.043193
0.030001,0.049711,0.0061303,0.043581
0.040001,0.050172,0.0061946,0.043978
0.050001,0.05064,0.0062603,0.04438
0.060001,0.051116,0.0063207,0.044795
0.070001,0.051598,0.0063864,0.045212
0.080001,0.052088,0.0064513,0.045637
0.090002,0.052586,0.0065119,0.046074
0.1,0.053092,0.0065714,0.04652
0.11,0.053605,0.0066421,0.046963
0.12,0.054127,0.0066971,0.04743
0.13,0.054657,0.0067587,0.047898
0.14,0.055195,0.0068203,0.048375
0.15,0.055742,0.0068816,0.048861
0.16,0.056299,0.0069424,0.049356
0.17,0.057213,0.0070047,0.050209
0.18,0.05779,0.007071,0.050719
0.19,0.058375,0.0071421,0.051233
0.2,0.058971,0.007222,0.051749
0.21,0.059576,0.0073131,0.052263
0.22,0.060192,0.0074038,0.052788
0.23,0.060819,0.0074873,0.053331
0.24,0.061456,0.0075693,0.053886
0.25,0.062104,0.0076514,0.054453
0.26,0.062764,0.0077342,0.05503
0.27,0.063435,0.0078179,0.055617
0.28,0.064119,0.0079027,0.056216
0.29,0.064814,0.0079889,0.056826
0.30001,0.065523,0.0080771,0.057446
0.31001,0.066244,0.0081694,0.058074
0.32001,0.066978,0.0082692,0.058709
0.33001,0.067726,0.0083798,0.059347
0.34001,0.068489,0.0085047,0.059984
0.35001,0.069265,0.0086495,0.060616
0.36001,0.070056,0.0088188,0.061238
0.37001,0.070863,0.0090126,0.06185
0.38001,0.071817,0.0091742,0.062643
0.39001,0.072656,0.0093227,0.063333
0.40001,0.073511,0.0094231,0.064088
0.41001,0.074383,0.0094923,0.064891
0.42001,0.075273,0.0095116,0.065762
0.43001,0.076181,0.0095214,0.06666
0.44001,0.077108,0.0095483,0.067559
0.45001,0.078053,0.009636,0.068417
0.46001,0.079019,0.0097504,0.069268
0.47001,0.080004,0.0099046,0.0701
0.48001,0.081011,0.010082,0.070929
0.49001,0.082039,0.010237,0.071802
0.50001,0.08309,0.010377,0.072713
0.51001,0.084163,0.010507,0.073657
0.52001,0.085261,0.010634,0.074627
0.53001,0.086383,0.010755,0.075628
0.54001,0.08753,0.010877,0.076653
0.55001,0.088704,0.011004,0.0777
0.56001,0.089905,0.011137,0.078768
0.57001,0.091133,0.01128,0.079854
0.58001,0.093371,0.011436,0.081934
0.59001,0.094663,0.011593,0.083069
0.60001,0.095986,0.011758,0.084228
0.61001,0.097342,0.011945,0.085397
0.62001,0.098731,0.012151,0.086579
0.63001,0.10015,0.012359,0.087795
0.64001,0.10161,0.012569,0.089045
0.65001,0.10311,0.012782,0.09033
0.66001,0.10465,0.012999,0.091648
0.67001,0.10622,0.013222,0.093003
0.68001,0.10784,0.013448,0.094395
0.69001,0.10951,0.01368,0.095826
0.70001,0.11121,0.013918,0.097295
0.71001,0.11297,0.014149,0.09882
0.72001,0.11477,0.014362,0.10041
0.73001,0.11663,0.014561,0.10207
0.74001,0.11854,0.014763,0.10378
0.75001,0.12051,0.014963,0.10554
0.76001,0.12253,0.015175,0.10736
0.77001,0.12462,0.015411,0.10921
0.78001,0.12677,0.015664,0.11111
0.79001,0.12899,0.015957,0.11303
0.80001,0.13128,0.016276,0.115
0.81001,0.13364,0.016595,0.11705
0.82001,0.13608,0.016921,0.11916
0.83001,0.1386,0.017255,0.12135
0.84001,0.14121,0.017599,0.12361
0.85001,0.14391,0.017955,0.12595
0.86001,0.1467,0.018322,0.12838
0.87001,0.1496,0.018703,0.13089
0.88001,0.1526,0.019099,0.1335
0.89001,0.15571,0.019511,0.1362
0.90002,0.15894,0.019942,0.139
0.91002,0.16229,0.020396,0.1419
0.92002,0.16578,0.020873,0.14491
0.93002,0.16941,0.021377,0.14803
0.94002,0.17319,0.021911,0.15128
0.95002,0.17713,0.022474,0.15466
0.96002,0.18124,0.023076,0.15816
0.97002,0.18569,0.023719,0.16197
0.98002,0.19017,0.02441,0.16576
0.99002,0.19487,0.025153,0.16971
1,0.19979,0.025955,0.17383
1.01,0.20494,0.026826,0.17812
1.02,0.21036,0.027771,0.18258
1.03,0.21605,0.028804,0.18724
1.04,0.22204,0.029933,0.19211
1.05,0.22836,0.031166,0.19719
1.06,0.23503,0.032518,0.20251
1.07,0.24208,0.034,0.20808
1.08,0.24954,0.035626,0.21392
1.09,0.25747,0.037405,0.22006
1.1,0.26589,0.039349,0.22654
1.11,0.27486,0.041467,0.23339
1.12,0.28443,0.043768,0.24066
1.13,0.29466,0.04626,0.2484
1.14,0.30563,0.04894,0.25669
1.15,0.3176,0.051804,0.26579
1.16,0.3303,0.054842,0.27545
1.17,0.34402,0.058048,0.28597
1.18,0.35888,0.061403,0.29748
1.19,0.37504,0.0649,0.31014
1.2,0.39267,0.068513,0.32416
1.21,0.41196,0.072225,0.33974
1.22,0.43316,0.075999,0.35717
1.23,0.45656,0.079792,0.37677
1.24,0.4825,0.083773,0.39873
1.25,0.51139,0.088152,0.42324
1.26,0.54376,0.093049,0.45071
1.27,0.58021,0.098573,0.48164
1.28,0.62154,0.10484,0.5167
1.29,0.66872,0.11203,0.55669
1.3,0.72298,0.12036,0.60262
1.31,0.78592,0.13009,0.65582
1.32,0.8596,0.14158,0.71802
1.33,0.94724,0.1543,0.79293
1.34,1.0516,0.16701,0.88455
1.35,1.1781,0.17891,0.99918
1.36,1.3339,0.18962,1.1442
1.37,1.529,0.1989,1.3301
1.38,1.7785,0.20626,1.5722
1.39,2.1051,0.21145,1.8937
1.4,2.5454,0.21342,2.332
1.41,3.1602,0.2138,2.9464
1.42,4.058,0.20467,3.8533
1.43,5.4484,0.20205,5.2463
1.44,7.7827,0.16073,7.622
1.45,12.199,0.12232,12.077
1.46,22.338,0.27007,22.067
1.47,52.466,0.53373,51.932
1.48,134.99,0.65036,134.34
1.49,216.4,0.51346,215.89
1.5,156.83,0.5244,156.31
1.51,63.924,0.46147,63.463
1.52,25.978,0.43519,25.543
1.53,13.635,0.40052,13.235
1.54,8.5368,0.36912,8.1677
1.55,5.9351,0.33815,5.5969
1.56,4.4249,0.30767,4.1172
1.57,3.4712,0.27784,3.1934
1.58,2.8323,0.2486,2.5837
1.59,2.3852,0.22006,2.1652
1.6,2.0621,0.1923,1.8698
1.61,1.8229,0.16547,1.6574
1.62,1.6426,0.13973,1.5029
1.63,1.5052,0.11526,1.3899
1.64,1.3997,0.092231,1.3075
1.65,1.3188,0.07095,1.2479
1.66,1.2573,0.05157,1.2057
1.67,1.2117,0.034463,1.1772
1.68,1.1784,0.019967,1.1585
1.69,1.156,0.0089793,1.147
1.7,1.1429,0.00034302,1.1425
1.71,1.1379,0,1.1379
1.72,1.1405,0,1.1405
1.73,1.1499,0,1.1499
1.74,1.1659,0,1.1659
1.75,1.1883,0,1.1883
1.76,1.2171,0.0011655,1.2159
1.77,1.2523,0.016425,1.2359
1.78,1.2942,0.062165,1.2321
1.79,1.3432,0.13858,1.2046
1.8,1.3998,0.26256,1.1372
1.81,1.4646,0.45297,1.0117
1.82,1.5385,0.74195,0.79658
1.83,1.6226,1.1834,0.43915
1.84,1.7181,1.8774,-0.15929
1.85,1.8265,3.0293,-1.2028
1.86,1.9498,5.0674,-3.1176
1.87,2.0904,9.3016,-7.2112
1.88,2.2511,20.251,-18
1.89,2.4357,54.043,-51.608
1.9,2.6485,129.35,-126.7
1.91,2.8954,151.34,-148.44
1.92,3.1837,75.512,-72.328
1.93,3.5228,26.491,-22.968
1.94,3.925,12.561,-8.6357
1.95,4.4069,7.0575,-2.6506
1.96,4.9905,4.6386,0.35198
1.97,5.7066,3.2831,2.4235
1.98,6.5981,2.482,4.1161
1.99,7.7275,1.9636,5.7638
2,9.1877,1.6137,7.574
2.01,11.122,1.3636,9.7582
2.02,13.761,1.1536,12.607
2.03,17.497,1.0444,16.452
2.04,23.041,0.796,22.245
2.05,31.799,0.53758,31.262
2.06,46.907,0.3846,46.523
2.07,76.681,0.28135,76.399
2.08,149.61,1.1791,148.44
2.09,374.91,1.4986,373.41
2.1,907.89,1.2081,906.69
2.11,1205.4,1.0543,1204.3
2.12,725.05,0.95172,724.1
2.13,278.75,0.90969,277.84
2.14,119.43,0.84946,118.58
2.15,65.284,0.80817,64.476
2.16,41.441,0.7742,40.667
2.17,28.769,0.75512,28.014
2.18,21.204,0.77605,20.428
2.19,16.32,0.90709,15.413
2.2,12.982,1.064,11.918
2.21,10.6,0.91981,9.6799
2.22,8.8413,0.67284,8.1685
2.23,7.5076,0.56481,6.9428
2.24,6.4734,0.5109,5.9625
2.25,5.6568,0.47138,5.1854
2.26,5.0023,0.43836,4.5639
2.27,4.4712,0.40983,4.0614
2.28,4.036,0.38478,3.6512
2.29,3.6768,0.3633,3.3135
2.3,3.3787,0.3455,3.0332
2.31,3.131,0.33089,2.8001
2.32,2.9247,0.31911,2.6056
2.33,2.7539,0.30992,2.444
2.34,2.6137,0.3032,2.3105
2.35,2.5007,0.29892,2.2018
2.36,2.4124,0.29715,2.1152
2.37,2.347,0.29794,2.0491
2.38,2.3037,0.30042,2.0033
2.39,2.2825,0.30404,1.9785
2.4,2.2841,0.30828,1.9759
2.41,2.3103,0.31258,1.9977
2.42,2.3638,0.31645,2.0474
2.43,2.4493,0.32004,2.1292
2.44,2.5731,0.32309,2.25
2.45,2.7449,0.32561,2.4192
2.46,2.9787,0.32753,2.6512
2.47,3.2956,0.32771,2.9679
2.48,3.7281,0.32227,3.4059
2.49,4.3279,0.32297,4.005
2.5,5.1815,0.31993,4.8615
2.51,6.4419,0.28391,6.158
2.52,8.4027,0.12111,8.2816
2.53,11.688,0.12137,11.567
2.54,17.843,0.37573,17.467
2.55,31.676,0.497,31.179
2.56,71.957,0.42253,71.534
2.57,187.09,0.22968,186.86
2.58,321.48,0.19035,321.29
2.59,252.07,0.22787,251.85
2.6,106.37,0.20945,106.16
2.61,42.487,0.20352,42.283
2.62,21.893,0.19967,21.693
2.63,13.602,0.19911,13.403
2.64,9.4358,0.19756,9.2383
2.65,7.0388,0.19625,6.8426
2.66,5.5337,0.19539,5.3383
2.67,4.5292,0.19466,4.3346
2.68,3.829,0.19394,3.6351
2.69,3.3252,0.19322,3.132
2.7,2.9548,0.19247,2.7624
2.71,2.679,0.19167,2.4873
2.72,2.4729,0.19083,2.282
2.73,2.3201,0.18994,2.1301
2.74,2.2098,0.18901,2.0208
2.75,2.1348,0.18807,1.9467
2.76,2.0901,0.18713,1.903
2.77,2.073,0.18621,1.8868
2.78,2.0822,0.18536,1.8969
2.79,2.1178,0.18462,1.9331
2.8,2.181,0.18404,1.9969
2.81,2.2747,0.18361,2.0911
2.82,2.4035,0.18326,2.2203
2.83,2.5742,0.18329,2.3909
2.84,2.7965,0.18413,2.6124
2.85,3.0849,0.18419,2.9007
2.86,3.4601,0.18316,3.2769
2.87,3.9533,0.17813,3.7751
2.88,4.6123,0.19051,4.4217
2.89,5.5133,0.19897,5.3144
2.9,6.7841,0.14286,6.6413
2.91,8.6514,0.052662,8.5987
2.92,11.551,0.041548,11.51
2.93,16.417,0.16866,16.248
2.94,25.581,0.18218,25.399
2.95,46.4,0.12239,46.278
2.96,107.68,0.18709,107.49
2.97,279.34,0.15659,279.18
2.98,464.09,0.19736,463.9
2.99,349.66,0.303,349.36
3.0001,144.66,0.42908,144.23
3.0101,58.005,0.59296,57.412
3.0201,29.955,0.81737,29.138
3.0301,18.508,1.1373,17.371
3.0401,12.703,1.6057,11.097
3.0501,9.341,2.3051,7.036
3.0601,7.2176,3.4336,3.784
3.0701,5.7913,5.5727,0.2186
3.0801,4.7889,10.364,-5.5752
3.0901,4.0599,23.721,-19.662
3.1001,3.5156,62.734,-59.219
3.1101,3.1014,119.46,-116.36
3.1201,2.782,105.07,-102.29
3.1301,2.534,43.045,-40.511
3.1401,2.3415,16.136,-13.794
3.1501,2.1937,8.0893,-5.8956
3.1601,2.0833,4.7348,-2.6515
3.1701,2.0058,3.0786,-1.0729
3.1801,1.9581,2.1106,-0.15245
3.1901,1.9398,1.5239,0.41588
3.2001,1.9521,1.1361,0.81594
3.2101,1.9986,0.86398,1.1346
3.2201,2.0859,0.67428,1.4116
3.2301,2.2256,0.53018,1.6954
3.2401,2.4367,0.38961,2.0471
3.2501,2.7516,0.28656,2.4651
3.2601,3.2278,0.23464,2.9932
3.2701,3.9748,0.20916,3.7656
3.2801,5.2217,0.18777,5.0339
3.2901,7.5214,0.19231,7.3291
3.3001,12.528,0.18295,12.345
3.3101,26.588,0.1179,26.47
3.3201,68.7,0.10264,68.598
3.3301,129.6,0.098611,129.5
3.3401,114.74,0.080495,114.66
3.3501,51.868,0.075336,51.793
3.3601,20.622,0.069104,20.553
3.3701,10.606,0.066143,10.54
3.3801,6.7546,0.0655,6.6891
3.3901,4.8903,0.066775,4.8236
3.4001,3.8562,0.069875,3.7863
3.4101,3.236,0.074966,3.161
3.4201,2.8492,0.082035,2.7672
3.4301,2.6073,0.091214,2.5161
3.4401,2.4633,0.10264,2.3606
3.4501,2.391,0.11647,2.2745
3.4601,2.376,0.13303,2.243
3.4701,2.4111,0.15307,2.258
3.4801,2.4937,0.17786,2.3159
3.4901,2.6255,0.20775,2.4178
3.5001,2.812,0.24061,2.5714
3.5101,3.0629,0.27788,2.785
3.5201,3.3937,0.32736,3.0664
3.5301,3.828,0.39997,3.4281
3.5401,4.4016,0.51852,3.8831
3.5501,5.1699,0.63616,4.5338
3.5601,6.2219,0.58889,5.633
3.5701,7.7064,0.66072,7.0457
3.5801,9.8883,1.2004,8.6879
3.5901,13.277,1.5861,11.691
3.6001,18.965,2.4769,16.488
3.6101,29.677,4.2671,25.41
3.6201,54.016,8.22,45.796
3.6301,125.65,19.695,105.96
3.6401,326.34,49.897,276.45
3.6501,542.34,77.996,464.35
3.6601,408.55,55.017,353.54
3.6701,168.88,20.127,148.75
3.6801,67.561,8.1042,59.457
3.6901,34.762,4.1364,30.626
3.7001,21.372,2.4609,18.911
3.7101,14.577,1.5937,12.983
3.7201,10.638,1.0816,9.556
3.7301,8.1445,0.76297,7.3815
3.7401,6.465,0.54845,5.9166
3.7501,5.2794,0.39955,4.8798
3.7601,4.4112,0.29585,4.1154
3.7701,3.7568,0.2234,3.5334
3.7801,3.2516,0.17462,3.077
3.7901,2.854,0.15253,2.7014
3.8001,2.5358,0.1747,2.3611
3.8101,2.2778,0.22067,2.0572
3.8201,2.0664,0.18436,1.882
3.8301,1.8913,0.098045,1.7933
3.8401,1.7454,0.058271,1.6872
3.8501,1.6232,0.045219,1.578
3.8601,1.5205,0.040479,1.48
3.8701,1.4341,0.039915,1.3941
3.8801,1.3614,0.041824,1.3196
3.8901,1.3007,0.045516,1.2552
3.9001,1.2503,0.050658,1.1997
3.9101,1.2092,0.056925,1.1523
3.9201,1.1764,0.064083,1.1123
3.9301,1.1514,0.071929,1.0795
3.9401,1.1336,0.080467,1.0532
3.9501,1.1231,0.089448,1.0336
3.9601,1.1193,0.098843,1.0204
3.9701,1.1225,0.10858,1.0139
3.9801,1.133,0.11857,1.0145
3.9901,1.1514,0.12873,1.0226
4.0001,1.1781,0.13897,1.0392
4.0101,1.2144,0.14924,1.0651
4.0201,1.2614,0.15966,1.1018
4.0301,1.3211,0.17074,1.1504
4.0401,1.3957,0.18152,1.2142
4.0501,1.4885,0.1906,1.2979
4.0601,1.6039,0.19913,1.4048
4.0701,1.7477,0.20692,1.5408
4.0801,1.9281,0.21277,1.7154
4.0901,2.157,0.22117,1.9358
4.1001,2.4513,0.27997,2.1713
4.1101,2.8367,0.26311,2.5736
4.1201,3.3531,0.10998,3.2431
4.1301,4.0654,0.22145,3.844
4.1401,5.0854,0.15226,4.9331
4.1501,6.6185,0.095769,6.5227
4.1601,9.0801,0.17326,8.9068
4.1701,13.423,0.12565,13.297
4.1801,22.292,0.016858,22.275
4.1901,45.231,0.0083025,45.223
4.2001,116.66,0.046003,116.61
4.2101,260.32,0.075236,260.24
4.2201,294.3,0.071219,294.23
4.2301,155.2,0.082198,155.12
4.2401,59.01,0.092951,58.917
4.2501,26.896,0.10654,26.79
4.2601,15.457,0.12399,15.333
4.2701,10.194,0.1448,10.049
4.2801,7.3277,0.1686,7.1591
4.2901,5.596,0.19775,5.3983
4.3001,4.475,0.23595,4.239
4.3101,3.7144,0.2847,3.4297
4.3201,3.1828,0.34298,2.8398
4.3301,2.8058,0.43026,2.3756
4.3401,2.5402,0.5711,1.9691
4.3501,2.3603,0.76026,1.6001
4.3601,2.2523,1.1605,1.0919
4.3701,2.2112,2.1046,0.1066
4.3801,2.2404,4.7367,-2.4963
4.3901,2.3548,11.892,-9.5374
4.4001,2.587,20.74,-18.153
4.4101,3.0054,17.624,-14.619
4.4201,3.7599,7.4182,-3.6582
4.4301,5.2262,2.9086,2.3176
4.4401,8.5771,1.5546,7.0225
4.4501,18.397,0.94884,17.448
4.4601,46.509,0.67518,45.834
4.4701,79.332,0.5299,78.802
4.4801,62.38,0.44121,61.939
4.4901,26.801,0.37642,26.424
4.5001,11.213,0.32926,10.883
4.5101,6.2086,0.30412,5.9045
4.5201,4.219,0.28981,3.9292
4.5301,3.2477,0.27903,2.9687
4.5401,2.7213,0.27259,2.4487
4.5501,2.4281,0.26807,2.16
4.5601,2.2762,0.26143,2.0148
4.5701,2.2228,0.24017,1.9826
4.5801,2.2485,0.25035,1.9982
4.5901,2.3483,0.34534,2.0029
4.6001,2.5276,0.33215,2.1955
4.6101,2.8033,0.27853,2.5248
4.6201,3.2073,0.26192,2.9454
4.6301,3.7964,0.20835,3.5881
4.6401,4.6726,0.18247,4.4901
4.6501,6.0299,0.17875,5.8511
4.6601,8.2734,0.183,8.0904
4.6701,12.372,0.23693,12.135
4.6801,21.188,0.24726,20.941
4.6901,45.618,0.3149,45.303
4.7001,119.62,0.3949,119.23
4.7101,233.63,0.44687,233.18
4.7201,215.28,0.54541,214.74
4.7301,98.934,0.70778,98.226
4.7401,38.29,0.96303,37.327
4.7501,18.793,1.397,17.396
4.7601,11.377,2.2732,9.1034
4.7701,7.7985,4.5153,3.2832
4.7801,5.8037,11.375,-5.571
4.7901,4.5906,25.606,-21.015
4.8001,3.8142,31.879,-28.065
4.8101,3.3073,18.124,-14.816
4.8201,2.9823,6.4664,-3.4841
4.8301,2.7934,2.9411,-0.14773
4.8401,2.7193,1.6157,1.1036
4.8501,2.7571,1.0523,1.7048
4.8601,2.9231,0.73821,2.1849
4.8701,3.2602,0.56719,2.6931
4.8801,3.8608,0.42539,3.4354
4.8901,4.9254,0.35655,4.5689
4.9001,6.9414,0.35888,6.5826
4.9101,11.355,0.39757,10.958
4.9201,23.68,0.46776,23.212
4.9301,61.104,0.41574,60.688
4.9401,118.78,0.25348,118.52
4.9501,109.47,0.17655,109.29
4.9601,50.566,0.149,50.417
4.9701,19.86,0.13522,19.725
4.9801,9.9847,0.12794,9.8567
4.9901,6.2281,0.12505,6.103
5.0001,4.4191,0.12799,4.2911
5.0101,3.417,0.14136,3.2756
5.0201,2.8169,0.15383,2.6631
5.0301,2.4459,0.13737,2.3085
5.0401,2.2213,0.10321,2.1181
5.0501,2.1023,0.078443,2.0239
5.0601,2.0712,0.075963,1.9953
5.0701,2.1259,0.08131,2.0446
5.0801,2.28,0.12065,2.1593
5.0901,2.5687,0.14169,2.427
5.1001,3.0668,0.12607,2.9408
5.1101,3.9366,0.13319,3.8034
5.1201,5.5712,0.10919,5.462
5.1301,9.1361,0.075114,9.061
5.1401,19.074,0.10437,18.97
5.1501,49.237,0.13606,49.101
5.1601,95.716,0.14588,95.571
5.1701,88.219,0.15935,88.06
5.1801,40.755,0.17195,40.583
5.1901,16.013,0.18615,15.827
5.2001,8.0546,0.20243,7.8521
5.2101,5.0257,0.22009,4.8057
5.2201,3.5647,0.23901,3.3257
5.2301,2.7519,0.26959,2.4823
5.2401,2.2605,0.30543,1.9551
5.2501,1.9505,0.32456,1.6259
5.2601,1.7542,0.34265,1.4115
5.2701,1.6374,0.36922,1.2682
5.2801,1.5837,0.43074,1.1529
5.2901,1.5884,0.54088,1.0475
5.3001,1.6582,0.6327,1.0255
5.3101,1.8159,0.72912,1.0868
5.3201,2.1156,0.88279,1.2328
5.3301,2.6907,1.155,1.5358
5.3401,3.9304,1.6137,2.3167
5.3501,7.2927,2.4407,4.852
5.3601,17.649,4.3407,13.308
5.3701,35.563,10.003,25.561
5.3801,35.6,24.975,10.625
5.3901,17.76,41.221,-23.46
5.4001,7.4824,33.484,-26.002
5.4101,4.2052,13.774,-9.5688
5.4201,3.0607,5.3449,-2.2842
5.4301,2.5952,2.7312,-0.13598
5.4401,2.4254,1.7315,0.69389
5.4501,2.4258,1.3389,1.0869
5.4601,2.5537,0.9526,1.6011
5.4701,2.8035,0.42464,2.3788
5.4801,3.1952,0.28839,2.9068
5.4901,3.7769,0.63589,3.1411
5.5001,4.6406,0.46867,4.172
5.5101,5.9605,0,5.9605
5.5201,8.0894,0.11685,7.9726
5.5301,11.828,0.3259,11.502
5.5401,19.354,0.1323,19.221
5.5501,38.326,0.084446,38.242
5.5601,97.381,0.14103,97.24
5.5701,226.89,0.14212,226.75
5.5801,278.12,0.15043,277.97
5.5901,156.32,0.16694,156.16
5.6001,59.597,0.18723,59.41
5.6101,26.342,0.21222,26.13
5.6201,14.776,0.24647,14.529
5.6301,9.5592,0.29438,9.2648
5.6401,6.7453,0.36581,6.3795
5.6501,5.0488,0.47382,4.575
5.6601,3.9453,0.63726,3.3081
5.6701,3.1869,0.91579,2.2711
5.6801,2.6434,1.4815,1.1619
5.6901,2.2409,2.858,-0.61716
5.7001,1.935,7.1485,-5.2136
5.7101,1.6976,16.553,-14.855
5.7201,1.5103,22.51,-21
5.7301,1.3607,14.72,-13.359
5.7401,1.24,5.4667,-4.2267
5.7501,1.1422,2.3246,-1.1824
5.7601,1.0627,1.2685,-0.20582
5.7701,0.9984,0.79994,0.19846
5.7801,0.94705,0.55897,0.38807
5.7901,0.90703,0.41596,0.49107
5.8001,0.87733,0.33443,0.5429
5.8101,0.85746,0.29824,0.55923
5.8201,0.84744,0.21055,0.63689
5.8301,0.84785,0.16919,0.67866
5.8401,0.86005,0.20142,0.65863
5.8501,0.88639,0.14485,0.74154
5.8601,0.93087,0.1296,0.80127
5.8701,0.99996,0.15492,0.84505
5.8801,1.1048,0.10364,1.0012
5.8901,1.2651,0.1128,1.1523
5.9001,1.5186,0.10965,1.409
5.9101,1.9445,0.088472,1.8561
5.9201,2.7357,0.12426,2.6115
5.9301,4.4766,0.11703,4.3595
5.9401,9.425,0.11517,9.3098
5.9501,24.044,0.12609,23.917
5.9601,43.813,0.13119,43.682
5.9701,37.294,0.13717,37.157
5.9801,16.626,0.13399,16.492
5.9901,6.8104,0.16357,6.6468
6.0001,3.6783,0.15183,3.5265
6.0101,2.4734,0.11204,2.3614
6.0201,1.9035,0.16962,1.7339
6.0301,1.6084,0.16866,1.4397
6.0401,1.4601,0.16675,1.2933
6.0501,1.4071,0.19873,1.2084
6.0601,1.4315,0.17231,1.2592
6.0701,1.5359,0.19232,1.3436
6.0801,1.7453,0.19582,1.5494
6.0901,2.1226,0.2228,1.8998
6.1001,2.8213,0.23015,2.5912
6.1101,4.2748,0.23482,4.04
6.1201,8.0532,0.26977,7.7835
6.1301,19.822,0.2961,19.526
6.1401,43.488,0.3476,43.14
6.1501,49.109,0.39447,48.715
6.1601,26.249,0.40246,25.847
6.1701,10.465,0.53664,9.928
6.1801,5.2416,0.72565,4.5159
6.1901,3.4396,1.0424,2.3972
6.2001,2.6774,2.157,0.52042
6.2101,2.3411,5.2435,-2.9023
6.2201,2.2352,10.548,-8.313
6.2301,2.2927,11.514,-9.2215
6.2401,2.5043,6.1719,-3.6676
6.2501,2.9038,2.2648,0.63905
6.2601,3.5832,1.1036,2.4796
6.2701,4.7501,0.667,4.0831
6.2801,6.91,0.43818,6.4718
6.2901,11.546,0.37671,11.169
6.3001,24.262,0.29699,23.965
6.3101,63.178,0.26839,62.91
6.3201,126.82,0.25039,126.57
6.3301,121.75,0.23858,121.51
6.3401,57.472,0.20413,57.268
6.3501,22.253,0.22176,22.031
6.3601,10.898,0.21252,10.685
6.3701,6.6508,0.24626,6.4046
6.3801,4.6388,0.23544,4.4034
6.3901,3.5457,0.25474,3.291
6.4001,2.9132,0.26625,2.6469
6.4101,2.5512,0.28871,2.2625
6.4201,2.378,0.3132,2.0648
6.4301,2.3699,0.39619,1.9738
6.4401,2.5536,0.45216,2.1015
6.4501,3.0384,0.6096,2.4288
6.4601,4.155,0.79775,3.3572
6.4701,7.0844,1.2646,5.8199
6.4801,16.326,2.2251,14.101
6.4901,37.473,5.3441,32.129
6.5001,47.55,12.944,34.606
6.5101,28.027,19.942,8.0851
6.5201,11.32,15.495,-4.1755
6.5301,5.5081,6.4053,-0.89722
6.5401,3.5619,2.5043,1.0577
6.5501,2.7594,1.2768,1.4826
6.5601,2.4111,0.80442,1.6066
6.5701,2.3071,0.52069,1.7864
6.5801,2.3812,0.37655,2.0047
6.5901,2.6329,0.33226,2.3007
6.6001,3.118,0.42396,2.6941
6.6101,3.9817,0.32031,3.6614
6.6201,5.5786,0.17072,5.4079
6.6301,8.9096,0.10901,8.8005
6.6401,17.601,0.096963,17.504
6.6501,44.738,0.066603,44.672
6.6601,99.347,0.06621,99.281
6.6701,112.26,0.05661,112.2
6.6801,59.363,0.037006,59.326
6.6901,22.789,0.047104,22.742
6.7001,10.586,0.044489,10.542
6.7101,6.2531,0.040156,6.213
6.7201,4.278,0.041518,4.2365
6.7301,3.2277,0.047528,3.1802
6.7401,2.6276,0.04903,2.5785
6.7501,2.2877,0.03841,2.2493
6.7601,2.1299,0.053736,2.0762
6.7701,2.1369,0.063837,2.0731
6.7801,2.351,0.063035,2.288
6.7901,2.9323,0.085114,2.8472
6.8001,4.4297,0.098224,4.3315
6.8101,9.0273,0.09616,8.9311
6.8201,22.04,0.1079,21.932
6.8301,36.064,0.1261,35.938
6.8401,27.342,0.12444,27.218
6.8501,11.744,0.16107,11.583
6.8601,5.1634,0.17798,4.9854
6.8701,3.0561,0.18755,2.8685
6.8801,2.2308,0.24375,1.9871
6.8901,1.8596,0.30572,1.5539
6.9001,1.7086,0.39202,1.3166
6.9101,1.7027,0.56478,1.1379
6.9201,1.83,0.88441,0.94559
6.9301,2.1264,1.668,0.45842
6.9401,2.7013,4.0524,-1.3511
6.9501,3.8472,9.9572,-6.11
6.9601,6.4916,15.017,-8.5251
6.9701,14.27,11.279,2.9906
6.9801,36.56,4.5646,31.996
6.9901,62.587,1.8224,60.765
7.0001,49.121,0.93801,48.183
7.0101,20.873,0.58176,20.292
7.0201,8.4831,0.40468,8.0785
7.0301,4.4856,0.28577,4.1999
7.0401,2.8744,0.23381,2.6406
7.0501,2.0644,0.19159,1.8728
7.0601,1.5991,0.15798,1.4411
7.0701,1.3085,0.15207,1.1564
7.0801,1.1167,0.14759,0.96913
7.0901,0.98593,0.14665,0.83928
7.1001,0.89541,0.1446,0.75082
7.1101,0.82908,0.1482,0.68089
7.1201,0.78829,0.1625,0.62579
7.1301,0.76445,0.16066,0.60379
7.1401,0.75531,0.16872,0.58659
7.1501,0.75987,0.21359,0.54628
7.1601,0.77829,0.27155,0.50674
7.1701,0.8119,0.31938,0.49251
7.1801,0.8634,0.49639,0.36701
7.1901,0.93737,1.0162,-0.078844
7.2001,1.0413,2.5757,-1.5344
7.2101,1.1873,5.415,-4.2276
7.2201,1.396,6.3563,-4.9603
7.2301,1.7036,3.6976,-1.9941
7.2401,2.179,1.3551,0.82396
7.2501,2.9676,0.61434,2.3533
7.2601,4.4223,0.348,4.0743
7.2701,7.6127,0.24179,7.3709
7.2801,16.672,0.20671,16.465
7.2901,43.429,0.22143,43.208
7.3001,79.611,0.2528,79.358
7.3101,67.671,0.20378,67.467
7.3201,29.828,0.12103,29.706
7.3301,11.844,0.091738,11.752
7.3401,6.0903,0.087826,6.0025
7.3501,3.8581,0.076437,3.7817
7.3601,2.7815,0.070294,2.7112
7.3701,2.2001,0.072765,2.1273
7.3801,1.879,0.075243,1.8037
7.3901,1.7253,0.096817,1.6285
7.4001,1.714,0.12514,1.5889
7.4101,1.8829,0.11757,1.7653
7.4201,2.4127,0.064346,2.3483
7.4301,4.0493,0.018431,4.0308
7.4401,9.0473,0.065689,8.9816
7.4501,16.303,0.09897,16.204
7.4601,14.571,0.064987,14.506
7.4701,7.1545,0.030886,7.1236
7.4801,3.5294,0.063816,3.4656
7.4901,2.4678,0.060333,2.4075
7.5001,2.1915,0,2.1915
7.5101,2.2258,0,2.2258
7.5201,2.4713,0.030236,2.4411
7.5301,2.9468,0.059516,2.8873
7.5401,3.7631,0.031988,3.7312
7.5501,5.1951,0.039766,5.1554
7.5601,7.9575,0.072939,7.8845
7.5701,14.351,0.10603,14.245
7.5801,33.406,0.1658,33.241
7.5901,85.634,0.28803,85.346
7.6001,137.17,0.59909,136.57
7.6101,99.458,1.5805,97.878
7.6201,40.65,3.0493,37.601
7.6301,16.644,3.1093,13.535
7.6401,8.8559,1.5874,7.2686
7.6501,5.6686,0.5757,5.0929
7.6601,4.0826,0.28258,3.8
7.6701,3.2202,0.16668,3.0535
7.6801,2.7643,0.10857,2.6557
7.6901,2.6058,0.085989,2.5199
7.7001,2.769,0.079331,2.6897
7.7101,3.4972,0.078251,3.419
7.7201,5.8117,0.077779,5.7339
7.7301,13.387,0.077383,13.31
7.7401,28.062,0.082302,27.98
7.7501,30.313,0.09613,30.217
7.7601,15.774,0.11516,15.659
7.7701,6.3252,0.13448,6.1907
7.7801,3.1801,0.15592,3.0242
7.7901,2.0248,0.19382,1.831
7.8001,1.4743,0.26511,1.2092
7.8101,1.1643,0.38124,0.78303
7.8201,0.97083,0.59478,0.37605
7.8301,0.84203,1.085,-0.24296
7.8401,0.75257,2.6723,-1.9197
7.8501,0.68918,6.3497,-5.6605
7.8601,0.6443,8.8828,-8.2385
7.8701,0.6135,6.2926,-5.6791
7.8801,0.59423,2.489,-1.8948
7.8901,0.5852,1.0146,-0.42943
7.9001,0.58607,0.56202,0.024044
7.9101,0.59741,0.36364,0.23377
7.9201,0.62084,0.27283,0.34801
7.9301,0.65947,0.25653,0.40294
7.9401,0.71878,0.2447,0.47408
7.9501,0.80844,0.19029,0.61815
7.9601,0.94637,0.13838,0.80799
7.9701,1.1685,0.087387,1.0811
7.9801,1.556,0.051127,1.5049
7.9901,2.3272,0.072567,2.2546
8.0001,4.2581,0.087683,4.1704
8.0101,10.234,0.06026,10.174
8.0201,23.319,0.036312,23.282
8.0301,28.521,0.049358,28.472
8.0401,16.296,0.066349,16.23
8.0501,6.6137,0.051443,6.5623
8.0601,3.3498,0.032818,3.317
8.0701,2.3029,0.039116,2.2638
8.0801,1.9425,0.056339,1.8861
8.0901,1.8979,0.068844,1.829
8.1001,2.09,0.068906,2.0211
8.1101,2.5697,0.084932,2.4848
8.1201,3.5554,0.11136,3.4441
8.1301,5.7347,0.13341,5.6013
8.1401,11.717,0.15755,11.56
8.1501,30.237,0.192,30.045
8.1601,62.304,0.24612,62.058
8.1701,62.285,0.3284,61.957
8.1801,30.181,0.45345,29.728
8.1901,11.619,0.66516,10.954
8.2001,5.5879,1.1151,4.4728
8.2101,3.3474,2.3198,1.0276
8.2201,2.2805,6.1796,-3.8991
8.2301,1.6865,12.404,-10.718
8.2401,1.3218,13.341,-12.019
8.2501,1.0828,7.3212,-6.2383
8.2601,0.91905,2.7118,-1.7927
8.2701,0.80368,1.2409,-0.43726
8.2801,0.7214,0.7002,0.021197
8.2901,0.66314,0.4559,0.20724
8.3001,0.6235,0.33791,0.28559
8.3101,0.59944,0.26372,0.33572
8.3201,0.58969,0.20436,0.38533
8.3301,0.59458,0.16867,0.42592
8.3401,0.61588,0.15891,0.45697
8.3501,0.65943,0.15678,0.50265
8.3601,0.73455,0.15468,0.57987
8.3701,0.86071,0.17556,0.68515
8.3801,1.0797,0.21089,0.86886
8.3901,1.4949,0.25995,1.2349
8.4001,2.4236,0.34535,2.0783
8.4101,5.1002,0.50385,4.5964
8.4201,12.887,0.87086,12.016
8.4301,22.694,1.9572,20.737
8.4401,18.583,5.1033,13.48
8.4501,8.1775,8.9533,-0.77578
8.4601,3.4474,8.259,-4.8116
8.4701,1.9507,3.9877,-2.0369
8.4801,1.3872,1.463,-0.075883
8.4901,1.1466,0.69995,0.44667
8.5001,1.0661,0.40274,0.66334
8.5101,1.106,0.26849,0.83751
8.5201,1.2979,0.20143,1.0965
8.5301,1.8063,0.13875,1.6676
8.5401,3.3081,0.069119,3.239
8.5501,7.8469,0.0478,7.7991
8.5601,14.423,0.068039,14.355
8.5701,12.851,0.052462,12.799
8.5801,6.1237,0.017624,6.106
8.5901,2.8239,0.0051649,2.8187
8.6001,1.8404,0.018331,1.822
8.6101,1.5637,0.019628,1.544
8.6201,1.5685,0.0020897,1.5664
8.6301,1.7778,0.0014688,1.7764
8.6401,2.2487,0.012333,2.2364
8.6501,3.2134,0.018191,3.1952
8.6601,5.4445,0.006803,5.4377
8.6701,12,0,12
8.6801,30.766,0.014113,30.752
8.6901,52.68,0.02845,52.651
8.7001,41.384,0.020196,41.364
8.7101,17.664,0.016767,17.647
8.7201,7.2917,0.027221,7.2645
8.7301,3.9935,0.030021,3.9635
8.7401,2.7267,0.019984,2.7067
8.7501,2.1738,0.029653,2.1442
8.7601,1.9816,0.073793,1.9078
8.7701,2.0748,0.13229,1.9425
8.7801,2.5674,0.24476,2.3226
8.7901,4.0272,0.62484,3.4024
8.8001,8.7546,1.1858,7.5688
8.8101,20.446,1.1758,19.27
8.8201,27.952,0.59425,27.358
8.8301,17.686,0.21171,17.474
8.8401,7.3019,0.10243,7.1995
8.8501,3.5579,0.063563,3.4944
8.8601,2.3734,0.039848,2.3335
8.8701,1.9653,0.028711,1.9366
8.8801,1.9087,0.034604,1.8741
8.8901,2.1326,0.042153,2.0905
8.9001,2.7542,0.044609,2.7096
8.9101,4.2617,0.046068,4.2156
8.9201,8.6015,0.053521,8.548
8.9301,21.875,0.071587,21.804
8.9401,42.356,0.090765,42.265
8.9501,39.037,0.11434,38.923
8.9601,18.097,0.14309,17.954
8.9701,7.1848,0.17494,7.0098
8.9801,3.6811,0.29874,3.3824
8.9901,2.3593,0.80258,1.5568
9.0002,1.7399,1.8547,-0.11484
9.0102,1.424,2.3433,-0.91923
9.0202,1.2835,1.509,-0.22543
9.0302,1.2998,0.5818,0.71799
9.0402,1.5952,0.25684,1.3384
9.0502,2.7237,0.17568,2.548
9.0602,5.2813,0.15211,5.1292
9.0702,6.3093,0.15634,6.1529
9.0802,3.9254,0.1386,3.7868
9.0902,2.0715,0.095872,1.9756
9.1002,1.5204,0.062988,1.4574
9.1102,1.4603,0.032529,1.4277
9.1202,1.6211,0.03076,1.5904
9.1302,1.994,0.037633,1.9564
9.1402,2.7084,0.037251,2.6711
9.1502,4.1614,0.045075,4.1163
9.1602,7.7265,0.051341,7.6752
9.1702,18.732,0.060728,18.671
9.1802,45.701,0.071307,45.63
9.1902,62.993,0.06984,62.923
9.2002,39.349,0.063389,39.285
9.2102,15.385,0.065764,15.319
9.2202,6.636,0.077243,6.5588
9.2302,3.6947,0.094304,3.6004
9.2402,2.4168,0.10881,2.308
9.2502,1.7456,0.11435,1.6312
9.2602,1.3506,0.12473,1.2259
9.2702,1.1012,0.15355,0.94765
9.2802,0.93705,0.20474,0.73231
9.2902,0.82733,0.27578,0.55155
9.3002,0.75538,0.41032,0.34506
9.3102,0.71215,0.76632,-0.054173
9.3202,0.69325,1.8771,-1.1839
9.3302,0.69783,4.4823,-3.7845
9.3402,0.72861,5.9065,-5.1779
9.3502,0.79312,3.735,-2.9419
9.3602,0.90728,1.3989,-0.49167
9.3702,1.1046,0.64,0.46456
9.3802,1.4614,0.34584,1.1156
9.3902,2.1843,0.25515,1.9292
9.4002,3.991,0.18444,3.8066
9.4102,9.6022,0.15209,9.4501
9.4202,22.399,0.13678,22.262
9.4302,28.505,0.1104,28.395
9.4402,16.729,0.10494,16.624
9.4502,6.6527,0.10822,6.5445
9.4602,3.1606,0.13184,3.0288
9.4702,2.0108,0.13863,1.8721
9.4802,1.5687,0.18444,1.3842
9.4902,1.4402,0.23516,1.205
9.5002,1.5532,0.46801,1.0852
9.5102,2.0363,1.005,1.0313
9.5202,3.5471,2.6884,0.85873
9.5302,8.353,4.2458,4.1072
9.5402,16.712,3.1109,13.601
9.5502,16.718,1.2772,15.441
9.5602,8.3723,0.53504,7.8372
9.5702,3.5817,0.2826,3.2991
9.5802,2.0907,0.18881,1.9018
9.5902,1.6355,0.15244,1.4831
9.6002,1.5657,0.12447,1.4412
9.6102,1.7683,0.085942,1.6823
9.6202,2.3569,0.073812,2.2831
9.6302,3.8717,0.067161,3.8046
9.6402,8.5227,0.059328,8.4633
9.6502,21.352,0.045527,21.307
9.6602,34.02,0.034388,33.986
9.6702,24.729,0.034889,24.694
9.6802,10.253,0.043201,10.21
9.6902,4.3502,0.045613,4.3046
9.7002,2.4496,0.041328,2.4083
9.7102,1.6964,0.039587,1.6568
9.7202,1.3628,0.045722,1.3171
9.7302,1.2623,0.059445,1.2028
9.7402,1.3992,0.067948,1.3312
9.7502,2.0659,0.064812,2.0011
9.7602,4.3447,0.061411,4.2833
9.7702,8.3538,0.06778,8.286
9.7802,8.3407,0.092051,8.2486
9.7902,4.3043,0.12784,4.1765
9.8002,1.9945,0.17222,1.8223
9.8102,1.2899,0.27971,1.0102
9.8202,1.1026,0.5874,0.51518
9.8302,1.13,1.6042,-0.47419
9.8402,1.3462,2.8498,-1.5036
9.8502,1.888,2.5805,-0.69247
9.8602,3.3258,1.2758,2.05
9.8702,7.8636,0.49804,7.3656
9.8802,18.246,0.24994,17.996
9.8902,23.194,0.1654,23.029
9.9002,13.616,0.13587,13.48
9.9102,5.4192,0.11334,5.3059
9.9202,2.5734,0.090508,2.4829
9.9302,1.6313,0.083333,1.5479
9.9402,1.2653,0.092328,1.1729
9.9502,1.1567,0.1113,1.0454
9.9602,1.2595,0.12813,1.1313
9.9702,1.7366,0.14705,1.5895
9.9802,3.378,0.19605,3.182
9.9902,7.7487,0.31665,7.4321
10,11.309,0.62857,10.68
10.01,7.7574,1.6613,6.0962
10.02,3.397,3.4937,-0.096708
10.03,1.7695,3.8842,-2.1147
10.04,1.3135,2.2433,-0.92977
10.05,1.2457,0.86183,0.38387
10.06,1.4182,0.40119,1.017
10.07,1.9202,0.25592,1.6642
10.08,3.2217,0.20961,3.0121
10.09,7.2504,0.17482,7.0756
10.1,18.091,0.12519,17.965
10.11,27.832,0.090107,27.741
10.12,19.449,0.074934,19.374
10.13,7.9052,0.065099,7.8401
10.14,3.3328,0.058642,3.2742
10.15,1.8314,0.056346,1.775
10.16,1.2006,0.058634,1.142
10.17,0.87479,0.061597,0.81319
10.18,0.68487,0.058938,0.62593
10.19,0.5653,0.054829,0.51047
10.2,0.48649,0.053588,0.4329
10.21,0.43358,0.057897,0.37569
10.22,0.39856,0.067254,0.3313
10.23,0.37721,0.07339,0.30382
10.24,0.36769,0.078236,0.28945
10.25,0.37012,0.086208,0.28391
10.26,0.38705,0.10391,0.28314
10.27,0.42531,0.14008,0.28523
10.28,0.50156,0.18508,0.31649
10.29,0.66164,0.25575,0.4059
10.3,1.0657,0.46427,0.60147
10.31,2.3213,1.2003,1.121
10.32,5.1836,2.2318,2.9518
10.33,6.5545,2.0902,4.4643
10.34,3.936,1.0272,2.9088
10.35,1.7013,0.3946,1.3067
10.36,0.94289,0.21462,0.72827
10.37,0.71735,0.16141,0.55593
10.38,0.66709,0.14352,0.52357
10.39,0.7223,0.097361,0.62494
10.4,0.92109,0.054599,0.86649
10.41,1.5051,0.052256,1.4528
10.42,3.3135,0.072431,3.2411
10.43,6.4439,0.0959,6.348
10.44,6.4963,0.10071,6.3956
10.45,3.4767,0.091696,3.385
10.46,1.7986,0.14347,1.6551
10.47,1.3847,0.29714,1.0875
10.48,1.4317,0.73145,0.70023
10.49,1.7739,1.6781,0.095857
10.5,2.565,2.1296,0.43545
10.51,4.4988,1.3862,3.1125
10.52,10.375,0.56493,9.8097
10.53,26.114,0.25773,25.856
10.54,40.26,0.14539,40.114
10.55,28.152,0.085746,28.066
10.56,11.469,0.069096,11.4
10.57,4.8961,0.06713,4.829
10.58,2.7909,0.061529,2.7293
10.59,1.9848,0.049135,1.9357
10.6,1.6977,0.036589,1.6611
10.61,1.7967,0.036658,1.76
10.62,2.6034,0.042713,2.5606
10.63,5.5042,0.045938,5.4583
10.64,10.921,0.039472,10.882
10.65,11.319,0.035688,11.283
10.66,5.8818,0.052855,5.8289
10.67,2.5774,0.065058,2.5123
10.68,1.5372,0.061504,1.4757
10.69,1.2316,0.04273,1.1888
10.7,1.2191,0.035349,1.1837
10.71,1.4704,0.057802,1.4126
10.72,2.269,0.088655,2.1803
10.73,4.8701,0.11395,4.7562
10.74,11.523,0.1225,11.401
10.75,16.357,0.17326,16.184
10.76,10.705,0.3901,10.315
10.77,4.4246,1.0403,3.3843
10.78,2.0962,1.7967,0.2995
10.79,1.3576,1.566,-0.20846
10.8,1.0996,0.74547,0.35412
10.81,1.0691,0.2993,0.76975
10.82,1.2798,0.15732,1.1225
10.83,2.0927,0.085425,2.0072
10.84,4.5672,0.075221,4.492
10.85,7.7121,0.080791,7.6313
10.86,6.4385,0.06208,6.3765
10.87,3.1871,0.06173,3.1254
10.88,1.7934,0.084795,1.7086
10.89,1.506,0.090474,1.4155
10.9,1.6507,0.098054,1.5526
10.91,2.1792,0.15773,2.0215
10.92,3.4752,0.31455,3.1607
10.93,7.1923,0.73968,6.4527
10.94,18.541,1.7882,16.752
10.95,36.044,2.539,33.505
10.96,33.213,1.8402,31.372
10.97,15.325,0.78944,14.536
10.98,6.0011,0.32459,5.6765
10.99,3.0032,0.1777,2.8255
11,1.8643,0.12748,1.7368
11.01,1.3179,0.095082,1.2228
11.02,1.0178,0.055688,0.9621
11.03,0.84141,0.045533,0.79588
11.04,0.73685,0.051886,0.68497
11.05,0.68011,0.031966,0.64815
11.06,0.66068,0.017932,0.64275
11.07,0.67636,0.036503,0.63985
11.08,0.73272,0.041731,0.69099
11.09,0.84633,0.035995,0.81034
11.1,1.0557,0.035661,1.0201
11.11,1.4549,0.040671,1.4143
11.12,2.3178,0.054888,2.2629
11.13,4.6699,0.066548,4.6033
11.14,11.937,0.073882,11.863
11.15,24.516,0.085226,24.431
11.16,24.517,0.11364,24.403
11.17,11.94,0.15921,11.781
11.18,4.6776,0.2369,4.4407
11.19,2.3361,0.40712,1.929
11.2,1.4956,0.8901,0.60553
11.21,1.1453,2.4028,-1.2575
11.22,1.0548,4.2456,-3.1908
11.23,1.296,3.7718,-2.4758
11.24,2.3684,1.8296,0.5388
11.25,4.2093,0.69796,3.5114
11.26,4.0263,0.34083,3.6854
11.27,2.0989,0.20341,1.8955
11.28,1.0556,0.14651,0.90907
11.29,0.74649,0.11379,0.6327
11.3,0.68604,0.086228,0.59981
11.31,0.76467,0.076436,0.68824
11.32,1.0546,0.081856,0.97278
11.33,1.9766,0.094893,1.8817
11.34,4.7108,0.12671,4.5841
11.35,8.1662,0.19683,7.9694
11.36,6.7261,0.39486,6.3312
11.37,3.0795,1.0605,2.019
11.38,1.4499,1.9565,-0.50657
11.39,0.98852,1.8201,-0.83163
11.4,0.91126,0.92436,-0.013103
11.41,1.0733,0.36358,0.70975
11.42,1.6517,0.17872,1.4729
11.43,3.5569,0.12319,3.4337
11.44,8.5928,0.11086,8.4819
11.45,12.681,0.070249,12.611
11.46,8.5614,0.035522,8.5258
11.47,3.4897,0.036873,3.4528
11.48,1.5383,0.027284,1.511
11.49,0.89278,0.017021,0.87576
11.5,0.6192,0.037139,0.58207
11.51,0.47897,0.025536,0.45343
11.52,0.39936,0.0039469,0.39541
11.53,0.35241,0.0088776,0.34353
11.54,0.3257,0.0059924,0.31971
11.55,0.31348,0.0024182,0.31106
11.56,0.31353,0.025217,0.28831
11.57,0.32626,0.017223,0.30903
11.58,0.35515,0.0015726,0.35358
11.59,0.40936,0.004468,0.40489
11.6,0.5124,0.0027165,0.50968
11.61,0.73678,0.0055801,0.7312
11.62,1.3633,0.01863,1.3446
11.63,3.1555,0.0092102,3.1463
11.64,5.4167,0,5.4167
11.65,4.541,0.0096674,4.5314
11.66,2.2649,0.015306,2.2496
11.67,1.3164,0.018084,1.2983
11.68,1.1769,0.022117,1.1548
11.69,1.4014,0.027092,1.3743
11.7,2.0606,0.026975,2.0337
11.71,3.8549,0.029634,3.8253
11.72,9.5357,0.038143,9.4976
11.73,22.031,0.040398,21.99
11.74,26.969,0.044704,26.924
11.75,15.197,0.059742,15.137
11.76,5.8491,0.082373,5.7667
11.77,2.6341,0.13347,2.5006
11.78,1.5156,0.28904,1.2266
11.79,1.0118,0.72036,0.29142
11.8,0.74123,1.145,-0.4038
11.81,0.57986,0.93315,-0.35329
11.82,0.4772,0.44079,0.036411
11.83,0.40961,0.17967,0.22994
11.84,0.36494,0.11614,0.24881
11.85,0.3373,0.10172,0.23559
11.86,0.3241,0.082772,0.24133
11.87,0.32631,0.06896,0.25735
11.88,0.35063,0.045793,0.30484
11.89,0.41969,0.032373,0.38732
11.9,0.62015,0.035468,0.58468
11.91,1.2514,0.028808,1.2226
11.92,2.4066,0.033216,2.3734
11.93,2.5098,0.039186,2.4706
11.94,1.3928,0.033341,1.3595
11.95,0.72911,0.035019,0.69409
11.96,0.55232,0.030047,0.52227
11.97,0.55507,0.043412,0.51166
11.98,0.68068,0.056821,0.62386
11.99,1.0523,0.059763,0.9925
12,2.2252,0.07416,2.1511
12.01,4.8985,0.088724,4.8098
12.02,6.2015,0.15685,6.0446
12.03,3.8231,0.32772,3.4953
12.04,1.8278,0.87337,0.95442
12.05,1.2493,1.8192,-0.5699
12.06,1.2591,1.888,-0.62885
12.07,1.6468,1.0287,0.61807
12.08,2.7481,0.40222,2.3459
12.09,6.1933,0.18693,6.0064
12.1,15.469,0.11867,15.351
12.11,23.809,0.08305,23.726
12.12,16.655,0.066363,16.589
12.13,6.8027,0.050816,6.7519
12.14,2.9199,0.041299,2.8786
12.15,1.6772,0.05356,1.6237
12.16,1.2091,0.069767,1.1393
12.17,1.0807,0.094546,0.9862
12.18,1.3367,0.15643,1.1803
12.19,2.3806,0.41447,1.9662
12.2,3.5526,0.86085,2.6918
12.21,2.7993,0.88801,1.9113
12.22,1.4872,0.4816,1.0056
12.23,0.99488,0.19133,0.80355
12.24,0.95966,0.087984,0.87167
12.25,1.1813,0.054157,1.1271
12.26,1.8215,0.03851,1.783
12.27,3.7698,0.030352,3.7395
12.28,9.4997,0.028431,9.4713
12.29,16.728,0.020216,16.708
12.3,13.688,0.023014,13.665
12.31,6.0087,0.020451,5.9883
12.32,2.5272,0.017306,2.5099
12.33,1.4487,0.023452,1.4252
12.34,1.0954,0.027284,1.0681
12.35,1.0832,0.01708,1.0661
12.36,1.558,0.016866,1.5412
12.37,3.2213,0.017149,3.2041
12.38,5.3658,0.024713,5.3411
12.39,4.4363,0.03587,4.4004
12.4,2.1282,0.040433,2.0878
12.41,1.111,0.045098,1.0659
12.42,0.85811,0.065054,0.79305
12.43,0.90367,0.1214,0.78227
12.44,1.26,0.2923,0.96765
12.45,2.4742,0.44815,2.0261
12.46,6.045,0.34371,5.7013
12.47,10.228,0.16724,10.06
12.48,8.0451,0.090543,7.9545
12.49,3.4822,0.067844,3.4143
12.5,1.4807,0.058046,1.4226
12.51,0.83602,0.059106,0.77691
12.52,0.57915,0.053465,0.52569
12.53,0.45463,0.05543,0.3992
12.54,0.38944,0.065207,0.32423
12.55,0.35726,0.096013,0.26125
12.56,0.34782,0.17531,0.17251
12.57,0.35837,0.32109,0.037278
12.58,0.39177,0.82242,-0.43065
12.59,0.45833,1.756,-1.2976
12.6,0.58407,1.8829,-1.2988
12.61,0.83915,1.0443,-0.2051
12.62,1.4652,0.41897,1.0462
12.63,3.3935,0.19905,3.1944
12.64,8.1144,0.11712,7.9973
12.65,11.146,0.076792,11.07
12.66,7.0265,0.05379,6.9727
12.67,2.8563,0.036283,2.82
12.68,1.3548,0.030937,1.3239
12.69,0.88474,0.02832,0.85642
12.7,0.74172,0.022401,0.71932
12.71,0.81077,0.015511,0.79526
12.72,1.2829,0.015885,1.267
12.73,2.3087,0.017194,2.2915
12.74,2.5791,0.022672,2.5564
12.75,1.6437,0.027381,1.6163
12.76,1.0657,0.028976,1.0367
12.77,1.0326,0.034464,0.99814
12.78,1.3226,0.046555,1.2761
12.79,2.1016,0.073995,2.0276
12.8,4.3789,0.12732,4.2516
12.81,11.249,0.25492,10.994
12.82,21.196,0.69313,20.503
12.83,18.776,1.3559,17.42
12.84,8.5242,1.2721,7.2521
12.85,3.4525,0.63844,2.8141
12.86,1.8759,0.24743,1.6285
12.87,1.3667,0.11988,1.2469
12.88,1.3535,0.075466,1.278
12.89,2.0786,0.05925,2.0194
12.9,4.239,0.049853,4.1892
12.91,5.8207,0.044373,5.7763
12.92,3.8793,0.045756,3.8336
12.93,1.747,0.05852,1.6885
12.94,0.97797,0.089174,0.8888
12.95,0.78955,0.17303,0.61651
12.96,0.86157,0.46704,0.39453
12.97,1.3231,0.9443,0.3788
12.98,2.9239,0.9321,1.9918
12.99,5.8939,0.48543,5.4085
13,6.1206,0.19281,5.9278
13.01,3.1597,0.094761,3.0649
13.02,1.3633,0.0642,1.2991
13.03,0.80714,0.046124,0.76102
13.04,0.66907,0.033293,0.63577
13.05,0.75733,0.023807,0.73352
13.06,1.275,0.024143,1.2508
13.07,2.7725,0.02368,2.7489
13.08,4.1328,0.022215,4.1106
13.09,2.967,0.019819,2.9471
13.1,1.3758,0.018245,1.3576
13.11,0.78998,0.017989,0.77199
13.12,0.6877,0.025162,0.66254
13.13,0.83395,0.028167,0.80579
13.14,1.4227,0.033076,1.3896
13.15,3.3703,0.039581,3.3307
13.16,6.9587,0.051324,6.9073
13.17,7.231,0.068452,7.1626
13.18,3.6513,0.11862,3.5326
13.19,1.462,0.30967,1.1524
13.2,0.74533,0.67958,0.065747
13.21,0.48404,0.73975,-0.25571
13.22,0.36362,0.41682,-0.0532
13.23,0.301,0.17617,0.12484
13.24,0.26832,0.0902,0.17812
13.25,0.25482,0.058832,0.19598
13.26,0.25713,0.040942,0.21618
13.27,0.27683,0.036786,0.24004
13.28,0.32209,0.041514,0.28057
13.29,0.41596,0.048889,0.36707
13.3,0.63071,0.057386,0.57332
13.31,1.2473,0.084001,1.1633
13.32,3.0708,0.15328,2.9175
13.33,5.5388,0.37647,5.1623
13.34,4.738,0.66577,4.0722
13.35,2.1822,0.57707,1.6052
13.36,0.98977,0.28466,0.70511
13.37,0.65324,0.12171,0.53153
13.38,0.61329,0.070912,0.54238
13.39,0.82896,0.053298,0.77566
13.4,1.6779,0.040318,1.6375
13.41,3.3562,0.029537,3.3267
13.42,3.6274,0.023094,3.6043
13.43,1.9932,0.020492,1.9727
13.44,0.96179,0.022916,0.93887
13.45,0.6888,0.034142,0.65466
13.46,0.72683,0.03304,0.69379
13.47,1.0758,0.035693,1.0401
13.48,2.3005,0.035668,2.2648
13.49,5.2498,0.033737,5.216
13.5,6.9047,0.037571,6.8671
13.51,4.2551,0.048951,4.2062
13.52,1.811,0.073454,1.7376
13.53,0.98725,0.10776,0.87949
13.54,0.80448,0.20386,0.60062
13.55,0.94383,0.50937,0.43446
13.56,1.6777,1.2451,0.43266
13.57,3.7709,1.5655,2.2054
13.58,5.6716,0.96321,4.7084
13.59,4.0611,0.39167,3.6694
13.6,1.8601,0.17087,1.6892
13.61,1.0598,0.10503,0.95477
13.62,0.9435,0.073323,0.87018
13.63,1.218,0.05576,1.1623
13.64,2.302,0.050919,2.2511
13.65,5.6029,0.049607,5.5533
13.66,9.7846,0.062482,9.7221
13.67,8.0109,0.1062,7.9047
13.68,3.5474,0.23328,3.3141
13.69,1.5241,0.62633,0.89773
13.7,0.89903,1.0033,-0.10431
13.71,0.70388,0.76135,-0.057469
13.72,0.74565,0.33108,0.41457
13.73,1.1621,0.13257,1.0295
13.74,1.826,0.068294,1.7577
13.75,1.6814,0.043496,1.6379
13.76,1.0419,0.027811,1.0141
13.77,0.81232,0.024025,0.7883
13.78,0.93306,0.030312,0.90275
13.79,1.406,0.026938,1.3791
13.8,2.8329,0.016503,2.8164
13.81,7.2225,0.0088535,7.2136
13.82,13.999,0.0036441,13.996
13.83,12.9,0.0053554,12.894
13.84,5.9673,0.0097273,5.9575
13.85,2.3537,0.019797,2.3339
13.86,1.1918,0.022307,1.1695
13.87,0.75093,0.017106,0.73382
13.88,0.54056,0.024336,0.51622
13.89,0.42684,0.042367,0.38447
13.9,0.36295,0.10107,0.26188
13.91,0.33003,0.29383,0.036206
13.92,0.32136,0.46321,-0.14185
13.93,0.33861,0.33502,0.003592
13.94,0.39564,0.13827,0.25737
13.95,0.54045,0.050945,0.48951
13.96,0.96208,0.022469,0.93961
13.97,2.251,0.010066,2.241
13.98,4.2413,0.0069447,4.2343
13.99,3.9364,0.011517,3.9249
14,1.9374,0.016408,1.921
14.01,0.92503,0.015932,0.9091
14.02,0.66369,0.020303,0.64339
14.03,0.70052,0.047353,0.65317
14.04,1.0943,0.14137,0.9529
14.05,2.3827,0.21948,2.1632
14.06,4.1532,0.16119,3.992
14.07,3.6084,0.073584,3.5349
14.08,1.8374,0.040453,1.7969
14.09,1.088,0.034882,1.0531
14.1,1.0503,0.024742,1.0256
14.11,1.4936,0.013142,1.4805
14.12,3.0556,0.010656,3.045
14.13,7.646,0.010979,7.6351
14.14,13.023,0.011058,13.012
14.15,10.236,0.015521,10.221
14.16,4.4002,0.02142,4.3788
14.17,1.8617,0.01756,1.8442
14.18,1.0915,0.015538,1.076
14.19,0.89957,0.017104,0.88247
14.2,1.1691,0.020619,1.1484
14.21,2.2152,0.028601,2.1866
14.22,3.0817,0.043783,3.038
14.23,2.1117,0.076221,2.0354
14.24,0.93822,0.14349,0.79472
14.25,0.47811,0.37072,0.10738
14.26,0.31868,0.75675,-0.43807
14.27,0.24743,0.71243,-0.465
14.28,0.20954,0.34814,-0.1386
14.29,0.18826,0.14148,0.046783
14.3,0.17732,0.076435,0.10088
14.31,0.17448,0.057191,0.11729
14.32,0.18001,0.042977,0.13703
14.33,0.19729,0.037153,0.16014
14.34,0.23769,0.044703,0.19299
14.35,0.34382,0.0649,0.27892
14.36,0.66159,0.10366,0.55793
14.37,1.2381,0.22142,1.0166
14.38,1.315,0.60848,0.7065
14.39,0.81805,0.97351,-0.15546
14.4,0.57142,0.7178,-0.14637
14.41,0.62949,0.30909,0.32039
14.42,0.96378,0.12728,0.83649
14.43,2.0236,0.068543,1.9551
14.44,5.1524,0.043685,5.1087
14.45,9.0994,0.036313,9.0631
14.46,7.4334,0.036772,7.3967
14.47,3.2287,0.025498,3.2032
14.48,1.3121,0.014261,1.2979
14.49,0.69789,0.010627,0.68726
14.5,0.45673,0.011748,0.44498
14.51,0.34033,0.010117,0.33022
14.52,0.27875,0.014056,0.2647
14.53,0.24722,0.026267,0.22096
14.54,0.23665,0.023844,0.21281
14.55,0.24617,0.019352,0.22682
14.56,0.2843,0.022146,0.26215
14.57,0.38186,0.037505,0.34435
14.58,0.65839,0.0884,0.56999
14.59,1.5276,0.23913,1.2885
14.6,3.1177,0.36652,2.7512
14.61,3.248,0.25918,2.9888
14.62,1.6839,0.10691,1.577
14.63,0.73745,0.043104,0.69434
14.64,0.45071,0.024372,0.42633
14.65,0.39315,0.022613,0.37053
14.66,0.49261,0.027929,0.46468
14.67,0.87262,0.037069,0.83555
14.68,1.3036,0.053452,1.2501
14.69,1.0782,0.076508,1.0017
14.7,0.67894,0.14068,0.53826
14.71,0.60509,0.39144,0.21365
14.72,0.79532,0.79585,-0.0005298
14.73,1.4202,0.73095,0.68923
14.74,3.4326,0.34651,3.086
14.75,7.6825,0.14273,7.5397
14.76,9.0327,0.073553,8.9592
14.77,4.9916,0.041729,4.9498
14.78,2.0235,0.026644,1.9968
14.79,1.0729,0.020321,1.0525
14.8,0.8619,0.016227,0.84567
14.81,1.1211,0.016188,1.1049
14.82,2.2314,0.022683,2.2087
14.83,3.5799,0.020787,3.5591
14.84,2.8479,0.011711,2.8362
14.85,1.3503,0.011013,1.3393
14.86,0.72882,0.012577,0.71625
14.87,0.61548,0.01636,0.59912
14.88,0.80543,0.025345,0.78009
14.89,1.6337,0.045591,1.5881
14.9,3.366,0.084882,3.2811
14.91,3.7755,0.18778,3.5877
14.92,2.0876,0.47413,1.6135
14.93,0.94218,0.61428,0.3279
14.94,0.61379,0.36713,0.24666
14.95,0.62834,0.14618,0.48216
14.96,1.0277,0.071395,0.95627
14.97,2.2629,0.049453,2.2135
14.98,3.4998,0.029193,3.4706
14.99,2.5903,0.019752,2.5706
15,1.1869,0.018688,1.1682
15.01,0.6544,0.018748,0.63565
15.02,0.57894,0.033688,0.54525
15.03,0.81743,0.082615,0.73482
15.04,1.7604,0.21768,1.5427
15.05,3.4398,0.30481,3.135
15.06,3.4269,0.19221,3.2347
15.07,1.7181,0.07355,1.6445
15.08,0.73237,0.028412,0.70396
15.09,0.4155,0.014215,0.40129
15.1,0.30408,0.013777,0.2903
15.11,0.26016,0.016524,0.24364
15.12,0.24837,0.011507,0.23687
15.13,0.25965,0.0034865,0.25616
15.14,0.29559,0.0007348,0.29485
15.15,0.36896,8.6118e-05,0.36887
15.16,0.5166,0.0004456,0.51615
15.17,0.85676,0.0041583,0.85261
15.18,1.8535,0.0074283,1.8461
15.19,4.7043,0.0086186,4.6957
15.2,8.0344,0.0064564,8.0279
15.21,6.3275,0.0044611,6.3231
15.22,2.7405,0.0095158,2.731
15.23,1.1903,0.02677,1.1635
15.24,0.74178,0.075743,0.66604
15.25,0.69401,0.10404,0.58997
15.26,1.0625,0.066646,0.99587
15.27,1.8159,0.02808,1.7878
15.28,1.8029,0.014097,1.7888
15.29,1.0201,0.01085,1.0092
15.3,0.60899,0.011389,0.5976
15.31,0.57927,0.01933,0.55994
15.32,0.84382,0.027244,0.81658
15.33,1.827,0.035584,1.7914
15.34,4.0313,0.063554,3.9677
15.35,4.9077,0.15734,4.7503
15.36,2.8359,0.40492,2.431
15.37,1.2094,0.5157,0.69368
15.38,0.7008,0.30396,0.39684
15.39,0.65086,0.12311,0.52775
15.4,1.0132,0.057297,0.95593
15.41,2.1037,0.029589,2.0741
15.42,2.9076,0.019498,2.8881
15.43,1.9514,0.013712,1.9377
15.44,0.90679,0.010761,0.89603
15.45,0.56323,0.010968,0.55227
15.46,0.5687,0.0072774,0.56142
15.47,0.92942,0.010605,0.91882
15.48,2.0749,0.017672,2.0573
15.49,3.3254,0.016718,3.3087
15.5,2.5404,0.017962,2.5224
15.51,1.1461,0.026343,1.1197
15.52,0.57495,0.041984,0.53296
15.53,0.43342,0.071313,0.36211
15.54,0.49289,0.14535,0.34755
15.55,0.84573,0.40423,0.44151
15.56,1.3577,0.80988,0.54782
15.57,1.2204,0.73008,0.49033
15.58,0.75507,0.34137,0.41369
15.59,0.63335,0.13971,0.49363
15.6,0.84141,0.071934,0.76948
15.61,1.6119,0.043637,1.5683
15.62,4.0599,0.035363,4.0245
15.63,8.0824,0.03458,8.0478
15.64,7.7527,0.039528,7.7132
15.65,3.6728,0.064066,3.6087
15.66,1.4356,0.12338,1.3122
15.67,0.71184,0.31436,0.39749
15.68,0.43894,0.47148,-0.032539
15.69,0.3077,0.3193,-0.011598
15.7,0.23443,0.13158,0.10285
15.71,0.18966,0.055525,0.13414
15.72,0.1608,0.030341,0.13046
15.73,0.14173,0.021241,0.12049
15.74,0.12925,0.012279,0.11697
15.75,0.1216,0.0088548,0.11274
15.76,0.11807,0.0088554,0.10921
15.77,0.11847,0.0037412,0.11473
15.78,0.12339,0.002329,0.12106
15.79,0.13462,0.0036382,0.13098
15.8,0.15669,0.0045634,0.15213
15.81,0.20247,0.0074542,0.19502
15.82,0.31844,0.0081951,0.31024
15.83,0.66751,0.0099186,0.65759
15.84,1.3327,0.017625,1.315
15.85,1.4615,0.037552,1.424
15.86,0.87007,0.11797,0.7521
15.87,0.53497,0.21691,0.31806
15.88,0.55673,0.16868,0.38806
15.89,0.91837,0.073099,0.84528
15.9,2.1657,0.027556,2.1381
15.91,4.587,0.013544,4.5735
15.92,4.9731,0.013355,4.9597
15.93,2.6077,0.0099127,2.5977
15.94,1.0888,0.013367,1.0755
15.95,0.63036,0.02547,0.60489
15.96,0.57633,0.04338,0.53295
15.97,0.87953,0.11289,0.76664
15.98,1.5377,0.26893,1.2687
15.99,1.5941,0.2936,1.3005
16,0.94761,0.15365,0.79395
16.01,0.61057,0.061251,0.54932
16.02,0.6554,0.028507,0.62689
16.03,1.1074,0.016875,1.0905
16.04,2.639,0.012223,2.6268
16.05,5.3196,0.013069,5.3065
16.06,5.3192,0.011155,5.3081
16.07,2.6381,0.0063683,2.6317
16.08,1.1067,0.01096,1.0957
16.09,0.65785,0.012045,0.64581
16.1,0.62765,0.0089157,0.61874
16.11,1.011,0.012591,0.99844
16.12,1.6903,0.022896,1.6675
16.13,1.5634,0.037298,1.5261
16.14,0.84371,0.062309,0.78141
16.15,0.50936,0.11662,0.39274
16.16,0.51171,0.33425,0.17746
16.17,0.8421,0.7225,0.1196
16.18,1.9498,0.67596,1.2738
16.19,3.469,0.30854,3.1604
16.2,2.9525,0.11633,2.8362
16.21,1.341,0.060608,1.2803
16.22,0.57515,0.040933,0.53422
16.23,0.33098,0.027185,0.30379
16.24,0.23908,0.024491,0.21459
16.25,0.19974,0.030445,0.16929
16.26,0.1865,0.051887,0.13461
16.27,0.19275,0.13258,0.060169
16.28,0.2221,0.31812,-0.096018
16.29,0.29353,0.35682,-0.063291
16.3,0.47651,0.18547,0.29104
16.31,1.0452,0.073749,0.97144
16.32,2.4865,0.029862,2.4566
16.33,3.5355,0.012844,3.5227
16.34,2.3255,0.0097628,2.3157
16.35,0.98427,0.0070778,0.9772
16.36,0.50645,0.0065037,0.49995
16.37,0.4069,0.0033253,0.40358
16.38,0.53733,0.002702,0.53463
16.39,0.93629,0.0074614,0.92882
16.4,1.1072,0.011118,1.0961
16.41,0.74395,0.010303,0.73364
16.42,0.50264,0.0068806,0.49576
16.43,0.55908,0.013759,0.54533
16.44,0.97599,0.032036,0.94395
16.45,2.3669,0.069107,2.2978
16.46,4.7963,0.20133,4.5949
16.47,4.7958,0.34834,4.4474
16.48,2.3658,0.25871,2.1071
16.49,0.97564,0.10312,0.87252
16.5,0.56453,0.040976,0.52355
16.51,0.53291,0.023296,0.50962
16.52,0.85705,0.017932,0.83912
16.53,1.3227,0.016036,1.3067
16.54,1.0813,0.018205,1.0631
16.55,0.52188,0.03688,0.485
16.56,0.26427,0.088548,0.17572
16.57,0.17931,0.24676,-0.067448
16.58,0.14621,0.4186,-0.27239
16.59,0.1328,0.30301,-0.17021
16.6,0.13072,0.11625,0.014471
16.61,0.1387,0.04611,0.09259
16.62,0.16037,0.024515,0.13586
16.63,0.2094,0.017197,0.1922
16.64,0.33726,0.011785,0.32547
16.65,0.72535,0.0078171,0.71753
16.66,1.4664,0.0070242,1.4593
16.67,1.6118,0.0058687,1.6059
16.68,0.95877,0.0033015,0.95547
16.69,0.60163,0.0041197,0.59751
16.7,0.67769,0.0072874,0.6704
16.71,1.2793,0.0057103,1.2736
16.72,3.1644,0.0078188,3.1566
16.73,5.5566,0.014113,5.5425
16.74,4.536,0.027172,4.5089
16.75,1.9722,0.077129,1.895
16.76,0.8024,0.15306,0.64935
16.77,0.42609,0.12542,0.30067
16.78,0.2773,0.050992,0.22631
16.79,0.20475,0.023162,0.18159
16.8,0.16583,0.01613,0.1497
16.81,0.14573,0.008572,0.13716
16.82,0.13994,0.010521,0.12942
16.83,0.15219,0.015101,0.13709
16.84,0.2073,0.013931,0.19337
16.85,0.39314,0.030739,0.3624
16.86,0.72002,0.090531,0.62949
16.87,0.72642,0.14715,0.57926
16.88,0.41506,0.10562,0.30945
16.89,0.25576,0.043646,0.21211
16.9,0.26188,0.017948,0.24393
16.91,0.43744,0.010041,0.4274
16.92,0.96607,0.0080815,0.95798
16.93,1.4958,0.0014847,1.4943
16.94,1.1219,7.5949e-05,1.1218
16.95,0.54477,0.0041887,0.54058
16.96,0.34981,0.0004168,0.34939
16.97,0.39941,0,0.39941
16.98,0.76352,0.00062934,0.76289
16.99,1.5423,0.0020306,1.5403
17,1.7348,0.00019086,1.7346
17.01,0.99595,0,0.99595
17.02,0.51712,0.002099,0.51502
17.03,0.45212,0.00019938,0.45192
17.04,0.71469,0.0010558,0.71364
17.05,1.5926,9.8925e-05,1.5925
17.06,2.557,0,2.557
17.07,1.9683,0.0044011,1.9639
17.08,0.92427,0.0077285,0.91654
17.09,0.53963,0.0014496,0.53818
17.1,0.5783,0.0030724,0.57522
17.11,1.0996,0.011825,1.0878
17.12,2.2389,0.015303,2.2236
17.13,2.5026,0.038413,2.4641
17.14,1.37,0.1102,1.2598
17.15,0.5957,0.25592,0.33978
17.16,0.3579,0.27368,0.084226
17.17,0.33238,0.13327,0.19911
17.18,0.46642,0.048261,0.41815
17.19,0.62794,0.023046,0.60489
17.2,0.54003,0.018335,0.5217
17.21,0.42734,0.011055,0.41628
17.22,0.51205,0.0050923,0.50696
17.23,0.92471,0.0067461,0.91796
17.24,2.279,0.0069753,2.272
17.25,4.7667,0.005042,4.7616
17.26,4.9603,0.0093298,4.9509
17.27,2.4891,0.012009,2.4771
17.28,0.97916,0.015215,0.96395
17.29,0.48746,0.025929,0.46153
17.3,0.31118,0.04511,0.26607
17.31,0.23374,0.09854,0.1352
17.32,0.19913,0.29172,-0.092587
17.33,0.19128,0.50985,-0.31857
17.34,0.21069,0.36889,-0.1582
17.35,0.27945,0.14262,0.13683
17.36,0.49471,0.060211,0.4345
17.37,1.1645,0.033453,1.131
17.38,2.2014,0.024362,2.177
17.39,2.0383,0.024972,2.0133
17.4,0.98954,0.034249,0.95529
17.41,0.45905,0.061315,0.39773
17.42,0.33409,0.1569,0.17719
17.43,0.42452,0.37131,0.053203
17.44,0.74809,0.39862,0.34947
17.45,0.91146,0.18888,0.72258
17.46,0.6101,0.069287,0.54081
17.47,0.38425,0.031434,0.35281
17.48,0.40773,0.016137,0.3916
17.49,0.73441,0.011347,0.72307
17.5,1.7306,0.005875,1.7248
17.51,2.814,0.0038528,2.8101
17.52,2.1474,0.0050486,2.1424
17.53,0.96001,0.004543,0.95547
17.54,0.49198,0.0027945,0.48919
17.55,0.44168,0.0053714,0.43631
17.56,0.7226,0.0045189,0.71808
17.57,1.2585,0.0033943,1.2551
17.58,1.2085,0.005679,1.2028
17.59,0.65506,0.00925,0.64581
17.6,0.38839,0.018888,0.36951
17.61,0.41251,0.03108,0.38143
17.62,0.77338,0.016874,0.75651
17.63,1.6696,0.0059092,1.6637
17.64,2.0977,0.0088369,2.0889
17.65,1.2548,0.0083763,1.2464
17.66,0.54278,0.006632,0.53615
17.67,0.32252,0.010883,0.31164
17.68,0.33947,0.018429,0.32104
17.69,0.58049,0.04156,0.53893
17.7,0.81431,0.12331,0.691
17.71,0.59859,0.21852,0.38007
17.72,0.31646,0.15958,0.15688
17.73,0.23996,0.061635,0.17832
17.74,0.32674,0.028565,0.29817
17.75,0.69439,0.013991,0.6804
17.76,1.2432,0.0066159,1.2366
17.77,1.1013,0.0071045,1.0942
17.78,0.52157,0.00033209,0.52124
17.79,0.23384,0.0015122,0.23233
17.8,0.14254,0.0058915,0.13665
17.81,0.10962,0.003341,0.10628
17.82,0.097321,0.0068963,0.090424
17.83,0.096286,0.013406,0.08288
17.84,0.10597,0.016001,0.089971
17.85,0.13306,0.029799,0.10326
17.86,0.20588,0.072612,0.13327
17.87,0.43413,0.22341,0.21072
17.88,0.9546,0.41449,0.54011
17.89,1.2074,0.3081,0.89929
17.9,0.74206,0.11262,0.62945
17.91,0.3536,0.045968,0.30763
17.92,0.25216,0.024706,0.22746
17.93,0.31541,0.014968,0.30045
17.94,0.57243,0.0087693,0.56366
17.95,0.80023,0.011451,0.78878
17.96,0.62777,0.016766,0.61101
17.97,0.44841,0.047095,0.40131
17.98,0.53747,0.099974,0.4375
17.99,1.0597,0.080146,0.97958
18,2.634,0.031314,2.6027
18.01,4.4825,0.014714,4.4678
18.02,3.5295,0.0031482,3.5263
18.03,1.5335,0.001774,1.5318
18.04,0.68189,5.6616e-05,0.68183
18.05,0.48024,0,0.48024
18.06,0.61124,0,0.61124
18.07,0.90936,0,0.90936
18.08,0.79859,0.0011157,0.79747
18.09,0.42979,3.4352e-05,0.42976
18.1,0.26508,0.0050968,0.25998
18.11,0.27393,0.0048775,0.26905
18.12,0.47481,0.012841,0.46197
18.13,0.85587,0.037028,0.81885
18.14,0.85626,0.1105,0.74577
18.15,0.47675,0.18662,0.29013
18.16,0.28088,0.12351,0.15737
18.17,0.29016,0.044845,0.24532
18.18,0.51874,0.016957,0.50178
18.19,0.9962,0.011282,0.98492
18.2,1.0831,0.0087738,1.0743
18.21,0.64211,0.0091866,0.63292
18.22,0.40351,0.020075,0.38343
18.23,0.47933,0.045682,0.43365
18.24,0.99822,0.13616,0.86206
18.25,2.1508,0.22591,1.9249
18.26,2.5117,0.14919,2.3625
18.27,1.3905,0.053546,1.337
18.28,0.5636,0.021273,0.54233
18.29,0.28613,0.0090006,0.27713
18.3,0.19301,0.0033541,0.18965
18.31,0.1577,0.0035563,0.15414
18.32,0.14979,0.00088736,0.1489
18.33,0.16447,1.4259e-05,0.16445
18.34,0.2137,0,0.2137
18.35,0.35256,0,0.35256
18.36,0.79633,0.0029002,0.79343
18.37,1.8135,0.0051103,1.8084
18.38,2.3021,0.0096332,2.2925
18.39,1.3747,0.020482,1.3543
18.4,0.59265,0.057914,0.53473
18.41,0.36271,0.14623,0.21648
18.42,0.42007,0.15573,0.26434
18.43,0.73765,0.070449,0.6672
18.44,0.92475,0.025512,0.89923
18.45,0.61662,0.014016,0.6026
18.46,0.35866,0.0084613,0.3502
18.47,0.3595,0.0083861,0.35111
18.48,0.66353,0.010107,0.65343
18.49,1.4565,0.01946,1.4371
18.5,1.9041,0.053868,1.8502
18.51,1.1833,0.11558,1.0678
18.52,0.52984,0.10414,0.4257
18.53,0.35183,0.041848,0.30998
18.54,0.47314,0.014831,0.45831
18.55,0.9219,0.0076897,0.91421
18.56,1.1733,0.0038404,1.1694
18.57,0.72301,0.0023122,0.72069
18.58,0.3084,0.0019464,0.30645
18.59,0.15859,0.0017773,0.15682
18.6,0.10695,0.0020655,0.10488
18.61,0.084852,0.0027857,0.082066
18.62,0.07506,0.0054751,0.069585
18.63,0.072957,0.0033649,0.069592
18.64,0.079055,0.0070832,0.071972
18.65,0.10179,0.0117,0.090087
18.66,0.17608,0.035844,0.14024
18.67,0.34604,0.093801,0.25224
18.68,0.43528,0.11211,0.32317
18.69,0.30451,0.05677,0.24774
18.7,0.218,0.020955,0.19704
18.71,0.2833,0.012382,0.27092
18.72,0.6136,0.0085453,0.60505
18.73,1.3657,0.0095808,1.3561
18.74,1.6626,0.010307,1.6523
18.75,0.9476,0.021866,0.92573
18.76,0.38074,0.064208,0.31653
18.77,0.18684,0.13738,0.049462
18.78,0.1212,0.1239,-0.0027071
18.79,0.094306,0.053385,0.040922
18.8,0.083958,0.020243,0.063715
18.81,0.084788,0.010028,0.07476
18.82,0.09984,0.0053892,0.094451
18.83,0.14996,0.0043519,0.14561
18.84,0.31095,0.0028635,0.30808
18.85,0.6066,0.0032826,0.60331
18.86,0.63775,0.0022844,0.63546
18.87,0.36451,0.0041846,0.36032
18.88,0.22077,0.0061163,0.21465
18.89,0.25017,0.012618,0.23756
18.9,0.48954,0.024647,0.46489
18.91,0.90524,0.053739,0.8515
18.92,0.88342,0.14605,0.73737
18.93,0.49132,0.30664,0.18468
18.94,0.32638,0.3002,0.026182
18.95,0.44006,0.13825,0.30182
18.96,0.96818,0.05264,0.91554
18.97,1.7075,0.025815,1.6817
18.98,1.4566,0.017947,1.4387
18.99,0.67457,0.018868,0.65571
19,0.31306,0.029602,0.28346
19.01,0.22805,0.066789,0.16127
19.02,0.27436,0.16819,0.10617
19.03,0.35698,0.26055,0.096429
19.04,0.31294,0.17904,0.1339
19.05,0.25342,0.066031,0.18739
19.06,0.32281,0.02419,0.29862
19.07,0.66005,0.011179,0.64887
19.08,1.5733,0.0053253,1.568
19.09,2.3182,0.0026798,2.3155
19.1,1.5768,0.0015545,1.5753
19.11,0.6689,0.00044676,0.66846
19.12,0.34404,6.6816e-06,0.34403
19.13,0.31247,0.00029525,0.31217
19.14,0.45433,0.0015004,0.45283
19.15,0.52949,0.0015745,0.52791
19.16,0.36979,0.0031749,0.36661
19.17,0.26653,0.014644,0.25189
19.18,0.34436,0.040473,0.30389
19.19,0.74208,0.058975,0.6831
19.2,1.536,0.034513,1.5015
19.21,1.6573,0.0089851,1.6483
19.22,0.86638,0.0025414,0.86384
19.23,0.35388,6.2339e-05,0.35382
19.24,0.18583,0.0020447,0.18379
19.25,0.12772,0.0038846,0.12383
19.26,0.10503,0.01248,0.092546
19.27,0.099969,0.040142,0.059827
19.28,0.11096,0.081801,0.029162
19.29,0.15143,0.071439,0.079992
19.3,0.28349,0.025899,0.25759
19.31,0.66044,0.0075659,0.65287
19.32,1.0683,0.0016702,1.0667
19.33,0.82109,0,0.82109
19.34,0.37967,0,0.37967
19.35,0.21106,0,0.21106
19.36,0.21192,0,0.21192
19.37,0.33018,5.8493e-06,0.33018
19.38,0.40796,0.00018522,0.40777
19.39,0.30811,0.0011133,0.307
19.4,0.24907,0.0033917,0.24568
19.41,0.35559,0.0083607,0.34723
19.42,0.80104,0.025206,0.77583
19.43,1.6769,0.071344,1.6056
19.44,1.8208,0.11323,1.7075
19.45,0.97612,0.070588,0.90554
19.46,0.45465,0.024419,0.43023
19.47,0.37693,0.011755,0.36517
19.48,0.62556,0.0072716,0.61828
19.49,1.0218,0.0086716,1.0131
19.5,0.87049,0.013626,0.85687
19.51,0.42759,0.027199,0.40039
19.52,0.23557,0.079747,0.15582
19.53,0.23874,0.15738,0.081352
19.54,0.4027,0.13193,0.27077
19.55,0.5474,0.051009,0.49639
19.56,0.39461,0.017348,0.37726
19.57,0.2189,0.0080956,0.2108
19.58,0.1907,0.0047707,0.18593
19.59,0.30916,0.0025509,0.30661
19.6,0.58661,0.0030387,0.58357
19.61,0.66216,0.0010642,0.6611
19.62,0.41666,0,0.41666
19.63,0.29234,0,0.29234
19.64,0.41578,1.8912e-05,0.41576
19.65,0.94782,0.00051259,0.94731
19.66,1.6882,0.003744,1.6844
19.67,1.4339,0.013179,1.4207
19.68,0.64404,0.038404,0.60564
19.69,0.26838,0.048526,0.21986
19.7,0.148,0.0261,0.1219
19.71,0.10199,0.0087108,0.093283
19.72,0.081597,0.0031525,0.078445
19.73,0.07431,0.00065736,0.073652
19.74,0.078938,0.0030185,0.07592
19.75,0.10739,0.0077221,0.099672
19.76,0.20832,0.02328,0.18504
19.77,0.40626,0.064949,0.34131
19.78,0.43844,0.095588,0.34285
19.79,0.2468,0.059297,0.18751
19.8,0.12839,0.021244,0.10715
19.81,0.10895,0.0090902,0.099862
19.82,0.15447,0.0043726,0.1501
19.83,0.22064,0.00038656,0.22026
19.84,0.19735,0,0.19735
19.85,0.15233,0,0.15233
19.86,0.18772,0,0.18772
19.87,0.38347,1.5645e-05,0.38346
19.88,0.84765,0.000247,0.8474
19.89,1.0745,0.00066964,1.0739
19.9,0.66053,0.0056165,0.65491
19.91,0.32432,0.017804,0.30651
19.92,0.27829,0.051423,0.22687
19.93,0.47899,0.088623,0.39037
19.94,0.83688,0.066798,0.77008
19.95,0.7811,0.023653,0.75744
19.96,0.42519,0.0082191,0.41698
19.97,0.28901,0.005059,0.28395
19.98,0.41729,0.0037616,0.41352
19.99,0.87995,0.0050505,0.8749
20,1.2239,0.011105,1.2128
20.01,0.81281,0.033236,0.77957
20.02,0.36492,0.064601,0.30032
20.03,0.22624,0.053117,0.17312
20.04,0.27068,0.019392,0.25129
20.05,0.42306,0.0060034,0.41706
20.06,0.42523,0.0015392,0.42369
20.07,0.27892,0.00055278,0.27837
20.08,0.249,0.00013015,0.24887
20.09,0.43499,0,0.43499
20.1,0.99639,0,0.99639
20.11,1.4563,0,1.4563
20.12,0.98626,0.00021132,0.98605
20.13,0.40962,0.0028565,0.40676
20.14,0.18878,0.0054604,0.18332
20.15,0.11769,0.013068,0.10462
20.16,0.090858,0.038312,0.052546
20.17,0.082632,0.078433,0.0041991
20.18,0.088684,0.071363,0.017321
20.19,0.11857,0.030518,0.088051
20.2,0.22064,0.01228,0.20836
20.21,0.49921,0.0087389,0.49047
20.22,0.7524,0.0077162,0.74469
20.23,0.54633,0.011948,0.53438
20.24,0.26902,0.025852,0.24317
20.25,0.19896,0.062229,0.13673
20.26,0.30182,0.11797,0.18386
20.27,0.54272,0.10332,0.4394
20.28,0.5685,0.042443,0.52606
20.29,0.34551,0.0173,0.32821
20.3,0.25858,0.0093597,0.24922
20.31,0.40942,0.0049198,0.4045
20.32,0.9156,0.0042357,0.91136
20.33,1.3337,0.0032596,1.3305
20.34,0.90707,0.00562,0.90145
20.35,0.38835,0.0070534,0.3813
20.36,0.20968,0.0063494,0.20333
20.37,0.2184,0.0089867,0.20941
20.38,0.31472,0.016798,0.29792
20.39,0.28975,0.038773,0.25098
20.4,0.15472,0.10553,0.049189
20.41,0.080585,0.18928,-0.10869
20.42,0.055967,0.15095,-0.094986
20.43,0.047579,0.058174,-0.010595
20.44,0.046264,0.024104,0.02216
20.45,0.051224,0.016677,0.034547
20.46,0.067438,0.011486,0.055952
20.47,0.11744,0.011484,0.10596
20.48,0.26975,0.02238,0.24737
20.49,0.49128,0.056169,0.43511
20.5,0.44201,0.093831,0.34818
20.51,0.22503,0.067201,0.15783
20.52,0.13804,0.023947,0.11409
20.53,0.18302,0.0088805,0.17414
20.54,0.34748,0.0037174,0.34376
20.55,0.41134,0.0049458,0.4064
20.56,0.23985,0.0031561,0.23669
20.57,0.10457,0,0.10457
20.58,0.057822,0,0.057822
20.59,0.041784,0,0.041784
20.6,0.035303,6.3692e-05,0.035239
20.61,0.033209,0.00074452,0.032464
20.62,0.034669,0.002492,0.032177
20.63,0.042492,0.0091482,0.033344
20.64,0.068381,0.024763,0.043617
20.65,0.11615,0.035003,0.081144
20.66,0.12314,0.021624,0.10152
20.67,0.08352,0.0069035,0.076617
20.68,0.06684,0.0026972,0.064143
20.69,0.084452,0.0022475,0.082204
20.7,0.14017,0.003694,0.13648
20.71,0.18769,0.0092824,0.17841
20.72,0.17847,0.0237,0.15477
20.73,0.20937,0.056865,0.15251
20.74,0.40457,0.063524,0.34105
20.75,1.0104,0.030166,0.98026
20.76,1.7787,0.012388,1.7663
20.77,1.4627,0.0061532,1.4565
20.78,0.66216,0.0022671,0.65989
20.79,0.32778,0.0010903,0.32669
20.8,0.32175,0.00060679,0.32114
20.81,0.49111,0.0018016,0.48931
20.82,0.50854,0.0023193,0.50622
20.83,0.30136,0.0039486,0.29742
20.84,0.19159,0.0068716,0.18472
20.85,0.24272,0.014292,0.22843
20.86,0.47721,0.035035,0.44218
20.87,0.65346,0.092719,0.56075
20.88,0.43993,0.15914,0.28079
20.89,0.21064,0.11954,0.091107
20.9,0.15182,0.043673,0.10815
20.91,0.21189,0.017136,0.19476
20.92,0.31469,0.009728,0.30496
20.93,0.27314,0.0073273,0.26581
20.94,0.17724,0.0098224,0.16742
20.95,0.18906,0.020324,0.16873
20.96,0.38044,0.051548,0.3289
20.97,0.75621,0.068748,0.68746
20.98,0.78319,0.038491,0.7447
20.99,0.40269,0.011769,0.39092
21,0.17127,0.0041483,0.16712
21.01,0.097765,0.0014102,0.096355
21.02,0.074812,0.0017104,0.073101
21.03,0.070689,0,0.070689
21.04,0.081023,0,0.081023
21.05,0.11722,0,0.11722
21.06,0.23454,0.00011119,0.23443
21.07,0.5609,0.00074745,0.56015
21.08,0.88469,0,0.88469
21.09,0.65325,0,0.65325
21.1,0.2959,0,0.2959
21.11,0.17462,0,0.17462
21.12,0.21222,1.7586e-06,0.21222
21.13,0.32572,1.1493e-05,0.32571
21.14,0.30121,6.4688e-05,0.30114
21.15,0.17621,0.00099223,0.17521
21.16,0.13785,0.0052418,0.13261
21.17,0.21881,0.013506,0.20531
21.18,0.42042,0.03333,0.38709
21.19,0.46982,0.08214,0.38768
21.2,0.27487,0.10953,0.16535
21.21,0.15742,0.062878,0.094537
21.22,0.1823,0.021593,0.16071
21.23,0.33558,0.0077363,0.32784
21.24,0.42615,0.0026152,0.42353
21.25,0.28022,0.001865,0.27836
21.26,0.15893,0.0022661,0.15667
21.27,0.17067,0.0024393,0.16823
21.28,0.32508,0.0021472,0.32293
21.29,0.48822,0.0016456,0.48657
21.3,0.36571,0.0033988,0.36231
21.31,0.18069,0.0093752,0.17131
21.32,0.12417,0.024693,0.099476
21.33,0.1611,0.065254,0.095846
21.34,0.2379,0.10509,0.13281
21.35,0.22769,0.073652,0.15403
21.36,0.18846,0.026589,0.16187
21.37,0.26801,0.011415,0.2566
21.38,0.62363,0.0055119,0.61811
21.39,1.2568,0.0036489,1.2531
21.4,1.254,0.005705,1.2483
21.41,0.61388,0.014912,0.59896
21.42,0.24421,0.03313,0.21108
21.43,0.12471,0.034569,0.090146
21.44,0.081588,0.015141,0.066447
21.45,0.063232,0.0044901,0.058741
21.46,0.057133,0.0025405,0.054592
21.47,0.063332,0.0012325,0.062099
21.48,0.098423,0,0.098423
21.49,0.18799,0,0.18799
21.5,0.24085,0,0.24085
21.51,0.16752,0,0.16752
21.52,0.11201,0,0.11201
21.53,0.1452,0,0.1452
21.54,0.29609,0.00074334,0.29534
21.55,0.4384,0.0068073,0.4316
21.56,0.32462,0.01892,0.3057
21.57,0.17798,0.023311,0.15467
21.58,0.17392,0.011286,0.16263
21.59,0.33031,0.003101,0.32721
21.6,0.53021,0.0016224,0.52858
21.61,0.42372,0.0026617,0.42106
21.62,0.20758,0.0057609,0.20182
21.63,0.13614,0.012918,0.12322
21.64,0.18498,0.034959,0.15003
21.65,0.28283,0.057066,0.22577
21.66,0.2499,0.040561,0.20934
21.67,0.15395,0.014168,0.13978
21.68,0.15117,0.005126,0.14605
21.69,0.29287,0.0021347,0.29074
21.7,0.54732,0.00020436,0.54712
21.71,0.52505,0.00027334,0.52478
21.72,0.26451,0.00072411,0.26379
21.73,0.13185,0.0010368,0.13081
21.74,0.12364,0.0011897,0.12245
21.75,0.1771,0.0035317,0.17357
21.76,0.17858,0.0099128,0.16866
21.77,0.11534,0.025837,0.089504
21.78,0.096303,0.065519,0.030785
21.79,0.16052,0.098734,0.061783
21.8,0.31459,0.065667,0.24892
21.81,0.35005,0.023271,0.32678
21.82,0.19479,0.011033,0.18376
21.83,0.088639,0.0071039,0.081535
21.84,0.055291,0.0083764,0.046915
21.85,0.047164,0.016789,0.030375
21.86,0.049922,0.043453,0.006469
21.87,0.064309,0.08185,-0.017541
21.88,0.10619,0.071802,0.03439
21.89,0.24039,0.028732,0.21166
21.9,0.54798,0.0097181,0.53826
21.91,0.69598,0.0043957,0.69158
21.92,0.41651,0.0015798,0.41493
21.93,0.18278,0.0010204,0.18176
21.94,0.12374,6.0435e-05,0.12368
21.95,0.15626,0,0.15626
21.96,0.18684,0,0.18684
21.97,0.14132,0.00017656,0.14114
21.98,0.1147,0.0013418,0.11335
21.99,0.18104,0.0045638,0.17648
22,0.39389,0.014164,0.37973
22.01,0.55202,0.023482,0.52854
22.02,0.3702,0.017155,0.35304
22.03,0.17633,0.005828,0.1705
22.04,0.14072,0.0021176,0.1386
22.05,0.22508,0.00099276,0.22408
22.06,0.3036,0.00078456,0.30281
22.07,0.20848,0.0025524,0.20593
22.08,0.095286,0.0082456,0.087041
22.09,0.051872,0.016936,0.034936
22.1,0.038404,0.015271,0.023133
22.11,0.034836,0.0054142,0.029422
22.12,0.037275,0.0013279,0.035948
22.13,0.048674,3.6522e-06,0.048671
22.14,0.086198,0,0.086198
22.15,0.18707,0,0.18707
22.16,0.28089,0,0.28089
22.17,0.21693,0,0.21693
22.18,0.14071,0,0.14071
22.19,0.18432,0.00036178,0.18396
22.2,0.39798,0.0025239,0.39546
22.21,0.59658,0.0077731,0.58881
22.22,0.41935,0.022436,0.39692
22.23,0.17752,0.035891,0.14163
22.24,0.082427,0.025109,0.057318
22.25,0.052621,0.0086427,0.043978
22.26,0.042648,0.0034845,0.039164
22.27,0.042375,0.0031165,0.039259
22.28,0.053781,0.004609,0.049172
22.29,0.097167,0.011423,0.085745
22.3,0.21404,0.029672,0.18437
22.31,0.31037,0.050387,0.25999
22.32,0.21931,0.039868,0.17945
22.33,0.11209,0.014925,0.097162
22.34,0.096437,0.0052789,0.091158
22.35,0.1569,0.0022086,0.15469
22.36,0.21411,8.7406e-05,0.21402
22.37,0.16025,0.00010076,0.16015
22.38,0.10544,0.00040359,0.10503
22.39,0.13592,0,0.13592
22.4,0.27546,0.00017583,0.27528
22.41,0.38175,0.001431,0.38032
22.42,0.2621,0.0052386,0.25686
22.43,0.13918,0.016519,0.12267
22.44,0.13808,0.039493,0.098592
22.45,0.24561,0.048458,0.19715
22.46,0.3205,0.026151,0.29435
22.47,0.21545,0.009081,0.20637
22.48,0.12026,0.0045562,0.1157
22.49,0.12895,0.0048024,0.12415
22.5,0.23218,0.0088403,0.22334
22.51,0.2932,0.023033,0.27016
22.52,0.19026,0.055061,0.1352
22.53,0.10193,0.071057,0.03087
22.54,0.095654,0.04054,0.055113
22.55,0.14829,0.013194,0.1351
22.56,0.1816,0.0052991,0.1763
22.57,0.14609,0.0020636,0.14402
22.58,0.15424,0.0004182,0.15382
22.59,0.31373,0,0.31373
22.6,0.6797,0,0.6797
22.61,0.79438,3.1227e-05,0.79435
22.62,0.43732,0.00040765,0.43691
22.63,0.17376,0.0022206,0.17154
22.64,0.084883,0.0085125,0.07637
22.65,0.054444,0.025472,0.028972
22.66,0.042184,0.044053,-0.0018694
22.67,0.038832,0.034961,0.0038702
22.68,0.045593,0.012996,0.032598
22.69,0.076592,0.0042373,0.072355
22.7,0.13323,0.0018659,0.13136
22.71,0.13533,0.0015901,0.13374
22.72,0.084555,0.0028617,0.081693
22.73,0.067947,0.0075731,0.060374
22.74,0.10417,0.013618,0.09055
22.75,0.17332,0.010693,0.16263
22.76,0.17238,0.0039153,0.16846
22.77,0.12898,0.00075709,0.12822
22.78,0.16662,0,0.16662
22.79,0.37274,0,0.37274
22.8,0.6632,0,0.6632
22.81,0.56632,0,0.56632
22.82,0.2628,0,0.2628
22.83,0.12997,3.6441e-05,0.12993
22.84,0.12055,0.00047752,0.12007
22.85,0.14423,0.0023422,0.14188
22.86,0.11865,0.0072925,0.11136
22.87,0.088282,0.015901,0.072381
22.88,0.1197,0.016409,0.10329
22.89,0.2483,0.0074542,0.24085
22.9,0.35629,0.0029158,0.35337
22.91,0.24786,0.0013568,0.2465
22.92,0.11971,0.0018216,0.11789
22.93,0.092802,0.0045382,0.088263
22.94,0.13599,0.012693,0.1233
22.95,0.16477,0.024582,0.14019
22.96,0.11475,0.022942,0.091812
22.97,0.081838,0.010191,0.071646
22.98,0.12215,0.0032133,0.11894
22.99,0.24047,0.0017288,0.23874
23,0.27667,0.00079972,0.27587
23.01,0.15491,0.00015139,0.15476
23.02,0.06512,0.00076439,0.064355
23.03,0.034453,0.0013794,0.033073
23.04,0.023563,0.0024377,0.021125
23.05,0.018702,0.0045858,0.014116
23.06,0.016324,0.011621,0.0047037
23.07,0.015307,0.031686,-0.016379
23.08,0.015292,0.066686,-0.051394
23.09,0.016331,0.071573,-0.055241
23.1,0.018981,0.034852,-0.015871
23.11,0.025234,0.012365,0.01287
23.12,0.042903,0.0062068,0.036696
23.13,0.090931,0.0046165,0.086315
23.14,0.14428,0.0069185,0.13736
23.15,0.1221,0.015991,0.10611
23.16,0.086945,0.029178,0.057767
23.17,0.12188,0.027183,0.094702
23.18,0.2599,0.011625,0.24827
23.19,0.3641,0.0030142,0.36109
23.2,0.24663,0.00086167,0.24577
23.21,0.12404,0.00013561,0.1239
23.22,0.11368,0,0.11368
23.23,0.18149,0,0.18149
23.24,0.20474,0,0.20474
23.25,0.13185,0,0.13185
23.26,0.096796,0,0.096796
23.27,0.15274,0,0.15274
23.28,0.27804,0,0.27804
23.29,0.27735,0,0.27735
23.3,0.1502,0,0.1502
23.31,0.089985,0,0.089985
23.32,0.11216,0,0.11216
23.33,0.16355,0.00047674,0.16307
23.34,0.14242,0.0025035,0.13992
23.35,0.096916,0.0066263,0.09029
23.36,0.12162,0.01844,0.10318
23.37,0.25204,0.032653,0.21939
23.38,0.36192,0.026882,0.33503
23.39,0.24691,0.01092,0.23599
23.4,0.10678,0.0041232,0.10266
23.41,0.054023,0.0016238,0.052399
23.42,0.03881,0.00084939,0.037961
23.43,0.036471,0.00069014,0.035781
23.44,0.043895,0.0007581,0.043137
23.45,0.072237,0.00099597,0.071241
23.46,0.16465,0.0017438,0.1629
23.47,0.32606,0.0040756,0.32199
23.48,0.32792,0.010008,0.31792
23.49,0.17168,0.026042,0.14564
23.5,0.092063,0.042554,0.049508
23.51,0.099809,0.03317,0.06664
23.52,0.13759,0.013717,0.12387
23.53,0.12079,0.0059861,0.1148
23.54,0.087586,0.0041107,0.083475
23.55,0.11735,0.0058973,0.11145
23.56,0.24339,0.01366,0.22973
23.57,0.33923,0.030943,0.30829
23.58,0.2322,0.041659,0.19055
23.59,0.12442,0.026303,0.098121
23.6,0.13364,0.009188,0.12445
23.61,0.23154,0.0039002,0.22764
23.62,0.25159,0.0020135,0.24957
23.63,0.13778,0.00094521,0.13683
23.64,0.059631,0.00054381,0.059087
23.65,0.033279,0.00071641,0.032562
23.66,0.024097,0.0011463,0.02295
23.67,0.020674,0.0018029,0.018871
23.68,0.020629,0.003919,0.01671
23.69,0.02543,0.010887,0.014544
23.7,0.039922,0.024543,0.015379
23.71,0.055668,0.029152,0.026516
23.72,0.05548,0.015447,0.040033
23.73,0.067352,0.0054131,0.061939
23.74,0.14222,0.0032831,0.13894
23.75,0.31693,0.0031965,0.31373
23.76,0.38597,0.0064495,0.37952
23.77,0.21946,0.017264,0.2022
23.78,0.087417,0.031619,0.055798
23.79,0.042151,0.028334,0.013817
23.8,0.026697,0.011862,0.014835
23.81,0.020242,0.0038718,0.01637
23.82,0.017769,0.0016831,0.016085
23.83,0.018886,0.00090467,0.017981
23.84,0.025749,0.00040995,0.025339
23.85,0.03318,0.0001274,0.033053
23.86,0.030784,0.00028049,0.030504
23.87,0.031879,0.0007563,0.031123
23.88,0.055954,0.0024916,0.053463
23.89,0.11185,0.0068704,0.10498
23.9,0.13209,0.017407,0.11468
23.91,0.086101,0.026362,0.059739
23.92,0.066177,0.018377,0.0478
23.93,0.1096,0.0067569,0.10284
23.94,0.18715,0.0028291,0.18432
23.95,0.16859,0.0021962,0.16639
23.96,0.091403,0.0033066,0.088097
23.97,0.069411,0.0087124,0.060699
23.98,0.10635,0.018454,0.087895
23.99,0.14424,0.020149,0.1241
24,0.11075,0.010184,0.10057
24.01,0.082488,0.0030084,0.079479
24.02,0.12917,0.00063115,0.12854
24.03,0.24919,0,0.24919
24.04,0.26847,0,0.26847
24.05,0.14944,0,0.14944
24.06,0.083825,3.3883e-05,0.083791
24.07,0.10007,0.00017393,0.099898
24.08,0.14499,0.00066889,0.14432
24.09,0.12102,0.0028915,0.11812
24.1,0.069364,0.0089483,0.060416
24.11,0.065066,0.015552,0.049514
24.12,0.11019,0.012573,0.097618
24.13,0.1369,0.00467,0.13223
24.14,0.08675,0.0016582,0.085091
24.15,0.041266,0.0012933,0.039973
24.16,0.025999,0.0018541,0.024145
24.17,0.022859,0.005472,0.017387
24.18,0.025536,0.012822,0.012714
24.19,0.036494,0.015334,0.02116
24.2,0.072485,0.0084585,0.064027
24.21,0.16992,0.0026881,0.16723
24.22,0.2582,0.00092005,0.25728
24.23,0.18561,0.00031549,0.18529
24.24,0.087764,0.00021657,0.087547
24.25,0.061587,0.00024986,0.061337
24.26,0.075904,0.00041817,0.075485
24.27,0.081292,0.0012599,0.080032
24.28,0.071249,0.00279,0.068459
24.29,0.10149,0.0080044,0.093482
24.3,0.22972,0.021996,0.20772
24.31,0.38424,0.036867,0.34737
24.32,0.3038,0.030598,0.2732
24.33,0.13735,0.012777,0.12457
24.34,0.073564,0.0052244,0.068339
24.35,0.073071,0.004158,0.068913
24.36,0.073664,0.0056805,0.067983
24.37,0.04978,0.013343,0.036437
24.38,0.036769,0.027866,0.0089027
24.39,0.048768,0.032123,0.016645
24.4,0.072553,0.017473,0.05508
24.41,0.066346,0.0056268,0.060719
24.42,0.047833,0.0021132,0.04572
24.43,0.060214,0.00062251,0.059591
24.44,0.1151,0.00010044,0.115
24.45,0.14954,0,0.14954
24.46,0.10716,0,0.10716
24.47,0.086347,0,0.086347
24.48,0.15201,0,0.15201
24.49,0.27393,0,0.27393
24.5,0.25088,0,0.25088
24.51,0.11936,0,0.11936
24.52,0.051097,0,0.051097
24.53,0.029676,0,0.029676
24.54,0.022786,0,0.022786
24.55,0.022271,2.0783e-05,0.02225
24.56,0.029877,0.00086823,0.029009
24.57,0.058558,0.0043122,0.054246
24.58,0.10692,0.0086956,0.098221
24.59,0.10381,0.0086075,0.0952
24.6,0.057298,0.0040829,0.053215
24.61,0.038019,0.0013057,0.036713
24.62,0.048622,0.0003862,0.048236
24.63,0.062779,0,0.062779
24.64,0.053401,3.362e-05,0.053367
24.65,0.052243,0.00026002,0.051983
24.66,0.097824,0.00082752,0.096997
24.67,0.18676,0.0019231,0.18483
24.68,0.18835,0.0047853,0.18356
24.69,0.10386,0.01398,0.089877
24.7,0.069243,0.031506,0.037738
24.71,0.09751,0.037947,0.059563
24.72,0.12961,0.021834,0.10778
24.73,0.097517,0.0075947,0.089922
24.74,0.06926,0.0036456,0.065614
24.75,0.10389,0.0028978,0.10099
24.76,0.1884,0.0041148,0.18428
24.77,0.18672,0.0090241,0.1777
24.78,0.097429,0.013639,0.08379
24.79,0.050495,0.01011,0.040385
24.8,0.047397,0.0035812,0.043816
24.81,0.053169,0.00096211,0.052207
24.82,0.046288,0.00041041,0.045878
24.83,0.051831,0.00027019,0.051561
24.84,0.10511,0,0.10511
24.85,0.19915,0,0.19915
24.86,0.19055,0,0.19055
24.87,0.093124,0.00012707,0.092997
24.88,0.040021,0.00051762,0.039504
24.89,0.023473,0.0012755,0.022198
24.9,0.01851,0.002411,0.016099
24.91,0.018858,0.0023395,0.016519
24.92,0.026742,0.0011727,0.02557
24.93,0.054062,0.00046196,0.0536
24.94,0.094687,0.00069443,0.093992
24.95,0.087013,0.002325,0.084688
24.96,0.051596,0.0073872,0.044208
24.97,0.049663,0.014837,0.034826
24.98,0.08555,0.015649,0.069901
24.99,0.10474,0.0080108,0.096728
25,0.069628,0.0030038,0.066624
25.01,0.049002,0.0011471,0.047855
25.02,0.074533,0.00014056,0.074393
25.03,0.11773,1.2253e-05,0.11772
25.04,0.097649,0.00014192,0.097507
25.05,0.050811,0.00025061,0.050561
25.06,0.039636,0.00020789,0.039428
25.07,0.057406,0.0010008,0.056405
25.08,0.062435,0.0038557,0.05858
25.09,0.036899,0.0088274,0.028072
25.1,0.018513,0.0099876,0.0085251
25.11,0.0126,0.0052395,0.0073605
25.12,0.011366,0.0018564,0.0095096
25.13,0.012671,0.001523,0.011148
25.14,0.01828,0.0017032,0.016576
25.15,0.036481,0.0037321,0.032749
25.16,0.070117,0.0093867,0.06073
25.17,0.075905,0.012948,0.062956
25.18,0.052149,0.0080728,0.044076
25.19,0.057643,0.002513,0.05513
25.2,0.11448,0.00062852,0.11386
25.21,0.1581,0.00017509,0.15793
25.22,0.10376,0,0.10376
25.23,0.043988,0,0.043988
25.24,0.021911,0,0.021911
25.25,0.01519,0.00025061,0.01494
25.26,0.013605,0.0010451,0.01256
25.27,0.015973,0.0028461,0.013127
25.28,0.027193,0.0068911,0.020302
25.29,0.053082,0.0095728,0.043509
25.3,0.064088,0.0063555,0.057733
25.31,0.041894,0.002363,0.039531
25.32,0.028148,0.0012919,0.026856
25.33,0.035869,0.0019895,0.03388
25.34,0.050548,0.0056374,0.044911
25.35,0.048979,0.014373,0.034605
25.36,0.054314,0.021358,0.032956
25.37,0.11101,0.015764,0.095248
25.38,0.21825,0.0062939,0.21195
25.39,0.21898,0.0024222,0.21656
25.4,0.1138,0.00094274,0.11286
25.41,0.062215,0.00041005,0.061805
25.42,0.069318,0.00062441,0.068694
25.43,0.080342,0.000889,0.079453
25.44,0.056331,0.0013714,0.05496
25.45,0.039096,0.0031265,0.03597
25.46,0.053595,0.0092578,0.044337
25.47,0.080953,0.022856,0.058097
25.48,0.068995,0.032124,0.036871
25.49,0.042057,0.02236,0.019697
25.5,0.044066,0.0086869,0.035379
25.51,0.071642,0.0040758,0.067566
25.52,0.077844,0.0034119,0.074432
25.53,0.054726,0.0056941,0.049032
25.54,0.059431,0.013358,0.046073
25.55,0.11554,0.020154,0.095385
25.56,0.15882,0.015017,0.1438
25.57,0.10495,0.0055915,0.09936
25.58,0.045909,0.0016528,0.044256
25.59,0.024679,0.0005456,0.024133
25.6,0.019388,0.00014074,0.019248
25.61,0.020823,0,0.020823
25.62,0.031268,0,0.031268
25.63,0.067879,1.459e-05,0.067865
25.64,0.14283,0.00038763,0.14245
25.65,0.16151,0.0020507,0.15946
25.66,0.09191,0.0055873,0.086323
25.67,0.050968,0.0078984,0.04307
25.68,0.057472,0.0051405,0.052331
25.69,0.06914,0.0014801,0.06766
25.7,0.049809,0.0003291,0.04948
25.71,0.034029,0.00040429,0.033625
25.72,0.045394,0.0013431,0.04405
25.73,0.06996,0.0037584,0.066201
25.74,0.063153,0.0056762,0.057477
25.75,0.04358,0.0040453,0.039534
25.76,0.056557,0.0013302,0.055227
25.77,0.10284,0.00019906,0.10264
25.78,0.11056,0,0.11056
25.79,0.06475,0,0.06475
25.8,0.044796,0,0.044796
25.81,0.064089,0,0.064089
25.82,0.07983,0.00023919,0.079591
25.83,0.053244,0.0013635,0.05188
25.84,0.029393,0.0051939,0.024199
25.85,0.028872,0.012281,0.016592
25.86,0.03723,0.014642,0.022588
25.87,0.033752,0.0082305,0.025521
25.88,0.031232,0.0027615,0.028471
25.89,0.055422,0.0011795,0.054242
25.9,0.10482,0.0009921,0.10383
25.91,0.10404,0.0025848,0.10145
25.92,0.052424,0.0059532,0.046471
25.93,0.022741,0.0069977,0.015743
25.94,0.01336,0.0038364,0.0095234
25.95,0.010443,0.00094008,0.0095026
25.96,0.010308,2.629e-05,0.010281
25.97,0.013805,0,0.013805
25.98,0.02471,0,0.02471
25.99,0.035213,0,0.035213
26,0.028915,0,0.028915
26.01,0.022964,0.0001429,0.022821
26.02,0.034181,0.00088206,0.033299
26.03,0.056045,0.0032186,0.052827
26.04,0.05547,0.0063691,0.049101
26.05,0.047039,0.006084,0.040955
26.06,0.077698,0.0027687,0.07493
26.07,0.15382,0.0011019,0.15272
26.08,0.166,0.0011843,0.16481
26.09,0.090294,0.0027289,0.087565
26.1,0.046621,0.0080263,0.038595
26.11,0.04593,0.014733,0.031197
26.12,0.050315,0.013425,0.03689
26.13,0.038781,0.0058484,0.032933
26.14,0.038952,0.0017392,0.037213
26.15,0.072531,0.00066266,0.071868
26.16,0.10919,0.00019262,0.109
26.17,0.081558,0,0.081558
26.18,0.041017,0,0.041017
26.19,0.033339,0,0.033339
26.2,0.042672,0.00027081,0.042401
26.21,0.038432,0.0015233,0.036909
26.22,0.02705,0.0043924,0.022658
26.23,0.034111,0.0063366,0.027775
26.24,0.060549,0.0042225,0.056326
26.25,0.064052,0.0014735,0.062578
26.26,0.034958,0.00057223,0.034386
26.27,0.016319,0.00076685,0.015552
26.28,0.010532,0.0025025,0.0080291
26.29,0.0092774,0.0060741,0.0032033
26.3,0.010649,0.0077538,0.0028953
26.31,0.017245,0.0047442,0.012501
26.32,0.03583,0.0014203,0.03441
26.33,0.052983,0.00027109,0.052712
26.34,0.040058,0,0.040058
26.35,0.023686,0,0.023686
26.36,0.024299,0,0.024299
26.37,0.033288,0,0.033288
26.38,0.035155,8.2737e-06,0.035147
26.39,0.043252,0.00033283,0.042919
26.4,0.092534,0.0016547,0.090879
26.41,0.17895,0.0032835,0.17566
26.42,0.17302,0.0030001,0.17002
26.43,0.089028,0.0013515,0.087676
26.44,0.054154,0.00062138,0.053533
26.45,0.065731,0.00083184,0.064899
26.46,0.066323,0.0024378,0.063885
26.47,0.03724,0.0070464,0.030193
26.48,0.017631,0.011561,0.0060691
26.49,0.010928,0.0093678,0.0015603
26.5,0.0087781,0.0039001,0.004878
26.51,0.0087469,0.0012924,0.0074545
26.52,0.011728,0.00048924,0.011239
26.53,0.02099,0.00019065,0.0208
26.54,0.030193,0.00016987,0.030023
26.55,0.026223,0.00048092,0.025742
26.56,0.025813,0.0012461,0.024567
26.57,0.049147,0.0032541,0.045893
26.58,0.082157,0.0095062,0.072651
26.59,0.067226,0.019657,0.047569
26.6,0.030577,0.02133,0.0092475
26.61,0.013985,0.011485,0.0025003
26.62,0.0089168,0.0040604,0.0048564
26.63,0.0074791,0.0020728,0.0054063
26.64,0.0081959,0.0023214,0.0058745
26.65,0.01285,0.0051095,0.0077406
26.66,0.022514,0.0090206,0.013494
26.67,0.025035,0.0084339,0.016601
26.68,0.018762,0.0039128,0.014849
26.69,0.021901,0.0011109,0.02079
26.7,0.03987,0.00020496,0.039665
26.71,0.048059,0,0.048059
26.72,0.032559,0,0.032559
26.73,0.026922,0,0.026922
26.74,0.043588,0,0.043588
26.75,0.056334,3.4691e-05,0.0563
26.76,0.038917,0.00055631,0.038361
26.77,0.0251,0.0017136,0.023386
26.78,0.032009,0.0021001,0.029909
26.79,0.042979,0.001116,0.041863
26.8,0.035291,0.00020563,0.035086
26.81,0.030787,6.4565e-05,0.030722
26.82,0.053259,0.00048586,0.052774
26.83,0.084546,0.0020016,0.082545
26.84,0.068276,0.0042739,0.064002
26.85,0.036021,0.0044641,0.031556
26.86,0.029932,0.0022614,0.027671
26.87,0.039173,0.00063308,0.03854
26.88,0.038304,0.00010145,0.038203
26.89,0.036123,0,0.036123
26.9,0.064888,0,0.064888
26.91,0.12092,4.017e-05,0.12088
26.92,0.11534,0.00029934,0.11504
26.93,0.056002,0.0011591,0.054843
26.94,0.023662,0.0040076,0.019654
26.95,0.013567,0.009493,0.0040738
26.96,0.010588,0.0117,-0.0011111
26.97,0.01125,0.0071283,0.004122
26.98,0.018027,0.0025704,0.015457
26.99,0.033803,0.0011306,0.032672
27,0.039581,0.0011206,0.03846
27.01,0.027098,0.0027181,0.02438
27.02,0.024584,0.0052909,0.019293
27.03,0.040744,0.0052536,0.03549
27.04,0.049684,0.0024952,0.047188
27.05,0.033498,0.00061098,0.032887
27.06,0.025279,5.6935e-05,0.025223
27.07,0.038137,0,0.038137
27.08,0.048377,0,0.048377
27.09,0.032825,0,0.032825
27.1,0.019843,8.613e-05,0.019756
27.11,0.022904,0.00053416,0.02237
27.12,0.028825,0.0022597,0.026565
27.13,0.023084,0.0054032,0.017681
27.14,0.020608,0.0063351,0.014273
27.15,0.035355,0.003707,0.031648
27.16,0.052416,0.0014884,0.050927
27.17,0.039601,0.0010443,0.038557
27.18,0.021209,0.0019808,0.019228
27.19,0.019159,0.0056652,0.013494
27.2,0.024304,0.010258,0.014045
27.21,0.021793,0.0093733,0.01242
27.22,0.02013,0.0043806,0.015749
27.23,0.035665,0.001436,0.034229
27.24,0.060359,0.00043591,0.059923
27.25,0.051328,7e-05,0.051258
27.26,0.024065,0,0.024065
27.27,0.011273,5.1006e-05,0.011222
27.28,0.0075446,0.00028427,0.0072603
27.29,0.0069398,0.0011119,0.0058279
27.3,0.0089667,0.0037441,0.0052226
27.31,0.01706,0.0073727,0.009687
27.32,0.030787,0.0073076,0.023479
27.33,0.030161,0.003673,0.026488
27.34,0.017715,0.0013117,0.016404
27.35,0.014067,0.00077065,0.013297
27.36,0.018513,0.0012006,0.017313
27.37,0.019825,0.0030882,0.016737
27.38,0.0194,0.0048635,0.014537
27.39,0.03363,0.0037273,0.029903
27.4,0.064934,0.001367,0.063567
27.41,0.06818,0.0003016,0.067878
27.42,0.039382,4.4407e-05,0.039338
27.43,0.029171,0,0.029171
27.44,0.040474,0,0.040474
27.45,0.041784,0,0.041784
27.46,0.026097,0,0.026097
27.47,0.021266,0,0.021266
27.48,0.030682,0,0.030682
27.49,0.033494,0,0.033494
27.5,0.02365,0,0.02365
27.51,0.024173,0,0.024173
27.52,0.040763,0,0.040763
27.53,0.047583,0.00014753,0.047436
27.54,0.034562,0.0010101,0.033552
27.55,0.037742,0.0027374,0.035005
27.56,0.06813,0.0034311,0.064698
27.57,0.077644,0.0020854,0.075559
27.58,0.043764,0.00065159,0.043112
27.59,0.019123,0.00011783,0.019005
27.6,0.011355,0,0.011355
27.61,0.0099553,2.734e-05,0.0099279
27.62,0.012789,8.7083e-05,0.012702
27.63,0.025222,0.00016555,0.025056
27.64,0.053698,0.00065097,0.053047
27.65,0.065144,0.0025056,0.062639
27.66,0.03875,0.0057791,0.032971
27.67,0.019533,0.0067985,0.012735
27.68,0.017376,0.0040423,0.013333
27.69,0.018077,0.0016624,0.016414
27.7,0.015024,0.0012105,0.013814
27.71,0.018423,0.0018972,0.016525
27.72,0.034503,0.0049036,0.0296
27.73,0.042792,0.0084953,0.034296
27.74,0.027989,0.0072528,0.020737
27.75,0.019158,0.00305,0.016108
27.76,0.026012,0.00095728,0.025055
27.77,0.029954,0.00031911,0.029635
27.78,0.018429,3.5173e-05,0.018394
27.79,0.0089036,0,0.0089036
27.8,0.0057416,0,0.0057416
27.81,0.005101,0,0.005101
27.82,0.0059136,6.0585e-05,0.005853
27.83,0.0095125,0.00060157,0.0089109
27.84,0.018021,0.001307,0.016714
27.85,0.023501,0.0010683,0.022432
27.86,0.021071,0.00030448,0.020767
27.87,0.029898,1.3006e-06,0.029897
27.88,0.060664,2.9214e-05,0.060635
27.89,0.072974,0.00059866,0.072375
27.9,0.041747,0.0017719,0.039975
27.91,0.017103,0.0020671,0.015036
27.92,0.0087555,0.0012,0.0075555
27.93,0.0061404,0.0004392,0.0057011
27.94,0.0056516,0.00010344,0.0055481
27.95,0.0074011,0,0.0074011
27.96,0.012284,0,0.012284
27.97,0.014657,0,0.014657
27.98,0.011409,0.00018316,0.011226
27.99,0.012091,0.00085221,0.011239
28,0.020029,0.0029491,0.01708
28.01,0.023843,0.0060724,0.017771
28.02,0.019643,0.0062026,0.013441
28.03,0.026177,0.0032174,0.022959
28.04,0.049444,0.0012287,0.048216
28.05,0.055329,0.00089319,0.054436
28.06,0.03251,0.0016956,0.030814
28.07,0.020505,0.0041302,0.016375
28.08,0.02418,0.0058769,0.018303
28.09,0.025368,0.0042483,0.02112
28.1,0.021194,0.0016322,0.019562
28.11,0.030915,0.00046308,0.030452
28.12,0.057322,0.0001415,0.057181
28.13,0.059058,3.3163e-05,0.059025
28.14,0.031426,0,0.031426
28.15,0.016494,9.2814e-05,0.016401
28.16,0.015023,0.00052047,0.014503
28.17,0.013532,0.0019109,0.011621
28.18,0.0103,0.0044894,0.0058101
28.19,0.012795,0.0054805,0.0073143
28.2,0.020476,0.003432,0.017044
28.21,0.019454,0.0013935,0.018061
28.22,0.010694,0.00091091,0.0097831
28.23,0.0061812,0.0017338,0.0044474
28.24,0.0053593,0.0046567,0.00070264
28.25,0.0065058,0.0076459,-0.0011401
28.26,0.011153,0.0062088,0.0049446
28.27,0.025714,0.0025208,0.023193
28.28,0.046976,0.00078925,0.046187
28.29,0.04238,0.00028231,0.042098
28.3,0.022121,4.2241e-05,0.022079
28.31,0.01535,3.0518e-05,0.015319
28.32,0.017322,0.00020624,0.017116
28.33,0.016389,0.00053081,0.015859
28.34,0.017571,0.0016778,0.015893
28.35,0.033655,0.004734,0.028921
28.36,0.054601,0.0065201,0.048081
28.37,0.043964,0.0041408,0.039823
28.38,0.022929,0.0014167,0.021513
28.39,0.019223,0.00060295,0.01862
28.4,0.022603,0.0005475,0.022056
28.41,0.017582,0.001244,0.016338
28.42,0.012527,0.0022385,0.010288
28.43,0.016492,0.0019143,0.014577
28.44,0.021509,0.0005985,0.02091
28.45,0.016399,0,0.016399
28.46,0.01246,0,0.01246
28.47,0.017806,0,0.017806
28.48,0.022626,0,0.022626
28.49,0.017309,0,0.017309
28.5,0.016393,0,0.016393
28.51,0.0281,0.00037351,0.027727
28.52,0.034019,0.0015167,0.032502
28.53,0.020318,0.0022087,0.018109
28.54,0.0087345,0.0015037,0.0072308
28.55,0.0046683,0.00061742,0.0040509
28.56,0.0033022,0.0003889,0.0029133
28.57,0.0027779,0.00079975,0.0019781
28.58,0.0026487,0.0028951,-0.0002464
28.59,0.0028388,0.0053187,-0.0024799
28.6,0.0035182,0.0044196,-0.00090147
28.61,0.005515,0.0018448,0.0036703
28.62,0.011558,0.00055741,0.011
28.63,0.02155,0.00013022,0.02142
28.64,0.021991,0,0.021991
28.65,0.015721,2.9433e-05,0.015692
28.66,0.020094,0.00017972,0.019915
28.67,0.032422,0.0005231,0.031899
28.68,0.029716,0.0018782,0.027837
28.69,0.018944,0.0052038,0.01374
28.7,0.021521,0.0067112,0.01481
28.71,0.030604,0.0041655,0.026438
28.72,0.02479,0.0014952,0.023295
28.73,0.014605,0.00062063,0.013984
28.74,0.015026,0.00065361,0.014372
28.75,0.019172,0.0015967,0.017575
28.76,0.014999,0.002587,0.012412
28.77,0.0099563,0.0020486,0.0079077
28.78,0.011222,0.00079056,0.010432
28.79,0.01427,0.00013487,0.014135
28.8,0.015156,0,0.015156
28.81,0.024559,0,0.024559
28.82,0.052296,0,0.052296
28.83,0.065721,0,0.065721
28.84,0.038917,0,0.038917
28.85,0.016145,0.0001963,0.015949
28.86,0.0085197,0.00060337,0.0079163
28.87,0.0066809,0.00071062,0.0059703
28.88,0.0079561,0.00036758,0.0075885
28.89,0.014943,6.7474e-05,0.014876
28.9,0.027798,2.9732e-05,0.027769
28.91,0.028098,0.00048836,0.027609
28.92,0.016361,0.0016517,0.01471
28.93,0.012725,0.0023153,0.010409
28.94,0.016125,0.0015725,0.014553
28.95,0.015361,0.0005908,0.01477
28.96,0.013758,0.000128,0.01363
28.97,0.023037,0,0.023037
28.98,0.036381,0,0.036381
28.99,0.029054,8.106e-05,0.028973
29,0.014789,0.00025905,0.01453
29.01,0.011426,0.00076234,0.010663
29.02,0.012042,0.0026668,0.0093748
29.03,0.0083326,0.0052847,0.0030479
29.04,0.0044659,0.0049876,-0.00052175
29.05,0.0030523,0.00241,0.0006423
29.06,0.0028619,0.00092559,0.0019363
29.07,0.0036359,0.00080438,0.0028316
29.08,0.0067213,0.0017734,0.0049479
29.09,0.013155,0.0039119,0.0092435
29.1,0.01511,0.0044544,0.010656
29.11,0.010444,0.0024124,0.0080319
29.12,0.010732,0.0006423,0.01009
29.13,0.016729,0.00010109,0.016628
29.14,0.015653,3.4937e-06,0.015649
29.15,0.0079826,0,0.0079826
29.16,0.0038403,0,0.0038403
29.17,0.0026006,0,0.0026006
29.18,0.0023958,0,0.0023958
29.19,0.0030524,0.00026803,0.0027843
29.2,0.0053282,0.00056599,0.0047622
29.21,0.0077314,0.00040444,0.0073269
29.22,0.0065005,9.8215e-05,0.0064023
29.23,0.0050777,0,0.0050777
29.24,0.0066955,0.00018256,0.0065129
29.25,0.0087945,0.0012143,0.0075802
29.26,0.0094486,0.002316,0.0071326
29.27,0.015726,0.0018484,0.013877
29.28,0.032325,0.00071059,0.031614
29.29,0.037944,0.00012961,0.037814
29.3,0.022722,0,0.022722
29.31,0.014232,0,0.014232
29.32,0.016103,0,0.016103
29.33,0.014717,0,0.014717
29.34,0.0096759,8.9606e-05,0.0095863
29.35,0.010122,0.00098437,0.0091375
29.36,0.014003,0.0026612,0.011341
29.37,0.012233,0.0028707,0.009362
29.38,0.0089843,0.0013546,0.0076297
29.39,0.01192,0.0002685,0.011652
29.4,0.016327,3.6696e-05,0.01629
29.41,0.013845,0.0002366,0.013608
29.42,0.013747,0.00095922,0.012787
29.43,0.023923,0.001346,0.022577
29.44,0.029128,0.00064816,0.02848
29.45,0.017532,6.4635e-05,0.017467
29.46,0.0078185,0,0.0078185
29.47,0.0047173,0,0.0047173
29.48,0.0043799,0,0.0043799
29.49,0.0063024,0,0.0063024
29.5,0.013362,0,0.013362
29.51,0.023868,0.00012626,0.023741
29.52,0.021572,0.0010702,0.020502
29.53,0.011686,0.0018767,0.0098092
29.54,0.008943,0.0012106,0.0077324
29.55,0.010052,0.00026445,0.0097875
29.56,0.0085836,0,0.0085836
29.57,0.0084238,6.7228e-06,0.0084171
29.58,0.014247,0.00044154,0.013806
29.59,0.018713,0.00099623,0.017717
29.6,0.013804,0.00056213,0.013242
29.61,0.011652,6.2426e-05,0.011589
29.62,0.017538,5.3361e-06,0.017533
29.63,0.01916,0,0.01916
29.64,0.012585,0,0.012585
29.65,0.01146,5.4583e-06,0.011454
29.66,0.016336,3.5787e-05,0.0163
29.67,0.01483,0.00012704,0.014703
29.68,0.0083534,0.0012256,0.0071278
29.69,0.0061502,0.0032409,0.0029093
29.7,0.00676,0.003024,0.003736
29.71,0.0072184,0.0011654,0.006053
29.72,0.011212,0.0002747,0.010937
29.73,0.023648,0.00030316,0.023345
29.74,0.030721,0.00094192,0.029779
29.75,0.018826,0.0028127,0.016014
29.76,0.0078547,0.0028006,0.0050541
29.77,0.0040238,0.0010458,0.0029781
29.78,0.002935,0.00022756,0.0027074
29.79,0.0030353,0.00013949,0.0028958
29.8,0.0046832,0.00012336,0.0045598
29.81,0.0072229,0.00012245,0.0071004
29.82,0.0068506,0.00012697,0.0067236
29.83,0.0057367,0.00014498,0.0055918
29.84,0.0084336,0.00018468,0.0082489
29.85,0.011915,0.00023892,0.011676
29.86,0.010436,0.00025214,0.010184
29.87,0.011132,0.00019783,0.010934
29.88,0.019768,0.00014738,0.019621
29.89,0.023453,0.00013616,0.023317
29.9,0.014209,0.00015822,0.014051
29.91,0.0078266,0.00026586,0.0075608
29.92,0.0074383,0.00031087,0.0071274
29.93,0.0077505,0.00021049,0.00754
29.94,0.0092467,0.00013155,0.0091152
29.95,0.018418,0.0001117,0.018306
29.96,0.030171,9.6741e-05,0.030074
29.97,0.024162,0.00093877,0.023224
29.98,0.012326,0.00058354,0.011742
29.99,0.0098447,0,0.0098447


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_strnmf2.csv <==
0,0.26092,0.28186,-0.02094
0.01,0.26328,0.28696,-0.023683
0.02,0.26566,0.28995,-0.024282
0.030001,0.26809,0.29313,-0.02505
0.040001,0.27054,0.29621,-0.025664
0.050001,0.27304,0.29935,-0.026316
0.060001,0.27556,0.30224,-0.026675
0.070001,0.27813,0.30538,-0.027248
0.080001,0.28074,0.30849,-0.027748
0.090002,0.28338,0.31138,-0.028002
0.1,0.28607,0.31423,-0.028161
0.11,0.28879,0.31761,-0.028814
0.12,0.29156,0.32024,-0.028677
0.13,0.29437,0.32318,-0.028813
0.14,0.29722,0.32613,-0.028909
0.15,0.30012,0.32906,-0.028944
0.16,0.30306,0.33197,-0.028905
0.17,0.30605,0.33495,-0.028899
0.18,0.30909,0.33812,-0.029031
0.19,0.31217,0.34152,-0.029347
0.2,0.31531,0.34534,-0.030034
0.21,0.31849,0.34969,-0.031205
0.22,0.32173,0.35403,-0.032306
0.23,0.32502,0.35803,-0.033011
0.24,0.32836,0.36195,-0.03359
0.25,0.33176,0.36587,-0.034116
0.26,0.33521,0.36983,-0.034619
0.27,0.33873,0.37383,-0.035108
0.28,0.3423,0.37789,-0.035592
0.29,0.34593,0.38201,-0.03608
0.30001,0.34963,0.38623,-0.036607
0.31001,0.35339,0.39065,-0.037262
0.32001,0.35721,0.39542,-0.038211
0.33001,0.3611,0.40071,-0.03961
0.34001,0.36506,0.40668,-0.041625
0.35001,0.36909,0.41361,-0.044526
0.36001,0.37319,0.42171,-0.048522
0.37001,0.37736,0.43097,-0.05361
0.38001,0.38161,0.4387,-0.057087
0.39001,0.38594,0.44579,-0.059856
0.40001,0.39745,0.4506,-0.053141
0.41001,0.40197,0.4539,-0.051927
0.42001,0.40657,0.45482,-0.04825
0.43001,0.41125,0.45529,-0.044036
0.44001,0.41603,0.45658,-0.040557
0.45001,0.42089,0.46078,-0.039893
0.46001,0.42585,0.46626,-0.040413
0.47001,0.4309,0.47363,-0.042739
0.48001,0.43604,0.48212,-0.046072
0.49001,0.44129,0.48953,-0.048242
0.50001,0.44664,0.49619,-0.049551
0.51001,0.4521,0.50242,-0.050322
0.52001,0.45767,0.50849,-0.050828
0.53001,0.46334,0.51429,-0.050946
0.54001,0.46914,0.52015,-0.05101
0.55001,0.47505,0.52618,-0.051132
0.56001,0.48108,0.53256,-0.05148
0.57001,0.48724,0.53939,-0.052158
0.58001,0.49352,0.54689,-0.053363
0.59001,0.49994,0.55439,-0.054452
0.60001,0.5065,0.56227,-0.055772
0.61001,0.51319,0.5712,-0.058009
0.62001,0.52003,0.58109,-0.061055
0.63001,0.52702,0.59101,-0.063994
0.64001,0.53416,0.60106,-0.066898
0.65001,0.54146,0.61123,-0.069765
0.66001,0.54893,0.62163,-0.072698
0.67001,0.55656,0.63226,-0.075705
0.68001,0.56436,0.64309,-0.078728
0.69001,0.57235,0.65418,-0.081833
0.70001,0.58052,0.66557,-0.08505
0.71001,0.58888,0.67662,-0.087743
0.72001,0.60127,0.6868,-0.085532
0.73001,0.61004,0.69629,-0.086252
0.74001,0.61903,0.70596,-0.086929
0.75001,0.62823,0.71554,-0.087305
0.76001,0.63766,0.72568,-0.08802
0.77001,0.64732,0.73698,-0.089661
0.78001,0.65723,0.74908,-0.091855
0.79001,0.66738,0.76308,-0.095706
0.80001,0.67778,0.77834,-0.10055
0.81001,0.68846,0.79361,-0.10515
0.82001,0.69941,0.80921,-0.10979
0.83001,0.71065,0.82518,-0.11453
0.84001,0.72218,0.84162,-0.11944
0.85001,0.73403,0.85865,-0.12462
0.86001,0.74619,0.87622,-0.13003
0.87001,0.75868,0.89442,-0.13574
0.88001,0.77152,0.91334,-0.14182
0.89001,0.78472,0.93307,-0.14836
0.90002,0.79828,0.95371,-0.15543
0.91002,0.81223,0.97539,-0.16316
0.92002,0.82658,0.99823,-0.17164
0.93002,0.84135,1.0223,-0.181
0.94002,0.85656,1.0479,-0.1913
0.95002,0.87221,1.0748,-0.2026
0.96002,0.88834,1.1036,-0.21529
0.97002,0.90495,1.1344,-0.22944
0.98002,0.92208,1.1674,-0.24535
0.99002,0.93974,1.203,-0.26324
1,0.95795,1.2413,-0.28339
1.01,0.97675,1.283,-0.30627
1.02,0.99615,1.3282,-0.33209
1.03,1.0162,1.3777,-0.3615
1.04,1.0369,1.4317,-0.39478
1.05,1.0583,1.4907,-0.43242
1.06,1.0804,1.5554,-0.47498
1.07,1.1033,1.6263,-0.52304
1.08,1.1269,1.7041,-0.57714
1.09,1.1514,1.7892,-0.63779
1.1,1.1768,1.8822,-0.70542
1.11,1.2031,1.9836,-0.78046
1.12,1.2304,2.0937,-0.86332
1.13,1.2586,2.2129,-0.95426
1.14,1.288,2.3411,-1.0531
1.15,1.3184,2.4781,-1.1597
1.16,1.3501,2.6235,-1.2734
1.17,1.383,2.7768,-1.3939
1.18,1.4172,2.9373,-1.5201
1.19,1.4528,3.1046,-1.6518
1.2,1.4898,3.2774,-1.7876
1.21,1.5284,3.455,-1.9265
1.22,1.5687,3.6354,-2.0667
1.23,1.6127,3.8169,-2.2042
1.24,1.6565,4.0073,-2.3508
1.25,1.7023,4.217,-2.5147
1.26,1.7501,4.4513,-2.7012
1.27,1.8001,4.7158,-2.9157
1.28,1.8525,5.016,-3.1635
1.29,1.9074,5.3601,-3.4527
1.3,1.9649,5.7589,-3.7941
1.31,2.0252,6.225,-4.1998
1.32,2.0886,6.7747,-4.6861
1.33,2.1552,7.3833,-5.2281
1.34,2.2253,7.9908,-5.7656
1.35,2.299,8.5593,-6.2603
1.36,2.3768,9.071,-6.6942
1.37,2.4589,9.5137,-7.0548
1.38,2.5455,9.865,-7.3195
1.39,2.6371,10.112,-7.4746
1.4,2.7341,10.205,-7.4713
1.41,2.8369,10.219,-7.3824
1.42,2.946,9.7869,-6.8409
1.43,3.0618,9.6447,-6.5829
1.44,3.1851,7.6632,-4.4782
1.45,3.3164,5.907,-2.5907
1.46,3.4564,13.031,-9.5748
1.47,3.606,25.581,-21.975
1.48,3.7662,31.033,-27.267
1.49,3.9378,24.56,-20.622
1.5,4.122,25.046,-20.924
1.51,4.3202,22.055,-17.734
1.52,4.5373,20.794,-16.257
1.53,4.7679,19.138,-14.37
1.54,5.0175,17.636,-12.619
1.55,5.2881,16.155,-10.867
1.56,5.5823,14.698,-9.1159
1.57,5.9028,13.272,-7.3694
1.58,6.253,11.874,-5.621
1.59,6.6367,10.51,-3.8729
1.6,7.0582,9.1824,-2.1242
1.61,7.5229,7.9002,-0.37733
1.62,8.0368,6.6699,1.3669
1.63,8.6071,5.5001,3.107
1.64,9.2426,4.3999,4.8427
1.65,9.9536,3.3832,6.5704
1.66,10.753,2.4575,8.2951
1.67,11.655,1.6406,10.014
1.68,12.679,0.94925,11.73
1.69,13.848,0.42467,13.423
1.7,15.191,0.016214,15.175
1.71,16.745,0,16.745
1.72,18.555,0,18.555
1.73,20.682,0,20.682
1.74,23.206,0,23.206
1.75,26.23,0,26.23
1.76,29.898,0.062108,29.836
1.77,34.407,0.80768,33.599
1.78,40.035,3.0102,37.025
1.79,47.19,6.6885,40.501
1.8,56.478,12.65,43.828
1.81,68.848,21.806,47.042
1.82,85.839,35.702,50.138
1.83,110.1,56.938,53.16
1.84,146.5,90.353,56.146
1.85,204.89,145.86,59.029
1.86,307.85,244.33,63.52
1.87,518.08,449.7,68.384
1.88,1061.9,984.11,77.743
1.89,2755.1,2628.6,126.57
1.9,6160.7,6203.8,-43.112
1.91,6966.2,7192.5,-226.31
1.92,3668.4,3580.9,87.452
1.93,1387.8,1258.3,129.5
1.94,626.21,597.29,28.924
1.95,354.72,336.02,18.7
1.96,229.55,220.99,8.566
1.97,161.16,156.51,4.6527
1.98,119.57,118.37,1.1946
1.99,92.346,93.685,-1.3385
2,73.544,77.016,-3.4715
2.01,60.008,65.07,-5.0622
2.02,49.937,55.107,-5.17
2.03,42.241,49.793,-7.5519
2.04,36.229,37.899,-1.6701
2.05,31.445,25.62,5.8248
2.06,27.577,18.248,9.3286
2.07,24.408,14.036,10.372
2.08,21.782,56.626,-34.844
2.09,19.586,71.469,-51.882
2.1,17.737,57.668,-39.931
2.11,16.172,50.343,-34.171
2.12,14.848,45.484,-30.636
2.13,13.735,43.46,-29.725
2.14,12.824,40.593,-27.769
2.15,12.132,38.622,-26.49
2.16,11.75,37.006,-25.256
2.17,12.002,36.112,-24.11
2.18,14.215,37.187,-22.971
2.19,21.633,43.5,-21.867
2.2,29.719,50.796,-21.077
2.21,23.937,43.811,-19.874
2.22,13.988,32.098,-18.111
2.23,9.583,26.971,-17.388
2.24,7.94,24.403,-16.463
2.25,7.1006,22.518,-15.417
2.26,6.5515,20.942,-14.39
2.27,6.141,19.58,-13.439
2.28,5.8103,18.384,-12.574
2.29,5.5321,17.36,-11.827
2.3,5.2919,16.511,-11.219
2.31,5.0808,15.814,-10.733
2.32,4.8932,15.252,-10.359
2.33,4.7254,14.815,-10.089
2.34,4.5745,14.495,-9.9205
2.35,4.4383,14.292,-9.8538
2.36,4.3153,14.209,-9.894
2.37,4.2041,14.248,-10.044
2.38,4.1036,14.368,-10.264
2.39,4.0129,14.541,-10.528
2.4,3.9312,14.744,-10.813
2.41,3.8579,14.95,-11.092
2.42,3.7924,15.135,-11.342
2.43,3.7343,15.306,-11.572
2.44,3.6831,15.451,-11.768
2.45,3.6386,15.571,-11.933
2.46,3.6004,15.662,-12.062
2.47,3.5682,15.666,-12.097
2.48,3.542,15.411,-11.869
2.49,3.5214,15.443,-11.921
2.5,3.5064,15.288,-11.782
2.51,3.4969,13.442,-9.9452
2.52,3.4928,5.76,-2.2672
2.53,3.4941,6.0049,-2.5107
2.54,3.5008,18.077,-14.576
2.55,3.513,23.726,-20.213
2.56,3.5306,20.043,-16.512
2.57,3.5537,10.943,-7.389
2.58,3.5826,9.1376,-5.555
2.59,3.6174,10.881,-7.2634
2.6,3.6581,10.011,-6.3524
2.61,3.7052,9.7285,-6.0233
2.62,3.7588,9.5472,-5.7883
2.63,3.8199,9.5196,-5.6997
2.64,3.8877,9.4457,-5.558
2.65,3.9632,9.3834,-5.4203
2.66,4.0468,9.3426,-5.2958
2.67,4.1391,9.3077,-5.1686
2.68,4.2408,9.2732,-5.0325
2.69,4.3525,9.2384,-4.886
2.7,4.4751,9.2025,-4.7275
2.71,4.6095,9.1646,-4.5552
2.72,4.7567,9.1243,-4.3676
2.73,4.918,9.0817,-4.1637
2.74,5.0947,9.0374,-3.9426
2.75,5.2885,8.9922,-3.7037
2.76,5.501,8.9472,-3.4462
2.77,5.7344,8.9034,-3.169
2.78,5.9911,8.8628,-2.8717
2.79,6.2739,8.8275,-2.5535
2.8,6.586,8.8001,-2.2141
2.81,6.9313,8.7794,-1.8481
2.82,7.3141,8.7627,-1.4486
2.83,7.7398,8.7654,-1.0256
2.84,8.2146,8.8048,-0.5902
2.85,8.7459,8.8076,-0.06166
2.86,9.3445,8.7514,0.59304
2.87,10.018,8.5269,1.4911
2.88,10.781,9.1257,1.6554
2.89,11.65,9.4735,2.177
2.9,12.646,6.7466,5.8997
2.91,13.794,2.484,11.31
2.92,15.125,2.1107,13.015
2.93,16.682,8.0927,8.5898
2.94,18.519,8.6366,9.882
2.95,20.705,5.9258,14.779
2.96,23.335,8.91,14.425
2.97,26.54,7.5131,19.027
2.98,30.499,9.5271,20.972
2.99,35.471,14.594,20.877
3.0001,41.834,20.654,21.181
3.0101,50.163,28.539,21.624
3.0201,61.365,39.348,22.017
3.0301,76.942,54.767,22.175
3.0401,99.535,77.353,22.181
3.0501,134.15,111.11,23.035
3.0601,191.3,165.8,25.507
3.0701,296.56,269.96,26.602
3.0801,527.37,504.11,23.251
3.0901,1183,1164.3,18.73
3.1001,3120.1,3062.3,57.757
3.1101,5739.4,5709,30.46
3.1201,4873.9,4961.5,-87.653
3.1301,2132.3,2030.2,102.1
3.1401,828.63,763.34,65.293
3.1501,410.11,383.41,26.696
3.1601,246.1,224.75,21.348
3.1701,165.06,146.25,18.818
3.1801,118.88,100.34,18.535
3.1901,89.996,72.487,17.508
3.2001,70.722,54.058,16.664
3.2101,57.218,41.125,16.093
3.2201,47.396,32.107,15.289
3.2301,40.036,25.213,14.823
3.2401,34.389,18.523,15.866
3.2501,29.966,13.647,16.319
3.2601,26.447,11.196,15.252
3.2701,23.611,9.9754,13.636
3.2801,21.301,8.9829,12.318
3.2901,19.403,9.2003,10.202
3.3001,17.834,8.6753,9.159
3.3101,16.534,5.6197,10.914
3.3201,15.454,4.9077,10.547
3.3301,14.561,4.6948,9.8658
3.3401,13.825,3.8443,9.981
3.3501,13.228,3.5956,9.6323
3.3601,12.753,3.301,9.4516
3.3701,12.388,3.1618,9.2261
3.3801,12.126,3.133,8.9927
3.3901,11.961,3.1957,8.7651
3.4001,11.891,3.346,8.545
3.4101,11.916,3.5913,8.3248
3.4201,12.04,3.9315,8.1081
3.4301,12.267,4.3727,7.8943
3.4401,12.608,4.9216,7.6862
3.4501,13.075,5.5854,7.4899
3.4601,13.69,6.3808,7.3091
3.4701,14.473,7.3433,7.1297
3.4801,15.46,8.5349,6.9256
3.4901,16.698,9.9672,6.7308
3.5001,18.248,11.541,6.7069
3.5101,20.199,13.335,6.8637
3.5201,22.671,15.72,6.9514
3.5301,25.843,19.239,6.6039
3.5401,29.977,24.956,5.021
3.5501,35.477,30.371,5.1053
3.5601,42.986,28.104,14.882
3.5701,53.587,32.219,21.368
3.5801,69.215,57.714,11.501
3.5901,93.624,76.634,16.99
3.6001,134.96,120,14.958
3.6101,213.94,207.32,6.617
3.6201,397.81,401.01,-3.2065
3.6301,949.94,971.51,-21.573
3.6401,2425.9,2428.1,-2.182
3.6501,3751.7,3709.4,42.287
3.6601,2615,2587.8,27.244
3.6701,1048.4,947.47,100.91
3.6801,428.38,382.67,45.705
3.6901,225.2,195.78,29.42
3.7001,140.04,116.65,23.387
3.7101,96.099,75.601,20.498
3.7201,70.357,51.345,19.013
3.7301,53.948,36.233,17.714
3.7401,42.838,26.051,16.787
3.7501,34.976,18.984,15.992
3.7601,29.23,14.061,15.169
3.7701,24.958,10.623,14.335
3.7801,21.84,8.3156,13.524
3.7901,20.007,7.3065,12.701
3.8001,20.379,8.4239,11.955
3.8101,21.812,10.529,11.284
3.8201,18.978,8.7074,10.27
3.8301,14.314,4.6363,9.678
3.8401,11.704,2.7695,8.9349
3.8501,10.308,2.1558,8.1521
3.8601,9.3394,1.9343,7.405
3.8701,8.5741,1.9103,6.6638
3.8801,7.9372,2.0037,5.9335
3.8901,7.3937,2.182,5.2117
3.9001,6.9231,2.4292,4.4938
3.9101,6.5117,2.73,3.7816
3.9201,6.1496,3.0731,3.0765
3.9301,5.8295,3.4492,2.3803
3.9401,5.5452,3.858,1.6873
3.9501,5.2922,4.2879,1.0043
3.9601,5.0666,4.7376,0.32901
3.9701,4.8653,5.2036,-0.33836
3.9801,4.6855,5.6817,-0.99615
3.9901,4.5252,6.1676,-1.6424
4.0001,4.3825,6.6574,-2.2749
4.0101,4.2564,7.1483,-2.8919
4.0201,4.1447,7.6476,-3.5029
4.0301,4.0469,8.1774,-4.1306
4.0401,3.9621,8.6906,-4.7285
4.0501,3.8898,9.1244,-5.2347
4.0601,3.8293,9.5305,-5.7012
4.0701,3.7805,9.9057,-6.1252
4.0801,3.7432,10.166,-6.4227
4.0901,3.7173,10.65,-6.9329
4.1001,3.7031,13.444,-9.7407
4.1101,3.7008,12.29,-8.5888
4.1201,3.711,5.4523,-1.7413
4.1301,3.7344,10.517,-6.7825
4.1401,3.7721,7.1555,-3.3834
4.1501,3.8254,4.7087,-0.88337
4.1601,3.8958,8.257,-4.3612
4.1701,3.9856,5.8444,-1.8588
4.1801,4.0974,0.77944,3.318
4.1901,4.2347,0.44243,3.7922
4.2001,4.4017,2.2493,2.1524
4.2101,4.604,3.5871,1.0169
4.2201,4.8488,3.4194,1.4295
4.2301,5.1456,3.9431,1.2025
4.2401,5.5067,4.4604,1.0463
4.2501,5.9489,5.115,0.8339
4.2601,6.495,5.9542,0.54077
4.2701,7.1771,6.9525,0.22458
4.2801,8.041,8.0964,-0.055401
4.2901,9.154,9.5006,-0.34661
4.3001,10.619,11.342,-0.72333
4.3101,12.597,13.682,-1.0849
4.3201,15.358,16.492,-1.1339
4.3301,19.377,20.747,-1.3708
4.3401,25.558,27.505,-1.9473
4.3501,35.81,36.74,-0.92954
4.3601,54.82,56.412,-1.5926
4.3701,96.971,102.78,-5.8098
4.3801,218.17,233.88,-15.713
4.3901,570.7,583.74,-13.038
4.4001,1014.6,991.14,23.477
4.4101,827.9,827.62,0.27364
4.4201,355.85,347.68,8.1759
4.4301,140.6,137.06,3.5462
4.4401,71.437,73.426,-1.989
4.4501,43.987,44.967,-0.98066
4.4601,30.328,32.075,-1.7466
4.4701,22.526,25.214,-2.6877
4.4801,17.656,21.007,-3.3513
4.4901,14.424,17.929,-3.5048
4.5001,12.185,15.707,-3.522
4.5101,10.584,14.522,-3.9383
4.5201,9.4162,13.842,-4.4259
4.5301,8.555,13.333,-4.7781
4.5401,7.9204,13.028,-5.1071
4.5501,7.4584,12.815,-5.3565
4.5601,7.1347,12.475,-5.3404
4.5701,6.9261,11.448,-4.5222
4.5801,6.818,12.138,-5.3197
4.5901,6.8019,16.521,-9.7186
4.6001,6.8746,15.787,-8.9126
4.6101,7.0374,13.315,-6.2779
4.6201,7.2965,12.443,-5.1466
4.6301,7.6632,9.9153,-2.2521
4.6401,8.1554,8.7272,-0.57182
4.6501,8.7995,8.5216,0.27783
4.6601,9.6336,8.8515,0.78208
4.6701,10.713,11.321,-0.60787
4.6801,12.12,11.905,0.21567
4.6901,13.978,15.185,-1.2074
4.7001,16.479,18.94,-2.4616
4.7101,19.934,21.483,-1.5488
4.7201,24.878,26.279,-1.4002
4.7301,32.288,34.147,-1.8589
4.7401,44.114,46.556,-2.4421
4.7501,64.769,67.69,-2.9205
4.7601,106.22,110.89,-4.6685
4.7701,210.6,221.77,-11.177
4.7801,535.32,564.38,-29.057
4.7901,1247.4,1242.9,4.5169
4.8001,1529.1,1505.2,23.843
4.8101,859.53,846.51,13.017
4.8201,327.82,303.25,24.562
4.8301,145.05,138.41,6.6359
4.8401,81.531,76.357,5.1736
4.8501,52.937,49.801,3.1353
4.8601,37.584,35.049,2.5347
4.8701,28.438,26.894,1.5441
4.8801,22.693,20.209,2.4834
4.8901,19.224,17.045,2.1795
4.9001,18.248,17.187,1.0616
4.9101,21.763,19.15,2.6126
4.9201,26.762,22.362,4.4004
4.9301,22.018,19.609,2.409
4.9401,13.759,11.985,1.7739
4.9501,9.7672,8.396,1.3712
4.9601,8.0809,7.1021,0.97882
4.9701,7.1274,6.4533,0.67408
4.9801,6.4755,6.1117,0.3638
4.9901,5.9899,5.9796,0.010223
5.0001,5.6128,6.1358,-0.52295
5.0101,5.3144,6.7899,-1.4755
5.0201,5.0767,7.341,-2.2642
5.0301,4.8889,6.518,-1.629
5.0401,4.7417,4.8853,-0.14363
5.0501,4.6301,3.75,0.88013
5.0601,4.5503,3.6214,0.92891
5.0701,4.4994,3.9467,0.55274
5.0801,4.4758,5.8272,-1.3515
5.0901,4.4782,6.7353,-2.2571
5.1001,4.5064,6.0496,-1.5432
5.1101,4.5605,6.3514,-1.7908
5.1201,4.6415,5.1363,-0.49474
5.1301,4.7509,3.6293,1.1216
5.1401,4.8909,5.0519,-0.16105
5.1501,5.0645,6.5184,-1.4539
5.1601,5.2758,6.9967,-1.721
5.1701,5.53,7.6379,-2.108
5.1801,5.8337,8.2429,-2.4092
5.1901,6.1956,8.925,-2.7293
5.2001,6.6268,9.7074,-3.0806
5.2101,7.1417,10.549,-3.4071
5.2201,7.759,11.469,-3.7097
5.2301,8.5039,12.955,-4.4516
5.2401,9.41,14.636,-5.2255
5.2501,10.524,15.545,-5.0217
5.2601,11.909,16.418,-4.5084
5.2701,13.66,17.717,-4.057
5.2801,15.911,20.777,-4.8657
5.2901,18.872,26.01,-7.1379
5.3001,22.873,30.385,-7.5125
5.3101,28.462,35.06,-6.5983
5.3201,36.612,42.561,-5.9494
5.3301,49.182,55.844,-6.6626
5.3401,70.126,78.13,-8.0041
5.3501,109.23,118.82,-9.5851
5.3601,196.95,212.71,-15.759
5.3701,452.16,496.5,-44.338
5.3801,1181.4,1231.2,-49.702
5.3901,2032.7,1968.9,63.738
5.4001,1593.2,1564,29.15
5.4101,670.46,641.84,28.617
5.4201,265.9,250.52,15.379
5.4301,135.53,128.63,6.8981
5.4401,83.07,82.112,0.95796
5.4501,56.725,63.537,-6.8121
5.4601,41.581,44.614,-3.033
5.4701,32.081,19.678,12.402
5.4801,25.748,14.554,11.195
5.4901,21.341,30.472,-9.1317
5.5001,18.176,21.338,-3.1616
5.5101,15.857,0,15.857
5.5201,14.138,6.2267,7.9118
5.5301,12.868,15.207,-2.3396
5.5401,11.945,6.16,5.7849
5.5501,11.307,4.1697,7.1371
5.5601,10.915,6.7425,4.1727
5.5701,10.752,6.8045,3.9476
5.5801,10.817,7.218,3.5987
5.5901,11.126,8.0144,3.1121
5.6001,11.721,8.9897,2.7316
5.6101,12.672,10.199,2.4733
5.6201,14.097,11.855,2.242
5.6301,16.195,14.177,2.0178
5.6401,19.31,17.649,1.6603
5.6501,24.067,22.886,1.1815
5.6601,31.707,30.84,0.86746
5.6701,44.978,44.47,0.50784
5.6801,71.1,72.382,-1.2814
5.6901,134.49,140.68,-6.1937
5.7001,329.52,356.15,-26.63
5.7101,807.18,810.41,-3.23
5.7201,1113.4,1066.1,47.282
5.7301,694.77,684.37,10.397
5.7401,270.43,254.71,15.719
5.7501,115.5,108.99,6.5008
5.7601,63.345,59.721,3.6243
5.7701,40.621,37.779,2.8414
5.7801,28.606,26.462,2.1437
5.7901,21.449,19.7,1.7495
5.8001,16.829,15.968,0.86136
5.8101,13.668,14.116,-0.44809
5.8201,11.407,9.9084,1.4987
5.8301,9.734,8.215,1.519
5.8401,8.4611,9.5332,-1.0721
5.8501,7.4708,6.8316,0.63914
5.8601,6.6862,6.3209,0.36534
5.8701,6.0553,7.276,-1.2207
5.8801,5.542,4.9618,0.5802
5.8901,5.1205,5.4311,-0.31064
5.9001,4.772,5.1454,-0.37344
5.9101,4.4827,4.326,0.15674
5.9201,4.2424,5.9319,-1.6895
5.9301,4.0432,5.5779,-1.5347
5.9401,3.8792,5.5356,-1.6564
5.9501,3.7459,6.0277,-2.2818
5.9601,3.6406,6.3039,-2.6633
5.9701,3.5599,6.5257,-2.9658
5.9801,3.5027,6.4604,-2.9577
5.9901,3.4681,7.8703,-4.4022
6.0001,3.456,7.0924,-3.6364
6.0101,3.4667,5.4931,-2.0264
6.0201,3.5015,8.1406,-4.6392
6.0301,3.5623,7.9969,-4.4346
6.0401,3.6521,8.1046,-4.4525
6.0501,3.7754,9.4036,-5.6282
6.0601,3.9379,8.3008,-4.3629
6.0701,4.148,9.1782,-5.0302
6.0801,4.4171,9.4201,-5.003
6.0901,4.7611,10.685,-5.9235
6.1001,5.2032,10.982,-5.7783
6.1101,5.7768,11.303,-5.5258
6.1201,6.5326,12.938,-6.4056
6.1301,7.5495,14.224,-6.6742
6.1401,8.9564,16.77,-7.8137
6.1501,10.975,18.816,-7.8401
6.1601,14.018,19.383,-5.3655
6.1701,18.917,26.114,-7.1963
6.1801,27.603,34.817,-7.2142
6.1901,45.49,51.341,-5.8502
6.2001,92.365,106.23,-13.867
6.2101,237.99,261.41,-23.421
6.2201,517.31,512.02,5.2903
6.2301,561.42,540.61,20.806
6.2401,287.87,285.75,2.1135
6.2501,110.32,105.55,4.768
6.2601,51.758,51.867,-0.10889
6.2701,30.679,31.295,-0.61537
6.2801,20.929,20.883,0.045296
6.2901,15.638,17.813,-2.1749
6.3001,12.484,14.158,-1.6738
6.3101,10.497,12.762,-2.2649
6.3201,9.2122,12.015,-2.8032
6.3301,8.388,11.261,-2.8731
6.3401,7.891,9.8583,-1.9673
6.3501,7.6471,10.511,-2.8642
6.3601,7.618,10.291,-2.6731
6.3701,7.7907,11.711,-3.9205
6.3801,8.1731,11.323,-3.1496
6.3901,8.795,12.162,-3.3669
6.4001,9.7127,12.831,-3.1179
6.4101,11.024,13.738,-2.7142
6.4201,12.89,15.239,-2.3485
6.4301,15.591,18.899,-3.3078
6.4401,19.626,22.014,-2.3885
6.4501,25.967,29.265,-3.2978
6.4601,36.711,38.957,-2.2457
6.4701,57.149,61.493,-4.3442
6.4801,104.21,109.73,-5.5189
6.4901,244.24,266.36,-22.117
6.5001,627.95,640.27,-12.32
6.5101,1006.5,952.04,54.477
6.5201,729.43,719.48,9.9444
6.5301,297.32,296.44,0.87838
6.5401,120.84,116.67,4.1723
6.5501,63.48,60.035,3.4454
6.5601,39.907,37.761,2.1455
6.5701,28.185,24.642,3.5434
6.5801,22.347,17.687,4.6593
6.5901,21.593,16.229,5.3641
6.6001,23.974,20.15,3.8243
6.6101,20.507,14.972,5.5343
6.6201,13.344,7.9712,5.3727
6.6301,9.3844,5.2244,4.16
6.6401,7.5875,4.5494,3.0381
6.6501,6.5376,3.1761,3.3615
6.6601,5.8126,3.1795,2.6331
6.6701,5.2747,2.6301,2.6446
6.6801,4.8627,1.8001,3.0626
6.6901,4.5429,2.2528,2.2901
6.7001,4.2948,2.1122,2.1826
6.7101,4.1051,1.9233,2.1818
6.7201,3.965,1.987,1.978
6.7301,3.8685,2.3024,1.566
6.7401,3.8121,2.3,1.5121
6.7501,3.794,1.8572,1.9368
6.7601,3.8142,2.6172,1.197
6.7701,3.8742,3.0239,0.85036
6.7801,3.9774,3.0599,0.91745
6.7901,4.129,4.1106,0.01837
6.8001,4.3371,4.6975,-0.3603
6.8101,4.6137,4.5856,0.028065
6.8201,4.9747,5.2453,-0.2706
6.8301,5.4441,5.9805,-0.53635
6.8401,6.0567,6.0269,0.029753
6.8501,6.8639,7.7705,-0.90661
6.8601,7.945,8.4846,-0.53963
6.8701,9.4268,9.0646,0.36219
6.8801,11.521,11.798,-0.27617
6.8901,14.607,14.714,-0.1071
6.9001,19.416,19.054,0.36204
6.9101,27.496,27.426,0.070375
6.9201,42.872,43.325,-0.45385
6.9301,78.219,82.293,-4.0738
6.9401,183.33,202.54,-19.205
6.9501,471.3,493.65,-22.355
6.9601,755.41,716.24,39.164
6.9701,547.49,521.92,25.572
6.9801,223.23,210.69,12.545
6.9901,90.795,84.801,5.9945
7.0001,47.715,43.917,3.7976
7.0101,29.925,27.426,2.4993
7.0201,20.855,19.034,1.8219
7.0301,15.606,13.539,2.0662
7.0401,12.311,11.103,1.2075
7.0501,10.13,9.0572,1.0727
7.0601,8.6394,7.5412,1.0983
7.0701,7.6075,7.2604,0.34703
7.0801,6.9028,7.0514,-0.14859
7.0901,6.4506,7.0168,-0.56619
7.1001,6.2119,6.8956,-0.68364
7.1101,6.1755,7.1364,-0.96086
7.1201,6.3564,7.7671,-1.4107
7.1301,6.8031,7.677,-0.87389
7.1401,7.617,8.1203,-0.50329
7.1501,8.9994,10.374,-1.3745
7.1601,11.367,13.043,-1.6766
7.1701,15.679,15.439,0.24012
7.1801,24.583,24.437,0.14598
7.1901,47.517,50.318,-2.8012
7.2001,119.2,128.95,-9.7473
7.2101,270.06,265.27,4.7894
7.2201,317.65,299.03,18.62
7.2301,173.41,170.03,3.3861
7.2401,66.76,62.688,4.0717
7.2501,30.694,28.643,2.051
7.2601,18.095,16.336,1.759
7.2701,12.616,11.459,1.1569
7.2801,10.501,9.8537,0.64741
7.2901,11.417,10.716,0.70063
7.3001,12.708,12.06,0.64821
7.3101,9.6347,9.5191,0.11555
7.3201,5.9752,5.6832,0.29198
7.3301,4.306,4.3875,-0.081461
7.3401,3.5538,4.1769,-0.62303
7.3501,3.1099,3.6277,-0.51779
7.3601,2.805,3.3697,-0.56466
7.3701,2.5807,3.4801,-0.8994
7.3801,2.41,3.6105,-1.2005
7.3901,2.2783,4.7283,-2.45
7.4001,2.1768,5.9882,-3.8114
7.4101,2.0999,5.5739,-3.4741
7.4201,2.0439,2.8586,-0.81466
7.4301,2.0066,0.96032,1.0463
7.4401,1.9869,3.2804,-1.2935
7.4501,1.9843,4.7047,-2.7204
7.4601,1.9996,2.9632,-0.96356
7.4701,2.0341,1.5066,0.5275
7.4801,2.0905,3.1872,-1.0967
7.4901,2.1731,2.6633,-0.49026
7.5001,2.288,0,2.288
7.5101,2.445,0,2.445
7.5201,2.6588,1.6113,1.0475
7.5301,2.9528,2.7613,0.19149
7.5401,3.3653,1.5038,1.8615
7.5501,3.9632,1.982,1.9813
7.5601,4.8712,3.551,1.3202
7.5701,6.345,5.1584,1.1866
7.5801,8.9856,8.1259,0.85962
7.5901,14.522,14.153,0.36912
7.6001,29.41,29.795,-0.385
7.6101,75.206,79.275,-4.0689
7.6201,154.41,148.48,5.9306
7.6301,154.46,145.14,9.3186
7.6401,75.362,72.68,2.6823
7.6501,29.674,26.636,3.0379
7.6601,14.901,13.19,1.7106
7.6701,9.4894,7.7972,1.6922
7.6801,6.9873,5.1205,1.8668
7.6901,5.6704,4.0893,1.5811
7.7001,4.9439,3.7889,1.1549
7.7101,4.56,3.7421,0.81783
7.7201,4.4049,3.716,0.68889
7.7301,4.427,3.7025,0.72451
7.7401,4.6096,3.9591,0.65053
7.7501,4.9616,4.639,0.32258
7.7601,5.5173,5.5511,-0.033709
7.7701,6.3463,6.4738,-0.12746
7.7801,7.5751,7.5125,0.062535
7.7901,9.4381,9.3958,0.042256
7.8001,12.398,12.889,-0.49045
7.8101,17.471,18.571,-1.1002
7.8201,27.27,29.136,-1.8658
7.8301,50.399,53.601,-3.202
7.8401,120.48,134.09,-13.612
7.8501,302.85,315.05,-12.199
7.8601,450.8,422.9,27.9
7.8701,302.89,289.26,13.632
7.8801,120.58,114.13,6.4439
7.8901,50.578,47.124,3.4534
7.9001,27.606,26.296,1.3099
7.9101,18.203,17.09,1.1133
7.9201,14.367,12.954,1.4124
7.9301,13.894,12.301,1.593
7.9401,12.601,11.589,1.0118
7.9501,8.9158,8.9523,-0.036511
7.9601,6.3629,6.5307,-0.16774
7.9701,5.1783,4.0155,1.1628
7.9801,4.5279,2.4648,2.0631
7.9901,4.1106,3.5604,0.5502
8.0001,3.83,4.1547,-0.32472
8.0101,3.6442,2.7819,0.86229
8.0201,3.5312,1.7374,1.7938
8.0301,3.4788,2.4301,1.0487
8.0401,3.4803,3.1731,0.30717
8.0501,3.5334,2.3776,1.1558
8.0601,3.6388,1.5756,2.0632
8.0701,3.8005,1.8965,1.904
8.0801,4.0262,2.754,1.2722
8.0901,4.3276,3.2818,1.0458
8.1001,4.7228,3.3084,1.4144
8.1101,5.2381,4.1314,1.1068
8.1201,5.8926,5.3783,0.5143
8.1301,6.7871,6.4304,0.35669
8.1401,7.995,7.5995,0.39545
8.1501,9.6702,9.2846,0.38558
8.1601,12.078,11.931,0.14701
8.1701,15.71,15.944,-0.23388
8.1801,21.564,22.057,-0.493
8.1901,31.947,32.485,-0.53752
8.2001,53.338,54.916,-1.578
8.2101,109.4,115.48,-6.0793
8.2201,283.6,310.82,-27.218
8.2301,617.72,607.77,9.9548
8.2401,670.48,624.52,45.956
8.2501,343.25,334.04,9.2044
8.2601,130.86,124.65,6.2059
8.2701,60.813,57.598,3.2141
8.2801,35.607,32.705,2.9016
8.2901,23.96,21.435,2.5256
8.3001,17.662,15.968,1.6941
8.3101,13.938,12.441,1.4973
8.3201,11.636,9.6578,1.9783
8.3301,10.215,8.0115,2.2034
8.3401,9.4052,7.6117,1.7935
8.3501,9.0803,7.4687,1.6116
8.3601,9.206,7.4191,1.7869
8.3701,9.8312,8.4809,1.3503
8.3801,11.113,10.172,0.9411
8.3901,13.398,12.591,0.80672
8.4001,17.449,16.784,0.66544
8.4101,25.122,24.63,0.49152
8.4201,41.926,42.996,-1.0702
8.4301,88.87,97.889,-9.0192
8.4401,231.45,256.03,-24.578
8.4501,451.2,434.67,16.529
8.4601,415.68,383.22,32.463
8.4701,191.15,181.4,9.7564
8.4801,74.069,67.295,6.7742
8.4901,36.348,32.487,3.8602
8.5001,21.925,18.807,3.1179
8.5101,14.9,12.642,2.2581
8.5201,10.921,9.4983,1.4228
8.5301,8.4366,6.4499,1.9867
8.5401,6.776,3.1429,3.6331
8.5501,5.6086,2.3609,3.2477
8.5601,4.7556,3.2753,1.4802
8.5701,4.1132,2.3976,1.7157
8.5801,3.6175,0.78263,2.8348
8.5901,3.2276,0.24929,2.9783
8.6001,2.9166,0.94588,1.9707
8.6101,2.6658,0.86464,1.8012
8.6201,2.4625,0.090091,2.3724
8.6301,2.2975,0.078271,2.2192
8.6401,2.1644,0.63985,1.5246
8.6501,2.0589,0.84387,1.215
8.6601,1.9653,0.29302,1.6723
8.6701,1.9082,0,1.9082
8.6801,1.8748,0.75205,1.1228
8.6901,1.8671,1.3502,0.51697
8.7001,1.8895,0.93227,0.9572
8.7101,1.95,0.82125,1.1287
8.7201,2.0625,1.3366,0.72594
8.7301,2.2528,1.411,0.84182
8.7401,2.5697,0.92849,1.6412
8.7501,3.1145,1.5015,1.6129
8.7601,4.1282,3.6755,0.45261
8.7701,6.3137,6.4798,-0.16609
8.7801,12.323,12.145,0.17805
8.7901,30.731,31.462,-0.73097
8.8001,60.84,57.994,2.8459
8.8101,58.438,54.718,3.7196
8.8201,28.032,26.911,1.1214
8.8301,11.377,9.7059,1.6707
8.8401,6.0161,4.7638,1.2523
8.8501,4.0238,2.9755,1.0484
8.8601,3.095,1.8464,1.2486
8.8701,2.6084,1.3771,1.2313
8.8801,2.3484,1.6822,0.66612
8.8901,2.2268,2.0266,0.20017
8.9001,2.2064,2.1345,0.071906
8.9101,2.2763,2.2093,0.067074
8.9201,2.4446,2.593,-0.14835
8.9301,2.7406,3.4851,-0.74455
8.9401,3.2275,4.3775,-1.15
8.9501,4.0381,5.5557,-1.5176
8.9601,5.4736,6.9037,-1.4301
8.9701,8.338,8.4731,-0.13507
8.9801,15.39,14.846,0.54348
8.9901,37.201,40.53,-3.3285
9.0002,88.814,92.132,-3.3183
9.0102,117.64,111.03,6.6133
9.0202,71.182,68.679,2.5032
9.0302,28.06,26.456,1.6045
9.0402,12.822,11.956,0.86588
9.0502,8.0726,8.3018,-0.22922
9.0602,7.2774,7.2487,0.028707
9.0702,8.8054,7.5251,1.2803
9.0802,8.3087,6.4787,1.8301
9.0902,5.1469,4.5075,0.63937
9.1002,3.1933,2.9128,0.28051
9.1102,2.4541,1.4928,0.96134
9.1202,2.1258,1.5267,0.5991
9.1302,1.9512,1.7787,0.1725
9.1402,1.8562,1.8008,0.055336
9.1502,1.8127,2.1778,-0.36506
9.1602,1.8086,2.466,-0.65735
9.1702,1.8386,2.9438,-1.1052
9.1802,1.9015,3.4263,-1.5248
9.1902,1.9993,3.3145,-1.3152
9.2002,2.137,3.0216,-0.88466
9.2102,2.3232,3.1673,-0.84415
9.2202,2.5715,3.7331,-1.1616
9.2302,2.9029,4.5623,-1.6594
9.2402,3.3505,5.2285,-1.878
9.2502,3.9679,5.4725,-1.5046
9.2602,4.8464,6.0167,-1.1703
9.2702,6.1512,7.4468,-1.2955
9.2802,8.2075,9.9643,-1.7568
9.2902,11.735,13.4,-1.6648
9.3002,18.623,20.142,-1.5189
9.3102,35.258,38.067,-2.8087
9.3202,86.327,94.408,-8.0819
9.3302,211.31,223.93,-12.622
9.3402,291.47,280.64,10.835
9.3502,182.05,168.51,13.548
9.3602,71.156,64.146,7.0097
9.3702,30.728,29.175,1.5526
9.3802,17.197,16.341,0.85594
9.3902,11.381,11.898,-0.51745
9.4002,8.3929,8.7303,-0.33741
9.4102,6.7077,7.1831,-0.47541
9.4202,5.7396,6.5446,-0.80507
9.4302,5.2247,5.1307,0.093956
9.4402,5.0511,5.1328,-0.081756
9.4502,5.1936,5.0807,0.11289
9.4602,5.704,6.5252,-0.82122
9.4702,6.745,6.4515,0.2935
9.4802,8.7105,9.2421,-0.53159
9.4902,12.621,11.114,1.5072
9.5002,21.728,23.779,-2.0515
9.5102,48.792,49.647,-0.85468
9.5202,124.8,136.24,-11.432
9.5302,206.64,204.18,2.4565
9.5402,155.88,141.44,14.439
9.5502,65.001,58.022,6.9783
9.5602,26.627,24.428,2.199
9.5702,14.364,13.23,1.1335
9.5802,9.8758,8.7836,1.0921
9.5902,8.2825,7.3222,0.96032
9.6002,6.6994,5.7677,0.9317
9.6102,4.7415,4.0721,0.66942
9.6202,3.5533,3.4983,0.055012
9.6302,2.9323,3.2043,-0.27194
9.6402,2.5493,2.8007,-0.25148
9.6502,2.2887,2.1352,0.1535
9.6602,2.1064,1.6223,0.48418
9.6702,1.9805,1.6916,0.28891
9.6802,1.8987,2.0896,-0.19093
9.6902,1.8545,2.1722,-0.31771
9.7002,1.8448,1.961,-0.11617
9.7102,1.8699,1.8975,-0.027585
9.7202,1.9328,2.2157,-0.28294
9.7302,2.0405,2.8906,-0.85005
9.7402,2.205,3.2516,-1.0466
9.7502,2.4467,3.0797,-0.633
9.7602,2.8004,2.9356,-0.13518
9.7702,3.3278,3.2767,0.051088
9.7802,4.1453,4.5021,-0.35674
9.7902,5.4957,6.2176,-0.72199
9.8002,7.9533,8.3834,-0.43006
9.8102,13.241,13.829,-0.58848
9.8202,27.868,29.362,-1.4944
9.8302,72.14,81.129,-8.9887
9.8402,140.33,139.12,1.2105
9.8502,129.41,119.37,10.039
9.8602,59.897,57.463,2.4339
9.8702,23.705,22.716,0.98881
9.8802,12.129,11.571,0.5581
9.8902,7.7963,7.784,0.012268
9.9002,5.7867,6.4456,-0.65893
9.9102,4.7621,5.3416,-0.57956
9.9202,4.2587,4.2717,-0.013039
9.9302,4.0949,3.9948,0.10008
9.9402,4.2103,4.4553,-0.24492
9.9502,4.622,5.3907,-0.76874
9.9602,5.4303,6.1592,-0.72894
9.9702,6.8817,7.107,-0.22535
9.9802,9.5693,9.5771,-0.0077848
9.9902,15.147,15.625,-0.47868
10,29.531,31.344,-1.8124
10.01,74.494,83.976,-9.482
10.02,169.11,173.17,-4.0588
10.03,198.98,182.6,16.379
10.04,108.56,100.97,7.5912
10.05,41.752,39.046,2.7053
10.06,19.322,18.514,0.80804
10.07,12.036,12.014,0.022511
10.08,9.8577,9.9595,-0.10183
10.09,8.3431,8.2225,0.1206
10.1,5.7515,5.8306,-0.079087
10.11,3.9436,4.2484,-0.30477
10.12,3.0665,3.551,-0.48446
10.13,2.5724,3.0861,-0.51371
10.14,2.2503,2.7912,-0.54092
10.15,2.0285,2.6925,-0.66406
10.16,1.8746,2.8177,-0.94305
10.17,1.7719,2.9499,-1.178
10.18,1.711,2.7999,-1.0889
10.19,1.6876,2.6145,-0.9269
10.2,1.7013,2.5617,-0.86042
10.21,1.7552,2.7927,-1.0375
10.22,1.8572,3.2471,-1.3899
10.23,2.0219,3.5172,-1.4953
10.24,2.2748,3.7611,-1.4862
10.25,2.6622,4.1494,-1.4872
10.26,3.2715,5.0433,-1.7718
10.27,4.2847,6.8354,-2.5507
10.28,6.1332,8.9843,-2.8511
10.29,10.076,12.506,-2.4305
10.3,20.861,23.116,-2.2546
10.31,53.837,60.683,-6.8453
10.32,107.76,109.71,-1.9485
10.33,103.48,96.76,6.7178
10.34,49.06,45.866,3.1943
10.35,19.256,18.019,1.2367
10.36,9.6711,9.9584,-0.28731
10.37,6.1157,7.6704,-1.5546
10.38,4.4654,6.8032,-2.3378
10.39,3.6105,4.4504,-0.83983
10.4,3.1633,2.5398,0.62352
10.41,2.989,2.5422,0.44685
10.42,3.0318,3.5395,-0.50769
10.43,3.3081,4.6541,-1.346
10.44,3.9124,4.7881,-0.8757
10.45,5.0949,4.357,0.73791
10.46,7.5438,7.1654,0.37841
10.47,13.612,14.811,-1.1983
10.48,32.419,36.882,-4.4627
10.49,78.554,83.934,-5.3808
10.5,108.13,101.43,6.6999
10.51,67.643,62.53,5.1125
10.52,26.613,25.427,1.1863
10.53,11.628,11.868,-0.24016
10.54,6.5827,6.6883,-0.10559
10.55,4.3855,3.9766,0.40894
10.56,3.2274,3.3077,-0.080317
10.57,2.5428,3.1964,-0.65359
10.58,2.1073,2.9219,-0.81462
10.59,1.8171,2.2971,-0.48002
10.6,1.6189,1.7208,-0.10191
10.61,1.4829,1.7751,-0.29219
10.62,1.3923,2.0587,-0.66643
10.63,1.3369,2.202,-0.86511
10.64,1.3113,1.848,-0.53674
10.65,1.3132,1.7155,-0.40221
10.66,1.3432,2.6146,-1.2714
10.67,1.4045,3.1123,-1.7078
10.68,1.5041,2.9204,-1.4163
10.69,1.6547,1.9558,-0.30107
10.7,1.878,1.715,0.16301
10.71,2.2132,2.8684,-0.6552
10.72,2.7315,4.3306,-1.5991
10.73,3.5973,5.5198,-1.9225
10.74,5.185,5.8521,-0.66705
10.75,8.6258,8.5669,0.058931
10.76,18.26,19.633,-1.3732
10.77,47.077,52.586,-5.5088
10.78,88.745,87.973,0.77157
10.79,78.619,72.117,6.5023
10.8,35.681,33.17,2.5109
10.81,14.374,13.669,0.70486
10.82,7.5978,7.2113,0.38652
10.83,5.0573,3.9164,1.1409
10.84,3.905,3.6625,0.24244
10.85,3.3633,3.8464,-0.48303
10.86,3.1695,2.8782,0.29126
10.87,3.2364,3.0146,0.22182
10.88,3.5695,4.1359,-0.56644
10.89,4.2647,4.2992,-0.034558
10.9,5.5833,4.7493,0.83394
10.91,8.2278,7.8254,0.40236
10.92,14.507,15.698,-1.191
10.93,33.491,37.231,-3.7399
10.94,84.318,89.929,-5.6109
10.95,129.98,122.4,7.5817
10.96,90.827,83.469,7.3578
10.97,36.881,35.17,1.7109
10.98,15.609,14.782,0.82773
10.99,8.8852,8.2094,0.67578
11,6.4776,6.021,0.45665
11.01,5.0683,4.4211,0.64725
11.02,3.7138,2.5343,1.1795
11.03,2.8644,2.2106,0.65377
11.04,2.4244,2.4927,-0.068348
11.05,2.1758,1.4115,0.76434
11.06,2.0341,0.86113,1.1729
11.07,1.9666,1.8446,0.12205
11.08,1.9593,1.9562,0.0030941
11.09,2.0075,1.7166,0.29091
11.1,2.1133,1.7065,0.40678
11.11,2.2855,1.9713,0.31417
11.12,2.5415,2.6844,-0.14286
11.13,2.9116,3.2055,-0.29385
11.14,3.4477,3.5572,-0.1095
11.15,4.2422,4.1209,0.12135
11.16,5.4705,5.5588,-0.088249
11.17,7.4976,7.7785,-0.28084
11.18,11.197,11.642,-0.44559
11.19,19.144,20.189,-1.0448
11.2,41.15,44.724,-3.5742
11.21,107.79,121.73,-13.945
11.22,210.44,208.56,1.8813
11.23,193.95,174.09,19.858
11.24,89.242,80.998,8.244
11.25,34.692,31.459,3.2328
11.26,17.197,15.603,1.594
11.27,10.596,9.4303,1.1659
11.28,7.4787,6.8884,0.59033
11.29,5.8277,5.3388,0.48892
11.3,4.944,4.0391,0.90494
11.31,4.5575,3.656,0.90144
11.32,4.5936,3.9431,0.65054
11.33,5.1334,4.5901,0.5433
11.34,6.518,6.1989,0.31907
11.35,9.8521,9.7055,0.14659
11.36,19.396,19.776,-0.38001
11.37,48.969,53.781,-4.8121
11.38,97.44,96.493,0.94682
11.39,93.479,84.411,9.0674
11.4,44.357,40.969,3.3877
11.41,17.453,16.37,1.0832
11.42,8.8916,8.1782,0.71346
11.43,5.9711,5.8192,0.15189
11.44,4.5162,5.2785,-0.76234
11.45,3.2302,3.1511,0.0791
11.46,2.361,1.6393,0.72167
11.47,1.8727,1.8077,0.065009
11.48,1.5633,1.2243,0.33903
11.49,1.3454,0.80791,0.53747
11.5,1.1834,1.8897,-0.70633
11.51,1.0589,1.0868,-0.027912
11.52,0.95768,0.15382,0.80387
11.53,0.87963,0.47308,0.40655
11.54,0.81665,0.24076,0.57589
11.55,0.76552,0.12426,0.64125
11.56,0.72397,1.3252,-0.60127
11.57,0.69038,0.70661,-0.01622
11.58,0.66362,0.061094,0.60252
11.59,0.64293,0.23809,0.40483
11.6,0.62765,0.10542,0.52223
11.61,0.61753,0.29736,0.32017
11.62,0.61256,0.94373,-0.33117
11.63,0.61283,0.35687,0.25597
11.64,0.61875,0,0.61875
11.65,0.63098,0.51517,0.11581
11.66,0.65061,0.73096,-0.080353
11.67,0.67924,0.88047,-0.20123
11.68,0.71928,1.0702,-0.35096
11.69,0.77439,1.3151,-0.54076
11.7,0.85015,1.2775,-0.42738
11.71,0.9555,1.4389,-0.4834
11.72,1.1053,1.8575,-0.75216
11.73,1.3259,1.9242,-0.59833
11.74,1.6673,2.1656,-0.49836
11.75,2.2352,2.9225,-0.68728
11.76,3.289,4.0241,-0.73507
11.77,5.6243,6.6121,-0.98776
11.78,12.333,14.538,-2.2056
11.79,31.834,36.388,-4.5537
11.8,56.395,55.946,0.44843
11.81,46.103,42.768,3.3345
11.82,20.068,19.455,0.61218
11.83,8.3292,8.0991,0.23007
11.84,4.9729,5.4893,-0.51643
11.85,4.1286,4.8218,-0.69319
11.86,3.2297,3.8784,-0.6487
11.87,2.1385,3.2674,-1.1289
11.88,1.5561,2.0801,-0.52395
11.89,1.2995,1.537,-0.23749
11.9,1.1713,1.7192,-0.54787
11.91,1.1087,1.3279,-0.21919
11.92,1.0906,1.6404,-0.54983
11.93,1.1093,1.877,-0.76771
11.94,1.164,1.5605,-0.39643
11.95,1.2595,1.7027,-0.44319
11.96,1.4064,1.3938,0.012604
11.97,1.6224,2.173,-0.55059
11.98,1.9492,2.7362,-0.78698
11.99,2.4531,2.8631,-0.41004
12,3.275,3.6219,-0.34687
12.01,4.7417,4.2803,0.46146
12.02,7.7717,7.8518,-0.080129
12.03,15.72,16.412,-0.69139
12.04,40.42,44.34,-3.9207
12.05,87.796,90.75,-2.9533
12.06,95.285,88.595,6.6902
12.07,48.905,45.405,3.5001
12.08,18.813,17.866,0.94664
12.09,8.9099,8.5035,0.40644
12.1,5.3758,5.5368,-0.16103
12.11,3.7812,3.8507,-0.069559
12.12,2.9711,3.147,-0.17589
12.13,2.5685,2.3589,0.2096
12.14,2.441,1.9608,0.48012
12.15,2.5754,2.6357,-0.060236
12.16,3.0837,3.3849,-0.30118
12.17,4.374,4.6305,-0.25641
12.18,8.0122,7.7604,0.25179
12.19,19.562,21.082,-1.52
12.2,41.808,42.937,-1.1292
12.21,45.277,41.674,3.6031
12.22,23.379,21.22,2.1589
12.23,9.1587,8.5113,0.64737
12.24,4.4492,3.976,0.47315
12.25,2.7382,2.5255,0.21268
12.26,1.9356,1.7893,0.14633
12.27,1.4923,1.4339,0.058435
12.28,1.2219,1.3581,-0.13616
12.29,1.0466,0.92242,0.12414
12.3,0.92883,1.1387,-0.20983
12.31,0.84903,0.9442,-0.095172
12.32,0.79636,0.82765,-0.031284
12.33,0.76477,1.155,-0.39021
12.34,0.75135,1.3084,-0.55705
12.35,0.75526,0.75896,-0.0036963
12.36,0.77817,0.83478,-0.056613
12.37,0.82465,0.80716,0.017496
12.38,0.90425,1.2296,-0.32535
12.39,1.0364,1.752,-0.71564
12.4,1.2632,1.9398,-0.67656
12.41,1.6909,2.1788,-0.4879
12.42,2.6535,3.2087,-0.55523
12.43,5.4585,6.0642,-0.60571
12.44,13.28,14.783,-1.503
12.45,21.705,21.88,-0.17512
12.46,16.57,15.639,0.93014
12.47,7.3417,7.4263,-0.084592
12.48,3.5048,4.1924,-0.68757
12.49,2.3566,3.1876,-0.83101
12.5,2.0046,2.7498,-0.74517
12.51,1.9726,2.8448,-0.87211
12.52,2.1518,2.5166,-0.36483
12.53,2.554,2.6808,-0.12684
12.54,3.2895,3.1567,0.13278
12.55,4.6549,4.7408,-0.085956
12.56,7.5008,8.7441,-1.2433
12.57,14.918,15.977,-1.0585
12.58,38.063,41.768,-3.7046
12.59,84.632,87.896,-3.2633
12.6,95.653,88.839,6.8134
12.61,50.571,45.918,4.6535
12.62,19.438,18.534,0.90347
12.63,9.1874,9.0308,0.15656
12.64,5.7442,5.3839,0.36028
12.65,4.0255,3.5541,0.47147
12.66,2.8459,2.5021,0.34382
12.67,2.1564,1.6722,0.48415
12.68,1.7668,1.4797,0.28714
12.69,1.5287,1.3397,0.18904
12.7,1.3812,1.0456,0.33561
12.71,1.2971,0.71599,0.58107
12.72,1.2638,0.77365,0.49017
12.73,1.2775,0.82275,0.45476
12.74,1.3416,1.1138,0.22777
12.75,1.4679,1.3213,0.14658
12.76,1.6818,1.3887,0.29306
12.77,2.0339,1.6765,0.35733
12.78,2.6309,2.2791,0.3518
12.79,3.7261,3.6641,0.062086
12.8,6.05,6.3224,-0.27232
12.81,12.333,12.781,-0.44781
12.82,31.692,35.272,-3.5795
12.83,65.185,67.496,-2.3108
12.84,65.205,59.165,6.0399
12.85,31.754,27.813,3.9403
12.86,12.439,10.916,1.523
12.87,6.2137,5.4463,0.76747
12.88,3.9645,3.494,0.47048
12.89,2.9724,2.7957,0.17671
12.9,2.5258,2.3491,0.17665
12.91,2.4067,2.1072,0.29949
12.92,2.5811,2.202,0.37908
12.93,3.1683,2.8619,0.30642
12.94,4.6299,4.4037,0.22623
12.95,8.7585,8.6713,0.087195
12.96,21.761,23.767,-2.0053
12.97,45.559,47.136,-1.5776
12.98,47.409,43.636,3.773
12.99,23.783,21.175,2.6079
13,9.3712,8.505,0.86626
13.01,4.7814,4.305,0.47639
13.02,3.2173,3.0006,0.2167
13.03,2.3046,2.1365,0.1681
13.04,1.6599,1.5515,0.10843
13.05,1.3024,1.1039,0.1985
13.06,1.1018,1.1711,-0.06922
13.07,0.97947,1.1227,-0.14319
13.08,0.90505,1.0584,-0.15333
13.09,0.86554,0.93624,-0.0707
13.1,0.85558,0.86864,-0.013059
13.11,0.87482,0.86036,0.014455
13.12,0.92775,1.2423,-0.3146
13.13,1.0256,1.3468,-0.32119
13.14,1.1915,1.6085,-0.41702
13.15,1.4738,1.917,-0.44318
13.16,1.9846,2.5083,-0.52367
13.17,3.0321,3.3443,-0.31221
13.18,5.717,5.9171,-0.2001
13.19,14.086,15.751,-1.6659
13.2,31.684,34.13,-2.4454
13.21,37.252,35.028,2.2243
13.22,20.469,18.306,2.163
13.23,8.0718,7.774,0.29779
13.24,3.9058,4.1087,-0.20293
13.25,2.4847,2.725,-0.24036
13.26,1.894,1.8957,-0.0017438
13.27,1.651,1.7614,-0.11045
13.28,1.6182,2.0099,-0.39177
13.29,1.7834,2.368,-0.58464
13.3,2.2464,2.7783,-0.5319
13.31,3.3796,4.1486,-0.76891
13.32,6.655,7.6557,-1.0008
13.33,16.684,19.093,-2.4087
13.34,32.162,32.983,-0.82112
13.35,29.656,26.652,3.0047
13.36,13.84,12.385,1.4545
13.37,5.6214,5.4136,0.20776
13.38,3.044,3.2732,-0.22915
13.39,2.0886,2.4985,-0.40986
13.4,1.5524,1.8765,-0.32411
13.41,1.2364,1.3735,-0.13707
13.42,1.0737,1.0842,-0.010506
13.43,0.99383,0.97347,0.020368
13.44,0.96534,1.1115,-0.14619
13.45,0.97674,1.6879,-0.71114
13.46,1.0241,1.5525,-0.52836
13.47,1.115,1.7318,-0.61683
13.48,1.2594,1.6958,-0.43642
13.49,1.48,1.6064,-0.12636
13.5,1.8204,1.8201,0.00028993
13.51,2.3677,2.394,-0.026286
13.52,3.3157,3.6262,-0.3105
13.53,5.1744,5.2974,-0.12305
13.54,9.6681,10.219,-0.55099
13.55,23.462,25.851,-2.3882
13.56,57.218,63,-5.7822
13.57,78.878,75.314,3.5633
13.58,49.358,42.592,6.7666
13.59,19.45,16.894,2.556
13.6,8.5824,7.6448,0.93755
13.61,4.9978,4.857,0.14083
13.62,3.5296,3.3937,0.13588
13.63,2.8796,2.6117,0.26796
13.64,2.6796,2.4284,0.25124
13.65,2.8614,2.3672,0.49413
13.66,3.5855,3.0599,0.52555
13.67,5.5492,5.2908,0.25834
13.68,11.606,11.773,-0.16725
13.69,29.156,31.876,-2.7193
13.7,49.677,49.342,0.33465
13.71,38.993,34.588,4.4054
13.72,16.635,14.131,2.5038
13.73,6.8171,5.8634,0.95373
13.74,3.638,3.0842,0.55377
13.75,2.3492,2.0089,0.34026
13.76,1.6972,1.2693,0.42794
13.77,1.321,1.1496,0.17134
13.78,1.0859,1.4836,-0.39764
13.79,0.93242,1.2576,-0.32518
13.8,0.83103,0.74279,0.088238
13.81,0.76625,0.39777,0.36849
13.82,0.73094,0.1547,0.57624
13.83,0.72243,0.27227,0.45015
13.84,0.7429,0.48342,0.25948
13.85,0.80069,0.99538,-0.19468
13.86,0.91513,1.0635,-0.14838
13.87,1.1302,0.79059,0.33961
13.88,1.5581,1.2126,0.34549
13.89,2.5552,2.1077,0.44746
13.9,5.5177,5.1262,0.39151
13.91,13.837,15.005,-1.1677
13.92,22.795,22.751,0.043421
13.93,17.246,15.114,2.1321
13.94,7.3087,5.8418,1.4669
13.95,3.1164,2.2182,0.89822
13.96,1.773,0.99193,0.78109
13.97,1.2446,0.44115,0.80347
13.98,1.005,0.32845,0.67657
13.99,0.90951,0.57692,0.33259
14,0.92216,0.80263,0.11953
14.01,1.0732,0.75322,0.31993
14.02,1.5316,0.99758,0.53403
14.03,3.0011,2.4034,0.59768
14.04,7.0929,7.2284,-0.13544
14.05,11.14,10.769,0.37134
14.06,8.1745,7.2993,0.87522
14.07,3.5767,3.1724,0.40428
14.08,1.7999,1.8656,-0.065674
14.09,1.3766,1.6597,-0.28317
14.1,1.1142,1.1302,-0.016068
14.11,0.80473,0.582,0.22273
14.12,0.64107,0.51085,0.13022
14.13,0.5821,0.52632,0.055784
14.14,0.56749,0.52874,0.038748
14.15,0.57891,0.7666,-0.18769
14.16,0.61257,1.0488,-0.43621
14.17,0.6706,0.8108,-0.1402
14.18,0.76022,0.74102,0.019203
14.19,0.89604,0.82706,0.06898
14.2,1.1065,1.0023,0.10423
14.21,1.451,1.4061,0.044809
14.22,2.0691,2.1646,-0.095523
14.23,3.3631,3.8,-0.43689
14.24,6.8348,7.1813,-0.34648
14.25,17.497,18.871,-1.374
14.26,35.932,37.945,-2.0123
14.27,35.97,33.283,2.6874
14.28,17.614,14.894,2.7195
14.29,7.0396,6.1703,0.86933
14.3,3.675,3.4803,0.19472
14.31,2.5201,2.6825,-0.16237
14.32,2.096,1.9931,0.1029
14.33,2.0431,1.7634,0.27972
14.34,2.3109,2.1828,0.12808
14.35,3.0651,3.2003,-0.13514
14.36,4.9698,5.14,-0.17015
14.37,10.719,11.177,-0.45817
14.38,27.291,31.038,-3.7472
14.39,46.655,47.971,-1.3162
14.4,36.613,32.503,4.11
14.41,15.571,13.08,2.4913
14.42,6.3598,5.5911,0.76872
14.43,3.415,3.1012,0.31377
14.44,2.2067,2.0044,0.20231
14.45,1.5653,1.7207,-0.15534
14.46,1.2012,1.7654,-0.56421
14.47,0.98302,1.1555,-0.17247
14.48,0.84552,0.63885,0.20667
14.49,0.75868,0.50069,0.25799
14.5,0.7079,0.57002,0.13788
14.51,0.68668,0.47249,0.21419
14.52,0.69413,0.69688,-0.0027578
14.53,0.73528,1.3158,-0.58052
14.54,0.82384,1.1099,-0.2861
14.55,0.9956,0.90932,0.086273
14.56,1.3395,1.0788,0.26076
14.57,2.1445,1.8719,0.27267
14.58,4.5444,4.4836,0.06085
14.59,11.115,12.188,-1.0731
14.6,17.605,18.014,-0.40821
14.61,12.905,11.671,1.2342
14.62,5.5702,4.4787,1.0916
14.63,2.6224,1.8864,0.73593
14.64,1.7381,1.1108,0.62732
14.65,1.4756,1.0866,0.38899
14.66,1.4886,1.3631,0.12544
14.67,1.7301,1.815,-0.084941
14.68,2.3104,2.634,-0.32363
14.69,3.6559,3.7635,-0.10759
14.7,7.4373,7.0497,0.38752
14.71,19.081,20.003,-0.92248
14.72,38.143,39.924,-1.781
14.73,36.615,34.098,2.5162
14.74,17.355,14.692,2.6627
14.75,6.8384,6.2072,0.63127
14.76,3.52,3.3017,0.21832
14.77,2.2559,1.8779,0.37804
14.78,1.558,1.2223,0.33568
14.79,1.1669,0.9506,0.2163
14.8,0.95193,0.75904,0.19289
14.81,0.82808,0.77823,0.049848
14.82,0.7597,1.1191,-0.35942
14.83,0.73224,0.97471,-0.24247
14.84,0.7414,0.51526,0.22614
14.85,0.79029,0.53427,0.25601
14.86,0.89338,0.60798,0.2854
14.87,1.0815,0.80131,0.28022
14.88,1.4278,1.2563,0.17154
14.89,2.1272,2.2796,-0.15234
14.9,3.8416,4.2487,-0.40711
14.91,9.1317,9.4943,-0.36262
14.92,22.093,24.11,-2.0161
14.93,30.409,29.781,0.62796
14.94,19.061,16.101,2.9596
14.95,7.5644,6.1415,1.423
14.96,3.3865,3.2144,0.17206
14.97,2.0103,2.2938,-0.28352
14.98,1.4529,1.3025,0.15048
14.99,1.2216,0.91567,0.30596
15,1.1903,0.89483,0.29546
15.01,1.3802,0.89649,0.48373
15.02,2.0393,1.6926,0.34671
15.03,4.2351,4.1984,0.036726
15.04,10.066,11.088,-1.0227
15.05,14.798,14.889,-0.090834
15.06,10.006,8.4999,1.5058
15.07,4.1096,3.0322,1.0774
15.08,1.8361,1.2266,0.60952
15.09,1.0789,0.63324,0.44567
15.1,0.75402,0.66732,0.086703
15.11,0.58389,0.80314,-0.21925
15.12,0.48402,0.51971,-0.035696
15.13,0.4216,0.12994,0.29166
15.14,0.38178,0.028626,0.35315
15.15,0.35724,0.0020761,0.35516
15.16,0.34442,0.023746,0.32068
15.17,0.34213,0.21859,0.12353
15.18,0.3512,0.36857,-0.017371
15.19,0.37532,0.41558,-0.040259
15.2,0.42407,0.29611,0.12797
15.21,0.52318,0.20526,0.31792
15.22,0.75784,0.4845,0.27334
15.23,1.4611,1.3678,0.093252
15.24,3.2801,3.8701,-0.59004
15.25,4.7644,5.0741,-0.30972
15.26,3.3294,2.9601,0.36927
15.27,1.5645,1.182,0.38252
15.28,0.92611,0.63311,0.29301
15.29,0.77604,0.51005,0.26598
15.3,0.79655,0.54945,0.2471
15.31,0.93214,0.96671,-0.034575
15.32,1.2228,1.3368,-0.11395
15.33,1.8331,1.7397,0.093315
15.34,3.358,3.1838,0.17418
15.35,8.0899,8.0057,0.084167
15.36,19.292,20.613,-1.321
15.37,25.55,24.998,0.55236
15.38,15.468,13.303,2.165
15.39,6.1178,5.1587,0.95906
15.4,2.8262,2.5337,0.29243
15.41,1.7256,1.3067,0.41896
15.42,1.2048,0.89986,0.30495
15.43,0.93019,0.63083,0.29937
15.44,0.79282,0.50361,0.28921
15.45,0.72954,0.52784,0.2017
15.46,0.71462,0.32708,0.38754
15.47,0.74012,0.52964,0.21048
15.48,0.80829,0.87909,-0.070796
15.49,0.93161,0.78721,0.1444
15.5,1.1385,0.86821,0.27031
15.51,1.4929,1.3036,0.18929
15.52,2.1468,2.0843,0.062587
15.53,3.5467,3.555,-0.0083048
15.54,7.3781,7.3261,0.051931
15.55,19.09,20.67,-1.5809
15.56,38.24,40.679,-2.4392
15.57,36.732,34.086,2.6461
15.58,17.433,14.359,3.0742
15.59,6.8808,5.9638,0.91697
15.6,3.5202,3.2093,0.31092
15.61,2.3244,1.9767,0.34762
15.62,1.849,1.667,0.18201
15.63,1.7446,1.6539,0.090704
15.64,1.9902,1.9171,0.073118
15.65,2.906,3.1925,-0.28648
15.66,5.952,6.1997,-0.2477
15.67,14.495,16.02,-1.5248
15.68,22.941,23.217,-0.27526
15.69,16.688,14.308,2.3796
15.7,6.9722,5.4455,1.5267
15.71,3.0192,2.3977,0.62149
15.72,1.7361,1.3611,0.37497
15.73,1.1663,0.9826,0.18375
15.74,0.85882,0.54422,0.3146
15.75,0.68752,0.4126,0.27492
15.76,0.58609,0.42543,0.16066
15.77,0.52492,0.15054,0.37437
15.78,0.49128,0.10881,0.38247
15.79,0.47996,0.1816,0.29836
15.8,0.49195,0.22189,0.27006
15.81,0.53337,0.37159,0.16177
15.82,0.62181,0.3932,0.2286
15.83,0.80349,0.48347,0.32002
15.84,1.2229,0.8833,0.33959
15.85,2.4435,1.8975,0.54604
15.86,6.0011,6.0629,-0.061818
15.87,10.485,10.839,-0.35433
15.88,8.6154,7.72,0.89544
15.89,3.8764,3.0326,0.84379
15.9,1.7372,1.1487,0.58847
15.91,1.0867,0.60013,0.48657
15.92,0.88221,0.64572,0.23649
15.93,0.86164,0.45394,0.4077
15.94,0.98945,0.66149,0.32796
15.95,1.3581,1.2803,0.0778
15.96,2.3889,2.1618,0.22713
15.97,5.674,5.764,-0.090032
15.98,12.61,13.652,-1.0421
15.99,14.801,14.042,0.75888
16,8.1745,6.5808,1.5938
16.01,3.2986,2.55,0.74863
16.02,1.6898,1.2463,0.4435
16.03,1.1162,0.76239,0.35383
16.04,0.82682,0.56627,0.26055
16.05,0.68576,0.63252,0.053236
16.06,0.6269,0.5217,0.1052
16.07,0.61563,0.28021,0.33542
16.08,0.64116,0.55311,0.088055
16.09,0.70443,0.57725,0.12718
16.1,0.81606,0.40899,0.40707
16.11,1.0011,0.6249,0.37624
16.12,1.3145,1.1476,0.16694
16.13,1.8876,1.854,0.033599
16.14,3.1004,3.1053,-0.0048966
16.15,6.3731,5.8543,0.51876
16.16,16.448,17.131,-0.68215
16.17,33.877,36.496,-2.6191
16.18,33.895,31.77,2.1257
16.19,16.507,12.827,3.6797
16.2,6.4778,4.803,1.6748
16.21,3.2656,2.7079,0.55774
16.22,2.1391,1.8782,0.26089
16.23,1.7004,1.2365,0.46394
16.24,1.6236,1.1658,0.45783
16.25,1.9206,1.4892,0.43144
16.26,3.0516,2.5935,0.45815
16.27,6.8879,6.7647,0.12318
16.28,15.078,16.165,-1.0864
16.29,17.639,17.135,0.5037
16.3,9.7215,7.9206,1.801
16.31,3.8674,3.0516,0.81582
16.32,1.8783,1.2558,0.62255
16.33,1.1746,0.54558,0.62902
16.34,0.85472,0.4597,0.39502
16.35,0.68562,0.32475,0.36087
16.36,0.59091,0.30977,0.28114
16.37,0.54027,0.14178,0.39849
16.38,0.52106,0.12819,0.39287
16.39,0.52925,0.38297,0.14628
16.4,0.56885,0.54803,0.020823
16.41,0.6518,0.48594,0.16587
16.42,0.80841,0.3112,0.49721
16.43,1.1167,0.69797,0.41877
16.44,1.8221,1.6265,0.19568
16.45,3.884,3.4946,0.38932
16.46,9.7767,10.325,-0.54849
16.47,16.66,17.368,-0.70873
16.48,13.135,11.786,1.3483
16.49,5.7214,4.1565,1.5649
16.5,2.5056,1.7206,0.78498
16.51,1.5279,1.0483,0.47967
16.52,1.2225,0.83658,0.38595
16.53,1.2096,0.75909,0.45055
16.54,1.4638,0.88336,0.58045
16.55,2.2356,1.864,0.3716
16.56,4.6585,4.5041,0.15438
16.57,11.697,12.631,-0.93453
16.58,19.929,20.852,-0.92336
16.59,15.647,13.752,1.895
16.6,6.6893,4.6281,2.0612
16.61,2.7733,1.9358,0.83751
16.62,1.512,1.087,0.42494
16.63,0.98085,0.79267,0.18818
16.64,0.70712,0.53751,0.16961
16.65,0.55559,0.35522,0.20037
16.66,0.46612,0.33377,0.13235
16.67,0.41285,0.27455,0.1383
16.68,0.38475,0.14454,0.24021
16.69,0.37809,0.20304,0.17505
16.7,0.39493,0.36509,0.029837
16.71,0.44548,0.26248,0.183
16.72,0.5587,0.38664,0.17206
16.73,0.82476,0.7078,0.11696
16.74,1.5928,1.3679,0.2249
16.75,3.9092,3.955,-0.04579
16.76,7.2638,7.6946,-0.4308
16.77,6.4481,5.7984,0.64962
16.78,2.9923,2.0605,0.93176
16.79,1.2848,1.0009,0.28381
16.8,0.75642,0.74446,0.01196
16.81,0.58364,0.37384,0.2098
16.82,0.55091,0.5184,0.03251
16.83,0.62999,0.74371,-0.11372
16.84,0.91077,0.6636,0.24717
16.85,1.8251,1.5781,0.24705
16.86,4.4411,4.6432,-0.20205
16.87,7.2638,7.2702,-0.0064147
16.88,5.5022,4.7892,0.71301
16.89,2.3617,1.7934,0.56831
16.9,1.0532,0.75742,0.29579
16.91,0.62931,0.45058,0.17872
16.92,0.42598,0.37598,0.049993
16.93,0.31538,0.039209,0.27617
16.94,0.25617,0.0027411,0.25343
16.95,0.22127,0.21746,0.0038089
16.96,0.19924,0,0.19924
16.97,0.18508,0.00047037,0.18461
16.98,0.17631,0.034089,0.14222
16.99,0.17158,0.10175,0.069826
17,0.17016,0,0.17016
17.01,0.17174,0.001828,0.16991
17.02,0.17632,0.10807,0.068255
17.03,0.18418,0.0009844,0.18319
17.04,0.19592,0.054226,0.14169
17.05,0.2126,0,0.2126
17.06,0.23565,0.0045086,0.23114
17.07,0.26872,0.23297,0.035753
17.08,0.31664,0.37526,-0.058623
17.09,0.38899,0.043278,0.34571
17.1,0.50529,0.16631,0.33898
17.11,0.71062,0.60533,0.10529
17.12,1.1315,0.7709,0.36065
17.13,2.2302,2.02,0.21021
17.14,5.6359,5.7398,-0.1039
17.15,12.165,12.827,-0.66236
17.16,13.204,12.922,0.28162
17.17,6.8312,5.6941,1.1371
17.18,2.7141,1.9838,0.73032
17.19,1.3795,1.0207,0.3588
17.2,0.89051,0.85409,0.036416
17.21,0.66027,0.49262,0.16764
17.22,0.55309,0.22537,0.32772
17.23,0.51042,0.33092,0.17951
17.24,0.50889,0.33072,0.17817
17.25,0.54284,0.2407,0.30214
17.26,0.61759,0.46698,0.15061
17.27,0.75154,0.58811,0.16344
17.28,0.98897,0.75666,0.23231
17.29,1.4429,1.3107,0.13221
17.3,2.4678,2.3163,0.1515
17.31,5.4486,5.2404,0.2082
17.32,13.957,15.01,-1.0533
17.33,23.893,24.832,-0.93889
17.34,18.803,16.675,2.1278
17.35,8.0984,5.9273,2.1711
17.36,3.4498,2.6018,0.84798
17.37,2.029,1.5083,0.52076
17.38,1.577,1.1411,0.43584
17.39,1.5527,1.2166,0.33609
17.4,1.956,1.7232,0.23278
17.41,3.348,3.216,0.13202
17.42,7.9576,8.2551,-0.29746
17.43,17.327,18.476,-1.1488
17.44,19.518,18.648,0.87005
17.45,10.365,8.1105,2.2541
17.46,4.033,2.9032,1.1298
17.47,1.9095,1.3744,0.53513
17.48,1.146,0.72049,0.42553
17.49,0.79063,0.51818,0.27244
17.5,0.59502,0.26066,0.33436
17.51,0.47607,0.1821,0.29397
17.52,0.39935,0.24401,0.15534
17.53,0.34866,0.21129,0.13737
17.54,0.31591,0.13505,0.18086
17.55,0.29765,0.26234,0.03531
17.56,0.29424,0.21039,0.08385
17.57,0.31271,0.16517,0.14754
17.58,0.38168,0.28718,0.094504
17.59,0.61528,0.47667,0.13861
17.6,1.1964,0.96055,0.23588
17.61,1.5754,1.4793,0.096078
17.62,1.0814,0.73826,0.34318
17.63,0.58996,0.26424,0.32571
17.64,0.4396,0.43032,0.00928
17.65,0.43744,0.39402,0.043423
17.66,0.5144,0.32473,0.18967
17.67,0.69725,0.55255,0.1447
17.68,1.133,0.96523,0.16773
17.69,2.4201,2.2784,0.14178
17.7,6.1084,6.3669,-0.25853
17.71,10.417,10.492,-0.074946
17.72,8.201,7.1902,1.0108
17.73,3.5525,2.6288,0.92372
17.74,1.5394,1.2573,0.28206
17.75,0.89493,0.61679,0.27814
17.76,0.61987,0.30287,0.31701
17.77,0.4906,0.32046,0.17014
17.78,0.43568,0.0047478,0.43094
17.79,0.42279,0.089432,0.33336
17.8,0.44225,0.28271,0.15954
17.81,0.49635,0.16545,0.33091
17.82,0.59907,0.35855,0.24052
17.83,0.78575,0.66246,0.1233
17.84,1.1475,0.81542,0.33213
17.85,1.9724,1.5949,0.37748
17.86,4.3845,4.062,0.32246
17.87,11.285,11.619,-0.33418
17.88,19.341,19.807,-0.46628
17.89,15.188,13.844,1.3436
17.9,6.4666,4.8008,1.6658
17.91,2.6541,2.0166,0.63746
17.92,1.4456,1.1131,0.33249
17.93,0.99209,0.6778,0.3143
17.94,0.8226,0.41877,0.40383
17.95,0.85362,0.57176,0.28186
17.96,1.2536,0.92093,0.33267
17.97,2.6607,2.4961,0.1646
17.98,4.7404,4.7918,-0.051383
17.99,4.1952,3.6154,0.57974
18,1.9888,1.359,0.62983
18.01,0.89279,0.63672,0.25607
18.02,0.53731,0.12841,0.4089
18.03,0.39396,0.076754,0.3172
18.04,0.32563,0,0.32563
18.05,0.29372,0,0.29372
18.06,0.28314,0,0.28314
18.07,0.28923,0.0044006,0.28483
18.08,0.31303,0.05059,0.26244
18.09,0.36129,0.02038,0.34091
18.1,0.45141,0.24957,0.20184
18.11,0.62923,0.26502,0.36421
18.12,1.0427,0.72283,0.31989
18.13,2.2725,2.1022,0.17035
18.14,5.6374,5.6871,-0.049721
18.15,8.9618,8.7496,0.2122
18.16,6.5567,5.5001,1.0566
18.17,2.8044,1.9388,0.86562
18.18,1.3026,0.75781,0.54479
18.19,0.86702,0.52327,0.34374
18.2,0.77298,0.41877,0.35421
18.21,0.88306,0.48684,0.39622
18.22,1.3192,1.0824,0.23674
18.23,2.76,2.6056,0.15442
18.24,6.7869,6.9928,-0.20592
18.25,10.769,10.545,0.22345
18.26,7.8368,6.6352,1.2016
18.27,3.2809,2.3317,0.94915
18.28,1.4341,0.9355,0.49862
18.29,0.82431,0.39492,0.42939
18.3,0.55615,0.15687,0.39929
18.31,0.42385,0.15804,0.26581
18.32,0.35675,0.03634,0.32041
18.33,0.32506,0,0.32506
18.34,0.31836,0,0.31836
18.35,0.33558,0.013621,0.32195
18.36,0.38461,0.15107,0.23355
18.37,0.48915,0.26725,0.2219
18.38,0.72039,0.51525,0.20514
18.39,1.3419,1.1656,0.17633
18.4,3.2853,3.2172,0.068059
18.41,7.0172,7.087,-0.069821
18.42,7.6114,7.0347,0.57671
18.43,3.9681,3.1051,0.86303
18.44,1.6138,1.1421,0.47171
18.45,0.85984,0.63762,0.22222
18.46,0.62661,0.40186,0.22474
18.47,0.58624,0.40962,0.17662
18.48,0.70952,0.53108,0.17844
18.49,1.2014,1.1081,0.093252
18.5,2.8118,2.9016,-0.089835
18.51,5.4724,5.4877,-0.015247
18.52,5.2459,4.6561,0.58982
18.53,2.5313,1.8447,0.68657
18.54,1.043,0.66557,0.37745
18.55,0.56203,0.34605,0.21598
18.56,0.38262,0.17486,0.20776
18.57,0.29937,0.10837,0.191
18.58,0.25775,0.09212,0.16563
18.59,0.23889,0.086496,0.15239
18.6,0.2362,0.10265,0.13355
18.61,0.24894,0.14772,0.10122
18.62,0.2817,0.25057,0.031136
18.63,0.34858,0.181,0.16758
18.64,0.49037,0.3639,0.12646
18.65,0.85261,0.69139,0.16122
18.66,1.9802,2.0314,-0.051228
18.67,4.4514,4.5863,-0.13487
18.68,5.4373,5.0573,0.37995
18.69,3.1368,2.5178,0.61896
18.7,1.3216,0.9549,0.36674
18.71,0.7275,0.57091,0.15659
18.72,0.57073,0.41431,0.15643
18.73,0.58533,0.46182,0.12351
18.74,0.77189,0.55544,0.21644
18.75,1.3913,1.2774,0.11393
18.76,3.3557,3.476,-0.12034
18.77,6.5858,6.4972,0.088654
18.78,6.3257,5.5346,0.79104
18.79,3.0608,2.369,0.69178
18.8,1.282,0.91135,0.37067
18.81,0.7148,0.45371,0.26109
18.82,0.50345,0.252,0.25145
18.83,0.4139,0.19976,0.21413
18.84,0.38242,0.13933,0.24309
18.85,0.38654,0.15126,0.23528
18.86,0.42177,0.11975,0.30202
18.87,0.49504,0.21047,0.28457
18.88,0.6285,0.32808,0.30042
18.89,0.87889,0.66877,0.21012
18.9,1.4127,1.3349,0.077852
18.91,2.8541,3.0758,-0.22171
18.92,7.2873,7.889,-0.60176
18.93,14.955,14.641,0.31371
18.94,14.977,13.448,1.5292
18.95,7.3584,6.1291,1.2293
18.96,2.9858,2.3661,0.61975
18.97,1.6307,1.1897,0.44095
18.98,1.2367,0.86231,0.37437
18.99,1.2497,0.95929,0.29044
19,1.7301,1.6156,0.11448
19.01,3.5101,3.7597,-0.24954
19.02,8.4437,8.5778,-0.13406
19.03,12.888,12.008,0.87983
19.04,9.0193,7.9215,1.0978
19.05,3.7094,2.92,0.78937
19.06,1.6072,1.083,0.5242
19.07,0.90687,0.50138,0.40549
19.08,0.60372,0.23963,0.36409
19.09,0.4481,0.12184,0.32626
19.1,0.36015,0.068032,0.29212
19.11,0.30859,0.018794,0.28979
19.12,0.28073,0.0017964,0.27893
19.13,0.27266,0.021058,0.2516
19.14,0.28777,0.071965,0.2158
19.15,0.34304,0.082776,0.26027
19.16,0.50235,0.21391,0.28843
19.17,1.017,0.84647,0.17054
19.18,2.2899,2.0466,0.24325
19.19,3.1088,2.6826,0.42615
19.2,1.9964,1.5032,0.49311
19.21,0.87485,0.39265,0.4822
19.22,0.48216,0.10673,0.37543
19.23,0.38057,0.014226,0.36634
19.24,0.39179,0.107,0.28479
19.25,0.5186,0.23073,0.28787
19.26,0.94807,0.74996,0.1981
19.27,2.2805,2.165,0.11551
19.28,4.2179,3.8602,0.35773
19.29,3.7412,3.1528,0.5884
19.3,1.7399,1.1321,0.60781
19.31,0.75621,0.3275,0.42871
19.32,0.43779,0.07004,0.36775
19.33,0.30379,0,0.30379
19.34,0.24191,0,0.24191
19.35,0.21565,0,0.21565
19.36,0.20933,0,0.20933
19.37,0.21889,0.0011368,0.21775
19.38,0.24683,0.013836,0.233
19.39,0.30389,0.065657,0.23823
19.4,0.42067,0.18788,0.23279
19.41,0.70089,0.48847,0.21242
19.42,1.5496,1.4682,0.081383
19.43,3.7545,3.6715,0.082983
19.44,5.549,5.1723,0.37663
19.45,3.7851,3.1033,0.6818
19.46,1.616,1.0933,0.52277
19.47,0.81603,0.53494,0.28109
19.48,0.61166,0.35483,0.25683
19.49,0.63155,0.44111,0.19044
19.5,0.87422,0.71876,0.15545
19.51,1.703,1.5928,0.11021
19.52,4.2359,4.2863,-0.050379
19.53,7.6768,7.3965,0.28035
19.54,6.5246,5.8312,0.69344
19.55,2.9006,2.239,0.66165
19.56,1.1762,0.77468,0.40153
19.57,0.62182,0.36773,0.25409
19.58,0.40515,0.2145,0.19065
19.59,0.29993,0.12555,0.17438
19.6,0.243,0.13368,0.10931
19.61,0.21192,0.044427,0.16749
19.62,0.19814,0,0.19814
19.63,0.19962,0,0.19962
19.64,0.22062,0.0029504,0.21767
19.65,0.27846,0.0414,0.23706
19.66,0.43854,0.22789,0.21065
19.67,0.94795,0.78016,0.16779
19.68,2.0692,1.906,0.16319
19.69,2.5179,2.1894,0.32851
19.7,1.4767,1.1435,0.33319
19.71,0.65949,0.38341,0.27608
19.72,0.40314,0.13462,0.26852
19.73,0.3577,0.044461,0.31324
19.74,0.4202,0.16823,0.25196
19.75,0.654,0.44962,0.20438
19.76,1.4279,1.3572,0.070719
19.77,3.4111,3.3084,0.10272
19.78,4.852,4.3615,0.49051
19.79,3.1681,2.6048,0.56327
19.8,1.3022,0.94239,0.35979
19.81,0.61135,0.40706,0.20428
19.82,0.37173,0.1845,0.18723
19.83,0.26432,0.016082,0.24824
19.84,0.21478,0,0.21478
19.85,0.19385,0,0.19385
19.86,0.191,0,0.191
19.87,0.20492,0.0021387,0.20278
19.88,0.24161,0.012563,0.22905
19.89,0.32097,0.058475,0.2625
19.9,0.50845,0.33086,0.17759
19.91,1.062,1.0443,0.017703
19.92,2.6478,2.701,-0.053137
19.93,4.5009,4.1203,0.38059
19.94,3.5524,2.93,0.6224
19.95,1.5584,1.0353,0.52305
19.96,0.6973,0.37376,0.32354
19.97,0.44476,0.23327,0.21149
19.98,0.38825,0.18579,0.20246
19.99,0.45759,0.27008,0.18751
20,0.78417,0.65508,0.12909
20.01,1.8247,1.7924,0.032224
20.02,3.2462,3.0328,0.21338
20.03,2.7671,2.3325,0.43462
20.04,1.2689,0.84442,0.42445
20.05,0.56258,0.25916,0.30342
20.06,0.33247,0.067532,0.26493
20.07,0.23737,0.023807,0.21357
20.08,0.19495,0.0053925,0.18956
20.09,0.1783,0,0.1783
20.1,0.17736,0,0.17736
20.11,0.19058,0,0.19058
20.12,0.22243,0.025896,0.19654
20.13,0.28777,0.15011,0.13766
20.14,0.43313,0.29777,0.13536
20.15,0.83735,0.76426,0.073085
20.16,2.0583,2.0924,-0.034021
20.17,3.9395,3.7275,0.212
20.18,3.6525,3.1593,0.49327
20.19,1.7638,1.3435,0.42033
20.2,0.80178,0.56509,0.2367
20.21,0.5375,0.40933,0.12817
20.22,0.51803,0.38977,0.12826
20.23,0.6807,0.6427,0.038002
20.24,1.2673,1.4379,-0.17059
20.25,3.099,3.3436,-0.24459
20.26,5.7636,5.5818,0.18177
20.27,5.1071,4.5591,0.54797
20.28,2.3488,1.8702,0.4786
20.29,0.98412,0.77818,0.20594
20.3,0.54846,0.41889,0.12957
20.31,0.38327,0.23154,0.15173
20.32,0.31327,0.19471,0.11856
20.33,0.28901,0.17034,0.11867
20.34,0.29508,0.27874,0.016338
20.35,0.33122,0.33131,-8.8304e-05
20.36,0.41058,0.31683,0.093755
20.37,0.57304,0.47035,0.10269
20.38,0.94678,0.90885,0.037932
20.39,2.033,2.2352,-0.20221
20.4,5.1984,5.6195,-0.42103
20.41,9.1874,8.8592,0.3282
20.42,7.5206,6.6271,0.89348
20.43,3.2992,2.5607,0.73854
20.44,1.3931,1.1069,0.28622
20.45,0.81761,0.76357,0.054046
20.46,0.65836,0.54367,0.11468
20.47,0.7358,0.60036,0.13544
20.48,1.257,1.2661,-0.009055
20.49,2.8714,2.9534,-0.081944
20.5,4.6273,4.3397,0.28763
20.51,3.5015,2.9349,0.56656
20.52,1.5065,1.0482,0.45827
20.53,0.65939,0.38898,0.27041
20.54,0.38185,0.18709,0.19477
20.55,0.26749,0.2269,0.040592
20.56,0.21025,0.1297,0.080556
20.57,0.17932,0,0.17932
20.58,0.16414,0,0.16414
20.59,0.16119,0,0.16119
20.6,0.17218,0.0067212,0.16546
20.61,0.20734,0.043443,0.1639
20.62,0.30582,0.15275,0.15307
20.63,0.62022,0.53379,0.086432
20.64,1.3681,1.2631,0.105
20.65,1.7893,1.5946,0.19472
20.66,1.1255,0.93737,0.18813
20.67,0.51557,0.30195,0.21362
20.68,0.31804,0.12514,0.1929
20.69,0.28843,0.11371,0.17472
20.7,0.35033,0.20592,0.14441
20.71,0.5789,0.51517,0.063727
20.72,1.3334,1.351,-0.01758
20.73,2.8645,2.7917,0.072779
20.74,3.2289,2.8237,0.40524
20.75,1.7526,1.3255,0.42711
20.76,0.7436,0.55281,0.19079
20.77,0.40815,0.26847,0.13968
20.78,0.28107,0.10087,0.1802
20.79,0.23,0.047766,0.18223
20.8,0.21694,0.036952,0.17999
20.81,0.2279,0.088503,0.1394
20.82,0.26301,0.12016,0.14285
20.83,0.3342,0.20396,0.13024
20.84,0.4769,0.36677,0.11013
20.85,0.80514,0.78235,0.022793
20.86,1.7666,2.0097,-0.24313
20.87,4.5163,4.9235,-0.40721
20.88,7.728,7.4027,0.32531
20.89,6.0799,5.2116,0.86832
20.9,2.6166,1.91,0.70665
20.91,1.1145,0.7702,0.34428
20.92,0.66276,0.44684,0.21592
20.93,0.54425,0.36143,0.18282
20.94,0.6404,0.51536,0.12504
20.95,1.1886,1.17,0.018636
20.96,2.5857,2.6122,-0.026508
20.97,3.3621,3.1004,0.26172
20.98,2.0559,1.6598,0.39611
20.99,0.84833,0.51192,0.33641
21,0.41307,0.17849,0.23459
21.01,0.25704,0.071314,0.18572
21.02,0.18518,0.069696,0.11548
21.03,0.14705,0,0.14705
21.04,0.1247,0,0.1247
21.05,0.11096,0,0.11096
21.06,0.10265,0.010626,0.092024
21.07,0.098224,0.030429,0.067796
21.08,0.096981,0,0.096981
21.09,0.098745,0,0.098745
21.1,0.10379,0,0.10379
21.11,0.11291,0,0.11291
21.12,0.12772,0.00016627,0.12755
21.13,0.15134,0.00046733,0.15088
21.14,0.1901,0.0060945,0.184
21.15,0.25818,0.070953,0.18722
21.16,0.39332,0.29537,0.097954
21.17,0.72494,0.73914,-0.014203
21.18,1.7487,1.9064,-0.15772
21.19,4.1702,4.171,-0.00079217
21.2,5.5238,4.9459,0.57788
21.21,3.3482,2.7238,0.62435
21.22,1.3304,0.93822,0.39217
21.23,0.61403,0.33384,0.28019
21.24,0.37171,0.11919,0.25252
21.25,0.27089,0.091848,0.17905
21.26,0.22716,0.10983,0.11733
21.27,0.21427,0.11532,0.098947
21.28,0.22579,0.097785,0.128
21.29,0.26726,0.086197,0.18106
21.3,0.36348,0.19422,0.16926
21.31,0.60033,0.51953,0.0808
21.32,1.3195,1.4231,-0.10368
21.33,3.2982,3.441,-0.14276
21.34,5.2527,4.8504,0.40231
21.35,3.8263,3.1947,0.63166
21.36,1.6037,1.1671,0.43669
21.37,0.70659,0.50504,0.20155
21.38,0.43628,0.24861,0.18766
21.39,0.36935,0.18174,0.18761
21.4,0.45453,0.31829,0.13624
21.41,0.87925,0.84159,0.037662
21.42,1.7414,1.6176,0.12379
21.43,1.8658,1.5228,0.34296
21.44,0.9881,0.64749,0.34061
21.45,0.4181,0.20169,0.21641
21.46,0.22781,0.11341,0.1144
21.47,0.1584,0.049782,0.10861
21.48,0.12677,0,0.12677
21.49,0.11147,0,0.11147
21.5,0.10572,0,0.10572
21.51,0.10796,0,0.10796
21.52,0.12039,0,0.12039
21.53,0.15247,0,0.15247
21.54,0.24068,0.065828,0.17485
21.55,0.51762,0.40742,0.1102
21.56,1.0751,0.95232,0.12274
21.57,1.2128,1.0355,0.17738
21.58,0.68796,0.48039,0.20757
21.59,0.33536,0.13632,0.19904
21.6,0.24273,0.082035,0.16069
21.61,0.25793,0.14514,0.11279
21.62,0.3737,0.3045,0.069198
21.63,0.76578,0.74904,0.016743
21.64,1.8616,1.8559,0.0056514
21.65,2.9459,2.6398,0.30605
21.66,2.1534,1.7519,0.40152
21.67,0.92051,0.61269,0.30782
21.68,0.4209,0.22524,0.19566
21.69,0.25973,0.087402,0.17233
21.7,0.1986,0.0097226,0.18888
21.71,0.17736,0.015996,0.16137
21.72,0.17865,0.037215,0.14144
21.73,0.19996,0.048543,0.15142
21.74,0.24916,0.067961,0.1812
21.75,0.35331,0.20316,0.15014
21.76,0.60575,0.54679,0.058964
21.77,1.3738,1.4807,-0.10689
21.78,3.3717,3.4269,-0.055161
21.79,4.9971,4.5296,0.46753
21.8,3.3945,2.8315,0.56292
21.81,1.4242,1.0247,0.39946
21.82,0.69687,0.49672,0.20016
21.83,0.51569,0.34224,0.17344
21.84,0.565,0.43577,0.12922
21.85,0.94967,0.94673,0.0029415
21.86,2.2364,2.3783,-0.1419
21.87,4.1241,3.8998,0.22427
21.88,3.646,3.1283,0.51769
21.89,1.6711,1.2338,0.43724
21.9,0.68976,0.42778,0.26197
21.91,0.36803,0.18884,0.17919
21.92,0.23943,0.072755,0.16668
21.93,0.17795,0.041394,0.13655
21.94,0.14605,0.0024172,0.14363
21.95,0.13069,0,0.13069
21.96,0.12831,0,0.12831
21.97,0.14221,0.01483,0.12738
21.98,0.19048,0.07683,0.11365
21.99,0.34926,0.27614,0.073118
22,0.80499,0.75757,0.047413
22.01,1.2975,1.0914,0.20613
22.02,0.99227,0.73703,0.25524
22.03,0.4475,0.25119,0.19631
22.04,0.22306,0.093097,0.12996
22.05,0.16299,0.044183,0.1188
22.06,0.16616,0.04484,0.12132
22.07,0.24585,0.15181,0.094044
22.08,0.5262,0.46262,0.063578
22.09,0.96705,0.81285,0.1542
22.1,0.89612,0.65863,0.23748
22.11,0.45077,0.22874,0.22203
22.12,0.22407,0.052938,0.17113
22.13,0.14203,0.00014547,0.14188
22.14,0.10457,0,0.10457
22.15,0.090806,0,0.090806
22.16,0.089201,0,0.089201
22.17,0.096317,0,0.096317
22.18,0.1142,0,0.1142
22.19,0.15224,0.029697,0.12255
22.2,0.24305,0.14188,0.10117
22.21,0.51544,0.46089,0.054554
22.22,1.2414,1.1951,0.046303
22.23,1.8962,1.6585,0.23767
22.24,1.3506,1.0773,0.27337
22.25,0.60082,0.37252,0.22831
22.26,0.32497,0.16246,0.16251
22.27,0.27672,0.15391,0.12281
22.28,0.34942,0.25027,0.099153
22.29,0.6596,0.65114,0.0084649
22.3,1.5933,1.5973,-0.0039813
22.31,2.69,2.3691,0.32088
22.32,2.1172,1.721,0.39622
22.33,0.92068,0.64006,0.28062
22.34,0.39729,0.23157,0.16572
22.35,0.23117,0.088427,0.14274
22.36,0.16823,0.0034633,0.16477
22.37,0.14213,0.008131,0.134
22.38,0.13511,0.015984,0.11912
22.39,0.14312,0,0.14312
22.4,0.17017,0.01415,0.15602
22.41,0.23408,0.086591,0.14749
22.42,0.40209,0.30261,0.099479
22.43,0.92774,0.95085,-0.023116
22.44,2.0803,2.0011,0.079208
22.45,2.5437,2.1664,0.37735
22.46,1.4808,1.1185,0.36225
22.47,0.6504,0.39735,0.25305
22.48,0.40246,0.21533,0.18713
22.49,0.39354,0.24729,0.14624
22.5,0.58018,0.48387,0.096315
22.51,1.2777,1.3196,-0.041929
22.52,2.91,2.8185,0.091502
22.53,3.6867,3.199,0.48774
22.54,2.1668,1.7257,0.44112
22.55,0.86971,0.57111,0.2986
22.56,0.41406,0.2297,0.18435
22.57,0.25289,0.085809,0.16708
22.58,0.18364,0.016485,0.16715
22.59,0.1527,0,0.1527
22.6,0.14285,0,0.14285
22.61,0.15091,0.0024681,0.14844
22.62,0.18438,0.027615,0.15676
22.63,0.27568,0.13261,0.14307
22.64,0.55732,0.50516,0.052165
22.65,1.373,1.3838,-0.01077
22.66,2.3272,2.0754,0.25179
22.67,1.834,1.5044,0.32951
22.68,0.80041,0.55234,0.24807
22.69,0.35213,0.1834,0.16872
22.7,0.2187,0.085795,0.13291
22.71,0.19081,0.07992,0.11089
22.72,0.25353,0.16173,0.091803
22.73,0.50187,0.41675,0.085124
22.74,0.80155,0.64051,0.16104
22.75,0.63632,0.46044,0.17589
22.76,0.30017,0.162,0.13818
22.77,0.15298,0.029706,0.12327
22.78,0.10072,0,0.10072
22.79,0.07823,0,0.07823
22.8,0.069271,0,0.069271
22.81,0.06755,0,0.06755
22.82,0.071778,0,0.071778
22.83,0.084238,0.0028307,0.081407
22.84,0.11411,0.032225,0.081887
22.85,0.19725,0.13516,0.062088
22.86,0.45392,0.41625,0.037668
22.87,0.89828,0.78451,0.11377
22.88,0.90296,0.71726,0.1857
22.89,0.46894,0.32103,0.14791
22.9,0.2265,0.12565,0.10085
22.91,0.16703,0.065554,0.10148
22.92,0.1862,0.098471,0.087725
22.93,0.30848,0.25843,0.05005
22.94,0.71272,0.70672,0.0060061
22.95,1.3427,1.1894,0.15331
22.96,1.242,1.0027,0.2393
22.97,0.60198,0.42948,0.1725
22.98,0.27242,0.14244,0.12999
22.99,0.16712,0.076638,0.09048
23,0.13072,0.031198,0.099519
23.01,0.12235,0.011608,0.11075
23.02,0.13095,0.039933,0.091016
23.03,0.15698,0.072621,0.084356
23.04,0.21158,0.12529,0.086287
23.05,0.3314,0.25255,0.078858
23.06,0.65493,0.64939,0.0055388
23.07,1.6594,1.7861,-0.12672
23.08,3.4928,3.3162,0.17661
23.09,3.6419,3.1536,0.48834
23.1,1.8367,1.4819,0.35483
23.11,0.74133,0.54142,0.19991
23.12,0.40349,0.28066,0.12283
23.13,0.32421,0.22687,0.097343
23.14,0.40856,0.3764,0.03216
23.15,0.82356,0.87658,-0.053019
23.16,1.5376,1.4146,0.12302
23.17,1.4651,1.1832,0.28191
23.18,0.71288,0.48409,0.22879
23.19,0.2991,0.12674,0.17236
23.2,0.16287,0.035058,0.12782
23.21,0.11004,0.0052615,0.10478
23.22,0.083952,0,0.083952
23.23,0.069159,0,0.069159
23.24,0.060197,0,0.060197
23.25,0.054732,0,0.054732
23.26,0.051639,0,0.051639
23.27,0.050498,0,0.050498
23.28,0.05116,0,0.05116
23.29,0.05384,0,0.05384
23.3,0.059185,0,0.059185
23.31,0.068625,0,0.068625
23.32,0.085324,0,0.085324
23.33,0.11715,0.035792,0.081362
23.34,0.18837,0.13619,0.052181
23.35,0.39326,0.37996,0.013297
23.36,0.98865,1.0154,-0.026734
23.37,1.739,1.5518,0.18713
23.38,1.4281,1.1576,0.2705
23.39,0.6397,0.4667,0.173
23.4,0.28299,0.17639,0.1066
23.41,0.16659,0.071021,0.095566
23.42,0.12272,0.039098,0.083625
23.43,0.10785,0.033134,0.074713
23.44,0.10896,0.037683,0.071277
23.45,0.12491,0.049844,0.075066
23.46,0.16444,0.096944,0.067499
23.47,0.26127,0.21807,0.043201
23.48,0.55084,0.5699,-0.019057
23.49,1.363,1.4102,-0.047186
23.5,2.2393,2.0032,0.23614
23.51,1.7083,1.4276,0.28068
23.52,0.75594,0.59054,0.1654
23.53,0.37286,0.26679,0.10607
23.54,0.29116,0.20191,0.089248
23.55,0.3598,0.31394,0.045852
23.56,0.70902,0.76746,-0.058447
23.57,1.6147,1.6134,0.0012966
23.58,2.1966,1.8998,0.2968
23.59,1.3863,1.1126,0.27373
23.6,0.56861,0.39479,0.17382
23.61,0.26934,0.17182,0.097513
23.62,0.16773,0.087636,0.080093
23.63,0.12621,0.041209,0.084996
23.64,0.10934,0.026521,0.082822
23.65,0.10711,0.037309,0.069801
23.66,0.11932,0.057608,0.061713
23.67,0.1562,0.095551,0.06065
23.68,0.26061,0.21657,0.04404
23.69,0.5934,0.62088,-0.027475
23.7,1.2959,1.2539,0.04194
23.71,1.5215,1.2963,0.2252
23.72,0.86031,0.64964,0.21067
23.73,0.38029,0.24027,0.14002
23.74,0.24158,0.15213,0.089451
23.75,0.24636,0.16356,0.082798
23.76,0.39932,0.36273,0.036597
23.77,0.92375,0.95652,-0.032767
23.78,1.6949,1.5306,0.16434
23.79,1.5021,1.2227,0.27934
23.8,0.70082,0.49725,0.20357
23.81,0.30367,0.16635,0.13732
23.82,0.17117,0.074321,0.096849
23.83,0.11916,0.039697,0.079465
23.84,0.097994,0.016411,0.081583
23.85,0.092262,0.0072594,0.085002
23.86,0.098797,0.014234,0.084562
23.87,0.12282,0.045947,0.07687
23.88,0.18828,0.13736,0.050917
23.89,0.39305,0.39106,0.0019863
23.9,0.94452,0.93506,0.0094569
23.91,1.4416,1.2217,0.21987
23.92,1.0212,0.7791,0.2421
23.93,0.44392,0.28739,0.15654
23.94,0.22746,0.12825,0.099208
23.95,0.18369,0.10707,0.076625
23.96,0.23606,0.18035,0.055706
23.97,0.48262,0.49407,-0.011449
23.98,1.0022,0.92849,0.073712
23.99,1.1216,0.89024,0.23141
24,0.606,0.42456,0.18144
24.01,0.24998,0.12287,0.12711
24.02,0.13123,0.02393,0.1073
24.03,0.089921,0,0.089921
24.04,0.072865,0,0.072865
24.05,0.066926,0,0.066926
24.06,0.06902,0.0024443,0.066575
24.07,0.081291,0.0097065,0.071585
24.08,0.11554,0.040605,0.07494
24.09,0.22092,0.17116,0.049769
24.1,0.52509,0.49468,0.030407
24.11,0.88138,0.74175,0.13963
24.12,0.7014,0.53394,0.16746
24.13,0.32272,0.19463,0.12808
24.14,0.16503,0.075605,0.089429
24.15,0.13307,0.06189,0.071182
24.16,0.16759,0.10199,0.065604
24.17,0.33137,0.31658,0.014786
24.18,0.70775,0.65854,0.049209
24.19,0.85706,0.68571,0.17135
24.2,0.50064,0.35269,0.14795
24.21,0.22029,0.11301,0.10727
24.22,0.12373,0.038408,0.085324
24.23,0.090899,0.013815,0.077084
24.24,0.081465,0.01098,0.070485
24.25,0.084695,0.011281,0.073413
24.26,0.099697,0.025526,0.074171
24.27,0.13372,0.067299,0.066422
24.28,0.21354,0.15318,0.06036
24.29,0.44558,0.45996,-0.014383
24.3,1.1205,1.2032,-0.082705
24.31,1.9717,1.7647,0.20707
24.32,1.623,1.312,0.31107
24.33,0.73529,0.53865,0.19664
24.34,0.34773,0.23783,0.1099
24.35,0.26322,0.20113,0.062081
24.36,0.33275,0.30191,0.03084
24.37,0.68734,0.74809,-0.060752
24.38,1.4734,1.4222,0.051138
24.39,1.7173,1.4331,0.2842
24.4,0.94724,0.72645,0.22079
24.41,0.37875,0.23856,0.14019
24.42,0.18311,0.087799,0.095313
24.43,0.11143,0.024811,0.086614
24.44,0.078182,0.0037576,0.074424
24.45,0.060116,0,0.060116
24.46,0.049231,0,0.049231
24.47,0.042301,0,0.042301
24.48,0.037832,0,0.037832
24.49,0.035083,0,0.035083
24.5,0.033711,0,0.033711
24.51,0.03365,0,0.03365
24.52,0.035123,0,0.035123
24.53,0.038833,0,0.038833
24.54,0.046591,0,0.046591
24.55,0.063882,0.0014667,0.062415
24.56,0.11106,0.059757,0.051306
24.57,0.25621,0.24514,0.011066
24.58,0.50751,0.43162,0.075892
24.59,0.51116,0.37573,0.13543
24.6,0.26913,0.16946,0.099668
24.61,0.13185,0.054605,0.077244
24.62,0.084862,0.014361,0.070501
24.63,0.068848,0,0.068848
24.64,0.068416,0.002364,0.066052
24.65,0.078741,0.015926,0.062815
24.66,0.10274,0.044959,0.057783
24.67,0.15487,0.10521,0.049663
24.68,0.28906,0.26516,0.023896
24.69,0.70823,0.79816,-0.089928
24.7,1.6279,1.6277,0.00014251
24.71,1.9935,1.7063,0.28726
24.72,1.134,0.90951,0.22452
24.73,0.45554,0.3246,0.13095
24.74,0.23405,0.16611,0.06794
24.75,0.18524,0.13886,0.046381
24.76,0.24721,0.22313,0.024082
24.77,0.49846,0.48618,0.012273
24.78,0.75405,0.64255,0.1115
24.79,0.55072,0.42514,0.12558
24.8,0.2404,0.14573,0.094671
24.81,0.11235,0.040038,0.072315
24.82,0.069623,0.019558,0.050065
24.83,0.051663,0.0099743,0.041689
24.84,0.042827,0,0.042827
24.85,0.038678,0,0.038678
24.86,0.038087,0,0.038087
24.87,0.042296,0.0088549,0.033441
24.88,0.058787,0.027741,0.031047
24.89,0.10985,0.071576,0.038274
24.9,0.18004,0.11903,0.061016
24.91,0.16118,0.10291,0.058268
24.92,0.096454,0.048395,0.04806
24.93,0.075213,0.021789,0.053424
24.94,0.091264,0.038839,0.052425
24.95,0.15834,0.13545,0.022888
24.96,0.37828,0.41528,-0.036994
24.97,0.8033,0.74939,0.053911
24.98,0.8719,0.68809,0.18381
24.99,0.46005,0.33529,0.12476
25,0.19398,0.12835,0.065626
25.01,0.10193,0.044449,0.057476
25.02,0.066754,0.0051531,0.061601
25.03,0.05283,0.00084883,0.051982
25.04,0.048749,0.0090605,0.039688
25.05,0.051786,0.0099559,0.04183
25.06,0.064911,0.012899,0.052012
25.07,0.10394,0.059152,0.044785
25.08,0.22931,0.2238,0.0055193
25.09,0.49425,0.45327,0.040974
25.1,0.57991,0.4433,0.13661
25.11,0.33208,0.21429,0.11779
25.12,0.1537,0.085174,0.068526
25.13,0.10697,0.072498,0.034474
25.14,0.12475,0.08587,0.038882
25.15,0.23754,0.21312,0.024426
25.16,0.53284,0.50373,0.029108
25.17,0.72351,0.59223,0.13128
25.18,0.46228,0.33317,0.12912
25.19,0.19956,0.10091,0.098645
25.2,0.10138,0.025968,0.075409
25.21,0.065666,0.0063732,0.059293
25.22,0.051818,0,0.051818
25.23,0.047777,0,0.047777
25.24,0.0502,0,0.0502
25.25,0.060848,0.017227,0.04362
25.26,0.090667,0.057027,0.03364
25.27,0.18426,0.16088,0.023383
25.28,0.41346,0.36893,0.044524
25.29,0.56315,0.4423,0.12085
25.3,0.37164,0.26483,0.10681
25.31,0.18275,0.10036,0.082387
25.32,0.13317,0.062233,0.070938
25.33,0.16337,0.10878,0.054586
25.34,0.31513,0.32073,-0.0055999
25.35,0.7536,0.77679,-0.023188
25.36,1.1891,1.0064,0.18267
25.37,0.87012,0.66475,0.20538
25.38,0.3743,0.26336,0.11093
25.39,0.17316,0.10249,0.070664
25.4,0.10972,0.038138,0.071587
25.41,0.088612,0.020867,0.067746
25.42,0.085915,0.03205,0.053865
25.43,0.097603,0.044099,0.053503
25.44,0.13066,0.072681,0.057976
25.45,0.2166,0.17304,0.043561
25.46,0.48297,0.52712,-0.04415
25.47,1.1785,1.2242,-0.045668
25.48,1.7448,1.498,0.24683
25.49,1.1873,0.93594,0.25131
25.5,0.50354,0.36654,0.137
25.51,0.25792,0.18507,0.072857
25.52,0.21964,0.16651,0.053129
25.53,0.33137,0.31283,0.01854
25.54,0.72103,0.7249,-0.0038735
25.55,1.1134,0.95458,0.15879
25.56,0.81093,0.62962,0.18132
25.57,0.34578,0.22684,0.11894
25.58,0.15492,0.068079,0.086837
25.59,0.092396,0.022246,0.07015
25.6,0.067138,0.0050436,0.062095
25.61,0.055904,0,0.055904
25.62,0.052685,0,0.052685
25.63,0.057542,0.00099069,0.056551
25.64,0.078498,0.025531,0.052967
25.65,0.15093,0.11974,0.031184
25.66,0.33835,0.30196,0.036387
25.67,0.47501,0.36625,0.10876
25.68,0.31648,0.2096,0.10689
25.69,0.14175,0.057441,0.084308
25.7,0.081983,0.01473,0.067253
25.71,0.076631,0.022483,0.054148
25.72,0.1188,0.077741,0.041055
25.73,0.24864,0.20563,0.043016
25.74,0.35584,0.26724,0.0886
25.75,0.24766,0.16788,0.079778
25.76,0.11603,0.051286,0.064744
25.77,0.064466,0.0070823,0.057383
25.78,0.046296,0,0.046296
25.79,0.04104,0,0.04104
25.8,0.042854,0,0.042854
25.81,0.051417,0,0.051417
25.82,0.07216,0.016148,0.056012
25.83,0.12715,0.079794,0.047355
25.84,0.30009,0.30038,-0.00029032
25.85,0.67995,0.64363,0.036317
25.86,0.83145,0.65695,0.1745
25.87,0.47768,0.3363,0.14139
25.88,0.19976,0.11543,0.084323
25.89,0.11316,0.051645,0.061512
25.9,0.1066,0.051256,0.055345
25.91,0.1762,0.1487,0.027498
25.92,0.35399,0.31106,0.042932
25.93,0.42351,0.31374,0.10977
25.94,0.24827,0.15445,0.093815
25.95,0.11017,0.033725,0.076446
25.96,0.060908,0.00092758,0.05998
25.97,0.042917,0,0.042917
25.98,0.036363,0,0.036363
25.99,0.035528,0,0.035528
26,0.03967,0,0.03967
26.01,0.052413,0.0095952,0.042818
26.02,0.090348,0.052223,0.038124
26.03,0.20606,0.18364,0.022425
26.04,0.38496,0.31996,0.065004
26.05,0.36069,0.262,0.098692
26.06,0.1878,0.11249,0.075311
26.07,0.10764,0.050778,0.056863
26.08,0.10741,0.061095,0.046319
26.09,0.17928,0.15339,0.025898
26.1,0.42638,0.45088,-0.024492
26.11,0.81273,0.73225,0.080484
26.12,0.74983,0.57537,0.17446
26.13,0.35493,0.23431,0.12061
26.14,0.14878,0.072292,0.076488
26.15,0.08008,0.02732,0.05276
26.16,0.053995,0.0067339,0.047261
26.17,0.043356,0,0.043356
26.18,0.040435,0,0.040435
26.19,0.044391,0,0.044391
26.2,0.061279,0.01809,0.043189
26.21,0.11901,0.089048,0.029961
26.22,0.26774,0.24066,0.027075
26.23,0.37665,0.29505,0.081599
26.24,0.25293,0.17351,0.079419
26.25,0.11742,0.059826,0.057599
26.26,0.0752,0.02578,0.04942
26.27,0.083632,0.042629,0.041003
26.28,0.15687,0.14375,0.013119
26.29,0.34427,0.32295,0.021323
26.3,0.44889,0.3556,0.09329
26.31,0.27525,0.19208,0.083177
26.32,0.1145,0.055323,0.059177
26.33,0.057305,0.0094,0.047905
26.34,0.038399,0,0.038399
26.35,0.03101,0,0.03101
26.36,0.028644,0,0.028644
26.37,0.029968,0,0.029968
26.38,0.03668,0.00055007,0.03613
26.39,0.058135,0.02175,0.036384
26.4,0.12323,0.095545,0.027685
26.41,0.21803,0.16428,0.053747
26.42,0.19898,0.128,0.070983
26.43,0.10953,0.055594,0.053939
26.44,0.073901,0.028753,0.045147
26.45,0.08521,0.045014,0.040195
26.46,0.15532,0.13906,0.016266
26.47,0.3727,0.39111,-0.018418
26.48,0.64878,0.56147,0.087314
26.49,0.5346,0.39549,0.13911
26.5,0.24491,0.15771,0.087196
26.51,0.11344,0.053207,0.060236
26.52,0.071702,0.020362,0.05134
26.53,0.059178,0.0077619,0.051416
26.54,0.060052,0.009588,0.050464
26.55,0.072467,0.02672,0.045748
26.56,0.10488,0.068583,0.036292
26.57,0.19417,0.18026,0.013913
26.58,0.47597,0.53585,-0.05988
26.59,1.044,1.0162,0.027775
26.6,1.1802,0.94787,0.23232
26.61,0.63488,0.46595,0.16892
26.62,0.26291,0.17005,0.092856
26.63,0.15351,0.095066,0.058442
26.64,0.15663,0.12094,0.035686
26.65,0.28407,0.28189,0.0021755
26.66,0.51538,0.45263,0.062749
26.67,0.48979,0.36439,0.12541
26.68,0.24187,0.15638,0.085492
26.69,0.10534,0.042789,0.062553
26.7,0.058931,0.0069737,0.051957
26.71,0.040696,0,0.040696
26.72,0.032466,0,0.032466
26.73,0.029047,0,0.029047
26.74,0.029475,0,0.029475
26.75,0.036479,0.0022855,0.034194
26.76,0.063132,0.035201,0.027931
26.77,0.126,0.091651,0.034352
26.78,0.15665,0.094815,0.061833
26.79,0.10012,0.042886,0.057235
26.8,0.054004,0.0069588,0.047045
26.81,0.045019,0.0042477,0.040771
26.82,0.062031,0.029309,0.032722
26.83,0.13076,0.11512,0.015635
26.84,0.25981,0.2203,0.03951
26.85,0.27141,0.19656,0.074852
26.86,0.14729,0.09021,0.057081
26.87,0.071933,0.023904,0.048029
26.88,0.044532,0.003418,0.041114
26.89,0.034779,0,0.034779
26.9,0.033922,0,0.033922
26.91,0.039342,0.0026367,0.036705
26.92,0.053963,0.01803,0.035933
26.93,0.092569,0.066062,0.026507
26.94,0.21369,0.22897,-0.015281
26.95,0.50083,0.50478,-0.0039518
26.96,0.6621,0.5353,0.1268
26.97,0.40631,0.28978,0.11653
26.98,0.17105,0.10545,0.065597
26.99,0.095384,0.050159,0.045225
27,0.092944,0.05822,0.034724
27.01,0.16259,0.15249,0.010097
27.02,0.30617,0.27076,0.035409
27.03,0.31446,0.22878,0.085686
27.04,0.16398,0.098126,0.065858
27.05,0.072325,0.021885,0.05044
27.06,0.042735,0.0018986,0.040837
27.07,0.032983,0,0.032983
27.08,0.030352,0,0.030352
27.09,0.032365,0,0.032365
27.1,0.040613,0.0056295,0.034984
27.11,0.064422,0.031575,0.032847
27.12,0.14016,0.13102,0.0091374
27.13,0.30664,0.28582,0.020813
27.14,0.37466,0.28635,0.088308
27.15,0.22437,0.15113,0.07324
27.16,0.11042,0.063574,0.046848
27.17,0.088171,0.051223,0.036947
27.18,0.12863,0.10951,0.019124
27.19,0.2907,0.31754,-0.026847
27.2,0.5632,0.51532,0.047879
27.21,0.54114,0.40357,0.13757
27.22,0.26562,0.17524,0.090383
27.23,0.11408,0.057728,0.056354
27.24,0.062663,0.016307,0.046355
27.25,0.043923,0.0023079,0.041615
27.26,0.037843,0,0.037843
27.27,0.03925,0.0033216,0.035928
27.28,0.050129,0.016601,0.033528
27.29,0.08549,0.063981,0.021508
27.3,0.19969,0.21197,-0.012286
27.31,0.40955,0.37712,0.03243
27.32,0.42691,0.32,0.10691
27.33,0.2211,0.14685,0.074254
27.34,0.098635,0.055087,0.043548
27.35,0.068349,0.03628,0.032068
27.36,0.086892,0.065445,0.021447
27.37,0.17687,0.17092,0.0059448
27.38,0.28664,0.23659,0.050057
27.39,0.22676,0.15419,0.072569
27.4,0.10402,0.052143,0.051879
27.41,0.048602,0.011117,0.037485
27.42,0.028386,0.0014486,0.026937
27.43,0.019798,0,0.019798
27.44,0.01562,0,0.01562
27.45,0.013319,0,0.013319
27.46,0.012025,0,0.012025
27.47,0.011382,0,0.011382
27.48,0.011266,0,0.011266
27.49,0.011698,0,0.011698
27.5,0.012863,0,0.012863
27.51,0.015279,0,0.015279
27.52,0.020407,0,0.020407
27.53,0.033356,0.0095563,0.0238
27.54,0.073585,0.060171,0.013414
27.55,0.16528,0.14713,0.018147
27.56,0.20968,0.15804,0.051636
27.57,0.12742,0.083539,0.04388
27.58,0.057263,0.024551,0.032712
27.59,0.032348,0.0038009,0.028547
27.6,0.024422,0,0.024422
27.61,0.023232,0.0017682,0.021464
27.62,0.026377,0.0046729,0.021704
27.63,0.035483,0.008689,0.026794
27.64,0.05984,0.038461,0.021379
27.65,0.136,0.14311,-0.0071104
27.66,0.30961,0.30637,0.0032415
27.67,0.39406,0.31011,0.083948
27.68,0.23937,0.16303,0.076342
27.69,0.11117,0.071796,0.039379
27.7,0.080986,0.058482,0.022504
27.71,0.11376,0.10158,0.012186
27.72,0.25374,0.27327,-0.019524
27.73,0.46285,0.42532,0.037532
27.74,0.40862,0.30597,0.10265
27.75,0.18739,0.1186,0.068789
27.76,0.077302,0.039424,0.037877
27.77,0.041873,0.011267,0.030606
27.78,0.028397,0.0011198,0.027277
27.79,0.022372,0,0.022372
27.8,0.020126,0,0.020126
27.81,0.021429,0,0.021429
27.82,0.030464,0.0039024,0.026562
27.83,0.060045,0.036699,0.023346
27.84,0.098048,0.066016,0.032031
27.85,0.082458,0.043516,0.038942
27.86,0.043282,0.00968,0.033602
27.87,0.028109,4.1141e-05,0.028067
27.88,0.030958,0.0018796,0.029078
27.89,0.056134,0.037537,0.018597
27.9,0.11543,0.095026,0.020406
27.91,0.14009,0.09326,0.046827
27.92,0.087198,0.048745,0.038453
27.93,0.045456,0.017198,0.028258
27.94,0.028555,0.0032554,0.025299
27.95,0.022125,0,0.022125
27.96,0.021778,0,0.021778
27.97,0.025783,0,0.025783
27.98,0.036412,0.011763,0.024649
27.99,0.065677,0.048722,0.016955
28,0.15703,0.16743,-0.010408
28.01,0.33234,0.31526,0.017083
28.02,0.36183,0.27406,0.08777
28.03,0.19473,0.12733,0.067406
28.04,0.090867,0.05243,0.038437
28.05,0.0704,0.043458,0.026941
28.06,0.10538,0.093431,0.011947
28.07,0.22777,0.22507,0.0026981
28.08,0.34008,0.28249,0.057586
28.09,0.2402,0.17519,0.065013
28.1,0.10398,0.062718,0.041257
28.11,0.050149,0.018037,0.032113
28.12,0.033098,0.0055244,0.027573
28.13,0.027595,0.0010287,0.026567
28.14,0.027631,0,0.027631
28.15,0.033227,0.0059426,0.027285
28.16,0.050838,0.030368,0.020469
28.17,0.1078,0.10863,-0.0008269
28.18,0.24339,0.23986,0.0035234
28.19,0.32055,0.25401,0.066538
28.2,0.20289,0.13869,0.064198
28.21,0.097483,0.057901,0.039581
28.22,0.074014,0.044059,0.029955
28.23,0.10891,0.095692,0.013214
28.24,0.24422,0.25767,-0.013447
28.25,0.41928,0.38072,0.038562
28.26,0.34413,0.25954,0.084584
28.27,0.15626,0.09632,0.059943
28.28,0.070043,0.032617,0.037426
28.29,0.041693,0.010151,0.031542
28.3,0.031899,0.0012924,0.030607
28.31,0.030082,0.0019485,0.028134
28.32,0.03483,0.012223,0.022607
28.33,0.052154,0.02839,0.023764
28.34,0.10992,0.095795,0.014129
28.35,0.25828,0.26086,-0.0025812
28.36,0.36633,0.30854,0.057796
28.37,0.24109,0.16299,0.078107
28.38,0.10281,0.056392,0.046416
28.39,0.05526,0.026244,0.029017
28.4,0.052203,0.027659,0.024544
28.41,0.088298,0.069228,0.01907
28.42,0.14755,0.114,0.033544
28.43,0.12994,0.080061,0.049875
28.44,0.063497,0.018098,0.0454
28.45,0.030494,0,0.030494
28.46,0.020042,0,0.020042
28.47,0.016561,0,0.016561
28.48,0.015975,0,0.015975
28.49,0.017843,0,0.017843
28.5,0.024288,0,0.024288
28.51,0.045079,0.023768,0.021311
28.52,0.099507,0.085335,0.014171
28.53,0.14453,0.10517,0.039363
28.54,0.10363,0.061167,0.04246
28.55,0.055033,0.025034,0.029999
28.56,0.04569,0.018954,0.026736
28.57,0.070623,0.0444,0.026224
28.58,0.16265,0.16602,-0.0033675
28.59,0.29856,0.26828,0.030273
28.6,0.2655,0.18499,0.080509
28.61,0.12558,0.070746,0.054838
28.62,0.055947,0.02165,0.034297
28.63,0.033553,0.0038719,0.029681
28.64,0.026572,0,0.026572
28.65,0.026373,0.0018687,0.024505
28.66,0.032306,0.010549,0.021757
28.67,0.050899,0.028703,0.022196
28.68,0.11112,0.10783,0.0032863
28.69,0.26488,0.28536,-0.020472
28.7,0.37693,0.31319,0.063738
28.71,0.24773,0.16603,0.081702
28.72,0.10517,0.058091,0.047078
28.73,0.056864,0.027442,0.029422
28.74,0.056358,0.033664,0.022694
28.75,0.099986,0.088991,0.010995
28.76,0.16094,0.12843,0.032505
28.77,0.13255,0.0856,0.046953
28.78,0.06408,0.028648,0.035431
28.79,0.031454,0.0039501,0.027504
28.8,0.019193,0,0.019193
28.81,0.014296,0,0.014296
28.82,0.012512,0,0.012512
28.83,0.012675,0,0.012675
28.84,0.015773,0,0.015773
28.85,0.027342,0.012424,0.014919
28.86,0.053421,0.032634,0.020786
28.87,0.064317,0.032516,0.031801
28.88,0.041341,0.013484,0.027856
28.89,0.024907,0.001957,0.02295
28.9,0.025225,0.0018803,0.023345
28.91,0.043829,0.030046,0.013783
28.92,0.098555,0.091434,0.0071215
28.93,0.14871,0.11078,0.037929
28.94,0.10821,0.063708,0.044498
28.95,0.052101,0.022471,0.02963
28.96,0.028668,0.0036865,0.024981
28.97,0.020537,0,0.020537
28.98,0.019259,0,0.019259
28.99,0.02244,0.0051193,0.017321
29,0.032035,0.014118,0.017917
29.01,0.05974,0.042777,0.016963
29.02,0.14587,0.15162,-0.0057534
29.03,0.29517,0.27354,0.021632
29.04,0.29691,0.21737,0.079534
29.05,0.15178,0.09261,0.059167
29.06,0.072784,0.039509,0.033274
29.07,0.062261,0.040366,0.021895
29.08,0.10603,0.098078,0.0079563
29.09,0.21984,0.20921,0.010632
29.1,0.26412,0.20387,0.060251
29.11,0.15092,0.091414,0.059502
29.12,0.061328,0.022492,0.038835
29.13,0.030345,0.0030159,0.027329
29.14,0.019597,9.8731e-05,0.019498
29.15,0.01506,0,0.01506
29.16,0.013334,0,0.013334
29.17,0.014006,0,0.014006
29.18,0.019649,0,0.019649
29.19,0.037444,0.016877,0.020567
29.2,0.057147,0.028457,0.02869
29.21,0.046057,0.015827,0.030229
29.22,0.026689,0.0027511,0.023938
29.23,0.022797,0,0.022797
29.24,0.034918,0.011487,0.023431
29.25,0.079097,0.071546,0.0075515
29.26,0.14427,0.11714,0.027127
29.27,0.1285,0.076495,0.052005
29.28,0.061528,0.025808,0.03572
29.29,0.028174,0.003602,0.024572
29.3,0.017521,0,0.017521
29.31,0.01439,0,0.01439
29.32,0.014734,0,0.014734
29.33,0.018647,0,0.018647
29.34,0.030916,0.0056301,0.025286
29.35,0.070742,0.059496,0.011246
29.36,0.15506,0.14318,0.011878
29.37,0.18208,0.12862,0.053462
29.38,0.10256,0.048451,0.054111
29.39,0.04517,0.0086067,0.036564
29.4,0.030445,0.0013982,0.029047
29.41,0.040183,0.014564,0.025619
29.42,0.076796,0.054286,0.02251
29.43,0.097842,0.063989,0.033854
29.44,0.0627,0.020849,0.041851
29.45,0.030093,0.0017626,0.02833
29.46,0.017144,0,0.017144
29.47,0.012434,0,0.012434
29.48,0.011396,0,0.011396
29.49,0.012754,0,0.012754
29.5,0.017852,0,0.017852
29.51,0.034327,0.007914,0.026413
29.52,0.081185,0.063854,0.017331
29.53,0.1319,0.092651,0.039252
29.54,0.10141,0.045924,0.055484
29.55,0.046962,0.0071227,0.03984
29.56,0.026656,0,0.026656
29.57,0.028426,0.00042105,0.028005
29.58,0.052943,0.027481,0.025462
29.59,0.088937,0.051355,0.037582
29.6,0.07724,0.017844,0.059395
29.61,0.039963,0.001942,0.038021
29.62,0.021673,0.00014244,0.021531
29.63,0.015502,0,0.015502
29.64,0.014566,0,0.014566
29.65,0.017001,0.00034148,0.01666
29.66,0.024243,0.0021023,0.022141
29.67,0.045029,0.007148,0.037881
29.68,0.10946,0.074031,0.035432
29.69,0.22113,0.17398,0.047151
29.7,0.22286,0.12833,0.094534
29.71,0.11538,0.039587,0.075797
29.72,0.058287,0.011111,0.047176
29.73,0.055825,0.016298,0.039528
29.74,0.1052,0.053182,0.052017
29.75,0.21108,0.15639,0.054698
29.76,0.2264,0.11887,0.10752
29.77,0.11798,0.034494,0.083487
29.78,0.047725,0.0093899,0.038335
29.79,0.024512,0.0063876,0.018125
29.8,0.016384,0.0058527,0.010532
29.81,0.013242,0.0058727,0.0073696
29.82,0.012931,0.0061259,0.0068048
29.83,0.01651,0.0071591,0.0093508
29.84,0.031002,0.0092588,0.021743
29.85,0.064106,0.011931,0.052175
29.86,0.077442,0.011913,0.065528
29.87,0.046738,0.0087635,0.037975
29.88,0.023701,0.006773,0.016928
29.89,0.020355,0.0065283,0.013827
29.9,0.034092,0.007875,0.026217
29.91,0.072652,0.014074,0.058579
29.92,0.094819,0.014627,0.080193
29.93,0.060289,0.0087639,0.051525
29.94,0.027618,0.005994,0.021624
29.95,0.013672,0.0052466,0.0084253
29.96,0.0077765,0.0044706,0.0033059
29.97,0.0052336,0.057185,-0.051952
29.98,0.0039375,0.014813,-0.010875
29.99,0.003161,0,0.003161


==> figures/data/20230322/simuXRD_strain02/simuXRD_fit_strnmf2_wrong.csv <==
0,0.26582,0.046859,0.21896
0.01,0.26823,0.046664,0.22156
0.02,0.27067,0.047015,0.22365
0.030001,0.27315,0.047336,0.22581
0.040001,0.27566,0.047701,0.22796
0.050001,0.27821,0.048063,0.23015
0.060001,0.2808,0.048507,0.23229
0.070001,0.28342,0.048909,0.23451
0.080001,0.28609,0.049331,0.23676
0.090002,0.28879,0.049821,0.23897
0.1,0.29154,0.050355,0.24119
0.11,0.29433,0.050748,0.24358
0.12,0.29716,0.051352,0.24581
0.13,0.30003,0.051919,0.24812
0.14,0.30295,0.052497,0.25046
0.15,0.30592,0.053098,0.25282
0.16,0.30893,0.053727,0.2552
0.17,0.31199,0.054365,0.25763
0.18,0.3151,0.054983,0.26012
0.19,0.31826,0.05557,0.26269
0.2,0.32146,0.05609,0.26538
0.21,0.32473,0.056489,0.26824
0.22,0.32804,0.056875,0.27116
0.23,0.33141,0.057362,0.27405
0.24,0.33483,0.057908,0.27692
0.25,0.33831,0.058484,0.27983
0.26,0.34185,0.05908,0.28277
0.27,0.34545,0.059693,0.28576
0.28,0.34911,0.060322,0.28879
0.29,0.35283,0.060963,0.29187
0.30001,0.35662,0.061613,0.295
0.31001,0.36047,0.062255,0.29821
0.32001,0.36439,0.062856,0.30153
0.33001,0.36837,0.063368,0.305
0.34001,0.37243,0.06377,0.30866
0.35001,0.37656,0.063996,0.31256
0.36001,0.38076,0.063994,0.31677
0.37001,0.39223,0.063711,0.32852
0.38001,0.39662,0.063653,0.33297
0.39001,0.40108,0.063899,0.33718
0.40001,0.40563,0.064648,0.34098
0.41001,0.41026,0.065923,0.34434
0.42001,0.41498,0.067671,0.34731
0.43001,0.41978,0.069893,0.34989
0.44001,0.42468,0.072135,0.35254
0.45001,0.42967,0.073947,0.35572
0.46001,0.43475,0.075246,0.35951
0.47001,0.43993,0.076236,0.3637
0.48001,0.44522,0.076783,0.36843
0.49001,0.4506,0.077251,0.37335
0.50001,0.4561,0.077984,0.37811
0.51001,0.4617,0.078935,0.38276
0.52001,0.46741,0.080015,0.3874
0.53001,0.47324,0.081164,0.39208
0.54001,0.47919,0.082422,0.39677
0.55001,0.48526,0.083746,0.40151
0.56001,0.49145,0.085066,0.40639
0.57001,0.49778,0.086352,0.41143
0.58001,0.50424,0.087579,0.41666
0.59001,0.51083,0.088733,0.4221
0.60001,0.51757,0.089906,0.42766
0.61001,0.52445,0.091053,0.43339
0.62001,0.53148,0.092018,0.43946
0.63001,0.53866,0.092858,0.4458
0.64001,0.546,0.093707,0.45229
0.65001,0.55351,0.094618,0.45889
0.66001,0.56118,0.095573,0.46561
0.67001,0.56903,0.096557,0.47247
0.68001,0.57706,0.097574,0.47949
0.69001,0.58527,0.098631,0.48664
0.70001,0.59757,0.099714,0.49786
0.71001,0.60619,0.10087,0.50532
0.72001,0.61501,0.10229,0.51272
0.73001,0.62405,0.10406,0.51999
0.74001,0.6333,0.10602,0.52728
0.75001,0.64278,0.10813,0.53465
0.76001,0.65249,0.11034,0.54215
0.77001,0.66244,0.1125,0.54993
0.78001,0.67264,0.1146,0.55804
0.79001,0.6831,0.11651,0.56658
0.80001,0.69382,0.11822,0.5756
0.81001,0.70483,0.11968,0.58514
0.82001,0.71612,0.1212,0.59492
0.83001,0.7277,0.12282,0.60488
0.84001,0.7396,0.12451,0.61509
0.85001,0.75181,0.12625,0.62556
0.86001,0.76436,0.12804,0.63632
0.87001,0.77725,0.12988,0.64737
0.88001,0.7905,0.13177,0.65873
0.89001,0.80412,0.1337,0.67042
0.90002,0.81813,0.13565,0.68248
0.91002,0.83253,0.1376,0.69493
0.92002,0.84736,0.13956,0.7078
0.93002,0.86262,0.14149,0.72113
0.94002,0.87833,0.14338,0.73495
0.95002,0.89451,0.14521,0.7493
0.96002,0.91118,0.14699,0.76419
0.97002,0.92836,0.14867,0.7797
0.98002,0.94608,0.1502,0.79588
0.99002,0.96435,0.15157,0.81278
1,0.9832,0.1527,0.8305
1.01,1.0027,0.15359,0.84907
1.02,1.0228,0.15411,0.86864
1.03,1.0435,0.15424,0.88926
1.04,1.0649,0.15387,0.91107
1.05,1.0871,0.15295,0.93417
1.06,1.11,0.15139,0.95865
1.07,1.1338,0.14912,0.98464
1.08,1.1583,0.14601,1.0123
1.09,1.1837,0.14197,1.0418
1.1,1.2101,0.13695,1.0731
1.11,1.2374,0.13087,1.1065
1.12,1.2657,0.1237,1.142
1.13,1.2951,0.11542,1.1797
1.14,1.3256,0.10595,1.2196
1.15,1.3573,0.095497,1.2618
1.16,1.3902,0.084123,1.3061
1.17,1.4244,0.072154,1.3523
1.18,1.46,0.059728,1.4003
1.19,1.4971,0.047283,1.4498
1.2,1.5357,0.035112,1.5006
1.21,1.578,0.023702,1.5543
1.22,1.62,0.013595,1.6064
1.23,1.6638,0.0056698,1.6582
1.24,1.7096,0.00012243,1.7094
1.25,1.7574,0,1.7574
1.26,1.8074,0,1.8074
1.27,1.8597,0,1.8597
1.28,1.9145,0,1.9145
1.29,1.9719,0,1.9719
1.3,2.0322,0,2.0322
1.31,2.0954,0,2.0954
1.32,2.1619,0,2.1619
1.33,2.2318,0,2.2318
1.34,2.3054,0,2.3054
1.35,2.3829,0.0094887,2.3734
1.36,2.4647,0.074404,2.3903
1.37,2.5511,0.19922,2.3519
1.38,2.6424,0.41396,2.2284
1.39,2.739,0.75442,1.9846
1.4,2.8413,1.2831,1.5582
1.41,2.9499,2.0938,0.85609
1.42,3.0652,3.382,-0.31688
1.43,3.1878,5.52,-2.3322
1.44,3.3183,9.3228,-6.0045
1.45,3.4575,17.714,-14.256
1.46,3.6062,38.728,-35.122
1.47,3.7652,109.22,-105.45
1.48,3.9356,213.22,-209.28
1.49,4.122,191.48,-187.35
1.5,4.3186,89.114,-84.795
1.51,4.5303,31.771,-27.241
1.52,4.7589,12.856,-8.0975
1.53,5.006,6.0269,-1.0209
1.54,5.2739,3.0393,2.2346
1.55,5.5648,1.5539,4.0109
1.56,5.8817,0.80644,5.0753
1.57,6.2277,0.46466,5.763
1.58,6.6064,0.36319,6.2432
1.59,7.0222,0.41461,6.6076
1.6,7.4802,0.56865,6.9116
1.61,7.9862,0.79396,7.1923
1.62,8.5474,1.0703,7.4771
1.63,9.172,1.3841,7.7879
1.64,9.87,1.726,8.144
1.65,10.654,2.0893,8.5643
1.66,11.537,2.4692,9.068
1.67,12.539,2.8625,9.6765
1.68,13.681,3.2661,10.415
1.69,14.991,3.6786,11.312
1.7,16.503,4.1004,12.402
1.71,18.261,4.5275,13.734
1.72,20.324,4.9577,15.366
1.73,22.764,5.4022,17.362
1.74,25.68,5.8816,19.799
1.75,29.207,6.4304,22.776
1.76,33.526,7.0802,26.446
1.77,38.896,7.8491,31.047
1.78,45.69,8.722,36.968
1.79,54.46,9.6586,44.801
1.8,66.06,10.616,55.444
1.81,81.861,11.556,70.305
1.82,104.18,12.476,91.709
1.83,137.22,13.377,123.85
1.84,189.24,14.254,174.98
1.85,278.49,15.105,263.39
1.86,452.94,15.928,437.01
1.87,874.68,16.81,857.87
1.88,2170.4,17.441,2152.9
1.89,5342.3,18.597,5323.7
1.9,7376.1,19.994,7356.1
1.91,4597.3,20.789,4576.5
1.92,1780.6,17.896,1762.7
1.93,752.46,7.4452,745.02
1.94,406.67,0.27223,406.4
1.95,256.2,3.4902,252.71
1.96,176.79,8.0735,168.71
1.97,129.59,8.7536,120.83
1.98,99.191,9.5192,89.672
1.99,78.448,10.503,67.945
2,63.655,12.099,51.556
2.01,52.732,14.347,38.384
2.02,44.437,17.893,26.543
2.03,37.99,23.433,14.557
2.04,32.882,32.502,0.38015
2.05,28.768,48.667,-19.9
2.06,25.408,81.271,-55.864
2.07,22.631,160.07,-137.44
2.08,20.315,398.42,-378.1
2.09,18.368,917.41,-899.04
2.1,16.722,1264.8,-1248.1
2.11,15.33,831.31,-815.98
2.12,14.16,301.22,-287.06
2.13,13.198,122.35,-109.16
2.14,12.457,62.862,-50.405
2.15,12.017,37.549,-25.532
2.16,12.164,24.05,-11.886
2.17,14.07,16.116,-2.0457
2.18,20.952,11.074,9.8776
2.19,29.834,7.7435,22.091
2.2,25.4,5.4243,19.976
2.21,14.965,3.8051,11.16
2.22,10.015,2.6239,7.3913
2.23,8.1986,1.7565,6.4421
2.24,7.2987,1.1499,6.1489
2.25,6.72,0.67592,6.0441
2.26,6.2912,0.37428,5.9169
2.27,5.9476,0.19986,5.7477
2.28,5.6595,0.056603,5.6029
2.29,5.4111,0,5.4111
2.3,5.1931,0,5.1931
2.31,4.9997,0,4.9997
2.32,4.8268,0,4.8268
2.33,4.6713,0,4.6713
2.34,4.5312,0,4.5312
2.35,4.4046,0,4.4046
2.36,4.2903,0,4.2903
2.37,4.187,0,4.187
2.38,4.0937,0,4.0937
2.39,4.0098,0,4.0098
2.4,3.9345,0,3.9345
2.41,3.8673,0,3.8673
2.42,3.8077,0.00040932,3.8073
2.43,3.7552,0.075406,3.6798
2.44,3.7096,0.20231,3.5073
2.45,3.6704,0.4013,3.2691
2.46,3.6375,0.69993,2.9376
2.47,3.6106,1.1364,2.4742
2.48,3.5896,1.7728,1.8168
2.49,3.5743,2.7199,0.85437
2.5,3.5647,4.1445,-0.57982
2.51,3.5606,6.3869,-2.8263
2.52,3.5621,10.261,-6.6991
2.53,3.5691,17.814,-14.245
2.54,3.5816,34.598,-31.016
2.55,3.5999,82.291,-78.692
2.56,3.6238,228.68,-225.06
2.57,3.6536,353.7,-350.05
2.58,3.6894,239.64,-235.95
2.59,3.7315,94.556,-90.824
2.6,3.7806,38.229,-34.449
2.61,3.8359,19.483,-15.647
2.62,3.8983,12.072,-8.1734
2.63,3.9682,8.1675,-4.1994
2.64,4.046,5.7656,-1.7197
2.65,4.1322,4.2793,-0.14713
2.66,4.2274,3.3124,0.91494
2.67,4.3322,2.6303,1.7019
2.68,4.4475,2.1418,2.3057
2.69,4.574,1.7895,2.7845
2.7,4.7127,1.5367,3.1761
2.71,4.8647,1.3572,3.5076
2.72,5.0314,1.2354,3.7959
2.73,5.214,1.1613,4.0526
2.74,5.4142,1.1279,4.2863
2.75,5.634,1.1309,4.5031
2.76,5.8755,1.1678,4.7078
2.77,6.1413,1.2377,4.9036
2.78,6.4342,1.3414,5.0929
2.79,6.7578,1.4808,5.277
2.8,7.1159,1.6598,5.456
2.81,7.5133,1.8842,5.6291
2.82,7.9555,2.1626,5.7929
2.83,8.4508,2.508,5.9428
2.84,9.0038,2.9375,6.0663
2.85,9.6258,3.4778,6.1481
2.86,10.328,4.1684,6.16
2.87,11.125,5.0776,6.0478
2.88,12.035,6.3068,5.7277
2.89,13.078,8.004,5.0736
2.9,14.281,10.481,3.8008
2.91,15.681,14.469,1.2119
2.92,17.321,21.311,-3.9905
2.93,19.259,34.988,-15.728
2.94,21.573,66.814,-45.241
2.95,24.365,171.17,-146.8
2.96,27.778,386.38,-358.6
2.97,32.011,473.56,-441.55
2.98,37.35,303.6,-266.25
2.99,44.218,122.76,-78.545
3.0001,53.266,54.599,-1.3331
3.0101,65.528,32.312,33.217
3.0201,82.745,22.583,60.161
3.0301,108.02,17.603,90.419
3.0401,147.39,14.633,132.76
3.0501,213.93,12.657,201.27
3.0601,340.93,11.312,329.62
3.0701,636.35,10.421,625.93
3.0801,1523.1,9.7892,1513.4
3.0901,3893.6,9.186,3884.4
3.1001,6022.7,8.5152,6014.1
3.1101,4197.5,8.4584,4189
3.1201,1681.8,10.443,1671.3
3.1301,686.23,11.105,675.12
3.1401,360.07,8.9632,351.1
3.1501,223.41,8.2365,215.18
3.1601,152.96,6.8183,146.14
3.1701,111.72,4.8458,106.88
3.1801,85.463,4.3096,81.153
3.1901,67.7,6.1032,61.596
3.2001,55.127,6.903,48.224
3.2101,45.911,6.6091,39.302
3.2201,38.958,6.6437,32.315
3.2301,33.594,6.8311,26.763
3.2401,29.377,7.2072,22.17
3.2501,26.011,7.7994,18.211
3.2601,23.29,8.8075,14.483
3.2701,21.069,10.586,10.483
3.2801,19.243,14.193,5.05
3.2901,17.733,23.186,-5.4532
3.3001,16.481,50.767,-34.286
3.3101,15.443,109.2,-93.753
3.3201,14.586,144.6,-130.01
3.3301,13.884,94.132,-80.248
3.3401,13.318,37.243,-23.925
3.3501,12.873,18.066,-5.1928
3.3601,12.539,11.507,1.0316
3.3701,12.308,8.6454,3.6626
3.3801,12.176,7.1671,5.009
3.3901,12.142,6.2583,5.8836
3.4001,12.207,5.6622,6.5444
3.4101,12.375,5.285,7.0895
3.4201,12.655,5.0286,7.6261
3.4301,13.055,4.8613,8.1937
3.4401,13.593,4.7646,8.8286
3.4501,14.291,4.7248,9.5659
3.4601,15.177,4.7391,10.438
3.4701,16.292,4.8074,11.485
3.4801,17.69,4.9338,12.756
3.4901,19.445,5.1264,14.319
3.5001,21.662,5.3987,16.263
3.5101,24.489,5.7756,18.713
3.5201,28.143,6.2966,21.847
3.5301,32.954,7.0128,25.941
3.5401,39.432,7.9964,31.436
3.5501,48.418,9.3458,39.073
3.5601,61.364,11.26,50.104
3.5701,80.966,14.403,66.562
3.5801,112.73,19.82,92.908
3.5901,169.48,28.691,140.79
3.6001,287.7,47.006,240.7
3.6101,602.16,91.833,510.33
3.6201,1576.1,238.88,1337.2
3.6301,3352.9,551.54,2801.4
3.6401,3493.3,567.42,2925.9
3.6501,1733.9,253.08,1480.8
3.6601,657.87,98.102,559.77
3.6701,305.87,50.68,255.19
3.6801,177,30.415,146.58
3.6901,116.3,21.52,94.78
3.7001,82.686,18.205,64.481
3.7101,62.065,16.299,45.765
3.7201,48.485,12.302,36.183
3.7301,39.07,11.456,27.613
3.7401,32.288,9.9048,22.384
3.7501,27.277,8.7528,18.524
3.7601,23.555,8.1586,15.397
3.7701,20.984,7.6607,13.323
3.7801,20.096,7.1077,12.988
3.7901,21.545,6.6265,14.918
3.8001,21.264,6.2053,15.059
3.8101,16.656,5.8257,10.83
3.8201,12.93,5.485,7.4453
3.8301,11.067,5.1688,5.8977
3.8401,9.9203,4.8647,5.0555
3.8501,9.0579,4.5701,4.4879
3.8601,8.3548,4.3029,4.0519
3.8701,7.761,4.0491,3.7118
3.8801,7.25,3.8013,3.4487
3.8901,6.8053,3.5603,3.245
3.9001,6.4152,3.3425,3.0728
3.9101,6.071,3.1332,2.9378
3.9201,5.7661,2.9306,2.8355
3.9301,5.4951,2.7361,2.7589
3.9401,5.2536,2.5516,2.702
3.9501,5.0383,2.3749,2.6634
3.9601,4.8461,2.208,2.6381
3.9701,4.6747,2.0511,2.6236
3.9801,4.5225,1.905,2.6175
3.9901,4.387,1.7708,2.6162
4.0001,4.2672,1.65,2.6173
4.0101,4.162,1.5448,2.6173
4.0201,4.0705,1.4579,2.6126
4.0301,3.992,1.3929,2.5991
4.0401,3.9259,1.3542,2.5716
4.0501,3.8717,1.3473,2.5245
4.0601,3.8294,1.3829,2.4465
4.0701,3.7989,1.4758,2.3231
4.0801,3.7802,1.6428,2.1374
4.0901,3.7736,1.9151,1.8586
4.1001,3.7797,2.3374,1.4422
4.1101,3.799,2.9245,0.8745
4.1201,3.8326,3.8223,0.010339
4.1301,3.8817,5.3958,-1.5141
4.1401,3.9478,8.0007,-4.053
4.1501,4.033,12.415,-8.3816
4.1601,4.1398,21.727,-17.587
4.1701,4.2715,44.338,-40.066
4.1801,4.4323,118.43,-113.99
4.1901,4.6273,260.86,-256.24
4.2001,4.8635,308.52,-303.66
4.2101,5.1496,191.04,-185.89
4.2201,5.4975,74.805,-69.307
4.2301,5.9229,32.374,-26.451
4.2401,6.4471,18.222,-11.774
4.2501,7.0999,11.897,-4.7971
4.2601,7.9237,8.6685,-0.74477
4.2701,8.9802,6.75,2.2302
4.2801,10.363,5.4042,4.9585
4.2901,12.217,4.4165,7.8004
4.3001,14.782,3.7297,11.052
4.3101,18.473,3.2499,15.224
4.3201,24.062,2.8845,21.178
4.3301,33.137,2.6089,30.528
4.3401,49.424,2.4168,47.008
4.3501,83.654,2.2895,81.364
4.3601,175.89,2.2497,173.64
4.3701,459.93,2.3291,457.6
4.3801,951.27,2.497,948.77
4.3901,951.3,2.7718,948.52
4.4001,460.02,3.441,456.58
4.4101,176.04,5.3537,170.69
4.4201,83.862,9.5903,74.272
4.4301,49.696,20.217,29.48
4.4401,33.475,48.193,-14.718
4.4501,24.471,79.524,-55.053
4.4601,18.958,67.751,-48.793
4.4701,15.348,29.943,-14.594
4.4801,12.872,12.383,0.48879
4.4901,11.114,6.4874,4.6265
4.5001,9.8387,2.9632,6.8755
4.5101,8.9005,2.3001,6.6003
4.5201,8.2089,2.7923,5.4166
4.5301,7.7049,1.9343,5.7706
4.5401,7.3492,1.6527,5.6965
4.5501,7.1161,1.5527,5.5634
4.5601,6.9889,1.4751,5.5139
4.5701,6.9579,1.5015,5.4564
4.5801,7.0189,1.645,5.3739
4.5901,7.1726,1.9336,5.239
4.6001,7.4247,2.293,5.1317
4.6101,7.7862,2.8002,4.9859
4.6201,8.2745,3.6979,4.5765
4.6301,8.9157,5.2033,3.7124
4.6401,9.7478,7.791,1.9568
4.6501,10.826,12.67,-1.8439
4.6601,12.231,23.439,-11.207
4.6701,14.086,53.497,-39.41
4.6801,16.581,137.74,-121.16
4.6901,20.024,253.95,-233.93
4.7001,24.942,226.05,-201.11
4.7101,32.292,97.523,-65.231
4.7201,43.982,36.852,7.1294
4.7301,64.289,18.911,45.378
4.7401,104.69,11.611,93.082
4.7501,205.06,7.9654,197.09
4.7601,516.44,5.8414,510.6
4.7701,1226.6,4.5005,1222.1
4.7801,1564.9,3.5716,1561.3
4.7901,909.79,2.9568,906.83
4.8001,348.56,1.9977,346.56
4.8101,152.19,2.8748,149.32
4.8201,84.738,3.4413,81.297
4.8301,54.718,2.249,52.469
4.8401,38.708,1.7235,36.985
4.8501,29.207,2.9456,26.262
4.8601,23.246,4.5022,18.743
4.8701,19.617,5.95,13.667
4.8801,18.449,8.3705,10.078
4.8901,21.703,14.379,7.3242
4.9001,26.935,29.905,-2.97
4.9101,22.679,76.279,-53.6
4.9201,14.237,138.37,-124.13
4.9301,10.027,110.2,-100.17
4.9401,8.2638,44.138,-35.874
4.9501,7.2794,18.592,-11.312
4.9601,6.6104,10.227,-3.6165
4.9701,6.1134,6.7746,-0.66122
4.9801,5.7283,5.0402,0.68813
4.9901,5.4247,4.0474,1.3773
5.0001,5.1827,3.4025,1.7802
5.0101,4.9912,2.9929,1.9983
5.0201,4.8419,2.7256,2.1163
5.0301,4.7292,2.5051,2.2242
5.0401,4.6491,2.3464,2.3027
5.0501,4.5988,2.3527,2.2461
5.0601,4.5764,2.5202,2.0562
5.0701,4.5809,2.8731,1.7079
5.0801,4.612,3.5084,1.1036
5.0901,4.6699,4.6265,0.043414
5.1001,4.7556,6.8009,-2.0453
5.1101,4.8707,11.881,-7.0107
5.1201,5.0177,27.542,-22.524
5.1301,5.1997,71.574,-66.375
5.1401,5.4211,107.13,-101.71
5.1501,5.6874,77.707,-72.02
5.1601,6.0057,34.387,-28.381
5.1701,6.3851,14.19,-7.8045
5.1801,6.8376,7.4203,-0.58272
5.1901,7.3784,4.6459,2.7325
5.2001,8.0279,3.2698,4.7581
5.2101,8.8128,2.487,6.3258
5.2201,9.7697,1.9818,7.7879
5.2301,10.948,1.6477,9.3008
5.2401,12.42,1.3925,11.027
5.2501,14.284,1.1584,13.126
5.2601,16.693,0.98916,15.704
5.2701,19.876,0.92282,18.954
5.2801,24.204,0.96461,23.239
5.2901,30.297,1.1384,29.158
5.3001,39.27,1.4864,37.784
5.3101,53.297,2.2202,51.077
5.3201,77.12,4.0886,73.032
5.3301,122.94,10.126,112.81
5.3401,230.86,26.359,204.5
5.3501,557.65,38.743,518.9
5.3601,1407.9,28.826,1379.1
5.3701,2097.7,12.33,2085.3
5.3801,1408,4.6742,1403.3
5.3901,557.82,1.9326,555.89
5.4001,231.12,0.99761,230.12
5.4101,123.29,1.3173,121.97
5.4201,77.568,1.4265,76.141
5.4301,53.848,0.60565,53.242
5.4401,39.933,0.55015,39.383
5.4501,31.083,2.221,28.862
5.4601,25.127,2.9184,22.209
5.4701,20.952,3.1076,17.844
5.4801,17.94,5.5805,12.36
5.4901,15.728,8.2922,7.4356
5.5001,14.089,10.393,3.6967
5.5101,12.882,16.266,-3.3841
5.5201,12.013,29.277,-17.264
5.5301,11.425,65.285,-53.86
5.5401,11.083,168.25,-157.16
5.5501,10.975,284.05,-273.07
5.5601,11.104,250.93,-239.83
5.5701,11.492,115.59,-104.1
5.5801,12.189,44.122,-31.933
5.5901,13.278,23.29,-10.011
5.6001,14.9,14.151,0.74881
5.6101,17.29,9.4758,7.814
5.6201,20.863,7.3968,13.466
5.6301,26.393,6.2495,20.143
5.6401,35.455,4.8896,30.565
5.6501,51.697,3.8935,47.803
5.6601,85.375,3.5375,81.838
5.6701,173.96,3.098,170.86
5.6801,449.57,2.6287,446.95
5.6901,978.4,2.31,976.09
5.7001,1061.7,2.0144,1059.7
5.7101,543.42,1.6992,541.72
5.7201,206.92,1.3957,205.52
5.7301,95.771,1.2303,94.541
5.7401,55.588,1.5267,54.061
5.7501,36.836,1.6934,35.142
5.7601,26.501,1.1743,25.327
5.7701,20.175,0.76706,19.408
5.7801,16.011,0.94047,15.071
5.7901,13.121,1.3894,11.731
5.8001,11.031,1.2317,9.7991
5.8101,9.4703,1.2576,8.2127
5.8201,8.2745,1.7765,6.4979
5.8301,7.3388,1.7309,5.6079
5.8401,6.594,1.068,5.526
5.8501,5.9929,1.7404,4.2525
5.8601,5.5025,2.1337,3.3688
5.8701,5.099,1.8137,3.2854
5.8801,4.7651,2.256,2.5091
5.8901,4.488,2.7878,1.7001
5.9001,4.258,4.1812,0.076807
5.9101,4.0684,7.9364,-3.8681
5.9201,3.9127,18.833,-14.921
5.9301,3.7872,42.057,-38.27
5.9401,3.6891,48.192,-44.503
5.9501,3.6161,24.26,-20.644
5.9601,3.5669,8.9526,-5.3857
5.9701,3.5408,4.535,-0.99412
5.9801,3.538,2.6748,0.86317
5.9901,3.5592,2.0211,1.5381
6.0001,3.6059,1.4423,2.1636
6.0101,3.6807,1.2084,2.4723
6.0201,3.7872,1.1076,2.6797
6.0301,3.9306,0.93156,2.999
6.0401,4.1178,1.0822,3.0356
6.0501,4.3588,1.0763,3.2825
6.0601,4.6672,1.3553,3.3119
6.0701,5.0626,2.0145,3.0481
6.0801,5.573,2.9899,2.5831
6.0901,6.2401,6.0403,0.19975
6.1001,7.1278,14.595,-7.4672
6.1101,8.3381,40.413,-32.075
6.1201,10.041,56.732,-46.69
6.1301,12.542,32.984,-20.443
6.1401,16.426,12.119,4.3069
6.1501,22.959,5.1114,17.847
6.1601,35.326,2.5899,32.736
6.1701,63.722,1.6345,62.087
6.1801,148.1,1.0743,147.02
6.1901,379.19,0.94117,378.25
6.2001,607.19,0.88408,606.31
6.2101,440.42,1.0986,439.32
6.2201,180.31,1.2792,179.03
6.2301,74.108,1.8519,72.256
6.2401,39.612,3.2032,36.409
6.2501,25.418,5.5308,19.887
6.2601,18.23,9.8095,8.4207
6.2701,14.119,20.578,-6.4585
6.2801,11.591,56.022,-44.431
6.2901,9.973,128.25,-118.28
6.3001,8.928,136.99,-128.06
6.3101,8.2744,72.88,-64.606
6.3201,7.9112,28.539,-20.628
6.3301,7.7839,12.723,-4.939
6.3401,7.8683,7.5169,0.35143
6.3501,8.1621,4.7283,3.4339
6.3601,8.6859,3.7468,4.9391
6.3701,9.4848,2.7474,6.7374
6.3801,10.639,2.6458,7.9929
6.3901,12.282,2.0737,10.208
6.4001,14.64,2.0922,12.548
6.4101,18.114,2.1092,16.005
6.4201,23.452,2.6667,20.785
6.4301,32.197,3.6536,28.543
6.4401,47.977,6.6569,41.32
6.4501,81.238,16.016,65.222
6.4601,171,38.857,132.14
6.4701,447.54,49.21,398.33
6.4801,925.96,31.745,894.22
6.4901,925.95,13.053,912.9
6.5001,447.52,5.6494,441.87
6.5101,170.98,3.0765,167.9
6.5201,81.243,1.5352,79.708
6.5301,48.075,0.9773,47.097
6.5401,32.548,3.0915,29.457
6.5501,24.567,2.3208,22.246
6.5601,21.789,2.3042,19.485
6.5701,23.797,1.737,22.06
6.5801,23.072,3.9207,19.151
6.5901,15.924,5.921,10.003
6.6001,10.631,9.7799,0.85113
6.6101,8.2742,19.167,-10.893
6.6201,7.014,50.193,-43.179
6.6301,6.1795,105.11,-98.933
6.6401,5.5718,117.9,-112.32
6.6501,5.1103,70.381,-65.271
6.6601,4.7534,27.546,-22.793
6.6701,4.4763,13.053,-8.5766
6.6801,4.2634,8.2111,-3.9476
6.6901,4.1042,5.7503,-1.646
6.7001,3.9917,4.5463,-0.55459
6.7101,3.9216,3.8301,0.091491
6.7201,3.8916,3.5022,0.38937
6.7301,3.901,3.241,0.65996
6.7401,3.9509,3.2581,0.69281
6.7501,4.0443,3.3793,0.66495
6.7601,4.1862,4.0988,0.087484
6.7701,4.3839,5.8603,-1.4764
6.7801,4.6484,11.72,-7.0717
6.7901,4.9955,25.932,-20.936
6.8001,5.4474,37.721,-32.274
6.8101,6.0368,29.217,-23.181
6.8201,6.8121,12.85,-6.0382
6.8301,7.847,5.784,2.063
6.8401,9.2583,3.5898,5.6685
6.8501,11.24,2.6547,8.5853
6.8601,14.133,2.2384,11.895
6.8701,18.584,2.0309,16.553
6.8801,25.953,1.9901,23.963
6.8901,39.544,2.1045,37.44
6.9001,69.342,2.4562,66.886
6.9101,154.08,3.0806,151
6.9201,404.46,4.4711,399.99
6.9301,743.04,7.8517,735.19
6.9401,631.17,17.973,613.2
6.9501,276.82,43.07,233.75
6.9601,108.33,66.608,41.718
6.9701,54.257,50.768,3.489
6.9801,33.095,20.589,12.507
6.9901,22.668,7.7716,14.897
7.0001,16.757,5.0897,11.668
7.0101,13.099,3.4877,9.6112
7.0201,10.699,0.5358,10.164
7.0301,9.0683,2.4124,6.6559
7.0401,7.9415,1.7313,6.2102
7.0501,7.1699,0.90265,6.2672
7.0601,6.6683,2.6111,4.0572
7.0701,6.3916,0.5119,5.8797
7.0801,6.3239,1.5582,4.7657
7.0901,6.4769,2.6317,3.8452
7.1001,6.895,0.60568,6.2893
7.1101,7.6743,1.8644,5.8099
7.1201,9.0055,1.0193,7.9862
7.1301,11.281,0.8743,10.407
7.1401,15.393,1.2878,14.105
7.1501,23.748,1.0963,22.652
7.1601,44.714,1.1401,43.574
7.1701,110.01,1.225,108.78
7.1801,259.06,1.2885,257.77
7.1901,330.03,1.5389,328.49
7.2001,192.43,1.909,190.52
7.2101,74.557,2.4028,72.154
7.2201,33.339,3.4631,29.876
7.2301,19.267,4.9624,14.304
7.2401,13.25,8.9827,4.2672
7.2501,10.85,21.827,-10.977
7.2601,11.58,59.016,-47.435
7.2701,12.992,94.764,-81.772
7.2801,10.05,62.965,-52.915
7.2901,6.24,23.003,-16.763
7.3001,4.4617,9.4147,-4.953
7.3101,3.6678,6.1962,-2.5284
7.3201,3.2035,4.4373,-1.2338
7.3301,2.886,2.2864,0.59952
7.3401,2.6528,2.9868,-0.334
7.3501,2.4757,2.9117,-0.43604
7.3601,2.3392,1.5915,0.7477
7.3701,2.234,2.3778,-0.14381
7.3801,2.1543,2.6886,-0.53429
7.3901,2.0963,2.8318,-0.73556
7.4001,2.0576,5.4918,-3.4342
7.4101,2.0371,12.936,-10.899
7.4201,2.0343,18.936,-16.902
7.4301,2.0498,12.81,-10.76
7.4401,2.0853,5.7166,-3.6314
7.4501,2.1433,3.1192,-0.97589
7.4601,2.2283,2.3409,-0.11264
7.4701,2.3468,2.1565,0.19029
7.4801,2.5088,2.2246,0.28422
7.4901,2.7297,2.5545,0.17521
7.5001,3.0338,3.196,-0.16223
7.5101,3.4612,4.3191,-0.85791
7.5201,4.082,6.2654,-2.1833
7.5301,5.0275,10.39,-5.3626
7.5401,6.5684,20.282,-13.714
7.5501,9.3466,53.784,-44.438
7.5601,15.23,123.51,-108.28
7.5701,31.268,139.85,-108.59
7.5801,80.24,80.181,0.058948
7.5901,160.3,32.3,128
7.6001,153.97,14.376,139.59
7.6101,73.217,8.2829,64.934
7.6201,28.995,5.6425,23.353
7.6301,14.779,4.2049,10.575
7.6401,9.5049,3.6106,5.8943
7.6501,7.0457,3.2946,3.7511
7.6601,5.7475,3.0344,2.7131
7.6701,5.033,3.632,1.4011
7.6801,4.6603,5.228,-0.56771
7.6901,4.5181,9.5417,-5.0236
7.7001,4.5567,22.566,-18.009
7.7101,4.7614,34.042,-29.281
7.7201,5.1438,26.342,-21.198
7.7301,5.743,12.166,-6.4226
7.7401,6.636,5.0422,1.5937
7.7501,7.9636,3.2079,4.7557
7.7601,9.989,2.7056,7.2834
7.7701,13.238,1.8956,11.343
7.7801,18.888,1.2412,17.647
7.7901,30.067,1.321,28.746
7.8001,57.497,1.3228,56.174
7.8101,142.27,1.0365,141.23
7.8201,342.83,0.91466,341.92
7.8301,454.8,0.85544,453.95
7.8401,274.08,0.77477,273.3
7.8501,106.19,0.71684,105.47
7.8601,46.332,0.71438,45.618
7.8701,26.159,0.48389,25.675
7.8801,17.714,0.12016,17.594
7.8901,14.52,0.37498,14.145
7.9001,14.238,1.1755,13.063
7.9101,12.234,1.4441,10.79
7.9201,8.4609,0.66408,7.7968
7.9301,6.2109,0.18486,6.026
7.9401,5.153,1.2867,3.8662
7.9501,4.5463,2.844,1.7023
7.9601,4.1509,4.0751,0.075796
7.9701,3.8849,7.5483,-3.6634
7.9801,3.7108,18.42,-14.709
7.9901,3.6087,30.089,-26.48
8.0001,3.5673,25.811,-22.244
8.0101,3.581,11.78,-8.1991
8.0201,3.6478,4.2093,-0.56149
8.0301,3.7694,2.984,0.78543
8.0401,3.9509,3.1503,0.80056
8.0501,4.2009,2.4263,1.7746
8.0601,4.5332,2.3931,2.1401
8.0701,4.9682,2.8156,2.1526
8.0801,5.5363,3.7,1.8364
8.0901,6.2828,5.5788,0.70399
8.1001,7.2773,10.294,-3.0162
8.1101,8.6097,24.954,-16.344
8.1201,10.505,55.303,-44.798
8.1301,13.264,72.775,-59.51
8.1401,17.501,46.862,-29.36
8.1501,24.502,17.645,6.8574
8.1601,37.394,7.9091,29.485
8.1701,65.651,4.5232,61.128
8.1801,145.88,3.0588,142.82
8.1901,382.87,2.2696,380.6
8.2001,703.34,1.7731,701.56
8.2101,597.52,1.4278,596.09
8.2201,262.24,1.1934,261.05
8.2301,102.87,0.99069,101.87
8.2401,51.785,0.65961,51.126
8.2501,31.864,0.45416,31.409
8.2601,22.123,1.0995,21.023
8.2701,16.684,1.3533,15.331
8.2801,13.414,0.10328,13.311
8.2901,11.387,0.012161,11.374
8.3001,10.157,0.15355,10.003
8.3101,9.5032,0.68755,8.8157
8.3201,9.3311,1.3201,8.0111
8.3301,9.6347,1.4648,8.1698
8.3401,10.5,1.039,9.4608
8.3501,12.148,0.584,11.564
8.3601,15.058,1.9667,13.092
8.3701,20.322,5.4362,14.886
8.3801,30.774,12.603,18.171
8.3901,55.779,24.752,31.027
8.4001,131.96,24.101,107.86
8.4101,330.52,10.253,320.26
8.4201,491.57,5.1593,486.41
8.4301,330.27,3.5461,326.72
8.4401,131.46,1.9295,129.53
8.4501,55.009,1.6845,53.324
8.4601,29.716,1.5015,28.214
8.4701,18.945,1.6407,17.304
8.4801,13.321,1.2274,12.094
8.4901,9.9936,1.5383,8.4553
8.5001,7.8528,3.4458,4.407
8.5101,6.3902,7.5959,-1.2057
8.5201,5.3449,15.69,-10.345
8.5301,4.5709,15.559,-10.988
8.5401,3.9819,7.854,-3.8721
8.5501,3.5237,3.6171,-0.093376
8.5601,3.1612,1.8405,1.3207
8.5701,2.8707,1.6308,1.2398
8.5801,2.6359,2.1245,0.51135
8.5901,2.4454,2.7923,-0.3469
8.6001,2.2912,3.4298,-1.1386
8.6101,2.1676,4.5791,-2.4115
8.6201,2.071,6.587,-4.516
8.6301,1.9992,10.776,-8.7766
8.6401,1.9386,30.261,-28.322
8.6501,1.9164,58.115,-56.198
8.6601,1.9222,49.16,-47.238
8.6701,1.9623,22.219,-20.257
8.6801,2.0475,9.4754,-7.428
8.6901,2.197,5.2494,-3.0524
8.7001,2.4467,3.653,-1.2063
8.7101,2.8672,2.9459,-0.078698
8.7201,3.6147,2.7098,0.90489
8.7301,5.0959,2.7796,2.3162
8.7401,8.667,3.2184,5.4486
8.7501,19.607,4.6053,15.001
8.7601,47.274,9.3118,37.962
8.7701,67.352,22.27,45.081
8.7801,43.936,30.487,13.45
8.7901,17.873,20.557,-2.684
8.8001,8.1382,9.1722,-1.034
8.8101,4.9176,4.4744,0.44322
8.8201,3.5607,2.9727,0.58794
8.8301,2.8822,2.4729,0.40933
8.8401,2.5197,2.4044,0.11527
8.8501,2.3346,2.6441,-0.30951
8.8601,2.2684,3.2971,-1.0287
8.8701,2.2987,4.8993,-2.6006
8.8801,2.4252,9.5439,-7.1187
8.8901,2.6676,24.752,-22.084
8.9001,3.0738,45.143,-42.069
8.9101,3.7439,41.541,-37.797
8.9201,4.8958,21.267,-16.371
8.9301,7.0693,8.5974,-1.528
8.9401,11.926,4.4161,7.5101
8.9501,25.928,2.8808,23.047
8.9601,66.677,2.181,64.496
8.9701,118,1.8141,116.19
8.9801,96.453,1.5989,94.854
8.9901,41.961,1.5099,40.451
9.0002,17.217,1.7928,15.424
9.0102,9.5486,3.2458,6.3028
9.0202,7.3693,5.878,1.4913
9.0302,8.2956,6.5535,1.7421
9.0402,9.2169,4.3014,4.9155
9.0502,6.5569,2.2809,4.276
9.0602,3.8509,1.6571,2.1938
9.0702,2.7362,1.517,1.2192
9.0802,2.2873,1.5958,0.69153
9.0902,2.0616,2.0422,0.019334
9.1002,1.9383,2.9672,-1.0288
9.1102,1.8767,4.8226,-2.946
9.1202,1.8594,9.2198,-7.3604
9.1302,1.8789,23.431,-21.552
9.1402,1.9326,52.114,-50.181
9.1502,2.0218,65.032,-63.011
9.1602,2.1503,41.754,-39.603
9.1702,2.3261,16.343,-14.017
9.1802,2.5613,7.2449,-4.6836
9.1902,2.8752,4.0555,-1.1803
9.2002,3.2977,2.5875,0.71027
9.2102,3.8775,1.8427,2.0348
9.2202,4.6951,1.4932,3.2019
9.2302,5.8951,1.2667,4.6284
9.2402,7.7551,1.0486,6.7064
9.2502,10.869,0.88403,9.985
9.2602,16.721,0.77735,15.944
9.2702,29.992,0.70479,29.287
9.2802,69.006,0.658,68.348
9.2902,178.25,0.63546,177.61
9.3002,295.83,0.63982,295.19
9.3102,223.08,0.69182,222.39
9.3202,92.724,0.80704,91.917
9.3302,37.67,1.0225,36.647
9.3402,19.914,1.4638,18.45
9.3502,12.741,2.397,10.344
9.3602,9.1831,4.9219,4.2612
9.3702,7.2158,12.78,-5.5647
9.3802,6.0852,25.982,-19.897
9.3902,5.4639,28.773,-23.31
9.4002,5.2174,15.559,-10.341
9.4102,5.2996,5.6879,-0.38838
9.4202,5.7477,2.517,3.2308
9.4302,6.7048,1.6717,5.0331
9.4402,8.5218,1.4702,7.0516
9.4502,12.092,1.4083,10.683
9.4602,20.156,1.6005,18.555
9.4702,43.338,2.3129,41.025
9.4802,112.06,4.7168,107.35
9.4902,205.04,11.168,193.88
9.5002,174.25,19.193,155.06
9.5102,76.845,16.831,60.014
9.5202,30.557,7.6416,22.916
9.5302,15.829,3.2539,12.575
9.5402,10.513,1.9559,8.5573
9.5502,8.6451,1.44,7.2051
9.5602,7.1531,1.6175,5.5357
9.5702,5.1096,2.3266,2.783
9.5802,3.7675,2.9164,0.8511
9.5902,3.0754,5.3366,-2.2612
9.6002,2.6588,12.275,-9.6162
9.6102,2.3782,28.798,-26.42
9.6202,2.1825,38.272,-36.09
9.6302,2.047,21.162,-19.115
9.6402,1.9583,7.2762,-5.3179
9.6502,1.909,3.8542,-1.9452
9.6602,1.8956,2.3086,-0.41299
9.6702,1.9181,1.7291,0.18895
9.6802,1.9792,1.4493,0.52983
9.6902,2.0856,1.5451,0.54051
9.7002,2.2496,1.8256,0.42394
9.7102,2.4912,2.9575,-0.46637
9.7202,2.845,6.2594,-3.4144
9.7302,3.3721,10.957,-7.5848
9.7402,4.1873,8.1236,-3.9362
9.7502,5.5289,3.1579,2.3711
9.7602,7.9612,1.947,6.0142
9.7702,13.129,1.2942,11.834
9.7802,27.229,1.2356,25.994
9.7902,70.324,1.2939,69.03
9.8002,140.78,1.6293,139.15
9.8102,135.21,2.4422,132.76
9.8202,64.142,4.6317,59.51
9.8302,25.231,12.036,13.195
9.8402,12.737,25.06,-12.323
9.8502,8.1223,22.878,-14.756
9.8602,6.0011,9.6812,-3.6802
9.8702,4.9249,3.9987,0.92624
9.8802,4.3975,2.0779,2.3196
9.8902,4.2256,1.4105,2.8151
9.9002,4.3455,1.1578,3.1877
9.9102,4.7749,1.1893,3.5856
9.9202,5.6199,1.3671,4.2528
9.9302,7.1422,2.1421,5.0001
9.9402,9.9759,5.3694,4.6065
9.9502,15.908,11.093,4.8154
9.9602,31.416,11.089,20.328
9.9702,79.87,5.7955,74.075
9.9802,177.39,2.5964,174.79
9.9902,200.45,1.586,198.86
10,106,1.3194,104.68
10.01,40.736,1.3833,39.353
10.02,19.144,1.8064,17.337
10.03,12.106,2.761,9.3447
10.04,10.026,5.2115,4.8148
10.05,8.421,13.452,-5.031
10.06,5.7629,26.693,-20.931
10.07,3.9738,26.613,-22.639
10.08,3.1066,14.312,-11.205
10.09,2.6138,5.6578,-3.0441
10.1,2.2914,2.5176,-0.22624
10.11,2.0694,1.2887,0.78067
10.12,1.9159,0.79624,1.1197
10.13,1.8143,0.66956,1.1447
10.14,1.7553,0.59737,1.158
10.15,1.7351,0.50854,1.2265
10.16,1.7533,0.46941,1.2839
10.17,1.8139,0.44281,1.3711
10.18,1.9256,0.39904,1.5265
10.19,2.1045,0.40607,1.6984
10.2,2.379,0.45052,1.9285
10.21,2.8009,0.51052,2.2904
10.22,3.4692,0.55666,2.9126
10.23,4.5932,0.53378,4.0595
10.24,6.6827,0.68501,5.9977
10.25,11.282,1.0429,10.239
10.26,24.363,1.8499,22.513
10.27,63.012,4.3241,58.688
10.28,115.28,6.619,108.66
10.29,98.034,5.3181,92.716
10.3,43.375,2.4428,40.933
10.31,17.411,1.0023,16.408
10.32,9.1175,0.56948,8.548
10.33,5.9196,0.41677,5.5028
10.34,4.4005,0.39976,4.0007
10.35,3.6092,0.54961,3.0595
10.36,3.2095,1.0136,2.1959
10.37,3.0632,2.5525,0.51069
10.38,3.1466,5.6183,-2.4717
10.39,3.4819,7.0682,-3.5863
10.4,4.187,4.6658,-0.47875
10.41,5.5712,1.9531,3.6181
10.42,8.5144,1.1134,7.4009
10.43,16.181,1.1601,15.021
10.44,40.224,1.4559,38.768
10.45,90.856,2.1125,88.743
10.46,106.82,3.742,103.08
10.47,58.376,8.4836,49.893
10.48,22.55,22.042,0.50815
10.49,10.417,39.676,-29.259
10.5,6.1408,37.444,-31.303
10.51,4.1905,17.836,-13.646
10.52,3.1338,6.752,-3.6183
10.53,2.4983,3.4254,-0.92714
10.54,2.0898,2.1572,-0.06742
10.55,1.8161,1.8009,0.015137
10.56,1.6289,1.8659,-0.237
10.57,1.5012,2.4393,-0.93806
10.58,1.4176,4.7879,-3.3704
10.59,1.3688,9.9367,-8.5679
10.6,1.3502,12.936,-11.586
10.61,1.3601,8.2609,-6.9007
10.62,1.4001,3.3244,-1.9243
10.63,1.4742,1.7584,-0.28419
10.64,1.5915,1.252,0.3395
10.65,1.7674,1.2078,0.5596
10.66,2.0292,1.4561,0.57309
10.67,2.4265,2.2094,0.21712
10.68,3.0573,4.5401,-1.4828
10.69,4.1355,10.687,-6.5518
10.7,6.2077,17.533,-11.325
10.71,11.092,13.841,-2.749
10.72,25.858,5.6173,20.241
10.73,64.253,2.4444,61.808
10.74,95.412,1.5399,93.872
10.75,64.34,1.1165,63.223
10.76,26.036,1.0169,25.019
10.77,11.371,1.1902,10.18
10.78,6.6016,1.923,4.6785
10.79,4.6634,4.2455,0.41787
10.8,3.7573,8.0259,-4.2687
10.81,3.3498,7.5884,-4.2386
10.82,3.2548,3.6628,-0.40801
10.83,3.4219,1.8433,1.5787
10.84,3.8889,1.4603,2.4285
10.85,4.805,1.5574,3.2476
10.86,6.561,2.0829,4.478
10.87,10.276,3.256,7.0201
10.88,20.021,6.3611,13.66
10.89,50.494,17.022,33.472
10.9,111.83,38.995,72.838
10.91,126.34,40.1,86.239
10.92,66.932,18.257,48.675
10.93,25.888,6.7573,19.131
10.94,12.319,3.3505,8.9681
10.95,7.8513,2.0881,5.7632
10.96,6.0593,1.4365,4.6228
10.97,4.5791,1.0524,3.5268
10.98,3.373,0.99302,2.3799
10.99,2.7197,0.96419,1.7555
11,2.37,0.76343,1.6066
11.01,2.1686,0.7255,1.4431
11.02,2.0595,0.77192,1.2876
11.03,2.0196,0.77744,1.2422
11.04,2.0393,0.78124,1.2581
11.05,2.1172,1.0058,1.1114
11.06,2.2587,1.5643,0.69439
11.07,2.4771,2.5709,-0.093767
11.08,2.7964,4.804,-2.0075
11.09,3.2582,12.577,-9.3188
11.1,3.9347,27.052,-23.117
11.11,4.959,27.11,-22.15
11.12,6.5954,13.64,-7.0443
11.13,9.4338,5.5807,3.8531
11.14,15.041,2.8823,12.159
11.15,28.785,1.9578,26.827
11.16,71.237,1.4913,69.746
11.17,171.66,1.2895,170.37
11.18,227.73,1.5024,226.23
11.19,137.28,2.805,134.48
11.2,53.255,4.762,48.493
11.21,23.306,4.3751,18.931
11.22,13.194,2.3796,10.815
11.23,8.82,1.2428,7.5771
11.24,6.5917,0.79368,5.7981
11.25,5.3872,0.66062,4.7266
11.26,4.7826,0.78321,3.9994
11.27,4.625,1.2036,3.4213
11.28,4.9227,2.373,2.5497
11.29,5.8775,5.6728,0.20473
11.3,8.1463,8.8754,-0.72911
11.31,14.052,6.9486,7.103
11.32,32.649,3.1035,29.545
11.33,78.435,1.345,77.09
11.34,107.78,1.0524,106.72
11.35,67.484,1.1449,66.339
11.36,26.682,1.4112,25.271
11.37,11.856,2.1146,9.7413
11.38,7.1266,4.528,2.5985
11.39,5.2569,10.144,-4.8874
11.4,3.8494,13.03,-9.1807
11.41,2.74,8.9892,-6.2492
11.42,2.105,4.1493,-2.0443
11.43,1.7258,2.0413,-0.31547
11.44,1.468,1.3454,0.12254
11.45,1.28,0.92018,0.35981
11.46,1.1374,0.56802,0.5694
11.47,1.0264,0.53107,0.49537
11.48,0.93843,0.50178,0.43664
11.49,0.86422,0.42179,0.44243
11.5,0.807,0.41951,0.38749
11.51,0.76055,0.44333,0.31723
11.52,0.72302,0.50276,0.22025
11.53,0.69289,0.54761,0.14528
11.54,0.66928,0.57538,0.093902
11.55,0.65155,0.65998,-0.0084303
11.56,0.63929,0.93854,-0.29924
11.57,0.63236,1.9091,-1.2768
11.58,0.63078,4.2228,-3.592
11.59,0.63495,6.0235,-5.3886
11.6,0.64542,4.7754,-4.13
11.61,0.66318,2.4392,-1.776
11.62,0.6897,1.4499,-0.76021
11.63,0.72722,1.3704,-0.64319
11.64,0.77908,1.7692,-0.99015
11.65,0.8504,2.7546,-1.9042
11.66,0.94927,5.4239,-4.4747
11.67,1.089,13.625,-12.536
11.68,1.2928,26.15,-24.857
11.69,1.6038,27.328,-25.724
11.7,2.1107,14.323,-12.212
11.71,3.0216,5.3497,-2.3281
11.72,4.9352,2.6357,2.2995
11.73,10.087,1.541,8.546
11.74,25.94,1.0766,24.864
11.75,53.362,0.80285,52.559
11.76,53.392,0.6077,52.784
11.77,26.043,0.52207,25.521
11.78,10.331,0.45469,9.8767
11.79,5.5703,0.37665,5.1936
11.8,4.386,0.34865,4.0373
11.81,3.6097,0.32287,3.2868
11.82,2.4348,0.29107,2.1437
11.83,1.702,0.28021,1.4218
11.84,1.3822,0.40224,0.98001
11.85,1.2273,0.7681,0.45916
11.86,1.1497,1.6976,-0.54795
11.87,1.1214,2.7503,-1.6289
11.88,1.1322,2.3037,-1.1715
11.89,1.1799,1.0447,0.13524
11.9,1.268,0.49113,0.77691
11.91,1.4061,0.3864,1.0197
11.92,1.6124,0.48012,1.1323
11.93,1.92,0.66222,1.2578
11.94,2.3879,1.2658,1.1222
11.95,3.1453,3.0421,0.10324
11.96,4.4683,6.1332,-1.665
11.97,7.1053,6.3047,0.80067
11.98,13.657,3.0512,10.605
11.99,33.975,1.4269,32.548
12,80.306,1.1951,79.111
12.01,102.39,1.3961,100.99
12.02,59.686,2.0971,57.589
12.03,23.112,3.942,19.17
12.04,10.346,9.5674,0.77834
12.05,6.0015,22.359,-16.358
12.06,4.1181,25.879,-21.761
12.07,3.1769,12.666,-9.4896
12.08,2.7038,4.5338,-1.83
12.09,2.5316,2.2857,0.24596
12.1,2.6302,1.3568,1.2734
12.11,3.0945,1.1068,1.9876
12.12,4.2914,1.0424,3.249
12.13,7.6104,1.7009,5.9095
12.14,18.21,3.319,14.891
12.15,40.614,3.7892,36.824
12.16,47.655,2.0434,45.612
12.17,26.144,1.085,25.059
12.18,10.234,1.035,9.1993
12.19,4.8334,1.1046,3.7288
12.2,2.9217,1.3866,1.5351
12.21,2.0441,2.5249,-0.48074
12.22,1.5655,6.1631,-4.5976
12.23,1.2759,15.433,-14.157
12.24,1.0891,18.832,-17.743
12.25,0.96407,10.315,-9.3509
12.26,0.87945,4.1431,-3.2636
12.27,0.8236,2.1503,-1.3267
12.28,0.78979,1.4982,-0.70845
12.29,0.77492,1.2238,-0.44893
12.3,0.77813,1.2734,-0.49522
12.31,0.80097,2.2923,-1.4914
12.32,0.84808,5.1244,-4.2764
12.33,0.92916,5.9773,-5.0481
12.34,1.064,3.4257,-2.3617
12.35,1.2959,1.6411,-0.34523
12.36,1.7331,1.0359,0.69725
12.37,2.7175,0.95742,1.7601
12.38,5.5857,1.1904,4.3953
12.39,13.583,1.9385,11.644
12.4,22.197,4.647,17.55
12.41,16.947,9.9291,7.0184
12.42,7.5133,10.544,-3.0305
12.43,3.5915,5.8102,-2.2187
12.44,2.4193,2.4125,0.0068066
12.45,2.062,1.1515,0.91055
12.46,2.0334,0.69476,1.3386
12.47,2.2231,0.54693,1.6762
12.48,2.6458,0.46239,2.1834
12.49,3.4193,0.3604,3.0589
12.5,4.862,0.33372,4.5282
12.51,7.8956,0.34181,7.5538
12.52,15.909,0.3421,15.567
12.53,40.865,0.39656,40.468
12.54,88.754,0.49906,88.255
12.55,96.314,0.69823,95.616
12.56,49.411,1.1962,48.215
12.57,19.01,2.6737,16.336
12.58,9.132,7.0656,2.0664
12.59,5.7761,11.466,-5.6904
12.6,4.0546,9.423,-5.3684
12.61,2.8712,4.4326,-1.5614
12.62,2.1855,1.7508,0.43467
12.63,1.7974,0.96946,0.82793
12.64,1.5602,0.71166,0.84854
12.65,1.4141,0.6807,0.73337
12.66,1.3323,1.1155,0.21672
12.67,1.3026,2.1354,-0.8328
12.68,1.3219,2.7154,-1.3935
12.69,1.3945,2.0319,-0.63743
12.7,1.5339,1.1708,0.36312
12.71,1.7688,0.98478,0.78404
12.72,2.1568,1.2171,0.93963
12.73,2.8209,1.9688,0.85209
12.74,4.0601,4.0234,0.036665
12.75,6.7706,10.335,-3.5648
12.76,14.393,20.415,-6.0218
12.77,37.226,22.055,15.171
12.78,70.249,12.601,57.648
12.79,62.208,4.9596,57.248
12.8,28.153,2.4232,25.73
12.81,11.25,1.6492,9.6009
12.82,5.8715,1.6167,4.2548
12.83,3.8559,2.1566,1.6993
12.84,2.9541,4.0348,-1.0807
12.85,2.5595,5.9968,-3.4373
12.86,2.4883,5.0963,-2.6079
12.87,2.7304,2.5777,0.15272
12.88,3.4501,1.3888,2.0613
12.89,5.258,0.99903,4.2589
12.9,10.583,0.95184,9.6315
12.91,26.734,1.4212,25.313
12.92,50.138,2.9452,47.193
12.93,44.378,5.7644,38.613
12.94,20.151,6.8725,13.279
12.95,8.1553,4.2553,3.9
12.96,4.4519,1.8437,2.6083
12.97,3.0922,1.0125,2.0797
12.98,2.2073,0.80311,1.4042
12.99,1.6103,0.87245,0.7379
13,1.2866,1.3539,-0.06733
13.01,1.1016,2.6905,-1.5889
13.02,0.98828,4.3635,-3.3753
13.03,0.92073,3.7707,-2.85
13.04,0.88763,1.8108,-0.92319
13.05,0.88477,0.9667,-0.081935
13.06,0.91299,0.917,-0.0040045
13.07,0.97853,1.0364,-0.057826
13.08,1.0957,1.5218,-0.42619
13.09,1.2936,3.3739,-2.0803
13.1,1.6352,7.226,-5.5907
13.11,2.2722,8.3668,-6.0946
13.12,3.6534,4.6375,-0.98408
13.13,7.4892,1.7817,5.7075
13.14,19.11,0.9735,18.136
13.15,37.013,0.56709,36.446
13.16,34.15,0.45136,33.699
13.17,15.913,0.36659,15.546
13.18,6.4279,0.33811,6.0898
13.19,3.4137,0.25441,3.1593
13.2,2.3142,0.33143,1.9828
13.21,1.8433,0.37355,1.4697
13.22,1.6696,0.40942,1.2602
13.23,1.6991,0.41928,1.2799
13.24,1.9527,0.62846,1.3243
13.25,2.5949,1.2733,1.3215
13.26,4.232,3.2004,1.0316
13.27,9.2873,6.1361,3.1512
13.28,22.885,5.5687,17.317
13.29,35.108,2.366,32.742
13.3,24.608,1.0546,23.553
13.31,10.154,0.63302,9.5212
13.32,4.4762,0.56816,3.908
13.33,2.6888,0.75569,1.9331
13.34,1.9227,1.6594,0.26332
13.35,1.4577,3.6972,-2.2394
13.36,1.1993,4.1509,-2.9516
13.37,1.069,2.1156,-1.0465
13.38,1.009,0.92592,0.083072
13.39,0.99636,0.69136,0.305
13.4,1.0235,0.65835,0.36515
13.41,1.0908,1.1157,-0.024874
13.42,1.2039,2.2696,-1.0657
13.43,1.3823,5.9223,-4.54
13.44,1.6554,7.7888,-6.1334
13.45,2.0833,4.5834,-2.5001
13.46,2.7917,1.8302,0.96146
13.47,4.0794,0.97237,3.107
13.48,6.818,0.85231,5.9657
13.49,14.295,0.98078,13.315
13.5,37.139,1.7684,35.37
13.51,74.486,4.2679,70.218
13.52,71.54,6.2279,65.312
13.53,33.887,4.2428,29.644
13.54,13.283,1.931,11.352
13.55,6.6911,1.1163,5.5748
13.56,4.2946,0.98298,3.3116
13.57,3.2521,1.3581,1.894
13.58,2.8226,2.695,0.12757
13.59,2.7999,6.96,-4.1601
13.6,3.2177,10.853,-7.6357
13.61,4.4316,7.9691,-3.5374
13.62,7.8822,3.5783,4.3039
13.63,18.961,1.5831,17.378
13.64,42.398,0.89724,41.501
13.65,49.762,0.79483,48.967
13.66,27.247,0.7872,26.46
13.67,10.595,1.3364,9.2589
13.68,4.9431,1.925,3.0182
13.69,2.9419,1.5639,1.3779
13.7,2.0235,1.0657,0.95775
13.71,1.523,0.86461,0.65843
13.72,1.2211,1.1308,0.090353
13.73,1.0277,1.7281,-0.70036
13.74,0.90028,3.6481,-2.7478
13.75,0.81728,9.7535,-8.9362
13.76,0.76758,15.635,-14.867
13.77,0.74614,12.68,-11.933
13.78,0.75349,5.9477,-5.1943
13.79,0.79494,2.3822,-1.5873
13.8,0.88471,1.3363,-0.45163
13.81,1.0549,0.84423,0.21066
13.82,1.3828,0.61352,0.76931
13.83,2.0907,0.51494,1.5758
13.84,4.002,0.46464,3.5373
13.85,9.9479,0.42064,9.5273
13.86,20.805,0.45986,20.346
13.87,21.663,0.47793,21.185
13.88,10.912,0.55185,10.36
13.89,4.3425,0.76521,3.5773
13.9,2.2053,1.4205,0.78488
13.91,1.4409,3.2362,-1.7953
13.92,1.106,4.7768,-3.6707
13.93,0.95781,3.8687,-2.9109
13.94,0.92677,1.9418,-1.0151
13.95,1.0158,1.0195,-0.0037
13.96,1.3201,0.8533,0.46679
13.97,2.2515,0.96873,1.2828
13.98,5.2105,1.6165,3.5939
13.99,10.359,3.321,7.0376
14,10.357,4.6095,5.7476
14.01,5.2164,3.5881,1.6284
14.02,2.3178,1.8744,0.44345
14.03,1.5435,1.2376,0.30588
14.04,1.2663,1.3398,-0.073575
14.05,0.92462,2.1604,-1.2358
14.06,0.70107,4.979,-4.278
14.07,0.61447,10.768,-10.153
14.08,0.58734,13.888,-13.3
14.09,0.59081,9.3335,-8.7427
14.1,0.6178,3.8535,-3.2358
14.11,0.66879,1.8013,-1.1325
14.12,0.74945,1.2071,-0.45763
14.13,0.87192,1.1485,-0.27662
14.14,1.06,1.725,-0.66506
14.15,1.3618,2.908,-1.5462
14.16,1.8861,3.2205,-1.3344
14.17,2.9247,1.9589,0.96584
14.18,5.491,0.92367,4.5674
14.19,13.424,0.55819,12.865
14.2,31.493,0.39841,31.095
14.21,40.124,0.32523,39.799
14.22,23.53,0.26823,23.261
14.23,9.335,0.27439,9.0606
14.24,4.4322,0.26659,4.1656
14.25,2.8385,0.24446,2.594
14.26,2.2497,0.25875,1.9909
14.27,2.1082,0.27301,1.8351
14.28,2.3011,0.32597,1.9751
14.29,2.9387,0.51202,2.4267
14.3,4.5383,0.9712,3.5671
14.31,9.1873,1.4997,7.6876
14.32,23.445,1.3023,22.143
14.33,45.452,0.7864,44.666
14.34,41.875,0.6321,41.243
14.35,19.358,0.79497,18.563
14.36,7.6321,1.4673,6.1648
14.37,3.8866,3.3317,0.55493
14.38,2.4475,7.6819,-5.2344
14.39,1.7088,10.502,-8.7933
14.4,1.2923,6.1558,-4.8635
14.41,1.0462,2.1291,-1.0829
14.42,0.8924,1.0758,-0.18339
14.43,0.79512,0.50386,0.29126
14.44,0.73721,0.40031,0.3369
14.45,0.71076,0.41324,0.29752
14.46,0.71406,0.21208,0.50198
14.47,0.75134,0.19884,0.55249
14.48,0.83594,0.35421,0.48173
14.49,1.0001,0.24559,0.75451
14.5,1.3258,0.29176,1.034
14.51,2.0743,0.55587,1.5184
14.52,4.2608,0.86544,3.3954
14.53,10.506,2.5199,7.9857
14.54,17.801,4.3001,13.501
14.55,14.078,2.8263,11.252
14.56,6.2407,1.0434,5.1973
14.57,2.8504,0.54105,2.3093
14.58,1.8318,0.45003,1.3818
14.59,1.524,0.48477,1.0392
14.6,1.514,0.68744,0.82658
14.61,1.7357,1.3742,0.36153
14.62,2.2839,1.4036,0.88025
14.63,3.5425,0.89344,2.649
14.64,6.9972,0.67301,6.3242
14.65,17.785,0.73205,17.053
14.66,37.496,1.2216,36.275
14.67,39.049,2.3736,36.675
14.68,19.524,6.6329,12.891
14.69,7.6225,10.82,-3.1976
14.7,3.8102,7.4717,-3.6615
14.71,2.4065,3.1765,-0.76994
14.72,1.6496,1.5376,0.11194
14.73,1.2261,0.95123,0.27489
14.74,0.9945,1.0265,-0.031987
14.75,0.86148,1.8319,-0.97042
14.76,0.78774,3.6258,-2.8381
14.77,0.75722,3.7869,-3.0297
14.78,0.76498,1.9815,-1.2165
14.79,0.81441,0.95987,-0.14546
14.8,0.91914,0.75407,0.16508
14.81,1.1107,0.79191,0.31875
14.82,1.4648,1.2909,0.17391
14.83,2.1806,3.0986,-0.91804
14.84,3.9357,4.4382,-0.50248
14.85,9.3522,2.992,6.3602
14.86,22.624,1.3689,21.255
14.87,31.138,0.82883,30.31
14.88,19.518,0.72303,18.795
14.89,7.7469,0.94298,6.8039
14.9,3.4689,2.0625,1.4064
14.91,2.0596,3.6641,-1.6045
14.92,1.4889,3.3296,-1.8407
14.93,1.2521,1.7779,-0.52588
14.94,1.22,0.92648,0.2935
14.95,1.4145,0.65836,0.75613
14.96,2.0895,0.81132,1.2782
14.97,4.3389,1.651,2.6879
14.98,10.31,3.3807,6.9294
14.99,15.156,4.0213,11.135
15,10.248,2.58,7.6678
15.01,4.2098,1.1122,3.0975
15.02,1.8815,0.51542,1.3661
15.03,1.1061,0.40714,0.69901
15.04,0.77351,0.34852,0.425
15.05,0.59938,0.26744,0.33194
15.06,0.49723,0.30895,0.18828
15.07,0.43348,0.36505,0.068432
15.08,0.39292,0.39998,-0.0070568
15.09,0.36809,0.53145,-0.16336
15.1,0.35542,0.90159,-0.54617
15.11,0.3537,1.8613,-1.5076
15.12,0.36398,4.5827,-4.2187
15.13,0.39043,8.0373,-7.6468
15.14,0.44377,7.6639,-7.2202
15.15,0.55335,4.0672,-3.5138
15.16,0.81896,1.648,-0.82906
15.17,1.6264,0.93182,0.69462
15.18,3.5929,0.84872,2.7442
15.19,4.866,1.1822,3.6838
15.2,3.1876,1.8656,1.322
15.21,1.4977,2.0712,-0.57347
15.22,0.92475,1.4144,-0.48966
15.23,0.79764,0.79822,-0.00058271
15.24,0.8337,0.68653,0.14717
15.25,0.99042,0.95461,0.035818
15.26,1.3211,1.9956,-0.67452
15.27,2.0278,4.1362,-2.1084
15.28,3.8604,5.2929,-1.4326
15.29,9.5883,3.6698,5.9186
15.3,21.641,1.6535,19.987
15.31,25.453,0.89589,24.557
15.32,13.955,0.77002,13.185
15.33,5.4765,1.1406,4.336
15.34,2.6565,2.2111,0.44548
15.35,1.6676,3.121,-1.4534
15.36,1.1811,2.4396,-1.2585
15.37,0.92855,1.1893,-0.26071
15.38,0.80347,0.69782,0.10565
15.39,0.74851,0.67357,0.074941
15.4,0.74147,1.0417,-0.30027
15.41,0.77641,2.2095,-1.4331
15.42,0.8577,3.5765,-2.7188
15.43,1.0012,3.0494,-2.0482
15.44,1.2426,1.4162,-0.17366
15.45,1.6614,0.71676,0.94466
15.46,2.4571,0.55661,1.9005
15.47,4.2542,0.57091,3.6833
15.48,9.4891,0.90319,8.5859
15.49,24.446,1.4777,22.968
15.5,41.908,1.4412,40.467
15.51,32.922,0.88892,32.033
15.52,14.041,0.72262,13.318
15.53,5.7952,0.99842,4.7967
15.54,3.1915,1.8966,1.2949
15.55,2.2207,4.4775,-2.2568
15.56,1.8488,8.8774,-7.0286
15.57,1.8328,8.9695,-7.1368
15.58,2.226,4.193,-1.967
15.59,3.5599,1.5894,1.9706
15.6,8.0144,0.78003,7.2344
15.61,18.317,0.50388,17.813
15.62,23.208,0.39036,22.818
15.63,13.613,0.30408,13.309
15.64,5.4092,0.25782,5.1514
15.65,2.5566,0.25145,2.3052
15.66,1.565,0.21449,1.3505
15.67,1.0824,0.18773,0.89465
15.68,0.81891,0.1681,0.65081
15.69,0.66982,0.12934,0.54048
15.7,0.58047,0.13342,0.44705
15.71,0.52739,0.089758,0.43763
15.72,0.50053,0.14112,0.35942
15.73,0.49668,0.24659,0.25009
15.74,0.51771,0.28408,0.23363
15.75,0.57387,0.37768,0.19618
15.76,0.68983,0.77352,-0.083689
15.77,0.93428,1.5968,-0.6625
15.78,1.5418,1.6877,-0.14584
15.79,3.4212,0.95598,2.4652
15.8,8.0262,0.55808,7.4682
15.81,10.986,0.62727,10.359
15.82,6.9731,1.0702,5.9029
15.83,2.9142,2.6164,0.29777
15.84,1.4619,5.5975,-4.1356
15.85,1.0189,5.5132,-4.4942
15.86,0.89254,2.6995,-1.8069
15.87,0.93091,1.2202,-0.28927
15.88,1.1475,0.66483,0.48266
15.89,1.7342,0.64506,1.0891
15.9,3.5129,1.1927,2.3202
15.91,8.7449,1.8702,6.8747
15.92,15.346,1.7157,13.63
15.93,12.568,1.0595,11.509
15.94,5.5577,0.76386,4.7939
15.95,2.3977,0.83535,1.5624
15.96,1.4132,1.394,0.019193
15.97,0.99241,3.548,-2.5556
15.98,0.77248,6.4777,-5.7052
15.99,0.67186,5.4949,-4.8231
16,0.63623,2.5852,-1.949
16.01,0.64291,1.1708,-0.52793
16.02,0.68705,0.79142,-0.10436
16.03,0.77419,0.81832,-0.044132
16.04,0.92145,1.3845,-0.46302
16.05,1.1666,2.0059,-0.83924
16.06,1.5953,1.6169,-0.021543
16.07,2.4296,0.91918,1.5105
16.08,4.4019,0.64496,3.7569
16.09,10.375,0.70494,9.67
16.1,25.912,1.215,24.697
16.11,38.523,2.7675,35.756
16.12,25.952,3.9275,22.024
16.13,10.458,2.8652,7.5933
16.14,4.5401,1.3438,3.1963
16.15,2.6426,0.65001,1.9926
16.16,1.9202,0.40538,1.5149
16.17,1.6773,0.31913,1.3582
16.18,1.782,0.30082,1.4812
16.19,2.4384,0.2774,2.161
16.2,4.738,0.26678,4.4713
16.21,11.409,0.30294,11.106
16.22,18.617,0.44054,18.176
16.23,14.08,0.70444,13.376
16.24,5.9947,1.6373,4.3574
16.25,2.5695,3.3499,-0.78041
16.26,1.4548,3.6864,-2.2317
16.27,0.9988,2.2206,-1.2218
16.28,0.77065,0.9864,-0.21575
16.29,0.64494,0.5976,0.04734
16.3,0.57531,0.54979,0.025526
16.31,0.54245,0.75961,-0.21716
16.32,0.53911,1.1519,-0.61283
16.33,0.56562,1.1709,-0.6053
16.34,0.62987,0.80831,-0.17844
16.35,0.75434,0.61258,0.14176
16.36,0.99257,0.81075,0.18183
16.37,1.4988,1.6402,-0.14147
16.38,2.8382,3.7691,-0.93083
16.39,7.0054,5.6379,1.3675
16.4,15,4.5082,10.491
16.41,16.278,2.0765,14.202
16.42,8.4868,0.95682,7.53
16.43,3.4536,0.69567,2.758
16.44,1.8435,0.82324,1.0203
16.45,1.3409,1.2751,0.065859
16.46,1.2281,1.4776,-0.24945
16.47,1.3781,1.0514,0.32669
16.48,1.9216,0.57823,1.3433
16.49,3.5599,0.3991,3.1608
16.5,8.7857,0.29823,8.4875
16.51,18.368,0.17821,18.19
16.52,19.107,0.17429,18.933
16.53,9.5788,0.28409,9.2948
16.54,3.763,0.30135,3.4616
16.55,1.869,0.30229,1.5667
16.56,1.1558,0.37431,0.78146
16.57,0.80541,0.60516,0.20025
16.58,0.61639,1.2171,-0.60067
16.59,0.50692,1.8662,-1.3592
16.6,0.44151,1.6396,-1.1981
16.61,0.405,0.95704,-0.55204
16.62,0.39152,0.72034,-0.32881
16.63,0.40138,1.0254,-0.62397
16.64,0.44231,2.3088,-1.8665
16.65,0.53714,4.8945,-4.3573
16.66,0.75405,6.2805,-5.5265
16.67,1.3455,3.9467,-2.6012
16.68,3.204,1.5124,1.6916
16.69,6.7765,0.73582,6.0407
16.7,7.3428,0.46323,6.8796
16.71,3.8487,0.3374,3.5113
16.72,1.589,0.26654,1.3225
16.73,0.86093,0.22562,0.63531
16.74,0.62699,0.22318,0.40381
16.75,0.56448,0.23712,0.32735
16.76,0.61388,0.26598,0.3479
16.77,0.83043,0.38872,0.44171
16.78,1.5236,0.71332,0.81033
16.79,3.6918,0.98517,2.7066
16.8,7.0488,0.72927,6.3195
16.81,6.4984,0.37709,6.1213
16.82,3.06,0.31203,2.7479
16.83,1.2856,0.44864,0.83699
16.84,0.72239,0.85894,-0.13655
16.85,0.47797,1.591,-1.113
16.86,0.34557,1.6498,-1.3042
16.87,0.27556,0.89513,-0.61957
16.88,0.23523,0.49108,-0.25585
16.89,0.21004,0.46282,-0.25278
16.9,0.19388,0.69571,-0.50182
16.91,0.18376,1.4351,-1.2514
16.92,0.17806,2.1423,-1.9643
16.93,0.17593,1.5282,-1.3523
16.94,0.17697,0.7154,-0.53844
16.95,0.1811,0.57135,-0.39025
16.96,0.18855,0.67369,-0.48513
16.97,0.1999,1.2922,-1.0923
16.98,0.21614,2.7185,-2.5023
16.99,0.23895,2.8073,-2.5684
17,0.27113,1.406,-1.1349
17.01,0.3172,0.69755,-0.38035
17.02,0.3868,0.6004,-0.2136
17.03,0.49744,0.92153,-0.42409
17.04,0.68952,2.1112,-1.4216
17.05,1.0725,3.0925,-2.02
17.06,2.0317,2.078,-0.046342
17.07,5.0063,0.9031,4.1032
17.08,11.523,0.50643,11.017
17.09,14.109,0.40576,13.703
17.1,8.0043,0.49548,7.5088
17.11,3.1737,0.71421,2.4595
17.12,1.5403,0.69742,0.84283
17.13,0.96824,0.54434,0.4239
17.14,0.70548,0.57513,0.13036
17.15,0.58281,0.85651,-0.2737
17.16,0.53233,1.8838,-1.3515
17.17,0.5267,4.6398,-4.1131
17.18,0.55841,6.0271,-5.4687
17.19,0.63195,3.7246,-3.0927
17.2,0.76516,1.5476,-0.78245
17.21,1.0014,0.73325,0.26819
17.22,1.4511,0.44367,1.0074
17.23,2.4555,0.31102,2.1445
17.24,5.3432,0.28522,5.058
17.25,13.733,0.2657,13.468
17.26,24.302,0.27472,24.027
17.27,19.896,0.32885,19.567
17.28,8.7233,0.49369,8.2297
17.29,3.6739,1.1147,2.5593
17.3,2.1306,2.2935,-0.16288
17.31,1.6413,2.4574,-0.81604
17.32,1.6067,1.4287,0.17795
17.33,2.0161,0.68236,1.3337
17.34,3.443,0.44089,3.0021
17.35,8.1747,0.48664,7.688
17.36,17.795,0.80032,16.994
17.37,20.043,1.0135,19.03
17.38,10.644,0.78938,9.8549
17.39,4.1427,0.51822,3.6245
17.4,1.9622,0.50309,1.4591
17.41,1.178,0.77718,0.40081
17.42,0.81299,1.8086,-0.99559
17.43,0.6121,3.0163,-2.4042
17.44,0.48997,2.6413,-2.1514
17.45,0.41123,1.3846,-0.97338
17.46,0.35925,0.68007,-0.32083
17.47,0.32579,0.52426,-0.19847
17.48,0.30733,0.77211,-0.46477
17.49,0.30444,1.3485,-1.0441
17.5,0.3248,1.449,-1.1242
17.51,0.39999,0.92625,-0.52626
17.52,0.65438,0.52402,0.13036
17.53,1.2656,0.50314,0.76248
17.54,1.6135,0.89706,0.71646
17.55,1.0792,1.8318,-0.75257
17.56,0.59421,2.331,-1.7368
17.57,0.45251,1.6403,-1.1878
17.58,0.45655,0.75736,-0.3008
17.59,0.54299,0.42697,0.11602
17.6,0.74625,0.4425,0.30375
17.61,1.2395,0.69234,0.54713
17.62,2.7256,0.93037,1.7953
17.63,6.8063,0.77795,6.0284
17.64,10.836,0.45393,10.382
17.65,7.8977,0.34943,7.5483
17.66,3.3234,0.45802,2.8654
17.67,1.481,0.86582,0.61515
17.68,0.88214,1.3993,-0.51718
17.69,0.61994,1.3246,-0.70467
17.7,0.49757,0.71268,-0.21511
17.71,0.44688,0.35383,0.093048
17.72,0.43782,0.25726,0.18056
17.73,0.46213,0.21247,0.24966
17.74,0.52357,0.17585,0.34772
17.75,0.63869,0.16059,0.4781
17.76,0.84906,0.17521,0.67385
17.77,1.2644,0.21715,1.0473
17.78,2.2437,0.3164,1.9273
17.79,5.1955,0.57135,4.6241
17.8,13.092,1.0946,11.998
17.81,20.188,1.3769,18.811
17.82,14.114,0.94384,13.17
17.83,5.7446,0.47669,5.2679
17.84,2.4459,0.3536,2.0923
17.85,1.3884,0.42484,0.96358
17.86,0.98315,0.67729,0.30586
17.87,0.84347,0.91556,-0.072096
17.88,0.92232,0.77183,0.15048
17.89,1.4705,0.56402,0.90649
17.9,3.1905,0.69009,2.5004
17.91,5.0643,1.354,3.7103
17.92,3.8533,3.1107,0.74256
17.93,1.7153,5.0354,-3.3201
17.94,0.8117,4.0242,-3.2125
17.95,0.51439,1.7086,-1.1942
17.96,0.38805,0.80534,-0.41729
17.97,0.3275,0.60079,-0.27329
17.98,0.30006,0.7627,-0.46264
17.99,0.2931,1.0832,-0.79007
18,0.30333,0.9573,-0.65398
18.01,0.33295,0.52794,-0.19498
18.02,0.39089,0.3484,0.042493
18.03,0.49966,0.3609,0.13876
18.04,0.72091,0.59545,0.12546
18.05,1.2671,1.0472,0.21995
18.06,2.9529,1.0274,1.9255
18.07,6.9375,0.58048,6.3571
18.08,9.1712,0.37657,8.7946
18.09,5.6108,0.41181,5.199
18.1,2.3153,0.70603,1.6092
18.11,1.1778,1.2613,-0.083527
18.12,0.85603,1.2744,-0.41837
18.13,0.82242,0.73162,0.090796
18.14,1.0179,0.49747,0.52044
18.15,1.6916,0.64066,1.0509
18.16,3.925,1.3202,2.6048
18.17,8.8768,2.7792,6.0977
18.18,10.831,2.9205,7.9109
18.19,6.151,1.3975,4.7535
18.2,2.4487,0.60328,1.8455
18.21,1.1855,0.36545,0.8201
18.22,0.72904,0.29386,0.43518
18.23,0.5146,0.26784,0.24676
18.24,0.4077,0.27301,0.13469
18.25,0.35377,0.27546,0.078315
18.26,0.33118,0.31789,0.01329
18.27,0.3333,0.53097,-0.19768
18.28,0.36224,1.1151,-0.75283
18.29,0.43081,2.4114,-1.9805
18.3,0.57615,2.6113,-2.0352
18.31,0.91866,1.3876,-0.46897
18.32,1.9304,0.65992,1.2705
18.33,4.8304,0.48113,4.3493
18.34,8.2187,0.60647,7.6123
18.35,6.479,1.0254,5.4536
18.36,2.8239,1.0687,1.7552
18.37,1.238,0.68523,0.55275
18.38,0.75722,0.46907,0.28815
18.39,0.61463,0.51858,0.096059
18.4,0.63885,0.98961,-0.35076
18.41,0.88443,1.9747,-1.0903
18.42,1.7744,2.0947,-0.32036
18.43,4.1638,1.201,2.9627
18.44,6.1056,0.61674,5.4888
18.45,4.1363,0.49047,3.6458
18.46,1.7152,0.73095,0.98426
18.47,0.78379,1.2747,-0.49094
18.48,0.4767,1.2849,-0.80816
18.49,0.34877,0.74414,-0.39537
18.5,0.2864,0.37726,-0.090854
18.51,0.25567,0.24911,0.0065559
18.52,0.24417,0.19437,0.049805
18.53,0.24881,0.16949,0.079322
18.54,0.271,0.16067,0.11033
18.55,0.31932,0.16346,0.15586
18.56,0.41801,0.17101,0.24699
18.57,0.64389,0.19477,0.44912
18.58,1.2971,0.32409,0.97302
18.59,3.1957,0.51807,2.6776
18.6,5.5887,0.52267,5.0661
18.61,4.6,0.38267,4.2174
18.62,2.0862,0.33961,1.7466
18.63,0.96252,0.47722,0.48529
18.64,0.64245,1.0812,-0.43879
18.65,0.58311,1.8549,-1.2717
18.66,0.68152,1.6708,-0.98923
18.67,1.0524,0.86472,0.18773
18.68,2.289,0.38518,1.9038
18.69,5.358,0.23587,5.1222
18.7,7.3288,0.18359,7.1452
18.71,4.6316,0.15728,4.4743
18.72,1.9066,0.14768,1.7589
18.73,0.92303,0.15409,0.76894
18.74,0.5948,0.18234,0.41246
18.75,0.45915,0.28117,0.17798
18.76,0.4048,0.55021,-0.14542
18.77,0.39454,0.78211,-0.38756
18.78,0.41714,0.65877,-0.24163
18.79,0.47486,0.39263,0.08223
18.8,0.58294,0.29681,0.28613
18.81,0.78118,0.43139,0.34979
18.82,1.178,0.83024,0.34779
18.83,2.1427,1.0947,1.048
18.84,5.1039,0.84622,4.2577
18.85,12.347,0.49971,11.848
18.86,17.003,0.45369,16.549
18.87,10.698,0.79943,9.8986
18.88,4.3218,1.5533,2.7685
18.89,2.0471,1.9224,0.12475
18.9,1.373,1.3126,0.060409
18.91,1.2376,0.60069,0.63695
18.92,1.499,0.35288,1.1462
18.93,2.6015,0.32764,2.2739
18.94,6.2324,0.39724,5.8351
18.95,12.236,0.43093,11.805
18.96,11.722,0.36991,11.352
18.97,5.5931,0.36135,5.2318
18.98,2.2365,0.58857,1.6479
18.99,1.1445,1.3036,-0.15905
19,0.72056,2.3235,-1.6029
19.01,0.51473,2.3781,-1.8633
19.02,0.4023,1.2805,-0.87815
19.03,0.33688,0.56295,-0.22607
19.04,0.29986,0.40949,-0.10962
19.05,0.28437,0.48506,-0.20069
19.06,0.29111,0.62858,-0.33747
19.07,0.33172,0.57474,-0.24302
19.08,0.44972,0.38587,0.063846
19.09,0.82072,0.38246,0.43825
19.1,1.8996,0.636,1.2636
19.11,3.1635,1.3631,1.8003
19.12,2.5146,2.0389,0.47571
19.13,1.1539,1.5243,-0.37035
19.14,0.57143,0.63442,-0.062993
19.15,0.41086,0.334,0.076861
19.16,0.39497,0.23107,0.1639
19.17,0.48711,0.18923,0.29788
19.18,0.81243,0.17622,0.63621
19.19,1.8821,0.17378,1.7083
19.2,3.9529,0.19924,3.7536
19.21,4.2773,0.30805,3.9692
19.22,2.2441,0.61107,1.633
19.23,0.93561,1.1766,-0.24096
19.24,0.50637,1.241,-0.7346
19.25,0.33907,0.64428,-0.30521
19.26,0.26152,0.34267,-0.081148
19.27,0.22768,0.30113,-0.073449
19.28,0.21703,0.38853,-0.17149
19.29,0.22325,0.5519,-0.32864
19.3,0.2475,0.5045,-0.257
19.31,0.29858,0.36501,-0.066434
19.32,0.40201,0.42579,-0.023775
19.33,0.6397,0.68992,-0.050229
19.34,1.3326,1.6788,-0.3462
19.35,3.3097,2.4417,0.86802
19.36,5.6205,1.5378,4.0827
19.37,4.4506,0.67353,3.777
19.38,1.9845,0.4829,1.5016
19.39,0.93311,0.61999,0.31311
19.4,0.64948,1.1997,-0.55027
19.41,0.63207,1.2689,-0.63684
19.42,0.82346,0.67525,0.14821
19.43,1.4915,0.34423,1.1473
19.44,3.6503,0.31388,3.3364
19.45,7.4122,0.47665,6.9355
19.46,7.4009,0.72878,6.6721
19.47,3.6146,0.60451,3.0101
19.48,1.4255,0.33915,1.0863
19.49,0.71368,0.27803,0.43565
19.5,0.45002,0.34932,0.10069
19.51,0.32636,0.66853,-0.34217
19.52,0.26051,0.87072,-0.6102
19.53,0.22453,0.61871,-0.39418
19.54,0.20764,0.41054,-0.2029
19.55,0.20679,0.46022,-0.25343
19.56,0.22551,0.93329,-0.70778
19.57,0.27939,1.9061,-1.6268
19.58,0.42697,1.9014,-1.4744
19.59,0.8958,0.97777,-0.081973
19.6,2.0101,0.44035,1.5698
19.61,2.6367,0.25464,2.3821
19.62,1.6448,0.19524,1.4495
19.63,0.73124,0.16793,0.56332
19.64,0.42885,0.15438,0.27447
19.65,0.36876,0.15936,0.20941
19.66,0.42181,0.17634,0.24547
19.67,0.63602,0.27868,0.35734
19.68,1.3442,0.49603,0.84816
19.69,3.2693,0.57067,2.6986
19.7,5.0021,0.36398,4.6381
19.71,3.5138,0.22434,3.2895
19.72,1.4713,0.18466,1.2867
19.73,0.67092,0.22588,0.44504
19.74,0.39962,0.30067,0.098953
19.75,0.2807,0.29324,-0.012543
19.76,0.22609,0.2371,-0.011006
19.77,0.20283,0.26436,-0.061529
19.78,0.19898,0.45031,-0.25133
19.79,0.2128,0.98425,-0.77145
19.8,0.25029,1.2791,-1.0289
19.81,0.33189,0.88518,-0.55328
19.82,0.52504,0.47651,0.048533
19.83,1.0957,0.37557,0.72015
19.84,2.7307,0.59349,2.1373
19.85,4.6414,0.97584,3.6656
19.86,3.6634,0.95231,2.7111
19.87,1.6073,0.58984,1.0175
19.88,0.71945,0.40718,0.31228
19.89,0.45906,0.53073,-0.071666
19.9,0.4008,1.0442,-0.64342
19.91,0.47233,1.4153,-0.94298
19.92,0.80913,1.0455,-0.23641
19.93,1.8822,0.52196,1.3602
19.94,3.3482,0.31603,3.0321
19.95,2.8542,0.35849,2.4958
19.96,1.3095,0.52416,0.78537
19.97,0.58105,0.53715,0.0439
19.98,0.34322,0.38994,-0.046718
19.99,0.24546,0.34636,-0.10089
20,0.20227,0.56114,-0.35887
20.01,0.1856,1.1744,-0.98878
20.02,0.18534,1.638,-1.4527
20.03,0.20015,1.2429,-1.0428
20.04,0.23523,0.5747,-0.33947
20.05,0.30761,0.28317,0.024437
20.06,0.47165,0.19592,0.27573
20.07,0.93924,0.16049,0.77876
20.08,2.3173,0.15127,2.166
20.09,4.1824,0.15647,4.0259
20.1,3.5848,0.18893,3.3958
20.11,1.6667,0.32267,1.344
20.12,0.78007,0.63862,0.14145
20.13,0.54489,0.87852,-0.33364
20.14,0.54217,0.69468,-0.15251
20.15,0.73538,0.38091,0.35447
20.16,1.4205,0.30352,1.1169
20.17,3.4838,0.43503,3.0488
20.18,6.0945,0.66385,5.4306
20.19,4.9897,0.67078,4.3189
20.2,2.208,0.44529,1.7627
20.21,0.94606,0.36483,0.58123
20.22,0.54252,0.58997,-0.047447
20.23,0.38686,1.1377,-0.75079
20.24,0.32161,1.5059,-1.1843
20.25,0.30116,1.077,-0.77582
20.26,0.31203,0.49345,-0.18142
20.27,0.3559,0.29707,0.058827
20.28,0.44981,0.31481,0.135
20.29,0.64493,0.40214,0.2428
20.3,1.1127,0.36834,0.74436
20.31,2.5282,0.21616,2.3121
20.32,6.3171,0.13365,6.1834
20.33,9.7241,0.10797,9.6162
20.34,6.8193,0.098303,6.721
20.35,2.8188,0.084814,2.734
20.36,1.2593,0.10236,1.1569
20.37,0.79291,0.1327,0.66021
20.38,0.68341,0.19851,0.4849
20.39,0.83585,0.39526,0.4406
20.4,1.586,0.61245,0.97359
20.41,3.5427,0.51849,3.0243
20.42,4.7963,0.26814,4.5282
20.43,3.0259,0.19242,2.8335
20.44,1.2375,0.25851,0.97904
20.45,0.58038,0.45523,0.12515
20.46,0.35647,0.48775,-0.13128
20.47,0.25846,0.26759,-0.009133
20.48,0.208,0.14201,0.065991
20.49,0.18099,0.088457,0.092535
20.5,0.1688,0.069685,0.099112
20.51,0.16922,0.080166,0.08905
20.52,0.18613,0.059939,0.12619
20.53,0.23503,0.073675,0.16135
20.54,0.37768,0.08049,0.29719
20.55,0.82836,0.1137,0.71466
20.56,1.6537,0.18713,1.4665
20.57,1.7247,0.1593,1.5654
20.58,0.92109,0.11409,0.807
20.59,0.44146,0.076317,0.36514
20.6,0.31065,0.12562,0.18503
20.61,0.31137,0.20902,0.10235
20.62,0.41618,0.26173,0.15446
20.63,0.77767,0.23588,0.54179
20.64,1.8799,0.28715,1.5928
20.65,3.3777,0.57263,2.8051
20.66,2.8859,1.4763,1.4096
20.67,1.3299,2.2409,-0.91109
20.68,0.60158,1.4494,-0.84782
20.69,0.36303,0.59801,-0.23498
20.7,0.26649,0.3728,-0.10631
20.71,0.23079,0.45272,-0.22193
20.72,0.2272,0.65918,-0.43198
20.73,0.24748,0.56671,-0.31924
20.74,0.29608,0.31913,-0.023047
20.75,0.39229,0.2558,0.13649
20.76,0.59299,0.37237,0.22062
20.77,1.0992,0.70737,0.39186
20.78,2.6748,0.74708,1.9277
20.79,6.2693,0.435,5.8343
20.8,7.9862,0.246,7.7402
20.81,4.6835,0.22701,4.4565
20.82,1.862,0.33942,1.5226
20.83,0.89759,0.39855,0.49905
20.84,0.60943,0.29421,0.31522
20.85,0.57138,0.23284,0.33854
20.86,0.80277,0.31507,0.4877
20.87,1.7111,0.65775,1.0534
20.88,3.2451,0.99172,2.2534
20.89,3.0997,0.78361,2.3161
20.9,1.507,0.39282,1.1142
20.91,0.63419,0.19477,0.43942
20.92,0.34545,0.13342,0.21203
20.93,0.22988,0.10761,0.12227
20.94,0.17316,0.11346,0.059696
20.95,0.14169,0.14273,-0.0010422
20.96,0.12279,0.21202,-0.089237
20.97,0.11118,0.43174,-0.32057
20.98,0.10442,0.88001,-0.77559
20.99,0.10134,0.98445,-0.88312
21,0.10146,0.61039,-0.50893
21.01,0.10482,0.31182,-0.207
21.02,0.11192,0.24032,-0.1284
21.03,0.12396,0.34082,-0.21687
21.04,0.14324,0.41279,-0.26955
21.05,0.1743,0.31116,-0.13685
21.06,0.22679,0.19694,0.029842
21.07,0.32398,0.21881,0.10517
21.08,0.53564,0.40281,0.13283
21.09,1.1294,0.578,0.55143
21.1,2.9066,0.47857,2.428
21.11,5.4764,0.28056,5.1959
21.12,4.8533,0.21934,4.6339
21.13,2.209,0.32304,1.886
21.14,0.89974,0.48596,0.41378
21.15,0.4813,0.45505,0.026254
21.16,0.32288,0.28145,0.041435
21.17,0.25418,0.20861,0.045568
21.18,0.22738,0.31892,-0.091548
21.19,0.22797,0.52419,-0.29622
21.2,0.25621,0.55463,-0.29841
21.21,0.32736,0.35454,-0.027182
21.22,0.49426,0.20143,0.29283
21.23,0.96063,0.19971,0.76092
21.24,2.41,0.26524,2.1448
21.25,4.9214,0.306,4.6154
21.26,4.9238,0.2796,4.6442
21.27,2.4179,0.29155,2.1263
21.28,0.97705,0.54575,0.4313
21.29,0.52633,1.1645,-0.63813
21.3,0.39315,1.5567,-1.1635
21.31,0.41012,1.1216,-0.71152
21.32,0.66901,0.48893,0.18008
21.33,1.4357,0.2328,1.2029
21.34,2.0623,0.16321,1.899
21.35,1.4047,0.13441,1.2703
21.36,0.601,0.11122,0.48978
21.37,0.2899,0.10264,0.18726
21.38,0.18583,0.1242,0.061627
21.39,0.14194,0.19257,-0.050638
21.4,0.12077,0.29022,-0.16945
21.41,0.11136,0.27579,-0.16442
21.42,0.11058,0.18684,-0.076262
21.43,0.11909,0.18744,-0.068352
21.44,0.14307,0.30623,-0.16316
21.45,0.20568,0.48411,-0.27843
21.46,0.39902,0.48749,-0.088475
21.47,0.90247,0.2961,0.60637
21.48,1.3142,0.21738,1.0968
21.49,0.91845,0.3424,0.57605
21.5,0.43442,0.57189,-0.13747
21.51,0.26936,0.60768,-0.33832
21.52,0.25566,0.35896,-0.1033
21.53,0.33566,0.19679,0.13888
21.54,0.61669,0.21494,0.40175
21.55,1.4997,0.32598,1.1738
21.56,2.8672,0.35426,2.5129
21.57,2.6476,0.25646,2.3912
21.58,1.2547,0.21412,1.0406
21.59,0.53334,0.30889,0.22445
21.6,0.30317,0.58407,-0.2809
21.61,0.21949,0.71555,-0.49606
21.62,0.18836,0.44389,-0.25553
21.63,0.1839,0.22351,-0.039608
21.64,0.20015,0.16726,0.032894
21.65,0.24216,0.21414,0.028025
21.66,0.3309,0.265,0.065901
21.67,0.53582,0.20746,0.32836
21.68,1.1301,0.15111,0.97898
21.69,2.8588,0.19435,2.6644
21.7,5.038,0.34748,4.6905
21.71,4.1377,0.46433,3.6734
21.72,1.8499,0.32886,1.5211
21.73,0.8326,0.16064,0.67196
21.74,0.55899,0.10543,0.45356
21.75,0.56073,0.095279,0.46545
21.76,0.85702,0.10094,0.75608
21.77,1.9445,0.10834,1.8362
21.78,3.9749,0.14444,3.8305
21.79,4.1228,0.23951,3.8833
21.8,2.0827,0.57824,1.5044
21.81,0.83726,0.89611,-0.058856
21.82,0.42417,0.63922,-0.21505
21.83,0.2673,0.28298,-0.015672
21.84,0.19427,0.16625,0.028018
21.85,0.15677,0.2035,-0.046732
21.86,0.13813,0.26403,-0.1259
21.87,0.1333,0.20682,-0.073524
21.88,0.14435,0.1571,-0.012747
21.89,0.18629,0.21564,-0.029345
21.9,0.32317,0.44531,-0.12214
21.91,0.74063,0.68837,0.052261
21.92,1.3083,0.52498,0.78328
21.93,1.1205,0.25468,0.8658
21.94,0.52754,0.19245,0.33509
21.95,0.25104,0.27685,-0.025808
21.96,0.17435,0.38736,-0.213
21.97,0.17064,0.28925,-0.11861
21.98,0.24095,0.15121,0.089747
21.99,0.50286,0.095462,0.4074
22,0.96775,0.080512,0.88724
22.01,0.96754,0.080732,0.88681
22.02,0.50544,0.079012,0.42643
22.03,0.2454,0.089265,0.15614
22.04,0.15371,0.12639,0.027317
22.05,0.11163,0.24282,-0.1312
22.06,0.09545,0.34906,-0.25361
22.07,0.092951,0.29326,-0.20031
22.08,0.099689,0.21023,-0.11054
22.09,0.11737,0.24351,-0.12613
22.1,0.15522,0.48388,-0.32866
22.11,0.24477,0.71016,-0.46539
22.12,0.51104,0.54846,-0.037423
22.13,1.2382,0.2716,0.96662
22.14,1.9581,0.14766,1.8105
22.15,1.4464,0.10292,1.3435
22.16,0.64865,0.087291,0.56136
22.17,0.34357,0.090479,0.25309
22.18,0.28643,0.10014,0.1863
22.19,0.35478,0.14433,0.21045
22.2,0.65615,0.27942,0.37673
22.21,1.5845,0.38946,1.195
22.22,2.7619,0.30167,2.4602
22.23,2.2604,0.18762,2.0727
22.24,1.0002,0.15484,0.84533
22.25,0.42693,0.21495,0.21198
22.26,0.24536,0.27975,-0.034392
22.27,0.17733,0.23259,-0.055263
22.28,0.14935,0.16731,-0.01796
22.29,0.14183,0.20133,-0.059494
22.3,0.15039,0.36179,-0.2114
22.31,0.17938,0.46094,-0.28156
22.32,0.24838,0.34861,-0.10023
22.33,0.43209,0.20312,0.22897
22.34,1.0075,0.20308,0.80441
22.35,2.2178,0.32948,1.8883
22.36,2.6082,0.38836,2.2198
22.37,1.4741,0.28414,1.1899
22.38,0.65093,0.18155,0.46937
22.39,0.41266,0.19867,0.21399
22.4,0.41206,0.30871,0.10335
22.41,0.62025,0.35362,0.26664
22.42,1.3868,0.25373,1.133
22.43,3.1073,0.15394,2.9534
22.44,3.7861,0.14938,3.6367
22.45,2.154,0.2083,1.9457
22.46,0.86279,0.23857,0.62422
22.47,0.41676,0.20666,0.21009
22.48,0.25733,0.22725,0.030078
22.49,0.18853,0.45167,-0.26314
22.5,0.15803,0.8289,-0.67086
22.51,0.14913,0.89514,-0.74601
22.52,0.15925,0.53397,-0.37472
22.53,0.19752,0.2343,-0.036787
22.54,0.3025,0.12989,0.17261
22.55,0.63134,0.094886,0.53646
22.56,1.5426,0.084129,1.4585
22.57,2.4434,0.079912,2.3634
22.58,1.7835,0.086152,1.6974
22.59,0.75668,0.12948,0.6272
22.6,0.34278,0.19085,0.15192
22.61,0.22049,0.18325,0.037246
22.62,0.19944,0.12814,0.071297
22.63,0.27827,0.12101,0.15725
22.64,0.55792,0.16786,0.39006
22.65,0.84045,0.22996,0.61049
22.66,0.62156,0.22911,0.39246
22.67,0.28786,0.19739,0.090471
22.68,0.15079,0.27467,-0.12388
22.69,0.1012,0.53975,-0.43855
22.7,0.080073,0.80303,-0.72296
22.71,0.071969,0.64648,-0.57451
22.72,0.071103,0.30157,-0.23047
22.73,0.076705,0.17519,-0.098482
22.74,0.091988,0.18335,-0.091366
22.75,0.12928,0.20599,-0.076708
22.76,0.23777,0.16821,0.069558
22.77,0.55867,0.14279,0.41588
22.78,0.99354,0.20219,0.79135
22.79,0.85623,0.35536,0.50087
22.8,0.41317,0.44621,-0.033047
22.81,0.21319,0.30142,-0.088227
22.82,0.17198,0.16197,0.010011
22.83,0.20691,0.14947,0.05744
22.84,0.37223,0.20705,0.16518
22.85,0.87298,0.22349,0.64949
22.86,1.4622,0.15394,1.3082
22.87,1.159,0.13312,1.0258
22.88,0.52479,0.21047,0.31432
22.89,0.25046,0.34928,-0.098814
22.9,0.16283,0.34351,-0.18068
22.91,0.13293,0.17868,-0.045752
22.92,0.12854,0.094409,0.034132
22.93,0.1413,0.069163,0.07214
22.94,0.17394,0.06265,0.11129
22.95,0.24205,0.057637,0.18441
22.96,0.39763,0.055905,0.34172
22.97,0.84438,0.054563,0.78981
22.98,2.1663,0.050524,2.1158
22.99,3.9552,0.056474,3.8987
23,3.3705,0.053438,3.3171
23.01,1.5106,0.057689,1.4529
23.02,0.63821,0.092304,0.5459
23.03,0.38462,0.17499,0.20964
23.04,0.34577,0.21025,0.13551
23.05,0.5061,0.15115,0.35495
23.06,1.0791,0.12755,0.95152
23.07,1.7101,0.21088,1.4992
23.08,1.294,0.41617,0.87783
23.09,0.56299,0.43677,0.12622
23.1,0.25145,0.24805,0.0033958
23.11,0.14813,0.15117,-0.0030437
23.12,0.10461,0.1857,-0.081093
23.13,0.081989,0.26958,-0.18759
23.14,0.068835,0.23205,-0.16321
23.15,0.060811,0.14641,-0.085599
23.16,0.056001,0.15128,-0.095275
23.17,0.053509,0.27277,-0.21927
23.18,0.052927,0.38243,-0.3295
23.19,0.054331,0.28916,-0.23483
23.2,0.058051,0.1606,-0.10255
23.21,0.065016,0.13084,-0.06582
23.22,0.077244,0.17922,-0.10197
23.23,0.099374,0.21062,-0.11125
23.24,0.14383,0.16802,-0.024195
23.25,0.25325,0.13813,0.11511
23.26,0.59102,0.21714,0.37389
23.27,1.3897,0.39965,0.99002
23.28,1.8373,0.40708,1.4302
23.29,1.1242,0.22888,0.89536
23.3,0.46501,0.11217,0.35284
23.31,0.23034,0.073794,0.15654
23.32,0.14957,0.069338,0.080227
23.33,0.11896,0.07424,0.044718
23.34,0.11093,0.084551,0.026384
23.35,0.1179,0.14237,-0.024472
23.36,0.14241,0.31651,-0.1741
23.37,0.20027,0.43855,-0.23827
23.38,0.35235,0.32133,0.031018
23.39,0.82863,0.16836,0.66028
23.4,1.8735,0.13212,1.7414
23.41,2.2921,0.17135,2.1207
23.42,1.3243,0.18064,1.1437
23.43,0.56608,0.13723,0.42884
23.44,0.33424,0.12881,0.20543
23.45,0.31712,0.23484,0.082287
23.46,0.48254,0.39067,0.091871
23.47,1.0933,0.36797,0.72535
23.48,2.1153,0.22451,1.8908
23.49,2.0261,0.16797,1.8582
23.5,0.97942,0.24809,0.73134
23.51,0.40675,0.32101,0.08574
23.52,0.22024,0.24884,-0.028599
23.53,0.15083,0.13667,0.014156
23.54,0.12164,0.079456,0.042185
23.55,0.11175,0.055845,0.055902
23.56,0.11618,0.044381,0.071802
23.57,0.13913,0.041062,0.098066
23.58,0.2024,0.04487,0.15753
23.59,0.39642,0.06282,0.3336
23.6,0.956,0.087595,0.8684
23.61,1.6115,0.093792,1.5177
23.62,1.2811,0.094172,1.187
23.63,0.58584,0.14851,0.43733
23.64,0.29784,0.31202,-0.014178
23.65,0.2431,0.44732,-0.20422
23.66,0.31634,0.3606,-0.044267
23.67,0.64894,0.17874,0.4702
23.68,1.4423,0.087413,1.3548
23.69,1.8201,0.057582,1.7625
23.7,1.0787,0.041578,1.0371
23.71,0.44739,0.036335,0.41106
23.72,0.2236,0.037928,0.18567
23.73,0.14285,0.044647,0.0982
23.74,0.10973,0.053857,0.055873
23.75,0.097699,0.055572,0.042127
23.76,0.098995,0.053666,0.045329
23.77,0.11517,0.069718,0.045453
23.78,0.1603,0.12045,0.039857
23.79,0.29308,0.16647,0.12661
23.8,0.70542,0.14344,0.56198
23.81,1.3818,0.10142,1.2803
23.82,1.3312,0.12799,1.2032
23.83,0.65587,0.21102,0.44485
23.84,0.29456,0.23871,0.055846
23.85,0.19906,0.15796,0.041096
23.86,0.21417,0.10046,0.11371
23.87,0.37687,0.12832,0.24855
23.88,0.84527,0.17876,0.66651
23.89,1.2279,0.17407,1.0538
23.9,0.83373,0.12479,0.70894
23.91,0.35076,0.14559,0.20517
23.92,0.16512,0.26518,-0.10006
23.93,0.10452,0.35062,-0.2461
23.94,0.080527,0.25171,-0.17119
23.95,0.070993,0.13125,-0.060259
23.96,0.070224,0.13122,-0.060995
23.97,0.078639,0.18162,-0.10298
23.98,0.10359,0.17885,-0.07526
23.99,0.17628,0.11057,0.065706
24,0.4057,0.088868,0.31683
24.01,0.82571,0.13634,0.68937
24.02,0.86155,0.18756,0.67399
24.03,0.45195,0.1491,0.30285
24.04,0.20772,0.081068,0.12665
24.05,0.14325,0.054782,0.088471
24.06,0.15613,0.045861,0.11027
24.07,0.27115,0.045289,0.22586
24.08,0.60805,0.059583,0.54847
24.09,0.91391,0.097256,0.81665
24.1,0.65032,0.19359,0.45674
24.11,0.29008,0.32427,-0.034198
24.12,0.1484,0.27417,-0.12577
24.13,0.10177,0.13506,-0.033287
24.14,0.086676,0.093639,-0.0069635
24.15,0.086809,0.10707,-0.020262
24.16,0.09889,0.12077,-0.021877
24.17,0.12789,0.1099,0.017999
24.18,0.19393,0.12705,0.066882
24.19,0.37518,0.25375,0.12143
24.2,0.93386,0.47108,0.46278
24.21,1.9007,0.42318,1.4775
24.22,1.9078,0.2039,1.7039
24.23,0.95698,0.11109,0.8459
24.24,0.42167,0.10859,0.31308
24.25,0.28316,0.1159,0.16727
24.26,0.31895,0.085906,0.23305
24.27,0.60384,0.061685,0.54216
24.28,1.3621,0.071576,1.2905
24.29,1.849,0.1072,1.7418
24.3,1.1633,0.1072,1.0561
24.31,0.47125,0.079327,0.39193
24.32,0.21583,0.084162,0.13167
24.33,0.12655,0.15287,-0.026327
24.34,0.086805,0.20251,-0.11571
24.35,0.065771,0.15422,-0.088444
24.36,0.053305,0.1183,-0.064998
24.37,0.045418,0.18588,-0.14046
24.38,0.040349,0.35006,-0.30971
24.39,0.037195,0.32771,-0.29051
24.4,0.03554,0.16796,-0.13242
24.41,0.03527,0.083537,-0.048267
24.42,0.036575,0.056442,-0.019866
24.43,0.040112,0.049865,-0.0097522
24.44,0.047612,0.044887,0.0027251
24.45,0.064096,0.054099,0.0099969
24.46,0.10799,0.08929,0.018702
24.47,0.24445,0.14734,0.097117
24.48,0.5063,0.14163,0.36467
24.49,0.5508,0.084561,0.46624
24.5,0.30323,0.065641,0.23759
24.51,0.14551,0.080303,0.065209
24.52,0.091311,0.088699,0.0026123
24.53,0.072517,0.080631,-0.0081135
24.54,0.070851,0.079583,-0.0087318
24.55,0.0805,0.14001,-0.059514
24.56,0.1037,0.24526,-0.14156
24.57,0.15372,0.23249,-0.07877
24.58,0.27946,0.14435,0.13511
24.59,0.66985,0.10139,0.56847
24.6,1.5939,0.13669,1.4573
24.61,2.1114,0.16484,1.9466
24.62,1.2838,0.12881,1.155
24.63,0.51839,0.10556,0.41282
24.64,0.25683,0.15701,0.099818
24.65,0.19599,0.24645,-0.050461
24.66,0.25193,0.22506,0.02687
24.67,0.50249,0.13063,0.37186
24.68,0.78278,0.079891,0.70289
24.69,0.59294,0.074867,0.51808
24.7,0.26215,0.078068,0.18408
24.71,0.12099,0.07499,0.046003
24.72,0.074161,0.085258,-0.011097
24.73,0.054714,0.16168,-0.10696
24.74,0.045201,0.25466,-0.20946
24.75,0.040726,0.22565,-0.18492
24.76,0.04003,0.12415,-0.084116
24.77,0.044376,0.062367,-0.017991
24.78,0.06155,0.045042,0.016508
24.79,0.11478,0.039165,0.075616
24.8,0.18798,0.039628,0.14835
24.81,0.16842,0.050816,0.1176
24.82,0.10116,0.086253,0.014903
24.83,0.079461,0.12834,-0.048883
24.84,0.097411,0.11708,-0.019665
24.85,0.17156,0.078268,0.093289
24.86,0.41306,0.080802,0.33226
24.87,0.85673,0.12357,0.73316
24.88,0.89337,0.13544,0.75793
24.89,0.45876,0.094305,0.36446
24.9,0.19452,0.075417,0.1191
24.91,0.10385,0.11516,-0.011306
24.92,0.068799,0.15001,-0.081211
24.93,0.054985,0.11851,-0.063526
24.94,0.051231,0.070393,-0.019162
24.95,0.055057,0.065911,-0.010854
24.96,0.07024,0.085872,-0.015633
24.97,0.11585,0.0829,0.032953
24.98,0.26142,0.050594,0.21083
24.99,0.54192,0.030602,0.51132
25,0.58857,0.025529,0.56304
25.01,0.31967,0.027475,0.2922
25.02,0.15101,0.030389,0.12062
25.03,0.11083,0.038401,0.072432
25.04,0.13592,0.065573,0.070343
25.05,0.26957,0.097822,0.17175
25.06,0.59139,0.096955,0.49443
25.07,0.74538,0.074502,0.67088
25.08,0.44635,0.097109,0.34924
25.09,0.19204,0.16703,0.02501
25.1,0.10028,0.1924,-0.092121
25.11,0.066491,0.1197,-0.05321
25.12,0.05354,0.056616,-0.0030752
25.13,0.050198,0.037892,0.012306
25.14,0.05367,0.032997,0.020673
25.15,0.066601,0.031875,0.034727
25.16,0.10324,0.036268,0.066969
25.17,0.2189,0.055546,0.16336
25.18,0.47261,0.080762,0.39185
25.19,0.57678,0.084261,0.49251
25.2,0.34917,0.058767,0.2904
25.21,0.17651,0.05105,0.12546
25.22,0.14105,0.060965,0.080088
25.23,0.18846,0.070154,0.1183
25.24,0.39186,0.073422,0.31844
25.25,0.90812,0.098129,0.80999
25.26,1.2406,0.18567,1.0549
25.27,0.78603,0.29024,0.49579
25.28,0.3272,0.24492,0.082278
25.29,0.16119,0.12358,0.037603
25.3,0.10799,0.084066,0.023927
25.31,0.09079,0.10031,-0.0095207
25.32,0.090979,0.10318,-0.012201
25.33,0.10663,0.071145,0.035482
25.34,0.14803,0.062613,0.085419
25.35,0.25897,0.088888,0.17009
25.36,0.60878,0.11159,0.49719
25.37,1.4085,0.082891,1.3256
25.38,1.7924,0.057417,1.735
25.39,1.0632,0.073382,0.98977
25.4,0.44553,0.10884,0.33668
25.41,0.25172,0.098636,0.15309
25.42,0.2428,0.071055,0.17175
25.43,0.41675,0.10064,0.31611
25.44,0.89057,0.18788,0.70269
25.45,1.1545,0.19487,0.95961
25.46,0.70448,0.10314,0.60135
25.47,0.2884,0.052032,0.23636
25.48,0.13893,0.041186,0.097739
25.49,0.087971,0.038152,0.049819
25.5,0.066454,0.038416,0.028038
25.51,0.057184,0.060462,-0.0032782
25.52,0.055916,0.13366,-0.077741
25.53,0.064392,0.22346,-0.15907
25.54,0.09611,0.17314,-0.077031
25.55,0.20305,0.086821,0.11623
25.56,0.4212,0.073665,0.34753
25.57,0.47317,0.093411,0.37976
25.58,0.26261,0.085987,0.17662
25.59,0.11983,0.058872,0.060961
25.6,0.079886,0.05768,0.022206
25.61,0.086529,0.086606,-7.6756e-05
25.62,0.15431,0.096097,0.058209
25.63,0.30968,0.074015,0.23567
25.64,0.35881,0.066087,0.29272
25.65,0.20851,0.11206,0.096456
25.66,0.098603,0.15565,-0.057046
25.67,0.059756,0.1202,-0.060445
25.68,0.046123,0.075078,-0.028955
25.69,0.043438,0.07545,-0.032012
25.7,0.047703,0.10105,-0.053352
25.71,0.060456,0.092699,-0.032243
25.72,0.091621,0.061971,0.029649
25.73,0.1818,0.049957,0.13184
25.74,0.4533,0.056089,0.39721
25.75,0.84652,0.060023,0.7865
25.76,0.75273,0.051998,0.70073
25.77,0.35139,0.062367,0.28903
25.78,0.15716,0.11393,0.04323
25.79,0.10829,0.14993,-0.041643
25.8,0.12773,0.10576,0.021973
25.81,0.24855,0.05557,0.19298
25.82,0.43421,0.035053,0.39916
25.83,0.3846,0.028883,0.35572
25.84,0.18654,0.029673,0.15687
25.85,0.087767,0.031864,0.055903
25.86,0.054055,0.03988,0.014175
25.87,0.041358,0.055969,-0.014611
25.88,0.037343,0.055353,-0.01801
25.89,0.038584,0.042909,-0.0043254
25.9,0.046038,0.046991,-0.00095259
25.91,0.067381,0.073263,-0.0058826
25.92,0.13455,0.086445,0.04811
25.93,0.30459,0.077731,0.22686
25.94,0.42997,0.094564,0.3354
25.95,0.29325,0.17094,0.12231
25.96,0.14502,0.21548,-0.070465
25.97,0.10642,0.15794,-0.051528
25.98,0.13718,0.087251,0.049931
25.99,0.28419,0.071294,0.2129
26,0.6605,0.077358,0.58314
26.01,0.9028,0.067049,0.83575
26.02,0.57052,0.059191,0.51133
26.03,0.23484,0.089816,0.14502
26.04,0.11043,0.1359,-0.025468
26.05,0.067105,0.1299,-0.062792
26.06,0.04966,0.083225,-0.033565
26.07,0.043031,0.0581,-0.015069
26.08,0.04336,0.060639,-0.017279
26.09,0.052704,0.059855,-0.0071511
26.1,0.085436,0.050078,0.035358
26.11,0.19039,0.054388,0.136
26.12,0.36349,0.080451,0.28304
26.13,0.35135,0.093077,0.25827
26.14,0.1805,0.067542,0.11295
26.15,0.092391,0.037978,0.054413
26.16,0.078843,0.027183,0.05166
26.17,0.11727,0.024457,0.092816
26.18,0.26008,0.025118,0.23496
26.19,0.45776,0.032303,0.42546
26.2,0.38974,0.050969,0.33877
26.21,0.17879,0.071441,0.10735
26.22,0.07864,0.067678,0.010962
26.23,0.046876,0.047048,-0.00017184
26.24,0.035239,0.0421,-0.0068613
26.25,0.030826,0.051046,-0.02022
26.26,0.030546,0.056011,-0.025465
26.27,0.034777,0.062343,-0.027566
26.28,0.048783,0.10841,-0.059628
26.29,0.094075,0.20143,-0.10735
26.3,0.19372,0.23277,-0.039043
26.31,0.23558,0.14811,0.087473
26.32,0.14887,0.084344,0.064524
26.33,0.08561,0.086483,-0.00087249
26.34,0.080981,0.093538,-0.012557
26.35,0.12579,0.066387,0.059401
26.36,0.28739,0.037483,0.24991
26.37,0.60251,0.026594,0.57592
26.38,0.65349,0.024816,0.62868
26.39,0.34759,0.023989,0.3236
26.4,0.15043,0.025752,0.12468
26.41,0.085517,0.035563,0.049954
26.42,0.064938,0.047631,0.017307
26.43,0.061859,0.047851,0.014008
26.44,0.070695,0.045205,0.025491
26.45,0.096318,0.066056,0.030262
26.46,0.16374,0.10519,0.058551
26.47,0.37426,0.099588,0.27467
26.48,0.90819,0.053272,0.85492
26.49,1.2969,0.030554,1.2664
26.5,0.84885,0.023587,0.82526
26.51,0.35289,0.021215,0.33167
26.52,0.17897,0.021583,0.15739
26.53,0.15259,0.025142,0.12745
26.54,0.23908,0.037233,0.20185
26.55,0.47396,0.04175,0.43221
26.56,0.56458,0.034916,0.52966
26.57,0.32658,0.037452,0.28913
26.58,0.13849,0.057179,0.081315
26.59,0.071537,0.070755,0.0007823
26.6,0.046837,0.053445,-0.0066082
26.61,0.036009,0.043651,-0.007642
26.62,0.031222,0.063129,-0.031907
26.63,0.030509,0.082265,-0.051755
26.64,0.035424,0.060683,-0.025259
26.65,0.055869,0.040925,0.014944
26.66,0.11356,0.045791,0.067766
26.67,0.16616,0.063359,0.1028
26.68,0.12281,0.056276,0.066533
26.69,0.064329,0.046774,0.017554
26.7,0.047056,0.07457,-0.027515
26.71,0.057369,0.11653,-0.059159
26.72,0.11114,0.09495,0.016193
26.73,0.23978,0.051332,0.18844
26.74,0.3024,0.04641,0.25599
26.75,0.18665,0.058443,0.1282
26.76,0.088309,0.057489,0.03082
26.77,0.051419,0.051747,-0.0003286
26.78,0.038118,0.088937,-0.050819
26.79,0.035688,0.16146,-0.12577
26.8,0.040163,0.15115,-0.11099
26.81,0.05344,0.078976,-0.025536
26.82,0.087926,0.037099,0.050827
26.83,0.19461,0.025498,0.16912
26.84,0.47304,0.021983,0.45106
26.85,0.69974,0.024081,0.67566
26.86,0.47663,0.032712,0.44392
26.87,0.20314,0.053565,0.14958
26.88,0.10557,0.058471,0.047096
26.89,0.093999,0.042213,0.051785
26.9,0.15276,0.04092,0.11184
26.91,0.2999,0.061199,0.2387
26.92,0.34464,0.070419,0.27422
26.93,0.19474,0.050074,0.14467
26.94,0.084551,0.042359,0.042192
26.95,0.047606,0.059744,-0.012137
26.96,0.035648,0.067668,-0.03202
26.97,0.032146,0.049848,-0.017702
26.98,0.033677,0.036502,-0.0028246
26.99,0.041409,0.041266,0.00014272
27,0.063724,0.045164,0.01856
27.01,0.13464,0.038373,0.096269
27.02,0.30288,0.037801,0.26508
27.03,0.39876,0.057074,0.34168
27.04,0.25339,0.072022,0.18136
27.05,0.12309,0.056751,0.066343
27.06,0.093396,0.038862,0.054534
27.07,0.13109,0.036236,0.094857
27.08,0.29192,0.040042,0.25187
27.09,0.57925,0.037208,0.54204
27.1,0.57883,0.038681,0.54015
27.11,0.29073,0.061999,0.22873
27.12,0.12409,0.083449,0.040643
27.13,0.067419,0.06778,-0.00036063
27.14,0.04672,0.038438,0.0082821
27.15,0.039849,0.022539,0.017309
27.16,0.040937,0.018988,0.021948
27.17,0.051659,0.021241,0.030417
27.18,0.086578,0.024973,0.061605
27.19,0.20017,0.035657,0.16451
27.2,0.41981,0.047307,0.3725
27.21,0.45527,0.043011,0.41226
27.22,0.24213,0.030108,0.21202
27.23,0.10724,0.027737,0.079503
27.24,0.072932,0.033244,0.039688
27.25,0.091653,0.033734,0.057919
27.26,0.18571,0.036078,0.14963
27.27,0.30066,0.059411,0.24125
27.28,0.2378,0.089906,0.14789
27.29,0.10907,0.083804,0.025266
27.3,0.050962,0.054281,-0.0033193
27.31,0.029799,0.048571,-0.018772
27.32,0.020811,0.059548,-0.038738
27.33,0.016435,0.054964,-0.03853
27.34,0.014035,0.039135,-0.0251
27.35,0.012683,0.038172,-0.025489
27.36,0.012008,0.048084,-0.036076
27.37,0.0119,0.046226,-0.034326
27.38,0.012376,0.037314,-0.024938
27.39,0.01364,0.0445,-0.03086
27.4,0.016263,0.062023,-0.045759
27.41,0.021865,0.062381,-0.040517
27.42,0.036199,0.05119,-0.014991
27.43,0.080799,0.065265,0.015534
27.44,0.17855,0.096144,0.082401
27.45,0.21804,0.092879,0.12516
27.46,0.12862,0.054098,0.07452
27.47,0.057969,0.029466,0.028503
27.48,0.033335,0.022661,0.010674
27.49,0.025595,0.02245,0.0031453
27.5,0.024695,0.029587,-0.0048913
27.51,0.028417,0.050633,-0.022216
27.52,0.038884,0.079785,-0.040901
27.53,0.06737,0.080158,-0.012788
27.54,0.15662,0.048551,0.10807
27.55,0.34428,0.03101,0.31327
27.56,0.40577,0.030822,0.37494
27.57,0.23277,0.030088,0.20268
27.58,0.11052,0.027417,0.083103
27.59,0.087026,0.036742,0.050284
27.6,0.13271,0.055358,0.077353
27.61,0.30099,0.056074,0.24492
27.62,0.50192,0.03695,0.46497
27.63,0.39399,0.033378,0.36062
27.64,0.17074,0.043339,0.12741
27.65,0.072699,0.041408,0.031291
27.66,0.041053,0.025646,0.015408
27.67,0.0286,0.016783,0.011817
27.68,0.02303,0.015067,0.0079636
27.69,0.021247,0.014485,0.0067627
27.7,0.02359,0.016021,0.0075688
27.71,0.03606,0.023435,0.012625
27.72,0.07229,0.034373,0.037917
27.73,0.10536,0.036911,0.068453
27.74,0.077598,0.035424,0.042174
27.75,0.040204,0.057777,-0.017573
27.76,0.028894,0.094799,-0.065905
27.77,0.035341,0.084976,-0.049636
27.78,0.068999,0.041459,0.02754
27.79,0.13341,0.022379,0.11103
27.8,0.14006,0.016414,0.12365
27.81,0.079938,0.014437,0.065501
27.82,0.04269,0.015317,0.027373
27.83,0.0278,0.018688,0.0091118
27.84,0.022829,0.024769,-0.0019404
27.85,0.023589,0.023269,0.00031983
27.86,0.029071,0.02003,0.0090406
27.87,0.04318,0.025253,0.017927
27.88,0.08403,0.035133,0.048896
27.89,0.20654,0.032807,0.17374
27.9,0.38406,0.02955,0.35451
27.91,0.34346,0.051238,0.29222
27.92,0.16594,0.07954,0.086403
27.93,0.08429,0.062759,0.021531
27.94,0.077034,0.034262,0.042772
27.95,0.13314,0.031828,0.10131
27.96,0.28098,0.038039,0.24294
27.97,0.35137,0.033424,0.31795
27.98,0.20945,0.0331,0.17635
27.99,0.088545,0.061129,0.027416
28,0.046372,0.087113,-0.040741
28.01,0.032836,0.060673,-0.027836
28.02,0.028919,0.030661,-0.0017419
28.03,0.030558,0.025169,0.0053898
28.04,0.039376,0.024339,0.015037
28.05,0.067051,0.019326,0.047725
28.06,0.15443,0.019229,0.1352
28.07,0.30634,0.027623,0.27872
28.08,0.30884,0.031823,0.27702
28.09,0.16294,0.022997,0.13994
28.1,0.085565,0.015088,0.070477
28.11,0.080909,0.013337,0.067572
28.12,0.14273,0.013628,0.12911
28.13,0.32051,0.015989,0.30452
28.14,0.45094,0.029352,0.42159
28.15,0.29684,0.056856,0.23999
28.16,0.12597,0.062881,0.063092
28.17,0.061069,0.042286,0.018783
28.18,0.039525,0.027743,0.011782
28.19,0.032448,0.026859,0.0055887
28.2,0.032678,0.028044,0.0046343
28.21,0.040899,0.026901,0.013999
28.22,0.068501,0.040986,0.027514
28.23,0.15879,0.068435,0.090357
28.24,0.33352,0.065858,0.26766
28.25,0.36143,0.041165,0.32026
28.26,0.1911,0.030505,0.16059
28.27,0.082723,0.033522,0.0492
28.28,0.053697,0.031327,0.02237
28.29,0.064662,0.024723,0.039939
28.3,0.12004,0.02509,0.094951
28.31,0.1614,0.030693,0.13071
28.32,0.1074,0.027183,0.080218
28.33,0.048356,0.021486,0.026871
28.34,0.026264,0.026806,-0.00054205
28.35,0.019229,0.033613,-0.014385
28.36,0.017023,0.029901,-0.012878
28.37,0.017442,0.02676,-0.009318
28.38,0.02101,0.036653,-0.015644
28.39,0.032383,0.045976,-0.013594
28.4,0.068479,0.036634,0.031845
28.41,0.13465,0.020815,0.11383
28.42,0.1418,0.012774,0.12903
28.43,0.081044,0.0095799,0.071464
28.44,0.049123,0.0088277,0.040295
28.45,0.05453,0.0098809,0.044649
28.46,0.10599,0.0099034,0.096088
28.47,0.24118,0.010292,0.23088
28.48,0.32864,0.012682,0.31596
28.49,0.20962,0.017942,0.19168
28.5,0.089335,0.028294,0.061041
28.51,0.045148,0.033688,0.01146
28.52,0.031097,0.0286,0.0024967
28.53,0.027626,0.030237,-0.0026112
28.54,0.030485,0.043135,-0.01265
28.55,0.042262,0.044932,-0.0026705
28.56,0.079232,0.03344,0.045792
28.57,0.19401,0.032217,0.16179
28.58,0.37161,0.041444,0.33016
28.59,0.34377,0.039723,0.30404
28.6,0.16439,0.026967,0.13742
28.61,0.074082,0.023454,0.050628
28.62,0.054734,0.029321,0.025413
28.63,0.077965,0.027855,0.05011
28.64,0.14579,0.020377,0.12541
28.65,0.16653,0.020941,0.14559
28.66,0.096409,0.023631,0.072778
28.67,0.044347,0.023992,0.020355
28.68,0.024582,0.03485,-0.010268
28.69,0.016817,0.065443,-0.048626
28.7,0.013777,0.086306,-0.072529
28.71,0.01305,0.062669,-0.049619
28.72,0.014602,0.030198,-0.015596
28.73,0.021567,0.017935,0.0036313
28.74,0.042756,0.015573,0.027183
28.75,0.067957,0.016448,0.051509
28.76,0.056268,0.024082,0.032186
28.77,0.031707,0.03844,-0.006733
28.78,0.024992,0.040955,-0.015963
28.79,0.035082,0.028454,0.0066285
28.8,0.075844,0.023438,0.052406
28.81,0.14441,0.026421,0.11799
28.82,0.14042,0.026872,0.11354
28.83,0.074114,0.024886,0.049228
28.84,0.03708,0.032248,0.0048316
28.85,0.023891,0.04919,-0.025299
28.86,0.020364,0.0439,-0.023536
28.87,0.02204,0.025909,-0.0038691
28.88,0.029142,0.021107,0.0080355
28.89,0.048855,0.0221,0.026755
28.9,0.11105,0.01752,0.093534
28.91,0.25851,0.012238,0.24628
28.92,0.34192,0.010493,0.33142
28.93,0.21251,0.010341,0.20217
28.94,0.095301,0.010232,0.085069
28.95,0.064835,0.01307,0.051764
28.96,0.090365,0.021482,0.068883
28.97,0.19201,0.024895,0.16711
28.98,0.28575,0.020197,0.26556
28.99,0.20044,0.019869,0.18057
29,0.084414,0.026737,0.057677
29.01,0.038296,0.025705,0.012591
29.02,0.023128,0.015849,0.0072791
29.03,0.017014,0.010679,0.0063342
29.04,0.01448,0.0091496,0.0053307
29.05,0.014422,0.0091058,0.005316
29.06,0.018469,0.010213,0.0082553
29.07,0.033441,0.012694,0.020746
29.08,0.057289,0.015855,0.041434
29.09,0.054249,0.014312,0.039937
29.1,0.031916,0.011696,0.02022
29.11,0.023665,0.013959,0.0097062
29.12,0.031528,0.017065,0.014463
29.13,0.067369,0.017204,0.050165
29.14,0.13849,0.025617,0.11287
29.15,0.14988,0.048963,0.10091
29.16,0.080339,0.053395,0.026944
29.17,0.03525,0.032181,0.0030692
29.18,0.020304,0.022585,-0.0022818
29.19,0.015728,0.025727,-0.0099991
29.2,0.015374,0.023768,-0.0083944
29.21,0.018535,0.017293,0.0012429
29.22,0.028779,0.019404,0.0093747
29.23,0.062201,0.024397,0.037804
29.24,0.14482,0.020338,0.12449
29.25,0.19816,0.017318,0.18084
29.26,0.12665,0.022697,0.10396
29.27,0.0552,0.025736,0.029464
29.28,0.033073,0.021739,0.011334
29.29,0.038147,0.023386,0.014761
29.3,0.071894,0.036646,0.035248
29.31,0.10405,0.039802,0.064253
29.32,0.075482,0.026194,0.049289
29.33,0.036549,0.015356,0.021193
29.34,0.019935,0.011316,0.0086185
29.35,0.013844,0.011342,0.002502
29.36,0.01222,0.013404,-0.0011834
29.37,0.013226,0.025036,-0.01181
29.38,0.017742,0.036191,-0.018449
29.39,0.032241,0.029153,0.0030881
29.4,0.075974,0.019129,0.056845
29.41,0.13542,0.0174,0.11802
29.42,0.11658,0.017519,0.099058
29.43,0.056117,0.015723,0.040395
29.44,0.029889,0.017449,0.012441
29.45,0.0293,0.025186,0.0041132
29.46,0.052222,0.026839,0.025382
29.47,0.091524,0.021282,0.070241
29.48,0.085301,0.022206,0.063095
29.49,0.045389,0.028951,0.016438
29.5,0.024225,0.027054,-0.0028283
29.51,0.016943,0.0208,-0.0038575
29.52,0.015532,0.021926,-0.0063945
29.53,0.017745,0.025932,-0.0081873
29.54,0.02468,0.022082,0.0025982
29.55,0.044264,0.01518,0.029084
29.56,0.10563,0.013812,0.091819
29.57,0.2235,0.015001,0.2085
29.58,0.24372,0.015506,0.22821
29.59,0.13252,0.024015,0.10851
29.6,0.06518,0.039595,0.025584
29.61,0.058927,0.039663,0.019264
29.62,0.10717,0.025472,0.081695
29.63,0.21792,0.01461,0.20331
29.64,0.24292,0.010149,0.23277
29.65,0.13052,0.0092041,0.12131
29.66,0.052982,0.010708,0.042274
29.67,0.027091,0.013629,0.013462
29.68,0.018141,0.01573,0.0024115
29.69,0.014698,0.014706,-8.0524e-06
29.7,0.014282,0.014329,-4.7149e-05
29.71,0.017824,0.018219,-0.00039537
29.72,0.0323,0.020594,0.011706
29.73,0.066728,0.019328,0.0474
29.74,0.083471,0.024298,0.059173
29.75,0.052364,0.03418,0.018183
29.76,0.027131,0.032642,-0.0055109
29.77,0.023249,0.021718,0.0015312
29.78,0.037827,0.016197,0.02163
29.79,0.078752,0.015784,0.062968
29.8,0.1025,0.016493,0.086002
29.81,0.066561,0.022775,0.043786
29.82,0.032819,0.036952,-0.0041329
29.83,0.019223,0.043864,-0.024641
29.84,0.014704,0.032606,-0.017902
29.85,0.014834,0.021536,-0.0067021
29.86,0.018829,0.020751,-0.0019217
29.87,0.030695,0.020934,0.0097612
29.88,0.068545,0.019314,0.049231
29.89,0.16169,0.024966,0.13672
29.9,0.22204,0.033965,0.18808
29.91,0.14245,0.029534,0.11291
29.92,0.063639,0.016437,0.047202
29.93,0.04257,0.011557,0.031013
29.94,0.060465,0.010855,0.04961
29.95,0.12484,0.010466,0.11437
29.96,0.16673,0.012764,0.15397
29.97,0.10544,0.017831,0.087604
29.98,0.043697,0.018436,0.025261
29.99,0.020337,0.014927,0.0054097


==> figures/data/20230413_constADP_0.007/simu_pdf_strain10/simuPDF_fit_nmf1.csv <==
0,0,-6.0605e-17,6.0605e-17
0.02,-0.014796,-0.0092631,-0.0055327
0.04,-0.029579,-0.018488,-0.011091
0.06,-0.044342,-0.027653,-0.01669
0.08,-0.059087,-0.03676,-0.022326
0.1,-0.073821,-0.045833,-0.027988
0.12,-0.088558,-0.054908,-0.033651
0.14,-0.10331,-0.064019,-0.039292
0.16,-0.11809,-0.073191,-0.044896
0.18,-0.13288,-0.082422,-0.050459
0.2,-0.14768,-0.091691,-0.055994
0.22,-0.16248,-0.10095,-0.061527
0.24,-0.17726,-0.11017,-0.067084
0.26,-0.19201,-0.11933,-0.072679
0.28,-0.20674,-0.12843,-0.078312
0.3,-0.22146,-0.13749,-0.083969
0.32,-0.23619,-0.14656,-0.089629
0.34,-0.25094,-0.15567,-0.095268
0.36,-0.26572,-0.16485,-0.10087
0.38,-0.28053,-0.1741,-0.10643
0.4,-0.29535,-0.18338,-0.11197
0.42,-0.31015,-0.19264,-0.11751
0.44,-0.32493,-0.20186,-0.12307
0.46,-0.33967,-0.211,-0.12868
0.48,-0.35439,-0.22007,-0.13431
0.5,-0.36909,-0.22912,-0.13997
0.52,-0.38379,-0.23818,-0.14562
0.54,-0.39853,-0.24729,-0.15124
0.56,-0.41331,-0.25649,-0.15682
0.58,-0.42813,-0.26576,-0.16237
0.6,-0.44296,-0.27505,-0.16791
0.62,-0.45778,-0.28432,-0.17346
0.64,-0.47257,-0.29352,-0.17905
0.66,-0.48731,-0.30263,-0.18468
0.68,-0.50201,-0.31168,-0.19033
0.7,-0.51669,-0.3207,-0.19599
0.72,-0.53137,-0.32975,-0.20162
0.74,-0.54608,-0.33888,-0.20721
0.76,-0.56085,-0.3481,-0.21274
0.78,-0.57566,-0.3574,-0.21826
0.8,-0.5905,-0.36671,-0.22379
0.82,-0.60535,-0.37597,-0.22937
0.84,-0.62016,-0.38515,-0.23501
0.86,-0.63491,-0.39422,-0.24069
0.88,-0.6496,-0.40322,-0.24638
0.9,-0.66426,-0.41222,-0.25204
0.92,-0.67891,-0.42126,-0.25764
0.94,-0.69358,-0.43042,-0.26317
0.96,-0.70832,-0.43968,-0.26863
0.98,-0.72312,-0.44901,-0.2741
1,-0.73796,-0.45834,-0.27962
1.02,-0.75282,-0.46759,-0.28524
1.04,-0.76766,-0.47672,-0.29094
1.06,-0.78243,-0.48573,-0.2967
1.08,-0.79714,-0.49469,-0.30245
1.1,-0.81178,-0.50366,-0.30812
1.12,-0.82639,-0.51271,-0.31368
1.14,-0.84103,-0.52192,-0.31911
1.16,-0.85572,-0.53124,-0.32448
1.18,-0.87049,-0.5406,-0.32988
1.2,-0.88532,-0.54993,-0.33539
1.22,-0.9002,-0.55914,-0.34105
1.24,-0.91506,-0.56821,-0.34685
1.26,-0.92986,-0.57715,-0.35271
1.28,-0.94458,-0.58605,-0.35853
1.3,-0.95922,-0.595,-0.36422
1.32,-0.97381,-0.6041,-0.36971
1.34,-0.98841,-0.61337,-0.37503
1.36,-1.003,-0.62276,-0.38029
1.38,-1.0178,-0.63216,-0.38561
1.4,-1.0326,-0.64147,-0.39111
1.42,-1.0474,-0.6506,-0.39684
1.44,-1.0623,-0.65956,-0.40277
1.46,-1.0772,-0.66838,-0.40877
1.48,-1.0919,-0.67717,-0.41474
1.5,-1.1066,-0.68601,-0.42055
1.52,-1.1211,-0.69495,-0.4262
1.54,-1.1357,-0.70386,-0.43185
1.56,-1.1503,-0.71253,-0.43778
1.58,-1.165,-0.72061,-0.44436
1.6,-1.1797,-0.72771,-0.45202
1.62,-1.1946,-0.73338,-0.46118
1.64,-1.2094,-0.73717,-0.47225
1.66,-1.2242,-0.73865,-0.48559
1.68,-1.239,-0.73741,-0.50156
1.7,-1.2536,-0.73283,-0.52074
1.72,-1.268,-0.72495,-0.54302
1.74,-1.2821,-0.71384,-0.5683
1.76,-1.296,-0.69993,-0.59603
1.78,-1.3092,-0.68412,-0.62513
1.8,-1.3217,-0.66776,-0.65389
1.82,-1.3326,-0.65256,-0.68003
1.84,-1.3412,-0.64023,-0.70096
1.86,-1.3462,-0.63213,-0.71406
1.88,-1.346,-0.62896,-0.71699
1.9,-1.3384,-0.62948,-0.70892
1.92,-1.3211,-0.63086,-0.6902
1.94,-1.2912,-0.62903,-0.66219
1.96,-1.2462,-0.61904,-0.62712
1.98,-1.1835,-0.59583,-0.58765
2,-1.1016,-0.55512,-0.54645
2.02,-1.0002,-0.49433,-0.50582
2.04,-0.8807,-0.4131,-0.4676
2.06,-0.74684,-0.31315,-0.43368
2.08,-0.60443,-0.19909,-0.40534
2.1,-0.46142,-0.078061,-0.38336
2.12,-0.32727,0.04347,-0.37074
2.14,-0.21211,0.15957,-0.37168
2.16,-0.12561,0.26551,-0.39113
2.18,-0.075849,0.35808,-0.43393
2.2,-0.068212,0.43541,-0.50362
2.22,-0.10469,0.49653,-0.60121
2.24,-0.18352,0.54072,-0.72424
2.26,-0.29947,0.56521,-0.86468
2.28,-0.44445,0.56959,-1.014
2.3,-0.60862,0.55144,-1.1601
2.32,-0.7816,0.50836,-1.29
2.34,-0.95368,0.43882,-1.3925
2.36,-1.1168,0.34305,-1.4598
2.38,-1.2651,0.22378,-1.4889
2.4,-1.3951,0.08664,-1.4818
2.42,-1.5057,-0.060012,-1.4457
2.44,-1.5973,-0.20497,-1.3923
2.46,-1.6718,-0.33573,-1.336
2.48,-1.7314,-0.44182,-1.2896
2.5,-1.7788,-0.51511,-1.2637
2.52,-1.8163,-0.55108,-1.2652
2.54,-1.8461,-0.54971,-1.2964
2.56,-1.8702,-0.5157,-1.3545
2.58,-1.8902,-0.45815,-1.4321
2.6,-1.9075,-0.38954,-1.518
2.62,-1.9232,-0.3248,-1.5984
2.64,-1.9378,-0.28016,-1.6577
2.66,-1.9514,-0.26692,-1.6845
2.68,-1.9633,-0.29236,-1.6709
2.7,-1.9722,-0.35824,-1.614
2.72,-1.9759,-0.46011,-1.5158
2.74,-1.9712,-0.5877,-1.3835
2.76,-1.9541,-0.72596,-1.2281
2.78,-1.919,-0.85698,-1.062
2.8,-1.8589,-0.96234,-0.89655
2.82,-1.765,-1.021,-0.74403
2.84,-1.6271,-1.0249,-0.60222
2.86,-1.4339,-0.97002,-0.46388
2.88,-1.1742,-0.8595,-0.31475
2.9,-0.83898,-0.70323,-0.13575
2.92,-0.423,-0.51651,0.093511
2.94,0.072401,-0.31801,0.39041
2.96,0.63755,-0.12725,0.7648
2.98,1.2533,0.037908,1.2154
3,1.891,0.16063,1.7304
3.02,2.5144,0.23361,2.2808
3.04,3.0823,0.25723,2.8251
3.06,3.5531,0.2367,3.3164
3.08,3.8897,0.18212,3.7076
3.1,4.0638,0.10677,3.9571
3.12,4.06,0.025024,4.0349
3.14,3.8773,-0.049857,3.9271
3.16,3.5298,-0.10777,3.6376
3.18,3.0446,-0.14272,3.1873
3.2,2.4578,-0.15512,2.6129
3.22,1.8108,-0.15355,1.9643
3.24,1.1445,-0.14961,1.2941
3.26,0.49601,-0.15727,0.65328
3.28,-0.10532,-0.19013,0.084819
3.3,-0.63911,-0.25854,-0.38057
3.32,-1.0943,-0.36691,-0.7274
3.34,-1.4681,-0.51187,-0.95622
3.36,-1.7639,-0.68158,-1.0823
3.38,-1.9892,-0.85485,-1.1344
3.4,-2.1531,-1.0044,-1.1488
3.42,-2.2644,-1.1041,-1.1603
3.44,-2.33,-1.1317,-1.1983
3.46,-2.3539,-1.0718,-1.282
3.48,-2.3363,-0.91898,-1.4173
3.5,-2.2736,-0.67807,-1.5955
3.52,-2.1581,-0.36336,-1.7948
3.54,-1.979,0.0044842,-1.9835
3.56,-1.7233,0.40276,-2.1261
3.58,-1.3777,0.80756,-2.1852
3.6,-0.93115,1.2032,-2.1343
3.62,-0.3782,1.5815,-1.9597
3.64,0.27846,1.9403,-1.6619
3.66,1.0252,2.2809,-1.2557
3.68,1.8361,2.6039,-0.76776
3.7,2.6734,2.9057,-0.23225
3.72,3.4894,3.1757,0.31374
3.74,4.2307,3.3931,0.8376
3.76,4.8436,3.5277,1.3159
3.78,5.2802,3.5547,1.7255
3.8,5.5044,3.4503,2.0541
3.82,5.4965,3.1996,2.2969
3.84,5.2556,2.8012,2.4544
3.86,4.8002,2.2695,2.5307
3.88,4.1656,1.6344,2.5312
3.9,3.3994,0.93835,2.461
3.92,2.5558,0.23159,2.3242
3.94,1.6894,-0.42568,2.1151
3.96,0.84972,-0.98671,1.8364
3.98,0.076931,-1.415,1.4919
4,-0.60037,-1.687,1.0866
4.02,-1.1652,-1.7933,0.62803
4.04,-1.6107,-1.7379,0.12715
4.06,-1.9369,-1.5369,-0.40005
4.08,-2.1476,-1.2159,-0.93162
4.1,-2.2465,-0.80742,-1.4391
4.12,-2.2355,-0.34709,-1.8884
4.14,-2.1135,0.12201,-2.2355
4.16,-1.8764,0.56313,-2.4395
4.18,-1.52,0.94576,-2.4657
4.2,-1.042,1.2466,-2.2886
4.22,-0.44617,1.4515,-1.8977
4.24,0.25515,1.5565,-1.3014
4.26,1.0387,1.5679,-0.52927
4.28,1.8696,1.5007,0.3689
4.3,2.703,1.3752,1.3278
4.32,3.4869,1.2175,2.2695
4.34,4.167,1.0533,3.1137
4.36,4.6921,0.90073,3.7913
4.38,5.0203,0.77116,4.2491
4.4,5.1239,0.66879,4.4551
4.42,4.9931,0.59155,4.4015
4.44,4.6368,0.53299,4.1038
4.46,4.0826,0.48483,3.5978
4.48,3.3725,0.43927,2.9332
4.5,2.5585,0.39036,2.1681
4.52,1.6961,0.33619,1.3599
4.54,0.83873,0.27753,0.5612
4.56,0.032454,0.21646,-0.18401
4.58,-0.68751,0.15479,-0.84229
4.6,-1.2981,0.09269,-1.3908
4.62,-1.7882,0.027896,-1.8161
4.64,-2.1562,-0.044394,-2.1118
4.66,-2.4076,-0.13082,-2.2768
4.68,-2.552,-0.24026,-2.3118
4.7,-2.6007,-0.37869,-2.222
4.72,-2.5651,-0.54858,-2.0165
4.74,-2.457,-0.7494,-1.7076
4.76,-2.2887,-0.97659,-1.3121
4.78,-2.0741,-1.2218,-0.85231
4.8,-1.8294,-1.4734,-0.356
4.82,-1.5739,-1.7182,0.14435
4.84,-1.3283,-1.942,0.61365
4.86,-1.1141,-2.1297,1.0155
4.88,-0.95094,-2.2673,1.3164
4.9,-0.85424,-2.349,1.4948
4.92,-0.83338,-2.3703,1.5369
4.94,-0.89042,-2.3309,1.4404
4.96,-1.0199,-2.2348,1.2149
4.98,-1.2094,-2.0897,0.88024
5,-1.4416,-1.9064,0.46481
5.02,-1.6956,-1.6979,0.0022949
5.04,-1.9491,-1.4777,-0.47143
5.06,-2.1796,-1.2593,-0.92037
5.08,-2.3657,-1.0529,-1.3128
5.1,-2.4873,-0.86413,-1.6232
5.12,-2.5261,-0.69359,-1.8325
5.14,-2.4661,-0.53744,-1.9286
5.16,-2.2945,-0.38794,-1.9066
5.18,-2.0035,-0.23496,-1.7686
5.2,-1.5917,-0.068018,-1.5237
5.22,-1.0665,0.12147,-1.188
5.24,-0.44538,0.33962,-0.785
5.26,0.24317,0.58342,-0.34024
5.28,0.96073,0.84299,0.11773
5.3,1.6613,1.1032,0.55807
5.32,2.2951,1.3443,0.9508
5.34,2.8138,1.5442,1.2696
5.36,3.1756,1.681,1.4946
5.38,3.3499,1.7356,1.6143
5.4,3.3215,1.6941,1.6273
5.42,3.0914,1.5459,1.5454
5.44,2.6772,1.2886,1.3887
5.46,2.1106,0.9363,1.1743
5.48,1.4329,0.50323,0.92966
5.5,0.6906,0.0081898,0.68241
5.52,-0.069974,-0.52661,0.45664
5.54,-0.80731,-1.0768,0.26945
5.56,-1.4881,-1.6167,0.12858
5.58,-2.0894,-2.1208,0.031329
5.6,-2.599,-2.5641,-0.034954
5.62,-3.0145,-2.9149,-0.099618
5.64,-3.3414,-3.1604,-0.18104
5.66,-3.5907,-3.2872,-0.30353
5.68,-3.776,-3.2882,-0.4878
5.7,-3.9113,-3.1636,-0.74771
5.72,-4.0093,-2.9211,-1.0882
5.74,-4.08,-2.5754,-1.5046
5.76,-4.1305,-2.1471,-1.9834
5.78,-4.1652,-1.6612,-2.504
5.8,-4.1857,-1.1444,-3.0413
5.82,-4.1919,-0.62704,-3.5649
5.84,-4.1816,-0.13414,-4.0475
5.86,-4.1507,0.31414,-4.4648
5.88,-4.0923,0.70243,-4.7947
5.9,-3.9966,1.0207,-5.0173
5.92,-3.8498,1.2644,-5.1142
5.94,-3.6343,1.4344,-5.0687
5.96,-3.3293,1.5367,-4.866
5.98,-2.9129,1.5805,-4.4934
6,-2.365,1.5807,-3.9457
6.02,-1.671,1.5579,-3.2288
6.04,-0.82659,1.5294,-2.356
6.06,0.15865,1.5112,-1.3526
6.08,1.2584,1.5154,-0.25698
6.1,2.4288,1.5479,0.88092
6.12,3.6102,1.6075,2.0028
6.14,4.7315,1.6848,3.0466
6.16,5.7166,1.7634,3.9532
6.18,6.4932,1.8175,4.6757
6.2,7.0008,1.8233,5.1775
6.22,7.1987,1.7593,5.4394
6.24,7.0712,1.6107,5.4605
6.26,6.6302,1.372,5.2582
6.28,5.914,1.0493,4.8648
6.3,4.983,0.66053,4.3225
6.32,3.9122,0.23399,3.6782
6.34,2.7826,-0.19465,2.9772
6.36,1.6724,-0.58185,2.2543
6.38,0.64921,-0.88808,1.5373
6.4,-0.2363,-1.0849,0.84858
6.42,-0.95315,-1.1531,0.19998
6.44,-1.4907,-1.0863,-0.40441
6.46,-1.8567,-0.89118,-0.96556
6.48,-2.0734,-0.58689,-1.4866
6.5,-2.1728,-0.20297,-1.9698
6.52,-2.1912,0.22371,-2.4149
6.54,-2.1653,0.65119,-2.8165
6.56,-2.1273,1.0335,-3.1608
6.58,-2.1028,1.3349,-3.4377
6.6,-2.1085,1.527,-3.6355
6.62,-2.1518,1.5911,-3.7429
6.64,-2.2302,1.5203,-3.7505
6.66,-2.3327,1.3199,-3.6526
6.68,-2.4411,1.0073,-3.4484
6.7,-2.5327,0.61032,-3.143
6.72,-2.5823,0.16515,-2.7475
6.74,-2.5668,-0.28426,-2.2825
6.76,-2.4673,-0.69303,-1.7743
6.78,-2.2732,-1.0244,-1.2489
6.8,-1.9842,-1.2495,-0.73471
6.82,-1.6115,-1.3502,-0.26126
6.84,-1.1774,-1.3201,0.14269
6.86,-0.71358,-1.1643,0.45074
6.88,-0.25736,-0.89826,0.64089
6.9,0.15296,-0.5448,0.69776
6.92,0.48353,-0.12941,0.61294
6.94,0.71013,0.31469,0.39544
6.96,0.82263,0.7596,0.063034
6.98,0.82783,1.1829,-0.3551
7,0.75011,1.567,-0.8169
7.02,0.62976,1.8989,-1.2692
7.04,0.51885,2.17,-1.6512
7.06,0.47507,2.3748,-1.8998
7.08,0.55411,2.5103,-1.9562
7.1,0.80163,2.5725,-1.7708
7.12,1.2457,2.5584,-1.3126
7.14,1.8913,2.4716,-0.58029
7.16,2.7167,2.3121,0.40462
7.18,3.6742,2.0806,1.5936
7.2,4.6937,1.7791,2.9146
7.22,5.6903,1.412,4.2783
7.24,6.5735,0.98665,5.5869
7.26,7.2593,0.51435,6.745
7.28,7.6804,0.010803,7.6696
7.3,7.7955,-0.50254,8.298
7.32,7.5952,-0.99841,8.5936
7.34,7.1036,-1.4501,8.5537
7.36,6.3747,-1.8314,8.2061
7.38,5.4858,-2.1193,7.6051
7.4,4.5266,-2.2969,6.8235
7.42,3.5873,-2.356,5.9433
7.44,2.7471,-2.2985,5.0457
7.46,2.0645,-2.1374,4.2019
7.48,1.571,-1.8919,3.463
7.5,1.2695,-1.5985,2.868
7.52,1.1361,-1.2935,2.4296
7.54,1.1263,-1.0103,2.1366
7.56,1.1833,-0.77757,1.9608
7.58,1.2472,-0.61586,1.863
7.6,1.2638,-0.53592,1.7997
7.62,1.1916,-0.53785,1.7295
7.64,1.0065,-0.61174,1.6183
7.66,0.70281,-0.74039,1.4432
7.68,0.29212,-0.89812,1.1902
7.7,-0.20011,-1.056,0.85584
7.72,-0.73973,-1.1891,0.44939
7.74,-1.2893,-1.2765,-0.012865
7.76,-1.8136,-1.3022,-0.51147
7.78,-2.2835,-1.2563,-1.0272
7.8,-2.679,-1.1349,-1.544
7.82,-2.9902,-0.93983,-2.0503
7.84,-3.2168,-0.67721,-2.5396
7.86,-3.366,-0.35337,-3.0126
7.88,-3.4491,0.012387,-3.4615
7.9,-3.478,0.40428,-3.8823
7.92,-3.4617,0.80461,-4.2663
7.94,-3.403,1.1941,-4.5972
7.96,-3.2976,1.5524,-4.85
7.98,-3.1335,1.8586,-4.9922
8,-2.894,2.0928,-4.9868
8.02,-2.5605,2.2371,-4.7976
8.04,-2.1178,2.2713,-4.3891
8.06,-1.5591,2.1911,-3.7501
8.08,-0.89008,2.0009,-2.891
8.1,-0.13228,1.7105,-1.8427
8.12,0.67701,1.3376,-0.6606
8.14,1.4867,0.90705,0.57964
8.16,2.2367,0.44842,1.7883
8.18,2.8647,-0.006382,2.8711
8.2,3.3138,-0.42609,3.7399
8.22,3.5394,-0.78035,4.3198
8.24,3.5157,-1.0437,4.5594
8.26,3.2383,-1.208,4.4463
8.28,2.725,-1.2701,3.995
8.3,2.013,-1.2353,3.2483
8.32,1.154,-1.1165,2.2706
8.34,0.20742,-0.93213,1.1395
8.36,-0.76655,-0.70399,-0.062554
8.38,-1.7131,-0.45513,-1.258
8.4,-2.5878,-0.20751,-2.3803
8.42,-3.3588,0.016831,-3.3756
8.44,-4.0076,0.20456,-4.2121
8.46,-4.5273,0.34677,-4.8741
8.48,-4.9201,0.4392,-5.3593
8.5,-5.1935,0.48141,-5.6749
8.52,-5.3573,0.4758,-5.8331
8.54,-5.4213,0.4264,-5.8477
8.56,-5.3938,0.33792,-5.7317
8.58,-5.2818,0.21495,-5.4967
8.6,-5.0915,0.060158,-5.1517
8.62,-4.8303,-0.12121,-4.7091
8.64,-4.5079,-0.32437,-4.1835
8.66,-4.138,-0.54484,-3.5932
8.68,-3.7389,-0.77729,-2.9616
8.7,-3.3325,-1.0155,-2.317
8.72,-2.9433,-1.2524,-1.6909
8.74,-2.5961,-1.4809,-1.1152
8.76,-2.3127,-1.6939,-0.61889
8.78,-2.1098,-1.8845,-0.2253
8.8,-1.996,-2.0471,0.0511
8.82,-1.9708,-2.1801,0.20927
8.84,-2.0246,-2.2821,0.25753
8.86,-2.1397,-2.3529,0.21324
8.88,-2.2931,-2.3927,0.09969
8.9,-2.4598,-2.4021,-0.057673
8.92,-2.6165,-2.3813,-0.23524
8.94,-2.745,-2.3304,-0.41457
8.96,-2.834,-2.2495,-0.58449
8.98,-2.8801,-2.1363,-0.74383
9,-2.8871,-1.9946,-0.89242
9.02,-2.8631,-1.827,-1.0361
9.04,-2.818,-1.6375,-1.1806
9.06,-2.7595,-1.4313,-1.3283
9.08,-2.6906,-1.2151,-1.4755
9.1,-2.6083,-0.99614,-1.6121
9.12,-2.5036,-0.78132,-1.7223
9.14,-2.3643,-0.57663,-1.7876
9.16,-2.1775,-0.38709,-1.7904
9.18,-1.9345,-0.21352,-1.7209
9.2,-1.6332,-0.053457,-1.5798
9.22,-1.2811,0.098118,-1.3792
9.24,-0.89428,0.24872,-1.143
9.26,-0.49591,0.40761,-0.90352
9.28,-0.11143,0.58483,-0.69626
9.3,0.23646,0.78998,-0.55352
9.32,0.53295,1.031,-0.49804
9.34,0.77485,1.3142,-0.53936
9.36,0.9719,1.6415,-0.66955
9.38,1.1452,2.0056,-0.86033
9.4,1.3232,2.3967,-1.0735
9.42,1.535,2.7997,-1.2648
9.44,1.8044,3.1957,-1.3913
9.46,2.1439,3.5623,-1.4184
9.48,2.5514,3.8762,-1.3248
9.5,3.0106,4.115,-1.1045
9.52,3.4942,4.2597,-0.7655
9.54,3.9706,4.2873,-0.31665
9.56,4.4109,4.2019,0.20903
9.58,4.7966,4.008,0.78853
9.6,5.1242,3.7186,1.4056
9.62,5.4069,3.3533,2.0536
9.64,5.6711,2.9367,2.7344
9.66,5.9506,2.4954,3.4553
9.68,6.2767,2.0545,4.2222
9.7,6.6693,1.6353,5.0341
9.72,7.1288,1.2552,5.8736
9.74,7.6319,0.92027,6.7117
9.76,8.1329,0.62793,7.5049
9.78,8.5684,0.37088,8.1975
9.8,8.8681,0.13821,8.7299
9.82,8.9657,-0.082034,9.0477
9.84,8.8111,-0.30037,9.1115
9.86,8.3794,-0.52388,8.9033
9.88,7.6754,-0.75492,8.4303
9.9,6.7334,-0.99065,7.724
9.92,5.6115,-1.2224,6.8339
9.94,4.3831,-1.4385,5.8216
9.96,3.1253,-1.6262,4.7515
9.98,1.9088,-1.7729,3.6817
10,0.79007,-1.8679,2.658
10.02,-0.19326,-1.9036,1.7103
10.04,-1.023,-1.876,0.85299
10.06,-1.6976,-1.7856,0.087971
10.08,-2.2271,-1.6367,-0.59039
10.1,-2.6274,-1.4342,-1.1933
10.12,-2.9164,-1.195,-1.7214
10.14,-3.1105,-0.93337,-2.1771
10.16,-3.2238,-0.66452,-2.5593
10.18,-3.27,-0.40399,-2.866
10.2,-3.2632,-0.16638,-3.0968
10.22,-3.2205,0.035656,-3.2561
10.24,-3.1623,0.19244,-3.3547
10.26,-3.1117,0.29806,-3.4097
10.28,-3.0922,0.34782,-3.44
10.3,-3.1246,0.34694,-3.4715
10.32,-3.2237,0.30409,-3.5278
10.34,-3.3958,0.2291,-3.6249
10.36,-3.6369,0.13303,-3.77
10.38,-3.9338,0.026604,-3.9604
10.4,-4.2649,-0.081191,-4.1837
10.42,-4.6025,-0.18415,-4.4184
10.44,-4.916,-0.27936,-4.6367
10.46,-5.1731,-0.36686,-4.8062
10.48,-5.3415,-0.44934,-4.8922
10.5,-5.3903,-0.53054,-4.8598
10.52,-5.2902,-0.6127,-4.6775
10.54,-5.0156,-0.69566,-4.32
10.56,-4.5465,-0.77604,-3.7705
10.58,-3.872,-0.84716,-3.0248
10.6,-2.9942,-0.89971,-2.0945
10.62,-1.9324,-0.92312,-1.0093
10.64,-0.72495,-0.90735,0.1824
10.66,0.57029,-0.84071,1.411
10.68,1.8787,-0.72463,2.6033
10.7,3.1151,-0.56246,3.6776
10.72,4.1922,-0.36308,4.5553
10.74,5.0306,-0.14005,5.1706
10.76,5.5681,0.089818,5.4782
10.78,5.7679,0.3084,5.4595
10.8,5.6229,0.49833,5.1246
10.82,5.1563,0.64491,4.5114
10.84,4.4181,0.73398,3.6841
10.86,3.4791,0.76205,2.7171
10.88,2.4223,0.73164,1.6907
10.9,1.3343,0.64856,0.68572
10.92,0.2974,0.5225,-0.2251
10.94,-0.61643,0.36581,-0.98224
10.96,-1.3497,0.19225,-1.542
10.98,-1.8615,0.015711,-1.8772
11,-2.1278,-0.15087,-1.9769
11.02,-2.1415,-0.29539,-1.8461
11.04,-1.9112,-0.40754,-1.5037
11.06,-1.46,-0.48298,-0.97705
11.08,-0.82385,-0.51855,-0.3053
11.1,-0.048993,-0.51335,0.46436
11.12,0.81133,-0.46826,1.2796
11.14,1.7013,-0.38548,2.0868
11.16,2.5679,-0.26809,2.836
11.18,3.3655,-0.11968,3.4851
11.2,4.0607,0.05587,4.0048
11.22,4.6345,0.25588,4.3786
11.24,5.0828,0.47341,4.6094
11.26,5.4133,0.70324,4.7101
11.28,5.6414,0.93946,4.7019
11.3,5.7838,1.1755,4.6083
11.32,5.8527,1.4041,4.4487
11.34,5.8517,1.6178,4.2339
11.36,5.7729,1.8093,3.9636
11.38,5.599,1.9719,3.6271
11.4,5.3059,2.0972,3.2087
11.42,4.8698,2.1818,2.688
11.44,4.2729,2.2233,2.0497
11.46,3.51,2.2196,1.2904
11.48,2.5919,2.1691,0.42281
11.5,1.5469,2.0702,-0.52336
11.52,0.41832,1.921,-1.5027
11.54,-0.73963,1.7193,-2.4589
11.56,-1.8686,1.4624,-3.331
11.58,-2.9126,1.1468,-4.0594
11.6,-3.8246,0.77037,-4.595
11.62,-4.5703,0.33905,-4.9094
11.64,-5.1309,-0.14093,-4.99
11.66,-5.5028,-0.65897,-4.8438
11.68,-5.6956,-1.2,-4.4955
11.7,-5.7289,-1.7451,-3.9838
11.72,-5.6287,-2.2726,-3.3561
11.74,-5.4232,-2.7598,-2.6634
11.76,-5.14,-3.185,-1.955
11.78,-4.8036,-3.5216,-1.282
11.8,-4.4341,-3.7629,-0.67117
11.82,-4.0469,-3.9031,-0.14379
11.84,-3.6532,-3.943,0.28978
11.86,-3.2606,-3.8892,0.62861
11.88,-2.8753,-3.7538,0.87846
11.9,-2.5034,-3.5517,1.0484
11.92,-2.1525,-3.2996,1.1472
11.94,-1.8333,-3.0137,1.1804
11.96,-1.56,-2.708,1.148
11.98,-1.3501,-2.3958,1.0458
12,-1.2227,-2.0859,0.86319
12.02,-1.1967,-1.784,0.58729
12.04,-1.287,-1.4939,0.20682
12.06,-1.5017,-1.218,-0.28361
12.08,-1.8388,-0.95885,-0.87993
12.1,-2.2849,-0.71864,-1.5663
12.12,-2.8147,-0.50012,-2.3146
12.14,-3.3923,-0.30706,-3.0852
12.16,-3.9746,-0.14315,-3.8314
12.18,-4.5157,-0.008758,-4.507
12.2,-4.9722,0.095731,-5.068
12.22,-5.3078,0.17179,-5.4796
12.24,-5.4975,0.22298,-5.7205
12.26,-5.5301,0.25494,-5.7851
12.28,-5.4092,0.27509,-5.6843
12.3,-5.152,0.29209,-5.4441
12.32,-4.7873,0.31515,-5.1025
12.34,-4.3519,0.35498,-4.7068
12.36,-3.8866,0.41795,-4.3045
12.38,-3.4324,0.50869,-3.9411
12.4,-3.0268,0.62876,-3.6556
12.42,-2.7005,0.77635,-3.4768
12.44,-2.475,0.94634,-3.4214
12.46,-2.3613,1.1307,-3.492
12.48,-2.3587,1.3195,-3.6782
12.5,-2.4555,1.5016,-3.9571
12.52,-2.63,1.6646,-4.2946
12.54,-2.8528,1.7991,-4.6519
12.56,-3.0899,1.899,-4.9889
12.58,-3.3059,1.9608,-5.2667
12.6,-3.468,1.984,-5.452
12.62,-3.549,1.9703,-5.5193
12.64,-3.5294,1.924,-5.4534
12.66,-3.3986,1.8503,-5.2489
12.68,-3.1542,1.7554,-4.9096
12.7,-2.8003,1.6452,-4.4455
12.72,-2.3451,1.526,-3.8711
12.74,-1.798,1.4043,-3.2023
12.76,-1.1672,1.285,-2.4523
12.78,-0.45867,1.1728,-1.6315
12.8,0.32397,1.0716,-0.74766
12.82,1.178,0.98481,0.19319
12.84,2.0993,0.9147,1.1846
12.86,3.0801,0.86249,2.2176
12.88,4.1066,0.82796,3.2786
12.9,5.1583,0.81022,4.3481
12.92,6.2086,0.80386,5.4047
12.94,7.2263,0.80337,6.423
12.96,8.1791,0.80191,7.3772
12.98,9.0365,0.79162,8.2449
13,9.7727,0.76401,9.0087
13.02,10.369,0.71055,9.6581
13.04,10.812,0.62321,10.189
13.06,11.096,0.49512,10.601
13.08,11.218,0.3184,10.9
13.1,11.177,0.092403,11.084
13.12,10.968,-0.18005,11.148
13.14,10.589,-0.49379,11.083
13.16,10.034,-0.84006,10.874
13.18,9.3028,-1.2069,10.51
13.2,8.3978,-1.5798,9.9776
13.22,7.3331,-1.9427,9.2758
13.24,6.1353,-2.2793,8.4146
13.26,4.8456,-2.5722,7.4178
13.28,3.5182,-2.8052,6.3235
13.3,2.2171,-2.9706,5.1877
13.32,1.0093,-3.0615,4.0709
13.34,-0.041506,-3.0744,3.0329
13.36,-0.88373,-3.009,2.1253
13.38,-1.4839,-2.8674,1.3835
13.4,-1.8313,-2.6539,0.82263
13.42,-1.9402,-2.3744,0.43425
13.44,-1.8476,-2.0354,0.18787
13.46,-1.6094,-1.6409,0.031463
13.48,-1.2936,-1.204,-0.089553
13.5,-0.97137,-0.73354,-0.23782
13.52,-0.70946,-0.23909,-0.47037
13.54,-0.56179,0.2689,-0.83068
13.56,-0.56358,0.77907,-1.3427
13.58,-0.72752,1.2794,-2.0069
13.6,-1.0427,1.7576,-2.8002
13.62,-1.476,2.2018,-3.6778
13.64,-1.9769,2.5981,-4.5749
13.66,-2.4829,2.9388,-5.4217
13.68,-2.9275,3.2203,-6.1479
13.7,-3.2487,3.4409,-6.6895
13.72,-3.3957,3.6022,-6.9979
13.74,-3.3366,3.7088,-7.0454
13.76,-3.0617,3.7674,-6.8291
13.78,-2.5857,3.786,-6.3718
13.8,-1.9461,3.7725,-5.7186
13.82,-1.1987,3.7332,-4.932
13.84,-0.41144,3.6732,-4.0847
13.86,0.34435,3.5963,-3.2519
13.88,1.0021,3.5024,-2.5003
13.9,1.5077,3.3893,-1.8816
13.92,1.8257,3.2531,-1.4274
13.94,1.9419,3.0886,-1.1467
13.96,1.8637,2.8899,-1.0261
13.98,1.6177,2.6512,-1.0335
14,1.2442,2.3676,-1.1235
14.02,0.79139,2.0314,-1.24
14.04,0.30896,1.6458,-1.3369
14.06,-0.15792,1.213,-1.371
14.08,-0.5727,0.73823,-1.3109
14.1,-0.90984,0.22981,-1.1396
14.12,-1.1554,-0.30101,-0.85435
14.14,-1.3057,-0.8408,-0.46494
14.16,-1.3657,-1.3748,0.0090506
14.18,-1.3456,-1.8877,0.54209
14.2,-1.2586,-2.3619,1.1033
14.22,-1.1184,-2.7842,1.6657
14.24,-0.9377,-3.1446,2.2069
14.26,-0.72678,-3.4346,2.7078
14.28,-0.49318,-3.6476,3.1544
14.3,-0.24154,-3.7795,3.538
14.32,0.026065,-3.8283,3.8544
14.34,0.30956,-3.794,4.1036
14.36,0.60993,-3.6791,4.289
14.38,0.92799,-3.4862,4.4142
14.4,1.2631,-3.2223,4.4854
14.42,1.6114,-2.9025,4.5139
14.44,1.9649,-2.54,4.5049
14.46,2.3104,-2.15,4.4604
14.48,2.6294,-1.7487,4.378
14.5,2.8992,-1.3525,4.2516
14.52,3.0945,-0.97693,4.0715
14.54,3.1908,-0.63568,3.8265
14.56,3.167,-0.3398,3.5068
14.58,3.0091,-0.10187,3.111
14.6,2.7132,0.078532,2.6347
14.62,2.2868,0.20101,2.0858
14.64,1.749,0.26795,1.481
14.66,1.1292,0.28391,0.84531
14.68,0.46392,0.25503,0.20889
14.7,-0.20745,0.18841,-0.39586
14.72,-0.84721,0.091569,-0.93878
14.74,-1.424,-0.027915,-1.3961
14.76,-1.9165,-0.16321,-1.7533
14.78,-2.3157,-0.30626,-2.0095
14.8,-2.6256,-0.4505,-2.1751
14.82,-2.8618,-0.59052,-2.2712
14.84,-3.0487,-0.72188,-2.3268
14.86,-3.2157,-0.84136,-2.3744
14.88,-3.3926,-0.9472,-2.4454
14.9,-3.6046,-1.0393,-2.5653
14.92,-3.8695,-1.1193,-2.7502
14.94,-4.1945,-1.1903,-3.0041
14.96,-4.5754,-1.2574,-3.318
14.98,-4.9975,-1.3262,-3.6714
15,-5.4379,-1.4015,-4.0364
15.02,-5.8687,-1.4872,-4.3815
15.04,-6.2608,-1.5851,-4.6757
15.06,-6.5885,-1.6948,-4.8938
15.08,-6.8323,-1.8131,-5.0192
15.1,-6.9814,-1.9345,-5.0468
15.12,-7.0348,-2.0516,-4.9832
15.14,-7.0007,-2.1534,-4.8473
15.16,-6.8945,-2.2313,-4.6632
15.18,-6.7357,-2.2767,-4.4589
15.2,-6.5446,-2.2826,-4.262
15.22,-6.3389,-2.2439,-4.095
15.24,-6.1305,-2.1577,-3.9728
15.26,-5.9236,-2.0238,-3.8998
15.28,-5.7141,-1.8439,-3.8702
15.3,-5.4905,-1.6219,-3.8687
15.32,-5.2352,-1.3607,-3.8745
15.34,-4.9277,-1.0682,-3.8595
15.36,-4.5474,-0.75122,-3.7962
15.38,-4.0771,-0.41528,-3.6618
15.4,-3.5051,-0.065323,-3.4398
15.42,-2.8277,0.29448,-3.1222
15.44,-2.049,0.66059,-2.7096
15.46,-1.1817,1.0299,-2.2116
15.48,-0.24504,1.3994,-1.6444
15.5,0.73665,1.7658,-1.0292
15.52,1.7361,2.1253,-0.38921
15.54,2.7252,2.4742,0.25106
15.56,3.6771,2.8082,0.8689
15.58,4.5673,3.123,1.4444
15.6,5.3745,3.4135,1.961
15.62,6.081,3.6748,2.4062
15.64,6.6724,3.9012,2.7711
15.66,7.1375,4.0873,3.0501
15.68,7.4679,4.2272,3.2407
15.7,7.6576,4.3103,3.3473
15.72,7.7032,4.336,3.3672
15.74,7.6039,4.3008,3.3031
15.76,7.3621,4.2029,3.1592
15.78,6.9837,4.0429,2.9407
15.8,6.4789,3.8241,2.6548
15.82,5.8627,3.5518,2.3109
15.84,5.1552,3.2336,1.9216
15.86,4.382,2.8784,1.5036
15.88,3.5733,2.4944,1.0789
15.9,2.7633,2.0926,0.6707
15.92,1.9884,1.682,0.30637
15.94,1.2847,1.2698,0.014973
15.96,0.68507,0.86185,-0.17678
15.98,0.21522,0.46349,-0.24827
16,-0.10948,0.079243,-0.18872
16.02,-0.28703,-0.28663,-0.00039951
16.04,-0.33034,-0.63007,0.29973
16.06,-0.26676,-0.94617,0.67941
16.08,-0.13528,-1.2301,1.0948
16.1,0.018534,-1.4799,1.4984
16.12,0.14964,-1.6926,1.8422
16.14,0.22134,-1.8657,2.087
16.16,0.21279,-1.997,2.2098
16.18,0.12437,-2.0849,2.2093
16.2,-0.0201,-2.128,2.1079
16.22,-0.17543,-2.1258,1.9504
16.24,-0.28135,-2.078,1.7967
16.26,-0.27251,-1.982,1.7095
16.28,-0.090407,-1.8435,1.7531
16.3,0.30459,-1.6654,1.97
16.32,0.92349,-1.4512,2.3747
16.34,1.7432,-1.2052,2.9484
16.36,2.7064,-0.93206,3.6384
16.38,3.7273,-0.6367,4.364
16.4,4.7026,-0.32453,5.0271
16.42,5.525,-0.0014567,5.5264
16.44,6.0982,0.32566,5.7725
16.46,6.3504,0.64816,5.7022
16.48,6.2435,0.95718,5.2864
16.5,5.7781,1.2433,4.5348
16.52,4.9922,1.4967,3.4955
16.54,3.9561,1.7084,2.2476
16.56,2.7627,1.8704,0.89227
16.58,1.517,1.9767,-0.45966
16.6,0.32511,2.0238,-1.6986
16.62,-0.71584,2.0089,-2.7247
16.64,-1.5248,1.9329,-3.4577
16.66,-2.0421,1.8037,-3.8458
16.68,-2.2325,1.6276,-3.8601
16.7,-2.0864,1.4121,-3.4985
16.72,-1.6201,1.1653,-2.7853
16.74,-0.87441,0.89558,-1.77
16.76,0.087042,0.61148,-0.52443
16.78,1.1817,0.32094,0.86078
16.8,2.3133,0.031339,2.2819
16.82,3.3787,-0.24989,3.6286
16.84,4.2771,-0.51807,4.7952
16.86,4.9193,-0.76971,5.689
16.88,5.2371,-1.0028,6.2398
16.9,5.191,-1.2164,6.4074
16.92,4.7752,-1.4109,6.1861
16.94,4.0186,-1.5869,5.6054
16.96,2.9811,-1.7453,4.7264
16.98,1.7473,-1.8868,3.6342
17,0.41628,-2.0106,2.4268
17.02,-0.90949,-2.1164,1.2069
17.04,-2.1346,-2.2035,0.068932
17.06,-3.1798,-2.2699,-0.90991
17.08,-3.9886,-2.3136,-1.675
17.1,-4.5296,-2.3325,-2.1972
17.12,-4.7975,-2.325,-2.4726
17.14,-4.8099,-2.2903,-2.5196
17.16,-4.6036,-2.2285,-2.3752
17.18,-4.2299,-2.14,-2.0898
17.2,-3.7488,-2.027,-1.7218
17.22,-3.2249,-1.8941,-1.3307
17.24,-2.7219,-1.7453,-0.97658
17.26,-2.2985,-1.5844,-0.71412
17.28,-2.0043,-1.4152,-0.58909
17.3,-1.8758,-1.2411,-0.63467
17.32,-1.9338,-1.0652,-0.86854
17.34,-2.1812,-0.89034,-1.2909
17.36,-2.6032,-0.71938,-1.8838
17.38,-3.1686,-0.55639,-2.6122
17.4,-3.8334,-0.40455,-3.4289
17.42,-4.546,-0.26753,-4.2784
17.44,-5.2527,-0.14862,-5.104
17.46,-5.904,-0.050062,-5.8539
17.48,-6.4594,0.027525,-6.4869
17.5,-6.8903,0.08562,-6.976
17.52,-7.1818,0.12786,-7.3096
17.54,-7.3306,0.15971,-7.4903
17.56,-7.3432,0.18796,-7.5311
17.58,-7.2317,0.22008,-7.4518
17.6,-7.0105,0.26189,-7.2724
17.62,-6.6926,0.31758,-7.0102
17.64,-6.2889,0.38958,-6.6785
17.66,-5.8073,0.47884,-6.2861
17.68,-5.2539,0.5852,-5.8391
17.7,-4.6356,0.70798,-5.3436
17.72,-3.9615,0.84632,-4.8078
17.74,-3.2444,0.99971,-4.2441
17.76,-2.5014,1.1669,-3.6683
17.78,-1.7528,1.3448,-3.0975
17.8,-1.0196,1.5293,-2.5489
17.82,-0.32048,1.715,-2.0355
17.84,0.33125,1.8947,-1.5634
17.86,0.93064,2.0602,-1.1296
17.88,1.4822,2.2032,-0.72096
17.9,1.9995,2.316,-0.31649
17.92,2.5028,2.3927,0.11015
17.94,3.0148,2.4258,0.58899
17.96,3.5555,2.4174,1.138
17.98,4.1364,2.368,1.7684
18,4.7563,2.2793,2.477
18.02,5.3983,2.1539,3.2444
18.04,6.0291,1.9946,4.0345
18.06,6.6024,1.8046,4.7977
18.08,7.0632,1.5874,5.4758
18.1,7.3562,1.3469,6.0093
18.12,7.433,1.0866,6.3463
18.14,7.2602,0.81251,6.4477
18.16,6.8252,0.52977,6.2954
18.18,6.1383,0.24246,5.8958
18.2,5.2324,-0.046472,5.2789
18.22,4.1586,-0.33537,4.494
18.24,2.9792,-0.62378,3.603
18.26,1.7596,-0.91197,2.6716
18.28,0.56051,-1.2003,1.7608
18.3,-0.56845,-1.4883,0.91982
18.32,-1.5919,-1.7739,0.18196
18.34,-2.489,-2.0534,-0.43557
18.36,-3.2508,-2.3219,-0.92895
18.38,-3.8758,-2.5731,-1.3027
18.4,-4.3646,-2.8004,-1.5642
18.42,-4.7161,-2.9972,-1.7189
18.44,-4.9252,-3.1572,-1.768
18.46,-4.9837,-3.2746,-1.7091
18.48,-4.883,-3.3439,-1.5391
18.5,-4.6191,-3.3555,-1.2636
18.52,-4.1975,-3.3095,-0.88807
18.54,-3.6371,-3.2028,-0.43426
18.56,-2.9713,-3.0345,0.063129
18.58,-2.2467,-2.8057,0.55898
18.6,-1.5178,-2.5211,1.0033
18.62,-0.83967,-2.1884,1.3487
18.64,-0.26016,-1.8188,1.5586
18.66,0.18819,-1.4257,1.6139
18.68,0.49346,-1.0244,1.5178
18.7,0.66648,-0.63099,1.2975
18.72,0.73922,-0.25818,0.9974
18.74,0.75963,0.084397,0.67524
18.76,0.78395,0.3904,0.39355
18.78,0.86776,0.65666,0.2111
18.8,1.0575,0.88274,0.17479
18.82,1.3838,1.0701,0.31373
18.84,1.8573,1.2212,0.63602
18.86,2.4678,1.3383,1.1295
18.88,3.1866,1.4242,1.7624
18.9,3.9707,1.4838,2.487
18.92,4.7688,1.5205,3.2483
18.94,5.5272,1.5382,3.989
18.96,6.1957,1.5412,4.6544
18.98,6.7316,1.5342,5.1974
19,7.1026,1.5216,5.581
19.02,7.2881,1.5079,5.7802
19.04,7.2788,1.4961,5.7827
19.06,7.0758,1.4882,5.5876
19.08,6.689,1.4835,5.2055
19.1,6.1355,1.4798,4.6557
19.12,5.4378,1.4737,3.9642
19.14,4.6227,1.4612,3.1615
19.16,3.7196,1.4384,2.2812
19.18,2.7594,1.4023,1.3571
19.2,1.7731,1.3512,0.42193
19.22,0.79023,1.2849,-0.49472
19.24,-0.16281,1.2045,-1.3673
19.26,-1.0642,1.1134,-2.1776
19.28,-1.898,1.0157,-2.9137
19.3,-2.6545,0.91511,-3.5697
19.32,-3.3306,0.81476,-4.1453
19.34,-3.928,0.71675,-4.6447
19.36,-4.4521,0.62197,-5.0741
19.38,-4.9094,0.52999,-5.4394
19.4,-5.3049,0.43929,-5.7442
19.42,-5.6404,0.34751,-5.9879
19.44,-5.9131,0.25198,-6.165
19.46,-6.1157,0.1511,-6.2668
19.48,-6.238,0.044436,-6.2824
19.5,-6.2692,-0.066757,-6.2024
19.52,-6.2011,-0.17936,-6.0217
19.54,-6.0314,-0.28851,-5.7429
19.56,-5.7662,-0.38805,-5.3781
19.58,-5.4209,-0.47125,-4.9497
19.6,-5.02,-0.53164,-4.4883
19.62,-4.5941,-0.56146,-4.0327
19.64,-4.1764,-0.56002,-3.6164
19.66,-3.7974,-0.52695,-3.2704
19.68,-3.48,-0.4641,-3.0159
19.7,-3.2353,-0.37498,-2.8604
19.72,-3.0605,-0.26398,-2.7965
19.74,-2.9374,-0.13552,-2.8019
19.76,-2.8352,0.0066491,-2.8418
19.78,-2.7132,0.15986,-2.873
19.8,-2.5261,0.32306,-2.8492
19.82,-2.2298,0.49498,-2.7247
19.84,-1.786,0.67464,-2.4606
19.86,-1.1675,0.86075,-2.0283
19.88,-0.36144,1.0511,-1.4126
19.9,0.62897,1.2426,-0.61367
19.92,1.7838,1.4315,0.35229
19.94,3.067,1.6135,1.4535
19.96,4.4288,1.7848,2.644
19.98,5.8082,1.9415,3.8667
20,7.137,2.0802,5.0568
20.02,8.3442,2.1991,6.145
20.04,9.3616,2.2959,7.0657
20.06,10.129,2.3675,7.7616
20.08,10.6,2.41,8.1903
20.1,10.747,2.4188,8.3286
20.12,10.564,2.3887,8.1758
20.14,10.069,2.3148,7.7543
20.16,9.3015,2.193,7.1085
20.18,8.32,2.0164,6.3036
20.2,7.1956,1.7888,5.4068
20.22,6.0037,1.5118,4.4919
20.24,4.8159,1.1893,3.6267
20.26,3.6921,0.8262,2.8659
20.28,2.6748,0.42915,2.2457
20.3,1.7859,0.0057182,1.7802
20.32,1.0276,-0.43547,1.4631
20.34,0.38546,-0.88486,1.2703
20.36,-0.16557,-1.3311,1.1655
20.38,-0.65386,-1.762,1.1081
20.4,-1.1043,-2.166,1.0616
20.42,-1.5331,-2.532,0.99889
20.44,-1.9443,-2.8498,0.90551
20.46,-2.3304,-3.1112,0.78071
20.48,-2.6745,-3.3098,0.6353
20.5,-2.9548,-3.4423,0.48753
20.52,-3.1501,-3.5082,0.35807
20.54,-3.2445,-3.5076,0.26316
20.56,-3.2305,-3.445,0.21453
20.58,-3.1106,-3.3315,0.22091
20.6,-2.8957,-3.1762,0.28047
20.62,-2.6028,-2.9894,0.38662
20.64,-2.2506,-2.7817,0.53107
20.66,-1.8564,-2.5633,0.70681
20.68,-1.433,-2.343,0.91001
20.7,-0.98762,-2.128,1.1403
20.72,-0.52342,-1.9232,1.3997
20.74,-0.041489,-1.7322,1.6907
20.76,0.4554,-1.5545,2.0099
20.78,0.95936,-1.3893,2.3487
20.8,1.4548,-1.2354,2.6902
20.82,1.9175,-1.0922,3.0098
20.84,2.3157,-0.95982,3.2755
20.86,2.6126,-0.83922,3.4518
20.88,2.7712,-0.73187,3.5031
20.9,2.759,-0.63904,3.398
20.92,2.5525,-0.56211,3.1146
20.94,2.1414,-0.49948,2.6409
20.96,1.5307,-0.4484,1.9791
20.98,0.74103,-0.4057,1.1467
21,-0.19216,-0.36815,0.17599
21.02,-1.2217,-0.33325,-0.88844
21.04,-2.2924,-0.29991,-1.9925
21.06,-3.3457,-0.26866,-3.077
21.08,-4.3245,-0.24148,-4.083
21.1,-5.1782,-0.22153,-4.9567
21.12,-5.8667,-0.21206,-5.6547
21.14,-6.3641,-0.21429,-6.1498
21.16,-6.6607,-0.22827,-6.4324
21.18,-6.7642,-0.2523,-6.5119
21.2,-6.6983,-0.28329,-6.415
21.22,-6.4999,-0.31723,-6.1827
21.24,-6.2146,-0.34999,-5.8646
21.26,-5.891,-0.37798,-5.513
21.28,-5.5745,-0.39854,-5.176
21.3,-5.302,-0.4095,-4.8925
21.32,-5.0975,-0.41142,-4.686
21.34,-4.9699,-0.40482,-4.5651
21.36,-4.9141,-0.39044,-4.5236
21.38,-4.9132,-0.3687,-4.5445
21.4,-4.9432,-0.33935,-4.6039
21.42,-4.9785,-0.3013,-4.6772
21.44,-4.9964,-0.25266,-4.7437
21.46,-4.9806,-0.19112,-4.7894
21.48,-4.9228,-0.11353,-4.8093
21.5,-4.8218,-0.019312,-4.8025
21.52,-4.6806,0.090184,-4.7708
21.54,-4.5027,0.21175,-4.7144
21.56,-4.2884,0.33997,-4.6284
21.58,-4.0323,0.46792,-4.5002
21.6,-3.7218,0.58834,-4.3102
21.62,-3.3391,0.69526,-4.0343
21.64,-2.8635,0.78552,-3.649
21.66,-2.2765,0.85955,-3.136
21.68,-1.566,0.92306,-2.4891
21.7,-0.73074,0.98574,-1.7165
21.72,0.21759,1.0574,-0.83982
21.74,1.2533,1.1463,0.10694
21.76,2.3382,1.257,1.0812
21.78,3.4246,1.3885,2.0362
21.8,4.4599,1.5343,2.9256
21.82,5.3908,1.6839,3.7069
21.84,6.1683,1.8245,4.3438
21.86,6.7516,1.9425,4.8091
21.88,7.111,2.0326,5.0783
21.9,7.2298,2.0947,5.1351
21.92,7.1052,2.1342,4.971
21.94,6.7478,2.1604,4.5874
21.96,6.1799,2.1838,3.9961
21.98,5.4335,2.2126,3.221
22,4.5475,2.2504,2.2971
22.02,3.564,2.2952,1.2688
22.04,2.5258,2.3389,0.18692
22.06,1.4738,2.3694,-0.89563
22.08,0.44516,2.3757,-1.9305
22.1,-0.52659,2.3493,-2.8759
22.12,-1.4112,2.2862,-3.6974
22.14,-2.18,2.1871,-4.3671
22.16,-2.8048,2.0563,-4.8611
22.18,-3.2565,1.9,-5.1565
22.2,-3.5063,1.7242,-5.2305
22.22,-3.5276,1.533,-5.0606
22.24,-3.3006,1.3276,-4.6281
22.26,-2.8168,1.1084,-3.9252
22.28,-2.0851,0.87471,-2.9598
22.3,-1.1351,0.62689,-1.762
22.32,-0.018925,0.36777,-0.3867
22.34,1.191,0.10298,1.088
22.36,2.4076,-0.15959,2.5672
22.38,3.5386,-0.41097,3.9496
22.4,4.497,-0.64255,5.1395
22.42,5.2129,-0.84506,6.058
22.44,5.6431,-1.0166,6.6597
22.46,5.7768,-1.1561,6.9329
22.48,5.6377,-1.264,6.9017
22.5,5.2801,-1.3418,6.622
22.52,4.7814,-1.3913,6.1726
22.54,4.2305,-1.4137,5.6442
22.56,3.7161,-1.4103,5.1264
22.58,3.3145,-1.3827,4.6971
22.6,3.0799,-1.3318,4.4118
22.62,3.0392,-1.2624,4.3016
22.64,3.1893,-1.1793,4.3686
22.66,3.5003,-1.0873,4.5876
22.68,3.9206,-0.99087,4.9114
22.7,4.3852,-0.89407,5.2792
22.72,4.8247,-0.80013,5.6249
22.74,5.1746,-0.71191,5.8865
22.76,5.3825,-0.63245,6.0149
22.78,5.414,-0.566,5.98
22.8,5.2556,-0.51799,5.7736
22.82,4.9149,-0.49254,5.4074
22.84,4.418,-0.49349,4.9115
22.86,3.8046,-0.52239,4.327
22.88,3.1216,-0.57731,3.6989
22.9,2.416,-0.65239,3.0684
22.92,1.728,-0.73826,2.4663
22.94,1.0853,-0.8236,1.9089
22.96,0.50002,-0.8971,1.3971
22.98,-0.03219,-0.94796,0.91577
23,-0.5301,-0.97397,0.44387
23.02,-1.0224,-0.97678,-0.045643
23.04,-1.5417,-0.9621,-0.5796
23.06,-2.1176,-0.93777,-1.1799
23.08,-2.7709,-0.91115,-1.8597
23.1,-3.5084,-0.88684,-2.6216
23.12,-4.3213,-0.86519,-3.4561
23.14,-5.185,-0.84212,-4.3429
23.16,-6.0617,-0.80921,-5.2525
23.18,-6.9053,-0.75774,-6.1476
23.2,-7.6663,-0.68187,-6.9844
23.22,-8.2976,-0.57957,-7.718
23.24,-8.7592,-0.45356,-8.3056
23.26,-9.0217,-0.31072,-8.711
23.28,-9.0679,-0.16023,-8.9077
23.3,-8.8929,-0.011156,-8.8817
23.32,-8.5025,0.12992,-8.6324
23.34,-7.9113,0.2602,-8.1715
23.36,-7.1393,0.38207,-7.5214
23.38,-6.2095,0.50198,-6.7115
23.4,-5.145,0.62667,-5.7717
23.42,-3.9678,0.76137,-4.7292
23.44,-2.6984,0.90793,-3.6064
23.46,-1.356,1.0638,-2.4198
23.48,0.039782,1.2225,-1.1827
23.5,1.4666,1.3746,0.091968
23.52,2.8971,1.51,1.3871
23.54,4.2972,1.6172,2.68
23.56,5.6253,1.6927,3.9326
23.58,6.8328,1.7346,5.0982
23.6,7.8667,1.7437,6.123
23.62,8.674,1.7225,6.9515
23.64,9.2068,1.6733,7.5335
23.66,9.4281,1.5972,7.8309
23.68,9.3174,1.4936,7.8238
23.7,8.8742,1.3603,7.5139
23.72,8.1201,1.1929,6.9272
23.74,7.0977,0.9912,6.1065
23.76,5.8672,0.75731,5.1099
23.78,4.5018,0.49567,4.0061
23.8,3.0803,0.21355,2.8668
23.82,1.6813,-0.07975,1.7611
23.84,0.37669,-0.37415,0.75084
23.86,-0.77317,-0.66005,-0.11312
23.88,-1.7225,-0.92929,-0.79321
23.9,-2.442,-1.1747,-1.2673
23.92,-2.9191,-1.3906,-1.5285
23.94,-3.1573,-1.5751,-1.5823
23.96,-3.1749,-1.7254,-1.4495
23.98,-3.0024,-1.839,-1.1635
24,-2.6803,-1.9136,-0.76669
24.02,-2.255,-1.9482,-0.3068
24.04,-1.7758,-1.9439,0.16817
24.06,-1.2894,-1.9044,0.61505
24.08,-0.8363,-1.8364,1.0001
24.1,-0.44683,-1.7489,1.3021
24.12,-0.13851,-1.655,1.5165
24.14,0.084368,-1.5649,1.6493
24.16,0.22921,-1.4862,1.7154
24.18,0.31152,-1.4225,1.734
24.2,0.34988,-1.3732,1.7231
24.22,0.36051,-1.3336,1.6941
24.24,0.35259,-1.2969,1.6495
24.26,0.32534,-1.2555,1.5809
24.28,0.26769,-1.2029,1.4706
24.3,0.16064,-1.1368,1.2975
24.32,-0.018066,-1.0595,1.0414
24.34,-0.28803,-0.97593,0.6879
24.36,-0.66021,-0.89261,0.2324
24.38,-1.1324,-0.81583,-0.31652
24.4,-1.6868,-0.74967,-0.9371
24.42,-2.2912,-0.69484,-1.5963
24.44,-2.9024,-0.64822,-2.2541
24.46,-3.4722,-0.60334,-2.8689
24.48,-3.955,-0.55123,-3.4037
24.5,-4.314,-0.48448,-3.8296
24.52,-4.5279,-0.3983,-4.1296
24.54,-4.5932,-0.29169,-4.3016
24.56,-4.5257,-0.16777,-4.358
24.58,-4.3575,-0.033181,-4.3243
24.6,-4.1327,0.10322,-4.2359
24.62,-3.9012,0.23221,-4.1334
24.64,-3.7118,0.34587,-4.0577
24.66,-3.6062,0.43751,-4.0437
24.68,-3.6133,0.508,-4.1213
24.7,-3.7465,0.56025,-4.3068
24.72,-4.0021,0.59957,-4.6017
24.74,-4.3607,0.63232,-4.9931
24.76,-4.7902,0.6644,-5.4546
24.78,-5.2498,0.70003,-5.9499
24.8,-5.6952,0.74098,-6.4361
24.82,-6.0827,0.78651,-6.8692
24.84,-6.3738,0.83368,-7.2074
24.86,-6.5365,0.87803,-7.4146
24.88,-6.5469,0.91564,-7.4626
24.9,-6.3878,0.94376,-7.3315
24.92,-6.0473,0.96129,-7.0086
24.94,-5.5173,0.96902,-6.4864
24.96,-4.7924,0.96945,-5.7618
24.98,-3.8698,0.96641,-4.8362
25,-2.7521,0.96457,-3.7167
25.02,-1.4497,0.96937,-2.4191
25.04,0.014609,0.98674,-0.97213
25.06,1.6028,1.0211,0.58173
25.08,3.2596,1.0765,2.1832
25.1,4.9138,1.1559,3.7579
25.12,6.4822,1.2604,5.2218
25.14,7.8773,1.3887,6.4886
25.16,9.0162,1.536,7.4802
25.18,9.8311,1.6944,8.1366
25.2,10.278,1.8527,8.4249
25.22,10.341,1.9951,8.3461
25.24,10.038,2.1082,7.9302
25.26,9.4151,2.1806,7.2345
25.28,8.5395,2.205,6.3345
25.3,7.4929,2.1798,5.3131
25.32,6.3597,2.1094,4.2503
25.34,5.2176,2.0035,3.2141
25.36,4.1305,1.8753,2.2551
25.38,3.144,1.7387,1.4053
25.4,2.2856,1.6066,0.67898
25.42,1.566,1.4864,0.079646
25.44,0.98362,1.3782,-0.39463
25.46,0.52871,1.2767,-0.74796
25.48,0.18777,1.1718,-0.98408
25.5,-0.053954,1.052,-1.106
25.52,-0.21102,0.9065,-1.1175
25.54,-0.29771,0.72805,-1.0258
25.56,-0.32833,0.51495,-0.84328
25.58,-0.31754,0.27093,-0.58847
25.6,-0.27984,0.0072296,-0.28707
25.62,-0.22829,-0.26005,0.031751
25.64,-0.17244,-0.51539,0.34295
25.66,-0.11609,-0.74475,0.62866
25.68,-0.055615,-0.93757,0.88195
25.7,0.020579,-1.088,1.1085
25.72,0.1309,-1.195,1.3259
25.74,0.29776,-1.2623,1.5601
25.76,0.54332,-1.2963,1.8396
25.78,0.88467,-1.3038,2.1884
25.8,1.3291,-1.2949,2.6239
25.82,1.8704,-1.2753,3.1457
25.84,2.4873,-1.2482,3.7355
25.86,3.144,-1.2143,4.3582
25.88,3.7924,-1.1722,4.9646
25.9,4.3774,-1.1199,5.4973
25.92,4.8421,-1.0551,5.8972
25.94,5.1342,-0.97703,6.1112
25.96,5.2119,-0.88577,6.0977
25.98,5.0482,-0.78533,5.8335
26,4.6334,-0.68112,5.3146
26.02,3.9768,-0.57934,4.5561
26.04,3.1045,-0.48651,3.591
26.06,2.0575,-0.40865,2.4661
26.08,0.88744,-0.3507,1.2381
26.1,-0.3481,-0.31615,-0.031948
26.12,-1.5902,-0.30698,-1.2832
26.14,-2.7831,-0.32461,-2.4585
26.16,-3.8774,-0.36872,-3.5087
26.18,-4.833,-0.43599,-4.397
26.2,-5.6202,-0.52362,-5.0966
26.22,-6.2205,-0.62788,-5.5927
26.24,-6.6256,-0.7442,-5.8814
26.26,-6.8363,-0.86728,-5.9691
26.28,-6.8611,-0.9914,-5.8697
26.3,-6.7138,-1.111,-5.6029
26.32,-6.4118,-1.2211,-5.1907
26.34,-5.974,-1.3169,-4.6571
26.36,-5.4196,-1.3978,-4.0218
26.38,-4.7668,-1.4639,-3.303
26.4,-4.0328,-1.5162,-2.5166
26.42,-3.2337,-1.5561,-1.6776
26.44,-2.3855,-1.584,-0.80142
26.46,-1.5053,-1.599,0.093744
26.48,-0.61278,-1.598,0.98527
26.5,0.26866,-1.5767,1.8453
26.52,1.1117,-1.5279,2.6396
26.54,1.8854,-1.4484,3.3339
26.56,2.5573,-1.3379,3.8952
26.58,3.0957,-1.1996,4.2953
26.6,3.4737,-1.0411,4.5148
26.62,3.6725,-0.87405,4.5465
26.64,3.6844,-0.71263,4.3971
26.66,3.515,-0.57104,4.086
26.68,3.1828,-0.46106,3.6439
26.7,2.7179,-0.39084,3.1087
26.72,2.1583,-0.36067,2.519
26.74,1.5457,-0.36015,1.9058
26.76,0.92101,-0.37529,1.2963
26.78,0.3206,-0.38887,0.70947
26.8,-0.22627,-0.38355,0.15729
26.82,-0.69807,-0.34525,-0.35282
26.84,-1.0801,-0.26586,-0.81428
26.86,-1.3628,-0.14505,-1.2178
26.88,-1.5393,0.0096525,-1.549
26.9,-1.6038,0.18387,-1.7877
26.92,-1.5514,0.35634,-1.9077
26.94,-1.3787,0.50901,-1.8877
26.96,-1.0863,0.62783,-1.7141
26.98,-0.681,0.70549,-1.3865
27,-0.17858,0.74275,-0.92133
27.02,0.39565,0.74817,-0.35253
27.04,1.0077,0.73632,0.27134
27.06,1.6178,0.72467,0.89315
27.08,2.1858,0.73192,1.4538
27.1,2.6758,0.77035,1.9055
27.12,3.0625,0.84353,2.219
27.14,3.3337,0.94758,2.3861
27.16,3.4918,1.0716,2.4203
27.18,3.5521,1.1997,2.3524
27.2,3.5377,1.3147,2.2229
27.22,3.4737,1.401,2.0728
27.24,3.3807,1.4476,1.9331
27.26,3.269,1.4489,1.8201
27.28,3.1359,1.408,1.7279
27.3,2.9655,1.3376,1.6279
27.32,2.7323,1.2514,1.4809
27.34,2.4065,1.1639,1.2426
27.36,1.9612,1.0872,0.87401
27.38,1.3794,1.0294,0.35002
27.4,0.65888,0.99286,-0.33398
27.42,-0.1853,0.97444,-1.1597
27.44,-1.1215,0.9665,-2.088
27.46,-2.1056,0.95788,-3.0635
27.48,-3.0868,0.93775,-4.0246
27.5,-4.0151,0.8987,-4.9138
27.52,-4.8475,0.8376,-5.6851
27.54,-5.5537,0.75624,-6.3099
27.56,-6.1179,0.66097,-6.7789
27.58,-6.5394,0.5614,-7.1008
27.6,-6.8292,0.4684,-7.2976
27.62,-7.0061,0.39187,-7.398
27.64,-7.0914,0.34025,-7.4317
27.66,-7.1048,0.31441,-7.4192
27.68,-7.0606,0.30986,-7.3705
27.7,-6.967,0.3185,-7.2855
27.72,-6.8262,0.32972,-7.1559
27.74,-6.6362,0.33257,-6.9688
27.76,-6.394,0.31814,-6.7121
27.78,-6.0972,0.28139,-6.3786
27.8,-5.746,0.22224,-5.9683
27.82,-5.3437,0.14539,-5.4891
27.84,-4.8949,0.060947,-4.9559
27.86,-4.4042,-0.018908,-4.3853
27.88,-3.8734,-0.08358,-3.7898
27.9,-3.3001,-0.12524,-3.1749
27.92,-2.6772,-0.14028,-2.5369
27.94,-1.9939,-0.12985,-1.8641
27.96,-1.2387,-0.09943,-1.1393
27.98,-0.40349,-0.057546,-0.34595
28,0.51193,-0.01397,0.5259
28.02,1.4959,0.021107,1.4748
28.04,2.5224,0.041751,2.4806
28.06,3.5509,0.045547,3.5054
28.08,4.5288,0.033561,4.4952
28.1,5.3962,0.0095765,5.3866
28.12,6.0924,-0.021154,6.1136
28.14,6.5637,-0.053331,6.617
28.16,6.7698,-0.082857,6.8527
28.18,6.6901,-0.10763,6.7977
28.2,6.3263,-0.12754,6.4539
28.22,5.7034,-0.14492,5.8483
28.24,4.8669,-0.16256,5.0294
28.26,3.878,-0.18263,4.0607
28.28,2.8075,-0.20592,3.0135
28.3,1.7279,-0.2314,1.9593
28.32,0.70652,-0.25635,0.96287
28.34,-0.20033,-0.27698,0.076648
28.36,-0.95156,-0.28955,-0.66201
28.38,-1.5231,-0.29108,-1.232
28.4,-1.9072,-0.28116,-1.626
28.42,-2.11,-0.26314,-1.8468
28.44,-2.1471,-0.24209,-1.9051
28.46,-2.0391,-0.22441,-1.8147
28.48,-1.8062,-0.21648,-1.5898
28.5,-1.4651,-0.22319,-1.242
28.52,-1.0268,-0.24663,-0.7802
28.54,-0.49679,-0.28542,-0.21138
28.56,0.12274,-0.33472,0.45746
28.58,0.829,-0.38644,1.2154
28.6,1.6142,-0.43092,2.0452
28.62,2.4615,-0.46023,2.9218
28.64,3.3423,-0.46893,3.8112
28.66,4.2156,-0.45517,4.6708
28.68,5.0308,-0.42109,5.4519
28.7,5.7322,-0.37248,6.1047
28.72,6.2656,-0.31764,6.5832
28.74,6.5855,-0.2659,6.8514
28.76,6.6617,-0.22709,6.8887
28.78,6.4835,-0.20743,6.6909
28.8,6.0613,-0.20915,6.2705
28.82,5.4251,-0.23127,5.6564
28.84,4.6196,-0.26991,4.8895
28.86,3.6978,-0.31931,4.0172
28.88,2.714,-0.3732,3.0872
28.9,1.7168,-0.42614,2.143
28.92,0.74502,-0.47468,1.2197
28.94,-0.1753,-0.51775,0.34245
28.96,-1.0302,-0.55728,-0.47296
28.98,-1.8159,-0.59728,-1.2186
29,-2.5344,-0.64188,-1.8925
29.02,-3.1903,-0.69428,-2.496
29.04,-3.7864,-0.75556,-3.0308
29.06,-4.3214,-0.82385,-3.4976
29.08,-4.7886,-0.89417,-3.8944
29.1,-5.1755,-0.95884,-4.2167
29.12,-5.4646,-1.0084,-4.4562
29.14,-5.6346,-1.0304,-4.6041
29.16,-5.6617,-1.0185,-4.6432
29.18,-5.5219,-0.96737,-4.5545
29.2,-5.1921,-0.87542,-4.3167
29.22,-4.6532,-0.74454,-3.9087
29.24,-3.8927,-0.57976,-3.3129
29.26,-2.9078,-0.38838,-2.5194
29.28,-1.709,-0.179,-1.53
29.3,-0.32266,0.039482,-0.36214
29.32,1.2073,0.25814,0.94918
29.34,2.82,0.46872,2.3513
29.36,4.4403,0.66478,3.7755
29.38,5.9835,0.84082,5.1427
29.4,7.3631,0.99216,6.3709
29.42,8.4984,1.115,7.3833
29.44,9.3229,1.2069,8.1161
29.46,9.7912,1.2665,8.5247
29.48,9.8834,1.2949,8.5885
29.5,9.6071,1.294,8.3131
29.52,8.9957,1.2693,7.7264
29.54,8.1047,1.2293,6.8754
29.56,7.0049,1.1819,5.823
29.58,5.7754,1.1343,4.6411
29.6,4.4962,1.0927,3.4035
29.62,3.2414,1.0607,2.1807
29.64,2.0741,1.039,1.0351
29.66,1.0429,1.0251,0.017861
29.68,0.18082,1.0136,-0.83283
29.7,-0.49531,0.9963,-1.4916
29.72,-0.98295,0.96469,-1.9476
29.74,-1.2919,0.91133,-2.2032
29.76,-1.4413,0.83067,-2.272
29.78,-1.4574,0.7201,-2.1775
29.8,-1.37,0.58045,-1.9505
29.82,-1.211,0.41612,-1.6271
29.84,-1.012,0.23456,-1.2466
29.86,-0.80312,0.045327,-0.84844
29.88,-0.61214,-0.14037,-0.47177
29.9,-0.46392,-0.31223,-0.15169
29.92,-0.38001,-0.46338,0.08337
29.94,-0.37841,-0.59019,0.21178
29.96,-0.47306,-0.69273,0.21967
29.98,-0.67334,-0.77458,0.10124
30,-0.98332,-0.84195,-0.14137
30.02,-1.4012,-0.90236,-0.49882
30.04,-1.9188,-0.96313,-0.95564
30.06,-2.5218,-1.0302,-1.4916
30.08,-3.1906,-1.1065,-2.084
30.1,-3.9015,-1.1902,-2.7113
30.12,-4.6292,-1.2764,-3.3528
30.14,-5.3492,-1.3579,-3.9914
30.16,-6.04,-1.4258,-4.6142
30.18,-6.6851,-1.4717,-5.2134
30.2,-7.2743,-1.4884,-5.7859
30.22,-7.8035,-1.4718,-6.3317
30.24,-8.2736,-1.4208,-6.8529
30.26,-8.6886,-1.3366,-7.352
30.28,-9.0528,-1.2292,-7.8235
30.3,-9.368,-1.1083,-8.2597
30.32,-9.6313,-0.9845,-8.6468
30.34,-9.8334,-0.86826,-8.9652
30.36,-9.958,-0.76823,-9.1898
30.38,-9.9822,-0.69007,-9.2921
30.4,-9.8786,-0.63563,-9.243
30.42,-9.6178,-0.60263,-9.0152
30.44,-9.1718,-0.58537,-8.5865
30.46,-8.5181,-0.57317,-7.945
30.48,-7.6432,-0.55511,-7.0881
30.5,-6.546,-0.52119,-6.0248
30.52,-5.2405,-0.46347,-4.777
30.54,-3.7569,-0.37729,-3.3796
30.56,-2.1416,-0.26187,-1.8797
30.58,-0.45494,-0.12042,-0.33453
30.6,1.2321,0.040526,1.1916
30.62,2.8429,0.21211,2.6308
30.64,4.3012,0.38342,3.9177
30.66,5.5373,0.54473,4.9926
30.68,6.4943,0.68859,5.8057
30.7,7.1324,0.80992,6.3225
30.72,7.4327,0.90628,6.5264
30.74,7.3984,0.97773,6.4206
30.76,7.0541,1.0264,6.0277
30.78,6.4437,1.056,5.3877
30.8,5.6262,1.0712,4.555
30.82,4.6707,1.0765,3.5943
30.84,3.6517,1.0779,2.5737
30.86,2.6427,1.0798,1.5629
30.88,1.7116,1.0855,0.62617
30.9,0.91605,1.0973,-0.18123
30.92,0.29905,1.1162,-0.81718
30.94,-0.11338,1.1419,-1.2553
30.96,-0.31394,1.1724,-1.4863
30.98,-0.31392,1.2044,-1.5183
31,-0.14138,1.2331,-1.3745
31.02,0.16253,1.2532,-1.0907
31.04,0.54873,1.2599,-0.71114
31.06,0.96654,1.2492,-0.28268
31.08,1.3701,1.2188,0.1513
31.1,1.7242,1.1681,0.55606
31.12,2.0082,1.0988,0.90939
31.14,2.2179,1.0146,1.2033
31.16,2.3641,0.92079,1.4433
31.18,2.4689,0.82388,1.645
31.2,2.5602,0.73124,1.8289
31.22,2.6647,0.64873,2.016
31.24,2.8024,0.58067,2.2218
31.26,2.9817,0.52943,2.4522
31.28,3.1973,0.49529,2.7021
31.3,3.4319,0.47654,2.9553
31.32,3.6584,0.46975,3.1886
31.34,3.8457,0.47036,3.3753
31.36,3.9639,0.47324,3.4907
31.38,3.9895,0.47273,3.5168
31.4,3.9081,0.4646,3.4435
31.42,3.716,0.44596,3.2701
31.44,3.4193,0.41546,3.0039
31.46,3.0309,0.37327,2.6576
31.48,2.5676,0.32101,2.2466
31.5,2.0469,0.26138,1.7856
31.52,1.4848,0.1977,1.2871
31.54,0.89496,0.13334,0.76161
31.56,0.28937,0.071474,0.2179
31.58,-0.32008,0.013959,-0.33404
31.6,-0.91982,-0.038807,-0.88101
31.62,-1.4931,-0.087537,-1.4055
31.64,-2.0192,-0.13382,-1.8854
31.66,-2.4747,-0.17967,-2.2951
31.68,-2.8346,-0.22702,-2.6076
31.7,-3.075,-0.27735,-2.7977
31.72,-3.1764,-0.3314,-2.845
31.74,-3.1252,-0.38935,-2.7359
31.76,-2.9165,-0.45083,-2.4657
31.78,-2.5541,-0.51519,-2.0389
31.8,-2.0509,-0.5823,-1.4686
31.82,-1.4283,-0.65253,-0.77573
31.84,-0.71527,-0.72656,0.011288
31.86,0.052421,-0.80511,0.85753
31.88,0.8337,-0.88843,1.7221
31.9,1.5834,-0.97586,2.5593
31.92,2.2544,-1.0656,3.3199
31.94,2.8003,-1.1541,3.9544
31.96,3.1797,-1.2374,4.4171
31.98,3.36,-1.3116,4.6716
32,3.3229,-1.3737,4.6966
32.02,3.0682,-1.4217,4.4898
32.04,2.616,-1.4555,4.0716
32.06,2.0076,-1.4767,3.4843
32.08,1.3018,-1.4877,2.7895
32.1,0.56971,-1.4919,2.0616
32.12,-0.11334,-1.4919,1.3786
32.14,-0.67711,-1.4904,0.81325
32.16,-1.0652,-1.488,0.42276
32.18,-1.2424,-1.4842,0.24178
32.2,-1.1983,-1.4769,0.27858
32.22,-0.94835,-1.4632,0.5148
32.24,-0.53002,-1.439,0.90899
32.26,0.0032762,-1.3999,1.4032
32.28,0.5903,-1.3411,1.9314
32.3,1.1704,-1.257,2.4274
32.32,1.691,-1.1429,2.8339
32.34,2.1122,-0.99823,3.1104
32.36,2.4093,-0.82357,3.2329
32.38,2.5726,-0.62246,3.195
32.4,2.6038,-0.40173,3.0055
32.42,2.5131,-0.17114,2.6842
32.44,2.3145,0.057407,2.2571
32.46,2.0227,0.27122,1.7515
32.48,1.6512,0.4582,1.193
32.5,1.2114,0.60553,0.60586
32.52,0.71381,0.71067,0.0031338
32.54,0.16919,0.77322,-0.60403
32.56,-0.40984,0.79706,-1.2069
32.58,-1.0078,0.78971,-1.7975
32.6,-1.6061,0.76108,-2.3672
32.62,-2.1841,0.72223,-2.9063
32.64,-2.7205,0.68398,-3.4044
32.66,-3.1955,0.65578,-3.8513
32.68,-3.593,0.64618,-4.2391
32.7,-3.902,0.65872,-4.5607
32.72,-4.1178,0.69326,-4.811
32.74,-4.2414,0.74681,-4.9882
32.76,-4.2793,0.81346,-5.0927
32.78,-4.2411,0.88513,-5.1262
32.8,-4.1382,0.95265,-5.0908
32.82,-3.9809,1.0072,-4.9881
32.84,-3.7772,1.0418,-4.819
32.86,-3.5309,1.0521,-4.583
32.88,-3.2411,1.0388,-4.2799
32.9,-2.903,1.0089,-3.912
32.92,-2.5084,0.97184,-3.4802
32.94,-2.0482,0.93821,-2.9864
32.96,-1.5152,0.91815,-2.4333
32.98,-0.90655,0.91891,-1.8255
33,-0.22669,0.94321,-1.1699
33.02,0.51104,0.98843,-0.47739
33.04,1.2837,1.0469,0.2368
33.06,2.0599,1.1064,0.9535
33.08,2.8017,1.153,1.6488
33.1,3.4688,1.1753,2.2935
33.12,4.0223,1.1652,2.8571
33.14,4.4294,1.1194,3.31
33.16,4.6667,1.0395,3.6272
33.18,4.7227,0.93167,3.7911
33.2,4.5984,0.80534,3.793
33.22,4.306,0.6719,3.6341
33.24,3.8668,0.54392,3.3228
33.26,3.3079,0.43233,2.8756
33.28,2.659,0.34426,2.3148
33.3,1.9498,0.28354,1.6663
33.32,1.2082,0.25009,0.95811
33.34,0.45983,0.23984,0.21999
33.36,-0.27137,0.24505,-0.51642
33.38,-0.96225,0.25505,-1.2173
33.4,-1.5894,0.25759,-1.847
33.42,-2.1289,0.2394,-2.3683
33.44,-2.5564,0.18903,-2.7454
33.46,-2.849,0.1024,-2.9514
33.48,-2.9873,-0.020255,-2.967
33.5,-2.9582,-0.17291,-2.7853
33.52,-2.7573,-0.34445,-2.4129
33.54,-2.3911,-0.52027,-1.8708
33.56,-1.8771,-0.68451,-1.1926
33.58,-1.2443,-0.8225,-0.4218
33.6,-0.53081,-0.92268,0.39187
33.62,0.21843,-0.9751,1.1935
33.64,0.95495,-0.98308,1.938
33.66,1.6301,-0.9514,2.5815
33.68,2.1981,-0.8883,3.0864
33.7,2.6192,-0.80381,3.423
33.72,2.8615,-0.70831,3.5698
33.74,2.9024,-0.61136,3.5138
33.76,2.7301,-0.52103,3.2511
33.78,2.3433,-0.44364,2.787
33.8,1.7516,-0.38524,2.1369
33.82,0.97466,-0.34848,1.3231
33.84,0.041197,-0.33465,0.37585
33.86,-1.0123,-0.34423,-0.66805
33.88,-2.1433,-0.37643,-1.7669
33.9,-3.3053,-0.42914,-2.8762
33.92,-4.4497,-0.49893,-3.9508
33.94,-5.5279,-0.58119,-4.9467
33.96,-6.4929,-0.67039,-5.8225
33.98,-7.3015,-0.76019,-6.5413
34,-7.9154,-0.84342,-7.072
34.02,-8.3027,-0.91384,-7.3889
34.04,-8.4394,-0.96561,-7.4738
34.06,-8.3106,-0.99363,-7.317
34.08,-7.9119,-0.99388,-6.918
34.1,-7.2503,-0.96393,-6.2864
34.12,-6.3454,-0.90353,-5.4419
34.14,-5.2297,-0.81514,-4.4145
34.16,-3.9477,-0.70408,-3.2436
34.18,-2.5554,-0.57859,-1.9768
34.2,-1.117,-0.45143,-0.66558
34.22,0.29808,-0.33442,0.6325
34.24,1.62,-0.23868,1.8587
34.26,2.7836,-0.17305,2.9567
34.28,3.7337,-0.14275,3.8764
34.3,4.4298,-0.1485,4.5783
34.32,4.8506,-0.18637,5.037
34.34,4.9959,-0.24821,5.2441
34.36,4.8872,-0.3226,5.2098
34.38,4.5658,-0.39443,4.9602
34.4,4.0887,-0.4501,4.5388
34.42,3.5227,-0.47771,4.0004
34.44,2.9375,-0.468,3.4055
34.46,2.3987,-0.41524,2.8139
34.48,1.9606,-0.31785,2.2784
34.5,1.6623,-0.17877,1.8411
34.52,1.5246,-0.0054061,1.53
34.54,1.5502,0.19104,1.3592
34.56,1.7261,0.39426,1.3319
34.58,2.0276,0.58677,1.4408
34.6,2.423,0.75289,1.6701
34.62,2.8786,0.8796,1.999
34.64,3.3618,0.95833,2.4034
34.66,3.8434,0.98616,2.8573
34.68,4.2979,0.96619,3.3317
34.7,4.7021,0.90696,3.7952
34.72,5.034,0.82097,4.213
34.74,5.2709,0.72307,4.5479
34.76,5.3898,0.62902,4.7608
34.78,5.3679,0.54977,4.8181
34.8,5.1852,0.49228,4.6929
34.82,4.8283,0.45916,4.3691
34.84,4.293,0.44905,3.844
34.86,3.5878,0.45756,3.1302
34.88,2.7337,0.47841,2.2553
34.9,1.7638,0.50458,1.2592
34.92,0.71926,0.52864,0.19062
34.94,-0.35501,0.5439,-0.89891
34.96,-1.4158,0.54536,-1.9611
34.98,-2.4261,0.52912,-2.9552
35,-3.3584,0.49257,-3.851
35.02,-4.1954,0.43469,-4.6301
35.04,-4.9289,0.35631,-5.2852
35.06,-5.5565,0.26028,-5.8168
35.08,-6.0777,0.15139,-6.2291
35.1,-6.4902,0.035969,-6.5261
35.12,-6.7864,-0.078154,-6.7082
35.14,-6.9527,-0.18418,-6.7686
35.16,-6.9705,-0.27716,-6.6933
35.18,-6.8182,-0.35432,-6.4639
35.2,-6.476,-0.41526,-6.0607
35.22,-5.93,-0.46151,-5.4685
35.24,-5.1771,-0.49572,-4.6814
35.26,-4.2279,-0.52056,-3.7074
35.28,-3.1091,-0.53767,-2.5714
35.3,-1.8631,-0.54639,-1.3167
35.32,-0.54676,-0.54531,-0.0014445
35.34,0.7727,-0.53135,1.304
35.36,2.0224,-0.50125,2.5236
35.38,3.13,-0.45274,3.5827
35.4,4.0305,-0.38539,4.4159
35.42,4.6727,-0.30121,4.9739
35.44,5.025,-0.20462,5.2296
35.46,5.0791,-0.1021,5.1812
35.48,4.8526,-0.0020114,4.8546
35.5,4.3872,0.087018,4.3002
35.52,3.7453,0.158,3.5873
35.54,3.0034,0.20549,2.798
35.56,2.2435,0.22612,2.0174
35.58,1.5438,0.21891,1.3249
35.6,0.96993,0.18539,0.78454
35.62,0.5682,0.12963,0.43857
35.64,0.36097,0.058118,0.30285
35.66,0.34598,-0.020293,0.36627
35.68,0.49876,-0.09377,0.59253
35.7,0.7778,-0.15049,0.92829
35.72,1.1314,-0.17933,1.3107
35.74,1.5052,-0.17085,1.6761
35.76,1.849,-0.11876,1.9677
35.78,2.1215,-0.021108,2.1426
35.8,2.2941,0.11886,2.1752
35.82,2.3514,0.29245,2.0589
35.84,2.2904,0.48594,1.8044
35.86,2.1185,0.68023,1.4383
35.88,1.8507,0.85425,0.99648
35.9,1.5069,0.98922,0.51764
35.92,1.109,1.0694,0.039539
35.94,0.67932,1.0841,-0.40479
35.96,0.23888,1.0289,-0.79005
35.98,-0.19396,0.90658,-1.1005
36,-0.60426,0.72661,-1.3309
36.02,-0.98112,0.50454,-1.4857
36.04,-1.318,0.26034,-1.5783
36.06,-1.6125,0.019486,-1.632
36.08,-1.8658,-0.19542,-1.6704
36.1,-2.0811,-0.3648,-1.7163
36.12,-2.2622,-0.47344,-1.7888
36.14,-2.4113,-0.51184,-1.8994
36.16,-2.527,-0.47713,-2.0499
36.18,-2.6033,-0.37323,-2.2301
36.2,-2.6286,-0.21059,-2.418
36.22,-2.5862,-0.0044361,-2.5818
36.24,-2.456,0.22287,-2.6788
36.26,-2.2167,0.4466,-2.6633
36.28,-1.8496,0.64459,-2.4942
36.3,-1.3415,0.79738,-2.1389
36.32,-0.68876,0.8902,-1.579
36.34,0.10054,0.91469,-0.81415
36.36,1.0044,0.86983,0.13455
36.38,1.9868,0.76217,1.2246
36.4,2.9992,0.60491,2.3943
36.42,3.9835,0.41626,3.5672
36.44,4.8765,0.22184,4.6547
36.46,5.6161,0.042897,5.5732
36.48,6.1471,-0.10235,6.2494
36.5,6.4274,-0.20078,6.6282
36.52,6.433,-0.24567,6.6787
36.54,6.1612,-0.23703,6.3982
36.56,5.6308,-0.18108,5.8119
36.58,4.881,-0.088948,4.97
36.6,3.9666,0.025418,3.9412
36.62,2.9519,0.14401,2.8079
36.64,1.9039,0.25158,1.6524
36.66,0.88507,0.33554,0.54953
36.68,-0.052482,0.38637,-0.43886
36.7,-0.87096,0.39812,-1.2691
36.72,-1.5488,0.36856,-1.9174
36.74,-2.0802,0.29913,-2.3794
36.76,-2.4731,0.19467,-2.6678
36.78,-2.7456,0.062339,-2.8079
36.8,-2.9221,-0.08684,-2.8353
36.82,-3.0302,-0.24,-2.7902
36.84,-3.0972,-0.38568,-2.7115
36.86,-3.1483,-0.51358,-2.6347
36.88,-3.2053,-0.61561,-2.5897
36.9,-3.2855,-0.68664,-2.5989
36.92,-3.4015,-0.72486,-2.6767
36.94,-3.5608,-0.73166,-2.8291
36.96,-3.7652,-0.71096,-3.0543
36.98,-4.0114,-0.66769,-3.3438
37,-4.2909,-0.61097,-3.68
37.02,-4.591,-0.54769,-4.0433
37.04,-4.8962,-0.48415,-4.412
37.06,-5.1898,-0.42585,-4.764
37.08,-5.4564,-0.37744,-5.079
37.1,-5.6827,-0.34276,-5.34
37.12,-5.8591,-0.32485,-5.5343
37.14,-5.9795,-0.3258,-5.6537
37.16,-6.0405,-0.34781,-5.6927
37.18,-6.0403,-0.38925,-5.651
37.2,-5.9766,-0.44703,-5.5296
37.22,-5.8457,-0.51686,-5.3288
37.24,-5.6411,-0.59304,-5.0481
37.26,-5.3548,-0.66902,-4.6858
37.28,-4.9778,-0.73803,-4.2398
37.3,-4.5031,-0.79383,-3.7093
37.32,-3.928,-0.83123,-3.0968
37.34,-3.2566,-0.84564,-2.411
37.36,-2.5019,-0.83454,-1.6673
37.38,-1.686,-0.79908,-0.88692
37.4,-0.83993,-0.74087,-0.099059
37.42,-0.00099734,-0.66309,0.66209
37.44,0.7901,-0.57054,1.3606
37.46,1.4934,-0.46956,1.9629
37.48,2.0737,-0.36781,2.4415
37.5,2.5049,-0.27391,2.7788
37.52,2.7725,-0.19679,2.9693
37.54,2.8764,-0.14687,3.0233
37.56,2.831,-0.1282,2.9592
37.58,2.6641,-0.14318,2.8073
37.6,2.4146,-0.19049,2.6051
37.62,2.1282,-0.26503,2.3933
37.64,1.8529,-0.35835,2.2113
37.66,1.6332,-0.45952,2.0927
37.68,1.5055,-0.5564,2.0619
37.7,1.4942,-0.63683,2.1311
37.72,1.6099,-0.68747,2.2974
37.74,1.8488,-0.70017,2.549
37.76,2.1953,-0.67029,2.8656
37.78,2.6253,-0.59588,3.2212
37.8,3.1108,-0.47857,3.5894
37.82,3.6244,-0.32365,3.948
37.84,4.1427,-0.14002,4.2827
37.86,4.6482,0.060183,4.588
37.88,5.1289,0.26225,4.8667
37.9,5.5764,0.44895,5.1274
37.92,5.9824,0.60219,5.3802
37.94,6.3355,0.70957,5.6259
37.96,6.6186,0.76203,5.8566
37.98,6.8083,0.75604,6.0522
38,6.8757,0.69421,6.1815
38.02,6.7905,0.58516,6.2053
38.04,6.5256,0.4424,6.0832
38.06,6.0627,0.28275,5.78
38.08,5.397,0.1244,5.2726
38.1,4.54,-0.012575,4.5526
38.12,3.5209,-0.11449,3.6353
38.14,2.3839,-0.17129,2.5552
38.16,1.1849,-0.17744,1.3623
38.18,-0.01454,-0.13196,0.11742
38.2,-1.1525,-0.038242,-1.1143
38.22,-2.1725,0.09639,-2.2689
38.24,-3.0269,0.26127,-3.2881
38.26,-3.6797,0.44307,-4.1227
38.28,-4.1071,0.62582,-4.7329
38.3,-4.2975,0.79232,-5.0898
38.32,-4.25,0.92816,-5.1782
38.34,-3.974,1.0216,-4.9955
38.36,-3.4879,1.0648,-4.5526
38.38,-2.8191,1.0551,-3.8742
38.4,-2.0041,0.99519,-2.9993
38.42,-1.0874,0.89298,-1.9804
38.44,-0.12091,0.76057,-0.88148
38.46,0.83802,0.61294,0.22509
38.48,1.73,0.46778,1.2622
38.5,2.4974,0.34056,2.1569
38.52,3.0894,0.24338,2.8461
38.54,3.4661,0.1846,3.2815
38.56,3.6025,0.16824,3.4343
38.58,3.4913,0.19376,3.2975
38.6,3.1436,0.25624,2.8873
38.62,2.5881,0.34687,2.2412
38.64,1.8692,0.45382,1.4153
38.66,1.0426,0.56221,0.48039
38.68,0.17147,0.6568,-0.48533
38.7,-0.67878,0.72516,-1.4039
38.72,-1.4452,0.7581,-2.2033
38.74,-2.0719,0.75095,-2.8229
38.76,-2.5138,0.70443,-3.2182
38.78,-2.7397,0.6246,-3.3643
38.8,-2.735,0.52208,-3.2571
38.82,-2.5025,0.4105,-2.9131
38.84,-2.063,0.30568,-2.3686
38.86,-1.4537,0.22147,-1.6752
38.88,-0.72674,0.16669,-0.89343
38.9,0.05546,0.14546,-0.089999
38.92,0.82433,0.15675,0.66758
38.94,1.5111,0.19489,1.3162
38.96,2.0526,0.25068,1.8019
38.98,2.3971,0.31296,2.0841
39,2.5089,0.37015,2.1388
39.02,2.372,0.41093,1.961
39.04,1.9905,0.42605,1.5644
39.06,1.3884,0.41191,0.97654
39.08,0.60645,0.36751,0.23894
39.1,-0.30297,0.29532,-0.59829
39.12,-1.281,0.20104,-1.4821
39.14,-2.2686,0.093041,-2.3617
39.16,-3.2116,-0.01848,-3.1931
39.18,-4.0647,-0.12262,-3.9421
39.2,-4.7938,-0.20895,-4.5849
39.22,-5.3765,-0.26686,-5.1096
39.24,-5.8003,-0.29396,-5.5063
39.26,-6.0605,-0.2907,-5.7698
39.28,-6.1576,-0.26199,-5.8956
39.3,-6.0938,-0.21663,-5.8772
39.32,-5.8721,-0.16608,-5.706
39.34,-5.4955,-0.12272,-5.3728
39.36,-4.9676,-0.097971,-4.8697
39.38,-4.2951,-0.10058,-4.1945
39.4,-3.4896,-0.13744,-3.3521
39.42,-2.5703,-0.20668,-2.3637
39.44,-1.5657,-0.30221,-1.2635
39.46,-0.51303,-0.41509,-0.097942
39.48,0.54232,-0.53397,1.0763
39.5,1.5503,-0.64661,2.1969
39.52,2.46,-0.74128,3.2013
39.54,3.2247,-0.8081,4.0328
39.56,3.8059,-0.8401,4.646
39.58,4.1777,-0.83266,5.0104
39.6,4.3286,-0.7866,5.1152
39.62,4.2627,-0.7098,4.9725
39.64,3.9983,-0.6117,4.61
39.66,3.5661,-0.50444,4.0705
39.68,3.0052,-0.40157,3.4067
39.7,2.3596,-0.31655,2.6762
39.72,1.6744,-0.26113,1.9356
39.74,0.99217,-0.24378,1.236
39.76,0.35037,-0.2688,0.61918
39.78,-0.22022,-0.33752,0.1173
39.8,-0.6966,-0.43892,-0.25768
39.82,-1.0638,-0.561,-0.5028
39.84,-1.3148,-0.6886,-0.62619
39.86,-1.45,-0.80505,-0.64497
39.88,-1.477,-0.89404,-0.58294
39.9,-1.4096,-0.94144,-0.46816
39.92,-1.2675,-0.93688,-0.33062
39.94,-1.0751,-0.87502,-0.20011
39.96,-0.86039,-0.75291,-0.10748
39.98,-0.65299,-0.58059,-0.072399
40,-0.48229,-0.37203,-0.11026
40.02,-0.37488,-0.14389,-0.23099
40.04,-0.35205,0.084761,-0.43681
40.06,-0.42758,0.29435,-0.72193
40.08,-0.60597,0.46677,-1.0727
40.1,-0.88156,0.58729,-1.4689
40.12,-1.2386,0.6461,-1.8847
40.14,-1.6526,0.63712,-2.2897
40.16,-2.0919,0.563,-2.6548
40.18,-2.5209,0.43727,-2.9581
40.2,-2.9028,0.27508,-3.1779
40.22,-3.203,0.095088,-3.2981
40.24,-3.3912,-0.082337,-3.3088
40.26,-3.444,-0.23713,-3.2069
40.28,-3.3465,-0.35149,-2.995
40.3,-3.0931,-0.41169,-2.6814
40.32,-2.6879,-0.4091,-2.2788
40.34,-2.1446,-0.33773,-1.8069
40.36,-1.4862,-0.20947,-1.2767
40.38,-0.74337,-0.037389,-0.70599
40.4,0.046527,0.16033,-0.1138
40.42,0.84229,0.36224,0.48005
40.44,1.6015,0.54595,1.0556
40.46,2.2842,0.69065,1.5935
40.48,2.8562,0.7795,2.0767
40.5,3.2929,0.80165,2.4912
40.52,3.5817,0.74915,2.8325
40.54,3.7235,0.63047,3.093
40.56,3.7323,0.45972,3.2726
40.58,3.6335,0.25468,3.3788
40.6,3.4598,0.03633,3.4234
40.62,3.247,-0.17348,3.4204
40.64,3.0288,-0.35423,3.3831
40.66,2.8326,-0.48874,3.3213
40.68,2.6755,-0.56467,3.2402
40.7,2.5635,-0.57316,3.1366
40.72,2.4913,-0.51369,3.005
40.74,2.4448,-0.39704,2.8418
40.76,2.4038,-0.23595,2.6397
40.78,2.3463,-0.047425,2.3937
40.8,2.2519,0.14883,2.103
40.82,2.1046,0.33228,1.7723
40.84,1.8945,0.48356,1.411
40.86,1.6185,0.58652,1.032
40.88,1.2791,0.62951,0.64963
40.9,0.88389,0.60293,0.28097
40.92,0.44338,0.51511,-0.07173
40.94,-0.030077,0.3758,-0.40588
40.96,-0.5236,0.19987,-0.72347
40.98,-1.0245,0.0055379,-1.0301
41,-1.5208,-0.1878,-1.333
41.02,-2.0015,-0.36172,-1.6398
41.04,-2.4565,-0.50075,-1.9557
41.06,-2.877,-0.59381,-2.2832
41.08,-3.2553,-0.63166,-2.6237
41.1,-3.5847,-0.61692,-2.9678
41.12,-3.8586,-0.55655,-3.3021
41.14,-4.07,-0.46031,-3.6097
41.16,-4.2102,-0.34062,-3.8696
41.18,-4.2679,-0.21119,-4.0567
41.2,-4.2289,-0.085507,-4.1434
41.22,-4.0764,0.024481,-4.1009
41.24,-3.793,0.10949,-3.9024
41.26,-3.3631,0.16249,-3.5256
41.28,-2.7772,0.18124,-2.9585
41.3,-2.0359,0.16995,-2.2058
41.32,-1.1531,0.13428,-1.2874
41.34,-0.15884,0.082051,-0.2409
41.36,0.90133,0.022167,0.87917
41.38,1.9686,-0.036489,2.0051
41.4,2.9762,-0.08598,3.0622
41.42,3.8566,-0.12001,3.9766
41.44,4.5494,-0.13415,4.6835
41.46,5.0096,-0.12469,5.1343
41.48,5.2136,-0.09373,5.3073
41.5,5.1628,-0.043595,5.2064
41.52,4.8838,0.021783,4.8621
41.54,4.425,0.097149,4.3279
41.56,3.8504,0.17632,3.6741
41.58,3.2314,0.2527,2.9787
41.6,2.6377,0.32001,2.3177
41.62,2.1292,0.37305,1.7562
41.64,1.7498,0.40739,1.3424
41.66,1.5232,0.4235,1.0996
41.68,1.4525,0.42473,1.0278
41.7,1.5224,0.41656,1.1058
41.72,1.7026,0.40611,1.2965
41.74,1.9539,0.4008,1.5531
41.76,2.2333,0.40686,1.8264
41.78,2.499,0.42791,2.0711
41.8,2.7142,0.4641,2.2501
41.82,2.8496,0.51203,2.3375
41.84,2.8836,0.56406,2.3195
41.86,2.8026,0.61083,2.1918
41.88,2.5997,0.6437,1.956
41.9,2.2735,0.65577,1.6178
41.92,1.8273,0.6431,1.1842
41.94,1.2687,0.60526,0.66339
41.96,0.60938,0.5452,0.064176
41.98,-0.13376,0.46862,-0.60237
42,-0.93851,0.38281,-1.3213
42.02,-1.7766,0.29614,-2.0728
42.04,-2.614,0.2163,-2.8303
42.06,-3.4112,0.14902,-3.5603
42.08,-4.1257,0.098503,-4.2242
42.1,-4.7137,0.067474,-4.7812
42.12,-5.1342,0.057327,-5.1915
42.14,-5.3521,0.068247,-5.4204
42.16,-5.3425,0.099201,-5.4417
42.18,-5.0932,0.14783,-5.2411
42.2,-4.6081,0.2108,-4.8189
42.22,-3.9071,0.28127,-4.1884
42.24,-3.0267,0.35161,-3.3783
42.26,-2.0167,0.4134,-2.4301
42.28,-0.93725,0.45785,-1.3951
42.3,0.14721,0.47665,-0.32945
42.32,1.1732,0.46292,0.71031
42.34,2.0847,0.41214,1.6725
42.36,2.8378,0.32286,2.5149
42.38,3.405,0.19607,3.209
42.4,3.7769,0.038137,3.7387
42.42,3.9613,-0.13922,4.1006
42.44,3.9813,-0.32364,4.305
42.46,3.8703,-0.5013,4.3716
42.48,3.667,-0.65831,4.3253
42.5,3.4096,-0.78216,4.1917
42.52,3.1311,-0.86317,3.9943
42.54,2.8557,-0.89573,3.7514
42.56,2.5966,-0.87869,3.4753
42.58,2.3566,-0.81358,3.1702
42.6,2.1291,-0.71366,2.8427
42.62,1.9009,-0.59098,2.4919
42.64,1.6558,-0.45873,2.1145
42.66,1.377,-0.32955,1.7066
42.68,1.0503,-0.21419,1.2645
42.7,0.66537,-0.12066,0.78604
42.72,0.21697,-0.054013,0.27098
42.74,-0.29508,-0.016689,-0.27839
42.76,-0.86615,-0.011138,-0.85501
42.78,-1.4874,-0.035209,-1.4522
42.8,-2.1467,-0.08664,-2.0601
42.82,-2.829,-0.16299,-2.666
42.84,-3.5173,-0.26045,-3.2568
42.86,-4.193,-0.37318,-3.8198
42.88,-4.837,-0.49281,-4.3442
42.9,-5.4301,-0.60855,-4.8215
42.92,-5.9537,-0.70793,-5.2458
42.94,-6.3908,-0.77697,-5.6138
42.96,-6.726,-0.80383,-5.9222
42.98,-6.9462,-0.785,-6.1612
43,-7.0405,-0.72154,-6.3189
43.02,-7.0006,-0.62107,-6.3795
43.04,-6.8214,-0.49694,-6.3244
43.06,-6.5014,-0.36624,-6.1351
43.08,-6.044,-0.24704,-5.7969
43.1,-5.4588,-0.15541,-5.3034
43.12,-4.7626,-0.10309,-4.6595
43.14,-3.9805,-0.098328,-3.8822
43.16,-3.145,-0.13471,-3.0103
43.18,-2.295,-0.20348,-2.0915
43.2,-1.4728,-0.29208,-1.1808
43.22,-0.72041,-0.38645,-0.33396
43.24,-0.074626,-0.4731,0.39847
43.26,0.43689,-0.54077,0.97765
43.28,0.79921,-0.58135,1.3806
43.3,1.012,-0.59025,1.6022
43.32,1.0892,-0.56401,1.6532
43.34,1.0572,-0.50602,1.5632
43.36,0.9506,-0.42123,1.3718
43.38,0.80804,-0.31568,1.1237
43.4,0.6672,-0.19698,0.86418
43.42,0.56095,-0.07399,0.63494
43.44,0.51463,0.04372,0.47091
43.46,0.54494,0.14658,0.39835
43.48,0.6601,0.22607,0.43403
43.5,0.86101,0.27458,0.58642
43.52,1.1427,0.28854,0.85413
43.54,1.4954,0.27111,1.2243
43.56,1.9058,0.22788,1.6779
43.58,2.3563,0.16771,2.1886
43.6,2.8255,0.10166,2.7238
43.62,3.2877,0.041476,3.2462
43.64,3.7131,-0.0019692,3.715
43.66,4.0694,-0.019965,4.0894
43.68,4.3241,-0.006707,4.3308
43.7,4.4473,0.042021,4.4053
43.72,4.4155,0.12119,4.2943
43.74,4.2152,0.22523,3.99
43.76,3.8449,0.34605,3.4988
43.78,3.3162,0.47385,2.8424
43.8,2.6541,0.59787,2.0562
43.82,1.8939,0.70724,1.1867
43.84,1.0794,0.79179,0.28761
43.86,0.25831,0.84294,-0.58462
43.88,-0.52078,0.85176,-1.3725
43.9,-1.212,0.81734,-2.0293
43.92,-1.7745,0.74227,-2.5167
43.94,-2.1747,0.63211,-2.8068
43.96,-2.3878,0.49586,-2.8837
43.98,-2.3985,0.34513,-2.7436
44,-2.2024,0.19292,-2.3954
44.02,-1.8069,0.052289,-1.8591
44.04,-1.2314,-0.065017,-1.1663
44.06,-0.50801,-0.1482,-0.35981
44.08,0.31938,-0.19017,0.50955
44.1,1.1972,-0.19064,1.3879
44.12,2.0654,-0.1509,2.2163
44.14,2.8618,-0.075128,2.9369
44.16,3.5273,0.030095,3.4972
44.18,4.012,0.15627,3.8557
44.2,4.2798,0.29344,3.9863
44.22,4.3124,0.43056,3.8819
44.24,4.1118,0.55584,3.5559
44.26,3.6995,0.65499,3.0445
44.28,3.115,0.71873,2.3963
44.3,2.4111,0.73883,1.6723
44.32,1.6482,0.71033,0.93785
44.34,0.8878,0.63238,0.25542
44.36,0.18639,0.50888,-0.32249
44.38,-0.41046,0.34842,-0.75888
44.4,-0.87208,0.16369,-1.0358
44.42,-1.1849,-0.029768,-1.1552
44.44,-1.3527,-0.21367,-1.139
44.46,-1.3944,-0.37124,-1.0232
44.48,-1.3407,-0.49016,-0.85052
44.5,-1.229,-0.56207,-0.6669
44.52,-1.0982,-0.58348,-0.51477
44.54,-0.98387,-0.55561,-0.42826
44.56,-0.91348,-0.48387,-0.42961
44.58,-0.90418,-0.3768,-0.52738
44.6,-0.96153,-0.24485,-0.71668
44.62,-1.0802,-0.099239,-0.98093
44.64,-1.2458,0.047824,-1.2936
44.66,-1.4381,0.1858,-1.6239
44.68,-1.6338,0.30622,-1.94
44.7,-1.8097,0.40229,-2.212
44.72,-1.9445,0.46911,-2.4136
44.74,-2.02,0.50383,-2.5239
44.76,-2.0214,0.50577,-2.5272
44.78,-1.9369,0.47657,-2.4135
44.8,-1.7574,0.41991,-2.1773
44.82,-1.4765,0.34071,-1.8172
44.84,-1.0912,0.24863,-1.3399
44.86,-0.60336,0.15175,-0.75511
44.88,-0.021416,0.057953,-0.079369
44.9,0.63737,-0.02581,0.66318
44.92,1.3459,-0.094037,1.4399
44.94,2.0672,-0.14295,2.2102
44.96,2.7563,-0.17053,2.9269
44.98,3.3639,-0.17633,3.5402
45,3.8414,-0.15999,4.0014
45.02,4.1471,-0.12478,4.2719
45.04,4.2519,-0.074402,4.3263
45.06,4.1441,-0.01309,4.1572
45.08,3.8322,0.053877,3.7783
45.1,3.3445,0.12028,3.2242
45.12,2.7265,0.17928,2.5472
45.14,2.0357,0.22404,1.8117
45.16,1.3348,0.2486,1.0862
45.18,0.68379,0.2479,0.4359
45.2,0.13366,0.22052,-0.086851
45.22,-0.27941,0.17057,-0.44998
45.24,-0.53704,0.1042,-0.64123
45.26,-0.63928,0.030094,-0.66937
45.28,-0.60295,-0.041826,-0.56113
45.3,-0.45809,-0.10203,-0.35606
45.32,-0.24324,-0.143,-0.10023
45.34,-0.0004623,-0.16053,0.16007
45.36,0.22929,-0.15425,0.38355
45.38,0.40994,-0.12708,0.53702
45.4,0.51285,-0.088245,0.6011
45.42,0.51824,-0.04642,0.56466
45.44,0.4156,-0.0099765,0.42558
45.46,0.2034,0.014453,0.18894
45.48,-0.11167,0.022961,-0.13463
45.5,-0.51555,0.014732,-0.53029
45.52,-0.98786,-0.0082283,-0.97963
45.54,-1.5029,-0.041869,-1.461
45.56,-2.0307,-0.08121,-1.9495
45.58,-2.5388,-0.12078,-2.418
45.6,-2.9937,-0.15693,-2.8368
45.62,-3.3632,-0.18772,-3.1755
45.64,-3.6192,-0.21276,-3.4064
45.66,-3.7396,-0.23286,-3.5068
45.68,-3.7117,-0.24943,-3.4623
45.7,-3.5334,-0.26395,-3.2694
45.72,-3.2144,-0.27742,-2.937
45.74,-2.7762,-0.29004,-2.4862
45.76,-2.2507,-0.30108,-1.9496
45.78,-1.677,-0.30931,-1.3677
45.8,-1.0983,-0.3132,-0.78506
45.82,-0.55673,-0.31139,-0.24534
45.84,-0.08943,-0.303,0.21357
45.86,0.27603,-0.28789,0.56392
45.88,0.52449,-0.26684,0.79133
45.9,0.65479,-0.24155,0.89634
45.92,0.67941,-0.21459,0.894
45.94,0.6224,-0.18955,0.81195
45.96,0.51559,-0.17002,0.68561
45.98,0.39378,-0.15922,0.553
46,0.28949,-0.15966,0.44914
46.02,0.22812,-0.17265,0.40077
46.04,0.22424,-0.198,0.42223
46.06,0.27958,-0.23375,0.51333
46.08,0.38312,-0.27635,0.65948
46.1,0.51317,-0.32096,0.83413
46.12,0.64112,-0.36146,1.0026
46.14,0.73624,-0.39231,1.1286
46.16,0.77071,-0.40971,1.1804
46.18,0.72392,-0.41172,1.1356
46.2,0.58546,-0.39878,0.98424
46.22,0.35623,-0.37372,0.72996
46.24,0.047656,-0.34132,0.38898
46.26,-0.32087,-0.30751,-0.013361
46.28,-0.72557,-0.27835,-0.44721
46.3,-1.1422,-0.25942,-0.88279
46.32,-1.5496,-0.25413,-1.2955
46.34,-1.9317,-0.26194,-1.6698
46.36,-2.2787,-0.28019,-1.9985
46.38,-2.5855,-0.30393,-2.2816
46.4,-2.8503,-0.32672,-2.5235
46.42,-3.0709,-0.34172,-2.7292
46.44,-3.2428,-0.34267,-2.9001
46.46,-3.3569,-0.32497,-3.032
46.48,-3.3996,-0.28611,-3.1134
46.5,-3.3536,-0.22514,-3.1285
46.52,-3.2017,-0.14715,-3.0546
46.54,-2.9301,-0.0575,-2.8726
46.56,-2.5327,0.037206,-2.5699
46.58,-2.015,0.12993,-2.1449
46.6,-1.3956,0.21404,-1.6096
46.62,-0.70655,0.28398,-0.99053
46.64,0.0094018,0.33583,-0.32643
46.66,0.70291,0.36753,0.33538
46.68,1.3239,0.37769,0.94621
46.7,1.8279,0.36915,1.4587
46.72,2.1815,0.34548,1.8361
46.74,2.3675,0.31055,2.0569
46.76,2.3863,0.26845,2.1178
46.78,2.2566,0.22304,2.0335
46.8,2.0127,0.1776,1.8351
46.82,1.7005,0.13466,1.5658
46.84,1.3714,0.095949,1.2754
46.86,1.077,0.062823,1.0141
46.88,0.86265,0.036199,0.82645
46.9,0.76316,0.016553,0.7466
46.92,0.79892,0.0049459,0.79398
46.94,0.97434,0.0028548,0.97148
46.96,1.2777,0.012106,1.2656
46.98,1.6825,0.034587,1.6479
47,2.1505,0.071792,2.0788
47.02,2.6356,0.12426,2.5114
47.04,3.0881,0.1911,2.897
47.06,3.4595,0.26986,3.1896
47.08,3.7075,0.35412,3.3533
47.1,3.7996,0.43704,3.3626
47.12,3.7169,0.51086,3.206
47.14,3.4553,0.56796,2.8873
47.16,3.0265,0.60195,2.4245
47.18,2.457,0.60871,1.8482
47.2,1.7853,0.58711,1.1982
47.22,1.059,0.53938,0.51959
47.24,0.32984,0.46994,-0.1401
47.26,-0.3502,0.38833,-0.73852
47.28,-0.93353,0.30385,-1.2374
47.3,-1.3804,0.22492,-1.6053
47.32,-1.6616,0.15824,-1.8199
47.34,-1.7602,0.10793,-1.8681
47.36,-1.6719,0.075143,-1.7471
47.38,-1.4052,0.058195,-1.4634
47.4,-0.98019,0.053191,-1.0334
47.42,-0.42697,0.055035,-0.482
47.44,0.21594,0.057946,0.158
47.46,0.90414,0.057544,0.84659
47.48,1.59,0.051526,1.5385
47.5,2.2257,0.039625,2.1861
47.52,2.767,0.023473,2.7435
47.54,3.1762,0.0061361,3.1701
47.56,3.426,-0.0085712,3.4346
47.58,3.502,-0.016852,3.5188
47.6,3.4042,-0.015555,3.4198
47.62,3.1473,-0.0020783,3.1493
47.64,2.7588,0.022556,2.7363
47.66,2.2763,0.056489,2.2198
47.68,1.7424,0.096487,1.6459
47.7,1.1998,0.13841,1.0614
47.72,0.68622,0.1778,0.50843
47.74,0.22985,0.21048,0.019365
47.76,-0.15348,0.23319,-0.38667
47.78,-0.46127,0.24392,-0.70519
47.8,-0.70341,0.2414,-0.94481
47.82,-0.89952,0.22734,-1.1269
47.84,-1.075,0.20416,-1.2792
47.86,-1.2568,0.1744,-1.4312
47.88,-1.4687,0.14045,-1.6092
47.9,-1.7284,0.10399,-1.8324
47.92,-2.0446,0.065788,-2.1104
47.94,-2.4165,0.025678,-2.4422
47.96,-2.8338,-0.017067,-2.8167
47.98,-3.2781,-0.06331,-3.2148
48,-3.7254,-0.11302,-3.6124
48.02,-4.1481,-0.16452,-3.9836
48.04,-4.5177,-0.21469,-4.303
48.06,-4.8077,-0.25909,-4.5486
48.08,-4.9951,-0.29244,-4.7026
48.1,-5.0627,-0.30954,-4.7532
48.12,-5.0002,-0.30626,-4.6939
48.14,-4.8049,-0.28044,-4.5244
48.16,-4.4821,-0.23233,-4.2497
48.18,-4.0447,-0.16422,-3.8805
48.2,-3.5127,-0.083837,-3.4288
48.22,-2.9107,0.0014471,-2.9122
48.24,-2.2673,0.0839,-2.3512
48.26,-1.6118,0.15648,-1.7682
48.28,-0.97222,0.21367,-1.1859
48.3,-0.37347,0.25204,-0.62551
48.32,0.16483,0.27033,-0.1055
48.34,0.62936,0.26928,0.36007
48.36,1.0137,0.25019,0.76352
48.38,1.3184,0.21729,1.1011
48.4,1.55,0.17433,1.3756
48.42,1.7204,0.12445,1.5959
48.44,1.8451,0.070368,1.7747
48.46,1.9416,0.014332,1.9272
48.48,2.0277,-0.041748,2.0694
48.5,2.1197,-0.096141,2.2158
48.52,2.2308,-0.14714,2.378
48.54,2.3699,-0.19272,2.5626
48.56,2.5398,-0.23083,2.7706
48.58,2.7376,-0.26015,2.9978
48.6,2.9539,-0.27949,3.2334
48.62,3.1736,-0.28832,3.4619
48.64,3.3769,-0.28694,3.6638
48.66,3.5412,-0.27662,3.8178
48.68,3.6428,-0.25962,3.9025
48.7,3.6597,-0.23901,3.8987
48.72,3.5729,-0.21845,3.7913
48.74,3.3689,-0.20223,3.5711
48.76,3.041,-0.19343,3.2345
48.78,2.5905,-0.19405,2.7845
48.8,2.0265,-0.20456,2.2311
48.82,1.3667,-0.22355,1.5902
48.84,0.63605,-0.2478,0.88386
48.86,-0.1338,-0.27249,0.13869
48.88,-0.90632,-0.29182,-0.61449
48.9,-1.642,-0.2999,-1.3421
48.92,-2.301,-0.29039,-2.0106
48.94,-2.8458,-0.26093,-2.5849
48.96,-3.2444,-0.21205,-3.0324
48.98,-3.4734,-0.14697,-3.3265
49,-3.5205,-0.071769,-3.4487
49.02,-3.3861,0.0053741,-3.3914
49.04,-3.0843,0.075301,-3.1596
49.06,-2.6417,0.12926,-2.7709
49.08,-2.0949,0.1603,-2.2552
49.1,-1.4872,0.16337,-1.6506
49.12,-0.86357,0.13809,-1.0017
49.14,-0.26578,0.089819,-0.3556
49.16,0.27186,0.025369,0.24649
49.18,0.72598,-0.046833,0.77281
49.2,1.0858,-0.11818,1.204
49.22,1.3529,-0.18131,1.5342
49.24,1.539,-0.23114,1.7701
49.26,1.6625,-0.26552,1.9281
49.28,1.7442,-0.28503,2.0292
49.3,1.8025,-0.29206,2.0945
49.32,1.85,-0.29179,2.1418
49.34,1.8911,-0.28774,2.1789
49.36,1.9215,-0.28184,2.2033
49.38,1.929,-0.27373,2.2027
49.4,1.8963,-0.26076,2.1571
49.42,1.8045,-0.23848,2.0429
49.44,1.6362,-0.20175,1.838
49.46,1.3795,-0.1461,1.5256
49.48,1.0296,-0.067787,1.0974
49.5,0.59001,0.030743,0.55926
49.52,0.072108,0.14355,-0.07144
49.54,-0.50581,0.26166,-0.76747
49.56,-1.1206,0.3737,-1.4943
49.58,-1.7463,0.46745,-2.2138
49.6,-2.3558,0.53178,-2.8876
49.62,-2.9221,0.55845,-3.4806
49.64,-3.4192,0.54355,-3.9627
49.66,-3.8223,0.48701,-4.3093
49.68,-4.1088,0.39584,-4.5046
49.7,-4.2584,0.2831,-4.5415
49.72,-4.2548,0.16183,-4.4166
49.74,-4.0876,0.045054,-4.1327
49.76,-3.7544,-0.056145,-3.6982
49.78,-3.2628,-0.13414,-3.1286
49.8,-2.6326,-0.18559,-2.447
49.82,-1.8958,-0.21141,-1.6844
49.84,-1.0959,-0.21595,-0.87992
49.86,-0.28479,-0.20546,-0.07933
49.88,0.48131,-0.18865,0.66996
49.9,1.1477,-0.17129,1.319
49.92,1.6668,-0.15687,1.8237
49.94,2.0039,-0.14628,2.1502
49.96,2.1409,-0.13808,2.279
49.98,2.0789,-0.12933,2.2083
50,1.8376,-0.11668,1.9543
50.02,1.4532,-0.097483,1.5507
50.04,0.97395,-0.070201,1.0441
50.06,0.45448,-0.036468,0.49095
50.08,-0.050053,0.00038436,-0.050437
50.1,-0.48993,0.036019,-0.52595
50.12,-0.82562,0.065816,-0.89144
50.14,-1.0312,0.085808,-1.117
50.16,-1.0961,0.093453,-1.1895
50.18,-1.0252,0.088103,-1.1133
50.2,-0.83752,0.071098,-0.90862
50.22,-0.5635,0.045313,-0.60881
50.24,-0.24154,0.01536,-0.2569
50.26,0.086195,-0.013926,0.10012
50.28,0.37819,-0.038762,0.41695
50.3,0.59797,-0.056612,0.65459
50.32,0.71814,-0.066549,0.78469
50.34,0.72354,-0.069309,0.79285
50.36,0.61334,-0.067051,0.68039
50.38,0.40157,-0.062858,0.46442
50.4,0.11596,-0.060109,0.17607
50.42,-0.20491,-0.062162,-0.14275
50.44,-0.51614,-0.07032,-0.44582
50.46,-0.7719,-0.084439,-0.68746
50.48,-0.93136,-0.10271,-0.82865
50.5,-0.96413,-0.12193,-0.84221
50.52,-0.85443,-0.13802,-0.71642
50.54,-0.60338,-0.14677,-0.45661
50.56,-0.22895,-0.1446,-0.084352
50.58,0.2364,-0.12917,0.36557
50.6,0.75017,-0.099005,0.84918
50.62,1.2656,-0.056218,1.3219
50.64,1.7381,-0.0040394,1.7421
50.66,2.1306,0.053745,2.0769
50.68,2.4186,0.11317,2.3055
50.7,2.5922,0.17072,2.4215
50.72,2.6565,0.2238,2.4327
50.74,2.6292,0.2709,2.3583
50.76,2.5376,0.31157,2.226
50.78,2.4128,0.34584,2.067
50.8,2.2852,0.37428,1.9109
50.82,2.1794,0.39752,1.7819
50.84,2.1114,0.41537,1.696
50.86,2.0862,0.42705,1.6591
50.88,2.0982,0.4313,1.6669
50.9,2.1327,0.42671,1.706
50.92,2.1689,0.41204,1.7569
50.94,2.1834,0.38666,1.7967
50.96,2.1538,0.35069,1.8031
50.98,2.0619,0.3049,1.757
51,1.896,0.25244,1.6436
51.02,1.6525,0.19639,1.4561
51.04,1.3355,0.14015,1.1953
51.06,0.95638,0.087189,0.86919
51.08,0.53243,0.04069,0.49174
51.1,0.084788,0.0032882,0.0815
51.12,-0.36334,-0.023085,-0.34025
51.14,-0.78853,-0.037286,-0.75125
51.16,-1.1687,-0.038144,-1.1306
51.18,-1.4844,-0.026761,-1.4576
51.2,-1.7197,-0.0045809,-1.7151
51.22,-1.8635,0.026673,-1.8902
51.24,-1.9098,0.064837,-1.9747
51.26,-1.8584,0.10742,-1.9658
51.28,-1.7151,0.15177,-1.8669
51.3,-1.4922,0.19518,-1.6873
51.32,-1.207,0.23518,-1.4422
51.34,-0.88199,0.26942,-1.1514
51.36,-0.54227,0.29623,-0.8385
51.38,-0.21408,0.31527,-0.52935
51.4,0.077682,0.32656,-0.24887
51.42,0.31176,0.33054,-0.018779
51.44,0.47259,0.32775,0.14484
51.46,0.55186,0.31841,0.23345
51.48,0.54917,0.30201,0.24717
51.5,0.47202,0.27706,0.19496
51.52,0.33476,0.24107,0.093691
51.54,0.15688,0.18981,-0.032932
51.56,-0.039199,0.12158,-0.16078
51.58,-0.23062,0.035152,-0.26577
51.6,-0.39656,-0.068363,-0.3282
51.62,-0.52034,-0.18478,-0.33556
51.64,-0.59104,-0.30664,-0.2844
51.66,-0.60441,-0.42361,-0.18081
51.68,-0.56311,-0.52357,-0.039546
51.7,-0.47616,-0.59433,0.11817
51.72,-0.35779,-0.62248,0.26469
51.74,-0.22582,-0.60354,0.37772
51.76,-0.099702,-0.53858,0.43887
51.78,0.0015175,-0.43384,0.43536
51.8,0.061211,-0.30099,0.3622
51.82,0.066891,-0.15554,0.22243
51.84,0.011569,-0.014569,0.026138
51.86,-0.10536,0.10589,-0.21126
51.88,-0.2778,0.19332,-0.47111
51.9,-0.49312,0.23892,-0.73204
51.92,-0.733,0.24173,-0.97473
51.94,-0.97467,0.20969,-1.1844
51.96,-1.1927,0.15259,-1.3453
51.98,-1.3613,0.08183,-1.4431
52,-1.4565,0.0080082,-1.4645
52.02,-1.459,-0.061177,-1.3978
52.04,-1.3564,-0.12222,-1.2342
52.06,-1.1456,-0.17603,-0.96953
52.08,-0.83327,-0.22718,-0.60609
52.1,-0.43708,-0.28288,-0.15419
52.12,0.015897,-0.34887,0.36476
52.14,0.49109,-0.42771,0.91879
52.16,0.94979,-0.51759,1.4674
52.18,1.3533,-0.61194,1.9652
52.2,1.667,-0.70026,2.3672
52.22,1.8646,-0.7698,2.6344
52.24,1.9311,-0.80807,2.7392
52.26,1.8641,-0.80529,2.6694
52.28,1.6735,-0.75362,2.4272
52.3,1.3802,-0.65757,2.0378
52.32,1.0119,-0.527,1.5389
52.34,0.59983,-0.37549,0.97531
52.36,0.17378,-0.21906,0.39285
52.38,-0.24115,-0.07354,-0.16761
52.4,-0.62742,0.048079,-0.6755
52.42,-0.97608,0.13752,-1.1136
52.44,-1.2865,0.19223,-1.4788
52.46,-1.565,0.21432,-1.7793
52.48,-1.8219,0.21204,-2.034
52.5,-2.0695,0.1969,-2.2664
52.52,-2.3187,0.1784,-2.4971
52.54,-2.5775,0.16366,-2.7411
52.56,-2.849,0.15608,-3.005
52.58,-3.1312,0.15504,-3.2862
52.6,-3.4168,0.15634,-3.5731
52.62,-3.6934,0.15356,-3.847
52.64,-3.9449,0.13966,-4.0846
52.66,-4.1522,0.1077,-4.2599
52.68,-4.295,0.056857,-4.3518
52.7,-4.353,-0.010707,-4.3423
52.72,-4.3086,-0.088981,-4.2196
52.74,-4.1483,-0.16898,-3.9793
52.76,-3.8649,-0.24022,-3.6247
52.78,-3.4597,-0.29246,-3.1673
52.8,-2.9428,-0.31749,-2.6253
52.82,-2.3335,-0.31054,-2.0229
52.84,-1.659,-0.26913,-1.3899
52.86,-0.95225,-0.19945,-0.7528
52.88,-0.24813,-0.11018,-0.13795
52.9,0.41997,-0.011271,0.43125
52.92,1.0242,0.087069,0.93714
52.94,1.5452,0.17595,1.3693
52.96,1.9741,0.24911,1.725
52.98,2.3124,0.30361,2.0088
53,2.5709,0.33989,2.2311
53.02,2.7669,0.36083,2.4061
53.04,2.9203,0.37182,2.5484
53.06,3.0497,0.37868,2.671
53.08,3.1695,0.38514,2.7843
53.1,3.2867,0.39276,2.8939
53.12,3.4004,0.40054,2.9999
53.14,3.5021,0.40513,3.097
53.16,3.5772,0.40163,3.1755
53.18,3.6077,0.38471,3.223
53.2,3.5753,0.34968,3.2256
53.22,3.4642,0.2927,3.1715
53.24,3.2637,0.21634,3.0473
53.26,2.9695,0.12496,2.8446
53.28,2.5852,0.025787,2.5594
53.3,2.1219,-0.071926,2.1938
53.32,1.5975,-0.15812,1.7556
53.34,1.0362,-0.22335,1.2595
53.36,0.46625,-0.26013,0.72638
53.38,-0.080929,-0.26411,0.18318
53.4,-0.57325,-0.23281,-0.34045
53.42,-0.97987,-0.17226,-0.80761
53.44,-1.2735,-0.091099,-1.1824
53.46,-1.4331,0.00024767,-1.4333
53.48,-1.4458,0.090319,-1.5362
53.5,-1.3096,0.16816,-1.4778
53.52,-1.0341,0.22483,-1.2589
53.54,-0.64101,0.25459,-0.8956
53.56,-0.16303,0.25566,-0.41869
53.58,0.35878,0.22953,0.12925
53.6,0.87885,0.18279,0.69606
53.62,1.352,0.12545,1.2265
53.64,1.7382,0.066897,1.6713
53.66,2.0078,0.01571,1.9921
53.68,2.1444,-0.021707,2.1661
53.7,2.1466,-0.042061,2.1887
53.72,2.0275,-0.045566,2.0731
53.74,1.8122,-0.03574,1.8479
53.76,1.5329,-0.018654,1.5516
53.78,1.2246,-0.0024325,1.2271
53.8,0.91884,0.0053306,0.91351
53.82,0.63963,-0.00064218,0.64028
53.84,0.40052,-0.022758,0.42328
53.86,0.20358,-0.059984,0.26356
53.88,0.040533,-0.10786,0.1484
53.9,-0.10444,-0.15913,0.054697
53.92,-0.25082,-0.20485,-0.045972
53.94,-0.41757,-0.23587,-0.18171
53.96,-0.61933,-0.24256,-0.37677
53.98,-0.86365,-0.22114,-0.64251
54,-1.1496,-0.17195,-0.97762
54.02,-1.4676,-0.099038,-1.3685
54.04,-1.8006,-0.010106,-1.7905
54.06,-2.1263,0.084647,-2.211
54.08,-2.4188,0.17415,-2.593
54.1,-2.6517,0.24825,-2.8999
54.12,-2.7997,0.2993,-3.099
54.14,-2.8412,0.32234,-3.1635
54.16,-2.7591,0.31776,-3.0768
54.18,-2.5431,0.2917,-2.8348
54.2,-2.1902,0.25138,-2.4416
54.22,-1.7064,0.20497,-1.9113
54.24,-1.1063,0.15993,-1.2662
54.26,-0.41404,0.12174,-0.53578
54.28,0.33815,0.09306,0.24509
54.3,1.1116,0.073664,1.0379
54.32,1.8637,0.060988,1.8028
54.34,2.5519,0.05099,2.5009
54.36,3.1367,0.039516,3.0972
54.38,3.586,0.024382,3.5616
54.4,3.8779,0.0055535,3.8723
54.42,4.0027,-0.014764,4.0175
54.44,3.9639,-0.032638,3.9965
54.46,3.777,-0.043392,3.8204
54.48,3.468,-0.042828,3.5108
54.5,3.0698,-0.028405,3.0982
54.52,2.6191,0.00063805,2.6184
54.54,2.152,0.040152,2.1118
54.56,1.7006,0.084015,1.6166
54.58,1.2903,0.12499,1.1653
54.6,0.93714,0.15576,0.78138
54.62,0.64722,0.17033,0.47689
54.64,0.41671,0.16518,0.25153
54.66,0.2331,0.14002,0.093076
54.68,0.077509,0.097889,-0.02038
54.7,-0.072264,0.044522,-0.11679
54.72,-0.23823,-0.011548,-0.22668
54.74,-0.43864,-0.061991,-0.37665
54.76,-0.68483,-0.10043,-0.5844
54.78,-0.97896,-0.12302,-0.85594
54.8,-1.3129,-0.12901,-1.1839
54.82,-1.6689,-0.12067,-1.5483
54.84,-2.0213,-0.10266,-1.9186
54.86,-2.3398,-0.080819,-2.259
54.88,-2.5938,-0.060917,-2.5329
54.9,-2.7565,-0.047868,-2.7086
54.92,-2.8091,-0.04282,-2.7663
54.94,-2.7436,-0.044478,-2.6991
54.96,-2.564,-0.049347,-2.5146
54.98,-2.2862,-0.052687,-2.2335
55,-1.936,-0.049768,-1.8862
55.02,-1.5458,-0.037111,-1.5087
55.04,-1.15,-0.01346,-1.1366
55.06,-0.7813,0.019756,-0.80105
55.08,-0.46625,0.058524,-0.52477
55.1,-0.22272,0.096063,-0.31879
55.12,-0.058333,0.12576,-0.1841
55.14,0.029537,0.14195,-0.11241
55.16,0.052276,0.14083,-0.088551
55.18,0.027475,0.1211,-0.093627
55.2,-0.024326,0.0841,-0.10843
55.22,-0.083076,0.033364,-0.11644
55.24,-0.13233,-0.026135,-0.1062
55.26,-0.16165,-0.088902,-0.072749
55.28,-0.16791,-0.14955,-0.018365
55.3,-0.15551,-0.20452,0.049008
55.32,-0.13537,-0.2519,0.11652
55.34,-0.12305,-0.29109,0.16803
55.36,-0.13613,-0.32232,0.18618
55.38,-0.19141,-0.34604,0.15463
55.4,-0.30217,-0.36236,0.060188
55.42,-0.47595,-0.37065,-0.1053
55.44,-0.71308,-0.36943,-0.34364
55.46,-1.006,-0.35586,-0.65015
55.48,-1.3397,-0.32902,-1.0107
55.5,-1.6928,-0.28813,-1.4047
55.52,-2.0394,-0.23396,-1.8055
55.54,-2.3515,-0.16914,-2.1823
55.56,-2.6012,-0.098159,-2.5031
55.58,-2.7639,-0.026979,-2.7369
55.6,-2.8202,0.037703,-2.8579
55.62,-2.7581,0.089401,-2.8475
55.64,-2.5747,0.12135,-2.696
55.66,-2.2766,0.13123,-2.4079
55.68,-1.8804,0.11927,-1.9997
55.7,-1.4108,0.087866,-1.4987
55.72,-0.89923,0.041442,-0.94067
55.74,-0.3803,-0.014355,-0.36595
55.76,0.11147,-0.073638,0.1851
55.78,0.5456,-0.13123,0.67683
55.8,0.89911,-0.1834,1.0825
55.82,1.159,-0.22789,1.3869
55.84,1.3237,-0.2645,1.5882
55.86,1.4024,-0.29477,1.6972
55.88,1.4133,-0.32011,1.7334
55.9,1.38,-0.34144,1.7214
55.92,1.3278,-0.35847,1.6862
55.94,1.2791,-0.36952,1.6487
55.96,1.2504,-0.37155,1.6219
55.98,1.2492,-0.36074,1.61
56,1.2743,-0.33311,1.6074
56.02,1.316,-0.28441,1.6004
56.04,1.3592,-0.2156,1.5748
56.06,1.3862,-0.12879,1.515
56.08,1.3805,-0.028683,1.4092
56.1,1.33,0.077913,1.2521
56.12,1.2294,0.18287,1.0465
56.14,1.0807,0.27787,0.8028
56.16,0.89365,0.35549,0.53816
56.18,0.68428,0.41023,0.27405
56.2,0.47268,0.43739,0.035289
56.22,0.28075,0.43845,-0.15771
56.24,0.12958,0.41682,-0.28724
56.26,0.03722,0.37709,-0.33987
56.28,0.016716,0.32462,-0.30791
56.3,0.074766,0.26465,-0.18988
56.32,0.21089,0.20151,0.0093817
56.34,0.41725,0.1382,0.27905
56.36,0.67912,0.076333,0.60279
56.38,0.9761,0.016561,0.95954
56.4,1.2839,-0.040937,1.3249
56.42,1.5769,-0.095669,1.6726
56.44,1.8306,-0.14594,1.9766
56.46,2.0247,-0.18865,2.2134
56.48,2.1451,-0.21937,2.3645
56.5,2.1855,-0.23285,2.4184
56.52,2.1478,-0.2239,2.3717
56.54,2.0412,-0.18842,2.2296
56.56,1.8799,-0.12428,2.0042
56.58,1.6808,-0.031127,1.7119
56.6,1.46,0.083419,1.3766
56.62,1.2301,0.21084,1.0192
56.64,0.99815,0.34026,0.65789
56.66,0.76506,0.45977,0.30529
56.68,0.5259,0.55791,-0.032004
56.7,0.27177,0.62515,-0.35338
56.72,-0.0076675,0.65523,-0.6629
56.74,-0.32128,0.64591,-0.96719
56.76,-0.67382,0.59709,-1.2709
56.78,-1.0639,0.5175,-1.5814
56.8,-1.4831,0.41721,-1.9003
56.82,-1.9159,0.30678,-2.2227
56.84,-2.341,0.19657,-2.5376
56.86,-2.7332,0.095392,-2.8286
56.88,-3.0658,0.0094842,-3.0753
56.9,-3.3134,-0.058021,-3.2554
56.92,-3.4543,-0.10711,-3.3472
56.94,-3.4729,-0.13993,-3.333
56.96,-3.3614,-0.16122,-3.2001
56.98,-3.1207,-0.17648,-2.9442
57,-2.7611,-0.18951,-2.5716
57.02,-2.3017,-0.20228,-2.0994
57.04,-1.7689,-0.21444,-1.5545
57.06,-1.1949,-0.22333,-0.9716
57.08,-0.61434,-0.22452,-0.38982
57.1,-0.061448,-0.21275,0.1513
57.12,0.43311,-0.18294,0.61604
57.14,0.84521,-0.13035,0.97556
57.16,1.1594,-0.056665,1.2161
57.18,1.3702,0.034545,1.3357
57.2,1.4818,0.13643,1.3454
57.22,1.507,0.2396,1.2674
57.24,1.4649,0.33336,1.1315
57.26,1.378,0.40717,0.97084
57.28,1.2695,0.45222,0.81726
57.3,1.16,0.46269,0.69728
57.32,1.0657,0.4343,0.63136
57.34,0.9968,0.37173,0.62507
57.36,0.95722,0.28222,0.675
57.38,0.94473,0.17473,0.77
57.4,0.95199,0.059293,0.8927
57.42,0.96805,-0.054301,1.0223
57.44,0.9799,-0.15772,1.1376
57.46,0.97429,-0.24486,1.2192
57.48,0.93943,-0.31216,1.2516
57.5,0.86652,-0.35771,1.2242
57.52,0.75117,-0.38227,1.1334
57.54,0.59439,-0.38891,0.9833
57.56,0.40309,-0.37993,0.78303
57.58,0.19,-0.35734,0.54734
57.6,-0.027289,-0.32263,0.29534
57.62,-0.22796,-0.27684,0.048883
57.64,-0.39042,-0.22088,-0.16953
57.66,-0.49512,-0.156,-0.33912
57.68,-0.52746,-0.084172,-0.44329
57.7,-0.48022,-0.0087006,-0.47152
57.72,-0.3551,0.065359,-0.42046
57.74,-0.16296,0.13265,-0.29561
57.76,0.077329,0.18763,-0.1103
57.78,0.34141,0.22531,0.1161
57.8,0.6029,0.24211,0.36079
57.82,0.8372,0.23648,0.60072
57.84,1.0251,0.20938,0.81574
57.86,1.1554,0.16422,0.99121
57.88,1.2261,0.10615,1.12
57.9,1.244,0.04338,1.2006
57.92,1.2226,-0.016805,1.2394
57.94,1.1793,-0.068389,1.2477
57.96,1.1314,-0.10731,1.2387
57.98,1.0927,-0.132,1.2247
58,1.0706,-0.14354,1.2141
58.02,1.0647,-0.14522,1.21
58.04,1.067,-0.14185,1.2088
58.06,1.0627,-0.13881,1.2016
58.08,1.0338,-0.14098,1.1748
58.1,0.96147,-0.15065,1.1121
58.12,0.83003,-0.16774,0.99776
58.14,0.62967,-0.18977,0.81943
58.16,0.35852,-0.2123,0.57082
58.18,0.023473,-0.2298,0.25327
58.2,-0.36026,-0.23669,-0.12357
58.22,-0.77073,-0.22852,-0.54221
58.24,-1.1817,-0.20267,-0.97905
58.26,-1.5657,-0.15842,-1.4073
58.28,-1.897,-0.1007,-1.7963
58.3,-2.1544,-0.035303,-2.1191
58.32,-2.3237,0.030565,-2.3542
58.34,-2.3984,0.089299,-2.4877
58.36,-2.3809,0.13402,-2.5149
58.38,-2.2809,0.15954,-2.4405
58.4,-2.1149,0.16309,-2.278
58.42,-1.903,0.14467,-2.0477
58.44,-1.6672,0.10604,-1.7732
58.46,-1.4283,0.053913,-1.4822
58.48,-1.2038,-0.0044994,-1.1993
58.5,-1.0062,-0.06189,-0.94428
58.52,-0.84196,-0.11143,-0.73053
58.54,-0.71174,-0.14759,-0.56414
58.56,-0.61092,-0.16674,-0.44418
58.58,-0.53128,-0.16749,-0.3638
58.6,-0.46289,-0.15067,-0.31222
58.62,-0.39614,-0.11871,-0.27742
58.64,-0.3236,-0.076402,-0.2472
58.66,-0.24143,-0.029587,-0.21184
58.68,-0.15013,0.016635,-0.16676
58.7,-0.054554,0.057814,-0.11237
58.72,0.036674,0.090564,-0.05389
58.74,0.11243,0.11279,-0.00036066
58.76,0.16064,0.12369,0.036951
58.78,0.17011,0.12364,0.046466
58.8,0.13218,0.11382,0.018361
58.82,0.04228,0.095733,-0.053453
58.84,-0.099066,0.07227,-0.17134
58.86,-0.28572,0.045551,-0.33127
58.88,-0.50606,0.017515,-0.52357
58.9,-0.74381,-0.010178,-0.73364
58.92,-0.97949,-0.0362,-0.94329
58.94,-1.1923,-0.059585,-1.1327
58.96,-1.3624,-0.079735,-1.2826
58.98,-1.4731,-0.096418,-1.3767
59,-1.513,-0.10954,-1.4035
59.02,-1.4773,-0.1197,-1.3576
59.04,-1.3681,-0.12753,-1.2406
59.06,-1.1947,-0.13358,-1.0612
59.08,-0.97164,-0.13823,-0.83341
59.1,-0.71695,-0.14157,-0.57538
59.12,-0.44979,-0.14332,-0.30647
59.14,-0.18783,-0.14281,-0.045016
59.16,0.054829,-0.13908,0.19391
59.18,0.26897,-0.13081,0.39978
59.2,0.45078,-0.11684,0.56762
59.22,0.60135,-0.096726,0.69807
59.24,0.72543,-0.070364,0.79579
59.26,0.82968,-0.038311,0.86799
59.28,0.92078,-0.0018629,0.92265
59.3,1.0038,0.036968,0.96682
59.32,1.081,0.075547,1.0054
59.34,1.1513,0.1108,1.0405
59.36,1.2106,0.13939,1.0712
59.38,1.2525,0.1573,1.0952
59.4,1.2693,0.16273,1.1066
59.42,1.2536,0.15437,1.0993
59.44,1.1995,0.13226,1.0672
59.46,1.1038,0.098038,1.0058
59.48,0.96697,0.05493,0.91204
59.5,0.79364,0.0075282,0.78612
59.52,0.59274,-0.038678,0.63142
59.54,0.37714,-0.077971,0.45511
59.56,0.16288,-0.1041,0.26698
59.58,-0.032163,-0.11377,0.081603
59.6,-0.18998,-0.1059,-0.084085
59.62,-0.29444,-0.081499,-0.21294
59.64,-0.33336,-0.043812,-0.28955
59.66,-0.30037,0.0021828,-0.30255
59.68,-0.19615,0.050516,-0.24666
59.7,-0.02892,0.09515,-0.12407
59.72,0.18619,0.1309,0.055298
59.74,0.42882,0.15363,0.27519
59.76,0.6759,0.16186,0.51404
59.78,0.90472,0.15743,0.74728
59.8,1.0961,0.14344,0.95262
59.82,1.2368,0.12424,1.1126
59.84,1.3216,0.10464,1.2169
59.86,1.3531,0.089101,1.264
59.88,1.3412,0.080978,1.2603
59.9,1.301,0.081986,1.219
59.92,1.2494,0.091989,1.1575
59.94,1.2024,0.10902,1.0934
59.96,1.1717,0.12852,1.0432
59.98,1.163,0.14591,1.0171
60,1.1744,0.15666,1.0178
60.02,1.1971,0.15718,1.0399
60.04,1.2166,0.14545,1.0711
60.06,1.215,0.12154,1.0935
60.08,1.1746,0.087746,1.0868
60.1,1.0804,0.048316,1.0321
60.12,0.92382,0.0093437,0.91448
60.14,0.7044,-0.022463,0.72686
60.16,0.43139,-0.041685,0.47308
60.18,0.12359,-0.04452,0.16811
60.2,-0.19203,-0.029444,-0.16258
60.22,-0.483,0.0025089,-0.4855
60.24,-0.71504,0.047876,-0.76292
60.26,-0.85645,0.10128,-0.95774
60.28,-0.88249,0.15625,-1.0387
60.3,-0.77932,0.20568,-0.98501
60.32,-0.54678,0.24309,-0.78987
60.34,-0.19953,0.26481,-0.46434
60.36,0.23373,0.26893,-0.035203
60.38,0.71294,0.25562,0.45732
60.4,1.1911,0.22686,0.96423
60.42,1.6196,0.18597,1.4336
60.44,1.9541,0.13706,1.817
60.46,2.1596,0.084383,2.0752
60.48,2.2144,0.031893,2.1825
60.5,2.1121,-0.016766,2.1288
60.52,1.8613,-0.059576,1.9209
60.54,1.4839,-0.095368,1.5793
60.56,1.011,-0.12371,1.1347
60.58,0.47862,-0.14467,0.62328
60.6,-0.077233,-0.1585,0.081263
60.62,-0.62447,-0.16541,-0.45906
60.64,-1.138,-0.16542,-0.97255
60.66,-1.6011,-0.15827,-1.4428
60.68,-2.0054,-0.14297,-1.8624
60.7,-2.3498,-0.1195,-2.2303
60.72,-2.6381,-0.088052,-2.55
60.74,-2.8765,-0.049338,-2.8272
60.76,-3.0715,-0.0049379,-3.0665
60.78,-3.2277,0.042665,-3.2703
60.8,-3.347,0.09023,-3.4373
60.82,-3.4284,0.13408,-3.5625
60.84,-3.468,0.17058,-3.6386
60.86,-3.4608,0.19611,-3.6569
60.88,-3.4014,0.20834,-3.6097
60.9,-3.2857,0.20727,-3.493
60.92,-3.1123,0.19368,-3.306
60.94,-2.8825,0.16941,-3.0519
60.96,-2.6014,0.13688,-2.7383
60.98,-2.2766,0.098599,-2.3752
61,-1.9182,0.05655,-1.9747
61.02,-1.537,0.011858,-1.5489
61.04,-1.1437,-0.035422,-1.1083
61.06,-0.74746,-0.086457,-0.661
61.08,-0.35542,-0.14236,-0.21306
61.1,0.027822,-0.20416,0.23198
61.12,0.3999,-0.27191,0.6718
61.14,0.75995,-0.34416,1.1041
61.16,1.1076,-0.41766,1.5253
61.18,1.442,-0.48743,1.9294
61.2,1.7603,-0.54715,2.3074
61.22,2.0575,-0.58994,2.6474
61.24,2.3261,-0.60737,2.9335
61.26,2.5563,-0.59547,3.1518
61.28,2.7368,-0.55277,3.2896
61.3,2.8562,-0.48038,3.3366
61.32,2.9043,-0.38257,3.2869
61.34,2.8732,-0.26629,3.1395
61.36,2.759,-0.14042,2.8994
61.38,2.562,-0.014621,2.5767
61.4,2.288,0.10182,2.1862
61.42,1.9477,0.20017,1.7475
61.44,1.5562,0.27434,1.2819
61.46,1.1329,0.32289,0.81002
61.48,0.69953,0.34601,0.35351
61.5,0.27885,0.34593,-0.067075
61.52,-0.10711,0.32613,-0.43324
61.54,-0.43904,0.29066,-0.7297
61.56,-0.70209,0.24343,-0.94552
61.58,-0.88729,0.1878,-1.0751
61.6,-0.99241,0.12633,-1.1187
61.62,-1.0221,0.060822,-1.0829
61.64,-0.98713,-0.0068521,-0.98028
61.66,-0.9029,-0.075269,-0.82763
61.68,-0.78737,-0.14274,-0.64462
61.7,-0.65869,-0.20716,-0.45153
61.72,-0.533,-0.26596,-0.26704
61.74,-0.42267,-0.31622,-0.10645
61.76,-0.33534,-0.35492,0.019578
61.78,-0.27394,-0.37923,0.10529
61.8,-0.23745,-0.38555,0.14809
61.82,-0.22244,-0.37317,0.15072
61.84,-0.22476,-0.34217,0.11741
61.86,-0.24119,-0.29356,0.052362
61.88,-0.27056,-0.22957,-0.040993
61.9,-0.3141,-0.15362,-0.16048
61.92,-0.37503,-0.070083,-0.30494
61.94,-0.45741,0.016096,-0.47351
61.96,-0.5646,0.099801,-0.6644
61.98,-0.69757,0.17582,-0.8734
62,-0.85359,0.23981,-1.0934
62.02,-1.0254,0.28974,-1.3152
62.04,-1.2013,0.32465,-1.526
62.06,-1.366,0.34495,-1.7109
62.08,-1.5017,0.35214,-1.8539
62.1,-1.5909,0.34837,-1.9393
62.12,-1.6178,0.33598,-1.9538
62.14,-1.5706,0.31693,-1.8875
62.16,-1.4433,0.2925,-1.7358
62.18,-1.2368,0.26277,-1.4996
62.2,-0.95908,0.22776,-1.1868
62.22,-0.62486,0.18672,-0.81158
62.24,-0.25448,0.13901,-0.39349
62.26,0.12802,0.084632,0.043389
62.28,0.49719,0.024594,0.47259
62.3,0.82878,-0.038822,0.8676
62.32,1.1023,-0.10206,1.2044
62.34,1.3033,-0.16053,1.4638
62.36,1.4248,-0.20802,1.6328
62.38,1.4679,-0.23961,1.7075
62.4,1.4418,-0.25155,1.6934
62.42,1.3617,-0.2416,1.6033
62.44,1.2469,-0.20964,1.4565
62.46,1.1174,-0.15796,1.2754
62.48,0.99136,-0.091098,1.0825
62.5,0.88184,-0.015419,0.89726
62.52,0.7951,0.061647,0.73346
62.54,0.72991,0.13201,0.59789
62.56,0.67808,0.18831,0.48977
62.58,0.62648,0.22649,0.39999
62.6,0.55982,0.2447,0.31511
62.62,0.46405,0.24375,0.22031
62.64,0.32962,0.22681,0.10281
62.66,0.15396,0.19885,-0.04489
62.68,-0.057162,0.16564,-0.2228
62.7,-0.28978,0.13277,-0.42255
62.72,-0.52328,0.10482,-0.6281
62.74,-0.73327,0.085016,-0.81828
62.76,-0.89504,0.072998,-0.96803
62.78,-0.98728,0.066839,-1.0541
62.8,-0.99525,0.063163,-1.0584
62.82,-0.91285,0.057906,-0.97076
62.84,-0.74348,0.047183,-0.79066
62.86,-0.49929,0.028094,-0.52738
62.88,-0.19931,-0.00064275,-0.19867
62.9,0.13336,-0.038347,0.1717
62.92,0.47465,-0.082473,0.55712
62.94,0.80242,-0.12776,0.93018
62.96,1.0986,-0.1685,1.2671
62.98,1.3505,-0.19897,1.5495
63,1.5507,-0.21413,1.7648
63.02,1.6963,-0.21043,1.9067
63.04,1.7875,-0.18638,1.9739
63.06,1.8262,-0.1429,1.9691
63.08,1.814,-0.083288,1.8973
63.1,1.7516,-0.012819,1.7644
63.12,1.6386,0.060821,1.5778
63.14,1.474,0.12978,1.3442
63.16,1.2568,0.18736,1.0694
63.18,0.98776,0.22844,0.75932
63.2,0.67033,0.25012,0.42021
63.22,0.31168,0.25206,0.059621
63.24,-0.076851,0.23645,-0.3133
63.26,-0.47994,0.20748,-0.68742
63.28,-0.87892,0.1706,-1.0495
63.3,-1.253,0.13186,-1.3849
63.32,-1.5809,0.096504,-1.6774
63.34,-1.8422,0.067515,-1.9098
63.36,-2.0196,0.045742,-2.0653
63.38,-2.1,0.029945,-2.1299
63.4,-2.0764,0.017232,-2.0936
63.42,-1.9488,0.0038379,-1.9527
63.44,-1.7249,-0.013911,-1.711
63.46,-1.4197,-0.038632,-1.381
63.48,-1.0552,-0.071539,-0.98364
63.5,-0.65844,-0.11029,-0.54815
63.52,-0.25938,-0.1506,-0.10878
63.54,0.11213,-0.18677,0.2989
63.56,0.4294,-0.21249,0.64188
63.58,0.67179,-0.22191,0.89369
63.6,0.82707,-0.21073,1.0378
63.62,0.89267,-0.17705,1.0697
63.64,0.87566,-0.12183,0.9975
63.66,0.7915,-0.048485,0.83999
63.68,0.66153,0.035799,0.62573
63.7,0.50978,0.122,0.38778
63.72,0.35952,0.20155,0.15796
63.74,0.23015,0.26663,-0.036473
63.76,0.13495,0.31101,-0.17606
63.78,0.079888,0.33079,-0.2509
63.8,0.063842,0.32469,-0.26085
63.82,0.079863,0.29407,-0.21421
63.84,0.11733,0.24253,-0.1252
63.86,0.16445,0.17526,-0.010806
63.88,0.21071,0.10069,0.11002
63.9,0.24876,0.025865,0.22289
63.92,0.27548,-0.042809,0.31829
63.94,0.29225,-0.10022,0.39247
63.96,0.30416,-0.1431,0.44727
63.98,0.31869,-0.1704,0.4891
64,0.34397,-0.18329,0.52726
64.02,0.38695,-0.1849,0.57185
64.04,0.45187,-0.17966,0.63153
64.06,0.53917,-0.17344,0.71261
64.08,0.64506,-0.17077,0.81583
64.1,0.76172,-0.17452,0.93624
64.12,0.8782,-0.1854,1.0636
64.14,0.98171,-0.20171,1.1834
64.16,1.0593,-0.21958,1.2788
64.18,1.0993,-0.23371,1.333
64.2,1.0931,-0.23835,1.3314
64.22,1.0359,-0.22777,1.2637
64.24,0.92722,-0.19865,1.1259
64.26,0.77078,-0.15186,0.92265
64.28,0.57367,-0.090486,0.66415
64.3,0.34519,-0.02015,0.36534
64.32,0.095507,0.051802,0.043705
64.34,-0.16561,0.11745,-0.28306
64.36,-0.42973,0.16951,-0.59925
64.38,-0.69017,0.20242,-0.89259
64.4,-0.94182,0.21283,-1.1547
64.42,-1.1805,0.19916,-1.3797
64.44,-1.402,0.16606,-1.5681
64.46,-1.6013,0.11837,-1.7196
64.48,-1.7715,0.06206,-1.8336
64.5,-1.9045,0.0033622,-1.9079
64.52,-1.9907,-0.052055,-1.9387
64.54,-2.0209,-0.099669,-1.9212
64.56,-1.9873,-0.13647,-1.8508
64.58,-1.8859,-0.16106,-1.7249
64.6,-1.7175,-0.17279,-1.5447
64.62,-1.4888,-0.17386,-1.3149
64.64,-1.2122,-0.16677,-1.0454
64.66,-0.90544,-0.15416,-0.75128
64.68,-0.58941,-0.13868,-0.45073
64.7,-0.28599,-0.12266,-0.16333
64.72,-0.015411,-0.10793,0.092523
64.74,0.20625,-0.095646,0.3019
64.76,0.36901,-0.086202,0.45521
64.78,0.47011,-0.079305,0.54941
64.8,0.51413,-0.073731,0.58787
64.82,0.51214,-0.067692,0.57983
64.84,0.4798,-0.059279,0.53908
64.86,0.43499,-0.046667,0.48166
64.88,0.39498,-0.028469,0.42345
64.9,0.37379,-0.0040874,0.37788
64.92,0.38001,0.026018,0.35399
64.94,0.41537,0.060201,0.35517
64.96,0.47444,0.095661,0.37878
64.98,0.54534,0.12826,0.41708
65,0.61157,0.15398,0.45759
65.02,0.65464,0.16936,0.48528
65.04,0.65708,0.17198,0.48511
65.06,0.60552,0.16095,0.44457
65.08,0.49316,0.13716,0.356
65.1,0.32144,0.10316,0.21828
65.12,0.10037,0.062714,0.037655
65.14,-0.15238,0.020196,-0.17258
65.16,-0.41367,-0.019828,-0.39385
65.18,-0.65793,-0.054034,-0.6039
65.2,-0.86065,-0.080835,-0.77981
65.22,-1.0017,-0.10005,-0.90165
65.24,-1.0681,-0.11268,-0.9554
65.26,-1.0554,-0.12035,-0.93505
65.28,-0.9683,-0.12473,-0.84356
65.3,-0.8193,-0.12695,-0.69235
65.32,-0.62675,-0.12725,-0.4995
65.34,-0.41203,-0.12479,-0.28724
65.36,-0.19651,-0.118,-0.078509
65.38,0.0011051,-0.10549,0.1066
65.4,0.16678,-0.086212,0.25299
65.42,0.29214,-0.06,0.35214
65.44,0.37452,-0.027776,0.40229
65.46,0.41601,0.0085285,0.40748
65.48,0.42196,0.046266,0.3757
65.5,0.3992,0.082518,0.31668
65.52,0.35431,0.11449,0.23981
65.54,0.29238,0.13948,0.1529
65.56,0.21638,0.15667,0.059714
65.58,0.12723,0.16567,-0.038446
65.6,0.02445,0.16675,-0.1423
65.62,-0.092603,0.1606,-0.2532
65.64,-0.22345,0.14822,-0.37167
65.66,-0.36523,0.13076,-0.49599
65.68,-0.51187,0.10954,-0.62141
65.7,-0.65383,0.086038,-0.73987
65.72,-0.77858,0.062007,-0.84059
65.74,-0.87177,0.039433,-0.9112
65.76,-0.91895,0.020019,-0.93897
65.78,-0.90768,0.0050933,-0.91277
65.8,-0.82958,-0.0046597,-0.82492
65.82,-0.68213,-0.0094037,-0.67272
65.84,-0.46971,-0.010202,-0.45951
65.86,-0.20392,-0.0088651,-0.19505
65.88,0.097289,-0.0076092,0.1049
65.9,0.41124,-0.008718,0.41996
65.92,0.71308,-0.013795,0.72688
65.94,0.97862,-0.022917,1.0015
65.96,1.1873,-0.034989,1.2222
65.98,1.3244,-0.047748,1.3722
66,1.3831,-0.058153,1.4413
66.02,1.3646,-0.062966,1.4276
66.04,1.2777,-0.059418,1.3372
66.06,1.1371,-0.045822,1.1829
66.08,0.96071,-0.021905,0.98262
66.1,0.7673,0.011125,0.75617
66.12,0.57345,0.049178,0.52427
66.14,0.39164,0.087992,0.30365
66.16,0.22907,0.123,0.10608
66.18,0.08756,0.14999,-0.062429
66.2,-0.035507,0.16577,-0.20128
66.22,-0.14545,0.16857,-0.31401
66.24,-0.24816,0.15825,-0.40642
66.26,-0.34805,0.13632,-0.48436
66.28,-0.44642,0.10522,-0.55164
66.3,-0.54071,0.069524,-0.61023
66.32,-0.62462,0.033413,-0.65803
66.34,-0.68917,0.00057921,-0.68975
66.36,-0.72443,-0.026071,-0.69835
66.38,-0.72146,-0.044722,-0.67673
66.4,-0.67424,-0.054787,-0.61945
66.42,-0.58101,-0.056871,-0.52414
66.44,-0.44484,-0.052578,-0.39226
66.46,-0.27333,-0.044136,-0.22919
66.48,-0.077537,-0.034384,-0.043154
66.5,0.12965,-0.025825,0.15548
66.52,0.33539,-0.020175,0.35556
66.54,0.52847,-0.018276,0.54674
66.56,0.70055,-0.019982,0.72053
66.58,0.84663,-0.024181,0.87081
66.6,0.96482,-0.02899,0.99381
66.62,1.0555,-0.032059,1.0876
66.64,1.1204,-0.030908,1.1513
66.66,1.1609,-0.022954,1.1839
66.68,1.1777,-0.0074722,1.1852
66.7,1.1697,0.015524,1.1542
66.72,1.1347,0.044836,1.0899
66.74,1.0697,0.078168,0.99154
66.76,0.97193,0.11237,0.85957
66.78,0.84019,0.14379,0.6964
66.8,0.67582,0.16877,0.50705
66.82,0.4835,0.18406,0.29944
66.84,0.27143,0.18637,0.085054
66.86,0.050959,0.17524,-0.12428
66.88,-0.16429,0.1514,-0.31569
66.9,-0.35976,0.11677,-0.47653
66.92,-0.52145,0.074475,-0.59593
66.94,-0.63748,0.028488,-0.66597
66.96,-0.69934,-0.01678,-0.68256
66.98,-0.70278,-0.057028,-0.64576
67,-0.64826,-0.088596,-0.55966
67.02,-0.54073,-0.10846,-0.43228
67.04,-0.38905,-0.11557,-0.27348
67.06,-0.20492,-0.11147,-0.093442
67.08,-0.0015922,-0.09872,0.097127
67.1,0.20744,-0.081021,0.28846
67.12,0.40972,-0.0627,0.47242
67.14,0.59478,-0.048006,0.64279
67.16,0.75473,-0.040425,0.79515
67.18,0.88439,-0.042095,0.92649
67.2,0.98107,-0.053533,1.0346
67.22,1.044,-0.073637,1.1176
67.24,1.0735,-0.098461,1.172
67.26,1.0705,-0.12391,1.1944
67.28,1.0357,-0.14572,1.1814
67.3,0.96934,-0.16011,1.1294
67.32,0.87161,-0.16446,1.0361
67.34,0.74274,-0.15763,0.90037
67.36,0.58384,-0.1401,0.72394
67.38,0.3976,-0.11383,0.51143
67.4,0.18892,-0.081727,0.27065
67.42,-0.034722,-0.048068,0.013346
67.44,-0.26342,-0.016527,-0.24689
67.46,-0.48531,0.0098988,-0.49521
67.48,-0.68761,0.029126,-0.71673
67.5,-0.85781,0.040161,-0.89797
67.52,-0.98506,0.043121,-1.0282
67.54,-1.0615,0.039111,-1.1006
67.56,-1.0831,0.030001,-1.1131
67.58,-1.0502,0.018127,-1.0683
67.6,-0.96789,0.0062534,-0.97414
67.62,-0.84496,-0.0032935,-0.84167
67.64,-0.6934,-0.0088569,-0.68454
67.66,-0.52706,-0.0095539,-0.5175
67.68,-0.36036,-0.0054028,-0.35496
67.7,-0.20702,0.0026642,-0.20968
67.72,-0.078963,0.012915,-0.091878
67.74,0.014393,0.023053,-0.0086604
67.76,0.066567,0.030499,0.036068
67.78,0.074028,0.032396,0.041632
67.8,0.035924,0.027372,0.0085526
67.82,-0.046402,0.014784,-0.061186
67.84,-0.16997,-0.0048737,-0.16509
67.86,-0.33066,-0.029974,-0.30068
67.88,-0.52358,-0.057931,-0.46565
67.9,-0.74319,-0.08553,-0.65766
67.92,-0.98316,-0.10938,-0.87378
67.94,-1.2361,-0.1264,-1.1097
67.96,-1.4933,-0.1336,-1.3597
67.98,-1.7443,-0.13041,-1.6139
68,-1.9769,-0.11758,-1.8594
68.02,-2.1778,-0.09701,-2.0807
68.04,-2.3327,-0.071661,-2.2611
68.06,-2.4285,-0.0451,-2.3834
68.08,-2.4539,-0.02094,-2.433
68.1,-2.4015,-0.0022431,-2.3992
68.12,-2.2687,0.0089914,-2.2777
68.14,-2.0593,0.011897,-2.0712
68.16,-1.783,0.0076582,-1.7906
68.18,-1.4552,-0.00077457,-1.4544
68.2,-1.0956,-0.010018,-1.0856
68.22,-0.72599,-0.01649,-0.7095
68.24,-0.36767,-0.017071,-0.3506
68.26,-0.039306,-0.0096862,-0.02962
68.28,0.24537,0.0062962,0.23908
68.3,0.47885,0.029928,0.44892
68.32,0.66025,0.058835,0.60142
68.34,0.79472,0.089314,0.70541
68.36,0.89188,0.11705,0.77483
68.38,0.96365,0.1384,0.82525
68.4,1.0219,0.15056,0.8713
68.42,1.0759,0.15191,0.92401
68.44,1.1312,0.14221,0.98901
68.46,1.1883,0.12255,1.0658
68.48,1.2431,0.095097,1.148
68.5,1.2881,0.062767,1.2254
68.52,1.3142,0.028951,1.2853
68.54,1.3131,-0.0027746,1.3158
68.56,1.2789,-0.029627,1.3085
68.58,1.2104,-0.049487,1.2599
68.6,1.1112,-0.061006,1.1722
68.62,0.98977,-0.063668,1.0534
68.64,0.85806,-0.05779,0.91585
68.66,0.72966,-0.044471,0.77413
68.68,0.6175,-0.025487,0.64299
68.7,0.53175,-0.0031058,0.53486
68.72,0.4782,0.01976,0.45844
68.74,0.45753,0.040368,0.41716
68.76,0.46554,0.056454,0.40908
68.78,0.49421,0.066373,0.42784
68.8,0.53349,0.069316,0.46417
68.82,0.57324,0.065431,0.50781
68.84,0.60507,0.055805,0.54927
68.86,0.62365,0.042299,0.58135
68.88,0.62722,0.027264,0.59996
68.9,0.6173,0.013399,0.6039
68.92,0.59772,0.0027811,0.59494
68.94,0.5732,-0.0033388,0.57653
68.96,0.54789,-0.0046343,0.55252
68.98,0.52416,-0.0017123,0.52587
69,0.50198,0.0040513,0.49793
69.02,0.47889,0.010815,0.46807
69.04,0.45071,0.016651,0.43406
69.06,0.41266,0.019916,0.39275
69.08,0.36069,0.019269,0.34142
69.1,0.29266,0.014648,0.27801
69.12,0.20922,0.0066644,0.20256
69.14,0.11409,-0.0036158,0.1177
69.16,0.013692,-0.014846,0.028538
69.18,-0.083666,-0.025654,-0.058012
69.2,-0.16904,-0.034843,-0.13419
69.22,-0.23418,-0.041504,-0.19267
69.24,-0.2728,-0.045033,-0.22776
69.26,-0.28148,-0.044938,-0.23654
69.28,-0.26015,-0.041039,-0.21912
69.3,-0.21206,-0.03351,-0.17855
69.32,-0.14324,-0.022511,-0.12072
69.34,-0.061619,-0.0084161,-0.053203
69.36,0.024057,0.0081051,0.015952
69.38,0.10542,0.026031,0.079392
69.4,0.17551,0.044013,0.13149
69.42,0.22948,0.060491,0.16899
69.44,0.26501,0.073856,0.19116
69.46,0.2822,0.082453,0.19974
69.48,0.28306,0.085894,0.19716
69.5,0.27074,0.084234,0.18651
69.52,0.24855,0.078207,0.17034
69.54,0.21897,0.069055,0.14992
69.56,0.18303,0.058247,0.12478
69.58,0.13992,0.047149,0.092769
69.6,0.087243,0.03673,0.050513
69.62,0.021665,0.027375,-0.0057092
69.64,-0.060023,0.018864,-0.078887
69.66,-0.15969,0.010345,-0.17003
69.68,-0.27673,0.00087575,-0.27761
69.7,-0.40735,-0.010316,-0.39703
69.72,-0.54436,-0.023595,-0.52077
69.74,-0.67773,-0.038768,-0.63896
69.76,-0.79568,-0.055081,-0.7406
69.78,-0.88633,-0.071328,-0.815
69.8,-0.93943,-0.086052,-0.85338
69.82,-0.94794,-0.097598,-0.85035
69.84,-0.90916,-0.10454,-0.80462
69.86,-0.82508,-0.10615,-0.71893
69.88,-0.7021,-0.10199,-0.60011
69.9,-0.54991,-0.092002,-0.45791
69.92,-0.38005,-0.076507,-0.30354
69.94,-0.20425,-0.056151,-0.1481
69.96,-0.032984,-0.031878,-0.0011054
69.98,0.12555,-0.0049185,0.13047
70,0.26583,0.023222,0.2426
70.02,0.38479,0.050604,0.33418
70.04,0.48117,0.075274,0.40589
70.06,0.55455,0.095398,0.45915
70.08,0.60448,0.10938,0.4951
70.1,0.6298,0.11606,0.51373
70.12,0.6285,0.11493,0.51358
70.14,0.59806,0.10619,0.49187
70.16,0.53612,0.090833,0.44529
70.18,0.44162,0.070513,0.3711
70.2,0.31568,0.047328,0.26836
70.22,0.16249,0.023938,0.13856
70.24,-0.010461,0.0024721,-0.012933
70.26,-0.19264,-0.015516,-0.17713
70.28,-0.37135,-0.029217,-0.34213
70.3,-0.53307,-0.038652,-0.49442
70.32,-0.66517,-0.044615,-0.62056
70.34,-0.75753,-0.048467,-0.70906
70.36,-0.80396,-0.05181,-0.75215
70.38,-0.80305,-0.056197,-0.74686
70.4,-0.75841,-0.062638,-0.69577
70.42,-0.67804,-0.071105,-0.60693
70.44,-0.57311,-0.080775,-0.49233
70.46,-0.45626,-0.090121,-0.36614
70.48,-0.33971,-0.09722,-0.24249
70.5,-0.23341,-0.10018,-0.13324
70.52,-0.14383,-0.097543,-0.046286
70.54,-0.073257,-0.088683,0.015426
70.56,-0.020018,-0.073899,0.053881
70.58,0.020588,-0.05444,0.075028
70.6,0.054779,-0.032956,0.087735
70.62,0.088518,-0.011925,0.10044
70.64,0.12587,0.0063431,0.11953
70.66,0.16783,0.020083,0.14775
70.68,0.2119,0.028321,0.18357
70.7,0.2525,0.030949,0.22155
70.72,0.28223,0.028629,0.2536
70.74,0.29361,0.022583,0.27102
70.76,0.28102,0.014273,0.26675
70.78,0.24244,0.0054616,0.23697
70.8,0.18044,-0.0025263,0.18297
70.82,0.10243,-0.0087096,0.11114
70.84,0.019787,-0.012438,0.032225
70.86,-0.05376,-0.01338,-0.04038
70.88,-0.1044,-0.011504,-0.092892
70.9,-0.12057,-0.0070776,-0.1135
70.92,-0.095086,-0.00067353,-0.094413
70.94,-0.026463,0.006825,-0.033288
70.96,0.080585,0.014118,0.066467
70.98,0.21571,0.019854,0.19586
71,0.36436,0.022817,0.34155
71.02,0.5098,0.022112,0.48769
71.04,0.63536,0.017403,0.61795
71.06,0.72654,0.0090658,0.71747
71.08,0.77264,-0.0017746,0.77441
71.1,0.76765,-0.01336,0.78101
71.12,0.71049,-0.023519,0.73401
71.14,0.60446,-0.02972,0.63418
71.16,0.45631,-0.0305,0.48681
71.18,0.27504,-0.025075,0.30012
71.2,0.070666,-0.013645,0.084311
71.22,-0.14677,0.0026044,-0.14937
71.24,-0.36787,0.021678,-0.38955
71.26,-0.58427,0.041081,-0.62535
71.28,-0.78869,0.058202,-0.84689
71.3,-0.97479,0.070697,-1.0455
71.32,-1.1371,0.076286,-1.2134
71.34,-1.2707,0.074373,-1.3451
71.36,-1.3715,0.065139,-1.4367
71.38,-1.4363,0.049402,-1.4857
71.4,-1.4628,0.028554,-1.4913
71.42,-1.4501,0.0043503,-1.4545
71.44,-1.399,-0.021311,-1.3777
71.46,-1.3119,-0.046563,-1.2653
71.48,-1.1927,-0.069696,-1.123
71.5,-1.0466,-0.089035,-0.95761
71.52,-0.87991,-0.10324,-0.77667
71.54,-0.69885,-0.11162,-0.58723
71.56,-0.50963,-0.11364,-0.396
71.58,-0.31778,-0.10908,-0.20871
71.6,-0.1279,-0.098103,-0.029798
71.62,0.05633,-0.081299,0.13763
71.64,0.23196,-0.059682,0.29165
71.66,0.39642,-0.034669,0.43109
71.68,0.54708,-0.0079918,0.55507
71.7,0.68085,0.018267,0.66258
71.72,0.79402,0.042196,0.75183
71.74,0.88229,0.062297,0.81999
71.76,0.94111,0.077558,0.86355
71.78,0.96639,0.087558,0.87883
71.8,0.95532,0.092486,0.86283
71.82,0.90727,0.093062,0.81421
71.84,0.82459,0.090377,0.73421
71.86,0.71305,0.085692,0.62736
71.88,0.58186,0.080239,0.50162
71.9,0.4431,0.075094,0.368
71.92,0.31065,0.070838,0.23981
71.94,0.19872,0.067662,0.13106
71.96,0.12012,0.065419,0.054704
71.98,0.08457,0.063701,0.020869
72,0.097309,0.061939,0.035371
72.02,0.15825,0.059487,0.09876
72.04,0.26178,0.055708,0.20607
72.06,0.39736,0.049934,0.34743
72.08,0.5507,0.041674,0.50903
72.1,0.70551,0.030804,0.67471
72.12,0.84541,0.017353,0.82806
72.14,0.95579,0.0016409,0.95415
72.16,1.0253,-0.015707,1.041
72.18,1.047,-0.033781,1.0808
72.2,1.0184,-0.051458,1.0699
72.22,0.94147,-0.067521,1.009
72.24,0.82154,-0.08076,0.9023
72.26,0.6665,-0.089919,0.75641
72.28,0.48544,-0.094683,0.58012
72.3,0.28776,-0.094925,0.38268
72.32,0.082426,-0.090903,0.17333
72.34,-0.12232,-0.083191,-0.039132
72.36,-0.31896,-0.072548,-0.24641
72.38,-0.50046,-0.059796,-0.44066
72.4,-0.66002,-0.045701,-0.61432
72.42,-0.79096,-0.030901,-0.76006
72.44,-0.88691,-0.015895,-0.87102
72.46,-0.94222,-0.0010739,-0.94115
72.48,-0.95274,0.013287,-0.96602
72.5,-0.91662,0.026925,-0.94354
72.52,-0.83511,0.03955,-0.87466
72.54,-0.71294,0.050837,-0.76378
72.56,-0.55837,0.060449,-0.61881
72.58,-0.38251,0.068086,-0.45059
72.6,-0.1983,0.073543,-0.27185
72.62,-0.019024,0.07668,-0.095704
72.64,0.14329,0.077658,0.065636
72.66,0.27928,0.076944,0.20233
72.68,0.3832,0.075046,0.30815
72.7,0.45337,0.072544,0.38082
72.72,0.49187,0.069987,0.42188
72.74,0.50366,0.067786,0.43587
72.76,0.49531,0.066119,0.42919
72.78,0.47364,0.064871,0.40876
72.8,0.4444,0.063606,0.38079
72.82,0.41154,0.06151,0.35003
72.84,0.37686,0.057738,0.31912
72.86,0.3403,0.051469,0.28883
72.88,0.30072,0.042074,0.25864
72.9,0.25681,0.029241,0.22757
72.92,0.20808,0.013049,0.19503
72.94,0.15554,-0.0060247,0.16157
72.96,0.10195,-0.027159,0.12911
72.98,0.05153,-0.049289,0.10082
73,0.0092786,-0.07112,0.080398
73.02,-0.020023,-0.091333,0.07131
73.04,-0.032854,-0.10877,0.075918
73.06,-0.027801,-0.12236,0.094556
73.08,-0.0060147,-0.13111,0.1251
73.1,0.02883,-0.13419,0.16302
73.12,0.071062,-0.13096,0.20202
73.14,0.11393,-0.12109,0.23502
73.16,0.15069,-0.10473,0.25542
73.18,0.17567,-0.082395,0.25807
73.2,0.18508,-0.055658,0.24074
73.22,0.17738,-0.026856,0.20424
73.24,0.15326,0.0015676,0.15169
73.26,0.11513,0.027099,0.088034
73.28,0.066401,0.047514,0.018887
73.3,0.010593,0.061213,-0.050621
73.32,-0.049386,0.067461,-0.11685
73.34,-0.11174,0.06647,-0.17821
73.36,-0.17589,0.059265,-0.23515
73.38,-0.24224,0.047452,-0.28969
73.4,-0.31158,0.03347,-0.34505
73.42,-0.38437,0.019157,-0.40353
73.44,-0.46001,0.0059446,-0.46595
73.46,-0.5363,-0.0052567,-0.53104
73.48,-0.60926,-0.014043,-0.59522
73.5,-0.67331,-0.020393,-0.65292
73.52,-0.7219,-0.024485,-0.69742
73.54,-0.74843,-0.026535,-0.72189
73.56,-0.7473,-0.026563,-0.72074
73.58,-0.71501,-0.024738,-0.69027
73.6,-0.6509,-0.021169,-0.62973
73.62,-0.55761,-0.01607,-0.54154
73.64,-0.44095,-0.0099063,-0.43104
73.66,-0.30932,-0.0034344,-0.30589
73.68,-0.17266,0.0023354,-0.17499
73.7,-0.041143,0.0062684,-0.047411
73.72,0.076125,0.007297,0.068828
73.74,0.17227,0.004468,0.1678
73.76,0.24339,-0.002517,0.2459
73.78,0.28871,-0.013063,0.30177
73.8,0.31029,-0.026147,0.33644
73.82,0.31214,-0.040253,0.3524
73.84,0.29911,-0.053565,0.35268
73.86,0.27574,-0.064221,0.33996
73.88,0.24532,-0.070573,0.31589
73.9,0.2094,-0.07143,0.28083
73.92,0.16786,-0.066164,0.23402
73.94,0.11953,-0.054638,0.17417
73.96,0.06316,-0.038308,0.10147
73.98,-0.0014188,-0.018685,0.017266
74,-0.072318,0.0024109,-0.074729
74.02,-0.14505,0.023084,-0.16814
74.04,-0.21265,0.041586,-0.25423
74.06,-0.26639,0.056474,-0.32286
74.08,-0.29722,0.066696,-0.36392
74.1,-0.29738,0.071592,-0.36898
74.12,-0.26208,0.070446,-0.33252
74.14,-0.19075,0.063546,-0.25429
74.16,-0.087666,0.051219,-0.13888
74.18,0.038282,0.033923,0.0043589
74.2,0.17464,0.012426,0.16221
74.22,0.30703,-0.012107,0.31914
74.24,0.42113,-0.038042,0.45918
74.26,0.50458,-0.063279,0.56786
74.28,0.54845,-0.08537,0.63382
74.3,0.54807,-0.10143,0.6495
74.32,0.50318,-0.10889,0.61207
74.34,0.41728,-0.10657,0.52385
74.36,0.29668,-0.093973,0.39065
74.38,0.14923,-0.071827,0.22105
74.4,-0.016726,-0.041986,0.02526
74.42,-0.19311,-0.0072322,-0.18588
74.44,-0.37249,0.029108,-0.4016
74.46,-0.54798,0.063618,-0.6116
74.48,-0.71299,0.093158,-0.80615
74.5,-0.86092,0.11481,-0.97572
74.52,-0.98496,0.12781,-1.1128
74.54,-1.0784,0.13199,-1.2104
74.56,-1.1348,0.12802,-1.2629
74.58,-1.1495,0.11721,-1.2667
74.6,-1.1195,0.10128,-1.2207
74.62,-1.0449,0.08209,-1.127
74.64,-0.92931,0.061483,-0.99079
74.66,-0.77928,0.04111,-0.82039
74.68,-0.60418,0.022526,-0.6267
74.7,-0.41499,0.0067086,-0.4217
74.72,-0.22314,-0.0058046,-0.21733
74.74,-0.039206,-0.014809,-0.024397
74.76,0.12807,-0.020423,0.14849
74.78,0.27246,-0.023023,0.29549
74.8,0.39044,-0.023156,0.4136
74.82,0.4809,-0.021451,0.50235
74.84,0.54455,-0.018538,0.56309
74.86,0.5832,-0.014995,0.5982
74.88,0.59902,-0.011392,0.61041
74.9,0.594,-0.0081978,0.6022
74.92,0.56976,-0.0058189,0.57558
74.94,0.5276,-0.0046172,0.53222
74.96,0.46885,-0.0048799,0.47373
74.98,0.39534,-0.0067589,0.4021
75,0.30988,-0.0102,0.32008
75.02,0.21656,-0.014889,0.23145
75.04,0.12087,-0.020241,0.14111
75.06,0.02939,-0.02536,0.05475
75.08,-0.050692,-0.029311,-0.021382
75.1,-0.11238,-0.031296,-0.081085
75.12,-0.14973,-0.030757,-0.11897
75.14,-0.15866,-0.027463,-0.1312
75.16,-0.13765,-0.02152,-0.11613
75.18,-0.088005,-0.013304,-0.074701
75.2,-0.013887,-0.0033505,-0.010537
75.22,0.078157,0.0077715,0.070386
75.24,0.17994,0.019559,0.16038
75.26,0.2826,0.031496,0.25111
75.28,0.37768,0.043137,0.33454
75.3,0.45801,0.053959,0.40405
75.32,0.51845,0.063274,0.45517
75.34,0.55618,0.070227,0.48595
75.36,0.57069,0.073879,0.49681
75.38,0.56337,0.073373,0.48999
75.4,0.53691,0.06815,0.46876
75.42,0.49465,0.057955,0.4367
75.44,0.43995,0.04342,0.39653
75.46,0.37587,0.025962,0.34991
75.48,0.30508,0.0071322,0.29794
75.5,0.23003,-0.011436,0.24147
75.52,0.15338,-0.028313,0.1817
75.54,0.078339,-0.042498,0.12084
75.56,0.0089197,-0.053534,0.062453
75.58,-0.050074,-0.061477,0.011404
75.6,-0.093432,-0.066735,-0.026697
75.62,-0.11622,-0.069822,-0.046403
75.64,-0.11468,-0.071442,-0.043236
75.66,-0.087048,-0.071884,-0.015164
75.68,-0.03428,-0.071199,0.036918
75.7,0.039746,-0.069262,0.10901
75.72,0.12848,-0.065898,0.19438
75.74,0.22348,-0.060999,0.28448
75.76,0.31557,-0.054605,0.37018
75.78,0.39619,-0.046916,0.44311
75.8,0.45863,-0.038198,0.49683
75.82,0.49892,-0.028855,0.52778
75.84,0.51622,-0.019136,0.53536
75.86,0.51254,-0.0091427,0.52169
75.88,0.49202,0.0011372,0.49088
75.9,0.45971,0.011768,0.44794
75.92,0.4204,0.022777,0.39762
75.94,0.37752,0.034077,0.34345
75.96,0.33248,0.045412,0.28707
75.98,0.28455,0.05631,0.22824
76,0.23132,0.06612,0.1652
76.02,0.16961,0.074212,0.095399
76.04,0.096567,0.079945,0.016621
76.06,0.010776,0.082753,-0.071977
76.08,-0.086911,0.082197,-0.16911
76.1,-0.19303,0.078012,-0.27104
76.12,-0.30168,0.07016,-0.37184
76.14,-0.40524,0.05887,-0.46411
76.16,-0.49546,0.044649,-0.54011
76.18,-0.56461,0.028308,-0.59292
76.2,-0.60668,0.011192,-0.61787
76.22,-0.61821,-0.005468,-0.61274
76.24,-0.59868,-0.020513,-0.57816
76.26,-0.55046,-0.03305,-0.51741
76.28,-0.47838,-0.04261,-0.43577
76.3,-0.38892,-0.049222,-0.33969
76.32,-0.28938,-0.053387,-0.23599
76.34,-0.18707,-0.055933,-0.13114
76.36,-0.088703,-0.057795,-0.030908
76.38,-6.6664e-06,-0.059793,0.059786
76.4,0.074381,-0.062217,0.1366
76.42,0.13086,-0.064846,0.19571
76.44,0.16675,-0.067007,0.23376
76.46,0.18021,-0.067744,0.24795
76.48,0.17024,-0.066056,0.23629
76.5,0.13688,-0.061137,0.19802
76.52,0.08145,-0.052565,0.13401
76.54,0.0067856,-0.04025,0.047036
76.56,-0.082569,-0.024757,-0.057812
76.58,-0.18043,-0.0070905,-0.17334
76.6,-0.27932,0.011796,-0.29112
76.62,-0.37105,0.03097,-0.40202
76.64,-0.44756,0.049599,-0.49716
76.66,-0.50183,0.066955,-0.56878
76.68,-0.5287,0.082363,-0.61107
76.7,-0.52554,0.095144,-0.62068
76.72,-0.49249,0.10452,-0.59701
76.74,-0.43238,0.1094,-0.54178
76.76,-0.3503,0.10936,-0.45965
76.78,-0.25283,0.10392,-0.35675
76.8,-0.14727,0.092937,-0.24021
76.82,-0.040789,0.076727,-0.11752
76.84,0.060178,0.056065,0.0041132
76.86,0.15033,0.032162,0.11817
76.88,0.22563,0.0065517,0.21907
76.9,0.28322,-0.019072,0.30229
76.92,0.32128,-0.042787,0.36407
76.94,0.33882,-0.063064,0.40188
76.96,0.3356,-0.078776,0.41438
76.98,0.31222,-0.089152,0.40137
77,0.27027,-0.093844,0.36411
77.02,0.21253,-0.092939,0.30547
77.04,0.14319,-0.086941,0.23013
77.06,0.067786,-0.076743,0.14453
77.08,-0.0070228,-0.063549,0.056527
77.1,-0.074031,-0.048791,-0.02524
77.12,-0.12626,-0.034164,-0.092092
77.14,-0.15785,-0.021158,-0.13669
77.16,-0.16497,-0.010951,-0.15402
77.18,-0.14652,-0.0043552,-0.14216
77.2,-0.1044,-0.0017337,-0.10267
77.22,-0.04356,-0.0029759,-0.040584
77.24,0.028613,-0.0075251,0.036138
77.26,0.10309,-0.014451,0.11754
77.28,0.17031,-0.02255,0.19286
77.3,0.22129,-0.030324,0.25161
77.32,0.24863,-0.036336,0.28497
77.34,0.24726,-0.039355,0.28661
77.36,0.21473,-0.038405,0.25314
77.38,0.15132,-0.032882,0.1842
77.4,0.059662,-0.022657,0.082319
77.42,-0.055719,-0.0081499,-0.047569
77.44,-0.18898,0.0096508,-0.19863
77.46,-0.33348,0.029235,-0.36271
77.48,-0.48218,0.048541,-0.53073
77.5,-0.62793,0.065315,-0.69324
77.52,-0.76357,0.077639,-0.8412
77.54,-0.88206,0.084014,-0.96608
77.56,-0.97666,0.083593,-1.0602
77.58,-1.0411,0.076306,-1.1174
77.6,-1.0699,0.062874,-1.1328
77.62,-1.0592,0.044702,-1.1039
77.64,-1.0068,0.023673,-1.0305
77.66,-0.913,0.0019454,-0.91494
77.68,-0.78062,-0.018227,-0.76239
77.7,-0.61514,-0.035169,-0.57997
77.72,-0.42424,-0.047714,-0.37652
77.74,-0.2171,-0.055225,-0.16187
77.76,-0.0034995,-0.057571,0.054072
77.78,0.20719,-0.055053,0.26224
77.8,0.40692,-0.048294,0.45522
77.82,0.5896,-0.038135,0.62773
77.84,0.75132,-0.025532,0.77685
77.86,0.89024,-0.011531,0.90177
77.88,1.006,0.0026612,1.0034
77.9,1.0991,0.016057,1.083
77.92,1.1698,0.027762,1.142
77.94,1.218,0.037032,1.181
77.96,1.2425,0.043333,1.1991
77.98,1.2412,0.046398,1.1948
78,1.2118,0.046267,1.1655
78.02,1.1524,0.043297,1.1091
78.04,1.0623,0.038035,1.0243
78.06,0.94306,0.031549,0.91151
78.08,0.79847,0.024818,0.77366
78.1,0.63499,0.018708,0.61628
78.12,0.46105,0.013877,0.44717
78.14,0.28622,0.010672,0.27555
78.16,0.12013,0.0090785,0.11105
78.18,-0.028724,0.0087409,-0.037465
78.2,-0.15388,0.0090413,-0.16292
78.22,-0.25153,0.0091968,-0.26073
78.24,-0.32073,0.0084253,-0.32916
78.26,-0.36306,0.0062673,-0.36932
78.28,-0.38208,0.002568,-0.38464
78.3,-0.38256,-0.0024857,-0.38008
78.32,-0.36975,-0.0084086,-0.36134
78.34,-0.34871,-0.01452,-0.33419
78.36,-0.32402,-0.020078,-0.30394
78.38,-0.29964,-0.024415,-0.27522
78.4,-0.279,-0.027015,-0.25199
78.42,-0.26518,-0.027488,-0.23769
78.44,-0.26094,-0.025971,-0.23497
78.46,-0.26875,-0.022617,-0.24613
78.48,-0.29044,-0.017656,-0.27278
78.5,-0.32682,-0.011332,-0.31548
78.52,-0.37712,-0.0038773,-0.37324
78.54,-0.4386,0.0044818,-0.44308
78.56,-0.50629,0.013481,-0.51977
78.58,-0.57318,0.02277,-0.59595
78.6,-0.63078,0.031816,-0.66259
78.62,-0.67007,0.039957,-0.71003
78.64,-0.68275,0.04651,-0.72926
78.66,-0.66246,0.050817,-0.71328
78.68,-0.60598,0.052365,-0.65835
78.7,-0.51392,0.050891,-0.56481
78.72,-0.39092,0.046449,-0.43737
78.74,-0.24531,0.039434,-0.28474
78.76,-0.088116,0.030544,-0.11866
78.78,0.068263,0.020696,0.047567
78.8,0.21161,0.011013,0.2006
78.82,0.33135,0.0024532,0.32889
78.84,0.41973,-0.004275,0.424
78.86,0.47251,-0.0087774,0.48129
78.88,0.48915,-0.011029,0.50018
78.9,0.47242,-0.011381,0.4838
78.92,0.42763,-0.010517,0.43815
78.94,0.36168,-0.0093556,0.37103
78.96,0.282,-0.0089395,0.29094
78.98,0.19575,-0.010401,0.20615
79,0.1092,-0.014325,0.12352
79.02,0.027482,-0.020967,0.048449
79.04,-0.045405,-0.03011,-0.015296
79.06,-0.10641,-0.041078,-0.065333
79.08,-0.15317,-0.052823,-0.10035
79.1,-0.18383,-0.064077,-0.11975
79.12,-0.19695,-0.073552,-0.1234
79.14,-0.19162,-0.080131,-0.11149
79.16,-0.16766,-0.082739,-0.084925
79.18,-0.12588,-0.081248,-0.044628
79.2,-0.068191,-0.075861,0.0076696
79.22,0.0022552,-0.067047,0.069302
79.24,0.08128,-0.055474,0.13675
79.26,0.16396,-0.041885,0.20585
79.28,0.24509,-0.027011,0.2721
79.3,0.3196,-0.011522,0.33112
79.32,0.38304,0.0039598,0.37908
79.34,0.43182,0.018768,0.41305
79.36,0.46334,0.032173,0.43117
79.38,0.47602,0.04352,0.4325
79.4,0.4692,0.052138,0.41706
79.42,0.44307,0.057467,0.38561
79.44,0.39867,0.059173,0.3395
79.46,0.33792,0.057248,0.28067
79.48,0.2638,0.052064,0.21173
79.5,0.18043,0.044346,0.13609
79.52,0.09314,0.035075,0.058065
79.54,0.0082412,0.025412,-0.017171
79.56,-0.067382,0.01643,-0.083812
79.58,-0.12698,0.0088233,-0.1358
79.6,-0.16479,0.0029299,-0.16772
79.62,-0.17696,-0.0012814,-0.17568
79.64,-0.16224,-0.0041448,-0.15809
79.66,-0.12243,-0.006184,-0.11625
79.68,-0.06232,-0.0079783,-0.054342
79.7,0.010879,-0.010043,0.020922
79.72,0.088489,-0.012806,0.1013
79.74,0.16163,-0.01641,0.17803
79.76,0.22248,-0.020821,0.24331
79.78,0.26544,-0.025897,0.29133
79.8,0.28773,-0.03141,0.31914
79.82,0.28965,-0.037092,0.32674
79.84,0.27414,-0.042644,0.31679
79.86,0.24605,-0.047747,0.2938
79.88,0.21102,-0.052053,0.26307
79.9,0.17443,-0.055125,0.22956
79.92,0.14056,-0.05652,0.19708
79.94,0.11198,-0.055915,0.16789
79.96,0.089536,-0.052971,0.14251
79.98,0.072613,-0.047433,0.12005
80,0.059712,-0.039157,0.098869
80.02,0.049148,-0.028146,0.077294
80.04,0.039654,-0.014572,0.054226
80.06,0.030769,0.001205,0.029564
80.08,0.022923,0.018635,0.0042882
80.1,0.017216,0.036923,-0.019706
80.12,0.014979,0.054988,-0.040008
80.14,0.017233,0.071758,-0.054525
80.16,0.024197,0.086142,-0.061945
80.18,0.034981,0.097137,-0.062156
80.2,0.047522,0.10395,-0.056429
80.22,0.058796,0.10611,-0.047313
80.24,0.065237,0.10353,-0.038292
80.26,0.063278,0.096543,-0.033265
80.28,0.04988,0.085658,-0.035778
80.3,0.022963,0.072178,-0.049215
80.32,-0.018371,0.057284,-0.075655
80.34,-0.073806,0.042059,-0.11586
80.36,-0.14198,0.027422,-0.1694
80.38,-0.22076,0.014058,-0.23482
80.4,-0.30754,0.002399,-0.30994
80.42,-0.39951,-0.007348,-0.39216
80.44,-0.49381,-0.015145,-0.47866
80.46,-0.58753,-0.020986,-0.56654
80.48,-0.6777,-0.025013,-0.65269
80.5,-0.76118,-0.027493,-0.73369
80.52,-0.83463,-0.028659,-0.80597
80.54,-0.89453,-0.028828,-0.8657
80.56,-0.93744,-0.02841,-0.90903
80.58,-0.96027,-0.027894,-0.93238
80.6,-0.96067,-0.027802,-0.93287
80.62,-0.93741,-0.028603,-0.90881
80.64,-0.89068,-0.030635,-0.86004
80.66,-0.82215,-0.034038,-0.78812
80.68,-0.73494,-0.038432,-0.69651
80.7,-0.63324,-0.043239,-0.59
80.72,-0.52194,-0.047662,-0.47428
80.74,-0.40609,-0.050795,-0.3553
80.76,-0.29049,-0.051772,-0.23872
80.78,-0.17933,-0.049901,-0.12943
80.8,-0.076062,-0.044782,-0.03128
80.82,0.016599,-0.036365,0.052964
80.84,0.096541,-0.024801,0.12134
80.86,0.16211,-0.010996,0.1731
80.88,0.21199,0.0040787,0.20791
80.9,0.24528,0.019388,0.2259
80.92,0.26163,0.03389,0.22774
80.94,0.2615,0.046637,0.21487
80.96,0.24656,0.056845,0.18971
80.98,0.2198,0.063947,0.15586
81,0.18566,0.067626,0.11804
81.02,0.14972,0.067671,0.082054
81.04,0.11823,0.064283,0.053945
81.06,0.097303,0.058024,0.039279
81.08,0.092132,0.049431,0.042701
81.1,0.10616,0.039123,0.067033
81.12,0.14049,0.027742,0.11275
81.14,0.19371,0.015905,0.17781
81.16,0.26198,0.0041711,0.2578
81.18,0.33958,-0.0069757,0.34655
81.2,0.41973,-0.017119,0.43685
81.22,0.49547,-0.025839,0.52131
81.24,0.56047,-0.032995,0.59347
81.26,0.60976,-0.038453,0.64821
81.28,0.64001,-0.042172,0.68218
81.3,0.64967,-0.044219,0.69388
81.32,0.63876,-0.044767,0.68353
81.34,0.60862,-0.044089,0.65271
81.36,0.56149,-0.042523,0.60401
81.38,0.50032,-0.040417,0.54074
81.4,0.42859,-0.038066,0.46665
81.42,0.3502,-0.035661,0.38586
81.44,0.2695,-0.033191,0.30269
81.46,0.19118,-0.030487,0.22166
81.48,0.12008,-0.027263,0.14735
81.5,0.060883,-0.023198,0.084081
81.52,0.017567,-0.018023,0.03559
81.54,-0.0070823,-0.011614,0.0045319
81.56,-0.011975,-0.0040495,-0.0079257
81.58,0.0019792,0.0043917,-0.0024125
81.6,0.031848,0.013157,0.018692
81.62,0.07297,0.021605,0.051365
81.64,0.11953,0.029136,0.090396
81.66,0.16535,0.03524,0.13011
81.68,0.20466,0.039559,0.1651
81.7,0.23286,0.041912,0.19095
81.72,0.2469,0.042289,0.20461
81.74,0.24548,0.040827,0.20466
81.76,0.22885,0.037751,0.1911
81.78,0.19841,0.033341,0.16507
81.8,0.15623,0.028097,0.12813
81.82,0.10456,0.022444,0.082115
81.84,0.045589,0.016833,0.028756
81.86,-0.018673,0.011711,-0.030383
81.88,-0.086237,0.0074783,-0.093715
81.9,-0.15486,0.0044306,-0.15929
81.92,-0.22178,0.0026944,-0.22448
81.94,-0.28352,0.0021843,-0.28571
81.96,-0.33598,0.002623,-0.3386
81.98,-0.37472,0.0034043,-0.37812
82,-0.39554,0.0039157,-0.39946
82.02,-0.39515,0.0035998,-0.39875
82.04,-0.37181,0.0020541,-0.37386
82.06,-0.3258,-0.00088859,-0.32491
82.08,-0.25965,-0.0051298,-0.25452
82.1,-0.17794,-0.010336,-0.1676
82.12,-0.086804,-0.01602,-0.070785
82.14,0.0067845,-0.021621,0.028405
82.16,0.095894,-0.026622,0.12252
82.18,0.17439,-0.030721,0.20512
82.2,0.23755,-0.033762,0.27131
82.22,0.2823,-0.035704,0.31801
82.24,0.30733,-0.036548,0.34387
82.26,0.31273,-0.03627,0.349
82.28,0.2997,-0.034777,0.33448
82.3,0.27011,-0.031903,0.30201
82.32,0.22614,-0.027438,0.25358
82.34,0.17017,-0.021162,0.19133
82.36,0.1047,-0.013286,0.11798
82.38,0.032476,-0.0041547,0.036631
82.4,-0.043367,0.0056186,-0.048986
82.42,-0.11926,0.015204,-0.13446
82.44,-0.19122,0.023663,-0.21489
82.46,-0.25511,0.030088,-0.2852
82.48,-0.30692,0.033754,-0.34068
82.5,-0.34328,0.034239,-0.37752
82.52,-0.36184,0.031288,-0.39312
82.54,-0.36154,0.025498,-0.38704
82.56,-0.34282,0.017631,-0.36046
82.58,-0.30745,0.0085814,-0.31603
82.6,-0.25827,-0.00070646,-0.25756
82.62,-0.19878,-0.0093612,-0.18942
82.64,-0.1327,-0.016681,-0.11602
82.66,-0.063565,-0.02219,-0.041375
82.68,0.0055473,-0.025655,0.031202
82.7,0.072117,-0.026986,0.099103
82.72,0.13417,-0.026386,0.16055
82.74,0.19016,-0.024263,0.21442
82.76,0.23886,-0.020998,0.25986
82.78,0.2793,-0.016993,0.29629
82.8,0.31072,-0.012646,0.32336
82.82,0.33274,-0.0083354,0.34108
82.84,0.34549,-0.0044053,0.34989
82.86,0.34968,-0.0011529,0.35083
82.88,0.34672,0.0011729,0.34554
82.9,0.33853,0.0023545,0.33617
82.92,0.32733,0.0024508,0.32488
82.94,0.31522,0.0015848,0.31363
82.96,0.30375,1.9793e-05,0.30373
82.98,0.29353,-0.0018545,0.29539
83,0.28398,-0.0035595,0.28754
83.02,0.27329,-0.0045877,0.27788
83.04,0.25866,-0.004478,0.26314
83.06,0.23675,-0.0028947,0.23965
83.08,0.20421,0.00041502,0.2038
83.1,0.15833,0.0052203,0.15311
83.12,0.097502,0.011111,0.086391
83.14,0.021583,0.017514,0.004069
83.16,-0.068039,0.023742,-0.091781
83.18,-0.16858,0.029096,-0.19768
83.2,-0.27621,0.032965,-0.30917
83.22,-0.38646,0.034907,-0.42136
83.24,-0.49468,0.034705,-0.52938
83.26,-0.59642,0.032305,-0.62873
83.28,-0.6877,0.028003,-0.71571
83.3,-0.76511,0.022339,-0.78745
83.32,-0.82587,0.01584,-0.84171
83.34,-0.86786,0.0090426,-0.8769
83.36,-0.88955,0.0024338,-0.89198
83.38,-0.8901,-0.0035945,-0.88651
83.4,-0.86941,-0.0087661,-0.86065
83.42,-0.82822,-0.012922,-0.8153
83.44,-0.76817,-0.01599,-0.75218
83.46,-0.69184,-0.017935,-0.6739
83.48,-0.60258,-0.018911,-0.58367
83.5,-0.50431,-0.019006,-0.4853
83.52,-0.40119,-0.018306,-0.38288
83.54,-0.29721,-0.016888,-0.28032
83.56,-0.19589,-0.014829,-0.18106
83.58,-0.099995,-0.012217,-0.087779
83.6,-0.011484,-0.0091708,-0.0023133
83.62,0.06846,-0.0058598,0.074319
83.64,0.13922,-0.0025176,0.14174
83.66,0.20048,0.00057172,0.19991
83.68,0.252,0.0031526,0.24885
83.7,0.29346,0.0050237,0.28843
83.72,0.32441,0.0060869,0.31833
83.74,0.34448,0.0063837,0.3381
83.76,0.35356,0.0061056,0.34745
83.78,0.35207,0.0055732,0.3465
83.8,0.34124,0.0051812,0.33606
83.82,0.32312,0.0053594,0.31776
83.84,0.30051,0.0064341,0.29407
83.86,0.27661,0.0084874,0.26812
83.88,0.2546,0.01143,0.24317
83.9,0.23712,0.01499,0.22213
83.92,0.22584,0.018761,0.20708
83.94,0.2211,0.022282,0.19882
83.96,0.22191,0.025115,0.19679
83.98,0.22608,0.026912,0.19917
84,0.23061,0.027442,0.20317
84.02,0.23221,0.026559,0.20565
84.04,0.2278,0.02443,0.20337
84.06,0.21497,0.021209,0.19376
84.08,0.19227,0.017094,0.17518
84.1,0.1593,0.012308,0.14699
84.12,0.11661,0.0070952,0.10951
84.14,0.065537,0.0017223,0.063815
84.16,0.0079786,-0.0035137,0.011492
84.18,-0.053803,-0.008293,-0.04551
84.2,-0.11727,-0.012218,-0.10505
84.22,-0.17962,-0.01504,-0.16458
84.24,-0.23775,-0.016609,-0.22114
84.26,-0.28823,-0.016905,-0.27133
84.28,-0.32741,-0.016066,-0.31135
84.3,-0.3516,-0.014372,-0.33723
84.32,-0.35749,-0.012208,-0.34528
84.34,-0.34261,-0.0099927,-0.33262
84.36,-0.3059,-0.0081135,-0.29778
84.38,-0.24808,-0.0068987,-0.24118
84.4,-0.17191,-0.006519,-0.16539
84.42,-0.082058,-0.0069514,-0.075106
84.44,0.015247,-0.0080998,0.023347
84.46,0.11294,-0.0098036,0.12274
84.48,0.20391,-0.011874,0.21579
84.5,0.28191,-0.014118,0.29603
84.52,0.34218,-0.016344,0.35853
84.54,0.38196,-0.01836,0.40032
84.56,0.40054,-0.019951,0.42049
84.58,0.39907,-0.020834,0.4199
84.6,0.38009,-0.020814,0.40091
84.62,0.34698,-0.019697,0.36668
84.64,0.30337,-0.017361,0.32073
84.66,0.25275,-0.013798,0.26655
84.68,0.19827,-0.0091478,0.20742
84.7,0.14275,-0.0036969,0.14645
84.72,0.088804,0.0021364,0.086667
84.74,0.039074,0.0078503,0.031223
84.76,-0.0036413,0.012839,-0.01648
84.78,-0.03638,0.016633,-0.053013
84.8,-0.056199,0.018908,-0.075108
84.82,-0.060517,0.019486,-0.080003
84.84,-0.047543,0.018367,-0.06591
84.86,-0.016706,0.015724,-0.03243
84.88,0.031037,0.01188,0.019157
84.9,0.093085,0.0072736,0.085812
84.92,0.16531,0.0024067,0.1629
84.94,0.24239,-0.0021704,0.24456
84.96,0.3183,-0.0059336,0.32424
84.98,0.38692,-0.0085407,0.39546
85,0.44254,-0.0097768,0.45232
85.02,0.48041,-0.0095904,0.49
85.04,0.49708,-0.0080949,0.50517
85.06,0.4906,-0.0055481,0.49615
85.08,0.46069,-0.0023147,0.463
85.1,0.40863,0.0011849,0.40744
85.12,0.33723,0.0045187,0.33271
85.14,0.25062,0.0072435,0.24338
85.16,0.15398,0.0090898,0.14489
85.18,0.05318,0.009864,0.043316
85.2,-0.04566,0.0094626,-0.055122
85.22,-0.13665,0.0078657,-0.14452
85.24,-0.21465,0.00513,-0.21978
85.26,-0.27573,0.0013898,-0.27712
85.28,-0.31745,-0.0031385,-0.31431
85.3,-0.33906,-0.0081499,-0.33091
85.32,-0.34138,-0.013225,-0.32816
85.34,-0.32657,-0.017853,-0.30872
85.36,-0.29765,-0.02155,-0.2761
85.38,-0.25811,-0.023884,-0.23422
85.4,-0.21143,-0.024547,-0.18689
85.42,-0.16086,-0.023418,-0.13745
85.44,-0.10925,-0.0206,-0.08865
85.46,-0.059105,-0.016422,-0.042683
85.48,-0.012772,-0.0114,-0.0013712
85.5,0.027424,-0.0061771,0.033601
85.52,0.059087,-0.0014508,0.060538
85.54,0.079831,0.0022676,0.077563
85.56,0.08753,0.0046607,0.082869
85.58,0.080718,0.0056316,0.075086
85.6,0.059029,0.0052944,0.053734
85.62,0.023574,0.0039285,0.019645
85.64,-0.022886,0.0019114,-0.024797
85.66,-0.076037,-0.00035439,-0.075683
85.68,-0.13043,-0.0024955,-0.12793
85.7,-0.18014,-0.0041748,-0.17596
85.72,-0.21958,-0.0052192,-0.21436
85.74,-0.24434,-0.0055189,-0.23882
85.76,-0.25178,-0.0050212,-0.24676
85.78,-0.24149,-0.0037151,-0.23778
85.8,-0.21528,-0.0016261,-0.21365
85.82,-0.17686,0.0011783,-0.17803
85.84,-0.13132,0.0045754,-0.1359
85.86,-0.084416,0.0083762,-0.092792
85.88,-0.041799,0.012313,-0.054112
85.9,-0.008417,0.016039,-0.024456
85.92,0.011964,0.019236,-0.0072722
85.94,0.017021,0.02163,-0.0046087
85.96,0.0059564,0.023035,-0.017078
85.98,-0.020563,0.023385,-0.043948
86,-0.060548,0.022746,-0.083294
86.02,-0.11089,0.021291,-0.13218
86.04,-0.16757,0.019268,-0.18684
86.06,-0.22595,0.016935,-0.24289
86.08,-0.28103,0.01454,-0.29557
86.1,-0.32784,0.012232,-0.34007
86.12,-0.36186,0.010067,-0.37193
86.14,-0.37946,0.0080421,-0.38751
86.16,-0.37829,0.0061346,-0.38443
86.18,-0.35757,0.0043454,-0.36192
86.2,-0.31822,0.0027326,-0.32095
86.22,-0.26276,0.0014211,-0.26418
86.24,-0.19498,0.00059309,-0.19557
86.26,-0.11944,0.0004734,-0.11992
86.28,-0.040935,0.0011156,-0.042051
86.3,0.036122,0.0024765,0.033645
86.32,0.10809,0.0043458,0.10375
86.34,0.17237,0.0063497,0.16602
86.36,0.22741,0.0079927,0.21941
86.38,0.27251,0.0087351,0.26377
86.4,0.30757,0.0080885,0.29948
86.42,0.33271,0.0057132,0.327
86.44,0.34808,0.0013734,0.3467
86.46,0.35365,-0.0046128,0.35826
86.48,0.34934,-0.01174,0.36108
86.5,0.33516,-0.01933,0.35449
86.52,0.31147,-0.026585,0.33806
86.54,0.27923,-0.032699,0.31192
86.56,0.2401,-0.036952,0.27706
86.58,0.19648,-0.038804,0.23528
86.6,0.15121,-0.03795,0.18916
86.62,0.1073,-0.034245,0.14155
86.64,0.067476,-0.027978,0.095455
86.66,0.033753,-0.019784,0.053537
86.68,0.0071575,-0.010337,0.017495
86.7,-0.012412,-0.00040202,-0.01201
86.72,-0.026118,0.0092489,-0.035366
86.74,-0.03593,0.017912,-0.053842
86.76,-0.044256,0.025022,-0.069278
86.78,-0.053513,0.030198,-0.083711
86.8,-0.065729,0.033239,-0.098968
86.82,-0.082232,0.034079,-0.11631
86.84,-0.10347,0.033119,-0.13659
86.86,-0.12898,0.030723,-0.15971
86.88,-0.15743,0.02731,-0.18474
86.9,-0.18681,0.023306,-0.21012
86.92,-0.21462,0.019106,-0.23373
86.94,-0.23814,0.015046,-0.25319
86.96,-0.25465,0.011401,-0.26605
86.98,-0.26169,0.0083887,-0.27008
87,-0.25732,0.0062427,-0.26356
87.02,-0.24031,0.0050349,-0.24535
87.04,-0.2104,0.0047962,-0.2152
87.06,-0.1684,0.0054888,-0.17389
87.08,-0.11624,0.0069749,-0.12322
87.1,-0.056892,0.0090052,-0.065898
87.12,0.0058701,0.011224,-0.0053539
87.14,0.067806,0.013197,0.054609
87.16,0.12466,0.014457,0.11021
87.18,0.17265,0.014503,0.15814
87.2,0.20883,0.012964,0.19587
87.22,0.23145,0.0097312,0.22172
87.24,0.24003,0.0048204,0.23521
87.26,0.23527,-0.0015795,0.23685
87.28,0.21886,-0.0091308,0.22799
87.3,0.19307,-0.017388,0.21046
87.32,0.16043,-0.025845,0.18628
87.34,0.12334,-0.033972,0.15731
87.36,0.083867,-0.041238,0.1251
87.38,0.043692,-0.047052,0.090744
87.4,0.0041142,-0.051087,0.055201
87.42,-0.033795,-0.053044,0.019248
87.44,-0.06903,-0.052739,-0.016291
87.46,-0.10052,-0.05014,-0.050379
87.48,-0.12707,-0.045385,-0.081689
87.5,-0.14744,-0.03879,-0.10865
87.52,-0.16041,-0.030837,-0.12957
87.54,-0.16505,-0.022129,-0.14292
87.56,-0.16085,-0.013363,-0.14749
87.58,-0.1479,-0.0052103,-0.14269
87.6,-0.12691,0.0018549,-0.12876
87.62,-0.099275,0.0075459,-0.10682
87.64,-0.06692,0.011784,-0.078704
87.66,-0.032181,0.014683,-0.046864
87.68,0.0023661,0.01649,-0.014124
87.7,0.03409,0.017523,0.016567
87.72,0.060473,0.018088,0.042385
87.74,0.079288,0.018424,0.060864
87.76,0.088776,0.018683,0.070093
87.78,0.087827,0.018913,0.068914
87.8,0.076154,0.019098,0.057056
87.82,0.054436,0.019212,0.035224
87.84,0.024384,0.019257,0.0051264
87.86,-0.011311,0.019274,-0.030585
87.88,-0.049163,0.019337,-0.068501
87.9,-0.085232,0.019526,-0.10476
87.92,-0.11557,0.019881,-0.13545
87.94,-0.13672,0.020363,-0.15708
87.96,-0.14617,0.020806,-0.16698
87.98,-0.14271,0.020969,-0.16368
88,-0.12657,0.02056,-0.14713
88.02,-0.099309,0.019291,-0.1186
88.04,-0.063597,0.016932,-0.080529
88.06,-0.022732,0.013361,-0.036093
88.08,0.019827,0.0085898,0.011237
88.1,0.060916,0.0027726,0.058143
88.12,0.097993,-0.0038464,0.10184
88.14,0.12931,-0.01082,0.14013
88.16,0.15393,-0.017721,0.17165
88.18,0.17157,-0.024135,0.19571
88.2,0.18251,-0.029668,0.21218
88.22,0.18733,-0.033973,0.2213
88.24,0.18685,-0.036763,0.22361
88.26,0.18211,-0.037831,0.21994
88.28,0.17432,-0.037068,0.21139
88.3,0.16494,-0.034415,0.19936
88.32,0.15563,-0.030066,0.1857
88.34,0.14814,-0.024438,0.17258
88.36,0.14409,-0.018006,0.1621
88.38,0.14475,-0.01133,0.15608
88.4,0.15068,-0.0050003,0.15568
88.42,0.16156,0.00044468,0.16111
88.44,0.17609,0.0045924,0.17149
88.46,0.19203,0.0072153,0.18481
88.48,0.20651,0.0082817,0.19823
88.5,0.21635,0.0079457,0.20841
88.52,0.21857,0.006711,0.21186
88.54,0.21077,0.0050481,0.20572
88.56,0.19147,0.0034307,0.18804
88.58,0.1603,0.0022679,0.15803
88.6,0.11802,0.0018598,0.11616
88.62,0.066421,0.0023782,0.064043
88.64,0.008086,0.0038717,0.0042143
88.66,-0.053813,0.0062864,-0.060099
88.68,-0.11577,0.0095349,-0.1253
88.7,-0.17415,0.013358,-0.18751
88.72,-0.22541,0.017499,-0.24291
88.74,-0.26625,0.021661,-0.28792
88.76,-0.29388,0.025504,-0.31938
88.78,-0.30618,0.028643,-0.33483
88.8,-0.30203,0.03068,-0.33271
88.82,-0.28144,0.031243,-0.31268
88.84,-0.24569,0.030042,-0.27573
88.86,-0.19733,0.026842,-0.22417
88.88,-0.13998,0.021706,-0.16168
88.9,-0.077956,0.014998,-0.092955
88.92,-0.015859,0.0071791,-0.023038
88.94,0.041974,-0.0011699,0.043144
88.96,0.091904,-0.0094198,0.10132
88.98,0.13132,-0.016977,0.1483
89,0.15878,-0.023354,0.18213
89.02,0.17398,-0.028213,0.2022
89.04,0.17755,-0.031361,0.20891
89.06,0.17078,-0.032685,0.20347
89.08,0.15533,-0.032421,0.18776
89.1,0.13302,-0.030732,0.16375
89.12,0.10567,-0.027801,0.13347
89.14,0.075136,-0.023806,0.098942
89.16,0.043283,-0.018921,0.062204
89.18,0.01207,-0.013334,0.025404
89.2,-0.016466,-0.0072586,-0.0092073
89.22,-0.040304,-0.00095835,-0.039345
89.24,-0.057614,0.0052209,-0.062835
89.26,-0.066998,0.0109,-0.077898
89.28,-0.067732,0.015723,-0.083456
89.3,-0.05995,0.019373,-0.079323
89.32,-0.044711,0.021607,-0.066318
89.34,-0.023932,0.022288,-0.04622
89.36,-0.00018468,0.021402,-0.021587
89.38,0.023601,0.019059,0.0045419
89.4,0.04447,0.015482,0.028989
89.42,0.059757,0.010961,0.048796
89.44,0.067335,0.0059337,0.061402
89.46,0.065786,0.00087301,0.064913
89.48,0.054474,-0.0037741,0.058248
89.5,0.033562,-0.0075717,0.041134
89.52,0.0039825,-0.010123,0.014106
89.54,-0.032626,-0.011103,-0.021523
89.56,-0.074003,-0.010291,-0.063712
89.58,-0.11739,-0.0076102,-0.10978
89.6,-0.15973,-0.0031314,-0.1566
89.62,-0.19789,0.0029029,-0.20079
89.64,-0.22897,0.009856,-0.23882
89.66,-0.25064,0.017073,-0.26772
89.68,-0.26146,0.023809,-0.28527
89.7,-0.26102,0.029313,-0.29034
89.72,-0.25009,0.032913,-0.283
89.74,-0.23043,0.034105,-0.26453
89.76,-0.20454,0.032623,-0.23717
89.78,-0.1753,0.028485,-0.20379
89.8,-0.14547,0.021867,-0.16733
89.82,-0.11733,0.01355,-0.13088
89.84,-0.09249,0.0043446,-0.096834
89.86,-0.071726,-0.0049068,-0.066819
89.88,-0.055149,-0.013397,-0.041752
89.9,-0.042411,-0.020447,-0.021964
89.92,-0.032997,-0.025574,-0.0074227
89.94,-0.026474,-0.028529,0.0020544
89.96,-0.022646,-0.02929,0.0066436
89.98,-0.02156,-0.027959,0.0063985
90,-0.023394,-0.024904,0.00151
90.02,-0.028253,-0.020615,-0.007638
90.04,-0.035965,-0.015499,-0.020465
90.06,-0.045929,-0.0099269,-0.036003
90.08,-0.057093,-0.004214,-0.052879
90.1,-0.068049,0.0013808,-0.06943
90.12,-0.077249,0.0066437,-0.083893
90.14,-0.083271,0.01139,-0.094661
90.16,-0.085076,0.015439,-0.10051
90.18,-0.082184,0.018569,-0.10075
90.2,-0.074742,0.020696,-0.095438
90.22,-0.063465,0.021716,-0.085182
90.24,-0.049487,0.021578,-0.071065
90.26,-0.034154,0.020291,-0.054444
90.28,-0.018825,0.01793,-0.036755
90.3,-0.0047139,0.014637,-0.019351
90.32,0.0072135,0.010605,-0.0033914
90.34,0.016282,0.0060606,0.010221
90.36,0.022115,0.0012502,0.020865
90.38,0.02464,-0.0035402,0.02818
90.4,0.024103,-0.0080688,0.032172
90.42,0.021106,-0.012115,0.033221
90.44,0.016643,-0.01548,0.032123
90.46,0.012106,-0.017998,0.030104
90.48,0.0092393,-0.019543,0.028783
90.5,0.010005,-0.020047,0.030051
90.52,0.016366,-0.019509,0.035874
90.54,0.030014,-0.017976,0.04799
90.56,0.05208,-0.015647,0.067727
90.58,0.082888,-0.012822,0.095711
90.6,0.1218,-0.0098146,0.13162
90.62,0.1672,-0.0069533,0.17416
90.64,0.2166,-0.0045474,0.22115
90.66,0.26687,-0.0028457,0.26971
90.68,0.31455,-0.0020042,0.31655
90.7,0.35619,-0.0020654,0.35826
90.72,0.38869,-0.0029624,0.39166
90.74,0.40953,-0.0045217,0.41406
90.76,0.417,-0.0064049,0.4234
90.78,0.41029,-0.0082971,0.41859
90.8,0.38961,-0.0098873,0.3995
90.82,0.35613,-0.010905,0.36704
90.84,0.31198,-0.011151,0.32313
90.86,0.26007,-0.010515,0.27059
90.88,0.20399,-0.0089853,0.21297
90.9,0.14766,-0.0066485,0.15431
90.92,0.095052,-0.0036504,0.098702
90.94,0.049762,-0.00030407,0.050066
90.96,0.014624,0.0030802,0.011543
90.98,-0.008644,0.0061855,-0.014829
91,-0.019679,0.008711,-0.02839
91.02,-0.019559,0.010405,-0.029964
91.04,-0.010697,0.011101,-0.021798
91.06,0.0034404,0.01074,-0.0072998
91.08,0.018758,0.0093976,0.0093602
91.1,0.031034,0.0072613,0.023773
91.12,0.03643,0.004706,0.031724
91.14,0.031923,0.0021759,0.029747
91.16,0.015621,8.8367e-05,0.015532
91.18,-0.013079,-0.0012005,-0.011878
91.2,-0.053484,-0.0014576,-0.052027
91.22,-0.10374,-0.00061806,-0.10312
91.24,-0.16106,0.0011966,-0.16226
91.26,-0.22199,0.0036925,-0.22569
91.28,-0.28276,0.006444,-0.28921
91.3,-0.33953,0.0089102,-0.34844
91.32,-0.38869,0.01063,-0.39932
91.34,-0.42712,0.011262,-0.43839
91.36,-0.45235,0.010618,-0.46297
91.38,-0.46272,0.0086812,-0.4714
91.4,-0.45747,0.0055914,-0.46306
91.42,-0.43675,0.0016142,-0.43836
91.44,-0.40157,-0.0029071,-0.39866
91.46,-0.35368,-0.0075996,-0.34609
91.48,-0.29542,-0.012064,-0.28336
91.5,-0.2295,-0.015972,-0.21353
91.52,-0.15882,-0.019078,-0.13974
91.54,-0.086311,-0.021202,-0.065109
91.56,-0.014804,-0.022235,0.0074314
91.58,0.053097,-0.022147,0.075244
91.6,0.11507,-0.020992,0.13606
91.62,0.16913,-0.01891,0.18804
91.64,0.21371,-0.016126,0.22984
91.66,0.24774,-0.012923,0.26067
91.68,0.27072,-0.0096564,0.28037
91.7,0.28275,-0.0066279,0.28938
91.72,0.28461,-0.0040424,0.28866
91.74,0.27768,-0.0019844,0.27966
91.76,0.26379,-0.0004018,0.26419
91.78,0.24508,0.00088145,0.2442
91.8,0.22369,0.0021237,0.22157
91.82,0.20154,0.0036026,0.19794
91.84,0.18008,0.0055525,0.17452
91.86,0.16016,0.0081127,0.15204
91.88,0.142,0.011168,0.13083
91.9,0.12525,0.014488,0.11077
91.92,0.1092,0.017727,0.091473
91.94,0.092934,0.020496,0.072437
91.96,0.075609,0.022432,0.053178
91.98,0.056621,0.02327,0.033351
92,0.035714,0.022896,0.012818
92.02,0.013028,0.021363,-0.0083343
92.04,-0.010929,0.018836,-0.029765
92.06,-0.035358,0.015741,-0.051099
92.08,-0.059245,0.012486,-0.071731
92.1,-0.081443,0.0094531,-0.090896
92.12,-0.10073,0.0069563,-0.10769
92.14,-0.11588,0.0052078,-0.12109
92.16,-0.12569,0.0042958,-0.12998
92.18,-0.12907,0.0041818,-0.13325
92.2,-0.12518,0.0047109,-0.12989
92.22,-0.11351,0.0056372,-0.11915
92.24,-0.094089,0.006606,-0.1007
92.26,-0.067542,0.0072635,-0.074805
92.28,-0.035185,0.0072991,-0.042484
92.3,0.0010119,0.0064726,-0.0054607
92.32,0.038551,0.0046557,0.033895
92.34,0.074625,0.0018624,0.072763
92.36,0.10639,-0.0017365,0.10813
92.38,0.13126,-0.005821,0.13708
92.4,0.14716,-0.0099478,0.15711
92.42,0.15273,-0.013548,0.16627
92.44,0.14737,-0.016158,0.16353
92.46,0.13133,-0.017425,0.14875
92.48,0.10552,-0.017171,0.12269
92.5,0.071479,-0.015426,0.086905
92.52,0.031154,-0.012434,0.043588
92.54,-0.013182,-0.0086114,-0.004571
92.56,-0.059067,-0.0044818,-0.054585
92.58,-0.10393,-0.00059098,-0.10334
92.6,-0.1452,0.0025039,-0.14771
92.62,-0.18038,0.0045056,-0.18489
92.64,-0.2072,0.0053153,-0.21251
92.66,-0.22376,0.005011,-0.22877
92.68,-0.22876,0.0038223,-0.23258
92.7,-0.22163,0.0020721,-0.22371
92.72,-0.20275,0.00010951,-0.20286
92.74,-0.17346,-0.0017513,-0.17171
92.76,-0.13606,-0.0032737,-0.13278
92.78,-0.093666,-0.0042928,-0.089373
92.8,-0.049975,-0.0047611,-0.045214
92.82,-0.0088908,-0.004726,-0.0041648
92.84,0.025847,-0.0042428,0.03009
92.86,0.051055,-0.0033735,0.054428
92.88,0.064441,-0.002176,0.066617
92.9,0.064856,-0.0007077,0.065564
92.92,0.05241,0.00096227,0.051447
92.94,0.028454,0.0027398,0.025714
92.96,-0.0045688,0.0044969,-0.0090656
92.98,-0.043393,0.0060611,-0.049454
93,-0.084285,0.0072921,-0.091577
93.02,-0.12343,0.0080895,-0.13152
93.04,-0.15732,0.0084268,-0.16575
93.06,-0.18309,0.0083689,-0.19146
93.08,-0.19877,0.0080665,-0.20683
93.1,-0.20338,0.0077262,-0.2111
93.12,-0.19701,0.0075587,-0.20457
93.14,-0.18069,0.0077186,-0.18841
93.16,-0.15618,0.0082693,-0.16445
93.18,-0.12575,0.0090574,-0.13481
93.2,-0.091904,0.0098084,-0.10171
93.22,-0.057092,0.010165,-0.067257
93.24,-0.023522,0.0097566,-0.033278
93.26,0.0070258,0.008285,-0.0012592
93.28,0.033294,0.0056023,0.027692
93.3,0.054593,0.0017616,0.052831
93.32,0.070791,-0.002972,0.073763
93.34,0.082266,-0.0081483,0.090414
93.36,0.089824,-0.013143,0.10297
93.38,0.094594,-0.017385,0.11198
93.4,0.097902,-0.02042,0.11832
93.42,0.10113,-0.021968,0.1231
93.44,0.10555,-0.021957,0.1275
93.46,0.11216,-0.020514,0.13267
93.48,0.12156,-0.017929,0.13949
93.5,0.13381,-0.014586,0.14839
93.52,0.14837,-0.010896,0.15927
93.54,0.16413,-0.0072556,0.17139
93.56,0.17948,-0.0039481,0.18343
93.58,0.19247,-0.0011338,0.1936
93.6,0.20103,0.0011158,0.19991
93.62,0.20322,0.00279,0.20043
93.64,0.19749,0.0039087,0.19358
93.66,0.18287,0.0044975,0.17838
93.68,0.15914,0.004577,0.15456
93.7,0.12686,0.0041658,0.1227
93.72,0.087409,0.0032656,0.084144
93.74,0.042822,0.0019796,0.040842
93.76,-0.004349,0.00043493,-0.004784
93.78,-0.051267,-0.0012002,-0.050067
93.8,-0.09505,-0.0027251,-0.092325
93.82,-0.13302,-0.0039345,-0.12908
93.84,-0.16289,-0.0046524,-0.15824
93.86,-0.183,-0.0047631,-0.17824
93.88,-0.19235,-0.0042332,-0.18812
93.9,-0.19071,-0.003096,-0.18762
93.92,-0.17857,-0.0015032,-0.17707
93.94,-0.15705,0.0003394,-0.15739
93.96,-0.12779,0.0022484,-0.13004
93.98,-0.092768,0.0040702,-0.096838
94,-0.054131,0.0057023,-0.059833
94.02,-0.014057,0.0070989,-0.021156
94.04,0.025378,0.0082605,0.017118
94.06,0.062285,0.0092104,0.053075
94.08,0.095008,0.0099631,0.085045
94.1,0.12215,0.010488,0.11166
94.12,0.1426,0.010732,0.13187
94.14,0.15556,0.010587,0.14497
94.16,0.16057,0.0099317,0.15064
94.18,0.15761,0.0086591,0.14895
94.2,0.14713,0.0067159,0.14042
94.22,0.13013,0.0041304,0.126
94.24,0.1081,0.0010283,0.10707
94.26,0.082969,-0.0023711,0.08534
94.28,0.056973,-0.0057531,0.062726
94.3,0.032389,-0.0087671,0.041156
94.32,0.011299,-0.011116,0.022415
94.34,-0.004673,-0.012572,0.0078985
94.36,-0.014569,-0.013007,-0.0015614
94.38,-0.018211,-0.012412,-0.005799
94.4,-0.016202,-0.010885,-0.0053171
94.42,-0.0098035,-0.0086142,-0.0011893
94.44,-0.0007224,-0.0058459,0.0051235
94.46,0.0091646,-0.0028477,0.012012
94.48,0.018091,0.00010055,0.01799
94.5,0.024638,0.0027838,0.021854
94.52,0.027898,0.0050447,0.022854
94.54,0.027538,0.006772,0.020766
94.56,0.023768,0.0078909,0.015877
94.58,0.017243,0.0083527,0.0088901
94.6,0.0089128,0.0081269,0.00078592
94.62,-0.00013442,0.0072014,-0.0073358
94.64,-0.0088179,0.0055808,-0.014399
94.66,-0.016179,0.0032939,-0.019472
94.68,-0.02146,0.00051305,-0.021973
94.7,-0.024163,-0.0025741,-0.021589
94.72,-0.024073,-0.0057192,-0.018354
94.74,-0.02128,-0.0086312,-0.012649
94.76,-0.016179,-0.011007,-0.0051727
94.78,-0.0094535,-0.012569,0.0031155
94.8,-0.0020324,-0.013107,0.011075
94.82,0.0049843,-0.012511,0.017496
94.84,0.010438,-0.010716,0.021154
94.86,0.013248,-0.0079518,0.0212
94.88,0.012565,-0.0044913,0.017056
94.9,0.0079011,-0.00066029,0.0085614
94.92,-0.00076348,0.0031897,-0.0039532
94.94,-0.012943,0.0067208,-0.019664
94.96,-0.027673,0.009642,-0.037315
94.98,-0.043605,0.011732,-0.055337
95,-0.059152,0.012852,-0.072005
95.02,-0.072675,0.012898,-0.085573
95.04,-0.082658,0.011899,-0.094557
95.06,-0.087874,0.0099987,-0.097873
95.08,-0.087503,0.0073482,-0.094851
95.1,-0.081203,0.0041459,-0.085349
95.12,-0.069127,0.0006292,-0.069756
95.14,-0.051897,-0.002935,-0.048962
95.16,-0.030541,-0.0062632,-0.024278
95.18,-0.0064051,-0.0090727,0.0026676
95.2,0.018952,-0.011089,0.030041
95.22,0.043877,-0.012032,0.055908
95.24,0.066741,-0.011843,0.078584
95.26,0.086069,-0.010502,0.096571
95.28,0.10065,-0.008094,0.10875
95.3,0.10965,-0.0048036,0.11445
95.32,0.11266,-0.00090317,0.11356
95.34,0.10976,0.0032747,0.10648
95.36,0.10147,0.0073696,0.094102
95.38,0.08873,0.01103,0.0777
95.4,0.072747,0.013876,0.058871
95.42,0.054899,0.015714,0.039184
95.44,0.036578,0.016441,0.020137
95.46,0.019065,0.016045,0.0030199
95.48,0.0034322,0.014616,-0.011184
95.5,-0.0095231,0.012322,-0.021845
95.52,-0.019292,0.0093851,-0.028677
95.54,-0.025638,0.0060577,-0.031695
95.56,-0.028551,0.0025917,-0.031143
95.58,-0.028203,-0.00076802,-0.027435
95.6,-0.024893,-0.0038055,-0.021087
95.62,-0.019022,-0.006376,-0.012646
95.64,-0.011077,-0.0083655,-0.0027118
95.66,-0.0016359,-0.00969,0.008054
95.68,0.0086285,-0.010292,0.01892
95.7,0.018943,-0.01014,0.029083
95.72,0.028449,-0.0092371,0.037687
95.74,0.036248,-0.0076279,0.043876
95.76,0.041465,-0.005403,0.046868
95.78,0.043344,-0.0027135,0.046057
95.8,0.041354,0.00017839,0.041176
95.82,0.035289,0.0030203,0.032268
95.84,0.025339,0.0055547,0.019784
95.86,0.012126,0.0075512,0.0045751
95.88,-0.0033233,0.0088359,-0.012159
95.9,-0.019674,0.009313,-0.028987
95.92,-0.03543,0.0089724,-0.044402
95.94,-0.049135,0.0078835,-0.057018
95.96,-0.059585,0.0061424,-0.065727
95.98,-0.066032,0.0039684,-0.07
96,-0.068335,0.0015437,-0.069879
96.02,-0.06703,-0.00096724,-0.066062
96.04,-0.0633,-0.0034148,-0.059885
96.06,-0.058846,-0.005659,-0.053187
96.08,-0.055658,-0.0075615,-0.048096
96.1,-0.055735,-0.0089787,-0.046756
96.12,-0.060779,-0.0097639,-0.051015
96.14,-0.071925,-0.0097411,-0.062184
96.16,-0.089537,-0.0088055,-0.080732
96.18,-0.11312,-0.0069727,-0.10615
96.2,-0.14133,-0.0043211,-0.13701
96.22,-0.17214,-0.0010366,-0.17111
96.24,-0.20306,0.0025953,-0.20565
96.26,-0.23139,0.0062191,-0.23761
96.28,-0.25459,0.0094553,-0.26404
96.3,-0.27047,0.011955,-0.28242
96.32,-0.27744,0.013433,-0.29088
96.34,-0.27464,0.013684,-0.28833
96.36,-0.26194,0.012813,-0.27475
96.38,-0.23992,0.01098,-0.2509
96.4,-0.20977,0.0084429,-0.21821
96.42,-0.17313,0.0055107,-0.17864
96.44,-0.13197,0.0024923,-0.13446
96.46,-0.088362,-0.00034534,-0.088017
96.48,-0.044411,-0.0028069,-0.041605
96.5,-0.0020768,-0.004782,0.0027052
96.52,0.036911,-0.0062046,0.043115
96.54,0.071129,-0.0071496,0.078278
96.56,0.099517,-0.0077026,0.10722
96.58,0.12141,-0.0079524,0.12936
96.6,0.13654,-0.0079812,0.14452
96.62,0.14504,-0.0078546,0.15289
96.64,0.1474,-0.0076199,0.15502
96.66,0.14444,-0.0073094,0.15175
96.68,0.13724,-0.0069463,0.14419
96.7,0.12707,-0.0065506,0.13362
96.72,0.11532,-0.0061462,0.12146
96.74,0.10337,-0.0057567,0.10913
96.76,0.092556,-0.0054032,0.09796
96.78,0.083988,-0.0051025,0.089091
96.8,0.07849,-0.0048639,0.083354
96.82,0.076495,-0.0046885,0.081184
96.84,0.077983,-0.0045693,0.082553
96.86,0.082462,-0.0044933,0.086956
96.88,0.089004,-0.0044432,0.093448
96.9,0.096342,-0.0043976,0.10074
96.92,0.10302,-0.0043323,0.10735
96.94,0.1076,-0.0042221,0.11182
96.96,0.10883,-0.0040378,0.11286
96.98,0.10588,-0.0037463,0.10963
97,0.09846,-0.0033118,0.10177
97.02,0.086869,-0.0026993,0.089568
97.04,0.071979,-0.0018803,0.073859
97.06,0.055114,-0.00083857,0.055953
97.08,0.037863,0.00043865,0.037425
97.1,0.02185,0.0019076,0.019942
97.12,0.0085029,0.0035121,0.0049908
97.14,-0.0011333,0.0051785,-0.0063119
97.16,-0.0065267,0.0068181,-0.013345
97.18,-0.0076988,0.0083345,-0.016033
97.2,-0.0051828,0.0096316,-0.014814
97.22,8.9961e-05,0.010622,-0.010532
97.24,0.0069498,0.011234,-0.0042841
97.26,0.014166,0.011395,0.0027703
97.28,0.020611,0.011084,0.0095272
97.3,0.025397,0.010331,0.015066
97.32,0.027952,0.0091771,0.018775
97.34,0.028062,0.0076967,0.020365
97.36,0.025856,0.0059882,0.019868
97.38,0.02176,0.004169,0.017591
97.4,0.016426,0.0023654,0.014061
97.42,0.01066,0.00069945,0.0099609
97.44,0.005336,-0.00071796,0.006054
97.46,0.0013249,-0.0017877,0.0031126
97.48,-0.00057061,-0.0024966,0.001926
97.5,0.00032496,-0.0028533,0.0031783
97.52,0.0045109,-0.0029039,0.0074148
97.54,0.012268,-0.0027253,0.014994
97.56,0.023626,-0.0024163,0.026042
97.58,0.038334,-0.0020866,0.040421
97.6,0.055857,-0.0018471,0.057704
97.62,0.075368,-0.0018001,0.077168
97.64,0.09578,-0.0020557,0.097836
97.66,0.11579,-0.0026562,0.11844
97.68,0.13394,-0.0036142,0.13755
97.7,0.14874,-0.0049046,0.15364
97.72,0.15877,-0.0064575,0.16522
97.74,0.16283,-0.0081605,0.17099
97.76,0.16008,-0.0098672,0.16995
97.78,0.15018,-0.011413,0.16159
97.8,0.13333,-0.012634,0.14597
97.82,0.11038,-0.013369,0.12375
97.84,0.08273,-0.013523,0.096253
97.86,0.052253,-0.013099,0.065352
97.88,0.021105,-0.012137,0.033243
97.9,-0.0085068,-0.010727,0.00222
97.92,-0.034574,-0.0089809,-0.025593
97.94,-0.055517,-0.0070136,-0.048503
97.96,-0.070366,-0.0049161,-0.06545
97.98,-0.078856,-0.0027421,-0.076113
98,-0.081419,-0.00050388,-0.080915
98.02,-0.079085,0.0018235,-0.080909
98.04,-0.073294,0.0042635,-0.077558
98.06,-0.065665,0.0068266,-0.072492
98.08,-0.057758,0.0094871,-0.067245
98.1,-0.050862,0.012173,-0.063035
98.12,-0.045859,0.014767,-0.060626
98.14,-0.043153,0.017117,-0.060271
98.16,-0.042695,0.019059,-0.061754
98.18,-0.044069,0.020431,-0.064501
98.2,-0.046622,0.021042,-0.067664
98.22,-0.049609,0.020839,-0.070448
98.24,-0.052319,0.019803,-0.072121
98.26,-0.054173,0.017953,-0.072126
98.28,-0.05478,0.015364,-0.070144
98.3,-0.053952,0.012159,-0.066111
98.32,-0.051692,0.0085061,-0.060198
98.34,-0.048172,0.0046154,-0.052787
98.36,-0.043706,0.00072713,-0.044433
98.38,-0.038729,-0.0028784,-0.035851
98.4,-0.03378,-0.0059235,-0.027857
98.42,-0.029486,-0.008211,-0.021275
98.44,-0.026529,-0.0095954,-0.016934
98.46,-0.025601,-0.010017,-0.015584
98.48,-0.027328,-0.0095127,-0.017816
98.5,-0.032186,-0.0082161,-0.02397
98.52,-0.040401,-0.0063415,-0.034059
98.54,-0.051872,-0.0041583,-0.047714
98.56,-0.066117,-0.0019616,-0.064156
98.58,-0.082274,-6.6039e-05,-0.082208
98.6,-0.099149,0.0013121,-0.10046
98.62,-0.11532,0.0020255,-0.11735
98.64,-0.12929,0.0020066,-0.1313
98.66,-0.13963,0.0012658,-0.14089
98.68,-0.14515,-0.00011826,-0.14503
98.7,-0.14503,-0.0020134,-0.14302
98.72,-0.13889,-0.0042516,-0.13464
98.74,-0.12681,-0.0066466,-0.12016
98.76,-0.10934,-0.008995,-0.10035
98.78,-0.087415,-0.011113,-0.076302
98.8,-0.062258,-0.012859,-0.049399
98.82,-0.035299,-0.014127,-0.021173
98.84,-0.0080647,-0.014848,0.0067832
98.86,0.017921,-0.014991,0.032912
98.88,0.041217,-0.014557,0.055775
98.9,0.060555,-0.01357,0.074124
98.92,0.074909,-0.012067,0.086976
98.94,0.08358,-0.010074,0.093654
98.96,0.086256,-0.0076448,0.093901
98.98,0.083069,-0.0048483,0.087918
99,0.074613,-0.0017404,0.076353
99.02,0.061922,0.001609,0.060313
99.04,0.046403,0.0051102,0.041293
99.06,0.029713,0.0086506,0.021062
99.08,0.013592,0.012096,0.0014962
99.1,-0.00031955,0.015297,-0.015616
99.12,-0.010672,0.018089,-0.028761
99.14,-0.016563,0.020284,-0.036847
99.16,-0.017644,0.021792,-0.039436
99.18,-0.014157,0.022524,-0.036681
99.2,-0.0068926,0.022431,-0.029323
99.22,0.002916,0.021505,-0.018589
99.24,0.013758,0.019783,-0.0060249
99.26,0.024037,0.017343,0.0066945
99.28,0.032264,0.014303,0.017961
99.3,0.037234,0.010822,0.026412
99.32,0.038157,0.0070847,0.031072
99.34,0.034741,0.0033361,0.031405
99.36,0.027217,-0.00020607,0.027423
99.38,0.016309,-0.0033449,0.019654
99.4,0.0031605,-0.0059204,0.0090809
99.42,-0.010788,-0.0078277,-0.0029606
99.44,-0.023941,-0.009028,-0.014913
99.46,-0.034708,-0.0095524,-0.025156
99.48,-0.041679,-0.0094947,-0.032184
99.5,-0.043776,-0.0089847,-0.034791
99.52,-0.04039,-0.0082129,-0.032177
99.54,-0.031471,-0.0073654,-0.024106
99.56,-0.017563,-0.0065874,-0.010976
99.58,0.00022967,-0.0059874,0.0062171
99.6,0.020343,-0.0056304,0.025973
99.62,0.040918,-0.0055388,0.046456
99.64,0.060006,-0.0056973,0.065703
99.66,0.075797,-0.0060619,0.081859
99.68,0.086832,-0.0065696,0.093402
99.7,0.092169,-0.0071397,0.099309
99.72,0.091485,-0.0076812,0.099166
99.74,0.085098,-0.008114,0.093212
99.76,0.073901,-0.008365,0.082266
99.78,0.05923,-0.0083744,0.067605
99.8,0.04269,-0.0081017,0.050791
99.82,0.02595,-0.0075323,0.033482
99.84,0.010563,-0.0066816,0.017244
99.86,-0.0021911,-0.0055955,0.0034043
99.88,-0.011408,-0.0043411,-0.0070672
99.9,-0.016614,-0.0030272,-0.013586
99.92,-0.017761,-0.0017483,-0.016013
99.94,-0.015196,-0.00058288,-0.014613
99.96,-0.0095845,0.0004179,-0.010002
99.98,-0.0018358,0.0012377,-0.0030735
100,0.0069942,0.0018967,0.0050974
100.02,0.015793,0.0024451,0.013348
100.04,0.023485,0.0029507,0.020534
100.06,0.02912,0.0034858,0.025634
100.08,0.031958,0.004104,0.027854
100.1,0.031537,0.0048153,0.026722
100.12,0.027734,0.0055909,0.022143
100.14,0.020781,0.0063647,0.014416
100.16,0.011261,0.0070444,0.0042163
100.18,5.4988e-05,0.0075296,-0.0074746
100.2,-0.011743,0.0077317,-0.019474
100.22,-0.022945,0.0075931,-0.030538
100.24,-0.032407,0.007095,-0.039502
100.26,-0.039156,0.0062642,-0.04542
100.28,-0.042509,0.005214,-0.047723
100.3,-0.04215,0.0040583,-0.046208
100.32,-0.038162,0.002916,-0.041078
100.34,-0.031008,0.0018907,-0.032898
100.36,-0.021465,0.0010534,-0.022518
100.38,-0.010523,0.00043335,-0.010956
100.4,0.0007378,1.6849e-05,0.00072095
100.42,0.011278,-0.00024475,0.011523
100.44,0.020217,-0.00042061,0.020637
100.46,0.026921,-0.0005954,0.027516
100.48,0.031068,-0.00082856,0.031897
100.5,0.032662,-0.0011544,0.033816
100.52,0.032014,-0.0015797,0.033594
100.54,0.029688,-0.0020859,0.031774
100.56,0.026419,-0.0026362,0.029055
100.58,0.023011,-0.0031841,0.026195
100.6,0.020235,-0.0036821,0.023918
100.62,0.018729,-0.0040823,0.022811
100.64,0.018911,-0.0043499,0.023261
100.66,0.020925,-0.0044697,0.025394
100.68,0.024615,-0.0044324,0.029047
100.7,0.029532,-0.0042386,0.033771
100.72,0.034979,-0.0038986,0.038878
100.74,0.040083,-0.0034326,0.043515
100.76,0.043889,-0.0028717,0.04676
100.78,0.045467,-0.0022569,0.047724
100.8,0.044018,-0.0016382,0.045656
100.82,0.038969,-0.0010758,0.040045
100.84,0.030045,-0.00061635,0.030662
100.86,0.017313,-0.00029382,0.017607
100.88,0.0011931,-0.00012195,0.001315
100.9,-0.017566,-9.0374e-05,-0.017476
100.92,-0.037944,-0.00016469,-0.037779
100.94,-0.058728,-0.00029118,-0.058437
100.96,-0.078615,-0.00040573,-0.078209
100.98,-0.096317,-0.00044568,-0.095871
101,-0.11066,-0.00035108,-0.11031
101.02,-0.1207,-0.00010819,-0.12059
101.04,-0.12573,0.00026689,-0.12599
101.06,-0.12539,0.00072863,-0.12612
101.08,-0.11965,0.0012073,-0.12085
101.1,-0.10878,0.0016207,-0.1104
101.12,-0.093355,0.0018887,-0.095244
101.14,-0.074164,0.0019479,-0.076112
101.16,-0.052171,0.0017635,-0.053934
101.18,-0.028447,0.001327,-0.029774
101.2,-0.0041116,0.00068464,-0.0047963
101.22,0.019727,-8.1121e-05,0.019808
101.24,0.042022,-0.00088236,0.042904
101.26,0.061835,-0.0016297,0.063465
101.28,0.078384,-0.0022458,0.08063
101.3,0.091084,-0.0026758,0.09376
101.32,0.099585,-0.0028924,0.10248
101.34,0.1038,-0.0028966,0.10669
101.36,0.10389,-0.0027096,0.1066
101.38,0.10031,-0.0023661,0.10267
101.4,0.093686,-0.0019225,0.095608
101.42,0.084824,-0.0014163,0.086241
101.44,0.074583,-0.00087469,0.075458
101.46,0.063793,-0.00031214,0.064105
101.48,0.05316,0.00026742,0.052893
101.5,0.0432,0.00086681,0.042333
101.52,0.03419,0.0014905,0.0327
101.54,0.02617,0.0021396,0.02403
101.56,0.018976,0.0028093,0.016167
101.58,0.012314,0.0034822,0.0088314
101.6,0.0058458,0.0041355,0.0017103
101.62,-0.00071322,0.0047426,-0.0054558
101.64,-0.0075201,0.005276,-0.012796
101.66,-0.014553,0.0057111,-0.020264
101.68,-0.0216,0.0060296,-0.02763
101.7,-0.028289,0.0062205,-0.03451
101.72,-0.034148,0.0062807,-0.040429
101.74,-0.038687,0.0062082,-0.044896
101.76,-0.041484,0.0060123,-0.047496
101.78,-0.042257,0.0057073,-0.047964
101.8,-0.040917,0.005301,-0.046218
101.82,-0.037584,0.0047985,-0.042383
101.84,-0.03257,0.0042037,-0.036773
101.86,-0.026339,0.0035206,-0.029859
101.88,-0.019451,0.0027568,-0.022208
101.9,-0.012496,0.0019267,-0.014423
101.92,-0.0060391,0.001053,-0.007092
101.94,-0.00057914,0.00017041,-0.00074955
101.96,0.0034767,-0.00067919,0.0041559
101.98,0.0058213,-0.0014561,0.0072775
102,0.006246,-0.0021256,0.0083717
102.02,0.0046358,-0.002663,0.0072988
102.04,0.00096771,-0.0030571,0.0040248
102.06,-0.0046828,-0.0033108,-0.001372
102.08,-0.012129,-0.0034391,-0.0086901
102.1,-0.021057,-0.003465,-0.017592
102.12,-0.031015,-0.0034101,-0.027605
102.14,-0.041415,-0.003304,-0.038111
102.16,-0.051555,-0.003165,-0.04839
102.18,-0.060674,-0.0030051,-0.057669
102.2,-0.068019,-0.0028334,-0.065186
102.22,-0.072935,-0.0026589,-0.070276
102.24,-0.074957,-0.0024934,-0.072463
102.26,-0.07389,-0.0023526,-0.071537
102.28,-0.069854,-0.0022555,-0.067599
102.3,-0.063296,-0.0022252,-0.06107
102.32,-0.054943,-0.0022786,-0.052664
102.34,-0.045722,-0.0024201,-0.043301
102.36,-0.036636,-0.002646,-0.03399
102.38,-0.028628,-0.002942,-0.025686
102.4,-0.022444,-0.0032831,-0.019161
102.42,-0.018528,-0.0036357,-0.014893
102.44,-0.016957,-0.0039596,-0.012997
102.46,-0.017427,-0.0042096,-0.013218
102.48,-0.019304,-0.0043349,-0.014969
102.5,-0.021712,-0.0042724,-0.01744
102.52,-0.023661,-0.0039865,-0.019675
102.54,-0.024191,-0.0034424,-0.020749
102.56,-0.022503,-0.0026219,-0.019881
102.58,-0.01807,-0.0015321,-0.016538
102.6,-0.010712,-0.00021055,-0.010501
102.62,-0.0006175,0.0012722,-0.0018897
102.64,0.011673,0.0028159,0.0088572
102.66,0.025332,0.0043004,0.021032
102.68,0.039338,0.0055779,0.033761
102.7,0.052593,0.0065428,0.04605
102.72,0.064043,0.0071261,0.056917
102.74,0.072802,0.0073025,0.0655
102.76,0.078251,0.0070967,0.071154
102.78,0.080113,0.0065776,0.073535
102.8,0.078492,0.0058451,0.072647
102.82,0.073869,0.005012,0.068857
102.84,0.067051,0.0041842,0.062866
102.86,0.059078,0.0034504,0.055628
102.88,0.051097,0.0028587,0.048239
102.9,0.044211,0.0024078,0.041803
102.92,0.039322,0.0020704,0.037252
102.94,0.037,0.0018009,0.035199
102.96,0.037379,0.0015487,0.03583
102.98,0.040115,0.001271,0.038844
103,0.044413,0.00094127,0.043472
103.02,0.049119,0.00055298,0.048566
103.04,0.052867,0.00011822,0.052749
103.06,0.054274,-0.00033454,0.054609
103.08,0.052141,-0.00076919,0.05291
103.1,0.045639,-0.0011555,0.046795
103.12,0.03445,-0.0014713,0.035921
103.14,0.018838,-0.0017062,0.020545
103.16,-0.00035449,-0.0018621,0.0015076
103.18,-0.021797,-0.0019525,-0.019845
103.2,-0.043819,-0.0020005,-0.041818
103.22,-0.064603,-0.0020363,-0.062566
103.24,-0.082396,-0.0020991,-0.080297
103.26,-0.095703,-0.0022272,-0.093476
103.28,-0.10343,-0.0024552,-0.10098
103.3,-0.105,-0.0028122,-0.10219
103.32,-0.10035,-0.0033173,-0.097035
103.34,-0.089913,-0.0039744,-0.085939
103.36,-0.074527,-0.0047672,-0.069759
103.38,-0.05532,-0.0056554,-0.049664
103.4,-0.033577,-0.0065739,-0.027003
103.42,-0.010621,-0.0074276,-0.003193
103.44,0.012292,-0.008101,0.020393
103.46,0.034038,-0.008491,0.042529
103.48,0.053672,-0.0085052,0.062178
103.5,0.070443,-0.0080787,0.078522
103.52,0.083796,-0.0071863,0.090982
103.54,0.093367,-0.0058493,0.099216
103.56,0.098982,-0.0041361,0.10312
103.58,0.10065,-0.0021551,0.1028
103.6,0.098563,-4.2999e-05,0.098606
103.62,0.093101,0.0020385,0.091062
103.64,0.084808,0.0039464,0.080861
103.66,0.07437,0.0055725,0.068798
103.68,0.062568,0.0068447,0.055723
103.7,0.050206,0.0077304,0.042476
103.72,0.038041,0.0082335,0.029807
103.74,0.026694,0.0083867,0.018307
103.76,0.016588,0.0082413,0.0083466
103.78,0.0078984,0.0078562,4.2183e-05
103.8,0.00054158,0.0072793,-0.0067377
103.82,-0.0057995,0.0065753,-0.012375
103.84,-0.011612,0.0057842,-0.017396
103.86,-0.017459,0.004934,-0.022393
103.88,-0.023876,0.0040456,-0.027921
103.9,-0.031258,0.0031359,-0.034394
103.92,-0.039775,0.0022206,-0.041996
103.94,-0.049316,0.0013168,-0.050633
103.96,-0.059476,0.00044448,-0.059921
103.98,-0.069591,-0.00036994,-0.069221
104,-0.078814,-0.0010985,-0.077715
104.02,-0.086225,-0.0017185,-0.084506
104.04,-0.090953,-0.0022079,-0.088745
104.06,-0.092301,-0.002551,-0.08975
104.08,-0.089845,-0.0027414,-0.087104
104.1,-0.083503,-0.0027838,-0.080719
104.12,-0.073555,-0.0026938,-0.070861
104.14,-0.060622,-0.0024962,-0.058126
104.16,-0.045592,-0.0022192,-0.043373
104.18,-0.029526,-0.0018907,-0.027635
104.2,-0.013529,-0.0015362,-0.011993
104.22,0.0013619,-0.001166,0.0025279
104.24,0.014292,-0.00078135,0.015073
104.26,0.024666,-0.00037874,0.025045
104.28,0.032195,4.2791e-05,0.032152
104.3,0.036898,0.00047367,0.036424
104.32,0.03908,0.00088737,0.038192
104.34,0.039268,0.0012379,0.03803
104.36,0.038139,0.0014484,0.03669
104.38,0.036427,0.0014528,0.034974
104.4,0.034844,0.0011956,0.033649
104.42,0.033999,0.00064664,0.033352
104.44,0.034331,-0.0001847,0.034516
104.46,0.036068,-0.0012428,0.037311
104.48,0.039197,-0.0024278,0.041625
104.5,0.04346,-0.0036059,0.047066
104.52,0.048374,-0.0046279,0.053002
104.54,0.053278,-0.0053315,0.05861
104.56,0.057403,-0.0055972,0.063
104.58,0.05996,-0.0053856,0.065346
104.6,0.060248,-0.0047039,0.064952
104.62,0.057757,-0.003618,0.061375
104.64,0.052263,-0.0022416,0.054505
104.66,0.043893,-0.00071853,0.044611
104.68,0.033142,0.00079957,0.032342
104.7,0.020846,0.002175,0.018671
104.72,0.0080937,0.003297,0.0047966
104.74,-0.0039011,0.0040871,-0.0079882
104.76,-0.013962,0.0045604,-0.018522
104.78,-0.021109,0.0047536,-0.025863
104.8,-0.024705,0.0047291,-0.029434
104.82,-0.024549,0.0045582,-0.029107
104.84,-0.020906,0.0043045,-0.025211
104.86,-0.01448,0.0040101,-0.01849
104.88,-0.0063071,0.0036887,-0.0099959
104.9,0.0023833,0.0033256,-0.00094234
104.92,0.010339,0.0028756,0.0074632
104.94,0.016446,0.0022965,0.01415
104.96,0.019866,0.0015566,0.01831
104.98,0.020123,0.00064706,0.019476
105,0.017138,-0.00040787,0.017546
105.02,0.011215,-0.0015497,0.012765
105.04,0.0029758,-0.0026907,0.0056665
105.06,-0.0067293,-0.0037251,-0.0030042
105.08,-0.016926,-0.0045437,-0.012382
105.1,-0.02662,-0.0050321,-0.021588
105.12,-0.034899,-0.0051183,-0.029781
105.14,-0.041009,-0.0047911,-0.036217
105.16,-0.044418,-0.0040666,-0.040351
105.18,-0.044869,-0.0029987,-0.04187
105.2,-0.0424,-0.0016723,-0.040728
105.22,-0.037355,-0.00019306,-0.037162
105.24,-0.030362,0.0013245,-0.031687
105.26,-0.02229,0.0027684,-0.025059
105.28,-0.014173,0.0040349,-0.018208
105.3,-0.0071098,0.0050279,-0.012138
105.32,-0.0021525,0.0057163,-0.0078688
105.34,-0.00018142,0.0060848,-0.0062662
105.36,-0.0017978,0.0061446,-0.0079424
105.38,-0.0072417,0.0059293,-0.013171
105.4,-0.016352,0.0054864,-0.021838
105.42,-0.028573,0.00487,-0.033443
105.44,-0.043015,0.0041321,-0.047147
105.46,-0.058549,0.0033166,-0.061866
105.48,-0.073932,0.0024543,-0.076386
105.5,-0.087939,0.0015693,-0.089508
105.52,-0.099485,0.00067324,-0.10016
105.54,-0.10772,-0.00022517,-0.1075
105.56,-0.11211,-0.0011148,-0.11099
105.58,-0.11241,-0.0019785,-0.11043
105.6,-0.10871,-0.0027916,-0.10591
105.62,-0.10136,-0.0035235,-0.097834
105.64,-0.090925,-0.0041413,-0.086783
105.66,-0.078121,-0.0046063,-0.073515
105.68,-0.063741,-0.0048933,-0.058847
105.7,-0.048602,-0.0049967,-0.043606
105.72,-0.033493,-0.004915,-0.028578
105.74,-0.019125,-0.0046568,-0.014469
105.76,-0.006098,-0.0042383,-0.0018596
105.78,0.0051354,-0.0036809,0.0088164
105.8,0.014289,-0.0030098,0.017299
105.82,0.021256,-0.0022532,0.02351
105.84,0.026112,-0.0014426,0.027555
105.86,0.029095,-0.0006175,0.029713
105.88,0.030576,0.00017616,0.0304
105.9,0.031013,0.00089114,0.030122
105.92,0.030898,0.0014776,0.02942
105.94,0.030696,0.0018865,0.028809
105.96,0.030794,0.0020748,0.028719
105.98,0.031459,0.0020104,0.029449
106,0.032815,0.0016781,0.031137
106.02,0.034842,0.0010842,0.033757
106.04,0.037394,0.00024643,0.037148
106.06,0.040243,-0.00075499,0.040998
106.08,0.043124,-0.0018319,0.044956
106.1,0.045794,-0.0028816,0.048675
106.12,0.048079,-0.003793,0.051872
106.14,0.049909,-0.0044581,0.054367
106.16,0.051335,-0.0047847,0.056119
106.18,0.052517,-0.0047089,0.057226
106.2,0.053697,-0.0042053,0.057902
106.22,0.055144,-0.0032775,0.058421
106.24,0.057097,-0.0020052,0.059103
106.26,0.059708,-0.00051562,0.060223
106.28,0.062985,0.0010571,0.061928
106.3,0.066774,0.0025723,0.064202
106.32,0.070748,0.0039006,0.066847
106.34,0.074438,0.0049395,0.069499
106.36,0.077289,0.0056251,0.071664
106.38,0.078727,0.0059382,0.072788
106.4,0.078242,0.0058977,0.072345
106.42,0.075468,0.005557,0.069911
106.44,0.070235,0.005028,0.065207
106.46,0.062609,0.004404,0.058205
106.48,0.052896,0.0037698,0.049127
106.5,0.041611,0.00319,0.038421
106.52,0.029424,0.0027016,0.026723
106.54,0.017091,0.0023107,0.01478
106.56,0.0053648,0.0019949,0.0033699
106.58,-0.0050789,0.0017095,-0.0067884
106.6,-0.013713,0.0013919,-0.015105
106.62,-0.02021,0.00098351,-0.021194
106.64,-0.024465,0.00044413,-0.02491
106.66,-0.026602,-0.00024385,-0.026358
106.68,-0.026947,-0.0010699,-0.025877
106.7,-0.025995,-0.0019953,-0.023999
106.72,-0.024344,-0.0029576,-0.021387
106.74,-0.022636,-0.0038794,-0.018757
106.76,-0.021481,-0.0046798,-0.016801
106.78,-0.021392,-0.0052743,-0.016118
106.8,-0.022727,-0.0056068,-0.01712
106.82,-0.02564,-0.0056634,-0.019976
106.84,-0.030063,-0.0054501,-0.024613
106.86,-0.035704,-0.0049976,-0.030706
106.88,-0.042064,-0.0043553,-0.037709
106.9,-0.048492,-0.0035827,-0.044909
106.92,-0.054244,-0.0027414,-0.051502
106.94,-0.058558,-0.0018875,-0.05667
106.96,-0.060737,-0.0010686,-0.059668
106.98,-0.060219,-0.00032493,-0.059894
107,-0.056642,0.00032566,-0.056968
107.02,-0.049881,0.00087061,-0.050752
107.04,-0.040068,0.0013026,-0.04137
107.06,-0.027587,0.0016171,-0.029204
107.08,-0.013043,0.0018105,-0.014853
107.1,0.002783,0.0018807,0.0009023
107.12,0.019,0.0018287,0.017171
107.14,0.034675,0.0016603,0.033014
107.16,0.048909,0.0013839,0.047525
107.18,0.060907,0.0010339,0.059874
107.2,0.070039,0.00064854,0.069391
107.22,0.075886,0.00027295,0.075613
107.24,0.078271,-4.422e-05,0.078315
107.26,0.077262,-0.00025728,0.077519
107.28,0.073159,-0.00033067,0.073489
107.3,0.06645,-0.00024561,0.066696
107.32,0.05776,-4.5507e-06,0.057764
107.34,0.047771,0.00037174,0.047399
107.36,0.037156,0.00083142,0.036324
107.38,0.026502,0.0013114,0.025191
107.4,0.016259,0.0017535,0.014506
107.42,0.0067052,0.0021091,0.0045961
107.44,-0.0020632,0.002347,-0.0044102
107.46,-0.010109,0.002458,-0.012567
107.48,-0.017615,0.0024542,-0.020069
107.5,-0.024819,0.0023651,-0.027184
107.52,-0.031954,0.0022289,-0.034183
107.54,-0.039181,0.002087,-0.041268
107.56,-0.04654,0.0019695,-0.04851
107.58,-0.053918,0.0018886,-0.055807
107.6,-0.061048,0.0018401,-0.062888
107.62,-0.067522,0.0018054,-0.069327
107.64,-0.072837,0.0017562,-0.074593
107.66,-0.076452,0.0016603,-0.078113
107.68,-0.077851,0.0014882,-0.079339
107.7,-0.076609,0.0012178,-0.077827
107.72,-0.07245,0.0008305,-0.07328
107.74,-0.065291,0.00033852,-0.065629
107.76,-0.055264,-0.00023696,-0.055027
107.78,-0.042722,-0.00086367,-0.041858
107.8,-0.028217,-0.0014998,-0.026718
107.82,-0.012466,-0.0020983,-0.010368
107.84,0.0037039,-0.0026121,0.0063159
107.86,0.019418,-0.0030002,0.022419
107.88,0.033823,-0.0032339,0.037056
107.9,0.046149,-0.0032934,0.049442
107.92,0.055774,-0.0031898,0.058964
107.94,0.06227,-0.0029583,0.065228
107.96,0.065431,-0.0026397,0.06807
107.98,0.065284,-0.0022795,0.067564
108,0.062086,-0.00192,0.064006
108.02,0.056286,-0.0015924,0.057879
108.04,0.048487,-0.0013125,0.049799
108.06,0.03938,-0.0010786,0.040459
108.08,0.029684,-0.00087404,0.030558
108.1,0.020072,-0.00066939,0.020742
108.12,0.011118,-0.00043361,0.011551
108.14,0.0032419,-0.0001431,0.0033851
108.16,-0.0033085,0.00021507,-0.0035236
108.18,-0.008468,0.0006404,-0.0091084
108.2,-0.012332,0.0011184,-0.013451
108.22,-0.015119,0.0016222,-0.016741
108.24,-0.017113,0.0021154,-0.019228
108.26,-0.01861,0.0025562,-0.021166
108.28,-0.019858,0.0028911,-0.022749
108.3,-0.021015,0.003085,-0.0241
108.32,-0.022129,0.0031116,-0.025241
108.34,-0.023139,0.0029583,-0.026097
108.36,-0.023895,0.0026309,-0.026526
108.38,-0.024208,0.00091112,-0.025119
108.4,-0.02389,0,-0.02389
108.42,-0.022816,0,-0.022816
108.44,-0.02095,0,-0.02095
108.46,-0.018373,0,-0.018373
108.48,-0.015276,0,-0.015276
108.5,-0.011938,0,-0.011938
108.52,-0.0086806,0,-0.0086806
108.54,-0.0058229,0,-0.0058229
108.56,-0.0036323,0,-0.0036323
108.58,-0.0022867,0,-0.0022867
108.6,-0.0018537,0,-0.0018537
108.62,-0.002287,0,-0.002287
108.64,-0.0034402,0,-0.0034402
108.66,-0.0050927,0,-0.0050927
108.68,-0.0069814,0,-0.0069814
108.7,-0.0088319,0,-0.0088319
108.72,-0.010385,0,-0.010385
108.74,-0.011415,0,-0.011415
108.76,-0.011743,0,-0.011743
108.78,-0.011243,0,-0.011243
108.8,-0.0098491,0,-0.0098491
108.82,-0.0075597,0,-0.0075597
108.84,-0.0044451,0,-0.0044451
108.86,-0.00065424,0,-0.00065424
108.88,0.003583,0,0.003583
108.9,0.0079598,0,0.0079598
108.92,0.012109,0,0.012109
108.94,0.015628,0,0.015628
108.96,0.018123,0,0.018123
108.98,0.019247,0,0.019247
109,0.018754,0,0.018754
109.02,0.016531,0,0.016531
109.04,0.012624,0,0.012624
109.06,0.007247,0,0.007247
109.08,0.00076055,0,0.00076055
109.1,-0.0063592,0,-0.0063592
109.12,-0.013572,0,-0.013572
109.14,-0.020327,0,-0.020327
109.16,-0.026124,0,-0.026124
109.18,-0.030556,0,-0.030556
109.2,-0.033346,0,-0.033346
109.22,-0.034367,0,-0.034367
109.24,-0.033636,0,-0.033636
109.26,-0.031307,0,-0.031307
109.28,-0.027633,0,-0.027633
109.3,-0.022936,0,-0.022936
109.32,-0.01756,0,-0.01756
109.34,-0.011829,0,-0.011829
109.36,-0.0060124,0,-0.0060124
109.38,-0.00029821,0,-0.00029821
109.4,0.005222,0,0.005222
109.42,0.010548,0,0.010548
109.44,0.015748,0,0.015748
109.46,0.020928,0,0.020928
109.48,0.026176,0,0.026176
109.5,0.031518,0,0.031518
109.52,0.036873,0,0.036873
109.54,0.042018,0,0.042018
109.56,0.046591,0,0.046591
109.58,0.050108,0,0.050108
109.6,0.052019,0,0.052019
109.62,0.051779,0,0.051779
109.64,0.048938,0,0.048938
109.66,0.043224,0,0.043224
109.68,0.034615,0,0.034615
109.7,0.023382,0,0.023382
109.72,0.010089,0,0.010089
109.74,-0.0044402,0,-0.0044402
109.76,-0.019192,0,-0.019192
109.78,-0.033066,0,-0.033066
109.8,-0.044982,0,-0.044982
109.82,-0.053994,0,-0.053994
109.84,-0.059388,0,-0.059388
109.86,-0.060746,0,-0.060746
109.88,-0.057987,0,-0.057987
109.9,-0.051368,0,-0.051368
109.92,-0.041453,0,-0.041453
109.94,-0.029055,0,-0.029055
109.96,-0.015155,0,-0.015155
109.98,-0.00081171,0,-0.00081171
110,0.012934,0,0.012934
110.02,0.02515,0,0.02515
110.04,0.035091,0,0.035091
110.06,0.042264,0,0.042264
110.08,0.046457,0,0.046457
110.1,0.04775,0,0.04775
110.12,0.046488,0,0.046488
110.14,0.043229,0,0.043229
110.16,0.038663,0,0.038663
110.18,0.033524,0,0.033524
110.2,0.028491,0,0.028491
110.22,0.024109,0,0.024109
110.24,0.020722,0,0.020722
110.26,0.018449,0,0.018449
110.28,0.017187,0,0.017187
110.3,0.016653,0,0.016653
110.32,0.016455,0,0.016455
110.34,0.016166,0,0.016166
110.36,0.015414,0,0.015414
110.38,0.013942,0,0.013942
110.4,0.011662,0,0.011662
110.42,0.0086572,0,0.0086572
110.44,0.0051759,0,0.0051759
110.46,0.0015818,0,0.0015818
110.48,-0.0017032,0,-0.0017032
110.5,-0.0042656,0,-0.0042656
110.52,-0.0057617,0,-0.0057617
110.54,-0.0059669,0,-0.0059669
110.56,-0.004805,0,-0.004805
110.58,-0.0023575,0,-0.0023575
110.6,0.0011483,0,0.0011483
110.62,0.0053662,0,0.0053662
110.64,0.0098711,0,0.0098711
110.66,0.014204,0,0.014204
110.68,0.017921,0,0.017921
110.7,0.020634,0,0.020634
110.72,0.022051,0,0.022051
110.74,0.022004,0,0.022004
110.76,0.020463,0,0.020463
110.78,0.017538,0,0.017538
110.8,0.013472,0,0.013472
110.82,0.0086109,0,0.0086109
110.84,0.0033694,0,0.0033694
110.86,-0.001816,0,-0.001816
110.88,-0.0065353,0,-0.0065353
110.9,-0.010452,0,-0.010452
110.92,-0.013344,0,-0.013344
110.94,-0.015127,0,-0.015127
110.96,-0.015864,0,-0.015864
110.98,-0.015756,0,-0.015756
111,-0.015114,0,-0.015114
111.02,-0.014314,0,-0.014314
111.04,-0.013748,0,-0.013748
111.06,-0.01377,0,-0.01377
111.08,-0.014645,0,-0.014645
111.1,-0.016513,0,-0.016513
111.12,-0.01937,0,-0.01937
111.14,-0.023065,0,-0.023065
111.16,-0.027321,0,-0.027321
111.18,-0.031768,0,-0.031768
111.2,-0.035992,0,-0.035992
111.22,-0.039584,0,-0.039584
111.24,-0.042192,0,-0.042192
111.26,-0.04356,0,-0.04356
111.28,-0.043555,0,-0.043555
111.3,-0.042178,0,-0.042178
111.32,-0.03955,0,-0.03955
111.34,-0.035894,0,-0.035894
111.36,-0.031496,0,-0.031496
111.38,-0.026668,0,-0.026668
111.4,-0.021706,0,-0.021706
111.42,-0.01686,0,-0.01686
111.44,-0.012312,0,-0.012312
111.46,-0.0081612,0,-0.0081612
111.48,-0.0044336,0,-0.0044336
111.5,-0.0010914,0,-0.0010914
111.52,0.0019438,0,0.0019438
111.54,0.0047654,0,0.0047654
111.56,0.0074551,0,0.0074551
111.58,0.010059,0,0.010059
111.6,0.01257,0,0.01257
111.62,0.014916,0,0.014916
111.64,0.016962,0,0.016962
111.66,0.018516,0,0.018516
111.68,0.019348,0,0.019348
111.7,0.019221,0,0.019221
111.72,0.01792,0,0.01792
111.74,0.015292,0,0.015292
111.76,0.011278,0,0.011278
111.78,0.0059419,0,0.0059419
111.8,-0.00051293,0,-0.00051293
111.82,-0.0077472,0,-0.0077472
111.84,-0.015302,0,-0.015302
111.86,-0.022633,0,-0.022633
111.88,-0.029163,0,-0.029163
111.9,-0.034334,0,-0.034334
111.92,-0.037668,0,-0.037668
111.94,-0.038815,0,-0.038815
111.96,-0.037591,0,-0.037591
111.98,-0.033995,0,-0.033995
112,-0.028209,0,-0.028209
112.02,-0.020579,0,-0.020579
112.04,-0.011579,0,-0.011579
112.06,-0.0017677,0,-0.0017677
112.08,0.0082577,0,0.0082577
112.1,0.017911,0,0.017911
112.12,0.02666,0,0.02666
112.14,0.034058,0,0.034058
112.16,0.039777,0,0.039777
112.18,0.043621,0,0.043621
112.2,0.04554,0,0.04554
112.22,0.045622,0,0.045622
112.24,0.044088,0,0.044088
112.26,0.041264,0,0.041264
112.28,0.037549,0,0.037549
112.3,0.03337,0,0.03337
112.32,0.029139,0,0.029139
112.34,0.025202,0,0.025202
112.36,0.021801,0,0.021801
112.38,0.019049,0,0.019049
112.4,0.016922,0,0.016922
112.42,0.015276,0,0.015276
112.44,0.013875,0,0.013875
112.46,0.012443,0,0.012443
112.48,0.010718,0,0.010718
112.5,0.0084983,0,0.0084983
112.52,0.0056887,0,0.0056887
112.54,0.0023162,0,0.0023162
112.56,-0.0014701,0,-0.0014701
112.58,-0.0054224,0,-0.0054224
112.6,-0.0092344,0,-0.0092344
112.62,-0.012591,0,-0.012591
112.64,-0.015217,0,-0.015217
112.66,-0.01692,0,-0.01692
112.68,-0.017617,0,-0.017617
112.7,-0.017339,0,-0.017339
112.72,-0.016225,0,-0.016225
112.74,-0.014496,0,-0.014496
112.76,-0.012415,0,-0.012415
112.78,-0.010255,0,-0.010255
112.8,-0.0082574,0,-0.0082574
112.82,-0.0066062,0,-0.0066062
112.84,-0.0054085,0,-0.0054085
112.86,-0.0046876,0,-0.0046876
112.88,-0.0043865,0,-0.0043865
112.9,-0.0043799,0,-0.0043799
112.92,-0.0044931,0,-0.0044931
112.94,-0.004524,0,-0.004524
112.96,-0.0042682,0,-0.0042682
112.98,-0.0035436,0,-0.0035436
113,-0.0022128,0,-0.0022128
113.02,-0.00020302,0,-0.00020302
113.04,0.0024801,0,0.0024801
113.06,0.0057458,0,0.0057458
113.08,0.0094216,0,0.0094216
113.1,0.013266,0,0.013266
113.12,0.01699,0,0.01699
113.14,0.020295,0,0.020295
113.16,0.0229,0,0.0229
113.18,0.024591,0,0.024591
113.2,0.025242,0,0.025242
113.22,0.024846,0,0.024846
113.24,0.023517,0,0.023517
113.26,0.021484,0,0.021484
113.28,0.019058,0,0.019058
113.3,0.016602,0,0.016602
113.32,0.01447,0,0.01447
113.34,0.012966,0,0.012966
113.36,0.012297,0,0.012297
113.38,0.012539,0,0.012539
113.4,0.013629,0,0.013629
113.42,0.015366,0,0.015366
113.44,0.017443,0,0.017443
113.46,0.019486,0,0.019486
113.48,0.021105,0,0.021105
113.5,0.021949,0,0.021949
113.52,0.02175,0,0.02175
113.54,0.020363,0,0.020363
113.56,0.017775,0,0.017775
113.58,0.01411,0,0.01411
113.6,0.0095986,0,0.0095986
113.62,0.0045462,0,0.0045462
113.64,-0.00071953,0,-0.00071953
113.66,-0.0058968,0,-0.0058968
113.68,-0.010754,0,-0.010754
113.7,-0.015159,0,-0.015159
113.72,-0.019095,0,-0.019095
113.74,-0.022648,0,-0.022648
113.76,-0.02598,0,-0.02598
113.78,-0.029286,0,-0.029286
113.8,-0.032743,0,-0.032743
113.82,-0.036457,0,-0.036457
113.84,-0.040423,0,-0.040423
113.86,-0.044505,0,-0.044505
113.88,-0.048438,0,-0.048438
113.9,-0.051848,0,-0.051848
113.92,-0.054302,0,-0.054302
113.94,-0.055371,0,-0.055371
113.96,-0.054688,0,-0.054688
113.98,-0.052015,0,-0.052015
114,-0.04728,0,-0.04728
114.02,-0.040601,0,-0.040601
114.04,-0.03228,0,-0.03228
114.06,-0.022772,0,-0.022772
114.08,-0.012636,0,-0.012636
114.1,-0.0024774,0,-0.0024774
114.12,0.007121,0,0.007121
114.14,0.01565,0,0.01565
114.16,0.022719,0,0.022719
114.18,0.028083,0,0.028083
114.2,0.031647,0,0.031647
114.22,0.033461,0,0.033461
114.24,0.033693,0,0.033693
114.26,0.032601,0,0.032601
114.28,0.030501,0,0.030501
114.3,0.027729,0,0.027729
114.32,0.024607,0,0.024607
114.34,0.021422,0,0.021422
114.36,0.018395,0,0.018395
114.38,0.015671,0,0.015671
114.4,0.01331,0,0.01331
114.42,0.011289,0,0.011289
114.44,0.009511,0,0.009511
114.46,0.0078291,0,0.0078291
114.48,0.0060729,0,0.0060729
114.5,0.0040814,0,0.0040814
114.52,0.001736,0,0.001736
114.54,-0.0010134,0,-0.0010134
114.56,-0.0041308,0,-0.0041308
114.58,-0.0074922,0,-0.0074922
114.6,-0.010898,0,-0.010898
114.62,-0.014098,0,-0.014098
114.64,-0.016832,0,-0.016832
114.66,-0.018866,0,-0.018866
114.68,-0.020032,0,-0.020032
114.7,-0.020256,0,-0.020256
114.72,-0.019573,0,-0.019573
114.74,-0.018128,0,-0.018128
114.76,-0.01615,0,-0.01615
114.78,-0.013932,0,-0.013932
114.8,-0.011783,0,-0.011783
114.82,-0.0099911,0,-0.0099911
114.84,-0.0087872,0,-0.0087872
114.86,-0.0083133,0,-0.0083133
114.88,-0.0086072,0,-0.0086072
114.9,-0.0095987,0,-0.0095987
114.92,-0.011119,0,-0.011119
114.94,-0.012921,0,-0.012921
114.96,-0.01471,0,-0.01471
114.98,-0.016179,0,-0.016179
115,-0.017041,0,-0.017041
115.02,-0.017067,0,-0.017067
115.04,-0.016112,0,-0.016112
115.06,-0.014132,0,-0.014132
115.08,-0.011191,0,-0.011191
115.1,-0.0074575,0,-0.0074575
115.12,-0.0031829,0,-0.0031829
115.14,0.0013271,0,0.0013271
115.16,0.0057489,0,0.0057489
115.18,0.0097811,0,0.0097811
115.2,0.013181,0,0.013181
115.22,0.015794,0,0.015794
115.24,0.017569,0,0.017569
115.26,0.018559,0,0.018559
115.28,0.018909,0,0.018909
115.3,0.018822,0,0.018822
115.32,0.018531,0,0.018531
115.34,0.018249,0,0.018249
115.36,0.01814,0,0.01814
115.38,0.018289,0,0.018289
115.4,0.018691,0,0.018691
115.42,0.019258,0,0.019258
115.44,0.019839,0,0.019839
115.46,0.020252,0,0.020252
115.48,0.020327,0,0.020327
115.5,0.019944,0,0.019944
115.52,0.019061,0,0.019061
115.54,0.017736,0,0.017736
115.56,0.016121,0,0.016121
115.58,0.014444,0,0.014444
115.6,0.012971,0,0.012971
115.62,0.011965,0,0.011965
115.64,0.011636,0,0.011636
115.66,0.012095,0,0.012095
115.68,0.013333,0,0.013333
115.7,0.015207,0,0.015207
115.72,0.017452,0,0.017452
115.74,0.019715,0,0.019715
115.76,0.0216,0,0.0216
115.78,0.022723,0,0.022723
115.8,0.022763,0,0.022763
115.82,0.021512,0,0.021512
115.84,0.018899,0,0.018899
115.86,0.015002,0,0.015002
115.88,0.010037,0,0.010037
115.9,0.0043302,0,0.0043302
115.92,-0.00172,0,-0.00172
115.94,-0.0076912,0,-0.0076912
115.96,-0.013181,0,-0.013181
115.98,-0.017845,0,-0.017845
116,-0.021427,0,-0.021427
116.02,-0.023773,0,-0.023773
116.04,-0.024839,0,-0.024839
116.06,-0.024681,0,-0.024681
116.08,-0.023445,0,-0.023445
116.1,-0.021343,0,-0.021343
116.12,-0.018636,0,-0.018636
116.14,-0.015603,0,-0.015603
116.16,-0.012527,0,-0.012527
116.18,-0.0096627,0,-0.0096627
116.2,-0.0072223,0,-0.0072223
116.22,-0.0053567,0,-0.0053567
116.24,-0.0041435,0,-0.0041435
116.26,-0.0035825,0,-0.0035825
116.28,-0.0035994,0,-0.0035994
116.3,-0.0040575,0,-0.0040575
116.32,-0.0047784,0,-0.0047784
116.34,-0.0055688,0,-0.0055688
116.36,-0.0062502,0,-0.0062502
116.38,-0.0066866,0,-0.0066866
116.4,-0.0068069,0,-0.0068069
116.42,-0.0066165,0,-0.0066165
116.44,-0.0061963,0,-0.0061963
116.46,-0.0056883,0,-0.0056883
116.48,-0.0052694,0,-0.0052694
116.5,-0.0051176,0,-0.0051176
116.52,-0.0053763,0,-0.0053763
116.54,-0.0061212,0,-0.0061212
116.56,-0.007339,0,-0.007339
116.58,-0.0089183,0,-0.0089183
116.6,-0.010658,0,-0.010658
116.62,-0.01229,0,-0.01229
116.64,-0.013516,0,-0.013516
116.66,-0.014053,0,-0.014053
116.68,-0.013671,0,-0.013671
116.7,-0.012237,0,-0.012237
116.72,-0.0097365,0,-0.0097365
116.74,-0.0062827,0,-0.0062827
116.76,-0.0021094,0,-0.0021094
116.78,0.0024561,0,0.0024561
116.8,0.0070319,0,0.0070319
116.82,0.011228,0,0.011228
116.84,0.014695,0,0.014695
116.86,0.017167,0,0.017167
116.88,0.018493,0,0.018493
116.9,0.018654,0,0.018654
116.92,0.017761,0,0.017761
116.94,0.01604,0,0.01604
116.96,0.013795,0,0.013795
116.98,0.011367,0,0.011367
117,0.0090914,0,0.0090914
117.02,0.0072484,0,0.0072484
117.04,0.0060319,0,0.0060319
117.06,0.0055261,0,0.0055261
117.08,0.0057002,0,0.0057002
117.1,0.0064202,0,0.0064202
117.12,0.0074742,0,0.0074742
117.14,0.0086096,0,0.0086096
117.16,0.0095733,0,0.0095733
117.18,0.010151,0,0.010151
117.2,0.010201,0,0.010201
117.22,0.009667,0,0.009667
117.24,0.00859,0,0.00859
117.26,0.0070922,0,0.0070922
117.28,0.0053567,0,0.0053567
117.3,0.0035963,0,0.0035963
117.32,0.0020214,0,0.0020214
117.34,0.00080986,0,0.00080986
117.36,8.466e-05,0,8.466e-05
117.38,-9.8373e-05,0,-9.8373e-05
117.4,0.00024753,0,0.00024753
117.42,0.0010477,0,0.0010477
117.44,0.0021808,0,0.0021808
117.46,0.0034969,0,0.0034969
117.48,0.004837,0,0.004837
117.5,0.0060503,0,0.0060503
117.52,0.0070079,0,0.0070079
117.54,0.0076128,0,0.0076128
117.56,0.0078053,0,0.0078053
117.58,0.0075643,0,0.0075643
117.6,0.0069056,0,0.0069056
117.62,0.0058755,0,0.0058755
117.64,0.0045429,0,0.0045429
117.66,0.0029874,0,0.0029874
117.68,0.001287,0,0.001287
117.7,-0.00049491,0,-0.00049491
117.72,-0.00232,0,-0.00232
117.74,-0.0041815,0,-0.0041815
117.76,-0.0061046,0,-0.0061046
117.78,-0.0081393,0,-0.0081393
117.8,-0.010347,0,-0.010347
117.82,-0.012781,0,-0.012781
117.84,-0.015469,0,-0.015469
117.86,-0.018393,0,-0.018393
117.88,-0.021479,0,-0.021479
117.9,-0.024593,0,-0.024593
117.92,-0.027552,0,-0.027552
117.94,-0.030143,0,-0.030143
117.96,-0.032142,0,-0.032142
117.98,-0.033349,0,-0.033349
118,-0.03361,0,-0.03361
118.02,-0.032838,0,-0.032838
118.04,-0.031027,0,-0.031027
118.06,-0.028249,0,-0.028249
118.08,-0.024651,0,-0.024651
118.1,-0.020432,0,-0.020432
118.12,-0.015832,0,-0.015832
118.14,-0.011097,0,-0.011097
118.16,-0.0064691,0,-0.0064691
118.18,-0.0021583,0,-0.0021583
118.2,0.0016669,0,0.0016669
118.22,0.0048916,0,0.0048916
118.24,0.0074577,0,0.0074577
118.26,0.0093637,0,0.0093637
118.28,0.010657,0,0.010657
118.3,0.011425,0,0.011425
118.32,0.011777,0,0.011777
118.34,0.011829,0,0.011829
118.36,0.011683,0,0.011683
118.38,0.011419,0,0.011419
118.4,0.011078,0,0.011078
118.42,0.010666,0,0.010666
118.44,0.01016,0,0.01016
118.46,0.0095162,0,0.0095162
118.48,0.0086969,0,0.0086969
118.5,0.0076824,0,0.0076824
118.52,0.006489,0,0.006489
118.54,0.005176,0,0.005176
118.56,0.0038436,0,0.0038436
118.58,0.0026206,0,0.0026206
118.6,0.0016451,0,0.0016451
118.62,0.0010397,0,0.0010397
118.64,0.00088922,0,0.00088922
118.66,0.0012224,0,0.0012224
118.68,0.0020036,0,0.0020036
118.7,0.0031343,0,0.0031343
118.72,0.0044653,0,0.0044653
118.74,0.0058164,0,0.0058164
118.76,0.0070001,0,0.0070001
118.78,0.0078458,0,0.0078458
118.8,0.0082204,0,0.0082204
118.82,0.0080438,0,0.0080438
118.84,0.007298,0,0.007298
118.86,0.0060283,0,0.0060283
118.88,0.0043405,0,0.0043405
118.9,0.0023918,0,0.0023918
118.92,0.0003781,0,0.0003781
118.94,-0.0014818,0,-0.0014818
118.96,-0.0029658,0,-0.0029658
118.98,-0.0038696,0,-0.0038696
119,-0.00403,0,-0.00403
119.02,-0.003346,0,-0.003346
119.04,-0.0017976,0,-0.0017976
119.06,0.00054364,0,0.00054364
119.08,0.0035124,0,0.0035124
119.1,0.0068603,0,0.0068603
119.12,0.010278,0,0.010278
119.14,0.013427,0,0.013427
119.16,0.015981,0,0.015981
119.18,0.017662,0,0.017662
119.2,0.018279,0,0.018279
119.22,0.017755,0,0.017755
119.24,0.016132,0,0.016132
119.26,0.013573,0,0.013573
119.28,0.010337,0,0.010337
119.3,0.0067481,0,0.0067481
119.32,0.0031528,0,0.0031528
119.34,-0.00012147,0,-0.00012147
119.36,-0.0028051,0,-0.0028051
119.38,-0.0047144,0,-0.0047144
119.4,-0.0057671,0,-0.0057671
119.42,-0.0059828,0,-0.0059828
119.44,-0.0054697,0,-0.0054697
119.46,-0.0044004,0,-0.0044004
119.48,-0.0029813,0,-0.0029813
119.5,-0.0014207,0,-0.0014207
119.52,9.9254e-05,0,9.9254e-05
119.54,0.0014425,0,0.0014425
119.56,0.0025281,0,0.0025281
119.58,0.0033281,0,0.0033281
119.6,0.0038556,0,0.0038556
119.62,0.0041467,0,0.0041467
119.64,0.00424,0,0.00424
119.66,0.0041593,0,0.0041593
119.68,0.0039023,0,0.0039023
119.7,0.0034393,0,0.0034393
119.72,0.0027204,0,0.0027204
119.74,0.0016911,0,0.0016911
119.76,0.00031178,0,0.00031178
119.78,-0.0014235,0,-0.0014235
119.8,-0.0034724,0,-0.0034724
119.82,-0.0057381,0,-0.0057381
119.84,-0.0080736,0,-0.0080736
119.86,-0.010295,0,-0.010295
119.88,-0.012203,0,-0.012203
119.9,-0.013607,0,-0.013607
119.92,-0.014351,0,-0.014351
119.94,-0.01433,0,-0.01433
119.96,-0.013506,0,-0.013506
119.98,-0.011914,0,-0.011914


==> figures/data/20230413_constADP_0.007/simu_pdf_strain10/simuPDF_fit_nmf1_wrong.csv <==
0,0,-8.2873e-18,8.2873e-18
0.02,-0.0095281,-0.0077034,-0.0018247
0.04,-0.019287,-0.015357,-0.0039303
0.06,-0.029427,-0.022928,-0.0064992
0.08,-0.039969,-0.030417,-0.0095522
0.1,-0.050794,-0.037853,-0.012941
0.12,-0.061684,-0.045285,-0.016399
0.14,-0.072403,-0.052765,-0.019638
0.16,-0.082768,-0.060326,-0.022442
0.18,-0.092723,-0.067971,-0.024752
0.2,-0.10235,-0.075673,-0.026677
0.22,-0.11185,-0.083381,-0.028464
0.24,-0.12145,-0.091044,-0.030406
0.26,-0.13137,-0.098627,-0.032743
0.28,-0.1417,-0.10612,-0.035577
0.3,-0.15239,-0.11356,-0.038836
0.32,-0.16328,-0.12098,-0.042299
0.34,-0.17412,-0.12845,-0.045676
0.36,-0.1847,-0.13599,-0.048704
0.38,-0.19487,-0.14363,-0.051243
0.4,-0.20466,-0.15133,-0.053323
0.42,-0.21419,-0.15905,-0.055136
0.44,-0.22369,-0.16673,-0.056966
0.46,-0.23342,-0.17432,-0.059092
0.48,-0.24351,-0.18183,-0.061689
0.5,-0.25402,-0.18926,-0.064769
0.52,-0.26484,-0.19666,-0.068173
0.54,-0.27574,-0.20411,-0.071631
0.56,-0.28649,-0.21164,-0.074852
0.58,-0.29689,-0.21926,-0.077628
0.6,-0.30687,-0.22697,-0.079908
0.62,-0.31651,-0.2347,-0.08181
0.64,-0.32599,-0.2424,-0.08359
0.66,-0.33555,-0.25001,-0.085541
0.68,-0.34542,-0.25752,-0.087901
0.7,-0.35571,-0.26495,-0.090763
0.72,-0.36638,-0.27233,-0.094047
0.74,-0.37727,-0.27975,-0.097521
0.76,-0.38814,-0.28725,-0.10089
0.78,-0.39876,-0.29486,-0.1039
0.8,-0.40897,-0.30256,-0.1064
0.82,-0.41876,-0.31031,-0.10845
0.84,-0.42828,-0.31803,-0.11025
0.86,-0.43775,-0.32568,-0.11207
0.88,-0.44742,-0.3332,-0.11421
0.9,-0.45746,-0.34062,-0.11684
0.92,-0.46793,-0.34799,-0.11995
0.94,-0.47874,-0.35537,-0.12337
0.96,-0.48966,-0.36283,-0.12684
0.98,-0.50045,-0.37041,-0.13004
1,-0.5109,-0.37811,-0.13279
1.02,-0.52091,-0.38587,-0.13504
1.04,-0.53054,-0.39363,-0.13691
1.06,-0.53998,-0.40131,-0.13867
1.08,-0.54948,-0.40886,-0.14063
1.1,-0.55928,-0.41628,-0.143
1.12,-0.56951,-0.42362,-0.1459
1.14,-0.58016,-0.43095,-0.14921
1.16,-0.59107,-0.43837,-0.1527
1.18,-0.60198,-0.44591,-0.15607
1.2,-0.61265,-0.45359,-0.15906
1.22,-0.62291,-0.46137,-0.16153
1.24,-0.63272,-0.46917,-0.16355
1.26,-0.6422,-0.47689,-0.16531
1.28,-0.6516,-0.48448,-0.16712
1.3,-0.66118,-0.49191,-0.16927
1.32,-0.67114,-0.49923,-0.17192
1.34,-0.68157,-0.50651,-0.17506
1.36,-0.69237,-0.51386,-0.17851
1.38,-0.70334,-0.52135,-0.18199
1.4,-0.7142,-0.52901,-0.18519
1.42,-0.72472,-0.5368,-0.18791
1.44,-0.73476,-0.54464,-0.19012
1.46,-0.74438,-0.55242,-0.19195
1.48,-0.75375,-0.56006,-0.19369
1.5,-0.76314,-0.56751,-0.19563
1.52,-0.77283,-0.57481,-0.19802
1.54,-0.78298,-0.58204,-0.20094
1.56,-0.7936,-0.58932,-0.20429
1.58,-0.80455,-0.59674,-0.2078
1.6,-0.81554,-0.60437,-0.21118
1.62,-0.82631,-0.61217,-0.21413
1.64,-0.83663,-0.62009,-0.21655
1.66,-0.84645,-0.62799,-0.21846
1.68,-0.85588,-0.63578,-0.22009
1.7,-0.86515,-0.64343,-0.22172
1.72,-0.87459,-0.65097,-0.22361
1.74,-0.88442,-0.65853,-0.22589
1.76,-0.89478,-0.6663,-0.22848
1.78,-0.90561,-0.67447,-0.23114
1.8,-0.91667,-0.68316,-0.23351
1.82,-0.92766,-0.69241,-0.23525
1.84,-0.93829,-0.7021,-0.23619
1.86,-0.94839,-0.71197,-0.23643
1.88,-0.95796,-0.72157,-0.23639
1.9,-0.96719,-0.73036,-0.23683
1.92,-0.97638,-0.73761,-0.23878
1.94,-0.98586,-0.74247,-0.24339
1.96,-0.99586,-0.74399,-0.25186
1.98,-1.0064,-0.7411,-0.26529
2,-1.0173,-0.73276,-0.28452
2.02,-1.0282,-0.71807,-0.31011
2.04,-1.0386,-0.69649,-0.34211
2.06,-1.0481,-0.66805,-0.38001
2.08,-1.0561,-0.63355,-0.42259
2.1,-1.0625,-0.59468,-0.46783
2.12,-1.0668,-0.55386,-0.51289
2.14,-1.0683,-0.51405,-0.55425
2.16,-1.0662,-0.4782,-0.58797
2.18,-1.0589,-0.44869,-0.61019
2.2,-1.0443,-0.42668,-0.61765
2.22,-1.0199,-0.41161,-0.60828
2.24,-0.98271,-0.40094,-0.58177
2.26,-0.93011,-0.39026,-0.53985
2.28,-0.86011,-0.37381,-0.4863
2.3,-0.77199,-0.34533,-0.42667
2.32,-0.66678,-0.29915,-0.36763
2.34,-0.54749,-0.23128,-0.31621
2.36,-0.41921,-0.14036,-0.27885
2.38,-0.28885,-0.028187,-0.26066
2.4,-0.16457,0.10022,-0.26479
2.42,-0.055099,0.2371,-0.2922
2.44,0.031177,0.37285,-0.34167
2.46,0.087117,0.49725,-0.41014
2.48,0.10762,0.60078,-0.49316
2.5,0.090215,0.67571,-0.5855
2.52,0.035381,0.71697,-0.68159
2.54,-0.053496,0.72248,-0.77597
2.56,-0.17049,0.69308,-0.86357
2.58,-0.3078,0.63205,-0.93985
2.6,-0.45661,0.54433,-1.0009
2.62,-0.60807,0.43568,-1.0438
2.64,-0.75419,0.31185,-1.066
2.66,-0.8886,0.17798,-1.0666
2.68,-1.007,0.038299,-1.0453
2.7,-1.1073,-0.10399,-1.0033
2.72,-1.1894,-0.24645,-0.94296
2.74,-1.255,-0.38707,-0.86792
2.76,-1.3066,-0.52376,-0.78282
2.78,-1.3471,-0.65393,-0.69317
2.8,-1.3793,-0.77418,-0.60515
2.82,-1.4055,-0.88008,-0.52543
2.84,-1.4272,-0.96629,-0.4609
2.86,-1.4453,-1.0268,-0.41847
2.88,-1.4605,-1.0557,-0.40472
2.9,-1.4731,-1.0476,-0.42545
2.92,-1.4836,-0.99854,-0.48504
2.94,-1.4927,-0.90704,-0.58569
2.96,-1.5013,-0.7746,-0.7267
2.98,-1.5101,-0.60625,-0.90383
3,-1.5196,-0.41065,-1.109
3.02,-1.53,-0.19976,-1.3303
3.04,-1.541,0.011967,-1.5529
3.06,-1.5514,0.20874,-1.7602
3.08,-1.5602,0.37497,-1.9352
3.1,-1.5656,0.4968,-2.0624
3.12,-1.5659,0.56369,-2.1296
3.14,-1.5589,0.56959,-2.1285
3.16,-1.5417,0.5137,-2.0554
3.18,-1.5105,0.40059,-1.9111
3.2,-1.4599,0.23977,-1.6997
3.22,-1.3826,0.04468,-1.4273
3.24,-1.2693,-0.16882,-1.1005
3.26,-1.1096,-0.38411,-0.7255
3.28,-0.89269,-0.58554,-0.30715
3.3,-0.60936,-0.76003,0.15067
3.32,-0.25395,-0.8982,0.64426
3.34,0.17353,-0.99516,1.1687
3.36,0.66563,-1.0506,1.7163
3.38,1.2065,-1.0687,2.2752
3.4,1.772,-1.0567,2.8287
3.42,2.331,-1.0245,3.3555
3.44,2.8481,-0.98239,3.8304
3.46,3.2868,-0.94028,4.2271
3.48,3.614,-0.90578,4.5198
3.5,3.8034,-0.88333,4.6867
3.52,3.8389,-0.87347,4.7124
3.54,3.7168,-0.87265,4.5894
3.56,3.4459,-0.87369,4.3196
3.58,3.0469,-0.86678,3.9137
3.6,2.5495,-0.84095,3.3904
3.62,1.9888,-0.78585,2.7746
3.64,1.4017,-0.69358,2.0952
3.66,0.82238,-0.56032,1.3827
3.68,0.27963,-0.38738,0.66701
3.7,-0.20581,-0.1816,-0.024207
3.72,-0.62182,0.045172,-0.66699
3.74,-0.96459,0.2774,-1.242
3.76,-1.2372,0.49793,-1.7351
3.78,-1.4473,0.69038,-2.1377
3.8,-1.6054,0.84157,-2.4469
3.82,-1.7219,0.94348,-2.6654
3.84,-1.8065,0.99441,-2.8009
3.86,-1.8665,0.999,-2.8655
3.88,-1.9069,0.96726,-2.8742
3.9,-1.9304,0.91254,-2.843
3.92,-1.9378,0.84898,-2.7868
3.94,-1.9281,0.78889,-2.717
3.96,-1.8985,0.74059,-2.6391
3.98,-1.8443,0.70719,-2.5515
4,-1.7584,0.68657,-2.445
4.02,-1.6312,0.67259,-2.3038
4.04,-1.4507,0.65734,-2.108
4.06,-1.2035,0.63382,-1.8373
4.08,-0.87635,0.59856,-1.4749
4.1,-0.45908,0.55356,-1.0126
4.12,0.053009,0.5069,-0.45389
4.14,0.65608,0.4721,0.18398
4.16,1.3357,0.46595,0.86977
4.18,2.0661,0.50546,1.5607
4.2,2.8108,0.60432,2.2065
4.22,3.5253,0.76973,2.7556
4.24,4.1614,1.0001,3.1612
4.26,4.672,1.2843,3.3877
4.28,5.0173,1.6022,3.4151
4.3,5.169,1.9271,3.2419
4.32,5.1142,2.2286,2.8856
4.34,4.857,2.4769,2.3802
4.36,4.4178,2.646,1.7718
4.38,3.8306,2.717,1.1136
4.4,3.1384,2.6795,0.45893
4.42,2.3887,2.5326,-0.14388
4.44,1.6279,2.2846,-0.65669
4.46,0.89652,1.951,-1.0545
4.48,0.22658,1.5535,-1.3269
4.5,-0.36043,1.1171,-1.4775
4.52,-0.85347,0.6686,-1.5221
4.54,-1.2506,0.23473,-1.4854
4.56,-1.5569,-0.15969,-1.3972
4.58,-1.7812,-0.49294,-1.2883
4.6,-1.934,-0.74768,-1.1864
4.62,-2.0245,-0.91203,-1.1124
4.64,-2.0586,-0.98043,-1.0782
4.66,-2.0384,-0.95414,-1.0842
4.68,-1.9611,-0.8413,-1.1198
4.7,-1.8202,-0.65631,-1.1639
4.72,-1.6062,-0.41851,-1.1877
4.74,-1.3088,-0.15036,-1.1585
4.76,-0.91955,0.12496,-1.0445
4.78,-0.43421,0.38583,-0.82005
4.8,0.14425,0.61441,-0.47015
4.82,0.80363,0.79803,0.0055951
4.84,1.5213,0.92998,0.5913
4.86,2.2643,1.0091,1.2551
4.88,2.9912,1.0391,1.9521
4.9,3.6554,1.0263,2.6291
4.92,4.2098,0.97869,3.2311
4.94,4.6116,0.9035,3.7081
4.96,4.828,0.80661,4.0214
4.98,4.8402,0.6918,4.1484
5,4.6458,0.561,4.0848
5.02,4.2596,0.41504,3.8446
5.04,3.7115,0.25473,3.4567
5.06,3.0427,0.08197,2.9607
5.08,2.301,-0.099424,2.4005
5.1,1.535,-0.28327,1.8183
5.12,0.78876,-0.46119,1.2499
5.14,0.097992,-0.6233,0.72129
5.16,-0.51222,-0.75924,0.24702
5.18,-1.028,-0.85952,-0.16845
5.2,-1.4453,-0.91677,-0.52856
5.22,-1.7679,-0.92676,-0.84113
5.24,-2.0039,-0.8891,-1.1148
5.26,-2.1632,-0.80743,-1.3558
5.28,-2.2553,-0.68912,-1.5662
5.3,-2.2879,-0.54464,-1.7432
5.32,-2.2664,-0.38655,-1.8799
5.34,-2.1949,-0.22831,-1.9666
5.36,-2.0769,-0.083163,-1.9937
5.38,-1.9168,0.037006,-1.9538
5.4,-1.7212,0.12256,-1.8438
5.42,-1.4993,0.16676,-1.666
5.44,-1.2631,0.16616,-1.4292
5.46,-1.027,0.12067,-1.1477
5.48,-0.80687,0.033388,-0.84026
5.5,-0.61851,-0.089827,-0.52868
5.52,-0.47625,-0.24097,-0.23528
5.54,-0.39152,-0.41068,0.019164
5.56,-0.37157,-0.58911,0.21754
5.58,-0.41869,-0.76685,0.34816
5.6,-0.5299,-0.93583,0.40593
5.62,-0.69715,-1.0901,0.39294
5.64,-0.90811,-1.2264,0.31824
5.66,-1.1474,-1.3443,0.1969
5.68,-1.398,-1.4465,0.048463
5.7,-1.6428,-1.5378,-0.10498
5.72,-1.8656,-1.6247,-0.24093
5.74,-2.0525,-1.714,-0.33847
5.76,-2.1914,-1.8116,-0.37983
5.78,-2.2725,-1.9209,-0.35155
5.8,-2.2873,-2.0424,-0.24493
5.82,-2.2283,-2.1722,-0.056144
5.84,-2.0885,-2.3024,0.21392
5.86,-1.8619,-2.4217,0.55987
5.88,-1.5442,-2.516,0.97181
5.9,-1.1349,-2.57,1.4351
5.92,-0.63905,-2.5691,1.93
5.94,-0.069263,-2.5007,2.4314
5.96,0.55299,-2.3559,2.9089
5.98,1.1973,-2.1304,3.3277
6,1.8259,-1.8248,3.6507
6.02,2.3965,-1.4449,3.8414
6.04,2.8666,-1.001,3.8676
6.06,3.1986,-0.50738,3.706
6.08,3.3643,0.019061,3.3453
6.1,3.3489,0.55934,2.7895
6.12,3.1526,1.0935,2.0591
6.14,2.7912,1.6016,1.1896
6.16,2.2932,2.064,0.22925
6.18,1.6967,2.4626,-0.76594
6.2,1.0439,2.7814,-1.7375
6.22,0.37644,3.007,-2.6305
6.24,-0.2689,3.1295,-3.3984
6.26,-0.86357,3.1435,-4.0071
6.28,-1.3886,3.0481,-4.4367
6.3,-1.8345,2.8474,-4.6819
6.32,-2.2,2.5505,-4.7505
6.34,-2.4901,2.1712,-4.6613
6.36,-2.7135,1.727,-4.4405
6.38,-2.8806,1.2379,-4.1185
6.4,-3.0021,0.72555,-3.7277
6.42,-3.0881,0.21122,-3.2993
6.44,-3.1473,-0.28507,-2.8622
6.46,-3.1871,-0.74594,-2.4412
6.48,-3.214,-1.1575,-2.0565
6.5,-3.2329,-1.5101,-1.7229
6.52,-3.2477,-1.7982,-1.4495
6.54,-3.2606,-2.021,-1.2396
6.56,-3.2725,-2.1814,-1.0911
6.58,-3.2828,-2.2859,-0.99689
6.6,-3.2898,-2.3438,-0.94603
6.62,-3.2905,-2.3656,-0.92493
6.64,-3.2813,-2.3627,-0.91865
6.66,-3.2575,-2.3455,-0.912
6.68,-3.2132,-2.3228,-0.89044
6.7,-3.1406,-2.3001,-0.84052
6.72,-3.0289,-2.279,-0.74994
6.74,-2.8645,-2.2569,-0.60761
6.76,-2.6303,-2.2267,-0.40365
6.78,-2.3074,-2.1775,-0.12989
6.8,-1.8766,-2.0957,0.21909
6.82,-1.3221,-1.9666,0.64451
6.84,-0.63525,-1.7767,1.1415
6.86,0.18177,-1.5156,1.6973
6.88,1.1126,-1.1778,2.2904
6.9,2.1253,-0.76491,2.8902
6.92,3.1725,-0.28605,3.4586
6.94,4.1951,0.24202,3.9531
6.96,5.1266,0.79583,4.3308
6.98,5.9007,1.347,4.5537
7,6.4584,1.865,4.5934
7.02,6.7555,2.3197,4.4358
7.04,6.7677,2.6847,4.083
7.06,6.4941,2.9397,3.5544
7.08,5.9575,3.0729,2.8846
7.1,5.2011,3.0814,2.1197
7.12,4.2841,2.9724,1.3117
7.14,3.2745,2.7615,0.51303
7.16,2.2417,2.4717,-0.23003
7.18,1.2497,2.1314,-0.88172
7.2,0.35165,1.7719,-1.4202
7.22,-0.41406,1.4247,-1.8388
7.24,-1.0251,1.1199,-2.145
7.26,-1.4749,0.88335,-2.3583
7.28,-1.7704,0.73534,-2.5057
7.3,-1.9292,0.68898,-2.6181
7.32,-1.976,0.74925,-2.7252
7.34,-1.9394,0.91247,-2.8519
7.36,-1.8491,1.1662,-3.0153
7.38,-1.7331,1.4901,-3.2232
7.4,-1.6167,1.8569,-3.4736
7.42,-1.5209,2.2347,-3.7556
7.44,-1.4618,2.5891,-4.0509
7.46,-1.4496,2.8868,-4.3364
7.48,-1.4884,3.0979,-4.5862
7.5,-1.5758,3.199,-4.7748
7.52,-1.7033,3.1754,-4.8787
7.54,-1.8561,3.0223,-4.8785
7.56,-2.015,2.745,-4.7601
7.58,-2.1575,2.358,-4.5155
7.6,-2.2601,1.8832,-4.1433
7.62,-2.3011,1.3475,-3.6485
7.64,-2.2626,0.77981,-3.0424
7.66,-2.1336,0.20861,-2.3422
7.68,-1.9111,-0.3406,-1.5705
7.7,-1.6012,-0.84688,-0.7543
7.72,-1.2193,-1.2948,0.075436
7.74,-0.78908,-1.6744,0.88536
7.76,-0.34019,-1.9812,1.6411
7.78,0.094086,-2.2148,2.3089
7.8,0.48021,-2.3779,2.8581
7.82,0.78788,-2.4751,3.2629
7.84,0.99335,-2.5119,3.5053
7.86,1.0825,-2.4939,3.5764
7.88,1.0531,-2.4258,3.4789
7.9,0.91624,-2.3114,3.2277
7.92,0.69629,-2.1536,2.8499
7.94,0.42988,-1.9542,2.3841
7.96,0.16312,-1.7149,1.878
7.98,-0.052394,-1.4374,1.385
8,-0.16471,-1.1246,0.95984
8.02,-0.12735,-0.78119,0.65384
8.04,0.094868,-0.41451,0.50938
8.06,0.52049,-0.034749,0.55524
8.08,1.1476,0.34489,0.80273
8.1,1.952,0.70867,1.2434
8.12,2.8879,1.0393,1.8486
8.14,3.891,1.3196,2.5714
8.16,4.8846,1.5338,3.3508
8.18,5.7874,1.67,4.1174
8.2,6.5216,1.7213,4.8003
8.22,7.0225,1.6875,5.335
8.24,7.2454,1.5752,5.6703
8.26,7.1711,1.3976,5.7735
8.28,6.8082,1.1737,5.6345
8.3,6.1925,0.92598,5.2665
8.32,5.3824,0.67843,4.704
8.34,4.4526,0.45388,3.9988
8.36,3.4854,0.27161,3.2138
8.38,2.5613,0.14538,2.4159
8.4,1.7508,0.08215,1.6687
8.42,1.107,0.081482,1.0255
8.44,0.66078,0.1359,0.52488
8.46,0.41909,0.23192,0.18717
8.48,0.36584,0.35166,0.014177
8.5,0.46547,0.47485,-0.009381
8.52,0.66854,0.58087,0.08767
8.54,0.91845,0.65071,0.26774
8.56,1.1585,0.66859,0.48992
8.58,1.3384,0.62312,0.71525
8.6,1.4192,0.50795,0.91123
8.62,1.377,0.32194,1.055
8.64,1.204,0.068891,1.1351
8.66,0.90813,-0.24303,1.1512
8.68,0.51022,-0.60203,1.1122
8.7,0.040679,-0.99355,1.0342
8.72,-0.46502,-1.4011,0.93604
8.74,-0.97087,-1.8069,0.836
8.76,-1.4444,-2.1927,0.74839
8.78,-1.8597,-2.5407,0.68095
8.8,-2.1999,-2.8334,0.63348
8.82,-2.4575,-3.0552,0.59777
8.84,-2.6341,-3.193,0.55887
8.86,-2.7391,-3.2365,0.49739
8.88,-2.7871,-3.1799,0.39276
8.9,-2.7953,-3.022,0.22672
8.92,-2.7805,-2.7673,-0.013136
8.94,-2.7563,-2.4259,-0.33036
8.96,-2.7309,-2.0134,-0.71754
8.98,-2.7056,-1.5502,-1.1554
9,-2.6738,-1.0603,-1.6135
9.02,-2.6216,-0.56954,-2.0521
9.04,-2.5294,-0.10384,-2.4256
9.06,-2.3745,0.31306,-2.6876
9.08,-2.1345,0.66131,-2.7958
9.1,-1.7912,0.92654,-2.7177
9.12,-1.3347,1.1008,-2.4355
9.14,-0.76673,1.183,-1.9498
9.16,-0.10279,1.1785,-1.2813
9.18,0.62744,1.0978,-0.4704
9.2,1.3816,0.95597,0.4256
9.22,2.108,0.77,1.338
9.24,2.7511,0.55773,2.1934
9.26,3.2574,0.33599,2.9214
9.28,3.5817,0.11946,3.4623
9.3,3.6931,-0.080134,3.7732
9.32,3.578,-0.25432,3.8323
9.34,3.2427,-0.39773,3.6404
9.36,2.7114,-0.50766,3.2191
9.38,2.0238,-0.58336,2.6072
9.4,1.2295,-0.62535,1.8549
9.42,0.38216,-0.63473,1.0169
9.44,-0.46678,-0.61275,0.14597
9.46,-1.2729,-0.56058,-0.71234
9.48,-2.0026,-0.47928,-1.5233
9.5,-2.6346,-0.3701,-2.2645
9.52,-3.1596,-0.23475,-2.9249
9.54,-3.5786,-0.075796,-3.5028
9.56,-3.8996,0.10293,-4.0026
9.58,-4.1348,0.2963,-4.4311
9.6,-4.297,0.4979,-4.7949
9.62,-4.3973,0.70029,-5.0976
9.64,-4.444,0.89552,-5.3395
9.66,-4.4416,1.0757,-5.5173
9.68,-4.3915,1.2337,-5.6253
9.7,-4.2931,1.3639,-5.657
9.72,-4.1447,1.4625,-5.6072
9.74,-3.9457,1.5278,-5.4735
9.76,-3.6975,1.5604,-5.2579
9.78,-3.4049,1.5625,-4.9674
9.8,-3.0768,1.5378,-4.6146
9.82,-2.7264,1.4905,-4.2169
9.84,-2.3709,1.4247,-3.7957
9.86,-2.0302,1.3441,-3.3744
9.88,-1.7255,1.2511,-2.9766
9.9,-1.4767,1.147,-2.6237
9.92,-1.3004,1.0321,-2.3325
9.94,-1.2073,0.90618,-2.1135
9.96,-1.2001,0.76891,-1.969
9.98,-1.273,0.6205,-1.8935
10,-1.4119,0.46207,-1.874
10.02,-1.5956,0.29594,-1.8916
10.04,-1.799,0.12549,-1.9245
10.06,-1.9961,-0.045106,-1.951
10.08,-2.1641,-0.2115,-1.9526
10.1,-2.2864,-0.36982,-1.9166
10.12,-2.3548,-0.51734,-1.8374
10.14,-2.3701,-0.65308,-1.7171
10.16,-2.3415,-0.77803,-1.5635
10.18,-2.2838,-0.89523,-1.3886
10.2,-2.2142,-1.0095,-1.2047
10.22,-2.1486,-1.1267,-1.0219
10.24,-2.0981,-1.2534,-0.84469
10.26,-2.0666,-1.3956,-0.67097
10.28,-2.0497,-1.5582,-0.49155
10.3,-2.0356,-1.744,-0.29166
10.32,-2.0071,-1.9534,-0.053704
10.34,-1.9448,-2.1838,0.23904
10.36,-1.8311,-2.4295,0.59841
10.38,-1.6541,-2.6818,1.0277
10.4,-1.41,-2.9291,1.5191
10.42,-1.1053,-3.158,2.0527
10.44,-0.75613,-3.3534,2.5973
10.46,-0.38657,-3.5001,3.1135
10.48,-0.025301,-3.5833,3.558
10.5,0.29905,-3.5906,3.8896
10.52,0.56274,-3.5124,4.0751
10.54,0.75135,-3.3433,4.0947
10.56,0.86298,-3.083,3.9459
10.58,0.90949,-2.7359,3.6453
10.6,0.9154,-2.3117,3.2271
10.62,0.91436,-1.8245,2.7389
10.64,0.9437,-1.2917,2.2354
10.66,1.0379,-0.73237,1.7703
10.68,1.222,-0.16614,1.3881
10.7,1.5063,0.38885,1.1175
10.72,1.8836,0.91717,0.9664
10.74,2.3293,1.4071,0.92221
10.76,2.8057,1.8514,0.95434
10.78,3.268,2.2469,1.0212
10.8,3.6733,2.5944,1.0788
10.82,3.9887,2.8976,1.0911
10.84,4.1991,3.1617,1.0374
10.86,4.3108,3.3926,0.91826
10.88,4.3514,3.5951,0.75634
10.9,4.3654,3.7726,0.59273
10.92,4.4057,3.9264,0.47929
10.94,4.5235,4.0553,0.46819
10.96,4.757,4.1562,0.60081
10.98,5.1229,4.2248,0.89811
11,5.6103,4.2557,1.3546
11.02,6.181,4.244,1.937
11.04,6.7734,4.1855,2.5879
11.06,7.3116,4.0775,3.2342
11.08,7.7172,3.9191,3.7981
11.1,7.921,3.7117,4.2093
11.12,7.874,3.4588,4.4152
11.14,7.5545,3.166,4.3884
11.16,6.9709,2.8411,4.1298
11.18,6.1597,2.4935,3.6662
11.2,5.1791,2.1344,3.0447
11.22,4.0996,1.7758,2.3238
11.24,2.9945,1.4303,1.5642
11.26,1.9298,1.1101,0.81972
11.28,0.95714,0.826,0.13114
11.3,0.11003,0.58674,-0.47671
11.32,-0.59703,0.39773,-0.99476
11.34,-1.1659,0.26055,-1.4265
11.36,-1.6103,0.17255,-1.7829
11.38,-1.9502,0.12701,-2.0773
11.4,-2.2066,0.11381,-2.3204
11.42,-2.3973,0.12059,-2.5179
11.44,-2.5348,0.13422,-2.669
11.46,-2.6259,0.14243,-2.7683
11.48,-2.6733,0.13538,-2.8086
11.5,-2.6777,0.10681,-2.7845
11.52,-2.641,0.054629,-2.6957
11.54,-2.5686,-0.019061,-2.5495
11.56,-2.4705,-0.10872,-2.3618
11.58,-2.3619,-0.20659,-2.1553
11.6,-2.2616,-0.30432,-1.9573
11.62,-2.19,-0.39462,-1.7954
11.64,-2.1661,-0.4727,-1.6934
11.66,-2.2045,-0.53728,-1.6672
11.68,-2.3135,-0.59097,-1.7225
11.7,-2.4932,-0.63993,-1.8533
11.72,-2.7362,-0.69295,-2.0432
11.74,-3.0276,-0.75997,-2.2676
11.76,-3.3478,-0.85042,-2.4974
11.78,-3.6743,-0.97153,-2.7028
11.8,-3.9841,-1.127,-2.8571
11.82,-4.255,-1.316,-2.939
11.84,-4.4668,-1.533,-2.9338
11.86,-4.6012,-1.768,-2.8333
11.88,-4.641,-2.0076,-2.6335
11.9,-4.5695,-2.2362,-2.3333
11.92,-4.3703,-2.438,-1.9323
11.94,-4.0279,-2.5981,-1.4298
11.96,-3.5298,-2.7046,-0.82523
11.98,-2.869,-2.749,-0.11997
12,-2.0481,-2.7277,0.67966
12.02,-1.0824,-2.6415,1.5591
12.04,-0.0029824,-2.4955,2.4925
12.06,1.1431,-2.2988,3.4419
12.08,2.2945,-2.0632,4.3578
12.1,3.38,-1.8026,5.1826
12.12,4.3256,-1.5312,5.8568
12.14,5.0624,-1.2634,6.3258
12.16,5.5353,-1.0121,6.5474
12.18,5.7098,-0.78864,6.4985
12.2,5.577,-0.60164,6.1787
12.22,5.1544,-0.45721,5.6116
12.24,4.4836,-0.35853,4.8421
12.26,3.625,-0.30607,3.9311
12.28,2.6501,-0.29785,2.948
12.3,1.6329,-0.32989,1.9628
12.32,0.64236,-0.39679,1.0392
12.34,-0.26337,-0.49236,0.22899
12.36,-1.0402,-0.61022,-0.43001
12.38,-1.6587,-0.74432,-0.9144
12.4,-2.1022,-0.88926,-1.2129
12.42,-2.3641,-1.0405,-1.3236
12.44,-2.4444,-1.1942,-1.2502
12.46,-2.348,-1.3473,-1.0007
12.48,-2.0831,-1.4966,-0.58646
12.5,-1.6623,-1.6392,-0.023086
12.52,-1.104,-1.7718,0.66778
12.54,-0.4338,-1.8904,1.4566
12.56,0.31438,-1.9909,2.3053
12.58,1.0993,-2.0688,3.1681
12.6,1.8754,-2.1194,3.9949
12.62,2.5973,-2.1387,4.736
12.64,3.2257,-2.1229,5.3486
12.66,3.7329,-2.0691,5.802
12.68,4.107,-1.9749,6.0819
12.7,4.3531,-1.8388,6.192
12.72,4.4921,-1.6597,6.1518
12.74,4.5554,-1.4368,5.9922
12.76,4.5779,-1.1697,5.7476
12.78,4.5903,-0.85867,5.449
12.8,4.612,-0.50459,5.1166
12.82,4.6461,-0.10975,4.7558
12.84,4.6781,0.32174,4.3564
12.86,4.6787,0.78346,3.8953
12.88,4.6093,1.2663,3.343
12.9,4.4298,1.7584,2.6713
12.92,4.1067,2.2455,1.8612
12.94,3.6208,2.7117,0.90915
12.96,2.9709,3.1402,-0.16928
12.98,2.1752,3.515,-1.3398
13,1.2686,3.8219,-2.5533
13.02,0.29819,4.05,-3.7518
13.04,-0.68403,4.1925,-4.8765
13.06,-1.6274,4.2474,-5.8748
13.08,-2.4884,4.2176,-6.706
13.1,-3.2343,4.1104,-7.3446
13.12,-3.8444,3.9365,-7.7808
13.14,-4.3096,3.7089,-8.0184
13.16,-4.6305,3.4415,-8.0719
13.18,-4.8146,3.1477,-7.9624
13.2,-4.8745,2.8397,-7.7143
13.22,-4.8257,2.5271,-7.3528
13.24,-4.6857,2.217,-6.9027
13.26,-4.4737,1.9141,-6.3878
13.28,-4.2096,1.6211,-5.8307
13.3,-3.9134,1.3392,-5.2527
13.32,-3.6041,1.0691,-4.6732
13.34,-3.2974,0.81122,-4.1087
13.36,-3.0044,0.56682,-3.5712
13.38,-2.73,0.33772,-3.0677
13.4,-2.4733,0.12649,-2.5998
13.42,-2.2283,-0.063832,-2.1645
13.44,-1.9866,-0.23017,-1.7564
13.46,-1.7404,-0.36989,-1.3705
13.48,-1.4864,-0.4813,-1.0051
13.5,-1.2281,-0.56409,-0.66404
13.52,-0.97725,-0.6196,-0.35764
13.54,-0.753,-0.65098,-0.10202
13.56,-0.57968,-0.66313,0.083446
13.58,-0.48275,-0.66244,0.17969
13.6,-0.48438,-0.65643,0.17204
13.62,-0.59933,-0.65313,0.053798
13.64,-0.83196,-0.6604,-0.17156
13.66,-1.1751,-0.6852,-0.48986
13.68,-1.6104,-0.73277,-0.87761
13.7,-2.1108,-0.80604,-1.3048
13.72,-2.6436,-0.90517,-1.7385
13.74,-3.1739,-1.0274,-2.1465
13.76,-3.6677,-1.1671,-2.5006
13.78,-4.0948,-1.3167,-2.7781
13.8,-4.43,-1.4669,-2.9631
13.82,-4.6547,-1.6083,-3.0464
13.84,-4.757,-1.732,-3.025
13.86,-4.7323,-1.8307,-2.9016
13.88,-4.5838,-1.8997,-2.6841
13.9,-4.3228,-1.937,-2.3858
13.92,-3.9682,-1.943,-2.0252
13.94,-3.5464,-1.9209,-1.6255
13.96,-3.0894,-1.875,-1.2144
13.98,-2.6323,-1.811,-0.8213
14,-2.2102,-1.7343,-0.47588
14.02,-1.8545,-1.65,-0.20455
14.04,-1.5896,-1.5618,-0.027788
14.06,-1.4302,-1.4724,0.04224
14.08,-1.3805,-1.3834,0.002902
14.1,-1.4338,-1.2949,-0.13889
14.12,-1.5749,-1.2069,-0.36794
14.14,-1.7817,-1.1188,-0.6629
14.16,-2.0287,-1.0298,-0.9989
14.18,-2.2896,-0.93954,-1.3501
14.2,-2.5395,-0.84787,-1.6917
14.22,-2.7564,-0.75481,-2.0016
14.24,-2.9218,-0.66054,-2.2613
14.26,-3.0214,-0.56513,-2.4562
14.28,-3.0447,-0.46836,-2.5764
14.3,-2.9858,-0.36944,-2.6163
14.32,-2.8427,-0.26684,-2.5758
14.34,-2.6179,-0.15815,-2.4598
14.36,-2.3178,-0.040093,-2.2778
14.38,-1.9519,0.091333,-2.0432
14.4,-1.5309,0.24059,-1.7715
14.42,-1.0653,0.41212,-1.4775
14.44,-0.56303,0.60982,-1.1728
14.46,-0.027879,0.8364,-0.86428
14.48,0.5408,1.0928,-0.552
14.5,1.1474,1.3777,-0.23025
14.52,1.798,1.6872,0.11081
14.54,2.4969,2.0149,0.48207
14.56,3.2436,2.3518,0.8918
14.58,4.0299,2.6874,1.3425
14.6,4.8386,3.0096,1.829
14.62,5.6445,3.3062,2.3383
14.64,6.4169,3.5652,2.8517
14.66,7.124,3.776,3.348
14.68,7.7379,3.9297,3.8082
14.7,8.2385,4.0197,4.2188
14.72,8.6164,4.042,4.5744
14.74,8.8728,3.995,4.8779
14.76,9.0176,3.8794,5.1382
14.78,9.0648,3.6981,5.3667
14.8,9.0274,3.4555,5.5719
14.82,8.913,3.1571,5.7559
14.84,8.7207,2.8093,5.9115
14.86,8.4404,2.4185,6.0218
14.88,8.055,1.9915,6.0635
14.9,7.5455,1.5346,6.0109
14.92,6.8967,1.0542,5.8425
14.94,6.1029,0.55654,5.5463
14.96,5.173,0.04818,5.1248
14.98,4.1324,-0.46398,4.5964
15,3.0224,-0.97238,3.9948
15.02,1.8965,-1.4688,3.3652
15.04,0.81457,-1.9444,2.759
15.06,-0.1637,-2.3902,2.2265
15.08,-0.98599,-2.7974,1.8115
15.1,-1.6129,-3.1583,1.5454
15.12,-2.0219,-3.4665,1.4447
15.14,-2.209,-3.7181,1.5091
15.16,-2.1884,-3.9116,1.7232
15.18,-1.9905,-4.0481,2.0576
15.2,-1.6583,-4.1316,2.4733
15.22,-1.2435,-4.1676,2.9241
15.24,-0.80182,-4.1633,3.3615
15.26,-0.38883,-4.1261,3.7373
15.28,-0.055183,-4.063,4.0079
15.3,0.15726,-3.9797,4.1369
15.32,0.21912,-3.8796,4.0987
15.34,0.11628,-3.7641,3.8804
15.36,-0.14833,-3.6322,3.4838
15.38,-0.55447,-3.4804,2.9259
15.4,-1.066,-3.3038,2.2378
15.42,-1.6339,-3.0965,1.4626
15.44,-2.2011,-2.8524,0.65133
15.46,-2.7083,-2.5666,-0.14165
15.48,-3.0999,-2.2356,-0.86429
15.5,-3.3306,-1.8587,-1.4719
15.52,-3.3695,-1.4378,-1.9317
15.54,-3.2042,-0.97838,-2.2258
15.56,-2.8413,-0.48887,-2.3525
15.58,-2.3064,0.019606,-2.326
15.6,-1.6405,0.53395,-2.1744
15.62,-0.89628,1.04,-1.9363
15.64,-0.13248,1.5234,-1.6559
15.66,0.5918,1.9709,-1.3791
15.68,1.2227,2.3707,-1.148
15.7,1.7163,2.7134,-0.99709
15.72,2.0426,2.9921,-0.94951
15.74,2.1874,3.2026,-1.0152
15.76,2.153,3.3431,-1.19
15.78,1.9572,3.4138,-1.4567
15.8,1.6301,3.4169,-1.7868
15.82,1.2107,3.3554,-2.1447
15.84,0.74211,3.2336,-2.4915
15.86,0.2666,3.0564,-2.7898
15.88,-0.17842,2.8292,-3.0076
15.9,-0.56384,2.5584,-3.1222
15.92,-0.87067,2.2509,-3.1216
15.94,-1.0904,1.9145,-3.005
15.96,-1.224,1.5579,-2.782
15.98,-1.2797,1.1905,-2.4701
16,-1.27,0.82208,-2.0921
16.02,-1.2095,0.4629,-1.6724
16.04,-1.1118,0.12291,-1.2347
16.06,-0.98845,-0.18851,-0.79994
16.08,-0.84812,-0.46305,-0.38507
16.1,-0.69647,-0.69385,-0.0026275
16.12,-0.53683,-0.87577,0.33895
16.14,-0.37083,-1.0056,0.63481
16.16,-0.19905,-1.0822,0.88318
16.18,-0.02129,-1.1062,1.085
16.2,0.16336,-1.0801,1.2435
16.22,0.35661,-1.0078,1.3645
16.24,0.561,-0.89466,1.4557
16.26,0.77956,-0.74681,1.5264
16.28,1.0151,-0.57131,1.5864
16.3,1.269,-0.37567,1.6447
16.32,1.5399,-0.16773,1.7077
16.34,1.8223,0.044672,1.7776
16.36,2.1055,0.25394,1.8515
16.38,2.3737,0.45307,1.9207
16.4,2.607,0.636,1.971
16.42,2.7826,0.79805,1.9846
16.44,2.878,0.93615,1.9419
16.46,2.8737,1.0492,1.8245
16.48,2.7562,1.1381,1.6181
16.5,2.5202,1.2055,1.3147
16.52,2.1702,1.256,0.91429
16.54,1.7208,1.2949,0.42591
16.56,1.1952,1.3284,-0.13321
16.58,0.62322,1.3622,-0.73901
16.6,0.038529,1.4015,-1.363
16.62,-0.52526,1.4498,-1.9751
16.64,-1.0378,1.5089,-2.5468
16.66,-1.4753,1.5784,-3.0538
16.68,-1.8226,1.6559,-3.4786
16.7,-2.0748,1.7369,-3.8117
16.72,-2.2371,1.8154,-4.0525
16.74,-2.3244,1.8841,-4.2085
16.76,-2.359,1.9354,-4.2944
16.78,-2.3682,1.9614,-4.3296
16.8,-2.3806,1.9553,-4.3359
16.82,-2.4232,1.9114,-4.3345
16.84,-2.5177,1.8257,-4.3434
16.86,-2.6786,1.6965,-4.3751
16.88,-2.9111,1.524,-4.4351
16.9,-3.2109,1.3106,-4.5216
16.92,-3.5646,1.0608,-4.6254
16.94,-3.9518,0.77994,-4.7317
16.96,-4.3473,0.4746,-4.8219
16.98,-4.7247,0.1515,-4.8762
17,-5.0586,-0.18284,-4.8758
17.02,-5.3284,-0.52242,-4.806
17.04,-5.5195,-0.86199,-4.6575
17.06,-5.625,-1.1971,-4.4279
17.08,-5.6459,-1.5241,-4.1219
17.1,-5.5905,-1.8396,-3.7509
17.12,-5.4729,-2.141,-3.3318
17.14,-5.3111,-2.4256,-2.8855
17.16,-5.1249,-2.6911,-2.4338
17.18,-4.9334,-2.9351,-1.9983
17.2,-4.7525,-3.1554,-1.5971
17.22,-4.5934,-3.3499,-1.2435
17.24,-4.461,-3.5164,-0.94455
17.26,-4.3533,-3.653,-0.70029
17.28,-4.2614,-3.7573,-0.50407
17.3,-4.1708,-3.8273,-0.34349
17.32,-4.0624,-3.8603,-0.20213
17.34,-3.9157,-3.854,-0.061713
17.36,-3.7105,-3.806,0.095466
17.38,-3.4302,-3.7144,0.28426
17.4,-3.0634,-3.5783,0.51487
17.42,-2.606,-3.3977,0.79167
17.44,-2.061,-3.174,1.113
17.46,-1.4384,-2.9104,1.4719
17.48,-0.75406,-2.6111,1.8571
17.5,-0.027089,-2.2821,2.255
17.52,0.72176,-1.9299,2.6516
17.54,1.4723,-1.5615,3.0338
17.56,2.2065,-1.1843,3.3907
17.58,2.9089,-0.8049,3.7138
17.6,3.5674,-0.42967,3.9971
17.62,4.1721,-0.063953,4.236
17.64,4.7149,0.2878,4.4271
17.66,5.1888,0.62206,4.5667
17.68,5.5872,0.9362,4.651
17.7,5.9037,1.2284,4.6754
17.72,6.1329,1.4972,4.6356
17.74,6.2701,1.742,4.5281
17.76,6.3124,1.9619,4.3505
17.78,6.259,2.1561,4.1029
17.8,6.1112,2.3233,3.7879
17.82,5.8725,2.4621,3.4104
17.84,5.5477,2.57,2.9777
17.86,5.1434,2.6446,2.4988
17.88,4.6672,2.6831,1.9841
17.9,4.1282,2.683,1.4452
17.92,3.5377,2.6422,0.89545
17.94,2.9099,2.56,0.34992
17.96,2.263,2.4366,-0.17359
17.98,1.6192,2.2737,-0.65444
18,1.0048,2.0742,-1.0695
18.02,0.44818,1.8422,-1.394
18.04,-0.022158,1.5822,-1.6043
18.06,-0.38113,1.299,-1.6801
18.08,-0.6107,0.99767,-1.6084
18.1,-0.70327,0.68315,-1.3864
18.12,-0.66419,0.36037,-1.0246
18.14,-0.51269,0.034453,-0.54714
18.16,-0.28085,-0.28909,0.0082334
18.18,-0.010604,-0.60419,0.59358
18.2,0.25117,-0.90424,1.1554
18.22,0.45874,-1.1823,1.641
18.24,0.57409,-1.4312,2.0053
18.26,0.57301,-1.6446,2.2176
18.28,0.44979,-1.8167,2.2665
18.3,0.21956,-1.9436,2.1631
18.32,-0.082044,-2.0227,1.9407
18.34,-0.40224,-2.0536,1.6514
18.36,-0.67723,-2.0373,1.3601
18.38,-0.84045,-1.9765,1.1361
18.4,-0.83191,-1.8747,1.0428
18.42,-0.60746,-1.736,1.1286
18.44,-0.14653,-1.5651,1.4185
18.46,0.54277,-1.3664,1.9091
18.48,1.4222,-1.1445,2.5667
18.5,2.4261,-0.90408,3.3302
18.52,3.4679,-0.64966,4.1176
18.54,4.45,-0.38595,4.836
18.56,5.2752,-0.11776,5.393
18.58,5.8589,0.15013,5.7088
18.6,6.1391,0.41305,5.7261
18.62,6.0839,0.66667,5.4173
18.64,5.6947,0.90723,4.7875
18.66,5.0048,1.1317,3.8731
18.68,4.0742,1.3379,2.7362
18.7,2.9813,1.5247,1.4566
18.72,1.8135,1.6919,0.12164
18.74,0.65725,1.8399,-1.1827
18.76,-0.40961,1.9701,-2.3797
18.78,-1.3231,2.0841,-3.4072
18.8,-2.0356,2.1836,-4.2192
18.82,-2.5158,2.2701,-4.7859
18.84,-2.7469,2.3445,-5.0914
18.86,-2.724,2.407,-5.131
18.88,-2.453,2.4567,-4.9096
18.9,-1.949,2.4919,-4.4408
18.92,-1.2373,2.5101,-3.7474
18.94,-0.35482,2.5084,-2.8633
18.96,0.64931,2.484,-1.8347
18.98,1.7131,2.4344,-0.72132
19,2.7637,2.3579,0.40577
19.02,3.722,2.2541,1.4679
19.04,4.5091,2.1236,2.3856
19.06,5.0544,1.968,3.0864
19.08,5.304,1.79,3.514
19.1,5.2281,1.5928,3.6353
19.12,4.8251,1.3799,3.4452
19.14,4.1225,1.1548,2.9676
19.16,3.1739,0.92136,2.2526
19.18,2.0528,0.68322,1.3696
19.2,0.84361,0.44444,0.39917
19.22,-0.36778,0.20928,-0.57707
19.24,-1.5028,-0.017723,-1.4851
19.26,-2.497,-0.23197,-2.265
19.28,-3.3043,-0.42912,-2.8752
19.3,-3.898,-0.6055,-3.2925
19.32,-4.2696,-0.7586,-3.511
19.34,-4.4257,-0.88745,-3.5383
19.36,-4.3846,-0.99277,-3.3918
19.38,-4.1727,-1.077,-3.0957
19.4,-3.8221,-1.1439,-2.6782
19.42,-3.3688,-1.1984,-2.1705
19.44,-2.8521,-1.2455,-1.6066
19.46,-2.3134,-1.2904,-1.0229
19.48,-1.7955,-1.3376,-0.45798
19.5,-1.3411,-1.3905,0.049398
19.52,-0.98943,-1.4518,0.4624
19.54,-0.77365,-1.5233,0.74964
19.56,-0.71694,-1.6056,0.88865
19.58,-0.82971,-1.6986,0.86893
19.6,-1.1079,-1.8015,0.69369
19.62,-1.5327,-1.9125,0.37975
19.64,-2.073,-2.0287,-0.044301
19.66,-2.6881,-2.1463,-0.54176
19.68,-3.3331,-2.2607,-1.0724
19.7,-3.9635,-2.3664,-1.5972
19.72,-4.5403,-2.4575,-2.0828
19.74,-5.0327,-2.5282,-2.5045
19.76,-5.4212,-2.5737,-2.8475
19.78,-5.6971,-2.5901,-3.107
19.8,-5.8612,-2.575,-3.2862
19.82,-5.9221,-2.5278,-3.3943
19.84,-5.8927,-2.4493,-3.4434
19.86,-5.7876,-2.3418,-3.4457
19.88,-5.62,-2.2081,-3.4119
19.9,-5.4009,-2.0516,-3.3493
19.92,-5.1372,-1.8756,-3.2616
19.94,-4.8323,-1.6833,-3.149
19.96,-4.4869,-1.4776,-3.0093
19.98,-4.0998,-1.2611,-2.8387
20,-3.67,-1.0364,-2.6336
20.02,-3.1983,-0.80601,-2.3923
20.04,-2.6882,-0.57225,-2.116
20.06,-2.1478,-0.33741,-1.8104
20.08,-1.589,-0.10336,-1.4857
20.1,-1.028,0.12859,-1.1565
20.12,-0.48286,0.35789,-0.84075
20.14,0.027925,0.58479,-0.55686
20.16,0.48887,0.81022,-0.32135
20.18,0.89012,1.0355,-0.14535
20.2,1.23,1.2618,-0.031817
20.22,1.5164,1.49,0.026475
20.24,1.7668,1.7196,0.047214
20.26,2.0061,1.9491,0.057002
20.28,2.2635,2.1756,0.087834
20.3,2.5668,2.3948,0.17206
20.32,2.9379,2.6014,0.33655
20.34,3.3868,2.7896,0.59717
20.36,3.9082,2.9537,0.95452
20.38,4.48,3.088,1.392
20.4,5.0642,3.1877,1.8765
20.42,5.6112,3.2487,2.3624
20.44,6.0651,3.2679,2.7972
20.46,6.3719,3.2429,3.129
20.48,6.4865,3.1722,3.3143
20.5,6.3796,3.0554,3.3242
20.52,6.0414,2.8928,3.1485
20.54,5.4835,2.6863,2.7971
20.56,4.7372,2.4391,2.298
20.58,3.849,2.156,1.693
20.6,2.8746,1.8436,1.031
20.62,1.8715,1.5099,0.3616
20.64,0.89206,1.164,-0.27194
20.66,-0.021618,0.81567,-0.83728
20.68,-0.84146,0.47436,-1.3158
20.7,-1.5541,0.14868,-1.7028
20.72,-2.1592,-0.15423,-2.005
20.74,-2.6661,-0.42914,-2.2369
20.76,-3.0887,-0.67278,-2.4159
20.78,-3.4407,-0.88377,-2.5569
20.8,-3.731,-1.0622,-2.6688
20.82,-3.9607,-1.2094,-2.7513
20.84,-4.1226,-1.3272,-2.7954
20.86,-4.2021,-1.4179,-2.7842
20.88,-4.1805,-1.4839,-2.6966
20.9,-4.0401,-1.5278,-2.5123
20.92,-3.7687,-1.5524,-2.2163
20.94,-3.3649,-1.5606,-1.8042
20.96,-2.841,-1.5557,-1.2853
20.98,-2.2242,-1.5409,-0.68333
21,-1.5553,-1.5192,-0.03605
21.02,-0.88392,-1.4931,0.60917
21.04,-0.26303,-1.4639,1.2009
21.06,0.25874,-1.4321,1.6908
21.08,0.64415,-1.3966,2.0408
21.1,0.87319,-1.3558,2.229
21.12,0.94651,-1.3072,2.2537
21.14,0.88576,-1.2489,2.1346
21.16,0.73075,-1.1793,1.9101
21.18,0.53387,-1.0983,1.6322
21.2,0.35262,-1.0069,1.3596
21.22,0.24162,-0.90732,1.1489
21.24,0.24531,-0.80235,1.0477
21.26,0.39252,-0.69503,1.0875
21.28,0.69353,-0.58789,1.2814
21.3,1.1401,-0.48251,1.6226
21.32,1.7079,-0.3794,2.0873
21.34,2.3608,-0.27808,2.6389
21.36,3.0562,-0.17741,3.2336
21.38,3.7501,-0.076147,3.8263
21.4,4.4017,0.026628,4.3751
21.42,4.9763,0.13114,4.8452
21.44,5.4473,0.23681,5.2105
21.46,5.7961,0.34232,5.4538
21.48,6.012,0.4459,5.5661
21.5,6.0907,0.54557,5.5451
21.52,6.0333,0.63943,5.3939
21.54,5.8451,0.72567,5.1194
21.56,5.5348,0.80251,4.7323
21.58,5.1139,0.86798,4.246
21.6,4.5964,0.91973,3.6767
21.62,3.9981,0.95486,3.0433
21.64,3.3368,0.97008,2.3667
21.66,2.6313,0.96196,1.6693
21.68,1.9011,0.92744,0.97363
21.7,1.1655,0.86436,0.30115
21.72,0.44317,0.7719,-0.32873
21.74,-0.24905,0.6508,-0.89985
21.76,-0.89679,0.50325,-1.4
21.78,-1.4891,0.33256,-1.8216
21.8,-2.0191,0.1426,-2.1617
21.82,-2.4847,-0.062792,-2.4219
21.84,-2.8886,-0.2802,-2.6084
21.86,-3.2375,-0.5068,-2.7307
21.88,-3.5414,-0.7402,-2.8012
21.9,-3.8113,-0.97803,-2.8333
21.92,-4.0572,-1.2175,-2.8397
21.94,-4.2854,-1.4549,-2.8305
21.96,-4.4973,-1.6857,-2.8116
21.98,-4.6878,-1.9045,-2.7833
22,-4.8458,-2.1058,-2.74
22.02,-4.9558,-2.2845,-2.6713
22.04,-5.0008,-2.4368,-2.564
22.06,-4.966,-2.5608,-2.4052
22.08,-4.8419,-2.6563,-2.1856
22.1,-4.6276,-2.7245,-1.9031
22.12,-4.3322,-2.7675,-1.5648
22.14,-3.9747,-2.787,-1.1877
22.16,-3.5819,-2.7838,-0.79814
22.18,-3.1855,-2.757,-0.42855
22.2,-2.8173,-2.7038,-0.11349
22.22,-2.5051,-2.6203,0.11517
22.24,-2.269,-2.5018,0.23287
22.26,-2.1183,-2.3443,0.22602
22.28,-2.0509,-2.145,0.094147
22.3,-2.053,-1.9031,-0.14983
22.32,-2.1012,-1.6202,-0.481
22.34,-2.1649,-1.2997,-0.86525
22.36,-2.2095,-0.94653,-1.2629
22.38,-2.1992,-0.56644,-1.6327
22.4,-2.1007,-0.16529,-1.9354
22.42,-1.8853,0.25119,-2.1365
22.44,-1.5315,0.67751,-2.209
22.46,-1.0264,1.1081,-2.1345
22.48,-0.36723,1.5369,-1.9041
22.5,0.43831,1.9569,-1.5186
22.52,1.3718,2.3604,-0.98859
22.54,2.405,2.7387,-0.33371
22.56,3.5005,3.0826,0.4179
22.58,4.6147,3.3838,1.2309
22.6,5.6991,3.6349,2.0643
22.62,6.7041,3.8303,2.8738
22.64,7.5811,3.967,3.614
22.66,8.2862,4.0443,4.2419
22.68,8.7829,4.0637,4.7192
22.7,9.0443,4.0283,5.0161
22.72,9.0562,3.9426,5.1136
22.74,8.8177,3.8121,5.0056
22.76,8.3431,3.6427,4.7005
22.78,7.6614,3.4408,4.2206
22.8,6.815,3.2133,3.6017
22.82,5.8568,2.9674,2.8894
22.84,4.8461,2.7105,2.1357
22.86,3.8431,2.4496,1.3935
22.88,2.9025,2.1914,0.71102
22.9,2.068,1.9416,0.12645
22.92,1.3675,1.704,-0.33657
22.94,0.80985,1.4813,-0.67144
22.96,0.38552,1.2742,-0.88867
22.98,0.068865,1.0824,-1.0135
23,-0.17629,0.90484,-1.0811
23.02,-0.38972,0.7404,-1.1301
23.04,-0.60741,0.58822,-1.1956
23.06,-0.85508,0.44807,-1.3032
23.08,-1.1439,0.32021,-1.4641
23.1,-1.469,0.20511,-1.6742
23.12,-1.8117,0.10303,-1.9147
23.14,-2.1433,0.013622,-2.1569
23.16,-2.4317,-0.064283,-2.3674
23.18,-2.6476,-0.13265,-2.515
23.2,-2.7701,-0.19391,-2.5762
23.22,-2.7902,-0.25043,-2.5398
23.24,-2.7112,-0.30396,-2.4073
23.26,-2.5477,-0.35518,-2.1926
23.28,-2.3212,-0.40349,-1.9177
23.3,-2.0556,-0.44716,-1.6085
23.32,-1.7725,-0.48376,-1.2888
23.34,-1.4873,-0.51074,-0.97654
23.36,-1.2073,-0.52618,-0.68113
23.38,-0.93187,-0.52927,-0.4026
23.4,-0.65388,-0.52066,-0.13322
23.42,-0.36296,-0.50242,0.13946
23.44,-0.049,-0.47777,0.42877
23.46,0.29443,-0.45051,0.74495
23.48,0.66747,-0.42449,1.092
23.5,1.0625,-0.40299,1.4655
23.52,1.4639,-0.38835,1.8523
23.54,1.8493,-0.38178,2.2311
23.56,2.1913,-0.38335,2.5746
23.58,2.4602,-0.3922,2.8524
23.6,2.6272,-0.4069,3.0341
23.62,2.6668,-0.42576,3.0925
23.64,2.5598,-0.44721,3.007
23.66,2.2954,-0.47012,2.7656
23.68,1.8727,-0.49399,2.3667
23.7,1.301,-0.51899,1.82
23.72,0.60046,-0.54596,1.1464
23.74,-0.19979,-0.57613,0.37635
23.76,-1.063,-0.61084,-0.45213
23.78,-1.9473,-0.65109,-1.2963
23.8,-2.8093,-0.69722,-2.112
23.82,-3.6063,-0.74853,-2.8577
23.84,-4.3004,-0.80325,-3.4972
23.86,-4.8609,-0.85867,-4.0022
23.88,-5.2666,-0.91162,-4.355
23.9,-5.5077,-0.95908,-4.5486
23.92,-5.586,-0.99891,-4.5871
23.94,-5.5153,-1.0305,-4.4848
23.96,-5.32,-1.0549,-4.2651
23.98,-5.0327,-1.075,-3.9577
24,-4.6917,-1.0949,-3.5969
24.02,-4.3369,-1.1186,-3.2184
24.04,-4.006,-1.1494,-2.8565
24.06,-3.7302,-1.189,-2.5412
24.08,-3.5314,-1.2363,-2.295
24.1,-3.4197,-1.2882,-2.1314
24.12,-3.3926,-1.3397,-2.0529
24.14,-3.4362,-1.3852,-2.051
24.16,-3.528,-1.4202,-2.1078
24.18,-3.6404,-1.4422,-2.1982
24.2,-3.746,-1.452,-2.294
24.22,-3.8213,-1.4536,-2.3677
24.24,-3.8508,-1.4534,-2.3974
24.26,-3.8285,-1.4593,-2.3692
24.28,-3.7577,-1.4782,-2.2795
24.3,-3.6495,-1.5149,-2.1346
24.32,-3.5185,-1.57,-1.9485
24.34,-3.3791,-1.64,-1.7391
24.36,-3.2412,-1.7169,-1.5243
24.38,-3.1071,-1.79,-1.3171
24.4,-2.9699,-1.8471,-1.1228
24.42,-2.8139,-1.877,-0.93695
24.44,-2.6173,-1.871,-0.74631
24.46,-2.3553,-1.8242,-0.5311
24.48,-2.005,-1.736,-0.26906
24.5,-1.5494,-1.6093,0.059915
24.52,-0.98084,-1.4501,0.46927
24.54,-0.30308,-1.2654,0.96233
24.56,0.46826,-1.0622,1.5305
24.58,1.307,-0.84641,2.1534
24.6,2.1786,-0.62194,2.8005
24.62,3.0439,-0.39107,3.435
24.64,3.8621,-0.15476,4.0169
24.66,4.5947,0.086481,4.5082
24.68,5.2078,0.33173,4.8761
24.7,5.6745,0.57888,5.0956
24.72,5.9761,0.82427,5.1518
24.74,6.1028,1.0626,5.0401
24.76,6.0533,1.2874,4.7659
24.78,5.8347,1.4915,4.3433
24.8,5.4613,1.6679,3.7934
24.82,4.9533,1.8108,3.1426
24.84,4.3354,1.9157,2.4197
24.86,3.635,1.9807,1.6543
24.88,2.8803,2.006,0.87429
24.9,2.0986,1.9941,0.10448
24.92,1.3145,1.9494,-0.63495
24.94,0.54902,1.8778,-1.3288
24.96,-0.18111,1.7856,-1.9667
24.98,-0.86296,1.6789,-2.5419
25,-1.4863,1.563,-3.0493
25.02,-2.0416,1.4419,-3.4835
25.04,-2.5185,1.3181,-3.8366
25.06,-2.9032,1.193,-4.0963
25.08,-3.1783,1.0674,-4.2457
25.1,-3.3222,0.94229,-4.2645
25.12,-3.3115,0.81941,-4.1309
25.14,-3.124,0.70206,-3.826
25.16,-2.7434,0.59511,-3.3385
25.18,-2.1644,0.50464,-2.6691
25.2,-1.397,0.4371,-1.8341
25.22,-0.46957,0.39807,-0.86764
25.24,0.57039,0.39104,0.17936
25.26,1.6587,0.41626,1.2424
25.28,2.7198,0.47029,2.2495
25.3,3.6748,0.54608,3.1287
25.32,4.4507,0.6339,3.8168
25.34,4.9897,0.72281,4.2669
25.36,5.2571,0.80246,4.4547
25.38,5.2467,0.86471,4.382
25.4,4.9813,0.90487,4.0764
25.42,4.5107,0.92217,3.5885
25.44,3.9046,0.91935,2.9853
25.46,3.2442,0.90154,2.3427
25.48,2.6113,0.87463,1.7367
25.5,2.0789,0.84363,1.2352
25.52,1.7029,0.81131,0.89161
25.54,1.5172,0.77751,0.73968
25.56,1.5312,0.7393,0.79188
25.58,1.7314,0.69185,1.0395
25.6,2.0849,0.62991,1.455
25.62,2.545,0.54932,1.9957
25.64,3.0573,0.44839,2.6089
25.66,3.5655,0.32859,3.237
25.68,4.017,0.19456,3.8224
25.7,4.3667,0.05328,4.3135
25.72,4.5807,-0.087336,4.6681
25.74,4.6377,-0.22003,4.8577
25.76,4.5301,-0.33969,4.8698
25.78,4.2646,-0.44437,4.709
25.8,3.8606,-0.53555,4.3962
25.82,3.3488,-0.61768,3.9665
25.84,2.7678,-0.69707,3.4649
25.86,2.1603,-0.78043,2.9407
25.88,1.568,-0.87334,2.4413
25.9,1.0267,-0.97903,2.0058
25.92,0.56202,-1.0976,1.6597
25.94,0.1854,-1.2262,1.4116
25.96,-0.10694,-1.3591,1.2521
25.98,-0.33347,-1.489,1.1555
26,-0.52432,-1.6081,1.0838
26.02,-0.71652,-1.7092,0.99273
26.04,-0.94796,-1.7866,0.83862
26.06,-1.2514,-1.8362,0.58483
26.08,-1.6491,-1.8561,0.20704
26.1,-2.1496,-1.846,-0.30354
26.12,-2.7461,-1.8067,-0.93942
26.14,-3.4178,-1.7394,-1.6784
26.16,-4.1327,-1.6457,-2.4869
26.18,-4.8519,-1.527,-3.3249
26.2,-5.5347,-1.3844,-4.1503
26.22,-6.1426,-1.2188,-4.9238
26.24,-6.6433,-1.0315,-5.6118
26.26,-7.0126,-0.82404,-6.1885
26.28,-7.2354,-0.59867,-6.6367
26.3,-7.3053,-0.35829,-6.947
26.32,-7.2233,-0.10655,-7.1168
26.34,-6.9963,0.15227,-7.1485
26.36,-6.6353,0.41341,-7.0487
26.38,-6.1542,0.67174,-6.826
26.4,-5.5684,0.92193,-6.4903
26.42,-4.8935,1.1586,-6.0521
26.44,-4.1448,1.3764,-5.5212
26.46,-3.336,1.5701,-4.9061
26.48,-2.4789,1.7352,-4.214
26.5,-1.5826,1.8677,-3.4502
26.52,-0.65381,1.9649,-2.6187
26.54,0.3023,2.0257,-1.7234
26.56,1.2808,2.0506,-0.76973
26.58,2.2748,2.042,0.23284
26.6,3.2728,2.0041,1.2687
26.62,4.2566,1.9426,2.3141
26.64,5.2,1.8635,3.3365
26.66,6.0687,1.7733,4.2954
26.68,6.8221,1.6774,5.1447
26.7,7.417,1.5801,5.837
26.72,7.8123,1.4838,6.3285
26.74,7.9744,1.3895,6.5849
26.76,7.8823,1.2966,6.5857
26.78,7.5318,1.2039,6.3278
26.8,6.9367,1.1103,5.8264
26.82,6.1284,1.015,5.1134
26.84,5.1527,0.91864,4.2341
26.86,4.0652,0.82308,3.2422
26.88,2.9252,0.73117,2.194
26.9,1.79,0.6463,1.1437
26.92,0.71088,0.57154,0.13934
26.94,-0.2706,0.50889,-0.77949
26.96,-1.1232,0.45858,-1.5817
26.98,-1.8255,0.41877,-2.2443
27,-2.3652,0.38569,-2.7509
27.02,-2.7364,0.35416,-3.0906
27.04,-2.9395,0.31849,-3.258
27.06,-2.9801,0.27358,-3.2537
27.08,-2.8697,0.21587,-3.0856
27.1,-2.6265,0.14414,-2.7706
27.12,-2.2759,0.059751,-2.3357
27.14,-1.8504,-0.033562,-1.8169
27.16,-1.3877,-0.13045,-1.2572
27.18,-0.92738,-0.22504,-0.70235
27.2,-0.50705,-0.3121,-0.19496
27.22,-0.15728,-0.38818,0.2309
27.24,0.1024,-0.45231,0.55471
27.26,0.26601,-0.50617,0.77218
27.28,0.34152,-0.55368,0.89521
27.3,0.34865,-0.60015,0.9488
27.32,0.31451,-0.65099,0.9655
27.34,0.26797,-0.7105,0.97847
27.36,0.23368,-0.78078,1.0145
27.38,0.22706,-0.86121,1.0883
27.4,0.25129,-0.94843,1.1997
27.42,0.29668,-1.037,1.3337
27.44,0.34265,-1.1204,1.463
27.46,0.36175,-1.1925,1.5542
27.48,0.32489,-1.2485,1.5734
27.5,0.20682,-1.2864,1.4932
27.52,-0.0091828,-1.3066,1.2974
27.54,-0.3281,-1.3121,0.98401
27.56,-0.74185,-1.3078,0.56594
27.58,-1.2299,-1.299,0.069135
27.6,-1.7615,-1.2907,-0.4708
27.62,-2.2993,-1.2863,-1.013
27.64,-2.8034,-1.2873,-1.5161
27.66,-3.2358,-1.2936,-1.9422
27.68,-3.5645,-1.3036,-2.2609
27.7,-3.7671,-1.3157,-2.4514
27.72,-3.8335,-1.3288,-2.5047
27.74,-3.767,-1.3433,-2.4237
27.76,-3.5848,-1.361,-2.2238
27.78,-3.3165,-1.3851,-1.9314
27.8,-3.001,-1.419,-1.582
27.82,-2.6827,-1.4653,-1.2175
27.84,-2.4062,-1.5243,-0.88183
27.86,-2.2108,-1.5936,-0.61718
27.88,-2.1262,-1.6672,-0.45899
27.9,-2.1685,-1.7364,-0.43209
27.92,-2.3386,-1.7909,-0.54766
27.94,-2.6225,-1.8206,-0.80194
27.96,-2.9938,-1.8171,-1.1767
27.98,-3.4176,-1.7761,-1.6415
28,-3.8558,-1.6977,-2.1581
28.02,-4.2713,-1.587,-2.6844
28.04,-4.633,-1.4529,-3.1801
28.06,-4.9173,-1.3068,-3.6105
28.08,-5.1098,-1.1603,-3.9495
28.1,-5.2036,-1.0226,-4.181
28.12,-5.1971,-0.89891,-4.2982
28.14,-5.0911,-0.7894,-4.3017
28.16,-4.8859,-0.68886,-4.1971
28.18,-4.579,-0.5878,-3.9912
28.2,-4.1641,-0.47438,-3.6897
28.22,-3.6318,-0.33685,-3.295
28.24,-2.9718,-0.1661,-2.8057
28.26,-2.1755,0.042172,-2.2177
28.28,-1.2401,0.28612,-1.5262
28.3,-0.17201,0.55747,-0.72948
28.32,1.0102,0.84243,0.16772
28.34,2.274,1.1236,1.1504
28.36,3.5734,1.3825,2.1909
28.38,4.8507,1.6024,3.2484
28.4,6.041,1.7709,4.2701
28.42,7.0773,1.8817,5.1956
28.44,7.8982,1.9354,5.9628
28.46,8.4539,1.9389,6.5151
28.48,8.7133,1.904,6.8094
28.5,8.6676,1.8452,6.8224
28.52,8.332,1.7768,6.5552
28.54,7.7449,1.7106,6.0343
28.56,6.9627,1.6534,5.3092
28.58,6.0533,1.6067,4.4467
28.6,5.0882,1.566,3.5221
28.62,4.1332,1.523,2.6102
28.64,3.2426,1.467,1.7757
28.66,2.4536,1.3875,1.0661
28.68,1.7852,1.2771,0.50817
28.7,1.2398,1.1329,0.10688
28.72,0.80683,0.95805,-0.15122
28.74,0.46852,0.76116,-0.29264
28.76,0.20535,0.55558,-0.35023
28.78,0.00062195,0.35731,-0.35669
28.8,-0.15689,0.18265,-0.33953
28.82,-0.27249,0.04578,-0.31827
28.84,-0.34716,-0.043146,-0.30402
28.86,-0.38035,-0.079266,-0.30108
28.88,-0.37309,-0.06331,-0.30978
28.9,-0.3304,-0.0010306,-0.32937
28.92,-0.26222,0.098072,-0.36029
28.94,-0.18254,0.22244,-0.40499
28.96,-0.10704,0.36026,-0.4673
28.98,-0.04961,0.50099,-0.5506
29,-0.018883,0.63646,-0.65534
29.02,-0.015435,0.76144,-0.77688
29.04,-0.030517,0.87356,-0.90407
29.06,-0.04662,0.97281,-1.0194
29.08,-0.039839,1.0608,-1.1006
29.1,0.016383,1.1396,-1.1232
29.12,0.14681,1.2113,-1.0645
29.14,0.37007,1.2769,-0.90685
29.16,0.69509,1.3363,-0.64123
29.18,1.1189,1.3879,-0.26901
29.2,1.626,1.4289,0.19708
29.22,2.1893,1.4557,0.73359
29.24,2.7726,1.4644,1.3081
29.26,3.3337,1.4516,1.8821
29.28,3.8287,1.4147,2.414
29.3,4.2156,1.3526,2.863
29.32,4.4583,1.2661,3.1922
29.34,4.5298,1.158,3.3718
29.36,4.4141,1.0333,3.3808
29.38,4.1076,0.89821,3.2094
29.4,3.6192,0.76039,2.8588
29.42,2.9689,0.62761,2.3413
29.44,2.1862,0.5071,1.6791
29.46,1.307,0.40466,0.90232
29.48,0.37077,0.32389,0.046874
29.5,-0.58252,0.26571,-0.84823
29.52,-1.5152,0.2281,-1.7433
29.54,-2.3937,0.20634,-2.6
29.56,-3.1903,0.19348,-3.3838
29.58,-3.8835,0.18121,-4.0647
29.6,-4.4579,0.16092,-4.6188
29.62,-4.9043,0.12483,-5.0291
29.64,-5.2189,0.067085,-5.286
29.66,-5.4029,-0.015372,-5.3875
29.68,-5.4617,-0.1223,-5.3394
29.7,-5.4044,-0.25007,-5.1544
29.72,-5.2432,-0.39203,-4.8512
29.74,-4.9921,-0.5394,-4.4527
29.76,-4.6657,-0.6824,-3.9833
29.78,-4.2781,-0.81168,-3.4664
29.8,-3.8415,-0.91966,-2.9218
29.82,-3.3649,-1.0017,-2.3632
29.84,-2.8546,-1.0567,-1.7978
29.86,-2.3137,-1.0876,-1.2261
29.88,-1.7441,-1.1005,-0.64356
29.9,-1.1478,-1.1039,-0.043859
29.92,-0.52934,-1.1074,0.57802
29.94,0.10257,-1.1195,1.2221
29.96,0.7338,-1.147,1.8808
29.98,1.3446,-1.1928,2.5374
30,1.9109,-1.2559,3.1668
30.02,2.4058,-1.3313,3.7371
30.04,2.8034,-1.4105,4.2139
30.06,3.0813,-1.4831,4.5643
30.08,3.2239,-1.5379,4.7618
30.1,3.2246,-1.5656,4.7901
30.12,3.0868,-1.5592,4.646
30.14,2.8239,-1.516,4.3399
30.16,2.4576,-1.4376,3.8953
30.18,2.0155,-1.33,3.3455
30.2,1.5281,-1.2025,2.7306
30.22,1.0258,-1.0664,2.0922
30.24,0.5357,-0.93374,1.4694
30.26,0.079827,-0.81514,0.89496
30.28,-0.32613,-0.71865,0.39252
30.3,-0.67286,-0.64866,-0.024207
30.32,-0.95651,-0.60541,-0.3511
30.34,-1.177,-0.5852,-0.59176
30.36,-1.3358,-0.58117,-0.75465
30.38,-1.4342,-0.58448,-0.84974
30.4,-1.4714,-0.58592,-0.88551
30.42,-1.444,-0.57737,-0.86659
30.44,-1.3461,-0.55321,-0.79292
30.46,-1.1715,-0.5112,-0.66027
30.48,-0.91519,-0.45278,-0.4624
30.5,-0.57697,-0.3828,-0.19418
30.52,-0.16359,-0.30852,0.14493
30.54,0.30946,-0.23835,0.54781
30.56,0.81773,-0.18026,0.99799
30.58,1.3296,-0.1403,1.4699
30.6,1.8095,-0.12155,1.931
30.62,2.223,-0.12349,2.3464
30.64,2.5419,-0.14214,2.684
30.66,2.7491,-0.17082,2.9199
30.68,2.8416,-0.20131,3.043
30.7,2.8317,-0.22538,3.0571
30.72,2.7442,-0.23619,2.9804
30.74,2.6128,-0.22949,2.8423
30.76,2.4727,-0.20421,2.6769
30.78,2.3542,-0.16248,2.5167
30.8,2.2763,-0.10912,2.3854
30.82,2.2422,-0.050626,2.2928
30.84,2.2383,0.0060584,2.2323
30.86,2.2364,0.054744,2.1817
30.88,2.1986,0.090958,2.1076
30.9,2.0845,0.11252,1.9719
30.92,1.8588,0.11962,1.7392
30.94,1.4987,0.11455,1.3842
30.96,0.99784,0.10104,0.8968
30.98,0.36851,0.083466,0.28505
31,-0.36013,0.066124,-0.42625
31.02,-1.1465,0.052602,-1.1991
31.04,-1.9427,0.045417,-1.9882
31.06,-2.702,0.045911,-2.7479
31.08,-3.3843,0.054354,-3.4387
31.1,-3.9616,0.07019,-4.0318
31.12,-4.4196,0.092326,-4.5119
31.14,-4.7576,0.11939,-4.877
31.16,-4.9867,0.14988,-5.1366
31.18,-5.1251,0.1823,-5.3074
31.2,-5.1947,0.21511,-5.4098
31.22,-5.2164,0.24676,-5.4632
31.24,-5.2074,0.2757,-5.4831
31.26,-5.1789,0.30047,-5.4794
31.28,-5.1361,0.3199,-5.456
31.3,-5.0788,0.33328,-5.4121
31.32,-5.0026,0.34065,-5.3432
31.34,-4.9012,0.34287,-5.2441
31.36,-4.7685,0.34176,-5.1102
31.38,-4.5998,0.33988,-4.9397
31.4,-4.3934,0.34022,-4.7337
31.42,-4.1509,0.34578,-4.4966
31.44,-3.8765,0.35894,-4.2354
31.46,-3.5767,0.38097,-3.9576
31.48,-3.2582,0.41158,-3.6698
31.5,-2.9268,0.44872,-3.3755
31.52,-2.5847,0.48866,-3.0733
31.54,-2.23,0.52641,-2.7564
31.56,-1.8556,0.55635,-2.412
31.58,-1.45,0.57307,-2.0231
31.6,-0.99859,0.57228,-1.5709
31.62,-0.48669,0.55159,-1.0383
31.64,0.097017,0.51107,-0.41405
31.66,0.75665,0.45342,0.30324
31.68,1.4859,0.38378,1.1021
31.7,2.2659,0.30915,1.9568
31.72,3.0652,0.23748,2.8277
31.74,3.8411,0.17657,3.6646
31.76,4.5443,0.13307,4.4112
31.78,5.1234,0.11151,5.0119
31.8,5.5321,0.11378,5.4183
31.82,5.7341,0.13892,5.5952
31.84,5.7089,0.1834,5.5255
31.86,5.4541,0.24176,5.2123
31.88,4.9857,0.30751,4.6782
31.9,4.3368,0.37419,3.9626
31.92,3.5535,0.43628,3.1172
31.94,2.6892,0.49004,2.1992
31.96,1.7999,0.53384,1.2661
31.98,0.93799,0.56824,0.36974
32,0.14842,0.59562,-0.44721
32.02,-0.53442,0.61946,-1.1539
32.04,-1.0881,0.6435,-1.7316
32.06,-1.5023,0.67084,-2.1731
32.08,-1.7776,0.70312,-2.4807
32.1,-1.9233,0.74008,-2.6634
32.12,-1.9555,0.77935,-2.7349
32.14,-1.8935,0.81666,-2.7102
32.16,-1.7574,0.84648,-2.6039
32.18,-1.5651,0.86272,-2.4279
32.2,-1.3301,0.8597,-2.1898
32.22,-1.0599,0.83291,-1.8928
32.24,-0.75519,0.7797,-1.5349
32.26,-0.41069,0.69958,-1.1103
32.28,-0.016974,0.59422,-0.6112
32.3,0.43639,0.46713,-0.030737
32.32,0.95699,0.32311,0.63389
32.34,1.5456,0.16764,1.378
32.36,2.1928,0.0062275,2.1866
32.38,2.8773,-0.15605,3.0334
32.4,3.5659,-0.31484,3.8807
32.42,4.2159,-0.46659,4.6825
32.44,4.78,-0.60841,5.3884
32.46,5.2117,-0.73789,5.9496
32.48,5.4721,-0.85293,6.325
32.5,5.5351,-0.95161,6.4868
32.52,5.392,-1.0322,6.4242
32.54,5.0521,-1.0934,6.1455
32.56,4.5419,-1.1345,5.6763
32.58,3.9008,-1.1556,5.0564
32.6,3.1757,-1.158,4.3337
32.62,2.4144,-1.1439,3.5583
32.64,1.6594,-1.1166,2.776
32.66,0.94357,-1.0796,2.0231
32.68,0.28728,-1.0366,1.3239
32.7,-0.30162,-0.99091,0.68929
32.72,-0.82599,-0.94468,0.11868
32.74,-1.296,-0.89892,-0.39708
32.76,-1.7251,-0.85337,-0.87175
32.78,-2.1262,-0.80665,-1.3196
32.8,-2.5087,-0.7566,-1.7521
32.82,-2.8765,-0.7008,-2.1757
32.84,-3.2282,-0.63701,-2.5912
32.86,-3.5569,-0.56361,-2.9933
32.88,-3.8526,-0.47985,-3.3727
32.9,-4.1027,-0.38599,-3.7167
32.92,-4.2939,-0.28319,-4.0107
32.94,-4.4126,-0.17339,-4.2392
32.96,-4.4454,-0.058958,-4.3864
32.98,-4.3784,0.057527,-4.436
33,-4.1979,0.17357,-4.3715
33.02,-3.8899,0.28694,-4.1769
33.04,-3.4416,0.39582,-3.8374
33.06,-2.8428,0.49882,-3.3416
33.08,-2.0888,0.59503,-2.6838
33.1,-1.1829,0.68391,-1.8668
33.12,-0.13901,0.76532,-0.90433
33.14,1.0162,0.83935,0.17685
33.16,2.2432,0.90632,1.3369
33.18,3.4909,0.96664,2.5243
33.2,4.6994,1.0208,3.6786
33.22,5.8052,1.0692,4.736
33.24,6.7468,1.1122,5.6346
33.26,7.4707,1.1499,6.3208
33.28,7.9369,1.1822,6.7547
33.3,8.1232,1.2089,6.9143
33.32,8.027,1.2292,6.7978
33.34,7.6652,1.2423,6.4229
33.36,7.072,1.2472,5.8247
33.38,6.2942,1.2427,5.0516
33.4,5.387,1.2275,4.1594
33.42,4.4073,1.2007,3.2066
33.44,3.4099,1.1615,2.2484
33.46,2.4431,1.1098,1.3333
33.48,1.5462,1.046,0.50027
33.5,0.74876,0.9712,-0.22244
33.52,0.070295,0.88735,-0.81705
33.54,-0.47846,0.79684,-1.2753
33.56,-0.89449,0.70251,-1.597
33.58,-1.1811,0.60724,-1.7884
33.6,-1.3469,0.5137,-1.8606
33.62,-1.4047,0.42401,-1.8287
33.64,-1.3706,0.33953,-1.7101
33.66,-1.2632,0.26074,-1.524
33.68,-1.103,0.18727,-1.2902
33.7,-0.91019,0.11801,-1.0282
33.72,-0.70461,0.051365,-0.75598
33.74,-0.50395,-0.014477,-0.48947
33.76,-0.3232,-0.081289,-0.24191
33.78,-0.17446,-0.15058,-0.023877
33.8,-0.067083,-0.22345,0.15637
33.82,-0.0084006,-0.30052,0.29212
33.84,-0.0044949,-0.38189,0.37739
33.86,-0.060848,-0.4672,0.40635
33.88,-0.18255,-0.55565,0.3731
33.9,-0.37392,-0.64602,0.2721
33.92,-0.63755,-0.73674,0.099197
33.94,-0.97301,-0.82593,-0.14709
33.96,-1.3757,-0.91151,-0.46415
33.98,-1.8358,-0.99141,-0.84435
34,-2.3385,-1.0638,-1.2748
34.02,-2.8652,-1.1272,-1.738
34.04,-3.3948,-1.181,-2.2137
34.06,-3.9066,-1.2256,-2.681
34.08,-4.383,-1.2621,-3.1209
34.1,-4.8118,-1.2926,-3.5191
34.12,-5.1869,-1.3199,-3.867
34.14,-5.5093,-1.3465,-4.1628
34.16,-5.7858,-1.3751,-4.4107
34.18,-6.0266,-1.407,-4.6196
34.2,-6.2432,-1.4425,-4.8007
34.22,-6.4456,-1.4804,-4.9652
34.24,-6.64,-1.5181,-5.1219
34.26,-6.8274,-1.5517,-5.2756
34.28,-7.0028,-1.5768,-5.4259
34.3,-7.1556,-1.5886,-5.567
34.32,-7.2706,-1.5829,-5.6877
34.34,-7.3291,-1.5561,-5.773
34.36,-7.3104,-1.5062,-5.8042
34.38,-7.1938,-1.4327,-5.7611
34.4,-6.9594,-1.3364,-5.623
34.42,-6.5904,-1.22,-5.3704
34.44,-6.0739,-1.0873,-4.9866
34.46,-5.403,-0.94333,-4.4597
34.48,-4.5786,-0.79387,-3.7847
34.5,-3.6101,-0.64511,-2.965
34.52,-2.5172,-0.50327,-2.0139
34.54,-1.3296,-0.37417,-0.95547
34.56,-0.086712,-0.26281,0.17609
34.58,1.1646,-0.17294,1.3376
34.6,2.3727,-0.10673,2.4795
34.62,3.4849,-0.064519,3.5494
34.64,4.4516,-0.044724,4.4963
34.66,5.2305,-0.043941,5.2744
34.68,5.7898,-0.057239,5.847
34.7,6.1108,-0.078609,6.1894
34.72,6.1891,-0.10154,6.2906
34.74,6.0343,-0.11964,6.1539
34.76,5.6688,-0.12725,5.7961
34.78,5.1255,-0.11994,5.2454
34.8,4.4447,-0.094884,4.5396
34.82,3.6718,-0.051098,3.7229
34.84,2.8535,0.010561,2.8429
34.86,2.0361,0.08748,1.9486
34.88,1.2629,0.17554,1.0873
34.9,0.57229,0.26947,0.30282
34.92,-0.0034894,0.36327,-0.36676
34.94,-0.44003,0.4507,-0.89073
34.96,-0.72189,0.52586,-1.2477
34.98,-0.84364,0.58375,-1.4274
35,-0.81062,0.62085,-1.4315
35.02,-0.63892,0.63566,-1.2746
35.04,-0.3547,0.62905,-0.98374
35.06,0.0077532,0.6045,-0.59674
35.08,0.40893,0.56796,-0.15904
35.1,0.80808,0.52751,0.28058
35.12,1.1677,0.49252,0.67521
35.14,1.4582,0.47274,0.98547
35.16,1.6614,0.47701,1.1844
35.18,1.7731,0.51211,1.261
35.2,1.8035,0.58167,1.2219
35.22,1.7753,0.68545,1.0899
35.24,1.7197,0.81909,0.90057
35.26,1.6709,0.97443,0.6965
35.28,1.6605,1.1403,0.52016
35.3,1.7112,1.3041,0.40715
35.32,1.8332,1.4527,0.38049
35.34,2.0221,1.575,0.44707
35.36,2.2598,1.6627,0.59712
35.38,2.518,1.7115,0.80648
35.4,2.7629,1.7217,1.0412
35.42,2.9616,1.6979,1.2637
35.44,3.0872,1.6484,1.4387
35.46,3.1228,1.5838,1.5391
35.48,3.0636,1.5154,1.5482
35.5,2.9157,1.4542,1.4615
35.52,2.6935,1.4084,1.285
35.54,2.4158,1.3834,1.0324
35.56,2.1012,1.3802,0.721
35.58,1.7646,1.3958,0.36887
35.6,1.415,1.423,-0.0079402
35.62,1.0556,1.4518,-0.39626
35.64,0.6849,1.4703,-0.78541
35.66,0.30011,1.4659,-1.1658
35.68,-0.1003,1.4272,-1.5275
35.7,-0.51372,1.345,-1.8587
35.72,-0.93202,1.2142,-2.1462
35.74,-1.3415,1.034,-2.3755
35.76,-1.7243,0.8089,-2.5332
35.78,-2.0608,0.54839,-2.6092
35.8,-2.3321,0.26618,-2.5983
35.82,-2.5224,-0.020957,-2.5014
35.84,-2.6206,-0.29493,-2.3256
35.86,-2.6204,-0.53826,-2.0822
35.88,-2.5205,-0.73614,-1.7843
35.9,-2.3228,-0.87808,-1.4447
35.92,-2.0323,-0.95929,-1.073
35.94,-1.6559,-0.9812,-0.67467
35.96,-1.2024,-0.95132,-0.25108
35.98,-0.68366,-0.88231,0.19865
36,-0.11525,-0.79045,0.6752
36.02,0.48241,-0.69364,1.1761
36.04,1.0835,-0.60928,1.6928
36.06,1.6575,-0.55219,2.2097
36.08,2.1704,-0.53299,2.7034
36.1,2.5875,-0.55691,3.1444
36.12,2.877,-0.62333,3.5003
36.14,3.0134,-0.72599,3.7393
36.16,2.9811,-0.85379,3.8349
36.18,2.7771,-0.9922,3.7693
36.2,2.4123,-1.125,3.5373
36.22,1.9115,-1.2364,3.1479
36.24,1.3123,-1.3128,2.6251
36.26,0.66191,-1.3446,2.0065
36.28,0.013366,-1.3276,1.341
36.3,-0.57924,-1.2638,0.68461
36.32,-1.0659,-1.1612,0.095267
36.34,-1.4057,-1.0327,-0.37301
36.36,-1.5712,-0.89515,-0.67604
36.38,-1.5513,-0.76658,-0.78471
36.4,-1.3529,-0.66403,-0.68888
36.42,-1.0002,-0.6011,-0.39913
36.44,-0.53188,-0.58596,0.054081
36.46,0.0036634,-0.62012,0.62379
36.48,0.55405,-0.69822,1.2523
36.5,1.0695,-0.80871,1.8782
36.52,1.5088,-0.9356,2.4444
36.54,1.8436,-1.0607,2.9043
36.56,2.0606,-1.1661,3.2267
36.58,2.1612,-1.2368,3.398
36.6,2.1588,-1.2624,3.4213
36.62,2.0741,-1.2384,3.3125
36.64,1.9297,-1.1662,3.0959
36.66,1.7453,-1.0527,2.798
36.68,1.5342,-0.90923,2.4435
36.7,1.3018,-0.74933,2.0511
36.72,1.0462,-0.58732,1.6335
36.74,0.76108,-0.43638,1.1975
36.76,0.43958,-0.30711,0.74669
36.78,0.077805,-0.20647,0.28427
36.8,-0.32203,-0.13721,-0.18481
36.82,-0.75035,-0.097785,-0.65256
36.84,-1.1908,-0.082672,-1.1081
36.86,-1.6226,-0.083184,-1.5394
36.88,-2.0238,-0.088567,-1.9353
36.9,-2.3749,-0.087377,-2.2876
36.92,-2.6618,-0.068984,-2.5928
36.94,-2.8774,-0.025036,-2.8524
36.96,-3.0219,0.049293,-3.0712
36.98,-3.1014,0.15449,-3.2559
37,-3.1259,0.28646,-3.4123
37.02,-3.1065,0.43692,-3.5434
37.04,-3.0536,0.59448,-3.6481
37.06,-2.9753,0.74615,-3.7214
37.08,-2.8766,0.87912,-3.7557
37.1,-2.76,0.98253,-3.7425
37.12,-2.626,1.0488,-3.6748
37.14,-2.4737,1.0746,-3.5483
37.16,-2.3012,1.0607,-3.3618
37.18,-2.1054,1.0118,-3.1173
37.2,-1.8823,0.93555,-2.8178
37.22,-1.626,0.84084,-2.4669
37.24,-1.3295,0.73704,-2.0665
37.26,-0.98524,0.63268,-1.6179
37.28,-0.58697,0.53486,-1.1218
37.3,-0.13194,0.44891,-0.58084
37.32,0.37671,0.37848,-0.0017684
37.34,0.92809,0.32577,0.60232
37.36,1.5028,0.29184,1.211
37.38,2.074,0.27689,1.7971
37.4,2.6093,0.2804,2.3289
37.42,3.0751,0.30116,2.7739
37.44,3.4406,0.33726,3.1033
37.46,3.6823,0.38609,3.2962
37.48,3.7869,0.44441,3.3424
37.5,3.7528,0.50857,3.2442
37.52,3.5898,0.57476,3.0151
37.54,3.3167,0.63925,2.6774
37.56,2.9573,0.69873,2.2586
37.58,2.5368,0.75031,1.7865
37.6,2.0781,0.79165,1.2864
37.62,1.5991,0.82081,0.77826
37.64,1.1119,0.83616,0.27571
37.66,0.62365,0.8364,-0.21275
37.68,0.13847,0.82061,-0.68213
37.7,-0.34001,0.78847,-1.1285
37.72,-0.80606,0.74058,-1.5466
37.74,-1.25,0.67877,-1.9288
37.76,-1.6579,0.60623,-2.2641
37.78,-2.0117,0.52744,-2.5391
37.8,-2.2917,0.44786,-2.7396
37.82,-2.4789,0.3733,-2.8522
37.84,-2.5574,0.3092,-2.8666
37.86,-2.5171,0.25978,-2.7769
37.88,-2.3552,0.2275,-2.5827
37.9,-2.0765,0.21259,-2.2891
37.92,-1.6936,0.21307,-1.9066
37.94,-1.2251,0.22501,-1.4501
37.96,-0.6946,0.243,-0.9376
37.98,-0.12891,0.26079,-0.3897
38,0.44386,0.27197,0.17189
38.02,0.99548,0.27046,0.72503
38.04,1.4989,0.251,1.2479
38.06,1.9291,0.2095,1.7195
38.08,2.2639,0.14328,2.1206
38.1,2.4848,0.051484,2.4333
38.12,2.5779,-0.064735,2.6426
38.14,2.5339,-0.20201,2.7359
38.16,2.3494,-0.35467,2.7041
38.18,2.0267,-0.51488,2.5416
38.2,1.574,-0.67319,2.2472
38.22,1.005,-0.81933,1.8244
38.24,0.33822,-0.94333,1.2816
38.26,-0.4041,-1.0368,0.63269
38.28,-1.1969,-1.094,-0.10291
38.3,-2.0136,-1.1127,-0.90095
38.32,-2.8274,-1.0945,-1.7329
38.34,-3.612,-1.0447,-2.5673
38.36,-4.3422,-0.97112,-3.3711
38.38,-4.995,-0.88347,-4.1115
38.4,-5.5491,-0.79159,-4.7575
38.42,-5.9857,-0.70437,-5.2813
38.44,-6.2883,-0.62888,-5.6594
38.46,-6.4431,-0.5698,-5.8733
38.48,-6.4394,-0.52941,-5.91
38.5,-6.2702,-0.50785,-5.7623
38.52,-5.9329,-0.50361,-5.4293
38.54,-5.4306,-0.51396,-4.9166
38.56,-4.7726,-0.53532,-4.2373
38.58,-3.9755,-0.56348,-3.4121
38.6,-3.0634,-0.59364,-2.4698
38.62,-2.0674,-0.62052,-1.4469
38.64,-1.0252,-0.6385,-0.38673
38.66,0.020931,-0.64199,0.66292
38.68,1.0265,-0.626,1.6525
38.7,1.9473,-0.58682,2.5341
38.72,2.7427,-0.52271,3.2654
38.74,3.3789,-0.4344,3.8133
38.76,3.8309,-0.3252,4.1561
38.78,4.0855,-0.20076,4.2863
38.8,4.1418,-0.068393,4.2102
38.82,4.0121,0.063967,3.9482
38.84,3.7208,0.18877,3.5321
38.86,3.303,0.29986,3.0031
38.88,2.8014,0.39307,2.4084
38.9,2.2636,0.46648,1.7971
38.92,1.7375,0.52027,1.2172
38.94,1.2675,0.55617,0.71131
38.96,0.8906,0.57681,0.31379
38.98,0.63322,0.58511,0.048101
39,0.50905,0.58379,-0.074744
39.02,0.51852,0.5751,-0.056577
39.04,0.64981,0.56085,0.088965
39.06,0.88136,0.54253,0.33884
39.08,1.1856,0.52149,0.66411
39.1,1.5332,0.49906,1.0341
39.12,1.8972,0.47651,1.4206
39.14,2.256,0.45489,1.8011
39.16,2.5952,0.4348,2.1604
39.18,2.9074,0.41618,2.4912
39.2,3.1901,0.3982,2.7919
39.22,3.4427,0.37942,3.0633
39.24,3.6633,0.3581,3.3051
39.26,3.8452,0.33272,3.5125
39.28,3.976,0.30248,3.6735
39.3,4.0373,0.26771,3.7696
39.32,4.0076,0.2301,3.7775
39.34,3.8658,0.19254,3.6732
39.36,3.5957,0.15865,3.4371
39.38,3.1907,0.13204,3.0587
39.4,2.6564,0.1155,2.5409
39.42,2.0112,0.11019,1.901
39.44,1.285,0.11506,1.17
39.46,0.51503,0.12666,0.38837
39.48,-0.2594,0.13932,-0.39872
39.5,-1.0023,0.14583,-1.1482
39.52,-1.686,0.13842,-1.8244
39.54,-2.2939,0.10992,-2.4039
39.56,-2.8214,0.054972,-2.8763
39.58,-3.2737,-0.028948,-3.2447
39.6,-3.6628,-0.1408,-3.522
39.62,-4.0024,-0.27572,-3.7267
39.64,-4.304,-0.4253,-3.8787
39.66,-4.5725,-0.57826,-3.9942
39.68,-4.8052,-0.72165,-4.0836
39.7,-4.9912,-0.84221,-4.1489
39.72,-5.1131,-0.92798,-4.1851
39.74,-5.1502,-0.96967,-4.1805
39.76,-5.0814,-0.96184,-4.1196
39.78,-4.8888,-0.90367,-3.9851
39.8,-4.5599,-0.79912,-3.7608
39.82,-4.0898,-0.65668,-3.4331
39.84,-3.4816,-0.48853,-2.9931
39.86,-2.7472,-0.30938,-2.4379
39.88,-1.9066,-0.135,-1.7716
39.9,-0.98746,0.019249,-1.0067
39.92,-0.024918,0.13985,-0.16477
39.94,0.94011,0.21636,0.72374
39.96,1.8623,0.24238,1.6199
39.98,2.6944,0.21608,2.4783
40,3.3907,0.14044,3.2503
40.02,3.9108,0.023035,3.8878
40.04,4.2241,-0.12452,4.3486
40.06,4.3139,-0.28754,4.6015
40.08,4.1804,-0.44954,4.6299
40.1,3.8418,-0.59374,4.4356
40.12,3.3341,-0.70476,4.0388
40.14,2.7073,-0.7702,3.4775
40.16,2.0214,-0.78202,2.8034
40.18,1.3393,-0.73759,2.0769
40.2,0.72035,-0.64001,1.3604
40.22,0.2142,-0.4979,0.7121
40.24,-0.14426,-0.32441,0.18015
40.26,-0.33763,-0.13575,-0.20188
40.28,-0.3665,0.050682,-0.41718
40.3,-0.24773,0.21826,-0.46599
40.32,-0.010895,0.3529,-0.36379
40.34,0.30637,0.44443,-0.13807
40.36,0.66336,0.48739,0.17597
40.38,1.021,0.48116,0.53979
40.4,1.3453,0.42964,0.91563
40.42,1.61,0.34038,1.2697
40.44,1.7977,0.22358,1.5741
40.46,1.8992,0.090984,1.8082
40.48,1.9131,-0.045188,1.9583
40.5,1.844,-0.17311,2.0171
40.52,1.7009,-0.2821,1.983
40.54,1.4956,-0.36323,1.8589
40.56,1.2418,-0.4098,1.6516
40.58,0.95384,-0.41782,1.3717
40.6,0.64599,-0.38626,1.0322
40.62,0.33207,-0.31727,0.64934
40.64,0.02468,-0.21608,0.24076
40.66,-0.26537,-0.090639,-0.17473
40.68,-0.52972,0.0491,-0.57882
40.7,-0.76299,0.1921,-0.95509
40.72,-0.9631,0.3274,-1.2905
40.74,-1.1312,0.44522,-1.5764
40.76,-1.2714,0.538,-1.8094
40.78,-1.3895,0.60099,-1.9905
40.8,-1.4923,0.63258,-2.1249
40.82,-1.5858,0.63409,-2.2199
40.84,-1.6741,0.60932,-2.2834
40.86,-1.7582,0.56381,-2.322
40.88,-1.8355,0.50407,-2.3396
40.9,-1.8994,0.43682,-2.3363
40.92,-1.9399,0.36848,-2.3084
40.94,-1.9439,0.30478,-2.2487
40.96,-1.8967,0.25053,-2.1472
40.98,-1.7831,0.20958,-1.9927
41,-1.5888,0.18471,-1.7735
41.02,-1.3022,0.17759,-1.4798
41.04,-0.91576,0.18868,-1.1044
41.06,-0.42765,0.21717,-0.64482
41.08,0.1566,0.26096,-0.10436
41.1,0.82314,0.31679,0.50635
41.12,1.5492,0.38054,1.1686
41.14,2.3032,0.44763,1.8556
41.16,3.0466,0.51355,2.533
41.18,3.7357,0.57438,3.1613
41.2,4.3258,0.62716,3.6986
41.22,4.7752,0.6701,4.1051
41.24,5.0498,0.70255,4.3473
41.26,5.127,0.72476,4.4022
41.28,4.9986,0.73746,4.2612
41.3,4.6725,0.74148,3.931
41.32,4.1715,0.73745,3.4341
41.34,3.5313,0.7256,2.8057
41.36,2.7963,0.70587,2.0904
41.38,2.0146,0.67813,1.3364
41.4,1.2331,0.6425,0.59064
41.42,0.49332,0.59972,-0.1064
41.44,-0.17253,0.55135,-0.72388
41.46,-0.74272,0.4998,-1.2425
41.48,-1.2065,0.44814,-1.6546
41.5,-1.5627,0.39981,-1.9625
41.52,-1.8183,0.35811,-2.1764
41.54,-1.9856,0.32578,-2.3114
41.56,-2.0801,0.30463,-2.3847
41.58,-2.1187,0.29527,-2.414
41.6,-2.1184,0.29705,-2.4155
41.62,-2.0955,0.30813,-2.4036
41.64,-2.0648,0.3256,-2.3904
41.66,-2.04,0.34576,-2.3858
41.68,-2.0328,0.36431,-2.3971
41.7,-2.0525,0.37663,-2.4291
41.72,-2.106,0.37806,-2.4841
41.74,-2.1971,0.36423,-2.5614
41.76,-2.3261,0.33143,-2.6575
41.78,-2.4898,0.27704,-2.7668
41.8,-2.6817,0.19997,-2.8817
41.82,-2.8931,0.10103,-2.9941
41.84,-3.1132,-0.016862,-3.0963
41.86,-3.3309,-0.14863,-3.1823
41.88,-3.5357,-0.28733,-3.2483
41.9,-3.7183,-0.42472,-3.2936
41.92,-3.872,-0.55196,-3.3201
41.94,-3.9925,-0.66056,-3.332
41.96,-4.0781,-0.74324,-3.3349
41.98,-4.1294,-0.79473,-3.3347
42,-4.1483,-0.81226,-3.336
42.02,-4.1371,-0.79587,-3.3412
42.04,-4.0974,-0.74836,-3.3491
42.06,-4.0292,-0.67493,-3.3543
42.08,-3.9298,-0.58279,-3.347
42.1,-3.7938,-0.48047,-3.3133
42.12,-3.6133,-0.37724,-3.2361
42.14,-3.3795,-0.28246,-3.097
42.16,-3.0835,-0.20495,-2.8786
42.18,-2.7192,-0.15245,-2.5667
42.2,-2.2846,-0.13104,-2.1535
42.22,-1.784,-0.14468,-1.6393
42.24,-1.2288,-0.19475,-1.034
42.26,-0.63738,-0.27976,-0.35762
42.28,-0.034121,-0.39522,0.3611
42.3,0.55264,-0.53381,1.0864
42.32,1.0933,-0.68571,1.779
42.34,1.56,-0.83942,2.3994
42.36,1.9294,-0.9826,2.912
42.38,2.1851,-1.1032,3.2883
42.4,2.3192,-1.1907,3.5099
42.42,2.3328,-1.2369,3.5698
42.44,2.2364,-1.2368,3.4733
42.46,2.0484,-1.1892,3.2377
42.48,1.794,-1.0966,2.8906
42.5,1.5032,-0.96504,2.4682
42.52,1.2082,-0.80354,2.0117
42.54,0.94122,-0.62335,1.5646
42.56,0.73153,-0.43693,1.1685
42.58,0.60273,-0.25698,0.85971
42.6,0.57047,-0.09539,0.66586
42.62,0.64085,0.037679,0.60317
42.64,0.80971,0.1346,0.67512
42.66,1.0634,0.19088,0.87255
42.68,1.3809,0.20558,1.1753
42.7,1.7369,0.18133,1.5556
42.72,2.1058,0.12409,1.9817
42.74,2.4657,0.042532,2.4232
42.76,2.8015,-0.052838,2.8543
42.78,3.1062,-0.15082,3.257
42.8,3.3812,-0.24072,3.6219
42.82,3.6338,-0.31348,3.9473
42.84,3.8736,-0.36263,4.2363
42.86,4.1081,-0.38477,4.4929
42.88,4.3387,-0.37975,4.7184
42.9,4.5579,-0.35032,4.9083
42.92,4.7489,-0.30146,5.0503
42.94,4.8863,-0.23945,5.1257
42.96,4.9405,-0.17089,5.1114
42.98,4.8822,-0.10189,4.9841
43,4.6876,-0.037408,4.725
43.02,4.343,0.019026,4.3239
43.04,3.8477,0.0653,3.7824
43.06,3.2151,0.10047,3.1146
43.08,2.4708,0.12437,2.3465
43.1,1.65,0.13727,1.5128
43.12,0.7931,0.13954,0.65357
43.14,-0.058835,0.13156,-0.1904
43.16,-0.86754,0.11378,-0.98132
43.18,-1.6004,0.086822,-1.6872
43.2,-2.2318,0.051707,-2.2835
43.22,-2.7431,0.0099933,-2.7531
43.24,-3.1221,-0.036171,-3.0859
43.26,-3.3617,-0.084115,-3.2776
43.28,-3.4591,-0.13081,-3.3283
43.3,-3.4149,-0.17308,-3.2418
43.32,-3.2331,-0.2078,-3.0253
43.34,-2.9214,-0.23207,-2.6893
43.36,-2.4913,-0.24328,-2.248
43.38,-1.9588,-0.23913,-1.7196
43.4,-1.3445,-0.2177,-1.1268
43.42,-0.67378,-0.17754,-0.49624
43.44,0.024529,-0.11783,0.14236
43.46,0.71853,-0.038709,0.75724
43.48,1.3749,0.058417,1.3164
43.5,1.9603,0.17054,1.7897
43.52,2.4435,0.29288,2.1506
43.54,2.7972,0.41896,2.3783
43.56,3.0001,0.54096,2.4592
43.58,3.0388,0.65038,2.3884
43.6,2.9092,0.73896,2.1702
43.62,2.618,0.79964,1.8184
43.64,2.1826,0.82752,1.3551
43.66,1.63,0.82058,0.80942
43.68,0.99554,0.78001,0.21553
43.7,0.31989,0.71022,-0.39034
43.72,-0.35416,0.61839,-0.97255
43.74,-0.98498,0.51374,-1.4987
43.76,-1.5352,0.40661,-1.9418
43.78,-1.9742,0.30749,-2.2816
43.8,-2.2791,0.22613,-2.5052
43.82,-2.436,0.17075,-2.6067
43.84,-2.4394,0.14743,-2.5868
43.86,-2.2918,0.15971,-2.4516
43.88,-2.0032,0.20828,-2.2115
43.9,-1.5905,0.29085,-1.8813
43.92,-1.077,0.40214,-1.4791
43.94,-0.49253,0.53408,-1.0266
43.96,0.1274,0.67623,-0.54883
43.98,0.74278,0.81637,-0.073596
44,1.311,0.94151,0.36951
44.02,1.7899,1.039,0.75096
44.04,2.1412,1.0975,1.0437
44.06,2.3344,1.1088,1.2255
44.08,2.3502,1.0681,1.2821
44.1,2.1832,0.975,1.2082
44.12,1.8424,0.83346,1.0089
44.14,1.3504,0.65166,0.69877
44.16,0.74108,0.44107,0.30001
44.18,0.055121,0.21538,-0.16026
44.2,-0.66432,-0.010752,-0.65356
44.22,-1.3763,-0.22293,-1.1534
44.24,-2.0461,-0.40814,-1.6379
44.26,-2.6472,-0.5556,-2.0916
44.28,-3.1628,-0.65741,-2.5054
44.3,-3.5849,-0.70888,-2.876
44.32,-3.9123,-0.70877,-3.2035
44.34,-4.1486,-0.65925,-3.4894
44.36,-4.2994,-0.56589,-3.7335
44.38,-4.3697,-0.43733,-3.9323
44.4,-4.3628,-0.28491,-4.0779
44.42,-4.2795,-0.12203,-4.1574
44.44,-4.1181,0.036765,-4.1549
44.46,-3.8756,0.17686,-4.0525
44.48,-3.5488,0.28484,-3.8337
44.5,-3.136,0.34973,-3.4857
44.52,-2.6386,0.36414,-3.0027
44.54,-2.0625,0.32514,-2.3877
44.56,-1.4191,0.23464,-1.6537
44.58,-0.72552,0.099347,-0.82487
44.6,-0.0046449,-0.069796,0.065151
44.62,0.71598,-0.2586,0.97457
44.64,1.4056,-0.45091,1.8565
44.66,2.0326,-0.63005,2.6627
44.68,2.5669,-0.78028,3.3472
44.7,2.9825,-0.88812,3.8707
44.72,3.2605,-0.94342,4.2039
44.74,3.3902,-0.94023,4.3304
44.76,3.3709,-0.87725,4.2482
44.78,3.2115,-0.75797,3.9695
44.8,2.9297,-0.5905,3.5202
44.82,2.5497,-0.38698,2.9367
44.84,2.1002,-0.16269,2.2629
44.86,1.6112,0.065148,1.5461
44.88,1.1115,0.2788,0.83267
44.9,0.6264,0.46153,0.16488
44.92,0.17676,0.59914,-0.42238
44.94,-0.22199,0.6813,-0.90328
44.96,-0.55946,0.70246,-1.2619
44.98,-0.82963,0.66244,-1.4921
45,-1.0299,0.56638,-1.5963
45.02,-1.1602,0.42419,-1.5844
45.04,-1.2224,0.24955,-1.4719
45.06,-1.2198,0.058605,-1.2784
45.08,-1.1576,-0.13157,-1.026
45.1,-1.0433,-0.30451,-0.73884
45.12,-0.88696,-0.4457,-0.44127
45.14,-0.70144,-0.54378,-0.15765
45.16,-0.50257,-0.5914,0.088822
45.18,-0.30841,-0.58563,0.27722
45.2,-0.13807,-0.52818,0.39011
45.22,-0.010186,-0.42514,0.41495
45.24,0.058916,-0.2864,0.34532
45.26,0.057033,-0.12484,0.18188
45.28,-0.022428,0.044839,-0.067268
45.3,-0.1795,0.2074,-0.3869
45.32,-0.4074,0.34848,-0.75587
45.34,-0.69306,0.45589,-1.149
45.36,-1.0183,0.52085,-1.5392
45.38,-1.3616,0.53879,-1.9004
45.4,-1.6999,0.50973,-2.2096
45.42,-2.0105,0.4382,-2.4487
45.44,-2.2728,0.33259,-2.6053
45.46,-2.4693,0.2042,-2.6735
45.48,-2.5866,0.06582,-2.6525
45.5,-2.6152,-0.069592,-2.5456
45.52,-2.5496,-0.19031,-2.3593
45.54,-2.3882,-0.28689,-2.1013
45.56,-2.133,-0.35296,-1.7801
45.58,-1.7897,-0.3855,-1.4043
45.6,-1.368,-0.38478,-0.98317
45.62,-0.88129,-0.354,-0.52729
45.64,-0.34765,-0.29865,-0.048997
45.66,0.21105,-0.2258,0.43684
45.68,0.76961,-0.14332,0.91293
45.7,1.301,-0.059241,1.3602
45.72,1.7783,0.018873,1.7595
45.74,2.1774,0.084389,2.093
45.76,2.4793,0.13199,2.3473
45.78,2.6726,0.15798,2.5147
45.8,2.7552,0.16043,2.5948
45.82,2.7346,0.13937,2.5952
45.84,2.627,0.096708,2.5303
45.86,2.456,0.036176,2.4199
45.88,2.2491,-0.036999,2.2861
45.9,2.0342,-0.1165,2.1507
45.92,1.8367,-0.1955,2.0322
45.94,1.6758,-0.26729,1.9431
45.96,1.563,-0.32602,1.8891
45.98,1.5013,-0.36729,1.8686
46,1.4854,-0.38866,1.8741
46.02,1.5035,-0.38992,1.8934
46.04,1.5396,-0.37312,1.9127
46.06,1.5762,-0.34227,1.9185
46.08,1.5967,-0.30288,1.8996
46.1,1.5873,-0.2612,1.8485
46.12,1.5382,-0.22349,1.7617
46.14,1.4443,-0.19521,1.6395
46.16,1.3043,-0.18043,1.4847
46.18,1.1206,-0.18138,1.302
46.2,0.89793,-0.19833,1.0963
46.22,0.64248,-0.22968,0.87217
46.24,0.36128,-0.27233,0.63361
46.26,0.061636,-0.3221,0.38374
46.28,-0.2491,-0.37434,0.12524
46.3,-0.56365,-0.42438,-0.13927
46.32,-0.87495,-0.46796,-0.40699
46.34,-1.1764,-0.50153,-0.67484
46.36,-1.462,-0.52231,-0.93972
46.38,-1.7272,-0.52841,-1.1988
46.4,-1.9685,-0.51876,-1.4498
46.42,-2.1844,-0.49312,-1.6913
46.44,-2.3747,-0.45205,-1.9227
46.46,-2.5401,-0.39696,-2.1431
46.48,-2.6813,-0.33012,-2.3511
46.5,-2.7979,-0.25469,-2.5432
46.52,-2.8874,-0.17461,-2.7128
46.54,-2.9441,-0.094463,-2.8497
46.56,-2.9589,-0.019166,-2.9397
46.58,-2.9194,0.046451,-2.9658
46.6,-2.8109,0.098088,-2.909
46.62,-2.6183,0.13244,-2.7508
46.64,-2.3284,0.14762,-2.476
46.66,-1.9322,0.14338,-2.0756
46.68,-1.4277,0.1213,-1.549
46.7,-0.82164,0.084737,-0.90638
46.72,-0.1313,0.038556,-0.16985
46.74,0.61592,-0.011176,0.6271
46.76,1.3834,-0.057695,1.4411
46.78,2.1277,-0.094116,2.2219
46.8,2.8027,-0.11406,2.9168
46.82,3.3637,-0.11229,3.476
46.84,3.7723,-0.085347,3.8577
46.86,4.0016,-0.032013,4.0336
46.88,4.0392,0.046355,3.9928
46.9,3.8897,0.14577,3.7439
46.92,3.575,0.25985,3.3151
46.94,3.1319,0.38039,2.7515
46.96,2.6086,0.4982,2.1104
46.98,2.0589,0.60408,1.4548
47,1.5361,0.68993,0.84614
47.02,1.0869,0.74958,0.33737
47.04,0.74659,0.77948,-0.032892
47.06,0.53515,0.7789,-0.24375
47.08,0.45681,0.74979,-0.29297
47.1,0.50095,0.69621,-0.19527
47.12,0.64519,0.62365,0.021548
47.14,0.85981,0.53816,0.32166
47.16,1.1124,0.44575,0.66665
47.18,1.3722,0.35193,1.0203
47.2,1.6132,0.2616,1.3516
47.22,1.816,0.17913,1.6369
47.24,1.9677,0.10859,1.8591
47.26,2.0613,0.053949,2.0073
47.28,2.0932,0.019011,2.0742
47.3,2.0623,0.0071232,2.0551
47.32,1.9675,0.02059,1.9469
47.34,1.8077,0.059934,1.7478
47.36,1.5816,0.12321,1.4584
47.38,1.2885,0.20559,1.0829
47.4,0.92918,0.2994,0.62978
47.42,0.50754,0.39477,0.11278
47.44,0.030973,0.4808,-0.44983
47.46,-0.48918,0.54711,-1.0363
47.48,-1.0378,0.58546,-1.6233
47.5,-1.5968,0.59118,-2.1879
47.52,-2.1455,0.56403,-2.7096
47.54,-2.6623,0.50834,-3.1706
47.56,-3.1244,0.43231,-3.5567
47.58,-3.5095,0.34673,-3.8563
47.6,-3.7961,0.26319,-4.0593
47.62,-3.9643,0.19218,-4.1564
47.64,-3.9975,0.14152,-4.139
47.66,-3.8838,0.11538,-3.9992
47.68,-3.6182,0.11394,-3.7322
47.7,-3.204,0.13385,-3.3379
47.72,-2.6545,0.16914,-2.8237
47.74,-1.9931,0.21258,-2.2057
47.76,-1.2526,0.25696,-1.5096
47.78,-0.4733,0.2962,-0.7695
47.8,0.30089,0.32601,-0.025125
47.82,1.0262,0.34416,0.68207
47.84,1.6637,0.35016,1.3135
47.86,2.183,0.34489,1.8381
47.88,2.5652,0.3299,2.2353
47.9,2.8045,0.30694,2.4975
47.92,2.9075,0.27757,2.6299
47.94,2.8916,0.2431,2.6485
47.96,2.782,0.20465,2.5773
47.98,2.6074,0.16337,2.444
48,2.3969,0.1207,2.2762
48.02,2.1763,0.078465,2.0978
48.04,1.9659,0.038836,1.9271
48.06,1.7791,0.0041324,1.775
48.08,1.622,-0.023549,1.6456
48.1,1.4945,-0.042745,1.5372
48.12,1.3909,-0.052998,1.4439
48.14,1.3022,-0.05509,1.3573
48.16,1.2173,-0.05108,1.2684
48.18,1.1247,-0.044131,1.1689
48.2,1.0134,-0.038136,1.0515
48.22,0.87388,-0.037225,0.9111
48.24,0.69881,-0.045217,0.74403
48.26,0.48327,-0.065111,0.54838
48.28,0.22493,-0.098692,0.32362
48.3,-0.075885,-0.1463,0.070411
48.32,-0.41625,-0.20675,-0.20949
48.34,-0.79083,-0.27751,-0.51332
48.36,-1.1922,-0.3549,-0.83733
48.38,-1.6114,-0.4345,-1.1769
48.4,-2.0382,-0.51155,-1.5266
48.42,-2.4619,-0.58138,-1.8805
48.44,-2.8721,-0.63978,-2.2323
48.46,-3.2589,-0.68332,-2.5755
48.48,-3.6135,-0.70955,-2.904
48.5,-3.9285,-0.71716,-3.2114
48.52,-4.1977,-0.70597,-3.4918
48.54,-4.4158,-0.67688,-3.7389
48.56,-4.5781,-0.63181,-3.9463
48.58,-4.6801,-0.57346,-4.1066
48.6,-4.7172,-0.50523,-4.212
48.62,-4.6844,-0.43097,-4.2534
48.64,-4.5769,-0.35488,-4.222
48.66,-4.3905,-0.28131,-4.1092
48.68,-4.1228,-0.21463,-3.9082
48.7,-3.7743,-0.159,-3.6153
48.72,-3.3497,-0.11821,-3.2315
48.74,-2.859,-0.095388,-2.7636
48.76,-2.3177,-0.092729,-2.225
48.78,-1.7469,-0.11119,-1.6357
48.8,-1.1719,-0.15025,-1.0217
48.82,-0.62047,-0.20768,-0.41279
48.84,-0.12001,-0.27956,0.15955
48.86,0.30491,-0.36036,0.66527
48.88,0.63544,-0.44334,1.0788
48.9,0.8606,-0.52099,1.3816
48.92,0.97854,-0.58578,1.5643
48.94,0.99672,-0.63089,1.6276
48.96,0.93087,-0.6509,1.5818
48.98,0.80303,-0.6424,1.4454
49,0.63885,-0.60438,1.2432
49.02,0.46459,-0.53827,1.0029
49.04,0.30436,-0.44778,0.75214
49.06,0.17791,-0.33849,0.5164
49.08,0.099299,-0.21714,0.31644
49.1,0.076528,-0.091027,0.16756
49.12,0.11205,0.032673,0.079382
49.14,0.20398,0.14744,0.056533
49.16,0.34753,0.24776,0.099764
49.18,0.53651,0.32926,0.20725
49.2,0.76436,0.38876,0.3756
49.22,1.0246,0.42416,0.60045
49.24,1.3107,0.4344,0.87632
49.26,1.6154,0.41941,1.196
49.28,1.9296,0.38013,1.5495
49.3,2.2417,0.31857,1.9231
49.32,2.5369,0.23798,2.2989
49.34,2.7974,0.14274,2.6546
49.36,3.0034,0.03835,2.9651
49.38,3.1351,-0.068955,3.204
49.4,3.1743,-0.17264,3.347
49.42,3.1076,-0.26645,3.3741
49.44,2.928,-0.34503,3.2731
49.46,2.6367,-0.40437,3.041
49.48,2.2432,-0.44216,2.6854
49.5,1.7655,-0.45771,2.2232
49.52,1.2277,-0.45182,1.6796
49.54,0.65842,-0.42628,1.0847
49.56,0.087486,-0.38337,0.47086
49.58,-0.4561,-0.32549,-0.13061
49.6,-0.9464,-0.25487,-0.69153
49.62,-1.3618,-0.1736,-1.1882
49.64,-1.6854,-0.083934,-1.6015
49.66,-1.9051,0.011335,-1.9165
49.68,-2.0128,0.10842,-2.1212
49.7,-2.0036,0.20231,-2.2059
49.72,-1.8761,0.28684,-2.1629
49.74,-1.632,0.35513,-1.9872
49.76,-1.2772,0.40047,-1.6777
49.78,-0.82248,0.41729,-1.2398
49.8,-0.2847,0.40233,-0.68703
49.82,0.31261,0.35542,-0.042811
49.84,0.93946,0.27988,0.65958
49.86,1.5606,0.18238,1.3782
49.88,2.1378,0.072112,2.0657
49.9,2.633,-0.040448,2.6734
49.92,3.0118,-0.14504,3.1568
49.94,3.2472,-0.23306,3.4803
49.96,3.3228,-0.29863,3.6214
49.98,3.2342,-0.33918,3.5734
50,2.9902,-0.35525,3.3455
50.02,2.6116,-0.34981,2.9614
50.04,2.1292,-0.32712,2.4563
50.06,1.5806,-0.29149,1.8721
50.08,1.0064,-0.24618,1.2526
50.1,0.44676,-0.19286,0.63962
50.12,-0.062631,-0.13148,0.06885
50.14,-0.49298,-0.060907,-0.43207
50.16,-0.82449,0.020182,-0.84467
50.18,-1.0474,0.11213,-1.1595
50.2,-1.1619,0.21333,-1.3752
50.22,-1.1774,0.31965,-1.4971
50.24,-1.1113,0.42446,-1.5357
50.26,-0.98621,0.51932,-1.5055
50.28,-0.82814,0.59514,-1.4233
50.3,-0.66349,0.64371,-1.3072
50.32,-0.51659,0.65913,-1.1757
50.34,-0.40737,0.63896,-1.0463
50.36,-0.34962,0.58478,-0.93439
50.38,-0.34992,0.50209,-0.85201
50.4,-0.4075,0.39959,-0.80709
50.42,-0.5149,0.28788,-0.80277
50.44,-0.65943,0.17801,-0.83743
50.46,-0.82514,0.080081,-0.90522
50.48,-0.99507,0.0020937,-0.99716
50.5,-1.1533,-0.050708,-1.1026
50.52,-1.2865,-0.075975,-1.2105
50.54,-1.3848,-0.073961,-1.3109
50.56,-1.4422,-0.046929,-1.3953
50.58,-1.4552,0.0015431,-1.4568
50.6,-1.4223,0.067174,-1.4895
50.62,-1.3423,0.1454,-1.4877
50.64,-1.2133,0.23156,-1.4449
50.66,-1.0324,0.3209,-1.3533
50.68,-0.79555,0.40848,-1.204
50.7,-0.49945,0.48916,-0.98861
50.72,-0.14282,0.55777,-0.70059
50.74,0.27121,0.6094,-0.33819
50.76,0.73317,0.63996,0.093205
50.78,1.2261,0.64682,0.57925
50.8,1.7253,0.62926,1.096
50.82,2.1999,0.58888,1.611
50.84,2.6154,0.52951,2.0859
50.86,2.9374,0.45683,2.4806
50.88,3.1361,0.37763,2.7585
50.9,3.1904,0.2989,2.8915
50.92,3.0913,0.22686,2.8645
50.94,2.8438,0.16625,2.6776
50.96,2.4669,0.11984,2.3471
50.98,1.992,0.088495,1.9035
51,1.4591,0.071489,1.3876
51.02,0.91262,0.067171,0.84545
51.04,0.39593,0.073683,0.32224
51.06,-0.053118,0.089571,-0.14269
51.08,-0.406,0.11411,-0.52011
51.1,-0.64583,0.14728,-0.7931
51.12,-0.76797,0.18932,-0.95729
51.14,-0.77918,0.24012,-1.0193
51.16,-0.69543,0.29845,-0.99388
51.18,-0.53907,0.36141,-0.90048
51.2,-0.33573,0.42417,-0.7599
51.22,-0.11153,0.48017,-0.5917
51.24,0.10921,0.5218,-0.4126
51.26,0.30544,0.54145,-0.23601
51.28,0.46019,0.5327,-0.072515
51.3,0.56076,0.49157,0.069186
51.32,0.59859,0.41732,0.18126
51.34,0.56894,0.3129,0.25604
51.36,0.47061,0.18473,0.28588
51.38,0.30571,0.042014,0.26369
51.4,0.079527,-0.10446,0.18398
51.42,-0.19955,-0.24365,0.044097
51.44,-0.52023,-0.36566,-0.15457
51.46,-0.86861,-0.46283,-0.40579
51.48,-1.2286,-0.53042,-0.69823
51.5,-1.5828,-0.56687,-1.016
51.52,-1.9129,-0.57349,-1.3394
51.54,-2.2011,-0.55391,-1.6471
51.56,-2.4304,-0.51324,-1.9172
51.58,-2.5866,-0.45723,-2.1293
51.6,-2.6581,-0.39162,-2.2664
51.62,-2.6377,-0.32158,-2.3161
51.64,-2.5231,-0.25159,-2.2715
51.66,-2.3178,-0.18532,-2.1324
51.68,-2.0309,-0.12587,-1.905
51.7,-1.6778,-0.075856,-1.602
51.72,-1.2793,-0.037589,-1.2417
51.74,-0.86027,-0.013029,-0.84724
51.76,-0.44791,-0.0036922,-0.44422
51.78,-0.069493,-0.010432,-0.059061
51.8,0.25039,-0.033215,0.28361
51.82,0.49245,-0.070956,0.56341
51.84,0.64494,-0.12147,0.76641
51.86,0.70515,-0.18159,0.88674
51.88,0.67988,-0.24744,0.92732
51.9,0.58474,-0.31481,0.89955
51.92,0.44227,-0.37957,0.82184
51.94,0.27919,-0.43803,0.71722
51.96,0.12295,-0.48722,0.61017
51.98,-0.0017215,-0.52501,0.52329
52,-0.075987,-0.55006,0.47408
52.02,-0.089221,-0.56177,0.47255
52.04,-0.0402,-0.56005,0.51985
52.06,0.062987,-0.54529,0.60828
52.08,0.20429,-0.51824,0.72253
52.1,0.36206,-0.48007,0.84214
52.12,0.51214,-0.43251,0.94465
52.14,0.63109,-0.3779,1.009
52.16,0.69923,-0.31931,1.0185
52.18,0.703,-0.26047,0.96348
52.2,0.63642,-0.20551,0.84193
52.22,0.50134,-0.1586,0.65994
52.24,0.3067,-0.12344,0.43013
52.26,0.066863,-0.10269,0.16955
52.28,-0.20067,-0.097539,-0.10313
52.3,-0.47781,-0.10733,-0.37048
52.32,-0.74827,-0.12954,-0.61873
52.34,-0.99943,-0.15996,-0.83947
52.36,-1.2235,-0.19321,-1.0303
52.38,-1.4177,-0.22341,-1.1943
52.4,-1.5839,-0.24494,-1.3389
52.42,-1.7266,-0.25325,-1.4733
52.44,-1.8517,-0.24546,-1.6062
52.46,-1.964,-0.22079,-1.7432
52.48,-2.0652,-0.18065,-1.8846
52.5,-2.153,-0.1285,-2.0245
52.52,-2.2199,-0.069417,-2.1505
52.54,-2.2541,-0.0094745,-2.2446
52.56,-2.2404,0.04502,-2.2854
52.58,-2.1632,0.088256,-2.2514
52.6,-2.0085,0.11561,-2.1241
52.62,-1.7676,0.12414,-1.8918
52.64,-1.4391,0.11295,-1.552
52.66,-1.0309,0.083176,-1.114
52.68,-0.56054,0.037827,-0.59837
52.7,-0.054655,-0.018627,-0.036028
52.72,0.45381,-0.080841,0.53465
52.74,0.92885,-0.14325,1.0721
52.76,1.3356,-0.20071,1.5363
52.78,1.6446,-0.24902,1.8936
52.8,1.8355,-0.28523,2.1207
52.82,1.8996,-0.30779,2.2073
52.84,1.8407,-0.31635,2.1571
52.86,1.6749,-0.31147,1.9864
52.88,1.428,-0.29415,1.7221
52.9,1.1324,-0.26544,1.3979
52.92,0.82357,-0.22612,1.0497
52.94,0.5357,-0.17659,0.71229
52.96,0.29888,-0.11698,0.41586
52.98,0.13646,-0.04756,0.18402
53,0.063803,0.030877,0.032925
53.02,0.087863,0.11648,-0.028615
53.04,0.20757,0.206,0.0015611
53.06,0.41466,0.29474,0.11992
53.08,0.69474,0.37669,0.31805
53.1,1.0284,0.44516,0.58321
53.12,1.3921,0.4935,0.89859
53.14,1.7596,0.51605,1.2435
53.16,2.103,0.509,1.594
53.18,2.3944,0.47104,1.9234
53.2,2.6082,0.40376,2.2044
53.22,2.7226,0.31155,2.4111
53.24,2.7227,0.20119,2.5216
53.26,2.6017,0.081107,2.5206
53.28,2.362,-0.03952,2.4015
53.3,2.0161,-0.15174,2.1679
53.32,1.5849,-0.24764,1.8325
53.34,1.0959,-0.32104,1.4169
53.36,0.5808,-0.36782,0.94862
53.38,0.072022,-0.38605,0.45807
53.4,-0.39996,-0.3759,-0.024063
53.42,-0.80904,-0.33936,-0.46968
53.44,-1.1349,-0.27991,-0.85501
53.46,-1.3637,-0.20215,-1.1616
53.48,-1.4876,-0.11139,-1.3762
53.5,-1.5042,-0.01338,-1.4908
53.52,-1.4157,0.086076,-1.5018
53.54,-1.2279,0.18141,-1.4093
53.56,-0.94994,0.26758,-1.2175
53.58,-0.59452,0.34038,-0.9349
53.6,-0.17774,0.39667,-0.5744
53.62,0.28052,0.43451,-0.154
53.64,0.75675,0.45329,0.30346
53.66,1.2246,0.45359,0.77103
53.68,1.6564,0.43704,1.2193
53.7,2.025,0.40611,1.6189
53.72,2.3065,0.36373,1.9428
53.74,2.4827,0.31307,2.1696
53.76,2.543,0.25732,2.2857
53.78,2.4861,0.19958,2.2865
53.8,2.3199,0.14282,2.1771
53.82,2.0608,0.089902,1.9709
53.84,1.7322,0.043642,1.6885
53.86,1.3613,0.0067715,1.3546
53.88,0.97685,-0.018177,0.99502
53.9,0.60554,-0.029107,0.63465
53.92,0.26991,-0.024692,0.2946
53.94,-0.013849,-0.0047476,-0.009101
53.96,-0.23689,0.029453,-0.26634
53.98,-0.39801,0.075014,-0.47302
54,-0.50312,0.12749,-0.63061
54.02,-0.56403,0.18123,-0.74526
54.04,-0.59673,0.23003,-0.82676
54.06,-0.61947,0.26791,-0.88737
54.08,-0.65063,0.29003,-0.94066
54.1,-0.7068,0.29353,-1.0003
54.12,-0.80104,0.27803,-1.0791
54.14,-0.94162,0.24586,-1.1875
54.16,-1.1312,0.20184,-1.333
54.18,-1.3666,0.15257,-1.5192
54.2,-1.6393,0.10546,-1.7448
54.22,-1.9362,0.067563,-2.0038
54.24,-2.241,0.044461,-2.2855
54.26,-2.5359,0.039359,-2.5752
54.28,-2.8028,0.052603,-2.8554
54.3,-3.0253,0.081669,-3.107
54.32,-3.1898,0.12165,-3.3114
54.34,-3.2858,0.16616,-3.452
54.36,-3.3073,0.20843,-3.5157
54.38,-3.2518,0.24246,-3.4943
54.4,-3.1209,0.26401,-3.3849
54.42,-2.9192,0.27121,-3.1904
54.44,-2.6544,0.26466,-2.9191
54.46,-2.3365,0.24716,-2.5836
54.48,-1.9772,0.22293,-2.2002
54.5,-1.59,0.19669,-1.7867
54.52,-1.189,0.17258,-1.3616
54.54,-0.78916,0.15327,-0.94243
54.56,-0.40476,0.13945,-0.54421
54.58,-0.049151,0.12962,-0.17877
54.6,0.2664,0.12043,0.14597
54.62,0.53356,0.10737,0.42619
54.64,0.74766,0.085743,0.66191
54.66,0.90806,0.051672,0.85639
54.68,1.0182,0.0030659,1.0152
54.7,1.0853,-0.059764,1.145
54.72,1.1191,-0.13387,1.2529
54.74,1.1312,-0.21389,1.3451
54.76,1.1338,-0.29274,1.4266
54.78,1.1382,-0.36258,1.5008
54.8,1.1541,-0.41599,1.5701
54.82,1.1888,-0.4471,1.6359
54.84,1.2468,-0.45248,1.6993
54.86,1.3301,-0.43168,1.7618
54.88,1.4378,-0.38732,1.8251
54.9,1.5666,-0.32469,1.8913
54.92,1.7112,-0.25096,1.9622
54.94,1.8641,-0.17408,2.0382
54.96,2.016,-0.10169,2.1177
54.98,2.1559,-0.040045,2.196
55,2.2719,0.0067474,2.2651
55.02,2.3511,0.037106,2.3139
55.04,2.3811,0.051941,2.3291
55.06,2.3507,0.054233,2.2965
55.08,2.2513,0.048321,2.2029
55.1,2.0775,0.039054,2.0384
55.12,1.8284,0.030963,1.7974
55.14,1.5077,0.027579,1.4801
55.16,1.1237,0.031011,1.0927
55.18,0.68892,0.041795,0.64713
55.2,0.2193,0.059022,0.16027
55.22,-0.26686,0.080653,-0.34751
55.24,-0.74976,0.10395,-0.85371
55.26,-1.2091,0.12592,-1.3351
55.28,-1.625,0.14371,-1.7687
55.3,-1.9785,0.15491,-2.1334
55.32,-2.2527,0.1577,-2.4104
55.34,-2.4333,0.15103,-2.5843
55.36,-2.5101,0.13459,-2.6447
55.38,-2.478,0.10884,-2.5868
55.4,-2.338,0.07502,-2.413
55.42,-2.0981,0.035081,-2.1332
55.44,-1.7735,-0.0084034,-1.7651
55.46,-1.3859,-0.052389,-1.3335
55.48,-0.96201,-0.093609,-0.8684
55.5,-0.53091,-0.12889,-0.40202
55.52,-0.12123,-0.15549,0.034269
55.54,0.24218,-0.17146,0.41364
55.56,0.54102,-0.17586,0.71687
55.58,0.76555,-0.16886,0.93441
55.6,0.91535,-0.15171,1.0671
55.62,0.99868,-0.12646,1.1251
55.64,1.0306,-0.09562,1.1262
55.66,1.03,-0.061749,1.0917
55.68,1.0165,-0.027064,1.0435
55.7,1.007,0.006785,1.0002
55.72,1.0134,0.038789,0.97456
55.74,1.0407,0.068446,0.97225
55.76,1.0871,0.095476,0.99158
55.78,1.1442,0.11946,1.0247
55.8,1.1993,0.13949,1.0598
55.82,1.237,0.15396,1.0831
55.84,1.2423,0.16057,1.0817
55.86,1.2018,0.1565,1.0453
55.88,1.1063,0.13887,0.96743
55.9,0.95107,0.10529,0.84578
55.92,0.73645,0.054487,0.68197
55.94,0.46743,-0.0132,0.48063
55.96,0.15283,-0.095507,0.24834
55.98,-0.19579,-0.18821,-0.0075759
56,-0.56532,-0.28542,-0.27989
56.02,-0.94222,-0.38014,-0.56208
56.04,-1.3134,-0.46506,-0.84834
56.06,-1.6667,-0.53342,-1.1333
56.08,-1.9912,-0.57987,-1.4113
56.1,-2.2768,-0.60115,-1.6756
56.12,-2.5142,-0.59648,-1.9177
56.14,-2.6941,-0.5676,-2.1265
56.16,-2.8073,-0.51855,-2.2887
56.18,-2.8445,-0.455,-2.3895
56.2,-2.797,-0.38352,-2.4135
56.22,-2.658,-0.31067,-2.3474
56.24,-2.424,-0.24214,-2.1819
56.26,-2.0963,-0.18213,-1.9142
56.28,-1.683,-0.13298,-1.55
56.3,-1.1996,-0.09511,-1.1045
56.32,-0.66923,-0.067335,-0.60189
56.34,-0.12144,-0.04739,-0.074047
56.36,0.40989,-0.032637,0.44252
56.38,0.8897,-0.020764,0.91047
56.4,1.2854,-0.010354,1.2958
56.42,1.5705,-0.0012124,1.5717
56.44,1.7274,0.0056163,1.7218
56.46,1.7497,0.0081464,1.7415
56.48,1.6423,0.003995,1.6383
56.5,1.4213,-0.0089381,1.4302
56.52,1.1113,-0.031802,1.1431
56.54,0.74306,-0.06428,0.80734
56.56,0.35014,-0.10435,0.45449
56.58,-0.034412,-0.14841,0.114
56.6,-0.38071,-0.19166,-0.18905
56.62,-0.66419,-0.22888,-0.43531
56.64,-0.867,-0.25524,-0.61176
56.66,-0.97867,-0.26712,-0.71155
56.68,-0.99628,-0.26284,-0.73344
56.7,-0.92418,-0.24298,-0.6812
56.72,-0.77331,-0.21038,-0.56293
56.74,-0.56031,-0.16973,-0.39058
56.76,-0.30638,-0.12684,-0.17954
56.78,-0.035724,-0.087668,0.051944
56.8,0.22614,-0.057304,0.28345
56.82,0.45447,-0.039037,0.4935
56.84,0.62734,-0.033713,0.66105
56.86,0.72777,-0.039466,0.76724
56.88,0.74543,-0.051902,0.79733
56.9,0.67785,-0.064715,0.74257
56.92,0.53099,-0.070667,0.60166
56.94,0.31884,-0.062787,0.38163
56.96,0.062382,-0.035605,0.097987
56.98,-0.21232,0.013774,-0.2261
57,-0.47654,0.084936,-0.56147
57.02,-0.7016,0.1739,-0.8755
57.04,-0.86174,0.27342,-1.1352
57.06,-0.93673,0.37382,-1.3105
57.08,-0.91402,0.46421,-1.3782
57.1,-0.79022,0.53405,-1.3243
57.12,-0.57169,0.57465,-1.1463
57.14,-0.27413,0.58062,-0.85475
57.16,0.078904,0.55064,-0.47174
57.18,0.45834,0.48779,-0.029446
57.2,0.83277,0.39919,0.43358
57.22,1.1719,0.29503,0.87685
57.24,1.45,0.18714,1.2629
57.26,1.6489,0.087271,1.5617
57.28,1.7601,0.0054894,1.7546
57.3,1.785,-0.051217,1.8362
57.32,1.7349,-0.079765,1.8146
57.34,1.6286,-0.081168,1.7098
57.36,1.4897,-0.060056,1.5498
57.38,1.343,-0.02361,1.3666
57.4,1.2112,0.019874,1.1913
57.42,1.1117,0.062548,1.0491
57.44,1.0552,0.098416,0.95678
57.46,1.0444,0.12432,0.92012
57.48,1.0749,0.14036,0.93451
57.5,1.1359,0.14962,0.98628
57.52,1.213,0.15735,1.0556
57.54,1.2898,0.16969,1.1201
57.56,1.3505,0.19222,1.1582
57.58,1.3813,0.22858,1.1528
57.6,1.372,0.27948,1.0925
57.62,1.316,0.34229,0.97372
57.64,1.2109,0.41127,0.79966
57.66,1.0581,0.47839,0.57972
57.68,0.86214,0.53468,0.32746
57.7,0.63034,0.57181,0.058533
57.72,0.3721,0.58358,-0.21148
57.74,0.098325,0.56714,-0.46881
57.76,-0.1792,0.52353,-0.70273
57.78,-0.44837,0.45768,-0.90605
57.8,-0.6974,0.37761,-1.075
57.82,-0.91542,0.29316,-1.2086
57.84,-1.093,0.21437,-1.3074
57.86,-1.2229,0.14985,-1.3727
57.88,-1.2998,0.10538,-1.4052
57.9,-1.3213,0.083117,-1.4044
57.92,-1.2875,0.081316,-1.3688
57.94,-1.2012,0.094837,-1.296
57.96,-1.0677,0.11617,-1.1838
57.98,-0.89467,0.13686,-1.0315
58,-0.69208,0.14901,-0.84109
58.02,-0.47155,0.14667,-0.61822
58.04,-0.24602,0.12679,-0.37281
58.06,-0.029072,0.089682,-0.11875
58.08,0.16594,0.038811,0.12713
58.1,0.32686,-0.019868,0.34673
58.12,0.44381,-0.079017,0.52282
58.14,0.51007,-0.13119,0.64126
58.16,0.5229,-0.17008,0.69298
58.18,0.48388,-0.19145,0.67534
58.2,0.3989,-0.19381,0.59271
58.22,0.27762,-0.17845,0.45607
58.24,0.13259,-0.14913,0.28172
58.26,-0.022021,-0.11133,0.089312
58.28,-0.17182,-0.071338,-0.10049
58.3,-0.30358,-0.035168,-0.26841
58.32,-0.40643,-0.0076939,-0.39873
58.34,-0.47276,0.0080189,-0.48078
58.36,-0.49881,0.011018,-0.50983
58.38,-0.48469,0.0023893,-0.48708
58.4,-0.43421,-0.015158,-0.41906
58.42,-0.35428,-0.037957,-0.31632
58.44,-0.25411,-0.062166,-0.19194
58.46,-0.14433,-0.08452,-0.059809
58.48,-0.036041,-0.10293,0.066886
58.5,0.060039,-0.11679,0.17683
58.52,0.13435,-0.12701,0.26136
58.54,0.17908,-0.13572,0.31479
58.56,0.18862,-0.1457,0.33432
58.58,0.15986,-0.15976,0.31962
58.6,0.092351,-0.18008,0.27243
58.62,-0.011619,-0.20764,0.19602
58.64,-0.14704,-0.24196,0.094917
58.66,-0.30627,-0.28105,-0.025216
58.68,-0.47922,-0.32171,-0.1575
58.7,-0.65371,-0.35999,-0.29373
58.72,-0.81601,-0.39178,-0.42422
58.74,-0.95157,-0.41351,-0.53806
58.76,-1.0461,-0.42259,-0.62354
58.78,-1.0869,-0.41784,-0.66906
58.8,-1.064,-0.39953,-0.66444
58.82,-0.97163,-0.3693,-0.60233
58.84,-0.80948,-0.32985,-0.47963
58.86,-0.58311,-0.28449,-0.29862
58.88,-0.30422,-0.2367,-0.067521
58.9,0.010014,-0.18972,0.19974
58.92,0.33824,-0.14623,0.48447
58.94,0.65679,-0.10818,0.76498
58.96,0.942,-0.076749,1.0188
58.98,1.1725,-0.052413,1.2249
59,1.3315,-0.035069,1.3666
59.02,1.4084,-0.024179,1.4326
59.04,1.3996,-0.018887,1.4185
59.06,1.3089,-0.018102,1.327
59.08,1.1467,-0.020548,1.1673
59.1,0.92857,-0.024781,0.95335
59.12,0.67319,-0.029226,0.70242
59.14,0.40042,-0.032252,0.43268
59.16,0.12896,-0.032308,0.16126
59.18,-0.12555,-0.028116,-0.097438
59.2,-0.35188,-0.018918,-0.33297
59.22,-0.54402,-0.004715,-0.5393
59.24,-0.70125,0.013545,-0.7148
59.26,-0.82762,0.033898,-0.86152
59.28,-0.9308,0.053462,-0.98426
59.3,-1.0207,0.068732,-1.0894
59.32,-1.1077,0.076067,-1.1837
59.34,-1.2013,0.0723,-1.2736
59.36,-1.309,0.055409,-1.3644
59.38,-1.4348,0.025104,-1.4599
59.4,-1.5795,-0.016778,-1.5628
59.42,-1.7406,-0.066192,-1.6744
59.44,-1.9125,-0.11717,-1.7953
59.46,-2.0873,-0.16251,-1.9248
59.48,-2.2557,-0.19475,-2.061
59.5,-2.4076,-0.20731,-2.2003
59.52,-2.5324,-0.19571,-2.3367
59.54,-2.62,-0.15843,-2.4615
59.56,-2.6606,-0.097472,-2.5632
59.58,-2.6458,-0.018365,-2.6274
59.6,-2.5684,0.070455,-2.6388
59.62,-2.4235,0.15873,-2.5823
59.64,-2.2097,0.23583,-2.4455
59.66,-1.9292,0.29237,-2.2216
59.68,-1.589,0.3216,-1.9106
59.7,-1.2012,0.32046,-1.5217
59.72,-0.78213,0.29004,-1.0722
59.74,-0.35167,0.23532,-0.587
59.76,0.068667,0.16434,-0.095676
59.78,0.45809,0.086829,0.37126
59.8,0.79891,0.012598,0.78631
59.82,1.0788,-0.050021,1.1288
59.84,1.2922,-0.095463,1.3876
59.86,1.441,-0.12168,1.5627
59.88,1.534,-0.13026,1.6643
59.9,1.5854,-0.1259,1.7113
59.92,1.6119,-0.11539,1.7273
59.94,1.6307,-0.10619,1.7369
59.96,1.6563,-0.10501,1.7613
59.98,1.6985,-0.11657,1.8151
60,1.7612,-0.14271,1.9039
60.02,1.8421,-0.18207,2.0242
60.04,1.9337,-0.23037,2.1641
60.06,2.0244,-0.28113,2.3056
60.08,2.1008,-0.32681,2.4277
60.1,2.1496,-0.36011,2.5097
60.12,2.159,-0.37513,2.5341
60.14,2.1205,-0.36831,2.4888
60.16,2.029,-0.33895,2.3679
60.18,1.8831,-0.28922,2.1724
60.2,1.6852,-0.22373,1.9089
60.22,1.4401,-0.14866,1.5887
60.24,1.1554,-0.070814,1.2262
60.26,0.8406,0.0035011,0.8371
60.28,0.50696,0.069322,0.43764
60.3,0.16724,0.12362,0.043622
60.32,-0.16438,0.16551,-0.3299
60.34,-0.47268,0.19604,-0.66872
60.36,-0.74188,0.21765,-0.95953
60.38,-0.95647,0.23347,-1.1899
60.4,-1.1024,0.24648,-1.3489
60.42,-1.1684,0.25883,-1.4272
60.44,-1.1473,0.27135,-1.4187
60.46,-1.0374,0.28341,-1.3208
60.48,-0.8433,0.29303,-1.1363
60.5,-0.5762,0.29733,-0.87353
60.52,-0.25366,0.29312,-0.54679
60.54,0.10156,0.27761,-0.17605
60.56,0.46327,0.24896,0.21431
60.58,0.80418,0.20673,0.59744
60.6,1.0985,0.15211,0.94641
60.62,1.3247,0.087803,1.2369
60.64,1.4677,0.017769,1.45
60.66,1.5205,-0.053245,1.5737
60.68,1.4848,-0.12024,1.605
60.7,1.371,-0.17852,1.5495
60.72,1.1962,-0.22412,1.4203
60.74,0.98267,-0.25415,1.2368
60.76,0.75422,-0.26698,1.0212
60.78,0.53359,-0.26228,0.79587
60.8,0.33951,-0.24091,0.58042
60.82,0.18448,-0.20478,0.38926
60.84,0.073616,-0.15661,0.23023
60.86,0.0045162,-0.099668,0.10418
60.88,-0.031799,-0.037541,0.0057423
60.9,-0.049028,0.026146,-0.075174
60.92,-0.063195,0.087974,-0.15117
60.94,-0.090094,0.14496,-0.23506
60.96,-0.14296,0.19478,-0.33775
60.98,-0.23072,0.23592,-0.46664
61,-0.35696,0.26775,-0.62471
61.02,-0.51975,0.29057,-0.81032
61.04,-0.71222,0.30543,-1.0176
61.06,-0.9236,0.31396,-1.2376
61.08,-1.1406,0.31802,-1.4587
61.1,-1.349,0.31931,-1.6683
61.12,-1.5345,0.319,-1.8535
61.14,-1.684,0.31746,-2.0014
61.16,-1.7859,0.31406,-2.1
61.18,-1.8309,0.30722,-2.1381
61.2,-1.8115,0.29466,-2.1062
61.22,-1.7226,0.27381,-1.9964
61.24,-1.5615,0.24242,-1.8039
61.26,-1.3284,0.19913,-1.5275
61.28,-1.0269,0.14403,-1.1709
61.3,-0.66426,0.078992,-0.74325
61.32,-0.25186,0.0077972,-0.25965
61.34,0.19481,-0.064153,0.25896
61.36,0.65659,-0.13037,0.78696
61.38,1.1117,-0.18409,1.2958
61.4,1.537,-0.2192,1.7562
61.42,1.9102,-0.23117,2.1414
61.44,2.2115,-0.21773,2.4292
61.46,2.4256,-0.17937,2.605
61.48,2.5432,-0.11929,2.6625
61.5,2.5621,-0.043038,2.6052
61.52,2.4871,0.042243,2.4448
61.54,2.3293,0.12881,2.2005
61.56,2.1053,0.20939,1.8959
61.58,1.835,0.27812,1.5569
61.6,1.54,0.33127,1.2088
61.62,1.2411,0.36754,0.87357
61.64,0.95689,0.38798,0.56891
61.66,0.7023,0.39546,0.30684
61.68,0.48769,0.39391,0.093775
61.7,0.31841,0.38738,-0.068962
61.72,0.19487,0.37912,-0.18426
61.74,0.11282,0.37095,-0.25812
61.76,0.064079,0.36277,-0.29869
61.78,0.037329,0.35267,-0.31534
61.8,0.019239,0.33727,-0.31803
61.82,-0.0043175,0.31245,-0.31677
61.84,-0.04686,0.27424,-0.3211
61.86,-0.11982,0.21974,-0.33956
61.88,-0.2311,0.14793,-0.37903
61.9,-0.38381,0.060132,-0.44394
61.92,-0.57542,-0.039807,-0.53561
61.94,-0.79751,-0.14584,-0.65166
61.96,-1.0362,-0.25037,-0.78585
61.98,-1.2735,-0.34515,-0.92835
62,-1.489,-0.42238,-1.0666
62.02,-1.6626,-0.47573,-1.1868
62.04,-1.7766,-0.50117,-1.2754
62.06,-1.8186,-0.49747,-1.3211
62.08,-1.7826,-0.46631,-1.3163
62.1,-1.6704,-0.41198,-1.2585
62.12,-1.4914,-0.3407,-1.1507
62.14,-1.2609,-0.25974,-1.0012
62.16,-0.99911,-0.1764,-0.82271
62.18,-0.72798,-0.097105,-0.63087
62.2,-0.46898,-0.02671,-0.44227
62.22,-0.24071,0.031878,-0.27259
62.24,-0.057072,0.077719,-0.13479
62.26,0.073812,0.11151,-0.037697
62.28,0.14991,0.135,0.014912
62.3,0.17486,0.15027,0.024593
62.32,0.15698,0.15903,-0.0020468
62.34,0.10786,0.16205,-0.054185
62.36,0.040809,0.15886,-0.11805
62.38,-0.030787,0.14775,-0.17854
62.4,-0.09487,0.12604,-0.22091
62.42,-0.14194,0.090714,-0.23266
62.44,-0.16597,0.039063,-0.20503
62.46,-0.16486,-0.030519,-0.13434
62.48,-0.14066,-0.11791,-0.022744
62.5,-0.099201,-0.22085,0.12165
62.52,-0.049465,-0.33477,0.2853
62.54,-0.0025196,-0.45305,0.45054
62.56,0.029762,-0.56757,0.59733
62.58,0.036116,-0.66943,0.70554
62.6,0.0072692,-0.75001,0.75728
62.62,-0.062896,-0.80192,0.73903
62.64,-0.17653,-0.81989,0.64337
62.66,-0.33143,-0.80145,0.47002
62.68,-0.5212,-0.74726,0.22606
62.7,-0.73578,-0.66109,-0.074687
62.72,-0.96233,-0.54941,-0.41292
62.74,-1.1863,-0.42063,-0.76571
62.76,-1.3928,-0.28417,-1.1086
62.78,-1.5671,-0.14939,-1.4177
62.8,-1.6963,-0.024591,-1.6717
62.82,-1.7698,0.083747,-1.8535
62.84,-1.7796,0.17152,-1.9511
62.86,-1.7217,0.23711,-1.9588
62.88,-1.5958,0.28123,-1.877
62.9,-1.4058,0.30635,-1.7122
62.92,-1.1603,0.31603,-1.4764
62.94,-0.87182,0.31414,-1.186
62.96,-0.55658,0.30405,-0.86063
62.98,-0.23337,0.28816,-0.52153
63,0.077949,0.26751,-0.18956
63.02,0.35835,0.24183,0.11652
63.04,0.59156,0.20979,0.38177
63.06,0.76593,0.16946,0.59646
63.08,0.87586,0.11904,0.75682
63.1,0.92248,0.057409,0.86507
63.12,0.91353,-0.015205,0.92873
63.14,0.86224,-0.096907,0.95915
63.16,0.78555,-0.18399,0.96954
63.18,0.70163,-0.27112,0.97275
63.2,0.62744,-0.35179,0.97923
63.22,0.57634,-0.41902,0.99536
63.24,0.55641,-0.46615,1.0226
63.26,0.56957,-0.48772,1.0573
63.28,0.61164,-0.48022,1.0919
63.3,0.67335,-0.44256,1.1159
63.32,0.74206,-0.37636,1.1184
63.34,0.80381,-0.28576,1.0896
63.36,0.84551,-0.17701,1.0225
63.38,0.8568,-0.057723,0.91453
63.4,0.8314,0.063999,0.7674
63.42,0.76777,0.18048,0.58729
63.44,0.66909,0.28524,0.38385
63.46,0.54262,0.37356,0.16906
63.48,0.39866,0.44267,-0.044011
63.5,0.24928,0.49173,-0.24245
63.52,0.10705,0.5214,-0.41436
63.54,-0.016127,0.53334,-0.54946
63.56,-0.10987,0.52955,-0.63942
63.58,-0.16601,0.51192,-0.67793
63.6,-0.17899,0.48181,-0.6608
63.62,-0.14614,0.44002,-0.58617
63.64,-0.067807,0.38692,-0.45473
63.66,0.052601,0.3228,-0.2702
63.68,0.20862,0.24836,-0.039734
63.7,0.39096,0.16513,0.22583
63.72,0.5879,0.075806,0.51209
63.74,0.78599,-0.015644,0.80164
63.76,0.9711,-0.10417,1.0753
63.78,1.1296,-0.18405,1.3137
63.8,1.2499,-0.24949,1.4993
63.82,1.3234,-0.29537,1.6188
63.84,1.3463,-0.31794,1.6643
63.86,1.3193,-0.31535,1.6347
63.88,1.2481,-0.28807,1.5362
63.9,1.1424,-0.23886,1.3812
63.92,1.0143,-0.17257,1.1868
63.94,0.87682,-0.095548,0.97236
63.96,0.74176,-0.014953,0.75671
63.98,0.61779,0.062162,0.55562
64,0.5093,0.12967,0.37962
64.02,0.41585,0.18311,0.23274
64.04,0.3325,0.22016,0.11234
64.06,0.25085,0.24079,0.010054
64.08,0.16071,0.24715,-0.086443
64.1,0.05204,0.24303,-0.19099
64.12,-0.083253,0.23312,-0.31637
64.14,-0.24982,0.22216,-0.47198
64.16,-0.44799,0.21407,-0.66206
64.18,-0.67359,0.21122,-0.88481
64.2,-0.9184,0.21396,-1.1324
64.22,-1.171,0.22062,-1.3916
64.24,-1.418,0.22769,-1.6457
64.26,-1.6454,0.23055,-1.876
64.28,-1.8395,0.22427,-2.0638
64.3,-1.9881,0.20457,-2.1926
64.32,-2.0808,0.16867,-2.2495
64.34,-2.1101,0.11598,-2.2261
64.36,-2.0714,0.048349,-2.1198
64.38,-1.9635,-0.029974,-1.9335
64.4,-1.7887,-0.1128,-1.6759
64.42,-1.5534,-0.19275,-1.3606
64.44,-1.2678,-0.26217,-1.0056
64.46,-0.94563,-0.31409,-0.63155
64.48,-0.60364,-0.34308,-0.26056
64.5,-0.26024,-0.34596,0.085719
64.52,0.065857,-0.32208,0.38793
64.54,0.35733,-0.27342,0.63075
64.56,0.59994,-0.20435,0.80429
64.58,0.78391,-0.12109,0.90501
64.6,0.90485,-0.031055,0.9359
64.62,0.96397,0.057975,0.906
64.64,0.96769,0.1386,0.82909
64.66,0.92652,0.20455,0.72197
64.68,0.85362,0.25122,0.60239
64.7,0.7631,0.2761,0.487
64.72,0.66838,0.27882,0.38957
64.74,0.58091,0.26108,0.31983
64.76,0.50924,0.22633,0.28291
64.78,0.4586,0.17917,0.27942
64.8,0.43097,0.1248,0.30617
64.82,0.42541,0.068279,0.35713
64.84,0.43863,0.014038,0.42459
64.86,0.4656,-0.034609,0.5002
64.88,0.50012,-0.075654,0.57577
64.9,0.53535,-0.10838,0.64373
64.92,0.56422,-0.13315,0.69737
64.94,0.57987,-0.15101,0.73088
64.96,0.57611,-0.16324,0.73935
64.98,0.54791,-0.17096,0.71888
65,0.49207,-0.1748,0.66688
65.02,0.40775,-0.17473,0.58248
65.04,0.29701,-0.17008,0.46709
65.06,0.16512,-0.15976,0.32488
65.08,0.020492,-0.14253,0.16302
65.1,-0.12578,-0.11738,-0.0084021
65.12,-0.26085,-0.083823,-0.17703
65.14,-0.37142,-0.042159,-0.32926
65.16,-0.4453,0.0064407,-0.45174
65.18,-0.47304,0.059962,-0.533
65.2,-0.44931,0.11572,-0.56503
65.22,-0.37392,0.17062,-0.54453
65.24,-0.25216,0.22146,-0.47362
65.26,-0.094444,0.2653,-0.35975
65.28,0.084786,0.29966,-0.21488
65.3,0.26878,0.32279,-0.054012
65.32,0.44056,0.33375,0.10681
65.34,0.58512,0.33244,0.25268
65.36,0.69132,0.3195,0.37183
65.38,0.75334,0.29619,0.45715
65.4,0.77123,0.26419,0.50704
65.42,0.75073,0.22534,0.5254
65.44,0.70218,0.18147,0.52071
65.46,0.63875,0.13425,0.5045
65.48,0.57433,0.085061,0.48927
65.5,0.52136,0.035018,0.48634
65.52,0.48894,-0.014949,0.50389
65.54,0.48151,-0.063957,0.54546
65.56,0.49825,-0.111,0.60925
65.58,0.53333,-0.1548,0.68813
65.6,0.57686,-0.19372,0.77058
65.62,0.61636,-0.22577,0.84213
65.64,0.63857,-0.24878,0.88735
65.66,0.63123,-0.26064,0.89188
65.68,0.58476,-0.25963,0.84439
65.7,0.49338,-0.24477,0.73815
65.72,0.35588,-0.21616,0.57203
65.74,0.17573,-0.17513,0.35086
65.76,-0.039239,-0.12432,0.085077
65.78,-0.27761,-0.067431,-0.21018
65.8,-0.52548,-0.0089658,-0.51651
65.82,-0.76774,0.046302,-0.81404
65.84,-0.98941,0.093848,-1.0833
65.86,-1.177,0.12992,-1.307
65.88,-1.3198,0.15198,-1.4717
65.9,-1.4103,0.15894,-1.5693
65.92,-1.4457,0.15124,-1.597
65.94,-1.4273,0.13074,-1.558
65.96,-1.3604,0.10035,-1.4608
65.98,-1.2542,0.063679,-1.3179
66,-1.1201,0.024469,-1.1446
66.02,-0.97076,-0.013843,-0.95692
66.04,-0.81879,-0.048549,-0.77024
66.06,-0.67535,-0.077948,-0.5974
66.08,-0.54915,-0.10147,-0.44768
66.1,-0.44579,-0.11963,-0.32616
66.12,-0.3675,-0.13384,-0.23366
66.14,-0.31328,-0.14607,-0.16721
66.16,-0.27943,-0.15842,-0.12101
66.18,-0.26038,-0.17275,-0.087635
66.2,-0.24955,-0.19021,-0.059334
66.22,-0.24028,-0.21102,-0.02926
66.24,-0.22669,-0.23427,0.0075793
66.26,-0.20425,-0.25795,0.053698
66.28,-0.17033,-0.27923,0.1089
66.3,-0.12437,-0.29478,0.17041
66.32,-0.067944,-0.30127,0.23332
66.34,-0.0046796,-0.29595,0.29127
66.36,0.060097,-0.27712,0.33722
66.38,0.11979,-0.24454,0.36434
66.4,0.16716,-0.1996,0.36676
66.42,0.19503,-0.14531,0.34034
66.44,0.19712,-0.086034,0.28315
66.46,0.16884,-0.027017,0.19586
66.48,0.10804,0.026228,0.081811
66.5,0.01548,0.068596,-0.053116
66.52,-0.10489,0.096026,-0.20091
66.54,-0.24607,0.10601,-0.35208
66.56,-0.39852,0.097911,-0.49643
66.58,-0.55098,0.07302,-0.624
66.6,-0.69153,0.034397,-0.72592
66.62,-0.80882,-0.013536,-0.79528
66.64,-0.89321,-0.065504,-0.8277
66.66,-0.93772,-0.11605,-0.82167
66.68,-0.93874,-0.16016,-0.77858
66.7,-0.89633,-0.19377,-0.70256
66.72,-0.81407,-0.21414,-0.59993
66.74,-0.69865,-0.22006,-0.47859
66.76,-0.55905,-0.21182,-0.34724
66.78,-0.40558,-0.19103,-0.21455
66.8,-0.24874,-0.16032,-0.088426
66.82,-0.098245,-0.12288,0.024632
66.84,0.037964,-0.082095,0.12006
66.86,0.15437,-0.041155,0.19553
66.88,0.2483,-0.0027494,0.25105
66.9,0.3199,0.031087,0.28881
66.92,0.37191,0.059042,0.31287
66.94,0.40898,0.080473,0.32851
66.96,0.43684,0.095283,0.34156
66.98,0.46132,0.10377,0.35756
67,0.48741,0.10644,0.38096
67.02,0.51841,0.10393,0.41448
67.04,0.55545,0.096849,0.4586
67.06,0.59728,0.085825,0.51146
67.08,0.64046,0.071477,0.56898
67.1,0.67989,0.054476,0.62541
67.12,0.70959,0.03559,0.674
67.14,0.72361,0.015701,0.7079
67.16,0.71683,-0.0041965,0.72102
67.18,0.68575,-0.02306,0.70881
67.2,0.62892,-0.03989,0.66881
67.22,0.54719,-0.053839,0.60103
67.24,0.44368,-0.064328,0.50801
67.26,0.32349,-0.071123,0.39461
67.28,0.19341,-0.074356,0.26776
67.3,0.061397,-0.074488,0.13589
67.32,-0.063855,-0.072191,0.0083362
67.34,-0.17348,-0.068176,-0.1053
67.36,-0.25899,-0.062988,-0.196
67.38,-0.31291,-0.056809,-0.2561
67.4,-0.32948,-0.049304,-0.28018
67.42,-0.30538,-0.039557,-0.26582
67.44,-0.24033,-0.026118,-0.21421
67.46,-0.13759,-0.0071755,-0.13041
67.48,-0.0040544,0.019156,-0.023211
67.5,0.15007,0.054467,0.095605
67.52,0.31211,0.099655,0.21246
67.54,0.46821,0.15457,0.31364
67.56,0.60497,0.21776,0.38721
67.58,0.71116,0.28637,0.42478
67.6,0.77929,0.3563,0.42299
67.62,0.80671,0.42247,0.38424
67.64,0.79597,0.47934,0.31663
67.66,0.75447,0.52155,0.23292
67.68,0.69331,0.54454,0.14876
67.7,0.62555,0.54518,0.080365
67.72,0.56414,0.52216,0.041983
67.74,0.51997,0.47625,0.04372
67.76,0.50015,0.41025,0.089902
67.78,0.50705,0.3287,0.17835
67.8,0.53801,0.23738,0.30063
67.82,0.58587,0.14271,0.44316
67.84,0.64008,0.051002,0.58907
67.86,0.68827,-0.032064,0.72033
67.88,0.71796,-0.102,0.81996
67.9,0.71818,-0.15579,0.87396
67.92,0.68077,-0.19198,0.87275
67.94,0.60142,-0.21061,0.81203
67.96,0.48014,-0.21298,0.69312
67.98,0.32147,-0.20128,0.52276
68,0.13427,-0.17829,0.31255
68.02,-0.068808,-0.14695,0.078142
68.04,-0.27207,-0.11017,-0.1619
68.06,-0.45792,-0.070544,-0.38738
68.08,-0.60824,-0.030248,-0.57799
68.1,-0.70601,0.0090265,-0.71504
68.12,-0.73721,0.046076,-0.78328
68.14,-0.69255,0.080152,-0.77271
68.16,-0.56914,0.11089,-0.68004
68.18,-0.37149,0.13823,-0.50972
68.2,-0.11182,0.16231,-0.27413
68.22,0.19056,0.18331,0.0072545
68.24,0.51091,0.20139,0.30952
68.26,0.82147,0.21652,0.60495
68.28,1.0945,0.22841,0.86609
68.3,1.3054,0.23646,1.0689
68.32,1.4355,0.2398,1.1957
68.34,1.474,0.23734,1.2367
68.36,1.4191,0.22792,1.1912
68.38,1.2776,0.21052,1.0671
68.4,1.0635,0.18447,0.87905
68.42,0.79586,0.1496,0.64626
68.44,0.49605,0.10643,0.38962
68.46,0.18515,0.056179,0.12897
68.48,-0.11842,0.00074659,-0.11917
68.5,-0.40049,-0.057419,-0.34307
68.52,-0.65187,-0.11553,-0.53634
68.54,-0.86834,-0.17071,-0.69763
68.56,-1.0499,-0.22024,-0.82968
68.58,-1.1998,-0.26183,-0.93794
68.6,-1.3229,-0.29376,-1.0291
68.62,-1.4247,-0.31499,-1.1097
68.64,-1.5105,-0.32523,-1.1853
68.66,-1.5842,-0.32485,-1.2594
68.68,-1.6484,-0.31481,-1.3336
68.7,-1.7038,-0.29647,-1.4073
68.72,-1.7496,-0.27148,-1.4781
68.74,-1.7836,-0.24161,-1.5419
68.76,-1.8025,-0.20858,-1.5939
68.78,-1.8026,-0.17396,-1.6286
68.8,-1.7799,-0.13911,-1.6408
68.82,-1.7311,-0.10516,-1.6259
68.84,-1.654,-0.072956,-1.581
68.86,-1.5481,-0.043176,-1.5049
68.88,-1.4149,-0.016322,-1.3985
68.9,-1.2578,0.0072049,-1.265
68.92,-1.0821,0.027062,-1.1091
68.94,-0.8942,0.042943,-0.93714
68.96,-0.70104,0.05459,-0.75563
68.98,-0.50892,0.061821,-0.57074
69,-0.32285,0.064591,-0.38744
69.02,-0.14589,0.063038,-0.20893
69.04,0.020993,0.057527,-0.036535
69.06,0.17881,0.048652,0.13016
69.08,0.32995,0.037192,0.29276
69.1,0.47738,0.024026,0.45336
69.12,0.62372,0.010013,0.61371
69.14,0.77042,-0.004138,0.77456
69.16,0.91721,-0.017977,0.93519
69.18,1.0618,-0.031379,1.0932
69.2,1.2002,-0.044533,1.2447
69.22,1.3267,-0.057863,1.3846
69.24,1.4352,-0.071872,1.507
69.26,1.5191,-0.086961,1.6061
69.28,1.5728,-0.10323,1.676
69.3,1.5915,-0.12032,1.7119
69.32,1.5721,-0.13739,1.7095
69.34,1.5131,-0.15307,1.6662
69.36,1.4147,-0.16568,1.5804
69.38,1.279,-0.17341,1.4524
69.4,1.1099,-0.17463,1.2845
69.42,0.91297,-0.16814,1.0811
69.44,0.69553,-0.15344,0.84897
69.46,0.46635,-0.13088,0.59723
69.48,0.23538,-0.10166,0.33703
69.5,0.01323,-0.067743,0.080972
69.52,-0.18951,-0.031664,-0.15784
69.54,-0.36314,0.003782,-0.36692
69.56,-0.49975,0.035869,-0.53562
69.58,-0.59405,0.062263,-0.65631
69.6,-0.64398,0.08129,-0.72527
69.62,-0.65107,0.09213,-0.7432
69.64,-0.62028,0.09488,-0.71516
69.66,-0.55949,0.090514,-0.65001
69.68,-0.4786,0.080717,-0.55932
69.7,-0.38832,0.067641,-0.45596
69.72,-0.29896,0.053585,-0.35254
69.74,-0.21917,0.04067,-0.25984
69.76,-0.15511,0.03052,-0.18563
69.78,-0.10988,0.024026,-0.13391
69.8,-0.083522,0.021202,-0.10472
69.82,-0.073462,0.021178,-0.094641
69.84,-0.075362,0.022336,-0.097698
69.86,-0.084186,0.022567,-0.10675
69.88,-0.095333,0.019643,-0.11498
69.9,-0.10561,0.011627,-0.11724
69.92,-0.11388,-0.0027228,-0.11115
69.94,-0.12127,-0.023625,-0.097643
69.96,-0.13093,-0.050095,-0.080833
69.98,-0.14734,-0.079942,-0.067399
70,-0.17537,-0.10997,-0.065401
70.02,-0.21917,-0.13635,-0.082828
70.04,-0.28123,-0.15514,-0.12608
70.06,-0.36157,-0.1629,-0.19867
70.08,-0.45746,-0.1572,-0.30026
70.1,-0.56343,-0.13709,-0.42634
70.12,-0.67176,-0.10341,-0.56836
70.14,-0.77328,-0.058736,-0.71454
70.16,-0.85828,-0.0072258,-0.85106
70.18,-0.91757,0.045866,-0.96343
70.2,-0.94333,0.094797,-1.0381
70.22,-0.92991,0.13405,-1.064
70.24,-0.87429,0.15901,-1.0333
70.26,-0.77637,0.16661,-0.94297
70.28,-0.63905,0.15566,-0.79471
70.3,-0.46812,0.12708,-0.5952
70.32,-0.27193,0.083778,-0.35571
70.34,-0.060943,0.030308,-0.09125
70.36,0.1529,-0.027663,0.18056
70.38,0.35702,-0.084021,0.44104
70.4,0.53918,-0.13292,0.6721
70.42,0.68858,-0.16945,0.85803
70.44,0.79694,-0.19016,0.9871
70.46,0.85947,-0.19345,1.0529
70.48,0.87552,-0.17967,1.0552
70.5,0.84877,-0.15105,0.99983
70.52,0.78694,-0.11142,0.89836
70.54,0.70086,-0.065687,0.76655
70.56,0.60322,-0.019275,0.62249
70.58,0.50681,0.022521,0.48429
70.6,0.4229,0.055161,0.36774
70.62,0.35968,0.075391,0.28429
70.64,0.32118,0.081633,0.23955
70.66,0.30682,0.074183,0.23264
70.68,0.31157,0.055183,0.25639
70.7,0.32687,0.028378,0.2985
70.72,0.34198,-0.0013364,0.34332
70.74,0.34567,-0.028533,0.3742
70.76,0.32794,-0.047959,0.3759
70.78,0.28162,-0.055257,0.33688
70.8,0.2035,-0.047599,0.2511
70.82,0.094921,-0.024147,0.11907
70.84,-0.038197,0.013736,-0.051934
70.86,-0.18595,0.062571,-0.24852
70.88,-0.33554,0.11715,-0.45269
70.9,-0.47276,0.17116,-0.64392
70.92,-0.58361,0.21805,-0.80166
70.94,-0.65598,0.25189,-0.90786
70.96,-0.68107,0.2682,-0.94926
70.98,-0.65445,0.26461,-0.91906
71,-0.57661,0.24121,-0.81782
71.02,-0.45286,0.20056,-0.65342
71.04,-0.29267,0.14738,-0.44005
71.06,-0.1085,0.087863,-0.19637
71.08,0.085788,0.028905,0.056883
71.1,0.27662,-0.022865,0.29948
71.12,0.45226,-0.06192,0.51418
71.14,0.60404,-0.084526,0.68856
71.16,0.727,-0.08916,0.81616
71.18,0.81991,-0.07661,0.89652
71.2,0.88467,-0.049765,0.93443
71.22,0.9252,-0.013145,0.93835
71.24,0.94617,0.027762,0.9184
71.26,0.95162,0.067241,0.88438
71.28,0.94403,0.10008,0.84396
71.3,0.92377,0.12217,0.8016
71.32,0.88908,0.13097,0.75811
71.34,0.8367,0.12571,0.71099
71.36,0.76277,0.10742,0.65536
71.38,0.66392,0.078674,0.58525
71.4,0.53827,0.04327,0.495
71.42,0.38613,0.0057151,0.38042
71.44,0.21039,-0.029304,0.23969
71.46,0.01633,-0.057458,0.073788
71.48,-0.18878,-0.07525,-0.11353
71.5,-0.39635,-0.080387,-0.31597
71.52,-0.59722,-0.072019,-0.5252
71.54,-0.78222,-0.050823,-0.7314
71.56,-0.94272,-0.018923,-0.9238
71.58,-1.0709,0.02033,-1.0913
71.6,-1.1601,0.062717,-1.2228
71.62,-1.2048,0.10359,-1.3084
71.64,-1.2012,0.1384,-1.3396
71.66,-1.1475,0.16316,-1.3106
71.68,-1.0444,0.17494,-1.2193
71.7,-0.8957,0.17219,-1.0679
71.72,-0.70862,0.15498,-0.8636
71.74,-0.49365,0.12502,-0.61867
71.76,-0.26422,0.085494,-0.34971
71.78,-0.035642,0.040719,-0.076361
71.8,0.17623,-0.0043538,0.18058
71.82,0.35669,-0.044752,0.40144
71.84,0.49386,-0.076107,0.56997
71.86,0.58012,-0.095233,0.67535
71.88,0.61299,-0.10055,0.71354
71.9,0.59539,-0.09231,0.6877
71.92,0.53516,-0.072548,0.60771
71.94,0.4439,-0.044789,0.48869
71.96,0.33538,-0.013519,0.3489
71.98,0.22371,0.016484,0.20723
72,0.12164,0.040868,0.080767
72.02,0.039098,0.056356,-0.017258
72.04,-0.017664,0.061212,-0.078877
72.06,-0.046445,0.055463,-0.10191
72.08,-0.048824,0.040829,-0.089653
72.1,-0.029457,0.020382,-0.049839
72.12,0.0049494,-0.0019985,0.0069479
72.14,0.046794,-0.022283,0.069077
72.16,0.088711,-0.036946,0.12566
72.18,0.12453,-0.043507,0.16804
72.2,0.14999,-0.040876,0.19086
72.22,0.1631,-0.029459,0.19256
72.24,0.16429,-0.011028,0.17532
72.26,0.15612,0.011616,0.1445
72.28,0.14289,0.035103,0.10779
72.3,0.12994,0.056003,0.073942
72.32,0.12293,0.071301,0.051625
72.34,0.12695,0.078777,0.048174
72.36,0.14585,0.077244,0.068606
72.38,0.18155,0.066636,0.11491
72.4,0.23368,0.047963,0.18571
72.42,0.29944,0.023134,0.27631
72.44,0.37386,-0.0052832,0.37915
72.46,0.45026,-0.034373,0.48464
72.48,0.52104,-0.061189,0.58223
72.5,0.57857,-0.083071,0.66164
72.52,0.61614,-0.097937,0.71408
72.54,0.62874,-0.10451,0.73325
72.56,0.61366,-0.10249,0.71615
72.58,0.57069,-0.092587,0.66327
72.6,0.50202,-0.076509,0.57853
72.62,0.41183,-0.05674,0.46857
72.64,0.30556,-0.036264,0.34182
72.66,0.18909,-0.018178,0.20727
72.68,0.067969,-0.0052628,0.073232
72.7,-0.053273,0.00042379,-0.053696
72.72,-0.17152,-0.0021225,-0.16939
72.74,-0.28516,-0.012664,-0.27249
72.76,-0.39388,-0.029713,-0.36416
72.78,-0.4982,-0.050711,-0.44748
72.8,-0.59883,-0.072388,-0.52644
72.82,-0.69604,-0.091239,-0.6048
72.84,-0.78903,-0.10406,-0.68497
72.86,-0.87564,-0.10844,-0.7672
72.88,-0.9522,-0.10317,-0.84903
72.9,-1.0138,-0.088422,-0.9254
72.92,-1.0549,-0.065783,-0.98908
72.94,-1.0697,-0.03803,-1.0317
72.96,-1.0536,-0.0087343,-1.0449
72.98,-1.0035,0.018245,-1.0217
73,-0.91878,0.039322,-0.9581
73.02,-0.80168,0.051693,-0.85337
73.04,-0.65738,0.053731,-0.71111
73.06,-0.49379,0.045205,-0.53899
73.08,-0.32085,0.027294,-0.34814
73.1,-0.14969,0.0023997,-0.15209
73.12,0.0085252,-0.026206,0.034731
73.14,0.14378,-0.05485,0.19863
73.16,0.24826,-0.079967,0.32823
73.18,0.31726,-0.098574,0.41584
73.2,0.34971,-0.10865,0.45836
73.22,0.34825,-0.10936,0.45761
73.24,0.31896,-0.10115,0.4201
73.26,0.27062,-0.08558,0.3562
73.28,0.21363,-0.065135,0.27876
73.3,0.15876,-0.042819,0.20158
73.32,0.11583,-0.021764,0.1376
73.34,0.092481,-0.0048216,0.097303
73.36,0.093219,0.0057834,0.087435
73.38,0.11884,0.0087064,0.11013
73.4,0.16628,0.003611,0.16267
73.42,0.229,-0.0088317,0.23783
73.44,0.29772,-0.027066,0.32479
73.46,0.36157,-0.048875,0.41044
73.48,0.40944,-0.07167,0.48111
73.5,0.43138,-0.092815,0.52419
73.52,0.41989,-0.10994,0.52983
73.54,0.37096,-0.12119,0.49215
73.56,0.2847,-0.12546,0.41016
73.58,0.1655,-0.12245,0.28794
73.6,0.02169,-0.11267,0.13436
73.62,-0.13527,-0.097359,-0.037912
73.64,-0.29203,-0.0783,-0.21373
73.66,-0.43477,-0.057566,-0.37721
73.68,-0.55082,-0.037279,-0.51354
73.7,-0.63001,-0.019356,-0.61066
73.72,-0.6659,-0.0052971,-0.66061
73.74,-0.65643,0.003967,-0.6604
73.76,-0.60409,0.0081488,-0.61223
73.78,-0.51553,0.0076071,-0.52313
73.8,-0.40065,0.003274,-0.40392
73.82,-0.27127,-0.0034774,-0.26779
73.84,-0.13966,-0.01101,-0.12865
73.86,-0.01706,-0.017629,0.00056849
73.88,0.087594,-0.021787,0.10938
73.9,0.16848,-0.022291,0.19077
73.92,0.22322,-0.01846,0.24168
73.94,0.25271,-0.010244,0.26295
73.96,0.26043,0.0017428,0.25869
73.98,0.25151,0.016265,0.23524
74,0.23158,0.031605,0.19998
74.02,0.20578,0.045785,0.16
74.04,0.17791,0.056858,0.12105
74.06,0.14997,0.063211,0.086757
74.08,0.1221,0.063861,0.058236
74.1,0.092845,0.058661,0.034184
74.12,0.059732,0.048396,0.011336
74.14,0.019961,0.034717,-0.014756
74.16,-0.02883,0.019934,-0.048765
74.18,-0.087916,0.0066718,-0.094588
74.2,-0.15699,-0.002547,-0.15444
74.22,-0.23388,-0.0057144,-0.22817
74.24,-0.31456,-0.0016794,-0.31288
74.26,-0.39333,0.0096525,-0.40298
74.28,-0.46324,0.027301,-0.49054
74.3,-0.51674,0.049375,-0.56611
74.32,-0.5464,0.073395,-0.61979
74.34,-0.54577,0.096695,-0.64246
74.36,-0.51024,0.11685,-0.62709
74.38,-0.43781,0.13199,-0.56981
74.4,-0.32963,0.14109,-0.47072
74.42,-0.19031,0.14392,-0.33423
74.44,-0.027787,0.14103,-0.16882
74.46,0.14723,0.13349,0.013741
74.48,0.32222,0.12261,0.19961
74.5,0.48409,0.10966,0.37443
74.52,0.62068,0.095699,0.52498
74.54,0.72208,0.081409,0.64067
74.56,0.78185,0.067143,0.7147
74.58,0.79768,0.052993,0.74468
74.6,0.77158,0.038933,0.73264
74.62,0.70945,0.02496,0.68449
74.64,0.62019,0.011205,0.60899
74.66,0.51436,-0.0020201,0.51638
74.68,0.40277,-0.014248,0.41702
74.7,0.29511,-0.024922,0.32003
74.72,0.19881,-0.033496,0.2323
74.74,0.11836,-0.039525,0.15788
74.76,0.055093,-0.04272,0.097813
74.78,0.0074409,-0.042972,0.050413
74.8,-0.028416,-0.040319,0.011903
74.82,-0.057611,-0.034898,-0.022713
74.84,-0.085542,-0.026893,-0.058649
74.86,-0.11685,-0.016497,-0.10035
74.88,-0.15457,-0.0039161,-0.15065
74.9,-0.19957,0.010592,-0.21016
74.92,-0.25032,0.026658,-0.27698
74.94,-0.30305,0.043733,-0.34679
74.96,-0.35225,0.06105,-0.4133
74.98,-0.39148,0.077624,-0.4691
75,-0.41431,0.092321,-0.50663
75.02,-0.41537,0.10398,-0.51936
75.04,-0.39127,0.11159,-0.50286
75.06,-0.34116,0.11446,-0.45562
75.08,-0.26707,0.11236,-0.37943
75.1,-0.17366,0.10567,-0.27932
75.12,-0.067632,0.095295,-0.16293
75.14,0.043209,0.082645,-0.039435
75.16,0.15111,0.069387,0.081721
75.18,0.24942,0.057195,0.19223
75.2,0.33349,0.047457,0.28603
75.22,0.40108,0.041002,0.36007
75.24,0.45239,0.037918,0.41447
75.26,0.48959,0.037486,0.45211
75.28,0.516,0.038263,0.47773
75.3,0.53509,0.038304,0.49679
75.32,0.54961,0.035498,0.51412
75.34,0.56088,0.027972,0.5329
75.36,0.56845,0.014473,0.55397
75.38,0.57028,-0.0053209,0.5756
75.4,0.56318,-0.030637,0.59382
75.42,0.54356,-0.059625,0.60319
75.44,0.50823,-0.089559,0.59779
75.46,0.45515,-0.11721,0.57237
75.48,0.38392,-0.13932,0.52324
75.5,0.29602,-0.15307,0.44908
75.52,0.1947,-0.15654,0.35124
75.54,0.084741,-0.14902,0.23377
75.56,-0.028045,-0.13108,0.10304
75.58,-0.13733,-0.10451,-0.032813
75.6,-0.23675,-0.072059,-0.16469
75.62,-0.3204,-0.037021,-0.28338
75.64,-0.3832,-0.0028023,-0.3804
75.66,-0.42123,0.027516,-0.44875
75.68,-0.43205,0.051523,-0.48357
75.7,-0.4149,0.067689,-0.48259
75.72,-0.37086,0.07543,-0.44629
75.74,-0.30287,0.075038,-0.37791
75.76,-0.21554,0.067506,-0.28305
75.78,-0.1148,0.054308,-0.16911
75.8,-0.0073348,0.037164,-0.044499
75.82,0.10008,0.017833,0.082249
75.84,0.20132,-0.0020393,0.20336
75.86,0.2915,-0.021018,0.31251
75.88,0.3674,-0.037937,0.40534
75.9,0.4276,-0.051922,0.47952
75.92,0.4723,-0.06241,0.53471
75.94,0.50286,-0.069159,0.57202
75.96,0.52122,-0.072262,0.59348
75.98,0.52927,-0.072139,0.60141
76,0.52832,-0.069514,0.59783
76.02,0.51878,-0.065344,0.58412
76.04,0.50014,-0.060701,0.56084
76.06,0.47114,-0.056615,0.52775
76.08,0.43019,-0.053901,0.48409
76.1,0.37589,-0.052984,0.42887
76.12,0.30744,-0.053787,0.36123
76.14,0.22511,-0.055681,0.28079
76.16,0.13039,-0.05754,0.18793
76.18,0.026069,-0.057912,0.083981
76.2,-0.083919,-0.055258,-0.028661
76.22,-0.19473,-0.048238,-0.1465
76.24,-0.30099,-0.035996,-0.26499
76.26,-0.39713,-0.018378,-0.37876
76.28,-0.47788,0.003955,-0.48183
76.3,-0.5386,0.029545,-0.56814
76.32,-0.57572,0.0563,-0.63202
76.34,-0.58711,0.081769,-0.66888
76.36,-0.57229,0.10348,-0.67577
76.38,-0.53262,0.11929,-0.65191
76.4,-0.4713,0.12768,-0.59897
76.42,-0.39312,0.12792,-0.52104
76.44,-0.30412,0.12016,-0.42429
76.46,-0.21104,0.10529,-0.31633
76.48,-0.12062,0.084758,-0.20538
76.5,-0.039057,0.060289,-0.099345
76.52,0.028589,0.033626,-0.0050367
76.54,0.07873,0.0062908,0.072439
76.56,0.10938,-0.020545,0.12993
76.58,0.12005,-0.046093,0.16614
76.6,0.11145,-0.069877,0.18133
76.62,0.085083,-0.091603,0.17669
76.64,0.042818,-0.11102,0.15383
76.66,-0.013489,-0.12779,0.1143
76.68,-0.082227,-0.14146,0.059229
76.7,-0.16211,-0.15149,-0.010625
76.72,-0.2521,-0.15733,-0.094763
76.74,-0.3512,-0.15862,-0.19258
76.76,-0.45818,-0.15521,-0.30297
76.78,-0.57132,-0.14736,-0.42396
76.8,-0.68812,-0.13565,-0.55247
76.82,-0.80518,-0.12092,-0.68426
76.84,-0.91812,-0.1041,-0.81402
76.86,-1.0217,-0.086024,-0.93568
76.88,-1.11,-0.067266,-1.0428
76.9,-1.177,-0.048013,-1.129
76.92,-1.2167,-0.028078,-1.1886
76.94,-1.224,-0.0069986,-1.217
76.96,-1.1955,0.015768,-1.2112
76.98,-1.1295,0.040602,-1.1701
77,-1.0272,0.067497,-1.0947
77.02,-0.89231,0.095887,-0.98819
77.04,-0.73144,0.12459,-0.85604
77.06,-0.55338,0.15189,-0.70528
77.08,-0.36845,0.17571,-0.54415
77.1,-0.18744,0.19386,-0.3813
77.12,-0.020518,0.20438,-0.2249
77.14,0.12399,0.20578,-0.081784
77.16,0.24049,0.19725,0.043243
77.18,0.32669,0.17875,0.14794
77.2,0.38376,0.15103,0.23273
77.22,0.41595,0.11545,0.3005
77.24,0.42987,0.073903,0.35596
77.26,0.43331,0.028532,0.40478
77.28,0.43413,-0.01841,0.45254
77.3,0.43899,-0.064725,0.50372
77.32,0.45247,-0.10837,0.56084
77.34,0.47642,-0.14753,0.62395
77.36,0.50983,-0.18061,0.69044
77.38,0.5491,-0.20629,0.75539
77.4,0.58872,-0.22354,0.81226
77.42,0.62219,-0.23167,0.85386
77.44,0.64316,-0.23039,0.87355
77.46,0.64642,-0.21991,0.86633
77.48,0.62884,-0.20098,0.82983
77.5,0.58996,-0.17493,0.76488
77.52,0.53211,-0.14357,0.67568
77.54,0.46024,-0.10915,0.56939
77.56,0.38127,-0.074063,0.45534
77.58,0.30312,-0.040637,0.34376
77.6,0.23363,-0.010827,0.24446
77.62,0.17941,0.014042,0.16537
77.64,0.14493,0.033464,0.11147
77.66,0.13189,0.047822,0.084064
77.68,0.13903,0.058305,0.080724
77.7,0.16246,0.066696,0.095764
77.72,0.19634,0.075026,0.12131
77.74,0.23387,0.08517,0.14871
77.76,0.26849,0.098451,0.17003
77.78,0.29481,0.11532,0.17948
77.8,0.30948,0.1352,0.17429
77.82,0.31156,0.15646,0.15509
77.84,0.30239,0.17671,0.12567
77.86,0.28516,0.19309,0.092067
77.88,0.26411,0.2028,0.061302
77.9,0.24355,0.20358,0.039979
77.92,0.22704,0.19407,0.032967
77.94,0.21663,0.17415,0.042475
77.96,0.21257,0.14493,0.067638
77.98,0.21328,0.10859,0.10469
78,0.2158,0.068121,0.14767
78.02,0.2163,0.026845,0.18945
78.04,0.21094,-0.012011,0.22295
78.06,0.19655,-0.045714,0.24226
78.08,0.17123,-0.072291,0.24352
78.1,0.13472,-0.090659,0.22538
78.12,0.088474,-0.10059,0.18907
78.14,0.035492,-0.1026,0.13809
78.16,-0.020088,-0.097697,0.077609
78.18,-0.073531,-0.087217,0.013687
78.2,-0.1201,-0.072614,-0.047486
78.22,-0.15564,-0.055338,-0.1003
78.24,-0.17704,-0.036763,-0.14028
78.26,-0.1826,-0.018158,-0.16444
78.28,-0.17215,-0.00065874,-0.17149
78.3,-0.14709,0.014756,-0.16184
78.32,-0.11015,0.027328,-0.13747
78.34,-0.065092,0.036592,-0.10168
78.36,-0.016273,0.04246,-0.058732
78.38,0.031866,0.045261,-0.013394
78.4,0.075272,0.04574,0.029532
78.42,0.11072,0.044973,0.065746
78.44,0.13612,0.044199,0.091924
78.46,0.15072,0.044616,0.1061
78.48,0.15505,0.047138,0.10791
78.5,0.15075,0.052198,0.098552
78.52,0.14026,0.059624,0.080631
78.54,0.1263,0.068616,0.05768
78.56,0.11142,0.077851,0.033571
78.58,0.097523,0.085681,0.011842
78.6,0.085463,0.09041,-0.0049463
78.62,0.074885,0.090579,-0.015694
78.64,0.064227,0.085225,-0.020999
78.66,0.050963,0.074049,-0.023086
78.68,0.032054,0.057477,-0.025423
78.7,0.0045315,0.036609,-0.032077
78.72,-0.033853,0.013053,-0.046906
78.74,-0.084037,-0.011303,-0.072734
78.76,-0.14521,-0.034546,-0.11067
78.78,-0.21465,-0.054984,-0.15966
78.8,-0.28781,-0.071326,-0.21648
78.82,-0.3588,-0.082789,-0.27601
78.84,-0.42107,-0.089114,-0.33195
78.86,-0.46828,-0.090503,-0.37777
78.88,-0.49519,-0.087503,-0.40769
78.9,-0.49842,-0.080854,-0.41757
78.92,-0.47698,-0.071355,-0.40562
78.94,-0.43236,-0.059757,-0.3726
78.96,-0.36836,-0.046707,-0.32165
78.98,-0.29046,-0.032751,-0.25771
79,-0.20504,-0.018375,-0.18666
79.02,-0.11842,-0.0040766,-0.11434
79.04,-0.03605,0.00957,-0.04562
79.06,0.038087,0.021879,0.016208
79.08,0.10181,0.032065,0.069742
79.1,0.15465,0.039313,0.11534
79.12,0.19751,0.042892,0.15462
79.14,0.23203,0.042297,0.18973
79.16,0.25997,0.037384,0.22259
79.18,0.28257,0.028458,0.25411
79.2,0.30013,0.016307,0.28382
79.22,0.31185,0.002137,0.30971
79.24,0.31596,-0.012563,0.32852
79.26,0.31004,-0.026217,0.33626
79.28,0.29159,-0.037385,0.32898
79.3,0.25856,-0.044967,0.30353
79.32,0.20991,-0.048359,0.25826
79.34,0.146,-0.047519,0.19352
79.36,0.068835,-0.042951,0.11179
79.38,-0.017996,-0.035601,0.017605
79.4,-0.10951,-0.026699,-0.082816
79.42,-0.19979,-0.017568,-0.18222
79.44,-0.28248,-0.0094506,-0.27303
79.46,-0.35152,-0.0033676,-0.34815
79.48,-0.40173,-2.9002e-05,-0.4017
79.5,-0.42947,0.00019752,-0.42967
79.52,-0.43307,-0.0027265,-0.43034
79.54,-0.41313,-0.0085541,-0.40457
79.56,-0.37251,-0.01681,-0.3557
79.58,-0.31609,-0.026845,-0.28924
79.6,-0.25016,-0.03789,-0.21227
79.62,-0.18169,-0.049096,-0.13259
79.64,-0.11741,-0.05958,-0.057828
79.66,-0.062883,-0.068474,0.0055909
79.68,-0.021788,-0.074987,0.053198
79.7,0.0045834,-0.078469,0.083053
79.72,0.017414,-0.078484,0.095898
79.74,0.020044,-0.074856,0.0949
79.76,0.017291,-0.067709,0.084999
79.78,0.0145,-0.057454,0.071955
79.8,0.016513,-0.044757,0.06127
79.82,0.026713,-0.030461,0.057174
79.84,0.046349,-0.015496,0.061845
79.86,0.074255,-0.00077801,0.075033
79.88,0.10702,0.012879,0.094138
79.9,0.13956,0.024833,0.11473
79.92,0.16609,0.034652,0.13143
79.94,0.18109,0.042127,0.13896
79.96,0.18045,0.047254,0.1332
79.98,0.16221,0.050199,0.11201
80,0.12706,0.051254,0.075805
80.02,0.078364,0.050781,0.027582
80.04,0.02179,0.049163,-0.027373
80.06,-0.03545,0.046756,-0.082206
80.08,-0.085584,0.043849,-0.12943
80.1,-0.12134,0.040638,-0.16198
80.12,-0.13696,0.037211,-0.17417
80.14,-0.12893,0.033552,-0.16248
80.16,-0.096521,0.029556,-0.12608
80.18,-0.041825,0.025067,-0.066892
80.2,0.030468,0.019909,0.010558
80.22,0.11366,0.013933,0.099725
80.24,0.19983,0.0070382,0.19279
80.26,0.28079,-0.00080628,0.2816
80.28,0.34894,-0.0095678,0.3585
80.3,0.39809,-0.019163,0.41725
80.32,0.42404,-0.029477,0.45352
80.34,0.42484,-0.040376,0.46521
80.36,0.40081,-0.051703,0.45251
80.38,0.35425,-0.063257,0.41751
80.4,0.28894,-0.074752,0.3637
80.42,0.20953,-0.085775,0.29531
80.44,0.12088,-0.095755,0.21664
80.46,0.027515,-0.10395,0.13147
80.48,-0.06677,-0.1095,0.042733
80.5,-0.15909,-0.11148,-0.047607
80.52,-0.24746,-0.10905,-0.13841
80.54,-0.33056,-0.10154,-0.22902
80.56,-0.40747,-0.08864,-0.31883
80.58,-0.47734,-0.07045,-0.40689
80.6,-0.53909,-0.047538,-0.49155
80.62,-0.59136,-0.020918,-0.57044
80.64,-0.63246,0.0080272,-0.64049
80.66,-0.66064,0.037679,-0.69832
80.68,-0.67428,0.066329,-0.74061
80.7,-0.67229,0.092336,-0.76462
80.72,-0.6543,0.11425,-0.76856
80.74,-0.6209,0.13093,-0.75183
80.76,-0.57358,0.14159,-0.71517
80.78,-0.51465,0.14582,-0.66048
80.8,-0.44693,0.14365,-0.59059
80.82,-0.37343,0.13548,-0.50891
80.84,-0.29698,0.12207,-0.41905
80.86,-0.21997,0.10452,-0.32449
80.88,-0.14417,0.084175,-0.22834
80.9,-0.070644,0.062553,-0.1332
80.92,0.0001066,0.041208,-0.041101
80.94,0.067994,0.021593,0.0464
80.96,0.13308,0.0049158,0.12817
80.98,0.19535,-0.0079941,0.20334
81,0.25443,-0.016767,0.2712
81.02,0.30953,-0.021523,0.33105
81.04,0.3593,-0.022825,0.38213
81.06,0.40195,-0.021569,0.42352
81.08,0.43532,-0.018838,0.45416
81.1,0.45715,-0.015718,0.47287
81.12,0.46532,-0.01315,0.47847
81.14,0.45818,-0.011808,0.46998
81.16,0.43486,-0.012037,0.44689
81.18,0.39557,-0.013855,0.40943
81.2,0.34185,-0.017008,0.35886
81.22,0.27662,-0.021055,0.29767
81.24,0.2042,-0.025459,0.22966
81.26,0.13008,-0.029678,0.15975
81.28,0.060483,-0.033227,0.09371
81.3,0.001834,-0.035709,0.037543
81.32,-0.039959,-0.036829,-0.0031302
81.34,-0.0602,-0.036391,-0.023809
81.36,-0.05605,-0.034295,-0.021755
81.38,-0.026983,-0.030525,0.0035416
81.4,0.025011,-0.025156,0.050167
81.42,0.095549,-0.018359,0.11391
81.44,0.17829,-0.010392,0.18868
81.46,0.26562,-0.0016039,0.26723
81.48,0.34956,0.007595,0.34196
81.5,0.42259,0.016756,0.40584
81.52,0.47856,0.025428,0.45313
81.54,0.5132,0.033188,0.48001
81.56,0.52445,0.039666,0.48478
81.58,0.51244,0.044555,0.46788
81.6,0.47916,0.047622,0.43154
81.62,0.42797,0.048704,0.37927
81.64,0.36293,0.047716,0.31521
81.66,0.28819,0.044666,0.24352
81.68,0.20753,0.039674,0.16786
81.7,0.12405,0.032999,0.091054
81.72,0.040066,0.025059,0.015007
81.74,-0.042754,0.016431,-0.059184
81.76,-0.12311,0.0078285,-0.13094
81.78,-0.19978,5.0794e-05,-0.19983
81.8,-0.27127,-0.0060981,-0.26518
81.82,-0.33567,-0.0098979,-0.32577
81.84,-0.39054,-0.010801,-0.37974
81.86,-0.4331,-0.0084991,-0.4246
81.88,-0.4605,-0.0029651,-0.45753
81.9,-0.47018,0.0055511,-0.47573
81.92,-0.46034,0.016552,-0.47689
81.94,-0.43036,0.029346,-0.45971
81.96,-0.38107,0.043116,-0.42419
81.98,-0.31488,0.05697,-0.37185
82,-0.23571,0.069998,-0.3057
82.02,-0.14868,0.0813,-0.22998
82.04,-0.059662,0.090019,-0.14968
82.06,0.025368,0.095369,-0.07
82.08,0.10096,0.096673,0.0042855
82.1,0.1628,0.093423,0.069379
82.12,0.2082,0.085337,0.12286
82.14,0.23632,0.072426,0.1639
82.16,0.2482,0.055038,0.19316
82.18,0.24644,0.033877,0.21256
82.2,0.23478,0.0099673,0.22481
82.22,0.21738,-0.015416,0.23279
82.24,0.19819,-0.040862,0.23906
82.26,0.18034,-0.064962,0.2453
82.28,0.16568,-0.086441,0.25212
82.3,0.15463,-0.10428,0.25891
82.32,0.1463,-0.11777,0.26407
82.34,0.1388,-0.12657,0.26537
82.36,0.12982,-0.13069,0.26051
82.38,0.11722,-0.13041,0.24763
82.4,0.09963,-0.12621,0.22584
82.42,0.076789,-0.1187,0.19549
82.44,0.049766,-0.10855,0.15831
82.46,0.020825,-0.096394,0.11722
82.48,-0.0069301,-0.082822,0.075891
82.5,-0.030094,-0.068329,0.038236
82.52,-0.045578,-0.053328,0.0077494
82.54,-0.051186,-0.038147,-0.013039
82.56,-0.046034,-0.023056,-0.022978
82.58,-0.030749,-0.0082952,-0.022454
82.6,-0.0073997,0.0058979,-0.013298
82.62,0.020816,0.019253,0.0015624
82.64,0.050068,0.031451,0.018617
82.66,0.076485,0.042115,0.03437
82.68,0.096728,0.050835,0.045893
82.7,0.10845,0.057207,0.051245
82.72,0.11058,0.060894,0.049685
82.74,0.10334,0.061696,0.041646
82.76,0.088116,0.059611,0.028506
82.78,0.067063,0.054871,0.012193
82.8,0.042681,0.047946,-0.0052649
82.82,0.017329,0.039501,-0.022172
82.84,-0.0071762,0.030318,-0.037495
82.86,-0.029834,0.021197,-0.051031
82.88,-0.050554,0.012848,-0.063402
82.9,-0.070067,0.0058143,-0.075881
82.92,-0.089685,0.00041288,-0.090098
82.94,-0.11094,-0.0032684,-0.10767
82.96,-0.13519,-0.0053442,-0.12985
82.98,-0.16326,-0.0060786,-0.15718
83,-0.19511,-0.0058263,-0.18928
83.02,-0.22974,-0.0049852,-0.22475
83.04,-0.26517,-0.0039703,-0.2612
83.06,-0.29863,-0.0032092,-0.29542
83.08,-0.32681,-0.0031488,-0.32366
83.1,-0.34635,-0.0042565,-0.34209
83.12,-0.3542,-0.0069995,-0.3472
83.14,-0.34812,-0.011792,-0.33633
83.16,-0.32699,-0.018913,-0.30808
83.18,-0.29108,-0.028404,-0.26268
83.2,-0.2421,-0.039985,-0.20211
83.22,-0.18309,-0.052996,-0.13009
83.24,-0.11816,-0.066415,-0.051748
83.26,-0.052034,-0.078934,0.026899
83.28,0.010502,-0.089116,0.099618
83.3,0.065141,-0.095587,0.16073
83.32,0.10858,-0.097243,0.20582
83.34,0.13891,-0.093416,0.23233
83.36,0.15581,-0.08398,0.23979
83.38,0.16048,-0.069369,0.22985
83.4,0.15538,-0.050503,0.20588
83.42,0.14374,-0.028648,0.17239
83.44,0.12895,-0.0052372,0.13419
83.46,0.11395,0.018311,0.095636
83.48,0.10069,0.040736,0.059954
83.5,0.089832,0.061035,0.028797
83.52,0.080663,0.078492,0.0021714
83.54,0.071348,0.092663,-0.021315
83.56,0.059412,0.10333,-0.043917
83.58,0.042397,0.11044,-0.068042
83.6,0.018555,0.11406,-0.095507
83.62,-0.012554,0.11436,-0.12691
83.64,-0.049695,0.11158,-0.16128
83.66,-0.089902,0.10605,-0.19596
83.68,-0.12877,0.098186,-0.22696
83.7,-0.16107,0.088453,-0.24952
83.72,-0.18152,0.077357,-0.25887
83.74,-0.18571,0.065387,-0.2511
83.76,-0.17089,0.052961,-0.22385
83.78,-0.13653,0.040388,-0.17691
83.8,-0.084522,0.027853,-0.11238
83.82,-0.019081,0.015421,-0.034502
83.84,0.053816,0.0030787,0.050737
83.86,0.12718,-0.0092144,0.1364
83.88,0.19396,-0.021471,0.21543
83.9,0.24789,-0.03363,0.28152
83.92,0.28428,-0.045537,0.32981
83.94,0.30044,-0.05695,0.35739
83.96,0.29584,-0.06756,0.3634
83.98,0.27187,-0.07703,0.3489
84,0.23141,-0.085039,0.31645
84.02,0.17818,-0.091304,0.26949
84.04,0.11611,-0.095603,0.21171
84.06,0.048753,-0.097775,0.14653
84.08,-0.021038,-0.097726,0.076688
84.1,-0.091264,-0.095419,0.0041551
84.12,-0.16065,-0.090885,-0.069762
84.14,-0.22833,-0.084222,-0.14411
84.16,-0.29348,-0.075611,-0.21787
84.18,-0.35492,-0.065315,-0.28961
84.2,-0.41088,-0.053667,-0.35722
84.22,-0.45892,-0.041038,-0.41788
84.24,-0.49609,-0.0278,-0.46829
84.26,-0.51932,-0.014271,-0.50505
84.28,-0.52588,-0.0006783,-0.5252
84.3,-0.5139,0.012859,-0.52676
84.32,-0.48281,0.026313,-0.50912
84.34,-0.4336,0.0397,-0.47329
84.36,-0.36882,0.053,-0.42182
84.38,-0.29238,0.066079,-0.35846
84.4,-0.20907,0.078622,-0.2877
84.42,-0.12403,0.090103,-0.21413
84.44,-0.042095,0.099806,-0.1419
84.46,0.032701,0.1069,-0.074202
84.48,0.097497,0.11057,-0.013069
84.5,0.15076,0.1101,0.040657
84.52,0.19223,0.10509,0.087139
84.54,0.22263,0.095438,0.1272
84.56,0.24336,0.081449,0.16191
84.58,0.256,0.063776,0.19222
84.6,0.26204,0.043351,0.21869
84.62,0.26255,0.021267,0.24128
84.64,0.25809,-0.0013324,0.25943
84.66,0.24873,-0.023365,0.2721
84.68,0.23418,-0.043877,0.27806
84.7,0.21402,-0.062083,0.2761
84.72,0.18795,-0.07737,0.26532
84.74,0.15605,-0.089284,0.24533
84.76,0.11892,-0.097511,0.21643
84.78,0.077852,-0.10187,0.17972
84.8,0.034788,-0.10233,0.13712
84.82,-0.0077462,-0.099004,0.091258
84.84,-0.046828,-0.092207,0.045379
84.86,-0.079402,-0.082434,0.0030325
84.88,-0.1026,-0.070365,-0.032231
84.9,-0.11406,-0.056815,-0.057249
84.92,-0.1123,-0.042667,-0.069637
84.94,-0.096909,-0.028784,-0.068126
84.96,-0.068704,-0.015921,-0.052783
84.98,-0.029734,-0.0046524,-0.025082
85,0.016904,0.0046683,0.012236
85.02,0.067391,0.011918,0.055473
85.04,0.11762,0.017177,0.10044
85.06,0.16368,0.020676,0.143
85.08,0.20231,0.02274,0.17957
85.1,0.23128,0.023731,0.20754
85.12,0.24952,0.024014,0.2255
85.14,0.25717,0.023936,0.23323
85.16,0.25535,0.023829,0.23152
85.18,0.24585,0.024019,0.22183
85.2,0.23066,0.024826,0.20583
85.22,0.21165,0.026561,0.18509
85.24,0.19021,0.029499,0.16071
85.26,0.16715,0.033834,0.13331
85.28,0.14266,0.039629,0.10303
85.3,0.11657,0.046765,0.069804
85.32,0.088589,0.054912,0.033677
85.34,0.05867,0.063526,-0.0048563
85.36,0.027281,0.071881,-0.0446
85.38,-0.0044098,0.079132,-0.083542
85.4,-0.034521,0.084412,-0.11893
85.42,-0.060608,0.086933,-0.14754
85.44,-0.079968,0.086089,-0.16606
85.46,-0.090048,0.081543,-0.17159
85.48,-0.088872,0.073279,-0.16215
85.5,-0.075435,0.061619,-0.13705
85.52,-0.049967,0.047208,-0.097175
85.54,-0.014033,0.030948,-0.044981
85.56,0.029564,0.013916,0.015648
85.58,0.077076,-0.0027392,0.079815
85.6,0.12425,-0.017915,0.14216
85.62,0.16686,-0.03066,0.19752
85.64,0.20129,-0.040267,0.24155
85.66,0.22495,-0.046344,0.2713
85.68,0.23669,-0.048858,0.28555
85.7,0.23682,-0.048115,0.28494
85.72,0.22707,-0.044727,0.2718
85.74,0.21021,-0.039525,0.24973
85.76,0.18952,-0.033456,0.22298
85.78,0.16825,-0.027461,0.19571
85.8,0.14896,-0.022357,0.17132
85.82,0.13315,-0.018734,0.15188
85.84,0.12094,-0.016888,0.13783
85.86,0.11114,-0.016803,0.12794
85.88,0.10148,-0.018172,0.11965
85.9,0.089149,-0.020466,0.10961
85.92,0.071354,-0.023028,0.094383
85.94,0.045972,-0.025187,0.071159
85.96,0.012035,-0.026356,0.038391
85.98,-0.02997,-0.026117,-0.003853
86,-0.078065,-0.024259,-0.053805
86.02,-0.12902,-0.02079,-0.10823
86.04,-0.17879,-0.015902,-0.16289
86.06,-0.22314,-0.0099183,-0.21322
86.08,-0.25819,-0.003231,-0.25496
86.1,-0.28101,0.0037563,-0.28476
86.12,-0.28993,0.01067,-0.3006
86.14,-0.2847,0.017184,-0.30188
86.16,-0.26641,0.02302,-0.28943
86.18,-0.23721,0.027933,-0.26514
86.2,-0.19995,0.031698,-0.23165
86.22,-0.15774,0.034109,-0.19184
86.24,-0.11355,0.034987,-0.14854
86.26,-0.06997,0.034219,-0.10419
86.28,-0.029024,0.031794,-0.060818
86.3,0.0078418,0.027846,-0.020004
86.32,0.039662,0.022678,0.016984
86.34,0.065795,0.016757,0.049038
86.36,0.08575,0.010673,0.075077
86.38,0.099042,0.0050633,0.093978
86.4,0.10513,0.00051478,0.10461
86.42,0.10341,-0.0025403,0.10595
86.44,0.09338,-0.0039123,0.097293
86.46,0.07474,-0.0037056,0.078446
86.48,0.047641,-0.0023217,0.049963
86.5,0.012853,-0.00040881,0.013262
86.52,-0.028119,0.0012326,-0.029351
86.54,-0.073014,0.0017735,-0.074787
86.56,-0.11893,0.00048541,-0.11941
86.58,-0.16253,-0.0031474,-0.15938
86.6,-0.20041,-0.0093515,-0.19106
86.62,-0.22944,-0.018034,-0.2114
86.64,-0.24713,-0.028799,-0.21833
86.66,-0.25199,-0.041003,-0.21099
86.68,-0.24364,-0.053835,-0.18981
86.7,-0.22289,-0.066404,-0.15649
86.72,-0.1916,-0.077826,-0.11377
86.74,-0.15236,-0.087284,-0.065081
86.76,-0.10823,-0.094084,-0.014147
86.78,-0.062257,-0.097683,0.035426
86.8,-0.017197,-0.097708,0.080511
86.82,0.024741,-0.093969,0.11871
86.84,0.062002,-0.08647,0.14847
86.86,0.093655,-0.075411,0.16907
86.88,0.11926,-0.061194,0.18046
86.9,0.13867,-0.044414,0.18309
86.92,0.15184,-0.025833,0.17767
86.94,0.15865,-0.0063453,0.16499
86.96,0.15889,0.01308,0.14581
86.98,0.1523,0.031459,0.12084
87,0.13868,0.047861,0.090819
87.02,0.11813,0.061473,0.05666
87.04,0.091229,0.07165,0.01958
87.06,0.059171,0.077953,-0.018783
87.08,0.02384,0.080179,-0.056339
87.1,-0.012264,0.078369,-0.090633
87.12,-0.046218,0.072813,-0.11903
87.14,-0.074967,0.064045,-0.13901
87.16,-0.095678,0.052824,-0.1485
87.18,-0.1061,0.040106,-0.14621
87.2,-0.1049,0.026988,-0.13189
87.22,-0.091853,0.014641,-0.10649
87.24,-0.067951,0.0042097,-0.072161
87.26,-0.035354,-0.0032999,-0.032054
87.28,0.0028239,-0.0071341,0.009958
87.3,0.042827,-0.006897,0.049724
87.32,0.080657,-0.0026227,0.08328
87.34,0.1125,0.0051995,0.1073
87.36,0.13511,0.015657,0.11945
87.38,0.14613,0.027502,0.11863
87.4,0.14428,0.039286,0.10499
87.42,0.12937,0.049527,0.079846
87.44,0.10226,0.056873,0.045383
87.46,0.064566,0.060254,0.0043122
87.48,0.018458,0.058989,-0.040531
87.5,-0.033696,0.052846,-0.086542
87.52,-0.089564,0.042046,-0.13161
87.54,-0.14702,0.027221,-0.17424
87.56,-0.20422,0.0093326,-0.21356
87.58,-0.25954,-0.010417,-0.24912
87.6,-0.31144,-0.030692,-0.28075
87.62,-0.35837,-0.05012,-0.30825
87.64,-0.39858,-0.067381,-0.3312
87.66,-0.43011,-0.081285,-0.34883
87.68,-0.45088,-0.090839,-0.36004
87.7,-0.45882,-0.095316,-0.36351
87.72,-0.4522,-0.0943,-0.3579
87.74,-0.42989,-0.087732,-0.34215
87.76,-0.39167,-0.075927,-0.31574
87.78,-0.33842,-0.059568,-0.27885
87.8,-0.27215,-0.039662,-0.23249
87.82,-0.19589,-0.017476,-0.17841
87.84,-0.11339,0.0055728,-0.11896
87.86,-0.028721,0.028031,-0.056752
87.88,0.054175,0.048532,0.0056431
87.9,0.13192,0.065905,0.066019
87.92,0.20205,0.079263,0.12279
87.94,0.26317,0.08805,0.17512
87.96,0.31495,0.092058,0.2229
87.98,0.35801,0.091412,0.26659
88,0.39351,0.086525,0.30698
88.02,0.42284,0.078045,0.34479
88.04,0.44718,0.066788,0.38039
88.06,0.46718,0.053682,0.41349
88.08,0.48275,0.039704,0.44305
88.1,0.49305,0.025827,0.46723
88.12,0.49659,0.012969,0.48363
88.14,0.49153,0.0019322,0.4896
88.16,0.47607,-0.0066419,0.48271
88.18,0.44883,-0.012328,0.46115
88.2,0.40928,-0.014955,0.42423
88.22,0.35795,-0.014628,0.37258
88.24,0.29658,-0.011732,0.30831
88.26,0.22798,-0.0068987,0.23488
88.28,0.15579,-0.00096191,0.15676
88.3,0.084103,0.0051243,0.078979
88.32,0.016936,0.010372,0.0065646
88.34,-0.042204,0.01385,-0.056054
88.36,-0.090731,0.014776,-0.10551
88.38,-0.12723,0.01258,-0.13981
88.4,-0.1515,0.006963,-0.15846
88.42,-0.16449,-0.0020795,-0.16241
88.44,-0.16796,-0.014246,-0.15372
88.46,-0.16419,-0.028944,-0.13525
88.48,-0.15554,-0.045323,-0.11022
88.5,-0.14414,-0.06232,-0.081822
88.52,-0.13168,-0.078732,-0.052946
88.54,-0.1193,-0.093292,-0.026011
88.56,-0.1077,-0.10477,-0.0029315
88.58,-0.097259,-0.11207,0.014815
88.6,-0.088279,-0.11436,0.026078
88.62,-0.081197,-0.11111,0.029916
88.64,-0.076706,-0.10224,0.025536
88.66,-0.075787,-0.088092,0.012306
88.68,-0.079589,-0.069446,-0.010142
88.7,-0.089216,-0.047469,-0.041747
88.72,-0.10543,-0.023608,-0.081824
88.74,-0.12836,0.00053464,-0.1289
88.76,-0.15724,0.023353,-0.1806
88.78,-0.19031,0.043378,-0.23369
88.8,-0.22484,0.05941,-0.28425
88.82,-0.2573,0.070608,-0.32791
88.84,-0.28378,0.076547,-0.36033
88.86,-0.30041,0.077225,-0.37763
88.88,-0.30387,0.073042,-0.37691
88.9,-0.29191,0.064736,-0.35665
88.92,-0.26367,0.053307,-0.31698
88.94,-0.21993,0.039924,-0.25986
88.96,-0.16309,0.025832,-0.18893
88.98,-0.096967,0.012256,-0.10922
89,-0.026374,0.00031456,-0.026688
89.02,0.043399,-0.0090569,0.052456
89.04,0.1072,-0.015175,0.12237
89.06,0.16059,-0.017654,0.17825
89.08,0.20033,-0.016439,0.21677
89.1,0.22465,-0.011805,0.23645
89.12,0.23334,-0.0043374,0.23768
89.14,0.22766,0.0051185,0.22254
89.16,0.20994,0.015531,0.1944
89.18,0.18322,0.025772,0.15744
89.2,0.15074,0.034712,0.11603
89.22,0.11552,0.041316,0.074207
89.24,0.080054,0.044728,0.035326
89.26,0.046122,0.044342,0.0017804
89.28,0.014827,0.039843,-0.025016
89.3,-0.013275,0.031244,-0.044519
89.32,-0.037949,0.018886,-0.056835
89.34,-0.059032,0.0034299,-0.062462
89.36,-0.076244,-0.014177,-0.062066
89.38,-0.089081,-0.032751,-0.05633
89.4,-0.096837,-0.050942,-0.045895
89.42,-0.098722,-0.067333,-0.031388
89.44,-0.094052,-0.080549,-0.013504
89.46,-0.082464,-0.08938,0.0069159
89.48,-0.064077,-0.092907,0.02883
89.5,-0.039586,-0.090607,0.051022
89.52,-0.010241,-0.082427,0.072186
89.54,0.022268,-0.06881,0.091077
89.56,0.056008,-0.050662,0.10667
89.58,0.089028,-0.02927,0.1183
89.6,0.11956,-0.0061666,0.12573
89.62,0.14619,0.017029,0.12916
89.64,0.16788,0.038779,0.1291
89.66,0.18402,0.057767,0.12626
89.68,0.1943,0.073009,0.12129
89.7,0.19858,0.08391,0.11467
89.72,0.19684,0.09026,0.10658
89.74,0.18906,0.092197,0.096867
89.76,0.17524,0.090134,0.085111
89.78,0.15546,0.084672,0.070788
89.8,0.12999,0.076518,0.053468
89.82,0.099445,0.066422,0.033024
89.84,0.064929,0.05512,0.0098094
89.86,0.028076,0.04331,-0.015234
89.88,-0.008945,0.031629,-0.040574
89.9,-0.043557,0.020636,-0.064193
89.92,-0.072999,0.010793,-0.083792
89.94,-0.094632,0.0024473,-0.09708
89.96,-0.10628,-0.0041894,-0.10209
89.98,-0.10658,-0.0090561,-0.097521
90,-0.095192,-0.012243,-0.082949
90.02,-0.073007,-0.013978,-0.059029
90.04,-0.042076,-0.014593,-0.027482
90.06,-0.0054477,-0.014485,0.0090378
90.08,0.033175,-0.014065,0.04724
90.1,0.069886,-0.013711,0.083598
90.12,0.10108,-0.01374,0.11482
90.14,0.12391,-0.014381,0.13829
90.16,0.13668,-0.015776,0.15245
90.18,0.139,-0.017974,0.15697
90.2,0.13182,-0.020941,0.15276
90.22,0.11722,-0.024561,0.14178
90.24,0.097994,-0.028633,0.12663
90.26,0.077214,-0.03287,0.11008
90.28,0.057699,-0.036904,0.094603
90.3,0.041597,-0.040305,0.081902
90.32,0.030103,-0.042615,0.072718
90.34,0.023367,-0.043407,0.066774
90.36,0.02061,-0.042352,0.062963
90.38,0.020406,-0.039289,0.059695
90.4,0.021067,-0.034271,0.055338
90.42,0.021052,-0.027584,0.048637
90.44,0.019316,-0.01972,0.039037
90.46,0.015514,-0.011309,0.026823
90.48,0.010044,-0.0030154,0.01306
90.5,0.0039208,0.0045725,-0.00065175
90.52,-0.0014967,0.011041,-0.012537
90.54,-0.0048381,0.016211,-0.02105
90.56,-0.0050564,0.020151,-0.025207
90.58,-0.0016856,0.023122,-0.024807
90.6,0.0050275,0.025493,-0.020466
90.62,0.014139,0.027625,-0.013486
90.64,0.024163,0.029763,-0.0055997
90.66,0.033317,0.031964,0.0013539
90.68,0.03982,0.034079,0.0057418
90.7,0.042159,0.035789,0.0063701
90.72,0.039291,0.036692,0.0025991
90.74,0.030742,0.036409,-0.0056677
90.76,0.016596,0.034697,-0.018101
90.78,-0.0026091,0.031513,-0.034122
90.8,-0.026042,0.027046,-0.053087
90.82,-0.052754,0.021677,-0.074432
90.84,-0.081835,0.015901,-0.097736
90.86,-0.1125,0.010214,-0.12272
90.88,-0.14414,0.0050096,-0.14915
90.9,-0.17625,0.00050173,-0.17675
90.92,-0.20838,-0.00331,-0.20507
90.94,-0.24002,-0.0066162,-0.2334
90.96,-0.27049,-0.009729,-0.26076
90.98,-0.29892,-0.012986,-0.28593
91,-0.32423,-0.016652,-0.30757
91.02,-0.34517,-0.020836,-0.32434
91.04,-0.36047,-0.025455,-0.33502
91.06,-0.36895,-0.03024,-0.33871
91.08,-0.36966,-0.03478,-0.33488
91.1,-0.36206,-0.038605,-0.32346
91.12,-0.34611,-0.041266,-0.30484
91.14,-0.32228,-0.04242,-0.27986
91.16,-0.29156,-0.041878,-0.24969
91.18,-0.25539,-0.039629,-0.21576
91.2,-0.21546,-0.035826,-0.17963
91.22,-0.17357,-0.03075,-0.14282
91.24,-0.13146,-0.024759,-0.10671
91.26,-0.090629,-0.018231,-0.072397
91.28,-0.052231,-0.011521,-0.04071
91.3,-0.017064,-0.0049258,-0.012138
91.32,0.014417,0.0013307,0.013086
91.34,0.041993,0.0070983,0.034895
91.36,0.065554,0.012291,0.053263
91.38,0.084968,0.016871,0.068097
91.4,0.099987,0.020829,0.079157
91.42,0.11023,0.024174,0.086052
91.44,0.11522,0.026912,0.088312
91.46,0.11458,0.029048,0.085533
91.48,0.10815,0.030578,0.07757
91.5,0.096227,0.031493,0.064734
91.52,0.079722,0.031785,0.047936
91.54,0.060201,0.031457,0.028744
91.56,0.039832,0.030528,0.0093038
91.58,0.021183,0.029041,-0.0078576
91.6,0.0069175,0.027062,-0.020144
91.62,-0.00057869,0.024675,-0.025253
91.64,0.00043996,0.021969,-0.021529
91.66,0.010788,0.019023,-0.0082346
91.68,0.030193,0.015884,0.014309
91.7,0.057308,0.012564,0.044744
91.72,0.089891,0.0090258,0.080866
91.74,0.12513,0.0052034,0.11992
91.76,0.16001,0.0010183,0.15899
91.78,0.19175,-0.0035872,0.19534
91.8,0.21811,-0.0086147,0.22672
91.82,0.23757,-0.013982,0.25155
91.84,0.24944,-0.019506,0.26894
91.86,0.25371,-0.024908,0.27862
91.88,0.25094,-0.029839,0.28078
91.9,0.24195,-0.033923,0.27587
91.92,0.22764,-0.036812,0.26446
91.94,0.20887,-0.038243,0.24711
91.96,0.18631,-0.038082,0.22439
91.98,0.16059,-0.036353,0.19695
92,0.13235,-0.033238,0.16559
92.02,0.10239,-0.029054,0.13144
92.04,0.071808,-0.024207,0.096016
92.06,0.042034,-0.019134,0.061168
92.08,0.014775,-0.014239,0.029014
92.1,-0.0081301,-0.0098427,0.0017126
92.12,-0.024953,-0.0061447,-0.018808
92.14,-0.034338,-0.0032074,-0.03113
92.16,-0.03555,-0.00096452,-0.034586
92.18,-0.028652,0.00075096,-0.029403
92.2,-0.014556,0.0021656,-0.016722
92.22,0.0050432,0.0035182,0.001525
92.24,0.027875,0.0050149,0.02286
92.26,0.05138,0.0067953,0.044584
92.28,0.073045,0.0089126,0.064133
92.3,0.090724,0.011332,0.079392
92.32,0.10288,0.013948,0.088931
92.34,0.10872,0.016606,0.092113
92.36,0.10821,0.019144,0.089063
92.38,0.10194,0.021419,0.080521
92.4,0.090938,0.023335,0.067603
92.42,0.076396,0.024856,0.051539
92.44,0.059426,0.026,0.033426
92.46,0.040877,0.026821,0.014056
92.48,0.02124,0.027383,-0.0061427
92.5,0.00066732,0.027724,-0.027056
92.52,-0.020902,0.027831,-0.048734
92.54,-0.043549,0.027626,-0.071175
92.56,-0.067153,0.026964,-0.094117
92.58,-0.091206,0.025657,-0.11686
92.6,-0.11471,0.023507,-0.13821
92.62,-0.13617,0.020348,-0.15651
92.64,-0.15375,0.016093,-0.16984
92.66,-0.16551,0.010761,-0.17627
92.68,-0.16969,0.0044957,-0.17418
92.7,-0.16504,-0.0024415,-0.1626
92.72,-0.15109,-0.0096989,-0.14139
92.74,-0.12827,-0.016875,-0.1114
92.76,-0.097964,-0.023565,-0.074399
92.78,-0.062312,-0.02941,-0.032902
92.8,-0.02399,-0.034132,0.010141
92.82,0.014152,-0.037553,0.051705
92.84,0.049445,-0.039604,0.089049
92.86,0.079708,-0.040311,0.12002
92.88,0.10345,-0.039777,0.14323
92.9,0.11997,-0.03816,0.15813
92.92,0.12925,-0.035649,0.1649
92.94,0.13185,-0.03245,0.1643
92.96,0.12863,-0.02877,0.1574
92.98,0.12055,-0.024814,0.14536
93,0.10846,-0.02078,0.12924
93.02,0.092992,-0.016849,0.10984
93.04,0.074559,-0.01318,0.087739
93.06,0.053409,-0.009899,0.063308
93.08,0.029778,-0.0070816,0.036859
93.1,0.0040363,-0.0047458,0.0087821
93.12,-0.023178,-0.0028443,-0.020334
93.14,-0.050896,-0.0012662,-0.04963
93.16,-0.077828,0.00015211,-0.077981
93.18,-0.10247,0.0016079,-0.10408
93.2,-0.12326,0.0033059,-0.12656
93.22,-0.13878,0.0054305,-0.14422
93.24,-0.14798,0.0081187,-0.1561
93.26,-0.15026,0.011439,-0.1617
93.28,-0.14561,0.015376,-0.16099
93.3,-0.13459,0.019831,-0.15442
93.32,-0.11821,0.024625,-0.14283
93.34,-0.097785,0.029514,-0.1273
93.36,-0.074767,0.034214,-0.10898
93.38,-0.05053,0.038422,-0.088952
93.4,-0.026238,0.041847,-0.068085
93.42,-0.0027479,0.044235,-0.046983
93.44,0.0194,0.045388,-0.025988
93.46,0.039936,0.04518,-0.0052445
93.48,0.058756,0.043565,0.015191
93.5,0.075809,0.040574,0.035235
93.52,0.09099,0.036309,0.05468
93.54,0.10408,0.030935,0.073143
93.56,0.11474,0.024658,0.090081
93.58,0.12258,0.017716,0.10486
93.6,0.12725,0.010364,0.11689
93.62,0.1286,0.0028652,0.12574
93.64,0.12676,-0.004519,0.13128
93.66,0.12221,-0.011532,0.13374
93.68,0.11579,-0.017931,0.13372
93.7,0.10858,-0.023495,0.13207
93.72,0.10173,-0.028035,0.12977
93.74,0.09629,-0.031412,0.1277
93.76,0.092937,-0.033548,0.12648
93.78,0.091848,-0.034438,0.12629
93.8,0.0926,-0.034159,0.12676
93.82,0.094197,-0.032859,0.12706
93.84,0.095201,-0.030751,0.12595
93.86,0.093952,-0.028084,0.12204
93.88,0.088831,-0.025118,0.11395
93.9,0.078521,-0.022093,0.10061
93.92,0.062218,-0.019205,0.081424
93.94,0.039746,-0.016586,0.056333
93.96,0.011569,-0.014297,0.025866
93.98,-0.021302,-0.012332,-0.0089706
94,-0.057475,-0.01063,-0.046845
94.02,-0.095375,-0.0090926,-0.086282
94.04,-0.13344,-0.0075986,-0.12584
94.06,-0.17028,-0.0060224,-0.16426
94.08,-0.20474,-0.0042448,-0.20049
94.1,-0.23592,-0.0021608,-0.23376
94.12,-0.26314,0.0003139,-0.26345
94.14,-0.28585,0.0032378,-0.28909
94.16,-0.30357,0.0066366,-0.31021
94.18,-0.31584,0.010494,-0.32633
94.2,-0.3222,0.014745,-0.33695
94.22,-0.32229,0.019264,-0.34155
94.24,-0.31586,0.023871,-0.33973
94.26,-0.30291,0.028334,-0.33124
94.28,-0.28374,0.032383,-0.31612
94.3,-0.25902,0.035744,-0.29476
94.32,-0.22971,0.038161,-0.26787
94.34,-0.19707,0.03943,-0.2365
94.36,-0.16247,0.039426,-0.2019
94.38,-0.12732,0.038118,-0.16544
94.4,-0.092874,0.03557,-0.12844
94.42,-0.060143,0.031938,-0.092081
94.44,-0.029829,0.027443,-0.057272
94.46,-0.0023032,0.022347,-0.02465
94.48,0.022357,0.016923,0.0054336
94.5,0.044279,0.011429,0.032849
94.52,0.063689,0.0060887,0.0576
94.54,0.080798,0.0010757,0.079722
94.56,0.095705,-0.003487,0.099192
94.58,0.10834,-0.0075272,0.11587
94.6,0.11848,-0.011017,0.1295
94.62,0.12575,-0.013963,0.13971
94.64,0.12977,-0.016402,0.14617
94.66,0.13023,-0.018387,0.14862
94.68,0.12706,-0.019981,0.14704
94.7,0.1205,-0.021253,0.14175
94.72,0.11115,-0.022265,0.13341
94.74,0.099991,-0.02307,0.12306
94.76,0.088263,-0.023705,0.11197
94.78,0.077321,-0.024187,0.10151
94.8,0.068444,-0.024517,0.092961
94.82,0.062627,-0.024681,0.087308
94.84,0.060411,-0.024658,0.085069
94.86,0.061774,-0.024429,0.086203
94.88,0.066115,-0.023982,0.090097
94.9,0.072337,-0.023322,0.095659
94.92,0.079013,-0.022472,0.10148
94.94,0.084613,-0.021466,0.10608
94.96,0.08774,-0.020348,0.10809
94.98,0.087335,-0.019159,0.10649
95,0.082807,-0.017927,0.10073
95.02,0.074077,-0.016658,0.090735
95.04,0.061515,-0.01533,0.076845
95.06,0.04581,-0.013895,0.059705
95.08,0.0278,-0.012284,0.040084
95.1,0.0083008,-0.010421,0.018722
95.12,-0.012009,-0.0082394,-0.0037694
95.14,-0.03263,-0.0057003,-0.026929
95.16,-0.053202,-0.0028092,-0.050393
95.18,-0.073398,0.00036969,-0.073767
95.2,-0.092775,0.0037084,-0.096484
95.22,-0.11066,0.0070205,-0.11768
95.24,-0.12605,0.010075,-0.13613
95.26,-0.13768,0.01262,-0.1503
95.28,-0.14411,0.014415,-0.15852
95.3,-0.14393,0.015268,-0.1592
95.32,-0.13607,0.015064,-0.15113
95.34,-0.11998,0.013795,-0.13378
95.36,-0.095922,0.011574,-0.1075
95.38,-0.064966,0.0086305,-0.073597
95.4,-0.029001,0.005291,-0.034292
95.42,0.0094795,0.0019463,0.0075332
95.44,0.047665,-0.0009975,0.048662
95.46,0.082788,-0.0031701,0.085958
95.48,0.11247,-0.0042867,0.11676
95.5,0.13502,-0.0041873,0.13921
95.52,0.14956,-0.0028594,0.15242
95.54,0.15609,-0.00044159,0.15653
95.56,0.15536,0.0027944,0.15256
95.58,0.14861,0.0064784,0.14213
95.6,0.13736,0.01019,0.12717
95.62,0.12309,0.013511,0.10958
95.64,0.10701,0.016077,0.090929
95.66,0.089987,0.017618,0.07237
95.68,0.072529,0.017985,0.054544
95.7,0.054857,0.017164,0.037693
95.72,0.037086,0.015261,0.021826
95.74,0.019405,0.012484,0.0069202
95.76,0.0022205,0.0091087,-0.0068882
95.78,-0.013753,0.0054329,-0.019186
95.8,-0.02751,0.001742,-0.029252
95.82,-0.037853,-0.0017271,-0.036126
95.84,-0.043563,-0.0048079,-0.038755
95.86,-0.043603,-0.0074139,-0.036189
95.88,-0.037308,-0.0095334,-0.027775
95.9,-0.024533,-0.011213,-0.01332
95.92,-0.0057094,-0.01253,0.006821
95.94,0.018167,-0.013571,0.031738
95.96,0.045638,-0.014399,0.060037
95.98,0.07493,-0.015043,0.089973
96,0.10413,-0.015491,0.11962
96.02,0.13136,-0.015697,0.14706
96.04,0.15491,-0.015601,0.17051
96.06,0.17331,-0.015146,0.18845
96.08,0.18544,-0.014306,0.19974
96.1,0.1905,-0.013102,0.2036
96.12,0.18808,-0.011603,0.19968
96.14,0.17808,-0.0099252,0.18801
96.16,0.16082,-0.008209,0.16903
96.18,0.13698,-0.0065969,0.14357
96.2,0.10759,-0.0052038,0.1128
96.22,0.074091,-0.0040951,0.078186
96.24,0.038181,-0.0032729,0.041454
96.26,0.0017791,-0.0026755,0.0044547
96.28,-0.03314,-0.0021895,-0.03095
96.3,-0.064703,-0.0016706,-0.063032
96.32,-0.091313,-0.00097056,-0.090342
96.34,-0.11179,3.7774e-05,-0.11183
96.36,-0.12549,0.0014411,-0.12693
96.38,-0.1323,0.0032752,-0.13557
96.4,-0.13264,0.0055241,-0.13817
96.42,-0.12737,0.0081274,-0.13549
96.44,-0.11757,0.010994,-0.12856
96.46,-0.10445,0.014013,-0.11846
96.48,-0.089162,0.017072,-0.10623
96.5,-0.072676,0.020061,-0.092737
96.52,-0.055731,0.022877,-0.078608
96.54,-0.038833,0.025433,-0.064265
96.56,-0.022319,0.02765,-0.04997
96.58,-0.0064579,0.029468,-0.035926
96.6,0.0084445,0.030841,-0.022397
96.62,0.021946,0.031742,-0.0097954
96.64,0.033422,0.032165,0.0012576
96.66,0.042075,0.032124,0.0099518
96.68,0.047016,0.031646,0.015369
96.7,0.047397,0.030766,0.016632
96.72,0.04259,0.029506,0.013083
96.74,0.032353,0.027874,0.0044796
96.76,0.01698,0.025845,-0.0088646
96.78,-0.0026318,0.023366,-0.025998
96.8,-0.024998,0.020358,-0.045357
96.82,-0.048168,0.016734,-0.064902
96.84,-0.06993,0.012417,-0.082347
96.86,-0.08809,0.0073693,-0.095459
96.88,-0.10076,0.001612,-0.10237
96.9,-0.10661,-0.0047559,-0.10186
96.92,-0.1051,-0.011553,-0.093549
96.94,-0.096499,-0.018519,-0.07798
96.96,-0.081882,-0.025337,-0.056546
96.98,-0.062969,-0.031655,-0.031314
97,-0.04187,-0.037122,-0.0047476
97.02,-0.020811,-0.041425,0.020614
97.04,-0.0018522,-0.044312,0.04246
97.06,0.013326,-0.045622,0.058948
97.08,0.023562,-0.045295,0.068857
97.1,0.028247,-0.043379,0.071625
97.12,0.027281,-0.04002,0.067301
97.14,0.020971,-0.035449,0.056421
97.16,0.0099049,-0.02996,0.039865
97.18,-0.0051554,-0.023881,0.018725
97.2,-0.023341,-0.017547,-0.005794
97.22,-0.043699,-0.011275,-0.032423
97.24,-0.065175,-0.0053382,-0.059837
97.26,-0.086592,5.0324e-05,-0.086642
97.28,-0.10664,0.0047453,-0.11138
97.3,-0.1239,0.0086703,-0.13257
97.32,-0.13697,0.01181,-0.14878
97.34,-0.14457,0.014197,-0.15877
97.36,-0.14574,0.015894,-0.16163
97.38,-0.13998,0.016978,-0.15696
97.4,-0.12741,0.017527,-0.14494
97.42,-0.10875,0.017614,-0.12636
97.44,-0.085284,0.017307,-0.10259
97.46,-0.058697,0.016671,-0.075368
97.48,-0.030846,0.015784,-0.046629
97.5,-0.0035082,0.01474,-0.018248
97.52,0.021842,0.013658,0.0081832
97.54,0.044196,0.012678,0.031518
97.56,0.063073,0.011949,0.051124
97.58,0.078477,0.011614,0.066864
97.6,0.09077,0.011782,0.078988
97.62,0.10048,0.012507,0.087976
97.64,0.10812,0.013763,0.094361
97.66,0.11403,0.015438,0.098587
97.68,0.11824,0.017329,0.10091
97.7,0.12056,0.019159,0.1014
97.72,0.12056,0.020609,0.099952
97.74,0.11777,0.021345,0.096422
97.76,0.1118,0.021067,0.090737
97.78,0.10255,0.019544,0.083001
97.8,0.090215,0.016644,0.07357
97.82,0.075415,0.012353,0.063062
97.84,0.059082,0.0067807,0.052301
97.86,0.04237,0.00015028,0.04222
97.88,0.026491,-0.0072215,0.033713
97.9,0.012538,-0.014953,0.027492
97.92,0.0013346,-0.02263,0.023965
97.94,-0.0066826,-0.029836,0.023154
97.96,-0.011508,-0.03618,0.024672
97.98,-0.013548,-0.041315,0.027767
98,-0.013546,-0.044961,0.031415
98.02,-0.012451,-0.046909,0.034458
98.04,-0.011277,-0.047031,0.035754
98.06,-0.010964,-0.045292,0.034327
98.08,-0.012255,-0.041744,0.02949
98.1,-0.01562,-0.036542,0.020922
98.12,-0.021225,-0.029931,0.0087059
98.14,-0.028941,-0.022247,-0.0066941
98.16,-0.038386,-0.013898,-0.024488
98.18,-0.048986,-0.0053405,-0.043646
98.2,-0.060046,0.0029566,-0.063003
98.22,-0.070805,0.010547,-0.081352
98.24,-0.080486,0.017051,-0.097537
98.26,-0.088334,0.022186,-0.11052
98.28,-0.093637,0.025795,-0.11943
98.3,-0.095757,0.027852,-0.12361
98.32,-0.094168,0.028458,-0.12263
98.34,-0.088503,0.02781,-0.11631
98.36,-0.078613,0.026174,-0.10479
98.38,-0.06463,0.023836,-0.088466
98.4,-0.04701,0.021072,-0.068081
98.42,-0.026552,0.018111,-0.044663
98.44,-0.0043725,0.015128,-0.019501
98.46,0.018177,0.012238,0.0059389
98.48,0.039633,0.0095107,0.030122
98.5,0.058575,0.0069881,0.051587
98.52,0.073795,0.0047084,0.069086
98.54,0.084438,0.0027186,0.081719
98.56,0.090102,0.0010811,0.089021
98.58,0.090864,-0.00013307,0.090997
98.6,0.087234,-0.00086002,0.088094
98.62,0.080047,-0.001064,0.081111
98.64,0.070304,-0.00075728,0.071061
98.66,0.059012,-1.2809e-05,0.059025
98.68,0.047031,0.0010351,0.045996
98.7,0.034983,0.0022031,0.03278
98.72,0.023213,0.0032831,0.01993
98.74,0.01183,0.0040728,0.0077572
98.76,0.00078664,0.0044062,-0.0036196
98.78,-0.010005,0.0041782,-0.014183
98.8,-0.020566,0.0033567,-0.023922
98.82,-0.030767,0.0019805,-0.032748
98.84,-0.040303,0.00014439,-0.040448
98.86,-0.048713,-0.0020252,-0.046688
98.88,-0.055449,-0.0043975,-0.051051
98.9,-0.059971,-0.0068603,-0.053111
98.92,-0.061851,-0.0093346,-0.052517
98.94,-0.060848,-0.011776,-0.049072
98.96,-0.056952,-0.014164,-0.042788
98.98,-0.050383,-0.016484,-0.033899
99,-0.041557,-0.018704,-0.022853
99.02,-0.031023,-0.020758,-0.010265
99.04,-0.019403,-0.022538,0.003135
99.06,-0.0073307,-0.023893,0.016562
99.08,0.0045709,-0.024656,0.029227
99.1,0.015705,-0.024664,0.040369
99.12,0.025492,-0.023793,0.049285
99.14,0.03336,-0.021988,0.055348
99.16,0.03875,-0.019283,0.058034
99.18,0.04115,-0.015804,0.056954
99.2,0.040148,-0.011757,0.051906
99.22,0.035518,-0.0074066,0.042924
99.24,0.0273,-0.0030347,0.030335
99.26,0.015878,0.0010955,0.014783
99.28,0.0020007,0.0047723,-0.0027716
99.3,-0.01324,0.0078579,-0.021097
99.32,-0.028498,0.010294,-0.038792
99.34,-0.042323,0.012091,-0.054414
99.36,-0.053332,0.013309,-0.066641
99.38,-0.060395,0.014027,-0.074422
99.4,-0.062792,0.014318,-0.07711
99.42,-0.060305,0.01423,-0.074534
99.44,-0.053239,0.013777,-0.067016
99.46,-0.042363,0.012948,-0.055311
99.48,-0.028778,0.011724,-0.040502
99.5,-0.013744,0.010099,-0.023844
99.52,0.0014965,0.0081038,-0.0066073
99.54,0.015883,0.0058169,0.010066
99.56,0.028636,0.0033693,0.025267
99.58,0.039306,0.0009307,0.038375
99.6,0.047741,-0.0013139,0.049055
99.62,0.054017,-0.0031934,0.057211
99.64,0.058339,-0.00458,0.062919
99.66,0.060941,-0.0054103,0.066351
99.68,0.062018,-0.0056938,0.067711
99.7,0.061702,-0.0055074,0.067209
99.72,0.06008,-0.0049757,0.065056
99.74,0.057249,-0.004244,0.061493
99.76,0.053383,-0.0034485,0.056832
99.78,0.048794,-0.0026925,0.051486
99.8,0.043953,-0.0020325,0.045986
99.82,0.039474,-0.0014768,0.040951
99.84,0.036042,-0.0009976,0.03704
99.86,0.034304,-0.00054995,0.034854
99.88,0.034752,-9.4476e-05,0.034846
99.9,0.037607,0.00038412,0.037223
99.92,0.042747,0.00086683,0.041881
99.94,0.049687,0.0013012,0.048386
99.96,0.057619,0.0016131,0.056006
99.98,0.06551,0.0017254,0.063785
100,0.072237,0.0015794,0.070657
100.02,0.07673,0.0011535,0.075577
100.04,0.078114,0.0004736,0.07764
100.06,0.075798,-0.00038652,0.076185
100.08,0.069531,-0.0013149,0.070846
100.1,0.059398,-0.0021793,0.061578
100.12,0.04578,-0.0028481,0.048628
100.14,0.029282,-0.0032111,0.032493
100.16,0.010664,-0.0031944,0.013858
100.18,-0.0092349,-0.0027676,-0.0064673
100.2,-0.029536,-0.0019431,-0.027593
100.22,-0.049353,-0.0007676,-0.048585
100.24,-0.067802,0.00069,-0.068492
100.26,-0.084011,0.0023517,-0.086363
100.28,-0.097136,0.0041412,-0.10128
100.3,-0.1064,0.00599,-0.11239
100.32,-0.11114,0.0078385,-0.11898
100.34,-0.11091,0.0096335,-0.12055
100.36,-0.10553,0.011323,-0.11685
100.38,-0.095146,0.012851,-0.108
100.4,-0.080312,0.014158,-0.094471
100.42,-0.061928,0.015184,-0.077113
100.44,-0.041198,0.015874,-0.057072
100.46,-0.019516,0.016189,-0.035705
100.48,0.0016784,0.016118,-0.01444
100.5,0.021052,0.015687,0.0053653
100.52,0.037521,0.014959,0.022562
100.54,0.050344,0.01403,0.036314
100.56,0.059174,0.013019,0.046155
100.58,0.064036,0.012043,0.051993
100.6,0.065264,0.011201,0.054063
100.62,0.063391,0.010547,0.052844
100.64,0.059032,0.010076,0.048957
100.66,0.052783,0.0097192,0.043064
100.68,0.045144,0.0093492,0.035795
100.7,0.0365,0.0087987,0.027702
100.72,0.027137,0.0078892,0.019248
100.74,0.017297,0.0064645,0.010832
100.76,0.0072449,0.0044228,0.0028221
100.78,-0.00267,0.0017419,-0.004412
100.8,-0.011985,-0.0015081,-0.010477
100.82,-0.020133,-0.0051673,-0.014966
100.84,-0.026501,-0.0090033,-0.017497
100.86,-0.03051,-0.01274,-0.01777
100.88,-0.031727,-0.016094,-0.015633
100.9,-0.029948,-0.018807,-0.011142
100.92,-0.025271,-0.020679,-0.0045928
100.94,-0.018106,-0.021583,0.0034773
100.96,-0.009141,-0.021476,0.012335
100.98,0.00073378,-0.020387,0.02112
101,0.010537,-0.01841,0.028947
101.02,0.019313,-0.015684,0.034997
101.04,0.02623,-0.012375,0.038605
101.06,0.030655,-0.008667,0.039322
101.08,0.032187,-0.0047491,0.036936
101.1,0.030655,-0.00081339,0.031468
101.12,0.02609,0.0029495,0.023141
101.14,0.018692,0.0063559,0.012336
101.16,0.0087877,0.0092382,-0.00045041
101.18,-0.0031823,0.011459,-0.014642
101.2,-0.016674,0.01293,-0.029604
101.22,-0.031037,0.013622,-0.044659
101.24,-0.045515,0.013582,-0.059098
101.26,-0.059267,0.012931,-0.072197
101.28,-0.071407,0.011847,-0.083254
101.3,-0.081089,0.010548,-0.091637
101.32,-0.087595,0.0092508,-0.096846
101.34,-0.090443,0.0081387,-0.098581
101.36,-0.089471,0.0073257,-0.096797
101.38,-0.084888,0.0068366,-0.091725
101.4,-0.077263,0.0066023,-0.083865
101.42,-0.06746,0.0064734,-0.073933
101.44,-0.056518,0.0062517,-0.06277
101.46,-0.045503,0.0057307,-0.051233
101.48,-0.035346,0.0047408,-0.040086
101.5,-0.026721,0.003187,-0.029908
101.52,-0.01997,0.0010733,-0.021044
101.54,-0.015091,-0.0014913,-0.013599
101.56,-0.011797,-0.004307,-0.0074905
101.58,-0.0096344,-0.0071137,-0.0025207
101.6,-0.0081089,-0.0096329,0.0015239
101.62,-0.0068235,-0.011613,0.0047891
101.64,-0.0055698,-0.012867,0.0072974
101.66,-0.0043676,-0.013306,0.0089387
101.68,-0.0034406,-0.012948,0.009507
101.7,-0.0031363,-0.011913,0.0087768
101.72,-0.0038138,-0.010411,0.0065972
101.74,-0.0057242,-0.0087055,0.0029813
101.76,-0.0089161,-0.0070819,-0.0018343
101.78,-0.013188,-0.0058103,-0.0073774
101.8,-0.018097,-0.0051137,-0.012983
101.82,-0.023028,-0.0051433,-0.017885
101.84,-0.0273,-0.0059625,-0.021338
101.86,-0.030289,-0.0075412,-0.022748
101.88,-0.031539,-0.009759,-0.02178
101.9,-0.030843,-0.012417,-0.018426
101.92,-0.028268,-0.015257,-0.013011
101.94,-0.024125,-0.017984,-0.0061408
101.96,-0.018902,-0.020298,0.0013955
101.98,-0.013168,-0.021921,0.0087526
102,-0.007471,-0.022628,0.015157
102.02,-0.0022601,-0.022272,0.020011
102.04,0.0021584,-0.020801,0.02296
102.06,0.0056276,-0.018271,0.023899
102.08,0.0081118,-0.014837,0.022949
102.1,0.009649,-0.01074,0.020389
102.12,0.010301,-0.0062773,0.016579
102.14,0.010123,-0.0017697,0.011893
102.16,0.0091538,0.0024801,0.0066737
102.18,0.0074438,0.0062227,0.0012211
102.2,0.0050981,0.0092902,-0.0041921
102.22,0.0023286,0.01161,-0.0092818
102.24,-0.00050705,0.013207,-0.013714
102.26,-0.002897,0.014182,-0.01708
102.28,-0.0042064,0.014691,-0.018898
102.3,-0.0037488,0.014904,-0.018653
102.32,-0.00088818,0.014976,-0.015864
102.34,0.0048488,0.015015,-0.010166
102.36,0.013674,0.015072,-0.0013987
102.38,0.02547,0.015137,0.010332
102.4,0.039777,0.015152,0.024625
102.42,0.055829,0.015034,0.040795
102.44,0.072638,0.014703,0.057935
102.46,0.089106,0.014103,0.075003
102.48,0.10415,0.013223,0.090929
102.5,0.11681,0.012093,0.10472
102.52,0.12633,0.010785,0.11555
102.54,0.13219,0.0093883,0.1228
102.56,0.13409,0.0079911,0.1261
102.58,0.13198,0.0066598,0.12532
102.6,0.12599,0.0054257,0.12057
102.62,0.1164,0.0042824,0.11212
102.64,0.10363,0.0031932,0.10044
102.66,0.088258,0.0021072,0.086151
102.68,0.070999,0.00097726,0.070021
102.7,0.052727,-0.00022452,0.052952
102.72,0.03445,-0.0014996,0.03595
102.74,0.017259,-0.0028262,0.020085
102.76,0.0022468,-0.004172,0.0064188
102.78,-0.009607,-0.0055133,-0.0040937
102.8,-0.017558,-0.0068531,-0.010705
102.82,-0.021212,-0.0082321,-0.012979
102.84,-0.020602,-0.0097275,-0.010874
102.86,-0.016217,-0.011437,-0.0047802
102.88,-0.0089616,-0.013448,0.0044867
102.9,-5.8287e-05,-0.015806,0.015747
102.92,0.0090969,-0.018472,0.027569
102.94,0.017102,-0.021308,0.038409
102.96,0.022708,-0.024064,0.046772
102.98,0.024957,-0.026403,0.05136
103,0.023258,-0.02794,0.051198
103.02,0.01742,-0.028297,0.045717
103.04,0.0076259,-0.027173,0.034799
103.06,-0.0056311,-0.024397,0.018766
103.08,-0.021632,-0.019972,-0.0016602
103.1,-0.03952,-0.014089,-0.025431
103.12,-0.058377,-0.0071102,-0.051266
103.14,-0.077278,0.00047153,-0.077749
103.16,-0.095333,0.0080976,-0.10343
103.18,-0.11171,0.015214,-0.12692
103.2,-0.12564,0.021339,-0.14698
103.22,-0.13646,0.026115,-0.16258
103.24,-0.14362,0.029337,-0.17296
103.26,-0.14673,0.030955,-0.17769
103.28,-0.14558,0.031059,-0.17664
103.3,-0.14017,0.029839,-0.17001
103.32,-0.13073,0.027546,-0.15827
103.34,-0.11769,0.02445,-0.14214
103.36,-0.10165,0.020815,-0.12247
103.38,-0.083357,0.01688,-0.10024
103.4,-0.063569,0.012859,-0.076427
103.42,-0.043052,0.0089437,-0.051995
103.44,-0.022504,0.0053192,-0.027824
103.46,-0.0025325,0.0021668,-0.0046993
103.48,0.016358,-0.00033635,0.016695
103.5,0.033749,-0.0020291,0.035778
103.52,0.049284,-0.0027876,0.052071
103.54,0.062648,-0.0025506,0.065198
103.56,0.073556,-0.0013427,0.074899
103.58,0.081764,0.00071071,0.081053
103.6,0.087094,0.0033834,0.08371
103.62,0.089474,0.0063647,0.08311
103.64,0.088988,0.0092906,0.079697
103.66,0.085897,0.011787,0.074109
103.68,0.080653,0.013517,0.067135
103.7,0.073867,0.01422,0.059646
103.72,0.066251,0.013746,0.052505
103.74,0.058529,0.012067,0.046463
103.76,0.051342,0.0092727,0.04207
103.78,0.045156,0.0055534,0.039603
103.8,0.040202,0.0011653,0.039036
103.82,0.036451,-0.0036041,0.040055
103.84,0.033642,-0.0084697,0.042112
103.86,0.031346,-0.013174,0.044521
103.88,0.029059,-0.017505,0.046564
103.9,0.026305,-0.021294,0.047599
103.92,0.022724,-0.024415,0.047139
103.94,0.018132,-0.026774,0.044906
103.96,0.012537,-0.028296,0.040833
103.98,0.0061164,-0.028921,0.035037
104,-0.00083624,-0.0286,0.027763
104.02,-0.0079802,-0.027304,0.019324
104.04,-0.01499,-0.025034,0.010043
104.06,-0.0216,-0.021833,0.00023307
104.08,-0.027612,-0.017797,-0.0098147
104.1,-0.032879,-0.013078,-0.019801
104.12,-0.037267,-0.0078842,-0.029383
104.14,-0.04061,-0.002466,-0.038144
104.16,-0.042681,0.0028994,-0.04558
104.18,-0.043188,0.0079313,-0.05112
104.2,-0.041813,0.012368,-0.054182
104.22,-0.038269,0.015991,-0.05426
104.24,-0.032385,0.018635,-0.051019
104.26,-0.024182,0.020205,-0.044387
104.28,-0.013933,0.020678,-0.034611
104.3,-0.0021693,0.020098,-0.022267
104.32,0.010347,0.018569,-0.0082224
104.34,0.022708,0.016249,0.0064587
104.36,0.03397,0.013333,0.020637
104.38,0.04327,0.010039,0.033231
104.4,0.049934,0.0066018,0.043332
104.42,0.053542,0.0032541,0.050288
104.44,0.053954,0.00021847,0.053735
104.46,0.051281,-0.0023044,0.053585
104.48,0.045829,-0.0041465,0.049975
104.5,0.038017,-0.0051815,0.043198
104.52,0.028305,-0.0053341,0.033639
104.54,0.017138,-0.0045862,0.021724
104.56,0.0049271,-0.0029823,0.0079095
104.58,-0.0079434,-0.00063064,-0.0073127
104.6,-0.021082,0.0022993,-0.023382
104.62,-0.034052,0.0055834,-0.039635
104.64,-0.046338,0.008955,-0.055293
104.66,-0.057347,0.012121,-0.069468
104.68,-0.066432,0.014785,-0.081217
104.7,-0.072952,0.016666,-0.089619
104.72,-0.076352,0.017536,-0.093887
104.74,-0.076243,0.017229,-0.093472
104.76,-0.072479,0.015675,-0.088154
104.78,-0.0652,0.012902,-0.078102
104.8,-0.054839,0.0090491,-0.063888
104.82,-0.042097,0.0043549,-0.046452
104.84,-0.02788,-0.00085671,-0.027023
104.86,-0.013217,-0.0062037,-0.0070138
104.88,0.00082655,-0.011279,0.012105
104.9,0.013243,-0.015687,0.028931
104.92,0.023154,-0.019083,0.042237
104.94,0.029871,-0.021203,0.051074
104.96,0.032943,-0.021886,0.054829
104.98,0.032175,-0.021096,0.053271
105,0.027647,-0.018914,0.046561
105.02,0.019709,-0.015536,0.035245
105.04,0.0089589,-0.011247,0.020206
105.06,-0.0037917,-0.0063996,0.002608
105.08,-0.017573,-0.0013756,-0.016198
105.1,-0.031334,0.0034427,-0.034776
105.12,-0.044024,0.0077041,-0.051728
105.14,-0.054694,0.011114,-0.065808
105.16,-0.062581,0.013454,-0.076035
105.18,-0.067177,0.014592,-0.081769
105.2,-0.068277,0.014485,-0.082762
105.22,-0.065979,0.01318,-0.07916
105.24,-0.06066,0.010802,-0.071462
105.26,-0.052908,0.007544,-0.060452
105.28,-0.043446,0.0036514,-0.047097
105.3,-0.033034,-0.00059523,-0.032439
105.32,-0.022395,-0.0048983,-0.017496
105.34,-0.012141,-0.0089626,-0.0031783
105.36,-0.0027445,-0.012514,0.0097695
105.38,0.0054773,-0.015319,0.020796
105.4,0.012349,-0.017199,0.029548
105.42,0.017809,-0.018047,0.035856
105.44,0.021884,-0.017832,0.039715
105.46,0.024658,-0.016601,0.041259
105.48,0.026266,-0.014475,0.040741
105.5,0.026884,-0.011635,0.038519
105.52,0.02674,-0.0083038,0.035044
105.54,0.026118,-0.004724,0.030842
105.56,0.025355,-0.0011366,0.026491
105.58,0.024825,0.0022387,0.022587
105.6,0.024911,0.005218,0.019693
105.62,0.025951,0.0076618,0.018289
105.64,0.028184,0.0094762,0.018708
105.66,0.031703,0.01061,0.021093
105.68,0.03641,0.011048,0.025362
105.7,0.042007,0.010804,0.031203
105.72,0.048012,0.0099166,0.038095
105.74,0.053805,0.0084446,0.04536
105.76,0.058701,0.0064675,0.052233
105.78,0.062031,0.0040873,0.057944
105.8,0.063227,0.0014284,0.061799
105.82,0.061889,-0.0013634,0.063252
105.84,0.057826,-0.0041267,0.061953
105.86,0.051075,-0.0066933,0.057769
105.88,0.041884,-0.0089016,0.050785
105.9,0.030674,-0.01061,0.041284
105.92,0.017994,-0.011708,0.029703
105.94,0.0044687,-0.012129,0.016598
105.96,-0.0092498,-0.011849,0.0025995
105.98,-0.022515,-0.01089,-0.011625
106,-0.034713,-0.0093121,-0.025401
106.02,-0.045282,-0.0072064,-0.038075
106.04,-0.05373,-0.0046891,-0.049041
106.06,-0.05966,-0.0018946,-0.057765
106.08,-0.062786,0.0010274,-0.063814
106.1,-0.06297,0.0039138,-0.066884
106.12,-0.060239,0.0065901,-0.066829
106.14,-0.054796,0.0088751,-0.063671
106.16,-0.047015,0.010591,-0.057606
106.18,-0.03741,0.011577,-0.048986
106.2,-0.026582,0.011709,-0.038292
106.22,-0.015161,0.010924,-0.026085
106.24,-0.0037361,0.0092329,-0.012969
106.26,0.0071945,0.0067368,0.00045768
106.28,0.017254,0.0036255,0.013628
106.3,0.02619,0.00016542,0.026024
106.32,0.033848,-0.0033266,0.037175
106.34,0.040131,-0.0065186,0.04665
106.36,0.044953,-0.0091038,0.054057
106.38,0.048203,-0.010839,0.059042
106.4,0.049738,-0.011577,0.061315
106.42,0.049404,-0.01128,0.060685
106.44,0.047086,-0.010025,0.057111
106.46,0.042766,-0.0079881,0.050754
106.48,0.03659,-0.0054171,0.042007
106.5,0.028906,-0.0025985,0.031504
106.52,0.020262,0.00017951,0.020083
106.54,0.011368,0.0026607,0.0087069
106.56,0.0030078,0.0046454,-0.0016376
106.58,-0.0040643,0.0060061,-0.01007
106.6,-0.0092421,0.0066922,-0.015934
106.62,-0.012159,0.0067253,-0.018885
106.64,-0.012745,0.0061881,-0.018934
106.66,-0.011228,0.0052093,-0.016437
106.68,-0.0080828,0.0039471,-0.01203
106.7,-0.0039488,0.0025724,-0.0065212
106.72,0.00048643,0.0012542,-0.00076781
106.74,0.0045929,0.00014635,0.0044465
106.76,0.0078831,-0.00062448,0.0085075
106.78,0.010059,-0.00096801,0.011027
106.8,0.01102,-0.00083798,0.011858
106.82,0.010829,-0.00023639,0.011065
106.84,0.0096622,0.00078622,0.008876
106.86,0.0077503,0.0021353,0.0056149
106.88,0.005329,0.0036824,0.0016466
106.9,0.0026107,0.0052791,-0.0026684
106.92,-0.0002221,0.0067755,-0.0069976
106.94,-0.003006,0.0080381,-0.011044
106.96,-0.0055783,0.0089671,-0.014545
106.98,-0.007763,0.0095075,-0.017271
107,-0.0093712,0.0096543,-0.019026
107.02,-0.010218,0.0094494,-0.019667
107.04,-0.010155,0.0089704,-0.019126
107.06,-0.009113,0.0083151,-0.017428
107.08,-0.0071314,0.007582,-0.014713
107.1,-0.0043823,0.0068529,-0.011235
107.12,-0.0011627,0.0061794,-0.0073421
107.14,0.0021353,0.0055762,-0.0034409
107.16,0.0050767,0.0050227,5.4033e-05
107.18,0.007246,0.004471,0.002775
107.2,0.0083081,0.0038597,0.0044484
107.22,0.0080559,0.0031298,0.0049261
107.24,0.006435,0.0022384,0.0041966
107.26,0.0035429,0.0011694,0.0023736
107.28,-0.00039319,-6.3139e-05,-0.00033005
107.3,-0.0050549,-0.0014163,-0.0036386
107.32,-0.010075,-0.0028263,-0.0072491
107.34,-0.015079,-0.0042183,-0.010861
107.36,-0.019709,-0.0055176,-0.014192
107.38,-0.023649,-0.006658,-0.016991
107.4,-0.026622,-0.0075876,-0.019034
107.42,-0.028402,-0.0082705,-0.020131
107.44,-0.028808,-0.0086857,-0.020122
107.46,-0.027718,-0.0088243,-0.018893
107.48,-0.025079,-0.0086875,-0.016391
107.5,-0.020927,-0.0082861,-0.012641
107.52,-0.015402,-0.0076416,-0.0077609
107.54,-0.0087581,-0.0067891,-0.001969
107.56,-0.0013542,-0.0057803,0.0044261
107.58,0.0063645,-0.0046839,0.011048
107.6,0.013907,-0.0035832,0.017491
107.62,0.020787,-0.0025691,0.023356
107.64,0.026571,-0.0017288,0.0283
107.66,0.030929,-0.0011331,0.032062
107.68,0.03366,-0.000823,0.034483
107.7,0.034705,-0.00080056,0.035506
107.72,0.034139,-0.0010242,0.035163
107.74,0.032142,-0.0014121,0.033554
107.76,0.028967,-0.0018515,0.030818
107.78,0.024899,-0.0022141,0.027113
107.8,0.02023,-0.0023745,0.022605
107.82,0.015234,-0.0022275,0.017462
107.84,0.01016,-0.0017028,0.011863
107.86,0.0052324,-0.00077487,0.0060073
107.88,0.00065389,0.00053471,0.00011918
107.9,-0.0033904,0.0021598,-0.0055502
107.92,-0.0067362,0.0039982,-0.010734
107.94,-0.0092486,0.0059232,-0.015172
107.96,-0.010836,0.0077971,-0.018633
107.98,-0.011462,0.009485,-0.020947
108,-0.011158,0.010868,-0.022026
108.02,-0.010017,0.011854,-0.021871
108.04,-0.0081869,0.012388,-0.020575
108.06,-0.0058461,0.012457,-0.018303
108.08,-0.0031796,0.012089,-0.015268
108.1,-0.00035486,0.011355,-0.01171
108.12,0.0024918,0.010357,-0.0078654
108.14,0.0052565,0.0092158,-0.0039593
108.16,0.0078553,0.0080517,-0.00019638
108.18,0.010202,0.0069675,0.0032346
108.2,0.012186,0.0060303,0.0061554
108.22,0.013655,0.0052585,0.0083963
108.24,0.014419,0.0046173,0.0098014
108.26,0.014269,0.0040225,0.010246
108.28,0.013019,0.0033546,0.0096641
108.3,0.010555,0.0024789,0.0080763
108.32,0.0068883,0.0012708,0.0056175
108.34,0.0021866,-0.00036018,0.0025467
108.36,-0.0032152,-0.002451,-0.00076414
108.38,-0.0088412,-0.004974,-0.0038673
108.4,-0.014133,-0.0078348,-0.0062985
108.42,-0.018533,-0.010882,-0.0076515
108.44,-0.021574,-0.013921,-0.0076533
108.46,-0.022963,-0.016737,-0.0062258
108.48,-0.022639,-0.019119,-0.0035201
108.5,-0.020791,-0.020876,8.4613e-05
108.52,-0.017838,-0.021859,0.0040209
108.54,-0.014365,-0.02197,0.007605
108.56,-0.011044,-0.021173,0.010129
108.58,-0.0085376,-0.019497,0.01096
108.6,-0.0074102,-0.017032,0.0096216
108.62,-0.0080648,-0.013927,0.0058625
108.64,-0.010704,-0.010384,-0.00032006
108.66,-0.015322,-0.0066392,-0.0086827
108.68,-0.021721,-0.0029506,-0.01877
108.7,-0.029544,0.0004263,-0.02997
108.72,-0.038316,0.0032619,-0.041578
108.74,-0.047487,0.0053768,-0.052863
108.76,-0.056464,0.0066622,-0.063126
108.78,-0.064654,0.007093,-0.071747
108.8,-0.071489,0.0067317,-0.078221
108.82,-0.076467,0.0057203,-0.082187
108.84,-0.079181,0.0042619,-0.083443
108.86,-0.079359,0.0025938,-0.081952
108.88,-0.076891,0.00095707,-0.077848
108.9,-0.071848,-0.00043336,-0.071415
108.92,-0.064481,-0.001413,-0.063068
108.94,-0.055197,-0.001883,-0.053314
108.96,-0.044522,-0.0018143,-0.042707
108.98,-0.033035,-0.001242,-0.031793
109,-0.021317,-0.00025058,-0.021066
109.02,-0.0098844,0.0010449,-0.010929
109.04,0.00084378,0.0025192,-0.0016754
109.06,0.010565,0.0040548,0.0065102
109.08,0.019088,0.0055547,0.013533
109.1,0.026307,0.0069491,0.019358
109.12,0.032172,0.0081964,0.023975
109.14,0.036658,0.009279,0.027379
109.16,0.039746,0.010196,0.02955
109.18,0.041423,0.010954,0.030469
109.2,0.041698,0.01156,0.030139
109.22,0.040625,0.012011,0.028614
109.24,0.03833,0.012294,0.026036
109.26,0.035034,0.012382,0.022653
109.28,0.031047,0.012231,0.018816
109.3,0.026752,0.011791,0.014962
109.32,0.022571,0.011006,0.011565
109.34,0.018909,0.0098256,0.0090833
109.36,0.01611,0.0082112,0.0078988
109.38,0.014412,0.0061456,0.008266
109.4,0.01392,0.0036403,0.01028
109.42,0.014603,0.00073994,0.013863
109.44,0.016302,-0.002476,0.018778
109.46,0.018758,-0.0058949,0.024653
109.48,0.021648,-0.009377,0.031025
109.5,0.024613,-0.012764,0.037377
109.52,0.027298,-0.015888,0.043186
109.54,0.02937,-0.018586,0.047956
109.56,0.030548,-0.020708,0.051256
109.58,0.030613,-0.022131,0.052744
109.6,0.029435,-0.022767,0.052202
109.62,0.026988,-0.022568,0.049556
109.64,0.023362,-0.021535,0.044897
109.66,0.01877,-0.019722,0.038492
109.68,0.013545,-0.017228,0.030773
109.7,0.0081064,-0.0142,0.022306
109.72,0.0029258,-0.010819,0.013744
109.74,-0.0015348,-0.0072897,0.0057549
109.76,-0.0048835,-0.0038231,-0.0010604
109.78,-0.006856,-0.0006163,-0.0062397
109.8,-0.0073559,0.0021653,-0.0095213
109.82,-0.0064695,0.0044043,-0.010874
109.84,-0.0044508,0.0060421,-0.010493
109.86,-0.0016786,0.0070826,-0.0087613
109.88,0.0014051,0.0075883,-0.0061831
109.9,0.0043653,0.0076679,-0.0033026
109.92,0.0068361,0.0074592,-0.0006231
109.94,0.0085666,0.0071084,0.0014582
109.96,0.0094399,0.0067497,0.0026902
109.98,0.0094677,0.0064888,0.0029789
110,0.0087623,0.0063921,0.0023702
110.02,0.0074973,0.0064827,0.0010146
110.04,0.0058672,0.0067437,-0.00087649
110.06,0.004056,0.0071267,-0.0030707
110.08,0.0022199,0.0075638,-0.0053439
110.1,0.00048613,0.0079807,-0.0074946
110.12,-0.0010358,0.0083079,-0.0093438
110.14,-0.0022385,0.0084897,-0.010728
110.16,-0.0030029,0.0084888,-0.011492
110.18,-0.0031942,0.0082878,-0.011482
110.2,-0.0026701,0.0078881,-0.010558
110.22,-0.0012999,0.0073068,-0.0086067
110.24,0.0010097,0.0065729,-0.0055633
110.26,0.0042878,0.0057246,-0.0014369
110.28,0.0084807,0.0048061,0.0036746
110.3,0.013444,0.0038653,0.0095786
110.32,0.018948,0.0029518,0.015996
110.34,0.024695,0.0021142,0.02258
110.36,0.030346,0.0013962,0.028949
110.38,0.035547,0.00083254,0.034715
110.4,0.039958,0.00044415,0.039514
110.42,0.043268,0.00023351,0.043034
110.44,0.045214,0.00018153,0.045032
110.46,0.045594,0.00024684,0.045347
110.48,0.044275,0.00036818,0.043907
110.5,0.041208,0.00047055,0.040738
110.52,0.036443,0.00047449,0.035968
110.54,0.030139,0.00030773,0.029831
110.56,0.02258,-8.2569e-05,0.022662
110.58,0.014167,-0.00071898,0.014885
110.6,0.0054018,-0.0015866,0.0069884
110.62,-0.0031489,-0.0026309,-0.00051795
110.64,-0.010911,-0.0037624,-0.0071488
110.66,-0.017367,-0.0048667,-0.012501
110.68,-0.022122,-0.0058205,-0.016301
110.7,-0.024955,-0.0065095,-0.018445
110.72,-0.025856,-0.0068465,-0.019009
110.74,-0.025022,-0.0067859,-0.018236
110.76,-0.022828,-0.0063316,-0.016496
110.78,-0.019769,-0.0055376,-0.014231
110.8,-0.016383,-0.0044999,-0.011883
110.82,-0.013173,-0.003341,-0.0098323
110.84,-0.010539,-0.0021914,-0.0083471
110.86,-0.0087302,-0.0011684,-0.0075619
110.88,-0.0078361,-0.00035909,-0.007477
110.9,-0.0077942,0.00019149,-0.0079857
110.92,-0.0084299,0.00048461,-0.0089145
110.94,-0.0095069,0.00056367,-0.010071
110.96,-0.010778,0.00050328,-0.011281
110.98,-0.012027,0.00039396,-0.012421
111,-0.013094,0.00032537,-0.013419
111.02,-0.013881,0.00037136,-0.014252
111.04,-0.014344,0.00057926,-0.014923
111.06,-0.014474,0.00096463,-0.015439
111.08,-0.01428,0.0015118,-0.015791
111.1,-0.013769,0.002179,-0.015948
111.12,-0.01295,0.0029066,-0.015857
111.14,-0.011836,0.0036264,-0.015462
111.16,-0.010458,0.00427,-0.014727
111.18,-0.0088794,0.0047759,-0.013655
111.2,-0.0072098,0.0050945,-0.012304
111.22,-0.0056024,0.0051906,-0.010793
111.24,-0.0042472,0.0050455,-0.0092927
111.26,-0.0033511,0.0046578,-0.0080089
111.28,-0.0031115,0.0040447,-0.0071562
111.3,-0.0036889,0.0032419,-0.0069308
111.32,-0.0051828,0.0023035,-0.0074862
111.34,-0.0076142,0.0012997,-0.008914
111.36,-0.010919,0.00031267,-0.011232
111.38,-0.014949,-0.00057099,-0.014378
111.4,-0.019483,-0.0012693,-0.018214
111.42,-0.024241,-0.0017157,-0.022525
111.44,-0.028905,-0.0018691,-0.027035
111.46,-0.03314,-0.0017224,-0.031418
111.48,-0.036621,-0.0013057,-0.035315
111.5,-0.039052,-0.00068575,-0.038366
111.52,-0.040194,4.2016e-05,-0.040236
111.54,-0.039886,0.00076508,-0.040651
111.56,-0.038063,0.0013697,-0.039432
111.58,-0.034763,0.0017574,-0.03652
111.6,-0.030128,0.00186,-0.031988
111.62,-0.024396,0.0016505,-0.026046
111.64,-0.01787,0.0011474,-0.019017
111.66,-0.010897,0.00041289,-0.01131
111.68,-0.0038315,-0.00045595,-0.0033756
111.7,0.0029892,-0.0013411,0.0043303
111.72,0.0092683,-0.0021201,0.011388
111.74,0.014758,-0.0026834,0.017442
111.76,0.019261,-0.0029484,0.022209
111.78,0.022625,-0.0028698,0.025495
111.8,0.024736,-0.0024442,0.027181
111.82,0.025521,-0.0017086,0.02723
111.84,0.024949,-0.00073397,0.025683
111.86,0.023049,0.00038526,0.022663
111.88,0.019928,0.0015428,0.018386
111.9,0.015789,0.0026326,0.013157
111.92,0.010933,0.0035593,0.0073737
111.94,0.0057515,0.0042462,0.0015053
111.96,0.00069635,0.0046395,-0.0039432
111.98,-0.0037675,0.0047108,-0.0084784
112,-0.0072205,0.0044565,-0.011677
112.02,-0.009346,0.0038954,-0.013241
112.04,-0.0099768,0.0030659,-0.013043
112.06,-0.0091197,0.002022,-0.011142
112.08,-0.0069539,0.00082895,-0.0077828
112.1,-0.0038014,-0.00044135,-0.00336
112.12,-7.8057e-05,-0.001715,0.0016369
112.14,0.003766,-0.0029212,0.0066872
112.16,0.0073045,-0.0039976,0.011302
112.18,0.010181,-0.0048947,0.015076
112.2,0.012138,-0.0055792,0.017717
112.22,0.013022,-0.0060368,0.019059
112.24,0.012783,-0.006272,0.019055
112.26,0.011451,-0.0063066,0.017757
112.28,0.009127,-0.0061763,0.015303
112.3,0.0059683,-0.0059252,0.011893
112.32,0.0021833,-0.0056008,0.0077841
112.34,-0.0019674,-0.0052481,0.0032807
112.36,-0.0061722,-0.0049045,-0.0012677
112.38,-0.010077,-0.0045962,-0.0054808
112.4,-0.013306,-0.0043364,-0.0089693
112.42,-0.015494,-0.0041247,-0.011369
112.44,-0.016334,-0.0039486,-0.012385
112.46,-0.01562,-0.003787,-0.011833
112.48,-0.013293,-0.0036135,-0.00968
112.5,-0.009459,-0.0034016,-0.0060574
112.52,-0.0043895,-0.0031298,-0.0012597
112.54,0.0015018,-0.0027857,0.0042875
112.56,0.0077094,-0.0023694,0.010079
112.58,0.013697,-0.0018948,0.015591
112.6,0.01896,-0.0013887,0.020349
112.62,0.023085,-0.00088798,0.023973
112.64,0.025786,-0.00043371,0.02622
112.66,0.026921,-6.4953e-05,0.026986
112.68,0.026494,0.00018842,0.026306
112.7,0.024635,0.00031164,0.024323
112.72,0.021569,0.00030886,0.02126
112.74,0.017593,0.00020391,0.017389
112.76,0.01304,3.7727e-05,0.013002
112.78,0.0082612,-0.00013724,0.0083984
112.8,0.0036,-0.0002646,0.0038646
112.82,-0.00062295,-0.00029237,-0.00033057
112.84,-0.0041295,-0.00018044,-0.003949
112.86,-0.0067021,9.3946e-05,-0.006796
112.88,-0.0082015,0.00053353,-0.008735
112.9,-0.0085799,0.0011213,-0.0097013
112.92,-0.0078874,0.0018236,-0.009711
112.94,-0.0062666,0.0025943,-0.0088609
112.96,-0.0039371,0.0033808,-0.0073179
112.98,-0.0011695,0.0041287,-0.0052982
113,0.0017457,0.004787,-0.0030413
113.02,0.0045294,0.0053115,-0.00078216
113.04,0.0069393,0.0056682,0.001271
113.06,0.0087861,0.0058353,0.0029508
113.08,0.0099393,0.0058053,0.004134
113.1,0.010325,0.0055861,0.0047387
113.12,0.0099172,0.0052013,0.0047159
113.14,0.0087334,0.0046884,0.0040451
113.16,0.0068294,0.0040957,0.0027338
113.18,0.0043015,0.0034767,0.00082484
113.2,0.0012913,0.0028831,-0.0015917
113.22,-0.0020104,0.002357,-0.0043674
113.24,-0.0053662,0.0019247,-0.0072909
113.26,-0.0085037,0.0015918,-0.010096
113.28,-0.01114,0.0013431,-0.012483
113.3,-0.013015,0.0011456,-0.01416
113.32,-0.013926,0.00095564,-0.014882
113.34,-0.013766,0.00072869,-0.014494
113.36,-0.012539,0.00042886,-0.012968
113.38,-0.010369,3.7062e-05,-0.010406
113.4,-0.0074837,-0.00044466,-0.007039
113.42,-0.0041788,-0.00099344,-0.0031854
113.44,-0.00077933,-0.0015705,0.00079119
113.46,0.0024077,-0.0021297,0.0045374
113.48,0.0051308,-0.002627,0.0077578
113.5,0.0072189,-0.0030299,0.010249
113.52,0.0085903,-0.0033232,0.011913
113.54,0.0092458,-0.0035107,0.012757
113.56,0.0092524,-0.0036128,0.012865
113.58,0.0087213,-0.0036603,0.012382
113.6,0.0077888,-0.003686,0.011475
113.62,0.0066015,-0.0037173,0.010319
113.64,0.0053089,-0.00377,0.009079
113.66,0.0040598,-0.0038464,0.0079062
113.68,0.0029996,-0.0039358,0.0069355
113.7,0.0022659,-0.0040195,0.0062854
113.72,0.0019772,-0.0040758,0.006053
113.74,0.002218,-0.0040863,0.0063043
113.76,0.0030207,-0.00404,0.0070607
113.78,0.0043503,-0.0039346,0.0082849
113.8,0.0060967,-0.0037753,0.009872
113.82,0.0080777,-0.0035713,0.011649
113.84,0.010056,-0.0033307,0.013387
113.86,0.011766,-0.0030562,0.014822
113.88,0.012945,-0.0027419,0.015686
113.9,0.013369,-0.0023725,0.015742
113.92,0.012881,-0.0019251,0.014806
113.94,0.011401,-0.0013734,0.012774
113.96,0.0089372,-0.00069324,0.0096304
113.98,0.005576,0.00013163,0.0054444
114,0.0014664,0.0011047,0.00036171
114.02,-0.0031968,0.0022138,-0.0054105
114.04,-0.0081909,0.0034299,-0.011621
114.06,-0.013279,0.0047094,-0.017989
114.08,-0.018221,0.0059976,-0.024219
114.1,-0.022779,0.0072336,-0.030013
114.12,-0.026726,0.0083566,-0.035082
114.14,-0.029854,0.0093104,-0.039165
114.16,-0.031989,0.010048,-0.042037
114.18,-0.032997,0.010536,-0.043533
114.2,-0.032806,0.010752,-0.043558
114.22,-0.03141,0.010689,-0.042099
114.24,-0.028873,0.01035,-0.039224
114.26,-0.025325,0.0097492,-0.035075
114.28,-0.020946,0.0089074,-0.029854
114.3,-0.015949,0.007852,-0.023801
114.32,-0.010556,0.006616,-0.017172
114.34,-0.0049872,0.0052372,-0.010224
114.36,0.00055875,0.003759,-0.0032003
114.38,0.0059041,0.0022302,0.0036739
114.4,0.010892,0.00070392,0.010188
114.42,0.015383,-0.00076353,0.016147
114.44,0.019247,-0.0021163,0.021363
114.46,0.022366,-0.0033028,0.025669
114.48,0.02464,-0.0042805,0.028921
114.5,0.025995,-0.0050206,0.031016
114.52,0.026401,-0.0055106,0.031912
114.54,0.025885,-0.0057568,0.031641
114.56,0.024534,-0.0057824,0.030316
114.58,0.022499,-0.0056252,0.028125
114.6,0.019981,-0.0053327,0.025314
114.62,0.017206,-0.0049561,0.022162
114.64,0.014399,-0.004545,0.018944
114.66,0.011756,-0.0041426,0.015898
114.68,0.0094197,-0.0037827,0.013202
114.7,0.0074667,-0.0034889,0.010956
114.72,0.0059016,-0.0032742,0.0091757
114.74,0.0046678,-0.0031434,0.0078112
114.76,0.0036642,-0.0030948,0.006759
114.78,0.0027677,-0.0031218,0.0058895
114.8,0.0018562,-0.0032145,0.0050706
114.82,0.00082892,-0.0033595,0.0041884
114.84,-0.00037889,-0.0035404,0.0031615
114.86,-0.0017882,-0.0037366,0.0019484
114.88,-0.0033747,-0.003924,0.00054926
114.9,-0.0050727,-0.0040744,-0.00099827
114.92,-0.0067835,-0.0041578,-0.0026257
114.94,-0.0083871,-0.004144,-0.0042432
114.96,-0.0097555,-0.0040052,-0.0057503
114.98,-0.010767,-0.0037195,-0.0070479
115,-0.011323,-0.0032731,-0.0080504
115.02,-0.01136,-0.0026634,-0.0086962
115.04,-0.010857,-0.0018997,-0.0089573
115.06,-0.0098479,-0.0010047,-0.0088432
115.08,-0.0084134,-1.3384e-05,-0.0084
115.1,-0.0066752,0.0010283,-0.0077034
115.12,-0.0047804,0.0020662,-0.0068466
115.14,-0.0028832,0.003042,-0.0059252
115.16,-0.0011253,0.0038982,-0.0050235
115.18,0.00037933,0.0045832,-0.0042039
115.2,0.001554,0.0050578,-0.0035037
115.22,0.0023598,0.0052992,-0.0029394
115.24,0.0027884,0.0053056,-0.0025171
115.26,0.0028498,0.0050966,-0.0022468
115.28,0.0025584,0.0047126,-0.0021542
115.3,0.0019219,0.0042099,-0.0022881
115.32,0.00093673,0.0036545,-0.0027177
115.34,-0.00040777,0.0031127,-0.0035204
115.36,-0.0021185,0.002643,-0.0047615
115.38,-0.0041823,0.0022878,-0.0064701
115.4,-0.0065504,0.0020677,-0.0086181
115.42,-0.0091272,0.001979,-0.011106
115.44,-0.011768,0.0019955,-0.013764
115.46,-0.01429,0.0020726,-0.016362
115.48,-0.016486,0.0021554,-0.018642
115.5,-0.018159,0.0021875,-0.020346
115.52,-0.019143,0.0021199,-0.021263
115.54,-0.019334,0.001919,-0.021253
115.56,-0.018704,0.0015716,-0.020275
115.58,-0.017308,0.0010868,-0.018395
115.6,-0.015282,0.00049464,-0.015776
115.62,-0.01282,-0.00015851,-0.012662
115.64,-0.01016,-0.00081678,-0.0093429
115.66,-0.0075468,-0.0014229,-0.0061238
115.68,-0.0052132,-0.0019265,-0.0032867
115.7,-0.0033517,-0.0022909,-0.0010608
115.72,-0.0020976,-0.0024979,0.00040025
115.74,-0.0015167,-0.0025501,0.0010333
115.76,-0.0016002,-0.0024694,0.00086926
115.78,-0.0022654,-0.0022933,2.798e-05
115.8,-0.0033638,-0.0020681,-0.0012957
115.82,-0.0046949,-0.0018414,-0.0028534
115.84,-0.0060247,-0.0016547,-0.0043701
115.86,-0.0071101,-0.0015364,-0.0055738
115.88,-0.0077243,-0.0014979,-0.0062264
115.9,-0.007683,-0.0015327,-0.0061503
115.92,-0.0068667,-0.0016177,-0.0052489
115.94,-0.0052364,-0.0017184,-0.003518
115.96,-0.0028404,-0.0017951,-0.0010453
115.98,0.0001902,-0.0018108,0.002001
116,0.0036554,-0.0017375,0.0053929
116.02,0.0073087,-0.0015613,0.0088699
116.04,0.010884,-0.0012849,0.012169
116.06,0.014123,-0.00092775,0.015051
116.08,0.016802,-0.00052264,0.017324
116.1,0.018746,-0.00011132,0.018857
116.12,0.019848,0.00026148,0.019586
116.14,0.020069,0.00055402,0.019515
116.16,0.019441,0.00073277,0.018708
116.18,0.018061,0.00077629,0.017285
116.2,0.016088,0.00067729,0.01541
116.22,0.013724,0.000443,0.013281
116.24,0.01121,9.3815e-05,0.011117
116.26,0.008804,-0.00033939,0.0091434
116.28,0.0067575,-0.00081887,0.0075764
116.3,0.0052936,-0.0013041,0.0065977
116.32,0.0045779,-0.0017558,0.0063336
116.34,0.0046929,-0.0021399,0.0068328
116.36,0.0056197,-0.0024303,0.00805
116.38,0.0072288,-0.0026109,0.0098397
116.4,0.0092867,-0.002676,0.011963
116.42,0.011477,-0.0026294,0.014106
116.44,0.013434,-0.0024831,0.015917
116.46,0.014792,-0.0022538,0.017046
116.48,0.015226,-0.0019606,0.017187
116.5,0.014501,-0.0016222,0.016124
116.52,0.012504,-0.0012545,0.013758
116.54,0.0092558,-0.00086997,0.010126
116.56,0.0049175,-0.00047749,0.005395
116.58,-0.00023369,-8.3275e-05,-0.00015041
116.6,-0.0058343,0.00030789,-0.0061422
116.62,-0.011475,0.00069139,-0.012166
116.64,-0.016744,0.0010619,-0.017806
116.66,-0.021265,0.0014131,-0.022678
116.68,-0.024731,0.0017382,-0.026469
116.7,-0.026927,0.0020305,-0.028958
116.72,-0.027738,0.0022845,-0.030022
116.74,-0.027152,0.0024964,-0.029649
116.76,-0.025253,0.0026644,-0.027918
116.78,-0.022203,0.0027878,-0.02499
116.8,-0.018221,0.0028663,-0.021087
116.82,-0.013565,0.0028987,-0.016463
116.84,-0.008504,0.0028822,-0.011386
116.86,-0.0032998,0.0028119,-0.0061117
116.88,0.0018126,0.0026812,-0.00086869
116.9,0.0066357,0.0024836,0.0041522
116.92,0.011015,0.0022136,0.0088019
116.94,0.01484,0.0018697,0.01297
116.96,0.018033,0.0014559,0.016578
116.98,0.020548,0.00098313,0.019565
117,0.022354,0.00046968,0.021885
117.02,0.023436,-5.9205e-05,0.023495
117.04,0.023786,-0.00057296,0.024359
117.06,0.023414,-0.0010381,0.024452
117.08,0.022349,-0.0014213,0.02377
117.1,0.02065,-0.0016929,0.022343
117.12,0.018413,-0.0018305,0.020243
117.14,0.015769,-0.0018222,0.017591
117.16,0.012883,-0.0016687,0.014552
117.18,0.009938,-0.0013848,0.011323
117.2,0.0071158,-0.0009988,0.0081146
117.22,0.004576,-0.00055059,0.0051266
117.24,0.0024353,-8.7629e-05,0.002523
117.26,0.00075212,0.00034024,0.00041188
117.28,-0.00048016,0.00068675,-0.0011669
117.3,-0.0013304,0.00091505,-0.0022455
117.32,-0.0019181,0.0010025,-0.0029206
117.34,-0.0023947,0.00094351,-0.0033382
117.36,-0.0029217,0.00074993,-0.0036716
117.38,-0.0036478,0.00044889,-0.0040967
117.4,-0.00469,7.8564e-05,-0.0047685
117.42,-0.006118,-0.00031761,-0.0058004
117.44,-0.007946,-0.00069687,-0.0072491
117.46,-0.010128,-0.0010225,-0.009106
117.48,-0.012563,-0.0012675,-0.011296
117.5,-0.0151,-0.0014164,-0.013683
117.52,-0.017549,-0.0014652,-0.016083
117.54,-0.019702,-0.0014193,-0.018282
117.56,-0.021349,-0.0012915,-0.020058
117.58,-0.022304,-0.0010986,-0.021205
117.6,-0.022423,-0.00085948,-0.021564
117.62,-0.021628,-0.00059317,-0.021035
117.64,-0.019916,-0.00031808,-0.019598
117.66,-0.017368,-5.1262e-05,-0.017317
117.68,-0.014143,0.00019213,-0.014335
117.7,-0.010459,0.00039962,-0.010859
117.72,-0.0065715,0.00056248,-0.0071339
117.74,-0.0027414,0.00067703,-0.0034184
117.76,0.00079115,0.00074568,4.5472e-05
117.78,0.0038333,0.0007774,0.0030559
117.8,0.0062552,0.00078715,0.0054681
117.82,0.0079966,0.00079422,0.0072024
117.84,0.0090624,0.00081952,0.0082429
117.86,0.0095125,0.00088235,0.0086302
117.88,0.0094461,0.00099707,0.0084491
117.9,0.0089867,0.0011705,0.0078162
117.92,0.0082687,0.0014002,0.0068685
117.94,0.0074281,0.0016747,0.0057534
117.96,0.0065965,0.0019744,0.0046221
117.98,0.0058962,0.0022738,0.0036225
118,0.0054365,0.0025448,0.0028917
118.02,0.0053065,0.0027598,0.0025467
118.04,0.005567,0.0028941,0.0026729
118.06,0.0062407,0.0029286,0.0033122
118.08,0.0073033,0.0028508,0.0044525
118.1,0.0086781,0.0026558,0.0060223
118.12,0.010237,0.0023458,0.0078915
118.14,0.011811,0.0019297,0.0098814
118.16,0.013204,0.0014221,0.011782
118.18,0.014216,0.00084181,0.013374
118.2,0.01467,0.00021044,0.01446
118.22,0.014433,-0.00044862,0.014881
118.24,0.013435,-0.0011114,0.014546
118.26,0.011683,-0.0017541,0.013437
118.28,0.0092622,-0.002353,0.011615
118.3,0.0063306,-0.0028851,0.0092158
118.32,0.0031045,-0.0033278,0.0064322
118.34,-0.00016148,-0.0036591,0.0034976
118.36,-0.0031982,-0.0038589,0.00066065
118.38,-0.0057489,-0.0039102,-0.0018388
118.4,-0.0075955,-0.0038019,-0.0037936
118.42,-0.0085819,-0.003531,-0.0050509
118.44,-0.0086337,-0.0031055,-0.0055283
118.46,-0.0077692,-0.0025453,-0.0052239
118.48,-0.0061013,-0.0018828,-0.0042185
118.5,-0.0038286,-0.0011603,-0.0026684
118.52,-0.001215,-0.00042622,-0.00078877
118.54,0.00144,0.00027002,0.00117
118.56,0.0038364,0.00088427,0.0029522
118.58,0.0057098,0.0013827,0.0043272
118.6,0.0068625,0.0017454,0.0051171
118.62,0.0071842,0.0019678,0.0052164
118.64,0.0066608,0.0020596,0.0046012
118.66,0.0053675,0.0020409,0.0033266
118.68,0.0034517,0.001938,0.0015136
118.7,0.0011072,0.0017784,-0.00067123
118.72,-0.0014529,0.0015864,-0.0030393
118.74,-0.0040208,0.0013809,-0.0054017
118.76,-0.0064112,0.0011743,-0.0075855
118.78,-0.0084709,0.0009731,-0.009444
118.8,-0.01008,0.00077954,-0.01086
118.82,-0.011151,0.00059311,-0.011744
118.84,-0.011624,0.00041174,-0.012036
118.86,-0.01147,0.00023233,-0.011703
118.88,-0.010691,5.0672e-05,-0.010742
118.9,-0.0093293,-0.0001387,-0.0091906
118.92,-0.0074767,-0.00034225,-0.0071345
118.94,-0.0052767,-0.00056628,-0.0047104
118.96,-0.0029229,-0.00081496,-0.002108
118.98,-0.00064671,-0.0010877,0.00044101
119,0.001304,-0.0013769,0.002681
119.02,0.002693,-0.0016666,0.0043596
119.04,0.0033254,-0.0019327,0.0052581
119.06,0.0030739,-0.0021459,0.0052198
119.08,0.0018966,-0.0022756,0.0041722
119.1,-0.00015765,-0.0022956,0.0021379
119.12,-0.0029561,-0.0021889,-0.0007672
119.14,-0.0062995,-0.0019518,-0.0043477
119.16,-0.0099472,-0.0015957,-0.0083515
119.18,-0.013643,-0.0011454,-0.012498
119.2,-0.01714,-0.00063607,-0.016504
119.22,-0.020221,-0.00010811,-0.020113
119.24,-0.02271,0.00039849,-0.023108
119.26,-0.024478,0.00084883,-0.025327
119.28,-0.025449,0.0012163,-0.026665
119.3,-0.025594,0.0014835,-0.027078
119.32,-0.024933,0.0016421,-0.026575
119.34,-0.023525,0.0016906,-0.025216
119.36,-0.02147,0.0016326,-0.023103
119.38,-0.018895,0.0014748,-0.02037
119.4,-0.015947,0.0012261,-0.017174
119.42,-0.012785,0.00089758,-0.013683
119.44,-0.0095625,0.00050276,-0.010065
119.46,-0.0064203,5.8009e-05,-0.0064783
119.48,-0.0034777,-0.00041733,-0.0030604
119.5,-0.00082767,-0.00090152,7.3849e-05
119.52,0.0014642,-0.0013715,0.0028357
119.54,0.0033568,-0.0018044,0.0051612
119.56,0.0048304,-0.0021781,0.0070085
119.58,0.0058835,-0.0024729,0.0083564
119.6,0.006532,-0.0026709,0.0092029
119.62,0.0068104,-0.0027562,0.0095666
119.64,0.0067736,-0.0027153,0.0094889
119.66,0.0064982,-0.0025378,0.0090361
119.68,0.0060806,-0.0022179,0.0082985
119.7,0.0056293,-0.0017573,0.0073867
119.72,0.0052541,-0.001168,0.0064221
119.74,0.0050501,-0.00037455,0.0054246
119.76,0.0050833,0,0.0050833
119.78,0.0053786,0,0.0053786
119.8,0.0059154,0,0.0059154
119.82,0.006632,0,0.006632
119.84,0.0074378,0,0.0074378
119.86,0.008232,0,0.008232
119.88,0.0089237,0,0.0089237
119.9,0.0094491,0,0.0094491
119.92,0.0097815,0,0.0097815
119.94,0.009934,0,0.009934
119.96,0.0099523,0,0.0099523
119.98,0.0099034,0,0.0099034


==> figures/data/20230413_constADP_0.007/simu_pdf_strain10/simuPDF_fit_nmf2.csv <==
0,0,-9.6307e-18,9.6307e-18
0.02,-0.0095652,-0.0089573,-0.00060794
0.04,-0.019438,-0.017856,-0.0015815
0.06,-0.029819,-0.02666,-0.003159
0.08,-0.040736,-0.035368,-0.0053687
0.1,-0.052033,-0.044014,-0.0080189
0.12,-0.063421,-0.052656,-0.010765
0.14,-0.074583,-0.061354,-0.013229
0.16,-0.085277,-0.070146,-0.015131
0.18,-0.095422,-0.079036,-0.016387
0.2,-0.10513,-0.087991,-0.017137
0.22,-0.11465,-0.096954,-0.017697
0.24,-0.12431,-0.10586,-0.01845
0.26,-0.13439,-0.11468,-0.01971
0.28,-0.14501,-0.12339,-0.021616
0.3,-0.15612,-0.13204,-0.024081
0.32,-0.1675,-0.14067,-0.026825
0.34,-0.17882,-0.14935,-0.029471
0.36,-0.18981,-0.15813,-0.031676
0.38,-0.20026,-0.16701,-0.033249
0.4,-0.21019,-0.17597,-0.034222
0.42,-0.21977,-0.18494,-0.034833
0.44,-0.22931,-0.19387,-0.035446
0.46,-0.23912,-0.2027,-0.036425
0.48,-0.24942,-0.21142,-0.038005
0.5,-0.26027,-0.22006,-0.040213
0.52,-0.27153,-0.22867,-0.042858
0.54,-0.28293,-0.23733,-0.045597
0.56,-0.29414,-0.24609,-0.048055
0.58,-0.30491,-0.25495,-0.049953
0.6,-0.31512,-0.26391,-0.05121
0.62,-0.32487,-0.2729,-0.051965
0.64,-0.33438,-0.28185,-0.052532
0.66,-0.344,-0.2907,-0.053291
0.68,-0.35399,-0.29943,-0.054554
0.7,-0.36452,-0.30807,-0.056456
0.72,-0.37557,-0.31666,-0.058913
0.74,-0.38693,-0.32528,-0.061647
0.76,-0.39829,-0.33401,-0.064283
0.78,-0.40934,-0.34286,-0.066483
0.8,-0.41987,-0.35181,-0.068059
0.82,-0.42986,-0.36082,-0.06904
0.84,-0.43947,-0.3698,-0.069662
0.86,-0.44897,-0.37869,-0.070284
0.88,-0.4587,-0.38743,-0.071266
0.9,-0.4689,-0.39606,-0.072841
0.92,-0.47966,-0.40462,-0.075037
0.94,-0.49087,-0.41321,-0.077666
0.96,-0.50228,-0.42189,-0.08039
0.98,-0.51355,-0.43071,-0.082841
1,-0.5244,-0.43966,-0.084742
1.02,-0.5347,-0.44869,-0.086012
1.04,-0.54449,-0.45771,-0.086784
1.06,-0.554,-0.46663,-0.087367
1.08,-0.56353,-0.4754,-0.088132
1.1,-0.57342,-0.48403,-0.089387
1.12,-0.58383,-0.49256,-0.091271
1.14,-0.5948,-0.50109,-0.093703
1.16,-0.60613,-0.50972,-0.096414
1.18,-0.61754,-0.5185,-0.099038
1.2,-0.62868,-0.52744,-0.10124
1.22,-0.63932,-0.53648,-0.10284
1.24,-0.64939,-0.54555,-0.10385
1.26,-0.65901,-0.55452,-0.10449
1.28,-0.66846,-0.56333,-0.10513
1.3,-0.67807,-0.57197,-0.1061
1.32,-0.68812,-0.58047,-0.10765
1.34,-0.69875,-0.58895,-0.10981
1.36,-0.7099,-0.5975,-0.1124
1.38,-0.72132,-0.60622,-0.1151
1.4,-0.73269,-0.61513,-0.11755
1.42,-0.74368,-0.62419,-0.11948
1.44,-0.7541,-0.6333,-0.1208
1.46,-0.76396,-0.64234,-0.12161
1.48,-0.77343,-0.65121,-0.12222
1.5,-0.78285,-0.65987,-0.12298
1.52,-0.79255,-0.66836,-0.12419
1.54,-0.80278,-0.67677,-0.12602
1.56,-0.81362,-0.68523,-0.12839
1.58,-0.82493,-0.69388,-0.13105
1.6,-0.83642,-0.70275,-0.13367
1.62,-0.84773,-0.71184,-0.13589
1.64,-0.85856,-0.72104,-0.13752
1.66,-0.86877,-0.73022,-0.13854
1.68,-0.8784,-0.73928,-0.13913
1.7,-0.88773,-0.74816,-0.13957
1.72,-0.89712,-0.75693,-0.14019
1.74,-0.90691,-0.76573,-0.14117
1.76,-0.91733,-0.77479,-0.14254
1.78,-0.92839,-0.78431,-0.14407
1.8,-0.93989,-0.79446,-0.14543
1.82,-0.95147,-0.80524,-0.14622
1.84,-0.96274,-0.81653,-0.14621
1.86,-0.97339,-0.82798,-0.14541
1.88,-0.98333,-0.83911,-0.14422
1.9,-0.99268,-0.84924,-0.14344
1.92,-1.0018,-0.85753,-0.14426
1.94,-1.0111,-0.86298,-0.14807
1.96,-1.0209,-0.86447,-0.15638
1.98,-1.0313,-0.86077,-0.17055
2,-1.0423,-0.85066,-0.19165
2.02,-1.0533,-0.83311,-0.22022
2.04,-1.0636,-0.80753,-0.25605
2.06,-1.0721,-0.77402,-0.29806
2.08,-1.0776,-0.73358,-0.34403
2.1,-1.0788,-0.68819,-0.39056
2.12,-1.0736,-0.64076,-0.43288
2.14,-1.0597,-0.5947,-0.46497
2.16,-1.0331,-0.55345,-0.47965
2.18,-0.98862,-0.51968,-0.46894
2.2,-0.91913,-0.49464,-0.42449
2.22,-0.81583,-0.47752,-0.33831
2.24,-0.66874,-0.46521,-0.20353
2.26,-0.46775,-0.45246,-0.015283
2.28,-0.20414,-0.43253,0.22839
2.3,0.12756,-0.39814,0.5257
2.32,0.5277,-0.3428,0.8705
2.34,0.98984,-0.26206,1.2519
2.36,1.4998,-0.15458,1.6544
2.38,2.0355,-0.022713,2.0582
2.4,2.5683,0.12747,2.4408
2.42,3.0649,0.28674,2.7782
2.44,3.4907,0.44387,3.0468
2.46,3.8135,0.58699,3.2265
2.48,4.0072,0.70512,3.3021
2.5,4.0553,0.7895,3.2658
2.52,3.9526,0.83446,3.1181
2.54,3.7063,0.83783,2.8685
2.56,3.3353,0.80084,2.5344
2.58,2.8672,0.72744,2.1398
2.6,2.3358,0.62349,1.7123
2.62,1.7763,0.49569,1.2807
2.64,1.2221,0.3507,0.87136
2.66,0.70079,0.19444,0.50635
2.68,0.23286,0.031723,0.20114
2.7,-0.1698,-0.13379,-0.036006
2.72,-0.5032,-0.29933,-0.20387
2.74,-0.76989,-0.46253,-0.30736
2.76,-0.97698,-0.62095,-0.35602
2.78,-1.1339,-0.77151,-0.36242
2.8,-1.2507,-0.91013,-0.34061
2.82,-1.3365,-1.0316,-0.30498
2.84,-1.399,-1.1296,-0.26942
2.86,-1.4439,-1.1971,-0.24682
2.88,-1.4759,-1.2273,-0.24867
2.9,-1.4985,-1.2139,-0.28461
2.92,-1.5146,-1.1527,-0.36188
2.94,-1.5267,-1.0422,-0.4845
2.96,-1.5369,-0.88438,-0.65255
2.98,-1.547,-0.68557,-0.86147
3,-1.558,-0.45616,-1.1018
3.02,-1.5701,-0.21036,-1.3597
3.04,-1.5829,0.034834,-1.6178
3.06,-1.5958,0.261,-1.8568
3.08,-1.6078,0.45011,-2.0579
3.1,-1.6184,0.58634,-2.2048
3.12,-1.6276,0.65784,-2.2854
3.14,-1.6357,0.65812,-2.2938
3.16,-1.6436,0.5868,-2.2304
3.18,-1.6521,0.44976,-2.1018
3.2,-1.6619,0.25855,-1.9204
3.22,-1.6731,0.029112,-1.7022
3.24,-1.6855,-0.21994,-1.4656
3.26,-1.6983,-0.46929,-1.229
3.28,-1.7105,-0.70097,-1.0096
3.3,-1.7216,-0.9001,-0.82152
3.32,-1.7312,-1.0563,-0.67496
3.34,-1.7396,-1.1643,-0.57535
3.36,-1.7475,-1.2243,-0.52316
3.38,-1.7557,-1.2415,-0.51416
3.4,-1.765,-1.2249,-0.54011
3.42,-1.7758,-1.1858,-0.58993
3.44,-1.7878,-1.1365,-0.65127
3.46,-1.8005,-1.0882,-0.71231
3.48,-1.813,-1.0494,-0.76359
3.5,-1.8244,-1.0249,-0.79956
3.52,-1.8344,-1.0147,-0.81964
3.54,-1.8429,-1.0144,-0.82847
3.56,-1.8504,-1.0152,-0.83527
3.58,-1.8577,-1.0053,-0.85237
3.6,-1.8653,-0.97221,-0.89308
3.62,-1.873,-0.9039,-0.96912
3.64,-1.8799,-0.79167,-1.0883
3.66,-1.8838,-0.63164,-1.2522
3.68,-1.8814,-0.42603,-1.4553
3.7,-1.8678,-0.18345,-1.6844
3.72,-1.8371,0.081739,-1.9188
3.74,-1.7813,0.35116,-2.1324
3.76,-1.6905,0.60479,-2.2953
3.78,-1.5525,0.82387,-2.3764
3.8,-1.3523,0.99363,-2.346
3.82,-1.0732,1.1055,-2.1787
3.84,-0.69755,1.1583,-1.8559
3.86,-0.20975,1.1583,-1.3681
3.88,0.40106,1.1177,-0.71663
3.9,1.1371,1.0522,0.084962
3.92,1.9888,0.97817,1.0106
3.94,2.9319,0.90956,2.0223
3.96,3.9273,0.85538,3.072
3.98,4.9226,0.81852,4.104
4,5.8556,0.79586,5.0597
4.02,6.6612,0.7799,5.8813
4.04,7.278,0.76136,6.5167
4.06,7.6565,0.73246,6.9241
4.08,7.7648,0.68982,7.075
4.1,7.5933,0.63657,6.9567
4.12,7.1557,0.583,6.5727
4.14,6.4872,0.54543,5.9417
4.16,5.6396,0.54366,5.096
4.18,4.675,0.59723,4.0778
4.2,3.658,0.72137,2.9366
4.22,2.6487,0.92331,1.7254
4.24,1.6974,1.1999,0.49748
4.26,0.84073,1.5367,-0.69598
4.28,0.10095,1.9092,-1.8083
4.3,-0.51342,2.2856,-2.799
4.32,-1.0049,2.6304,-3.6352
4.34,-1.3837,2.9091,-4.2927
4.36,-1.6642,3.0924,-4.7566
4.38,-1.8618,3.1594,-5.0213
4.4,-1.9908,3.0994,-5.0902
4.42,-2.0618,2.9129,-4.9747
4.44,-2.0817,2.6104,-4.6922
4.46,-2.0525,2.2114,-4.2639
4.48,-1.9713,1.7414,-3.7127
4.5,-1.831,1.2302,-3.0612
4.52,-1.6206,0.7091,-2.3297
4.54,-1.3275,0.20889,-1.5364
4.56,-0.93926,-0.24184,-0.69742
4.58,-0.44661,-0.61839,0.17178
4.6,0.15317,-0.90135,1.0545
4.62,0.85334,-1.0778,1.9311
4.64,1.6355,-1.1423,2.7777
4.66,2.4685,-1.0973,3.5659
4.68,3.3101,-0.95351,4.2636
4.7,4.1092,-0.72844,4.8377
4.72,4.8113,-0.44532,5.2566
4.74,5.3641,-0.13057,5.4947
4.76,5.7237,0.18886,5.5349
4.78,5.8604,0.48829,5.3721
4.8,5.762,0.74764,5.0144
4.82,5.436,0.95314,4.4828
4.84,4.9079,1.0979,3.81
4.86,4.2186,1.1815,3.0371
4.88,3.4187,1.2087,2.21
4.9,2.5625,1.1875,1.375
4.92,1.7023,1.127,0.57531
4.94,0.88307,1.0356,-0.15249
4.96,0.13896,0.91969,-0.78073
4.98,-0.50834,0.78342,-1.2918
5,-1.0493,0.62875,-1.6781
5.02,-1.485,0.45653,-1.9415
5.04,-1.8242,0.2678,-2.092
5.06,-2.0804,0.065014,-2.1454
5.08,-2.2691,-0.14698,-2.1221
5.1,-2.4052,-0.36059,-2.0446
5.12,-2.502,-0.56573,-1.9363
5.14,-2.5701,-0.75067,-1.8194
5.16,-2.6177,-0.90341,-1.7143
5.18,-2.6507,-1.0131,-1.6376
5.2,-2.6737,-1.0717,-1.6019
5.22,-2.69,-1.0749,-1.6151
5.24,-2.7022,-1.0229,-1.6793
5.26,-2.7125,-0.9206,-1.7919
5.28,-2.7222,-0.77728,-1.9449
5.3,-2.7321,-0.60557,-2.1265
5.32,-2.7422,-0.42036,-2.3219
5.34,-2.7519,-0.23741,-2.5144
5.36,-2.7598,-0.071997,-2.6878
5.38,-2.7642,0.062368,-2.8266
5.4,-2.7631,0.15493,-2.9181
5.42,-2.7541,0.19842,-2.9525
5.44,-2.7341,0.18941,-2.9235
5.46,-2.6995,0.12843,-2.8279
5.48,-2.6459,0.019625,-2.6655
5.5,-2.5678,-0.12971,-2.4381
5.52,-2.4593,-0.30993,-2.1494
5.54,-2.3143,-0.50995,-1.8043
5.56,-2.1278,-0.71827,-1.4095
5.58,-1.8972,-0.92411,-0.9731
5.6,-1.6236,-1.1184,-0.50523
5.62,-1.3129,-1.2946,-0.018244
5.64,-0.97617,-1.4495,0.47333
5.66,-0.63004,-1.5832,0.9532
5.68,-0.2951,-1.6993,1.4042
5.7,0.0057389,-1.8039,1.8096
5.72,0.24977,-1.9046,2.1544
5.74,0.41725,-2.0095,2.4267
5.76,0.49388,-2.1249,2.6188
5.78,0.47276,-2.2545,2.7273
5.8,0.35528,-2.398,2.7533
5.82,0.15101,-2.5501,2.7011
5.84,-0.12361,-2.701,2.5774
5.86,-0.44717,-2.8366,2.3894
5.88,-0.79581,-2.9401,2.1443
5.9,-1.1455,-2.9938,1.8483
5.92,-1.474,-2.9808,1.5068
5.94,-1.762,-2.887,1.125
5.96,-1.9935,-2.7029,0.70939
5.98,-2.1557,-2.4243,0.26859
6,-2.2382,-2.0531,-0.18509
6.02,-2.2325,-1.597,-0.63544
6.04,-2.1316,-1.0689,-1.0627
6.06,-1.9307,-0.48591,-1.4448
6.08,-1.6281,0.13155,-1.7596
6.1,-1.2265,0.76115,-1.9876
6.12,-0.73512,1.3796,-2.1147
6.14,-0.17082,1.9635,-2.1343
6.16,0.44126,2.4903,-2.0491
6.18,1.0682,2.9394,-1.8712
6.2,1.6713,3.2924,-1.6211
6.22,2.209,3.5344,-1.3255
6.24,2.6412,3.6549,-1.0137
6.26,2.9335,3.6481,-0.71463
6.28,3.0613,3.5142,-0.45296
6.3,3.0127,3.2591,-0.24637
6.32,2.7904,2.8944,-0.10393
6.34,2.4112,2.4369,-0.025746
6.36,1.9039,1.9079,-0.0040512
6.38,1.3058,1.3312,-0.025388
6.4,0.6584,0.73193,-0.073532
6.42,0.0023837,0.13495,-0.13257
6.44,-0.62647,-0.43688,-0.18959
6.46,-1.2005,-0.96397,-0.23649
6.48,-1.7016,-1.431,-0.27065
6.5,-2.1219,-1.8275,-0.29439
6.52,-2.4617,-2.1482,-0.31347
6.54,-2.7279,-2.393,-0.33488
6.56,-2.9308,-2.5661,-0.3647
6.58,-3.0821,-2.6759,-0.40621
6.6,-3.1924,-2.7335,-0.45888
6.62,-3.27,-2.7517,-0.5183
6.64,-3.3205,-2.7436,-0.577
6.66,-3.347,-2.7212,-0.62585
6.68,-3.3498,-2.694,-0.65575
6.7,-3.3268,-2.6679,-0.65896
6.72,-3.2736,-2.6438,-0.62985
6.74,-3.1825,-2.6176,-0.56492
6.76,-3.0422,-2.5801,-0.46208
6.78,-2.8373,-2.5178,-0.31958
6.8,-2.5493,-2.4143,-0.13498
6.82,-2.1572,-2.2525,0.095318
6.84,-1.6412,-2.017,0.37575
6.86,-0.98609,-1.6963,0.71021
6.88,-0.18576,-1.2857,1.0999
6.9,0.75255,-0.78852,1.5411
6.92,1.8052,-0.21717,2.0224
6.94,2.9313,0.40708,2.5242
6.96,4.0738,1.0554,3.0183
6.98,5.1642,1.6939,3.4702
7,6.1288,2.2865,3.8424
7.02,6.8972,2.7985,4.0987
7.04,7.41,3.2002,4.2098
7.06,7.6268,3.4697,4.1571
7.08,7.5313,3.595,3.9363
7.1,7.1337,3.5754,3.5583
7.12,6.4695,3.4212,3.0483
7.14,5.596,3.1527,2.4433
7.16,4.5858,2.7984,1.7874
7.18,3.5192,2.3924,1.1268
7.2,2.4765,1.9715,0.50499
7.22,1.5308,1.5727,-0.041897
7.24,0.74252,1.2302,-0.4877
7.26,0.15527,0.9732,-0.81793
7.28,-0.20596,0.82372,-1.0297
7.3,-0.3352,0.79528,-1.1305
7.32,-0.24454,0.89164,-1.1362
7.34,0.03784,1.1064,-1.0685
7.36,0.47039,1.4229,-0.95252
7.38,1.0016,1.8156,-0.81399
7.4,1.5737,2.2511,-0.6774
7.42,2.1273,2.6912,-0.56393
7.44,2.6057,3.0957,-0.48998
7.46,2.9598,3.4258,-0.46599
7.48,3.1522,3.6477,-0.49547
7.5,3.1603,3.736,-0.57579
7.52,2.9783,3.6762,-0.69794
7.54,2.6172,3.4651,-0.84792
7.56,2.103,3.1115,-1.0085
7.58,1.4731,2.6347,-1.1616
7.6,0.77141,2.0618,-1.2904
7.62,0.043466,1.4254,-1.3819
7.64,-0.66882,0.75934,-1.4282
7.66,-1.331,0.096466,-1.4275
7.68,-1.9186,-0.53448,-1.3841
7.7,-2.4178,-1.1104,-1.3074
7.72,-2.825,-1.6149,-1.2101
7.74,-3.1441,-2.0379,-1.1061
7.76,-3.3842,-2.3754,-1.0088
7.78,-3.5565,-2.6278,-0.92868
7.8,-3.6718,-2.7993,-0.87251
7.82,-3.738,-2.8954,-0.84259
7.84,-3.7598,-2.9229,-0.83694
7.86,-3.7378,-2.8878,-0.85
7.88,-3.6696,-2.7958,-0.87381
7.9,-3.5502,-2.6508,-0.89941
7.92,-3.3741,-2.4559,-0.91824
7.94,-3.1366,-2.2131,-0.92354
7.96,-2.8356,-1.9242,-0.91136
7.98,-2.4729,-1.5916,-0.88132
8,-2.0557,-1.2188,-0.83689
8.02,-1.5974,-0.81217,-0.78522
8.04,-1.1172,-0.38077,-0.73645
8.06,-0.63982,0.062653,-0.70248
8.08,-0.19343,0.50193,-0.69535
8.1,0.1928,0.91818,-0.72538
8.12,0.49198,1.2911,-0.79911
8.14,0.68317,1.6007,-0.91758
8.16,0.75473,1.8298,-1.075
8.18,0.70703,1.9654,-1.2584
8.2,0.55393,2.0014,-1.4475
8.22,0.32262,1.9393,-1.6167
8.24,0.051736,1.7889,-1.7371
8.26,-0.21222,1.5671,-1.7794
8.28,-0.41979,1.2975,-1.7172
8.3,-0.5242,1.0067,-1.5309
8.32,-0.48716,0.72283,-1.21
8.34,-0.28401,0.47157,-0.75558
8.36,0.092514,0.27406,-0.18155
8.38,0.63027,0.14449,0.48577
8.4,1.2979,0.088869,1.209
8.42,2.0473,0.10462,1.9427
8.44,2.8179,0.18118,2.6367
8.46,3.5429,0.30142,3.2415
8.48,4.156,0.44363,3.7123
8.5,4.5984,0.58389,4.0145
8.52,4.8254,0.69849,4.1269
8.54,4.8107,0.7661,4.0446
8.56,4.5493,0.76953,3.7798
8.58,4.0576,0.69696,3.3606
8.6,3.3708,0.54251,2.8283
8.62,2.5385,0.30634,2.2322
8.64,1.6188,-0.0057852,1.6246
8.66,0.67108,-0.38321,1.0543
8.68,-0.24958,-0.81134,0.56176
8.7,-1.0978,-1.2726,0.17471
8.72,-1.8409,-1.7472,-0.093688
8.74,-2.4593,-2.2145,-0.24475
8.76,-2.9452,-2.6532,-0.29196
8.78,-3.2997,-3.0426,-0.25712
8.8,-3.5283,-3.3629,-0.16546
8.82,-3.6375,-3.5966,-0.040844
8.84,-3.631,-3.7293,0.09825
8.86,-3.509,-3.7503,0.24126
8.88,-3.2679,-3.6541,0.38616
8.9,-2.903,-3.4412,0.53819
8.92,-2.4113,-3.1183,0.70703
8.94,-1.7959,-2.699,0.90307
8.96,-1.0694,-2.2029,1.1335
8.98,-0.25607,-1.655,1.3989
9,0.60765,-1.0838,1.6915
9.02,1.4747,-0.51966,1.9944
9.04,2.2912,0.0079953,2.2832
9.06,3.0018,0.47258,2.5292
9.08,3.5557,0.85263,2.7031
9.1,3.9129,1.1334,2.7795
9.12,4.0494,1.3077,2.7417
9.14,3.9606,1.3763,2.5843
9.16,3.6623,1.3471,2.3152
9.18,3.1891,1.2339,1.9552
9.2,2.591,1.0547,1.5363
9.22,1.9271,0.82979,1.0973
9.24,1.2589,0.57957,0.67933
9.26,0.64297,0.32301,0.31996
9.28,0.12462,0.07628,0.048344
9.3,-0.26692,-0.148,-0.11892
9.32,-0.52108,-0.34095,-0.18013
9.34,-0.64588,-0.49719,-0.14868
9.36,-0.66545,-0.61421,-0.051239
9.38,-0.61557,-0.69155,0.075981
9.4,-0.53789,-0.73001,0.19212
9.42,-0.47383,-0.73093,0.2571
9.44,-0.45909,-0.69574,0.23665
9.46,-0.51941,-0.62577,0.10636
9.48,-0.66827,-0.52231,-0.14596
9.5,-0.90652,-0.38696,-0.51955
9.52,-1.2238,-0.22201,-1.0018
9.54,-1.6016,-0.030861,-1.5707
9.56,-2.0161,0.18166,-2.1978
9.58,-2.4426,0.40916,-2.8518
9.6,-2.8579,0.64387,-3.5018
9.62,-3.2425,0.87693,-4.1194
9.64,-3.5818,1.0991,-4.6809
9.66,-3.8659,1.3015,-5.1674
9.68,-4.0893,1.4762,-5.5656
9.7,-4.2496,1.6174,-5.867
9.72,-4.3466,1.7211,-6.0678
9.74,-4.3815,1.7864,-6.1679
9.76,-4.3564,1.8142,-6.1706
9.78,-4.2746,1.8079,-6.0824
9.8,-4.1405,1.7717,-5.9122
9.82,-3.9607,1.7106,-5.6713
9.84,-3.7437,1.6292,-5.3729
9.86,-3.5003,1.5314,-5.0316
9.88,-3.2434,1.4195,-4.663
9.9,-2.9872,1.2949,-4.2821
9.92,-2.7458,1.1576,-3.9034
9.94,-2.5313,1.0074,-3.5387
9.96,-2.3524,0.84409,-3.1965
9.98,-2.2122,0.66813,-2.8803
10,-2.107,0.48128,-2.5883
10.02,-2.0255,0.28658,-2.3121
10.04,-1.9494,0.088253,-2.0377
10.06,-1.8554,-0.10878,-1.7466
10.08,-1.7175,-0.29958,-1.4179
10.1,-1.5117,-0.48004,-1.0317
10.12,-1.2201,-0.64757,-0.57254
10.14,-0.83519,-0.80167,-0.033527
10.16,-0.36291,-0.94421,0.58129
10.18,0.17585,-1.0793,1.2552
10.2,0.74617,-1.213,1.9592
10.22,1.3023,-1.3524,2.6547
10.24,1.793,-1.5049,3.2979
10.26,2.168,-1.6772,3.8452
10.28,2.385,-1.8742,4.2592
10.3,2.4152,-2.0985,4.5136
10.32,2.2479,-2.3494,4.5972
10.34,1.8914,-2.6228,4.5143
10.36,1.3723,-2.9112,4.2835
10.38,0.7317,-3.2032,3.9349
10.4,0.020051,-3.4849,3.505
10.42,-0.70807,-3.7399,3.0318
10.44,-1.3991,-3.9506,2.5515
10.46,-2.0039,-4.0993,2.0954
10.48,-2.48,-4.1698,1.6898
10.5,-2.7918,-4.1484,1.3566
10.52,-2.9103,-4.0255,1.1152
10.54,-2.8124,-3.7966,0.98415
10.56,-2.4815,-3.4628,0.98127
10.58,-1.9085,-3.0313,1.1228
10.6,-1.0951,-2.515,1.4199
10.62,-0.056591,-1.9315,1.8749
10.64,1.1744,-1.3016,2.476
10.66,2.5464,-0.64804,3.1944
10.68,3.9899,0.0070451,3.9829
10.7,5.4212,0.64337,4.7779
10.72,6.75,1.2443,5.5057
10.74,7.8887,1.7977,6.091
10.76,8.7639,2.2967,6.4672
10.78,9.3264,2.7391,6.5873
10.8,9.5584,3.1269,6.4316
10.82,9.4773,3.465,6.0123
10.84,9.1333,3.7597,5.3736
10.86,8.6027,4.0177,4.585
10.88,7.9762,4.244,3.7322
10.9,7.3458,4.4418,2.904
10.92,6.7905,4.6116,2.1789
10.94,6.3654,4.7515,1.6139
10.96,6.0937,4.8573,1.2365
10.98,5.9654,4.9234,1.042
11,5.9404,4.9439,0.99653
11.02,5.9571,4.9132,1.0439
11.04,5.9434,4.8269,1.1165
11.06,5.83,4.6826,1.1473
11.08,5.5608,4.4801,1.0806
11.1,5.1019,4.2217,0.88016
11.12,4.4457,3.9123,0.53337
11.14,3.6104,3.5593,0.051135
11.16,2.636,3.1723,-0.53629
11.18,1.5768,2.763,-1.1862
11.2,0.49344,2.3448,-1.8514
11.22,-0.55595,1.9319,-2.4879
11.24,-1.5218,1.5389,-3.0608
11.26,-2.3678,1.1796,-3.5474
11.28,-3.0722,0.86576,-3.938
11.3,-3.6271,0.60641,-4.2335
11.32,-4.0361,0.40642,-4.4425
11.34,-4.3113,0.26602,-4.5774
11.36,-4.4699,0.18056,-4.6504
11.38,-4.5313,0.14085,-4.6722
11.4,-4.5161,0.13414,-4.6503
11.42,-4.4443,0.14562,-4.5899
11.44,-4.335,0.16021,-4.4952
11.46,-4.2058,0.16446,-4.3703
11.48,-4.0723,0.14823,-4.2205
11.5,-3.9468,0.1058,-4.0526
11.52,-3.8374,0.036424,-3.8738
11.54,-3.7473,-0.056053,-3.6912
11.56,-3.674,-0.16419,-3.5098
11.58,-3.6103,-0.2786,-3.3317
11.6,-3.5458,-0.38983,-3.156
11.62,-3.469,-0.49025,-2.9788
11.64,-3.3706,-0.57562,-2.795
11.66,-3.2455,-0.64598,-2.5996
11.68,-3.0954,-0.70581,-2.3896
11.7,-2.9287,-0.76343,-2.1653
11.72,-2.7603,-0.82968,-1.9306
11.74,-2.6091,-0.91608,-1.6931
11.76,-2.4951,-1.0329,-1.4622
11.78,-2.4358,-1.1872,-1.2486
11.8,-2.4437,-1.3817,-1.062
11.82,-2.5233,-1.6134,-0.90994
11.84,-2.6712,-1.8741,-0.79709
11.86,-2.8751,-2.1507,-0.72447
11.88,-3.1159,-2.4265,-0.6894
11.9,-3.3686,-2.6832,-0.68546
11.92,-3.6049,-2.9025,-0.70248
11.94,-3.7947,-3.0682,-0.72652
11.96,-3.9077,-3.1676,-0.7401
11.98,-3.9157,-3.193,-0.72274
12,-3.794,-3.1417,-0.65236
12.02,-3.5239,-3.0165,-0.50747
12.04,-3.0952,-2.8251,-0.27018
12.06,-2.5088,-2.5792,0.070376
12.08,-1.7788,-2.2936,0.51478
12.1,-0.93343,-1.9846,1.0511
12.12,-0.014442,-1.669,1.6545
12.14,0.92586,-1.363,2.2888
12.16,1.8296,-1.081,2.9106
12.18,2.6397,-0.83525,3.4749
12.2,3.3074,-0.63474,3.9422
12.22,3.7985,-0.48538,4.2839
12.24,4.0982,-0.38975,4.4879
12.26,4.2125,-0.34733,4.5599
12.28,4.167,-0.35494,4.5219
12.3,4.0014,-0.40729,4.4087
12.32,3.7628,-0.49769,4.2605
12.34,3.4968,-0.61879,4.1156
12.36,3.2403,-0.76325,4.0035
12.38,3.015,-0.92428,3.9393
12.4,2.8255,-1.0959,3.9215
12.42,2.6594,-1.2733,3.9327
12.44,2.4916,-1.4521,3.9437
12.46,2.2902,-1.6289,3.9191
12.48,2.024,-1.8001,3.8241
12.5,1.6689,-1.9622,3.6312
12.52,1.2136,-2.1111,3.3247
12.54,0.66182,-2.242,2.9038
12.56,0.032683,-2.35,2.3827
12.58,-0.64144,-2.4296,1.7882
12.6,-1.3192,-2.4758,1.1567
12.62,-1.9551,-2.4838,0.52871
12.64,-2.5053,-2.4497,-0.055605
12.66,-2.9318,-2.3703,-0.5615
12.68,-3.2064,-2.2432,-0.96323
12.7,-3.3135,-2.0668,-1.2467
12.72,-3.2508,-1.8399,-1.4109
12.74,-3.0294,-1.5619,-1.4676
12.76,-2.6725,-1.2325,-1.44
12.78,-2.2123,-0.85212,-1.3601
12.8,-1.6866,-0.42244,-1.2642
12.82,-1.135,0.053228,-1.1882
12.84,-0.59365,0.56917,-1.1628
12.86,-0.091628,1.1168,-1.2084
12.88,0.35249,1.6843,-1.3318
12.9,0.73218,2.2567,-1.5246
12.92,1.0526,2.8167,-1.764
12.94,1.3283,3.345,-2.0167
12.96,1.5787,3.8223,-2.2437
12.98,1.8228,4.2306,-2.4078
13,2.074,4.5545,-2.4805
13.02,2.3352,4.7829,-2.4477
13.04,2.5966,4.9102,-2.3136
13.06,2.8357,4.9361,-2.1004
13.08,3.02,4.866,-1.846
13.1,3.1122,4.71,-1.5978
13.12,3.0771,4.4819,-1.4048
13.14,2.8878,4.1973,-1.3096
13.16,2.5318,3.8727,-1.3409
13.18,2.0147,3.523,-1.5083
13.2,1.3608,3.1614,-1.8006
13.22,0.61113,2.7981,-2.1869
13.24,-0.18117,2.4401,-2.6213
13.26,-0.95715,2.0921,-3.0492
13.28,-1.6591,1.7562,-3.4153
13.3,-2.237,1.4336,-3.6706
13.32,-2.6542,1.1248,-3.779
13.34,-2.8905,0.83067,-3.7211
13.36,-2.943,0.55292,-3.4959
13.38,-2.826,0.294,-3.12
13.4,-2.5671,0.057185,-2.6242
13.42,-2.2038,-0.15388,-2.05
13.44,-1.7787,-0.33573,-1.443
13.46,-1.3341,-0.48561,-0.84847
13.48,-0.90789,-0.60213,-0.30577
13.5,-0.53009,-0.68561,0.15552
13.52,-0.22035,-0.73844,0.51809
13.54,0.01268,-0.76508,0.77776
13.56,0.17059,-0.772,0.94259
13.58,0.26302,-0.76723,1.0302
13.6,0.30435,-0.75989,1.0642
13.62,0.30987,-0.7594,1.0693
13.64,0.29201,-0.77464,1.0667
13.66,0.25736,-0.81307,1.0704
13.68,0.20508,-0.87987,1.0849
13.7,0.12701,-0.97723,1.1042
13.72,0.0096265,-1.104,1.1136
13.74,-0.16258,-1.2556,1.093
13.76,-0.40282,-1.4244,1.0216
13.78,-0.71777,-1.6006,0.88285
13.8,-1.1042,-1.7732,0.66893
13.82,-1.5474,-1.931,0.38367
13.84,-2.0211,-2.0645,0.043403
13.86,-2.4908,-2.1663,-0.3245
13.88,-2.9171,-2.2319,-0.68523
13.9,-3.2618,-2.2603,-1.0015
13.92,-3.4924,-2.2533,-1.2391
13.94,-3.5872,-2.2153,-1.3719
13.96,-3.5378,-2.1523,-1.3855
13.98,-3.3495,-2.0707,-1.2788
14,-3.0404,-1.977,-1.0634
14.02,-2.6376,-1.8764,-0.76117
14.04,-2.1732,-1.7729,-0.40032
14.06,-1.6796,-1.6689,-0.010657
14.08,-1.1851,-1.5657,0.38059
14.1,-0.71104,-1.4632,0.75212
14.12,-0.27045,-1.3609,1.0905
14.14,0.13188,-1.2581,1.39
14.16,0.49746,-1.1541,1.6516
14.18,0.83127,-1.0485,1.8798
14.2,1.1383,-0.94125,2.0796
14.22,1.4205,-0.83243,2.2529
14.24,1.6741,-0.72227,2.3963
14.26,1.8887,-0.61079,2.4995
14.28,2.0481,-0.49751,2.5456
14.3,2.1323,-0.38119,2.5135
14.32,2.1217,-0.25965,2.3813
14.34,2.0019,-0.12967,2.1316
14.36,1.769,0.012969,1.756
14.38,1.4335,0.17324,1.2603
14.4,1.0237,0.35646,0.66719
14.42,0.58488,0.56769,0.017193
14.44,0.17735,0.81103,-0.63368
14.46,-0.13005,1.0889,-1.219
14.48,-0.26803,1.4015,-1.6695
14.5,-0.17647,1.746,-1.9225
14.52,0.18598,2.1167,-1.9307
14.54,0.83419,2.5048,-1.6706
14.56,1.752,2.8988,-1.1469
14.58,2.8916,3.2857,-0.39411
14.6,4.1782,3.6511,0.52717
14.62,5.518,3.9805,1.5374
14.64,6.8091,4.2607,2.5484
14.66,7.9547,4.4799,3.4748
14.68,8.8736,4.6288,4.2448
14.7,9.5097,4.7009,4.8088
14.72,9.8364,4.6928,5.1437
14.74,9.8572,4.6038,5.2534
14.76,9.6008,4.4359,5.1649
14.78,9.1142,4.1934,4.9208
14.8,8.4529,3.882,4.571
14.82,7.672,3.5087,4.1633
14.84,6.8184,3.0811,3.7373
14.86,5.926,2.6069,3.3191
14.88,5.0148,2.0937,2.9211
14.9,4.0924,1.5489,2.5435
14.92,3.1585,0.97991,2.1786
14.94,2.2096,0.394,1.8156
14.96,1.2444,-0.20104,1.4455
14.98,0.26756,-0.79686,1.0644
15,-0.70925,-1.3843,0.67507
15.02,-1.6673,-1.9535,0.28622
15.04,-2.5832,-2.4939,-0.089326
15.06,-3.4326,-2.9951,-0.43759
15.08,-4.1932,-3.447,-0.74619
15.1,-4.8476,-3.8413,-1.0063
15.12,-5.3853,-4.1717,-1.2136
15.14,-5.8022,-4.4347,-1.3675
15.16,-6.1,-4.63,-1.47
15.18,-6.2837,-4.7603,-1.5234
15.2,-6.3604,-4.8314,-1.529
15.22,-6.3368,-4.8507,-1.4861
15.24,-6.2191,-4.8269,-1.3922
15.26,-6.0132,-4.7686,-1.2446
15.28,-5.7259,-4.6836,-1.0423
15.3,-5.3668,-4.5773,-0.78945
15.32,-4.9496,-4.4529,-0.49664
15.34,-4.4936,-4.3107,-0.18292
15.36,-4.0234,-4.148,0.12461
15.38,-3.5674,-3.96,0.3926
15.4,-3.1554,-3.7402,0.58488
15.42,-2.8145,-3.4815,0.66701
15.44,-2.5658,-3.1772,0.61142
15.46,-2.4197,-2.822,0.40223
15.48,-2.3741,-2.4131,0.038953
15.5,-2.4126,-1.9511,-0.46155
15.52,-2.5055,-1.44,-1.0655
15.54,-2.6126,-0.8878,-1.7248
15.56,-2.688,-0.30587,-2.3821
15.58,-2.6859,0.29162,-2.9775
15.6,-2.567,0.88863,-3.4556
15.62,-2.3042,1.4684,-3.7726
15.64,-1.8872,2.0145,-3.9018
15.66,-1.3251,2.5122,-3.8373
15.68,-0.64556,2.9488,-3.5944
15.7,0.10764,3.3147,-3.2071
15.72,0.88,3.6034,-2.7234
15.74,1.6129,3.8113,-2.1983
15.76,2.2511,3.9375,-1.6864
15.78,2.7486,3.9832,-1.2346
15.8,3.0743,3.9517,-0.87735
15.82,3.2142,3.8471,-0.63298
15.84,3.1707,3.6749,-0.50411
15.86,2.961,3.4409,-0.47984
15.88,2.6119,3.1521,-0.54018
15.9,2.1547,2.816,-0.66131
15.92,1.6207,2.4413,-0.82065
15.94,1.0368,2.0376,-1.0007
15.96,0.42399,1.6151,-1.1911
15.98,-0.20314,1.1853,-1.3885
16,-0.83456,0.75992,-1.5945
16.02,-1.4624,0.35068,-1.813
16.04,-2.078,-0.031005,-2.047
16.06,-2.6703,-0.37472,-2.2956
16.08,-3.2245,-0.67149,-2.5531
16.1,-3.7227,-0.91424,-2.8085
16.12,-4.1455,-1.098,-3.0475
16.14,-4.4743,-1.2202,-3.2541
16.16,-4.6935,-1.2804,-3.4131
16.18,-4.7923,-1.2805,-3.5118
16.2,-4.7647,-1.2241,-3.5406
16.22,-4.6096,-1.1167,-3.4929
16.24,-4.3292,-0.96497,-3.3642
16.26,-3.9275,-0.77663,-3.1509
16.28,-3.4098,-0.56016,-2.8497
16.3,-2.7827,-0.32454,-2.4581
16.32,-2.0553,-0.078928,-1.9763
16.34,-1.2418,0.16762,-1.4094
16.36,-0.36424,0.40654,-0.77078
16.38,0.54582,0.63013,-0.084317
16.4,1.4465,0.83204,0.61444
16.42,2.2874,1.0077,1.2798
16.44,3.0141,1.1545,1.8597
16.46,3.5743,1.2723,2.302
16.48,3.9254,1.3632,2.5622
16.5,4.0418,1.4314,2.6104
16.52,3.9208,1.4827,2.4381
16.54,3.5852,1.524,2.0612
16.56,3.0818,1.5622,1.5196
16.58,2.4768,1.6039,0.87294
16.6,1.8472,1.6541,0.19312
16.62,1.2708,1.7161,-0.44528
16.64,0.81578,1.7908,-0.97502
16.66,0.53165,1.8766,-1.3449
16.68,0.4437,1.9694,-1.5257
16.7,0.55087,2.0631,-1.5122
16.72,0.82789,2.1499,-1.3221
16.74,1.2307,2.2211,-0.99043
16.76,1.7042,2.2676,-0.56337
16.78,2.1906,2.2807,-0.090067
16.8,2.637,2.253,0.38406
16.82,3.0011,2.1787,0.82233
16.84,3.2539,2.0546,1.1993
16.86,3.3805,1.8796,1.5008
16.88,3.3775,1.6555,1.7221
16.9,3.2504,1.386,1.8644
16.92,3.0096,1.0771,1.9325
16.94,2.6676,0.7357,1.9319
16.96,2.2376,0.36965,1.868
16.98,1.733,-0.013293,1.7463
17,1.1686,-0.40579,1.5744
17.02,0.56215,-0.80128,1.3634
17.04,-0.064472,-1.1941,1.1296
17.06,-0.68466,-1.5795,0.89487
17.08,-1.268,-1.9535,0.68548
17.1,-1.7828,-2.3126,0.52977
17.12,-2.1994,-2.6537,0.45432
17.14,-2.494,-2.9739,0.47985
17.16,-2.6528,-3.2704,0.6176
17.18,-2.6738,-3.5407,0.86691
17.2,-2.5676,-3.7821,1.2145
17.22,-2.3565,-3.9923,1.6358
17.24,-2.071,-4.1688,2.0978
17.26,-1.7456,-4.3091,2.5635
17.28,-1.415,-4.4107,2.9957
17.3,-1.1093,-4.4708,3.3615
17.32,-0.85198,-4.4865,3.6345
17.34,-0.65843,-4.4551,3.7967
17.36,-0.53634,-4.374,3.8377
17.38,-0.48702,-4.2416,3.7546
17.4,-0.50701,-4.0572,3.5502
17.42,-0.5894,-3.8218,3.2324
17.44,-0.72422,-3.5379,2.8137
17.46,-0.89793,-3.21,2.3121
17.48,-1.0922,-2.844,1.7518
17.5,-1.2827,-2.4471,1.1644
17.52,-1.4386,-2.0274,0.58879
17.54,-1.5237,-1.5932,0.069473
17.56,-1.4993,-1.1527,-0.34659
17.58,-1.3287,-0.71347,-0.61521
17.6,-0.98336,-0.28234,-0.70102
17.62,-0.4485,0.135,-0.58349
17.64,0.27235,0.5339,-0.26156
17.66,1.155,0.91082,0.24419
17.68,2.1557,1.2632,0.89252
17.7,3.2149,1.5891,1.6258
17.72,4.2645,1.8875,2.377
17.74,5.2352,2.1573,3.0779
17.76,6.0651,2.3976,3.6675
17.78,6.706,2.6074,4.0986
17.8,7.127,2.785,4.3421
17.82,7.3157,2.928,4.3877
17.84,7.2758,3.0337,4.2421
17.86,7.0237,3.0989,3.9248
17.88,6.5834,3.1206,3.4628
17.9,5.9825,3.0961,2.8865
17.92,5.2496,3.0237,2.2258
17.94,4.4126,2.9032,1.5094
17.96,3.4999,2.7358,0.76409
17.98,2.5408,2.5241,0.016727
18,1.5673,2.2722,-0.70492
18.02,0.61357,1.9851,-1.3715
18.04,-0.28493,1.6684,-1.9534
18.06,-1.0946,1.3278,-2.4225
18.08,-1.7874,0.96918,-2.7566
18.1,-2.3446,0.59816,-2.9428
18.12,-2.7595,0.22065,-2.9802
18.14,-3.0389,-0.15716,-2.8818
18.16,-3.2018,-0.52852,-2.6732
18.18,-3.2762,-0.88604,-2.3902
18.2,-3.2954,-1.2218,-2.0737
18.22,-3.2925,-1.5276,-1.7649
18.24,-3.2961,-1.7955,-1.5006
18.26,-3.3278,-2.0185,-1.3093
18.28,-3.4003,-2.191,-1.2092
18.3,-3.5174,-2.3093,-1.2082
18.32,-3.6758,-2.3715,-1.3042
18.34,-3.8661,-2.3783,-1.4878
18.36,-4.0749,-2.3318,-1.7431
18.38,-4.2857,-2.2356,-2.0502
18.4,-4.4795,-2.0942,-2.3853
18.42,-4.635,-1.9128,-2.7222
18.44,-4.7294,-1.6967,-3.0327
18.46,-4.7393,-1.4511,-3.2882
18.48,-4.6424,-1.1814,-3.461
18.5,-4.4204,-0.89302,-3.5273
18.52,-4.061,-0.59126,-3.4698
18.54,-3.5614,-0.28169,-3.2797
18.56,-2.9288,0.030097,-2.9589
18.58,-2.1809,0.3386,-2.5195
18.6,-1.3448,0.63861,-1.9834
18.62,-0.45372,0.92543,-1.3792
18.64,0.45549,1.1951,-0.73964
18.66,1.346,1.4447,-0.098717
18.68,2.1834,1.6724,0.51105
18.7,2.937,1.8772,1.0598
18.72,3.5804,2.0595,1.5209
18.74,4.0912,2.2204,1.8708
18.76,4.4504,2.3615,2.0889
18.78,4.6426,2.4849,2.1577
18.8,4.6566,2.5923,2.0643
18.82,4.4874,2.6852,1.8021
18.84,4.138,2.7642,1.3738
18.86,3.6219,2.8287,0.79317
18.88,2.9641,2.8773,0.086789
18.9,2.2012,2.9075,-0.7063
18.92,1.3792,2.916,-1.5368
18.94,0.55055,2.8996,-2.3491
18.96,-0.23131,2.8552,-3.0865
18.98,-0.91636,2.7804,-3.6967
19,-1.4628,2.674,-4.1368
19.02,-1.8406,2.5362,-4.3768
19.04,-2.033,2.3684,-4.4014
19.06,-2.0372,2.1732,-4.2104
19.08,-1.8631,1.9539,-3.817
19.1,-1.5317,1.7145,-3.2462
19.12,-1.0729,1.4592,-2.5321
19.14,-0.52402,1.192,-1.7161
19.16,0.073063,0.91753,-0.84447
19.18,0.67333,0.64017,0.033161
19.2,1.2314,0.36479,0.86658
19.22,1.7044,0.096544,1.6079
19.24,2.056,-0.15926,2.2153
19.26,2.26,-0.39741,2.6575
19.28,2.3041,-0.61327,2.9174
19.3,2.1921,-0.80334,2.9955
19.32,1.9448,-0.96565,2.9105
19.34,1.5977,-1.1002,2.6979
19.36,1.1971,-1.2089,2.4059
19.38,0.79348,-1.2954,2.0889
19.4,0.43484,-1.365,1.7999
19.42,0.15942,-1.4235,1.5829
19.44,-0.0095641,-1.4767,1.4671
19.46,-0.066859,-1.5302,1.4634
19.48,-0.025222,-1.5887,1.5635
19.5,0.087388,-1.6557,1.7431
19.52,0.23279,-1.7336,1.9664
19.54,0.36875,-1.8238,2.1926
19.56,0.45512,-1.9266,2.3817
19.58,0.459,-2.0413,2.5003
19.6,0.3582,-2.1663,2.5246
19.62,0.14267,-2.2989,2.4416
19.64,-0.18598,-2.4352,2.2492
19.66,-0.61625,-2.5701,1.9539
19.68,-1.1295,-2.6977,1.5682
19.7,-1.7026,-2.8112,1.1086
19.72,-2.3105,-2.9039,0.59338
19.74,-2.9283,-2.9697,0.041399
19.76,-3.5319,-3.0034,-0.52846
19.78,-4.099,-3.0016,-1.0974
19.8,-4.6093,-2.9627,-1.6465
19.82,-5.044,-2.887,-2.157
19.84,-5.3867,-2.7763,-2.6104
19.86,-5.6229,-2.6336,-2.9893
19.88,-5.7411,-2.4628,-3.2783
19.9,-5.7334,-2.2676,-3.4658
19.92,-5.5969,-2.0519,-3.545
19.94,-5.3345,-1.8192,-3.5154
19.96,-4.9563,-1.5726,-3.3837
19.98,-4.4797,-1.3152,-3.1645
20,-3.9293,-1.05,-2.8793
20.02,-3.3352,-0.77964,-2.5555
20.04,-2.7308,-0.50696,-2.2239
20.06,-2.1492,-0.23432,-1.9149
20.08,-1.6186,0.036458,-1.655
20.1,-1.1581,0.30436,-1.4625
20.12,-0.77459,0.5693,-1.3439
20.14,-0.46047,0.83204,-1.2925
20.16,-0.19418,1.0939,-1.2881
20.18,0.057076,1.3565,-1.2995
20.2,0.33225,1.6209,-1.2887
20.22,0.6698,1.8873,-1.2175
20.24,1.1006,2.1545,-1.0539
20.26,1.6416,2.4197,-0.77813
20.28,2.2914,2.6786,-0.38716
20.3,3.0288,2.9254,0.10342
20.32,3.8143,3.1537,0.6606
20.34,4.5946,3.3566,1.238
20.36,5.3096,3.5276,1.782
20.38,5.8995,3.6605,2.2389
20.4,6.3127,3.7504,2.5623
20.42,6.5112,3.793,2.7182
20.44,6.4747,3.7852,2.6896
20.46,6.2016,3.7249,2.4767
20.48,5.7075,3.611,2.0965
20.5,5.0225,3.4436,1.5789
20.52,4.1871,3.224,0.96308
20.54,3.2479,2.9554,0.2925
20.56,2.2533,2.6425,-0.38918
20.58,1.2508,2.2922,-1.0415
20.6,0.28379,1.9132,-1.6294
20.62,-0.60933,1.5157,-2.125
20.64,-1.397,1.1107,-2.5076
20.66,-2.0551,0.70943,-2.7646
20.68,-2.568,0.32249,-2.8905
20.7,-2.9288,-0.041098,-2.8877
20.72,-3.1397,-0.37433,-2.7654
20.74,-3.2121,-0.67247,-2.5396
20.76,-3.1652,-0.93307,-2.2322
20.78,-3.0249,-1.1556,-1.8693
20.8,-2.8205,-1.3411,-1.4795
20.82,-2.5824,-1.4914,-1.0909
20.84,-2.3378,-1.6092,-0.72858
20.86,-2.1079,-1.6971,-0.41082
20.88,-1.9047,-1.758,-0.14675
20.9,-1.7294,-1.7951,0.065742
20.92,-1.5711,-1.8118,0.24067
20.94,-1.4087,-1.8117,0.40299
20.96,-1.2127,-1.7985,0.58585
20.98,-0.94981,-1.7761,0.82631
21,-0.58768,-1.7475,1.1598
21.02,-0.10056,-1.7149,1.6144
21.04,0.52553,-1.6792,2.2048
21.06,1.2887,-1.6399,2.9286
21.08,2.1689,-1.5952,3.7641
21.1,3.1282,-1.5426,4.6708
21.12,4.1131,-1.4795,5.5926
21.14,5.0599,-1.4038,6.4636
21.16,5.901,-1.3147,7.2157
21.18,6.573,-1.2128,7.7858
21.2,7.0234,-1.1002,8.1236
21.22,7.2169,-0.9801,8.197
21.24,7.1397,-0.85593,7.9956
21.26,6.7998,-0.73095,7.5308
21.28,6.2268,-0.6075,6.8343
21.3,5.4673,-0.48664,5.9539
21.32,4.5803,-0.3682,4.9485
21.34,3.6307,-0.25109,3.8818
21.36,2.6838,-0.1338,2.8176
21.38,1.7995,-0.015045,1.8145
21.4,1.0289,0.10578,0.92312
21.42,0.41102,0.22834,0.18268
21.44,-0.02845,0.35141,-0.37986
21.46,-0.27778,0.47307,-0.75085
21.48,-0.33891,0.59106,-0.92997
21.5,-0.22659,0.70311,-0.9297
21.52,0.032913,0.80708,-0.77417
21.54,0.40367,0.90093,-0.49726
21.56,0.84248,0.9825,-0.14002
21.58,1.3018,1.0492,0.25253
21.6,1.733,1.098,0.635
21.62,2.0905,1.1251,0.96539
21.64,2.335,1.1266,1.2084
21.66,2.4369,1.0985,1.3384
21.68,2.3787,1.0379,1.3409
21.7,2.1568,0.9431,1.2137
21.72,1.7807,0.81437,0.96633
21.74,1.2725,0.65365,0.61886
21.76,0.66404,0.46442,0.19962
21.78,-0.0064081,0.25106,-0.25746
21.8,-0.69789,0.018143,-0.71603
21.82,-1.3708,-0.2301,-1.1407
21.84,-1.9904,-0.49016,-1.5003
21.86,-2.5301,-0.75911,-1.771
21.88,-2.9731,-1.0343,-1.9388
21.9,-3.3137,-1.3128,-2.0009
21.92,-3.5567,-1.5907,-1.966
21.94,-3.7166,-1.8631,-1.8535
21.96,-3.8149,-2.1239,-1.6909
21.98,-3.8773,-2.3667,-1.5107
22,-3.9309,-2.585,-1.3459
22.02,-4.0005,-2.774,-1.2265
22.04,-4.1064,-2.9304,-1.176
22.06,-4.2624,-3.0532,-1.2091
22.08,-4.4746,-3.1436,-1.331
22.1,-4.7416,-3.2037,-1.5379
22.12,-5.0543,-3.236,-1.8183
22.14,-5.3975,-3.242,-2.1556
22.16,-5.751,-3.2212,-2.5298
22.18,-6.091,-3.1714,-2.9196
22.2,-6.3918,-3.0881,-3.3036
22.22,-6.6276,-2.9662,-3.6615
22.24,-6.7743,-2.8002,-3.9741
22.26,-6.8116,-2.5863,-4.2253
22.28,-6.7247,-2.3226,-4.4022
22.3,-6.5072,-2.0099,-4.4973
22.32,-6.1615,-1.6516,-4.5099
22.34,-5.7001,-1.2531,-4.447
22.36,-5.1441,-0.8207,-4.3234
22.38,-4.5212,-0.36143,-4.1598
22.4,-3.8621,0.11802,-3.9802
22.42,-3.1957,0.61115,-3.8069
22.44,-2.5443,1.1116,-3.6559
22.46,-1.9198,1.6126,-3.5324
22.48,-1.3217,2.1065,-3.4282
22.5,-0.73663,2.5846,-3.3212
22.52,-0.14167,3.037,-3.1786
22.54,0.4913,3.4531,-2.9618
22.56,1.1891,3.8226,-2.6335
22.58,1.9707,4.1363,-2.1655
22.6,2.8417,4.3869,-1.5452
22.62,3.7905,4.5699,-0.77947
22.64,4.7875,4.6835,0.10401
22.66,5.7874,4.7286,1.0589
22.68,6.7333,4.7083,2.025
22.7,7.5632,4.6275,2.9357
22.72,8.2167,4.4922,3.7246
22.74,8.642,4.3092,4.3329
22.76,8.8005,4.0857,4.7147
22.78,8.6704,3.8297,4.8407
22.8,8.2486,3.5493,4.6993
22.82,7.5501,3.2532,4.2969
22.84,6.6062,2.9497,3.6565
22.86,5.4623,2.6471,2.8153
22.88,4.1747,2.3521,1.8225
22.9,2.8066,2.0704,0.73626
22.92,1.4249,1.8052,-0.38032
22.94,0.095589,1.5583,-1.4627
22.96,-1.1202,1.3295,-2.4498
22.98,-2.1707,1.1178,-3.2885
23,-3.0168,0.92171,-3.9385
23.02,-3.6355,0.74011,-4.3756
23.04,-4.0213,0.57246,-4.5937
23.06,-4.1855,0.41891,-4.6045
23.08,-4.1543,0.28004,-4.4343
23.1,-3.964,0.15632,-4.1203
23.12,-3.6556,0.047652,-3.7033
23.14,-3.2693,-0.046992,-3.2223
23.16,-2.8383,-0.12965,-2.7086
23.18,-2.3854,-0.20305,-2.1823
23.2,-1.9213,-0.27013,-1.6512
23.22,-1.4457,-0.33325,-1.1125
23.24,-0.95058,-0.39369,-0.55689
23.26,-0.42515,-0.45124,0.02609
23.28,0.13819,-0.50427,0.64246
23.3,0.73872,-0.55006,1.2888
23.32,1.3637,-0.58556,1.9493
23.34,1.9872,-0.60817,2.5954
23.36,2.5716,-0.61643,3.188
23.38,3.0715,-0.61053,3.682
23.4,3.4401,-0.59238,4.0325
23.42,3.636,-0.56538,4.2013
23.44,3.6295,-0.53386,4.1633
23.46,3.4085,-0.50241,3.9109
23.48,2.9809,-0.47515,3.456
23.5,2.375,-0.45523,2.8303
23.52,1.637,-0.44448,2.0815
23.54,0.82564,-0.44337,1.269
23.56,0.0060136,-0.45121,0.45722
23.58,-0.75756,-0.46646,-0.2911
23.6,-1.4082,-0.48718,-0.92103
23.62,-1.9019,-0.51143,-1.3904
23.64,-2.2107,-0.53769,-1.673
23.66,-2.3248,-0.56512,-1.7597
23.68,-2.2513,-0.59368,-1.6576
23.7,-2.0125,-0.62411,-1.3884
23.72,-1.6428,-0.65777,-0.98505
23.74,-1.1844,-0.69623,-0.4882
23.76,-0.68365,-0.74088,0.057232
23.78,-0.18684,-0.79241,0.60557
23.8,0.26315,-0.85042,1.1136
23.82,0.6301,-0.91322,1.5433
23.84,0.88705,-0.97796,1.865
23.86,1.0182,-1.041,2.0592
23.88,1.0202,-1.0987,2.1189
23.9,0.90194,-1.148,2.0499
23.92,0.68366,-1.1876,1.8713
23.94,0.39457,-1.2182,1.6128
23.96,0.069258,-1.2425,1.3118
23.98,-0.25661,-1.265,1.0084
24,-0.55088,-1.2904,0.73957
24.02,-0.7891,-1.3233,0.53425
24.04,-0.95768,-1.3662,0.40851
24.06,-1.0554,-1.4188,0.36347
24.08,-1.0929,-1.4783,0.38541
24.1,-1.0907,-1.5392,0.44855
24.12,-1.0752,-1.5951,0.51998
24.14,-1.0743,-1.6401,0.56583
24.16,-1.113,-1.6705,0.5575
24.18,-1.209,-1.6858,0.47682
24.2,-1.3705,-1.6896,0.31909
24.22,-1.5952,-1.6888,0.093667
24.24,-1.8704,-1.6923,-0.17808
24.26,-2.1754,-1.7088,-0.46669
24.28,-2.4844,-1.7447,-0.73969
24.3,-2.7695,-1.8027,-0.96682
24.32,-3.0041,-1.8798,-1.1244
24.34,-3.1664,-1.9683,-1.1981
24.36,-3.2409,-2.0564,-1.1845
24.38,-3.2203,-2.1301,-1.0902
24.4,-3.106,-2.1757,-0.9303
24.42,-2.9075,-2.1821,-0.72541
24.44,-2.6408,-2.1421,-0.49873
24.46,-2.3262,-2.0534,-0.27273
24.48,-1.9848,-1.9186,-0.066172
24.5,-1.6351,-1.7435,0.1084
24.52,-1.2896,-1.5363,0.24668
24.54,-0.95159,-1.3054,0.35377
24.56,-0.61352,-1.0579,0.44443
24.58,-0.25738,-0.7994,0.54202
24.6,0.1433,-0.53288,0.67619
24.62,0.61935,-0.25985,0.87921
24.64,1.2004,0.019072,1.1813
24.66,1.9087,0.30307,1.6056
24.68,2.7532,0.59018,2.163
24.7,3.7257,0.87669,2.849
24.72,4.798,1.157,3.6411
24.74,5.9234,1.4237,4.4997
24.76,7.0399,1.6688,5.3711
24.78,8.0759,1.884,6.1919
24.8,8.9582,2.0618,6.8963
24.82,9.619,2.1968,7.4223
24.84,10.004,2.2856,7.7186
24.86,10.078,2.3278,7.7501
24.88,9.827,2.3257,7.5012
24.9,9.261,2.2838,6.9772
24.92,8.4119,2.2086,6.2033
24.94,7.3296,2.1073,5.2224
24.96,6.0778,1.9871,4.0907
24.98,4.7275,1.8548,2.8727
25,3.3511,1.7152,1.6359
25.02,2.0162,1.5718,0.44441
25.04,0.78096,1.4267,-0.64574
25.06,-0.31074,1.2808,-1.5915
25.08,-1.2311,1.135,-2.3661
25.1,-1.9692,0.99113,-2.9603
25.12,-2.5301,0.85248,-3.3826
25.14,-2.9318,0.7242,-3.6559
25.16,-3.201,0.61305,-3.8141
25.18,-3.3687,0.52653,-3.8952
25.2,-3.4643,0.47158,-3.9359
25.22,-3.5122,0.45304,-3.9653
25.24,-3.5281,0.47233,-4.0004
25.26,-3.5178,0.52663,-4.0444
25.28,-3.4777,0.60882,-4.0865
25.3,-3.3971,0.70829,-4.1054
25.32,-3.2614,0.81252,-4.074
25.34,-3.0565,0.90906,-3.9655
25.36,-2.7722,0.98759,-3.7598
25.38,-2.4063,1.0415,-3.4478
25.4,-1.9659,1.0686,-3.0345
25.42,-1.4684,1.0711,-2.5395
25.44,-0.94038,1.0545,-1.9949
25.46,-0.41584,1.0254,-1.4412
25.48,0.067529,0.99015,-0.92262
25.5,0.47192,0.95278,-0.48086
25.52,0.76356,0.91404,-0.15049
25.54,0.91648,0.87131,0.045164
25.56,0.91572,0.81946,0.096264
25.58,0.75942,0.75232,0.0070924
25.6,0.45955,0.6646,-0.20505
25.62,0.041136,0.55345,-0.51231
25.64,-0.46017,0.4196,-0.87977
25.66,-1.0019,0.26753,-1.2694
25.68,-1.5395,0.10474,-1.6442
25.7,-2.0317,-0.059688,-1.972
25.72,-2.4451,-0.21696,-2.2281
25.74,-2.7579,-0.36036,-2.3975
25.76,-2.9621,-0.48661,-2.4755
25.78,-3.063,-0.59642,-2.4666
25.8,-3.0775,-0.69414,-2.3833
25.82,-3.0299,-0.78669,-2.2432
25.84,-2.9475,-0.88189,-2.0656
25.86,-2.8559,-0.9867,-1.8692
25.88,-2.7748,-1.1056,-1.6691
25.9,-2.7154,-1.2398,-1.4756
25.92,-2.6804,-1.3867,-1.2936
25.94,-2.6641,-1.5405,-1.1236
25.96,-2.6559,-1.693,-0.96292
25.98,-2.6432,-1.8353,-0.80792
26,-2.6147,-1.9586,-0.65612
26.02,-2.5637,-2.0558,-0.50791
26.04,-2.4893,-2.1217,-0.36763
26.06,-2.3973,-2.1535,-0.24381
26.08,-2.2988,-2.1504,-0.14846
26.1,-2.2084,-2.1129,-0.095542
26.12,-2.1415,-2.0425,-0.098932
26.14,-2.111,-1.941,-0.17002
26.16,-2.1254,-1.81,-0.31541
26.18,-2.1858,-1.6508,-0.53502
26.2,-2.2855,-1.4647,-0.82086
26.22,-2.4098,-1.2529,-1.1568
26.24,-2.537,-1.0173,-1.5197
26.26,-2.6411,-0.76009,-1.881
26.28,-2.6947,-0.48457,-2.2102
26.3,-2.6729,-0.19477,-2.4782
26.32,-2.5567,0.1045,-2.6612
26.34,-2.336,0.40781,-2.7438
26.36,-2.0117,0.7093,-2.721
26.38,-1.596,1.0028,-2.5988
26.4,-1.1104,1.2821,-2.3924
26.42,-0.58322,1.5408,-2.124
26.44,-0.044731,1.773,-1.8177
26.46,0.47761,1.973,-1.4954
26.48,0.96362,2.1362,-1.1726
26.5,1.4037,2.259,-0.85538
26.52,1.7997,2.3397,-0.53994
26.54,2.1645,2.3783,-0.2138
26.56,2.5178,2.3772,0.14061
26.58,2.8819,2.3408,0.54114
26.6,3.2758,2.2753,1.0006
26.62,3.7096,2.1877,1.522
26.64,4.1808,2.0854,2.0954
26.66,4.6721,1.9751,2.697
26.68,5.1527,1.8621,3.2905
26.7,5.5807,1.7498,3.8309
26.72,5.9092,1.6396,4.2696
26.74,6.0918,1.5312,4.5606
26.76,6.0899,1.4235,4.6664
26.78,5.8777,1.3149,4.5628
26.8,5.447,1.2046,4.2424
26.82,4.8083,1.0928,3.7155
26.84,3.9908,0.98139,3.0094
26.86,3.0392,0.87343,2.1658
26.88,2.009,0.77276,1.2363
26.9,0.96093,0.68308,0.27786
26.92,-0.045762,0.60702,-0.65278
26.94,-0.95868,0.54534,-1.504
26.96,-1.737,0.49645,-2.2334
26.98,-2.3541,0.45644,-2.8105
27,-2.7985,0.4196,-3.2181
27.02,-3.0725,0.37942,-3.4519
27.04,-3.1888,0.32975,-3.5185
27.06,-3.1665,0.26602,-3.4325
27.08,-3.0268,0.18619,-3.213
27.1,-2.7884,0.091195,-2.8796
27.12,-2.4652,-0.015215,-2.45
27.14,-2.065,-0.12719,-1.9378
27.16,-1.5904,-0.23796,-1.3525
27.18,-1.0415,-0.34125,-0.70023
27.2,-0.41949,-0.43257,0.013077
27.22,0.26905,-0.51013,0.77918
27.24,1.0089,-0.57522,1.5841
27.26,1.7741,-0.6319,2.406
27.28,2.5277,-0.68601,3.2137
27.3,3.2239,-0.74387,3.9678
27.32,3.8122,-0.81081,4.623
27.34,4.2424,-0.88984,5.1322
27.36,4.4708,-0.98092,5.4517
27.38,4.466,-1.0808,5.5468
27.4,4.2132,-1.1836,5.3968
27.42,3.7173,-1.282,4.9993
27.44,3.0034,-1.3687,4.3721
27.46,2.1154,-1.4379,3.5533
27.48,1.1125,-1.4864,2.5989
27.5,0.064143,-1.514,1.5782
27.52,-0.95644,-1.5239,0.56742
27.54,-1.8786,-1.521,-0.35753
27.56,-2.6406,-1.5118,-1.1289
27.58,-3.1954,-1.5019,-1.6936
27.6,-3.5141,-1.4957,-2.0184
27.62,-3.5881,-1.4956,-2.0925
27.64,-3.429,-1.5017,-1.9274
27.66,-3.0662,-1.5125,-1.5537
27.68,-2.5423,-1.5261,-1.0162
27.7,-1.9081,-1.5412,-0.36694
27.72,-1.2162,-1.5577,0.34148
27.74,-0.51536,-1.5775,1.0621
27.76,0.15388,-1.604,1.7578
27.78,0.76189,-1.6411,2.4029
27.8,1.2905,-1.692,2.9825
27.82,1.7314,-1.7577,3.4891
27.84,2.0831,-1.836,3.9191
27.86,2.3475,-1.9207,4.2682
27.88,2.5258,-2.0023,4.5281
27.9,2.6163,-2.0692,4.6855
27.92,2.6135,-2.1094,4.7229
27.94,2.5086,-2.1129,4.6215
27.96,2.2923,-2.0737,4.366
27.98,1.9581,-1.9909,3.949
28,1.5057,-1.8692,3.3749
28.02,0.9442,-1.7184,2.6626
28.04,0.29326,-1.551,1.8443
28.06,-0.41694,-1.3806,0.96367
28.08,-1.1481,-1.2184,0.070321
28.1,-1.8575,-1.0715,-0.78597
28.12,-2.5025,-0.9411,-1.5614
28.14,-3.0457,-0.8223,-2.2234
28.16,-3.4582,-0.70499,-2.7532
28.18,-3.7231,-0.57588,-3.1472
28.2,-3.8357,-0.42126,-3.4145
28.22,-3.8032,-0.22993,-3.5733
28.24,-3.6417,0.0041844,-3.6458
28.26,-3.3725,0.28024,-3.6528
28.28,-3.0187,0.58998,-3.6087
28.3,-2.6007,0.91852,-3.5192
28.32,-2.1337,1.2463,-3.38
28.34,-1.626,1.5521,-3.1781
28.36,-1.0794,1.8161,-2.8955
28.38,-0.49087,2.0229,-2.5138
28.4,0.14432,2.1638,-2.0195
28.42,0.82877,2.2381,-1.4094
28.44,1.5591,2.2526,-0.69348
28.46,2.3226,2.2199,0.10276
28.48,3.096,2.1564,0.9396
28.5,3.845,2.0789,1.7661
28.52,4.527,2.0014,2.5256
28.54,5.0948,1.9331,3.1617
28.56,5.5023,1.8766,3.6257
28.58,5.7101,1.8281,3.882
28.6,5.6912,1.7787,3.9125
28.62,5.4347,1.7163,3.7184
28.64,4.9479,1.6287,3.3192
28.66,4.2561,1.5066,2.7494
28.68,3.3994,1.3458,2.0536
28.7,2.4284,1.1485,1.2799
28.72,1.3983,0.92368,0.47458
28.74,0.36269,0.68603,-0.32334
28.76,-0.63119,0.45365,-1.0848
28.78,-1.5466,0.24549,-1.792
28.8,-2.3587,0.078584,-2.4373
28.82,-3.0548,-0.034421,-3.0204
28.84,-3.632,-0.086783,-3.5452
28.86,-4.0945,-0.07824,-4.0163
28.88,-4.4499,-0.014529,-4.4354
28.9,-4.7063,0.093979,-4.8002
28.92,-4.8694,0.23417,-5.1035
28.94,-4.9421,0.39227,-5.3344
28.96,-4.9244,0.55571,-5.4802
28.98,-4.8148,0.71449,-5.5293
29,-4.6123,0.86194,-5.4743
29.02,-4.3189,0.99476,-5.3137
29.04,-3.9417,1.1125,-5.0542
29.06,-3.4937,1.2168,-4.7105
29.08,-2.9945,1.3101,-4.3045
29.1,-2.4682,1.3947,-3.8629
29.12,-1.9416,1.4722,-3.4138
29.14,-1.4409,1.5425,-2.9834
29.16,-0.98752,1.6041,-2.5916
29.18,-0.59543,1.654,-2.2494
29.2,-0.2686,1.688,-1.9566
29.22,-0.00021451,1.7018,-1.702
29.24,0.22637,1.691,-1.4646
29.26,0.43491,1.6526,-1.2177
29.28,0.65217,1.5849,-0.9327
29.3,0.90301,1.4885,-0.58549
29.32,1.2055,1.3664,-0.16085
29.34,1.5671,1.2238,0.34336
29.36,1.9823,1.0679,0.91432
29.38,2.4323,0.90748,1.5248
29.4,2.8877,0.75153,2.1362
29.42,3.312,0.60867,2.7033
29.44,3.6673,0.48601,3.1813
29.46,3.9195,0.38817,3.5313
29.48,4.0434,0.31673,3.7267
29.5,4.0261,0.26986,3.7562
29.52,3.8677,0.2425,3.6252
29.54,3.5806,0.22687,3.3537
29.56,3.1864,0.21343,2.9729
29.58,2.7115,0.19209,2.5195
29.6,2.183,0.15351,2.0294
29.62,1.6238,0.090454,1.5334
29.64,1.0512,-0.0012087,1.0524
29.66,0.47517,-0.12179,0.59696
29.68,-0.10028,-0.2676,0.16732
29.7,-0.67475,-0.43135,-0.2434
29.72,-1.2483,-0.60302,-0.64533
29.74,-1.8187,-0.77123,-1.0475
29.76,-2.3787,-0.92486,-1.4538
29.78,-2.9157,-1.0546,-1.8611
29.8,-3.4124,-1.1544,-2.258
29.82,-3.8486,-1.2226,-2.626
29.84,-4.2042,-1.2616,-2.9426
29.86,-4.4624,-1.2783,-3.1841
29.88,-4.6121,-1.2825,-3.3296
29.9,-4.6489,-1.2853,-3.3636
29.92,-4.5752,-1.2971,-3.2781
29.94,-4.3989,-1.3262,-3.0727
29.96,-4.1302,-1.3766,-2.7536
29.98,-3.7796,-1.4479,-2.3317
30,-3.3551,-1.5348,-1.8203
30.02,-2.8609,-1.6276,-1.2333
30.04,-2.2978,-1.7144,-0.58339
30.06,-1.6647,-1.7822,0.11748
30.08,-0.96197,-1.8194,0.85741
30.1,-0.19488,-1.8176,1.6227
30.12,0.6229,-1.7728,2.3957
30.14,1.4668,-1.6863,3.1531
30.16,2.301,-1.5644,3.8654
30.18,3.0793,-1.4177,4.497
30.2,3.7495,-1.2593,5.0088
30.22,4.2584,-1.1032,5.3616
30.24,4.5584,-0.96214,5.5205
30.26,4.6136,-0.84611,5.4597
30.28,4.4055,-0.76075,5.1662
30.3,3.9366,-0.70695,4.6435
30.32,3.2311,-0.6809,3.912
30.34,2.3337,-0.67489,3.0086
30.36,1.305,-0.67878,1.9838
30.38,0.21582,-0.68169,0.89751
30.4,-0.86021,-0.67387,-0.18634
30.42,-1.8538,-0.64831,-1.2055
30.44,-2.7065,-0.60188,-2.1046
30.46,-3.3751,-0.53577,-2.8394
30.48,-3.8345,-0.45522,-3.3793
30.5,-4.0775,-0.36853,-3.709
30.52,-4.113,-0.28548,-3.8275
30.54,-3.9618,-0.21556,-3.7462
30.56,-3.6526,-0.16623,-3.4864
30.58,-3.2169,-0.14152,-3.0754
30.6,-2.6849,-0.14134,-2.5435
30.62,-2.0829,-0.16145,-1.9215
30.64,-1.4326,-0.1943,-1.2383
30.66,-0.75094,-0.23039,-0.52055
30.68,-0.052566,-0.25997,0.2074
30.7,0.64825,-0.27479,0.92304
30.72,1.3352,-0.26947,1.6047
30.74,1.9886,-0.24234,2.231
30.76,2.5855,-0.19551,2.7811
30.78,3.1011,-0.13434,3.2354
30.8,3.5115,-0.066298,3.5778
30.82,3.7977,0.0004761,3.7973
30.84,3.9492,0.058579,3.8907
30.86,3.9665,0.10252,3.864
30.88,3.8624,0.12946,3.7329
30.9,3.661,0.13934,3.5217
30.92,3.395,0.13464,3.2604
30.94,3.1008,0.11956,2.9812
30.96,2.8132,0.09922,2.714
30.98,2.5605,0.078679,2.4818
31,2.3603,0.062239,2.2981
31.02,2.2179,0.052976,2.1649
31.04,2.1263,0.052584,2.0737
31.06,2.0695,0.061488,2.008
31.08,2.026,0.079112,1.9469
31.1,1.9744,0.10422,1.8702
31.12,1.8973,0.13524,1.762
31.14,1.7848,0.17043,1.6144
31.16,1.636,0.20803,1.428
31.18,1.4579,0.24626,1.2116
31.2,1.263,0.28332,0.97972
31.22,1.0659,0.3174,0.74853
31.24,0.87909,0.34678,0.53231
31.26,0.70999,0.37004,0.33994
31.28,0.55925,0.3863,0.17295
31.3,0.42062,0.39549,0.02513
31.32,0.28258,0.39852,-0.11594
31.34,0.13128,0.39741,-0.26613
31.36,-0.046088,0.39508,-0.44116
31.38,-0.25807,0.395,-0.65307
31.4,-0.50666,0.40069,-0.90736
31.42,-0.78643,0.41506,-1.2015
31.44,-1.0851,0.43971,-1.5248
31.46,-1.3856,0.4745,-1.8601
31.48,-1.6685,0.51724,-2.1857
31.5,-1.9151,0.56373,-2.4789
31.52,-2.1099,0.60825,-2.7182
31.54,-2.2418,0.64427,-2.8861
31.56,-2.3044,0.6654,-2.9698
31.58,-2.295,0.66648,-2.9615
31.6,-2.2132,0.64449,-2.8577
31.62,-2.0586,0.59924,-2.6578
31.64,-1.8295,0.53362,-2.3631
31.66,-1.5225,0.4534,-1.9759
31.68,-1.133,0.3666,-1.4996
31.7,-0.65744,0.28244,-0.93989
31.72,-0.096425,0.21011,-0.30653
31.74,0.54226,0.1575,0.38476
31.76,1.2406,0.13015,1.1104
31.78,1.9686,0.13052,1.8381
31.8,2.685,0.15776,2.5273
31.82,3.3395,0.20797,3.1315
31.84,3.8771,0.27493,3.6022
31.86,4.2447,0.3511,3.8936
31.88,4.3972,0.4289,3.9683
31.9,4.304,0.50179,3.8023
31.92,3.9537,0.56519,3.3885
31.94,3.3562,0.61702,2.7392
31.96,2.5429,0.65776,1.8851
31.98,1.5632,0.69003,0.87322
32,0.48023,0.71784,-0.23761
32.02,-0.63634,0.74559,-1.3819
32.04,-1.7163,0.77696,-2.4932
32.06,-2.6948,0.81405,-3.5089
32.08,-3.5174,0.85671,-4.3742
32.1,-4.1426,0.90236,-5.0449
32.12,-4.5428,0.94619,-5.489
32.14,-4.7049,0.9818,-5.6867
32.16,-4.6288,1.0021,-5.6309
32.18,-4.3263,1.0004,-5.3267
32.2,-3.8201,0.97138,-4.7914
32.22,-3.1429,0.9117,-4.0546
32.24,-2.3365,0.82065,-3.1572
32.26,-1.4509,0.7,-2.1509
32.28,-0.54236,0.55371,-1.0961
32.3,0.32892,0.38731,-0.058385
32.32,1.1027,0.20715,0.89558
32.34,1.7234,0.019682,1.7037
32.36,2.145,-0.16916,2.3141
32.38,2.3358,-0.35423,2.69
32.4,2.2825,-0.53134,2.8139
32.42,1.9922,-0.69708,2.6893
32.44,1.4917,-0.84864,2.3404
32.46,0.82559,-0.98354,1.8091
32.48,0.050853,-1.0995,1.1504
32.5,-0.76905,-1.1946,0.42554
32.52,-1.5713,-1.2672,-0.30417
32.54,-2.3004,-1.3163,-0.98412
32.56,-2.9136,-1.3422,-1.5714
32.58,-3.3842,-1.3462,-2.038
32.6,-3.7029,-1.3309,-2.372
32.62,-3.8763,-1.2998,-2.5765
32.64,-3.9239,-1.2573,-2.6666
32.66,-3.8734,-1.2076,-2.6658
32.68,-3.7557,-1.1546,-2.6011
32.7,-3.6,-1.1008,-2.4992
32.72,-3.4308,-1.0475,-2.3832
32.74,-3.2651,-0.99458,-2.2706
32.76,-3.1129,-0.94039,-2.1725
32.78,-2.9773,-0.88248,-2.0949
32.8,-2.8576,-0.81803,-2.0396
32.82,-2.751,-0.74441,-2.0066
32.84,-2.6547,-0.65967,-1.9951
32.86,-2.5676,-0.5629,-2.0047
32.88,-2.4898,-0.45432,-2.0355
32.9,-2.4222,-0.33526,-2.0869
32.92,-2.3642,-0.20792,-2.1563
32.94,-2.3127,-0.075042,-2.2377
32.96,-2.2602,0.060366,-2.3205
32.98,-2.1945,0.19539,-2.3898
33,-2.0997,0.32742,-2.4271
33.02,-1.9581,0.45431,-2.4124
33.04,-1.7524,0.57442,-2.3268
33.06,-1.4691,0.68666,-2.1557
33.08,-1.0998,0.7904,-1.8902
33.1,-0.64324,0.88544,-1.5287
33.12,-0.10448,0.97188,-1.0764
33.14,0.50614,1.0501,-0.54395
33.16,1.1752,1.1206,0.054612
33.18,1.8882,1.1838,0.70436
33.2,2.6314,1.2404,1.391
33.22,3.3923,1.2906,2.1017
33.24,4.1586,1.3347,2.824
33.26,4.9171,1.3725,3.5445
33.28,5.6506,1.4038,4.2468
33.3,6.3367,1.4277,4.909
33.32,6.9469,1.4433,5.5036
33.34,7.4475,1.4494,5.9981
33.36,7.802,1.4445,6.3574
33.38,7.9761,1.4273,6.5488
33.4,7.9425,1.3966,6.5458
33.42,7.6854,1.3516,6.3338
33.44,7.205,1.292,5.913
33.46,6.518,1.2182,5.2998
33.48,5.6576,1.1317,4.5259
33.5,4.6694,1.0345,3.6349
33.52,3.6071,0.92943,2.6776
33.54,2.5261,0.81983,1.7063
33.56,1.4784,0.70904,0.76933
33.58,0.50765,0.60017,-0.092519
33.6,-0.35293,0.49572,-0.84865
33.62,-1.0817,0.39729,-1.479
33.64,-1.6675,0.30549,-1.973
33.66,-2.1077,0.2199,-2.3276
33.68,-2.4063,0.13925,-2.5456
33.7,-2.5716,0.061709,-2.6333
33.72,-2.6154,-0.014848,-2.6006
33.74,-2.5527,-0.092484,-2.4602
33.76,-2.4017,-0.17297,-2.2288
33.78,-2.1846,-0.25759,-1.9271
33.8,-1.9272,-0.34707,-1.5801
33.82,-1.6577,-0.44157,-1.2161
33.84,-1.405,-0.54068,-0.86435
33.86,-1.1958,-0.64345,-0.55232
33.88,-1.0506,-0.74851,-0.30212
33.9,-0.98137,-0.854,-0.12737
33.92,-0.98867,-0.95776,-0.030913
33.94,-1.0615,-1.0574,-0.0041383
33.96,-1.1785,-1.1504,-0.028086
33.98,-1.311,-1.2347,-0.076315
34,-1.4278,-1.3087,-0.11912
34.02,-1.4999,-1.3715,-0.12839
34.04,-1.5058,-1.4235,-0.082277
34.06,-1.4349,-1.4661,0.031159
34.08,-1.2897,-1.5017,0.21198
34.1,-1.085,-1.5334,0.44838
34.12,-0.84574,-1.5644,0.71864
34.14,-0.60284,-1.5975,0.99467
34.16,-0.38813,-1.6345,1.2464
34.18,-0.2295,-1.6758,1.4463
34.2,-0.14696,-1.7198,1.5729
34.22,-0.15026,-1.7637,1.6134
34.24,-0.23853,-1.8029,1.5643
34.26,-0.40168,-1.8322,1.4305
34.28,-0.62323,-1.8461,1.2228
34.3,-0.8838,-1.8396,0.95578
34.32,-1.1645,-1.8087,0.64423
34.34,-1.4493,-1.7509,0.30166
34.36,-1.7265,-1.6656,-0.060885
34.38,-1.9884,-1.5538,-0.43456
34.4,-2.2301,-1.4186,-0.81145
34.42,-2.4472,-1.2644,-1.1828
34.44,-2.6343,-1.0971,-1.5372
34.46,-2.783,-0.92333,-1.8597
34.48,-2.8817,-0.75035,-2.1313
34.5,-2.916,-0.58538,-2.3306
34.52,-2.8702,-0.43521,-2.435
34.54,-2.7296,-0.30566,-2.4239
34.56,-2.4819,-0.20112,-2.2808
34.58,-2.1195,-0.1241,-1.9954
34.6,-1.6402,-0.074993,-1.5652
34.62,-1.0476,-0.051971,-0.99564
34.64,-0.35113,-0.051069,-0.30006
34.66,0.43461,-0.066545,0.50115
34.68,1.2898,-0.091403,1.3812
34.7,2.1894,-0.11806,2.3075
34.72,3.1033,-0.13909,3.2424
34.74,3.9956,-0.14789,4.1435
34.76,4.8256,-0.13931,4.9649
34.78,5.5489,-0.11009,5.659
34.8,6.12,-0.059066,6.179
34.82,6.4964,0.012741,6.4837
34.84,6.6433,0.10228,6.541
34.86,6.5382,0.20475,6.3335
34.88,6.1753,0.31401,5.8613
34.9,5.5675,0.42305,5.1444
34.92,4.747,0.52463,4.2224
34.94,3.7628,0.61188,3.151
34.96,2.6759,0.67898,1.9969
34.98,1.5531,0.72186,0.83123
35,0.46065,0.7388,-0.27815
35.02,-0.54218,0.73084,-1.273
35.04,-1.4077,0.70206,-2.1097
35.06,-2.1024,0.65944,-2.7618
35.08,-2.6076,0.61238,-3.22
35.1,-2.9184,0.57183,-3.4902
35.12,-3.0411,0.54913,-3.5902
35.14,-2.9911,0.55455,-3.5457
35.16,-2.7903,0.59595,-3.3862
35.18,-2.4652,0.67748,-3.1427
35.2,-2.0462,0.7988,-2.845
35.22,-1.5665,0.95476,-2.5213
35.24,-1.061,1.1358,-2.1968
35.26,-0.56511,1.3288,-1.894
35.28,-0.11209,1.5191,-1.6312
35.3,0.26973,1.6915,-1.4218
35.32,0.56027,1.833,-1.2727
35.34,0.75037,1.9341,-1.1837
35.36,0.84341,1.9899,-1.1465
35.38,0.85514,2.0008,-1.1456
35.4,0.81155,1.9723,-1.1607
35.42,0.74493,1.9141,-1.1692
35.44,0.68878,1.8386,-1.1498
35.46,0.67244,1.7591,-1.0867
35.48,0.71647,1.6882,-0.9717
35.5,0.82964,1.6355,-0.80589
35.52,1.008,1.6071,-0.59912
35.54,1.2362,1.6041,-0.3679
35.56,1.4906,1.6226,-0.13205
35.58,1.7438,1.6546,0.08915
35.6,1.9685,1.6881,0.28041
35.62,2.1419,1.7092,0.43277
35.64,2.2474,1.7032,0.54426
35.66,2.2756,1.6568,0.61878
35.68,2.2232,1.5597,0.66354
35.7,2.0914,1.4058,0.68562
35.72,1.8831,1.1944,0.68865
35.74,1.6014,0.93111,0.6703
35.76,1.2483,0.62695,0.62136
35.78,0.82475,0.29811,0.52665
35.8,0.33183,-0.035801,0.36763
35.82,-0.2273,-0.35367,0.12637
35.84,-0.84536,-0.63521,-0.21015
35.86,-1.5093,-0.86328,-0.64607
35.88,-2.1998,-1.0259,-1.1739
35.9,-2.8912,-1.1177,-1.7735
35.92,-3.5539,-1.1406,-2.4133
35.94,-4.1562,-1.1037,-3.0525
35.96,-4.6675,-1.0219,-3.6456
35.98,-5.0611,-0.91418,-4.1469
36,-5.3163,-0.80157,-4.5147
36.02,-5.4198,-0.70422,-4.7155
36.04,-5.3661,-0.63927,-4.7268
36.06,-5.1575,-0.61886,-4.5386
36.08,-4.8031,-0.64881,-4.1543
36.1,-4.3184,-0.72812,-3.5903
36.12,-3.7243,-0.84922,-2.8751
36.14,-3.0471,-0.99897,-2.0481
36.16,-2.318,-1.1603,-1.1577
36.18,-1.5727,-1.3143,-0.2584
36.2,-0.85047,-1.4425,0.59207
36.22,-0.1922,-1.5293,1.3371
36.24,0.36207,-1.5638,1.9259
36.26,0.77658,-1.5414,2.318
36.28,1.0235,-1.4647,2.4881
36.3,1.0861,-1.3432,2.4293
36.32,0.96171,-1.1925,2.1542
36.34,0.66229,-1.0322,1.6945
36.36,0.21405,-0.88343,1.0975
36.38,-0.34492,-0.76589,0.42097
36.4,-0.96837,-0.6952,-0.27316
36.42,-1.6063,-0.68053,-0.92575
36.44,-2.2095,-0.72325,-1.4863
36.46,-2.7339,-0.81668,-1.9172
36.48,-3.1431,-0.94704,-2.196
36.5,-3.4109,-1.0954,-2.3155
36.52,-3.522,-1.2406,-2.2814
36.54,-3.4716,-1.3617,-2.1099
36.56,-3.2654,-1.4415,-1.8238
36.58,-2.9179,-1.4683,-1.4496
36.6,-2.4518,-1.437,-1.0147
36.62,-1.8959,-1.3499,-0.54604
36.64,-1.2836,-1.2153,-0.068311
36.66,-0.65001,-1.0465,0.39646
36.68,-0.029456,-0.85956,0.8301
36.7,0.54809,-0.67117,1.2193
36.72,1.0599,-0.49657,1.5565
36.74,1.4929,-0.34789,1.8408
36.76,1.8448,-0.23297,2.0778
36.78,2.1237,-0.15473,2.2784
36.8,2.3457,-0.11103,2.4567
36.82,2.5317,-0.095179,2.6269
36.84,2.7027,-0.096844,2.7996
36.86,2.8759,-0.10336,2.9792
36.88,3.061,-0.10138,3.1623
36.9,3.2587,-0.078582,3.3373
36.92,3.4612,-0.025446,3.4866
36.94,3.6533,0.063373,3.5899
36.96,3.8163,0.1881,3.6282
36.98,3.9313,0.34361,3.5877
37,3.9822,0.51996,3.4623
37.02,3.958,0.70363,3.2543
37.04,3.8533,0.87939,2.9739
37.06,3.6683,1.0324,2.6359
37.08,3.4074,1.1501,2.2573
37.1,3.0774,1.224,1.8534
37.12,2.6874,1.2506,1.4368
37.14,2.2475,1.2311,1.0164
37.16,1.7698,1.1714,0.59836
37.18,1.2692,1.0804,0.18882
37.2,0.76438,0.96878,-0.2044
37.22,0.27746,0.84737,-0.56991
37.24,-0.16639,0.72604,-0.89243
37.26,-0.54114,0.61292,-1.1541
37.28,-0.82272,0.51407,-1.3368
37.3,-0.9921,0.43359,-1.4257
37.32,-1.0381,0.37397,-1.4121
37.34,-0.95906,0.33629,-1.2953
37.36,-0.76318,0.3207,-1.0839
37.38,-0.46746,0.32652,-0.79398
37.4,-0.0955,0.35227,-0.44777
37.42,0.3252,0.39566,-0.070462
37.44,0.76584,0.45358,0.31225
37.46,1.1983,0.52222,0.6761
37.48,1.5964,0.59727,0.99914
37.5,1.9362,0.67429,1.2619
37.52,2.1961,0.74898,1.4471
37.54,2.3568,0.81751,1.5393
37.56,2.4022,0.87658,1.5256
37.58,2.3202,0.92351,1.3967
37.6,2.1049,0.95608,1.1489
37.62,1.7583,0.97244,0.78587
37.64,1.2918,0.97109,0.32072
37.66,0.72707,0.95103,-0.22396
37.68,0.095013,0.91197,-0.81696
37.7,-0.56629,0.85475,-1.421
37.72,-1.2149,0.78161,-1.9965
37.74,-1.8088,0.69643,-2.5052
37.76,-2.3097,0.60455,-2.9143
37.78,-2.6862,0.51238,-3.1985
37.8,-2.9153,0.42668,-3.342
37.82,-2.9837,0.35364,-3.3374
37.84,-2.8875,0.29802,-3.1855
37.86,-2.6311,0.2624,-2.8935
37.88,-2.2273,0.24683,-2.4741
37.9,-1.6962,0.24876,-1.945
37.92,-1.0651,0.2634,-1.3285
37.94,-0.36804,0.28438,-0.65242
37.96,0.35447,0.30438,0.050089
37.98,1.0574,0.31597,0.74148
38,1.6938,0.31216,1.3817
38.02,2.2182,0.28699,1.9313
38.04,2.5915,0.23585,2.3557
38.06,2.785,0.15589,2.6291
38.08,2.7845,0.046319,2.7382
38.1,2.5923,-0.091282,2.6835
38.12,2.227,-0.25272,2.4797
38.14,1.7219,-0.43113,2.153
38.16,1.1209,-0.61721,1.7382
38.18,0.47319,-0.79986,1.273
38.2,-0.17239,-0.96714,0.79475
38.22,-0.77204,-1.1077,0.33561
38.24,-1.2911,-1.2119,-0.079195
38.26,-1.7064,-1.2737,-0.43265
38.28,-2.0066,-1.2909,-0.71567
38.3,-2.1919,-1.2658,-0.9261
38.32,-2.2722,-1.2049,-1.0673
38.34,-2.2647,-1.1176,-1.1471
38.36,-2.1913,-1.0151,-1.1762
38.38,-2.0767,-0.90882,-1.1678
38.4,-1.9453,-0.80887,-1.1365
38.42,-1.8199,-0.72317,-1.0968
38.44,-1.7193,-0.65687,-1.0624
38.46,-1.657,-0.61233,-1.0446
38.48,-1.64,-0.58953,-1.0505
38.5,-1.6691,-0.58652,-1.0825
38.52,-1.7382,-0.60002,-1.1381
38.54,-1.8362,-0.62579,-1.2104
38.56,-1.9484,-0.65883,-1.2895
38.58,-2.0582,-0.69351,-1.3647
38.6,-2.1492,-0.72362,-1.4256
38.62,-2.2062,-0.74263,-1.4636
38.64,-2.2161,-0.74409,-1.472
38.66,-2.1681,-0.72238,-1.4457
38.68,-2.0529,-0.67342,-1.3795
38.7,-1.8631,-0.59553,-1.2676
38.72,-1.5926,-0.48992,-1.1027
38.74,-1.2376,-0.36076,-0.87688
38.76,-0.79817,-0.21489,-0.58329
38.78,-0.2797,-0.060885,-0.21882
38.8,0.30478,0.092032,0.21275
38.82,0.93354,0.23527,0.69827
38.84,1.5761,0.36193,1.2142
38.86,2.1948,0.4675,1.7273
38.88,2.7478,0.55004,2.1978
38.9,3.1941,0.60998,2.5841
38.92,3.4979,0.64948,2.8484
38.94,3.6341,0.67166,2.9625
38.96,3.5917,0.67988,2.9118
38.98,3.3753,0.67723,2.6981
39,3.0059,0.66629,2.3396
39.02,2.5177,0.64909,1.8686
39.04,1.9548,0.62737,1.3274
39.06,1.3662,0.60268,0.76356
39.08,0.80137,0.57656,0.22481
39.1,0.30498,0.55047,-0.24549
39.12,-0.086235,0.52556,-0.6118
39.14,-0.34632,0.50244,-0.84876
39.16,-0.46164,0.48091,-0.94255
39.18,-0.43153,0.45991,-0.89144
39.2,-0.26801,0.43771,-0.70572
39.22,0.0052192,0.41232,-0.4071
39.24,0.35464,0.38205,-0.027413
39.26,0.73962,0.34615,0.39347
39.28,1.116,0.30522,0.81075
39.3,1.4402,0.26143,1.1788
39.32,1.6741,0.21825,1.4558
39.34,1.7891,0.17992,1.6091
39.36,1.7698,0.15055,1.6192
39.38,1.6161,0.13313,1.483
39.4,1.3429,0.12866,1.2143
39.42,0.97846,0.13554,0.84292
39.44,0.55963,0.14936,0.41027
39.46,0.12696,0.16327,-0.036309
39.48,-0.28142,0.16876,-0.45018
39.5,-0.6352,0.15685,-0.79205
39.52,-0.91583,0.11944,-1.0353
39.54,-1.1184,0.050755,-1.1691
39.56,-1.2512,-0.051563,-1.1997
39.58,-1.3335,-0.18567,-1.1479
39.6,-1.3912,-0.34531,-1.0459
39.62,-1.4523,-0.52016,-0.93213
39.64,-1.5423,-0.69679,-0.8455
39.66,-1.6806,-0.86001,-0.82057
39.68,-1.8781,-0.99459,-0.88351
39.7,-2.1366,-1.087,-1.0496
39.72,-2.4495,-1.1271,-1.3224
39.74,-2.8032,-1.1092,-1.694
39.76,-3.1796,-1.0333,-2.1462
39.78,-3.5578,-0.90485,-2.653
39.8,-3.9163,-0.7343,-3.182
39.82,-4.2331,-0.53635,-3.6968
39.84,-4.4872,-0.32835,-4.1589
39.86,-4.6577,-0.12864,-4.5291
39.88,-4.7242,0.045161,-4.7693
39.9,-4.6668,0.17784,-4.8446
39.92,-4.4674,0.25794,-4.7253
39.94,-4.111,0.27879,-4.3898
39.96,-3.5879,0.23913,-3.827
39.98,-2.8966,0.14327,-3.0398
40,-2.046,0.00079148,-2.0468
40.02,-1.0577,-0.1742,-0.88354
40.04,0.033614,-0.36422,0.39783
40.06,1.1809,-0.54996,1.7308
40.08,2.327,-0.71209,3.0391
40.1,3.4092,-0.83318,4.2424
40.12,4.3642,-0.89954,5.2638
40.14,5.1345,-0.9028,6.0373
40.16,5.6737,-0.84096,6.5147
40.18,5.9522,-0.71868,6.6709
40.2,5.9595,-0.54689,6.5064
40.22,5.7059,-0.34156,6.0475
40.24,5.221,-0.12186,5.3428
40.26,4.5502,0.092011,4.4582
40.28,3.7504,0.28112,3.4692
40.3,2.8832,0.42977,2.4534
40.32,2.0095,0.52701,1.4825
40.34,1.1839,0.56739,0.6165
40.36,0.45001,0.55112,-0.1011
40.38,-0.16179,0.48345,-0.64525
40.4,-0.6357,0.37377,-1.0095
40.42,-0.96982,0.2343,-1.2041
40.44,-1.1743,0.078826,-1.2531
40.46,-1.2683,-0.07845,-1.1899
40.48,-1.277,-0.22396,-1.0531
40.5,-1.2276,-0.34558,-0.88203
40.52,-1.1462,-0.43332,-0.71286
40.54,-1.055,-0.47992,-0.57505
40.56,-0.97026,-0.48129,-0.48897
40.58,-0.90131,-0.43688,-0.46443
40.6,-0.85022,-0.34982,-0.5004
40.62,-0.81285,-0.22676,-0.58608
40.64,-0.78048,-0.07741,-0.70307
40.66,-0.74218,0.086361,-0.82854
40.68,-0.68731,0.25166,-0.93897
40.7,-0.60801,0.40589,-1.0139
40.72,-0.50099,0.5381,-1.0391
40.74,-0.36865,0.64002,-1.0087
40.76,-0.21896,0.70677,-0.92573
40.78,-0.064496,0.73709,-0.80159
40.8,0.079495,0.73309,-0.6536
40.82,0.1974,0.6996,-0.5022
40.84,0.27564,0.6433,-0.36766
40.86,0.30465,0.57185,-0.2672
40.88,0.28015,0.49305,-0.21291
40.9,0.20349,0.41424,-0.21075
40.92,0.081175,0.3419,-0.26073
40.94,-0.076296,0.28144,-0.35773
40.96,-0.25589,0.23711,-0.49299
40.98,-0.44346,0.21191,-0.65538
41,-0.62489,0.20756,-0.83244
41.02,-0.78661,0.2243,-1.0109
41.04,-0.91575,0.26091,-1.1767
41.06,-0.99985,0.3147,-1.3145
41.08,-1.0265,0.38164,-1.4082
41.1,-0.98337,0.45682,-1.4402
41.12,-0.85826,0.53487,-1.3931
41.14,-0.64045,0.61065,-1.2511
41.16,-0.32207,0.67977,-1.0018
41.18,0.099852,0.73905,-0.6392
41.2,0.62138,0.78667,-0.16529
41.22,1.2299,0.82209,0.40783
41.24,1.9034,0.84574,1.0576
41.26,2.6102,0.85852,1.7517
41.28,3.3108,0.86137,2.4495
41.3,3.9605,0.85493,3.1055
41.32,4.5126,0.8394,3.6732
41.34,4.9233,0.81466,4.1087
41.36,5.1562,0.78058,4.3756
41.38,5.1858,0.73744,4.4484
41.4,5.0013,0.68626,4.315
41.42,4.6076,0.62905,3.9786
41.44,4.0261,0.5688,3.4573
41.46,3.2923,0.50922,2.7831
41.48,2.4528,0.45429,1.9985
41.5,1.561,0.40777,1.1532
41.52,0.67163,0.37268,0.29896
41.54,-0.16392,0.35083,-0.51476
41.56,-0.9025,0.34266,-1.2452
41.58,-1.5124,0.34712,-1.8595
41.6,-1.9754,0.3618,-2.3372
41.62,-2.2869,0.38312,-2.67
41.64,-2.455,0.40658,-2.8616
41.66,-2.4981,0.4271,-2.9252
41.68,-2.441,0.43927,-2.8803
41.7,-2.3123,0.43768,-2.75
41.72,-2.14,0.41738,-2.5574
41.74,-1.9492,0.37426,-2.3235
41.76,-1.7599,0.30559,-2.0655
41.78,-1.5856,0.21053,-1.7961
41.8,-1.4334,0.090522,-1.5239
41.82,-1.3045,-0.050505,-1.254
41.84,-1.1958,-0.20616,-0.98961
41.86,-1.1009,-0.36798,-0.73288
41.88,-1.0125,-0.52613,-0.48636
41.9,-0.92391,-0.67032,-0.25359
41.92,-0.83034,-0.79088,-0.039454
41.94,-0.72985,-0.87977,0.14992
41.96,-0.62379,-0.9314,0.30761
41.98,-0.51658,-0.94325,0.42667
42,-0.41496,-0.91606,0.50109
42.02,-0.32692,-0.85371,0.52679
42.04,-0.26024,-0.76283,0.5026
42.06,-0.22116,-0.65219,0.43104
42.08,-0.21321,-0.53199,0.31879
42.1,-0.23643,-0.4131,0.17667
42.12,-0.28724,-0.30633,0.019091
42.14,-0.35882,-0.22176,-0.13706
42.16,-0.44206,-0.16801,-0.27404
42.18,-0.5269,-0.15171,-0.37519
42.2,-0.60373,-0.17684,-0.42689
42.22,-0.66456,-0.2443,-0.42026
42.24,-0.70395,-0.35162,-0.35233
42.26,-0.71916,-0.49279,-0.22637
42.28,-0.70993,-0.6586,-0.051324
42.3,-0.67759,-0.8371,0.15951
42.32,-0.62411,-1.0146,0.39045
42.34,-0.55097,-1.1766,0.62559
42.36,-0.45854,-1.3094,0.85082
42.38,-0.34589,-1.4011,1.0553
42.4,-0.21128,-1.4432,1.2319
42.42,-0.053272,-1.4305,1.3773
42.44,0.1278,-1.3629,1.4907
42.46,0.3282,-1.244,1.5722
42.48,0.5395,-1.0818,1.6213
42.5,0.74789,-0.8876,1.6355
42.52,0.93442,-0.67484,1.6093
42.54,1.0763,-0.45823,1.5345
42.56,1.1491,-0.25246,1.4016
42.58,1.13,-0.071019,1.201
42.6,1.001,0.074829,0.92613
42.62,0.75217,0.17698,0.57518
42.64,0.38462,0.23114,0.15348
42.66,-0.088373,0.23717,-0.32554
42.68,-0.64117,0.19907,-0.84024
42.7,-1.2374,0.12463,-1.362
42.72,-1.833,0.024561,-1.8575
42.74,-2.3807,-0.08855,-2.2921
42.76,-2.835,-0.20164,-2.6333
42.78,-3.1572,-0.30257,-2.8547
42.8,-3.3202,-0.3814,-2.9388
42.82,-3.3112,-0.43137,-2.8798
42.84,-3.1335,-0.44944,-2.6841
42.86,-2.8063,-0.4363,-2.37
42.88,-2.3615,-0.39589,-1.9656
42.9,-1.8403,-0.33448,-1.5058
42.92,-1.288,-0.25962,-1.0283
42.94,-0.74817,-0.17897,-0.56919
42.96,-0.25817,-0.099383,-0.15878
42.98,0.15511,-0.026249,0.18136
43,0.47725,0.036734,0.44052
43.02,0.70659,0.087484,0.6191
43.04,0.85261,0.12518,0.72743
43.06,0.9328,0.14981,0.78299
43.08,0.96852,0.16174,0.80678
43.1,0.98063,0.16141,0.81923
43.12,0.98569,0.14927,0.83642
43.14,0.9931,0.12586,0.86724
43.16,1.0039,0.09199,0.91192
43.18,1.0111,0.048985,0.96212
43.2,1.0015,-0.0011723,1.0027
43.22,0.95857,-0.055815,1.0144
43.24,0.86596,-0.1117,0.97766
43.26,0.71077,-0.16522,0.87599
43.28,0.48623,-0.21267,0.6989
43.3,0.19345,-0.25045,0.4439
43.32,-0.15818,-0.27527,0.11709
43.34,-0.5516,-0.28416,-0.26744
43.36,-0.96372,-0.27456,-0.68916
43.38,-1.3676,-0.24435,-1.1232
43.4,-1.7348,-0.19198,-1.5428
43.42,-2.0377,-0.11674,-1.9209
43.44,-2.2511,-0.01908,-2.232
43.46,-2.3542,0.098924,-2.4531
43.48,-2.3311,0.23327,-2.5644
43.5,-2.1719,0.37785,-2.5498
43.52,-1.8735,0.52466,-2.3982
43.54,-1.4399,0.66425,-2.1041
43.56,-0.88302,0.78663,-1.6697
43.58,-0.22327,0.88236,-1.1056
43.6,0.5107,0.94373,-0.43303
43.62,1.2825,0.96579,0.31667
43.64,2.0494,0.9471,1.1023
43.66,2.7653,0.89008,1.8753
43.68,3.3838,0.80077,2.583
43.7,3.8624,0.68831,3.1741
43.72,4.1673,0.56393,3.6033
43.74,4.2769,0.43991,3.837
43.76,4.1854,0.32839,3.857
43.78,3.9041,0.24037,3.6638
43.8,3.4616,0.18487,3.2767
43.82,2.9009,0.16826,2.7326
43.84,2.2762,0.19383,2.0823
43.86,1.6469,0.26148,1.3854
43.88,1.072,0.36761,0.70435
43.9,0.6033,0.50517,0.098131
43.92,0.28072,0.66394,-0.38322
43.94,0.12773,0.83105,-0.70332
43.96,0.14946,0.99187,-0.84241
43.98,0.3326,1.1311,-0.79852
44,0.64738,1.2343,-0.58689
44.02,1.0513,1.2889,-0.23766
44.04,1.494,1.2863,0.20772
44.06,1.9233,1.2222,0.70109
44.08,2.2899,1.0974,1.1925
44.1,2.5532,0.91812,1.6351
44.12,2.6842,0.69503,1.9892
44.14,2.6683,0.44242,2.2258
44.16,2.5049,0.17681,2.3281
44.18,2.2073,-0.084571,2.2919
44.2,1.7992,-0.3252,2.1244
44.22,1.3119,-0.53048,1.8424
44.24,0.7801,-0.68867,1.4688
44.26,0.23791,-0.79155,1.0295
44.28,-0.28451,-0.83473,0.55022
44.3,-0.76366,-0.81787,0.054208
44.32,-1.1843,-0.74463,-0.43972
44.34,-1.5402,-0.62253,-0.91762
44.36,-1.8329,-0.46264,-1.3702
44.38,-2.071,-0.27895,-1.7921
44.4,-2.2677,-0.087662,-2.1801
44.42,-2.4382,0.094029,-2.5322
44.44,-2.5973,0.24921,-2.8465
44.46,-2.7571,0.36279,-3.1199
44.48,-2.9252,0.42294,-3.3481
44.5,-3.1034,0.42235,-3.5258
44.52,-3.2875,0.35914,-3.6467
44.54,-3.4672,0.23718,-3.7044
44.56,-3.6273,0.065825,-3.6931
44.58,-3.7491,-0.14085,-3.6082
44.6,-3.8125,-0.36538,-3.4471
44.62,-3.7982,-0.58843,-3.2097
44.64,-3.6896,-0.79059,-2.899
44.66,-3.4752,-0.95398,-2.5212
44.68,-3.1501,-1.0638,-2.0863
44.7,-2.717,-1.1094,-1.6075
44.72,-2.1866,-1.0855,-1.1011
44.74,-1.5776,-0.99201,-0.58554
44.76,-0.91518,-0.8347,-0.080482
44.78,-0.22995,-0.62442,0.39448
44.8,0.44483,-0.37681,0.82164
44.82,1.0755,-0.11063,1.1862
44.84,1.631,0.15355,1.4775
44.86,2.0853,0.39505,1.6902
44.88,2.4196,0.59496,1.8246
44.9,2.6244,0.73781,1.8866
44.92,2.6999,0.81304,1.8869
44.94,2.6564,0.81603,1.8404
44.96,2.5126,0.74846,1.7642
44.98,2.2942,0.61816,1.6761
45,2.0307,0.43825,1.5925
45.02,1.7527,0.22584,1.5268
45.04,1.4881,0.00039318,1.4877
45.06,1.2602,-0.21811,1.4783
45.08,1.0846,-0.41091,1.4955
45.1,0.96887,-0.56201,1.5309
45.12,0.91198,-0.65947,1.5715
45.14,0.90557,-0.69622,1.6018
45.16,0.93573,-0.67054,1.6063
45.18,0.98554,-0.58604,1.5716
45.2,1.0376,-0.45131,1.4889
45.22,1.0767,-0.27914,1.3558
45.24,1.0913,-0.085408,1.1767
45.26,1.0752,0.11231,0.96285
45.28,1.0273,0.29631,0.73099
45.3,0.95166,0.4504,0.50126
45.32,0.85585,0.56146,0.29439
45.34,0.74953,0.62064,0.12888
45.36,0.64259,0.62425,0.018342
45.38,0.54349,0.57401,-0.030527
45.4,0.45772,0.47675,-0.019035
45.42,0.38693,0.34352,0.043414
45.44,0.32852,0.18825,0.14027
45.46,0.27585,0.026161,0.24969
45.48,0.2191,-0.12789,0.34699
45.5,0.14661,-0.26092,0.40753
45.52,0.046633,-0.36297,0.4096
45.54,-0.090734,-0.42782,0.33709
45.56,-0.2716,-0.45321,0.18161
45.58,-0.49662,-0.44062,-0.055999
45.6,-0.75984,-0.39476,-0.36508
45.62,-1.0482,-0.32271,-0.72552
45.64,-1.3422,-0.23314,-1.109
45.66,-1.6166,-0.13537,-1.4813
45.68,-1.8436,-0.038666,-1.8049
45.7,-1.9945,0.048443,-2.0429
45.72,-2.0437,0.11868,-2.1624
45.74,-1.9717,0.16643,-2.1381
45.76,-1.7675,0.18803,-1.9555
45.78,-1.4309,0.18197,-1.6129
45.8,-0.9737,0.14899,-1.1227
45.82,-0.41927,0.092055,-0.51132
45.84,0.19862,0.016101,0.18252
45.86,0.83825,-0.072297,0.91055
45.88,1.4533,-0.1655,1.6188
45.9,1.9967,-0.25553,2.2522
45.92,2.4247,-0.33479,2.7595
45.94,2.7013,-0.39697,3.0983
45.96,2.8009,-0.43762,3.2385
45.98,2.7115,-0.45473,3.1662
46,2.4357,-0.44895,2.8847
46.02,1.9912,-0.42346,2.4146
46.04,1.4087,-0.38358,1.7922
46.06,0.72982,-0.33611,1.0659
46.08,0.003325,-0.28843,0.29176
46.1,-0.7196,-0.2476,-0.47201
46.12,-1.3898,-0.2195,-1.1703
46.14,-1.9648,-0.2082,-1.7566
46.16,-2.4119,-0.21554,-2.1964
46.18,-2.7114,-0.24108,-2.4703
46.2,-2.8569,-0.28232,-2.5746
46.22,-2.8553,-0.33516,-2.5201
46.24,-2.7247,-0.39451,-2.3302
46.26,-2.4917,-0.45488,-2.0368
46.28,-2.1877,-0.51096,-1.6768
46.3,-1.8456,-0.55805,-1.2875
46.32,-1.4961,-0.5923,-0.9038
46.34,-1.1657,-0.61083,-0.55489
46.36,-0.87489,-0.61178,-0.26311
46.38,-0.63748,-0.59423,-0.043244
46.4,-0.46108,-0.55822,0.097147
46.42,-0.34797,-0.50475,0.15678
46.44,-0.29638,-0.43579,0.13941
46.46,-0.30177,-0.35435,0.052582
46.48,-0.35798,-0.26443,-0.093555
46.5,-0.45802,-0.17089,-0.28713
46.52,-0.59446,-0.079231,-0.51523
46.54,-0.7596,0.0048272,-0.76443
46.56,-0.94534,0.075836,-1.0212
46.58,-1.1431,0.12916,-1.2723
46.6,-1.3439,0.16149,-1.5054
46.62,-1.5383,0.17128,-1.7095
46.64,-1.7166,0.15899,-1.8756
46.66,-1.8697,0.12718,-1.9968
46.68,-1.9886,0.080398,-2.069
46.7,-2.0656,0.024827,-2.0904
46.72,-2.0935,-0.032148,-2.0613
46.74,-2.0663,-0.082565,-1.9837
46.76,-1.9786,-0.11857,-1.8601
46.78,-1.8261,-0.13318,-1.6929
46.8,-1.6051,-0.12098,-1.4842
46.82,-1.3137,-0.078857,-1.2349
46.84,-0.95207,-0.0064346,-0.94564
46.86,-0.52384,0.093611,-0.61745
46.88,-0.03733,0.21563,-0.25296
46.9,0.49344,0.35139,0.14205
46.92,1.0482,0.49089,0.55731
46.94,1.6007,0.62338,0.97729
46.96,2.1198,0.73854,1.3812
46.98,2.5721,0.82772,1.7444
47,2.9249,0.88482,2.0401
47.02,3.1503,0.90686,2.2434
47.04,3.2286,0.89416,2.3345
47.06,3.1521,0.84988,2.3022
47.08,2.9264,0.77939,2.147
47.1,2.5717,0.68935,1.8823
47.12,2.1203,0.58682,1.5335
47.14,1.6143,0.47859,1.1357
47.16,1.1002,0.37082,0.72941
47.18,0.62366,0.26898,0.35468
47.2,0.22402,0.17802,0.045994
47.22,-0.070248,0.10265,-0.1729
47.24,-0.24462,0.0474,-0.29202
47.26,-0.29952,0.016518,-0.31603
47.28,-0.24917,0.013465,-0.26264
47.3,-0.11849,0.040177,-0.15866
47.32,0.061439,0.096212,-0.034773
47.34,0.25845,0.17807,0.080381
47.36,0.44426,0.27889,0.16537
47.38,0.59838,0.38879,0.20959
47.4,0.71046,0.49581,0.21465
47.42,0.78076,0.58746,0.1933
47.44,0.81873,0.65256,0.16617
47.46,0.84013,0.68307,0.15706
47.48,0.86327,0.67547,0.1878
47.5,0.90498,0.63149,0.27349
47.52,0.97715,0.55785,0.41931
47.54,1.0843,0.46526,0.61909
47.56,1.2228,0.36661,0.85623
47.58,1.3812,0.2749,1.1063
47.6,1.542,0.20117,1.3409
47.62,1.6852,0.15295,1.5323
47.64,1.7907,0.13335,1.6573
47.66,1.8417,0.14105,1.7007
47.68,1.8276,0.17097,1.6566
47.7,1.7449,0.21564,1.5292
47.72,1.5977,0.26661,1.3311
47.74,1.3976,0.31599,1.0816
47.76,1.1612,0.35749,0.8037
47.78,0.90883,0.38702,0.52181
47.8,0.66178,0.40274,0.25904
47.82,0.44021,0.40471,0.035499
47.84,0.26124,0.39425,-0.13301
47.86,0.13757,0.37326,-0.2357
47.88,0.076572,0.3437,-0.26712
47.9,0.079946,0.30726,-0.22731
47.92,0.14371,0.26538,-0.12167
47.94,0.2586,0.21938,0.039217
47.96,0.41071,0.17073,0.23998
47.98,0.58244,0.12126,0.46117
48,0.75364,0.073268,0.68038
48.02,0.90312,0.029352,0.87377
48.04,1.0102,-0.0078774,1.0181
48.06,1.0568,-0.036255,1.093
48.08,1.0287,-0.054523,1.0832
48.1,0.91779,-0.062705,0.98049
48.12,0.72288,-0.06229,0.78517
48.14,0.45025,-0.056185,0.50644
48.16,0.11341,-0.048415,0.16182
48.18,-0.26811,-0.043636,-0.22447
48.2,-0.67064,-0.046532,-0.62411
48.22,-1.069,-0.061188,-1.0078
48.24,-1.4392,-0.090553,-1.3486
48.26,-1.761,-0.13605,-1.6249
48.28,-2.0201,-0.19737,-1.8228
48.3,-2.2096,-0.27253,-1.9371
48.32,-2.3297,-0.35801,-1.9716
48.34,-2.3871,-0.4492,-1.9379
48.36,-2.3934,-0.54077,-1.8526
48.38,-2.3624,-0.6272,-1.7352
48.4,-2.3077,-0.70327,-1.6045
48.42,-2.2403,-0.76441,-1.4759
48.44,-2.1668,-0.80708,-1.3597
48.46,-2.0887,-0.82896,-1.2597
48.48,-2.0027,-0.82903,-1.1737
48.5,-1.9019,-0.80761,-1.0943
48.52,-1.7777,-0.76622,-1.0115
48.54,-1.6224,-0.70745,-0.91497
48.56,-1.4313,-0.63479,-0.79647
48.58,-1.2046,-0.55242,-0.65213
48.6,-0.94862,-0.46499,-0.48363
48.62,-0.67588,-0.37747,-0.29842
48.64,-0.40389,-0.29493,-0.10896
48.66,-0.15338,-0.22238,0.068997
48.68,0.054281,-0.16451,0.21879
48.7,0.19995,-0.12542,0.32537
48.72,0.2694,-0.10835,0.37774
48.74,0.25553,-0.11527,0.3708
48.76,0.15976,-0.14662,0.30638
48.78,-0.0075839,-0.20098,0.19339
48.8,-0.22797,-0.27496,0.046988
48.82,-0.47633,-0.36321,-0.11312
48.84,-0.72353,-0.45869,-0.26484
48.86,-0.93943,-0.55313,-0.3863
48.88,-1.0961,-0.63775,-0.45832
48.9,-1.1708,-0.70406,-0.46674
48.92,-1.1489,-0.74474,-0.40418
48.94,-1.0256,-0.75442,-0.27114
48.96,-0.80657,-0.73028,-0.076291
48.98,-0.50826,-0.6723,0.16404
49,-0.15603,-0.58329,0.42726
49.02,0.21814,-0.4685,0.68664
49.04,0.579,-0.33503,0.91403
49.06,0.89192,-0.19106,1.083
49.08,1.1268,-0.045074,1.1718
49.1,1.2615,0.094881,1.1667
49.12,1.285,0.22168,1.0634
49.14,1.1984,0.32945,0.86899
49.16,1.0153,0.41368,0.60163
49.18,0.76024,0.4712,0.28904
49.2,0.46605,0.5001,-0.034046
49.22,0.17005,0.4996,-0.32955
49.24,-0.090275,0.47011,-0.56038
49.26,-0.28148,0.41324,-0.69471
49.28,-0.37787,0.33193,-0.7098
49.3,-0.36422,0.23053,-0.59475
49.32,-0.23709,0.11472,-0.3518
49.34,-0.0048048,-0.0087125,0.0039077
49.36,0.31386,-0.1323,0.44616
49.38,0.69217,-0.24851,0.94068
49.4,1.0985,-0.35046,1.449
49.42,1.4997,-0.43256,1.9323
49.44,1.8645,-0.49095,2.3554
49.46,2.166,-0.52377,2.6897
49.48,2.3838,-0.53101,2.9148
49.5,2.5054,-0.51413,3.0195
49.52,2.526,-0.47551,3.0015
49.54,2.4481,-0.4179,2.866
49.56,2.2808,-0.344,2.6248
49.58,2.0376,-0.25631,2.2939
49.6,1.7347,-0.15732,1.8921
49.62,1.39,-0.049855,1.4398
49.64,1.0204,0.062359,0.95799
49.66,0.64134,0.17431,0.46703
49.68,0.26588,0.27953,-0.013642
49.7,-0.095944,0.3704,-0.46635
49.72,-0.43697,0.43889,-0.87586
49.74,-0.75253,0.47763,-1.2302
49.76,-1.0399,0.48118,-1.521
49.78,-1.2973,0.44726,-1.7446
49.8,-1.5237,0.37743,-1.9011
49.82,-1.7172,0.27734,-1.9946
49.84,-1.8755,0.15617,-2.0316
49.86,-1.9947,0.025473,-2.0202
49.88,-2.0704,-0.10249,-1.9679
49.9,-2.0972,-0.21647,-1.8807
49.92,-2.0703,-0.30774,-1.7625
49.94,-1.9861,-0.37116,-1.615
49.96,-1.8439,-0.40539,-1.4386
49.98,-1.6467,-0.41246,-1.2343
50,-1.4024,-0.39665,-1.0057
50.02,-1.1238,-0.36309,-0.76067
50.04,-0.8287,-0.31637,-0.51232
50.06,-0.53851,-0.2595,-0.27901
50.08,-0.27605,-0.19346,-0.082587
50.1,-0.063002,-0.11754,0.054534
50.12,0.083061,-0.030129,0.11319
50.14,0.15145,0.069939,0.081509
50.16,0.1404,0.18216,-0.041757
50.18,0.058002,0.30337,-0.24537
50.2,-0.078396,0.42739,-0.50579
50.22,-0.24422,0.54541,-0.78963
50.24,-0.411,0.64704,-1.058
50.26,-0.55047,0.72194,-1.2724
50.28,-0.63877,0.76157,-1.4003
50.3,-0.66003,0.76074,-1.4208
50.32,-0.60862,0.7187,-1.3273
50.34,-0.48981,0.63946,-1.1293
50.36,-0.31852,0.53125,-0.84977
50.38,-0.11659,0.40544,-0.52203
50.4,0.090979,0.27483,-0.18385
50.42,0.28014,0.152,0.12814
50.44,0.43136,0.047712,0.38365
50.46,0.53212,-0.030121,0.56224
50.48,0.5779,-0.076957,0.65486
50.5,0.57164,-0.091528,0.66317
50.52,0.52183,-0.075309,0.59713
50.54,0.43987,-0.031743,0.47161
50.56,0.33721,0.034546,0.30267
50.58,0.22301,0.11838,0.10462
50.6,0.10259,0.2144,-0.11181
50.62,-0.022794,0.31713,-0.33992
50.64,-0.15519,0.42095,-0.57614
50.66,-0.29826,0.51999,-0.81825
50.68,-0.45516,0.60821,-1.0634
50.7,-0.62646,0.67964,-1.3061
50.72,-0.80854,0.7289,-1.5374
50.74,-0.99266,0.75189,-1.7446
50.76,-1.165,0.74652,-1.9115
50.78,-1.3075,0.71317,-2.0207
50.8,-1.3994,0.65497,-2.0544
50.82,-1.4193,0.57748,-1.9967
50.84,-1.3474,0.48809,-1.8354
50.86,-1.1678,0.39499,-1.5628
50.88,-0.87081,0.30606,-1.1769
50.9,-0.45448,0.22786,-0.68234
50.92,0.073884,0.16485,-0.090964
50.94,0.69709,0.11918,0.57791
50.96,1.3881,0.090873,1.2972
50.98,2.111,0.078437,2.0326
51,2.8233,0.079698,2.7436
51.02,3.4784,0.092624,3.3858
51.04,4.0299,0.1159,3.914
51.06,4.4358,0.14913,4.2866
51.08,4.6628,0.19255,4.4702
51.1,4.6903,0.2464,4.4439
51.12,4.5132,0.31008,4.2031
51.14,4.1431,0.38133,3.7618
51.16,3.6077,0.45569,3.152
51.18,2.9481,0.52649,2.4217
51.2,2.215,0.5853,1.6297
51.22,1.4626,0.62301,0.83961
51.24,0.7436,0.63116,0.11243
51.26,0.10292,0.60341,-0.50049
51.28,-0.42627,0.53677,-0.96305
51.3,-0.82548,0.43244,-1.2579
51.32,-1.0916,0.29589,-1.3875
51.34,-1.2358,0.13638,-1.3722
51.36,-1.2802,-0.034202,-1.246
51.38,-1.2539,-0.20283,-1.051
51.4,-1.1883,-0.35701,-0.83129
51.42,-1.1126,-0.48628,-0.62636
51.44,-1.0503,-0.58325,-0.467
51.46,-1.0164,-0.64422,-0.37222
51.48,-1.0176,-0.66909,-0.34848
51.5,-1.0518,-0.66087,-0.3909
51.52,-1.1107,-0.62483,-0.48588
51.54,-1.1821,-0.56745,-0.61464
51.56,-1.2524,-0.49556,-0.75682
51.58,-1.3093,-0.41561,-0.89367
51.6,-1.3435,-0.33323,-1.0103
51.62,-1.3499,-0.25316,-1.0968
51.64,-1.3276,-0.17931,-1.1483
51.66,-1.2792,-0.11497,-1.1642
51.68,-1.21,-0.063008,-1.147
51.7,-1.1262,-0.025918,-1.1002
51.72,-1.0336,-0.00578,-1.0278
51.74,-0.93634,-0.0040397,-0.9323
51.76,-0.83612,-0.021239,-0.81488
51.78,-0.73154,-0.056764,-0.67477
51.8,-0.61838,-0.10871,-0.50967
51.82,-0.49023,-0.17392,-0.31631
51.84,-0.33952,-0.24821,-0.091302
51.86,-0.15896,-0.32677,0.16781
51.88,0.056807,-0.40464,0.46145
51.9,0.30965,-0.47717,0.78683
51.92,0.59655,-0.54045,1.137
51.94,0.90873,-0.59149,1.5002
51.96,1.2315,-0.62827,1.8597
51.98,1.5448,-0.64972,2.1945
52,1.8251,-0.65546,2.4806
52.02,2.0475,-0.64571,2.6933
52.04,2.1887,-0.62111,2.8098
52.06,2.23,-0.58277,2.8128
52.08,2.16,-0.53233,2.6924
52.1,1.9767,-0.47213,2.4488
52.12,1.688,-0.40534,2.0933
52.14,1.3113,-0.33593,1.6472
52.16,0.87193,-0.26858,1.1405
52.18,0.40013,-0.20825,0.60838
52.2,-0.072395,-0.15967,0.087278
52.22,-0.51586,-0.12671,-0.38916
52.24,-0.90552,-0.11175,-0.79377
52.26,-1.2238,-0.1151,-1.1087
52.28,-1.4613,-0.13486,-1.3265
52.3,-1.6169,-0.16697,-1.4499
52.32,-1.6959,-0.20568,-1.4902
52.34,-1.7089,-0.24419,-1.4647
52.36,-1.6691,-0.2756,-1.3935
52.38,-1.5899,-0.2938,-1.2961
52.4,-1.4837,-0.29436,-1.1893
52.42,-1.3604,-0.2751,-1.0853
52.44,-1.2272,-0.23645,-0.99072
52.46,-1.0885,-0.18137,-0.90713
52.48,-0.94711,-0.11501,-0.83209
52.5,-0.80488,-0.044084,-0.7608
52.52,-0.66386,0.024004,-0.68786
52.54,-0.52705,0.082012,-0.60906
52.56,-0.39894,0.12373,-0.52267
52.58,-0.2856,0.14469,-0.43029
52.6,-0.1943,0.14265,-0.33695
52.62,-0.13278,0.11783,-0.25061
52.64,-0.1083,0.072775,-0.18107
52.66,-0.12642,0.012007,-0.13842
52.68,-0.18989,-0.058573,-0.13131
52.7,-0.29766,-0.13244,-0.16523
52.72,-0.44429,-0.20321,-0.24108
52.74,-0.61975,-0.26536,-0.35439
52.76,-0.80996,-0.31472,-0.49523
52.78,-0.99778,-0.34872,-0.64906
52.8,-1.1647,-0.36634,-0.79836
52.82,-1.2929,-0.36785,-0.925
52.84,-1.3672,-0.35427,-1.0129
52.86,-1.3775,-0.3269,-1.0506
52.88,-1.3203,-0.28685,-1.0334
52.9,-1.1992,-0.23479,-0.96442
52.92,-1.0255,-0.17096,-0.85456
52.94,-0.81667,-0.095515,-0.72116
52.96,-0.59441,-0.0089557,-0.58545
52.98,-0.38204,0.087233,-0.46927
53,-0.20133,0.1901,-0.39143
53.02,-0.069445,0.29494,-0.36439
53.04,0.0035225,0.3954,-0.39187
53.06,0.01616,0.48389,-0.46773
53.08,-0.023911,0.55246,-0.57637
53.1,-0.10096,0.59377,-0.69473
53.12,-0.1933,0.60221,-0.7955
53.14,-0.27631,0.57477,-0.85108
53.16,-0.32594,0.51173,-0.83767
53.18,-0.32215,0.41671,-0.73886
53.2,-0.25164,0.29646,-0.5481
53.22,-0.10968,0.16011,-0.26978
53.24,0.099497,0.01813,0.081367
53.26,0.3635,-0.11872,0.48222
53.28,0.66383,-0.24052,0.90435
53.3,0.97855,-0.33904,1.3176
53.32,1.2853,-0.40831,1.6936
53.34,1.564,-0.44494,2.009
53.36,1.7988,-0.44803,2.2468
53.38,1.9789,-0.41902,2.3979
53.4,2.0988,-0.36124,2.4601
53.42,2.1573,-0.27951,2.4368
53.44,2.1558,-0.17974,2.3355
53.46,2.097,-0.06844,2.1655
53.48,1.9838,0.047595,1.9362
53.5,1.8181,0.16169,1.6564
53.52,1.6014,0.26766,1.3337
53.54,1.3351,0.36009,0.97496
53.56,1.0219,0.43475,0.58718
53.58,0.66751,0.48871,0.1788
53.6,0.28115,0.52056,-0.23941
53.62,-0.12328,0.53038,-0.65367
53.64,-0.52751,0.51957,-1.0471
53.66,-0.90972,0.49061,-1.4003
53.68,-1.2461,0.44673,-1.6929
53.7,-1.5132,0.39153,-1.9047
53.72,-1.6899,0.32878,-2.0187
53.74,-1.7604,0.26212,-2.0225
53.76,-1.7157,0.19509,-1.9108
53.78,-1.5556,0.13106,-1.6867
53.8,-1.2894,0.073326,-1.3627
53.82,-0.93562,0.025127,-0.96075
53.84,-0.52125,-0.010463,-0.51078
53.86,-0.079694,-0.030728,-0.048965
53.88,0.35202,-0.033669,0.38569
53.9,0.73673,-0.018418,0.75515
53.92,1.0409,0.014337,1.0266
53.94,1.2384,0.062071,1.1763
53.96,1.3135,0.12037,1.1932
53.98,1.2632,0.18321,1.08
54,1.0976,0.24352,0.85405
54.02,0.83923,0.29408,0.54515
54.04,0.52052,0.32854,0.19198
54.06,0.17978,0.34243,-0.16265
54.08,-0.14329,0.33398,-0.47727
54.1,-0.41238,0.30452,-0.7169
54.12,-0.59874,0.25848,-0.85721
54.14,-0.68417,0.20274,-0.88691
54.16,-0.66248,0.1457,-0.80818
54.18,-0.53921,0.095934,-0.63514
54.2,-0.32993,0.060851,-0.39078
54.22,-0.05742,0.045495,-0.10292
54.24,0.25166,0.051756,0.1999
54.26,0.56998,0.078111,0.49187
54.28,0.87227,0.11995,0.75232
54.3,1.1371,0.17042,0.96672
54.32,1.3481,0.22167,1.1264
54.34,1.4935,0.26616,1.2273
54.36,1.5665,0.29797,1.2686
54.38,1.5644,0.31365,1.2507
54.4,1.4877,0.31269,1.175
54.42,1.3405,0.29731,1.0432
54.44,1.1298,0.27184,0.85795
54.46,0.86581,0.24168,0.62413
54.48,0.56178,0.21206,0.34972
54.5,0.2337,0.18694,0.046754
54.52,-0.10034,0.16815,-0.26849
54.54,-0.4211,0.15503,-0.57613
54.56,-0.70957,0.14452,-0.85409
54.58,-0.94831,0.13186,-1.0802
54.6,-1.1229,0.11151,-1.2344
54.62,-1.2229,0.078437,-1.3013
54.64,-1.2427,0.029228,-1.272
54.66,-1.1821,-0.037,-1.1451
54.68,-1.0456,-0.11811,-0.92746
54.7,-0.84266,-0.20899,-0.63367
54.72,-0.58691,-0.30215,-0.28476
54.74,-0.29513,-0.38868,0.093552
54.76,0.013548,-0.45962,0.47317
54.78,0.31886,-0.50724,0.82609
54.8,0.60071,-0.52626,1.127
54.82,0.8406,-0.51469,1.3553
54.84,1.0231,-0.4741,1.4972
54.86,1.1373,-0.40942,1.5468
54.88,1.1777,-0.32819,1.5059
54.9,1.1447,-0.23942,1.3841
54.92,1.0446,-0.15228,1.1969
54.94,0.88878,-0.074815,0.9636
54.96,0.69185,-0.012916,0.70477
54.98,0.46991,0.030342,0.43957
55,0.23832,0.054848,0.18348
55.02,0.0098253,0.06314,-0.053314
55.04,-0.20681,0.059701,-0.26652
55.06,-0.40731,0.050024,-0.45733
55.08,-0.59148,0.039617,-0.6311
55.1,-0.76212,0.033127,-0.79524
55.12,-0.92323,0.033718,-0.95695
55.14,-1.0783,0.042764,-1.121
55.16,-1.2284,0.059869,-1.2883
55.18,-1.3718,0.083157,-1.4549
55.2,-1.503,0.10973,-1.6128
55.22,-1.6142,0.13618,-1.7504
55.24,-1.6962,0.15908,-1.8553
55.26,-1.7406,0.17539,-1.916
55.28,-1.7414,0.18272,-1.9241
55.3,-1.6968,0.17947,-1.8763
55.32,-1.6101,0.16492,-1.775
55.34,-1.4892,0.13926,-1.6285
55.36,-1.3463,0.10358,-1.4499
55.38,-1.1954,0.059807,-1.2552
55.4,-1.0504,0.010669,-1.0611
55.42,-0.92283,-0.040495,-0.88234
55.44,-0.81943,-0.089967,-0.72947
55.46,-0.74098,-0.13398,-0.607
55.48,-0.68164,-0.16912,-0.51252
55.5,-0.62957,-0.19273,-0.43685
55.52,-0.5684,-0.20322,-0.36518
55.54,-0.47957,-0.20028,-0.27929
55.56,-0.34522,-0.18489,-0.16033
55.58,-0.15113,-0.15908,0.0079445
55.6,0.11057,-0.12559,0.23616
55.62,0.43947,-0.087415,0.52688
55.64,0.82586,-0.047306,0.87317
55.66,1.251,-0.0074614,1.2585
55.68,1.6886,0.030652,1.6579
55.7,2.1073,0.06623,2.0411
55.72,2.4745,0.098866,2.3756
55.74,2.7598,0.12816,2.6316
55.76,2.9388,0.15329,2.7855
55.78,2.9968,0.17274,2.824
55.8,2.9299,0.18411,2.7458
55.82,2.7463,0.18435,2.5619
55.84,2.4651,0.17011,2.2949
55.86,2.1135,0.13835,1.9752
55.88,1.7239,0.087052,1.6369
55.9,1.3288,0.015867,1.3129
55.92,0.95716,-0.073448,1.0306
55.94,0.63066,-0.17685,0.80751
55.96,0.36133,-0.2882,0.64953
55.98,0.15079,-0.39981,0.5506
56,-0.0089533,-0.50327,0.49431
56.02,-0.13318,-0.59042,0.45724
56.04,-0.24114,-0.65437,0.41323
56.06,-0.35235,-0.69038,0.33803
56.08,-0.48303,-0.69642,0.21339
56.1,-0.64336,-0.67341,0.030055
56.12,-0.83597,-0.62505,-0.21092
56.14,-1.0558,-0.55727,-0.49854
56.16,-1.2913,-0.47735,-0.81396
56.18,-1.5266,-0.39297,-1.1336
56.2,-1.744,-0.31117,-1.4329
56.22,-1.9274,-0.23751,-1.6899
56.24,-2.0639,-0.17555,-1.8883
56.26,-2.1454,-0.1266,-2.0188
56.28,-2.1695,-0.089964,-2.0795
56.3,-2.1385,-0.063461,-2.0751
56.32,-2.0586,-0.044151,-2.0144
56.34,-1.9374,-0.029177,-1.9083
56.36,-1.7831,-0.016485,-1.7666
56.38,-1.602,-0.0053124,-1.5966
56.4,-1.3984,0.0036583,-1.402
56.42,-1.1741,0.008509,-1.1826
56.44,-0.92929,0.0066186,-0.93591
56.46,-0.6636,-0.0045994,-0.659
56.48,-0.3778,-0.026908,-0.35089
56.5,-0.075426,-0.060578,-0.014848
56.52,0.2361,-0.10399,0.34009
56.54,0.54492,-0.15361,0.69853
56.56,0.83514,-0.20436,1.0395
56.58,1.0881,-0.25032,1.3384
56.6,1.2845,-0.28567,1.5702
56.62,1.4069,-0.30568,1.7126
56.64,1.4422,-0.30757,1.7498
56.66,1.3843,-0.29103,1.6754
56.68,1.2351,-0.25843,1.4936
56.7,1.0052,-0.21446,1.2197
56.72,0.71281,-0.16544,0.87825
56.74,0.38198,-0.11824,0.50023
56.76,0.039815,-0.07918,0.11899
56.78,-0.28675,-0.052844,-0.2339
56.8,-0.57391,-0.041246,-0.53267
56.82,-0.80348,-0.043347,-0.76013
56.84,-0.96434,-0.055078,-0.90926
56.86,-1.0528,-0.069883,-0.98294
56.88,-1.072,-0.079713,-0.99232
56.9,-1.0304,-0.076329,-0.95403
56.92,-0.93944,-0.052734,-0.88671
56.94,-0.81224,-0.0044872,-0.80775
56.96,-0.66128,0.069294,-0.73057
56.98,-0.49758,0.16544,-0.66302
57,-0.3302,0.27686,-0.60706
57.02,-0.16636,0.39327,-0.55962
57.04,-0.011941,0.50249,-0.51443
57.06,0.12781,0.59212,-0.46432
57.08,0.2478,0.65133,-0.40353
57.1,0.3429,0.67245,-0.32955
57.12,0.40811,0.65227,-0.24416
57.14,0.43911,0.59255,-0.15344
57.16,0.43307,0.49993,-0.06686
57.18,0.38946,0.38502,0.0044398
57.2,0.31078,0.26095,0.04983
57.22,0.20288,0.14143,0.061446
57.24,0.075028,0.038914,0.036114
57.26,-0.060625,-0.037207,-0.023417
57.28,-0.18993,-0.081744,-0.10819
57.3,-0.29802,-0.094217,-0.20381
57.32,-0.37082,-0.078566,-0.29225
57.34,-0.39664,-0.042151,-0.35449
57.36,-0.36782,0.0057859,-0.3736
57.38,-0.28192,0.05589,-0.33781
57.4,-0.14269,0.10041,-0.24309
57.42,0.039827,0.1345,-0.094675
57.44,0.24977,0.15698,0.092784
57.46,0.46691,0.17027,0.29664
57.48,0.6688,0.17966,0.48914
57.5,0.83346,0.19198,0.64148
57.52,0.94236,0.21401,0.72836
57.54,0.98306,0.25078,0.73228
57.56,0.95132,0.30434,0.64698
57.58,0.85205,0.37293,0.47912
57.6,0.6991,0.45107,0.24802
57.62,0.51357,0.53026,-0.016683
57.64,0.32122,0.60035,-0.27913
57.66,0.14897,0.65132,-0.50235
57.68,0.021411,0.67506,-0.65365
57.7,-0.042404,0.66689,-0.70929
57.72,-0.031179,0.62648,-0.65766
57.74,0.057561,0.5581,-0.50054
57.76,0.21773,0.46994,-0.25221
57.78,0.43609,0.37284,0.063253
57.8,0.6945,0.27851,0.41599
57.82,0.97246,0.1976,0.77486
57.84,1.2497,0.13802,1.1117
57.86,1.508,0.1037,1.4043
57.88,1.7329,0.094099,1.6388
57.9,1.9136,0.10447,1.8091
57.92,2.0433,0.1269,1.9164
57.94,2.1184,0.15179,1.9666
57.96,2.1377,0.16963,1.9681
57.98,2.1014,0.17267,1.9288
58,2.0111,0.15621,1.8549
58.02,1.869,0.11933,1.7497
58.04,1.6787,0.064908,1.6138
58.06,1.4451,-0.0009821,1.4461
58.08,1.1752,-0.070221,1.2454
58.1,0.8781,-0.13408,1.0122
58.12,0.56546,-0.18467,0.75013
58.14,0.25066,-0.21626,0.46691
58.16,-0.051756,-0.22602,0.17426
58.18,-0.32736,-0.21444,-0.11292
58.2,-0.56334,-0.18504,-0.37831
58.22,-0.75,-0.14363,-0.60636
58.24,-0.88209,-0.09734,-0.78475
58.26,-0.95974,-0.053355,-0.90639
58.28,-0.98865,-0.017852,-0.97079
58.3,-0.97952,0.0048889,-0.98441
58.32,-0.94674,0.012972,-0.95971
58.34,-0.90634,0.0069431,-0.91328
58.36,-0.87362,-0.01058,-0.86304
58.38,-0.86077,-0.035598,-0.82517
58.4,-0.87485,-0.063615,-0.81124
58.42,-0.91668,-0.090548,-0.82613
58.44,-0.9806,-0.11349,-0.86712
58.46,-1.0556,-0.13117,-0.92438
58.48,-1.127,-0.14415,-0.98282
58.5,-1.1794,-0.15448,-1.0249
58.52,-1.1993,-0.16527,-1.034
58.54,-1.1775,-0.17986,-0.99763
58.56,-1.1109,-0.20107,-0.90983
58.58,-1.0031,-0.23054,-0.77253
58.6,-0.86362,-0.26825,-0.59538
58.62,-0.70667,-0.31239,-0.39428
58.64,-0.54855,-0.35964,-0.18891
58.66,-0.4053,-0.40556,0.00026157
58.68,-0.29038,-0.44535,0.15498
58.7,-0.21305,-0.47459,0.26154
58.72,-0.17757,-0.48985,0.31228
58.74,-0.1833,-0.48923,0.30593
58.76,-0.22558,-0.47252,0.24695
58.78,-0.29706,-0.44121,0.14415
58.8,-0.38923,-0.3981,0.0088739
58.82,-0.49374,-0.34691,-0.14683
58.84,-0.60335,-0.29169,-0.31166
58.86,-0.71241,-0.23635,-0.47606
58.88,-0.81682,-0.18424,-0.63258
58.9,-0.91367,-0.13788,-0.77578
58.92,-1.0007,-0.098933,-0.90175
58.94,-1.0757,-0.068169,-1.0075
58.96,-1.1363,-0.045651,-1.0906
58.98,-1.1794,-0.030885,-1.1485
59,-1.2018,-0.022969,-1.1789
59.02,-1.2002,-0.02071,-1.1795
59.04,-1.1718,-0.022682,-1.1491
59.06,-1.1146,-0.027256,-1.0874
59.08,-1.0284,-0.032637,-0.99575
59.1,-0.91462,-0.036923,-0.8777
59.12,-0.77684,-0.038248,-0.73859
59.14,-0.62043,-0.034987,-0.58544
59.16,-0.4523,-0.026033,-0.42627
59.18,-0.28017,-0.011088,-0.26908
59.2,-0.11174,0.0090908,-0.12083
59.22,0.046246,0.032555,0.01369
59.24,0.18891,0.056219,0.13269
59.26,0.31391,0.076131,0.23777
59.28,0.42172,0.087985,0.33374
59.3,0.51553,0.087801,0.42772
59.32,0.60048,0.072714,0.52776
59.34,0.68267,0.041707,0.64096
59.36,0.76776,-0.0038372,0.7716
59.38,0.85969,-0.059916,0.9196
59.4,0.95952,-0.12012,1.0796
59.42,1.0649,-0.17628,1.2412
59.44,1.1702,-0.21955,1.3898
59.46,1.2672,-0.24176,1.509
59.48,1.3463,-0.23674,1.583
59.5,1.3981,-0.20161,1.5997
59.52,1.4153,-0.1375,1.5528
59.54,1.3933,-0.049762,1.4431
59.56,1.3315,0.05254,1.2789
59.58,1.2326,0.15775,1.0749
59.6,1.1024,0.25328,0.84913
59.62,0.94808,0.32744,0.62064
59.64,0.77702,0.37124,0.40579
59.66,0.59553,0.37976,0.21577
59.68,0.40797,0.35291,0.055052
59.7,0.2166,0.29534,-0.07873
59.72,0.022187,0.21579,-0.1936
59.74,-0.17497,0.12543,-0.3004
59.76,-0.37359,0.036021,-0.40961
59.78,-0.57002,-0.041946,-0.52808
59.8,-0.75734,-0.10092,-0.65643
59.82,-0.92507,-0.13733,-0.78774
59.84,-1.0598,-0.15197,-0.9078
59.86,-1.1465,-0.14954,-0.99695
59.88,-1.1709,-0.13758,-1.0333
59.9,-1.1216,-0.12488,-0.99668
59.92,-0.99256,-0.11981,-0.87275
59.94,-0.78503,-0.12867,-0.65636
59.96,-0.50832,-0.15462,-0.3537
59.98,-0.1798,-0.19705,0.017249
60,0.17639,-0.25173,0.42812
60.02,0.53169,-0.31158,0.84327
60.04,0.85615,-0.36788,1.224
60.06,1.1219,-0.41179,1.5336
60.08,1.3062,-0.43578,1.742
60.1,1.3947,-0.43487,1.8296
60.12,1.3824,-0.40734,1.7898
60.14,1.2748,-0.35491,1.6297
60.16,1.0866,-0.28234,1.369
60.18,0.84041,-0.19657,1.037
60.2,0.5631,-0.10554,0.66865
60.22,0.28315,-0.016944,0.30009
60.24,0.026941,0.062901,-0.035959
60.26,-0.18405,0.12982,-0.31387
60.28,-0.33542,0.18216,-0.51758
60.3,-0.42093,0.22063,-0.64156
60.32,-0.44249,0.24782,-0.69031
60.34,-0.40912,0.26732,-0.67644
60.36,-0.33518,0.28278,-0.61796
60.38,-0.23809,0.29707,-0.53516
60.4,-0.13603,0.31161,-0.44764
60.42,-0.045869,0.32607,-0.37194
60.44,0.018414,0.33848,-0.32007
60.46,0.046702,0.34565,-0.29895
60.48,0.03311,0.34384,-0.31073
60.5,-0.024132,0.32954,-0.35368
60.52,-0.12308,0.30025,-0.42333
60.54,-0.25862,0.255,-0.51362
60.56,-0.42293,0.19468,-0.61762
60.58,-0.6059,0.12206,-0.72796
60.6,-0.79544,0.041451,-0.83689
60.62,-0.97786,-0.041746,-0.93611
60.64,-1.1384,-0.12169,-1.0167
60.66,-1.2622,-0.19273,-1.0694
60.68,-1.3353,-0.24998,-1.0853
60.7,-1.3466,-0.28972,-1.0568
60.72,-1.2892,-0.3097,-0.97946
60.74,-1.1621,-0.30915,-0.85298
60.76,-0.9715,-0.28876,-0.68274
60.78,-0.73054,-0.25051,-0.48003
60.8,-0.45893,-0.19736,-0.26156
60.82,-0.18098,-0.13303,-0.047952
60.84,0.077178,-0.061624,0.1388
60.86,0.29086,0.012591,0.27827
60.88,0.44018,0.085541,0.35464
60.9,0.51289,0.1536,0.35929
60.92,0.50614,0.21383,0.2923
60.94,0.42694,0.26424,0.1627
60.96,0.29113,0.30385,-0.012714
60.98,0.12099,0.33274,-0.21175
61,-0.057986,0.35198,-0.40996
61.02,-0.22073,0.36335,-0.58407
61.04,-0.34591,0.369,-0.71491
61.06,-0.41849,0.37102,-0.78951
61.08,-0.43108,0.37098,-0.80205
61.1,-0.38392,0.36955,-0.75347
61.12,-0.28381,0.36629,-0.65009
61.14,-0.14203,0.35959,-0.50162
61.16,0.027913,0.34693,-0.31901
61.18,0.21258,0.32531,-0.11273
61.2,0.40027,0.29194,0.10832
61.22,0.58188,0.2449,0.33698
61.24,0.75109,0.18383,0.56726
61.26,0.90375,0.11042,0.79333
61.28,1.037,0.028574,1.0084
61.3,1.1484,-0.055797,1.2042
61.32,1.2354,-0.13532,1.3707
61.34,1.2949,-0.20205,1.497
61.36,1.3242,-0.24858,1.5728
61.38,1.3216,-0.26908,1.5906
61.4,1.2872,-0.26024,1.5474
61.42,1.2242,-0.22188,1.4461
61.44,1.139,-0.15704,1.2961
61.46,1.0411,-0.071662,1.1128
61.48,0.94222,0.02623,0.91599
61.5,0.8546,0.12763,0.72698
61.52,0.78944,0.22379,0.56565
61.54,0.75483,0.30743,0.44741
61.56,0.75423,0.37357,0.38066
61.58,0.78554,0.42007,0.36546
61.6,0.84098,0.4476,0.39338
61.62,0.90791,0.45912,0.44879
61.64,0.97036,0.45906,0.5113
61.66,1.0112,0.45222,0.55898
61.68,1.0145,0.44272,0.57183
61.7,0.96803,0.43308,0.53496
61.72,0.86461,0.4237,0.44091
61.74,0.70368,0.4128,0.29088
61.76,0.49126,0.39673,0.09453
61.78,0.23931,0.37076,-0.13146
61.8,-0.035755,0.33012,-0.36588
61.82,-0.31507,0.27106,-0.58614
61.84,-0.57965,0.19184,-0.77149
61.86,-0.81253,0.093391,-0.90592
61.88,-1.0007,-0.020437,-0.98022
61.9,-1.136,-0.14308,-0.99294
61.92,-1.2162,-0.26597,-0.95024
61.94,-1.2441,-0.37955,-0.86458
61.96,-1.2271,-0.4745,-0.75265
61.98,-1.1758,-0.54297,-0.63279
62,-1.1022,-0.57964,-0.52252
62.02,-1.0187,-0.58236,-0.43631
62.04,-0.93654,-0.5524,-0.38414
62.06,-0.86497,-0.49418,-0.3708
62.08,-0.81062,-0.41458,-0.39604
62.1,-0.7773,-0.32191,-0.4554
62.12,-0.76614,-0.22478,-0.54137
62.14,-0.77573,-0.13096,-0.64476
62.16,-0.80247,-0.046559,-0.75591
62.18,-0.84094,0.024571,-0.86551
62.2,-0.88422,0.080886,-0.96511
62.22,-0.92435,0.12286,-1.0472
62.24,-0.95279,0.15237,-1.1052
62.26,-0.96106,0.17182,-1.1329
62.28,-0.94149,0.18338,-1.1249
62.3,-0.88808,0.1882,-1.0763
62.32,-0.79729,0.18605,-0.98334
62.34,-0.66882,0.17519,-0.844
62.36,-0.50598,0.15269,-0.65868
62.38,-0.31582,0.11506,-0.43087
62.4,-0.10862,0.058978,-0.1676
62.42,0.10296,-0.017735,0.12069
62.44,0.30521,-0.1154,0.42061
62.46,0.48498,-0.23188,0.71686
62.48,0.6312,-0.36239,0.99359
62.5,0.73632,-0.49967,1.236
62.52,0.79726,-0.6345,1.4318
62.54,0.81569,-0.75664,1.5723
62.56,0.79777,-0.85589,1.6537
62.58,0.75304,-0.92328,1.6763
62.6,0.69295,-0.95211,1.6451
62.62,0.62902,-0.93885,1.5679
62.64,0.571,-0.88356,1.4546
62.66,0.52533,-0.78996,1.3153
62.68,0.4942,-0.66503,1.1592
62.7,0.47531,-0.51823,0.99354
62.72,0.46232,-0.36038,0.8227
62.74,0.44612,-0.20248,0.6486
62.76,0.41645,-0.054533,0.47098
62.78,0.36373,0.075485,0.28825
62.8,0.28077,0.18224,0.098529
62.82,0.16397,0.26334,-0.099369
62.84,0.013909,0.31911,-0.3052
62.86,-0.16477,0.35212,-0.51689
62.88,-0.36418,0.36635,-0.73053
62.9,-0.57441,0.36629,-0.9407
62.92,-0.78499,0.35604,-1.141
62.94,-0.98618,0.33863,-1.3248
62.96,-1.1699,0.31558,-1.4855
62.98,-1.3301,0.28684,-1.6169
63,-1.4626,0.25104,-1.7137
63.02,-1.5648,0.20604,-1.7708
63.04,-1.6342,0.14963,-1.7838
63.06,-1.6684,0.08035,-1.7488
63.08,-1.6644,-0.0018743,-1.6626
63.1,-1.6187,-0.095198,-1.5235
63.12,-1.5277,-0.19568,-1.332
63.14,-1.3891,-0.29742,-1.0917
63.16,-1.203,-0.39304,-0.80998
63.18,-0.97296,-0.47445,-0.49852
63.2,-0.70654,-0.53378,-0.17276
63.22,-0.41547,-0.56437,0.1489
63.24,-0.11482,-0.56169,0.44687
63.26,0.17852,-0.52395,0.70247
63.28,0.44776,-0.45249,0.90026
63.3,0.67839,-0.35166,1.03
63.32,0.86,-0.22834,1.0883
63.34,0.9876,-0.09118,1.0788
63.36,1.062,0.05042,1.0116
63.38,1.0895,0.18738,0.90212
63.4,1.0803,0.31188,0.7684
63.42,1.0468,0.41804,0.62873
63.44,1.0014,0.50227,0.49914
63.46,0.95467,0.56321,0.39146
63.48,0.9137,0.60139,0.31231
63.5,0.88151,0.61856,0.26295
63.52,0.85718,0.61704,0.24013
63.54,0.83657,0.59908,0.23749
63.56,0.81373,0.56637,0.24736
63.58,0.78233,0.51996,0.26238
63.6,0.73708,0.46033,0.27675
63.62,0.67468,0.38783,0.28685
63.64,0.5943,0.30316,0.29114
63.66,0.49749,0.20792,0.28957
63.68,0.38769,0.10502,0.28267
63.7,0.26948,-0.001165,0.27065
63.72,0.1479,-0.10494,0.25284
63.74,0.02791,-0.19974,0.22765
63.76,-0.085744,-0.2788,0.19305
63.78,-0.18838,-0.33599,0.14761
63.8,-0.27501,-0.36665,0.091645
63.82,-0.33992,-0.36828,0.028366
63.84,-0.37651,-0.34097,-0.035542
63.86,-0.37754,-0.28752,-0.090015
63.88,-0.33583,-0.21323,-0.1226
63.9,-0.24549,-0.12525,-0.12023
63.92,-0.10342,-0.031812,-0.071611
63.94,0.089149,0.058817,0.030332
63.96,0.32553,0.1393,0.18623
63.98,0.59304,0.20411,0.38893
64,0.87339,0.25014,0.62325
64.02,1.1441,0.27698,0.86708
64.04,1.3805,0.28674,1.0937
64.06,1.5589,0.28357,1.2753
64.08,1.6592,0.27282,1.3864
64.1,1.6677,0.26005,1.4076
64.12,1.5789,0.24999,1.3289
64.14,1.3963,0.24569,1.1507
64.16,1.1323,0.24794,0.8844
64.18,0.80635,0.25511,0.55124
64.2,0.44266,0.26343,0.17923
64.22,0.067499,0.26767,-0.20017
64.24,-0.29389,0.2621,-0.55599
64.26,-0.6198,0.2416,-0.86139
64.28,-0.89392,0.20265,-1.0966
64.3,-1.1063,0.14416,-1.2505
64.32,-1.2535,0.067888,-1.3214
64.34,-1.3377,-0.021614,-1.3161
64.36,-1.3656,-0.11744,-1.2481
64.38,-1.3466,-0.21116,-1.1355
64.4,-1.2917,-0.29387,-0.99787
64.42,-1.2118,-0.35732,-0.85444
64.44,-1.1164,-0.39491,-0.72145
64.46,-1.0135,-0.40253,-0.61097
64.48,-0.90901,-0.37903,-0.52998
64.5,-0.80653,-0.3263,-0.48023
64.52,-0.7076,-0.24905,-0.45855
64.54,-0.61186,-0.15425,-0.4576
64.56,-0.51731,-0.050368,-0.46694
64.58,-0.42068,0.05357,-0.47425
64.6,-0.31792,0.14886,-0.46678
64.62,-0.20474,0.22801,-0.43275
64.64,-0.077444,0.28539,-0.36284
64.66,0.066279,0.31773,-0.25145
64.68,0.22649,0.32427,-0.097777
64.7,0.40033,0.3067,0.093629
64.72,0.58159,0.26876,0.31283
64.74,0.76084,0.21566,0.54519
64.76,0.926,0.15336,0.77265
64.78,1.0636,0.087818,0.97573
64.8,1.1601,0.024289,1.1358
64.82,1.2042,-0.03319,1.2374
64.84,1.1883,-0.082086,1.2704
64.86,1.1099,-0.12138,1.2313
64.88,0.97263,-0.15133,1.124
64.9,0.78597,-0.17306,0.95904
64.92,0.56456,-0.18807,0.75262
64.94,0.3264,-0.19767,0.52407
64.96,0.090713,-0.20268,0.2934
64.98,-0.12448,-0.20316,0.078684
65,-0.30449,-0.19842,-0.10606
65.02,-0.43961,-0.18725,-0.25236
65.04,-0.5259,-0.16822,-0.35768
65.06,-0.56507,-0.1401,-0.42497
65.08,-0.56355,-0.10227,-0.46128
65.1,-0.53089,-0.054939,-0.47596
65.12,-0.47795,0.00064155,-0.47859
65.14,-0.41506,0.062243,-0.4773
65.16,-0.35065,0.12683,-0.47748
65.18,-0.29048,0.19084,-0.48132
65.2,-0.23746,0.25058,-0.48803
65.22,-0.19214,0.30255,-0.4947
65.24,-0.15361,0.34382,-0.49743
65.26,-0.1204,0.37225,-0.49265
65.28,-0.091383,0.38662,-0.47801
65.3,-0.066221,0.38672,-0.45294
65.32,-0.045426,0.37318,-0.41861
65.34,-0.029992,0.34742,-0.37741
65.36,-0.020767,0.31131,-0.33208
65.38,-0.01778,0.26699,-0.28477
65.4,-0.019737,0.2166,-0.23634
65.42,-0.02388,0.1621,-0.18598
65.44,-0.026275,0.10513,-0.13141
65.46,-0.022525,0.047034,-0.069559
65.48,-0.008749,-0.011089,0.0023403
65.5,0.017386,-0.068207,0.085593
65.52,0.05581,-0.12317,0.17898
65.54,0.1036,-0.17452,0.27812
65.56,0.15505,-0.22039,0.37545
65.58,0.20235,-0.25853,0.46089
65.6,0.23664,-0.28643,0.52307
65.62,0.24945,-0.3016,0.55105
65.64,0.2341,-0.30199,0.53609
65.66,0.18691,-0.28639,0.4733
65.68,0.10801,-0.25476,0.36276
65.7,0.0014805,-0.20851,0.20999
65.72,-0.12498,-0.15055,0.025575
65.74,-0.261,-0.08508,-0.17592
65.76,-0.39483,-0.017236,-0.3776
65.78,-0.51476,0.047447,-0.56221
65.8,-0.6105,0.10367,-0.71417
65.82,-0.67432,0.14697,-0.82129
65.84,-0.70177,0.17424,-0.87601
65.86,-0.692,0.18405,-0.87605
65.88,-0.64759,0.17675,-0.82434
65.9,-0.57411,0.15432,-0.72843
65.92,-0.47938,0.12007,-0.59945
65.94,-0.37264,0.078093,-0.45073
65.96,-0.26366,0.032753,-0.29642
65.98,-0.16197,-0.011918,-0.15006
66,-0.07608,-0.052684,-0.023395
66.02,-0.012853,-0.087453,0.0746
66.04,0.023026,-0.11544,0.13846
66.06,0.029506,-0.13713,0.16663
66.08,0.0074756,-0.15406,0.16153
66.1,-0.039123,-0.16847,0.12935
66.12,-0.10343,-0.18281,0.079381
66.14,-0.17613,-0.19926,0.023123
66.16,-0.24628,-0.21924,-0.02704
66.18,-0.3024,-0.24309,-0.059308
66.2,-0.33389,-0.26987,-0.064024
66.22,-0.33245,-0.29737,-0.035075
66.24,-0.2933,-0.32237,0.029068
66.26,-0.21614,-0.34103,0.12489
66.28,-0.1054,-0.34949,0.24409
66.3,0.030097,-0.34448,0.37458
66.32,0.17821,-0.32392,0.50213
66.34,0.32507,-0.28738,0.61244
66.36,0.45703,-0.23631,0.69334
66.38,0.56254,-0.17407,0.73661
66.4,0.63374,-0.10561,0.73936
66.42,0.66743,-0.036957,0.70439
66.44,0.66527,0.025506,0.63976
66.46,0.63318,0.075793,0.55739
66.48,0.58013,0.10908,0.47105
66.5,0.51649,0.1223,0.39419
66.52,0.45227,0.11453,0.33774
66.54,0.39568,0.087109,0.30857
66.56,0.35203,0.043434,0.3086
66.58,0.32336,-0.011464,0.33482
66.6,0.30859,-0.071544,0.38014
66.62,0.30422,-0.13048,0.43471
66.64,0.30527,-0.18238,0.48765
66.66,0.30624,-0.22243,0.52867
66.68,0.30201,-0.2473,0.54931
66.7,0.2883,-0.25544,0.54374
66.72,0.26195,-0.24706,0.50902
66.74,0.22087,-0.22393,0.4448
66.76,0.16386,-0.189,0.35286
66.78,0.090456,-0.14595,0.23641
66.8,0.00093564,-0.098732,0.099667
66.82,-0.10354,-0.051062,-0.052478
66.84,-0.22062,-0.0061317,-0.21449
66.86,-0.34642,0.033634,-0.38005
66.88,-0.47533,0.066643,-0.54197
66.9,-0.60009,0.092095,-0.69218
66.92,-0.71222,0.10984,-0.82205
66.94,-0.80288,0.12019,-0.92306
66.96,-0.86401,0.12373,-0.98774
66.98,-0.88959,0.12118,-1.0108
67,-0.87677,0.11327,-0.99004
67.02,-0.82656,0.10073,-0.92729
67.04,-0.74405,0.084262,-0.82832
67.06,-0.63786,0.064653,-0.70252
67.08,-0.51901,0.042782,-0.56179
67.1,-0.39931,0.019671,-0.41898
67.12,-0.28963,-0.003531,-0.2861
67.14,-0.19821,-0.025607,-0.1726
67.16,-0.12955,-0.045373,-0.084173
67.18,-0.083854,-0.061829,-0.022025
67.2,-0.057343,-0.074277,0.016934
67.22,-0.0432,-0.082419,0.039219
67.24,-0.033074,-0.086388,0.053314
67.26,-0.018798,-0.086706,0.067908
67.28,0.0060205,-0.08415,0.090171
67.3,0.044801,-0.079558,0.12436
67.32,0.097426,-0.073588,0.17101
67.34,0.16035,-0.066482,0.22684
67.36,0.22738,-0.057888,0.28526
67.38,0.29079,-0.046774,0.33757
67.4,0.34279,-0.031474,0.37427
67.42,0.37672,-0.0098866,0.38661
67.44,0.38805,0.020199,0.36785
67.46,0.37488,0.060672,0.31421
67.48,0.33801,0.11264,0.22537
67.5,0.28054,0.176,0.10454
67.52,0.20736,0.24913,-0.041772
67.54,0.12449,0.32882,-0.20433
67.56,0.038505,0.41031,-0.3718
67.58,-0.043807,0.48772,-0.53153
67.6,-0.11569,0.55462,-0.67032
67.62,-0.17058,0.60472,-0.7753
67.64,-0.20224,0.63264,-0.83487
67.66,-0.2051,0.63462,-0.83972
67.68,-0.1748,0.60906,-0.78386
67.7,-0.10885,0.55673,-0.66558
67.72,-0.0073494,0.48081,-0.48816
67.74,0.12632,0.38651,-0.26019
67.76,0.28527,0.28054,0.0047257
67.78,0.45927,0.17034,0.28893
67.8,0.63559,0.063329,0.57226
67.82,0.80026,-0.033859,0.83412
67.84,0.93978,-0.11592,1.0557
67.86,1.0429,-0.17927,1.2222
67.88,1.1021,-0.22215,1.3243
67.9,1.1146,-0.24456,1.3592
67.92,1.0828,-0.24794,1.3307
67.94,1.0132,-0.23485,1.2481
67.96,0.91595,-0.20848,1.1244
67.98,0.80237,-0.17229,0.97466
68,0.68359,-0.12966,0.81325
68.02,0.56874,-0.083617,0.65236
68.04,0.46379,-0.036729,0.50052
68.06,0.37111,0.0090203,0.36209
68.08,0.2897,0.052213,0.23749
68.1,0.21598,0.091961,0.12402
68.12,0.14501,0.12783,0.01718
68.14,0.071793,0.15975,-0.087953
68.16,-0.0075893,0.18785,-0.19544
68.18,-0.095125,0.21237,-0.3075
68.2,-0.19049,0.23349,-0.42398
68.22,-0.29105,0.25119,-0.54224
68.24,-0.39224,0.26514,-0.65738
68.26,-0.48809,0.27465,-0.76274
68.28,-0.57183,0.27872,-0.85055
68.3,-0.63653,0.27606,-0.91259
68.32,-0.67559,0.26535,-0.94094
68.34,-0.68327,0.24538,-0.92865
68.36,-0.65514,0.21534,-0.87047
68.38,-0.58852,0.17504,-0.76356
68.4,-0.48307,0.12505,-0.60812
68.42,-0.34117,0.06677,-0.40794
68.44,-0.16831,0.0024013,-0.17072
68.46,0.026831,-0.065219,0.09205
68.48,0.2327,-0.13285,0.36555
68.5,0.43556,-0.19713,0.6327
68.52,0.62063,-0.25491,0.87554
68.54,0.77352,-0.30349,1.077
68.56,0.88187,-0.34085,1.2227
68.58,0.93672,-0.36578,1.3025
68.6,0.93364,-0.37792,1.3116
68.62,0.87324,-0.37768,1.2509
68.64,0.761,-0.36617,1.1272
68.66,0.60644,-0.34498,0.95142
68.68,0.42186,-0.31603,0.73789
68.7,0.2207,-0.28136,0.50206
68.72,0.015965,-0.24298,0.25894
68.74,-0.1811,-0.20273,0.021633
68.76,-0.36184,-0.1622,-0.19964
68.78,-0.52052,-0.12269,-0.39783
68.8,-0.65412,-0.085218,-0.5689
68.82,-0.76173,-0.050553,-0.71117
68.84,-0.84383,-0.019285,-0.82454
68.86,-0.90159,0.0081166,-0.90971
68.88,-0.9364,0.031252,-0.96765
68.9,-0.94971,0.049765,-0.99948
68.92,-0.94322,0.063353,-1.0066
68.94,-0.91917,0.071805,-0.99098
68.96,-0.88079,0.075065,-0.95586
68.98,-0.83244,0.073294,-0.90574
69,-0.77958,0.066915,-0.84649
69.02,-0.72826,0.056615,-0.78488
69.04,-0.68442,0.043302,-0.72772
69.06,-0.65286,0.027999,-0.68086
69.08,-0.63641,0.011706,-0.64812
69.1,-0.6352,-0.0047493,-0.63045
69.12,-0.64648,-0.020843,-0.62564
69.14,-0.66495,-0.036427,-0.62852
69.16,-0.68359,-0.051722,-0.63187
69.18,-0.6949,-0.067221,-0.62768
69.2,-0.6922,-0.08351,-0.60869
69.22,-0.67091,-0.10105,-0.56985
69.24,-0.62931,-0.11997,-0.50935
69.26,-0.56887,-0.13985,-0.42902
69.28,-0.49383,-0.15969,-0.33414
69.3,-0.41032,-0.17792,-0.2324
69.32,-0.32508,-0.19256,-0.13252
69.34,-0.24416,-0.20153,-0.042627
69.36,-0.17167,-0.20291,0.03124
69.38,-0.10912,-0.19533,0.086207
69.4,-0.055168,-0.1782,0.12303
69.42,-0.0060557,-0.15192,0.14586
69.44,0.04354,-0.1179,0.16144
69.46,0.099343,-0.078442,0.17779
69.48,0.16627,-0.036489,0.20276
69.5,0.24738,0.0047039,0.24267
69.52,0.34319,0.041965,0.30122
69.54,0.45142,0.072582,0.37884
69.56,0.5672,0.094618,0.47259
69.58,0.68362,0.10713,0.5765
69.6,0.79254,0.11023,0.68231
69.62,0.88549,0.10507,0.78042
69.64,0.95459,0.093627,0.86096
69.66,0.99326,0.078398,0.91486
69.68,0.99688,0.062063,0.93482
69.7,0.96314,0.047083,0.91606
69.72,0.89229,0.035339,0.85696
69.74,0.78718,0.027853,0.75933
69.76,0.6531,0.024627,0.62847
69.78,0.49749,0.024634,0.47285
69.8,0.32937,0.025977,0.30339
69.82,0.15865,0.026198,0.13245
69.84,-0.0047373,0.022706,-0.027443
69.86,-0.15181,0.013256,-0.16506
69.88,-0.27539,-0.0035751,-0.27181
69.9,-0.37082,-0.028018,-0.3428
69.92,-0.43631,-0.058897,-0.37742
69.94,-0.47294,-0.093638,-0.3793
69.96,-0.4841,-0.1285,-0.3556
69.98,-0.47467,-0.15901,-0.31565
70,-0.44989,-0.18061,-0.26927
70.02,-0.41425,-0.18929,-0.22496
70.04,-0.3706,-0.18227,-0.18833
70.06,-0.3196,-0.1585,-0.1611
70.08,-0.25979,-0.11898,-0.14081
70.1,-0.18818,-0.066788,-0.12139
70.12,-0.10123,-0.0067825,-0.094448
70.14,0.0038194,0.054891,-0.051071
70.16,0.12776,0.11155,0.016213
70.18,0.26844,0.15678,0.11167
70.2,0.42038,0.18527,0.23511
70.22,0.5749,0.19349,0.38142
70.24,0.72105,0.18013,0.54092
70.26,0.84683,0.14634,0.70049
70.28,0.94078,0.095563,0.84522
70.3,0.99354,0.033143,0.9604
70.32,0.99905,-0.034292,1.0333
70.34,0.95535,-0.099628,1.055
70.36,0.86474,-0.15608,1.0208
70.38,0.73341,-0.19799,0.9314
70.4,0.57064,-0.2214,0.79203
70.42,0.38768,-0.22452,0.61219
70.44,0.19664,-0.20784,0.40448
70.46,0.0094853,-0.17404,0.18352
70.48,-0.16285,-0.12761,-0.035244
70.5,-0.31099,-0.074306,-0.23668
70.52,-0.42746,-0.020449,-0.40701
70.54,-0.50696,0.027822,-0.53479
70.56,-0.54654,0.065267,-0.61181
70.58,-0.54571,0.088169,-0.63388
70.6,-0.50665,0.094775,-0.60142
70.62,-0.43428,0.085514,-0.51979
70.64,-0.33618,0.062962,-0.39915
70.66,-0.22226,0.031546,-0.2538
70.68,-0.10406,-0.002999,-0.10107
70.7,0.0061741,-0.034346,0.04052
70.72,0.096812,-0.05641,0.15322
70.74,0.15811,-0.064181,0.22229
70.76,0.18345,-0.054461,0.23791
70.78,0.17019,-0.026385,0.19658
70.8,0.12008,0.018344,0.10173
70.82,0.038973,0.075575,-0.036602
70.84,-0.063915,0.13916,-0.20308
70.86,-0.17732,0.20174,-0.37906
70.88,-0.28943,0.25568,-0.54511
70.9,-0.38938,0.29413,-0.68351
70.92,-0.46857,0.312,-0.78057
70.94,-0.52151,0.30666,-0.82817
70.96,-0.54618,0.27835,-0.82453
70.98,-0.54389,0.2302,-0.77409
71,-0.51869,0.1678,-0.68649
71.02,-0.47658,0.098436,-0.57501
71.04,-0.42447,0.030139,-0.45461
71.06,-0.36935,-0.029417,-0.33993
71.08,-0.31742,-0.07389,-0.24353
71.1,-0.27353,-0.099063,-0.17447
71.12,-0.24073,-0.10331,-0.13742
71.14,-0.22003,-0.087683,-0.13234
71.16,-0.21034,-0.055677,-0.15467
71.18,-0.20854,-0.012635,-0.19591
71.2,-0.20973,0.035017,-0.24474
71.22,-0.20768,0.080635,-0.28832
71.24,-0.19556,0.11821,-0.31377
71.26,-0.16677,0.14305,-0.30981
71.28,-0.11595,0.15231,-0.26826
71.3,-0.040003,0.14524,-0.18524
71.32,0.061068,0.12312,-0.062053
71.34,0.1837,0.089077,0.094621
71.36,0.32074,0.047587,0.27315
71.38,0.46204,0.0039334,0.4581
71.4,0.59552,-0.036436,0.63195
71.42,0.7087,-0.068526,0.77722
71.44,0.79034,-0.088341,0.87868
71.46,0.83206,-0.093313,0.92537
71.48,0.82947,-0.082565,0.91204
71.5,0.78287,-0.056997,0.83987
71.52,0.69713,-0.019189,0.71632
71.54,0.58098,0.026878,0.5541
71.56,0.44577,0.076239,0.36953
71.58,0.30392,0.12348,0.18044
71.6,0.16733,0.1633,0.004022
71.62,0.046021,0.19116,-0.14514
71.64,-0.052815,0.20372,-0.25653
71.66,-0.12531,0.19931,-0.32462
71.68,-0.17089,0.17815,-0.34904
71.7,-0.19185,0.14235,-0.33421
71.72,-0.19265,0.095744,-0.28839
71.74,-0.17908,0.043423,-0.2225
71.76,-0.15743,-0.0088146,-0.14862
71.78,-0.1337,-0.055203,-0.078495
71.8,-0.11294,-0.090732,-0.022208
71.82,-0.098744,-0.11181,0.01307
71.84,-0.092848,-0.11676,0.023914
71.86,-0.094926,-0.10603,0.011106
71.88,-0.10256,-0.082143,-0.020412
71.9,-0.11144,-0.049314,-0.062122
71.92,-0.11587,-0.012827,-0.10305
71.94,-0.10954,0.021756,-0.1313
71.96,-0.086461,0.049438,-0.1359
71.98,-0.042095,0.066522,-0.10862
72,0.025628,0.071145,-0.045517
72.02,0.11555,0.063504,0.052046
72.04,0.22296,0.04575,0.17721
72.06,0.33985,0.021568,0.31828
72.08,0.45572,-0.0044744,0.4602
72.1,0.55896,-0.0277,0.58666
72.12,0.63839,-0.044078,0.68247
72.14,0.68501,-0.05084,0.73585
72.16,0.69323,-0.046861,0.7401
72.18,0.66184,-0.032762,0.6946
72.2,0.59404,-0.010728,0.60477
72.22,0.49697,0.015895,0.48108
72.24,0.38053,0.043146,0.33739
72.26,0.2559,0.067048,0.18885
72.28,0.13389,0.084152,0.049741
72.3,0.023636,0.091967,-0.068331
72.32,-0.068461,0.089223,-0.15768
72.34,-0.13912,0.075963,-0.21509
72.36,-0.18812,0.053464,-0.24159
72.38,-0.21776,0.024038,-0.2418
72.4,-0.23207,-0.0092707,-0.2228
72.42,-0.23599,-0.043043,-0.19294
72.44,-0.23454,-0.07386,-0.16068
72.46,-0.23232,-0.098669,-0.13365
72.48,-0.23312,-0.11512,-0.118
72.5,-0.23974,-0.12182,-0.11792
72.52,-0.25398,-0.11852,-0.13546
72.54,-0.27662,-0.10618,-0.17043
72.56,-0.30743,-0.086887,-0.22054
72.58,-0.34518,-0.063601,-0.28158
72.6,-0.38769,-0.039842,-0.34785
72.62,-0.432,-0.01921,-0.41279
72.64,-0.47463,-0.0048898,-0.46974
72.66,-0.51206,0.00082186,-0.51288
72.68,-0.54129,-0.0031122,-0.53818
72.7,-0.56041,-0.016268,-0.54415
72.72,-0.56909,-0.036771,-0.53232
72.74,-0.56876,-0.06153,-0.50723
72.76,-0.56249,-0.086671,-0.47582
72.78,-0.55451,-0.10811,-0.4464
72.8,-0.5494,-0.12217,-0.42723
72.82,-0.5511,-0.12617,-0.42493
72.84,-0.56203,-0.11884,-0.44318
72.86,-0.58236,-0.10057,-0.48179
72.88,-0.60975,-0.073373,-0.53638
72.9,-0.6395,-0.040604,-0.5989
72.92,-0.66521,-0.0065062,-0.6587
72.94,-0.67976,0.024418,-0.70418
72.96,-0.67648,0.048049,-0.72453
72.98,-0.65022,0.06124,-0.71146
73,-0.59818,0.062258,-0.66044
73.02,-0.52043,0.051016,-0.57144
73.04,-0.41985,0.029061,-0.44891
73.06,-0.30185,-0.00066467,-0.30119
73.08,-0.17363,-0.034261,-0.13937
73.1,-0.043355,-0.06742,0.024064
73.12,0.080707,-0.096025,0.17673
73.14,0.19102,-0.1167,0.30772
73.16,0.28144,-0.12722,0.40866
73.18,0.34771,-0.1268,0.47451
73.2,0.3878,-0.1161,0.50389
73.22,0.40204,-0.097092,0.49913
73.24,0.39317,-0.072775,0.46594
73.26,0.36607,-0.0467,0.41277
73.28,0.32739,-0.022514,0.34991
73.3,0.28489,-0.0034834,0.28837
73.32,0.24658,0.0079014,0.23868
73.34,0.21977,0.010203,0.20956
73.36,0.21002,0.0031698,0.20685
73.38,0.22035,-0.012279,0.23263
73.4,0.25067,-0.034217,0.28488
73.42,0.29773,-0.059982,0.35771
73.44,0.35557,-0.086522,0.44209
73.46,0.41644,-0.11077,0.52721
73.48,0.47208,-0.13002,0.6021
73.5,0.51508,-0.14221,0.65728
73.52,0.54015,-0.14613,0.68628
73.54,0.54495,-0.14158,0.68652
73.56,0.53033,-0.12925,0.65958
73.58,0.5,-0.11071,0.61071
73.6,0.45963,-0.088069,0.5477
73.62,0.41558,-0.063796,0.47938
73.64,0.37357,-0.040354,0.41393
73.66,0.33754,-0.019934,0.35747
73.68,0.30894,-0.0042133,0.31315
73.7,0.28656,0.005813,0.28075
73.72,0.26698,0.0099085,0.25707
73.74,0.24537,0.0085862,0.23678
73.76,0.21661,0.0030137,0.21359
73.78,0.17638,-0.0051496,0.18153
73.8,0.12206,-0.013966,0.13603
73.82,0.053217,-0.021458,0.074675
73.84,-0.028284,-0.025859,-0.0024249
73.86,-0.11856,-0.02584,-0.092725
73.88,-0.21229,-0.020692,-0.1916
73.9,-0.30334,-0.010458,-0.29289
73.92,-0.3855,0.0040433,-0.38955
73.94,-0.45298,0.021279,-0.47426
73.96,-0.50082,0.03918,-0.54
73.98,-0.52513,0.055413,-0.58055
74,-0.52328,0.067725,-0.59101
74.02,-0.49394,0.074303,-0.56824
74.04,-0.43719,0.074113,-0.5113
74.06,-0.35461,0.067124,-0.42173
74.08,-0.24933,0.054401,-0.30373
74.1,-0.12595,0.038003,-0.16395
74.12,0.0096152,0.020717,-0.011102
74.14,0.15051,0.0056357,0.14487
74.16,0.28945,-0.0043337,0.29378
74.18,0.41934,-0.0069524,0.42629
74.2,0.53387,-0.0010323,0.5349
74.22,0.62805,0.013357,0.61469
74.24,0.69854,0.034896,0.66364
74.26,0.74372,0.06124,0.68248
74.28,0.76357,0.089414,0.67415
74.3,0.75933,0.1163,0.64303
74.32,0.73307,0.13912,0.59396
74.34,0.68732,0.15582,0.5315
74.36,0.62469,0.16533,0.45936
74.38,0.54775,0.16754,0.3802
74.4,0.45894,0.16322,0.29572
74.42,0.36073,0.15368,0.20705
74.44,0.25567,0.14049,0.11518
74.46,0.14656,0.12511,0.02145
74.48,0.03648,0.10872,-0.072244
74.5,-0.071261,0.092069,-0.16333
74.52,-0.17321,0.075494,-0.2487
74.54,-0.26592,0.059063,-0.32499
74.56,-0.34613,0.042728,-0.38886
74.58,-0.41086,0.026497,-0.43736
74.6,-0.45752,0.010547,-0.46807
74.62,-0.48405,-0.0047227,-0.47933
74.64,-0.48897,-0.01874,-0.47023
74.66,-0.47162,-0.030844,-0.44078
74.68,-0.43237,-0.040404,-0.39196
74.7,-0.37285,-0.046924,-0.32593
74.72,-0.29623,-0.050103,-0.24612
74.74,-0.20724,-0.049844,-0.15739
74.76,-0.11211,-0.046218,-0.065895
74.78,-0.018164,-0.039403,0.021238
74.8,0.066853,-0.029616,0.096468
74.82,0.13559,-0.017085,0.15267
74.84,0.18202,-0.0020559,0.18408
74.86,0.20226,0.01516,0.1871
74.88,0.19513,0.034105,0.16102
74.9,0.16231,0.054104,0.1082
74.92,0.1081,0.074217,0.03388
74.94,0.038739,0.09326,-0.054521
74.96,-0.038524,0.10989,-0.14842
74.98,-0.1165,0.12277,-0.23927
75,-0.18899,0.13076,-0.31975
75.02,-0.25151,0.13314,-0.38465
75.04,-0.3016,0.12975,-0.43135
75.06,-0.33879,0.12113,-0.45993
75.08,-0.36423,0.10847,-0.4727
75.1,-0.38007,0.09347,-0.47354
75.12,-0.38886,0.078102,-0.46696
75.14,-0.3929,0.064288,-0.45719
75.16,-0.39386,0.053553,-0.44741
75.18,-0.39254,0.046726,-0.43926
75.2,-0.3888,0.043749,-0.43255
75.22,-0.3817,0.043626,-0.42532
75.24,-0.36966,0.044551,-0.41421
75.26,-0.3507,0.044194,-0.39489
75.28,-0.32272,0.040115,-0.36284
75.3,-0.28375,0.030229,-0.31398
75.32,-0.23227,0.013251,-0.24552
75.34,-0.16756,-0.010975,-0.15659
75.36,-0.090101,-0.041319,-0.048782
75.38,-0.0018177,-0.075422,0.073605
75.4,0.093668,-0.10998,0.20365
75.42,0.1911,-0.14119,0.33229
75.44,0.28389,-0.16531,0.4492
75.46,0.36475,-0.17925,0.544
75.48,0.42656,-0.181,0.60756
75.5,0.46341,-0.17,0.63341
75.52,0.47151,-0.14719,0.61871
75.54,0.45003,-0.11488,0.56491
75.56,0.40137,-0.076414,0.47779
75.58,0.33111,-0.035673,0.36678
75.6,0.24731,0.0034241,0.24389
75.62,0.15959,0.037423,0.12217
75.64,0.077763,0.063701,0.014062
75.66,0.01064,0.080685,-0.070045
75.68,-0.035103,0.087894,-0.123
75.7,-0.055657,0.085831,-0.14149
75.72,-0.050375,0.075771,-0.12615
75.74,-0.021632,0.059493,-0.081125
75.76,0.025703,0.039016,-0.013313
75.78,0.085037,0.016366,0.068671
75.8,0.14894,-0.0065842,0.15553
75.82,0.21004,-0.028224,0.23826
75.84,0.26172,-0.047261,0.30898
75.86,0.2988,-0.06275,0.36155
75.88,0.31782,-0.074108,0.39193
75.9,0.31733,-0.08113,0.39846
75.92,0.29781,-0.083998,0.38181
75.94,0.26152,-0.083275,0.3448
75.96,0.21216,-0.079858,0.29202
75.98,0.15432,-0.074888,0.22921
76,0.092914,-0.069607,0.16252
76.02,0.032476,-0.065166,0.097641
76.04,-0.023422,-0.062421,0.038999
76.06,-0.072646,-0.061754,-0.010892
76.08,-0.11472,-0.062941,-0.051781
76.1,-0.15077,-0.065137,-0.085629
76.12,-0.18311,-0.066958,-0.11615
76.14,-0.21469,-0.066692,-0.14799
76.16,-0.24832,-0.062594,-0.18572
76.18,-0.28599,-0.053216,-0.23277
76.2,-0.32833,-0.037723,-0.29061
76.22,-0.3744,-0.016126,-0.35828
76.24,-0.42175,0.010616,-0.43237
76.26,-0.46684,0.040658,-0.5075
76.28,-0.50566,0.071478,-0.57713
76.3,-0.53437,0.10021,-0.63459
76.32,-0.54998,0.12407,-0.67405
76.34,-0.55071,0.14069,-0.69139
76.36,-0.53616,0.14849,-0.68465
76.38,-0.50728,0.14685,-0.65414
76.4,-0.46609,0.13611,-0.6022
76.42,-0.41532,0.11744,-0.53276
76.44,-0.35804,0.092593,-0.45064
76.46,-0.29738,0.063594,-0.36098
76.48,-0.23628,0.032415,-0.26869
76.5,-0.17734,0.00074322,-0.17808
76.52,-0.12271,-0.030152,-0.092558
76.54,-0.073966,-0.05943,-0.014536
76.56,-0.03195,-0.086583,0.054632
76.58,0.0033453,-0.11128,0.11462
76.6,0.03287,-0.13321,0.16608
76.62,0.058477,-0.15195,0.21042
76.64,0.082715,-0.16695,0.24966
76.66,0.10845,-0.17757,0.28602
76.68,0.13832,-0.18324,0.32156
76.7,0.17419,-0.18355,0.35774
76.72,0.21661,-0.17847,0.39508
76.74,0.2646,-0.16835,0.43295
76.76,0.31561,-0.15395,0.46957
76.78,0.36592,-0.13628,0.5022
76.8,0.41127,-0.11639,0.52766
76.82,0.44761,-0.095196,0.54281
76.84,0.47192,-0.073262,0.54518
76.86,0.4827,-0.050711,0.53342
76.88,0.48027,-0.02725,0.50752
76.9,0.46652,-0.0023148,0.46884
76.92,0.44453,0.024689,0.41984
76.94,0.41773,0.054111,0.36362
76.96,0.38924,0.085798,0.30344
76.98,0.36115,0.11893,0.24222
77,0.33421,0.152,0.18221
77.02,0.30775,0.18289,0.12486
77.04,0.28002,0.20915,0.070865
77.06,0.24865,0.2283,0.020356
77.08,0.21134,0.23816,-0.026818
77.1,0.16634,0.23717,-0.07083
77.12,0.11292,0.2246,-0.11168
77.14,0.051515,0.2006,-0.14909
77.16,-0.016288,0.16622,-0.18251
77.18,-0.087987,0.1232,-0.21119
77.2,-0.16046,0.073796,-0.23426
77.22,-0.23029,0.020548,-0.25084
77.24,-0.29406,-0.033935,-0.26013
77.26,-0.34858,-0.087135,-0.26145
77.28,-0.39107,-0.13673,-0.25434
77.3,-0.41931,-0.18067,-0.23864
77.32,-0.43178,-0.21716,-0.21461
77.34,-0.42783,-0.24476,-0.18307
77.36,-0.40779,-0.26235,-0.14545
77.38,-0.37308,-0.26922,-0.10386
77.4,-0.32617,-0.26519,-0.060974
77.42,-0.27039,-0.25064,-0.019748
77.44,-0.2097,-0.2266,0.0169
77.46,-0.14822,-0.19475,0.046529
77.48,-0.089791,-0.15735,0.06756
77.5,-0.037493,-0.11704,0.079549
77.52,0.0066395,-0.076618,0.083257
77.54,0.041799,-0.038695,0.080494
77.56,0.068352,-0.0053834,0.073735
77.58,0.087604,0.021999,0.065605
77.6,0.10142,0.043113,0.058309
77.62,0.1118,0.058639,0.053156
77.64,0.12041,0.070145,0.050262
77.66,0.12829,0.079792,0.048496
77.68,0.13561,0.08992,0.04569
77.7,0.14164,0.10258,0.039061
77.72,0.14482,0.11906,0.025765
77.74,0.14309,0.13961,0.0034807
77.76,0.13416,0.16323,-0.029072
77.78,0.11605,0.18782,-0.07176
77.8,0.087551,0.2104,-0.12285
77.82,0.048648,0.22766,-0.17901
77.84,0.00093527,0.23645,-0.23552
77.86,-0.052224,0.2344,-0.28662
77.88,-0.10575,0.22028,-0.32603
77.9,-0.1532,0.1943,-0.3475
77.92,-0.18743,0.15809,-0.34552
77.94,-0.20153,0.11444,-0.31597
77.96,-0.18984,0.066954,-0.2568
77.98,-0.14903,0.019499,-0.16853
78,-0.078864,-0.024296,-0.054568
78.02,0.017325,-0.061463,0.078788
78.04,0.13276,-0.089967,0.22273
78.06,0.25785,-0.10881,0.36665
78.08,0.38132,-0.11795,0.49927
78.1,0.49167,-0.11814,0.60981
78.12,0.57869,-0.11069,0.68939
78.14,0.63484,-0.09718,0.73202
78.16,0.65615,-0.079308,0.73545
78.18,0.6426,-0.058744,0.70134
78.2,0.59789,-0.037058,0.63495
78.22,0.52863,-0.015688,0.54431
78.24,0.44315,0.0040867,0.43906
78.26,0.35019,0.021189,0.329
78.28,0.25763,0.034817,0.22282
78.3,0.17159,0.044541,0.12705
78.32,0.095851,0.050383,0.045468
78.34,0.031808,0.052857,-0.021049
78.36,-0.021153,0.052942,-0.074095
78.38,-0.065031,0.051955,-0.11699
78.4,-0.10242,0.051345,-0.15376
78.42,-0.13573,0.052433,-0.18816
78.44,-0.1666,0.056149,-0.22274
78.46,-0.1955,0.062815,-0.25832
78.48,-0.22167,0.072031,-0.2937
78.5,-0.24327,0.08269,-0.32596
78.52,-0.25778,0.09313,-0.35091
78.54,-0.2625,0.10139,-0.36389
78.56,-0.25515,0.10556,-0.36071
78.58,-0.23436,0.10407,-0.33843
78.6,-0.2001,0.095996,-0.2961
78.62,-0.15387,0.081224,-0.23509
78.64,-0.098684,0.060472,-0.15916
78.66,-0.03887,0.035198,-0.074067
78.68,0.020405,0.0073847,0.01302
78.7,0.073706,-0.020739,0.094445
78.72,0.11598,-0.047001,0.16298
78.74,0.14319,-0.069544,0.21273
78.76,0.15274,-0.087024,0.23977
78.78,0.14384,-0.0987,0.24254
78.8,0.11744,-0.10443,0.22187
78.82,0.076105,-0.10457,0.18067
78.84,0.02357,-0.09983,0.1234
78.86,-0.035776,-0.091106,0.05533
78.88,-0.097423,-0.079318,-0.018106
78.9,-0.15722,-0.065307,-0.091915
78.92,-0.21173,-0.049792,-0.16194
78.94,-0.25839,-0.03338,-0.22501
78.96,-0.29559,-0.016636,-0.27896
78.98,-0.32254,-0.00015845,-0.32238
79,-0.33914,0.015349,-0.35449
79.02,-0.34579,0.029049,-0.37484
79.04,-0.34327,0.040008,-0.38327
79.06,-0.33255,0.047291,-0.37984
79.08,-0.31479,0.050105,-0.36489
79.1,-0.2912,0.04797,-0.33917
79.12,-0.26306,0.04086,-0.30392
79.14,-0.2316,0.029294,-0.2609
79.16,-0.198,0.014339,-0.21233
79.18,-0.1633,-0.0024882,-0.16081
79.2,-0.12846,-0.0194,-0.10906
79.22,-0.094349,-0.034582,-0.059767
79.24,-0.061805,-0.046454,-0.015351
79.26,-0.03174,-0.053889,0.022149
79.28,-0.0051894,-0.05637,0.051181
79.3,0.016671,-0.054041,0.070712
79.32,0.032587,-0.047655,0.080242
79.34,0.041371,-0.038429,0.0798
79.36,0.042111,-0.027847,0.069958
79.38,0.034398,-0.017442,0.05184
79.4,0.018532,-0.0085977,0.02713
79.42,-0.004372,-0.0024026,-0.0019694
79.44,-0.032392,0.00043292,-0.032825
79.46,-0.062956,-0.00040231,-0.062554
79.48,-0.093116,-0.0048489,-0.088267
79.5,-0.11991,-0.012534,-0.10737
79.52,-0.14072,-0.022839,-0.11788
79.54,-0.15365,-0.03496,-0.11868
79.56,-0.15769,-0.047971,-0.10972
79.58,-0.1529,-0.060863,-0.092035
79.6,-0.14033,-0.072608,-0.067724
79.62,-0.12191,-0.082214,-0.039695
79.64,-0.10016,-0.0888,-0.011363
79.66,-0.077946,-0.091675,0.01373
79.68,-0.058094,-0.090417,0.032323
79.7,-0.043109,-0.084923,0.041814
79.72,-0.034862,-0.075443,0.040581
79.74,-0.034363,-0.062552,0.028189
79.76,-0.041609,-0.047099,0.0054899
79.78,-0.05555,-0.03011,-0.02544
79.8,-0.074178,-0.012675,-0.061503
79.82,-0.094764,0.0041628,-0.098927
79.84,-0.1142,0.019511,-0.13371
79.86,-0.12945,0.032692,-0.16214
79.88,-0.13797,0.043285,-0.18126
79.9,-0.13811,0.051122,-0.18923
79.92,-0.12932,0.056266,-0.18559
79.94,-0.11222,0.058962,-0.17118
79.96,-0.088349,0.059583,-0.14793
79.98,-0.059824,0.058566,-0.11839
80,-0.02882,0.056351,-0.085171
80.02,0.0029309,0.053336,-0.050405
80.04,0.034528,0.049825,-0.015297
80.06,0.066081,0.046009,0.020072
80.08,0.098628,0.041952,0.056676
80.1,0.13379,0.037597,0.096195
80.12,0.17326,0.032798,0.14046
80.14,0.21819,0.02736,0.19083
80.16,0.26868,0.021083,0.2476
80.18,0.32345,0.013807,0.30964
80.2,0.37978,0.00544,0.37434
80.22,0.43375,-0.0040293,0.43778
80.24,0.48076,-0.014541,0.4953
80.26,0.51618,-0.025985,0.54216
80.28,0.53609,-0.038218,0.57431
80.3,0.53789,-0.051078,0.58897
80.32,0.52071,-0.064372,0.58508
80.34,0.48557,-0.077841,0.56341
80.36,0.43525,-0.091115,0.52636
80.38,0.37396,-0.10366,0.47762
80.4,0.30677,-0.11473,0.42151
80.42,0.23899,-0.12343,0.36242
80.44,0.17557,-0.1287,0.30427
80.46,0.12054,-0.12948,0.25002
80.48,0.076666,-0.12482,0.20149
80.5,0.045166,-0.11408,0.15924
80.52,0.025708,-0.097016,0.12272
80.54,0.016525,-0.073931,0.090456
80.56,0.014701,-0.045662,0.060363
80.58,0.01658,-0.013549,0.030129
80.6,0.018251,0.020685,-0.0024335
80.62,0.016057,0.055091,-0.039035
80.64,0.0070726,0.087682,-0.08061
80.66,-0.010511,0.1166,-0.12711
80.68,-0.037156,0.14026,-0.17741
80.7,-0.071923,0.15745,-0.22937
80.72,-0.11262,0.1674,-0.28002
80.74,-0.15612,0.16982,-0.32594
80.76,-0.19883,0.16486,-0.36369
80.78,-0.23717,0.15315,-0.39032
80.8,-0.26811,0.13572,-0.40382
80.82,-0.28951,0.11394,-0.40345
80.84,-0.30038,0.089486,-0.38987
80.86,-0.3009,0.064152,-0.36505
80.88,-0.29224,0.039739,-0.33198
80.9,-0.27626,0.017872,-0.29413
80.92,-0.25509,-0.00016854,-0.25492
80.94,-0.23069,-0.013583,-0.21711
80.96,-0.20448,-0.022136,-0.18235
80.98,-0.17708,-0.026153,-0.15093
81,-0.14824,-0.026449,-0.12179
81.02,-0.11696,-0.024176,-0.09278
81.04,-0.081785,-0.02063,-0.061155
81.06,-0.041232,-0.017048,-0.024183
81.08,0.0057414,-0.01444,0.020181
81.1,0.059264,-0.013465,0.072729
81.12,0.11822,-0.01439,0.13261
81.14,0.18008,-0.017114,0.19719
81.16,0.24102,-0.021246,0.26227
81.18,0.29627,-0.026214,0.32248
81.2,0.34064,-0.031374,0.37201
81.22,0.36926,-0.036109,0.40537
81.24,0.37833,-0.039883,0.41821
81.26,0.36567,-0.042274,0.40795
81.28,0.33124,-0.042981,0.37422
81.3,0.27715,-0.041816,0.31897
81.32,0.20749,-0.038695,0.24618
81.34,0.12776,-0.033637,0.1614
81.36,0.044145,-0.026767,0.070912
81.38,-0.037348,-0.018319,-0.019029
81.4,-0.11163,-0.0086346,-0.103
81.42,-0.1751,0.0018514,-0.17695
81.44,-0.22589,0.012637,-0.23853
81.46,-0.26382,0.023192,-0.28701
81.48,-0.29001,0.032996,-0.32301
81.5,-0.30637,0.041573,-0.34794
81.52,-0.31491,0.048516,-0.36343
81.54,-0.3173,0.053498,-0.3708
81.56,-0.31443,0.056276,-0.37071
81.58,-0.30636,0.05669,-0.36305
81.6,-0.29244,0.054675,-0.34712
81.62,-0.27166,0.050282,-0.32194
81.64,-0.24309,0.0437,-0.28679
81.66,-0.20634,0.035294,-0.24164
81.68,-0.16189,0.025618,-0.18751
81.7,-0.11124,0.015408,-0.12665
81.72,-0.056859,0.0055474,-0.062407
81.74,-0.0019671,-0.0030112,0.001044
81.76,0.049872,-0.009343,0.059215
81.78,0.095189,-0.012661,0.10785
81.8,0.13106,-0.012413,0.14347
81.82,0.15546,-0.0083523,0.16381
81.84,0.16753,-0.00056699,0.1681
81.86,0.16766,0.010537,0.15712
81.88,0.15739,0.024282,0.13311
81.9,0.13928,0.039796,0.099484
81.92,0.11655,0.056078,0.060469
81.94,0.09269,0.072075,0.020615
81.96,0.071074,0.086721,-0.015647
81.98,0.054523,0.098981,-0.044458
82,0.044975,0.10788,-0.062905
82.02,0.043241,0.11253,-0.069294
82.04,0.048908,0.11222,-0.063309
82.06,0.060397,0.10641,-0.046013
82.08,0.075192,0.094883,-0.019691
82.1,0.090199,0.077799,0.0124
82.12,0.10221,0.05572,0.046494
82.14,0.10841,0.029618,0.078791
82.16,0.10678,0.00081903,0.10596
82.18,0.096507,-0.029099,0.12561
82.2,0.078098,-0.058459,0.13656
82.22,0.053393,-0.085645,0.13904
82.24,0.025335,-0.10926,0.13459
82.26,-0.0024196,-0.12823,0.12581
82.28,-0.025998,-0.14191,0.11591
82.3,-0.041859,-0.15006,0.1082
82.32,-0.047302,-0.15281,0.10551
82.34,-0.040868,-0.15061,0.10975
82.36,-0.022582,-0.14411,0.12152
82.38,0.0060112,-0.13404,0.14005
82.4,0.042019,-0.1212,0.16322
82.42,0.081567,-0.1063,0.18787
82.44,0.12031,-0.089999,0.21031
82.46,0.15405,-0.072831,0.22688
82.48,0.17926,-0.055236,0.2345
82.5,0.19367,-0.037566,0.23124
82.52,0.19653,-0.020113,0.21665
82.54,0.18874,-0.0031482,0.19189
82.56,0.17266,0.013043,0.15962
82.58,0.15172,0.028128,0.1236
82.6,0.12984,0.041707,0.088135
82.62,0.1107,0.053323,0.057381
82.64,0.097119,0.062489,0.03463
82.66,0.090482,0.068751,0.021731
82.68,0.090485,0.071763,0.018722
82.7,0.095118,0.07137,0.023747
82.72,0.10097,0.067673,0.033302
82.74,0.10381,0.061052,0.042757
82.76,0.09925,0.052155,0.047094
82.78,0.083551,0.04183,0.041721
82.8,0.054238,0.031015,0.023223
82.82,0.010554,0.020624,-0.01007
82.84,-0.046378,0.011421,-0.057798
82.86,-0.11368,0.0039407,-0.11762
82.88,-0.18712,-0.0015528,-0.18557
82.9,-0.26168,-0.0050599,-0.25662
82.92,-0.33221,-0.0067952,-0.32542
82.94,-0.39407,-0.0071197,-0.38695
82.96,-0.44362,-0.006475,-0.43715
82.98,-0.47854,-0.0053359,-0.4732
83,-0.49791,-0.0041913,-0.49372
83.02,-0.50213,-0.0035464,-0.49859
83.04,-0.49265,-0.0039311,-0.48871
83.06,-0.47155,-0.0058948,-0.46566
83.08,-0.44124,-0.009968,-0.43128
83.1,-0.40405,-0.016586,-0.38747
83.12,-0.36201,-0.02598,-0.33603
83.14,-0.31674,-0.038062,-0.27867
83.16,-0.26944,-0.052334,-0.21711
83.18,-0.22107,-0.067852,-0.15322
83.2,-0.17252,-0.08327,-0.08925
83.22,-0.12481,-0.096978,-0.027829
83.24,-0.079277,-0.1073,0.028018
83.26,-0.037656,-0.11272,0.075062
83.28,-0.0019867,-0.11214,0.11015
83.3,0.025566,-0.10503,0.1306
83.32,0.043031,-0.091507,0.13454
83.34,0.048993,-0.072326,0.12132
83.36,0.042954,-0.04875,0.091704
83.38,0.025584,-0.022361,0.047945
83.4,-0.0011789,0.0051488,-0.0063276
83.42,-0.034227,0.032183,-0.066411
83.44,-0.069591,0.057387,-0.12698
83.46,-0.1029,0.079728,-0.18262
83.48,-0.12991,0.098507,-0.22842
83.5,-0.14709,0.11333,-0.26042
83.52,-0.152,0.12402,-0.27602
83.54,-0.14357,0.13059,-0.27416
83.56,-0.12212,0.13317,-0.2553
83.58,-0.089237,0.13199,-0.22123
83.6,-0.047368,0.12738,-0.17475
83.62,0.00054703,0.11976,-0.11921
83.64,0.051516,0.10964,-0.058121
83.66,0.10284,0.097587,0.0052525
83.68,0.15232,0.084194,0.068126
83.7,0.19834,0.069998,0.12834
83.72,0.23979,0.05544,0.18435
83.74,0.27593,0.040818,0.23512
83.76,0.30625,0.026287,0.27996
83.78,0.33026,0.011879,0.31838
83.8,0.34745,-0.0024421,0.34989
83.82,0.35729,-0.016717,0.37401
83.84,0.35926,-0.03093,0.39019
83.86,0.35301,-0.044966,0.39797
83.88,0.33844,-0.058599,0.39704
83.9,0.3159,-0.071511,0.38741
83.92,0.28623,-0.083324,0.36955
83.94,0.25087,-0.093649,0.34452
83.96,0.21182,-0.10213,0.31394
83.98,0.17161,-0.10846,0.28007
84,0.1332,-0.11242,0.24562
84.02,0.099798,-0.11385,0.21364
84.04,0.074618,-0.11266,0.18728
84.06,0.060583,-0.10887,0.16945
84.08,0.059981,-0.10252,0.1625
84.1,0.07411,-0.093773,0.16788
84.12,0.10297,-0.082887,0.18585
84.14,0.14503,-0.070202,0.21523
84.16,0.19723,-0.056126,0.25335
84.18,0.25506,-0.041099,0.29616
84.2,0.31298,-0.025529,0.33851
84.22,0.36492,-0.0097451,0.37467
84.24,0.40496,0.0060417,0.39892
84.26,0.42802,0.021742,0.40627
84.28,0.43045,0.03735,0.3931
84.3,0.41049,0.052874,0.35762
84.32,0.36845,0.06824,0.30021
84.34,0.30658,0.083205,0.22338
84.36,0.22878,0.097296,0.13148
84.38,0.14,0.1098,0.030199
84.4,0.045657,0.11982,-0.074164
84.42,-0.049029,0.12638,-0.17541
84.44,-0.13954,0.12858,-0.26812
84.46,-0.22239,0.12574,-0.34814
84.48,-0.29528,0.11753,-0.41281
84.5,-0.35694,0.10406,-0.461
84.52,-0.40698,0.085841,-0.49282
84.54,-0.44547,0.063803,-0.50927
84.56,-0.47264,0.039117,-0.51176
84.58,-0.4886,0.013092,-0.50169
84.6,-0.49315,-0.012966,-0.48018
84.62,-0.48579,-0.037859,-0.44793
84.64,-0.46586,-0.060564,-0.4053
84.66,-0.4328,-0.080256,-0.35254
84.68,-0.3864,-0.096304,-0.2901
84.7,-0.32719,-0.10825,-0.21894
84.72,-0.25662,-0.11581,-0.1408
84.74,-0.17716,-0.11885,-0.058313
84.76,-0.09231,-0.11739,0.025083
84.78,-0.0063375,-0.11169,0.10535
84.8,0.076061,-0.1022,0.17826
84.82,0.15023,-0.089594,0.23982
84.84,0.21204,-0.074739,0.28678
84.86,0.25837,-0.058625,0.31699
84.88,0.28744,-0.042271,0.32971
84.9,0.29902,-0.026631,0.32565
84.92,0.2944,-0.012491,0.30689
84.94,0.2762,-0.00040366,0.2766
84.96,0.248,0.0093422,0.23866
84.98,0.21385,0.016713,0.19714
85,0.17774,0.021883,0.15586
85.02,0.14313,0.025176,0.11796
85.04,0.11257,0.026991,0.085581
85.06,0.087461,0.027752,0.059708
85.08,0.068029,0.027876,0.040152
85.1,0.053456,0.027759,0.025696
85.12,0.042141,0.027784,0.014357
85.14,0.032057,0.028324,0.0037326
85.16,0.021134,0.029751,-0.0086175
85.18,0.0076002,0.032407,-0.024807
85.2,-0.0097501,0.036569,-0.046319
85.22,-0.031414,0.042394,-0.073808
85.24,-0.057158,0.049858,-0.10702
85.26,-0.086114,0.058709,-0.14482
85.28,-0.11697,0.068447,-0.18541
85.3,-0.14818,0.078338,-0.22652
85.32,-0.17824,0.087471,-0.26571
85.34,-0.20586,0.094849,-0.3007
85.36,-0.23006,0.099503,-0.32956
85.38,-0.25027,0.10061,-0.35089
85.4,-0.26623,0.097623,-0.36385
85.42,-0.27786,0.09031,-0.36817
85.44,-0.28515,0.078845,-0.364
85.46,-0.28797,0.063778,-0.35175
85.48,-0.28601,0.046001,-0.33201
85.5,-0.27873,0.026664,-0.3054
85.52,-0.2655,0.0070592,-0.27256
85.54,-0.24569,-0.0115,-0.23419
85.56,-0.21895,-0.027813,-0.19114
85.58,-0.18542,-0.040909,-0.14451
85.6,-0.14587,-0.05014,-0.095734
85.62,-0.10179,-0.055249,-0.046542
85.64,-0.055296,-0.056379,0.0010827
85.66,-0.0089509,-0.054054,0.045104
85.68,0.034563,-0.049109,0.083672
85.7,0.07281,-0.042574,0.11538
85.72,0.10396,-0.035552,0.13951
85.74,0.12703,-0.029069,0.1561
85.76,0.14206,-0.023951,0.16601
85.78,0.15003,-0.020723,0.17076
85.8,0.15266,-0.019559,0.17222
85.82,0.15209,-0.020276,0.17237
85.84,0.15046,-0.022393,0.17285
85.86,0.14955,-0.025221,0.17477
85.88,0.15049,-0.027985,0.17848
85.9,0.15358,-0.029951,0.18353
85.92,0.15833,-0.030527,0.18885
85.94,0.16357,-0.029343,0.19291
85.96,0.16778,-0.026275,0.19405
85.98,0.16936,-0.021438,0.1908
86,0.16701,-0.015128,0.18213
86.02,0.15988,-0.007764,0.16765
86.04,0.14781,0.00019106,0.14762
86.06,0.13124,0.0082834,0.12295
86.08,0.11112,0.016105,0.095019
86.1,0.088749,0.023304,0.065445
86.12,0.065456,0.029574,0.035881
86.14,0.042419,0.034644,0.0077746
86.16,0.020457,0.03826,-0.017803
86.18,-5.7612e-05,0.040197,-0.040255
86.2,-0.019201,0.040283,-0.059484
86.22,-0.037389,0.038442,-0.075831
86.24,-0.055206,0.034743,-0.089949
86.26,-0.073186,0.029437,-0.10262
86.28,-0.091596,0.022973,-0.11457
86.3,-0.11027,0.015967,-0.12624
86.32,-0.12852,0.0091379,-0.13765
86.34,-0.14512,0.0032028,-0.14832
86.36,-0.15845,-0.001239,-0.15722
86.38,-0.1667,-0.0038204,-0.16288
86.4,-0.16809,-0.0044887,-0.1636
86.42,-0.16123,-0.0035381,-0.15769
86.44,-0.14532,-0.0015824,-0.14374
86.46,-0.12038,0.00052979,-0.12091
86.48,-0.087333,0.0018432,-0.089176
86.5,-0.047963,0.0014442,-0.049407
86.52,-0.0047662,-0.0013971,-0.0033691
86.54,0.039298,-0.0071161,0.046414
86.56,0.081117,-0.015791,0.096909
86.58,0.11776,-0.027136,0.14489
86.6,0.14674,-0.04054,0.18728
86.62,0.16629,-0.055153,0.22145
86.64,0.17542,-0.069979,0.2454
86.66,0.17395,-0.083978,0.25793
86.68,0.16246,-0.096159,0.25862
86.7,0.14207,-0.10564,0.24771
86.72,0.11428,-0.1117,0.22598
86.74,0.080779,-0.1138,0.19458
86.76,0.043222,-0.11162,0.15484
86.78,0.0031601,-0.10505,0.10821
86.8,-0.038038,-0.094206,0.056168
86.82,-0.079162,-0.079442,0.00028016
86.84,-0.1191,-0.061341,-0.057759
86.86,-0.15674,-0.040696,-0.11604
86.88,-0.19087,-0.018477,-0.17239
86.9,-0.22012,0.0042275,-0.22434
86.92,-0.24294,0.026273,-0.26921
86.94,-0.25767,0.046542,-0.30421
86.96,-0.26266,0.064014,-0.32667
86.98,-0.2565,0.07784,-0.33434
87,-0.23822,0.087388,-0.32561
87.02,-0.20759,0.092287,-0.29988
87.04,-0.16529,0.092444,-0.25773
87.06,-0.11301,0.088055,-0.20106
87.08,-0.053483,0.079606,-0.13309
87.1,0.0096966,0.067853,-0.058157
87.12,0.072372,0.053804,0.018568
87.14,0.13022,0.038661,0.091559
87.16,0.17922,0.023755,0.15547
87.18,0.21612,0.010445,0.20568
87.2,0.2388,-8.3479e-06,0.23881
87.22,0.2465,-0.0065736,0.25308
87.24,0.23988,-0.0085802,0.24846
87.26,0.22087,-0.0058221,0.22669
87.28,0.19234,0.0013848,0.19096
87.3,0.15769,0.012207,0.14548
87.32,0.12034,0.025366,0.094978
87.34,0.08335,0.03927,0.044079
87.36,0.049029,0.052194,-0.003165
87.38,0.018827,0.062472,-0.043646
87.4,-0.0066772,0.068689,-0.075366
87.42,-0.027598,0.069826,-0.097424
87.44,-0.044467,0.065363,-0.10983
87.46,-0.057913,0.055309,-0.11322
87.48,-0.068383,0.040179,-0.10856
87.5,-0.075951,0.020922,-0.096873
87.52,-0.080269,-0.0011829,-0.079086
87.54,-0.080659,-0.024643,-0.056016
87.56,-0.076326,-0.047869,-0.028457
87.58,-0.06663,-0.069286,0.0026561
87.6,-0.051366,-0.087427,0.03606
87.62,-0.030973,-0.10102,0.070045
87.64,-0.0066265,-0.10906,0.10243
87.66,0.019823,-0.11089,0.13072
87.68,0.046048,-0.10625,0.1523
87.7,0.069568,-0.09529,0.16486
87.72,0.088115,-0.07861,0.16673
87.74,0.099999,-0.057218,0.15722
87.76,0.10439,-0.032458,0.13685
87.78,0.10146,-0.005914,0.10737
87.8,0.092391,0.020723,0.071668
87.82,0.079194,0.045798,0.033396
87.84,0.064418,0.067828,-0.0034107
87.86,0.050773,0.085618,-0.034845
87.88,0.040747,0.098338,-0.057591
87.9,0.036255,0.10556,-0.069303
87.92,0.038399,0.10725,-0.068852
87.94,0.047348,0.10375,-0.056401
87.96,0.062358,0.095689,-0.033331
87.98,0.081911,0.083941,-0.0020301
88,0.10395,0.069534,0.034414
88.02,0.12614,0.053587,0.072555
88.04,0.14618,0.037245,0.10894
88.06,0.16202,0.021613,0.14041
88.08,0.17205,0.0076979,0.16435
88.1,0.1752,-0.0036601,0.17886
88.12,0.17097,-0.011844,0.18281
88.14,0.15941,-0.016512,0.17592
88.16,0.14098,-0.01764,0.15862
88.18,0.11649,-0.01553,0.13202
88.2,0.086968,-0.010793,0.097761
88.22,0.053535,-0.0043067,0.057842
88.24,0.017375,0.0028685,0.014506
88.26,-0.020325,0.009583,-0.029908
88.28,-0.058368,0.014708,-0.073075
88.3,-0.095531,0.017238,-0.11277
88.32,-0.13055,0.016389,-0.14694
88.34,-0.16209,0.011663,-0.17376
88.36,-0.18882,0.002896,-0.19172
88.38,-0.20941,-0.0097185,-0.19969
88.4,-0.2227,-0.02564,-0.19706
88.42,-0.22783,-0.044004,-0.18382
88.44,-0.22436,-0.063673,-0.16069
88.46,-0.21248,-0.083306,-0.12918
88.48,-0.19301,-0.10144,-0.091569
88.5,-0.16742,-0.11661,-0.05081
88.52,-0.13772,-0.12745,-0.01027
88.54,-0.10622,-0.13282,0.026599
88.56,-0.075277,-0.13194,0.056666
88.58,-0.046939,-0.12448,0.077543
88.6,-0.02268,-0.11061,0.087927
88.62,-0.0031865,-0.091015,0.087828
88.64,0.011715,-0.06688,0.078594
88.66,0.022977,-0.039767,0.062744
88.68,0.032112,-0.011493,0.043605
88.7,0.040872,0.016044,0.024828
88.72,0.050878,0.041035,0.0098429
88.74,0.063284,0.061921,0.0013627
88.76,0.078534,0.077524,0.0010099
88.78,0.096262,0.087131,0.0091309
88.8,0.11534,0.090527,0.024817
88.82,0.1341,0.087983,0.046117
88.84,0.15059,0.080203,0.070386
88.86,0.16294,0.068235,0.094704
88.88,0.16966,0.053378,0.11628
88.9,0.16984,0.037063,0.13278
88.92,0.16327,0.020747,0.14252
88.94,0.15038,0.0058049,0.14457
88.96,0.13211,-0.0065652,0.13868
88.98,0.10973,-0.015427,0.12516
89,0.084557,-0.020173,0.10473
89.02,0.057772,-0.020569,0.078341
89.04,0.03029,-0.016772,0.047062
89.06,0.002686,-0.0093163,0.012002
89.08,-0.024782,0.00092792,-0.02571
89.1,-0.05208,0.012833,-0.064914
89.12,-0.079266,0.025111,-0.10438
89.14,-0.10634,0.036422,-0.14276
89.16,-0.13313,0.045492,-0.17862
89.18,-0.15918,0.051218,-0.2104
89.2,-0.18372,0.052754,-0.23648
89.22,-0.2057,0.049581,-0.25528
89.24,-0.22387,0.041547,-0.26541
89.26,-0.2369,0.028886,-0.26578
89.28,-0.24357,0.012216,-0.25579
89.3,-0.24297,-0.0074923,-0.23548
89.32,-0.23462,-0.028959,-0.20566
89.34,-0.21865,-0.050673,-0.16798
89.36,-0.19582,-0.070991,-0.12483
89.38,-0.16752,-0.088257,-0.079263
89.4,-0.13566,-0.10095,-0.03471
89.42,-0.10245,-0.10782,0.0053727
89.44,-0.07017,-0.10805,0.037878
89.46,-0.040906,-0.10132,0.060417
89.48,-0.016309,-0.08792,0.071611
89.5,0.0025588,-0.068687,0.071246
89.52,0.015294,-0.04497,0.060263
89.54,0.022105,-0.018472,0.040577
89.56,0.023683,0.0089039,0.014779
89.58,0.021001,0.035284,-0.014283
89.6,0.015118,0.058996,-0.043878
89.62,0.0070016,0.078715,-0.071714
89.64,-0.0025634,0.093558,-0.096121
89.66,-0.012988,0.1031,-0.11609
89.68,-0.023805,0.10736,-0.13117
89.7,-0.034541,0.10672,-0.14126
89.72,-0.044584,0.10179,-0.14638
89.74,-0.053095,0.093386,-0.14648
89.76,-0.058989,0.082364,-0.14135
89.78,-0.06103,0.069601,-0.13063
89.8,-0.058005,0.055933,-0.11394
89.82,-0.048971,0.042135,-0.091106
89.84,-0.033501,0.028897,-0.062397
89.86,-0.011882,0.016808,-0.02869
89.88,0.014779,0.0063324,0.008447
89.9,0.044604,-0.0022167,0.046821
89.92,0.075119,-0.0086958,0.083815
89.94,0.10356,-0.013141,0.1167
89.96,0.12725,-0.01576,0.14301
89.98,0.14396,-0.016901,0.16086
90,0.15227,-0.017008,0.16928
90.02,0.1517,-0.016564,0.16827
90.04,0.14282,-0.016035,0.15886
90.06,0.12706,-0.015825,0.14289
90.08,0.10651,-0.016244,0.12275
90.1,0.083508,-0.017496,0.101
90.12,0.060327,-0.019681,0.080008
90.14,0.038812,-0.022796,0.061609
90.16,0.020176,-0.026744,0.046921
90.18,0.0049153,-0.03133,0.036245
90.2,-0.0071206,-0.036259,0.029138
90.22,-0.016535,-0.041138,0.024603
90.24,-0.024115,-0.045487,0.021372
90.26,-0.030546,-0.048776,0.01823
90.28,-0.036174,-0.050478,0.014304
90.3,-0.040874,-0.05015,0.0092756
90.32,-0.044049,-0.047513,0.003464
90.34,-0.044756,-0.042524,-0.0022319
90.36,-0.041943,-0.035412,-0.0065302
90.38,-0.034729,-0.026669,-0.0080598
90.4,-0.02268,-0.016986,-0.0056947
90.42,-0.0060006,-0.0071439,0.0011433
90.44,0.014389,0.0021116,0.012277
90.46,0.036918,0.010202,0.026716
90.48,0.059564,0.016808,0.042756
90.5,0.080142,0.0219,0.058242
90.52,0.096636,0.025714,0.070922
90.54,0.10749,0.028655,0.07884
90.56,0.11186,0.03117,0.080685
90.58,0.10964,0.033617,0.07602
90.6,0.1015,0.036157,0.065345
90.62,0.088706,0.038706,0.05
90.64,0.07286,0.040954,0.031907
90.66,0.055675,0.042447,0.013228
90.68,0.038715,0.042711,-0.0039967
90.7,0.023222,0.041383,-0.018161
90.72,0.010029,0.038315,-0.028286
90.74,-0.00044614,0.033626,-0.034072
90.76,-0.0081255,0.027687,-0.035813
90.78,-0.013157,0.021045,-0.034202
90.8,-0.015784,0.014299,-0.030083
90.82,-0.016238,0.0079727,-0.024211
90.84,-0.014663,0.0024044,-0.017068
90.86,-0.011097,-0.002312,-0.0087846
90.88,-0.0054866,-0.0063247,0.00083813
90.9,0.0022507,-0.0099612,0.012212
90.92,0.012158,-0.013623,0.025781
90.94,0.024162,-0.017669,0.041831
90.96,0.038014,-0.022304,0.060318
90.98,0.05325,-0.027519,0.080769
91,0.069188,-0.033076,0.10226
91.02,0.084954,-0.038545,0.1235
91.04,0.099551,-0.043388,0.14294
91.06,0.11194,-0.047057,0.159
91.08,0.12117,-0.049096,0.17027
91.1,0.12648,-0.049212,0.17569
91.12,0.12737,-0.047313,0.17469
91.14,0.12377,-0.043514,0.16728
91.16,0.11594,-0.038096,0.15403
91.18,0.10452,-0.031451,0.13598
91.2,0.090419,-0.024023,0.11444
91.22,0.074627,-0.016239,0.090866
91.24,0.0581,-0.0084759,0.066576
91.26,0.041576,-0.0010252,0.042601
91.28,0.025462,0.0059077,0.019554
91.3,0.0097857,0.012198,-0.0024122
91.32,-0.0057691,0.017784,-0.023553
91.34,-0.021749,0.022647,-0.044397
91.36,-0.038762,0.026791,-0.065554
91.38,-0.057283,0.030227,-0.087511
91.4,-0.077484,0.032962,-0.11045
91.42,-0.099122,0.034995,-0.13412
91.44,-0.12151,0.036316,-0.15782
91.46,-0.14357,0.036915,-0.18049
91.48,-0.164,0.03679,-0.20079
91.5,-0.18143,0.035954,-0.21739
91.52,-0.19463,0.034447,-0.22907
91.54,-0.20264,0.032337,-0.23498
91.56,-0.20493,0.029716,-0.23464
91.58,-0.20132,0.026688,-0.228
91.6,-0.19201,0.02335,-0.21536
91.62,-0.17744,0.019774,-0.19721
91.64,-0.15818,0.015988,-0.17417
91.66,-0.13485,0.01197,-0.14683
91.68,-0.10806,0.0076532,-0.11571
91.7,-0.078424,0.002946,-0.08137
91.72,-0.046634,-0.0022316,-0.044402
91.74,-0.013553,-0.0079094,-0.0056434
91.76,0.019707,-0.014029,0.033735
91.78,0.051729,-0.020419,0.072148
91.8,0.080818,-0.026794,0.10761
91.82,0.1051,-0.032769,0.13787
91.84,0.12272,-0.037911,0.16063
91.86,0.13206,-0.041796,0.17385
91.88,0.13198,-0.044076,0.17606
91.9,0.12212,-0.044537,0.16665
91.92,0.10294,-0.043143,0.14608
91.94,0.075868,-0.040043,0.11591
91.96,0.043165,-0.035557,0.078722
91.98,0.0077295,-0.030129,0.037859
92,-0.027206,-0.024263,-0.0029428
92.02,-0.058444,-0.01845,-0.039993
92.04,-0.083195,-0.013105,-0.070091
92.06,-0.099404,-0.0085089,-0.090895
92.08,-0.10597,-0.0047911,-0.10118
92.1,-0.10286,-0.0019228,-0.10094
92.12,-0.09104,0.00025504,-0.091295
92.14,-0.072288,0.0019885,-0.074277
92.16,-0.048932,0.0035567,-0.052489
92.18,-0.023499,0.0052175,-0.028717
92.2,0.00161,0.0071631,-0.0055531
92.22,0.024396,0.0094906,0.014905
92.24,0.043432,0.012194,0.031238
92.26,0.057925,0.015174,0.042751
92.28,0.067663,0.018267,0.049395
92.3,0.072877,0.021284,0.051593
92.32,0.074065,0.024045,0.050019
92.34,0.071819,0.026421,0.045399
92.36,0.066701,0.028344,0.038357
92.38,0.059187,0.029815,0.029372
92.4,0.049696,0.030886,0.018809
92.42,0.038676,0.031632,0.0070437
92.44,0.026714,0.03211,-0.0053957
92.46,0.014631,0.032327,-0.017696
92.48,0.0035156,0.032218,-0.028703
92.5,-0.0053256,0.031639,-0.036965
92.52,-0.010509,0.030385,-0.040894
92.54,-0.010788,0.028225,-0.039013
92.56,-0.005306,0.024949,-0.030255
92.58,0.0061766,0.020421,-0.014245
92.6,0.023118,0.014622,0.0084954
92.62,0.044147,0.0076716,0.036476
92.64,0.067154,-0.00017065,0.067325
92.66,0.089508,-0.0085254,0.098034
92.68,0.10838,-0.016939,0.12532
92.7,0.12112,-0.024938,0.14606
92.72,0.12562,-0.032082,0.1577
92.74,0.12061,-0.038014,0.15862
92.76,0.10583,-0.04249,0.14832
92.78,0.082067,-0.045387,0.12745
92.8,0.051048,-0.046703,0.097751
92.82,0.015184,-0.04653,0.061713
92.84,-0.022735,-0.045034,0.022299
92.86,-0.059877,-0.042427,-0.01745
92.88,-0.093679,-0.038942,-0.054737
92.9,-0.12208,-0.034822,-0.087263
92.92,-0.14368,-0.030306,-0.11337
92.94,-0.1577,-0.025627,-0.13207
92.96,-0.16402,-0.021004,-0.14301
92.98,-0.16295,-0.01663,-0.14632
93,-0.15518,-0.012665,-0.14252
93.02,-0.14156,-0.009215,-0.13234
93.04,-0.12303,-0.0063241,-0.11671
93.06,-0.10059,-0.0039609,-0.096625
93.08,-0.075248,-0.0020188,-0.073229
93.1,-0.048092,-0.00032536,-0.047767
93.12,-0.020286,0.0013385,-0.021625
93.14,0.0069073,0.0032106,0.0036966
93.16,0.032154,0.005515,0.026639
93.18,0.054125,0.00843,0.045695
93.2,0.071607,0.012061,0.059546
93.22,0.083641,0.016421,0.06722
93.24,0.089643,0.021426,0.068217
93.26,0.089494,0.026893,0.062601
93.28,0.083572,0.032562,0.05101
93.3,0.072706,0.038113,0.034593
93.32,0.058073,0.0432,0.014873
93.34,0.041029,0.047477,-0.0064485
93.36,0.022933,0.050635,-0.027702
93.38,0.0049735,0.052421,-0.047448
93.4,-0.011963,0.052664,-0.064627
93.42,-0.027359,0.05128,-0.078639
93.44,-0.041064,0.048279,-0.089343
93.46,-0.053231,0.043757,-0.096987
93.48,-0.064197,0.037883,-0.10208
93.5,-0.074361,0.030885,-0.10525
93.52,-0.084051,0.023029,-0.10708
93.54,-0.093432,0.014608,-0.10804
93.56,-0.10246,0.0059237,-0.10839
93.58,-0.11089,-0.0027166,-0.10817
93.6,-0.11831,-0.011013,-0.1073
93.62,-0.12423,-0.018677,-0.10555
93.64,-0.12817,-0.025444,-0.10273
93.66,-0.12976,-0.031082,-0.098682
93.68,-0.12878,-0.035412,-0.093366
93.7,-0.12517,-0.038321,-0.086852
93.72,-0.11909,-0.03978,-0.079309
93.74,-0.11079,-0.039847,-0.07094
93.76,-0.1006,-0.038673,-0.061928
93.78,-0.088851,-0.036484,-0.052367
93.8,-0.07578,-0.033559,-0.04222
93.82,-0.061509,-0.030199,-0.03131
93.84,-0.046034,-0.026691,-0.019343
93.86,-0.029259,-0.023279,-0.0059795
93.88,-0.011064,-0.020138,0.0090741
93.9,0.0085907,-0.017364,0.025955
93.92,0.029569,-0.014972,0.044541
93.94,0.051472,-0.012909,0.064381
93.96,0.073598,-0.011071,0.084669
93.98,0.094965,-0.0093238,0.10429
94,0.1144,-0.0075231,0.12192
94.02,0.13068,-0.005527,0.13621
94.04,0.14273,-0.0032085,0.14594
94.06,0.1498,-0.00046222,0.15026
94.08,0.15161,0.0027885,0.14882
94.1,0.14844,0.0065844,0.14186
94.12,0.14112,0.010921,0.1302
94.14,0.13091,0.015738,0.11517
94.16,0.11928,0.02091,0.09837
94.18,0.10774,0.026245,0.081494
94.2,0.097546,0.031487,0.066059
94.22,0.089554,0.036338,0.053216
94.24,0.084106,0.040476,0.043629
94.26,0.08105,0.043597,0.037453
94.28,0.079848,0.045447,0.0344
94.3,0.079751,0.045854,0.033898
94.32,0.080012,0.044749,0.035263
94.34,0.080063,0.04218,0.037883
94.36,0.079635,0.038298,0.041337
94.38,0.078786,0.03334,0.045446
94.4,0.077835,0.027598,0.050237
94.42,0.077228,0.021389,0.05584
94.44,0.077367,0.015017,0.06235
94.46,0.078452,0.008754,0.069698
94.48,0.080377,0.0028184,0.077559
94.5,0.082708,-0.0026307,0.085338
94.52,0.084738,-0.0074933,0.092231
94.54,0.085628,-0.011723,0.097351
94.56,0.084576,-0.015318,0.099894
94.58,0.080989,-0.018311,0.099301
94.6,0.074623,-0.020759,0.095382
94.62,0.065641,-0.022733,0.088374
94.64,0.054606,-0.02431,0.078916
94.66,0.042386,-0.025566,0.067952
94.68,0.030017,-0.026565,0.056582
94.7,0.018531,-0.027355,0.045886
94.72,0.0088042,-0.027962,0.036766
94.74,0.0014337,-0.028392,0.029826
94.76,-0.0033278,-0.028633,0.025306
94.78,-0.0055795,-0.028664,0.023085
94.8,-0.0057286,-0.02846,0.022732
94.82,-0.0044087,-0.028007,0.023598
94.84,-0.0023799,-0.027304,0.024924
94.86,-0.00042941,-0.026372,0.025943
94.88,0.00071304,-0.025249,0.025962
94.9,0.00043634,-0.023982,0.024419
94.92,-0.0017171,-0.022621,0.020904
94.94,-0.0060399,-0.021201,0.015161
94.96,-0.012665,-0.019737,0.0070714
94.98,-0.021582,-0.01821,-0.0033723
95,-0.032654,-0.016573,-0.016081
95.02,-0.045632,-0.014752,-0.03088
95.04,-0.060163,-0.012661,-0.047502
95.06,-0.075795,-0.010219,-0.065577
95.08,-0.091976,-0.0073714,-0.084604
95.1,-0.10806,-0.0041133,-0.10395
95.12,-0.12332,-0.00050149,-0.12282
95.14,-0.13699,0.0033345,-0.14033
95.16,-0.1483,0.0071949,-0.15549
95.18,-0.15654,0.010824,-0.16737
95.2,-0.16117,0.013934,-0.1751
95.22,-0.16184,0.016243,-0.17808
95.24,-0.1585,0.017511,-0.17601
95.26,-0.15138,0.017581,-0.16896
95.28,-0.14103,0.016413,-0.15744
95.3,-0.12822,0.014101,-0.14232
95.32,-0.11387,0.01088,-0.12475
95.34,-0.098918,0.0071021,-0.10602
95.36,-0.084223,0.0032044,-0.087427
95.38,-0.070448,-0.00034335,-0.070104
95.4,-0.058009,-0.0030983,-0.054911
95.42,-0.047067,-0.0047028,-0.042364
95.44,-0.037566,-0.0049338,-0.032632
95.46,-0.029311,-0.0037341,-0.025577
95.48,-0.022066,-0.0012218,-0.020844
95.5,-0.015637,0.0023236,-0.017961
95.52,-0.0099273,0.0064976,-0.016425
95.54,-0.004943,0.010823,-0.015766
95.56,-0.00075779,0.01481,-0.015568
95.58,0.0025643,0.018018,-0.015453
95.6,0.0050579,0.020103,-0.015045
95.62,0.0069313,0.020858,-0.013927
95.64,0.0086033,0.020228,-0.011625
95.66,0.010683,0.018304,-0.0076209
95.68,0.01389,0.015303,-0.0014123
95.7,0.018923,0.011526,0.0073974
95.72,0.026305,0.0073175,0.018988
95.74,0.036234,0.0030154,0.033219
95.76,0.048474,-0.0010898,0.049564
95.78,0.062313,-0.004784,0.067097
95.8,0.076603,-0.0079447,0.084548
95.82,0.089885,-0.010539,0.10042
95.84,0.10058,-0.012605,0.11318
95.86,0.10721,-0.014229,0.12144
95.88,0.10863,-0.015509,0.12414
95.9,0.10422,-0.016526,0.12075
95.92,0.094019,-0.017325,0.11134
95.94,0.078711,-0.017902,0.096613
95.96,0.059593,-0.018211,0.077804
95.98,0.038392,-0.018185,0.056577
96,0.017041,-0.017754,0.034794
96.02,-0.0025893,-0.016878,0.014289
96.04,-0.018935,-0.015569,-0.0033659
96.06,-0.030945,-0.013893,-0.017052
96.08,-0.038204,-0.011976,-0.026228
96.1,-0.040943,-0.009977,-0.030966
96.12,-0.03996,-0.0080635,-0.031897
96.14,-0.036445,-0.0063794,-0.030066
96.16,-0.031752,-0.0050151,-0.026737
96.18,-0.027163,-0.0039904,-0.023173
96.2,-0.023677,-0.003249,-0.020428
96.22,-0.021877,-0.0026703,-0.019207
96.24,-0.021886,-0.0020918,-0.019794
96.26,-0.02342,-0.001339,-0.022081
96.28,-0.025924,-0.00025612,-0.025668
96.3,-0.02875,0.0012698,-0.03002
96.32,-0.031334,0.0032937,-0.034628
96.34,-0.033339,0.0058096,-0.039148
96.36,-0.034712,0.0087575,-0.043469
96.38,-0.035664,0.012037,-0.047701
96.4,-0.036565,0.015524,-0.052088
96.42,-0.037789,0.019085,-0.056874
96.44,-0.039553,0.02259,-0.062144
96.46,-0.041794,0.02592,-0.067714
96.48,-0.044111,0.028967,-0.073078
96.5,-0.045808,0.031639,-0.077447
96.52,-0.046017,0.033859,-0.079876
96.54,-0.043874,0.035569,-0.079444
96.56,-0.038723,0.036735,-0.075457
96.58,-0.030275,0.037343,-0.067618
96.6,-0.018707,0.037405,-0.056112
96.62,-0.0046585,0.036952,-0.041611
96.64,0.010868,0.036022,-0.025154
96.66,0.026678,0.034649,-0.0079702
96.68,0.041595,0.032844,0.0087512
96.7,0.054657,0.030588,0.024068
96.72,0.065265,0.027827,0.037438
96.74,0.073248,0.024471,0.048777
96.76,0.078836,0.020419,0.058417
96.78,0.082555,0.015573,0.066982
96.8,0.085076,0.009877,0.075199
96.82,0.087044,0.0033378,0.083706
96.84,0.088935,-0.0039497,0.092885
96.86,0.090966,-0.011793,0.10276
96.88,0.093066,-0.019908,0.11297
96.9,0.094911,-0.027931,0.12284
96.92,0.096004,-0.035458,0.13146
96.94,0.095779,-0.042074,0.13785
96.96,0.093702,-0.047398,0.1411
96.98,0.089349,-0.051118,0.14047
97,0.082452,-0.053017,0.13547
97.02,0.072915,-0.053006,0.12592
97.04,0.060806,-0.051117,0.11192
97.06,0.046336,-0.047501,0.093836
97.08,0.029833,-0.04241,0.072242
97.1,0.011734,-0.036177,0.047911
97.12,-0.0074233,-0.029181,0.021758
97.14,-0.027006,-0.021816,-0.0051895
97.16,-0.046289,-0.01446,-0.031829
97.18,-0.064478,-0.0074417,-0.057036
97.2,-0.080747,-0.0010261,-0.079721
97.22,-0.094299,0.0046026,-0.098902
97.24,-0.10444,0.0093414,-0.11378
97.26,-0.11065,0.013161,-0.12381
97.28,-0.11266,0.016093,-0.12876
97.3,-0.11051,0.018204,-0.12871
97.32,-0.10453,0.019585,-0.12411
97.34,-0.095341,0.020328,-0.11567
97.36,-0.08382,0.020519,-0.10434
97.38,-0.070979,0.020236,-0.091215
97.4,-0.057885,0.019555,-0.07744
97.42,-0.045558,0.018563,-0.064122
97.44,-0.034881,0.017365,-0.052246
97.46,-0.026527,0.016094,-0.042621
97.48,-0.020929,0.014908,-0.035837
97.5,-0.018266,0.013984,-0.03225
97.52,-0.018485,0.013491,-0.031976
97.54,-0.021338,0.013569,-0.034907
97.56,-0.026431,0.014294,-0.040725
97.58,-0.033266,0.015658,-0.048924
97.6,-0.041277,0.017546,-0.058822
97.62,-0.049843,0.019739,-0.069582
97.64,-0.058289,0.021928,-0.080218
97.66,-0.065875,0.023743,-0.089619
97.68,-0.071785,0.024794,-0.096579
97.7,-0.075131,0.024719,-0.09985
97.72,-0.07499,0.023228,-0.098218
97.74,-0.070468,0.020145,-0.090612
97.76,-0.060802,0.015428,-0.076229
97.78,-0.04549,0.0091801,-0.05467
97.8,-0.024419,0.0016419,-0.026061
97.82,0.00202,-0.0068334,0.0088533
97.84,0.032876,-0.01581,0.048686
97.86,0.066641,-0.024808,0.091448
97.88,0.10135,-0.033338,0.13468
97.9,0.13473,-0.040936,0.17567
97.92,0.16447,-0.04719,0.21166
97.94,0.18845,-0.051756,0.2402
97.96,0.20499,-0.054377,0.25936
97.98,0.21305,-0.054887,0.26794
98,0.21236,-0.053225,0.26558
98.02,0.20337,-0.049437,0.2528
98.04,0.18719,-0.04368,0.23087
98.06,0.16541,-0.036225,0.20164
98.08,0.13986,-0.027446,0.1673
98.1,0.11235,-0.017808,0.13016
98.12,0.084541,-0.0078348,0.092375
98.14,0.057722,0.0019227,0.055799
98.16,0.032825,0.010936,0.021888
98.18,0.010414,0.018746,-0.0083319
98.2,-0.0092248,0.025001,-0.034226
98.22,-0.025981,0.029494,-0.055474
98.24,-0.039817,0.03217,-0.071986
98.26,-0.050699,0.033124,-0.083823
98.28,-0.058575,0.032574,-0.091148
98.3,-0.063399,0.030819,-0.094218
98.32,-0.065192,0.028196,-0.093388
98.34,-0.064109,0.02503,-0.089139
98.36,-0.060499,0.0216,-0.082099
98.38,-0.054919,0.01812,-0.073038
98.4,-0.048106,0.014733,-0.062839
98.42,-0.040901,0.011526,-0.052427
98.44,-0.034131,0.0085515,-0.042682
98.46,-0.028487,0.005852,-0.034339
98.48,-0.024415,0.0034795,-0.027895
98.5,-0.022047,0.0015042,-0.023552
98.52,-0.021184,8.723e-06,-0.021193
98.54,-0.021343,-0.00092897,-0.020414
98.56,-0.021849,-0.0012598,-0.02059
98.58,-0.02197,-0.00098776,-0.020982
98.6,-0.021039,-0.00018647,-0.020852
98.62,-0.018579,0.00099756,-0.019576
98.64,-0.014373,0.0023573,-0.016731
98.66,-0.0084981,0.0036514,-0.01215
98.68,-0.0012966,0.00464,-0.0059366
98.7,0.0066802,0.0051205,0.0015596
98.72,0.01476,0.0049583,0.0098017
98.74,0.022241,0.0041032,0.018138
98.76,0.028469,0.0025893,0.02588
98.78,0.032901,0.00051984,0.032381
98.8,0.03513,-0.0019605,0.03709
98.82,0.034894,-0.0046974,0.039591
98.84,0.032071,-0.0075555,0.039626
98.86,0.026662,-0.010436,0.037099
98.88,0.018783,-0.013283,0.032066
98.9,0.0086573,-0.01607,0.024727
98.92,-0.0033733,-0.018781,0.015407
98.94,-0.016844,-0.021383,0.0045392
98.96,-0.031165,-0.023808,-0.0073571
98.98,-0.045633,-0.025935,-0.019698
99,-0.059465,-0.027596,-0.031869
99.02,-0.071855,-0.028595,-0.04326
99.04,-0.08205,-0.02874,-0.05331
99.06,-0.089427,-0.027877,-0.061551
99.08,-0.093578,-0.025928,-0.06765
99.1,-0.094354,-0.022918,-0.071436
99.12,-0.091896,-0.018978,-0.072918
99.14,-0.08661,-0.01434,-0.07227
99.16,-0.07911,-0.0093035,-0.069806
99.18,-0.070132,-0.0041983,-0.065934
99.2,-0.060428,0.0006631,-0.061091
99.22,-0.050668,0.0050239,-0.055692
99.24,-0.041357,0.0087111,-0.050068
99.26,-0.032796,0.011645,-0.04444
99.28,-0.025073,0.013828,-0.038902
99.3,-0.018106,0.015326,-0.033432
99.32,-0.011699,0.01623,-0.027929
99.34,-0.0056263,0.016628,-0.022254
99.36,0.00029842,0.01658,-0.016281
99.38,0.0061718,0.016108,-0.0099362
99.4,0.011979,0.015202,-0.0032227
99.42,0.017609,0.013839,0.0037702
99.44,0.02289,0.012008,0.010882
99.46,0.027645,0.009738,0.017906
99.48,0.031738,0.0071129,0.024625
99.5,0.035114,0.0042781,0.030835
99.52,0.037793,0.0014269,0.036366
99.54,0.039855,-0.0012253,0.04108
99.56,0.041383,-0.003475,0.044858
99.58,0.042407,-0.0051652,0.047572
99.6,0.042851,-0.0062117,0.049063
99.62,0.042502,-0.0066153,0.049118
99.64,0.041021,-0.0064569,0.047478
99.66,0.037986,-0.0058766,0.043862
99.68,0.032975,-0.005043,0.038018
99.7,0.025669,-0.004118,0.029787
99.72,0.015949,-0.0032278,0.019176
99.74,0.0039683,-0.002445,0.0064133
99.76,-0.0098068,-0.0017856,-0.0080212
99.78,-0.02462,-0.0012208,-0.023399
99.8,-0.039494,-0.0006993,-0.038794
99.82,-0.053337,-0.00017286,-0.053164
99.84,-0.065081,0.00038058,-0.065462
99.86,-0.073806,0.00094381,-0.07475
99.88,-0.078849,0.0014598,-0.080309
99.9,-0.079867,0.001844,-0.081711
99.92,-0.076859,0.0020056,-0.078865
99.94,-0.070131,0.0018725,-0.072004
99.96,-0.060237,0.0014138,-0.061651
99.98,-0.047894,0.00065294,-0.048547
100,-0.033901,-0.00032994,-0.033571
100.02,-0.019064,-0.0014086,-0.017656
100.04,-0.0041547,-0.0024303,-0.0017244
100.06,0.010124,-0.0032405,0.013365
100.08,0.023146,-0.003707,0.026853
100.1,0.034363,-0.0037384,0.038101
100.12,0.04332,-0.003294,0.046614
100.14,0.049672,-0.0023828,0.052055
100.16,0.053216,-0.0010559,0.054272
100.18,0.053929,0.00060864,0.05332
100.2,0.052004,0.0025204,0.049483
100.22,0.047861,0.0045897,0.043271
100.24,0.042134,0.0067358,0.035398
100.26,0.03562,0.0088884,0.026732
100.28,0.029192,0.010985,0.018208
100.3,0.023686,0.012964,0.010722
100.32,0.019785,0.014763,0.005022
100.34,0.017917,0.016313,0.0016041
100.36,0.018185,0.017542,0.00064324
100.38,0.020354,0.018386,0.0019685
100.4,0.023886,0.018797,0.0050898
100.42,0.028034,0.018759,0.0092756
100.44,0.031963,0.018296,0.013667
100.46,0.034891,0.017479,0.017412
100.48,0.036208,0.016417,0.019792
100.5,0.035572,0.015244,0.020328
100.52,0.032939,0.0141,0.018839
100.54,0.028556,0.013102,0.015454
100.56,0.022892,0.012319,0.010573
100.58,0.016548,0.011753,0.004795
100.6,0.010148,0.01133,-0.0011818
100.62,0.0042514,0.010908,-0.0066567
100.64,-0.00071863,0.010296,-0.011014
100.66,-0.0045,0.0092843,-0.013784
100.68,-0.0069863,0.0076887,-0.014675
100.7,-0.0081931,0.0053831,-0.013576
100.72,-0.0082117,0.0023323,-0.010544
100.74,-0.007167,-0.0013921,-0.005775
100.76,-0.0051921,-0.0056127,0.00042065
100.78,-0.0024244,-0.010066,0.0076413
100.8,0.00097617,-0.014433,0.015409
100.82,0.0047984,-0.018382,0.023181
100.84,0.0087528,-0.021611,0.030364
100.86,0.012461,-0.023879,0.03634
100.88,0.015474,-0.025031,0.040505
100.9,0.017315,-0.025007,0.042321
100.92,0.017555,-0.023835,0.04139
100.94,0.015896,-0.021618,0.037514
100.96,0.012245,-0.018515,0.03076
100.98,0.006769,-0.014718,0.021487
101,-9.7522e-05,-0.010437,0.01034
101.02,-0.0076875,-0.0058948,-0.0017927
101.04,-0.015184,-0.0013133,-0.013871
101.06,-0.021732,0.0030849,-0.024817
101.08,-0.026564,0.0070851,-0.033649
101.1,-0.029109,0.01049,-0.039599
101.12,-0.029072,0.013138,-0.04221
101.14,-0.026463,0.014918,-0.041381
101.16,-0.021577,0.015793,-0.03737
101.18,-0.014918,0.01581,-0.030728
101.2,-0.00711,0.015102,-0.022212
101.22,0.0012186,0.013874,-0.012656
101.24,0.0095269,0.012375,-0.0028484
101.26,0.017426,0.01086,0.0065658
101.28,0.024704,0.0095462,0.015157
101.3,0.031303,0.0085727,0.022731
101.32,0.037276,0.0079768,0.029299
101.34,0.042707,0.0076858,0.035021
101.36,0.047652,0.0075322,0.04012
101.38,0.05208,0.007288,0.044792
101.4,0.055851,0.0067125,0.049139
101.42,0.058726,0.0056039,0.053122
101.44,0.0604,0.0038445,0.056555
101.46,0.060559,0.0014307,0.059128
101.48,0.058941,-0.0015193,0.06046
101.5,0.055382,-0.0047794,0.060162
101.52,0.049855,-0.0080507,0.057906
101.54,0.042469,-0.011009,0.053479
101.56,0.033458,-0.013359,0.046816
101.58,0.023141,-0.014877,0.038017
101.6,0.011887,-0.01545,0.027337
101.62,7.1242e-05,-0.015091,0.015163
101.64,-0.011949,-0.013935,0.0019859
101.66,-0.023849,-0.012218,-0.011631
101.68,-0.035329,-0.010243,-0.025086
101.7,-0.046107,-0.0083428,-0.037764
101.72,-0.055897,-0.0068333,-0.049064
101.74,-0.064406,-0.0059782,-0.058428
101.76,-0.071333,-0.0059589,-0.065374
101.78,-0.076387,-0.0068559,-0.069531
101.8,-0.079322,-0.0086404,-0.070682
101.82,-0.079972,-0.011179,-0.068794
101.84,-0.078287,-0.014244,-0.064043
101.86,-0.074357,-0.017539,-0.056818
101.88,-0.068419,-0.020724,-0.047695
101.9,-0.060843,-0.023447,-0.037396
101.92,-0.052097,-0.025384,-0.026713
101.94,-0.042701,-0.026268,-0.016433
101.96,-0.033176,-0.025924,-0.0072526
101.98,-0.024002,-0.024284,0.00028264
102,-0.015584,-0.021407,0.0058228
102.02,-0.008245,-0.017466,0.0092215
102.04,-0.0022239,-0.012738,0.010514
102.06,0.0023078,-0.0075661,0.0098739
102.08,0.0052313,-0.0023223,0.0075536
102.1,0.0064723,0.002639,0.0038333
102.12,0.0060043,0.0070239,-0.0010196
102.14,0.0038666,0.010632,-0.006765
102.16,0.00019155,0.013373,-0.013181
102.18,-0.0047683,0.015269,-0.020037
102.2,-0.010623,0.016436,-0.027059
102.22,-0.01685,0.017051,-0.033901
102.24,-0.022826,0.017312,-0.040138
102.26,-0.027885,0.017401,-0.045286
102.28,-0.031401,0.017447,-0.048848
102.3,-0.032868,0.017512,-0.05038
102.32,-0.031976,0.017588,-0.049564
102.34,-0.028662,0.017608,-0.04627
102.36,-0.023115,0.017479,-0.040594
102.38,-0.015748,0.017105,-0.032853
102.4,-0.007132,0.016422,-0.023554
102.42,0.002093,0.015411,-0.013318
102.44,0.011306,0.014109,-0.002803
102.46,0.019982,0.012596,0.0073866
102.48,0.027736,0.010975,0.016761
102.5,0.03433,0.0093491,0.024981
102.52,0.039657,0.0077976,0.03186
102.54,0.043688,0.0063581,0.03733
102.56,0.046429,0.0050249,0.041404
102.58,0.047879,0.0037565,0.044122
102.6,0.04802,0.0024941,0.045526
102.62,0.046832,0.0011824,0.045649
102.64,0.044329,-0.00021185,0.044541
102.66,0.040614,-0.0016916,0.042305
102.68,0.035916,-0.0032323,0.039148
102.7,0.030613,-0.0047967,0.03541
102.72,0.025208,-0.0063567,0.031565
102.74,0.020275,-0.0079145,0.02819
102.76,0.016367,-0.0095161,0.025883
102.78,0.01391,-0.01125,0.02516
102.8,0.013109,-0.013229,0.026338
102.82,0.013883,-0.015557,0.02944
102.84,0.015842,-0.018286,0.034129
102.86,0.018335,-0.021377,0.039712
102.88,0.020532,-0.024669,0.045201
102.9,0.021555,-0.027878,0.049433
102.92,0.020621,-0.030614,0.051235
102.94,0.017164,-0.032427,0.049592
102.96,0.010933,-0.03288,0.043813
102.98,0.0020284,-0.031618,0.033646
103,-0.0091086,-0.028438,0.019329
103.02,-0.021759,-0.023339,0.0015801
103.04,-0.035021,-0.016537,-0.018484
103.06,-0.04792,-0.0084499,-0.03947
103.08,-0.05951,0.00035233,-0.059863
103.1,-0.068957,0.009221,-0.078178
103.12,-0.075587,0.017511,-0.093098
103.14,-0.078917,0.024658,-0.10358
103.16,-0.078651,0.030244,-0.1089
103.18,-0.074679,0.034026,-0.1087
103.2,-0.067067,0.035943,-0.10301
103.22,-0.05606,0.036096,-0.092156
103.24,-0.042091,0.034705,-0.076796
103.26,-0.025792,0.032058,-0.05785
103.28,-0.0079943,0.028473,-0.036468
103.3,0.010285,0.024256,-0.013971
103.32,0.027894,0.019686,0.0082084
103.34,0.043628,0.015011,0.028617
103.36,0.056337,0.010456,0.045881
103.38,0.065058,0.0062368,0.058821
103.4,0.069134,0.0025636,0.066571
103.42,0.068318,-0.00035676,0.068674
103.44,0.062817,-0.0023367,0.065153
103.46,0.05329,-0.0032313,0.056521
103.48,0.040772,-0.0029683,0.04374
103.5,0.026548,-0.0015754,0.028124
103.52,0.011992,0.00080281,0.011189
103.54,-0.0016117,0.0039043,-0.005516
103.56,-0.013219,0.0073681,-0.020587
103.58,-0.022137,0.010771,-0.032908
103.6,-0.028078,0.013678,-0.041756
103.62,-0.031146,0.015696,-0.046842
103.64,-0.031764,0.016521,-0.048286
103.66,-0.030564,0.015978,-0.046542
103.68,-0.028261,0.014032,-0.042294
103.7,-0.025531,0.010789,-0.036321
103.72,-0.02292,0.006469,-0.029389
103.74,-0.020789,0.0013691,-0.022159
103.76,-0.019309,-0.0041754,-0.015133
103.78,-0.018475,-0.0098328,-0.008642
103.8,-0.018161,-0.015304,-0.0028577
103.82,-0.01817,-0.020339,0.0021692
103.84,-0.018279,-0.024745,0.0064664
103.86,-0.018274,-0.028375,0.010101
103.88,-0.01797,-0.031117,0.013148
103.9,-0.017212,-0.032886,0.015674
103.92,-0.015881,-0.03361,0.017729
103.94,-0.013896,-0.033234,0.019338
103.96,-0.011223,-0.031724,0.020501
103.98,-0.0078917,-0.029081,0.021189
104,-0.004016,-0.025355,0.021339
104.02,0.00019798,-0.020657,0.020855
104.04,0.0044561,-0.015166,0.019622
104.06,0.0084015,-0.0091237,0.017525
104.08,0.011662,-0.002822,0.014484
104.1,0.013909,0.0034162,0.010493
104.12,0.014927,0.009264,0.0056626
104.14,0.014656,0.014418,0.00023855
104.16,0.01323,0.018621,-0.0053916
104.18,0.010959,0.021685,-0.010726
104.2,0.0082987,0.023499,-0.0152
104.22,0.0057731,0.024036,-0.018263
104.24,0.0038954,0.023347,-0.019452
104.26,0.003086,0.021557,-0.018471
104.28,0.0036097,0.018849,-0.015239
104.3,0.0055424,0.015449,-0.0099062
104.32,0.0087717,0.011613,-0.0028416
104.34,0.013027,0.0076142,0.0054131
104.36,0.017932,0.0037232,0.014208
104.38,0.023057,0.00019902,0.022858
104.4,0.027975,-0.0027252,0.030701
104.42,0.0323,-0.0048542,0.037154
104.44,0.035699,-0.006042,0.041741
104.46,0.037909,-0.0061988,0.044107
104.48,0.038727,-0.0053079,0.044035
104.5,0.038018,-0.003423,0.041441
104.52,0.035723,-0.00067184,0.036395
104.54,0.031881,0.0027465,0.029135
104.56,0.02665,0.0065695,0.020081
104.58,0.020336,0.010486,0.0098504
104.6,0.013396,0.014155,-0.00075897
104.62,0.0064226,0.01723,-0.010808
104.64,0.00010121,0.019392,-0.01929
104.66,-0.004867,0.02037,-0.025237
104.68,-0.0078554,0.019979,-0.027834
104.7,-0.0084071,0.018136,-0.026543
104.72,-0.0063152,0.01488,-0.021195
104.74,-0.0016715,0.010374,-0.012046
104.76,0.005127,0.0049,0.00022703
104.78,0.013418,-0.0011645,0.014583
104.8,0.022354,-0.0073733,0.029727
104.82,0.031008,-0.013253,0.044261
104.84,0.038492,-0.018345,0.056838
104.86,0.044062,-0.022251,0.066313
104.88,0.047197,-0.024665,0.071862
104.9,0.047645,-0.025408,0.073053
104.92,0.045429,-0.024438,0.069867
104.94,0.040814,-0.021857,0.062671
104.96,0.034255,-0.017894,0.052149
104.98,0.026325,-0.012885,0.039211
105,0.017654,-0.0072411,0.024895
105.02,0.0088634,-0.0014067,0.01027
105.04,0.00052469,0.004174,-0.0036493
105.06,-0.0068685,0.0090947,-0.015963
105.08,-0.012917,0.013016,-0.025933
105.1,-0.017322,0.015686,-0.033008
105.12,-0.019891,0.016956,-0.036847
105.14,-0.020543,0.016779,-0.037322
105.16,-0.019312,0.015214,-0.034526
105.18,-0.016355,0.012408,-0.028764
105.2,-0.011957,0.0085903,-0.020547
105.22,-0.0065242,0.0040468,-0.010571
105.24,-0.00056814,-0.00089466,0.00032652
105.26,0.0053244,-0.0058878,0.011212
105.28,0.010535,-0.01059,0.021125
105.3,0.01447,-0.014683,0.029153
105.32,0.016611,-0.017899,0.03451
105.34,0.016576,-0.020034,0.03661
105.36,0.014153,-0.020966,0.035119
105.38,0.0093276,-0.020663,0.02999
105.4,0.0022827,-0.019184,0.021466
105.42,-0.0066223,-0.016673,0.010051
105.44,-0.016888,-0.013344,-0.0035448
105.46,-0.027927,-0.0094553,-0.018472
105.48,-0.039115,-0.0052912,-0.033824
105.5,-0.049846,-0.0011307,-0.048715
105.52,-0.059574,0.0027725,-0.062347
105.54,-0.067844,0.0062069,-0.074051
105.56,-0.07431,0.0090126,-0.083323
105.58,-0.078745,0.011083,-0.089828
105.6,-0.081036,0.01236,-0.093396
105.62,-0.081181,0.012828,-0.09401
105.64,-0.079279,0.012506,-0.091784
105.66,-0.075514,0.011438,-0.086952
105.68,-0.070148,0.0096943,-0.079842
105.7,-0.063496,0.0073694,-0.070865
105.72,-0.055905,0.0045832,-0.060489
105.74,-0.04773,0.0014818,-0.049212
105.76,-0.0393,-0.001764,-0.037536
105.78,-0.030897,-0.0049655,-0.025931
105.8,-0.022733,-0.0079277,-0.014806
105.82,-0.014947,-0.010463,-0.0044833
105.84,-0.0076057,-0.012409,0.0048036
105.86,-0.00073193,-0.013641,0.012909
105.88,0.0056714,-0.014082,0.019754
105.9,0.011586,-0.01371,0.025296
105.92,0.016951,-0.012551,0.029501
105.94,0.021649,-0.010677,0.032327
105.96,0.025512,-0.0081985,0.03371
105.98,0.028337,-0.00525,0.033587
106,0.02993,-0.0019897,0.031919
106.02,0.030138,0.0014072,0.028731
106.04,0.028895,0.00475,0.024145
106.06,0.026239,0.0078349,0.018404
106.08,0.022324,0.010451,0.011873
106.1,0.017402,0.012392,0.0050098
106.12,0.011796,0.013475,-0.0016789
106.14,0.0058584,0.013558,-0.0076998
106.16,-6.0152e-05,0.012574,-0.012634
106.18,-0.0056433,0.010542,-0.016185
106.2,-0.01062,0.0075877,-0.018208
106.22,-0.014765,0.003938,-0.018703
106.24,-0.017888,-9.2537e-05,-0.017796
106.26,-0.019823,-0.0041332,-0.01569
106.28,-0.020421,-0.0077989,-0.012622
106.3,-0.019557,-0.010738,-0.0088196
106.32,-0.017153,-0.012674,-0.0044797
106.34,-0.013205,-0.013444,0.00023928
106.36,-0.0078125,-0.013016,0.0052032
106.38,-0.0012052,-0.011486,0.010281
106.4,0.0062564,-0.009067,0.015323
106.42,0.014101,-0.0060512,0.020153
106.44,0.021794,-0.0027729,0.024567
106.46,0.028798,0.00043493,0.028363
106.48,0.034644,0.0032786,0.031365
106.5,0.038994,0.005532,0.033462
106.52,0.041684,0.0070536,0.03463
106.54,0.042731,0.0077911,0.03494
106.56,0.042318,0.0077754,0.034543
106.58,0.040745,0.0071073,0.033638
106.6,0.038368,0.0059397,0.032428
106.62,0.035535,0.0044582,0.031077
106.64,0.032536,0.0028618,0.029674
106.66,0.029567,0.0013462,0.028221
106.68,0.026732,8.7912e-05,0.026644
106.7,0.024051,-0.00076871,0.02482
106.72,0.021496,-0.0011227,0.022619
106.74,0.019024,-0.00092492,0.019948
106.76,0.016598,-0.00018238,0.016781
106.78,0.014208,0.0010416,0.013167
106.8,0.01186,0.0026332,0.0092271
106.82,0.0095643,0.0044406,0.0051237
106.84,0.0073113,0.0062905,0.0010209
106.86,0.0050572,0.0080094,-0.0029523
106.88,0.0027175,0.0094454,-0.0067279
106.9,0.00017948,0.010486,-0.010307
106.92,-0.002671,0.011073,-0.013744
106.94,-0.0059126,0.011206,-0.017118
106.96,-0.0095505,0.010936,-0.020487
106.98,-0.01349,0.010358,-0.023848
107,-0.017525,0.0095855,-0.027111
107.02,-0.021357,0.0087318,-0.030089
107.04,-0.024626,0.0078893,-0.032515
107.06,-0.026967,0.0071141,-0.034081
107.08,-0.028068,0.0064194,-0.034488
107.1,-0.027723,0.0057777,-0.0335
107.12,-0.025866,0.0051315,-0.030998
107.14,-0.022593,0.0044091,-0.027002
107.16,-0.018143,0.0035432,-0.021686
107.18,-0.012874,0.0024867,-0.015361
107.2,-0.0072118,0.0012241,-0.0084359
107.22,-0.0015986,-0.00022451,-0.0013741
107.24,0.0035519,-0.0018067,0.0053587
107.26,0.0078943,-0.0034466,0.011341
107.28,0.011174,-0.0050568,0.016231
107.3,0.013237,-0.006551,0.019788
107.32,0.014033,-0.0078538,0.021887
107.34,0.013604,-0.0089068,0.022511
107.36,0.012081,-0.0096697,0.021751
107.38,0.009675,-0.01012,0.019795
107.4,0.0066688,-0.010248,0.016917
107.42,0.0034047,-0.010057,0.013461
107.44,0.00026735,-0.0095594,0.0098267
107.46,-0.0023459,-0.0087831,0.0064372
107.48,-0.0040633,-0.0077705,0.0037072
107.5,-0.0045862,-0.0065837,0.0019976
107.52,-0.0037364,-0.0053049,0.0015685
107.54,-0.0014971,-0.0040323,0.0025352
107.56,0.0019652,-0.0028717,0.0048369
107.58,0.0063027,-0.0019232,0.0082259
107.6,0.011018,-0.0012658,0.012284
107.62,0.015521,-0.00094273,0.016463
107.64,0.019206,-0.00095078,0.020156
107.66,0.021533,-0.0012362,0.02277
107.68,0.022105,-0.0016991,0.023804
107.7,0.020716,-0.0022055,0.022922
107.72,0.017376,-0.0026059,0.019982
107.74,0.0123,-0.0027559,0.015056
107.76,0.0058654,-0.0025372,0.0084026
107.78,-0.001445,-0.0018738,0.00042879
107.8,-0.0091125,-0.00074189,-0.0083706
107.82,-0.016642,0.00082702,-0.017469
107.84,-0.023604,0.0027507,-0.026355
107.86,-0.029661,0.0049063,-0.034567
107.88,-0.034563,0.0071442,-0.041707
107.9,-0.038142,0.0093038,-0.047446
107.92,-0.040291,0.01123,-0.05152
107.94,-0.040947,0.012787,-0.053734
107.96,-0.040096,0.013873,-0.053969
107.98,-0.037772,0.014429,-0.052201
108,-0.034079,0.014444,-0.048523
108.02,-0.0292,0.013961,-0.04316
108.04,-0.023409,0.013064,-0.036473
108.06,-0.017059,0.011878,-0.028937
108.08,-0.010556,0.010541,-0.021098
108.1,-0.0043116,0.0091948,-0.013506
108.12,0.001309,0.0079532,-0.0066442
108.14,0.0060375,0.006888,-0.00085051
108.16,0.0097404,0.0060131,0.0037272
108.18,0.012432,0.0052803,0.0071521
108.2,0.014263,0.0045855,0.0096779
108.22,0.015479,0.0037858,0.011693
108.24,0.016367,0.0027248,0.013643
108.26,0.017198,0.0012611,0.015937
108.28,0.018171,-0.00070377,0.018875
108.3,0.019387,-0.0032034,0.022591
108.32,0.020839,-0.0061954,0.027035
108.34,0.02243,-0.0095607,0.031991
108.36,0.024006,-0.013115,0.03712
108.38,0.025399,-0.016628,0.042027
108.4,0.02647,-0.019849,0.046319
108.42,0.027128,-0.022533,0.049661
108.44,0.027344,-0.024464,0.051808
108.46,0.027141,-0.025476,0.052617
108.48,0.026576,-0.025465,0.05204
108.5,0.025711,-0.024397,0.050109
108.52,0.024598,-0.022317,0.046915
108.54,0.023262,-0.019338,0.042599
108.56,0.021704,-0.015644,0.037348
108.58,0.019916,-0.011475,0.031391
108.6,0.017892,-0.007112,0.025004
108.62,0.015654,-0.0028562,0.01851
108.64,0.013255,0.00099749,0.012258
108.66,0.010785,0.0041883,0.0065968
108.68,0.0083583,0.0065176,0.0018407
108.7,0.0060963,0.0078714,-0.0017751
108.72,0.0041065,0.0082353,-0.0041288
108.74,0.0024629,0.0076957,-0.0052328
108.76,0.0011954,0.0064296,-0.0052342
108.78,0.00028818,0.0046813,-0.0043931
108.8,-0.00031239,0.0027298,-0.0030422
108.82,-0.00068283,0.0008536,-0.0015364
108.84,-0.00090572,-0.00070416,-0.00020156
108.86,-0.001055,-0.0017622,0.00070717
108.88,-0.0011871,-0.0022172,0.0010301
108.9,-0.0013387,-0.002047,0.00070835
108.92,-0.0015309,-0.0013022,-0.00022875
108.94,-0.0017772,-8.7802e-05,-0.0016894
108.96,-0.0020915,0.0014589,-0.0035504
108.98,-0.0024939,0.0031924,-0.0056863
109,-0.0030131,0.0049784,-0.0079915
109.02,-0.0036847,0.0067085,-0.010393
109.04,-0.0045471,0.0083064,-0.012854
109.06,-0.0056374,0.0097286,-0.015366
109.08,-0.0069884,0.010958,-0.017946
109.1,-0.008628,0.011995,-0.020623
109.12,-0.01058,0.01285,-0.02343
109.14,-0.012864,0.013527,-0.026391
109.16,-0.015496,0.014024,-0.02952
109.18,-0.018477,0.014321,-0.032799
109.2,-0.02179,0.014384,-0.036174
109.22,-0.025377,0.014162,-0.039539
109.24,-0.029133,0.013593,-0.042726
109.26,-0.032895,0.012613,-0.045507
109.28,-0.036439,0.011164,-0.047602
109.3,-0.039498,0.0092046,-0.048703
109.32,-0.041786,0.0067198,-0.048506
109.34,-0.04303,0.0037283,-0.046758
109.36,-0.04301,0.00028864,-0.043299
109.38,-0.041599,-0.0035002,-0.038099
109.4,-0.038785,-0.0075016,-0.031283
109.42,-0.034682,-0.011548,-0.023134
109.44,-0.029527,-0.015453,-0.014074
109.46,-0.023646,-0.019021,-0.004625
109.48,-0.017423,-0.022063,0.0046394
109.5,-0.011254,-0.024409,0.013155
109.52,-0.0055026,-0.025921,0.020418
109.54,-0.00046934,-0.026503,0.026034
109.56,0.003629,-0.02611,0.029739
109.58,0.0066655,-0.024752,0.031417
109.6,0.008597,-0.0225,0.031097
109.62,0.0094507,-0.01948,0.02893
109.64,0.0093091,-0.01587,0.025179
109.66,0.0082976,-0.011888,0.020185
109.68,0.0065764,-0.0077749,0.014351
109.7,0.0043377,-0.0037755,0.0081132
109.72,0.0018043,-0.00011479,0.001919
109.74,-0.0007753,0.0030224,-0.0037977
109.76,-0.0031372,0.00551,-0.0086472
109.78,-0.0050227,0.0072922,-0.012315
109.8,-0.0062059,0.008386,-0.014592
109.82,-0.0065262,0.0088749,-0.015401
109.84,-0.005918,0.0088935,-0.014811
109.86,-0.0044304,0.0086061,-0.013037
109.88,-0.0022312,0.0081826,-0.010414
109.9,0.00040933,0.0077751,-0.0073658
109.92,0.0031536,0.0074998,-0.0043462
109.94,0.0056454,0.0074251,-0.0017797
109.96,0.0075646,0.0075692,-4.5645e-06
109.98,0.0086773,0.0079047,0.0007726
110,0.0088716,0.0083697,0.00050181
110.02,0.0081739,0.0088826,-0.00070874
110.04,0.0067422,0.0093565,-0.0026143
110.06,0.0048395,0.0097125,-0.004873
110.08,0.0027931,0.0098892,-0.0070961
110.1,0.00094888,0.0098473,-0.0088984
110.12,-0.00037211,0.0095708,-0.0099429
110.14,-0.00090764,0.009065,-0.0099726
110.16,-0.00047593,0.0083527,-0.0088286
110.18,0.0010149,0.00747,-0.0064551
110.2,0.003567,0.0064629,-0.002896
110.22,0.0070975,0.0053839,0.0017136
110.24,0.011447,0.0042895,0.0071572
110.26,0.016385,0.0032376,0.013147
110.28,0.021619,0.0022841,0.019335
110.3,0.026806,0.0014787,0.025327
110.32,0.031567,0.00085936,0.030707
110.34,0.035513,0.00044711,0.035066
110.36,0.038279,0.00024045,0.038038
110.38,0.03956,0.0002123,0.039348
110.4,0.039154,0.00030965,0.038844
110.42,0.036986,0.0004572,0.036529
110.44,0.033133,0.00056524,0.032568
110.46,0.027815,0.00054122,0.027274
110.48,0.021379,0.00030364,0.021075
110.5,0.014257,-0.00020368,0.014461
110.52,0.0069205,-0.00099948,0.00792
110.54,-0.00017315,-0.0020576,0.0018844
110.56,-0.006623,-0.0033058,-0.0033173
110.58,-0.012117,-0.0046324,-0.0074841
110.6,-0.016445,-0.0059001,-0.010545
110.62,-0.019504,-0.0069646,-0.01254
110.64,-0.021283,-0.0076965,-0.013587
110.66,-0.021848,-0.0080018,-0.013847
110.68,-0.021325,-0.007838,-0.013487
110.7,-0.01988,-0.0072214,-0.012658
110.72,-0.017713,-0.006226,-0.011487
110.74,-0.015042,-0.004972,-0.01007
110.76,-0.012096,-0.0036072,-0.0084883
110.78,-0.0090951,-0.0022832,-0.0068119
110.8,-0.00624,-0.0011322,-0.0051078
110.82,-0.0036871,-0.00024718,-0.0034399
110.84,-0.0015338,0.0003301,-0.0018639
110.86,0.00019194,0.0006119,-0.00041997
110.88,0.0015303,0.00065804,0.00087223
110.9,0.0025745,0.00056164,0.0020129
110.92,0.0034441,0.00043047,0.0030136
110.94,0.0042506,0.00036736,0.0038833
110.96,0.0050646,0.00045345,0.0046111
110.98,0.005891,0.00073681,0.0051542
111,0.0066617,0.0012278,0.0054339
111.02,0.0072463,0.0019008,0.0053455
111.04,0.0074817,0.0027017,0.0047801
111.06,0.0072129,0.0035573,0.0036557
111.08,0.0063368,0.0043868,0.00195
111.1,0.0048381,0.0051114,-0.00027335
111.12,0.0028088,0.0056617,-0.0028529
111.14,0.00044664,0.0059829,-0.0055363
111.16,-0.0019679,0.0060379,-0.0080057
111.18,-0.0041106,0.0058089,-0.0099194
111.2,-0.0056608,0.0052987,-0.01096
111.22,-0.0063473,0.0045319,-0.010879
111.24,-0.0059844,0.0035546,-0.009539
111.26,-0.0044937,0.0024343,-0.006928
111.28,-0.0019091,0.0012565,-0.0031655
111.3,0.0016318,0.00011927,0.0015125
111.32,0.0059054,-0.00087588,0.0067813
111.34,0.010625,-0.0016355,0.01226
111.36,0.015462,-0.0020866,0.017549
111.38,0.020069,-0.0021888,0.022258
111.4,0.024096,-0.0019425,0.026039
111.42,0.027212,-0.0013927,0.028604
111.44,0.029122,-0.00062562,0.029748
111.46,0.029598,0.00024066,0.029358
111.48,0.0285,0.0010719,0.027428
111.5,0.025798,0.0017366,0.024061
111.52,0.021589,0.0021251,0.019464
111.54,0.016103,0.0021669,0.013937
111.56,0.0096848,0.0018416,0.0078431
111.58,0.002764,0.0011828,0.0015812
111.6,-0.0041863,0.0002738,-0.0044601
111.62,-0.010704,-0.00076413,-0.0099395
111.64,-0.016386,-0.0017892,-0.014597
111.66,-0.020935,-0.002659,-0.018276
111.68,-0.02418,-0.0032502,-0.020929
111.7,-0.026083,-0.0034748,-0.022608
111.72,-0.026731,-0.0032905,-0.02344
111.74,-0.026306,-0.0027045,-0.023602
111.76,-0.025051,-0.0017703,-0.023281
111.78,-0.023234,-0.00057867,-0.022656
111.8,-0.021117,0.00075467,-0.021872
111.82,-0.01893,0.0021037,-0.021034
111.84,-0.016861,0.003346,-0.020207
111.86,-0.015044,0.004374,-0.019418
111.88,-0.013562,0.0051035,-0.018665
111.9,-0.012441,0.0054786,-0.01792
111.92,-0.01166,0.0054721,-0.017132
111.94,-0.011148,0.0050875,-0.016236
111.96,-0.010791,0.0043527,-0.015144
111.98,-0.010442,0.0033178,-0.01376
112,-0.0099385,0.0020494,-0.011988
112.02,-0.0091205,0.00062636,-0.0097469
112.04,-0.0078594,-0.00086601,-0.0069934
112.06,-0.0060814,-0.0023416,-0.0037398
112.08,-0.0037878,-0.0037195,-6.825e-05
112.1,-0.0010649,-0.0049298,0.003865
112.12,0.0019189,-0.0059189,0.0078377
112.14,0.0049302,-0.006653,0.011583
112.16,0.0077,-0.007121,0.014821
112.18,0.0099592,-0.0073334,0.017293
112.2,0.011476,-0.0073202,0.018796
112.22,0.012087,-0.0071263,0.019214
112.24,0.01172,-0.0068052,0.018525
112.26,0.010397,-0.0064124,0.016809
112.28,0.0082352,-0.0059988,0.014234
112.3,0.0054254,-0.0056053,0.011031
112.32,0.0022107,-0.005259,0.0074696
112.34,-0.0011399,-0.0049711,0.0038313
112.36,-0.0043547,-0.0047376,0.00038289
112.38,-0.0071803,-0.0045408,-0.0026395
112.4,-0.0093963,-0.0043537,-0.0050426
112.42,-0.010827,-0.0041449,-0.0066823
112.44,-0.011351,-0.0038843,-0.0074666
112.46,-0.010907,-0.0035488,-0.0073578
112.48,-0.0095012,-0.0031273,-0.006374
112.5,-0.0072141,-0.0026237,-0.0045904
112.52,-0.0041978,-0.0020583,-0.0021395
112.54,-0.00067342,-0.0014659,0.00079249
112.56,0.0030828,-0.00089136,0.0039741
112.58,0.0067604,-0.00038296,0.0071434
112.6,0.010044,1.5595e-05,0.010028
112.62,0.012643,0.00027327,0.01237
112.64,0.014326,0.0003781,0.013948
112.66,0.014946,0.00034082,0.014605
112.68,0.01445,0.00019477,0.014255
112.7,0.012888,-8.1193e-06,0.012896
112.72,0.010398,-0.00020455,0.010603
112.74,0.0071867,-0.00032914,0.0075158
112.76,0.003499,-0.00032408,0.003823
112.78,-0.00040819,-0.00014732,-0.00026087
112.8,-0.0042925,0.00022175,-0.0045143
112.82,-0.0079442,0.00078019,-0.0087244
112.84,-0.011196,0.0015027,-0.012698
112.86,-0.013924,0.0023456,-0.01627
112.88,-0.016047,0.0032526,-0.0193
112.9,-0.017519,0.0041613,-0.021681
112.92,-0.018326,0.005009,-0.023335
112.94,-0.018483,0.0057379,-0.024221
112.96,-0.018033,0.0062996,-0.024333
112.98,-0.017049,0.0066579,-0.023707
113,-0.01563,0.0067918,-0.022422
113.02,-0.013894,0.0066973,-0.020592
113.04,-0.01197,0.0063884,-0.018359
113.06,-0.0099771,0.0058973,-0.015874
113.08,-0.0080094,0.0052714,-0.013281
113.1,-0.0061213,0.004569,-0.01069
113.12,-0.0043175,0.0038526,-0.00817
113.14,-0.0025546,0.0031799,-0.0057345
113.16,-0.00075348,0.0025956,-0.0033491
113.18,0.0011803,0.002124,-0.00094368
113.2,0.0033298,0.001765,0.0015648
113.22,0.0057413,0.0014948,0.0042464
113.24,0.0084056,0.0012711,0.0071346
113.26,0.011251,0.0010419,0.010209
113.28,0.014147,0.00075743,0.013389
113.3,0.016925,0.00038072,0.016545
113.32,0.019404,-0.00010392,0.019507
113.34,0.021415,-0.0006873,0.022102
113.36,0.022832,-0.0013372,0.024169
113.38,0.023582,-0.0020056,0.025588
113.4,0.023655,-0.0026387,0.026293
113.42,0.02309,-0.0031884,0.026279
113.44,0.021968,-0.0036222,0.02559
113.46,0.020386,-0.0039285,0.024314
113.48,0.018443,-0.0041175,0.02256
113.5,0.016228,-0.0042167,0.020444
113.52,0.013811,-0.004263,0.018074
113.54,0.011247,-0.0042933,0.01554
113.56,0.0085782,-0.004336,0.012914
113.58,0.0058429,-0.004405,0.010248
113.6,0.003078,-0.0044986,0.0075767
113.62,0.00032222,-0.0046016,0.0049238
113.64,-0.0023854,-0.0046907,0.0023054
113.66,-0.0050087,-0.0047418,-0.00026688
113.68,-0.0075175,-0.0047356,-0.0027819
113.7,-0.009889,-0.0046622,-0.0052268
113.72,-0.012106,-0.0045214,-0.0075845
113.74,-0.014153,-0.0043209,-0.0098316
113.76,-0.01601,-0.0040712,-0.011939
113.78,-0.017651,-0.00378,-0.013871
113.8,-0.019042,-0.0034476,-0.015595
113.82,-0.020146,-0.003064,-0.017082
113.84,-0.020927,-0.0026088,-0.018318
113.86,-0.021361,-0.0020539,-0.019307
113.88,-0.021444,-0.0013694,-0.020075
113.9,-0.021194,-0.00052977,-0.020664
113.92,-0.020647,0.00047972,-0.021127
113.94,-0.019855,0.0016578,-0.021513
113.96,-0.018871,0.0029843,-0.021855
113.98,-0.01774,0.0044207,-0.022161
114,-0.016491,0.0059121,-0.022403
114.02,-0.015132,0.0073927,-0.022525
114.04,-0.013652,0.0087915,-0.022444
114.06,-0.012029,0.010039,-0.022068
114.08,-0.010233,0.011074,-0.021307
114.1,-0.0082381,0.011846,-0.020084
114.12,-0.0060184,0.012319,-0.018337
114.14,-0.0035509,0.012474,-0.016025
114.16,-0.00081026,0.012305,-0.013115
114.18,0.0022339,0.01182,-0.0095861
114.2,0.0056146,0.011038,-0.005423
114.22,0.0093576,0.0099843,-0.00062666
114.24,0.013465,0.008694,0.0047705
114.26,0.01789,0.0072067,0.010683
114.28,0.022521,0.0055684,0.016952
114.3,0.027161,0.0038314,0.023329
114.32,0.031533,0.0020542,0.029479
114.34,0.035297,0.00029972,0.034997
114.36,0.038084,-0.0013667,0.039451
114.38,0.039553,-0.0028813,0.042434
114.4,0.039435,-0.0041874,0.043623
114.42,0.037592,-0.0052402,0.042832
114.44,0.034038,-0.0060119,0.04005
114.46,0.028954,-0.0064947,0.035449
114.48,0.022667,-0.0067017,0.029369
114.5,0.015608,-0.0066655,0.022273
114.52,0.0082578,-0.0064336,0.014691
114.54,0.0010914,-0.0060625,0.0071538
114.56,-0.0054764,-0.0056114,0.00013505
114.58,-0.011124,-0.0051359,-0.0059882
114.6,-0.015641,-0.0046829,-0.010958
114.62,-0.018923,-0.004288,-0.014635
114.64,-0.020961,-0.0039748,-0.016987
114.66,-0.021814,-0.0037556,-0.018058
114.68,-0.021589,-0.0036335,-0.017955
114.7,-0.020423,-0.0036048,-0.016819
114.72,-0.018476,-0.0036604,-0.014815
114.74,-0.015918,-0.0037877,-0.01213
114.76,-0.012932,-0.00397,-0.008962
114.78,-0.0097047,-0.0041865,-0.0055182
114.8,-0.006418,-0.0044122,-0.0020057
114.82,-0.0032347,-0.0046173,0.0013826
114.84,-0.00028412,-0.0047684,0.0044843
114.86,0.0023502,-0.0048303,0.0071805
114.88,0.0046356,-0.0047687,0.0094043
114.9,0.0065855,-0.0045533,0.011139
114.92,0.0082441,-0.0041616,0.012406
114.94,0.0096644,-0.0035816,0.013246
114.96,0.010884,-0.0028145,0.013699
114.98,0.011907,-0.0018764,0.013783
115,0.012689,-0.0007981,0.013487
115.02,0.013147,0.00037536,0.012772
115.04,0.01317,0.0015873,0.011582
115.06,0.012643,0.002773,0.0098703
115.08,0.01148,0.0038647,0.0076154
115.1,0.0096421,0.0047973,0.0048449
115.12,0.0071585,0.0055153,0.0016432
115.14,0.0041299,0.005979,-0.0018491
115.16,0.00072179,0.0061699,-0.0054481
115.18,-0.0028522,0.0060938,-0.008946
115.2,-0.0063521,0.0057818,-0.012134
115.22,-0.0095353,0.0052872,-0.014823
115.24,-0.012178,0.0046795,-0.016858
115.26,-0.014094,0.004036,-0.01813
115.28,-0.015147,0.0034315,-0.018578
115.3,-0.015258,0.0029282,-0.018187
115.32,-0.014417,0.0025672,-0.016984
115.34,-0.012681,0.0023631,-0.015044
115.36,-0.010174,0.0023028,-0.012477
115.38,-0.0070829,0.0023482,-0.009431
115.4,-0.003643,0.0024431,-0.0060861
115.42,-0.00011936,0.0025224,-0.0026417
115.44,0.0032192,0.0025229,0.00069634
115.46,0.0061282,0.0023933,0.0037348
115.48,0.0084139,0.0021023,0.0063116
115.5,0.0099546,0.0016431,0.0083115
115.52,0.01071,0.0010348,0.0096756
115.54,0.010722,0.00031908,0.010402
115.56,0.010094,-0.00044586,0.01054
115.58,0.0089788,-0.001194,0.010173
115.6,0.0075425,-0.0018608,0.0094034
115.62,0.0059455,-0.0023928,0.0083383
115.64,0.0043217,-0.0027543,0.007076
115.66,0.0027684,-0.0029325,0.0057008
115.68,0.0013449,-0.0029382,0.0042831
115.7,7.776e-05,-0.0028034,0.0028812
115.72,-0.0010314,-0.0025758,0.0015445
115.74,-0.001997,-0.0023104,0.00031342
115.76,-0.0028435,-0.0020606,-0.00078292
115.78,-0.0036022,-0.0018698,-0.0017324
115.8,-0.0043094,-0.0017645,-0.002545
115.82,-0.0050055,-0.0017507,-0.0032548
115.84,-0.0057307,-0.0018138,-0.0039169
115.86,-0.0065193,-0.0019218,-0.0045975
115.88,-0.0073909,-0.0020321,-0.0053588
115.9,-0.0083412,-0.002099,-0.0062422
115.92,-0.0093373,-0.0020826,-0.0072548
115.94,-0.010318,-0.0019556,-0.008362
115.96,-0.0112,-0.0017088,-0.0094914
115.98,-0.011898,-0.0013521,-0.010545
116,-0.012336,-0.00091399,-0.011422
116.02,-0.012476,-0.00043672,-0.01204
116.04,-0.012325,2.9393e-05,-0.012354
116.06,-0.011942,0.00043303,-0.012375
116.08,-0.011434,0.00072861,-0.012163
116.1,-0.010939,0.00088182,-0.01182
116.12,-0.010601,0.00087343,-0.011474
116.14,-0.010548,0.00070101,-0.011249
116.16,-0.010869,0.00037859,-0.011248
116.18,-0.011595,-6.5478e-05,-0.01153
116.2,-0.012698,-0.00059204,-0.012106
116.22,-0.014093,-0.0011556,-0.012937
116.24,-0.015645,-0.0017092,-0.013936
116.26,-0.017192,-0.002209,-0.014983
116.28,-0.018553,-0.0026184,-0.015935
116.3,-0.019549,-0.002911,-0.016638
116.32,-0.020013,-0.0030725,-0.01694
116.34,-0.019803,-0.0031004,-0.016702
116.36,-0.018812,-0.0030028,-0.015809
116.38,-0.016978,-0.0027959,-0.014182
116.4,-0.014294,-0.0025005,-0.011793
116.42,-0.010815,-0.0021389,-0.0086757
116.44,-0.0066605,-0.0017316,-0.0049289
116.46,-0.0020152,-0.0012959,-0.0007193
116.48,0.0028852,-0.00084474,0.0037299
116.5,0.0077707,-0.00038713,0.0081578
116.52,0.012362,7.0437e-05,0.012291
116.54,0.016396,0.00052256,0.015874
116.56,0.019656,0.00096362,0.018692
116.58,0.021986,0.001387,0.020599
116.6,0.023306,0.0017849,0.021521
116.62,0.023614,0.0021495,0.021464
116.64,0.022975,0.0024735,0.020502
116.66,0.021517,0.0027511,0.018766
116.68,0.019408,0.0029787,0.016429
116.7,0.016841,0.0031549,0.013686
116.72,0.014026,0.003279,0.010747
116.74,0.011172,0.0033507,0.0078214
116.76,0.008479,0.0033677,0.0051113
116.78,0.0061259,0.0033259,0.0027999
116.8,0.0042595,0.0032189,0.0010406
116.82,0.0029822,0.0030386,-5.6414e-05
116.84,0.0023412,0.0027776,-0.00043644
116.86,0.002322,0.0024312,-0.00010919
116.88,0.0028486,0.0019997,0.00084883
116.9,0.0037919,0.0014907,0.0023012
116.92,0.004988,0.00092015,0.0040678
116.94,0.0062611,0.00031253,0.0059486
116.96,0.0074509,-0.00030016,0.0077511
116.98,0.0084351,-0.00088065,0.0093158
117,0.0091456,-0.0013896,0.010535
117.02,0.009573,-0.0017893,0.011362
117.04,0.0097596,-0.0020481,0.011808
117.06,0.0097831,-0.002144,0.011927
117.08,0.0097339,-0.0020685,0.011802
117.1,0.0096936,-0.0018287,0.011522
117.12,0.0097173,-0.001448,0.011165
117.14,0.0098248,-0.00096496,0.01079
117.16,0.010001,-0.00043003,0.010431
117.18,0.010204,9.9622e-05,0.010104
117.2,0.010377,0.00056668,0.00981
117.22,0.01046,0.00092073,0.0095395
117.24,0.010403,0.0011247,0.0092787
117.26,0.010167,0.0011596,0.0090072
117.28,0.0097232,0.001027,0.0086962
117.3,0.009053,0.00074813,0.0083048
117.32,0.0081403,0.00036029,0.00778
117.34,0.0069707,-8.8778e-05,0.0070595
117.36,0.0055314,-0.00054791,0.0060793
117.38,0.0038166,-0.00096939,0.004786
117.4,0.0018333,-0.0013144,0.0031477
117.42,-0.0003917,-0.0015568,0.0011651
117.44,-0.0028083,-0.001684,-0.0011243
117.46,-0.0053437,-0.0016958,-0.0036479
117.48,-0.0079077,-0.0016025,-0.0063052
117.5,-0.010402,-0.0014211,-0.0089811
117.52,-0.012732,-0.0011725,-0.011559
117.54,-0.014813,-0.00087882,-0.013935
117.56,-0.016584,-0.0005622,-0.016022
117.58,-0.018004,-0.00024346,-0.01776
117.6,-0.019052,5.83e-05,-0.01911
117.62,-0.019723,0.00032651,-0.02005
117.64,-0.020022,0.00054814,-0.020571
117.66,-0.019956,0.00071516,-0.020672
117.68,-0.019531,0.00082595,-0.020357
117.7,-0.018749,0.00088637,-0.019635
117.72,-0.017612,0.00090985,-0.018521
117.74,-0.016121,0.00091622,-0.017038
117.76,-0.014286,0.00092924,-0.015215
117.78,-0.012121,0.00097313,-0.013094
117.8,-0.009659,0.0010686,-0.010728
117.82,-0.0069461,0.0012292,-0.0081753
117.84,-0.0040502,0.0014587,-0.005509
117.86,-0.0010602,0.00175,-0.0028102
117.88,0.0019144,0.0020854,-0.00017105
117.9,0.0047465,0.0024389,0.0023075
117.92,0.007299,0.0027791,0.0045199
117.94,0.0094363,0.0030728,0.0063635
117.96,0.011038,0.0032887,0.0077497
117.98,0.012018,0.0034006,0.0086169
118,0.012332,0.003389,0.0089431
118.02,0.011998,0.0032431,0.0087549
118.04,0.011091,0.0029604,0.0081306
118.06,0.0097414,0.002547,0.0071945
118.08,0.00812,0.0020161,0.0061039
118.1,0.0064167,0.001387,0.0050297
118.12,0.004816,0.00068319,0.0041329
118.14,0.0034744,-6.9038e-05,0.0035435
118.16,0.0025011,-0.00084206,0.0033432
118.18,0.0019477,-0.0016079,0.0035556
118.2,0.0018064,-0.0023389,0.0041454
118.22,0.0020163,-0.0030079,0.0050242
118.24,0.0024755,-0.0035882,0.0060637
118.26,0.0030571,-0.0040536,0.0071107
118.28,0.0036248,-0.0043792,0.008004
118.3,0.0040468,-0.0045427,0.0085895
118.32,0.0042081,-0.0045265,0.0087346
118.34,0.0040188,-0.0043211,0.0083399
118.36,0.0034215,-0.0039278,0.0073493
118.38,0.0023971,-0.0033616,0.0057587
118.4,0.00096859,-0.0026519,0.0036205
118.42,-0.00079664,-0.0018419,0.0010453
118.44,-0.0027889,-0.00098498,-0.0018039
118.46,-0.0048627,-0.00013927,-0.0047235
118.48,-0.0068494,0.00063902,-0.0074884
118.5,-0.0085743,0.0013025,-0.0098767
118.52,-0.0098778,0.0018179,-0.011696
118.54,-0.010636,0.0021698,-0.012806
118.56,-0.010779,0.0023603,-0.013139
118.58,-0.010297,0.0024068,-0.012704
118.6,-0.0092461,0.0023369,-0.011583
118.62,-0.0077361,0.002183,-0.0099191
118.64,-0.0059137,0.0019762,-0.0078899
118.66,-0.0039418,0.0017426,-0.0056844
118.68,-0.0019765,0.001501,-0.0034775
118.7,-0.00014868,0.0012625,-0.0014112
118.72,0.0014494,0.0010322,0.00041718
118.74,0.0027693,0.0008111,0.0019582
118.76,0.0038049,0.00059749,0.0032074
118.78,0.0045854,0.00038846,0.004197
118.8,0.0051658,0.00017991,0.0049859
118.82,0.0056153,-3.3669e-05,0.005649
118.84,0.0060072,-0.0002593,0.0062665
118.86,0.0064098,-0.00050482,0.0069146
118.88,0.0068781,-0.00077711,0.0076552
118.9,0.0074473,-0.0010793,0.0085266
118.92,0.008127,-0.0014077,0.0095347
118.94,0.0088967,-0.0017494,0.010646
118.96,0.0097045,-0.0020814,0.011786
118.98,0.010469,-0.0023721,0.012841
119,0.011084,-0.0025854,0.01367
119.02,0.011435,-0.0026864,0.014121
119.04,0.011407,-0.0026481,0.014055
119.06,0.010908,-0.0024567,0.013365
119.08,0.0098831,-0.0021154,0.011998
119.1,0.008323,-0.0016449,0.009968
119.12,0.0062747,-0.0010807,0.0073554
119.14,0.0038365,-0.00046773,0.0043043
119.16,0.0011499,0.00014568,0.0010042
119.18,-0.0016159,0.00071447,-0.0023303
119.2,-0.0042813,0.0012016,-0.0054829
119.22,-0.0066749,0.0015808,-0.0082557
119.24,-0.0086494,0.0018368,-0.010486
119.26,-0.010093,0.0019639,-0.012057
119.28,-0.010939,0.0019638,-0.012903
119.3,-0.011166,0.0018425,-0.013008
119.32,-0.010797,0.0016091,-0.012406
119.34,-0.0099002,0.0012751,-0.011175
119.36,-0.008578,0.00085448,-0.0094325
119.38,-0.0069613,0.00036419,-0.0073255
119.4,-0.0051985,-0.00017483,-0.0050237
119.42,-0.0034438,-0.00073857,-0.0027052
119.44,-0.0018443,-0.0013007,-0.00054361
119.46,-0.00052709,-0.001834,0.0013069
119.48,0.00041197,-0.002312,0.002724
119.5,0.00091605,-0.0027102,0.0036263
119.52,0.00097051,-0.0030065,0.003977
119.54,0.00060095,-0.0031812,0.0037821
119.56,-0.00013358,-0.003217,0.0030834
119.58,-0.0011506,-0.0030995,0.0019489
119.6,-0.0023557,-0.0028184,0.00046265
119.62,-0.0036533,-0.0023702,-0.0012831
119.64,-0.0049551,-0.0017617,-0.0031934
119.66,-0.0061856,-0.001005,-0.0051806
119.68,-0.0072847,0,-0.0072847
119.7,-0.0082077,0,-0.0082077
119.72,-0.0089255,0,-0.0089255
119.74,-0.0094229,0,-0.0094229
119.76,-0.0096982,0,-0.0096982
119.78,-0.0097628,0,-0.0097628
119.8,-0.0096389,0,-0.0096389
119.82,-0.0093568,0,-0.0093568
119.84,-0.0089497,0,-0.0089497
119.86,-0.0084486,0,-0.0084486
119.88,-0.0078764,0,-0.0078764
119.9,-0.0072444,0,-0.0072444
119.92,-0.0065529,0,-0.0065529
119.94,-0.0057951,0,-0.0057951
119.96,-0.0049656,0,-0.0049656
119.98,-0.0040691,0,-0.0040691


==> figures/data/20230413_constADP_0.007/simu_pdf_strain10/simuPDF_fit_nmf2_wrong.csv <==
0,0,-5.7205e-17,5.7205e-17
0.02,-0.013093,-0.0078972,-0.005196
0.04,-0.025507,-0.015768,-0.0097398
0.06,-0.036801,-0.023593,-0.013208
0.08,-0.046922,-0.03137,-0.015553
0.1,-0.056229,-0.039109,-0.01712
0.12,-0.065363,-0.046834,-0.018529
0.14,-0.075026,-0.054574,-0.020452
0.16,-0.085735,-0.062352,-0.023383
0.18,-0.097642,-0.070179,-0.027463
0.2,-0.11048,-0.078053,-0.03243
0.22,-0.12366,-0.085953,-0.037712
0.24,-0.13648,-0.093852,-0.042627
0.26,-0.14834,-0.10172,-0.04662
0.28,-0.15901,-0.10954,-0.049462
0.3,-0.16864,-0.11732,-0.051323
0.32,-0.17777,-0.12505,-0.052719
0.34,-0.18709,-0.13276,-0.054329
0.36,-0.19725,-0.1405,-0.056755
0.38,-0.20859,-0.14828,-0.060314
0.4,-0.22104,-0.15611,-0.064928
0.42,-0.23414,-0.16399,-0.070146
0.44,-0.24721,-0.1719,-0.075309
0.46,-0.25958,-0.1798,-0.079776
0.48,-0.27082,-0.18767,-0.083149
0.5,-0.2809,-0.19549,-0.085415
0.52,-0.29019,-0.20325,-0.086946
0.54,-0.29934,-0.21096,-0.088375
0.56,-0.30903,-0.21867,-0.090367
0.58,-0.31979,-0.2264,-0.093391
0.6,-0.33173,-0.23417,-0.097555
0.62,-0.34458,-0.24202,-0.10257
0.64,-0.35775,-0.24991,-0.10784
0.66,-0.37052,-0.25784,-0.11269
0.68,-0.38233,-0.26575,-0.11658
0.7,-0.39295,-0.27361,-0.11933
0.72,-0.40255,-0.28142,-0.12113
0.74,-0.41168,-0.28915,-0.12253
0.76,-0.42103,-0.29684,-0.12419
0.78,-0.43124,-0.30453,-0.12671
0.8,-0.44261,-0.31225,-0.13036
0.82,-0.45508,-0.32003,-0.13504
0.84,-0.46817,-0.32789,-0.14027
0.86,-0.4812,-0.33581,-0.14539
0.88,-0.49351,-0.34375,-0.14976
0.9,-0.50469,-0.35167,-0.15302
0.92,-0.51473,-0.35953,-0.1552
0.94,-0.52401,-0.3673,-0.15671
0.96,-0.53318,-0.375,-0.15817
0.98,-0.54292,-0.38266,-0.16026
1,-0.55372,-0.39033,-0.16339
1.02,-0.56569,-0.39805,-0.16764
1.04,-0.57854,-0.40585,-0.17269
1.06,-0.59166,-0.41374,-0.17792
1.08,-0.60436,-0.42169,-0.18268
1.1,-0.6161,-0.42965,-0.18645
1.12,-0.62666,-0.43757,-0.18909
1.14,-0.63624,-0.4454,-0.19084
1.16,-0.64539,-0.45314,-0.19226
1.18,-0.6548,-0.46079,-0.194
1.2,-0.66506,-0.46841,-0.19664
1.22,-0.67647,-0.47606,-0.20041
1.24,-0.68894,-0.48378,-0.20515
1.26,-0.70198,-0.49162,-0.21036
1.28,-0.71493,-0.49955,-0.21538
1.3,-0.72715,-0.50753,-0.21962
1.32,-0.73826,-0.51551,-0.22275
1.34,-0.74827,-0.52342,-0.22485
1.36,-0.75757,-0.53121,-0.22635
1.38,-0.7668,-0.53889,-0.22791
1.4,-0.77661,-0.54649,-0.23012
1.42,-0.78747,-0.55407,-0.2334
1.44,-0.79944,-0.56171,-0.23774
1.46,-0.81224,-0.56946,-0.24278
1.48,-0.82525,-0.57734,-0.24792
1.5,-0.83784,-0.58532,-0.25252
1.52,-0.84947,-0.59335,-0.25613
1.54,-0.85999,-0.60133,-0.25866
1.56,-0.8696,-0.6092,-0.26039
1.58,-0.87884,-0.61693,-0.26191
1.6,-0.88835,-0.62452,-0.26384
1.62,-0.8987,-0.63201,-0.26668
1.64,-0.91013,-0.6395,-0.27062
1.66,-0.92252,-0.64704,-0.27548
1.68,-0.93541,-0.65465,-0.28076
1.7,-0.94819,-0.66227,-0.28591
1.72,-0.96026,-0.66978,-0.29048
1.74,-0.97131,-0.67694,-0.29437
1.76,-0.98137,-0.68349,-0.29788
1.78,-0.99082,-0.68911,-0.3017
1.8,-1.0002,-0.6935,-0.30672
1.82,-1.0102,-0.69632,-0.31385
1.84,-1.021,-0.69728,-0.32377
1.86,-1.0329,-0.69609,-0.33681
1.88,-1.0454,-0.6925,-0.35292
1.9,-1.0581,-0.68637,-0.37173
1.92,-1.0703,-0.67767,-0.39264
1.94,-1.0816,-0.66661,-0.41497
1.96,-1.0916,-0.65369,-0.43792
1.98,-1.1003,-0.63972,-0.46061
2,-1.1078,-0.62583,-0.48193
2.02,-1.1137,-0.61326,-0.50039
2.04,-1.1173,-0.60325,-0.51405
2.06,-1.1171,-0.59667,-0.52043
2.08,-1.1103,-0.59376,-0.51652
2.1,-1.0927,-0.59389,-0.49883
2.12,-1.0588,-0.59538,-0.46339
2.14,-1.0013,-0.59557,-0.40568
2.16,-0.91175,-0.59109,-0.32065
2.18,-0.78084,-0.57822,-0.20262
2.2,-0.59895,-0.55346,-0.045482
2.22,-0.35731,-0.51413,0.15682
2.24,-0.049452,-0.4588,0.40934
2.26,0.32718,-0.38763,0.71481
2.28,0.76951,-0.30245,1.072
2.3,1.2674,-0.20648,1.4739
2.32,1.8028,-0.10397,1.9068
2.34,2.3502,0.00042918,2.3498
2.36,2.8779,0.10224,2.7756
2.38,3.3505,0.19765,3.1529
2.4,3.7331,0.28379,3.4493
2.42,3.9946,0.35882,3.6358
2.44,4.1126,0.42169,3.691
2.46,4.0758,0.47186,3.604
2.48,3.8859,0.50882,3.3771
2.5,3.5576,0.53178,3.0258
2.52,3.1163,0.53947,2.5769
2.54,2.5955,0.53023,2.0653
2.56,2.0316,0.50222,1.5294
2.58,1.4602,0.45396,1.0062
2.6,0.91202,0.38486,0.52717
2.62,0.41062,0.29577,0.11485
2.64,-0.029099,0.18936,-0.21846
2.66,-0.40046,0.070235,-0.47069
2.68,-0.70369,-0.055252,-0.64844
2.7,-0.94398,-0.17946,-0.76452
2.72,-1.1294,-0.29421,-0.83515
2.74,-1.2689,-0.39169,-0.8772
2.76,-1.3715,-0.46538,-0.90609
2.78,-1.4451,-0.51089,-0.93417
2.8,-1.4966,-0.52662,-0.96997
2.82,-1.532,-0.5141,-1.0179
2.84,-1.5564,-0.47797,-1.0784
2.86,-1.574,-0.42562,-1.1484
2.88,-1.5883,-0.36643,-1.2218
2.9,-1.6016,-0.31084,-1.2908
2.92,-1.6153,-0.26908,-1.3463
2.94,-1.6298,-0.25,-1.3798
2.96,-1.6443,-0.25989,-1.3845
2.98,-1.6582,-0.30156,-1.3566
3,-1.6704,-0.37386,-1.2965
3.02,-1.6807,-0.47151,-1.2092
3.04,-1.6893,-0.58558,-1.1037
3.06,-1.6971,-0.70439,-0.99271
3.08,-1.7053,-0.81478,-0.8905
3.1,-1.7148,-0.90363,-0.81121
3.12,-1.7263,-0.95949,-0.76685
3.14,-1.7396,-0.97397,-0.76566
3.16,-1.7539,-0.94283,-0.81108
3.18,-1.768,-0.8665,-0.90149
3.2,-1.7808,-0.75016,-1.0306
3.22,-1.7916,-0.60304,-1.1885
3.24,-1.8005,-0.43744,-1.363
3.26,-1.8081,-0.26726,-1.5409
3.28,-1.8158,-0.10639,-1.7094
3.3,-1.8246,0.032762,-1.8574
3.32,-1.8355,0.1406,-1.9761
3.34,-1.8484,0.21126,-2.0596
3.36,-1.8627,0.24303,-2.1057
3.38,-1.8772,0.23834,-2.1155
3.4,-1.8906,0.2032,-2.0938
3.42,-1.902,0.14628,-2.0483
3.44,-1.9112,0.077745,-1.9889
3.46,-1.9187,0.0078594,-1.9265
3.48,-1.9255,-0.054332,-1.8712
3.5,-1.9329,-0.10221,-1.8307
3.52,-1.9414,-0.1325,-1.8089
3.54,-1.9509,-0.14572,-1.8051
3.56,-1.9596,-0.1462,-1.8134
3.58,-1.9646,-0.1415,-1.8231
3.6,-1.9618,-0.14127,-1.8205
3.62,-1.9458,-0.15575,-1.79
3.64,-1.9101,-0.19399,-1.7161
3.66,-1.8466,-0.26207,-1.5846
3.68,-1.7455,-0.36157,-1.384
3.7,-1.5942,-0.48864,-1.1056
3.72,-1.3776,-0.63384,-0.74373
3.74,-1.0781,-0.7828,-0.29533
3.76,-0.67793,-0.91781,0.23988
3.78,-0.16097,-1.02,0.85904
3.8,0.48316,-1.072,1.5551
3.82,1.2554,-1.0601,2.3155
3.84,2.1435,-0.97668,3.1202
3.86,3.1201,-0.82088,3.941
3.88,4.1421,-0.59873,4.7409
3.9,5.1533,-0.32201,5.4753
3.92,6.0886,-0.006189,6.0948
3.94,6.8815,0.33208,6.5494
3.96,7.4708,0.67753,6.7933
3.98,7.8092,1.0183,6.7909
4,7.8685,1.347,6.5215
4.02,7.6436,1.6607,5.983
4.04,7.1529,1.9594,5.1935
4.06,6.4355,2.2445,4.191
4.08,5.5463,2.5158,3.0304
4.1,4.5489,2.7697,1.7792
4.12,3.5083,2.9974,0.51087
4.14,2.4841,3.185,-0.70086
4.16,1.5255,3.3143,-1.7888
4.18,0.66767,3.3653,-2.6977
4.2,-0.068323,3.3195,-3.3878
4.22,-0.67501,3.1631,-3.8381
4.24,-1.1558,2.8901,-4.0458
4.26,-1.5215,2.5045,-4.026
4.28,-1.7871,2.0212,-3.8082
4.3,-1.9681,1.4645,-3.4326
4.32,-2.0784,0.86665,-2.9451
4.34,-2.1278,0.26424,-2.392
4.36,-2.1208,-0.3054,-1.8154
4.38,-2.0569,-0.80782,-1.2491
4.4,-1.93,-1.2145,-0.71547
4.42,-1.7298,-1.505,-0.22478
4.44,-1.4438,-1.6681,0.22429
4.46,-1.0597,-1.7019,0.64222
4.48,-0.568,-1.6129,1.0449
4.5,0.033961,-1.4154,1.4493
4.52,0.73964,-1.129,1.8686
4.54,1.5309,-0.77764,2.3085
4.56,2.3771,-0.38767,2.7647
4.58,3.2361,0.014008,3.2221
4.6,4.0572,0.40144,3.6558
4.62,4.7855,0.75134,4.0341
4.64,5.3674,1.0446,4.3228
4.66,5.7575,1.2677,4.4898
4.68,5.9234,1.4135,4.5099
4.7,5.8502,1.4819,4.3683
4.72,5.5427,1.4792,4.0636
4.74,5.0246,1.4173,3.6074
4.76,4.3357,1.3119,3.0238
4.78,3.5268,1.1805,2.3462
4.8,2.6537,1.0399,1.6138
4.82,1.7709,0.90417,0.86671
4.84,0.92599,0.78361,0.14239
4.86,0.15566,0.68358,-0.52792
4.88,-0.51645,0.60485,-1.1213
4.9,-1.0796,0.54448,-1.6241
4.92,-1.5345,0.49715,-2.0316
4.94,-1.8899,0.4568,-2.3467
4.96,-2.1598,0.41799,-2.5778
4.98,-2.3603,0.37693,-2.7372
5,-2.5064,0.33186,-2.8383
5.02,-2.6114,0.28291,-2.8943
5.04,-2.6858,0.2314,-2.9172
5.06,-2.7376,0.17892,-2.9165
5.08,-2.7728,0.12636,-2.8991
5.1,-2.7962,0.073227,-2.8694
5.12,-2.8119,0.017303,-2.8293
5.14,-2.8234,-0.045261,-2.7781
5.16,-2.8333,-0.11939,-2.7139
5.18,-2.8435,-0.21026,-2.6332
5.2,-2.8546,-0.32235,-2.5323
5.22,-2.8663,-0.45854,-2.4077
5.24,-2.8768,-0.61945,-2.2574
5.26,-2.8841,-0.80307,-2.081
5.28,-2.8852,-1.0047,-1.8805
5.3,-2.8775,-1.2174,-1.6601
5.32,-2.8578,-1.4323,-1.4256
5.34,-2.823,-1.6395,-1.1836
5.36,-2.7692,-1.8289,-0.94029
5.38,-2.6914,-1.9909,-0.70055
5.4,-2.5841,-2.1172,-0.46699
5.42,-2.4413,-2.2013,-0.23995
5.44,-2.2572,-2.2392,-0.017987
5.46,-2.0285,-2.2295,0.20106
5.48,-1.755,-2.1736,0.41858
5.5,-1.4418,-2.0754,0.63365
5.52,-1.0996,-1.9415,0.84193
5.54,-0.74506,-1.7802,1.0352
5.56,-0.39938,-1.6009,1.2015
5.58,-0.086516,-1.4131,1.3266
5.6,0.16967,-1.226,1.3957
5.62,0.34838,-1.0468,1.3952
5.64,0.43456,-0.88029,1.3149
5.66,0.42091,-0.7284,1.1493
5.68,0.30871,-0.58982,0.89853
5.7,0.10761,-0.46036,0.56797
5.72,-0.16578,-0.3336,0.16783
5.74,-0.48989,-0.20197,-0.28792
5.76,-0.84062,-0.058059,-0.78256
5.78,-1.1935,0.10397,-1.2975
5.8,-1.5256,0.2871,-1.8127
5.82,-1.8163,0.4905,-2.3068
5.84,-2.048,0.70902,-2.757
5.86,-2.2057,0.93331,-3.139
5.88,-2.2772,1.1505,-3.4277
5.9,-2.2525,1.3453,-3.5978
5.92,-2.1241,1.5017,-3.6258
5.94,-1.8881,1.6043,-3.4924
5.96,-1.5447,1.6404,-3.1851
5.98,-1.1004,1.6007,-2.701
6,-0.56881,1.4803,-2.0491
6.02,0.028213,1.2791,-1.2509
6.04,0.6609,1.0019,-0.34096
6.06,1.2926,0.65718,0.63543
6.08,1.8823,0.25725,1.625
6.1,2.3879,-0.18309,2.571
6.12,2.7707,-0.64718,3.4179
6.14,2.9994,-1.1172,4.1166
6.16,3.0539,-1.5747,4.6286
6.18,2.9278,-2.0015,4.9293
6.2,2.6297,-2.3799,5.0096
6.22,2.1819,-2.6938,4.8757
6.24,1.6178,-2.9293,4.5471
6.26,0.97839,-3.0754,4.0537
6.28,0.30649,-3.1251,3.4316
6.3,-0.35743,-3.0762,2.7188
6.32,-0.97963,-2.9311,1.9515
6.34,-1.5358,-2.6972,1.1614
6.36,-2.0121,-2.3866,0.37446
6.38,-2.4047,-2.0148,-0.38996
6.4,-2.7177,-1.5999,-1.1178
6.42,-2.9601,-1.1613,-1.7988
6.44,-3.1436,-0.71818,-2.4254
6.46,-3.2792,-0.28844,-2.9908
6.48,-3.3763,0.11234,-3.4886
6.5,-3.441,0.47152,-3.9126
6.52,-3.4767,0.77991,-4.2567
6.54,-3.4839,1.0319,-4.5158
6.56,-3.4604,1.2255,-4.6859
6.58,-3.4014,1.3623,-4.7637
6.6,-3.2991,1.447,-4.7462
6.62,-3.142,1.4876,-4.6296
6.64,-2.9144,1.4943,-4.4087
6.66,-2.5976,1.4789,-4.0765
6.68,-2.1706,1.4542,-3.6249
6.7,-1.614,1.4323,-3.0463
6.72,-0.91342,1.4234,-2.3369
6.74,-0.06488,1.4346,-1.4995
6.76,0.92132,1.4685,-0.54722
6.78,2.0175,1.5227,0.49475
6.8,3.1779,1.5895,1.5883
6.82,4.3409,1.6566,2.6843
6.84,5.4341,1.7081,3.726
6.86,6.3817,1.727,4.6546
6.88,7.113,1.697,5.416
6.9,7.5712,1.6051,5.9661
6.92,7.7208,1.4439,6.2769
6.94,7.5517,1.2129,6.3389
6.96,7.0815,0.91956,6.162
6.98,6.3532,0.57915,5.774
7,5.4301,0.21325,5.2169
7.02,4.3899,-0.15203,4.5419
7.04,3.3156,-0.48877,3.8044
7.06,2.2886,-0.77009,3.0587
7.08,1.3809,-0.97295,2.3539
7.1,0.65042,-1.0805,1.7309
7.12,0.13658,-1.0838,1.2204
7.14,-0.14107,-0.98253,0.84146
7.16,-0.18321,-0.78516,0.60195
7.18,-0.009592,-0.50796,0.49837
7.2,0.34341,-0.17354,0.51696
7.22,0.82618,0.19106,0.63512
7.24,1.3801,0.55661,0.82345
7.26,1.9423,0.89401,1.0483
7.28,2.4513,1.1764,1.2748
7.3,2.8518,1.3813,1.4705
7.32,3.1001,1.4921,1.6079
7.34,3.167,1.4994,1.6676
7.36,3.0409,1.4017,1.6392
7.38,2.7277,1.2058,1.5219
7.4,2.2493,0.92609,1.3232
7.42,1.6404,0.58392,1.0565
7.44,0.94384,0.20559,0.73825
7.46,0.20553,-0.17964,0.38517
7.48,-0.53073,-0.542,0.011271
7.5,-1.2274,-0.8538,-0.37359
7.52,-1.856,-1.0917,-0.76429
7.54,-2.3987,-1.2388,-1.1598
7.56,-2.8476,-1.2857,-1.5619
7.58,-3.2036,-1.2307,-1.9729
7.6,-3.4735,-1.0798,-2.3937
7.62,-3.6677,-0.84546,-2.8222
7.64,-3.7966,-0.54447,-3.2522
7.66,-3.8693,-0.1965,-3.6728
7.68,-3.8912,0.17806,-4.0693
7.7,-3.8641,0.55981,-4.4239
7.72,-3.786,0.93153,-4.7175
7.74,-3.6524,1.279,-4.9314
7.76,-3.4578,1.5911,-5.049
7.78,-3.1979,1.86,-5.0579
7.8,-2.8711,2.0802,-4.9514
7.82,-2.4812,2.2484,-4.7296
7.84,-2.0377,2.3625,-4.4001
7.86,-1.5569,2.4214,-3.9783
7.88,-1.0615,2.4243,-3.4858
7.9,-0.57909,2.3709,-2.95
7.92,-0.13952,2.2609,-2.4005
7.94,0.22784,2.0946,-1.8668
7.96,0.4979,1.8728,-1.3749
7.98,0.65342,1.5975,-0.9441
8,0.68802,1.2724,-0.58443
8.02,0.60832,0.90345,-0.29513
8.04,0.43461,0.49909,-0.064481
8.06,0.19988,0.070912,0.12897
8.08,-0.052841,-0.36658,0.31374
8.1,-0.27476,-0.79631,0.52155
8.12,-0.41665,-1.1995,0.78285
8.14,-0.4348,-1.557,1.1222
8.16,-0.29682,-1.8508,1.554
8.18,0.013523,-2.066,2.0795
8.2,0.49303,-2.1924,2.6854
8.22,1.118,-2.226,3.344
8.24,1.8456,-2.1697,4.0153
8.26,2.6178,-2.0335,4.6512
8.28,3.3668,-1.8337,5.2005
8.3,4.0228,-1.5916,5.6144
8.32,4.5216,-1.3313,5.8529
8.34,4.8116,-1.0772,5.8888
8.36,4.8598,-0.8518,5.7116
8.38,4.6549,-0.67334,5.3282
8.4,4.2085,-0.55412,4.7626
8.42,3.5524,-0.49961,4.0521
8.44,2.7348,-0.50824,3.2431
8.46,1.8135,-0.57196,2.3855
8.48,0.84939,-0.67754,1.5269
8.5,-0.10012,-0.80817,0.70805
8.52,-0.98632,-0.94538,-0.040941
8.54,-1.7725,-1.0709,-0.70156
8.56,-2.4347,-1.1682,-1.2665
8.58,-2.9611,-1.2239,-1.7372
8.6,-3.3485,-1.2281,-2.1204
8.62,-3.5993,-1.1753,-2.4241
8.64,-3.7176,-1.0636,-2.654
8.66,-3.7062,-0.89492,-2.8112
8.68,-3.5655,-0.67396,-2.8915
8.7,-3.2938,-0.40794,-2.8858
8.72,-2.8891,-0.106,-2.7831
8.74,-2.3525,0.22114,-2.5736
8.76,-1.6913,0.56143,-2.2527
8.78,-0.92265,0.90167,-1.8243
8.8,-0.075212,1.2277,-1.3029
8.82,0.81057,1.5247,-0.71415
8.84,1.6845,1.7779,-0.09343
8.86,2.4907,1.9732,0.51749
8.88,3.1731,2.098,1.0751
8.9,3.6823,2.1429,1.5394
8.92,3.9813,2.1019,1.8794
8.94,4.0513,1.9743,2.077
8.96,3.8941,1.7646,2.1295
8.98,3.5328,1.4825,2.0503
9,3.0094,1.1433,1.8661
9.02,2.3799,0.76606,1.6138
9.04,1.7068,0.37268,1.3342
9.06,1.0523,-0.01388,1.0661
9.08,0.4698,-0.37148,0.84128
9.1,-0.0013849,-0.68049,0.67911
9.12,-0.34049,-0.92534,0.58485
9.14,-0.54626,-1.0955,0.54929
9.16,-0.63547,-1.1864,0.55091
9.18,-0.63898,-1.1989,0.55993
9.2,-0.59619,-1.1395,0.54335
9.22,-0.54885,-1.0192,0.47031
9.24,-0.53514,-0.85192,0.31678
9.26,-0.58491,-0.65384,0.068928
9.28,-0.71664,-0.44137,-0.27527
9.3,-0.93636,-0.23007,-0.70629
9.32,-1.2384,-0.033488,-1.2049
9.34,-1.6075,0.13758,-1.745
9.36,-2.0221,0.27549,-2.2976
9.38,-2.4576,0.37578,-2.8334
9.4,-2.8895,0.43683,-3.3264
9.42,-3.2961,0.45926,-3.7554
9.44,-3.6597,0.44529,-4.1049
9.46,-3.9673,0.39802,-4.3653
9.48,-4.2111,0.32082,-4.5319
9.5,-4.3869,0.21697,-4.6038
9.52,-4.4939,0.089486,-4.5834
9.54,-4.5338,-0.058855,-4.4749
9.56,-4.5095,-0.2253,-4.2842
9.58,-4.4255,-0.40684,-4.0187
9.6,-4.2875,-0.60002,-3.6874
9.62,-4.1026,-0.80074,-3.3019
9.64,-3.8802,-1.0043,-2.8758
9.66,-3.6312,-1.2057,-2.4256
9.68,-3.369,-1.3996,-1.9693
9.7,-3.1075,-1.5813,-1.5263
9.72,-2.8612,-1.7463,-1.1149
9.74,-2.6419,-1.8912,-0.75066
9.76,-2.4579,-2.0139,-0.44399
9.78,-2.3109,-2.1128,-0.19818
9.8,-2.1956,-2.1874,-0.0081649
9.82,-2.0981,-2.2378,0.13969
9.84,-1.998,-2.2643,0.26631
9.86,-1.87,-2.2672,0.39722
9.88,-1.6881,-2.2467,0.55864
9.9,-1.43,-2.2029,0.77286
9.92,-1.0821,-2.1357,1.0536
9.94,-0.64313,-2.0453,1.4022
9.96,-0.1269,-1.9325,1.8056
9.98,0.43779,-1.7987,2.2364
10,1.0093,-1.646,2.6553
10.02,1.5376,-1.4779,3.0156
10.04,1.9711,-1.2987,3.2697
10.06,2.2627,-1.1131,3.3758
10.08,2.377,-0.92644,3.3034
10.1,2.2948,-0.74359,3.0384
10.12,2.016,-0.56873,2.5848
10.14,1.5596,-0.40474,1.9643
10.16,0.96084,-0.25284,1.2137
10.18,0.26747,-0.11234,0.3798
10.2,-0.46579,0.019473,-0.48526
10.22,-1.1822,0.1471,-1.3293
10.24,-1.8275,0.27652,-2.104
10.26,-2.3523,0.41466,-2.7669
10.28,-2.7141,0.56872,-3.2828
10.3,-2.8777,0.74544,-3.6231
10.32,-2.8154,0.95031,-3.7657
10.34,-2.5078,1.1869,-3.6946
10.36,-1.945,1.456,-3.401
10.38,-1.1295,1.7556,-2.8851
10.4,-0.07875,2.08,-2.1587
10.42,1.1721,2.4203,-1.2483
10.44,2.5687,2.7645,-0.19578
10.46,4.0391,3.0978,0.94131
10.48,5.4978,3.4041,2.0937
10.5,6.8527,3.6666,3.1861
10.52,8.0158,3.8695,4.1462
10.54,8.9131,3.9995,4.9135
10.56,9.4955,4.047,5.4485
10.58,9.7461,4.0071,5.7389
10.6,9.6829,3.8807,5.8022
10.62,9.3573,3.6742,5.6831
10.64,8.8461,3.3992,5.4469
10.66,8.2402,3.0714,5.1688
10.68,7.6306,2.7091,4.9215
10.7,7.094,2.3314,4.7627
10.72,6.6819,1.9558,4.7261
10.74,6.413,1.5974,4.8156
10.76,6.2727,1.2666,5.006
10.78,6.2167,0.96926,5.2474
10.8,6.1812,0.70602,5.4752
10.82,6.0947,0.47335,5.6213
10.84,5.8907,0.26455,5.6262
10.86,5.5194,0.071237,5.4482
10.88,4.955,-0.11503,5.07
10.9,4.1984,-0.30133,4.4998
10.92,3.2764,-0.49217,3.7686
10.94,2.2351,-0.6889,2.924
10.96,1.1328,-0.88947,2.0222
10.98,0.030265,-1.0888,1.119
11,-1.0163,-1.2793,0.26303
11.02,-1.9616,-1.4522,-0.5094
11.04,-2.7745,-1.5983,-1.1762
11.06,-3.4382,-1.709,-1.7293
11.08,-3.9492,-1.7772,-2.172
11.1,-4.3141,-1.7983,-2.5158
11.12,-4.5469,-1.77,-2.7769
11.14,-4.6663,-1.693,-2.9733
11.16,-4.6929,-1.5705,-3.1224
11.18,-4.6486,-1.4083,-3.2403
11.2,-4.5548,-1.2143,-3.3405
11.22,-4.4319,-0.99806,-3.4338
11.24,-4.2978,-0.77015,-3.5277
11.26,-4.1673,-0.5417,-3.6256
11.28,-4.0501,-0.32366,-3.7265
11.3,-3.9506,-0.12616,-3.8244
11.32,-3.867,0.042159,-3.9091
11.34,-3.7926,0.17473,-3.9673
11.36,-3.7173,0.26753,-3.9848
11.38,-3.6302,0.31935,-3.9496
11.4,-3.5226,0.33183,-3.8545
11.42,-3.3905,0.3092,-3.6997
11.44,-3.236,0.25775,-3.4938
11.46,-3.0686,0.18507,-3.2536
11.48,-2.903,0.099119,-3.0022
11.5,-2.758,0.0072987,-2.7653
11.52,-2.6527,-0.084373,-2.5683
11.54,-2.6034,-0.17184,-2.4316
11.56,-2.6211,-0.25324,-2.3679
11.58,-2.7093,-0.32873,-2.3805
11.6,-2.863,-0.39999,-2.463
11.62,-3.0693,-0.46935,-2.5999
11.64,-3.3078,-0.53888,-2.769
11.66,-3.5527,-0.60945,-2.9432
11.68,-3.7738,-0.68005,-3.0938
11.7,-3.9394,-0.74746,-3.1919
11.72,-4.0173,-0.80629,-3.211
11.74,-3.9779,-0.84961,-3.1283
11.76,-3.7964,-0.86984,-2.9265
11.78,-3.4554,-0.8599,-2.5955
11.8,-2.9487,-0.81437,-2.1344
11.82,-2.2832,-0.7306,-1.5526
11.84,-1.4803,-0.60934,-0.87098
11.86,-0.57669,-0.45505,-0.12165
11.88,0.37872,-0.27564,0.65435
11.9,1.3286,-0.081816,1.4104
11.92,2.2136,0.11395,2.0996
11.94,2.9793,0.29866,2.6806
11.96,3.5833,0.46008,3.1232
11.98,4.0008,0.58784,3.413
12,4.2275,0.67438,3.5531
12.02,4.2791,0.71544,3.5636
12.04,4.1882,0.71028,3.4779
12.06,3.9976,0.66154,3.3361
12.08,3.7528,0.57473,3.1781
12.1,3.4935,0.45764,3.0358
12.12,3.2474,0.31952,2.9279
12.14,3.0265,0.17032,2.8562
12.16,2.8256,0.019898,2.8058
12.18,2.6259,-0.12258,2.7485
12.2,2.3994,-0.24914,2.6486
12.22,2.1163,-0.35338,2.4697
12.24,1.7515,-0.43056,2.1821
12.26,1.291,-0.47767,1.7686
12.28,0.73497,-0.49327,1.2282
12.3,0.099675,-0.47727,0.57694
12.32,-0.58454,-0.43066,-0.15388
12.34,-1.2767,-0.35521,-0.92148
12.36,-1.9303,-0.25321,-1.6771
12.38,-2.4992,-0.12724,-2.3719
12.4,-2.9427,0.019883,-2.9626
12.42,-3.2304,0.18518,-3.4156
12.44,-3.3452,0.36543,-3.7107
12.46,-3.2846,0.55709,-3.8417
12.48,-3.0605,0.7562,-3.8167
12.5,-2.6973,0.95833,-3.6557
12.52,-2.2291,1.1586,-3.3877
12.54,-1.6951,1.3518,-3.0468
12.56,-1.135,1.5325,-2.6675
12.58,-0.58472,1.6956,-2.2803
12.6,-0.072099,1.8363,-1.9084
12.62,0.38582,1.9503,-1.5645
12.64,0.7838,2.0344,-1.2506
12.66,1.1274,2.086,-0.95861
12.68,1.4302,2.1033,-0.67309
12.7,1.7093,2.085,-0.37573
12.72,1.9797,2.0299,-0.050122
12.74,2.2502,1.9368,0.31343
12.76,2.5187,1.8044,0.71432
12.78,2.7709,1.6309,1.1399
12.8,2.9811,1.4147,1.5664
12.82,3.116,1.1543,1.9617
12.84,3.1399,0.84915,2.2907
12.86,3.0215,0.50025,2.5212
12.88,2.7405,0.1108,2.6297
12.9,2.2929,-0.31331,2.6062
12.92,1.6932,-0.76324,2.4564
12.94,0.97456,-1.2273,2.2019
12.96,0.1857,-1.6913,1.877
12.98,-0.61509,-2.1397,1.5246
13,-1.3668,-2.5561,1.1892
13.02,-2.0133,-2.9251,0.91183
13.04,-2.5097,-3.2335,0.7238
13.06,-2.8274,-3.471,0.64366
13.08,-2.956,-3.6314,0.67538
13.1,-2.9038,-3.7128,0.80893
13.12,-2.695,-3.7175,1.0226
13.14,-2.3654,-3.652,1.2866
13.16,-1.9577,-3.5254,1.5676
13.18,-1.516,-3.3488,1.8328
13.2,-1.0804,-3.1341,2.0536
13.22,-0.68375,-2.8928,2.209
13.24,-0.34872,-2.6354,2.2866
13.26,-0.087051,-2.3705,2.2834
13.28,0.099797,-2.1049,2.2047
13.3,0.21857,-1.8434,2.062
13.32,0.2811,-1.5895,1.8706
13.34,0.30069,-1.3455,1.6462
13.36,0.28854,-1.113,1.4016
13.38,0.25093,-0.89379,1.1447
13.4,0.18759,-0.68945,0.87704
13.42,0.091768,-0.50195,0.59372
13.44,-0.048103,-0.33339,0.28529
13.46,-0.24524,-0.18574,-0.059503
13.48,-0.5105,-0.060555,-0.44995
13.5,-0.84834,0.041366,-0.88971
13.52,-1.2535,0.12033,-1.3739
13.54,-1.7095,0.17794,-1.8874
13.56,-2.1888,0.21723,-2.406
13.58,-2.6555,0.24252,-2.8981
13.6,-3.07,0.25931,-3.3293
13.62,-3.3939,0.27383,-3.6678
13.64,-3.5959,0.29263,-3.8885
13.66,-3.6559,0.32202,-3.9779
13.68,-3.5681,0.36748,-3.9356
13.7,-3.341,0.43312,-3.7742
13.72,-2.9957,0.52124,-3.5169
13.74,-2.5619,0.632,-3.1939
13.76,-2.0731,0.76329,-2.8364
13.78,-1.5619,0.91089,-2.4728
13.8,-1.0554,1.0688,-2.1242
13.82,-0.57282,1.2296,-1.8024
13.84,-0.1246,1.3856,-1.5102
13.86,0.28638,1.5289,-1.2426
13.88,0.66225,1.6528,-0.99059
13.9,1.0067,1.7519,-0.74517
13.92,1.3215,1.8225,-0.50092
13.94,1.6038,1.8629,-0.25913
13.96,1.8444,1.8736,-0.029144
13.98,2.0284,1.8562,0.1722
14,2.1371,1.8141,0.32305
14.02,2.1516,1.751,0.4006
14.04,2.0577,1.6714,0.3863
14.06,1.8508,1.5797,0.27112
14.08,1.5404,1.4802,0.06024
14.1,1.1528,1.3769,-0.22407
14.12,0.73173,1.2736,-0.54191
14.14,0.33567,1.1738,-0.83817
14.16,0.032686,1.0806,-1.048
14.18,-0.10767,0.99678,-1.1044
14.2,-0.023812,0.92446,-0.94828
14.22,0.3282,0.86529,-0.53709
14.24,0.96642,0.82003,0.14639
14.26,1.8778,0.7885,1.0893
14.28,3.0173,0.76946,2.2478
14.3,4.311,0.76055,3.5504
14.32,5.6648,0.75836,4.9064
14.34,6.9752,0.75848,6.2167
14.36,8.1421,0.7557,7.3864
14.38,9.0811,0.74422,8.3368
14.4,9.7328,0.71795,9.0149
14.42,10.068,0.67079,9.3976
14.44,10.09,0.59707,9.4926
14.46,9.8249,0.49191,9.333
14.48,9.3213,0.3517,8.9696
14.5,8.6348,0.17447,8.4603
14.52,7.8206,-0.039694,7.8603
14.54,6.9256,-0.28843,7.214
14.56,5.9839,-0.56695,6.5509
14.58,5.0157,-0.86819,5.8839
14.6,4.0295,-1.183,5.2125
14.62,3.027,-1.5009,4.5279
14.64,2.008,-1.8102,3.8182
14.66,0.97551,-2.0992,3.0747
14.68,-0.061591,-2.3569,2.2953
14.7,-1.0874,-2.5733,1.4859
14.72,-2.0802,-2.7403,0.66006
14.74,-3.0157,-2.8518,-0.16387
14.76,-3.8697,-2.904,-0.96571
14.78,-4.6221,-2.8952,-1.7269
14.8,-5.2583,-2.8258,-2.4325
14.82,-5.7703,-2.6976,-3.0727
14.84,-6.1561,-2.5139,-3.6422
14.86,-6.4181,-2.279,-4.1391
14.88,-6.5611,-1.9975,-4.5636
14.9,-6.5911,-1.6749,-4.9162
14.92,-6.5143,-1.3168,-5.1975
14.94,-6.3374,-0.9292,-5.4082
14.96,-6.0686,-0.51872,-5.5499
14.98,-5.7189,-0.092389,-5.6265
15,-5.3037,0.34212,-5.6458
15.02,-4.8433,0.77657,-5.6199
15.04,-4.3633,1.2023,-5.5656
15.06,-3.8926,1.6106,-5.5032
15.08,-3.461,1.9929,-5.4539
15.1,-3.096,2.3416,-5.4376
15.12,-2.8191,2.6504,-5.4694
15.14,-2.6416,2.9146,-5.5562
15.16,-2.5628,3.1318,-5.6946
15.18,-2.5678,3.3019,-5.8697
15.2,-2.6287,3.4267,-6.0554
15.22,-2.7067,3.51,-6.2166
15.24,-2.7564,3.5568,-6.3133
15.26,-2.7322,3.5729,-6.3051
15.28,-2.5937,3.5639,-6.1576
15.3,-2.3131,3.5347,-5.8478
15.32,-1.8791,3.4894,-5.3684
15.34,-1.3001,3.4302,-4.7303
15.36,-0.60443,3.3582,-3.9626
15.38,0.16289,3.2724,-3.1095
15.4,0.94551,3.171,-2.2255
15.42,1.6829,3.0506,-1.3678
15.44,2.318,2.9076,-0.58958
15.46,2.8046,2.7376,0.066958
15.48,3.1119,2.5367,0.57521
15.5,3.2272,2.3012,0.92602
15.52,3.1553,2.0286,1.1267
15.54,2.915,1.7177,1.1973
15.56,2.5346,1.369,1.1656
15.58,2.0459,0.98505,1.0609
15.6,1.4798,0.5704,0.90943
15.62,0.86254,0.13169,0.73085
15.64,0.21436,-0.32265,0.53701
15.66,-0.44976,-0.78285,0.33309
15.68,-1.1182,-1.2383,0.1201
15.7,-1.78,-1.6781,-0.10189
15.72,-2.4227,-2.0918,-0.33088
15.74,-3.0309,-2.4697,-0.56111
15.76,-3.5861,-2.8034,-0.78272
15.78,-4.0686,-3.0858,-0.98273
15.8,-4.4585,-3.3114,-1.1471
15.82,-4.7387,-3.4761,-1.2626
15.84,-4.8963,-3.5773,-1.3191
15.86,-4.9233,-3.6137,-1.3095
15.88,-4.8159,-3.5857,-1.2302
15.9,-4.5743,-3.495,-1.0794
15.92,-4.201,-3.3448,-0.85621
15.94,-3.7002,-3.1404,-0.5598
15.96,-3.0782,-2.8886,-0.18955
15.98,-2.3447,-2.5981,0.25338
16,-1.5153,-2.2789,0.76357
16.02,-0.6136,-1.9421,1.3285
16.04,0.32668,-1.5996,1.9262
16.06,1.2617,-1.2629,2.5245
16.08,2.1393,-0.94302,3.0823
16.1,2.9036,-0.64966,3.5533
16.12,3.5014,-0.39067,3.8921
16.14,3.8894,-0.17187,4.0613
16.16,4.0416,0.0032087,4.0384
16.18,3.9546,0.13319,3.8214
16.2,3.6503,0.21871,3.4316
16.22,3.1748,0.26209,2.9127
16.24,2.5932,0.26697,2.3263
16.26,1.9821,0.23793,1.7441
16.28,1.4188,0.18008,1.2387
16.3,0.97175,0.098825,0.87292
16.32,0.69138,-0.00044369,0.69183
16.34,0.60409,-0.11247,0.71656
16.36,0.71001,-0.23227,0.94228
16.38,0.98477,-0.35523,1.34
16.4,1.3847,-0.47718,1.8618
16.42,1.8542,-0.5945,2.4487
16.44,2.3346,-0.70428,3.0388
16.46,2.7715,-0.80443,3.5759
16.48,3.1211,-0.8939,4.015
16.5,3.3534,-0.9727,4.3261
16.52,3.4528,-1.042,4.4949
16.54,3.4161,-1.1041,4.5202
16.56,3.2494,-1.1621,4.4116
16.58,2.9646,-1.2196,4.1841
16.6,2.5759,-1.2802,3.8561
16.62,2.0986,-1.3473,3.4459
16.64,1.5488,-1.423,2.9718
16.66,0.94422,-1.5083,2.4525
16.68,0.3057,-1.6026,1.9083
16.7,-0.34141,-1.7035,1.362
16.72,-0.96733,-1.8068,0.83952
16.74,-1.5393,-1.9075,0.36815
16.76,-2.0247,-1.9991,-0.025606
16.78,-2.3951,-2.0753,-0.31983
16.8,-2.6302,-2.1294,-0.50081
16.82,-2.722,-2.156,-0.56597
16.84,-2.6755,-2.1503,-0.52518
16.86,-2.5092,-2.1092,-0.40001
16.88,-2.2521,-2.0311,-0.22101
16.9,-1.9394,-1.9159,-0.023457
16.92,-1.6077,-1.7651,0.15738
16.94,-1.2905,-1.5812,0.29063
16.96,-1.0149,-1.3677,0.35289
16.98,-0.79925,-1.1288,0.32959
17,-0.65405,-0.86868,0.21464
17.02,-0.58253,-0.59143,0.008898
17.04,-0.58259,-0.30087,-0.28172
17.06,-0.64809,-0.00034476,-0.64775
17.08,-0.76937,0.30727,-1.0766
17.1,-0.9326,0.61952,-1.5521
17.12,-1.1185,0.93417,-2.0527
17.14,-1.3012,1.2491,-2.5504
17.16,-1.4478,1.5622,-3.01
17.18,-1.5195,1.871,-3.3905
17.2,-1.4756,2.173,-3.6487
17.22,-1.2784,2.4654,-3.7438
17.24,-0.89949,2.7449,-3.6444
17.26,-0.32567,3.0084,-3.334
17.28,0.43632,3.2522,-2.8159
17.3,1.3584,3.4728,-2.1144
17.32,2.3925,3.6661,-1.2736
17.34,3.4761,3.8282,-0.35215
17.36,4.5386,3.955,0.58354
17.38,5.5103,4.0425,1.4678
17.4,6.3299,4.0869,2.243
17.42,6.9505,4.0852,2.8653
17.44,7.3429,4.0354,3.3075
17.46,7.4956,3.9369,3.5587
17.48,7.4126,3.7906,3.6221
17.5,7.1101,3.599,3.5111
17.52,6.6118,3.3662,3.2456
17.54,5.9461,3.0978,2.8484
17.56,5.1436,2.7999,2.3437
17.58,4.2361,2.4792,1.7569
17.6,3.2575,2.1425,1.115
17.62,2.2432,1.7957,0.4475
17.64,1.2309,1.4446,-0.21373
17.66,0.25847,1.0938,-0.83537
17.68,-0.63764,0.74756,-1.3852
17.7,-1.4261,0.40935,-1.8355
17.72,-2.084,0.082442,-2.1665
17.74,-2.5999,-0.23016,-2.3697
17.76,-2.9747,-0.52554,-2.4491
17.78,-3.2219,-0.80089,-2.421
17.8,-3.3652,-1.0535,-2.3117
17.82,-3.4348,-1.2809,-2.1539
17.84,-3.4631,-1.4807,-1.9824
17.86,-3.4808,-1.651,-1.8299
17.88,-3.5132,-1.7899,-1.7233
17.9,-3.578,-1.8962,-1.6818
17.92,-3.6844,-1.9685,-1.7159
17.94,-3.8336,-2.006,-1.8275
17.96,-4.0191,-2.0083,-2.0107
17.98,-4.2284,-1.9754,-2.253
18,-4.444,-1.9076,-2.5364
18.02,-4.6444,-1.8061,-2.8383
18.04,-4.8055,-1.6726,-3.1329
18.06,-4.9015,-1.5093,-3.3922
18.08,-4.9072,-1.319,-3.5882
18.1,-4.7996,-1.1048,-3.6949
18.12,-4.5608,-0.86994,-3.6909
18.14,-4.1799,-0.61812,-3.5618
18.16,-3.6552,-0.35315,-3.3021
18.18,-2.9952,-0.07923,-2.916
18.2,-2.2184,0.19896,-2.4174
18.22,-1.3518,0.47613,-1.8279
18.24,-0.42873,0.74636,-1.1751
18.26,0.51352,1.0031,-0.48961
18.28,1.4368,1.2396,0.19724
18.3,2.3043,1.4489,0.85539
18.32,3.0817,1.6246,1.4571
18.34,3.7387,1.7612,1.9775
18.36,4.2491,1.8546,2.3945
18.38,4.5914,1.9021,2.6893
18.4,4.7498,1.9029,2.8468
18.42,4.715,1.8581,2.8569
18.44,4.4862,1.7702,2.716
18.46,4.0724,1.6429,2.4295
18.48,3.4939,1.4812,2.0128
18.5,2.7824,1.2905,1.4919
18.52,1.9797,1.0767,0.90302
18.54,1.1358,0.84588,0.28997
18.56,0.30489,0.60404,-0.29915
18.58,-0.45943,0.35689,-0.81633
18.6,-1.1084,0.10969,-1.2181
18.62,-1.6023,-0.1329,-1.4694
18.64,-1.914,-0.36699,-1.547
18.66,-2.0301,-0.58959,-1.4405
18.68,-1.9519,-0.79863,-1.1533
18.7,-1.6947,-0.99295,-0.70172
18.72,-1.2857,-1.1722,-0.11351
18.74,-0.76223,-1.3365,0.57429
18.76,-0.16879,-1.4866,1.3178
18.78,0.44597,-1.6229,2.0689
18.8,1.0326,-1.7462,2.7787
18.82,1.5444,-1.8564,3.4007
18.84,1.9415,-1.9533,3.8949
18.86,2.1949,-2.0363,4.2312
18.88,2.2893,-2.104,4.3933
18.9,2.2253,-2.1552,4.3805
18.92,2.0204,-2.1884,4.2088
18.94,1.7068,-2.2021,3.9089
18.96,1.328,-2.1952,3.5232
18.98,0.933,-2.1671,3.1001
19,0.56957,-2.118,2.6876
19.02,0.27772,-2.0486,2.3264
19.04,0.083943,-1.9604,2.0444
19.06,-0.002416,-1.8555,1.8531
19.08,0.0099847,-1.7364,1.7464
19.1,0.09636,-1.606,1.7023
19.12,0.22013,-1.4669,1.687
19.14,0.33885,-1.322,1.6608
19.16,0.41061,-1.1734,1.5841
19.18,0.39992,-1.0236,1.4235
19.2,0.28194,-0.87434,1.1563
19.22,0.044795,-0.72781,0.77261
19.24,-0.31038,-0.5862,0.27582
19.26,-0.77114,-0.45193,-0.3192
19.28,-1.3167,-0.32763,-0.98905
19.3,-1.9212,-0.21584,-1.7054
19.32,-2.5572,-0.11874,-2.4384
19.34,-3.1973,-0.037679,-3.1597
19.36,-3.8166,0.027119,-3.8437
19.38,-4.392,0.076851,-4.4688
19.4,-4.9028,0.11413,-5.0169
19.42,-5.3302,0.14279,-5.473
19.44,-5.6569,0.16744,-5.8243
19.46,-5.8676,0.19289,-6.0605
19.48,-5.95,0.22363,-6.1737
19.5,-5.8964,0.26331,-6.1597
19.52,-5.7051,0.3145,-6.0196
19.54,-5.3824,0.37863,-5.761
19.56,-4.9432,0.4562,-5.3994
19.58,-4.4109,0.54702,-4.9579
19.6,-3.816,0.65061,-4.4666
19.62,-3.1932,0.76636,-3.9596
19.64,-2.5779,0.8936,-3.4715
19.66,-2.001,1.0315,-3.0325
19.68,-1.4853,1.1786,-2.6639
19.7,-1.0413,1.3329,-2.3742
19.72,-0.66595,1.491,-2.157
19.74,-0.34182,1.6488,-1.9907
19.76,-0.040171,1.8009,-1.8411
19.78,0.27489,1.9414,-1.6665
19.8,0.6403,2.0643,-1.424
19.82,1.0873,2.1642,-1.0769
19.84,1.6354,2.2368,-0.60147
19.86,2.2871,2.279,0.0080199
19.88,3.0261,2.2893,0.73679
19.9,3.8176,2.2674,1.5502
19.92,4.6116,2.2139,2.3977
19.94,5.349,2.1305,3.2185
19.96,5.9687,2.019,3.9496
19.98,6.4152,1.8815,4.5337
20,6.6455,1.7202,4.9253
20.02,6.6339,1.5376,5.0963
20.04,6.3742,1.3365,5.0378
20.06,5.8798,1.1199,4.7599
20.08,5.1805,0.89129,4.2892
20.1,4.319,0.65405,3.665
20.12,3.3457,0.41138,2.9343
20.14,2.3135,0.16595,2.1476
20.16,1.274,-0.08036,1.3543
20.18,0.27397,-0.32654,0.60051
20.2,-0.6464,-0.57234,-0.074057
20.22,-1.4548,-0.81796,-0.63688
20.24,-2.1276,-1.0636,-1.0639
20.26,-2.6496,-1.3092,-1.3404
20.28,-3.0148,-1.5537,-1.4611
20.3,-3.2262,-1.795,-1.4312
20.32,-3.2958,-2.0302,-1.2656
20.34,-3.2437,-2.2552,-0.98849
20.36,-3.0966,-2.4657,-0.63093
20.38,-2.8851,-2.6567,-0.22841
20.4,-2.6405,-2.8236,0.1831
20.42,-2.3906,-2.962,0.57135
20.44,-2.1557,-3.0676,0.91186
20.46,-1.9454,-3.1366,1.1912
20.48,-1.7565,-3.1655,1.409
20.5,-1.5732,-3.1512,1.578
20.52,-1.3688,-3.091,1.7222
20.54,-1.11,-2.9832,1.8733
20.56,-0.76213,-2.8276,2.0654
20.58,-0.29553,-2.6254,2.3299
20.6,0.30878,-2.3803,2.6891
20.62,1.0542,-2.098,3.1522
20.64,1.9257,-1.7865,3.7122
20.66,2.8895,-1.4553,4.3447
20.68,3.8953,-1.1147,5.01
20.7,4.881,-0.77536,5.6564
20.72,5.7787,-0.44687,6.2256
20.74,6.5225,-0.13741,6.6599
20.76,7.0551,0.14688,6.9083
20.78,7.3351,0.40203,6.9331
20.8,7.3406,0.62616,6.7145
20.82,7.0724,0.81908,6.2534
20.84,6.5533,0.98186,5.5715
20.86,5.8257,1.1163,4.7094
20.88,4.9469,1.2245,3.7224
20.9,3.984,1.3088,2.6752
20.92,3.0065,1.3714,1.6351
20.94,2.0809,1.4146,0.66633
20.96,1.2651,1.4409,-0.17584
20.98,0.60433,1.4533,-0.84893
21,0.1287,1.4547,-1.326
21.02,-0.14788,1.4485,-1.5964
21.04,-0.22742,1.438,-1.6655
21.06,-0.12647,1.4264,-1.5528
21.08,0.126,1.4158,-1.2898
21.1,0.49118,1.4078,-0.91659
21.12,0.92346,1.4025,-0.47903
21.14,1.3736,1.3991,-0.025482
21.16,1.7921,1.3956,0.39646
21.18,2.1327,1.3895,0.74316
21.2,2.3558,1.3779,0.97788
21.22,2.4316,1.358,1.0735
21.24,2.3426,1.3278,1.0148
21.26,2.0854,1.2859,0.79945
21.28,1.6708,1.2323,0.43848
21.3,1.123,1.1678,-0.044862
21.32,0.47669,1.0942,-0.61752
21.34,-0.22616,1.0139,-1.2401
21.36,-0.94138,0.92952,-1.8709
21.38,-1.6271,0.84363,-2.4707
21.4,-2.2481,0.75832,-3.0064
21.42,-2.7793,0.67499,-3.4543
21.44,-3.2077,0.59416,-3.8018
21.46,-3.5322,0.51554,-4.0477
21.48,-3.7632,0.43809,-4.2013
21.5,-3.9197,0.36027,-4.2799
21.52,-4.0261,0.28039,-4.3065
21.54,-4.1092,0.19698,-4.3062
21.56,-4.1947,0.10916,-4.3038
21.58,-4.3046,0.016996,-4.3216
21.6,-4.4555,-0.078276,-4.3772
21.62,-4.6572,-0.1742,-4.483
21.64,-4.9123,-0.26717,-4.6451
21.66,-5.2158,-0.3528,-4.863
21.68,-5.5559,-0.42629,-5.1296
21.7,-5.9146,-0.48302,-5.4315
21.72,-6.2684,-0.51911,-5.7492
21.74,-6.5903,-0.53185,-6.0584
21.76,-6.8516,-0.52001,-6.3316
21.78,-7.0247,-0.48394,-6.5407
21.8,-7.0855,-0.42531,-6.6601
21.82,-7.0166,-0.34681,-6.6698
21.84,-6.8097,-0.25161,-6.5581
21.86,-6.467,-0.14286,-6.3242
21.88,-6.0013,-0.023237,-5.9781
21.9,-5.4347,0.10526,-5.54
21.92,-4.7957,0.24136,-5.0371
21.94,-4.115,0.38434,-4.4993
21.96,-3.4206,0.53369,-3.9543
21.98,-2.7339,0.68876,-3.4226
22,-2.0655,0.84845,-2.9139
22.02,-1.414,1.0111,-2.4251
22.04,-0.76681,1.1743,-1.9411
22.06,-0.10241,1.3353,-1.4377
22.08,0.60429,1.4912,-0.88692
22.1,1.3763,1.6392,-0.26298
22.12,2.2282,1.7769,0.45136
22.14,3.1617,1.902,1.2596
22.16,4.1614,2.013,2.1484
22.18,5.195,2.1079,3.087
22.2,6.2147,2.185,4.0297
22.22,7.1619,2.2419,4.92
22.24,7.9732,2.2758,5.6974
22.26,8.5873,2.2833,6.304
22.28,8.9518,2.2607,6.6911
22.3,9.0291,2.2046,6.8244
22.32,8.7998,2.1119,6.6879
22.34,8.2652,1.9806,6.2846
22.36,7.4466,1.8096,5.637
22.38,6.3836,1.5994,4.7842
22.4,5.1306,1.3517,3.7789
22.42,3.7524,1.0694,2.683
22.44,2.3199,0.75633,1.5635
22.46,0.90458,0.41726,0.48732
22.48,-0.42565,0.057658,-0.48331
22.5,-1.6114,-0.31636,-1.295
22.52,-2.6053,-0.69805,-1.9073
22.54,-3.3756,-1.0801,-2.2955
22.56,-3.9072,-1.4545,-2.4526
22.58,-4.2026,-1.8133,-2.3893
22.6,-4.2803,-2.1482,-2.1321
22.62,-4.1713,-2.4515,-1.7198
22.64,-3.9143,-2.716,-1.1983
22.66,-3.5504,-2.9361,-0.61427
22.68,-3.1168,-3.1074,-0.0093849
22.7,-2.6427,-3.2275,0.58482
22.72,-2.1459,-3.2958,1.1499
22.74,-1.6329,-3.3135,1.6806
22.76,-1.1006,-3.2837,2.1831
22.78,-0.54146,-3.2109,2.6695
22.8,0.05123,-3.1011,3.1524
22.82,0.67731,-2.9611,3.6384
22.84,1.3252,-2.7983,4.1236
22.86,1.9699,-2.6203,4.5902
22.88,2.5737,-2.4342,5.0079
22.9,3.0903,-2.2463,5.3366
22.92,3.4709,-2.062,5.5329
22.94,3.6723,-1.8849,5.5572
22.96,3.6638,-1.7171,5.3809
22.98,3.4333,-1.5596,4.9929
23,2.9903,-1.4122,4.4025
23.02,2.3661,-1.2742,3.6402
23.04,1.6101,-1.1448,2.7549
23.06,0.7848,-1.0237,1.8085
23.08,-0.042245,-0.91098,0.86874
23.1,-0.80534,-0.80744,0.0021046
23.12,-1.4476,-0.71407,-0.73353
23.14,-1.9261,-0.63181,-1.2943
23.16,-2.2148,-0.56114,-1.6536
23.18,-2.3058,-0.50178,-1.804
23.2,-2.2085,-0.45253,-1.7559
23.22,-1.9471,-0.41146,-1.5356
23.24,-1.5579,-0.37624,-1.1816
23.26,-1.0853,-0.34463,-0.74062
23.28,-0.57781,-0.31496,-0.26286
23.3,-0.08415,-0.28648,0.20233
23.32,0.35115,-0.25957,0.61071
23.34,0.69125,-0.23553,0.92678
23.36,0.91031,-0.21631,1.1266
23.38,0.99571,-0.20395,1.1997
23.4,0.94905,-0.20005,1.1491
23.42,0.78555,-0.20538,0.99093
23.44,0.53181,-0.21959,0.7514
23.46,0.22212,-0.24122,0.46334
23.48,-0.10633,-0.26792,0.16159
23.5,-0.41846,-0.29683,-0.12164
23.52,-0.68604,-0.32498,-0.36106
23.54,-0.8912,-0.34978,-0.54142
23.56,-1.0283,-0.36922,-0.65905
23.58,-1.1038,-0.3821,-0.72167
23.6,-1.1345,-0.38796,-0.74651
23.62,-1.144,-0.38692,-0.75711
23.64,-1.1589,-0.37946,-0.7794
23.66,-1.2037,-0.36604,-0.83762
23.68,-1.2977,-0.34693,-0.95075
23.7,-1.4518,-0.32188,-1.1299
23.72,-1.6669,-0.29009,-1.3768
23.74,-1.934,-0.25027,-1.6838
23.76,-2.2353,-0.20078,-2.0345
23.78,-2.5462,-0.14005,-2.4062
23.8,-2.839,-0.066991,-2.772
23.82,-3.0856,0.018519,-3.1041
23.84,-3.2613,0.11526,-3.3766
23.86,-3.348,0.22049,-3.5685
23.88,-3.3358,0.3301,-3.6659
23.9,-3.2245,0.43904,-3.6635
23.92,-3.0232,0.54216,-3.5654
23.94,-2.7487,0.63515,-3.3838
23.96,-2.4223,0.71549,-3.1378
23.98,-2.0662,0.78319,-2.8494
24,-1.699,0.84102,-2.54
24.02,-1.3318,0.89417,-2.226
24.04,-0.9656,0.94937,-1.915
24.06,-0.58984,1.0135,-1.6033
24.08,-0.18373,1.0919,-1.2756
24.1,0.28078,1.1873,-0.9065
24.12,0.83408,1.2988,-0.46474
24.14,1.5029,1.422,0.080907
24.16,2.304,1.5493,0.75476
24.18,3.2394,1.6719,1.5675
24.2,4.2924,1.7815,2.5109
24.22,5.4267,1.8718,3.555
24.24,6.5886,1.9399,4.6487
24.26,7.7106,1.9871,5.7234
24.28,8.7184,2.0182,6.7002
24.3,9.5383,2.04,7.4983
24.32,10.105,2.0599,8.045
24.34,10.368,2.0838,8.2846
24.36,10.3,2.1146,8.1849
24.38,9.8932,2.1513,7.7419
24.4,9.1689,2.1896,6.9793
24.42,8.1684,2.2222,5.9462
24.44,6.9519,2.2411,4.7108
24.46,5.5916,2.2389,3.3528
24.48,4.1653,2.2102,1.955
24.5,2.7484,2.153,0.59549
24.52,1.4084,2.0678,-0.6594
24.54,0.19873,1.958,-1.7593
24.56,-0.84409,1.8279,-2.672
24.58,-1.7018,1.6819,-3.3837
24.6,-2.3736,1.5234,-3.897
24.62,-2.873,1.3541,-4.2271
24.64,-3.2241,1.1744,-4.3985
24.66,-3.456,0.98378,-4.4397
24.68,-3.5979,0.78178,-4.3797
24.7,-3.6751,0.56903,-4.2441
24.72,-3.705,0.34781,-4.0528
24.74,-3.6964,0.12224,-3.8186
24.76,-3.6489,-0.10208,-3.5468
24.78,-3.555,-0.3188,-3.2362
24.8,-3.4032,-0.52174,-2.8815
24.82,-3.1814,-0.70571,-2.4757
24.84,-2.8807,-0.86709,-2.0137
24.86,-2.4992,-1.004,-1.4952
24.88,-2.0439,-1.116,-0.92795
24.9,-1.5322,-1.2037,-0.32853
24.92,-0.99121,-1.2682,0.27697
24.94,-0.45596,-1.3106,0.85469
24.96,0.034014,-1.3321,1.3661
24.98,0.43888,-1.3333,1.7722
25,0.72317,-1.3155,2.0387
25.02,0.86028,-1.28,2.1403
25.04,0.83602,-1.229,2.065
25.06,0.65097,-1.1652,1.8162
25.08,0.32081,-1.0919,1.4127
25.1,-0.12509,-1.0125,0.88742
25.12,-0.64702,-0.93018,0.28316
25.14,-1.1996,-0.8477,-0.35195
25.16,-1.7375,-0.76738,-0.9701
25.18,-2.2202,-0.69127,-1.529
25.2,-2.6174,-0.62152,-1.9959
25.22,-2.9113,-0.56062,-2.3507
25.24,-3.098,-0.51164,-2.5864
25.26,-3.1863,-0.47799,-2.7083
25.28,-3.1948,-0.46296,-2.7319
25.3,-3.1483,-0.46892,-2.6794
25.32,-3.0724,-0.49656,-2.5759
25.34,-2.99,-0.54416,-2.4458
25.36,-2.9175,-0.60741,-2.3101
25.38,-2.8635,-0.67972,-2.1837
25.4,-2.8283,-0.7531,-2.0752
25.42,-2.8058,-0.81944,-1.9864
25.44,-2.7859,-0.87197,-1.914
25.46,-2.7578,-0.90641,-1.8513
25.48,-2.7128,-0.92171,-1.7911
25.5,-2.6473,-0.91999,-1.7273
25.52,-2.5635,-0.90578,-1.6577
25.54,-2.4698,-0.88474,-1.585
25.56,-2.3791,-0.86205,-1.5171
25.58,-2.3066,-0.841,-1.4656
25.6,-2.2664,-0.82215,-1.4443
25.62,-2.2688,-0.80308,-1.4657
25.64,-2.3172,-0.77904,-1.5382
25.66,-2.4065,-0.74419,-1.6623
25.68,-2.5227,-0.69314,-1.8295
25.7,-2.644,-0.62237,-2.0216
25.72,-2.7434,-0.53124,-2.2121
25.74,-2.7921,-0.42224,-2.3699
25.76,-2.7638,-0.30047,-2.4634
25.78,-2.6387,-0.17251,-2.4662
25.8,-2.4066,-0.044869,-2.3617
25.82,-2.0686,0.077433,-2.1461
25.84,-1.6376,0.19192,-1.8295
25.86,-1.1357,0.29906,-1.4348
25.88,-0.59132,0.40185,-0.99317
25.9,-0.03411,0.50482,-0.53893
25.92,0.50957,0.61262,-0.10305
25.94,1.021,0.72862,0.29237
25.96,1.4918,0.85381,0.63795
25.98,1.9246,0.98629,0.93831
26,2.3318,1.1215,1.2103
26.02,2.7317,1.2529,1.4788
26.04,3.1438,1.3735,1.7703
26.06,3.583,1.4765,2.1065
26.08,4.0551,1.557,2.4981
26.1,4.5527,1.6121,2.9406
26.12,5.0543,1.6411,3.4132
26.14,5.5253,1.6451,3.8802
26.16,5.9217,1.6257,4.2961
26.18,6.1957,1.5845,4.6112
26.2,6.3022,1.5224,4.7798
26.22,6.2059,1.4391,4.7668
26.24,5.8866,1.3332,4.5534
26.26,5.3431,1.203,4.14
26.28,4.5944,1.0472,3.5472
26.3,3.6784,0.86555,2.8129
26.32,2.6479,0.65969,1.9882
26.34,1.5646,0.43326,1.1313
26.36,0.49253,0.19173,0.3008
26.38,-0.50856,-0.058195,-0.45037
26.4,-1.3892,-0.30932,-1.0799
26.42,-2.1139,-0.55475,-1.5592
26.44,-2.6631,-0.78847,-1.8746
26.46,-3.0321,-1.0057,-2.0264
26.48,-3.2287,-1.2028,-2.0259
26.5,-3.2691,-1.377,-1.8922
26.52,-3.1731,-1.5261,-1.647
26.54,-2.9597,-1.6483,-1.3115
26.56,-2.6445,-1.7415,-0.9029
26.58,-2.2376,-1.8045,-0.4331
26.6,-1.7449,-1.8364,0.091495
26.62,-1.1699,-1.8379,0.66808
26.64,-0.51687,-1.8114,1.2946
26.66,0.20461,-1.7613,1.9659
26.68,0.97697,-1.6939,2.6708
26.7,1.7723,-1.6165,3.3888
26.72,2.5522,-1.5369,4.0892
26.74,3.2698,-1.462,4.7318
26.76,3.8732,-1.3966,5.2698
26.78,4.3112,-1.3429,5.6541
26.8,4.5392,-1.3003,5.8395
26.82,4.5249,-1.2657,5.7907
26.84,4.2536,-1.2343,5.4879
26.86,3.731,-1.2006,4.9316
26.88,2.9843,-1.1602,4.1445
26.9,2.0608,-1.1103,3.1711
26.92,1.0241,-1.0505,2.0745
26.94,-0.051929,-0.98286,0.93093
26.96,-1.0895,-0.9113,-0.17822
26.98,-2.0148,-0.84053,-1.1743
27,-2.7646,-0.77496,-1.9897
27.02,-3.2923,-0.71752,-2.5748
27.04,-3.5716,-0.66894,-2.9027
27.06,-3.598,-0.62744,-2.9706
27.08,-3.3882,-0.58904,-2.7991
27.1,-2.9761,-0.54837,-2.4278
27.12,-2.4088,-0.49976,-1.909
27.14,-1.7393,-0.43848,-1.3008
27.16,-1.0214,-0.36171,-0.65969
27.18,-0.30339,-0.26923,-0.034159
27.2,0.37541,-0.1635,0.53891
27.22,0.9867,-0.049306,1.036
27.24,1.513,0.067118,1.4459
27.26,1.9458,0.17915,1.7667
27.28,2.2821,0.28092,2.0012
27.3,2.5213,0.36825,2.153
27.32,2.6617,0.43921,2.2225
27.34,2.6994,0.4943,2.2051
27.36,2.6277,0.53612,2.0916
27.38,2.4389,0.56866,1.8702
27.4,2.127,0.59648,1.5305
27.42,1.6912,0.62375,1.0675
27.44,1.139,0.65354,0.48546
27.46,0.48801,0.68734,-0.19933
27.48,-0.23333,0.72497,-0.9583
27.5,-0.98748,0.76479,-1.7523
27.52,-1.7311,0.80421,-2.5353
27.54,-2.4193,0.84032,-3.2597
27.56,-3.0112,0.87056,-3.8818
27.58,-3.4738,0.89317,-4.3669
27.6,-3.7856,0.90755,-4.6931
27.62,-3.9382,0.91435,-4.8525
27.64,-3.9357,0.91533,-4.851
27.66,-3.7924,0.91313,-4.7056
27.68,-3.5294,0.911,-4.4403
27.7,-3.1695,0.9125,-4.082
27.72,-2.7342,0.9213,-3.6555
27.74,-2.2396,0.94096,-3.1806
27.76,-1.6954,0.97476,-2.6701
27.78,-1.1046,1.0255,-2.1301
27.8,-0.46593,1.095,-1.5609
27.82,0.22311,1.1841,-0.96097
27.84,0.96221,1.2917,-0.32944
27.86,1.7443,1.4146,0.32971
27.88,2.5528,1.5476,1.0052
27.9,3.3598,1.6832,1.6767
27.92,4.1274,1.8121,2.3153
27.94,4.8098,1.9246,2.8852
27.96,5.3585,2.0115,3.347
27.98,5.7274,2.0651,3.6622
28,5.879,2.0811,3.798
28.02,5.79,2.0585,3.7314
28.04,5.4541,2.0008,3.4533
28.06,4.8843,1.9147,2.9696
28.08,4.1112,1.8092,2.302
28.1,3.1799,1.6944,1.4855
28.12,2.1448,1.5795,0.56532
28.14,1.0634,1.471,-0.40755
28.16,-0.0095524,1.372,-1.3815
28.18,-1.0274,1.2816,-2.309
28.2,-1.9547,1.1952,-3.1499
28.22,-2.7688,1.1054,-3.8742
28.24,-3.4586,1.004,-4.4626
28.26,-4.0228,0.88308,-4.9059
28.28,-4.4661,0.7373,-5.2034
28.3,-4.7957,0.56463,-5.3604
28.32,-5.0185,0.36708,-5.3856
28.34,-5.139,0.1505,-5.2895
28.36,-5.159,-0.076178,-5.0828
28.38,-5.0782,-0.30227,-4.7759
28.4,-4.8966,-0.51683,-4.3797
28.42,-4.6164,-0.71013,-3.9063
28.44,-4.2446,-0.87483,-3.3698
28.46,-3.7942,-1.0067,-2.7875
28.48,-3.2846,-1.1049,-2.1797
28.5,-2.7404,-1.1713,-1.5691
28.52,-2.1893,-1.2104,-0.97891
28.54,-1.6581,-1.2275,-0.43066
28.56,-1.1699,-1.2284,0.058476
28.58,-0.73979,-1.218,0.4782
28.6,-0.37316,-1.2,0.82683
28.62,-0.06442,-1.1763,1.1119
28.64,0.20198,-1.1473,1.3493
28.66,0.44884,-1.112,1.5609
28.68,0.70208,-1.0689,1.771
28.7,0.9858,-1.0165,2.0023
28.72,1.3174,-0.95384,2.2712
28.74,1.7036,-0.8811,2.5847
28.76,2.1381,-0.79984,2.938
28.78,2.6017,-0.71291,3.3147
28.8,3.0643,-0.62417,3.6885
28.82,3.489,-0.53816,4.0272
28.84,3.8376,-0.45948,4.2971
28.86,4.0763,-0.39242,4.4687
28.88,4.1804,-0.34054,4.5209
28.9,4.1378,-0.30646,4.4443
28.92,3.9499,-0.29179,4.2417
28.94,3.6301,-0.29721,3.9273
28.96,3.2011,-0.32252,3.5236
28.98,2.6898,-0.36684,3.0567
29,2.1234,-0.42862,2.552
29.02,1.5248,-0.50571,2.0305
29.04,0.91078,-0.5954,1.5062
29.06,0.29132,-0.69436,0.98568
29.08,-0.32893,-0.79883,0.4699
29.1,-0.94801,-0.90476,-0.043258
29.12,-1.5635,-1.0081,-0.55537
29.14,-2.1695,-1.1052,-1.0643
29.16,-2.7553,-1.1933,-1.562
29.18,-3.3048,-1.2704,-2.0344
29.2,-3.7982,-1.3358,-2.4624
29.22,-4.2146,-1.3899,-2.8247
29.24,-4.5348,-1.4335,-3.1013
29.26,-4.7445,-1.4674,-3.2771
29.28,-4.836,-1.4921,-3.3439
29.3,-4.8083,-1.5068,-3.3015
29.32,-4.6668,-1.5098,-3.157
29.34,-4.4203,-1.4979,-2.9224
29.36,-4.0787,-1.4677,-2.611
29.38,-3.6507,-1.4157,-2.235
29.4,-3.1419,-1.34,-1.8018
29.42,-2.5548,-1.2406,-1.3143
29.44,-1.8907,-1.1202,-0.77051
29.46,-1.1519,-0.98469,-0.1672
29.48,-0.34566,-0.84247,0.49681
29.5,0.51249,-0.70352,1.216
29.52,1.3964,-0.57808,1.9745
29.54,2.2686,-0.47503,2.7436
29.56,3.0815,-0.40033,3.4818
29.58,3.7814,-0.3559,4.1373
29.6,4.3134,-0.33905,4.6525
29.62,4.6285,-0.34266,4.9712
29.64,4.6897,-0.35618,5.0459
29.66,4.4777,-0.36717,4.8448
29.68,3.9949,-0.36334,4.3582
29.7,3.2667,-0.33453,3.6012
29.72,2.3395,-0.27446,2.614
29.74,1.2771,-0.18183,1.459
29.76,0.15374,-0.060657,0.2144
29.78,-0.95328,0.08037,-1.0336
29.8,-1.9712,0.22926,-2.2005
29.82,-2.8389,0.37271,-3.2116
29.84,-3.5118,0.49834,-4.0101
29.86,-3.9642,0.59674,-4.561
29.88,-4.1899,0.66309,-4.853
29.9,-4.199,0.69788,-4.8969
29.92,-4.0143,0.70682,-4.7211
29.94,-3.6657,0.6997,-4.3654
29.96,-3.1859,0.68869,-3.8746
29.98,-2.606,0.68612,-3.2922
30,-1.9533,0.70229,-2.6556
30.02,-1.2505,0.74365,-1.9941
30.04,-0.5167,0.81171,-1.3284
30.06,0.2303,0.90278,-0.67248
30.08,0.97213,1.0087,-0.036529
30.1,1.6879,1.1181,0.56984
30.12,2.3538,1.2187,1.1351
30.14,2.944,1.2991,1.6449
30.16,3.4328,1.3506,2.0822
30.18,3.7986,1.3688,2.4299
30.2,4.0274,1.3538,2.6736
30.22,4.1155,1.3104,2.8051
30.24,4.0715,1.2466,2.8249
30.26,3.9161,1.1724,2.7437
30.28,3.6794,1.0981,2.5813
30.3,3.3969,1.0322,2.3647
30.32,3.1046,0.9806,2.124
30.34,2.8334,0.9455,1.8879
30.36,2.6052,0.92537,1.6798
30.38,2.4299,0.91553,1.5144
30.4,2.3056,0.90921,1.3964
30.42,2.22,0.89893,1.321
30.44,2.1543,0.87797,1.2764
30.46,2.0879,0.84163,1.2463
30.48,2.0028,0.78816,1.2146
30.5,1.8871,0.71904,1.1681
30.52,1.7372,0.63875,1.0985
30.54,1.5576,0.55399,1.0036
30.56,1.3586,0.47246,0.88616
30.58,1.1535,0.40152,0.75201
30.6,0.95453,0.34682,0.60771
30.62,0.76956,0.31132,0.45824
30.64,0.60015,0.29471,0.30545
30.66,0.4411,0.29345,0.14764
30.68,0.28178,0.30141,-0.019635
30.7,0.10897,0.31093,-0.20196
30.72,-0.089687,0.31422,-0.40391
30.74,-0.32233,0.30476,-0.62709
30.76,-0.59041,0.27848,-0.86889
30.78,-0.88769,0.23452,-1.1222
30.8,-1.2009,0.17537,-1.3762
30.82,-1.5116,0.10644,-1.618
30.84,-1.7995,0.035103,-1.8346
30.86,-2.0451,-0.030627,-2.0145
30.88,-2.2326,-0.083471,-2.1491
30.9,-2.3507,-0.11812,-2.2325
30.92,-2.3931,-0.13211,-2.261
30.94,-2.357,-0.12608,-2.231
30.96,-2.2415,-0.1036,-2.1379
30.98,-2.0451,-0.070393,-1.9747
31,-1.7653,-0.033281,-1.732
31.02,-1.398,0.0010281,-1.399
31.04,-0.93938,0.027014,-0.9664
31.06,-0.3888,0.041134,-0.42993
31.08,0.2481,0.042184,0.20591
31.1,0.95581,0.031199,0.92461
31.12,1.7069,0.010953,1.6959
31.14,2.4615,-0.01482,2.4764
31.16,3.1695,-0.042297,3.2118
31.18,3.7744,-0.068351,3.8428
31.2,4.2195,-0.091088,4.3106
31.22,4.4545,-0.11005,4.5645
31.24,4.4425,-0.12608,4.5686
31.26,4.1652,-0.14082,4.306
31.28,3.626,-0.15616,3.7822
31.3,2.8507,-0.17352,3.0242
31.32,1.8852,-0.19338,2.0786
31.34,0.7913,-0.215,1.0063
31.36,-0.35983,-0.23653,-0.1233
31.38,-1.4939,-0.25535,-1.2386
31.4,-2.5401,-0.26871,-2.2714
31.42,-3.4363,-0.27446,-3.1619
31.44,-4.1333,-0.27163,-3.8617
31.46,-4.5965,-0.26092,-4.3356
31.48,-4.8071,-0.24473,-4.5624
31.5,-4.7619,-0.22688,-4.535
31.52,-4.4719,-0.21199,-4.26
31.54,-3.9616,-0.20459,-3.757
31.56,-3.267,-0.20826,-3.0587
31.58,-2.4347,-0.22479,-2.2099
31.6,-1.5199,-0.25374,-1.2661
31.62,-0.58379,-0.29236,-0.29143
31.64,0.30917,-0.33589,0.64506
31.66,1.0957,-0.37837,1.474
31.68,1.7181,-0.41361,2.1317
31.7,2.1299,-0.43621,2.5661
31.72,2.2999,-0.44257,2.7425
31.74,2.2166,-0.43148,2.6481
31.76,1.8897,-0.40438,2.294
31.78,1.3495,-0.36512,1.7147
31.8,0.6447,-0.31937,0.96407
31.82,-0.16369,-0.27367,0.10998
31.84,-1.0086,-0.23446,-0.77419
31.86,-1.8249,-0.20708,-1.6178
31.88,-2.5561,-0.19503,-2.3611
31.9,-3.1602,-0.19957,-2.9607
31.92,-3.6133,-0.2197,-3.3936
31.94,-3.9095,-0.25254,-3.657
31.96,-4.0597,-0.294,-3.7658
31.98,-4.0871,-0.33958,-3.7475
32,-4.0215,-0.38526,-3.6363
32.02,-3.8948,-0.42817,-3.4666
32.04,-3.7354,-0.46706,-3.2684
32.06,-3.5656,-0.50236,-3.0632
32.08,-3.4,-0.53597,-2.8641
32.1,-3.2464,-0.57065,-2.6758
32.12,-3.1072,-0.6093,-2.4979
32.14,-2.9818,-0.6541,-2.3277
32.16,-2.8688,-0.7058,-2.163
32.18,-2.7675,-0.76323,-2.0042
32.2,-2.678,-0.82315,-1.8548
32.22,-2.6005,-0.88046,-1.72
32.24,-2.5339,-0.92877,-1.6051
32.26,-2.4741,-0.96118,-1.5129
32.28,-2.4127,-0.97125,-1.4414
32.3,-2.337,-0.95378,-1.3832
32.32,-2.2308,-0.90555,-1.3253
32.34,-2.0761,-0.82565,-1.2505
32.36,-1.8557,-0.71549,-1.1402
32.38,-1.5557,-0.57857,-0.97716
32.4,-1.1676,-0.41995,-0.74769
32.42,-0.68922,-0.24563,-0.44359
32.44,-0.12444,-0.061954,-0.062489
32.46,0.51765,0.12489,0.39276
32.48,1.2247,0.30919,0.91548
32.5,1.9826,0.48585,1.4968
32.52,2.7771,0.65043,2.1267
32.54,3.5936,0.79906,2.7945
32.56,4.4167,0.92845,3.4883
32.58,5.2288,1.0359,4.1929
32.6,6.0081,1.1194,4.8887
32.62,6.7277,1.1781,5.5496
32.64,7.3554,1.2121,6.1434
32.66,7.8553,1.223,6.6323
32.68,8.1905,1.2138,6.9767
32.7,8.3278,1.1888,7.139
32.72,8.2425,1.1532,7.0893
32.74,7.9226,1.1126,6.81
32.76,7.3722,1.0721,6.3001
32.78,6.6122,1.0361,5.5761
32.8,5.6798,1.0073,4.6725
32.82,4.6241,0.98656,3.6376
32.84,3.5018,0.97263,2.5292
32.86,2.3707,0.96232,1.4084
32.88,1.2847,0.95093,0.33381
32.9,0.28898,0.93283,-0.64385
32.92,-0.58269,0.90224,-1.4849
32.94,-1.3086,0.85403,-2.1626
32.96,-1.8785,0.78441,-2.6629
32.98,-2.2915,0.69156,-2.9831
33,-2.5541,0.57594,-3.1301
33.02,-2.6782,0.44035,-3.1185
33.04,-2.6793,0.28969,-2.969
33.06,-2.5768,0.13044,-2.7072
33.08,-2.393,-0.030123,-2.3629
33.1,-2.154,-0.18478,-1.9692
33.12,-1.8881,-0.32725,-1.5608
33.14,-1.6252,-0.45302,-1.1722
33.16,-1.394,-0.55978,-0.83421
33.18,-1.2185,-0.64772,-0.57075
33.2,-1.1148,-0.71929,-0.39552
33.22,-1.0885,-0.77877,-0.3097
33.24,-1.1327,-0.83142,-0.30128
33.26,-1.2291,-0.8826,-0.34652
33.28,-1.3503,-0.93685,-0.4135
33.3,-1.4644,-0.99703,-0.46741
33.32,-1.5404,-1.0639,-0.47653
33.34,-1.5539,-1.1359,-0.41804
33.36,-1.4915,-1.2092,-0.28229
33.38,-1.3534,-1.2786,-0.074793
33.4,-1.1534,-1.3379,0.18447
33.42,-0.9164,-1.3808,0.46442
33.44,-0.67403,-1.4022,0.72816
33.46,-0.45923,-1.3984,0.93913
33.48,-0.30089,-1.368,1.0671
33.5,-0.21963,-1.3121,1.0925
33.52,-0.22539,-1.2342,1.0088
33.54,-0.31724,-1.1399,0.8227
33.56,-0.48506,-1.0362,0.55118
33.58,-0.71258,-0.93081,0.21824
33.6,-0.98089,-0.83107,-0.14982
33.62,-1.2717,-0.7433,-0.52837
33.64,-1.5693,-0.6719,-0.89744
33.66,-1.8618,-0.6188,-1.243
33.68,-2.1402,-0.58326,-1.5569
33.7,-2.3972,-0.56189,-1.8353
33.72,-2.6253,-0.54916,-2.0762
33.74,-2.8157,-0.53806,-2.2777
33.76,-2.9569,-0.5211,-2.4358
33.78,-3.035,-0.49126,-2.5437
33.8,-3.0347,-0.44294,-2.5917
33.82,-2.9407,-0.37268,-2.568
33.84,-2.7396,-0.27959,-2.46
33.86,-2.4215,-0.16542,-2.256
33.88,-1.9808,-0.034235,-1.9465
33.9,-1.4175,0.10814,-1.5257
33.92,-0.73751,0.25489,-0.9924
33.94,0.047506,0.39905,-0.35155
33.96,0.91956,0.5343,0.38526
33.98,1.8542,0.6555,1.1987
34,2.8202,0.75914,2.061
34.02,3.7797,0.84342,2.9362
34.04,4.6888,0.90824,3.7805
34.06,5.4994,0.95489,4.5445
34.08,6.1622,0.98578,5.1764
34.1,6.6303,1.004,5.6263
34.12,6.8646,1.0131,5.8515
34.14,6.8382,1.0165,5.8217
34.16,6.5408,1.0176,5.5232
34.18,5.9815,1.0195,4.962
34.2,5.1889,1.0244,4.1645
34.22,4.2096,1.034,3.1756
34.24,3.1038,1.0492,2.0547
34.26,1.9401,1.0697,0.87037
34.28,0.78801,1.0945,-0.30645
34.3,-0.28739,1.1214,-1.4088
34.32,-1.2314,1.1478,-2.3792
34.34,-2.0032,1.1701,-3.1734
34.36,-2.5773,1.1849,-3.7622
34.38,-2.9434,1.1888,-4.1322
34.4,-3.1051,1.179,-4.2841
34.42,-3.0772,1.1539,-4.2311
34.44,-2.8834,1.1131,-3.9964
34.46,-2.5537,1.0574,-3.6111
34.48,-2.1229,0.98923,-3.1121
34.5,-1.628,0.91213,-2.5402
34.52,-1.1076,0.83042,-1.938
34.54,-0.59883,0.74878,-1.3476
34.56,-0.13578,0.67174,-0.80753
34.58,0.25375,0.60324,-0.34949
34.6,0.5509,0.54618,0.0047235
34.62,0.74807,0.5022,0.24588
34.64,0.85012,0.47154,0.37858
34.66,0.87394,0.45313,0.42081
34.68,0.84614,0.44474,0.40141
34.7,0.7991,0.44326,0.35584
34.72,0.76585,0.44515,0.3207
34.74,0.77472,0.44674,0.32798
34.76,0.84473,0.44467,0.40006
34.78,0.98261,0.43618,0.54643
34.8,1.1821,0.41936,0.76272
34.82,1.4254,0.39331,1.032
34.84,1.6867,0.35815,1.3285
34.86,1.9368,0.31494,1.6219
34.88,2.1478,0.26552,1.8823
34.9,2.2968,0.21218,2.0846
34.92,2.368,0.15735,2.2106
34.94,2.3534,0.10328,2.2501
34.96,2.2511,0.05166,2.1994
34.98,2.0632,0.0035034,2.0597
35,1.7933,-0.041012,1.8343
35.02,1.4444,-0.082457,1.5269
35.04,1.0185,-0.12197,1.1404
35.06,0.51689,-0.16098,0.67787
35.08,-0.057491,-0.2009,0.14341
35.1,-0.69813,-0.24288,-0.45526
35.12,-1.3926,-0.28759,-1.105
35.14,-2.1214,-0.33528,-1.7861
35.16,-2.858,-0.38577,-2.4722
35.18,-3.5704,-0.43875,-3.1316
35.2,-4.2242,-0.49394,-3.7302
35.22,-4.7854,-0.55128,-4.2341
35.24,-5.2244,-0.61104,-4.6133
35.26,-5.5177,-0.67371,-4.844
35.28,-5.6502,-0.73981,-4.9104
35.3,-5.6155,-0.80961,-4.8059
35.32,-5.4151,-0.88286,-4.5322
35.34,-5.0582,-0.95852,-4.0997
35.36,-4.5607,-1.0348,-3.5259
35.38,-3.9445,-1.1093,-2.8353
35.4,-3.2376,-1.1791,-2.0586
35.42,-2.4738,-1.2415,-1.2323
35.44,-1.6921,-1.2944,-0.39767
35.46,-0.93592,-1.3365,0.40056
35.48,-0.25048,-1.3675,1.117
35.5,0.32045,-1.3883,1.7087
35.52,0.73857,-1.4006,2.1391
35.54,0.97527,-1.4065,2.3817
35.56,1.0152,-1.4083,2.4235
35.58,0.85883,-1.4078,2.2667
35.6,0.52252,-1.4064,1.9289
35.62,0.037519,-1.4043,1.4418
35.64,-0.55331,-1.401,0.84765
35.66,-1.1998,-1.3951,0.19522
35.68,-1.8494,-1.3844,-0.46501
35.7,-2.4515,-1.3663,-1.0852
35.72,-2.9615,-1.3376,-1.6239
35.74,-3.3435,-1.295,-2.0485
35.76,-3.5721,-1.2349,-2.3371
35.78,-3.6331,-1.1545,-2.4785
35.8,-3.5237,-1.0514,-2.4722
35.82,-3.2521,-0.92458,-2.3275
35.84,-2.8368,-0.77456,-2.0622
35.86,-2.3049,-0.60398,-1.7009
35.88,-1.6904,-0.41757,-1.2729
35.9,-1.0313,-0.22206,-0.80923
35.92,-0.36606,-0.025698,-0.34036
35.94,0.26997,0.16251,0.10746
35.96,0.84848,0.33376,0.51472
35.98,1.351,0.48045,0.8706
36,1.7708,0.59703,1.1737
36.02,2.112,0.68065,1.4314
36.04,2.3885,0.73137,1.6571
36.06,2.6196,0.75213,1.8675
36.08,2.826,0.74819,2.0778
36.1,3.0253,0.72651,2.2988
36.12,3.2286,0.69492,2.5337
36.14,3.4384,0.66125,2.7772
36.16,3.6488,0.63265,3.0162
36.18,3.8468,0.61495,3.2319
36.2,4.0152,0.61224,3.403
36.22,4.1359,0.62655,3.5094
36.24,4.1928,0.65774,3.535
36.26,4.1738,0.70353,3.4702
36.28,4.0718,0.75973,3.3121
36.3,3.8849,0.82068,3.0642
36.32,3.6153,0.87988,2.7355
36.34,3.269,0.93089,2.3382
36.36,2.8548,0.96821,1.8866
36.38,2.3844,0.98825,1.3961
36.4,1.8726,0.98998,0.88261
36.42,1.338,0.97528,0.36274
36.44,0.80296,0.94876,-0.1458
36.46,0.29297,0.91713,-0.62416
36.48,-0.16461,0.88805,-1.0527
36.5,-0.54293,0.86882,-1.4118
36.52,-0.81846,0.865,-1.6835
36.54,-0.97375,0.8793,-1.853
36.56,-0.99974,0.91096,-1.9107
36.58,-0.89691,0.95582,-1.8527
36.6,-0.67532,1.0068,-1.6822
36.62,-0.35341,1.0553,-1.4087
36.64,0.04398,1.0921,-1.0481
36.66,0.48793,1.1094,-0.62149
36.68,0.9477,1.1016,-0.15389
36.7,1.3925,1.066,0.3265
36.72,1.7929,1.0035,0.78943
36.74,2.1216,0.91783,1.2038
36.76,2.3541,0.81523,1.5389
36.78,2.4698,0.70348,1.7663
36.8,2.4532,0.59089,1.8623
36.82,2.2954,0.48539,1.81
36.84,1.9958,0.39371,1.6021
36.86,1.5633,0.32073,1.2426
36.88,1.0173,0.26902,0.74828
36.9,0.38667,0.23859,0.14808
36.92,-0.29153,0.2268,-0.51833
36.94,-0.975,0.22854,-1.2035
36.96,-1.6196,0.23663,-1.8563
36.98,-2.1832,0.2426,-2.4258
37,-2.6287,0.23758,-2.8663
37.02,-2.9268,0.21352,-3.1404
37.04,-3.0579,0.16429,-3.2222
37.06,-3.0123,0.086759,-3.0991
37.08,-2.7911,-0.018571,-2.7725
37.1,-2.4052,-0.1474,-2.2578
37.12,-1.8753,-0.29201,-1.5833
37.14,-1.2309,-0.44227,-0.78863
37.16,-0.50975,-0.58688,0.077124
37.18,0.24383,-0.71494,0.95878
37.2,0.98101,-0.81735,1.7984
37.22,1.6515,-0.88784,2.5393
37.24,2.2073,-0.92362,3.1309
37.26,2.6074,-0.92536,3.5327
37.28,2.8218,-0.89676,3.7185
37.3,2.8352,-0.84373,3.6789
37.32,2.649,-0.7734,3.4224
37.34,2.2816,-0.69321,2.9749
37.36,1.7666,-0.61015,2.3767
37.38,1.1484,-0.53031,1.6788
37.4,0.47821,-0.45865,0.93686
37.42,-0.19266,-0.39901,0.20634
37.44,-0.81747,-0.3542,-0.46328
37.46,-1.3587,-0.32615,-1.0325
37.48,-1.7907,-0.31598,-1.4747
37.5,-2.1012,-0.32398,-1.7772
37.52,-2.2905,-0.34963,-1.9408
37.54,-2.3699,-0.39152,-1.9784
37.56,-2.3593,-0.44737,-1.9119
37.58,-2.2835,-0.51407,-1.7694
37.6,-2.1695,-0.58789,-1.5816
37.62,-2.0436,-0.6646,-1.379
37.64,-1.9288,-0.73972,-1.1891
37.66,-1.8429,-0.80871,-1.0342
37.68,-1.7974,-0.86716,-0.93021
37.7,-1.797,-0.91095,-0.88602
37.72,-1.8396,-0.9364,-0.90323
37.74,-1.9175,-0.94059,-0.97696
37.76,-2.0183,-0.92156,-1.0967
37.78,-2.1264,-0.87875,-1.2477
37.8,-2.2252,-0.81326,-1.4119
37.82,-2.2976,-0.72813,-1.5694
37.84,-2.3277,-0.62837,-1.6994
37.86,-2.3013,-0.52073,-1.7806
37.88,-2.2057,-0.41318,-1.7926
37.9,-2.0307,-0.31414,-1.7166
37.92,-1.7683,-0.23152,-1.5368
37.94,-1.414,-0.17178,-1.2422
37.96,-0.96777,-0.13903,-0.82874
37.98,-0.43574,-0.13452,-0.30122
38,0.16837,-0.15638,0.32476
38.02,0.82222,-0.19984,1.0221
38.04,1.4948,-0.25771,1.7525
38.06,2.1481,-0.32113,2.4692
38.08,2.7394,-0.38054,3.1199
38.1,3.2263,-0.42648,3.6528
38.12,3.5709,-0.45054,4.0214
38.14,3.745,-0.44601,4.191
38.16,3.7343,-0.40848,4.1428
38.18,3.5408,-0.33624,3.877
38.2,3.183,-0.2305,3.4135
38.22,2.6946,-0.095498,2.7901
38.24,2.1211,0.061764,2.0594
38.26,1.5144,0.2319,1.2825
38.28,0.92766,0.4039,0.52376
38.3,0.41014,0.56611,-0.15598
38.32,0.0024129,0.70744,-0.70503
38.34,-0.26696,0.81853,-1.0855
38.36,-0.3835,0.89294,-1.2764
38.38,-0.34756,0.92783,-1.2754
38.4,-0.17379,0.9244,-1.0982
38.42,0.11049,0.88757,-0.77708
38.44,0.46788,0.82531,-0.35743
38.46,0.85438,0.74745,0.10693
38.48,1.2235,0.66435,0.55918
38.5,1.531,0.58553,0.94548
38.52,1.7393,0.51859,1.2208
38.54,1.822,0.46848,1.3536
38.56,1.7668,0.43727,1.3296
38.58,1.5771,0.42438,1.1527
38.6,1.2713,0.42707,0.84422
38.62,0.88055,0.44117,0.43938
38.64,0.44381,0.46178,-0.017967
38.66,0.0022478,0.48387,-0.48162
38.68,-0.40688,0.5027,-0.90958
38.7,-0.75554,0.51407,-1.2696
38.72,-1.0287,0.51445,-1.5431
38.74,-1.2255,0.50107,-1.7266
38.76,-1.3588,0.47203,-1.8309
38.78,-1.4514,0.42643,-1.8778
38.8,-1.5314,0.36461,-1.896
38.82,-1.6275,0.28817,-1.9157
38.84,-1.7639,0.20007,-1.964
38.86,-1.9567,0.1044,-2.0611
38.88,-2.2122,0.0059607,-2.2181
38.9,-2.5269,-0.09025,-2.4367
38.92,-2.8891,-0.17972,-2.7094
38.94,-3.2805,-0.25897,-3.0215
38.96,-3.6793,-0.32601,-3.3533
38.98,-4.062,-0.38036,-3.6817
39,-4.4049,-0.42292,-3.982
39.02,-4.6844,-0.45544,-4.229
39.04,-4.8776,-0.47993,-4.3976
39.06,-4.9615,-0.49793,-4.4636
39.08,-4.9142,-0.51011,-4.404
39.1,-4.715,-0.51594,-4.1991
39.12,-4.347,-0.51386,-3.8332
39.14,-3.7994,-0.50164,-3.2978
39.16,-3.0704,-0.47695,-2.5935
39.18,-2.1703,-0.4381,-1.7322
39.2,-1.123,-0.38451,-0.73851
39.22,0.032719,-0.3172,0.34992
39.24,1.2451,-0.23881,1.4839
39.26,2.4521,-0.15345,2.6055
39.28,3.5862,-0.066279,3.6525
39.3,4.5805,0.017034,4.5635
39.32,5.3749,0.090922,5.284
39.34,5.9222,0.15045,5.7717
39.36,6.1928,0.19176,6.0011
39.38,6.1781,0.21235,5.9657
39.4,5.8908,0.21127,5.6796
39.42,5.364,0.18926,5.1748
39.44,4.6471,0.14868,4.4984
39.46,3.8007,0.093562,3.7071
39.48,2.8905,0.029456,2.861
39.5,1.9806,-0.036782,2.0174
39.52,1.128,-0.097352,1.2254
39.54,0.37776,-0.14405,0.5218
39.56,-0.23998,-0.16895,-0.071029
39.58,-0.71088,-0.16528,-0.54559
39.6,-1.0357,-0.12823,-0.90746
39.62,-1.2279,-0.055733,-1.1721
39.64,-1.3101,0.050901,-1.361
39.66,-1.3103,0.18678,-1.4971
39.68,-1.2572,0.34355,-1.6008
39.7,-1.1772,0.50994,-1.6872
39.72,-1.0911,0.67274,-1.7639
39.74,-1.0127,0.81798,-1.8306
39.76,-0.94798,0.93237,-1.8803
39.78,-0.89621,1.0046,-1.9008
39.8,-0.85113,1.0267,-1.8779
39.82,-0.80334,0.99475,-1.7981
39.84,-0.74286,0.90935,-1.6522
39.86,-0.66152,0.77585,-1.4374
39.88,-0.55503,0.60375,-1.1588
39.9,-0.42418,0.40593,-0.8301
39.92,-0.27517,0.19752,-0.47269
39.94,-0.11901,-0.0053848,-0.11362
39.96,0.030034,-0.18713,0.21716
39.98,0.15646,-0.33375,0.49021
40,0.24588,-0.43413,0.68001
40.02,0.28715,-0.48085,0.768
40.04,0.27394,-0.47078,0.74472
40.06,0.20566,-0.40528,0.61094
40.08,0.087335,-0.29014,0.37748
40.1,-0.07109,-0.13509,0.064001
40.12,-0.25611,0.046924,-0.30303
40.14,-0.45214,0.24076,-0.6929
40.16,-0.64288,0.43029,-1.0732
40.18,-0.81233,0.59974,-1.4121
40.2,-0.94518,0.73508,-1.6803
40.22,-1.027,0.82527,-1.8522
40.24,-1.0438,0.86336,-1.9072
40.26,-0.98253,0.84713,-1.8297
40.28,-0.8307,0.77939,-1.6101
40.3,-0.57787,0.66769,-1.2456
40.32,-0.21709,0.52358,-0.74067
40.34,0.25309,0.36134,-0.10825
40.36,0.82636,0.19649,0.62988
40.38,1.4869,0.044104,1.4428
40.4,2.2084,-0.082727,2.2912
40.42,2.9547,-0.17421,3.1289
40.44,3.681,-0.2247,3.9057
40.46,4.3381,-0.23299,4.5711
40.48,4.876,-0.20216,5.0782
40.5,5.2495,-0.13886,5.3883
40.52,5.4227,-0.05237,5.4751
40.54,5.3739,0.04655,5.3274
40.56,5.0977,0.1468,4.9509
40.58,4.6063,0.23793,4.3684
40.6,3.9291,0.31097,3.6182
40.62,3.1093,0.35891,2.7504
40.64,2.2,0.3771,1.8229
40.66,1.259,0.36335,0.89564
40.68,0.34334,0.31788,0.025454
40.7,-0.49592,0.24327,-0.73919
40.72,-1.218,0.14414,-1.3621
40.74,-1.7951,0.026826,-1.822
40.76,-2.2143,-0.10109,-2.1132
40.78,-2.4764,-0.23141,-2.245
40.8,-2.595,-0.35594,-2.239
40.82,-2.5926,-0.46729,-2.1253
40.84,-2.498,-0.5594,-1.9386
40.86,-2.3414,-0.62815,-1.7132
40.88,-2.1516,-0.67156,-1.4801
40.9,-1.9529,-0.68982,-1.263
40.92,-1.7628,-0.68506,-1.0777
40.94,-1.5921,-0.66089,-0.93116
40.96,-1.4443,-0.62187,-0.82248
40.98,-1.3178,-0.57295,-0.74488
41,-1.2069,-0.51902,-0.68787
41.02,-1.1043,-0.46461,-0.63967
41.04,-1.0031,-0.41372,-0.58935
41.06,-0.89833,-0.36976,-0.52857
41.08,-0.78817,-0.33563,-0.45254
41.1,-0.67412,-0.31369,-0.36043
41.12,-0.56079,-0.30572,-0.25507
41.14,-0.45506,-0.31283,-0.14223
41.16,-0.36481,-0.33525,-0.029559
41.18,-0.29751,-0.37217,0.074667
41.2,-0.2589,-0.42167,0.16277
41.22,-0.25195,-0.48068,0.22872
41.24,-0.27622,-0.54521,0.26899
41.26,-0.32779,-0.61065,0.28286
41.28,-0.3997,-0.67215,0.27246
41.3,-0.48287,-0.72508,0.24221
41.32,-0.56731,-0.76539,0.19808
41.34,-0.64341,-0.78992,0.14651
41.36,-0.70307,-0.79654,0.093472
41.38,-0.74046,-0.78423,0.04377
41.4,-0.75233,-0.75305,0.00072798
41.42,-0.73774,-0.70417,-0.03357
41.44,-0.69739,-0.63979,-0.057608
41.46,-0.63267,-0.56315,-0.069512
41.48,-0.54473,-0.47856,-0.066168
41.5,-0.43396,-0.39123,-0.042727
41.52,-0.29989,-0.30711,0.0072205
41.54,-0.1418,-0.23247,0.090665
41.56,0.040054,-0.17339,0.21344
41.58,0.24293,-0.1351,0.37803
41.6,0.45998,-0.12131,0.58129
41.62,0.67913,-0.13365,0.81278
41.64,0.88273,-0.17132,1.0541
41.66,1.0483,-0.23099,1.2793
41.68,1.1506,-0.30704,1.4577
41.7,1.1645,-0.39207,1.5566
41.72,1.0686,-0.47759,1.5462
41.74,0.84907,-0.55482,1.4039
41.76,0.50307,-0.61542,1.1185
41.78,0.0406,-0.65215,0.69275
41.8,-0.5148,-0.6594,0.1446
41.82,-1.1273,-0.63349,-0.49382
41.84,-1.7519,-0.57299,-1.1789
41.86,-2.3387,-0.47878,-1.8599
41.88,-2.8386,-0.3542,-2.4844
41.9,-3.2087,-0.20495,-3.0038
41.92,-3.4172,-0.039001,-3.3782
41.94,-3.4474,0.13381,-3.5812
41.96,-3.2992,0.30236,-3.6016
41.98,-2.9895,0.45507,-3.4446
42,-2.5495,0.58095,-3.1304
42.02,-2.0206,0.67075,-2.6914
42.04,-1.4498,0.71799,-2.1678
42.06,-0.8831,0.71982,-1.6029
42.08,-0.36087,0.67742,-1.0383
42.1,0.086919,0.59601,-0.5091
42.12,0.44303,0.48431,-0.041283
42.14,0.7036,0.3536,0.35
42.16,0.87665,0.21654,0.66011
42.18,0.97888,0.085932,0.89295
42.2,1.0314,-0.02649,1.0579
42.22,1.0552,-0.11098,1.1662
42.24,1.0667,-0.16043,1.2272
42.26,1.0753,-0.17071,1.246
42.28,1.0814,-0.14069,1.2221
42.3,1.0774,-0.072183,1.1495
42.32,1.0495,0.03033,1.0192
42.34,0.98103,0.16003,0.82099
42.36,0.85609,0.30817,0.54792
42.38,0.66312,0.46454,0.19858
42.4,0.39763,0.61814,-0.22051
42.42,0.06376,0.7579,-0.69414
42.44,-0.32553,0.87361,-1.1991
42.46,-0.7495,0.95678,-1.7063
42.48,-1.1816,1.0015,-2.1831
42.5,-1.592,1.0052,-2.5971
42.52,-1.9499,0.96865,-2.9185
42.54,-2.2263,0.8964,-3.1227
42.56,-2.3956,0.79593,-3.1915
42.58,-2.437,0.67706,-3.1141
42.6,-2.3363,0.5509,-2.8872
42.62,-2.0859,0.42872,-2.5146
42.64,-1.6866,0.32095,-2.0075
42.66,-1.1478,0.23624,-1.384
42.68,-0.48825,0.18084,-0.66909
42.7,0.26361,0.15814,0.10547
42.72,1.0705,0.16853,0.90199
42.74,1.8878,0.20945,1.6783
42.76,2.6658,0.27562,2.3902
42.78,3.354,0.35951,2.9945
42.8,3.9052,0.45196,3.4532
42.82,4.2802,0.54292,3.7373
42.84,4.4527,0.62245,3.8303
42.86,4.4128,0.68169,3.7312
42.88,4.1688,0.71388,3.4549
42.9,3.7475,0.71518,3.0324
42.92,3.1923,0.68524,2.507
42.94,2.5587,0.62731,1.9314
42.96,1.9095,0.54788,1.3616
42.98,1.3074,0.45589,0.85154
43,0.80889,0.36159,0.4473
43.02,0.45788,0.27513,0.18275
43.04,0.28138,0.20529,0.076082
43.06,0.2867,0.15837,0.12832
43.08,0.46122,0.13748,0.32374
43.1,0.77431,0.14229,0.63201
43.12,1.1813,0.16935,1.0119
43.14,1.6289,0.21264,1.4162
43.16,2.0613,0.26453,1.7967
43.18,2.4264,0.31673,2.1096
43.2,2.6811,0.36125,2.3199
43.22,2.7955,0.39122,2.4043
43.24,2.755,0.40148,2.3535
43.26,2.5604,0.38896,2.1714
43.28,2.227,0.35289,1.8741
43.3,1.7813,0.29479,1.4866
43.32,1.2573,0.21836,1.0389
43.34,0.69155,0.12917,0.56237
43.36,0.11981,0.034168,0.085638
43.38,-0.4273,-0.058956,-0.36834
43.4,-0.92663,-0.14253,-0.7841
43.42,-1.3641,-0.20977,-1.1543
43.44,-1.7348,-0.25565,-1.4791
43.46,-2.0422,-0.27757,-1.7646
43.48,-2.2964,-0.27585,-2.0205
43.5,-2.5115,-0.25375,-2.2578
43.52,-2.7031,-0.21722,-2.4859
43.54,-2.8854,-0.17412,-2.7113
43.56,-3.0689,-0.13327,-2.9357
43.58,-3.2588,-0.10326,-3.1556
43.6,-3.4538,-0.091343,-3.3624
43.62,-3.6457,-0.10253,-3.5431
43.64,-3.8206,-0.13896,-3.6817
43.66,-3.9601,-0.19966,-3.7604
43.68,-4.0429,-0.28076,-3.7622
43.7,-4.048,-0.37598,-3.672
43.72,-3.9565,-0.47739,-3.4791
43.74,-3.7543,-0.57625,-3.178
43.76,-3.4341,-0.66396,-2.7701
43.78,-2.9968,-0.73289,-2.2639
43.8,-2.4521,-0.77706,-1.6751
43.82,-1.8185,-0.79275,-1.0257
43.84,-1.122,-0.77882,-0.34313
43.86,-0.39461,-0.7369,0.34228
43.88,0.32785,-0.67127,0.99912
43.9,1.009,-0.58862,1.5976
43.92,1.6146,-0.49745,2.112
43.94,2.1156,-0.40735,2.5229
43.96,2.4908,-0.32809,2.8189
43.98,2.7288,-0.26861,2.9974
44,2.8287,-0.23607,3.0648
44.02,2.8007,-0.23497,3.0357
44.04,2.6643,-0.26662,2.9309
44.06,2.4466,-0.32881,2.7754
44.08,2.1791,-0.41594,2.595
44.1,1.8942,-0.51948,2.4137
44.12,1.6219,-0.62874,2.2507
44.14,1.3867,-0.73187,2.1186
44.16,1.205,-0.81703,2.0221
44.18,1.0845,-0.87345,1.9579
44.2,1.0237,-0.89257,1.9162
44.22,1.0134,-0.86881,1.8822
44.24,1.0389,-0.80019,1.8391
44.26,1.0825,-0.68859,1.7711
44.28,1.1265,-0.53967,1.6661
44.3,1.1556,-0.36252,1.5181
44.32,1.1589,-0.1689,1.3277
44.34,1.1309,0.027737,1.1031
44.36,1.0717,0.21332,0.85839
44.38,0.98629,0.37444,0.61185
44.4,0.88295,0.49953,0.38341
44.42,0.77159,0.57991,0.19169
44.44,0.66183,0.61055,0.051285
44.46,0.56113,0.59058,-0.029453
44.48,0.47346,0.52338,-0.049918
44.5,0.39852,0.41629,-0.017765
44.52,0.33156,0.27998,0.051581
44.54,0.26396,0.12757,0.13639
44.56,0.18446,-0.026489,0.21095
44.58,0.08088,-0.16764,0.24852
44.6,-0.057831,-0.28243,0.22459
44.62,-0.2394,-0.35966,0.12027
44.64,-0.46628,-0.39143,-0.074848
44.66,-0.73415,-0.3738,-0.36035
44.68,-1.0312,-0.3073,-0.72387
44.7,-1.3381,-0.19698,-1.1411
44.72,-1.6296,-0.05209,-1.5776
44.74,-1.8763,0.11467,-1.991
44.76,-2.0477,0.28824,-2.3359
44.78,-2.1156,0.45258,-2.5682
44.8,-2.0577,0.59224,-2.65
44.82,-1.8608,0.69383,-2.5546
44.84,-1.5231,0.74741,-2.2705
44.86,-1.0555,0.74748,-1.803
44.88,-0.4819,0.69351,-1.1754
44.9,0.1622,0.58995,-0.42775
44.92,0.83239,0.44573,0.38666
44.94,1.4788,0.27333,1.2055
44.96,2.0507,0.087519,1.9632
44.98,2.5006,-0.096046,2.5966
45,2.7893,-0.26223,3.0515
45.02,2.8894,-0.39769,3.2871
45.04,2.7882,-0.49193,3.2801
45.06,2.4891,-0.53803,3.0271
45.08,2.0117,-0.53314,2.5449
45.1,1.3904,-0.47855,1.8689
45.12,0.67064,-0.37962,1.0503
45.14,-0.094612,-0.24524,0.15063
45.16,-0.85022,-0.087269,-0.76295
45.18,-1.5439,0.080505,-1.6244
45.2,-2.1312,0.24339,-2.3746
45.22,-2.5789,0.38707,-2.966
45.24,-2.868,0.49882,-3.3668
45.26,-2.9942,0.5687,-3.5629
45.28,-2.9671,0.59051,-3.5576
45.3,-2.8082,0.56234,-3.3706
45.32,-2.5473,0.48682,-3.0341
45.34,-2.2187,0.37075,-2.5894
45.36,-1.8573,0.22447,-2.0817
45.38,-1.4953,0.060677,-1.5559
45.4,-1.1596,-0.10678,-1.0529
45.42,-0.87071,-0.26431,-0.6064
45.44,-0.64172,-0.39983,-0.24188
45.46,-0.47943,-0.50379,0.024365
45.48,-0.38517,-0.56988,0.18471
45.5,-0.35623,-0.59538,0.23915
45.52,-0.38716,-0.58115,0.19399
45.54,-0.47084,-0.5313,0.060463
45.56,-0.59919,-0.4526,-0.14658
45.58,-0.7635,-0.35371,-0.40979
45.6,-0.95457,-0.24432,-0.71025
45.62,-1.1627,-0.13425,-1.0284
45.64,-1.3775,-0.032579,-1.345
45.66,-1.5886,0.053073,-1.6416
45.68,-1.7849,0.11716,-1.9021
45.7,-1.9561,0.15659,-2.1127
45.72,-2.0919,0.17079,-2.2627
45.74,-2.1832,0.16164,-2.3449
45.76,-2.2217,0.13309,-2.3548
45.78,-2.2001,0.090551,-2.2907
45.8,-2.1122,0.040315,-2.1525
45.82,-1.9526,-0.011174,-1.9414
45.84,-1.7174,-0.057917,-1.6594
45.86,-1.4045,-0.094844,-1.3096
45.88,-1.0146,-0.11813,-0.89645
45.9,-0.5525,-0.12537,-0.42712
45.92,-0.028188,-0.11557,0.087385
45.94,0.54206,-0.089106,0.63117
45.96,1.1353,-0.047579,1.1828
45.98,1.7222,0.006319,1.7159
46,2.269,0.068992,2.2
46.02,2.7396,0.13616,2.6034
46.04,3.0998,0.20315,2.8967
46.06,3.3211,0.26531,3.0557
46.08,3.3843,0.31846,3.0659
46.1,3.2838,0.35942,2.9244
46.12,3.0283,0.38649,2.6418
46.14,2.6417,0.3998,2.2419
46.16,2.1608,0.40141,1.7594
46.18,1.6311,0.39509,1.236
46.2,1.1023,0.38583,0.71649
46.22,0.62149,0.37899,0.2425
46.24,0.22795,0.37946,-0.15151
46.26,-0.051595,0.39069,-0.44228
46.28,-0.2057,0.41402,-0.61972
46.3,-0.23864,0.44837,-0.687
46.32,-0.16854,0.49027,-0.65881
46.34,-0.023512,0.53444,-0.55795
46.36,0.16347,0.57461,-0.41115
46.38,0.3601,0.60455,-0.24445
46.4,0.53973,0.61907,-0.079335
46.42,0.68495,0.6148,0.07015
46.44,0.78929,0.59066,0.19863
46.46,0.85687,0.54792,0.30895
46.48,0.90015,0.48985,0.4103
46.5,0.93628,0.42118,0.51511
46.52,0.98297,0.34737,0.6356
46.54,1.0544,0.27392,0.78045
46.56,1.1581,0.20582,0.95224
46.58,1.2933,0.14723,1.1461
46.6,1.4511,0.10128,1.3498
46.62,1.6155,0.070107,1.5454
46.64,1.7664,0.05496,1.7114
46.66,1.8829,0.056264,1.8267
46.68,1.9468,0.073659,1.8731
46.7,1.9451,0.10595,1.8392
46.72,1.8723,0.15102,1.7213
46.74,1.731,0.20572,1.5252
46.76,1.5314,0.26581,1.2656
46.78,1.2903,0.32609,0.96425
46.8,1.0286,0.38061,0.64803
46.82,0.76899,0.42308,0.34591
46.84,0.53336,0.44738,0.085974
46.86,0.34084,0.44819,-0.10735
46.88,0.20587,0.42147,-0.2156
46.9,0.13712,0.36508,-0.22796
46.92,0.13685,0.27907,-0.14223
46.94,0.20084,0.16591,0.034934
46.96,0.31882,0.030429,0.28839
46.98,0.47524,-0.12035,0.59559
47,0.65046,-0.2777,0.92817
47.02,0.8222,-0.43186,1.2541
47.04,0.96733,-0.57277,1.5401
47.06,1.0638,-0.69105,1.7548
47.08,1.0927,-0.77886,1.8715
47.1,1.0401,-0.83075,1.8708
47.12,0.89885,-0.84423,1.7431
47.14,0.66956,-0.8201,1.4897
47.16,0.36088,-0.7623,1.1232
47.18,-0.011059,-0.67747,0.66642
47.2,-0.42409,-0.57415,0.15006
47.22,-0.85234,-0.46173,-0.39061
47.24,-1.2691,-0.34946,-0.9196
47.26,-1.6496,-0.24552,-1.4041
47.28,-1.9741,-0.15637,-1.8177
47.3,-2.2295,-0.086552,-2.143
47.32,-2.4107,-0.038694,-2.372
47.34,-2.52,-0.013909,-2.5061
47.36,-2.5664,-0.012229,-2.5542
47.38,-2.5627,-0.033013,-2.5297
47.4,-2.5233,-0.075143,-2.4481
47.42,-2.461,-0.13697,-2.324
47.44,-2.3854,-0.21602,-2.1693
47.46,-2.3006,-0.30856,-1.9921
47.48,-2.206,-0.40927,-1.7967
47.5,-2.0962,-0.51113,-1.5851
47.52,-1.9635,-0.6057,-1.3578
47.54,-1.8,-0.68389,-1.1161
47.56,-1.6004,-0.7371,-0.86334
47.58,-1.3642,-0.75854,-0.60569
47.6,-1.0968,-0.7445,-0.35232
47.62,-0.8101,-0.6953,-0.1148
47.64,-0.52163,-0.61562,0.093995
47.66,-0.25271,-0.51416,0.26145
47.68,-0.025784,-0.40253,0.37674
47.7,0.13858,-0.2937,0.43228
47.72,0.22465,-0.20014,0.42479
47.74,0.22398,-0.13207,0.35605
47.76,0.13709,-0.096062,0.23316
47.78,-0.025988,-0.094309,0.068321
47.8,-0.24629,-0.12457,-0.12172
47.82,-0.49759,-0.18081,-0.31678
47.84,-0.74902,-0.25433,-0.49469
47.86,-0.96837,-0.33511,-0.63326
47.88,-1.1257,-0.41321,-0.71247
47.9,-1.1967,-0.47984,-0.71682
47.92,-1.1658,-0.52814,-0.63762
47.94,-1.0283,-0.55351,-0.47476
47.96,-0.79126,-0.55362,-0.23764
47.98,-0.47326,-0.52821,0.05495
48,-0.10252,-0.47876,0.37624
48.02,0.28595,-0.40819,0.69414
48.04,0.65422,-0.32068,0.9749
48.06,0.96584,-0.22148,1.1873
48.08,1.1902,-0.11667,1.3069
48.1,1.3063,-0.012999,1.3193
48.12,1.3053,0.082611,1.2227
48.14,1.1921,0.16358,1.0285
48.16,0.98447,0.22434,0.76013
48.18,0.71146,0.26107,0.45039
48.2,0.40972,0.2722,0.13752
48.22,0.11932,0.2588,-0.13948
48.24,-0.12097,0.22459,-0.34556
48.26,-0.27816,0.17555,-0.45371
48.28,-0.3287,0.11933,-0.44803
48.3,-0.26096,0.064307,-0.32527
48.32,-0.076201,0.018682,-0.094883
48.34,0.21196,-0.010446,0.2224
48.36,0.57947,-0.01778,0.59725
48.38,0.99485,-0.00027143,0.99512
48.4,1.4228,0.042696,1.3801
48.42,1.8279,0.10938,1.7185
48.44,2.1781,0.19596,1.9821
48.46,2.4476,0.29689,2.1507
48.48,2.6185,0.40539,2.2131
48.5,2.6817,0.51389,2.1678
48.52,2.6367,0.61458,2.0221
48.54,2.4904,0.69986,1.7905
48.56,2.2558,0.76291,1.4928
48.58,1.9496,0.79821,1.1514
48.6,1.5907,0.80207,0.78859
48.62,1.1978,0.77304,0.42477
48.64,0.78852,0.71215,0.076371
48.66,0.37792,0.62304,-0.24513
48.68,-0.021827,0.51167,-0.5335
48.7,-0.40152,0.38592,-0.78745
48.72,-0.75472,0.25486,-1.0096
48.74,-1.0771,0.12797,-1.2051
48.76,-1.366,0.014234,-1.3802
48.78,-1.619,-0.078548,-1.5404
48.8,-1.8339,-0.14441,-1.6895
48.82,-2.0077,-0.17954,-1.8282
48.84,-2.1367,-0.18242,-1.9543
48.86,-2.2159,-0.15372,-2.0622
48.88,-2.2402,-0.096074,-2.1441
48.9,-2.2047,-0.013783,-2.191
48.92,-2.1066,0.087501,-2.1941
48.94,-1.9459,0.20105,-2.1469
48.96,-1.7271,0.3193,-2.0464
48.98,-1.4599,0.43416,-1.8941
49,-1.1599,0.53728,-1.6972
49.02,-0.84743,0.62051,-1.4679
49.04,-0.54604,0.67642,-1.2225
49.06,-0.2802,0.69897,-0.97917
49.08,-0.072063,0.68414,-0.75621
49.1,0.061747,0.63056,-0.56881
49.12,0.11289,0.53989,-0.42699
49.14,0.083115,0.41699,-0.33388
49.16,-0.015434,0.26967,-0.28511
49.18,-0.16145,0.10807,-0.26952
49.2,-0.3273,-0.056225,-0.27108
49.22,-0.48299,-0.21133,-0.27167
49.24,-0.60063,-0.34618,-0.25445
49.26,-0.65866,-0.45166,-0.207
49.28,-0.64504,-0.52132,-0.12372
49.3,-0.55888,-0.55188,-0.0070057
49.32,-0.41022,-0.54326,0.13304
49.34,-0.21793,-0.49834,0.28041
49.36,-0.0063321,-0.42235,0.41602
49.38,0.19897,-0.32218,0.52116
49.4,0.37513,-0.20566,0.58079
49.42,0.50523,-0.080866,0.5861
49.44,0.58019,0.04442,0.53577
49.46,0.59894,0.16308,0.43587
49.48,0.56715,0.26892,0.29823
49.5,0.49483,0.35685,0.13799
49.52,0.39353,0.42298,-0.029443
49.54,0.27358,0.46474,-0.19117
49.56,0.14217,0.48099,-0.33883
49.58,0.002578,0.47207,-0.46949
49.6,-0.14547,0.43981,-0.58528
49.62,-0.30434,0.38748,-0.69183
49.64,-0.47642,0.31957,-0.79599
49.66,-0.66185,0.24141,-0.90326
49.68,-0.85664,0.15877,-1.0154
49.7,-1.0515,0.077354,-1.1289
49.72,-1.2317,0.0023642,-1.234
49.74,-1.3776,-0.061893,-1.3157
49.76,-1.4669,-0.11221,-1.3547
49.78,-1.4762,-0.14656,-1.3296
49.8,-1.3842,-0.16402,-1.2202
49.82,-1.1742,-0.16467,-1.0096
49.84,-0.83662,-0.14938,-0.68723
49.86,-0.37077,-0.11976,-0.25101
49.88,0.2134,-0.078061,0.29146
49.9,0.89496,-0.02719,0.92215
49.92,1.6423,0.02925,1.6131
49.94,2.4146,0.087004,2.3276
49.96,3.1642,0.1413,3.0229
49.98,3.8403,0.18718,3.6532
50,4.3935,0.21992,4.1736
50.02,4.7802,0.23568,4.5445
50.04,4.9676,0.2321,4.7355
50.06,4.9378,0.2088,4.729
50.08,4.6904,0.16767,4.5227
50.1,4.2429,0.11282,4.1301
50.12,3.6302,0.050182,3.58
50.14,2.9004,-0.013247,2.9137
50.16,2.1102,-0.070355,2.1805
50.18,1.318,-0.11496,1.433
50.2,0.57842,-0.14271,0.72113
50.22,-0.064536,-0.15174,0.087208
50.24,-0.58098,-0.14289,-0.4381
50.26,-0.95759,-0.11945,-0.83813
50.28,-1.1974,-0.08664,-1.1107
50.3,-1.3174,-0.05062,-1.2667
50.32,-1.3446,-0.017539,-1.3271
50.34,-1.3113,0.0074143,-1.3188
50.36,-1.2497,0.020718,-1.2704
50.38,-1.1874,0.020875,-1.2082
50.4,-1.1448,0.0084033,-1.1532
50.42,-1.1332,-0.014517,-1.1186
50.44,-1.1546,-0.044626,-1.11
50.46,-1.2037,-0.078279,-1.1254
50.48,-1.2697,-0.1121,-1.1576
50.5,-1.3393,-0.14346,-1.1959
50.52,-1.3995,-0.17078,-1.2288
50.54,-1.4396,-0.19356,-1.2461
50.56,-1.4527,-0.21214,-1.2406
50.58,-1.436,-0.22747,-1.2086
50.6,-1.391,-0.24065,-1.1503
50.62,-1.3218,-0.25262,-1.0692
50.64,-1.2344,-0.26392,-0.97047
50.66,-1.1346,-0.27454,-0.8601
50.68,-1.0271,-0.28398,-0.74312
50.7,-0.91381,-0.29132,-0.62249
50.72,-0.79372,-0.29549,-0.49822
50.74,-0.6627,-0.29545,-0.36725
50.76,-0.51419,-0.29043,-0.22375
50.78,-0.34039,-0.28012,-0.060268
50.8,-0.13393,-0.26476,0.13083
50.82,0.11023,-0.24524,0.35548
50.84,0.39303,-0.22303,0.61606
50.86,0.70976,-0.20011,0.90987
50.88,1.0493,-0.17884,1.2281
50.9,1.3941,-0.16168,1.5558
50.92,1.7214,-0.15101,1.8724
50.94,2.0051,-0.14874,2.1538
50.96,2.2187,-0.1561,2.3748
50.98,2.3385,-0.17335,2.5118
51,2.3467,-0.19963,2.5464
51.02,2.2344,-0.23296,2.4673
51.04,2.0026,-0.27034,2.2729
51.06,1.6633,-0.30808,1.9714
51.08,1.2381,-0.34221,1.5803
51.1,0.75586,-0.36904,1.1249
51.12,0.24974,-0.38564,0.63538
51.14,-0.24671,-0.39035,0.14364
51.16,-0.70308,-0.38305,-0.32003
51.18,-1.0951,-0.36524,-0.72986
51.2,-1.4066,-0.33984,-1.0668
51.22,-1.6303,-0.31083,-1.3195
51.24,-1.7671,-0.28262,-1.4845
51.26,-1.8249,-0.25939,-1.5655
51.28,-1.8159,-0.24446,-1.5714
51.3,-1.7546,-0.2397,-1.5149
51.32,-1.6552,-0.24527,-1.41
51.34,-1.5304,-0.25952,-1.2708
51.36,-1.3896,-0.27924,-1.1104
51.38,-1.2397,-0.30003,-0.93968
51.4,-1.0851,-0.31697,-0.76809
51.42,-0.92857,-0.32527,-0.6033
51.44,-0.77292,-0.32091,-0.45201
51.46,-0.62154,-0.30116,-0.32038
51.48,-0.47937,-0.26494,-0.21443
51.5,-0.353,-0.21291,-0.14009
51.52,-0.25038,-0.1474,-0.10298
51.54,-0.18002,-0.072075,-0.10794
51.56,-0.1498,0.0084377,-0.15823
51.58,-0.16569,0.08911,-0.2548
51.6,-0.23048,0.165,-0.39548
51.62,-0.34274,0.23174,-0.57448
51.64,-0.49624,0.28589,-0.78213
51.66,-0.67991,0.32516,-1.0051
51.68,-0.87842,0.34858,-1.227
51.7,-1.0734,0.35637,-1.4298
51.72,-1.2452,0.34988,-1.5951
51.74,-1.3751,0.33126,-1.7063
51.76,-1.4475,0.30324,-1.7508
51.78,-1.4524,0.26874,-1.7211
51.8,-1.3865,0.23062,-1.6171
51.82,-1.2546,0.19143,-1.446
51.84,-1.0692,0.15326,-1.2225
51.86,-0.84963,0.11764,-0.96727
51.88,-0.61916,0.085631,-0.70479
51.9,-0.40245,0.057936,-0.46039
51.92,-0.22192,0.035062,-0.25698
51.94,-0.094461,0.017535,-0.112
51.96,-0.028825,0.0060612,-0.034886
51.98,-0.024112,0.0016238,-0.025736
52,-0.069717,0.0054727,-0.07519
52.02,-0.14676,0.01899,-0.16575
52.04,-0.23084,0.043444,-0.27428
52.06,-0.29562,0.079661,-0.37528
52.08,-0.3168,0.12767,-0.44448
52.1,-0.27566,0.18641,-0.46207
52.12,-0.16171,0.2535,-0.41521
52.14,0.025971,0.32527,-0.2993
52.16,0.27892,0.39694,-0.11802
52.18,0.58083,0.46302,0.11781
52.2,0.91015,0.51793,0.39222
52.22,1.2432,0.55662,0.68653
52.24,1.557,0.57532,0.98169
52.26,1.8322,0.57203,1.2602
52.28,2.0541,0.54692,1.5072
52.3,2.2134,0.50232,1.7111
52.32,2.3056,0.44254,1.8631
52.34,2.33,0.37325,1.9567
52.36,2.288,0.30083,1.9871
52.38,2.1819,0.23143,1.9505
52.4,2.0142,0.17031,1.8439
52.42,1.7873,0.12111,1.6662
52.44,1.5038,0.085569,1.4182
52.46,1.1679,0.063427,1.1045
52.48,0.78643,0.052706,0.73372
52.5,0.36998,0.050191,0.31979
52.52,-0.066302,0.052079,-0.11838
52.54,-0.50274,0.054658,-0.5574
52.56,-0.91591,0.054908,-0.97082
52.58,-1.2802,0.050937,-1.3312
52.6,-1.5701,0.042196,-1.6123
52.62,-1.7627,0.029456,-1.7921
52.64,-1.8404,0.014583,-1.8549
52.66,-1.7935,0.00014957,-1.7936
52.68,-1.6219,-0.011023,-1.6108
52.7,-1.3361,-0.01634,-1.3198
52.72,-0.95731,-0.013842,-0.94347
52.74,-0.51588,-0.0025034,-0.51337
52.76,-0.049099,0.017606,-0.066705
52.78,0.40223,0.045319,0.35691
52.8,0.79792,0.078508,0.71941
52.82,1.1027,0.11434,0.98835
52.84,1.2902,0.14964,1.1406
52.86,1.3464,0.18125,1.1651
52.88,1.2711,0.20642,1.0646
52.9,1.0785,0.22314,0.8554
52.92,0.79574,0.2303,0.56544
52.94,0.45918,0.22781,0.23137
52.96,0.11046,0.21647,-0.10601
52.98,-0.20881,0.19775,-0.40656
53,-0.4619,0.17348,-0.63538
53.02,-0.62122,0.14544,-0.76666
53.04,-0.67098,0.11508,-0.78606
53.06,-0.60831,0.083243,-0.69156
53.08,-0.44256,0.050115,-0.49267
53.1,-0.1931,0.015356,-0.20846
53.12,0.11382,-0.021629,0.13544
53.14,0.44866,-0.061299,0.50996
53.16,0.78199,-0.10357,0.88556
53.18,1.0872,-0.14747,1.2347
53.2,1.3424,-0.19101,1.5335
53.22,1.5313,-0.23118,1.7625
53.24,1.6431,-0.26432,1.9075
53.26,1.6725,-0.28657,1.9591
53.28,1.6187,-0.29445,1.9131
53.3,1.485,-0.28554,1.7705
53.32,1.2785,-0.2589,1.5374
53.34,1.0099,-0.21538,1.2253
53.36,0.69314,-0.15762,0.85076
53.38,0.34528,-0.089776,0.43506
53.4,-0.014137,-0.017033,0.002896
53.42,-0.36404,0.055033,-0.41908
53.44,-0.68315,0.12112,-0.80427
53.46,-0.95152,0.17678,-1.1283
53.48,-1.1522,0.21882,-1.371
53.5,-1.2724,0.24553,-1.5179
53.52,-1.3051,0.25659,-1.5616
53.54,-1.2488,0.25293,-1.5018
53.56,-1.1086,0.23633,-1.3449
53.58,-0.89458,0.20909,-1.1037
53.6,-0.62214,0.17364,-0.79579
53.62,-0.31021,0.1323,-0.4425
53.64,0.019783,0.087077,-0.067294
53.66,0.34536,0.039707,0.30565
53.68,0.64451,-0.0083687,0.65288
53.7,0.89728,-0.055875,0.95316
53.72,1.0873,-0.1016,1.1889
53.74,1.2031,-0.14432,1.3475
53.76,1.2394,-0.18277,1.4221
53.78,1.197,-0.21569,1.4127
53.8,1.0831,-0.24192,1.325
53.82,0.91021,-0.26054,1.1707
53.84,0.69408,-0.271,0.96508
53.86,0.45191,-0.2733,0.72521
53.88,0.1999,-0.26805,0.46795
53.9,-0.048717,-0.25652,0.2078
53.92,-0.28503,-0.2406,-0.044436
53.94,-0.50487,-0.22266,-0.28221
53.96,-0.70822,-0.20536,-0.50286
53.98,-0.8978,-0.19133,-0.70647
54,-1.0772,-0.18286,-0.8943
54.02,-1.2487,-0.18157,-1.0671
54.04,-1.4121,-0.18809,-1.224
54.06,-1.5636,-0.20187,-1.3617
54.08,-1.696,-0.22111,-1.4749
54.1,-1.8003,-0.24282,-1.5575
54.12,-1.8672,-0.26317,-1.604
54.14,-1.8891,-0.27786,-1.6112
54.16,-1.8624,-0.28276,-1.5796
54.18,-1.7886,-0.27449,-1.5142
54.2,-1.6747,-0.25103,-1.4236
54.22,-1.5319,-0.21219,-1.3197
54.24,-1.3747,-0.15977,-1.215
54.26,-1.218,-0.09757,-1.1204
54.28,-1.0744,-0.031011,-1.0434
54.3,-0.95231,0.033495,-0.9858
54.32,-0.85391,0.089342,-0.94325
54.34,-0.77449,0.13061,-0.90511
54.36,-0.70286,0.1529,-0.85577
54.38,-0.62279,0.15393,-0.77672
54.4,-0.5154,0.13384,-0.64925
54.42,-0.36211,0.09521,-0.45732
54.44,-0.14781,0.042593,-0.19041
54.46,0.13622,-0.018143,0.15437
54.48,0.49009,-0.080696,0.57078
54.5,0.90403,-0.13924,1.0433
54.52,1.3585,-0.18919,1.5477
54.54,1.8257,-0.22777,2.0535
54.56,2.2723,-0.25416,2.5264
54.58,2.6629,-0.26936,2.9323
54.6,2.9649,-0.27565,3.2406
54.62,3.1522,-0.27592,3.4281
54.64,3.2087,-0.27286,3.4816
54.66,3.1312,-0.26823,3.3994
54.68,2.929,-0.26235,3.1914
54.7,2.6237,-0.25397,2.8776
54.72,2.2453,-0.24039,2.4856
54.74,1.8286,-0.21805,2.0466
54.76,1.4084,-0.18325,1.5917
54.78,1.0147,-0.1331,1.1478
54.8,0.669,-0.066288,0.73529
54.82,0.3821,0.016217,0.36588
54.84,0.15377,0.11092,0.042845
54.86,-0.025983,0.21191,-0.23789
54.88,-0.17399,0.3114,-0.48539
54.9,-0.31018,0.40064,-0.71083
54.92,-0.4536,0.47105,-0.92465
54.94,-0.61887,0.51538,-1.1342
54.96,-0.81372,0.52877,-1.3425
54.98,-1.0379,0.50953,-1.5474
55,-1.2836,0.45938,-1.7429
55.02,-1.5369,0.38334,-1.9202
55.04,-1.7806,0.28903,-2.0696
55.06,-1.9968,0.18566,-2.1824
55.08,-2.1698,0.082776,-2.2525
55.1,-2.288,-0.010946,-2.277
55.12,-2.3453,-0.08881,-2.2565
55.14,-2.3408,-0.14679,-2.194
55.16,-2.2785,-0.18379,-2.0947
55.18,-2.1653,-0.20146,-1.9638
55.2,-2.0093,-0.20353,-1.8058
55.22,-1.8182,-0.19494,-1.6233
55.24,-1.598,-0.18081,-1.4172
55.26,-1.3524,-0.16555,-1.1868
55.28,-1.083,-0.15216,-0.93084
55.3,-0.79075,-0.14189,-0.64885
55.32,-0.47716,-0.13432,-0.34284
55.34,-0.14622,-0.12771,-0.01851
55.36,0.1942,-0.11968,0.31388
55.38,0.53162,-0.10786,0.63948
55.4,0.84914,-0.090591,0.93973
55.42,1.1267,-0.067363,1.1941
55.44,1.3434,-0.039017,1.3824
55.46,1.4801,-0.007648,1.4877
55.48,1.5225,0.023754,1.4988
55.5,1.4639,0.051826,1.4121
55.52,1.3066,0.073421,1.2331
55.54,1.062,0.086147,0.97586
55.56,0.75035,0.088759,0.66159
55.58,0.39786,0.08134,0.31652
55.6,0.033909,0.065264,-0.031354
55.62,-0.31251,0.042943,-0.35545
55.64,-0.61604,0.017426,-0.63346
55.66,-0.85748,-0.0080837,-0.84939
55.68,-1.0253,-0.030711,-0.99455
55.7,-1.1157,-0.048322,-1.0674
55.72,-1.1322,-0.059799,-1.0724
55.74,-1.0836,-0.065152,-1.0185
55.76,-0.98213,-0.065446,-0.91669
55.78,-0.84144,-0.062574,-0.77886
55.8,-0.67494,-0.058889,-0.61605
55.82,-0.49473,-0.05677,-0.43796
55.84,-0.31119,-0.058186,-0.253
55.86,-0.133,-0.064319,-0.06868
55.88,0.03244,-0.075307,0.10775
55.9,0.17855,-0.090168,0.26872
55.92,0.29925,-0.1069,0.40615
55.94,0.38894,-0.12276,0.51169
55.96,0.44278,-0.13466,0.57744
55.98,0.4573,-0.13969,0.597
56,0.43113,-0.13551,0.56664
56.02,0.36575,-0.12075,0.48649
56.04,0.26602,-0.0952,0.36122
56.06,0.14043,-0.059837,0.20027
56.08,0.00089572,-0.016623,0.017518
56.1,-0.13803,0.031816,-0.16985
56.12,-0.2603,0.082597,-0.3429
56.14,-0.35,0.133,-0.483
56.16,-0.39318,0.18079,-0.57397
56.18,-0.37977,0.22447,-0.60424
56.2,-0.30525,0.26325,-0.5685
56.22,-0.17184,0.297,-0.46884
56.24,0.011097,0.32601,-0.31491
56.26,0.22747,0.35069,-0.12322
56.28,0.45598,0.37134,0.084642
56.3,0.67248,0.38792,0.28456
56.32,0.85299,0.39999,0.453
56.34,0.97696,0.40676,0.5702
56.36,1.0303,0.4072,0.62309
56.38,1.0076,0.40031,0.60732
56.4,0.91347,0.38532,0.52815
56.42,0.76191,0.36193,0.39998
56.44,0.57497,0.33046,0.24451
56.46,0.37971,0.29188,0.087828
56.48,0.20462,0.24779,-0.043175
56.5,0.075868,0.20031,-0.12444
56.52,0.013893,0.15183,-0.13794
56.54,0.030975,0.10487,-0.073899
56.56,0.13006,0.061842,0.068221
56.58,0.30495,0.024847,0.2801
56.6,0.54168,-0.0044167,0.5461
56.62,0.82085,-0.024754,0.84561
56.64,1.1203,-0.035499,1.1558
56.66,1.418,-0.036503,1.4545
56.68,1.6937,-0.0281,1.7218
56.7,1.9312,-0.011057,1.9423
56.72,2.1185,0.013487,2.105
56.74,2.2477,0.044078,2.2037
56.76,2.3148,0.079017,2.2358
56.78,2.3185,0.11644,2.2021
56.8,2.2595,0.1544,2.1051
56.82,2.14,0.19102,1.949
56.84,1.9635,0.22457,1.7389
56.86,1.7349,0.25364,1.4813
56.88,1.461,0.27721,1.1838
56.9,1.1509,0.29477,0.8561
56.92,0.81614,0.30623,0.50991
56.94,0.4708,0.31186,0.15894
56.96,0.13059,0.31207,-0.18149
56.98,-0.18818,0.30721,-0.49539
57,-0.47023,0.29724,-0.76746
57.02,-0.70305,0.28155,-0.9846
57.04,-0.87862,0.25888,-1.1375
57.06,-0.9946,0.22738,-1.222
57.08,-1.0549,0.18489,-1.2398
57.1,-1.0692,0.12943,-1.1986
57.12,-1.0519,0.05979,-1.1117
57.14,-1.0197,-0.023846,-0.99585
57.16,-0.98929,-0.11938,-0.86991
57.18,-0.9746,-0.2225,-0.7521
57.2,-0.98453,-0.3268,-0.65773
57.22,-1.0215,-0.42416,-0.59737
57.24,-1.0812,-0.50567,-0.57556
57.26,-1.1533,-0.56273,-0.59062
57.28,-1.2235,-0.58827,-0.63521
57.3,-1.2759,-0.578,-0.69791
57.32,-1.2964,-0.53121,-0.76521
57.34,-1.275,-0.45123,-0.82377
57.36,-1.2077,-0.3452,-0.86246
57.38,-1.0973,-0.22336,-0.87392
57.4,-0.95321,-0.09776,-0.85545
57.42,-0.78971,0.019312,-0.80902
57.44,-0.62368,0.11695,-0.74062
57.46,-0.47208,0.18704,-0.65912
57.48,-0.3495,0.22527,-0.57477
57.5,-0.2663,0.23142,-0.49772
57.52,-0.22762,0.20914,-0.43676
57.54,-0.23338,0.16498,-0.39836
57.56,-0.27902,0.10705,-0.38608
57.58,-0.35689,0.043537,-0.40043
57.6,-0.45782,-0.018804,-0.43902
57.62,-0.5726,-0.075672,-0.49693
57.64,-0.69307,-0.12577,-0.5673
57.66,-0.81269,-0.17067,-0.64202
57.68,-0.92663,-0.21411,-0.71252
57.7,-1.0314,-0.26081,-0.77055
57.72,-1.1241,-0.31503,-0.80905
57.74,-1.2021,-0.3793,-0.82282
57.76,-1.2625,-0.45339,-0.80912
57.78,-1.3018,-0.53384,-0.76794
57.8,-1.3162,-0.61421,-0.70198
57.82,-1.3022,-0.6859,-0.61628
57.84,-1.2569,-0.73948,-0.51746
57.86,-1.1791,-0.76629,-0.41283
57.88,-1.0693,-0.75996,-0.30939
57.9,-0.93053,-0.71766,-0.21287
57.92,-0.76785,-0.64077,-0.12708
57.94,-0.58839,-0.53486,-0.053525
57.96,-0.40042,-0.40895,0.0085321
57.98,-0.2125,-0.27425,0.061751
58,-0.032436,-0.14257,0.11013
58.02,0.13376,-0.024582,0.15834
58.04,0.28258,0.071574,0.21101
58.06,0.41347,0.1413,0.27217
58.08,0.52871,0.18389,0.34481
58.1,0.63284,0.20224,0.4306
58.12,0.73164,0.20197,0.52967
58.14,0.83078,0.19014,0.64064
58.16,0.93449,0.1739,0.76059
58.18,1.0444,0.15913,0.88522
58.2,1.1586,0.14947,1.0091
58.22,1.272,0.14585,1.1262
58.24,1.3766,0.14657,1.23
58.26,1.4627,0.14781,1.3149
58.28,1.5205,0.14466,1.3758
58.3,1.5419,0.13219,1.4097
58.32,1.5215,0.10662,1.4149
58.34,1.4578,0.066238,1.3916
58.36,1.3531,0.011892,1.3412
58.38,1.2126,-0.0529,1.2655
58.4,1.0437,-0.12236,1.166
58.42,0.8542,-0.18921,1.0434
58.44,0.65106,-0.24577,0.89683
58.46,0.43949,-0.28502,0.72451
58.48,0.22271,-0.30169,0.5244
58.5,0.0025033,-0.29299,0.2955
58.52,-0.21963,-0.25905,0.039414
58.54,-0.44104,-0.2028,-0.23824
58.56,-0.65648,-0.12959,-0.5269
58.58,-0.85723,-0.046312,-0.81092
58.6,-1.0309,0.039546,-1.0705
58.62,-1.1625,0.12099,-1.2835
58.64,-1.2359,0.1924,-1.4283
58.66,-1.2364,0.25022,-1.4866
58.68,-1.1536,0.29317,-1.4468
58.7,-0.98388,0.32217,-1.3061
58.72,-0.73181,0.33987,-1.0717
58.74,-0.4112,0.34989,-0.7611
58.76,-0.044272,0.35598,-0.40026
58.78,0.34025,0.36121,-0.020957
58.8,0.71012,0.3673,0.34282
58.82,1.0332,0.3743,0.65894
58.84,1.2815,0.38059,0.90087
58.86,1.4339,0.38313,1.0508
58.88,1.4796,0.37815,1.1015
58.9,1.4187,0.36182,1.0568
58.92,1.262,0.33113,0.93087
58.94,1.03,0.2845,0.74554
58.96,0.7499,0.22233,0.52756
58.98,0.45196,0.14719,0.30477
59,0.16616,0.063651,0.10251
59.02,-0.081521,-0.022084,-0.059436
59.04,-0.27184,-0.1029,-0.16895
59.06,-0.39408,-0.17157,-0.2225
59.08,-0.44658,-0.2217,-0.22488
59.1,-0.4361,-0.24846,-0.18765
59.12,-0.37622,-0.2493,-0.12692
59.14,-0.28494,-0.22429,-0.060648
59.16,-0.18214,-0.17622,-0.0059133
59.18,-0.087047,-0.1103,0.02325
59.2,-0.016248,-0.033586,0.017338
59.22,0.017735,0.045781,-0.028046
59.24,0.007122,0.11957,-0.11245
59.26,-0.051046,0.18043,-0.23148
59.28,-0.15526,0.22271,-0.37797
59.3,-0.3001,0.24317,-0.54327
59.32,-0.47685,0.24123,-0.71808
59.34,-0.67404,0.21901,-0.89306
59.36,-0.8779,0.18093,-1.0588
59.38,-1.0729,0.13299,-1.2059
59.4,-1.2425,0.081963,-1.3244
59.42,-1.3701,0.034381,-1.4045
59.44,-1.4408,-0.0043426,-1.4364
59.46,-1.4428,-0.030624,-1.4122
59.48,-1.3698,-0.043138,-1.3266
59.5,-1.2219,-0.042908,-1.179
59.52,-1.0074,-0.033046,-0.97434
59.54,-0.74236,-0.018193,-0.72417
59.56,-0.44961,-0.0037356,-0.44588
59.58,-0.15633,0.005082,-0.16141
59.6,0.1092,0.0040237,0.10518
59.62,0.32132,-0.009416,0.33073
59.64,0.46056,-0.03554,0.4961
59.66,0.51655,-0.0723,0.58885
59.68,0.48944,-0.1155,0.60494
59.7,0.38991,-0.15932,0.54923
59.72,0.23749,-0.19713,0.43462
59.74,0.057559,-0.22245,0.28001
59.76,-0.12239,-0.22992,0.10753
59.78,-0.27664,-0.21614,-0.060502
59.8,-0.38459,-0.1803,-0.20429
59.82,-0.43303,-0.1244,-0.30863
59.84,-0.41702,-0.053054,-0.36397
59.86,-0.33947,0.027047,-0.36651
59.88,-0.20947,0.10807,-0.31754
59.9,-0.040063,0.18209,-0.22216
59.92,0.15425,0.24222,-0.087972
59.94,0.35961,0.28352,0.076088
59.96,0.56424,0.30363,0.26061
59.98,0.75904,0.30294,0.4561
60,0.93748,0.28439,0.65308
60.02,1.0949,0.25283,0.84207
60.04,1.2277,0.21406,1.0137
60.06,1.3327,0.17385,1.1589
60.08,1.4068,0.13702,1.2698
60.1,1.4472,0.10673,1.3405
60.12,1.4525,0.084172,1.3683
60.14,1.4229,0.068659,1.3543
60.16,1.3619,0.058069,1.3038
60.18,1.2761,0.049555,1.2266
60.2,1.1756,0.040356,1.1352
60.22,1.0724,0.028538,1.0439
60.24,0.97977,0.013506,0.96626
60.26,0.90956,-0.0037936,0.91336
60.28,0.87051,-0.02104,0.89155
60.3,0.86638,-0.035023,0.90141
60.32,0.89498,-0.042344,0.93733
60.34,0.94792,-0.040197,0.98811
60.36,1.0115,-0.027058,1.0386
60.38,1.0685,-0.0031598,1.0716
60.4,1.1004,0.029359,1.071
60.42,1.0904,0.066659,1.0238
60.44,1.0257,0.10374,0.92198
60.46,0.89951,0.13519,0.76432
60.48,0.71219,0.1561,0.55609
60.5,0.47142,0.16282,0.3086
60.52,0.19121,0.15365,0.037567
60.54,-0.10988,0.1291,-0.23898
60.56,-0.41112,0.091862,-0.50298
60.58,-0.69211,0.046415,-0.73852
60.6,-0.9352,-0.0017162,-0.93348
60.62,-1.1274,-0.046814,-1.0805
60.64,-1.2613,-0.083871,-1.1774
60.66,-1.3359,-0.10935,-1.2265
60.68,-1.3555,-0.1217,-1.2338
60.7,-1.3293,-0.12146,-1.2079
60.72,-1.2693,-0.11106,-1.1582
60.74,-1.1889,-0.094272,-1.0946
60.76,-1.1015,-0.075406,-1.0261
60.78,-1.0188,-0.058473,-0.9603
60.8,-0.95007,-0.046426,-0.90364
60.82,-0.90169,-0.040626,-0.86107
60.84,-0.87674,-0.040645,-0.8361
60.86,-0.8752,-0.044435,-0.83076
60.88,-0.8942,-0.048822,-0.84538
60.9,-0.92844,-0.050231,-0.87821
60.92,-0.97065,-0.045485,-0.92517
60.94,-1.0121,-0.032538,-0.97958
60.96,-1.0433,-0.010974,-1.0324
60.98,-1.0547,0.017805,-1.0726
61,-1.0375,0.050743,-1.0883
61.02,-0.98465,0.083612,-1.0683
61.04,-0.89163,0.11172,-1.0033
61.06,-0.75749,0.13066,-0.88815
61.08,-0.58518,0.13708,-0.72227
61.1,-0.38177,0.12914,-0.51091
61.12,-0.15799,0.10675,-0.26474
61.14,0.072648,0.071536,0.0011118
61.16,0.29527,0.026431,0.26884
61.18,0.49533,-0.024841,0.52017
61.2,0.66043,-0.07839,0.73882
61.22,0.78185,-0.13072,0.91257
61.24,0.85571,-0.17915,1.0349
61.26,0.88338,-0.22198,1.1054
61.28,0.87113,-0.25848,1.1296
61.3,0.82904,-0.28862,1.1177
61.32,0.76926,-0.31275,1.082
61.34,0.704,-0.33116,1.0352
61.36,0.6435,-0.34379,0.98728
61.38,0.59434,-0.35007,0.9444
61.4,0.55847,-0.34892,0.90739
61.42,0.53302,-0.33899,0.872
61.44,0.51092,-0.31896,0.82988
61.46,0.48237,-0.28803,0.7704
61.48,0.43667,-0.2463,0.68297
61.5,0.36422,-0.19501,0.55923
61.52,0.25824,-0.13674,0.39497
61.54,0.11599,-0.075189,0.19118
61.56,-0.060753,-0.014914,-0.045839
61.58,-0.26607,0.039232,-0.3053
61.6,-0.49081,0.082688,-0.5735
61.62,-0.72405,0.11179,-0.83583
61.64,-0.9545,0.12425,-1.0787
61.66,-1.1718,0.11948,-1.2913
61.68,-1.3675,0.098602,-1.4661
61.7,-1.535,0.064278,-1.5993
61.72,-1.6696,0.020242,-1.6898
61.74,-1.7675,-0.029254,-1.7383
61.76,-1.8256,-0.08007,-1.7455
61.78,-1.8404,-0.12872,-1.7117
61.8,-1.8083,-0.17278,-1.6355
61.82,-1.7258,-0.21103,-1.5147
61.84,-1.5902,-0.24335,-1.3469
61.86,-1.4014,-0.27047,-1.1309
61.88,-1.1623,-0.29342,-0.8689
61.9,-0.88032,-0.3131,-0.56722
61.92,-0.5671,-0.32977,-0.23732
61.94,-0.23826,-0.3428,0.10455
61.96,0.088141,-0.35057,0.43871
61.98,0.39356,-0.35065,0.74421
62,0.6613,-0.34023,1.0015
62.02,0.87863,-0.31663,1.1953
62.04,1.0384,-0.27791,1.3163
62.06,1.1398,-0.22341,1.3632
62.08,1.1879,-0.15408,1.342
62.1,1.193,-0.072614,1.2656
62.12,1.1676,0.016698,1.1509
62.14,1.1253,0.10841,1.0169
62.16,1.0777,0.1965,0.88121
62.18,1.0331,0.27509,0.75798
62.2,0.99541,0.33913,0.65628
62.22,0.96442,0.38497,0.57945
62.24,0.93631,0.4107,0.52561
62.26,0.90518,0.41627,0.4889
62.28,0.86461,0.40334,0.46127
62.3,0.80918,0.37485,0.43432
62.32,0.73553,0.33454,0.40099
62.34,0.64289,0.28631,0.35658
62.36,0.53296,0.2337,0.29926
62.38,0.40948,0.17952,0.22996
62.4,0.27745,0.12564,0.15181
62.42,0.14245,0.073013,0.069433
62.44,0.010183,0.021963,-0.011781
62.46,-0.11362,-0.027442,-0.086182
62.48,-0.22307,-0.074925,-0.14814
62.5,-0.31174,-0.11959,-0.19215
62.52,-0.37245,-0.15963,-0.21282
62.54,-0.39732,-0.19231,-0.20501
62.56,-0.37827,-0.21409,-0.16418
62.58,-0.30814,-0.22112,-0.087016
62.6,-0.18212,-0.20978,0.027663
62.62,0.00059865,-0.17738,0.17798
62.64,0.23533,-0.12282,0.35816
62.66,0.51105,-0.047064,0.55811
62.68,0.8103,0.046647,0.76366
62.7,1.1103,0.15285,0.95741
62.72,1.3847,0.26429,1.1204
62.74,1.6069,0.37261,1.2343
62.76,1.7527,0.46922,1.2834
62.78,1.8037,0.5463,1.2574
62.8,1.7499,0.59763,1.1523
62.82,1.591,0.61936,0.9716
62.84,1.3364,0.61039,0.72599
62.86,1.0046,0.57244,0.43211
62.88,0.62037,0.50978,0.11058
62.9,0.21225,0.42865,-0.2164
62.92,-0.19116,0.33645,-0.5276
62.94,-0.56405,0.24082,-0.80487
62.96,-0.88592,0.14879,-1.0347
62.98,-1.1431,0.065996,-1.2091
63,-1.329,-0.0038074,-1.3252
63.02,-1.4441,-0.05899,-1.3851
63.04,-1.4941,-0.099942,-1.3942
63.06,-1.4887,-0.12871,-1.36
63.08,-1.4397,-0.14839,-1.2913
63.1,-1.3591,-0.16242,-1.1967
63.12,-1.258,-0.17386,-1.0841
63.14,-1.1457,-0.18474,-0.96097
63.16,-1.0292,-0.19566,-0.83357
63.18,-0.91303,-0.20562,-0.70741
63.2,-0.79916,-0.21216,-0.587
63.22,-0.68748,-0.21182,-0.47566
63.24,-0.576,-0.20078,-0.37522
63.26,-0.4613,-0.17563,-0.28567
63.28,-0.33912,-0.13415,-0.20497
63.3,-0.20507,-0.075926,-0.12914
63.32,-0.055525,-0.0027428,-0.052782
63.34,0.1114,0.081366,0.030033
63.36,0.29491,0.17041,0.1245
63.38,0.49081,0.25708,0.23374
63.4,0.69121,0.33355,0.35766
63.42,0.88472,0.39251,0.49221
63.44,1.0574,0.42802,0.62939
63.46,1.1943,0.43633,0.75794
63.48,1.2811,0.41625,0.86488
63.5,1.3068,0.36935,0.93746
63.52,1.2649,0.29963,0.96531
63.54,1.1554,0.21299,0.94239
63.56,0.9847,0.11641,0.86829
63.58,0.76579,0.017174,0.74862
63.6,0.51642,-0.078031,0.59445
63.62,0.25711,-0.1637,0.4208
63.64,0.0085484,-0.23591,0.24446
63.66,-0.21094,-0.29246,0.081516
63.68,-0.38756,-0.33269,-0.054866
63.7,-0.51338,-0.35718,-0.1562
63.72,-0.58679,-0.36726,-0.21952
63.74,-0.61184,-0.36457,-0.24728
63.76,-0.59699,-0.35066,-0.24633
63.78,-0.55314,-0.3268,-0.22634
63.8,-0.49172,-0.29388,-0.19784
63.82,-0.42295,-0.25257,-0.17038
63.84,-0.35466,-0.20352,-0.15114
63.86,-0.29178,-0.14768,-0.1441
63.88,-0.23654,-0.086586,-0.14996
63.9,-0.18914,-0.022505,-0.16663
63.92,-0.14868,0.041501,-0.19018
63.94,-0.11408,0.10175,-0.21583
63.96,-0.084733,0.15424,-0.23897
63.98,-0.060708,0.19511,-0.25582
64,-0.042551,0.22116,-0.26371
64.02,-0.03077,0.23028,-0.26105
64.04,-0.025187,0.22186,-0.24705
64.06,-0.024422,0.19698,-0.2214
64.08,-0.025699,0.15833,-0.18403
64.1,-0.025088,0.10996,-0.13505
64.12,-0.018191,0.056773,-0.074964
64.14,-0.0011461,0.0039038,-0.0050499
64.16,0.028286,-0.043953,0.072239
64.18,0.069805,-0.083168,0.15297
64.2,0.12007,-0.11163,0.2317
64.22,0.1728,-0.12898,0.30178
64.24,0.21947,-0.13655,0.35602
64.26,0.25054,-0.13706,0.38761
64.28,0.25708,-0.13406,0.39114
64.3,0.23227,-0.13128,0.36355
64.32,0.1728,-0.13191,0.30471
64.34,0.079628,-0.13805,0.21768
64.36,-0.041868,-0.1503,0.10843
64.38,-0.18246,-0.16759,-0.014873
64.4,-0.33021,-0.18736,-0.14284
64.42,-0.47199,-0.20601,-0.26599
64.44,-0.59518,-0.21942,-0.37576
64.46,-0.6891,-0.2237,-0.4654
64.48,-0.74625,-0.21587,-0.53038
64.5,-0.76295,-0.19437,-0.56859
64.52,-0.73953,-0.15939,-0.58014
64.54,-0.68004,-0.11298,-0.56706
64.56,-0.59161,-0.058799,-0.53281
64.58,-0.48359,-0.0016844,-0.48191
64.6,-0.36659,0.052923,-0.41951
64.62,-0.2515,0.099682,-0.35119
64.64,-0.14862,0.13401,-0.28263
64.66,-0.066784,0.15262,-0.2194
64.68,-0.012627,0.15393,-0.16656
64.7,0.010038,0.13822,-0.12818
64.72,0.00071156,0.10753,-0.10682
64.74,-0.037544,0.06546,-0.103
64.76,-0.098161,0.016655,-0.11482
64.78,-0.17151,-0.033689,-0.13782
64.8,-0.24578,-0.080428,-0.16535
64.82,-0.30822,-0.11902,-0.1892
64.84,-0.34672,-0.14597,-0.20075
64.86,-0.35143,-0.15915,-0.19228
64.88,-0.31624,-0.15796,-0.15828
64.9,-0.23984,-0.14323,-0.096609
64.92,-0.12615,-0.11708,-0.0090656
64.94,0.015975,-0.082593,0.098568
64.96,0.17388,-0.043355,0.21723
64.98,0.33278,-0.0030887,0.33586
65,0.47785,0.034765,0.44308
65.02,0.59629,0.067354,0.52894
65.04,0.6791,0.092617,0.58648
65.06,0.72215,0.10937,0.61278
65.08,0.72655,0.11728,0.60926
65.1,0.69804,0.11675,0.58129
65.12,0.6458,0.10873,0.53707
65.14,0.58068,0.094545,0.48614
65.16,0.51339,0.075706,0.43768
65.18,0.45283,0.053749,0.39908
65.2,0.40495,0.030127,0.37482
65.22,0.37221,0.0061323,0.36608
65.24,0.35371,-0.017147,0.37086
65.26,0.34585,-0.038853,0.3847
65.28,0.34327,-0.058364,0.40164
65.3,0.33999,-0.075309,0.4153
65.32,0.33024,-0.089554,0.41979
65.34,0.30919,-0.10119,0.41038
65.36,0.27321,-0.11047,0.38368
65.38,0.21993,-0.1178,0.33772
65.4,0.14816,-0.12357,0.27173
65.42,0.057772,-0.12814,0.18591
65.44,-0.050295,-0.1317,0.081408
65.46,-0.17387,-0.13423,-0.039637
65.48,-0.30926,-0.13543,-0.17384
65.5,-0.45107,-0.13477,-0.31631
65.52,-0.59208,-0.13154,-0.46055
65.54,-0.72354,-0.12494,-0.5986
65.56,-0.83589,-0.11425,-0.72164
65.58,-0.91979,-0.098902,-0.82088
65.6,-0.96748,-0.078656,-0.88883
65.62,-0.97413,-0.053682,-0.92045
65.64,-0.93884,-0.024624,-0.91422
65.66,-0.86518,0.007386,-0.87257
65.68,-0.76096,0.040755,-0.80171
65.7,-0.63723,0.073505,-0.71074
65.72,-0.50675,0.1034,-0.61015
65.74,-0.38194,0.12812,-0.51006
65.76,-0.27305,0.14545,-0.4185
65.78,-0.18656,0.15354,-0.34011
65.8,-0.12438,0.15116,-0.27554
65.82,-0.083829,0.13788,-0.22171
65.84,-0.05858,0.11429,-0.17287
65.86,-0.040148,0.082024,-0.12217
65.88,-0.019787,0.043767,-0.063554
65.9,0.0096831,0.0030228,0.0066603
65.92,0.052455,-0.036197,0.088653
65.94,0.10898,-0.069813,0.17879
65.96,0.17598,-0.094165,0.27014
65.98,0.24718,-0.10649,0.35367
66,0.31459,-0.10531,0.4199
66.02,0.3699,-0.090665,0.46057
66.04,0.40598,-0.064124,0.4701
66.06,0.41784,-0.028626,0.44646
66.08,0.40328,0.011913,0.39137
66.1,0.363,0.053112,0.30988
66.12,0.30024,0.090709,0.20953
66.14,0.22029,0.12111,0.099179
66.16,0.12983,0.14185,-0.012024
66.18,0.036358,0.15185,-0.11549
66.2,-0.052186,0.15151,-0.2037
66.22,-0.12779,0.14259,-0.27038
66.24,-0.18264,0.12784,-0.31049
66.26,-0.2095,0.11065,-0.32015
66.28,-0.20223,0.094426,-0.29665
66.3,-0.15647,0.082204,-0.23867
66.32,-0.070495,0.076147,-0.14664
66.34,0.054092,0.077275,-0.023183
66.36,0.21185,0.08533,0.12652
66.38,0.39347,0.098813,0.29465
66.4,0.58632,0.11521,0.47111
66.42,0.77562,0.13136,0.64426
66.44,0.94608,0.14393,0.80215
66.46,1.0838,0.1499,0.93388
66.48,1.178,0.1471,1.0309
66.5,1.2227,0.13454,1.0882
66.52,1.217,0.11266,1.1044
66.54,1.1655,0.083394,1.0821
66.56,1.0769,0.049907,1.027
66.58,0.96263,0.016261,0.94637
66.6,0.83496,-0.013136,0.8481
66.62,0.70498,-0.034145,0.73912
66.64,0.58107,-0.043478,0.62455
66.66,0.46802,-0.039187,0.50721
66.68,0.3668,-0.020955,0.38776
66.7,0.27514,0.0098294,0.26531
66.72,0.18863,0.050248,0.13838
66.74,0.10209,0.09623,0.0058615
66.76,0.010944,0.14307,-0.13213
66.78,-0.087652,0.18604,-0.27369
66.8,-0.19412,0.22091,-0.41503
66.82,-0.30624,0.24446,-0.5507
66.84,-0.41939,0.25471,-0.67409
66.86,-0.52705,0.2511,-0.77815
66.88,-0.62158,0.23438,-0.85596
66.9,-0.69493,0.20639,-0.90132
66.92,-0.73944,0.16973,-0.90917
66.94,-0.74843,0.1274,-0.87583
66.96,-0.71687,0.082452,-0.79932
66.98,-0.64192,0.037645,-0.67957
67,-0.52349,-0.0047311,-0.51876
67.02,-0.36467,-0.042995,-0.32167
67.04,-0.17205,-0.07608,-0.095966
67.06,0.044274,-0.10347,0.14774
67.08,0.27106,-0.12505,0.39611
67.1,0.49279,-0.14095,0.63374
67.12,0.69295,-0.15138,0.84433
67.14,0.85568,-0.15646,1.0121
67.16,0.96751,-0.15618,1.1237
67.18,1.019,-0.15032,1.1693
67.2,1.0058,-0.13858,1.1444
67.22,0.92933,-0.12066,1.05
67.24,0.79638,-0.096471,0.89285
67.26,0.61814,-0.066287,0.68443
67.28,0.4087,-0.030907,0.4396
67.3,0.18313,0.0082644,0.17487
67.32,-0.044177,0.049243,-0.093421
67.34,-0.26104,0.089593,-0.35063
67.36,-0.45825,0.12666,-0.5849
67.38,-0.62985,0.15784,-0.78769
67.4,-0.77278,0.18096,-0.95374
67.42,-0.88619,0.19446,-1.0807
67.44,-0.97063,0.19765,-1.1683
67.46,-1.0273,0.19072,-1.2181
67.48,-1.0579,0.17466,-1.2326
67.5,-1.0643,0.15102,-1.2153
67.52,-1.0489,0.12164,-1.1705
67.54,-1.0151,0.088223,-1.1034
67.56,-0.96768,0.052105,-1.0198
67.58,-0.91236,0.013988,-0.92635
67.6,-0.85586,-0.026114,-0.82975
67.62,-0.80493,-0.06877,-0.73616
67.64,-0.76536,-0.11489,-0.65047
67.66,-0.74095,-0.16534,-0.57561
67.68,-0.73271,-0.22057,-0.51214
67.7,-0.73848,-0.28015,-0.45833
67.72,-0.75318,-0.34259,-0.4106
67.74,-0.76966,-0.40515,-0.36451
67.76,-0.77992,-0.46399,-0.31593
67.78,-0.77661,-0.51448,-0.26213
67.8,-0.75439,-0.5517,-0.20269
67.82,-0.71089,-0.57103,-0.13986
67.84,-0.64706,-0.56883,-0.078235
67.86,-0.5669,-0.54298,-0.023924
67.88,-0.47651,-0.49328,0.016773
67.9,-0.3828,-0.42165,0.038845
67.92,-0.29208,-0.33198,0.039891
67.94,-0.2088,-0.22981,0.021006
67.96,-0.1347,-0.12173,-0.012976
67.98,-0.068638,-0.014679,-0.053959
68,-0.0069213,0.084769,-0.091691
68.02,0.055777,0.17108,-0.1153
68.04,0.12522,0.2402,-0.11498
68.06,0.20632,0.28983,-0.08351
68.08,0.30202,0.31939,-0.017374
68.1,0.41255,0.32983,0.082719
68.12,0.53513,0.32321,0.21192
68.14,0.66413,0.30224,0.36189
68.16,0.79172,0.26984,0.52188
68.18,0.90871,0.22876,0.67995
68.2,1.0056,0.18132,0.82429
68.22,1.0736,0.12935,0.9443
68.24,1.1057,0.074243,1.0315
68.26,1.0971,0.017082,1.08
68.28,1.0459,-0.041137,1.0871
68.3,0.95341,-0.099327,1.0527
68.32,0.82392,-0.15616,0.98008
68.34,0.66455,-0.20999,0.87453
68.36,0.48465,-0.25889,0.74354
68.38,0.29504,-0.30076,0.5958
68.4,0.10707,-0.33343,0.44049
68.42,-0.06849,-0.35489,0.2864
68.44,-0.2224,-0.36347,0.14107
68.46,-0.34787,-0.35802,0.010152
68.48,-0.44112,-0.33807,-0.10305
68.5,-0.50152,-0.30393,-0.1976
68.52,-0.53125,-0.25671,-0.27454
68.54,-0.53457,-0.19839,-0.33618
68.56,-0.51672,-0.13164,-0.38508
68.58,-0.48271,-0.059714,-0.42299
68.6,-0.43629,0.013788,-0.45007
68.62,-0.37919,0.085224,-0.46442
68.64,-0.31097,0.1512,-0.46217
68.66,-0.22937,0.20888,-0.43825
68.68,-0.13129,0.2562,-0.38749
68.7,-0.014053,0.29203,-0.30608
68.72,0.12324,0.31618,-0.19294
68.74,0.27857,0.32933,-0.050764
68.76,0.44637,0.33276,0.11361
68.78,0.6176,0.32809,0.28951
68.8,0.78047,0.31697,0.4635
68.82,0.92179,0.30077,0.62102
68.84,1.0287,0.2804,0.7483
68.86,1.0904,0.25622,0.8342
68.88,1.0997,0.22807,0.87166
68.9,1.054,0.19548,0.85849
68.92,0.95536,0.15792,0.79744
68.94,0.81062,0.11507,0.69555
68.96,0.63013,0.067156,0.56297
68.98,0.42669,0.015147,0.41154
69,0.21418,-0.039125,0.2533
69.02,0.0063473,-0.093,0.099348
69.04,-0.18419,-0.14316,-0.041029
69.06,-0.34665,-0.18592,-0.16074
69.08,-0.4726,-0.21765,-0.25495
69.1,-0.55619,-0.23521,-0.32097
69.12,-0.59441,-0.23638,-0.35803
69.14,-0.5873,-0.22022,-0.36708
69.16,-0.53806,-0.1873,-0.35076
69.18,-0.4531,-0.13979,-0.31331
69.2,-0.34187,-0.081291,-0.26057
69.22,-0.21625,-0.016521,-0.19973
69.24,-0.089739,0.049166,-0.13891
69.26,0.023897,0.11038,-0.086479
69.28,0.11209,0.16228,-0.050196
69.3,0.16499,0.2012,-0.036212
69.32,0.17674,0.22497,-0.048237
69.34,0.14626,0.23321,-0.086952
69.36,0.0774,0.22724,-0.14984
69.38,-0.021625,0.20984,-0.23147
69.4,-0.13942,0.1848,-0.32422
69.42,-0.26303,0.15628,-0.41931
69.44,-0.37966,0.12825,-0.5079
69.46,-0.47833,0.10387,-0.5822
69.48,-0.55113,0.085119,-0.63625
69.5,-0.59385,0.072566,-0.66641
69.52,-0.60612,0.065388,-0.67151
69.54,-0.591,0.061613,-0.65262
69.56,-0.55413,0.058526,-0.61265
69.58,-0.50271,0.053179,-0.55589
69.6,-0.44447,0.042922,-0.48739
69.62,-0.38667,0.025879,-0.41254
69.64,-0.33529,0.0012996,-0.33659
69.66,-0.29447,-0.030251,-0.26422
69.68,-0.2661,-0.066898,-0.1992
69.7,-0.24962,-0.10564,-0.14399
69.72,-0.24207,-0.14267,-0.099397
69.74,-0.23832,-0.17388,-0.064439
69.76,-0.23162,-0.19531,-0.036309
69.78,-0.21438,-0.20369,-0.010688
69.8,-0.17922,-0.19688,0.017659
69.82,-0.12017,-0.17419,0.054026
69.84,-0.033786,-0.13654,0.10275
69.86,0.079828,-0.086412,0.16624
69.88,0.21653,-0.02767,0.2442
69.9,0.36817,0.034874,0.3333
69.92,0.52329,0.095972,0.42732
69.94,0.66841,0.15054,0.51787
69.96,0.78979,0.19425,0.59553
69.98,0.87524,0.22403,0.65122
70,0.91594,0.23837,0.67757
70.02,0.90763,0.23753,0.67011
70.04,0.85125,0.22333,0.62792
70.06,0.75275,0.19891,0.55384
70.08,0.62219,0.16817,0.45402
70.1,0.47233,0.13521,0.33712
70.12,0.31684,0.10367,0.21318
70.14,0.16865,0.076249,0.092396
70.16,0.038403,0.054332,-0.015929
70.18,-0.066443,0.03787,-0.10431
70.2,-0.14215,0.025502,-0.16765
70.22,-0.18857,0.01491,-0.20348
70.24,-0.20871,0.0033398,-0.21205
70.26,-0.20784,-0.01179,-0.19605
70.28,-0.19262,-0.032305,-0.16032
70.3,-0.17007,-0.058809,-0.11126
70.32,-0.14665,-0.090422,-0.056232
70.34,-0.12754,-0.12477,-0.0027644
70.36,-0.11593,-0.15825,0.042314
70.38,-0.11273,-0.18647,0.073746
70.4,-0.11632,-0.20495,0.088628
70.42,-0.12279,-0.20973,0.086937
70.44,-0.12637,-0.19805,0.071681
70.46,-0.12026,-0.16883,0.048563
70.48,-0.097728,-0.12288,0.02515
70.5,-0.053294,-0.062936,0.0096416
70.52,0.016038,0.006625,0.0094127
70.54,0.10987,0.080267,0.029603
70.56,0.22393,0.1519,0.072027
70.58,0.3502,0.21556,0.13464
70.6,0.47773,0.26602,0.21171
70.62,0.59394,0.29931,0.29464
70.64,0.68642,0.31306,0.37336
70.66,0.74471,0.30668,0.43803
70.68,0.76187,0.28132,0.48055
70.7,0.73555,0.23965,0.4959
70.72,0.6683,0.18558,0.48272
70.74,0.56713,0.12381,0.44331
70.76,0.44237,0.059386,0.38299
70.78,0.30611,-0.002823,0.30894
70.8,0.17042,-0.058552,0.22897
70.82,0.045754,-0.10455,0.15031
70.84,-0.060193,-0.13889,0.078693
70.86,-0.14315,-0.1611,0.017948
70.88,-0.20227,-0.17219,-0.030079
70.9,-0.23966,-0.17445,-0.065215
70.92,-0.25958,-0.17107,-0.088508
70.94,-0.26746,-0.16567,-0.10179
70.96,-0.26904,-0.16166,-0.10738
70.98,-0.26964,-0.16171,-0.10792
71,-0.27364,-0.16725,-0.10639
71.02,-0.28426,-0.17815,-0.10611
71.04,-0.30345,-0.19273,-0.11072
71.06,-0.33185,-0.20795,-0.1239
71.08,-0.36885,-0.21992,-0.14893
71.1,-0.4127,-0.22452,-0.18819
71.12,-0.46066,-0.21817,-0.24249
71.14,-0.50924,-0.1985,-0.31074
71.16,-0.55465,-0.1648,-0.38985
71.18,-0.59331,-0.11831,-0.47501
71.2,-0.62248,-0.06212,-0.56036
71.22,-0.64079,-0.0008272,-0.63996
71.24,-0.64863,0.06009,-0.70872
71.26,-0.64823,0.11498,-0.76321
71.28,-0.64337,0.15877,-0.80214
71.3,-0.63865,0.1876,-0.82625
71.32,-0.63858,0.19926,-0.83784
71.34,-0.64655,0.19338,-0.83993
71.36,-0.66388,0.17138,-0.83526
71.38,-0.6893,0.13616,-0.82546
71.4,-0.71883,0.091645,-0.81047
71.42,-0.74627,0.042252,-0.78852
71.44,-0.76408,-0.0076323,-0.75645
71.46,-0.76465,-0.054121,-0.71053
71.48,-0.74154,-0.094158,-0.64738
71.5,-0.6906,-0.12571,-0.56489
71.52,-0.61075,-0.1478,-0.46295
71.54,-0.50421,-0.16046,-0.34375
71.56,-0.37624,-0.16451,-0.21173
71.58,-0.23453,-0.16141,-0.073118
71.6,-0.088187,-0.15293,0.064745
71.62,0.053255,-0.141,0.19426
71.64,0.18091,-0.12745,0.30836
71.66,0.28738,-0.11387,0.40124
71.68,0.36742,-0.10147,0.46889
71.7,0.4184,-0.091009,0.50941
71.72,0.44044,-0.08276,0.52321
71.74,0.43644,-0.076483,0.51292
71.76,0.41174,-0.071482,0.48323
71.78,0.37371,-0.06669,0.4404
71.8,0.33091,-0.060799,0.39171
71.82,0.29219,-0.052438,0.34463
71.84,0.26554,-0.040384,0.30592
71.86,0.25703,-0.023783,0.28081
71.88,0.26987,-0.0023536,0.27222
71.9,0.30383,0.023459,0.28037
71.92,0.35524,0.052422,0.30282
71.94,0.41746,0.082563,0.3349
71.96,0.48201,0.11135,0.37066
71.98,0.53995,0.13599,0.40396
72,0.58345,0.1538,0.42965
72.02,0.60714,0.16259,0.44455
72.04,0.60892,0.16102,0.4479
72.06,0.59022,0.14888,0.44135
72.08,0.55546,0.12709,0.42837
72.1,0.51091,0.097642,0.41327
72.12,0.46332,0.063307,0.40001
72.14,0.41837,0.027199,0.39118
72.16,0.37957,-0.0076798,0.38725
72.18,0.34757,-0.038864,0.38643
72.2,0.32021,-0.064737,0.38495
72.22,0.2932,-0.084656,0.37785
72.24,0.26114,-0.098885,0.36002
72.26,0.21884,-0.10835,0.32719
72.28,0.16248,-0.11427,0.27675
72.3,0.090416,-0.11781,0.20822
72.32,0.0035652,-0.1197,0.12327
72.34,-0.094693,-0.12011,0.025412
72.36,-0.19901,-0.11856,-0.080451
72.38,-0.30281,-0.11416,-0.18865
72.4,-0.39901,-0.10578,-0.29323
72.42,-0.48078,-0.092487,-0.38829
72.44,-0.54203,-0.07377,-0.46826
72.46,-0.57777,-0.049787,-0.52799
72.48,-0.58438,-0.021416,-0.56297
72.5,-0.55974,0.0098258,-0.56957
72.52,-0.50337,0.041999,-0.54537
72.54,-0.41659,0.073015,-0.4896
72.56,-0.30257,0.10093,-0.4035
72.58,-0.16634,0.12416,-0.2905
72.6,-0.014546,0.14164,-0.15619
72.62,0.14491,0.15284,-0.0079337
72.64,0.30353,0.15772,0.14581
72.66,0.45293,0.1566,0.29634
72.68,0.5856,0.15005,0.43555
72.7,0.69553,0.13882,0.55671
72.72,0.77861,0.12374,0.65487
72.74,0.83274,0.10577,0.72697
72.76,0.85767,0.085954,0.77172
72.78,0.85463,0.065483,0.78914
72.8,0.8258,0.045622,0.78018
72.82,0.77393,0.027632,0.7463
72.84,0.70192,0.012622,0.6893
72.86,0.61273,0.0013812,0.61135
72.88,0.50931,-0.0057883,0.5151
72.9,0.39475,-0.0091679,0.40392
72.92,0.27236,-0.0096263,0.28199
72.94,0.14578,-0.008504,0.15428
72.96,0.018934,-0.007386,0.02632
72.98,-0.10403,-0.0078007,-0.096226
73,-0.21893,-0.010898,-0.20804
73.02,-0.32176,-0.017175,-0.30459
73.04,-0.40881,-0.026307,-0.3825
73.06,-0.47678,-0.037133,-0.43965
73.08,-0.52291,-0.047794,-0.47512
73.1,-0.54507,-0.056024,-0.48905
73.12,-0.5419,-0.059528,-0.48237
73.14,-0.5131,-0.056399,-0.4567
73.16,-0.45969,-0.045472,-0.41422
73.18,-0.38439,-0.02659,-0.3578
73.2,-0.29175,-0.00069313,-0.29105
73.22,-0.18819,0.030249,-0.21844
73.24,-0.081683,0.063474,-0.14516
73.26,0.018938,0.095778,-0.076841
73.28,0.10488,0.12393,-0.019059
73.3,0.16845,0.14511,0.023346
73.32,0.20414,0.15721,0.046936
73.34,0.20933,0.15914,0.050197
73.36,0.18468,0.15089,0.033795
73.38,0.13397,0.13351,0.00045678
73.4,0.063454,0.10895,-0.045491
73.42,-0.019112,0.079746,-0.098858
73.44,-0.10566,0.048764,-0.15443
73.46,-0.18892,0.018802,-0.20772
73.48,-0.26324,-0.00769,-0.25555
73.5,-0.32511,-0.028864,-0.29625
73.52,-0.37318,-0.043633,-0.32954
73.54,-0.40792,-0.051725,-0.3562
73.56,-0.43112,-0.053648,-0.37748
73.58,-0.44516,-0.050557,-0.3946
73.6,-0.45239,-0.044056,-0.40833
73.62,-0.45468,-0.035954,-0.41872
73.64,-0.4531,-0.028012,-0.42509
73.66,-0.44779,-0.0217,-0.42609
73.68,-0.43798,-0.018,-0.41999
73.7,-0.42218,-0.017277,-0.4049
73.72,-0.39829,-0.019237,-0.37905
73.74,-0.364,-0.022965,-0.34104
73.76,-0.31707,-0.027063,-0.29001
73.78,-0.2558,-0.029846,-0.22595
73.8,-0.17948,-0.029592,-0.14989
73.82,-0.088919,-0.024802,-0.064117
73.84,0.013251,-0.014443,0.027694
73.86,0.12236,0.0018645,0.1205
73.88,0.2319,0.023741,0.20815
73.9,0.33398,0.050033,0.28394
73.92,0.42025,0.078898,0.34135
73.94,0.48295,0.10798,0.37497
73.96,0.51612,0.13466,0.38146
73.98,0.51658,0.15632,0.36026
74,0.48463,0.17064,0.31399
74.02,0.42423,0.17586,0.24837
74.04,0.34266,0.171,0.17166
74.06,0.24957,0.15596,0.09361
74.08,0.15578,0.13157,0.024202
74.1,0.071844,0.099564,-0.027719
74.12,0.0067444,0.062378,-0.055633
74.14,-0.033215,0.022969,-0.056184
74.16,-0.045032,-0.015498,-0.029534
74.18,-0.02918,-0.049971,0.020791
74.2,0.010676,-0.077842,0.088519
74.22,0.068333,-0.097244,0.16558
74.24,0.13594,-0.10728,0.24322
74.26,0.205,-0.10812,0.31313
74.28,0.26735,-0.10106,0.3684
74.3,0.31599,-0.088266,0.40426
74.32,0.3458,-0.072608,0.41841
74.34,0.3539,-0.057213,0.41111
74.36,0.33985,-0.045058,0.38491
74.38,0.30551,-0.038555,0.34406
74.4,0.25464,-0.0392,0.29384
74.42,0.19231,-0.047359,0.23967
74.44,0.12411,-0.062214,0.18633
74.46,0.055352,-0.08189,0.13724
74.48,-0.0097036,-0.10373,0.094028
74.5,-0.068381,-0.1247,0.056316
74.52,-0.11985,-0.14181,0.021955
74.54,-0.16503,-0.15255,-0.012481
74.56,-0.20618,-0.15525,-0.050929
74.58,-0.2462,-0.14923,-0.096964
74.6,-0.28787,-0.1349,-0.15296
74.62,-0.33311,-0.11363,-0.21948
74.64,-0.38244,-0.087511,-0.29493
74.66,-0.43479,-0.059086,-0.3757
74.68,-0.48754,-0.030978,-0.45656
74.7,-0.537,-0.0055841,-0.53142
74.72,-0.57902,0.015177,-0.59419
74.74,-0.60961,0.030042,-0.63965
74.76,-0.62561,0.038482,-0.66409
74.78,-0.62509,0.040694,-0.66578
74.8,-0.60752,0.037512,-0.64504
74.82,-0.57382,0.030269,-0.60409
74.84,-0.52607,0.020613,-0.54668
74.86,-0.46726,0.010314,-0.47757
74.88,-0.4009,0.0010552,-0.40196
74.9,-0.33072,-0.0057522,-0.32497
74.92,-0.2603,-0.0091288,-0.25118
74.94,-0.19285,-0.0086437,-0.18421
74.96,-0.13091,-0.0044727,-0.12643
74.98,-0.076128,0.0026124,-0.07874
75,-0.029111,0.011327,-0.040439
75.02,0.010707,0.020028,-0.0093211
75.04,0.045007,0.026921,0.018086
75.06,0.076358,0.030299,0.046059
75.08,0.10782,0.028793,0.079025
75.1,0.14238,0.021578,0.1208
75.12,0.18235,0.0085271,0.17382
75.14,0.22883,-0.0097224,0.23856
75.16,0.28134,-0.031806,0.31315
75.18,0.33776,-0.055768,0.39353
75.2,0.3946,-0.079276,0.47388
75.22,0.44756,-0.099911,0.54747
75.24,0.4923,-0.11547,0.60777
75.26,0.52521,-0.12424,0.64945
75.28,0.54406,-0.12526,0.66932
75.3,0.54834,-0.11846,0.6668
75.32,0.53929,-0.10468,0.64396
75.34,0.5195,-0.085573,0.60507
75.36,0.4923,-0.063429,0.55573
75.38,0.46098,-0.040842,0.50183
75.4,0.42814,-0.020366,0.4485
75.42,0.39512,-0.0041536,0.39928
75.44,0.36192,0.0063565,0.35556
75.46,0.32724,0.010655,0.31658
75.48,0.28897,0.0092375,0.27973
75.5,0.24475,0.0035364,0.24121
75.52,0.19259,-0.0043031,0.1969
75.54,0.13141,-0.011755,0.14317
75.56,0.061333,-0.016311,0.077644
75.58,-0.016194,-0.01588,-0.00031383
75.6,-0.098511,-0.0091288,-0.089383
75.62,-0.18204,0.0043029,-0.18635
75.64,-0.26268,0.02373,-0.28641
75.66,-0.33618,0.047513,-0.38369
75.68,-0.39856,0.073292,-0.47185
75.7,-0.44642,0.098324,-0.54474
75.72,-0.47718,0.11985,-0.59703
75.74,-0.4893,0.13549,-0.62479
75.76,-0.4824,0.14348,-0.62588
75.78,-0.45731,0.14292,-0.60023
75.8,-0.41602,0.13384,-0.54986
75.82,-0.36163,0.11708,-0.4787
75.84,-0.298,0.094218,-0.39222
75.86,-0.22953,0.067315,-0.29685
75.88,-0.16064,0.038684,-0.19932
75.9,-0.095364,0.01065,-0.10601
75.92,-0.03694,-0.014651,-0.02229
75.94,0.012517,-0.035431,0.047947
75.96,0.052158,-0.050364,0.10252
75.98,0.082357,-0.058651,0.14101
76,0.10448,-0.060045,0.16452
76.02,0.12048,-0.054848,0.17533
76.04,0.13247,-0.043868,0.17633
76.06,0.14215,-0.028364,0.17052
76.08,0.1505,-0.0099379,0.16044
76.1,0.15745,0.0095859,0.14787
76.12,0.16186,0.028322,0.13354
76.14,0.16168,0.044502,0.11717
76.16,0.15436,0.056654,0.097701
76.18,0.13739,0.063769,0.073619
76.2,0.10896,0.065417,0.043541
76.22,0.06858,0.061809,0.006771
76.24,0.0176,0.053766,-0.036166
76.26,-0.040522,0.042615,-0.083137
76.28,-0.10026,0.030004,-0.13026
76.3,-0.15443,0.017669,-0.1721
76.32,-0.19498,0.0071844,-0.20216
76.34,-0.214,-0.0002623,-0.21373
76.36,-0.20494,-0.0040339,-0.2009
76.38,-0.16377,-0.0041188,-0.15965
76.4,-0.089862,-0.0011035,-0.088758
76.42,0.013493,0.0039525,0.0095407
76.44,0.13918,0.0097144,0.12947
76.46,0.27691,0.014807,0.26211
76.48,0.41439,0.018042,0.39635
76.5,0.53888,0.018602,0.52028
76.52,0.63884,0.01614,0.6227
76.54,0.70543,0.010799,0.69463
76.56,0.73364,0.0031421,0.7305
76.58,0.72278,-0.0059804,0.72876
76.6,0.67636,-0.015584,0.69194
76.62,0.60125,-0.024704,0.62595
76.64,0.50654,-0.032507,0.53904
76.66,0.40199,-0.038352,0.44035
76.68,0.29668,-0.041802,0.33848
76.7,0.19777,-0.042593,0.24036
76.72,0.10989,-0.040591,0.15048
76.74,0.034938,-0.035756,0.070694
76.76,-0.027558,-0.028138,0.00057975
76.78,-0.079708,-0.017899,-0.06181
76.8,-0.12433,-0.0053605,-0.11897
76.82,-0.164,0.0089468,-0.17295
76.84,-0.20035,0.024259,-0.2246
76.86,-0.23357,0.0396,-0.27317
76.88,-0.26242,0.053858,-0.31628
76.9,-0.28448,0.065918,-0.3504
76.92,-0.29673,0.074816,-0.37154
76.94,-0.29623,0.079901,-0.37613
76.96,-0.28087,0.080943,-0.36181
76.98,-0.24988,0.078177,-0.32806
77,-0.20425,0.072258,-0.27651
77.02,-0.14677,0.064135,-0.21091
77.04,-0.081805,0.054863,-0.13667
77.06,-0.014869,0.045403,-0.060272
77.08,0.048005,0.036441,0.011564
77.1,0.10097,0.028283,0.072682
77.12,0.13901,0.020828,0.11819
77.14,0.15856,0.013639,0.14492
77.16,0.15779,0.0060903,0.1517
77.18,0.13683,-0.0024581,0.13929
77.2,0.097605,-0.012475,0.11008
77.22,0.043584,-0.024125,0.067708
77.24,-0.020702,-0.037193,0.01649
77.26,-0.090202,-0.051101,-0.039101
77.28,-0.15989,-0.064979,-0.094906
77.3,-0.22523,-0.077793,-0.14744
77.32,-0.28258,-0.088487,-0.19409
77.34,-0.32934,-0.096107,-0.23323
77.36,-0.36402,-0.099907,-0.26412
77.38,-0.38619,-0.099392,-0.2868
77.4,-0.39622,-0.094346,-0.30187
77.42,-0.39509,-0.084808,-0.31028
77.44,-0.38415,-0.071056,-0.3131
77.46,-0.3649,-0.053578,-0.31133
77.48,-0.33884,-0.03306,-0.30578
77.5,-0.30736,-0.010376,-0.29699
77.52,-0.27176,0.013425,-0.28519
77.54,-0.23322,0.037138,-0.27036
77.56,-0.19288,0.059453,-0.25233
77.58,-0.15187,0.079029,-0.2309
77.6,-0.11143,0.094605,-0.20603
77.62,-0.072856,0.10512,-0.17798
77.64,-0.037591,0.10984,-0.14744
77.66,-0.0071347,0.10848,-0.11561
77.68,0.017017,0.10121,-0.084197
77.7,0.033495,0.088758,-0.055263
77.72,0.041219,0.072256,-0.031037
77.74,0.039567,0.053182,-0.013615
77.76,0.028542,0.033168,-0.0046261
77.78,0.0088884,0.013806,-0.0049177
77.8,-0.017858,-0.0035496,-0.014308
77.82,-0.049422,-0.01795,-0.031472
77.84,-0.082949,-0.028963,-0.053986
77.86,-0.11527,-0.036707,-0.078564
77.88,-0.14324,-0.041797,-0.10145
77.9,-0.16412,-0.04521,-0.11891
77.92,-0.17593,-0.048086,-0.12784
77.94,-0.17771,-0.051495,-0.12621
77.96,-0.16971,-0.056215,-0.1135
77.98,-0.15339,-0.062558,-0.090836
78,-0.13123,-0.070283,-0.060949
78.02,-0.10644,-0.078609,-0.027828
78.04,-0.082517,-0.086342,0.0038257
78.06,-0.062808,-0.092088,0.02928
78.08,-0.050006,-0.094511,0.044504
78.1,-0.045791,-0.092599,0.046807
78.12,-0.050578,-0.085875,0.035297
78.14,-0.063453,-0.074514,0.011061
78.16,-0.082304,-0.059344,-0.022959
78.18,-0.10412,-0.04173,-0.062391
78.2,-0.12544,-0.023362,-0.10207
78.22,-0.14283,-0.0059963,-0.13683
78.24,-0.15342,0.0088086,-0.16223
78.26,-0.15524,0.019905,-0.17515
78.28,-0.1475,0.026683,-0.17419
78.3,-0.13056,0.029106,-0.15967
78.32,-0.10577,0.027642,-0.13341
78.34,-0.07506,0.023132,-0.098192
78.36,-0.040504,0.016626,-0.05713
78.38,-0.0038206,0.0092201,-0.013041
78.4,0.033992,0.0019228,0.032069
78.42,0.072842,-0.0044288,0.077271
78.44,0.11349,-0.0092086,0.1227
78.46,0.15724,-0.012008,0.16924
78.48,0.20547,-0.012625,0.2181
78.5,0.25908,-0.011057,0.27014
78.52,0.31794,-0.0074957,0.32544
78.54,0.38055,-0.002336,0.38289
78.56,0.44393,0.0038251,0.44011
78.58,0.50386,0.01021,0.49365
78.6,0.55532,0.01592,0.5394
78.62,0.59325,0.020033,0.57322
78.64,0.61333,0.021738,0.59159
78.66,0.61267,0.020487,0.59218
78.68,0.59036,0.016126,0.57423
78.7,0.5477,0.0089818,0.53872
78.72,0.4881,-0.00012486,0.48822
78.74,0.41663,-0.0099574,0.42658
78.76,0.33936,-0.019021,0.35839
78.78,0.26259,-0.025782,0.28837
78.8,0.19199,-0.02891,0.2209
78.82,0.13197,-0.027501,0.15948
78.84,0.085232,-0.021242,0.10647
78.86,0.052512,-0.010481,0.062993
78.88,0.032699,0.0038017,0.028897
78.9,0.023112,0.02012,0.0029921
78.92,0.019974,0.03668,-0.016706
78.94,0.018986,0.051618,-0.032631
78.96,0.01592,0.063235,-0.047315
78.98,0.0071634,0.070197,-0.063033
79,-0.0098338,0.071666,-0.0815
79.02,-0.036266,0.067363,-0.10363
79.04,-0.071851,0.057548,-0.1294
79.06,-0.11489,0.042945,-0.15784
79.08,-0.16251,0.02462,-0.18713
79.1,-0.21107,0.0038501,-0.21492
79.12,-0.25661,-0.018006,-0.2386
79.14,-0.29544,-0.039615,-0.25582
79.16,-0.32459,-0.059749,-0.26484
79.18,-0.34222,-0.077328,-0.26489
79.2,-0.34775,-0.091447,-0.2563
79.22,-0.34189,-0.10139,-0.2405
79.24,-0.32636,-0.10662,-0.21974
79.26,-0.30347,-0.10683,-0.19664
79.28,-0.27561,-0.10193,-0.17368
79.3,-0.24469,-0.092086,-0.1526
79.32,-0.21179,-0.077748,-0.13404
79.34,-0.17695,-0.059646,-0.1173
79.36,-0.13925,-0.038778,-0.10047
79.38,-0.097105,-0.016351,-0.080754
79.4,-0.048846,0.0063057,-0.055152
79.42,0.0066981,0.027858,-0.02116
79.44,0.069591,0.047098,0.022493
79.46,0.13836,0.063067,0.075297
79.48,0.20986,0.075152,0.13471
79.5,0.27942,0.083139,0.19628
79.52,0.34135,0.087215,0.25414
79.54,0.38968,0.087908,0.30177
79.56,0.419,0.085991,0.33301
79.58,0.42533,0.082354,0.34298
79.6,0.40674,0.077878,0.32886
79.62,0.36372,0.073316,0.29041
79.64,0.29919,0.069219,0.22997
79.66,0.21808,0.065891,0.15219
79.68,0.12673,0.063394,0.063334
79.7,0.031965,0.061576,-0.029611
79.72,-0.059718,0.060127,-0.11984
79.74,-0.14295,0.058632,-0.20158
79.76,-0.21397,0.056633,-0.2706
79.78,-0.27086,0.053673,-0.32453
79.8,-0.3134,0.049335,-0.36273
79.82,-0.34266,0.043278,-0.38593
79.84,-0.36045,0.03527,-0.39572
79.86,-0.36871,0.025223,-0.39394
79.88,-0.36901,0.013219,-0.38223
79.9,-0.3622,-0.00046059,-0.36173
79.92,-0.34832,-0.015334,-0.33299
79.94,-0.32684,-0.030736,-0.29611
79.96,-0.29697,-0.045864,-0.2511
79.98,-0.25812,-0.05985,-0.19827
80,-0.21039,-0.071856,-0.13854
80.02,-0.1549,-0.081162,-0.073742
80.04,-0.093901,-0.08725,-0.0066508
80.06,-0.030658,-0.089857,0.059198
80.08,0.030849,-0.088986,0.11983
80.1,0.086444,-0.084889,0.17133
80.12,0.13232,-0.078008,0.21033
80.14,0.16558,-0.068893,0.23447
80.16,0.18464,-0.058132,0.24277
80.18,0.18948,-0.046274,0.23576
80.2,0.18162,-0.033785,0.21541
80.22,0.16388,-0.021036,0.18492
80.24,0.14,-0.0083063,0.1483
80.26,0.11409,0.0041881,0.1099
80.28,0.090107,0.016258,0.073849
80.3,0.071354,0.027712,0.043642
80.32,0.060051,0.038336,0.021715
80.34,0.057114,0.047896,0.0092178
80.36,0.062084,0.056153,0.0059306
80.38,0.073239,0.062891,0.010348
80.4,0.087874,0.067957,0.019917
80.42,0.1027,0.071292,0.031408
80.44,0.11433,0.072956,0.04137
80.46,0.11977,0.073139,0.046633
80.48,0.11692,0.072143,0.044782
80.5,0.10491,0.070352,0.03456
80.52,0.084302,0.068182,0.01612
80.54,0.057114,0.066013,-0.0088988
80.56,0.026614,0.064131,-0.037517
80.58,-0.0031019,0.062661,-0.065763
80.6,-0.027667,0.061536,-0.089203
80.62,-0.04309,0.060485,-0.10357
80.64,-0.046382,0.059057,-0.10544
80.66,-0.036068,0.056681,-0.092749
80.68,-0.012477,0.052747,-0.065225
80.7,0.022224,0.046706,-0.024483
80.72,0.0643,0.038158,0.026142
80.74,0.10897,0.026927,0.082042
80.76,0.15111,0.013099,0.13801
80.78,0.18601,-0.0029777,0.18899
80.8,0.21013,-0.02073,0.23086
80.82,0.22156,-0.039417,0.26098
80.84,0.22032,-0.058202,0.27852
80.86,0.20827,-0.076215,0.28449
80.88,0.18874,-0.092603,0.28134
80.9,0.16586,-0.10655,0.27242
80.92,0.14386,-0.11732,0.26118
80.94,0.12623,-0.12421,0.25044
80.96,0.11509,-0.12665,0.24174
80.98,0.11083,-0.12419,0.23501
81,0.11192,-0.11658,0.2285
81.02,0.11521,-0.10389,0.2191
81.04,0.11642,-0.086555,0.20297
81.06,0.11084,-0.06541,0.17625
81.08,0.094168,-0.041719,0.13589
81.1,0.06321,-0.017076,0.080287
81.12,0.016499,0.0067364,0.0097623
81.14,-0.045414,0.02795,-0.073364
81.16,-0.11995,0.045026,-0.16497
81.18,-0.2028,0.056861,-0.25966
81.2,-0.2885,0.062925,-0.35142
81.22,-0.37112,0.063314,-0.43443
81.24,-0.44502,0.058703,-0.50372
81.26,-0.50553,0.05021,-0.55574
81.28,-0.54943,0.039198,-0.58862
81.3,-0.57514,0.027059,-0.6022
81.32,-0.58276,0.015025,-0.59779
81.34,-0.57376,0.0040296,-0.57779
81.36,-0.55053,-0.0053412,-0.54519
81.38,-0.51593,-0.012829,-0.50311
81.4,-0.47281,-0.018422,-0.45439
81.42,-0.42365,-0.022241,-0.40141
81.44,-0.37041,-0.024442,-0.34597
81.46,-0.3146,-0.025143,-0.28946
81.48,-0.25741,-0.024408,-0.233
81.5,-0.19999,-0.022275,-0.17772
81.52,-0.14376,-0.018825,-0.12494
81.54,-0.090555,-0.014253,-0.076303
81.56,-0.042648,-0.0089275,-0.03372
81.58,-0.0026211,-0.0034138,0.00079276
81.6,0.026962,0.0015621,0.0254
81.62,0.043982,0.0051923,0.038789
81.64,0.047199,0.0067041,0.040494
81.66,0.03662,0.0054914,0.031129
81.68,0.0137,0.0012343,0.012466
81.7,-0.018683,-0.0060146,-0.012668
81.72,-0.056473,-0.015797,-0.040676
81.74,-0.094887,-0.027272,-0.067615
81.76,-0.12899,-0.0393,-0.089691
81.78,-0.1543,-0.05057,-0.10373
81.8,-0.16731,-0.059754,-0.10756
81.82,-0.16589,-0.065675,-0.10021
81.84,-0.14941,-0.067447,-0.081966
81.86,-0.11875,-0.064591,-0.054161
81.88,-0.075991,-0.057093,-0.018898
81.9,-0.024065,-0.045406,0.02134
81.92,0.033684,-0.030389,0.064072
81.94,0.09392,-0.013203,0.10712
81.96,0.15364,0.0048268,0.14881
81.98,0.21037,0.022355,0.18801
82,0.26223,0.038147,0.22408
82.02,0.30789,0.051175,0.25671
82.04,0.34643,0.060667,0.28577
82.06,0.3772,0.066113,0.31109
82.08,0.39966,0.067236,0.33243
82.1,0.41332,0.063952,0.34936
82.12,0.41771,0.056329,0.36138
82.14,0.41248,0.04458,0.3679
82.16,0.39754,0.029084,0.36845
82.18,0.37316,0.010433,0.36272
82.2,0.34021,-0.01051,0.35072
82.22,0.30025,-0.032569,0.33282
82.24,0.2556,-0.054261,0.30986
82.26,0.20929,-0.073866,0.28315
82.28,0.16492,-0.089568,0.25449
82.3,0.12644,-0.099658,0.2261
82.32,0.097774,-0.10276,0.20053
82.34,0.082391,-0.098055,0.18045
82.36,0.082893,-0.085436,0.16833
82.38,0.10057,-0.06558,0.16615
82.4,0.13509,-0.039909,0.175
82.42,0.18432,-0.010433,0.19475
82.44,0.24431,0.020481,0.22383
82.46,0.3096,0.05039,0.25921
82.48,0.37367,0.077056,0.29661
82.5,0.42953,0.098674,0.33086
82.52,0.47057,0.11403,0.35654
82.54,0.49123,0.12256,0.36866
82.56,0.48769,0.12434,0.36335
82.58,0.45832,0.11994,0.33838
82.6,0.40384,0.11038,0.29346
82.62,0.32717,0.096871,0.2303
82.64,0.23305,0.080759,0.15229
82.66,0.12735,0.063356,0.063992
82.68,0.016404,0.045867,-0.029463
82.7,-0.093751,0.029318,-0.12307
82.72,-0.19796,0.014517,-0.21248
82.74,-0.29231,0.0020313,-0.29434
82.76,-0.37424,-0.0078175,-0.36643
82.78,-0.44244,-0.014943,-0.4275
82.8,-0.49647,-0.019464,-0.47701
82.82,-0.5364,-0.021664,-0.51474
82.84,-0.56239,-0.021935,-0.54045
82.86,-0.57435,-0.020722,-0.55363
82.88,-0.5719,-0.018477,-0.55343
82.9,-0.55438,-0.015626,-0.53875
82.92,-0.5211,-0.012548,-0.50855
82.94,-0.47174,-0.0095846,-0.46216
82.96,-0.40673,-0.0070427,-0.39969
82.98,-0.32755,-0.0052047,-0.32234
83,-0.23694,-0.0043214,-0.23261
83.02,-0.13884,-0.0045895,-0.13425
83.04,-0.038219,-0.0061129,-0.032106
83.06,0.059427,-0.0088591,0.068286
83.08,0.14856,-0.012626,0.16118
83.1,0.2242,-0.017033,0.24123
83.12,0.2825,-0.021549,0.30405
83.14,0.32114,-0.025552,0.34669
83.16,0.33953,-0.028421,0.36795
83.18,0.33888,-0.029629,0.36851
83.2,0.32192,-0.028825,0.35075
83.22,0.29255,-0.025878,0.31843
83.24,0.25527,-0.020876,0.27615
83.26,0.21464,-0.014087,0.22873
83.28,0.17471,-0.0058837,0.1806
83.3,0.13857,0.0033267,0.13524
83.32,0.10806,0.013164,0.094893
83.34,0.083672,0.023294,0.060378
83.36,0.064684,0.033411,0.031273
83.38,0.049403,0.043192,0.0062108
83.4,0.035579,0.052238,-0.016659
83.42,0.020852,0.060037,-0.039185
83.44,0.0031783,0.06597,-0.062791
83.46,-0.018832,0.069367,-0.088198
83.48,-0.045718,0.06961,-0.11533
83.5,-0.077138,0.066261,-0.1434
83.52,-0.11199,0.059183,-0.17117
83.54,-0.14865,0.048617,-0.19727
83.56,-0.18528,0.035192,-0.22047
83.58,-0.22011,0.01986,-0.23997
83.6,-0.25169,0.0037594,-0.25545
83.62,-0.279,-0.011957,-0.26704
83.64,-0.30144,-0.026296,-0.27514
83.66,-0.31875,-0.038553,-0.28019
83.68,-0.33081,-0.048382,-0.28243
83.7,-0.33747,-0.055781,-0.28169
83.72,-0.33839,-0.061013,-0.27738
83.74,-0.33302,-0.064478,-0.26854
83.76,-0.32062,-0.066583,-0.25404
83.78,-0.30047,-0.06764,-0.23283
83.8,-0.27208,-0.067805,-0.20427
83.82,-0.23548,-0.067083,-0.1684
83.84,-0.19141,-0.065376,-0.12604
83.86,-0.1414,-0.062559,-0.078843
83.88,-0.087745,-0.058553,-0.029192
83.9,-0.03328,-0.053375,0.020094
83.92,0.018933,-0.047147,0.06608
83.94,0.066017,-0.040075,0.10609
83.96,0.10568,-0.032395,0.13807
83.98,0.13651,-0.024313,0.16083
84,0.15821,-0.01597,0.17418
84.02,0.17151,-0.0074163,0.17893
84.04,0.17807,0.0013654,0.17671
84.06,0.1801,0.010421,0.16968
84.08,0.17993,0.019771,0.16016
84.1,0.17964,0.029361,0.15028
84.12,0.18066,0.039028,0.14163
84.14,0.18357,0.048493,0.13508
84.16,0.18808,0.057379,0.1307
84.18,0.19309,0.065243,0.12784
84.2,0.19702,0.071619,0.1254
84.22,0.19814,0.07606,0.12208
84.24,0.19494,0.078175,0.11677
84.26,0.18641,0.077661,0.10875
84.28,0.17222,0.074332,0.097893
84.3,0.15281,0.06815,0.084661
84.32,0.12921,0.059252,0.069955
84.34,0.10285,0.047972,0.05488
84.36,0.075287,0.034844,0.040443
84.38,0.047874,0.020585,0.027289
84.4,0.021569,0.0060354,0.015534
84.42,-0.0032003,-0.0079291,0.0047288
84.44,-0.026521,-0.020509,-0.0060112
84.46,-0.048855,-0.031099,-0.017757
84.48,-0.070817,-0.039375,-0.031443
84.5,-0.092897,-0.045346,-0.047551
84.52,-0.11521,-0.049336,-0.065872
84.54,-0.1373,-0.051898,-0.085405
84.56,-0.15811,-0.053685,-0.10442
84.58,-0.17598,-0.055296,-0.12068
84.6,-0.1889,-0.057124,-0.13178
84.62,-0.19477,-0.059267,-0.13551
84.64,-0.19174,-0.061491,-0.13025
84.66,-0.17852,-0.06328,-0.11524
84.68,-0.15469,-0.063945,-0.090741
84.7,-0.12082,-0.062771,-0.058049
84.72,-0.078531,-0.059164,-0.019367
84.74,-0.03035,-0.052772,0.022422
84.76,0.02051,-0.043543,0.064053
84.78,0.070479,-0.031724,0.1022
84.8,0.116,-0.017799,0.1338
84.82,0.15388,-0.0024011,0.15628
84.84,0.18159,0.013788,0.1678
84.86,0.19748,0.030114,0.16737
84.88,0.20085,0.045989,0.15486
84.9,0.19191,0.060892,0.13102
84.92,0.17168,0.074343,0.09734
84.94,0.14176,0.085859,0.055898
84.96,0.10407,0.094929,0.0091408
84.98,0.060677,0.10102,-0.040341
85,0.013571,0.1036,-0.090027
85.02,-0.035424,0.10222,-0.13765
85.04,-0.084674,0.096601,-0.18127
85.06,-0.13268,0.086694,-0.21938
85.08,-0.178,0.072754,-0.25075
85.1,-0.21907,0.055348,-0.27442
85.12,-0.25422,0.035326,-0.28955
85.14,-0.28155,0.013758,-0.29531
85.16,-0.29905,-0.0081609,-0.29089
85.18,-0.30478,-0.029217,-0.27556
85.2,-0.29708,-0.048275,-0.2488
85.22,-0.2749,-0.064361,-0.21053
85.24,-0.23807,-0.076724,-0.16135
85.26,-0.18757,-0.084872,-0.1027
85.28,-0.12561,-0.088598,-0.037012
85.3,-0.055592,-0.087979,0.032387
85.32,0.018102,-0.083368,0.10147
85.34,0.090501,-0.075376,0.16588
85.36,0.15655,-0.064826,0.22137
85.38,0.21164,-0.052704,0.26435
85.4,0.25218,-0.040079,0.29226
85.42,0.27596,-0.028018,0.30397
85.44,0.28236,-0.017492,0.29986
85.46,0.27244,-0.0092889,0.28173
85.48,0.24861,-0.0039418,0.25256
85.5,0.21434,-0.0016853,0.21603
85.52,0.17357,-0.0024412,0.17601
85.54,0.13019,-0.0058356,0.13603
85.56,0.087577,-0.011242,0.09882
85.58,0.048245,-0.017844,0.066089
85.6,0.013717,-0.024703,0.03842
85.62,-0.015421,-0.030838,0.015417
85.64,-0.039296,-0.035301,-0.0039949
85.66,-0.058409,-0.037251,-0.021158
85.68,-0.073296,-0.036034,-0.037262
85.7,-0.084235,-0.031247,-0.052988
85.72,-0.091093,-0.022806,-0.068288
85.74,-0.093342,-0.010987,-0.082355
85.76,-0.090216,0.0035572,-0.093773
85.78,-0.081,0.019822,-0.10082
85.8,-0.065348,0.036523,-0.10187
85.82,-0.043562,0.052211,-0.095773
85.84,-0.016758,0.065426,-0.082184
85.86,0.013137,0.074863,-0.061726
85.88,0.04357,0.079537,-0.035967
85.9,0.071693,0.078903,-0.0072098
85.92,0.094792,0.072936,0.021856
85.94,0.11073,0.062133,0.048593
85.96,0.11828,0.047446,0.070839
85.98,0.11742,0.030168,0.087248
86,0.10925,0.011768,0.097478
86.02,0.095922,-0.0062709,0.10219
86.04,0.080286,-0.022609,0.10289
86.06,0.065441,-0.036163,0.1016
86.08,0.054295,-0.046181,0.10048
86.1,0.049145,-0.052261,0.10141
86.12,0.05137,-0.054332,0.1057
86.14,0.061276,-0.052604,0.11388
86.16,0.078099,-0.047505,0.1256
86.18,0.10015,-0.039615,0.13977
86.2,0.12509,-0.029607,0.15469
86.22,0.1502,-0.01821,0.16841
86.24,0.17279,-0.0061636,0.17896
86.26,0.19041,0.0058009,0.18461
86.28,0.20114,0.016992,0.18415
86.3,0.20367,0.026786,0.17689
86.32,0.1974,0.034663,0.16273
86.34,0.18235,0.040244,0.14211
86.36,0.15911,0.043325,0.11579
86.38,0.12868,0.043902,0.084774
86.4,0.092317,0.042182,0.050135
86.42,0.051458,0.038564,0.012893
86.44,0.0075914,0.033608,-0.026016
86.46,-0.037765,0.027963,-0.065729
86.48,-0.083078,0.022297,-0.10538
86.5,-0.12678,0.017205,-0.14398
86.52,-0.16725,0.013135,-0.18038
86.54,-0.20282,0.010327,-0.21315
86.56,-0.23184,0.0087829,-0.24063
86.58,-0.2528,0.0082756,-0.26107
86.6,-0.26443,0.0083962,-0.27283
86.62,-0.26597,0.0086298,-0.2746
86.64,-0.25728,0.008451,-0.26573
86.66,-0.23899,0.0074198,-0.24641
86.68,-0.21252,0.0052617,-0.21778
86.7,-0.18001,0.0019169,-0.18192
86.72,-0.14404,-0.0024509,-0.14159
86.74,-0.10739,-0.0074858,-0.099899
86.76,-0.0726,-0.012704,-0.059895
86.78,-0.041673,-0.017577,-0.024095
86.8,-0.015757,-0.021614,0.0058574
86.82,0.004967,-0.024428,0.029395
86.84,0.021248,-0.025779,0.047027
86.86,0.034559,-0.025574,0.060134
86.88,0.046755,-0.023853,0.070608
86.9,0.05966,-0.020739,0.080399
86.92,0.074675,-0.016401,0.091076
86.94,0.09247,-0.011011,0.10348
86.96,0.11283,-0.0047359,0.11756
86.98,0.13465,0.0022637,0.13239
87,0.15619,0.0098051,0.14638
87.02,0.17529,0.017655,0.15764
87.04,0.18983,0.025501,0.16433
87.06,0.19802,0.032948,0.16508
87.08,0.19871,0.03953,0.15918
87.1,0.1915,0.044757,0.14674
87.12,0.17676,0.048173,0.12859
87.14,0.15548,0.049426,0.10605
87.16,0.12905,0.048333,0.080715
87.18,0.098992,0.04492,0.054072
87.2,0.066724,0.039436,0.027287
87.22,0.033366,0.032339,0.0010272
87.24,-0.00033151,0.024243,-0.024574
87.26,-0.033983,0.015848,-0.049831
87.28,-0.067461,0.007857,-0.075318
87.3,-0.10074,0.00089201,-0.10163
87.32,-0.13372,-0.0045826,-0.12914
87.34,-0.16606,-0.0083157,-0.15775
87.36,-0.19709,-0.010301,-0.18679
87.38,-0.22577,-0.010782,-0.21498
87.4,-0.25072,-0.010221,-0.2405
87.42,-0.2704,-0.0092498,-0.26115
87.44,-0.28326,-0.0085839,-0.27468
87.46,-0.28799,-0.0089293,-0.27906
87.48,-0.28373,-0.010879,-0.27285
87.5,-0.27023,-0.01482,-0.25541
87.52,-0.24801,-0.020861,-0.22715
87.54,-0.21836,-0.028801,-0.18956
87.56,-0.18321,-0.038138,-0.14508
87.58,-0.14501,-0.048124,-0.096885
87.6,-0.1064,-0.057865,-0.048532
87.62,-0.069959,-0.066435,-0.0035238
87.64,-0.037913,-0.072999,0.035086
87.66,-0.011891,-0.076917,0.065026
87.68,0.007192,-0.077809,0.085001
87.7,0.019151,-0.075579,0.09473
87.72,0.02444,-0.070391,0.094832
87.74,0.023973,-0.062607,0.08658
87.76,0.018904,-0.05271,0.071615
87.78,0.010427,-0.041233,0.05166
87.8,-0.00037488,-0.028697,0.028322
87.82,-0.012591,-0.015587,0.0029962
87.84,-0.025451,-0.0023546,-0.023096
87.86,-0.038225,0.010565,-0.048789
87.88,-0.050098,0.022722,-0.07282
87.9,-0.060065,0.033643,-0.093707
87.92,-0.066899,0.042835,-0.10973
87.94,-0.069227,0.049831,-0.11906
87.96,-0.065704,0.054244,-0.11995
87.98,-0.05527,0.055843,-0.11111
88,-0.037434,0.054612,-0.092045
88.02,-0.012507,0.050782,-0.06329
88.04,0.018262,0.044827,-0.026565
88.06,0.052718,0.037405,0.015313
88.08,0.087996,0.029277,0.058718
88.1,0.12087,0.021197,0.099672
88.12,0.1482,0.013806,0.13439
88.14,0.16737,0.0075485,0.15982
88.16,0.17673,0.0026298,0.1741
88.18,0.17574,-0.00098575,0.17673
88.2,0.16512,-0.003533,0.16865
88.22,0.14659,-0.0053764,0.15196
88.24,0.12261,-0.0069286,0.12954
88.26,0.095927,-0.0085744,0.1045
88.28,0.069129,-0.010614,0.079743
88.3,0.044271,-0.013233,0.057504
88.32,0.022649,-0.016497,0.039146
88.34,0.0047427,-0.020371,0.025114
88.36,-0.0096589,-0.02474,0.015081
88.38,-0.021202,-0.029441,0.008239
88.4,-0.030643,-0.034281,0.0036373
88.42,-0.038538,-0.039048,0.00050986
88.44,-0.045014,-0.043516,-0.0014973
88.46,-0.049684,-0.047444,-0.00224
88.48,-0.051714,-0.05057,-0.001144
88.5,-0.050029,-0.052622,0.0025924
88.52,-0.043605,-0.05332,0.0097148
88.54,-0.031784,-0.052401,0.020616
88.56,-0.014533,-0.049631,0.035098
88.58,0.0074115,-0.044836,0.052247
88.6,0.032549,-0.037914,0.070463
88.62,0.058771,-0.028863,0.087634
88.64,0.083648,-0.017788,0.10144
88.66,0.10478,-0.0049194,0.1097
88.68,0.12014,0.0093837,0.11076
88.7,0.12839,0.02463,0.10376
88.72,0.12903,0.040205,0.088824
88.74,0.12242,0.055398,0.067025
88.76,0.10972,0.069436,0.040279
88.78,0.092593,0.081544,0.011049
88.8,0.073007,0.091011,-0.018004
88.82,0.052887,0.097268,-0.044381
88.84,0.033891,0.099947,-0.066056
88.86,0.017254,0.098938,-0.081683
88.88,0.003722,0.094399,-0.090678
88.9,-0.0064108,0.08675,-0.093161
88.92,-0.01319,0.076616,-0.089805
88.94,-0.016856,0.064753,-0.08161
88.96,-0.017699,0.051965,-0.069665
88.98,-0.015944,0.03901,-0.054953
89,-0.011691,0.026532,-0.038223
89.02,-0.0049228,0.015023,-0.019946
89.04,0.0044399,0.0048061,-0.0003662
89.06,0.016443,-0.0039481,0.020391
89.08,0.030993,-0.011187,0.042181
89.1,0.047767,-0.01694,0.064707
89.12,0.066156,-0.021284,0.08744
89.14,0.085264,-0.024325,0.10959
89.16,0.10396,-0.0262,0.13016
89.18,0.12097,-0.027087,0.14805
89.2,0.13503,-0.027215,0.16224
89.22,0.14502,-0.02688,0.1719
89.24,0.15014,-0.026426,0.17656
89.26,0.14995,-0.026226,0.17617
89.28,0.14448,-0.026627,0.17111
89.3,0.13422,-0.027895,0.16211
89.32,0.11998,-0.030154,0.15013
89.34,0.10282,-0.033344,0.13616
89.36,0.083835,-0.037205,0.12104
89.38,0.063994,-0.041293,0.10529
89.4,0.043986,-0.045024,0.08901
89.42,0.024129,-0.047753,0.071882
89.44,0.0043589,-0.048858,0.053217
89.46,-0.015699,-0.047827,0.032128
89.48,-0.036585,-0.044329,0.0077435
89.5,-0.058818,-0.038259,-0.020559
89.52,-0.082695,-0.029756,-0.05294
89.54,-0.10814,-0.019184,-0.088956
89.56,-0.13461,-0.0070956,-0.12751
89.58,-0.1611,0.0058305,-0.16693
89.6,-0.18623,0.018851,-0.20509
89.62,-0.20847,0.031226,-0.23969
89.64,-0.22625,0.042277,-0.26853
89.66,-0.23828,0.05143,-0.28971
89.68,-0.24362,0.058254,-0.30187
89.7,-0.24179,0.062477,-0.30427
89.72,-0.2328,0.063994,-0.29679
89.74,-0.217,0.062858,-0.27986
89.76,-0.19506,0.059265,-0.25432
89.78,-0.16775,0.053524,-0.22127
89.8,-0.13592,0.046033,-0.18196
89.82,-0.10047,0.037233,-0.1377
89.84,-0.062333,0.027582,-0.089916
89.86,-0.022635,0.017525,-0.04016
89.88,0.017258,0.0074663,0.0097918
89.9,0.055654,-0.0022351,0.057889
89.92,0.09054,-0.011277,0.10182
89.94,0.11969,-0.019411,0.1391
89.96,0.14089,-0.026444,0.16733
89.98,0.15218,-0.032233,0.18441
90,0.15222,-0.036694,0.18891
90.02,0.14057,-0.039806,0.18038
90.04,0.11786,-0.041618,0.15948
90.06,0.085878,-0.04225,0.12813
90.08,0.047425,-0.041889,0.089314
90.1,0.0060658,-0.040768,0.046834
90.12,-0.034288,-0.039138,0.00485
90.14,-0.06984,-0.037227,-0.032612
90.16,-0.097369,-0.035206,-0.062164
90.18,-0.11461,-0.033148,-0.081462
90.2,-0.12049,-0.031023,-0.089465
90.22,-0.11519,-0.028697,-0.086492
90.24,-0.10005,-0.025963,-0.074086
90.26,-0.077298,-0.022592,-0.054706
90.28,-0.049702,-0.018384,-0.031318
90.3,-0.020175,-0.013231,-0.0069446
90.32,0.0085853,-0.0071467,0.015732
90.34,0.034377,-0.00029126,0.034669
90.36,0.055655,0.0070439,0.048611
90.38,0.071565,0.01447,0.057095
90.4,0.081874,0.021553,0.060321
90.42,0.086818,0.027872,0.058945
90.44,0.086923,0.03307,0.053853
90.46,0.082851,0.036891,0.04596
90.48,0.075284,0.039193,0.036091
90.5,0.064895,0.039953,0.024943
90.52,0.052383,0.039245,0.013139
90.54,0.038549,0.037221,0.0013278
90.56,0.024382,0.034091,-0.0097086
90.58,0.011113,0.030104,-0.018992
90.6,0.00018401,0.025543,-0.025359
90.62,-0.0068587,0.020714,-0.027573
90.64,-0.0085734,0.01594,-0.024513
90.66,-0.0038814,0.011538,-0.01542
90.68,0.0076647,0.0078,-0.00013525
90.7,0.025665,0.0049475,0.020718
90.72,0.048767,0.0030998,0.045667
90.74,0.074709,0.0022418,0.072467
90.76,0.10053,0.0022111,0.09832
90.78,0.12292,0.0027112,0.12021
90.8,0.13865,0.0033504,0.1353
90.82,0.14506,0.0037028,0.14135
90.84,0.14039,0.0033805,0.13701
90.86,0.12413,0.0021018,0.12203
90.88,0.097032,-0.00025971,0.097292
90.9,0.061033,-0.0036555,0.064689
90.92,0.018973,-0.0078765,0.02685
90.94,-0.025794,-0.012598,-0.013196
90.96,-0.069828,-0.017442,-0.052386
90.98,-0.11,-0.022047,-0.087954
91,-0.14379,-0.026119,-0.11767
91.02,-0.16946,-0.029462,-0.14
91.04,-0.18608,-0.031977,-0.1541
91.06,-0.19343,-0.033638,-0.15979
91.08,-0.19187,-0.034446,-0.15742
91.1,-0.18216,-0.034388,-0.14778
91.12,-0.1653,-0.033407,-0.1319
91.14,-0.14241,-0.031395,-0.11102
91.16,-0.11473,-0.028221,-0.086508
91.18,-0.083572,-0.023773,-0.059798
91.2,-0.050395,-0.018024,-0.032371
91.22,-0.016783,-0.011078,-0.0057051
91.24,0.015569,-0.0032129,0.018782
91.26,0.04494,0.0051198,0.03982
91.28,0.069706,0.013328,0.056378
91.3,0.0885,0.020742,0.067758
91.32,0.10036,0.026706,0.073656
91.34,0.10486,0.030666,0.074196
91.36,0.10214,0.032248,0.069897
91.38,0.09292,0.031318,0.061603
91.4,0.078356,0.027993,0.050362
91.42,0.059915,0.022627,0.037289
91.44,0.039169,0.015753,0.023416
91.46,0.017595,0.0080166,0.0095783
91.48,-0.0035797,9.1676e-05,-0.0036713
91.5,-0.023489,-0.0073957,-0.016093
91.52,-0.041664,-0.013926,-0.027737
91.54,-0.058005,-0.019127,-0.038878
91.56,-0.072692,-0.022784,-0.049909
91.58,-0.086063,-0.024835,-0.061228
91.6,-0.098477,-0.025351,-0.073127
91.62,-0.11019,-0.0245,-0.085694
91.64,-0.12129,-0.022519,-0.098768
91.66,-0.1316,-0.019682,-0.11192
91.68,-0.14078,-0.016275,-0.12451
91.7,-0.14831,-0.012585,-0.13573
91.72,-0.15363,-0.0088816,-0.14474
91.74,-0.15621,-0.0054159,-0.15079
91.76,-0.15569,-0.0024093,-0.15328
91.78,-0.15192,-4.4739e-05,-0.15188
91.8,-0.14497,0.0015454,-0.14652
91.82,-0.13511,0.0022941,-0.13741
91.84,-0.12274,0.002214,-0.12496
91.86,-0.10828,0.0014076,-0.10969
91.88,-0.092069,6.9751e-05,-0.092138
91.9,-0.074311,-0.001522,-0.072789
91.92,-0.055039,-0.0030297,-0.052009
91.94,-0.03416,-0.0040911,-0.030069
91.96,-0.011552,-0.0043649,-0.0071873
91.98,0.012804,-0.003579,0.016383
92,0.038686,-0.0015753,0.040262
92.02,0.065531,0.0016579,0.063873
92.04,0.092392,0.0059725,0.08642
92.06,0.11799,0.011069,0.10693
92.08,0.14087,0.016529,0.12434
92.1,0.15957,0.021862,0.13771
92.12,0.17289,0.026567,0.14632
92.14,0.1801,0.030195,0.1499
92.16,0.18109,0.032402,0.14868
92.18,0.17641,0.032984,0.14343
92.2,0.16724,0.031897,0.13534
92.22,0.15514,0.029252,0.12589
92.24,0.14185,0.025286,0.11657
92.26,0.12903,0.020332,0.10869
92.28,0.11794,0.014767,0.10317
92.3,0.10936,0.0089742,0.10039
92.32,0.10352,0.0033027,0.10022
92.34,0.10012,-0.0019592,0.10208
92.36,0.098526,-0.0065981,0.10512
92.38,0.097975,-0.010479,0.10845
92.4,0.09777,-0.013537,0.11131
92.42,0.097453,-0.015767,0.11322
92.44,0.096872,-0.017202,0.11407
92.46,0.096173,-0.017898,0.11407
92.48,0.09569,-0.017917,0.11361
92.5,0.095791,-0.01732,0.11311
92.52,0.096713,-0.016164,0.11288
92.54,0.098423,-0.014501,0.11292
92.56,0.10057,-0.012392,0.11296
92.58,0.10248,-0.0099166,0.1124
92.6,0.10331,-0.0071829,0.11049
92.62,0.10217,-0.0043326,0.1065
92.64,0.098344,-0.0015371,0.099881
92.66,0.091431,0.0010168,0.090414
92.68,0.081471,0.0031514,0.078319
92.7,0.068961,0.0047284,0.064233
92.72,0.054799,0.0056783,0.049121
92.74,0.040139,0.0060232,0.034116
92.76,0.026211,0.0058847,0.020326
92.78,0.014122,0.0054735,0.0086482
92.8,0.0046889,0.00506,-0.00037108
92.82,-0.0016742,0.0049303,-0.0066044
92.84,-0.0049988,0.0053355,-0.010334
92.86,-0.0057288,0.0064442,-0.012173
92.88,-0.0046268,0.0083083,-0.012935
92.9,-0.0026446,0.01085,-0.013494
92.92,-0.00078217,0.013871,-0.014653
92.94,3.6411e-05,0.017085,-0.017049
92.96,-0.00094604,0.020165,-0.021111
92.98,-0.0042715,0.02279,-0.027061
93,-0.010258,0.02469,-0.034948
93.02,-0.01902,0.025679,-0.044699
93.04,-0.030501,0.025661,-0.056162
93.06,-0.044506,0.024632,-0.069138
93.08,-0.060719,0.022655,-0.083374
93.1,-0.078704,0.019846,-0.09855
93.12,-0.0979,0.016345,-0.11424
93.14,-0.1176,0.012313,-0.12992
93.16,-0.13697,0.0079211,-0.14489
93.18,-0.15506,0.0033574,-0.15842
93.2,-0.17085,-0.001172,-0.16968
93.22,-0.18338,-0.0054436,-0.17794
93.24,-0.1918,-0.009227,-0.18258
93.26,-0.19553,-0.012306,-0.18323
93.28,-0.19431,-0.014508,-0.17981
93.3,-0.18827,-0.015729,-0.17254
93.32,-0.17791,-0.015965,-0.16195
93.34,-0.16407,-0.015312,-0.14876
93.36,-0.14777,-0.013964,-0.13381
93.38,-0.13015,-0.012188,-0.11797
93.4,-0.11227,-0.01028,-0.10199
93.42,-0.094986,-0.0085287,-0.086458
93.44,-0.078938,-0.0071726,-0.071765
93.46,-0.064461,-0.0063732,-0.058088
93.48,-0.051649,-0.0062044,-0.045444
93.5,-0.040414,-0.0066574,-0.033756
93.52,-0.030582,-0.0076586,-0.022924
93.54,-0.021979,-0.0090929,-0.012887
93.56,-0.014487,-0.010826,-0.0036607
93.58,-0.0080576,-0.012719,0.0046618
93.6,-0.0026896,-0.014637,0.011947
93.62,0.0016406,-0.016442,0.018083
93.64,0.0050563,-0.017992,0.023049
93.66,0.0078494,-0.019134,0.026983
93.68,0.010514,-0.019705,0.030219
93.7,0.013726,-0.019547,0.033272
93.72,0.01826,-0.018525,0.036784
93.74,0.024859,-0.016555,0.041414
93.76,0.03407,-0.013629,0.047699
93.78,0.046082,-0.0098332,0.055915
93.8,0.060603,-0.0053539,0.065956
93.82,0.076805,-0.000467,0.077272
93.84,0.093365,0.0044859,0.088879
93.86,0.10859,0.009133,0.099457
93.88,0.12064,0.013114,0.10753
93.9,0.1278,0.016118,0.11168
93.92,0.12873,0.017922,0.11081
93.94,0.12274,0.018405,0.10434
93.96,0.10992,0.017566,0.092353
93.98,0.091158,0.015519,0.075639
94,0.068082,0.012478,0.055604
94.02,0.04282,0.0087384,0.034081
94.04,0.017713,0.0046482,0.013065
94.06,-0.0050207,0.0005761,-0.0055968
94.08,-0.023601,-0.0031211,-0.02048
94.1,-0.036918,-0.006131,-0.030787
94.12,-0.044659,-0.0082146,-0.036444
94.14,-0.047282,-0.0092282,-0.038054
94.16,-0.045881,-0.009136,-0.036745
94.18,-0.041933,-0.0080113,-0.033921
94.2,-0.037012,-0.0060251,-0.030986
94.22,-0.032506,-0.0034238,-0.029083
94.24,-0.029406,-0.0004995,-0.028906
94.26,-0.028185,0.0024424,-0.030627
94.28,-0.02881,0.0051136,-0.033924
94.3,-0.030855,0.0072669,-0.038122
94.32,-0.03368,0.00871,-0.04239
94.34,-0.036641,0.0093118,-0.045953
94.36,-0.039267,0.0090003,-0.048268
94.38,-0.041362,0.0077587,-0.049121
94.4,-0.043015,0.0056212,-0.048636
94.42,-0.044515,0.0026725,-0.047188
94.44,-0.046204,-0.00094934,-0.045255
94.46,-0.048302,-0.005049,-0.043253
94.48,-0.050762,-0.0093727,-0.04139
94.5,-0.053197,-0.013615,-0.039582
94.52,-0.054895,-0.017437,-0.037458
94.54,-0.054934,-0.020497,-0.034437
94.56,-0.05237,-0.022491,-0.029879
94.58,-0.046441,-0.023196,-0.023245
94.6,-0.036768,-0.022511,-0.014257
94.62,-0.023465,-0.02048,-0.0029855
94.64,-0.0071662,-0.017299,0.010133
94.66,0.011065,-0.013297,0.024362
94.68,0.029907,-0.0088943,0.038802
94.7,0.04801,-0.0045449,0.052555
94.72,0.064216,-0.00067553,0.064891
94.74,0.077743,0.0023725,0.07537
94.76,0.088276,0.0043843,0.083892
94.78,0.095963,0.0052906,0.090672
94.8,0.10131,0.0051621,0.096152
94.82,0.10504,0.0041834,0.10086
94.84,0.10787,0.0026129,0.10525
94.86,0.11035,0.00073769,0.10961
94.88,0.11277,-0.0011667,0.11393
94.9,0.11506,-0.0028653,0.11793
94.92,0.11689,-0.0041784,0.12106
94.94,0.11765,-0.0049833,0.12263
94.96,0.11668,-0.0052058,0.12189
94.98,0.11333,-0.004809,0.11814
95,0.10708,-0.0037838,0.11087
95.02,0.09761,-0.0021448,0.099755
95.04,0.084829,6.6771e-05,0.084762
95.06,0.068871,0.0027753,0.066096
95.08,0.05007,0.0058634,0.044207
95.1,0.028921,0.009169,0.019752
95.12,0.0060575,0.01249,-0.0064327
95.14,-0.017772,0.015602,-0.033374
95.16,-0.041717,0.01828,-0.059996
95.18,-0.064839,0.020331,-0.085169
95.2,-0.086147,0.021619,-0.10777
95.22,-0.10465,0.022089,-0.12674
95.24,-0.11941,0.021769,-0.14118
95.26,-0.12969,0.020767,-0.15045
95.28,-0.13496,0.019243,-0.1542
95.3,-0.13506,0.017385,-0.15244
95.32,-0.13019,0.01537,-0.14556
95.34,-0.12098,0.01334,-0.13432
95.36,-0.10835,0.011385,-0.11974
95.38,-0.093518,0.0095416,-0.10306
95.4,-0.077804,0.0078078,-0.085612
95.42,-0.062533,0.0061671,-0.0687
95.44,-0.04889,0.004615,-0.053505
95.46,-0.037821,0.0031817,-0.041003
95.48,-0.029968,0.0019414,-0.031909
95.5,-0.025648,0.0010062,-0.026654
95.52,-0.024877,0.00050375,-0.02538
95.54,-0.027411,0.00054224,-0.027953
95.56,-0.032811,0.0011721,-0.033983
95.58,-0.040494,0.0023524,-0.042846
95.6,-0.049772,0.0039318,-0.053704
95.62,-0.059872,0.0056505,-0.065522
95.64,-0.06993,0.007164,-0.077094
95.66,-0.078983,0.0080879,-0.087071
95.68,-0.085963,0.0080555,-0.094018
95.7,-0.089715,0.0067784,-0.096493
95.72,-0.089057,0.0040996,-0.093156
95.74,-0.082874,2.9626e-05,-0.082903
95.76,-0.070259,-0.005241,-0.065018
95.78,-0.05067,-0.011355,-0.039316
95.8,-0.024084,-0.017823,-0.0062614
95.82,0.0088848,-0.02408,0.032965
95.84,0.046933,-0.029545,0.076478
95.86,0.088102,-0.033688,0.12179
95.88,0.12991,-0.036082,0.166
95.9,0.1696,-0.036448,0.20605
95.92,0.20437,-0.034678,0.23905
95.94,0.23176,-0.030845,0.26261
95.96,0.24986,-0.025189,0.27505
95.98,0.25758,-0.018091,0.27567
96,0.25474,-0.010037,0.26477
96.02,0.24201,-0.0015737,0.24359
96.04,0.22087,0.0067465,0.21412
96.06,0.19327,0.014409,0.17886
96.08,0.16145,0.020981,0.14047
96.1,0.12759,0.026145,0.10144
96.12,0.093644,0.029718,0.063926
96.14,0.061155,0.031657,0.029498
96.16,0.031213,0.032046,-0.00083246
96.18,0.0044935,0.031073,-0.02658
96.2,-0.01865,0.029002,-0.047652
96.22,-0.038063,0.026132,-0.064195
96.24,-0.053685,0.022768,-0.076453
96.26,-0.065478,0.019196,-0.084674
96.28,-0.07342,0.015668,-0.089088
96.3,-0.077544,0.012392,-0.089936
96.32,-0.078008,0.0095387,-0.087547
96.34,-0.075166,0.0072428,-0.082409
96.36,-0.06961,0.005606,-0.075216
96.38,-0.062163,0.0046958,-0.066858
96.4,-0.053802,0.0045377,-0.058339
96.42,-0.045542,0.0051034,-0.050646
96.44,-0.038287,0.0062986,-0.044586
96.46,-0.032681,0.0079558,-0.040637
96.48,-0.029007,0.0098357,-0.038843
96.5,-0.027148,0.011641,-0.038789
96.52,-0.026614,0.013043,-0.039657
96.54,-0.026653,0.013716,-0.040369
96.56,-0.026398,0.013377,-0.039775
96.58,-0.025035,0.01182,-0.036855
96.6,-0.021955,0.0089459,-0.0309
96.62,-0.016859,0.00477,-0.021629
96.64,-0.0098046,-0.00057606,-0.0092285
96.66,-0.0011837,-0.0068611,0.0056775
96.68,0.0083501,-0.013779,0.022129
96.7,0.017986,-0.020975,0.038961
96.72,0.026871,-0.028074,0.054945
96.74,0.034207,-0.034704,0.068911
96.76,0.039323,-0.040512,0.079835
96.78,0.041716,-0.045179,0.086895
96.8,0.041058,-0.048432,0.08949
96.82,0.037188,-0.050063,0.087251
96.84,0.030106,-0.04994,0.080046
96.86,0.019959,-0.04803,0.067989
96.88,0.0070523,-0.04441,0.051463
96.9,-0.0081488,-0.039277,0.031128
96.92,-0.025006,-0.03294,0.0079341
96.94,-0.042717,-0.0258,-0.016917
96.96,-0.060344,-0.018314,-0.042031
96.98,-0.076875,-0.010944,-0.06593
97,-0.091304,-0.0041109,-0.087193
97.02,-0.10274,0.001859,-0.1046
97.04,-0.1105,0.0067629,-0.11727
97.06,-0.11421,0.010536,-0.12475
97.08,-0.11382,0.013241,-0.12706
97.1,-0.10964,0.01504,-0.12468
97.12,-0.10227,0.016151,-0.11842
97.14,-0.092517,0.016801,-0.10932
97.16,-0.081273,0.017187,-0.09846
97.18,-0.069397,0.01745,-0.086848
97.2,-0.057609,0.017668,-0.075276
97.22,-0.046412,0.017861,-0.064273
97.24,-0.03607,0.01802,-0.054089
97.26,-0.026627,0.018124,-0.044751
97.28,-0.01796,0.018173,-0.036133
97.3,-0.0098649,0.018188,-0.028053
97.32,-0.0021328,0.018219,-0.020352
97.34,0.0053786,0.018324,-0.012945
97.36,0.012708,0.018546,-0.0058376
97.38,0.019788,0.018889,0.0008988
97.4,0.026471,0.0193,0.0071709
97.42,0.03258,0.01966,0.01292
97.44,0.037959,0.019795,0.018163
97.46,0.042511,0.019497,0.023014
97.48,0.046216,0.018558,0.027658
97.5,0.049106,0.016803,0.032304
97.52,0.051228,0.014122,0.037106
97.54,0.052579,0.010494,0.042085
97.56,0.05305,0.0059871,0.047063
97.58,0.052396,0.00075842,0.051638
97.6,0.050239,-0.0049654,0.055204
97.62,0.046113,-0.010911,0.057024
97.64,0.039563,-0.016782,0.056345
97.66,0.030248,-0.022281,0.052529
97.68,0.018065,-0.027127,0.045191
97.7,0.0032344,-0.031064,0.034299
97.72,-0.013656,-0.033879,0.020223
97.74,-0.03167,-0.035404,0.0037348
97.76,-0.049607,-0.035535,-0.014072
97.78,-0.066134,-0.034238,-0.031896
97.8,-0.079951,-0.031572,-0.048379
97.82,-0.089947,-0.027689,-0.062258
97.84,-0.095337,-0.022843,-0.072494
97.86,-0.095738,-0.017371,-0.078368
97.88,-0.091194,-0.011673,-0.079521
97.9,-0.082133,-0.0061706,-0.075962
97.92,-0.069286,-0.0012608,-0.068026
97.94,-0.053585,0.0027312,-0.056316
97.96,-0.036049,0.0055921,-0.041641
97.98,-0.017705,0.007246,-0.024951
98,0.00047865,0.0077592,-0.0072805
98.02,0.017622,0.0073252,0.010297
98.04,0.032953,0.0062313,0.026722
98.06,0.045814,0.0048142,0.041
98.08,0.05568,0.0034125,0.052267
98.1,0.062191,0.0023257,0.059865
98.12,0.065194,0.0017838,0.063411
98.14,0.06479,0.0019332,0.062857
98.16,0.061361,0.0028367,0.058524
98.18,0.055573,0.0044832,0.051089
98.2,0.048326,0.0068039,0.041522
98.22,0.040669,0.0096858,0.030983
98.24,0.033662,0.012982,0.02068
98.26,0.028231,0.016513,0.011718
98.28,0.02503,0.02007,0.0049595
98.3,0.024332,0.023411,0.0009204
98.32,0.025993,0.026267,-0.0002737
98.34,0.029478,0.028352,0.0011253
98.36,0.033953,0.029392,0.004561
98.38,0.038438,0.029151,0.0092872
98.4,0.041973,0.027472,0.014501
98.42,0.043774,0.024305,0.019469
98.44,0.043358,0.019729,0.023629
98.46,0.040596,0.013956,0.02664
98.48,0.035712,0.0073156,0.028396
98.5,0.02921,0.0002195,0.02899
98.52,0.021771,-0.0068838,0.028654
98.54,0.014127,-0.01356,0.027687
98.56,0.0069546,-0.019433,0.026388
98.58,0.00078805,-0.024221,0.02501
98.6,-0.0040145,-0.027751,0.023737
98.62,-0.0072718,-0.029955,0.022684
98.64,-0.008948,-0.030854,0.021906
98.66,-0.0091084,-0.030531,0.021422
98.68,-0.0078791,-0.029103,0.021224
98.7,-0.0054233,-0.026701,0.021277
98.72,-0.0019403,-0.023452,0.021511
98.74,0.0023176,-0.019481,0.021798
98.76,0.0070209,-0.014917,0.021938
98.78,0.011746,-0.0099047,0.021651
98.8,0.01598,-0.0046169,0.020597
98.82,0.019158,0.00074103,0.018417
98.84,0.020725,0.0059327,0.014793
98.86,0.02023,0.010703,0.0095263
98.88,0.017411,0.0148,0.0026118
98.9,0.012281,0.017993,-0.0057118
98.92,0.0051616,0.020105,-0.014943
98.94,-0.0033234,0.021023,-0.024347
98.96,-0.01231,0.020716,-0.033026
98.98,-0.020802,0.019234,-0.040036
99,-0.027812,0.016705,-0.044517
99.02,-0.032501,0.013324,-0.045825
99.04,-0.034295,0.009341,-0.043636
99.06,-0.032965,0.0050428,-0.038007
99.08,-0.028634,0.00074011,-0.029375
99.1,-0.021743,-0.0032479,-0.018495
99.12,-0.012949,-0.0066089,-0.00634
99.14,-0.0030062,-0.009054,0.0060478
99.16,0.0073577,-0.010337,0.017695
99.18,0.017546,-0.010275,0.027821
99.2,0.027151,-0.0087729,0.035924
99.22,0.035969,-0.0058391,0.041808
99.24,0.043958,-0.001604,0.045562
99.26,0.051169,0.0036765,0.047493
99.28,0.057662,0.0096287,0.048033
99.3,0.063424,0.015783,0.047642
99.32,0.068331,0.02161,0.046721
99.34,0.072128,0.026569,0.045559
99.36,0.074467,0.030164,0.044304
99.38,0.074964,0.031993,0.04297
99.4,0.073274,0.031804,0.04147
99.42,0.069164,0.029518,0.039645
99.44,0.062562,0.025253,0.037309
99.46,0.053577,0.019306,0.034271
99.48,0.042482,0.012131,0.030351
99.5,0.029675,0.0042838,0.025391
99.52,0.015627,-0.0036335,0.019261
99.54,0.00082475,-0.011038,0.011863
99.56,-0.014266,-0.017424,0.003158
99.58,-0.029217,-0.022406,-0.0068105
99.6,-0.043637,-0.025751,-0.017886
99.62,-0.057154,-0.027378,-0.029776
99.64,-0.069392,-0.027349,-0.042043
99.66,-0.079962,-0.025839,-0.054122
99.68,-0.088469,-0.0231,-0.065369
99.7,-0.094541,-0.019419,-0.075122
99.72,-0.09787,-0.015087,-0.082784
99.74,-0.098266,-0.010371,-0.087896
99.76,-0.095703,-0.0055031,-0.0902
99.78,-0.090344,-0.00067713,-0.089667
99.8,-0.08254,0.003946,-0.086486
99.82,-0.072805,0.0082283,-0.081033
99.84,-0.061758,0.012045,-0.073803
99.86,-0.050063,0.01528,-0.065343
99.88,-0.038366,0.017824,-0.05619
99.9,-0.027242,0.019582,-0.046824
99.92,-0.017174,0.020482,-0.037656
99.94,-0.0085422,0.020482,-0.029024
99.96,-0.001635,0.019584,-0.021219
99.98,0.0033319,0.017831,-0.014499
100,0.0062064,0.015312,-0.0091053
100.02,0.0069026,0.012152,-0.005249
100.04,0.0054199,0.0085037,-0.0030838
100.06,0.0018762,0.0045387,-0.0026625
100.08,-0.0034583,0.00043412,-0.0038924
100.1,-0.010138,-0.0036334,-0.0065044
100.12,-0.017543,-0.0074943,-0.010049
100.14,-0.024918,-0.01099,-0.013928
100.16,-0.031436,-0.013978,-0.017458
100.18,-0.036297,-0.016334,-0.019963
100.2,-0.038828,-0.01796,-0.020869
100.22,-0.038581,-0.01879,-0.019791
100.24,-0.035392,-0.018805,-0.016587
100.26,-0.029403,-0.018032,-0.011371
100.28,-0.021035,-0.016557,-0.0044783
100.3,-0.010919,-0.014519,0.0035996
100.32,0.00020113,-0.012107,0.012308
100.34,0.011574,-0.0095418,0.021115
100.36,0.022525,-0.0070601,0.029585
100.38,0.032523,-0.0048871,0.03741
100.4,0.041194,-0.0032139,0.044407
100.42,0.048313,-0.0021755,0.050489
100.44,0.053767,-0.0018353,0.055602
100.46,0.057502,-0.0021787,0.05968
100.48,0.059495,-0.0031148,0.062609
100.5,0.059736,-0.0044881,0.064224
100.52,0.058243,-0.0060969,0.06434
100.54,0.0551,-0.0077164,0.062816
100.56,0.050498,-0.0091233,0.059621
100.58,0.044775,-0.010119,0.054893
100.6,0.038421,-0.010547,0.048968
100.62,0.032051,-0.010309,0.04236
100.64,0.026332,-0.0093709,0.035703
100.66,0.021878,-0.007763,0.029641
100.68,0.019134,-0.0055779,0.024712
100.7,0.01827,-0.0029617,0.021232
100.72,0.019116,-0.00010267,0.019219
100.74,0.021151,0.0027837,0.018367
100.76,0.023556,0.0054711,0.018084
100.78,0.02533,0.0077418,0.017588
100.8,0.025444,0.0094069,0.016038
100.82,0.023013,0.010327,0.012686
100.84,0.017439,0.010432,0.0070063
100.86,0.0085222,0.009734,-0.0012118
100.88,-0.0034981,0.0083327,-0.011831
100.9,-0.017971,0.0064137,-0.024385
100.92,-0.03392,0.0042306,-0.038151
100.94,-0.050166,0.0020779,-0.052244
100.96,-0.065467,0.00025401,-0.065721
100.98,-0.078651,-0.00097942,-0.077672
101,-0.088712,-0.0014368,-0.087275
101.02,-0.094876,-0.0010388,-0.093837
101.04,-0.096627,0.00017188,-0.096799
101.06,-0.093709,0.0020325,-0.095741
101.08,-0.086116,0.0042807,-0.090397
101.1,-0.074086,0.0065906,-0.080677
101.12,-0.058099,0.0086186,-0.066718
101.14,-0.038885,0.01005,-0.048935
101.16,-0.017429,0.010642,-0.028071
101.18,0.0050472,0.010249,-0.005202
101.2,0.027132,0.0088414,0.01829
101.22,0.047313,0.0064945,0.040819
101.24,0.064113,0.0033748,0.060738
101.26,0.076244,-0.00028915,0.076533
101.28,0.082776,-0.0042363,0.087012
101.3,0.08327,-0.0082013,0.091472
101.32,0.077864,-0.011936,0.0898
101.34,0.067271,-0.015224,0.082495
101.36,0.052708,-0.01789,0.070598
101.38,0.035734,-0.019802,0.055536
101.4,0.01805,-0.020875,0.038925
101.42,0.0012715,-0.021076,0.022347
101.44,-0.013268,-0.020424,0.0071564
101.46,-0.024664,-0.018999,-0.005665
101.48,-0.032509,-0.016935,-0.015574
101.5,-0.036879,-0.014416,-0.022463
101.52,-0.038245,-0.01166,-0.026585
101.54,-0.037338,-0.0088902,-0.028447
101.56,-0.034993,-0.0063101,-0.028683
101.58,-0.03201,-0.0040681,-0.027942
101.6,-0.029039,-0.0022354,-0.026803
101.62,-0.026521,-0.00079304,-0.025728
101.64,-0.024681,0.00036398,-0.025045
101.66,-0.023542,0.0014055,-0.024948
101.68,-0.022985,0.0025307,-0.025516
101.7,-0.022798,0.0039255,-0.026723
101.72,-0.022724,0.0057198,-0.028444
101.74,-0.022503,0.0079549,-0.030458
101.76,-0.021891,0.010568,-0.032458
101.78,-0.020676,0.013394,-0.03407
101.8,-0.018696,0.016194,-0.03489
101.82,-0.015852,0.018688,-0.03454
101.84,-0.012133,0.020607,-0.03274
101.86,-0.0076359,0.021734,-0.02937
101.88,-0.0025781,0.021941,-0.024519
101.9,0.0027069,0.02121,-0.018503
101.92,0.0077977,0.019631,-0.011834
101.94,0.012237,0.017392,-0.0051542
101.96,0.015603,0.014742,0.00086091
101.98,0.017582,0.011965,0.0056168
102,0.018036,0.009335,0.0087014
102.02,0.017044,0.0070859,0.0099583
102.04,0.014902,0.0053875,0.0095145
102.06,0.01209,0.0043298,0.00776
102.08,0.0092001,0.0039181,0.005282
102.1,0.0068475,0.0040774,0.00277
102.12,0.0055731,0.0046628,0.00091034
102.14,0.0057645,0.0054756,0.00028894
102.16,0.0076032,0.0062842,0.0013189
102.18,0.011048,0.006848,0.0042002
102.2,0.015855,0.0069431,0.0089118
102.22,0.02162,0.0063899,0.01523
102.24,0.027841,0.0050784,0.022762
102.26,0.033978,0.0029886,0.03099
102.28,0.039509,0.00020316,0.039306
102.3,0.04396,-0.003093,0.047053
102.32,0.046941,-0.0066261,0.053567
102.34,0.04815,-0.010062,0.058212
102.36,0.047396,-0.013046,0.060442
102.38,0.044609,-0.015249,0.059859
102.4,0.039866,-0.016418,0.056284
102.42,0.033408,-0.01641,0.049818
102.44,0.025659,-0.015221,0.04088
102.46,0.017221,-0.012987,0.030208
102.48,0.0088461,-0.0099713,0.018817
102.5,0.0013759,-0.0065243,0.0079003
102.52,-0.004349,-0.0030373,-0.0013117
102.54,-0.0075961,0.00011444,-0.0077105
102.56,-0.0078507,0.002622,-0.010473
102.58,-0.0049076,0.0042816,-0.0091892
102.6,0.0010749,0.0050149,-0.0039399
102.62,0.0095709,0.0048679,0.0047029
102.64,0.019737,0.0039915,0.015746
102.66,0.030513,0.0026065,0.027906
102.68,0.040753,0.00096298,0.03979
102.7,0.049372,-0.00069975,0.050072
102.72,0.055478,-0.0021841,0.057662
102.74,0.058471,-0.0033522,0.061823
102.76,0.058097,-0.0041299,0.062227
102.78,0.054451,-0.0044976,0.058949
102.8,0.047935,-0.0044745,0.052409
102.82,0.039179,-0.0040994,0.043279
102.84,0.028956,-0.0034169,0.032372
102.86,0.01808,-0.002469,0.020549
102.88,0.0073423,-0.001296,0.0086383
102.9,-0.0025551,5.7384e-05,-0.0026125
102.92,-0.011025,0.001533,-0.012558
102.94,-0.017615,0.003053,-0.020668
102.96,-0.022008,0.0045203,-0.026528
102.98,-0.02403,0.0058273,-0.029857
103,-0.023654,0.0068732,-0.030527
103.02,-0.021007,0.0075845,-0.028592
103.04,-0.016382,0.0079355,-0.024317
103.06,-0.010234,0.0079599,-0.018194
103.08,-0.003173,0.0077511,-0.010924
103.1,0.0040736,0.0074476,-0.003374
103.12,0.010712,0.0072045,0.0035074
103.14,0.015953,0.0071579,0.0087953
103.16,0.019093,0.0073879,0.011705
103.18,0.019586,0.0078902,0.011695
103.2,0.017106,0.0085631,0.0085432
103.22,0.011585,0.0092156,0.0023698
103.24,0.0032137,0.0095953,-0.0063816
103.26,-0.0075826,0.0094334,-0.017016
103.28,-0.020191,0.0084972,-0.028688
103.3,-0.033878,0.0066404,-0.040519
103.32,-0.04786,0.0038415,-0.051701
103.34,-0.061366,0.00021974,-0.061585
103.36,-0.073692,-0.0039726,-0.06972
103.38,-0.084244,-0.0083821,-0.075862
103.4,-0.092555,-0.012605,-0.07995
103.42,-0.098303,-0.016245,-0.082058
103.44,-0.10131,-0.018972,-0.082342
103.46,-0.10156,-0.020566,-0.080994
103.48,-0.099151,-0.020941,-0.07821
103.5,-0.094325,-0.020149,-0.074176
103.52,-0.087428,-0.018361,-0.069067
103.54,-0.078882,-0.015828,-0.063054
103.56,-0.069151,-0.012841,-0.05631
103.58,-0.058701,-0.0096847,-0.049016
103.6,-0.047953,-0.0066047,-0.041349
103.62,-0.037257,-0.0037857,-0.033472
103.64,-0.026867,-0.0013449,-0.025522
103.66,-0.016942,0.00066028,-0.017603
103.68,-0.0075663,0.0022163,-0.0097827
103.7,0.0012207,0.0033343,-0.0021136
103.72,0.0093817,0.0040332,0.0053485
103.74,0.016846,0.0043297,0.012516
103.76,0.023484,0.004237,0.019247
103.78,0.029106,0.0037706,0.025335
103.8,0.033477,0.0029595,0.030517
103.82,0.036357,0.0018571,0.034499
103.84,0.037541,0.00054872,0.036993
103.86,0.036913,-0.00084836,0.037762
103.88,0.034472,-0.0021932,0.036665
103.9,0.030351,-0.0033371,0.033689
103.92,0.02481,-0.0041441,0.028955
103.94,0.018208,-0.0045113,0.022719
103.96,0.010963,-0.0043852,0.015348
103.98,0.0035146,-0.00377,0.0072846
104,-0.003714,-0.0027254,-0.00098863
104.02,-0.010337,-0.0013552,-0.0089818
104.04,-0.016014,0.00021166,-0.016226
104.06,-0.02045,0.001843,-0.022293
104.08,-0.023387,0.0034243,-0.026811
104.1,-0.024606,0.004873,-0.029479
104.12,-0.023937,0.0061445,-0.030082
104.14,-0.02128,0.0072287,-0.028509
104.16,-0.016636,0.0081378,-0.024774
104.18,-0.010142,0.0088893,-0.019031
104.2,-0.0020861,0.0094894,-0.011576
104.22,0.0070839,0.0099193,-0.0028354
104.24,0.016792,0.01013,0.0066618
104.26,0.026384,0.010047,0.016337
104.28,0.035202,0.0095809,0.025621
104.3,0.042664,0.0086516,0.034013
104.32,0.04834,0.0072067,0.041134
104.34,0.051998,0.0052429,0.046755
104.36,0.053626,0.0028191,0.050807
104.38,0.053412,5.8959e-05,0.053353
104.4,0.051693,-0.0028571,0.05455
104.42,0.048885,-0.0057106,0.054596
104.44,0.045413,-0.0082711,0.053684
104.46,0.04164,-0.010325,0.051965
104.48,0.037833,-0.011703,0.049535
104.5,0.034145,-0.012298,0.046443
104.52,0.030634,-0.012083,0.042716
104.54,0.027287,-0.011101,0.038388
104.56,0.024064,-0.0094659,0.03353
104.58,0.020921,-0.007336,0.028257
104.6,0.017832,-0.004897,0.022729
104.62,0.014784,-0.0023379,0.017122
104.64,0.011767,0.00016649,0.0116
104.66,0.0087464,0.0024687,0.0062777
104.68,0.0056563,0.0044534,0.001203
104.7,0.0023936,0.0060364,-0.0036427
104.72,-0.0011629,0.0071593,-0.0083222
104.74,-0.0051183,0.0077826,-0.012901
104.76,-0.0095184,0.0078801,-0.017398
104.78,-0.014309,0.0074366,-0.021745
104.8,-0.019308,0.0064514,-0.02576
104.82,-0.02421,0.0049441,-0.029154
104.84,-0.028608,0.0029646,-0.031573
104.86,-0.032052,0.00060093,-0.032653
104.88,-0.034116,-0.0020159,-0.0321
104.9,-0.034474,-0.004714,-0.02976
104.92,-0.03296,-0.0072898,-0.02567
104.94,-0.0296,-0.0095257,-0.020074
104.96,-0.02462,-0.011213,-0.013407
104.98,-0.018416,-0.012175,-0.0062409
105,-0.011501,-0.012294,0.00079305
105.02,-0.0044407,-0.011525,0.0070839
105.04,0.0022155,-0.009902,0.012118
105.06,0.0079884,-0.007542,0.01553
105.08,0.012509,-0.0046266,0.017136
105.1,0.015541,-0.0013845,0.016925
105.12,0.016981,0.0019336,0.015047
105.14,0.016856,0.0050801,0.011776
105.16,0.015316,0.0078329,0.0074831
105.18,0.012614,0.010011,0.0026032
105.2,0.0091033,0.011486,-0.0023827
105.22,0.0052139,0.012183,-0.0069687
105.24,0.0014327,0.012079,-0.010647
105.26,-0.0017356,0.011203,-0.012939
105.28,-0.0038193,0.009622,-0.013441
105.3,-0.0044406,0.0074412,-0.011882
105.32,-0.0033775,0.0047973,-0.0081748
105.34,-0.00061538,0.0018535,-0.0024688
105.36,0.0036254,-0.0012055,0.004831
105.38,0.0088954,-0.0041803,0.013076
105.4,0.01456,-0.0068667,0.021426
105.42,0.019874,-0.0090681,0.028942
105.44,0.024086,-0.010611,0.034696
105.46,0.026539,-0.011358,0.037897
105.48,0.026764,-0.011227,0.037992
105.5,0.024542,-0.010198,0.034741
105.52,0.019925,-0.008319,0.028244
105.54,0.013214,-0.0057073,0.018921
105.56,0.0049059,-0.0025409,0.0074468
105.58,-0.0043847,0.00095557,-0.0053403
105.6,-0.014007,0.0045299,-0.018537
105.62,-0.023346,0.0079239,-0.03127
105.64,-0.031869,0.010896,-0.042765
105.66,-0.039153,0.013242,-0.052395
105.68,-0.044881,0.014813,-0.059693
105.7,-0.048834,0.015521,-0.064355
105.72,-0.050876,0.015352,-0.066229
105.74,-0.050943,0.014355,-0.065298
105.76,-0.049045,0.012637,-0.061682
105.78,-0.045283,0.010345,-0.055628
105.8,-0.039858,0.0076541,-0.047512
105.82,-0.033084,0.004747,-0.037832
105.84,-0.025379,0.0017992,-0.027178
105.86,-0.017236,-0.0010316,-0.016204
105.88,-0.0091757,-0.0036119,-0.0055638
105.9,-0.0016838,-0.005834,0.0041502
105.92,0.0048541,-0.007614,0.012468
105.94,0.010203,-0.0088886,0.019091
105.96,0.014304,-0.0096119,0.023916
105.98,0.017274,-0.0097552,0.027029
106,0.01936,-0.0093096,0.02867
106.02,0.020888,-0.008291,0.02918
106.04,0.022188,-0.0067473,0.028935
106.06,0.023528,-0.0047629,0.02829
106.08,0.025068,-0.0024605,0.027529
106.1,0.026846,3.4757e-06,0.026843
106.12,0.028783,0.00245,0.026333
106.14,0.030723,0.0046935,0.026029
106.16,0.032475,0.006562,0.025912
106.18,0.033864,0.007916,0.025948
106.2,0.034767,0.0086637,0.026103
106.22,0.035126,0.0087694,0.026356
106.24,0.034947,0.0082537,0.026694
106.26,0.034281,0.0071848,0.027097
106.28,0.033195,0.0056653,0.02753
106.3,0.03175,0.0038158,0.027934
106.32,0.029983,0.0017611,0.028222
106.34,0.027911,-0.00038008,0.028291
106.36,0.025538,-0.002499,0.028037
106.38,0.022876,-0.0044946,0.02737
106.4,0.019962,-0.0062687,0.026231
106.42,0.016874,-0.0077212,0.024596
106.44,0.013727,-0.0087477,0.022475
106.46,0.010661,-0.0092449,0.019906
106.48,0.0078233,-0.0091215,0.016945
106.5,0.0053399,-0.0083146,0.013655
106.52,0.003295,-0.0068085,0.010104
106.54,0.0017182,-0.0046502,0.0063684
106.56,0.00058387,-0.0019578,0.0025417
106.58,-0.00017831,0.0010817,-0.00126
106.6,-0.00066471,0.0042273,-0.004892
106.62,-0.00097727,0.0072089,-0.0081862
106.64,-0.0012063,0.0097602,-0.010966
106.66,-0.0014203,0.011652,-0.013072
106.68,-0.001665,0.012723,-0.014388
106.7,-0.001969,0.012899,-0.014868
106.72,-0.0023538,0.0122,-0.014554
106.74,-0.0028433,0.010733,-0.013576
106.76,-0.0034706,0.0086734,-0.012144
106.78,-0.0042789,0.0062378,-0.010517
106.8,-0.005319,0.0036521,-0.0089711
106.82,-0.0066435,0.0011232,-0.0077667
106.84,-0.0083014,-0.0011825,-0.0071189
106.86,-0.010335,-0.0031525,-0.0071823
106.88,-0.012778,-0.0047304,-0.0080471
106.9,-0.015655,-0.0059103,-0.0097447
106.92,-0.018982,-0.0067241,-0.012258
106.94,-0.022759,-0.007227,-0.015532
106.96,-0.026958,-0.0074827,-0.019475
106.98,-0.031508,-0.0075521,-0.023956
107,-0.036279,-0.0074862,-0.028793
107.02,-0.041071,-0.0073234,-0.033747
107.04,-0.045609,-0.0070909,-0.038518
107.06,-0.049561,-0.0068079,-0.042753
107.08,-0.052563,-0.0064896,-0.046074
107.1,-0.054265,-0.0061505,-0.048115
107.12,-0.054381,-0.0058058,-0.048575
107.14,-0.052735,-0.0054716,-0.047263
107.16,-0.0493,-0.0051632,-0.044137
107.18,-0.044213,-0.0048935,-0.03932
107.2,-0.037764,-0.0046708,-0.033093
107.22,-0.030366,-0.004498,-0.025868
107.24,-0.022509,-0.0043724,-0.018137
107.26,-0.014697,-0.0042867,-0.01041
107.28,-0.0073989,-0.00423,-0.0031689
107.3,-0.001003,-0.0041892,0.0031862
107.32,0.0042081,-0.00415,0.008358
107.34,0.0080655,-0.0040962,0.012162
107.36,0.010508,-0.0040103,0.014518
107.38,0.011565,-0.0038719,0.015437
107.4,0.011343,-0.0036581,0.015001
107.42,0.010008,-0.0033436,0.013351
107.44,0.0077794,-0.0029027,0.010682
107.46,0.0049258,-0.0023121,0.0072379
107.48,0.0017568,-0.0015546,0.0033114
107.5,-0.0013869,-0.0006228,-0.00076409
107.52,-0.0041555,0.00047742,-0.004633
107.54,-0.0062228,0.001725,-0.0079478
107.56,-0.0073261,0.0030833,-0.010409
107.58,-0.0073071,0.0045016,-0.011809
107.6,-0.0061439,0.0059186,-0.012062
107.62,-0.0039659,0.007266,-0.011232
107.64,-0.001045,0.0084744,-0.0095194
107.66,0.0022383,0.0094776,-0.0072393
107.68,0.0054492,0.010217,-0.0047683
107.7,0.0081647,0.010648,-0.0024832
107.72,0.01004,0.010738,-0.00069845
107.74,0.010861,0.010476,0.00038504
107.76,0.010577,0.0098677,0.00070977
107.78,0.009307,0.0089411,0.00036587
107.8,0.0073145,0.007744,-0.00042954
107.82,0.0049703,0.0063422,-0.0013719
107.84,0.0026972,0.0048157,-0.0021184
107.86,0.00091576,0.0032533,-0.0023375
107.88,-4.4655e-06,0.0017452,-0.0017497
107.9,0.00021919,0.00037521,-0.00015602
107.92,0.0017597,-0.00078712,0.0025468
107.94,0.00467,-0.001693,0.006363
107.96,0.0088824,-0.0023186,0.011201
107.98,0.014213,-0.002667,0.01688
108,0.020374,-0.0027663,0.02314
108.02,0.02698,-0.0026666,0.029647
108.04,0.033579,-0.0024344,0.036013
108.06,0.039669,-0.0021459,0.041814
108.08,0.044739,-0.0018812,0.046621
108.1,0.048317,-0.0017178,0.050035
108.12,0.050013,-0.0017251,0.051738
108.14,0.049567,-0.0019592,0.051526
108.16,0.046888,-0.0024576,0.049346
108.18,0.042071,-0.0032348,0.045305
108.2,0.035389,-0.0042782,0.039668
108.22,0.027277,-0.0055457,0.032823
108.24,0.018275,-0.0069661,0.025241
108.26,0.0089764,-0.0084429,0.017419
108.28,-3.5174e-05,-0.0098624,0.0098272
108.3,-0.0082407,-0.011105,0.0028642
108.32,-0.015227,-0.012058,-0.0031683
108.34,-0.02071,-0.012634,-0.0080762
108.36,-0.024541,-0.012774,-0.011768
108.38,-0.026701,-0.012462,-0.014238
108.4,-0.027277,-0.011724,-0.015553
108.42,-0.026446,-0.010615,-0.015831
108.44,-0.024449,-0.0092156,-0.015233
108.46,-0.021567,-0.0076091,-0.013958
108.48,-0.018102,-0.0058707,-0.012231
108.5,-0.014357,-0.0040542,-0.010303
108.52,-0.010609,-0.0021863,-0.0084222
108.54,-0.0070893,-0.00026811,-0.0068212
108.56,-0.0039657,0.0017163,-0.005682
108.58,-0.0013253,0.0037872,-0.0051125
108.6,0.00082559,0.0059551,-0.0051295
108.62,0.0025512,0.008208,-0.0056568
108.64,0.0039615,0.010504,-0.0065424
108.66,0.0051781,0.01277,-0.0075915
108.68,0.0062963,0.014905,-0.0086091
108.7,0.007353,0.016796,-0.0094425
108.72,0.0083093,0.018321,-0.010011
108.74,0.0090517,0.019372,-0.01032
108.76,0.0094161,0.01986,-0.010443
108.78,0.0092278,0.019725,-0.010497
108.8,0.0083508,0.018942,-0.010591
108.82,0.0067347,0.017519,-0.010784
108.84,0.0044474,0.015499,-0.011051
108.86,0.0016861,0.012958,-0.011272
108.88,-0.0012381,0.010006,-0.011244
108.9,-0.0039382,0.0067772,-0.010715
108.92,-0.0060056,0.0034333,-0.009439
108.94,-0.0070702,0.00015189,-0.0072221
108.96,-0.0068535,-0.0028831,-0.0039704
108.98,-0.0052081,-0.005495,0.00028689
109,-0.002136,-0.007531,0.0053949
109.02,0.0022131,-0.0088782,0.011091
109.04,0.0075605,-0.0094781,0.017039
109.06,0.013528,-0.0093357,0.022864
109.08,0.019675,-0.0085208,0.028195
109.1,0.025527,-0.0071628,0.03269
109.12,0.030618,-0.0054368,0.036055
109.14,0.034511,-0.003545,0.038056
109.16,0.036834,-0.0016952,0.038529
109.18,0.037303,-7.9264e-05,0.037382
109.2,0.035757,0.001144,0.034613
109.22,0.032176,0.0018621,0.030314
109.24,0.026701,0.0020148,0.024687
109.26,0.019634,0.0015943,0.018039
109.28,0.011418,0.00064102,0.010777
109.3,0.0026067,-0.00076522,0.0033719
109.32,-0.0061978,-0.0025152,-0.0036826
109.34,-0.014406,-0.0044816,-0.0099241
109.36,-0.021506,-0.0065292,-0.014977
109.38,-0.027122,-0.0085256,-0.018597
109.4,-0.031045,-0.010349,-0.020696
109.42,-0.033245,-0.011896,-0.021349
109.44,-0.033851,-0.013084,-0.020767
109.46,-0.033122,-0.013859,-0.019263
109.48,-0.031391,-0.014189,-0.017201
109.5,-0.029015,-0.014066,-0.014949
109.52,-0.026336,-0.013501,-0.012835
109.54,-0.023642,-0.012515,-0.011127
109.56,-0.02115,-0.011139,-0.010011
109.58,-0.019003,-0.009405,-0.0095979
109.6,-0.017269,-0.0073466,-0.0099226
109.62,-0.015949,-0.0049985,-0.010951
109.64,-0.014984,-0.0023992,-0.012584
109.66,-0.014259,0.00040456,-0.014664
109.68,-0.013621,0.0033538,-0.016975
109.7,-0.012883,0.0063748,-0.019258
109.72,-0.011853,0.0093783,-0.021231
109.74,-0.010356,0.012263,-0.022619
109.76,-0.0082691,0.014918,-0.023187
109.78,-0.0055499,0.017236,-0.022786
109.8,-0.0022596,0.019113,-0.021372
109.82,0.0014306,0.020462,-0.019031
109.84,0.005251,0.021216,-0.015965
109.86,0.0088655,0.021335,-0.012469
109.88,0.011917,0.020802,-0.0088852
109.9,0.01408,0.019633,-0.0055535
109.92,0.01511,0.017871,-0.0027611
109.94,0.014878,0.015584,-0.00070568
109.96,0.013393,0.01287,0.00052286
109.98,0.010791,0.0098493,0.00094183
110,0.007319,0.0066609,0.00065808
110.02,0.0032972,0.0034563,-0.00015915
110.04,-0.00091773,0.00038955,-0.0013073
110.06,-0.0049689,-0.0023945,-0.0025744
110.08,-0.0085274,-0.0047722,-0.0037552
110.1,-0.011312,-0.0066531,-0.0046587
110.12,-0.0131,-0.0079884,-0.0051117
110.14,-0.013738,-0.0087756,-0.0049626
110.16,-0.013148,-0.0090571,-0.0040908
110.18,-0.011335,-0.0089139,-0.0024213
110.2,-0.0083993,-0.0084546,5.5267e-05
110.22,-0.0045365,-0.0078011,0.0032646
110.24,-3.7365e-05,-0.0070748,0.0070374
110.26,0.0047297,-0.0063837,0.011113
110.28,0.0093484,-0.0058126,0.015161
110.3,0.013396,-0.0054185,0.018815
110.32,0.016492,-0.005229,0.021721
110.34,0.018342,-0.0052451,0.023587
110.36,0.018775,-0.0054454,0.024221
110.38,0.017759,-0.0057922,0.023551
110.4,0.015398,-0.0062364,0.021635
110.42,0.01191,-0.0067226,0.018633
110.44,0.0075893,-0.0071923,0.014782
110.46,0.0027657,-0.007588,0.010354
110.48,-0.0022338,-0.0078557,0.0056219
110.5,-0.0071143,-0.007949,0.00083473
110.52,-0.01163,-0.0078329,-0.0037969
110.54,-0.015587,-0.0074877,-0.0080994
110.56,-0.018843,-0.0069128,-0.011931
110.58,-0.021299,-0.0061276,-0.015171
110.6,-0.022894,-0.0051717,-0.017722
110.62,-0.023608,-0.0041005,-0.019507
110.64,-0.023465,-0.0029797,-0.020485
110.66,-0.022536,-0.0018761,-0.02066
110.68,-0.020941,-0.00084918,-0.020091
110.7,-0.018836,5.7766e-05,-0.018893
110.72,-0.016401,0.00082357,-0.017224
110.74,-0.013812,0.0014516,-0.015264
110.76,-0.011212,0.0019681,-0.01318
110.78,-0.008688,0.0024161,-0.011104
110.8,-0.0062575,0.0028461,-0.0091036
110.82,-0.0038703,0.0033055,-0.0071758
110.84,-0.0014274,0.0038277,-0.0052551
110.86,0.0011896,0.0044241,-0.0032345
110.88,0.0040813,0.0050792,-0.00099798
110.9,0.0072979,0.005752,0.0015458
110.92,0.010817,0.0063809,0.0044361
110.94,0.014538,0.0068939,0.0076437
110.96,0.018291,0.0072206,0.01107
110.98,0.021865,0.0073051,0.01456
111,0.025041,0.0071163,0.017925
111.02,0.027621,0.0066546,0.020966
111.04,0.029457,0.0059527,0.023504
111.06,0.030465,0.0050715,0.025393
111.08,0.030626,0.004091,0.026535
111.1,0.029978,0.0030975,0.02688
111.12,0.028598,0.0021707,0.026427
111.14,0.026588,0.0013724,0.025215
111.16,0.024055,0.00073801,0.023317
111.18,0.021109,0.00027397,0.020835
111.2,0.017848,-4.0362e-05,0.017889
111.22,0.014366,-0.00024604,0.014612
111.24,0.010746,-0.0003951,0.011141
111.26,0.0070617,-0.00054022,0.0076019
111.28,0.0033792,-0.00072543,0.0041046
111.3,-0.0002495,-0.00097951,0.00073002
111.32,-0.0037849,-0.001313,-0.0024719
111.34,-0.0071993,-0.0017185,-0.0054808
111.36,-0.010473,-0.0021745,-0.0082982
111.38,-0.013586,-0.00265,-0.010936
111.4,-0.016513,-0.0031105,-0.013402
111.42,-0.019216,-0.0035227,-0.015694
111.44,-0.021646,-0.0038579,-0.017788
111.46,-0.02374,-0.0040942,-0.019646
111.48,-0.02544,-0.0042169,-0.021224
111.5,-0.026697,-0.0042181,-0.022479
111.52,-0.027482,-0.0040963,-0.023386
111.54,-0.027797,-0.0038564,-0.023941
111.56,-0.027669,-0.0035097,-0.02416
111.58,-0.02715,-0.0030745,-0.024075
111.6,-0.026299,-0.0025762,-0.023723
111.62,-0.025176,-0.0020465,-0.02313
111.64,-0.023824,-0.0015215,-0.022303
111.66,-0.022269,-0.0010388,-0.02123
111.68,-0.020515,-0.00063281,-0.019882
111.7,-0.018554,-0.00032999,-0.018224
111.72,-0.01637,-0.00014431,-0.016226
111.74,-0.013945,-7.4221e-05,-0.013871
111.76,-0.011264,-0.00010168,-0.011162
111.78,-0.0083072,-0.00019389,-0.0081134
111.8,-0.0050506,-0.00030773,-0.0047428
111.82,-0.0014544,-0.0003962,-0.0010582
111.84,0.002534,-0.00041618,0.0029502
111.86,0.0069726,-0.00033594,0.0073086
111.88,0.011905,-0.00014125,0.012046
111.9,0.017331,0.00016109,0.01717
111.92,0.02318,0.00054307,0.022637
111.94,0.02928,0.00095887,0.028321
111.96,0.03535,0.0013512,0.033999
111.98,0.041008,0.0016601,0.039348
112,0.0458,0.0018319,0.043968
112.02,0.049258,0.001828,0.04743
112.04,0.050959,0.0016312,0.049328
112.06,0.050592,0.0012483,0.049343
112.08,0.048011,0.00071007,0.047301
112.1,0.043269,6.6118e-05,0.043203
112.12,0.036614,-0.00062165,0.037236
112.14,0.02847,-0.001288,0.029758
112.16,0.019381,-0.001873,0.021254
112.18,0.0099493,-0.0023293,0.012279
112.2,0.00077003,-0.002627,0.003397
112.22,-0.0076302,-0.0027555,-0.0048747
112.24,-0.014833,-0.0027217,-0.012112
112.26,-0.020553,-0.0025462,-0.018006
112.28,-0.024637,-0.0022581,-0.022379
112.3,-0.027056,-0.0018883,-0.025168
112.32,-0.027886,-0.0014651,-0.026421
112.34,-0.027278,-0.00101,-0.026268
112.36,-0.025441,-0.00053639,-0.024905
112.38,-0.02262,-4.9652e-05,-0.02257
112.4,-0.019074,0.00045059,-0.019525
112.42,-0.015069,0.00096762,-0.016036
112.44,-0.010852,0.0015044,-0.012356
112.46,-0.0066442,0.0020607,-0.0087049
112.48,-0.0026244,0.0026315,-0.0052559
112.5,0.0010815,0.0032062,-0.0021248
112.52,0.0044017,0.0037695,0.00063223
112.54,0.0073146,0.0043025,0.0030121
112.56,0.0098343,0.0047853,0.0050489
112.58,0.011991,0.0051992,0.0067921
112.6,0.01381,0.0055285,0.0082819
112.62,0.015291,0.0057625,0.0095281
112.64,0.016393,0.0058955,0.010498
112.66,0.017041,0.0059269,0.011114
112.68,0.017125,0.0058604,0.011265
112.7,0.016531,0.0057015,0.01083
112.72,0.015161,0.005457,0.0097036
112.74,0.01296,0.0051326,0.0078269
112.76,0.0099421,0.0047325,0.0052096
112.78,0.0062036,0.0042597,0.0019439
112.8,0.0019225,0.0037164,-0.0017939
112.82,-0.0026501,0.0031064,-0.0057566
112.84,-0.007211,0.0024366,-0.0096476
112.86,-0.011433,0.0017191,-0.013152
112.88,-0.014998,0.00097179,-0.01597
112.9,-0.017628,0.00021829,-0.017846
112.92,-0.019113,-0.00051377,-0.018599
112.94,-0.019333,-0.0011956,-0.018137
112.96,-0.018271,-0.0018008,-0.01647
112.98,-0.016016,-0.0023086,-0.013707
113,-0.012754,-0.0027066,-0.010048
113.02,-0.0087552,-0.0029922,-0.005763
113.04,-0.0043426,-0.0031714,-0.0011712
113.06,0.0001351,-0.0032578,0.0033929
113.08,0.0043399,-0.0032688,0.0076087
113.1,0.0079761,-0.0032227,0.011199
113.12,0.010818,-0.0031361,0.013955
113.14,0.012729,-0.0030219,0.015751
113.16,0.013666,-0.0028895,0.016555
113.18,0.013675,-0.0027456,0.016421
113.2,0.012879,-0.0025962,0.015476
113.22,0.011452,-0.0024485,0.013901
113.24,0.0095921,-0.0023121,0.011904
113.26,0.0074981,-0.0021992,0.0096973
113.28,0.0053471,-0.0021239,0.007471
113.3,0.0032792,-0.0020999,0.005379
113.32,0.0013891,-0.0021382,0.0035273
113.34,-0.00027431,-0.002245,0.0019707
113.36,-0.0017045,-0.0024195,0.00071495
113.38,-0.0029294,-0.0026537,-0.00027565
113.4,-0.0040011,-0.0029325,-0.0010687
113.42,-0.0049859,-0.0032343,-0.0017516
113.44,-0.0059521,-0.0035327,-0.0024194
113.46,-0.0069602,-0.0037972,-0.0031629
113.48,-0.0080522,-0.003995,-0.0040572
113.5,-0.0092442,-0.0040911,-0.0051531
113.52,-0.010521,-0.0040507,-0.00647
113.54,-0.011834,-0.0038411,-0.0079932
113.56,-0.013111,-0.0034352,-0.0096755
113.58,-0.014259,-0.0028157,-0.011443
113.6,-0.015186,-0.0019802,-0.013206
113.62,-0.015817,-0.00094551,-0.014872
113.64,-0.016111,0.00024994,-0.016361
113.66,-0.016071,0.001546,-0.017617
113.68,-0.015757,0.0028648,-0.018622
113.7,-0.015276,0.0041176,-0.019394
113.72,-0.014774,0.0052153,-0.01999
113.74,-0.014413,0.0060796,-0.020493
113.76,-0.014347,0.0066537,-0.021
113.78,-0.014694,0.0069102,-0.021605
113.8,-0.015521,0.0068552,-0.022376
113.82,-0.016821,0.0065265,-0.023348
113.84,-0.018514,0.0059873,-0.024501
113.86,-0.020447,0.0053159,-0.025763
113.88,-0.022412,0.0045938,-0.027006
113.9,-0.024162,0.0038936,-0.028055
113.92,-0.025438,0.0032696,-0.028708
113.94,-0.025996,0.0027522,-0.028748
113.96,-0.025628,0.0023472,-0.027975
113.98,-0.024186,0.0020387,-0.026225
114,-0.021601,0.0017965,-0.023397
114.02,-0.017887,0.0015838,-0.019471
114.04,-0.013149,0.0013659,-0.014515
114.06,-0.0075797,0.0011164,-0.0086962
114.08,-0.0014418,0.00082181,-0.0022636
114.1,0.0049459,0.00048194,0.004464
114.12,0.011236,0.00010862,0.011127
114.14,0.01708,-0.00027809,0.017358
114.16,0.022156,-0.00065453,0.022811
114.18,0.026199,-0.00099799,0.027197
114.2,0.02902,-0.0012905,0.03031
114.22,0.030517,-0.0015214,0.032038
114.24,0.030688,-0.001688,0.032376
114.26,0.029621,-0.0017961,0.031418
114.28,0.027491,-0.0018583,0.029349
114.3,0.024534,-0.0018934,0.026428
114.32,0.021035,-0.0019238,0.022958
114.34,0.017296,-0.0019748,0.019271
114.36,0.013621,-0.0020728,0.015694
114.38,0.010281,-0.0022432,0.012525
114.4,0.007505,-0.0025085,0.010013
114.42,0.0054519,-0.0028854,0.0083373
114.44,0.0042063,-0.003382,0.0075883
114.46,0.0037705,-0.0039947,0.0077652
114.48,0.0040697,-0.0047047,0.0087744
114.5,0.0049635,-0.0054771,0.010441
114.52,0.0062666,-0.0062606,0.012527
114.54,0.007774,-0.0069896,0.014764
114.56,0.0092885,-0.0075894,0.016878
114.58,0.010646,-0.0079835,0.018629
114.6,0.011734,-0.0081016,0.019836
114.62,0.012504,-0.0078892,0.020393
114.64,0.012963,-0.0073157,0.020279
114.66,0.013173,-0.00638,0.019553
114.68,0.013221,-0.005113,0.018334
114.7,0.013204,-0.0035755,0.01678
114.72,0.013204,-0.001853,0.015057
114.74,0.013272,-4.6216e-05,0.013318
114.76,0.01342,0.0017394,0.01168
114.78,0.013621,0.003405,0.010216
114.8,0.013817,0.0048676,0.0089492
114.82,0.013931,0.0060673,0.0078641
114.84,0.013883,0.0069705,0.0069122
114.86,0.013596,0.0075692,0.0060265
114.88,0.01301,0.0078774,0.0051327
114.9,0.012084,0.0079255,0.0041584
114.92,0.010793,0.0077532,0.0030396
114.94,0.009128,0.0074035,0.0017245
114.96,0.0070932,0.006917,0.00017615
114.98,0.004704,0.0063292,-0.0016252
115,0.0019894,0.0056685,-0.0036791
115.02,-0.0010058,0.0049566,-0.0059624
115.04,-0.0042175,0.0042097,-0.0084272
115.06,-0.007561,0.0034406,-0.011002
115.08,-0.010932,0.0026604,-0.013593
115.1,-0.014214,0.0018806,-0.016095
115.12,-0.017285,0.0011138,-0.018399
115.14,-0.020031,0.00037467,-0.020405
115.16,-0.022354,-0.00031994,-0.022034
115.18,-0.024184,-0.000952,-0.023232
115.2,-0.025481,-0.0015033,-0.023978
115.22,-0.02623,-0.0019571,-0.024273
115.24,-0.026441,-0.0023003,-0.024141
115.26,-0.026135,-0.0025252,-0.02361
115.28,-0.025335,-0.0026312,-0.022703
115.3,-0.02406,-0.0026252,-0.021434
115.32,-0.02232,-0.0025214,-0.019799
115.34,-0.020123,-0.0023387,-0.017784
115.36,-0.017472,-0.0020986,-0.015374
115.38,-0.014389,-0.001821,-0.012568
115.4,-0.010914,-0.0015216,-0.0093927
115.42,-0.0071258,-0.0012092,-0.0059166
115.44,-0.0031388,-0.00088645,-0.0022523
115.46,0.00089381,-0.00055103,0.0014448
115.48,0.0047895,-0.00020012,0.0049896
115.5,0.0083514,0.00016477,0.0081866
115.52,0.011388,0.00053294,0.010855
115.54,0.013734,0.00088121,0.012852
115.56,0.015271,0.0011735,0.014097
115.58,0.015945,0.0013637,0.014581
115.6,0.015772,0.0014022,0.01437
115.62,0.014842,0.0012448,0.013597
115.64,0.01331,0.0008624,0.012447
115.66,0.011377,0.00025009,0.011127
115.68,0.0092718,-0.00056729,0.0098391
115.7,0.0072222,-0.0015337,0.0087559
115.72,0.0054308,-0.0025656,0.0079964
115.74,0.0040528,-0.0035609,0.0076137
115.76,0.0031796,-0.0044113,0.0075908
115.78,0.0028307,-0.0050163,0.007847
115.8,0.0029545,-0.0052975,0.0082521
115.82,0.0034369,-0.0052094,0.0086464
115.84,0.004117,-0.0047456,0.0088626
115.86,0.0048077,-0.00394,0.0087476
115.88,0.0053182,-0.002862,0.0081802
115.9,0.0054771,-0.0016071,0.0070843
115.92,0.0051516,-0.00028424,0.0054359
115.94,0.0042636,0.0009988,0.0032648
115.96,0.0027988,0.002148,0.00065076
115.98,0.00081019,0.0030937,-0.0022835
116,-0.0015857,0.0037969,-0.0053826
116.02,-0.0042196,0.0042501,-0.0084697
116.04,-0.0068856,0.004474,-0.01136
116.06,-0.009362,0.0045096,-0.013872
116.08,-0.011434,0.0044081,-0.015842
116.1,-0.012919,0.00422,-0.017139
116.12,-0.013684,0.0039855,-0.017669
116.14,-0.013663,0.0037277,-0.01739
116.16,-0.012864,0.0034498,-0.016313
116.18,-0.011367,0.0031367,-0.014504
116.2,-0.009315,0.0027608,-0.012076
116.22,-0.0068919,0.00229,-0.0091818
116.24,-0.0043018,0.0016975,-0.0059993
116.26,-0.0017422,0.00097078,-0.002713
116.28,0.00061947,0.00011756,0.00050191
116.3,0.0026639,-0.00083102,0.003495
116.32,0.0043305,-0.0018219,0.0061524
116.34,0.0056182,-0.0027851,0.0084032
116.36,0.0065782,-0.0036421,0.01022
116.38,0.0073002,-0.0043154,0.011616
116.4,0.007893,-0.0047383,0.012631
116.42,0.0084653,-0.0048627,0.013328
116.44,0.0091073,-0.0046655,0.013773
116.46,0.0098762,-0.0041501,0.014026
116.48,0.010787,-0.0033465,0.014134
116.5,0.011811,-0.0023073,0.014118
116.52,0.012873,-0.0011023,0.013975
116.54,0.013866,0.00018852,0.013677
116.56,0.014656,0.0014824,0.013173
116.58,0.015101,0.0027006,0.012401
116.6,0.015068,0.0037745,0.011293
116.62,0.014445,0.0046508,0.0097939
116.64,0.013162,0.0052941,0.0078684
116.66,0.011204,0.0056881,0.0055155
116.68,0.0086129,0.0058356,0.0027773
116.7,0.0054976,0.0057549,-0.00025732
116.72,0.0020226,0.0054765,-0.0034539
116.74,-0.0016023,0.0050378,-0.0066401
116.76,-0.005142,0.0044779,-0.0096199
116.78,-0.008359,0.003833,-0.012192
116.8,-0.011038,0.0031329,-0.014171
116.82,-0.01301,0.0023997,-0.01541
116.84,-0.014166,0.0016476,-0.015813
116.86,-0.01447,0.0008853,-0.015356
116.88,-0.013961,0.00011876,-0.01408
116.9,-0.012743,-0.0006454,-0.012098
116.92,-0.010975,-0.0013973,-0.0095778
116.94,-0.0088489,-0.002122,-0.0067269
116.96,-0.0065731,-0.0028001,-0.003773
116.98,-0.0043512,-0.0034086,-0.00094261
117,-0.0023658,-0.0039238,0.0015579
117.02,-0.00076586,-0.0043241,0.0035582
117.04,0.00034195,-0.0045927,0.0049346
117.06,0.00089708,-0.0047194,0.0056165
117.08,0.00088559,-0.0047012,0.0055868
117.1,0.00033738,-0.004542,0.0048794
117.12,-0.0006793,-0.0042513,0.003572
117.14,-0.0020656,-0.0038428,0.0017772
117.16,-0.0037016,-0.003333,-0.00036858
117.18,-0.0054575,-0.0027408,-0.0027167
117.2,-0.0072049,-0.0020868,-0.0051181
117.22,-0.0088283,-0.0013942,-0.0074341
117.24,-0.010235,-0.00068916,-0.0095455
117.26,-0.01136,-1.4116e-06,-0.011359
117.28,-0.012172,0.00063606,-0.012808
117.3,-0.012669,0.0011879,-0.013857
117.32,-0.012874,0.0016182,-0.014492
117.34,-0.012825,0.0018934,-0.014718
117.36,-0.012565,0.0019851,-0.014551
117.38,-0.012137,0.0018742,-0.014011
117.4,-0.011569,0.0015535,-0.013122
117.42,-0.010878,0.0010309,-0.011909
117.44,-0.010068,0.00033093,-0.010399
117.46,-0.0091375,-0.00050481,-0.0086327
117.48,-0.0080859,-0.0014188,-0.0066671
117.5,-0.0069235,-0.0023406,-0.0045829
117.52,-0.0056781,-0.0031917,-0.0024865
117.54,-0.004399,-0.003892,-0.00050693
117.56,-0.0031548,-0.0043677,0.0012129
117.58,-0.0020273,-0.0045588,0.0025315
117.6,-0.0010997,-0.0044269,0.0033272
117.62,-0.00044286,-0.0039608,0.003518
117.64,-0.00010064,-0.0031796,0.003079
117.66,-7.8331e-05,-0.002132,0.0020536
117.68,-0.00033574,-0.0008923,0.00055656
117.7,-0.00078696,0.00044666,-0.0012336
117.72,-0.0013075,0.0017838,-0.0030912
117.74,-0.0017479,0.0030204,-0.0047683
117.76,-0.0019527,0.0040712,-0.0060239
117.78,-0.0017808,0.0048727,-0.0066535
117.8,-0.0011259,0.0053895,-0.0065154
117.82,6.8071e-05,0.005616,-0.0055479
117.84,0.0017968,0.0055745,-0.0037777
117.86,0.0039943,0.0053106,-0.0013162
117.88,0.0065396,0.0048851,0.0016545
117.9,0.0092699,0.0043652,0.0049047
117.92,0.012,0.0038153,0.0081846
117.94,0.014543,0.003289,0.011254
117.96,0.016731,0.0028234,0.013908
117.98,0.018435,0.0024356,0.016
118,0.019573,0.0021221,0.017451
118.02,0.020118,0.0018616,0.018256
118.04,0.020095,0.0016197,0.018476
118.06,0.019576,0.001355,0.018221
118.08,0.01866,0.0010271,0.017633
118.1,0.017465,0.00060336,0.016862
118.12,0.016106,6.4922e-05,0.016041
118.14,0.014681,-0.00058904,0.01527
118.16,0.013258,-0.0013401,0.014598
118.18,0.011871,-0.0021519,0.014023
118.2,0.010513,-0.0029746,0.013488
118.22,0.0091484,-0.0037505,0.012899
118.24,0.0077158,-0.0044221,0.012138
118.26,0.0061468,-0.0049384,0.011085
118.28,0.0043804,-0.0052619,0.0096423
118.3,0.0023797,-0.0053723,0.0077519
118.32,0.00014492,-0.0052677,0.0054126
118.34,-0.0022779,-0.0049642,0.0026863
118.36,-0.0047955,-0.0044921,-0.00030338
118.38,-0.0072726,-0.0038915,-0.0033811
118.4,-0.0095448,-0.0032065,-0.0063383
118.42,-0.011437,-0.0024807,-0.008956
118.44,-0.012783,-0.001753,-0.01103
118.46,-0.01345,-0.001055,-0.012395
118.48,-0.013354,-0.00041041,-0.012944
118.5,-0.012472,0.00016449,-0.012637
118.52,-0.010849,0.00065949,-0.011509
118.54,-0.0085914,0.0010684,-0.0096599
118.56,-0.0058553,0.0013875,-0.0072428
118.58,-0.0028303,0.0016138,-0.0044442
118.6,0.0002821,0.0017453,-0.0014632
118.62,0.0032896,0.0017808,0.0015089
118.64,0.0060264,0.0017215,0.0043049
118.66,0.0083652,0.0015727,0.0067925
118.68,0.010223,0.0013451,0.008878
118.7,0.01156,0.0010562,0.010504
118.72,0.012374,0.00073077,0.011643
118.74,0.012687,0.00039949,0.012287
118.76,0.012536,9.6892e-05,0.012439
118.78,0.011965,-0.00014231,0.012108
118.8,0.011014,-0.00028759,0.011302
118.82,0.0097196,-0.00031705,0.010037
118.84,0.0081132,-0.00022118,0.0083344
118.86,0.0062296,-5.107e-06,0.0062348
118.88,0.0041112,0.00031132,0.0037999
118.9,0.0018143,0.00069575,0.0011186
118.92,-0.00058625,0.0011077,-0.001694
118.94,-0.0029974,0.0015046,-0.004502
118.96,-0.005311,0.0018477,-0.0071587
118.98,-0.0074115,0.0021081,-0.0095196
119,-0.0091857,0.0022704,-0.011456
119.02,-0.010534,0.0023343,-0.012868
119.04,-0.01138,0.002313,-0.013693
119.06,-0.011681,0.0022299,-0.013911
119.08,-0.011428,0.0021133,-0.013541
119.1,-0.010651,0.0019907,-0.012642
119.12,-0.0094153,0.0018835,-0.011299
119.14,-0.007814,0.001804,-0.009618
119.16,-0.005963,0.0017533,-0.0077163
119.18,-0.0039918,0.0017222,-0.0057139
119.2,-0.0020348,0.001693,-0.0037278
119.22,-0.00022264,0.0016437,-0.0018663
119.24,0.0013259,0.0015511,-0.00022527
119.26,0.0025121,0.001395,0.0011172
119.28,0.0032649,0.0011607,0.0021042
119.3,0.0035465,0.0008416,0.0027049
119.32,0.0033565,0.00044002,0.0029165
119.34,0.0027333,-3.2428e-05,0.0027657
119.36,0.0017511,-0.00055548,0.0023065
119.38,0.00051283,-0.0011017,0.0016145
119.4,-0.0008601,-0.0016385,0.00077844
119.42,-0.0022417,-0.0021316,-0.00011008
119.44,-0.0035155,-0.0025481,-0.00096743
119.46,-0.0045876,-0.0028604,-0.0017272
119.48,-0.005396,-0.0030499,-0.0023462
119.5,-0.0059157,-0.0031095,-0.0028062
119.52,-0.0061568,-0.0030449,-0.0031119
119.54,-0.0061585,-0.0028736,-0.003285
119.56,-0.0059791,-0.0026226,-0.0033565
119.58,-0.0056836,-0.0023243,-0.0033593
119.6,-0.0053328,-0.0020109,-0.0033219
119.62,-0.0049746,-0.0017103,-0.0032644
119.64,-0.004639,-0.0014409,-0.0031982
119.66,-0.0043371,-0.0012103,-0.0031268
119.68,-0.0040634,-0.0010146,-0.0030488
119.7,-0.0038006,-0.0008405,-0.0029601
119.72,-0.0035244,-0.00066843,-0.002856
119.74,-0.0032088,-0.00047722,-0.0027315
119.76,-0.0028295,-0.00024821,-0.0025813
119.78,-0.0023674,3.1198e-05,-0.0023986
119.8,-0.00181,0.00036519,-0.0021752
119.82,-0.0011542,0.00074861,-0.0019028
119.84,-0.00040774,0.0011673,-0.001575
119.86,0.00040801,0.0015994,-0.0011914
119.88,0.0012572,0.0020176,-0.00076045
119.9,0.0020896,0.0023915,-0.0003019
119.92,0.0028438,0.0026903,0.00015352
119.94,0.0034534,0.002886,0.00056737
119.96,0.0038562,0.0029566,0.00089953
119.98,0.0040048,0.0028887,0.0011161


==> figures/data/20230413_constADP_0.007/simu_pdf_strain10/simuPDF_fit_strnmf1.csv <==
0,0,0.0093397,-0.0093397
0.02,-0.010586,-0.13336,0.12277
0.04,-0.020941,-0.15657,0.13563
0.06,-0.030917,-0.14723,0.11631
0.08,-0.040502,-0.15577,0.11527
0.1,-0.049824,-0.16683,0.11701
0.12,-0.059107,-0.18059,0.12148
0.14,-0.068589,-0.19899,0.13041
0.16,-0.078435,-0.22068,0.14225
0.18,-0.088682,-0.24265,0.15397
0.2,-0.09922,-0.26345,0.16423
0.22,-0.10984,-0.28253,0.1727
0.24,-0.12029,-0.3,0.17971
0.26,-0.13039,-0.31786,0.18747
0.28,-0.14009,-0.33623,0.19614
0.3,-0.14947,-0.35472,0.20525
0.32,-0.15873,-0.37346,0.21473
0.34,-0.16811,-0.39237,0.22425
0.36,-0.17783,-0.41097,0.23315
0.38,-0.18795,-0.43002,0.24207
0.4,-0.19843,-0.44901,0.25059
0.42,-0.20906,-0.4678,0.25874
0.44,-0.2196,-0.48641,0.26682
0.46,-0.22983,-0.50474,0.27491
0.48,-0.23965,-0.52277,0.28312
0.5,-0.2491,-0.54122,0.29212
0.52,-0.25835,-0.55993,0.30158
0.54,-0.26765,-0.57881,0.31116
0.56,-0.27723,-0.59802,0.3208
0.58,-0.28722,-0.61716,0.32994
0.6,-0.29761,-0.63609,0.33848
0.62,-0.30824,-0.65534,0.3471
0.64,-0.31885,-0.67421,0.35536
0.66,-0.32921,-0.69292,0.3637
0.68,-0.33917,-0.71149,0.37232
0.7,-0.34871,-0.73008,0.38138
0.72,-0.35797,-0.7486,0.39064
0.74,-0.36719,-0.76776,0.40058
0.76,-0.37663,-0.78634,0.4097
0.78,-0.38648,-0.80586,0.41938
0.8,-0.39676,-0.82487,0.42811
0.82,-0.40736,-0.84422,0.43686
0.84,-0.41803,-0.86333,0.4453
0.86,-0.42852,-0.88235,0.45383
0.88,-0.43863,-0.90109,0.46247
0.9,-0.44828,-0.91997,0.47169
0.92,-0.45757,-0.93871,0.48114
0.94,-0.46673,-0.95737,0.49064
0.96,-0.47604,-0.97641,0.50037
0.98,-0.48572,-0.99552,0.5098
1,-0.49587,-1.0147,0.51884
1.02,-0.50641,-1.034,0.52762
1.04,-0.51713,-1.0534,0.53624
1.06,-0.52774,-1.0723,0.5446
1.08,-0.53801,-1.0914,0.55338
1.1,-0.54779,-1.1105,0.56272
1.12,-0.55715,-1.1294,0.57224
1.14,-0.56627,-1.1479,0.58166
1.16,-0.57545,-1.1672,0.59177
1.18,-0.58495,-1.1863,0.60133
1.2,-0.59493,-1.2053,0.61032
1.22,-0.60538,-1.2245,0.61917
1.24,-0.61612,-1.244,0.6279
1.26,-0.62685,-1.2632,0.6364
1.28,-0.63728,-1.2824,0.6451
1.3,-0.64724,-1.3015,0.65422
1.32,-0.65669,-1.3205,0.66378
1.34,-0.66579,-1.3393,0.67346
1.36,-0.67485,-1.3583,0.68348
1.38,-0.68416,-1.3774,0.69322
1.4,-0.69395,-1.3965,0.70253
1.42,-0.70427,-1.4157,0.71143
1.44,-0.71499,-1.435,0.72002
1.46,-0.72582,-1.4542,0.72841
1.48,-0.73644,-1.4734,0.73694
1.5,-0.74659,-1.4928,0.74621
1.52,-0.75617,-1.5114,0.75524
1.54,-0.7653,-1.5308,0.7655
1.56,-0.77425,-1.5496,0.77537
1.58,-0.78336,-1.5686,0.78526
1.6,-0.79293,-1.5879,0.79494
1.62,-0.80308,-1.607,0.80396
1.64,-0.81374,-1.6265,0.81271
1.66,-0.82465,-1.6457,0.82102
1.68,-0.83545,-1.665,0.8295
1.7,-0.84582,-1.6841,0.8383
1.72,-0.85557,-1.7032,0.84766
1.74,-0.86476,-1.7221,0.8573
1.76,-0.87363,-1.7411,0.86743
1.78,-0.88254,-1.76,0.87742
1.8,-0.89186,-1.7791,0.88728
1.82,-0.9018,-1.7983,0.89651
1.84,-0.91236,-1.8177,0.90536
1.86,-0.92332,-1.8369,0.91359
1.88,-0.9343,-1.8562,0.92188
1.9,-0.94491,-1.8755,0.93058
1.92,-0.95488,-1.8945,0.93963
1.94,-0.96416,-1.9133,0.94917
1.96,-0.97296,-1.9319,0.95894
1.98,-0.98164,-1.9504,0.96874
2,-0.99062,-1.9688,0.97823
2.02,-1.0002,-1.987,0.9868
2.04,-1.0103,-2.0048,0.99447
2.06,-1.0208,-2.0217,1.0009
2.08,-1.031,-2.0373,1.0063
2.1,-1.0403,-2.0511,1.0108
2.12,-1.0478,-2.0621,1.0143
2.14,-1.0527,-2.0692,1.0165
2.16,-1.0543,-2.0718,1.0175
2.18,-1.0516,-2.0688,1.0172
2.2,-1.0436,-2.0579,1.0143
2.22,-1.0286,-2.0382,1.0096
2.24,-1.0045,-2.008,1.0034
2.26,-0.96883,-1.9659,0.99704
2.28,-0.91883,-1.91,0.99117
2.3,-0.85225,-1.8437,0.99146
2.32,-0.76782,-1.7642,0.99633
2.34,-0.6659,-1.6736,1.0077
2.36,-0.54895,-1.575,1.026
2.38,-0.42172,-1.4719,1.0502
2.4,-0.29107,-1.3712,1.0802
2.42,-0.1654,-1.2762,1.1108
2.44,-0.053808,-1.1932,1.1394
2.46,0.034936,-1.1274,1.1623
2.48,0.093441,-1.0827,1.1762
2.5,0.11654,-1.0611,1.1777
2.52,0.10188,-1.0654,1.1672
2.54,0.050117,-1.0895,1.1396
2.56,-0.035258,-1.1336,1.0983
2.58,-0.14838,-1.1926,1.0442
2.6,-0.28173,-1.2613,0.97954
2.62,-0.42696,-1.3335,0.90659
2.64,-0.57574,-1.4059,0.83017
2.66,-0.72049,-1.4709,0.75043
2.68,-0.85498,-1.5272,0.67223
2.7,-0.97471,-1.5722,0.59746
2.72,-1.0771,-1.6053,0.52814
2.74,-1.1615,-1.6248,0.46325
2.76,-1.2288,-1.6353,0.40644
2.78,-1.2812,-1.6336,0.35243
2.8,-1.3215,-1.625,0.30352
2.82,-1.3526,-1.6103,0.25765
2.84,-1.3775,-1.5918,0.21434
2.86,-1.3981,-1.5717,0.17362
2.88,-1.4159,-1.5519,0.13599
2.9,-1.4316,-1.5323,0.10073
2.92,-1.4454,-1.5165,0.07113
2.94,-1.4574,-1.505,0.047652
2.96,-1.4676,-1.4989,0.031249
2.98,-1.4765,-1.5003,0.023721
3,-1.4847,-1.5051,0.020404
3.02,-1.4927,-1.5205,0.027822
3.04,-1.5013,-1.5386,0.037322
3.06,-1.5107,-1.5638,0.053101
3.08,-1.5207,-1.5897,0.069015
3.1,-1.5304,-1.6192,0.08884
3.12,-1.5383,-1.6421,0.10379
3.14,-1.5425,-1.6655,0.12299
3.16,-1.5408,-1.6768,0.13603
3.18,-1.5303,-1.6765,0.1462
3.2,-1.5076,-1.6592,0.15157
3.22,-1.4682,-1.6187,0.15048
3.24,-1.4061,-1.5475,0.14138
3.26,-1.3136,-1.4465,0.13288
3.28,-1.1812,-1.2995,0.11833
3.3,-0.99854,-1.1068,0.10824
3.32,-0.75553,-0.86464,0.10911
3.34,-0.44418,-0.56675,0.12257
3.36,-0.060787,-0.21591,0.15512
3.38,0.39196,0.17169,0.22027
3.4,0.90338,0.59805,0.30532
3.42,1.4542,1.0413,0.41289
3.44,2.017,1.4747,0.54229
3.46,2.5584,1.885,0.6734
3.48,3.042,2.2333,0.80865
3.5,3.4322,2.5124,0.91975
3.52,3.6984,2.6925,1.0059
3.54,3.819,2.7575,1.0614
3.56,3.7834,2.7068,1.0766
3.58,3.594,2.5403,1.0537
3.6,3.2655,2.2656,0.99986
3.62,2.8228,1.9048,0.91806
3.64,2.2984,1.473,0.82533
3.66,1.7279,0.99972,0.7282
3.68,1.1469,0.51018,0.63675
3.7,0.58679,0.022999,0.56379
3.72,0.072323,-0.43235,0.50468
3.74,-0.37969,-0.85717,0.47747
3.76,-0.76081,-1.2263,0.46549
3.78,-1.0701,-1.5459,0.47582
3.8,-1.3124,-1.8087,0.49633
3.82,-1.4966,-2.0269,0.53029
3.84,-1.6331,-2.2001,0.56702
3.86,-1.7324,-2.3334,0.60101
3.88,-1.8035,-2.4359,0.63242
3.9,-1.8533,-2.5103,0.65693
3.92,-1.8864,-2.5613,0.67497
3.94,-1.9048,-2.5888,0.68395
3.96,-1.9089,-2.595,0.68606
3.98,-1.897,-2.5762,0.67914
4,-1.8657,-2.5327,0.66705
4.02,-1.8094,-2.4566,0.6472
4.04,-1.7207,-2.3442,0.6235
4.06,-1.5896,-2.186,0.59645
4.08,-1.4039,-1.9718,0.56786
4.1,-1.1507,-1.7028,0.55206
4.12,-0.81744,-1.3639,0.54643
4.14,-0.39457,-0.95539,0.56083
4.16,0.1217,-0.48012,0.60182
4.18,0.72674,0.054793,0.67195
4.2,1.4055,0.6305,0.775
4.22,2.1317,1.2282,0.90353
4.24,2.8686,1.8252,1.0434
4.26,3.5718,2.3843,1.1875
4.28,4.1932,2.8748,1.3185
4.3,4.6866,3.2662,1.4204
4.32,5.0127,3.5297,1.4831
4.34,5.1447,3.6711,1.4736
4.36,5.071,3.6502,1.4208
4.38,4.7974,3.4873,1.3102
4.4,4.3457,3.1915,1.1542
4.42,3.751,2.7875,0.96342
4.44,3.057,2.3054,0.75161
4.46,2.3112,1.7817,0.52945
4.48,1.559,1.2306,0.32841
4.5,0.83993,0.69862,0.14131
4.52,0.1842,0.20581,-0.021616
4.54,-0.38833,-0.22796,-0.16037
4.56,-0.86801,-0.59265,-0.27536
4.58,-1.2539,-0.89364,-0.36027
4.6,-1.5514,-1.1164,-0.43503
4.62,-1.7697,-1.268,-0.50168
4.64,-1.9188,-1.3555,-0.56333
4.66,-2.0078,-1.3839,-0.62394
4.68,-2.0427,-1.3609,-0.68185
4.7,-2.0259,-1.28,-0.74583
4.72,-1.9551,-1.1479,-0.80716
4.74,-1.8244,-0.96146,-0.86296
4.76,-1.6248,-0.71399,-0.91083
4.78,-1.346,-0.40529,-0.94073
4.8,-0.9787,-0.019119,-0.95958
4.82,-0.51724,0.42449,-0.94174
4.84,0.037535,0.92391,-0.88638
4.86,0.67598,1.4679,-0.79195
4.88,1.3781,2.0407,-0.66262
4.9,2.1132,2.6177,-0.5045
4.92,2.8416,3.1745,-0.33294
4.94,3.5174,3.6651,-0.14773
4.96,4.0931,4.0716,0.021516
4.98,4.5249,4.3653,0.15954
5,4.7777,4.5243,0.25343
5.02,4.8302,4.5337,0.29654
5.04,4.6769,4.3889,0.28801
5.06,4.3296,4.1062,0.22334
5.08,3.8153,3.6969,0.1184
5.1,3.1733,3.1881,-0.014858
5.12,2.4499,2.6126,-0.16272
5.14,1.6931,2.0013,-0.3082
5.16,0.94738,1.3912,-0.44383
5.18,0.24978,0.80508,-0.5553
5.2,-0.37293,0.26984,-0.64277
5.22,-0.90478,-0.19863,-0.70615
5.24,-1.3398,-0.59058,-0.74926
5.26,-1.6802,-0.89933,-0.78085
5.28,-1.933,-1.1359,-0.79713
5.3,-2.1081,-1.2919,-0.81621
5.32,-2.2152,-1.3831,-0.8321
5.34,-2.2628,-1.4138,-0.84898
5.36,-2.257,-1.3932,-0.8638
5.38,-2.2023,-1.3209,-0.88134
5.4,-2.102,-1.218,-0.88396
5.42,-1.9597,-1.0684,-0.89122
5.44,-1.7803,-0.90027,-0.87999
5.46,-1.571,-0.71074,-0.8603
5.48,-1.3421,-0.51329,-0.8288
5.5,-1.1062,-0.31923,-0.78698
5.52,-0.87835,-0.14262,-0.73573
5.54,-0.67433,0.013566,-0.6879
5.56,-0.50947,0.12732,-0.63678
5.58,-0.39693,0.19812,-0.59506
5.6,-0.34631,0.2139,-0.56021
5.62,-0.36243,0.17581,-0.53824
5.64,-0.44473,0.088671,-0.5334
5.66,-0.58726,-0.053983,-0.53328
5.68,-0.7793,-0.23413,-0.54517
5.7,-1.0065,-0.44528,-0.56123
5.72,-1.2524,-0.66902,-0.58342
5.74,-1.5001,-0.90304,-0.59707
5.76,-1.7334,-1.1108,-0.62262
5.78,-1.9381,-1.3188,-0.61932
5.8,-2.102,-1.4786,-0.62341
5.82,-2.2153,-1.5951,-0.62022
5.84,-2.2695,-1.6577,-0.61182
5.86,-2.2569,-1.6649,-0.59204
5.88,-2.1703,-1.5886,-0.58161
5.9,-2.0024,-1.4561,-0.5463
5.92,-1.7475,-1.2378,-0.50964
5.94,-1.4018,-0.94825,-0.45353
5.96,-0.96622,-0.58403,-0.38219
5.98,-0.44803,-0.16713,-0.2809
6,0.13738,0.29973,-0.16235
6.02,0.76567,0.78224,-0.016569
6.04,1.4041,1.2638,0.14026
6.06,2.0135,1.7153,0.29821
6.08,2.5519,2.0954,0.45647
6.1,2.9785,2.3989,0.57957
6.12,3.259,2.57,0.68897
6.14,3.3694,2.635,0.73436
6.16,3.2995,2.5512,0.74825
6.18,3.0541,2.3406,0.71344
6.2,2.6525,2.0088,0.64369
6.22,2.126,1.5802,0.54577
6.24,1.5136,1.0794,0.43425
6.26,0.8576,0.53408,0.32351
6.28,0.1983,-0.027669,0.22597
6.3,-0.42964,-0.57683,0.14719
6.32,-1.0002,-1.0957,0.095464
6.34,-1.4972,-1.5647,0.067463
6.36,-1.9138,-1.9777,0.063883
6.38,-2.2511,-2.3308,0.079697
6.4,-2.5157,-2.6208,0.10513
6.42,-2.7175,-2.8546,0.13711
6.44,-2.8676,-3.0393,0.17163
6.46,-2.9766,-3.1819,0.20534
6.48,-3.0539,-3.2943,0.24043
6.5,-3.1073,-3.373,0.2657
6.52,-3.1434,-3.4371,0.29366
6.54,-3.1676,-3.4867,0.31906
6.56,-3.1843,-3.5268,0.34243
6.58,-3.197,-3.5597,0.36275
6.6,-3.2079,-3.5896,0.38163
6.62,-3.2183,-3.6064,0.38815
6.64,-3.2278,-3.6244,0.3966
6.66,-3.2348,-3.6338,0.39901
6.68,-3.2366,-3.6321,0.39545
6.7,-3.2295,-3.6154,0.38596
6.72,-3.2085,-3.5779,0.36945
6.74,-3.1677,-3.5163,0.34862
6.76,-3.0992,-3.4193,0.32012
6.78,-2.9929,-3.2779,0.28499
6.8,-2.8356,-3.0789,0.24324
6.82,-2.6111,-2.8083,0.1972
6.84,-2.301,-2.4413,0.14038
6.86,-1.8865,-2.0092,0.12272
6.88,-1.3515,-1.4688,0.1173
6.9,-0.68622,-0.82636,0.14013
6.92,0.10869,-0.089501,0.19819
6.94,1.0191,0.72528,0.29383
6.96,2.0153,1.5871,0.42826
6.98,3.0523,2.4489,0.60346
7,4.0723,3.2878,0.78456
7.02,5.0098,4.0466,0.96317
7.04,5.7982,4.6788,1.1194
7.06,6.3777,5.1509,1.2268
7.08,6.7023,5.3991,1.3032
7.1,6.7455,5.4633,1.2822
7.12,6.5041,5.3023,1.2018
7.14,5.9982,4.9377,1.0605
7.16,5.2692,4.3938,0.87537
7.18,4.3742,3.7101,0.66414
7.2,3.3798,2.9384,0.4415
7.22,2.3548,2.1253,0.22951
7.24,1.3629,1.3128,0.050059
7.26,0.45767,0.54355,-0.085881
7.28,-0.3212,-0.14722,-0.17397
7.3,-0.94974,-0.7381,-0.21164
7.32,-1.4193,-1.2021,-0.21713
7.34,-1.7345,-1.5713,-0.16321
7.36,-1.911,-1.8261,-0.084952
7.38,-1.9718,-1.9849,0.013114
7.4,-1.9441,-2.0728,0.12869
7.42,-1.8571,-2.1014,0.24433
7.44,-1.7389,-2.094,0.35512
7.46,-1.6155,-2.0781,0.46261
7.48,-1.5088,-2.0579,0.54911
7.5,-1.436,-2.0554,0.61936
7.52,-1.4088,-2.0722,0.66332
7.54,-1.4329,-2.1182,0.68537
7.56,-1.5073,-2.1923,0.68499
7.58,-1.6251,-2.282,0.65691
7.6,-1.7735,-2.3868,0.61337
7.62,-1.9347,-2.4884,0.55375
7.64,-2.0875,-2.5767,0.48918
7.66,-2.2093,-2.6256,0.41627
7.68,-2.2781,-2.634,0.35589
7.7,-2.2749,-2.5799,0.30498
7.72,-2.186,-2.4586,0.27253
7.74,-2.005,-2.2688,0.26385
7.76,-1.7337,-2.0084,0.27464
7.78,-1.3833,-1.6928,0.30945
7.8,-0.97328,-1.3419,0.36858
7.82,-0.53033,-0.95489,0.42456
7.84,-0.086171,-0.58256,0.49639
7.86,0.32553,-0.23046,0.55598
7.88,0.67249,0.081532,0.59096
7.9,0.92737,0.32005,0.60732
7.92,1.071,0.46829,0.60268
7.94,1.095,0.57332,0.52169
7.96,1.0039,0.57463,0.42927
7.98,0.81539,0.5146,0.30079
8,0.56004,0.43577,0.12427
8.02,0.27912,0.32944,-0.05032
8.04,0.021321,0.26404,-0.24272
8.06,-0.16169,0.26114,-0.42283
8.08,-0.22057,0.33847,-0.55904
8.1,-0.11392,0.54972,-0.66364
8.12,0.1863,0.89718,-0.71088
8.14,0.6903,1.373,-0.68268
8.16,1.3874,1.9967,-0.60922
8.18,2.2454,2.7028,-0.45744
8.2,3.2115,3.4764,-0.26489
8.22,4.2173,4.2708,-0.053504
8.24,5.1843,5.0167,0.16753
8.26,6.0323,5.6715,0.36079
8.28,6.6879,6.1707,0.51725
8.3,7.0932,6.4934,0.59975
8.32,7.2119,6.6001,0.61174
8.34,7.0343,6.5034,0.53092
8.36,6.5787,6.1742,0.40447
8.38,5.8888,5.702,0.18679
8.4,5.0293,5.0791,-0.049803
8.42,4.0778,4.3837,-0.30582
8.44,3.1168,3.6616,-0.54477
8.46,2.2237,2.9718,-0.74804
8.48,1.4635,2.3654,-0.90188
8.5,0.88194,1.8636,-0.98161
8.52,0.50224,1.5069,-1.0047
8.54,0.32398,1.2638,-0.9398
8.56,0.32511,1.1615,-0.83638
8.58,0.46605,1.1592,-0.69314
8.6,0.69551,1.22,-0.52452
8.62,0.95713,1.3142,-0.35707
8.64,1.1961,1.3974,-0.20133
8.66,1.365,1.4463,-0.081335
8.68,1.4285,1.428,0.00051175
8.7,1.3662,1.3247,0.04159
8.72,1.1735,1.1359,0.037564
8.74,0.86045,0.86184,-0.0013855
8.76,0.44998,0.52128,-0.071304
8.78,-0.026502,0.1274,-0.15391
8.8,-0.5331,-0.29588,-0.23722
8.82,-1.034,-0.72156,-0.31242
8.84,-1.4974,-1.1274,-0.37001
8.86,-1.8987,-1.4955,-0.40319
8.88,-2.2225,-1.8121,-0.41038
8.9,-2.463,-2.0838,-0.37918
8.92,-2.6235,-2.2853,-0.33824
8.94,-2.7147,-2.4336,-0.28114
8.96,-2.7522,-2.535,-0.21716
8.98,-2.7534,-2.5994,-0.15398
9,-2.735,-2.6355,-0.09945
9.02,-2.7102,-2.6395,-0.07065
9.04,-2.6865,-2.6305,-0.055937
9.06,-2.6645,-2.6009,-0.063582
9.08,-2.6373,-2.5487,-0.088596
9.1,-2.5913,-2.4626,-0.12863
9.12,-2.507,-2.3223,-0.18469
9.14,-2.3623,-2.1362,-0.22611
9.16,-2.1348,-1.8791,-0.25571
9.18,-1.8062,-1.5434,-0.26282
9.2,-1.3659,-1.1234,-0.24251
9.22,-0.81415,-0.62711,-0.18704
9.24,-0.16454,-0.067271,-0.097271
9.26,0.5552,0.52516,0.030042
9.28,1.3045,1.1223,0.18217
9.3,2.0329,1.6931,0.33982
9.32,2.6854,2.1955,0.48992
9.34,3.208,2.5995,0.60842
9.36,3.5543,2.8474,0.70687
9.38,3.6915,2.9585,0.733
9.4,3.6041,2.8979,0.70623
9.42,3.2961,2.672,0.62412
9.44,2.79,2.2912,0.49875
9.46,2.1239,1.7832,0.3407
9.48,1.3465,1.1709,0.1756
9.5,0.51089,0.50951,0.0013824
9.52,-0.33138,-0.18142,-0.14996
9.54,-1.1356,-0.86328,-0.27232
9.56,-1.8675,-1.5087,-0.35873
9.58,-2.5049,-2.0932,-0.41172
9.6,-3.0376,-2.6046,-0.43305
9.62,-3.4656,-3.037,-0.42857
9.64,-3.7961,-3.3898,-0.40635
9.66,-4.0406,-3.6645,-0.37615
9.68,-4.2118,-3.8708,-0.34098
9.7,-4.3211,-4.012,-0.30904
9.72,-4.3772,-4.0984,-0.27877
9.74,-4.3855,-4.1294,-0.2561
9.76,-4.3484,-4.1128,-0.23563
9.78,-4.2656,-4.0484,-0.21723
9.8,-4.1357,-3.9407,-0.19502
9.82,-3.9573,-3.7918,-0.16551
9.84,-3.7304,-3.5905,-0.1399
9.86,-3.4579,-3.37,-0.087931
9.88,-3.1465,-3.1056,-0.04091
9.9,-2.8069,-2.8401,0.03317
9.92,-2.4545,-2.5562,0.10169
9.94,-2.1081,-2.2935,0.18535
9.96,-1.7887,-2.0437,0.25499
9.98,-1.5173,-1.8442,0.32691
10,-1.3124,-1.6866,0.37414
10.02,-1.1875,-1.5893,0.4018
10.04,-1.1489,-1.5522,0.40334
10.06,-1.1939,-1.5753,0.38138
10.08,-1.3116,-1.6419,0.33031
10.1,-1.4829,-1.7552,0.2723
10.12,-1.6838,-1.8902,0.2064
10.14,-1.8882,-2.0287,0.14045
10.16,-2.0718,-2.161,0.089218
10.18,-2.2151,-2.2707,0.055573
10.2,-2.3067,-2.3543,0.047676
10.22,-2.3435,-2.3993,0.055778
10.24,-2.3316,-2.4108,0.079244
10.26,-2.2834,-2.3996,0.11619
10.28,-2.2154,-2.3607,0.14527
10.3,-2.1447,-2.3098,0.16508
10.32,-2.085,-2.2689,0.18391
10.34,-2.0442,-2.2028,0.15857
10.36,-2.0226,-2.1522,0.12962
10.38,-2.0124,-2.1004,0.088071
10.4,-1.9992,-2.0281,0.028838
10.42,-1.9647,-1.9416,-0.023068
10.44,-1.8896,-1.827,-0.062671
10.46,-1.758,-1.6643,-0.093738
10.48,-1.5604,-1.4729,-0.087501
10.5,-1.2963,-1.2347,-0.06161
10.52,-0.97544,-0.96709,-0.0083473
10.54,-0.61699,-0.68004,0.063053
10.56,-0.24728,-0.38882,0.14154
10.58,0.10407,-0.11455,0.21862
10.6,0.40893,0.13516,0.27377
10.62,0.64555,0.34136,0.30419
10.64,0.80288,0.4996,0.30327
10.66,0.88323,0.61846,0.26477
10.68,0.90293,0.71073,0.1922
10.7,0.89032,0.77151,0.11881
10.72,0.88164,0.84958,0.032057
10.74,0.91491,0.94907,-0.034157
10.76,1.0232,1.1005,-0.077282
10.78,1.2282,1.2957,-0.067588
10.8,1.5355,1.5678,-0.032348
10.82,1.9328,1.8602,0.072586
10.84,2.3911,2.2048,0.1863
10.86,2.8693,2.5555,0.31378
10.88,3.3218,2.8892,0.4326
10.9,3.7066,3.1888,0.51782
10.92,3.9942,3.4419,0.55232
10.94,4.1738,3.6315,0.5423
10.96,4.2562,3.7826,0.47355
10.98,4.2732,3.9011,0.37218
11,4.2721,4.0193,0.25275
11.02,4.3067,4.1635,0.14319
11.04,4.4274,4.358,0.06939
11.06,4.6701,4.5966,0.073587
11.08,5.0483,4.9211,0.12725
11.1,5.548,5.2958,0.25215
11.12,6.1279,5.698,0.4299
11.14,6.7246,6.0843,0.64025
11.16,7.2615,6.4045,0.85702
11.18,7.6604,6.6252,1.0352
11.2,7.8533,6.6967,1.1566
11.22,7.7932,6.5879,1.2053
11.24,7.4604,6.2827,1.1777
11.26,6.8656,5.7897,1.0759
11.28,6.0468,5.1413,0.9055
11.3,5.0635,4.379,0.68452
11.32,3.9871,3.5091,0.47804
11.34,2.8908,2.6081,0.2827
11.36,1.8399,1.7217,0.11819
11.38,0.88498,0.88356,0.0014128
11.4,0.058002,0.13354,-0.07554
11.42,-0.62831,-0.54463,-0.083683
11.44,-1.1776,-1.1151,-0.062493
11.46,-1.6051,-1.582,-0.023107
11.48,-1.9318,-1.9623,0.030538
11.5,-2.1791,-2.2526,0.073459
11.52,-2.3648,-2.4935,0.12868
11.54,-2.5007,-2.6557,0.15501
11.56,-2.5927,-2.7675,0.17476
11.58,-2.6424,-2.8391,0.19667
11.6,-2.6494,-2.8718,0.22231
11.62,-2.6149,-2.8655,0.25069
11.64,-2.5432,-2.8461,0.3029
11.66,-2.4441,-2.7886,0.34449
11.68,-2.3324,-2.7297,0.39728
11.7,-2.2266,-2.6801,0.45348
11.72,-2.147,-2.6498,0.5028
11.74,-2.1126,-2.6523,0.5397
11.76,-2.1385,-2.7071,0.56855
11.78,-2.2335,-2.7892,0.55567
11.8,-2.3989,-2.9257,0.5268
11.82,-2.6284,-3.1034,0.47503
11.84,-2.9088,-3.3178,0.40904
11.86,-3.2218,-3.5497,0.32794
11.88,-3.546,-3.7902,0.24416
11.9,-3.8592,-4.007,0.14779
11.92,-4.1397,-4.1973,0.057562
11.94,-4.3677,-4.3388,-0.028853
11.96,-4.5248,-4.4118,-0.11297
11.98,-4.5941,-4.4039,-0.1902
12,-4.5595,-4.2918,-0.26766
12.02,-4.4048,-4.0734,-0.33145
12.04,-4.1148,-3.729,-0.38579
12.06,-3.6759,-3.2565,-0.41936
12.08,-3.079,-2.652,-0.42693
12.1,-2.3228,-1.9177,-0.4051
12.12,-1.4174,-1.0825,-0.33484
12.14,-0.38693,-0.15829,-0.22864
12.16,0.72843,0.80531,-0.07688
12.18,1.8736,1.7862,0.087383
12.2,2.9817,2.7031,0.2786
12.22,3.98,3.5388,0.44124
12.24,4.7974,4.1869,0.61047
12.26,5.3728,4.6938,0.67893
12.28,5.6631,4.9479,0.71516
12.3,5.6488,4.992,0.65674
12.32,5.3368,4.8045,0.53225
12.34,4.7594,4.4046,0.35483
12.36,3.9702,3.8319,0.13833
12.38,3.0371,3.1616,-0.12456
12.4,2.0336,2.395,-0.36142
12.42,1.0312,1.6176,-0.58639
12.44,0.091936,0.85967,-0.76773
12.46,-0.73541,0.17991,-0.91532
12.48,-1.417,-0.38948,-1.0276
12.5,-1.9329,-0.85692,-1.076
12.52,-2.274,-1.1685,-1.1055
12.54,-2.4386,-1.3081,-1.1306
12.56,-2.4299,-1.3331,-1.0967
12.58,-2.2535,-1.1966,-1.057
12.6,-1.9186,-0.89185,-1.0268
12.62,-1.4385,-0.51063,-0.92782
12.64,-0.83292,-0.01508,-0.81784
12.66,-0.13008,0.57439,-0.70447
12.68,0.63347,1.1932,-0.55972
12.7,1.4144,1.817,-0.40258
12.72,2.1665,2.4483,-0.2818
12.74,2.8459,3.0025,-0.15663
12.76,3.4175,3.4925,-0.075002
12.78,3.8598,3.9043,-0.044533
12.8,4.1684,4.2168,-0.048387
12.82,4.3558,4.4378,-0.082075
12.84,4.4486,4.6091,-0.16051
12.86,4.4814,4.6777,-0.19628
12.88,4.4894,4.7379,-0.24851
12.9,4.5002,4.7468,-0.24656
12.92,4.528,4.7504,-0.22238
12.94,4.5696,4.7056,-0.13601
12.96,4.6047,4.6475,-0.042756
12.98,4.5998,4.5015,0.09835
13,4.5146,4.3073,0.20722
13.02,4.3097,4.0022,0.30755
13.04,3.9554,3.5956,0.35979
13.06,3.4368,3.0673,0.3695
13.08,2.7581,2.4306,0.32747
13.1,1.9419,1.6967,0.24512
13.12,1.0264,0.89336,0.13308
13.14,0.060062,0.046139,0.013922
13.16,-0.90559,-0.79591,-0.10967
13.18,-1.8218,-1.6123,-0.20942
13.2,-2.6478,-2.363,-0.28478
13.22,-3.3541,-3.0271,-0.32697
13.24,-3.9231,-3.5863,-0.33682
13.26,-4.3484,-4.0206,-0.32786
13.28,-4.6327,-4.3403,-0.29238
13.3,-4.7849,-4.5372,-0.24768
13.32,-4.8186,-4.6351,-0.18349
13.34,-4.7497,-4.625,-0.12466
13.36,-4.5958,-4.5381,-0.05771
13.38,-4.3758,-4.3875,0.011673
13.4,-4.1089,-4.1877,0.078747
13.42,-3.8143,-3.9561,0.14177
13.44,-3.5098,-3.7109,0.20114
13.46,-3.21,-3.4353,0.22526
13.48,-2.9252,-3.1763,0.25111
13.5,-2.6595,-2.9172,0.25767
13.52,-2.4116,-2.6626,0.25108
13.54,-2.1751,-2.414,0.23896
13.56,-1.9414,-2.175,0.23356
13.58,-1.7026,-1.9278,0.2252
13.6,-1.455,-1.7003,0.24528
13.62,-1.2016,-1.4843,0.28276
13.64,-0.95348,-1.2903,0.33684
13.66,-0.7295,-1.1328,0.40327
13.68,-0.55368,-1.0435,0.4898
13.7,-0.45159,-0.98757,0.53598
13.72,-0.44589,-1.0151,0.56918
13.74,-0.55213,-1.1288,0.57662
13.76,-0.77568,-1.3295,0.55384
13.78,-1.1102,-1.6056,0.49537
13.8,-1.5382,-1.9766,0.43837
13.82,-2.0332,-2.3652,0.33207
13.84,-2.5624,-2.7834,0.22104
13.86,-3.0911,-3.2139,0.12278
13.88,-3.5855,-3.6228,0.037288
13.9,-4.0155,-3.9808,-0.034716
13.92,-4.3564,-4.2755,-0.080865
13.94,-4.5896,-4.4695,-0.12013
13.96,-4.7037,-4.5698,-0.1339
13.98,-4.6938,-4.5688,-0.12497
14,-4.5622,-4.4699,-0.092327
14.02,-4.3186,-4.2787,-0.03986
14.04,-3.98,-4.021,0.041052
14.06,-3.5705,-3.6997,0.12917
14.08,-3.1201,-3.3498,0.22972
14.1,-2.6626,-2.9964,0.33375
14.12,-2.2328,-2.6623,0.4295
14.14,-1.8629,-2.3672,0.50428
14.16,-1.5788,-2.1439,0.56513
14.18,-1.3979,-1.9757,0.5778
14.2,-1.3266,-1.8928,0.56616
14.22,-1.3608,-1.8801,0.51933
14.24,-1.4866,-1.9432,0.45657
14.26,-1.683,-2.0608,0.37778
14.28,-1.925,-2.2166,0.29161
14.3,-2.186,-2.3992,0.21313
14.32,-2.4411,-2.5736,0.13248
14.34,-2.668,-2.7443,0.076272
14.36,-2.8483,-2.8706,0.022316
14.38,-2.9677,-2.9621,-0.0055631
14.4,-3.0155,-2.9635,-0.051976
14.42,-2.985,-2.9355,-0.049582
14.44,-2.8732,-2.8121,-0.061063
14.46,-2.6808,-2.6338,-0.047007
14.48,-2.4124,-2.3816,-0.030871
14.5,-2.0761,-2.079,0.0029656
14.52,-1.682,-1.6987,0.016714
14.54,-1.241,-1.3047,0.063683
14.56,-0.76252,-0.84072,0.078192
14.58,-0.25264,-0.34664,0.094004
14.6,0.28717,0.19096,0.09621
14.62,0.85992,0.76443,0.095494
14.64,1.4717,1.3917,0.080022
14.66,2.129,2.0378,0.091155
14.68,2.835,2.7313,0.10364
14.7,3.5864,3.4465,0.13991
14.72,4.3713,4.1747,0.19662
14.74,5.1685,4.8984,0.27003
14.76,5.9494,5.5995,0.34984
14.78,6.6818,6.2522,0.42958
14.8,7.3348,6.8455,0.48927
14.82,7.8834,7.3557,0.52767
14.84,8.3126,7.7807,0.53196
14.86,8.619,8.1035,0.51556
14.88,8.8094,8.3305,0.47893
14.9,8.8976,8.4642,0.43344
14.92,8.8995,8.4952,0.40428
14.94,8.8272,8.441,0.38616
14.96,8.6853,8.3007,0.3846
14.98,8.4684,8.059,0.40933
15,8.1621,7.7179,0.44416
15.02,7.7465,7.2834,0.46318
15.04,7.2019,6.7264,0.47552
15.06,6.5148,6.0664,0.44836
15.08,5.6839,5.3013,0.38261
15.1,4.7239,4.4476,0.2763
15.12,3.6661,3.5365,0.12954
15.14,2.5567,2.59,-0.033221
15.16,1.4521,1.6641,-0.21198
15.18,0.41217,0.77337,-0.3612
15.2,-0.50614,0.003958,-0.5101
15.22,-1.2554,-0.67666,-0.57878
15.24,-1.8027,-1.1595,-0.64321
15.26,-2.132,-1.5239,-0.60801
15.28,-2.2454,-1.6939,-0.55153
15.3,-2.162,-1.718,-0.44393
15.32,-1.9152,-1.6072,-0.308
15.34,-1.5498,-1.4034,-0.14637
15.36,-1.1175,-1.1462,0.02872
15.38,-0.67313,-0.86674,0.19361
15.4,-0.27041,-0.61188,0.34147
15.42,0.042352,-0.42666,0.46901
15.44,0.22617,-0.32168,0.54785
15.46,0.2549,-0.33061,0.58551
15.48,0.11798,-0.45864,0.57662
15.5,-0.17809,-0.6737,0.49561
15.52,-0.60976,-0.99606,0.3863
15.54,-1.1382,-1.3782,0.23999
15.56,-1.7128,-1.789,0.076209
15.58,-2.2762,-2.1839,-0.092319
15.6,-2.77,-2.5248,-0.24522
15.62,-3.141,-2.7792,-0.36179
15.64,-3.3468,-2.9144,-0.43241
15.66,-3.36,-2.9059,-0.45412
15.68,-3.1712,-2.7485,-0.42273
15.7,-2.7896,-2.4518,-0.33771
15.72,-2.2419,-2.0355,-0.20635
15.74,-1.5697,-1.5244,-0.045364
15.76,-0.82533,-0.95218,0.12685
15.78,-0.066343,-0.36908,0.30274
15.8,0.64945,0.18295,0.4665
15.82,1.2695,0.66584,0.60365
15.84,1.7511,1.044,0.70718
15.86,2.0653,1.3209,0.74445
15.88,2.1986,1.4489,0.74973
15.9,2.1542,1.4452,0.70896
15.92,1.9501,1.3184,0.63177
15.94,1.6172,1.0933,0.52395
15.96,1.1947,0.80415,0.39055
15.98,0.72563,0.46185,0.26377
16,0.25204,0.10602,0.14602
16.02,-0.18934,-0.23795,0.048616
16.04,-0.57028,-0.54641,-0.023872
16.06,-0.87278,-0.80349,-0.069292
16.08,-1.0892,-0.99129,-0.09792
16.1,-1.2211,-1.1297,-0.091366
16.12,-1.2767,-1.1947,-0.082043
16.14,-1.2686,-1.2024,-0.066163
16.16,-1.2107,-1.1629,-0.047816
16.18,-1.1161,-1.0785,-0.037633
16.2,-0.99605,-0.97207,-0.023982
16.22,-0.85878,-0.83302,-0.025768
16.24,-0.71012,-0.67712,-0.032998
16.26,-0.55372,-0.5045,-0.049218
16.28,-0.39167,-0.3288,-0.062872
16.3,-0.225,-0.14076,-0.084241
16.32,-0.053786,0.043058,-0.096845
16.34,0.12282,0.24576,-0.12294
16.36,0.30671,0.46027,-0.15356
16.38,0.50081,0.67982,-0.17901
16.4,0.70865,0.90915,-0.2005
16.42,0.93365,1.1498,-0.2161
16.44,1.1779,1.3947,-0.2168
16.46,1.4408,1.6581,-0.21738
16.48,1.7177,1.9164,-0.19868
16.5,1.9993,2.1639,-0.16466
16.52,2.271,2.3865,-0.11543
16.54,2.5142,2.5772,-0.063056
16.56,2.707,2.7088,-0.0017386
16.58,2.8274,2.79,0.037447
16.6,2.8552,2.7804,0.074824
16.62,2.7754,2.6873,0.088081
16.64,2.5801,2.498,0.08205
16.66,2.2704,2.2284,0.042022
16.68,1.857,1.8646,-0.0076241
16.7,1.3598,1.4516,-0.091789
16.72,0.80585,0.98311,-0.17725
16.74,0.22734,0.49746,-0.27012
16.76,-0.34208,0.010898,-0.35298
16.78,-0.87061,-0.44221,-0.42839
16.8,-1.3316,-0.86409,-0.46751
16.82,-1.7063,-1.2109,-0.49546
16.84,-1.9859,-1.5039,-0.48204
16.86,-2.172,-1.7273,-0.44462
16.88,-2.276,-1.8929,-0.38316
16.9,-2.3182,-2.0115,-0.30666
16.92,-2.3243,-2.1204,-0.20395
16.94,-2.323,-2.198,-0.12493
16.96,-2.342,-2.2971,-0.044897
16.98,-2.4052,-2.4276,0.022356
17,-2.53,-2.5955,0.065569
17.02,-2.725,-2.8001,0.075157
17.04,-2.9899,-3.0521,0.062248
17.06,-3.3152,-3.3496,0.034367
17.08,-3.6842,-3.6726,-0.011504
17.1,-4.0741,-3.995,-0.079064
17.12,-4.4595,-4.3312,-0.12829
17.14,-4.815,-4.6399,-0.17518
17.16,-5.1178,-4.8773,-0.24054
17.18,-5.3499,-5.1113,-0.2386
17.2,-5.5002,-5.2643,-0.23591
17.22,-5.5651,-5.337,-0.22809
17.24,-5.5485,-5.366,-0.18259
17.26,-5.4613,-5.3496,-0.11174
17.28,-5.3196,-5.2502,-0.069391
17.3,-5.1426,-5.1585,0.015906
17.32,-4.9503,-5.0297,0.079415
17.34,-4.7613,-4.8916,0.13031
17.36,-4.59,-4.7556,0.16559
17.38,-4.4452,-4.638,0.19278
17.4,-4.3289,-4.5055,0.1766
17.42,-4.2362,-4.4105,0.1743
17.44,-4.1555,-4.2969,0.14143
17.46,-4.07,-4.1637,0.093703
17.48,-3.9602,-4.0211,0.060947
17.5,-3.8054,-3.8193,0.013839
17.52,-3.5873,-3.5764,-0.010824
17.54,-3.2911,-3.2702,-0.020922
17.56,-2.9083,-2.8924,-0.015916
17.58,-2.437,-2.4449,0.0078728
17.6,-1.8824,-1.9292,0.046819
17.62,-1.2557,-1.3549,0.09917
17.64,-0.57321,-0.73378,0.16057
17.66,0.14603,-0.079467,0.2255
17.68,0.88189,0.59481,0.28709
17.7,1.615,1.2682,0.3468
17.72,2.3283,1.9336,0.39464
17.74,3.0071,2.5705,0.43657
17.76,3.64,3.1659,0.47419
17.78,4.2181,3.7236,0.49449
17.8,4.7339,4.2137,0.52018
17.82,5.1813,4.6448,0.5365
17.84,5.5547,5.0003,0.55439
17.86,5.8486,5.2846,0.564
17.88,6.0579,5.4801,0.57785
17.9,6.1786,5.601,0.57758
17.92,6.2078,5.6306,0.57721
17.94,6.1445,5.5764,0.56807
17.96,5.9897,5.4326,0.55708
17.98,5.7466,5.2091,0.5375
18,5.4199,4.9068,0.51315
18.02,5.0162,4.5348,0.48143
18.04,4.5432,4.098,0.44519
18.06,4.0102,3.609,0.40116
18.08,3.4282,3.0829,0.3453
18.1,2.8113,2.5309,0.28037
18.12,2.1768,1.9679,0.20888
18.14,1.5459,1.4139,0.13192
18.16,0.94354,0.89726,0.046281
18.18,0.39732,0.43273,-0.035407
18.2,-0.065058,0.041756,-0.10681
18.22,-0.41866,-0.25799,-0.16067
18.24,-0.64503,-0.44618,-0.19885
18.26,-0.73569,-0.57139,-0.16429
18.28,-0.69479,-0.58626,-0.10853
18.3,-0.54039,-0.51769,-0.022701
18.32,-0.30364,-0.3895,0.085857
18.34,-0.025996,-0.22868,0.20269
18.36,0.24555,-0.072362,0.31791
18.38,0.46457,0.046672,0.4179
18.4,0.59187,0.11626,0.47561
18.42,0.60166,0.13175,0.46991
18.44,0.48638,0.075387,0.411
18.46,0.25926,-0.047823,0.30708
18.48,-0.045933,-0.19894,0.15301
18.5,-0.37796,-0.35184,-0.026128
18.52,-0.67404,-0.46962,-0.20443
18.54,-0.86774,-0.50099,-0.36675
18.56,-0.89804,-0.41036,-0.48768
18.58,-0.71835,-0.17097,-0.54738
18.6,-0.30427,0.24519,-0.54946
18.62,0.34112,0.78552,-0.44439
18.64,1.1854,1.4536,-0.26828
18.66,2.1684,2.213,-0.044674
18.68,3.2082,2.9942,0.21408
18.7,4.2101,3.7422,0.46783
18.72,5.0769,4.3576,0.71928
18.74,5.7215,4.8193,0.90226
18.76,6.0767,5.0708,1.0059
18.78,6.1036,5.0705,1.0331
18.8,5.7953,4.845,0.95028
18.82,5.1777,4.3742,0.80352
18.84,4.3043,3.6923,0.612
18.86,3.2495,2.9038,0.34567
18.88,2.0986,2.0013,0.097273
18.9,0.93817,1.0959,-0.1577
18.92,-0.152,0.21391,-0.3659
18.94,-1.1054,-0.56673,-0.5387
18.96,-1.8718,-1.2078,-0.66406
18.98,-2.4174,-1.6864,-0.73101
19,-2.7232,-1.935,-0.78825
19.02,-2.7824,-2.0233,-0.75911
19.04,-2.5979,-1.8622,-0.73568
19.06,-2.181,-1.5268,-0.65423
19.08,-1.5518,-1.0049,-0.5469
19.1,-0.74021,-0.33809,-0.40212
19.12,0.21219,0.43467,-0.22248
19.14,1.2509,1.2568,-0.0059424
19.16,2.3093,2.0872,0.22213
19.18,3.3117,2.8567,0.45499
19.2,4.1789,3.5007,0.67823
19.22,4.8362,3.9903,0.84597
19.24,5.2216,4.2561,0.96552
19.26,5.294,4.2921,1.0019
19.28,5.0389,4.0802,0.95868
19.3,4.471,3.6259,0.84509
19.32,3.6327,2.9687,0.66396
19.34,2.589,2.1576,0.43139
19.36,1.4196,1.2193,0.20032
19.38,0.20993,0.26321,-0.053284
19.4,-0.95873,-0.7088,-0.24994
19.42,-2.0163,-1.6053,-0.411
19.44,-2.9093,-2.3553,-0.554
19.46,-3.603,-2.9978,-0.60526
19.48,-4.0812,-3.4624,-0.61878
19.5,-4.3435,-3.7411,-0.60244
19.52,-4.4023,-3.8509,-0.55145
19.54,-4.2793,-3.8157,-0.46355
19.56,-4.0023,-3.6301,-0.37219
19.58,-3.6041,-3.3485,-0.25562
19.6,-3.1208,-2.9945,-0.12629
19.62,-2.5912,-2.5897,-0.0015797
19.64,-2.0568,-2.1857,0.12895
19.66,-1.5594,-1.8118,0.25235
19.68,-1.1401,-1.5062,0.36606
19.7,-0.83548,-1.2764,0.44093
19.72,-0.67461,-1.1743,0.49967
19.74,-0.67584,-1.1685,0.49266
19.76,-0.84425,-1.3375,0.49327
19.78,-1.1707,-1.5732,0.40248
19.8,-1.6325,-1.9608,0.32836
19.82,-2.1955,-2.3967,0.20118
19.84,-2.8184,-2.902,0.08354
19.86,-3.457,-3.426,-0.030964
19.88,-4.0689,-3.9384,-0.13048
19.9,-4.6179,-4.4071,-0.21076
19.92,-5.0769,-4.8233,-0.25355
19.94,-5.4295,-5.1523,-0.27719
19.96,-5.6698,-5.3971,-0.27266
19.98,-5.8012,-5.5547,-0.24653
20,-5.8339,-5.6204,-0.21354
20.02,-5.7819,-5.6134,-0.1685
20.04,-5.66,-5.538,-0.12207
20.06,-5.4819,-5.3841,-0.097841
20.08,-5.2577,-5.1874,-0.07023
20.1,-4.9935,-4.9402,-0.053297
20.12,-4.6917,-4.6507,-0.041047
20.14,-4.3516,-4.314,-0.037586
20.16,-3.971,-3.9435,-0.027482
20.18,-3.548,-3.5185,-0.029545
20.2,-3.083,-3.0736,-0.0094006
20.22,-2.5798,-2.5942,0.014358
20.24,-2.0467,-2.0984,0.051738
20.26,-1.4966,-1.5905,0.093889
20.28,-0.94602,-1.087,0.14099
20.3,-0.41367,-0.58773,0.17406
20.32,0.082217,-0.12237,0.20458
20.34,0.52659,0.31078,0.21581
20.36,0.9104,0.7079,0.20249
20.38,1.2328,1.0665,0.16628
20.4,1.5025,1.3936,0.1089
20.42,1.7372,1.7023,0.034867
20.44,1.962,2.0062,-0.044208
20.46,2.2057,2.3191,-0.11345
20.48,2.496,2.6658,-0.1698
20.5,2.8546,3.0498,-0.19517
20.52,3.2917,3.5073,-0.21553
20.54,3.803,3.9252,-0.12222
20.56,4.3674,4.3895,-0.022097
20.58,4.9485,4.8385,0.10998
20.6,5.4974,5.2498,0.2476
20.62,5.9594,5.5616,0.39779
20.64,6.2803,5.7789,0.50134
20.66,6.4141,5.8157,0.59843
20.68,6.33,5.6806,0.64932
20.7,6.0163,5.3881,0.62815
20.72,5.4826,4.929,0.55358
20.74,4.7586,4.3103,0.44834
20.76,3.8898,3.5993,0.29047
20.78,2.9312,2.7799,0.15125
20.8,1.9405,1.9124,0.028061
20.82,0.97077,1.0476,-0.076869
20.84,0.064864,0.21392,-0.14906
20.86,-0.74837,-0.56456,-0.18382
20.88,-1.4551,-1.245,-0.21002
20.9,-2.0548,-1.879,-0.17582
20.92,-2.5571,-2.4263,-0.13087
20.94,-2.9768,-2.8846,-0.092181
20.96,-3.3284,-3.263,-0.065457
20.98,-3.6223,-3.5729,-0.049415
21,-3.8609,-3.7944,-0.066494
21.02,-4.0381,-3.9619,-0.07618
21.04,-4.1402,-4.0272,-0.11302
21.06,-4.1486,-4.0082,-0.14041
21.08,-4.0445,-3.8779,-0.16663
21.1,-3.8135,-3.6494,-0.16409
21.12,-3.4508,-3.3176,-0.13319
21.14,-2.9644,-2.8982,-0.066223
21.16,-2.3767,-2.4085,0.031702
21.18,-1.7242,-1.8742,0.15006
21.2,-1.0534,-1.3331,0.27966
21.22,-0.41629,-0.80553,0.38924
21.24,0.13698,-0.37761,0.51459
21.26,0.56502,0.029542,0.53548
21.28,0.8415,0.26958,0.57192
21.3,0.95948,0.47065,0.48883
21.32,0.93297,0.52338,0.40959
21.34,0.7954,0.54374,0.25166
21.36,0.59507,0.49057,0.1045
21.38,0.38847,0.4636,-0.075133
21.4,0.23232,0.44734,-0.21503
21.42,0.17588,0.50417,-0.32829
21.44,0.25463,0.64999,-0.39536
21.46,0.48623,0.89517,-0.40895
21.48,0.86936,1.2412,-0.37189
21.5,1.3853,1.6897,-0.30439
21.52,2.0018,2.2101,-0.20828
21.54,2.6781,2.7706,-0.092491
21.56,3.3704,3.3558,0.014672
21.58,4.0369,3.9298,0.10702
21.6,4.6409,4.4368,0.20408
21.62,5.1538,4.898,0.25574
21.64,5.5547,5.2503,0.30438
21.66,5.8306,5.5021,0.32854
21.68,5.9751,5.6334,0.34174
21.7,5.987,5.6462,0.34084
21.72,5.8693,5.5415,0.32781
21.74,5.6282,5.3279,0.30031
21.76,5.2731,4.9963,0.2768
21.78,4.8158,4.5806,0.23514
21.8,4.2707,4.0803,0.19042
21.82,3.6545,3.5022,0.15224
21.84,2.9851,2.8871,0.097968
21.86,2.2815,2.225,0.056518
21.88,1.5629,1.5393,0.023672
21.9,0.84779,0.85934,-0.011545
21.92,0.1532,0.19365,-0.040455
21.94,-0.50586,-0.45886,-0.046998
21.96,-1.1171,-1.0484,-0.068722
21.98,-1.6717,-1.6179,-0.053729
22,-2.1645,-2.1211,-0.043429
22.02,-2.5951,-2.5745,-0.020566
22.04,-2.9671,-2.972,0.004858
22.06,-3.2881,-3.3332,0.045107
22.08,-3.5682,-3.6457,0.077542
22.1,-3.8184,-3.9294,0.1109
22.12,-4.0484,-4.1775,0.1291
22.14,-4.2639,-4.3931,0.12925
22.16,-4.465,-4.5849,0.11989
22.18,-4.6455,-4.7319,0.086383
22.2,-4.7931,-4.8449,0.051814
22.22,-4.8914,-4.8951,0.0036189
22.24,-4.9229,-4.8911,-0.031772
22.26,-4.8727,-4.8207,-0.051958
22.28,-4.7323,-4.6831,-0.049162
22.3,-4.5022,-4.4809,-0.021304
22.32,-4.1935,-4.2321,0.038643
22.34,-3.8271,-3.9309,0.10381
22.36,-3.4315,-3.6156,0.18409
22.38,-3.039,-3.3015,0.26243
22.4,-2.6813,-3.0077,0.32633
22.42,-2.385,-2.758,0.37294
22.44,-2.1681,-2.5518,0.38375
22.46,-2.0375,-2.3912,0.35362
22.48,-1.9888,-2.2987,0.30993
22.5,-2.0064,-2.245,0.23861
22.52,-2.0659,-2.2176,0.15175
22.54,-2.1366,-2.1879,0.051282
22.56,-2.1849,-2.13,-0.05487
22.58,-2.1763,-2.0341,-0.14223
22.6,-2.0792,-1.8596,-0.21956
22.62,-1.8663,-1.587,-0.27932
22.64,-1.5173,-1.2005,-0.31678
22.66,-1.0198,-0.68241,-0.33735
22.68,-0.37097,-0.034574,-0.33639
22.7,0.42162,0.67472,-0.25311
22.72,1.3401,1.5195,-0.17943
22.74,2.3567,2.4272,-0.070493
22.76,3.435,3.3794,0.055588
22.78,4.5316,4.3376,0.19404
22.8,5.5993,5.2665,0.33285
22.82,6.5893,6.1049,0.48439
22.84,7.4545,6.8519,0.60261
22.86,8.1523,7.4548,0.69751
22.88,8.6473,7.8856,0.76169
22.9,8.9136,8.1147,0.79895
22.92,8.9369,8.1428,0.79413
22.94,8.7157,7.9493,0.76636
22.96,8.2626,7.5927,0.66983
22.98,7.6041,7.0528,0.55136
23,6.7802,6.3697,0.41048
23.02,5.8413,5.5828,0.25849
23.04,4.845,4.7524,0.092532
23.06,3.8505,3.8988,-0.048286
23.08,2.9133,3.0848,-0.17152
23.1,2.0784,2.3309,-0.25251
23.12,1.376,1.6589,-0.28294
23.14,0.81751,1.0839,-0.26635
23.16,0.39556,0.59565,-0.20009
23.18,0.085986,0.18988,-0.1039
23.2,-0.14705,-0.14705,-4.7616e-07
23.22,-0.34418,-0.43883,0.094644
23.24,-0.54327,-0.71378,0.17051
23.26,-0.77261,-0.97075,0.19814
23.28,-1.0461,-1.2637,0.21756
23.3,-1.3616,-1.5236,0.16193
23.32,-1.7019,-1.7976,0.095718
23.34,-2.0392,-2.0494,0.010218
23.36,-2.3408,-2.2671,-0.073767
23.38,-2.5761,-2.436,-0.14019
23.4,-2.722,-2.5545,-0.16748
23.42,-2.7667,-2.576,-0.19066
23.44,-2.7112,-2.5448,-0.16641
23.46,-2.568,-2.4281,-0.13996
23.48,-2.3575,-2.2605,-0.097063
23.5,-2.1035,-2.0491,-0.054313
23.52,-1.8282,-1.8087,-0.019505
23.54,-1.549,-1.5303,-0.018646
23.56,-1.2751,-1.2532,-0.021953
23.58,-1.008,-0.96296,-0.045045
23.6,-0.74207,-0.66388,-0.078184
23.62,-0.46756,-0.36584,-0.10173
23.64,-0.17379,-0.040743,-0.13305
23.66,0.14752,0.29105,-0.14353
23.68,0.49943,0.64134,-0.14191
23.7,0.878,0.99249,-0.11449
23.72,1.2715,1.3389,-0.06736
23.74,1.6611,1.6757,-0.014566
23.76,2.022,1.9693,0.052682
23.78,2.3258,2.1917,0.13412
23.8,2.5434,2.3407,0.20274
23.82,2.6475,2.3886,0.25885
23.84,2.6157,2.3151,0.30064
23.86,2.4329,2.1034,0.32947
23.88,2.0931,1.7765,0.3166
23.9,1.6006,1.3246,0.27599
23.92,0.97032,0.76017,0.21015
23.94,0.22685,0.084189,0.14266
23.96,-0.59691,-0.61735,0.02044
23.98,-1.4621,-1.3769,-0.085256
24,-2.3268,-2.138,-0.18876
24.02,-3.1488,-2.8587,-0.29008
24.04,-3.8888,-3.5118,-0.37709
24.06,-4.5134,-4.0887,-0.42472
24.08,-4.9969,-4.5464,-0.45048
24.1,-5.3235,-4.8647,-0.45874
24.12,-5.4882,-5.0743,-0.41385
24.14,-5.4976,-5.1512,-0.34633
24.16,-5.3691,-5.099,-0.27006
24.18,-5.1297,-4.9706,-0.15912
24.2,-4.814,-4.7796,-0.034427
24.22,-4.4607,-4.5277,0.06705
24.24,-4.1089,-4.3108,0.20193
24.26,-3.7944,-4.0528,0.25832
24.28,-3.5455,-3.8767,0.33119
24.3,-3.38,-3.7228,0.34282
24.32,-3.3031,-3.6584,0.35524
24.34,-3.3081,-3.6093,0.3012
24.36,-3.377,-3.6468,0.26985
24.38,-3.4846,-3.6633,0.17865
24.4,-3.6026,-3.7245,0.12189
24.42,-3.7042,-3.7706,0.066399
24.44,-3.7683,-3.8088,0.040485
24.46,-3.7827,-3.8076,0.024885
24.48,-3.7449,-3.7928,0.047988
24.5,-3.6614,-3.718,0.056598
24.52,-3.5452,-3.6403,0.095051
24.54,-3.4119,-3.5254,0.11355
24.56,-3.2752,-3.4057,0.13049
24.58,-3.1435,-3.261,0.11742
24.6,-3.017,-3.0984,0.081471
24.62,-2.8866,-2.9162,0.029606
24.64,-2.7355,-2.6979,-0.037611
24.66,-2.5411,-2.4343,-0.10674
24.68,-2.2789,-2.1032,-0.1757
24.7,-1.927,-1.698,-0.229
24.72,-1.4698,-1.2066,-0.26319
24.74,-0.90114,-0.66373,-0.23741
24.76,-0.22605,-0.016937,-0.20911
24.78,0.53911,0.68698,-0.14787
24.8,1.3678,1.434,-0.066177
24.82,2.2258,2.1976,0.028216
24.84,3.0744,2.9539,0.1205
24.86,3.8735,3.6218,0.25168
24.88,4.5856,4.2475,0.33802
24.9,5.1778,4.7604,0.41734
24.92,5.6244,5.1513,0.47307
24.94,5.9081,5.4075,0.50058
24.96,6.0201,5.5237,0.49638
24.98,5.9603,5.4496,0.51069
25,5.7367,5.2648,0.47189
25.02,5.3638,4.9315,0.43232
25.04,4.8617,4.485,0.37668
25.06,4.2543,3.9363,0.31799
25.08,3.5681,3.3218,0.24627
25.1,2.8299,2.6328,0.19711
25.12,2.0659,1.9206,0.14525
25.14,1.2995,1.1977,0.10184
25.16,0.55104,0.48866,0.062388
25.18,-0.16323,-0.20494,0.041703
25.2,-0.83078,-0.82471,-0.0060666
25.22,-1.4418,-1.4326,-0.0092275
25.24,-1.9877,-1.9589,-0.028828
25.26,-2.4591,-2.3927,-0.066449
25.28,-2.8439,-2.7296,-0.11431
25.3,-3.1261,-2.9629,-0.16314
25.32,-3.2855,-3.0479,-0.23756
25.34,-3.2992,-3.021,-0.27824
25.36,-3.1448,-2.8338,-0.31096
25.38,-2.8039,-2.4835,-0.32041
25.4,-2.2682,-1.9702,-0.29799
25.42,-1.5434,-1.315,-0.22838
25.44,-0.65321,-0.53167,-0.12154
25.46,0.35955,0.31435,0.045201
25.48,1.4345,1.192,0.24252
25.5,2.4985,2.0598,0.43878
25.52,3.4732,2.8519,0.62127
25.54,4.2839,3.5153,0.76856
25.56,4.8693,4.0022,0.86705
25.58,5.1897,4.302,0.88765
25.6,5.2326,4.4047,0.82787
25.62,5.0147,4.303,0.71175
25.64,4.5801,4.0581,0.52199
25.66,3.9942,3.6815,0.31266
25.68,3.3355,3.2463,0.089193
25.7,2.6856,2.8105,-0.12496
25.72,2.1192,2.4091,-0.28991
25.74,1.6962,2.1064,-0.4102
25.76,1.4555,1.9143,-0.45874
25.78,1.4127,1.8804,-0.46761
25.8,1.5605,1.9578,-0.39727
25.82,1.8717,2.1672,-0.29552
25.84,2.304,2.4754,-0.17141
25.86,2.8058,2.8318,-0.025982
25.88,3.3223,3.2081,0.11416
25.9,3.8,3.575,0.22507
25.92,4.192,3.839,0.35303
25.94,4.4606,4.0662,0.39437
25.96,4.58,4.1399,0.44005
25.98,4.5376,4.1123,0.42533
26,4.3348,3.9581,0.37663
26.02,3.9859,3.6801,0.30572
26.04,3.5173,3.2954,0.2219
26.06,2.9645,2.8854,0.079067
26.08,2.3687,2.3999,-0.031223
26.1,1.7722,1.9022,-0.12995
26.12,1.2135,1.427,-0.21344
26.14,0.72265,0.99619,-0.27353
26.16,0.31727,0.58147,-0.2642
26.18,0.00044713,0.24202,-0.24157
26.2,-0.23965,-0.064478,-0.17517
26.22,-0.42787,-0.34129,-0.086579
26.24,-0.59819,-0.61694,0.018751
26.26,-0.78843,-0.89727,0.10884
26.28,-1.0343,-1.2417,0.20739
26.3,-1.364,-1.6113,0.24735
26.32,-1.7936,-2.0548,0.26128
26.34,-2.3249,-2.5639,0.23903
26.36,-2.9449,-3.1308,0.18585
26.38,-3.6281,-3.7427,0.1146
26.4,-4.3394,-4.3641,0.024681
26.42,-5.039,-4.9611,-0.077876
26.44,-5.6871,-5.539,-0.14806
26.46,-6.2478,-6.0328,-0.21498
26.48,-6.6924,-6.4261,-0.26629
26.5,-7.0008,-6.7293,-0.27152
26.52,-7.1621,-6.8759,-0.28626
26.54,-7.1736,-6.9179,-0.25576
26.56,-7.0393,-6.8173,-0.22205
26.58,-6.7683,-6.5839,-0.18441
26.6,-6.373,-6.2313,-0.1417
26.62,-5.8677,-5.7772,-0.090454
26.64,-5.2672,-5.2118,-0.055464
26.66,-4.5866,-4.5798,-0.0067858
26.68,-3.8396,-3.8637,0.024074
26.7,-3.0388,-3.0863,0.04755
26.72,-2.1944,-2.2526,0.058236
26.74,-1.3145,-1.3888,0.074269
26.76,-0.40505,-0.46886,0.063813
26.78,0.52957,0.4429,0.086674
26.8,1.4846,1.3891,0.095474
26.82,2.4531,2.3333,0.11985
26.84,3.4234,3.2682,0.15521
26.86,4.3771,4.1625,0.21468
26.88,5.2878,5.0015,0.28624
26.9,6.121,5.7392,0.38182
26.92,6.8366,6.359,0.4776
26.94,7.3919,6.8296,0.56235
26.96,7.747,7.1163,0.63071
26.98,7.8697,7.2,0.6697
27,7.7414,7.0714,0.66994
27.02,7.3597,6.7466,0.61313
27.04,6.7408,6.2154,0.52533
27.06,5.9178,5.5165,0.40136
27.08,4.9379,4.6852,0.25264
27.1,3.8567,3.7601,0.096654
27.12,2.7328,2.7799,-0.047039
27.14,1.622,1.7917,-0.16969
27.16,0.57282,0.84521,-0.27239
27.18,-0.37599,-0.028403,-0.34759
27.2,-1.1961,-0.79862,-0.39749
27.22,-1.8689,-1.4415,-0.42739
27.24,-2.3836,-1.9423,-0.44129
27.26,-2.7356,-2.3317,-0.40386
27.28,-2.9252,-2.536,-0.38926
27.3,-2.9576,-2.6127,-0.34487
27.32,-2.8432,-2.5496,-0.29355
27.34,-2.5988,-2.3782,-0.22065
27.36,-2.2489,-2.1207,-0.12819
27.38,-1.8248,-1.8091,-0.015675
27.4,-1.3637,-1.4532,0.089513
27.42,-0.90508,-1.0919,0.18684
27.44,-0.48651,-0.75183,0.26532
27.46,-0.13878,-0.44989,0.3111
27.48,0.11828,-0.22109,0.33937
27.5,0.27851,-0.037274,0.31579
27.52,0.34977,0.088473,0.26129
27.54,0.35182,0.15822,0.19359
27.56,0.31206,0.19009,0.12196
27.58,0.25984,0.20215,0.057689
27.6,0.22052,0.20155,0.018963
27.62,0.21047,0.20353,0.006947
27.64,0.23395,0.21063,0.023328
27.66,0.28237,0.20818,0.074189
27.68,0.33607,0.19776,0.13831
27.7,0.36816,0.16172,0.20644
27.72,0.34955,0.073066,0.27649
27.74,0.25425,-0.061475,0.31572
27.76,0.064015,-0.26657,0.33058
27.78,-0.22832,-0.54521,0.31689
27.8,-0.61734,-0.88878,0.27144
27.82,-1.0853,-1.2914,0.20612
27.84,-1.6041,-1.7277,0.12359
27.86,-2.1383,-2.16,0.021745
27.88,-2.6488,-2.5757,-0.073176
27.9,-3.0976,-2.9461,-0.15151
27.92,-3.451,-3.2344,-0.21664
27.94,-3.6843,-3.4353,-0.24895
27.96,-3.7836,-3.5404,-0.24314
27.98,-3.7484,-3.5358,-0.2126
28,-3.5919,-3.4552,-0.13672
28.02,-3.3403,-3.2996,-0.040703
28.04,-3.0298,-3.1052,0.075413
28.06,-2.7034,-2.8869,0.18353
28.08,-2.4058,-2.7259,0.32015
28.1,-2.1781,-2.5575,0.37941
28.12,-2.0531,-2.5247,0.47155
28.14,-2.0509,-2.5058,0.45489
28.16,-2.1771,-2.6409,0.46381
28.18,-2.4223,-2.8129,0.3906
28.2,-2.764,-3.1028,0.33888
28.22,-3.1701,-3.3973,0.22715
28.24,-3.6037,-3.7467,0.14295
28.26,-4.0277,-4.0821,0.054358
28.28,-4.4093,-4.3851,-0.024195
28.3,-4.7226,-4.6616,-0.060992
28.32,-4.9506,-4.8609,-0.089711
28.34,-5.0843,-4.954,-0.13029
28.36,-5.1207,-4.9915,-0.12928
28.38,-5.0609,-4.9181,-0.1428
28.4,-4.906,-4.7411,-0.16486
28.42,-4.6556,-4.4566,-0.19899
28.44,-4.3055,-4.084,-0.22153
28.46,-3.8482,-3.575,-0.27318
28.48,-3.2733,-2.9701,-0.3032
28.5,-2.5708,-2.2227,-0.34807
28.52,-1.7336,-1.3901,-0.34356
28.54,-0.76197,-0.43682,-0.32516
28.56,0.33375,0.62142,-0.28767
28.58,1.5303,1.7382,-0.20786
28.6,2.7906,2.8694,-0.078787
28.62,4.0647,4.0103,0.054386
28.64,5.2924,5.1059,0.1865
28.66,6.4082,6.0555,0.3527
28.68,7.3474,6.8616,0.4858
28.7,8.0533,7.499,0.55431
28.72,8.4835,7.8638,0.61965
28.74,8.6155,8.0101,0.60533
28.76,8.4502,7.9201,0.53011
28.78,8.0123,7.5893,0.42305
28.8,7.3472,7.0947,0.25256
28.82,6.5161,6.417,0.099138
28.84,5.5884,5.6855,-0.097139
28.86,4.633,4.8456,-0.21257
28.88,3.7112,4.087,-0.37577
28.9,2.8701,3.2671,-0.39704
28.92,2.1392,2.6207,-0.48142
28.94,1.5306,1.9459,-0.41524
28.96,1.0408,1.4305,-0.38967
28.98,0.65577,0.97284,-0.31707
29,0.35619,0.62922,-0.27303
29.02,0.12295,0.31508,-0.19213
29.04,-0.059048,0.1215,-0.18054
29.06,-0.19892,-0.094542,-0.10438
29.08,-0.30007,-0.20666,-0.093406
29.1,-0.36215,-0.29545,-0.066695
29.12,-0.38409,-0.33715,-0.046943
29.14,-0.36711,-0.35777,-0.0093472
29.16,-0.3168,-0.32917,0.012369
29.18,-0.24373,-0.33336,0.089633
29.2,-0.16227,-0.28769,0.12542
29.22,-0.088036,-0.25484,0.16681
29.24,-0.034412,-0.22428,0.18987
29.26,-0.0091444,-0.20006,0.19092
29.28,-0.011776,-0.1655,0.15372
29.3,-0.032588,-0.15559,0.123
29.32,-0.053345,-0.11236,0.05901
29.34,-0.049771,-0.043415,-0.0063564
29.36,0.0046832,0.073246,-0.068563
29.38,0.13445,0.24988,-0.11543
29.4,0.35759,0.50066,-0.14306
29.42,0.68238,0.81307,-0.13069
29.44,1.1052,1.2033,-0.098149
29.46,1.6099,1.6485,-0.038539
29.48,2.1693,2.1231,0.046211
29.5,2.7471,2.6106,0.13654
29.52,3.3016,3.0472,0.2544
29.54,3.7893,3.4432,0.34614
29.56,4.1695,3.7384,0.4311
29.58,4.4071,3.9092,0.4979
29.6,4.4763,3.934,0.54228
29.62,4.3621,3.8016,0.56053
29.64,4.0616,3.4991,0.56254
29.66,3.5837,3.0781,0.50563
29.68,2.9482,2.5105,0.43771
29.7,2.1836,1.8244,0.35926
29.72,1.3246,1.0511,0.27345
29.74,0.40921,0.22004,0.18917
29.76,-0.52395,-0.63467,0.11072
29.78,-1.4384,-1.4877,0.049305
29.8,-2.3015,-2.2918,-0.0096888
29.82,-3.086,-3.036,-0.049995
29.84,-3.7708,-3.6985,-0.072251
29.86,-4.3406,-4.2581,-0.082465
29.88,-4.7861,-4.7149,-0.071282
29.9,-5.1036,-5.054,-0.049584
29.92,-5.2939,-5.2689,-0.025031
29.94,-5.3623,-5.3677,0.0053916
29.96,-5.3175,-5.3543,0.036825
29.98,-5.1711,-5.2426,0.071556
30,-4.9366,-5.0501,0.11344
30.02,-4.6283,-4.7682,0.1399
30.04,-4.2597,-4.4217,0.162
30.06,-3.8429,-4.0092,0.16636
30.08,-3.387,-3.5546,0.16766
30.1,-2.8982,-3.0537,0.1555
30.12,-2.3799,-2.5299,0.15006
30.14,-1.8337,-1.9601,0.12649
30.16,-1.2609,-1.3682,0.10732
30.18,-0.66485,-0.77317,0.10832
30.2,-0.052368,-0.16273,0.11037
30.22,0.56463,0.43218,0.13245
30.24,1.1687,0.98842,0.18027
30.26,1.7375,1.5273,0.21014
30.28,2.2454,1.9814,0.264
30.3,2.6664,2.3651,0.30132
30.32,2.9771,2.6391,0.33794
30.34,3.1593,2.8182,0.34113
30.36,3.2036,2.8492,0.35439
30.38,3.1097,2.803,0.30668
30.4,2.8876,2.618,0.26955
30.42,2.5561,2.3578,0.19831
30.44,2.141,2.0063,0.13476
30.46,1.6718,1.6163,0.055549
30.48,1.1789,1.1745,0.0043975
30.5,0.69046,0.74933,-0.058875
30.52,0.22981,0.32037,-0.090563
30.54,-0.18572,-0.068683,-0.11703
30.56,-0.54536,-0.41545,-0.12991
30.58,-0.84426,-0.71668,-0.12758
30.6,-1.0819,-0.96681,-0.11511
30.62,-1.2602,-1.1408,-0.11941
30.64,-1.3811,-1.2629,-0.11814
30.66,-1.4449,-1.3309,-0.11402
30.68,-1.4494,-1.3247,-0.12463
30.7,-1.3893,-1.2425,-0.14678
30.72,-1.258,-1.102,-0.15595
30.74,-1.0489,-0.88415,-0.16477
30.76,-0.75874,-0.59995,-0.1588
30.78,-0.38991,-0.23415,-0.15576
30.8,0.047174,0.14707,-0.099899
30.82,0.53312,0.58212,-0.049004
30.84,1.0403,1.0314,0.0088322
30.86,1.5352,1.4589,0.076291
30.88,1.9826,1.8447,0.13795
30.9,2.3506,2.18,0.17058
30.92,2.6156,2.442,0.17354
30.94,2.7664,2.6028,0.1636
30.96,2.8065,2.7039,0.10254
30.98,2.7538,2.7398,0.014002
31,2.6375,2.6946,-0.057147
31.02,2.4928,2.6403,-0.14758
31.04,2.3541,2.577,-0.22286
31.06,2.2485,2.4795,-0.23101
31.08,2.1897,2.43,-0.24038
31.1,2.175,2.3452,-0.17025
31.12,2.1852,2.276,-0.090719
31.14,2.1881,2.1657,0.022421
31.16,2.1435,2.0239,0.11958
31.18,2.0116,1.7915,0.22009
31.2,1.76,1.4887,0.27128
31.22,1.3701,1.0603,0.30979
31.24,0.84113,0.55745,0.28367
31.26,0.19063,-0.039525,0.23015
31.28,-0.54804,-0.69288,0.14484
31.3,-1.3308,-1.3918,0.061015
31.32,-2.1095,-2.0765,-0.033046
31.34,-2.8389,-2.7601,-0.078722
31.36,-3.4822,-3.3648,-0.11747
31.38,-4.0157,-3.9079,-0.10777
31.4,-4.4293,-4.3466,-0.082774
31.42,-4.7265,-4.7008,-0.025712
31.44,-4.9209,-4.9627,0.041832
31.46,-5.0325,-5.1446,0.11208
31.48,-5.0832,-5.2594,0.17613
31.5,-5.0932,-5.3232,0.23
31.52,-5.078,-5.3439,0.26594
31.54,-5.0471,-5.3455,0.29842
31.56,-5.0041,-5.3116,0.30757
31.58,-4.9474,-5.2346,0.28721
31.6,-4.872,-5.1567,0.28472
31.62,-4.7715,-5.0429,0.27146
31.64,-4.6398,-4.8963,0.25651
31.66,-4.4728,-4.7198,0.24697
31.68,-4.269,-4.523,0.25399
31.7,-4.0303,-4.2575,0.22721
31.72,-3.7612,-3.9951,0.2339
31.74,-3.4681,-3.696,0.22789
31.76,-3.1579,-3.377,0.21911
31.78,-2.836,-3.039,0.20303
31.8,-2.505,-2.668,0.16296
31.82,-2.1631,-2.274,0.11082
31.84,-1.8035,-1.8592,0.055737
31.86,-1.4146,-1.4046,-0.010022
31.88,-0.98199,-0.90617,-0.07582
31.9,-0.49052,-0.3557,-0.13482
31.92,0.071712,0.26366,-0.19195
31.94,0.70979,0.8993,-0.18951
31.96,1.4186,1.5883,-0.16966
31.98,2.1807,2.2948,-0.11413
32,2.9659,3.0013,-0.035392
32.02,3.7328,3.6643,0.068478
32.04,4.4328,4.2668,0.16601
32.06,5.0153,4.7293,0.28592
32.08,5.4335,5.0665,0.36708
32.1,5.6511,5.2354,0.41573
32.12,5.6462,5.2293,0.41695
32.14,5.4151,5.0296,0.38547
32.16,4.9722,4.6557,0.31646
32.18,4.3486,4.1322,0.21639
32.2,3.5886,3.4987,0.089966
32.22,2.7442,2.7682,-0.02399
32.24,1.8697,2.0038,-0.13408
32.26,1.017,1.2484,-0.23137
32.28,0.23064,0.5305,-0.29986
32.3,-0.4547,-0.11112,-0.34358
32.32,-1.0158,-0.65772,-0.35809
32.34,-1.4412,-1.1044,-0.33677
32.36,-1.7299,-1.4284,-0.30149
32.38,-1.8902,-1.6377,-0.25252
32.4,-1.9368,-1.7344,-0.20236
32.42,-1.8884,-1.7368,-0.15166
32.44,-1.7652,-1.6602,-0.10499
32.46,-1.5857,-1.5216,-0.064081
32.48,-1.3646,-1.3172,-0.047426
32.5,-1.1109,-1.0679,-0.042986
32.52,-0.82679,-0.74981,-0.07698
32.54,-0.50822,-0.40321,-0.10501
32.56,-0.14603,0.0077901,-0.15382
32.58,0.27107,0.45848,-0.18741
32.6,0.75285,0.96441,-0.21155
32.62,1.3035,1.5185,-0.21502
32.64,1.9181,2.1272,-0.20912
32.66,2.5799,2.7142,-0.13434
32.68,3.2603,3.3288,-0.068477
32.7,3.9202,3.8798,0.040328
32.72,4.5135,4.3763,0.13717
32.74,4.9934,4.7634,0.23
32.76,5.3179,5.0189,0.29901
32.78,5.4561,5.1263,0.32982
32.8,5.3927,5.0524,0.34023
32.82,5.1301,4.8407,0.28938
32.84,4.6885,4.469,0.21946
32.86,4.1024,3.9764,0.12605
32.88,3.4161,3.3824,0.033699
32.9,2.6769,2.729,-0.052019
32.92,1.9296,2.0587,-0.12911
32.94,1.2106,1.3656,-0.15505
32.96,0.54499,0.709,-0.16401
32.98,-0.054641,0.090194,-0.14483
33,-0.5874,-0.49053,-0.096866
33.02,-1.0612,-1.0215,-0.03968
33.04,-1.4888,-1.5058,0.017033
33.06,-1.8843,-1.9585,0.074135
33.08,-2.2593,-2.3787,0.11938
33.1,-2.6208,-2.7683,0.14753
33.12,-2.9699,-3.1433,0.17342
33.14,-3.3026,-3.4733,0.17072
33.16,-3.6103,-3.7613,0.151
33.18,-3.8817,-4.0056,0.12388
33.2,-4.1041,-4.2085,0.1044
33.22,-4.2643,-4.3296,0.06534
33.24,-4.3493,-4.3641,0.014727
33.26,-4.3465,-4.3131,-0.033309
33.28,-4.2426,-4.1583,-0.08423
33.3,-4.0244,-3.8815,-0.14296
33.32,-3.6789,-3.4689,-0.20995
33.34,-3.194,-2.9589,-0.23505
33.36,-2.561,-2.261,-0.29998
33.38,-1.7772,-1.4872,-0.28999
33.4,-0.84828,-0.57064,-0.27765
33.42,0.20899,0.43829,-0.22929
33.44,1.3653,1.5351,-0.16987
33.46,2.5786,2.6265,-0.04789
33.48,3.7962,3.7451,0.051105
33.5,4.9582,4.7615,0.19664
33.52,6.0023,5.6843,0.31795
33.54,6.8699,6.4528,0.41703
33.56,7.5118,7.0237,0.48815
33.58,7.8936,7.3735,0.52014
33.6,7.9988,7.5022,0.49658
33.62,7.8303,7.372,0.45824
33.64,7.4097,7.0445,0.36517
33.66,6.7743,6.5175,0.25683
33.68,5.9728,5.8426,0.13018
33.7,5.0596,5.0491,0.010427
33.72,4.0902,4.1955,-0.10525
33.74,3.1165,3.3128,-0.19629
33.76,2.183,2.4451,-0.26215
33.78,1.3254,1.6352,-0.30982
33.8,0.56976,0.89961,-0.32986
33.82,-0.067222,0.26036,-0.32758
33.84,-0.57701,-0.26916,-0.30785
33.86,-0.95806,-0.67594,-0.28211
33.88,-1.2146,-0.97065,-0.24393
33.9,-1.3556,-1.1545,-0.2011
33.92,-1.3939,-1.2448,-0.14908
33.94,-1.3455,-1.2556,-0.089943
33.96,-1.229,-1.2102,-0.018755
33.98,-1.0639,-1.0868,0.022911
34,-0.87009,-0.94526,0.075171
34.02,-0.66645,-0.78825,0.1218
34.04,-0.4697,-0.63564,0.16594
34.06,-0.29383,-0.48308,0.18926
34.08,-0.14987,-0.38478,0.2349
34.1,-0.046306,-0.28753,0.24123
34.12,0.010277,-0.25833,0.26861
34.14,0.014287,-0.27348,0.28777
34.16,-0.039502,-0.34824,0.30874
34.18,-0.15615,-0.48673,0.33058
34.2,-0.34011,-0.69968,0.35957
34.22,-0.59429,-0.95785,0.36356
34.24,-0.91865,-1.2849,0.36626
34.26,-1.309,-1.6694,0.36043
34.28,-1.7561,-2.1015,0.34541
34.3,-2.2458,-2.5663,0.32054
34.32,-2.7596,-3.0554,0.29579
34.34,-3.2771,-3.5568,0.27974
34.36,-3.7777,-4.0326,0.25487
34.38,-4.244,-4.4866,0.24256
34.4,-4.6635,-4.9189,0.25539
34.42,-5.03,-5.3021,0.27206
34.44,-5.3443,-5.6596,0.31538
34.46,-5.6125,-5.9763,0.36379
34.48,-5.845,-6.2609,0.41593
34.5,-6.0533,-6.4988,0.44547
34.52,-6.2479,-6.7187,0.47074
34.54,-6.4357,-6.923,0.4873
34.56,-6.6186,-7.1178,0.49922
34.58,-6.7927,-7.2778,0.48503
34.6,-6.9489,-7.3994,0.45047
34.62,-7.0729,-7.4696,0.39665
34.64,-7.1472,-7.4828,0.33565
34.66,-7.1519,-7.4193,0.26735
34.68,-7.0668,-7.2824,0.21557
34.7,-6.8723,-7.0183,0.14599
34.72,-6.5509,-6.6333,0.082354
34.74,-6.0891,-6.117,0.027895
34.76,-5.4785,-5.454,-0.024436
34.78,-4.7173,-4.6676,-0.049664
34.8,-3.8123,-3.7695,-0.042767
34.82,-2.7794,-2.7438,-0.035539
34.84,-1.6445,-1.6561,0.011636
34.86,-0.44296,-0.49961,0.056652
34.88,0.78177,0.65585,0.12592
34.9,1.9808,1.784,0.19678
34.92,3.1028,2.8178,0.28504
34.94,4.0986,3.7632,0.33543
34.96,4.9242,4.5327,0.39154
34.98,5.5451,5.1447,0.40038
35,5.9387,5.5485,0.39019
35.02,6.0959,5.7368,0.35912
35.04,6.0214,5.7129,0.30844
35.06,5.7326,5.513,0.21966
35.08,5.2582,5.141,0.11724
35.1,4.6349,4.6189,0.016008
35.12,3.9052,3.9939,-0.088691
35.14,3.1141,3.3139,-0.19986
35.16,2.3066,2.6069,-0.30033
35.18,1.5258,1.908,-0.38224
35.2,0.81062,1.2643,-0.45367
35.22,0.19477,0.70901,-0.51425
35.24,-0.29497,0.2388,-0.53377
35.26,-0.63972,-0.090411,-0.54931
35.28,-0.82965,-0.28265,-0.547
35.3,-0.86483,-0.37935,-0.48547
35.32,-0.75569,-0.32721,-0.42848
35.34,-0.5228,-0.16952,-0.35328
35.36,-0.19573,0.052633,-0.24837
35.38,0.18919,0.34045,-0.15126
35.4,0.59218,0.6538,-0.06162
35.42,0.97412,0.94748,0.026636
35.44,1.3011,1.224,0.07707
35.46,1.5485,1.4383,0.11014
35.48,1.7044,1.6139,0.090554
35.5,1.7712,1.7234,0.047768
35.52,1.7647,1.7843,-0.019642
35.54,1.7119,1.8184,-0.10646
35.56,1.6463,1.8354,-0.18915
35.58,1.6017,1.8619,-0.26019
35.6,1.607,1.9127,-0.30572
35.62,1.6804,2.0087,-0.32828
35.64,1.8266,2.1308,-0.30423
35.66,2.0357,2.2857,-0.25005
35.68,2.2852,2.4734,-0.18827
35.7,2.544,2.6342,-0.090274
35.72,2.7779,2.8074,-0.029456
35.74,2.9558,2.9095,0.046312
35.76,3.054,2.9735,0.080504
35.78,3.0599,2.9618,0.09809
35.8,2.9728,2.8874,0.085357
35.82,2.8024,2.7397,0.062682
35.84,2.5653,2.5353,0.029986
35.86,2.2809,2.2734,0.0074699
35.88,1.9669,1.9786,-0.011671
35.9,1.6365,1.6455,-0.008971
35.92,1.2966,1.2911,0.005478
35.94,0.94828,0.92168,0.0266
35.96,0.5888,0.5354,0.053393
35.98,0.21458,0.14052,0.074063
36,-0.17574,-0.25732,0.08158
36.02,-0.57891,-0.666,0.08709
36.04,-0.98597,-1.0527,0.06674
36.06,-1.3826,-1.425,0.042454
36.08,-1.7507,-1.7611,0.010454
36.1,-2.0709,-2.0473,-0.023597
36.12,-2.3251,-2.2711,-0.053961
36.14,-2.4987,-2.4344,-0.064292
36.16,-2.5817,-2.504,-0.077611
36.18,-2.569,-2.4877,-0.081236
36.2,-2.4599,-2.3746,-0.085381
36.22,-2.2572,-2.1711,-0.086056
36.24,-1.9656,-1.8752,-0.09048
36.26,-1.592,-1.5229,-0.069099
36.28,-1.1448,-1.0861,-0.058699
36.3,-0.63521,-0.59876,-0.03645
36.32,-0.078147,-0.07071,-0.0074374
36.34,0.50674,0.46307,0.043675
36.36,1.0946,1.0039,0.090725
36.38,1.6557,1.4863,0.16935
36.4,2.1571,1.9258,0.23129
36.42,2.5652,2.2699,0.29522
36.44,2.8488,2.5035,0.34525
36.46,2.983,2.6039,0.37919
36.48,2.9525,2.5619,0.39058
36.5,2.7538,2.4008,0.35302
36.52,2.3971,2.1032,0.2939
36.54,1.906,1.6949,0.21106
36.56,1.3166,1.2057,0.11089
36.58,0.67465,0.67312,0.0015312
36.6,0.031645,0.14986,-0.11821
36.62,-0.55948,-0.33239,-0.22709
36.64,-1.0494,-0.74014,-0.30928
36.66,-1.3973,-1.0284,-0.36889
36.68,-1.5751,-1.1857,-0.38938
36.7,-1.5705,-1.1943,-0.37623
36.72,-1.3888,-1.0594,-0.32934
36.74,-1.052,-0.80882,-0.24322
36.76,-0.59705,-0.44962,-0.14743
36.78,-0.070675,-0.046505,-0.02417
36.8,0.47574,0.39394,0.081792
36.82,0.99265,0.82701,0.16564
36.84,1.4382,1.2014,0.23684
36.86,1.7829,1.5221,0.26081
36.88,2.0118,1.7683,0.24355
36.9,2.1249,1.9078,0.21707
36.92,2.1341,1.9695,0.16462
36.94,2.0597,1.9532,0.10647
36.96,1.9245,1.8649,0.059607
36.98,1.7493,1.7359,0.013499
37,1.5487,1.542,0.0067333
37.02,1.3294,1.3134,0.01605
37.04,1.0905,1.045,0.045448
37.06,0.82568,0.74752,0.078164
37.08,0.52716,0.42136,0.1058
37.1,0.18922,0.062662,0.12656
37.12,-0.18837,-0.3211,0.13273
37.14,-0.59857,-0.73418,0.13561
37.16,-1.0271,-1.141,0.11383
37.18,-1.4545,-1.5466,0.092082
37.2,-1.8587,-1.9236,0.064847
37.22,-2.2194,-2.2716,0.052261
37.24,-2.5204,-2.5844,0.063981
37.26,-2.7526,-2.8263,0.073731
37.28,-2.9139,-3.0282,0.1143
37.3,-3.009,-3.1545,0.1455
37.32,-3.047,-3.2332,0.18627
37.34,-3.0391,-3.2628,0.2237
37.36,-2.9962,-3.263,0.26676
37.38,-2.9274,-3.2093,0.28186
37.4,-2.8386,-3.1319,0.29332
37.42,-2.733,-3.0251,0.29207
37.44,-2.6115,-2.907,0.29553
37.46,-2.4733,-2.745,0.27171
37.48,-2.3169,-2.5762,0.25925
37.5,-2.1399,-2.369,0.22912
37.52,-1.9389,-2.1241,0.18523
37.54,-1.7091,-1.8583,0.14912
37.56,-1.4445,-1.5549,0.11036
37.58,-1.1376,-1.1864,0.048754
37.6,-0.78131,-0.78782,0.0065133
37.62,-0.37036,-0.33267,-0.037686
37.64,0.095938,0.15036,-0.054421
37.66,0.61167,0.66933,-0.057657
37.68,1.1628,1.2021,-0.039266
37.7,1.727,1.736,-0.0090117
37.72,2.2753,2.2356,0.039749
37.74,2.7748,2.6845,0.090231
37.76,3.1929,3.0539,0.13901
37.78,3.5017,3.3357,0.16602
37.8,3.6821,3.5157,0.16645
37.82,3.7258,3.5595,0.16634
37.84,3.6363,3.5059,0.13036
37.86,3.4276,3.3347,0.092895
37.88,3.1211,3.0774,0.043723
37.9,2.7418,2.7252,0.016663
37.92,2.3142,2.3283,-0.014098
37.94,1.859,1.8808,-0.021814
37.96,1.3912,1.4039,-0.012682
37.98,0.92006,0.91779,0.0022708
38,0.45014,0.42574,0.024406
38.02,-0.016091,-0.057556,0.041465
38.04,-0.47561,-0.53394,0.058331
38.06,-0.92241,-0.97398,0.051574
38.08,-1.346,-1.3915,0.045444
38.1,-1.7315,-1.742,0.010508
38.12,-2.0603,-2.0494,-0.010841
38.14,-2.3127,-2.2622,-0.050504
38.16,-2.4705,-2.3984,-0.072118
38.18,-2.5193,-2.4265,-0.092873
38.2,-2.4511,-2.3528,-0.098315
38.22,-2.2649,-2.1759,-0.089025
38.24,-1.9676,-1.8982,-0.069355
38.26,-1.5727,-1.5271,-0.045625
38.28,-1.0998,-1.0992,-0.00059357
38.3,-0.57234,-0.5928,0.020466
38.32,-0.016245,-0.082615,0.06637
38.34,0.54147,0.43901,0.10246
38.36,1.074,0.93172,0.1423
38.38,1.5558,1.3704,0.18542
38.4,1.9633,1.7416,0.22176
38.42,2.2757,2.0358,0.23993
38.44,2.4757,2.2096,0.26617
38.46,2.5504,2.272,0.27837
38.48,2.4916,2.2152,0.27644
38.5,2.2967,2.0142,0.28249
38.52,1.9688,1.6772,0.29161
38.54,1.5164,1.2554,0.26095
38.56,0.95338,0.70576,0.24762
38.58,0.29799,0.070307,0.22768
38.6,-0.42812,-0.64021,0.21209
38.62,-1.2009,-1.3754,0.17445
38.64,-1.9951,-2.1666,0.17155
38.66,-2.7851,-2.9218,0.13664
38.68,-3.546,-3.6685,0.12241
38.7,-4.2541,-4.3561,0.10197
38.72,-4.8873,-4.9676,0.080333
38.74,-5.4253,-5.4859,0.060527
38.76,-5.8502,-5.9055,0.055251
38.78,-6.1462,-6.1649,0.018727
38.8,-6.3001,-6.2994,-0.00068163
38.82,-6.3016,-6.2833,-0.018293
38.84,-6.1439,-6.1039,-0.040074
38.86,-5.8245,-5.7776,-0.046947
38.88,-5.3458,-5.2625,-0.083292
38.9,-4.7162,-4.6611,-0.055125
38.92,-3.9508,-3.8997,-0.051129
38.94,-3.0717,-3.0425,-0.029245
38.96,-2.1081,-2.1117,0.003627
38.98,-1.0953,-1.1484,0.053169
39,-0.073539,-0.15464,0.081102
39.02,0.91421,0.75294,0.16127
39.04,1.825,1.6112,0.21388
39.06,2.6189,2.371,0.24798
39.08,3.2618,2.991,0.2708
39.1,3.7281,3.4503,0.27779
39.12,4.0032,3.7626,0.24059
39.14,4.0844,3.8637,0.22072
39.16,3.9816,3.8317,0.14988
39.18,3.7166,3.6544,0.062253
39.2,3.3219,3.3543,-0.032423
39.22,2.8378,2.9692,-0.13142
39.24,2.3097,2.5582,-0.24846
39.26,1.7841,2.106,-0.32189
39.28,1.3051,1.7101,-0.40494
39.3,0.91042,1.371,-0.46053
39.32,0.6281,1.1176,-0.48952
39.34,0.47448,0.96478,-0.4903
39.36,0.45307,0.9266,-0.47353
39.38,0.55506,0.97306,-0.418
39.4,0.76138,1.1231,-0.36174
39.42,1.046,1.3451,-0.29916
39.44,1.3799,1.6197,-0.23983
39.46,1.7354,1.9314,-0.19607
39.48,2.0895,2.2528,-0.16333
39.5,2.426,2.5689,-0.14285
39.52,2.7363,2.8836,-0.14728
39.54,3.0176,3.1624,-0.14486
39.56,3.2702,3.4243,-0.15411
39.58,3.4944,3.6413,-0.14694
39.6,3.6865,3.8127,-0.12625
39.62,3.8372,3.9162,-0.078977
39.64,3.9306,3.9619,-0.031313
39.66,3.946,3.909,0.036992
39.68,3.8613,3.7666,0.094712
39.7,3.6573,3.5115,0.14578
39.72,3.3222,3.145,0.17724
39.74,2.8557,2.6824,0.17326
39.76,2.2704,2.1051,0.16522
39.78,1.5911,1.4686,0.12246
39.8,0.85227,0.77031,0.081967
39.82,0.092724,0.05859,0.034134
39.84,-0.6497,-0.67237,0.022665
39.86,-1.3435,-1.3604,0.016896
39.88,-1.9674,-2.0076,0.040279
39.9,-2.5119,-2.6081,0.096213
39.92,-2.9788,-3.1376,0.15884
39.94,-3.3781,-3.6022,0.22413
39.96,-3.7241,-4.0352,0.31115
39.98,-4.0303,-4.3752,0.34491
40,-4.3056,-4.6705,0.36496
40.02,-4.5516,-4.9311,0.37956
40.04,-4.7616,-5.1123,0.35072
40.06,-4.9217,-5.2275,0.30582
40.08,-5.0127,-5.2829,0.27017
40.1,-5.0138,-5.2125,0.19872
40.12,-4.9051,-5.047,0.14188
40.14,-4.6713,-4.7719,0.10064
40.16,-4.3028,-4.3676,0.064792
40.18,-3.7978,-3.817,0.019133
40.2,-3.1623,-3.1881,0.025791
40.22,-2.4101,-2.4278,0.017693
40.24,-1.5629,-1.589,0.026175
40.26,-0.64946,-0.71717,0.067705
40.28,0.29463,0.18071,0.11392
40.3,1.2284,1.0677,0.1607
40.32,2.1073,1.8737,0.23356
40.34,2.8852,2.6046,0.2806
40.36,3.5188,3.1911,0.32777
40.38,3.971,3.6132,0.35776
40.4,4.2152,3.8599,0.35528
40.42,4.2393,3.9123,0.32704
40.44,4.0483,3.7855,0.26281
40.46,3.6645,3.5014,0.16309
40.48,3.1268,3.0823,0.044558
40.5,2.4871,2.5798,-0.092678
40.52,1.8048,2.0301,-0.22523
40.54,1.1411,1.4879,-0.34686
40.56,0.55195,0.9973,-0.44535
40.58,0.082845,0.56748,-0.48463
40.6,-0.23581,0.27005,-0.50586
40.62,-0.3908,0.094779,-0.48558
40.64,-0.3862,0.044274,-0.43047
40.66,-0.24127,0.11858,-0.35985
40.68,0.013138,0.29092,-0.27778
40.7,0.3392,0.49196,-0.15277
40.72,0.69697,0.76973,-0.072765
40.74,1.0487,1.0421,0.0066765
40.76,1.3625,1.2953,0.067183
40.78,1.614,1.5003,0.11373
40.8,1.7877,1.6669,0.1208
40.82,1.8762,1.7312,0.14503
40.84,1.8797,1.7479,0.13171
40.86,1.8035,1.6798,0.12361
40.88,1.6571,1.5545,0.10253
40.9,1.4523,1.3715,0.080812
40.92,1.2024,1.139,0.063441
40.94,0.92085,0.86852,0.052328
40.96,0.62109,0.58381,0.037283
40.98,0.31605,0.28507,0.03098
41,0.017641,-0.0078461,0.025487
41.02,-0.2638,-0.29165,0.027852
41.04,-0.52008,-0.55898,0.038899
41.06,-0.74579,-0.80182,0.056025
41.08,-0.93868,-1.0182,0.079546
41.1,-1.0998,-1.2044,0.10462
41.12,-1.2331,-1.3689,0.13585
41.14,-1.3446,-1.505,0.16046
41.16,-1.4412,-1.6387,0.19741
41.18,-1.5295,-1.7357,0.20618
41.2,-1.6139,-1.8362,0.22226
41.22,-1.696,-1.9012,0.20518
41.24,-1.7735,-1.9625,0.18906
41.26,-1.8402,-1.9965,0.15634
41.28,-1.8863,-2.0059,0.11961
41.3,-1.8994,-1.9588,0.059342
41.32,-1.8651,-1.8735,0.008391
41.34,-1.7687,-1.7205,-0.048225
41.36,-1.5963,-1.4835,-0.11275
41.38,-1.3361,-1.1719,-0.16414
41.4,-0.98018,-0.7641,-0.21608
41.42,-0.52572,-0.27053,-0.25519
41.44,0.023695,0.28784,-0.26415
41.46,0.65675,0.91523,-0.25848
41.48,1.3537,1.5908,-0.23713
41.5,2.0862,2.2811,-0.19488
41.52,2.8185,2.9679,-0.14934
41.54,3.5093,3.5789,-0.06964
41.56,4.1148,4.1129,0.001895
41.58,4.5931,4.5167,0.076385
41.6,4.9084,4.7866,0.12176
41.62,5.0352,4.8848,0.15036
41.64,4.9616,4.8256,0.13602
41.66,4.6912,4.5683,0.12295
41.68,4.2427,4.1702,0.072539
41.7,3.6482,3.6332,0.014979
41.72,2.9493,3.0031,-0.05375
41.74,2.1927,2.3183,-0.12568
41.76,1.4247,1.6132,-0.18849
41.78,0.68757,0.88763,-0.20007
41.8,0.015005,0.22752,-0.21252
41.82,-0.56915,-0.37416,-0.19498
41.84,-1.0517,-0.89095,-0.16074
41.86,-1.4292,-1.3126,-0.11666
41.88,-1.7063,-1.6601,-0.046238
41.9,-1.8934,-1.9126,0.019197
41.92,-2.0046,-2.1031,0.09851
41.94,-2.0558,-2.2165,0.16069
41.96,-2.0633,-2.2838,0.2205
41.98,-2.043,-2.3193,0.27631
42,-2.0099,-2.3643,0.3544
42.02,-1.9778,-2.35,0.37226
42.04,-1.9587,-2.3914,0.43262
42.06,-1.9629,-2.4225,0.45955
42.08,-1.9981,-2.4707,0.47265
42.1,-2.069,-2.5575,0.48849
42.12,-2.1772,-2.7087,0.5315
42.14,-2.3209,-2.8106,0.48973
42.16,-2.4952,-2.9816,0.48632
42.18,-2.6926,-3.187,0.49437
42.2,-2.9035,-3.3659,0.46239
42.22,-3.1176,-3.5653,0.44778
42.24,-3.3243,-3.7968,0.47254
42.26,-3.5142,-3.9453,0.43107
42.28,-3.6796,-4.1048,0.42521
42.3,-3.8147,-4.246,0.43121
42.32,-3.9167,-4.3469,0.43022
42.34,-3.9846,-4.4049,0.42032
42.36,-4.0198,-4.4593,0.43953
42.38,-4.0246,-4.4516,0.42708
42.4,-4.0014,-4.4098,0.40836
42.42,-3.9519,-4.3529,0.40093
42.44,-3.8755,-4.2611,0.38567
42.46,-3.7689,-4.0996,0.33074
42.48,-3.626,-3.9316,0.30563
42.5,-3.4385,-3.678,0.23947
42.52,-3.197,-3.3866,0.1896
42.54,-2.893,-3.0253,0.13222
42.56,-2.5209,-2.6269,0.10595
42.58,-2.0802,-2.1393,0.059122
42.6,-1.5767,-1.6359,0.059202
42.62,-1.0237,-1.0715,0.047808
42.64,-0.44109,-0.5071,0.066012
42.66,0.14573,0.061396,0.084338
42.68,0.70835,0.59697,0.11137
42.7,1.2181,1.0915,0.12656
42.72,1.6488,1.5034,0.1454
42.74,1.9799,1.8519,0.12795
42.76,2.1975,2.0842,0.11338
42.78,2.2966,2.2233,0.073314
42.8,2.2806,2.2508,0.02973
42.82,2.1612,2.1991,-0.03786
42.84,1.9578,2.0616,-0.10381
42.86,1.6956,1.8755,-0.17992
42.88,1.4038,1.6608,-0.25707
42.9,1.1137,1.4406,-0.32695
42.92,0.85616,1.2511,-0.39497
42.94,0.65903,1.11,-0.45092
42.96,0.54442,1.0275,-0.4831
42.98,0.52648,1.008,-0.48154
43,0.6098,1.0871,-0.47725
43.02,0.78887,1.243,-0.45415
43.04,1.0489,1.4615,-0.41257
43.06,1.368,1.7446,-0.37664
43.08,1.7206,2.0696,-0.34899
43.1,2.0813,2.3731,-0.29176
43.12,2.4291,2.7179,-0.28876
43.14,2.7499,3.048,-0.29813
43.16,3.0384,3.3608,-0.32238
43.18,3.2974,3.6725,-0.3751
43.2,3.5354,3.9813,-0.44588
43.22,3.7629,4.192,-0.42904
43.24,3.988,4.451,-0.46301
43.26,4.2122,4.6626,-0.45044
43.28,4.4282,4.8475,-0.4193
43.3,4.619,4.9834,-0.36439
43.32,4.7596,5.0802,-0.32065
43.34,4.8204,5.027,-0.20655
43.36,4.7725,4.9094,-0.13687
43.38,4.5922,4.6747,-0.082573
43.4,4.2658,4.3121,-0.046397
43.42,3.7922,3.8187,-0.026537
43.44,3.1839,3.2252,-0.041344
43.46,2.4653,2.5117,-0.046373
43.48,1.6702,1.7399,-0.069644
43.5,0.83748,0.92905,-0.091573
43.52,0.0068297,0.11739,-0.11056
43.54,-0.78459,-0.66611,-0.11848
43.56,-1.5049,-1.3874,-0.11753
43.58,-2.1291,-2.022,-0.10705
43.6,-2.6386,-2.5558,-0.082827
43.62,-3.0214,-2.9515,-0.069881
43.64,-3.2704,-3.2207,-0.049698
43.66,-3.3829,-3.3485,-0.034361
43.68,-3.3592,-3.3389,-0.020328
43.7,-3.203,-3.1813,-0.021741
43.72,-2.9209,-2.9189,-0.0020284
43.74,-2.5233,-2.5216,-0.0016512
43.76,-2.0243,-2.0307,0.0063962
43.78,-1.4425,-1.4625,0.019965
43.8,-0.80064,-0.83277,0.032134
43.82,-0.12525,-0.18027,0.055023
43.84,0.55394,0.47521,0.078727
43.86,1.2053,1.0993,0.10595
43.88,1.7965,1.6656,0.13094
43.9,2.2967,2.136,0.16076
43.92,2.6781,2.4907,0.18747
43.94,2.9181,2.7019,0.21625
43.96,3.0013,2.7713,0.22994
43.98,2.921,2.6954,0.22563
44,2.6809,2.4689,0.21198
44.02,2.2946,2.1097,0.18492
44.04,1.786,1.6388,0.14724
44.06,1.187,1.0903,0.09667
44.08,0.53539,0.4896,0.045793
44.1,-0.12793,-0.11335,-0.01458
44.12,-0.76243,-0.69636,-0.066067
44.14,-1.3308,-1.2288,-0.102
44.16,-1.8012,-1.6719,-0.12929
44.18,-2.1493,-2.0052,-0.14413
44.2,-2.3585,-2.2027,-0.15579
44.22,-2.4205,-2.2748,-0.14571
44.24,-2.3346,-2.2062,-0.12844
44.26,-2.1075,-1.9997,-0.10777
44.28,-1.7523,-1.6772,-0.075099
44.3,-1.289,-1.2476,-0.041407
44.32,-0.7434,-0.75194,0.0085401
44.34,-0.14733,-0.20724,0.059904
44.36,0.46248,0.33202,0.13046
44.38,1.0459,0.84796,0.19791
44.4,1.5616,1.295,0.26662
44.42,1.9707,1.6491,0.32156
44.44,2.2395,1.8725,0.36703
44.46,2.3439,1.9396,0.40431
44.48,2.2717,1.869,0.40269
44.5,2.0244,1.6367,0.38769
44.52,1.6173,1.26,0.35735
44.54,1.0779,0.76801,0.30987
44.56,0.44249,0.18308,0.25941
44.58,-0.24762,-0.47114,0.22352
44.6,-0.95097,-1.1409,0.18993
44.62,-1.63,-1.7978,0.16774
44.64,-2.2543,-2.43,0.17571
44.66,-2.8024,-3.0061,0.20368
44.68,-3.2622,-3.4875,0.22527
44.7,-3.6295,-3.9018,0.27224
44.72,-3.9064,-4.2275,0.32117
44.74,-4.0982,-4.438,0.33984
44.76,-4.2111,-4.5971,0.38599
44.78,-4.2502,-4.6264,0.37617
44.8,-4.2179,-4.5988,0.38085
44.82,-4.1139,-4.4536,0.33968
44.84,-3.9355,-4.2681,0.33264
44.86,-3.6786,-3.9425,0.26387
44.88,-3.3398,-3.5844,0.24456
44.9,-2.9177,-3.0982,0.18052
44.92,-2.4145,-2.5623,0.14783
44.94,-1.8371,-1.9522,0.11509
44.96,-1.1981,-1.3008,0.10266
44.98,-0.51581,-0.60348,0.087668
45,0.18644,0.093164,0.093276
45.02,0.88118,0.78797,0.093208
45.04,1.5385,1.4302,0.1083
45.06,2.1284,2.0154,0.11302
45.08,2.6226,2.494,0.1286
45.1,2.9978,2.8734,0.1244
45.12,3.2372,3.116,0.12115
45.14,3.3324,3.2403,0.092122
45.16,3.2843,3.2221,0.062155
45.18,3.103,3.0872,0.015864
45.2,2.8069,2.8378,-0.030913
45.22,2.4204,2.5061,-0.085743
45.24,1.9717,2.0924,-0.12066
45.26,1.4902,1.6472,-0.15705
45.28,1.0035,1.1836,-0.18013
45.3,0.53572,0.72723,-0.19151
45.32,0.10602,0.2988,-0.19279
45.34,-0.27178,-0.088171,-0.18361
45.36,-0.5889,-0.42151,-0.16739
45.38,-0.84072,-0.70381,-0.13691
45.4,-1.0257,-0.90803,-0.11767
45.42,-1.1444,-1.0452,-0.099156
45.44,-1.1987,-1.1307,-0.067985
45.46,-1.1917,-1.1411,-0.050617
45.48,-1.128,-1.0952,-0.032814
45.5,-1.0142,-1.0216,0.0074222
45.52,-0.85938,-0.89629,0.036908
45.54,-0.67592,-0.75051,0.074595
45.56,-0.47901,-0.59463,0.11562
45.58,-0.28633,-0.44588,0.15954
45.6,-0.11673,-0.33034,0.21361
45.62,0.011392,-0.23254,0.24393
45.64,0.081966,-0.19068,0.27265
45.66,0.083054,-0.20946,0.29252
45.68,0.0082969,-0.29518,0.30347
45.7,-0.14224,-0.44268,0.30044
45.72,-0.36194,-0.66071,0.29877
45.74,-0.63821,-0.92401,0.2858
45.76,-0.95369,-1.1983,0.24462
45.78,-1.2879,-1.5014,0.21357
45.8,-1.6189,-1.8027,0.18378
45.82,-1.9252,-2.0761,0.15088
45.84,-2.1871,-2.3107,0.1236
45.86,-2.3876,-2.4844,0.096725
45.88,-2.5134,-2.5957,0.08222
45.9,-2.5548,-2.6045,0.049656
45.92,-2.5059,-2.5347,0.028812
45.94,-2.3644,-2.3824,0.017971
45.96,-2.1317,-2.1335,0.0018609
45.98,-1.8126,-1.8084,-0.0041714
46,-1.4157,-1.4105,-0.0052094
46.02,-0.95366,-0.94433,-0.0093244
46.04,-0.44279,-0.43442,-0.0083666
46.06,0.096573,0.10216,-0.005589
46.08,0.64093,0.6306,0.010324
46.1,1.1647,1.1345,0.030199
46.12,1.6421,1.6052,0.036899
46.14,2.0492,2.0041,0.045048
46.16,2.3661,2.341,0.025114
46.18,2.5799,2.5728,0.0071199
46.2,2.6857,2.7155,-0.02986
46.22,2.688,2.7528,-0.064879
46.24,2.6001,2.7196,-0.11944
46.26,2.4433,2.6251,-0.18181
46.28,2.2433,2.4883,-0.24505
46.3,2.0281,2.3264,-0.29831
46.32,1.8239,2.178,-0.35407
46.34,1.6518,2.0084,-0.3566
46.36,1.5259,1.8957,-0.36978
46.38,1.4516,1.8013,-0.34969
46.4,1.426,1.7647,-0.33866
46.42,1.439,1.7266,-0.28767
46.44,1.4754,1.7126,-0.23719
46.46,1.5179,1.7101,-0.19219
46.48,1.5495,1.6874,-0.13786
46.5,1.5557,1.6617,-0.106
46.52,1.5257,1.5998,-0.074082
46.54,1.4533,1.5277,-0.0744
46.56,1.3365,1.3626,-0.026099
46.58,1.1768,1.2089,-0.03214
46.6,0.97797,0.99318,-0.015207
46.62,0.7455,0.75625,-0.010748
46.64,0.48553,0.47734,0.0081844
46.66,0.20454,0.18085,0.023685
46.68,-0.090778,-0.14969,0.058915
46.7,-0.39359,-0.45783,0.06424
46.72,-0.69693,-0.78495,0.088013
46.74,-0.99394,-1.1,0.10606
46.76,-1.2782,-1.4129,0.13477
46.78,-1.5441,-1.6984,0.15428
46.8,-1.7878,-1.9793,0.19144
46.82,-2.0069,-2.2166,0.20964
46.84,-2.201,-2.4364,0.2354
46.86,-2.3709,-2.6246,0.25371
46.88,-2.5182,-2.8061,0.28799
46.9,-2.6436,-2.9418,0.29819
46.92,-2.7464,-3.0345,0.28809
46.94,-2.823,-3.1161,0.29313
46.96,-2.8663,-3.1206,0.25433
46.98,-2.866,-3.085,0.219
47,-2.8088,-2.9763,0.16754
47.02,-2.6798,-2.791,0.1112
47.04,-2.4648,-2.4976,0.032805
47.06,-2.152,-2.1433,-0.0086794
47.08,-1.7348,-1.6755,-0.059315
47.1,-1.2138,-1.125,-0.088807
47.12,-0.59863,-0.49437,-0.10426
47.14,0.091484,0.18766,-0.096172
47.16,0.8275,0.91446,-0.086963
47.18,1.5722,1.6038,-0.031605
47.2,2.2826,2.2759,0.0067108
47.22,2.9141,2.8668,0.047281
47.24,3.4243,3.3411,0.083123
47.26,3.7782,3.68,0.098137
47.28,3.9525,3.8651,0.08738
47.3,3.939,3.8766,0.06236
47.32,3.7461,3.7432,0.0028877
47.34,3.3988,3.4764,-0.077573
47.36,2.9364,3.1054,-0.16894
47.38,2.408,2.6735,-0.26553
47.4,1.8668,2.2224,-0.35568
47.42,1.3641,1.7874,-0.42336
47.44,0.94344,1.4048,-0.46138
47.46,0.63588,1.1193,-0.4834
47.48,0.45739,0.92317,-0.46578
47.5,0.40838,0.84181,-0.43342
47.52,0.47539,0.85132,-0.37593
47.54,0.63454,0.93666,-0.30211
47.56,0.8559,1.0957,-0.23978
47.58,1.1081,1.2946,-0.18654
47.6,1.3621,1.5092,-0.14709
47.62,1.5942,1.7062,-0.11206
47.64,1.787,1.8824,-0.095388
47.66,1.9294,2.0094,-0.080001
47.68,2.0154,2.0934,-0.077942
47.7,2.0424,2.1176,-0.075198
47.72,2.0091,2.0697,-0.060592
47.74,1.9147,1.9734,-0.058775
47.76,1.758,1.7808,-0.022771
47.78,1.5379,1.5274,0.010515
47.8,1.2536,1.2111,0.042472
47.82,0.90617,0.82588,0.080294
47.84,0.4993,0.38413,0.11517
47.86,0.039985,-0.11024,0.15022
47.88,-0.46115,-0.65515,0.194
47.9,-0.99008,-1.1968,0.20668
47.92,-1.5298,-1.7509,0.22109
47.94,-2.0613,-2.2895,0.2282
47.96,-2.5638,-2.7936,0.22983
47.98,-3.0158,-3.2355,0.21976
48,-3.3957,-3.6122,0.21642
48.02,-3.6826,-3.8721,0.1895
48.04,-3.857,-4.0127,0.1557
48.06,-3.9024,-4.0259,0.12343
48.08,-3.8068,-3.903,0.096237
48.1,-3.5644,-3.6399,0.075449
48.12,-3.1777,-3.2378,0.060141
48.14,-2.6582,-2.7102,0.052016
48.16,-2.0274,-2.0972,0.069815
48.18,-1.3157,-1.3953,0.079533
48.2,-0.56107,-0.66506,0.10399
48.22,0.19473,0.068984,0.12574
48.24,0.90934,0.77884,0.13049
48.26,1.5442,1.4052,0.13904
48.28,2.0685,1.9315,0.13693
48.3,2.4617,2.3636,0.098172
48.32,2.716,2.6655,0.050454
48.34,2.8354,2.8432,-0.0078662
48.36,2.835,2.9377,-0.10269
48.38,2.7383,2.8893,-0.151
48.4,2.573,2.7924,-0.21942
48.42,2.3681,2.6423,-0.27411
48.44,2.15,2.4618,-0.31179
48.46,1.9399,2.2676,-0.32761
48.48,1.7524,2.1003,-0.34787
48.5,1.5949,1.8971,-0.30223
48.52,1.4678,1.7425,-0.27467
48.54,1.3666,1.5995,-0.23288
48.56,1.2826,1.463,-0.18039
48.58,1.205,1.3318,-0.12679
48.6,1.1227,1.1961,-0.073349
48.62,1.025,1.0365,-0.011577
48.64,0.90259,0.86704,0.035554
48.66,0.74825,0.66284,0.085405
48.68,0.55673,0.42382,0.13291
48.7,0.32504,0.14911,0.17593
48.72,0.05247,-0.18028,0.23275
48.74,-0.25941,-0.51805,0.25864
48.76,-0.60673,-0.91028,0.30355
48.78,-0.98346,-1.3182,0.33472
48.8,-1.3816,-1.7501,0.36844
48.82,-1.7918,-2.1965,0.4047
48.84,-2.2035,-2.6554,0.45185
48.86,-2.6063,-3.0702,0.4639
48.88,-2.9901,-3.4935,0.50341
48.9,-3.3459,-3.8791,0.53323
48.92,-3.6661,-4.2181,0.55198
48.94,-3.9447,-4.5297,0.58496
48.96,-4.1769,-4.8042,0.62731
48.98,-4.3585,-4.9587,0.6002
49,-4.4858,-5.0922,0.60641
49.02,-4.5546,-5.1796,0.62505
49.04,-4.56,-5.1411,0.58114
49.06,-4.497,-5.0537,0.55669
49.08,-4.3606,-4.9127,0.55204
49.1,-4.1469,-4.6435,0.49659
49.12,-3.8542,-4.3064,0.45226
49.14,-3.4845,-3.9139,0.42947
49.16,-3.0444,-3.4513,0.40689
49.18,-2.546,-2.9207,0.37465
49.2,-2.0068,-2.387,0.38018
49.22,-1.4489,-1.8096,0.36069
49.24,-0.89786,-1.2578,0.35998
49.26,-0.38042,-0.73677,0.35634
49.28,0.077916,-0.27556,0.35348
49.3,0.45553,0.12054,0.33499
49.32,0.73701,0.42586,0.31114
49.34,0.91485,0.65082,0.26403
49.36,0.99037,0.77093,0.21943
49.38,0.97352,0.81445,0.15907
49.4,0.88168,0.79236,0.08932
49.42,0.73758,0.7084,0.029187
49.44,0.56664,0.6013,-0.034657
49.46,0.39411,0.48753,-0.093417
49.48,0.24247,0.37735,-0.13488
49.5,0.12946,0.29448,-0.16502
49.52,0.066908,0.26169,-0.19479
49.54,0.060634,0.26608,-0.20545
49.56,0.11115,0.33258,-0.22143
49.58,0.21501,0.43737,-0.22236
49.6,0.36646,0.60127,-0.23482
49.62,0.55889,0.80392,-0.24503
49.64,0.7859,1.0495,-0.26357
49.66,1.0416,1.3195,-0.27792
49.68,1.3203,1.6306,-0.31029
49.7,1.6156,1.9211,-0.30549
49.72,1.9192,2.2385,-0.31928
49.74,2.22,2.5331,-0.31313
49.76,2.5033,2.803,-0.29963
49.78,2.7516,3.018,-0.26632
49.8,2.9453,3.1903,-0.24498
49.82,3.0646,3.256,-0.1914
49.84,3.0921,3.2567,-0.16456
49.86,3.0153,3.1436,-0.12832
49.88,2.8283,2.9409,-0.11255
49.9,2.5335,2.628,-0.094474
49.92,2.1415,2.2296,-0.088042
49.94,1.6706,1.7605,-0.089923
49.96,1.1449,1.2428,-0.097853
49.98,0.59194,0.69663,-0.10469
50,0.040314,0.15356,-0.11325
50.02,-0.48278,-0.37291,-0.10987
50.04,-0.95322,-0.85061,-0.1026
50.06,-1.351,-1.2476,-0.1034
50.08,-1.6607,-1.5579,-0.10279
50.1,-1.8708,-1.7686,-0.10218
50.12,-1.9736,-1.8647,-0.10887
50.14,-1.9645,-1.8467,-0.11775
50.16,-1.8418,-1.7104,-0.13137
50.18,-1.607,-1.4611,-0.14588
50.2,-1.2654,-1.1114,-0.15404
50.22,-0.82725,-0.66925,-0.158
50.24,-0.30832,-0.14732,-0.161
50.26,0.26917,0.41627,-0.14709
50.28,0.87694,1.0196,-0.14268
50.3,1.4816,1.599,-0.11739
50.32,2.0469,2.139,-0.092107
50.34,2.5361,2.5899,-0.05377
50.36,2.9161,2.9524,-0.036298
50.38,3.16,3.1819,-0.021922
50.4,3.2505,3.2814,-0.030867
50.42,3.182,3.2156,-0.033592
50.44,2.961,3.0306,-0.069623
50.46,2.6061,2.7094,-0.10331
50.48,2.1459,2.2888,-0.14288
50.5,1.6161,1.797,-0.18091
50.52,1.056,1.2855,-0.22947
50.54,0.50498,0.7456,-0.24062
50.56,-0.0013182,0.26814,-0.26946
50.58,-0.43378,-0.17729,-0.25649
50.6,-0.77189,-0.53957,-0.23232
50.62,-1.0048,-0.80947,-0.19534
50.64,-1.1315,-0.99308,-0.13842
50.66,-1.16,-1.0861,-0.073911
50.68,-1.1058,-1.0986,-0.0072104
50.7,-0.99025,-1.0443,0.054081
50.72,-0.83768,-0.96099,0.12331
50.74,-0.67346,-0.84842,0.17496
50.76,-0.52142,-0.7629,0.24148
50.78,-0.40173,-0.66013,0.2584
50.8,-0.32924,-0.60731,0.27808
50.82,-0.31225,-0.59706,0.28481
50.84,-0.35216,-0.62734,0.27518
50.86,-0.44372,-0.69758,0.25386
50.88,-0.57615,-0.81802,0.24187
50.9,-0.73475,-0.93392,0.19917
50.92,-0.90302,-1.0847,0.18163
50.94,-1.0647,-1.2218,0.15709
50.96,-1.2057,-1.3482,0.14246
50.98,-1.3151,-1.4501,0.135
51,-1.3858,-1.5045,0.11869
51.02,-1.4142,-1.532,0.11784
51.04,-1.3988,-1.4993,0.10049
51.06,-1.3394,-1.4268,0.087345
51.08,-1.2352,-1.2983,0.063141
51.1,-1.084,-1.1041,0.020091
51.12,-0.88243,-0.84534,-0.03709
51.14,-0.62615,-0.5539,-0.072247
51.16,-0.31194,-0.19302,-0.11892
51.18,0.060304,0.22767,-0.16737
51.2,0.48538,0.6733,-0.18792
51.22,0.95099,1.1502,-0.19924
51.24,1.437,1.647,-0.20997
51.26,1.916,2.0793,-0.16323
51.28,2.3556,2.4892,-0.13363
51.3,2.7214,2.8271,-0.10576
51.32,2.9812,3.041,-0.059831
51.34,3.1096,3.1475,-0.037815
51.36,3.0915,3.1292,-0.037662
51.38,2.9246,2.9619,-0.037388
51.4,2.6204,2.6773,-0.056966
51.42,2.2034,2.306,-0.10256
51.44,1.7086,1.8453,-0.13673
51.46,1.1771,1.3566,-0.17955
51.48,0.65169,0.88418,-0.23249
51.5,0.17235,0.40282,-0.23047
51.52,-0.22812,0.018766,-0.24688
51.54,-0.52688,-0.29371,-0.23318
51.56,-0.71259,-0.50944,-0.20315
51.58,-0.78536,-0.62882,-0.15654
51.6,-0.75545,-0.63763,-0.11782
51.62,-0.64095,-0.59254,-0.048409
51.64,-0.46502,-0.47514,0.010121
51.66,-0.25298,-0.30208,0.049103
51.68,-0.029782,-0.13107,0.10129
51.7,0.18195,0.053494,0.12845
51.72,0.36317,0.21072,0.15245
51.74,0.49905,0.32255,0.1765
51.76,0.57902,0.38557,0.19344
51.78,0.59649,0.39508,0.20141
51.8,0.5485,0.32536,0.22313
51.82,0.43524,0.21077,0.22447
51.84,0.25983,0.012627,0.24721
51.86,0.028085,-0.21576,0.24385
51.88,-0.25155,-0.5085,0.25695
51.9,-0.56811,-0.83261,0.2645
51.92,-0.90826,-1.1808,0.27255
51.94,-1.2567,-1.5338,0.27706
51.96,-1.5967,-1.8833,0.28666
51.98,-1.9107,-2.1729,0.26216
52,-2.1816,-2.4422,0.26065
52.02,-2.3932,-2.643,0.24979
52.04,-2.5319,-2.7673,0.23541
52.06,-2.5872,-2.8207,0.23349
52.08,-2.5529,-2.7875,0.23453
52.1,-2.4278,-2.6306,0.20283
52.12,-2.216,-2.4303,0.21426
52.14,-1.9276,-2.1389,0.21126
52.16,-1.578,-1.7997,0.22168
52.18,-1.1876,-1.4191,0.23144
52.2,-0.78045,-1.0431,0.26268
52.22,-0.38245,-0.63338,0.25093
52.24,-0.019433,-0.28531,0.26587
52.26,0.28542,0.022633,0.26278
52.28,0.51395,0.25989,0.25406
52.3,0.65515,0.43182,0.22333
52.32,0.70661,0.52618,0.18043
52.34,0.67502,0.56075,0.11428
52.36,0.57562,0.52356,0.052058
52.38,0.43046,0.44818,-0.017722
52.4,0.26574,0.34925,-0.083514
52.42,0.10851,0.25063,-0.14212
52.44,-0.016813,0.18058,-0.19739
52.46,-0.091577,0.12037,-0.21195
52.48,-0.10526,0.10776,-0.21302
52.5,-0.056675,0.13658,-0.19326
52.52,0.046131,0.2079,-0.16177
52.54,0.18725,0.29859,-0.11134
52.56,0.34529,0.42001,-0.074711
52.58,0.49648,0.5012,-0.0047145
52.6,0.61783,0.5781,0.039727
52.62,0.6901,0.61195,0.078143
52.64,0.70002,0.59566,0.10437
52.66,0.64164,0.52411,0.11753
52.68,0.5165,0.39605,0.12045
52.7,0.33292,0.20664,0.12627
52.72,0.1044,-0.02173,0.12613
52.74,-0.15248,-0.27066,0.11818
52.76,-0.42038,-0.54549,0.12511
52.78,-0.68343,-0.81781,0.13439
52.8,-0.92898,-1.0828,0.15387
52.82,-1.1488,-1.3356,0.18681
52.84,-1.3394,-1.568,0.22861
52.86,-1.5019,-1.7631,0.26126
52.88,-1.6403,-1.9399,0.29956
52.9,-1.7606,-2.1001,0.33947
52.92,-1.8683,-2.2361,0.36788
52.94,-1.9663,-2.3472,0.38085
52.96,-2.0541,-2.4306,0.37656
52.98,-2.1259,-2.4851,0.35922
53,-2.1714,-2.4835,0.31204
53.02,-2.1766,-2.4448,0.26823
53.04,-2.1256,-2.3485,0.22297
53.06,-2.0034,-2.1657,0.16232
53.08,-1.7992,-1.9196,0.12041
53.1,-1.5085,-1.5858,0.077294
53.12,-1.1358,-1.1892,0.053333
53.14,-0.69538,-0.74612,0.050738
53.16,-0.21047,-0.27109,0.060622
53.18,0.28829,0.21257,0.075721
53.2,0.76617,0.66312,0.10305
53.22,1.1883,1.0697,0.11862
53.24,1.524,1.3961,0.12789
53.26,1.7502,1.6194,0.13086
53.28,1.8547,1.741,0.1137
53.3,1.837,1.7568,0.080179
53.32,1.7089,1.6877,0.021139
53.34,1.4921,1.5251,-0.033
53.36,1.2158,1.3109,-0.0951
53.38,0.91324,1.07,-0.15672
53.4,0.61808,0.83176,-0.21368
53.42,0.36095,0.62045,-0.25951
53.44,0.16707,0.46881,-0.30174
53.46,0.054583,0.38427,-0.32968
53.48,0.033751,0.37163,-0.33788
53.5,0.10705,0.45204,-0.34499
53.52,0.26973,0.62406,-0.35433
53.54,0.51066,0.85156,-0.34091
53.56,0.81333,1.1409,-0.32755
53.58,1.1569,1.489,-0.3321
53.6,1.5172,1.8061,-0.28888
53.62,1.868,2.1331,-0.26505
53.64,2.1824,2.4362,-0.25378
53.66,2.4344,2.6448,-0.21031
53.68,2.6012,2.7827,-0.18142
53.7,2.6649,2.8183,-0.15339
53.72,2.6144,2.7438,-0.12933
53.74,2.4473,2.565,-0.11766
53.76,2.1701,2.2915,-0.12145
53.78,1.7979,1.9047,-0.10678
53.8,1.3537,1.4712,-0.11751
53.82,0.86564,0.98507,-0.11943
53.84,0.36457,0.48734,-0.12277
53.86,-0.11879,0.0040933,-0.12288
53.88,-0.55649,-0.43739,-0.1191
53.9,-0.92537,-0.8222,-0.10317
53.92,-1.2082,-1.1204,-0.087777
53.94,-1.3939,-1.3196,-0.074271
53.96,-1.4772,-1.4095,-0.067696
53.98,-1.4578,-1.4028,-0.055031
54,-1.3394,-1.2884,-0.051006
54.02,-1.129,-1.0652,-0.06379
54.04,-0.83637,-0.77068,-0.065695
54.06,-0.47436,-0.39509,-0.079274
54.08,-0.058982,0.030794,-0.089776
54.1,0.39037,0.48624,-0.095871
54.12,0.85098,0.94678,-0.095805
54.14,1.2976,1.3951,-0.097482
54.16,1.7037,1.7978,-0.094056
54.18,2.0439,2.1341,-0.090206
54.2,2.2958,2.3863,-0.090464
54.22,2.4431,2.5404,-0.097318
54.24,2.4769,2.5932,-0.11628
54.26,2.3976,2.5305,-0.13284
54.28,2.2147,2.3812,-0.16651
54.3,1.9456,2.139,-0.19331
54.32,1.6143,1.8421,-0.22782
54.34,1.2479,1.4839,-0.236
54.36,0.87424,1.1281,-0.25387
54.38,0.51873,0.76092,-0.24219
54.4,0.20201,0.42987,-0.22786
54.42,-0.061721,0.13412,-0.19584
54.44,-0.2655,-0.11522,-0.15028
54.46,-0.40961,-0.31239,-0.097216
54.48,-0.50083,-0.48232,-0.018506
54.5,-0.55116,-0.59224,0.041086
54.52,-0.57621,-0.69201,0.1158
54.54,-0.59336,-0.77736,0.184
54.56,-0.61997,-0.87258,0.25261
54.58,-0.67163,-0.99184,0.32021
54.6,-0.76065,-1.1561,0.39548
54.62,-0.8949,-1.312,0.41707
54.64,-1.077,-1.535,0.45804
54.66,-1.304,-1.784,0.48004
54.68,-1.5678,-2.0627,0.49492
54.7,-1.8557,-2.3569,0.50117
54.72,-2.1519,-2.6786,0.52672
54.74,-2.4388,-2.9344,0.49565
54.76,-2.6989,-3.1899,0.49105
54.78,-2.916,-3.4015,0.48553
54.8,-3.077,-3.5621,0.48503
54.82,-3.1722,-3.649,0.47681
54.84,-3.1958,-3.6856,0.48982
54.86,-3.1459,-3.6208,0.47494
54.88,-3.0241,-3.4858,0.46172
54.9,-2.835,-3.2782,0.44319
54.92,-2.5856,-3.0054,0.41984
54.94,-2.285,-2.6816,0.39665
54.96,-1.9438,-2.3121,0.36832
54.98,-1.5742,-1.9157,0.34148
55,-1.1894,-1.4937,0.30425
55.02,-0.80336,-1.0737,0.27035
55.04,-0.43004,-0.66996,0.23992
55.06,-0.082687,-0.28778,0.20509
55.08,0.22723,0.065899,0.16133
55.1,0.49096,0.36514,0.12582
55.12,0.70334,0.63198,0.071362
55.14,0.86324,0.84028,0.022963
55.16,0.97363,1.0051,-0.031475
55.18,1.0411,1.1246,-0.083437
55.2,1.0751,1.2227,-0.14752
55.22,1.0868,1.2823,-0.1955
55.24,1.0876,1.3342,-0.24656
55.26,1.0885,1.3775,-0.28899
55.28,1.0988,1.4164,-0.31756
55.3,1.1257,1.4719,-0.34617
55.32,1.174,1.5519,-0.37789
55.34,1.2461,1.6316,-0.38551
55.36,1.342,1.7482,-0.40618
55.38,1.4596,1.8678,-0.4082
55.4,1.5947,2.0112,-0.41651
55.42,1.7409,2.1507,-0.40971
55.44,1.8902,2.3162,-0.42603
55.46,2.0325,2.4149,-0.38241
55.48,2.1562,2.546,-0.38975
55.5,2.2491,2.5895,-0.34041
55.52,2.2989,2.6221,-0.32329
55.54,2.294,2.5706,-0.2766
55.56,2.2253,2.4769,-0.25165
55.58,2.0866,2.2755,-0.18888
55.6,1.8756,2.0348,-0.15925
55.62,1.5943,1.7008,-0.10646
55.64,1.2491,1.3145,-0.065428
55.66,0.8503,0.87557,-0.025267
55.68,0.41159,0.4005,0.011083
55.7,-0.050796,-0.1082,0.057402
55.72,-0.51889,-0.61596,0.097075
55.74,-0.97377,-1.0969,0.1231
55.76,-1.3964,-1.5479,0.15153
55.78,-1.768,-1.943,0.17496
55.8,-2.0714,-2.2669,0.19551
55.82,-2.2913,-2.4938,0.20245
55.84,-2.4158,-2.6226,0.20684
55.86,-2.4371,-2.6584,0.22133
55.88,-2.3531,-2.5699,0.21677
55.9,-2.1681,-2.392,0.22389
55.92,-1.8933,-2.1326,0.2393
55.94,-1.5464,-1.7904,0.24398
55.96,-1.1508,-1.3956,0.24476
55.98,-0.73349,-0.98441,0.25092
56,-0.32246,-0.57196,0.24949
56.02,0.05617,-0.17394,0.23011
56.04,0.38111,0.17845,0.20265
56.06,0.63819,0.46955,0.16864
56.08,0.82181,0.71625,0.10556
56.1,0.93513,0.89003,0.0451
56.12,0.98903,1.0159,-0.026911
56.14,0.99992,1.0917,-0.091779
56.16,0.9869,1.1529,-0.16595
56.18,0.96858,1.1713,-0.20277
56.2,0.96012,1.2014,-0.24128
56.22,0.97112,1.2209,-0.24979
56.24,1.0043,1.2575,-0.25317
56.26,1.0558,1.2825,-0.22677
56.28,1.1155,1.3215,-0.20595
56.3,1.1698,1.326,-0.15616
56.32,1.2032,1.3172,-0.114
56.34,1.201,1.2718,-0.070819
56.36,1.1511,1.1746,-0.023462
56.38,1.0456,1.0316,0.013973
56.4,0.88159,0.82567,0.055914
56.42,0.66094,0.57307,0.08787
56.44,0.38998,0.26921,0.12076
56.46,0.078294,-0.079274,0.15757
56.48,-0.26236,-0.45692,0.19456
56.5,-0.61933,-0.84877,0.22944
56.52,-0.97999,-1.2594,0.27942
56.54,-1.3325,-1.6315,0.29904
56.56,-1.666,-2.0023,0.33636
56.58,-1.9707,-2.3383,0.36757
56.6,-2.2376,-2.6313,0.39376
56.62,-2.4579,-2.8651,0.40718
56.64,-2.6227,-3.047,0.42424
56.66,-2.7231,-3.1085,0.38542
56.68,-2.7499,-3.1239,0.37394
56.7,-2.695,-3.0332,0.33817
56.72,-2.5518,-2.8555,0.3037
56.74,-2.3174,-2.5807,0.26331
56.76,-1.9936,-2.2228,0.22919
56.78,-1.5886,-1.7661,0.17743
56.8,-1.1178,-1.274,0.15625
56.82,-0.60351,-0.74157,0.13806
56.84,-0.07422,-0.20415,0.12993
56.86,0.43768,0.31397,0.12371
56.88,0.89874,0.77189,0.12686
56.9,1.2779,1.1651,0.11279
56.92,1.5498,1.4432,0.10662
56.94,1.6977,1.6062,0.091525
56.96,1.7154,1.647,0.068343
56.98,1.6077,1.5677,0.040004
57,1.3901,1.3885,0.0015881
57.02,1.0864,1.1249,-0.038457
57.04,0.72655,0.79976,-0.073217
57.06,0.34295,0.44186,-0.098914
57.08,-0.03236,0.086236,-0.1186
57.1,-0.37052,-0.24788,-0.12265
57.12,-0.64795,-0.51972,-0.12823
57.14,-0.84758,-0.72505,-0.12253
57.16,-0.9595,-0.86185,-0.097655
57.18,-0.98096,-0.90072,-0.080234
57.2,-0.91593,-0.86227,-0.053664
57.22,-0.77451,-0.74567,-0.028845
57.24,-0.57203,-0.5703,-0.0017319
57.26,-0.32804,-0.35166,0.023621
57.28,-0.065081,-0.12265,0.057572
57.3,0.19283,0.10196,0.090868
57.32,0.42194,0.30635,0.11558
57.34,0.60069,0.46438,0.1363
57.36,0.71172,0.56208,0.14964
57.38,0.74365,0.5872,0.15645
57.4,0.69247,0.55054,0.14192
57.42,0.5622,0.431,0.13119
57.44,0.36488,0.26372,0.10116
57.46,0.11965,0.052683,0.066963
57.48,-0.14901,-0.1752,0.026182
57.5,-0.4135,-0.39544,-0.018061
57.52,-0.64579,-0.59092,-0.05487
57.54,-0.82018,-0.73489,-0.08529
57.56,-0.91585,-0.80278,-0.11307
57.58,-0.919,-0.79079,-0.12821
57.6,-0.82432,-0.68021,-0.1441
57.62,-0.63568,-0.49524,-0.14044
57.64,-0.36593,-0.22985,-0.13608
57.66,-0.035767,0.07733,-0.1131
57.68,0.32829,0.42762,-0.099337
57.7,0.69655,0.77903,-0.082477
57.72,1.0394,1.1246,-0.085219
57.74,1.3303,1.4057,-0.07543
57.76,1.5493,1.6505,-0.10122
57.78,1.6846,1.7986,-0.11399
57.8,1.7342,1.8926,-0.1584
57.82,1.7059,1.9099,-0.20407
57.84,1.6154,1.8935,-0.27814
57.86,1.4845,1.7987,-0.31414
57.88,1.3375,1.71,-0.37254
57.9,1.1977,1.5982,-0.40046
57.92,1.0848,1.5066,-0.42186
57.94,1.0118,1.4404,-0.42859
57.96,0.98451,1.4154,-0.43093
57.98,1.0009,1.382,-0.38115
58,1.0525,1.4104,-0.35788
58.02,1.1262,1.4363,-0.31012
58.04,1.2063,1.4768,-0.27048
58.06,1.2769,1.5079,-0.23095
58.08,1.3238,1.5233,-0.19951
58.1,1.3358,1.4865,-0.1507
58.12,1.3052,1.4274,-0.12227
58.14,1.2283,1.3303,-0.10204
58.16,1.105,1.1721,-0.067101
58.18,0.93814,0.98239,-0.044254
58.2,0.73342,0.7485,-0.015089
58.22,0.49848,0.48811,0.010372
58.24,0.24269,0.2114,0.031287
58.26,-0.023391,-0.07627,0.05288
58.28,-0.28842,-0.36284,0.074422
58.3,-0.54086,-0.62372,0.082865
58.32,-0.76959,-0.88622,0.11663
58.34,-0.96456,-1.0836,0.11903
58.36,-1.1174,-1.2508,0.13339
58.38,-1.2218,-1.365,0.14313
58.4,-1.2742,-1.4293,0.15514
58.42,-1.2732,-1.4318,0.15861
58.44,-1.2203,-1.3921,0.17181
58.46,-1.1193,-1.2764,0.15709
58.48,-0.97614,-1.1354,0.15926
58.5,-0.79879,-0.95134,0.15256
58.52,-0.59695,-0.74103,0.14408
58.54,-0.38183,-0.52042,0.13859
58.56,-0.16567,-0.3062,0.14053
58.58,0.038737,-0.089436,0.12817
58.6,0.21891,0.093878,0.12503
58.62,0.36359,0.24242,0.12116
58.64,0.46379,0.34758,0.11621
58.66,0.51377,0.40895,0.10482
58.68,0.51179,0.41253,0.099263
58.7,0.46042,0.37906,0.081352
58.72,0.36642,0.30334,0.063078
58.74,0.24014,0.18755,0.05259
58.76,0.094403,0.0648,0.029603
58.78,-0.056777,-0.072013,0.015237
58.8,-0.19964,-0.20301,0.0033709
58.82,-0.32201,-0.31733,-0.0046737
58.84,-0.4143,-0.40498,-0.0093227
58.86,-0.47031,-0.45922,-0.011084
58.88,-0.48742,-0.48648,-0.00093397
58.9,-0.46663,-0.47279,0.0061594
58.92,-0.41215,-0.42869,0.016544
58.94,-0.33086,-0.36033,0.029471
58.96,-0.23158,-0.27427,0.042691
58.98,-0.12432,-0.1831,0.05878
59,-0.019498,-0.086113,0.066615
59.02,0.072792,-0.012492,0.085284
59.04,0.14348,0.040863,0.10262
59.06,0.18512,0.073062,0.11206
59.08,0.19235,0.065903,0.12644
59.1,0.16224,0.028011,0.13423
59.12,0.094534,-0.053311,0.14784
59.14,-0.0083254,-0.15897,0.15065
59.16,-0.14123,-0.30356,0.16232
59.18,-0.29659,-0.4515,0.1549
59.2,-0.4646,-0.61653,0.15194
59.22,-0.63359,-0.77584,0.14226
59.24,-0.7906,-0.91803,0.12744
59.26,-0.92202,-1.029,0.10699
59.28,-1.0145,-1.1029,0.088377
59.3,-1.056,-1.1109,0.05488
59.32,-1.037,-1.0672,0.030236
59.34,-0.95175,-0.95773,0.0059836
59.36,-0.79938,-0.78279,-0.016588
59.38,-0.58461,-0.5533,-0.031311
59.4,-0.318,-0.26839,-0.049606
59.42,-0.015498,0.038064,-0.053562
59.44,0.30264,0.35822,-0.055582
59.46,0.61367,0.66357,-0.049896
59.48,0.89452,0.94507,-0.050554
59.5,1.1241,1.1726,-0.048503
59.52,1.2857,1.3474,-0.061676
59.54,1.3683,1.4384,-0.07011
59.56,1.3679,1.4391,-0.071204
59.58,1.2878,1.3777,-0.089901
59.6,1.1375,1.2347,-0.097197
59.62,0.93177,1.0344,-0.10266
59.64,0.68839,0.8101,-0.12171
59.66,0.42643,0.52559,-0.09916
59.68,0.16393,0.24375,-0.079819
59.7,-0.083773,-0.03286,-0.050913
59.72,-0.30542,-0.29097,-0.014443
59.74,-0.49453,-0.53177,0.037241
59.76,-0.64961,-0.73241,0.0828
59.78,-0.77368,-0.94135,0.16767
59.8,-0.87341,-1.1005,0.22705
59.82,-0.95789,-1.2575,0.29965
59.84,-1.0371,-1.3919,0.35478
59.86,-1.1207,-1.5361,0.41536
59.88,-1.2164,-1.6945,0.47811
59.9,-1.3294,-1.852,0.52254
59.92,-1.4615,-2.0242,0.5627
59.94,-1.6113,-2.1966,0.58534
59.96,-1.7741,-2.3818,0.60765
59.98,-1.9429,-2.5571,0.61415
60,-2.109,-2.7533,0.6443
60.02,-2.2625,-2.8743,0.61183
60.04,-2.3935,-3.0382,0.64472
60.06,-2.492,-3.0896,0.59754
60.08,-2.549,-3.145,0.59599
60.1,-2.556,-3.1143,0.55839
60.12,-2.5059,-3.0467,0.54082
60.14,-2.3934,-2.8742,0.48076
60.16,-2.2158,-2.6618,0.446
60.18,-1.9734,-2.3609,0.38749
60.2,-1.6707,-2.009,0.33832
60.22,-1.3168,-1.6006,0.2838
60.24,-0.92528,-1.1741,0.24881
60.26,-0.51379,-0.70605,0.19225
60.28,-0.10251,-0.2599,0.15739
60.3,0.28781,0.18406,0.10375
60.32,0.63823,0.58254,0.055693
60.34,0.93396,0.93285,0.0011144
60.36,1.1663,1.232,-0.065743
60.38,1.3337,1.4691,-0.13533
60.4,1.4419,1.6471,-0.20515
60.42,1.5026,1.8011,-0.29845
60.44,1.5316,1.8903,-0.35865
60.46,1.5461,1.9678,-0.42171
60.48,1.5618,2.0498,-0.48791
60.5,1.591,2.1091,-0.51815
60.52,1.6401,2.1708,-0.53066
60.54,1.71,2.2606,-0.55067
60.56,1.7954,2.3391,-0.54366
60.58,1.8869,2.4054,-0.51849
60.6,1.9722,2.4847,-0.51245
60.62,2.0382,2.5122,-0.47404
60.64,2.0727,2.5192,-0.44653
60.66,2.066,2.4883,-0.4223
60.68,2.0112,2.4077,-0.39651
60.7,1.9053,2.2542,-0.34896
60.72,1.7482,2.0785,-0.3303
60.74,1.5429,1.8169,-0.274
60.76,1.295,1.5327,-0.23772
60.78,1.0119,1.202,-0.19003
60.8,0.70317,0.853,-0.14983
60.82,0.3798,0.48464,-0.10484
60.84,0.054375,0.1343,-0.079926
60.86,-0.25922,-0.22422,-0.035
60.88,-0.54621,-0.5286,-0.017612
60.9,-0.79154,-0.78804,-0.0034994
60.92,-0.98079,-0.99012,0.0093286
60.94,-1.1013,-1.1118,0.010591
60.96,-1.1432,-1.1433,3.0736e-05
60.98,-1.1012,-1.1031,0.001863
61,-0.97495,-0.96741,-0.0075392
61.02,-0.77019,-0.75755,-0.012646
61.04,-0.49885,-0.48138,-0.017469
61.06,-0.17859,-0.15614,-0.022447
61.08,0.16824,0.19102,-0.022779
61.1,0.51635,0.54042,-0.024071
61.12,0.8397,0.86575,-0.026055
61.14,1.1141,1.146,-0.031956
61.16,1.3195,1.3572,-0.037689
61.18,1.4426,1.5014,-0.058824
61.2,1.4779,1.5572,-0.079308
61.22,1.4283,1.5387,-0.11036
61.24,1.3052,1.4437,-0.13851
61.26,1.1263,1.3016,-0.17532
61.28,0.91352,1.1098,-0.19629
61.3,0.69029,0.90495,-0.21465
61.32,0.47834,0.69596,-0.21763
61.34,0.29506,0.49955,-0.20448
61.36,0.15161,0.33286,-0.18125
61.38,0.051839,0.19316,-0.14132
61.4,-0.0075888,0.085567,-0.093156
61.42,-0.036107,0.0013725,-0.037479
61.44,-0.047374,-0.082753,0.035379
61.46,-0.05695,-0.14349,0.086537
61.48,-0.079895,-0.22405,0.14416
61.5,-0.12865,-0.31686,0.18821
61.52,-0.21147,-0.44237,0.2309
61.54,-0.33158,-0.59416,0.26258
61.56,-0.48707,-0.79165,0.30458
61.58,-0.6714,-0.9784,0.307
61.6,-0.87442,-1.1941,0.31964
61.62,-1.0836,-1.4091,0.32549
61.64,-1.2854,-1.6187,0.33337
61.66,-1.4662,-1.7911,0.32494
61.68,-1.6134,-1.9585,0.34505
61.7,-1.7161,-2.0298,0.31369
61.72,-1.7649,-2.0594,0.29455
61.74,-1.7527,-2.0173,0.26452
61.76,-1.6747,-1.9042,0.22949
61.78,-1.5282,-1.713,0.18483
61.8,-1.3132,-1.4593,0.14616
61.82,-1.0327,-1.1081,0.075374
61.84,-0.69317,-0.71794,0.024767
61.86,-0.30469,-0.27161,-0.033078
61.88,0.11885,0.20526,-0.086406
61.9,0.56006,0.69282,-0.13276
61.92,0.99878,1.1783,-0.17949
61.94,1.4133,1.6377,-0.22441
61.96,1.7821,2.0399,-0.25779
61.98,2.0856,2.3696,-0.28396
62,2.3081,2.6203,-0.31221
62.02,2.4393,2.7788,-0.33949
62.04,2.4755,2.8513,-0.37576
62.06,2.4198,2.8157,-0.39583
62.08,2.2819,2.697,-0.41503
62.1,2.0768,2.5044,-0.42758
62.12,1.8233,2.2553,-0.43199
62.14,1.5419,1.9725,-0.43053
62.16,1.253,1.6832,-0.43022
62.18,0.9749,1.3703,-0.39542
62.2,0.72264,1.0937,-0.37105
62.22,0.507,0.82665,-0.31965
62.24,0.33411,0.60966,-0.27555
62.26,0.20543,0.43059,-0.22516
62.28,0.11812,0.29639,-0.17827
62.3,0.065501,0.17348,-0.10798
62.32,0.037839,0.096648,-0.058809
62.34,0.023135,0.011665,0.01147
62.36,0.008161,-0.05739,0.065551
62.38,-0.020355,-0.14717,0.12681
62.4,-0.074387,-0.25,0.17562
62.42,-0.16319,-0.3927,0.2295
62.44,-0.29196,-0.5687,0.27674
62.46,-0.46076,-0.7656,0.30484
62.48,-0.66393,-0.99005,0.32612
62.5,-0.8902,-1.2304,0.34018
62.52,-1.1236,-1.4611,0.33749
62.54,-1.345,-1.6782,0.33319
62.56,-1.5343,-1.8601,0.32575
62.58,-1.6732,-1.989,0.31585
62.6,-1.747,-2.0467,0.29969
62.62,-1.7471,-2.0455,0.29838
62.64,-1.6719,-1.9712,0.29923
62.66,-1.5274,-1.8183,0.29093
62.68,-1.3258,-1.6167,0.29089
62.7,-1.0846,-1.388,0.30333
62.72,-0.82444,-1.1169,0.29245
62.74,-0.56616,-0.85284,0.28667
62.76,-0.32908,-0.61848,0.28939
62.78,-0.12881,-0.38483,0.25602
62.8,0.024027,-0.20569,0.22972
62.82,0.12445,-0.07438,0.19883
62.84,0.17306,0.0051967,0.16787
62.86,0.17545,0.042659,0.13279
62.88,0.14108,0.039133,0.10195
62.9,0.081953,0.023757,0.058196
62.92,0.011111,-0.027134,0.038244
62.94,-0.058822,-0.074553,0.015732
62.96,-0.11696,-0.11957,0.0026051
62.98,-0.15526,-0.15236,-0.0029024
63,-0.16926,-0.16034,-0.0089127
63.02,-0.15847,-0.16148,0.0030132
63.04,-0.12637,-0.14304,0.016667
63.06,-0.079938,-0.11728,0.037339
63.08,-0.028832,-0.093904,0.065072
63.1,0.015759,-0.075201,0.09096
63.12,0.042422,-0.080908,0.12333
63.14,0.040879,-0.11035,0.15123
63.16,0.0032079,-0.18008,0.18329
63.18,-0.075203,-0.28783,0.21262
63.2,-0.19508,-0.4286,0.23352
63.22,-0.35313,-0.60969,0.25656
63.24,-0.54226,-0.82976,0.2875
63.26,-0.75227,-1.0439,0.29165
63.28,-0.97062,-1.2786,0.30793
63.3,-1.1835,-1.5068,0.32329
63.32,-1.3767,-1.701,0.32431
63.34,-1.5368,-1.8664,0.32962
63.36,-1.6518,-1.9853,0.33355
63.38,-1.7118,-2.0299,0.31806
63.4,-1.7101,-2.0163,0.30627
63.42,-1.6431,-1.9347,0.29164
63.44,-1.5113,-1.7788,0.26755
63.46,-1.3192,-1.5713,0.25206
63.48,-1.0756,-1.2953,0.2197
63.5,-0.79318,-0.98762,0.19445
63.52,-0.48782,-0.65454,0.16672
63.54,-0.17769,-0.32504,0.14735
63.56,0.11837,-0.001275,0.11965
63.58,0.38252,0.29011,0.092404
63.6,0.59975,0.54749,0.052265
63.62,0.7596,0.73793,0.021671
63.64,0.85734,0.87688,-0.019539
63.66,0.89461,0.95632,-0.061716
63.68,0.87922,0.99074,-0.11151
63.7,0.82415,0.97897,-0.15482
63.72,0.74575,0.95301,-0.20727
63.74,0.66155,0.88974,-0.22818
63.76,0.58787,0.84274,-0.25487
63.78,0.53755,0.80396,-0.26641
63.8,0.51837,0.78677,-0.2684
63.82,0.53212,0.78979,-0.25767
63.84,0.57468,0.82751,-0.25283
63.86,0.63693,0.8461,-0.20917
63.88,0.70642,0.88676,-0.18034
63.9,0.76942,0.92095,-0.15153
63.92,0.813,0.94176,-0.12877
63.94,0.82693,0.93519,-0.10827
63.96,0.80499,0.90671,-0.10172
63.98,0.74564,0.83597,-0.090334
64,0.65192,0.74099,-0.089073
64.02,0.53084,0.61864,-0.087797
64.04,0.39231,0.48317,-0.090853
64.06,0.24786,0.34058,-0.092719
64.08,0.1094,0.21324,-0.10383
64.1,-0.011793,0.085334,-0.097127
64.12,-0.10593,0.0026313,-0.10856
64.14,-0.16523,-0.051712,-0.11351
64.16,-0.18421,-0.068338,-0.11587
64.18,-0.15997,-0.034402,-0.12557
64.2,-0.092264,0.051848,-0.14411
64.22,0.016359,0.15918,-0.14282
64.24,0.1605,0.31938,-0.15888
64.26,0.33198,0.50475,-0.17276
64.28,0.52014,0.69878,-0.17864
64.3,0.71239,0.89116,-0.17878
64.32,0.89512,1.0882,-0.19306
64.34,1.055,1.2414,-0.18647
64.36,1.18,1.3749,-0.19489
64.38,1.2615,1.47,-0.20854
64.4,1.2943,1.5033,-0.20893
64.42,1.2785,1.5003,-0.22184
64.44,1.2183,1.4507,-0.23235
64.46,1.1226,1.3613,-0.23872
64.48,1.0027,1.252,-0.24935
64.5,0.87113,1.1231,-0.25194
64.52,0.73974,0.98674,-0.247
64.54,0.61781,0.83867,-0.22086
64.56,0.51076,0.70076,-0.19001
64.58,0.41948,0.56683,-0.14735
64.6,0.34043,0.43923,-0.098806
64.62,0.2664,0.30349,-0.03709
64.64,0.18796,0.1689,0.019055
64.66,0.09515,0.0081569,0.086993
64.68,-0.020706,-0.18372,0.16302
64.7,-0.16552,-0.37884,0.21332
64.72,-0.34137,-0.60767,0.2663
64.74,-0.54607,-0.85808,0.312
64.76,-0.77333,-1.123,0.3497
64.78,-1.0134,-1.4043,0.39087
64.8,-1.2543,-1.6837,0.42944
64.82,-1.4826,-1.9177,0.43513
64.84,-1.6849,-2.1495,0.46463
64.86,-1.8489,-2.3092,0.46025
64.88,-1.9638,-2.4286,0.4648
64.9,-2.0214,-2.4817,0.46031
64.92,-2.0158,-2.4786,0.46281
64.94,-1.9445,-2.358,0.41341
64.96,-1.8083,-2.1971,0.38881
64.98,-1.6113,-1.9735,0.36228
65,-1.3612,-1.6734,0.31214
65.02,-1.0694,-1.3428,0.27337
65.04,-0.75019,-0.98663,0.23644
65.06,-0.42012,-0.60966,0.18954
65.08,-0.096876,-0.23892,0.14204
65.1,0.20221,0.10179,0.10042
65.12,0.46176,0.40562,0.056142
65.14,0.66985,0.65641,0.013434
65.16,0.81917,0.86544,-0.046275
65.18,0.90772,0.9806,-0.072883
65.2,0.9388,1.061,-0.12221
65.22,0.92039,1.0827,-0.16229
65.24,0.8639,1.0612,-0.19732
65.26,0.78269,1.0057,-0.223
65.28,0.69036,0.94839,-0.25803
65.3,0.59925,0.84593,-0.24668
65.32,0.51932,0.77767,-0.25835
65.34,0.45745,0.70471,-0.24726
65.36,0.41723,0.66208,-0.24485
65.38,0.39923,0.62378,-0.22455
65.4,0.40148,0.62453,-0.22305
65.42,0.42009,0.61168,-0.19159
65.44,0.44987,0.62967,-0.1798
65.46,0.48483,0.6474,-0.16257
65.48,0.51857,0.6577,-0.13914
65.5,0.54461,0.66457,-0.11997
65.52,0.55669,0.657,-0.1003
65.54,0.54919,0.62246,-0.073266
65.56,0.51759,0.56794,-0.050348
65.58,0.45908,0.4915,-0.032416
65.6,0.3732,0.38124,-0.0080494
65.62,0.26233,0.25462,0.0077058
65.64,0.13201,0.11041,0.021597
65.66,-0.0091745,-0.032054,0.022879
65.68,-0.15013,-0.17516,0.025035
65.7,-0.27821,-0.29717,0.018958
65.72,-0.3806,-0.39482,0.014225
65.74,-0.44584,-0.44949,0.003649
65.76,-0.46538,-0.4689,0.0035206
65.78,-0.43487,-0.42507,-0.0097969
65.8,-0.35497,-0.34724,-0.007734
65.82,-0.2316,-0.21959,-0.012007
65.84,-0.075379,-0.066339,-0.0090395
65.86,0.099442,0.11113,-0.011691
65.88,0.27671,0.28312,-0.0064018
65.9,0.44035,0.45664,-0.016291
65.92,0.57635,0.60153,-0.025181
65.94,0.67452,0.71675,-0.042225
65.96,0.72978,0.79726,-0.067479
65.98,0.7426,0.83941,-0.096807
66,0.7188,0.85129,-0.13249
66.02,0.6685,0.82365,-0.15514
66.04,0.60448,0.79183,-0.18735
66.06,0.54016,0.74926,-0.2091
66.08,0.48759,0.71373,-0.22614
66.1,0.4556,0.68807,-0.23247
66.12,0.44856,0.69419,-0.24564
66.14,0.46575,0.67824,-0.21249
66.16,0.50159,0.68959,-0.188
66.18,0.54651,0.70374,-0.15723
66.2,0.58836,0.71162,-0.12326
66.22,0.6142,0.6993,-0.085103
66.24,0.61202,0.6649,-0.052883
66.26,0.57236,0.5801,-0.0077318
66.28,0.48947,0.46221,0.027265
66.3,0.36196,0.29734,0.064622
66.32,0.19297,0.097834,0.09514
66.34,-0.010207,-0.13315,0.12294
66.36,-0.23689,-0.39481,0.15792
66.38,-0.47401,-0.66078,0.18677
66.4,-0.70734,-0.92028,0.21294
66.42,-0.92271,-1.1582,0.23547
66.44,-1.1072,-1.3719,0.26472
66.46,-1.2503,-1.5345,0.28427
66.48,-1.3445,-1.6607,0.31617
66.5,-1.3864,-1.7127,0.32626
66.52,-1.3765,-1.7166,0.34015
66.54,-1.3191,-1.6715,0.35235
66.56,-1.2223,-1.5791,0.35674
66.58,-1.0966,-1.4572,0.36053
66.6,-0.95409,-1.3251,0.371
66.62,-0.80691,-1.1594,0.3525
66.64,-0.66624,-1.0041,0.33785
66.66,-0.54107,-0.85999,0.31892
66.68,-0.43748,-0.72761,0.29012
66.7,-0.35825,-0.61825,0.26
66.72,-0.30293,-0.54055,0.23762
66.74,-0.26837,-0.46469,0.19632
66.76,-0.24938,-0.41686,0.16748
66.78,-0.23969,-0.37324,0.13355
66.8,-0.23282,-0.33671,0.10389
66.82,-0.2229,-0.30349,0.080593
66.84,-0.20531,-0.26155,0.056243
66.86,-0.17707,-0.21742,0.040347
66.88,-0.13713,-0.16578,0.028651
66.9,-0.086365,-0.10374,0.017379
66.92,-0.027533,-0.0372,0.0096673
66.94,0.034947,0.023433,0.011514
66.96,0.09532,0.0766,0.01872
66.98,0.14696,0.11835,0.028612
67,0.18297,0.1395,0.043474
67.02,0.19689,0.13482,0.062068
67.04,0.18346,0.10032,0.083138
67.06,0.1394,0.046605,0.092798
67.08,0.064048,-0.058639,0.12269
67.1,-0.040278,-0.17428,0.134
67.12,-0.16818,-0.32297,0.15479
67.14,-0.31151,-0.47146,0.15995
67.16,-0.46004,-0.62922,0.16918
67.18,-0.60243,-0.77863,0.1762
67.2,-0.72739,-0.90844,0.18105
67.22,-0.82479,-1.0076,0.18277
67.24,-0.88675,-1.0705,0.18376
67.26,-0.90832,-1.1017,0.19342
67.28,-0.88798,-1.0732,0.18517
67.3,-0.82762,-1.012,0.18434
67.32,-0.73225,-0.9169,0.18465
67.34,-0.60939,-0.78283,0.17344
67.36,-0.46822,-0.62947,0.16125
67.38,-0.31867,-0.45571,0.13704
67.4,-0.17038,-0.29317,0.12279
67.42,-0.031892,-0.12625,0.094362
67.44,0.090204,0.029569,0.060635
67.46,0.19174,0.16005,0.031692
67.48,0.27125,0.27858,-0.0073345
67.5,0.32991,0.37571,-0.045798
67.52,0.37116,0.46312,-0.091955
67.54,0.40006,0.51344,-0.11338
67.56,0.42241,0.58412,-0.16171
67.58,0.44377,0.62372,-0.17995
67.6,0.46861,0.67061,-0.202
67.62,0.49953,0.71429,-0.21476
67.64,0.53683,0.76424,-0.22742
67.66,0.57849,0.79714,-0.21865
67.68,0.6205,0.8535,-0.233
67.7,0.65741,0.8618,-0.20439
67.72,0.68327,0.87689,-0.19362
67.74,0.69244,0.87176,-0.17932
67.76,0.68043,0.84457,-0.16414
67.78,0.64448,0.7864,-0.14192
67.8,0.58393,0.72431,-0.14039
67.82,0.50026,0.60539,-0.10513
67.84,0.397,0.48858,-0.091581
67.86,0.27939,0.35337,-0.073979
67.88,0.15404,0.21088,-0.056838
67.9,0.028518,0.071732,-0.043214
67.92,-0.089045,-0.050641,-0.038403
67.94,-0.1904,-0.16708,-0.023321
67.96,-0.26769,-0.24788,-0.019811
67.98,-0.31401,-0.29553,-0.01848
68,-0.32409,-0.30124,-0.022849
68.02,-0.29502,-0.26926,-0.025755
68.04,-0.22688,-0.19105,-0.035827
68.06,-0.12317,-0.08266,-0.040515
68.08,0.0090776,0.057373,-0.048296
68.1,0.15971,0.21524,-0.055529
68.12,0.31629,0.37309,-0.0568
68.14,0.4654,0.52791,-0.062508
68.16,0.59429,0.66464,-0.070347
68.18,0.6925,0.7757,-0.083192
68.2,0.75332,0.85156,-0.098248
68.22,0.77473,0.8937,-0.11897
68.24,0.75973,0.90318,-0.14345
68.26,0.71586,0.89072,-0.17486
68.28,0.65404,0.85223,-0.19819
68.3,0.58689,0.80533,-0.21844
68.32,0.5268,0.76351,-0.2367
68.34,0.48406,0.73271,-0.24865
68.36,0.46532,0.71741,-0.25209
68.38,0.47274,0.72125,-0.2485
68.4,0.50371,0.75043,-0.24671
68.42,0.55138,0.76425,-0.21288
68.44,0.60567,0.7922,-0.18653
68.46,0.65479,0.81321,-0.15842
68.48,0.68676,0.81472,-0.12796
68.5,0.69094,0.791,-0.10006
68.52,0.65935,0.72416,-0.064815
68.54,0.58752,0.62981,-0.042297
68.56,0.4751,0.48657,-0.011474
68.58,0.326,0.31464,0.011364
68.6,0.14829,0.11754,0.030752
68.62,-0.046344,-0.088631,0.042286
68.64,-0.24323,-0.29652,0.053289
68.66,-0.42579,-0.4751,0.049315
68.68,-0.57675,-0.61179,0.035047
68.7,-0.67971,-0.70274,0.023029
68.72,-0.72084,-0.72101,0.00017866
68.74,-0.6905,-0.66761,-0.022888
68.76,-0.58486,-0.5367,-0.048161
68.78,-0.40692,-0.33389,-0.073028
68.8,-0.16696,-0.063052,-0.10391
68.82,0.11789,0.23269,-0.1148
68.84,0.425,0.55374,-0.12874
68.86,0.72834,0.86994,-0.14159
68.88,1.0013,1.1466,-0.14529
68.9,1.2195,1.375,-0.15553
68.92,1.3636,1.5248,-0.16115
68.94,1.4217,1.5945,-0.17283
68.96,1.3899,1.5564,-0.16649
68.98,1.2729,1.4434,-0.1705
69,1.0827,1.2426,-0.15992
69.02,0.83669,0.98492,-0.14824
69.04,0.55511,0.67528,-0.12017
69.06,0.25854,0.33387,-0.075325
69.08,-0.034536,-0.013139,-0.021397
69.1,-0.30945,-0.3513,0.041842
69.12,-0.55629,-0.68242,0.12613
69.14,-0.76999,-0.96045,0.19045
69.16,-0.94985,-1.2272,0.27734
69.18,-1.0984,-1.4436,0.34518
69.2,-1.2203,-1.6475,0.42722
69.22,-1.3208,-1.8034,0.48258
69.24,-1.4052,-1.9519,0.54671
69.26,-1.4776,-2.0526,0.575
69.28,-1.5408,-2.1578,0.61703
69.3,-1.5961,-2.2339,0.6378
69.32,-1.6432,-2.295,0.65184
69.34,-1.6805,-2.3504,0.66988
69.36,-1.7053,-2.3718,0.66654
69.38,-1.7142,-2.3568,0.64258
69.4,-1.7036,-2.3425,0.63885
69.42,-1.6699,-2.2818,0.61191
69.44,-1.6104,-2.1859,0.57552
69.46,-1.5236,-2.0765,0.55291
69.48,-1.4099,-1.9273,0.51739
69.5,-1.2716,-1.7348,0.46313
69.52,-1.1129,-1.5339,0.42104
69.54,-0.9394,-1.3341,0.39467
69.56,-0.75774,-1.0814,0.32369
69.58,-0.57444,-0.85115,0.27671
69.6,-0.39512,-0.60916,0.21404
69.62,-0.2238,-0.37549,0.15169
69.64,-0.062413,-0.14375,0.081339
69.66,0.0892,0.072399,0.0168
69.68,0.23291,0.29203,-0.059112
69.7,0.37163,0.49862,-0.127
69.72,0.50837,0.70948,-0.2011
69.74,0.64543,0.89954,-0.25411
69.76,0.78362,1.0887,-0.30505
69.78,0.9219,1.2737,-0.35184
69.8,1.0573,1.454,-0.39672
69.82,1.1853,1.6021,-0.41679
69.84,1.3001,1.7543,-0.4542
69.86,1.3957,1.8521,-0.4564
69.88,1.4662,1.9427,-0.47646
69.9,1.5066,1.9665,-0.45997
69.92,1.5129,1.995,-0.48204
69.94,1.4829,1.9223,-0.43948
69.96,1.4155,1.8488,-0.43332
69.98,1.3116,1.7017,-0.39008
70,1.1735,1.5273,-0.35384
70.02,1.0052,1.3142,-0.30899
70.04,0.81219,1.0775,-0.26532
70.06,0.60174,0.81021,-0.20846
70.08,0.38239,0.54557,-0.16318
70.1,0.16374,0.27455,-0.11081
70.12,-0.044048,0.025296,-0.069344
70.14,-0.23105,-0.20917,-0.021881
70.16,-0.38837,-0.40332,0.014952
70.18,-0.509,-0.55915,0.050147
70.2,-0.58861,-0.66693,0.078317
70.22,-0.62603,-0.73247,0.10644
70.24,-0.62347,-0.75305,0.12958
70.26,-0.58628,-0.73639,0.15011
70.28,-0.52241,-0.68965,0.16724
70.3,-0.44149,-0.6177,0.17621
70.32,-0.35368,-0.53207,0.17839
70.34,-0.26854,-0.44554,0.177
70.36,-0.19395,-0.36346,0.16951
70.38,-0.1353,-0.29541,0.16011
70.4,-0.095112,-0.24126,0.14615
70.42,-0.073009,-0.20326,0.13025
70.44,-0.066215,-0.17973,0.11351
70.46,-0.070349,-0.16535,0.095002
70.48,-0.080449,-0.1665,0.086047
70.5,-0.092044,-0.17266,0.080621
70.52,-0.10208,-0.18204,0.079965
70.54,-0.10952,-0.19597,0.08646
70.56,-0.11555,-0.22633,0.11078
70.58,-0.12335,-0.24205,0.1187
70.6,-0.1374,-0.28286,0.14546
70.62,-0.16253,-0.33124,0.16871
70.64,-0.20294,-0.39617,0.19323
70.66,-0.26113,-0.4774,0.21627
70.68,-0.33725,-0.58784,0.25059
70.7,-0.42873,-0.68206,0.25333
70.72,-0.53036,-0.79363,0.26327
70.74,-0.63475,-0.90292,0.26817
70.76,-0.73311,-1.0047,0.27157
70.78,-0.81619,-1.0801,0.26394
70.8,-0.87522,-1.1485,0.27323
70.82,-0.90279,-1.1501,0.24734
70.84,-0.89347,-1.1258,0.23233
70.86,-0.84432,-1.0489,0.20461
70.88,-0.75509,-0.93489,0.1798
70.9,-0.62826,-0.77461,0.14635
70.92,-0.46896,-0.59067,0.12171
70.94,-0.28469,-0.35825,0.073557
70.96,-0.085002,-0.12137,0.036366
70.98,0.11909,0.11374,0.0053525
71,0.31578,0.34463,-0.02885
71.02,0.49338,0.55487,-0.061489
71.04,0.64132,0.73142,-0.090101
71.06,0.7512,0.87059,-0.11939
71.08,0.81777,0.96649,-0.14873
71.1,0.83961,1.0077,-0.16811
71.12,0.81947,1.0086,-0.1891
71.14,0.76409,0.97036,-0.20628
71.16,0.68339,0.91573,-0.23234
71.18,0.58934,0.83077,-0.24143
71.2,0.49436,0.74258,-0.24822
71.22,0.40974,0.6617,-0.25196
71.24,0.34407,0.57968,-0.23561
71.26,0.30217,0.52395,-0.22177
71.28,0.28448,0.48818,-0.2037
71.3,0.28713,0.45549,-0.16836
71.32,0.30263,0.44224,-0.13962
71.34,0.32106,0.42039,-0.099326
71.36,0.33161,0.39605,-0.064436
71.38,0.32422,0.34906,-0.024841
71.4,0.29103,0.2825,0.0085298
71.42,0.22768,0.19377,0.033912
71.44,0.13393,0.080182,0.053752
71.46,0.013956,-0.060578,0.074533
71.48,-0.1241,-0.21242,0.088324
71.5,-0.26893,-0.36532,0.096392
71.52,-0.40731,-0.50713,0.099813
71.54,-0.52565,-0.62687,0.10123
71.56,-0.61149,-0.70471,0.093219
71.58,-0.65501,-0.73999,0.084981
71.6,-0.65022,-0.72433,0.074116
71.62,-0.59562,-0.66317,0.067544
71.64,-0.49446,-0.53584,0.041378
71.66,-0.3543,-0.38197,0.027668
71.68,-0.18606,-0.19286,0.0068056
71.7,-0.0026617,0.022243,-0.024905
71.72,0.18257,0.23485,-0.052283
71.74,0.3575,0.44454,-0.087042
71.76,0.51251,0.65019,-0.13768
71.78,0.64138,0.81122,-0.16983
71.8,0.74155,0.95179,-0.21024
71.82,0.81377,1.0737,-0.25995
71.84,0.86125,1.1464,-0.28518
71.86,0.88849,1.1979,-0.30946
71.88,0.89992,1.241,-0.34105
71.9,0.89883,1.2313,-0.33249
71.92,0.88664,1.2063,-0.31966
71.94,0.86264,1.1621,-0.29949
71.96,0.82429,1.0959,-0.27157
71.98,0.76798,0.9923,-0.22432
72,0.68996,0.88098,-0.19101
72.02,0.58743,0.71436,-0.12694
72.04,0.4593,0.53909,-0.079794
72.06,0.30678,0.33194,-0.025153
72.08,0.13348,0.10611,0.027367
72.1,-0.054884,-0.13215,0.077268
72.12,-0.25094,-0.37859,0.12765
72.14,-0.44637,-0.62559,0.17922
72.16,-0.63253,-0.86184,0.22931
72.18,-0.80101,-1.0588,0.25783
72.2,-0.94397,-1.2564,0.31243
72.22,-1.0544,-1.3692,0.31472
72.24,-1.1265,-1.4735,0.34697
72.26,-1.1554,-1.493,0.33755
72.28,-1.1382,-1.4724,0.33422
72.3,-1.0736,-1.3856,0.31198
72.32,-0.96312,-1.2581,0.295
72.34,-0.81103,-1.0687,0.25767
72.36,-0.62485,-0.85921,0.23436
72.38,-0.41518,-0.59903,0.18385
72.4,-0.19516,-0.3513,0.15614
72.42,0.020505,-0.098761,0.11927
72.44,0.21694,0.12713,0.089809
72.46,0.38065,0.32148,0.059177
72.48,0.50113,0.46839,0.032748
72.5,0.57207,0.5758,-0.0037314
72.52,0.59213,0.61866,-0.026526
72.54,0.56507,0.61274,-0.047667
72.56,0.49915,0.57339,-0.074233
72.58,0.40598,0.49271,-0.086726
72.6,0.29893,0.3956,-0.096661
72.62,0.19142,0.29221,-0.10079
72.64,0.095272,0.19217,-0.096893
72.66,0.019451,0.10887,-0.089422
72.68,-0.03073,0.039229,-0.069959
72.7,-0.05382,0.0065192,-0.060339
72.72,-0.051916,-0.017254,-0.034662
72.74,-0.029918,-0.0099433,-0.019974
72.76,0.0054952,0.0094142,-0.003919
72.78,0.046973,0.041114,0.0058588
72.8,0.087551,0.074985,0.012566
72.82,0.12152,0.10726,0.014262
72.84,0.14505,0.13204,0.013011
72.86,0.15648,0.15229,0.0041937
72.88,0.1564,0.16377,-0.0073697
72.9,0.14737,0.16874,-0.021368
72.92,0.13353,0.17174,-0.038213
72.94,0.11996,0.17745,-0.057485
72.96,0.11203,0.1978,-0.085767
72.98,0.11461,0.21419,-0.099579
73,0.13139,0.24953,-0.11814
73.02,0.16431,0.29854,-0.13423
73.04,0.21316,0.36201,-0.14885
73.06,0.27545,0.43186,-0.15641
73.08,0.34657,0.52365,-0.17708
73.1,0.42027,0.59477,-0.1745
73.12,0.48931,0.66461,-0.1753
73.14,0.54635,0.71583,-0.16948
73.16,0.58486,0.75139,-0.16653
73.18,0.59986,0.75805,-0.15819
73.2,0.58854,0.74671,-0.15817
73.22,0.55052,0.68776,-0.13724
73.24,0.48774,0.61356,-0.12581
73.26,0.40411,0.50875,-0.10465
73.28,0.30478,0.38218,-0.077402
73.3,0.19542,0.2405,-0.04508
73.32,0.081402,0.095992,-0.01459
73.34,-0.032836,-0.075148,0.042311
73.36,-0.14422,-0.22174,0.077524
73.38,-0.25115,-0.38278,0.13164
73.4,-0.3533,-0.53546,0.18216
73.42,-0.45124,-0.6797,0.22846
73.44,-0.54582,-0.83212,0.2863
73.46,-0.63753,-0.96494,0.32741
73.48,-0.72596,-1.0833,0.3573
73.5,-0.80944,-1.1933,0.38383
73.52,-0.88485,-1.2849,0.40009
73.54,-0.94783,-1.3574,0.40957
73.56,-0.99315,-1.4175,0.42438
73.58,-1.0154,-1.4188,0.40341
73.6,-1.0097,-1.4021,0.39237
73.62,-0.97264,-1.3395,0.36685
73.64,-0.90271,-1.2439,0.34122
73.66,-0.80109,-1.1106,0.30949
73.68,-0.67173,-0.96353,0.2918
73.7,-0.52123,-0.75872,0.2375
73.72,-0.35841,-0.57118,0.21276
73.74,-0.19355,-0.36561,0.17206
73.76,-0.037346,-0.18006,0.14271
73.78,0.10015,-0.0078534,0.108
73.8,0.21063,0.12795,0.082677
73.82,0.28843,0.24923,0.039202
73.84,0.33121,0.31971,0.011505
73.86,0.34017,0.35624,-0.016079
73.88,0.31992,0.36006,-0.040148
73.9,0.27794,0.34547,-0.067522
73.92,0.22369,0.31725,-0.09356
73.94,0.16744,0.28086,-0.11342
73.96,0.11907,0.24878,-0.12972
73.98,0.086835,0.22852,-0.14168
74,0.076419,0.22136,-0.14494
74.02,0.090185,0.2395,-0.14931
74.04,0.12689,0.28598,-0.1591
74.06,0.1818,0.32157,-0.13977
74.08,0.24725,0.37945,-0.13219
74.1,0.31353,0.42967,-0.11614
74.12,0.37005,0.46898,-0.098933
74.14,0.40661,0.48552,-0.078917
74.16,0.41471,0.48341,-0.068702
74.18,0.38863,0.42605,-0.03742
74.2,0.32625,0.34075,-0.014502
74.22,0.22946,0.22227,0.007197
74.24,0.10412,0.072747,0.031377
74.26,-0.040463,-0.088309,0.047846
74.28,-0.19248,-0.2547,0.062221
74.3,-0.33887,-0.42368,0.084815
74.32,-0.46673,-0.56374,0.097009
74.34,-0.56483,-0.67637,0.11154
74.36,-0.6248,-0.74803,0.12323
74.38,-0.64212,-0.77407,0.13195
74.4,-0.61656,-0.75463,0.13807
74.42,-0.55211,-0.69415,0.14204
74.44,-0.45643,-0.60305,0.14662
74.46,-0.33978,-0.47527,0.13549
74.48,-0.21373,-0.3399,0.12618
74.5,-0.089722,-0.2003,0.11058
74.52,0.022243,-0.071064,0.093307
74.54,0.11466,0.048027,0.066637
74.56,0.18316,0.13855,0.044611
74.58,0.2266,0.20839,0.018215
74.6,0.24679,0.25965,-0.012865
74.62,0.2477,0.27807,-0.030376
74.64,0.23454,0.27975,-0.045207
74.66,0.21271,0.26837,-0.055659
74.68,0.18686,0.24567,-0.058818
74.7,0.1602,0.20888,-0.04868
74.72,0.1342,0.17362,-0.039421
74.74,0.10854,0.12729,-0.01875
74.76,0.081487,0.080923,0.00056376
74.78,0.050438,0.023462,0.026976
74.8,0.012636,-0.038544,0.051179
74.82,-0.034151,-0.11211,0.077957
74.84,-0.091014,-0.18895,0.097935
74.86,-0.15748,-0.28521,0.12773
74.88,-0.23128,-0.3621,0.13083
74.9,-0.30837,-0.45554,0.14717
74.92,-0.38317,-0.53464,0.15147
74.94,-0.44898,-0.60199,0.153
74.96,-0.4986,-0.64289,0.14428
74.98,-0.52504,-0.65947,0.13443
75,-0.5223,-0.63362,0.11132
75.02,-0.48621,-0.57528,0.089069
75.04,-0.41506,-0.47972,0.064655
75.06,-0.31018,-0.34678,0.036604
75.08,-0.1761,-0.18596,0.009858
75.1,-0.020477,0.0019843,-0.022461
75.12,0.14649,0.19474,-0.048248
75.14,0.31292,0.38623,-0.073304
75.16,0.46648,0.56173,-0.09525
75.18,0.5957,0.71169,-0.11598
75.2,0.69129,0.82528,-0.13399
75.22,0.7472,0.89651,-0.14932
75.24,0.76128,0.93648,-0.1752
75.26,0.73549,0.91351,-0.17802
75.28,0.67545,0.86133,-0.18588
75.3,0.58962,0.77741,-0.18778
75.32,0.4881,0.6731,-0.185
75.34,0.38122,0.55166,-0.17044
75.36,0.27827,0.43945,-0.16118
75.38,0.18641,0.32105,-0.13464
75.4,0.11001,0.21056,-0.10055
75.42,0.050402,0.11892,-0.068521
75.44,0.006122,0.037365,-0.031243
75.46,-0.026486,-0.027668,0.001182
75.48,-0.052387,-0.090383,0.037995
75.5,-0.076863,-0.14108,0.064213
75.52,-0.10453,-0.19883,0.094296
75.54,-0.13854,-0.25396,0.11542
75.56,-0.18,-0.30982,0.12982
75.58,-0.22774,-0.36795,0.1402
75.6,-0.27844,-0.42374,0.1453
75.62,-0.32702,-0.47184,0.14482
75.64,-0.3674,-0.50653,0.13913
75.66,-0.39339,-0.52311,0.12972
75.68,-0.39958,-0.51536,0.11578
75.7,-0.3823,-0.48502,0.10272
75.72,-0.34019,-0.4202,0.080014
75.74,-0.27459,-0.34232,0.067732
75.76,-0.1894,-0.23769,0.048294
75.78,-0.090638,-0.11802,0.027386
75.8,0.014421,0.0072457,0.0071754
75.82,0.11826,0.13493,-0.016666
75.84,0.21419,0.26635,-0.052155
75.86,0.29723,0.37149,-0.07426
75.88,0.36465,0.4758,-0.11115
75.9,0.41613,0.55926,-0.14313
75.92,0.45339,0.62847,-0.17508
75.94,0.47953,0.67979,-0.20026
75.96,0.49808,0.73047,-0.23239
75.98,0.5121,0.74705,-0.23496
76,0.52342,0.77985,-0.25643
76.02,0.53221,0.77356,-0.24135
76.04,0.53695,0.77645,-0.2395
76.06,0.53482,0.75398,-0.21915
76.08,0.52231,0.72225,-0.19995
76.1,0.49602,0.66698,-0.17096
76.12,0.45342,0.59888,-0.14545
76.14,0.39344,0.50713,-0.11369
76.16,0.31674,0.40251,-0.085764
76.18,0.22578,0.27789,-0.052115
76.2,0.12454,0.14847,-0.023926
76.22,0.01818,0.011957,0.0062226
76.24,-0.087499,-0.11982,0.032323
76.26,-0.18651,-0.24322,0.056714
76.28,-0.27312,-0.34888,0.075766
76.3,-0.34223,-0.43318,0.090952
76.32,-0.38967,-0.4938,0.10412
76.34,-0.41251,-0.51588,0.10338
76.36,-0.40922,-0.5098,0.10058
76.38,-0.37992,-0.47781,0.097883
76.4,-0.32647,-0.40846,0.081999
76.42,-0.25236,-0.32092,0.068558
76.44,-0.16257,-0.21369,0.05112
76.46,-0.063108,-0.090373,0.027265
76.48,0.039585,0.035892,0.0036929
76.5,0.13928,0.15839,-0.019109
76.52,0.23065,0.28261,-0.051968
76.54,0.30975,0.38658,-0.076831
76.56,0.37436,0.48599,-0.11163
76.58,0.42393,0.56258,-0.13865
76.6,0.45933,0.62137,-0.16204
76.62,0.48231,0.66563,-0.18331
76.64,0.4949,0.69384,-0.19894
76.66,0.4988,0.70481,-0.20601
76.68,0.49498,0.706,-0.21102
76.7,0.48346,0.67862,-0.19516
76.72,0.46337,0.64914,-0.18576
76.74,0.43326,0.5926,-0.15934
76.76,0.39151,0.52932,-0.13782
76.78,0.33684,0.44066,-0.10382
76.8,0.26874,0.34386,-0.075116
76.82,0.18779,0.22311,-0.035327
76.84,0.095733,0.096855,-0.0011218
76.86,-0.0044611,-0.039197,0.034736
76.88,-0.10884,-0.18211,0.073264
76.9,-0.21272,-0.31854,0.10582
76.92,-0.31101,-0.45342,0.1424
76.94,-0.39858,-0.56036,0.16178
76.96,-0.47062,-0.65699,0.18636
76.98,-0.52301,-0.72276,0.19974
77,-0.55268,-0.76346,0.21078
77.02,-0.55791,-0.77418,0.21627
77.04,-0.53857,-0.75685,0.21828
77.06,-0.49626,-0.70033,0.20407
77.08,-0.43428,-0.62957,0.19528
77.1,-0.3574,-0.53961,0.18221
77.12,-0.27148,-0.43669,0.1652
77.14,-0.18292,-0.33094,0.14802
77.16,-0.09805,-0.22866,0.13061
77.18,-0.022547,-0.13013,0.10759
77.2,0.039067,-0.053255,0.092322
77.22,0.083716,0.0076098,0.076106
77.24,0.10985,0.042975,0.066872
77.26,0.11729,0.060288,0.057001
77.28,0.10694,0.04569,0.061251
77.3,0.080358,0.013435,0.066923
77.32,0.039349,-0.043984,0.083333
77.34,-0.014359,-0.12192,0.10756
77.36,-0.079327,-0.21585,0.13653
77.38,-0.15445,-0.33475,0.1803
77.4,-0.23884,-0.46743,0.22859
77.42,-0.33168,-0.5938,0.26212
77.44,-0.43188,-0.7428,0.31092
77.46,-0.53788,-0.89189,0.35401
77.48,-0.64742,-1.0434,0.39597
77.5,-0.75736,-1.1906,0.43329
77.52,-0.86369,-1.3566,0.49293
77.54,-0.96158,-1.4562,0.49462
77.56,-1.0456,-1.5577,0.51213
77.58,-1.11,-1.6283,0.5183
77.6,-1.1492,-1.6682,0.51898
77.62,-1.1584,-1.6605,0.5021
77.64,-1.1341,-1.635,0.50091
77.66,-1.0746,-1.5388,0.46423
77.68,-0.98069,-1.4001,0.41941
77.7,-0.85568,-1.2321,0.3764
77.72,-0.70546,-1.0384,0.33289
77.74,-0.53813,-0.82231,0.28419
77.76,-0.36332,-0.60339,0.24006
77.78,-0.19128,-0.37986,0.18857
77.8,-0.031723,-0.16631,0.13458
77.82,0.10721,0.026933,0.080281
77.84,0.21989,0.18778,0.032105
77.86,0.30376,0.32027,-0.016517
77.88,0.35953,0.43049,-0.070961
77.9,0.39094,0.50165,-0.11071
77.92,0.40401,0.56198,-0.15797
77.94,0.40612,0.59953,-0.19341
77.96,0.40482,0.62883,-0.22401
77.98,0.40675,0.65518,-0.24844
78,0.41668,0.69019,-0.27351
78.02,0.43692,0.71591,-0.27899
78.04,0.46703,0.7527,-0.28567
78.06,0.50408,0.7955,-0.29142
78.08,0.54312,0.82597,-0.28285
78.1,0.57808,0.85934,-0.28126
78.12,0.60273,0.8794,-0.27667
78.14,0.61168,0.87121,-0.25953
78.16,0.60131,0.85407,-0.25277
78.18,0.57036,0.81185,-0.24149
78.2,0.52026,0.75038,-0.23012
78.22,0.45501,0.67584,-0.22082
78.24,0.3807,0.59781,-0.21712
78.26,0.30469,0.50207,-0.19739
78.28,0.23462,0.432,-0.19738
78.3,0.17731,0.35767,-0.18035
78.32,0.13782,0.31267,-0.17485
78.34,0.11871,0.281,-0.16229
78.36,0.11974,0.27015,-0.15041
78.38,0.138,0.27782,-0.13982
78.4,0.16844,0.29883,-0.13039
78.42,0.20473,0.32666,-0.12193
78.44,0.24036,0.35695,-0.11659
78.46,0.26962,0.39065,-0.12103
78.48,0.28849,0.40736,-0.11887
78.5,0.29517,0.41751,-0.12234
78.52,0.29013,0.42148,-0.13135
78.54,0.27585,0.41438,-0.13853
78.56,0.25613,0.39642,-0.14029
78.58,0.23523,0.38417,-0.14894
78.6,0.21703,0.37011,-0.15308
78.62,0.20422,0.34402,-0.13979
78.64,0.19788,0.33131,-0.13343
78.66,0.19729,0.3211,-0.12381
78.68,0.20017,0.30645,-0.10628
78.7,0.20316,0.29348,-0.090318
78.72,0.20248,0.28067,-0.078186
78.74,0.19466,0.25047,-0.055809
78.76,0.17715,0.21647,-0.039316
78.78,0.14881,0.17437,-0.025554
78.8,0.11012,0.12263,-0.012512
78.82,0.063105,0.062804,0.00030177
78.84,0.011139,0.0037362,0.0074026
78.86,-0.041554,-0.060446,0.018892
78.88,-0.090411,-0.1174,0.026987
78.9,-0.1311,-0.16172,0.030615
78.92,-0.16003,-0.19191,0.031877
78.94,-0.17474,-0.21044,0.035699
78.96,-0.17417,-0.21114,0.036976
78.98,-0.15874,-0.19666,0.037923
79,-0.13027,-0.16713,0.036864
79.02,-0.091753,-0.1222,0.030443
79.04,-0.047007,-0.070786,0.023779
79.06,-0.00022574,-0.020252,0.020027
79.08,0.044472,0.032901,0.011571
79.1,0.083492,0.081692,0.0017997
79.12,0.11413,0.11902,-0.0048919
79.14,0.13483,0.14964,-0.014809
79.16,0.14528,0.17323,-0.027952
79.18,0.14636,0.17984,-0.033485
79.2,0.13989,0.18334,-0.043448
79.22,0.12833,0.17519,-0.046864
79.24,0.11429,0.1627,-0.048411
79.26,0.1001,0.15122,-0.051117
79.28,0.087383,0.13268,-0.045297
79.3,0.076721,0.11257,-0.035848
79.32,0.067533,0.096655,-0.029122
79.34,0.058119,0.062313,-0.0041942
79.36,0.045921,0.032631,0.01329
79.38,0.027968,-0.010967,0.038935
79.4,0.0014443,-0.056485,0.057929
79.42,-0.035702,-0.12705,0.091353
79.44,-0.08421,-0.1944,0.11019
79.46,-0.14312,-0.27917,0.13604
79.48,-0.20965,-0.36396,0.15431
79.5,-0.2793,-0.45273,0.17343
79.52,-0.34637,-0.53344,0.18707
79.54,-0.40461,-0.60355,0.19895
79.56,-0.44803,-0.6498,0.20177
79.58,-0.4718,-0.6713,0.1995
79.6,-0.4729,-0.6722,0.1993
79.62,-0.45061,-0.6446,0.19399
79.64,-0.40658,-0.59055,0.18396
79.66,-0.34459,-0.5239,0.17931
79.68,-0.26998,-0.42866,0.15869
79.7,-0.18881,-0.32063,0.13182
79.72,-0.10709,-0.21623,0.10915
79.74,-0.029877,-0.11036,0.080483
79.76,0.039183,-0.011116,0.050298
79.78,0.098172,0.079632,0.018539
79.8,0.14681,0.16368,-0.016877
79.82,0.18607,0.23171,-0.045637
79.84,0.21765,0.28797,-0.070316
79.86,0.24331,0.3329,-0.089588
79.88,0.2643,0.36708,-0.10278
79.9,0.28096,0.38835,-0.10738
79.92,0.2926,0.40307,-0.11047
79.94,0.29753,0.39836,-0.10083
79.96,0.29345,0.37988,-0.086434
79.98,0.27791,0.3435,-0.06559
80,0.24885,0.29286,-0.044005
80.02,0.20512,0.22545,-0.020324
80.04,0.14684,0.14312,0.0037274
80.06,0.07566,0.040673,0.034987
80.08,-0.0052668,-0.061769,0.056502
80.1,-0.091439,-0.17248,0.08104
80.12,-0.17739,-0.27709,0.0997
80.14,-0.25717,-0.37696,0.11978
80.16,-0.32499,-0.45603,0.13103
80.18,-0.37578,-0.52884,0.15306
80.2,-0.4058,-0.56211,0.15631
80.22,-0.41312,-0.57156,0.15844
80.24,-0.39789,-0.55781,0.15992
80.26,-0.36241,-0.52328,0.16087
80.28,-0.31093,-0.46818,0.15725
80.3,-0.24921,-0.40494,0.15573
80.32,-0.18379,-0.32834,0.14456
80.34,-0.12115,-0.25494,0.13379
80.36,-0.066919,-0.1851,0.11818
80.38,-0.025039,-0.12929,0.10425
80.4,0.0027038,-0.086894,0.089597
80.42,0.01688,-0.049259,0.066139
80.44,0.020223,-0.028629,0.048852
80.46,0.017067,-0.0078404,0.024907
80.48,0.01252,0.0072992,0.0052208
80.5,0.011491,0.020755,-0.0092641
80.52,0.017755,0.037193,-0.019438
80.54,0.033222,0.064627,-0.031405
80.56,0.057541,0.095338,-0.037797
80.58,0.088118,0.12354,-0.035423
80.6,0.12055,0.15858,-0.038035
80.62,0.14938,0.17826,-0.028876
80.64,0.16911,0.18747,-0.018355
80.66,0.17515,0.18998,-0.014833
80.68,0.16472,0.17062,-0.0058998
80.7,0.13743,0.13982,-0.0023958
80.72,0.095461,0.091469,0.0039923
80.74,0.043379,0.039846,0.0035326
80.76,-0.012474,-0.024221,0.011747
80.78,-0.064808,-0.072332,0.0075244
80.8,-0.10639,-0.11025,0.0038689
80.82,-0.131,-0.12941,-0.001584
80.84,-0.1343,-0.12743,-0.0068693
80.86,-0.11437,-0.097205,-0.017167
80.88,-0.071986,-0.044182,-0.027803
80.9,-0.010487,0.034153,-0.04464
80.92,0.064608,0.12148,-0.056875
80.94,0.14628,0.23038,-0.084099
80.96,0.22684,0.3179,-0.091057
80.98,0.29876,0.40526,-0.10649
81,0.35551,0.47606,-0.12055
81.02,0.39215,0.52317,-0.13102
81.04,0.40578,0.53769,-0.13191
81.06,0.39563,0.53173,-0.13609
81.08,0.36298,0.4883,-0.12532
81.1,0.3107,0.4166,-0.1059
81.12,0.24284,0.32725,-0.084406
81.14,0.16393,0.21865,-0.054728
81.16,0.078446,0.096294,-0.017848
81.18,-0.009626,-0.031451,0.021825
81.2,-0.097124,-0.16478,0.067655
81.22,-0.18178,-0.29728,0.1155
81.24,-0.2621,-0.42435,0.16226
81.26,-0.33716,-0.54039,0.20324
81.28,-0.40626,-0.6496,0.24334
81.3,-0.46866,-0.73851,0.26985
81.32,-0.52334,-0.83661,0.31327
81.34,-0.56892,-0.88692,0.318
81.36,-0.60379,-0.94572,0.34193
81.38,-0.62627,-0.96775,0.34149
81.4,-0.6349,-0.9766,0.3417
81.42,-0.62877,-0.96519,0.33641
81.44,-0.60777,-0.94153,0.33376
81.46,-0.57265,-0.88763,0.31498
81.48,-0.52506,-0.82371,0.29865
81.5,-0.46733,-0.73946,0.27213
81.52,-0.40222,-0.64944,0.24722
81.54,-0.33256,-0.55301,0.22046
81.56,-0.26093,-0.44665,0.18572
81.58,-0.18944,-0.33768,0.14824
81.6,-0.11953,-0.22614,0.1066
81.62,-0.052026,-0.11892,0.066899
81.64,0.012803,-0.012625,0.025427
81.66,0.075003,0.090002,-0.014999
81.68,0.13472,0.18777,-0.05305
81.7,0.19193,0.28899,-0.097061
81.72,0.24629,0.37437,-0.12808
81.74,0.29697,0.45185,-0.15488
81.76,0.34268,0.52053,-0.17785
81.78,0.38167,0.57915,-0.19748
81.8,0.4119,0.61825,-0.20635
81.82,0.43124,0.64952,-0.21828
81.84,0.43774,0.65144,-0.21371
81.86,0.42987,0.62991,-0.20004
81.88,0.40687,0.59531,-0.18844
81.9,0.36896,0.54132,-0.17236
81.92,0.3176,0.47009,-0.15249
81.94,0.25554,0.3905,-0.13496
81.96,0.18684,0.30317,-0.11634
81.98,0.11662,0.20802,-0.091403
82,0.050727,0.13297,-0.08224
82.02,-0.0048131,0.067526,-0.072339
82.04,-0.044443,0.025231,-0.069673
82.06,-0.063732,0.0078934,-0.071626
82.08,-0.059985,0.023321,-0.083306
82.1,-0.032673,0.05516,-0.087834
82.12,0.016372,0.11711,-0.10074
82.14,0.083064,0.19856,-0.1155
82.16,0.16147,0.29475,-0.13329
82.18,0.24444,0.39225,-0.14782
82.2,0.32445,0.50248,-0.17803
82.22,0.39443,0.58149,-0.18706
82.24,0.44853,0.65008,-0.20155
82.26,0.48268,0.69021,-0.20753
82.28,0.49487,0.70864,-0.21377
82.3,0.48515,0.69503,-0.20987
82.32,0.45536,0.66615,-0.21079
82.34,0.40859,0.59548,-0.18689
82.36,0.34867,0.51401,-0.16535
82.38,0.2795,0.41225,-0.13274
82.4,0.20469,0.3011,-0.096416
82.42,0.12713,0.18319,-0.056057
82.44,0.049032,0.060247,-0.011215
82.46,-0.028085,-0.062444,0.034359
82.48,-0.10309,-0.18009,0.077
82.5,-0.17497,-0.29074,0.11577
82.52,-0.24249,-0.39353,0.15104
82.54,-0.30401,-0.48178,0.17777
82.56,-0.35743,-0.56341,0.20598
82.58,-0.4002,-0.61718,0.21698
82.6,-0.42961,-0.653,0.22338
82.62,-0.44314,-0.66383,0.22069
82.64,-0.43883,-0.65211,0.21329
82.66,-0.41572,-0.61731,0.20159
82.68,-0.37416,-0.55947,0.18532
82.7,-0.31594,-0.4765,0.16056
82.72,-0.24435,-0.38303,0.13868
82.74,-0.16388,-0.27203,0.10814
82.76,-0.079904,-0.16159,0.081689
82.78,0.0019382,-0.053597,0.055535
82.8,0.076297,0.048105,0.028192
82.82,0.13873,0.13798,0.00074545
82.84,0.18619,0.20908,-0.022889
82.86,0.21735,0.26285,-0.045499
82.88,0.23263,0.2984,-0.065766
82.9,0.23411,0.31469,-0.08058
82.92,0.22503,0.31876,-0.093728
82.94,0.20931,0.31238,-0.10307
82.96,0.19086,0.30106,-0.11021
82.98,0.17297,0.28186,-0.10889
83,0.15789,0.26361,-0.10572
83.02,0.14651,0.24699,-0.10049
83.04,0.13839,0.22863,-0.090242
83.06,0.13202,0.20982,-0.077796
83.08,0.12524,0.19529,-0.070048
83.1,0.11582,0.17145,-0.055632
83.12,0.102,0.143,-0.040996
83.14,0.082997,0.11363,-0.030638
83.16,0.059207,0.079401,-0.020194
83.18,0.032265,0.046617,-0.014352
83.2,0.0047958,0.012733,-0.0079368
83.22,-0.020019,-0.0124,-0.0076194
83.24,-0.038998,-0.039111,0.00011292
83.26,-0.049533,-0.050932,0.0013983
83.28,-0.050075,-0.052981,0.0029059
83.3,-0.040436,-0.042106,0.0016703
83.32,-0.021861,-0.023669,0.0018087
83.34,0.0031473,0.0034701,-0.00032283
83.36,0.031209,0.032226,-0.0010175
83.38,0.05859,0.063641,-0.005051
83.4,0.081765,0.092432,-0.010668
83.42,0.097923,0.11443,-0.016503
83.44,0.10534,0.1241,-0.018759
83.46,0.10353,0.12545,-0.021919
83.48,0.093242,0.11778,-0.024537
83.5,0.076162,0.099421,-0.023258
83.52,0.05457,0.078794,-0.024224
83.54,0.030873,0.043999,-0.013125
83.56,0.0071786,0.010853,-0.0036741
83.58,-0.015053,-0.026424,0.01137
83.6,-0.0352,-0.067851,0.032651
83.62,-0.053504,-0.10099,0.047486
83.64,-0.070925,-0.14211,0.071189
83.66,-0.08887,-0.18348,0.09461
83.68,-0.10883,-0.22487,0.11604
83.7,-0.13202,-0.26954,0.13753
83.72,-0.15902,-0.31579,0.15678
83.74,-0.18959,-0.35996,0.17037
83.76,-0.22256,-0.40896,0.18641
83.78,-0.25584,-0.44581,0.18997
83.8,-0.28669,-0.4825,0.19581
83.82,-0.31196,-0.50985,0.19789
83.84,-0.32851,-0.52157,0.19306
83.86,-0.33361,-0.51738,0.18376
83.88,-0.32534,-0.50285,0.17751
83.9,-0.30288,-0.46121,0.15833
83.92,-0.26671,-0.41218,0.14547
83.94,-0.21867,-0.34745,0.12878
83.96,-0.1618,-0.27297,0.11118
83.98,-0.10007,-0.18765,0.087582
84,-0.037968,-0.11128,0.073308
84.02,0.020032,-0.029634,0.049666
84.04,0.069987,0.037333,0.032654
84.06,0.10896,0.09546,0.013495
84.08,0.13535,0.13767,-0.0023213
84.1,0.14907,0.16968,-0.020614
84.12,0.15147,0.18728,-0.03581
84.14,0.14502,0.19172,-0.046697
84.16,0.13289,0.18839,-0.055499
84.18,0.11831,0.17983,-0.061527
84.2,0.10403,0.16667,-0.062645
84.22,0.091827,0.15083,-0.059005
84.24,0.082214,0.13421,-0.051999
84.26,0.074394,0.10984,-0.035448
84.28,0.066517,0.08858,-0.022063
84.3,0.056136,0.059771,-0.0036346
84.32,0.040842,0.026689,0.014154
84.34,0.018911,-0.01237,0.031281
84.36,-0.010133,-0.058183,0.048049
84.38,-0.045174,-0.10477,0.059592
84.4,-0.083451,-0.14987,0.066415
84.42,-0.12083,-0.19044,0.069611
84.44,-0.15234,-0.22128,0.068941
84.46,-0.17298,-0.23561,0.062635
84.48,-0.17847,-0.23382,0.055345
84.5,-0.16609,-0.2085,0.042415
84.52,-0.13514,-0.16205,0.02691
84.54,-0.087231,-0.098669,0.011438
84.56,-0.026151,-0.021007,-0.005144
84.58,0.042588,0.064222,-0.021634
84.6,0.11246,0.14983,-0.037368
84.62,0.17678,0.22996,-0.053179
84.64,0.22955,0.29902,-0.069468
84.66,0.26617,0.34205,-0.075878
84.68,0.28391,0.36765,-0.083746
84.7,0.28206,0.36571,-0.083645
84.72,0.26178,0.34135,-0.079565
84.74,0.22569,0.29197,-0.066281
84.76,0.17727,0.23018,-0.052915
84.78,0.12026,0.14723,-0.026979
84.8,0.058094,0.055278,0.0028162
84.82,-0.0064569,-0.043501,0.037044
84.84,-0.071468,-0.14771,0.07624
84.86,-0.13576,-0.25128,0.11552
84.88,-0.19862,-0.35093,0.15231
84.9,-0.25947,-0.44703,0.18756
84.92,-0.31741,-0.53502,0.2176
84.94,-0.37103,-0.61525,0.24422
84.96,-0.41822,-0.69128,0.27306
84.98,-0.45631,-0.73363,0.27732
85,-0.48236,-0.77041,0.28805
85.02,-0.49363,-0.77705,0.28342
85.04,-0.48801,-0.76473,0.27673
85.06,-0.46453,-0.72801,0.26348
85.08,-0.42363,-0.67906,0.25543
85.1,-0.36725,-0.58557,0.21833
85.12,-0.29867,-0.49599,0.19732
85.14,-0.22218,-0.38534,0.16316
85.16,-0.14255,-0.27434,0.13179
85.18,-0.064446,-0.15976,0.095318
85.2,0.0080528,-0.054429,0.062482
85.22,0.071895,0.050014,0.02188
85.24,0.12524,0.14077,-0.015523
85.26,0.16749,0.21541,-0.047912
85.28,0.19908,0.27412,-0.075047
85.3,0.22116,0.32369,-0.10253
85.32,0.23525,0.35303,-0.11778
85.34,0.24286,0.37409,-0.13122
85.36,0.2452,0.38543,-0.14024
85.38,0.24298,0.38479,-0.14181
85.4,0.23645,0.37225,-0.1358
85.42,0.22543,0.35428,-0.12886
85.44,0.20949,0.33001,-0.12052
85.46,0.18821,0.29077,-0.10256
85.48,0.1614,0.24803,-0.086632
85.5,0.1293,0.20641,-0.07711
85.52,0.092742,0.14603,-0.05329
85.54,0.053185,0.093146,-0.039962
85.56,0.012695,0.038442,-0.025747
85.58,-0.026177,-0.015025,-0.011152
85.6,-0.060608,-0.056785,-0.0038224
85.62,-0.087769,-0.08896,0.0011917
85.64,-0.10514,-0.10881,0.0036758
85.66,-0.11082,-0.11706,0.0062421
85.68,-0.1038,-0.1033,-0.00049712
85.7,-0.084175,-0.080943,-0.003232
85.72,-0.053183,-0.038606,-0.014577
85.74,-0.013166,0.012431,-0.025597
85.76,0.032667,0.071814,-0.039147
85.78,0.080585,0.13088,-0.050291
85.8,0.12676,0.19612,-0.06936
85.82,0.16774,0.24697,-0.079238
85.84,0.20079,0.29988,-0.099093
85.86,0.22423,0.33064,-0.10641
85.88,0.23752,0.36024,-0.12273
85.9,0.24116,0.36685,-0.12569
85.92,0.2365,0.37562,-0.13913
85.94,0.22536,0.35718,-0.13182
85.96,0.20966,0.34142,-0.13176
85.98,0.19105,0.31548,-0.12442
86,0.17068,0.28059,-0.10992
86.02,0.14908,0.24359,-0.094506
86.04,0.12628,0.20808,-0.081802
86.06,0.10197,0.15949,-0.057521
86.08,0.075831,0.1164,-0.040574
86.1,0.047819,0.073529,-0.02571
86.12,0.01845,0.025895,-0.0074455
86.14,-0.011074,-0.015696,0.0046219
86.16,-0.038877,-0.048692,0.0098157
86.18,-0.062581,-0.082022,0.019441
86.2,-0.079619,-0.099142,0.019523
86.22,-0.087622,-0.10515,0.017525
86.24,-0.084829,-0.099645,0.014815
86.26,-0.070441,-0.075102,0.004661
86.28,-0.044845,-0.040651,-0.0041937
86.3,-0.0096865,0.003905,-0.013591
86.32,0.032254,0.058291,-0.026038
86.34,0.077354,0.11593,-0.038576
86.36,0.12158,0.1721,-0.05052
86.38,0.16101,0.22761,-0.066599
86.4,0.19233,0.26963,-0.077299
86.42,0.21325,0.29955,-0.086294
86.44,0.22285,0.31905,-0.096197
86.46,0.22159,0.3256,-0.10402
86.48,0.21122,0.32324,-0.11201
86.5,0.19446,0.31214,-0.11768
86.52,0.17444,0.29338,-0.11894
86.54,0.15423,0.26476,-0.11053
86.56,0.13622,0.24274,-0.10651
86.58,0.12178,0.21824,-0.096455
86.6,0.11098,0.19489,-0.083911
86.62,0.10264,0.17028,-0.067645
86.64,0.094571,0.14526,-0.050685
86.66,0.084069,0.1097,-0.025633
86.68,0.068447,0.072702,-0.0042555
86.7,0.045632,0.027816,0.017815
86.72,0.014631,-0.024844,0.039475
86.74,-0.024178,-0.08387,0.059692
86.76,-0.069011,-0.15016,0.081146
86.78,-0.11688,-0.21918,0.1023
86.8,-0.16401,-0.27874,0.11473
86.82,-0.20637,-0.33339,0.12702
86.84,-0.24029,-0.37803,0.13774
86.86,-0.2629,-0.40731,0.14441
86.88,-0.27253,-0.42255,0.15002
86.9,-0.26884,-0.42387,0.15503
86.92,-0.25277,-0.40065,0.14788
86.94,-0.22627,-0.36578,0.13951
86.96,-0.19199,-0.32189,0.12991
86.98,-0.15284,-0.26781,0.11497
87,-0.11164,-0.21046,0.098822
87.02,-0.070829,-0.15156,0.080735
87.04,-0.032331,-0.094932,0.062601
87.06,0.0025028,-0.039121,0.041623
87.08,0.032789,0.0071785,0.02561
87.1,0.057966,0.045406,0.01256
87.12,0.077624,0.07401,0.0036142
87.14,0.091355,0.095809,-0.0044546
87.16,0.098669,0.1052,-0.0065299
87.18,0.099005,0.10228,-0.003273
87.2,0.091809,0.089216,0.002593
87.22,0.076693,0.064931,0.011762
87.24,0.053624,0.025243,0.02838
87.26,0.023104,-0.017209,0.040313
87.28,-0.013696,-0.070901,0.057205
87.3,-0.054894,-0.12692,0.072025
87.32,-0.097959,-0.18502,0.087062
87.34,-0.13989,-0.24042,0.10053
87.36,-0.17751,-0.29484,0.11733
87.38,-0.20778,-0.32634,0.11856
87.4,-0.22815,-0.36237,0.13422
87.42,-0.2369,-0.36491,0.12801
87.44,-0.23331,-0.36278,0.12947
87.46,-0.21777,-0.34196,0.12419
87.48,-0.19169,-0.30948,0.11779
87.5,-0.15728,-0.26049,0.1032
87.52,-0.1173,-0.20884,0.091545
87.54,-0.074625,-0.14701,0.072384
87.56,-0.031967,-0.08418,0.052213
87.58,0.0084121,-0.022815,0.031227
87.6,0.044851,0.033842,0.011009
87.62,0.076309,0.086191,-0.0098823
87.64,0.10227,0.1281,-0.025826
87.66,0.12258,0.16476,-0.042183
87.68,0.13723,0.18911,-0.051884
87.7,0.14619,0.20638,-0.060192
87.72,0.14934,0.21312,-0.063777
87.74,0.14641,0.2063,-0.059888
87.76,0.13713,0.19202,-0.054884
87.78,0.12137,0.17159,-0.050214
87.8,0.099344,0.13592,-0.036573
87.82,0.071794,0.098441,-0.026647
87.84,0.040097,0.053726,-0.013629
87.86,0.0062655,0.010491,-0.0042255
87.88,-0.027168,-0.034698,0.0075293
87.9,-0.057376,-0.071083,0.013707
87.92,-0.08154,-0.1053,0.023759
87.94,-0.097196,-0.12364,0.026446
87.96,-0.10256,-0.13312,0.030552
87.98,-0.0968,-0.12382,0.027024
88,-0.080162,-0.10392,0.023755
88.02,-0.054032,-0.071949,0.017917
88.04,-0.020801,-0.03171,0.010909
88.06,0.016356,0.012016,0.0043403
88.08,0.053818,0.059785,-0.0059672
88.1,0.08789,0.10078,-0.012892
88.12,0.11519,0.1343,-0.019107
88.14,0.133,0.15528,-0.022282
88.16,0.13947,0.16522,-0.025755
88.18,0.13378,0.15334,-0.019562
88.2,0.11612,0.1304,-0.014283
88.22,0.087574,0.086401,0.0011724
88.24,0.049858,0.03005,0.019808
88.26,0.0050805,-0.03882,0.043901
88.28,-0.044544,-0.11431,0.069767
88.3,-0.09691,-0.19748,0.10057
88.32,-0.15016,-0.28625,0.1361
88.34,-0.20269,-0.3702,0.16751
88.36,-0.25312,-0.45299,0.19987
88.38,-0.30011,-0.53356,0.23345
88.4,-0.34228,-0.59817,0.25589
88.42,-0.37802,-0.65467,0.27665
88.44,-0.40553,-0.69636,0.29083
88.46,-0.42286,-0.7131,0.29024
88.48,-0.42811,-0.71544,0.28733
88.5,-0.41971,-0.69489,0.27518
88.52,-0.3967,-0.65505,0.25836
88.54,-0.35898,-0.59281,0.23383
88.56,-0.30752,-0.50791,0.20039
88.58,-0.24432,-0.40372,0.1594
88.6,-0.17232,-0.29429,0.12198
88.62,-0.095078,-0.17454,0.079458
88.64,-0.01642,-0.048442,0.032022
88.66,0.060025,0.072077,-0.012051
88.68,0.13121,0.19551,-0.064304
88.7,0.19496,0.30113,-0.10617
88.72,0.25014,0.39963,-0.14949
88.74,0.29662,0.48694,-0.19032
88.76,0.33509,0.56215,-0.22706
88.78,0.36677,0.63449,-0.26772
88.8,0.393,0.69399,-0.30099
88.82,0.41491,0.72032,-0.30541
88.84,0.43312,0.75786,-0.32475
88.86,0.44751,0.7787,-0.3312
88.88,0.45725,0.79085,-0.3336
88.9,0.46092,0.78931,-0.32839
88.92,0.45676,0.79137,-0.33461
88.94,0.44302,0.74268,-0.29966
88.96,0.41839,0.69692,-0.27853
88.98,0.3823,0.63409,-0.25179
89,0.33518,0.55957,-0.22439
89.02,0.27857,0.46782,-0.18925
89.04,0.21502,0.37632,-0.16129
89.06,0.14791,0.26836,-0.12045
89.08,0.081,0.16326,-0.082256
89.1,0.018074,0.064654,-0.046579
89.12,-0.037553,-0.023831,-0.013722
89.14,-0.083393,-0.098876,0.015482
89.16,-0.11803,-0.1648,0.046769
89.18,-0.14122,-0.20804,0.066819
89.2,-0.15375,-0.24168,0.087928
89.22,-0.15726,-0.25897,0.10172
89.24,-0.15387,-0.26424,0.11037
89.26,-0.14581,-0.26095,0.11514
89.28,-0.13514,-0.25723,0.1221
89.3,-0.12346,-0.23659,0.11313
89.32,-0.11188,-0.22412,0.11224
89.34,-0.10103,-0.2064,0.10536
89.36,-0.091217,-0.19184,0.10062
89.38,-0.082631,-0.17874,0.096113
89.4,-0.075576,-0.17481,0.099233
89.42,-0.070609,-0.16518,0.094568
89.44,-0.068586,-0.16829,0.0997
89.46,-0.070587,-0.18068,0.11009
89.48,-0.077728,-0.19266,0.11493
89.5,-0.090891,-0.21765,0.12676
89.52,-0.11043,-0.25216,0.14173
89.54,-0.13594,-0.28508,0.14914
89.56,-0.16607,-0.32796,0.16189
89.58,-0.19853,-0.36914,0.17062
89.6,-0.23024,-0.40642,0.17617
89.62,-0.25762,-0.43491,0.17728
89.64,-0.27699,-0.45573,0.17873
89.66,-0.28504,-0.44931,0.16427
89.68,-0.27927,-0.43881,0.15954
89.7,-0.25841,-0.39709,0.13868
89.72,-0.22264,-0.34456,0.12192
89.74,-0.17366,-0.27155,0.097889
89.76,-0.11456,-0.18485,0.070284
89.78,-0.049536,-0.094237,0.044701
89.8,0.016607,-0.00078896,0.017396
89.82,0.078964,0.088731,-0.0097674
89.84,0.13309,0.16733,-0.034236
89.86,0.1755,0.2335,-0.057995
89.88,0.20398,0.28397,-0.079995
89.9,0.21777,0.30703,-0.089262
89.92,0.21751,0.31966,-0.10214
89.94,0.20506,0.30857,-0.10352
89.96,0.18303,0.28587,-0.10284
89.98,0.15447,0.2511,-0.096631
90,0.12233,0.21268,-0.090348
90.02,0.089168,0.15696,-0.067797
90.04,0.056926,0.10843,-0.0515
90.06,0.026855,0.059533,-0.032678
90.08,-0.00039141,0.011319,-0.01171
90.1,-0.024568,-0.031184,0.0066161
90.12,-0.045598,-0.069418,0.02382
90.14,-0.063354,-0.10263,0.039275
90.16,-0.077505,-0.12522,0.047713
90.18,-0.087482,-0.14285,0.05537
90.2,-0.09254,-0.14931,0.056772
90.22,-0.091919,-0.14806,0.056143
90.24,-0.085044,-0.13745,0.052411
90.26,-0.071717,-0.11431,0.042596
90.28,-0.052249,-0.084221,0.031972
90.3,-0.027502,-0.046687,0.019185
90.32,0.0011713,-0.0022061,0.0033774
90.34,0.032078,0.043847,-0.01177
90.36,0.063385,0.091697,-0.028312
90.38,0.093334,0.14053,-0.047199
90.4,0.12042,0.18787,-0.067454
90.42,0.14348,0.22122,-0.077741
90.44,0.16175,0.25846,-0.096703
90.46,0.17482,0.27679,-0.10196
90.48,0.1825,0.29519,-0.11268
90.5,0.18474,0.29762,-0.11288
90.52,0.18152,0.29394,-0.11242
90.54,0.17281,0.27904,-0.10623
90.56,0.15859,0.25455,-0.095956
90.58,0.13895,0.21992,-0.080968
90.6,0.11415,0.18032,-0.066168
90.62,0.084845,0.13304,-0.048199
90.64,0.052122,0.082608,-0.030485
90.66,0.017595,0.031442,-0.013847
90.68,-0.01665,-0.018894,0.0022439
90.7,-0.048179,-0.063675,0.015496
90.72,-0.074435,-0.098073,0.023638
90.74,-0.093024,-0.12349,0.030467
90.76,-0.10204,-0.13389,0.031848
90.78,-0.10035,-0.13067,0.030327
90.8,-0.087816,-0.1153,0.027483
90.82,-0.065435,-0.082535,0.0171
90.84,-0.035262,-0.043086,0.0078238
90.86,-0.000246,0.0021085,-0.0023545
90.88,0.036108,0.049619,-0.013511
90.9,0.07016,0.094916,-0.024757
90.92,0.098603,0.13223,-0.033624
90.94,0.11889,0.16516,-0.046267
90.96,0.12957,0.18276,-0.053187
90.98,0.13044,0.18577,-0.055332
91,0.12252,0.18107,-0.058546
91.02,0.10788,0.1685,-0.06062
91.04,0.08922,0.14782,-0.058602
91.06,0.069435,0.12576,-0.056327
91.08,0.051155,0.10277,-0.051613
91.1,0.036341,0.076648,-0.040308
91.12,0.026032,0.059688,-0.033656
91.14,0.020283,0.045992,-0.025709
91.16,0.018279,0.035986,-0.017707
91.18,0.018612,0.029144,-0.010532
91.2,0.019651,0.025158,-0.0055065
91.22,0.019923,0.019578,0.00034506
91.24,0.018435,0.016204,0.0022314
91.26,0.014869,0.011834,0.0030351
91.28,0.0096149,0.0068429,0.002772
91.3,0.0036439,0.0022737,0.0013702
91.32,-0.0017389,0.0017036,-0.0034425
91.34,-0.0052116,-0.0035542,-0.0016574
91.36,-0.0057469,0.00016477,-0.0059117
91.38,-0.0028562,0.0034924,-0.0063486
91.4,0.0032831,0.011044,-0.0077611
91.42,0.011836,0.019193,-0.0073573
91.44,0.021444,0.030975,-0.0095306
91.46,0.030455,0.034079,-0.0036242
91.48,0.037189,0.0393,-0.0021113
91.5,0.040195,0.038763,0.0014323
91.52,0.038445,0.032488,0.0059567
91.54,0.031435,0.017219,0.014215
91.56,0.019188,-0.005475,0.024663
91.58,0.0021668,-0.035758,0.037925
91.6,-0.018869,-0.073065,0.054195
91.62,-0.043033,-0.11473,0.071693
91.64,-0.069454,-0.16118,0.091731
91.66,-0.097386,-0.21108,0.1137
91.68,-0.12624,-0.26794,0.14169
91.7,-0.15558,-0.31903,0.16345
91.72,-0.18501,-0.37394,0.18893
91.74,-0.21413,-0.4273,0.21316
91.76,-0.24242,-0.47392,0.2315
91.78,-0.26915,-0.5205,0.25136
91.8,-0.29338,-0.56817,0.27479
91.82,-0.31403,-0.59343,0.2794
91.84,-0.32989,-0.62154,0.29165
91.86,-0.33981,-0.63242,0.29261
91.88,-0.34283,-0.63491,0.29208
91.9,-0.3383,-0.62372,0.28542
91.92,-0.32601,-0.61015,0.28415
91.94,-0.30624,-0.56144,0.2552
91.96,-0.27978,-0.53029,0.2505
91.98,-0.24784,-0.465,0.21716
92,-0.21192,-0.41301,0.20108
92.02,-0.17369,-0.3455,0.17181
92.04,-0.13478,-0.28148,0.1467
92.06,-0.096663,-0.21279,0.11613
92.08,-0.060495,-0.15115,0.090657
92.1,-0.027099,-0.089271,0.062172
92.12,0.0030339,-0.034559,0.037592
92.14,0.029674,0.013874,0.0158
92.16,0.052731,0.058837,-0.0061055
92.18,0.072131,0.093182,-0.021051
92.2,0.087707,0.12355,-0.03584
92.22,0.099152,0.14405,-0.044897
92.24,0.10604,0.15625,-0.050205
92.26,0.10792,0.16057,-0.052646
92.28,0.1045,0.15638,-0.051883
92.3,0.095775,0.14346,-0.047687
92.32,0.082277,0.12526,-0.04298
92.34,0.065119,0.10783,-0.042707
92.36,0.046022,0.081593,-0.035571
92.38,0.027196,0.060999,-0.033803
92.4,0.011107,0.044726,-0.033619
92.42,0.00015961,0.035521,-0.035361
92.44,-0.0036509,0.03518,-0.038831
92.46,0.00094981,0.046722,-0.045773
92.48,0.014292,0.070836,-0.056543
92.5,0.035683,0.1001,-0.06442
92.52,0.063483,0.14141,-0.077923
92.54,0.095331,0.18804,-0.09271
92.56,0.12848,0.23418,-0.10571
92.58,0.16016,0.28189,-0.12173
92.6,0.18795,0.3261,-0.13815
92.62,0.21003,0.36121,-0.15118
92.64,0.22532,0.39176,-0.16644
92.66,0.23349,0.40461,-0.17113
92.68,0.23479,0.41558,-0.1808
92.7,0.22991,0.40434,-0.17443
92.72,0.21972,0.39798,-0.17826
92.74,0.20505,0.36799,-0.16294
92.76,0.18662,0.34452,-0.1579
92.78,0.165,0.30072,-0.13571
92.8,0.14069,0.261,-0.12031
92.82,0.11423,0.21517,-0.10094
92.84,0.086371,0.16836,-0.08199
92.86,0.058162,0.12099,-0.06283
92.88,0.030985,0.079288,-0.048303
92.9,0.0064756,0.039204,-0.032728
92.92,-0.013644,0.0086987,-0.022343
92.94,-0.027798,-0.010229,-0.017569
92.96,-0.034816,-0.024062,-0.010754
92.98,-0.034153,-0.025106,-0.0090473
93,-0.026032,-0.016846,-0.0091863
93.02,-0.011471,0.0027536,-0.014224
93.04,0.0078166,0.025672,-0.017855
93.06,0.02963,0.053242,-0.023612
93.08,0.051569,0.083461,-0.031892
93.1,0.071344,0.10967,-0.03833
93.12,0.08706,0.13272,-0.04566
93.14,0.097427,0.14734,-0.049918
93.16,0.10186,0.15614,-0.054285
93.18,0.10045,0.1556,-0.055151
93.2,0.093866,0.1462,-0.052334
93.22,0.083109,0.13315,-0.050038
93.24,0.069308,0.11032,-0.041014
93.26,0.05348,0.081607,-0.028127
93.28,0.036372,0.052057,-0.015686
93.3,0.018385,0.018318,6.7196e-05
93.32,-0.00039253,-0.018051,0.017658
93.34,-0.02007,-0.056328,0.036259
93.36,-0.040763,-0.095066,0.054303
93.38,-0.062397,-0.13222,0.069821
93.4,-0.08453,-0.16851,0.083983
93.42,-0.10625,-0.20163,0.095374
93.44,-0.1262,-0.23012,0.10391
93.46,-0.14267,-0.2517,0.10902
93.48,-0.15385,-0.26933,0.11548
93.5,-0.15807,-0.26611,0.10804
93.52,-0.15414,-0.25672,0.10259
93.54,-0.14156,-0.23465,0.09309
93.56,-0.1207,-0.20192,0.081216
93.58,-0.092783,-0.15888,0.066099
93.6,-0.059777,-0.1096,0.049824
93.62,-0.024157,-0.053693,0.029536
93.64,0.011417,0.0025464,0.008871
93.66,0.044439,0.053922,-0.0094831
93.68,0.072845,0.10089,-0.028048
93.7,0.095224,0.13849,-0.043268
93.72,0.11089,0.17262,-0.061727
93.74,0.11984,0.18956,-0.069717
93.76,0.1226,0.19913,-0.076524
93.78,0.12,0.19937,-0.079365
93.8,0.11296,0.19005,-0.077088
93.82,0.1023,0.1737,-0.071399
93.84,0.088608,0.15529,-0.066679
93.86,0.072249,0.11977,-0.04752
93.88,0.05341,0.087774,-0.034364
93.9,0.032241,0.047584,-0.015342
93.92,0.0090016,0.0059079,0.0030936
93.94,-0.015809,-0.036831,0.021022
93.96,-0.041372,-0.079704,0.038332
93.98,-0.066555,-0.12622,0.059662
94,-0.089989,-0.16412,0.074131
94.02,-0.11022,-0.1965,0.086283
94.04,-0.12589,-0.22359,0.097701
94.06,-0.13591,-0.24057,0.10465
94.08,-0.13965,-0.24942,0.10978
94.1,-0.13695,-0.24678,0.10983
94.12,-0.12822,-0.23568,0.10746
94.14,-0.11428,-0.21351,0.099234
94.16,-0.096302,-0.18703,0.090731
94.18,-0.075598,-0.1551,0.079504
94.2,-0.053468,-0.11811,0.064639
94.22,-0.031044,-0.078163,0.047119
94.24,-0.0091966,-0.0413,0.032103
94.26,0.011502,-0.00074165,0.012244
94.28,0.030749,0.034285,-0.0035359
94.3,0.048432,0.070195,-0.021763
94.32,0.064527,0.10185,-0.037327
94.34,0.078988,0.12977,-0.050781
94.36,0.091676,0.15555,-0.063871
94.38,0.10233,0.1752,-0.072872
94.4,0.1106,0.1904,-0.0798
94.42,0.11612,0.2017,-0.085581
94.44,0.11863,0.20881,-0.090176
94.46,0.1181,0.20835,-0.090246
94.48,0.1148,0.20947,-0.094667
94.5,0.10936,0.20482,-0.095457
94.52,0.10269,0.19455,-0.091863
94.54,0.095848,0.18992,-0.094075
94.56,0.089917,0.18385,-0.093928
94.58,0.08574,0.17549,-0.089755
94.6,0.083757,0.17042,-0.086661
94.62,0.083877,0.17118,-0.087304
94.64,0.085441,0.16123,-0.075792
94.66,0.087292,0.15658,-0.069286
94.68,0.087942,0.14923,-0.061287
94.7,0.085807,0.13467,-0.048862
94.72,0.079458,0.11405,-0.034587
94.74,0.067858,0.085867,-0.018009
94.76,0.050513,0.051258,-0.00074479
94.78,0.027545,0.0077865,0.019758
94.8,-0.00035752,-0.04158,0.041222
94.82,-0.032057,-0.097223,0.065166
94.84,-0.066153,-0.1561,0.089951
94.86,-0.10118,-0.21905,0.11788
94.88,-0.13575,-0.28246,0.14671
94.9,-0.16871,-0.33835,0.16965
94.92,-0.19913,-0.39808,0.19895
94.94,-0.22633,-0.4444,0.21807
94.96,-0.24978,-0.4922,0.24242
94.98,-0.26902,-0.51771,0.24869
95,-0.28364,-0.5601,0.27646
95.02,-0.29321,-0.56098,0.26778
95.04,-0.2973,-0.58054,0.28323
95.06,-0.2956,-0.56754,0.27194
95.08,-0.28791,-0.55669,0.26878
95.1,-0.27431,-0.53229,0.25798
95.12,-0.25516,-0.50211,0.24694
95.14,-0.23116,-0.45865,0.22749
95.16,-0.20328,-0.41721,0.21392
95.18,-0.17272,-0.35572,0.18301
95.2,-0.14075,-0.30296,0.16221
95.22,-0.10861,-0.24654,0.13793
95.24,-0.07742,-0.18834,0.11092
95.26,-0.048011,-0.13268,0.084667
95.28,-0.020941,-0.08206,0.061119
95.3,0.0035259,-0.029395,0.032921
95.32,0.025379,0.015343,0.010036
95.34,0.044775,0.056465,-0.011691
95.36,0.06194,0.093765,-0.031826
95.38,0.07707,0.12717,-0.050103
95.4,0.090252,0.15419,-0.063934
95.42,0.10141,0.17768,-0.076271
95.44,0.11032,0.19607,-0.085752
95.46,0.11663,0.20902,-0.092395
95.48,0.11997,0.21625,-0.096286
95.5,0.12005,0.22043,-0.10038
95.52,0.11679,0.21731,-0.10052
95.54,0.11041,0.20522,-0.094814
95.56,0.10148,0.19387,-0.092391
95.58,0.090919,0.18064,-0.089725
95.6,0.079879,0.16606,-0.086178
95.62,0.06964,0.15232,-0.082685
95.64,0.061401,0.1446,-0.083199
95.66,0.056095,0.12908,-0.072981
95.68,0.05422,0.12723,-0.07301
95.7,0.055743,0.1258,-0.070053
95.72,0.060081,0.12863,-0.068553
95.74,0.066187,0.133,-0.06681
95.76,0.07271,0.14184,-0.069131
95.78,0.078205,0.14018,-0.061972
95.8,0.081367,0.14052,-0.059149
95.82,0.081212,0.13665,-0.055442
95.84,0.077207,0.12778,-0.050573
95.86,0.069299,0.11279,-0.04349
95.88,0.057855,0.094981,-0.037126
95.9,0.043537,0.066592,-0.023055
95.92,0.02713,0.038493,-0.011363
95.94,0.0093926,0.0047943,0.0045982
95.96,-0.0090621,-0.028687,0.019625
95.98,-0.027801,-0.064105,0.036304
96,-0.046536,-0.10002,0.053481
96.02,-0.065018,-0.136,0.070985
96.04,-0.082901,-0.1685,0.085595
96.06,-0.099619,-0.19443,0.094808
96.08,-0.11431,-0.21652,0.10221
96.1,-0.12584,-0.23266,0.10682
96.12,-0.13286,-0.24118,0.10832
96.14,-0.13405,-0.23564,0.10159
96.16,-0.12831,-0.22294,0.09463
96.18,-0.11505,-0.19491,0.079867
96.2,-0.0943,-0.15741,0.063106
96.22,-0.066912,-0.11149,0.044576
96.24,-0.034467,-0.059162,0.024696
96.26,0.00084299,-0.0013674,0.0022104
96.28,0.036468,0.055839,-0.019371
96.3,0.069823,0.10938,-0.039556
96.32,0.098605,0.15751,-0.058903
96.34,0.12108,0.19631,-0.075225
96.36,0.13626,0.22915,-0.092895
96.38,0.14395,0.24428,-0.10033
96.4,0.14469,0.25088,-0.10619
96.42,0.13958,0.24779,-0.10821
96.44,0.12999,0.23634,-0.10635
96.46,0.11734,0.21751,-0.10017
96.48,0.10287,0.19855,-0.095686
96.5,0.087475,0.16404,-0.076565
96.52,0.071692,0.13695,-0.065255
96.54,0.055746,0.10451,-0.048768
96.56,0.039693,0.074538,-0.034845
96.58,0.023598,0.04385,-0.020252
96.6,0.0076928,0.017909,-0.010216
96.62,-0.0075104,-0.0079336,0.00042315
96.64,-0.021192,-0.031416,0.010224
96.66,-0.032289,-0.0447,0.012411
96.68,-0.039635,-0.052523,0.012888
96.7,-0.042147,-0.052748,0.010602
96.72,-0.039018,-0.042218,0.0031993
96.74,-0.029882,-0.025435,-0.0044471
96.76,-0.014899,0.0015887,-0.016488
96.78,0.0052238,0.034656,-0.029433
96.8,0.029304,0.074132,-0.044828
96.82,0.05581,0.11652,-0.060712
96.84,0.083022,0.16437,-0.081344
96.86,0.1092,0.20231,-0.093109
96.88,0.1327,0.23847,-0.10577
96.9,0.15211,0.27665,-0.12453
96.92,0.1663,0.2921,-0.12581
96.94,0.17439,0.30454,-0.13015
96.96,0.17586,0.30875,-0.13288
96.98,0.17046,0.29479,-0.12432
97,0.15826,0.27146,-0.1132
97.02,0.13967,0.23997,-0.1003
97.04,0.11542,0.19893,-0.083518
97.06,0.086598,0.14784,-0.061242
97.08,0.054621,0.091296,-0.036675
97.1,0.021141,0.038825,-0.017684
97.12,-0.012041,-0.020848,0.0088072
97.14,-0.043125,-0.072709,0.029583
97.16,-0.070475,-0.1222,0.051724
97.18,-0.092769,-0.16042,0.067653
97.2,-0.10912,-0.19733,0.088208
97.22,-0.11915,-0.21351,0.094362
97.24,-0.12297,-0.22767,0.10469
97.26,-0.12115,-0.22716,0.10601
97.28,-0.11458,-0.22348,0.1089
97.3,-0.10432,-0.2059,0.10158
97.32,-0.09146,-0.1915,0.10004
97.34,-0.076995,-0.1626,0.085606
97.36,-0.061725,-0.13577,0.074043
97.38,-0.046235,-0.10742,0.061186
97.4,-0.030909,-0.078038,0.047129
97.42,-0.016004,-0.049138,0.033134
97.44,-0.0017428,-0.023284,0.021542
97.46,0.011589,0.0013313,0.010258
97.48,0.023566,0.020993,0.0025726
97.5,0.03359,0.040641,-0.0070507
97.52,0.040913,0.050029,-0.0091163
97.54,0.044717,0.054516,-0.0097992
97.56,0.044244,0.048792,-0.004548
97.58,0.038954,0.039111,-0.00015689
97.6,0.028682,0.020756,0.0079254
97.62,0.01376,-0.0034121,0.017172
97.64,-0.0049199,-0.032578,0.027658
97.66,-0.025933,-0.064055,0.038122
97.68,-0.047438,-0.098713,0.051274
97.7,-0.067378,-0.12506,0.057684
97.72,-0.083735,-0.14906,0.065326
97.74,-0.094803,-0.16588,0.071075
97.76,-0.099427,-0.17249,0.07306
97.78,-0.097173,-0.17249,0.075321
97.8,-0.088393,-0.15972,0.071326
97.82,-0.074169,-0.13975,0.065579
97.84,-0.056159,-0.11521,0.059053
97.86,-0.036355,-0.088371,0.052016
97.88,-0.01682,-0.060319,0.043499
97.9,0.00057134,-0.036236,0.036807
97.92,0.014327,-0.011092,0.025419
97.94,0.02345,0.0032342,0.020216
97.96,0.027456,0.01118,0.016276
97.98,0.02632,0.010953,0.015367
98,0.020365,0.0032572,0.017108
98.02,0.010144,-0.0114,0.021544
98.04,-0.0036581,-0.034983,0.031325
98.06,-0.020282,-0.060994,0.040712
98.08,-0.038905,-0.091059,0.052154
98.1,-0.058612,-0.12265,0.064041
98.12,-0.078363,-0.15485,0.076488
98.14,-0.096979,-0.18333,0.086353
98.16,-0.11317,-0.21248,0.099316
98.18,-0.12562,-0.23213,0.10651
98.2,-0.13312,-0.24126,0.10813
98.22,-0.13476,-0.24281,0.10804
98.24,-0.13004,-0.23487,0.10483
98.26,-0.119,-0.21735,0.09835
98.28,-0.10228,-0.19362,0.09134
98.3,-0.081017,-0.15911,0.078096
98.32,-0.056755,-0.11933,0.062579
98.34,-0.031195,-0.076237,0.045042
98.36,-0.0059873,-0.032797,0.02681
98.38,0.017484,0.0080678,0.0094158
98.4,0.038251,0.051618,-0.013367
98.42,0.055831,0.082755,-0.026924
98.44,0.070195,0.11866,-0.048464
98.46,0.081657,0.14323,-0.061574
98.48,0.090713,0.16545,-0.074742
98.5,0.097863,0.18399,-0.086126
98.52,0.10346,0.20209,-0.098634
98.54,0.10762,0.20564,-0.098022
98.56,0.11018,0.21244,-0.10226
98.58,0.1108,0.21432,-0.10353
98.6,0.10901,0.20814,-0.099126
98.62,0.10443,0.20082,-0.096393
98.64,0.096834,0.18993,-0.093096
98.66,0.086318,0.16752,-0.081198
98.68,0.073319,0.14744,-0.074123
98.7,0.058601,0.12139,-0.06279
98.72,0.043176,0.094549,-0.051373
98.74,0.028163,0.069447,-0.041284
98.76,0.014633,0.044304,-0.029671
98.78,0.0034535,0.02081,-0.017357
98.8,-0.0048319,0.0053026,-0.010135
98.82,-0.010076,-0.012456,0.0023808
98.84,-0.012531,-0.023891,0.01136
98.86,-0.012799,-0.030984,0.018185
98.88,-0.011724,-0.040933,0.029209
98.9,-0.010258,-0.041541,0.031283
98.92,-0.0093249,-0.047446,0.038121
98.94,-0.0096955,-0.054146,0.04445
98.96,-0.0119,-0.061114,0.049214
98.98,-0.016184,-0.072493,0.056309
99,-0.022509,-0.085067,0.062558
99.02,-0.030591,-0.094651,0.064061
99.04,-0.039955,-0.10993,0.069971
99.06,-0.050005,-0.12524,0.075231
99.08,-0.060081,-0.13862,0.078536
99.1,-0.069503,-0.15224,0.082738
99.12,-0.077602,-0.16437,0.08677
99.14,-0.083731,-0.16662,0.082891
99.16,-0.08729,-0.16893,0.081639
99.18,-0.08774,-0.16999,0.082248
99.2,-0.08465,-0.15627,0.071617
99.22,-0.077747,-0.14236,0.064614
99.24,-0.066983,-0.12021,0.053229
99.26,-0.052591,-0.09346,0.040869
99.28,-0.03512,-0.062757,0.027637
99.3,-0.015441,-0.03004,0.014599
99.32,0.0053062,0.0047773,0.00052894
99.34,0.025808,0.039359,-0.013551
99.36,0.044711,0.072518,-0.027807
99.38,0.060775,0.098093,-0.037318
99.4,0.073022,0.11835,-0.04533
99.42,0.080851,0.1324,-0.05155
99.44,0.084091,0.14002,-0.055932
99.46,0.083003,0.1407,-0.057701
99.48,0.078202,0.13712,-0.058917
99.5,0.070535,0.1247,-0.054161
99.52,0.060939,0.1117,-0.050763
99.54,0.05029,0.091845,-0.041554
99.56,0.039291,0.073099,-0.033808
99.58,0.028408,0.053052,-0.024644
99.6,0.017863,0.032998,-0.015135
99.62,0.0076844,0.011135,-0.0034502
99.64,-0.002205,-0.0081784,0.0059734
99.66,-0.011889,-0.028101,0.016212
99.68,-0.021364,-0.047154,0.02579
99.7,-0.030482,-0.063911,0.033429
99.72,-0.038933,-0.081591,0.042658
99.74,-0.046276,-0.092108,0.045832
99.76,-0.052009,-0.10247,0.050459
99.78,-0.055654,-0.10966,0.054003
99.8,-0.056845,-0.11166,0.054819
99.82,-0.055393,-0.1091,0.053703
99.84,-0.05132,-0.10663,0.05531
99.86,-0.044859,-0.092232,0.047374
99.88,-0.03641,-0.0801,0.04369
99.9,-0.026494,-0.063531,0.037037
99.92,-0.015689,-0.047165,0.031476
99.94,-0.0045817,-0.025966,0.021384
99.96,0.0062632,-0.0099378,0.016201
99.98,0.016309,0.010319,0.0059895
100,0.025042,0.024627,0.00041493
100.02,0.031962,0.037254,-0.0052916
100.04,0.036587,0.043682,-0.0070954
100.06,0.038471,0.048897,-0.010426
100.08,0.03726,0.045319,-0.0080592
100.1,0.032757,0.039373,-0.0066163
100.12,0.025005,0.026562,-0.0015575
100.14,0.014349,0.010536,0.0038129
100.16,0.0014679,-0.0087721,0.01024
100.18,-0.012643,-0.030227,0.017584
100.2,-0.026754,-0.0503,0.023546
100.22,-0.039527,-0.068495,0.028968
100.24,-0.049684,-0.082778,0.033095
100.26,-0.056176,-0.091825,0.035648
100.28,-0.058335,-0.094781,0.036446
100.3,-0.055958,-0.091467,0.035509
100.32,-0.049339,-0.083374,0.034035
100.34,-0.039203,-0.066703,0.0275
100.36,-0.026589,-0.048002,0.021412
100.38,-0.012683,-0.026277,0.013594
100.4,0.0013561,-0.0034544,0.0048104
100.42,0.014548,0.018967,-0.0044189
100.44,0.026189,0.041655,-0.015466
100.46,0.035887,0.060666,-0.024779
100.48,0.043536,0.077702,-0.034166
100.5,0.049239,0.089756,-0.040517
100.52,0.053206,0.099731,-0.046526
100.54,0.055662,0.10596,-0.0503
100.56,0.056781,0.113,-0.056223
100.58,0.05666,0.11151,-0.05485
100.6,0.055346,0.11102,-0.055671
100.62,0.052888,0.10825,-0.055359
100.64,0.049413,0.10305,-0.053633
100.66,0.045178,0.097876,-0.052698
100.68,0.040603,0.094361,-0.053758
100.7,0.036249,0.089228,-0.052979
100.72,0.032757,0.084614,-0.051857
100.74,0.030752,0.084261,-0.053509
100.76,0.030724,0.08483,-0.054106
100.78,0.032927,0.089699,-0.056772
100.8,0.037305,0.096276,-0.05897
100.82,0.043473,0.1042,-0.060726
100.84,0.050742,0.11271,-0.06197
100.86,0.058206,0.12204,-0.063834
100.88,0.064852,0.12654,-0.061684
100.9,0.069693,0.13091,-0.061221
100.92,0.07189,0.1308,-0.058907
100.94,0.070841,0.12379,-0.052951
100.96,0.066234,0.11153,-0.045292
100.98,0.058061,0.094157,-0.036095
101,0.046589,0.071236,-0.024647
101.02,0.032306,0.043604,-0.011298
101.04,0.015856,0.010946,0.0049102
101.06,-0.0020194,-0.02105,0.01903
101.08,-0.020532,-0.058605,0.038074
101.1,-0.038877,-0.090138,0.051261
101.12,-0.056252,-0.12341,0.067158
101.14,-0.071868,-0.15115,0.079283
101.16,-0.084957,-0.17598,0.09102
101.18,-0.094802,-0.19091,0.096112
101.2,-0.10077,-0.20354,0.10276
101.22,-0.10239,-0.20296,0.10057
101.24,-0.099386,-0.1967,0.097314
101.26,-0.091766,-0.18342,0.091658
101.28,-0.079861,-0.16036,0.080504
101.3,-0.064335,-0.1322,0.067865
101.32,-0.046153,-0.10067,0.054519
101.34,-0.026509,-0.06547,0.038961
101.36,-0.0067079,-0.029648,0.022941
101.38,0.011971,0.0030121,0.0089585
101.4,0.028406,0.035777,-0.0073709
101.42,0.041755,0.061143,-0.019387
101.44,0.051522,0.080548,-0.029026
101.46,0.057576,0.099122,-0.041546
101.48,0.060113,0.10358,-0.04347
101.5,0.059571,0.10663,-0.047063
101.52,0.056521,0.10483,-0.048312
101.54,0.051553,0.097229,-0.045676
101.56,0.045184,0.085013,-0.039829
101.58,0.037816,0.07279,-0.034975
101.6,0.029722,0.056017,-0.026295
101.62,0.021096,0.038198,-0.017103
101.64,0.012112,0.018799,-0.0066864
101.66,0.003002,0.0029684,3.3623e-05
101.68,-0.0058969,-0.014058,0.0081607
101.7,-0.014121,-0.028628,0.014507
101.72,-0.021112,-0.040817,0.019705
101.74,-0.026282,-0.049837,0.023555
101.76,-0.029114,-0.054801,0.025687
101.78,-0.029258,-0.05367,0.024412
101.8,-0.026618,-0.048825,0.022207
101.82,-0.021391,-0.041058,0.019667
101.84,-0.014065,-0.02961,0.015545
101.86,-0.005359,-0.016013,0.010653
101.88,0.0038597,-0.0011395,0.0049991
101.9,0.01269,0.012525,0.00016543
101.92,0.020299,0.025764,-0.0054649
101.94,0.026003,0.034971,-0.0089685
101.96,0.029316,0.040557,-0.011242
101.98,0.02996,0.041721,-0.011761
102,0.02785,0.038901,-0.011051
102.02,0.023058,0.028177,-0.0051189
102.04,0.015785,0.014746,0.0010384
102.06,0.006329,-0.0025835,0.0089126
102.08,-0.004914,-0.024183,0.019269
102.1,-0.01745,-0.047768,0.030318
102.12,-0.030679,-0.07343,0.042751
102.14,-0.043894,-0.097631,0.053737
102.16,-0.056307,-0.1201,0.063791
102.18,-0.0671,-0.13981,0.072707
102.2,-0.075504,-0.15693,0.081428
102.22,-0.080889,-0.16701,0.086125
102.24,-0.082866,-0.1739,0.091032
102.26,-0.08135,-0.17044,0.089086
102.28,-0.076599,-0.16608,0.089479
102.3,-0.069188,-0.156,0.08681
102.32,-0.059943,-0.14213,0.082187
102.34,-0.049824,-0.12717,0.077348
102.36,-0.039786,-0.10994,0.070156
102.38,-0.030648,-0.090908,0.06026
102.4,-0.022981,-0.07625,0.053269
102.42,-0.017056,-0.062673,0.045617
102.44,-0.012836,-0.050886,0.03805
102.46,-0.01004,-0.041207,0.031167
102.48,-0.0082418,-0.032749,0.024508
102.5,-0.0069867,-0.025427,0.01844
102.52,-0.0059107,-0.021126,0.015215
102.54,-0.0048218,-0.01735,0.012529
102.56,-0.0037358,-0.014691,0.010955
102.58,-0.0028559,-0.013493,0.010637
102.6,-0.0025045,-0.014076,0.011572
102.62,-0.0030227,-0.015965,0.012942
102.64,-0.0046627,-0.019822,0.015159
102.66,-0.0074973,-0.025117,0.01762
102.68,-0.011371,-0.032022,0.020651
102.7,-0.0159,-0.038871,0.022971
102.72,-0.020527,-0.047555,0.027027
102.74,-0.024619,-0.054447,0.029827
102.76,-0.027576,-0.058642,0.031066
102.78,-0.028944,-0.061077,0.032132
102.8,-0.028495,-0.06164,0.033145
102.82,-0.026259,-0.059033,0.032773
102.84,-0.02251,-0.054467,0.031957
102.86,-0.017701,-0.04821,0.03051
102.88,-0.012374,-0.039206,0.026833
102.9,-0.0070614,-0.030455,0.023394
102.92,-0.0022038,-0.020764,0.01856
102.94,0.0019024,-0.012371,0.014273
102.96,0.0051136,-0.0031315,0.008245
102.98,0.0074135,0.00065899,0.0067545
103,0.0088627,0.0076379,0.0012248
103.02,0.0095435,0.0096983,-0.00015482
103.04,0.0095184,0.011855,-0.0023363
103.06,0.0088162,0.012214,-0.0033976
103.08,0.007451,0.011266,-0.0038147
103.1,0.0054668,0.0078103,-0.0023436
103.12,0.0029946,0.0061056,-0.003111
103.14,0.00030157,0.0031187,-0.0028171
103.16,-0.0021875,0.0020053,-0.0041928
103.18,-0.0039073,0.0024856,-0.006393
103.2,-0.0042123,0.0060269,-0.010239
103.22,-0.0024705,0.012934,-0.015404
103.24,0.0018267,0.024763,-0.022936
103.26,0.0089619,0.03913,-0.030168
103.28,0.018919,0.058784,-0.039864
103.3,0.031359,0.082219,-0.050861
103.32,0.045641,0.10998,-0.064342
103.34,0.060901,0.1337,-0.072801
103.36,0.076151,0.16749,-0.091343
103.38,0.090397,0.18752,-0.097126
103.4,0.10274,0.21304,-0.1103
103.42,0.11244,0.23059,-0.11815
103.44,0.11899,0.24513,-0.12614
103.46,0.12207,0.24992,-0.12785
103.48,0.12157,0.25219,-0.13062
103.5,0.11754,0.2427,-0.12516
103.52,0.11015,0.22869,-0.11855
103.54,0.099717,0.21119,-0.11148
103.56,0.086679,0.18691,-0.10023
103.58,0.071606,0.15673,-0.085124
103.6,0.055223,0.12896,-0.073738
103.62,0.038393,0.096494,-0.058101
103.64,0.022091,0.065956,-0.043865
103.66,0.0073289,0.040053,-0.032724
103.68,-0.0049336,0.017123,-0.022056
103.7,-0.013905,-0.0022498,-0.011655
103.72,-0.019068,-0.013704,-0.005364
103.74,-0.020268,-0.019827,-0.00044172
103.76,-0.017755,-0.020972,0.0032165
103.78,-0.012173,-0.01678,0.0046077
103.8,-0.0044964,-0.0085453,0.0040489
103.82,0.004079,-0.00098164,0.0050607
103.84,0.012277,0.0082873,0.0039899
103.86,0.018887,0.013305,0.0055817
103.88,0.022892,0.016525,0.0063666
103.9,0.023568,0.014618,0.0089505
103.92,0.020537,0.0069787,0.013558
103.94,0.013767,-0.0090989,0.022865
103.96,0.0035436,-0.028007,0.03155
103.98,-0.0095955,-0.053773,0.044177
104,-0.024939,-0.083913,0.058974
104.02,-0.041676,-0.11379,0.072116
104.04,-0.058961,-0.14949,0.090525
104.06,-0.075962,-0.17988,0.10392
104.08,-0.091894,-0.21234,0.12044
104.1,-0.10604,-0.23473,0.12869
104.12,-0.11774,-0.26462,0.14688
104.14,-0.12648,-0.27319,0.14672
104.16,-0.1318,-0.29119,0.15939
104.18,-0.13343,-0.28685,0.15342
104.2,-0.13123,-0.28363,0.1524
104.22,-0.12526,-0.27204,0.14678
104.24,-0.11577,-0.2552,0.13943
104.26,-0.10318,-0.22883,0.12565
104.28,-0.088061,-0.20328,0.11522
104.3,-0.071067,-0.16477,0.093704
104.32,-0.052904,-0.13036,0.077461
104.34,-0.034257,-0.092973,0.058716
104.36,-0.015746,-0.054774,0.039027
104.38,0.0020969,-0.017157,0.019253
104.4,0.01884,0.018149,0.00069132
104.42,0.034134,0.053746,-0.019612
104.44,0.047692,0.082865,-0.035172
104.46,0.059264,0.1092,-0.049937
104.48,0.06862,0.13113,-0.06251
104.5,0.075561,0.14911,-0.073546
104.52,0.079935,0.16138,-0.081441
104.54,0.081681,0.16634,-0.08466
104.56,0.080868,0.16968,-0.088817
104.58,0.077732,0.16728,-0.089552
104.6,0.072681,0.16204,-0.089359
104.62,0.066279,0.15532,-0.08904
104.64,0.059185,0.14549,-0.08631
104.66,0.052073,0.13085,-0.078772
104.68,0.045539,0.12081,-0.075267
104.7,0.040008,0.11004,-0.070033
104.72,0.03568,0.099503,-0.063823
104.74,0.032506,0.091787,-0.059281
104.76,0.030212,0.083013,-0.052801
104.78,0.028371,0.069969,-0.041599
104.8,0.02649,0.062491,-0.036001
104.82,0.024117,0.052223,-0.028106
104.84,0.020922,0.041875,-0.020953
104.86,0.016753,0.030041,-0.013288
104.88,0.011643,0.017356,-0.0057136
104.9,0.0057835,0.0024693,0.0033142
104.92,-0.00053339,-0.011834,0.011301
104.94,-0.006986,-0.025924,0.018938
104.96,-0.013283,-0.040199,0.026916
104.98,-0.019201,-0.052517,0.033316
105,-0.024589,-0.066468,0.041879
105.02,-0.029345,-0.075246,0.0459
105.04,-0.033373,-0.08265,0.049277
105.06,-0.036536,-0.08622,0.049684
105.08,-0.038625,-0.087762,0.049138
105.1,-0.039363,-0.085455,0.046092
105.12,-0.038433,-0.080857,0.042423
105.14,-0.035547,-0.070993,0.035447
105.16,-0.030515,-0.057468,0.026953
105.18,-0.023331,-0.04106,0.017729
105.2,-0.014215,-0.022077,0.0078628
105.22,-0.0036301,-0.0018433,-0.0017868
105.24,0.0077473,0.020244,-0.012496
105.26,0.019103,0.040363,-0.02126
105.28,0.029581,0.059352,-0.029771
105.3,0.038394,0.074274,-0.03588
105.32,0.044911,0.085461,-0.04055
105.34,0.048727,0.092431,-0.043703
105.36,0.049681,0.094747,-0.045066
105.38,0.047837,0.089986,-0.042149
105.4,0.043438,0.079935,-0.036497
105.42,0.036839,0.067,-0.03016
105.44,0.028441,0.047465,-0.019024
105.46,0.018641,0.026754,-0.0081132
105.48,0.0078081,0.0030013,0.0048068
105.5,-0.0037101,-0.021975,0.018265
105.52,-0.015569,-0.047383,0.031814
105.54,-0.02739,-0.071639,0.044249
105.56,-0.03874,-0.094452,0.055712
105.58,-0.049111,-0.11408,0.064968
105.6,-0.057944,-0.13282,0.074879
105.62,-0.064667,-0.13984,0.075172
105.64,-0.068756,-0.15003,0.081271
105.66,-0.069804,-0.14637,0.076567
105.68,-0.067595,-0.14344,0.075842
105.7,-0.062144,-0.1308,0.068652
105.72,-0.053729,-0.11546,0.06173
105.74,-0.042879,-0.092973,0.050094
105.76,-0.030334,-0.07089,0.040556
105.78,-0.016984,-0.045448,0.028464
105.8,-0.0037904,-0.021477,0.017687
105.82,0.0082969,-0.00098437,0.0092813
105.84,0.018417,0.019203,-0.00078607
105.86,0.025861,0.031239,-0.0053778
105.88,0.030126,0.039303,-0.0091764
105.9,0.030939,0.039829,-0.0088891
105.92,0.028278,0.034008,-0.0057303
105.94,0.022363,0.022578,-0.00021504
105.96,0.013647,0.0054943,0.0081525
105.98,0.0027819,-0.014503,0.017285
106,-0.0094243,-0.036362,0.026938
106.02,-0.022065,-0.060935,0.03887
106.04,-0.034202,-0.08205,0.047848
106.06,-0.044943,-0.10076,0.055821
106.08,-0.053515,-0.1192,0.065688
106.1,-0.059339,-0.12782,0.068477
106.12,-0.062074,-0.13183,0.069754
106.14,-0.06165,-0.13208,0.070431
106.16,-0.058264,-0.12636,0.068099
106.18,-0.052339,-0.11475,0.062416
106.2,-0.044471,-0.1014,0.056926
106.22,-0.035349,-0.082409,0.04706
106.24,-0.025667,-0.063297,0.037629
106.26,-0.01606,-0.044585,0.028525
106.28,-0.0070404,-0.026474,0.019434
106.3,0.0010227,-0.0077774,0.0088001
106.32,0.0079098,0.0074184,0.00049142
106.34,0.013529,0.020951,-0.0074222
106.36,0.017885,0.031735,-0.01385
106.38,0.021044,0.038482,-0.017438
106.4,0.02311,0.043728,-0.020618
106.42,0.024212,0.047299,-0.023087
106.44,0.024505,0.051474,-0.026968
106.46,0.024186,0.05033,-0.026144
106.48,0.0235,0.051064,-0.027564
106.5,0.022746,0.051926,-0.02918
106.52,0.022267,0.053052,-0.030785
106.54,0.022411,0.055999,-0.033588
106.56,0.023489,0.063034,-0.039545
106.58,0.025713,0.066936,-0.041223
106.6,0.029148,0.075739,-0.046591
106.62,0.033672,0.085701,-0.05203
106.64,0.038971,0.095614,-0.056643
106.66,0.04456,0.10605,-0.061491
106.68,0.04984,0.11659,-0.066748
106.7,0.054168,0.12108,-0.066914
106.72,0.056939,0.12576,-0.068821
106.74,0.057666,0.12613,-0.06846
106.76,0.056034,0.12141,-0.065381
106.78,0.051927,0.11299,-0.061063
106.8,0.045435,0.098015,-0.05258
106.82,0.036822,0.078019,-0.041197
106.84,0.026493,0.056313,-0.02982
106.86,0.014944,0.031801,-0.016857
106.88,0.0027209,0.0044272,-0.0017063
106.9,-0.0096136,-0.022544,0.012931
106.92,-0.021503,-0.051639,0.030136
106.94,-0.032412,-0.074488,0.042076
106.96,-0.041844,-0.095582,0.053737
106.98,-0.049354,-0.11258,0.063227
107,-0.054574,-0.1247,0.070128
107.02,-0.057242,-0.13351,0.076271
107.04,-0.057233,-0.1362,0.07897
107.06,-0.054582,-0.1262,0.071619
107.08,-0.04949,-0.11775,0.068264
107.1,-0.042317,-0.10278,0.060459
107.12,-0.033546,-0.084933,0.051387
107.14,-0.023731,-0.064182,0.040451
107.16,-0.013437,-0.042789,0.029352
107.18,-0.003183,-0.016708,0.013525
107.2,0.0066044,0.0059483,0.00065606
107.22,0.015612,0.027481,-0.011869
107.24,0.023634,0.047392,-0.023758
107.26,0.030547,0.063802,-0.033255
107.28,0.036268,0.081329,-0.045061
107.3,0.040716,0.092124,-0.051408
107.32,0.04378,0.098057,-0.054277
107.34,0.04532,0.10055,-0.055226
107.36,0.045184,0.099187,-0.054003
107.38,0.043253,0.094046,-0.050793
107.4,0.039503,0.088194,-0.048691
107.42,0.034048,0.074191,-0.040143
107.44,0.027187,0.059836,-0.032649
107.46,0.019394,0.043854,-0.02446
107.48,0.011293,0.028661,-0.017369
107.5,0.0035811,0.013378,-0.0097966
107.52,-0.003058,0.00076021,-0.0038182
107.54,-0.0080572,-0.010371,0.0023133
107.56,-0.011049,-0.018323,0.0072741
107.58,-0.011922,-0.021116,0.0091946
107.6,-0.010827,-0.0213,0.010474
107.62,-0.0081512,-0.018171,0.010019
107.64,-0.004445,-0.014182,0.0097371
107.66,-0.00032834,-0.0070519,0.0067235
107.68,0.0036057,-0.00051586,0.0041215
107.7,0.0068731,0.0057548,0.0011183
107.72,0.009153,0.01137,-0.002217
107.74,0.010305,0.014715,-0.0044092
107.76,0.010354,0.017125,-0.0067703
107.78,0.0094469,0.017194,-0.0077466
107.8,0.007798,0.015542,-0.0077442
107.82,0.005641,0.011814,-0.0061735
107.84,0.00319,0.0074161,-0.0042261
107.86,0.00062414,0.0017323,-0.0011081
107.88,-0.0019094,-0.003468,0.0015586
107.9,-0.0042795,-0.0088351,0.0045556
107.92,-0.0063524,-0.012835,0.006483
107.94,-0.0079806,-0.017439,0.0094581
107.96,-0.0090072,-0.019392,0.010385
107.98,-0.0092859,-0.020773,0.011487
108,-0.0087145,-0.019934,0.01122
108.02,-0.0072715,-0.018368,0.011096
108.04,-0.0050443,-0.015669,0.010625
108.06,-0.002241,-0.01125,0.009009
108.08,0.00082271,-0.006581,0.0074037
108.1,0.0037602,-0.0027824,0.0065425
108.12,0.006168,0.00057323,0.0055948
108.14,0.0076869,0.0027563,0.0049307
108.16,0.0080572,0.0034855,0.0045717
108.18,0.007156,0.0012551,0.0059009
108.2,0.0050113,-0.0011268,0.0061381
108.22,0.0017895,-0.0066106,0.0084002
108.24,-0.0022367,-0.014005,0.011768
108.26,-0.0067327,-0.021134,0.014402
108.28,-0.011346,-0.029269,0.017923
108.3,-0.015742,-0.038125,0.022383
108.32,-0.019627,-0.04472,0.025093
108.34,-0.022754,-0.050621,0.027867
108.36,-0.02492,-0.055596,0.030676
108.38,-0.025962,-0.057027,0.031065
108.4,-0.025752,-0.055589,0.029837
108.42,-0.024202,-0.052344,0.028142
108.44,-0.021283,-0.045341,0.024057
108.46,-0.017046,-0.037272,0.020226
108.48,-0.011635,-0.025792,0.014157
108.5,-0.0053059,-0.013963,0.0086569
108.52,0.0015873,0.00023196,0.0013554
108.54,0.0086146,0.013914,-0.0052996
108.56,0.015313,0.027603,-0.01229
108.58,0.02124,0.039051,-0.017811
108.6,0.026023,0.04941,-0.023387
108.62,0.029404,0.05651,-0.027107
108.64,0.031256,0.062856,-0.0316
108.66,0.031592,0.063862,-0.03227
108.68,0.030537,0.06476,-0.034223
108.7,0.028299,0.059849,-0.03155
108.72,0.025128,0.055057,-0.029929
108.74,0.021282,0.047358,-0.026076
108.76,0.017003,0.038608,-0.021605
108.78,0.012507,0.029057,-0.01655
108.8,0.0079889,0.018152,-0.010163
108.82,0.0036278,0.0083193,-0.0046914
108.84,-0.00040364,-0.0010137,0.00061009
108.86,-0.003937,-0.0086674,0.0047304
108.88,-0.0068153,-0.015415,0.0085999
108.9,-0.0089082,-0.01966,0.010752
108.92,-0.010131,-0.023908,0.013776
108.94,-0.010463,-0.025551,0.015088
108.96,-0.0099506,-0.023759,0.013808
108.98,-0.0087075,-0.022638,0.013931
109,-0.0068927,-0.018625,0.011732
109.02,-0.0046856,-0.014075,0.009389
109.04,-0.0022564,-0.0080252,0.0057687
109.06,0.00025512,-0.0032886,0.0035438
109.08,0.0027498,0.0045509,-0.0018011
109.1,0.0051625,0.0095213,-0.0043588
109.12,0.0074422,0.015549,-0.0081067
109.14,0.0095257,0.019612,-0.010086
109.16,0.011313,0.024036,-0.012723
109.18,0.012654,0.025934,-0.01328
109.2,0.013357,0.026112,-0.012755
109.22,0.013213,0.023779,-0.010566
109.24,0.012039,0.019991,-0.0079525
109.26,0.0097315,0.0143,-0.0045686
109.28,0.0063105,0.0064012,-9.0777e-05
109.3,0.0019474,-0.002319,0.0042664
109.32,-0.0030328,-0.012746,0.0097129
109.34,-0.0081822,-0.022067,0.013884
109.36,-0.012987,-0.030979,0.017992
109.38,-0.016945,-0.038325,0.02138
109.4,-0.019645,-0.043629,0.023984
109.42,-0.020837,-0.046618,0.025781
109.44,-0.020478,-0.048618,0.02814
109.46,-0.018744,-0.046305,0.02756
109.48,-0.016011,-0.043647,0.027636
109.5,-0.012797,-0.04013,0.027333
109.52,-0.0096958,-0.036905,0.027209
109.54,-0.0072953,-0.034574,0.027279
109.56,-0.0061036,-0.036366,0.030262
109.58,-0.0064925,-0.039083,0.03259
109.6,-0.0086629,-0.044392,0.035729
109.62,-0.012633,-0.052961,0.040328
109.64,-0.018249,-0.065188,0.046939
109.66,-0.025209,-0.07944,0.054231
109.68,-0.033095,-0.098854,0.065759
109.7,-0.041413,-0.11465,0.07324
109.72,-0.049625,-0.13275,0.083124
109.74,-0.057187,-0.14706,0.089875
109.76,-0.063582,-0.15967,0.09609
109.78,-0.068351,-0.16897,0.10062
109.8,-0.071122,-0.17599,0.10486
109.82,-0.071647,-0.17551,0.10387
109.84,-0.069814,-0.1706,0.10079
109.86,-0.065671,-0.16106,0.095387
109.88,-0.059419,-0.14617,0.086752
109.9,-0.051394,-0.12874,0.077345
109.92,-0.042039,-0.10818,0.066146
109.94,-0.031855,-0.084359,0.052504
109.96,-0.021352,-0.059712,0.03836
109.98,-0.011002,-0.03606,0.025059
110,-0.0011993,-0.011353,0.010153
110.02,0.0077566,0.010345,-0.0025884
110.04,0.015666,0.032285,-0.016619
110.06,0.022416,0.048545,-0.026129
110.08,0.02795,0.063909,-0.035959
110.1,0.032251,0.074269,-0.042018
110.12,0.035312,0.082292,-0.04698
110.14,0.037131,0.087039,-0.049908
110.16,0.037718,0.091381,-0.053663
110.18,0.037107,0.086318,-0.049211
110.2,0.035384,0.085832,-0.050448
110.22,0.032702,0.077813,-0.045111
110.24,0.029294,0.072051,-0.042756
110.26,0.025469,0.064796,-0.039326
110.28,0.021585,0.058821,-0.037235
110.3,0.018015,0.050875,-0.032861
110.32,0.015099,0.046086,-0.030987
110.34,0.013105,0.042106,-0.029001
110.36,0.012192,0.040605,-0.028413
110.38,0.012391,0.041144,-0.028753
110.4,0.013609,0.044897,-0.031288
110.42,0.015644,0.047009,-0.031365
110.44,0.018212,0.053348,-0.035136
110.46,0.020988,0.057581,-0.036593
110.48,0.023636,0.062253,-0.038618
110.5,0.025839,0.06632,-0.040481
110.52,0.027324,0.070641,-0.043317
110.54,0.027878,0.068331,-0.040454
110.56,0.027358,0.066555,-0.039197
110.58,0.025707,0.06268,-0.036973
110.6,0.022959,0.054574,-0.031616
110.62,0.019249,0.046078,-0.02683
110.64,0.014811,0.036957,-0.022146
110.66,0.0099704,0.024753,-0.014783
110.68,0.0051162,0.014348,-0.0092319
110.7,0.00066466,0.0036691,-0.0030044
110.72,-0.0029913,-0.0040611,0.0010698
110.74,-0.0055361,-0.010145,0.0046091
110.76,-0.0067798,-0.013627,0.0068476
110.78,-0.0066894,-0.014879,0.0081896
110.8,-0.0053974,-0.01391,0.0085122
110.82,-0.0031814,-0.011232,0.008051
110.84,-0.0004201,-0.0073134,0.0068933
110.86,0.0024683,-0.0011945,0.0036628
110.88,0.0050915,0.0039961,0.0010954
110.9,0.0071407,0.0086002,-0.0014595
110.92,0.0084273,0.013383,-0.0049557
110.94,0.008895,0.015406,-0.006511
110.96,0.0086052,0.017008,-0.0084029
110.98,0.0077036,0.017202,-0.0094984
111,0.0063767,0.015732,-0.0093555
111.02,0.0048119,0.01363,-0.0088184
111.04,0.0031685,0.010433,-0.0072647
111.06,0.001567,0.0066709,-0.0051039
111.08,9.4847e-05,0.0029733,-0.0028785
111.1,-0.0011751,-0.00011151,-0.0010636
111.12,-0.0021637,-0.0032587,0.001095
111.14,-0.0027697,-0.0044612,0.0016915
111.16,-0.0028663,-0.0046889,0.0018227
111.18,-0.0023129,-0.0029571,0.00064419
111.2,-0.0009789,0.00036462,-0.0013435
111.22,0.0012264,0.0058214,-0.004595
111.24,0.0043259,0.012283,-0.007957
111.26,0.0082558,0.021825,-0.013569
111.28,0.012863,0.031717,-0.018855
111.3,0.017913,0.043397,-0.025483
111.32,0.02312,0.054739,-0.031619
111.34,0.028166,0.067235,-0.039069
111.36,0.032738,0.076729,-0.043991
111.38,0.036545,0.085301,-0.048756
111.4,0.039334,0.091952,-0.052618
111.42,0.040896,0.095618,-0.054722
111.44,0.041071,0.096747,-0.055676
111.46,0.039752,0.094554,-0.054802
111.48,0.036896,0.087033,-0.050138
111.5,0.032539,0.075867,-0.043328
111.52,0.026813,0.063429,-0.036615
111.54,0.019963,0.048218,-0.028255
111.56,0.012343,0.031646,-0.019303
111.58,0.00441,0.01486,-0.010451
111.6,-0.0033178,-0.002865,-0.00045283
111.62,-0.01031,-0.018482,0.0081719
111.64,-0.016089,-0.031504,0.015414
111.66,-0.020296,-0.041672,0.021377
111.68,-0.022736,-0.048691,0.025955
111.7,-0.023414,-0.052479,0.029065
111.72,-0.022526,-0.054941,0.032415
111.74,-0.020428,-0.052102,0.031674
111.76,-0.017581,-0.048752,0.031171
111.78,-0.014473,-0.044155,0.029682
111.8,-0.011554,-0.039151,0.027597
111.82,-0.0091731,-0.034275,0.025102
111.84,-0.0075441,-0.031782,0.024238
111.86,-0.0067352,-0.028284,0.021549
111.88,-0.0066855,-0.026696,0.02001
111.9,-0.00724,-0.026452,0.019212
111.92,-0.0081937,-0.026891,0.018697
111.94,-0.0093342,-0.028247,0.018913
111.96,-0.010475,-0.030291,0.019816
111.98,-0.011476,-0.031953,0.020477
112,-0.012245,-0.033927,0.021682
112.02,-0.012734,-0.035044,0.02231
112.04,-0.012925,-0.034983,0.022058
112.06,-0.012813,-0.034678,0.021865
112.08,-0.0124,-0.033134,0.020734
112.1,-0.011694,-0.032707,0.021013
112.12,-0.010708,-0.029284,0.018575
112.14,-0.0094763,-0.02724,0.017763
112.16,-0.008058,-0.024075,0.016017
112.18,-0.0065476,-0.020332,0.013785
112.2,-0.0050741,-0.018737,0.013662
112.22,-0.003795,-0.017257,0.013462
112.24,-0.0028822,-0.016011,0.013129
112.26,-0.0025043,-0.016176,0.013672
112.28,-0.0028062,-0.017971,0.015165
112.3,-0.0038902,-0.021597,0.017707
112.32,-0.0058002,-0.027404,0.021604
112.34,-0.0085113,-0.033852,0.025341
112.36,-0.011926,-0.042465,0.030539
112.38,-0.015877,-0.051396,0.03552
112.4,-0.020134,-0.06131,0.041175
112.42,-0.024422,-0.070593,0.04617
112.44,-0.028437,-0.081473,0.053036
112.46,-0.031872,-0.085565,0.053693
112.48,-0.034439,-0.093477,0.059038
112.5,-0.035901,-0.093786,0.057885
112.52,-0.036088,-0.095872,0.059784
112.54,-0.034919,-0.091562,0.056643
112.56,-0.032406,-0.086504,0.054099
112.58,-0.028657,-0.076575,0.047918
112.6,-0.023861,-0.064989,0.041128
112.62,-0.018273,-0.051442,0.033168
112.64,-0.012184,-0.036992,0.024808
112.66,-0.0058961,-0.022308,0.016412
112.68,0.00029557,-0.0062096,0.0065052
112.7,0.0061251,0.0085569,-0.0024318
112.72,0.011362,0.02267,-0.011308
112.74,0.015813,0.034143,-0.018331
112.76,0.01932,0.042443,-0.023123
112.78,0.021759,0.049425,-0.027666
112.8,0.023036,0.053263,-0.030226
112.82,0.023099,0.053209,-0.03011
112.84,0.021944,0.050486,-0.028543
112.86,0.019632,0.04779,-0.028158
112.88,0.016306,0.038253,-0.021947
112.9,0.012197,0.030116,-0.017919
112.92,0.0076172,0.020676,-0.013059
112.94,0.0029463,0.010544,-0.0075973
112.96,-0.001407,0.0018839,-0.0032909
112.98,-0.0050481,-0.0057677,0.00071956
113,-0.0076461,-0.011313,0.003667
113.02,-0.0089784,-0.01518,0.006202
113.04,-0.0089624,-0.014708,0.0057459
113.06,-0.0076669,-0.014116,0.0064494
113.08,-0.0053015,-0.0097872,0.0044857
113.1,-0.002186,-0.0046962,0.0025102
113.12,0.0012949,0.001319,-2.4123e-05
113.14,0.0047428,0.0075776,-0.0028348
113.16,0.0077931,0.014568,-0.0067744
113.18,0.010151,0.018358,-0.0082068
113.2,0.011613,0.02223,-0.010616
113.22,0.012072,0.023207,-0.011136
113.24,0.011508,0.022034,-0.010526
113.26,0.0099769,0.019575,-0.0095979
113.28,0.0075946,0.015592,-0.0079973
113.3,0.0045245,0.0079315,-0.0034071
113.32,0.00097273,0.0020293,-0.0010566
113.34,-0.0028141,-0.0056835,0.0028695
113.36,-0.0065519,-0.013793,0.0072406
113.38,-0.0099277,-0.019619,0.009691
113.4,-0.012618,-0.024467,0.011849
113.42,-0.014315,-0.026858,0.012542
113.44,-0.01477,-0.027392,0.012623
113.46,-0.013824,-0.023893,0.010069
113.48,-0.011447,-0.019532,0.0080849
113.5,-0.0077573,-0.01205,0.0042929
113.52,-0.0030147,-0.0022251,-0.00078963
113.54,0.0023976,0.0077383,-0.0053408
113.56,0.0080185,0.018908,-0.010889
113.58,0.013364,0.029429,-0.016065
113.6,0.017986,0.038699,-0.020714
113.62,0.02152,0.045836,-0.024316
113.64,0.023726,0.050699,-0.026973
113.66,0.024498,0.052384,-0.027886
113.68,0.023866,0.051565,-0.027699
113.7,0.021971,0.047844,-0.025874
113.72,0.019039,0.042169,-0.02313
113.74,0.015352,0.034451,-0.0191
113.76,0.011213,0.025389,-0.014175
113.78,0.0069325,0.016542,-0.0096098
113.8,0.0028027,0.0078984,-0.0050957
113.82,-0.00090858,7.576e-05,-0.00098434
113.84,-0.0039719,-0.0062883,0.0023164
113.86,-0.0062076,-0.010659,0.004451
113.88,-0.0074986,-0.013362,0.0058636
113.9,-0.0078013,-0.013432,0.0056303
113.92,-0.0071535,-0.012156,0.0050024
113.94,-0.0056737,-0.0090828,0.0034092
113.96,-0.0035505,-0.0048631,0.0013126
113.98,-0.0010235,0.00011209,-0.0011356
114,0.0016441,0.0060664,-0.0044223
114.02,0.0041948,0.010731,-0.0065362
114.04,0.0064022,0.01521,-0.0088078
114.06,0.00809,0.018391,-0.010301
114.08,0.0091397,0.020424,-0.011284
114.1,0.0094896,0.020583,-0.011093
114.12,0.0091268,0.020008,-0.010881
114.14,0.008077,0.015739,-0.0076623
114.16,0.0063977,0.011805,-0.0054076
114.18,0.0041751,0.0056433,-0.0014682
114.2,0.0015275,-0.00096066,0.0024881
114.22,-0.0013907,-0.0080079,0.0066172
114.24,-0.0043859,-0.015575,0.011189
114.26,-0.0072312,-0.021434,0.014202
114.28,-0.0096814,-0.02638,0.016699
114.3,-0.011499,-0.030155,0.018656
114.32,-0.012488,-0.031486,0.018998
114.34,-0.012524,-0.031779,0.019254
114.36,-0.011585,-0.029305,0.01772
114.38,-0.0097544,-0.025353,0.015599
114.4,-0.0072203,-0.019162,0.011942
114.42,-0.004246,-0.013014,0.0087684
114.44,-0.001132,-0.005752,0.00462
114.46,0.001828,0.00082888,0.00099909
114.48,0.0043871,0.0093408,-0.0049537
114.5,0.0063737,0.013398,-0.0070241
114.52,0.0077033,0.018196,-0.010493
114.54,0.0083739,0.020694,-0.01232
114.56,0.0084488,0.022646,-0.014198
114.58,0.0080333,0.022878,-0.014844
114.6,0.0072524,0.023541,-0.016288
114.62,0.0062339,0.019629,-0.013395
114.64,0.0051012,0.017975,-0.012874
114.66,0.0039727,0.015213,-0.01124
114.68,0.0029646,0.012972,-0.010008
114.7,0.0021924,0.011681,-0.0094886
114.72,0.0017664,0.011674,-0.0099072
114.74,0.0017797,0.0098528,-0.0080731
114.76,0.002291,0.011714,-0.0094235
114.78,0.0033049,0.012986,-0.0096809
114.8,0.0047582,0.015352,-0.010594
114.82,0.0065148,0.018268,-0.011754
114.84,0.0083752,0.020801,-0.012426
114.86,0.010098,0.022878,-0.01278
114.88,0.011433,0.024439,-0.013006
114.9,0.012152,0.024494,-0.012342
114.92,0.012083,0.022936,-0.010853
114.94,0.011129,0.020055,-0.0089264
114.96,0.0092746,0.014488,-0.0052135
114.98,0.0065815,0.0083349,-0.0017534
115,0.0031727,-0.0004669,0.0036396
115.02,-0.00078739,-0.0097711,0.0089837
115.04,-0.0051109,-0.020249,0.015138
115.06,-0.0096006,-0.031103,0.021502
115.08,-0.014058,-0.04329,0.029233
115.1,-0.018285,-0.052269,0.033984
115.12,-0.022086,-0.060651,0.038565
115.14,-0.025274,-0.071057,0.045782
115.16,-0.027674,-0.074199,0.046525
115.18,-0.029138,-0.077666,0.048528
115.2,-0.029562,-0.080592,0.051029
115.22,-0.028899,-0.077249,0.04835
115.24,-0.027169,-0.072661,0.045491
115.26,-0.02446,-0.067614,0.043154
115.28,-0.020918,-0.058216,0.037298
115.3,-0.016729,-0.04789,0.031161
115.32,-0.012097,-0.036877,0.02478
115.34,-0.0072249,-0.023293,0.016068
115.36,-0.0022962,-0.010579,0.0082825
115.38,0.0025313,0.0019804,0.00055085
115.4,0.0071237,0.01444,-0.0073161
115.42,0.011364,0.026359,-0.014995
115.44,0.015142,0.037409,-0.022266
115.46,0.018352,0.045297,-0.026945
115.48,0.020887,0.052688,-0.031801
115.5,0.022654,0.056594,-0.03394
115.52,0.023588,0.061545,-0.037957
115.54,0.023668,0.060844,-0.037176
115.56,0.022928,0.062355,-0.039427
115.58,0.021469,0.057853,-0.036384
115.6,0.019448,0.054526,-0.035078
115.62,0.017064,0.049913,-0.032849
115.64,0.014532,0.045215,-0.030684
115.66,0.01205,0.03895,-0.0269
115.68,0.0097818,0.033618,-0.023836
115.7,0.0078304,0.027218,-0.019388
115.72,0.0062347,0.022698,-0.016464
115.74,0.0049727,0.017876,-0.012904
115.76,0.0039745,0.013891,-0.0099169
115.78,0.0031414,0.010395,-0.0072531
115.8,0.0023662,0.0056419,-0.0032757
115.82,0.0015509,0.0026193,-0.0010684
115.84,0.00062047,-0.00085837,0.0014788
115.86,-0.00046957,-0.0044662,0.0039966
115.88,-0.0017293,-0.0078769,0.0061476
115.9,-0.0031348,-0.011804,0.0086691
115.92,-0.0046309,-0.017078,0.012447
115.94,-0.0061357,-0.019264,0.013128
115.96,-0.0075473,-0.022956,0.015409
115.98,-0.0087536,-0.025347,0.016593
116,-0.0096444,-0.027339,0.017695
116.02,-0.010125,-0.028183,0.018057
116.04,-0.010133,-0.028647,0.018515
116.06,-0.009646,-0.026466,0.01682
116.08,-0.0086942,-0.024467,0.015773
116.1,-0.0073558,-0.021563,0.014207
116.12,-0.0057494,-0.018,0.012251
116.14,-0.0040178,-0.014429,0.010411
116.16,-0.0023072,-0.010746,0.0084384
116.18,-0.00074776,-0.0061687,0.0054209
116.2,0.00056257,-0.003166,0.0037285
116.22,0.0015651,-0.00059336,0.0021585
116.24,0.0022386,0.0014327,0.00080589
116.26,0.0025893,0.0024569,0.00013235
116.28,0.0026355,0.0027718,-0.00013629
116.3,0.0023935,0.0020146,0.00037891
116.32,0.0018662,0.00042499,0.0014412
116.34,0.0010412,-0.00209,0.0031311
116.36,-0.00010331,-0.0055498,0.0054465
116.38,-0.0015847,-0.0095191,0.0079344
116.4,-0.0033991,-0.014478,0.011079
116.42,-0.005506,-0.020136,0.01463
116.44,-0.0078184,-0.02557,0.017751
116.46,-0.010203,-0.030497,0.020293
116.48,-0.012492,-0.035487,0.022996
116.5,-0.014498,-0.039507,0.025009
116.52,-0.016043,-0.043331,0.027288
116.54,-0.016982,-0.045188,0.028206
116.56,-0.017221,-0.045933,0.028711
116.58,-0.016735,-0.044962,0.028227
116.6,-0.015568,-0.042567,0.026999
116.62,-0.013829,-0.039138,0.025309
116.64,-0.011682,-0.03565,0.023968
116.66,-0.0093241,-0.030617,0.021293
116.68,-0.0069659,-0.025944,0.018978
116.7,-0.0048119,-0.020999,0.016187
116.72,-0.00304,-0.017333,0.014293
116.74,-0.0017851,-0.014815,0.01303
116.76,-0.0011262,-0.013782,0.012656
116.78,-0.0010776,-0.01221,0.011132
116.8,-0.0015864,-0.012393,0.010807
116.82,-0.0025351,-0.013602,0.011067
116.84,-0.0037521,-0.014576,0.010824
116.86,-0.0050279,-0.01612,0.011092
116.88,-0.0061377,-0.017757,0.011619
116.9,-0.0068666,-0.016644,0.0097772
116.92,-0.007035,-0.015597,0.0085616
116.94,-0.0065204,-0.012935,0.0064145
116.96,-0.0052728,-0.0092419,0.0039691
116.98,-0.0033203,-0.003812,0.00049165
117,-0.00076579,0.0033813,-0.0041471
117.02,0.0022261,0.0101,-0.0078742
117.04,0.005448,0.018643,-0.013195
117.06,0.0086721,0.025579,-0.016906
117.08,0.011673,0.033197,-0.021524
117.1,0.014248,0.039181,-0.024933
117.12,0.016231,0.045184,-0.028953
117.14,0.017507,0.046761,-0.029254
117.16,0.018015,0.049142,-0.031127
117.18,0.017752,0.048436,-0.030684
117.2,0.016775,0.046348,-0.029573
117.22,0.015195,0.044045,-0.02885
117.24,0.013175,0.039899,-0.026723
117.26,0.010917,0.034599,-0.023682
117.28,0.0086506,0.030223,-0.021573
117.3,0.0066108,0.026378,-0.019767
117.32,0.0050176,0.023177,-0.018159
117.34,0.0040477,0.021674,-0.017626
117.36,0.0038115,0.022045,-0.018234
117.38,0.0043327,0.021744,-0.017411
117.4,0.0055381,0.023758,-0.01822
117.42,0.0072587,0.027428,-0.020169
117.44,0.0092436,0.029677,-0.020434
117.46,0.011186,0.032304,-0.021117
117.48,0.01276,0.035266,-0.022506
117.5,0.013658,0.034334,-0.020677
117.52,0.013629,0.03228,-0.018651
117.54,0.012515,0.028138,-0.015623
117.56,0.010266,0.021467,-0.011201
117.58,0.0069541,0.012563,-0.0056091
117.6,0.0027619,0.0021403,0.00062159
117.62,-0.0020346,-0.010578,0.0085432
117.64,-0.0070964,-0.022301,0.015204
117.66,-0.012056,-0.034695,0.022639
117.68,-0.016555,-0.046461,0.029906
117.7,-0.020277,-0.054978,0.034701
117.72,-0.022974,-0.063143,0.040168
117.74,-0.024485,-0.066103,0.041617
117.76,-0.024744,-0.068424,0.04368
117.78,-0.023775,-0.064729,0.040954
117.8,-0.021687,-0.06131,0.039623
117.82,-0.01865,-0.052571,0.033921
117.84,-0.014879,-0.044184,0.029305
117.86,-0.010609,-0.031485,0.020876
117.88,-0.0060753,-0.01972,0.013644
117.9,-0.0014949,-0.0068649,0.00537
117.92,0.0029436,0.0066152,-0.0036716
117.94,0.0070868,0.018492,-0.011405
117.96,0.010817,0.030372,-0.019555
117.98,0.014049,0.039576,-0.025527
118,0.016723,0.048138,-0.031416
118.02,0.018797,0.054798,-0.036002
118.04,0.020243,0.059747,-0.039504
118.06,0.021047,0.062599,-0.041552
118.08,0.021203,0.063339,-0.042136
118.1,0.020723,0.060737,-0.040014
118.12,0.019642,0.058133,-0.038491
118.14,0.018022,0.053896,-0.035874
118.16,0.015954,0.048046,-0.032092
118.18,0.013562,0.04182,-0.028258
118.2,0.01099,0.0342,-0.023209
118.22,0.0083967,0.026388,-0.017992
118.24,0.0059343,0.019576,-0.013641
118.26,0.0037357,0.013092,-0.0093562
118.28,0.0018966,0.0076475,-0.0057509
118.3,0.00046409,0.0018693,-0.0014052
118.32,-0.00056976,-0.0022532,0.0016834
118.34,-0.0012659,-0.0054896,0.0042237
118.36,-0.0017297,-0.0083006,0.0065709
118.38,-0.0020959,-0.010545,0.0084491
118.4,-0.00251,-0.012799,0.010289
118.42,-0.0031082,-0.015592,0.012484
118.44,-0.0039989,-0.019218,0.015219
118.46,-0.005248,-0.021524,0.016276
118.48,-0.0068691,-0.02573,0.018861
118.5,-0.0088204,-0.030139,0.021319
118.52,-0.011007,-0.034945,0.023939
118.54,-0.013287,-0.039552,0.026264
118.56,-0.015491,-0.046404,0.030914
118.58,-0.017428,-0.048596,0.031169
118.6,-0.018913,-0.051433,0.03252
118.62,-0.019784,-0.052978,0.033194
118.64,-0.019916,-0.053174,0.033258
118.66,-0.019244,-0.051148,0.031904
118.68,-0.017766,-0.049242,0.031477
118.7,-0.01555,-0.043569,0.028019
118.72,-0.012729,-0.036809,0.02408
118.74,-0.0094886,-0.029083,0.019595
118.76,-0.006047,-0.021432,0.015385
118.78,-0.0026322,-0.013469,0.010837
118.8,0.00054261,-0.0061978,0.0067404
118.82,0.0033003,0.0013262,0.0019741
118.84,0.0055161,0.0072373,-0.0017212
118.86,0.0071254,0.011902,-0.0047761
118.88,0.0081235,0.015688,-0.0075644
118.9,0.0085578,0.018219,-0.0096615
118.92,0.0085154,0.019332,-0.010816
118.94,0.0081084,0.020194,-0.012085
118.96,0.0074602,0.020117,-0.012657
118.98,0.0066949,0.019659,-0.012964
119,0.0059297,0.019194,-0.013264
119.02,0.0052713,0.018849,-0.013577
119.04,0.0048123,0.018913,-0.014101
119.06,0.0046289,0.019607,-0.014978
119.08,0.0047757,0.020779,-0.016004
119.1,0.0052796,0.022987,-0.017708
119.12,0.006132,0.024953,-0.018821
119.14,0.0072829,0.027845,-0.020562
119.16,0.0086383,0.030645,-0.022007
119.18,0.010063,0.033343,-0.02328
119.2,0.011393,0.035494,-0.024101
119.22,0.012449,0.03639,-0.023941
119.24,0.013061,0.036368,-0.023308
119.26,0.013088,0.035131,-0.022043
119.28,0.012445,0.032655,-0.02021
119.3,0.01111,0.027581,-0.016471
119.32,0.0091341,0.023282,-0.014148
119.34,0.0066406,0.015691,-0.0090506
119.36,0.0038107,0.0088861,-0.0050754
119.38,0.00086637,0.0017545,-0.00088814
119.4,-0.0019521,-0.004827,0.0028749
119.42,-0.0044104,-0.010972,0.0065615
119.44,-0.0063037,-0.014706,0.0084022
119.46,-0.007477,-0.017711,0.010234
119.48,-0.0078413,-0.01845,0.010608
119.5,-0.0073837,-0.017573,0.01019
119.52,-0.0061711,-0.014709,0.0085383
119.54,-0.0043454,-0.010333,0.0059875
119.56,-0.0021116,-0.0056646,0.003553
119.58,0.00028284,-3.2994e-05,0.00031583
119.6,0.0025742,0.0050394,-0.0024652
119.62,0.0045119,0.0097228,-0.0052109
119.64,0.005888,0.013146,-0.0072582
119.66,0.0065607,0.014866,-0.0083053
119.68,0.0064699,0.014937,-0.0084668
119.7,0.0056401,0.013963,-0.0083224
119.72,0.0041721,0.010463,-0.0062914
119.74,0.0022242,0.0061893,-0.003965
119.76,-1.2579e-05,0.00091361,-0.00092619
119.78,-0.0023409,-0.0051587,0.0028178
119.8,-0.0045787,-0.010791,0.0062121
119.82,-0.0065741,-0.01669,0.010116
119.84,-0.0082109,-0.021534,0.013323
119.86,-0.0094073,-0.025417,0.01601
119.88,-0.01011,-0.027811,0.017701
119.9,-0.010288,-0.029234,0.018946
119.92,-0.0099304,-0.028277,0.018347
119.94,-0.0090497,-0.027012,0.017962
119.96,-0.007689,-0.023292,0.015603
119.98,-0.0059316,-0.023074,0.017142


==> figures/data/20230413_constADP_0.007/simu_pdf_strain10/simuPDF_fit_strnmf1_wrong.csv <==
0,0,0.013239,-0.013239
0.02,-0.014796,0.040951,-0.055747
0.04,-0.029579,0.042019,-0.071598
0.06,-0.044342,0.033306,-0.077648
0.08,-0.059087,0.030274,-0.089361
0.1,-0.073821,0.028265,-0.10209
0.12,-0.088558,0.027474,-0.11603
0.14,-0.10331,0.028386,-0.1317
0.16,-0.11809,0.030194,-0.14828
0.18,-0.13288,0.031816,-0.1647
0.2,-0.14768,0.032853,-0.18054
0.22,-0.16248,0.033217,-0.1957
0.24,-0.17726,0.033275,-0.21053
0.26,-0.19201,0.033583,-0.22559
0.28,-0.20674,0.03406,-0.2408
0.3,-0.22146,0.034657,-0.25612
0.32,-0.23619,0.035356,-0.27154
0.34,-0.25094,0.036042,-0.28698
0.36,-0.26572,0.03674,-0.30246
0.38,-0.28053,0.037443,-0.31797
0.4,-0.29535,0.038029,-0.33337
0.42,-0.31015,0.038499,-0.34865
0.44,-0.32493,0.038869,-0.3638
0.46,-0.33967,0.039175,-0.37885
0.48,-0.35439,0.039594,-0.39398
0.5,-0.36909,0.040171,-0.40926
0.52,-0.38379,0.040887,-0.42468
0.54,-0.39853,0.04168,-0.44021
0.56,-0.41331,0.042499,-0.45581
0.58,-0.42813,0.043239,-0.47137
0.6,-0.44296,0.043945,-0.4869
0.62,-0.45778,0.04454,-0.50232
0.64,-0.47257,0.045051,-0.51762
0.66,-0.48731,0.045511,-0.53283
0.68,-0.50201,0.045994,-0.54801
0.7,-0.51669,0.046567,-0.56326
0.72,-0.53137,0.047225,-0.57859
0.74,-0.54608,0.048007,-0.59409
0.76,-0.56085,0.048797,-0.60964
0.78,-0.57566,0.049646,-0.62531
0.8,-0.5905,0.050404,-0.64091
0.82,-0.60535,0.051101,-0.65645
0.84,-0.62016,0.051723,-0.67188
0.86,-0.63491,0.052266,-0.68718
0.88,-0.6496,0.052827,-0.70243
0.9,-0.66426,0.053412,-0.71767
0.92,-0.67891,0.05406,-0.73297
0.94,-0.69358,0.054791,-0.74837
0.96,-0.70832,0.055586,-0.7639
0.98,-0.72312,0.056422,-0.77954
1,-0.73796,0.057213,-0.79518
1.02,-0.75282,0.057973,-0.8108
1.04,-0.76766,0.058691,-0.82635
1.06,-0.78243,0.059312,-0.84175
1.08,-0.79714,0.05993,-0.85707
1.1,-0.81178,0.060566,-0.87234
1.12,-0.82639,0.061217,-0.88761
1.14,-0.84103,0.061935,-0.90296
1.16,-0.85572,0.062733,-0.91845
1.18,-0.87049,0.063528,-0.93401
1.2,-0.88532,0.064342,-0.94967
1.22,-0.9002,0.065141,-0.96534
1.24,-0.91506,0.065896,-0.98095
1.26,-0.92986,0.066594,-0.99645
1.28,-0.94458,0.067276,-1.0119
1.3,-0.95922,0.067952,-1.0272
1.32,-0.97381,0.068625,-1.0424
1.34,-0.98841,0.069317,-1.0577
1.36,-1.003,0.070061,-1.0731
1.38,-1.0178,0.070846,-1.0886
1.4,-1.0326,0.07165,-1.1042
1.42,-1.0474,0.072424,-1.1199
1.44,-1.0623,0.073194,-1.1355
1.46,-1.0772,0.073937,-1.1511
1.48,-1.0919,0.074686,-1.1666
1.5,-1.1066,0.075396,-1.182
1.52,-1.1211,0.076111,-1.1973
1.54,-1.1357,0.07685,-1.2126
1.56,-1.1503,0.077602,-1.2279
1.58,-1.165,0.078354,-1.2433
1.6,-1.1797,0.079116,-1.2588
1.62,-1.1946,0.079888,-1.2744
1.64,-1.2094,0.08065,-1.2901
1.66,-1.2242,0.081416,-1.3057
1.68,-1.239,0.082182,-1.3212
1.7,-1.2536,0.082918,-1.3365
1.72,-1.268,0.083687,-1.3517
1.74,-1.2821,0.084423,-1.3666
1.76,-1.296,0.085156,-1.3811
1.78,-1.3092,0.085894,-1.3951
1.8,-1.3217,0.086628,-1.4083
1.82,-1.3326,0.08736,-1.42
1.84,-1.3412,0.088091,-1.4293
1.86,-1.3462,0.088843,-1.435
1.88,-1.346,0.089605,-1.4356
1.9,-1.3384,0.09038,-1.4288
1.92,-1.3211,0.091129,-1.4122
1.94,-1.2912,0.091839,-1.3831
1.96,-1.2462,0.092474,-1.3386
1.98,-1.1835,0.093028,-1.2765
2,-1.1016,0.093398,-1.195
2.02,-1.0002,0.093577,-1.0937
2.04,-0.8807,0.093562,-0.97426
2.06,-0.74684,0.093308,-0.84014
2.08,-0.60443,0.09277,-0.6972
2.1,-0.46142,0.091841,-0.55326
2.12,-0.32727,0.090414,-0.41769
2.14,-0.21211,0.088436,-0.30055
2.16,-0.12561,0.085872,-0.21149
2.18,-0.075849,0.082761,-0.15861
2.2,-0.068212,0.079187,-0.1474
2.22,-0.10469,0.075566,-0.18025
2.24,-0.18352,0.072287,-0.25581
2.26,-0.29947,0.069892,-0.36936
2.28,-0.44445,0.069119,-0.51357
2.3,-0.60862,0.070709,-0.67932
2.32,-0.7816,0.075583,-0.85718
2.34,-0.95368,0.084804,-1.0385
2.36,-1.1168,0.099575,-1.2164
2.38,-1.2651,0.12138,-1.3865
2.4,-1.3951,0.15185,-1.547
2.42,-1.5057,0.19265,-1.6983
2.44,-1.5973,0.2458,-1.8431
2.46,-1.6718,0.31258,-1.9843
2.48,-1.7314,0.39389,-2.1253
2.5,-1.7788,0.48976,-2.2685
2.52,-1.8163,0.59853,-2.4148
2.54,-1.8461,0.71706,-2.5632
2.56,-1.8702,0.84062,-2.7108
2.58,-1.8902,0.96297,-2.8532
2.6,-1.9075,1.0766,-2.9841
2.62,-1.9232,1.1734,-3.0966
2.64,-1.9378,1.2458,-3.1837
2.66,-1.9514,1.2877,-3.239
2.68,-1.9633,1.2942,-3.2575
2.7,-1.9722,1.2634,-3.2356
2.72,-1.9759,1.1964,-3.1722
2.74,-1.9712,1.0964,-3.0677
2.76,-1.9541,0.96976,-2.9239
2.78,-1.919,0.82414,-2.7431
2.8,-1.8589,0.66804,-2.5269
2.82,-1.765,0.51007,-2.2751
2.84,-1.6271,0.35772,-1.9848
2.86,-1.4339,0.21757,-1.6515
2.88,-1.1742,0.093617,-1.2679
2.9,-0.83898,-0.01178,-0.8272
2.92,-0.423,-0.097572,-0.32543
2.94,0.072401,-0.16463,0.23703
2.96,0.63755,-0.21485,0.8524
2.98,1.2533,-0.2507,1.504
3,1.891,-0.27492,2.1659
3.02,2.5144,-0.28978,2.8042
3.04,3.0823,-0.29805,3.3803
3.06,3.5531,-0.30164,3.8548
3.08,3.8897,-0.30219,4.1919
3.1,4.0638,-0.30153,4.3654
3.12,4.06,-0.30069,4.3607
3.14,3.8773,-0.3003,4.1776
3.16,3.5298,-0.30093,3.8308
3.18,3.0446,-0.30323,3.3478
3.2,2.4578,-0.30686,2.7647
3.22,1.8108,-0.31119,2.1219
3.24,1.1445,-0.31583,1.4603
3.26,0.49601,-0.31971,0.81572
3.28,-0.10532,-0.32176,0.21645
3.3,-0.63911,-0.32157,-0.31754
3.32,-1.0943,-0.31824,-0.77607
3.34,-1.4681,-0.31169,-1.1564
3.36,-1.7639,-0.30272,-1.4612
3.38,-1.9892,-0.29133,-1.6979
3.4,-2.1531,-0.27828,-1.8749
3.42,-2.2644,-0.26519,-1.9992
3.44,-2.33,-0.25272,-2.0773
3.46,-2.3539,-0.24193,-2.112
3.48,-2.3363,-0.2338,-2.1025
3.5,-2.2736,-0.22851,-2.0451
3.52,-2.1581,-0.22638,-1.9317
3.54,-1.979,-0.22701,-1.752
3.56,-1.7233,-0.22988,-1.4934
3.58,-1.3777,-0.23449,-1.1432
3.6,-0.93115,-0.24001,-0.69114
3.62,-0.3782,-0.24563,-0.13257
3.64,0.27846,-0.2506,0.52906
3.66,1.0252,-0.25423,1.2794
3.68,1.8361,-0.25609,2.0922
3.7,2.6734,-0.25576,2.9292
3.72,3.4894,-0.25318,3.7426
3.74,4.2307,-0.24848,4.4792
3.76,4.8436,-0.2425,5.0861
3.78,5.2802,-0.23608,5.5163
3.8,5.5044,-0.22917,5.7336
3.82,5.4965,-0.22284,5.7193
3.84,5.2556,-0.21766,5.4732
3.86,4.8002,-0.21453,5.0147
3.88,4.1656,-0.21378,4.3794
3.9,3.3994,-0.2152,3.6146
3.92,2.5558,-0.21849,2.7742
3.94,1.6894,-0.2234,1.9128
3.96,0.84972,-0.22939,1.0791
3.98,0.076931,-0.23393,0.31086
4,-0.60037,-0.23389,-0.36648
4.02,-1.1652,-0.22892,-0.9363
4.04,-1.6107,-0.216,-1.3947
4.06,-1.9369,-0.19232,-1.7446
4.08,-2.1476,-0.15428,-1.9933
4.1,-2.2465,-0.097767,-2.1487
4.12,-2.2355,-0.018514,-2.217
4.14,-2.1135,0.087435,-2.2009
4.16,-1.8764,0.22353,-2.0999
4.18,-1.52,0.39164,-1.9116
4.2,-1.042,0.58935,-1.6314
4.22,-0.44617,0.8115,-1.2577
4.24,0.25515,1.0539,-0.79876
4.26,1.0387,1.306,-0.26736
4.28,1.8696,1.5551,0.31454
4.3,2.703,1.7862,0.91687
4.32,3.4869,1.9837,1.5032
4.34,4.167,2.1331,2.0338
4.36,4.6921,2.2224,2.4697
4.38,5.0203,2.2437,2.7766
4.4,5.1239,2.1937,2.9303
4.42,4.9931,2.075,2.9181
4.44,4.6368,1.8938,2.743
4.46,4.0826,1.6622,2.4204
4.48,3.3725,1.3943,1.9782
4.5,2.5585,1.1062,1.4523
4.52,1.6961,0.81276,0.88332
4.54,0.83873,0.52854,0.31019
4.56,0.032454,0.26467,-0.23221
4.58,-0.68751,0.02898,-0.71649
4.6,-1.2981,-0.17386,-1.1243
4.62,-1.7882,-0.34296,-1.4452
4.64,-2.1562,-0.47877,-1.6774
4.66,-2.4076,-0.58374,-1.8239
4.68,-2.552,-0.66199,-1.89
4.7,-2.6007,-0.71716,-1.8835
4.72,-2.5651,-0.75327,-1.8118
4.74,-2.457,-0.77278,-1.6842
4.76,-2.2887,-0.7788,-1.5099
4.78,-2.0741,-0.77206,-1.302
4.8,-1.8294,-0.75325,-1.0762
4.82,-1.5739,-0.72215,-0.85172
4.84,-1.3283,-0.6767,-0.65161
4.86,-1.1141,-0.61552,-0.49861
4.88,-0.95094,-0.53583,-0.41511
4.9,-0.85424,-0.43496,-0.41927
4.92,-0.83338,-0.31049,-0.52289
4.94,-0.89042,-0.16174,-0.72868
4.96,-1.0199,0.011544,-1.0314
4.98,-1.2094,0.20516,-1.4146
5,-1.4416,0.41417,-1.8558
5.02,-1.6956,0.63009,-2.3257
5.04,-1.9491,0.84247,-2.7916
5.06,-2.1796,1.0387,-3.2184
5.08,-2.3657,1.2064,-3.5721
5.1,-2.4873,1.3343,-3.8216
5.12,-2.5261,1.412,-3.9381
5.14,-2.4661,1.4338,-3.8999
5.16,-2.2945,1.3971,-3.6917
5.18,-2.0035,1.3041,-3.3077
5.2,-1.5917,1.1612,-2.7529
5.22,-1.0665,0.97777,-2.0443
5.24,-0.44538,0.76597,-1.2113
5.26,0.24317,0.53882,-0.29565
5.28,0.96073,0.30905,0.65168
5.3,1.6613,0.088631,1.5726
5.32,2.2951,-0.1151,2.4102
5.34,2.8138,-0.29445,3.1083
5.36,3.1756,-0.4454,3.621
5.38,3.3499,-0.5688,3.9187
5.4,3.3215,-0.66527,3.9867
5.42,3.0914,-0.73637,3.8277
5.44,2.6772,-0.78784,3.4651
5.46,2.1106,-0.82268,2.9333
5.48,1.4329,-0.84371,2.2766
5.5,0.6906,-0.85649,1.5471
5.52,-0.069974,-0.86213,0.79216
5.54,-0.80731,-0.86416,0.056853
5.56,-1.4881,-0.86358,-0.62454
5.58,-2.0894,-0.86069,-1.2287
5.6,-2.599,-0.85889,-1.7401
5.62,-3.0145,-0.85505,-2.1595
5.64,-3.3414,-0.85233,-2.4891
5.66,-3.5907,-0.84834,-2.7424
5.68,-3.776,-0.8447,-2.9313
5.7,-3.9113,-0.84027,-3.0711
5.72,-4.0093,-0.83434,-3.175
5.74,-4.08,-0.82798,-3.252
5.76,-4.1305,-0.81797,-3.3126
5.78,-4.1652,-0.80875,-3.3564
5.8,-4.1857,-0.79611,-3.3896
5.82,-4.1919,-0.78391,-3.408
5.84,-4.1816,-0.76782,-3.4138
5.86,-4.1507,-0.75111,-3.3996
5.88,-4.0923,-0.72961,-3.3627
5.9,-3.9966,-0.7059,-3.2907
5.92,-3.8498,-0.67416,-3.1757
5.94,-3.6343,-0.63629,-2.998
5.96,-3.3293,-0.58822,-2.7411
5.98,-2.9129,-0.52968,-2.3832
6,-2.365,-0.46027,-1.9047
6.02,-1.671,-0.38105,-1.2899
6.04,-0.82659,-0.29181,-0.53479
6.06,0.15865,-0.19621,0.35486
6.08,1.2584,-0.097517,1.3559
6.1,2.4288,-0.00053459,2.4294
6.12,3.6102,0.087997,3.5222
6.14,4.7315,0.16494,4.5665
6.16,5.7166,0.22268,5.4939
6.18,6.4932,0.26037,6.2328
6.2,7.0008,0.27373,6.7271
6.22,7.1987,0.26256,6.9361
6.24,7.0712,0.22815,6.843
6.26,6.6302,0.17321,6.457
6.28,5.914,0.1025,5.8116
6.3,4.983,0.02118,4.9619
6.32,3.9122,-0.0663,3.9785
6.34,2.7826,-0.15279,2.9354
6.36,1.6724,-0.23496,1.9074
6.38,0.64921,-0.30759,0.9568
6.4,-0.2363,-0.36813,0.13183
6.42,-0.95315,-0.4148,-0.53835
6.44,-1.4907,-0.44453,-1.0462
6.46,-1.8567,-0.45582,-1.4009
6.48,-2.0734,-0.44769,-1.6258
6.5,-2.1728,-0.41691,-1.7559
6.52,-2.1912,-0.36487,-1.8264
6.54,-2.1653,-0.28579,-1.8795
6.56,-2.1273,-0.18338,-1.9439
6.58,-2.1028,-0.056352,-2.0464
6.6,-2.1085,0.089613,-2.1982
6.62,-2.1518,0.25185,-2.4036
6.64,-2.2302,0.42072,-2.6509
6.66,-2.3327,0.58693,-2.9196
6.68,-2.4411,0.74141,-3.1826
6.7,-2.5327,0.87122,-3.4039
6.72,-2.5823,0.9695,-3.5518
6.74,-2.5668,1.027,-3.5938
6.76,-2.4673,1.0394,-3.5067
6.78,-2.2732,1.0047,-3.278
6.8,-1.9842,0.92736,-2.9116
6.82,-1.6115,0.81084,-2.4223
6.84,-1.1774,0.66416,-1.8416
6.86,-0.71358,0.4965,-1.2101
6.88,-0.25736,0.32002,-0.57738
6.9,0.15296,0.14235,0.010616
6.92,0.48353,-0.026661,0.51019
6.94,0.71013,-0.18054,0.89066
6.96,0.82263,-0.31511,1.1377
6.98,0.82783,-0.429,1.2568
7,0.75011,-0.52124,1.2713
7.02,0.62976,-0.594,1.2238
7.04,0.51885,-0.65062,1.1695
7.06,0.47507,-0.69362,1.1687
7.08,0.55411,-0.72666,1.2808
7.1,0.80163,-0.75102,1.5526
7.12,1.2457,-0.7707,2.0164
7.14,1.8913,-0.78514,2.6764
7.16,2.7167,-0.79511,3.5118
7.18,3.6742,-0.80038,4.4746
7.2,4.6937,-0.7997,5.4934
7.22,5.6903,-0.79329,6.4835
7.24,6.5735,-0.77613,7.3497
7.26,7.2593,-0.7476,8.0069
7.28,7.6804,-0.7058,8.3862
7.3,7.7955,-0.64281,8.4383
7.32,7.5952,-0.55664,8.1519
7.34,7.1036,-0.44374,7.5473
7.36,6.3747,-0.29767,6.6723
7.38,5.4858,-0.11658,5.6024
7.4,4.5266,0.10144,4.4251
7.42,3.5873,0.35474,3.2325
7.44,2.7471,0.63696,2.1101
7.46,2.0645,0.93928,1.1252
7.48,1.571,1.2463,0.32474
7.5,1.2695,1.545,-0.27547
7.52,1.1361,1.8126,-0.67651
7.54,1.1263,2.0348,-0.90848
7.56,1.1833,2.1956,-1.0124
7.58,1.2472,2.2825,-1.0354
7.6,1.2638,2.2882,-1.0244
7.62,1.1916,2.2109,-1.0193
7.64,1.0065,2.0598,-1.0532
7.66,0.70281,1.8445,-1.1417
7.68,0.29212,1.5811,-1.289
7.7,-0.20011,1.2882,-1.4884
7.72,-0.73973,0.98817,-1.7279
7.74,-1.2893,0.69824,-1.9876
7.76,-1.8136,0.43449,-2.2481
7.78,-2.2835,0.21069,-2.4942
7.8,-2.679,0.03775,-2.7167
7.82,-2.9902,-0.081037,-2.9091
7.84,-3.2168,-0.14007,-3.0767
7.86,-3.366,-0.14354,-3.2224
7.88,-3.4491,-0.096761,-3.3523
7.9,-3.478,-0.0092131,-3.4688
7.92,-3.4617,0.11037,-3.5721
7.94,-3.403,0.24842,-3.6515
7.96,-3.2976,0.39368,-3.6912
7.98,-3.1335,0.53284,-3.6664
8,-2.894,0.65153,-3.5455
8.02,-2.5605,0.73852,-3.299
8.04,-2.1178,0.78561,-2.9034
8.06,-1.5591,0.78749,-2.3465
8.08,-0.89008,0.7423,-1.6324
8.1,-0.13228,0.65267,-0.78494
8.12,0.67701,0.52434,0.15266
8.14,1.4867,0.36586,1.1208
8.16,2.2367,0.18742,2.0493
8.18,2.8647,-0.0023372,2.8671
8.2,3.3138,-0.19178,3.5055
8.22,3.5394,-0.37203,3.9114
8.24,3.5157,-0.53712,4.0528
8.26,3.2383,-0.68334,3.9216
8.28,2.725,-0.80775,3.5327
8.3,2.013,-0.91134,2.9243
8.32,1.154,-0.99426,2.1483
8.34,0.20742,-1.0582,1.2656
8.36,-0.76655,-1.1055,0.339
8.38,-1.7131,-1.1381,-0.57502
8.4,-2.5878,-1.157,-1.4308
8.42,-3.3588,-1.1639,-2.1948
8.44,-4.0076,-1.1597,-2.8479
8.46,-4.5273,-1.1436,-3.3837
8.48,-4.9201,-1.1151,-3.8051
8.5,-5.1935,-1.0734,-4.1201
8.52,-5.3573,-1.0169,-4.3404
8.54,-5.4213,-0.9453,-4.476
8.56,-5.3938,-0.85775,-4.5361
8.58,-5.2818,-0.75478,-4.527
8.6,-5.0915,-0.63933,-4.4522
8.62,-4.8303,-0.51229,-4.318
8.64,-4.5079,-0.37816,-4.1297
8.66,-4.138,-0.24396,-3.8941
8.68,-3.7389,-0.11588,-3.623
8.7,-3.3325,-0.0010624,-3.3314
8.72,-2.9433,0.093681,-3.037
8.74,-2.5961,0.16249,-2.7586
8.76,-2.3127,0.20136,-2.5141
8.78,-2.1098,0.20865,-2.3185
8.8,-1.996,0.18596,-2.182
8.82,-1.9708,0.13754,-2.1084
8.84,-2.0246,0.070385,-2.095
8.86,-2.1397,-0.0059399,-2.1337
8.88,-2.2931,-0.08039,-2.2127
8.9,-2.4598,-0.14139,-2.3184
8.92,-2.6165,-0.17812,-2.4384
8.94,-2.745,-0.18075,-2.5643
8.96,-2.834,-0.14312,-2.6909
8.98,-2.8801,-0.06111,-2.819
9,-2.8871,0.063833,-2.9509
9.02,-2.8631,0.22721,-3.0903
9.04,-2.818,0.41935,-3.2374
9.06,-2.7595,0.62748,-3.387
9.08,-2.6906,0.8366,-3.5272
9.1,-2.6083,1.0302,-3.6384
9.12,-2.5036,1.1928,-3.6964
9.14,-2.3643,1.3097,-3.674
9.16,-2.1775,1.3714,-3.5489
9.18,-1.9345,1.3712,-3.3057
9.2,-1.6332,1.3082,-2.9414
9.22,-1.2811,1.186,-2.4671
9.24,-0.89428,1.0129,-1.9071
9.26,-0.49591,0.80066,-1.2966
9.28,-0.11143,0.56297,-0.6744
9.3,0.23646,0.31391,-0.077444
9.32,0.53295,0.066364,0.46659
9.34,0.77485,-0.16758,0.94243
9.36,0.9719,-0.37977,1.3517
9.38,1.1452,-0.56353,1.7088
9.4,1.3232,-0.71627,2.0394
9.42,1.535,-0.83767,2.3727
9.44,1.8044,-0.92744,2.7318
9.46,2.1439,-0.9872,3.1311
9.48,2.5514,-1.019,3.5703
9.5,3.0106,-1.0224,4.033
9.52,3.4942,-0.9972,4.4915
9.54,3.9706,-0.94356,4.9142
9.56,4.4109,-0.85928,5.2702
9.58,4.7966,-0.74291,5.5395
9.6,5.1242,-0.59542,5.7196
9.62,5.4069,-0.41772,5.8246
9.64,5.6711,-0.21293,5.8841
9.66,5.9506,0.011877,5.9387
9.68,6.2767,0.24785,6.0289
9.7,6.6693,0.48337,6.1859
9.72,7.1288,0.70598,6.4228
9.74,7.6319,0.90216,6.7298
9.76,8.1329,1.0596,7.0732
9.78,8.5684,1.1684,7.4
9.8,8.8681,1.2214,7.6467
9.82,8.9657,1.2168,7.7489
9.84,8.8111,1.1564,7.6548
9.86,8.3794,1.0466,7.3328
9.88,7.6754,0.89882,6.7766
9.9,6.7334,0.72631,6.007
9.92,5.6115,0.54459,5.067
9.94,4.3831,0.36794,4.0152
9.96,3.1253,0.20796,2.9173
9.98,1.9088,0.076502,1.8323
10,0.79007,-0.020447,0.81052
10.02,-0.19326,-0.08131,-0.11195
10.04,-1.023,-0.10964,-0.91341
10.06,-1.6976,-0.10945,-1.5882
10.08,-2.2271,-0.090138,-2.1369
10.1,-2.6274,-0.061658,-2.5658
10.12,-2.9164,-0.034271,-2.8822
10.14,-3.1105,-0.016028,-3.0944
10.16,-3.2238,-0.014421,-3.2094
10.18,-3.27,-0.036615,-3.2334
10.2,-3.2632,-0.081865,-3.1813
10.22,-3.2205,-0.15004,-3.0704
10.24,-3.1623,-0.23796,-2.9243
10.26,-3.1117,-0.3413,-2.7704
10.28,-3.0922,-0.45496,-2.6372
10.3,-3.1246,-0.5708,-2.5538
10.32,-3.2237,-0.68387,-2.5399
10.34,-3.3958,-0.78924,-2.6065
10.36,-3.6369,-0.88345,-2.7535
10.38,-3.9338,-0.96351,-2.9703
10.4,-4.2649,-1.0262,-3.2387
10.42,-4.6025,-1.0728,-3.5297
10.44,-4.916,-1.1033,-3.8127
10.46,-5.1731,-1.1185,-4.0546
10.48,-5.3415,-1.1191,-4.2225
10.5,-5.3903,-1.1056,-4.2847
10.52,-5.2902,-1.0794,-4.2108
10.54,-5.0156,-1.0417,-3.9739
10.56,-4.5465,-0.99338,-3.5531
10.58,-3.872,-0.93638,-2.9356
10.6,-2.9942,-0.8732,-2.121
10.62,-1.9324,-0.80618,-1.1263
10.64,-0.72495,-0.73886,0.013913
10.66,0.57029,-0.67487,1.2452
10.68,1.8787,-0.61733,2.4961
10.7,3.1151,-0.56956,3.6847
10.72,4.1922,-0.53249,4.7247
10.74,5.0306,-0.50539,5.536
10.76,5.5681,-0.48747,6.0555
10.78,5.7679,-0.4744,6.2423
10.8,5.6229,-0.46258,6.0855
10.82,5.1563,-0.44366,5.6
10.84,4.4181,-0.41187,4.83
10.86,3.4791,-0.3618,3.8409
10.88,2.4223,-0.28845,2.7107
10.9,1.3343,-0.19073,1.525
10.92,0.2974,-0.069036,0.36643
10.94,-0.61643,0.071757,-0.68819
10.96,-1.3497,0.22408,-1.5738
10.98,-1.8615,0.37856,-2.24
11,-2.1278,0.52184,-2.6496
11.02,-2.1415,0.64306,-2.7846
11.04,-1.9112,0.73121,-2.6424
11.06,-1.46,0.77544,-2.2355
11.08,-0.82385,0.77234,-1.5962
11.1,-0.048993,0.71991,-0.7689
11.12,0.81133,0.61936,0.19197
11.14,1.7013,0.47901,1.2223
11.16,2.5679,0.30631,2.2616
11.18,3.3655,0.11462,3.2508
11.2,4.0607,-0.084305,4.145
11.22,4.6345,-0.27812,4.9126
11.24,5.0828,-0.45413,5.5369
11.26,5.4133,-0.6041,6.0174
11.28,5.6414,-0.71319,6.3546
11.3,5.7838,-0.77895,6.5627
11.32,5.8527,-0.79408,6.6468
11.34,5.8517,-0.75502,6.6067
11.36,5.7729,-0.65501,6.428
11.38,5.599,-0.49202,6.091
11.4,5.3059,-0.27139,5.5773
11.42,4.8698,0.0081146,4.8617
11.44,4.2729,0.33667,3.9363
11.46,3.51,0.70236,2.8077
11.48,2.5919,1.0909,1.5011
11.5,1.5469,1.4793,0.06759
11.52,0.41832,1.847,-1.4287
11.54,-0.73963,2.1735,-2.9131
11.56,-1.8686,2.4388,-4.3074
11.58,-2.9126,2.626,-5.5386
11.6,-3.8246,2.7275,-6.5521
11.62,-4.5703,2.741,-7.3114
11.64,-5.1309,2.6766,-7.8075
11.66,-5.5028,2.5489,-8.0517
11.68,-5.6956,2.3784,-8.074
11.7,-5.7289,2.1891,-7.918
11.72,-5.6287,2.0027,-7.6314
11.74,-5.4232,1.8418,-7.265
11.76,-5.14,1.7173,-6.8573
11.78,-4.8036,1.6382,-6.4418
11.8,-4.4341,1.6023,-6.0364
11.82,-4.0469,1.5966,-5.6435
11.84,-3.6532,1.6109,-5.2641
11.86,-3.2606,1.624,-4.8847
11.88,-2.8753,1.6177,-4.4931
11.9,-2.5034,1.5763,-4.0796
11.92,-2.1525,1.489,-3.6415
11.94,-1.8333,1.3461,-3.1793
11.96,-1.56,1.1545,-2.7145
11.98,-1.3501,0.91807,-2.2681
12,-1.2227,0.64577,-1.8685
12.02,-1.1967,0.35828,-1.555
12.04,-1.287,0.064015,-1.3511
12.06,-1.5017,-0.2207,-1.281
12.08,-1.8388,-0.48215,-1.3566
12.1,-2.2849,-0.71536,-1.5696
12.12,-2.8147,-0.91121,-1.9035
12.14,-3.3923,-1.0659,-2.3264
12.16,-3.9746,-1.1873,-2.7872
12.18,-4.5157,-1.2705,-3.2452
12.2,-4.9722,-1.3226,-3.6496
12.22,-5.3078,-1.3508,-3.957
12.24,-5.4975,-1.354,-4.1436
12.26,-5.5301,-1.3438,-4.1864
12.28,-5.4092,-1.3215,-4.0877
12.3,-5.152,-1.2909,-3.8611
12.32,-4.7873,-1.2575,-3.5298
12.34,-4.3519,-1.225,-3.1269
12.36,-3.8866,-1.1953,-2.6912
12.38,-3.4324,-1.1693,-2.2631
12.4,-3.0268,-1.1472,-1.8796
12.42,-2.7005,-1.1298,-1.5707
12.44,-2.475,-1.1145,-1.3605
12.46,-2.3613,-1.0986,-1.2627
12.48,-2.3587,-1.0797,-1.279
12.5,-2.4555,-1.0558,-1.3996
12.52,-2.63,-1.0243,-1.6057
12.54,-2.8528,-0.98516,-1.8677
12.56,-3.0899,-0.93882,-2.1511
12.58,-3.3059,-0.88872,-2.4172
12.6,-3.468,-0.83757,-2.6304
12.62,-3.549,-0.78901,-2.76
12.64,-3.5294,-0.74851,-2.7809
12.66,-3.3986,-0.72098,-2.6776
12.68,-3.1542,-0.70875,-2.4454
12.7,-2.8003,-0.71535,-2.0849
12.72,-2.3451,-0.74178,-1.6033
12.74,-1.798,-0.78339,-1.0146
12.76,-1.1672,-0.84085,-0.32636
12.78,-0.45867,-0.90539,0.44672
12.8,0.32397,-0.97261,1.2966
12.82,1.178,-1.0357,2.2137
12.84,2.0993,-1.0842,3.1835
12.86,3.0801,-1.1128,4.1929
12.88,4.1066,-1.1162,5.2228
12.9,5.1583,-1.0846,6.243
12.92,6.2086,-1.0176,7.2262
12.94,7.2263,-0.91062,8.1369
12.96,8.1791,-0.76209,8.9412
12.98,9.0365,-0.57619,9.6127
13,9.7727,-0.35916,10.132
13.02,10.369,-0.11637,10.485
13.04,10.812,0.13857,10.674
13.06,11.096,0.39318,10.703
13.08,11.218,0.63446,10.584
13.1,11.177,0.8475,10.329
13.12,10.968,1.0209,9.9471
13.14,10.589,1.1489,9.4399
13.16,10.034,1.2253,8.8091
13.18,9.3028,1.2531,8.0497
13.2,8.3978,1.2396,7.1582
13.22,7.3331,1.1934,6.1396
13.24,6.1353,1.1273,5.008
13.26,4.8456,1.0539,3.7917
13.28,3.5182,0.98357,2.5347
13.3,2.2171,0.92126,1.2958
13.32,1.0093,0.87605,0.1333
13.34,-0.041506,0.83884,-0.88034
13.36,-0.88373,0.81014,-1.6939
13.38,-1.4839,0.77917,-2.263
13.4,-1.8313,0.73608,-2.5674
13.42,-1.9402,0.67493,-2.6151
13.44,-1.8476,0.58824,-2.4358
13.46,-1.6094,0.47239,-2.0818
13.48,-1.2936,0.32986,-1.6234
13.5,-0.97137,0.16474,-1.1361
13.52,-0.70946,-0.014147,-0.69531
13.54,-0.56179,-0.19752,-0.36427
13.56,-0.56358,-0.37303,-0.19055
13.58,-0.72752,-0.53122,-0.1963
13.6,-1.0427,-0.66217,-0.38048
13.62,-1.476,-0.75711,-0.71892
13.64,-1.9769,-0.81312,-1.1638
13.66,-2.4829,-0.82611,-1.6568
13.68,-2.9275,-0.79652,-2.131
13.7,-3.2487,-0.73023,-2.5184
13.72,-3.3957,-0.62838,-2.7674
13.74,-3.3366,-0.50222,-2.8344
13.76,-3.0617,-0.3611,-2.7006
13.78,-2.5857,-0.21183,-2.3739
13.8,-1.9461,-0.066076,-1.88
13.82,-1.1987,0.069175,-1.2679
13.84,-0.41144,0.18886,-0.6003
13.86,0.34435,0.29087,0.053473
13.88,1.0021,0.3742,0.62786
13.9,1.5077,0.44307,1.0647
13.92,1.8257,0.50407,1.3216
13.94,1.9419,0.55937,1.3825
13.96,1.8637,0.61862,1.2451
13.98,1.6177,0.68351,0.93419
14,1.2442,0.7537,0.49046
14.02,0.79139,0.82766,-0.036274
14.04,0.30896,0.89784,-0.58888
14.06,-0.15792,0.95686,-1.1148
14.08,-0.5727,0.99139,-1.5641
14.1,-0.90984,0.99586,-1.9057
14.12,-1.1554,0.95916,-2.1145
14.14,-1.3057,0.87906,-2.1848
14.16,-1.3657,0.75605,-2.1218
14.18,-1.3456,0.5921,-1.9377
14.2,-1.2586,0.39699,-1.6556
14.22,-1.1184,0.18077,-1.2992
14.24,-0.9377,-0.039404,-0.8983
14.26,-0.72678,-0.25351,-0.47327
14.28,-0.49318,-0.44304,-0.050136
14.3,-0.24154,-0.60212,0.36058
14.32,0.026065,-0.71743,0.7435
14.34,0.30956,-0.7861,1.0957
14.36,0.60993,-0.80735,1.4173
14.38,0.92799,-0.78521,1.7132
14.4,1.2631,-0.72452,1.9876
14.42,1.6114,-0.63279,2.2442
14.44,1.9649,-0.52243,2.4873
14.46,2.3104,-0.40157,2.7119
14.48,2.6294,-0.28322,2.9126
14.5,2.8992,-0.17485,3.074
14.52,3.0945,-0.083242,3.1778
14.54,3.1908,-0.010255,3.2011
14.56,3.167,0.03932,3.1276
14.58,3.0091,0.070776,2.9383
14.6,2.7132,0.086206,2.627
14.62,2.2868,0.089873,2.1969
14.64,1.749,0.086339,1.6627
14.66,1.1292,0.080577,1.0486
14.68,0.46392,0.072666,0.39126
14.7,-0.20745,0.063159,-0.27061
14.72,-0.84721,0.050325,-0.89754
14.74,-1.424,0.030373,-1.4544
14.76,-1.9165,-0.0013265,-1.9152
14.78,-2.3157,-0.048641,-2.2671
14.8,-2.6256,-0.11521,-2.5104
14.82,-2.8618,-0.20226,-2.6595
14.84,-3.0487,-0.30778,-2.7409
14.86,-3.2157,-0.42786,-2.7879
14.88,-3.3926,-0.5558,-2.8368
14.9,-3.6046,-0.68397,-2.9207
14.92,-3.8695,-0.80192,-3.0676
14.94,-4.1945,-0.90035,-3.2941
14.96,-4.5754,-0.97113,-3.6042
14.98,-4.9975,-1.0088,-3.9887
15,-5.4379,-1.0101,-4.4278
15.02,-5.8687,-0.97444,-4.8942
15.04,-6.2608,-0.90558,-5.3553
15.06,-6.5885,-0.8088,-5.7797
15.08,-6.8323,-0.69058,-6.1417
15.1,-6.9814,-0.561,-6.4203
15.12,-7.0348,-0.42712,-6.6077
15.14,-7.0007,-0.29526,-6.7055
15.16,-6.8945,-0.17081,-6.7237
15.18,-6.7357,-0.057075,-6.6786
15.2,-6.5446,0.045639,-6.5902
15.22,-6.3389,0.13786,-6.4768
15.24,-6.1305,0.22205,-6.3525
15.26,-5.9236,0.30132,-6.2249
15.28,-5.7141,0.37595,-6.0901
15.3,-5.4905,0.44679,-5.9373
15.32,-5.2352,0.5122,-5.7474
15.34,-4.9277,0.56911,-5.4968
15.36,-4.5474,0.61156,-5.159
15.38,-4.0771,0.6341,-4.7112
15.4,-3.5051,0.6315,-4.1366
15.42,-2.8277,0.59887,-3.4265
15.44,-2.049,0.53411,-2.5832
15.46,-1.1817,0.44032,-1.6221
15.48,-0.24504,0.32415,-0.56919
15.5,0.73665,0.19587,0.54078
15.52,1.7361,0.069653,1.6664
15.54,2.7252,-0.037706,2.7629
15.56,3.6771,-0.10788,3.785
15.58,4.5673,-0.12619,4.6935
15.6,5.3745,-0.079333,5.4539
15.62,6.081,0.040351,6.0406
15.64,6.6724,0.23335,6.439
15.66,7.1375,0.49367,6.6438
15.68,7.4679,0.80881,6.6591
15.7,7.6576,1.1593,6.4983
15.72,7.7032,1.5212,6.182
15.74,7.6039,1.8698,5.7342
15.76,7.3621,2.182,5.1802
15.78,6.9837,2.4379,4.5458
15.8,6.4789,2.6219,3.8569
15.82,5.8627,2.7265,3.1361
15.84,5.1552,2.7516,2.4036
15.86,4.382,2.7016,1.6805
15.88,3.5733,2.5879,0.98545
15.9,2.7633,2.424,0.33933
15.92,1.9884,2.2243,-0.23592
15.94,1.2847,2.0035,-0.71872
15.96,0.68507,1.7721,-1.0871
15.98,0.21522,1.5374,-1.3222
16,-0.10948,1.3014,-1.4108
16.02,-0.28703,1.0663,-1.3534
16.04,-0.33034,0.8296,-1.1599
16.06,-0.26676,0.58859,-0.85535
16.08,-0.13528,0.3431,-0.47838
16.1,0.018534,0.092913,-0.07438
16.12,0.14964,-0.15991,0.30954
16.14,0.22134,-0.41142,0.63277
16.16,0.21279,-0.65502,0.86781
16.18,0.12437,-0.88484,1.0092
16.2,-0.0201,-1.0949,1.0748
16.22,-0.17543,-1.2804,1.105
16.24,-0.28135,-1.4378,1.1564
16.26,-0.27251,-1.5655,1.293
16.28,-0.090407,-1.6633,1.5729
16.3,0.30459,-1.7336,2.0382
16.32,0.92349,-1.7771,2.7006
16.34,1.7432,-1.7958,3.5389
16.36,2.7064,-1.7907,4.4971
16.38,3.7273,-1.7625,5.4899
16.4,4.7026,-1.713,6.4156
16.42,5.525,-1.6421,7.167
16.44,6.0982,-1.5513,7.6495
16.46,6.3504,-1.4436,7.794
16.48,6.2435,-1.3221,7.5656
16.5,5.7781,-1.1931,6.9712
16.52,4.9922,-1.0624,6.0546
16.54,3.9561,-0.93686,4.8929
16.56,2.7627,-0.82443,3.5871
16.58,1.517,-0.73075,2.2478
16.6,0.32511,-0.66096,0.98608
16.62,-0.71584,-0.61779,-0.098054
16.64,-1.5248,-0.60144,-0.92335
16.66,-2.0421,-0.60799,-1.4341
16.68,-2.2325,-0.63103,-1.6014
16.7,-2.0864,-0.66247,-1.4239
16.72,-1.6201,-0.69119,-0.92887
16.74,-0.87441,-0.70566,-0.16875
16.76,0.087042,-0.69502,0.78206
16.78,1.1817,-0.65258,1.8343
16.8,2.3133,-0.57352,2.8868
16.82,3.3787,-0.45342,3.8321
16.84,4.2771,-0.296,4.5731
16.86,4.9193,-0.10826,5.0276
16.88,5.2371,0.09913,5.1379
16.9,5.191,0.31332,4.8777
16.92,4.7752,0.51789,4.2573
16.94,4.0186,0.69929,3.3193
16.96,2.9811,0.84696,2.1342
16.98,1.7473,0.95138,0.79597
17,0.41628,1.0081,-0.59183
17.02,-0.90949,1.0178,-1.9273
17.04,-2.1346,0.98311,-3.1177
17.06,-3.1798,0.90934,-4.0892
17.08,-3.9886,0.80488,-4.7934
17.1,-4.5296,0.67812,-5.2078
17.12,-4.7975,0.53505,-5.3326
17.14,-4.8099,0.3816,-5.1915
17.16,-4.6036,0.22261,-4.8263
17.18,-4.2299,0.060476,-4.2903
17.2,-3.7488,-0.10469,-3.6441
17.22,-3.2249,-0.27032,-2.9546
17.24,-2.7219,-0.43246,-2.2894
17.26,-2.2985,-0.59172,-1.7068
17.28,-2.0043,-0.74366,-1.2606
17.3,-1.8758,-0.8829,-0.99289
17.32,-1.9338,-1.0056,-0.92816
17.34,-2.1812,-1.1078,-1.0734
17.36,-2.6032,-1.1845,-1.4187
17.38,-3.1686,-1.2334,-1.9352
17.4,-3.8334,-1.2521,-2.5813
17.42,-4.546,-1.2407,-3.3052
17.44,-5.2527,-1.1999,-4.0527
17.46,-5.904,-1.1303,-4.7737
17.48,-6.4594,-1.0311,-5.4283
17.5,-6.8903,-0.90304,-5.9873
17.52,-7.1818,-0.75062,-6.4311
17.54,-7.3306,-0.57197,-6.7586
17.56,-7.3432,-0.3726,-6.9706
17.58,-7.2317,-0.14969,-7.082
17.6,-7.0105,0.08343,-7.0939
17.62,-6.6926,0.32141,-7.0141
17.64,-6.2889,0.55369,-6.8426
17.66,-5.8073,0.7677,-6.575
17.68,-5.2539,0.95154,-6.2055
17.7,-4.6356,1.091,-5.7266
17.72,-3.9615,1.1764,-5.1379
17.74,-3.2444,1.2021,-4.4465
17.76,-2.5014,1.1672,-3.6686
17.78,-1.7528,1.0747,-2.8275
17.8,-1.0196,0.93887,-1.9584
17.82,-0.32048,0.77377,-1.0943
17.84,0.33125,0.59427,-0.26302
17.86,0.93064,0.42326,0.50737
17.88,1.4822,0.27742,1.2048
17.9,1.9995,0.16944,1.8301
17.92,2.5028,0.11079,2.392
17.94,3.0148,0.10756,2.9073
17.96,3.5555,0.15165,3.4038
17.98,4.1364,0.23751,3.8989
18,4.7563,0.35482,4.4015
18.02,5.3983,0.48769,4.9106
18.04,6.0291,0.6215,5.4076
18.06,6.6024,0.74335,5.859
18.08,7.0632,0.84397,6.2193
18.1,7.3562,0.91406,6.4421
18.12,7.433,0.95314,6.4798
18.14,7.2602,0.95936,6.3008
18.16,6.8252,0.9353,5.8899
18.18,6.1383,0.8826,5.2557
18.2,5.2324,0.80554,4.4269
18.22,4.1586,0.70648,3.4522
18.24,2.9792,0.58712,2.3921
18.26,1.7596,0.4522,1.3074
18.28,0.56051,0.30287,0.25765
18.3,-0.56845,0.14318,-0.71163
18.32,-1.5919,-0.021158,-1.5707
18.34,-2.489,-0.18862,-2.3004
18.36,-3.2508,-0.34612,-2.9047
18.38,-3.8758,-0.4903,-3.3855
18.4,-4.3646,-0.61183,-3.7528
18.42,-4.7161,-0.70544,-4.0107
18.44,-4.9252,-0.76338,-4.1619
18.46,-4.9837,-0.78695,-4.1968
18.48,-4.883,-0.77545,-4.1076
18.5,-4.6191,-0.73426,-3.8848
18.52,-4.1975,-0.66886,-3.5287
18.54,-3.6371,-0.58695,-3.0501
18.56,-2.9713,-0.49832,-2.473
18.58,-2.2467,-0.40879,-1.838
18.6,-1.5178,-0.32729,-1.1905
18.62,-0.83967,-0.25712,-0.58255
18.64,-0.26016,-0.20301,-0.057152
18.66,0.18819,-0.16638,0.35458
18.68,0.49346,-0.14724,0.6407
18.7,0.66648,-0.14436,0.81083
18.72,0.73922,-0.15719,0.89641
18.74,0.75963,-0.18341,0.94304
18.76,0.78395,-0.22254,1.0065
18.78,0.86776,-0.26933,1.1371
18.8,1.0575,-0.32328,1.3808
18.82,1.3838,-0.37555,1.7594
18.84,1.8573,-0.42182,2.2791
18.86,2.4678,-0.45196,2.9197
18.88,3.1866,-0.45272,3.6393
18.9,3.9707,-0.41818,4.3889
18.92,4.7688,-0.34098,5.1098
18.94,5.5272,-0.21313,5.7403
18.96,6.1957,-0.037414,6.2331
18.98,6.7316,0.18713,6.5444
19,7.1026,0.44855,6.6541
19.02,7.2881,0.72919,6.5589
19.04,7.2788,1.0203,6.2586
19.06,7.0758,1.2978,5.7781
19.08,6.689,1.5525,5.1366
19.1,6.1355,1.7657,4.3698
19.12,5.4378,1.9303,3.5076
19.14,4.6227,2.0352,2.5875
19.16,3.7196,2.082,1.6376
19.18,2.7594,2.0707,0.68872
19.2,1.7731,2.0101,-0.23695
19.22,0.79023,1.8991,-1.1089
19.24,-0.16281,1.7505,-1.9134
19.26,-1.0642,1.5654,-2.6296
19.28,-1.898,1.3561,-3.2541
19.3,-2.6545,1.1233,-3.7778
19.32,-3.3306,0.87783,-4.2084
19.34,-3.928,0.62359,-4.5516
19.36,-4.4521,0.3654,-4.8175
19.38,-4.9094,0.11849,-5.0279
19.4,-5.3049,-0.1153,-5.1896
19.42,-5.6404,-0.32228,-5.3181
19.44,-5.9131,-0.50221,-5.4109
19.46,-6.1157,-0.64543,-5.4703
19.48,-6.238,-0.75232,-5.4857
19.5,-6.2692,-0.82397,-5.4452
19.52,-6.2011,-0.86222,-5.3389
19.54,-6.0314,-0.87672,-5.1547
19.56,-5.7662,-0.87622,-4.89
19.58,-5.4209,-0.86633,-4.5546
19.6,-5.02,-0.85733,-4.1627
19.62,-4.5941,-0.85307,-3.7411
19.64,-4.1764,-0.86091,-3.3155
19.66,-3.7974,-0.87779,-2.9196
19.68,-3.48,-0.9081,-2.5719
19.7,-3.2353,-0.95099,-2.2843
19.72,-3.0605,-1.0042,-2.0562
19.74,-2.9374,-1.059,-1.8784
19.76,-2.8352,-1.1167,-1.7185
19.78,-2.7132,-1.1704,-1.5427
19.8,-2.5261,-1.2192,-1.3069
19.82,-2.2298,-1.2517,-0.97806
19.84,-1.786,-1.2676,-0.51832
19.86,-1.1675,-1.2598,0.092254
19.88,-0.36144,-1.223,0.86154
19.9,0.62897,-1.1546,1.7836
19.92,1.7838,-1.0483,2.832
19.94,3.067,-0.90813,3.9751
19.96,4.4288,-0.73561,5.1644
19.98,5.8082,-0.5351,6.3433
20,7.137,-0.31281,7.4498
20.02,8.3442,-0.076632,8.4208
20.04,9.3616,0.16328,9.1983
20.06,10.129,0.39874,9.7304
20.08,10.6,0.6207,9.9796
20.1,10.747,0.82422,9.9232
20.12,10.564,0.99996,9.5645
20.14,10.069,1.1447,8.9245
20.16,9.3015,1.2532,8.0483
20.18,8.32,1.3249,6.9951
20.2,7.1956,1.3526,5.8429
20.22,6.0037,1.3401,4.6636
20.24,4.8159,1.2776,3.5383
20.26,3.6921,1.1757,2.5164
20.28,2.6748,1.0308,1.644
20.3,1.7859,0.85161,0.93434
20.32,1.0276,0.64465,0.38299
20.34,0.38546,0.42176,-0.0363
20.36,-0.16557,0.19588,-0.36145
20.38,-0.65386,-0.020647,-0.63321
20.4,-1.1043,-0.21562,-0.88873
20.42,-1.5331,-0.37768,-1.1554
20.44,-1.9443,-0.49828,-1.4461
20.46,-2.3304,-0.57381,-1.7566
20.48,-2.6745,-0.60108,-2.0734
20.5,-2.9548,-0.58329,-2.3715
20.52,-3.1501,-0.52076,-2.6293
20.54,-3.2445,-0.4217,-2.8228
20.56,-3.2305,-0.29295,-2.9375
20.58,-3.1106,-0.14435,-2.9662
20.6,-2.8957,0.017044,-2.9127
20.62,-2.6028,0.17902,-2.7818
20.64,-2.2506,0.33257,-2.5832
20.66,-1.8564,0.46676,-2.3232
20.68,-1.433,0.57306,-2.006
20.7,-0.98762,0.64316,-1.6308
20.72,-0.52342,0.67395,-1.1974
20.74,-0.041489,0.66388,-0.70537
20.76,0.4554,0.61495,-0.15955
20.78,0.95936,0.53358,0.42578
20.8,1.4548,0.42937,1.0255
20.82,1.9175,0.31596,1.6016
20.84,2.3157,0.20498,2.1107
20.86,2.6126,0.10988,2.5027
20.88,2.7712,0.038844,2.7324
20.9,2.759,-0.0019726,2.761
20.92,2.5525,-0.012405,2.5649
20.94,2.1414,0.0038148,2.1376
20.96,1.5307,0.040128,1.4906
20.98,0.74103,0.087096,0.65394
21,-0.19216,0.13393,-0.3261
21.02,-1.2217,0.17073,-1.3924
21.04,-2.2924,0.19018,-2.4826
21.06,-3.3457,0.18167,-3.5273
21.08,-4.3245,0.14713,-4.4717
21.1,-5.1782,0.082384,-5.2606
21.12,-5.8667,-0.0083197,-5.8584
21.14,-6.3641,-0.12437,-6.2397
21.16,-6.6607,-0.25897,-6.4017
21.18,-6.7642,-0.40893,-6.3553
21.2,-6.6983,-0.56525,-6.1331
21.22,-6.4999,-0.72545,-5.7744
21.24,-6.2146,-0.8843,-5.3303
21.26,-5.891,-1.0361,-4.8549
21.28,-5.5745,-1.1779,-4.3966
21.3,-5.302,-1.3008,-4.0012
21.32,-5.0975,-1.4053,-3.6921
21.34,-4.9699,-1.485,-3.4849
21.36,-4.9141,-1.5396,-3.3745
21.38,-4.9132,-1.564,-3.3492
21.4,-4.9432,-1.5577,-3.3856
21.42,-4.9785,-1.5181,-3.4604
21.44,-4.9964,-1.4478,-3.5485
21.46,-4.9806,-1.3495,-3.6311
21.48,-4.9228,-1.2262,-3.6966
21.5,-4.8218,-1.083,-3.7388
21.52,-4.6806,-0.92571,-3.7549
21.54,-4.5027,-0.76399,-3.7387
21.56,-4.2884,-0.60592,-3.6825
21.58,-4.0323,-0.45863,-3.5737
21.6,-3.7218,-0.32802,-3.3938
21.62,-3.3391,-0.2174,-3.1217
21.64,-2.8635,-0.12843,-2.735
21.66,-2.2765,-0.057595,-2.2189
21.68,-1.566,0.00076852,-1.5668
21.7,-0.73074,0.056206,-0.78694
21.72,0.21759,0.11951,0.098082
21.74,1.2533,0.19977,1.0535
21.76,2.3382,0.30439,2.0338
21.78,3.4246,0.43939,2.9852
21.8,4.4599,0.60505,3.8549
21.82,5.3908,0.79677,4.5941
21.84,6.1683,1.0068,5.1616
21.86,6.7516,1.2201,5.5315
21.88,7.111,1.4225,5.6884
21.9,7.2298,1.6023,5.6275
21.92,7.1052,1.7438,5.3614
21.94,6.7478,1.8367,4.9111
21.96,6.1799,1.8727,4.3071
21.98,5.4335,1.8482,3.5854
22,4.5475,1.7671,2.7804
22.02,3.564,1.6324,1.9316
22.04,2.5258,1.4512,1.0746
22.06,1.4738,1.2335,0.24028
22.08,0.44516,0.98808,-0.54292
22.1,-0.52659,0.72723,-1.2538
22.12,-1.4112,0.46246,-1.8736
22.14,-2.18,0.20236,-2.3824
22.16,-2.8048,-0.042591,-2.7622
22.18,-3.2565,-0.26545,-2.9911
22.2,-3.5063,-0.45947,-3.0468
22.22,-3.5276,-0.61821,-2.9094
22.24,-3.3006,-0.74056,-2.56
22.26,-2.8168,-0.82621,-1.9906
22.28,-2.0851,-0.87502,-1.2101
22.3,-1.1351,-0.89026,-0.24484
22.32,-0.018925,-0.87563,0.8567
22.34,1.191,-0.83883,2.0298
22.36,2.4076,-0.78765,3.1953
22.38,3.5386,-0.72523,4.2638
22.4,4.497,-0.66024,5.1572
22.42,5.2129,-0.59935,5.8123
22.44,5.6431,-0.54665,6.1897
22.46,5.7768,-0.50205,6.2789
22.48,5.6377,-0.46339,6.1011
22.5,5.2801,-0.43049,5.7106
22.52,4.7814,-0.39676,5.1781
22.54,4.2305,-0.35407,4.5846
22.56,3.7161,-0.29424,4.0104
22.58,3.3145,-0.20824,3.5227
22.6,3.0799,-0.089395,3.1693
22.62,3.0392,0.065852,2.9733
22.64,3.1893,0.25797,2.9313
22.66,3.5003,0.48275,3.0175
22.68,3.9206,0.73421,3.1864
22.7,4.3852,0.99887,3.3863
22.72,4.8247,1.2607,3.564
22.74,5.1746,1.5047,3.6699
22.76,5.3825,1.7122,3.6703
22.78,5.414,1.8712,3.5428
22.8,5.2556,1.9709,3.2847
22.82,4.9149,2.0041,2.9107
22.84,4.418,1.9693,2.4486
22.86,3.8046,1.8679,1.9367
22.88,3.1216,1.7118,1.4098
22.9,2.416,1.5094,0.90664
22.92,1.728,1.276,0.45203
22.94,1.0853,1.0249,0.060431
22.96,0.50002,0.77227,-0.27225
22.98,-0.03219,0.53289,-0.56508
23,-0.5301,0.31757,-0.84767
23.02,-1.0224,0.13793,-1.1603
23.04,-1.5417,-0.00011408,-1.5416
23.06,-2.1176,-0.09123,-2.0264
23.08,-2.7709,-0.13484,-2.636
23.1,-3.5084,-0.13117,-3.3772
23.12,-4.3213,-0.085636,-4.2357
23.14,-5.185,-0.0040461,-5.1809
23.16,-6.0617,0.10419,-6.1659
23.18,-6.9053,0.22922,-7.1345
23.2,-7.6663,0.35938,-8.0257
23.22,-8.2976,0.48257,-8.7801
23.24,-8.7592,0.58931,-9.3485
23.26,-9.0217,0.66916,-9.6909
23.28,-9.0679,0.71466,-9.7826
23.3,-8.8929,0.72114,-9.614
23.32,-8.5025,0.6869,-9.1894
23.34,-7.9113,0.61162,-8.5229
23.36,-7.1393,0.49954,-7.6389
23.38,-6.2095,0.35578,-6.5653
23.4,-5.145,0.18893,-5.3339
23.42,-3.9678,0.0072268,-3.9751
23.44,-2.6984,-0.17706,-2.5214
23.46,-1.356,-0.35561,-1.0004
23.48,0.039782,-0.52051,0.56029
23.5,1.4666,-0.66427,2.1308
23.52,2.8971,-0.78207,3.6791
23.54,4.2972,-0.87387,5.1711
23.56,5.6253,-0.9365,6.5618
23.58,6.8328,-0.97701,7.8098
23.6,7.8667,-0.9995,8.8662
23.62,8.674,-1.0101,9.6841
23.64,9.2068,-1.0163,10.223
23.66,9.4281,-1.0239,10.452
23.68,9.3174,-1.0372,10.355
23.7,8.8742,-1.0626,9.9368
23.72,8.1201,-1.1018,9.2219
23.74,7.0977,-1.1568,8.2545
23.76,5.8672,-1.2257,7.0929
23.78,4.5018,-1.3036,5.8054
23.8,3.0803,-1.3904,4.4707
23.82,1.6813,-1.4828,3.1641
23.84,0.37669,-1.5756,1.9523
23.86,-0.77317,-1.6604,0.88727
23.88,-1.7225,-1.7315,0.0090073
23.9,-2.442,-1.7841,-0.65788
23.92,-2.9191,-1.8126,-1.1065
23.94,-3.1573,-1.8135,-1.3439
23.96,-3.1749,-1.7838,-1.3911
23.98,-3.0024,-1.7209,-1.2815
24,-2.6803,-1.6257,-1.0546
24.02,-2.255,-1.4978,-0.75727
24.04,-1.7758,-1.3498,-0.426
24.06,-1.2894,-1.1849,-0.10446
24.08,-0.8363,-1.0133,0.17696
24.1,-0.44683,-0.83934,0.39251
24.12,-0.13851,-0.67142,0.53291
24.14,0.084368,-0.51124,0.5956
24.16,0.22921,-0.36154,0.59076
24.18,0.31152,-0.21921,0.53073
24.2,0.34988,-0.076806,0.42668
24.22,0.36051,0.068613,0.2919
24.24,0.35259,0.22725,0.12534
24.26,0.32534,0.40508,-0.079739
24.28,0.26769,0.60401,-0.33631
24.3,0.16064,0.82836,-0.66771
24.32,-0.018066,1.0746,-1.0927
24.34,-0.28803,1.3311,-1.6192
24.36,-0.66021,1.5956,-2.2558
24.38,-1.1324,1.8477,-2.9801
24.4,-1.6868,2.0757,-3.7625
24.42,-2.2912,2.2661,-4.5573
24.44,-2.9024,2.4051,-5.3075
24.46,-3.4722,2.4824,-5.9546
24.48,-3.955,2.4895,-6.4444
24.5,-4.314,2.4258,-6.7398
24.52,-4.5279,2.2877,-6.8156
24.54,-4.5932,2.0842,-6.6774
24.56,-4.5257,1.8238,-6.3496
24.58,-4.3575,1.5141,-5.8716
24.6,-4.1327,1.1718,-5.3045
24.62,-3.9012,0.80932,-4.7105
24.64,-3.7118,0.44433,-4.1561
24.66,-3.6062,0.090293,-3.6965
24.68,-3.6133,-0.23693,-3.3764
24.7,-3.7465,-0.52673,-3.2198
24.72,-4.0021,-0.76787,-3.2342
24.74,-4.3607,-0.954,-3.4067
24.76,-4.7902,-1.0825,-3.7077
24.78,-5.2498,-1.1552,-4.0946
24.8,-5.6952,-1.1712,-4.524
24.82,-6.0827,-1.1451,-4.9376
24.84,-6.3738,-1.0805,-5.2933
24.86,-6.5365,-0.98922,-5.5473
24.88,-6.5469,-0.88169,-5.6652
24.9,-6.3878,-0.76334,-5.6244
24.92,-6.0473,-0.6443,-5.403
24.94,-5.5173,-0.52527,-4.9921
24.96,-4.7924,-0.40488,-4.3875
24.98,-3.8698,-0.28492,-3.5849
25,-2.7521,-0.15734,-2.5947
25.02,-1.4497,-0.020592,-1.4291
25.04,0.014609,0.1271,-0.11249
25.06,1.6028,0.28534,1.3175
25.08,3.2596,0.45042,2.8092
25.1,4.9138,0.61543,4.2984
25.12,6.4822,0.7698,5.7124
25.14,7.8773,0.9039,6.9734
25.16,9.0162,1.0038,8.0124
25.18,9.8311,1.058,8.7731
25.2,10.278,1.0624,9.2152
25.22,10.341,1.0116,9.3295
25.24,10.038,0.90644,9.132
25.26,9.4151,0.75403,8.6611
25.28,8.5395,0.56196,7.9775
25.3,7.4929,0.34662,7.1463
25.32,6.3597,0.12311,6.2366
25.34,5.2176,-0.093743,5.3114
25.36,4.1305,-0.28844,4.4189
25.38,3.144,-0.45022,3.5942
25.4,2.2856,-0.57016,2.8558
25.42,1.566,-0.64056,2.2066
25.44,0.98362,-0.66483,1.6484
25.46,0.52871,-0.63988,1.1686
25.48,0.18777,-0.57607,0.76383
25.5,-0.053954,-0.47722,0.42326
25.52,-0.21102,-0.35542,0.1444
25.54,-0.29771,-0.21948,-0.078221
25.56,-0.32833,-0.082926,-0.2454
25.58,-0.31754,0.047393,-0.36493
25.6,-0.27984,0.15732,-0.43716
25.62,-0.22829,0.24225,-0.47055
25.64,-0.17244,0.29691,-0.46935
25.66,-0.11609,0.31665,-0.43274
25.68,-0.055615,0.30181,-0.35743
25.7,0.020579,0.25914,-0.23857
25.72,0.1309,0.18947,-0.058565
25.74,0.29776,0.10431,0.19344
25.76,0.54332,0.010214,0.53311
25.78,0.88467,-0.082429,0.9671
25.8,1.3291,-0.16616,1.4952
25.82,1.8704,-0.23429,2.1047
25.84,2.4873,-0.28258,2.7699
25.86,3.144,-0.31105,3.455
25.88,3.7924,-0.32096,4.1134
25.9,4.3774,-0.31854,4.6959
25.92,4.8421,-0.30808,5.1501
25.94,5.1342,-0.29825,5.4325
25.96,5.2119,-0.29402,5.506
25.98,5.0482,-0.30168,5.3499
26,4.6334,-0.3255,4.9589
26.02,3.9768,-0.36884,4.3456
26.04,3.1045,-0.42758,3.532
26.06,2.0575,-0.50172,2.5592
26.08,0.88744,-0.58318,1.4706
26.1,-0.3481,-0.66828,0.32018
26.12,-1.5902,-0.74639,-0.84384
26.14,-2.7831,-0.81952,-1.9636
26.16,-3.8774,-0.86902,-3.0084
26.18,-4.833,-0.90055,-3.9324
26.2,-5.6202,-0.90796,-4.7123
26.22,-6.2205,-0.88819,-5.3323
26.24,-6.6256,-0.84564,-5.7799
26.26,-6.8363,-0.78339,-6.0529
26.28,-6.8611,-0.70526,-6.1559
26.3,-6.7138,-0.61563,-6.0982
26.32,-6.4118,-0.52225,-5.8896
26.34,-5.974,-0.4293,-5.5447
26.36,-5.4196,-0.3387,-5.0809
26.38,-4.7668,-0.25441,-4.5124
26.4,-4.0328,-0.17322,-3.8596
26.42,-3.2337,-0.088718,-3.145
26.44,-2.3855,0.0015642,-2.387
26.46,-1.5053,0.10523,-1.6105
26.48,-0.61278,0.23367,-0.84644
26.5,0.26866,0.39212,-0.12347
26.52,1.1117,0.58218,0.52949
26.54,1.8854,0.80887,1.0766
26.56,2.5573,1.07,1.4873
26.58,3.0957,1.3523,1.7434
26.6,3.4737,1.6506,1.8232
26.62,3.6725,1.949,1.7235
26.64,3.6844,2.2296,1.4548
26.66,3.515,2.4721,1.0428
26.68,3.1828,2.6652,0.51763
26.7,2.7179,2.7931,-0.075212
26.72,2.1583,2.8474,-0.68914
26.74,1.5457,2.8142,-1.2685
26.76,0.92101,2.7049,-1.7839
26.78,0.3206,2.5221,-2.2015
26.8,-0.22627,2.2676,-2.4938
26.82,-0.69807,1.9643,-2.6623
26.84,-1.0801,1.6211,-2.7013
26.86,-1.3628,1.2605,-2.6234
26.88,-1.5393,0.89941,-2.4387
26.9,-1.6038,0.54899,-2.1528
26.92,-1.5514,0.22591,-1.7773
26.94,-1.3787,-0.059259,-1.3195
26.96,-1.0863,-0.30357,-0.7827
26.98,-0.681,-0.49768,-0.18332
27,-0.17858,-0.65059,0.47201
27.02,0.39565,-0.76012,1.1558
27.04,1.0077,-0.83542,1.8431
27.06,1.6178,-0.8843,2.5021
27.08,2.1858,-0.91141,3.0972
27.1,2.6758,-0.92682,3.6027
27.12,3.0625,-0.93255,3.9951
27.14,3.3337,-0.93436,4.268
27.16,3.4918,-0.93144,4.4233
27.18,3.5521,-0.9224,4.4745
27.2,3.5377,-0.90556,4.4432
27.22,3.4737,-0.87414,4.3479
27.24,3.3807,-0.82743,4.2081
27.26,3.269,-0.76179,4.0308
27.28,3.1359,-0.67427,3.8101
27.3,2.9655,-0.56634,3.5319
27.32,2.7323,-0.44177,3.1741
27.34,2.4065,-0.30181,2.7083
27.36,1.9612,-0.15843,2.1197
27.38,1.3794,-0.01715,1.3966
27.4,0.65888,0.10873,0.55015
27.42,-0.1853,0.21513,-0.40043
27.44,-1.1215,0.29005,-1.4116
27.46,-2.1056,0.33012,-2.4357
27.48,-3.0868,0.3303,-3.4171
27.5,-4.0151,0.28969,-4.3048
27.52,-4.8475,0.21385,-5.0614
27.54,-5.5537,0.10412,-5.6578
27.56,-6.1179,-0.026423,-6.0915
27.58,-6.5394,-0.1712,-6.3682
27.6,-6.8292,-0.31988,-6.5093
27.62,-7.0061,-0.45864,-6.5474
27.64,-7.0914,-0.58239,-6.509
27.66,-7.1048,-0.6811,-6.4237
27.68,-7.0606,-0.75397,-6.3066
27.7,-6.967,-0.79794,-6.1691
27.72,-6.8262,-0.81784,-6.0083
27.74,-6.6362,-0.8146,-5.8216
27.76,-6.394,-0.79561,-5.5984
27.78,-6.0972,-0.77005,-5.3271
27.8,-5.746,-0.74096,-5.0051
27.82,-5.3437,-0.71577,-4.6279
27.84,-4.8949,-0.69837,-4.1966
27.86,-4.4042,-0.68759,-3.7166
27.88,-3.8734,-0.68598,-3.1874
27.9,-3.3001,-0.68538,-2.6147
27.92,-2.6772,-0.68766,-1.9895
27.94,-1.9939,-0.68635,-1.3075
27.96,-1.2387,-0.68019,-0.55851
27.98,-0.40349,-0.66615,0.26266
28,0.51193,-0.64492,1.1569
28.02,1.4959,-0.61989,2.1158
28.04,2.5224,-0.5897,3.1121
28.06,3.5509,-0.56114,4.112
28.08,4.5288,-0.53921,5.068
28.1,5.3962,-0.52626,5.9224
28.12,6.0924,-0.52698,6.6194
28.14,6.5637,-0.54015,7.1038
28.16,6.7698,-0.56499,7.3348
28.18,6.6901,-0.59921,7.2893
28.2,6.3263,-0.63808,6.9644
28.22,5.7034,-0.67529,6.3787
28.24,4.8669,-0.70478,5.5716
28.26,3.878,-0.72038,4.5984
28.28,2.8075,-0.71524,3.5228
28.3,1.7279,-0.68623,2.4141
28.32,0.70652,-0.63067,1.3372
28.34,-0.20033,-0.54846,0.34813
28.36,-0.95156,-0.44356,-0.50801
28.38,-1.5231,-0.32072,-1.2023
28.4,-1.9072,-0.18483,-1.7223
28.42,-2.11,-0.044708,-2.0652
28.44,-2.1471,0.092943,-2.2401
28.46,-2.0391,0.22333,-2.2624
28.48,-1.8062,0.34146,-2.1477
28.5,-1.4651,0.44656,-1.9117
28.52,-1.0268,0.53898,-1.5658
28.54,-0.49679,0.62463,-1.1214
28.56,0.12274,0.70843,-0.5857
28.58,0.829,0.7943,0.0347
28.6,1.6142,0.8904,0.72383
28.62,2.4615,0.99784,1.4637
28.64,3.3423,1.1165,2.2258
28.66,4.2156,1.2446,2.971
28.68,5.0308,1.3751,3.6557
28.7,5.7322,1.498,4.2342
28.72,6.2656,1.6011,4.6645
28.74,6.5855,1.6735,4.912
28.76,6.6617,1.7048,4.9569
28.78,6.4835,1.6851,4.7984
28.8,6.0613,1.6111,4.4502
28.82,5.4251,1.4824,3.9427
28.84,4.6196,1.3014,3.3183
28.86,3.6978,1.0777,2.6201
28.88,2.714,0.82144,1.8925
28.9,1.7168,0.54716,1.1697
28.92,0.74502,0.26973,0.47529
28.94,-0.1753,0.002982,-0.17828
28.96,-1.0302,-0.2414,-0.78885
28.98,-1.8159,-0.45221,-1.3637
29,-2.5344,-0.62317,-1.9112
29.02,-3.1903,-0.75298,-2.4373
29.04,-3.7864,-0.83831,-2.9481
29.06,-4.3214,-0.88432,-3.4371
29.08,-4.7886,-0.89488,-3.8937
29.1,-5.1755,-0.8743,-4.3012
29.12,-5.4646,-0.8284,-4.6362
29.14,-5.6346,-0.76042,-4.8741
29.16,-5.6617,-0.67222,-4.9895
29.18,-5.5219,-0.56949,-4.9524
29.2,-5.1921,-0.44988,-4.7422
29.22,-4.6532,-0.31326,-4.34
29.24,-3.8927,-0.15899,-3.7337
29.26,-2.9078,0.013375,-2.9212
29.28,-1.709,0.20139,-1.9104
29.3,-0.32266,0.39905,-0.7217
29.32,1.2073,0.60105,0.60628
29.34,2.82,0.79675,2.0233
29.36,4.4403,0.97421,3.466
29.38,5.9835,1.122,4.8615
29.4,7.3631,1.2267,6.1364
29.42,8.4984,1.2794,7.219
29.44,9.3229,1.2731,8.0498
29.46,9.7912,1.2042,8.587
29.48,9.8834,1.0748,8.8086
29.5,9.6071,0.89038,8.7167
29.52,8.9957,0.66069,8.335
29.54,8.1047,0.39988,7.7048
29.56,7.0049,0.12328,6.8816
29.58,5.7754,-0.15065,5.9261
29.6,4.4962,-0.40636,4.9026
29.62,3.2414,-0.62926,3.8707
29.64,2.0741,-0.80578,2.8798
29.66,1.0429,-0.92762,1.9706
29.68,0.18082,-0.9894,1.1702
29.7,-0.49531,-0.99108,0.49577
29.72,-0.98295,-0.93567,-0.047282
29.74,-1.2919,-0.83066,-0.4612
29.76,-1.4413,-0.68788,-0.75346
29.78,-1.4574,-0.51884,-0.93853
29.8,-1.37,-0.33451,-1.0355
29.82,-1.211,-0.14845,-1.0626
29.84,-1.012,0.03085,-1.0428
29.86,-0.80312,0.19499,-0.99811
29.88,-0.61214,0.34016,-0.95231
29.9,-0.46392,0.462,-0.92592
29.92,-0.38001,0.56211,-0.94212
29.94,-0.37841,0.64182,-1.0202
29.96,-0.47306,0.70205,-1.1751
29.98,-0.67334,0.74265,-1.416
30,-0.98332,0.76392,-1.7472
30.02,-1.4012,0.76381,-2.165
30.04,-1.9188,0.73849,-2.6573
30.06,-2.5218,0.68653,-3.2083
30.08,-3.1906,0.6054,-3.796
30.1,-3.9015,0.49424,-4.3957
30.12,-4.6292,0.35397,-4.9832
30.14,-5.3492,0.19052,-5.5397
30.16,-6.04,0.0068071,-6.0468
30.18,-6.6851,-0.18635,-6.4987
30.2,-7.2743,-0.37892,-6.8953
30.22,-7.8035,-0.56213,-7.2413
30.24,-8.2736,-0.72558,-7.548
30.26,-8.6886,-0.85996,-7.8287
30.28,-9.0528,-0.96005,-8.0927
30.3,-9.368,-1.0238,-8.3442
30.32,-9.6313,-1.0486,-8.5827
30.34,-9.8334,-1.0383,-8.7951
30.36,-9.958,-0.99737,-8.9606
30.38,-9.9822,-0.93032,-9.0519
30.4,-9.8786,-0.84195,-9.0367
30.42,-9.6178,-0.73847,-8.8793
30.44,-9.1718,-0.6241,-8.5477
30.46,-8.5181,-0.49969,-8.0184
30.48,-7.6432,-0.36882,-7.2744
30.5,-6.546,-0.22774,-6.3182
30.52,-5.2405,-0.077466,-5.163
30.54,-3.7569,0.08536,-3.8423
30.56,-2.1416,0.26054,-2.4022
30.58,-0.45494,0.44941,-0.90436
30.6,1.2321,0.64674,0.58534
30.62,2.8429,0.84882,1.994
30.64,4.3012,1.0485,3.2526
30.66,5.5373,1.2364,4.3009
30.68,6.4943,1.3979,5.0964
30.7,7.1324,1.5247,5.6076
30.72,7.4327,1.6028,5.8299
30.74,7.3984,1.628,5.7704
30.76,7.0541,1.5936,5.4605
30.78,6.4437,1.5001,4.9436
30.8,5.6262,1.3501,4.2761
30.82,4.6707,1.1529,3.5178
30.84,3.6517,0.91816,2.7335
30.86,2.6427,0.6589,1.9838
30.88,1.7116,0.38736,1.3243
30.9,0.91605,0.11898,0.79707
30.92,0.29905,-0.13683,0.43588
30.94,-0.11338,-0.37275,0.25937
30.96,-0.31394,-0.58286,0.26892
30.98,-0.31392,-0.76371,0.44979
31,-0.14138,-0.91675,0.77537
31.02,0.16253,-1.0425,1.205
31.04,0.54873,-1.1403,1.689
31.06,0.96654,-1.2156,2.1821
31.08,1.3701,-1.2692,2.6393
31.1,1.7242,-1.3002,3.0244
31.12,2.0082,-1.3131,3.3213
31.14,2.2179,-1.305,3.5229
31.16,2.3641,-1.2745,3.6386
31.18,2.4689,-1.2218,3.6907
31.2,2.5602,-1.1447,3.7049
31.22,2.6647,-1.0481,3.7128
31.24,2.8024,-0.93254,3.735
31.26,2.9817,-0.80388,3.7855
31.28,3.1973,-0.66674,3.8641
31.3,3.4319,-0.52732,3.9592
31.32,3.6584,-0.39038,4.0487
31.34,3.8457,-0.26595,4.1116
31.36,3.9639,-0.15674,4.1207
31.38,3.9895,-0.063282,4.0528
31.4,3.9081,0.011971,3.8961
31.42,3.716,0.069031,3.647
31.44,3.4193,0.11991,3.2994
31.46,3.0309,0.16372,2.8672
31.48,2.5676,0.21188,2.3557
31.5,2.0469,0.26678,1.7802
31.52,1.4848,0.33862,1.1462
31.54,0.89496,0.42425,0.47071
31.56,0.28937,0.52824,-0.23887
31.58,-0.32008,0.64363,-0.96371
31.6,-0.91982,0.76407,-1.6839
31.62,-1.4931,0.88094,-2.374
31.64,-2.0192,0.98629,-3.0055
31.66,-2.4747,1.0711,-3.5458
31.68,-2.8346,1.1251,-3.9597
31.7,-3.075,1.147,-4.2221
31.72,-3.1764,1.1303,-4.3067
31.74,-3.1252,1.0793,-4.2046
31.76,-2.9165,0.99564,-3.9122
31.78,-2.5541,0.88862,-3.4427
31.8,-2.0509,0.75938,-2.8103
31.82,-1.4283,0.62214,-2.0504
31.84,-0.71527,0.47443,-1.1897
31.86,0.052421,0.32675,-0.27432
31.88,0.8337,0.1773,0.6564
31.9,1.5834,0.032075,1.5513
31.92,2.2544,-0.11772,2.3721
31.94,2.8003,-0.25953,3.0599
31.96,3.1797,-0.40733,3.587
31.98,3.36,-0.55322,3.9132
32,3.3229,-0.69692,4.0198
32.02,3.0682,-0.83788,3.906
32.04,2.616,-0.96466,3.5807
32.06,2.0076,-1.0831,3.0907
32.08,1.3018,-1.1758,2.4776
32.1,0.56971,-1.2478,1.8175
32.12,-0.11334,-1.2927,1.1793
32.14,-0.67711,-1.3106,0.6335
32.16,-1.0652,-1.298,0.23272
32.18,-1.2424,-1.2602,0.017844
32.2,-1.1983,-1.1989,0.00057383
32.22,-0.94835,-1.1217,0.17339
32.24,-0.53002,-1.0215,0.49151
32.26,0.0032762,-0.90673,0.91001
32.28,0.5903,-0.77744,1.3677
32.3,1.1704,-0.63396,1.8044
32.32,1.691,-0.47191,2.1629
32.34,2.1122,-0.29279,2.405
32.36,2.4093,-0.09798,2.5073
32.38,2.5726,0.11309,2.4595
32.4,2.6038,0.33218,2.2716
32.42,2.5131,0.55409,1.959
32.44,2.3145,0.77046,1.544
32.46,2.0227,0.96595,1.0568
32.48,1.6512,1.1268,0.52437
32.5,1.2114,1.2441,-0.032754
32.52,0.71381,1.3042,-0.5904
32.54,0.16919,1.3025,-1.1333
32.56,-0.40984,1.2344,-1.6442
32.58,-1.0078,1.0991,-2.1069
32.6,-1.6061,0.90736,-2.5135
32.62,-2.1841,0.66804,-2.8521
32.64,-2.7205,0.39579,-3.1163
32.66,-3.1955,0.1078,-3.3033
32.68,-3.593,-0.1787,-3.4143
32.7,-3.902,-0.44733,-3.4547
32.72,-4.1178,-0.68426,-3.4335
32.74,-4.2414,-0.87874,-3.3627
32.76,-4.2793,-1.0195,-3.2598
32.78,-4.2411,-1.109,-3.1321
32.8,-4.1382,-1.144,-2.9942
32.82,-3.9809,-1.1308,-2.8501
32.84,-3.7772,-1.0739,-2.7033
32.86,-3.5309,-0.98068,-2.5502
32.88,-3.2411,-0.86123,-2.3799
32.9,-2.903,-0.71838,-2.1846
32.92,-2.5084,-0.56268,-1.9457
32.94,-2.0482,-0.39629,-1.6519
32.96,-1.5152,-0.22235,-1.2928
32.98,-0.90655,-0.044924,-0.86162
33,-0.22669,0.13421,-0.3609
33.02,0.51104,0.31173,0.19931
33.04,1.2837,0.48729,0.79646
33.06,2.0599,0.65122,1.4087
33.08,2.8017,0.80172,2
33.1,3.4688,0.92883,2.54
33.12,4.0223,1.029,2.9933
33.14,4.4294,1.0963,3.3331
33.16,4.6667,1.1302,3.5365
33.18,4.7227,1.1306,3.5921
33.2,4.5984,1.0992,3.4991
33.22,4.306,1.0436,3.2623
33.24,3.8668,0.97019,2.8966
33.26,3.3079,0.88818,2.4197
33.28,2.659,0.80771,1.8513
33.3,1.9498,0.73545,1.2144
33.32,1.2082,0.67577,0.53243
33.34,0.45983,0.63234,-0.17251
33.36,-0.27137,0.60382,-0.87519
33.38,-0.96225,0.5878,-1.55
33.4,-1.5894,0.57886,-2.1683
33.42,-2.1289,0.57067,-2.6995
33.44,-2.5564,0.5596,-3.116
33.46,-2.849,0.53954,-3.3885
33.48,-2.9873,0.51001,-3.4973
33.5,-2.9582,0.47066,-3.4288
33.52,-2.7573,0.42455,-3.1819
33.54,-2.3911,0.37264,-2.7637
33.56,-1.8771,0.31985,-2.1969
33.58,-1.2443,0.2701,-1.5144
33.6,-0.53081,0.22663,-0.75744
33.62,0.21843,0.18948,0.028959
33.64,0.95495,0.15717,0.79778
33.66,1.6301,0.12801,1.502
33.68,2.1981,0.097809,2.1003
33.7,2.6192,0.062527,2.5567
33.72,2.8615,0.020138,2.8413
33.74,2.9024,-0.033078,2.9355
33.76,2.7301,-0.096071,2.8262
33.78,2.3433,-0.16922,2.5126
33.8,1.7516,-0.24709,1.9987
33.82,0.97466,-0.3257,1.3004
33.84,0.041197,-0.40143,0.44263
33.86,-1.0123,-0.46855,-0.54373
33.88,-2.1433,-0.52314,-1.6202
33.9,-3.3053,-0.56337,-2.7419
33.92,-4.4497,-0.58585,-3.8639
33.94,-5.5279,-0.59171,-4.9362
33.96,-6.4929,-0.58091,-5.912
33.98,-7.3015,-0.55353,-6.748
34,-7.9154,-0.51099,-7.4044
34.02,-8.3027,-0.45067,-7.852
34.04,-8.4394,-0.37241,-8.067
34.06,-8.3106,-0.27602,-8.0346
34.08,-7.9119,-0.15887,-7.753
34.1,-7.2503,-0.020501,-7.2298
34.12,-6.3454,0.138,-6.4834
34.14,-5.2297,0.31432,-5.544
34.16,-3.9477,0.50225,-4.45
34.18,-2.5554,0.69348,-3.2489
34.2,-1.117,0.87741,-1.9944
34.22,0.29808,1.0413,-0.74324
34.24,1.62,1.1727,0.44728
34.26,2.7836,1.2578,1.5258
34.28,3.7337,1.2881,2.4456
34.3,4.4298,1.257,3.1728
34.32,4.8506,1.1609,3.6897
34.34,4.9959,1.0032,3.9927
34.36,4.8872,0.79149,4.0957
34.38,4.5658,0.53745,4.0284
34.4,4.0887,0.25508,3.8336
34.42,3.5227,-0.039316,3.562
34.44,2.9375,-0.33019,3.2677
34.46,2.3987,-0.59994,2.9986
34.48,1.9606,-0.83765,2.7982
34.5,1.6623,-1.0293,2.6916
34.52,1.5246,-1.1695,2.6941
34.54,1.5502,-1.253,2.8033
34.56,1.7261,-1.2789,3.005
34.58,2.0276,-1.2486,3.2762
34.6,2.423,-1.1643,3.5873
34.62,2.8786,-1.0317,3.9102
34.64,3.3618,-0.8577,4.2195
34.66,3.8434,-0.65163,4.4951
34.68,4.2979,-0.42393,4.7218
34.7,4.7021,-0.18747,4.8896
34.72,5.034,0.044776,4.9892
34.74,5.2709,0.25938,5.0115
34.76,5.3898,0.44207,4.9478
34.78,5.3679,0.58193,4.7859
34.8,5.1852,0.66866,4.5166
34.82,4.8283,0.69558,4.1327
34.84,4.293,0.66178,3.6312
34.86,3.5878,0.56976,3.018
34.88,2.7337,0.42704,2.3067
34.9,1.7638,0.24452,1.5193
34.92,0.71926,0.035786,0.68347
34.94,-0.35501,-0.18374,-0.17127
34.96,-1.4158,-0.39992,-1.0159
34.98,-2.4261,-0.59857,-1.8275
35,-3.3584,-0.76907,-2.5893
35.02,-4.1954,-0.90456,-3.2909
35.04,-4.9289,-1.0015,-3.9274
35.06,-5.5565,-1.0601,-4.4964
35.08,-6.0777,-1.0845,-4.9932
35.1,-6.4902,-1.0821,-5.408
35.12,-6.7864,-1.0583,-5.728
35.14,-6.9527,-1.0202,-5.9325
35.16,-6.9705,-0.97662,-5.9939
35.18,-6.8182,-0.93159,-5.8866
35.2,-6.476,-0.88834,-5.5876
35.22,-5.93,-0.84892,-5.0811
35.24,-5.1771,-0.81398,-4.3631
35.26,-4.2279,-0.78385,-3.4441
35.28,-3.1091,-0.7565,-2.3526
35.3,-1.8631,-0.73136,-1.1318
35.32,-0.54676,-0.70839,0.16163
35.34,0.7727,-0.68602,1.4587
35.36,2.0224,-0.66598,2.6884
35.38,3.13,-0.64944,3.7794
35.4,4.0305,-0.63529,4.6658
35.42,4.6727,-0.62301,5.2957
35.44,5.025,-0.61143,5.6364
35.46,5.0791,-0.59757,5.6767
35.48,4.8526,-0.57694,5.4295
35.5,4.3872,-0.54624,4.9334
35.52,3.7453,-0.50009,4.2454
35.54,3.0034,-0.43588,3.4393
35.56,2.2435,-0.35086,2.5944
35.58,1.5438,-0.24326,1.787
35.6,0.96993,-0.11573,1.0857
35.62,0.5682,0.031307,0.53689
35.64,0.36097,0.19332,0.16765
35.66,0.34598,0.3674,-0.021422
35.68,0.49876,0.55069,-0.05193
35.7,0.7778,0.73949,0.038311
35.72,1.1314,0.93184,0.19957
35.74,1.5052,1.1259,0.37935
35.76,1.849,1.3202,0.52873
35.78,2.1215,1.5092,0.61234
35.8,2.2941,1.6871,0.60702
35.82,2.3514,1.8516,0.49976
35.84,2.2904,1.9925,0.29789
35.86,2.1185,2.1018,0.016742
35.88,1.8507,2.1715,-0.32078
35.9,1.5069,2.1938,-0.68693
35.92,1.109,2.1605,-1.0515
35.94,0.67932,2.0723,-1.393
35.96,0.23888,1.9308,-1.6919
35.98,-0.19396,1.7399,-1.9339
36,-0.60426,1.509,-2.1132
36.02,-0.98112,1.2485,-2.2297
36.04,-1.318,0.97273,-2.2907
36.06,-1.6125,0.69395,-2.3065
36.08,-1.8658,0.42459,-2.2904
36.1,-2.0811,0.17471,-2.2558
36.12,-2.2622,-0.049913,-2.2123
36.14,-2.4113,-0.2427,-2.1686
36.16,-2.527,-0.40247,-2.1246
36.18,-2.6033,-0.52651,-2.0768
36.2,-2.6286,-0.61618,-2.0124
36.22,-2.5862,-0.67514,-1.9111
36.24,-2.456,-0.70374,-1.7522
36.26,-2.2167,-0.70312,-1.5136
36.28,-1.8496,-0.67708,-1.1725
36.3,-1.3415,-0.63157,-0.70997
36.32,-0.68876,-0.57041,-0.11835
36.34,0.10054,-0.49915,0.59968
36.36,1.0044,-0.42493,1.4293
36.38,1.9868,-0.35486,2.3417
36.4,2.9992,-0.2957,3.2949
36.42,3.9835,-0.25234,4.2358
36.44,4.8765,-0.22616,5.1027
36.46,5.6161,-0.22214,5.8382
36.48,6.1471,-0.23647,6.3835
36.5,6.4274,-0.26503,6.6924
36.52,6.433,-0.3028,6.7358
36.54,6.1612,-0.34185,6.503
36.56,5.6308,-0.37379,6.0046
36.58,4.881,-0.3933,5.2743
36.6,3.9666,-0.39586,4.3625
36.62,2.9519,-0.37725,3.3292
36.64,1.9039,-0.33983,2.2438
36.66,0.88507,-0.28706,1.1721
36.68,-0.052482,-0.22245,0.16996
36.7,-0.87096,-0.15616,-0.7148
36.72,-1.5488,-0.094362,-1.4544
36.74,-2.0802,-0.043994,-2.0362
36.76,-2.4731,-0.012565,-2.4606
36.78,-2.7456,-0.0025085,-2.7431
36.8,-2.9221,-0.01327,-2.9088
36.82,-3.0302,-0.045954,-2.9842
36.84,-3.0972,-0.094818,-3.0024
36.86,-3.1483,-0.15668,-2.9916
36.88,-3.2053,-0.2265,-2.9788
36.9,-3.2855,-0.29754,-2.988
36.92,-3.4015,-0.36977,-3.0318
36.94,-3.5608,-0.43989,-3.1209
36.96,-3.7652,-0.50586,-3.2594
36.98,-4.0114,-0.56783,-3.4436
37,-4.2909,-0.62511,-3.6658
37.02,-4.591,-0.67579,-3.9152
37.04,-4.8962,-0.72044,-4.1757
37.06,-5.1898,-0.75445,-4.4354
37.08,-5.4564,-0.77591,-4.6805
37.1,-5.6827,-0.78098,-4.9018
37.12,-5.8591,-0.76501,-5.0941
37.14,-5.9795,-0.72621,-5.2533
37.16,-6.0405,-0.65995,-5.3806
37.18,-6.0403,-0.56547,-5.4748
37.2,-5.9766,-0.4424,-5.5342
37.22,-5.8457,-0.29153,-5.5542
37.24,-5.6411,-0.11605,-5.5251
37.26,-5.3548,0.082423,-5.4372
37.28,-4.9778,0.29699,-5.2748
37.3,-4.5031,0.52491,-5.028
37.32,-3.928,0.75949,-4.6875
37.34,-3.2566,0.99202,-4.2486
37.36,-2.5019,1.2185,-3.7204
37.38,-1.686,1.4266,-3.1126
37.4,-0.83993,1.6069,-2.4468
37.42,-0.00099734,1.748,-1.749
37.44,0.7901,1.8397,-1.0496
37.46,1.4934,1.8743,-0.38088
37.48,2.0737,1.8469,0.22686
37.5,2.5049,1.7565,0.74838
37.52,2.7725,1.6043,1.1682
37.54,2.8764,1.396,1.4804
37.56,2.831,1.1451,1.6859
37.58,2.6641,0.86535,1.7987
37.6,2.4146,0.57096,1.8436
37.62,2.1282,0.27906,1.8492
37.64,1.8529,0.0030147,1.8499
37.66,1.6332,-0.24431,1.8775
37.68,1.5055,-0.45241,1.9579
37.7,1.4942,-0.61749,2.1117
37.72,1.6099,-0.73683,2.3467
37.74,1.8488,-0.80785,2.6567
37.76,2.1953,-0.83556,3.0309
37.78,2.6253,-0.82154,3.4469
37.8,3.1108,-0.77072,3.8815
37.82,3.6244,-0.68977,4.3141
37.84,4.1427,-0.58317,4.7258
37.86,4.6482,-0.45935,5.1075
37.88,5.1289,-0.32755,5.4565
37.9,5.5764,-0.19339,5.7698
37.92,5.9824,-0.066633,6.049
37.94,6.3355,0.045768,6.2897
37.96,6.6186,0.1367,6.4819
37.98,6.8083,0.20416,6.6041
38,6.8757,0.24705,6.6286
38.02,6.7905,0.26441,6.5261
38.04,6.5256,0.26203,6.2636
38.06,6.0627,0.24526,5.8175
38.08,5.397,0.22339,5.1736
38.1,4.54,0.20263,4.3374
38.12,3.5209,0.1923,3.3286
38.14,2.3839,0.19727,2.1866
38.16,1.1849,0.22072,0.96415
38.18,-0.01454,0.26141,-0.27595
38.2,-1.1525,0.31969,-1.4722
38.22,-2.1725,0.38512,-2.5576
38.24,-3.0269,0.45757,-3.4845
38.26,-3.6797,0.52485,-4.2045
38.28,-4.1071,0.58396,-4.6911
38.3,-4.2975,0.62903,-4.9265
38.32,-4.25,0.65603,-4.9061
38.34,-3.974,0.66384,-4.6378
38.36,-3.4879,0.65158,-4.1394
38.38,-2.8191,0.61804,-3.4372
38.4,-2.0041,0.5701,-2.5742
38.42,-1.0874,0.5029,-1.5903
38.44,-0.12091,0.41881,-0.53972
38.46,0.83802,0.31968,0.51834
38.48,1.73,0.20419,1.5258
38.5,2.4974,0.071449,2.426
38.52,3.0894,-0.075294,3.1647
38.54,3.4661,-0.23726,3.7034
38.56,3.6025,-0.41095,4.0135
38.58,3.4913,-0.58879,4.0801
38.6,3.1436,-0.77057,3.9141
38.62,2.5881,-0.94407,3.5322
38.64,1.8692,-1.1036,2.9727
38.66,1.0426,-1.2396,2.2822
38.68,0.17147,-1.3506,1.522
38.7,-0.67878,-1.4244,0.74563
38.72,-1.4452,-1.4645,0.019316
38.74,-2.0719,-1.4659,-0.60604
38.76,-2.5138,-1.4295,-1.0843
38.78,-2.7397,-1.3598,-1.3799
38.8,-2.735,-1.2545,-1.4805
38.82,-2.5025,-1.1202,-1.3824
38.84,-2.063,-0.96354,-1.0994
38.86,-1.4537,-0.78789,-0.66586
38.88,-0.72674,-0.59776,-0.12898
38.9,0.05546,-0.40952,0.46498
38.92,0.82433,-0.22115,1.0455
38.94,1.5111,-0.048005,1.5591
38.96,2.0526,0.098143,1.9544
38.98,2.3971,0.21513,2.1819
39,2.5089,0.29059,2.2184
39.02,2.372,0.32375,2.0482
39.04,1.9905,0.30877,1.6817
39.06,1.3884,0.24786,1.1406
39.08,0.60645,0.14514,0.4613
39.1,-0.30297,0.014309,-0.31728
39.12,-1.281,-0.14196,-1.1391
39.14,-2.2686,-0.3123,-1.9563
39.16,-3.2116,-0.48018,-2.7314
39.18,-4.0647,-0.63836,-3.4263
39.2,-4.7938,-0.77678,-4.0171
39.22,-5.3765,-0.88548,-4.491
39.24,-5.8003,-0.95981,-4.8404
39.26,-6.0605,-0.99697,-5.0636
39.28,-6.1576,-0.99451,-5.1631
39.3,-6.0938,-0.95538,-5.1384
39.32,-5.8721,-0.8758,-4.9963
39.34,-5.4955,-0.76627,-4.7292
39.36,-4.9676,-0.63279,-4.3348
39.38,-4.2951,-0.47772,-3.8174
39.4,-3.4896,-0.3134,-3.1762
39.42,-2.5703,-0.14581,-2.4245
39.44,-1.5657,0.015362,-1.581
39.46,-0.51303,0.16471,-0.67773
39.48,0.54232,0.29542,0.2469
39.5,1.5503,0.40729,1.143
39.52,2.46,0.49786,1.9622
39.54,3.2247,0.56705,2.6576
39.56,3.8059,0.62258,3.1834
39.58,4.1777,0.6677,3.51
39.6,4.3286,0.71115,3.6175
39.62,4.2627,0.75183,3.5108
39.64,3.9983,0.79896,3.1993
39.66,3.5661,0.84917,2.7169
39.68,3.0052,0.90358,2.1016
39.7,2.3596,0.96054,1.3991
39.72,1.6744,1.0136,0.6608
39.74,0.99217,1.0613,-0.069108
39.76,0.35037,1.092,-0.74165
39.78,-0.22022,1.1095,-1.3298
39.8,-0.6966,1.1064,-1.803
39.82,-1.0638,1.0852,-2.149
39.84,-1.3148,1.0458,-2.3606
39.86,-1.45,0.98461,-2.4346
39.88,-1.477,0.90908,-2.3861
39.9,-1.4096,0.81715,-2.2267
39.92,-1.2675,0.71233,-1.9798
39.94,-1.0751,0.59722,-1.6723
39.96,-0.86039,0.47369,-1.3341
39.98,-0.65299,0.34398,-0.99698
40,-0.48229,0.21422,-0.69651
40.02,-0.37488,0.089585,-0.46446
40.04,-0.35205,-0.025853,-0.3262
40.06,-0.42758,-0.12224,-0.30534
40.08,-0.60597,-0.19789,-0.40808
40.1,-0.88156,-0.2475,-0.63406
40.12,-1.2386,-0.26729,-0.97135
40.14,-1.6526,-0.25637,-1.3962
40.16,-2.0919,-0.21402,-1.8778
40.18,-2.5209,-0.14825,-2.3726
40.2,-2.9028,-0.059756,-2.8431
40.22,-3.203,0.042333,-3.2453
40.24,-3.3912,0.15163,-3.5428
40.26,-3.444,0.26508,-3.7091
40.28,-3.3465,0.37453,-3.721
40.3,-3.0931,0.47376,-3.5668
40.32,-2.6879,0.55824,-3.2461
40.34,-2.1446,0.62468,-2.7693
40.36,-1.4862,0.66746,-2.1536
40.38,-0.74337,0.68224,-1.4256
40.4,0.046527,0.66939,-0.62286
40.42,0.84229,0.62237,0.21992
40.44,1.6015,0.54391,1.0576
40.46,2.2842,0.43492,1.8492
40.48,2.8562,0.30016,2.556
40.5,3.2929,0.14456,3.1483
40.52,3.5817,-0.024078,3.6058
40.54,3.7235,-0.19634,3.9198
40.56,3.7323,-0.36286,4.0952
40.58,3.6335,-0.51374,4.1472
40.6,3.4598,-0.64021,4.1
40.62,3.247,-0.73701,3.984
40.64,3.0288,-0.79784,3.8267
40.66,2.8326,-0.8185,3.6511
40.68,2.6755,-0.80084,3.4763
40.7,2.5635,-0.74232,3.3058
40.72,2.4913,-0.64726,3.1386
40.74,2.4448,-0.52088,2.9656
40.76,2.4038,-0.36742,2.7712
40.78,2.3463,-0.19226,2.5385
40.8,2.2519,-0.0069272,2.2588
40.82,2.1046,0.18151,1.9231
40.84,1.8945,0.36219,1.5324
40.86,1.6185,0.52334,1.0951
40.88,1.2791,0.65613,0.62301
40.9,0.88389,0.75291,0.13098
40.92,0.44338,0.8039,-0.36051
40.94,-0.030077,0.80759,-0.83767
40.96,-0.5236,0.76412,-1.2877
40.98,-1.0245,0.67561,-1.7001
41,-1.5208,0.55055,-2.0714
41.02,-2.0015,0.39791,-2.3994
41.04,-2.4565,0.22892,-2.6854
41.06,-2.877,0.055247,-2.9322
41.08,-3.2553,-0.11052,-3.1448
41.1,-3.5847,-0.25983,-3.3249
41.12,-3.8586,-0.38602,-3.4726
41.14,-4.07,-0.48365,-3.5864
41.16,-4.2102,-0.55194,-3.6583
41.18,-4.2679,-0.59344,-3.6745
41.2,-4.2289,-0.60828,-3.6206
41.22,-4.0764,-0.60242,-3.474
41.24,-3.793,-0.58263,-3.2103
41.26,-3.3631,-0.55057,-2.8125
41.28,-2.7772,-0.5149,-2.2623
41.3,-2.0359,-0.48044,-1.5554
41.32,-1.1531,-0.44899,-0.70413
41.34,-0.15884,-0.42748,0.26863
41.36,0.90133,-0.41673,1.3181
41.38,1.9686,-0.41682,2.3854
41.4,2.9762,-0.42882,3.405
41.42,3.8566,-0.45071,4.3073
41.44,4.5494,-0.47868,5.028
41.46,5.0096,-0.51112,5.5207
41.48,5.2136,-0.54211,5.7557
41.5,5.1628,-0.56728,5.7301
41.52,4.8838,-0.58549,5.4693
41.54,4.425,-0.59224,5.0173
41.56,3.8504,-0.58485,4.4353
41.58,3.2314,-0.56221,3.7936
41.6,2.6377,-0.52264,3.1603
41.62,2.1292,-0.46327,2.5925
41.64,1.7498,-0.38568,2.1355
41.66,1.5232,-0.28848,1.8116
41.68,1.4525,-0.16993,1.6224
41.7,1.5224,-0.033099,1.5555
41.72,1.7026,0.11944,1.5832
41.74,1.9539,0.28281,1.6711
41.76,2.2333,0.4489,1.7844
41.78,2.499,0.61056,1.8884
41.8,2.7142,0.75888,1.9553
41.82,2.8496,0.88184,1.9677
41.84,2.8836,0.97255,1.9111
41.86,2.8026,1.0233,1.7794
41.88,2.5997,1.0283,1.5715
41.9,2.2735,0.98975,1.2838
41.92,1.8273,0.91152,0.9158
41.94,1.2687,0.79772,0.47093
41.96,0.60938,0.65886,-0.049481
41.98,-0.13376,0.50673,-0.64048
42,-0.93851,0.35149,-1.29
42.02,-1.7766,0.20604,-1.9827
42.04,-2.614,0.080486,-2.6945
42.06,-3.4112,-0.019858,-3.3914
42.08,-4.1257,-0.087794,-4.0379
42.1,-4.7137,-0.12059,-4.5931
42.12,-5.1342,-0.11876,-5.0154
42.14,-5.3521,-0.083079,-5.269
42.16,-5.3425,-0.020025,-5.3224
42.18,-5.0932,0.065466,-5.1587
42.2,-4.6081,0.16413,-4.7722
42.22,-3.9071,0.2678,-4.1749
42.24,-3.0267,0.36572,-3.3924
42.26,-2.0167,0.44708,-2.4638
42.28,-0.93725,0.50274,-1.44
42.3,0.14721,0.5283,-0.3811
42.32,1.1732,0.51911,0.65412
42.34,2.0847,0.47502,1.6097
42.36,2.8378,0.40088,2.4369
42.38,3.405,0.30332,3.1017
42.4,3.7769,0.19017,3.5867
42.42,3.9613,0.073096,3.8883
42.44,3.9813,-0.039007,4.0203
42.46,3.8703,-0.13792,4.0082
42.48,3.667,-0.2176,3.8846
42.5,3.4096,-0.27605,3.6856
42.52,3.1311,-0.31502,3.4461
42.54,2.8557,-0.33859,3.1943
42.56,2.5966,-0.35221,2.9489
42.58,2.3566,-0.36155,2.7182
42.6,2.1291,-0.37384,2.5029
42.62,1.9009,-0.39532,2.2963
42.64,1.6558,-0.43103,2.0868
42.66,1.377,-0.48029,1.8573
42.68,1.0503,-0.54622,1.5965
42.7,0.66537,-0.62401,1.2894
42.72,0.21697,-0.7131,0.93007
42.74,-0.29508,-0.80874,0.51366
42.76,-0.86615,-0.90808,0.041937
42.78,-1.4874,-1.0035,-0.48396
42.8,-2.1467,-1.0946,-1.0522
42.82,-2.829,-1.173,-1.656
42.84,-3.5173,-1.2356,-2.2817
42.86,-4.193,-1.2777,-2.9153
42.88,-4.837,-1.2961,-3.5409
42.9,-5.4301,-1.2833,-4.1467
42.92,-5.9537,-1.2366,-4.7171
42.94,-6.3908,-1.1521,-5.2387
42.96,-6.726,-1.0286,-5.6974
42.98,-6.9462,-0.86537,-6.0808
43,-7.0405,-0.66199,-6.3785
43.02,-7.0006,-0.42335,-6.5772
43.04,-6.8214,-0.15595,-6.6654
43.06,-6.5014,0.13179,-6.6331
43.08,-6.044,0.42803,-6.472
43.1,-5.4588,0.71923,-6.178
43.12,-4.7626,0.99141,-5.7541
43.14,-3.9805,1.2308,-5.2113
43.16,-3.145,1.423,-4.568
43.18,-2.295,1.5579,-3.8529
43.2,-1.4728,1.6285,-3.1013
43.22,-0.72041,1.6333,-2.3537
43.24,-0.074626,1.5733,-1.648
43.26,0.43689,1.4538,-1.0169
43.28,0.79921,1.2883,-0.48913
43.3,1.012,1.0864,-0.074382
43.32,1.0892,0.86344,0.22579
43.34,1.0572,0.63462,0.42257
43.36,0.9506,0.41434,0.53626
43.38,0.80804,0.21308,0.59496
43.4,0.6672,0.038873,0.62833
43.42,0.56095,-0.10244,0.66338
43.44,0.51463,-0.21034,0.72497
43.46,0.54494,-0.28476,0.8297
43.48,0.6601,-0.32587,0.98598
43.5,0.86101,-0.34204,1.203
43.52,1.1427,-0.33853,1.4812
43.54,1.4954,-0.31926,1.8147
43.56,1.9058,-0.29227,2.198
43.58,2.3563,-0.26282,2.6191
43.6,2.8255,-0.23479,3.0603
43.62,3.2877,-0.21075,3.4984
43.64,3.7131,-0.1951,3.9082
43.66,4.0694,-0.18545,4.2549
43.68,4.3241,-0.1766,4.5007
43.7,4.4473,-0.1713,4.6186
43.72,4.4155,-0.1631,4.5786
43.74,4.2152,-0.15163,4.3669
43.76,3.8449,-0.13304,3.9779
43.78,3.3162,-0.10395,3.4202
43.8,2.6541,-0.067437,2.7215
43.82,1.8939,-0.02695,1.9209
43.84,1.0794,0.015613,1.0638
43.86,0.25831,0.055465,0.20285
43.88,-0.52078,0.090382,-0.61116
43.9,-1.212,0.11407,-1.326
43.92,-1.7745,0.12726,-1.9017
43.94,-2.1747,0.1248,-2.2995
43.96,-2.3878,0.11025,-2.498
43.98,-2.3985,0.083164,-2.4817
44,-2.2024,0.047479,-2.2499
44.02,-1.8069,0.0058769,-1.8127
44.04,-1.2314,-0.041819,-1.1895
44.06,-0.50801,-0.089908,-0.4181
44.08,0.31938,-0.13715,0.45653
44.1,1.1972,-0.1805,1.3777
44.12,2.0654,-0.21724,2.2827
44.14,2.8618,-0.24488,3.1066
44.16,3.5273,-0.26177,3.7891
44.18,4.012,-0.26098,4.273
44.2,4.2798,-0.24357,4.5233
44.22,4.3124,-0.2031,4.5155
44.24,4.1118,-0.13947,4.2512
44.26,3.6995,-0.052096,3.7516
44.28,3.115,0.06281,3.0522
44.3,2.4111,0.19892,2.2122
44.32,1.6482,0.35637,1.2918
44.34,0.8878,0.53039,0.35741
44.36,0.18639,0.71137,-0.52498
44.38,-0.41046,0.89547,-1.3059
44.4,-0.87208,1.0678,-1.9398
44.42,-1.1849,1.2206,-2.4055
44.44,-1.3527,1.3444,-2.6971
44.46,-1.3944,1.4259,-2.8203
44.48,-1.3407,1.4638,-2.8044
44.5,-1.229,1.4502,-2.6792
44.52,-1.0982,1.3801,-2.4783
44.54,-0.98387,1.263,-2.2468
44.56,-0.91348,1.0975,-2.0109
44.58,-0.90418,0.89631,-1.8005
44.6,-0.96153,0.67599,-1.6375
44.62,-1.0802,0.43929,-1.5195
44.64,-1.2458,0.20718,-1.453
44.66,-1.4381,-0.0088347,-1.4293
44.68,-1.6338,-0.20208,-1.4317
44.7,-1.8097,-0.36287,-1.4469
44.72,-1.9445,-0.48708,-1.4574
44.74,-2.02,-0.5749,-1.4451
44.76,-2.0214,-0.62864,-1.3928
44.78,-1.9369,-0.65051,-1.2864
44.8,-1.7574,-0.64817,-1.1092
44.82,-1.4765,-0.62304,-0.85349
44.84,-1.0912,-0.58204,-0.50921
44.86,-0.60336,-0.53492,-0.068439
44.88,-0.021416,-0.48725,0.46584
44.9,0.63737,-0.43687,1.0742
44.92,1.3459,-0.39506,1.741
44.94,2.0672,-0.35639,2.4236
44.96,2.7563,-0.32846,3.0848
44.98,3.3639,-0.30473,3.6686
45,3.8414,-0.28775,4.1292
45.02,4.1471,-0.27029,4.4174
45.04,4.2519,-0.25809,4.51
45.06,4.1441,-0.23755,4.3817
45.08,3.8322,-0.216,4.0482
45.1,3.3445,-0.19312,3.5376
45.12,2.7265,-0.16522,2.8917
45.14,2.0357,-0.13709,2.1728
45.16,1.3348,-0.11118,1.4459
45.18,0.68379,-0.088167,0.77196
45.2,0.13366,-0.073621,0.20729
45.22,-0.27941,-0.062932,-0.21648
45.24,-0.53704,-0.062019,-0.47502
45.26,-0.63928,-0.068989,-0.57029
45.28,-0.60295,-0.081896,-0.52106
45.3,-0.45809,-0.099753,-0.35834
45.32,-0.24324,-0.1214,-0.12184
45.34,-0.0004623,-0.1437,0.14324
45.36,0.22929,-0.16409,0.39339
45.38,0.40994,-0.18067,0.59061
45.4,0.51285,-0.19259,0.70544
45.42,0.51824,-0.19963,0.71787
45.44,0.4156,-0.20097,0.61658
45.46,0.2034,-0.19623,0.39963
45.48,-0.11167,-0.18517,0.073497
45.5,-0.51555,-0.1726,-0.34296
45.52,-0.98786,-0.1537,-0.83416
45.54,-1.5029,-0.13035,-1.3725
45.56,-2.0307,-0.10261,-1.9281
45.58,-2.5388,-0.070135,-2.4686
45.6,-2.9937,-0.030309,-2.9634
45.62,-3.3632,0.011426,-3.3747
45.64,-3.6192,0.062212,-3.6814
45.66,-3.7396,0.11651,-3.8561
45.68,-3.7117,0.17205,-3.8838
45.7,-3.5334,0.22825,-3.7616
45.72,-3.2144,0.2748,-3.4892
45.74,-2.7762,0.31272,-3.089
45.76,-2.2507,0.33466,-2.5853
45.78,-1.677,0.33367,-2.0107
45.8,-1.0983,0.30654,-1.4048
45.82,-0.55673,0.24842,-0.80515
45.84,-0.08943,0.16132,-0.25075
45.86,0.27603,0.046529,0.2295
45.88,0.52449,-0.090142,0.61464
45.9,0.65479,-0.24295,0.89774
45.92,0.67941,-0.40236,1.0818
45.94,0.6224,-0.55527,1.1777
45.96,0.51559,-0.69208,1.2077
45.98,0.39378,-0.80275,1.1965
46,0.28949,-0.87758,1.1671
46.02,0.22812,-0.91217,1.1403
46.04,0.22424,-0.90512,1.1294
46.06,0.27958,-0.85493,1.1345
46.08,0.38312,-0.76982,1.1529
46.1,0.51317,-0.65658,1.1697
46.12,0.64112,-0.52184,1.163
46.14,0.73624,-0.37847,1.1147
46.16,0.77071,-0.23602,1.0067
46.18,0.72392,-0.10348,0.8274
46.2,0.58546,0.011068,0.57439
46.22,0.35623,0.1041,0.25213
46.24,0.047656,0.17382,-0.12616
46.26,-0.32087,0.21958,-0.54045
46.28,-0.72557,0.24661,-0.97217
46.3,-1.1422,0.25843,-1.4006
46.32,-1.5496,0.26169,-1.8113
46.34,-1.9317,0.25994,-2.1917
46.36,-2.2787,0.26243,-2.5411
46.38,-2.5855,0.2634,-2.8489
46.4,-2.8503,0.26901,-3.1193
46.42,-3.0709,0.27409,-3.345
46.44,-3.2428,0.27918,-3.522
46.46,-3.3569,0.27682,-3.6337
46.48,-3.3996,0.2634,-3.663
46.5,-3.3536,0.23681,-3.5904
46.52,-3.2017,0.19247,-3.3942
46.54,-2.9301,0.12918,-3.0592
46.56,-2.5327,0.050466,-2.5831
46.58,-2.015,-0.043907,-1.9711
46.6,-1.3956,-0.1463,-1.2493
46.62,-0.70655,-0.25231,-0.45424
46.64,0.0094018,-0.35602,0.36542
46.66,0.70291,-0.45088,1.1538
46.68,1.3239,-0.53257,1.8565
46.7,1.8279,-0.59242,2.4203
46.72,2.1815,-0.62844,2.81
46.74,2.3675,-0.63553,3.003
46.76,2.3863,-0.6117,2.998
46.78,2.2566,-0.55512,2.8117
46.8,2.0127,-0.46628,2.479
46.82,1.7005,-0.34389,2.0443
46.84,1.3714,-0.19289,1.5643
46.86,1.077,-0.020489,1.0974
46.88,0.86265,0.16972,0.69293
46.9,0.76316,0.36932,0.39384
46.92,0.79892,0.56696,0.23196
46.94,0.97434,0.75437,0.21997
46.96,1.2777,0.91764,0.36002
46.98,1.6825,1.0491,0.6334
47,2.1505,1.1397,1.0108
47.02,2.6356,1.1857,1.4499
47.04,3.0881,1.182,1.9061
47.06,3.4595,1.1294,2.3301
47.08,3.7075,1.0331,2.6744
47.1,3.7996,0.90102,2.8986
47.12,3.7169,0.74444,2.9725
47.14,3.4553,0.57774,2.8775
47.16,3.0265,0.41301,2.6135
47.18,2.457,0.26211,2.1948
47.2,1.7853,0.13954,1.6458
47.22,1.059,0.053379,1.0056
47.24,0.32984,0.011861,0.31798
47.26,-0.3502,0.012088,-0.36229
47.28,-0.93353,0.05399,-0.98752
47.3,-1.3804,0.13064,-1.511
47.32,-1.6616,0.23277,-1.8944
47.34,-1.7602,0.34988,-2.1101
47.36,-1.6719,0.46924,-2.1412
47.38,-1.4052,0.57869,-1.9839
47.4,-0.98019,0.66739,-1.6476
47.42,-0.42697,0.7266,-1.1536
47.44,0.21594,0.75313,-0.53719
47.46,0.90414,0.74358,0.16056
47.48,1.59,0.697,0.89299
47.5,2.2257,0.61824,1.6075
47.52,2.767,0.51425,2.2527
47.54,3.1762,0.39085,2.7853
47.56,3.426,0.25575,3.1703
47.58,3.502,0.11799,3.384
47.6,3.4042,-0.017086,3.4213
47.62,3.1473,-0.1426,3.2899
47.64,2.7588,-0.25481,3.0136
47.66,2.2763,-0.35127,2.6276
47.68,1.7424,-0.43285,2.1752
47.7,1.1998,-0.4989,1.6987
47.72,0.68622,-0.55143,1.2377
47.74,0.22985,-0.59523,0.82508
47.76,-0.15348,-0.63287,0.47939
47.78,-0.46127,-0.66881,0.20754
47.8,-0.70341,-0.70552,0.0021104
47.82,-0.89952,-0.74508,-0.15445
47.84,-1.075,-0.78881,-0.28623
47.86,-1.2568,-0.83428,-0.42251
47.88,-1.4687,-0.8812,-0.58751
47.9,-1.7284,-0.92848,-0.79988
47.92,-2.0446,-0.96704,-1.0775
47.94,-2.4165,-0.99382,-1.4227
47.96,-2.8338,-1.0059,-1.8279
47.98,-3.2781,-0.99781,-2.2803
48,-3.7254,-0.96639,-2.759
48.02,-4.1481,-0.90756,-3.2405
48.04,-4.5177,-0.82269,-3.695
48.06,-4.8077,-0.71218,-4.0955
48.08,-4.9951,-0.57815,-4.4169
48.1,-5.0627,-0.42501,-4.6377
48.12,-5.0002,-0.25807,-4.7421
48.14,-4.8049,-0.084233,-4.7206
48.16,-4.4821,0.089296,-4.5714
48.18,-4.0447,0.25387,-4.2986
48.2,-3.5127,0.40359,-3.9162
48.22,-2.9107,0.53251,-3.4433
48.24,-2.2673,0.63499,-2.9023
48.26,-1.6118,0.70683,-2.3186
48.28,-0.97222,0.74627,-1.7185
48.3,-0.37347,0.7555,-1.129
48.32,0.16483,0.73602,-0.57119
48.34,0.62936,0.69333,-0.063975
48.36,1.0137,0.63309,0.38062
48.38,1.3184,0.56089,0.75746
48.4,1.55,0.48614,1.0638
48.42,1.7204,0.41457,1.3058
48.44,1.8451,0.3519,1.4932
48.46,1.9416,0.30234,1.6392
48.48,2.0277,0.26742,1.7602
48.5,2.1197,0.2474,1.8723
48.52,2.2308,0.24116,1.9897
48.54,2.3699,0.24595,2.1239
48.56,2.5398,0.25744,2.2824
48.58,2.7376,0.27288,2.4648
48.6,2.9539,0.28706,2.6669
48.62,3.1736,0.2976,2.876
48.64,3.3769,0.30226,3.0746
48.66,3.5412,0.29925,3.2419
48.68,3.6428,0.28788,3.355
48.7,3.6597,0.27112,3.3886
48.72,3.5729,0.24895,3.3239
48.74,3.3689,0.2233,3.1456
48.76,3.041,0.19815,2.8429
48.78,2.5905,0.17283,2.4176
48.8,2.0265,0.14981,1.8767
48.82,1.3667,0.13099,1.2357
48.84,0.63605,0.11535,0.52071
48.86,-0.1338,0.10276,-0.23656
48.88,-0.90632,0.091252,-0.99757
48.9,-1.642,0.078607,-1.7206
48.92,-2.301,0.063618,-2.3647
48.94,-2.8458,0.041606,-2.8874
48.96,-3.2444,0.012087,-3.2565
48.98,-3.4734,-0.028306,-3.4451
49,-3.5205,-0.080581,-3.4399
49.02,-3.3861,-0.14377,-3.2423
49.04,-3.0843,-0.2143,-2.87
49.06,-2.6417,-0.29022,-2.3514
49.08,-2.0949,-0.36777,-1.7272
49.1,-1.4872,-0.43628,-1.051
49.12,-0.86357,-0.4919,-0.37168
49.14,-0.26578,-0.53042,0.26463
49.16,0.27186,-0.54072,0.81257
49.18,0.72598,-0.5212,1.2472
49.2,1.0858,-0.47076,1.5566
49.22,1.3529,-0.38675,1.7396
49.24,1.539,-0.27265,1.8116
49.26,1.6625,-0.13738,1.7999
49.28,1.7442,0.018157,1.726
49.3,1.8025,0.181,1.6215
49.32,1.85,0.34249,1.5075
49.34,1.8911,0.49214,1.399
49.36,1.9215,0.61851,1.303
49.38,1.929,0.71263,1.2164
49.4,1.8963,0.76947,1.1269
49.42,1.8045,0.77848,1.026
49.44,1.6362,0.74471,0.8915
49.46,1.3795,0.66659,0.71296
49.48,1.0296,0.5458,0.48385
49.5,0.59001,0.39466,0.19535
49.52,0.072108,0.21898,-0.14688
49.54,-0.50581,0.031524,-0.53733
49.56,-1.1206,-0.15699,-0.96363
49.58,-1.7463,-0.33472,-1.4116
49.6,-2.3558,-0.49224,-1.8636
49.62,-2.9221,-0.62094,-2.3012
49.64,-3.4192,-0.71507,-2.7041
49.66,-3.8223,-0.77036,-3.052
49.68,-4.1088,-0.79015,-3.3186
49.7,-4.2584,-0.77388,-3.4845
49.72,-4.2548,-0.72928,-3.5255
49.74,-4.0876,-0.6622,-3.4254
49.76,-3.7544,-0.57872,-3.1756
49.78,-3.2628,-0.48736,-2.7754
49.8,-2.6326,-0.3963,-2.2363
49.82,-1.8958,-0.30929,-1.5865
49.84,-1.0959,-0.23403,-0.86183
49.86,-0.28479,-0.17032,-0.11447
49.88,0.48131,-0.1212,0.60252
49.9,1.1477,-0.086524,1.2342
49.92,1.6668,-0.068468,1.7353
49.94,2.0039,-0.062223,2.0661
49.96,2.1409,-0.069694,2.2106
49.98,2.0789,-0.086532,2.1655
50,1.8376,-0.11375,1.9514
50.02,1.4532,-0.1479,1.6011
50.04,0.97395,-0.19065,1.1646
50.06,0.45448,-0.23666,0.69114
50.08,-0.050053,-0.28704,0.23699
50.1,-0.48993,-0.3378,-0.15213
50.12,-0.82562,-0.3905,-0.43512
50.14,-1.0312,-0.43675,-0.59445
50.16,-1.0961,-0.47907,-0.61702
50.18,-1.0252,-0.51268,-0.51253
50.2,-0.83752,-0.53858,-0.29894
50.22,-0.5635,-0.55246,-0.01104
50.24,-0.24154,-0.55553,0.31399
50.26,0.086195,-0.54403,0.63022
50.28,0.37819,-0.51895,0.89713
50.3,0.59797,-0.47881,1.0768
50.32,0.71814,-0.424,1.1421
50.34,0.72354,-0.35492,1.0785
50.36,0.61334,-0.26619,0.87953
50.38,0.40157,-0.16305,0.56461
50.4,0.11596,-0.045737,0.1617
50.42,-0.20491,0.084814,-0.28973
50.44,-0.51614,0.22188,-0.73802
50.46,-0.7719,0.36419,-1.1361
50.48,-0.93136,0.50161,-1.433
50.5,-0.96413,0.63044,-1.5946
50.52,-0.85443,0.73807,-1.5925
50.54,-0.60338,0.81901,-1.4224
50.56,-0.22895,0.87004,-1.099
50.58,0.2364,0.88173,-0.64533
50.6,0.75017,0.85457,-0.1044
50.62,1.2656,0.79267,0.47298
50.64,1.7381,0.69797,1.0401
50.66,2.1306,0.58022,1.5504
50.68,2.4186,0.44897,1.9697
50.7,2.5922,0.31469,2.2776
50.72,2.6565,0.18827,2.4682
50.74,2.6292,0.079912,2.5493
50.76,2.5376,-0.0061383,2.5437
50.78,2.4128,-0.059632,2.4724
50.8,2.2852,-0.08709,2.3723
50.82,2.1794,-0.082302,2.2617
50.84,2.1114,-0.054489,2.1659
50.86,2.0862,-0.012561,2.0988
50.88,2.0982,0.040991,2.0572
50.9,2.1327,0.095546,2.0371
50.92,2.1689,0.14656,2.0223
50.94,2.1834,0.18692,1.9965
50.96,2.1538,0.2168,1.937
50.98,2.0619,0.2325,1.8294
51,1.896,0.2439,1.6521
51.02,1.6525,0.24249,1.41
51.04,1.3355,0.24411,1.0914
51.06,0.95638,0.24728,0.7091
51.08,0.53243,0.25701,0.27542
51.1,0.084788,0.27803,-0.19324
51.12,-0.36334,0.30747,-0.67081
51.14,-0.78853,0.34508,-1.1336
51.16,-1.1687,0.38784,-1.5565
51.18,-1.4844,0.43106,-1.9154
51.2,-1.7197,0.46791,-2.1876
51.22,-1.8635,0.4985,-2.362
51.24,-1.9098,0.51249,-2.4223
51.26,-1.8584,0.51356,-2.3719
51.28,-1.7151,0.49176,-2.2069
51.3,-1.4922,0.45897,-1.9511
51.32,-1.207,0.40803,-1.6151
51.34,-0.88199,0.34845,-1.2304
51.36,-0.54227,0.28331,-0.82558
51.38,-0.21408,0.21682,-0.4309
51.4,0.077682,0.15279,-0.075104
51.42,0.31176,0.098998,0.21276
51.44,0.47259,0.055651,0.41694
51.46,0.55186,0.027397,0.52446
51.48,0.54917,0.014668,0.53451
51.5,0.47202,0.017265,0.45476
51.52,0.33476,0.033595,0.30116
51.54,0.15688,0.066038,0.090838
51.56,-0.039199,0.10598,-0.14517
51.58,-0.23062,0.15268,-0.38331
51.6,-0.39656,0.20231,-0.59887
51.62,-0.52034,0.24787,-0.76821
51.64,-0.59104,0.28337,-0.87441
51.66,-0.60441,0.30996,-0.91437
51.68,-0.56311,0.31623,-0.87934
51.7,-0.47616,0.30583,-0.78199
51.72,-0.35779,0.27262,-0.63041
51.74,-0.22582,0.22061,-0.44643
51.76,-0.099702,0.1492,-0.24891
51.78,0.0015175,0.061444,-0.059927
51.8,0.061211,-0.035089,0.0963
51.82,0.066891,-0.13803,0.20492
51.84,0.011569,-0.2404,0.25197
51.86,-0.10536,-0.3364,0.23104
51.88,-0.2778,-0.42417,0.14637
51.9,-0.49312,-0.49459,0.0014679
51.92,-0.733,-0.54955,-0.18345
51.94,-0.97467,-0.58717,-0.38749
51.96,-1.1927,-0.60948,-0.58323
51.98,-1.3613,-0.61755,-0.74372
52,-1.4565,-0.61389,-0.84257
52.02,-1.459,-0.60429,-0.85467
52.04,-1.3564,-0.58932,-0.76713
52.06,-1.1456,-0.57179,-0.57377
52.08,-0.83327,-0.55387,-0.2794
52.1,-0.43708,-0.53752,0.10044
52.12,0.015897,-0.51605,0.53194
52.14,0.49109,-0.49554,0.98663
52.16,0.94979,-0.46768,1.4175
52.18,1.3533,-0.43619,1.7894
52.2,1.667,-0.39399,2.061
52.22,1.8646,-0.34169,2.2063
52.24,1.9311,-0.28099,2.2121
52.26,1.8641,-0.21604,2.0801
52.28,1.6735,-0.14514,1.8187
52.3,1.3802,-0.077958,1.4581
52.32,1.0119,-0.01515,1.0271
52.34,0.59983,0.037952,0.56188
52.36,0.17378,0.075433,0.098352
52.38,-0.24115,0.092771,-0.33393
52.4,-0.62742,0.091349,-0.71877
52.42,-0.97608,0.069204,-1.0453
52.44,-1.2865,0.031384,-1.3179
52.46,-1.565,-0.02173,-1.5433
52.48,-1.8219,-0.085362,-1.7366
52.5,-2.0695,-0.15231,-1.9172
52.52,-2.3187,-0.21665,-2.1021
52.54,-2.5775,-0.27025,-2.3072
52.56,-2.849,-0.30679,-2.5422
52.58,-3.1312,-0.32327,-2.8079
52.6,-3.4168,-0.3156,-3.1012
52.62,-3.6934,-0.28335,-3.41
52.64,-3.9449,-0.22702,-3.7179
52.66,-4.1522,-0.14976,-4.0025
52.68,-4.295,-0.058345,-4.2366
52.7,-4.353,0.040841,-4.3939
52.72,-4.3086,0.13881,-4.4474
52.74,-4.1483,0.22736,-4.3756
52.76,-3.8649,0.29896,-4.1639
52.78,-3.4597,0.347,-3.8067
52.8,-2.9428,0.36919,-3.312
52.82,-2.3335,0.3608,-2.6943
52.84,-1.659,0.32762,-1.9867
52.86,-0.95225,0.27076,-1.223
52.88,-0.24813,0.19979,-0.44792
52.9,0.41997,0.12023,0.29975
52.92,1.0242,0.041229,0.98298
52.94,1.5452,-0.0263,1.5715
52.96,1.9741,-0.078193,2.0523
52.98,2.3124,-0.10631,2.4187
53,2.5709,-0.10952,2.6805
53.02,2.7669,-0.085577,2.8525
53.04,2.9203,-0.035366,2.9556
53.06,3.0497,0.037594,3.0121
53.08,3.1695,0.12777,3.0417
53.1,3.2867,0.22865,3.058
53.12,3.4004,0.33442,3.066
53.14,3.5021,0.4359,3.0662
53.16,3.5772,0.52698,3.0502
53.18,3.6077,0.60274,3.005
53.2,3.5753,0.65916,2.9161
53.22,3.4642,0.6885,2.7757
53.24,3.2637,0.69392,2.5698
53.26,2.9695,0.67602,2.2935
53.28,2.5852,0.63466,1.9506
53.3,2.1219,0.57599,1.5459
53.32,1.5975,0.50095,1.0966
53.34,1.0362,0.41588,0.62027
53.36,0.46625,0.32421,0.14204
53.38,-0.080929,0.22905,-0.30998
53.4,-0.57325,0.13492,-0.70817
53.42,-0.97987,0.044748,-1.0246
53.44,-1.2735,-0.042874,-1.2307
53.46,-1.4331,-0.12531,-1.3078
53.48,-1.4458,-0.20163,-1.2442
53.5,-1.3096,-0.27139,-1.0382
53.52,-1.0341,-0.33502,-0.69908
53.54,-0.64101,-0.39113,-0.24988
53.56,-0.16303,-0.44154,0.27851
53.58,0.35878,-0.48379,0.84257
53.6,0.87885,-0.5182,1.3971
53.62,1.352,-0.54185,1.8938
53.64,1.7382,-0.55534,2.2936
53.66,2.0078,-0.55625,2.5641
53.68,2.1444,-0.54391,2.6883
53.7,2.1466,-0.51924,2.6659
53.72,2.0275,-0.47962,2.5072
53.74,1.8122,-0.42757,2.2397
53.76,1.5329,-0.36314,1.8961
53.78,1.2246,-0.29075,1.5154
53.8,0.91884,-0.21551,1.1343
53.82,0.63963,-0.14015,0.77978
53.84,0.40052,-0.070007,0.47053
53.86,0.20358,-0.010677,0.21426
53.88,0.040533,0.033031,0.0075024
53.9,-0.10444,0.058798,-0.16324
53.92,-0.25082,0.06411,-0.31493
53.94,-0.41757,0.050616,-0.46819
53.96,-0.61933,0.021191,-0.64052
53.98,-0.86365,-0.019081,-0.84457
54,-1.1496,-0.064533,-1.085
54.02,-1.4676,-0.10852,-1.359
54.04,-1.8006,-0.14466,-1.656
54.06,-2.1263,-0.16651,-1.9598
54.08,-2.4188,-0.17115,-2.2477
54.1,-2.6517,-0.15808,-2.4936
54.12,-2.7997,-0.12807,-2.6717
54.14,-2.8412,-0.0847,-2.7565
54.16,-2.7591,-0.032775,-2.7263
54.18,-2.5431,0.021811,-2.5649
54.2,-2.1902,0.073074,-2.2633
54.22,-1.7064,0.11698,-1.8233
54.24,-1.1063,0.14901,-1.2553
54.26,-0.41404,0.16763,-0.58167
54.28,0.33815,0.17386,0.16429
54.3,1.1116,0.16784,0.94372
54.32,1.8637,0.15257,1.7112
54.34,2.5519,0.13029,2.4216
54.36,3.1367,0.10345,3.0332
54.38,3.586,0.0749,3.5111
54.4,3.8779,0.045194,3.8327
54.42,4.0027,0.015364,3.9874
54.44,3.9639,-0.015278,3.9792
54.46,3.777,-0.048878,3.8259
54.48,3.468,-0.085349,3.5533
54.5,3.0698,-0.12488,3.1947
54.52,2.6191,-0.16773,2.7868
54.54,2.152,-0.21195,2.3639
54.56,1.7006,-0.25612,1.9567
54.58,1.2903,-0.29852,1.5888
54.6,0.93714,-0.33363,1.2708
54.62,0.64722,-0.35691,1.0041
54.64,0.41671,-0.3639,0.78061
54.66,0.2331,-0.34903,0.58213
54.68,0.077509,-0.30977,0.38728
54.7,-0.072264,-0.2437,0.17143
54.72,-0.23823,-0.149,-0.089234
54.74,-0.43864,-0.025198,-0.41344
54.76,-0.68483,0.12387,-0.80871
54.78,-0.97896,0.29234,-1.2713
54.8,-1.3129,0.47247,-1.7854
54.82,-1.6689,0.65577,-2.3247
54.84,-2.0213,0.8333,-2.8546
54.86,-2.3398,0.99412,-3.3339
54.88,-2.5938,1.1284,-3.7222
54.9,-2.7565,1.2258,-3.9823
54.92,-2.8091,1.2788,-4.0879
54.94,-2.7436,1.2842,-4.0278
54.96,-2.564,1.2409,-3.8049
54.98,-2.2862,1.1514,-3.4375
55,-1.936,1.0187,-2.9547
55.02,-1.5458,0.8545,-2.4003
55.04,-1.15,0.6686,-1.8186
55.06,-0.7813,0.47473,-1.256
55.08,-0.46625,0.28372,-0.74997
55.1,-0.22272,0.1068,-0.32952
55.12,-0.058333,-0.046236,-0.012097
55.14,0.029537,-0.17015,0.19969
55.16,0.052276,-0.26114,0.31342
55.18,0.027475,-0.32062,0.3481
55.2,-0.024326,-0.35265,0.32833
55.22,-0.083076,-0.35729,0.27422
55.24,-0.13233,-0.34833,0.21599
55.26,-0.16165,-0.32859,0.16694
55.28,-0.16791,-0.30726,0.13935
55.3,-0.15551,-0.28897,0.13346
55.32,-0.13537,-0.2777,0.14233
55.34,-0.12305,-0.2746,0.15155
55.36,-0.13613,-0.28031,0.14417
55.38,-0.19141,-0.29398,0.10257
55.4,-0.30217,-0.3116,0.0094336
55.42,-0.47595,-0.3315,-0.14446
55.44,-0.71308,-0.34893,-0.36414
55.46,-1.006,-0.36272,-0.64329
55.48,-1.3397,-0.36857,-0.97115
55.5,-1.6928,-0.36857,-1.3243
55.52,-2.0394,-0.36118,-1.6783
55.54,-2.3515,-0.3468,-2.0047
55.56,-2.6012,-0.32799,-2.2732
55.58,-2.7639,-0.30537,-2.4585
55.6,-2.8202,-0.28076,-2.5394
55.62,-2.7581,-0.25497,-2.5031
55.64,-2.5747,-0.22693,-2.3477
55.66,-2.2766,-0.20278,-2.0739
55.68,-1.8804,-0.1755,-1.7049
55.7,-1.4108,-0.1467,-1.2641
55.72,-0.89923,-0.11401,-0.78522
55.74,-0.3803,-0.077418,-0.30288
55.76,0.11147,-0.030945,0.14241
55.78,0.5456,0.021482,0.52412
55.8,0.89911,0.084302,0.8148
55.82,1.159,0.15533,1.0037
55.84,1.3237,0.23381,1.0899
55.86,1.4024,0.31739,1.085
55.88,1.4133,0.39859,1.0147
55.9,1.38,0.47618,0.90378
55.92,1.3278,0.54395,0.78381
55.94,1.2791,0.59173,0.68741
55.96,1.2504,0.61965,0.63073
55.98,1.2492,0.62211,0.62711
56,1.2743,0.59631,0.67797
56.02,1.316,0.54334,0.77268
56.04,1.3592,0.4659,0.89329
56.06,1.3862,0.36635,1.0198
56.08,1.3805,0.25417,1.1263
56.1,1.33,0.13291,1.1971
56.12,1.2294,0.013232,1.2161
56.14,1.0807,-0.10143,1.1821
56.16,0.89365,-0.20425,1.0979
56.18,0.68428,-0.28952,0.9738
56.2,0.47268,-0.35658,0.82926
56.22,0.28075,-0.40289,0.68364
56.24,0.12958,-0.43007,0.55966
56.26,0.03722,-0.4424,0.47962
56.28,0.016716,-0.43874,0.45545
56.3,0.074766,-0.42377,0.49854
56.32,0.21089,-0.4009,0.61179
56.34,0.41725,-0.37324,0.79048
56.36,0.67912,-0.34086,1.02
56.38,0.9761,-0.30949,1.2856
56.4,1.2839,-0.27432,1.5582
56.42,1.5769,-0.2399,1.8168
56.44,1.8306,-0.20573,2.0364
56.46,2.0247,-0.17067,2.1954
56.48,2.1451,-0.13624,2.2813
56.5,2.1855,-0.10431,2.2898
56.52,2.1478,-0.074989,2.2228
56.54,2.0412,-0.046958,2.0881
56.56,1.8799,-0.025809,1.9057
56.58,1.6808,-0.011333,1.6921
56.6,1.46,-0.0055196,1.4655
56.62,1.2301,-0.010658,1.2407
56.64,0.99815,-0.027462,1.0256
56.66,0.76506,-0.053245,0.81831
56.68,0.5259,-0.08962,0.61552
56.7,0.27177,-0.1338,0.40556
56.72,-0.0076675,-0.1825,0.17483
56.74,-0.32128,-0.2348,-0.086486
56.76,-0.67382,-0.27884,-0.39498
56.78,-1.0639,-0.31777,-0.74616
56.8,-1.4831,-0.34536,-1.1378
56.82,-1.9159,-0.35761,-1.5583
56.84,-2.341,-0.35726,-1.9838
56.86,-2.7332,-0.33731,-2.3959
56.88,-3.0658,-0.30292,-2.7629
56.9,-3.3134,-0.2552,-3.0582
56.92,-3.4543,-0.20013,-3.2542
56.94,-3.4729,-0.14194,-3.331
56.96,-3.3614,-0.08552,-3.2758
56.98,-3.1207,-0.036462,-3.0842
57,-2.7611,-0.00013985,-2.7609
57.02,-2.3017,0.023617,-2.3253
57.04,-1.7689,0.029145,-1.7981
57.06,-1.1949,0.021407,-1.2163
57.08,-0.61434,0.0012631,-0.61561
57.1,-0.061448,-0.023819,-0.037629
57.12,0.43311,-0.050846,0.48395
57.14,0.84521,-0.074177,0.91938
57.16,1.1594,-0.088407,1.2478
57.18,1.3702,-0.084009,1.4543
57.2,1.4818,-0.069421,1.5513
57.22,1.507,-0.032884,1.5399
57.24,1.4649,0.02073,1.4441
57.26,1.378,0.08678,1.2912
57.28,1.2695,0.16296,1.1065
57.3,1.16,0.24409,0.91588
57.32,1.0657,0.32278,0.74288
57.34,0.9968,0.39495,0.60185
57.36,0.95722,0.45834,0.49888
57.38,0.94473,0.51003,0.4347
57.4,0.95199,0.54692,0.40507
57.42,0.96805,0.57038,0.39767
57.44,0.9799,0.57841,0.40148
57.46,0.97429,0.57652,0.39777
57.48,0.93943,0.55961,0.37982
57.5,0.86652,0.53088,0.33564
57.52,0.75117,0.49165,0.25953
57.54,0.59439,0.43967,0.15472
57.56,0.40309,0.37648,0.026617
57.58,0.19,0.30046,-0.11046
57.6,-0.027289,0.21626,-0.24355
57.62,-0.22796,0.12111,-0.34907
57.64,-0.39042,0.020915,-0.41133
57.66,-0.49512,-0.081967,-0.41315
57.68,-0.52746,-0.1826,-0.34486
57.7,-0.48022,-0.27719,-0.20303
57.72,-0.3551,-0.35771,0.0026161
57.74,-0.16296,-0.42331,0.26035
57.76,0.077329,-0.46464,0.54196
57.78,0.34141,-0.48305,0.82446
57.8,0.6029,-0.47064,1.0735
57.82,0.8372,-0.43128,1.2685
57.84,1.0251,-0.36769,1.3928
57.86,1.1554,-0.28026,1.4357
57.88,1.2261,-0.17698,1.4031
57.9,1.244,-0.063954,1.3079
57.92,1.2226,0.049309,1.1733
57.94,1.1793,0.1543,1.025
57.96,1.1314,0.24613,0.8853
57.98,1.0927,0.31302,0.77968
58,1.0706,0.35373,0.71685
58.02,1.0647,0.36377,0.70096
58.04,1.067,0.34402,0.72294
58.06,1.0627,0.29635,0.7664
58.08,1.0338,0.22731,0.8065
58.1,0.96147,0.14382,0.81765
58.12,0.83003,0.055557,0.77447
58.14,0.62967,-0.031508,0.66117
58.16,0.35852,-0.10408,0.4626
58.18,0.023473,-0.1608,0.18428
58.2,-0.36026,-0.19347,-0.16679
58.22,-0.77073,-0.19945,-0.57127
58.24,-1.1817,-0.18067,-1.001
58.26,-1.5657,-0.13756,-1.4281
58.28,-1.897,-0.077434,-1.8196
58.3,-2.1544,-0.0016111,-2.1528
58.32,-2.3237,0.078992,-2.4026
58.34,-2.3984,0.16175,-2.5602
58.36,-2.3809,0.23911,-2.62
58.38,-2.2809,0.30785,-2.5888
58.4,-2.1149,0.36339,-2.4783
58.42,-1.903,0.40265,-2.3057
58.44,-1.6672,0.42646,-2.0937
58.46,-1.4283,0.43256,-1.8609
58.48,-1.2038,0.41895,-1.6227
58.5,-1.0062,0.39316,-1.3993
58.52,-0.84196,0.34748,-1.1894
58.54,-0.71174,0.29015,-1.0019
58.56,-0.61092,0.22097,-0.83188
58.58,-0.53128,0.14339,-0.67467
58.6,-0.46289,0.06048,-0.52337
58.62,-0.39614,-0.02194,-0.3742
58.64,-0.3236,-0.10223,-0.22137
58.66,-0.24143,-0.17501,-0.066419
58.68,-0.15013,-0.23626,0.086133
58.7,-0.054554,-0.28358,0.22903
58.72,0.036674,-0.31281,0.34949
58.74,0.11243,-0.32284,0.43527
58.76,0.16064,-0.3156,0.47624
58.78,0.17011,-0.28888,0.45899
58.8,0.13218,-0.24658,0.37876
58.82,0.04228,-0.18883,0.23111
58.84,-0.099066,-0.1216,0.022536
58.86,-0.28572,-0.045896,-0.23982
58.88,-0.50606,0.032188,-0.53824
58.9,-0.74381,0.10907,-0.85288
58.92,-0.97949,0.17952,-1.159
58.94,-1.1923,0.24221,-1.4345
58.96,-1.3624,0.28869,-1.6511
58.98,-1.4731,0.32063,-1.7937
59,-1.513,0.33463,-1.8477
59.02,-1.4773,0.33096,-1.8082
59.04,-1.3681,0.31045,-1.6786
59.06,-1.1947,0.27592,-1.4707
59.08,-0.97164,0.22966,-1.2013
59.1,-0.71695,0.17549,-0.89244
59.12,-0.44979,0.11814,-0.56793
59.14,-0.18783,0.059896,-0.24772
59.16,0.054829,0.0057637,0.049065
59.18,0.26897,-0.046279,0.31525
59.2,0.45078,-0.093733,0.54451
59.22,0.60135,-0.13592,0.73726
59.24,0.72543,-0.17504,0.90047
59.26,0.82968,-0.2123,1.042
59.28,0.92078,-0.24832,1.1691
59.3,1.0038,-0.28496,1.2888
59.32,1.081,-0.32097,1.4019
59.34,1.1513,-0.35537,1.5066
59.36,1.2106,-0.38749,1.5981
59.38,1.2525,-0.41482,1.6673
59.4,1.2693,-0.43421,1.7035
59.42,1.2536,-0.44398,1.6976
59.44,1.1995,-0.44239,1.6419
59.46,1.1038,-0.42968,1.5335
59.48,0.96697,-0.4066,1.3736
59.5,0.79364,-0.37597,1.1696
59.52,0.59274,-0.33967,0.93241
59.54,0.37714,-0.30091,0.67805
59.56,0.16288,-0.26425,0.42713
59.58,-0.032163,-0.23113,0.19897
59.6,-0.18998,-0.20722,0.017241
59.62,-0.29444,-0.18746,-0.10698
59.64,-0.33336,-0.17288,-0.16049
59.66,-0.30037,-0.16344,-0.13692
59.68,-0.19615,-0.15439,-0.041756
59.7,-0.02892,-0.14161,0.11269
59.72,0.18619,-0.12122,0.30741
59.74,0.42882,-0.088146,0.51697
59.76,0.6759,-0.040249,0.71615
59.78,0.90472,0.024966,0.87975
59.8,1.0961,0.10672,0.98934
59.82,1.2368,0.20294,1.0339
59.84,1.3216,0.31043,1.0111
59.86,1.3531,0.42188,0.93118
59.88,1.3412,0.53144,0.8098
59.9,1.301,0.63026,0.67076
59.92,1.2494,0.71477,0.53467
59.94,1.2024,0.77466,0.42775
59.96,1.1717,0.80712,0.36462
59.98,1.163,0.81084,0.35216
60,1.1744,0.784,0.39041
60.02,1.1971,0.72941,0.46771
60.04,1.2166,0.65519,0.56139
60.06,1.215,0.56399,0.65105
60.08,1.1746,0.4636,0.71099
60.1,1.0804,0.36364,0.71679
60.12,0.92382,0.2686,0.65522
60.14,0.7044,0.18535,0.51905
60.16,0.43139,0.11513,0.31626
60.18,0.12359,0.060158,0.063437
60.2,-0.19203,0.018637,-0.21066
60.22,-0.483,-0.011399,-0.4716
60.24,-0.71504,-0.036328,-0.67872
60.26,-0.85645,-0.059604,-0.79685
60.28,-0.88249,-0.086131,-0.79636
60.3,-0.77932,-0.11879,-0.66054
60.32,-0.54678,-0.15951,-0.38727
60.34,-0.19953,-0.20935,0.0098161
60.36,0.23373,-0.26648,0.5002
60.38,0.71294,-0.32756,1.0405
60.4,1.1911,-0.38934,1.5804
60.42,1.6196,-0.44759,2.0672
60.44,1.9541,-0.49764,2.4517
60.46,2.1596,-0.53657,2.6962
60.48,2.2144,-0.56313,2.7775
60.5,2.1121,-0.57547,2.6875
60.52,1.8613,-0.57408,2.4354
60.54,1.4839,-0.56026,2.0442
60.56,1.011,-0.53575,1.5468
60.58,0.47862,-0.50277,0.98139
60.6,-0.077233,-0.46309,0.38586
60.62,-0.62447,-0.41805,-0.20642
60.64,-1.138,-0.36888,-0.7691
60.66,-1.6011,-0.3152,-1.2859
60.68,-2.0054,-0.25658,-1.7488
60.7,-2.3498,-0.19234,-2.1575
60.72,-2.6381,-0.12337,-2.5147
60.74,-2.8765,-0.049995,-2.8265
60.76,-3.0715,0.027655,-3.0991
60.78,-3.2277,0.10552,-3.3332
60.8,-3.347,0.18243,-3.5295
60.82,-3.4284,0.25404,-3.6824
60.84,-3.468,0.31401,-3.7821
60.86,-3.4608,0.35998,-3.8208
60.88,-3.4014,0.38798,-3.7894
60.9,-3.2857,0.39353,-3.6793
60.92,-3.1123,0.3774,-3.4897
60.94,-2.8825,0.33924,-3.2218
60.96,-2.6014,0.28079,-2.8822
60.98,-2.2766,0.20864,-2.4852
61,-1.9182,0.12647,-2.0447
61.02,-1.537,0.040364,-1.5774
61.04,-1.1437,-0.043041,-1.1006
61.06,-0.74746,-0.1194,-0.62807
61.08,-0.35542,-0.18366,-0.17176
61.1,0.027822,-0.23136,0.25918
61.12,0.3999,-0.26245,0.66235
61.14,0.75995,-0.2777,1.0376
61.16,1.1076,-0.27759,1.3852
61.18,1.442,-0.26297,1.7049
61.2,1.7603,-0.23943,1.9997
61.22,2.0575,-0.2076,2.2651
61.24,2.3261,-0.17104,2.4972
61.26,2.5563,-0.13172,2.688
61.28,2.7368,-0.091302,2.8281
61.3,2.8562,-0.051068,2.9073
61.32,2.9043,-0.012865,2.9172
61.34,2.8732,0.023984,2.8492
61.36,2.759,0.056446,2.7025
61.38,2.562,0.084475,2.4776
61.4,2.288,0.10719,2.1809
61.42,1.9477,0.12128,1.8264
61.44,1.5562,0.12649,1.4297
61.46,1.1329,0.12363,1.0093
61.48,0.69953,0.11117,0.58836
61.5,0.27885,0.089805,0.18905
61.52,-0.10711,0.061795,-0.1689
61.54,-0.43904,0.029315,-0.46835
61.56,-0.70209,-0.0059921,-0.6961
61.58,-0.88729,-0.039697,-0.84759
61.6,-0.99241,-0.069345,-0.92307
61.62,-1.0221,-0.090983,-0.93112
61.64,-0.98713,-0.10326,-0.88388
61.66,-0.9029,-0.10298,-0.79992
61.68,-0.78737,-0.088843,-0.69853
61.7,-0.65869,-0.062314,-0.59638
61.72,-0.533,-0.023255,-0.50975
61.74,-0.42267,0.024808,-0.44748
61.76,-0.33534,0.079354,-0.4147
61.78,-0.27394,0.13401,-0.40795
61.8,-0.23745,0.18545,-0.42291
61.82,-0.22244,0.22789,-0.45033
61.84,-0.22476,0.25743,-0.48219
61.86,-0.24119,0.27069,-0.51188
61.88,-0.27056,0.26797,-0.53853
61.9,-0.3141,0.24641,-0.56051
61.92,-0.37503,0.21077,-0.58579
61.94,-0.45741,0.16556,-0.62297
61.96,-0.5646,0.11421,-0.67881
61.98,-0.69757,0.064014,-0.76159
62,-0.85359,0.021179,-0.87477
62.02,-1.0254,-0.0097619,-1.0157
62.04,-1.2013,-0.023703,-1.1776
62.06,-1.366,-0.020705,-1.3453
62.08,-1.5017,0.0027405,-1.5045
62.1,-1.5909,0.042471,-1.6334
62.12,-1.6178,0.096891,-1.7147
62.14,-1.5706,0.16127,-1.7318
62.16,-1.4433,0.23119,-1.6745
62.18,-1.2368,0.30194,-1.5387
62.2,-0.95908,0.36875,-1.3278
62.22,-0.62486,0.4292,-1.0541
62.24,-0.25448,0.47911,-0.73359
62.26,0.12802,0.52086,-0.39284
62.28,0.49719,0.54583,-0.048641
62.3,0.82878,0.5615,0.26728
62.32,1.1023,0.56396,0.53836
62.34,1.3033,0.55376,0.74953
62.36,1.4248,0.53261,0.89215
62.38,1.4679,0.50001,0.96792
62.4,1.4418,0.4566,0.98521
62.42,1.3617,0.40181,0.9599
62.44,1.2469,0.34,0.90686
62.46,1.1174,0.26918,0.84822
62.48,0.99136,0.19449,0.79687
62.5,0.88184,0.11733,0.76451
62.52,0.7951,0.041416,0.75369
62.54,0.72991,-0.03015,0.76006
62.56,0.67808,-0.094672,0.77276
62.58,0.62648,-0.14872,0.7752
62.6,0.55982,-0.19075,0.75056
62.62,0.46405,-0.2196,0.68365
62.64,0.32962,-0.23525,0.56487
62.66,0.15396,-0.23943,0.39339
62.68,-0.057162,-0.23448,0.17732
62.7,-0.28978,-0.22333,-0.066443
62.72,-0.52328,-0.21046,-0.31282
62.74,-0.73327,-0.19899,-0.53428
62.76,-0.89504,-0.19206,-0.70298
62.78,-0.98728,-0.19147,-0.79581
62.8,-0.99525,-0.19855,-0.7967
62.82,-0.91285,-0.21295,-0.69991
62.84,-0.74348,-0.23262,-0.51085
62.86,-0.49929,-0.25529,-0.244
62.88,-0.19931,-0.27487,0.075565
62.9,0.13336,-0.28908,0.42244
62.92,0.47465,-0.29547,0.77012
62.94,0.80242,-0.29185,1.0943
62.96,1.0986,-0.27637,1.375
62.98,1.3505,-0.25132,1.6018
63,1.5507,-0.21701,1.7677
63.02,1.6963,-0.17739,1.8737
63.04,1.7875,-0.13671,1.9243
63.06,1.8262,-0.09839,1.9246
63.08,1.814,-0.065673,1.8797
63.1,1.7516,-0.042412,1.794
63.12,1.6386,-0.027205,1.6658
63.14,1.474,-0.023091,1.4971
63.16,1.2568,-0.028319,1.2851
63.18,0.98776,-0.04031,1.0281
63.2,0.67033,-0.060064,0.73039
63.22,0.31168,-0.082459,0.39414
63.24,-0.076851,-0.1076,0.030749
63.26,-0.47994,-0.13496,-0.34498
63.28,-0.87892,-0.16037,-0.71856
63.3,-1.253,-0.18499,-1.0681
63.32,-1.5809,-0.20976,-1.3711
63.34,-1.8422,-0.23148,-1.6108
63.36,-2.0196,-0.25214,-1.7674
63.38,-2.1,-0.26948,-1.8305
63.4,-2.0764,-0.28344,-1.7929
63.42,-1.9488,-0.29362,-1.6552
63.44,-1.7249,-0.29697,-1.4279
63.46,-1.4197,-0.29713,-1.1226
63.48,-1.0552,-0.2895,-0.76568
63.5,-0.65844,-0.27505,-0.3834
63.52,-0.25938,-0.25495,-0.0044375
63.54,0.11213,-0.22949,0.34162
63.56,0.4294,-0.19656,0.62596
63.58,0.67179,-0.16228,0.83407
63.6,0.82707,-0.12315,0.95022
63.62,0.89267,-0.082781,0.97545
63.64,0.87566,-0.044005,0.91967
63.66,0.7915,-0.0053924,0.7969
63.68,0.66153,0.028399,0.63313
63.7,0.50978,0.059489,0.45029
63.72,0.35952,0.086022,0.27349
63.74,0.23015,0.10841,0.12174
63.76,0.13495,0.12891,0.0060339
63.78,0.079888,0.14756,-0.067671
63.8,0.063842,0.16247,-0.09863
63.82,0.079863,0.18438,-0.10451
63.84,0.11733,0.20508,-0.087754
63.86,0.16445,0.22732,-0.062863
63.88,0.21071,0.25439,-0.043672
63.9,0.24876,0.27997,-0.031219
63.92,0.27548,0.30625,-0.030767
63.94,0.29225,0.32903,-0.036773
63.96,0.30416,0.34567,-0.041511
63.98,0.31869,0.3578,-0.039103
64,0.34397,0.35846,-0.014489
64.02,0.38695,0.35227,0.034683
64.04,0.45187,0.33556,0.11631
64.06,0.53917,0.31158,0.22759
64.08,0.64506,0.27992,0.36514
64.1,0.76172,0.24515,0.51657
64.12,0.8782,0.20608,0.67212
64.14,0.98171,0.16276,0.81896
64.16,1.0593,0.12025,0.93901
64.18,1.0993,0.076517,1.0228
64.2,1.0931,0.031584,1.0615
64.22,1.0359,-0.01468,1.0506
64.24,0.92722,-0.060157,0.98738
64.26,0.77078,-0.10942,0.8802
64.28,0.57367,-0.15709,0.73076
64.3,0.34519,-0.20348,0.54867
64.32,0.095507,-0.24432,0.33983
64.34,-0.16561,-0.27704,0.11143
64.36,-0.42973,-0.30091,-0.12882
64.38,-0.69017,-0.30877,-0.38141
64.4,-0.94182,-0.29925,-0.64257
64.42,-1.1805,-0.27096,-0.90954
64.44,-1.402,-0.22381,-1.1782
64.46,-1.6013,-0.1594,-1.4419
64.48,-1.7715,-0.080257,-1.6913
64.5,-1.9045,0.0074281,-1.9119
64.52,-1.9907,0.098236,-2.089
64.54,-2.0209,0.18849,-2.2093
64.56,-1.9873,0.26415,-2.2515
64.58,-1.8859,0.32582,-2.2118
64.6,-1.7175,0.3677,-2.0852
64.62,-1.4888,0.3838,-1.8726
64.64,-1.2122,0.37751,-1.5897
64.66,-0.90544,0.34893,-1.2544
64.68,-0.58941,0.29915,-0.88856
64.7,-0.28599,0.23711,-0.52311
64.72,-0.015411,0.16813,-0.18354
64.74,0.20625,0.097224,0.10903
64.76,0.36901,0.031921,0.33709
64.78,0.47011,-0.025575,0.49568
64.8,0.51413,-0.069124,0.58326
64.82,0.51214,-0.097355,0.60949
64.84,0.4798,-0.11062,0.59042
64.86,0.43499,-0.10734,0.54233
64.88,0.39498,-0.094648,0.48962
64.9,0.37379,-0.074595,0.44839
64.92,0.38001,-0.048681,0.42869
64.94,0.41537,-0.021976,0.43735
64.96,0.47444,0.00026442,0.47418
64.98,0.54534,0.018264,0.52708
65,0.61157,0.027931,0.58364
65.02,0.65464,0.027754,0.62689
65.04,0.65708,0.017817,0.63927
65.06,0.60552,-0.0030548,0.60857
65.08,0.49316,-0.032909,0.52607
65.1,0.32144,-0.071256,0.39269
65.12,0.10037,-0.11583,0.21619
65.14,-0.15238,-0.16234,0.0099514
65.16,-0.41367,-0.20997,-0.2037
65.18,-0.65793,-0.25597,-0.40196
65.2,-0.86065,-0.29648,-0.56417
65.22,-1.0017,-0.32855,-0.67316
65.24,-1.0681,-0.34925,-0.71882
65.26,-1.0554,-0.35453,-0.70087
65.28,-0.9683,-0.34413,-0.62417
65.3,-0.8193,-0.31702,-0.50228
65.32,-0.62675,-0.27477,-0.35199
65.34,-0.41203,-0.21856,-0.19347
65.36,-0.19651,-0.15323,-0.043279
65.38,0.0011051,-0.081748,0.082853
65.4,0.16678,-0.01277,0.17955
65.42,0.29214,0.04948,0.24266
65.44,0.37452,0.099905,0.27461
65.46,0.41601,0.13336,0.28264
65.48,0.42196,0.14795,0.27401
65.5,0.3992,0.14508,0.25412
65.52,0.35431,0.12246,0.23185
65.54,0.29238,0.087334,0.20504
65.56,0.21638,0.043837,0.17255
65.58,0.12723,-0.0032556,0.13048
65.6,0.02445,-0.048039,0.072489
65.62,-0.092603,-0.084388,-0.0082149
65.64,-0.22345,-0.10862,-0.11483
65.66,-0.36523,-0.11799,-0.24723
65.68,-0.51187,-0.114,-0.39786
65.7,-0.65383,-0.095591,-0.55824
65.72,-0.77858,-0.065688,-0.71289
65.74,-0.87177,-0.028049,-0.84372
65.76,-0.91895,0.015882,-0.93483
65.78,-0.90768,0.062867,-0.97054
65.8,-0.82958,0.10963,-0.93922
65.82,-0.68213,0.15425,-0.83638
65.84,-0.46971,0.1971,-0.66681
65.86,-0.20392,0.23494,-0.43886
65.88,0.097289,0.26898,-0.17169
65.9,0.41124,0.29826,0.11298
65.92,0.71308,0.32234,0.39074
65.94,0.97862,0.34023,0.6384
65.96,1.1873,0.35183,0.83543
65.98,1.3244,0.35542,0.96899
66,1.3831,0.35343,1.0297
66.02,1.3646,0.34247,1.0222
66.04,1.2777,0.32449,0.95324
66.06,1.1371,0.30244,0.83464
66.08,0.96071,0.27882,0.68189
66.1,0.7673,0.25423,0.51307
66.12,0.57345,0.23143,0.34202
66.14,0.39164,0.21407,0.17757
66.16,0.22907,0.20336,0.025709
66.18,0.08756,0.2,-0.11244
66.2,-0.035507,0.20474,-0.24024
66.22,-0.14545,0.21785,-0.36329
66.24,-0.24816,0.23352,-0.48169
66.26,-0.34805,0.25035,-0.5984
66.28,-0.44642,0.2661,-0.71252
66.3,-0.54071,0.27508,-0.81579
66.32,-0.62462,0.27459,-0.89921
66.34,-0.68917,0.26256,-0.95174
66.36,-0.72443,0.23708,-0.96151
66.38,-0.72146,0.19816,-0.91962
66.4,-0.67424,0.14745,-0.82169
66.42,-0.58101,0.087127,-0.66814
66.44,-0.44484,0.018909,-0.46375
66.46,-0.27333,-0.049799,-0.22353
66.48,-0.077537,-0.11582,0.038281
66.5,0.12965,-0.17646,0.30611
66.52,0.33539,-0.22673,0.56212
66.54,0.52847,-0.26512,0.79359
66.56,0.70055,-0.29207,0.99261
66.58,0.84663,-0.30656,1.1532
66.6,0.96482,-0.30834,1.2732
66.62,1.0555,-0.30161,1.3572
66.64,1.1204,-0.28673,1.4071
66.66,1.1609,-0.26721,1.4281
66.68,1.1777,-0.2458,1.4235
66.7,1.1697,-0.22456,1.3943
66.72,1.1347,-0.20594,1.3407
66.74,1.0697,-0.19117,1.2609
66.76,0.97193,-0.18083,1.1528
66.78,0.84019,-0.17616,1.0163
66.8,0.67582,-0.17693,0.85275
66.82,0.4835,-0.18185,0.66535
66.84,0.27143,-0.19101,0.46244
66.86,0.050959,-0.20353,0.25449
66.88,-0.16429,-0.21627,0.051977
66.9,-0.35976,-0.22824,-0.13152
66.92,-0.52145,-0.23649,-0.28496
66.94,-0.63748,-0.23987,-0.39761
66.96,-0.69934,-0.2371,-0.46224
66.98,-0.70278,-0.22581,-0.47697
67,-0.64826,-0.20612,-0.44214
67.02,-0.54073,-0.17728,-0.36345
67.04,-0.38905,-0.13978,-0.24927
67.06,-0.20492,-0.095302,-0.10961
67.08,-0.0015922,-0.045595,0.044003
67.1,0.20744,0.0072429,0.2002
67.12,0.40972,0.059298,0.35042
67.14,0.59478,0.10758,0.4872
67.16,0.75473,0.15004,0.60469
67.18,0.88439,0.18345,0.70094
67.2,0.98107,0.20725,0.77382
67.22,1.044,0.22082,0.82317
67.24,1.0735,0.22408,0.84944
67.26,1.0705,0.21892,0.85159
67.28,1.0357,0.20705,0.82861
67.3,0.96934,0.19077,0.77857
67.32,0.87161,0.17433,0.69727
67.34,0.74274,0.15862,0.58412
67.36,0.58384,0.14422,0.43962
67.38,0.3976,0.13516,0.26244
67.4,0.18892,0.12952,0.059406
67.42,-0.034722,0.12669,-0.16141
67.44,-0.26342,0.12497,-0.38838
67.46,-0.48531,0.12156,-0.60687
67.48,-0.68761,0.11439,-0.802
67.5,-0.85781,0.10113,-0.95893
67.52,-0.98506,0.080738,-1.0658
67.54,-1.0615,0.052331,-1.1138
67.56,-1.0831,0.014796,-1.0978
67.58,-1.0502,-0.028519,-1.0217
67.6,-0.96789,-0.07791,-0.88998
67.62,-0.84496,-0.12893,-0.71603
67.64,-0.6934,-0.18123,-0.51217
67.66,-0.52706,-0.23173,-0.29533
67.68,-0.36036,-0.27881,-0.08155
67.7,-0.20702,-0.32117,0.11415
67.72,-0.078963,-0.35722,0.27826
67.74,0.014393,-0.38677,0.40116
67.76,0.066567,-0.40962,0.47619
67.78,0.074028,-0.42723,0.50126
67.8,0.035924,-0.43448,0.4704
67.82,-0.046402,-0.43434,0.38794
67.84,-0.16997,-0.42481,0.25484
67.86,-0.33066,-0.40531,0.074654
67.88,-0.52358,-0.37536,-0.14822
67.9,-0.74319,-0.33456,-0.40863
67.92,-0.98316,-0.28166,-0.70149
67.94,-1.2361,-0.22034,-1.0158
67.96,-1.4933,-0.15137,-1.3419
67.98,-1.7443,-0.077717,-1.6666
68,-1.9769,-0.0032705,-1.9737
68.02,-2.1778,0.067479,-2.2452
68.04,-2.3327,0.13317,-2.4659
68.06,-2.4285,0.18874,-2.6173
68.08,-2.4539,0.23222,-2.6862
68.1,-2.4015,0.26293,-2.6644
68.12,-2.2687,0.28054,-2.5492
68.14,-2.0593,0.28694,-2.3462
68.16,-1.783,0.28448,-2.0674
68.18,-1.4552,0.27531,-1.7305
68.2,-1.0956,0.26248,-1.3581
68.22,-0.72599,0.25001,-0.97599
68.24,-0.36767,0.23745,-0.60512
68.26,-0.039306,0.22898,-0.26829
68.28,0.24537,0.22206,0.023308
68.3,0.47885,0.21726,0.26159
68.32,0.66025,0.21312,0.44713
68.34,0.79472,0.2088,0.58592
68.36,0.89188,0.20211,0.68977
68.38,0.96365,0.19214,0.77152
68.4,1.0219,0.17702,0.84484
68.42,1.0759,0.15828,0.91763
68.44,1.1312,0.13585,0.99537
68.46,1.1883,0.10967,1.0786
68.48,1.2431,0.08187,1.1612
68.5,1.2881,0.053196,1.2349
68.52,1.3142,0.023766,1.2905
68.54,1.3131,-0.0033132,1.3164
68.56,1.2789,-0.029053,1.308
68.58,1.2104,-0.052191,1.2626
68.6,1.1112,-0.072202,1.1834
68.62,0.98977,-0.086789,1.0766
68.64,0.85806,-0.096239,0.9543
68.66,0.72966,-0.097081,0.82674
68.68,0.6175,-0.088617,0.70612
68.7,0.53175,-0.069558,0.60131
68.72,0.4782,-0.03875,0.51695
68.74,0.45753,0.0051845,0.45234
68.76,0.46554,0.059603,0.40593
68.78,0.49421,0.12342,0.37079
68.8,0.53349,0.1929,0.34059
68.82,0.57324,0.26321,0.31003
68.84,0.60507,0.32897,0.2761
68.86,0.62365,0.38542,0.23824
68.88,0.62722,0.42603,0.2012
68.9,0.6173,0.44807,0.16923
68.92,0.59772,0.44802,0.1497
68.94,0.5732,0.42507,0.14812
68.96,0.54789,0.3806,0.16728
68.98,0.52416,0.31648,0.20768
69,0.50198,0.2373,0.26467
69.02,0.47889,0.14845,0.33043
69.04,0.45071,0.056696,0.39401
69.06,0.41266,-0.034436,0.4471
69.08,0.36069,-0.11774,0.47842
69.1,0.29266,-0.19096,0.48362
69.12,0.20922,-0.24976,0.45898
69.14,0.11409,-0.29376,0.40785
69.16,0.013692,-0.32308,0.33678
69.18,-0.083666,-0.33822,0.25455
69.2,-0.16904,-0.34143,0.17239
69.22,-0.23418,-0.33342,0.099239
69.24,-0.2728,-0.31815,0.045354
69.26,-0.28148,-0.29776,0.016283
69.28,-0.26015,-0.27326,0.013103
69.3,-0.21206,-0.24914,0.037082
69.32,-0.14324,-0.22234,0.079104
69.34,-0.061619,-0.19721,0.13559
69.36,0.024057,-0.17354,0.1976
69.38,0.10542,-0.15031,0.25573
69.4,0.17551,-0.12834,0.30384
69.42,0.22948,-0.10639,0.33587
69.44,0.26501,-0.08404,0.34905
69.46,0.2822,-0.058796,0.34099
69.48,0.28306,-0.033354,0.31641
69.5,0.27074,-0.0035201,0.27426
69.52,0.24855,0.03014,0.21841
69.54,0.21897,0.066733,0.15224
69.56,0.18303,0.10884,0.074185
69.58,0.13992,0.15181,-0.011892
69.6,0.087243,0.19472,-0.10748
69.62,0.021665,0.23731,-0.21564
69.64,-0.060023,0.27385,-0.33388
69.66,-0.15969,0.30333,-0.46302
69.68,-0.27673,0.32127,-0.598
69.7,-0.40735,0.32686,-0.73421
69.72,-0.54436,0.31708,-0.86144
69.74,-0.67773,0.29315,-0.97088
69.76,-0.79568,0.25803,-1.0537
69.78,-0.88633,0.20714,-1.0935
69.8,-0.93943,0.15159,-1.091
69.82,-0.94794,0.090322,-1.0383
69.84,-0.90916,0.031209,-0.94037
69.86,-0.82508,-0.024718,-0.80037
69.88,-0.7021,-0.07114,-0.63096
69.9,-0.54991,-0.10914,-0.44077
69.92,-0.38005,-0.13334,-0.24671
69.94,-0.20425,-0.14719,-0.057057
69.96,-0.032984,-0.15062,0.11764
69.98,0.12555,-0.14422,0.26977
70,0.26583,-0.13335,0.39918
70.02,0.38479,-0.11941,0.50419
70.04,0.48117,-0.10237,0.58354
70.06,0.55455,-0.087651,0.6422
70.08,0.60448,-0.07265,0.67713
70.1,0.6298,-0.06136,0.69116
70.12,0.6285,-0.049086,0.67759
70.14,0.59806,-0.041534,0.63959
70.16,0.53612,-0.030837,0.56696
70.18,0.44162,-0.024091,0.46571
70.2,0.31568,-0.016465,0.33215
70.22,0.16249,-0.0092443,0.17174
70.24,-0.010461,-0.0036938,-0.006767
70.26,-0.19264,0.00079314,-0.19344
70.28,-0.37135,0.0040856,-0.37543
70.3,-0.53307,0.0055305,-0.5386
70.32,-0.66517,0.0059828,-0.67115
70.34,-0.75753,0.0053655,-0.7629
70.36,-0.80396,0.0055443,-0.8095
70.38,-0.80305,0.0068299,-0.80988
70.4,-0.75841,0.009105,-0.76752
70.42,-0.67804,0.016994,-0.69503
70.44,-0.57311,0.025917,-0.59902
70.46,-0.45626,0.038095,-0.49436
70.48,-0.33971,0.051639,-0.39135
70.5,-0.23341,0.064527,-0.29794
70.52,-0.14383,0.075095,-0.21892
70.54,-0.073257,0.082992,-0.15625
70.56,-0.020018,0.083432,-0.10345
70.58,0.020588,0.077251,-0.056663
70.6,0.054779,0.064006,-0.0092274
70.62,0.088518,0.041753,0.046765
70.64,0.12587,0.014074,0.1118
70.66,0.16783,-0.01872,0.18655
70.68,0.2119,-0.053412,0.26531
70.7,0.2525,-0.087785,0.34028
70.72,0.28223,-0.11975,0.40198
70.74,0.29361,-0.14548,0.43909
70.76,0.28102,-0.16442,0.44544
70.78,0.24244,-0.17408,0.41652
70.8,0.18044,-0.17595,0.35639
70.82,0.10243,-0.16832,0.27075
70.84,0.019787,-0.15392,0.1737
70.86,-0.05376,-0.13373,0.079966
70.88,-0.1044,-0.10846,0.004067
70.9,-0.12057,-0.080213,-0.040359
70.92,-0.095086,-0.053438,-0.041648
70.94,-0.026463,-0.028574,0.002111
70.96,0.080585,-0.0077279,0.088312
70.98,0.21571,0.0085568,0.20715
71,0.36436,0.018368,0.34599
71.02,0.5098,0.021346,0.48845
71.04,0.63536,0.016589,0.61877
71.06,0.72654,0.0054975,0.72104
71.08,0.77264,-0.011041,0.78368
71.1,0.76765,-0.030271,0.79792
71.12,0.71049,-0.051136,0.76162
71.14,0.60446,-0.069614,0.67407
71.16,0.45631,-0.085717,0.54203
71.18,0.27504,-0.094173,0.36921
71.2,0.070666,-0.094631,0.1653
71.22,-0.14677,-0.085854,-0.060912
71.24,-0.36787,-0.067466,-0.3004
71.26,-0.58427,-0.041173,-0.5431
71.28,-0.78869,-0.0082295,-0.78046
71.3,-0.97479,0.026079,-1.0009
71.32,-1.1371,0.064002,-1.2011
71.34,-1.2707,0.098636,-1.3693
71.36,-1.3715,0.12758,-1.4991
71.38,-1.4363,0.14862,-1.5849
71.4,-1.4628,0.16178,-1.6246
71.42,-1.4501,0.1651,-1.6152
71.44,-1.399,0.16182,-1.5608
71.46,-1.3119,0.15177,-1.4636
71.48,-1.1927,0.13792,-1.3306
71.5,-1.0466,0.12238,-1.169
71.52,-0.87991,0.10748,-0.98738
71.54,-0.69885,0.09514,-0.79399
71.56,-0.50963,0.085253,-0.59489
71.58,-0.31778,0.079551,-0.39733
71.6,-0.1279,0.076117,-0.20402
71.62,0.05633,0.076719,-0.020389
71.64,0.23196,0.077634,0.15433
71.66,0.39642,0.080237,0.31619
71.68,0.54708,0.080631,0.46644
71.7,0.68085,0.079631,0.60122
71.72,0.79402,0.075769,0.71825
71.74,0.88229,0.06994,0.81234
71.76,0.94111,0.059265,0.88184
71.78,0.96639,0.046323,0.92007
71.8,0.95532,0.028834,0.92648
71.82,0.90727,0.0079724,0.8993
71.84,0.82459,-0.01567,0.84026
71.86,0.71305,-0.042886,0.75594
71.88,0.58186,-0.072136,0.654
71.9,0.4431,-0.103,0.5461
71.92,0.31065,-0.13435,0.445
71.94,0.19872,-0.16386,0.36258
71.96,0.12012,-0.18847,0.30859
71.98,0.08457,-0.20964,0.29421
72,0.097309,-0.22281,0.32012
72.02,0.15825,-0.2266,0.38485
72.04,0.26178,-0.22265,0.48443
72.06,0.39736,-0.20835,0.60571
72.08,0.5507,-0.18676,0.73746
72.1,0.70551,-0.16051,0.86602
72.12,0.84541,-0.12971,0.97513
72.14,0.95579,-0.098609,1.0544
72.16,1.0253,-0.069312,1.0946
72.18,1.047,-0.044165,1.0912
72.2,1.0184,-0.024931,1.0434
72.22,0.94147,-0.01157,0.95304
72.24,0.82154,-0.0038047,0.82535
72.26,0.6665,-1.6989e-05,0.66651
72.28,0.48544,0.0026256,0.48281
72.3,0.28776,0.0034223,0.28434
72.32,0.082426,0.0063312,0.076095
72.34,-0.12232,0.012688,-0.13501
72.36,-0.31896,0.022099,-0.34106
72.38,-0.50046,0.036347,-0.53681
72.4,-0.66002,0.052481,-0.7125
72.42,-0.79096,0.069335,-0.8603
72.44,-0.88691,0.085304,-0.97222
72.46,-0.94222,0.10006,-1.0423
72.48,-0.95274,0.10986,-1.0626
72.5,-0.91662,0.11574,-1.0324
72.52,-0.83511,0.11455,-0.94966
72.54,-0.71294,0.10771,-0.82065
72.56,-0.55837,0.09503,-0.6534
72.58,-0.38251,0.079595,-0.4621
72.6,-0.1983,0.060389,-0.25869
72.62,-0.019024,0.03925,-0.058274
72.64,0.14329,0.017163,0.12613
72.66,0.27928,-0.0037305,0.28301
72.68,0.3832,-0.021861,0.40506
72.7,0.45337,-0.036722,0.49009
72.72,0.49187,-0.046971,0.53884
72.74,0.50366,-0.050322,0.55398
72.76,0.49531,-0.046219,0.54153
72.78,0.47364,-0.034551,0.50819
72.8,0.4444,-0.014007,0.45841
72.82,0.41154,0.014931,0.39661
72.84,0.37686,0.050761,0.32609
72.86,0.3403,0.091587,0.24871
72.88,0.30072,0.13491,0.16581
72.9,0.25681,0.17808,0.07873
72.92,0.20808,0.21793,-0.0098464
72.94,0.15554,0.25157,-0.096027
72.96,0.10195,0.27629,-0.17434
72.98,0.05153,0.29127,-0.23974
73,0.0092786,0.29533,-0.28606
73.02,-0.020023,0.28791,-0.30793
73.04,-0.032854,0.27147,-0.30432
73.06,-0.027801,0.24837,-0.27617
73.08,-0.0060147,0.22139,-0.2274
73.1,0.02883,0.1924,-0.16357
73.12,0.071062,0.1634,-0.092337
73.14,0.11393,0.13662,-0.022697
73.16,0.15069,0.11281,0.03788
73.18,0.17567,0.092116,0.083557
73.2,0.18508,0.074728,0.11035
73.22,0.17738,0.058963,0.11842
73.24,0.15326,0.04355,0.10971
73.26,0.11513,0.027304,0.087829
73.28,0.066401,0.0090797,0.057321
73.3,0.010593,-0.010924,0.021516
73.32,-0.049386,-0.032807,-0.016579
73.34,-0.11174,-0.056005,-0.055731
73.36,-0.17589,-0.079941,-0.095946
73.38,-0.24224,-0.10439,-0.13785
73.4,-0.31158,-0.12616,-0.18542
73.42,-0.38437,-0.14453,-0.23984
73.44,-0.46001,-0.15844,-0.30157
73.46,-0.5363,-0.1654,-0.3709
73.48,-0.60926,-0.16616,-0.4431
73.5,-0.67331,-0.15861,-0.51471
73.52,-0.7219,-0.14175,-0.58015
73.54,-0.74843,-0.11711,-0.63132
73.56,-0.7473,-0.084006,-0.6633
73.58,-0.71501,-0.043465,-0.67154
73.6,-0.6509,0.0020278,-0.65293
73.62,-0.55761,0.051337,-0.60894
73.64,-0.44095,0.10156,-0.54251
73.66,-0.30932,0.14881,-0.45814
73.68,-0.17266,0.19086,-0.36351
73.7,-0.041143,0.22426,-0.26541
73.72,0.076125,0.24654,-0.17041
73.74,0.17227,0.25618,-0.083909
73.76,0.24339,0.25195,-0.0085606
73.78,0.28871,0.23516,0.053552
73.8,0.31029,0.20687,0.10343
73.82,0.31214,0.1689,0.14324
73.84,0.29911,0.12418,0.17494
73.86,0.27574,0.075034,0.20071
73.88,0.24532,0.024606,0.22071
73.9,0.2094,-0.023738,0.23313
73.92,0.16786,-0.069091,0.23695
73.94,0.11953,-0.11006,0.22959
73.96,0.06316,-0.1451,0.20826
73.98,-0.0014188,-0.17466,0.17324
74,-0.072318,-0.19806,0.12574
74.02,-0.14505,-0.21542,0.070361
74.04,-0.21265,-0.22835,0.0157
74.06,-0.26639,-0.23608,-0.030307
74.08,-0.29722,-0.23943,-0.057793
74.1,-0.29738,-0.23794,-0.059447
74.12,-0.26208,-0.23151,-0.030571
74.14,-0.19075,-0.22256,0.031816
74.16,-0.087666,-0.21049,0.12283
74.18,0.038282,-0.19689,0.23517
74.2,0.17464,-0.18372,0.35835
74.22,0.30703,-0.17133,0.47836
74.24,0.42113,-0.16183,0.58296
74.26,0.50458,-0.15576,0.66035
74.28,0.54845,-0.15318,0.70163
74.3,0.54807,-0.15443,0.7025
74.32,0.50318,-0.15887,0.66204
74.34,0.41728,-0.16387,0.58115
74.36,0.29668,-0.16864,0.46532
74.38,0.14923,-0.17192,0.32115
74.4,-0.016726,-0.17152,0.1548
74.42,-0.19311,-0.16676,-0.026349
74.44,-0.37249,-0.15683,-0.21566
74.46,-0.54798,-0.14247,-0.40551
74.48,-0.71299,-0.12457,-0.58842
74.5,-0.86092,-0.10373,-0.75719
74.52,-0.98496,-0.082373,-0.90259
74.54,-1.0784,-0.062585,-1.0158
74.56,-1.1348,-0.043977,-1.0909
74.58,-1.1495,-0.028108,-1.1214
74.6,-1.1195,-0.01528,-1.1042
74.62,-1.0449,-0.0041085,-1.0408
74.64,-0.92931,0.0052731,-0.93458
74.66,-0.77928,0.014969,-0.79425
74.68,-0.60418,0.026034,-0.63021
74.7,-0.41499,0.039684,-0.45467
74.72,-0.22314,0.057038,-0.28017
74.74,-0.039206,0.078354,-0.11756
74.76,0.12807,0.10262,0.025447
74.78,0.27246,0.12971,0.14276
74.8,0.39044,0.15784,0.23261
74.82,0.4809,0.18447,0.29643
74.84,0.54455,0.20948,0.33508
74.86,0.5832,0.23072,0.35249
74.88,0.59902,0.2455,0.35352
74.9,0.594,0.25315,0.34086
74.92,0.56976,0.25295,0.31682
74.94,0.5276,0.2444,0.28321
74.96,0.46885,0.2276,0.24125
74.98,0.39534,0.20364,0.1917
75,0.30988,0.1719,0.13797
75.02,0.21656,0.13589,0.08067
75.04,0.12087,0.09629,0.024578
75.06,0.02939,0.05595,-0.02656
75.08,-0.050692,0.016311,-0.067004
75.1,-0.11238,-0.020164,-0.092216
75.12,-0.14973,-0.05296,-0.096766
75.14,-0.15866,-0.079186,-0.079475
75.16,-0.13765,-0.099044,-0.038602
75.18,-0.088005,-0.11198,0.023972
75.2,-0.013887,-0.11896,0.10507
75.22,0.078157,-0.12027,0.19843
75.24,0.17994,-0.11781,0.29775
75.26,0.2826,-0.11251,0.39511
75.28,0.37768,-0.10273,0.48041
75.3,0.45801,-0.093616,0.55163
75.32,0.51845,-0.082917,0.60137
75.34,0.55618,-0.07035,0.62653
75.36,0.57069,-0.055877,0.62656
75.38,0.56337,-0.03754,0.60091
75.4,0.53691,-0.01591,0.55282
75.42,0.49465,0.010456,0.4842
75.44,0.43995,0.041644,0.39831
75.46,0.37587,0.07649,0.29938
75.48,0.30508,0.11359,0.19148
75.5,0.23003,0.15275,0.077279
75.52,0.15338,0.1884,-0.035021
75.54,0.078339,0.21937,-0.14103
75.56,0.0089197,0.2445,-0.23558
75.58,-0.050074,0.25955,-0.30962
75.6,-0.093432,0.26405,-0.35748
75.62,-0.11622,0.25777,-0.374
75.64,-0.11468,0.24062,-0.3553
75.66,-0.087048,0.21262,-0.29967
75.68,-0.03428,0.17768,-0.21196
75.7,0.039746,0.13552,-0.095776
75.72,0.12848,0.091548,0.036934
75.74,0.22348,0.043928,0.17955
75.76,0.31557,-0.0006437,0.31622
75.78,0.39619,-0.04204,0.43823
75.8,0.45863,-0.076989,0.53562
75.82,0.49892,-0.10571,0.60464
75.84,0.51622,-0.1258,0.64202
75.86,0.51254,-0.1368,0.64934
75.88,0.49202,-0.13996,0.63197
75.9,0.45971,-0.13294,0.59265
75.92,0.4204,-0.11804,0.53844
75.94,0.37752,-0.09685,0.47437
75.96,0.33248,-0.069261,0.40174
75.98,0.28455,-0.040854,0.3254
76,0.23132,-0.010246,0.24157
76.02,0.16961,0.015835,0.15378
76.04,0.096567,0.037706,0.058861
76.06,0.010776,0.05273,-0.041954
76.08,-0.086911,0.057861,-0.14477
76.1,-0.19303,0.054843,-0.24787
76.12,-0.30168,0.042741,-0.34442
76.14,-0.40524,0.022888,-0.42813
76.16,-0.49546,-0.0022235,-0.49323
76.18,-0.56461,-0.029396,-0.53521
76.2,-0.60668,-0.059679,-0.547
76.22,-0.61821,-0.085311,-0.5329
76.24,-0.59868,-0.10857,-0.49011
76.26,-0.55046,-0.12393,-0.42654
76.28,-0.47838,-0.13483,-0.34355
76.3,-0.38892,-0.13732,-0.25159
76.32,-0.28938,-0.13407,-0.15531
76.34,-0.18707,-0.12647,-0.060604
76.36,-0.088703,-0.11421,0.025504
76.38,-6.6664e-06,-0.1004,0.1004
76.4,0.074381,-0.086004,0.16038
76.42,0.13086,-0.072464,0.20332
76.44,0.16675,-0.059491,0.22624
76.46,0.18021,-0.049641,0.22985
76.48,0.17024,-0.044522,0.21476
76.5,0.13688,-0.039684,0.17657
76.52,0.08145,-0.040091,0.12154
76.54,0.0067856,-0.040413,0.047198
76.56,-0.082569,-0.041788,-0.040781
76.58,-0.18043,-0.041722,-0.13871
76.6,-0.27932,-0.039472,-0.23985
76.62,-0.37105,-0.032339,-0.33872
76.64,-0.44756,-0.021236,-0.42633
76.66,-0.50183,-0.003199,-0.49863
76.68,-0.5287,0.019962,-0.54867
76.7,-0.52554,0.049021,-0.57456
76.72,-0.49249,0.082008,-0.5745
76.74,-0.43238,0.11691,-0.54929
76.76,-0.3503,0.15026,-0.50055
76.78,-0.25283,0.18043,-0.43326
76.8,-0.14727,0.20356,-0.35083
76.82,-0.040789,0.22055,-0.26134
76.84,0.060178,0.22497,-0.16479
76.86,0.15033,0.21959,-0.069258
76.88,0.22563,0.20433,0.0213
76.9,0.28322,0.1806,0.10262
76.92,0.32128,0.15018,0.1711
76.94,0.33882,0.11713,0.22169
76.96,0.3356,0.081819,0.25378
76.98,0.31222,0.048069,0.26415
77,0.27027,0.018063,0.2522
77.02,0.21253,-0.0057692,0.2183
77.04,0.14319,-0.025872,0.16906
77.06,0.067786,-0.036451,0.10424
77.08,-0.0070228,-0.042795,0.035772
77.1,-0.074031,-0.04349,-0.030542
77.12,-0.12626,-0.040112,-0.086143
77.14,-0.15785,-0.034028,-0.12382
77.16,-0.16497,-0.027669,-0.13731
77.18,-0.14652,-0.021075,-0.12544
77.2,-0.1044,-0.015319,-0.089084
77.22,-0.04356,-0.011561,-0.031999
77.24,0.028613,-0.0099782,0.038591
77.26,0.10309,-0.0098911,0.11298
77.28,0.17031,-0.011864,0.18217
77.3,0.22129,-0.014782,0.23607
77.32,0.24863,-0.016748,0.26538
77.34,0.24726,-0.017813,0.26507
77.36,0.21473,-0.015243,0.22997
77.38,0.15132,-0.0079696,0.15929
77.4,0.059662,0.0038559,0.055806
77.42,-0.055719,0.020637,-0.076356
77.44,-0.18898,0.043986,-0.23297
77.46,-0.33348,0.069678,-0.40316
77.48,-0.48218,0.09835,-0.58053
77.5,-0.62793,0.12546,-0.75339
77.52,-0.76357,0.15016,-0.91373
77.54,-0.88206,0.16961,-1.0517
77.56,-0.97666,0.18149,-1.1581
77.58,-1.0411,0.18563,-1.2267
77.6,-1.0699,0.17991,-1.2498
77.62,-1.0592,0.16566,-1.2249
77.64,-1.0068,0.14495,-1.1518
77.66,-0.913,0.11796,-1.031
77.68,-0.78062,0.088845,-0.86946
77.7,-0.61514,0.059212,-0.67435
77.72,-0.42424,0.031094,-0.45533
77.74,-0.2171,0.0061107,-0.22321
77.76,-0.0034995,-0.013125,0.0096254
77.78,0.20719,-0.029146,0.23634
77.8,0.40692,-0.039746,0.44667
77.82,0.5896,-0.046556,0.63615
77.84,0.75132,-0.049802,0.80112
77.86,0.89024,-0.05121,0.94145
77.88,1.006,-0.050981,1.057
77.9,1.0991,-0.051229,1.1503
77.92,1.1698,-0.052131,1.2219
77.94,1.218,-0.05436,1.2724
77.96,1.2425,-0.05738,1.2998
77.98,1.2412,-0.063025,1.3042
78,1.2118,-0.07024,1.282
78.02,1.1524,-0.079612,1.232
78.04,1.0623,-0.090588,1.1529
78.06,0.94306,-0.10244,1.0455
78.08,0.79847,-0.11443,0.91291
78.1,0.63499,-0.12584,0.76083
78.12,0.46105,-0.13591,0.59696
78.14,0.28622,-0.14473,0.43095
78.16,0.12013,-0.15021,0.27034
78.18,-0.028724,-0.15235,0.12363
78.2,-0.15388,-0.15238,-0.0014943
78.22,-0.25153,-0.15039,-0.10115
78.24,-0.32073,-0.14731,-0.17342
78.26,-0.36306,-0.1445,-0.21855
78.28,-0.38208,-0.14241,-0.23967
78.3,-0.38256,-0.14237,-0.24019
78.32,-0.36975,-0.14485,-0.2249
78.34,-0.34871,-0.14944,-0.19927
78.36,-0.32402,-0.15591,-0.16811
78.38,-0.29964,-0.16267,-0.13697
78.4,-0.279,-0.16897,-0.11003
78.42,-0.26518,-0.17352,-0.091655
78.44,-0.26094,-0.17353,-0.087408
78.46,-0.26875,-0.16893,-0.099817
78.48,-0.29044,-0.15897,-0.13147
78.5,-0.32682,-0.14315,-0.18367
78.52,-0.37712,-0.12156,-0.25556
78.54,-0.4386,-0.094664,-0.34394
78.56,-0.50629,-0.064748,-0.44154
78.58,-0.57318,-0.033095,-0.54008
78.6,-0.63078,-0.0016014,-0.62917
78.62,-0.67007,0.027775,-0.69785
78.64,-0.68275,0.053623,-0.73637
78.66,-0.66246,0.075255,-0.73772
78.68,-0.60598,0.091449,-0.69743
78.7,-0.51392,0.1011,-0.61502
78.72,-0.39092,0.1051,-0.49602
78.74,-0.24531,0.10369,-0.349
78.76,-0.088116,0.097644,-0.18576
78.78,0.068263,0.088939,-0.020676
78.8,0.21161,0.078828,0.13278
78.82,0.33135,0.068487,0.26286
78.84,0.41973,0.059845,0.35988
78.86,0.47251,0.054867,0.41764
78.88,0.48915,0.054119,0.43503
78.9,0.47242,0.058226,0.41419
78.92,0.42763,0.066919,0.36071
78.94,0.36168,0.079606,0.28207
78.96,0.282,0.09448,0.18752
78.98,0.19575,0.11037,0.085376
79,0.1092,0.1245,-0.015303
79.02,0.027482,0.13634,-0.10886
79.04,-0.045405,0.14383,-0.18924
79.06,-0.10641,0.14645,-0.25286
79.08,-0.15317,0.1441,-0.29728
79.1,-0.18383,0.13782,-0.32165
79.12,-0.19695,0.1286,-0.32555
79.14,-0.19162,0.11748,-0.30909
79.16,-0.16766,0.1065,-0.27416
79.18,-0.12588,0.096365,-0.22224
79.2,-0.068191,0.088346,-0.15654
79.22,0.0022552,0.082593,-0.080338
79.24,0.08128,0.078234,0.0030456
79.26,0.16396,0.074919,0.089044
79.28,0.24509,0.071208,0.17388
79.3,0.3196,0.065837,0.25376
79.32,0.38304,0.058009,0.32504
79.34,0.43182,0.047182,0.38464
79.36,0.46334,0.032461,0.43088
79.38,0.47602,0.014122,0.4619
79.4,0.4692,-0.0062867,0.47549
79.42,0.44307,-0.028421,0.47149
79.44,0.39867,-0.050492,0.44916
79.46,0.33792,-0.071555,0.40948
79.48,0.2638,-0.090775,0.35457
79.5,0.18043,-0.10623,0.28666
79.52,0.09314,-0.11726,0.2104
79.54,0.0082412,-0.12317,0.13141
79.56,-0.067382,-0.12299,0.055603
79.58,-0.12698,-0.11703,-0.00995
79.6,-0.16479,-0.10537,-0.05942
79.62,-0.17696,-0.087995,-0.088962
79.64,-0.16224,-0.065206,-0.097032
79.66,-0.12243,-0.037651,-0.08478
79.68,-0.06232,-0.0066573,-0.055663
79.7,0.010879,0.026238,-0.015359
79.72,0.088489,0.059427,0.029062
79.74,0.16163,0.091747,0.069878
79.76,0.22248,0.12173,0.10075
79.78,0.26544,0.14809,0.11734
79.8,0.28773,0.16963,0.1181
79.82,0.28965,0.18527,0.10438
79.84,0.27414,0.19549,0.078655
79.86,0.24605,0.20022,0.045832
79.88,0.21102,0.19955,0.011469
79.9,0.17443,0.19535,-0.020912
79.92,0.14056,0.18582,-0.045268
79.94,0.11198,0.17122,-0.059243
79.96,0.089536,0.15435,-0.064812
79.98,0.072613,0.13494,-0.062331
80,0.059712,0.11316,-0.05345
80.02,0.049148,0.08955,-0.040402
80.04,0.039654,0.064494,-0.024839
80.06,0.030769,0.038437,-0.0076675
80.08,0.022923,0.012331,0.010591
80.1,0.017216,-0.012906,0.030122
80.12,0.014979,-0.036728,0.051707
80.14,0.017233,-0.05915,0.076383
80.16,0.024197,-0.078845,0.10304
80.18,0.034981,-0.095187,0.13017
80.2,0.047522,-0.10788,0.15541
80.22,0.058796,-0.11618,0.17498
80.24,0.065237,-0.11976,0.185
80.26,0.063278,-0.11868,0.18196
80.28,0.04988,-0.11304,0.16292
80.3,0.022963,-0.10227,0.12523
80.32,-0.018371,-0.086829,0.068459
80.34,-0.073806,-0.068004,-0.0058018
80.36,-0.14198,-0.04648,-0.0955
80.38,-0.22076,-0.022884,-0.19787
80.4,-0.30754,0.00053482,-0.30807
80.42,-0.39951,0.022145,-0.42166
80.44,-0.49381,0.040197,-0.534
80.46,-0.58753,0.053173,-0.6407
80.48,-0.6777,0.060367,-0.73807
80.5,-0.76118,0.061289,-0.82247
80.52,-0.83463,0.055942,-0.89057
80.54,-0.89453,0.044886,-0.93942
80.56,-0.93744,0.029859,-0.9673
80.58,-0.96027,0.011904,-0.97217
80.6,-0.96067,-0.0072415,-0.95343
80.62,-0.93741,-0.026258,-0.91115
80.64,-0.89068,-0.043854,-0.84682
80.66,-0.82215,-0.059301,-0.76285
80.68,-0.73494,-0.071078,-0.66386
80.7,-0.63324,-0.080153,-0.55309
80.72,-0.52194,-0.086754,-0.43518
80.74,-0.40609,-0.091058,-0.31504
80.76,-0.29049,-0.09379,-0.1967
80.78,-0.17933,-0.095062,-0.08427
80.8,-0.076062,-0.095672,0.01961
80.82,0.016599,-0.095636,0.11223
80.84,0.096541,-0.09496,0.1915
80.86,0.16211,-0.093897,0.256
80.88,0.21199,-0.091443,0.30343
80.9,0.24528,-0.088155,0.33344
80.92,0.26163,-0.083116,0.34474
80.94,0.2615,-0.076293,0.3378
80.96,0.24656,-0.067395,0.31395
80.98,0.2198,-0.055338,0.27514
81,0.18566,-0.040367,0.22603
81.02,0.14972,-0.022162,0.17189
81.04,0.11823,-0.0017811,0.12001
81.06,0.097303,0.020546,0.076756
81.08,0.092132,0.043554,0.048579
81.1,0.10616,0.066104,0.040052
81.12,0.14049,0.086927,0.053567
81.14,0.19371,0.10402,0.08969
81.16,0.26198,0.11604,0.14594
81.18,0.33958,0.122,0.21758
81.2,0.41973,0.12097,0.29877
81.22,0.49547,0.11369,0.38178
81.24,0.56047,0.10011,0.46036
81.26,0.60976,0.08187,0.52789
81.28,0.64001,0.061088,0.57892
81.3,0.64967,0.039216,0.61045
81.32,0.63876,0.018457,0.62031
81.34,0.60862,0.0011513,0.60746
81.36,0.56149,-0.011041,0.57253
81.38,0.50032,-0.017401,0.51772
81.4,0.42859,-0.017499,0.44609
81.42,0.3502,-0.012124,0.36232
81.44,0.2695,-0.0013621,0.27086
81.46,0.19118,0.012947,0.17823
81.48,0.12008,0.029965,0.090119
81.5,0.060883,0.04687,0.014013
81.52,0.017567,0.062845,-0.045278
81.54,-0.0070823,0.075953,-0.083035
81.56,-0.011975,0.085668,-0.097643
81.58,0.0019792,0.091307,-0.089327
81.6,0.031848,0.091398,-0.059549
81.62,0.07297,0.087933,-0.014963
81.64,0.11953,0.079467,0.040066
81.66,0.16535,0.068005,0.097343
81.68,0.20466,0.055375,0.14929
81.7,0.23286,0.040153,0.19271
81.72,0.2469,0.024527,0.22237
81.74,0.24548,0.010222,0.23526
81.76,0.22885,-0.0031323,0.23199
81.78,0.19841,-0.014764,0.21318
81.8,0.15623,-0.023441,0.17967
81.82,0.10456,-0.031625,0.13619
81.84,0.045589,-0.038681,0.08427
81.86,-0.018673,-0.046211,0.027538
81.88,-0.086237,-0.054104,-0.032133
81.9,-0.15486,-0.062706,-0.092158
81.92,-0.22178,-0.073277,-0.1485
81.94,-0.28352,-0.084572,-0.19895
81.96,-0.33598,-0.096817,-0.23916
81.98,-0.37472,-0.10918,-0.26554
82,-0.39554,-0.1204,-0.27515
82.02,-0.39515,-0.12955,-0.2656
82.04,-0.37181,-0.13625,-0.23556
82.06,-0.3258,-0.14005,-0.18575
82.08,-0.25965,-0.14035,-0.1193
82.1,-0.17794,-0.13605,-0.041882
82.12,-0.086804,-0.12969,0.042885
82.14,0.0067845,-0.11913,0.12591
82.16,0.095894,-0.10592,0.20182
82.18,0.17439,-0.092436,0.26683
82.2,0.23755,-0.07758,0.31513
82.22,0.2823,-0.062471,0.34477
82.24,0.30733,-0.046979,0.3543
82.26,0.31273,-0.034281,0.34701
82.28,0.2997,-0.021882,0.32158
82.3,0.27011,-0.011753,0.28186
82.32,0.22614,-0.0030355,0.22918
82.34,0.17017,0.0036133,0.16655
82.36,0.1047,0.0097815,0.094915
82.38,0.032476,0.015153,0.017323
82.4,-0.043367,0.019753,-0.06312
82.42,-0.11926,0.025061,-0.14432
82.44,-0.19122,0.031014,-0.22224
82.46,-0.25511,0.038287,-0.29339
82.48,-0.30692,0.048065,-0.35499
82.5,-0.34328,0.059274,-0.40256
82.52,-0.36184,0.072278,-0.43411
82.54,-0.36154,0.0852,-0.44674
82.56,-0.34282,0.09861,-0.44144
82.58,-0.30745,0.10953,-0.41698
82.6,-0.25827,0.11894,-0.37721
82.62,-0.19878,0.12549,-0.32427
82.64,-0.1327,0.12751,-0.26022
82.66,-0.063565,0.12706,-0.19063
82.68,0.0055473,0.12346,-0.11791
82.7,0.072117,0.11833,-0.046217
82.72,0.13417,0.11125,0.022913
82.74,0.19016,0.10395,0.086208
82.76,0.23886,0.096762,0.1421
82.78,0.2793,0.090586,0.18871
82.8,0.31072,0.084043,0.22667
82.82,0.33274,0.077647,0.25509
82.84,0.34549,0.071447,0.27404
82.86,0.34968,0.063637,0.28604
82.88,0.34672,0.054561,0.29216
82.9,0.33853,0.044303,0.29422
82.92,0.32733,0.031166,0.29616
82.94,0.31522,0.017357,0.29786
82.96,0.30375,0.0022052,0.30155
82.98,0.29353,-0.014516,0.30805
83,0.28398,-0.03109,0.31507
83.02,0.27329,-0.047171,0.32046
83.04,0.25866,-0.062453,0.32112
83.06,0.23675,-0.075135,0.31189
83.08,0.20421,-0.08637,0.29058
83.1,0.15833,-0.094796,0.25313
83.12,0.097502,-0.099854,0.19736
83.14,0.021583,-0.10128,0.12287
83.16,-0.068039,-0.099475,0.031436
83.18,-0.16858,-0.093961,-0.074622
83.2,-0.27621,-0.08582,-0.19039
83.22,-0.38646,-0.074749,-0.31171
83.24,-0.49468,-0.061611,-0.43307
83.26,-0.59642,-0.047766,-0.54866
83.28,-0.6877,-0.033569,-0.65413
83.3,-0.76511,-0.019961,-0.74515
83.32,-0.82587,-0.0076091,-0.81826
83.34,-0.86786,0.0030431,-0.8709
83.36,-0.88955,0.012169,-0.90172
83.38,-0.8901,0.01944,-0.90954
83.4,-0.86941,0.024558,-0.89397
83.42,-0.82822,0.028716,-0.85694
83.44,-0.76817,0.031411,-0.79958
83.46,-0.69184,0.034215,-0.72605
83.48,-0.60258,0.037011,-0.63959
83.5,-0.50431,0.039692,-0.544
83.52,-0.40119,0.041987,-0.44317
83.54,-0.29721,0.044794,-0.342
83.56,-0.19589,0.045638,-0.24152
83.58,-0.099995,0.04611,-0.14611
83.6,-0.011484,0.045315,-0.056799
83.62,0.06846,0.041562,0.026898
83.64,0.13922,0.036007,0.10321
83.66,0.20048,0.027084,0.1734
83.68,0.252,0.0164,0.2356
83.7,0.29346,0.0033848,0.29007
83.72,0.32441,-0.010031,0.33444
83.74,0.34448,-0.023682,0.36817
83.76,0.35356,-0.035318,0.38887
83.78,0.35207,-0.043623,0.39569
83.8,0.34124,-0.046995,0.38824
83.82,0.32312,-0.044864,0.36799
83.84,0.30051,-0.035196,0.3357
83.86,0.27661,-0.019488,0.29609
83.88,0.2546,0.0031435,0.25145
83.9,0.23712,0.030669,0.20645
83.92,0.22584,0.061084,0.16475
83.94,0.2211,0.091845,0.12925
83.96,0.22191,0.1212,0.10071
83.98,0.22608,0.14544,0.080638
84,0.23061,0.16395,0.066661
84.02,0.23221,0.17466,0.057553
84.04,0.2278,0.17661,0.05119
84.06,0.21497,0.17105,0.043922
84.08,0.19227,0.15844,0.033836
84.1,0.1593,0.14133,0.017969
84.12,0.11661,0.11898,-0.0023752
84.14,0.065537,0.09544,-0.029903
84.16,0.0079786,0.072557,-0.064579
84.18,-0.053803,0.051572,-0.10537
84.2,-0.11727,0.032894,-0.15016
84.22,-0.17962,0.016799,-0.19642
84.24,-0.23775,0.0032283,-0.24097
84.26,-0.28823,-0.0081239,-0.28011
84.28,-0.32741,-0.017619,-0.30979
84.3,-0.3516,-0.025566,-0.32604
84.32,-0.35749,-0.03394,-0.32355
84.34,-0.34261,-0.041647,-0.30096
84.36,-0.3059,-0.04872,-0.25718
84.38,-0.24808,-0.055016,-0.19306
84.4,-0.17191,-0.060858,-0.11105
84.42,-0.082058,-0.064655,-0.017403
84.44,0.015247,-0.066731,0.081978
84.46,0.11294,-0.066145,0.17908
84.48,0.20391,-0.062477,0.26639
84.5,0.28191,-0.055646,0.33756
84.52,0.34218,-0.045283,0.38747
84.54,0.38196,-0.033725,0.41568
84.56,0.40054,-0.019326,0.41986
84.58,0.39907,-0.0039488,0.40301
84.6,0.38009,0.010524,0.36957
84.62,0.34698,0.023384,0.3236
84.64,0.30337,0.033587,0.26978
84.66,0.25275,0.03997,0.21278
84.68,0.19827,0.042514,0.15576
84.7,0.14275,0.041014,0.10174
84.72,0.088804,0.03531,0.053494
84.74,0.039074,0.025864,0.01321
84.76,-0.0036413,0.01378,-0.017421
84.78,-0.03638,5.2088e-05,-0.036432
84.8,-0.056199,-0.015258,-0.040942
84.82,-0.060517,-0.029694,-0.030823
84.84,-0.047543,-0.043336,-0.0042063
84.86,-0.016706,-0.055495,0.038789
84.88,0.031037,-0.065731,0.096768
84.9,0.093085,-0.073882,0.16697
84.92,0.16531,-0.079653,0.24496
84.94,0.24239,-0.083422,0.32581
84.96,0.3183,-0.084826,0.40313
84.98,0.38692,-0.084119,0.47104
85,0.44254,-0.080994,0.52353
85.02,0.48041,-0.077217,0.55763
85.04,0.49708,-0.071329,0.5684
85.06,0.4906,-0.064236,0.55484
85.08,0.46069,-0.056328,0.51702
85.1,0.40863,-0.047476,0.4561
85.12,0.33723,-0.03869,0.37592
85.14,0.25062,-0.030136,0.28076
85.16,0.15398,-0.021365,0.17535
85.18,0.05318,-0.013212,0.066392
85.2,-0.04566,-0.0052517,-0.040408
85.22,-0.13665,0.0021617,-0.13881
85.24,-0.21465,0.0080835,-0.22274
85.26,-0.27573,0.013193,-0.28892
85.28,-0.31745,0.016859,-0.33431
85.3,-0.33906,0.018922,-0.35798
85.32,-0.34138,0.018528,-0.35991
85.34,-0.32657,0.016668,-0.34324
85.36,-0.29765,0.012703,-0.31035
85.38,-0.25811,0.0071798,-0.26528
85.4,-0.21143,0.00028983,-0.21172
85.42,-0.16086,-0.0078203,-0.15304
85.44,-0.10925,-0.016055,-0.093194
85.46,-0.059105,-0.023956,-0.035149
85.48,-0.012772,-0.030311,0.01754
85.5,0.027424,-0.034854,0.062278
85.52,0.059087,-0.037673,0.09676
85.54,0.079831,-0.038402,0.11823
85.56,0.08753,-0.037038,0.12457
85.58,0.080718,-0.03375,0.11447
85.6,0.059029,-0.028845,0.087874
85.62,0.023574,-0.023306,0.046879
85.64,-0.022886,-0.017175,-0.005711
85.66,-0.076037,-0.011993,-0.064044
85.68,-0.13043,-0.0076417,-0.12279
85.7,-0.18014,-0.0048138,-0.17533
85.72,-0.21958,-0.0035449,-0.21604
85.74,-0.24434,-0.0041358,-0.2402
85.76,-0.25178,-0.0069965,-0.24478
85.78,-0.24149,-0.01129,-0.2302
85.8,-0.21528,-0.016731,-0.19855
85.82,-0.17686,-0.022447,-0.15441
85.84,-0.13132,-0.027959,-0.10336
85.86,-0.084416,-0.032684,-0.051732
85.88,-0.041799,-0.035505,-0.0062941
85.9,-0.008417,-0.036149,0.027732
85.92,0.011964,-0.03455,0.046514
85.94,0.017021,-0.030631,0.047652
85.96,0.0059564,-0.024837,0.030793
85.98,-0.020563,-0.017712,-0.002851
86,-0.060548,-0.0097724,-0.050776
86.02,-0.11089,-0.0015496,-0.10934
86.04,-0.16757,0.0066245,-0.1742
86.06,-0.22595,0.014418,-0.24037
86.08,-0.28103,0.022057,-0.30308
86.1,-0.32784,0.029466,-0.3573
86.12,-0.36186,0.037435,-0.3993
86.14,-0.37946,0.046484,-0.42595
86.16,-0.37829,0.056249,-0.43454
86.18,-0.35757,0.067178,-0.42475
86.2,-0.31822,0.0796,-0.39782
86.22,-0.26276,0.092164,-0.35493
86.24,-0.19498,0.10432,-0.2993
86.26,-0.11944,0.11605,-0.2355
86.28,-0.040935,0.12531,-0.16624
86.3,0.036122,0.13203,-0.095905
86.32,0.10809,0.13529,-0.027197
86.34,0.17237,0.13399,0.038386
86.36,0.22741,0.12896,0.098444
86.38,0.27251,0.12034,0.15217
86.4,0.30757,0.1088,0.19876
86.42,0.33271,0.09472,0.23799
86.44,0.34808,0.079632,0.26844
86.46,0.35365,0.064616,0.28903
86.48,0.34934,0.049701,0.29964
86.5,0.33516,0.036488,0.29867
86.52,0.31147,0.025884,0.28559
86.54,0.27923,0.017735,0.26149
86.56,0.2401,0.012534,0.22757
86.58,0.19648,0.0099016,0.18657
86.6,0.15121,0.0091096,0.1421
86.62,0.1073,0.0095005,0.097801
86.64,0.067476,0.010493,0.056983
86.66,0.033753,0.011497,0.022256
86.68,0.0071575,0.011265,-0.0041077
86.7,-0.012412,0.0094305,-0.021843
86.72,-0.026118,0.005324,-0.031442
86.74,-0.03593,-0.00090442,-0.035025
86.76,-0.044256,-0.0088367,-0.035419
86.78,-0.053513,-0.018281,-0.035232
86.8,-0.065729,-0.028654,-0.037075
86.82,-0.082232,-0.038742,-0.04349
86.84,-0.10347,-0.047915,-0.055559
86.86,-0.12898,-0.055975,-0.073008
86.88,-0.15743,-0.062154,-0.095279
86.9,-0.18681,-0.066001,-0.12081
86.92,-0.21462,-0.067409,-0.14721
86.94,-0.23814,-0.066496,-0.17165
86.96,-0.25465,-0.06389,-0.19076
86.98,-0.26169,-0.059682,-0.20201
87,-0.25732,-0.054787,-0.20253
87.02,-0.24031,-0.048899,-0.19141
87.04,-0.2104,-0.042537,-0.16787
87.06,-0.1684,-0.036072,-0.13233
87.08,-0.11624,-0.029681,-0.086563
87.1,-0.056892,-0.02298,-0.033913
87.12,0.0058701,-0.015837,0.021707
87.14,0.067806,-0.0080825,0.075888
87.16,0.12466,0.0012335,0.12343
87.18,0.17265,0.011507,0.16114
87.2,0.20883,0.023004,0.18583
87.22,0.23145,0.035886,0.19557
87.24,0.24003,0.049297,0.19073
87.26,0.23527,0.062773,0.1725
87.28,0.21886,0.0755,0.14336
87.3,0.19307,0.085782,0.10729
87.32,0.16043,0.092874,0.067557
87.34,0.12334,0.095835,0.0275
87.36,0.083867,0.094281,-0.010414
87.38,0.043692,0.08766,-0.043968
87.4,0.0041142,0.076674,-0.07256
87.42,-0.033795,0.061351,-0.095146
87.44,-0.06903,0.044058,-0.11309
87.46,-0.10052,0.025392,-0.12591
87.48,-0.12707,0.0061577,-0.13323
87.5,-0.14744,-0.011802,-0.13563
87.52,-0.16041,-0.027802,-0.13261
87.54,-0.16505,-0.041461,-0.12359
87.56,-0.16085,-0.052194,-0.10866
87.58,-0.1479,-0.05984,-0.088055
87.6,-0.12691,-0.065782,-0.061128
87.62,-0.099275,-0.069341,-0.029933
87.64,-0.06692,-0.071495,0.0045753
87.66,-0.032181,-0.072372,0.040191
87.68,0.0023661,-0.072101,0.074467
87.7,0.03409,-0.071406,0.1055
87.72,0.060473,-0.069362,0.12984
87.74,0.079288,-0.066426,0.14571
87.76,0.088776,-0.061915,0.15069
87.78,0.087827,-0.055434,0.14326
87.8,0.076154,-0.047126,0.12328
87.82,0.054436,-0.037154,0.091591
87.84,0.024384,-0.026669,0.051053
87.86,-0.011311,-0.01288,0.0015692
87.88,-0.049163,-0.0006506,-0.048513
87.9,-0.085232,0.011908,-0.09714
87.92,-0.11557,0.023374,-0.13894
87.94,-0.13672,0.032948,-0.16967
87.96,-0.14617,0.040418,-0.18659
87.98,-0.14271,0.044878,-0.18759
88,-0.12657,0.046603,-0.17317
88.02,-0.099309,0.046024,-0.14533
88.04,-0.063597,0.042705,-0.1063
88.06,-0.022732,0.037575,-0.060307
88.08,0.019827,0.032055,-0.012227
88.1,0.060916,0.025814,0.035101
88.12,0.097993,0.019887,0.078106
88.14,0.12931,0.015792,0.11352
88.16,0.15393,0.013085,0.14084
88.18,0.17157,0.012223,0.15935
88.2,0.18251,0.012888,0.16962
88.22,0.18733,0.015377,0.17195
88.24,0.18685,0.018537,0.16831
88.26,0.18211,0.021995,0.16011
88.28,0.17432,0.025641,0.14868
88.3,0.16494,0.027685,0.13726
88.32,0.15563,0.028957,0.12667
88.34,0.14814,0.028004,0.12013
88.36,0.14409,0.025382,0.11871
88.38,0.14475,0.021217,0.12353
88.4,0.15068,0.015711,0.13497
88.42,0.16156,0.009195,0.15236
88.44,0.17609,0.0027403,0.17334
88.46,0.19203,-0.0027128,0.19474
88.48,0.20651,-0.0073888,0.2139
88.5,0.21635,-0.0093324,0.22569
88.52,0.21857,-0.0085876,0.22716
88.54,0.21077,-0.0048946,0.21566
88.56,0.19147,0.00072608,0.19074
88.58,0.1603,0.0091193,0.15118
88.6,0.11802,0.018325,0.099698
88.62,0.066421,0.028148,0.038273
88.64,0.008086,0.038073,-0.029987
88.66,-0.053813,0.046294,-0.10011
88.68,-0.11577,0.051741,-0.16751
88.7,-0.17415,0.055054,-0.22921
88.72,-0.22541,0.054933,-0.28034
88.74,-0.26625,0.05314,-0.31939
88.76,-0.29388,0.048454,-0.34233
88.78,-0.30618,0.04258,-0.34876
88.8,-0.30203,0.036434,-0.33847
88.82,-0.28144,0.030126,-0.31156
88.84,-0.24569,0.026141,-0.27183
88.86,-0.19733,0.023188,-0.22052
88.88,-0.13998,0.022196,-0.16217
88.9,-0.077956,0.022849,-0.10081
88.92,-0.015859,0.024344,-0.040203
88.94,0.041974,0.026132,0.015842
88.96,0.091904,0.027502,0.064403
88.98,0.13132,0.027104,0.10421
89,0.15878,0.024756,0.13402
89.02,0.17398,0.019374,0.15461
89.04,0.17755,0.010618,0.16693
89.06,0.17078,-0.001672,0.17246
89.08,0.15533,-0.016229,0.17156
89.1,0.13302,-0.03217,0.16519
89.12,0.10567,-0.050019,0.15569
89.14,0.075136,-0.067385,0.14252
89.16,0.043283,-0.083225,0.12651
89.18,0.01207,-0.097517,0.10959
89.2,-0.016466,-0.10924,0.092769
89.22,-0.040304,-0.11656,0.076254
89.24,-0.057614,-0.12159,0.063974
89.26,-0.066998,-0.12214,0.055146
89.28,-0.067732,-0.12114,0.053405
89.3,-0.05995,-0.11545,0.055498
89.32,-0.044711,-0.10889,0.064182
89.34,-0.023932,-0.1003,0.076371
89.36,-0.00018468,-0.090797,0.090612
89.38,0.023601,-0.079694,0.1033
89.4,0.04447,-0.069426,0.1139
89.42,0.059757,-0.057318,0.11707
89.44,0.067335,-0.044937,0.11227
89.46,0.065786,-0.033007,0.098793
89.48,0.054474,-0.020519,0.074993
89.5,0.033562,-0.0092477,0.04281
89.52,0.0039825,0.001758,0.0022245
89.54,-0.032626,0.010868,-0.043494
89.56,-0.074003,0.017989,-0.091992
89.58,-0.11739,0.022339,-0.13973
89.6,-0.15973,0.024528,-0.18426
89.62,-0.19789,0.022838,-0.22073
89.64,-0.22897,0.019065,-0.24803
89.66,-0.25064,0.012192,-0.26284
89.68,-0.26146,0.0039782,-0.26544
89.7,-0.26102,-0.0054076,-0.25561
89.72,-0.25009,-0.015387,-0.2347
89.74,-0.23043,-0.023953,-0.20647
89.76,-0.20454,-0.030992,-0.17355
89.78,-0.1753,-0.035456,-0.13985
89.8,-0.14547,-0.036535,-0.10893
89.82,-0.11733,-0.034778,-0.082556
89.84,-0.09249,-0.029904,-0.062586
89.86,-0.071726,-0.02228,-0.049446
89.88,-0.055149,-0.012276,-0.042872
89.9,-0.042411,-0.00067662,-0.041734
89.92,-0.032997,0.011942,-0.044939
89.94,-0.026474,0.024051,-0.050526
89.96,-0.022646,0.036783,-0.059429
89.98,-0.02156,0.048145,-0.069705
90,-0.023394,0.058316,-0.08171
90.02,-0.028253,0.068336,-0.096589
90.04,-0.035965,0.075208,-0.11117
90.06,-0.045929,0.081926,-0.12786
90.08,-0.057093,0.086376,-0.14347
90.1,-0.068049,0.089369,-0.15742
90.12,-0.077249,0.091179,-0.16843
90.14,-0.083271,0.09041,-0.17368
90.16,-0.085076,0.088396,-0.17347
90.18,-0.082184,0.08432,-0.1665
90.2,-0.074742,0.078444,-0.15319
90.22,-0.063465,0.07115,-0.13462
90.24,-0.049487,0.062679,-0.11217
90.26,-0.034154,0.053628,-0.087781
90.28,-0.018825,0.043295,-0.06212
90.3,-0.0047139,0.034071,-0.038785
90.32,0.0072135,0.025317,-0.018104
90.34,0.016282,0.018386,-0.0021044
90.36,0.022115,0.013391,0.0087242
90.38,0.02464,0.011404,0.013236
90.4,0.024103,0.012128,0.011975
90.42,0.021106,0.016481,0.0046254
90.44,0.016643,0.023664,-0.0070213
90.46,0.012106,0.034988,-0.022882
90.48,0.0092393,0.047238,-0.037999
90.5,0.010005,0.062118,-0.052113
90.52,0.016366,0.077339,-0.060973
90.54,0.030014,0.090678,-0.060664
90.56,0.05208,0.10238,-0.050302
90.58,0.082888,0.11047,-0.027585
90.6,0.1218,0.1141,0.0077038
90.62,0.1672,0.11279,0.054412
90.64,0.2166,0.10652,0.11008
90.66,0.26687,0.0951,0.17177
90.68,0.31455,0.078842,0.23571
90.7,0.35619,0.059684,0.29651
90.72,0.38869,0.038009,0.35069
90.74,0.40953,0.015352,0.39418
90.76,0.417,-0.007705,0.4247
90.78,0.41029,-0.029183,0.43947
90.8,0.38961,-0.048917,0.43853
90.82,0.35613,-0.066394,0.42253
90.84,0.31198,-0.080668,0.39264
90.86,0.26007,-0.093117,0.35319
90.88,0.20399,-0.10202,0.30601
90.9,0.14766,-0.10897,0.25663
90.92,0.095052,-0.11303,0.20808
90.94,0.049762,-0.11563,0.16539
90.96,0.014624,-0.11526,0.12988
90.98,-0.008644,-0.11271,0.10406
91,-0.019679,-0.10825,0.088574
91.02,-0.019559,-0.10059,0.081029
91.04,-0.010697,-0.090575,0.079879
91.06,0.0034404,-0.078555,0.081996
91.08,0.018758,-0.063383,0.082141
91.1,0.031034,-0.046649,0.077683
91.12,0.03643,-0.028789,0.06522
91.14,0.031923,-0.0096806,0.041604
91.16,0.015621,0.0087518,0.0068689
91.18,-0.013079,0.026344,-0.039423
91.2,-0.053484,0.042428,-0.095913
91.22,-0.10374,0.055514,-0.15926
91.24,-0.16106,0.065266,-0.22632
91.26,-0.22199,0.071795,-0.29379
91.28,-0.28276,0.074627,-0.35739
91.3,-0.33953,0.074353,-0.41388
91.32,-0.38869,0.070917,-0.45961
91.34,-0.42712,0.065585,-0.49271
91.36,-0.45235,0.058323,-0.51067
91.38,-0.46272,0.051003,-0.51372
91.4,-0.45747,0.043644,-0.50111
91.42,-0.43675,0.036729,-0.47348
91.44,-0.40157,0.030874,-0.43244
91.46,-0.35368,0.026403,-0.38009
91.48,-0.29542,0.022639,-0.31806
91.5,-0.2295,0.019995,-0.24949
91.52,-0.15882,0.017462,-0.17628
91.54,-0.086311,0.015009,-0.10132
91.56,-0.014804,0.012216,-0.02702
91.58,0.053097,0.0086064,0.044491
91.6,0.11507,0.0039625,0.1111
91.62,0.16913,-0.0016834,0.17081
91.64,0.21371,-0.0083288,0.22204
91.66,0.24774,-0.015307,0.26305
91.68,0.27072,-0.022752,0.29347
91.7,0.28275,-0.030716,0.31347
91.72,0.28461,-0.037486,0.3221
91.74,0.27768,-0.044207,0.32188
91.76,0.26379,-0.049976,0.31377
91.78,0.24508,-0.054781,0.29986
91.8,0.22369,-0.058478,0.28217
91.82,0.20154,-0.061109,0.26265
91.84,0.18008,-0.062719,0.2428
91.86,0.16016,-0.06318,0.22334
91.88,0.142,-0.063121,0.20512
91.9,0.12525,-0.062228,0.18748
91.92,0.1092,-0.060373,0.16957
91.94,0.092934,-0.057346,0.15028
91.96,0.075609,-0.053126,0.12874
91.98,0.056621,-0.04811,0.10473
92,0.035714,-0.041704,0.077417
92.02,0.013028,-0.03397,0.046998
92.04,-0.010929,-0.0255,0.01457
92.06,-0.035358,-0.016149,-0.01921
92.08,-0.059245,-0.0063148,-0.05293
92.1,-0.081443,0.0030086,-0.084451
92.12,-0.10073,0.011907,-0.11264
92.14,-0.11588,0.019875,-0.13576
92.16,-0.12569,0.026283,-0.15197
92.18,-0.12907,0.031131,-0.1602
92.2,-0.12518,0.034573,-0.15975
92.22,-0.11351,0.036637,-0.15015
92.24,-0.094089,0.037891,-0.13198
92.26,-0.067542,0.037993,-0.10553
92.28,-0.035185,0.038098,-0.073283
92.3,0.0010119,0.03824,-0.037228
92.32,0.038551,0.038614,-6.3339e-05
92.34,0.074625,0.039724,0.034901
92.36,0.10639,0.04125,0.065142
92.38,0.13126,0.042898,0.088363
92.4,0.14716,0.044501,0.10266
92.42,0.15273,0.045763,0.10696
92.44,0.14737,0.046105,0.10127
92.46,0.13133,0.045215,0.086114
92.48,0.10552,0.043468,0.062056
92.5,0.071479,0.040094,0.031384
92.52,0.031154,0.035103,-0.0039493
92.54,-0.013182,0.029602,-0.042785
92.56,-0.059067,0.023507,-0.082574
92.58,-0.10393,0.017273,-0.12121
92.6,-0.1452,0.011344,-0.15655
92.62,-0.18038,0.0057888,-0.18617
92.64,-0.2072,0.00081602,-0.20801
92.66,-0.22376,-0.0033956,-0.22036
92.68,-0.22876,-0.0070881,-0.22167
92.7,-0.22163,-0.010313,-0.21132
92.72,-0.20275,-0.013444,-0.18931
92.74,-0.17346,-0.01656,-0.1569
92.76,-0.13606,-0.019564,-0.11649
92.78,-0.093666,-0.022834,-0.070832
92.8,-0.049975,-0.02618,-0.023795
92.82,-0.0088908,-0.02955,0.020659
92.84,0.025847,-0.032752,0.058599
92.86,0.051055,-0.035341,0.086396
92.88,0.064441,-0.036919,0.10136
92.9,0.064856,-0.037077,0.10193
92.92,0.05241,-0.035915,0.088325
92.94,0.028454,-0.032948,0.061402
92.96,-0.0045688,-0.027993,0.023424
92.98,-0.043393,-0.021557,-0.021837
93,-0.084285,-0.01337,-0.070915
93.02,-0.12343,-0.0044889,-0.11894
93.04,-0.15732,0.0049965,-0.16232
93.06,-0.18309,0.014324,-0.19742
93.08,-0.19877,0.023373,-0.22214
93.1,-0.20338,0.03109,-0.23447
93.12,-0.19701,0.037031,-0.23404
93.14,-0.18069,0.04102,-0.22171
93.16,-0.15618,0.04311,-0.19929
93.18,-0.12575,0.04323,-0.16898
93.2,-0.091904,0.041336,-0.13324
93.22,-0.057092,0.037428,-0.09452
93.24,-0.023522,0.032001,-0.055522
93.26,0.0070258,0.02533,-0.018304
93.28,0.033294,0.017791,0.015503
93.3,0.054593,0.0094368,0.045156
93.32,0.070791,0.00074307,0.070048
93.34,0.082266,-0.0083336,0.0906
93.36,0.089824,-0.017639,0.10746
93.38,0.094594,-0.026961,0.12155
93.4,0.097902,-0.035752,0.13365
93.42,0.10113,-0.044085,0.14521
93.44,0.10555,-0.051316,0.15686
93.46,0.11216,-0.057033,0.16919
93.48,0.12156,-0.060872,0.18243
93.5,0.13381,-0.062489,0.1963
93.52,0.14837,-0.06163,0.21
93.54,0.16413,-0.057687,0.22182
93.56,0.17948,-0.05102,0.2305
93.58,0.19247,-0.041626,0.2341
93.6,0.20103,-0.02949,0.23052
93.62,0.20322,-0.015516,0.21874
93.64,0.19749,-0.0003074,0.1978
93.66,0.18287,0.01522,0.16765
93.68,0.15914,0.030251,0.12889
93.7,0.12686,0.043529,0.083333
93.72,0.087409,0.054783,0.032626
93.74,0.042822,0.062749,-0.019927
93.76,-0.004349,0.067328,-0.071677
93.78,-0.051267,0.068657,-0.11992
93.8,-0.09505,0.06652,-0.16157
93.82,-0.13302,0.061456,-0.19447
93.84,-0.16289,0.05407,-0.21696
93.86,-0.183,0.045186,-0.22819
93.88,-0.19235,0.035742,-0.22809
93.9,-0.19071,0.026322,-0.21704
93.92,-0.17857,0.016874,-0.19545
93.94,-0.15705,0.0087105,-0.16576
93.96,-0.12779,0.0016337,-0.12943
93.98,-0.092768,-0.0044461,-0.088322
94,-0.054131,-0.0090567,-0.045074
94.02,-0.014057,-0.012905,-0.0011518
94.04,0.025378,-0.016017,0.041395
94.06,0.062285,-0.018054,0.080339
94.08,0.095008,-0.019582,0.11459
94.1,0.12215,-0.020244,0.1424
94.12,0.1426,-0.019953,0.16256
94.14,0.15556,-0.018496,0.17405
94.16,0.16057,-0.015597,0.17616
94.18,0.15761,-0.011633,0.16924
94.2,0.14713,-0.0062529,0.15339
94.22,0.13013,-0.00011726,0.13025
94.24,0.1081,0.0067155,0.10138
94.26,0.082969,0.013407,0.069563
94.28,0.056973,0.020036,0.036937
94.3,0.032389,0.025108,0.0072802
94.32,0.011299,0.029001,-0.017702
94.34,-0.004673,0.030922,-0.035595
94.36,-0.014569,0.03119,-0.045759
94.38,-0.018211,0.02952,-0.047731
94.4,-0.016202,0.026495,-0.042697
94.42,-0.0098035,0.022618,-0.032422
94.44,-0.0007224,0.018243,-0.018965
94.46,0.0091646,0.014072,-0.0049078
94.48,0.018091,0.010549,0.0075421
94.5,0.024638,0.0084163,0.016222
94.52,0.027898,0.0077531,0.020145
94.54,0.027538,0.0089726,0.018565
94.56,0.023768,0.011676,0.012091
94.58,0.017243,0.015854,0.0013891
94.6,0.0089128,0.020924,-0.012011
94.62,-0.00013442,0.026763,-0.026897
94.64,-0.0088179,0.032461,-0.041278
94.66,-0.016179,0.037708,-0.053887
94.68,-0.02146,0.042117,-0.063578
94.7,-0.024163,0.045147,-0.06931
94.72,-0.024073,0.046594,-0.070668
94.74,-0.02128,0.046047,-0.067328
94.76,-0.016179,0.044033,-0.060212
94.78,-0.0094535,0.040446,-0.0499
94.8,-0.0020324,0.035377,-0.037409
94.82,0.0049843,0.028875,-0.02389
94.84,0.010438,0.021526,-0.011088
94.86,0.013248,0.012939,0.00030961
94.88,0.012565,0.0043352,0.0082294
94.9,0.0079011,-0.0048122,0.012713
94.92,-0.00076348,-0.013707,0.012944
94.94,-0.012943,-0.02235,0.0094068
94.96,-0.027673,-0.03043,0.0027564
94.98,-0.043605,-0.037409,-0.0061953
95,-0.059152,-0.043614,-0.015538
95.02,-0.072675,-0.047767,-0.024908
95.04,-0.082658,-0.050444,-0.032214
95.06,-0.087874,-0.051661,-0.036213
95.08,-0.087503,-0.050089,-0.037414
95.1,-0.081203,-0.047401,-0.033802
95.12,-0.069127,-0.042611,-0.026516
95.14,-0.051897,-0.036004,-0.015892
95.16,-0.030541,-0.02879,-0.0017507
95.18,-0.0064051,-0.021272,0.014867
95.2,0.018952,-0.013638,0.03259
95.22,0.043877,-0.0063182,0.050195
95.24,0.066741,-0.00019155,0.066932
95.26,0.086069,0.0050294,0.081039
95.28,0.10065,0.0081365,0.092515
95.3,0.10965,0.011053,0.098596
95.32,0.11266,0.012061,0.1006
95.34,0.10976,0.013267,0.09649
95.36,0.10147,0.013564,0.087909
95.38,0.08873,0.01475,0.07398
95.4,0.072747,0.016155,0.056592
95.42,0.054899,0.018646,0.036253
95.44,0.036578,0.021899,0.014679
95.46,0.019065,0.02643,-0.0073647
95.48,0.0034322,0.030471,-0.027039
95.5,-0.0095231,0.034913,-0.044436
95.52,-0.019292,0.039771,-0.059063
95.54,-0.025638,0.042187,-0.067824
95.56,-0.028551,0.044252,-0.072804
95.58,-0.028203,0.044984,-0.073187
95.6,-0.024893,0.043309,-0.068202
95.62,-0.019022,0.040472,-0.059494
95.64,-0.011077,0.036542,-0.047619
95.66,-0.0016359,0.031019,-0.032655
95.68,0.0086285,0.024784,-0.016156
95.7,0.018943,0.018144,0.00079832
95.72,0.028449,0.01091,0.017539
95.74,0.036248,0.0038737,0.032374
95.76,0.041465,-0.0032788,0.044743
95.78,0.043344,-0.010119,0.053463
95.8,0.041354,-0.017559,0.058913
95.82,0.035289,-0.024288,0.059577
95.84,0.025339,-0.030014,0.055353
95.86,0.012126,-0.035988,0.048115
95.88,-0.0033233,-0.041684,0.038361
95.9,-0.019674,-0.046778,0.027105
95.92,-0.03543,-0.051031,0.015601
95.94,-0.049135,-0.054706,0.0055717
95.96,-0.059585,-0.05667,-0.0029143
95.98,-0.066032,-0.058081,-0.0079509
96,-0.068335,-0.057487,-0.010848
96.02,-0.06703,-0.055566,-0.011464
96.04,-0.0633,-0.05175,-0.01155
96.06,-0.058846,-0.04683,-0.012016
96.08,-0.055658,-0.040705,-0.014953
96.1,-0.055735,-0.033806,-0.021929
96.12,-0.060779,-0.026323,-0.034456
96.14,-0.071925,-0.018899,-0.053026
96.16,-0.089537,-0.011882,-0.077655
96.18,-0.11312,-0.0055245,-0.10759
96.2,-0.14133,-0.0004472,-0.14088
96.22,-0.17214,0.0021508,-0.1743
96.24,-0.20306,0.0056712,-0.20873
96.26,-0.23139,0.0064818,-0.23787
96.28,-0.25459,0.0064807,-0.26107
96.3,-0.27047,0.0057558,-0.27622
96.32,-0.27744,0.0044688,-0.28191
96.34,-0.27464,0.0028279,-0.27747
96.36,-0.26194,0.00089171,-0.26283
96.38,-0.23992,-0.001132,-0.23879
96.4,-0.20977,-0.0028724,-0.2069
96.42,-0.17313,-0.0046693,-0.16846
96.44,-0.13197,-0.0064087,-0.12556
96.46,-0.088362,-0.0079249,-0.080437
96.48,-0.044411,-0.0094084,-0.035003
96.5,-0.0020768,-0.010312,0.0082351
96.52,0.036911,-0.010867,0.047777
96.54,0.071129,-0.010504,0.081633
96.56,0.099517,-0.0091583,0.10867
96.58,0.12141,-0.0066826,0.12809
96.6,0.13654,-0.0028766,0.13942
96.62,0.14504,0.0018119,0.14323
96.64,0.1474,0.0077548,0.13965
96.66,0.14444,0.014057,0.13039
96.68,0.13724,0.020722,0.11652
96.7,0.12707,0.026652,0.10042
96.72,0.11532,0.031506,0.083811
96.74,0.10337,0.035081,0.068292
96.76,0.092556,0.036949,0.055607
96.78,0.083988,0.036915,0.047073
96.8,0.07849,0.035254,0.043237
96.82,0.076495,0.031948,0.044547
96.84,0.077983,0.028058,0.049925
96.86,0.082462,0.023202,0.05926
96.88,0.089004,0.018209,0.070795
96.9,0.096342,0.013663,0.082679
96.92,0.10302,0.0093473,0.093675
96.94,0.1076,0.0060292,0.10157
96.96,0.10883,0.0033671,0.10546
96.98,0.10588,0.0014977,0.10438
97,0.09846,-0.00026032,0.098721
97.02,0.086869,-0.001776,0.088645
97.04,0.071979,-0.0029505,0.074929
97.06,0.055114,-0.0044428,0.059557
97.08,0.037863,-0.0059288,0.043792
97.1,0.02185,-0.0071777,0.029028
97.12,0.0085029,-0.0083697,0.016873
97.14,-0.0011333,-0.0091219,0.0079886
97.16,-0.0065267,-0.0081671,0.0016404
97.18,-0.0076988,-0.0067341,-0.00096472
97.2,-0.0051828,-0.0046233,-0.00055944
97.22,8.9961e-05,-0.00057002,0.00065998
97.24,0.0069498,0.0040794,0.0028704
97.26,0.014166,0.0092973,0.0048684
97.28,0.020611,0.014655,0.0059564
97.3,0.025397,0.019685,0.0057118
97.32,0.027952,0.023809,0.0041431
97.34,0.028062,0.027022,0.0010398
97.36,0.025856,0.029023,-0.0031671
97.38,0.02176,0.029622,-0.0078619
97.4,0.016426,0.028454,-0.012028
97.42,0.01066,0.026344,-0.015684
97.44,0.005336,0.023177,-0.017841
97.46,0.0013249,0.019822,-0.018497
97.48,-0.00057061,0.016012,-0.016582
97.5,0.00032496,0.012454,-0.012129
97.52,0.0045109,0.0087747,-0.0042638
97.54,0.012268,0.0060812,0.0061871
97.56,0.023626,0.0035058,0.02012
97.58,0.038334,0.0016393,0.036695
97.6,0.055857,0.00029934,0.055557
97.62,0.075368,-0.00079191,0.07616
97.64,0.09578,-0.0011453,0.096925
97.66,0.11579,-0.001308,0.11709
97.68,0.13394,-0.00073004,0.13467
97.7,0.14874,2.2805e-05,0.14871
97.72,0.15877,0.0014104,0.15736
97.74,0.16283,0.002877,0.15995
97.76,0.16008,0.0052781,0.15481
97.78,0.15018,0.0079292,0.14225
97.8,0.13333,0.01135,0.12198
97.82,0.11038,0.015058,0.095321
97.84,0.08273,0.018854,0.063876
97.86,0.052253,0.022901,0.029352
97.88,0.021105,0.026639,-0.0055335
97.9,-0.0085068,0.029993,-0.0385
97.92,-0.034574,0.032704,-0.067278
97.94,-0.055517,0.034559,-0.090076
97.96,-0.070366,0.035338,-0.1057
97.98,-0.078856,0.035473,-0.11433
98,-0.081419,0.034291,-0.11571
98.02,-0.079085,0.032147,-0.11123
98.04,-0.073294,0.029138,-0.10243
98.06,-0.065665,0.02578,-0.091445
98.08,-0.057758,0.021733,-0.07949
98.1,-0.050862,0.017836,-0.068699
98.12,-0.045859,0.013732,-0.059591
98.14,-0.043153,0.0095753,-0.052729
98.16,-0.042695,0.0056193,-0.048315
98.18,-0.044069,0.0017081,-0.045777
98.2,-0.046622,-0.0020491,-0.044573
98.22,-0.049609,-0.0059311,-0.043678
98.24,-0.052319,-0.010303,-0.042016
98.26,-0.054173,-0.014948,-0.039225
98.28,-0.05478,-0.019709,-0.035071
98.3,-0.053952,-0.024742,-0.02921
98.32,-0.051692,-0.029717,-0.021975
98.34,-0.048172,-0.034313,-0.013859
98.36,-0.043706,-0.038562,-0.0051439
98.38,-0.038729,-0.042054,0.0033251
98.4,-0.03378,-0.044613,0.010832
98.42,-0.029486,-0.045983,0.016497
98.44,-0.026529,-0.046225,0.019695
98.46,-0.025601,-0.045266,0.019664
98.48,-0.027328,-0.042934,0.015605
98.5,-0.032186,-0.039756,0.00757
98.52,-0.040401,-0.035646,-0.0047552
98.54,-0.051872,-0.030736,-0.021136
98.56,-0.066117,-0.025165,-0.040952
98.58,-0.082274,-0.019045,-0.06323
98.6,-0.099149,-0.012529,-0.08662
98.62,-0.11532,-0.0056596,-0.10966
98.64,-0.12929,0.0012682,-0.13056
98.66,-0.13963,0.0083837,-0.14801
98.68,-0.14515,0.015398,-0.16055
98.7,-0.14503,0.021506,-0.16654
98.72,-0.13889,0.026704,-0.16559
98.74,-0.12681,0.030522,-0.15733
98.76,-0.10934,0.032813,-0.14216
98.78,-0.087415,0.033304,-0.12072
98.8,-0.062258,0.031642,-0.0939
98.82,-0.035299,0.027977,-0.063277
98.84,-0.0080647,0.022629,-0.030694
98.86,0.017921,0.015854,0.0020668
98.88,0.041217,0.0081217,0.033096
98.9,0.060555,0.00024418,0.06031
98.92,0.074909,-0.0074193,0.082328
98.94,0.08358,-0.014231,0.09781
98.96,0.086256,-0.019416,0.10567
98.98,0.083069,-0.022738,0.10581
99,0.074613,-0.024003,0.098616
99.02,0.061922,-0.023212,0.085134
99.04,0.046403,-0.020531,0.066935
99.06,0.029713,-0.016375,0.046088
99.08,0.013592,-0.011188,0.02478
99.1,-0.00031955,-0.0054871,0.0051675
99.12,-0.010672,0.00021789,-0.01089
99.14,-0.016563,0.0058347,-0.022398
99.16,-0.017644,0.01034,-0.027984
99.18,-0.014157,0.013944,-0.028101
99.2,-0.0068926,0.016918,-0.023811
99.22,0.002916,0.018647,-0.015731
99.24,0.013758,0.019896,-0.006138
99.26,0.024037,0.020129,0.0039087
99.28,0.032264,0.019623,0.012642
99.3,0.037234,0.018954,0.01828
99.32,0.038157,0.017586,0.020571
99.34,0.034741,0.015813,0.018927
99.36,0.027217,0.013687,0.013529
99.38,0.016309,0.011126,0.005183
99.4,0.0031605,0.0083983,-0.0052378
99.42,-0.010788,0.0058833,-0.016672
99.44,-0.023941,0.0034462,-0.027387
99.46,-0.034708,0.001342,-0.03605
99.48,-0.041679,9.3547e-05,-0.041772
99.5,-0.043776,-0.0001054,-0.043671
99.52,-0.04039,0.00079964,-0.04119
99.54,-0.031471,0.0032115,-0.034683
99.56,-0.017563,0.0067002,-0.024263
99.58,0.00022967,0.010956,-0.010727
99.6,0.020343,0.015836,0.0045075
99.62,0.040918,0.020888,0.020029
99.64,0.060006,0.025482,0.034524
99.66,0.075797,0.028843,0.046954
99.68,0.086832,0.030768,0.056064
99.7,0.092169,0.030956,0.061213
99.72,0.091485,0.029177,0.062308
99.74,0.085098,0.025275,0.059823
99.76,0.073901,0.019703,0.054198
99.78,0.05923,0.012658,0.046572
99.8,0.04269,0.0046208,0.038069
99.82,0.02595,-0.0036022,0.029552
99.84,0.010563,-0.0118,0.022363
99.86,-0.0021911,-0.019282,0.01709
99.88,-0.011408,-0.025723,0.014315
99.9,-0.016614,-0.030851,0.014237
99.92,-0.017761,-0.034333,0.016572
99.94,-0.015196,-0.036236,0.021041
99.96,-0.0095845,-0.036786,0.027201
99.98,-0.0018358,-0.035815,0.03398
100,0.0069942,-0.033538,0.040532
100.02,0.015793,-0.030264,0.046057
100.04,0.023485,-0.025899,0.049384
100.06,0.02912,-0.020951,0.050071
100.08,0.031958,-0.015288,0.047246
100.1,0.031537,-0.0092684,0.040806
100.12,0.027734,-0.0029973,0.030731
100.14,0.020781,0.0031863,0.017595
100.16,0.011261,0.0091038,0.0021569
100.18,5.4988e-05,0.014183,-0.014128
100.2,-0.011743,0.018504,-0.030247
100.22,-0.022945,0.021847,-0.044792
100.24,-0.032407,0.023918,-0.056325
100.26,-0.039156,0.024449,-0.063604
100.28,-0.042509,0.023853,-0.066362
100.3,-0.04215,0.02182,-0.06397
100.32,-0.038162,0.018921,-0.057083
100.34,-0.031008,0.015387,-0.046394
100.36,-0.021465,0.01134,-0.032805
100.38,-0.010523,0.0070759,-0.017599
100.4,0.0007378,0.0030796,-0.0023418
100.42,0.011278,-0.00067709,0.011955
100.44,0.020217,-0.0041987,0.024415
100.46,0.026921,-0.0073222,0.034243
100.48,0.031068,-0.010149,0.041217
100.5,0.032662,-0.012711,0.045373
100.52,0.032014,-0.015031,0.047045
100.54,0.029688,-0.017179,0.046867
100.56,0.026419,-0.019474,0.045893
100.58,0.023011,-0.021518,0.044529
100.6,0.020235,-0.023683,0.043919
100.62,0.018729,-0.025653,0.044382
100.64,0.018911,-0.02724,0.046151
100.66,0.020925,-0.028744,0.049668
100.68,0.024615,-0.029645,0.05426
100.7,0.029532,-0.030017,0.059549
100.72,0.034979,-0.029945,0.064925
100.74,0.040083,-0.029311,0.069394
100.76,0.043889,-0.028149,0.072038
100.78,0.045467,-0.026661,0.072128
100.8,0.044018,-0.024715,0.068733
100.82,0.038969,-0.022272,0.061241
100.84,0.030045,-0.019633,0.049679
100.86,0.017313,-0.016656,0.033969
100.88,0.0011931,-0.013739,0.014932
100.9,-0.017566,-0.010229,-0.0073369
100.92,-0.037944,-0.006397,-0.031547
100.94,-0.058728,-0.0023683,-0.056359
100.96,-0.078615,0.0020659,-0.080681
100.98,-0.096317,0.0065916,-0.10291
101,-0.11066,0.011504,-0.12217
101.02,-0.1207,0.016469,-0.13717
101.04,-0.12573,0.021438,-0.14717
101.06,-0.12539,0.026095,-0.15148
101.08,-0.11965,0.030148,-0.14979
101.1,-0.10878,0.033395,-0.14218
101.12,-0.093355,0.03584,-0.1292
101.14,-0.074164,0.036786,-0.11095
101.16,-0.052171,0.036732,-0.088902
101.18,-0.028447,0.0356,-0.064048
101.2,-0.0041116,0.033787,-0.037898
101.22,0.019727,0.031376,-0.011649
101.24,0.042022,0.028825,0.013197
101.26,0.061835,0.02637,0.035465
101.28,0.078384,0.024303,0.054081
101.3,0.091084,0.02264,0.068444
101.32,0.099585,0.021938,0.077647
101.34,0.1038,0.021497,0.082299
101.36,0.10389,0.021247,0.082645
101.38,0.10031,0.021624,0.078683
101.4,0.093686,0.021993,0.071692
101.42,0.084824,0.022093,0.062731
101.44,0.074583,0.022151,0.052432
101.46,0.063793,0.021923,0.041869
101.48,0.05316,0.021656,0.031504
101.5,0.0432,0.021316,0.021884
101.52,0.03419,0.021062,0.013128
101.54,0.02617,0.020985,0.0051852
101.56,0.018976,0.021087,-0.0021114
101.58,0.012314,0.021036,-0.008722
101.6,0.0058458,0.021689,-0.015843
101.62,-0.00071322,0.022042,-0.022756
101.64,-0.0075201,0.02226,-0.029781
101.66,-0.014553,0.022171,-0.036723
101.68,-0.0216,0.02144,-0.04304
101.7,-0.028289,0.020383,-0.048672
101.72,-0.034148,0.018668,-0.052816
101.74,-0.038687,0.016492,-0.05518
101.76,-0.041484,0.014093,-0.055577
101.78,-0.042257,0.011304,-0.053561
101.8,-0.040917,0.0088625,-0.04978
101.82,-0.037584,0.006487,-0.044071
101.84,-0.03257,0.0044899,-0.037059
101.86,-0.026339,0.0026283,-0.028967
101.88,-0.019451,0.0019446,-0.021396
101.9,-0.012496,0.0012246,-0.01372
101.92,-0.0060391,0.0014588,-0.0074978
101.94,-0.00057914,0.0013854,-0.0019646
101.96,0.0034767,0.001958,0.0015187
101.98,0.0058213,0.0022162,0.0036052
102,0.006246,0.0024541,0.0037919
102.02,0.0046358,0.0022916,0.0023442
102.04,0.00096771,0.0020405,-0.0010728
102.06,-0.0046828,0.0010214,-0.0057042
102.08,-0.012129,-0.00013993,-0.011989
102.1,-0.021057,-0.0020882,-0.018969
102.12,-0.031015,-0.0039714,-0.027044
102.14,-0.041415,-0.0062487,-0.035166
102.16,-0.051555,-0.0090686,-0.042487
102.18,-0.060674,-0.012085,-0.048589
102.2,-0.068019,-0.014958,-0.053061
102.22,-0.072935,-0.018224,-0.054711
102.24,-0.074957,-0.021185,-0.053771
102.26,-0.07389,-0.024329,-0.04956
102.28,-0.069854,-0.027061,-0.042793
102.3,-0.063296,-0.029432,-0.033863
102.32,-0.054943,-0.031291,-0.023651
102.34,-0.045722,-0.032561,-0.013161
102.36,-0.036636,-0.033229,-0.0034066
102.38,-0.028628,-0.033245,0.004617
102.4,-0.022444,-0.032206,0.0097621
102.42,-0.018528,-0.030722,0.012193
102.44,-0.016957,-0.02888,0.011923
102.46,-0.017427,-0.026203,0.0087753
102.48,-0.019304,-0.023637,0.0043323
102.5,-0.021712,-0.020874,-0.00083841
102.52,-0.023661,-0.017923,-0.0057378
102.54,-0.024191,-0.015454,-0.0087368
102.56,-0.022503,-0.012989,-0.0095139
102.58,-0.01807,-0.010936,-0.0071336
102.6,-0.010712,-0.0089194,-0.0017923
102.62,-0.0006175,-0.0072261,0.0066086
102.64,0.011673,-0.0055188,0.017192
102.66,0.025332,-0.0039666,0.029299
102.68,0.039338,-0.0024035,0.041742
102.7,0.052593,-0.00089726,0.05349
102.72,0.064043,0.00068552,0.063358
102.74,0.072802,0.0021072,0.070695
102.76,0.078251,0.0030857,0.075165
102.78,0.080113,0.0041184,0.075994
102.8,0.078492,0.0045567,0.073935
102.82,0.073869,0.0050067,0.068862
102.84,0.067051,0.0054325,0.061618
102.86,0.059078,0.0057877,0.05329
102.88,0.051097,0.0062152,0.044882
102.9,0.044211,0.0072866,0.036924
102.92,0.039322,0.0084287,0.030894
102.94,0.037,0.010345,0.026655
102.96,0.037379,0.012922,0.024457
102.98,0.040115,0.015711,0.024403
103,0.044413,0.018456,0.025958
103.02,0.049119,0.021183,0.027936
103.04,0.052867,0.023529,0.029338
103.06,0.054274,0.025268,0.029007
103.08,0.052141,0.026027,0.026114
103.1,0.045639,0.025429,0.02021
103.12,0.03445,0.023795,0.010655
103.14,0.018838,0.021065,-0.0022261
103.16,-0.00035449,0.017217,-0.017571
103.18,-0.021797,0.013226,-0.035023
103.2,-0.043819,0.008215,-0.052034
103.22,-0.064603,0.003848,-0.068451
103.24,-0.082396,-0.0006154,-0.081781
103.26,-0.095703,-0.0040247,-0.091678
103.28,-0.10343,-0.0067437,-0.096691
103.3,-0.105,-0.0082823,-0.096721
103.32,-0.10035,-0.0091832,-0.091169
103.34,-0.089913,-0.0090251,-0.080888
103.36,-0.074527,-0.0085095,-0.066017
103.38,-0.05532,-0.0077375,-0.047582
103.4,-0.033577,-0.0068353,-0.026742
103.42,-0.010621,-0.0061414,-0.0044792
103.44,0.012292,-0.0058386,0.018131
103.46,0.034038,-0.0056823,0.039721
103.48,0.053672,-0.0060109,0.059683
103.5,0.070443,-0.0064441,0.076887
103.52,0.083796,-0.0070688,0.090864
103.54,0.093367,-0.0076035,0.10097
103.56,0.098982,-0.0080028,0.10698
103.58,0.10065,-0.0080373,0.10869
103.6,0.098563,-0.0080777,0.10664
103.62,0.093101,-0.0078345,0.10094
103.64,0.084808,-0.007774,0.092582
103.66,0.07437,-0.0075193,0.08189
103.68,0.062568,-0.0079096,0.070478
103.7,0.050206,-0.008031,0.058237
103.72,0.038041,-0.008481,0.046522
103.74,0.026694,-0.0090182,0.035712
103.76,0.016588,-0.0094797,0.026068
103.78,0.0078984,-0.0097315,0.01763
103.8,0.00054158,-0.0094441,0.0099857
103.82,-0.0057995,-0.0086198,0.0028203
103.84,-0.011612,-0.0068723,-0.0047393
103.86,-0.017459,-0.0045438,-0.012915
103.88,-0.023876,-0.0016944,-0.022181
103.9,-0.031258,0.0015405,-0.032798
103.92,-0.039775,0.0050989,-0.044874
103.94,-0.049316,0.0084943,-0.05781
103.96,-0.059476,0.011679,-0.071155
103.98,-0.069591,0.014394,-0.083984
104,-0.078814,0.016619,-0.095433
104.02,-0.086225,0.018436,-0.10466
104.04,-0.090953,0.019642,-0.1106
104.06,-0.092301,0.020743,-0.11304
104.08,-0.089845,0.021581,-0.11143
104.1,-0.083503,0.022333,-0.10584
104.12,-0.073555,0.023112,-0.096667
104.14,-0.060622,0.024096,-0.084718
104.16,-0.045592,0.024876,-0.070469
104.18,-0.029526,0.025628,-0.055154
104.2,-0.013529,0.026041,-0.039571
104.22,0.0013619,0.026095,-0.024733
104.24,0.014292,0.025676,-0.011384
104.26,0.024666,0.024941,-0.00027415
104.28,0.032195,0.023406,0.0087887
104.3,0.036898,0.021358,0.01554
104.32,0.03908,0.018764,0.020316
104.34,0.039268,0.015646,0.023623
104.36,0.038139,0.012151,0.025988
104.38,0.036427,0.0082449,0.028182
104.4,0.034844,0.0040667,0.030778
104.42,0.033999,-0.00030021,0.034299
104.44,0.034331,-0.0044068,0.038738
104.46,0.036068,-0.0087471,0.044816
104.48,0.039197,-0.01254,0.051738
104.5,0.04346,-0.0161,0.05956
104.52,0.048374,-0.019159,0.067533
104.54,0.053278,-0.021344,0.074623
104.56,0.057403,-0.022779,0.080182
104.58,0.05996,-0.023338,0.083298
104.6,0.060248,-0.023075,0.083324
104.62,0.057757,-0.022127,0.079884
104.64,0.052263,-0.020476,0.072739
104.66,0.043893,-0.018401,0.062293
104.68,0.033142,-0.015796,0.048938
104.7,0.020846,-0.013271,0.034116
104.72,0.0080937,-0.010801,0.018894
104.74,-0.0039011,-0.0086468,0.0047457
104.76,-0.013962,-0.0068467,-0.0071148
104.78,-0.021109,-0.0054715,-0.015638
104.8,-0.024705,-0.0046335,-0.020072
104.82,-0.024549,-0.0044145,-0.020134
104.84,-0.020906,-0.0047306,-0.016176
104.86,-0.01448,-0.0054234,-0.0090565
104.88,-0.0063071,-0.0066304,0.00032323
104.9,0.0023833,-0.0080175,0.010401
104.92,0.010339,-0.0096113,0.01995
104.94,0.016446,-0.011313,0.027759
104.96,0.019866,-0.012946,0.032812
104.98,0.020123,-0.014376,0.034499
105,0.017138,-0.015575,0.032713
105.02,0.011215,-0.016452,0.027667
105.04,0.0029758,-0.016757,0.019733
105.06,-0.0067293,-0.016437,0.0097077
105.08,-0.016926,-0.015372,-0.0015533
105.1,-0.02662,-0.013217,-0.013403
105.12,-0.034899,-0.010155,-0.024744
105.14,-0.041009,-0.0061049,-0.034904
105.16,-0.044418,-0.00093399,-0.043484
105.18,-0.044869,0.0052089,-0.050077
105.2,-0.0424,0.011971,-0.054371
105.22,-0.037355,0.019197,-0.056552
105.24,-0.030362,0.026566,-0.056928
105.26,-0.02229,0.033468,-0.055759
105.28,-0.014173,0.03964,-0.053812
105.3,-0.0071098,0.045038,-0.052148
105.32,-0.0021525,0.048733,-0.050885
105.34,-0.00018142,0.050437,-0.050618
105.36,-0.0017978,0.050597,-0.052395
105.38,-0.0072417,0.049077,-0.056318
105.4,-0.016352,0.04619,-0.062541
105.42,-0.028573,0.042163,-0.070736
105.44,-0.043015,0.037263,-0.080278
105.46,-0.058549,0.031876,-0.090425
105.48,-0.073932,0.026222,-0.10015
105.5,-0.087939,0.02074,-0.10868
105.52,-0.099485,0.015523,-0.11501
105.54,-0.10772,0.010561,-0.11828
105.56,-0.11211,0.0060058,-0.11811
105.58,-0.11241,0.0018342,-0.11424
105.6,-0.10871,-0.0019505,-0.10676
105.62,-0.10136,-0.0052074,-0.09615
105.64,-0.090925,-0.0080521,-0.082872
105.66,-0.078121,-0.01053,-0.067591
105.68,-0.063741,-0.012434,-0.051307
105.7,-0.048602,-0.013785,-0.034817
105.72,-0.033493,-0.014516,-0.018977
105.74,-0.019125,-0.014709,-0.0044165
105.76,-0.006098,-0.014327,0.0082288
105.78,0.0051354,-0.013438,0.018574
105.8,0.014289,-0.012194,0.026483
105.82,0.021256,-0.010723,0.031979
105.84,0.026112,-0.0092228,0.035335
105.86,0.029095,-0.0077896,0.036885
105.88,0.030576,-0.0065185,0.037095
105.9,0.031013,-0.0054439,0.036457
105.92,0.030898,-0.0046001,0.035498
105.94,0.030696,-0.003921,0.034617
105.96,0.030794,-0.0034707,0.034265
105.98,0.031459,-0.0028851,0.034344
106,0.032815,-0.0021293,0.034944
106.02,0.034842,-0.0012889,0.03613
106.04,0.037394,-0.00026572,0.03766
106.06,0.040243,0.0010534,0.039189
106.08,0.043124,0.002388,0.040736
106.1,0.045794,0.0038411,0.041953
106.12,0.048079,0.0053605,0.042718
106.14,0.049909,0.0067302,0.043179
106.16,0.051335,0.0079287,0.043406
106.18,0.052517,0.0088836,0.043634
106.2,0.053697,0.009363,0.044334
106.22,0.055144,0.0092754,0.045868
106.24,0.057097,0.0090019,0.048095
106.26,0.059708,0.0081669,0.051541
106.28,0.062985,0.0069952,0.05599
106.3,0.066774,0.0054003,0.061374
106.32,0.070748,0.0033851,0.067363
106.34,0.074438,0.0010903,0.073348
106.36,0.077289,-0.0013489,0.078638
106.38,0.078727,-0.0039752,0.082702
106.4,0.078242,-0.0066971,0.08494
106.42,0.075468,-0.0094474,0.084915
106.44,0.070235,-0.012187,0.082422
106.46,0.062609,-0.014786,0.077395
106.48,0.052896,-0.016818,0.069714
106.5,0.041611,-0.018221,0.059832
106.52,0.029424,-0.019417,0.048841
106.54,0.017091,-0.020006,0.037096
106.56,0.0053648,-0.019974,0.025339
106.58,-0.0050789,-0.019347,0.014268
106.6,-0.013713,-0.018255,0.0045412
106.62,-0.02021,-0.016866,-0.0033442
106.64,-0.024465,-0.015315,-0.0091509
106.66,-0.026602,-0.01342,-0.013182
106.68,-0.026947,-0.011633,-0.015314
106.7,-0.025995,-0.0099045,-0.01609
106.72,-0.024344,-0.0081621,-0.016182
106.74,-0.022636,-0.006583,-0.016053
106.76,-0.021481,-0.0051358,-0.016345
106.78,-0.021392,-0.0037201,-0.017672
106.8,-0.022727,-0.002087,-0.02064
106.82,-0.02564,-0.00057015,-0.02507
106.84,-0.030063,0.0010497,-0.031113
106.86,-0.035704,0.0027713,-0.038475
106.88,-0.042064,0.0043509,-0.046415
106.9,-0.048492,0.0058701,-0.054362
106.92,-0.054244,0.007306,-0.06155
106.94,-0.058558,0.008476,-0.067034
106.96,-0.060737,0.0091774,-0.069914
106.98,-0.060219,0.0097312,-0.069951
107,-0.056642,0.0099877,-0.06663
107.02,-0.049881,0.010022,-0.059903
107.04,-0.040068,0.009984,-0.050052
107.06,-0.027587,0.0097761,-0.037363
107.08,-0.013043,0.0093806,-0.022424
107.1,0.002783,0.0088966,-0.0061135
107.12,0.019,0.0083156,0.010684
107.14,0.034675,0.007583,0.027092
107.16,0.048909,0.0067999,0.042109
107.18,0.060907,0.0053357,0.055572
107.2,0.070039,0.0036293,0.06641
107.22,0.075886,0.0017346,0.074152
107.24,0.078271,-0.00064155,0.078913
107.26,0.077262,-0.0030695,0.080331
107.28,0.073159,-0.0057342,0.078893
107.3,0.06645,-0.0084892,0.07494
107.32,0.05776,-0.010776,0.068536
107.34,0.047771,-0.012795,0.060566
107.36,0.037156,-0.014256,0.051412
107.38,0.026502,-0.015061,0.041563
107.4,0.016259,-0.015583,0.031842
107.42,0.0067052,-0.015151,0.021856
107.44,-0.0020632,-0.014047,0.011984
107.46,-0.010109,-0.012503,0.0023934
107.48,-0.017615,-0.010428,-0.0071867
107.5,-0.024819,-0.0080319,-0.016787
107.52,-0.031954,-0.0055708,-0.026383
107.54,-0.039181,-0.0028356,-0.036346
107.56,-0.04654,-0.00028003,-0.04626
107.58,-0.053918,0.002266,-0.056184
107.6,-0.061048,0.0045546,-0.065602
107.62,-0.067522,0.0065054,-0.074027
107.64,-0.072837,0.0082506,-0.081088
107.66,-0.076452,0.0096536,-0.086106
107.68,-0.077851,0.010598,-0.088449
107.7,-0.076609,0.011184,-0.087793
107.72,-0.07245,0.011385,-0.083835
107.74,-0.065291,0.011155,-0.076446
107.76,-0.055264,0.010599,-0.065863
107.78,-0.042722,0.0097899,-0.052512
107.8,-0.028217,0.0090402,-0.037258
107.82,-0.012466,0.0081849,-0.020651
107.84,0.0037039,0.0075952,-0.0038913
107.86,0.019418,0.0071374,0.012281
107.88,0.033823,0.0070347,0.026788
107.9,0.046149,0.0073106,0.038838
107.92,0.055774,0.0076475,0.048127
107.94,0.06227,0.0085538,0.053716
107.96,0.065431,0.0091629,0.056268
107.98,0.065284,0.0096611,0.055623
108,0.062086,0.010104,0.051982
108.02,0.056286,0.010059,0.046227
108.04,0.048487,0.0095885,0.038898
108.06,0.03938,0.0087172,0.030663
108.08,0.029684,0.0074636,0.02222
108.1,0.020072,0.005842,0.01423
108.12,0.011118,0.0042572,0.0068605
108.14,0.0032419,0.002495,0.00074694
108.16,-0.0033085,0.0011138,-0.0044224
108.18,-0.008468,-0.00025891,-0.0082091
108.2,-0.012332,-0.0010992,-0.011233
108.22,-0.015119,-0.0016109,-0.013508
108.24,-0.017113,-0.00174,-0.015373
108.26,-0.01861,-0.0015997,-0.01701
108.28,-0.019858,-0.0011173,-0.01874
108.3,-0.021015,-0.00051759,-0.020497
108.32,-0.022129,0.00026889,-0.022398
108.34,-0.023139,0.0011929,-0.024331
108.36,-0.023895,0.0020925,-0.025988
108.38,-0.024208,0.0030008,-0.027208
108.4,-0.02389,0.0040371,-0.027928
108.42,-0.022816,0.0048539,-0.02767
108.44,-0.02095,0.0056494,-0.026599
108.46,-0.018373,0.00613,-0.024503
108.48,-0.015276,0.006332,-0.021608
108.5,-0.011938,0.0062152,-0.018153
108.52,-0.0086806,0.005667,-0.014348
108.54,-0.0058229,0.004603,-0.010426
108.56,-0.0036323,0.0033682,-0.0070005
108.58,-0.0022867,0.0016463,-0.0039331
108.6,-0.0018537,-5.6359e-05,-0.0017974
108.62,-0.002287,-0.001838,-0.00044903
108.64,-0.0034402,-0.0035377,9.7493e-05
108.66,-0.0050927,-0.0048523,-0.00024034
108.68,-0.0069814,-0.0056225,-0.0013589
108.7,-0.0088319,-0.0058305,-0.0030014
108.72,-0.010385,-0.005668,-0.0047169
108.74,-0.011415,-0.0047679,-0.006647
108.76,-0.011743,-0.0035603,-0.0081825
108.78,-0.011243,-0.0019009,-0.0093421
108.8,-0.0098491,-0.00035391,-0.0094952
108.82,-0.0075597,0.0015575,-0.0091172
108.84,-0.0044451,0.003394,-0.0078391
108.86,-0.00065424,0.0048305,-0.0054848
108.88,0.003583,0.0062416,-0.0026587
108.9,0.0079598,0.0074384,0.0005214
108.92,0.012109,0.0083636,0.003745
108.94,0.015628,0.0091591,0.0064691
108.96,0.018123,0.0099527,0.00817
108.98,0.019247,0.010484,0.0087631
109,0.018754,0.011168,0.007586
109.02,0.016531,0.011799,0.0047319
109.04,0.012624,0.012354,0.00027076
109.06,0.007247,0.012577,-0.0053298
109.08,0.00076055,0.013025,-0.012265
109.1,-0.0063592,0.013083,-0.019442
109.12,-0.013572,0.012936,-0.026508
109.14,-0.020327,0.012587,-0.032914
109.16,-0.026124,0.011575,-0.037699
109.18,-0.030556,0.010585,-0.041141
109.2,-0.033346,0.0088967,-0.042243
109.22,-0.034367,0.0071674,-0.041534
109.24,-0.033636,0.0049973,-0.038634
109.26,-0.031307,0.0026843,-0.033991
109.28,-0.027633,0.00017741,-0.02781
109.3,-0.022936,-0.00245,-0.020486
109.32,-0.01756,-0.0050369,-0.012523
109.34,-0.011829,-0.0076424,-0.0041862
109.36,-0.0060124,-0.010155,0.0041423
109.38,-0.00029821,-0.012578,0.012279
109.4,0.005222,-0.014643,0.019865
109.42,0.010548,-0.016476,0.027024
109.44,0.015748,-0.017763,0.033512
109.46,0.020928,-0.018657,0.039585
109.48,0.026176,-0.018776,0.044952
109.5,0.031518,-0.018721,0.05024
109.52,0.036873,-0.017654,0.054527
109.54,0.042018,-0.016086,0.058104
109.56,0.046591,-0.014149,0.06074
109.58,0.050108,-0.011725,0.061833
109.6,0.052019,-0.0093178,0.061337
109.62,0.051779,-0.0067713,0.058551
109.64,0.048938,-0.0042247,0.053163
109.66,0.043224,-0.0019214,0.045145
109.68,0.034615,0.00017818,0.034437
109.7,0.023382,0.001991,0.021391
109.72,0.010089,0.0031912,0.0068977
109.74,-0.0044402,0.004109,-0.0085491
109.76,-0.019192,0.0045335,-0.023726
109.78,-0.033066,0.0045533,-0.037619
109.8,-0.044982,0.0040138,-0.048996
109.82,-0.053994,0.0031393,-0.057134
109.84,-0.059388,0.0017885,-0.061176
109.86,-0.060746,0.0002131,-0.060959
109.88,-0.057987,-0.0015697,-0.056417
109.9,-0.051368,-0.003316,-0.048052
109.92,-0.041453,-0.0050441,-0.036409
109.94,-0.029055,-0.0065047,-0.022551
109.96,-0.015155,-0.0075434,-0.0076118
109.98,-0.00081171,-0.0080885,0.0072768
110,0.012934,-0.0080434,0.020977
110.02,0.02515,-0.0072681,0.032418
110.04,0.035091,-0.0060834,0.041175
110.06,0.042264,-0.0042491,0.046513
110.08,0.046457,-0.0021588,0.048616
110.1,0.04775,0.000134,0.047616
110.12,0.046488,0.0024428,0.044045
110.14,0.043229,0.0047458,0.038483
110.16,0.038663,0.0067813,0.031881
110.18,0.033524,0.0084821,0.025041
110.2,0.028491,0.0099833,0.018508
110.22,0.024109,0.010971,0.013138
110.24,0.020722,0.011604,0.009118
110.26,0.018449,0.012053,0.0063964
110.28,0.017187,0.01213,0.0050567
110.3,0.016653,0.011886,0.0047675
110.32,0.016455,0.011369,0.005086
110.34,0.016166,0.010221,0.0059452
110.36,0.015414,0.0092496,0.006164
110.38,0.013942,0.0081111,0.0058313
110.4,0.011662,0.0068038,0.0048578
110.42,0.0086572,0.005344,0.0033132
110.44,0.0051759,0.0040656,0.0011103
110.46,0.0015818,0.0028398,-0.001258
110.48,-0.0017032,0.0020235,-0.0037267
110.5,-0.0042656,0.0013352,-0.0056008
110.52,-0.0057617,0.0011322,-0.0068938
110.54,-0.0059669,0.0011768,-0.0071436
110.56,-0.004805,0.0016428,-0.0064479
110.58,-0.0023575,0.0022315,-0.004589
110.6,0.0011483,0.0026982,-0.0015499
110.62,0.0053662,0.0032297,0.0021365
110.64,0.0098711,0.0033933,0.0064778
110.66,0.014204,0.0031109,0.011093
110.68,0.017921,0.0021906,0.01573
110.7,0.020634,0.00073503,0.019899
110.72,0.022051,-0.0012004,0.023252
110.74,0.022004,-0.0037419,0.025746
110.76,0.020463,-0.0065491,0.027012
110.78,0.017538,-0.0094297,0.026968
110.8,0.013472,-0.012262,0.025734
110.82,0.0086109,-0.014848,0.023459
110.84,0.0033694,-0.016754,0.020123
110.86,-0.001816,-0.018234,0.016418
110.88,-0.0065353,-0.0191,0.012564
110.9,-0.010452,-0.019146,0.0086933
110.92,-0.013344,-0.018606,0.0052615
110.94,-0.015127,-0.01709,0.0019631
110.96,-0.015864,-0.014784,-0.0010803
110.98,-0.015756,-0.011974,-0.0037823
111,-0.015114,-0.0084958,-0.0066178
111.02,-0.014314,-0.0047222,-0.0095916
111.04,-0.013748,-0.00069423,-0.013054
111.06,-0.01377,0.0032967,-0.017067
111.08,-0.014645,0.0071257,-0.021771
111.1,-0.016513,0.010541,-0.027054
111.12,-0.01937,0.013196,-0.032566
111.14,-0.023065,0.015069,-0.038134
111.16,-0.027321,0.016163,-0.043484
111.18,-0.031768,0.016205,-0.047974
111.2,-0.035992,0.015173,-0.051165
111.22,-0.039584,0.013306,-0.052889
111.24,-0.042192,0.010696,-0.052888
111.26,-0.04356,0.0077372,-0.051297
111.28,-0.043555,0.0045354,-0.048091
111.3,-0.042178,0.0013448,-0.043523
111.32,-0.03955,-0.0014867,-0.038063
111.34,-0.035894,-0.0036646,-0.032229
111.36,-0.031496,-0.0053663,-0.02613
111.38,-0.026668,-0.006139,-0.020529
111.4,-0.021706,-0.0061756,-0.01553
111.42,-0.01686,-0.0057819,-0.011079
111.44,-0.012312,-0.00507,-0.0072418
111.46,-0.0081612,-0.0040163,-0.0041449
111.48,-0.0044336,-0.0029614,-0.0014722
111.5,-0.0010914,-0.0021307,0.0010393
111.52,0.0019438,-0.0013936,0.0033374
111.54,0.0047654,-0.00088631,0.0056517
111.56,0.0074551,-0.0006929,0.008148
111.58,0.010059,-0.00077906,0.010838
111.6,0.01257,-0.001141,0.013711
111.62,0.014916,-0.0017174,0.016634
111.64,0.016962,-0.0024598,0.019422
111.66,0.018516,-0.0031713,0.021687
111.68,0.019348,-0.0038422,0.023191
111.7,0.019221,-0.0044883,0.023709
111.72,0.01792,-0.0049689,0.022889
111.74,0.015292,-0.0050885,0.02038
111.76,0.011278,-0.0048694,0.016147
111.78,0.0059419,-0.0044187,0.010361
111.8,-0.00051293,-0.0036494,0.0031364
111.82,-0.0077472,-0.002496,-0.0052512
111.84,-0.015302,-0.0012284,-0.014073
111.86,-0.022633,4.4651e-05,-0.022678
111.88,-0.029163,0.0014213,-0.030584
111.9,-0.034334,0.0027207,-0.037055
111.92,-0.037668,0.0037527,-0.041421
111.94,-0.038815,0.004496,-0.043311
111.96,-0.037591,0.0048934,-0.042484
111.98,-0.033995,0.0049943,-0.038989
112,-0.028209,0.0048274,-0.033036
112.02,-0.020579,0.0043241,-0.024903
112.04,-0.011579,0.0037433,-0.015322
112.06,-0.0017677,0.0030407,-0.0048084
112.08,0.0082577,0.0023826,0.0058752
112.1,0.017911,0.002088,0.015823
112.12,0.02666,0.002124,0.024536
112.14,0.034058,0.0022856,0.031772
112.16,0.039777,0.0028418,0.036935
112.18,0.043621,0.0037301,0.039891
112.2,0.04554,0.0047088,0.040831
112.22,0.045622,0.0058438,0.039778
112.24,0.044088,0.0068847,0.037203
112.26,0.041264,0.0079514,0.033313
112.28,0.037549,0.0089128,0.028636
112.3,0.03337,0.0096578,0.023713
112.32,0.029139,0.010204,0.018935
112.34,0.025202,0.010502,0.0147
112.36,0.021801,0.010575,0.011226
112.38,0.019049,0.010101,0.0089481
112.4,0.016922,0.0090977,0.0078244
112.42,0.015276,0.008174,0.0071016
112.44,0.013875,0.0067739,0.0071008
112.46,0.012443,0.0052506,0.0071926
112.48,0.010718,0.0035415,0.0071761
112.5,0.0084983,0.0018577,0.0066406
112.52,0.0056887,0.00043522,0.0052535
112.54,0.0023162,-0.00069872,0.0030149
112.56,-0.0014701,-0.001246,-0.00022412
112.58,-0.0054224,-0.0013537,-0.0040687
112.6,-0.0092344,-0.00085994,-0.0083744
112.62,-0.012591,-5.2661e-06,-0.012585
112.64,-0.015217,0.0014705,-0.016687
112.66,-0.01692,0.0034496,-0.02037
112.68,-0.017617,0.0054234,-0.02304
112.7,-0.017339,0.0074408,-0.024779
112.72,-0.016225,0.0092187,-0.025444
112.74,-0.014496,0.010335,-0.024831
112.76,-0.012415,0.011067,-0.023482
112.78,-0.010255,0.0113,-0.021555
112.8,-0.0082574,0.010889,-0.019146
112.82,-0.0066062,0.009814,-0.01642
112.84,-0.0054085,0.0085666,-0.013975
112.86,-0.0046876,0.0067138,-0.011401
112.88,-0.0043865,0.0047203,-0.0091068
112.9,-0.0043799,0.0027616,-0.0071416
112.92,-0.0044931,0.00090813,-0.0054012
112.94,-0.004524,-0.00098984,-0.0035341
112.96,-0.0042682,-0.0025801,-0.0016882
112.98,-0.0035436,-0.0036894,0.00014579
113,-0.0022128,-0.0043459,0.0021331
113.02,-0.00020302,-0.0048763,0.0046733
113.04,0.0024801,-0.0048189,0.007299
113.06,0.0057458,-0.0043415,0.010087
113.08,0.0094216,-0.0035693,0.012991
113.1,0.013266,-0.0023726,0.015638
113.12,0.01699,-0.0009057,0.017896
113.14,0.020295,0.00065907,0.019635
113.16,0.0229,0.0022261,0.020674
113.18,0.024591,0.003572,0.021019
113.2,0.025242,0.0047871,0.020455
113.22,0.024846,0.0056733,0.019173
113.24,0.023517,0.0061798,0.017338
113.26,0.021484,0.0060504,0.015433
113.28,0.019058,0.005097,0.013961
113.3,0.016602,0.0037621,0.012839
113.32,0.01447,0.0017716,0.012698
113.34,0.012966,-0.0006835,0.01365
113.36,0.012297,-0.0034998,0.015797
113.38,0.012539,-0.0064869,0.019026
113.4,0.013629,-0.009566,0.023195
113.42,0.015366,-0.012455,0.02782
113.44,0.017443,-0.015251,0.032694
113.46,0.019486,-0.017752,0.037238
113.48,0.021105,-0.019482,0.040587
113.5,0.021949,-0.020591,0.04254
113.52,0.02175,-0.021298,0.043049
113.54,0.020363,-0.021331,0.041693
113.56,0.017775,-0.020874,0.038649
113.58,0.01411,-0.019793,0.033902
113.6,0.0095986,-0.018325,0.027924
113.62,0.0045462,-0.016346,0.020893
113.64,-0.00071953,-0.014226,0.013507
113.66,-0.0058968,-0.011832,0.0059351
113.68,-0.010754,-0.0095223,-0.0012312
113.7,-0.015159,-0.0071055,-0.0080534
113.72,-0.019095,-0.0048496,-0.014245
113.74,-0.022648,-0.0030935,-0.019554
113.76,-0.02598,-0.0011718,-0.024808
113.78,-0.029286,0.00034423,-0.029631
113.8,-0.032743,0.0016503,-0.034393
113.82,-0.036457,0.0025591,-0.039016
113.84,-0.040423,0.0033166,-0.043739
113.86,-0.044505,0.0038431,-0.048349
113.88,-0.048438,0.004111,-0.052549
113.9,-0.051848,0.0042835,-0.056131
113.92,-0.054302,0.00435,-0.058652
113.94,-0.055371,0.0041363,-0.059507
113.96,-0.054688,0.0039726,-0.058661
113.98,-0.052015,0.0036974,-0.055712
114,-0.04728,0.0033519,-0.050632
114.02,-0.040601,0.0027905,-0.043392
114.04,-0.03228,0.0023423,-0.034622
114.06,-0.022772,0.0017616,-0.024533
114.08,-0.012636,0.0011374,-0.013774
114.1,-0.0024774,0.00049206,-0.0029694
114.12,0.007121,-2.2098e-05,0.0071431
114.14,0.01565,-0.00042205,0.016072
114.16,0.022719,-0.0009888,0.023708
114.18,0.028083,-0.0012642,0.029347
114.2,0.031647,-0.001608,0.033255
114.22,0.033461,-0.0016754,0.035136
114.24,0.033693,-0.0017971,0.03549
114.26,0.032601,-0.0020562,0.034657
114.28,0.030501,-0.0020978,0.032599
114.3,0.027729,-0.0017455,0.029474
114.32,0.024607,-0.001307,0.025914
114.34,0.021422,-0.00055427,0.021976
114.36,0.018395,0.00013653,0.018258
114.38,0.015671,0.0010668,0.014604
114.4,0.01331,0.0020942,0.011216
114.42,0.011289,0.0032329,0.0080561
114.44,0.009511,0.0043401,0.0051708
114.46,0.0078291,0.0051414,0.0026877
114.48,0.0060729,0.0058859,0.00018698
114.5,0.0040814,0.0065169,-0.0024355
114.52,0.001736,0.0068692,-0.0051332
114.54,-0.0010134,0.007059,-0.0080723
114.56,-0.0041308,0.0070832,-0.011214
114.58,-0.0074922,0.0070766,-0.014569
114.6,-0.010898,0.0068471,-0.017745
114.62,-0.014098,0.0066751,-0.020773
114.64,-0.016832,0.006482,-0.023314
114.66,-0.018866,0.0063527,-0.025219
114.68,-0.020032,0.0062019,-0.026234
114.7,-0.020256,0.0062243,-0.02648
114.72,-0.019573,0.006156,-0.025729
114.74,-0.018128,0.006184,-0.024312
114.76,-0.01615,0.0060922,-0.022243
114.78,-0.013932,0.0061153,-0.020047
114.8,-0.011783,0.005758,-0.017541
114.82,-0.0099911,0.0053627,-0.015354
114.84,-0.0087872,0.0051475,-0.013935
114.86,-0.0083133,0.0048455,-0.013159
114.88,-0.0086072,0.0042568,-0.012864
114.9,-0.0095987,0.0037411,-0.01334
114.92,-0.011119,0.0029554,-0.014074
114.94,-0.012921,0.0020009,-0.014922
114.96,-0.01471,0.00085417,-0.015565
114.98,-0.016179,-0.00024796,-0.015931
115,-0.017041,-0.0017606,-0.01528
115.02,-0.017067,-0.0033287,-0.013739
115.04,-0.016112,-0.0050277,-0.011084
115.06,-0.014132,-0.0066144,-0.0075172
115.08,-0.011191,-0.0080033,-0.0031875
115.1,-0.0074575,-0.0090371,0.0015796
115.12,-0.0031829,-0.0097469,0.0065641
115.14,0.0013271,-0.0098809,0.011208
115.16,0.0057489,-0.0096471,0.015396
115.18,0.0097811,-0.0088743,0.018655
115.2,0.013181,-0.0076992,0.02088
115.22,0.015794,-0.0061363,0.021931
115.24,0.017569,-0.0042681,0.021837
115.26,0.018559,-0.0023278,0.020887
115.28,0.018909,-0.00048798,0.019397
115.3,0.018822,0.0013738,0.017449
115.32,0.018531,0.0030406,0.015491
115.34,0.018249,0.00419,0.014059
115.36,0.01814,0.0053356,0.012805
115.38,0.018289,0.006152,0.012137
115.4,0.018691,0.0065902,0.012101
115.42,0.019258,0.0067175,0.012541
115.44,0.019839,0.0064342,0.013405
115.46,0.020252,0.0059433,0.014309
115.48,0.020327,0.0048893,0.015438
115.5,0.019944,0.0040544,0.015889
115.52,0.019061,0.0028168,0.016244
115.54,0.017736,0.0017047,0.016032
115.56,0.016121,0.00091393,0.015207
115.58,0.014444,-9.4744e-06,0.014453
115.6,0.012971,-0.00055936,0.01353
115.62,0.011965,-0.00076981,0.012735
115.64,0.011636,-0.000673,0.012309
115.66,0.012095,-0.00042703,0.012522
115.68,0.013333,0.00029499,0.013038
115.7,0.015207,0.00091748,0.014289
115.72,0.017452,0.0016875,0.015765
115.74,0.019715,0.0022545,0.017461
115.76,0.0216,0.0027233,0.018877
115.78,0.022723,0.0028085,0.019914
115.8,0.022763,0.0026351,0.020128
115.82,0.021512,0.002426,0.019086
115.84,0.018899,0.0016273,0.017272
115.86,0.015002,0.00067754,0.014324
115.88,0.010037,-0.00044346,0.01048
115.9,0.0043302,-0.0013865,0.0057168
115.92,-0.00172,-0.0024088,0.00068883
115.94,-0.0076912,-0.003398,-0.0042932
115.96,-0.013181,-0.0042338,-0.008947
115.98,-0.017845,-0.0050057,-0.012839
116,-0.021427,-0.005613,-0.015814
116.02,-0.023773,-0.0060649,-0.017708
116.04,-0.024839,-0.0064832,-0.018356
116.06,-0.024681,-0.006643,-0.018038
116.08,-0.023445,-0.0066137,-0.016831
116.1,-0.021343,-0.00642,-0.014923
116.12,-0.018636,-0.0059641,-0.012671
116.14,-0.015603,-0.0053573,-0.010246
116.16,-0.012527,-0.0045573,-0.0079697
116.18,-0.0096627,-0.0037803,-0.0058823
116.2,-0.0072223,-0.0028416,-0.0043807
116.22,-0.0053567,-0.0019309,-0.0034258
116.24,-0.0041435,-0.0010232,-0.0031203
116.26,-0.0035825,-0.00023843,-0.0033441
116.28,-0.0035994,0.00046862,-0.0040681
116.3,-0.0040575,0.00095752,-0.005015
116.32,-0.0047784,0.0013381,-0.0061166
116.34,-0.0055688,0.0016539,-0.0072227
116.36,-0.0062502,0.0020276,-0.0082778
116.38,-0.0066866,0.0021362,-0.0088228
116.4,-0.0068069,0.0024315,-0.0092384
116.42,-0.0066165,0.0030549,-0.0096714
116.44,-0.0061963,0.0036941,-0.0098904
116.46,-0.0056883,0.0043916,-0.01008
116.48,-0.0052694,0.0050557,-0.010325
116.5,-0.0051176,0.0058391,-0.010957
116.52,-0.0053763,0.0063898,-0.011766
116.54,-0.0061212,0.0068853,-0.013007
116.56,-0.007339,0.0071584,-0.014497
116.58,-0.0089183,0.0074805,-0.016399
116.6,-0.010658,0.007554,-0.018212
116.62,-0.01229,0.0075141,-0.019804
116.64,-0.013516,0.0073968,-0.020913
116.66,-0.014053,0.0071224,-0.021175
116.68,-0.013671,0.0067941,-0.020465
116.7,-0.012237,0.0062528,-0.01849
116.72,-0.0097365,0.0057645,-0.015501
116.74,-0.0062827,0.0050856,-0.011368
116.76,-0.0021094,0.0043779,-0.0064873
116.78,0.0024561,0.0035471,-0.001091
116.8,0.0070319,0.0027396,0.0042923
116.82,0.011228,0.0019104,0.0093176
116.84,0.014695,0.0010386,0.013656
116.86,0.017167,0.00029524,0.016872
116.88,0.018493,-0.00037304,0.018866
116.9,0.018654,-0.001076,0.01973
116.92,0.017761,-0.0014579,0.019219
116.94,0.01604,-0.0016014,0.017641
116.96,0.013795,-0.0015198,0.015314
116.98,0.011367,-0.0014264,0.012794
117,0.0090914,-0.0011069,0.010198
117.02,0.0072484,-0.00082793,0.0080764
117.04,0.0060319,-0.00047126,0.0065032
117.06,0.0055261,-0.00013832,0.0056644
117.08,0.0057002,0.00016682,0.0055334
117.1,0.0064202,0.00045423,0.0059659
117.12,0.0074742,0.00068346,0.0067908
117.14,0.0086096,0.00079394,0.0078157
117.16,0.0095733,0.00082652,0.0087468
117.18,0.010151,0.00065762,0.0094938
117.2,0.010201,0.00046508,0.0097356
117.22,0.009667,0.0001518,0.0095152
117.24,0.00859,-0.00027288,0.0088629
117.26,0.0070922,-0.00082179,0.007914
117.28,0.0053567,-0.0014706,0.0068272
117.3,0.0035963,-0.0022194,0.0058157
117.32,0.0020214,-0.0030508,0.0050722
117.34,0.00080986,-0.0039258,0.0047357
117.36,8.466e-05,-0.0048608,0.0049454
117.38,-9.8373e-05,-0.0057742,0.0056758
117.4,0.00024753,-0.0068873,0.0071348
117.42,0.0010477,-0.0078766,0.0089243
117.44,0.0021808,-0.0086359,0.010817
117.46,0.0034969,-0.0092293,0.012726
117.48,0.004837,-0.0097449,0.014582
117.5,0.0060503,-0.010104,0.016154
117.52,0.0070079,-0.01034,0.017348
117.54,0.0076128,-0.010381,0.017994
117.56,0.0078053,-0.010151,0.017956
117.58,0.0075643,-0.0097319,0.017296
117.6,0.0069056,-0.0090085,0.015914
117.62,0.0058755,-0.0081063,0.013982
117.64,0.0045429,-0.006944,0.011487
117.66,0.0029874,-0.0054903,0.0084777
117.68,0.001287,-0.0041229,0.0054099
117.7,-0.00049491,-0.0027516,0.0022566
117.72,-0.00232,-0.0013555,-0.0009645
117.74,-0.0041815,-0.00014821,-0.0040333
117.76,-0.0061046,0.00085014,-0.0069547
117.78,-0.0081393,0.0016329,-0.0097722
117.8,-0.010347,0.0021265,-0.012473
117.82,-0.012781,0.0024083,-0.01519
117.84,-0.015469,0.0024134,-0.017883
117.86,-0.018393,0.0021931,-0.020586
117.88,-0.021479,0.0017511,-0.02323
117.9,-0.024593,0.0012111,-0.025804
117.92,-0.027552,0.00043129,-0.027984
117.94,-0.030143,-0.00034047,-0.029802
117.96,-0.032142,-0.00097987,-0.031162
117.98,-0.033349,-0.0015681,-0.031781
118,-0.03361,-0.0020704,-0.03154
118.02,-0.032838,-0.0024824,-0.030356
118.04,-0.031027,-0.0026802,-0.028347
118.06,-0.028249,-0.0027163,-0.025533
118.08,-0.024651,-0.0025112,-0.022139
118.1,-0.020432,-0.0021214,-0.018311
118.12,-0.015832,-0.001468,-0.014364
118.14,-0.011097,-0.00067281,-0.010424
118.16,-0.0064691,0.0001433,-0.0066124
118.18,-0.0021583,0.0010355,-0.0031939
118.2,0.0016669,0.0018709,-0.00020401
118.22,0.0048916,0.0025427,0.0023489
118.24,0.0074577,0.0030281,0.0044296
118.26,0.0093637,0.0033346,0.0060291
118.28,0.010657,0.003367,0.0072904
118.3,0.011425,0.0031899,0.0082355
118.32,0.011777,0.0028137,0.0089637
118.34,0.011829,0.0023558,0.0094728
118.36,0.011683,0.0018079,0.0098754
118.38,0.011419,0.0012344,0.010184
118.4,0.011078,0.00069497,0.010383
118.42,0.010666,0.00014858,0.010518
118.44,0.01016,-1.596e-05,0.010176
118.46,0.0095162,0.00017485,0.0093414
118.48,0.0086969,0.00047453,0.0082223
118.5,0.0076824,0.00092594,0.0067565
118.52,0.006489,0.0016107,0.0048783
118.54,0.005176,0.0024738,0.0027023
118.56,0.0038436,0.0034105,0.00043309
118.58,0.0026206,0.004391,-0.0017703
118.6,0.0016451,0.0053468,-0.0037017
118.62,0.0010397,0.0061785,-0.0051388
118.64,0.00088922,0.0069616,-0.0060724
118.66,0.0012224,0.0075682,-0.0063458
118.68,0.0020036,0.007917,-0.0059134
118.7,0.0031343,0.0079717,-0.0048374
118.72,0.0044653,0.0077258,-0.0032605
118.74,0.0058164,0.0072211,-0.0014046
118.76,0.0070001,0.0065059,0.00049422
118.78,0.0078458,0.0055648,0.002281
118.8,0.0082204,0.0044423,0.003778
118.82,0.0080438,0.0033324,0.0047114
118.84,0.007298,0.002185,0.005113
118.86,0.0060283,0.0011648,0.0048635
118.88,0.0043405,0.0002671,0.0040734
118.9,0.0023918,-0.00070359,0.0030954
118.92,0.0003781,-0.0016042,0.0019823
118.94,-0.0014818,-0.0020593,0.0005775
118.96,-0.0029658,-0.0024691,-0.00049664
118.98,-0.0038696,-0.0026989,-0.0011707
119,-0.00403,-0.0028303,-0.0011997
119.02,-0.003346,-0.0029356,-0.00041047
119.04,-0.0017976,-0.0029161,0.0011185
119.06,0.00054364,-0.0027727,0.0033164
119.08,0.0035124,-0.0026516,0.006164
119.1,0.0068603,-0.0025246,0.0093849
119.12,0.010278,-0.0023637,0.012642
119.14,0.013427,-0.0021936,0.015621
119.16,0.015981,-0.0020751,0.018056
119.18,0.017662,-0.0019297,0.019592
119.2,0.018279,-0.001808,0.020087
119.22,0.017755,-0.0016468,0.019401
119.24,0.016132,-0.0013304,0.017462
119.26,0.013573,-0.0010432,0.014616
119.28,0.010337,-0.00067714,0.011014
119.3,0.0067481,-0.0002825,0.0070306
119.32,0.0031528,0.00010459,0.0030482
119.34,-0.00012147,0.00053805,-0.00065952
119.36,-0.0028051,0.0009353,-0.0037404
119.38,-0.0047144,0.0012911,-0.0060055
119.4,-0.0057671,0.0014754,-0.0072425
119.42,-0.0059828,0.0013297,-0.0073124
119.44,-0.0054697,0.0013173,-0.006787
119.46,-0.0044004,0.001319,-0.0057194
119.48,-0.0029813,0.0010037,-0.003985
119.5,-0.0014207,0.00057293,-0.0019937
119.52,9.9254e-05,0.0001639,-6.465e-05
119.54,0.0014425,-0.00028375,0.0017263
119.56,0.0025281,-0.00064027,0.0031684
119.58,0.0033281,-0.00084885,0.0041769
119.6,0.0038556,-0.00089731,0.0047529
119.62,0.0041467,-0.00076951,0.0049162
119.64,0.00424,-0.00037964,0.0046197
119.66,0.0041593,0.00020651,0.0039528
119.68,0.0039023,0.00088996,0.0030123
119.7,0.0034393,0.0017038,0.0017354
119.72,0.0027204,0.00264,8.0361e-05
119.74,0.0016911,0.003559,-0.0018679
119.76,0.00031178,0.0044512,-0.0041394
119.78,-0.0014235,0.0052123,-0.0066358
119.8,-0.0034724,0.0058273,-0.0092996
119.82,-0.0057381,0.0061869,-0.011925
119.84,-0.0080736,0.0063171,-0.014391
119.86,-0.010295,0.0062161,-0.016511
119.88,-0.012203,0.0057622,-0.017965
119.9,-0.013607,0.0047257,-0.018333
119.92,-0.014351,0.0037598,-0.01811
119.94,-0.01433,0.0026778,-0.017007
119.96,-0.013506,0.0013952,-0.014902
119.98,-0.011914,-7.1608e-06,-0.011906


==> figures/data/20230413_constADP_0.007/simu_pdf_strain10/simuPDF_fit_strnmf2.csv <==
0,0,0.041797,-0.041797
0.02,-0.0092929,0.12956,-0.13886
0.04,-0.018313,0.13268,-0.15099
0.06,-0.026883,0.10489,-0.13177
0.08,-0.034985,0.09546,-0.13045
0.1,-0.042767,0.089139,-0.13191
0.12,-0.050488,0.086694,-0.13718
0.14,-0.058432,0.089684,-0.14812
0.16,-0.066801,0.095473,-0.16227
0.18,-0.075648,0.10059,-0.17624
0.2,-0.084857,0.10382,-0.18868
0.22,-0.094185,0.10491,-0.19909
0.24,-0.10335,0.10506,-0.2084
0.26,-0.11211,0.10607,-0.21818
0.28,-0.1204,0.1076,-0.228
0.3,-0.12828,0.10951,-0.23779
0.32,-0.13599,0.11174,-0.24773
0.34,-0.14381,0.11391,-0.25772
0.36,-0.15199,0.11612,-0.26811
0.38,-0.16064,0.11834,-0.27899
0.4,-0.16973,0.12018,-0.28991
0.42,-0.17904,0.12164,-0.30068
0.44,-0.1883,0.1228,-0.3111
0.46,-0.19725,0.12375,-0.32099
0.48,-0.20573,0.12511,-0.33083
0.5,-0.21375,0.12697,-0.34072
0.52,-0.2215,0.12927,-0.35077
0.54,-0.22924,0.13181,-0.36105
0.56,-0.23725,0.1344,-0.37165
0.58,-0.2457,0.13672,-0.38242
0.6,-0.25462,0.13895,-0.39357
0.62,-0.26387,0.1408,-0.40467
0.64,-0.27318,0.14239,-0.41558
0.66,-0.28228,0.14384,-0.42611
0.68,-0.29095,0.14537,-0.43633
0.7,-0.29915,0.14722,-0.44637
0.72,-0.30698,0.14933,-0.45631
0.74,-0.31468,0.15186,-0.46654
0.76,-0.32255,0.15436,-0.47691
0.78,-0.33081,0.15707,-0.48788
0.8,-0.33955,0.15943,-0.49898
0.82,-0.34869,0.16161,-0.5103
0.84,-0.35801,0.16355,-0.52156
0.86,-0.36722,0.16524,-0.53246
0.88,-0.37607,0.16703,-0.5431
0.9,-0.38444,0.16889,-0.55334
0.92,-0.39239,0.17097,-0.56336
0.94,-0.40011,0.17333,-0.57343
0.96,-0.40787,0.17588,-0.58375
0.98,-0.41596,0.17854,-0.5945
1,-0.42451,0.18102,-0.60552
1.02,-0.43351,0.18341,-0.61692
1.04,-0.44279,0.18566,-0.62845
1.06,-0.45207,0.18757,-0.63964
1.08,-0.46107,0.18954,-0.65061
1.1,-0.46963,0.19156,-0.66119
1.12,-0.47771,0.19364,-0.67135
1.14,-0.48548,0.19595,-0.68144
1.16,-0.49319,0.19853,-0.69172
1.18,-0.50113,0.20103,-0.70216
1.2,-0.50949,0.20363,-0.71312
1.22,-0.51834,0.20614,-0.72448
1.24,-0.52754,0.2085,-0.73604
1.26,-0.53684,0.21067,-0.74751
1.28,-0.54597,0.21283,-0.7588
1.3,-0.55469,0.21497,-0.76966
1.32,-0.56293,0.2171,-0.78003
1.34,-0.57078,0.21931,-0.79008
1.36,-0.57847,0.2217,-0.80017
1.38,-0.5863,0.22422,-0.81051
1.4,-0.59449,0.22677,-0.82126
1.42,-0.60317,0.22919,-0.83236
1.44,-0.61226,0.23164,-0.8439
1.46,-0.62156,0.23396,-0.85552
1.48,-0.63076,0.23635,-0.86711
1.5,-0.63963,0.23855,-0.87818
1.52,-0.64801,0.24084,-0.88885
1.54,-0.65596,0.2432,-0.89916
1.56,-0.66367,0.24559,-0.90926
1.58,-0.67142,0.24796,-0.91938
1.6,-0.67948,0.25039,-0.92987
1.62,-0.688,0.25284,-0.94085
1.64,-0.69698,0.25524,-0.95222
1.66,-0.70623,0.25768,-0.96391
1.68,-0.71548,0.2601,-0.97558
1.7,-0.72445,0.2624,-0.98685
1.72,-0.73297,0.26488,-0.99785
1.74,-0.74102,0.26716,-1.0082
1.76,-0.74876,0.2695,-1.0183
1.78,-0.75647,0.27183,-1.0283
1.8,-0.76442,0.27415,-1.0386
1.82,-0.77282,0.27647,-1.0493
1.84,-0.78169,0.27878,-1.0605
1.86,-0.79089,0.28119,-1.0721
1.88,-0.80015,0.28361,-1.0838
1.9,-0.80919,0.28608,-1.0953
1.92,-0.81779,0.28841,-1.1062
1.94,-0.82591,0.29062,-1.1165
1.96,-0.83369,0.29254,-1.1262
1.98,-0.84138,0.29422,-1.1356
2,-0.84929,0.29517,-1.1445
2.02,-0.85761,0.29556,-1.1532
2.04,-0.86641,0.29531,-1.1617
2.06,-0.87556,0.29424,-1.1698
2.08,-0.88479,0.29223,-1.177
2.1,-0.89381,0.28884,-1.1826
2.12,-0.90239,0.28376,-1.1862
2.14,-0.91044,0.2769,-1.1873
2.16,-0.91805,0.26814,-1.1862
2.18,-0.92538,0.25773,-1.1831
2.2,-0.93255,0.24593,-1.1785
2.22,-0.93947,0.23464,-1.1741
2.24,-0.94568,0.22475,-1.1704
2.26,-0.95019,0.21842,-1.1686
2.28,-0.95142,0.21811,-1.1695
2.3,-0.94706,0.22614,-1.1732
2.32,-0.93399,0.24578,-1.1798
2.34,-0.90811,0.28048,-1.1886
2.36,-0.86418,0.3343,-1.1985
2.38,-0.79567,0.41237,-1.208
2.4,-0.69484,0.5199,-1.2147
2.42,-0.55302,0.66228,-1.2153
2.44,-0.36141,0.84655,-1.208
2.46,-0.11228,1.075,-1.1873
2.48,0.1994,1.3509,-1.1515
2.5,0.5742,1.6723,-1.0981
2.52,1.0065,2.0317,-1.0252
2.54,1.4835,2.4176,-0.93406
2.56,1.9848,2.8125,-0.82774
2.58,2.4833,3.195,-0.71167
2.6,2.9477,3.5391,-0.59145
2.62,3.345,3.8198,-0.4748
2.64,3.6446,4.0135,-0.36888
2.66,3.822,4.1024,-0.28035
2.68,3.862,4.0739,-0.21183
2.7,3.7606,3.9263,-0.16569
2.72,3.5255,3.666,-0.14043
2.74,3.1753,3.3076,-0.13236
2.76,2.7367,2.8739,-0.13723
2.78,2.2414,2.3917,-0.15022
2.8,1.7222,1.8879,-0.16574
2.82,1.2093,1.3903,-0.18103
2.84,0.72764,0.91988,-0.19224
2.86,0.29537,0.49748,-0.20211
2.88,-0.076985,0.1293,-0.20629
2.9,-0.38584,-0.17602,-0.20982
2.92,-0.63323,-0.41953,-0.2137
2.94,-0.82517,-0.60548,-0.21969
2.96,-0.96985,-0.74135,-0.2285
2.98,-1.0762,-0.83547,-0.24072
3,-1.1527,-0.89678,-0.25595
3.02,-1.207,-0.93115,-0.27581
3.04,-1.2451,-0.94995,-0.29513
3.06,-1.272,-0.95451,-0.3175
3.08,-1.2915,-0.95366,-0.3378
3.1,-1.3062,-0.95038,-0.35582
3.12,-1.3182,-0.94832,-0.36984
3.14,-1.3286,-0.94786,-0.38078
3.16,-1.3384,-0.95225,-0.38615
3.18,-1.3478,-0.96239,-0.38538
3.2,-1.3569,-0.97526,-0.38161
3.22,-1.3657,-0.98981,-0.37586
3.24,-1.3741,-1.0046,-0.36951
3.26,-1.3823,-1.0143,-0.36804
3.28,-1.3904,-1.0175,-0.37287
3.3,-1.3984,-1.0128,-0.38559
3.32,-1.4066,-0.99594,-0.41064
3.34,-1.415,-0.97096,-0.44407
3.36,-1.4237,-0.93879,-0.48491
3.38,-1.4325,-0.8983,-0.53417
3.4,-1.4412,-0.85605,-0.58515
3.42,-1.4497,-0.81552,-0.63422
3.44,-1.458,-0.7772,-0.68084
3.46,-1.4661,-0.74794,-0.71817
3.48,-1.4741,-0.72641,-0.74771
3.5,-1.4822,-0.71539,-0.76681
3.52,-1.4905,-0.71391,-0.77656
3.54,-1.499,-0.72018,-0.7788
3.56,-1.5077,-0.73285,-0.77482
3.58,-1.5164,-0.74988,-0.76653
3.6,-1.525,-0.76798,-0.75704
3.62,-1.5334,-0.78533,-0.7481
3.64,-1.5416,-0.79898,-0.74263
3.66,-1.5496,-0.80759,-0.74205
3.68,-1.5577,-0.8098,-0.74788
3.7,-1.5659,-0.80428,-0.76159
3.72,-1.5743,-0.79238,-0.7819
3.74,-1.5829,-0.77333,-0.80957
3.76,-1.5916,-0.75452,-0.83708
3.78,-1.6002,-0.73201,-0.86821
3.8,-1.6086,-0.71101,-0.89759
3.82,-1.6167,-0.69235,-0.92432
3.84,-1.6245,-0.67939,-0.94507
3.86,-1.632,-0.6741,-0.95791
3.88,-1.6393,-0.67625,-0.96304
3.9,-1.6461,-0.68438,-0.96168
3.92,-1.6517,-0.69842,-0.95325
3.94,-1.6549,-0.71644,-0.93844
3.96,-1.6537,-0.73696,-0.91675
3.98,-1.6452,-0.74117,-0.90402
4,-1.6251,-0.73378,-0.89133
4.02,-1.5876,-0.70389,-0.88371
4.04,-1.5247,-0.64391,-0.88083
4.06,-1.4262,-0.54277,-0.88338
4.08,-1.2789,-0.38804,-0.89085
4.1,-1.0677,-0.16563,-0.90202
4.12,-0.77587,0.13734,-0.91321
4.14,-0.3874,0.53292,-0.92031
4.16,0.11091,1.0301,-0.9192
4.18,0.72609,1.6292,-0.90312
4.2,1.4558,2.3073,-0.85148
4.22,2.2859,3.0604,-0.77458
4.24,3.1883,3.8571,-0.66878
4.26,4.1219,4.6591,-0.53719
4.28,5.0346,5.4207,-0.38609
4.3,5.8673,6.0914,-0.22411
4.32,6.5605,6.623,-0.062443
4.34,7.0607,6.9721,0.08858
4.36,7.3269,7.1115,0.21537
4.38,7.3364,7.0222,0.3142
4.4,7.0873,6.7107,0.37658
4.42,6.5994,6.1898,0.40954
4.44,5.911,5.4956,0.4154
4.46,5.0747,4.6708,0.40383
4.48,4.1501,3.7673,0.38284
4.5,3.1976,2.8329,0.36469
4.52,2.271,1.9164,0.35464
4.54,1.4136,1.0566,0.35699
4.56,0.65486,0.28097,0.37389
4.58,0.010339,-0.39138,0.40172
4.6,-0.51702,-0.95659,0.43958
4.62,-0.93386,-1.4145,0.48068
4.64,-1.253,-1.7706,0.51765
4.66,-1.49,-2.0391,0.54918
4.68,-1.6603,-2.2303,0.56999
4.7,-1.7776,-2.3592,0.58164
4.72,-1.8526,-2.4322,0.57952
4.74,-1.893,-2.4617,0.56871
4.76,-1.903,-2.4501,0.54705
4.78,-1.8838,-2.3997,0.51598
4.8,-1.833,-2.3122,0.47922
4.82,-1.7452,-2.1798,0.43462
4.84,-1.6114,-1.9996,0.38821
4.86,-1.4198,-1.7626,0.34281
4.88,-1.1566,-1.4605,0.30388
4.9,-0.80841,-1.0837,0.27527
4.92,-0.36467,-0.63086,0.26619
4.94,0.17925,-0.097108,0.27636
4.96,0.81906,0.50414,0.31493
4.98,1.5394,1.1598,0.37955
5,2.3128,1.8443,0.46854
5.02,3.1009,2.5258,0.57508
5.04,3.8569,3.1648,0.69212
5.06,4.5301,3.7199,0.81025
5.08,5.0712,4.1564,0.91481
5.1,5.438,4.4371,1.0009
5.12,5.6008,4.5424,1.0584
5.14,5.5458,4.4612,1.0846
5.16,5.277,4.1975,1.0795
5.18,4.8156,3.7698,1.0458
5.2,4.1971,3.2068,0.99027
5.22,3.4672,2.546,0.92125
5.24,2.6763,1.8294,0.84691
5.26,1.8734,1.0972,0.77623
5.28,1.1021,0.39088,0.71119
5.3,0.39611,-0.2668,0.6629
5.32,-0.222,-0.8496,0.6276
5.34,-0.74138,-1.3417,0.60035
5.36,-1.1614,-1.746,0.58455
5.38,-1.4895,-2.0644,0.57488
5.4,-1.7378,-2.2992,0.56132
5.42,-1.921,-2.4701,0.54909
5.44,-2.0535,-2.5872,0.53375
5.46,-2.1478,-2.6575,0.5097
5.48,-2.2144,-2.7014,0.48698
5.5,-2.2609,-2.7209,0.45995
5.52,-2.293,-2.7284,0.43537
5.54,-2.3148,-2.7277,0.41295
5.56,-2.3294,-2.7179,0.38851
5.58,-2.3396,-2.7132,0.3736
5.6,-2.3476,-2.7005,0.35289
5.62,-2.355,-2.6924,0.33737
5.64,-2.3632,-2.6796,0.31641
5.66,-2.3725,-2.6683,0.29579
5.68,-2.3827,-2.6549,0.27216
5.7,-2.393,-2.6361,0.24303
5.72,-2.4025,-2.6172,0.21475
5.74,-2.4101,-2.5852,0.17506
5.76,-2.4151,-2.5571,0.14205
5.78,-2.4168,-2.5168,0.099999
5.8,-2.4149,-2.4793,0.064432
5.82,-2.4084,-2.4285,0.02002
5.84,-2.3958,-2.3768,-0.018938
5.86,-2.3741,-2.3092,-0.064931
5.88,-2.3391,-2.236,-0.10312
5.9,-2.2853,-2.1369,-0.14849
5.92,-2.2062,-2.0191,-0.18708
5.94,-2.0951,-1.8691,-0.22605
5.96,-1.9464,-1.6858,-0.26055
5.98,-1.7563,-1.4678,-0.28851
6,-1.5245,-1.2188,-0.30569
6.02,-1.2542,-0.93723,-0.317
6.04,-0.95368,-0.63501,-0.31868
6.06,-0.63531,-0.32222,-0.31309
6.08,-0.31553,-0.013916,-0.30161
6.1,-0.01351,0.26792,-0.28143
6.12,0.2505,0.51385,-0.26335
6.14,0.45714,0.69891,-0.24176
6.16,0.59006,0.82065,-0.23059
6.18,0.63783,0.86512,-0.22729
6.2,0.59545,0.83157,-0.23612
6.22,0.46516,0.72401,-0.25885
6.24,0.25633,0.55093,-0.2946
6.26,-0.015453,0.32749,-0.34295
6.28,-0.33016,0.070198,-0.40036
6.3,-0.66554,-0.20689,-0.45866
6.32,-0.99954,-0.48089,-0.51865
6.34,-1.3124,-0.74119,-0.57117
6.36,-1.5879,-0.97121,-0.61674
6.38,-1.8145,-1.1629,-0.65169
6.4,-1.9844,-1.3105,-0.67386
6.42,-2.0925,-1.4043,-0.68819
6.44,-2.1353,-1.4394,-0.69588
6.46,-2.1095,-1.4129,-0.69662
6.48,-2.0107,-1.3142,-0.69645
6.5,-1.8338,-1.1481,-0.68575
6.52,-1.5743,-0.89566,-0.67862
6.54,-1.2296,-0.56943,-0.66017
6.56,-0.8019,-0.16489,-0.637
6.58,-0.30015,0.29928,-0.59943
6.6,0.2583,0.81484,-0.55654
6.62,0.84744,1.3504,-0.50294
6.64,1.4338,1.8763,-0.44253
6.66,1.9791,2.3638,-0.38466
6.68,2.4442,2.771,-0.32688
6.7,2.7932,3.0771,-0.28387
6.72,2.9983,3.2522,-0.25393
6.74,3.0425,3.2832,-0.24061
6.76,2.9222,3.1644,-0.24212
6.78,2.6471,2.9107,-0.26364
6.8,2.2389,2.5335,-0.29469
6.82,1.7283,2.0625,-0.33415
6.84,1.1518,1.5269,-0.37508
6.86,0.54662,0.96607,-0.41945
6.88,-0.052301,0.40328,-0.45558
6.9,-0.61574,-0.12948,-0.48627
6.92,-1.1221,-0.61254,-0.50957
6.94,-1.5582,-1.0332,-0.52503
6.96,-1.919,-1.3878,-0.53119
6.98,-2.2063,-1.6734,-0.53286
7,-2.427,-1.8979,-0.52912
7.02,-2.5913,-2.0721,-0.51915
7.04,-2.7104,-2.2039,-0.50652
7.06,-2.7953,-2.3053,-0.49
7.08,-2.8552,-2.3795,-0.47578
7.1,-2.8972,-2.4402,-0.45698
7.12,-2.9258,-2.484,-0.44182
7.14,-2.9432,-2.5139,-0.4293
7.16,-2.9495,-2.5288,-0.42079
7.18,-2.943,-2.5241,-0.41892
7.2,-2.9203,-2.5015,-0.4188
7.22,-2.8757,-2.4423,-0.43346
7.24,-2.8016,-2.347,-0.45455
7.26,-2.6869,-2.2086,-0.47838
7.28,-2.5178,-1.9989,-0.51888
7.3,-2.2771,-1.7153,-0.56185
7.32,-1.9459,-1.3448,-0.60113
7.34,-1.5054,-0.86571,-0.63964
7.36,-0.93997,-0.27486,-0.66511
7.38,-0.2412,0.43426,-0.67546
7.4,0.58869,1.2543,-0.66562
7.42,1.5334,2.1625,-0.62911
7.44,2.5611,3.1298,-0.56873
7.46,3.6243,4.1031,-0.47881
7.48,4.6632,5.0431,-0.37992
7.5,5.6104,5.8707,-0.26033
7.52,6.3983,6.5471,-0.14877
7.54,6.9664,7.0191,-0.052702
7.56,7.2692,7.2492,0.020024
7.58,7.2819,7.2175,0.064423
7.6,7.0039,6.9223,0.081609
7.62,6.4591,6.3989,0.060252
7.64,5.6932,5.678,0.015218
7.66,4.768,4.8154,-0.047384
7.68,3.7549,3.8712,-0.11631
7.7,2.7272,2.9194,-0.19219
7.72,1.7532,2.0102,-0.257
7.74,0.89135,1.1952,-0.30384
7.76,0.18637,0.51602,-0.32965
7.78,-0.33173,0.0055438,-0.33727
7.8,-0.64757,-0.33187,-0.3157
7.82,-0.75924,-0.47469,-0.28454
7.84,-0.67669,-0.44631,-0.23038
7.86,-0.42028,-0.26176,-0.15852
7.88,-0.019501,0.044171,-0.063672
7.9,0.48817,0.44571,0.042459
7.92,1.0586,0.8943,0.16432
7.94,1.6431,1.358,0.28509
7.96,2.191,1.791,0.39999
7.98,2.6535,2.1476,0.50593
8,2.9881,2.3952,0.59287
8.02,3.1624,2.51,0.65243
8.04,3.158,2.4773,0.6807
8.06,2.9725,2.2945,0.67804
8.08,2.6192,1.9737,0.6455
8.1,2.1254,1.5355,0.58988
8.12,1.5286,1.0095,0.51912
8.14,0.87172,0.42943,0.44229
8.16,0.19732,-0.1796,0.37692
8.18,-0.45655,-0.77593,0.31938
8.2,-1.06,-1.3365,0.27648
8.22,-1.5931,-1.844,0.25085
8.24,-2.0457,-2.2886,0.24294
8.26,-2.4162,-2.6613,0.24513
8.28,-2.7095,-2.9703,0.26082
8.3,-2.9341,-3.2128,0.27874
8.32,-3.1001,-3.3976,0.29746
8.34,-3.2174,-3.5321,0.31473
8.36,-3.2944,-3.621,0.3266
8.38,-3.3375,-3.6675,0.33002
8.4,-3.3508,-3.678,0.32726
8.42,-3.3361,-3.6532,0.31712
8.44,-3.2927,-3.5899,0.29716
8.46,-3.2177,-3.4862,0.26852
8.48,-3.1059,-3.3402,0.23429
8.5,-2.9507,-3.1449,0.1942
8.52,-2.7453,-2.902,0.1567
8.54,-2.4841,-2.6069,0.12282
8.56,-2.1651,-2.2646,0.099485
8.58,-1.7912,-1.8866,0.095361
8.6,-1.3722,-1.4712,0.099042
8.62,-0.92462,-1.0413,0.11672
8.64,-0.47182,-0.61902,0.1472
8.66,-0.041539,-0.22282,0.18128
8.68,0.33679,0.12227,0.21452
8.7,0.63555,0.39634,0.23921
8.72,0.83257,0.58143,0.25113
8.74,0.91419,0.66784,0.24635
8.76,0.87751,0.65298,0.22453
8.78,0.73132,0.54652,0.1848
8.8,0.4958,0.36433,0.13147
8.82,0.20105,0.13271,0.068347
8.84,-0.11542,-0.11531,-0.00010657
8.86,-0.41185,-0.34316,-0.068686
8.88,-0.6458,-0.51374,-0.13206
8.9,-0.77796,-0.5943,-0.18366
8.92,-0.77587,-0.55442,-0.22145
8.94,-0.61742,-0.38161,-0.23581
8.96,-0.29376,-0.06241,-0.23135
8.98,0.18864,0.38633,-0.19769
9,0.80717,0.9519,-0.14473
9.02,1.5238,1.5909,-0.067126
9.04,2.2876,2.2644,0.023118
9.06,3.0388,2.9184,0.12036
9.08,3.7147,3.501,0.21371
9.1,4.2558,3.9651,0.29066
9.12,4.6124,4.2645,0.34795
9.14,4.7501,4.3797,0.37043
9.16,4.6535,4.2891,0.36442
9.18,4.3277,4.0034,0.32422
9.2,3.797,3.5356,0.26144
9.22,3.1018,2.9221,0.17967
9.24,2.2928,2.2021,0.090709
9.26,1.4252,1.4223,0.0028873
9.28,0.55219,0.62604,-0.073841
9.3,-0.27987,-0.1474,-0.13247
9.32,-1.0353,-0.86023,-0.17509
9.34,-1.6907,-1.4965,-0.19419
9.36,-2.2346,-2.0305,-0.20403
9.38,-2.6652,-2.4692,-0.19602
9.4,-2.9882,-2.8045,-0.18368
9.42,-3.2123,-3.042,-0.17027
9.44,-3.3466,-3.1864,-0.1602
9.46,-3.3977,-3.2458,-0.15186
9.48,-3.368,-3.2106,-0.15742
9.5,-3.2555,-3.0875,-0.16796
9.52,-3.0541,-2.8718,-0.18233
9.54,-2.7562,-2.5541,-0.20206
9.56,-2.3545,-2.1345,-0.21995
9.58,-1.8455,-1.6192,-0.22634
9.6,-1.2328,-1.0076,-0.22519
9.62,-0.52894,-0.3206,-0.20834
9.64,0.24244,0.41767,-0.17522
9.66,1.0469,1.1746,-0.12763
9.68,1.8409,1.9085,-0.067605
9.7,2.5749,2.5817,-0.0067864
9.72,3.1983,3.1454,0.052914
9.74,3.6653,3.5708,0.094515
9.76,3.9403,3.8234,0.11695
9.78,4.003,3.8937,0.10923
9.8,3.8514,3.7798,0.071613
9.82,3.5035,3.4971,0.0063389
9.84,2.9946,3.072,-0.077393
9.86,2.3746,2.5518,-0.17721
9.88,1.7013,1.9735,-0.27225
9.9,1.034,1.4015,-0.36746
9.92,0.42684,0.85808,-0.43124
9.94,-0.077505,0.39834,-0.47584
9.96,-0.45149,0.03814,-0.48962
9.98,-0.68485,-0.19939,-0.48546
10,-0.78425,-0.3328,-0.45145
10.02,-0.77089,-0.36392,-0.40697
10.04,-0.67665,-0.32032,-0.35633
10.06,-0.53939,-0.23502,-0.30437
10.08,-0.39802,-0.1381,-0.25993
10.1,-0.28815,-0.0658,-0.22235
10.12,-0.23844,-0.028948,-0.2095
10.14,-0.26832,-0.069942,-0.19838
10.16,-0.38683,-0.18331,-0.20353
10.18,-0.59279,-0.37121,-0.22158
10.2,-0.87598,-0.62938,-0.2466
10.22,-1.2192,-0.93878,-0.28042
10.24,-1.6008,-1.2937,-0.30715
10.26,-1.9975,-1.6616,-0.33586
10.28,-2.3869,-2.0267,-0.36024
10.3,-2.7499,-2.3735,-0.37632
10.32,-3.0717,-2.6858,-0.38589
10.34,-3.3431,-2.9611,-0.38198
10.36,-3.5597,-3.1782,-0.38148
10.38,-3.7213,-3.3448,-0.37648
10.4,-3.8306,-3.4597,-0.3709
10.42,-3.8913,-3.5247,-0.36666
10.44,-3.907,-3.5429,-0.36412
10.46,-3.8804,-3.5152,-0.36515
10.48,-3.8131,-3.4455,-0.36759
10.5,-3.7059,-3.3383,-0.36767
10.52,-3.5603,-3.1957,-0.36458
10.54,-3.3791,-3.0227,-0.35639
10.56,-3.1676,-2.8279,-0.33973
10.58,-2.9347,-2.6174,-0.31735
10.6,-2.6923,-2.4017,-0.29059
10.62,-2.4543,-2.1936,-0.26073
10.64,-2.2357,-2.002,-0.23371
10.66,-2.0499,-1.8391,-0.21079
10.68,-1.9065,-1.7121,-0.19442
10.7,-1.8098,-1.6152,-0.19461
10.72,-1.7565,-1.5533,-0.20326
10.74,-1.736,-1.5077,-0.22827
10.76,-1.7303,-1.4754,-0.25496
10.78,-1.716,-1.4265,-0.28957
10.8,-1.6668,-1.3413,-0.32545
10.82,-1.5568,-1.2045,-0.35234
10.84,-1.3647,-0.99472,-0.37001
10.86,-1.0773,-0.70844,-0.36882
10.88,-0.69224,-0.34255,-0.34969
10.9,-0.22054,0.09096,-0.3115
10.92,0.31368,0.56784,-0.25416
10.94,0.87441,1.0642,-0.18983
10.96,1.4172,1.5349,-0.11771
10.98,1.8938,1.9442,-0.050402
11,2.2581,2.2601,-0.0020022
11.02,2.4715,2.4398,0.031731
11.04,2.5082,2.4709,0.037365
11.06,2.3584,2.3466,0.011779
11.08,2.0296,2.0617,-0.032177
11.1,1.5455,1.6462,-0.10066
11.12,0.94316,1.1168,-0.17361
11.14,0.26772,0.51756,-0.24984
11.16,-0.43231,-0.1135,-0.31882
11.18,-1.1102,-0.74008,-0.37011
11.2,-1.7246,-1.3137,-0.41083
11.22,-2.2414,-1.8191,-0.42232
11.24,-2.6343,-2.195,-0.43929
11.26,-2.8828,-2.4397,-0.44313
11.28,-2.9707,-2.5252,-0.44557
11.3,-2.8842,-2.4438,-0.44039
11.32,-2.6106,-2.1721,-0.43852
11.34,-2.1397,-1.6949,-0.44484
11.36,-1.4659,-1.0373,-0.4286
11.38,-0.59202,-0.18641,-0.4056
11.4,0.46619,0.82812,-0.36193
11.42,1.6768,1.9685,-0.29168
11.44,2.9898,3.1963,-0.2065
11.46,4.3384,4.4368,-0.09842
11.48,5.6436,5.6245,0.019101
11.5,6.8212,6.6934,0.12786
11.52,7.7918,7.5792,0.21262
11.54,8.4909,8.2218,0.26907
11.56,8.8779,8.595,0.28298
11.58,8.9435,8.6833,0.26012
11.6,8.711,8.5163,0.19472
11.62,8.2352,8.1379,0.097351
11.64,7.5949,7.6098,-0.014868
11.66,6.8822,7.0109,-0.12869
11.68,6.1904,6.4084,-0.21805
11.7,5.6002,5.8811,-0.28086
11.72,5.1696,5.4642,-0.2946
11.74,4.9257,5.1918,-0.26603
11.76,4.8628,5.0632,-0.20047
11.78,4.944,5.0342,-0.090143
11.8,5.1092,5.0788,0.030429
11.82,5.2844,5.128,0.15638
11.84,5.394,5.1227,0.27128
11.86,5.372,5.0102,0.36183
11.88,5.171,4.7575,0.41345
11.9,4.7679,4.3247,0.4432
11.92,4.1656,3.7361,0.42947
11.94,3.3904,3.0023,0.38812
11.96,2.4868,2.1459,0.34082
11.98,1.5095,1.2386,0.27089
12,0.51623,0.30387,0.21236
12.02,-0.4401,-0.60574,0.16564
12.04,-1.3162,-1.4429,0.12672
12.06,-2.0816,-2.1936,0.11197
12.08,-2.7191,-2.8271,0.10808
12.1,-3.2234,-3.3271,0.10367
12.12,-3.599,-3.7232,0.12426
12.14,-3.8563,-3.9956,0.13931
12.16,-4.01,-4.1672,0.15724
12.18,-4.0758,-4.2635,0.18775
12.2,-4.0701,-4.277,0.20691
12.22,-4.0089,-4.2478,0.23891
12.24,-3.9079,-4.1793,0.27139
12.26,-3.7825,-4.0831,0.30053
12.28,-3.6473,-3.9773,0.33001
12.3,-3.5154,-3.8736,0.35817
12.32,-3.3978,-3.7789,0.38113
12.34,-3.3017,-3.6957,0.39396
12.36,-3.2302,-3.6249,0.39471
12.38,-3.1813,-3.5693,0.38805
12.4,-3.1483,-3.521,0.37272
12.42,-3.1209,-3.4711,0.35021
12.44,-3.0872,-3.4119,0.32462
12.46,-3.0356,-3.3374,0.30182
12.48,-2.9569,-3.2385,0.28152
12.5,-2.847,-3.1152,0.26821
12.52,-2.7072,-2.9688,0.26154
12.54,-2.5454,-2.8102,0.26477
12.56,-2.3748,-2.648,0.27319
12.58,-2.2126,-2.4937,0.28114
12.6,-2.0774,-2.3647,0.28728
12.62,-1.9871,-2.2768,0.28969
12.64,-1.956,-2.2374,0.28142
12.66,-1.9927,-2.2578,0.26508
12.68,-2.0991,-2.3412,0.24214
12.7,-2.2696,-2.4729,0.20325
12.72,-2.4918,-2.6549,0.16311
12.74,-2.7472,-2.8593,0.11216
12.76,-3.013,-3.0722,0.059183
12.78,-3.2639,-3.2717,0.0078123
12.8,-3.4736,-3.4249,-0.048711
12.82,-3.6163,-3.5146,-0.10175
12.84,-3.6684,-3.5239,-0.14451
12.86,-3.6092,-3.4216,-0.18758
12.88,-3.4224,-3.2065,-0.21583
12.9,-3.0975,-2.8644,-0.23311
12.92,-2.6318,-2.3902,-0.24154
12.94,-2.0312,-1.7977,-0.2335
12.96,-1.3125,-1.1069,-0.20561
12.98,-0.50361,-0.33496,-0.16866
13,0.35684,0.47386,-0.11701
13.02,1.2218,1.2799,-0.058157
13.04,2.0394,2.0418,-0.0023591
13.06,2.7587,2.7116,0.047107
13.08,3.3355,3.2536,0.081848
13.1,3.7383,3.6507,0.087651
13.12,3.9536,3.8828,0.070826
13.14,3.9877,3.961,0.026678
13.16,3.8663,3.9097,-0.043347
13.18,3.6309,3.7563,-0.12537
13.2,3.3321,3.5428,-0.21067
13.22,3.0211,3.3088,-0.28767
13.24,2.7418,3.0871,-0.34527
13.26,2.5234,2.892,-0.36866
13.28,2.376,2.7536,-0.37753
13.3,2.2904,2.6378,-0.34741
13.32,2.2399,2.5493,-0.30939
13.34,2.1872,2.45,-0.26288
13.36,2.0914,2.3094,-0.21799
13.38,1.9165,2.1096,-0.19319
13.4,1.6372,1.8263,-0.18905
13.42,1.2443,1.4493,-0.205
13.44,0.74503,0.98865,-0.24362
13.46,0.16196,0.45781,-0.29585
13.48,-0.47088,-0.11339,-0.35749
13.5,-1.1131,-0.69529,-0.41782
13.52,-1.7231,-1.2474,-0.47575
13.54,-2.2625,-1.7408,-0.52174
13.56,-2.6994,-2.1437,-0.55573
13.58,-3.0099,-2.4286,-0.58128
13.6,-3.1792,-2.5889,-0.59024
13.62,-3.2014,-2.6108,-0.5906
13.64,-3.0794,-2.4979,-0.58145
13.66,-2.8245,-2.2714,-0.55308
13.68,-2.4563,-1.9322,-0.52415
13.7,-2.0017,-1.522,-0.47976
13.72,-1.4933,-1.0684,-0.42491
13.74,-0.96687,-0.59218,-0.37469
13.76,-0.45792,-0.13343,-0.3245
13.78,0.0028822,0.28887,-0.28599
13.8,0.39384,0.65919,-0.26535
13.82,0.70544,0.97251,-0.26706
13.84,0.9418,1.2261,-0.28427
13.86,1.1196,1.4366,-0.31704
13.88,1.2645,1.626,-0.36152
13.9,1.4057,1.7981,-0.39243
13.92,1.5692,1.9893,-0.42013
13.94,1.7718,2.1982,-0.42633
13.96,2.0164,2.4237,-0.40727
13.98,2.2898,2.6599,-0.3701
14,2.5644,2.8786,-0.31421
14.02,2.8018,3.0573,-0.25541
14.04,2.9596,3.1487,-0.18903
14.06,2.9982,3.1423,-0.14403
14.08,2.8878,2.9965,-0.10866
14.1,2.6136,2.7133,-0.099665
14.12,2.1782,2.294,-0.11584
14.14,1.6019,1.7465,-0.14461
14.16,0.92006,1.1084,-0.18829
14.18,0.17852,0.41011,-0.23158
14.2,-0.5714,-0.28682,-0.28458
14.22,-1.2785,-0.95885,-0.31968
14.24,-1.8966,-1.5368,-0.35981
14.26,-2.3882,-2.017,-0.37123
14.28,-2.7271,-2.3452,-0.38191
14.3,-2.9002,-2.5264,-0.37373
14.32,-2.9073,-2.5559,-0.35137
14.34,-2.7612,-2.4522,-0.30898
14.36,-2.4856,-2.2297,-0.25589
14.38,-2.1133,-1.9155,-0.19771
14.4,-1.6827,-1.5535,-0.12912
14.42,-1.2341,-1.1635,-0.070605
14.44,-0.80563,-0.79429,-0.01134
14.46,-0.42899,-0.46086,0.031867
14.48,-0.12628,-0.18715,0.060873
14.5,0.092055,0.027532,0.064524
14.52,0.22753,0.16212,0.065406
14.54,0.29203,0.24785,0.044184
14.56,0.30461,0.28194,0.022672
14.58,0.28711,0.2844,0.0027057
14.6,0.25949,0.26761,-0.0081236
14.62,0.23575,0.24872,-0.012972
14.64,0.22116,0.22104,0.00011079
14.66,0.21135,0.18983,0.02152
14.68,0.19344,0.14497,0.04847
14.7,0.14878,0.073496,0.07528
14.72,0.056993,-0.040094,0.097087
14.74,-0.099721,-0.20672,0.107
14.76,-0.33267,-0.43826,0.10558
14.78,-0.64386,-0.73488,0.091024
14.8,-1.0246,-1.0871,0.062464
14.82,-1.456,-1.481,0.024952
14.84,-1.9106,-1.8917,-0.018949
14.86,-2.3555,-2.2951,-0.060407
14.88,-2.7558,-2.6533,-0.10249
14.9,-3.0788,-2.9409,-0.13787
14.92,-3.2973,-3.1317,-0.16561
14.94,-3.3929,-3.2129,-0.17997
14.96,-3.3573,-3.1757,-0.18163
14.98,-3.1938,-3.0213,-0.17252
15,-2.9164,-2.7679,-0.14846
15.02,-2.548,-2.4317,-0.11634
15.04,-2.1178,-2.0357,-0.082112
15.06,-1.6574,-1.6171,-0.040316
15.08,-1.1969,-1.19,-0.0068947
15.1,-0.76125,-0.77808,0.016826
15.12,-0.36742,-0.39467,0.027253
15.14,-0.022784,-0.04857,0.025786
15.16,0.27461,0.26389,0.01072
15.18,0.53418,0.54327,-0.0090919
15.2,0.76948,0.80185,-0.032369
15.22,0.9941,1.0481,-0.053959
15.24,1.2174,1.278,-0.0606
15.26,1.4413,1.4986,-0.05731
15.28,1.6583,1.6968,-0.038501
15.3,1.8514,1.8648,-0.013403
15.32,1.9968,1.9761,0.020748
15.34,2.0678,2.0197,0.048123
15.36,2.0395,1.9749,0.064662
15.38,1.8952,1.8298,0.065429
15.4,1.6304,1.5814,0.049025
15.42,1.257,1.2488,0.0081968
15.44,0.80409,0.85486,-0.050773
15.46,0.31696,0.43955,-0.12259
15.48,-0.14638,0.051942,-0.19832
15.5,-0.52105,-0.25111,-0.26994
15.52,-0.74241,-0.41012,-0.33229
15.54,-0.75386,-0.38802,-0.36584
15.56,-0.51438,-0.13845,-0.37593
15.58,-0.0047335,0.3456,-0.35033
15.6,0.76849,1.0612,-0.29266
15.62,1.7717,1.976,-0.20433
15.64,2.9463,3.0438,-0.097554
15.66,4.2139,4.1894,0.024477
15.68,5.4845,5.336,0.14851
15.7,6.6657,6.4021,0.26356
15.72,7.6737,7.322,0.35165
15.74,8.4419,8.0342,0.40773
15.76,8.9287,8.4994,0.42929
15.78,9.1204,8.7074,0.41298
15.8,9.0312,8.6674,0.3638
15.82,8.6986,8.3971,0.30147
15.84,8.1762,7.9512,0.22494
15.86,7.524,7.3617,0.16225
15.88,6.7991,6.6875,0.11162
15.9,6.048,5.9631,0.084914
15.92,5.301,5.2224,0.078571
15.94,4.5711,4.476,0.095076
15.96,3.856,3.7274,0.1286
15.98,3.1432,2.9874,0.1558
16,2.4159,2.2275,0.18847
16.02,1.6605,1.4605,0.20004
16.04,0.87086,0.67165,0.1992
16.06,0.051479,-0.12459,0.17607
16.08,-0.7825,-0.93011,0.14761
16.1,-1.6079,-1.7166,0.10864
16.12,-2.3977,-2.4709,0.073157
16.14,-3.1257,-3.1681,0.042455
16.16,-3.7706,-3.7962,0.025533
16.18,-4.319,-4.3354,0.016349
16.2,-4.7657,-4.7849,0.019212
16.22,-5.1128,-5.1345,0.021763
16.24,-5.367,-5.3955,0.028529
16.26,-5.537,-5.5701,0.033086
16.28,-5.6304,-5.6617,0.031245
16.3,-5.6521,-5.6791,0.02694
16.32,-5.6038,-5.6199,0.016117
16.34,-5.485,-5.4913,0.0063091
16.36,-5.2949,-5.2965,0.0016155
16.38,-5.0345,-5.0322,-0.0022995
16.4,-4.7087,-4.7134,0.0047152
16.42,-4.3282,-4.3414,0.01327
16.44,-3.9091,-3.9383,0.029239
16.46,-3.473,-3.5225,0.049532
16.48,-3.0451,-3.111,0.065813
16.5,-2.6519,-2.7341,0.082198
16.52,-2.3185,-2.4087,0.090209
16.54,-2.0657,-2.155,0.089292
16.56,-1.9076,-1.9835,0.075879
16.58,-1.8491,-1.9,0.050876
16.6,-1.8847,-1.8973,0.012669
16.62,-1.9974,-1.9548,-0.042601
16.64,-2.1598,-2.0523,-0.10751
16.66,-2.3356,-2.155,-0.18064
16.68,-2.483,-2.2266,-0.2564
16.7,-2.559,-2.2295,-0.32953
16.72,-2.5249,-2.1342,-0.39069
16.74,-2.3515,-1.9329,-0.41856
16.76,-2.0238,-1.5977,-0.42602
16.78,-1.5441,-1.1383,-0.40576
16.8,-0.93325,-0.57036,-0.36289
16.82,-0.22873,0.071959,-0.30069
16.84,0.51934,0.75497,-0.23563
16.86,1.2543,1.4245,-0.17018
16.88,1.9199,2.0317,-0.11183
16.9,2.4674,2.5437,-0.076278
16.92,2.8614,2.9257,-0.06432
16.94,3.0827,3.1561,-0.073319
16.96,3.1299,3.2352,-0.10531
16.98,3.0165,3.1687,-0.15225
17,2.7678,2.9701,-0.20231
17.02,2.4149,2.6641,-0.24921
17.04,1.9896,2.2812,-0.2916
17.06,1.5196,1.8403,-0.3207
17.08,1.0256,1.3609,-0.33533
17.1,0.52068,0.86045,-0.33977
17.12,0.01081,0.35012,-0.33931
17.14,-0.5024,-0.17052,-0.33188
17.16,-1.0187,-0.69913,-0.31959
17.18,-1.5363,-1.2143,-0.32202
17.2,-2.0495,-1.7239,-0.3256
17.22,-2.5479,-2.2157,-0.33224
17.24,-3.017,-2.671,-0.34604
17.26,-3.4397,-3.0765,-0.3632
17.28,-3.7982,-3.4225,-0.37566
17.3,-4.077,-3.6892,-0.38778
17.32,-4.2644,-3.8706,-0.39377
17.34,-4.3535,-3.9559,-0.39759
17.36,-4.3421,-3.9452,-0.39686
17.38,-4.2318,-3.8403,-0.39155
17.4,-4.0261,-3.644,-0.38217
17.42,-3.729,-3.3552,-0.37378
17.44,-3.3433,-2.9683,-0.37491
17.46,-2.8707,-2.5089,-0.36178
17.48,-2.3125,-1.9577,-0.35481
17.5,-1.6718,-1.348,-0.32384
17.52,-0.95578,-0.65068,-0.3051
17.54,-0.179,0.082104,-0.26111
17.56,0.63455,0.83773,-0.20318
17.58,1.4506,1.585,-0.13443
17.6,2.2258,2.2824,-0.056579
17.62,2.9108,2.895,0.015831
17.64,3.4559,3.3742,0.081723
17.66,3.8173,3.6864,0.13093
17.68,3.964,3.8102,0.1538
17.7,3.8837,3.741,0.14274
17.72,3.5868,3.4793,0.10755
17.74,3.1069,3.0705,0.036416
17.76,2.498,2.5603,-0.062353
17.78,1.8291,1.9887,-0.15962
17.8,1.1754,1.4328,-0.25739
17.82,0.60912,0.94875,-0.33963
17.84,0.18988,0.57763,-0.38775
17.86,-0.042316,0.35733,-0.39965
17.88,-0.071639,0.31838,-0.39002
17.9,0.09281,0.43265,-0.33984
17.92,0.41988,0.68477,-0.26489
17.94,0.86221,1.046,-0.18381
17.96,1.3639,1.4649,-0.10105
17.98,1.8686,1.8944,-0.025801
18,2.3268,2.2906,0.036163
18.02,2.7007,2.6253,0.075338
18.04,2.9669,2.863,0.10386
18.06,3.1161,3.0036,0.11246
18.08,3.1504,3.0384,0.11202
18.1,3.0797,2.9764,0.10331
18.12,2.9172,2.8212,0.095931
18.14,2.6758,2.5875,0.088274
18.16,2.3659,2.2834,0.082514
18.18,1.9949,1.9123,0.082597
18.2,1.5681,1.4915,0.076638
18.22,1.091,1.0233,0.067678
18.24,0.57178,0.51949,0.052287
18.26,0.023651,0.0010645,0.022586
18.28,-0.534,-0.53311,-0.00089261
18.3,-1.076,-1.0366,-0.039414
18.32,-1.5732,-1.5015,-0.071726
18.34,-1.9958,-1.8962,-0.09964
18.36,-2.3174,-2.2054,-0.11201
18.38,-2.5186,-2.4007,-0.11791
18.4,-2.5903,-2.4872,-0.10311
18.42,-2.5357,-2.4606,-0.075096
18.44,-2.3695,-2.3381,-0.031466
18.46,-2.1164,-2.1363,0.019869
18.48,-1.8074,-1.879,0.071609
18.5,-1.4758,-1.5988,0.12302
18.52,-1.1527,-1.3131,0.1604
18.54,-0.86378,-1.0521,0.18834
18.56,-0.62681,-0.82582,0.19901
18.58,-0.45151,-0.65019,0.19868
18.6,-0.34034,-0.53005,0.18971
18.62,-0.29077,-0.46578,0.17501
18.64,-0.29763,-0.45321,0.15558
18.66,-0.35523,-0.49111,0.13587
18.68,-0.45841,-0.57157,0.11315
18.7,-0.60217,-0.69407,0.0919
18.72,-0.78012,-0.84094,0.06082
18.74,-0.98207,-1.012,0.029958
18.76,-1.1917,-1.1784,-0.013258
18.78,-1.385,-1.3272,-0.057824
18.8,-1.5307,-1.4266,-0.10408
18.82,-1.5921,-1.4334,-0.15868
18.84,-1.5318,-1.3288,-0.20294
18.86,-1.3171,-1.0897,-0.22742
18.88,-0.92614,-0.6893,-0.23684
18.9,-0.35297,-0.13697,-0.216
18.92,0.38921,0.57138,-0.18217
18.94,1.2677,1.3981,-0.13033
18.96,2.2332,2.2863,-0.053092
18.98,3.2249,3.2087,0.016174
19,4.1784,4.0883,0.09004
19.02,5.0328,4.896,0.13675
19.04,5.7379,5.5721,0.1658
19.06,6.259,6.0936,0.16542
19.08,6.5786,6.4257,0.15288
19.1,6.6957,6.573,0.12271
19.12,6.6226,6.5362,0.086386
19.14,6.3799,6.343,0.036912
19.16,5.9921,5.9902,0.0018511
19.18,5.483,5.5179,-0.034936
19.2,4.874,4.9297,-0.055687
19.22,4.1834,4.2655,-0.082073
19.24,3.4276,3.5265,-0.09886
19.26,2.6234,2.7481,-0.12461
19.28,1.7904,1.9421,-0.15174
19.3,0.9522,1.1243,-0.17211
19.32,0.13664,0.34369,-0.20704
19.34,-0.62592,-0.39484,-0.23108
19.36,-1.3058,-1.0467,-0.25911
19.38,-1.8777,-1.6124,-0.26531
19.4,-2.3247,-2.0603,-0.26447
19.42,-2.6408,-2.3928,-0.24797
19.44,-2.8322,-2.6136,-0.21853
19.46,-2.9163,-2.7288,-0.18753
19.48,-2.9197,-2.7704,-0.14929
19.5,-2.8733,-2.7659,-0.1074
19.52,-2.8089,-2.7328,-0.076108
19.54,-2.7547,-2.7047,-0.049955
19.56,-2.7319,-2.6926,-0.039379
19.58,-2.7539,-2.7204,-0.033511
19.6,-2.8255,-2.7762,-0.049319
19.62,-2.9444,-2.8758,-0.068579
19.64,-3.1029,-3.015,-0.087875
19.66,-3.2902,-3.1864,-0.10374
19.68,-3.4935,-3.3599,-0.13354
19.7,-3.6993,-3.5437,-0.15562
19.72,-3.8936,-3.7123,-0.18132
19.74,-4.0611,-3.8649,-0.1962
19.76,-4.1856,-3.9621,-0.22351
19.78,-4.2491,-4.0067,-0.24242
19.8,-4.2333,-3.9729,-0.26042
19.82,-4.1207,-3.8457,-0.27502
19.84,-3.8968,-3.617,-0.2798
19.86,-3.5529,-3.2654,-0.28754
19.88,-3.0878,-2.8085,-0.27924
19.9,-2.5093,-2.2491,-0.26013
19.92,-1.8344,-1.6029,-0.23146
19.94,-1.0877,-0.89011,-0.19758
19.96,-0.2993,-0.13673,-0.16257
19.98,0.49861,0.624,-0.12539
20,1.2747,1.367,-0.092293
20.02,2.0012,2.0631,-0.061834
20.04,2.6551,2.6984,-0.0433
20.06,3.2183,3.2407,-0.022478
20.08,3.677,3.6834,-0.0064137
20.1,4.02,4.0084,0.011567
20.12,4.2374,4.2163,0.021119
20.14,4.3203,4.2806,0.03969
20.16,4.2605,4.2196,0.040906
20.18,4.053,3.9937,0.059273
20.2,3.6978,3.6503,0.047524
20.22,3.2033,3.1666,0.036678
20.24,2.5875,2.5807,0.006729
20.26,1.8794,1.9098,-0.030387
20.28,1.118,1.1961,-0.078134
20.3,0.34864,0.48056,-0.13192
20.32,-0.38042,-0.19782,-0.1826
20.34,-1.0236,-0.80019,-0.22342
20.36,-1.5426,-1.2911,-0.25155
20.38,-1.91,-1.6452,-0.2648
20.4,-2.1113,-1.8545,-0.25676
20.42,-2.1446,-1.9085,-0.23613
20.44,-2.0195,-1.8224,-0.19717
20.46,-1.7543,-1.5938,-0.16052
20.48,-1.3729,-1.2563,-0.11658
20.5,-0.90297,-0.82873,-0.07424
20.52,-0.37417,-0.3457,-0.028465
20.54,0.18246,0.17347,0.0089891
20.56,0.73451,0.68445,0.050063
20.58,1.2485,1.163,0.085573
20.6,1.6909,1.5711,0.11978
20.62,2.0301,1.885,0.14512
20.64,2.2396,2.0773,0.16228
20.66,2.3022,2.1437,0.15849
20.68,2.2134,2.0791,0.13438
20.7,1.9842,1.8936,0.09062
20.72,1.6413,1.6112,0.030124
20.74,1.2251,1.2647,-0.039648
20.76,0.78475,0.90128,-0.11652
20.78,0.37172,0.55439,-0.18267
20.8,0.032108,0.27017,-0.23806
20.82,-0.20011,0.067453,-0.26757
20.84,-0.30801,-0.033955,-0.27406
20.86,-0.29372,-0.040697,-0.25303
20.88,-0.17724,0.033306,-0.21054
20.9,0.0076243,0.16444,-0.15681
20.92,0.21922,0.32009,-0.10087
20.94,0.41474,0.46523,-0.050486
20.96,0.55631,0.56974,-0.013427
20.98,0.61536,0.61292,0.0024433
21,0.57487,0.55601,0.018863
21.02,0.42937,0.42355,0.0058262
21.04,0.18318,0.18656,-0.0033861
21.06,-0.15233,-0.12335,-0.028979
21.08,-0.56162,-0.51692,-0.044697
21.1,-1.0274,-0.95835,-0.069021
21.12,-1.5321,-1.4487,-0.083324
21.14,-2.0585,-1.9461,-0.11241
21.16,-2.59,-2.4581,-0.13186
21.18,-3.1099,-2.9568,-0.15317
21.2,-3.6017,-3.4285,-0.17325
21.22,-4.049,-3.866,-0.18299
21.24,-4.4361,-4.231,-0.20517
21.26,-4.7491,-4.544,-0.20515
21.28,-4.9762,-4.7647,-0.21153
21.3,-5.1086,-4.9116,-0.19702
21.32,-5.1404,-4.9515,-0.18898
21.34,-5.0693,-4.8984,-0.17087
21.36,-4.8957,-4.7334,-0.16231
21.38,-4.6238,-4.4782,-0.14562
21.4,-4.2616,-4.1346,-0.12707
21.42,-3.8218,-3.7172,-0.10463
21.44,-3.3224,-3.2429,-0.07954
21.46,-2.7865,-2.7306,-0.055951
21.48,-2.242,-2.2186,-0.023434
21.5,-1.7187,-1.7251,0.0063617
21.52,-1.2456,-1.2754,0.029816
21.54,-0.84576,-0.88442,0.038668
21.56,-0.53278,-0.55993,0.027153
21.58,-0.30673,-0.30553,-0.0011928
21.6,-0.15271,-0.10068,-0.052032
21.62,-0.041751,0.071181,-0.11293
21.64,0.06561,0.24944,-0.18383
21.66,0.21336,0.46518,-0.25182
21.68,0.44272,0.74595,-0.30323
21.7,0.78472,1.1126,-0.32792
21.72,1.2542,1.5831,-0.32888
21.74,1.8464,2.1464,-0.30004
21.76,2.5362,2.7852,-0.24896
21.78,3.2818,3.4692,-0.18735
21.8,4.0296,4.1382,-0.10858
21.82,4.7216,4.7583,-0.036638
21.84,5.3028,5.2884,0.01441
21.86,5.7274,5.6731,0.054308
21.88,5.9634,5.8962,0.067213
21.9,5.9945,5.9243,0.070191
21.92,5.82,5.7616,0.058429
21.94,5.4527,5.4283,0.024392
21.96,4.916,4.9251,-0.0090952
21.98,4.2403,4.2928,-0.052523
22,3.4602,3.5551,-0.094902
22.02,2.6123,2.7443,-0.13191
22.04,1.7331,1.9051,-0.17196
22.06,0.85803,1.0672,-0.20921
22.08,0.020284,0.25629,-0.23601
22.1,-0.75,-0.48781,-0.26219
22.12,-1.4271,-1.1585,-0.26857
22.14,-1.9909,-1.7211,-0.26986
22.16,-2.4283,-2.168,-0.2603
22.18,-2.7334,-2.4992,-0.23416
22.2,-2.9087,-2.713,-0.19563
22.22,-2.9637,-2.8103,-0.15343
22.24,-2.9147,-2.8105,-0.10419
22.26,-2.7824,-2.7181,-0.064323
22.28,-2.5909,-2.5772,-0.013664
22.3,-2.3648,-2.3937,0.028835
22.32,-2.128,-2.1816,0.053566
22.34,-1.9015,-1.9823,0.080761
22.36,-1.7016,-1.7965,0.09484
22.38,-1.5384,-1.6497,0.11128
22.4,-1.4142,-1.5146,0.10041
22.42,-1.3225,-1.406,0.083471
22.44,-1.2479,-1.3065,0.05858
22.46,-1.1665,-1.1912,0.024652
22.48,-1.0481,-1.0331,-0.014954
22.5,-0.8594,-0.80699,-0.052411
22.52,-0.56887,-0.48038,-0.088482
22.54,-0.15162,-0.044826,-0.10679
22.56,0.40545,0.51423,-0.10877
22.58,1.0998,1.1828,-0.083006
22.6,1.911,1.9479,-0.036899
22.62,2.8015,2.783,0.018556
22.64,3.7194,3.6249,0.094528
22.66,4.6037,4.4377,0.16603
22.68,5.3914,5.1577,0.23368
22.7,6.0241,5.7323,0.29187
22.72,6.4555,6.1409,0.31459
22.74,6.6553,6.3312,0.32408
22.76,6.6125,6.3203,0.29217
22.78,6.3352,6.073,0.26216
22.8,5.8486,5.6484,0.20022
22.82,5.1915,5.0552,0.13631
22.84,4.4113,4.3458,0.065493
22.86,3.5601,3.5631,-0.00303
22.88,2.6899,2.7497,-0.05981
22.9,1.8498,1.9699,-0.12011
22.92,1.0835,1.245,-0.16152
22.94,0.42727,0.62917,-0.2019
22.96,-0.09062,0.13342,-0.22404
22.98,-0.45119,-0.21145,-0.23974
23,-0.64521,-0.40996,-0.23525
23.02,-0.6737,-0.45043,-0.22326
23.04,-0.54788,-0.3534,-0.19449
23.06,-0.28873,-0.13088,-0.15786
23.08,0.074318,0.18781,-0.11349
23.1,0.50535,0.5716,-0.06625
23.12,0.96453,0.98839,-0.023861
23.14,1.4111,1.3924,0.018707
23.16,1.8062,1.7577,0.048565
23.18,2.116,2.0464,0.069606
23.2,2.3134,2.2336,0.079806
23.22,2.3798,2.2977,0.082024
23.24,2.3059,2.2361,0.069793
23.26,2.092,2.0385,0.053543
23.28,1.7476,1.7213,0.026265
23.3,1.2904,1.2924,-0.0020503
23.32,0.7455,0.78471,-0.039211
23.34,0.14344,0.21479,-0.071353
23.36,-0.48196,-0.37186,-0.1101
23.38,-1.0962,-0.94904,-0.14713
23.4,-1.6669,-1.4898,-0.17709
23.42,-2.1668,-1.9724,-0.19449
23.44,-2.5768,-2.3686,-0.2082
23.46,-2.8869,-2.6906,-0.19627
23.48,-3.0979,-2.9116,-0.18634
23.5,-3.2205,-3.0589,-0.16164
23.52,-3.2734,-3.1436,-0.12975
23.54,-3.2807,-3.1835,-0.097207
23.56,-3.2686,-3.2024,-0.066173
23.58,-3.2621,-3.2237,-0.03838
23.6,-3.2822,-3.2548,-0.02738
23.62,-3.344,-3.3237,-0.020366
23.64,-3.4563,-3.4337,-0.022566
23.66,-3.6215,-3.5942,-0.027281
23.68,-3.8366,-3.8043,-0.032305
23.7,-4.0945,-4.0429,-0.05165
23.72,-4.3852,-4.312,-0.07318
23.74,-4.6958,-4.6022,-0.09355
23.76,-5.0114,-4.9012,-0.11014
23.78,-5.3149,-5.1805,-0.13447
23.8,-5.5871,-5.4193,-0.16788
23.82,-5.8071,-5.6044,-0.20267
23.84,-5.9535,-5.716,-0.23754
23.86,-6.0067,-5.7419,-0.26484
23.88,-5.951,-5.674,-0.27694
23.9,-5.7773,-5.4986,-0.27875
23.92,-5.4857,-5.2246,-0.26112
23.94,-5.0859,-4.8344,-0.2515
23.96,-4.5976,-4.3802,-0.21742
23.98,-4.0478,-3.8634,-0.1844
24,-3.4679,-3.3231,-0.14471
24.02,-2.8887,-2.7683,-0.12039
24.04,-2.3361,-2.2317,-0.10437
24.06,-1.8269,-1.717,-0.10983
24.08,-1.3656,-1.2367,-0.12898
24.1,-0.94438,-0.78579,-0.15858
24.12,-0.54361,-0.33525,-0.20836
24.14,-0.13571,0.11777,-0.25348
24.16,0.31025,0.60818,-0.29793
24.18,0.82297,1.1589,-0.33596
24.2,1.4235,1.7733,-0.34974
24.22,2.1209,2.4688,-0.34791
24.24,2.9094,3.2429,-0.33349
24.26,3.7677,4.0483,-0.28068
24.28,4.6602,4.8915,-0.23129
24.3,5.5408,5.7025,-0.16171
24.32,6.3567,6.4439,-0.087218
24.34,7.0543,7.0737,-0.019334
24.36,7.5846,7.546,0.03856
24.38,7.907,7.8276,0.079402
24.4,7.9936,7.8856,0.10799
24.42,7.831,7.7222,0.10882
24.44,7.4206,7.3178,0.10275
24.46,6.7781,6.7011,0.077005
24.48,5.932,5.9012,0.030782
24.5,4.9207,4.9361,-0.015387
24.52,3.7903,3.8626,-0.072319
24.54,2.5916,2.7164,-0.12476
24.56,1.3775,1.5567,-0.17918
24.58,0.20034,0.42471,-0.22437
24.6,-0.89089,-0.62641,-0.26447
24.62,-1.8529,-1.5635,-0.28938
24.64,-2.6508,-2.3487,-0.30215
24.66,-3.2605,-2.9603,-0.30017
24.68,-3.6704,-3.388,-0.28238
24.7,-3.8824,-3.6395,-0.24287
24.72,-3.9117,-3.7052,-0.20649
24.74,-3.7849,-3.6363,-0.1486
24.76,-3.5369,-3.4408,-0.096157
24.78,-3.2067,-3.1572,-0.049463
24.8,-2.8318,-2.8204,-0.011362
24.82,-2.4438,-2.4458,0.0020678
24.84,-2.064,-2.0688,0.0047376
24.86,-1.7017,-1.6922,-0.0095044
24.88,-1.3536,-1.3106,-0.043015
24.9,-1.0064,-0.9327,-0.07374
24.92,-0.64114,-0.53093,-0.11021
24.94,-0.23853,-0.10048,-0.13805
24.96,0.21497,0.36474,-0.14977
24.98,0.7224,0.86428,-0.14188
25,1.2731,1.387,-0.11383
25.02,1.8422,1.9116,-0.069332
25.04,2.3925,2.4042,-0.011707
25.06,2.879,2.835,0.043915
25.08,3.2547,3.1592,0.095489
25.1,3.4778,3.339,0.13878
25.12,3.5174,3.3614,0.15601
25.14,3.3585,3.2085,0.15005
25.16,3.0045,2.8817,0.12284
25.18,2.4773,2.404,0.073306
25.2,1.8149,1.7984,0.016531
25.22,1.0672,1.1173,-0.050029
25.24,0.29069,0.40881,-0.11813
25.26,-0.45789,-0.27978,-0.17811
25.28,-1.1265,-0.8988,-0.22772
25.3,-1.6725,-1.4138,-0.25874
25.32,-2.0657,-1.7963,-0.26937
25.34,-2.2895,-2.0212,-0.26821
25.36,-2.3413,-2.0998,-0.24158
25.38,-2.2314,-2.0216,-0.20976
25.4,-1.9805,-1.82,-0.16045
25.42,-1.6176,-1.507,-0.1106
25.44,-1.1775,-1.1212,-0.05631
25.46,-0.69772,-0.69067,-0.0070463
25.48,-0.21628,-0.25833,0.042046
25.5,0.23071,0.1539,0.076816
25.52,0.61132,0.50117,0.11015
25.54,0.89976,0.76888,0.13088
25.56,1.0782,0.94014,0.13804
25.58,1.138,1.0003,0.13768
25.6,1.0808,0.95087,0.12994
25.62,0.91815,0.81335,0.1048
25.64,0.67077,0.59035,0.080415
25.66,0.36649,0.31919,0.047292
25.68,0.037385,0.020408,0.016977
25.7,-0.28382,-0.2726,-0.011224
25.72,-0.56759,-0.53637,-0.031217
25.74,-0.79108,-0.74972,-0.041357
25.76,-0.94091,-0.89953,-0.041377
25.78,-1.0147,-0.98642,-0.028248
25.8,-1.0209,-1.0147,-0.0061632
25.82,-0.9774,-1.0049,0.027481
25.84,-0.90873,-0.97043,0.061695
25.86,-0.84216,-0.93965,0.097493
25.88,-0.80383,-0.92768,0.12384
25.9,-0.8152,-0.95485,0.13965
25.92,-0.89017,-1.0342,0.14406
25.94,-1.0336,-1.1762,0.14266
25.96,-1.241,-1.3662,0.1252
25.98,-1.4995,-1.6049,0.10537
26,-1.7898,-1.8646,0.074814
26.02,-2.0885,-2.1348,0.046278
26.04,-2.3709,-2.3799,0.0090269
26.06,-2.6132,-2.6096,-0.0036435
26.08,-2.7952,-2.7585,-0.036645
26.1,-2.9013,-2.8526,-0.048774
26.12,-2.9228,-2.8676,-0.055165
26.14,-2.8574,-2.7956,-0.061828
26.16,-2.7106,-2.653,-0.057618
26.18,-2.4941,-2.4488,-0.045252
26.2,-2.2252,-2.1957,-0.029538
26.22,-1.9248,-1.9077,-0.017111
26.24,-1.6146,-1.611,-0.0036276
26.26,-1.3137,-1.317,0.0032769
26.28,-1.0359,-1.0312,-0.0046527
26.3,-0.78641,-0.76709,-0.019321
26.32,-0.56043,-0.51089,-0.049548
26.34,-0.34249,-0.24135,-0.10114
26.36,-0.10792,0.047541,-0.15546
26.38,0.17407,0.38294,-0.20887
26.4,0.53588,0.8024,-0.26652
26.42,1.0062,1.3192,-0.31298
26.44,1.6047,1.937,-0.33232
26.46,2.3376,2.6739,-0.33631
26.48,3.1946,3.518,-0.32334
26.5,4.1486,4.4221,-0.27347
26.52,5.1565,5.3744,-0.21793
26.54,6.1632,6.3174,-0.15424
26.56,7.1066,7.1942,-0.087588
26.58,7.9237,7.9385,-0.014834
26.6,8.5564,8.52,0.036419
26.62,8.9574,8.8851,0.072378
26.64,9.0943,9.012,0.082283
26.66,8.9522,8.8524,0.099781
26.68,8.5349,8.4614,0.073447
26.7,7.864,7.8365,0.027425
26.72,6.9769,6.9855,-0.0086065
26.74,5.9234,5.9971,-0.07374
26.76,4.7612,4.8854,-0.12419
26.78,3.5514,3.7356,-0.18421
26.8,2.3536,2.5939,-0.24033
26.82,1.2214,1.4934,-0.272
26.84,0.19861,0.49206,-0.29345
26.86,-0.68329,-0.38301,-0.30028
26.88,-1.407,-1.127,-0.27999
26.9,-1.969,-1.7038,-0.26517
26.92,-2.3787,-2.16,-0.21871
26.94,-2.6555,-2.4737,-0.18186
26.96,-2.8255,-2.6888,-0.13673
26.98,-2.9176,-2.8245,-0.093063
27,-2.9595,-2.8946,-0.064889
27.02,-2.9743,-2.9364,-0.037988
27.04,-2.9785,-2.9468,-0.031646
27.06,-2.9796,-2.9508,-0.028803
27.08,-2.9772,-2.937,-0.040181
27.1,-2.9629,-2.9031,-0.059773
27.12,-2.9231,-2.8426,-0.080479
27.14,-2.8415,-2.729,-0.11255
27.16,-2.7022,-2.5682,-0.13396
27.18,-2.4926,-2.3426,-0.15001
27.2,-2.2063,-2.0459,-0.16047
27.22,-1.8449,-1.6867,-0.15822
27.24,-1.419,-1.2783,-0.14064
27.26,-0.94789,-0.82152,-0.12637
27.28,-0.45887,-0.36856,-0.090305
27.3,0.015642,0.076142,-0.0605
27.32,0.44086,0.45561,-0.014757
27.34,0.78327,0.77412,0.0091478
27.36,1.0142,0.97647,0.037777
27.38,1.1133,1.0702,0.043122
27.4,1.0705,1.0295,0.041029
27.42,0.88792,0.8615,0.02642
27.44,0.57954,0.58828,-0.0087351
27.46,0.17008,0.2068,-0.036717
27.48,-0.30753,-0.22164,-0.085887
27.5,-0.81553,-0.69414,-0.1214
27.52,-1.3153,-1.1639,-0.1514
27.54,-1.7711,-1.5885,-0.18264
27.56,-2.154,-1.9638,-0.19021
27.58,-2.4442,-2.2448,-0.19936
27.6,-2.633,-2.4497,-0.18332
27.62,-2.7227,-2.5551,-0.16757
27.64,-2.7259,-2.5957,-0.13016
27.66,-2.6629,-2.5586,-0.10424
27.68,-2.5586,-2.4862,-0.072373
27.7,-2.439,-2.4006,-0.038415
27.72,-2.3273,-2.3051,-0.022158
27.74,-2.2407,-2.2342,-0.0065267
27.76,-2.1889,-2.1881,-0.00078314
27.78,-2.1724,-2.161,-0.0114
27.8,-2.1841,-2.1684,-0.015648
27.82,-2.2107,-2.1613,-0.049489
27.84,-2.2363,-2.1767,-0.059542
27.86,-2.2451,-2.1608,-0.084275
27.88,-2.2253,-2.1388,-0.086486
27.9,-2.1714,-2.0804,-0.091004
27.92,-2.0853,-2.0076,-0.077675
27.94,-1.9762,-1.9241,-0.052167
27.96,-1.8593,-1.8209,-0.038367
27.98,-1.7525,-1.7389,-0.013657
28,-1.674,-1.678,0.0039171
28.02,-1.6385,-1.6506,0.012078
28.04,-1.6547,-1.6732,0.018462
28.06,-1.7236,-1.7283,0.0046769
28.08,-1.8381,-1.8234,-0.014674
28.1,-1.9835,-1.9412,-0.042312
28.12,-2.1393,-2.068,-0.071309
28.14,-2.2813,-2.1791,-0.10217
28.16,-2.3848,-2.2591,-0.12564
28.18,-2.4268,-2.2853,-0.14153
28.2,-2.3893,-2.2365,-0.15274
28.22,-2.2606,-2.1112,-0.14939
28.24,-2.0372,-1.8956,-0.14158
28.26,-1.7247,-1.5998,-0.12487
28.28,-1.3368,-1.2384,-0.098337
28.3,-0.89452,-0.82698,-0.067533
28.32,-0.42385,-0.38133,-0.042523
28.34,0.047644,0.060821,-0.013177
28.36,0.49442,0.49135,0.0030778
28.38,0.89669,0.88913,0.0075592
28.4,1.2436,1.2428,0.0007875
28.42,1.5349,1.5574,-0.022445
28.44,1.7817,1.8309,-0.049232
28.46,2.0038,2.1001,-0.09622
28.48,2.227,2.3623,-0.13524
28.5,2.4774,2.6434,-0.16603
28.52,2.776,2.9694,-0.19343
28.54,3.1338,3.3233,-0.18949
28.56,3.5484,3.7196,-0.17124
28.58,4.0019,4.1346,-0.13269
28.6,4.4629,4.5462,-0.083253
28.62,4.8893,4.9125,-0.023139
28.64,5.2344,5.1985,0.035872
28.66,5.4528,5.3693,0.083448
28.68,5.5068,5.3943,0.11246
28.7,5.3715,5.2401,0.13138
28.72,5.0384,4.9206,0.11776
28.74,4.5157,4.419,0.096742
28.76,3.8281,3.7675,0.060603
28.78,3.0132,2.997,0.016155
28.8,2.1174,2.1398,-0.022398
28.82,1.1913,1.2584,-0.067082
28.84,0.28506,0.38341,-0.098348
28.86,-0.55625,-0.42624,-0.13001
28.88,-1.2955,-1.1578,-0.13774
28.9,-1.906,-1.7497,-0.15629
28.92,-2.3725,-2.23,-0.14249
28.94,-2.6913,-2.5569,-0.13438
28.96,-2.869,-2.7571,-0.11187
28.98,-2.9203,-2.8349,-0.085468
29,-2.8651,-2.8122,-0.052938
29.02,-2.7249,-2.6928,-0.032088
29.04,-2.5192,-2.5135,-0.0057855
29.06,-2.2631,-2.2511,-0.011984
29.08,-1.9644,-1.949,-0.015427
29.1,-1.6242,-1.5922,-0.031912
29.12,-1.2372,-1.1832,-0.054031
29.14,-0.79552,-0.71772,-0.0778
29.16,-0.2918,-0.19667,-0.095131
29.18,0.27601,0.38438,-0.10837
29.2,0.90106,1.0005,-0.099434
29.22,1.5652,1.6407,-0.075581
29.24,2.2384,2.2793,-0.040952
29.26,2.8808,2.8708,0.010011
29.28,3.4462,3.3877,0.058528
29.3,3.8875,3.7799,0.10757
29.32,4.1621,4.0167,0.14544
29.34,4.2377,4.0733,0.16438
29.36,4.0961,3.9308,0.16532
29.38,3.7359,3.5902,0.14576
29.4,3.173,3.0667,0.10636
29.42,2.4391,2.3817,0.057371
29.44,1.5787,1.5828,-0.0040798
29.46,0.64577,0.71096,-0.06519
29.48,-0.30124,-0.17183,-0.12942
29.5,-1.2035,-1.0122,-0.19125
29.52,-2.006,-1.7671,-0.23885
29.54,-2.6618,-2.3843,-0.27747
29.56,-3.1348,-2.8365,-0.29822
29.58,-3.4027,-3.099,-0.3037
29.6,-3.4585,-3.1688,-0.28969
29.62,-3.3108,-3.0511,-0.25971
29.64,-2.9829,-2.7639,-0.21899
29.66,-2.5103,-2.3424,-0.16782
29.68,-1.9367,-1.8292,-0.10756
29.7,-1.3095,-1.2496,-0.059875
29.72,-0.6739,-0.65731,-0.01659
29.74,-0.068805,-0.074676,0.0058711
29.76,0.47722,0.46192,0.015301
29.78,0.94752,0.94565,0.0018659
29.8,1.337,1.3534,-0.01648
29.82,1.6496,1.691,-0.041396
29.84,1.8948,1.9622,-0.067388
29.86,2.0829,2.172,-0.089095
29.88,2.2211,2.3188,-0.097741
29.9,2.3103,2.4048,-0.094555
29.92,2.3447,2.4278,-0.083007
29.94,2.3126,2.3712,-0.058553
29.96,2.199,2.2331,-0.034102
29.98,1.9897,2.0027,-0.012965
30,1.6754,1.6787,-0.0033628
30.02,1.2551,1.2549,0.0002055
30.04,0.73832,0.75752,-0.019202
30.06,0.14542,0.18641,-0.040988
30.08,-0.49406,-0.42395,-0.070114
30.1,-1.1443,-1.0393,-0.10499
30.12,-1.7671,-1.6337,-0.13347
30.14,-2.3263,-2.1737,-0.15257
30.16,-2.7912,-2.6269,-0.16432
30.18,-3.1399,-2.972,-0.16791
30.2,-3.3603,-3.2056,-0.15466
30.22,-3.4509,-3.3122,-0.13871
30.24,-3.4195,-3.3044,-0.11506
30.26,-3.2813,-3.1953,-0.085937
30.28,-3.0561,-3.0001,-0.055945
30.3,-2.7654,-2.7325,-0.032913
30.32,-2.4294,-2.4126,-0.01685
30.34,-2.0643,-2.0587,-0.0056851
30.36,-1.6805,-1.6683,-0.012204
30.38,-1.2816,-1.2614,-0.020177
30.4,-0.86476,-0.82026,-0.044495
30.42,-0.42217,-0.35306,-0.069103
30.44,0.056366,0.15481,-0.09844
30.46,0.5801,0.69974,-0.11964
30.48,1.1537,1.292,-0.13829
30.5,1.7741,1.913,-0.1389
30.52,2.4279,2.5535,-0.12557
30.54,3.091,3.1913,-0.10033
30.56,3.7294,3.8016,-0.072205
30.58,4.302,4.3319,-0.029868
30.6,4.7655,4.7622,0.0032726
30.62,5.0789,5.0391,0.039825
30.64,5.2096,5.1529,0.056615
30.66,5.1372,5.0774,0.05982
30.68,4.8572,4.8135,0.043633
30.7,4.3811,4.3647,0.016388
30.72,3.7359,3.7616,-0.025704
30.74,2.9601,3.0317,-0.071611
30.76,2.1,2.2184,-0.11834
30.78,1.2036,1.3576,-0.15395
30.8,0.31616,0.50204,-0.18588
30.82,-0.52426,-0.31725,-0.20701
30.84,-1.2893,-1.0763,-0.21304
30.86,-1.9615,-1.7553,-0.20622
30.88,-2.5338,-2.3407,-0.19307
30.9,-3.0073,-2.8373,-0.16999
30.92,-3.3894,-3.2479,-0.14145
30.94,-3.6898,-3.5672,-0.12266
30.96,-3.9187,-3.8145,-0.10416
30.98,-4.0838,-3.9937,-0.090145
31,-4.1895,-4.099,-0.090513
31.02,-4.2362,-4.1477,-0.088532
31.04,-4.2213,-4.1302,-0.091045
31.06,-4.14,-4.0416,-0.098411
31.08,-3.9878,-3.8834,-0.10444
31.1,-3.7621,-3.6461,-0.11598
31.12,-3.4642,-3.3466,-0.11758
31.14,-3.1009,-2.985,-0.11595
31.16,-2.685,-2.5803,-0.10473
31.18,-2.235,-2.1468,-0.088199
31.2,-1.7733,-1.7048,-0.068502
31.22,-1.3245,-1.2677,-0.056854
31.24,-0.91189,-0.86947,-0.042415
31.26,-0.5543,-0.51955,-0.034752
31.28,-0.26337,-0.21901,-0.044359
31.3,-0.041263,0.023984,-0.065248
31.32,0.12001,0.20609,-0.086081
31.34,0.23787,0.36902,-0.13114
31.36,0.3368,0.50687,-0.17006
31.38,0.44466,0.65819,-0.21353
31.4,0.58823,0.82877,-0.24054
31.42,0.78869,1.0538,-0.26515
31.44,1.0577,1.3218,-0.2641
31.46,1.395,1.6493,-0.25427
31.48,1.7876,2.0139,-0.22631
31.5,2.2111,2.3958,-0.18467
31.52,2.6331,2.7673,-0.13428
31.54,3.0172,3.1034,-0.086291
31.56,3.3284,3.3754,-0.047039
31.58,3.5378,3.5498,-0.012041
31.6,3.6262,3.6227,0.0034686
31.62,3.5866,3.5726,0.013992
31.64,3.4239,3.4136,0.010299
31.66,3.1536,3.1499,0.003668
31.68,2.7986,2.8121,-0.013504
31.7,2.3852,2.4031,-0.01792
31.72,1.9387,1.9688,-0.030065
31.74,1.4803,1.501,-0.020729
31.76,1.0242,1.0333,-0.009132
31.78,0.57721,0.56,0.017214
31.8,0.1395,0.1,0.039498
31.82,-0.29353,-0.37424,0.080713
31.84,-0.7282,-0.82355,0.095354
31.86,-1.1694,-1.2916,0.12217
31.88,-1.6181,-1.7535,0.13545
31.9,-2.0693,-2.2085,0.13921
31.92,-2.5121,-2.6545,0.14234
31.94,-2.9304,-3.0552,0.12483
31.96,-3.3049,-3.429,0.12411
31.98,-3.6164,-3.7205,0.10412
32,-3.8484,-3.9462,0.097773
32.02,-3.9899,-4.0855,0.095639
32.04,-4.0363,-4.1391,0.10276
32.06,-3.9905,-4.0952,0.10474
32.08,-3.8609,-3.9723,0.11134
32.1,-3.6599,-3.7748,0.11487
32.12,-3.4004,-3.5278,0.12736
32.14,-3.0933,-3.2067,0.11342
32.16,-2.7451,-2.8406,0.095526
32.18,-2.3569,-2.4284,0.071489
32.2,-1.9249,-1.9711,0.046204
32.22,-1.4418,-1.454,0.012192
32.24,-0.9005,-0.88304,-0.017459
32.26,-0.29744,-0.26246,-0.034974
32.28,0.36386,0.40963,-0.045774
32.3,1.0699,1.1052,-0.035276
32.32,1.7961,1.8084,-0.012313
32.34,2.5071,2.4915,0.015555
32.36,3.1595,3.1041,0.055391
32.38,3.7059,3.603,0.10296
32.4,4.1003,3.961,0.13929
32.42,4.3032,4.133,0.17017
32.44,4.2874,4.1077,0.17974
32.46,4.0415,3.87,0.17152
32.48,3.572,3.4193,0.15268
32.5,2.9036,2.793,0.11063
32.52,2.0772,2.0188,0.058432
32.54,1.1458,1.1455,0.00026342
32.56,0.1697,0.22874,-0.05904
32.58,-0.78933,-0.67681,-0.11252
32.6,-1.6738,-1.5193,-0.15443
32.62,-2.4352,-2.2558,-0.17939
32.64,-3.038,-2.8531,-0.18485
32.66,-3.4613,-3.2753,-0.18597
32.68,-3.6995,-3.5365,-0.16304
32.7,-3.7604,-3.6229,-0.13757
32.72,-3.6628,-3.5597,-0.10309
32.74,-3.4322,-3.3595,-0.072773
32.76,-3.0974,-3.0477,-0.04963
32.78,-2.6858,-2.6574,-0.028438
32.8,-2.2213,-2.1938,-0.027505
32.82,-1.7219,-1.6951,-0.026749
32.84,-1.1994,-1.1627,-0.036689
32.86,-0.66102,-0.60828,-0.052739
32.88,-0.11097,-0.044874,-0.066099
32.9,0.44652,0.52318,-0.076655
32.92,1.0046,1.0841,-0.079497
32.94,1.5521,1.6387,-0.086642
32.96,2.0722,2.15,-0.077873
32.98,2.5439,2.6184,-0.074487
33,2.944,3.0057,-0.061626
33.02,3.2503,3.3061,-0.055863
33.04,3.4452,3.4982,-0.053059
33.06,3.5196,3.5845,-0.064857
33.08,3.4753,3.5648,-0.089405
33.1,3.3255,3.4452,-0.11969
33.12,3.0939,3.2546,-0.16062
33.14,2.812,3.0111,-0.19909
33.16,2.5144,2.7472,-0.23287
33.18,2.2343,2.495,-0.26078
33.2,1.9985,2.2729,-0.27438
33.22,1.824,2.0935,-0.26947
33.24,1.7157,1.9681,-0.25239
33.26,1.6667,1.8881,-0.22137
33.28,1.6607,1.846,-0.18534
33.3,1.6749,1.8218,-0.14687
33.32,1.6854,1.7952,-0.1098
33.34,1.671,1.7572,-0.086203
33.36,1.6174,1.6854,-0.068027
33.38,1.5189,1.5847,-0.065795
33.4,1.3792,1.4522,-0.073022
33.42,1.2094,1.3016,-0.092125
33.44,1.0259,1.1326,-0.10669
33.46,0.84583,0.9661,-0.12027
33.48,0.68391,0.81188,-0.12798
33.5,0.54921,0.68019,-0.13098
33.52,0.44339,0.56765,-0.12426
33.54,0.36054,0.46912,-0.10857
33.56,0.28853,0.37897,-0.090437
33.58,0.21164,0.28107,-0.069426
33.6,0.11386,0.16383,-0.049969
33.62,-0.017779,0.022627,-0.040406
33.64,-0.19052,-0.15692,-0.033606
33.66,-0.40431,-0.36471,-0.039604
33.68,-0.65164,-0.60613,-0.045519
33.7,-0.91874,-0.85487,-0.063871
33.72,-1.1878,-1.1038,-0.08402
33.74,-1.4401,-1.3395,-0.10066
33.76,-1.6585,-1.5417,-0.11677
33.78,-1.8298,-1.7013,-0.12847
33.8,-1.9462,-1.8138,-0.13245
33.82,-2.0054,-1.8659,-0.13947
33.84,-2.009,-1.8686,-0.14041
33.86,-1.961,-1.8168,-0.14424
33.88,-1.8654,-1.7132,-0.15221
33.9,-1.7238,-1.563,-0.16082
33.92,-1.5346,-1.3516,-0.18296
33.94,-1.2923,-1.0852,-0.20707
33.96,-0.98894,-0.75993,-0.22901
33.98,-0.61625,-0.36512,-0.25113
34,-0.16882,0.096004,-0.26482
34.02,0.35264,0.61979,-0.26715
34.04,0.9384,1.1967,-0.25832
34.06,1.568,1.8017,-0.23372
34.08,2.21,2.4073,-0.1973
34.1,2.8238,2.9763,-0.15252
34.12,3.3629,3.4664,-0.10359
34.14,3.7794,3.8393,-0.059844
34.16,4.0302,4.0476,-0.017353
34.18,4.0816,4.076,0.00553
34.2,3.914,3.9007,0.013357
34.22,3.5253,3.5177,0.0076043
34.24,2.9311,2.9457,-0.014645
34.26,2.1637,2.2138,-0.050066
34.28,1.2692,1.3633,-0.094128
34.3,0.30226,0.44128,-0.13902
34.32,-0.67876,-0.4974,-0.18136
34.34,-1.6173,-1.4064,-0.21094
34.36,-2.4631,-2.2238,-0.23932
34.38,-3.1752,-2.932,-0.24325
34.4,-3.724,-3.4694,-0.2546
34.42,-4.0909,-3.8477,-0.24323
34.44,-4.2679,-4.0316,-0.23631
34.46,-4.2556,-4.0402,-0.21539
34.48,-4.0622,-3.8682,-0.19399
34.5,-3.7014,-3.5315,-0.16988
34.52,-3.1926,-3.0497,-0.14297
34.54,-2.5604,-2.4467,-0.1137
34.56,-1.8349,-1.7564,-0.078555
34.58,-1.0522,-1.0118,-0.04047
34.6,-0.25395,-0.25991,0.005967
34.62,0.51415,0.46219,0.051961
34.64,1.2044,1.1072,0.097216
34.66,1.7709,1.6313,0.13969
34.68,2.1736,2.0068,0.16681
34.7,2.3826,2.1969,0.18571
34.72,2.3819,2.1933,0.18861
34.74,2.1718,1.9976,0.17422
34.76,1.7697,1.6233,0.14648
34.78,1.2087,1.1032,0.10549
34.8,0.53411,0.47393,0.060189
34.82,-0.20088,-0.21536,0.014476
34.84,-0.94121,-0.91567,-0.025539
34.86,-1.6355,-1.5853,-0.050133
34.88,-2.241,-2.1763,-0.064709
34.9,-2.7275,-2.6676,-0.059889
34.92,-3.0792,-3.0368,-0.042465
34.94,-3.2948,-3.2833,-0.011508
34.96,-3.3855,-3.4092,0.02369
34.98,-3.3723,-3.438,0.065634
35,-3.2821,-3.3939,0.11175
35.02,-3.1433,-3.2867,0.14337
35.04,-2.982,-3.1524,0.17033
35.06,-2.8195,-3.0104,0.19089
35.08,-2.6701,-2.8672,0.19713
35.1,-2.541,-2.7369,0.19589
35.12,-2.4333,-2.618,0.18469
35.14,-2.3435,-2.5164,0.17296
35.16,-2.2656,-2.4278,0.16222
35.18,-2.1942,-2.3435,0.1493
35.2,-2.1255,-2.2692,0.14372
35.22,-2.0586,-2.1982,0.1396
35.24,-1.9957,-2.1277,0.13204
35.26,-1.9402,-2.0725,0.1323
35.28,-1.8961,-2.0236,0.12753
35.3,-1.8647,-1.9837,0.11906
35.32,-1.8436,-1.946,0.1024
35.34,-1.8257,-1.9104,0.084747
35.36,-1.7985,-1.8559,0.05748
35.38,-1.7461,-1.7765,0.030346
35.4,-1.6513,-1.6559,0.004609
35.42,-1.4981,-1.4759,-0.022168
35.44,-1.2747,-1.2411,-0.033553
35.46,-0.97518,-0.9254,-0.049779
35.48,-0.60087,-0.55018,-0.050688
35.5,-0.15933,-0.10657,-0.052758
35.52,0.33718,0.39005,-0.052875
35.54,0.8743,0.92664,-0.052336
35.56,1.4383,1.4991,-0.060817
35.58,2.0181,2.0913,-0.073189
35.6,2.6064,2.6976,-0.091238
35.62,3.1988,3.3111,-0.1123
35.64,3.7925,3.9273,-0.13483
35.66,4.3826,4.5414,-0.15875
35.68,4.9602,5.1152,-0.15497
35.7,5.5095,5.6619,-0.15249
35.72,6.007,6.1417,-0.1347
35.74,6.4229,6.5329,-0.10999
35.76,6.724,6.8043,-0.080234
35.78,6.878,6.9404,-0.06238
35.8,6.8584,6.8999,-0.041506
35.82,6.6496,6.6828,-0.033255
35.84,6.2497,6.2955,-0.045761
35.86,5.6726,5.7401,-0.067531
35.88,4.9462,5.0482,-0.10198
35.9,4.1099,4.2458,-0.13587
35.92,3.2097,3.3802,-0.17045
35.94,2.2929,2.4923,-0.19943
35.96,1.403,1.6193,-0.21628
35.98,0.57616,0.80444,-0.22827
36,-0.1613,0.058929,-0.22023
36.02,-0.79324,-0.58523,-0.20801
36.04,-1.3124,-1.1285,-0.18392
36.06,-1.7185,-1.559,-0.15948
36.08,-2.0152,-1.8747,-0.14054
36.1,-2.2086,-2.0925,-0.11601
36.12,-2.3053,-2.2134,-0.091946
36.14,-2.3126,-2.2391,-0.073503
36.16,-2.2387,-2.177,-0.061688
36.18,-2.0939,-2.0497,-0.044206
36.2,-1.892,-1.8679,-0.024056
36.22,-1.6507,-1.6473,-0.0034679
36.24,-1.3917,-1.4102,0.018481
36.26,-1.1389,-1.1802,0.041236
36.28,-0.91686,-0.9777,0.060839
36.3,-0.74718,-0.82692,0.079746
36.32,-0.64591,-0.72286,0.076948
36.34,-0.62078,-0.69256,0.071776
36.36,-0.66958,-0.72421,0.054623
36.38,-0.77996,-0.80471,0.024752
36.4,-0.93069,-0.92089,-0.0097918
36.42,-1.0944,-1.0493,-0.045129
36.44,-1.2416,-1.1601,-0.081483
36.46,-1.3444,-1.2347,-0.10975
36.48,-1.3816,-1.2607,-0.12089
36.5,-1.3409,-1.2181,-0.12279
36.52,-1.2219,-1.1122,-0.10972
36.54,-1.0355,-0.95694,-0.078512
36.56,-0.80251,-0.75488,-0.047629
36.58,-0.55091,-0.54273,-0.0081775
36.6,-0.31126,-0.33988,0.028623
36.62,-0.11244,-0.1667,0.054259
36.64,0.02246,-0.050794,0.073254
36.66,0.079108,-0.0041782,0.083286
36.68,0.053356,-0.021114,0.074471
36.7,-0.049086,-0.11248,0.063394
36.72,-0.21457,-0.25737,0.042797
36.74,-0.42458,-0.44629,0.021706
36.76,-0.65928,-0.6667,0.007418
36.78,-0.90081,-0.89039,-0.010422
36.8,-1.1358,-1.1201,-0.015623
36.82,-1.3563,-1.345,-0.011309
36.84,-1.5597,-1.5565,-0.0031919
36.86,-1.7471,-1.7554,0.0082811
36.88,-1.9207,-1.9412,0.020463
36.9,-2.0818,-2.1048,0.022991
36.92,-2.2281,-2.2525,0.024336
36.94,-2.3534,-2.3673,0.013963
36.96,-2.4467,-2.4443,-0.0023939
36.98,-2.4944,-2.4725,-0.021884
37,-2.4815,-2.4343,-0.047128
37.02,-2.3942,-2.3267,-0.067472
37.04,-2.2219,-2.1323,-0.089589
37.06,-1.9585,-1.8485,-0.10993
37.08,-1.6026,-1.4739,-0.12879
37.1,-1.1578,-1.0089,-0.14897
37.12,-0.63111,-0.46548,-0.16563
37.14,-0.032297,0.15487,-0.18716
37.16,0.62677,0.82738,-0.20061
37.18,1.3323,1.5453,-0.21299
37.2,2.0679,2.289,-0.22113
37.22,2.8136,3.0273,-0.21368
37.24,3.545,3.7523,-0.20734
37.26,4.2323,4.4226,-0.19033
37.28,4.8414,5.0099,-0.16856
37.3,5.3352,5.4773,-0.14208
37.32,5.6772,5.7908,-0.11359
37.34,5.8356,5.9248,-0.089211
37.36,5.7876,5.8627,-0.07509
37.38,5.5233,5.6001,-0.076783
37.4,5.0487,5.1393,-0.090604
37.42,4.3861,4.4958,-0.1097
37.44,3.5727,3.7119,-0.13925
37.46,2.6568,2.8314,-0.17464
37.48,1.6934,1.8988,-0.20539
37.5,0.73801,0.9697,-0.23169
37.52,-0.15849,0.086902,-0.2454
37.54,-0.95422,-0.70801,-0.24621
37.56,-1.6188,-1.3795,-0.23931
37.58,-2.1342,-1.915,-0.21922
37.6,-2.4938,-2.3061,-0.18767
37.62,-2.7001,-2.5424,-0.15775
37.64,-2.7625,-2.6407,-0.12181
37.66,-2.6945,-2.6052,-0.089316
37.68,-2.5125,-2.4513,-0.061256
37.7,-2.2345,-2.2007,-0.033815
37.72,-1.8802,-1.8668,-0.01332
37.74,-1.4714,-1.4763,0.0049496
37.76,-1.0324,-1.0595,0.027109
37.78,-0.58955,-0.63336,0.04381
37.8,-0.17017,-0.22956,0.059383
37.82,0.19949,0.12984,0.069654
37.84,0.49705,0.42135,0.075696
37.86,0.70689,0.63843,0.068467
37.88,0.82277,0.77762,0.045155
37.9,0.84919,0.83499,0.014199
37.92,0.80142,0.82909,-0.027668
37.94,0.7037,0.77649,-0.072792
37.96,0.58605,0.70718,-0.12113
37.98,0.47991,0.6406,-0.16068
38,0.41361,0.60681,-0.1932
38.02,0.40814,0.62143,-0.21329
38.04,0.47429,0.69486,-0.22057
38.06,0.61135,0.82301,-0.21166
38.08,0.80773,1.0074,-0.19965
38.1,1.0433,1.2144,-0.17114
38.12,1.2929,1.444,-0.15109
38.14,1.5303,1.657,-0.12677
38.16,1.7322,1.8441,-0.11194
38.18,1.8808,1.9865,-0.1057
38.2,1.9656,2.0714,-0.10579
38.22,1.9834,2.0954,-0.11207
38.24,1.9364,2.0558,-0.11939
38.26,1.8305,1.9487,-0.1182
38.28,1.6726,1.7958,-0.12329
38.3,1.4677,1.5817,-0.114
38.32,1.2185,1.3141,-0.095675
38.34,0.92386,0.99879,-0.074934
38.36,0.58086,0.63134,-0.050481
38.38,0.18601,0.20918,-0.023172
38.4,-0.26217,-0.25729,-0.0048841
38.42,-0.76086,-0.77211,0.011251
38.44,-1.3013,-1.3235,0.022233
38.46,-1.8683,-1.8874,0.019099
38.48,-2.4406,-2.4632,0.022612
38.5,-2.9931,-3.011,0.017889
38.52,-3.499,-3.5133,0.014249
38.54,-3.9329,-3.9395,0.0066168
38.56,-4.2729,-4.2854,0.01253
38.58,-4.5031,-4.5116,0.008442
38.6,-4.6141,-4.6311,0.017019
38.62,-4.6027,-4.6264,0.023657
38.64,-4.4716,-4.5024,0.030742
38.66,-4.2276,-4.2733,0.045744
38.68,-3.8806,-3.9307,0.050087
38.7,-3.443,-3.4978,0.054839
38.72,-2.9294,-2.9957,0.066333
38.74,-2.357,-2.4341,0.077191
38.76,-1.7462,-1.8284,0.082164
38.78,-1.1216,-1.2331,0.11154
38.8,-0.51136,-0.63703,0.12567
38.82,0.05313,-0.094604,0.14773
38.84,0.53946,0.35868,0.18078
38.86,0.9169,0.71844,0.19846
38.88,1.1598,0.94202,0.21774
38.9,1.2506,1.0312,0.21943
38.92,1.1829,0.9653,0.2176
38.94,0.96229,0.75478,0.20751
38.96,0.60652,0.41349,0.19304
38.98,0.14381,-0.011657,0.15547
39,-0.39009,-0.51672,0.12663
39.02,-0.95552,-1.061,0.10544
39.04,-1.5126,-1.5904,0.077804
39.06,-2.0247,-2.0863,0.061617
39.08,-2.4607,-2.5146,0.053918
39.1,-2.7966,-2.8441,0.0475
39.12,-3.0161,-3.0627,0.04657
39.14,-3.1101,-3.1619,0.051791
39.16,-3.0762,-3.1343,0.058012
39.18,-2.9185,-2.9918,0.0733
39.2,-2.6463,-2.7188,0.0725
39.22,-2.2745,-2.3573,0.082758
39.24,-1.8231,-1.9221,0.098966
39.26,-1.3162,-1.4198,0.10351
39.28,-0.78139,-0.89565,0.11426
39.3,-0.24731,-0.36383,0.11652
39.32,0.25837,0.14169,0.11668
39.34,0.712,0.60699,0.10501
39.36,1.0966,1.0091,0.087565
39.38,1.4042,1.3519,0.052279
39.4,1.6362,1.6252,0.010978
39.42,1.8033,1.8313,-0.027974
39.44,1.9235,1.9996,-0.076133
39.46,2.0182,2.1363,-0.1181
39.48,2.1092,2.2741,-0.16488
39.5,2.2139,2.401,-0.18703
39.52,2.3433,2.556,-0.21277
39.54,2.4993,2.7163,-0.21697
39.56,2.6758,2.8919,-0.21612
39.58,2.8593,3.0734,-0.21411
39.6,3.0324,3.2376,-0.20522
39.62,3.1767,3.384,-0.20734
39.64,3.2758,3.4668,-0.19104
39.66,3.3178,3.5134,-0.19561
39.68,3.2962,3.486,-0.18972
39.7,3.21,3.406,-0.19597
39.72,3.062,3.2668,-0.20474
39.74,2.8577,3.0551,-0.19738
39.76,2.6034,2.8064,-0.20299
39.78,2.3051,2.501,-0.19586
39.8,1.9683,2.1598,-0.19154
39.82,1.5987,1.7871,-0.18834
39.84,1.2036,1.3893,-0.18573
39.86,0.79273,0.97402,-0.18129
39.88,0.37996,0.56481,-0.18486
39.9,-0.017074,0.17569,-0.19276
39.92,-0.3777,-0.18045,-0.19725
39.94,-0.68021,-0.46599,-0.21422
39.96,-0.90451,-0.68713,-0.21737
39.98,-1.0349,-0.81849,-0.21638
40,-1.0623,-0.85318,-0.20916
40.02,-0.986,-0.7899,-0.1961
40.04,-0.81321,-0.62645,-0.18676
40.06,-0.55844,-0.39891,-0.15953
40.08,-0.24122,-0.096344,-0.14488
40.1,0.11631,0.23598,-0.11967
40.12,0.49183,0.58818,-0.096344
40.14,0.86455,0.95029,-0.085741
40.16,1.2161,1.2897,-0.073585
40.18,1.5306,1.5921,-0.061521
40.2,1.7938,1.843,-0.049243
40.22,1.9928,2.0338,-0.041012
40.24,2.1149,2.1423,-0.027327
40.26,2.1485,2.1587,-0.010186
40.28,2.0836,2.089,-0.0054082
40.3,1.9135,1.9003,0.013205
40.32,1.637,1.6209,0.016094
40.34,1.2601,1.2417,0.018454
40.36,0.79709,0.7898,0.0072896
40.38,0.27003,0.27547,-0.0054388
40.4,-0.2922,-0.26904,-0.023159
40.42,-0.8566,-0.81481,-0.041786
40.44,-1.3891,-1.3316,-0.057582
40.46,-1.858,-1.787,-0.071038
40.48,-2.2365,-2.1559,-0.080604
40.5,-2.5044,-2.4259,-0.078531
40.52,-2.6493,-2.5727,-0.076543
40.54,-2.6658,-2.5896,-0.076183
40.56,-2.5548,-2.4893,-0.065515
40.58,-2.3223,-2.2521,-0.070229
40.6,-1.9784,-1.9113,-0.067143
40.62,-1.537,-1.4737,-0.063327
40.64,-1.0158,-0.95688,-0.058912
40.66,-0.43681,-0.37817,-0.058646
40.68,0.17307,0.21415,-0.041084
40.7,0.78234,0.81331,-0.030963
40.72,1.3559,1.367,-0.011111
40.74,1.8573,1.8475,0.0098076
40.76,2.2516,2.2263,0.025341
40.78,2.5096,2.4817,0.027995
40.8,2.6112,2.5766,0.034593
40.82,2.5482,2.5283,0.019968
40.84,2.3262,2.3257,0.00049736
40.86,1.9641,1.9884,-0.024295
40.88,1.4922,1.5487,-0.056519
40.9,0.94875,1.0327,-0.083911
40.92,0.37567,0.48314,-0.10747
40.94,-0.18629,-0.066769,-0.11952
40.96,-0.70148,-0.57199,-0.12949
40.98,-1.1424,-1.0187,-0.12362
41,-1.4912,-1.3803,-0.11092
41.02,-1.7402,-1.6467,-0.093505
41.04,-1.8907,-1.8216,-0.069108
41.06,-1.9515,-1.9164,-0.035103
41.08,-1.9367,-1.9233,-0.013445
41.1,-1.8637,-1.8829,0.019186
41.12,-1.7515,-1.8008,0.049332
41.14,-1.6191,-1.6827,0.063626
41.16,-1.4844,-1.5742,0.08978
41.18,-1.3634,-1.4647,0.10132
41.2,-1.2692,-1.3745,0.10529
41.22,-1.2112,-1.3267,0.11547
41.24,-1.1945,-1.3058,0.11124
41.26,-1.2197,-1.3261,0.1064
41.28,-1.2826,-1.3811,0.098535
41.3,-1.3747,-1.4642,0.089443
41.32,-1.4847,-1.5583,0.073563
41.34,-1.5992,-1.6692,0.069955
41.36,-1.7047,-1.7545,0.049848
41.38,-1.7887,-1.8282,0.039555
41.4,-1.8406,-1.8692,0.028521
41.42,-1.8526,-1.8698,0.017258
41.44,-1.8184,-1.8208,0.0023658
41.46,-1.7336,-1.7245,-0.0091215
41.48,-1.5942,-1.5674,-0.02686
41.5,-1.3964,-1.3453,-0.051099
41.52,-1.1364,-1.0727,-0.063685
41.54,-0.81171,-0.725,-0.086707
41.56,-0.42208,-0.31769,-0.10439
41.58,0.028146,0.14581,-0.11767
41.6,0.52833,0.65184,-0.1235
41.62,1.0604,1.1824,-0.12205
41.64,1.5985,1.7028,-0.10432
41.66,2.1109,2.2038,-0.092931
41.68,2.5623,2.6345,-0.072239
41.7,2.9179,2.9718,-0.053909
41.72,3.1481,3.1951,-0.04692
41.74,3.2324,3.2747,-0.042339
41.76,3.1625,3.2077,-0.045251
41.78,2.9439,3.0129,-0.068996
41.8,2.5958,2.6945,-0.098761
41.82,2.1484,2.2776,-0.12925
41.84,1.6398,1.8067,-0.16695
41.86,1.1115,1.3102,-0.19871
41.88,0.60405,0.826,-0.22195
41.9,0.15359,0.39917,-0.24558
41.92,-0.21104,0.044031,-0.25507
41.94,-0.46955,-0.21866,-0.2509
41.96,-0.61069,-0.36336,-0.24732
41.98,-0.63185,-0.4055,-0.22635
42,-0.53848,-0.32696,-0.21153
42.02,-0.34332,-0.16071,-0.18261
42.04,-0.065742,0.090936,-0.15668
42.06,0.26892,0.3918,-0.12288
42.08,0.63038,0.72252,-0.092137
42.1,0.98497,1.0465,-0.061566
42.12,1.298,1.3332,-0.035263
42.14,1.5368,1.5422,-0.0053393
42.16,1.6747,1.6628,0.011983
42.18,1.6942,1.6754,0.018765
42.2,1.5899,1.5736,0.016346
42.22,1.3701,1.3674,0.0026776
42.24,1.0559,1.0815,-0.025603
42.26,0.67896,0.73115,-0.052191
42.28,0.27687,0.35836,-0.081487
42.3,-0.11209,-0.0082995,-0.10379
42.32,-0.45456,-0.34104,-0.11352
42.34,-0.72677,-0.61671,-0.11005
42.36,-0.91743,-0.82375,-0.093674
42.38,-1.0286,-0.96568,-0.062868
42.4,-1.074,-1.0523,-0.021689
42.42,-1.076,-1.1028,0.026809
42.44,-1.0613,-1.1309,0.069652
42.46,-1.056,-1.1639,0.10789
42.48,-1.0822,-1.2158,0.13365
42.5,-1.1553,-1.3182,0.16292
42.52,-1.2828,-1.4551,0.17225
42.54,-1.465,-1.6532,0.1882
42.56,-1.6957,-1.8862,0.19051
42.58,-1.965,-2.1626,0.19761
42.6,-2.2605,-2.4582,0.19773
42.62,-2.5687,-2.7778,0.20908
42.64,-2.8762,-3.0808,0.20467
42.66,-3.1694,-3.3803,0.21086
42.68,-3.4349,-3.6415,0.20658
42.7,-3.6585,-3.8578,0.19928
42.72,-3.8255,-4.0099,0.18435
42.74,-3.9206,-4.0949,0.17438
42.76,-3.9283,-4.0827,0.15446
42.78,-3.834,-3.967,0.13294
42.8,-3.625,-3.7324,0.10738
42.82,-3.2915,-3.3738,0.082342
42.84,-2.8284,-2.8912,0.062739
42.86,-2.2366,-2.2772,0.040625
42.88,-1.5242,-1.5463,0.022159
42.9,-0.70748,-0.71798,0.010504
42.92,0.18798,0.18385,0.0041273
42.94,1.1279,1.1232,0.0047582
42.96,2.0703,2.0575,0.012772
42.98,2.9673,2.9414,0.025967
43,3.7695,3.7329,0.03655
43.02,4.4293,4.3825,0.046831
43.04,4.9064,4.856,0.050412
43.06,5.1721,5.1269,0.04526
43.08,5.213,5.1884,0.024649
43.1,5.0328,5.0425,-0.0097009
43.12,4.6522,4.6969,-0.044691
43.14,4.1064,4.1999,-0.093441
43.16,3.4416,3.5764,-0.13484
43.18,2.7091,2.8765,-0.16741
43.2,1.9601,2.1478,-0.18769
43.22,1.241,1.4391,-0.19813
43.24,0.58918,0.78569,-0.19651
43.26,0.031289,0.21371,-0.18242
43.28,-0.4174,-0.25419,-0.16321
43.3,-0.75207,-0.61572,-0.13635
43.32,-0.97669,-0.87204,-0.10465
43.34,-1.1019,-1.0173,-0.084593
43.36,-1.1431,-1.08,-0.063068
43.38,-1.1184,-1.0786,-0.039794
43.4,-1.0476,-1.0223,-0.025257
43.42,-0.95056,-0.9386,-0.011965
43.44,-0.84593,-0.84475,-0.0011824
43.46,-0.74968,-0.75441,0.0047305
43.48,-0.67364,-0.67388,0.00024504
43.5,-0.62418,-0.62073,-0.0034466
43.52,-0.60146,-0.59016,-0.0113
43.54,-0.59949,-0.55983,-0.039664
43.56,-0.60728,-0.54444,-0.062841
43.58,-0.61091,-0.51968,-0.091229
43.6,-0.5964,-0.48627,-0.11013
43.62,-0.55261,-0.43218,-0.12043
43.64,-0.47377,-0.34345,-0.13031
43.66,-0.36088,-0.22956,-0.13133
43.68,-0.22187,-0.10248,-0.11939
43.7,-0.070196,0.03332,-0.10352
43.72,0.077546,0.16106,-0.083517
43.74,0.20459,0.27598,-0.071398
43.76,0.29683,0.35455,-0.057723
43.78,0.34497,0.40213,-0.057162
43.8,0.34545,0.39849,-0.053038
43.82,0.3003,0.35682,-0.05652
43.84,0.21584,0.27398,-0.058135
43.86,0.10097,0.16281,-0.061837
43.88,-0.03464,0.033137,-0.067777
43.9,-0.18193,-0.11777,-0.064158
43.92,-0.33305,-0.27023,-0.062826
43.94,-0.48129,-0.42084,-0.06045
43.96,-0.62035,-0.55985,-0.060498
43.98,-0.74348,-0.67854,-0.064947
44,-0.84273,-0.76858,-0.074142
44.02,-0.90856,-0.8263,-0.082252
44.04,-0.93015,-0.82746,-0.10269
44.06,-0.89617,-0.77737,-0.1188
44.08,-0.7959,-0.65401,-0.14189
44.1,-0.62059,-0.45712,-0.16347
44.12,-0.36465,-0.18567,-0.17898
44.14,-0.026702,0.17447,-0.20117
44.16,0.38965,0.6019,-0.21225
44.18,0.87528,1.0979,-0.22257
44.2,1.4153,1.6479,-0.23261
44.22,1.989,2.2205,-0.23159
44.24,2.57,2.8051,-0.23503
44.26,3.1276,3.353,-0.22533
44.28,3.6278,3.84,-0.21215
44.3,4.0357,4.2362,-0.20052
44.32,4.3186,4.4982,-0.17959
44.34,4.4495,4.6222,-0.17274
44.36,4.4101,4.5832,-0.17305
44.38,4.1942,4.3637,-0.16952
44.4,3.8088,3.9953,-0.18642
44.42,3.2746,3.4725,-0.1979
44.44,2.6239,2.8359,-0.21203
44.46,1.898,2.1385,-0.24043
44.48,1.1425,1.3888,-0.24623
44.5,0.40269,0.6537,-0.25102
44.52,-0.28103,-0.030169,-0.25086
44.54,-0.87635,-0.64148,-0.23487
44.56,-1.3614,-1.1496,-0.21184
44.58,-1.7253,-1.5414,-0.18383
44.6,-1.9674,-1.8181,-0.1493
44.62,-2.0959,-1.9867,-0.10927
44.64,-2.1252,-2.0543,-0.070908
44.66,-2.0737,-2.0452,-0.028542
44.68,-1.9621,-1.964,0.0019725
44.7,-1.8109,-1.8332,0.02229
44.72,-1.6396,-1.6836,0.043937
44.74,-1.4655,-1.5324,0.066965
44.76,-1.3024,-1.373,0.070678
44.78,-1.1602,-1.2415,0.081344
44.8,-1.0444,-1.1198,0.075468
44.82,-0.95557,-1.0327,0.077164
44.84,-0.89014,-0.95836,0.068218
44.86,-0.84095,-0.90541,0.064458
44.88,-0.79887,-0.85025,0.051381
44.9,-0.75451,-0.81204,0.057527
44.92,-0.70015,-0.74554,0.045395
44.94,-0.63122,-0.67713,0.045906
44.96,-0.54727,-0.60421,0.056939
44.98,-0.45207,-0.51484,0.062767
45,-0.35284,-0.42588,0.073036
45.02,-0.25886,-0.34443,0.085574
45.04,-0.17967,-0.27257,0.092909
45.06,-0.12332,-0.22869,0.10537
45.08,-0.095031,-0.1961,0.10107
45.1,-0.096403,-0.1961,0.099696
45.12,-0.12542,-0.22041,0.094987
45.14,-0.17704,-0.26305,0.08601
45.16,-0.24419,-0.32112,0.076931
45.18,-0.31898,-0.39076,0.071775
45.2,-0.39374,-0.4614,0.067656
45.22,-0.46187,-0.52515,0.063281
45.24,-0.51826,-0.57617,0.057911
45.26,-0.5595,-0.61215,0.052652
45.28,-0.58371,-0.63255,0.048835
45.3,-0.59037,-0.63453,0.044157
45.32,-0.57993,-0.61703,0.037099
45.34,-0.55348,-0.57962,0.026133
45.36,-0.51235,-0.53917,0.026818
45.38,-0.45771,-0.47641,0.018701
45.4,-0.39016,-0.40064,0.010482
45.42,-0.3095,-0.31078,0.0012775
45.44,-0.2146,-0.20557,-0.00903
45.46,-0.10371,-0.076085,-0.027629
45.48,0.024925,0.056975,-0.03205
45.5,0.17202,0.22256,-0.050545
45.52,0.33595,0.39566,-0.05971
45.54,0.51152,0.57209,-0.060572
45.56,0.68906,0.74987,-0.060818
45.58,0.85415,0.89134,-0.037189
45.6,0.98834,1.0066,-0.018302
45.62,1.0708,1.0662,0.0045592
45.64,1.0807,1.0495,0.031218
45.66,1.0006,0.94818,0.052418
45.68,0.81904,0.74572,0.073312
45.7,0.53349,0.45311,0.080372
45.72,0.15181,0.073288,0.07852
45.74,-0.30744,-0.37196,0.064512
45.76,-0.81616,-0.86489,0.048728
45.78,-1.3391,-1.3721,0.03297
45.8,-1.8375,-1.8502,0.012713
45.82,-2.2728,-2.2715,-0.0012994
45.84,-2.6108,-2.603,-0.0078683
45.86,-2.8254,-2.8145,-0.01088
45.88,-2.9005,-2.8962,-0.0043666
45.9,-2.8325,-2.8448,0.012375
45.92,-2.6294,-2.6558,0.02643
45.94,-2.3107,-2.3633,0.05257
45.96,-1.9046,-1.9855,0.080893
45.98,-1.4452,-1.5448,0.099552
46,-0.96896,-1.087,0.11805
46.02,-0.51073,-0.63834,0.12761
46.04,-0.10053,-0.22802,0.12749
46.06,0.23953,0.11942,0.12011
46.08,0.4971,0.39677,0.10033
46.1,0.67022,0.59879,0.07143
46.12,0.76663,0.72477,0.041861
46.14,0.80183,0.79663,0.0052039
46.16,0.79606,0.82244,-0.02638
46.18,0.77078,0.82736,-0.05658
46.2,0.74514,0.81855,-0.073405
46.22,0.73295,0.83204,-0.09909
46.24,0.74066,0.83175,-0.091094
46.26,0.76666,0.85584,-0.089181
46.28,0.802,0.86907,-0.067072
46.3,0.83224,0.88581,-0.053576
46.32,0.84019,0.86871,-0.028519
46.34,0.809,0.81588,-0.0068758
46.36,0.72504,0.71863,0.0064085
46.38,0.5801,0.5603,0.019799
46.4,0.37278,0.34232,0.030464
46.42,0.10866,0.079564,0.029096
46.44,-0.20035,-0.23449,0.034137
46.46,-0.53746,-0.56322,0.025767
46.48,-0.88277,-0.90174,0.01897
46.5,-1.2152,-1.2254,0.010154
46.52,-1.5141,-1.515,0.00089517
46.54,-1.7604,-1.7588,-0.0016684
46.56,-1.9377,-1.9227,-0.015004
46.58,-2.0324,-2.0125,-0.019957
46.6,-2.0341,-2.0021,-0.031944
46.62,-1.9356,-1.8943,-0.041279
46.64,-1.7335,-1.6794,-0.054027
46.66,-1.4281,-1.3641,-0.063998
46.68,-1.0247,-0.93957,-0.085123
46.7,-0.53353,-0.43357,-0.099958
46.72,0.029195,0.13359,-0.10439
46.74,0.64128,0.75444,-0.11316
46.76,1.2749,1.3923,-0.1174
46.78,1.8975,2.0113,-0.11386
46.8,2.4739,2.5898,-0.11594
46.82,2.9686,3.0719,-0.10331
46.84,3.349,3.4497,-0.10074
46.86,3.5885,3.6838,-0.095275
46.88,3.6698,3.7769,-0.10704
46.9,3.587,3.7022,-0.11512
46.92,3.3472,3.4802,-0.13296
46.94,2.9704,3.1245,-0.15414
46.96,2.4885,2.6676,-0.17911
46.98,1.9424,2.1477,-0.20535
47,1.3786,1.615,-0.2364
47.02,0.84453,1.101,-0.25648
47.04,0.38429,0.64752,-0.26322
47.06,0.034303,0.30306,-0.26876
47.08,-0.18,0.079056,-0.25906
47.1,-0.24638,0.010376,-0.25675
47.12,-0.16658,0.059579,-0.22615
47.14,0.044208,0.25022,-0.20601
47.16,0.35923,0.52987,-0.17064
47.18,0.74311,0.88427,-0.14116
47.2,1.1555,1.2667,-0.11128
47.22,1.5548,1.6409,-0.086114
47.24,1.9023,1.9665,-0.064172
47.26,2.1655,2.2131,-0.047577
47.28,2.3206,2.3552,-0.034617
47.3,2.3541,2.3937,-0.039561
47.32,2.2639,2.3093,-0.045408
47.34,2.0581,2.1116,-0.053538
47.36,1.7538,1.8206,-0.066869
47.38,1.3748,1.4601,-0.085318
47.4,0.94859,1.0446,-0.09599
47.42,0.5036,0.60666,-0.10305
47.44,0.066099,0.1719,-0.1058
47.46,-0.34197,-0.24943,-0.092543
47.48,-0.70465,-0.62622,-0.078431
47.5,-1.0128,-0.96237,-0.050394
47.52,-1.2639,-1.2407,-0.023158
47.54,-1.4616,-1.4807,0.019076
47.56,-1.6143,-1.662,0.047715
47.58,-1.7334,-1.8145,0.081049
47.6,-1.832,-1.9405,0.1085
47.62,-1.9226,-2.0534,0.13081
47.64,-2.0165,-2.1681,0.15162
47.66,-2.1218,-2.2861,0.16429
47.68,-2.2431,-2.4185,0.1754
47.7,-2.3808,-2.5629,0.18213
47.72,-2.5307,-2.7067,0.17599
47.74,-2.6845,-2.8601,0.17559
47.76,-2.8302,-3.0054,0.17528
47.78,-2.953,-3.1033,0.15029
47.8,-3.0369,-3.1736,0.13672
47.82,-3.0657,-3.1772,0.11153
47.84,-3.025,-3.1193,0.094236
47.86,-2.904,-2.9736,0.069577
47.88,-2.6963,-2.7418,0.04547
47.9,-2.4011,-2.4308,0.029721
47.92,-2.0238,-2.0361,0.012273
47.94,-1.5757,-1.577,0.0013767
47.96,-1.0732,-1.0617,-0.011505
47.98,-0.53722,-0.5172,-0.020024
48,0.0088349,0.040247,-0.031412
48.02,0.54022,0.57983,-0.039609
48.04,1.0327,1.078,-0.045379
48.06,1.464,1.5215,-0.057592
48.08,1.8155,1.8848,-0.06936
48.1,2.0735,2.1591,-0.085543
48.12,2.2304,2.3256,-0.095258
48.14,2.2851,2.3953,-0.11026
48.16,2.2436,2.3703,-0.12676
48.18,2.1185,2.2591,-0.14062
48.2,1.9281,2.0909,-0.16279
48.22,1.695,1.8691,-0.17413
48.24,1.4434,1.6311,-0.1877
48.26,1.1975,1.3964,-0.1989
48.28,0.97854,1.1817,-0.20312
48.3,0.80278,1.0071,-0.20435
48.32,0.6801,0.87648,-0.19638
48.34,0.61327,0.79603,-0.18276
48.36,0.59822,0.75871,-0.16049
48.38,0.62517,0.7658,-0.14063
48.4,0.68046,0.79368,-0.11322
48.42,0.74866,0.84328,-0.094627
48.44,0.81478,0.89099,-0.076216
48.46,0.8661,0.93114,-0.065037
48.48,0.89353,0.95329,-0.059756
48.5,0.89223,0.9555,-0.063271
48.52,0.86163,0.92619,-0.06456
48.54,0.80493,0.87869,-0.073756
48.56,0.72818,0.81571,-0.087527
48.58,0.63916,0.73306,-0.093898
48.6,0.54624,0.65427,-0.10803
48.62,0.45733,0.57312,-0.11579
48.64,0.37893,0.49491,-0.11597
48.66,0.3154,0.43187,-0.11647
48.68,0.26836,0.37878,-0.11043
48.7,0.23641,0.336,-0.099596
48.72,0.21506,0.30163,-0.086577
48.74,0.19701,0.26117,-0.06416
48.76,0.17283,0.2216,-0.048768
48.78,0.13196,0.15811,-0.026144
48.8,0.064114,0.075332,-0.011219
48.82,-0.039211,-0.040664,0.0014526
48.84,-0.18315,-0.19398,0.010833
48.86,-0.36816,-0.38578,0.017618
48.88,-0.58915,-0.60402,0.014872
48.9,-0.83523,-0.83883,0.0036005
48.92,-1.0902,-1.0913,0.0011585
48.94,-1.3337,-1.3209,-0.012837
48.96,-1.5431,-1.5087,-0.034332
48.98,-1.6955,-1.6565,-0.038961
49,-1.7702,-1.7167,-0.053481
49.02,-1.7508,-1.6823,-0.068524
49.04,-1.6272,-1.5527,-0.074565
49.06,-1.3967,-1.3174,-0.079242
49.08,-1.0647,-0.97363,-0.091115
49.1,-0.64519,-0.56672,-0.078473
49.12,-0.15943,-0.08246,-0.076971
49.14,0.36478,0.43197,-0.067193
49.16,0.89506,0.95079,-0.055725
49.18,1.3967,1.4414,-0.044716
49.2,1.835,1.8682,-0.033181
49.22,2.1781,2.1929,-0.014832
49.24,2.3995,2.413,-0.01358
49.26,2.4803,2.4754,0.004885
49.28,2.4113,2.4027,0.0085128
49.3,2.1936,2.1915,0.0021272
49.32,1.8396,1.8328,0.0067515
49.34,1.3714,1.3753,-0.0039284
49.36,0.8197,0.82961,-0.0099097
49.38,0.22106,0.23896,-0.017899
49.4,-0.38525,-0.36428,-0.020965
49.42,-0.96056,-0.93998,-0.020575
49.44,-1.4701,-1.4583,-0.011788
49.46,-1.8859,-1.8889,0.0029639
49.48,-2.1887,-2.2145,0.025772
49.5,-2.3691,-2.4131,0.04402
49.52,-2.4277,-2.501,0.073316
49.54,-2.3742,-2.469,0.094761
49.56,-2.2256,-2.343,0.11739
49.58,-2.004,-2.1421,0.13804
49.6,-1.7342,-1.8839,0.14972
49.62,-1.441,-1.5947,0.15366
49.64,-1.1473,-1.3051,0.15773
49.66,-0.87242,-1.0223,0.14991
49.68,-0.63097,-0.77768,0.14672
49.7,-0.43271,-0.56738,0.13466
49.72,-0.2827,-0.40409,0.12139
49.74,-0.18192,-0.2843,0.10238
49.76,-0.12832,-0.22103,0.092712
49.78,-0.11782,-0.19333,0.075511
49.8,-0.1453,-0.21227,0.066975
49.82,-0.20536,-0.2598,0.054438
49.84,-0.29281,-0.3428,0.049986
49.86,-0.40284,-0.44609,0.043249
49.88,-0.53098,-0.5801,0.049125
49.9,-0.67281,-0.7233,0.050492
49.92,-0.8237,-0.88299,0.059288
49.94,-0.97857,-1.0421,0.063502
49.96,-1.1317,-1.2122,0.080424
49.98,-1.277,-1.36,0.082926
50,-1.408,-1.4978,0.089775
50.02,-1.5184,-1.6072,0.088753
50.04,-1.6023,-1.6942,0.091934
50.06,-1.6544,-1.7422,0.087757
50.08,-1.6707,-1.7576,0.086885
50.1,-1.6478,-1.7262,0.078417
50.12,-1.5828,-1.6523,0.069458
50.14,-1.4736,-1.5305,0.056923
50.16,-1.3179,-1.3615,0.043685
50.18,-1.1138,-1.1496,0.035835
50.2,-0.86007,-0.87332,0.013256
50.22,-0.55667,-0.55114,-0.005524
50.24,-0.2059,-0.18392,-0.021979
50.26,0.18647,0.2276,-0.041127
50.28,0.61021,0.65989,-0.049679
50.3,1.05,1.1119,-0.061867
50.32,1.4854,1.549,-0.063572
50.34,1.8922,1.9624,-0.070167
50.36,2.2436,2.3097,-0.066098
50.38,2.5136,2.5729,-0.059285
50.4,2.6796,2.7435,-0.06387
50.42,2.7256,2.789,-0.063383
50.44,2.6449,2.7102,-0.065243
50.46,2.4419,2.5207,-0.078775
50.48,2.1322,2.2252,-0.093035
50.5,1.7416,1.8548,-0.11325
50.52,1.3036,1.4397,-0.13613
50.54,0.85606,1.0133,-0.15729
50.56,0.43652,0.61033,-0.17381
50.58,0.07832,0.2642,-0.18588
50.6,-0.19318,-0.012492,-0.18068
50.62,-0.36318,-0.18491,-0.17827
50.64,-0.42864,-0.27535,-0.1533
50.66,-0.3979,-0.26245,-0.13546
50.68,-0.28889,-0.17559,-0.1133
50.7,-0.12617,-0.043721,-0.08245
50.72,0.062659,0.12581,-0.063148
50.74,0.25081,0.29877,-0.047964
50.76,0.41575,0.46085,-0.045095
50.78,0.54187,0.58904,-0.047174
50.8,0.62199,0.68404,-0.062054
50.82,0.65765,0.73383,-0.07618
50.84,0.65808,0.77005,-0.11196
50.86,0.63812,0.76558,-0.12746
50.88,0.61539,0.77075,-0.15535
50.9,0.60724,0.78093,-0.17369
50.92,0.62771,0.81211,-0.1844
50.94,0.68527,0.87904,-0.19377
50.96,0.78134,0.9727,-0.19136
50.98,0.91009,1.0921,-0.18199
51,1.0593,1.2276,-0.16832
51.02,1.2122,1.3642,-0.15203
51.04,1.35,1.4804,-0.13036
51.06,1.4548,1.5762,-0.12134
51.08,1.5121,1.6189,-0.10686
51.1,1.5124,1.6204,-0.10797
51.12,1.453,1.5491,-0.096086
51.14,1.3375,1.4434,-0.10592
51.16,1.1754,1.28,-0.10459
51.18,0.98024,1.0901,-0.10989
51.2,0.76823,0.88314,-0.1149
51.22,0.556,0.67253,-0.11653
51.24,0.35908,0.47059,-0.11151
51.26,0.19071,0.30228,-0.11157
51.28,0.061043,0.16735,-0.10631
51.3,-0.023091,0.081152,-0.10424
51.32,-0.058251,0.044297,-0.10255
51.34,-0.044234,0.056013,-0.10025
51.36,0.016057,0.11118,-0.095118
51.38,0.11672,0.21759,-0.10087
51.4,0.24895,0.34588,-0.096939
51.42,0.40119,0.49546,-0.094273
51.44,0.55957,0.65302,-0.093452
51.46,0.70852,0.79567,-0.087147
51.48,0.83189,0.90501,-0.073125
51.5,0.91423,0.98586,-0.071636
51.52,0.94234,0.99905,-0.056707
51.54,0.90674,0.96037,-0.053635
51.56,0.80287,0.84738,-0.044509
51.58,0.63182,0.67615,-0.044328
51.6,0.40048,0.44306,-0.042586
51.62,0.12097,0.15954,-0.038567
51.64,-0.19045,-0.14915,-0.041301
51.66,-0.51504,-0.47725,-0.037786
51.68,-0.83338,-0.80064,-0.03274
51.7,-1.1273,-1.1017,-0.025617
51.72,-1.3817,-1.3756,-0.0060919
51.74,-1.5856,-1.5908,0.005145
51.76,-1.7334,-1.7581,0.02465
51.78,-1.8247,-1.8693,0.044642
51.8,-1.8642,-1.9331,0.068878
51.82,-1.8608,-1.9521,0.091356
51.84,-1.8258,-1.9353,0.10957
51.86,-1.7716,-1.9024,0.13077
51.88,-1.7098,-1.8524,0.14259
51.9,-1.6492,-1.796,0.14676
51.92,-1.5948,-1.7392,0.14447
51.94,-1.5469,-1.688,0.14109
51.96,-1.5018,-1.617,0.11523
51.98,-1.4517,-1.5528,0.1011
52,-1.3871,-1.4597,0.072603
52.02,-1.2984,-1.358,0.059644
52.04,-1.1781,-1.2173,0.039238
52.06,-1.0226,-1.046,0.023406
52.08,-0.83363,-0.8491,0.015465
52.1,-0.61848,-0.64116,0.022677
52.12,-0.38968,-0.41317,0.023494
52.14,-0.1636,-0.20408,0.04048
52.16,0.041496,-0.0080885,0.049584
52.18,0.20774,0.15261,0.055124
52.2,0.31994,0.26003,0.059911
52.22,0.36751,0.30096,0.066553
52.24,0.34579,0.28386,0.061935
52.26,0.25667,0.19927,0.057391
52.28,0.10846,0.06943,0.039034
52.3,-0.084772,-0.10958,0.024804
52.32,-0.30454,-0.31737,0.012832
52.34,-0.52948,-0.53039,0.00090559
52.36,-0.73715,-0.73089,-0.0062606
52.38,-0.90593,-0.89084,-0.015083
52.4,-1.0168,-0.99248,-0.024363
52.42,-1.0554,-1.0285,-0.026814
52.44,-1.0128,-0.98452,-0.02832
52.46,-0.88772,-0.8631,-0.024625
52.48,-0.68606,-0.66561,-0.02045
52.5,-0.42147,-0.40508,-0.016386
52.52,-0.11426,-0.10571,-0.0085493
52.54,0.21023,0.21317,-0.0029422
52.56,0.52398,0.51997,0.0040045
52.58,0.79911,0.79036,0.0087557
52.6,1.0109,1.0005,0.010377
52.62,1.1405,1.1307,0.0098661
52.64,1.1772,1.1776,-0.00036438
52.66,1.1196,1.1228,-0.0031911
52.68,0.97589,0.99764,-0.021742
52.7,0.76306,0.7961,-0.033036
52.72,0.50496,0.5619,-0.056944
52.74,0.22979,0.30314,-0.073354
52.76,-0.032868,0.05708,-0.089948
52.78,-0.25503,-0.14291,-0.11212
52.8,-0.41304,-0.29122,-0.12182
52.82,-0.4897,-0.35425,-0.13545
52.84,-0.47564,-0.34053,-0.1351
52.86,-0.36993,-0.2366,-0.13333
52.88,-0.17984,-0.052346,-0.12749
52.9,0.08021,0.20032,-0.12011
52.92,0.39016,0.50124,-0.11108
52.94,0.72638,0.82938,-0.103
52.96,1.0639,1.1672,-0.1033
52.98,1.3785,1.4803,-0.1018
53,1.6489,1.7561,-0.10719
53.02,1.8583,1.9775,-0.11924
53.04,1.9953,2.1336,-0.13828
53.06,2.0547,2.1939,-0.13914
53.08,2.0368,2.1879,-0.1511
53.1,1.9471,2.104,-0.15689
53.12,1.7948,1.9477,-0.15285
53.14,1.5919,1.7453,-0.15343
53.16,1.3514,1.4884,-0.13701
53.18,1.0861,1.2118,-0.12571
53.2,0.80802,0.91383,-0.10581
53.22,0.52715,0.61072,-0.083569
53.24,0.25164,0.31565,-0.064012
53.26,-0.012469,0.035602,-0.048071
53.28,-0.26101,-0.24005,-0.020967
53.3,-0.49143,-0.49223,0.00080407
53.32,-0.70236,-0.72729,0.024927
53.34,-0.89333,-0.93938,0.046047
53.36,-1.0643,-1.1339,0.069624
53.38,-1.2153,-1.3009,0.085561
53.4,-1.3461,-1.4554,0.10927
53.42,-1.4556,-1.5756,0.12002
53.44,-1.5419,-1.6766,0.13466
53.46,-1.6019,-1.7339,0.13205
53.48,-1.6315,-1.766,0.13455
53.5,-1.6261,-1.7485,0.12242
53.52,-1.5813,-1.694,0.11273
53.54,-1.4937,-1.5986,0.10491
53.56,-1.3623,-1.4515,0.089197
53.58,-1.1891,-1.2733,0.084152
53.6,-0.98049,-1.0503,0.06986
53.62,-0.74689,-0.81632,0.069425
53.64,-0.50282,-0.57491,0.072094
53.66,-0.26565,-0.3387,0.073052
53.68,-0.053964,-0.12795,0.073988
53.7,0.1146,0.04142,0.073178
53.72,0.2257,0.15472,0.070979
53.74,0.27043,0.21009,0.060343
53.76,0.24695,0.19515,0.051803
53.78,0.16123,0.12901,0.03222
53.8,0.026726,0.013184,0.013543
53.82,-0.13695,-0.12433,-0.012625
53.84,-0.30646,-0.27343,-0.033029
53.86,-0.45767,-0.40389,-0.053771
53.88,-0.56895,-0.50351,-0.065444
53.9,-0.62413,-0.54515,-0.078978
53.92,-0.61467,-0.53492,-0.07975
53.94,-0.54081,-0.46466,-0.076151
53.96,-0.41137,-0.3464,-0.06497
53.98,-0.24223,-0.19111,-0.051121
54,-0.053822,-0.018088,-0.035735
54.02,0.132,0.15434,-0.022338
54.04,0.2952,0.30659,-0.011389
54.06,0.42031,0.43199,-0.011684
54.08,0.49827,0.50928,-0.011011
54.1,0.52708,0.54925,-0.022173
54.12,0.51123,0.54791,-0.036683
54.14,0.46004,0.51036,-0.050327
54.16,0.38531,0.45041,-0.065097
54.18,0.29885,0.36862,-0.069774
54.2,0.21018,0.28014,-0.069957
54.22,0.12505,0.18756,-0.062518
54.24,0.044812,0.09188,-0.047068
54.26,-0.033125,-0.0013891,-0.031736
54.28,-0.1141,-0.10284,-0.011262
54.3,-0.20442,-0.215,0.010587
54.32,-0.30941,-0.33455,0.025141
54.34,-0.43178,-0.46649,0.034705
54.36,-0.57039,-0.60664,0.036252
54.38,-0.71972,-0.74656,0.026843
54.4,-0.87011,-0.8862,0.016093
54.42,-1.0084,-1.0133,0.004868
54.44,-1.1194,-1.1041,-0.015277
54.46,-1.1868,-1.1553,-0.031514
54.48,-1.1951,-1.1393,-0.055777
54.5,-1.1306,-1.0507,-0.079972
54.52,-0.98315,-0.87823,-0.10492
54.54,-0.74661,-0.61863,-0.12798
54.56,-0.42031,-0.26314,-0.15718
54.58,-0.0095891,0.17984,-0.18943
54.6,0.47369,0.69293,-0.21924
54.62,1.011,1.2554,-0.24435
54.64,1.5776,1.8372,-0.25963
54.66,2.1434,2.4152,-0.27179
54.68,2.6751,2.9534,-0.2783
54.7,3.1381,3.4186,-0.28051
54.72,3.4999,3.7823,-0.28242
54.74,3.7328,4.0049,-0.27218
54.76,3.8171,4.0857,-0.26857
54.78,3.7436,4.0023,-0.25872
54.8,3.5149,3.7778,-0.2629
54.82,3.1456,3.3983,-0.25263
54.84,2.6618,2.911,-0.24924
54.86,2.098,2.3365,-0.23844
54.88,1.4945,1.7241,-0.22954
54.9,0.89286,1.1079,-0.21508
54.92,0.33208,0.52318,-0.1911
54.94,-0.15526,0.0066314,-0.16189
54.96,-0.54597,-0.42054,-0.12543
54.98,-0.82803,-0.74934,-0.078694
55,-1.001,-0.96299,-0.038022
55.02,-1.0751,-1.1033,0.02822
55.04,-1.0688,-1.132,0.063129
55.06,-1.0064,-1.1196,0.11324
55.08,-0.91368,-1.0604,0.14675
55.1,-0.81547,-0.99156,0.17609
55.12,-0.73216,-0.92694,0.19478
55.14,-0.67792,-0.88277,0.20486
55.16,-0.65973,-0.86465,0.20492
55.18,-0.67754,-0.87235,0.19481
55.2,-0.72531,-0.91217,0.18685
55.22,-0.79287,-0.9631,0.17023
55.24,-0.86802,-1.0292,0.16117
55.26,-0.93868,-1.0854,0.14675
55.28,-0.99467,-1.1379,0.14326
55.3,-1.0289,-1.1615,0.13257
55.32,-1.0381,-1.1682,0.13013
55.34,-1.0223,-1.1523,0.13004
55.36,-0.98473,-1.111,0.1263
55.38,-0.93051,-1.0552,0.12465
55.4,-0.8656,-0.98648,0.12088
55.42,-0.79572,-0.90768,0.11196
55.44,-0.72544,-0.83147,0.10604
55.46,-0.65753,-0.73636,0.078835
55.48,-0.5926,-0.66359,0.070989
55.5,-0.52901,-0.57732,0.048312
55.52,-0.46301,-0.49042,0.027407
55.54,-0.38921,-0.38751,-0.0016987
55.56,-0.30116,-0.28159,-0.019574
55.58,-0.19222,-0.1377,-0.054516
55.6,-0.056554,0.019422,-0.075976
55.62,0.10972,0.21162,-0.1019
55.64,0.30746,0.43077,-0.12331
55.66,0.53359,0.6734,-0.13981
55.68,0.78048,0.93983,-0.15934
55.7,1.036,1.199,-0.16305
55.72,1.284,1.4495,-0.16552
55.74,1.5056,1.6792,-0.17356
55.76,1.6814,1.8438,-0.16243
55.78,1.793,1.9497,-0.15676
55.8,1.826,1.9775,-0.15151
55.82,1.7717,1.9153,-0.14359
55.84,1.6284,1.7642,-0.13575
55.86,1.4023,1.5357,-0.13338
55.88,1.1067,1.2289,-0.12222
55.9,0.76096,0.88147,-0.12051
55.92,0.38818,0.49675,-0.10857
55.94,0.012817,0.11547,-0.10265
55.96,-0.342,-0.25413,-0.087874
55.98,-0.65675,-0.59056,-0.06619
56,-0.91717,-0.87121,-0.045965
56.02,-1.1152,-1.096,-0.019173
56.04,-1.2489,-1.2545,0.0056802
56.06,-1.3218,-1.3489,0.027116
56.08,-1.3416,-1.3975,0.055884
56.1,-1.3187,-1.3925,0.07384
56.12,-1.264,-1.3498,0.085837
56.14,-1.1882,-1.2798,0.091638
56.16,-1.0999,-1.1954,0.095529
56.18,-1.0058,-1.0918,0.085998
56.2,-0.90972,-0.99479,0.085075
56.22,-0.81358,-0.88301,0.069435
56.24,-0.71757,-0.77377,0.056196
56.26,-0.62111,-0.66608,0.044975
56.28,-0.5236,-0.55491,0.031309
56.3,-0.42522,-0.44476,0.019538
56.32,-0.32744,-0.3423,0.014866
56.34,-0.23326,-0.24931,0.016047
56.36,-0.14728,-0.15758,0.010294
56.38,-0.075292,-0.087941,0.012649
56.4,-0.023718,-0.038731,0.015013
56.42,0.001173,-0.016069,0.017242
56.44,-0.0058273,-0.027675,0.021848
56.46,-0.047978,-0.077642,0.029664
56.48,-0.12582,-0.15531,0.029487
56.5,-0.23666,-0.26757,0.030907
56.52,-0.37436,-0.40595,0.031588
56.54,-0.52954,-0.55845,0.02891
56.56,-0.69015,-0.72691,0.036761
56.58,-0.84249,-0.8678,0.025307
56.6,-0.97247,-0.99436,0.021885
56.62,-1.067,-1.0864,0.019388
56.64,-1.1156,-1.1285,0.012882
56.66,-1.1117,-1.133,0.021312
56.68,-1.0532,-1.0736,0.020368
56.7,-0.94399,-0.96825,0.024256
56.72,-0.79279,-0.819,0.026215
56.74,-0.61317,-0.64545,0.032281
56.76,-0.42201,-0.46084,0.038824
56.78,-0.23771,-0.28069,0.042981
56.8,-0.07805,-0.1227,0.044648
56.82,0.041953,-0.0053089,0.047262
56.84,0.11206,0.073372,0.038692
56.86,0.12828,0.093203,0.03508
56.88,0.093564,0.070826,0.022738
56.9,0.017652,0.0078218,0.0098298
56.92,-0.084008,-0.071283,-0.012725
56.94,-0.19217,-0.15734,-0.034826
56.96,-0.28624,-0.2323,-0.053939
56.98,-0.34698,-0.27956,-0.067418
57,-0.35903,-0.26664,-0.092387
57.02,-0.31285,-0.22254,-0.090308
57.04,-0.2059,-0.10829,-0.097606
57.06,-0.042744,0.060571,-0.10331
57.08,0.16579,0.26909,-0.1033
57.1,0.4043,0.51007,-0.10577
57.12,0.65503,0.76713,-0.1121
57.14,0.90022,1.0166,-0.11635
57.16,1.1242,1.2453,-0.12116
57.18,1.3149,1.4463,-0.13138
57.2,1.4648,1.6101,-0.14529
57.22,1.5705,1.7268,-0.1563
57.24,1.6326,1.8009,-0.16832
57.26,1.6536,1.8261,-0.17245
57.28,1.6375,1.8196,-0.18211
57.3,1.5874,1.7655,-0.17807
57.32,1.5057,1.6739,-0.16821
57.34,1.393,1.549,-0.15594
57.36,1.2487,1.3836,-0.13491
57.38,1.0716,1.1825,-0.11099
57.4,0.8609,0.94094,-0.080034
57.42,0.61773,0.67335,-0.055619
57.44,0.34566,0.37118,-0.025518
57.46,0.051673,0.053412,-0.001739
57.48,-0.25378,-0.27248,0.018705
57.5,-0.55703,-0.59066,0.033633
57.52,-0.84204,-0.8889,0.04686
57.54,-1.0916,-1.1417,0.050073
57.56,-1.2888,-1.3464,0.057643
57.58,-1.4185,-1.4731,0.054583
57.6,-1.4691,-1.5268,0.057654
57.62,-1.4335,-1.4816,0.04808
57.64,-1.3107,-1.3516,0.04092
57.66,-1.1059,-1.1451,0.039207
57.68,-0.8308,-0.86324,0.032436
57.7,-0.50354,-0.53286,0.029316
57.72,-0.14711,-0.17313,0.02602
57.74,0.21198,0.18503,0.026949
57.76,0.54592,0.51495,0.030972
57.78,0.8281,0.80143,0.026677
57.8,1.0357,1.0059,0.029814
57.82,1.1521,1.1268,0.025292
57.84,1.1689,1.1492,0.019678
57.86,1.087,1.0774,0.0095941
57.88,0.91688,0.91781,-0.00092963
57.9,0.67753,0.69259,-0.015061
57.92,0.3947,0.42394,-0.029241
57.94,0.098022,0.14334,-0.045318
57.96,-0.18218,-0.131,-0.051179
57.98,-0.41822,-0.35489,-0.063333
58,-0.58801,-0.52794,-0.060071
58.02,-0.67715,-0.62141,-0.055742
58.04,-0.6801,-0.62961,-0.050492
58.06,-0.60011,-0.55997,-0.040135
58.08,-0.44812,-0.41357,-0.034551
58.1,-0.24082,-0.21617,-0.024651
58.12,0.001756,0.030251,-0.028495
58.14,0.25874,0.28694,-0.028195
58.16,0.51061,0.54951,-0.038896
58.18,0.74078,0.79128,-0.050492
58.2,0.93649,1.0044,-0.067908
58.22,1.0889,1.1733,-0.084324
58.24,1.1929,1.2893,-0.096392
58.26,1.2459,1.3567,-0.11071
58.28,1.2478,1.3664,-0.11856
58.3,1.1996,1.3131,-0.11353
58.32,1.1034,1.2249,-0.12153
58.34,0.96272,1.0689,-0.10622
58.36,0.7823,0.88172,-0.099418
58.38,0.56875,0.65581,-0.087061
58.4,0.33072,0.4058,-0.075082
58.42,0.07895,0.14069,-0.06174
58.44,-0.17411,-0.11935,-0.054765
58.46,-0.41503,-0.37189,-0.043138
58.48,-0.63041,-0.59681,-0.033593
58.5,-0.80797,-0.78294,-0.025035
58.52,-0.93767,-0.92333,-0.014348
58.54,-1.0124,-1.0035,-0.0089747
58.56,-1.0287,-1.0226,-0.0061641
58.58,-0.98655,-0.9881,0.0015532
58.6,-0.88929,-0.89004,0.00075475
58.62,-0.74327,-0.74596,0.0026909
58.64,-0.55721,-0.55242,-0.0047847
58.66,-0.34168,-0.33382,-0.0078583
58.68,-0.10862,-0.088238,-0.020386
58.7,0.12914,0.15944,-0.030305
58.72,0.35837,0.40131,-0.04294
58.74,0.56602,0.6186,-0.052582
58.76,0.73996,0.8106,-0.070636
58.78,0.86986,0.94366,-0.073802
58.8,0.94813,1.034,-0.085871
58.82,0.97082,1.0631,-0.092282
58.84,0.93818,1.0377,-0.099532
58.86,0.85482,0.95928,-0.10446
58.88,0.72935,0.83921,-0.10986
58.9,0.57334,0.68352,-0.11018
58.92,0.39986,0.50647,-0.1066
58.94,0.22181,0.32322,-0.10141
58.96,0.050146,0.13867,-0.088523
58.98,-0.10741,-0.028062,-0.079343
59,-0.24713,-0.19186,-0.05526
59.02,-0.36931,-0.33691,-0.032406
59.04,-0.47755,-0.4661,-0.011458
59.06,-0.57739,-0.5879,0.01051
59.08,-0.67469,-0.7044,0.029705
59.1,-0.774,-0.8176,0.043605
59.12,-0.87723,-0.9347,0.05747
59.14,-0.98299,-1.0474,0.064397
59.16,-1.0866,-1.1547,0.068103
59.18,-1.1806,-1.2538,0.073141
59.2,-1.2566,-1.3345,0.077917
59.22,-1.306,-1.3871,0.081038
59.24,-1.3224,-1.4079,0.0855
59.26,-1.3023,-1.3908,0.088487
59.28,-1.2463,-1.3395,0.093288
59.3,-1.1589,-1.2561,0.097271
59.32,-1.0483,-1.1525,0.10422
59.34,-0.92523,-1.0321,0.10691
59.36,-0.80148,-0.90842,0.10695
59.38,-0.68821,-0.79622,0.10801
59.4,-0.59441,-0.69559,0.10117
59.42,-0.52554,-0.6323,0.10677
59.44,-0.48255,-0.57048,0.087928
59.46,-0.4616,-0.53255,0.070951
59.48,-0.45421,-0.50678,0.05257
59.5,-0.44819,-0.47632,0.028133
59.52,-0.42896,-0.42999,0.0010313
59.54,-0.38142,-0.35466,-0.026758
59.56,-0.29194,-0.23287,-0.059074
59.58,-0.15038,-0.063424,-0.086953
59.6,0.048203,0.16499,-0.11679
59.62,0.30228,0.44224,-0.13996
59.64,0.60336,0.76351,-0.16016
59.66,0.93629,1.1152,-0.17896
59.68,1.2804,1.4688,-0.18836
59.7,1.6117,1.8109,-0.19924
59.72,1.9048,2.1052,-0.20041
59.74,2.1364,2.3545,-0.21815
59.76,2.2874,2.5051,-0.21772
59.78,2.3455,2.5756,-0.23003
59.8,2.3068,2.5475,-0.2407
59.82,2.1759,2.4236,-0.24775
59.84,1.9656,2.2172,-0.25155
59.86,1.6958,1.9618,-0.26601
59.88,1.3903,1.6499,-0.25961
59.9,1.0748,1.3279,-0.25312
59.92,0.77324,1.0155,-0.24222
59.94,0.50553,0.72349,-0.21796
59.96,0.28507,0.48091,-0.19585
59.98,0.11766,0.2743,-0.15664
60,0.0012943,0.12485,-0.12355
60.02,-0.072959,0.0075307,-0.08049
60.04,-0.1192,-0.070746,-0.048456
60.06,-0.15426,-0.15004,-0.0042244
60.08,-0.19501,-0.21986,0.024859
60.1,-0.25574,-0.31536,0.059617
60.12,-0.34614,-0.42576,0.079613
60.14,-0.46998,-0.57024,0.10026
60.16,-0.62473,-0.73944,0.11471
60.18,-0.80226,-0.93024,0.12798
60.2,-0.99021,-1.1259,0.13572
60.22,-1.1741,-1.3212,0.14711
60.24,-1.3393,-1.4958,0.15648
60.26,-1.4735,-1.6395,0.16601
60.28,-1.5678,-1.744,0.1762
60.3,-1.6178,-1.8089,0.19104
60.32,-1.6239,-1.8238,0.19986
60.34,-1.5901,-1.8008,0.2107
60.36,-1.5232,-1.7371,0.21383
60.38,-1.4311,-1.6458,0.21472
60.4,-1.3212,-1.5284,0.20727
60.42,-1.1991,-1.3944,0.19536
60.44,-1.068,-1.2431,0.17509
60.46,-0.92854,-1.0826,0.15406
60.48,-0.7789,-0.90281,0.12391
60.5,-0.61612,-0.71078,0.094657
60.52,-0.43723,-0.49538,0.058146
60.54,-0.24067,-0.27335,0.032686
60.56,-0.027459,-0.029856,0.0023971
60.58,0.19793,0.21861,-0.020682
60.6,0.42729,0.46316,-0.035868
60.62,0.64905,0.70508,-0.056024
60.64,0.84921,0.91417,-0.064961
60.66,1.0128,1.0815,-0.068752
60.68,1.1256,1.2009,-0.075302
60.7,1.1763,1.2526,-0.076257
60.72,1.1578,1.2289,-0.071076
60.74,1.0688,1.1437,-0.074894
60.76,0.91398,0.97896,-0.064984
60.78,0.70429,0.76811,-0.063825
60.8,0.45559,0.5173,-0.061708
60.82,0.18715,0.24526,-0.058111
60.84,-0.080506,-0.027949,-0.052557
60.86,-0.32783,-0.27999,-0.047842
60.88,-0.53836,-0.50744,-0.030921
60.9,-0.70028,-0.67848,-0.021799
60.92,-0.80733,-0.80167,-0.0056537
60.94,-0.85884,-0.86586,0.0070219
60.96,-0.85909,-0.89111,0.032025
60.98,-0.81599,-0.85462,0.038632
61,-0.73951,-0.79386,0.054346
61.02,-0.64001,-0.6993,0.059294
61.04,-0.52692,-0.58919,0.062261
61.06,-0.40786,-0.46504,0.057185
61.08,-0.28829,-0.33981,0.051517
61.1,-0.17176,-0.2078,0.036035
61.12,-0.060514,-0.087363,0.02685
61.14,0.043766,0.03426,0.009506
61.16,0.13919,0.14295,-0.0037624
61.18,0.22318,0.23618,-0.012996
61.2,0.29235,0.3173,-0.024954
61.22,0.34273,0.37365,-0.03092
61.24,0.37034,0.39836,-0.028021
61.26,0.37191,0.40054,-0.028629
61.28,0.34564,0.37171,-0.02607
61.3,0.29182,0.31338,-0.021554
61.32,0.21322,0.22915,-0.015935
61.34,0.11513,0.13216,-0.017021
61.36,0.0051725,0.018794,-0.013622
61.38,-0.10727,-0.090094,-0.017176
61.4,-0.21173,-0.19242,-0.019307
61.42,-0.29754,-0.26998,-0.027564
61.44,-0.3548,-0.32064,-0.034156
61.46,-0.37534,-0.3358,-0.03954
61.48,-0.35368,-0.30281,-0.050872
61.5,-0.28782,-0.23374,-0.054081
61.52,-0.17986,-0.11901,-0.060849
61.54,-0.036259,0.023623,-0.059882
61.56,0.13233,0.19581,-0.063479
61.58,0.31172,0.36971,-0.057984
61.6,0.48546,0.54063,-0.055168
61.62,0.63645,0.68551,-0.049061
61.64,0.74897,0.79576,-0.046788
61.66,0.81071,0.85112,-0.040411
61.68,0.81452,0.86157,-0.047054
61.7,0.75969,0.80811,-0.048418
61.72,0.65238,0.70452,-0.052134
61.74,0.50517,0.56898,-0.06381
61.76,0.33562,0.40734,-0.071724
61.78,0.16423,0.24258,-0.07835
61.8,0.011877,0.098616,-0.086739
61.82,-0.10278,-0.014978,-0.087806
61.84,-0.16554,-0.071962,-0.093583
61.86,-0.16821,-0.081286,-0.086919
61.88,-0.10925,-0.020845,-0.08841
61.9,0.0063996,0.091641,-0.085242
61.92,0.16853,0.25475,-0.086217
61.94,0.3633,0.45327,-0.089969
61.96,0.57519,0.67262,-0.097426
61.98,0.78897,0.89977,-0.1108
62,0.99121,1.1146,-0.12335
62.02,1.1713,1.3159,-0.1446
62.04,1.3218,1.4771,-0.15531
62.06,1.4385,1.6243,-0.18574
62.08,1.5195,1.7093,-0.18977
62.1,1.5646,1.7686,-0.20397
62.12,1.5746,1.786,-0.21139
62.14,1.5504,1.7613,-0.21092
62.16,1.4929,1.7026,-0.20975
62.18,1.4029,1.6064,-0.20354
62.2,1.2813,1.4778,-0.19651
62.22,1.1297,1.3083,-0.17858
62.24,0.95092,1.1195,-0.16855
62.26,0.74916,0.89782,-0.14866
62.28,0.53061,0.66341,-0.1328
62.3,0.30326,0.4187,-0.11544
62.32,0.076591,0.17587,-0.099275
62.34,-0.13906,-0.054604,-0.084455
62.36,-0.33339,-0.26506,-0.068328
62.38,-0.49719,-0.44322,-0.053975
62.4,-0.62338,-0.58394,-0.039438
62.42,-0.70795,-0.68306,-0.024883
62.44,-0.75066,-0.73934,-0.011321
62.46,-0.75527,-0.75788,0.0026065
62.48,-0.72934,-0.74606,0.016722
62.5,-0.68344,-0.71199,0.028551
62.52,-0.62995,-0.6708,0.040852
62.54,-0.58148,-0.63232,0.050842
62.56,-0.54912,-0.60732,0.058198
62.58,-0.54088,-0.60168,0.060792
62.6,-0.56041,-0.62038,0.059978
62.62,-0.60634,-0.66337,0.057025
62.64,-0.67246,-0.7238,0.051342
62.66,-0.74853,-0.7968,0.048274
62.68,-0.82184,-0.86105,0.03921
62.7,-0.87923,-0.90931,0.030079
62.72,-0.90916,-0.93358,0.024415
62.74,-0.90363,-0.92721,0.02358
62.76,-0.85942,-0.88201,0.022588
62.78,-0.77873,-0.80654,0.027809
62.8,-0.66874,-0.70014,0.031404
62.82,-0.54053,-0.57523,0.034691
62.84,-0.40737,-0.44567,0.038306
62.86,-0.28266,-0.32254,0.039878
62.88,-0.17812,-0.21559,0.037467
62.9,-0.10225,-0.13938,0.037134
62.92,-0.059512,-0.087575,0.028064
62.94,-0.050234,-0.071509,0.021275
62.96,-0.071158,-0.086079,0.014922
62.98,-0.11651,-0.1216,0.0050873
63,-0.17929,-0.18342,0.0041267
63.02,-0.25252,-0.25359,0.0010699
63.04,-0.33022,-0.33251,0.0022812
63.06,-0.40798,-0.41966,0.011679
63.08,-0.48303,-0.50036,0.017328
63.1,-0.55398,-0.57824,0.024259
63.12,-0.62027,-0.65743,0.037155
63.14,-0.6816,-0.7264,0.044792
63.16,-0.73738,-0.79249,0.055104
63.18,-0.78643,-0.84804,0.061614
63.2,-0.82686,-0.89292,0.066054
63.22,-0.85628,-0.9264,0.070117
63.24,-0.87202,-0.93747,0.06545
63.26,-0.87154,-0.93918,0.067641
63.28,-0.85277,-0.91599,0.063225
63.3,-0.81441,-0.87097,0.056565
63.32,-0.75617,-0.80796,0.051794
63.34,-0.67887,-0.72822,0.049353
63.36,-0.58451,-0.62406,0.039559
63.38,-0.47625,-0.51597,0.039719
63.4,-0.35829,-0.39213,0.033836
63.42,-0.23565,-0.26417,0.028513
63.44,-0.11379,-0.14136,0.027567
63.46,0.0019109,-0.018811,0.020722
63.48,0.10676,0.088323,0.018438
63.5,0.19741,0.18694,0.010473
63.52,0.27243,0.27107,0.0013552
63.54,0.3326,0.342,-0.0094021
63.56,0.38098,0.40694,-0.025964
63.58,0.4224,0.46597,-0.043564
63.6,0.46273,0.51331,-0.050584
63.62,0.50772,0.58266,-0.07494
63.64,0.56187,0.64829,-0.086418
63.66,0.62737,0.71893,-0.091562
63.68,0.70343,0.80458,-0.10115
63.7,0.78616,0.88566,-0.099505
63.72,0.869,0.96868,-0.099675
63.74,0.94378,1.0404,-0.096599
63.76,1.002,1.0927,-0.090683
63.78,1.0362,1.1302,-0.093979
63.8,1.0414,1.1314,-0.08991
63.82,1.0157,1.1107,-0.095011
63.84,0.96037,1.0567,-0.096295
63.86,0.87961,0.9797,-0.1001
63.88,0.7795,0.8786,-0.099094
63.9,0.6668,0.76792,-0.10112
63.92,0.54761,0.64347,-0.095854
63.94,0.42645,0.50584,-0.079394
63.96,0.30562,0.37126,-0.065647
63.98,0.18527,0.2325,-0.047235
64,0.063891,0.089939,-0.026048
64.02,-0.060713,-0.056735,-0.0039777
64.04,-0.19028,-0.20086,0.010581
64.06,-0.32496,-0.35748,0.032523
64.08,-0.46242,-0.50802,0.045599
64.1,-0.59745,-0.65434,0.056893
64.12,-0.72198,-0.78199,0.06001
64.14,-0.82578,-0.88328,0.057495
64.16,-0.89751,-0.95587,0.058364
64.18,-0.92613,-0.97578,0.049655
64.2,-0.90252,-0.94022,0.037703
64.22,-0.82099,-0.84465,0.023659
64.24,-0.68049,-0.68925,0.0087602
64.26,-0.48546,-0.47965,-0.0058081
64.28,-0.24597,-0.22438,-0.021589
64.3,0.022726,0.055841,-0.033115
64.32,0.30137,0.34418,-0.042819
64.34,0.56847,0.62877,-0.060301
64.36,0.80248,0.86229,-0.059811
64.38,0.98417,1.0517,-0.067582
64.4,1.0987,1.1757,-0.076951
64.42,1.1377,1.2159,-0.078267
64.44,1.0997,1.1867,-0.086996
64.46,0.99089,1.0865,-0.095603
64.48,0.82416,0.92004,-0.095881
64.5,0.61738,0.71879,-0.10141
64.52,0.3914,0.49766,-0.10626
64.54,0.16751,0.27298,-0.10547
64.56,-0.034906,0.069472,-0.10438
64.58,-0.20037,-0.10824,-0.092136
64.6,-0.3187,-0.23858,-0.080116
64.62,-0.38558,-0.32007,-0.06551
64.64,-0.40242,-0.35412,-0.048297
64.66,-0.37549,-0.33525,-0.040241
64.68,-0.31473,-0.29066,-0.024067
64.7,-0.23218,-0.22324,-0.0089393
64.72,-0.14053,-0.13834,-0.0021927
64.74,-0.051864,-0.054146,0.0022829
64.76,0.023366,0.013254,0.010112
64.78,0.076928,0.06754,0.0093884
64.8,0.10311,0.092524,0.010586
64.82,0.098725,0.085829,0.012896
64.84,0.062948,0.048182,0.014767
64.86,-0.0029555,-0.024884,0.021928
64.88,-0.095917,-0.12492,0.029007
64.9,-0.21132,-0.25178,0.040457
64.92,-0.34319,-0.39644,0.053249
64.94,-0.48439,-0.54446,0.060071
64.96,-0.6267,-0.6959,0.069196
64.98,-0.76108,-0.83974,0.078659
65,-0.8779,-0.96341,0.085504
65.02,-0.96748,-1.0583,0.090863
65.04,-1.0207,-1.1149,0.094242
65.06,-1.0299,-1.1197,0.089753
65.08,-0.98999,-1.0751,0.085084
65.1,-0.89927,-0.97646,0.077192
65.12,-0.76048,-0.83152,0.07104
65.14,-0.58119,-0.6432,0.062009
65.16,-0.37373,-0.4303,0.056575
65.18,-0.1544,-0.20004,0.045646
65.2,0.057977,0.014261,0.043716
65.22,0.24414,0.20511,0.039029
65.24,0.38679,0.35356,0.03323
65.26,0.4729,0.44429,0.028611
65.28,0.4957,0.47445,0.021253
65.3,0.45575,0.45062,0.0051279
65.32,0.36103,0.36174,-0.00070765
65.34,0.22597,0.24209,-0.016116
65.36,0.069377,0.097682,-0.028305
65.38,-0.088174,-0.052957,-0.035217
65.4,-0.22718,-0.19089,-0.036292
65.42,-0.3318,-0.29659,-0.035207
65.44,-0.39164,-0.36124,-0.030395
65.46,-0.40265,-0.37652,-0.026131
65.48,-0.36687,-0.35187,-0.014992
65.5,-0.29124,-0.27938,-0.011862
65.52,-0.18584,-0.17516,-0.010674
65.54,-0.061809,-0.049353,-0.012457
65.56,0.070446,0.095515,-0.025069
65.58,0.2026,0.24594,-0.043339
65.6,0.32901,0.39288,-0.063871
65.62,0.44662,0.53163,-0.085017
65.64,0.55427,0.66553,-0.11127
65.66,0.65176,0.77885,-0.12709
65.68,0.73886,0.88374,-0.14488
65.7,0.81455,0.97048,-0.15593
65.72,0.87677,1.0413,-0.16458
65.74,0.92257,1.0907,-0.16816
65.76,0.94869,1.1207,-0.17204
65.78,0.9524,1.1226,-0.17019
65.8,0.93238,1.1115,-0.17908
65.82,0.88944,1.0644,-0.17496
65.84,0.82684,1.0021,-0.17527
65.86,0.75034,0.92825,-0.17791
65.88,0.66767,0.85289,-0.18522
65.9,0.58772,0.77385,-0.18613
65.92,0.5195,0.70578,-0.18628
65.94,0.4709,0.65852,-0.18762
65.96,0.44763,0.63262,-0.18498
65.98,0.45226,0.63123,-0.17897
66,0.48365,0.65626,-0.17261
66.02,0.53684,0.70743,-0.1706
66.04,0.60332,0.75633,-0.15301
66.06,0.67191,0.81209,-0.14018
66.08,0.72997,0.85779,-0.12782
66.1,0.7649,0.87489,-0.10999
66.12,0.76579,0.86083,-0.09504
66.14,0.72485,0.8065,-0.081646
66.16,0.63861,0.70791,-0.069305
66.18,0.50848,0.56779,-0.059308
66.2,0.34075,0.39302,-0.052266
66.22,0.14586,0.19054,-0.044678
66.24,-0.062857,-0.034528,-0.028329
66.26,-0.2708,-0.24686,-0.023941
66.28,-0.46387,-0.45318,-0.010688
66.3,-0.63007,-0.63434,0.0042679
66.32,-0.76073,-0.77704,0.016315
66.34,-0.85117,-0.88252,0.031351
66.36,-0.90082,-0.95212,0.051299
66.38,-0.91275,-0.97951,0.066756
66.4,-0.89286,-0.96826,0.075405
66.42,-0.84881,-0.93862,0.089815
66.44,-0.789,-0.87785,0.088851
66.46,-0.72164,-0.81499,0.093346
66.48,-0.65413,-0.74342,0.089296
66.5,-0.59257,-0.67978,0.087205
66.52,-0.54169,-0.62491,0.083223
66.54,-0.50474,-0.58515,0.080401
66.56,-0.4836,-0.55876,0.075162
66.58,-0.47879,-0.55409,0.075295
66.6,-0.48955,-0.56292,0.073367
66.62,-0.51383,-0.58471,0.070874
66.64,-0.54838,-0.62026,0.071883
66.66,-0.58879,-0.66349,0.074699
66.68,-0.62976,-0.70122,0.071459
66.7,-0.66537,-0.73885,0.073476
66.72,-0.68956,-0.75407,0.064515
66.74,-0.69657,-0.75994,0.063368
66.76,-0.68156,-0.73665,0.055087
66.78,-0.64104,-0.68826,0.047226
66.8,-0.57334,-0.61154,0.038199
66.82,-0.47894,-0.50519,0.02625
66.84,-0.36056,-0.3735,0.012939
66.86,-0.22315,-0.22301,-0.00013697
66.88,-0.073646,-0.058298,-0.015348
66.9,0.079539,0.11159,-0.032047
66.92,0.22717,0.27085,-0.043678
66.94,0.36007,0.41648,-0.056411
66.96,0.47002,0.5381,-0.068084
66.98,0.55075,0.62596,-0.075207
67,0.59873,0.68665,-0.087923
67.02,0.61367,0.70903,-0.095355
67.04,0.59869,0.70504,-0.10635
67.06,0.55993,0.67408,-0.11415
67.08,0.50581,0.62841,-0.1226
67.1,0.44585,0.57007,-0.12422
67.12,0.38924,0.5254,-0.13616
67.14,0.34351,0.46984,-0.12634
67.16,0.31336,0.43676,-0.1234
67.18,0.29996,0.41381,-0.11385
67.2,0.3008,0.40252,-0.10171
67.22,0.31018,0.3966,-0.086415
67.24,0.32015,0.39147,-0.071322
67.26,0.32188,0.37302,-0.05114
67.28,0.30709,0.34396,-0.036868
67.3,0.26939,0.28418,-0.014796
67.32,0.2052,0.21212,-0.0069255
67.34,0.11423,0.097021,0.017213
67.36,-0.00060164,-0.027795,0.027193
67.38,-0.13381,-0.18275,0.048938
67.4,-0.27822,-0.34145,0.063223
67.42,-0.42612,-0.50727,0.081148
67.44,-0.57027,-0.67234,0.10208
67.46,-0.70468,-0.82436,0.11968
67.48,-0.82513,-0.96853,0.1434
67.5,-0.92909,-1.087,0.15786
67.52,-1.0155,-1.1938,0.17829
67.54,-1.084,-1.2663,0.18229
67.56,-1.1344,-1.3376,0.2032
67.58,-1.1661,-1.3675,0.20144
67.6,-1.1774,-1.3783,0.20088
67.62,-1.1658,-1.3585,0.19269
67.64,-1.128,-1.3099,0.18189
67.66,-1.0607,-1.2249,0.16418
67.68,-0.9615,-1.1118,0.15029
67.7,-0.82974,-0.95333,0.12358
67.72,-0.66725,-0.76894,0.10169
67.74,-0.4789,-0.55637,0.077476
67.76,-0.27255,-0.32693,0.05438
67.78,-0.058627,-0.08671,0.028083
67.8,0.15091,0.14042,0.010496
67.82,0.34388,0.35799,-0.01411
67.84,0.50936,0.54653,-0.037174
67.86,0.63908,0.69687,-0.057786
67.88,0.72852,0.80812,-0.079605
67.9,0.77741,0.87596,-0.098553
67.92,0.78968,0.90606,-0.11638
67.94,0.77273,0.90509,-0.13236
67.96,0.73618,0.8823,-0.14612
67.98,0.69034,0.83985,-0.14951
68,0.64462,0.803,-0.15839
68.02,0.6062,0.75794,-0.15174
68.04,0.57915,0.73022,-0.15107
68.06,0.56413,0.70572,-0.14159
68.08,0.55867,0.68992,-0.13125
68.1,0.55803,0.6761,-0.11807
68.12,0.55636,0.66461,-0.10825
68.14,0.54784,0.64539,-0.09755
68.16,0.52788,0.61888,-0.091
68.18,0.49373,0.57422,-0.080495
68.2,0.44484,0.51783,-0.07299
68.22,0.38267,0.45052,-0.06784
68.24,0.31016,0.36938,-0.059213
68.26,0.23101,0.28166,-0.05065
68.28,0.14894,0.19262,-0.043679
68.3,0.067203,0.097034,-0.029831
68.32,-0.011741,0.010627,-0.022368
68.34,-0.086087,-0.07309,-0.012997
68.36,-0.15432,-0.14803,-0.0062939
68.38,-0.21468,-0.21598,0.0013025
68.4,-0.2646,-0.2652,0.00060524
68.42,-0.30036,-0.30152,0.0011553
68.44,-0.31708,-0.3108,-0.0062785
68.46,-0.30904,-0.29163,-0.017406
68.48,-0.27054,-0.23923,-0.031306
68.5,-0.19691,-0.15158,-0.045327
68.52,-0.085747,-0.019844,-0.065903
68.54,0.062001,0.14543,-0.08343
68.56,0.24129,0.34299,-0.1017
68.58,0.44275,0.56156,-0.1188
68.6,0.65309,0.78667,-0.13358
68.62,0.85611,0.99989,-0.14378
68.64,1.0343,1.1885,-0.15413
68.66,1.1709,1.3282,-0.15729
68.68,1.2517,1.4116,-0.15994
68.7,1.2667,1.4256,-0.15894
68.72,1.2117,1.366,-0.15435
68.74,1.0887,1.2374,-0.14866
68.76,0.90575,1.0436,-0.13785
68.78,0.67589,0.79925,-0.12336
68.8,0.41578,0.51975,-0.10397
68.82,0.14371,0.2297,-0.085988
68.84,-0.12231,-0.062999,-0.059315
68.86,-0.36643,-0.33166,-0.034776
68.88,-0.57624,-0.57105,-0.0051939
68.9,-0.74364,-0.76484,0.021197
68.92,-0.86501,-0.91157,0.046563
68.94,-0.94087,-1.0116,0.070768
68.96,-0.97509,-1.0653,0.090202
68.98,-0.97389,-1.0811,0.10721
69,-0.9447,-1.0593,0.11456
69.02,-0.89523,-1.0132,0.118
69.04,-0.83265,-0.9509,0.11825
69.06,-0.7631,-0.87282,0.10972
69.08,-0.69141,-0.79791,0.1065
69.1,-0.62106,-0.71233,0.091267
69.12,-0.55424,-0.63208,0.077842
69.14,-0.49196,-0.557,0.065036
69.16,-0.43422,-0.48287,0.048649
69.18,-0.38006,-0.41328,0.033222
69.2,-0.32768,-0.34374,0.016057
69.22,-0.27458,-0.27416,-0.00042285
69.24,-0.21771,-0.19407,-0.023637
69.26,-0.15377,-0.11496,-0.038812
69.28,-0.07968,-0.021763,-0.057916
69.3,0.0069868,0.084055,-0.077068
69.32,0.10736,0.19811,-0.090754
69.34,0.22077,0.33119,-0.11042
69.36,0.34435,0.4673,-0.12295
69.38,0.47288,0.60311,-0.13023
69.4,0.59897,0.73956,-0.14059
69.42,0.71358,0.85695,-0.14337
69.44,0.80692,0.95309,-0.14617
69.46,0.86955,1.0127,-0.14315
69.48,0.89363,1.0338,-0.14019
69.5,0.8741,1.0059,-0.13179
69.52,0.80963,0.93227,-0.12264
69.54,0.70308,0.82426,-0.12118
69.56,0.56148,0.6639,-0.10241
69.58,0.39542,0.48905,-0.093632
69.6,0.21789,0.29467,-0.076777
69.62,0.042806,0.10703,-0.064229
69.64,-0.11667,-0.071449,-0.04522
69.66,-0.24967,-0.21953,-0.030141
69.68,-0.34885,-0.34158,-0.0072753
69.7,-0.41105,-0.41939,0.008337
69.72,-0.43733,-0.46432,0.026985
69.74,-0.43243,-0.4761,0.043666
69.76,-0.40368,-0.45618,0.052499
69.78,-0.35964,-0.42198,0.062343
69.8,-0.3087,-0.37802,0.069323
69.82,-0.2579,-0.32395,0.066042
69.84,-0.21213,-0.27735,0.065221
69.86,-0.17381,-0.22972,0.055905
69.88,-0.14316,-0.19398,0.050821
69.9,-0.11877,-0.15505,0.036286
69.92,-0.098431,-0.13114,0.032714
69.94,-0.080022,-0.097299,0.017277
69.96,-0.062163,-0.075919,0.013756
69.98,-0.044588,-0.051776,0.0071878
70,-0.028132,-0.028973,0.00084014
70.02,-0.014385,-0.011445,-0.0029398
70.04,-0.0051107,0.0026958,-0.0078064
70.06,-0.0015983,0.013001,-0.0146
70.08,-0.0041026,0.017508,-0.02161
70.1,-0.011525,0.018857,-0.030382
70.12,-0.021415,0.016932,-0.038347
70.14,-0.030305,0.017598,-0.047903
70.16,-0.034321,0.021782,-0.056102
70.18,-0.029941,0.029415,-0.059356
70.2,-0.014771,0.054817,-0.069587
70.22,0.011838,0.083362,-0.071524
70.24,0.04843,0.12229,-0.073861
70.26,0.09144,0.16526,-0.07382
70.28,0.13554,0.20585,-0.070302
70.3,0.17431,0.23887,-0.06456
70.32,0.20109,0.26305,-0.061957
70.34,0.20996,0.263,-0.053033
70.36,0.19661,0.24202,-0.045401
70.38,0.15905,0.19839,-0.039335
70.4,0.097972,0.12609,-0.028115
70.42,0.016803,0.037189,-0.020386
70.44,-0.078642,-0.067714,-0.010929
70.46,-0.18081,-0.17788,-0.0029257
70.48,-0.28127,-0.28649,0.0052107
70.5,-0.37172,-0.38675,0.015031
70.52,-0.44485,-0.46635,0.021499
70.54,-0.49515,-0.52412,0.028962
70.56,-0.5194,-0.55193,0.03253
70.58,-0.51683,-0.55527,0.038443
70.6,-0.48906,-0.52815,0.039088
70.62,-0.4397,-0.48037,0.040674
70.64,-0.37382,-0.41449,0.040663
70.66,-0.29739,-0.33283,0.035437
70.68,-0.21668,-0.24265,0.025974
70.7,-0.13777,-0.15858,0.020808
70.72,-0.066241,-0.080729,0.014488
70.74,-0.0068959,-0.016424,0.0095281
70.76,0.036419,0.033134,0.0032855
70.78,0.060961,0.061393,-0.00043175
70.8,0.065266,0.067825,-0.002559
70.82,0.049351,0.049434,-8.3902e-05
70.84,0.014903,0.011609,0.0032937
70.86,-0.034581,-0.043019,0.0084374
70.88,-0.09382,-0.10495,0.011134
70.9,-0.15599,-0.17147,0.015483
70.92,-0.21322,-0.22859,0.015367
70.94,-0.25741,-0.27803,0.020622
70.96,-0.28115,-0.30054,0.019389
70.98,-0.27876,-0.29778,0.01902
71,-0.24722,-0.26498,0.017761
71.02,-0.18675,-0.20169,0.014941
71.04,-0.10106,-0.11432,0.013268
71.06,0.0030081,-0.0067778,0.0097859
71.08,0.11623,0.10237,0.013854
71.1,0.2282,0.22432,0.0038855
71.12,0.32872,0.33114,-0.0024212
71.14,0.40914,0.41912,-0.0099783
71.16,0.46347,0.48075,-0.01728
71.18,0.48912,0.51745,-0.028331
71.2,0.48702,0.52179,-0.03477
71.22,0.46127,0.50765,-0.046381
71.24,0.41834,0.47154,-0.053207
71.26,0.36594,0.42577,-0.059827
71.28,0.31185,0.37578,-0.063926
71.3,0.26279,0.32947,-0.066675
71.32,0.22365,0.29236,-0.068717
71.34,0.19699,0.26284,-0.065845
71.36,0.1831,0.24786,-0.064765
71.38,0.18024,0.23839,-0.058147
71.4,0.18525,0.24331,-0.058057
71.42,0.19425,0.24581,-0.051557
71.44,0.20326,0.25543,-0.052167
71.46,0.20877,0.25423,-0.045469
71.48,0.20799,0.25026,-0.042273
71.5,0.19903,0.23548,-0.036451
71.52,0.18072,0.21552,-0.034793
71.54,0.1525,0.17737,-0.024875
71.56,0.1141,0.13512,-0.021019
71.58,0.065483,0.075371,-0.0098872
71.6,0.006767,0.0070635,-0.0002965
71.62,-0.061621,-0.070235,0.0086149
71.64,-0.1387,-0.15951,0.020813
71.66,-0.22262,-0.25341,0.030785
71.68,-0.31043,-0.35249,0.042057
71.7,-0.39796,-0.4517,0.053742
71.72,-0.47991,-0.54268,0.062772
71.74,-0.55032,-0.61571,0.065392
71.76,-0.60315,-0.67988,0.076731
71.78,-0.63315,-0.71252,0.079374
71.8,-0.63672,-0.71612,0.0794
71.82,-0.61263,-0.69656,0.083929
71.84,-0.56249,-0.64075,0.078258
71.86,-0.49081,-0.56703,0.076226
71.88,-0.40452,-0.47972,0.0752
71.9,-0.3122,-0.37807,0.065877
71.92,-0.2228,-0.28101,0.058211
71.94,-0.14445,-0.1904,0.045946
71.96,-0.08317,-0.11594,0.032765
71.98,-0.042048,-0.06137,0.019322
72,-0.02083,-0.024902,0.0040721
72.02,-0.016104,-0.0059175,-0.010186
72.04,-0.022009,0.0028484,-0.024857
72.06,-0.031362,0.010856,-0.042218
72.08,-0.036976,0.01107,-0.048046
72.1,-0.032927,0.02482,-0.057747
72.12,-0.015554,0.048278,-0.063832
72.14,0.016002,0.081614,-0.065611
72.16,0.059772,0.13267,-0.072895
72.18,0.11144,0.18386,-0.07242
72.2,0.16517,0.23824,-0.073072
72.22,0.21469,0.28676,-0.072067
72.24,0.25425,0.33208,-0.07783
72.26,0.27946,0.35522,-0.075754
72.28,0.2878,0.37072,-0.082925
72.3,0.27866,0.35604,-0.077378
72.32,0.25322,0.32993,-0.076712
72.34,0.21395,0.28174,-0.067796
72.36,0.16412,0.23207,-0.067944
72.38,0.10735,0.16471,-0.057356
72.4,0.047277,0.097894,-0.050617
72.42,-0.012591,0.026246,-0.038837
72.44,-0.068802,-0.036392,-0.032409
72.46,-0.11786,-0.090333,-0.027523
72.48,-0.1561,-0.13272,-0.023381
72.5,-0.17973,-0.15832,-0.021417
72.52,-0.18499,-0.15877,-0.026227
72.54,-0.16856,-0.13644,-0.032115
72.56,-0.12809,-0.089135,-0.038953
72.58,-0.062833,-0.011613,-0.05122
72.6,0.025853,0.090095,-0.064242
72.62,0.1342,0.21197,-0.077775
72.64,0.25604,0.34656,-0.090519
72.66,0.3832,0.48552,-0.10232
72.68,0.50627,0.62031,-0.11405
72.7,0.61561,0.73977,-0.12416
72.72,0.70256,0.83612,-0.13356
72.74,0.76049,0.90029,-0.1398
72.76,0.78568,0.93422,-0.14854
72.78,0.7778,0.93018,-0.15238
72.8,0.73989,0.89102,-0.15113
72.82,0.67783,0.82838,-0.15055
72.84,0.59946,0.74668,-0.14722
72.86,0.51334,0.65808,-0.14474
72.88,0.42759,0.56372,-0.13613
72.9,0.34871,0.47416,-0.12545
72.92,0.28083,0.39358,-0.11275
72.94,0.22535,0.32276,-0.097403
72.96,0.18111,0.26201,-0.080906
72.98,0.14485,0.21191,-0.067055
73,0.11215,0.16217,-0.050024
73.02,0.078307,0.11404,-0.035737
73.04,0.039312,0.059444,-0.020132
73.06,-0.0074836,-0.0012555,-0.006228
73.08,-0.062971,-0.067222,0.0042502
73.1,-0.12623,-0.13972,0.013494
73.12,-0.19475,-0.21418,0.019425
73.14,-0.26489,-0.29131,0.026418
73.16,-0.33236,-0.36865,0.036284
73.18,-0.39271,-0.42919,0.036483
73.2,-0.44166,-0.48445,0.042796
73.22,-0.47536,-0.51666,0.041292
73.24,-0.49049,-0.5278,0.037307
73.26,-0.48431,-0.52031,0.036003
73.28,-0.45475,-0.47845,0.023699
73.3,-0.40064,-0.41217,0.011531
73.32,-0.32194,-0.32074,-0.0011974
73.34,-0.22009,-0.20071,-0.019377
73.36,-0.098387,-0.062695,-0.035693
73.38,0.037875,0.088468,-0.050593
73.4,0.18142,0.25023,-0.068809
73.42,0.32335,0.40589,-0.082535
73.44,0.45387,0.54804,-0.094172
73.46,0.56318,0.6697,-0.10652
73.48,0.64265,0.75564,-0.11299
73.5,0.6858,0.80639,-0.12059
73.52,0.68917,0.81102,-0.12185
73.54,0.65276,0.77417,-0.12141
73.56,0.58,0.69952,-0.11952
73.58,0.47728,0.59012,-0.11285
73.6,0.35299,0.45542,-0.10243
73.62,0.21649,0.30436,-0.087865
73.64,0.076904,0.14269,-0.065787
73.66,-0.05788,-0.014166,-0.043714
73.68,-0.18186,-0.16191,-0.019959
73.7,-0.29124,-0.29941,0.0081731
73.72,-0.38426,-0.41779,0.033532
73.74,-0.46083,-0.51786,0.057029
73.76,-0.52187,-0.60161,0.079745
73.78,-0.56865,-0.66132,0.092671
73.8,-0.60234,-0.70885,0.10651
73.82,-0.62368,-0.73953,0.11586
73.84,-0.63296,-0.75437,0.12141
73.86,-0.6303,-0.75792,0.12761
73.88,-0.61603,-0.74006,0.12403
73.9,-0.59109,-0.7155,0.1244
73.92,-0.5574,-0.6809,0.1235
73.94,-0.51794,-0.63678,0.11884
73.96,-0.47666,-0.59542,0.11876
73.98,-0.43799,-0.55326,0.11527
74,-0.4063,-0.51929,0.11299
74.02,-0.38512,-0.49612,0.111
74.04,-0.37654,-0.48406,0.10752
74.06,-0.38069,-0.48309,0.1024
74.08,-0.39561,-0.49603,0.10042
74.1,-0.41744,-0.51207,0.094636
74.12,-0.44095,-0.52753,0.08658
74.14,-0.46036,-0.54177,0.081409
74.16,-0.47025,-0.54455,0.074304
74.18,-0.46648,-0.53508,0.068601
74.2,-0.44686,-0.50868,0.061823
74.22,-0.41153,-0.46687,0.055339
74.24,-0.36291,-0.41377,0.050856
74.26,-0.30524,-0.34958,0.044336
74.28,-0.24383,-0.27994,0.036119
74.3,-0.18409,-0.21659,0.032493
74.32,-0.13063,-0.15554,0.02491
74.34,-0.086395,-0.10147,0.015078
74.36,-0.052251,-0.059697,0.0074453
74.38,-0.026877,-0.02182,-0.005057
74.4,-0.0070733,0.0078868,-0.01496
74.42,0.011593,0.037682,-0.026089
74.44,0.033959,0.07068,-0.036721
74.46,0.064384,0.11083,-0.046448
74.48,0.10599,0.16181,-0.055821
74.5,0.16011,0.22675,-0.066637
74.52,0.22611,0.30088,-0.074775
74.54,0.30141,0.38479,-0.083375
74.56,0.38191,0.47529,-0.093384
74.58,0.46244,0.56062,-0.098173
74.6,0.53743,0.64215,-0.10472
74.62,0.60141,0.71462,-0.11321
74.64,0.64955,0.76711,-0.11756
74.66,0.67798,0.79758,-0.1196
74.68,0.684,0.80346,-0.11946
74.7,0.66625,0.78341,-0.11716
74.72,0.62469,0.73526,-0.11057
74.74,0.5607,0.66635,-0.10565
74.76,0.47697,0.56902,-0.092049
74.78,0.37748,0.45834,-0.080867
74.8,0.26728,0.33361,-0.06633
74.82,0.15228,0.20597,-0.053689
74.84,0.03881,0.078049,-0.039239
74.86,-0.066914,-0.03939,-0.027524
74.88,-0.15934,-0.14796,-0.011385
74.9,-0.23418,-0.23522,0.0010449
74.92,-0.28887,-0.30303,0.014164
74.94,-0.32283,-0.34795,0.025129
74.96,-0.33746,-0.37406,0.036602
74.98,-0.33581,-0.38102,0.045202
75,-0.32203,-0.37448,0.052444
75.02,-0.30055,-0.36149,0.060941
75.04,-0.27527,-0.32973,0.054467
75.06,-0.24887,-0.30178,0.052908
75.08,-0.22231,-0.2691,0.04679
75.1,-0.19467,-0.23009,0.035417
75.12,-0.16343,-0.18663,0.023201
75.14,-0.12504,-0.13023,0.0051955
75.16,-0.075806,-0.064341,-0.011465
75.18,-0.012808,0.016406,-0.029214
75.2,0.065226,0.113,-0.047774
75.22,0.15731,0.22228,-0.064979
75.24,0.25993,0.33811,-0.078177
75.26,0.36728,0.46379,-0.096508
75.28,0.4718,0.57901,-0.10721
75.3,0.56512,0.6795,-0.11438
75.32,0.63908,0.7639,-0.12482
75.34,0.68681,0.81648,-0.12967
75.36,0.70357,0.8357,-0.13213
75.38,0.6873,0.82065,-0.13335
75.4,0.63876,0.77145,-0.13269
75.42,0.56132,0.68564,-0.12431
75.44,0.46046,0.57844,-0.11798
75.46,0.34304,0.44547,-0.10243
75.48,0.21652,0.30812,-0.091592
75.5,0.088341,0.15609,-0.067746
75.52,-0.034677,0.013924,-0.048601
75.54,-0.1466,-0.1196,-0.026997
75.56,-0.24253,-0.2324,-0.01013
75.58,-0.31863,-0.32636,0.0077313
75.6,-0.37206,-0.39315,0.021098
75.62,-0.40098,-0.43043,0.029446
75.64,-0.40464,-0.44379,0.039151
75.66,-0.38346,-0.42407,0.040604
75.68,-0.33933,-0.37872,0.039398
75.7,-0.27566,-0.31369,0.038029
75.72,-0.19753,-0.22647,0.028943
75.74,-0.11144,-0.13731,0.025872
75.76,-0.024967,-0.039181,0.014214
75.78,0.053894,0.044409,0.0094849
75.8,0.11755,0.11524,0.0023169
75.82,0.15969,0.16514,-0.0054418
75.84,0.17606,0.18316,-0.0070965
75.86,0.16504,0.17553,-0.010481
75.88,0.12792,0.13879,-0.01087
75.9,0.068692,0.076962,-0.0082699
75.92,-0.0063794,-0.0022208,-0.0041586
75.94,-0.089626,-0.087642,-0.0019841
75.96,-0.17292,-0.18433,0.011407
75.98,-0.24867,-0.2658,0.017131
76,-0.31066,-0.3406,0.029938
76.02,-0.35468,-0.38978,0.035104
76.04,-0.37876,-0.42535,0.046594
76.06,-0.38317,-0.43388,0.050716
76.08,-0.3701,-0.424,0.053899
76.1,-0.34317,-0.40036,0.057186
76.12,-0.30683,-0.36166,0.054831
76.14,-0.26578,-0.31798,0.052206
76.16,-0.22449,-0.27233,0.047838
76.18,-0.18684,-0.22942,0.042586
76.2,-0.15581,-0.18821,0.032408
76.22,-0.13337,-0.15687,0.023509
76.24,-0.12037,-0.14066,0.020295
76.26,-0.1165,-0.12529,0.0087847
76.28,-0.1203,-0.12657,0.0062698
76.3,-0.12919,-0.1276,-0.0015858
76.32,-0.13958,-0.13193,-0.007654
76.34,-0.14717,-0.13166,-0.015508
76.36,-0.14725,-0.12434,-0.022919
76.38,-0.13531,-0.10154,-0.033768
76.4,-0.10757,-0.065966,-0.041601
76.42,-0.061645,-0.008482,-0.053163
76.44,0.0028803,0.065297,-0.062416
76.46,0.084117,0.15766,-0.073541
76.48,0.17778,0.26234,-0.084555
76.5,0.27746,0.37281,-0.095357
76.52,0.37521,0.47813,-0.10293
76.54,0.46245,0.57302,-0.11057
76.56,0.53104,0.64545,-0.11441
76.58,0.57428,0.69791,-0.12363
76.6,0.58784,0.71022,-0.12238
76.62,0.57036,0.6916,-0.12124
76.64,0.5236,0.64169,-0.11809
76.66,0.45221,0.56517,-0.11297
76.68,0.36305,0.46785,-0.1048
76.7,0.26435,0.36271,-0.098358
76.72,0.16456,0.25069,-0.086127
76.74,0.071462,0.14433,-0.072873
76.76,-0.0087422,0.050365,-0.059107
76.78,-0.071886,-0.023798,-0.048088
76.8,-0.11606,-0.086112,-0.029945
76.82,-0.14147,-0.11749,-0.023981
76.84,-0.15009,-0.13639,-0.013698
76.86,-0.14516,-0.13711,-0.0080486
76.88,-0.13061,-0.12536,-0.0052463
76.9,-0.11059,-0.10549,-0.0050994
76.92,-0.089038,-0.085312,-0.0037263
76.94,-0.069384,-0.064436,-0.0049486
76.96,-0.054326,-0.046596,-0.0077293
76.98,-0.045673,-0.035411,-0.010262
77,-0.04422,-0.031109,-0.013111
77.02,-0.049637,-0.031398,-0.01824
77.04,-0.060415,-0.038337,-0.022078
77.06,-0.073884,-0.047747,-0.026136
77.08,-0.086374,-0.053548,-0.032826
77.1,-0.093547,-0.056349,-0.037198
77.12,-0.090909,-0.046527,-0.044382
77.14,-0.074466,-0.021499,-0.052968
77.16,-0.041442,0.017933,-0.059375
77.18,0.0090746,0.073414,-0.064339
77.2,0.075668,0.15004,-0.074375
77.22,0.15446,0.23231,-0.077852
77.24,0.23937,0.32421,-0.084841
77.26,0.32273,0.40898,-0.08625
77.28,0.39625,0.48579,-0.089549
77.3,0.45215,0.54438,-0.092226
77.32,0.48428,0.578,-0.093714
77.34,0.48899,0.58691,-0.097928
77.36,0.46565,0.56356,-0.097907
77.38,0.41676,0.51412,-0.097364
77.4,0.34749,0.44512,-0.097626
77.42,0.26492,0.35648,-0.09156
77.44,0.17692,0.26356,-0.086646
77.46,0.091135,0.16967,-0.078532
77.48,0.013978,0.081829,-0.06785
77.5,-0.050036,0.0049421,-0.054978
77.52,-0.098586,-0.05245,-0.046135
77.54,-0.13148,-0.10133,-0.030148
77.56,-0.15026,-0.13131,-0.018949
77.58,-0.15768,-0.15073,-0.006943
77.6,-0.15704,-0.15882,0.0017825
77.62,-0.1517,-0.16232,0.010611
77.64,-0.14467,-0.16066,0.015983
77.66,-0.13842,-0.16208,0.02366
77.68,-0.13484,-0.1654,0.030565
77.7,-0.13531,-0.17345,0.038145
77.72,-0.14079,-0.18364,0.042844
77.74,-0.15188,-0.20362,0.051744
77.76,-0.16876,-0.22742,0.058662
77.78,-0.19114,-0.25881,0.067675
77.8,-0.21813,-0.29457,0.076435
77.82,-0.2482,-0.33263,0.084421
77.84,-0.27921,-0.37052,0.091305
77.86,-0.30859,-0.40602,0.097423
77.88,-0.3337,-0.43674,0.10304
77.9,-0.35222,-0.46353,0.11132
77.92,-0.36266,-0.47771,0.11505
77.94,-0.36468,-0.48203,0.11735
77.96,-0.35929,-0.4806,0.12132
77.98,-0.34878,-0.47263,0.12386
78,-0.3364,-0.46233,0.12594
78.02,-0.32584,-0.45398,0.12814
78.04,-0.32052,-0.44812,0.1276
78.06,-0.32298,-0.45021,0.12723
78.08,-0.33427,-0.46024,0.12596
78.1,-0.35372,-0.47655,0.12283
78.12,-0.37887,-0.49857,0.1197
78.14,-0.40581,-0.51972,0.11391
78.16,-0.4297,-0.53906,0.10936
78.18,-0.44551,-0.55116,0.10565
78.2,-0.44871,-0.54614,0.097424
78.22,-0.43596,-0.52731,0.091348
78.24,-0.40554,-0.49016,0.084616
78.26,-0.35753,-0.4343,0.076762
78.28,-0.29384,-0.36031,0.066473
78.3,-0.21786,-0.27021,0.052351
78.32,-0.13409,-0.17334,0.039256
78.34,-0.047636,-0.071676,0.02404
78.36,0.036297,0.027014,0.0092832
78.38,0.11286,0.11721,-0.0043508
78.4,0.17791,0.19493,-0.017024
78.42,0.22828,0.25871,-0.030432
78.44,0.262,0.30359,-0.041588
78.46,0.27837,0.32691,-0.048543
78.48,0.27803,0.334,-0.05597
78.5,0.26298,0.32351,-0.060536
78.52,0.23642,0.29988,-0.06346
78.54,0.20262,0.27023,-0.067604
78.56,0.16654,0.237,-0.070457
78.58,0.13341,0.20468,-0.071271
78.6,0.10815,0.18025,-0.072106
78.62,0.094792,0.16946,-0.074667
78.64,0.09594,0.17207,-0.076134
78.66,0.11231,0.19115,-0.078837
78.68,0.14256,0.22371,-0.081152
78.7,0.18337,0.26832,-0.08495
78.72,0.22986,0.31694,-0.087075
78.74,0.27625,0.36802,-0.091774
78.76,0.3167,0.40889,-0.092189
78.78,0.34622,0.44393,-0.097704
78.8,0.36145,0.46042,-0.098975
78.82,0.36113,0.46323,-0.10211
78.84,0.3463,0.44917,-0.10287
78.86,0.32004,0.42534,-0.1053
78.88,0.28688,0.39259,-0.10571
78.9,0.25191,0.35582,-0.10391
78.92,0.21988,0.32243,-0.10255
78.94,0.19432,0.29144,-0.097122
78.96,0.17692,0.26997,-0.093053
78.98,0.16734,0.25408,-0.086737
79,0.16331,0.2418,-0.078489
79.02,0.16118,0.23246,-0.071273
79.04,0.15665,0.21884,-0.062186
79.06,0.14561,0.19915,-0.05354
79.08,0.12491,0.17037,-0.045462
79.1,0.092876,0.13164,-0.038767
79.12,0.049569,0.078837,-0.029268
79.14,-0.0033096,0.016616,-0.019926
79.16,-0.062761,-0.050042,-0.012719
79.18,-0.12499,-0.12273,-0.0022606
79.2,-0.18594,-0.19037,0.0044306
79.22,-0.24177,-0.25611,0.01434
79.24,-0.28917,-0.31267,0.023498
79.26,-0.32548,-0.35497,0.029482
79.28,-0.34873,-0.38331,0.034581
79.3,-0.3575,-0.39339,0.035899
79.32,-0.35086,-0.38323,0.032365
79.34,-0.32837,-0.35633,0.027958
79.36,-0.29005,-0.31016,0.020107
79.38,-0.2366,-0.24679,0.010196
79.4,-0.16949,-0.16632,-0.0031663
79.42,-0.091139,-0.07261,-0.01853
79.44,-0.004877,0.02977,-0.034647
79.46,0.085195,0.13561,-0.050417
79.48,0.17452,0.23994,-0.065422
79.5,0.2585,0.34015,-0.081643
79.52,0.33303,0.42968,-0.096657
79.54,0.39484,0.50675,-0.11192
79.56,0.44184,0.56563,-0.12379
79.58,0.47319,0.60525,-0.13206
79.6,0.48918,0.62969,-0.1405
79.62,0.49095,0.63445,-0.1435
79.64,0.48012,0.62485,-0.14474
79.66,0.45841,0.60696,-0.14854
79.68,0.4274,0.56337,-0.13597
79.7,0.38832,0.51399,-0.12566
79.72,0.34215,0.45586,-0.11371
79.74,0.28966,0.39046,-0.1008
79.76,0.2317,0.3173,-0.085597
79.78,0.1693,0.24051,-0.071204
79.8,0.10386,0.15813,-0.054274
79.82,0.037095,0.075433,-0.038338
79.84,-0.029015,-0.0070807,-0.021934
79.86,-0.092411,-0.083791,-0.0086202
79.88,-0.15113,-0.15752,0.0063953
79.9,-0.20342,-0.22486,0.021439
79.92,-0.24783,-0.28072,0.032888
79.94,-0.28316,-0.32687,0.043709
79.96,-0.30839,-0.35903,0.050642
79.98,-0.32258,-0.37715,0.054566
80,-0.32491,-0.37912,0.054212
80.02,-0.31465,-0.36803,0.05338
80.04,-0.29143,-0.34047,0.049043
80.06,-0.25546,-0.29692,0.041459
80.08,-0.20783,-0.24033,0.0325
80.1,-0.15072,-0.17615,0.02543
80.12,-0.08746,-0.10217,0.01471
80.14,-0.022419,-0.026433,0.0040143
80.16,0.039377,0.045214,-0.0058366
80.18,0.092781,0.10845,-0.015671
80.2,0.13317,0.15597,-0.022805
80.22,0.15706,0.18664,-0.029578
80.24,0.16262,0.19662,-0.034001
80.26,0.14993,0.18779,-0.037858
80.28,0.12093,0.1575,-0.036576
80.3,0.079127,0.11446,-0.035337
80.32,0.029076,0.059231,-0.030155
80.34,-0.024302,-0.00043634,-0.023866
80.36,-0.076372,-0.062591,-0.013781
80.38,-0.12335,-0.11942,-0.0039296
80.4,-0.16264,-0.17292,0.010275
80.42,-0.19303,-0.21348,0.020449
80.44,-0.21455,-0.24474,0.03019
80.46,-0.22819,-0.26868,0.040487
80.48,-0.23561,-0.28386,0.04825
80.5,-0.23868,-0.29444,0.055763
80.52,-0.23915,-0.29936,0.060211
80.54,-0.23842,-0.30165,0.063229
80.56,-0.23738,-0.30278,0.065399
80.58,-0.23637,-0.30022,0.063848
80.6,-0.23521,-0.29878,0.063573
80.62,-0.23325,-0.29144,0.058191
80.64,-0.2295,-0.28265,0.053155
80.66,-0.22269,-0.26865,0.045967
80.68,-0.21138,-0.2484,0.03702
80.7,-0.1941,-0.22358,0.02948
80.72,-0.16949,-0.1878,0.018304
80.74,-0.13652,-0.14396,0.0074375
80.76,-0.094697,-0.088263,-0.0064337
80.78,-0.044345,-0.025896,-0.018449
80.8,0.013225,0.043836,-0.030611
80.82,0.075604,0.11687,-0.041264
80.84,0.13933,0.18925,-0.049916
80.86,0.20012,0.25806,-0.057939
80.88,0.25324,0.31651,-0.063265
80.9,0.29407,0.35933,-0.06526
80.92,0.31869,0.38454,-0.065858
80.94,0.32448,0.38642,-0.061938
80.96,0.31058,0.36895,-0.058361
80.98,0.27816,0.33039,-0.052231
81,0.23036,0.27498,-0.044622
81.02,0.17203,0.21052,-0.038493
81.04,0.10915,0.14089,-0.031745
81.06,0.04815,0.072864,-0.024714
81.08,-0.0048902,0.014201,-0.019091
81.1,-0.044964,-0.028676,-0.016288
81.12,-0.06868,-0.053829,-0.014851
81.14,-0.074585,-0.058091,-0.016494
81.16,-0.063209,-0.045511,-0.017697
81.18,-0.036856,-0.013992,-0.022864
81.2,0.00079078,0.028731,-0.02794
81.22,0.045201,0.082653,-0.037452
81.24,0.091546,0.13645,-0.044903
81.26,0.13521,0.1889,-0.053692
81.28,0.17219,0.23271,-0.060518
81.3,0.19942,0.26576,-0.066333
81.32,0.21489,0.28776,-0.072866
81.34,0.21772,0.29,-0.072282
81.36,0.20815,0.28247,-0.07432
81.38,0.18738,0.25795,-0.070565
81.4,0.1575,0.22205,-0.064548
81.42,0.12119,0.18391,-0.06272
81.44,0.081474,0.13623,-0.054756
81.46,0.041436,0.085898,-0.044462
81.48,0.003828,0.040085,-0.036257
81.5,-0.029241,-0.0029173,-0.026323
81.52,-0.056576,-0.041774,-0.014802
81.54,-0.078052,-0.069391,-0.0086608
81.56,-0.094596,-0.096127,0.001531
81.58,-0.108,-0.11821,0.010202
81.6,-0.12059,-0.14187,0.021276
81.62,-0.13472,-0.16668,0.031956
81.64,-0.15235,-0.1928,0.040445
81.66,-0.17459,-0.22596,0.051376
81.68,-0.20143,-0.26122,0.059786
81.7,-0.23175,-0.29984,0.068095
81.72,-0.2634,-0.33943,0.076023
81.74,-0.29364,-0.37586,0.082221
81.76,-0.31953,-0.4059,0.086367
81.78,-0.33846,-0.42832,0.089856
81.8,-0.3485,-0.44172,0.093218
81.82,-0.34868,-0.44475,0.096073
81.84,-0.33901,-0.4318,0.092796
81.86,-0.32038,-0.41335,0.092974
81.88,-0.29432,-0.38105,0.08673
81.9,-0.2627,-0.33927,0.076563
81.92,-0.22747,-0.29711,0.069635
81.94,-0.19045,-0.25011,0.059665
81.96,-0.15323,-0.20257,0.049341
81.98,-0.11717,-0.15246,0.035285
82,-0.08343,-0.11224,0.028807
82.02,-0.052971,-0.07223,0.01926
82.04,-0.026548,-0.039762,0.013215
82.06,-0.0046278,-0.0115,0.006872
82.08,0.012737,0.0096808,0.0030565
82.1,0.026035,0.029425,-0.0033897
82.12,0.036361,0.04668,-0.010319
82.14,0.045367,0.061071,-0.015703
82.16,0.055082,0.077739,-0.022657
82.18,0.067586,0.096324,-0.028738
82.2,0.084616,0.11879,-0.034172
82.22,0.10717,0.14947,-0.042298
82.24,0.1352,0.18458,-0.049381
82.26,0.16749,0.22579,-0.058295
82.28,0.2018,0.26658,-0.064781
82.3,0.23514,0.30949,-0.074347
82.32,0.26432,0.3443,-0.079986
82.34,0.28649,0.3745,-0.088015
82.36,0.29968,0.3959,-0.096218
82.38,0.30315,0.40261,-0.099461
82.4,0.29748,0.40157,-0.10409
82.42,0.28444,0.39032,-0.10588
82.44,0.26658,0.37428,-0.10771
82.46,0.24671,0.35188,-0.10517
82.48,0.22734,0.32875,-0.10141
82.5,0.2102,0.30591,-0.095709
82.52,0.19594,0.28637,-0.090431
82.54,0.18411,0.26564,-0.081536
82.56,0.17332,0.24537,-0.072057
82.58,0.16162,0.22579,-0.064171
82.6,0.14692,0.20107,-0.054151
82.62,0.12747,0.17234,-0.044869
82.64,0.10215,0.13984,-0.037695
82.66,0.070683,0.098231,-0.027548
82.68,0.033641,0.054469,-0.020827
82.7,-0.0076945,0.0064304,-0.014125
82.72,-0.051555,-0.046521,-0.0050341
82.74,-0.095935,-0.098985,0.0030503
82.76,-0.13882,-0.14987,0.011051
82.78,-0.17832,-0.19808,0.019756
82.8,-0.2128,-0.23813,0.025333
82.82,-0.24082,-0.27349,0.032667
82.84,-0.26122,-0.29987,0.038658
82.86,-0.27305,-0.31553,0.042484
82.88,-0.27567,-0.31968,0.044015
82.9,-0.26882,-0.31352,0.044701
82.92,-0.25272,-0.29566,0.042932
82.94,-0.22818,-0.26948,0.041298
82.96,-0.19662,-0.23404,0.037421
82.98,-0.16005,-0.19221,0.032162
83,-0.12089,-0.14827,0.027381
83.02,-0.081758,-0.10332,0.021562
83.04,-0.045126,-0.060392,0.015266
83.06,-0.013036,-0.021567,0.0085304
83.08,0.013156,0.011822,0.0013342
83.1,0.032928,0.040361,-0.0074332
83.12,0.046596,0.062932,-0.016336
83.14,0.055186,0.078716,-0.02353
83.16,0.060191,0.091613,-0.031422
83.18,0.063269,0.099891,-0.036621
83.2,0.065934,0.10881,-0.042877
83.22,0.069288,0.11765,-0.048362
83.24,0.073853,0.12608,-0.052231
83.26,0.079495,0.13331,-0.053813
83.28,0.08546,0.14216,-0.056701
83.3,0.0905,0.14429,-0.053793
83.32,0.093053,0.14562,-0.052571
83.34,0.091469,0.1425,-0.051035
83.36,0.084244,0.12964,-0.045395
83.38,0.070266,0.11129,-0.041028
83.4,0.04904,0.081873,-0.032833
83.42,0.020888,0.047367,-0.026479
83.44,-0.012904,0.0053798,-0.018283
83.46,-0.050013,-0.037186,-0.012827
83.48,-0.087138,-0.080321,-0.0068174
83.5,-0.1202,-0.11612,-0.004081
83.52,-0.1447,-0.1408,-0.0039046
83.54,-0.15625,-0.14919,-0.0070601
83.56,-0.15114,-0.13975,-0.01139
83.58,-0.12702,-0.10569,-0.021331
83.6,-0.083383,-0.053101,-0.030281
83.62,-0.021915,0.021786,-0.043701
83.64,0.053475,0.11106,-0.057581
83.66,0.13695,0.2085,-0.071544
83.68,0.22138,0.30579,-0.084413
83.7,0.29916,0.39759,-0.098437
83.72,0.36324,0.47134,-0.1081
83.74,0.40803,0.52667,-0.11864
83.76,0.43011,0.55602,-0.12591
83.78,0.42862,0.55734,-0.12873
83.8,0.40528,0.5356,-0.13032
83.82,0.364,0.49182,-0.12782
83.84,0.31014,0.43515,-0.12501
83.86,0.24971,0.36149,-0.11178
83.88,0.18843,0.2868,-0.098376
83.9,0.13103,0.21497,-0.083941
83.92,0.080731,0.14986,-0.069127
83.94,0.039078,0.092232,-0.053154
83.96,0.0060305,0.042965,-0.036935
83.98,-0.019675,0.0016104,-0.021286
84,-0.040034,-0.032924,-0.0071099
84.02,-0.057242,-0.061799,0.0045576
84.04,-0.073227,-0.086126,0.012899
84.06,-0.089313,-0.11312,0.023805
84.08,-0.10603,-0.13682,0.030794
84.1,-0.12309,-0.15881,0.035725
84.12,-0.1395,-0.17818,0.038678
84.14,-0.15375,-0.19625,0.042493
84.16,-0.16407,-0.20648,0.042406
84.18,-0.16868,-0.21178,0.043108
84.2,-0.16605,-0.20762,0.041567
84.22,-0.15519,-0.19357,0.038379
84.24,-0.13577,-0.16938,0.033613
84.26,-0.10831,-0.1339,0.025585
84.28,-0.074233,-0.096665,0.022432
84.3,-0.035787,-0.048412,0.012626
84.32,0.0040894,0.00033378,0.0037556
84.34,0.042055,0.045085,-0.0030297
84.36,0.074728,0.084243,-0.0095144
84.38,0.099091,0.11392,-0.014826
84.4,0.11287,0.13058,-0.017719
84.42,0.11481,0.1353,-0.020493
84.44,0.10487,0.12686,-0.021988
84.46,0.084135,0.10503,-0.020898
84.48,0.054682,0.071961,-0.01728
84.5,0.019218,0.031639,-0.01242
84.52,-0.019294,-0.013166,-0.0061283
84.54,-0.058024,-0.062929,0.0049049
84.56,-0.094579,-0.10703,0.012454
84.58,-0.12719,-0.14973,0.022541
84.6,-0.15475,-0.18639,0.031638
84.62,-0.17675,-0.21689,0.040144
84.64,-0.1931,-0.24056,0.047455
84.66,-0.20399,-0.25641,0.052417
84.68,-0.2097,-0.26645,0.056755
84.7,-0.21053,-0.2683,0.057775
84.72,-0.20679,-0.26404,0.057249
84.74,-0.19884,-0.25162,0.052788
84.76,-0.18711,-0.23962,0.052508
84.78,-0.1722,-0.21786,0.045657
84.8,-0.15485,-0.19498,0.040132
84.82,-0.13587,-0.16883,0.032967
84.84,-0.11606,-0.13993,0.023866
84.86,-0.096134,-0.11264,0.016502
84.88,-0.076601,-0.085614,0.0090136
84.9,-0.057762,-0.057542,-0.00021966
84.92,-0.039757,-0.032856,-0.0069013
84.94,-0.022671,-0.0074489,-0.015222
84.96,-0.0066699,0.014869,-0.021539
84.98,0.0078764,0.031687,-0.023811
85,0.020334,0.047358,-0.027023
85.02,0.029834,0.056618,-0.026785
85.04,0.03539,0.061384,-0.025994
85.06,0.036106,0.056674,-0.020568
85.08,0.031391,0.049869,-0.018477
85.1,0.021171,0.033893,-0.012722
85.12,0.0060029,0.015368,-0.009365
85.14,-0.012918,-0.0085056,-0.0044127
85.16,-0.033875,-0.035264,0.0013893
85.18,-0.054849,-0.0609,0.0060514
85.2,-0.073799,-0.085355,0.011555
85.22,-0.088942,-0.10262,0.013679
85.24,-0.098979,-0.11501,0.016032
85.26,-0.10323,-0.1215,0.018273
85.28,-0.10168,-0.12089,0.019212
85.3,-0.094896,-0.11394,0.019046
85.32,-0.083919,-0.10107,0.017147
85.34,-0.070099,-0.083699,0.0136
85.36,-0.054943,-0.065959,0.011016
85.38,-0.039987,-0.045536,0.0055488
85.4,-0.026693,-0.031984,0.0052907
85.42,-0.016364,-0.018252,0.0018877
85.44,-0.010063,-0.012863,0.0028
85.46,-0.0085172,-0.010076,0.0015584
85.48,-0.01202,-0.015619,0.0035998
85.5,-0.020332,-0.027446,0.0071136
85.52,-0.032629,-0.042515,0.0098863
85.54,-0.04751,-0.061404,0.013894
85.56,-0.063113,-0.078883,0.01577
85.58,-0.07732,-0.096209,0.018889
85.6,-0.088059,-0.10906,0.021003
85.62,-0.093625,-0.1146,0.020971
85.64,-0.092976,-0.11352,0.020541
85.66,-0.085924,-0.10489,0.018968
85.68,-0.073174,-0.089104,0.01593
85.7,-0.056175,-0.068432,0.012256
85.72,-0.036827,-0.044155,0.0073279
85.74,-0.017072,-0.01823,0.0011582
85.76,0.0015236,0.0079058,-0.0063822
85.78,0.018109,0.03352,-0.01541
85.8,0.032734,0.057357,-0.024623
85.82,0.046322,0.081834,-0.035512
85.84,0.060443,0.10447,-0.044027
85.86,0.076924,0.13226,-0.055338
85.88,0.097386,0.16183,-0.064449
85.9,0.1228,0.19422,-0.071416
85.92,0.1532,0.23119,-0.077992
85.94,0.18749,0.27285,-0.085359
85.96,0.2236,0.31075,-0.087151
85.98,0.25871,0.34977,-0.091061
86,0.2897,0.38466,-0.094969
86.02,0.31356,0.40789,-0.094328
86.04,0.32786,0.4266,-0.098744
86.06,0.33105,0.42746,-0.096415
86.08,0.32261,0.41747,-0.094863
86.1,0.30312,0.39463,-0.091516
86.12,0.27408,0.36202,-0.087941
86.14,0.23777,0.32074,-0.082969
86.16,0.19691,0.27229,-0.075376
86.18,0.15445,0.22526,-0.070808
86.2,0.11328,0.17712,-0.063838
86.22,0.075996,0.13122,-0.055221
86.24,0.044707,0.094557,-0.049851
86.26,0.020871,0.065039,-0.044168
86.28,0.0051643,0.044193,-0.039029
86.3,-0.0025896,0.03347,-0.03606
86.32,-0.003417,0.028394,-0.031811
86.34,0.00089696,0.02929,-0.028393
86.36,0.0079979,0.031068,-0.02307
86.38,0.015241,0.035954,-0.020713
86.4,0.020028,0.036696,-0.016669
86.42,0.020156,0.033735,-0.013579
86.44,0.014125,0.023724,-0.009599
86.46,0.0013399,0.0063008,-0.0049609
86.48,-0.017818,-0.016879,-0.00093947
86.5,-0.042073,-0.044965,0.0028919
86.52,-0.069469,-0.077598,0.0081296
86.54,-0.097675,-0.1107,0.013025
86.56,-0.12433,-0.14083,0.016498
86.58,-0.14735,-0.1681,0.02075
86.6,-0.16517,-0.19068,0.025506
86.62,-0.1769,-0.2053,0.028406
86.64,-0.18228,-0.21332,0.031034
86.66,-0.1817,-0.21187,0.030167
86.68,-0.17599,-0.20639,0.030398
86.7,-0.16627,-0.19346,0.02719
86.72,-0.15377,-0.17935,0.025586
86.74,-0.13965,-0.1614,0.021747
86.76,-0.12488,-0.14152,0.016641
86.78,-0.11011,-0.12089,0.01078
86.8,-0.095572,-0.1007,0.0051252
86.82,-0.081057,-0.080306,-0.00075101
86.84,-0.065925,-0.057554,-0.0083707
86.86,-0.049191,-0.035021,-0.01417
86.88,-0.029697,-0.0065276,-0.02317
86.9,-0.006359,0.025008,-0.031367
86.92,0.021546,0.059643,-0.038096
86.94,0.054085,0.099649,-0.045565
86.96,0.09044,0.14206,-0.051617
86.98,0.12882,0.18467,-0.055853
87,0.16651,0.2273,-0.060787
87.02,0.20018,0.2625,-0.062323
87.04,0.22627,0.28907,-0.062804
87.06,0.24155,0.30229,-0.060735
87.08,0.24366,0.30274,-0.059083
87.1,0.23149,0.28547,-0.053983
87.12,0.20548,0.25567,-0.050187
87.14,0.16755,0.20919,-0.04164
87.16,0.1209,0.15572,-0.034827
87.18,0.069447,0.097769,-0.028322
87.2,0.017345,0.035929,-0.018584
87.22,-0.03167,-0.022572,-0.0090983
87.24,-0.07472,-0.075222,0.00050239
87.26,-0.11007,-0.12068,0.010608
87.28,-0.1372,-0.15796,0.02076
87.3,-0.1566,-0.18326,0.026661
87.32,-0.16949,-0.20437,0.034873
87.34,-0.17741,-0.21689,0.039474
87.36,-0.18182,-0.22465,0.042826
87.38,-0.18382,-0.22871,0.044893
87.4,-0.18397,-0.22784,0.043863
87.42,-0.18231,-0.22688,0.044575
87.44,-0.17839,-0.22097,0.042581
87.46,-0.1715,-0.21272,0.041227
87.48,-0.16087,-0.20004,0.039162
87.5,-0.1459,-0.18068,0.034773
87.52,-0.12627,-0.15627,0.030002
87.54,-0.1021,-0.12393,0.021828
87.56,-0.073975,-0.094417,0.020442
87.58,-0.042964,-0.049124,0.0061599
87.6,-0.010549,-0.010881,0.00033123
87.62,0.021467,0.029466,-0.0079995
87.64,0.051114,0.067074,-0.01596
87.66,0.076443,0.098606,-0.022163
87.68,0.095743,0.12426,-0.028518
87.7,0.10777,0.14027,-0.032502
87.72,0.11192,0.14709,-0.035173
87.74,0.10839,0.14706,-0.038666
87.76,0.098196,0.13793,-0.039736
87.78,0.083049,0.12184,-0.038793
87.8,0.065195,0.10488,-0.039687
87.82,0.047103,0.085192,-0.038089
87.84,0.031127,0.065277,-0.034149
87.86,0.019195,0.051603,-0.032408
87.88,0.012554,0.041941,-0.029387
87.9,0.011636,0.03845,-0.026815
87.92,0.016052,0.039441,-0.023389
87.94,0.024698,0.046918,-0.022219
87.96,0.035963,0.056812,-0.02085
87.98,0.047966,0.067437,-0.019471
88,0.058816,0.079904,-0.021089
88.02,0.066821,0.08659,-0.019769
88.04,0.070664,0.091734,-0.02107
88.06,0.069509,0.089504,-0.019995
88.08,0.063071,0.081918,-0.018846
88.1,0.051645,0.069339,-0.017694
88.12,0.0361,0.052418,-0.016318
88.14,0.017838,0.031837,-0.013999
88.16,-0.0012897,0.010934,-0.012224
88.18,-0.019135,-0.0065093,-0.012625
88.2,-0.033459,-0.02241,-0.011049
88.22,-0.042204,-0.029574,-0.01263
88.24,-0.043784,-0.0284,-0.015384
88.26,-0.037361,-0.017343,-0.020018
88.28,-0.023043,-0.00063815,-0.022404
88.3,-0.0019565,0.025654,-0.027611
88.32,0.023833,0.054588,-0.030755
88.34,0.051569,0.085588,-0.034019
88.36,0.078181,0.11751,-0.039325
88.38,0.10073,0.14443,-0.043703
88.4,0.11684,0.16225,-0.045417
88.42,0.12506,0.1738,-0.048742
88.44,0.12506,0.17383,-0.048764
88.46,0.11767,0.16897,-0.051304
88.48,0.10465,0.15447,-0.049814
88.5,0.088451,0.13592,-0.047474
88.52,0.07175,0.11657,-0.044816
88.54,0.05706,0.096027,-0.038968
88.56,0.046349,0.083203,-0.036854
88.58,0.040772,0.073443,-0.032672
88.6,0.040528,0.069965,-0.029436
88.62,0.044865,0.071865,-0.027
88.64,0.052196,0.076541,-0.024345
88.66,0.060322,0.082255,-0.021933
88.68,0.066718,0.086867,-0.020149
88.7,0.068852,0.085883,-0.017031
88.72,0.064504,0.078857,-0.014354
88.74,0.052059,0.062237,-0.010178
88.76,0.030737,0.034927,-0.0041896
88.78,0.00073091,-0.0037499,0.0044808
88.8,-0.036761,-0.049721,0.01296
88.82,-0.079635,-0.10003,0.020398
88.84,-0.1251,-0.15659,0.031498
88.86,-0.16999,-0.2117,0.041705
88.88,-0.21118,-0.26195,0.05077
88.9,-0.24592,-0.30733,0.061412
88.92,-0.27219,-0.3446,0.07241
88.94,-0.28893,-0.36785,0.078927
88.96,-0.29602,-0.38386,0.087841
88.98,-0.29427,-0.38563,0.091364
89,-0.28511,-0.38243,0.097318
89.02,-0.27032,-0.3644,0.094077
89.04,-0.25168,-0.34359,0.091913
89.06,-0.23066,-0.31636,0.085697
89.08,-0.20831,-0.28618,0.07787
89.1,-0.18515,-0.25106,0.065905
89.12,-0.16133,-0.21842,0.057094
89.14,-0.13673,-0.18005,0.043327
89.16,-0.11125,-0.14088,0.029632
89.18,-0.084995,-0.10305,0.018057
89.2,-0.058426,-0.063598,0.0051716
89.22,-0.032409,-0.027946,-0.0044625
89.24,-0.0081637,0.0067414,-0.014905
89.26,0.012868,0.035351,-0.022482
89.28,0.029226,0.057572,-0.028346
89.3,0.039643,0.071004,-0.031361
89.32,0.043246,0.077458,-0.034212
89.34,0.039709,0.071623,-0.031914
89.36,0.029343,0.059228,-0.029885
89.38,0.013106,0.037044,-0.023938
89.4,-0.0074506,0.01079,-0.018241
89.42,-0.030309,-0.019122,-0.011187
89.44,-0.053166,-0.050675,-0.0024917
89.46,-0.073651,-0.077468,0.0038174
89.48,-0.089565,-0.099313,0.0097473
89.5,-0.099118,-0.11274,0.013625
89.52,-0.10112,-0.11534,0.014227
89.54,-0.095105,-0.10901,0.013908
89.56,-0.081392,-0.092754,0.011362
89.58,-0.060995,-0.067868,0.0068731
89.6,-0.03548,-0.035563,8.2647e-05
89.62,-0.0067269,0.0015944,-0.0083213
89.64,0.02334,0.041732,-0.018392
89.66,0.052999,0.079992,-0.026994
89.68,0.08092,0.12036,-0.039443
89.7,0.10626,0.15585,-0.049589
89.72,0.12865,0.18775,-0.059102
89.74,0.14806,0.21917,-0.071111
89.76,0.16468,0.23996,-0.075275
89.78,0.17868,0.26107,-0.082391
89.8,0.19009,0.27427,-0.084184
89.82,0.19871,0.28323,-0.084518
89.84,0.20412,0.28835,-0.084224
89.86,0.20578,0.28489,-0.07911
89.88,0.20314,0.27795,-0.07481
89.9,0.19584,0.26411,-0.068272
89.92,0.18379,0.24474,-0.060951
89.94,0.1673,0.22102,-0.053723
89.96,0.14706,0.19371,-0.046642
89.98,0.12414,0.16472,-0.04058
90,0.099875,0.13156,-0.03168
90.02,0.075793,0.10299,-0.027194
90.04,0.053524,0.075573,-0.022049
90.06,0.034711,0.054687,-0.019976
90.08,0.020932,0.039995,-0.019063
90.1,0.013606,0.035387,-0.021781
90.12,0.013881,0.039235,-0.025354
90.14,0.022489,0.055067,-0.032578
90.16,0.039593,0.079488,-0.039896
90.18,0.06463,0.11757,-0.052944
90.2,0.096217,0.15677,-0.060554
90.22,0.13214,0.20548,-0.073339
90.24,0.16945,0.25339,-0.083942
90.26,0.20473,0.29432,-0.089585
90.28,0.23441,0.33021,-0.095794
90.3,0.25521,0.35318,-0.097972
90.32,0.26451,0.36165,-0.097136
90.34,0.26073,0.35419,-0.093454
90.36,0.2435,0.33098,-0.087483
90.38,0.21368,0.29129,-0.077617
90.4,0.17323,0.23671,-0.063471
90.42,0.12494,0.17429,-0.049353
90.44,0.07198,0.10401,-0.032028
90.46,0.017544,0.031836,-0.014292
90.48,-0.03552,-0.041235,0.0057146
90.5,-0.084967,-0.10775,0.022785
90.52,-0.12928,-0.16894,0.039656
90.54,-0.16766,-0.22236,0.054699
90.56,-0.1999,-0.2651,0.065194
90.58,-0.22622,-0.30321,0.076983
90.6,-0.24703,-0.32834,0.081316
90.62,-0.26272,-0.34911,0.086391
90.64,-0.27354,-0.35945,0.08591
90.66,-0.2795,-0.36672,0.087216
90.68,-0.28034,-0.36271,0.082371
90.7,-0.27559,-0.35314,0.077555
90.72,-0.26468,-0.33724,0.07256
90.74,-0.24707,-0.30998,0.062912
90.76,-0.22243,-0.27657,0.054143
90.78,-0.19078,-0.23658,0.045808
90.8,-0.1526,-0.18561,0.033009
90.82,-0.10896,-0.13178,0.022814
90.84,-0.06151,-0.074108,0.012598
90.86,-0.012394,-0.012648,0.00025367
90.88,0.035868,0.044509,-0.0086411
90.9,0.080618,0.099515,-0.018897
90.92,0.11932,0.14858,-0.029253
90.94,0.14986,0.18672,-0.036861
90.96,0.17075,0.21441,-0.043659
90.98,0.18136,0.23189,-0.050527
91,0.18194,0.23708,-0.055137
91.02,0.17362,0.23337,-0.059746
91.04,0.15822,0.2193,-0.061082
91.06,0.13801,0.201,-0.062989
91.08,0.11546,0.176,-0.060543
91.1,0.092865,0.1536,-0.060733
91.12,0.072176,0.12995,-0.057773
91.14,0.054752,0.10896,-0.054205
91.16,0.041291,0.091688,-0.050397
91.18,0.031822,0.079041,-0.047218
91.2,0.025793,0.067597,-0.041804
91.22,0.022211,0.060681,-0.038469
91.24,0.019833,0.052142,-0.032308
91.26,0.017351,0.044701,-0.027351
91.28,0.013574,0.035062,-0.021488
91.3,0.0075794,0.022602,-0.015023
91.32,-0.0011913,0.0066281,-0.0078194
91.34,-0.012879,-0.012361,-0.00051834
91.36,-0.027218,-0.034521,0.0073025
91.38,-0.043591,-0.056652,0.013061
91.4,-0.061135,-0.081071,0.019935
91.42,-0.078876,-0.10657,0.027697
91.44,-0.095863,-0.12577,0.02991
91.46,-0.1113,-0.14809,0.036791
91.48,-0.12464,-0.16395,0.039305
91.5,-0.13562,-0.17865,0.043031
91.52,-0.14423,-0.18848,0.044247
91.54,-0.15066,-0.19579,0.045129
91.56,-0.15518,-0.19941,0.044236
91.58,-0.15798,-0.19949,0.041514
91.6,-0.15912,-0.19903,0.039912
91.62,-0.15841,-0.1946,0.036191
91.64,-0.15544,-0.18765,0.032209
91.66,-0.14965,-0.17621,0.026563
91.68,-0.14045,-0.16149,0.02104
91.7,-0.12735,-0.14464,0.017294
91.72,-0.11018,-0.12188,0.011704
91.74,-0.089152,-0.096118,0.0069664
91.76,-0.064955,-0.068443,0.0034886
91.78,-0.03871,-0.037418,-0.0012916
91.8,-0.01187,-0.0062658,-0.0056041
91.82,0.013954,0.02205,-0.0080967
91.84,0.037203,0.049998,-0.012795
91.86,0.056584,0.073033,-0.016449
91.88,0.071244,0.091073,-0.019829
91.9,0.080882,0.10421,-0.023332
91.92,0.085776,0.11322,-0.02744
91.94,0.086725,0.11775,-0.031021
91.96,0.084907,0.12111,-0.036203
91.98,0.081693,0.11905,-0.037356
92,0.078432,0.12129,-0.042857
92.02,0.076243,0.12033,-0.044089
92.04,0.07586,0.12338,-0.047521
92.06,0.077529,0.12735,-0.049817
92.08,0.081002,0.13292,-0.051919
92.1,0.085595,0.13784,-0.052242
92.12,0.090324,0.14299,-0.052668
92.14,0.094086,0.14584,-0.051751
92.16,0.095848,0.14517,-0.049319
92.18,0.094824,0.1403,-0.045474
92.2,0.0906,0.1339,-0.043298
92.22,0.083195,0.11904,-0.035841
92.24,0.073039,0.10227,-0.029231
92.26,0.060886,0.084134,-0.023248
92.28,0.047671,0.063698,-0.016027
92.3,0.03434,0.04467,-0.01033
92.32,0.021691,0.026204,-0.0045132
92.34,0.01025,0.0095663,0.00068367
92.36,0.00020383,-0.0051645,0.0053684
92.38,-0.0085945,-0.017008,0.0084133
92.4,-0.01656,-0.028467,0.011908
92.42,-0.024255,-0.037374,0.013119
92.44,-0.032252,-0.048347,0.016095
92.46,-0.040983,-0.057021,0.016038
92.48,-0.050631,-0.067488,0.016857
92.5,-0.061054,-0.07774,0.016686
92.52,-0.071774,-0.088718,0.016945
92.54,-0.082009,-0.09902,0.017011
92.56,-0.090767,-0.10887,0.018098
92.58,-0.096965,-0.11499,0.018027
92.6,-0.099561,-0.11841,0.018854
92.62,-0.097701,-0.11524,0.017534
92.64,-0.090835,-0.11061,0.019779
92.66,-0.078809,-0.095087,0.016279
92.68,-0.061917,-0.078903,0.016986
92.7,-0.040908,-0.052992,0.012083
92.72,-0.016939,-0.026907,0.0099685
92.74,0.0085214,0.0039257,0.0045957
92.76,0.033817,0.03292,0.00089779
92.78,0.057269,0.063114,-0.005845
92.8,0.077332,0.089484,-0.012152
92.82,0.092749,0.11099,-0.018238
92.84,0.10266,0.12577,-0.023114
92.86,0.10667,0.13507,-0.028399
92.88,0.10484,0.13757,-0.032727
92.9,0.097654,0.13455,-0.036899
92.92,0.085881,0.12389,-0.038009
92.94,0.070474,0.10871,-0.038239
92.96,0.052421,0.088326,-0.035905
92.98,0.032631,0.065915,-0.033284
93,0.011859,0.039665,-0.027806
93.02,-0.0093239,0.012819,-0.022143
93.04,-0.030507,-0.015858,-0.01465
93.06,-0.051387,-0.044764,-0.0066225
93.08,-0.07168,-0.075126,0.0034458
93.1,-0.091044,-0.10319,0.012146
93.12,-0.10901,-0.13057,0.021564
93.14,-0.12493,-0.15508,0.030148
93.16,-0.13801,-0.17496,0.036946
93.18,-0.14733,-0.18962,0.042292
93.2,-0.15194,-0.19696,0.045024
93.22,-0.15094,-0.19765,0.046708
93.24,-0.14365,-0.18819,0.044534
93.26,-0.1297,-0.16965,0.039953
93.28,-0.10913,-0.1432,0.034069
93.3,-0.082517,-0.10673,0.02421
93.32,-0.050943,-0.064187,0.013244
93.34,-0.016008,-0.016389,0.00038158
93.36,0.020277,0.032564,-0.012287
93.38,0.055641,0.082042,-0.026401
93.4,0.087759,0.12552,-0.037758
93.42,0.11449,0.1642,-0.049717
93.44,0.1341,0.19282,-0.05872
93.46,0.14548,0.21021,-0.064729
93.48,0.14827,0.21783,-0.069555
93.5,0.14289,0.21391,-0.071023
93.52,0.13048,0.20024,-0.06976
93.54,0.11274,0.17843,-0.065687
93.56,0.091703,0.15113,-0.05943
93.58,0.069436,0.12096,-0.051524
93.6,0.047787,0.09165,-0.043863
93.62,0.028172,0.060604,-0.032431
93.64,0.011442,0.033684,-0.022241
93.66,-0.0021332,0.010677,-0.012811
93.68,-0.012787,-0.010007,-0.0027792
93.7,-0.021089,-0.025324,0.0042356
93.72,-0.02774,-0.03792,0.010181
93.74,-0.033361,-0.048853,0.015492
93.76,-0.038327,-0.055614,0.017287
93.78,-0.042667,-0.061105,0.018438
93.8,-0.046061,-0.063934,0.017873
93.82,-0.047916,-0.063768,0.015853
93.84,-0.047513,-0.060398,0.012885
93.86,-0.04419,-0.05185,0.0076609
93.88,-0.037516,-0.040529,0.0030125
93.9,-0.02744,-0.023967,-0.0034734
93.92,-0.014363,-0.0052824,-0.0090803
93.94,0.00086279,0.016603,-0.01574
93.96,0.017015,0.037455,-0.02044
93.98,0.032653,0.059661,-0.027008
94,0.046308,0.076326,-0.030019
94.02,0.056689,0.090056,-0.033367
94.04,0.062865,0.097138,-0.034272
94.06,0.064405,0.099322,-0.034917
94.08,0.061439,0.094978,-0.033539
94.1,0.054655,0.08596,-0.031305
94.12,0.045202,0.0741,-0.028898
94.14,0.034549,0.060156,-0.025608
94.16,0.024283,0.046687,-0.022403
94.18,0.015914,0.034704,-0.01879
94.2,0.010676,0.027185,-0.016509
94.22,0.0093868,0.023959,-0.014572
94.24,0.01236,0.027017,-0.014656
94.26,0.019389,0.034698,-0.015309
94.28,0.029795,0.04746,-0.017664
94.3,0.042539,0.063009,-0.020469
94.32,0.05636,0.081545,-0.025185
94.34,0.069931,0.099785,-0.029854
94.36,0.08201,0.11676,-0.034753
94.38,0.091551,0.13139,-0.039835
94.4,0.097783,0.14168,-0.043896
94.42,0.10025,0.14724,-0.046998
94.44,0.098778,0.14617,-0.047389
94.46,0.093483,0.1405,-0.047013
94.48,0.084663,0.12977,-0.045111
94.5,0.07276,0.11438,-0.041622
94.52,0.058287,0.094093,-0.035806
94.54,0.041781,0.071418,-0.029637
94.56,0.023767,0.044182,-0.020414
94.58,0.004745,0.017196,-0.012451
94.6,-0.01481,-0.011871,-0.0029392
94.62,-0.034433,-0.040121,0.0056882
94.64,-0.053642,-0.067659,0.014017
94.66,-0.071919,-0.093656,0.021736
94.68,-0.088691,-0.11595,0.027261
94.7,-0.10333,-0.1363,0.032968
94.72,-0.11516,-0.14992,0.034758
94.74,-0.12354,-0.15878,0.035236
94.76,-0.1279,-0.16353,0.03563
94.78,-0.12781,-0.15883,0.031014
94.8,-0.12314,-0.1509,0.027755
94.82,-0.11405,-0.13625,0.022193
94.84,-0.10109,-0.11549,0.014401
94.86,-0.085135,-0.092717,0.007582
94.88,-0.067384,-0.068944,0.0015602
94.9,-0.04918,-0.044717,-0.0044637
94.92,-0.031873,-0.021269,-0.010604
94.94,-0.016633,-0.0017081,-0.014924
94.96,-0.0042851,0.015278,-0.019563
94.98,0.0048085,0.025121,-0.020313
95,0.010801,0.034724,-0.023923
95.02,0.014325,0.037867,-0.023543
95.04,0.016373,0.041851,-0.025478
95.06,0.018124,0.042653,-0.02453
95.08,0.020721,0.046389,-0.025668
95.1,0.025076,0.0507,-0.025625
95.12,0.031697,0.058507,-0.026811
95.14,0.040604,0.068664,-0.02806
95.16,0.051322,0.083065,-0.031743
95.18,0.062968,0.095831,-0.032863
95.2,0.074394,0.10986,-0.035462
95.22,0.084383,0.12541,-0.041024
95.24,0.091833,0.13307,-0.041242
95.26,0.095922,0.13967,-0.043753
95.28,0.096206,0.14208,-0.045872
95.3,0.092653,0.1368,-0.044148
95.32,0.085608,0.12783,-0.042225
95.34,0.075696,0.11539,-0.039698
95.36,0.063702,0.097899,-0.034198
95.38,0.050432,0.078146,-0.027714
95.4,0.036601,0.057102,-0.020501
95.42,0.022742,0.034198,-0.011456
95.44,0.0091725,0.011907,-0.0027347
95.46,-0.0040065,-0.010728,0.0067212
95.48,-0.016866,-0.032431,0.015565
95.5,-0.029581,-0.05594,0.026359
95.52,-0.042352,-0.077168,0.034816
95.54,-0.055321,-0.095324,0.040002
95.56,-0.068511,-0.11422,0.045709
95.58,-0.081775,-0.1322,0.050426
95.6,-0.094777,-0.14824,0.053468
95.62,-0.107,-0.16163,0.05463
95.64,-0.11779,-0.17309,0.0553
95.66,-0.1264,-0.17917,0.052763
95.68,-0.1321,-0.18342,0.051313
95.7,-0.13425,-0.18126,0.047018
95.72,-0.13237,-0.1749,0.042525
95.74,-0.12629,-0.16253,0.036239
95.76,-0.11615,-0.14673,0.030574
95.78,-0.10244,-0.12712,0.024687
95.8,-0.085954,-0.10513,0.019174
95.82,-0.06778,-0.081359,0.013579
95.84,-0.049135,-0.057896,0.0087614
95.86,-0.03126,-0.0358,0.0045395
95.88,-0.015275,-0.015894,0.00061903
95.9,-0.0020532,-0.00027309,-0.0017801
95.92,0.0078631,0.0075875,0.00027562
95.94,0.014304,0.01869,-0.0043863
95.96,0.01745,0.020592,-0.003142
95.98,0.017759,0.02038,-0.0026208
96,0.015859,0.017871,-0.0020118
96.02,0.012419,0.013636,-0.0012171
96.04,0.0080338,0.0083298,-0.00029607
96.06,0.0031465,0.0021171,0.0010293
96.08,-0.0019867,-0.0042821,0.0022954
96.1,-0.0072713,-0.0097157,0.0024444
96.12,-0.012704,-0.015426,0.0027219
96.14,-0.018274,-0.020892,0.0026178
96.16,-0.023861,-0.02562,0.0017596
96.18,-0.029158,-0.030257,0.0010988
96.2,-0.033646,-0.032882,-0.00076404
96.22,-0.036621,-0.034443,-0.0021779
96.24,-0.037292,-0.032867,-0.0044252
96.26,-0.034912,-0.028151,-0.006761
96.28,-0.02894,-0.01977,-0.0091702
96.3,-0.01918,-0.0071346,-0.012046
96.32,-0.0058881,0.0081485,-0.014037
96.34,0.010202,0.027508,-0.017307
96.36,0.027919,0.047593,-0.019674
96.38,0.045785,0.068779,-0.022994
96.4,0.062191,0.087076,-0.024885
96.42,0.075617,0.10185,-0.026234
96.44,0.084837,0.11243,-0.027595
96.46,0.089084,0.11737,-0.028286
96.48,0.088154,0.11622,-0.028071
96.5,0.082417,0.11007,-0.027649
96.52,0.072749,0.09876,-0.026011
96.54,0.060384,0.08615,-0.025766
96.56,0.046725,0.070234,-0.023509
96.58,0.033136,0.054488,-0.021352
96.6,0.020752,0.040383,-0.019631
96.62,0.010344,0.026911,-0.016567
96.64,0.0022452,0.017086,-0.014841
96.66,-0.0036332,0.0090369,-0.01267
96.68,-0.0077216,0.0035878,-0.011309
96.7,-0.010652,-0.0019791,-0.0086725
96.72,-0.013087,-0.0065687,-0.0065188
96.74,-0.015563,-0.010124,-0.0054384
96.76,-0.018349,-0.015124,-0.0032249
96.78,-0.021387,-0.019734,-0.0016536
96.8,-0.024286,-0.023523,-0.00076377
96.82,-0.026398,-0.027244,0.00084574
96.84,-0.02695,-0.029091,0.0021407
96.86,-0.025208,-0.024751,-0.00045726
96.88,-0.020648,-0.020082,-0.00056625
96.9,-0.013088,-0.012629,-0.00045909
96.92,-0.0027725,0.0017531,-0.0045255
96.94,0.0096291,0.01664,-0.0070112
96.96,0.023091,0.033648,-0.010557
96.98,0.036371,0.050566,-0.014195
97,0.048186,0.066097,-0.017912
97.02,0.057399,0.078308,-0.020909
97.04,0.063181,0.08772,-0.024538
97.06,0.065119,0.092934,-0.027814
97.08,0.063252,0.093566,-0.030314
97.1,0.058038,0.088362,-0.030324
97.12,0.050259,0.081069,-0.03081
97.14,0.040877,0.070105,-0.029228
97.16,0.030889,0.059535,-0.028645
97.18,0.021186,0.046985,-0.025798
97.2,0.012455,0.036152,-0.023697
97.22,0.0051256,0.02433,-0.019204
97.24,-0.00062466,0.017003,-0.017627
97.26,-0.0048291,0.0086308,-0.01346
97.28,-0.0076592,0.0037033,-0.011362
97.3,-0.0093442,-0.00024996,-0.0090942
97.32,-0.010099,-0.0034209,-0.0066784
97.34,-0.010074,-0.0037136,-0.0063606
97.36,-0.0093293,-0.0042223,-0.005107
97.38,-0.0078379,-0.0014263,-0.0064116
97.4,-0.0055097,0.00087176,-0.0063814
97.42,-0.0022271,0.006148,-0.0083751
97.44,0.0021138,0.010649,-0.0085348
97.46,0.0075653,0.019615,-0.01205
97.48,0.014097,0.027865,-0.013768
97.5,0.021576,0.039879,-0.018302
97.52,0.029757,0.051513,-0.021756
97.54,0.038284,0.063742,-0.025458
97.56,0.046707,0.076791,-0.030084
97.58,0.05451,0.088011,-0.033501
97.6,0.061154,0.098262,-0.037108
97.62,0.066131,0.10593,-0.039799
97.64,0.069021,0.11078,-0.041762
97.66,0.06955,0.11198,-0.042428
97.68,0.067637,0.11184,-0.044201
97.7,0.063419,0.10612,-0.042703
97.72,0.057236,0.098659,-0.041423
97.74,0.049601,0.087995,-0.038394
97.76,0.041116,0.077279,-0.036163
97.78,0.032389,0.063351,-0.030961
97.8,0.023933,0.051847,-0.027913
97.82,0.016082,0.038013,-0.021932
97.84,0.0089366,0.025253,-0.016316
97.86,0.0023612,0.012862,-0.010501
97.88,-0.003984,0.00050002,-0.004484
97.9,-0.01056,-0.011147,0.0005873
97.92,-0.017843,-0.023897,0.0060547
97.94,-0.026209,-0.038441,0.012231
97.96,-0.035841,-0.053275,0.017434
97.98,-0.046662,-0.068544,0.021882
98,-0.058324,-0.084895,0.026571
98.02,-0.070245,-0.10021,0.029968
98.04,-0.08169,-0.11423,0.032539
98.06,-0.091875,-0.12721,0.035332
98.08,-0.10008,-0.13686,0.036778
98.1,-0.10575,-0.14374,0.037999
98.12,-0.10853,-0.14619,0.037661
98.14,-0.10832,-0.14562,0.037298
98.16,-0.10523,-0.14065,0.03542
98.18,-0.099521,-0.13143,0.031911
98.2,-0.09153,-0.12062,0.029085
98.22,-0.081603,-0.10588,0.024279
98.24,-0.070033,-0.089629,0.019596
98.26,-0.057043,-0.070868,0.013825
98.28,-0.042798,-0.050952,0.0081546
98.3,-0.027452,-0.029713,0.0022608
98.32,-0.011216,-0.0075485,-0.0036678
98.34,0.0055768,0.014249,-0.0086724
98.36,0.022415,0.03735,-0.014934
98.38,0.03859,0.058703,-0.020113
98.4,0.053216,0.076268,-0.023052
98.42,0.065297,0.091597,-0.0263
98.44,0.073838,0.10074,-0.0269
98.46,0.077969,0.1061,-0.028133
98.48,0.077082,0.10404,-0.026957
98.5,0.070949,0.095668,-0.024719
98.52,0.059802,0.08094,-0.021139
98.54,0.044353,0.061798,-0.017445
98.56,0.025762,0.038095,-0.012333
98.58,0.0055315,0.012868,-0.007337
98.6,-0.014635,-0.011787,-0.0028484
98.62,-0.033022,-0.035547,0.0025247
98.64,-0.048084,-0.054764,0.0066794
98.66,-0.058622,-0.068181,0.0095592
98.68,-0.06391,-0.075522,0.011613
98.7,-0.063763,-0.075891,0.012128
98.72,-0.05854,-0.070187,0.011646
98.74,-0.049075,-0.058624,0.0095491
98.76,-0.036547,-0.043644,0.0070969
98.78,-0.022317,-0.025626,0.003309
98.8,-0.0077562,-0.0075327,-0.00022349
98.82,0.0059226,0.010492,-0.0045689
98.84,0.017785,0.027814,-0.010029
98.86,0.027247,0.038604,-0.011356
98.88,0.03408,0.050581,-0.016501
98.9,0.038366,0.056916,-0.01855
98.92,0.040402,0.061328,-0.020926
98.94,0.040592,0.064564,-0.023972
98.96,0.03934,0.06227,-0.02293
98.98,0.036963,0.061442,-0.024479
99,0.033656,0.057659,-0.024003
99.02,0.029501,0.052583,-0.023082
99.04,0.024516,0.046244,-0.021728
99.06,0.018737,0.038937,-0.020199
99.08,0.012305,0.029792,-0.017487
99.1,0.0055315,0.021833,-0.016302
99.12,-0.001068,0.013876,-0.014944
99.14,-0.0067972,0.0065371,-0.013334
99.16,-0.010853,0.00094095,-0.011794
99.18,-0.012443,-0.00060807,-0.011835
99.2,-0.010928,0.00023779,-0.011166
99.22,-0.0059575,0.0061844,-0.012142
99.24,0.0024202,0.016393,-0.013973
99.26,0.013704,0.028787,-0.015083
99.28,0.026954,0.043941,-0.016987
99.3,0.040875,0.059861,-0.018987
99.32,0.05396,0.075877,-0.021916
99.34,0.064676,0.087984,-0.023309
99.36,0.071652,0.096118,-0.024466
99.38,0.073862,0.098734,-0.024872
99.4,0.070752,0.095774,-0.025021
99.42,0.062309,0.08549,-0.023181
99.44,0.049051,0.069471,-0.020419
99.46,0.031961,0.048878,-0.016917
99.48,0.012349,0.023555,-0.011205
99.5,-0.0083052,-0.0021599,-0.0061453
99.52,-0.028526,-0.028739,0.00021278
99.54,-0.046996,-0.053489,0.0064927
99.56,-0.062669,-0.075127,0.012458
99.58,-0.074841,-0.093058,0.018217
99.6,-0.083163,-0.10592,0.022758
99.62,-0.087603,-0.11329,0.025687
99.64,-0.088379,-0.11655,0.028174
99.66,-0.085868,-0.11512,0.029251
99.68,-0.080521,-0.10868,0.028154
99.7,-0.072793,-0.099757,0.026964
99.72,-0.0631,-0.086339,0.023239
99.74,-0.051814,-0.07157,0.019755
99.76,-0.039279,-0.053941,0.014661
99.78,-0.02585,-0.035309,0.0094586
99.8,-0.011935,-0.015301,0.0033657
99.82,0.0019745,0.0042374,-0.0022629
99.84,0.015299,0.023838,-0.0085385
99.86,0.027393,0.040535,-0.013142
99.88,0.037596,0.055096,-0.0175
99.9,0.045311,0.066605,-0.021294
99.92,0.05008,0.074796,-0.024716
99.94,0.051661,0.077268,-0.025608
99.96,0.050068,0.076822,-0.026754
99.98,0.045587,0.071201,-0.025614
100,0.038739,0.062593,-0.023855
100.02,0.030212,0.051864,-0.021651
100.04,0.020772,0.039395,-0.018622
100.06,0.011155,0.02567,-0.014515
100.08,0.0019769,0.012792,-0.010815
100.1,-0.0063319,0.00076852,-0.0071004
100.12,-0.01356,-0.01073,-0.0028297
100.14,-0.019707,-0.020857,0.0011502
100.16,-0.02494,-0.030033,0.0050927
100.18,-0.029531,-0.0383,0.0087689
100.2,-0.033779,-0.045917,0.012138
100.22,-0.037942,-0.052463,0.014521
100.24,-0.042185,-0.060031,0.017846
100.26,-0.046551,-0.066365,0.019814
100.28,-0.050956,-0.073281,0.022325
100.3,-0.055213,-0.079897,0.024684
100.32,-0.059067,-0.084863,0.025796
100.34,-0.062237,-0.090043,0.027806
100.36,-0.064464,-0.093279,0.028815
100.38,-0.065545,-0.094729,0.029184
100.4,-0.065359,-0.094864,0.029505
100.42,-0.06388,-0.093237,0.029357
100.44,-0.061173,-0.089746,0.028573
100.46,-0.057381,-0.085293,0.027913
100.48,-0.052694,-0.0795,0.026806
100.5,-0.047319,-0.07183,0.024511
100.52,-0.041441,-0.063771,0.022329
100.54,-0.03519,-0.054196,0.019007
100.56,-0.028614,-0.045328,0.016715
100.58,-0.021675,-0.034425,0.012751
100.6,-0.014259,-0.022353,0.0080943
100.62,-0.0062109,-0.0098683,0.0036574
100.64,0.0026128,0.0041748,-0.0015619
100.66,0.012282,0.018264,-0.0059818
100.68,0.022731,0.033798,-0.011066
100.7,0.03372,0.049487,-0.015767
100.72,0.044817,0.065355,-0.020537
100.74,0.055427,0.080368,-0.024941
100.76,0.064854,0.093605,-0.028751
100.78,0.072402,0.10418,-0.031778
100.8,0.077484,0.11265,-0.035171
100.82,0.079728,0.11608,-0.036348
100.84,0.079062,0.11641,-0.037344
100.86,0.075739,0.11311,-0.037373
100.88,0.070319,0.10765,-0.037328
100.9,0.063587,0.10008,-0.036496
100.92,0.056437,0.091986,-0.035549
100.94,0.049728,0.084057,-0.034329
100.96,0.044155,0.0774,-0.033245
100.98,0.040148,0.071746,-0.031598
101,0.037826,0.069423,-0.031597
101.02,0.03701,0.067988,-0.030977
101.04,0.037293,0.066957,-0.029663
101.06,0.038145,0.06814,-0.029995
101.08,0.039041,0.069405,-0.030363
101.1,0.039569,0.069721,-0.030152
101.12,0.03951,0.069999,-0.030489
101.14,0.038867,0.069286,-0.030419
101.16,0.037843,0.068466,-0.030623
101.18,0.036769,0.06737,-0.030601
101.2,0.036012,0.066521,-0.030509
101.22,0.035877,0.066221,-0.030344
101.24,0.036518,0.066607,-0.030089
101.26,0.037895,0.066261,-0.028366
101.28,0.039763,0.068399,-0.028636
101.3,0.041718,0.069542,-0.027824
101.32,0.043262,0.070285,-0.027024
101.34,0.043896,0.070124,-0.026228
101.36,0.043213,0.067861,-0.024649
101.38,0.040971,0.064624,-0.023652
101.4,0.03714,0.059265,-0.022125
101.42,0.031908,0.052405,-0.020497
101.44,0.025654,0.044866,-0.019212
101.46,0.018893,0.035987,-0.017094
101.48,0.012199,0.028249,-0.016051
101.5,0.0061248,0.020685,-0.01456
101.52,0.001128,0.014354,-0.013226
101.54,-0.0024852,0.0083539,-0.010839
101.56,-0.0045906,0.0061954,-0.010786
101.58,-0.0052501,0.0038506,-0.0091007
101.6,-0.0046905,0.0046109,-0.0093015
101.62,-0.0032618,0.004349,-0.0076108
101.64,-0.001384,0.0061733,-0.0075573
101.66,0.00050931,0.006991,-0.0064817
101.68,0.0020213,0.0077501,-0.0057288
101.7,0.00283,0.0072355,-0.0044055
101.72,0.0027092,0.0064349,-0.0037257
101.74,0.0015321,0.0032053,-0.0016732
101.76,-0.0007402,-0.00049422,-0.00024598
101.78,-0.0040803,-0.006662,0.0025817
101.8,-0.0084184,-0.012644,0.004226
101.82,-0.013663,-0.019888,0.0062245
101.84,-0.019714,-0.028832,0.0091181
101.86,-0.02646,-0.038374,0.011914
101.88,-0.033771,-0.047507,0.013737
101.9,-0.041479,-0.05782,0.016341
101.92,-0.049364,-0.067218,0.017854
101.94,-0.057141,-0.077138,0.019997
101.96,-0.064461,-0.085746,0.021284
101.98,-0.070935,-0.093195,0.022259
102,-0.076163,-0.099005,0.022841
102.02,-0.079782,-0.10294,0.023156
102.04,-0.081512,-0.10496,0.023444
102.06,-0.081206,-0.10486,0.02365
102.08,-0.078873,-0.10144,0.022567
102.1,-0.074686,-0.096665,0.021979
102.12,-0.068971,-0.090714,0.021743
102.14,-0.062163,-0.082156,0.019993
102.16,-0.054751,-0.074026,0.019275
102.18,-0.04722,-0.06523,0.01801
102.2,-0.039987,-0.05591,0.015923
102.22,-0.03336,-0.048164,0.014804
102.24,-0.027514,-0.040394,0.012881
102.26,-0.022487,-0.03397,0.011483
102.28,-0.01821,-0.027618,0.0094082
102.3,-0.01454,-0.022317,0.0077768
102.32,-0.011312,-0.016919,0.0056062
102.34,-0.0083851,-0.012036,0.0036504
102.36,-0.0056736,-0.007086,0.0014124
102.38,-0.0031659,-0.0023215,-0.00084443
102.4,-0.00091797,0.0026948,-0.0036127
102.42,0.00097339,0.007107,-0.0061336
102.44,0.0024106,0.010095,-0.0076841
102.46,0.0033418,0.013329,-0.0099871
102.48,0.0038029,0.01454,-0.010737
102.5,0.0039438,0.015984,-0.01204
102.52,0.0040321,0.017315,-0.013283
102.54,0.0044305,0.018425,-0.013995
102.56,0.0055467,0.019876,-0.014329
102.58,0.0077662,0.023502,-0.015736
102.6,0.011374,0.027202,-0.015828
102.62,0.016483,0.033637,-0.017154
102.64,0.02298,0.042041,-0.019061
102.66,0.030502,0.050927,-0.020424
102.68,0.038458,0.05959,-0.021132
102.7,0.046076,0.068184,-0.022107
102.72,0.052503,0.075378,-0.022875
102.74,0.056911,0.080524,-0.023613
102.76,0.058624,0.082362,-0.023739
102.78,0.057215,0.079766,-0.022551
102.8,0.05259,0.074053,-0.021463
102.82,0.045013,0.064797,-0.019784
102.84,0.035088,0.0521,-0.017012
102.86,0.023685,0.039353,-0.015668
102.88,0.011836,0.023002,-0.011167
102.9,0.00059233,0.0096193,-0.009027
102.92,-0.0091044,-0.0045355,-0.0045689
102.94,-0.016548,-0.014612,-0.001936
102.96,-0.021348,-0.0228,0.0014519
102.98,-0.023465,-0.026936,0.0034703
103,-0.023194,-0.029403,0.0062082
103.02,-0.021097,-0.02824,0.0071424
103.04,-0.017899,-0.026476,0.0085764
103.06,-0.014371,-0.023867,0.0094956
103.08,-0.011205,-0.020979,0.0097739
103.1,-0.0089208,-0.018985,0.010064
103.12,-0.0078009,-0.018284,0.010483
103.14,-0.0078747,-0.017896,0.010022
103.16,-0.0089463,-0.019295,0.010349
103.18,-0.010662,-0.020684,0.010022
103.2,-0.012599,-0.0228,0.010202
103.22,-0.014362,-0.024368,0.010006
103.24,-0.015669,-0.025509,0.0098401
103.26,-0.016398,-0.025343,0.0089453
103.28,-0.01661,-0.025516,0.0089058
103.3,-0.016515,-0.024508,0.007993
103.32,-0.01641,-0.024522,0.0081119
103.34,-0.016599,-0.023561,0.0069619
103.36,-0.017297,-0.025406,0.0081084
103.38,-0.018565,-0.025397,0.0068316
103.4,-0.020264,-0.027268,0.0070034
103.42,-0.022063,-0.028907,0.0068435
103.44,-0.023485,-0.030286,0.0068005
103.46,-0.023992,-0.030828,0.0068358
103.48,-0.02309,-0.029377,0.006287
103.5,-0.020431,-0.026263,0.0058323
103.52,-0.015895,-0.01984,0.0039449
103.54,-0.0096306,-0.012073,0.0024419
103.56,-0.0020408,-0.0025614,0.00052056
103.58,0.0062734,0.0079857,-0.0017123
103.6,0.014613,0.019493,-0.0048798
103.62,0.022298,0.029944,-0.0076453
103.64,0.02878,0.039831,-0.011051
103.66,0.033725,0.047878,-0.014153
103.68,0.03706,0.05449,-0.01743
103.7,0.038956,0.05983,-0.020873
103.72,0.039781,0.063034,-0.023253
103.74,0.040001,0.066597,-0.026596
103.76,0.040083,0.068869,-0.028785
103.78,0.040399,0.0713,-0.030901
103.8,0.041157,0.073812,-0.032654
103.82,0.042375,0.077157,-0.034782
103.84,0.04389,0.079247,-0.035357
103.86,0.04541,0.081708,-0.036298
103.88,0.046577,0.082453,-0.035876
103.9,0.047042,0.082294,-0.035253
103.92,0.046518,0.080389,-0.033871
103.94,0.044822,0.077747,-0.032925
103.96,0.041879,0.071766,-0.029888
103.98,0.037709,0.064961,-0.027251
104,0.032402,0.055983,-0.023582
104.02,0.026078,0.045609,-0.019531
104.04,0.018873,0.034134,-0.01526
104.06,0.010925,0.02127,-0.010345
104.08,0.0023799,0.0078195,-0.0054396
104.1,-0.0065877,-0.0061698,-0.0004179
104.12,-0.015754,-0.018691,0.0029369
104.14,-0.024833,-0.033011,0.0081776
104.16,-0.033473,-0.043737,0.010264
104.18,-0.041277,-0.055235,0.013958
104.2,-0.047837,-0.063781,0.015944
104.22,-0.052782,-0.069665,0.016883
104.24,-0.055825,-0.073305,0.01748
104.26,-0.056808,-0.073859,0.017051
104.28,-0.055726,-0.072106,0.01638
104.3,-0.052736,-0.068245,0.015509
104.32,-0.048136,-0.06212,0.013984
104.34,-0.042338,-0.05519,0.012852
104.36,-0.035819,-0.046134,0.010315
104.38,-0.029076,-0.038811,0.0097344
104.4,-0.022581,-0.030721,0.0081401
104.42,-0.016741,-0.024777,0.0080355
104.44,-0.011883,-0.019304,0.0074208
104.46,-0.0082327,-0.015778,0.0075458
104.48,-0.0059156,-0.013813,0.0078977
104.5,-0.0049641,-0.014075,0.0091104
104.52,-0.005328,-0.01565,0.010322
104.54,-0.0068891,-0.018363,0.011474
104.56,-0.0094775,-0.023002,0.013524
104.58,-0.012887,-0.027254,0.014366
104.6,-0.016888,-0.032898,0.01601
104.62,-0.021237,-0.038086,0.016849
104.64,-0.025676,-0.043213,0.017537
104.66,-0.029936,-0.04725,0.017315
104.68,-0.033721,-0.050806,0.017085
104.7,-0.036708,-0.05288,0.016172
104.72,-0.038536,-0.052868,0.014332
104.74,-0.038815,-0.050924,0.012109
104.76,-0.037142,-0.046207,0.0090653
104.78,-0.033144,-0.037501,0.004357
104.8,-0.026527,-0.026804,0.00027707
104.82,-0.017143,-0.011991,-0.0051522
104.84,-0.005051,0.0058881,-0.010939
104.86,0.0094362,0.026809,-0.017373
104.88,0.02573,0.048739,-0.023009
104.9,0.042986,0.072496,-0.029509
104.92,0.060162,0.095371,-0.035209
104.94,0.076116,0.11618,-0.040061
104.96,0.08973,0.13442,-0.044694
104.98,0.10004,0.15013,-0.050091
105,0.10635,0.1577,-0.051347
105.02,0.10832,0.16074,-0.052418
105.04,0.10599,0.15848,-0.052489
105.06,0.099781,0.15091,-0.051129
105.08,0.090384,0.13999,-0.049609
105.1,0.078694,0.12524,-0.046543
105.12,0.06566,0.10885,-0.043189
105.14,0.052173,0.091046,-0.038873
105.16,0.038971,0.073066,-0.034095
105.18,0.026582,0.056409,-0.029827
105.2,0.015315,0.040079,-0.024764
105.22,0.0052907,0.025109,-0.019818
105.24,-0.003502,0.011356,-0.014858
105.26,-0.011134,-0.0011781,-0.0099559
105.28,-0.017672,-0.012442,-0.0052307
105.3,-0.023135,-0.021596,-0.001539
105.32,-0.027477,-0.030361,0.002884
105.34,-0.030602,-0.03702,0.0064185
105.36,-0.032402,-0.042191,0.0097886
105.38,-0.032806,-0.045272,0.012466
105.4,-0.031829,-0.046548,0.014719
105.42,-0.029601,-0.046219,0.016618
105.44,-0.026382,-0.043806,0.017424
105.46,-0.022541,-0.040411,0.01787
105.48,-0.018512,-0.035725,0.017214
105.5,-0.014737,-0.031092,0.016355
105.52,-0.011601,-0.026206,0.014605
105.54,-0.0093744,-0.022162,0.012787
105.56,-0.0081723,-0.018207,0.010035
105.58,-0.007942,-0.015603,0.0076615
105.6,-0.008475,-0.012875,0.0044002
105.62,-0.0094449,-0.01158,0.0021354
105.64,-0.010462,-0.009937,-0.00052502
105.66,-0.011136,-0.0077406,-0.0033956
105.68,-0.011137,-0.0050417,-0.006095
105.7,-0.010239,-0.0023892,-0.0078496
105.72,-0.0083533,0.0017948,-0.010148
105.74,-0.005532,0.0059672,-0.011499
105.76,-0.0019537,0.010307,-0.01226
105.78,0.0021068,0.015329,-0.013223
105.8,0.0063196,0.019774,-0.013455
105.82,0.010342,0.023899,-0.013557
105.84,0.013859,0.027104,-0.013246
105.86,0.016606,0.02971,-0.013104
105.88,0.01839,0.02929,-0.0109
105.9,0.019089,0.0292,-0.010111
105.92,0.018644,0.026871,-0.0082267
105.94,0.017049,0.023596,-0.0065466
105.96,0.01434,0.019011,-0.0046717
105.98,0.010579,0.013023,-0.0024441
106,0.0058606,0.0058599,7.1158e-07
106.02,0.00030841,-0.0016374,0.0019458
106.04,-0.0059126,-0.0098328,0.0039202
106.06,-0.012589,-0.018406,0.005817
106.08,-0.019454,-0.027124,0.0076699
106.1,-0.02619,-0.035817,0.0096266
106.12,-0.032448,-0.044417,0.011969
106.14,-0.037868,-0.051754,0.013886
106.16,-0.04212,-0.056208,0.014087
106.18,-0.044939,-0.060568,0.015628
106.2,-0.046164,-0.062995,0.016832
106.22,-0.045761,-0.063495,0.017734
106.24,-0.043838,-0.061944,0.018106
106.26,-0.040629,-0.058877,0.018249
106.28,-0.036469,-0.054474,0.018005
106.3,-0.031749,-0.050036,0.018287
106.32,-0.026861,-0.043948,0.017086
106.34,-0.022148,-0.038181,0.016033
106.36,-0.017859,-0.03279,0.014932
106.38,-0.014124,-0.027114,0.012991
106.4,-0.010952,-0.022026,0.011073
106.42,-0.0082496,-0.017281,0.0090312
106.44,-0.0058549,-0.013104,0.0072486
106.46,-0.0035852,-0.007782,0.0041968
106.48,-0.0012819,-0.0030281,0.0017463
106.5,0.0011527,0.0019412,-0.00078844
106.52,0.0037364,0.0075267,-0.0037903
106.54,0.0064075,0.012575,-0.0061678
106.56,0.0090452,0.017432,-0.0083867
106.58,0.011503,0.022089,-0.010586
106.6,0.013647,0.026233,-0.012586
106.62,0.015391,0.028522,-0.013131
106.64,0.016714,0.030491,-0.013778
106.66,0.017665,0.031501,-0.013836
106.68,0.018345,0.031641,-0.013297
106.7,0.018872,0.031626,-0.012754
106.72,0.019344,0.031112,-0.011769
106.74,0.019795,0.029926,-0.010131
106.76,0.020174,0.028426,-0.0082525
106.78,0.020333,0.026745,-0.0064123
106.8,0.020046,0.024318,-0.0042722
106.82,0.019044,0.022331,-0.0032875
106.84,0.017065,0.017872,-0.00080766
106.86,0.013909,0.01251,0.0013989
106.88,0.0094902,0.0068714,0.0026188
106.9,0.0038688,-0.00065223,0.004521
106.92,-0.0027385,-0.0082087,0.0054702
106.94,-0.0099712,-0.016507,0.0065354
106.96,-0.017363,-0.025526,0.0081634
106.98,-0.024393,-0.032882,0.0084891
107,-0.03055,-0.039541,0.0089909
107.02,-0.035387,-0.044581,0.0091941
107.04,-0.038569,-0.047186,0.0086167
107.06,-0.039903,-0.049345,0.0094417
107.08,-0.039348,-0.048334,0.0089867
107.1,-0.037,-0.04504,0.0080394
107.12,-0.033076,-0.040412,0.0073362
107.14,-0.027869,-0.03402,0.0061511
107.16,-0.021721,-0.026432,0.0047115
107.18,-0.014981,-0.018803,0.0038215
107.2,-0.0079887,-0.010045,0.0020561
107.22,-0.0010506,-0.0019654,0.00091486
107.24,0.0055603,0.0061954,-0.0006351
107.26,0.011606,0.013591,-0.0019846
107.28,0.016879,0.019841,-0.0029625
107.3,0.0212,0.02549,-0.0042901
107.32,0.02442,0.030111,-0.0056906
107.34,0.026428,0.033229,-0.0068014
107.36,0.027164,0.035218,-0.0080532
107.38,0.026642,0.036008,-0.0093657
107.4,0.024959,0.035389,-0.01043
107.42,0.022311,0.033724,-0.011413
107.44,0.018986,0.031134,-0.012147
107.46,0.015352,0.028808,-0.013456
107.48,0.01182,0.026015,-0.014195
107.5,0.0087966,0.024118,-0.015322
107.52,0.0066339,0.022575,-0.015941
107.54,0.0055745,0.022137,-0.016563
107.56,0.0057121,0.023015,-0.017303
107.58,0.0069709,0.023919,-0.016948
107.6,0.0091114,0.026863,-0.017751
107.62,0.011763,0.028819,-0.017056
107.64,0.014478,0.030399,-0.01592
107.66,0.016803,0.031901,-0.015098
107.68,0.018348,0.031842,-0.013493
107.7,0.018846,0.030423,-0.011577
107.72,0.01819,0.027729,-0.0095386
107.74,0.016444,0.023824,-0.00738
107.76,0.013818,0.018679,-0.004861
107.78,0.010627,0.013692,-0.003065
107.8,0.0072269,0.0080569,-0.00082998
107.82,0.003957,0.0036863,0.00027075
107.84,0.0010881,-0.00072229,0.0018104
107.86,-0.0012078,-0.0034164,0.0022086
107.88,-0.0028635,-0.0050726,0.0022091
107.9,-0.0038998,-0.0055033,0.0016035
107.92,-0.0043934,-0.0050841,0.00069069
107.94,-0.004439,-0.0035634,-0.00087564
107.96,-0.0041164,-0.0016738,-0.0024426
107.98,-0.0034709,0.00081105,-0.0042819
108,-0.0025126,0.0037381,-0.0062507
108.02,-0.001232,0.0065873,-0.0078193
108.04,0.00037179,0.0094623,-0.0090905
108.06,0.0022607,0.012745,-0.010484
108.08,0.0043334,0.015331,-0.010998
108.1,0.0064163,0.017845,-0.011429
108.12,0.0082737,0.019359,-0.011085
108.14,0.0096364,0.019987,-0.01035
108.16,0.010245,0.019596,-0.0093514
108.18,0.0098964,0.017829,-0.007933
108.2,0.0084893,0.014448,-0.0059589
108.22,0.0060516,0.010499,-0.0044475
108.24,0.0027496,0.0050475,-0.0022979
108.26,-0.0011255,-0.00035274,-0.00077278
108.28,-0.0051931,-0.0059869,0.00079375
108.3,-0.0090325,-0.01133,0.0022975
108.32,-0.012239,-0.015432,0.0031925
108.34,-0.014478,-0.017799,0.0033211
108.36,-0.015525,-0.0184,0.002875
108.38,-0.015291,-0.017792,0.0025011
108.4,-0.013826,-0.014869,0.0010426
108.42,-0.011304,-0.010978,-0.00032536
108.44,-0.0079846,-0.0057011,-0.0022835
108.46,-0.0041786,-0.00077389,-0.0034047
108.48,-0.00019486,0.005307,-0.0055018
108.5,0.0036988,0.011072,-0.0073728
108.52,0.007307,0.015573,-0.0082656
108.54,0.010523,0.020017,-0.0094944
108.56,0.013328,0.02375,-0.010422
108.58,0.015773,0.026627,-0.010854
108.6,0.017953,0.029128,-0.011175
108.62,0.019967,0.031614,-0.011647
108.64,0.021888,0.033267,-0.011379
108.66,0.023736,0.035459,-0.011724
108.68,0.02546,0.037435,-0.011975
108.7,0.026946,0.03914,-0.012194
108.72,0.028029,0.039799,-0.01177
108.74,0.028525,0.041234,-0.012709
108.76,0.028264,0.041294,-0.01303
108.78,0.027122,0.040764,-0.013642
108.8,0.025046,0.039533,-0.014487
108.82,0.022064,0.036149,-0.014084
108.84,0.018282,0.03296,-0.014678
108.86,0.013862,0.027395,-0.013533
108.88,0.0089971,0.021877,-0.01288
108.9,0.0038805,0.014844,-0.010963
108.92,-0.0013174,0.0074643,-0.0087818
108.94,-0.0064649,-0.00055307,-0.0059119
108.96,-0.01147,-0.0089053,-0.0025643
108.98,-0.016268,-0.017081,0.0008129
109,-0.020807,-0.025332,0.0045251
109.02,-0.025021,-0.03324,0.0082184
109.04,-0.028822,-0.04084,0.012018
109.06,-0.032086,-0.047207,0.015121
109.08,-0.034666,-0.05287,0.018203
109.1,-0.03641,-0.056668,0.020258
109.12,-0.037185,-0.059262,0.022076
109.14,-0.036908,-0.059276,0.022369
109.16,-0.035565,-0.058951,0.023386
109.18,-0.033225,-0.055013,0.021789
109.2,-0.030036,-0.04983,0.019794
109.22,-0.026208,-0.043475,0.017267
109.24,-0.021985,-0.035565,0.013581
109.26,-0.017616,-0.027977,0.010361
109.28,-0.013326,-0.019824,0.0064982
109.3,-0.0092959,-0.011805,0.0025095
109.32,-0.0056559,-0.0046757,-0.00098017
109.34,-0.0024886,0.0018434,-0.004332
109.36,0.00015674,0.007351,-0.0071943
109.38,0.0022467,0.010764,-0.008517
109.4,0.0037479,0.013502,-0.0097538
109.42,0.0046184,0.014494,-0.0098754
109.44,0.0048097,0.014281,-0.009471
109.46,0.0042787,0.012192,-0.0079137
109.48,0.0030077,0.0092051,-0.0061974
109.5,0.0010271,0.0045948,-0.0035676
109.52,-0.0015656,-0.00051204,-0.0010536
109.54,-0.004597,-0.0062856,0.0016885
109.56,-0.0078214,-0.011753,0.0039319
109.58,-0.01094,-0.017193,0.0062532
109.6,-0.013632,-0.021553,0.0079204
109.62,-0.015596,-0.024495,0.008899
109.64,-0.016586,-0.025816,0.0092299
109.66,-0.01645,-0.025174,0.0087246
109.68,-0.015149,-0.022157,0.0070082
109.7,-0.012762,-0.018109,0.0053472
109.72,-0.0094737,-0.011755,0.0022809
109.74,-0.0055446,-0.0050287,-0.00051583
109.76,-0.0012738,0.002396,-0.0036697
109.78,0.0030425,0.0096729,-0.0066304
109.8,0.0071478,0.016936,-0.0097877
109.82,0.010851,0.023078,-0.012226
109.84,0.014039,0.028194,-0.014155
109.86,0.016668,0.032759,-0.016091
109.88,0.018748,0.035358,-0.016609
109.9,0.020318,0.037138,-0.01682
109.92,0.021414,0.038381,-0.016967
109.94,0.022055,0.038231,-0.016176
109.96,0.022227,0.037198,-0.014971
109.98,0.021893,0.035253,-0.01336
110,0.021009,0.031021,-0.010012
110.02,0.019552,0.028352,-0.0088006
110.04,0.017549,0.024367,-0.006818
110.06,0.015098,0.020145,-0.0050471
110.08,0.012377,0.015391,-0.0030135
110.1,0.0096359,0.01163,-0.0019941
110.12,0.0071634,0.0077584,-0.00059496
110.14,0.0052462,0.0057194,-0.0004732
110.16,0.0041162,0.0035526,0.00056365
110.18,0.0039019,0.0035904,0.00031154
110.2,0.0045932,0.0038386,0.0007546
110.22,0.0060275,0.0058679,0.00015958
110.24,0.0079018,0.007641,0.00026079
110.26,0.009811,0.0089965,0.00081451
110.28,0.011305,0.010773,0.00053191
110.3,0.011957,0.010642,0.0013146
110.32,0.011426,0.0092923,0.0021332
110.34,0.0095115,0.0055515,0.00396
110.36,0.0061829,0.00044814,0.0057347
110.38,0.0015791,-0.0062776,0.0078567
110.4,-0.004012,-0.015025,0.011013
110.42,-0.010197,-0.023999,0.013802
110.44,-0.016531,-0.033191,0.01666
110.46,-0.022571,-0.042008,0.019437
110.48,-0.02792,-0.049758,0.021838
110.5,-0.032258,-0.054816,0.022558
110.52,-0.035353,-0.059205,0.023852
110.54,-0.037056,-0.060912,0.023856
110.56,-0.037287,-0.060097,0.02281
110.58,-0.036022,-0.057725,0.021703
110.6,-0.033275,-0.051411,0.018135
110.62,-0.029101,-0.04345,0.014349
110.64,-0.023596,-0.03389,0.010295
110.66,-0.016918,-0.021963,0.0050452
110.68,-0.009302,-0.0099546,0.00065264
110.7,-0.0010726,0.0032523,-0.004325
110.72,0.007354,0.015514,-0.00816
110.74,0.015486,0.027486,-0.012
110.76,0.022792,0.037441,-0.014649
110.78,0.028747,0.044721,-0.015975
110.8,0.032896,0.04964,-0.016743
110.82,0.034914,0.051962,-0.017048
110.84,0.034649,0.050443,-0.015794
110.86,0.032159,0.045841,-0.013682
110.88,0.027707,0.038895,-0.011188
110.9,0.021741,0.029651,-0.0079103
110.92,0.014839,0.020148,-0.0053087
110.94,0.0076405,0.0095549,-0.0019144
110.96,0.00076963,-0.00013243,0.00090206
110.98,-0.0052387,-0.0084545,0.0032158
111,-0.0099967,-0.014208,0.0042116
111.02,-0.013298,-0.019153,0.0058556
111.04,-0.015123,-0.019564,0.0044404
111.06,-0.015622,-0.019373,0.0037503
111.08,-0.015069,-0.017242,0.0021726
111.1,-0.013809,-0.014825,0.0010156
111.12,-0.012199,-0.010751,-0.0014486
111.14,-0.010557,-0.0080472,-0.0025095
111.16,-0.0091226,-0.0054938,-0.0036289
111.18,-0.0080432,-0.003386,-0.0046572
111.2,-0.0073695,-0.0022622,-0.0051073
111.22,-0.0070736,-0.0021403,-0.0049333
111.24,-0.0070734,-0.0028083,-0.0042651
111.26,-0.0072603,-0.0044153,-0.0028449
111.28,-0.0075232,-0.0064675,-0.0010557
111.3,-0.0077645,-0.0090811,0.0013166
111.32,-0.0079067,-0.010999,0.0030919
111.34,-0.007891,-0.013309,0.0054184
111.36,-0.0076711,-0.015076,0.0074044
111.38,-0.0072076,-0.016293,0.0090854
111.4,-0.0064648,-0.015801,0.009336
111.42,-0.0054152,-0.014864,0.0094484
111.44,-0.0040479,-0.01289,0.0088418
111.46,-0.0023821,-0.0099132,0.007531
111.48,-0.00047832,-0.0055568,0.0050785
111.5,0.0015558,-0.0018888,0.0034446
111.52,0.0035688,0.0025402,0.0010286
111.54,0.0053805,0.0068111,-0.0014306
111.56,0.006807,0.010704,-0.0038971
111.58,0.0076912,0.013241,-0.0055501
111.6,0.0079337,0.015321,-0.0073869
111.62,0.0075167,0.015614,-0.0080969
111.64,0.006515,0.015903,-0.0093878
111.66,0.0050908,0.014379,-0.0092877
111.68,0.0034735,0.012687,-0.0092139
111.7,0.0019254,0.010649,-0.008724
111.72,0.00070193,0.0082156,-0.0075137
111.74,1.336e-05,0.0066285,-0.0066152
111.76,-5.5355e-06,0.0065566,-0.0065621
111.78,0.00068859,0.0069255,-0.0062369
111.8,0.0020477,0.007706,-0.0056583
111.82,0.0039472,0.010768,-0.0068208
111.84,0.0062114,0.01329,-0.0070782
111.86,0.0086426,0.017165,-0.0085225
111.88,0.011048,0.020373,-0.009325
111.9,0.013261,0.023792,-0.010531
111.92,0.015146,0.027091,-0.011945
111.94,0.016603,0.029741,-0.013138
111.96,0.017558,0.031655,-0.014097
111.98,0.017951,0.033068,-0.015117
112,0.017734,0.033297,-0.015563
112.02,0.016873,0.033389,-0.016516
112.04,0.015349,0.029468,-0.014118
112.06,0.013182,0.027395,-0.014213
112.08,0.010443,0.02309,-0.012648
112.1,0.0072703,0.018429,-0.011159
112.12,0.0038757,0.013309,-0.0094334
112.14,0.00053401,0.0074553,-0.0069213
112.16,-0.0024383,0.003001,-0.0054393
112.18,-0.0047191,-0.0015049,-0.0032142
112.2,-0.0060235,-0.0034785,-0.002545
112.22,-0.0061475,-0.0047018,-0.0014456
112.24,-0.0050033,-0.003432,-0.0015713
112.26,-0.0026407,-0.0012793,-0.0013613
112.28,0.0007523,0.002535,-0.0017828
112.3,0.0048673,0.008816,-0.0039487
112.32,0.0093122,0.01506,-0.0057479
112.34,0.013659,0.021336,-0.007677
112.36,0.017497,0.027855,-0.010358
112.38,0.020478,0.031693,-0.011215
112.4,0.022354,0.034563,-0.012209
112.42,0.022997,0.035707,-0.01271
112.44,0.022403,0.03549,-0.013087
112.46,0.020676,0.031926,-0.011249
112.48,0.018006,0.028774,-0.010767
112.5,0.014637,0.023073,-0.0084368
112.52,0.010832,0.016829,-0.0059965
112.54,0.0068544,0.010388,-0.0035339
112.56,0.0029397,0.0047019,-0.0017622
112.58,-0.00070865,-0.0015623,0.00085369
112.6,-0.003925,-0.0069409,0.0030158
112.62,-0.0065787,-0.011089,0.0045104
112.64,-0.00857,-0.01308,0.0045104
112.66,-0.009827,-0.015309,0.005482
112.68,-0.010306,-0.015567,0.0052612
112.7,-0.0099953,-0.014248,0.0042527
112.72,-0.0089205,-0.012191,0.0032709
112.74,-0.0071527,-0.0086919,0.0015392
112.76,-0.0048132,-0.0041199,-0.00069332
112.78,-0.0020737,0.0007374,-0.0028111
112.8,0.00084887,0.0059331,-0.0050842
112.82,0.0037059,0.010239,-0.0065336
112.84,0.0062355,0.014344,-0.0081086
112.86,0.0081863,0.017415,-0.0092288
112.88,0.009341,0.019393,-0.010052
112.9,0.0095386,0.019769,-0.01023
112.92,0.0086906,0.016943,-0.008252
112.94,0.0067892,0.013247,-0.006458
112.96,0.0039072,0.0072909,-0.0033837
112.98,0.00018917,-0.00017456,0.00036373
113,-0.0041646,-0.00898,0.0048154
113.02,-0.008918,-0.0183,0.0093825
113.04,-0.01382,-0.02821,0.01439
113.06,-0.018625,-0.03741,0.018785
113.08,-0.023109,-0.046361,0.023251
113.1,-0.027082,-0.0548,0.027719
113.12,-0.030391,-0.060747,0.030357
113.14,-0.032927,-0.064448,0.031521
113.16,-0.034622,-0.06716,0.032539
113.18,-0.035447,-0.067526,0.032079
113.2,-0.03541,-0.066515,0.031105
113.22,-0.034552,-0.06328,0.028728
113.24,-0.032946,-0.059005,0.026059
113.26,-0.030693,-0.05278,0.022087
113.28,-0.027916,-0.046287,0.01837
113.3,-0.024756,-0.038622,0.013866
113.32,-0.021356,-0.031385,0.010029
113.34,-0.017858,-0.023718,0.0058595
113.36,-0.014384,-0.016202,0.0018176
113.38,-0.011029,-0.010805,-0.00022359
113.4,-0.007853,-0.0044818,-0.0033712
113.42,-0.0048826,0.00039605,-0.0052787
113.44,-0.0021131,0.0047559,-0.006869
113.46,0.0004796,0.0076996,-0.00722
113.48,0.002924,0.010201,-0.007277
113.5,0.005238,0.012003,-0.0067646
113.52,0.007415,0.012898,-0.0054828
113.54,0.0094166,0.013468,-0.0040518
113.56,0.011172,0.013831,-0.0026587
113.58,0.012587,0.013118,-0.00053095
113.6,0.013558,0.012652,0.000906
113.62,0.013991,0.011793,0.0021979
113.64,0.013819,0.010809,0.0030101
113.66,0.013024,0.0089705,0.004053
113.68,0.011634,0.0076059,0.0040282
113.7,0.0097332,0.0057822,0.003951
113.72,0.0074439,0.0038212,0.0036227
113.74,0.0049143,0.0017349,0.0031795
113.76,0.0022985,5.0315e-05,0.0022482
113.78,-0.00026102,-0.0011378,0.00087682
113.8,-0.0026459,-0.003042,0.00039614
113.82,-0.0047662,-0.003877,-0.00088923
113.84,-0.006558,-0.0050586,-0.0014994
113.86,-0.0079738,-0.0052617,-0.0027122
113.88,-0.008972,-0.0055986,-0.0033734
113.9,-0.0095071,-0.0064682,-0.0030388
113.92,-0.0095262,-0.0067088,-0.0028174
113.94,-0.0089735,-0.0056059,-0.0033676
113.96,-0.007802,-0.0043004,-0.0035016
113.98,-0.0059912,-0.001895,-0.0040962
114,-0.003565,0.00023934,-0.0038043
114.02,-0.00060604,0.0031665,-0.0037726
114.04,0.0027395,0.0063972,-0.0036577
114.06,0.0062692,0.010004,-0.0037348
114.08,0.0097434,0.013567,-0.0038233
114.1,0.012915,0.016113,-0.0031981
114.12,0.015561,0.018485,-0.0029244
114.14,0.017517,0.020524,-0.0030073
114.16,0.018697,0.021661,-0.0029641
114.18,0.019104,0.022283,-0.0031796
114.2,0.018823,0.022362,-0.0035383
114.22,0.018005,0.022365,-0.0043597
114.24,0.016832,0.021632,-0.0048007
114.26,0.015485,0.02109,-0.0056043
114.28,0.01412,0.020473,-0.0063535
114.3,0.01284,0.020066,-0.0072261
114.32,0.011692,0.019579,-0.0078866
114.34,0.010674,0.019654,-0.0089795
114.36,0.0097478,0.019434,-0.0096867
114.38,0.0088601,0.019526,-0.010665
114.4,0.0079662,0.019234,-0.011267
114.42,0.0070425,0.019307,-0.012264
114.44,0.0060922,0.018175,-0.012082
114.46,0.0051409,0.016926,-0.011786
114.48,0.0042238,0.016243,-0.012019
114.5,0.0033691,0.015274,-0.011905
114.52,0.002583,0.013414,-0.010831
114.54,0.0018407,0.011764,-0.0099235
114.56,0.0010864,0.009264,-0.0081776
114.58,0.00024336,0.0062256,-0.0059822
114.6,-0.00076803,0.0025978,-0.0033658
114.62,-0.0020085,-0.00093381,-0.0010747
114.64,-0.0034998,-0.0057305,0.0022308
114.66,-0.00521,-0.010711,0.005501
114.68,-0.0070502,-0.016081,0.0090309
114.7,-0.0088815,-0.021082,0.012201
114.72,-0.010533,-0.025436,0.014904
114.74,-0.011826,-0.02866,0.016834
114.76,-0.012603,-0.030829,0.018226
114.78,-0.01275,-0.031178,0.018428
114.8,-0.012216,-0.030353,0.018136
114.82,-0.01102,-0.027817,0.016798
114.84,-0.0092446,-0.024017,0.014773
114.86,-0.0070299,-0.018996,0.011966
114.88,-0.0045488,-0.013038,0.0084892
114.9,-0.0019883,-0.0068968,0.0049085
114.92,0.00047163,-0.001081,0.0015526
114.94,0.0026744,0.004797,-0.0021225
114.96,0.0044971,0.009987,-0.0054898
114.98,0.0058549,0.013544,-0.0076888
115,0.0067004,0.017138,-0.010438
115.02,0.0070208,0.019619,-0.012599
115.04,0.0068326,0.020901,-0.014068
115.06,0.0061792,0.021197,-0.015018
115.08,0.0051279,0.020191,-0.015063
115.1,0.0037709,0.018529,-0.014758
115.12,0.0022241,0.015085,-0.012861
115.14,0.00062631,0.012459,-0.011833
115.16,-0.0008665,0.0084432,-0.0093097
115.18,-0.002091,0.0050036,-0.0070946
115.2,-0.0028916,0.0025706,-0.0054623
115.22,-0.0031397,-0.00035708,-0.0027826
115.24,-0.0027534,-0.0019382,-0.00081511
115.26,-0.0017156,-0.002472,0.00075642
115.28,-8.5921e-05,-0.0020562,0.0019703
115.3,0.001998,-0.0011787,0.0031767
115.32,0.0043296,0.0012599,0.0030697
115.34,0.0066542,0.0031932,0.003461
115.36,0.0086994,0.0056699,0.0030295
115.38,0.01021,0.007366,0.0028436
115.4,0.01098,0.0087756,0.0022043
115.42,0.010883,0.0088581,0.0020246
115.44,0.0098845,0.0082158,0.0016687
115.46,0.0080461,0.0074774,0.00056864
115.48,0.005511,0.0046625,0.00084847
115.5,0.0024807,0.0016037,0.00087698
115.52,-0.00081555,-0.0020013,0.0011857
115.54,-0.004152,-0.0048985,0.00074652
115.56,-0.0073318,-0.0081882,0.00085637
115.58,-0.010203,-0.011275,0.0010717
115.6,-0.012663,-0.013837,0.0011738
115.62,-0.014653,-0.01624,0.0015863
115.64,-0.016144,-0.018056,0.0019117
115.66,-0.017121,-0.019411,0.0022899
115.68,-0.017572,-0.020696,0.0031238
115.7,-0.017483,-0.021025,0.0035415
115.72,-0.01684,-0.020826,0.0039857
115.74,-0.015639,-0.020092,0.0044533
115.76,-0.013902,-0.01848,0.0045779
115.78,-0.011688,-0.016466,0.0047778
115.8,-0.009105,-0.013822,0.0047165
115.82,-0.0063017,-0.01138,0.0050787
115.84,-0.00346,-0.0082899,0.0048299
115.86,-0.00076986,-0.005454,0.0046841
115.88,0.0015969,-0.0025865,0.0041834
115.9,0.0035136,-0.00020447,0.0037181
115.92,0.0049181,0.0019697,0.0029484
115.94,0.0058216,0.0033453,0.0024764
115.96,0.0063035,0.004498,0.0018055
115.98,0.0064933,0.005466,0.0010273
116,0.0065443,0.0066704,-0.00012608
116.02,0.0066039,0.006806,-0.00020207
116.04,0.0067864,0.0080091,-0.0012226
116.06,0.0071554,0.010204,-0.0030482
116.08,0.0077172,0.012187,-0.00447
116.1,0.0084268,0.014458,-0.006031
116.12,0.0092037,0.016528,-0.0073244
116.14,0.0099537,0.019101,-0.0091469
116.16,0.01059,0.020581,-0.0099911
116.18,0.01105,0.022146,-0.011096
116.2,0.011304,0.022794,-0.011489
116.22,0.011358,0.023899,-0.012541
116.24,0.011241,0.023826,-0.012586
116.26,0.010993,0.023671,-0.012677
116.28,0.010656,0.023202,-0.012546
116.3,0.010257,0.022186,-0.011929
116.32,0.0098048,0.021106,-0.011301
116.34,0.0092925,0.019172,-0.0098792
116.36,0.0087012,0.017738,-0.009037
116.38,0.0080111,0.015318,-0.0073068
116.4,0.007211,0.013125,-0.0059144
116.42,0.0063061,0.01033,-0.0040235
116.44,0.0053212,0.0078615,-0.0025403
116.46,0.0042984,0.0051666,-0.0008682
116.48,0.0032913,0.0023986,0.00089266
116.5,0.0023552,0.00022467,0.0021306
116.52,0.0015383,-0.0018734,0.0034117
116.54,0.00087338,-0.0041035,0.0049768
116.56,0.00037392,-0.0048406,0.0052145
116.58,3.351e-05,-0.0051371,0.0051706
116.6,-0.00017066,-0.0046333,0.0044626
116.62,-0.00027187,-0.0043941,0.0041223
116.64,-0.00030698,-0.003039,0.002732
116.66,-0.00031011,-0.0023595,0.0020494
116.68,-0.00030825,-0.0010241,0.00071584
116.7,-0.0003193,-0.00010692,-0.00021238
116.72,-0.00035258,0.00088021,-0.0012328
116.74,-0.00041114,0.0017436,-0.0021547
116.76,-0.00049498,0.0023822,-0.0028772
116.78,-0.00060418,0.0025748,-0.003179
116.8,-0.00074123,0.0025991,-0.0033404
116.82,-0.00091208,0.0017725,-0.0026846
116.84,-0.0011261,0.0012556,-0.0023816
116.86,-0.0013948,-6.8537e-06,-0.001388
116.88,-0.0017311,-0.0014172,-0.00031389
116.9,-0.0021476,-0.0033511,0.0012035
116.92,-0.0026566,-0.0054896,0.0028331
116.94,-0.0032696,-0.0080058,0.0047362
116.96,-0.0039982,-0.010712,0.0067142
116.98,-0.0048537,-0.013532,0.0086778
117,-0.0058464,-0.016571,0.010725
117.02,-0.006983,-0.019413,0.01243
117.04,-0.0082632,-0.023325,0.015062
117.06,-0.0096745,-0.025945,0.01627
117.08,-0.011187,-0.028188,0.017001
117.1,-0.012748,-0.029827,0.017079
117.12,-0.014283,-0.031428,0.017145
117.14,-0.015694,-0.032247,0.016552
117.16,-0.01687,-0.032911,0.016041
117.18,-0.017692,-0.032641,0.014949
117.2,-0.018054,-0.031574,0.01352
117.22,-0.017873,-0.030014,0.012141
117.24,-0.017106,-0.027191,0.010084
117.26,-0.015758,-0.024261,0.0085029
117.28,-0.013887,-0.019999,0.0061113
117.3,-0.0116,-0.015169,0.0035692
117.32,-0.0090407,-0.011196,0.0021555
117.34,-0.0063752,-0.0065788,0.00020361
117.36,-0.003771,-0.0023382,-0.0014329
117.38,-0.0013787,0.0011331,-0.0025118
117.4,0.00068318,0.0040188,-0.0033356
117.42,0.0023365,0.0061296,-0.0037932
117.44,0.0035448,0.0072257,-0.0036809
117.46,0.0043084,0.0079036,-0.0035952
117.48,0.0046544,0.0073475,-0.002693
117.5,0.0046258,0.0064911,-0.0018654
117.52,0.0042717,0.0046276,-0.00035582
117.54,0.0036426,0.0029955,0.00064704
117.56,0.0027889,-0.00017433,0.0029632
117.58,0.0017657,-0.0019757,0.0037413
117.6,0.00063754,-0.0041823,0.0048199
117.62,-0.00051602,-0.0057285,0.0052125
117.64,-0.0016,-0.0073394,0.0057394
117.66,-0.0025089,-0.0083262,0.0058173
117.68,-0.0031379,-0.0085925,0.0054546
117.7,-0.0033985,-0.0085168,0.0051183
117.72,-0.0032362,-0.0072956,0.0040594
117.74,-0.0026445,-0.0059915,0.003347
117.76,-0.0016732,-0.0031641,0.0014909
117.78,-0.00042648,-0.00093853,0.00051205
117.8,0.00094861,0.0020129,-0.0010643
117.82,0.0022828,0.0047021,-0.0024193
117.84,0.0034102,0.0072678,-0.0038576
117.86,0.0041937,0.0089102,-0.0047164
117.88,0.0045467,0.0103,-0.0057529
117.9,0.0044447,0.010773,-0.0063288
117.92,0.0039272,0.010438,-0.0065108
117.94,0.0030886,0.0095917,-0.0065031
117.96,0.002061,0.0080091,-0.0059481
117.98,0.00099344,0.0066826,-0.0056891
118,3.0784e-05,0.0044891,-0.0044583
118.02,-0.00070269,0.0031034,-0.0038061
118.04,-0.0011134,0.0010274,-0.0021408
118.06,-0.0011417,-0.00021487,-0.00092681
118.08,-0.00075939,0.00018799,-0.00094738
118.1,3.5278e-05,0.0010559,-0.0010206
118.12,0.0012232,0.002139,-0.00091582
118.14,0.0027673,0.0040445,-0.0012772
118.16,0.004613,0.0065792,-0.0019662
118.18,0.0066852,0.0095771,-0.0028919
118.2,0.0088855,0.012516,-0.0036303
118.22,0.011091,0.015826,-0.0047354
118.24,0.013157,0.018457,-0.0053
118.26,0.014926,0.021083,-0.0061572
118.28,0.016243,0.023325,-0.0070817
118.3,0.016971,0.02475,-0.0077794
118.32,0.017012,0.025343,-0.0083308
118.34,0.01632,0.024861,-0.0085408
118.36,0.014913,0.0236,-0.0086874
118.38,0.012868,0.02147,-0.0086019
118.4,0.010318,0.018952,-0.0086335
118.42,0.0074332,0.015254,-0.0078207
118.44,0.0044007,0.011911,-0.0075103
118.46,0.0014048,0.0081305,-0.0067257
118.48,-0.0013914,0.0047522,-0.0061436
118.5,-0.0038583,0.0017797,-0.005638
118.52,-0.0059054,-0.00088477,-0.0050207
118.54,-0.007481,-0.004579,-0.002902
118.56,-0.0085668,-0.0059693,-0.0025975
118.58,-0.0091711,-0.0074795,-0.0016916
118.6,-0.0093217,-0.0083793,-0.00094235
118.62,-0.0090612,-0.0087945,-0.00026676
118.64,-0.0084444,-0.0092041,0.00075966
118.66,-0.0075371,-0.0093709,0.0018338
118.68,-0.0064162,-0.0088796,0.0024634
118.7,-0.0051674,-0.0084969,0.0033296
118.72,-0.0038815,-0.0081096,0.0042281
118.74,-0.002647,-0.0076702,0.0050232
118.76,-0.0015406,-0.0070312,0.0054906
118.78,-0.0006178,-0.0066928,0.006075
118.8,9.4986e-05,-0.0062404,0.0063353
118.82,0.00060406,-0.0057722,0.0063763
118.84,0.00094627,-0.0055315,0.0064778
118.86,0.0011809,-0.0044468,0.0056277
118.88,0.0013766,-0.003617,0.0049936
118.9,0.0015959,-0.0025209,0.0041167
118.92,0.0018804,-0.0012243,0.0031047
118.94,0.00224,-7.2861e-05,0.0023129
118.96,0.0026487,0.0013242,0.0013244
118.98,0.0030477,0.002633,0.00041467
119,0.0033566,0.0037679,-0.00041136
119.02,0.0034896,0.0048155,-0.0013259
119.04,0.0033736,0.0042565,-0.00088284
119.06,0.0029656,0.0040619,-0.0010963
119.08,0.0022641,0.0043813,-0.0021171
119.1,0.0013146,0.0035434,-0.0022289
119.12,0.00020523,0.0021249,-0.0019197
119.14,-0.00094317,0.00089801,-0.0018412
119.16,-0.0019939,-0.00057749,-0.0014164
119.18,-0.0028126,-0.0018182,-0.00099438
119.2,-0.0032846,-0.0026114,-0.00067328
119.22,-0.0033289,-0.0028733,-0.00045568
119.24,-0.0029058,-0.0026774,-0.00022841
119.26,-0.0020192,-0.0016212,-0.00039795
119.28,-0.00071282,0.00016706,-0.00087988
119.3,0.00093636,0.0022473,-0.001311
119.32,0.0028275,0.0046972,-0.0018697
119.34,0.0048444,0.0076817,-0.0028373
119.36,0.0068633,0.010584,-0.0037207
119.38,0.0087583,0.013507,-0.0047485
119.4,0.010407,0.015991,-0.0055842
119.42,0.011692,0.018118,-0.0064254
119.44,0.012512,0.019409,-0.0068966
119.46,0.012782,0.019976,-0.0071942
119.48,0.012445,0.019796,-0.0073512
119.5,0.011479,0.018866,-0.0073867
119.52,0.0099077,0.01551,-0.0056019
119.54,0.0077982,0.012504,-0.0047057
119.56,0.0052655,0.009209,-0.0039435
119.58,0.0024627,0.0052335,-0.0027708
119.6,-0.00043131,0.0008113,-0.0012426
119.62,-0.00323,-0.0036732,0.00044317
119.64,-0.0057586,-0.0071236,0.001365
119.66,-0.0078731,-0.010827,0.0029535
119.68,-0.0094745,-0.01378,0.0043058
119.7,-0.010518,-0.016011,0.0054937
119.72,-0.011011,-0.017664,0.0066535
119.74,-0.01101,-0.018179,0.0071695
119.76,-0.010605,-0.018212,0.0076069
119.78,-0.0099066,-0.017859,0.0079528
119.8,-0.0090279,-0.017076,0.0080481
119.82,-0.0080739,-0.015904,0.0078299
119.84,-0.0071314,-0.014894,0.0077628
119.86,-0.006266,-0.013597,0.0073307
119.88,-0.005521,-0.012499,0.0069775
119.9,-0.0049211,-0.011563,0.006642
119.92,-0.0044748,-0.010851,0.006376
119.94,-0.0041777,-0.010767,0.0065896
119.96,-0.0040133,-0.0097178,0.0057045
119.98,-0.0039527,-0.011273,0.0073206


==> figures/data/20230413_constADP_0.007/simu_pdf_strain10/simuPDF_fit_strnmf2_wrong.csv <==
0,0,0.0045061,-0.0045061
0.02,-0.010695,-0.064349,0.053654
0.04,-0.021248,-0.075533,0.054284
0.06,-0.03157,-0.071042,0.039472
0.08,-0.041654,-0.075169,0.033515
0.1,-0.05158,-0.080516,0.028937
0.12,-0.061485,-0.087166,0.02568
0.14,-0.071516,-0.096062,0.024546
0.16,-0.081772,-0.10654,0.024763
0.18,-0.092272,-0.11714,0.024865
0.2,-0.10295,-0.12717,0.024228
0.22,-0.11366,-0.13638,0.02272
0.24,-0.12427,-0.14482,0.02055
0.26,-0.13465,-0.15344,0.018788
0.28,-0.14479,-0.16231,0.017521
0.3,-0.15474,-0.17124,0.016502
0.32,-0.16462,-0.18029,0.015667
0.34,-0.1746,-0.18942,0.01482
0.36,-0.18478,-0.1984,0.013622
0.38,-0.19522,-0.2076,0.012377
0.4,-0.20587,-0.21677,0.010895
0.42,-0.21661,-0.22584,0.0092324
0.44,-0.22727,-0.23482,0.0075541
0.46,-0.23773,-0.24367,0.0059408
0.48,-0.24792,-0.25238,0.0044544
0.5,-0.25789,-0.26128,0.003391
0.52,-0.26775,-0.27032,0.0025663
0.54,-0.27767,-0.27944,0.0017735
0.56,-0.28777,-0.28872,0.00094693
0.58,-0.29814,-0.29795,-0.00018708
0.6,-0.30876,-0.3071,-0.0016594
0.62,-0.31951,-0.31639,-0.0031228
0.64,-0.33023,-0.3255,-0.0047333
0.66,-0.34077,-0.33453,-0.006243
0.68,-0.35104,-0.34349,-0.0075443
0.7,-0.36104,-0.35247,-0.0085708
0.72,-0.37088,-0.36142,-0.0094626
0.74,-0.38073,-0.37067,-0.010061
0.76,-0.39074,-0.37964,-0.011092
0.78,-0.40102,-0.38907,-0.011955
0.8,-0.41159,-0.39825,-0.013343
0.82,-0.42235,-0.40759,-0.014762
0.84,-0.43313,-0.41681,-0.016318
0.86,-0.44377,-0.42599,-0.017772
0.88,-0.45412,-0.43504,-0.019079
0.9,-0.46418,-0.44415,-0.020023
0.92,-0.47401,-0.4532,-0.020803
0.94,-0.48378,-0.46222,-0.021558
0.96,-0.49368,-0.47141,-0.022267
0.98,-0.50385,-0.48064,-0.023213
1,-0.51435,-0.48991,-0.024445
1.02,-0.5251,-0.49924,-0.025866
1.04,-0.53595,-0.50857,-0.027381
1.06,-0.54669,-0.51773,-0.028959
1.08,-0.55716,-0.52692,-0.030234
1.1,-0.56728,-0.53615,-0.031129
1.12,-0.57712,-0.54526,-0.031858
1.14,-0.58682,-0.55423,-0.032594
1.16,-0.5966,-0.56354,-0.033061
1.18,-0.60664,-0.57274,-0.033899
1.2,-0.61703,-0.58191,-0.035126
1.22,-0.62776,-0.59123,-0.03653
1.24,-0.63866,-0.60062,-0.038037
1.26,-0.64951,-0.6099,-0.039611
1.28,-0.66012,-0.61914,-0.040979
1.3,-0.67035,-0.62835,-0.042005
1.32,-0.68022,-0.63752,-0.042695
1.34,-0.68986,-0.6466,-0.043257
1.36,-0.6995,-0.65581,-0.043691
1.38,-0.70937,-0.66501,-0.044364
1.4,-0.71963,-0.67424,-0.045395
1.42,-0.73029,-0.68352,-0.046774
1.44,-0.74123,-0.69284,-0.048395
1.46,-0.75222,-0.70212,-0.050101
1.48,-0.76299,-0.71137,-0.051622
1.5,-0.77337,-0.72072,-0.052645
1.52,-0.78329,-0.72973,-0.053567
1.54,-0.79289,-0.73907,-0.053816
1.56,-0.80238,-0.74817,-0.054215
1.58,-0.81206,-0.75735,-0.054708
1.6,-0.82213,-0.76664,-0.055497
1.62,-0.8327,-0.7759,-0.056797
1.64,-0.84366,-0.78527,-0.05839
1.66,-0.85478,-0.79455,-0.060228
1.68,-0.86575,-0.80386,-0.061897
1.7,-0.87631,-0.81311,-0.063206
1.72,-0.88634,-0.82233,-0.064012
1.74,-0.8959,-0.83143,-0.064479
1.76,-0.90524,-0.8406,-0.064645
1.78,-0.91468,-0.84973,-0.064949
1.8,-0.92453,-0.85899,-0.065541
1.82,-0.93496,-0.86825,-0.066706
1.84,-0.94593,-0.87762,-0.068309
1.86,-0.95719,-0.88689,-0.070308
1.88,-0.9684,-0.89619,-0.072211
1.9,-0.97919,-0.9055,-0.073687
1.92,-0.98934,-0.91468,-0.07466
1.94,-0.99885,-0.92376,-0.075091
1.96,-1.0079,-0.93272,-0.075223
1.98,-1.017,-0.94164,-0.075335
2,-1.0263,-0.95054,-0.075751
2.02,-1.036,-0.95928,-0.076767
2.04,-1.046,-0.96785,-0.078182
2.06,-1.0556,-0.97598,-0.079653
2.08,-1.0638,-0.98345,-0.080315
2.1,-1.0689,-0.98998,-0.078922
2.12,-1.0691,-0.99515,-0.073933
2.14,-1.0618,-0.99841,-0.063385
2.16,-1.0438,-0.99945,-0.044352
2.18,-1.0108,-0.99769,-0.01307
2.2,-0.95695,-0.99207,0.035119
2.22,-0.87504,-0.98215,0.10711
2.24,-0.75618,-0.96709,0.2109
2.26,-0.59059,-0.9462,0.35562
2.28,-0.36862,-0.9188,0.55018
2.3,-0.082451,-0.88625,0.8038
2.32,0.27205,-0.84738,1.1194
2.34,0.69332,-0.80331,1.4966
2.36,1.1725,-0.75552,1.928
2.38,1.6928,-0.70587,2.3986
2.4,2.2294,-0.6575,2.8869
2.42,2.7514,-0.61212,3.3636
2.44,3.2245,-0.5728,3.7973
2.46,3.6143,-0.54194,4.1562
2.48,3.8903,-0.52141,4.4117
2.5,4.0298,-0.51214,4.5419
2.52,4.0206,-0.51508,4.5357
2.54,3.8626,-0.52763,4.3903
2.56,3.568,-0.5496,4.1176
2.58,3.1593,-0.57855,3.7379
2.6,2.6668,-0.61188,3.2787
2.62,2.1249,-0.64678,2.7717
2.64,1.5679,-0.68137,2.2492
2.66,1.0268,-0.71234,1.7391
2.68,0.5263,-0.73898,1.2653
2.7,0.083552,-0.76011,0.84366
2.72,-0.29249,-0.77543,0.48294
2.74,-0.60011,-0.7844,0.1843
2.76,-0.84333,-0.78888,-0.05445
2.78,-1.03,-0.78773,-0.24223
2.8,-1.1697,-0.78326,-0.38643
2.82,-1.2724,-0.77597,-0.49639
2.84,-1.3469,-0.76697,-0.57994
2.86,-1.4007,-0.75727,-0.64343
2.88,-1.4395,-0.74771,-0.69178
2.9,-1.4675,-0.73845,-0.72909
2.92,-1.488,-0.73106,-0.75698
2.94,-1.5034,-0.72579,-0.77764
2.96,-1.5157,-0.72323,-0.79244
2.98,-1.5263,-0.72408,-0.80222
3,-1.5365,-0.72697,-0.80952
3.02,-1.547,-0.73458,-0.8124
3.04,-1.558,-0.74371,-0.81433
3.06,-1.5696,-0.75592,-0.81365
3.08,-1.5812,-0.76861,-0.81254
3.1,-1.5924,-0.78248,-0.80989
3.12,-1.6029,-0.79355,-0.80932
3.14,-1.6126,-0.80418,-0.80838
3.16,-1.6216,-0.80898,-0.81265
3.18,-1.6305,-0.80787,-0.82262
3.2,-1.6396,-0.79819,-0.84142
3.22,-1.6494,-0.77688,-0.87248
3.24,-1.6599,-0.74077,-0.9191
3.26,-1.671,-0.68931,-0.98172
3.28,-1.6825,-0.61567,-1.0668
3.3,-1.6937,-0.5197,-1.174
3.32,-1.7043,-0.39948,-1.3049
3.34,-1.7143,-0.25249,-1.4618
3.36,-1.7235,-0.080887,-1.6426
3.38,-1.7324,0.1086,-1.841
3.4,-1.7415,0.31548,-2.0569
3.42,-1.751,0.52888,-2.2799
3.44,-1.7613,0.73673,-2.4981
3.46,-1.7723,0.931,-2.7033
3.48,-1.7837,1.0949,-2.8785
3.5,-1.7949,1.2234,-3.0183
3.52,-1.8056,1.3031,-3.1087
3.54,-1.8156,1.3272,-3.1428
3.56,-1.8247,1.2954,-3.1201
3.58,-1.8333,1.208,-3.0414
3.6,-1.8416,1.0699,-2.9115
3.62,-1.8498,0.89105,-2.7408
3.64,-1.8574,0.67989,-2.5373
3.66,-1.8636,0.4503,-2.3139
3.68,-1.8663,0.2141,-2.0804
3.7,-1.8628,-0.019021,-1.8438
3.72,-1.8487,-0.23684,-1.6118
3.74,-1.8183,-0.43823,-1.3801
3.76,-1.7639,-0.61313,-1.1508
3.78,-1.6757,-0.7636,-0.91205
3.8,-1.5408,-0.88747,-0.65336
3.82,-1.3443,-0.98972,-0.35459
3.84,-1.069,-1.0706,0.0015764
3.86,-0.6975,-1.1329,0.43535
3.88,-0.21407,-1.1804,0.96633
3.9,0.39183,-1.2147,1.6065
3.92,1.1223,-1.2377,2.36
3.94,1.9675,-1.2494,3.217
3.96,2.9039,-1.2507,4.1545
3.98,3.8928,-1.2398,5.1326
4,4.8825,-1.2165,6.099
4.02,5.8121,-1.1772,6.9893
4.04,6.617,-1.1196,7.7366
4.06,7.2363,-1.0391,8.2754
4.08,7.6202,-0.93169,8.5519
4.1,7.7363,-0.79669,8.533
4.12,7.574,-0.62794,8.2019
4.14,7.1459,-0.42577,7.5717
4.16,6.4862,-0.19186,6.6781
4.18,5.6462,0.069453,5.5767
4.2,4.6875,0.34906,4.3385
4.22,3.675,0.63758,3.0374
4.24,2.6691,0.92299,1.7461
4.26,1.7204,1.1877,0.53272
4.28,0.86598,1.4169,-0.55095
4.3,0.12802,1.5961,-1.4681
4.32,-0.48504,1.7139,-2.1989
4.34,-0.97599,1.7695,-2.7455
4.36,-1.3553,1.7484,-3.1037
4.38,-1.6375,1.6593,-3.2968
4.4,-1.8381,1.508,-3.3461
4.42,-1.9708,1.3068,-3.2776
4.44,-2.0465,1.0707,-3.1172
4.46,-2.0719,0.81569,-2.8876
4.48,-2.0492,0.55112,-2.6003
4.5,-1.9762,0.29742,-2.2736
4.52,-1.8464,0.064249,-1.9107
4.54,-1.6501,-0.13958,-1.5105
4.56,-1.3749,-0.31047,-1.0644
4.58,-1.0082,-0.44939,-0.55881
4.6,-0.53998,-0.5511,0.011114
4.62,0.034392,-0.619,0.65339
4.64,0.71079,-0.65633,1.3671
4.66,1.4738,-0.66575,2.1395
4.68,2.2953,-0.64981,2.9451
4.7,3.1354,-0.60647,3.7419
4.72,3.9445,-0.5381,4.4826
4.74,4.6682,-0.4429,5.1111
4.76,5.2532,-0.31821,5.5714
4.78,5.6533,-0.16254,5.8158
4.8,5.8354,0.028839,5.8066
4.82,5.784,0.24783,5.5362
4.84,5.5028,0.49282,5.01
4.86,5.0143,0.75798,4.2563
4.88,4.3567,1.0349,3.3218
4.9,3.579,1.3117,2.2673
4.92,2.7351,1.5747,1.1604
4.94,1.8775,1.8042,0.07336
4.96,1.0524,1.9904,-0.93805
4.98,0.29559,2.1203,-1.8247
5,-0.36893,2.1837,-2.5526
5.02,-0.92938,2.1743,-3.1037
5.04,-1.3846,2.092,-3.4766
5.06,-1.7416,1.9441,-3.6857
5.08,-2.0127,1.7374,-3.7501
5.1,-2.2128,1.4857,-3.6985
5.12,-2.357,1.2045,-3.5616
5.14,-2.4591,0.90949,-3.3686
5.16,-2.5306,0.61715,-3.1477
5.18,-2.5804,0.33886,-2.9193
5.2,-2.6154,0.086642,-2.702
5.22,-2.6403,-0.13241,-2.5079
5.24,-2.6585,-0.31386,-2.3446
5.26,-2.6725,-0.45614,-2.2164
5.28,-2.684,-0.56276,-2.1212
5.3,-2.6941,-0.63194,-2.0622
5.32,-2.7036,-0.67023,-2.0334
5.34,-2.7129,-0.68014,-2.0327
5.36,-2.7216,-0.66524,-2.0563
5.38,-2.7291,-0.6274,-2.1017
5.4,-2.7344,-0.57321,-2.1612
5.42,-2.7357,-0.49919,-2.2366
5.44,-2.731,-0.41592,-2.3151
5.46,-2.7174,-0.32363,-2.3937
5.48,-2.6911,-0.22863,-2.4625
5.5,-2.6478,-0.13665,-2.5111
5.52,-2.582,-0.053399,-2.5286
5.54,-2.488,0.01781,-2.5058
5.56,-2.3596,0.068463,-2.4281
5.58,-2.1919,0.097161,-2.289
5.6,-1.9812,0.099385,-2.0806
5.62,-1.7272,0.076069,-1.8033
5.64,-1.4338,0.028399,-1.4622
5.66,-1.1095,-0.044271,-1.0652
5.68,-0.76813,-0.1344,-0.63373
5.7,-0.4282,-0.23763,-0.19058
5.72,-0.11134,-0.34671,0.23537
5.74,0.15969,-0.457,0.61669
5.76,0.36356,-0.55733,0.92089
5.78,0.48307,-0.65277,1.1358
5.8,0.50744,-0.72546,1.2329
5.82,0.43387,-0.7761,1.21
5.84,0.26798,-0.80054,1.0685
5.86,0.023203,-0.79527,0.81847
5.88,-0.28094,-0.75254,0.4716
5.9,-0.62117,-0.67951,0.05834
5.92,-0.97303,-0.56656,-0.40647
5.94,-1.3132,-0.41883,-0.89437
5.96,-1.6211,-0.23736,-1.3837
5.98,-1.8797,-0.030726,-1.849
6,-2.0756,0.19636,-2.272
6.02,-2.198,0.42923,-2.6272
6.04,-2.2382,0.6585,-2.8967
6.06,-2.189,0.86875,-3.0577
6.08,-2.0442,1.0439,-3.0882
6.1,-1.7999,1.1761,-2.9759
6.12,-1.4554,1.247,-2.7025
6.14,-1.0157,1.2621,-2.2778
6.16,-0.49241,1.2077,-1.7001
6.18,0.094182,1.0926,-0.99844
6.2,0.71553,0.92169,-0.20616
6.22,1.3358,0.70672,0.62908
6.24,1.9145,0.45994,1.4546
6.26,2.4102,0.19482,2.2154
6.28,2.7849,-0.074998,2.8599
6.3,3.0083,-0.33674,3.345
6.32,3.0612,-0.58162,3.6428
6.34,2.9384,-0.80173,3.7401
6.36,2.6489,-0.99432,3.6432
6.38,2.2147,-1.1576,3.3723
6.4,1.6684,-1.2912,2.9596
6.42,1.0492,-1.3984,2.4476
6.44,0.39788,-1.4828,1.8806
6.46,-0.24688,-1.5482,1.3013
6.48,-0.85272,-1.5985,0.74577
6.5,-1.3959,-1.6348,0.23891
6.52,-1.8623,-1.6641,-0.19828
6.54,-2.2473,-1.6869,-0.56045
6.56,-2.5539,-1.7054,-0.84853
6.58,-2.7906,-1.721,-1.0696
6.6,-2.9686,-1.7338,-1.2347
6.62,-3.0995,-1.7421,-1.3574
6.64,-3.1938,-1.7498,-1.444
6.66,-3.2591,-1.753,-1.5061
6.68,-3.3003,-1.7504,-1.5499
6.7,-3.3194,-1.7398,-1.5796
6.72,-3.3159,-1.7188,-1.5971
6.74,-3.2867,-1.6848,-1.6019
6.76,-3.2261,-1.6326,-1.5935
6.78,-3.1254,-1.5574,-1.568
6.8,-2.9723,-1.4526,-1.5197
6.82,-2.7507,-1.3102,-1.4405
6.84,-2.4417,-1.125,-1.3166
6.86,-2.0247,-0.90309,-1.1216
6.88,-1.481,-0.62962,-0.85139
6.9,-0.79716,-0.3078,-0.48936
6.92,0.030313,0.057608,-0.027295
6.94,0.99102,0.45684,0.53419
6.96,2.0579,0.87293,1.185
6.98,3.1868,1.2862,1.9007
7,4.3181,1.6812,2.6369
7.02,5.3819,2.0317,3.3502
7.04,6.3046,2.3168,3.9878
7.06,7.0174,2.5165,4.501
7.08,7.4648,2.613,4.8518
7.1,7.6112,2.6154,4.9958
7.12,7.4461,2.5118,4.9343
7.14,6.9856,2.3129,4.6728
7.16,6.2706,2.0324,4.2382
7.18,5.3621,1.6909,3.6712
7.2,4.335,1.313,3.022
7.22,3.2695,0.92051,2.349
7.24,2.2442,0.53382,1.7104
7.26,1.329,0.1726,1.1564
7.28,0.58003,-0.14792,0.72795
7.3,0.036559,-0.41666,0.45322
7.32,-0.28052,-0.62829,0.34777
7.34,-0.36867,-0.79153,0.42286
7.36,-0.24251,-0.90191,0.65939
7.38,0.0681,-0.96923,1.0373
7.4,0.52074,-1.0038,1.5246
7.42,1.0635,-1.0129,2.0764
7.44,1.639,-1.0082,2.6472
7.46,2.1882,-0.99991,3.1881
7.48,2.6554,-0.99252,3.6479
7.5,2.9929,-0.99389,3.9868
7.52,3.165,-1.0059,4.1709
7.54,3.1512,-1.0319,4.1832
7.56,2.9481,-1.0698,4.018
7.58,2.5689,-1.1152,3.6841
7.6,2.0414,-1.1654,3.2068
7.62,1.4041,-1.2126,2.6167
7.64,0.70124,-1.2498,1.9511
7.66,-0.02216,-1.2679,1.2457
7.68,-0.72538,-1.2634,0.538
7.7,-1.3756,-1.228,-0.14758
7.72,-1.95,-1.16,-0.78999
7.74,-2.4363,-1.0586,-1.3777
7.76,-2.8317,-0.9252,-1.9065
7.78,-3.1408,-0.7679,-2.3729
7.8,-3.3727,-0.59344,-2.7793
7.82,-3.5385,-0.40865,-3.1298
7.84,-3.6484,-0.23172,-3.4167
7.86,-3.7106,-0.067352,-3.6432
7.88,-3.7294,0.072934,-3.8024
7.9,-3.7059,0.17535,-3.8813
7.92,-3.6377,0.2408,-3.8785
7.94,-3.52,0.27679,-3.7968
7.96,-3.3473,0.2687,-3.616
7.98,-3.1145,0.23703,-3.3515
8,-2.8189,0.19504,-3.0139
8.02,-2.4617,0.14957,-2.6112
8.04,-2.0494,0.12697,-2.1764
8.06,-1.5949,0.13713,-1.732
8.08,-1.117,0.19381,-1.3108
8.1,-0.64029,0.31553,-0.95582
8.12,-0.19318,0.50192,-0.6951
8.14,0.19496,0.75316,-0.5582
8.16,0.49697,1.0663,-0.56935
8.18,0.69157,1.4171,-0.72556
8.2,0.76675,1.7937,-1.0269
8.22,0.7224,2.1701,-1.4477
8.24,0.57174,2.5168,-1.9451
8.26,0.34111,2.81,-2.4689
8.28,0.068178,3.0249,-2.9567
8.3,-0.20148,3.1487,-3.3502
8.32,-0.41908,3.1699,-3.589
8.34,-0.53802,3.0886,-3.6266
8.36,-0.51947,2.9083,-3.4278
8.38,-0.33741,2.6577,-2.9951
8.4,0.017468,2.3461,-2.3286
8.42,0.53559,2.0063,-1.4707
8.44,1.1883,1.6625,-0.47418
8.46,1.9299,1.3421,0.58786
8.48,2.7016,1.0651,1.6365
8.5,3.4374,0.84491,2.5925
8.52,4.0705,0.69001,3.3805
8.54,4.5409,0.59412,3.9468
8.56,4.8015,0.56003,4.2415
8.58,4.8234,0.5686,4.2548
8.6,4.5984,0.6031,3.9953
8.62,4.1403,0.64688,3.4934
8.64,3.4819,0.68176,2.8001
8.66,2.6712,0.69497,1.9762
8.68,1.7653,0.67294,1.0924
8.7,0.82357,0.60974,0.21382
8.72,-0.098555,0.50531,-0.60386
8.74,-0.95467,0.3626,-1.3173
8.76,-1.7107,0.18982,-1.9005
8.78,-2.3456,-0.0049657,-2.3406
8.8,-2.8506,-0.20971,-2.6408
8.82,-3.2257,-0.41211,-2.8135
8.84,-3.4761,-0.60209,-2.8741
8.86,-3.6085,-0.77167,-2.8368
8.88,-3.6272,-0.91741,-2.7098
8.9,-3.5329,-1.0374,-2.4955
8.92,-3.3228,-1.1262,-2.1966
8.94,-2.9918,-1.1903,-1.8015
8.96,-2.5362,-1.2334,-1.3029
8.98,-1.957,-1.2599,-0.69706
9,-1.2635,-1.2722,0.0086831
9.02,-0.47633,-1.272,0.7957
9.04,0.37204,-1.2643,1.6364
9.06,1.238,-1.2464,2.4844
9.08,2.0698,-1.2157,3.2855
9.1,2.8125,-1.1653,3.9778
9.12,3.4137,-1.0901,4.5038
9.14,3.8297,-0.98862,4.8184
9.16,4.0313,-0.85163,4.883
9.18,4.0075,-0.67572,4.6832
9.2,3.7677,-0.46039,4.2281
9.22,3.341,-0.21029,3.5512
9.24,2.7731,0.065397,2.7077
9.26,2.1211,0.35222,1.7689
9.28,1.4467,0.63616,0.8105
9.3,0.8088,0.90038,-0.091586
9.32,0.25691,1.1266,-0.86965
9.34,-0.17448,1.2956,-1.47
9.36,-0.46901,1.3924,-1.8614
9.38,-0.62925,1.4172,-2.0465
9.4,-0.67478,1.3602,-2.035
9.42,-0.63828,1.225,-1.8633
9.44,-0.56007,1.0197,-1.5798
9.46,-0.48203,0.75679,-1.2388
9.48,-0.44199,0.45283,-0.89482
9.5,-0.46912,0.12849,-0.5976
9.52,-0.58109,-0.20357,-0.37753
9.54,-0.78314,-0.52658,-0.25656
9.56,-1.0689,-0.82779,-0.2411
9.58,-1.4227,-1.0975,-0.32525
9.6,-1.8228,-1.3308,-0.49202
9.62,-2.2449,-1.5259,-0.719
9.64,-2.665,-1.6828,-0.98222
9.66,-3.0621,-1.8036,-1.2585
9.68,-3.4195,-1.892,-1.5275
9.7,-3.7254,-1.9506,-1.7747
9.72,-3.9725,-1.9827,-1.9898
9.74,-4.1573,-1.9894,-2.1679
9.76,-4.2791,-1.973,-2.3061
9.78,-4.3389,-1.9344,-2.4045
9.8,-4.3388,-1.8752,-2.4637
9.82,-4.2819,-1.7941,-2.4878
9.84,-4.1719,-1.6935,-2.4784
9.86,-4.0143,-1.5793,-2.435
9.88,-3.816,-1.4514,-2.3645
9.9,-3.5862,-1.32,-2.2662
9.92,-3.3363,-1.1867,-2.1496
9.94,-3.0796,-1.0621,-2.0175
9.96,-2.8302,-0.95049,-1.8797
9.98,-2.6016,-0.86164,-1.74
10,-2.405,-0.79633,-1.6086
10.02,-2.2468,-0.76015,-1.4867
10.04,-2.1276,-0.75303,-1.3746
10.06,-2.0401,-0.772,-1.2681
10.08,-1.9697,-0.81256,-1.1572
10.1,-1.8951,-0.87119,-1.0239
10.12,-1.7908,-0.937,-0.85385
10.14,-1.631,-1.0027,-0.62821
10.16,-1.3933,-1.0625,-0.33077
10.18,-1.064,-1.1108,0.046759
10.2,-0.64128,-1.1441,0.50281
10.22,-0.1378,-1.1597,1.0219
10.24,0.41902,-1.1611,1.5801
10.26,0.98903,-1.1506,2.1396
10.28,1.5235,-1.1296,2.6531
10.3,1.9712,-1.1069,3.0781
10.32,2.2848,-1.0825,3.3673
10.34,2.4274,-1.0534,3.4808
10.36,2.3778,-1.0288,3.4066
10.38,2.1331,-0.99996,3.133
10.4,1.7091,-0.9624,2.6715
10.42,1.1383,-0.91541,2.0537
10.44,0.46552,-0.85109,1.3166
10.46,-0.25708,-0.76718,0.5101
10.48,-0.97554,-0.666,-0.30954
10.5,-1.6383,-0.54547,-1.0929
10.52,-2.1993,-0.41261,-1.7867
10.54,-2.6193,-0.27323,-2.346
10.56,-2.8656,-0.13582,-2.7298
10.58,-2.9121,-0.0080394,-2.9041
10.6,-2.7384,0.10428,-2.8427
10.62,-2.3306,0.19473,-2.5254
10.64,-1.683,0.26365,-1.9467
10.66,-0.80105,0.31597,-1.117
10.68,0.29523,0.35451,-0.05928
10.7,1.5683,0.38716,1.1811
10.72,2.9619,0.42896,2.5329
10.74,4.4028,0.48696,3.9158
10.76,5.8053,0.56849,5.2368
10.78,7.0797,0.67758,6.4021
10.8,8.1418,0.81286,7.3289
10.82,8.9243,0.96413,7.9602
10.84,9.3862,1.1317,8.2545
10.86,9.5192,1.2977,8.2215
10.88,9.3504,1.4522,7.8981
10.9,8.9378,1.5878,7.35
10.92,8.3634,1.6976,6.6658
10.94,7.72,1.7816,5.9384
10.96,7.0979,1.8482,5.2497
10.98,6.5712,1.9053,4.6659
11,6.1873,1.9675,4.2197
11.02,5.9607,2.0471,3.9136
11.04,5.8728,2.1497,3.7232
11.06,5.8766,2.2818,3.5947
11.08,5.906,2.4485,3.4575
11.1,5.8879,2.6348,3.2531
11.12,5.7549,2.8259,2.929
11.14,5.4554,2.9992,2.4562
11.16,4.9616,3.134,1.8277
11.18,4.2721,3.2107,1.0614
11.2,3.4106,3.2091,0.20143
11.22,2.4209,3.1172,-0.69633
11.24,1.3592,2.9321,-1.5729
11.26,0.28575,2.6628,-2.3771
11.28,-0.74316,2.3268,-3.07
11.3,-1.681,1.937,-3.618
11.32,-2.4948,1.5107,-4.0055
11.34,-3.1658,1.0786,-4.2444
11.36,-3.6886,0.66045,-4.349
11.38,-4.0684,0.27371,-4.3421
11.4,-4.3182,-0.073771,-4.2445
11.42,-4.4555,-0.37922,-4.0762
11.44,-4.4998,-0.63348,-3.8663
11.46,-4.4716,-0.84117,-3.6304
11.48,-4.3907,-1.0063,-3.3844
11.5,-4.276,-1.1363,-3.1397
11.52,-4.1449,-1.2364,-2.9085
11.54,-4.0123,-1.3043,-2.7079
11.56,-3.8899,-1.35,-2.5398
11.58,-3.7848,-1.3765,-2.4083
11.6,-3.6992,-1.3842,-2.315
11.62,-3.6299,-1.3785,-2.2514
11.64,-3.569,-1.3612,-2.2078
11.66,-3.506,-1.3331,-2.1729
11.68,-3.4296,-1.3066,-2.1229
11.7,-3.3307,-1.2867,-2.044
11.72,-3.205,-1.279,-1.9261
11.74,-3.0545,-1.2911,-1.7634
11.76,-2.888,-1.3233,-1.5647
11.78,-2.7204,-1.3744,-1.346
11.8,-2.5704,-1.449,-1.1213
11.82,-2.4576,-1.5426,-0.91501
11.84,-2.3995,-1.6498,-0.74969
11.86,-2.4082,-1.7636,-0.6446
11.88,-2.4884,-1.8747,-0.61378
11.9,-2.6367,-1.9737,-0.663
11.92,-2.8412,-2.0552,-0.78599
11.94,-3.0829,-2.1089,-0.97399
11.96,-3.3372,-2.1268,-1.2104
11.98,-3.5759,-2.1007,-1.4752
12,-3.769,-2.0238,-1.7452
12.02,-3.8863,-1.8913,-1.9951
12.04,-3.8998,-1.6974,-2.2024
12.06,-3.7848,-1.4408,-2.344
12.08,-3.5228,-1.1209,-2.4018
12.1,-3.1034,-0.74458,-2.3588
12.12,-2.5274,-0.32204,-2.2053
12.14,-1.808,0.13274,-1.9407
12.16,-0.97262,0.60176,-1.5744
12.18,-0.061854,1.0614,-1.1233
12.2,0.87315,1.4864,-0.61327
12.22,1.7753,1.8489,-0.07361
12.24,2.5879,2.1309,0.45698
12.26,3.2618,2.3203,0.94147
12.28,3.7615,2.3969,1.3646
12.3,4.0707,2.3673,1.7035
12.32,4.1937,2.2299,1.9638
12.34,4.1545,1.9987,2.1558
12.36,3.992,1.7007,2.2913
12.38,3.7531,1.3557,2.3973
12.4,3.4844,0.98319,2.5012
12.42,3.2244,0.61215,2.6122
12.44,2.9969,0.2636,2.7333
12.46,2.8084,-0.040022,2.8484
12.48,2.6479,-0.29219,2.9401
12.5,2.4911,-0.48305,2.9741
12.52,2.3056,-0.59499,2.9006
12.54,2.0591,-0.63672,2.6958
12.56,1.7256,-0.61253,2.3381
12.58,1.2913,-0.50878,1.8001
12.6,0.75764,-0.34442,1.1021
12.62,0.14185,-0.13457,0.27642
12.64,-0.52527,0.12591,-0.65119
12.66,-1.2033,0.41716,-1.6204
12.68,-1.8471,0.71707,-2.5642
12.7,-2.4126,1.0199,-3.4325
12.72,-2.8608,1.3072,-4.168
12.74,-3.1623,1.5602,-4.7225
12.76,-3.2997,1.7789,-5.0786
12.78,-3.2684,1.9551,-5.2234
12.8,-3.077,2.085,-5.162
12.82,-2.7462,2.1803,-4.9265
12.84,-2.306,2.2395,-4.5454
12.86,-1.7929,2.2707,-4.0636
12.88,-1.2459,2.2879,-3.5339
12.9,-0.70217,2.291,-2.9932
12.92,-0.19253,2.2816,-2.4741
12.94,0.26167,2.2568,-1.9952
12.96,0.65088,2.2084,-1.5575
12.98,0.97764,2.1268,-1.1491
13,1.2547,2.0072,-0.75253
13.02,1.5012,1.8363,-0.33505
13.04,1.7377,1.6116,0.12614
13.06,1.9803,1.3312,0.64909
13.08,2.2357,1.0011,1.2346
13.1,2.4981,0.63049,1.8676
13.12,2.7484,0.23232,2.5161
13.14,2.9562,-0.17553,3.1318
13.16,3.0845,-0.57606,3.6606
13.18,3.0961,-0.95476,4.0508
13.2,2.9603,-1.2968,4.2571
13.22,2.6597,-1.5926,4.2523
13.24,2.1939,-1.833,4.027
13.26,1.5816,-2.0156,3.5972
13.28,0.85905,-2.1408,2.9998
13.3,0.076164,-2.2123,2.2885
13.32,-0.70938,-2.2339,1.5245
13.34,-1.4391,-2.2107,0.77159
13.36,-2.0604,-2.1535,0.093074
13.38,-2.5324,-2.069,-0.46339
13.4,-2.8294,-1.9649,-0.86449
13.42,-2.9431,-1.8499,-1.0933
13.44,-2.882,-1.7242,-1.1578
13.46,-2.6691,-1.5951,-1.074
13.48,-2.3385,-1.47,-0.86846
13.5,-1.9308,-1.346,-0.58481
13.52,-1.4887,-1.2245,-0.26411
13.54,-1.0518,-1.1068,0.05505
13.56,-0.65336,-0.98943,0.33607
13.58,-0.31726,-0.87487,0.55761
13.6,-0.056408,-0.76782,0.71142
13.62,0.127,-0.6689,0.7959
13.64,0.24001,-0.58412,0.82413
13.66,0.29599,-0.52472,0.82071
13.68,0.31095,-0.48977,0.80072
13.7,0.29952,-0.4832,0.78272
13.72,0.27148,-0.51762,0.78909
13.74,0.2294,-0.59389,0.8233
13.76,0.16799,-0.70935,0.87734
13.78,0.075243,-0.86604,0.94128
13.8,-0.064626,-1.0495,0.98489
13.82,-0.2671,-1.2445,0.97736
13.84,-0.54287,-1.4494,0.90654
13.86,-0.89396,-1.6519,0.75796
13.88,-1.3111,-1.8367,0.5256
13.9,-1.7733,-1.9938,0.22054
13.92,-2.2493,-2.1111,-0.13824
13.94,-2.7014,-2.1814,-0.51999
13.96,-3.0901,-2.2045,-0.88559
13.98,-3.3799,-2.1796,-1.2003
14,-3.5436,-2.1087,-1.4348
14.02,-3.5663,-1.9998,-1.5665
14.04,-3.4469,-1.8594,-1.5875
14.06,-3.1973,-1.697,-1.5003
14.08,-2.8406,-1.5272,-1.3133
14.1,-2.4064,-1.3615,-1.045
14.12,-1.9274,-1.21,-0.71739
14.14,-1.4339,-1.0856,-0.34821
14.16,-0.95096,-0.99179,0.040821
14.18,-0.49602,-0.93218,0.43616
14.2,-0.078013,-0.90998,0.83196
14.22,0.30151,-0.92311,1.2246
14.24,0.64621,-0.96746,1.6137
14.26,0.96182,-1.034,1.9958
14.28,1.2528,-1.116,2.3689
14.3,1.5195,-1.2021,2.7216
14.32,1.756,-1.2854,3.0413
14.34,1.9495,-1.3564,3.3059
14.36,2.0821,-1.4085,3.4906
14.38,2.1331,-1.4295,3.5626
14.4,2.0838,-1.4226,3.5064
14.42,1.9224,-1.3845,3.3069
14.44,1.6494,-1.3107,2.9601
14.46,1.2808,-1.2055,2.4864
14.48,0.85104,-1.0707,1.9218
14.5,0.41109,-0.90448,1.3156
14.52,0.025103,-0.71729,0.74239
14.54,-0.23672,-0.50887,0.27215
14.56,-0.30703,-0.27702,-0.030006
14.58,-0.13114,-0.027129,-0.10401
14.6,0.3239,0.2418,0.082101
14.62,1.0626,0.53275,0.52984
14.64,2.0578,0.84055,1.2172
14.66,3.2521,1.1649,2.0872
14.68,4.5634,1.5054,3.058
14.7,5.8945,1.8542,4.0404
14.72,7.1445,2.2046,4.94
14.74,8.2212,2.548,5.6731
14.76,9.0513,2.8738,6.1775
14.78,9.5886,3.1732,6.4153
14.8,9.8164,3.4377,6.3787
14.82,9.7469,3.6615,6.0854
14.84,9.4154,3.8395,5.5758
14.86,8.8724,3.9699,4.9024
14.88,8.1741,4.0547,4.1194
14.9,7.3737,4.0919,3.2818
14.92,6.5145,4.0842,2.4303
14.94,5.6263,4.035,1.5913
14.96,4.725,3.9402,0.78483
14.98,3.8148,3.7969,0.017975
15,2.8934,3.6071,-0.71374
15.02,1.9565,3.3644,-1.408
15.04,1.0032,3.0678,-2.0647
15.06,0.038972,2.7209,-2.6819
15.08,-0.92297,2.3275,-3.2505
15.1,-1.8628,1.8999,-3.7627
15.12,-2.7567,1.4504,-4.2071
15.14,-3.5801,0.99898,-4.5791
15.16,-4.3114,0.56148,-4.8729
15.18,-4.9346,0.16434,-5.0989
15.2,-5.4404,-0.18302,-5.2574
15.22,-5.8265,-0.45782,-5.3686
15.24,-6.0957,-0.6587,-5.437
15.26,-6.2543,-0.7816,-5.4727
15.28,-6.3096,-0.82383,-5.4858
15.3,-6.2685,-0.79859,-5.4699
15.32,-6.1369,-0.71963,-5.4172
15.34,-5.9201,-0.60658,-5.3135
15.36,-5.6246,-0.47627,-5.1483
15.38,-5.2595,-0.3481,-4.9114
15.4,-4.8387,-0.24422,-4.5945
15.42,-4.3817,-0.17691,-4.2048
15.44,-3.9134,-0.15766,-3.7558
15.46,-3.4628,-0.19489,-3.2679
15.48,-3.0595,-0.28079,-2.7787
15.5,-2.7306,-0.41436,-2.3162
15.52,-2.4961,-0.58658,-1.9095
15.54,-2.3654,-0.77905,-1.5863
15.56,-2.3347,-0.97296,-1.3617
15.58,-2.3861,-1.1486,-1.2375
15.6,-2.4885,-1.2891,-1.1994
15.62,-2.601,-1.3786,-1.2224
15.64,-2.6777,-1.4037,-1.274
15.66,-2.6732,-1.3579,-1.3153
15.68,-2.5493,-1.2429,-1.3064
15.7,-2.2803,-1.0661,-1.2142
15.72,-1.8575,-0.83843,-1.0191
15.74,-1.2911,-0.57446,-0.71663
15.76,-0.60963,-0.29512,-0.31451
15.78,0.14277,-0.022351,0.16512
15.8,0.91175,0.22465,0.6871
15.82,1.6392,0.42818,1.2111
15.84,2.2705,0.58208,1.6884
15.86,2.7605,0.67357,2.0869
15.88,3.0788,0.698,2.3808
15.9,3.2119,0.66121,2.5507
15.92,3.1629,0.572,2.5909
15.94,2.9494,0.44508,2.5043
15.96,2.5984,0.29032,2.3081
15.98,2.1418,0.12118,2.0206
16,1.6107,-0.04723,1.658
16.02,1.0323,-0.20314,1.2354
16.04,0.42697,-0.33733,0.7643
16.06,-0.19115,-0.44157,0.25042
16.08,-0.81288,-0.51805,-0.29483
16.1,-1.4313,-0.56374,-0.86755
16.12,-2.0388,-0.57863,-1.4602
16.14,-2.625,-0.56872,-2.0562
16.16,-3.1755,-0.53667,-2.6388
16.18,-3.6727,-0.48956,-3.1831
16.2,-4.0969,-0.42872,-3.6682
16.22,-4.4294,-0.3567,-4.0727
16.24,-4.6541,-0.27657,-4.3775
16.26,-4.76,-0.19233,-4.5677
16.28,-4.7412,-0.10391,-4.6373
16.3,-4.5967,-0.014351,-4.5823
16.32,-4.3289,0.079908,-4.4088
16.34,-3.9423,0.18123,-4.1235
16.36,-3.442,0.28627,-3.7282
16.38,-2.8339,0.39514,-3.229
16.4,-2.1261,0.50917,-2.6353
16.42,-1.331,0.62661,-1.9576
16.44,-0.4685,0.75031,-1.2188
16.46,0.43212,0.87597,-0.44385
16.48,1.3309,0.99751,0.3334
16.5,2.1788,1.1097,1.0692
16.52,2.9216,1.2077,1.7139
16.54,3.5061,1.2823,2.2237
16.56,3.8874,1.3309,2.5564
16.58,4.0369,1.3432,2.6937
16.6,3.9481,1.3138,2.6343
16.62,3.6397,1.2403,2.3994
16.64,3.1549,1.125,2.0299
16.66,2.5574,0.96678,1.5906
16.68,1.923,0.77645,1.1465
16.7,1.3297,0.56048,0.76922
16.72,0.84775,0.32916,0.51859
16.74,0.53003,0.094409,0.43562
16.76,0.40597,-0.13049,0.53646
16.78,0.47897,-0.3399,0.81887
16.8,0.72783,-0.52104,1.2489
16.82,1.1116,-0.67231,1.7839
16.84,1.577,-0.79284,2.3699
16.86,2.0665,-0.88327,2.9498
16.88,2.5261,-0.94905,3.4752
16.9,2.9114,-1.0034,3.9148
16.92,3.1909,-1.0465,4.2374
16.94,3.347,-1.0905,4.4374
16.96,3.3743,-1.1478,4.5221
16.98,3.2768,-1.2222,4.499
17,3.0642,-1.3144,4.3787
17.02,2.749,-1.4276,4.1766
17.04,2.3441,-1.5632,3.9072
17.06,1.8626,-1.7146,3.5772
17.08,1.3185,-1.8703,3.1889
17.1,0.72796,-2.0302,2.7582
17.12,0.11083,-2.1841,2.2949
17.14,-0.50832,-2.3113,1.803
17.16,-1.1007,-2.4249,1.3242
17.18,-1.6352,-2.513,0.87778
17.2,-2.0814,-2.5622,0.48081
17.22,-2.4133,-2.5838,0.17051
17.24,-2.6136,-2.5838,-0.029705
17.26,-2.6759,-2.5503,-0.12557
17.28,-2.6068,-2.5047,-0.10211
17.3,-2.4248,-2.449,0.024162
17.32,-2.158,-2.3839,0.22588
17.34,-1.8403,-2.3179,0.47755
17.36,-1.5068,-2.2579,0.75113
17.38,-1.1895,-2.1965,1.0071
17.4,-0.91419,-2.1442,1.23
17.42,-0.69882,-2.0925,1.3937
17.44,-0.55309,-2.0316,1.4785
17.46,-0.47982,-1.9643,1.4845
17.48,-0.47659,-1.877,1.4004
17.5,-0.53746,-1.7667,1.2292
17.52,-0.65374,-1.6296,0.97585
17.54,-0.81394,-1.4593,0.64536
17.56,-1.0026,-1.255,0.25241
17.58,-1.1989,-1.0175,-0.18134
17.6,-1.3754,-0.75009,-0.6253
17.62,-1.4986,-0.45806,-1.0405
17.64,-1.5305,-0.1477,-1.3828
17.66,-1.4329,0.17452,-1.6074
17.68,-1.1726,0.49981,-1.6724
17.7,-0.72785,0.82241,-1.5503
17.72,-0.093197,1.1347,-1.2278
17.74,0.71663,1.429,-0.71235
17.76,1.6664,1.7045,-0.038122
17.78,2.7029,1.9523,0.75061
17.8,3.761,2.1701,1.5909
17.82,4.7711,2.3542,2.4169
17.84,5.6674,2.5031,3.1643
17.86,6.3953,2.612,3.7833
17.88,6.9165,2.6826,4.2339
17.9,7.2108,2.7118,4.4991
17.92,7.2758,2.6992,4.5766
17.94,7.1228,2.6443,4.4785
17.96,6.773,2.5493,4.2237
17.98,6.2525,2.416,3.8365
18,5.5888,2.2477,3.3412
18.02,4.8094,2.0472,2.7622
18.04,3.9412,1.8195,2.1217
18.06,3.0119,1.5714,1.4405
18.08,2.0512,1.309,0.74215
18.1,1.0916,1.0389,0.052737
18.12,0.16813,0.77,-0.60187
18.14,-0.68457,0.51463,-1.1992
18.16,-1.435,0.2821,-1.7171
18.18,-2.0591,0.081717,-2.1408
18.2,-2.5435,-0.077373,-2.4661
18.22,-2.8879,-0.18576,-2.7021
18.24,-3.1049,-0.25609,-2.8488
18.26,-3.2182,-0.28053,-2.9377
18.28,-3.2587,-0.26044,-2.9982
18.3,-3.2596,-0.20783,-3.0518
18.32,-3.2525,-0.13525,-3.1172
18.34,-3.2627,-0.059083,-3.2036
18.36,-3.3076,0.0041548,-3.3118
18.38,-3.396,0.04538,-3.4414
18.4,-3.5286,0.061185,-3.5898
18.42,-3.6993,0.045006,-3.7443
18.44,-3.8975,-0.004242,-3.8933
18.46,-4.1087,-0.07294,-4.0358
18.48,-4.3159,-0.14649,-4.1694
18.5,-4.4993,-0.2087,-4.2906
18.52,-4.6375,-0.23696,-4.4005
18.54,-4.7072,-0.21167,-4.4956
18.56,-4.6854,-0.11856,-4.5668
18.58,-4.5508,0.055733,-4.6065
18.6,-4.2871,0.29795,-4.585
18.62,-3.8851,0.60136,-4.4865
18.64,-3.3454,0.95436,-4.2998
18.66,-2.6789,1.3283,-4.0071
18.68,-1.9064,1.6944,-3.6008
18.7,-1.0571,2.0112,-3.0683
18.72,-0.1653,2.2569,-2.4222
18.74,0.73264,2.4094,-1.6768
18.76,1.6012,2.4464,-0.84519
18.78,2.4078,2.3706,0.037136
18.8,3.1238,2.1793,0.94448
18.82,3.7246,1.881,1.8436
18.84,4.1893,1.5159,2.6734
18.86,4.5001,1.0967,3.4033
18.88,4.6426,0.65998,3.9826
18.9,4.6073,0.23075,4.3765
18.92,4.3907,-0.16082,4.5515
18.94,3.9984,-0.49046,4.4889
18.96,3.4464,-0.74493,4.1913
18.98,2.7623,-0.89797,3.6602
19,1.9848,-0.96355,2.9483
19.02,1.1613,-0.92139,2.0826
19.04,0.34397,-0.78428,1.1283
19.06,-0.41465,-0.55882,0.14416
19.08,-1.0669,-0.25741,-0.80951
19.1,-1.5741,0.10072,-1.6748
19.12,-1.9093,0.49072,-2.4
19.14,-2.0592,0.89048,-2.9497
19.16,-2.0238,1.2706,-3.2943
19.18,-1.8151,1.5991,-3.4142
19.2,-1.456,1.857,-3.313
19.22,-0.97745,2.0165,-2.9939
19.24,-0.4172,2.0658,-2.483
19.26,0.1825,1.9979,-1.8154
19.28,0.77692,1.812,-1.0351
19.3,1.3214,1.5226,-0.20128
19.32,1.7744,1.1522,0.62218
19.34,2.1013,0.71658,1.3847
19.36,2.2782,0.25739,2.0208
19.38,2.2955,-0.20974,2.5052
19.4,2.1595,-0.65287,2.8124
19.42,1.8933,-1.0349,2.9282
19.44,1.534,-1.3596,2.8936
19.46,1.1284,-1.608,2.7364
19.48,0.72701,-1.7675,2.4945
19.5,0.37654,-1.8432,2.2197
19.52,0.11348,-1.8456,1.9591
19.54,-0.041036,-1.7761,1.7351
19.56,-0.083855,-1.6529,1.5691
19.58,-0.029511,-1.4916,1.4621
19.6,0.092781,-1.3029,1.3957
19.62,0.2442,-1.1077,1.3519
19.64,0.38247,-0.92325,1.3057
19.66,0.46793,-0.76672,1.2347
19.68,0.46853,-0.64585,1.1144
19.7,0.36315,-0.57986,0.94301
19.72,0.14285,-0.56451,0.70735
19.74,-0.18973,-0.6234,0.43367
19.76,-0.62226,-0.72855,0.10629
19.78,-1.1355,-0.89606,-0.23947
19.8,-1.7062,-1.1003,-0.60594
19.82,-2.3095,-1.3353,-0.97417
19.84,-2.9207,-1.586,-1.3348
19.86,-3.5166,-1.8348,-1.6818
19.88,-4.0757,-2.0667,-2.009
19.9,-4.5784,-2.2743,-2.3041
19.92,-5.0069,-2.4442,-2.5627
19.94,-5.345,-2.5731,-2.772
19.96,-5.5787,-2.6601,-2.9185
19.98,-5.6963,-2.7034,-2.9929
20,-5.6899,-2.7091,-2.9808
20.02,-5.5562,-2.6813,-2.8749
20.04,-5.2977,-2.6167,-2.681
20.06,-4.9241,-2.5271,-2.397
20.08,-4.4523,-2.414,-2.0383
20.1,-3.9066,-2.2794,-1.6271
20.12,-3.3169,-2.1227,-1.1942
20.14,-2.7166,-1.948,-0.76862
20.16,-2.1385,-1.7494,-0.38906
20.18,-1.611,-1.5371,-0.073974
20.2,-1.1538,-1.3098,0.15594
20.22,-0.7743,-1.0724,0.29812
20.24,-0.46563,-0.82864,0.36301
20.26,-0.20709,-0.58501,0.37793
20.28,0.033457,-0.34345,0.3769
20.3,0.29466,-0.11469,0.40935
20.32,0.61526,0.098296,0.51697
20.34,1.0271,0.29433,0.73279
20.36,1.5488,0.47206,1.0767
20.38,2.181,0.63371,1.5473
20.4,2.9049,0.78494,2.12
20.42,3.683,0.93223,2.7508
20.44,4.4639,1.0823,3.3816
20.46,5.1879,1.2457,3.9422
20.48,5.7952,1.4267,4.3685
20.5,6.2332,1.6391,4.5941
20.52,6.4619,1.8454,4.6165
20.54,6.459,2.0643,4.3947
20.56,6.2202,2.2828,3.9374
20.58,5.759,2.4857,3.2733
20.6,5.104,2.6477,2.4563
20.62,4.294,2.7634,1.5307
20.64,3.3748,2.8017,0.57314
20.66,2.3942,2.756,-0.36175
20.68,1.3992,2.6326,-1.2334
20.7,0.4332,2.4297,-1.9965
20.72,-0.46553,2.1489,-2.6144
20.74,-1.265,1.816,-3.081
20.76,-1.9405,1.4325,-3.373
20.78,-2.475,1.019,-3.494
20.8,-2.8601,0.60113,-3.4613
20.82,-3.0961,0.19516,-3.2912
20.84,-3.192,-0.1868,-3.0052
20.86,-3.1653,-0.52612,-2.6392
20.88,-3.0401,-0.8373,-2.2028
20.9,-2.8451,-1.111,-1.7341
20.92,-2.6105,-1.342,-1.2685
20.94,-2.3647,-1.5334,-0.83131
20.96,-2.1307,-1.6904,-0.44035
20.98,-1.9232,-1.8069,-0.11639
21,-1.7461,-1.8936,0.14741
21.02,-1.5917,-1.936,0.34434
21.04,-1.441,-1.9358,0.4948
21.06,-1.2665,-1.8848,0.61824
21.08,-1.0352,-1.7849,0.74967
21.1,-0.71377,-1.6356,0.92181
21.12,-0.27402,-1.4423,1.1683
21.14,0.30197,-1.2132,1.5152
21.16,1.0174,-0.95992,1.9773
21.18,1.8578,-0.69936,2.5572
21.2,2.7909,-0.44324,3.2342
21.22,3.7681,-0.22632,3.9944
21.24,4.7287,-0.027596,4.7563
21.26,5.6064,0.10547,5.5009
21.28,6.3361,0.20655,6.1295
21.3,6.8617,0.24715,6.6145
21.32,7.142,0.26027,6.8817
21.34,7.1559,0.24205,6.9138
21.36,6.904,0.22639,6.6776
21.38,6.4086,0.21746,6.1911
21.4,5.7105,0.23757,5.4729
21.42,4.8646,0.29908,4.5655
21.44,3.9338,0.40756,3.5262
21.46,2.9832,0.56465,2.4186
21.48,2.0748,0.77106,1.3037
21.5,1.2623,1.0152,0.24709
21.52,0.58893,1.2819,-0.69299
21.54,0.084711,1.562,-1.4773
21.56,-0.23383,1.8403,-2.0741
21.58,-0.36377,2.0916,-2.4554
21.6,-0.31504,2.3187,-2.6337
21.62,-0.10928,2.4993,-2.6085
21.64,0.22176,2.6305,-2.4087
21.66,0.63829,2.7054,-2.0671
21.68,1.095,2.7229,-1.6278
21.7,1.5443,2.6835,-1.1391
21.72,1.9395,2.5906,-0.65112
21.74,2.2387,2.4416,-0.20297
21.76,2.4079,2.2488,0.15908
21.78,2.4244,2.0152,0.40922
21.8,2.2781,1.7433,0.53481
21.82,1.9727,1.4498,0.52289
21.84,1.5245,1.1344,0.39005
21.86,0.96114,0.80552,0.15562
21.88,0.31822,0.47671,-0.15849
21.9,-0.36426,0.154,-0.51826
21.92,-1.0458,-0.16225,-0.88359
21.94,-1.6894,-0.45259,-1.2368
21.96,-2.2645,-0.72938,-1.5351
21.98,-2.7498,-0.97829,-1.7715
22,-3.1345,-1.2017,-1.9328
22.02,-3.4185,-1.3986,-2.02
22.04,-3.6119,-1.5762,-2.0358
22.06,-3.7329,-1.7314,-2.0015
22.08,-3.8052,-1.8709,-1.9343
22.1,-3.8551,-1.9938,-1.8613
22.12,-3.9086,-2.1008,-1.8078
22.14,-3.9884,-2.1954,-1.793
22.16,-4.1118,-2.2703,-1.8415
22.18,-4.289,-2.3278,-1.9612
22.2,-4.5227,-2.3574,-2.1654
22.22,-4.8083,-2.3601,-2.4481
22.24,-5.1339,-2.3318,-2.8021
22.26,-5.4823,-2.2711,-3.2112
22.28,-5.8317,-2.1789,-3.6528
22.3,-6.1577,-2.0627,-4.095
22.32,-6.4345,-1.9217,-4.5128
22.34,-6.6369,-1.7706,-4.8663
22.36,-6.7422,-1.6188,-5.1234
22.38,-6.7324,-1.4753,-5.2571
22.4,-6.5961,-1.3511,-5.245
22.42,-6.3301,-1.248,-5.0821
22.44,-5.941,-1.1667,-4.7743
22.46,-5.4446,-1.1165,-4.3281
22.48,-4.8649,-1.0875,-3.7775
22.5,-4.231,-1.0721,-3.1589
22.52,-3.5732,-1.058,-2.5153
22.54,-2.9185,-1.0323,-1.8863
22.56,-2.2858,-0.98897,-1.2968
22.58,-1.6826,-0.91096,-0.77165
22.6,-1.1038,-0.78708,-0.31677
22.62,-0.53244,-0.60939,0.076952
22.64,0.057121,-0.36952,0.42664
22.66,0.69349,-0.066823,0.76031
22.68,1.402,0.27088,1.1311
22.7,2.1983,0.66834,1.5299
22.72,3.0832,1.1018,1.9814
22.74,4.0401,1.5581,2.482
22.76,5.0347,2.0203,3.0144
22.78,6.0179,2.471,3.5469
22.8,6.9311,2.8826,4.0485
22.82,7.7123,3.2501,4.4622
22.84,8.3034,3.5519,4.7514
22.86,8.6561,3.7727,4.8834
22.88,8.7368,3.8982,4.8386
22.9,8.5292,3.9265,4.6026
22.92,8.0353,3.8493,4.186
22.94,7.2747,3.689,3.5857
22.96,6.2826,3.4416,2.8409
22.98,5.1067,3.1221,1.9846
23,3.8045,2.7496,1.0549
23.02,2.4395,2.3518,0.087719
23.04,1.0774,1.9413,-0.86395
23.06,-0.2179,1.5455,-1.7634
23.08,-1.388,1.1773,-2.5653
23.1,-2.3843,0.8471,-3.2314
23.12,-3.1719,0.56271,-3.7346
23.14,-3.7315,0.32098,-4.0525
23.16,-4.0614,0.11939,-4.1808
23.18,-4.1762,-0.048001,-4.1282
23.2,-4.1045,-0.19195,-3.9125
23.22,-3.884,-0.32584,-3.5582
23.24,-3.5563,-0.45113,-3.1051
23.26,-3.1603,-0.59016,-2.5701
23.28,-2.7277,-0.71783,-2.0098
23.3,-2.2788,-0.84922,-1.4296
23.32,-1.8219,-0.97224,-0.84961
23.34,-1.3542,-1.0796,-0.27463
23.36,-0.86608,-1.1643,0.29822
23.38,-0.346,-1.2248,0.87882
23.4,0.21354,-1.2415,1.455
23.42,0.81089,-1.2298,2.0407
23.44,1.4319,-1.1789,2.6108
23.46,2.0491,-1.1012,3.1503
23.48,2.6237,-1.0019,3.6256
23.5,3.1097,-0.88765,3.9974
23.52,3.4606,-0.7556,4.2162
23.54,3.6361,-0.62171,4.2578
23.56,3.6082,-0.48239,4.0906
23.58,3.367,-0.33853,3.7055
23.6,2.9223,-0.19456,3.1169
23.62,2.3043,-0.039241,2.3436
23.64,1.5601,0.12055,1.4395
23.66,0.74863,0.28857,0.46005
23.68,-0.065348,0.45807,-0.52341
23.7,-0.81868,0.6256,-1.4443
23.72,-1.456,0.78878,-2.2448
23.74,-1.9349,0.93307,-2.868
23.76,-2.2291,1.0446,-3.2737
23.78,-2.3298,1.1207,-3.4506
23.8,-2.2452,1.1497,-3.3949
23.82,-1.9982,1.1211,-3.1193
23.84,-1.6231,1.0267,-2.6498
23.86,-1.162,0.87538,-2.0374
23.88,-0.66087,0.66421,-1.3251
23.9,-0.16554,0.39793,-0.56347
23.92,0.28178,0.077714,0.20407
23.94,0.64551,-0.2596,0.90511
23.96,0.89927,-0.62315,1.5224
23.98,1.0277,-0.99056,2.0183
24,1.0278,-1.3407,2.3685
24.02,0.90843,-1.6596,2.5681
24.04,0.6898,-1.9422,2.632
24.06,0.40083,-2.1695,2.5703
24.08,0.075742,-2.3305,2.4062
24.1,-0.25007,-2.4374,2.1873
24.12,-0.5446,-2.4813,1.9367
24.14,-0.78334,-2.4628,1.6794
24.16,-0.95238,-2.4046,1.4523
24.18,-1.05,-2.3156,1.2656
24.2,-1.0863,-2.197,1.1107
24.22,-1.0814,-2.0906,1.0092
24.24,-1.0613,-1.968,0.90672
24.26,-1.0541,-1.879,0.8249
24.28,-1.085,-1.8036,0.71856
24.3,-1.1726,-1.7681,0.59554
24.32,-1.326,-1.7437,0.41773
24.34,-1.5436,-1.7577,0.2141
24.36,-1.8138,-1.7666,-0.047178
24.38,-2.1166,-1.7941,-0.32248
24.4,-2.4263,-1.8171,-0.60924
24.42,-2.7152,-1.8359,-0.87931
24.44,-2.9566,-1.8371,-1.1195
24.46,-3.1279,-1.8306,-1.2974
24.48,-3.2132,-1.7971,-1.4161
24.5,-3.2044,-1.7598,-1.4446
24.52,-3.1019,-1.706,-1.3959
24.54,-2.9143,-1.6484,-1.2659
24.56,-2.657,-1.5796,-1.0774
24.58,-2.3499,-1.5019,-0.84798
24.6,-2.0141,-1.4148,-0.59935
24.62,-1.6689,-1.3109,-0.35801
24.64,-1.3278,-1.1855,-0.14226
24.66,-0.99579,-1.0285,0.0327
24.68,-0.66739,-0.83594,0.16855
24.7,-0.32645,-0.60225,0.2758
24.72,0.052113,-0.34225,0.39437
24.74,0.49866,-0.034185,0.53285
24.76,1.0436,0.30339,0.74024
24.78,1.7115,0.66234,1.0491
24.8,2.5147,1.0304,1.4843
24.82,3.4494,1.3958,2.0536
24.84,4.4925,1.7217,2.7707
24.86,5.6016,2.0255,3.5761
24.88,6.7183,2.2774,4.4409
24.9,7.7733,2.4707,5.3026
24.92,8.6936,2.5994,6.0942
24.94,9.41,2.6607,6.7493
24.96,9.8649,2.6319,7.233
24.98,10.018,2.5467,7.4713
25,9.8506,2.3911,7.4594
25.02,9.3666,2.1796,7.1871
25.04,8.5925,1.9183,6.6743
25.06,7.5737,1.6239,5.9499
25.08,6.3702,1.2938,5.0764
25.1,5.0507,0.95068,4.1001
25.12,3.6871,0.60199,3.0851
25.14,2.3477,0.25921,2.0884
25.16,1.0926,-0.076186,1.1688
25.18,-0.030509,-0.37784,0.34733
25.2,-0.9898,-0.67173,-0.31807
25.22,-1.7699,-0.92845,-0.8414
25.24,-2.3714,-1.1408,-1.2306
25.26,-2.8088,-1.3065,-1.5023
25.28,-3.1067,-1.4224,-1.6843
25.3,-3.2952,-1.4679,-1.8272
25.32,-3.4047,-1.4583,-1.9463
25.34,-3.4616,-1.3727,-2.0889
25.36,-3.4848,-1.2084,-2.2764
25.38,-3.4834,-0.96534,-2.518
25.4,-3.4566,-0.65308,-2.8036
25.42,-3.3958,-0.27849,-3.1173
25.44,-3.2867,0.12822,-3.4149
25.46,-3.1143,0.55108,-3.6654
25.48,-2.8661,0.97034,-3.8364
25.5,-2.5361,1.3549,-3.891
25.52,-2.1275,1.6786,-3.8061
25.54,-1.6535,1.9183,-3.5718
25.56,-1.1371,2.0679,-3.205
25.58,-0.60949,2.1225,-2.732
25.6,-0.10707,2.0786,-2.1856
25.62,0.33218,1.9639,-1.6317
25.64,0.67268,1.7853,-1.1126
25.66,0.88513,1.5766,-0.69144
25.68,0.94989,1.3662,-0.4163
25.7,0.85951,1.1716,-0.31208
25.72,0.62,1.0231,-0.40315
25.74,0.25075,0.92786,-0.67711
25.76,-0.21722,0.90795,-1.1252
25.78,-0.74432,0.94289,-1.6872
25.8,-1.2868,1.0411,-2.3279
25.82,-1.8017,1.1878,-2.9895
25.84,-2.2517,1.3589,-3.6106
25.86,-2.6096,1.5402,-4.1498
25.88,-2.8609,1.7175,-4.5785
25.9,-3.0051,1.847,-4.8521
25.92,-3.0539,1.9575,-5.0113
25.94,-3.0286,1.996,-5.0246
25.96,-2.9561,1.9845,-4.9407
25.98,-2.8634,1.9124,-4.7758
26,-2.7735,1.7805,-4.554
26.02,-2.7022,1.5966,-4.2987
26.04,-2.6561,1.3991,-4.0552
26.06,-2.6334,1.166,-3.7993
26.08,-2.6253,0.92583,-3.5511
26.1,-2.6192,0.69603,-3.3152
26.12,-2.6025,0.48732,-3.0899
26.14,-2.5656,0.28684,-2.8524
26.16,-2.5041,0.1218,-2.6259
26.18,-2.4204,-0.026671,-2.3937
26.2,-2.3228,-0.16075,-2.1621
26.22,-2.2247,-0.29386,-1.9309
26.24,-2.1415,-0.42914,-1.7124
26.26,-2.0881,-0.59459,-1.4935
26.28,-2.0757,-0.77272,-1.303
26.3,-2.11,-0.98592,-1.1241
26.32,-2.1888,-1.2309,-0.95794
26.34,-2.3021,-1.5039,-0.79824
26.36,-2.4323,-1.7988,-0.63347
26.38,-2.5558,-2.0987,-0.45703
26.4,-2.6458,-2.3873,-0.25851
26.42,-2.6757,-2.6665,-0.0092017
26.44,-2.6226,-2.9058,0.28316
26.46,-2.4707,-3.0966,0.62591
26.48,-2.214,-3.2439,1.0299
26.5,-1.8576,-3.3161,1.4585
26.52,-1.4171,-3.3373,1.9202
26.54,-0.91704,-3.2899,2.3729
26.56,-0.3868,-3.1783,2.7915
26.58,0.14377,-3.009,3.1528
26.6,0.64927,-2.7905,3.4397
26.62,1.1128,-2.5182,3.631
26.64,1.5287,-2.2135,3.7422
26.66,1.9028,-1.8683,3.7711
26.68,2.251,-1.4933,3.7443
26.7,2.5948,-1.0911,3.686
26.72,2.9566,-0.67422,3.6309
26.74,3.3536,-0.23032,3.5839
26.76,3.7928,0.20993,3.5829
26.78,4.2676,0.66666,3.601
26.8,4.7569,1.1225,3.6344
26.82,5.2262,1.574,3.6523
26.84,5.6318,2.0058,3.626
26.86,5.9262,2.4111,3.5151
26.88,6.0646,2.7675,3.2971
26.9,6.0116,3.067,2.9446
26.92,5.7459,3.2944,2.4514
26.94,5.2642,3.4331,1.8311
26.96,4.5821,3.4737,1.1084
26.98,3.7328,3.4117,0.3211
27,2.764,3.2549,-0.49091
27.02,1.7323,2.9983,-1.266
27.04,0.69798,2.6607,-1.9628
27.06,-0.2816,2.2593,-2.5409
27.08,-1.1572,1.8125,-2.9697
27.1,-1.8917,1.3393,-3.2309
27.12,-2.4625,0.86224,-3.3248
27.14,-2.8619,0.40544,-3.2674
27.16,-3.0949,-0.016045,-3.0789
27.18,-3.1763,-0.38749,-2.7888
27.2,-3.1261,-0.69735,-2.4288
27.22,-2.9655,-0.93868,-2.0268
27.24,-2.7124,-1.1259,-1.5865
27.26,-2.3793,-1.2239,-1.1554
27.28,-1.9728,-1.2602,-0.71257
27.3,-1.4942,-1.2291,-0.26508
27.32,-0.94295,-1.1459,0.20292
27.34,-0.32002,-1.0212,0.70119
27.36,0.36775,-0.87049,1.2382
27.38,1.1044,-0.69861,1.803
27.4,1.863,-0.52432,2.3873
27.42,2.6059,-0.36041,2.9664
27.44,3.2869,-0.21521,3.5021
27.46,3.8555,-0.10513,3.9606
27.48,4.2622,-0.016882,4.2791
27.5,4.4648,0.043321,4.4215
27.52,4.4338,0.076639,4.3571
27.54,4.1564,0.091832,4.0646
27.56,3.6397,0.097522,3.5421
27.58,2.9105,0.097263,2.8132
27.6,2.0141,0.098272,1.9158
27.62,1.0101,0.10159,0.90856
27.64,-0.032167,0.10032,-0.13249
27.66,-1.0405,0.09498,-1.1355
27.68,-1.9457,0.076931,-2.0226
27.7,-2.688,0.033544,-2.7215
27.72,-3.222,-0.032336,-3.1897
27.74,-3.5209,-0.13235,-3.3886
27.76,-3.5776,-0.26778,-3.3099
27.78,-3.4048,-0.43449,-2.9703
27.8,-3.0325,-0.6294,-2.4031
27.82,-2.5035,-0.83998,-1.6636
27.84,-1.8686,-1.0485,-0.82011
27.86,-1.1796,-1.2484,0.06883
27.88,-0.48472,-1.426,0.94124
27.9,0.17642,-1.5638,1.7402
27.92,0.77512,-1.6592,2.4343
27.94,1.2941,-1.708,3.0022
27.96,1.7261,-1.7045,3.4306
27.98,2.0703,-1.6643,3.7346
28,2.3293,-1.5884,3.9178
28.02,2.5049,-1.4941,3.9991
28.04,2.5957,-1.3898,3.9856
28.06,2.5962,-1.3119,3.9082
28.08,2.4975,-1.2333,3.7308
28.1,2.2897,-1.2177,3.5074
28.12,1.9657,-1.2117,3.1774
28.14,1.5244,-1.2777,2.8021
28.16,0.97392,-1.3632,2.3371
28.18,0.33306,-1.5033,1.8363
28.2,-0.36885,-1.6466,1.2778
28.22,-1.0942,-1.815,0.72084
28.24,-1.8006,-1.9762,0.17565
28.26,-2.4457,-2.1219,-0.32382
28.28,-2.9919,-2.2537,-0.73828
28.3,-3.4102,-2.3474,-1.0628
28.32,-3.683,-2.391,-1.2919
28.34,-3.805,-2.4064,-1.3986
28.36,-3.7828,-2.3685,-1.4144
28.38,-3.632,-2.2804,-1.3516
28.4,-3.3736,-2.1408,-1.2329
28.42,-3.0308,-1.9574,-1.0734
28.44,-2.6241,-1.7091,-0.91495
28.46,-2.1692,-1.4133,-0.75584
28.48,-1.675,-1.0502,-0.6248
28.5,-1.1437,-0.64492,-0.4988
28.52,-0.57242,-0.1818,-0.39062
28.54,0.04408,0.33076,-0.28668
28.56,0.70943,0.87035,-0.16092
28.58,1.4219,1.4168,0.0050779
28.6,2.1711,1.9664,0.20472
28.62,2.9359,2.4911,0.44487
28.64,3.6846,2.9453,0.73923
28.66,4.376,3.3295,1.0465
28.68,4.964,3.629,1.335
28.7,5.4021,3.7985,1.6036
28.72,5.6495,3.8618,1.7877
28.74,5.6765,3.8108,1.8656
28.76,5.4688,3.6459,1.8229
28.78,5.0302,3.4012,1.629
28.8,4.3823,3.0723,1.3099
28.82,3.5622,2.7156,0.84667
28.84,2.6187,2.3127,0.30601
28.86,1.606,1.9444,-0.33842
28.88,0.578,1.5544,-0.97641
28.9,-0.41693,1.2413,-1.6583
28.92,-1.3402,0.92102,-2.2612
28.94,-2.165,0.67421,-2.8392
28.96,-2.8768,0.45726,-3.334
28.98,-3.4711,0.2924,-3.7635
29,-3.9514,0.14506,-4.0965
29.02,-4.3251,0.050777,-4.3758
29.04,-4.6004,-0.049722,-4.5507
29.06,-4.784,-0.10299,-4.681
29.08,-4.8794,-0.1441,-4.7353
29.1,-4.887,-0.16344,-4.7235
29.12,-4.8051,-0.17152,-4.6336
29.14,-4.6321,-0.15898,-4.4731
29.16,-4.3685,-0.15906,-4.2095
29.18,-4.0196,-0.13752,-3.882
29.2,-3.596,-0.12175,-3.4743
29.22,-3.1153,-0.10724,-3.008
29.24,-2.5999,-0.095134,-2.5048
29.26,-2.076,-0.079446,-1.9966
29.28,-1.57,-0.073296,-1.4967
29.3,-1.1051,-0.051361,-1.0538
29.32,-0.69809,-0.016087,-0.682
29.34,-0.35641,0.042759,-0.39916
29.36,-0.076977,0.13118,-0.20816
29.38,0.1536,0.2549,-0.1013
29.4,0.35698,0.40909,-0.052108
29.42,0.55944,0.59989,-0.04045
29.44,0.78725,0.81612,-0.02887
29.46,1.0617,1.0459,0.015831
29.48,1.3947,1.2789,0.11578
29.5,1.786,1.4879,0.2981
29.52,2.222,1.6746,0.54739
29.54,2.6769,1.8114,0.86549
29.56,3.1166,1.8872,1.2294
29.58,3.503,1.8919,1.6111
29.6,3.7999,1.82,1.9799
29.62,3.9782,1.6684,2.3098
29.64,4.0197,1.4582,2.5615
29.66,3.9195,1.1785,2.741
29.68,3.6854,0.84301,2.8423
29.7,3.3357,0.46687,2.8689
29.72,2.8958,0.064451,2.8313
29.74,2.3927,-0.34814,2.7408
29.76,1.8516,-0.75756,2.6091
29.78,1.292,-1.1428,2.4348
29.8,0.72671,-1.4981,2.2248
29.82,0.16156,-1.8127,1.9743
29.84,-0.40232,-2.0777,1.6753
29.86,-0.96579,-2.2922,1.3264
29.88,-1.5284,-2.4495,0.92107
29.9,-2.0858,-2.5472,0.46136
29.92,-2.6283,-2.589,-0.03926
29.94,-3.1406,-2.5774,-0.56321
29.96,-3.6037,-2.5192,-1.0845
29.98,-3.9972,-2.4214,-1.5758
30,-4.3025,-2.2819,-2.0207
30.02,-4.5054,-2.111,-2.3945
30.04,-4.5983,-1.9095,-2.6888
30.06,-4.5804,-1.6875,-2.8929
30.08,-4.4573,-1.4444,-3.0129
30.1,-4.2383,-1.1889,-3.0494
30.12,-3.9344,-0.91258,-3.0218
30.14,-3.5551,-0.62661,-2.9285
30.16,-3.1065,-0.33844,-2.7681
30.18,-2.5911,-0.044588,-2.5465
30.2,-2.008,0.24043,-2.2484
30.22,-1.3559,0.50799,-1.8639
30.24,-0.63622,0.76326,-1.3995
30.26,0.14317,0.97839,-0.83521
30.28,0.96498,1.1572,-0.19223
30.3,1.8006,1.2839,0.51669
30.32,2.6102,1.3615,1.2487
30.34,3.3455,1.3719,1.9736
30.36,3.9535,1.3412,2.6123
30.38,4.383,1.2473,3.1356
30.4,4.5903,1.1161,3.4741
30.42,4.546,0.94403,3.602
30.44,4.2393,0.75255,3.4868
30.46,3.6808,0.5403,3.1405
30.48,2.9024,0.33476,2.5676
30.5,1.9547,0.13016,1.8246
30.52,0.90248,-0.055019,0.9575
30.54,-0.18247,-0.21956,0.037084
30.56,-1.2281,-0.36173,-0.86632
30.58,-2.169,-0.47762,-1.6914
30.6,-2.9527,-0.55827,-2.3945
30.62,-3.543,-0.61372,-2.9293
30.64,-3.9217,-0.6417,-3.28
30.66,-4.0879,-0.63374,-3.4542
30.68,-4.0555,-0.59021,-3.4653
30.7,-3.8486,-0.51724,-3.3314
30.72,-3.4972,-0.40762,-3.0896
30.74,-3.0322,-0.26493,-2.7673
30.76,-2.4825,-0.087278,-2.3953
30.78,-1.8723,0.10043,-1.9728
30.8,-1.2209,0.31146,-1.5323
30.82,-0.54349,0.5269,-1.0704
30.84,0.14639,0.73041,-0.58402
30.86,0.83481,0.91318,-0.078369
30.88,1.5052,1.07,0.43521
30.9,2.1374,1.1894,0.948
30.92,2.7081,1.2629,1.4452
30.94,3.1925,1.3071,1.8855
30.96,3.568,1.3186,2.2493
30.98,3.8172,1.2962,2.521
31,3.9319,1.2693,2.6626
31.02,3.9156,1.2363,2.6794
31.04,3.7838,1.1927,2.5911
31.06,3.5626,1.1662,2.3964
31.08,3.286,1.1264,2.1595
31.1,2.9901,1.09,1.9001
31.12,2.7088,1.0344,1.6744
31.14,2.468,0.95924,1.5088
31.16,2.2828,0.84178,1.441
31.18,2.1556,0.68616,1.4694
31.2,2.0771,0.47372,1.6034
31.22,2.0295,0.22381,1.8057
31.24,1.9908,-0.068707,2.0596
31.26,1.9398,-0.38764,2.3274
31.28,1.8601,-0.72401,2.5841
31.3,1.7434,-1.0545,2.7979
31.32,1.5904,-1.3785,2.9689
31.34,1.4096,-1.6656,3.0753
31.36,1.2144,-1.9197,3.1341
31.38,1.0196,-2.1249,3.1445
31.4,0.83732,-2.2886,3.1259
31.42,0.67424,-2.4088,3.083
31.44,0.52993,-2.4912,3.0211
31.46,0.39714,-2.5426,2.9397
31.48,0.26359,-2.5699,2.8335
31.5,0.11508,-2.5784,2.6935
31.52,-0.061075,-2.5763,2.5152
31.54,-0.2729,-2.5564,2.2835
31.56,-0.52165,-2.5191,1.9975
31.58,-0.80107,-2.4786,1.6775
31.6,-1.0982,-2.421,1.3227
31.62,-1.3956,-2.3477,0.95208
31.64,-1.6738,-2.2608,0.58697
31.66,-1.9145,-2.16,0.24557
31.68,-2.1026,-2.0321,-0.07052
31.7,-2.2279,-1.9023,-0.32561
31.72,-2.2847,-1.7562,-0.52851
31.74,-2.2711,-1.6006,-0.67049
31.76,-2.1868,-1.4346,-0.75225
31.78,-2.0318,-1.2535,-0.77838
31.8,-1.8044,-1.0614,-0.743
31.82,-1.501,-0.85776,-0.6432
31.84,-1.1166,-0.63447,-0.48209
31.86,-0.64735,-0.38927,-0.25807
31.88,-0.093439,-0.11747,0.024031
31.9,0.53775,0.183,0.35475
31.92,1.2287,0.4946,0.73406
31.94,1.9499,0.82881,1.1211
31.96,2.6609,1.1699,1.491
31.98,3.3118,1.5071,1.8046
32,3.8483,1.8219,2.0265
32.02,4.2178,2.1002,2.1176
32.04,4.3753,2.3122,2.0632
32.06,4.2903,2.4597,1.8306
32.08,3.9507,2.5253,1.4254
32.1,3.3659,2.5047,0.86114
32.12,2.566,2.3923,0.17372
32.14,1.5997,2.198,-0.5983
32.16,0.52857,1.9351,-1.4065
32.18,-0.5786,1.6202,-2.1988
32.2,-1.6524,1.2644,-2.9168
32.22,-2.6289,0.89614,-3.525
32.24,-3.4537,0.53493,-3.9886
32.26,-4.0855,0.1955,-4.281
32.28,-4.4967,-0.1053,-4.3914
32.3,-4.6737,-0.35973,-4.314
32.32,-4.6157,-0.5637,-4.052
32.34,-4.3337,-0.70917,-3.6245
32.36,-3.8489,-0.7994,-3.0495
32.38,-3.1925,-0.83701,-2.3555
32.4,-2.4043,-0.83052,-1.5738
32.42,-1.5324,-0.78754,-0.74481
32.44,-0.63105,-0.7142,0.083159
32.46,0.24091,-0.61111,0.85202
32.48,1.0241,-0.48399,1.5081
32.5,1.6629,-0.32762,1.9905
32.52,2.1101,-0.15391,2.264
32.54,2.3323,0.048473,2.2839
32.56,2.3136,0.27158,2.042
32.58,2.0577,0.52066,1.5371
32.6,1.5885,0.79367,0.79484
32.62,0.9476,1.0854,-0.13777
32.64,0.18996,1.3716,-1.1816
32.66,-0.62209,1.6619,-2.284
32.68,-1.4258,1.9224,-3.3482
32.7,-2.1646,2.1509,-4.3155
32.72,-2.7938,2.3243,-5.1181
32.74,-3.2844,2.4325,-5.7168
32.76,-3.6243,2.4656,-6.09
32.78,-3.818,2.4157,-6.2337
32.8,-3.8829,2.2969,-6.1797
32.82,-3.8455,2.1048,-5.9503
32.84,-3.7365,1.8564,-5.5928
32.86,-3.5854,1.5633,-5.1487
32.88,-3.4176,1.2461,-4.6637
32.9,-3.2514,0.92003,-4.1715
32.92,-3.0978,0.58926,-3.687
32.94,-2.9609,0.27625,-3.2371
32.96,-2.8403,-0.01846,-2.8218
32.98,-2.7332,-0.29352,-2.4396
33,-2.6366,-0.54486,-2.0918
33.02,-2.549,-0.77531,-1.7737
33.04,-2.4703,-0.99034,-1.48
33.06,-2.4014,-1.1899,-1.2115
33.08,-2.3427,-1.3764,-0.96627
33.1,-2.2921,-1.5526,-0.73955
33.12,-2.2437,-1.7073,-0.53643
33.14,-2.1869,-1.8416,-0.34539
33.16,-2.107,-1.9549,-0.15206
33.18,-1.9865,-2.0438,0.057298
33.2,-1.8081,-2.0927,0.28465
33.22,-1.5566,-2.0998,0.54326
33.24,-1.2221,-2.0636,0.84155
33.26,-0.80108,-1.9752,1.1741
33.28,-0.29667,-1.8263,1.5296
33.3,0.28226,-1.6161,1.8984
33.32,0.92304,-1.3486,2.2716
33.34,1.6115,-1.003,2.6145
33.36,2.3336,-0.61317,2.9468
33.38,3.077,-0.16006,3.237
33.4,3.8299,0.33714,3.4928
33.42,4.5804,0.86608,3.7143
33.44,5.3138,1.3962,3.9176
33.46,6.0106,1.9244,4.0861
33.48,6.6453,2.4043,4.241
33.5,7.1865,2.8319,4.3546
33.52,7.599,3.1799,4.4191
33.54,7.8471,3.4296,4.4175
33.56,7.9003,3.5726,4.3278
33.58,7.7376,3.6042,4.1334
33.6,7.3522,3.518,3.8341
33.62,6.7537,3.3363,3.4174
33.64,5.9684,3.0642,2.9042
33.66,5.037,2.7242,2.3128
33.68,4.01,2.3339,1.676
33.7,2.9422,1.9183,1.0239
33.72,1.887,1.4939,0.39306
33.74,0.89136,1.082,-0.19061
33.76,-0.0075451,0.69992,-0.70746
33.78,-0.78391,0.35644,-1.1403
33.8,-1.4229,0.061154,-1.484
33.82,-1.9189,-0.17952,-1.7394
33.84,-2.2736,-0.36221,-1.9114
33.86,-2.4936,-0.49088,-2.0027
33.88,-2.5889,-0.56811,-2.0208
33.9,-2.5726,-0.6019,-1.9707
33.92,-2.4606,-0.60016,-1.8604
33.94,-2.2725,-0.56855,-1.7039
33.96,-2.0316,-0.5067,-1.5249
33.98,-1.7646,-0.43644,-1.3281
34,-1.5001,-0.36118,-1.1389
34.02,-1.266,-0.2875,-0.97852
34.04,-1.0864,-0.22068,-0.86577
34.06,-0.97809,-0.17335,-0.80474
34.08,-0.94764,-0.13502,-0.81262
34.1,-0.9902,-0.12656,-0.86364
34.12,-1.0896,-0.14147,-0.94815
34.14,-1.2206,-0.18572,-1.0349
34.16,-1.3527,-0.26213,-1.0906
34.18,-1.455,-0.37075,-1.0843
34.2,-1.5015,-0.50428,-0.9972
34.22,-1.4751,-0.66962,-0.80551
34.24,-1.3711,-0.86145,-0.50968
34.26,-1.1976,-1.0743,-0.12323
34.28,-0.97411,-1.3019,0.32779
34.3,-0.72881,-1.5397,0.81084
34.32,-0.49345,-1.7784,1.2849
34.34,-0.29862,-2.0052,1.7066
34.36,-0.16911,-2.2216,2.0525
34.38,-0.12067,-2.4238,2.3031
34.4,-0.15847,-2.6054,2.447
34.42,-0.2775,-2.7726,2.4951
34.44,-0.46468,-2.9213,2.4566
34.46,-0.70196,-3.0524,2.3505
34.48,-0.96987,-3.1649,2.195
34.5,-1.2506,-3.269,2.0184
34.52,-1.5299,-3.3663,1.8364
34.54,-1.798,-3.4557,1.6576
34.56,-2.0489,-3.5277,1.4788
34.58,-2.2785,-3.5795,1.3009
34.6,-2.4828,-3.6056,1.1228
34.62,-2.6557,-3.6015,0.94582
34.64,-2.7882,-3.5608,0.77258
34.66,-2.868,-3.4773,0.6093
34.68,-2.8802,-3.3331,0.45297
34.7,-2.8093,-3.1292,0.31984
34.72,-2.6413,-2.8596,0.21832
34.74,-2.3653,-2.5224,0.15713
34.76,-1.9752,-2.1272,0.15199
34.78,-1.4706,-1.6758,0.2052
34.8,-0.85669,-1.1719,0.31525
34.82,-0.14414,-0.63714,0.493
34.84,0.65128,-0.078905,0.73018
34.86,1.5089,0.47513,1.0337
34.88,2.403,1.0065,1.3965
34.9,3.3027,1.4932,1.8095
34.92,4.1718,1.9247,2.2471
34.94,4.9694,2.2738,2.6955
34.96,5.6513,2.5397,3.1116
34.98,6.1732,2.7039,3.4694
35,6.4946,2.7644,3.7303
35.02,6.5834,2.7276,3.8558
35.04,6.4207,2.6063,3.8144
35.06,6.0046,2.405,3.5995
35.08,5.3522,2.1381,3.2141
35.1,4.4991,1.8283,2.6708
35.12,3.4967,1.4961,2.0006
35.14,2.4069,1.1559,1.251
35.16,1.2964,0.82653,0.46992
35.18,0.22951,0.52868,-0.29917
35.2,-0.73751,0.27306,-1.0106
35.22,-1.5605,0.06678,-1.6273
35.24,-2.2097,-0.071971,-2.1378
35.26,-2.67,-0.15066,-2.5194
35.28,-2.9392,-0.1753,-2.7639
35.3,-3.0259,-0.13444,-2.8914
35.32,-2.9464,-0.048707,-2.8977
35.34,-2.7233,0.068354,-2.7917
35.36,-2.3832,0.21114,-2.5943
35.38,-1.956,0.35948,-2.3154
35.4,-1.4742,0.4987,-1.9729
35.42,-0.97235,0.62283,-1.5952
35.44,-0.48479,0.72046,-1.2052
35.46,-0.04392,0.79521,-0.83913
35.48,0.32309,0.84072,-0.51763
35.5,0.59743,0.86605,-0.26862
35.52,0.77133,0.8799,-0.10857
35.54,0.84954,0.88957,-0.040028
35.56,0.84899,0.90609,-0.057099
35.58,0.7965,0.93756,-0.14106
35.6,0.72471,0.98793,-0.26322
35.62,0.66697,1.052,-0.38498
35.64,0.65197,1.1318,-0.47983
35.66,0.69927,1.2183,-0.51899
35.68,0.81643,1.2978,-0.48139
35.7,0.99836,1.3704,-0.372
35.72,1.2288,1.4137,-0.18488
35.74,1.4837,1.4328,0.050973
35.76,1.7355,1.4173,0.31817
35.78,1.9573,1.3699,0.58739
35.8,2.1268,1.2896,0.83717
35.82,2.2283,1.1819,1.0465
35.84,2.2533,1.0502,1.2031
35.86,2.1991,0.90178,1.2974
35.88,2.0674,0.73758,1.3298
35.9,1.8614,0.56408,1.2973
35.92,1.5842,0.38302,1.2012
35.94,1.2375,0.19514,1.0424
35.96,0.8221,0.0040026,0.81809
35.98,0.3386,-0.18982,0.52842
36,-0.21023,-0.3836,0.17338
36.02,-0.81757,-0.568,-0.24957
36.04,-1.4709,-0.74191,-0.729
36.06,-2.1513,-0.89608,-1.2552
36.08,-2.8338,-1.0241,-1.8097
36.1,-3.4893,-1.1223,-2.367
36.12,-4.0866,-1.1859,-2.9007
36.14,-4.5956,-1.2054,-3.3902
36.16,-4.9899,-1.1817,-3.8082
36.18,-5.2489,-1.1122,-4.1367
36.2,-5.3593,-0.99877,-4.3606
36.22,-5.3155,-0.84658,-4.4689
36.24,-5.1192,-0.66251,-4.4567
36.26,-4.7789,-0.44324,-4.3357
36.28,-4.3093,-0.20119,-4.1081
36.3,-3.7303,0.054719,-3.7851
36.32,-3.0673,0.31361,-3.3809
36.34,-2.3501,0.56497,-2.915
36.36,-1.6132,0.79072,-2.404
36.38,-0.8949,0.9869,-1.8818
36.4,-0.23513,1.1345,-1.3696
36.42,0.32651,1.2248,-0.89826
36.44,0.75416,1.2492,-0.49503
36.46,1.0192,1.2088,-0.18955
36.48,1.1038,1.1078,-0.0039988
36.5,1.0033,0.9453,0.057983
36.52,0.72751,0.7344,-0.0068891
36.54,0.3005,0.4908,-0.19029
36.56,-0.24169,0.23524,-0.47693
36.58,-0.8544,-0.010371,-0.84403
36.6,-1.4887,-0.23041,-1.2582
36.62,-2.0957,-0.40672,-1.689
36.64,-2.631,-0.52331,-2.1077
36.66,-3.0577,-0.57354,-2.4842
36.68,-3.3483,-0.55284,-2.7955
36.7,-3.4861,-0.46764,-3.0184
36.72,-3.4647,-0.32775,-3.1369
36.74,-3.288,-0.14667,-3.1413
36.76,-2.9689,0.054486,-3.0234
36.78,-2.5284,0.26585,-2.7943
36.8,-1.9937,0.46465,-2.4583
36.82,-1.3968,0.63598,-2.0328
36.84,-0.77214,0.77771,-1.5498
36.86,-0.15391,0.87775,-1.0317
36.88,0.42722,0.93135,-0.50413
36.9,0.94702,0.94733,-0.00030623
36.92,1.3903,0.92669,0.46364
36.94,1.7525,0.87681,0.87568
36.96,2.0393,0.80294,1.2364
36.98,2.2653,0.70313,1.5622
37,2.4506,0.58563,1.865
37.02,2.6167,0.45084,2.1659
37.04,2.7822,0.30206,2.4801
37.06,2.959,0.13872,2.8203
37.08,3.1504,-0.038987,3.1894
37.1,3.3507,-0.22957,3.5803
37.12,3.5465,-0.42788,3.9744
37.14,3.7198,-0.62407,4.3438
37.16,3.8511,-0.8147,4.6658
37.18,3.9235,-0.99146,4.9149
37.2,3.9242,-1.1531,5.0772
37.22,3.8464,-1.2911,5.1375
37.24,3.6889,-1.4006,5.0895
37.26,3.4551,-1.4842,4.9393
37.28,3.1513,-1.5364,4.6877
37.3,2.7858,-1.5654,4.3512
37.32,2.3681,-1.5742,3.9423
37.34,1.9091,-1.5643,3.4735
37.36,1.4222,-1.534,2.9562
37.38,0.92378,-1.4912,2.415
37.4,0.43428,-1.4375,1.8718
37.42,-0.022587,-1.3723,1.3497
37.44,-0.42122,-1.2928,0.87161
37.46,-0.73672,-1.2041,0.46742
37.48,-0.94793,-1.097,0.14911
37.5,-1.0405,-0.97486,-0.065615
37.52,-1.0089,-0.83944,-0.16945
37.54,-0.85758,-0.68068,-0.1769
37.56,-0.60021,-0.49708,-0.10312
37.58,-0.25792,-0.29393,0.036014
37.6,0.14326,-0.06889,0.21215
37.62,0.57517,0.17116,0.40401
37.64,1.0098,0.42435,0.58543
37.66,1.4207,0.6818,0.73888
37.68,1.7838,0.93304,0.85075
37.7,2.0773,1.1645,0.91271
37.72,2.2815,1.366,0.91546
37.74,2.3794,1.5275,0.85181
37.76,2.357,1.644,0.71298
37.78,2.2055,1.7046,0.50082
37.8,1.9226,1.707,0.21563
37.82,1.515,1.6583,-0.14335
37.84,0.99903,1.559,-0.55995
37.86,0.40087,1.4163,-1.0154
37.88,-0.24499,1.2375,-1.4825
37.9,-0.89856,1.0361,-1.9346
37.92,-1.5179,0.81424,-2.3322
37.94,-2.0632,0.58218,-2.6454
37.96,-2.4998,0.34631,-2.8461
37.98,-2.801,0.11046,-2.9115
38,-2.9494,-0.12153,-2.8278
38.02,-2.9366,-0.34437,-2.5922
38.04,-2.7632,-0.55238,-2.2108
38.06,-2.4377,-0.74069,-1.697
38.08,-1.9762,-0.90139,-1.0748
38.1,-1.4013,-1.031,-0.37027
38.12,-0.74278,-1.1185,0.37574
38.14,-0.036732,-1.1627,1.126
38.16,0.67515,-1.156,1.8311
38.18,1.3475,-1.0997,2.4472
38.2,1.9341,-0.99414,2.9283
38.22,2.3925,-0.84132,3.2338
38.24,2.6878,-0.65073,3.3385
38.26,2.7973,-0.42832,3.2256
38.28,2.7138,-0.18304,2.8968
38.3,2.4465,0.065601,2.3809
38.32,2.0203,0.3116,1.7087
38.34,1.4733,0.53853,0.93481
38.36,0.85177,0.73661,0.11516
38.38,0.20482,0.90014,-0.69532
38.4,-0.42073,1.0176,-1.4384
38.42,-0.9851,1.0788,-2.0639
38.44,-1.4587,1.0845,-2.5432
38.46,-1.8235,1.0275,-2.851
38.48,-2.0734,0.90256,-2.976
38.5,-2.2127,0.7224,-2.9351
38.52,-2.2542,0.49241,-2.7466
38.54,-2.217,0.20931,-2.4263
38.56,-2.1239,-0.11303,-2.0109
38.58,-1.9992,-0.46119,-1.538
38.6,-1.8666,-0.82778,-1.0389
38.62,-1.7473,-1.2023,-0.54497
38.64,-1.658,-1.5651,-0.092877
38.66,-1.6102,-1.9134,0.30316
38.68,-1.6087,-2.2295,0.62074
38.7,-1.6519,-2.5052,0.85325
38.72,-1.7322,-2.7347,1.0025
38.74,-1.837,-2.9037,1.0667
38.76,-1.951,-3.0026,1.0516
38.78,-2.0576,-3.0358,0.97825
38.8,-2.1408,-2.9936,0.85279
38.82,-2.1864,-2.8759,0.68951
38.84,-2.1824,-2.6784,0.49602
38.86,-2.1188,-2.4114,0.29256
38.88,-1.9876,-2.087,0.099435
38.9,-1.7817,-1.699,-0.08271
38.92,-1.4957,-1.2694,-0.22634
38.94,-1.1266,-0.81305,-0.31354
38.96,-0.67503,-0.34143,-0.3336
38.98,-0.14767,0.11991,-0.26758
39,0.44113,0.54752,-0.10638
39.02,1.0682,0.94072,0.12746
39.04,1.7017,1.2775,0.42427
39.06,2.3033,1.5422,0.76118
39.08,2.8314,1.7322,1.0993
39.1,3.2459,1.8372,1.4087
39.12,3.5132,1.8571,1.656
39.14,3.611,1.8101,1.8009
39.16,3.5316,1.6978,1.8338
39.18,3.2832,1.5344,1.7487
39.2,2.8892,1.3428,1.5464
39.22,2.3859,1.1354,1.2505
39.24,1.8182,0.92938,0.88878
39.26,1.2348,0.75067,0.48415
39.28,0.68378,0.60578,0.077996
39.3,0.20779,0.50558,-0.29779
39.32,-0.15892,0.45706,-0.61598
39.34,-0.39295,0.45731,-0.85026
39.36,-0.48303,0.50265,-0.98568
39.38,-0.43051,0.59104,-1.0215
39.4,-0.24893,0.70989,-0.95882
39.42,0.036983,0.85072,-0.81374
39.44,0.39318,1.0034,-0.61019
39.46,0.779,1.1574,-0.37835
39.48,1.1507,1.3097,-0.15896
39.5,1.4657,1.4536,0.012104
39.52,1.687,1.5844,0.10261
39.54,1.7878,1.7008,0.086957
39.56,1.7542,1.7953,-0.041122
39.58,1.5879,1.8628,-0.2749
39.6,1.3053,1.8997,-0.59447
39.62,0.93537,1.8995,-0.96418
39.64,0.51568,1.8538,-1.3381
39.66,0.086518,1.7595,-1.673
39.68,-0.31473,1.611,-1.9258
39.7,-0.65885,1.4122,-2.0711
39.72,-0.9286,1.1628,-2.0914
39.74,-1.1203,0.87059,-1.9909
39.76,-1.2433,0.54916,-1.7925
39.78,-1.3174,0.20892,-1.5264
39.8,-1.3687,-0.13911,-1.2296
39.82,-1.425,-0.48219,-0.9428
39.84,-1.5113,-0.80502,-0.70632
39.86,-1.6465,-1.1068,-0.53978
39.88,-1.841,-1.3803,-0.46067
39.9,-2.0961,-1.621,-0.47509
39.92,-2.405,-1.838,-0.56696
39.94,-2.7542,-2.0256,-0.72869
39.96,-3.1259,-2.1793,-0.94657
39.98,-3.4996,-2.3139,-1.1858
40,-3.8542,-2.4212,-1.4329
40.02,-4.1684,-2.4933,-1.6751
40.04,-4.4216,-2.535,-1.8866
40.06,-4.5936,-2.5324,-2.0612
40.08,-4.6645,-2.4761,-2.1884
40.1,-4.615,-2.3705,-2.2444
40.12,-4.4271,-2.2074,-2.2198
40.14,-4.0861,-1.9778,-2.1083
40.16,-3.5818,-1.6935,-1.8883
40.18,-2.9121,-1.3589,-1.5532
40.2,-2.0848,-0.97326,-1.1115
40.22,-1.1197,-0.56046,-0.55923
40.24,-0.04979,-0.13334,0.083551
40.26,1.0797,0.2976,0.78209
40.28,2.2134,0.70662,1.5068
40.3,3.29,1.0779,2.2121
40.32,4.2468,1.3964,2.8505
40.34,5.0265,1.6403,3.3861
40.36,5.582,1.8022,3.7798
40.38,5.8823,1.8748,4.0075
40.4,5.9151,1.8571,4.058
40.42,5.6885,1.7582,3.9304
40.44,5.2299,1.5885,3.6414
40.46,4.5827,1.3661,3.2166
40.48,3.802,1.1121,2.6899
40.5,2.9484,0.84851,2.0999
40.52,2.0822,0.59921,1.483
40.54,1.258,0.37705,0.88092
40.56,0.5201,0.20164,0.31846
40.58,-0.099995,0.08771,-0.18771
40.6,-0.58505,0.03344,-0.61849
40.62,-0.93157,0.039465,-0.97104
40.64,-1.1481,0.099262,-1.2474
40.66,-1.2526,0.18949,-1.4421
40.68,-1.2692,0.30533,-1.5745
40.7,-1.2245,0.43811,-1.6626
40.72,-1.1447,0.56492,-1.7096
40.74,-1.0526,0.67532,-1.7279
40.76,-0.96551,0.76483,-1.7303
40.78,-0.89383,0.82006,-1.7139
40.8,-0.84091,0.83938,-1.6803
40.82,-0.80364,0.82649,-1.6301
40.84,-0.77391,0.77944,-1.5534
40.86,-0.74089,0.70464,-1.4455
40.88,-0.69347,0.60397,-1.2974
40.9,-0.6228,0.48227,-1.1051
40.92,-0.52431,0.34813,-0.87244
40.94,-0.39895,0.20717,-0.60612
40.96,-0.25343,0.064389,-0.31782
40.98,-0.099355,-0.074761,-0.024594
41,0.048448,-0.20766,0.25611
41.02,0.17424,-0.33059,0.50483
41.04,0.26378,-0.4412,0.70498
41.06,0.30643,-0.53809,0.84452
41.08,0.29659,-0.62252,0.91911
41.1,0.23424,-0.69479,0.92903
41.12,0.12464,-0.75988,0.88452
41.14,-0.022715,-0.81514,0.79242
41.16,-0.19555,-0.86287,0.66733
41.18,-0.38021,-0.90239,0.52217
41.2,-0.56293,-0.93284,0.36991
41.22,-0.73042,-0.95549,0.22507
41.24,-0.87013,-0.96564,0.095509
41.26,-0.96997,-0.95576,-0.01421
41.28,-1.0179,-0.92326,-0.094666
41.3,-1.0019,-0.86477,-0.13709
41.32,-0.90966,-0.76937,-0.14029
41.34,-0.73002,-0.63581,-0.094211
41.36,-0.45387,-0.46065,0.0067832
41.38,-0.076159,-0.24169,0.16553
41.4,0.40206,0.01331,0.38875
41.42,0.97183,0.30071,0.67112
41.44,1.6151,0.61607,0.99901
41.46,2.3043,0.94606,1.3583
41.48,3.0036,1.2784,1.7252
41.5,3.6705,1.5904,2.0802
41.52,4.2597,1.8654,2.3943
41.54,4.7264,2.0894,2.637
41.56,5.0313,2.2495,2.7818
41.58,5.1446,2.335,2.8096
41.6,5.0495,2.3413,2.7082
41.62,4.7442,2.2609,2.4833
41.64,4.2431,2.0998,2.1433
41.66,3.5756,1.8712,1.7044
41.68,2.7836,1.5874,1.1961
41.7,1.9174,1.2688,0.64854
41.72,1.031,0.93285,0.098161
41.74,0.17718,0.58701,-0.40983
41.76,-0.5977,0.25397,-0.85166
41.78,-1.2572,-0.049304,-1.2079
41.8,-1.7777,-0.31733,-1.4603
41.82,-2.1488,-0.54162,-1.6072
41.84,-2.3737,-0.72551,-1.6482
41.86,-2.4663,-0.86805,-1.5983
41.88,-2.4488,-0.97348,-1.4753
41.9,-2.3482,-1.0449,-1.3033
41.92,-2.1927,-1.0873,-1.1054
41.94,-2.0086,-1.1113,-0.89728
41.96,-1.818,-1.131,-0.68701
41.98,-1.6373,-1.1369,-0.5004
42,-1.4763,-1.1449,-0.33136
42.02,-1.3388,-1.1621,-0.17672
42.04,-1.2237,-1.1817,-0.041962
42.06,-1.1259,-1.2154,0.089519
42.08,-1.0384,-1.2747,0.23629
42.1,-0.95389,-1.3344,0.38048
42.12,-0.86639,-1.4023,0.53587
42.14,-0.77222,-1.4941,0.7219
42.16,-0.67087,-1.5861,0.91526
42.18,-0.56505,-1.6781,1.113
42.2,-0.46034,-1.7831,1.3228
42.22,-0.36422,-1.8723,1.508
42.24,-0.28483,-1.9469,1.6621
42.26,-0.22956,-2.0189,1.7894
42.28,-0.20367,-2.0761,1.8724
42.3,-0.20932,-2.1131,1.9038
42.32,-0.245,-2.1401,1.8951
42.34,-0.30565,-2.1494,1.8437
42.36,-0.38333,-2.1363,1.7529
42.38,-0.46836,-2.1119,1.6435
42.4,-0.55074,-2.0748,1.5241
42.42,-0.62149,-2.0113,1.3898
42.44,-0.67376,-1.9315,1.2578
42.46,-0.7034,-1.8267,1.1233
42.48,-0.70892,-1.6938,0.9849
42.5,-0.69099,-1.5337,0.84275
42.52,-0.65143,-1.349,0.69756
42.54,-0.59217,-1.1318,0.53968
42.56,-0.51432,-0.89203,0.37771
42.58,-0.41766,-0.63197,0.21432
42.6,-0.30073,-0.35947,0.05874
42.62,-0.16157,-0.08582,-0.075751
42.64,0.0010201,0.17945,-0.17843
42.66,0.18596,0.42654,-0.24058
42.68,0.38835,0.64215,-0.2538
42.7,0.59836,0.82322,-0.22487
42.72,0.80084,0.95879,-0.15795
42.74,0.97585,1.0447,-0.068857
42.76,1.1002,1.0804,0.019807
42.78,1.15,1.0713,0.078707
42.8,1.1037,1.0221,0.081584
42.82,0.94538,0.942,0.0033839
42.84,0.66793,0.84404,-0.17611
42.86,0.27538,0.73882,-0.46344
42.88,-0.216,0.64122,-0.85722
42.9,-0.77805,0.56348,-1.3415
42.92,-1.3727,0.51204,-1.8847
42.94,-1.9552,0.49018,-2.4454
42.96,-2.4789,0.5089,-2.9878
42.98,-2.9,0.56905,-3.4691
43,-3.1828,0.66223,-3.845
43.02,-3.3035,0.78625,-4.0897
43.04,-3.2534,0.93496,-4.1883
43.06,-3.0396,1.0857,-4.1253
43.08,-2.6844,1.2441,-3.9285
43.1,-2.2219,1.4064,-3.6283
43.12,-1.6944,1.5608,-3.2552
43.14,-1.1467,1.7115,-2.8581
43.16,-0.62082,1.8611,-2.4819
43.18,-0.15158,1.9818,-2.1334
43.2,0.23709,2.0975,-1.8604
43.22,0.53385,2.2088,-1.675
43.24,0.73972,2.3032,-1.5635
43.26,0.86615,2.3783,-1.5121
43.28,0.93173,2.4325,-1.5008
43.3,0.95797,2.4355,-1.4775
43.32,0.96513,2.391,-1.4259
43.34,0.9686,2.3,-1.3314
43.36,0.97639,2.1493,-1.1729
43.38,0.98818,1.9359,-0.94771
43.4,0.99587,1.6683,-0.67242
43.42,0.98563,1.3465,-0.36086
43.44,0.94077,0.98485,-0.04408
43.46,0.84518,0.60071,0.24447
43.48,0.68654,0.20898,0.47757
43.5,0.45886,-0.1746,0.63346
43.52,0.16401,-0.53451,0.69852
43.54,-0.18794,-0.85712,0.66918
43.56,-0.5795,-1.1336,0.55415
43.58,-0.9874,-1.3504,0.36302
43.6,-1.3849,-1.5039,0.11908
43.62,-1.7439,-1.5919,-0.15198
43.64,-2.0374,-1.6127,-0.42473
43.66,-2.2413,-1.5639,-0.67736
43.68,-2.3354,-1.4566,-0.87887
43.7,-2.3049,-1.2896,-1.0153
43.72,-2.1406,-1.0698,-1.0708
43.74,-1.8399,-0.80961,-1.0303
43.76,-1.4071,-0.51682,-0.89023
43.78,-0.85409,-0.20594,-0.64815
43.8,-0.201,0.10999,-0.31099
43.82,0.52411,0.41703,0.10707
43.84,1.2856,0.70094,0.58463
43.86,2.0417,0.94544,1.0962
43.88,2.747,1.1376,1.6094
43.9,3.3561,1.2655,2.0906
43.92,3.8271,1.3246,2.5025
43.94,4.1266,1.3141,2.8126
43.96,4.2335,1.2317,3.0018
43.98,4.1418,1.0821,3.0597
44,3.8626,0.87467,2.9879
44.02,3.4237,0.62368,2.8
44.04,2.8678,0.34295,2.5248
44.06,2.2478,0.052229,2.1956
44.08,1.6225,-0.2328,1.8553
44.1,1.0499,-0.49881,1.5487
44.12,0.58138,-0.72854,1.3099
44.14,0.25645,-0.90881,1.1653
44.16,0.098785,-1.0281,1.1268
44.18,0.11409,-1.0849,1.199
44.2,0.29,-1.0764,1.3664
44.22,0.5979,-1.0008,1.5987
44.24,0.99656,-0.86535,1.8619
44.26,1.4368,-0.67657,2.1134
44.28,1.8671,-0.44873,2.3159
44.3,2.2388,-0.19424,2.4331
44.32,2.511,0.067072,2.4439
44.34,2.6543,0.32021,2.3341
44.36,2.6528,0.54793,2.1049
44.38,2.5051,0.73487,1.7703
44.4,2.2231,0.86514,1.3579
44.42,1.8293,0.92431,0.90503
44.44,1.3543,0.91376,0.44056
44.46,0.83217,0.82918,0.002985
44.48,0.29683,0.67187,-0.37503
44.5,-0.22136,0.4539,-0.67526
44.52,-0.69847,0.18724,-0.88571
44.54,-1.1187,-0.11691,-1.0017
44.56,-1.4747,-0.43767,-1.0371
44.58,-1.7677,-0.75698,-1.0107
44.6,-2.0054,-1.0664,-0.939
44.62,-2.2004,-1.354,-0.84641
44.64,-2.3676,-1.6022,-0.76537
44.66,-2.5219,-1.8134,-0.70846
44.68,-2.6758,-1.9855,-0.69035
44.7,-2.8377,-2.1063,-0.73145
44.72,-3.0105,-2.1916,-0.81887
44.74,-3.191,-2.2272,-0.96381
44.76,-3.3705,-2.2233,-1.1472
44.78,-3.5348,-2.1726,-1.3622
44.8,-3.6662,-2.0897,-1.5765
44.82,-3.7451,-1.9554,-1.7897
44.84,-3.752,-1.7878,-1.9641
44.86,-3.6698,-1.574,-2.0957
44.88,-3.4857,-1.3234,-2.1623
44.9,-3.1931,-1.0409,-2.1522
44.92,-2.7927,-0.73307,-2.0596
44.94,-2.2931,-0.40384,-1.8893
44.96,-1.7108,-0.067376,-1.6434
44.98,-1.0691,0.26839,-1.3375
45,-0.39699,0.58694,-0.98394
45.02,0.2734,0.87862,-0.60523
45.04,0.9089,1.1268,-0.21789
45.06,1.4781,1.3258,0.15228
45.08,1.954,1.4648,0.48921
45.1,2.3161,1.5436,0.77255
45.12,2.5526,1.5574,0.9952
45.14,2.661,1.5108,1.1502
45.16,2.6484,1.4084,1.24
45.18,2.5311,1.2613,1.2698
45.2,2.3324,1.0744,1.258
45.22,2.0804,0.86444,1.2159
45.24,1.8051,0.64349,1.1617
45.26,1.5354,0.422,1.1134
45.28,1.2958,0.21079,1.085
45.3,1.1044,0.017503,1.0869
45.32,0.9712,-0.15176,1.123
45.34,0.8979,-0.29596,1.1939
45.36,0.87835,-0.40662,1.285
45.38,0.90026,-0.48319,1.3834
45.4,0.94742,-0.5324,1.4798
45.42,1.0024,-0.54893,1.5513
45.44,1.049,-0.53539,1.5843
45.46,1.0743,-0.50408,1.5784
45.48,1.0703,-0.45146,1.5218
45.5,1.0344,-0.38419,1.4186
45.52,0.96889,-0.31046,1.2794
45.54,0.88029,-0.23756,1.1179
45.56,0.77771,-0.17677,0.95448
45.58,0.67112,-0.12688,0.79799
45.6,0.56959,-0.098266,0.66785
45.62,0.47982,-0.098251,0.57807
45.64,0.40504,-0.12963,0.53467
45.66,0.34437,-0.19164,0.53601
45.68,0.29289,-0.28642,0.57931
45.7,0.24217,-0.40683,0.649
45.72,0.18134,-0.53764,0.71898
45.74,0.098637,-0.67974,0.77838
45.76,-0.016798,-0.82547,0.80867
45.78,-0.17303,-0.96157,0.78853
45.8,-0.37355,-1.0805,0.70698
45.82,-0.61582,-1.1733,0.55746
45.84,-0.89052,-1.2361,0.3456
45.86,-1.1814,-1.2553,0.073848
45.88,-1.4664,-1.233,-0.23335
45.9,-1.7188,-1.1714,-0.54736
45.92,-1.9104,-1.0652,-0.84515
45.94,-2.014,-0.91922,-1.0948
45.96,-2.0069,-0.73757,-1.2693
45.98,-1.8735,-0.52228,-1.3512
46,-1.6082,-0.28233,-1.3259
46.02,-1.2165,-0.027059,-1.1895
46.04,-0.71551,0.22924,-0.94475
46.06,-0.13337,0.47603,-0.6094
46.08,0.4927,0.708,-0.2153
46.1,1.1192,0.91073,0.20848
46.12,1.7,1.0821,0.61784
46.14,2.1899,1.2088,0.98115
46.16,2.5493,1.2902,1.2591
46.18,2.7469,1.3229,1.424
46.2,2.7635,1.3167,1.4468
46.22,2.5936,1.2796,1.314
46.24,2.246,1.2195,1.0265
46.26,1.7438,1.1448,0.59903
46.28,1.1222,1.0712,0.050948
46.3,0.42539,0.99226,-0.56687
46.32,-0.29712,0.93003,-1.2271
46.34,-0.99526,0.88196,-1.8772
46.36,-1.6229,0.85638,-2.4793
46.38,-2.1418,0.83821,-2.98
46.4,-2.5249,0.82816,-3.3531
46.42,-2.7582,0.8254,-3.5836
46.44,-2.8409,0.81717,-3.6581
46.46,-2.7847,0.80516,-3.5898
46.48,-2.6111,0.78013,-3.3912
46.5,-2.3488,0.74669,-3.0954
46.52,-2.0295,0.67942,-2.7089
46.54,-1.685,0.6037,-2.2887
46.56,-1.3441,0.50779,-1.8519
46.58,-1.0305,0.3962,-1.4267
46.6,-0.76165,0.2671,-1.0287
46.62,-0.5487,0.12626,-0.67497
46.64,-0.39698,-0.028852,-0.36813
46.66,-0.30708,-0.18057,-0.12651
46.68,-0.27615,-0.33602,0.059872
46.7,-0.2991,-0.48971,0.19061
46.72,-0.36957,-0.64108,0.27152
46.74,-0.48054,-0.78248,0.30195
46.76,-0.62466,-0.91868,0.29403
46.78,-0.79429,-1.0389,0.24459
46.8,-0.98142,-1.1473,0.16585
46.82,-1.1776,-1.2422,0.064587
46.84,-1.374,-1.3307,-0.043306
46.86,-1.5614,-1.402,-0.1594
46.88,-1.7308,-1.4523,-0.27851
46.9,-1.8731,-1.4931,-0.38007
46.92,-1.9803,-1.505,-0.47529
46.94,-2.0448,-1.4929,-0.55195
46.96,-2.0601,-1.4496,-0.61051
46.98,-2.0204,-1.3697,-0.65063
47,-1.9206,-1.2416,-0.679
47.02,-1.7566,-1.0782,-0.67844
47.04,-1.5251,-0.86641,-0.65869
47.06,-1.2245,-0.61088,-0.61361
47.08,-0.85556,-0.3163,-0.53926
47.1,-0.42263,0.0066603,-0.4293
47.12,0.06522,0.35207,-0.28685
47.14,0.59325,0.68949,-0.096242
47.16,1.1406,1.0161,0.12445
47.18,1.6805,1.3113,0.36922
47.2,2.1822,1.5545,0.62769
47.22,2.6126,1.7345,0.87805
47.24,2.9402,1.8425,1.0977
47.26,3.1384,1.8689,1.2695
47.28,3.1897,1.8219,1.3678
47.3,3.0882,1.7091,1.3791
47.32,2.8418,1.5424,1.2994
47.34,2.4722,1.3411,1.1311
47.36,2.0132,1.1256,0.8876
47.38,1.5072,0.9137,0.59348
47.4,1.0003,0.72278,0.27753
47.42,0.5372,0.5735,-0.036292
47.44,0.15545,0.46832,-0.31288
47.46,-0.11869,0.41562,-0.53431
47.48,-0.273,0.40963,-0.68262
47.5,-0.31003,0.44202,-0.75205
47.52,-0.24565,0.51026,-0.75592
47.54,-0.10573,0.6017,-0.70743
47.56,0.078436,0.7035,-0.62506
47.58,0.27516,0.80065,-0.52549
47.6,0.45719,0.88809,-0.4309
47.62,0.60534,0.95503,-0.34969
47.64,0.71061,1.0005,-0.28985
47.66,0.77441,1.0189,-0.24452
47.68,0.80696,1.0039,-0.19698
47.7,0.82441,0.96292,-0.13851
47.72,0.84504,0.88073,-0.035691
47.74,0.88537,0.76517,0.1202
47.76,0.95686,0.61948,0.33737
47.78,1.0636,0.44115,0.62246
47.8,1.2016,0.23413,0.96747
47.82,1.3592,0.0012499,1.3579
47.84,1.5191,-0.25628,1.7754
47.86,1.6613,-0.51814,2.1794
47.88,1.7659,-0.78433,2.5503
47.9,1.8166,-1.0461,2.8627
47.92,1.8027,-1.2932,3.0959
47.94,1.7207,-1.5133,3.234
47.96,1.575,-1.7022,3.2772
47.98,1.3768,-1.8403,3.217
48,1.1426,-1.921,3.0636
48.02,0.89261,-1.9409,2.8335
48.04,0.64778,-1.8961,2.5439
48.06,0.42802,-1.784,2.212
48.08,0.25022,-1.6045,1.8548
48.1,0.12688,-1.363,1.4899
48.12,0.065267,-1.076,1.1413
48.14,0.067084,-0.74645,0.81353
48.16,0.12854,-0.39683,0.52537
48.18,0.24073,-0.04282,0.28355
48.2,0.39028,0.30242,0.08786
48.22,0.56024,0.61346,-0.053219
48.24,0.73115,0.8779,-0.14675
48.26,0.88236,1.0962,-0.2138
48.28,0.99365,1.2553,-0.2616
48.3,1.0469,1.3537,-0.30684
48.32,1.0278,1.4078,-0.37998
48.34,0.92769,1.3989,-0.47117
48.36,0.74452,1.357,-0.61246
48.38,0.48366,1.2898,-0.80617
48.4,0.15763,1.2057,-1.0481
48.42,-0.21487,1.1133,-1.3282
48.44,-0.61083,1.0299,-1.6407
48.46,-1.0054,0.93533,-1.9407
48.48,-1.3745,0.85589,-2.2304
48.5,-1.6977,0.78571,-2.4834
48.52,-1.9602,0.71915,-2.6794
48.54,-2.1543,0.65531,-2.8096
48.56,-2.2794,0.59021,-2.8696
48.58,-2.3417,0.51549,-2.8572
48.6,-2.3523,0.43462,-2.7869
48.62,-2.3247,0.33936,-2.664
48.64,-2.2726,0.22729,-2.4999
48.66,-2.2074,0.098062,-2.3054
48.68,-2.1363,-0.055773,-2.0805
48.7,-2.0615,-0.21806,-1.8435
48.72,-1.9806,-0.4023,-1.5783
48.74,-1.8869,-0.59777,-1.2891
48.76,-1.7721,-0.80405,-0.96805
48.78,-1.628,-1.0182,-0.60977
48.8,-1.4491,-1.2386,-0.21043
48.82,-1.2343,-1.443,0.20872
48.84,-0.98844,-1.6466,0.65816
48.86,-0.72234,-1.8362,1.1139
48.88,-0.45217,-2.0042,1.552
48.9,-0.19776,-2.1571,1.9593
48.92,0.019717,-2.293,2.3127
48.94,0.18055,-2.3785,2.559
48.96,0.26918,-2.4448,2.714
48.98,0.27654,-2.4912,2.7677
49,0.20166,-2.4838,2.6855
49.02,0.052369,-2.446,2.4984
49.04,-0.15515,-2.3826,2.2275
49.06,-0.39771,-2.264,1.8663
49.08,-0.6474,-2.1072,1.4598
49.1,-0.87442,-1.9226,1.0482
49.12,-1.0503,-1.7053,0.65504
49.14,-1.1509,-1.455,0.30414
49.16,-1.1593,-1.1976,0.03829
49.18,-1.0678,-0.9226,-0.14523
49.2,-0.87902,-0.65401,-0.22501
49.22,-0.60591,-0.3998,-0.20611
49.24,-0.27093,-0.17203,-0.098902
49.26,0.096267,0.024739,0.071528
49.28,0.46172,0.17981,0.28191
49.3,0.79083,0.29518,0.49565
49.32,1.0521,0.36194,0.6902
49.34,1.221,0.38933,0.83165
49.36,1.2825,0.38411,0.89834
49.38,1.2333,0.34868,0.88462
49.4,1.0826,0.29887,0.78372
49.42,0.85083,0.24449,0.60634
49.44,0.56772,0.191,0.37672
49.46,0.26886,0.14877,0.12009
49.48,-0.0083362,0.1289,-0.13723
49.5,-0.22892,0.12802,-0.35694
49.52,-0.36428,0.15516,-0.51943
49.54,-0.3952,0.2027,-0.5979
49.56,-0.31378,0.27714,-0.59092
49.58,-0.12385,0.37193,-0.49578
49.6,0.15982,0.48711,-0.32729
49.62,0.51359,0.61558,-0.10199
49.64,0.90785,0.76258,0.14527
49.66,1.3102,0.90444,0.4058
49.68,1.689,1.0556,0.63335
49.7,2.0157,1.1996,0.81606
49.72,2.2677,1.3318,0.93592
49.74,2.4296,1.4398,0.98982
49.76,2.4935,1.5262,0.9673
49.78,2.4591,1.566,0.8931
49.8,2.3325,1.5712,0.76133
49.82,2.1252,1.5251,0.60015
49.84,1.8523,1.4339,0.41839
49.86,1.5304,1.291,0.23948
49.88,1.1769,1.1049,0.071978
49.9,0.80758,0.88361,-0.076032
49.92,0.43649,0.63716,-0.20067
49.94,0.074823,0.37554,-0.30072
49.96,-0.26913,0.11311,-0.38224
49.98,-0.58981,-0.14227,-0.44753
50,-0.88388,-0.37641,-0.50747
50.02,-1.1495,-0.57384,-0.5757
50.04,-1.3857,-0.72977,-0.65595
50.06,-1.5913,-0.83851,-0.75278
50.08,-1.7644,-0.89295,-0.87146
50.1,-1.9021,-0.89222,-1.0099
50.12,-2.0003,-0.83462,-1.1656
50.14,-2.0538,-0.72205,-1.3318
50.16,-2.0575,-0.56009,-1.4975
50.18,-2.0069,-0.35292,-1.654
50.2,-1.8994,-0.10634,-1.793
50.22,-1.7355,0.16296,-1.8985
50.24,-1.5202,0.45159,-1.9718
50.26,-1.2631,0.73294,-1.9961
50.28,-0.97923,0.99627,-1.9755
50.3,-0.68746,1.2199,-1.9073
50.32,-0.40967,1.4007,-1.8104
50.34,-0.16816,1.5202,-1.6884
50.36,0.017033,1.5767,-1.5597
50.38,0.131,1.5556,-1.4246
50.4,0.16643,1.474,-1.3076
50.42,0.12525,1.3276,-1.2024
50.44,0.019014,1.1309,-1.1119
50.46,-0.13222,0.89792,-1.0301
50.48,-0.30233,0.65219,-0.95452
50.5,-0.46276,0.39331,-0.85607
50.52,-0.58666,0.1589,-0.74556
50.54,-0.65285,-0.058148,-0.5947
50.56,-0.64901,-0.23818,-0.41083
50.58,-0.57341,-0.37414,-0.19927
50.6,-0.43485,-0.46803,0.033181
50.62,-0.25097,-0.5184,0.26743
50.64,-0.045055,-0.5293,0.48424
50.66,0.15788,-0.50707,0.66495
50.68,0.33507,-0.46856,0.80363
50.7,0.46926,-0.41593,0.8852
50.72,0.55075,-0.37306,0.92381
50.74,0.57781,-0.32444,0.90225
50.76,0.55565,-0.29605,0.85169
50.78,0.49421,-0.28865,0.78285
50.8,0.40533,-0.30095,0.70628
50.82,0.30002,-0.33259,0.63261
50.84,0.18627,-0.38791,0.57418
50.86,0.067998,-0.44412,0.51212
50.88,-0.054906,-0.51495,0.46005
50.9,-0.18544,-0.58193,0.39649
50.92,-0.32763,-0.64353,0.31589
50.94,-0.48437,-0.69407,0.2097
50.96,-0.65547,-0.72292,0.067447
50.98,-0.83623,-0.73766,-0.098575
51,-1.0168,-0.72511,-0.29173
51.02,-1.1826,-0.69221,-0.49042
51.04,-1.3151,-0.63315,-0.68195
51.06,-1.3936,-0.54284,-0.85078
51.08,-1.3974,-0.42126,-0.97616
51.1,-1.3078,-0.28224,-1.0256
51.12,-1.1103,-0.11158,-0.99875
51.14,-0.79677,0.088487,-0.88526
51.16,-0.36683,0.30238,-0.66921
51.18,0.17073,0.53107,-0.36034
51.2,0.79744,0.76991,0.027521
51.22,1.4853,0.98184,0.5035
51.24,2.1981,1.1809,1.0172
51.26,2.8932,1.3476,1.5456
51.28,3.5246,1.4569,2.0678
51.3,4.0474,1.5134,2.5339
51.32,4.4211,1.5106,2.9106
51.34,4.615,1.4369,3.1781
51.36,4.611,1.305,3.3059
51.38,4.4064,1.1298,3.2766
51.4,4.0152,0.91156,3.1037
51.42,3.4668,0.67688,2.7899
51.44,2.803,0.44803,2.355
51.46,2.0746,0.21603,1.8586
51.48,1.3349,0.026215,1.3087
51.5,0.63471,-0.12785,0.76256
51.52,0.01695,-0.2363,0.25325
51.54,-0.48762,-0.29818,-0.18945
51.56,-0.86277,-0.30725,-0.55551
51.58,-1.1073,-0.28782,-0.81945
51.6,-1.2335,-0.23423,-0.99923
51.62,-1.2642,-0.15305,-1.1112
51.64,-1.2288,-0.070389,-1.1584
51.66,-1.158,0.018155,-1.1762
51.68,-1.0805,0.095203,-1.1757
51.7,-1.0185,0.15106,-1.1696
51.72,-0.98649,0.18348,-1.17
51.74,-0.98998,0.19023,-1.1802
51.76,-1.0265,0.15974,-1.1862
51.78,-1.0871,0.1062,-1.1933
51.8,-1.1595,0.013813,-1.1733
51.82,-1.23,-0.095281,-1.1347
51.84,-1.2864,-0.23414,-1.0523
51.86,-1.3198,-0.38942,-0.93041
51.88,-1.3253,-0.55663,-0.76867
51.9,-1.3022,-0.72686,-0.57535
51.92,-1.2535,-0.89577,-0.35778
51.94,-1.1847,-1.0378,-0.14691
51.96,-1.102,-1.1686,0.0666
51.98,-1.0112,-1.268,0.25677
52,-0.91658,-1.3307,0.41416
52.02,-0.81959,-1.359,0.53944
52.04,-0.71884,-1.346,0.62717
52.06,-0.61014,-1.2746,0.66443
52.08,-0.48712,-1.1793,0.69221
52.1,-0.34227,-1.0417,0.69945
52.12,-0.16837,-0.87957,0.7112
52.14,0.040044,-0.69717,0.73722
52.16,0.28508,-0.5155,0.80058
52.18,0.56416,-0.31877,0.88293
52.2,0.86919,-0.14872,1.0179
52.22,1.1862,0.0012324,1.185
52.24,1.4962,0.11801,1.3782
52.26,1.7761,0.20305,1.5731
52.28,2.0016,0.251,1.7506
52.3,2.1495,0.2695,1.88
52.32,2.2008,0.2537,1.9471
52.34,2.1435,0.21844,1.925
52.36,1.9743,0.17137,1.8029
52.38,1.7001,0.12374,1.5764
52.4,1.3371,0.0891,1.248
52.42,0.90949,0.059753,0.84974
52.44,0.44668,0.052338,0.39434
52.46,-0.020041,0.065114,-0.085154
52.48,-0.46098,0.098392,-0.55937
52.5,-0.85113,0.14166,-0.99279
52.52,-1.1724,0.19947,-1.3719
52.54,-1.4148,0.23972,-1.6545
52.56,-1.5764,0.27696,-1.8533
52.58,-1.662,0.2944,-1.9564
52.6,-1.6815,0.28778,-1.9693
52.62,-1.6478,0.2546,-1.9024
52.64,-1.5743,0.19415,-1.7684
52.66,-1.4732,0.10417,-1.5773
52.68,-1.3544,-0.0051778,-1.3493
52.7,-1.2253,-0.12489,-1.1004
52.72,-1.0905,-0.25699,-0.83352
52.74,-0.95274,-0.38853,-0.56421
52.76,-0.81382,-0.51666,-0.29716
52.78,-0.67554,-0.63896,-0.036578
52.8,-0.54054,-0.75163,0.21109
52.82,-0.41282,-0.8466,0.43378
52.84,-0.29793,-0.93232,0.63438
52.86,-0.20269,-1.01,0.80732
52.88,-0.13461,-1.0762,0.94157
52.9,-0.10099,-1.1303,1.0293
52.92,-0.10783,-1.1711,1.0633
52.94,-0.15872,-1.198,1.0392
52.96,-0.25379,-1.1982,0.94443
52.98,-0.38899,-1.1802,0.79124
53,-0.55581,-1.1348,0.57897
53.02,-0.74148,-1.048,0.30655
53.04,-0.92987,-0.93026,0.0003905
53.06,-1.1029,-0.77056,-0.33237
53.08,-1.2426,-0.58011,-0.66249
53.1,-1.333,-0.36694,-0.96602
53.12,-1.3624,-0.13809,-1.2243
53.14,-1.3253,0.095295,-1.4206
53.16,-1.2232,0.31333,-1.5365
53.18,-1.065,0.51029,-1.5753
53.2,-0.86642,0.66903,-1.5354
53.22,-0.64777,0.77825,-1.426
53.24,-0.43194,0.83834,-1.2703
53.26,-0.24117,0.84741,-1.0886
53.28,-0.0941,0.81514,-0.90924
53.3,-0.0031119,0.73776,-0.74087
53.32,0.02752,0.63497,-0.60745
53.34,0.0023813,0.51897,-0.51659
53.36,-0.065575,0.40393,-0.46951
53.38,-0.15673,0.30161,-0.45835
53.4,-0.24751,0.22776,-0.47527
53.42,-0.31365,0.18624,-0.49989
53.44,-0.33362,0.17942,-0.51304
53.46,-0.29161,0.21735,-0.50895
53.48,-0.17966,0.29955,-0.47921
53.5,0.0013563,0.4089,-0.40754
53.52,0.24214,0.54806,-0.30591
53.54,0.52648,0.71565,-0.18918
53.56,0.8337,0.86899,-0.035297
53.58,1.1416,1.0268,0.11477
53.6,1.4291,1.1733,0.25578
53.62,1.6788,1.2747,0.40419
53.64,1.8783,1.3417,0.53659
53.66,2.0202,1.3595,0.66066
53.68,2.102,1.3242,0.77779
53.7,2.1245,1.2384,0.88608
53.72,2.0904,1.1068,0.9836
53.74,2.0028,0.92062,1.0822
53.76,1.864,0.71152,1.1525
53.78,1.6754,0.477,1.1984
53.8,1.4381,0.23673,1.2014
53.82,1.1537,0.0033554,1.1503
53.84,0.82573,-0.20992,1.0357
53.86,0.46124,-0.39586,0.8571
53.88,0.071439,-0.54003,0.61147
53.9,-0.3279,-0.63638,0.30848
53.92,-0.71695,-0.67994,-0.037004
53.94,-1.0731,-0.67681,-0.39627
53.96,-1.3728,-0.62167,-0.75112
53.98,-1.5939,-0.51393,-1.08
54,-1.7181,-0.37169,-1.3464
54.02,-1.7329,-0.19031,-1.5426
54.04,-1.6336,0.015347,-1.6489
54.06,-1.4242,0.23525,-1.6595
54.08,-1.1183,0.45759,-1.5759
54.1,-0.73796,0.67393,-1.4119
54.12,-0.31262,0.86821,-1.1808
54.14,0.12309,1.0303,-0.90726
54.16,0.53247,1.1518,-0.61932
54.18,0.88029,1.2258,-0.34554
54.2,1.1364,1.2509,-0.11445
54.22,1.2793,1.2202,0.059062
54.24,1.2986,1.1477,0.1509
54.26,1.1969,1.0305,0.16644
54.28,0.98957,0.88683,0.10273
54.3,0.70319,0.71389,-0.010702
54.32,0.37266,0.54204,-0.16939
54.34,0.036879,0.36499,-0.32811
54.36,-0.26585,0.20539,-0.47124
54.38,-0.5024,0.062925,-0.56532
54.4,-0.64846,-0.057069,-0.59139
54.42,-0.69094,-0.15206,-0.53888
54.44,-0.62862,-0.23361,-0.39502
54.46,-0.47132,-0.28659,-0.18472
54.48,-0.2376,-0.33463,0.097033
54.5,0.04821,-0.37594,0.42415
54.52,0.35937,-0.42214,0.78151
54.54,0.66969,-0.48017,1.1499
54.56,0.95589,-0.55941,1.5153
54.58,1.1989,-0.63537,1.8343
54.6,1.3847,-0.74336,2.1281
54.62,1.5038,-0.86393,2.3677
54.64,1.5509,-0.99866,2.5495
54.66,1.5245,-1.141,2.6656
54.68,1.4264,-1.2955,2.722
54.7,1.2613,-1.4191,2.6804
54.72,1.037,-1.5418,2.5788
54.74,0.76416,-1.6433,2.4075
54.76,0.45666,-1.7198,2.1764
54.78,0.13077,-1.761,1.8918
54.8,-0.19538,-1.7772,1.5818
54.82,-0.50299,-1.7449,1.2419
54.84,-0.77383,-1.6786,0.90474
54.86,-0.99169,-1.5773,0.58562
54.88,-1.1436,-1.4448,0.30123
54.9,-1.2207,-1.2877,0.067023
54.92,-1.219,-1.1089,-0.11012
54.94,-1.1394,-0.91701,-0.22238
54.96,-0.98767,-0.71328,-0.27438
54.98,-0.77401,-0.51081,-0.2632
55,-0.51237,-0.31626,-0.19611
55.02,-0.21974,-0.13227,-0.08747
55.04,0.084919,0.037465,0.047454
55.06,0.38173,0.18132,0.2004
55.08,0.65124,0.309,0.34224
55.1,0.8759,0.40871,0.46719
55.12,1.0414,0.48736,0.55406
55.14,1.1382,0.5446,0.59356
55.16,1.162,0.59115,0.57083
55.18,1.1147,0.61977,0.49488
55.2,1.0036,0.64464,0.35894
55.22,0.84072,0.66546,0.17526
55.24,0.64098,0.6846,-0.043612
55.26,0.4202,0.71196,-0.29176
55.28,0.19306,0.75059,-0.55753
55.3,-0.028653,0.78995,-0.8186
55.32,-0.23724,0.84631,-1.0835
55.34,-0.42939,0.90465,-1.334
55.36,-0.60568,0.97377,-1.5795
55.38,-0.76933,1.0418,-1.8111
55.4,-0.92446,1.12,-2.0445
55.42,-1.0743,1.1685,-2.2428
55.44,-1.2199,1.2295,-2.4494
55.46,-1.3588,1.2502,-2.609
55.48,-1.4855,1.2637,-2.7493
55.5,-1.592,1.2377,-2.8297
55.52,-1.6692,1.1895,-2.8587
55.54,-1.7088,1.0911,-2.7999
55.56,-1.7053,0.9723,-2.6776
55.58,-1.6572,0.80951,-2.4667
55.6,-1.5682,0.6215,-2.1897
55.62,-1.4464,0.4085,-1.8549
55.64,-1.3039,0.17813,-1.482
55.66,-1.1547,-0.067452,-1.0872
55.68,-1.0126,-0.3118,-0.70081
55.7,-0.88876,-0.54307,-0.34569
55.72,-0.78966,-0.75909,-0.030571
55.74,-0.71576,-0.94761,0.23184
55.76,-0.66103,-1.1009,0.43989
55.78,-0.61349,-1.2073,0.59382
55.8,-0.55673,-1.2665,0.70975
55.82,-0.47232,-1.2797,0.80736
55.84,-0.34257,-1.234,0.8914
55.86,-0.15349,-1.1454,0.99186
55.88,0.10263,-1.0173,1.1199
55.9,0.42526,-0.85025,1.2755
55.92,0.80477,-0.65906,1.4638
55.94,1.2227,-0.46049,1.6832
55.96,1.6531,-0.26186,1.9149
55.98,2.0654,-0.071318,2.1367
56,2.4274,0.09661,2.3308
56.02,2.7093,0.23554,2.4738
56.04,2.8874,0.35196,2.5354
56.06,2.9467,0.43409,2.5126
56.08,2.8834,0.493,2.3904
56.1,2.7052,0.52902,2.1762
56.12,2.4305,0.55692,1.8736
56.14,2.0859,0.56629,1.5196
56.16,1.7028,0.58039,1.1224
56.18,1.3135,0.59048,0.72298
56.2,0.94661,0.6077,0.33892
56.22,0.62403,0.62033,0.0036949
56.24,0.3581,0.63774,-0.27964
56.26,0.15097,0.63938,-0.48841
56.28,-0.004783,0.63366,-0.63844
56.3,-0.12401,0.60958,-0.7336
56.32,-0.22577,0.56071,-0.78648
56.34,-0.32963,0.48904,-0.81867
56.36,-0.45215,0.38761,-0.83976
56.38,-0.60411,0.26345,-0.86756
56.4,-0.78884,0.11481,-0.90365
56.42,-1.002,-0.05472,-0.94728
56.44,-1.2326,-0.23768,-0.99494
56.46,-1.4652,-0.42771,-1.0375
56.48,-1.6824,-0.62425,-1.0582
56.5,-1.8678,-0.80385,-1.064
56.52,-2.0083,-0.98131,-1.027
56.54,-2.0955,-1.1415,-0.95392
56.56,-2.1264,-1.2803,-0.84606
56.58,-2.103,-1.3907,-0.71221
56.6,-2.0309,-1.4729,-0.55796
56.62,-1.9179,-1.5005,-0.4174
56.64,-1.7718,-1.5028,-0.269
56.66,-1.5995,-1.4549,-0.14457
56.68,-1.4051,-1.3644,-0.04071
56.7,-1.1909,-1.2277,0.036785
56.72,-0.95691,-1.0501,0.093142
56.74,-0.70253,-0.82779,0.12526
56.76,-0.42801,-0.58822,0.16021
56.78,-0.13596,-0.33088,0.19493
56.8,0.16736,-0.072373,0.23974
56.82,0.47139,0.17473,0.29667
56.84,0.76145,0.39251,0.36894
56.86,1.0198,0.57644,0.44333
56.88,1.2274,0.70473,0.52264
56.9,1.3665,0.77706,0.5894
56.92,1.4229,0.79046,0.63247
56.94,1.3888,0.74687,0.64194
56.96,1.2638,0.65585,0.608
56.98,1.0562,0.52527,0.53091
57,0.78188,0.36653,0.41535
57.02,0.4633,0.19386,0.26944
57.04,0.12654,0.023329,0.10321
57.06,-0.20157,-0.13456,-0.067014
57.08,-0.49655,-0.26213,-0.23442
57.1,-0.73885,-0.35744,-0.38141
57.12,-0.91565,-0.41799,-0.49765
57.14,-1.0215,-0.4324,-0.58909
57.16,-1.0579,-0.40939,-0.64848
57.18,-1.0319,-0.34973,-0.6822
57.2,-0.95457,-0.26256,-0.69201
57.22,-0.83843,-0.1564,-0.68202
57.24,-0.69604,-0.046085,-0.64995
57.26,-0.5386,0.061178,-0.59978
57.28,-0.37537,0.15713,-0.53249
57.3,-0.21364,0.22985,-0.44349
57.32,-0.059265,0.27268,-0.33195
57.34,0.082706,0.2811,-0.1984
57.36,0.20741,0.25839,-0.050984
57.38,0.30985,0.19778,0.11208
57.4,0.38498,0.11433,0.27065
57.42,0.42814,0.011404,0.41674
57.44,0.43584,-0.098149,0.53398
57.46,0.40653,-0.20295,0.60948
57.48,0.34145,-0.29411,0.63555
57.5,0.24504,-0.35883,0.60387
57.52,0.12512,-0.38656,0.51168
57.54,-0.0074517,-0.37449,0.36704
57.56,-0.13952,-0.31634,0.17682
57.58,-0.25669,-0.22185,-0.034837
57.6,-0.34476,-0.091016,-0.25375
57.62,-0.39119,0.060103,-0.45129
57.64,-0.38664,0.2293,-0.61595
57.66,-0.32641,0.39858,-0.725
57.68,-0.2114,0.56117,-0.77256
57.7,-0.048675,0.6945,-0.74317
57.72,0.14871,0.80621,-0.6575
57.74,0.36267,0.87406,-0.51139
57.76,0.57189,0.91429,-0.3424
57.78,0.75417,0.92036,-0.16619
57.8,0.88932,0.90709,-0.017772
57.82,0.96193,0.86171,0.10022
57.84,0.96378,0.81731,0.14647
57.86,0.89538,0.76473,0.13065
57.88,0.76627,0.72229,0.043986
57.9,0.59414,0.6932,-0.099061
57.92,0.40256,0.68055,-0.27798
57.94,0.21798,0.6688,-0.45082
57.96,0.066172,0.68232,-0.61614
57.98,-0.031119,0.69587,-0.72699
58,-0.058859,0.71473,-0.77359
58.02,-0.010353,0.72861,-0.73896
58.04,0.11242,0.73228,-0.61986
58.06,0.29966,0.71286,-0.41319
58.08,0.53567,0.68157,-0.1459
58.1,0.8012,0.63018,0.17102
58.12,1.076,0.55144,0.52461
58.14,1.3413,0.45658,0.88469
58.16,1.5808,0.34167,1.2391
58.18,1.7822,0.21472,1.5675
58.2,1.9372,0.080291,1.8569
58.22,2.0407,-0.058519,2.0992
58.24,2.0903,-0.19492,2.2852
58.26,2.0856,-0.32101,2.4067
58.28,2.0276,-0.44274,2.4704
58.3,1.9179,-0.53571,2.4536
58.32,1.7593,-0.61232,2.3716
58.34,1.5556,-0.66356,2.2192
58.36,1.3123,-0.68978,2.0021
58.38,1.037,-0.68767,1.7247
58.4,0.7394,-0.6625,1.4019
58.42,0.43145,-0.60462,1.0361
58.44,0.12668,-0.53311,0.65979
58.46,-0.16068,-0.44215,0.28147
58.48,-0.41697,-0.33977,-0.0772
58.5,-0.6306,-0.23377,-0.39683
58.52,-0.79346,-0.13014,-0.66332
58.54,-0.90215,-0.028207,-0.87395
58.56,-0.95866,0.057455,-1.0161
58.58,-0.97034,0.12561,-1.0959
58.6,-0.94917,0.17276,-1.1219
58.62,-0.91013,0.1976,-1.1077
58.64,-0.86914,0.19624,-1.0654
58.66,-0.84059,0.17655,-1.0171
58.68,-0.83513,0.13662,-0.97175
58.7,-0.85785,0.080128,-0.93798
58.72,-0.90747,0.019671,-0.92714
58.74,-0.9765,-0.045891,-0.93061
58.76,-1.0526,-0.10772,-0.94487
58.78,-1.1206,-0.16062,-0.96002
58.8,-1.1656,-0.20006,-0.96553
58.82,-1.1751,-0.22392,-0.95114
58.84,-1.1416,-0.23352,-0.90807
58.86,-1.0641,-0.22426,-0.83981
58.88,-0.94782,-0.20084,-0.74698
58.9,-0.80386,-0.16628,-0.63758
58.92,-0.64697,-0.12427,-0.52269
58.94,-0.4934,-0.079739,-0.41366
58.96,-0.3584,-0.034992,-0.32341
58.98,-0.25417,-0.001258,-0.25292
59,-0.18848,0.022605,-0.21109
59.02,-0.16414,0.034605,-0.19874
59.04,-0.17933,0.028368,-0.2077
59.06,-0.22867,0.0061296,-0.2348
59.08,-0.30454,-0.035354,-0.26918
59.1,-0.39852,-0.089931,-0.30859
59.12,-0.50267,-0.16005,-0.34262
59.14,-0.61028,-0.23306,-0.37722
59.16,-0.71622,-0.31221,-0.40401
59.18,-0.81683,-0.38753,-0.4293
59.2,-0.90953,-0.45328,-0.45625
59.22,-0.99224,-0.50338,-0.48886
59.24,-1.0629,-0.53285,-0.53006
59.26,-1.1191,-0.53183,-0.5873
59.28,-1.1581,-0.50452,-0.65354
59.3,-1.1765,-0.44543,-0.73106
59.32,-1.1713,-0.35576,-0.81549
59.34,-1.1397,-0.23965,-0.90001
59.36,-1.08,-0.10002,-0.98002
59.38,-0.99219,0.04927,-1.0415
59.4,-0.87778,0.20242,-1.0802
59.42,-0.74041,0.34752,-1.0879
59.44,-0.58556,0.47818,-1.0637
59.46,-0.42011,0.58287,-1.003
59.48,-0.25175,0.659,-0.91075
59.5,-0.088019,0.69405,-0.78206
59.52,0.064555,0.68825,-0.6237
59.54,0.2014,0.65049,-0.4491
59.56,0.32051,0.57574,-0.25523
59.58,0.42271,0.47662,-0.053904
59.6,0.51147,0.36226,0.14921
59.62,0.59214,0.22516,0.36697
59.64,0.67085,0.089614,0.58123
59.66,0.75319,-0.042062,0.79525
59.68,0.84289,-0.16492,1.0078
59.7,0.94078,-0.27708,1.2179
59.72,1.0443,-0.3748,1.4191
59.74,1.1477,-0.47055,1.6182
59.76,1.2426,-0.54716,1.7897
59.78,1.3195,-0.62065,1.9402
59.8,1.3695,-0.68654,2.056
59.82,1.3853,-0.75764,2.1429
59.84,1.3626,-0.83404,2.1967
59.86,1.3011,-0.91161,2.2127
59.88,1.2036,-0.9948,2.1984
59.9,1.0758,-1.0794,2.1551
59.92,0.92475,-1.1677,2.0925
59.94,0.75783,-1.2546,2.0124
59.96,0.58112,-1.3413,1.9224
59.98,0.39883,-1.4043,1.8032
60,0.21308,-1.4714,1.6844
60.02,0.02447,-1.4966,1.5211
60.04,-0.16689,-1.514,1.3471
60.06,-0.35999,-1.4952,1.1352
60.08,-0.55156,-1.4511,0.89955
60.1,-0.73512,-1.3635,0.62834
60.12,-0.90067,-1.2512,0.35052
60.14,-1.0352,-1.1003,0.065059
60.16,-1.1242,-0.92416,-0.20003
60.18,-1.1533,-0.72496,-0.42831
60.2,-1.1109,-0.51441,-0.59653
60.22,-0.99074,-0.29088,-0.69986
60.24,-0.79308,-0.075711,-0.71737
60.26,-0.52637,0.13354,-0.6599
60.28,-0.20692,0.32051,-0.52743
60.3,0.14213,0.48387,-0.34174
60.32,0.49303,0.62128,-0.12825
60.34,0.8164,0.72902,0.087381
60.36,1.0845,0.81223,0.27228
60.38,1.2746,0.87917,0.3954
60.4,1.3714,0.92089,0.45052
60.42,1.3693,0.95883,0.41047
60.44,1.2725,0.99579,0.27672
60.46,1.0947,1.0247,0.069981
60.48,0.85713,1.0578,-0.20064
60.5,0.58594,1.0998,-0.51388
60.52,0.30895,1.1363,-0.82733
60.54,0.05239,1.1698,-1.1174
60.56,-0.16201,1.202,-1.364
60.58,-0.3192,1.2129,-1.5321
60.6,-0.41197,1.2118,-1.6238
60.62,-0.44113,1.1909,-1.6321
60.64,-0.41458,1.1434,-1.558
60.66,-0.3457,1.0666,-1.4123
60.68,-0.25121,0.97147,-1.2227
60.7,-0.14892,0.84246,-0.99138
60.72,-0.055663,0.69962,-0.75529
60.74,0.014325,0.53773,-0.52341
60.76,0.050448,0.3669,-0.31645
60.78,0.046214,0.19124,-0.14502
60.8,-0.00080866,0.021086,-0.021895
60.82,-0.089358,-0.1454,0.056038
60.84,-0.215,-0.28685,0.071849
60.86,-0.37062,-0.40506,0.034432
60.88,-0.54688,-0.49271,-0.054165
60.9,-0.73246,-0.54031,-0.19215
60.92,-0.91448,-0.5466,-0.36788
60.94,-1.0789,-0.51531,-0.56354
60.96,-1.2111,-0.44056,-0.77052
60.98,-1.2973,-0.33093,-0.96636
61,-1.3257,-0.19143,-1.1343
61.02,-1.2883,-0.031642,-1.2567
61.04,-1.1824,0.13626,-1.3186
61.06,-1.0116,0.30191,-1.3135
61.08,-0.78704,0.45327,-1.2403
61.1,-0.5261,0.57979,-1.1059
61.12,-0.25152,0.67322,-0.92474
61.14,0.011251,0.73152,-0.72027
61.16,0.23718,0.74891,-0.51173
61.18,0.40495,0.73015,-0.3252
61.2,0.49992,0.67821,-0.17829
61.22,0.51632,0.60316,-0.08684
61.24,0.45808,0.50886,-0.050781
61.26,0.33827,0.40941,-0.071138
61.28,0.17718,0.31015,-0.13297
61.3,-0.00070181,0.2192,-0.21991
61.32,-0.17016,0.14226,-0.31242
61.34,-0.30871,0.079038,-0.38775
61.36,-0.3994,0.030176,-0.42958
61.38,-0.43251,-0.010466,-0.42205
61.4,-0.40598,-0.047981,-0.358
61.42,-0.32463,-0.079942,-0.24468
61.44,-0.1984,-0.12047,-0.077925
61.46,-0.040114,-0.16965,0.12954
61.48,0.13681,-0.23378,0.37059
61.5,0.32022,-0.31321,0.63343
61.52,0.50039,-0.40711,0.90751
61.54,0.67035,-0.50119,1.1715
61.56,0.82555,-0.60523,1.4308
61.58,0.96299,-0.70832,1.6713
61.6,1.0803,-0.80447,1.8848
61.62,1.1752,-0.88701,2.0622
61.64,1.2447,-0.95466,2.1994
61.66,1.286,-0.98336,2.2694
61.68,1.2967,-0.9878,2.2845
61.7,1.276,-0.95766,2.2337
61.72,1.2256,-0.89225,2.1178
61.74,1.1501,-0.79127,1.9414
61.76,1.0577,-0.65522,1.7129
61.78,0.95889,-0.48021,1.4391
61.8,0.86569,-0.28399,1.1497
61.82,0.78981,-0.06421,0.85402
61.84,0.74083,0.16754,0.57329
61.86,0.72449,0.40264,0.32185
61.88,0.74145,0.63336,0.1081
61.9,0.7868,0.84709,-0.060294
61.92,0.85034,1.031,-0.18065
61.94,0.91782,1.1789,-0.26111
61.96,0.97271,1.2868,-0.31412
61.98,0.99849,1.3511,-0.35256
62,0.98096,1.3705,-0.38958
62.02,0.91031,1.3414,-0.4311
62.04,0.78254,1.2734,-0.49091
62.06,0.60018,1.1723,-0.57213
62.08,0.37206,1.0472,-0.67509
62.1,0.11222,0.90965,-0.79743
62.12,-0.16181,0.76656,-0.92837
62.14,-0.43117,0.62078,-1.0519
62.16,-0.67791,0.48862,-1.1665
62.18,-0.88701,0.36702,-1.254
62.2,-1.0479,0.26783,-1.3157
62.22,-1.1553,0.18798,-1.3432
62.24,-1.2093,0.12485,-1.3341
62.26,-1.2149,0.072325,-1.2873
62.28,-1.181,0.03402,-1.2151
62.3,-1.1188,-0.0046426,-1.1141
62.32,-1.0402,-0.041073,-0.99916
62.34,-0.95706,-0.086372,-0.87069
62.36,-0.87942,-0.14199,-0.73743
62.38,-0.81522,-0.21589,-0.59933
62.4,-0.76977,-0.30402,-0.46575
62.42,-0.74571,-0.40324,-0.34247
62.44,-0.74313,-0.51401,-0.22912
62.46,-0.75984,-0.62859,-0.13126
62.48,-0.79168,-0.73791,-0.053773
62.5,-0.8328,-0.83736,0.0045619
62.52,-0.87607,-0.91711,0.041041
62.54,-0.91344,-0.96845,0.055016
62.56,-0.9365,-0.98725,0.050751
62.58,-0.93716,-0.97544,0.038279
62.6,-0.90836,-0.92747,0.01911
62.62,-0.84494,-0.84613,0.0011842
62.64,-0.74445,-0.74458,0.00013579
62.66,-0.6077,-0.62759,0.019882
62.68,-0.43915,-0.49779,0.058641
62.7,-0.24673,-0.37493,0.1282
62.72,-0.04132,-0.26189,0.22057
62.74,0.16429,-0.15761,0.32191
62.76,0.35675,-0.078628,0.43538
62.78,0.52367,-0.023367,0.54704
62.8,0.65516,0.0084139,0.64674
62.82,0.74502,0.020024,0.72499
62.84,0.79155,0.016445,0.77511
62.86,0.7977,0.0033836,0.79432
62.88,0.77053,-0.020635,0.79117
62.9,0.72011,-0.043147,0.76325
62.92,0.65791,-0.062928,0.72084
62.94,0.59501,-0.074787,0.6698
62.96,0.54034,-0.077543,0.61789
62.98,0.49932,-0.074941,0.57426
63,0.473,-0.064856,0.53785
63.02,0.45805,-0.052805,0.51085
63.04,0.4474,-0.042276,0.48967
63.06,0.43156,-0.037208,0.46877
63.08,0.40034,-0.043825,0.44416
63.1,0.34461,-0.064608,0.40922
63.12,0.25794,-0.10449,0.36242
63.14,0.13765,-0.16192,0.29956
63.16,-0.014769,-0.2365,0.22173
63.18,-0.19394,-0.33035,0.13641
63.2,-0.39154,-0.43563,0.044091
63.22,-0.59758,-0.54241,-0.055172
63.24,-0.80187,-0.65463,-0.14723
63.26,-0.99518,-0.75919,-0.23599
63.28,-1.1701,-0.84818,-0.32193
63.3,-1.3213,-0.92029,-0.40105
63.32,-1.4453,-0.96528,-0.48002
63.34,-1.5396,-0.97708,-0.56256
63.36,-1.6023,-0.95913,-0.64313
63.38,-1.6308,-0.90725,-0.72351
63.4,-1.622,-0.82328,-0.79876
63.42,-1.5725,-0.71152,-0.86098
63.44,-1.4787,-0.57291,-0.90579
63.46,-1.3385,-0.42005,-0.91845
63.48,-1.1521,-0.25983,-0.8923
63.5,-0.9234,-0.10172,-0.82168
63.52,-0.66015,0.049078,-0.70922
63.54,-0.37418,0.18395,-0.55813
63.56,-0.080461,0.29676,-0.37722
63.58,0.20443,0.37987,-0.17544
63.6,0.46424,0.43672,0.027515
63.62,0.68508,0.46732,0.21776
63.64,0.85724,0.47596,0.38128
63.66,0.97634,0.46783,0.50851
63.68,1.0437,0.44882,0.59486
63.7,1.0658,0.4211,0.64467
63.72,1.0529,0.39984,0.65306
63.74,1.0174,0.38488,0.63247
63.76,0.97131,0.38012,0.59119
63.78,0.92492,0.38765,0.53727
63.8,0.88499,0.40251,0.48248
63.82,0.85428,0.41536,0.43891
63.84,0.83163,0.43386,0.39777
63.86,0.81281,0.448,0.36481
63.88,0.7918,0.4532,0.33859
63.9,0.76228,0.44615,0.31614
63.92,0.71899,0.42489,0.29411
63.94,0.65868,0.38642,0.27227
63.96,0.58058,0.33567,0.2449
63.98,0.48627,0.27426,0.21201
64,0.3792,0.20757,0.17163
64.02,0.26394,0.14146,0.12247
64.04,0.14543,0.079878,0.065551
64.06,0.028497,0.026268,0.0022291
64.08,-0.082341,-0.0085422,-0.073798
64.1,-0.1827,-0.027957,-0.15474
64.12,-0.26793,-0.026819,-0.24111
64.14,-0.33269,-0.00093294,-0.33176
64.16,-0.37071,0.044547,-0.41526
64.18,-0.37494,0.10601,-0.48095
64.2,-0.33827,0.18795,-0.52623
64.22,-0.25466,0.27904,-0.5337
64.24,-0.12061,0.37242,-0.49303
64.26,0.063258,0.46616,-0.4029
64.28,0.29107,0.55323,-0.26216
64.3,0.55105,0.62357,-0.072526
64.32,0.82583,0.68093,0.1449
64.34,1.0937,0.71539,0.37832
64.36,1.3307,0.72472,0.60602
64.38,1.5134,0.71462,0.79881
64.4,1.6216,0.68326,0.93835
64.42,1.6411,0.63639,1.0047
64.44,1.5656,0.57995,0.98561
64.46,1.3975,0.5163,0.88122
64.48,1.148,0.44828,0.69977
64.5,0.8354,0.3787,0.4567
64.52,0.48286,0.31286,0.17
64.54,0.11591,0.24939,-0.13347
64.56,-0.24058,0.18624,-0.42682
64.58,-0.56491,0.12092,-0.68583
64.6,-0.84044,0.050972,-0.89141
64.62,-1.0566,-0.03256,-1.0241
64.64,-1.2093,-0.12582,-1.0834
64.66,-1.2998,-0.22646,-1.0733
64.68,-1.3341,-0.34108,-0.99306
64.7,-1.3214,-0.46477,-0.8566
64.72,-1.272,-0.59583,-0.67617
64.74,-1.1967,-0.73128,-0.46541
64.76,-1.1052,-0.85743,-0.24773
64.78,-1.0055,-0.96998,-0.035525
64.8,-0.90377,-1.068,0.16418
64.82,-0.80385,-1.1372,0.33339
64.84,-0.70757,-1.182,0.47446
64.86,-0.61487,-1.1967,0.58185
64.88,-0.52406,-1.1723,0.64827
64.9,-0.43215,-1.1062,0.67409
64.92,-0.33527,-1.0163,0.68104
64.94,-0.22924,-0.89335,0.66412
64.96,-0.11018,-0.74245,0.63227
64.98,0.024602,-0.57781,0.60242
65,0.17589,-0.40175,0.57764
65.02,0.34177,-0.22097,0.56274
65.04,0.51718,-0.047907,0.56509
65.06,0.69385,0.10929,0.58456
65.08,0.86068,0.24546,0.61522
65.1,1.0048,0.35825,0.64652
65.12,1.1128,0.44048,0.67231
65.14,1.1728,0.48915,0.68363
65.16,1.1759,0.51623,0.65969
65.18,1.1181,0.51806,0.60003
65.2,1.0009,0.50087,0.49999
65.22,0.83172,0.4737,0.35802
65.24,0.62356,0.43694,0.18662
65.26,0.39316,0.39437,-0.0012096
65.28,0.15923,0.36046,-0.20123
65.3,-0.059907,0.33137,-0.39128
65.32,-0.24861,0.31167,-0.56028
65.34,-0.39567,0.3011,-0.69677
65.36,-0.49537,0.2987,-0.79407
65.38,-0.54771,0.29878,-0.84649
65.4,-0.55769,0.30741,-0.8651
65.42,-0.53393,0.31445,-0.84838
65.44,-0.4869,0.31873,-0.80563
65.46,-0.42712,0.31908,-0.74619
65.48,-0.36359,0.30988,-0.67347
65.5,-0.30286,0.28909,-0.59195
65.52,-0.24863,0.25824,-0.50687
65.54,-0.20207,0.21435,-0.41641
65.56,-0.16257,0.15773,-0.3203
65.58,-0.12871,0.092943,-0.22165
65.6,-0.099115,0.023677,-0.12279
65.62,-0.073139,-0.045242,-0.027897
65.64,-0.05102,-0.10994,0.05892
65.66,-0.033676,-0.16376,0.13009
65.68,-0.02216,-0.20192,0.17976
65.7,-0.016973,-0.22093,0.20396
65.72,-0.017478,-0.21703,0.19955
65.74,-0.021592,-0.18872,0.16713
65.76,-0.025884,-0.14065,0.11477
65.78,-0.026105,-0.073618,0.047512
65.8,-0.01805,0.0054926,-0.023542
65.82,0.0014337,0.090018,-0.088585
65.84,0.033499,0.17338,-0.13988
65.86,0.076664,0.25108,-0.17442
65.88,0.12663,0.31473,-0.1881
65.9,0.17665,0.36296,-0.18631
65.92,0.21839,0.39364,-0.17526
65.94,0.24319,0.40753,-0.16434
65.96,0.24344,0.4048,-0.16136
65.98,0.2139,0.39055,-0.17665
66,0.1527,0.37288,-0.22018
66.02,0.061814,0.35384,-0.29203
66.04,-0.053011,0.33882,-0.39183
66.06,-0.18287,0.33329,-0.51617
66.08,-0.31682,0.33147,-0.6483
66.1,-0.44319,0.32969,-0.77288
66.12,-0.55101,0.33577,-0.88678
66.14,-0.63126,0.34124,-0.9725
66.16,-0.6778,0.34065,-1.0184
66.18,-0.6879,0.32989,-1.0178
66.2,-0.66233,0.30227,-0.9646
66.22,-0.60504,0.25408,-0.85913
66.24,-0.52257,0.18687,-0.70944
66.26,-0.42327,0.099661,-0.52293
66.28,-0.31645,-0.0035852,-0.31287
66.3,-0.21158,-0.12187,-0.089713
66.32,-0.11751,-0.24915,0.13164
66.34,-0.04188,-0.37614,0.33426
66.36,0.0095036,-0.49665,0.50615
66.38,0.033088,-0.60616,0.63925
66.4,0.027962,-0.69801,0.72597
66.42,-0.0039056,-0.76842,0.76451
66.44,-0.057627,-0.81281,0.75518
66.46,-0.12561,-0.82718,0.70157
66.48,-0.19812,-0.81811,0.61999
66.5,-0.26414,-0.78574,0.52159
66.52,-0.31261,-0.73452,0.4219
66.54,-0.33375,-0.67338,0.33963
66.56,-0.32046,-0.60205,0.28159
66.58,-0.26948,-0.52439,0.25491
66.6,-0.18204,-0.45193,0.26989
66.62,-0.064038,-0.385,0.32096
66.64,0.074631,-0.3263,0.40093
66.66,0.22128,-0.28067,0.50195
66.68,0.36214,-0.24358,0.60572
66.7,0.48429,-0.21332,0.69761
66.72,0.57743,-0.19119,0.76862
66.74,0.63529,-0.17174,0.80703
66.76,0.65629,-0.15486,0.81115
66.78,0.64352,-0.13683,0.78035
66.8,0.60393,-0.11607,0.72001
66.82,0.54696,-0.093045,0.64
66.84,0.48285,-0.065722,0.54857
66.86,0.42103,-0.034732,0.45576
66.88,0.36874,-0.0039659,0.37271
66.9,0.33025,0.023585,0.30666
66.92,0.30659,0.046614,0.25997
66.94,0.29593,0.062,0.23393
66.96,0.29432,0.066219,0.2281
66.98,0.29666,0.05703,0.23963
67,0.29762,0.035899,0.26172
67.02,0.29239,-0.0020475,0.29444
67.04,0.27711,-0.055289,0.3324
67.06,0.24899,-0.11885,0.36784
67.08,0.20624,-0.19059,0.39683
67.1,0.14786,-0.26446,0.41232
67.12,0.073547,-0.33867,0.41222
67.14,-0.0163,-0.4062,0.3899
67.16,-0.12039,-0.46164,0.34125
67.18,-0.23624,-0.50097,0.26473
67.2,-0.3598,-0.52387,0.16407
67.22,-0.48535,-0.52479,0.039437
67.24,-0.6056,-0.50325,-0.10234
67.26,-0.71216,-0.46567,-0.2465
67.28,-0.79649,-0.4105,-0.38599
67.3,-0.85094,-0.34117,-0.50977
67.32,-0.87004,-0.26226,-0.60778
67.34,-0.85153,-0.18105,-0.67049
67.36,-0.79698,-0.10152,-0.69546
67.38,-0.71189,-0.023588,-0.6883
67.4,-0.60509,0.045567,-0.65065
67.42,-0.48757,0.1057,-0.59326
67.44,-0.3709,0.15777,-0.52867
67.46,-0.26548,0.20233,-0.46781
67.48,-0.17902,0.23558,-0.4146
67.5,-0.11541,0.2648,-0.38021
67.52,-0.074342,0.2914,-0.36574
67.54,-0.051653,0.31229,-0.36394
67.56,-0.040325,0.33415,-0.37447
67.58,-0.032,0.35676,-0.38876
67.6,-0.01867,0.37673,-0.3954
67.62,0.0057772,0.39833,-0.39256
67.64,0.044434,0.41381,-0.36938
67.66,0.096872,0.41948,-0.32261
67.68,0.15932,0.42181,-0.26249
67.7,0.22545,0.41392,-0.18847
67.72,0.2876,0.39319,-0.10559
67.74,0.33807,0.36414,-0.026066
67.76,0.37046,0.32016,0.050296
67.78,0.38048,0.26326,0.11722
67.8,0.36648,0.20232,0.16416
67.82,0.32942,0.13523,0.19418
67.84,0.27248,0.067266,0.20522
67.86,0.20051,0.004245,0.19626
67.88,0.11934,-0.053366,0.17271
67.9,0.03533,-0.10072,0.13605
67.92,-0.04505,-0.13147,0.086417
67.94,-0.11536,-0.14401,0.028645
67.96,-0.16932,-0.13735,-0.03197
67.98,-0.20091,-0.11034,-0.090576
68,-0.20473,-0.065011,-0.13972
68.02,-0.17644,-0.004735,-0.17171
68.04,-0.11346,0.067358,-0.18082
68.06,-0.015723,0.14357,-0.1593
68.08,0.11368,0.21902,-0.10535
68.1,0.2682,0.28921,-0.021008
68.12,0.43802,0.34874,0.089287
68.14,0.61078,0.39345,0.21733
68.16,0.77282,0.42153,0.35129
68.18,0.91091,0.43359,0.47732
68.2,1.0139,0.43259,0.58127
68.22,1.0741,0.41994,0.65419
68.24,1.0888,0.39921,0.68956
68.26,1.0598,0.37787,0.6819
68.28,0.99346,0.36049,0.63297
68.3,0.89947,0.34959,0.54988
68.32,0.78897,0.34711,0.44186
68.34,0.67292,0.35547,0.31745
68.36,0.56042,0.36561,0.19482
68.38,0.45759,0.37592,0.08167
68.4,0.367,0.38763,-0.020623
68.42,0.2879,0.39274,-0.10483
68.44,0.21692,0.38694,-0.17002
68.46,0.14923,0.36433,-0.2151
68.48,0.079825,0.32493,-0.2451
68.5,0.0046337,0.26668,-0.26205
68.52,-0.078605,0.19007,-0.26867
68.54,-0.16992,0.1005,-0.27042
68.56,-0.26708,0.0029732,-0.27005
68.58,-0.36589,-0.097019,-0.26888
68.6,-0.46073,-0.18973,-0.27099
68.62,-0.54509,-0.26499,-0.2801
68.64,-0.61224,-0.319,-0.29323
68.66,-0.65567,-0.34384,-0.31183
68.68,-0.66963,-0.33383,-0.3358
68.7,-0.64953,-0.28765,-0.36188
68.72,-0.5924,-0.2055,-0.3869
68.74,-0.49741,-0.089631,-0.40777
68.76,-0.36625,0.047717,-0.41397
68.78,-0.20358,0.1972,-0.40078
68.8,-0.017123,0.35093,-0.36805
68.82,0.18251,0.4931,-0.31059
68.84,0.38238,0.61386,-0.23147
68.86,0.5683,0.70323,-0.13494
68.88,0.72607,0.75424,-0.028166
68.9,0.84309,0.75914,0.083946
68.92,0.90974,0.72074,0.189
68.94,0.92058,0.6427,0.27788
68.96,0.875,0.53052,0.34449
68.98,0.7772,0.39216,0.38504
69,0.6356,0.23413,0.40147
69.02,0.46166,0.067785,0.39387
69.04,0.26834,-0.097375,0.36572
69.06,0.068589,-0.25875,0.32734
69.08,-0.1261,-0.40429,0.27819
69.1,-0.30663,-0.53548,0.22885
69.12,-0.46674,-0.65065,0.18391
69.14,-0.60294,-0.75175,0.14881
69.16,-0.71399,-0.83717,0.12319
69.18,-0.80018,-0.91044,0.11025
69.2,-0.86263,-0.96913,0.1065
69.22,-0.90268,-1.019,0.1163
69.24,-0.9217,-1.0618,0.14013
69.26,-0.92112,-1.0945,0.17335
69.28,-0.90279,-1.1224,0.21962
69.3,-0.86935,-1.1398,0.2705
69.32,-0.82457,-1.1402,0.31564
69.34,-0.7734,-1.1331,0.35975
69.36,-0.7216,-1.1135,0.39188
69.38,-0.67518,-1.0745,0.39931
69.4,-0.63938,-1.0245,0.38509
69.42,-0.61785,-0.96067,0.34282
69.44,-0.61174,-0.87665,0.2649
69.46,-0.61943,-0.78138,0.16195
69.48,-0.63656,-0.68469,0.048127
69.5,-0.6567,-0.57355,-0.083151
69.52,-0.67246,-0.45778,-0.21468
69.54,-0.67677,-0.34334,-0.33343
69.56,-0.66417,-0.22882,-0.43535
69.58,-0.63182,-0.11654,-0.51528
69.6,-0.57995,-0.009001,-0.57094
69.62,-0.51175,0.096333,-0.60808
69.64,-0.43269,0.19873,-0.63141
69.66,-0.34936,0.29967,-0.64902
69.68,-0.26816,0.39564,-0.6638
69.7,-0.19406,0.48714,-0.68121
69.72,-0.12968,0.57732,-0.707
69.74,-0.074855,0.66533,-0.74019
69.76,-0.026816,0.74328,-0.77009
69.78,0.019151,0.81594,-0.79679
69.8,0.068671,0.87405,-0.80537
69.82,0.12709,0.91922,-0.79212
69.84,0.19838,0.94403,-0.74565
69.86,0.28428,0.95685,-0.67257
69.88,0.3839,0.94186,-0.55796
69.9,0.49365,0.90654,-0.41289
69.92,0.60769,0.85007,-0.24237
69.94,0.71862,0.77126,-0.052644
69.96,0.81825,0.67599,0.14226
69.98,0.89854,0.56635,0.3322
70,0.9524,0.44331,0.50909
70.02,0.97429,0.31502,0.65927
70.04,0.96075,0.18541,0.77534
70.06,0.91071,0.060814,0.8499
70.08,0.82561,-0.055276,0.88088
70.1,0.70933,-0.15686,0.86619
70.12,0.56803,-0.23955,0.80757
70.14,0.40971,-0.3009,0.71062
70.16,0.24363,-0.34073,0.58436
70.18,0.079524,-0.35935,0.43887
70.2,-0.073286,-0.35849,0.2852
70.22,-0.20677,-0.34171,0.13495
70.24,-0.31499,-0.31182,-0.0031701
70.26,-0.39467,-0.2731,-0.12157
70.28,-0.44536,-0.23149,-0.21387
70.3,-0.4692,-0.19101,-0.27819
70.32,-0.47031,-0.15548,-0.31484
70.34,-0.45379,-0.12669,-0.3271
70.36,-0.42462,-0.10527,-0.31934
70.38,-0.38665,-0.091167,-0.29549
70.4,-0.34186,-0.082492,-0.25937
70.42,-0.29001,-0.080112,-0.2099
70.44,-0.22895,-0.082143,-0.1468
70.46,-0.15531,-0.086067,-0.069242
70.48,-0.065657,-0.091938,0.026281
70.5,0.042268,-0.10352,0.14578
70.52,0.16841,-0.11384,0.28226
70.54,0.30965,-0.12886,0.43851
70.56,0.45955,-0.15081,0.61036
70.58,0.60882,-0.17908,0.78789
70.6,0.74625,-0.21527,0.96152
70.62,0.86013,-0.26318,1.1233
70.64,0.9398,-0.31167,1.2515
70.66,0.97704,-0.36234,1.3394
70.68,0.96717,-0.41552,1.3827
70.7,0.90965,-0.46604,1.3757
70.72,0.80799,-0.5073,1.3153
70.74,0.66931,-0.5416,1.2109
70.76,0.50336,-0.55459,1.058
70.78,0.32146,-0.54759,0.86905
70.8,0.13538,-0.52005,0.65543
70.82,-0.043551,-0.47174,0.42819
70.84,-0.20522,-0.40275,0.19753
70.86,-0.34113,-0.31822,-0.022912
70.88,-0.44473,-0.21476,-0.22997
70.9,-0.51155,-0.10119,-0.41035
70.92,-0.53936,0.012638,-0.55199
70.94,-0.52832,0.12488,-0.6532
70.96,-0.48117,0.23009,-0.71125
70.98,-0.40323,0.32136,-0.72458
71,-0.30236,0.39523,-0.69759
71.02,-0.18859,0.44924,-0.63783
71.04,-0.073354,0.47887,-0.55222
71.06,0.031466,0.48645,-0.45498
71.08,0.11482,0.47492,-0.3601
71.1,0.16777,0.45145,-0.28367
71.12,0.18463,0.41578,-0.23114
71.14,0.16372,0.37377,-0.21005
71.16,0.10762,0.33343,-0.22581
71.18,0.022833,0.29403,-0.27119
71.2,-0.081112,0.26252,-0.34363
71.22,-0.19297,0.24176,-0.43474
71.24,-0.30129,0.22544,-0.52673
71.26,-0.39583,0.21567,-0.61149
71.28,-0.46874,0.20661,-0.67535
71.3,-0.51536,0.19529,-0.71065
71.32,-0.53436,0.17651,-0.71088
71.34,-0.52759,0.14775,-0.67535
71.36,-0.49942,0.10873,-0.60815
71.38,-0.45588,0.058156,-0.51403
71.4,-0.40377,-0.0051473,-0.39863
71.42,-0.34979,-0.076566,-0.27323
71.44,-0.2998,-0.15021,-0.14959
71.46,-0.25825,-0.22056,-0.037689
71.48,-0.22789,-0.28213,0.054244
71.5,-0.20946,-0.32682,0.11736
71.52,-0.20169,-0.35106,0.14937
71.54,-0.20138,-0.35211,0.15072
71.56,-0.20361,-0.33024,0.12663
71.58,-0.20223,-0.2799,0.077662
71.6,-0.19053,-0.21006,0.019526
71.62,-0.16209,-0.12466,-0.037435
71.64,-0.11177,-0.025143,-0.086627
71.66,-0.03669,0.077925,-0.11462
71.68,0.062975,0.17965,-0.11668
71.7,0.18354,0.27962,-0.096073
71.72,0.31786,0.36476,-0.046899
71.74,0.45588,0.43601,0.019864
71.76,0.58576,0.49796,0.087799
71.78,0.69534,0.54117,0.15417
71.8,0.77377,0.56952,0.20424
71.82,0.81301,0.59169,0.22132
71.84,0.80897,0.59564,0.21333
71.86,0.76212,0.58607,0.17604
71.88,0.67733,0.56786,0.10946
71.9,0.5632,0.53946,0.023745
71.92,0.43084,0.4955,-0.064666
71.94,0.29231,0.44301,-0.1507
71.96,0.15918,0.37149,-0.21231
71.98,0.041134,0.28826,-0.24712
72,-0.054876,0.19336,-0.24824
72.02,-0.12513,0.087323,-0.21245
72.04,-0.16909,-0.025726,-0.14336
72.06,-0.189,-0.14341,-0.045588
72.08,-0.18921,-0.26258,0.073371
72.1,-0.17536,-0.37835,0.20299
72.12,-0.15361,-0.47969,0.32608
72.14,-0.12981,-0.57499,0.44518
72.16,-0.10894,-0.64282,0.53388
72.18,-0.094577,-0.69451,0.59993
72.2,-0.088512,-0.71725,0.62874
72.22,-0.090538,-0.7136,0.62306
72.24,-0.098416,-0.68204,0.58363
72.26,-0.10806,-0.62684,0.51879
72.28,-0.11397,-0.54503,0.43107
72.3,-0.10997,-0.447,0.33703
72.32,-0.090132,-0.32924,0.23911
72.34,-0.049808,-0.2077,0.1579
72.36,0.013341,-0.086515,0.099856
72.38,0.09858,0.02665,0.07193
72.4,0.20173,0.12533,0.076402
72.42,0.31535,0.20353,0.11182
72.44,0.42944,0.26143,0.16802
72.46,0.53274,0.29196,0.24078
72.48,0.61421,0.29652,0.31769
72.5,0.66468,0.2826,0.38208
72.52,0.6782,0.2499,0.42829
72.54,0.65293,0.20549,0.44744
72.56,0.59142,0.15652,0.4349
72.58,0.50014,0.10772,0.39242
72.6,0.38844,0.064989,0.32345
72.62,0.26714,0.029321,0.23782
72.64,0.14699,0.0080157,0.13897
72.66,0.037201,-0.0047931,0.041994
72.68,-0.055503,-0.0058807,-0.049622
72.7,-0.12746,0.0016804,-0.12914
72.72,-0.17802,0.015161,-0.19318
72.74,-0.20913,0.031195,-0.24033
72.76,-0.22455,0.047013,-0.27156
72.78,-0.22901,0.060077,-0.28908
72.8,-0.22747,0.070517,-0.29799
72.82,-0.2245,0.077341,-0.30184
72.84,-0.22391,0.080688,-0.3046
72.86,-0.22857,0.082423,-0.311
72.88,-0.24039,0.084787,-0.32518
72.9,-0.2603,0.092496,-0.3528
72.92,-0.2883,0.10098,-0.38928
72.94,-0.32343,0.11532,-0.43874
72.96,-0.36383,0.13702,-0.50085
72.98,-0.40683,0.16559,-0.57242
73,-0.44914,0.1984,-0.64755
73.02,-0.48731,0.2396,-0.72691
73.04,-0.51819,0.27687,-0.79506
73.06,-0.53953,0.31078,-0.8503
73.08,-0.5505,0.33814,-0.88864
73.1,-0.55197,0.35752,-0.90949
73.12,-0.54652,0.3648,-0.91132
73.14,-0.53805,0.36185,-0.89989
73.16,-0.53106,0.34005,-0.87111
73.18,-0.52979,0.30635,-0.83614
73.2,-0.53721,0.26001,-0.79722
73.22,-0.5543,0.20192,-0.75622
73.24,-0.57957,0.13561,-0.71518
73.26,-0.60912,0.066228,-0.67535
73.28,-0.63713,-0.012731,-0.62439
73.3,-0.6567,-0.086885,-0.56981
73.32,-0.661,-0.16266,-0.49835
73.34,-0.64437,-0.23752,-0.40685
73.36,-0.60321,-0.30831,-0.2949
73.38,-0.53658,-0.38079,-0.15579
73.4,-0.44637,-0.44758,0.0012027
73.42,-0.33707,-0.50667,0.16959
73.44,-0.21514,-0.5609,0.34576
73.46,-0.088283,-0.60763,0.51935
73.48,0.035451,-0.6452,0.68065
73.5,0.14844,-0.67588,0.82432
73.52,0.24419,-0.68436,0.92854
73.54,0.31785,-0.67868,0.99653
73.56,0.3666,-0.65455,1.0212
73.58,0.38985,-0.61278,1.0026
73.6,0.38929,-0.55338,0.94267
73.62,0.3688,-0.48419,0.85299
73.64,0.33416,-0.39289,0.72705
73.66,0.29252,-0.30008,0.5926
73.68,0.25167,-0.20318,0.45485
73.7,0.21916,-0.11098,0.33014
73.72,0.2013,-0.026106,0.2274
73.74,0.20224,0.044181,0.15806
73.76,0.22331,0.10461,0.1187
73.78,0.2627,0.14519,0.11751
73.8,0.31569,0.16719,0.1485
73.82,0.37532,0.17323,0.20209
73.84,0.43354,0.16854,0.26501
73.86,0.48251,0.15665,0.32586
73.88,0.51594,0.14012,0.37582
73.9,0.53009,0.12408,0.40601
73.92,0.52436,0.11281,0.41155
73.94,0.50115,0.1077,0.39345
73.96,0.46529,0.11328,0.35201
73.98,0.4229,0.13217,0.29073
74,0.3801,0.15071,0.22939
74.02,0.34177,0.17588,0.16589
74.04,0.3106,0.20108,0.10952
74.06,0.2867,0.22141,0.065287
74.08,0.26771,0.23221,0.035499
74.1,0.24945,0.23349,0.01596
74.12,0.22687,0.21258,0.014296
74.14,0.19519,0.17481,0.020379
74.16,0.15085,0.12166,0.02919
74.18,0.092204,0.053245,0.038959
74.2,0.019861,-0.023116,0.042978
74.22,-0.063442,-0.10281,0.039367
74.24,-0.15324,-0.18408,0.030838
74.26,-0.24397,-0.25519,0.011214
74.28,-0.3296,-0.31286,-0.016742
74.3,-0.40424,-0.35235,-0.05189
74.32,-0.46264,-0.37037,-0.092272
74.34,-0.50041,-0.36639,-0.13403
74.36,-0.51431,-0.34205,-0.17226
74.38,-0.50226,-0.30168,-0.20058
74.4,-0.46351,-0.24431,-0.2192
74.42,-0.39869,-0.17984,-0.21885
74.44,-0.30987,-0.11293,-0.19694
74.46,-0.20063,-0.049324,-0.1513
74.48,-0.075889,0.0093557,-0.085245
74.5,0.05825,0.056376,0.0018746
74.52,0.19496,0.092487,0.10247
74.54,0.32722,0.11938,0.20784
74.56,0.44838,0.13205,0.31633
74.58,0.5528,0.13478,0.41803
74.6,0.63622,0.13077,0.50544
74.62,0.69602,0.12111,0.57491
74.64,0.73123,0.10494,0.62629
74.66,0.74232,0.087744,0.65458
74.68,0.73083,0.066623,0.66421
74.7,0.69896,0.044239,0.65472
74.72,0.64921,0.017739,0.63147
74.74,0.58408,-0.011691,0.59577
74.76,0.50599,-0.045922,0.55191
74.78,0.41727,-0.082659,0.49993
74.8,0.32026,-0.12699,0.44725
74.82,0.21746,-0.16625,0.38371
74.84,0.11158,-0.20954,0.32113
74.86,0.0056257,-0.24931,0.25493
74.88,-0.09721,-0.28311,0.1859
74.9,-0.19362,-0.30573,0.11211
74.92,-0.28036,-0.31638,0.036019
74.94,-0.35435,-0.30849,-0.045866
74.96,-0.41283,-0.28382,-0.12901
74.98,-0.45342,-0.24168,-0.21174
75,-0.47423,-0.1815,-0.29274
75.02,-0.474,-0.10682,-0.36717
75.04,-0.45225,-0.018964,-0.43328
75.06,-0.40955,0.073591,-0.48314
75.08,-0.34776,0.16618,-0.51394
75.1,-0.27023,0.2526,-0.52283
75.12,-0.18184,0.32768,-0.50953
75.14,-0.08885,0.38633,-0.47518
75.16,0.0015283,0.42514,-0.42361
75.18,0.081793,0.44768,-0.36589
75.2,0.145,0.4431,-0.2981
75.22,0.18565,0.42092,-0.23528
75.24,0.20041,0.38367,-0.18326
75.26,0.18865,0.33539,-0.14675
75.28,0.15248,0.27851,-0.12603
75.3,0.096471,0.22339,-0.12692
75.32,0.026932,0.16685,-0.13992
75.34,-0.049025,0.1127,-0.16173
75.36,-0.1245,0.066565,-0.19106
75.38,-0.19369,0.026177,-0.21987
75.4,-0.25254,-0.0068739,-0.24567
75.42,-0.299,-0.037385,-0.26161
75.44,-0.3329,-0.063053,-0.26985
75.46,-0.3556,-0.09024,-0.26536
75.48,-0.36936,-0.11712,-0.25224
75.5,-0.3767,-0.14402,-0.23268
75.52,-0.37985,-0.17186,-0.20799
75.54,-0.38037,-0.19902,-0.18135
75.56,-0.37893,-0.22299,-0.15593
75.58,-0.37529,-0.24104,-0.13424
75.6,-0.36844,-0.25079,-0.11765
75.62,-0.35677,-0.24939,-0.10738
75.64,-0.33833,-0.2369,-0.10143
75.66,-0.31105,-0.20889,-0.10216
75.68,-0.27303,-0.17252,-0.1005
75.7,-0.22282,-0.12453,-0.098281
75.72,-0.15977,-0.068172,-0.091594
75.74,-0.084359,-0.008215,-0.076144
75.76,0.0014894,0.053207,-0.051718
75.78,0.094249,0.11631,-0.022062
75.8,0.18881,0.16951,0.019292
75.82,0.27877,0.21995,0.058816
75.84,0.35707,0.26217,0.094904
75.86,0.41682,0.29689,0.11993
75.88,0.45226,0.32331,0.12895
75.9,0.45974,0.34783,0.1119
75.92,0.43841,0.35893,0.079482
75.94,0.39063,0.3733,0.017328
75.96,0.32178,0.37378,-0.052
75.98,0.23972,0.37435,-0.13464
76,0.15377,0.36576,-0.21199
76.02,0.073529,0.35127,-0.27774
76.04,0.0075777,0.32666,-0.31909
76.06,-0.037547,0.29491,-0.33246
76.08,-0.058093,0.25269,-0.31079
76.1,-0.053387,0.2033,-0.25669
76.12,-0.025697,0.14488,-0.17057
76.14,0.020275,0.082804,-0.062529
76.16,0.078145,0.017506,0.060639
76.18,0.14071,-0.046527,0.18724
76.2,0.20079,-0.10682,0.30762
76.22,0.25198,-0.15935,0.41133
76.24,0.28917,-0.20187,0.49104
76.26,0.30898,-0.23314,0.54212
76.28,0.30988,-0.24704,0.55692
76.3,0.29224,-0.24647,0.53871
76.32,0.25813,-0.23318,0.49131
76.34,0.21102,-0.20281,0.41383
76.36,0.15532,-0.16205,0.31736
76.38,0.095771,-0.1119,0.20767
76.4,0.036851,-0.053676,0.090527
76.42,-0.017841,0.0070474,-0.024888
76.44,-0.066052,0.066499,-0.13255
76.46,-0.10713,0.12634,-0.23347
76.48,-0.142,0.17817,-0.32017
76.5,-0.17285,0.22653,-0.39938
76.52,-0.20255,0.26533,-0.46788
76.54,-0.23396,0.29513,-0.52909
76.56,-0.26924,0.31765,-0.58689
76.58,-0.30927,0.33254,-0.64181
76.6,-0.35339,0.33919,-0.69258
76.62,-0.39943,0.34053,-0.73996
76.64,-0.44405,0.32953,-0.77358
76.66,-0.48333,0.31546,-0.79879
76.68,-0.51345,0.29025,-0.80369
76.7,-0.53126,0.26021,-0.79147
76.72,-0.53479,0.21934,-0.75413
76.74,-0.52346,0.17322,-0.69668
76.76,-0.49797,0.11673,-0.6147
76.78,-0.46014,0.056185,-0.51633
76.8,-0.41255,-0.0087703,-0.40378
76.82,-0.35813,-0.077259,-0.28087
76.84,-0.29992,-0.14361,-0.15631
76.86,-0.24076,-0.20885,-0.031913
76.88,-0.18323,-0.26254,0.079311
76.9,-0.12945,-0.30994,0.18049
76.92,-0.081084,-0.34394,0.26286
76.94,-0.039119,-0.36541,0.32629
76.96,-0.0037821,-0.37275,0.36896
76.98,0.025585,-0.36639,0.39197
77,0.05054,-0.34189,0.39243
77.02,0.073404,-0.30874,0.38214
77.04,0.096939,-0.26666,0.3636
77.06,0.12387,-0.21788,0.34175
77.08,0.15632,-0.16702,0.32334
77.1,0.1953,-0.11739,0.31269
77.12,0.2403,-0.069565,0.30987
77.14,0.2893,-0.030957,0.32026
77.16,0.33893,-0.00047356,0.3394
77.18,0.38507,0.018338,0.36674
77.2,0.4236,0.02792,0.39568
77.22,0.45114,0.023022,0.42812
77.24,0.4657,0.0086323,0.45707
77.26,0.46704,-0.017413,0.48445
77.28,0.45659,-0.053681,0.51027
77.3,0.4371,-0.097979,0.53508
77.32,0.41197,-0.15375,0.56572
77.34,0.38447,-0.21691,0.60138
77.36,0.35705,-0.27833,0.63538
77.38,0.33091,-0.34881,0.67973
77.4,0.30583,-0.42079,0.72662
77.42,0.28036,-0.49378,0.77414
77.44,0.25228,-0.56515,0.81744
77.46,0.2192,-0.64411,0.86332
77.48,0.17914,-0.69636,0.87549
77.5,0.13096,-0.74524,0.8762
77.52,0.074675,-0.78123,0.8559
77.54,0.011425,-0.80238,0.8138
77.56,-0.056666,-0.80159,0.74492
77.58,-0.12677,-0.79036,0.66359
77.6,-0.19569,-0.74822,0.55253
77.62,-0.26011,-0.6838,0.42369
77.64,-0.3169,-0.60444,0.28754
77.66,-0.36322,-0.51243,0.14921
77.68,-0.39669,-0.40944,0.012749
77.7,-0.41555,-0.30391,-0.11164
77.72,-0.41875,-0.19625,-0.2225
77.74,-0.40616,-0.092566,-0.31359
77.76,-0.37863,0.0019071,-0.38054
77.78,-0.33807,0.081428,-0.4195
77.8,-0.28736,0.14701,-0.43437
77.82,-0.2301,0.20149,-0.4316
77.84,-0.17029,0.23805,-0.40834
77.86,-0.11185,0.26778,-0.37963
77.88,-0.05816,0.28718,-0.34534
77.9,-0.011706,0.30178,-0.31349
77.92,0.026185,0.31467,-0.28848
77.94,0.055382,0.3311,-0.27571
77.96,0.076796,0.34402,-0.26722
77.98,0.09207,0.36118,-0.26911
78,0.10316,0.38153,-0.27837
78.02,0.11193,0.39689,-0.28497
78.04,0.11972,0.41285,-0.29314
78.06,0.12714,0.42323,-0.2961
78.08,0.13392,0.42075,-0.28683
78.1,0.13894,0.41294,-0.274
78.12,0.14041,0.39384,-0.25343
78.14,0.13618,0.36514,-0.22896
78.16,0.1241,0.32981,-0.20571
78.18,0.10249,0.29231,-0.18982
78.2,0.070595,0.24697,-0.17638
78.22,0.028989,0.21187,-0.18288
78.24,-0.020125,0.17619,-0.19631
78.26,-0.07282,0.15303,-0.22585
78.28,-0.1236,0.1371,-0.2607
78.3,-0.16587,0.13086,-0.29673
78.32,-0.19265,0.13368,-0.32632
78.34,-0.19755,0.14319,-0.34074
78.36,-0.1758,0.1563,-0.33211
78.38,-0.12522,0.17081,-0.29604
78.4,-0.046847,0.18693,-0.23377
78.42,0.054789,0.19577,-0.14099
78.44,0.17197,0.20097,-0.029006
78.46,0.2946,0.20317,0.091425
78.48,0.41145,0.20024,0.21121
78.5,0.51163,0.19205,0.31958
78.52,0.58603,0.18588,0.40015
78.54,0.62854,0.17918,0.44936
78.56,0.63669,0.1671,0.4696
78.58,0.61189,0.16039,0.45151
78.6,0.55889,0.15535,0.40354
78.62,0.48488,0.14847,0.33641
78.64,0.39826,0.14213,0.25613
78.66,0.30735,0.13594,0.17141
78.68,0.21929,0.12208,0.097212
78.7,0.13923,0.10582,0.033415
78.72,0.070011,0.08582,-0.015809
78.74,0.012225,0.061226,-0.049001
78.76,-0.035298,0.032664,-0.067961
78.78,-0.074821,0.0041146,-0.078936
78.8,-0.10893,-0.026674,-0.082257
78.82,-0.13983,-0.054452,-0.085379
78.84,-0.16883,-0.076335,-0.092492
78.86,-0.19605,-0.091449,-0.1046
78.88,-0.22043,-0.10084,-0.1196
78.9,-0.23997,-0.10184,-0.13812
78.92,-0.25209,-0.095412,-0.15668
78.94,-0.2542,-0.081706,-0.1725
78.96,-0.24423,-0.06057,-0.18366
78.98,-0.22109,-0.03598,-0.18511
79,-0.18505,-0.01155,-0.1735
79.02,-0.13788,0.014021,-0.1519
79.04,-0.082798,0.03773,-0.12053
79.06,-0.024226,0.05615,-0.080375
79.08,0.03271,0.071162,-0.038452
79.1,0.082753,0.082791,-3.794e-05
79.12,0.12115,0.086548,0.034604
79.14,0.14424,0.088339,0.055902
79.16,0.14987,0.084786,0.065085
79.18,0.13763,0.078896,0.058737
79.2,0.10883,0.073321,0.035508
79.22,0.066228,0.064594,0.0016343
79.24,0.013632,0.054932,-0.041301
79.26,-0.044641,0.047119,-0.09176
79.28,-0.10428,0.031101,-0.13538
79.3,-0.1614,0.016629,-0.17803
79.32,-0.21287,-0.0040056,-0.20886
79.34,-0.25644,-0.025926,-0.23051
79.36,-0.29072,-0.059269,-0.23145
79.38,-0.3151,-0.091878,-0.22322
79.4,-0.32959,-0.13231,-0.19728
79.42,-0.33462,-0.17325,-0.16137
79.44,-0.33096,-0.216,-0.11497
79.46,-0.31958,-0.25519,-0.06439
79.48,-0.30158,-0.28933,-0.01225
79.5,-0.27815,-0.31229,0.034144
79.52,-0.25052,-0.32332,0.072804
79.54,-0.21989,-0.32429,0.1044
79.56,-0.18737,-0.31169,0.12432
79.58,-0.15397,-0.28626,0.13229
79.6,-0.12056,-0.2544,0.13384
79.62,-0.087919,-0.20911,0.12119
79.64,-0.056816,-0.15726,0.10045
79.66,-0.028092,-0.10677,0.078677
79.68,-0.0027339,-0.055686,0.052952
79.7,0.018119,-0.0076156,0.025734
79.72,0.033233,0.036392,-0.0031598
79.74,0.041435,0.077124,-0.035689
79.76,0.041822,0.11032,-0.068497
79.78,0.033997,0.13774,-0.10374
79.8,0.018262,0.15967,-0.14141
79.82,-0.0042735,0.1764,-0.18067
79.84,-0.031714,0.18693,-0.21865
79.86,-0.061538,0.19417,-0.25571
79.88,-0.090873,0.19229,-0.28316
79.9,-0.11685,0.18363,-0.30048
79.92,-0.13696,0.16641,-0.30337
79.94,-0.14938,0.14223,-0.2916
79.96,-0.15318,0.10999,-0.26316
79.98,-0.14843,0.070505,-0.21893
80,-0.13616,0.021399,-0.15756
80.02,-0.1182,-0.028062,-0.090141
80.04,-0.096999,-0.081375,-0.015624
80.06,-0.075275,-0.13198,0.056708
80.08,-0.055763,-0.18028,0.12452
80.1,-0.040888,-0.21879,0.1779
80.12,-0.032494,-0.25404,0.22155
80.14,-0.031614,-0.27071,0.23909
80.16,-0.03832,-0.27562,0.2373
80.18,-0.051667,-0.26932,0.21765
80.2,-0.06977,-0.25294,0.18317
80.22,-0.090012,-0.22662,0.13661
80.24,-0.10937,-0.19619,0.086822
80.26,-0.12485,-0.15939,0.034533
80.28,-0.13391,-0.1239,-0.010009
80.3,-0.13486,-0.090142,-0.044715
80.32,-0.12707,-0.063025,-0.064044
80.34,-0.11107,-0.0424,-0.068674
80.36,-0.088358,-0.024176,-0.064182
80.38,-0.060995,-0.01403,-0.046965
80.4,-0.031167,-0.0039944,-0.027172
80.42,-0.00065673,0.0033728,-0.0040296
80.44,0.029553,0.0098861,0.019667
80.46,0.059481,0.017794,0.041687
80.48,0.09009,0.03094,0.05915
80.5,0.12298,0.045739,0.077238
80.52,0.15987,0.059378,0.1005
80.54,0.20206,0.076242,0.12582
80.56,0.24986,0.08586,0.164
80.58,0.30226,0.090381,0.21187
80.6,0.35681,0.091642,0.26516
80.62,0.40987,0.082437,0.32743
80.64,0.45704,0.06764,0.38939
80.66,0.49378,0.044398,0.44938
80.68,0.51613,0.019492,0.49664
80.7,0.52131,-0.011377,0.53269
80.72,0.50815,-0.034683,0.54283
80.74,0.47729,-0.053038,0.53033
80.76,0.43113,-0.062366,0.4935
80.78,0.37348,-0.061487,0.43496
80.8,0.30909,-0.046989,0.35608
80.82,0.2431,-0.021458,0.26456
80.84,0.1804,0.016296,0.1641
80.86,0.12511,0.05844,0.066671
80.88,0.080212,0.11098,-0.030765
80.9,0.047237,0.15327,-0.10603
80.92,0.026209,0.19544,-0.16924
80.94,0.015726,0.22964,-0.21392
80.96,0.013188,0.2524,-0.23921
80.98,0.015171,0.25941,-0.24424
81,0.017878,0.25652,-0.23864
81.02,0.017635,0.23552,-0.21789
81.04,0.011368,0.20088,-0.18952
81.06,-0.0029952,0.15771,-0.1607
81.08,-0.026256,0.10525,-0.13151
81.1,-0.057852,0.046161,-0.10401
81.12,-0.095949,-0.015532,-0.080417
81.14,-0.13772,-0.079904,-0.057815
81.16,-0.17975,-0.14386,-0.035887
81.18,-0.21852,-0.20517,-0.013344
81.2,-0.2509,-0.26117,0.010269
81.22,-0.27456,-0.31381,0.039247
81.24,-0.28821,-0.35678,0.068569
81.26,-0.29169,-0.40389,0.11221
81.28,-0.28587,-0.42823,0.14236
81.3,-0.2724,-0.45641,0.18401
81.32,-0.25331,-0.46696,0.21366
81.34,-0.23059,-0.4711,0.24051
81.36,-0.20585,-0.4655,0.25966
81.38,-0.17998,-0.45386,0.27388
81.4,-0.15303,-0.42776,0.27473
81.42,-0.12429,-0.39673,0.27244
81.44,-0.092439,-0.35601,0.26357
81.46,-0.055962,-0.31249,0.25652
81.48,-0.013579,-0.26584,0.25226
81.5,0.035283,-0.21446,0.24974
81.52,0.090108,-0.16182,0.25193
81.54,0.14905,-0.10801,0.25706
81.56,0.20892,-0.056255,0.26518
81.58,0.26543,-0.0049714,0.2704
81.6,0.31362,0.044524,0.26909
81.62,0.34853,0.091767,0.25677
81.64,0.36593,0.14045,0.22548
81.66,0.36294,0.18158,0.18137
81.68,0.33859,0.21887,0.11972
81.7,0.29403,0.2519,0.042129
81.72,0.23247,0.27994,-0.047478
81.74,0.15873,0.29871,-0.13999
81.76,0.078632,0.3134,-0.23477
81.78,-0.0018077,0.31399,-0.31579
81.8,-0.077191,0.30339,-0.38058
81.82,-0.14336,0.28639,-0.42975
81.84,-0.19779,0.26006,-0.45785
81.86,-0.23965,0.22553,-0.46519
81.88,-0.26957,0.18698,-0.45655
81.9,-0.28918,0.14469,-0.43387
81.92,-0.30049,0.099087,-0.39957
81.94,-0.30535,0.063016,-0.36837
81.96,-0.30502,0.03183,-0.33685
81.98,-0.29993,0.01186,-0.31179
82,-0.2897,0.0040923,-0.29379
82.02,-0.27346,0.011849,-0.28531
82.04,-0.25016,0.027798,-0.27796
82.06,-0.21909,0.058088,-0.27718
82.08,-0.1802,0.097709,-0.27791
82.1,-0.1344,0.14418,-0.27858
82.12,-0.083564,0.19152,-0.27508
82.14,-0.030439,0.24408,-0.27452
82.16,0.021683,0.28201,-0.26033
82.18,0.069358,0.31451,-0.24515
82.2,0.10942,0.33341,-0.22398
82.22,0.1394,0.34159,-0.20219
82.24,0.15779,0.33467,-0.17688
82.26,0.16425,0.31976,-0.15552
82.28,0.15963,0.28539,-0.12576
82.3,0.14587,0.24557,-0.0997
82.32,0.12574,0.19621,-0.070471
82.34,0.10252,0.14238,-0.039864
82.36,0.079605,0.085328,-0.0057233
82.38,0.060109,0.025974,0.034135
82.4,0.046474,-0.033135,0.079609
82.42,0.040174,-0.089757,0.12993
82.44,0.041528,-0.14297,0.1845
82.46,0.04967,-0.19221,0.24188
82.48,0.06267,-0.23465,0.29732
82.5,0.077809,-0.27329,0.3511
82.52,0.091979,-0.29876,0.39074
82.54,0.10215,-0.31535,0.4175
82.56,0.10582,-0.31994,0.42576
82.58,0.10143,-0.31362,0.41505
82.6,0.088643,-0.29614,0.38479
82.62,0.068399,-0.26748,0.33588
82.64,0.042872,-0.2271,0.26998
82.66,0.015172,-0.18144,0.19662
82.68,-0.01105,-0.12787,0.11682
82.7,-0.032108,-0.074623,0.042515
82.72,-0.044786,-0.022677,-0.022109
82.74,-0.046803,0.026053,-0.072856
82.76,-0.037153,0.068848,-0.106
82.78,-0.016281,0.10261,-0.1189
82.8,0.01393,0.12798,-0.11405
82.82,0.05038,0.14451,-0.094127
82.84,0.089136,0.15196,-0.062827
82.86,0.12596,0.15358,-0.027619
82.88,0.15687,0.15033,0.0065474
82.9,0.17874,0.14459,0.034155
82.92,0.18971,0.13535,0.054357
82.94,0.18945,0.1266,0.062858
82.96,0.17925,0.11851,0.060736
82.98,0.16173,0.10963,0.052095
83,0.14043,0.1007,0.039727
83.02,0.11921,0.093347,0.025858
83.04,0.10152,0.081666,0.019858
83.06,0.08985,0.067895,0.021956
83.08,0.08518,0.053533,0.031646
83.1,0.08682,0.03706,0.04976
83.12,0.092467,0.021189,0.071278
83.14,0.098563,0.005168,0.093395
83.16,0.10088,-0.0070284,0.10791
83.18,0.095246,-0.019337,0.11458
83.2,0.078212,-0.024654,0.10287
83.22,0.047687,-0.025124,0.072811
83.24,0.0032813,-0.019567,0.022848
83.26,-0.053586,-0.010309,-0.043278
83.28,-0.11987,0.0028618,-0.12273
83.3,-0.19132,0.016857,-0.20817
83.32,-0.26302,0.031914,-0.29494
83.34,-0.33008,0.045527,-0.37561
83.36,-0.38816,0.055619,-0.44378
83.38,-0.43393,0.05993,-0.49386
83.4,-0.46536,0.060193,-0.52556
83.42,-0.4818,0.05602,-0.53782
83.44,-0.48378,0.047056,-0.53083
83.46,-0.47282,0.036466,-0.50929
83.48,-0.45104,0.01974,-0.47078
83.5,-0.42076,0.00355,-0.42431
83.52,-0.38425,-0.014637,-0.36961
83.54,-0.34341,-0.034258,-0.30915
83.56,-0.29973,-0.050628,-0.2491
83.58,-0.25432,-0.070495,-0.18383
83.6,-0.20801,-0.090469,-0.11754
83.62,-0.16158,-0.11061,-0.050971
83.64,-0.11597,-0.13225,0.01628
83.66,-0.072456,-0.15448,0.082027
83.68,-0.032692,-0.17604,0.14335
83.7,0.0013314,-0.19911,0.20044
83.72,0.027498,-0.21689,0.24439
83.74,0.043878,-0.23415,0.27802
83.76,0.049098,-0.24657,0.29567
83.78,0.042683,-0.25143,0.29411
83.8,0.025308,-0.24888,0.27419
83.82,-0.0011111,-0.24049,0.23938
83.84,-0.033527,-0.22,0.18647
83.86,-0.068068,-0.19552,0.12745
83.88,-0.10049,-0.16376,0.063268
83.9,-0.12671,-0.12723,0.00051694
83.92,-0.14334,-0.086508,-0.056831
83.94,-0.14806,-0.049352,-0.098705
83.96,-0.13988,-0.010718,-0.12916
83.98,-0.11918,0.02114,-0.14032
84,-0.087483,0.048343,-0.13583
84.02,-0.047181,0.068165,-0.11535
84.04,-0.0010936,0.082831,-0.083925
84.06,0.047913,0.0906,-0.042686
84.08,0.097261,0.092312,0.0049492
84.1,0.14486,0.090411,0.054445
84.12,0.18915,0.086022,0.10313
84.14,0.2291,0.079516,0.14958
84.16,0.26399,0.071824,0.19217
84.18,0.29333,0.063354,0.22998
84.2,0.31668,0.051768,0.26492
84.22,0.33356,0.041063,0.2925
84.24,0.34347,0.026903,0.31657
84.26,0.34592,0.010579,0.33534
84.28,0.34055,-0.0086788,0.34923
84.3,0.32726,-0.030844,0.3581
84.32,0.3063,-0.053247,0.35955
84.34,0.27842,-0.074749,0.35316
84.36,0.24488,-0.093748,0.33862
84.38,0.20751,-0.10763,0.31514
84.4,0.16865,-0.11356,0.28222
84.42,0.13109,-0.11125,0.24234
84.44,0.09789,-0.097714,0.1956
84.46,0.072159,-0.074228,0.14639
84.48,0.056794,-0.042731,0.099525
84.5,0.054131,-0.0047567,0.058888
84.52,0.065602,0.036418,0.029185
84.54,0.091423,0.077401,0.014022
84.56,0.13037,0.11538,0.01499
84.58,0.17971,0.14704,0.032666
84.6,0.23531,0.16669,0.068617
84.62,0.29195,0.17725,0.11469
84.64,0.34384,0.17484,0.169
84.66,0.38521,0.16143,0.22378
84.68,0.41101,0.13677,0.27424
84.7,0.41744,0.10552,0.31192
84.72,0.40249,0.064871,0.33762
84.74,0.36606,0.020012,0.34605
84.76,0.31,-0.028048,0.33805
84.78,0.23778,-0.078319,0.3161
84.8,0.154,-0.12806,0.28206
84.82,0.063836,-0.17593,0.23976
84.84,-0.027618,-0.22176,0.19415
84.86,-0.11584,-0.26371,0.14786
84.88,-0.19726,-0.30215,0.10488
84.9,-0.26943,-0.33649,0.06706
84.92,-0.33097,-0.35655,0.025581
84.94,-0.38137,-0.37217,-0.0092005
84.96,-0.4207,-0.37402,-0.046675
84.98,-0.44923,-0.36633,-0.082903
85,-0.46717,-0.34771,-0.11946
85.02,-0.47444,-0.32085,-0.15359
85.04,-0.47065,-0.276,-0.19465
85.06,-0.45514,-0.23121,-0.22393
85.08,-0.42727,-0.17776,-0.24951
85.1,-0.38664,-0.1239,-0.26274
85.12,-0.33347,-0.069266,-0.2642
85.14,-0.2688,-0.018474,-0.25032
85.16,-0.19468,0.030928,-0.22561
85.18,-0.11419,0.073533,-0.18772
85.2,-0.031229,0.10837,-0.13959
85.22,0.049749,0.13602,-0.086271
85.24,0.12418,0.15841,-0.034222
85.26,0.18788,0.17194,0.015945
85.28,0.23749,0.18136,0.056136
85.3,0.27086,0.18591,0.084955
85.32,0.28729,0.18467,0.10262
85.34,0.28757,0.1782,0.10937
85.36,0.27383,0.16902,0.1048
85.38,0.24926,0.15612,0.093141
85.4,0.21766,0.1369,0.080763
85.42,0.18293,0.11635,0.066578
85.44,0.14862,0.094761,0.053858
85.46,0.11751,0.06621,0.051299
85.48,0.091365,0.040529,0.050836
85.5,0.070819,0.014217,0.056602
85.52,0.055437,-0.010646,0.066083
85.54,0.043927,-0.030026,0.073952
85.56,0.034441,-0.044549,0.07899
85.58,0.024939,-0.053179,0.078118
85.6,0.013541,-0.055339,0.06888
85.62,-0.0011886,-0.047982,0.046793
85.64,-0.02004,-0.035518,0.015478
85.66,-0.043085,-0.014347,-0.028738
85.68,-0.069722,0.010998,-0.080719
85.7,-0.09882,0.039642,-0.13846
85.72,-0.12893,0.068684,-0.19762
85.74,-0.15854,0.098959,-0.2575
85.76,-0.18625,0.12369,-0.30994
85.78,-0.211,0.14733,-0.35833
85.8,-0.23207,0.16208,-0.39415
85.82,-0.24912,0.17438,-0.4235
85.84,-0.26208,0.17776,-0.43983
85.86,-0.27095,0.17961,-0.45057
85.88,-0.27574,0.17094,-0.44668
85.9,-0.27623,0.16244,-0.43867
85.92,-0.27202,0.14912,-0.42113
85.94,-0.26247,0.13209,-0.39455
85.96,-0.24691,0.11435,-0.36127
85.98,-0.22482,0.096041,-0.32086
86,-0.19601,0.073075,-0.26909
86.02,-0.16089,0.05229,-0.21318
86.04,-0.12054,0.031158,-0.15169
86.06,-0.076697,0.0087091,-0.085406
86.08,-0.031668,-0.010587,-0.021081
86.1,0.011974,-0.026549,0.038523
86.12,0.051705,-0.041149,0.092854
86.14,0.085415,-0.048388,0.1338
86.16,0.11171,-0.050219,0.16193
86.18,0.1301,-0.045789,0.17589
86.2,0.14107,-0.033013,0.17409
86.22,0.14592,-0.015431,0.16136
86.24,0.14654,0.0070078,0.13954
86.26,0.14504,0.033574,0.11147
86.28,0.14338,0.061264,0.082112
86.3,0.14302,0.088323,0.054699
86.32,0.14474,0.11383,0.030906
86.34,0.1485,0.13296,0.015538
86.36,0.15353,0.1464,0.0071266
86.38,0.15854,0.15456,0.0039756
86.4,0.16199,0.15686,0.0051263
86.42,0.1624,0.15487,0.0075337
86.44,0.15865,0.14876,0.0098862
86.46,0.15013,0.13874,0.011399
86.48,0.1369,0.12557,0.011336
86.5,0.11959,0.11469,0.0048958
86.52,0.099252,0.10298,-0.0037246
86.54,0.077208,0.091579,-0.014371
86.56,0.054743,0.079655,-0.024912
86.58,0.032913,0.066515,-0.033603
86.6,0.012381,0.049203,-0.036823
86.62,-0.0066469,0.030543,-0.03719
86.64,-0.024389,0.0080827,-0.032472
86.66,-0.041362,-0.01799,-0.023371
86.68,-0.058183,-0.047231,-0.010952
86.7,-0.075353,-0.079516,0.0041624
86.72,-0.093052,-0.11187,0.018817
86.74,-0.11099,-0.14012,0.029134
86.76,-0.12832,-0.16547,0.037147
86.78,-0.14374,-0.18543,0.041681
86.8,-0.15558,-0.1981,0.042522
86.82,-0.16203,-0.204,0.041976
86.84,-0.16145,-0.20206,0.040617
86.86,-0.15262,-0.18963,0.037003
86.88,-0.13499,-0.17184,0.036842
86.9,-0.10882,-0.14957,0.040745
86.92,-0.075229,-0.12311,0.047879
86.94,-0.036128,-0.095253,0.059126
86.96,0.0059494,-0.06706,0.07301
86.98,0.048111,-0.039805,0.087916
87,0.087406,-0.013883,0.10129
87.02,0.12112,0.0075979,0.11353
87.04,0.14705,0.025011,0.12204
87.06,0.16365,0.038081,0.12557
87.08,0.17016,0.04725,0.12291
87.1,0.16658,0.050435,0.11614
87.12,0.15358,0.04791,0.10567
87.14,0.13233,0.040365,0.091962
87.16,0.10433,0.026935,0.077396
87.18,0.071216,0.0074662,0.06375
87.2,0.034576,-0.014283,0.048859
87.22,-0.0041293,-0.040466,0.036337
87.24,-0.043628,-0.067746,0.024119
87.26,-0.082809,-0.095495,0.012687
87.28,-0.12066,-0.12213,0.0014784
87.3,-0.15615,-0.14582,-0.010331
87.32,-0.18816,-0.16154,-0.026619
87.34,-0.21538,-0.17512,-0.040261
87.36,-0.23634,-0.17581,-0.060527
87.38,-0.24943,-0.17264,-0.076785
87.4,-0.25306,-0.16125,-0.091809
87.42,-0.24588,-0.14366,-0.10222
87.44,-0.227,-0.1197,-0.1073
87.46,-0.19626,-0.093586,-0.10268
87.48,-0.15439,-0.063615,-0.090779
87.5,-0.10314,-0.033451,-0.069694
87.52,-0.045237,-0.0043734,-0.040864
87.54,0.015792,0.022476,-0.006684
87.56,0.075903,0.046521,0.029382
87.58,0.13095,0.066134,0.064815
87.6,0.17713,0.082377,0.094754
87.62,0.21142,0.093292,0.11813
87.64,0.23192,0.10038,0.13154
87.66,0.23802,0.10201,0.13602
87.68,0.23049,0.097819,0.13267
87.7,0.21127,0.090183,0.12108
87.72,0.18316,0.07848,0.10468
87.74,0.14943,0.06104,0.088387
87.76,0.11336,0.042067,0.07129
87.78,0.077827,0.020658,0.05717
87.8,0.045024,-0.00045586,0.045479
87.82,0.016285,-0.021196,0.037481
87.84,-0.0078775,-0.038497,0.03062
87.86,-0.027614,-0.053062,0.025448
87.88,-0.043475,-0.060823,0.017348
87.9,-0.056102,-0.063073,0.0069704
87.92,-0.065956,-0.057267,-0.0086887
87.94,-0.073134,-0.046153,-0.026981
87.96,-0.077313,-0.029685,-0.047628
87.98,-0.077835,-0.0098196,-0.068015
88,-0.073904,0.0118,-0.085705
88.02,-0.064857,0.034011,-0.098868
88.04,-0.050435,0.05286,-0.1033
88.06,-0.031,0.067454,-0.098455
88.08,-0.0076331,0.076181,-0.083814
88.1,0.017912,0.078198,-0.060287
88.12,0.043393,0.071049,-0.027656
88.14,0.066389,0.057276,0.0091136
88.16,0.084664,0.034443,0.050221
88.18,0.096521,0.0056214,0.090899
88.2,0.10109,-0.028486,0.12958
88.22,0.09849,-0.06593,0.16442
88.24,0.089812,-0.10681,0.19663
88.26,0.076977,-0.14905,0.22602
88.28,0.062445,-0.18943,0.25187
88.3,0.04885,-0.22911,0.27796
88.32,0.038624,-0.26591,0.30454
88.34,0.033658,-0.29604,0.3297
88.36,0.03507,-0.32136,0.35643
88.38,0.043082,-0.33819,0.38127
88.4,0.057041,-0.34436,0.4014
88.42,0.075546,-0.34244,0.41798
88.44,0.096667,-0.32994,0.42661
88.46,0.1182,-0.30771,0.42591
88.48,0.13795,-0.27461,0.41256
88.5,0.15391,-0.23102,0.38493
88.52,0.1645,-0.18001,0.34451
88.54,0.16862,-0.12578,0.2944
88.56,0.16573,-0.067099,0.23283
88.58,0.15578,-0.0069763,0.16275
88.6,0.13915,0.051611,0.087537
88.62,0.11657,0.10877,0.0077975
88.64,0.088994,0.15879,-0.069795
88.66,0.057507,0.20481,-0.1473
88.68,0.023243,0.2453,-0.22206
88.7,-0.012657,0.28121,-0.29387
88.72,-0.049058,0.31436,-0.36342
88.74,-0.084819,0.33848,-0.4233
88.76,-0.11877,0.35276,-0.47153
88.78,-0.14971,0.36855,-0.51826
88.8,-0.17636,0.3774,-0.55376
88.82,-0.19748,0.38134,-0.57882
88.84,-0.21191,0.38111,-0.59301
88.86,-0.21872,0.37494,-0.59367
88.88,-0.21738,0.35185,-0.56922
88.9,-0.20785,0.32733,-0.53518
88.92,-0.19076,0.29534,-0.48609
88.94,-0.16735,0.2569,-0.42425
88.96,-0.13945,0.21264,-0.35208
88.98,-0.10925,0.1661,-0.27535
89,-0.079062,0.11439,-0.19345
89.02,-0.050992,0.064576,-0.11557
89.04,-0.026642,0.018428,-0.04507
89.06,-0.0068848,-0.022351,0.015466
89.08,0.0082422,-0.057262,0.065504
89.1,0.0195,-0.085795,0.1053
89.12,0.028265,-0.10527,0.13354
89.14,0.03623,-0.11913,0.15536
89.16,0.045054,-0.12572,0.17077
89.18,0.056016,-0.127,0.18302
89.2,0.069761,-0.12535,0.19511
89.22,0.086155,-0.12106,0.20722
89.24,0.10431,-0.1123,0.21661
89.26,0.12273,-0.10551,0.22823
89.28,0.13958,-0.097417,0.237
89.3,0.15303,-0.090606,0.24364
89.32,0.1615,-0.08565,0.24715
89.34,0.16392,-0.082898,0.24682
89.36,0.15987,-0.080158,0.24003
89.38,0.14958,-0.083055,0.23264
89.4,0.1338,-0.088977,0.22278
89.42,0.11364,-0.096728,0.21037
89.44,0.090375,-0.11024,0.20061
89.46,0.065194,-0.12666,0.19185
89.48,0.039086,-0.14406,0.18315
89.5,0.012729,-0.16451,0.17724
89.52,-0.013515,-0.1838,0.17028
89.54,-0.039543,-0.20045,0.1609
89.56,-0.065402,-0.21303,0.14762
89.58,-0.091156,-0.21888,0.12773
89.6,-0.11675,-0.21516,0.098407
89.62,-0.1419,-0.20526,0.063361
89.64,-0.16603,-0.18344,0.017409
89.66,-0.18827,-0.15489,-0.033376
89.68,-0.20749,-0.11751,-0.089975
89.7,-0.22241,-0.075041,-0.14737
89.72,-0.23179,-0.030849,-0.20094
89.74,-0.23454,0.013654,-0.2482
89.76,-0.22999,0.05516,-0.28515
89.78,-0.21796,0.091151,-0.30911
89.8,-0.19889,0.12062,-0.31951
89.82,-0.17387,0.14065,-0.31452
89.84,-0.14452,0.15013,-0.29465
89.86,-0.11289,0.15246,-0.26535
89.88,-0.081162,0.14526,-0.22642
89.9,-0.051471,0.13237,-0.18384
89.92,-0.025605,0.115,-0.1406
89.94,-0.0048446,0.093675,-0.09852
89.96,0.010143,0.067929,-0.057786
89.98,0.019309,0.044437,-0.025127
90,0.023125,0.02094,0.0021849
90.02,0.022417,-0.0014152,0.023832
90.04,0.018176,-0.021244,0.039421
90.06,0.011374,-0.038888,0.050263
90.08,0.0028388,-0.053193,0.056032
90.1,-0.0067948,-0.063291,0.056497
90.12,-0.017047,-0.069978,0.05293
90.14,-0.027496,-0.071833,0.044337
90.16,-0.03765,-0.069692,0.032042
90.18,-0.046837,-0.062507,0.01567
90.2,-0.054145,-0.050187,-0.0039586
90.22,-0.058462,-0.034427,-0.024035
90.24,-0.05859,-0.015154,-0.043436
90.26,-0.053448,0.0065837,-0.060031
90.28,-0.042308,0.029118,-0.071426
90.3,-0.025017,0.052386,-0.077403
90.32,-0.0021516,0.075714,-0.077866
90.34,0.024936,0.096226,-0.07129
90.36,0.054208,0.11298,-0.058772
90.38,0.083154,0.12778,-0.044625
90.4,0.10911,0.13664,-0.027529
90.42,0.12963,0.14283,-0.013195
90.44,0.14282,0.14297,-0.00014431
90.46,0.14762,0.13929,0.0083357
90.48,0.14395,0.13046,0.01348
90.5,0.13265,0.11691,0.015739
90.52,0.11539,0.099342,0.016052
90.54,0.094334,0.07891,0.015423
90.56,0.071771,0.055543,0.016229
90.58,0.049802,0.031065,0.018737
90.6,0.030023,0.0065044,0.023518
90.62,0.013357,-0.016841,0.030198
90.64,3.0523e-05,-0.036667,0.036698
90.66,-0.01032,-0.05172,0.0414
90.68,-0.018419,-0.061385,0.042966
90.7,-0.025072,-0.064036,0.038965
90.72,-0.03089,-0.060365,0.029475
90.74,-0.036085,-0.049905,0.01382
90.76,-0.040378,-0.032916,-0.0074616
90.78,-0.04304,-0.012862,-0.030178
90.8,-0.043064,0.009366,-0.05243
90.82,-0.039416,0.031915,-0.071332
90.84,-0.031319,0.052377,-0.083695
90.86,-0.018499,0.069617,-0.088116
90.88,-0.001347,0.082801,-0.084148
90.9,0.019054,0.088708,-0.069655
90.92,0.041036,0.088791,-0.047754
90.94,0.062573,0.08512,-0.022546
90.96,0.081575,0.077603,0.0039719
90.98,0.096202,0.067371,0.028831
91,0.10513,0.056553,0.048579
91.02,0.10773,0.044889,0.062846
91.04,0.10413,0.033927,0.070201
91.06,0.095105,0.026327,0.068778
91.08,0.081966,0.020381,0.061585
91.1,0.06629,0.016123,0.050167
91.12,0.04969,0.013338,0.036352
91.14,0.033597,0.011123,0.022474
91.16,0.019118,0.0088309,0.010287
91.18,0.0069642,0.0070202,-5.5992e-05
91.2,-0.0025336,0.0047968,-0.0073304
91.22,-0.0093511,0.0024642,-0.011815
91.24,-0.013659,0.00099231,-0.014652
91.26,-0.015708,-0.00014523,-0.015563
91.28,-0.015724,-0.0010294,-0.014694
91.3,-0.013849,0.00069398,-0.014543
91.32,-0.010121,0.0030822,-0.013203
91.34,-0.0044877,0.0068391,-0.011327
91.36,0.0031336,0.011448,-0.0083147
91.38,0.012791,0.015522,-0.0027307
91.4,0.024424,0.017416,0.0070088
91.42,0.0378,0.018861,0.018939
91.44,0.052474,0.017527,0.034947
91.46,0.067784,0.012811,0.054972
91.48,0.082876,0.004044,0.078832
91.5,0.096771,-0.0083418,0.10511
91.52,0.10846,-0.024288,0.13275
91.54,0.11701,-0.043123,0.16014
91.56,0.12171,-0.064146,0.18586
91.58,0.12213,-0.08723,0.20936
91.6,0.11821,-0.11264,0.23085
91.62,0.11029,-0.139,0.24929
91.64,0.099022,-0.16439,0.26342
91.66,0.085306,-0.19061,0.27591
91.68,0.070117,-0.21508,0.2852
91.7,0.054356,-0.23759,0.29194
91.72,0.038698,-0.26029,0.29898
91.74,0.023488,-0.27899,0.30247
91.76,0.008711,-0.29173,0.30044
91.78,-0.0059719,-0.30197,0.296
91.8,-0.021103,-0.3056,0.2845
91.82,-0.037265,-0.30415,0.26689
91.84,-0.054904,-0.29829,0.24338
91.86,-0.074171,-0.2849,0.21072
91.88,-0.09482,-0.2648,0.16998
91.9,-0.11619,-0.24309,0.1269
91.92,-0.13726,-0.21417,0.076902
91.94,-0.1568,-0.18602,0.029222
91.96,-0.1735,-0.15411,-0.019385
91.98,-0.18619,-0.12229,-0.063905
92,-0.19397,-0.090511,-0.10346
92.02,-0.1963,-0.060702,-0.1356
92.04,-0.19302,-0.032243,-0.16078
92.06,-0.18429,-0.0070717,-0.17722
92.08,-0.17052,0.015624,-0.18615
92.1,-0.15228,0.03522,-0.1875
92.12,-0.13014,0.051009,-0.18115
92.14,-0.1047,0.063701,-0.1684
92.16,-0.076553,0.071938,-0.14849
92.18,-0.046345,0.076249,-0.12259
92.2,-0.014863,0.076628,-0.091491
92.22,0.016881,0.07285,-0.055969
92.24,0.04759,0.065548,-0.017958
92.26,0.075696,0.056914,0.018782
92.28,0.099441,0.046718,0.052723
92.3,0.11704,0.035195,0.081842
92.32,0.12689,0.026128,0.10076
92.34,0.12784,0.019708,0.10813
92.36,0.1194,0.017068,0.10233
92.38,0.10191,0.019327,0.082585
92.4,0.076613,0.027469,0.049144
92.42,0.045577,0.040166,0.005411
92.44,0.011533,0.056765,-0.045232
92.46,-0.022423,0.077802,-0.10022
92.48,-0.053181,0.10022,-0.1534
92.5,-0.077982,0.12282,-0.2008
92.52,-0.094746,0.14513,-0.23988
92.54,-0.1023,0.1646,-0.26689
92.56,-0.10048,0.1806,-0.28109
92.58,-0.090125,0.19168,-0.2818
92.6,-0.072857,0.19749,-0.27035
92.62,-0.050864,0.19816,-0.24903
92.64,-0.026561,0.19375,-0.22032
92.66,-0.0022702,0.18575,-0.18802
92.68,0.02004,0.17263,-0.15259
92.7,0.038935,0.15703,-0.1181
92.72,0.053576,0.13674,-0.083166
92.74,0.063688,0.11628,-0.052593
92.76,0.069435,0.093947,-0.024512
92.78,0.071257,0.071228,2.9123e-05
92.8,0.069705,0.049555,0.02015
92.82,0.065318,0.029762,0.035556
92.84,0.058558,0.012442,0.046116
92.86,0.049822,0.00017368,0.049649
92.88,0.039519,-0.0078804,0.0474
92.9,0.028163,-0.011832,0.039995
92.92,0.016473,-0.010348,0.026821
92.94,0.00542,-0.0039337,0.0093537
92.96,-0.0038005,0.0062407,-0.010041
92.98,-0.0098766,0.018305,-0.028181
93,-0.011566,0.032186,-0.043752
93.02,-0.0079224,0.045913,-0.053836
93.04,0.001474,0.057886,-0.056412
93.06,0.016342,0.067193,-0.050851
93.08,0.035616,0.072993,-0.037377
93.1,0.057486,0.075217,-0.01773
93.12,0.079564,0.073031,0.0065337
93.14,0.099165,0.067697,0.031469
93.16,0.11365,0.059265,0.054385
93.18,0.12079,0.046959,0.073827
93.2,0.11906,0.032912,0.08615
93.22,0.1079,0.017728,0.090171
93.24,0.08773,0.00086068,0.08687
93.26,0.059945,-0.017118,0.077064
93.28,0.026687,-0.035701,0.062388
93.3,-0.0094307,-0.054055,0.044624
93.32,-0.045653,-0.071803,0.02615
93.34,-0.079403,-0.088624,0.0092213
93.36,-0.10854,-0.10359,-0.0049467
93.38,-0.1315,-0.11581,-0.01569
93.4,-0.1474,-0.12535,-0.022047
93.42,-0.15594,-0.12922,-0.026719
93.44,-0.15734,-0.1263,-0.031047
93.46,-0.15215,-0.11893,-0.033222
93.48,-0.14114,-0.10589,-0.035253
93.5,-0.12517,-0.087779,-0.037395
93.52,-0.10514,-0.065599,-0.03954
93.54,-0.081962,-0.040316,-0.041646
93.56,-0.056611,-0.013248,-0.043363
93.58,-0.030142,0.012809,-0.042952
93.6,-0.0037197,0.03662,-0.04034
93.62,0.021397,0.05718,-0.035783
93.64,0.04391,0.074547,-0.030637
93.66,0.062588,0.087125,-0.024537
93.68,0.076391,0.093629,-0.017238
93.7,0.084599,0.096126,-0.011526
93.72,0.086915,0.094064,-0.0071486
93.74,0.083513,0.08796,-0.0044475
93.76,0.075019,0.079594,-0.0045748
93.78,0.062436,0.066787,-0.0043508
93.8,0.047001,0.050446,-0.003445
93.82,0.030021,0.033116,-0.0030948
93.84,0.012706,0.013369,-0.00066297
93.86,-0.0039678,-0.0069977,0.0030299
93.88,-0.019351,-0.027664,0.0083133
93.9,-0.033142,-0.049205,0.016063
93.92,-0.045357,-0.069669,0.024312
93.94,-0.056244,-0.08669,0.030446
93.96,-0.066167,-0.10109,0.034928
93.98,-0.075486,-0.11182,0.036336
94,-0.084456,-0.11813,0.033671
94.02,-0.093158,-0.11972,0.026564
94.04,-0.10147,-0.11647,0.015
94.06,-0.10909,-0.10852,-0.00056663
94.08,-0.11558,-0.096807,-0.018773
94.1,-0.12047,-0.082742,-0.03773
94.12,-0.12333,-0.066135,-0.057192
94.14,-0.12382,-0.047578,-0.076244
94.16,-0.1218,-0.029019,-0.092785
94.18,-0.1173,-0.010348,-0.10695
94.2,-0.1105,0.007926,-0.11843
94.22,-0.10172,0.025047,-0.12677
94.24,-0.091295,0.041376,-0.13267
94.26,-0.079533,0.055773,-0.13531
94.28,-0.066641,0.068742,-0.13538
94.3,-0.05269,0.07973,-0.13242
94.32,-0.037619,0.088156,-0.12578
94.34,-0.02129,0.094561,-0.11585
94.36,-0.0035704,0.099013,-0.10258
94.38,0.015559,0.10063,-0.085072
94.4,0.035904,0.10079,-0.064886
94.42,0.056982,0.099944,-0.042963
94.44,0.078009,0.096345,-0.018336
94.46,0.097944,0.092747,0.0051963
94.48,0.1156,0.090163,0.02544
94.5,0.12983,0.086679,0.043148
94.52,0.13967,0.08344,0.056225
94.54,0.14455,0.082406,0.062144
94.56,0.14441,0.080172,0.064242
94.58,0.13974,0.076657,0.06308
94.6,0.13148,0.073753,0.05773
94.62,0.12097,0.068445,0.052522
94.64,0.10965,0.059933,0.049713
94.66,0.09889,0.048127,0.050763
94.68,0.089779,0.032946,0.056833
94.7,0.082956,0.014061,0.068895
94.72,0.078575,-0.0083774,0.086953
94.74,0.076349,-0.033758,0.11011
94.76,0.075675,-0.061421,0.1371
94.78,0.075818,-0.090855,0.16667
94.8,0.076102,-0.12136,0.19746
94.82,0.076064,-0.15012,0.22618
94.84,0.075539,-0.17805,0.25359
94.86,0.074662,-0.20356,0.27822
94.88,0.073786,-0.22629,0.30008
94.9,0.073341,-0.24382,0.31716
94.92,0.073678,-0.26035,0.33402
94.94,0.07493,-0.27045,0.34538
94.96,0.076929,-0.27554,0.35247
94.98,0.0792,-0.27683,0.35604
95,0.081035,-0.2711,0.35213
95.02,0.081624,-0.26246,0.34408
95.04,0.080226,-0.24922,0.32945
95.06,0.076325,-0.2313,0.30763
95.08,0.069749,-0.21083,0.28058
95.1,0.060722,-0.18576,0.24648
95.12,0.049841,-0.15828,0.20812
95.14,0.037982,-0.13188,0.16986
95.16,0.026159,-0.10418,0.13034
95.18,0.015361,-0.076728,0.092089
95.2,0.0064043,-0.051136,0.057541
95.22,-0.00018228,-0.026175,0.025993
95.24,-0.0042131,-0.0027698,-0.0014433
95.26,-0.0058472,0.017907,-0.023754
95.28,-0.0055362,0.036784,-0.04232
95.3,-0.0039372,0.053796,-0.057734
95.32,-0.0018091,0.068286,-0.070095
95.34,8.7428e-05,0.080425,-0.080338
95.36,0.0010714,0.090456,-0.089385
95.38,0.00059532,0.097934,-0.097339
95.4,-0.0017298,0.10271,-0.10444
95.42,-0.0061341,0.10541,-0.11155
95.44,-0.012704,0.10554,-0.11825
95.46,-0.021405,0.10171,-0.12312
95.48,-0.032099,0.09607,-0.12817
95.5,-0.044557,0.090101,-0.13466
95.52,-0.058458,0.08336,-0.14182
95.54,-0.073385,0.07654,-0.14992
95.56,-0.088821,0.071477,-0.1603
95.58,-0.10415,0.06571,-0.16986
95.6,-0.11866,0.061792,-0.18045
95.62,-0.1316,0.061008,-0.19261
95.64,-0.14223,0.061436,-0.20367
95.66,-0.14988,0.063207,-0.21308
95.68,-0.15401,0.066492,-0.22051
95.7,-0.15435,0.067995,-0.22235
95.72,-0.15086,0.06772,-0.21858
95.74,-0.14382,0.066774,-0.21059
95.76,-0.13376,0.063585,-0.19734
95.78,-0.12143,0.05768,-0.17911
95.8,-0.10772,0.049696,-0.15741
95.82,-0.093496,0.038289,-0.13178
95.84,-0.079557,0.024659,-0.10422
95.86,-0.06651,0.0096019,-0.076112
95.88,-0.054737,-0.0066108,-0.048126
95.9,-0.044379,-0.023293,-0.021086
95.92,-0.035385,-0.040526,0.0051407
95.94,-0.027578,-0.057885,0.030307
95.96,-0.020738,-0.074323,0.053586
95.98,-0.014683,-0.088251,0.073568
96,-0.0093171,-0.09974,0.090423
96.02,-0.0046385,-0.10881,0.10417
96.04,-0.0007083,-0.11455,0.11384
96.06,0.0024164,-0.11487,0.11728
96.08,0.0047628,-0.11026,0.11502
96.1,0.0065132,-0.099981,0.10649
96.12,0.0080438,-0.083881,0.091925
96.14,0.0099126,-0.063491,0.073404
96.16,0.012792,-0.039581,0.052373
96.18,0.017352,-0.01283,0.030182
96.2,0.024119,0.014915,0.009204
96.22,0.033327,0.041536,-0.0082089
96.24,0.04481,0.065909,-0.0211
96.26,0.057947,0.086596,-0.02865
96.28,0.071688,0.1037,-0.032012
96.3,0.084662,0.1147,-0.030042
96.32,0.095345,0.11967,-0.024322
96.34,0.10229,0.12019,-0.017906
96.36,0.10432,0.1164,-0.012076
96.38,0.10079,0.10884,-0.0080527
96.4,0.091616,0.099713,-0.0080968
96.42,0.077409,0.086263,-0.0088542
96.44,0.059357,0.071651,-0.012294
96.46,0.039096,0.057091,-0.017996
96.48,0.018483,0.042113,-0.02363
96.5,-0.00065198,0.027442,-0.028094
96.52,-0.016761,0.013945,-0.030706
96.54,-0.028775,0.0014477,-0.030222
96.56,-0.036226,-0.010372,-0.025854
96.58,-0.039276,-0.018864,-0.020412
96.6,-0.038638,-0.023752,-0.014886
96.62,-0.035421,-0.025404,-0.010017
96.64,-0.030914,-0.022499,-0.0084145
96.66,-0.026361,-0.015661,-0.0107
96.68,-0.022761,-0.0046823,-0.018078
96.7,-0.020728,0.010065,-0.030793
96.72,-0.020444,0.027835,-0.048278
96.74,-0.021692,0.047716,-0.069408
96.76,-0.023976,0.069722,-0.093699
96.78,-0.026683,0.090023,-0.11671
96.8,-0.029247,0.10784,-0.13709
96.82,-0.031297,0.12587,-0.15717
96.84,-0.032725,0.13786,-0.17058
96.86,-0.03368,0.14446,-0.17814
96.88,-0.034493,0.14813,-0.18262
96.9,-0.035535,0.14498,-0.18052
96.92,-0.03707,0.13557,-0.17264
96.94,-0.039119,0.12198,-0.1611
96.96,-0.041394,0.10405,-0.14544
96.98,-0.043308,0.081356,-0.12466
97,-0.044065,0.055125,-0.09919
97.02,-0.042818,0.028993,-0.071811
97.04,-0.038859,0.0015895,-0.040448
97.06,-0.031784,-0.024975,-0.0068088
97.08,-0.021614,-0.049332,0.027718
97.1,-0.0088236,-0.069978,0.061154
97.12,0.0057223,-0.088053,0.093775
97.14,0.020911,-0.099882,0.12079
97.16,0.035577,-0.10711,0.14269
97.18,0.048701,-0.10969,0.1584
97.2,0.059573,-0.10853,0.1681
97.22,0.06789,-0.10272,0.17061
97.24,0.073762,-0.095153,0.16891
97.26,0.077632,-0.083977,0.16161
97.28,0.080143,-0.070626,0.15077
97.3,0.081967,-0.057228,0.1392
97.32,0.083652,-0.043239,0.12689
97.34,0.085511,-0.029194,0.1147
97.36,0.087565,-0.016133,0.1037
97.38,0.089566,-0.004013,0.093579
97.4,0.091062,0.0064171,0.084645
97.42,0.0915,0.015906,0.075594
97.44,0.09033,0.022372,0.067958
97.46,0.087098,0.02546,0.061638
97.48,0.081499,0.024613,0.056886
97.5,0.073399,0.02068,0.05272
97.52,0.062829,0.01344,0.049389
97.54,0.049954,0.0028554,0.047098
97.56,0.03505,-0.010296,0.045345
97.58,0.018482,-0.025064,0.043546
97.6,0.00070189,-0.041207,0.041909
97.62,-0.017756,-0.055468,0.037712
97.64,-0.036263,-0.06749,0.031227
97.66,-0.054104,-0.076934,0.02283
97.68,-0.070506,-0.082004,0.011498
97.7,-0.08468,-0.083221,-0.0014586
97.72,-0.095893,-0.079397,-0.016496
97.74,-0.10355,-0.071072,-0.032479
97.76,-0.10727,-0.060059,-0.047212
97.78,-0.10695,-0.04752,-0.059425
97.8,-0.10277,-0.034196,-0.068573
97.82,-0.095235,-0.021848,-0.073387
97.84,-0.085087,-0.0099,-0.075187
97.86,-0.073247,-0.0010261,-0.072221
97.88,-0.060724,0.0039624,-0.064687
97.9,-0.048513,0.0053252,-0.053838
97.92,-0.037505,0.0029525,-0.040457
97.94,-0.028422,-0.0028749,-0.025547
97.96,-0.021772,-0.012663,-0.009109
97.98,-0.017829,-0.024787,0.0069579
98,-0.016651,-0.03858,0.021929
98.02,-0.0181,-0.053562,0.035463
98.04,-0.021882,-0.069001,0.047118
98.06,-0.027591,-0.083411,0.05582
98.08,-0.034731,-0.097368,0.062636
98.1,-0.042748,-0.10853,0.065784
98.12,-0.051028,-0.11479,0.063764
98.14,-0.058897,-0.11687,0.057976
98.16,-0.065616,-0.11471,0.049091
98.18,-0.070377,-0.10793,0.03755
98.2,-0.072322,-0.097554,0.025231
98.22,-0.070587,-0.082774,0.012187
98.24,-0.064374,-0.064486,0.00011222
98.26,-0.053057,-0.044254,-0.0088029
98.28,-0.0363,-0.02334,-0.012961
98.3,-0.014173,-0.0031638,-0.011009
98.32,0.012761,0.017399,-0.0046388
98.34,0.043402,0.034572,0.0088301
98.36,0.076154,0.051088,0.025066
98.38,0.10903,0.064896,0.04413
98.4,0.13982,0.076028,0.063796
98.42,0.16638,0.085607,0.080768
98.44,0.18678,0.094422,0.092358
98.46,0.19964,0.098611,0.10103
98.48,0.20421,0.10134,0.10287
98.5,0.20049,0.10309,0.097407
98.52,0.18917,0.10146,0.087708
98.54,0.17152,0.098122,0.073394
98.56,0.14917,0.093465,0.055704
98.58,0.12391,0.084579,0.039336
98.6,0.097458,0.074494,0.022964
98.62,0.071254,0.062916,0.0083379
98.64,0.046399,0.050088,-0.003689
98.66,0.023618,0.037678,-0.014061
98.68,0.0033081,0.025546,-0.022238
98.7,-0.014359,0.013929,-0.028288
98.72,-0.029332,0.0051196,-0.034452
98.74,-0.041585,-0.003083,-0.038502
98.76,-0.051066,-0.0096463,-0.04142
98.78,-0.0577,-0.013785,-0.043915
98.8,-0.061428,-0.01812,-0.043309
98.82,-0.062282,-0.019943,-0.042339
98.84,-0.060447,-0.021928,-0.038519
98.86,-0.056318,-0.025034,-0.031284
98.88,-0.05049,-0.028354,-0.022136
98.9,-0.04372,-0.033132,-0.010587
98.92,-0.036828,-0.03901,0.0021823
98.94,-0.030584,-0.044121,0.013536
98.96,-0.025592,-0.050578,0.024986
98.98,-0.022189,-0.057964,0.035775
99,-0.020405,-0.064735,0.04433
99.02,-0.019962,-0.071274,0.051312
99.04,-0.02034,-0.077369,0.057029
99.06,-0.020873,-0.080031,0.059159
99.08,-0.020872,-0.081136,0.060264
99.1,-0.019749,-0.081845,0.062097
99.12,-0.017107,-0.077561,0.060455
99.14,-0.012802,-0.070877,0.058074
99.16,-0.006959,-0.061482,0.054523
99.18,6.1294e-05,-0.04929,0.049351
99.2,0.0077193,-0.035086,0.042805
99.22,0.015376,-0.019604,0.034981
99.24,0.022375,-0.0031221,0.025497
99.26,0.028108,0.013611,0.014496
99.28,0.032071,0.029843,0.0022285
99.3,0.03389,0.043367,-0.0094777
99.32,0.033328,0.053972,-0.020644
99.34,0.030283,0.061714,-0.031431
99.36,0.024777,0.066385,-0.041608
99.38,0.016941,0.06778,-0.050839
99.4,0.0070188,0.066704,-0.059685
99.42,-0.004641,0.062058,-0.066699
99.44,-0.017577,0.055871,-0.073449
99.46,-0.031221,0.047329,-0.07855
99.48,-0.044906,0.038109,-0.083015
99.5,-0.057904,0.028627,-0.086532
99.52,-0.06947,0.018946,-0.088416
99.54,-0.078911,0.0086626,-0.087573
99.56,-0.085655,-0.001046,-0.084609
99.58,-0.089329,-0.010574,-0.078756
99.6,-0.089803,-0.019903,-0.0699
99.62,-0.087216,-0.028337,-0.058879
99.64,-0.081961,-0.036735,-0.045225
99.66,-0.074631,-0.042878,-0.031753
99.68,-0.06594,-0.047904,-0.018036
99.7,-0.056614,-0.051844,-0.0047699
99.72,-0.047301,-0.053578,0.0062769
99.74,-0.038487,-0.053012,0.014525
99.76,-0.030449,-0.051807,0.021358
99.78,-0.023255,-0.046604,0.023349
99.8,-0.016799,-0.040415,0.023616
99.82,-0.010867,-0.033062,0.022195
99.84,-0.0052193,-0.025131,0.019912
99.86,0.0003373,-0.015597,0.015934
99.88,0.0058954,-0.0071096,0.013005
99.9,0.011429,0.0020602,0.0093691
99.92,0.016811,0.0098253,0.0069853
99.94,0.021853,0.016163,0.0056891
99.96,0.026368,0.020156,0.0062116
99.98,0.03022,0.022847,0.007373
100,0.033361,0.022374,0.010987
100.02,0.035828,0.01984,0.015988
100.04,0.037722,0.014629,0.023093
100.06,0.039144,0.0073462,0.031798
100.08,0.040143,-0.0015127,0.041656
100.1,0.040652,-0.011569,0.052222
100.12,0.040466,-0.021455,0.061921
100.14,0.039247,-0.030503,0.06975
100.16,0.036573,-0.037946,0.074519
100.18,0.032024,-0.043044,0.075068
100.2,0.025277,-0.045318,0.070595
100.22,0.016203,-0.044588,0.060791
100.24,0.0049397,-0.041342,0.046282
100.26,-0.0080812,-0.034476,0.026395
100.28,-0.022151,-0.025726,0.0035758
100.3,-0.036349,-0.015652,-0.020697
100.32,-0.049651,-0.0047834,-0.044868
100.34,-0.061046,0.0060969,-0.067143
100.36,-0.069657,0.017015,-0.086671
100.38,-0.07484,0.026693,-0.10153
100.4,-0.076246,0.035186,-0.11143
100.42,-0.073836,0.041679,-0.11551
100.44,-0.067861,0.046776,-0.11464
100.46,-0.058812,0.050288,-0.1091
100.48,-0.047341,0.053579,-0.10092
100.5,-0.034191,0.053999,-0.088189
100.52,-0.020127,0.053627,-0.073754
100.54,-0.0058916,0.052593,-0.058484
100.56,0.0078313,0.050404,-0.042573
100.58,0.020429,0.047904,-0.027474
100.6,0.031371,0.045988,-0.014618
100.62,0.040213,0.043723,-0.0035096
100.64,0.046621,0.041427,0.0051941
100.66,0.05039,0.040699,0.0096911
100.68,0.051478,0.040853,0.010625
100.7,0.050034,0.042645,0.0073892
100.72,0.046414,0.045598,0.00081557
100.74,0.041174,0.04925,-0.0080757
100.76,0.035031,0.053284,-0.018253
100.78,0.028792,0.057683,-0.028891
100.8,0.023258,0.060473,-0.037215
100.82,0.019119,0.062603,-0.043484
100.84,0.016848,0.06312,-0.046272
100.86,0.016632,0.060614,-0.043982
100.88,0.018332,0.05536,-0.037027
100.9,0.021509,0.047619,-0.02611
100.92,0.025491,0.037253,-0.011763
100.94,0.029481,0.024505,0.0049761
100.96,0.032694,0.0093672,0.023326
100.98,0.034479,-0.0061639,0.040643
101,0.034423,-0.023603,0.058026
101.02,0.032403,-0.039577,0.07198
101.04,0.028591,-0.055425,0.084016
101.06,0.023398,-0.069504,0.092901
101.08,0.017393,-0.08185,0.099243
101.1,0.011197,-0.090278,0.10147
101.12,0.0053769,-0.096656,0.10203
101.14,0.00037928,-0.097993,0.098372
101.16,-0.0035139,-0.095662,0.092148
101.18,-0.0061818,-0.090104,0.083923
101.2,-0.007633,-0.080156,0.072523
101.22,-0.0079565,-0.067175,0.059218
101.24,-0.007273,-0.052358,0.045085
101.26,-0.0057023,-0.035803,0.030101
101.28,-0.003355,-0.018582,0.015227
101.3,-0.00034903,-0.0024349,0.0020858
101.32,0.0031581,0.013372,-0.010214
101.34,0.0069346,0.026498,-0.019563
101.36,0.010653,0.036572,-0.025919
101.38,0.013898,0.045638,-0.03174
101.4,0.016201,0.049452,-0.033251
101.42,0.017108,0.051091,-0.033983
101.44,0.016264,0.050788,-0.034524
101.46,0.013494,0.047793,-0.034299
101.48,0.008863,0.042431,-0.033568
101.5,0.0027009,0.03653,-0.033829
101.52,-0.0044206,0.028957,-0.033378
101.54,-0.011755,0.020474,-0.032229
101.56,-0.018483,0.011289,-0.029772
101.58,-0.023831,0.0032374,-0.027069
101.6,-0.02718,-0.0048467,-0.022333
101.62,-0.028152,-0.012161,-0.015991
101.64,-0.026651,-0.018316,-0.0083354
101.66,-0.02286,-0.023029,0.00016875
101.68,-0.017186,-0.025882,0.0086962
101.7,-0.01018,-0.026021,0.015841
101.72,-0.0024368,-0.024097,0.02166
101.74,0.0054943,-0.020673,0.026167
101.76,0.013184,-0.015554,0.028738
101.78,0.020358,-0.0092275,0.029586
101.8,0.026899,-0.0021874,0.029086
101.82,0.032809,0.004543,0.028266
101.84,0.038158,0.010982,0.027176
101.86,0.043021,0.015868,0.027152
101.88,0.047415,0.01896,0.028455
101.9,0.051273,0.020003,0.03127
101.92,0.054423,0.019073,0.03535
101.94,0.056614,0.014748,0.041866
101.96,0.057553,0.0085551,0.048998
101.98,0.056959,0.00060593,0.056353
102,0.054614,-0.0093664,0.06398
102.02,0.050408,-0.020542,0.07095
102.04,0.044363,-0.032712,0.077075
102.06,0.036631,-0.044551,0.081182
102.08,0.027472,-0.055582,0.083054
102.1,0.017223,-0.065388,0.08261
102.12,0.0062504,-0.073927,0.080177
102.14,-0.0050814,-0.07953,0.074448
102.16,-0.016438,-0.083186,0.066748
102.18,-0.027524,-0.082587,0.055063
102.2,-0.038073,-0.080575,0.042502
102.22,-0.047836,-0.076298,0.028462
102.24,-0.05656,-0.069991,0.01343
102.26,-0.063983,-0.06288,-0.001103
102.28,-0.069831,-0.054793,-0.015038
102.3,-0.073842,-0.045785,-0.028056
102.32,-0.075798,-0.038266,-0.037533
102.34,-0.075566,-0.031601,-0.043965
102.36,-0.07313,-0.02573,-0.0474
102.38,-0.068619,-0.020846,-0.047773
102.4,-0.062305,-0.016641,-0.045664
102.42,-0.054586,-0.012993,-0.041593
102.44,-0.045942,-0.010617,-0.035325
102.46,-0.036888,-0.0087421,-0.028146
102.48,-0.027918,-0.0073483,-0.02057
102.5,-0.019464,-0.0066268,-0.012837
102.52,-0.011874,-0.0067345,-0.0051391
102.54,-0.0054039,-0.0075196,0.0021157
102.56,-0.00023512,-0.009191,0.0089559
102.58,0.0035087,-0.011609,0.015118
102.6,0.0057403,-0.014788,0.020528
102.62,0.0064017,-0.0181,0.024502
102.64,0.0054724,-0.022118,0.02759
102.66,0.0029944,-0.025616,0.02861
102.68,-0.00089511,-0.027897,0.027002
102.7,-0.0059329,-0.029238,0.023306
102.72,-0.011715,-0.029686,0.017971
102.74,-0.017707,-0.028725,0.011017
102.76,-0.023285,-0.026703,0.0034173
102.78,-0.027804,-0.023839,-0.0039648
102.8,-0.030679,-0.019746,-0.010933
102.82,-0.031472,-0.015498,-0.015974
102.84,-0.029957,-0.010905,-0.019052
102.86,-0.026154,-0.0067336,-0.01942
102.88,-0.020323,-0.0023498,-0.017973
102.9,-0.01292,-2.4883e-05,-0.012895
102.92,-0.0045221,0.0030563,-0.0075784
102.94,0.0042606,0.0044942,-0.00023361
102.96,0.012868,0.0055268,0.0073413
102.98,0.02085,0.0058608,0.01499
103,0.027898,0.0055193,0.022379
103.02,0.033835,0.0040733,0.029762
103.04,0.038589,0.0030957,0.035494
103.06,0.042144,0.0017663,0.040378
103.08,0.044496,0.0010646,0.043431
103.1,0.045628,0.0011575,0.04447
103.12,0.045508,0.0026014,0.042906
103.14,0.044111,0.0056451,0.038466
103.16,0.041463,0.010932,0.030531
103.18,0.037688,0.017651,0.020037
103.2,0.033038,0.026689,0.0063489
103.22,0.027904,0.037682,-0.0097787
103.24,0.022785,0.050721,-0.027935
103.26,0.01823,0.062514,-0.044284
103.28,0.014742,0.077983,-0.063241
103.3,0.012691,0.088805,-0.076114
103.32,0.012224,0.10067,-0.088443
103.34,0.013214,0.1098,-0.096589
103.36,0.015255,0.11707,-0.10182
103.38,0.017705,0.12019,-0.10248
103.4,0.01977,0.12149,-0.10172
103.42,0.020631,0.11786,-0.097232
103.44,0.019566,0.11147,-0.091902
103.46,0.016068,0.1033,-0.087233
103.48,0.0099267,0.092123,-0.082197
103.5,0.0012645,0.078023,-0.076758
103.52,-0.0094787,0.064423,-0.073902
103.54,-0.021604,0.04912,-0.070725
103.56,-0.034246,0.034223,-0.068469
103.58,-0.046471,0.021352,-0.067824
103.6,-0.057382,0.010048,-0.06743
103.62,-0.06619,0.00041737,-0.066608
103.64,-0.072272,-0.0057272,-0.066544
103.66,-0.075186,-0.009095,-0.066091
103.68,-0.074678,-0.01003,-0.064648
103.7,-0.070672,-0.0084151,-0.062257
103.72,-0.063254,-0.0047469,-0.058507
103.74,-0.052672,-0.0010441,-0.051628
103.76,-0.039343,0.0033025,-0.042646
103.78,-0.023859,0.0060444,-0.029903
103.8,-0.006992,0.0077335,-0.014725
103.82,0.010314,0.0071938,0.0031198
103.84,0.026984,0.0039295,0.023055
103.86,0.041889,-0.0032117,0.045101
103.88,0.053941,-0.012133,0.066075
103.9,0.06222,-0.024074,0.086293
103.92,0.066089,-0.038309,0.1044
103.94,0.065299,-0.052754,0.11805
103.96,0.060036,-0.06957,0.12961
103.98,0.050923,-0.084625,0.13555
104,0.038948,-0.10015,0.1391
104.02,0.025344,-0.11167,0.13702
104.04,0.01143,-0.12558,0.13701
104.06,-0.0015588,-0.13121,0.12965
104.08,-0.012623,-0.13924,0.12662
104.1,-0.021105,-0.13869,0.11759
104.12,-0.026737,-0.13706,0.11033
104.14,-0.029627,-0.13204,0.10241
104.16,-0.030189,-0.12427,0.094081
104.18,-0.029029,-0.11218,0.083155
104.2,-0.026828,-0.099793,0.072965
104.22,-0.024224,-0.082071,0.057847
104.24,-0.021729,-0.065184,0.043456
104.26,-0.01968,-0.047329,0.027649
104.28,-0.018237,-0.028939,0.010702
104.3,-0.017401,-0.010738,-0.0066626
104.32,-0.017062,0.0064591,-0.023521
104.34,-0.017047,0.023627,-0.040674
104.36,-0.017157,0.038106,-0.055263
104.38,-0.017199,0.051,-0.068199
104.4,-0.016998,0.06187,-0.078868
104.42,-0.0164,0.070801,-0.087201
104.44,-0.015278,0.077086,-0.092364
104.46,-0.013535,0.079943,-0.093479
104.48,-0.01112,0.081659,-0.092779
104.5,-0.0080458,0.080857,-0.088903
104.52,-0.0044081,0.078501,-0.082909
104.54,-0.00039815,0.075347,-0.075745
104.56,0.0037036,0.070793,-0.06709
104.58,0.0075529,0.064013,-0.05646
104.6,0.010787,0.058888,-0.048101
104.62,0.013082,0.053734,-0.040651
104.64,0.014217,0.048632,-0.034415
104.66,0.014119,0.044739,-0.03062
104.68,0.012891,0.040565,-0.027674
104.7,0.010809,0.034518,-0.023709
104.72,0.0082839,0.030583,-0.022299
104.74,0.0058017,0.025787,-0.019985
104.76,0.0038477,0.020795,-0.016947
104.78,0.0028324,0.015166,-0.012334
104.8,0.0030323,0.0090903,-0.006058
104.82,0.0045551,0.0020269,0.0025283
104.84,0.0073352,-0.0049118,0.012247
104.86,0.011155,-0.011727,0.022881
104.88,0.015686,-0.018609,0.034295
104.9,0.02054,-0.024664,0.045203
104.92,0.025312,-0.03131,0.056622
104.94,0.029624,-0.03583,0.065453
104.96,0.033142,-0.039479,0.07262
104.98,0.03559,-0.041408,0.076997
105,0.036754,-0.042261,0.079015
105.02,0.036486,-0.04135,0.077837
105.04,0.03471,-0.03925,0.073961
105.06,0.03144,-0.034763,0.066203
105.08,0.026801,-0.028422,0.055223
105.1,0.021044,-0.020649,0.041693
105.12,0.014565,-0.011615,0.02618
105.14,0.0078861,-0.0019092,0.0097952
105.16,0.0016258,0.0086615,-0.0070357
105.18,-0.0035594,0.018474,-0.022033
105.2,-0.0070548,0.027698,-0.034753
105.22,-0.0083731,0.035104,-0.043477
105.24,-0.0072339,0.040688,-0.047922
105.26,-0.003621,0.044258,-0.047879
105.28,0.0021959,0.045601,-0.043405
105.3,0.0096798,0.043641,-0.033962
105.32,0.018086,0.03904,-0.020955
105.34,0.026551,0.032931,-0.0063795
105.36,0.034205,0.023808,0.010397
105.38,0.040273,0.013863,0.026411
105.4,0.044169,0.0025348,0.041634
105.42,0.045552,-0.0094683,0.05502
105.44,0.044348,-0.021716,0.066064
105.46,0.040734,-0.033479,0.074214
105.48,0.035095,-0.044559,0.079653
105.5,0.027953,-0.054176,0.082128
105.52,0.019902,-0.063265,0.083167
105.54,0.011543,-0.067164,0.078707
105.56,0.0034342,-0.071946,0.07538
105.58,-0.0039391,-0.070775,0.066836
105.6,-0.010182,-0.069327,0.059145
105.62,-0.01499,-0.063633,0.048643
105.64,-0.018154,-0.056341,0.038187
105.66,-0.019554,-0.04578,0.026226
105.68,-0.019168,-0.035102,0.015933
105.7,-0.01708,-0.022955,0.0058751
105.72,-0.013488,-0.011322,-0.002166
105.74,-0.0087112,-0.001288,-0.0074232
105.76,-0.003184,0.0084709,-0.011655
105.78,0.0025664,0.014603,-0.012036
105.8,0.0079557,0.018651,-0.010695
105.82,0.012393,0.019196,-0.0068031
105.84,0.015337,0.016628,-0.0012914
105.86,0.016355,0.011322,0.0050329
105.88,0.015168,0.0032859,0.011882
105.9,0.011681,-0.0062609,0.017942
105.92,0.0059898,-0.016747,0.022736
105.94,-0.0016316,-0.028512,0.02688
105.96,-0.010764,-0.038831,0.028067
105.98,-0.020888,-0.047953,0.027064
106,-0.031435,-0.056866,0.02543
106.02,-0.041833,-0.061368,0.019535
106.04,-0.05155,-0.063464,0.011915
106.06,-0.060121,-0.063716,0.0035952
106.08,-0.067172,-0.061158,-0.0060141
106.1,-0.072427,-0.055751,-0.016676
106.12,-0.075713,-0.04936,-0.026353
106.14,-0.076964,-0.040377,-0.036587
106.16,-0.076212,-0.031153,-0.045058
106.18,-0.073582,-0.022106,-0.051476
106.2,-0.069288,-0.013343,-0.055946
106.22,-0.063608,-0.0043337,-0.059275
106.24,-0.056869,0.003112,-0.059981
106.26,-0.049414,0.0096971,-0.059111
106.28,-0.041576,0.014987,-0.056564
106.3,-0.033648,0.018366,-0.052014
106.32,-0.025858,0.020943,-0.046801
106.34,-0.018363,0.022717,-0.041079
106.36,-0.011248,0.024715,-0.035963
106.38,-0.0045463,0.024315,-0.028861
106.4,0.0017395,0.024616,-0.022877
106.42,0.0076023,0.025029,-0.017426
106.44,0.013004,0.025565,-0.012561
106.46,0.017859,0.026939,-0.00908
106.48,0.022027,0.030226,-0.0081987
106.5,0.025331,0.032193,-0.0068615
106.52,0.027581,0.036315,-0.0087336
106.54,0.028611,0.041095,-0.012484
106.56,0.028311,0.045882,-0.017571
106.58,0.026658,0.050909,-0.02425
106.6,0.023731,0.055994,-0.032263
106.62,0.019704,0.05831,-0.038606
106.64,0.014832,0.060564,-0.045733
106.66,0.0094205,0.060843,-0.051423
106.68,0.0037949,0.058686,-0.054891
106.7,-0.001731,0.054704,-0.056435
106.72,-0.0068731,0.047621,-0.054494
106.74,-0.011386,0.038077,-0.049464
106.76,-0.015062,0.027635,-0.042697
106.78,-0.017723,0.01586,-0.033582
106.8,-0.019211,0.0027034,-0.021914
106.82,-0.019393,-0.010327,-0.0090652
106.84,-0.018165,-0.024332,0.0061664
106.86,-0.015479,-0.035489,0.02001
106.88,-0.01136,-0.045708,0.034348
106.9,-0.0059386,-0.053995,0.048056
106.92,0.00053772,-0.059939,0.060477
106.94,0.0077065,-0.064255,0.071961
106.96,0.015114,-0.065665,0.080779
106.98,0.022258,-0.061063,0.083321
107,0.028651,-0.056957,0.085608
107.02,0.033877,-0.049838,0.083715
107.04,0.037648,-0.04127,0.078919
107.06,0.039841,-0.031299,0.07114
107.08,0.040499,-0.020981,0.061479
107.1,0.039817,-0.0084617,0.048279
107.12,0.038096,0.0025298,0.035566
107.14,0.035679,0.012943,0.022736
107.16,0.032898,0.02258,0.010317
107.18,0.030021,0.030554,-0.00053268
107.2,0.027227,0.039,-0.011773
107.22,0.024598,0.044304,-0.019705
107.24,0.022139,0.047233,-0.025094
107.26,0.019806,0.048479,-0.028673
107.28,0.017543,0.047871,-0.030328
107.3,0.015306,0.045435,-0.030128
107.32,0.013081,0.042617,-0.029536
107.34,0.010876,0.03595,-0.025074
107.36,0.0087061,0.029023,-0.020316
107.38,0.0065739,0.021324,-0.01475
107.4,0.0044456,0.01398,-0.0095344
107.42,0.0022463,0.0066017,-0.0043553
107.44,-0.00013099,0.00048397,-0.00061496
107.46,-0.0027994,-0.004904,0.0021046
107.48,-0.0058407,-0.0087723,0.0029316
107.5,-0.0092666,-0.010165,0.0008982
107.52,-0.01299,-0.010275,-0.0027146
107.54,-0.016813,-0.0087902,-0.0080231
107.56,-0.020444,-0.0068709,-0.013573
107.58,-0.023529,-0.0034507,-0.020079
107.6,-0.025712,-0.0002909,-0.025422
107.62,-0.02669,0.0027384,-0.029428
107.64,-0.026267,0.0054535,-0.031721
107.66,-0.024393,0.0070814,-0.031475
107.68,-0.021175,0.00825,-0.029425
107.7,-0.016859,0.0082949,-0.025154
107.72,-0.011803,0.0075056,-0.019308
107.74,-0.0064187,0.0057147,-0.012133
107.76,-0.0011277,0.0035937,-0.0047214
107.78,0.0036889,0.000854,0.0028349
107.8,0.007721,-0.0016584,0.0093794
107.82,0.010747,-0.0042492,0.014996
107.84,0.012639,-0.0061841,0.018823
107.86,0.013356,-0.0084053,0.021761
107.88,0.012939,-0.0093534,0.022293
107.9,0.011503,-0.010021,0.021524
107.92,0.0092328,-0.0096182,0.018851
107.94,0.0063816,-0.0088624,0.015244
107.96,0.0032636,-0.0075598,0.010823
107.98,0.00024031,-0.005426,0.0056663
108,-0.0023063,-0.0031724,0.00086604
108.02,-0.0040125,-0.0013388,-0.0026737
108.04,-0.0045805,0.0002797,-0.0048602
108.06,-0.0038285,0.0013311,-0.0051597
108.08,-0.0017318,0.0016768,-0.0034086
108.1,0.0015549,0.00059956,0.00095532
108.12,0.0056995,-0.00055937,0.0062589
108.14,0.010225,-0.0032132,0.013439
108.16,0.014568,-0.0067824,0.02135
108.18,0.018148,-0.010229,0.028377
108.2,0.020455,-0.014159,0.034614
108.22,0.021109,-0.018425,0.039534
108.24,0.019917,-0.021605,0.041523
108.26,0.016885,-0.024449,0.041334
108.28,0.012208,-0.026831,0.039039
108.3,0.0062339,-0.027505,0.033739
108.32,-0.0005952,-0.026799,0.026203
108.34,-0.0078012,-0.025207,0.017405
108.36,-0.014925,-0.021817,0.0068929
108.38,-0.021563,-0.017896,-0.0036673
108.4,-0.027393,-0.012351,-0.015043
108.42,-0.032171,-0.0066197,-0.025551
108.44,-0.035723,0.0002294,-0.035953
108.46,-0.037936,0.0068355,-0.044771
108.48,-0.038741,0.013424,-0.052165
108.5,-0.038117,0.018941,-0.057058
108.52,-0.036091,0.02391,-0.060001
108.54,-0.032758,0.02733,-0.060088
108.56,-0.028285,0.030337,-0.058622
108.58,-0.022924,0.030821,-0.053745
108.6,-0.016997,0.031188,-0.048185
108.62,-0.010876,0.028819,-0.039695
108.64,-0.0049451,0.02647,-0.031415
108.66,0.00045088,0.022739,-0.022288
108.68,0.0050473,0.018504,-0.013457
108.7,0.0086977,0.013874,-0.0051767
108.72,0.011389,0.0086239,0.0027653
108.74,0.013236,0.0038836,0.0093521
108.76,0.014448,-0.0005986,0.015047
108.78,0.015289,-0.0042807,0.01957
108.8,0.016019,-0.0075011,0.02352
108.82,0.016846,-0.0095505,0.026396
108.84,0.017894,-0.011561,0.029455
108.86,0.019187,-0.012299,0.031486
108.88,0.020658,-0.011444,0.032102
108.9,0.022172,-0.010855,0.033027
108.92,0.02357,-0.0089077,0.032477
108.94,0.024701,-0.0066845,0.031385
108.96,0.025457,-0.0037872,0.029244
108.98,0.025786,-0.0014437,0.027229
109,0.025693,0.0022881,0.023405
109.02,0.025227,0.0047079,0.020519
109.04,0.024453,0.0075803,0.016873
109.06,0.023436,0.0095491,0.013887
109.08,0.022217,0.011634,0.010582
109.1,0.020811,0.012516,0.0082951
109.12,0.019213,0.01255,0.0066629
109.14,0.01741,0.011393,0.0060172
109.16,0.015402,0.009523,0.0058788
109.18,0.013217,0.006727,0.00649
109.2,0.010919,0.002895,0.0080243
109.22,0.0086059,-0.0013538,0.0099597
109.24,0.0063934,-0.0063627,0.012756
109.26,0.0043973,-0.010854,0.015251
109.28,0.0027111,-0.01512,0.017831
109.3,0.0013881,-0.018618,0.020006
109.32,0.00043395,-0.021122,0.021556
109.34,-0.00019145,-0.022541,0.022349
109.36,-0.00056144,-0.023399,0.022837
109.38,-0.00076481,-0.022273,0.021508
109.4,-0.00088711,-0.020968,0.02008
109.42,-0.00099608,-0.019277,0.018281
109.44,-0.0011345,-0.017744,0.016609
109.46,-0.0013218,-0.016729,0.015407
109.48,-0.0015614,-0.017619,0.016058
109.5,-0.0018528,-0.019002,0.017149
109.52,-0.0022021,-0.021657,0.019454
109.54,-0.0026281,-0.025897,0.023269
109.56,-0.0031644,-0.031859,0.028694
109.58,-0.0038546,-0.038889,0.035035
109.6,-0.0047454,-0.048157,0.043411
109.62,-0.0058793,-0.055853,0.049974
109.64,-0.0072897,-0.064476,0.057187
109.66,-0.0089995,-0.071336,0.062336
109.68,-0.011022,-0.077323,0.0663
109.7,-0.013364,-0.081741,0.068377
109.72,-0.016024,-0.084892,0.068868
109.74,-0.018991,-0.084522,0.065532
109.76,-0.022229,-0.082001,0.059772
109.78,-0.025672,-0.07722,0.051549
109.8,-0.029202,-0.069949,0.040746
109.82,-0.032649,-0.061428,0.028779
109.84,-0.035789,-0.051394,0.015606
109.86,-0.038358,-0.039863,0.001505
109.88,-0.040084,-0.027997,-0.012087
109.9,-0.040721,-0.016541,-0.024181
109.92,-0.040091,-0.004717,-0.035374
109.94,-0.038114,0.0057678,-0.043882
109.96,-0.034834,0.016158,-0.050992
109.98,-0.030419,0.023976,-0.054395
110,-0.025145,0.031212,-0.056357
110.02,-0.019364,0.036128,-0.055491
110.04,-0.013456,0.039879,-0.053335
110.06,-0.0077897,0.042156,-0.049946
110.08,-0.0026818,0.043896,-0.046578
110.1,0.0016295,0.041627,-0.039997
110.12,0.0049929,0.041101,-0.036108
110.14,0.0073399,0.037317,-0.029977
110.16,0.0086718,0.034477,-0.025805
110.18,0.0090419,0.031024,-0.021983
110.2,0.0085422,0.028061,-0.019519
110.22,0.0072943,0.024352,-0.017058
110.24,0.005449,0.022073,-0.016624
110.26,0.0031879,0.020253,-0.017065
110.28,0.00072564,0.019613,-0.018887
110.3,-0.0016949,0.020008,-0.021702
110.32,-0.0038171,0.02175,-0.025568
110.34,-0.0053951,0.02295,-0.028345
110.36,-0.0062264,0.02592,-0.032147
110.38,-0.0061859,0.027983,-0.034169
110.4,-0.0052522,0.030212,-0.035465
110.42,-0.0035219,0.032187,-0.035709
110.44,-0.001203,0.033979,-0.035182
110.46,0.00141,0.032888,-0.031478
110.48,0.0039787,0.031936,-0.027957
110.5,0.0061718,0.029873,-0.023701
110.52,0.007716,0.025941,-0.018225
110.54,0.0084378,0.02181,-0.013373
110.56,0.0082874,0.017263,-0.0089759
110.58,0.0073425,0.011455,-0.0041126
110.6,0.0057928,0.0064184,-0.00062566
110.62,0.0039082,0.0014026,0.0025056
110.64,0.0019999,-0.0022509,0.0042508
110.66,0.00038004,-0.0050628,0.0054429
110.68,-0.00067292,-0.0066356,0.0059627
110.7,-0.0009391,-0.0071311,0.006192
110.72,-0.00027218,-0.0065788,0.0063066
110.74,0.0013946,-0.0052244,0.006619
110.76,0.004048,-0.0032221,0.0072701
110.78,0.0075977,-0.00031463,0.0079123
110.8,0.01188,0.0021618,0.0097179
110.82,0.016662,0.0043938,0.012268
110.84,0.02165,0.006561,0.015089
110.86,0.026503,0.0075159,0.018988
110.88,0.030854,0.0082159,0.022638
110.9,0.034333,0.0082221,0.026111
110.92,0.036608,0.007479,0.029129
110.94,0.03742,0.0064058,0.031014
110.96,0.036613,0.0048319,0.031781
110.98,0.03416,0.0030188,0.031141
111,0.030174,0.0012669,0.028907
111.02,0.024893,-0.00022597,0.025119
111.04,0.018663,-0.0016384,0.020301
111.06,0.011893,-0.002165,0.014058
111.08,0.0050186,-0.0021657,0.0071843
111.1,-0.0015483,-0.0012402,-0.00030811
111.12,-0.0074515,0.00048419,-0.0079357
111.14,-0.012417,0.003176,-0.015593
111.16,-0.016264,0.0064719,-0.022736
111.18,-0.018908,0.011099,-0.030007
111.2,-0.020347,0.015979,-0.036326
111.22,-0.020651,0.021598,-0.04225
111.24,-0.01995,0.027142,-0.047092
111.26,-0.018411,0.032999,-0.05141
111.28,-0.016235,0.037528,-0.053763
111.3,-0.013636,0.041552,-0.055187
111.32,-0.010832,0.044584,-0.055416
111.34,-0.0080293,0.0462,-0.05423
111.36,-0.0054047,0.046544,-0.051948
111.38,-0.003089,0.045159,-0.048248
111.4,-0.0011548,0.041304,-0.042459
111.42,0.00038858,0.035834,-0.035445
111.44,0.0015901,0.029656,-0.028066
111.46,0.0025411,0.022226,-0.019685
111.48,0.0033497,0.014212,-0.010862
111.5,0.0041114,0.0060479,-0.0019365
111.52,0.0048811,-0.0023762,0.0072573
111.54,0.0056543,-0.0097503,0.015405
111.56,0.006362,-0.015854,0.022216
111.58,0.0068822,-0.02056,0.027442
111.6,0.0070664,-0.023738,0.030805
111.62,0.0067757,-0.02548,0.032256
111.64,0.0059192,-0.02632,0.032239
111.66,0.0044859,-0.024916,0.029402
111.68,0.0025619,-0.023215,0.025777
111.7,0.00032985,-0.020969,0.021299
111.72,-0.0019504,-0.018561,0.016611
111.74,-0.0039768,-0.016368,0.012391
111.76,-0.0054478,-0.015096,0.0096484
111.78,-0.006105,-0.013538,0.0074326
111.8,-0.0057686,-0.012863,0.0070943
111.82,-0.0043599,-0.012792,0.0084325
111.84,-0.0019082,-0.013068,0.01116
111.86,0.0014559,-0.013771,0.015227
111.88,0.0055169,-0.014731,0.020248
111.9,0.0099973,-0.015555,0.025552
111.92,0.014581,-0.016448,0.031029
111.94,0.018937,-0.016903,0.03584
111.96,0.022735,-0.016856,0.039592
111.98,0.02567,-0.01662,0.04229
112,0.027474,-0.015955,0.04343
112.02,0.027941,-0.015531,0.043473
112.04,0.026944,-0.013979,0.040924
112.06,0.024456,-0.01291,0.037367
112.08,0.020562,-0.01134,0.031902
112.1,0.015465,-0.0096914,0.025156
112.12,0.0094738,-0.0089297,0.018403
112.14,0.0029813,-0.0082327,0.011214
112.16,-0.0035748,-0.0077373,0.0041625
112.18,-0.0097585,-0.00794,-0.0018185
112.2,-0.015183,-0.0089453,-0.0062375
112.22,-0.019552,-0.010862,-0.00869
112.24,-0.02269,-0.013715,-0.0089749
112.26,-0.024548,-0.016995,-0.0075539
112.28,-0.025202,-0.021178,-0.0040243
112.3,-0.024822,-0.025566,0.0007444
112.32,-0.023642,-0.030303,0.0066612
112.34,-0.021925,-0.03491,0.012986
112.36,-0.019924,-0.03963,0.019706
112.38,-0.017861,-0.041907,0.024046
112.4,-0.015913,-0.045124,0.029211
112.42,-0.014203,-0.045415,0.031212
112.44,-0.012801,-0.04591,0.033109
112.46,-0.011731,-0.043768,0.032038
112.48,-0.010973,-0.040933,0.02996
112.5,-0.010467,-0.036004,0.025537
112.52,-0.010119,-0.030251,0.020132
112.54,-0.0098034,-0.023636,0.013832
112.56,-0.0093766,-0.01664,0.0072631
112.58,-0.0086916,-0.0094334,0.00074178
112.6,-0.00762,-0.001771,-0.0058489
112.62,-0.0060754,0.0053041,-0.011379
112.64,-0.0040357,0.011897,-0.015933
112.66,-0.0015578,0.01717,-0.018728
112.68,0.0012204,0.021066,-0.019846
112.7,0.0040906,0.024171,-0.02008
112.72,0.0067991,0.025693,-0.018894
112.74,0.0090812,0.025439,-0.016358
112.76,0.010699,0.024126,-0.013427
112.78,0.011476,0.022235,-0.010759
112.8,0.011322,0.017752,-0.00643
112.82,0.010242,0.01371,-0.0034679
112.84,0.008335,0.0090914,-0.00075646
112.86,0.0057766,0.0043283,0.0014483
112.88,0.0027946,0.00023591,0.0025587
112.9,-0.0003582,-0.0032724,0.0029142
112.92,-0.0034276,-0.0058011,0.0023734
112.94,-0.0061781,-0.007282,0.0011039
112.96,-0.008405,-0.0070433,-0.0013617
112.98,-0.0099429,-0.0064221,-0.0035208
113,-0.010671,-0.0042633,-0.0064073
113.02,-0.010516,-0.0017216,-0.0087945
113.04,-0.009463,0.0012048,-0.010668
113.06,-0.0075569,0.0042932,-0.01185
113.08,-0.0049112,0.0073753,-0.012286
113.1,-0.0017074,0.0092128,-0.01092
113.12,0.0018118,0.010815,-0.0090034
113.14,0.0053597,0.011088,-0.0057283
113.16,0.0086308,0.010402,-0.0017712
113.18,0.011334,0.0090725,0.0022612
113.2,0.013223,0.006805,0.0064185
113.22,0.014131,0.0032717,0.010859
113.24,0.013981,0.00025106,0.01373
113.26,0.012798,-0.0035104,0.016308
113.28,0.010696,-0.0072085,0.017905
113.3,0.0078595,-0.0099282,0.017788
113.32,0.0045146,-0.012033,0.016548
113.34,0.00090101,-0.013009,0.01391
113.36,-0.0027537,-0.012878,0.010124
113.38,-0.0062511,-0.011105,0.0048539
113.4,-0.0094307,-0.008696,-0.00073464
113.42,-0.01217,-0.0048548,-0.0073156
113.44,-0.014383,-9.7456e-05,-0.014286
113.46,-0.016011,0.0048317,-0.020843
113.48,-0.017023,0.010161,-0.027184
113.5,-0.017414,0.015117,-0.03253
113.52,-0.017206,0.01938,-0.036586
113.54,-0.016455,0.022599,-0.039054
113.56,-0.015246,0.024629,-0.039875
113.58,-0.013691,0.025191,-0.038882
113.6,-0.011917,0.024503,-0.03642
113.62,-0.010051,0.022509,-0.03256
113.64,-0.0081964,0.019561,-0.027758
113.66,-0.0064208,0.015698,-0.022119
113.68,-0.0047423,0.011345,-0.016087
113.7,-0.0031293,0.0070941,-0.010223
113.72,-0.0015102,0.0030052,-0.0045154
113.74,0.0002071,-0.00062105,0.00082814
113.76,0.0021108,-0.0034871,0.0055978
113.78,0.0042596,-0.0054237,0.0096833
113.8,0.0066636,-0.0064541,0.013118
113.82,0.009275,-0.0063466,0.015622
113.84,0.01199,-0.0055418,0.017531
113.86,0.014662,-0.0039371,0.018599
113.88,0.017127,-0.0018197,0.018947
113.9,0.019225,0.00068636,0.018538
113.92,0.020822,0.0034238,0.017398
113.94,0.021833,0.0056561,0.016176
113.96,0.022221,0.0076795,0.014541
113.98,0.021999,0.0090916,0.012908
114,0.021222,0.0098708,0.011351
114.02,0.019965,0.0098681,0.010097
114.04,0.018318,0.009189,0.0091291
114.06,0.016366,0.0071647,0.0092009
114.08,0.014184,0.0050215,0.0091622
114.1,0.011836,0.0019978,0.0098384
114.12,0.0093752,-0.0012395,0.010615
114.14,0.0068441,-0.0046996,0.011544
114.16,0.0042811,-0.0081639,0.012445
114.18,0.0017204,-0.010891,0.012611
114.2,-0.00080681,-0.013149,0.012342
114.22,-0.0032731,-0.014698,0.011425
114.24,-0.0056556,-0.015224,0.009568
114.26,-0.007935,-0.015053,0.0071184
114.28,-0.010094,-0.013692,0.0035977
114.3,-0.012115,-0.01153,-0.0005849
114.32,-0.013976,-0.0085461,-0.0054297
114.34,-0.015647,-0.0054507,-0.010197
114.36,-0.017096,-0.0020222,-0.015074
114.38,-0.018286,0.0013768,-0.019662
114.4,-0.019183,0.0049737,-0.024156
114.42,-0.019764,0.0070182,-0.026782
114.44,-0.020022,0.0090685,-0.02909
114.46,-0.019966,0.010211,-0.030177
114.48,-0.019624,0.010953,-0.030577
114.5,-0.019037,0.011115,-0.030152
114.52,-0.018247,0.010899,-0.029146
114.54,-0.017298,0.0092757,-0.026573
114.56,-0.016217,0.0083464,-0.024564
114.58,-0.015021,0.0070746,-0.022096
114.6,-0.01371,0.0061053,-0.019816
114.62,-0.012275,0.0056348,-0.01791
114.64,-0.010699,0.0054147,-0.016113
114.66,-0.0089619,0.0049766,-0.013939
114.68,-0.0070462,0.0058045,-0.012851
114.7,-0.0049308,0.0065503,-0.011481
114.72,-0.0025908,0.0077592,-0.01035
114.74,5.7257e-06,0.0091208,-0.0091151
114.76,0.0028971,0.010288,-0.0073911
114.78,0.0061216,0.011228,-0.0051066
114.8,0.0097039,0.011798,-0.0020937
114.82,0.013636,0.011626,0.0020099
114.84,0.017858,0.010711,0.0071462
114.86,0.022237,0.0089893,0.013248
114.88,0.026565,0.0062288,0.020336
114.9,0.030562,0.0029293,0.027633
114.92,0.033899,-0.0013829,0.035282
114.94,0.036236,-0.0060216,0.042258
114.96,0.037271,-0.011128,0.048399
114.98,0.036785,-0.016536,0.05332
115,0.034681,-0.022016,0.056697
115.02,0.03101,-0.026276,0.057286
115.04,0.025971,-0.030579,0.05655
115.06,0.019889,-0.034681,0.05457
115.08,0.013175,-0.03624,0.049415
115.1,0.0062793,-0.037844,0.044124
115.12,-0.00036327,-0.038455,0.038091
115.14,-0.006378,-0.036681,0.030303
115.16,-0.01148,-0.034407,0.022926
115.18,-0.015489,-0.031409,0.01592
115.2,-0.018323,-0.026751,0.0084274
115.22,-0.019989,-0.021676,0.0016868
115.24,-0.020556,-0.016024,-0.0045324
115.26,-0.020139,-0.0095789,-0.01056
115.28,-0.018878,-0.0034604,-0.015418
115.3,-0.016929,0.0025903,-0.019519
115.32,-0.014455,0.008535,-0.02299
115.34,-0.011625,0.014175,-0.025801
115.36,-0.0086066,0.019092,-0.027699
115.38,-0.0055582,0.022835,-0.028393
115.4,-0.002621,0.025939,-0.02856
115.42,9.4291e-05,0.027965,-0.027871
115.44,0.0025162,0.0296,-0.027083
115.46,0.0046167,0.029558,-0.024941
115.48,0.0064073,0.029479,-0.023071
115.5,0.0079262,0.027463,-0.019537
115.52,0.00922,0.025683,-0.016463
115.54,0.010323,0.023445,-0.013122
115.56,0.011238,0.020964,-0.0097254
115.58,0.01193,0.018066,-0.0061354
115.6,0.012324,0.015345,-0.0030214
115.62,0.012319,0.012513,-0.00019407
115.64,0.011809,0.010289,0.00152
115.66,0.01071,0.0080761,0.0026341
115.68,0.0089824,0.0062195,0.0027629
115.7,0.0066477,0.0043574,0.0022903
115.72,0.0037964,0.0023027,0.0014937
115.74,0.00058271,0.00078006,-0.00019735
115.76,-0.0027904,-0.0009172,-0.0018732
115.78,-0.0060923,-0.0026316,-0.0034607
115.8,-0.009089,-0.0043507,-0.0047383
115.82,-0.011565,-0.006436,-0.0051295
115.84,-0.013345,-0.0085473,-0.0047973
115.86,-0.014301,-0.0098155,-0.0044853
115.88,-0.014368,-0.011414,-0.0029542
115.9,-0.013545,-0.012512,-0.0010329
115.92,-0.011892,-0.01331,0.0014185
115.94,-0.0095311,-0.013663,0.0041323
115.96,-0.0066374,-0.013509,0.006872
115.98,-0.0034263,-0.012482,0.009056
116,-0.00013778,-0.011387,0.011249
116.02,0.0029848,-0.0098901,0.012875
116.04,0.0057184,-0.0081686,0.013887
116.06,0.0078832,-0.006428,0.014311
116.08,0.0093612,-0.00452,0.013881
116.1,0.010107,-0.0025392,0.012646
116.12,0.010149,-0.0011522,0.011301
116.14,0.0095786,1.0003e-05,0.0095686
116.16,0.0085333,0.00084138,0.0076919
116.18,0.0071717,0.0012316,0.0059401
116.2,0.0056506,0.0012258,0.0044249
116.22,0.0041046,0.00073725,0.0033673
116.24,0.0026335,-0.00016721,0.0028007
116.26,0.0012984,-0.0015217,0.00282
116.28,0.00012412,-0.0032679,0.0033921
116.3,-0.00089205,-0.005332,0.00444
116.32,-0.0017712,-0.0078308,0.0060596
116.34,-0.0025438,-0.010529,0.0079852
116.36,-0.003244,-0.013076,0.0098323
116.38,-0.0039063,-0.015465,0.011558
116.4,-0.0045645,-0.017728,0.013163
116.42,-0.0052496,-0.019639,0.01439
116.44,-0.0059873,-0.021187,0.0152
116.46,-0.0067923,-0.021915,0.015122
116.48,-0.0076626,-0.022013,0.01435
116.5,-0.0085738,-0.021327,0.012753
116.52,-0.0094781,-0.020012,0.010534
116.54,-0.010308,-0.018348,0.0080398
116.56,-0.010987,-0.016426,0.0054387
116.58,-0.011446,-0.014052,0.0026054
116.6,-0.011638,-0.011753,0.0001152
116.62,-0.011555,-0.0095638,-0.0019916
116.64,-0.011237,-0.007972,-0.0032655
116.66,-0.01077,-0.0069871,-0.0037831
116.68,-0.010275,-0.0064043,-0.0038706
116.7,-0.0098892,-0.0059194,-0.0039698
116.72,-0.0097433,-0.0061685,-0.0035749
116.74,-0.0099365,-0.0067153,-0.0032212
116.76,-0.010519,-0.0072753,-0.0032435
116.78,-0.011481,-0.0080354,-0.0034456
116.8,-0.012754,-0.0083911,-0.0043633
116.82,-0.01422,-0.0078642,-0.0063553
116.84,-0.015721,-0.0071023,-0.0086186
116.86,-0.017085,-0.0056531,-0.011432
116.88,-0.018136,-0.003593,-0.014543
116.9,-0.018714,-0.00068955,-0.018025
116.92,-0.018683,0.0027076,-0.02139
116.94,-0.017939,0.0062444,-0.024184
116.96,-0.016423,0.01011,-0.026534
116.98,-0.01412,0.013569,-0.02769
117,-0.011069,0.016983,-0.028052
117.02,-0.0073622,0.019876,-0.027238
117.04,-0.0031502,0.022055,-0.025206
117.06,0.0013679,0.022948,-0.02158
117.08,0.0059551,0.023594,-0.017639
117.1,0.010356,0.023028,-0.012672
117.12,0.014318,0.021984,-0.0076664
117.14,0.01762,0.02057,-0.00295
117.16,0.02009,0.018378,0.0017122
117.18,0.021626,0.015972,0.0056542
117.2,0.022197,0.013946,0.0082503
117.22,0.021846,0.012196,0.0096498
117.24,0.02068,0.010933,0.009747
117.26,0.01885,0.010519,0.0083309
117.28,0.016539,0.010586,0.0059534
117.3,0.013946,0.010827,0.0031186
117.32,0.011266,0.012076,-0.00081055
117.34,0.0086874,0.01361,-0.0049227
117.36,0.0063774,0.01476,-0.0083823
117.38,0.0044759,0.016084,-0.011608
117.4,0.0030871,0.016858,-0.01377
117.42,0.002271,0.016218,-0.013947
117.44,0.0020367,0.014872,-0.012835
117.46,0.0023397,0.012443,-0.010103
117.48,0.0030843,0.0088417,-0.0057574
117.5,0.0041343,0.0042838,-0.00014944
117.52,0.0053309,-0.0011409,0.0064718
117.54,0.0065149,-0.0071111,0.013626
117.56,0.0075504,-0.012886,0.020437
117.58,0.0083447,-0.018762,0.027107
117.6,0.0088595,-0.023884,0.032743
117.62,0.0091117,-0.027935,0.037047
117.64,0.0091629,-0.030976,0.040139
117.66,0.0091007,-0.032295,0.041395
117.68,0.0090159,-0.03237,0.041386
117.7,0.0089817,-0.030634,0.039616
117.72,0.0090383,-0.028055,0.037094
117.74,0.0091876,-0.023897,0.033085
117.76,0.009397,-0.019093,0.02849
117.78,0.0096105,-0.013125,0.022736
117.8,0.0097633,-0.0072528,0.017016
117.82,0.0097957,-0.00093604,0.010732
117.84,0.009662,0.0052893,0.0043727
117.86,0.0093334,0.011024,-0.0016908
117.88,0.0087954,0.016286,-0.0074902
117.9,0.0080411,0.020616,-0.012574
117.92,0.007065,0.024411,-0.017346
117.94,0.0058589,0.027321,-0.021462
117.96,0.0044132,0.029336,-0.024923
117.98,0.0027222,0.030335,-0.027612
118,0.00079181,0.030092,-0.0293
118.02,-0.0013519,0.028835,-0.030187
118.04,-0.0036583,0.027284,-0.030942
118.06,-0.006053,0.024947,-0.031
118.08,-0.0084435,0.022054,-0.030498
118.1,-0.010731,0.018795,-0.029526
118.12,-0.012822,0.015081,-0.027904
118.14,-0.014641,0.011492,-0.026133
118.16,-0.016137,0.0082623,-0.024399
118.18,-0.017283,0.0053217,-0.022605
118.2,-0.018075,0.0026319,-0.020707
118.22,-0.018523,0.00014576,-0.018669
118.24,-0.018642,-0.0016818,-0.01696
118.26,-0.018441,-0.0031661,-0.015275
118.28,-0.017925,-0.0044188,-0.013506
118.3,-0.01709,-0.0055042,-0.011586
118.32,-0.015927,-0.0066923,-0.0092352
118.34,-0.014433,-0.0081955,-0.0062373
118.36,-0.01261,-0.0097006,-0.0029089
118.38,-0.010476,-0.011168,0.00069158
118.4,-0.0080713,-0.013237,0.0051656
118.42,-0.0054519,-0.01544,0.0099879
118.44,-0.0026959,-0.017723,0.015027
118.46,0.00010133,-0.020369,0.02047
118.48,0.0028304,-0.022801,0.025631
118.5,0.0053725,-0.02398,0.029353
118.52,0.0076066,-0.025106,0.032713
118.54,0.0094181,-0.025597,0.035015
118.56,0.010711,-0.025271,0.035981
118.58,0.011418,-0.024315,0.035733
118.6,0.011516,-0.022679,0.034194
118.62,0.01103,-0.019732,0.030762
118.64,0.010041,-0.016284,0.026325
118.66,0.0086761,-0.012568,0.021244
118.68,0.0070995,-0.0088143,0.015914
118.7,0.0054904,-0.0051023,0.010593
118.72,0.0040215,-0.001543,0.0055645
118.74,0.0028354,0.001779,0.0010565
118.76,0.0020269,0.0043922,-0.0023654
118.78,0.0016321,0.0064744,-0.0048424
118.8,0.0016279,0.0080594,-0.0064315
118.82,0.0019396,0.0090061,-0.0070665
118.84,0.0024552,0.0094945,-0.0070393
118.86,0.0030431,0.0097279,-0.0066848
118.88,0.0035697,0.0096164,-0.0060467
118.9,0.0039139,0.0093939,-0.00548
118.92,0.003978,0.0091928,-0.0052148
118.94,0.0036932,0.0091065,-0.0054133
118.96,0.003024,0.0092614,-0.0062374
118.98,0.0019688,0.0096906,-0.0077218
119,0.00056166,0.010461,-0.0098994
119.02,-0.0011283,0.011479,-0.012607
119.04,-0.002998,0.012612,-0.01561
119.06,-0.0049154,0.01399,-0.018905
119.08,-0.0067286,0.015322,-0.02205
119.1,-0.0082802,0.016515,-0.024795
119.12,-0.0094253,0.017303,-0.026729
119.14,-0.010051,0.017552,-0.027603
119.16,-0.010093,0.017299,-0.027392
119.18,-0.0095462,0.016453,-0.025999
119.2,-0.0084683,0.014735,-0.023204
119.22,-0.0069696,0.012441,-0.019411
119.24,-0.0051976,0.0097022,-0.0149
119.26,-0.003314,0.0061958,-0.0095098
119.28,-0.0014714,0.0028441,-0.0043155
119.3,0.00020709,-0.00048769,0.00069478
119.32,0.0016407,-0.0035767,0.0052175
119.34,0.0027959,-0.0060532,0.0088491
119.36,0.0036819,-0.0077074,0.011389
119.38,0.0043413,-0.0086956,0.013037
119.4,0.0048364,-0.008722,0.013558
119.42,0.0052365,-0.0078918,0.013128
119.44,0.0056075,-0.0061986,0.011806
119.46,0.0060041,-0.0040256,0.01003
119.48,0.006466,-0.0015732,0.0080393
119.5,0.0070149,0.0010305,0.0059844
119.52,0.0076526,0.0033991,0.0042535
119.54,0.008359,0.0053996,0.0029594
119.56,0.00909,0.0066992,0.0023908
119.58,0.0097775,0.007187,0.0025905
119.6,0.010332,0.0070037,0.003328
119.62,0.010649,0.0060071,0.0046422
119.64,0.010625,0.0041558,0.0064692
119.66,0.010168,0.0018827,0.0082853
119.68,0.0092179,-0.00083142,0.010049
119.7,0.0077596,-0.0036709,0.01143
119.72,0.0058318,-0.0064464,0.012278
119.74,0.0035269,-0.0090725,0.012599
119.76,0.0009831,-0.011209,0.012192
119.78,-0.0016314,-0.012769,0.011137
119.8,-0.0041386,-0.013719,0.0095806
119.82,-0.0063712,-0.013902,0.0075305
119.84,-0.0081903,-0.013374,0.0051837
119.86,-0.0094976,-0.012241,0.0027434
119.88,-0.01024,-0.011191,0.00095075
119.9,-0.010411,-0.0062074,-0.004204
119.92,-0.010044,0,-0.010044
119.94,-0.0092052,0,-0.0092052
119.96,-0.0079881,0,-0.0079881
119.98,-0.0065056,0,-0.0065056


==> figures/data/20230413_constADP_0.007/simu_xrd_strain10/data.csv <==
0,0.084622,0.087647,0.090739,0.093947,0.097514,0.10095,0.10443,0.10805,0.11189,0.11569,0.11963,0.12363,0.12889,0.13323,0.13761,0.1422,0.14685,0.15168,0.15658,0.16348
0.01,0.085381,0.088439,0.091565,0.094809,0.098414,0.10188,0.1054,0.10906,0.11295,0.1168,0.12078,0.12482,0.13014,0.13453,0.13897,0.14361,0.14832,0.15321,0.15993,0.16513
0.02,0.086152,0.089243,0.092404,0.095683,0.099326,0.10284,0.1064,0.1101,0.11402,0.11792,0.12195,0.12604,0.13141,0.13586,0.14035,0.14505,0.14981,0.15476,0.16155,0.16703
0.030001,0.086934,0.090059,0.093254,0.09657,0.10025,0.1038,0.1074,0.11115,0.11512,0.11906,0.12313,0.12728,0.13271,0.1372,0.14174,0.1465,0.15132,0.15806,0.16319,0.16875
0.040001,0.087727,0.090887,0.094118,0.097471,0.10119,0.10478,0.10842,0.11221,0.11623,0.12021,0.12434,0.12853,0.13402,0.13857,0.14316,0.14798,0.15286,0.15967,0.16487,0.17049
0.050001,0.088532,0.091727,0.094994,0.098673,0.10215,0.10578,0.10946,0.11341,0.11736,0.12139,0.12556,0.13085,0.13535,0.13995,0.14461,0.14948,0.15442,0.16131,0.16657,0.17226
0.060001,0.089349,0.09258,0.095884,0.099602,0.10312,0.10679,0.11052,0.11451,0.1185,0.12258,0.12681,0.13215,0.1367,0.14136,0.14608,0.15101,0.15772,0.16297,0.16851,0.17405
0.070001,0.090178,0.093445,0.096787,0.10055,0.1041,0.10782,0.11159,0.11563,0.11967,0.1238,0.12807,0.13348,0.13808,0.1428,0.14757,0.15257,0.15934,0.16466,0.17027,0.17588
0.080001,0.091019,0.094324,0.097704,0.1015,0.1051,0.10886,0.11267,0.11676,0.12085,0.12503,0.12936,0.13482,0.13948,0.14426,0.14909,0.15582,0.16099,0.16638,0.17206,0.17775
0.090002,0.091874,0.095216,0.098634,0.10248,0.10611,0.10992,0.11378,0.11792,0.12205,0.12628,0.13168,0.13618,0.1409,0.14574,0.15063,0.15743,0.16267,0.16813,0.17388,0.17964
0.1,0.092741,0.096121,0.099857,0.10346,0.10714,0.11099,0.11502,0.11909,0.12327,0.12755,0.13301,0.13757,0.14235,0.14724,0.1522,0.15908,0.16438,0.17011,0.17573,0.18157
0.11,0.093621,0.097041,0.10082,0.10447,0.10819,0.11209,0.11616,0.12028,0.12451,0.12885,0.13436,0.13898,0.14382,0.14878,0.15544,0.16075,0.16612,0.17193,0.17761,0.18353
0.12,0.094515,0.097974,0.10179,0.10549,0.10926,0.1132,0.11732,0.12149,0.12577,0.13016,0.13574,0.14041,0.14531,0.15034,0.15707,0.16244,0.16789,0.17377,0.17953,0.18553
0.13,0.095423,0.098923,0.10278,0.10652,0.11034,0.11433,0.11849,0.12271,0.12706,0.1315,0.13714,0.14187,0.14683,0.15354,0.15873,0.16417,0.16969,0.17564,0.18149,0.18756
0.14,0.096345,0.099886,0.10379,0.10757,0.11143,0.11547,0.11969,0.12396,0.12836,0.13384,0.13856,0.14335,0.14838,0.15515,0.16041,0.16593,0.17152,0.17755,0.18347,0.18963
0.15,0.097281,0.10086,0.10481,0.10864,0.11255,0.11675,0.12091,0.12523,0.12968,0.13523,0.14,0.14486,0.14995,0.1568,0.16213,0.16772,0.17359,0.17949,0.1855,0.19174
0.16,0.098232,0.10213,0.10585,0.10973,0.11368,0.11793,0.12214,0.12652,0.13103,0.13664,0.14148,0.1464,0.15314,0.15848,0.16388,0.16954,0.17548,0.18147,0.18756,0.19388
0.17,0.099199,0.10314,0.10691,0.11083,0.11484,0.11914,0.1234,0.12784,0.1324,0.13807,0.14297,0.14796,0.15478,0.16018,0.16565,0.17139,0.17742,0.18349,0.18965,0.19629
0.18,0.10018,0.10416,0.10798,0.11195,0.11601,0.12036,0.12468,0.12917,0.1338,0.13953,0.14449,0.1511,0.15644,0.16192,0.16746,0.17328,0.17938,0.18554,0.19179,0.19852
0.19,0.10118,0.10521,0.10907,0.11309,0.1172,0.12161,0.12598,0.13053,0.13616,0.14101,0.14604,0.15272,0.15813,0.16369,0.1693,0.1752,0.18139,0.18763,0.19397,0.20079
0.2,0.10219,0.10627,0.11018,0.11425,0.11841,0.12288,0.1273,0.13191,0.13761,0.14252,0.14762,0.15437,0.15986,0.16548,0.17118,0.17735,0.18343,0.18976,0.19619,0.2031
0.21,0.10348,0.10735,0.11131,0.11543,0.11975,0.12416,0.12865,0.13332,0.13908,0.14406,0.15076,0.15605,0.16161,0.16732,0.17309,0.17935,0.18551,0.19192,0.19845,0.20546
0.22,0.10453,0.10844,0.11246,0.11663,0.121,0.12547,0.13001,0.13475,0.14058,0.14562,0.15239,0.15776,0.1634,0.16918,0.17503,0.18138,0.18762,0.19413,0.20097,0.20786
0.23,0.10559,0.10956,0.11362,0.11785,0.12228,0.1268,0.13141,0.1362,0.1421,0.14871,0.15406,0.15951,0.16522,0.17108,0.17702,0.18345,0.18978,0.19639,0.20332,0.21031
0.24,0.10667,0.11069,0.11481,0.11909,0.12357,0.12816,0.13282,0.1386,0.14365,0.15034,0.15576,0.16128,0.16707,0.17302,0.17903,0.18555,0.19198,0.19868,0.20571,0.21281
0.25,0.10778,0.11184,0.11601,0.12035,0.12489,0.12954,0.13426,0.14011,0.14523,0.152,0.15749,0.16309,0.16896,0.17499,0.18128,0.1877,0.19422,0.20102,0.20815,0.21536
0.26,0.10889,0.11301,0.11724,0.12174,0.12623,0.13094,0.13573,0.14165,0.14831,0.15368,0.15925,0.16493,0.17088,0.17699,0.18338,0.18989,0.19651,0.20362,0.21064,0.21796
0.27,0.11003,0.11421,0.11848,0.12304,0.1276,0.13237,0.13722,0.14321,0.14996,0.1554,0.16105,0.1668,0.17284,0.17904,0.18551,0.19212,0.19884,0.20605,0.21318,0.22061
0.28,0.11119,0.11542,0.11975,0.12437,0.12899,0.13382,0.13874,0.14481,0.15163,0.15715,0.16288,0.16871,0.17484,0.18113,0.18769,0.1944,0.20122,0.20854,0.21577,0.22331
0.29,0.11237,0.11665,0.12104,0.12572,0.1304,0.1353,0.14029,0.14788,0.15333,0.15893,0.16474,0.17065,0.17687,0.18344,0.18991,0.19672,0.20364,0.21107,0.21841,0.22705
0.30001,0.11357,0.11791,0.12236,0.1271,0.13184,0.13681,0.14276,0.14954,0.15507,0.16074,0.16664,0.17264,0.17894,0.1856,0.19218,0.19909,0.20611,0.21365,0.22111,0.22987
0.31001,0.11479,0.11918,0.1238,0.1285,0.13331,0.13835,0.14578,0.15123,0.15683,0.16259,0.16857,0.17466,0.18106,0.18782,0.19449,0.2015,0.20884,0.21629,0.22482,0.23275
0.32001,0.11603,0.12048,0.12516,0.12992,0.1348,0.13991,0.14743,0.15295,0.15864,0.16448,0.17054,0.17672,0.18322,0.19007,0.19684,0.20397,0.21142,0.21898,0.22763,0.23634
0.33001,0.11729,0.12181,0.12654,0.13137,0.13632,0.1415,0.1491,0.1547,0.16047,0.1664,0.17255,0.17882,0.18541,0.19237,0.19925,0.20648,0.21405,0.22173,0.23051,0.23935
0.34001,0.11858,0.12315,0.12796,0.13285,0.13787,0.14451,0.15081,0.15649,0.16234,0.16836,0.1746,0.18096,0.18783,0.19472,0.2017,0.20905,0.21673,0.22547,0.23344,0.24242
0.35001,0.11988,0.12452,0.12939,0.13436,0.13944,0.14703,0.15255,0.15831,0.16425,0.17035,0.17669,0.18315,0.19012,0.19711,0.20421,0.21167,0.21947,0.22834,0.23644,0.24556
0.36001,0.12122,0.12592,0.13086,0.13589,0.14105,0.14872,0.15432,0.16017,0.16619,0.17239,0.17882,0.18538,0.19246,0.19956,0.20676,0.21455,0.22319,0.23127,0.23951,0.24876
0.37001,0.12257,0.12744,0.13235,0.13745,0.14405,0.15045,0.15613,0.16206,0.16818,0.17446,0.181,0.18766,0.19484,0.20206,0.20937,0.21728,0.22605,0.23427,0.24327,0.25204
0.38001,0.12395,0.12889,0.13387,0.13905,0.14573,0.15221,0.15797,0.16399,0.1702,0.17658,0.18322,0.18998,0.19727,0.2046,0.21204,0.22007,0.22897,0.23733,0.24648,0.25539
0.39001,0.12536,0.13037,0.13541,0.14067,0.14743,0.154,0.15985,0.16596,0.17226,0.17874,0.18548,0.19252,0.19976,0.20721,0.21476,0.22383,0.23196,0.24046,0.24975,0.25882
0.40001,0.12679,0.13187,0.13699,0.14367,0.15,0.15583,0.16177,0.16797,0.17437,0.18095,0.18779,0.19494,0.2023,0.20986,0.21754,0.22675,0.23502,0.24366,0.2531,0.26232
0.41001,0.12825,0.13341,0.1386,0.14536,0.15178,0.15769,0.16372,0.17002,0.17652,0.1832,0.19015,0.19741,0.20489,0.21258,0.22058,0.22973,0.23814,0.24754,0.25653,0.26591
0.42001,0.12984,0.13497,0.14024,0.14708,0.15359,0.1596,0.16571,0.17211,0.17871,0.1855,0.19256,0.19994,0.20753,0.21535,0.22438,0.23278,0.24133,0.25089,0.26003,0.26958
0.43001,0.13136,0.13656,0.14322,0.14884,0.15544,0.16154,0.16775,0.17424,0.18095,0.18785,0.19502,0.20252,0.21024,0.21819,0.22735,0.2359,0.2446,0.25431,0.26362,0.27334
0.44001,0.1329,0.13818,0.14493,0.15063,0.15732,0.16351,0.16982,0.17642,0.18323,0.19024,0.1977,0.20515,0.213,0.22196,0.23039,0.23908,0.24794,0.25782,0.26729,0.27718
0.45001,0.13448,0.14112,0.14668,0.15246,0.15925,0.16553,0.17194,0.17865,0.18557,0.19269,0.20027,0.20784,0.21583,0.22493,0.2335,0.24235,0.25136,0.2614,0.27104,0.28112
0.46001,0.13609,0.14282,0.14845,0.15513,0.16121,0.1676,0.17411,0.18092,0.18795,0.19519,0.20289,0.2106,0.21872,0.22815,0.23668,0.24568,0.25546,0.26508,0.27489,0.28539
0.47001,0.13772,0.14455,0.15027,0.15704,0.16321,0.1697,0.17632,0.18324,0.19039,0.19775,0.20558,0.21341,0.22253,0.23126,0.23994,0.2491,0.25904,0.26884,0.27884,0.28952
0.48001,0.14066,0.14631,0.15212,0.15899,0.16526,0.17185,0.17857,0.18561,0.19287,0.20036,0.20832,0.21629,0.22556,0.23444,0.24327,0.2526,0.26271,0.27269,0.28288,0.29376
0.49001,0.14237,0.1481,0.15401,0.16097,0.16735,0.17405,0.18088,0.18803,0.19542,0.20303,0.21113,0.21923,0.22865,0.23769,0.24668,0.25618,0.26647,0.27664,0.28702,0.29811
0.50001,0.14411,0.14994,0.15593,0.163,0.16948,0.17629,0.18323,0.1905,0.19802,0.20592,0.214,0.22309,0.23182,0.24102,0.25018,0.25985,0.27033,0.28069,0.29126,0.30257
0.51001,0.14589,0.15181,0.15867,0.16508,0.17166,0.17858,0.18564,0.19303,0.20068,0.20871,0.21693,0.22617,0.23525,0.24443,0.25375,0.26419,0.27428,0.28484,0.29584,0.30714
0.52001,0.14771,0.15372,0.16068,0.16719,0.17388,0.18092,0.1881,0.19562,0.2034,0.21157,0.22076,0.22933,0.23857,0.24792,0.25742,0.26804,0.27833,0.28909,0.30031,0.31183
0.53001,0.14957,0.15567,0.16274,0.16936,0.17616,0.18331,0.19062,0.19827,0.20618,0.2145,0.22384,0.23257,0.24198,0.25149,0.26118,0.272,0.28248,0.29345,0.30489,0.31665
0.54001,0.15146,0.15767,0.16484,0.17156,0.17848,0.18576,0.19319,0.20097,0.20902,0.21749,0.22699,0.23588,0.24546,0.25516,0.26503,0.27605,0.28674,0.29793,0.3096,0.3216
0.55001,0.15339,0.1597,0.16699,0.17382,0.18086,0.18826,0.19582,0.20374,0.21209,0.22136,0.23022,0.23927,0.24903,0.25892,0.26898,0.28021,0.29111,0.30253,0.31443,0.32668
0.56001,0.15537,0.16178,0.16918,0.17613,0.18328,0.19082,0.19851,0.20657,0.21507,0.2245,0.23353,0.24293,0.2527,0.26277,0.27359,0.28447,0.2956,0.30747,0.3194,0.33191
0.57001,0.15739,0.16465,0.17142,0.17849,0.18577,0.19343,0.20127,0.20947,0.21813,0.22772,0.23692,0.2465,0.25645,0.26673,0.27775,0.28885,0.30021,0.31232,0.3245,0.33728
0.58001,0.15945,0.16683,0.17371,0.1809,0.18831,0.19611,0.20409,0.21244,0.22205,0.23102,0.24039,0.25015,0.2603,0.27078,0.28202,0.29335,0.30494,0.31731,0.32975,0.3428
0.59001,0.16156,0.16905,0.17605,0.18337,0.19091,0.19885,0.20697,0.21549,0.22526,0.2344,0.24395,0.2539,0.26425,0.27494,0.2864,0.29797,0.30981,0.32244,0.33515,0.34848
0.60001,0.16371,0.17133,0.17845,0.1859,0.19357,0.20166,0.20993,0.21875,0.22854,0.23786,0.2476,0.25775,0.26831,0.27922,0.2909,0.30272,0.31481,0.32771,0.3407,0.35433
0.61001,0.16591,0.17365,0.1809,0.18848,0.1963,0.20453,0.21296,0.22272,0.23192,0.24142,0.25152,0.2617,0.27247,0.28415,0.29553,0.30759,0.32016,0.33313,0.34641,0.36094
0.62001,0.16817,0.17603,0.18341,0.19113,0.19909,0.20748,0.21606,0.226,0.23537,0.24506,0.25537,0.26575,0.27675,0.28866,0.30029,0.31261,0.32545,0.33871,0.3523,0.36715
0.63001,0.17119,0.17846,0.18598,0.19384,0.20194,0.21049,0.21924,0.22936,0.23892,0.2488,0.25931,0.26991,0.28114,0.2933,0.30517,0.31777,0.3309,0.34446,0.35836,0.37355
0.64001,0.17355,0.18096,0.1886,0.19661,0.20487,0.21359,0.22327,0.23281,0.24255,0.25264,0.26337,0.27418,0.28565,0.29807,0.3102,0.32308,0.33651,0.35038,0.36461,0.38015
0.65001,0.17596,0.18351,0.1913,0.19946,0.20787,0.21676,0.22662,0.23634,0.24629,0.25658,0.26753,0.27858,0.29029,0.30297,0.31538,0.32855,0.34229,0.35649,0.37105,0.38696
0.66001,0.17844,0.18612,0.19405,0.20237,0.21095,0.22001,0.23019,0.23997,0.25012,0.26063,0.27181,0.28309,0.29507,0.30802,0.32071,0.33439,0.34824,0.36278,0.37826,0.39399
0.67001,0.18097,0.18879,0.19688,0.20535,0.2141,0.22409,0.23372,0.2437,0.25406,0.26496,0.27621,0.28774,0.30051,0.31322,0.3262,0.3402,0.35438,0.36927,0.38513,0.40125
0.68001,0.18356,0.19153,0.19978,0.20841,0.21734,0.22751,0.23733,0.24752,0.2581,0.26923,0.28073,0.29252,0.30556,0.31857,0.33185,0.34618,0.36071,0.37597,0.39221,0.40875
0.69001,0.18622,0.19434,0.20274,0.21155,0.22139,0.23103,0.24105,0.25145,0.26226,0.27363,0.28538,0.29744,0.31077,0.32408,0.33768,0.35236,0.36725,0.38289,0.39954,0.41651
0.70001,0.18894,0.19722,0.20579,0.21477,0.22479,0.23464,0.24487,0.25549,0.26653,0.27815,0.29017,0.3025,0.31614,0.32977,0.3437,0.35873,0.374,0.39005,0.40711,0.42453
0.71001,0.19173,0.20017,0.20891,0.21808,0.22829,0.23834,0.24879,0.25965,0.27093,0.28281,0.2951,0.30772,0.32167,0.33563,0.34991,0.36531,0.38097,0.39799,0.41495,0.43284
0.72001,0.19459,0.2032,0.21211,0.22219,0.23189,0.24229,0.25282,0.26392,0.27562,0.2876,0.30018,0.31361,0.32738,0.34168,0.35651,0.37211,0.38818,0.40564,0.42306,0.44145
0.73001,0.19752,0.20631,0.2154,0.22567,0.23558,0.2462,0.25697,0.26831,0.28028,0.29254,0.30542,0.31915,0.33326,0.34792,0.36313,0.37914,0.39564,0.41356,0.43147,0.45038
0.74001,0.20053,0.2095,0.21878,0.22925,0.23938,0.25023,0.26123,0.27284,0.28507,0.29762,0.31081,0.32488,0.33934,0.35437,0.36997,0.38641,0.40336,0.42177,0.44018,0.45964
0.75001,0.20362,0.21277,0.22295,0.23294,0.24328,0.25437,0.26562,0.27749,0.29002,0.30287,0.31638,0.33079,0.34562,0.36104,0.37705,0.39393,0.41136,0.43028,0.44922,0.46994
0.76001,0.20679,0.21613,0.22652,0.23672,0.24729,0.25863,0.27014,0.28229,0.29511,0.30827,0.32213,0.33689,0.3521,0.36794,0.38438,0.40172,0.42018,0.4391,0.45861,0.47994
0.77001,0.21004,0.21958,0.23018,0.24061,0.25155,0.26301,0.2748,0.28724,0.30037,0.31386,0.32855,0.34319,0.35881,0.37526,0.39196,0.4098,0.42878,0.44827,0.46836,0.49033
0.78001,0.21338,0.22382,0.23395,0.24461,0.2558,0.26753,0.27959,0.2925,0.30579,0.31962,0.33468,0.34971,0.36575,0.38265,0.39982,0.41818,0.43771,0.45779,0.47902,0.50116
0.79001,0.21682,0.22747,0.23783,0.24873,0.26018,0.27218,0.28454,0.29776,0.31138,0.32557,0.34102,0.35645,0.37293,0.39031,0.40798,0.42688,0.44699,0.46769,0.48958,0.51244
0.80001,0.22035,0.23123,0.24182,0.25297,0.26468,0.27698,0.28964,0.30319,0.31716,0.33172,0.34758,0.36343,0.38038,0.39825,0.41644,0.43591,0.45664,0.47799,0.50074,0.5242
0.81001,0.22465,0.23509,0.24592,0.25734,0.26933,0.28193,0.29491,0.3088,0.32314,0.33808,0.35437,0.37067,0.38809,0.40649,0.42523,0.44581,0.46668,0.48924,0.51222,0.53648
0.82001,0.22839,0.23907,0.25015,0.26184,0.27412,0.28703,0.30034,0.31459,0.32931,0.34467,0.3614,0.37816,0.39628,0.41505,0.43436,0.45559,0.47714,0.50044,0.5242,0.54932
0.83001,0.23224,0.24316,0.25451,0.2666,0.27906,0.2923,0.30611,0.32058,0.3357,0.35196,0.36869,0.38594,0.4046,0.42394,0.44387,0.46577,0.48805,0.51213,0.53673,0.56276
0.84001,0.23619,0.24738,0.259,0.27139,0.28417,0.29775,0.31192,0.32678,0.34232,0.35903,0.37624,0.39401,0.41324,0.43319,0.45377,0.47638,0.49993,0.52435,0.54984,0.57685
0.85001,0.24027,0.25172,0.26363,0.27633,0.28944,0.30337,0.31792,0.3332,0.34918,0.36635,0.38409,0.4024,0.42222,0.44282,0.46408,0.48746,0.51183,0.53729,0.56358,0.59162
0.86001,0.24447,0.2562,0.26841,0.28143,0.29488,0.30919,0.32414,0.33984,0.35628,0.37396,0.39224,0.41112,0.43158,0.45286,0.47534,0.49904,0.52428,0.55069,0.57799,0.60716
0.87001,0.2488,0.26083,0.27334,0.28669,0.30051,0.31521,0.33057,0.34673,0.36366,0.38186,0.40071,0.42019,0.44133,0.46334,0.48659,0.51163,0.53732,0.56475,0.59313,0.6235
0.88001,0.25327,0.2656,0.27843,0.29214,0.30633,0.32144,0.33724,0.35388,0.37132,0.39007,0.40952,0.42983,0.45149,0.47428,0.49836,0.52431,0.551,0.57952,0.60907,0.64104
0.89001,0.25788,0.27052,0.28381,0.29777,0.31235,0.32805,0.34416,0.36129,0.37973,0.3986,0.4187,0.43969,0.46211,0.48571,0.51067,0.53761,0.56537,0.59506,0.62587,0.65924
0.90002,0.26263,0.27561,0.28926,0.30359,0.3186,0.33475,0.35133,0.369,0.38801,0.40749,0.42827,0.44998,0.4732,0.49768,0.52406,0.55157,0.58064,0.61144,0.64361,0.6785
0.91002,0.26755,0.28087,0.29489,0.30963,0.32506,0.34169,0.35879,0.37701,0.39662,0.41676,0.43826,0.46074,0.48481,0.51023,0.53762,0.56626,0.59657,0.62873,0.66238,0.69892
0.92002,0.27262,0.28631,0.30071,0.31588,0.33177,0.3489,0.36654,0.38535,0.4056,0.42643,0.4487,0.47199,0.49698,0.52435,0.55188,0.58173,0.61339,0.64702,0.68227,0.72062
0.93002,0.27787,0.29194,0.30675,0.32236,0.33874,0.3564,0.3746,0.39403,0.41496,0.43652,0.45978,0.48378,0.50974,0.53819,0.56689,0.59806,0.63117,0.66641,0.7037,0.74372
0.94002,0.2833,0.29777,0.31301,0.32908,0.34597,0.36419,0.38299,0.40352,0.42473,0.44708,0.47122,0.49614,0.52316,0.55277,0.58272,0.61531,0.65001,0.687,0.7262,0.7684
0.95002,0.28892,0.30393,0.3195,0.33607,0.35364,0.3723,0.39173,0.41297,0.43495,0.45812,0.4832,0.50913,0.53773,0.56814,0.59946,0.63373,0.67001,0.70892,0.75023,0.79481
0.96002,0.29475,0.31019,0.32624,0.34332,0.36146,0.38075,0.40086,0.42285,0.44564,0.4697,0.49579,0.52279,0.55261,0.58438,0.61717,0.65313,0.6913,0.73231,0.77594,0.82318
0.97002,0.30078,0.31669,0.33323,0.35087,0.36961,0.38956,0.41039,0.43317,0.45684,0.48185,0.50902,0.53719,0.56878,0.60156,0.63596,0.67376,0.71401,0.75735,0.80355,0.85374
0.98002,0.30704,0.32344,0.34051,0.35873,0.3781,0.39876,0.42035,0.44399,0.46858,0.49463,0.52296,0.55283,0.5854,0.61978,0.65595,0.69576,0.73831,0.78422,0.83328,0.88678
0.99002,0.31354,0.33046,0.34808,0.36691,0.38697,0.40838,0.43078,0.45533,0.48093,0.50823,0.53766,0.56889,0.60301,0.63915,0.67724,0.71929,0.76437,0.81344,0.86542,0.92264
1,0.32029,0.33775,0.35597,0.37545,0.39623,0.41844,0.44213,0.46724,0.49391,0.52241,0.5532,0.58591,0.62172,0.65978,0.7,0.74451,0.79242,0.84469,0.90028,0.96172
1.01,0.32731,0.34535,0.36419,0.3845,0.40591,0.42897,0.4536,0.47976,0.50759,0.53738,0.57009,0.60397,0.64164,0.68181,0.72453,0.77163,0.82271,0.87859,0.93826,1.0045
1.02,0.33473,0.35327,0.37276,0.39382,0.41605,0.44002,0.46566,0.49295,0.52204,0.55322,0.58755,0.6232,0.6629,0.7054,0.75074,0.8009,0.85555,0.91551,0.97983,1.0525
1.03,0.34233,0.36152,0.38172,0.40357,0.42667,0.45163,0.47835,0.50686,0.53731,0.57001,0.60612,0.64414,0.68566,0.73075,0.779,0.8326,0.89128,0.95589,1.0255,1.1046
1.04,0.35026,0.37014,0.39109,0.41378,0.43783,0.46384,0.49172,0.52157,0.5535,0.58829,0.62591,0.66607,0.71008,0.75806,0.80959,0.86707,0.93061,1.0003,1.0761,1.1626
1.05,0.35854,0.37915,0.4009,0.42449,0.44955,0.47671,0.50585,0.53713,0.57085,0.6073,0.64706,0.68959,0.73637,0.7876,0.84282,0.90471,0.97352,1.0493,1.1332,1.2276
1.06,0.36718,0.38858,0.41119,0.43574,0.4619,0.49069,0.5208,0.55365,0.58914,0.62759,0.66972,0.71489,0.76478,0.81979,0.87908,0.94602,1.0209,1.1039,1.1962,1.301
1.07,0.37622,0.39845,0.42212,0.44758,0.47491,0.50505,0.53664,0.57122,0.60907,0.64931,0.69409,0.74221,0.79559,0.85475,0.91883,0.99159,1.0735,1.165,1.2673,1.3846
1.08,0.38568,0.40881,0.43347,0.46005,0.48866,0.52025,0.55347,0.58994,0.62995,0.67264,0.72037,0.7718,0.82914,0.89303,0.96264,1.0421,1.1324,1.2347,1.3482,1.4806
1.09,0.39559,0.41969,0.44541,0.47321,0.50321,0.53639,0.5714,0.60995,0.65234,0.69777,0.74924,0.80399,0.86583,0.93516,1.0112,1.0989,1.1987,1.313,1.4411,1.5922
1.1,0.406,0.43114,0.45801,0.48713,0.51864,0.55356,0.59053,0.63181,0.67644,0.72493,0.78015,0.83916,0.90617,0.9818,1.0653,1.1624,1.274,1.4028,1.5489,1.7234
1.11,0.41694,0.4432,0.47132,0.50187,0.53504,0.57186,0.61101,0.65501,0.70246,0.7544,0.81388,0.87777,0.95075,1.0337,1.1261,1.2343,1.361,1.5069,1.6754,1.8797
1.12,0.42845,0.45593,0.4854,0.51752,0.5529,0.59144,0.633,0.67986,0.73066,0.78652,0.85087,0.92038,1.0005,1.092,1.1949,1.3166,1.4608,1.6289,1.8259,2.0687
1.13,0.44059,0.46939,0.50033,0.53416,0.57155,0.61242,0.65667,0.70676,0.76135,0.82166,0.89163,0.96768,1.0559,1.1578,1.2734,1.4124,1.5776,1.7739,2.0077,2.3014
1.14,0.45341,0.48377,0.51619,0.55191,0.59152,0.63499,0.68266,0.73599,0.79488,0.86032,0.93681,1.0205,1.1185,1.2327,1.3639,1.5234,1.7161,1.9488,2.2311,2.5942
1.15,0.46697,0.4989,0.53309,0.57089,0.61297,0.65934,0.71041,0.76788,0.83171,0.90349,0.9872,1.08,1.1896,1.3189,1.4695,1.6546,1.8827,2.1632,2.5112,2.9708
1.16,0.48135,0.51499,0.55113,0.59124,0.63607,0.68571,0.74064,0.80284,0.87238,0.95107,1.0438,1.1475,1.2712,1.4191,1.5938,1.8119,2.0864,2.4316,2.871,3.4697
1.17,0.49662,0.53215,0.57044,0.61312,0.66104,0.71477,0.77385,0.84136,0.91754,1.0044,1.1079,1.2247,1.3657,1.5369,1.7431,2.0036,2.3406,2.7754,3.3462,4.1546
1.18,0.51288,0.5505,0.59118,0.63673,0.68814,0.74608,0.81021,0.88404,0.96802,1.0645,1.181,1.314,1.4765,1.6773,1.9236,2.2418,2.665,3.2282,3.9961,5.137
1.19,0.53023,0.57016,0.61351,0.66268,0.71767,0.78042,0.8504,0.93164,1.0248,1.133,1.2653,1.4183,1.6081,1.8474,2.1469,2.5442,3.0903,3.8449,4.9237,6.6282
1.2,0.54892,0.59131,0.63765,0.69048,0.75038,0.8183,0.89509,0.98508,1.0894,1.2116,1.3635,1.5418,1.7668,2.0577,2.4291,2.9384,3.6665,4.7212,6.3232,9.0725
1.21,0.56885,0.61412,0.66384,0.72084,0.78594,0.86031,0.94512,1.0456,1.1636,1.3028,1.4794,1.69,1.9615,2.3215,2.7949,3.4687,4.4794,6.0346,8.5962,13.549
1.22,0.5903,0.63882,0.69237,0.75414,0.82527,0.90721,1.0015,1.1146,1.2491,1.41,1.6181,1.871,2.205,2.6613,3.2836,4.2103,5.6869,8.1502,12.704,23.327
1.23,0.61347,0.66566,0.72359,0.79124,0.86904,0.96007,1.0657,1.1941,1.349,1.5375,1.7866,2.0963,2.5177,3.1123,3.9612,5.2993,7.6082,11.925,21.483,51.041
1.24,0.63859,0.69497,0.75791,0.83198,0.91808,1.0198,1.1393,1.2868,1.4675,1.6915,1.9954,2.3829,2.9284,3.7325,4.9455,7.0052,10.975,19.826,45.728,132.85
1.25,0.66593,0.7271,0.79624,0.87745,0.97343,1.0881,1.2247,1.396,1.6099,1.8809,2.2593,2.7576,3.4878,4.6243,6.4653,9.9282,17.818,41.067,119.09,243.47
1.26,0.69583,0.76254,0.83884,0.92857,1.0364,1.1669,1.3249,1.5267,1.784,2.1186,2.6018,3.2641,4.2826,5.9825,9.016,15.661,35.468,106.41,232.07,206.97
1.27,0.72868,0.80182,0.88613,0.98649,1.1088,1.2589,1.4439,1.6858,2.0011,2.4241,3.0601,3.9742,5.4735,8.2188,13.86,29.66,90.356,219.41,213.93,91.286
1.28,0.76497,0.84566,0.93949,1.0527,1.1928,1.3677,1.5876,1.8823,2.278,2.8282,3.6967,5.0229,7.3915,12.343,25.087,72.833,200.71,219.45,98.7,36.3
1.29,0.80529,0.89492,1.0002,1.1291,1.2917,1.498,1.764,2.1307,2.6408,3.3817,4.6245,6.678,10.814,21.453,58.729,174.93,226.85,106.54,38.655,18.683
1.3,0.8504,0.95107,1.0699,1.2184,1.4093,1.6569,1.985,2.453,3.1322,4.1734,6.0608,9.545,17.976,47.594,148.6,231.93,120.06,41.281,19.372,11.815
1.31,0.90122,1.0148,1.1508,1.3238,1.5514,1.8543,2.2687,2.8841,3.825,5.3708,8.4832,15.266,37.228,123.57,229.33,140,46.232,20.127,12.054,8.452
1.32,0.95896,1.0887,1.2458,1.4504,1.7264,2.1051,2.6431,3.4828,4.8539,7.325,13.118,29.62,96.453,219.24,160.19,54.583,21.611,12.314,8.5365,6.5643
1.33,1.0255,1.1745,1.3588,1.6046,1.9463,2.432,3.1551,4.3544,6.4904,10.878,24,74.204,198.88,179.05,64.896,24.123,12.869,8.6289,6.5826,5.4115
1.34,1.1022,1.2759,1.4954,1.7963,2.2295,2.8722,3.8848,5.7043,9.3573,18.552,56.89,171.93,198.92,77.389,27.213,13.806,8.8696,6.6052,5.3974,4.6687
1.35,1.1921,1.3975,1.6635,2.04,2.605,3.4886,4.985,7.9806,15.184,40.025,142.42,210.61,96.571,31.054,14.9,9.2933,6.7129,5.3863,4.6369,4.1746
1.36,1.2988,1.5456,1.8746,2.3582,3.1208,4.3957,6.7714,12.336,30.208,104.26,211.81,118.8,37.426,16.192,9.7716,6.9234,5.4286,4.6077,4.1322,3.8414
1.37,1.4275,1.7296,2.1462,2.7871,3.8619,5.8211,9.9985,22.558,76.927,197.14,142.5,45.894,18.254,10.319,7.1557,5.5348,4.6141,4.0922,3.7919,3.6182
1.38,1.5858,1.9633,2.5063,3.3886,4.9896,8.2756,16.893,53.455,170.86,174.5,57.044,20.863,11.173,7.4196,5.6505,4.6636,4.077,3.745,3.5635,3.474
1.39,1.7836,2.2683,3.0007,4.2761,6.8453,13.129,35.93,133.8,193.1,78.67,24.231,12.192,7.8341,5.7837,4.7169,4.0928,3.7158,3.5114,3.4149,3.3896
1.4,2.0374,2.6792,3.7107,5.6756,10.265,25.138,93.528,198.98,102.22,31.043,13.428,8.3124,6.0013,4.7817,4.1097,3.7101,3.4725,3.3588,3.326,3.3511
1.41,2.3724,3.2554,4.7906,8.0983,17.818,62.327,182.24,133.88,39.38,15.781,8.8733,6.2476,4.8981,4.1352,3.7039,3.4522,3.3125,3.2663,3.2838,3.3505
1.42,2.8303,4.105,6.5673,12.93,39.486,147.1,168,53.605,18.427,9.9113,6.5328,5.0286,4.1942,3.7051,3.4308,3.2816,3.214,3.2205,3.2794,3.3824
1.43,3.4844,5.4444,9.8407,25.049,102.46,187.5,77.532,22.784,10.989,7.0651,5.1808,4.2604,3.7289,3.4156,3.2489,3.175,3.163,3.2127,3.3074,3.444
1.44,4.4723,7.7623,17.068,62.684,181.75,109.37,30.394,12.638,7.588,5.4772,4.3406,3.7564,3.4164,3.2224,3.1337,3.1174,3.1505,3.237,3.364,3.5318
1.45,6.0821,12.384,37.8,145.17,148.44,42.446,15.258,8.3617,5.756,4.5125,3.7941,3.4188,3.2073,3.0987,3.069,3.0989,3.1701,3.2897,3.4477,3.6455
1.46,9.0072,23.975,98.05,177.83,64.194,19.056,9.5177,6.1655,4.6669,3.8937,3.4295,3.1924,3.0718,3.0273,3.0444,3.1132,3.218,3.3685,3.5569,3.7852
1.47,15.321,59.966,173.91,100.33,25.799,11.049,6.7606,4.898,3.9782,3.4843,3.1851,3.0443,2.9912,2.997,3.0531,3.1561,3.2919,3.4724,3.6908,3.9516
1.48,32.979,138.85,142.05,38.806,13.488,7.5091,5.2323,4.1116,3.5262,3.2101,3.0241,2.954,2.9534,3.001,3.0906,3.225,3.3905,3.6011,3.8508,4.1462
1.49,85.796,170.08,61.447,17.684,8.6264,5.6403,4.3079,3.6014,3.2244,3.0285,2.9241,2.9082,2.9505,3.0338,3.1541,3.3184,3.5135,3.7559,4.0382,4.3715
1.5,162.16,95.976,24.714,10.372,6.2295,4.5442,3.7178,3.2626,3.0237,2.9134,2.8706,2.8985,2.9773,3.0927,3.2421,3.4362,3.6614,3.9369,4.2553,4.6305
1.51,143.55,37.139,12.937,7.104,4.8808,3.8579,3.3293,3.0369,2.8949,2.8483,2.8543,2.919,3.0306,3.176,3.354,3.5784,3.8355,4.1474,4.5051,4.9275
1.52,64.774,16.943,8.2889,5.3697,4.0583,3.4111,3.0708,2.8902,2.8193,2.8228,2.8692,2.9664,3.1085,3.2832,3.4901,3.7463,4.0377,4.389,4.7915,5.2675
1.53,25.627,9.953,5.9987,4.3492,3.5314,3.115,2.9013,2.8013,2.7851,2.8298,2.9112,3.0383,3.21,3.4143,3.6514,3.9419,4.2714,4.6661,5.1195,5.657
1.54,13.088,6.8309,4.7117,3.7102,3.1849,2.9199,2.7957,2.7567,2.7849,2.865,2.9781,3.1339,3.3356,3.5703,3.8396,4.1676,4.539,4.9836,5.4953,6.1043
1.55,8.2725,5.1747,3.9291,3.2953,2.956,2.7961,2.7385,2.748,2.8136,2.9256,3.0686,3.253,3.4855,3.7528,4.0573,4.4269,4.8455,5.3473,5.9267,6.6197
1.56,5.9432,4.2024,3.4292,3.0221,2.8084,2.7252,2.7195,2.7693,2.8682,3.0103,3.1826,3.3962,3.6614,3.9642,4.3078,4.7249,5.1975,5.765,6.4237,7.2162
1.57,4.6495,3.5953,3.1023,2.8442,2.72,2.6954,2.7324,2.8175,2.947,3.1184,3.3205,3.5651,3.8657,4.2078,4.5952,5.0661,5.6011,6.2461,6.9988,7.9103
1.58,3.8692,3.2035,2.8886,2.7341,2.6768,2.6995,2.773,2.8902,3.0494,3.2506,3.4837,3.7617,4.1015,4.4877,4.9252,5.4581,6.0659,6.8027,7.6677,8.7234
1.59,3.3751,2.9473,2.7537,2.6747,2.6699,2.7325,2.8388,2.9865,3.1756,3.4078,3.6742,3.989,4.3729,4.8093,5.305,5.9099,6.6037,7.45,8.4507,9.6831
1.6,3.0547,2.7829,2.6758,2.6553,2.6936,2.7915,2.9288,3.1067,3.3267,3.5922,3.895,4.2513,4.685,5.1794,5.7424,6.4328,7.2291,8.2078,9.3744,10.826
1.61,2.8477,2.684,2.6421,2.6688,2.7447,2.8753,3.0428,3.2517,3.5044,3.8064,4.1499,4.5529,5.0444,5.6064,6.2488,7.0412,7.9612,9.1016,10.474,12.2
1.62,2.7196,2.6345,2.6442,2.7112,2.8209,2.9832,3.1815,3.4231,3.7116,4.0542,4.4437,4.9006,5.4596,6.102,6.8382,7.7544,8.8247,10.165,11.795,13.873
1.63,2.6483,2.6242,2.6769,2.7798,2.9217,3.1159,3.3465,3.6234,3.9517,4.3404,4.7828,5.3024,5.9411,6.6787,7.5289,8.5954,9.8522,11.444,13.402,15.937
1.64,2.6214,2.6466,2.7371,2.8737,3.0473,3.2748,3.5404,3.8563,4.2295,4.6713,5.1752,5.7689,6.5027,7.3551,8.3445,9.5969,11.088,12.999,15.383,18.522
1.65,2.6307,2.6981,2.8233,2.9929,3.1991,3.4622,3.7662,4.1262,4.551,5.0547,5.6312,6.3131,7.162,8.1548,9.3163,10.802,12.59,14.917,17.864,21.823
1.66,2.6712,2.7767,2.9352,3.1383,3.379,3.6813,4.0285,4.439,4.924,5.5007,6.1638,6.9526,7.9428,9.1091,10.487,12.27,14.444,17.319,21.029,26.129
1.67,2.7401,2.8812,3.0735,3.3119,3.5902,3.9365,4.333,4.8025,5.3585,6.0226,6.7907,7.7099,8.8749,10.26,11.914,14.083,16.768,20.388,25.158,31.9
1.68,2.8362,3.0124,3.2399,3.5168,3.8368,4.2335,4.6874,5.2263,5.8673,6.6373,7.5337,8.6155,10.001,11.667,13.679,16.361,19.738,24.395,30.691,39.889
1.69,2.9594,3.1717,3.4372,3.7568,4.1244,4.5795,5.1013,5.7233,6.4674,7.3675,8.4236,9.7111,11.379,13.411,15.9,19.28,23.622,29.776,38.356,51.418
1.7,3.1111,3.3617,3.6693,4.0374,4.4601,4.9844,5.5872,6.31,7.1809,8.2434,9.5016,11.053,13.092,15.612,18.753,23.112,28.85,37.256,49.437,68.982
1.71,3.2935,3.5861,3.9413,4.3656,4.8533,5.4603,6.1616,7.0086,8.038,9.3067,10.825,12.722,15.259,18.451,22.508,28.293,36.14,48.126,66.383,97.815
1.72,3.5101,3.85,4.2602,4.7506,5.316,6.0235,6.8464,7.8488,9.0797,10.615,12.477,14.839,18.062,22.206,27.606,35.565,46.788,64.893,94.425,150.68
1.73,3.766,4.16,4.635,5.2046,5.8643,6.6959,7.6711,8.8715,10.364,12.252,14.576,17.582,21.785,27.338,34.802,46.288,63.344,93.047,146.72,266.77
1.74,4.0672,4.5249,5.0773,5.7433,6.5194,7.507,8.6766,10.134,11.973,14.339,17.308,21.237,26.899,34.643,45.493,63.188,91.505,146.97,265.74,593.94
1.75,4.4224,4.9562,5.6029,6.388,7.3104,8.4972,9.9199,11.719,14.029,17.065,20.962,26.273,34.226,45.621,62.531,92.55,146.67,275.64,610.93,1486.3
1.76,4.843,5.4693,6.2324,7.1675,8.2768,9.7238,11.484,13.749,16.721,20.729,26.024,33.52,45.336,63.401,92.624,152.11,283.19,658.88,1458.6,2657.8
1.77,5.344,6.0845,6.9943,8.1216,9.4752,11.269,13.491,16.413,20.35,25.833,33.362,44.57,63.55,95.571,155.31,307.19,694.85,1498.7,2241,2706.5
1.78,5.9454,6.8296,7.9275,9.3064,10.987,13.258,16.131,20.015,25.423,33.283,44.65,62.822,97.099,165.22,324.29,774.64,1521.6,1957.7,2243.1,1602.8
1.79,6.6746,7.7433,9.0874,10.804,12.932,15.879,19.711,25.067,32.861,44.849,63.526,96.798,171.79,361.56,828.53,1583.7,1785,1659.9,1837.4,659.34
1.8,7.5694,8.8798,10.554,12.735,15.5,19.443,24.75,32.505,44.472,64.434,99.306,173.63,388.27,927.26,1606.1,1624.4,1244.7,1711.6,973.49,288.4
1.81,8.6835,10.318,12.448,15.291,18.995,24.478,32.199,44.177,64.273,102.25,182.52,399.42,990.75,1641.3,1506.5,941.61,1292.9,1353.4,398.86,159.17
1.82,10.095,12.177,14.957,18.778,23.937,31.949,43.948,64.225,102.9,192.74,432.33,1015,1640.9,1359.3,777.4,816.56,1536.3,622.75,193.85,102.11
1.83,11.92,14.641,18.382,23.724,31.279,43.795,64.268,103.73,196.76,468.95,1080.2,1623.7,1251.6,637.65,516.85,1303.8,981.54,262.74,116.16,71.542
1.84,14.34,18.008,23.244,31.101,42.932,64.421,104.72,201.16,485.21,1143.6,1607.1,1187.8,553.74,362.53,818.43,1349.1,405.24,140.24,78.446,53.132
1.85,17.65,22.792,30.502,42.866,63.241,105.9,205.97,502.19,1166.5,1577.5,1087.9,508.33,285.31,455.36,1353.4,700.4,184.61,89.196,56.949,41.149
1.86,22.357,29.937,42.086,63.509,104.13,211.26,519.94,1187.9,1547.8,991.07,449.1,245.1,272.18,939.36,1135.9,281.68,106.74,62.556,43.428,32.9
1.87,29.391,41.35,62.426,105.48,208.04,538.64,1207.8,1515.3,937.27,398.13,212.29,192.07,495.57,1345.6,510.09,139.28,71.092,46.654,34.336,26.979
1.88,40.634,61.403,103.81,213.72,531.08,1226.6,1480.6,885.48,371.07,187.2,151.07,256.98,1052.7,905.1,210.52,85.176,51.368,36.317,27.916,22.586
1.89,60.398,102.22,210.58,550.25,1210,1444.4,835.85,346.7,172.54,125.84,161.23,556.06,1269.4,369.57,111.44,58.612,39.145,29.19,23.212,19.241
1.9,100.65,207.59,542.63,1226.8,1424.8,788.68,324.5,160.64,110.83,116.35,269.18,1125.8,719.05,161.53,70.891,43.292,30.986,24.057,19.662,16.639
1.91,204.58,535.34,1210.2,1387.2,777.36,304.29,150.44,100.4,92.814,149.82,635.93,1164.5,282.94,90.883,49.943,33.536,25.244,20.234,16.921,14.58
1.92,527.93,1194.3,1368.4,733,298.96,141.58,92.38,78.957,100.15,286.22,1174.8,584.4,131.21,59.774,37.493,26.894,21.04,17.31,14.765,12.929
1.93,1178.1,1350.4,722.69,280.89,137.93,85.979,69.546,76.261,144.5,698.18,1036.9,229.15,77.097,42.981,29.404,22.146,17.868,15.028,13.042,11.591
1.94,1332.1,712.87,276.38,130.57,82.422,62.779,62.19,91.624,298.86,1182.1,470.13,111.56,51.922,32.733,23.815,18.628,15.415,13.214,11.65,10.499
1.95,702.93,272.15,127.83,77.813,58.549,53.155,66.097,143.72,734.55,926.82,187.53,67.547,37.898,25.954,19.774,15.945,13.482,11.755,10.515,9.6059
1.96,267.99,125.35,75.478,54.472,47.46,51.851,85.247,315.64,1165.5,395.1,95.726,46.251,29.172,21.207,16.751,13.854,11.935,10.569,9.5865,8.8772
1.97,123.03,73.458,52.043,42.936,43.387,58.769,140.86,770.77,845.62,161.2,59.532,34.122,23.321,17.741,14.429,12.194,10.683,9.5995,8.8272,8.2914
1.98,71.692,50.036,40.071,37.542,44.815,79.25,319.98,1140.2,348.48,85.005,41.385,26.468,19.185,15.127,12.608,10.859,9.6623,8.8062,8.2132,7.8383
1.99,48.39,37.814,33.851,36.334,52.876,134.62,777.72,766.91,144.77,53.791,30.835,21.289,16.142,13.105,11.155,9.775,8.8274,8.1629,7.7326,7.5276
2,36.069,31.085,31.212,39.116,73.017,310.06,1109.7,307.53,77.851,37.767,24.091,17.602,13.834,11.512,9.9835,8.8906,8.1485,7.6554,7.3931,7.4209
2.01,29.064,27.585,31.455,47.386,124.92,757.06,719.29,130.45,49.761,28.324,19.487,14.875,12.041,10.237,9.0311,8.1711,7.6095,7.2909,7.2538,7.7879
2.02,25.081,26.396,34.858,66.146,286.75,1081.3,284.99,71.493,35.135,22.236,16.188,12.798,10.623,9.2072,8.2573,7.5974,7.2149,7.1303,7.5785,9.4147
2.03,23.111,27.311,42.977,112.32,710.7,700.67,122.08,46.145,26.448,18.055,13.736,11.182,9.4877,8.3734,7.6379,7.1714,7.0232,7.4513,9.1399,11.753
2.04,22.753,30.745,60.313,252.94,1054.6,277.22,67.428,32.765,20.821,15.048,11.864,9.9019,8.5732,7.7058,7.1702,6.9486,7.3061,9.0282,11.395,10.982
2.05,24.016,38.065,101.41,640.5,708.95,118.46,43.675,24.754,16.945,12.809,10.404,8.8796,7.8416,7.1976,6.902,7.1953,8.8253,11.142,10.573,8.5944
2.06,27.341,52.915,223.49,1023,283.15,65.255,31.066,19.541,14.154,11.096,9.2498,8.0646,7.2794,6.893,7.0757,8.6604,10.87,10.097,8.1403,7.6628
2.07,33.912,86.349,574.27,741.88,119.23,42.172,23.496,15.94,12.074,9.7629,8.3356,7.4346,6.9222,7.0285,8.4131,10.642,9.7959,7.666,7.1157,7.7219
2.08,46.689,180.73,983.96,303.86,64.835,29.942,18.564,13.342,10.486,8.7165,7.6271,7.0154,6.9835,8.3139,10.395,9.5462,7.3475,6.6347,7.0256,8.2626
2.09,74.167,468.22,771.56,124.71,41.565,22.615,15.157,11.407,9.2565,7.9066,7.1394,6.9982,8.1433,10.236,9.4544,7.0896,6.2651,6.4532,7.3426,9.2486
2.1,147.55,911.5,326.34,66.184,29.352,17.851,12.702,9.9355,8.3104,7.3346,7.0415,8.0302,10.053,9.2769,6.9642,5.971,6.0004,6.6145,7.9842,10.855
2.11,377.02,839.64,130.93,41.819,22.084,14.569,10.88,8.8109,7.6298,7.1466,7.9464,9.9119,9.2509,6.7889,5.757,5.6454,6.0435,7.0201,9.0324,13.497
2.12,817.72,386.32,67.757,29.254,17.387,12.215,9.5085,7.9854,7.3362,7.9187,9.7879,9.2641,6.746,5.5619,5.3628,5.6042,6.2805,7.7023,10.7,18.109
2.13,886.95,149.89,42.18,21.868,14.17,10.483,8.4981,7.5333,7.9666,9.7023,9.2906,6.7516,5.4432,5.1307,5.2482,5.7247,6.7151,8.7728,13.433,27.111
2.14,454.47,73.66,29.227,17.14,11.882,9.2149,7.881,7.8998,9.674,9.3481,6.7789,5.3748,4.9614,4.9661,5.2762,5.9943,7.4042,10.456,18.23,48.477
2.15,173.65,44.478,21.708,13.934,10.233,8.3879,8.0314,9.4804,9.4505,6.8457,5.3291,4.8463,4.7506,4.9292,5.4215,6.4412,8.465,13.206,27.723,113.38
2.16,80.801,30.249,16.945,11.69,9.1195,8.3003,9.4444,9.7036,6.9606,5.3231,4.7557,4.5962,4.6606,4.9888,5.6942,7.1291,10.119,18.045,50.819,282.38
2.17,47.169,22.191,13.758,10.151,8.7508,9.5012,9.903,7.3153,5.3621,4.7053,4.4704,4.4638,4.6544,5.1451,6.1276,8.1756,12.813,27.686,121.95,419.48
2.18,31.442,17.189,11.598,9.3933,9.6862,10.143,7.6215,5.511,4.6974,4.3877,4.3019,4.4074,4.7254,5.4152,6.7839,9.7989,17.543,51.437,296.2,282.29
2.19,22.776,13.931,10.346,9.9397,10.444,7.9929,5.6736,4.743,4.3472,4.188,4.2043,4.4161,4.8809,5.833,7.7722,12.435,26.961,124.97,407.92,113.18
2.2,17.531,11.919,10.415,10.816,8.4418,5.8985,4.8178,4.3452,4.1178,4.0568,4.1637,4.4912,5.139,6.4575,9.2932,17.057,50.149,299.02,255.17,48.176
2.21,14.299,11.342,11.258,9.0919,6.199,4.9421,4.3757,4.0822,3.9564,3.9776,4.1773,4.6422,5.5321,7.3903,11.742,26.251,121.93,396.15,100.36,26.704
2.22,12.818,11.945,9.8283,6.6532,5.1261,4.4487,4.0803,3.8909,3.8445,3.9453,4.2489,4.887,6.1141,8.8156,15.991,48.882,291.82,239.21,43.833,17.59
2.23,12.931,10.756,7.2173,5.3988,4.5724,4.1175,3.8605,3.7493,3.7749,3.9602,4.3882,5.2557,6.9765,11.093,24.303,118.92,386.63,93.393,24.817,12.858
2.24,11.875,7.9808,5.7492,4.7591,4.1998,3.8676,3.6915,3.6481,3.7456,4.0269,4.6113,5.7973,8.2834,15.001,44.234,284.71,233.44,41.329,16.543,10.084
2.25,8.9439,6.2486,5.0042,4.333,3.9164,3.6712,3.5623,3.5834,3.7583,4.1542,4.9448,6.5946,10.35,22.53,105.18,377.23,91.118,23.63,12.183,8.3244
2.26,6.8945,5.3627,4.5142,4.0089,3.6905,3.5155,3.4677,3.5544,3.8172,4.357,5.4313,7.7936,13.847,40.127,259.26,227.75,40.3,15.836,9.602,7.1488
2.27,5.8267,4.7864,4.1426,3.7494,3.5078,3.394,3.4052,3.5628,3.9304,4.6585,6.1415,9.6711,20.437,93.061,371.04,88.874,23.026,11.7,7.9548,6.3356
2.28,5.1397,4.3519,3.8447,3.5372,3.3602,3.303,3.3747,3.6127,4.1108,5.0957,7.1983,12.806,35.297,234.63,240.59,39.288,15.421,9.2405,6.8487,5.7631
2.29,4.6256,4.0046,3.6001,3.3628,3.243,3.2413,3.3777,3.7109,4.3784,5.7292,8.8298,18.597,78.628,361.8,95.354,22.434,11.384,7.6657,6.0813,5.3597
2.3,4.2169,3.7195,3.3971,3.22,3.1535,3.2079,3.4176,3.8683,4.7647,6.6629,11.5,31.22,202.54,252.73,41.017,15.013,8.9841,6.6057,5.5399,5.0817
2.31,3.8826,3.4821,3.2285,3.1052,3.0903,3.2046,3.5002,4.102,5.3205,8.0859,16.284,66.712,347.18,102.42,22.915,11.075,7.4471,5.8687,5.1572,4.9027
2.32,3.6049,3.2835,3.0892,3.0159,3.0532,3.2342,3.6348,4.4381,6.1315,10.373,26.199,173.07,272.45,42.935,15.137,8.7331,6.4122,5.3473,4.893,4.8057
2.33,3.3722,3.1173,2.9759,2.9507,3.0431,3.3015,3.8354,4.9185,7.3503,14.359,52.27,326.89,115.6,23.442,11.069,7.2332,5.692,4.9786,4.722,4.7822
2.34,3.1767,2.9789,2.8863,2.9094,3.0623,3.414,4.1234,5.6122,9.271,22.263,133.38,289.3,46.827,15.276,8.6728,6.2228,5.1819,4.7227,4.6289,4.8289
2.35,3.012,2.8652,2.8189,2.8925,3.1147,3.5832,4.5327,6.6398,12.523,41.685,288.99,130.41,24.654,11.071,7.1473,5.5192,4.8196,4.5559,4.6052,4.9475
2.36,2.8741,2.7738,2.7734,2.9017,3.2066,3.8263,5.1177,8.2264,18.682,101.76,313.52,51.409,15.726,8.6178,6.1238,5.0198,4.5672,4.4633,4.6477,5.145
2.37,2.7599,2.7034,2.7501,2.94,3.3466,4.1701,5.972,10.835,32.714,243.91,161.02,26.037,11.241,7.0661,5.4124,4.6641,4.4012,4.4366,4.758,5.4343
2.38,2.6668,2.6531,2.7501,3.0123,3.5486,4.6573,7.2643,15.553,74.065,323.26,62.021,16.232,8.6642,6.0293,4.9077,4.4149,4.3061,4.4723,4.9418,5.8366
2.39,2.5934,2.6231,2.7756,3.1257,3.8335,5.3587,9.3278,25.513,189.95,195.1,29.333,11.435,7.0506,5.3105,4.5473,4.2486,4.2738,4.5714,5.2111,6.3846
2.4,2.5388,2.6141,2.8305,3.2909,4.2343,6.3991,12.9,52.41,314.67,76.038,17.529,8.7238,5.9797,4.8008,4.2931,4.151,4.3007,4.7392,5.5848,7.1297
2.41,2.5028,2.6276,2.9202,3.5241,4.804,8.0142,19.916,135.3,237.4,33.531,12.034,7.0443,5.2403,4.4362,4.1209,4.1129,4.3869,4.9858,6.0925,8.1533
2.42,2.4857,2.6666,3.053,3.8501,5.6333,10.697,36.923,278.72,98.983,19.087,9.0192,5.9376,4.7168,4.1776,4.0157,4.1305,4.5366,5.3281,6.7801,9.5899
2.43,2.4886,2.7351,3.2413,4.3087,6.8873,15.635,89.226,278.7,40.474,12.73,7.188,5.1769,4.3418,4.0002,3.9683,4.2035,4.7588,5.7921,7.7198,11.673
2.44,2.5136,2.8396,3.5037,4.9645,8.8924,26.382,217.3,135.27,21.535,9.3578,5.9973,4.6395,4.0741,3.8885,3.9743,4.3351,5.0678,6.4182,9.03,14.836
2.45,2.5637,2.9891,3.869,5.9321,12.377,56.571,299.41,52.35,13.809,7.3529,5.1865,4.2542,3.8881,3.8329,4.032,4.5325,5.486,7.2687,10.914,19.968
2.46,2.6438,3.1977,4.384,7.427,19.273,147.01,187.19,25.428,9.8956,6.0682,4.6165,3.978,3.767,3.8281,4.1438,4.8082,6.048,8.4456,13.742,29.138
2.47,2.7607,3.4864,5.1275,9.8966,36.202,277.81,73.445,15.444,7.636,5.2017,4.2086,3.7838,3.7008,3.8723,4.3156,5.1809,6.8073,10.121,18.26,48.23
2.48,2.9245,3.8882,6.241,14.41,88.539,245.85,31.926,10.701,6.2161,4.5963,3.9153,3.6544,3.6834,3.9672,4.5574,5.6798,7.8493,12.604,26.149,98.983
2.49,3.1505,4.4572,8.001,24.123,212.38,110.77,17.966,8.0665,5.2711,4.1641,3.707,3.5786,3.7121,4.1165,4.8849,6.3496,9.3166,16.498,41.97,256.12
2.5,3.4621,5.2867,11.011,51.049,281.5,43.605,11.896,6.4537,4.6167,3.8526,3.5648,3.55,3.7875,4.3288,5.3222,7.2608,11.46,23.123,81.78,542.79
2.51,3.8964,6.5485,16.824,132.63,169.88,22.04,8.7006,5.3993,4.1516,3.6295,3.4765,3.5652,3.9128,4.6172,5.9059,8.529,14.757,35.869,205.59,565.48
2.52,4.5147,8.5904,30.546,258.32,66.163,13.709,6.8098,4.6779,3.8167,3.4741,3.4347,3.6238,4.0938,5.0016,6.6933,10.353,20.209,65.887,477.04,281.72
2.53,5.425,12.21,72.131,238.08,29.141,9.6352,5.6022,4.169,3.5754,3.3732,3.4352,3.7277,4.3412,5.5122,7.7763,13.101,30.252,156.76,584.46,108.21
2.54,6.831,19.621,180.36,109.79,16.564,7.3338,4.7892,3.8035,3.4048,3.318,3.4765,3.8818,4.671,6.1956,9.3097,17.516,52.269,393.19,329.29,51.501
2.55,9.1589,38.817,268.15,42.91,11.03,5.9089,4.2217,3.5394,3.2898,3.3036,3.5596,4.0947,5.1072,7.1255,11.571,25.301,114.78,584.98,126.67,30.794
2.56,13.435,98.619,180.35,21.396,8.0965,4.9699,3.8161,3.3505,3.221,3.3276,3.6879,4.3785,5.6862,8.4237,15.1,41.188,299.43,393.28,57.057,21.093
2.57,22.731,218.91,72.116,13.199,6.3531,4.3239,3.5231,3.2198,3.1924,3.3901,3.8677,4.7526,6.4649,10.303,21.066,82.254,549.12,156.95,32.906,15.774
2.58,48.827,247.35,30.524,9.23,5.2364,3.8665,3.3117,3.1362,3.2007,3.4932,4.109,5.2459,7.5351,13.16,32.445,210.07,466.68,66.169,22.07,12.562
2.59,126.99,130.87,16.795,7.0007,4.4833,3.5371,3.1623,3.0928,3.2449,3.6413,4.4271,5.9026,9.0522,17.819,58.892,467.11,205.44,36.249,16.28,10.501
2.6,240.03,50.316,10.975,5.6259,3.9568,3.2986,3.0621,3.0855,3.3263,3.8419,4.8439,6.7928,11.296,26.226,138.23,527.95,81.253,23.606,12.844,9.1262
2.61,212.42,23.421,7.9577,4.7227,3.5802,3.1278,3.0028,3.1122,3.4475,4.1064,5.3937,8.0319,14.817,44.057,350.25,279.15,41.441,17.09,10.664,8.194
2.62,95.69,13.84,6.1904,4.1027,3.3077,3.0096,2.9792,3.173,3.6143,4.4519,6.1293,9.8213,20.82,92.722,540.7,107.12,25.897,13.31,9.2236,7.5632
2.63,37.655,9.4302,5.0697,3.6643,3.1109,2.9339,2.9883,3.2697,3.8353,4.9038,7.1355,12.538,32.441,241.42,377.54,49.732,18.274,10.951,8.2526,7.1517
2.64,19.024,7.029,4.3191,3.3486,2.9714,2.8943,3.0292,3.4062,4.1233,5.5001,8.5556,16.961,60.132,484.53,152.65,29.339,13.987,9.4109,7.5996,6.9093
2.65,11.829,5.5781,3.7972,3.1199,2.8773,2.8871,3.1026,3.5889,4.4974,6.3016,10.647,24.936,144.56,465.2,63.702,20.002,11.366,8.3818,7.1761,6.8062
2.66,8.3136,4.6385,3.4249,2.9556,2.8208,2.9102,3.2108,3.8273,4.9861,7.4068,13.91,41.836,357.85,219.8,34.629,14.963,9.6781,7.6946,6.9275,6.8258
2.67,6.3296,4,3.156,2.841,2.7967,2.9635,3.3584,4.1359,5.6336,8.9854,19.441,87.941,512.61,85.327,22.516,11.965,8.5622,7.2512,6.8221,6.9618
2.68,5.1023,3.5517,2.9614,2.7663,2.8022,3.048,3.5522,4.5352,6.5085,11.35,30.053,228.79,332.24,41.976,16.339,10.071,7.8223,6.9934,6.8423,7.2169
2.69,4.2947,3.2303,2.8228,2.7253,2.8361,3.167,3.8024,5.0569,7.7265,15.132,54.999,459.06,131.43,25.749,12.791,8.835,7.3466,6.8852,6.981,7.6028
2.7,3.74,2.9978,2.7279,2.7139,2.8985,3.325,4.1241,5.7498,9.4901,21.78,130.44,440.77,56.382,18.029,10.603,8.023,7.0691,6.9079,7.2397,8.1424
2.71,3.3479,2.8304,2.6688,2.7299,2.9911,3.5296,4.5394,6.6924,12.183,35.314,326.66,208.37,31.466,13.78,9.1988,7.5039,6.9507,7.0533,7.6291,8.8744
2.72,3.0659,2.7123,2.6403,2.7726,3.1171,3.7916,5.0818,8.0158,16.613,70.24,485.85,81.032,20.841,11.231,8.2857,7.2015,6.9706,7.3227,8.1703,9.863
2.73,2.8619,2.6336,2.6391,2.8426,3.2817,4.1268,5.8032,9.9569,24.741,178.87,326.85,40,15.36,9.6256,7.705,7.0711,7.1178,7.7263,8.8983,11.217
2.74,2.7158,2.5874,2.6635,2.9417,3.4924,4.5588,6.7877,12.976,42.505,397.28,130.81,24.663,12.203,8.5957,7.3658,7.0879,7.3935,8.2848,9.8697,13.133
2.75,2.6142,2.5693,2.7133,3.0734,3.7604,5.123,8.179,18.079,92.854,449.02,55.563,17.387,10.268,7.9461,7.2154,7.2411,7.8076,9.0321,11.177,16.009
2.76,2.5483,2.5766,2.7891,3.2429,4.1017,5.8748,10.237,27.851,241.47,237.72,30.819,13.404,9.0459,7.5678,7.2249,7.5311,8.3805,10.022,12.977,20.787
2.77,2.5122,2.6082,2.893,3.4578,4.5403,6.9048,13.479,50.787,442.42,91.646,20.422,11.039,8.2808,7.3984,7.381,7.9672,9.1454,11.338,15.565,30.339
2.78,2.5023,2.6639,3.0286,3.7294,5.1121,8.3693,19.068,120.09,376.17,42.974,15.123,9.576,7.8326,7.4042,7.6831,8.5713,10.155,13.121,19.563,55.621
2.79,2.5163,2.7446,3.2011,4.0737,5.8737,10.556,30.118,300.29,166.09,25.742,12.113,8.6698,7.6232,7.5697,8.142,9.3788,11.489,15.611,26.588,121.39
2.8,2.5531,2.8525,3.4181,4.5144,6.9179,14.049,57.442,446.51,66.28,17.918,10.303,8.1379,7.6096,7.894,8.7812,10.444,13.275,19.274,42.199,187.89
2.81,2.613,2.9912,3.6906,5.0875,8.4052,20.201,142.01,300.56,34.367,13.764,9.1987,7.881,7.7727,8.3893,9.638,11.851,15.725,25.152,85.52,150.79
2.82,2.6969,3.1658,4.0343,5.8493,10.635,32.802,334.76,120.63,21.997,11.365,8.5523,7.8456,8.1099,9.0818,10.772,13.731,19.212,36.241,166.72,93.428
2.83,2.8068,3.3837,4.4724,6.8925,14.22,65.702,426.66,51.608,16.022,9.933,8.2322,8.007,8.6342,10.016,12.276,16.294,24.474,63.488,188.69,87.535
2.84,2.9463,3.6556,5.04,8.3777,20.599,167.73,249.15,28.972,12.758,9.0951,8.1686,8.361,9.3748,11.259,14.29,19.896,33.242,131.52,132.92,125.92
2.85,3.1204,3.9966,5.792,10.605,33.911,363.35,97.117,19.524,10.87,8.6625,8.3293,8.9216,10.381,12.918,17.043,25.192,50.828,204.34,119.49,250.51
2.86,3.3359,4.429,6.8186,14.194,69.61,394.35,44.075,14.777,9.778,8.5372,8.7076,9.7224,11.733,15.16,20.915,33.516,95.262,187.46,186.19,643.94
2.87,3.603,4.9865,8.2757,20.607,179.29,203.05,26.032,12.156,9.2019,8.6722,9.3195,10.821,13.555,18.256,26.587,48.156,184.89,178.29,433.54,1326.7
2.88,3.9357,5.7214,10.455,34.108,368.93,78.966,18.181,10.67,9.0014,9.0553,10.204,12.31,16.042,22.664,35.375,79.522,245.91,317.29,1050.2,1326.1
2.89,4.3549,6.7191,13.957,70.771,369.14,38.195,14.176,9.8725,9.1093,9.7016,11.432,14.339,19.524,29.218,50.161,156.43,277.47,792.33,1445.9,642.05
2.9,4.8914,8.127,20.202,182.54,179.93,23.694,11.987,9.5512,9.5048,10.655,13.116,17.148,24.569,39.553,78.565,287.1,535.62,1398,902.68,246.64
2.91,5.5929,10.219,33.323,365.21,70.694,17.17,10.807,9.6038,10.203,11.998,15.444,21.15,32.244,57.279,145.39,458.1,1166.3,1139.9,352.39,118.31
2.92,6.5365,13.556,68.906,350.9,35.471,13.829,10.271,9.9945,11.255,13.865,18.725,27.082,44.739,91.84,319.88,917.21,1364.8,490.92,151.47,70.841
2.93,7.8542,19.451,177.32,166.94,22.682,12.062,10.212,10.735,12.76,16.483,23.507,36.389,67.214,174.99,715.27,1405.4,743.63,194.84,83.916,48.457
2.94,9.7871,31.68,354.47,66.295,16.89,11.215,10.561,11.882,14.884,20.239,30.816,52.232,114.58,429.39,1304,1013.7,284.81,99.532,54.612,36.245
2.95,12.82,64.329,340.67,34.107,13.982,10.998,11.319,13.553,17.915,25.836,42.783,82.785,242.68,1059,1297,415.06,129.22,61.654,39.296,29.042
2.96,18.063,164.43,162.39,22.358,12.55,11.292,12.547,15.953,22.359,34.651,64.481,155.15,632.76,1488.8,641.46,170.23,74.284,42.828,30.389,24.691
2.97,28.587,337.43,64.91,17.096,12.028,12.077,14.378,19.438,29.17,49.71,110.85,374.45,1289,948.8,246.57,90.122,49.207,32.144,24.9,22.194
2.98,55.465,337.83,33.831,14.574,12.18,13.419,17.058,24.665,40.321,78.862,238.63,927.85,1304.6,371.19,116.72,56.819,35.635,25.582,21.465,21.106
2.99,138.6,165.63,22.604,13.513,12.941,15.475,21.028,32.914,60.487,148.25,624.54,1341.3,676.66,156.79,68.763,39.752,27.503,21.375,19.419,21.32
3.0001,305.54,66.392,17.72,13.416,14.365,18.549,27.118,46.992,103.28,359.5,1219.5,923.96,269.89,85.126,46.051,29.838,22.312,18.653,18.443,23.047
3.0101,345.42,34.695,15.566,14.117,16.634,23.21,37.026,74.116,220.04,892.85,1130.4,466.13,123.83,54.222,33.459,23.608,18.883,16.966,18.447,26.974
3.0201,184.77,23.564,14.939,15.642,20.115,30.568,54.691,138.02,576.67,1280.6,544.41,248.49,70.836,38.036,25.766,19.491,16.601,16.091,19.541,34.838
3.0301,74.003,18.983,15.413,18.2,25.525,43.018,91.173,331.42,1159.8,832.7,280.03,122.14,46.621,28.493,20.756,16.694,15.137,15.948,22.114,51.421
3.0401,37.706,17.28,16.927,22.255,34.326,66.557,186.89,834.54,1114.1,337.33,228.72,66.228,33.438,22.417,17.355,14.784,14.315,16.587,27.099,93.268
3.0501,25.64,17.297,19.684,28.757,49.845,120.11,484.33,1242.8,527.07,168.81,153.43,42.697,25.449,18.337,14.989,13.518,14.064,18.221,36.781,223.91
3.0601,21.105,18.729,24.233,39.745,81.129,277.78,1054.9,835.36,207.21,157.54,77.558,30.576,20.254,15.5,13.336,12.761,14.4,21.343,57.758,533.74
3.0701,19.897,21.736,31.76,60.22,160.04,719.49,1145.1,333.25,109.29,176.71,43.679,23.347,16.707,13.486,12.208,12.452,15.441,27.057,114.51,706.58
3.0801,20.839,26.98,44.951,105.36,405.66,1194.9,586.5,141.34,88.837,123.2,29.566,18.656,14.205,12.048,11.495,12.59,17.46,38.087,291.23,426.71
3.0901,23.834,36.021,70.85,233.88,944.32,900.63,224.15,80.127,120.05,60.516,22.122,15.444,12.403,11.039,11.141,13.235,21.038,62.639,614,166.71
3.1001,29.562,52.638,133,613.79,1157.4,373.37,105.09,59.124,154.46,33.689,17.538,13.163,11.096,10.37,11.135,14.543,27.463,132.27,639.3,73.801
3.1101,39.921,87.692,323.04,1127.6,651,150.7,63.079,63.312,109.44,23.048,14.472,11.507,10.158,9.9913,11.506,16.828,39.988,341.45,319.24,42.154
3.1201,59.86,181.4,803.47,957.77,248.88,78.943,45.289,103.85,52.063,17.562,12.317,10.293,9.5112,9.8855,12.34,20.733,68.921,644.1,123.47,28.179
3.1301,104.78,472.08,1152,420,110.77,50.14,39.592,142.42,28.082,14.198,10.755,9.4062,9.11,10.063,13.81,27.693,154.65,569.97,59.371,20.742
3.1401,234.73,1002.5,745.34,164.31,62.944,36.287,48.685,101.25,19.062,11.939,9.6054,8.775,8.9324,10.569,16.253,41.42,395.26,257.09,35.875,16.311
3.1501,613.33,1044.4,292.57,82.293,41.643,29.637,88.674,46.921,14.601,10.341,8.7567,8.3556,8.9779,11.496,20.35,74.144,654.28,101.49,24.804,13.475
3.1601,1090.2,518.98,123.21,50.259,30.539,28.531,133.43,24.576,11.926,9.1769,8.1401,8.1238,9.2683,13.022,27.631,173.7,493.66,51.499,18.69,11.573
3.1701,889.36,197.65,66.833,34.573,24.453,37.112,101.62,16.479,10.149,8.3179,7.7108,8.0717,9.8555,15.478,42.121,433.06,206.03,32.168,14.97,10.265
3.1801,381.98,92.543,42.663,25.829,21.592,71.248,46.949,12.614,8.8997,7.6858,7.4434,8.2071,10.836,19.535,77.45,643.45,84.435,22.719,12.563,9.3608
3.1901,150.56,54.085,30.086,20.652,22.031,122.47,23.298,10.352,7.9936,7.232,7.3254,8.5565,12.387,26.681,186.33,432.9,45.073,17.396,10.949,8.7507
3.2001,76.145,36.007,22.759,17.661,29.314,108.08,15.095,8.874,7.3288,6.927,7.3563,9.172,14.834,40.841,453.06,173.39,29.028,14.128,9.8523,8.3695
3.2101,46.574,26.047,18.215,16.392,57.173,52.149,11.397,7.8461,6.8448,6.753,7.5478,10.146,18.831,75.29,624.09,73.667,20.929,12.014,9.1175,8.1801
3.2201,31.839,20.002,15.351,17.202,109.77,24.037,9.3178,7.1072,6.5046,6.7037,7.9275,11.644,25.831,181.36,390.32,40.768,16.289,10.61,8.6557,8.1654
3.2301,23.414,16.109,13.673,22.481,113.06,14.618,7.9957,6.5702,6.2861,6.7817,8.5454,13.965,39.655,441.14,153.4,26.853,13.423,9.6817,8.4165,8.3237
3.2401,18.159,13.529,13.057,42.154,58.97,10.71,7.0942,6.1846,6.1778,7.0003,9.4871,17.703,73.227,607.73,66.947,19.685,11.576,9.0966,8.3754,8.6689
3.2501,14.688,11.84,13.823,90.454,25.754,8.638,6.4564,5.92,6.1753,7.3856,10.901,24.156,176.52,380.12,37.93,15.545,10.373,8.7813,8.5273,9.232
3.2601,12.316,10.847,17.46,117.21,14.605,7.3726,5.9995,5.7585,6.2833,7.9834,13.056,36.667,429.44,149.45,25.377,12.993,9.6135,8.6989,8.8858,10.068
3.2701,10.677,10.533,30.181,72.358,10.317,6.5348,5.6769,5.691,6.5147,8.8705,16.469,66.236,591.65,65.308,18.843,11.374,9.1865,8.8386,9.485,11.269
3.2801,9.5778,11.124,68.164,30.75,8.1732,5.9555,5.4611,5.7154,6.8936,10.177,22.257,155.85,370.12,37.1,15.066,10.36,9.0356,9.2124,10.387,12.985
3.2901,8.9293,13.461,112.73,15.699,6.9156,5.5488,5.3362,5.8365,7.461,12.136,33.205,389.06,145.6,24.934,12.759,9.7771,9.1397,9.8585,11.697,15.474
3.3001,8.7394,20.786,89.045,10.421,6.1074,5.2675,5.2944,6.0649,8.2837,15.186,58.104,578.27,63.743,18.637,11.333,9.5359,9.5071,10.849,13.593,19.197
3.3101,9.1554,44.918,39.859,7.9961,5.5613,5.0846,5.3336,6.4224,9.4739,20.251,131.37,389.22,36.337,15.038,10.494,9.5991,10.177,12.308,16.38,25.049
3.3201,10.653,94.009,18.168,6.6509,5.1854,4.9846,5.4578,6.9434,11.227,29.55,336.55,156.18,24.557,12.889,10.092,9.9692,11.228,14.45,20.628,34.962
3.3301,14.834,105.4,11.047,5.8201,4.9305,4.9599,5.6774,7.684,13.905,49.729,557.42,66.747,18.504,11.624,10.058,10.688,12.801,17.658,27.473,53.808
3.3401,28.061,57.248,8.0961,5.2756,4.7685,5.008,6.0095,8.7359,18.247,106.28,420.84,37.386,15.097,10.967,10.38,11.846,15.145,22.661,39.491,97.168
3.3501,65.818,23.918,6.5662,4.9098,4.6837,5.1322,6.4835,10.255,25.959,275.49,176.08,25.119,13.126,10.787,11.093,13.613,18.711,30.987,63.671,226.12
3.3601,106.53,12.693,5.6638,4.667,4.6681,5.3407,7.1453,12.525,41.83,520.18,72.788,18.962,12.053,11.043,12.295,16.294,24.384,46.322,124.61,579.4
3.3701,80.973,8.6222,5.0919,4.5163,4.7188,5.6488,8.0689,16.099,83.351,460.64,39.581,15.594,11.625,11.763,14.17,20.465,34.091,79.693,314.23,927.96
3.3801,35.378,6.7088,4.7175,4.4403,4.8379,6.0797,9.3774,22.193,212.19,208.38,26.294,13.745,11.741,13.05,17.067,27.295,52.744,173.42,730.06,673
3.3901,16.048,5.6488,4.474,4.4299,5.032,6.6712,11.287,33.963,459.25,83.139,19.855,12.866,12.403,15.121,21.652,39.484,96.275,454.18,894.59,275.35
3.4001,9.735,5.0054,4.3255,4.4814,5.3131,7.4822,14.205,61.923,498.45,43.225,16.479,12.724,13.712,18.398,29.325,64.525,227.12,860.19,503.68,113.05
3.4101,7.1283,4.5972,4.2519,4.5959,5.7003,8.6087,18.983,146.97,256.93,28.157,14.777,13.259,15.906,23.717,43.446,129.48,576.97,761.04,193.28,60.403
3.4201,5.7965,4.3374,4.2427,4.7782,6.2239,10.214,27.663,361.62,100.35,21.194,14.182,14.552,19.463,32.916,73.938,331.95,891.22,341.8,86.672,38.848
3.4301,5.0297,4.1809,4.293,5.0382,6.9287,12.594,46.349,517.5,49.054,17.743,14.495,16.857,25.371,50.692,158.59,739.25,621.8,133.39,49.731,28.081
3.4401,4.5604,4.1032,4.4025,5.3912,7.8877,16.337,98.439,336.5,31.036,16.215,15.747,20.718,35.875,92.299,415.22,835.57,250.47,66.536,33.228,22.131
3.4501,4.2688,4.0909,4.575,5.861,9.2206,22.755,253.96,135.06,23.237,16.018,18.202,27.306,57.024,217.51,810.58,441.09,103.55,40.778,24.507,18.772
3.4601,4.0954,4.1375,4.8184,6.4839,11.135,35.357,478.78,60.219,19.681,17.022,22.503,39.393,109.86,552.41,746.87,168.29,55.456,28.267,19.468,17.079
3.4701,4.0085,4.2415,5.1452,7.3146,14.022,66.309,424.55,35.998,18.463,19.445,30.104,64.901,274.11,853.23,343.24,77.212,35.362,21.294,16.467,16.718
3.4801,3.9909,4.4051,5.5748,8.4418,18.69,161.67,193.57,26.459,18.984,23.973,44.648,133.14,648.89,595.21,132.82,44.769,25.07,17.097,14.767,17.766
3.4901,4.0341,4.6347,6.1359,10.013,27.075,378.7,79.338,22.565,21.305,32.277,77.384,344.89,827.38,239.62,65.124,29.851,19.126,14.484,14.053,20.834
3.5001,4.135,4.9406,6.8723,12.291,44.945,482.58,43.661,21.76,26.154,48.742,172.1,731.36,481.48,98.884,39.323,21.746,15.441,12.893,14.267,27.762
3.5101,4.295,5.3388,7.8502,15.781,94.375,283.94,31.196,23.446,35.53,87.702,448.11,761.8,185.14,52.762,26.83,16.876,13.073,12.055,15.624,44.291
3.5201,4.5192,5.8527,9.1771,21.586,241.39,114.27,26.848,28.155,55.064,205.42,795.74,378.93,81.416,33.438,19.819,13.761,11.554,11.882,18.843,91.445
3.5301,4.8167,6.5168,11.034,32.539,453.9,56.352,26.914,38.016,104.52,520.6,649.29,144.76,45.753,23.483,15.507,11.698,10.652,12.466,25.604,229.61
3.5401,5.2019,7.3825,13.749,58.025,403.65,38.613,31.01,59.532,258.96,803.72,279.3,68.12,29.852,17.673,12.693,10.325,10.273,14.21,39.556,416.57
3.5501,5.6956,8.5295,17.975,134.44,187.25,33.8,41.177,116.62,611.68,560.68,110.53,40.044,21.343,13.997,10.79,9.454,10.476,17.631,76.976,353.84
3.5601,6.328,10.084,25.189,326.32,81.573,36.101,64.884,295.79,779.61,225.79,56.224,26.812,16.248,11.544,9.4898,9.013,11.561,22.843,193.8,156.68
3.5701,7.1434,12.261,39.48,466.53,51.195,46.456,131.09,656.71,453.78,93.204,34.617,19.484,12.963,9.8499,8.6279,9.0863,13.483,33.274,385.84,62.843
3.5801,8.2078,15.451,75.616,308.42,45.216,73.739,336.96,741.87,174.64,49.704,23.824,14.994,10.735,8.6663,8.1475,9.9092,15.514,62.464,370.17,32.611
3.5901,9.6237,20.436,185.43,133.75,52.643,155.4,693.71,391.76,76.876,31.438,17.627,12.048,9.1741,7.8614,8.1581,10.95,19.143,155.31,175.5,20.691
3.6001,11.555,29.019,395.18,74.671,80.402,399.62,693.32,149.62,43.214,21.994,13.734,10.021,8.0662,7.4082,8.814,11.484,27.746,342.59,68.74,14.762
3.6101,14.28,46.355,432.67,67.69,169.77,730.45,335.76,68.66,28.168,16.451,11.131,8.5824,7.3014,7.4588,9.2928,12.834,49.72,386.75,34.182,11.364
3.6201,18.309,91.618,238.62,93.883,430.31,620.35,128.99,39.719,20.084,12.912,9.3124,7.5482,6.8793,8.0116,9.1184,16.18,118.07,204.96,21.127,9.2386
3.6301,24.668,224.09,123.49,196.37,735.13,272.92,61.721,26.324,15.217,10.517,8.0047,6.8283,6.9786,8.0056,9.5317,23.074,285.81,79.23,14.823,7.8326
3.6401,35.746,429.11,119,480.82,576.35,107.57,36.67,18.971,12.053,8.8269,7.0555,6.4473,7.4123,7.4595,10.999,39.009,393.33,37.179,11.279,6.8736
3.6501,58.507,414.82,222.11,737.09,244.09,54.318,24.691,14.479,9.8812,7.6006,6.3973,6.5938,7.0629,7.4787,13.811,85.86,246.07,22.142,9.0883,6.218
3.6601,118.75,256.93,514.99,514.43,98.203,33.333,17.98,11.526,8.3308,6.7049,6.0907,6.914,6.3581,8.1347,19.121,220.12,96.837,15.184,7.6511,5.7886
3.6701,283.18,283.6,728.75,208.42,50.956,22.889,13.82,9.4816,7.1958,6.0887,6.3139,6.3461,6.1939,9.4071,30.448,376.88,42.313,11.372,6.675,5.5497
3.6801,498.42,560.14,472.23,86.996,31.782,16.886,11.057,8.0111,6.3628,5.8404,6.4704,5.5825,6.4614,11.601,60.886,295.76,23.936,9.0571,6.0059,5.4981
3.6901,546.4,720.45,187.77,46.912,22.046,13.099,9.1274,6.9281,5.7995,6.1038,5.7021,5.326,7.0645,15.504,155.47,125.6,15.917,7.5553,5.5611,5.669
3.7001,671.88,434.68,80.828,29.926,16.375,10.55,7.7293,6.1309,5.6237,6.1063,4.9569,5.3906,8.0883,23.195,328.15,50.95,11.677,6.5416,5.2993,6.1628
3.7101,738.68,171.45,44.768,21.054,12.763,8.7505,6.6935,5.5994,5.9179,5.2289,4.6763,5.6647,9.7704,41.523,341.72,26.854,9.1598,5.8471,5.2102,7.2302
3.7201,425.38,76.542,29.011,15.787,10.311,7.4361,5.9282,5.4696,5.76,4.5142,4.6339,6.164,12.626,97.287,170.57,17.13,7.551,5.38,5.3156,9.5659
3.7301,168.88,43.576,20.61,12.385,8.57,6.4564,5.4217,5.7659,4.8207,4.2189,4.7317,6.9705,17.88,242.56,65.888,12.232,6.4743,5.0927,5.6878,15.604
3.7401,77.495,28.679,15.553,10.052,7.291,5.7331,5.3197,5.4932,4.1553,4.113,4.9635,8.2506,29.067,360.41,31.618,9.4108,5.7371,4.9681,6.5049,34.588
3.7501,44.846,20.561,12.252,8.3813,6.3332,5.2734,5.6129,4.5304,3.8614,4.1107,5.3577,10.336,59.404,242.43,19.057,7.6433,5.236,5.0175,8.2329,78.005
3.7601,29.724,15.599,9.9701,7.1457,5.6228,5.2447,5.2841,3.8962,3.721,4.1978,5.9745,13.955,153.02,97.02,13.136,6.4745,4.9147,5.2918,12.361,98.686
3.7701,21.36,12.326,8.3247,6.2161,5.1696,5.5161,4.3175,3.599,3.6618,4.3824,6.9244,20.965,315.03,41.117,9.8607,5.678,4.7482,5.9192,24.737,58.59
3.7801,16.205,10.046,7.1014,5.527,5.1405,5.0274,3.6983,3.4342,3.6675,4.6878,8.4143,37.396,314.98,22.642,7.8615,5.1325,4.7373,7.2201,59.568,24.264
3.7901,12.786,8.3919,6.1762,5.1011,5.4069,4.0694,3.3963,3.3375,3.7382,5.1559,10.864,86.876,152.87,14.794,6.5613,4.7718,4.9133,10.135,97.084,12.297
3.8001,10.398,7.1568,5.4854,5.1152,4.9178,3.5071,3.2154,3.2919,3.8823,5.8598,15.232,219.25,59.144,10.716,5.6821,4.5627,5.3614,18.194,73.831,8.2507
3.8101,8.6624,6.2196,5.0477,5.3455,3.9616,3.2187,3.0948,3.2936,4.117,6.9291,24.153,338.16,28.699,8.3239,5.0781,4.4958,6.2871,43.196,32.198,6.5309
3.8201,7.3652,5.5188,5.0346,4.7555,3.3963,3.0324,3.0173,3.3445,4.4712,8.6105,47.016,236.15,17.397,6.808,4.6693,4.5872,8.2411,86.506,14.638,5.7095
3.8301,6.3793,5.0778,5.2742,3.8181,3.1007,2.8986,2.9772,3.4513,4.9932,11.418,118.35,95.569,12.022,5.7986,4.4126,4.8908,13.076,86.502,9.0147,5.3362
3.8401,5.6381,5.0708,4.7322,3.2869,2.9048,2.8017,2.9733,3.6257,5.765,16.579,268.41,39.927,9.0351,5.1082,4.2896,5.5359,28.013,43.182,6.7967,5.2402
3.8501,5.1567,5.2777,3.7868,2.9982,2.7587,2.7357,3.0076,3.8874,6.9339,27.725,315.77,21.689,7.2075,4.635,4.3028,6.8448,65.861,18.171,5.7638,5.3568
3.8601,5.1016,4.6788,3.2356,2.7992,2.6465,2.6981,3.0849,4.2674,8.7841,58.672,172.34,14.047,6.0177,4.3227,4.4823,9.7712,93.334,10.104,5.2741,5.6753
3.8701,5.3016,3.739,2.9362,2.6461,2.5618,2.6888,3.2132,4.8167,11.925,152.49,66.272,10.112,5.2128,4.1426,4.9043,17.927,61.291,7.1834,5.0958,6.225
3.8801,4.7374,3.1992,2.7291,2.5244,2.5011,2.7091,3.4057,5.6221,17.88,297.03,30.367,7.817,4.6595,4.0867,5.7491,42.995,25.637,5.8799,5.1372,7.083
3.8901,3.7803,2.8981,2.5678,2.4275,2.4631,2.7623,3.6826,6.8404,31.458,273.73,17.728,6.3694,4.2841,4.1669,7.4898,84.026,12.346,5.2545,5.3708,8.4028
3.9001,3.214,2.6851,2.4371,2.3519,2.4477,2.8541,4.0759,8.7779,71.483,126.16,11.97,5.4086,4.0461,4.4261,11.672,80.76,7.9853,4.9885,5.8091,10.491
3.9101,2.8976,2.5167,2.3302,2.2956,2.4555,2.9928,4.638,12.104,183.66,49.231,8.8528,4.7522,3.9269,4.9654,24.366,39.338,6.1916,4.957,6.5039,14.01
3.9201,2.6733,2.3781,2.243,2.2576,2.4888,3.1917,5.458,18.54,304.4,24.478,6.9787,4.3014,3.926,6.0275,58.377,16.669,5.3454,5.1141,7.5637,20.619
3.9301,2.4951,2.2627,2.1732,2.2376,2.5512,3.4705,6.6974,33.75,229.59,15.043,5.7728,4.0009,4.0645,8.2906,88.945,9.4098,4.9537,5.4568,9.2,35.551
3.9401,2.3475,2.1661,2.1194,2.2363,2.6483,3.8607,8.6749,79.87,95.598,10.474,4.963,3.8213,4.3971,14.183,62.77,6.7567,4.8321,6.0169,11.848,79.275
3.9501,2.2231,2.0859,2.0806,2.255,2.7883,4.4129,12.096,199.91,38.959,7.9096,4.4075,3.7512,5.0519,32.641,26.705,5.5709,4.9068,6.869,16.506,201.48
3.9601,2.1176,2.0203,2.0567,2.296,2.9835,5.2134,18.814,297.29,20.627,6.3321,4.0278,3.7965,6.345,71.495,12.485,5.0085,5.1571,8.1581,25.95,333.08
3.9701,2.0282,1.9681,2.0478,2.363,3.2528,6.4188,35.093,199.89,13.152,5.3023,3.7803,3.9851,9.22,83.784,7.8995,4.7801,5.5965,10.169,50.174,252.26
3.9801,1.9528,1.9285,2.0548,2.4612,3.625,8.3371,85.149,79.831,9.3693,4.6051,3.6423,4.3839,17.279,46.707,6.0658,4.7717,6.2723,13.511,125.19,107.28
3.9901,1.8901,1.9012,2.0791,2.5985,4.1469,11.651,207.71,33.692,7.1901,4.126,3.6073,5.1483,41.752,19.322,5.2192,4.9404,7.2804,19.687,275.87,46.659
4.0001,1.8389,1.8863,2.123,2.786,4.8976,18.151,286.31,18.463,5.8271,3.801,3.6848,6.6753,79.473,10.122,4.8375,5.2832,8.8032,33.358,312.03,28.141
4.0101,1.7985,1.8841,2.1899,3.041,6.0191,33.894,178.91,12.009,4.9284,3.594,3.9074,10.226,73.443,6.9722,4.7282,5.8274,11.205,72.668,167.45,22.266
4.0201,1.7687,1.8956,2.2845,3.3898,7.7886,82.291,70.067,8.6659,4.3171,3.4875,4.35,20.747,35.023,5.6365,4.8155,6.6365,15.293,184.38,68.212,22.132
4.0301,1.7492,1.9221,2.4139,3.8743,10.811,200.79,30.341,6.713,3.8975,3.4777,5.1854,50.249,15.049,5.0252,5.0764,7.831,23.191,314.95,36.811,27.966
4.0401,1.7402,1.9657,2.5881,4.5651,16.643,276.77,16.989,5.4814,3.6156,3.5765,6.8673,82.021,8.7109,4.7867,5.5219,9.6385,42.12,249.34,28.728,48.137
4.0501,1.7422,2.0294,2.822,5.5872,30.4,172.95,11.191,4.6656,3.4412,3.8178,10.894,62.426,6.3999,4.7873,6.1942,12.521,99.641,110.95,31.257,113.95
4.0601,1.7559,2.1175,3.1387,7.1814,72.085,67.729,8.1449,4.1104,3.3599,4.2788,23.128,27.3,5.3979,4.9779,7.1771,17.535,235,53.242,49.523,235.04
4.0701,1.7829,2.2359,3.5741,9.8628,180.56,29.328,6.3504,3.7308,3.3702,5.1362,54.963,12.531,4.9689,5.3536,8.6248,27.631,311.97,41.607,113.39,244.56
4.0801,1.8247,2.3932,4.1877,14.919,268.56,16.425,5.2134,3.4787,3.4849,6.8573,80.818,7.8631,4.8625,5.9422,10.829,53.541,195.01,55.726,231.98,124.51
4.0901,1.8842,2.6022,5.0834,26.409,180.57,10.824,4.4591,3.3272,3.7383,11.005,55.111,6.0896,4.9852,6.8087,14.389,131.9,90.852,119.7,240.86,51.606
4.1001,1.9649,2.8818,6.457,60.231,72.102,7.8839,3.9463,3.2639,4.2062,23.663,23.431,5.3393,5.3124,8.0741,20.713,274.8,72.528,234.97,122.19,28.87
4.1101,2.0718,3.2616,8.7147,154.98,30.428,6.1546,3.5974,3.2883,5.0623,55.619,11.367,5.0792,5.8629,9.9595,33.905,293.74,125.8,233.66,49.809,22.689
4.1201,2.2124,3.7896,12.827,256.95,16.682,5.0613,3.3683,3.4132,6.7626,78.851,7.5357,5.1264,6.6967,12.891,69.29,177.39,235.5,115.41,26.482,24.346
4.1301,2.3971,4.5477,21.659,193.81,10.864,4.3385,3.2344,3.6717,10.831,51.986,6.0873,5.4248,7.9337,17.769,170.72,158.99,232.41,47.079,18.626,38.156
4.1401,2.6414,5.6859,46.114,80.682,7.858,3.8498,3.1842,4.1359,23.2,22.104,5.542,5.9854,9.8002,26.789,317.66,245.32,115.01,24.889,16.129,86.2
4.1501,2.9693,7.5038,120.18,32.877,6.109,3.5206,3.2173,4.9691,54.384,11.084,5.4741,6.8787,12.744,46.634,337.27,235.29,47.109,16.842,17.058,166.2
4.1601,3.4187,10.679,234.27,17.42,5.013,3.308,3.3448,6.5939,77.077,7.6334,5.7547,8.2606,17.752,102.97,316.63,116.78,24.776,13.413,23.125,159.08
4.1701,4.053,17.047,215.92,11.132,4.2943,3.1887,3.5961,10.402,50.963,6.4148,6.3833,10.452,27.401,266.58,262.31,48.445,16.403,12.197,44.367,76.862
4.1801,4.9848,33.072,99.5,7.9624,3.813,3.1516,4.0329,21.824,21.933,6.1016,7.4615,14.166,50.372,488.01,130.85,25.592,12.51,12.693,105.95,31.732
4.1901,6.4305,82.91,38.824,6.149,3.4926,3.1959,4.7914,51.415,11.322,6.3411,9.2439,21.282,117.42,428.11,54.943,16.766,10.58,15.577,172.47,17.054
4.2001,8.8532,192.18,19.323,5.0273,3.29,3.3323,6.2101,75.508,8.145,7.0908,12.324,38.208,265.53,195.67,28.844,12.472,9.8057,24.261,130.64,11.493
4.2101,13.41,235.42,11.912,4.3008,3.1815,3.587,9.337,51.928,7.2381,8.5114,18.274,88.482,398.3,76.771,18.559,10.122,10.001,52.576,56.06,8.8363
4.2201,23.747,132.71,8.3435,3.821,3.1559,4.0148,18.25,22.902,7.3789,11.075,32.433,197.93,390.03,38.092,13.45,8.8187,11.441,122.75,24.482,7.4021
4.2301,54.147,51.158,6.3596,3.5078,3.212,4.7322,43.456,12.162,8.3698,16.066,75.129,251.99,235.17,23.271,10.555,8.2093,15.31,167.71,14.224,6.6045
4.2401,139.28,23.148,5.1587,3.3169,3.3594,6.0155,72.935,9.2562,10.507,27.73,175.35,193.24,97.26,16.092,8.8086,8.1949,26.145,105.74,10.047,6.2029
4.2501,230.91,13.44,4.3954,3.224,3.6212,8.6701,58.402,8.9333,14.866,62.657,233.12,219.74,43.659,12.085,7.7554,8.8784,60.817,43,7.9766,6.0977
4.2601,174.21,9.0964,3.9015,3.2184,4.0446,15.729,27.566,10.17,25.07,153.08,149.46,286.57,24.987,9.6536,7.187,10.693,134.12,20.079,6.8547,6.2667
4.2701,72.602,6.7895,3.5886,3.2997,4.7241,36.61,14.835,13.422,55.432,226.87,78.865,197.19,16.7,8.1125,7.0278,15,157.19,12.382,6.2538,6.7527
4.2801,29.684,5.4377,3.4085,3.4784,5.8683,68.739,12.169,21.144,138.49,155.52,85.032,82.586,12.273,7.131,7.3054,26.899,86.864,9.0782,5.9948,7.6918
4.2901,15.83,4.6019,3.3363,3.7787,8.0224,64.655,13.565,43.303,220.56,68.22,172.67,36.664,9.6438,6.5428,8.1885,64.451,34.883,7.4091,6.008,9.4171
4.3001,10.219,4.0773,3.3622,4.2475,13.044,34.101,19.273,109.91,161.31,38.412,264.6,21.036,7.984,6.2723,10.153,136.7,17.307,6.5176,6.289,12.815
4.3101,7.4179,3.7599,3.4887,4.9733,27.764,20.101,36.253,206.31,68.879,37.589,191.78,14.217,6.909,6.3092,14.62,148.04,11.167,6.0743,6.8976,20.843
4.3201,5.845,3.5955,3.7315,6.1353,59.523,20.216,89.981,183,32.068,63.527,80.454,10.595,6.2244,6.7148,26.906,77.113,8.4425,5.9411,7.992,44.996
4.3301,4.9072,3.5587,4.1236,8.1478,73.861,31.981,188.33,83.886,21.788,148.95,34.677,8.4466,5.8313,7.6727,65.319,31.1,7.0622,6.0702,9.952,105.65
4.3401,4.3428,3.6431,4.7265,12.208,49.721,73.905,196.1,34.925,20.508,250.13,19.491,7.0928,5.6886,9.6559,135.52,15.959,6.3518,6.473,13.803,150.02
4.3501,4.0254,3.8599,5.6541,22.691,37.502,167.41,98.716,19.761,26.072,196.21,13.067,6.2208,5.8031,14.05,141.06,10.571,6.0462,7.2249,23.08,100.21
4.3601,3.894,4.2414,7.1283,50.231,61.434,204.33,39.276,14.713,46.919,84.338,9.7262,5.6741,6.2395,26.012,71.511,8.1669,6.0372,8.5067,51.119,45.17
4.3701,3.9251,4.8521,9.627,84.055,141.28,115.82,20.05,13.465,114.35,35.138,7.7731,5.3743,7.1683,63.288,29.026,6.9754,6.2957,10.742,114.52,26.528
4.3801,4.1237,5.8155,14.354,91.445,207.04,45.599,13.321,14.842,225.52,19.129,6.556,5.2911,9.0112,131.37,15.216,6.4088,6.8499,15.075,145.73,23.811
4.3901,4.5257,7.3794,25.151,130.74,139.5,21.523,10.564,19.971,216.17,12.607,5.7803,5.4341,12.966,136.79,10.281,6.238,7.7953,25.493,90.475,29.08
4.4001,5.2128,10.092,56.035,204.1,56.652,13.264,9.6126,34.851,102.93,9.303,5.3001,5.8627,23.379,69.438,8.1035,6.3767,9.344,56.494,45.048,46.803
4.4101,6.3544,15.385,135.83,164.3,24.773,9.7014,9.9044,82.832,40.816,7.4076,5.0428,6.7257,55.941,28.325,7.0743,6.8161,11.974,120.96,35.103,103.79
4.4201,8.3188,28.057,234.69,71.919,14.241,7.993,11.58,188.76,20.682,6.2437,4.9792,8.3814,121.48,15.012,6.6597,7.6109,16.949,144.24,45.61,257.96
4.4301,12.019,66.294,213.48,29.741,9.8162,7.2497,15.667,230.55,13.074,5.5112,5.1145,11.81,137.05,10.317,6.6599,8.8972,28.587,91.411,90.8,396.62
4.4401,20.281,158.07,102.79,16.021,7.5993,7.1703,25.882,130.47,9.4168,5.0635,5.4952,20.436,73.759,8.3177,7.0163,10.958,62.049,62.127,226.06,277.39
4.4501,44.086,226.17,40.589,10.515,6.4101,7.7236,57.081,51.001,7.3881,4.8275,6.2364,47.236,30.09,7.4688,7.7582,14.402,128.73,89.129,384.75,113.27
4.4601,111.73,176.22,20.074,7.7779,5.8039,9.1204,143.08,23.651,6.1712,4.7721,7.6061,108.35,15.709,7.272,9.0031,20.745,155.28,207.7,301.93,48.555
4.4701,191.24,94.312,12.374,6.2501,5.6002,12.014,227.98,14.129,5.4177,4.8983,10.295,137.56,10.848,7.5667,11.007,34.775,129.05,372.76,128.79,27.866
4.4801,154.09,41.064,8.701,5.3554,5.7461,18.36,165.65,9.8495,4.9614,5.2413,16.521,81.494,8.9319,8.3548,14.302,73.093,189.24,316.17,52.888,20.285
4.4901,79.221,19.735,6.6744,4.8434,6.2827,35.398,68.533,7.5719,4.7192,5.8914,34.981,33.574,8.29,9.7757,20.09,158.86,350.37,140.22,28.518,19.236
4.5001,67.036,11.877,5.4602,4.5978,7.3708,88.717,28.857,6.2431,4.6536,7.0524,85.428,17.115,8.4345,12.174,31.552,262.41,345.52,56.461,18.944,27.621
4.5101,73.184,8.2731,4.7032,4.5706,9.4113,191.13,15.952,5.4359,4.7575,9.2224,135.28,11.887,9.2792,16.331,59.499,377.71,168.56,29.48,14.597,48.2
4.5201,47.23,6.3065,4.2328,4.7587,13.448,207.25,10.641,4.9526,5.0538,13.876,99.334,10.101,10.995,24.225,145.64,376.88,66.359,18.921,13.082,52.638
4.5301,21.284,5.1236,3.9616,5.2036,22.81,106.82,7.9651,4.6955,5.6066,26.619,43.216,9.8684,14.11,42.085,354.72,197.13,32.877,13.82,14.815,31.367
4.5401,11.105,4.3732,3.8463,6.0124,50.564,41.637,6.4582,4.6184,6.5579,64.907,20.786,10.766,19.981,94.01,484.32,77.578,20.311,11.147,24.598,17.695
4.5501,7.3219,3.8881,3.8704,7.42,128.44,20.143,5.5657,4.7073,8.232,123.85,14.259,12.983,32.665,235.38,299.73,37.08,14.314,9.9236,46.111,12.619
4.5601,5.5097,3.5812,4.0394,9.9722,212.29,12.422,5.0416,4.9755,11.488,115.02,12.638,17.419,67.571,386.63,116.75,22.26,11.037,10.085,52.225,9.1803
4.5701,4.483,3.4058,4.3833,15.148,160.36,8.8791,4.7669,5.4694,19.248,56.119,13.394,26.808,172.67,335.52,50.327,15.299,9.1619,12.96,31.551,7.4692
4.5801,3.8499,3.3381,4.9686,28.096,67.348,6.9961,4.6851,6.2907,42.657,26.222,16.476,51.054,334.95,224.86,27.948,11.481,8.2075,23.696,15.409,6.9517
4.5901,3.4461,3.3694,5.9303,68.342,28.071,5.9242,4.7759,7.6574,97.582,18.132,23.641,126.64,313.34,126.41,18.207,9.2125,8.1949,45.183,9.3306,7.016
4.6001,3.192,3.5042,7.5517,160.15,15.418,5.3138,5.0462,10.088,128.9,17.512,41.681,285.58,161.55,56.403,13.095,7.864,9.772,50.289,7.2369,7.511
4.6101,3.0461,3.7615,10.501,203.92,10.329,5.004,5.5332,15.094,81.687,21.561,97.507,336.4,112.01,28.348,10.11,7.2722,13.313,28.812,6.4523,8.4899
4.6201,2.9872,4.1814,16.685,119.29,7.8329,4.9199,6.3172,28.374,38.956,33.451,238.92,186.39,136.34,17.637,8.2839,7.7575,20.437,13.462,6.2434,10.164
4.6301,3.0064,4.8399,33.152,46.828,6.4869,5.034,7.5592,66.876,27.491,69.494,341.66,77.395,113.21,12.489,7.2529,9.1791,38.082,8.2953,6.41,13.016
4.6401,3.1047,5.8857,84.126,21.551,5.7545,5.3521,9.6,122.74,31.767,177.38,222.28,47.271,54.634,9.6093,7.1383,9.3875,48.084,6.5475,6.9239,18.176
4.6501,3.2924,7.6301,177.11,12.97,5.4059,5.9138,13.273,113.12,55,323.56,89.605,58.275,25.197,7.9396,8.1311,9.5295,30.287,5.8871,7.8586,28.774
4.6601,3.5928,10.82,184.54,9.2674,5.3407,6.8047,21.181,64.318,133.44,275.14,40.804,103.43,14.94,7.263,8.3355,14.484,13.924,5.7247,9.4086,55.993
4.6701,4.0486,17.663,92.645,7.4251,5.5261,8.1899,43.019,52.447,285.59,122.02,26.256,116.32,10.598,7.811,6.8726,30.489,8.1162,5.8925,11.995,140.96
4.6801,4.7382,36.558,36.522,6.4865,5.9779,10.394,96.277,90.89,309.27,49.387,23.875,65.384,8.5405,8.2492,6.1983,46.496,6.2263,6.3651,16.581,319.71
4.6901,5.8121,93.682,18.308,6.0843,6.7634,14.116,141.97,213.94,159.25,26.419,34.222,27.955,8.1266,6.7263,7.109,34.542,5.5287,7.2031,25.74,376.13
4.7001,7.5855,181.66,11.819,6.0732,8.0272,21.107,130.38,325.88,61.906,18.01,71.521,15.044,8.5982,5.2547,10.954,16.024,5.3412,8.5668,48.309,205.29
4.7101,10.818,167.67,8.971,6.4207,10.059,36.932,174.37,227.58,29.809,14.893,112.67,10.848,7.4641,4.7998,23.297,8.5092,5.4713,10.797,118.17,78.96
4.7201,17.779,78.209,7.6447,7.1806,13.475,81.286,303.65,92.821,18.342,15.27,85.523,9.9347,5.5104,4.968,42.47,6.1547,5.8791,14.647,283.5,36.211
4.7301,37.169,31.735,7.149,8.5167,19.753,190.6,286.31,39.387,13.223,21.382,38.16,8.8891,4.511,5.8268,39.33,5.3129,6.6062,22.035,375.79,21.18
4.7401,95.019,17.052,7.2486,10.797,33.269,338.83,136.15,21.814,10.771,44.411,19.028,6.5339,4.1432,8.4102,19.676,5.0535,7.778,39.105,226.76,14.348
4.7501,178.65,11.798,7.926,14.877,70.572,364.5,53.916,14.469,9.8928,92.266,13.263,4.9294,4.0716,16.814,9.4824,5.1219,9.6605,89.956,88.292,10.667
4.7601,158.57,9.677,9.3518,23.079,180.19,207.21,27.054,10.769,10.506,104.08,9.2812,4.1949,4.2627,35.396,6.2916,5.4526,12.825,229.32,38.88,8.47
4.7701,72.814,9.0506,12.005,43.531,346.18,81.737,16.799,8.7572,13.743,58.341,6.4205,3.8214,4.8687,42.755,5.1997,6.0649,18.653,366.83,22.115,7.0728
4.7801,30.51,9.4805,17.129,106.48,351.22,36.964,11.834,7.7316,24.832,25.425,4.9869,3.6343,6.4621,25.256,4.8264,7.0513,31.226,266.2,14.763,6.1514
4.7901,17.489,11.061,28.54,244.27,203.01,21.268,9.0794,7.4838,58.478,12.872,4.2238,3.5958,11.335,11.403,4.8113,8.6127,66.103,109.27,10.893,5.5365
4.8001,13.234,14.474,61.02,302.06,85.95,14.182,7.454,8.2231,102.86,8.0493,3.76,3.7269,25.414,6.7225,5.0511,11.171,171.78,45.194,8.6232,5.1341
4.8101,12.254,21.859,156.87,185.58,38.288,10.374,6.5225,10.878,86.629,5.8791,3.4709,4.1222,41.885,5.2102,5.5402,15.692,334.57,24.379,7.2046,4.8904
4.8201,13.445,40.936,286.6,117.82,21.462,8.1165,6.1636,16.816,39.102,4.7079,3.3078,5.0699,33.406,4.6702,6.3378,24.807,308.39,15.815,6.2883,4.775
4.8301,17.393,100.68,244.79,128.63,14.118,6.7208,6.6214,31.051,16.578,3.9998,3.2567,7.61,15.609,4.5509,7.5859,47.789,142.29,11.486,5.6955,4.7728
4.8401,27.313,231.85,111.25,101.37,10.234,5.9055,8.2684,68.711,9.2608,3.5471,3.33,15.648,7.8734,4.6927,9.5768,119.29,55.736,9.0204,5.3293,4.8803
4.8501,56.37,283.86,50.77,48.019,7.9441,5.6964,9.6668,99.777,6.3368,3.2553,3.581,33.326,5.4844,5.0599,12.946,276.08,27.942,7.5183,5.1361,5.1043
4.8601,144.26,160.82,41.135,22.314,6.5352,6.4782,10.416,67.491,4.8653,3.0791,4.157,40.347,4.652,5.6814,19.277,338.14,17.409,6.5764,5.0881,5.4633
4.8701,271.57,63.368,65.656,13.26,5.7529,7.5705,15.031,27.935,4.0179,2.9993,5.5163,23.781,4.3866,6.6494,33.504,190.8,12.369,5.9942,5.1756,5.991
4.8801,240.38,30.549,105.78,9.3077,5.7497,6.9045,32.816,12.674,3.492,3.0164,9.4321,10.666,4.4188,8.1557,74.896,73.826,9.6046,5.6662,5.4034,6.7435
4.8901,108.79,20.453,88.921,7.2467,6.7181,5.9661,74.353,7.5822,3.1554,3.1548,21.219,6.2461,4.6706,10.599,193.14,33.686,7.9749,5.5379,5.7922,7.8147
4.9001,43.467,18.729,41.336,6.2787,6.8796,6.4004,94.095,5.3936,2.9446,3.4839,38.285,4.8269,5.1411,14.889,331.17,19.819,6.9916,5.5859,6.3828,9.3658
4.9101,22.688,25.92,18.494,6.4799,5.3742,8.5246,55.402,4.2461,2.8292,4.1924,34.173,4.3238,5.8838,23.502,260.01,13.665,6.4213,5.8098,7.2464,11.688
4.9201,14.983,54.312,10.971,7.1459,4.3794,14.647,22.266,3.5725,2.7986,5.8958,16.654,4.2127,7.0212,45.158,110.55,10.455,6.1476,6.2319,8.506,15.353
4.9301,11.739,96.761,8.3308,6.0743,4.2459,34.241,10.634,3.1528,2.8596,11.017,8.0096,4.339,8.8021,112.44,45.098,8.6421,6.1161,6.902,10.381,21.61
4.9401,10.851,85.461,7.9854,4.4219,4.6274,75.651,6.6113,2.8874,3.0439,25.06,5.3385,4.664,11.756,259.93,24.12,7.6054,6.3126,7.9127,13.29,33.697
4.9501,12.344,40.266,7.6035,3.6599,5.6154,88.672,4.8077,2.7279,3.4343,38.936,4.4317,5.2055,17.167,318.36,15.809,7.0635,6.7574,9.4303,18.106,62.357
4.9601,19.166,18.451,5.6701,3.418,7.8656,48.932,3.8426,2.6516,4.2597,28.882,4.1307,6.0325,28.878,179.9,11.78,6.8863,7.5097,11.766,26.931,149.29
4.9701,42.558,12.334,4.1366,3.4155,13.865,19.542,3.2721,2.6526,6.3027,13.188,4.127,7.2886,61.633,70.01,9.6299,7.026,8.6881,15.546,46.046,368.56
4.9801,86.166,8.9939,3.4536,3.6153,32.811,9.5758,2.9179,2.7411,12.596,6.8621,4.3266,9.264,159.57,32.396,8.4805,7.4932,10.517,22.19,99.523,529.82
4.9901,90.468,6.0479,3.1292,4.0882,72.768,6.0568,2.6979,2.9524,27.992,4.9202,4.7138,12.591,301.17,19.519,7.9618,8.3589,13.435,35.55,259.39,354.93
5.0001,47.978,4.4456,2.9697,5.0461,85.351,4.4517,2.5717,3.3758,37.899,4.2516,5.3198,18.869,266.81,13.943,7.9211,9.7821,18.389,69.182,490.64,175.05
5.0101,20.346,3.648,2.9273,7.0867,47.069,3.5875,2.5207,4.2606,24.531,4.0608,6.2253,33.212,120.97,11.202,8.3258,12.082,27.723,173.74,435.26,121.1
5.0201,10.31,3.1827,3.0003,12.307,18.76,3.0775,2.5414,6.4796,11.006,4.1258,7.5924,75.658,48.641,9.8736,9.2416,15.929,48.742,402.94,199.04,76.004
5.0301,6.5454,2.8901,3.2179,28.67,9.1702,2.7638,2.645,13.345,6.1684,4.3798,9.749,191.72,25.7,9.4225,10.86,22.886,109.97,493.8,86.074,38.11
5.0401,4.8012,2.7107,3.6556,66.072,5.7933,2.5728,2.8666,28.976,4.67,4.8194,13.425,306.27,17.18,9.6682,13.602,37.358,284.95,278.82,64.922,21.762
5.0501,3.8381,2.6197,4.4904,83.876,4.2596,2.4683,3.2938,36.472,4.1614,5.4837,20.534,222.93,13.42,10.637,18.404,75.456,489.22,108.47,79.424,14.962
5.0601,3.2495,2.6102,6.1886,49.31,3.4388,2.4338,4.1693,22.207,4.0532,6.4628,37.542,92.871,11.807,12.568,27.638,193.99,383.89,51.004,72.27,11.442
5.0701,2.8706,2.6903,10.292,19.701,2.9586,2.4664,6.3419,10.027,4.1745,7.9332,89.419,40.114,11.493,16.066,48.817,421.42,162.7,33.693,39.077,9.369
5.0801,2.624,2.8868,22.836,9.3395,2.6669,2.5766,13.031,5.8792,4.4759,10.254,216.1,23.489,12.273,22.615,111.37,457.32,65.926,33.939,19.746,8.0932
5.0901,2.4711,3.2597,55.55,5.7847,2.493,2.7961,28.239,4.5971,4.9615,14.236,297.57,17.307,14.354,36.451,286.78,234.53,35.115,53.56,12.673,7.3394
5.1001,2.3933,3.9424,82.091,4.212,2.4019,3.2033,35.544,4.1834,5.6747,22.073,187.5,15.049,18.506,73.109,475.59,89.963,23.372,70.53,9.5792,6.9989
5.1101,2.3847,5.2655,55.518,3.3859,2.3776,4.0098,21.706,4.1368,6.7079,41.454,76.137,15.017,26.85,187.41,358.61,42.337,18.801,48.727,7.9079,7.0816
5.1201,2.4508,8.2368,22.771,2.9106,2.4165,5.9356,9.8965,4.3109,8.2392,101.08,36.34,17.002,46.149,406.81,149.08,25.297,19.76,22.912,6.9276,7.7665
5.1301,2.6114,16.757,10.192,2.6268,2.5272,11.765,5.8986,4.6656,10.625,231.41,24.248,21.885,102.94,441.36,60.545,17.591,31.75,12.612,6.3717,9.6872
5.1401,2.91,41.991,6.0509,2.4617,2.7361,25.953,4.6916,5.2104,14.666,283.61,20.835,32.764,265.7,226.27,31.935,13.725,57.596,8.9046,6.1395,15.308
5.1501,3.4401,76.129,4.3099,2.3791,3.1075,35.112,4.3369,5.9923,22.505,162.96,21.937,60.906,455.74,86.643,20.331,12.047,60.882,7.1912,6.2248,32.907
5.1601,4.4193,64.843,3.4257,2.3623,3.8083,22.922,4.3504,7.1065,41.62,68.035,27.916,149.31,357.43,40.546,14.546,12.499,33.373,6.2743,6.7274,63.447
5.1701,6.4496,29.11,2.9294,2.4062,5.3752,10.601,4.5936,8.7308,99.839,37.736,43.942,351.44,151.18,23.915,11.34,17.543,15.478,5.7852,7.9788,63.688
5.1801,11.681,12.129,2.6402,2.5168,9.9105,6.2709,5.0333,11.212,226.74,31.267,92.076,447.65,60.726,16.2,9.5343,35.118,9.3934,5.5911,11.11,33.659
5.1901,28.022,6.6959,2.4766,2.7149,22.188,5.0283,5.6869,15.301,278.58,35.953,236.14,260.79,31.549,12.005,8.6956,59.416,7.1056,5.6602,20.584,16.662
5.2001,62.402,4.5905,2.3992,3.0495,34.337,4.7262,6.6121,22.931,164.22,56.776,431.3,100.71,19.798,9.5105,8.8475,50.772,6.0371,6.038,45.821,11.824
5.2101,73.265,3.577,2.3889,3.6418,25.769,4.8352,7.9197,40.549,76.955,127.22,366.35,44.65,13.899,7.9675,10.818,24.432,5.5109,6.8934,68.67,11.01
5.2201,40.434,3.0293,2.4392,4.8501,12.343,5.2158,9.8102,92.491,58.105,308.39,161.39,25.349,10.521,7.0374,18.357,11.86,5.3076,8.7285,50.045,12.03
5.2301,16.169,2.7208,2.5534,8.0341,7.0731,5.8488,12.661,213.63,82.41,439.89,63.855,16.731,8.4264,6.5835,39.515,7.7905,5.3568,13.341,24.452,14.826
5.2401,7.9819,2.5536,2.7469,17.425,5.6553,6.7787,17.248,286.62,187.3,285.1,32.459,12.117,7.0664,6.625,58.593,6.2265,5.6657,27.319,15.379,20.65
5.2501,5.1328,2.4811,3.0558,31.841,5.4153,8.112,25.426,198.22,385.15,112.97,20.102,9.3575,6.1726,7.4376,41.854,5.5413,6.3202,56.468,14.226,33.991
5.2601,3.8698,2.4813,3.5633,29.852,5.696,10.048,42.749,149.29,399.37,48.426,13.969,7.5869,5.6088,10.137,18.926,5.2904,7.5583,66.495,16.769,72.493
5.2701,3.2233,2.5456,4.4917,15.748,6.3558,12.962,89.733,256.98,199.73,26.805,10.462,6.3988,5.3162,19.173,9.8771,5.3328,10.072,40.929,23.98,179.06
5.2801,2.8752,2.6752,6.6031,8.6828,7.4213,17.603,212.49,424.76,77.555,17.439,8.268,5.5836,5.2994,41.685,6.9853,5.6427,16.399,23.554,43.506,296.99
5.2901,2.6968,2.8817,12.767,6.8853,9.0374,25.656,368.01,343.94,37.316,12.494,6.811,5.0266,5.6562,56.142,5.9021,6.27,34.637,21.83,104.66,245.48
5.3001,2.6296,3.1916,26.552,6.8052,11.518,41.654,457.27,150.1,22.403,9.5493,5.8043,4.6653,6.7143,36.306,5.5264,7.3635,64.449,30.645,233.29,175.6
5.3101,2.6463,3.6613,33.41,7.5257,15.524,81.334,485.34,61.311,15.278,7.6532,5.0925,4.4708,9.6574,16.273,5.5553,9.2845,65.554,61.577,275.38,211.49
5.3201,2.7366,4.4216,21.628,8.9561,22.608,202.29,306.89,32.238,11.28,6.3648,4.5869,4.443,19.063,9.0929,5.9154,13.043,43.961,153.8,156.89,187.5
5.3301,2.901,5.847,11.836,11.358,37.218,471.46,125.49,20.389,8.8,5.4566,4.235,4.6191,41.453,6.8869,6.645,22.217,44.637,270.4,74.817,91.471
5.3401,3.1506,9.3324,9.2731,15.448,75.865,625.56,55.304,14.331,7.1538,4.8018,4.007,5.1106,54.026,6.2099,7.8933,46.419,89.347,221.93,68.427,39.141
5.3501,3.5095,19.012,9.6758,23.076,191.63,407.18,31.047,10.782,6.0087,4.3254,3.8891,6.2319,34.023,6.23,10.001,80.776,204.94,99.129,125.43,21.389
5.3601,4.0239,32.965,11.7,40.013,382.21,166.48,20.273,8.513,5.186,3.9818,3.8813,9.0625,15.549,6.7658,13.766,96.059,269.77,44.615,193.48,14.259
5.3701,4.7856,30.965,15.737,88.744,384.43,69.855,14.474,6.9739,4.5826,3.7431,4.0011,17.78,9.2593,7.8839,21.377,147.61,163.9,30.429,145.63,10.675
5.3801,6.004,19.213,23.762,227.22,251.31,37.35,10.971,5.8852,4.1361,3.593,4.2952,39.069,7.5781,9.8862,40.446,255.9,65.879,32.845,63.083,8.6628
5.3901,8.2938,15.301,42.573,389.2,260.23,23.582,8.6883,5.0921,3.8074,3.5243,4.8731,52.884,7.4645,13.542,96.414,232.74,31.397,58.794,27.853,7.5237
5.4001,13.895,18.001,98.972,308.53,262.32,16.424,7.1197,4.5033,3.5717,3.5376,6.019,34.799,8.3082,20.99,218.11,108.52,20.606,131.48,16.117,6.9982
5.4101,27.149,26.78,249.53,138.65,144.12,12.209,6,4.0622,3.414,3.6433,8.658,16.666,10.252,39.784,302.87,43.957,17.468,184.42,11.171,7.0706
5.4201,39.315,50.143,384.94,71.706,59.926,9.5161,5.1784,3.7329,3.3259,3.8651,16.374,10.758,14.129,97.572,206.54,23.26,19.014,120.28,8.6317,8.0392
5.4301,35.054,123.46,269.9,74.178,30.118,7.6939,4.5645,3.4922,3.3048,4.2513,36.126,9.9331,22.607,221.06,84.888,15.635,28.255,49.244,7.2134,11.137
5.4401,33.754,290.91,111.42,143.06,18.749,6.4088,4.1015,3.3251,3.3541,4.902,52.458,11.417,45.856,277.47,36.243,12.409,61.15,22.488,6.4517,21.365
5.4501,55.205,370.79,49.904,237.3,13.153,5.4746,3.7526,3.2234,3.4834,6.0511,37.83,15.545,116.76,188.89,20.263,11.363,137.95,13.442,6.1913,48.484
5.4601,134.18,216.55,31.999,192.69,9.917,4.7812,3.4938,3.1835,3.7121,8.38,20.184,25.662,232.89,94.695,13.692,12.083,174.36,9.5104,6.4809,70.515
5.4701,302.63,84.552,28.813,85.37,7.8581,4.26,3.3098,3.2067,4.0742,14.438,15.641,55.731,225.74,42.074,10.498,15.405,102.44,7.475,7.6991,48.311
5.4801,355.76,38.725,37.778,36.048,6.4639,3.8673,3.1911,3.2997,4.6303,31.1,18.837,141.96,115.28,21.471,8.9092,25.357,40.883,6.3532,11.333,21.013
5.4901,194.26,23.519,76.664,19.741,5.4795,3.5746,3.1335,3.4755,5.494,52.489,31.46,242.75,69.007,13.608,8.3146,57.817,19.251,5.7862,23.207,10.593
5.5001,74.919,17.509,173.18,12.993,4.765,3.3635,3.1373,3.7578,6.9,47.416,72.878,191.18,72.12,9.9296,8.5803,132.59,11.767,5.6667,51.629,7.282
5.5101,34.646,15.47,226.86,9.4864,4.2385,3.2224,3.2077,4.1858,9.4229,33.028,175.24,82.899,56.575,7.9728,9.9608,168.11,8.4337,6.0755,67.494,6.0696
5.5201,20.647,16.322,137.6,7.4017,3.8498,3.1456,3.3562,4.8273,14.887,40.028,240.94,36.819,28.103,6.9177,13.477,98.626,6.6954,7.44,41.743,5.7111
5.5301,14.499,21.302,54.825,6.0556,3.5673,3.1324,3.6035,5.8038,29.31,88.405,151.05,26.239,14.3,6.4483,22.888,39.125,5.7436,11.422,17.871,5.893
5.5401,11.471,37.22,25.061,5.1402,3.3717,3.1871,3.9848,7.3481,57.772,195.35,60.063,34.864,9.3322,6.4696,52.77,18.265,5.2788,24.338,9.434,6.6158
5.5501,10.07,89.103,14.778,4.4987,3.2518,3.3209,4.5606,9.9551,82.384,228.93,27.113,56.011,7.1426,7.0476,123.89,11.085,5.2151,52.893,6.7077,8.1353
5.5601,9.8026,189.47,10.155,4.0447,3.2034,3.554,5.439,14.842,127.46,125.32,16.548,52.306,6.0173,8.482,163.55,7.9085,5.6335,64.183,5.7052,11.223
5.5701,10.686,205.01,7.6526,3.7283,3.2282,3.9219,6.8274,25.765,221.14,48.781,12.995,26.724,5.4493,11.655,99.166,6.2641,6.9277,37.247,5.4458,18.371
5.5801,13.329,105.87,6.1423,3.5209,3.3353,4.4861,9.1651,57.271,208.28,22.905,13.797,12.606,5.2642,19.558,39.375,5.3704,10.601,15.907,5.6836,39.374
5.5901,19.89,41.494,5.1707,3.4072,3.5438,5.3588,13.531,148.07,98.842,13.897,22.803,7.8315,5.4284,43.962,18.018,4.9371,22.437,8.6646,6.442,99.508
5.6001,38.803,20.153,4.5255,3.3823,3.8877,6.7587,23.253,261.5,39.007,9.9816,44.928,5.9422,6.018,107.76,10.767,4.8777,49.635,6.2911,7.9893,169.73
5.6101,97.476,12.395,4.0983,3.4512,4.4278,9.1604,51.232,214.61,19.558,8.1941,53.422,5.0449,7.2803,159.51,7.607,5.2581,62.599,5.4177,11.116,133.55
5.6201,193.66,8.7656,3.8311,3.6299,5.2757,13.771,130.77,93.26,12.204,7.7669,31.272,4.627,9.8813,107.6,5.9866,6.4158,37.462,5.2133,18.395,57.555
5.6301,185.81,6.7806,3.6946,3.9517,6.6517,24.494,225.53,37.137,8.6998,9.0581,13.737,4.5251,15.917,43.652,5.1092,9.6165,15.976,5.4683,39.957,24.343
5.6401,88.359,5.5994,3.6789,4.4778,9.0378,56.612,188.86,19.072,6.8131,14.906,7.6274,4.7069,33.575,19.076,4.6787,19.839,8.5536,6.211,100.41,13.808
5.6501,34.934,4.8737,3.7907,5.3233,13.675,142.35,109,11.942,5.7785,32.581,5.4744,5.2312,85.176,10.979,4.6003,45.062,6.1485,7.693,165.52,9.788
5.6601,17.677,4.4415,4.0563,6.7192,24.645,219.55,67.071,8.4228,5.3158,51.763,4.5365,6.2853,150.2,7.5801,4.9186,61.259,5.2696,10.642,125.37,8.0513
5.6701,11.21,4.2258,4.5318,9.1791,57.893,154.42,34.05,6.4436,5.4025,39.483,4.1145,8.3511,122.78,5.8711,5.905,39.139,5.0551,17.394,53.398,7.4387
5.6801,8.1518,4.1972,5.3272,14.055,144.41,65.302,16.786,5.2498,6.3564,17.722,3.9963,12.833,53.546,4.9484,8.5562,16.763,5.283,37.109,23.165,7.6226
5.6901,6.5116,4.3609,6.6664,25.922,214.63,34.25,10.159,4.5168,9.6014,8.5023,4.1252,24.953,21.983,4.4788,16.862,8.6936,5.9638,93.42,13.673,8.6651
5.7001,5.599,4.7608,9.0513,62.461,144.62,36.43,7.1539,4.0979,20.432,5.5179,4.5287,62.674,11.858,4.344,39.261,6.126,7.3072,159.19,10.197,11.085
5.7101,5.1326,5.5001,13.805,151.95,58.382,47.786,5.5014,3.9416,42.503,4.3396,5.3286,131.56,7.8745,4.554,59.417,5.1992,9.9186,125.56,8.984,16.607
5.7201,4.9991,6.8014,25.408,209.35,25.563,36.829,4.4945,4.0797,47.649,3.8181,6.8316,136.98,5.9427,5.2884,42.174,4.9567,15.67,54.791,9.1175,31.63
5.7301,5.1778,9.1748,61.182,130.96,15.406,17.682,3.852,4.6888,26.048,3.6308,9.8574,68.731,4.9103,7.1945,18.437,5.1477,31.775,24.139,10.638,75.256
5.7401,5.7297,13.987,148.83,51.536,12.695,8.9998,3.4444,6.39,11.126,3.6784,17.125,27.004,4.3664,12.842,9.1454,5.7573,79.835,14.908,14.592,155.46
5.7501,6.8373,25.937,205.04,22.612,16.196,5.8788,3.2112,11.666,6.1571,3.9542,39.284,13.38,4.1551,29.96,6.2542,6.9448,149.36,12.195,25.14,187.26
5.7601,8.9464,63.035,128.2,13,30.199,4.4448,3.1339,27.306,4.4266,4.5256,97.03,8.4325,4.2486,54.772,5.2399,9.174,132.98,12.538,58.004,113.76
5.7701,13.251,150.91,50.329,9,41.805,3.6421,3.2344,47.058,3.6966,5.5752,143.88,6.1551,4.7461,48.768,4.9669,13.797,62.364,16.302,132.09,46.12
5.7801,23.764,199.94,21.917,7.1992,28.673,3.1496,3.6016,38.68,3.3938,7.5573,97.017,4.9628,6.0258,23.257,5.1388,25.758,28.209,28.675,176.31,21.277
5.7901,56.13,120.66,12.386,6.7515,12.81,2.8415,4.5005,17.59,3.3423,11.787,39.259,4.3225,9.5024,10.678,5.7163,62.45,19.301,68.181,129.67,12.938
5.8001,138.09,47,8.2782,8.0788,6.5706,2.6633,6.8433,7.9905,3.4952,23.14,17.088,4.0279,20.515,6.8121,6.8213,132.68,20.288,137.07,66.359,9.48
5.8101,197.55,20.696,6.1691,14.263,4.3884,2.5948,14.205,4.942,3.8754,58.389,9.8085,4.0131,44.735,5.5441,8.8159,145.09,33.176,138.58,29.294,7.9483
5.8201,128.05,11.753,5.0047,29.869,3.3966,2.642,32.93,3.7891,4.5814,122.73,6.7716,4.3152,54.383,5.2076,12.683,79.886,76.856,74.909,15.272,7.519
5.8301,50.694,7.8199,4.3978,38.509,2.8541,2.8446,46.523,3.2931,5.8555,127.82,5.2589,5.1342,31.77,5.3894,21.688,42.063,141.04,49.767,10.048,8.1124
5.8401,21.734,5.7417,4.2374,23.839,2.5328,3.3115,30.635,3.1129,8.3198,64.132,4.4525,7.1648,13.907,6.0211,48.262,46.024,125.11,56.494,7.6844,10.405
5.8501,12.068,4.5219,4.6488,10.248,2.3447,4.3516,12.967,3.14,13.929,25.206,4.0481,13.165,7.9853,7.2175,112.57,92.621,58.61,45.236,6.5315,17.462
5.8601,7.9037,3.7657,6.3438,5.3301,2.2538,7.0533,6.3895,3.3542,30.324,12.516,3.9305,30.667,6.2341,9.3278,158.73,146.01,26.514,22.463,6.0713,40.075
5.8701,5.7189,3.2958,12.263,3.6085,2.2507,15.552,4.249,3.7946,77.219,7.9273,4.087,52.754,5.8452,13.232,125.29,110.27,19.287,11.508,6.1692,81.577
5.8801,4.4284,3.0326,27.142,2.827,2.3478,34.99,3.396,4.5785,131.97,5.8342,4.6139,43.72,6.1815,21.49,125.22,47.801,26.189,7.7175,6.9505,84.86
5.8901,3.6068,2.9562,36.66,2.4078,2.5892,44.257,3.0339,5.9867,103.73,4.7579,5.8517,20.672,7.1936,43.553,154.25,21.437,44.405,6.1617,9.011,43.762
5.9001,3.0591,3.1101,23.363,2.1683,3.0881,26.328,2.9288,8.76,44.437,4.2016,9.04,10.474,9.1896,110.33,105.69,13.14,44.859,5.4723,14.631,18.748
5.9101,2.6866,3.6702,9.9124,2.038,4.1626,10.987,3.0065,15.348,18.48,3.9732,18.901,7.7283,13.139,230.72,45.076,10.451,24.101,5.2759,32.441,10.787
5.9201,2.4375,5.2693,4.9722,1.9887,6.9426,5.6596,3.2619,35.337,10.177,4.01,41.314,7.4269,22.276,252.81,20.792,10.948,11.424,5.4942,71.605,8.1919
5.9301,2.2859,10.425,3.2895,2.0151,15.658,3.8865,3.7445,87.355,6.9111,4.3383,52.263,8.5275,48.76,137.6,12.56,17.209,7.2007,6.2352,87.227,7.3974
5.9401,2.2248,24.039,2.5512,2.1308,34.795,3.1675,4.5848,129.57,5.3609,5.1107,32.422,11.511,113.73,54.034,9.0959,34.557,5.6762,7.925,50.722,7.554
5.9501,2.2676,35.085,2.1676,2.3781,42.38,2.8695,6.0941,87.448,4.5797,6.8194,15.887,19.138,174.97,24.972,7.4975,45.689,5.0724,12.043,21.93,8.547
5.9601,2.4623,23.917,1.9556,2.8627,24.413,2.8007,9.1139,35.529,4.2308,11.314,11.465,42.477,183.49,14.74,7.012,29.638,4.9388,24.439,12.505,10.691
5.9701,2.9412,10.175,1.8456,3.8762,10.167,2.9006,16.538,15.65,4.1893,24.74,12.723,99.345,165.51,10.144,7.7732,13.499,5.1708,57.467,9.9454,15.021
5.9801,4.1213,4.8823,1.8097,6.4391,5.3154,3.169,39.461,9.1886,4.436,47.943,20.022,137.08,94.348,7.7347,11.525,7.6321,5.8292,87.31,9.8386,24.847
5.9901,7.628,3.1279,1.8417,14.424,3.6906,3.6561,93.669,6.5705,5.0451,49.499,44.81,92.265,39.198,6.3969,23.913,5.7458,7.1911,62.695,11.456,53.068
6.0001,18.12,2.3862,1.9522,32.643,3.0316,4.4895,123.97,5.36,6.2516,30.264,101.99,53.889,19.063,5.7061,42.092,5.082,10.132,28.869,15.545,136.65
6.0101,32.336,2.0117,2.1762,41.341,2.7639,5.971,75.272,4.8391,8.7456,24.922,129.51,70.47,11.766,5.5345,37.513,4.9619,17.969,16.637,25.44,249.73
6.0201,27.597,1.8095,2.5992,24.584,2.7112,8.9135,30.065,4.7652,14.997,44.022,77.415,124.41,8.3975,6.01,18.537,5.2202,41.393,14.748,54.632,212.42
6.0301,12.659,1.7065,3.4482,10.247,2.8173,16.109,14.069,5.0897,32.313,97.494,33.414,121.78,6.5926,7.8794,9.1862,5.8779,79.657,17.863,140.04,94.187
6.0401,5.5542,1.6731,5.4759,5.2824,3.0813,38.256,8.8305,5.9081,60.411,127.57,19.9,60.385,5.5728,14.261,6.3345,7.1255,78.164,28.43,247.68,38.087
6.0501,3.2745,1.7007,11.628,3.6442,3.5472,90.575,6.7765,7.5369,78.102,77.911,19.703,24.901,5.0335,30.728,5.4563,9.5152,43.004,62.211,202.32,20.297
6.0601,2.3889,1.7956,27.629,2.9928,4.3266,119.88,6.0246,10.855,110.53,32.019,32.592,13.168,4.8694,42.741,5.3286,14.866,27.225,155.97,87.772,13.653
6.0701,1.965,1.983,40.626,2.7358,5.6773,73.054,6.0749,18.766,129.98,15.945,75.089,8.7167,5.1213,28.848,5.6685,30.015,31.851,248.6,35.582,10.892
6.0801,1.7427,2.3241,27.712,2.6932,8.2702,29.66,6.9269,42.654,78.131,11.044,125.44,6.5934,6.092,13.467,6.47,66.046,63.004,180.49,18.899,10.336
6.0901,1.6293,2.9725,11.797,2.807,14.31,14.523,9.0718,106.51,31.859,9.8413,98.582,5.4621,9.0289,7.9587,7.9103,92.607,154.06,74.419,12.424,11.938
6.1001,1.5876,4.392,5.7398,3.0735,32.399,9.9369,14.338,165.09,15.291,11.016,42.888,4.8649,18.403,6.5017,10.461,75.563,244.42,31.092,9.4648,15.195
6.1101,1.6039,8.3658,3.8188,3.5302,79.249,8.7833,30.021,117.52,9.6941,16.078,18.423,4.6292,36.463,6.3899,15.38,82.985,177.38,17.02,8.3773,22.444
6.1201,1.6795,20.233,3.0952,4.2717,117.43,9.712,73.892,48.548,7.3965,33.155,10.51,4.7214,39.53,7.0486,26.813,168.69,73.221,11.285,8.8216,48.707
6.1301,1.8305,37.391,2.8248,5.5095,80.273,13.733,122,20.641,6.4646,79.811,7.3492,5.2465,22.342,8.5202,58.509,243.36,30.622,8.5452,9.3115,103.68
6.1401,2.0975,33.278,2.7927,7.7618,34.711,26.826,97.846,11.576,6.3709,121.8,5.8283,6.6399,11.526,11.279,127.94,163.45,16.729,7.4835,8.895,116.5
6.1501,2.5777,15.696,2.9319,12.597,18.638,65.811,60.118,7.8946,7.1041,85.517,5.0586,10.647,8.6682,16.687,219.63,66.073,11.018,7.7445,9.9033,62.445
6.1601,3.536,7.0219,3.2369,26.035,16.591,115.12,57.113,6.1132,9.1762,35.614,4.7261,22.508,8.7479,29.165,266.83,28.492,8.2389,7.6176,14.678,25.079
6.1701,5.8938,4.3427,3.7464,64.424,24.595,94.593,43.852,5.2102,14.583,15.897,4.7227,39.726,10.543,65.824,175.86,15.964,7.0779,6.2947,30.401,12.577
6.1801,13.142,3.436,4.5557,113.24,55.355,42.72,21.316,4.8199,31.36,9.5035,5.0576,36.411,14.748,164.7,71.899,10.631,7.2124,5.6038,74.176,8.1305
6.1901,29.62,3.1438,5.8677,96.691,107,20.139,10.553,4.8184,76.508,6.9303,5.8819,20.373,24.772,271.16,30.932,7.9765,7.0246,5.9121,117.43,6.1294
6.2001,37.533,3.1655,8.1419,55.171,102.43,16.23,6.7903,5.2221,117.11,5.7469,7.7219,13.88,54.417,231.88,17.171,6.8644,5.5249,7.1583,85.574,5.1256
6.2101,22.531,3.4245,12.606,59.243,49.39,24.827,5.2021,6.2123,82.325,5.2447,12.592,15.02,137.29,120.91,11.298,6.9829,4.452,10.147,35.985,4.6661
6.2201,9.7374,3.9399,23.48,103.6,20.392,42.388,4.4303,8.3419,34.423,5.1837,25.935,22.513,227.21,50.585,8.3378,6.654,4.1368,18.28,15.731,4.6385
6.2301,5.4291,4.8176,55.543,108.87,11.189,40.018,4.0772,13.452,15.588,5.511,43.259,46.244,175.98,23.954,6.9861,5.0573,4.2204,43.963,9.1624,5.2177
6.2401,4.1823,6.3156,124.17,56.827,8.0945,20.249,4.0072,28.811,9.6035,6.3046,40.417,117.47,88.739,14.221,6.9368,3.9161,4.6384,95.76,6.4962,7.3934
6.2501,3.9295,9.081,178.4,23.187,7.3897,9.3906,4.1919,70.942,7.3429,7.8341,32.002,214.04,75.755,9.8457,6.682,3.451,5.5411,107.99,5.2131,14.248
6.2601,4.2129,15.1,159.47,11.902,9.0469,5.821,4.6823,112.57,6.5,10.865,46.888,182.49,85.465,7.8379,5.087,3.2773,7.394,57.739,4.5894,24.256
6.2701,5.0291,31.88,87.267,7.759,16.659,4.4836,5.6463,82.37,6.4507,17.971,111.43,82.231,56.868,7.4269,3.8055,3.2663,11.678,23.011,4.3955,21.962
6.2801,6.7046,76.968,35.682,5.8673,34.28,3.9039,7.5318,35.263,7.0742,36.273,207.28,35.743,25.669,6.9563,3.2231,3.4034,24.186,11.445,4.6535,11.916
6.2901,10.348,130.95,16.921,4.9539,41.165,3.6877,11.721,16.311,8.5506,68.545,183.29,24.156,13.488,5.2338,2.9367,3.7243,60.703,7.3763,5.804,7.1577
6.3001,20.206,140.75,10.161,4.6428,24.106,3.712,23.565,10.603,11.509,116.26,83.291,29.99,9.8731,3.8603,2.7857,4.3259,106.72,5.5762,9.7439,6.0318
6.3101,50.004,133.74,7.0617,4.9311,10.607,3.9531,58.375,8.8909,17.817,198.94,33.729,56.149,8.3972,3.1985,2.7271,5.4387,87.355,4.6976,19.202,6.1489
6.3201,98.75,87.112,5.3974,6.3235,5.9902,4.4531,105.48,8.9732,34.234,199.52,18.126,73.381,6.2417,2.8379,2.751,7.6633,38.425,4.3177,24.59,6.9608
6.3301,96.197,37.286,4.4346,11.114,4.4493,5.3423,90.516,10.618,85.292,99.687,12.695,47.722,4.4508,2.6099,2.8669,12.987,16.146,4.3243,16.343,8.5441
6.3401,50.279,16.924,3.8785,24.968,3.857,6.9418,42.3,14.803,191.55,39.175,11.244,22.146,3.5309,2.4646,3.1006,29.187,9.0414,4.8438,8.8132,11.418
6.3501,30.236,9.8623,3.6045,39.948,3.6771,10.146,20.182,25.563,229.34,19.319,13.488,11.615,3.0181,2.3816,3.5081,71.378,6.2952,6.6273,6.5017,17.108
6.3601,42.023,6.7607,3.5817,30.629,3.7538,18.153,14.657,58.963,132.8,12.105,24.656,7.0061,2.684,2.3532,4.2067,105.62,5.0231,12.302,6.2636,30.971
6.3701,83.467,5.1212,3.8738,13.989,4.0536,42.418,15.356,143.6,52.954,8.898,52.994,4.9018,2.453,2.3792,5.4647,71.438,4.4232,22.173,6.8882,72.864
6.3801,99.604,4.1672,4.7507,7.0364,4.6117,90.937,21.954,205.66,23.761,7.5292,70.024,3.823,2.2923,2.4665,8.0052,29.311,4.2341,22.44,8.2429,164.13
6.3901,56.768,3.5925,7.2512,4.9172,5.5396,103.86,44.231,136.91,13.681,7.637,43.974,3.1762,2.1851,2.6308,14.343,13.183,4.4197,13.131,10.632,204.19
6.4001,22.917,3.2597,15.241,4.2268,7.0913,60.937,110.85,65.755,9.3134,9.2625,18.285,2.7514,2.1223,2.9027,34.007,7.9436,5.2021,8.1006,14.952,132.96
6.4101,11.142,3.1076,32.111,4.0984,9.8861,35.685,195.07,51.238,7.1786,11.786,8.818,2.4587,2.1,3.3411,78.842,5.8258,7.6445,7.1251,23.805,104.66
6.4201,6.9638,3.1221,37.513,4.3132,15.787,43.004,159.52,42.538,6.4223,19.549,5.5319,2.2525,2.118,4.0657,100.24,4.8546,14.703,7.7063,46.614,168.53
6.4301,5.0569,3.3371,21.574,4.8437,31.741,94.068,69.928,23.233,6.7979,43.433,4.0429,2.1079,2.1802,5.3485,58.989,4.4519,23.684,9.332,113.03,201.98
6.4401,4.041,3.8767,9.8999,5.7716,73.716,182.02,29.575,11.901,6.7563,65.298,3.2254,2.0104,2.2955,7.9278,23.687,4.4352,20.623,12.381,230.91,118.73
6.4501,3.4641,5.1399,6.1959,7.3159,121.92,173.95,18.039,7.9515,5.8096,45.913,2.7237,1.9515,2.4808,14.401,11.433,4.8176,12.313,18.226,296.24,48.704
6.4601,3.1447,8.665,5.2431,9.9754,130,82.891,17.974,6.992,5.8033,19.375,2.3947,1.9267,2.7664,34.476,7.3533,5.9,9.4562,31.31,265.47,24.156
6.4701,3.0038,19.25,5.2772,15.007,170.89,32.99,28.534,6.7383,7.6519,8.8116,2.171,1.9349,3.2084,78.447,5.6928,8.9832,10.281,68.409,152.43,16.266
6.4801,3.0135,35.561,5.958,26.322,200.03,16.882,36.773,5.3915,14.058,5.2949,2.0177,1.9776,3.9192,95.916,4.9976,17.047,13.676,167.82,63.042,14.719
6.4901,3.1828,33.324,7.405,59.022,119.66,10.973,25.419,4.1474,33.643,3.7883,1.9151,2.0594,5.1511,54.782,4.8355,25.415,21.88,296.1,29.604,20.472
6.5001,3.5697,17.439,10.186,151.29,47.897,8.508,13.451,3.7189,60.25,2.995,1.8522,2.1896,7.5788,22.188,5.0943,21.794,45.413,307.02,17.781,38.802
6.5101,4.3379,9.6813,16.05,264.66,21.958,8.0372,8.1446,3.7994,51.297,2.5243,1.8226,2.3838,13.541,11.162,5.8545,16.616,111.67,186.85,12.598,50.53
6.5201,6.0032,8.1978,31.483,224.1,12.917,10.49,5.2495,4.3679,23.207,2.2253,1.8236,2.6696,31.892,7.5699,7.5299,20.028,190.59,77.807,10.181,32.573
6.5301,10.541,9.3297,78.734,102.27,8.8957,19.852,3.8748,5.8636,9.8245,2.029,1.855,3.0962,73.637,6.2525,11.667,37.789,160.84,34.452,9.6009,14.575
6.5401,23.023,13.068,165,40.506,6.8648,33.414,3.2648,10.071,5.4999,1.9003,1.9192,3.7595,93.647,5.9409,21.618,93.36,106.92,19.533,11.691,7.8568
6.5501,37.83,22.986,174.88,20.179,6.0224,29.784,2.9894,23.5,3.7893,1.8204,2.0214,4.8666,55.535,6.3246,33.55,174.18,142.84,13.104,21.151,5.4956
6.5601,32.175,53.995,99.758,12.373,6.3515,14.673,2.9257,50.643,2.939,1.7786,2.1709,6.946,23.015,7.4783,41.601,155.58,189.45,9.8312,41.264,4.4412
6.5701,19.884,130.08,75.285,8.6371,7.0975,6.876,3.0679,57.018,2.4567,1.7694,2.3832,11.723,12.012,9.8977,76.422,74.528,126.73,8.1103,45.749,3.9156
6.5801,19.175,179.04,99.915,6.7255,7.4162,4.2933,3.5,30.603,2.1629,1.7909,2.6841,25.919,8.7909,15.155,155.18,37.092,52.816,7.431,25.424,3.6852
6.5901,33.146,112.92,87.116,6.1107,10.741,3.2758,4.4873,12.335,1.979,1.8435,3.1183,62.589,8.1597,29.034,167.35,33.044,24.019,7.923,11.384,3.68
6.6001,81.466,46.263,41.988,6.2845,22.023,2.7911,6.9075,6.2233,1.8667,1.9306,3.7692,92.509,9.1025,71.456,87.342,56.076,14.193,11.063,6.6677,3.9123
6.6101,161.44,23.194,18.477,5.5408,31.358,2.5602,14.228,4.0411,1.8058,2.0583,4.8081,63.604,12.073,156.15,35.849,124.75,9.9307,22.229,5.0238,4.4825
6.6201,154.88,18.422,10.816,4.2689,21.534,2.4952,34.878,3.0399,1.7859,2.2372,6.6441,28.142,19.739,181.98,19.637,174.98,7.774,42.002,4.3822,5.6735
6.6301,73.745,24.957,8.4379,3.7895,9.5285,2.5818,57.122,2.5038,1.8022,2.4839,10.504,15.644,43.119,101.12,15.177,113.91,6.6996,41.827,4.2429,8.3327
6.6401,29.388,52.574,7.239,4.1135,4.8818,2.8612,43.296,2.1939,1.8539,2.8253,21.086,13.69,107.44,40.013,15.711,46.319,6.4227,21.695,4.5215,15.651
6.6501,15.281,88.766,5.3587,5.7309,3.3301,3.4662,18.558,2.0119,1.9435,3.3062,51.135,17.352,172.23,19.283,22.167,20.909,7.166,10.148,5.3706,38.294
6.6601,10.34,73.161,3.9216,11.392,2.6815,4.7808,8.1045,1.9121,2.0773,4.0054,89.242,31.615,131.91,12.322,45.41,12.382,10.408,6.5868,7.3795,77.502
6.6701,8.5733,34.146,3.238,24.075,2.3786,8.1619,4.73,1.872,2.2661,5.0728,75.939,77.604,67.904,9.5899,109.52,8.7503,21.37,5.6309,12.737,77.609
6.6801,8.7395,15.428,2.9222,29.047,2.26,18.767,3.3695,1.881,2.5276,6.8288,41.193,153.39,36.07,8.7407,167.25,6.9707,40.647,5.8365,29.686,38.643
6.6901,11.603,8.4236,2.8324,16.926,2.2775,43.006,2.7025,1.9362,2.8902,10.091,34.634,147.35,18.503,9.261,117.15,6.151,40.722,7.2832,66.977,16.35
6.7001,21.638,5.5045,2.9912,7.3121,2.4365,54.556,2.3449,2.04,3.4008,17.561,64.077,70.976,10.859,11.569,48.296,6.0574,21.647,11.579,81.735,9.6379
6.7101,49.886,4.0931,3.6034,4.0016,2.7965,32.185,2.1544,2.2008,4.1407,38.81,135.76,30.171,7.8501,17.847,21.045,6.9146,11.085,25.473,46.651,8.2616
6.7201,84.249,3.3018,5.492,2.8612,3.5246,13.032,2.0696,2.4345,5.2599,84.007,158.03,20.718,6.5522,37.153,12.159,10.081,8.7735,59.832,18.838,10.571
6.7301,68.321,2.8258,11.672,2.3759,5.117,6.3557,2.0636,2.7685,7.062,116.66,86.856,23.601,6.103,93.01,8.5439,20.443,10.526,81.859,9.3853,20.935
6.7401,30.091,2.5443,24.222,2.161,9.4229,4.0992,2.1272,3.25,10.244,137.84,34.366,22.461,6.2855,158.32,6.8646,39.6,19.001,51.58,6.2918,40.315
6.7501,12.636,2.4107,27.158,2.1004,22.808,3.14,2.2631,3.9639,16.751,172.93,16.644,13.369,7.1842,124.48,6.1779,42.12,45.327,20.923,5.256,41.265
6.7601,6.9613,2.4248,14.906,2.1621,47.242,2.682,2.4855,5.0746,33.611,125.41,10.639,7.596,9.2676,53.558,6.244,26.052,78.738,9.7541,5.4827,21.559
6.7701,4.6727,2.6467,6.4428,2.3598,49.201,2.4749,2.8246,6.9364,84.958,53.392,8.5709,5.5772,14.055,22.545,7.2649,21.75,64.393,6.0587,6.9995,9.712
6.7801,3.5212,3.2871,3.6276,2.7596,25.069,2.4253,3.3367,10.449,184.9,22.886,9.5698,4.8937,27.351,12.708,10.38,39.823,28.46,4.5869,9.9771,5.9788
6.7901,2.867,5.1449,2.6494,3.5411,10.349,2.5006,4.1296,18.536,217.81,12.753,15.337,4.7811,68.592,8.9994,19.926,74.162,12.051,4.1841,19.148,4.8661
6.8001,2.4763,11.124,2.238,5.2438,5.606,2.7013,5.4263,42.535,129.09,8.5424,20.204,5.0896,140.03,7.5227,41.753,70.601,6.7762,4.5982,37.07,4.7512
6.8101,2.2506,23.229,2.068,9.9137,3.9633,3.0572,7.7502,104.51,51.98,6.4521,14.446,5.8919,140.13,7.314,62.502,34.07,4.7371,4.8066,38.358,5.3818
6.8201,2.1512,26.079,2.0398,24.167,3.3031,3.6392,12.605,155.89,22.908,5.3931,7.5913,7.4991,68.907,8.3879,79.01,14.021,3.9212,4.426,20.064,7.1172
6.8301,2.1773,14.314,2.1271,47.47,3.0796,4.5969,25.593,110.99,12.914,5.0782,4.9934,10.802,27.96,11.933,84.306,7.4794,3.9748,4.8941,8.9665,11.547
6.8401,2.3767,6.1925,2.3445,45.712,3.1302,6.2677,65.409,64.188,8.5615,5.872,4.2465,18.811,15.151,23.07,49.877,5.0103,4.2184,7.6157,5.4922,25.137
6.8501,2.9104,3.5061,2.7551,22.38,3.4269,9.5331,134.24,74.355,6.2886,9.6081,4.1478,43.297,11.265,55.413,20.518,3.9458,3.5785,16.8,4.4727,62.63
6.8601,4.3608,2.588,3.526,9.7048,4.0299,17.336,134.61,85.387,4.977,16.844,4.4274,105.11,11.146,99.043,9.8688,3.7578,2.8948,34.59,4.379,99.644
6.8701,8.98,2.217,5.1486,5.8139,5.1222,41.131,66.6,51.837,4.2058,17.33,5.0959,150.21,15.656,93.902,6.1174,4.022,2.7719,37.417,4.9642,72.459
6.8801,19.976,2.081,9.4602,4.6281,7.1666,101.22,27.98,22.024,3.7924,9.9492,6.3411,98.846,32.755,50.098,4.4727,3.5207,3.0677,20.015,6.5322,30.106
6.8901,26.123,2.0848,22.59,4.436,11.506,144.86,17.225,11.015,3.7029,5.5211,8.6734,42.303,66.565,20.79,3.8306,2.6268,3.9122,8.7982,10.428,12.802
6.9001,16.214,2.2039,45.263,4.8886,23.119,94.162,17.923,7.0098,4.1055,4.2279,13.582,24.078,72.671,10.162,3.9459,2.1931,6.1932,5.2536,22.114,7.1734
6.9101,7.0274,2.4521,45.545,6.0973,59.154,37.755,32.679,5.1361,5.8507,3.9989,26.575,27.3,42.387,6.3453,3.8387,2.065,13.406,4.2153,55.744,4.8585
6.9201,3.7921,2.8857,23.477,8.7206,124.91,16.83,65.649,4.1137,11.199,4.2379,65.96,52.121,30.318,4.7535,2.9119,2.0824,29.904,4.0872,95.034,3.6956
6.9301,2.7557,3.6419,11.111,15.024,130.13,10.143,72.989,3.5254,17.528,4.8717,134.57,75.639,39.761,4.3451,2.2046,2.2273,37.8,4.5865,74.691,3.0474
6.9401,2.3727,5.1192,7.8991,34.027,65.065,7.6976,39.378,3.2098,14.35,6.0366,140.97,53.438,37.111,4.2609,1.9037,2.5569,22.672,5.9406,32.034,2.6748
6.9501,2.2677,8.6736,8.0997,86.248,25.305,7.1464,16.151,3.116,7.6765,8.1282,94.309,23.635,19.245,3.3817,1.7691,3.2514,9.7671,9.2127,13.339,2.4754
6.9601,2.3266,19.254,10.905,137.79,12.361,8.3354,8.2953,3.2874,4.9771,12.218,88.101,12.265,9.2428,2.4543,1.7126,4.9056,5.395,18.693,7.3337,2.4059
6.9701,2.5253,41.254,19.43,100.02,7.7062,13.293,5.4432,3.9869,4.4971,21.742,73.126,9.9216,6.3473,1.9968,1.7141,9.8629,4.11,47.295,4.9481,2.4584
6.9801,2.8844,49.181,46.989,41.155,5.6207,30.126,4.1261,6.3109,4.9114,50.188,36.142,13.523,4.923,1.7677,1.7763,23.448,3.847,88.706,3.7939,2.658
6.9901,3.4719,31.082,107.81,17.119,4.6087,62.895,3.4393,12.424,6.1157,127.85,16.271,26.704,3.4449,1.6299,1.9189,36.874,4.1815,78.578,3.1909,3.0845
7.0001,4.441,20.902,131.83,9.315,4.194,67.932,3.0827,17.528,8.787,204.16,9.4729,37.996,2.544,1.5438,2.1909,27.166,5.2129,35.801,2.8979,3.9549
7.0101,6.1562,29.44,74.409,6.1157,4.2479,35.464,2.9566,13.087,15.73,148.4,6.8497,26.773,2.0914,1.4954,2.7127,12.019,7.6315,14.565,2.8302,5.9612
7.0201,9.6759,68.468,28.821,4.5155,4.8735,14.396,3.0402,7.8359,35.979,60.975,5.8806,12.06,1.8229,1.4805,3.8346,5.9525,14.149,7.8038,2.9907,11.802
7.0301,18.783,126.68,13.136,3.629,6.5949,7.4481,3.4088,6.9439,69.623,25.106,6.2489,5.8536,1.6436,1.5001,6.8665,4.1696,34.644,5.2769,3.4864,28.026
7.0401,42.191,111.82,7.6781,3.1252,11.471,4.9774,4.3738,9.3634,74.261,13.48,8.6392,3.6712,1.5189,1.5609,16.182,3.6987,75.932,4.1629,4.6872,45.692
7.0501,75.636,50.599,5.223,2.8633,27.041,3.8983,7.1359,18.273,64.966,8.7782,15.451,2.7121,1.4324,1.6783,32.29,3.8466,85.73,3.7187,7.9942,36.058
7.0601,110.94,20.122,3.9118,2.7871,58.497,3.4144,13.876,43.11,102.9,6.6064,29.688,2.1893,1.3757,1.8848,32.368,4.5703,45.818,3.7592,18.375,19.637
7.0701,140.5,10.278,3.1395,2.8891,65.939,3.2824,19.856,67.88,137.28,5.8728,33.866,1.8657,1.3445,2.2521,16.422,6.2583,18.293,4.4169,38.322,19.774
7.0801,97.981,6.4423,2.6609,3.2275,35.456,3.4501,19.073,50.913,88.763,5.764,19.002,1.6499,1.3378,2.9641,7.293,10.411,9.2673,6.4844,41.581,32.874
7.0901,40.692,4.5527,2.3585,3.9527,14.435,3.9973,26.655,24.677,36.125,5.2349,8.049,1.4999,1.3571,4.6166,4.4933,23.033,6.3298,13.249,22.312,34.342
7.1001,17.266,3.4807,2.1822,5.5024,7.5328,5.227,53.427,16.407,16.571,5.2085,4.2716,1.3941,1.4074,9.5417,3.6841,56.816,5.4634,30.58,10.054,18.54
7.1101,9.4544,2.8151,2.101,9.3982,5.2603,8.141,64.264,20.298,10.479,7.4178,2.8879,1.3204,1.4991,22.658,3.6161,87.241,6.0229,43.176,6.6543,8.3765
7.1201,6.1394,2.3845,2.1052,21.482,4.4984,16.657,37.149,42.246,7.6473,15.673,2.225,1.2719,1.6525,34.467,4.0596,61.529,9.309,28.457,7.0154,5.0404
7.1301,4.4088,2.0978,2.2002,50.068,4.5521,41.448,15.858,97.067,5.4875,30.296,1.8471,1.2453,1.9093,24.52,5.1682,26.205,20.549,12.111,12.012,3.9286
7.1401,3.3919,1.9082,2.41,66.131,5.484,73.807,8.9089,128.03,4.2526,30.131,1.6088,1.2392,2.3644,10.808,7.6543,12.972,39.234,6.0821,25.532,3.5852
7.1501,2.7457,1.7899,2.7897,40.707,8.274,62.534,7.1301,78.368,3.7465,15.157,1.4496,1.2544,3.2781,5.528,14.257,10.601,37.597,4.2237,34.255,3.6893
7.1601,2.3143,1.7293,3.4625,17.285,17.137,28.287,7.4167,31.501,3.7541,6.4754,1.3403,1.2941,5.5744,4.0199,34.664,15.641,18.444,3.667,22.075,4.3096
7.1701,2.0181,1.7205,4.7339,9.5615,41.061,11.959,9.7404,14.178,4.491,3.6098,1.2655,1.3649,12.645,3.6892,73.843,31.739,7.9537,3.806,9.8111,6.1118
7.1801,1.8133,1.7643,7.5438,8.2951,62.914,6.8231,16.494,8.1954,7.236,2.5138,1.2169,1.479,27.466,3.9493,81.228,42.127,4.581,4.8433,5.4335,11.588
7.1901,1.6745,1.8683,15.521,11.185,46.181,4.9947,36.74,5.608,16.126,1.9734,1.19,1.6601,32.24,4.7899,47.012,26.8,3.3546,8.3672,4.123,22.032
7.2001,1.5872,2.0495,38.005,23.467,25.567,4.3773,86.851,4.2901,29.967,1.6627,1.1827,1.956,18.337,6.6,33.509,11.398,2.8355,18.905,3.7891,24.474
7.2101,1.5438,2.3401,64.571,50.306,21.013,4.5753,123.03,3.5906,27.599,1.4676,1.195,2.4788,8.1682,10.752,43.476,5.717,2.6501,32.247,3.9604,16.286
7.2201,1.5416,2.8011,53.168,58.702,14.989,5.5545,79.771,3.289,13.231,1.3395,1.229,3.5467,4.9937,22.592,39.112,3.7712,2.6983,26.745,4.6389,12.963
7.2301,1.5827,3.5545,30.366,32.653,7.84,6.6179,31.811,3.3699,5.7163,1.2546,1.289,6.3403,4.2877,56.968,19.506,2.9237,3.0064,12.761,6.2656,18.052
7.2401,1.6747,4.8708,33.721,13.511,4.7759,8.1133,13.857,4.086,3.2655,1.2006,1.3833,14.789,4.609,105.69,8.7694,2.4995,3.7809,6.5674,10.627,39.056
7.2501,1.8336,7.4593,56.72,7.323,4.0659,12.785,7.8775,6.598,2.3095,1.1711,1.5266,29.366,5.9793,100.29,5.1071,2.2877,5.8176,4.8868,21.045,89.883
7.2601,2.0891,13.704,55.151,6.0044,4.2408,27.859,5.3308,14.754,1.835,1.1629,1.7462,29.645,9.7588,51.228,3.6268,2.2134,12.131,4.6682,31.286,119.15
7.2701,2.4994,32.631,27.455,8.0787,4.0045,70.601,4.0435,28.225,1.5641,1.1755,2.0975,15.698,20.888,20.617,2.8794,2.25,25.93,5.2323,35.175,76.293
7.2801,3.187,78.862,11.474,13.605,3.5445,116.66,3.3595,27.046,1.3979,1.2105,2.708,8.1603,42.217,9.9823,2.4606,2.4044,31.58,6.6989,60.72,41.537
7.2901,4.449,113.67,6.2003,14.725,3.6685,88.046,3.0511,13.246,1.2937,1.2721,3.9405,7.0958,55.501,6.1047,2.2207,2.7207,19.154,9.9491,109.48,49.31
7.3001,7.1952,78.044,4.2472,9.2219,4.4169,36.841,3.082,5.6657,1.2312,1.3679,7.1364,10.571,69.289,4.3078,2.0957,3.3214,9.5845,18.337,100.51,79.458
7.3101,14.906,32.194,3.4344,4.988,6.0242,15.2,3.6296,3.1948,1.2003,1.5116,16.438,22.796,83.932,3.3361,2.0572,4.574,7.0883,44.354,47.979,71.792
7.3201,36.028,13.571,3.3257,3.1954,9.583,8.2081,5.5273,2.2527,1.1969,1.7274,30.95,38.631,55.243,2.765,2.0956,7.8628,7.6767,101.86,21.241,35.289
7.3301,59.775,7.4265,4.0822,2.5955,19.343,5.3818,11.887,1.7972,1.2207,2.0609,30.964,32.815,22.884,2.4186,2.2153,17.3,10.921,128.17,14.087,16.359
7.3401,51.916,4.8984,5.8869,2.4611,49.54,3.9918,24.857,1.5466,1.2753,2.6055,23.781,17.894,10.354,2.2142,2.4359,31.019,20.846,75.478,14.997,9.6006
7.3501,44.777,3.6843,9.8704,2.569,101.82,3.2533,27.869,1.4025,1.3692,3.5803,32.287,14.484,6.1054,2.111,2.8012,29.09,51.641,30.123,26.663,6.7662
7.3601,60.736,3.2217,13.843,2.8967,101.8,2.8928,15.147,1.3241,1.5191,5.6102,38.837,24.929,4.2681,2.0903,3.4028,18.084,102.44,14.32,58.111,5.7087
7.3701,53.246,3.3664,10.291,3.5242,49.49,2.8361,6.3481,1.2938,1.7575,11.015,24.094,55.543,3.3181,2.1478,4.453,17.162,101.24,9.2505,77.947,5.7242
7.3801,25.255,3.3119,5.0323,4.6802,19.257,3.1721,3.3985,1.306,2.1523,27.627,10.911,75.322,2.7842,2.292,6.5556,32.51,58.324,7.6297,49.208,7.1407
7.3901,10.764,2.6895,2.9187,6.9827,9.4566,4.3799,2.3462,1.364,2.867,57.179,6.5136,47.383,2.4825,2.547,11.856,75.816,37.478,7.9797,20.489,12.496
7.4001,6.2042,2.4332,2.2919,12.486,5.8485,8.457,1.8723,1.4814,4.3918,58.754,5.6516,19.184,2.3323,2.9624,25.391,107.52,22.881,10.052,10.036,27.807
7.4101,4.8398,2.9619,2.1294,29.232,4.1719,19.314,1.6354,1.6896,8.5952,29.532,6.5493,8.8724,2.2989,3.6375,43.483,70.298,11.767,15.795,6.6094,43.005
7.4201,3.9575,5.2509,2.1829,72.854,3.2947,28.133,1.5254,2.0604,20.557,11.97,10.18,5.4098,2.3742,4.7843,59.677,29.197,7.4681,35.247,5.3222,31.831
7.4301,2.8401,10.469,2.4083,108.25,2.839,19.208,1.504,2.7772,35.941,6.3385,22.359,3.9373,2.573,6.9189,95.688,14.87,6.3792,67.989,5.029,14.487
7.4401,2.1433,12.53,2.8427,72.851,2.6754,8.2389,1.5659,4.4397,32.007,4.425,52.613,3.2174,2.9396,11.6,102.2,13.549,5.9615,65.173,5.6669,7.5581
7.4501,1.8323,7.5666,3.6098,29.226,2.8136,4.0371,1.7328,9.3845,23.274,3.7268,72.031,2.8701,3.5727,24.799,54.324,19.853,5.5552,31.648,8.2881,5.5776
7.4601,1.7093,3.6537,5.0198,12.478,3.4741,2.6832,2.0766,22.541,29.106,3.6361,45.393,2.7578,4.6953,63.417,21.72,22.472,6.1637,13.321,17.185,5.1919
7.4701,1.7311,2.3601,7.9501,6.9764,5.617,2.1677,2.7916,34.409,28.93,4.0641,18.438,2.8395,6.8858,117.66,10.87,14.508,8.8688,7.4904,35.332,5.7235
7.4801,1.9701,1.989,15.58,4.6791,12.515,1.992,4.5399,24.536,15.543,5.2723,8.6623,3.1356,12.042,107.66,7.2093,7.7051,17.699,5.4603,39.653,7.5076
7.4901,2.7814,1.9272,39.381,3.5354,24.543,2.0415,9.9049,10.989,7.0443,8.3602,5.4783,3.7405,27.559,52.45,6.097,4.9227,42.875,4.7556,22.107,12.621
7.5001,5.4575,2.0354,87.266,2.9323,24.542,2.3468,23.469,6.1236,4.2409,17.791,4.2384,4.9016,67.816,21.095,6.9905,4.029,70.037,4.8502,10.091,28.68
7.5101,10.646,2.2995,98.601,2.6511,12.523,3.1357,33.328,5.7889,3.3085,43.742,3.7874,7.3072,100.82,10.532,11.043,3.9329,53.175,5.994,6.3171,59.513
7.5201,11.472,2.7702,52.248,2.6322,5.6568,5.3066,21.911,9.441,3.0326,69.396,3.8211,13.368,69.792,6.7225,18.525,4.4048,23.018,9.9822,5.3401,64.72
7.5301,6.4002,3.586,20.208,2.9451,3.6033,12.207,9.2177,20.128,3.1304,50.789,4.3328,32.231,34.087,5.2338,19.178,5.7283,10.347,22.196,5.4451,35.326
7.5401,3.1396,5.0914,9.5404,3.9558,3.1705,26.774,4.5483,27.968,3.5945,21.779,5.5867,75.268,29.493,4.8861,10.808,9.2131,6.3783,38.82,6.4572,16.79
7.5501,2.1229,8.2897,5.7796,7.1807,3.6374,31.372,3.1183,18.593,4.6345,10.161,8.5054,95.832,32.272,4.5622,5.4861,20.123,4.9591,33.445,9.1139,11.89
7.5601,1.8393,16.937,4.101,16.331,5.6949,17.438,2.692,8.2351,6.9868,6.778,16.648,56.318,21.185,4.1632,3.8207,47.818,4.5519,16.279,16.789,12.291
7.5701,1.8144,43.58,3.2554,26.295,12.694,7.1474,2.7879,4.441,13.518,6.0139,41.952,22.604,10.357,4.9944,3.4015,67.943,4.8791,8.3405,38.779,16.809
7.5801,1.9421,89.671,2.8409,20.649,26.97,3.6883,3.5195,3.3094,33.178,6.7505,85.797,11.232,6.4658,9.1031,3.5123,44.545,6.3755,6.1759,66.719,30.813
7.5901,2.2174,89.701,2.7194,10.736,30.307,2.5055,5.9269,3.0089,63.486,9.6679,85.786,8.351,4.6913,16.956,4.1007,18.529,11.362,5.8822,57.061,75.624
7.6001,2.6941,43.671,2.884,8.761,16.353,2.011,13.435,3.1103,59.199,18.903,41.921,10.114,3.4449,17.538,5.5086,8.9067,25.233,6.5629,31.546,162.53
7.6101,3.5113,17.1,3.4784,15.398,6.7082,1.8006,25.057,3.5559,29.535,47.268,16.602,18.961,2.8686,9.6485,9.1048,5.8721,39.027,8.3652,25.429,179.5
7.6201,5.018,8.5419,5.0618,28.867,3.4873,1.7522,23.262,4.4815,15.388,88.44,8.4607,28.109,2.7373,4.8913,20.284,4.8038,29.34,12.536,40.996,98.138
7.6301,8.2346,5.4644,9.7883,28.547,2.3471,1.8366,11.547,6.359,14.432,78.261,5.5893,20.698,2.9988,3.4611,47.687,4.5952,14.232,24.006,97.689,40.785
7.6401,17.019,4.135,22.039,14.269,1.837,2.0845,5.5567,10.839,24.924,35.549,4.5421,9.4029,4.0921,3.1376,65.308,5.083,8.56,52.722,175.81,19.694
7.6501,43.84,3.5979,36.709,6.0085,1.58,2.6263,3.8306,24.083,58.097,14.314,4.6057,4.7378,7.8164,3.2852,41.436,6.7653,7.5487,82.667,149.57,12.306
7.6601,87.691,3.6175,42.077,3.2925,1.4518,3.9241,3.4503,54,91.231,7.5134,5.2913,3.1959,15.419,3.862,17.286,12.053,8.4086,93.315,67.419,9.4347
7.6701,84.294,4.3626,33.813,2.269,1.4036,7.798,3.6458,71.656,66.264,4.9517,7.0266,2.5798,17.242,5.162,8.6347,26.127,10.992,143.74,29.864,8.5558
7.6801,40.221,6.9085,16.653,1.781,1.4167,17.788,4.3197,58.597,27.628,3.8993,13.78,2.3313,9.9236,8.3378,5.9625,39.043,16.824,182.44,20.992,9.2419
7.6901,16.224,15.01,7.1271,1.517,1.4878,25.977,5.6734,70.817,11.799,3.704,24.161,2.3162,4.9318,17.98,5.1164,29.406,32.028,113.59,17.304,12.504
7.7001,8.8236,29.53,3.8881,1.3685,1.6274,18.256,8.3786,93.976,6.6221,3.5753,21.409,2.5683,3.4039,43.028,5.1224,16.411,79.642,45.685,11.452,23.464
7.7101,6.7483,33.18,2.6251,1.2899,1.8649,8.8078,14.642,64.78,4.5247,2.9977,10.307,3.4061,3.0651,63.414,5.8739,13.536,183.45,20.825,7.6871,55.657
7.7201,7.5751,29.149,2.0047,1.2603,2.2691,5.6618,33.092,27.036,3.6585,2.7086,4.7907,6.1486,3.2008,43.385,7.9148,17.802,224.37,12.548,6.3425,93.433
7.7301,13.674,28.202,1.6573,1.271,3.0212,5.4908,84.604,11.946,3.4999,3.0317,3.0337,12.924,3.7269,18.727,13.684,33.812,127.12,9.4682,6.1155,74.118
7.7401,26.377,17.644,1.4503,1.32,4.7288,7.0045,142.39,6.8571,3.1763,4.4006,2.3949,17.312,4.8615,9.5492,28.422,83.816,49.207,9.5419,6.6912,33.609
7.7501,28.265,7.7755,1.3266,1.4113,9.6491,11.473,112.05,4.7101,2.4432,9.0283,2.1524,11.487,7.4568,6.9727,43.244,161.53,22.285,12.121,8.4301,16.485
7.7601,15.452,3.9841,1.2587,1.5554,20.618,25.453,48.18,3.7768,1.9825,19.322,2.1299,5.6284,14.915,6.5111,39.722,152.26,12.996,11.819,12.977,12.277
7.7701,7.4218,2.6223,1.2331,1.772,26.529,60.787,19.372,3.5508,1.8153,23.388,2.3228,3.641,36.026,7.2127,44.838,83.814,8.9029,7.935,26.947,13.263
7.7801,5.6208,1.9984,1.2442,2.098,18.747,87.126,10.043,3.172,1.7975,13.652,2.9101,3.1945,60.733,9.2272,94.877,67.107,6.8253,5.7293,63.243,20.685
7.7901,7.732,1.6636,1.2919,2.6038,14.77,60.176,6.3791,2.3949,1.9141,5.9401,4.6937,3.299,48.634,13.793,163.11,69.434,5.7991,5.2966,93.209,46.907
7.8001,15.725,1.473,1.381,3.437,24.662,34.907,4.7526,1.8786,2.2385,3.3226,9.8888,3.7829,22.94,25.641,133.31,43.333,5.6746,5.6967,65.9,103.1
7.8101,23.079,1.3678,1.5228,4.9576,56.81,43.851,4.1512,1.6368,3.0464,2.4654,16.456,4.773,12.497,61.42,59.249,19.546,7.1802,6.8462,33.897,120.7
7.8201,16.347,1.3221,1.7384,8.2706,83.317,62.628,3.5543,1.5112,5.4315,2.1525,13.876,6.8107,10.698,140,26.303,10.44,10.512,9.275,30.594,66.41
7.8301,7.2035,1.3251,2.0667,17.258,56.526,46.785,2.6453,1.4488,12.534,2.0874,7.1943,11.945,12.904,186.81,17.946,7.0747,10.808,14.91,58.429,26.302
7.8401,3.5644,1.3753,2.5833,39.934,23.728,20.753,2.0385,1.4368,22.155,2.2091,4.3334,27.186,20.869,119.63,21.521,5.5317,7.5554,31.061,112.56,12.738
7.8501,2.3636,1.4793,3.4494,75.442,11.57,9.9501,1.7234,1.4777,19.009,2.5848,3.7128,54.847,46.69,48.235,40.628,4.7826,5.9294,71.457,111.54,8.0313
7.8601,1.8732,1.6538,5.0635,91.829,8.5144,6.1662,1.5342,1.5893,8.998,3.5651,3.8684,58.806,112.53,21.36,58.526,4.5456,6.1485,111.66,54.836,6.0291
7.8701,1.6499,1.9323,8.6694,58.49,9.4839,4.0566,1.41,1.8183,4.2831,6.5305,4.4987,36.112,162.2,12.583,41.414,4.9137,7.5312,123.07,22.03,5.2036
7.8801,1.5645,2.3819,19.093,23.885,16.915,2.8949,1.3293,2.2919,2.8421,13.206,5.7014,28.749,114.95,9.1738,18.396,6.654,10.543,138.02,11.262,5.2074
7.8901,1.5741,3.1471,48.064,10.752,38.614,2.2719,1.2825,3.4386,2.3704,16.556,7.93,50.217,68.05,8.0401,9.2282,10.348,17.476,100.45,7.2042,6.411
7.9001,1.6712,4.5867,80.014,6.4443,57.953,1.8937,1.2654,6.9273,2.2544,10.924,12.611,113.64,46.258,8.7989,6.2311,11.847,37.315,43.731,5.2726,10.957
7.9101,1.8729,7.8168,65.273,4.7844,40.476,1.6443,1.2782,15.718,2.3468,6.3097,24.894,154.77,24.33,13.49,5.0917,9.9386,92.939,18.884,4.2314,24.922
7.9201,2.2279,17.191,40.901,4.3118,16.852,1.4737,1.3252,22.126,2.6467,5.288,56.439,97.504,12.383,29.231,4.7353,10.415,168.14,10.512,3.6638,42.644
7.9301,2.8472,43.934,31.14,4.711,7.468,1.3562,1.4174,14.805,3.2942,5.8862,103.56,39.975,7.9678,52.375,4.9262,16.256,165.48,6.9673,3.4172,35.033
7.9401,4.0017,75.17,17.764,5.502,4.3421,1.2776,1.5785,6.6725,4.8728,7.6754,152.08,20.212,6.1726,46.568,5.8094,35.996,91.478,5.1181,3.4735,15.99
7.9501,6.4864,59.224,8.4395,7.289,3.0045,1.2295,1.8633,3.7356,9.2626,11.503,161.64,17.654,5.4601,22.46,8.1888,84.63,37.188,4.0323,3.9645,7.3493
7.9601,13.306,25.694,5.0838,14.18,2.3026,1.2073,2.4183,2.9051,16.397,20.861,91.918,26.589,5.4845,10.651,13.734,116.76,17.102,3.353,5.4191,4.6754
7.9701,34.171,11.337,4.1236,34.147,1.8883,1.2093,3.7499,2.7319,16.962,49.193,36.714,34.755,6.4396,7.2192,22.161,77.763,9.9504,2.9199,9.9874,3.8184
7.9801,68.296,7.5961,3.7283,53.942,1.6268,1.236,7.7708,2.8774,12.308,116.63,17.321,24.075,9.5816,6.507,39.849,44.21,6.7007,2.6569,23.562,3.7945
7.9901,65.595,8.7427,3.1014,39.269,1.4563,1.2907,16.86,3.2928,12.422,164.22,10.659,11.511,19.905,7.2315,85.276,55.296,4.9348,2.532,40.713,4.7379
8.0001,31.177,15.974,2.7579,16.461,1.3452,1.3802,21.289,4.0692,20.341,131.28,7.9424,6.6376,42.734,9.8374,111.27,83.654,3.8678,2.5471,33.454,8.3113
8.0101,12.345,23.033,2.9115,7.1281,1.2765,1.5182,13.221,5.52,47.847,83.847,7.1123,5.0812,52.062,17.33,68.022,67.192,3.1794,2.7474,15.174,18.506
8.0201,6.3328,16.816,3.5971,4.0775,1.2408,1.731,6.416,8.6807,111.22,41.325,8.3618,4.6278,31.414,41.301,28.263,30.192,2.7183,3.2724,6.8941,28.632
8.0301,4.1843,7.7922,5.3597,2.8128,1.2332,2.0757,4.3388,16.353,141.72,18.644,14.701,4.7877,15.775,92.602,14.896,13.146,2.4068,4.5603,4.3461,21.246
8.0401,3.3671,3.9626,10.556,2.1703,1.252,2.6996,4.0789,29.562,84.115,10.462,27.652,5.6101,12.664,111.04,12.203,7.4305,2.2033,8.3018,3.5341,9.7783
8.0501,3.375,2.6887,26.307,1.8054,1.298,4.098,4.6164,50.018,35.861,7.1566,29.572,7.7016,17.569,63.038,15.929,5.0276,2.0878,19.779,3.4997,5.2688
8.0601,4.0065,2.2065,49.128,1.5874,1.3748,8.1199,5.9473,101.67,23.292,5.5736,16.505,13.555,38.295,25.246,33.183,3.7656,2.056,37.5,4.321,4.1204
8.0701,5.2891,2.0424,43.519,1.4577,1.4895,17.072,8.7038,140.83,32.233,4.833,8.1561,30.317,85.285,12.15,67.839,3.0122,2.1213,34.655,7.386,4.1888
8.0801,9.9942,2.0796,19.898,1.3877,1.6541,21.692,15.177,91.278,52.596,4.7016,5.6504,53.89,103.9,7.7825,72.952,2.528,2.3262,16.591,16.514,5.2766
8.0901,18.812,2.3216,8.1587,1.3629,1.8896,14.575,34.391,36.789,47.517,5.3623,5.1771,53.286,59.528,6.1291,37.976,2.2047,2.7804,7.2335,27.251,8.5312
8.1001,18.697,2.8789,4.3983,1.3772,2.2293,9.136,87.19,16.583,23.259,8.024,5.6497,51.13,25.26,5.7566,15.25,1.9879,3.7994,4.3369,21.795,18.857
8.1101,9.5564,4.1091,2.9611,1.4294,2.7543,9.2762,142.26,10.191,10.573,16.49,7.107,86.123,15.896,6.5325,7.6549,1.8496,6.532,3.4216,10.351,43.151
8.1201,4.291,7.3104,2.2793,1.5192,3.6252,14.081,110.58,8.0784,6.4055,28.896,10.42,104.42,13.021,9.4683,4.8484,1.7766,15.126,3.3059,5.5895,59.946
8.1301,2.6084,17.359,1.916,1.6636,5.3157,30.014,50.219,8.3445,4.8433,26.219,18.916,61.124,8.5103,19.251,3.5069,1.7673,32.442,3.9297,4.5723,45.828
8.1401,2.0349,39.431,1.7253,1.8748,9.4922,76.31,21.007,12.479,4.2193,14.152,45.463,24.538,5.3158,46.699,2.7533,1.8324,36.563,6.2772,5.2225,23.846
8.1501,1.8382,48.169,1.6388,2.1809,19.229,130.49,10.93,26.947,4.1225,8.9801,108.48,11.672,4.0814,73.834,2.2886,2.0028,19.853,13.723,8.3025,10.68
8.1601,1.8388,27.43,1.6287,2.6321,29.159,102.68,7.0884,48.313,4.5288,9.211,144.73,7.328,3.7056,53.718,1.9873,2.3531,8.3489,25.32,16.938,5.7898
8.1701,2.0021,10.979,1.6855,3.321,34.541,44.401,5.3384,42.853,5.7951,13.814,88.556,5.833,3.8169,22.448,1.7894,3.0796,4.6265,23.848,29.965,4.1326
8.1801,2.388,5.3621,1.8125,4.4365,63.604,19.93,4.524,20.419,9.4845,29.717,34.742,6.4669,4.4777,9.6389,1.6647,4.8218,3.491,13.085,44.258,3.7234
8.1901,3.1781,3.4601,2.0255,6.412,120.25,15.463,4.2951,9.3512,19.67,70.493,15.265,8.6681,6.1943,5.4367,1.5986,10.099,3.2791,9.7469,53.083,4.5339
8.2001,4.9689,2.6638,2.3577,10.454,114.65,17.67,4.6421,5.9657,32.433,100.78,8.6758,8.0534,10.95,3.68,1.587,24.217,3.7551,14.646,34.752,8.1357
8.2101,10.091,2.3082,2.8742,20.925,54.414,14.705,5.9781,4.9426,31.7,69.038,5.8114,4.9608,26.127,2.7741,1.6337,36.927,5.504,19.123,14.611,13.95
8.2201,25.22,2.1859,3.705,53.282,21.455,8.1336,10.145,4.8899,34.771,38.973,4.3355,3.305,58.2,2.2467,1.7626,26.17,11.176,13.953,6.8879,12.961
8.2301,45.687,2.2265,5.1383,117.36,10.856,4.8125,23.217,5.6067,68.085,43.968,3.536,2.851,68.283,1.9184,2.0178,11.369,24.462,9.2773,4.3558,6.954
8.2401,39.01,2.4193,7.9233,134.31,6.9972,3.6557,44.701,7.4705,97.666,49.959,3.2006,2.8812,37.498,1.7068,2.5107,5.7114,35.064,11.853,3.398,3.9542
8.2501,17.737,2.7979,14.555,74.622,5.424,3.2414,43.22,12.038,65.999,30.466,3.5109,3.2709,14.73,1.5769,3.5559,4.252,29.939,25.871,3.1693,3.2498
8.2601,7.709,3.4568,34.73,29.445,5.2865,3.1842,22.031,25.585,27.53,13.193,5.262,4.2025,7.0079,1.5075,6.2993,4.4911,16.793,45.604,3.739,3.4372
8.2701,4.633,4.6159,85.648,13.38,7.5157,3.424,10.92,65.28,13.075,6.7771,7.6236,6.3755,4.2777,1.4914,14.771,7.0045,7.8919,38.784,6.3182,4.3752
8.2801,3.6163,6.833,122.72,7.7674,12.611,4.0611,8.4477,115.32,9.0921,4.4169,6.4809,12.515,3.0322,1.5311,31.016,14.028,4.8213,17.668,12.022,6.8732
8.2901,3.3633,11.855,80.171,5.2855,13.262,5.4768,9.8537,94.222,9.4592,3.3045,3.7875,31.462,2.3611,1.6401,33.883,21.173,4.1597,7.6573,13.902,14.381
8.3001,3.5754,26.508,33.39,3.9993,7.8137,9.0758,16.707,40.953,16.144,2.7068,2.6252,62.492,1.9654,1.8512,18.896,23.597,4.7518,4.5075,8.6118,33.878
8.3101,4.271,68.402,18.802,3.2935,4.3492,19.879,39.568,16.695,33.985,2.4031,2.3868,59.977,1.7237,2.2369,10.906,27.492,7.3745,3.4002,4.9509,55.769
8.3201,5.7459,117.31,20.382,2.9397,3.3225,41.523,81.765,8.9647,43.884,2.3731,2.5276,28.564,1.5805,2.9761,13.433,21.148,16.31,3.0858,4.3678,52.152
8.3301,8.9579,92.103,21.432,2.8828,3.1619,48.668,85.733,6.0039,26.892,2.8916,2.9953,11.344,1.5103,4.6048,17.588,9.9974,36.188,3.4096,5.6871,28.657
8.3401,17.455,39.163,13.194,3.2654,3.4117,34.605,46.182,4.7021,11.174,4.7713,4.0035,5.7825,1.5053,9.1583,12.832,5.0353,44.054,5.0557,10.624,12.223
8.3501,44.083,16.018,6.5094,4.8446,4.0555,39.021,27.41,4.2547,5.4924,7.036,6.3244,3.697,1.5723,22.49,6.9035,3.5643,25.293,9.8241,23.737,6.4368
8.3601,97.701,8.6818,3.9866,9.2677,5.3102,74.289,30.113,4.5666,3.514,5.8172,12.965,2.7089,1.7396,42.283,5.5661,3.2542,10.452,14.909,37.148,4.7704
8.3701,110.37,5.9403,3.011,13.341,7.8242,88.46,26.159,6.2665,2.6299,3.3236,32.955,2.1771,2.0824,41.462,8.5573,3.6256,5.4669,13.158,38.547,4.9804
8.3801,58.419,4.9935,2.5591,10.204,13.73,50.332,13.537,12.31,2.1779,2.3072,61.886,1.8806,2.824,22.14,17.676,5.0056,3.9368,12.804,40.611,6.8661
8.3901,22.501,5.6418,2.3611,5.9746,31.424,20.325,6.641,28.545,1.9651,2.121,54.806,1.7331,4.7868,9.3575,23.598,9.3066,3.5905,22.788,30.226,11.574
8.4001,10.524,9.6874,2.3397,4.8917,79.984,10.125,4.2408,41.728,1.969,2.2728,24.91,1.7087,10.203,4.8927,15.241,22.433,4.0702,31.006,14.08,18.016
8.4101,6.2809,16.819,2.4969,5.7066,127.9,6.9631,3.2936,28.294,2.4066,2.7163,10.061,1.8325,17.748,3.4234,6.8598,41.49,6.0281,20.997,7.2509,15.291
8.4201,4.3619,16.036,2.9217,8.4984,92.815,6.6213,2.9127,11.785,4.0145,3.6392,5.3207,2.2321,19.893,2.9816,3.9206,36.987,12.568,10.42,5.4649,7.6492
8.4301,3.3628,8.4218,3.9558,16.707,38.107,9.9198,2.897,5.4152,6.4134,5.6936,3.5353,3.425,25.998,3.2036,3.1497,17.639,28.502,8.2665,4.3145,4.139
8.4401,2.8259,4.2833,6.8148,41.674,15.779,19.373,3.3027,3.2977,5.8254,11.391,2.7362,7.1536,34.314,4.5656,3.1795,8.4308,39.823,13.501,3.5467,3.2446
8.4501,2.5841,3.0136,12.693,80.293,8.5464,24.606,4.5555,2.4028,3.3618,28.867,2.4144,13.632,23.812,9.3595,3.8706,6.5627,26.9,27.657,4.0156,3.3364
8.4601,2.6122,2.6667,16.208,75.268,5.609,15.346,8.4475,1.9611,2.2111,57.464,2.4863,13.803,10.26,19.184,5.8506,9.0295,11.588,33.579,7.0338,4.2996
8.4701,3.0638,2.7074,16.376,39.329,4.1878,6.8166,20.402,1.7527,1.9783,55.22,3.2786,7.7338,4.9195,21.539,11.972,18.657,5.7543,19.69,14.104,7.3371
8.4801,4.6876,3.0558,27.946,28.368,3.4925,3.7525,37.761,1.7328,2.1006,26.425,6.2366,4.6734,3.2235,12.068,28.327,29.548,4.1581,8.3259,16.912,17.121
8.4901,9.6819,3.8216,62.352,40.621,3.2974,2.7346,33.447,2.031,2.4915,10.739,12.364,4.9655,2.6354,5.6248,43.615,23.901,4.2456,4.393,10.184,35.996
8.5001,16.509,5.3901,81.85,42.575,3.7271,2.3666,15.403,3.2305,3.2892,5.9082,13.794,9.0054,2.5662,3.6985,34.077,15.431,5.5451,3.1297,4.926,38.983
8.5101,14.455,9.018,49.754,23.18,5.7337,2.3305,6.4259,5.6242,4.988,4.655,7.7842,20.773,3.0088,3.3898,25.429,15.214,8.2739,2.7671,3.3026,20.501
8.5201,7.7091,19.636,20.091,9.9354,12.342,2.6062,3.5404,6.0202,9.4162,5.764,3.6666,31.432,4.6119,3.8941,30.739,12.084,16.869,3.0285,3.0712,8.5502
8.5301,4.8972,50.266,9.7445,5.3443,22.036,3.4129,2.4344,3.7086,23.174,10.536,2.3639,22.197,9.8307,5.4845,25.684,6.7503,30.043,4.5244,3.5834,4.6949
8.5401,4.8118,87.58,6.7239,3.6191,19.551,5.6574,1.9162,2.2747,50.858,14.512,2.0324,9.5237,19.433,9.987,12.52,4.7068,26.579,9.3799,5.2737,3.4339
8.5501,6.4165,70.757,6.4709,2.8167,9.362,12.852,1.6654,1.9359,57.88,10.03,2.0999,4.5683,20.376,24.091,6.1491,3.8416,12.506,16.042,10.633,3.025
8.5601,11.339,30.706,9.3962,2.4327,4.3073,29.369,1.5909,2.0232,32.842,4.6236,2.5487,3.0496,11.321,52.773,4.4949,3.0659,5.548,13.871,25.449,3.0621
8.5701,27.188,12.506,20.363,2.3278,2.7154,37.225,1.7308,2.3829,18.929,2.5194,3.7829,2.5773,6.3081,62.492,5.3344,3.0473,3.3853,6.9771,40.121,3.5031
8.5801,62.126,6.6748,37.721,2.5409,2.1676,21.918,2.4092,3.113,18.019,1.8138,7.5762,2.6029,6.2539,35.721,9.5079,4.0851,2.6842,3.835,29.563,4.5586
8.5901,76.04,4.4152,34.655,3.4041,2.0145,8.8132,4.3485,4.6165,13.13,1.5289,18.277,3.1398,11.061,14.279,13.419,7.7577,2.5955,3.0811,13.108,7.0023
8.6001,43.458,3.3734,16.454,6.3588,2.1237,4.233,6.1332,8.278,6.4528,1.4177,29.823,4.8125,22.689,6.8269,9.7945,18.333,3.1403,3.215,6.6418,13.852
8.6101,18.19,2.9047,6.9469,14.478,2.5583,2.6749,4.7364,19.443,3.4238,1.4132,22.762,9.9924,27.944,4.5001,4.7803,29.759,5.3186,4.0903,4.9929,34.903
8.6201,11.821,2.8226,3.8662,21.79,3.6718,2.0059,2.8597,47.439,2.3018,1.5071,10.103,20.218,19.149,4.0017,2.8113,22.669,11.214,6.6052,5.0908,69.365
8.6301,13.222,3.1679,2.6987,15.453,6.8958,1.6934,2.3876,68.788,1.7806,1.7315,4.888,25.088,17.047,3.9055,2.2795,9.9949,16.054,14.493,6.703,66.725
8.6401,11.824,4.3362,2.1705,6.7523,16.895,1.5786,2.8443,46.073,1.4951,2.1903,3.4456,25.604,30.114,3.5238,2.2759,4.6945,11.358,31.762,11.815,32.198
8.6501,6.5616,8.0264,1.9496,3.3346,33.29,1.64,4.666,18.591,1.3305,3.2046,3.2787,29.165,39.494,4.316,2.7011,3.0798,5.6237,38.98,28.397,13.722
8.6601,3.5231,19.403,1.9557,2.2625,31.97,2.0092,9.6288,7.9566,1.241,6.0014,4.0468,20.61,25.465,7.9996,3.9775,2.5844,3.6437,23.911,61.971,9.3308
8.6701,2.4286,35.929,2.2528,1.8957,15.393,3.2384,14.914,4.4408,1.2074,14.401,6.8079,9.5797,11.512,11.45,8.0299,2.6274,3.368,13.08,69.887,11.157
8.6801,1.9871,31.824,3.2253,1.833,6.3264,5.8087,13.263,2.9566,1.224,27.359,15.305,5.3617,5.8954,8.326,18.968,3.3417,3.862,13.421,37.274,12.399
8.6901,1.8069,14.648,6.4385,2.0063,3.4392,7.4229,12.569,2.1955,1.2955,25.617,29.532,4.631,3.5588,4.0987,28.818,5.9184,5.2623,26.558,14.755,8.1869
8.7001,1.7979,6.1116,14.69,2.5122,2.421,8.6634,24.339,1.7605,1.4391,13.197,35.032,6.014,2.6055,2.4915,20.427,12.121,8.914,58.015,7.2986,4.5136
8.7101,1.9629,3.3805,20.686,3.7698,2.0431,12.704,48.988,1.4986,1.6942,7.9249,28.417,11.5,2.2841,2.0929,8.8764,15.713,19.567,70.37,4.7629,3.2334
8.7201,2.4094,2.3516,13.662,7.4709,2.0391,11.893,50.705,1.3414,2.1497,10.408,15.551,25.428,2.4319,2.15,4.3913,10.492,39.884,39.951,3.8363,2.9398
8.7301,3.4815,1.8947,5.863,18.483,2.5258,6.4054,25.474,1.2564,3.0349,20.175,7.0635,37.387,3.5368,2.6017,3.0602,5.8559,51.941,15.839,3.9543,3.126
8.7401,6.5121,1.7124,2.9816,33.405,4.3593,3.603,10.054,1.2296,5.0955,24.96,4.2744,26.108,7.0058,3.8632,2.7092,4.8626,63.271,7.5295,5.9195,3.917
8.7501,15.97,1.7321,2.0833,28.565,9.3736,3.0756,4.9971,1.2594,11.116,15.419,3.8225,10.995,10.798,7.7892,2.875,5.7916,75.79,4.6428,9.9561,6.2734
8.7601,32.372,2.0088,1.7886,13.148,14.439,3.5943,3.1471,1.3566,26.015,7.7838,3.8267,5.0258,8.4188,18.325,3.7253,8.8955,49.758,3.3693,10.256,11.723
8.7701,32.357,2.8576,1.771,6.1114,12.729,5.4078,2.2898,1.5523,41.273,7.06,3.5831,3.0936,4.2014,27.827,6.4434,18.18,20.559,2.7339,6.1899,16.511
8.7801,15.926,5.5952,1.9827,4.7684,7.7769,11.002,1.8391,1.9226,39.328,12.451,4.1827,2.3436,2.4912,19.845,12.804,44.879,9.2456,2.4328,3.8878,19.157
8.7901,6.4383,13.019,2.5295,7.004,3.937,27.782,1.5978,2.6751,23.28,19.726,7.2794,2.0728,2.0709,8.8585,17.027,81.871,5.4028,2.3755,3.527,34.298
8.8001,3.3769,19.707,3.8341,11.727,2.3292,50.522,1.4905,4.5364,10.051,16.229,17.35,2.1657,2.1148,4.691,13.735,83.606,3.7382,2.6148,4.1316,55.126
8.8101,2.2733,13.991,7.5672,11.1,1.8477,42.988,1.4955,10.08,4.9759,8.0014,32.993,2.9442,2.5135,3.6221,14.045,53.515,2.878,3.5399,5.9461,44.218
8.8201,1.7957,6.132,18.553,5.8112,1.7714,19.164,1.6327,21.293,3.3701,3.9644,30.427,5.6379,3.5603,3.628,28.415,24.229,2.398,6.3746,11.152,22.021
8.8301,1.6012,3.0871,34.251,3.0224,1.9293,7.8601,1.9938,26.117,3.0522,2.6604,14.378,9.8746,6.6169,4.4023,58.726,10.681,2.1347,10.584,27.387,15.53
8.8401,1.5977,2.2025,33.661,2.4931,2.3501,4.2789,2.8932,23.359,3.6063,2.313,6.0305,9.2124,15.44,6.4646,63.786,5.9666,2.0204,10.29,55.969,24.406
8.8501,1.8111,2.0142,22.842,3.4568,3.2428,2.9502,5.5786,28.311,4.6184,2.4293,3.3793,4.9354,26.605,12.211,34.656,4.0158,2.0345,7.6662,56.786,49.964
8.8601,2.4527,2.2471,12.791,5.2202,5.3266,2.4105,13.274,25.117,7.4845,3.0681,2.4301,2.7918,22.372,29.224,17.831,3.0323,2.1931,9.2304,28.515,60.062
8.8701,4.4189,3.1567,5.8863,4.681,11.447,2.3063,22.29,12.489,14.778,4.9398,2.07,2.2595,11.361,61.476,19.843,2.4879,2.5672,19.645,12.044,34.45
8.8801,10.303,5.9814,3.1167,2.6832,28.953,2.6658,17.811,5.9832,17.679,10.97,2.0536,2.2975,7.202,72.94,32.987,2.1869,3.3616,42.637,7.0922,14.124
8.8901,18.305,11.825,2.088,1.7394,49.412,4.0749,8.368,4.1777,10.364,25.344,2.4959,2.6964,7.9869,42.549,33.13,2.049,5.257,50.133,6.0568,7.1656
8.9001,15.85,15.645,1.6286,1.5249,38.983,8.8526,4.6013,3.1148,4.6074,33.377,4.1992,3.6302,14.298,17.212,17.224,2.0479,10.316,28.872,7.0454,4.9113
8.9101,7.926,19.191,1.4214,1.5814,17.056,18.604,4.3361,2.3089,2.6961,20.405,8.1982,5.9536,34.466,8.4038,7.5235,2.1981,21.139,15.111,10.91,4.3071
8.9201,5.0133,30.283,1.3969,1.8181,7.7155,20.893,7.0219,2.0952,2.1516,8.3744,10.178,12.681,62.197,5.6891,4.2811,2.5676,39.175,14.046,24.095,5.1414
8.9301,6.8428,29.178,1.6646,2.29,5.3833,11.383,15.875,2.4232,2.1011,4.1253,6.6711,25.678,54.48,5.1134,3.0884,3.3477,52.668,12.34,50.149,9.2809
8.9401,11.12,14.393,2.722,3.207,6.3877,4.8375,26.043,3.809,2.4209,2.7526,3.7939,31.327,29.916,6.3936,2.5822,5.1278,36.097,7.5202,54.165,17.279
8.9501,10.241,5.8977,4.62,5.24,12.444,2.7199,20.312,8.348,3.3534,2.2502,3.1249,32.015,21.513,12.201,2.4174,10.171,15.196,4.8347,28.275,17.823
8.9601,5.5091,3.1103,4.6469,10.979,21.128,2.1269,8.9646,15.848,6.0649,2.1408,3.4768,51.895,14.965,26.149,2.517,25.26,7.0686,3.9339,11.521,9.6822
8.9701,3.2745,2.07,2.8061,27.483,17.924,2.2395,4.0372,15.25,14.54,2.3696,4.6637,62.476,7.7519,32.787,2.949,47.477,4.6986,4.0979,6.0846,4.7857
8.9801,3.105,1.5882,1.8171,48.858,8.3289,2.7396,2.4798,7.6809,29.235,3.2627,7.5439,36.683,4.491,19.68,4.0206,44.591,4.5215,5.4707,4.3234,3.358
8.9901,4.4353,1.348,1.6409,44.069,3.7569,2.922,1.9141,3.5821,29.278,5.9846,15.852,15.014,3.4007,8.5449,6.8832,26.081,6.4365,9.7862,3.9363,3.1833
9.0002,9.4083,1.2482,1.8013,31.376,2.3046,3.4021,1.7349,2.3522,14.672,10.263,39.803,7.6386,3.1287,4.8231,15.947,14.513,10.173,23.588,4.9134,3.8525
9.0102,21.908,1.271,2.235,26.486,1.8636,6.1866,1.8279,2.0342,6.2991,10.363,72.811,5.7854,3.4205,3.8858,36.702,7.3501,10.18,48.899,9.1762,6.3581
9.0202,29.929,1.4951,3.1343,15.439,1.9864,14.663,2.3255,2.1054,3.7141,7.8729,69.498,7.1631,4.6298,4.127,46.621,4.2625,5.9719,50.891,16.884,14.012
9.0302,18.866,2.2861,5.2452,6.8577,2.1733,23.856,3.9768,2.5409,2.9512,9.4891,37.323,11.949,8.5875,5.7879,27.551,3.2741,3.5608,25.807,16.838,24.475
9.0402,7.6725,4.1128,11.188,3.6458,1.7726,18.127,8.9968,3.6806,2.8761,20.204,15.466,13.328,19.84,11.506,11.351,2.7189,3.0549,10.522,9.0312,21.476
9.0502,3.5997,5.1218,24.172,2.4852,1.3602,7.8961,15.821,7.0184,3.308,45.858,7.4322,8.0232,32.103,27.991,6.1949,2.3919,3.409,5.6399,4.6369,11.52
9.0602,2.2563,3.8749,38.466,2.1315,1.274,3.599,13.604,16.879,4.5046,58.287,4.6057,4.1938,25.194,45.793,6.0759,2.6731,4.6704,4.0656,3.4537,8.241
9.0702,1.7131,3.2799,50.742,2.2489,1.3972,2.2557,6.5373,30.247,7.6492,35.042,3.4137,3.0178,13.028,34.654,8.9628,4.3214,8.2357,3.7445,3.4626,11.977
9.0802,1.488,4.9582,44.693,2.0708,1.7436,1.7789,3.2502,26.105,16.754,16.081,2.9285,2.8484,10.454,14.775,9.4509,8.1728,19.58,4.6672,4.3674,25.956
9.0902,1.4497,11.071,21.666,1.4732,2.5832,1.6464,2.3206,12.634,38.193,13.357,2.98,3.2078,18.256,6.3931,5.5667,9.7395,43.515,8.6081,7.2517,40.441
9.1002,1.5887,19.512,8.8834,1.1047,5.0292,1.7597,2.1374,6.7026,60.892,20.967,4.0051,4.2477,37.797,3.7542,2.8847,6.1789,51.099,16.106,15.658,31.838
9.1102,2.014,17.009,4.9035,0.96246,12.289,2.2406,2.3155,5.857,49.202,24.687,7.5613,6.9368,43.816,2.8761,1.9779,3.4597,28.287,16.784,28.702,20.375
9.1202,3.1746,8.7655,3.694,0.90918,22.116,3.7576,2.8712,8.0378,21.919,14.874,12.505,14.894,24.189,2.6539,1.7004,2.7874,11.477,9.5549,35.35,17.26
9.1302,6.7164,5.59,2.7861,0.90251,18.896,8.3747,4.1668,16.747,9.2485,6.6453,11.011,32.967,9.708,2.5778,1.701,3.0223,5.925,5.4848,42.201,11.319
9.1402,15.139,6.6161,1.8854,0.93786,8.6605,15.079,7.6954,39.498,5.2809,3.7335,6.1499,51.126,4.7884,3.232,2.0208,4.0102,4.2029,5.019,37.37,6.3164
9.1502,22.027,13.324,1.3841,1.0231,3.8299,13.559,17.738,56.298,3.9492,2.7637,4.2693,57.176,3.1153,5.8795,3.1991,6.6538,3.8296,6.949,18.799,4.7224
9.1602,15.839,31.373,1.1323,1.1852,2.3401,6.8559,31.828,38.057,3.7656,2.4459,4.6495,41.437,2.5133,8.3481,6.4388,14.893,4.5733,14.078,8.551,4.8329
9.1702,6.9714,44.573,0.98443,1.4914,1.8398,3.6876,31.381,19.575,4.9221,2.506,7.1972,18.444,2.1604,6.081,9.3919,35.76,7.8236,31.749,5.647,6.3494
9.1802,3.3862,29.009,0.89266,2.1343,1.7092,2.9721,29.789,14.263,9.6407,3.0392,15.676,7.9118,1.7124,3.015,7.02,50.953,15.28,46.838,6.049,11.185
9.1902,2.3513,11.649,0.83696,3.8191,1.8189,3.1728,47.981,9.249,19.5,4.7647,35.261,4.412,1.4247,1.8238,3.7777,33.456,19.268,42.517,9.8659,26.438
9.2002,2.1978,5.1292,0.80863,9.0327,2.2391,4.0879,53.717,4.9001,21.817,9.4088,46.835,3.0783,1.3437,1.4881,2.7084,14.042,16.272,27.793,13.198,52.957
9.2102,2.6476,2.9449,0.80408,19.022,3.4208,6.3252,29.602,3.0896,12.171,14.764,37.811,2.5307,1.4394,1.4499,2.7354,7.0498,21.93,13.084,9.673,53.492
9.2202,3.3615,2.0025,0.82339,20.645,7.0169,12.563,12.013,2.4342,5.5986,15.596,35.755,2.0553,1.8926,1.6353,3.3971,5.2166,35.953,6.3323,5.5295,28.353
9.2302,4.1652,1.5098,0.87042,10.969,13.89,31.169,6.1019,2.2273,3.6097,22.586,28.522,1.5637,3.4671,2.2798,5.0836,5.3781,31.754,4.0935,4.3397,15.951
9.2402,6.9505,1.2223,0.95451,4.7419,15.457,62.211,4.2568,2.3229,3.2765,39.66,13.774,1.2713,6.6961,4.3253,9.8517,7.8038,15.822,3.3448,4.7262,19.591
9.2502,16.744,1.0441,1.0954,2.795,10.028,69.231,4.2265,2.8279,3.8291,37.676,6.3647,1.1175,7.4629,8.067,24.231,16.611,9.0708,3.3533,6.4129,39.454
9.2602,35.796,0.93112,1.3362,2.2464,8.1345,44.168,6.41,4.3553,5.7702,18.603,3.8661,1.0324,4.3339,8.4817,46.432,37.529,10.939,4.4575,11.035,54.341
9.2702,38.773,0.8612,1.7856,2.2054,13.423,19.375,9.0337,9.1986,11.98,8.5028,2.6048,0.99424,2.1969,5.0441,43.495,49.11,19.432,8.1042,25.057,35.549
9.2802,20.009,0.82261,2.7879,2.5113,31.518,8.5169,7.0642,18.971,29.015,6.1521,1.8635,1.005,1.538,3.1155,22.423,30.481,21.971,12.527,54.528,14.899
9.2902,7.831,0.80948,5.685,3.2762,51.362,4.7962,3.7612,21.673,47.007,8.0374,1.4615,1.0856,1.3916,2.8473,14.294,12.626,12.679,10.726,74.075,7.2169
9.3002,3.8096,0.81964,13.521,5.0232,39.259,3.2729,2.4173,13.348,38.572,16.633,1.2228,1.3147,1.4688,3.3517,20.981,6.1664,5.9107,6.865,73.355,4.8891
9.3102,2.3608,0.85399,21.302,9.7488,17.792,2.5427,2.0978,9.2644,18.925,27.685,1.0677,2.0048,1.7997,4.6738,34.682,4.1462,3.7187,6.3053,56.536,4.3105
9.3202,1.693,0.91672,15.958,23.574,10.083,2.212,2.177,14.298,8.1608,22.463,0.96553,4.0954,2.7959,7.8875,30.794,3.5811,3.1599,9.0275,27.318,4.0518
9.3302,1.3356,1.0166,7.6299,49.297,12.179,2.2031,2.5768,30.503,4.4495,10.066,0.89964,7.1294,5.5719,17.37,16.151,3.9888,3.3094,18.544,11.712,3.9123
9.3402,1.1298,1.1704,4.7167,58.72,22.653,2.7563,3.4922,39.691,3.2724,4.3916,0.86237,6.4325,8.8736,42.48,11.747,6.3438,4.2919,42.336,6.4986,4.809
9.3502,1.01,1.4103,4.8181,34.779,27.617,4.8045,5.6847,24.44,2.9777,2.5237,0.85121,3.3826,7.6326,70.528,15.803,13.516,7.3385,64.369,4.712,8.4201
9.3602,0.94604,1.8048,7.4185,13.988,16.479,8.0709,12.066,10.596,2.9354,1.7572,0.86863,1.9262,4.8959,62.276,15.862,21.356,13.482,67.449,3.9713,19.972
9.3702,0.92353,2.5243,16.619,6.555,7.037,7.6937,29.321,6.7625,3.4837,1.3641,0.92494,1.5646,4.6217,31.558,8.9383,16.643,18.464,64.37,3.1635,37.902
9.3802,0.93703,4.1166,37.956,4.1121,3.7066,4.6996,51.558,8.6327,6.039,1.1356,1.0489,1.5821,7.0981,13.062,4.5558,8.2506,27.043,39.246,2.5291,34.949
9.3902,0.98736,8.5647,48.387,3.2063,2.5779,3.5834,47.925,11.861,14.183,0.99412,1.3303,1.8384,15.578,6.7442,3.1806,5.1334,46.778,16.753,2.2992,16.539
9.4002,1.0817,18.552,29.651,3.0357,2.1419,4.358,23.833,9.2323,25.298,0.90522,2.1166,2.4597,31.415,4.6245,2.8958,5.0494,46.237,8.4965,2.3545,6.9713
9.4102,1.236,26.123,15.748,3.6177,2.0356,7.8138,9.6064,4.6415,21.528,0.85227,4.352,4.0607,35.626,4.0833,3.218,7.1647,24.271,5.4349,2.7123,3.9607
9.4202,1.4825,28.867,15.773,6.0113,2.2047,18.735,4.8955,2.5803,9.7505,0.82714,7.1833,8.0916,30.655,5.0923,4.511,14.678,12.921,3.6699,3.6448,2.9635
9.4302,1.8869,43.585,15.164,13.671,2.8159,35.736,3.267,1.9352,4.1397,0.82693,6.1769,14.046,41.949,9.3829,8.6776,34.888,13.589,2.7097,6.2254,2.8589
9.4402,2.5991,46.322,8.5719,24.865,4.5993,33.756,2.7387,1.7934,2.3281,0.85291,3.4959,21.928,45.443,15.029,17.848,53.861,27.025,2.2114,14.447,3.9561
9.4502,4.0275,24.704,4.1857,22.136,8.8621,18.837,2.6938,1.9652,1.6156,0.91132,2.5562,32.544,25.147,12.578,22.474,42.012,49.307,1.9406,31.811,6.72
9.4602,7.6162,9.9991,2.6583,10.613,14.382,16.284,3.1229,2.603,1.2676,1.0171,2.866,27.139,10.469,6.5308,17.559,20.522,45.015,1.8108,37.298,7.6259
9.4702,18.526,5.1116,2.1257,5.0228,23.27,21.446,5.42,4.5392,1.0784,1.2052,4.4081,13.028,5.4956,3.9932,21.12,9.4039,21.182,1.7967,20.706,4.9838
9.4802,40.745,3.4916,1.9741,3.514,36.439,17.071,9.5437,10.729,0.97408,1.5722,9.4243,6.7989,3.8331,3.6218,39.954,5.8157,8.7618,1.9081,8.474,3.2177
9.4902,49.735,3.0607,2.0805,3.4804,30.425,8.2096,9.1201,22.084,0.92398,2.4604,22.206,5.8486,3.3048,4.317,45.936,5.1456,4.7119,2.2074,4.4186,3.0848
9.5002,37.972,3.7302,2.5141,4.7028,13.836,4.0882,4.7562,22.962,0.91574,4.8289,32.314,8.2845,3.5468,6.5227,25.799,5.5406,3.141,2.8666,3.1454,4.0653
9.5102,26.659,6.8982,3.6614,9.1179,6.0517,2.5181,2.3924,11.671,0.94738,8.2716,24.593,18.109,5.2335,13.265,11.436,7.3396,2.3786,4.452,2.8708,7.2628
9.5202,13.901,12.355,7.1045,21.882,3.7302,1.8404,1.685,4.7722,1.0259,9.2323,15.182,37.523,10.26,33.415,8.2893,14.7,1.9637,9.194,3.5262,17.34
9.5302,6.2736,11.842,16.458,36.015,3.2467,1.5748,1.5258,2.5266,1.1711,12.123,8.6554,40.545,15.487,60.777,10.836,34.332,1.7341,22.512,5.9052,35.69
9.5402,3.5216,6.1834,26.014,29.228,4.0343,1.5647,1.6389,1.7244,1.4274,23.782,4.58,21.355,12.78,52.109,12.026,48.614,1.6244,36.873,8.6148,38.546
9.5502,2.4503,3.1451,20.946,17.031,7.2715,1.9124,2.0768,1.3755,1.9022,29.585,3.1168,8.991,9.3393,23.439,7.7672,31.688,1.6108,28.096,8.2406,21.011
9.5602,1.9596,2.2859,15.136,10.62,14.913,3.2878,3.2834,1.2225,2.902,17.558,2.7965,5.0909,13.478,9.6395,4.2954,12.889,1.6966,12.365,9.6209,8.7922
9.5702,1.753,2.1697,23.298,5.5943,18.493,6.9202,7.0961,1.1861,5.5568,7.3974,3.0717,3.9987,29.869,5.3537,3.2351,5.8439,1.9157,5.9084,19.456,4.7097
9.5802,1.7589,2.4559,35.222,3.1417,11.01,9.5697,16.791,1.2489,13.661,4.1012,4.0957,4.0436,45.104,4.0363,3.3036,3.4949,2.3629,4.2026,29.957,3.5616
9.5902,2.0475,3.2489,26.468,2.3592,4.6378,6.4609,23.84,1.436,28.344,3.7496,7.0469,5.2216,32.455,3.6902,4.2814,2.4967,3.3054,4.2828,22.395,3.7134
9.6002,3.0377,5.1868,11.509,1.9648,2.4056,3.0262,15.656,1.8398,31.099,5.6415,16.376,9.1034,16.026,3.6704,7.3225,1.9966,5.6855,6.3461,11.26,5.8022
9.6102,6.1877,10.834,5.2278,1.6741,1.655,1.7953,6.5645,2.7525,18.17,8.0003,35.178,21.029,14.036,5.2153,17.202,1.7346,13.013,13.902,9.654,12.439
9.6202,11.686,26.761,3.3602,1.6709,1.3639,1.4792,3.2287,5.2927,7.8792,6.3588,39.9,43.612,19.764,8.9862,38.13,1.6137,29.035,29.324,13.276,19.706
9.6302,11.974,48.195,3.1906,2.0616,1.2933,1.4932,2.2268,13.082,3.7964,3.5759,22.441,51.731,17.802,9.5394,44.718,1.5975,35.736,32.72,11.815,15.203
9.6402,7.1937,46.663,4.7859,3.3869,1.4334,1.7597,1.9689,25.83,2.4036,2.5578,11.206,30.651,9.3271,5.6285,24.639,1.6818,21.904,17.599,6.2337,7.225
9.6502,5.398,25.196,7.2701,7.7021,2.0274,2.459,2.1375,24.881,1.8663,2.5185,10.303,12.549,4.541,3.2075,9.803,1.8911,12.948,7.2998,3.4198,4.1417
9.6602,8.1302,10.287,6.2779,15.642,4.0379,4.4219,2.8928,12.172,1.6829,2.9884,18.902,6.1686,2.8126,2.6539,4.7982,2.2943,17.347,3.9603,2.6932,3.8364
9.6702,18.594,4.9234,3.2551,16.251,7.9478,10.467,5.2735,5.4484,1.7581,4.1191,37.567,4.3125,2.2104,2.9231,3.0668,3.0637,28.186,2.9678,2.8438,5.5983
9.6802,32.096,3.09,1.7672,8.3473,8.5846,20.938,12.776,4.1191,2.2695,6.8363,40.698,4.1739,2.1063,4.0089,2.3219,4.6883,24.806,2.9806,4.0108,12.285
9.6902,26.507,2.3843,1.2954,3.5247,4.7948,21.171,25.103,5.6267,3.9879,14.749,23.121,5.2472,2.563,7.1583,1.9799,8.9365,12.541,4.4158,8.0097,24.788
9.7002,12.444,1.9467,1.1525,1.9687,2.3839,11.275,24.1,6.9486,7.008,34.452,14.849,9.3376,4.4674,17.197,1.8622,22.005,7.9075,8.7354,16.56,25.718
9.7102,6.79,1.5854,1.1662,1.4364,1.6881,6.2952,11.612,4.7961,7.2499,55.195,15.863,16.638,8.2721,37.463,1.9221,48.208,8.2195,12.32,20.096,13.183
9.7202,7.4924,1.4997,1.3352,1.2449,1.5921,7.2079,4.7818,2.5282,4.7829,59.459,12.445,15.828,8.9041,42.271,2.1947,56.874,6.6125,8.7951,15.129,5.5461
9.7302,14.617,1.8784,1.7947,1.239,1.7859,14.93,2.6022,1.7128,3.8865,46.382,6.6989,7.945,5.2372,22.67,2.8477,32.702,3.7264,4.557,17.867,3.1052
9.7402,22.851,3.4201,3.1115,1.4391,2.3044,26.006,1.8283,1.5184,4.971,22.667,3.8699,3.6383,2.9735,9.1612,4.4948,13.086,2.387,3.2633,27.452,2.3289
9.7502,17.365,6.038,7.2618,2.1252,3.4876,22.049,1.5311,1.5717,9.1283,9.7046,2.6468,2.2734,2.4807,4.7512,9.4791,6.1347,2.0321,3.5528,22.932,2.2122
9.7602,7.6193,5.7876,14.857,4.3027,6.6731,9.9943,1.5073,1.8312,21.713,5.4648,2.2249,1.8354,2.762,3.3477,21.19,3.8228,2.1314,5.3717,10.515,2.8369
9.7702,3.4297,3.0658,15.467,8.0932,15.996,4.2503,1.8593,2.438,40.457,4.2428,2.3435,1.7902,3.7976,2.9883,28.559,3.0053,2.8056,11.474,4.5957,5.2207
9.7802,2.0465,1.5882,7.9672,8.2309,32.766,2.3934,3.2041,3.9671,39.975,4.5419,3.2763,2.1881,6.6999,3.3804,21.564,3.1868,5.0865,27.65,2.6607,8.7878
9.7902,1.481,1.1396,3.4051,4.7564,41.236,1.6676,5.7331,7.7039,33.35,6.7249,6.6431,3.761,15.866,5.2329,21.638,4.8833,10.144,42.282,1.8966,7.9978
9.8002,1.2134,1.023,1.96,3.0506,29.652,1.3225,6.026,13.373,40.886,11.398,13.894,7.3233,35.175,11.517,32.88,6.7013,12.703,30.758,1.5359,4.4982
9.8102,1.1049,1.0526,1.5007,3.2884,13.245,1.1487,3.7361,22.688,34.074,11.896,16.166,8.7873,41.427,23.145,29.412,5.2257,9.9954,13.081,1.3667,3.015
9.8202,1.1406,1.2185,1.3843,5.5465,5.6231,1.0734,2.5471,37.639,16.199,6.5811,9.1569,5.5598,23.428,24.098,14.056,3.0534,11.959,5.5772,1.3255,3.1021
9.8302,1.452,1.6268,1.476,12.903,3.0764,1.071,2.6535,34.093,7.4942,3.1675,3.9974,3.1038,10.633,12.661,6.0853,2.3528,22.35,3.1101,1.4216,4.3719
9.8402,2.6075,2.7157,1.8237,24.418,2.0529,1.1411,3.7544,16.429,4.4091,2.0709,2.2931,2.5234,8.1637,5.8327,3.5223,2.5272,25.836,2.1003,1.7844,8.484
9.8502,5.11,6.1193,2.7466,23.35,1.5481,1.3099,7.1429,7.5521,3.0122,1.7708,1.7718,2.7818,13.097,3.9889,2.6292,3.4769,15.357,1.5926,2.9751,21.073
9.8602,5.8995,13.276,5.371,14.079,1.2732,1.6619,17.637,5.3914,2.4763,1.843,1.6751,3.7386,23.693,4.1704,2.4215,6.3842,9.1473,1.3075,6.0968,39.337
9.8702,3.4913,15.595,10.766,14.635,1.1226,2.4903,34.989,6.3148,2.5707,2.3934,1.9256,6.1893,23.319,6.6044,2.9471,15.537,12.084,1.1409,8.6824,34.891
9.8802,1.7298,8.9183,16.855,21.557,1.0522,4.6458,34.873,11.783,3.8181,4.312,2.953,13.531,11.799,15.045,4.884,31.433,17.785,1.0477,6.3398,16.069
9.8902,1.1739,4.0881,24.506,17.907,1.0453,8.1887,20.349,25.966,7.7532,9.852,5.8571,32.347,5.1531,29.078,7.0491,31.644,13.85,1.0088,3.518,6.7775
9.9002,1.0415,2.7327,24.16,8.3069,1.1016,11.125,11.833,36.086,11.693,15.845,8.8087,51.1,2.9967,27.925,6.4856,15.8,6.3174,1.0208,2.7771,3.9241
9.9102,1.0739,2.8317,12.615,3.7276,1.2381,19.355,6.4566,23.508,8.6888,12.143,7.0382,47.916,2.2406,13.696,6.7742,6.5239,2.9733,1.0968,3.232,3.0452
9.9202,1.2367,4.3323,5.3803,2.2256,1.5002,34.503,3.7641,9.6704,4.072,5.5259,4.3591,31.344,1.9715,5.9956,13.273,3.6161,1.8488,1.2865,5.017,3.0441
9.9302,1.5951,9.6309,3.0924,1.6406,2.0002,31.535,3.018,4.501,2.2216,2.791,4.1345,14.442,1.9761,3.7207,23.709,2.7815,1.3748,1.7723,10.727,4.1129
9.9402,2.4092,20.488,2.488,1.3831,3.0578,14.807,2.7038,2.815,1.6973,2.0152,6.5683,6.4512,2.2542,3.2839,21.226,2.932,1.1321,3.2461,26.097,8.1941
9.9502,4.6921,23.419,2.6924,1.2932,5.8367,6.1672,2.589,2.1791,1.6288,1.8742,14.477,3.6805,3.0083,4.0277,10.818,4.6697,0.99759,6.5714,39.995,18.175
9.9602,10.768,14.304,4.1498,1.328,14.434,3.5645,3.1567,2.0373,1.8918,2.113,25.827,2.5396,5.0699,7.3333,7.3147,10.199,0.92546,8.2474,28.487,23.753
9.9702,17.442,10.235,9.1964,1.502,31.099,3.079,5.2181,2.4513,2.8088,2.9513,26.179,1.974,11.537,17.234,9.9145,16.228,0.89686,5.4651,12.84,14.659
9.9802,16.918,9.5929,18.075,1.8993,35.158,4.1274,12.027,4.3189,5.8154,5.438,26.911,1.6754,25.155,28.26,10.974,12.341,0.90587,3.2304,7.9788,6.2663
9.9902,19.762,5.9294,18.07,2.7838,21.509,6.3128,27.099,8.8159,12.455,10.951,39.319,1.5322,29.807,21.723,6.5742,5.4668,0.95631,2.8835,10.778,3.423
10,24.614,2.9476,9.1794,5.1198,10.717,6.3101,33.055,10.959,15.17,18.145,34.896,1.5028,17.966,9.4595,3.199,2.5503,1.066,3.6113,20.214,2.9223
10.01,16.404,1.8619,4.116,12.467,5.1247,3.6828,18.826,6.7355,9.1736,25.188,16.466,1.5828,11.415,4.2322,2.0942,1.5993,1.2872,5.8406,23.028,3.886
10.02,6.9786,1.5175,2.6281,27.946,2.9297,2.0722,7.5452,3.1562,4.6376,21.572,6.8905,1.8019,16.436,2.6126,1.8834,1.2141,1.7994,12.67,12.935,5.0739
10.03,3.3706,1.4567,2.3547,32.846,2.2805,1.625,3.702,1.9785,3.7856,10.684,3.7579,2.2478,24.197,2.1075,2.2272,1.0294,3.2723,30.218,5.5131,4.0716
10.04,2.2434,1.5978,2.7559,18.088,1.9155,1.6276,2.4288,1.707,5.5205,5.408,2.5559,3.1568,18.342,2.2246,3.7316,0.93985,6.5458,47.673,2.9782,2.6373
10.05,1.962,2.0211,4.2609,7.2238,1.4919,1.9267,1.9635,1.8119,12.137,4.3405,1.9996,5.2832,8.6166,3.4575,8.4878,0.90782,8.3081,44.599,2.093,2.2595
10.06,2.3998,3.1206,9.2454,3.6968,1.3247,2.6988,1.9251,2.3048,22.032,5.4922,1.7404,11.595,5.4173,7.0698,14.979,0.92047,5.9517,29.126,1.7312,2.558
10.07,4.3739,6.4559,22.43,2.8875,1.5396,4.7732,2.4471,3.6991,20.293,10.82,1.6689,29.485,6.1027,10.033,12.787,0.97797,4.4963,13.438,1.6203,3.5601
10.08,7.3672,14.548,33.135,3.7169,2.5797,11.326,4.5052,7.866,12.297,25.401,1.7726,49.447,5.8351,6.9924,5.926,1.0912,6.1303,6.0318,1.7347,6.3657
10.09,6.6118,20.143,22.354,5.6336,4.8822,25.733,8.9833,16.068,10.347,37.283,2.1321,37.996,3.4538,3.2917,2.6704,1.2962,12.929,3.466,2.3051,13.785
10.1,3.4971,14.705,9.0858,5.3897,5.6214,31.445,10.454,21.984,8.0495,25.275,3.0753,16.069,1.953,1.9442,1.6404,1.6733,24.36,2.413,3.8404,26.772
10.11,2.029,11.923,4.0033,2.9699,3.4294,17.925,6.3041,25.45,4.3852,10.531,5.911,6.6645,1.4603,1.6573,1.261,2.4662,28.302,1.8965,5.2704,37.659
10.12,1.7098,21.032,2.3915,1.538,1.8537,7.2151,3.413,22.332,2.6819,4.9381,13.829,3.6617,1.3613,1.8709,1.1119,4.5415,32.839,1.6321,4.7429,29.852
10.13,1.8374,32.711,1.8816,1.0567,1.4184,3.595,2.925,11.32,2.2766,3.2372,22.501,2.5137,1.5438,2.8771,1.0806,9.9888,39.409,1.5192,4.7243,14.343
10.14,2.3301,24.574,1.7092,0.88835,1.4269,2.4338,4.0053,4.9509,2.4451,2.7913,18.002,2.0948,2.3319,6.2845,1.1418,19.197,26.006,1.5264,8.1544,7.9384
10.15,3.4857,10.472,1.3856,0.8442,1.6965,2.0611,8.2657,2.917,3.2045,3.172,10.482,2.343,4.9013,12.903,1.3147,25.377,10.912,1.6655,19.227,8.1921
10.16,6.5516,4.4926,1.1345,0.89763,2.3472,2.1275,17.889,2.3825,5.361,5.1997,12.063,3.7764,8.9048,13.955,1.6837,18.678,5.077,2.0075,32.565,15.43
10.17,15.934,2.5693,1.1955,1.1216,3.9771,2.7722,22.609,2.8078,12.2,11.75,22.88,5.2691,8.2717,7.4817,2.5283,8.8798,3.1235,2.7752,27.527,31.148
10.18,34.988,1.9056,1.8302,1.868,8.9848,4.9487,17.207,4.9021,27.842,20.721,27.144,3.9979,4.2149,3.3226,4.9399,5.1836,2.3214,4.7551,17.407,34.589
10.19,44.18,1.6838,3.6091,3.833,21.635,10.163,16.415,7.486,35.533,17.711,15.516,2.1053,2.1622,2.0404,11.894,5.2169,1.973,10.557,13.52,18.689
10.2,29.901,1.3465,4.9062,5.4489,30.857,15.588,14.515,6.1306,21.945,8.2743,6.3482,1.3539,1.6292,1.7338,20.778,8.8709,1.886,23.608,8.4078,7.7641
10.21,13.106,0.96982,3.3378,3.9241,20.316,20.285,7.5873,3.3502,11.751,3.8625,3.1754,1.1706,1.6649,1.8737,17.986,20.664,2.0366,33.296,4.862,4.1651
10.22,5.611,0.76817,1.6068,2.0615,8.6545,22.492,3.5075,2.2862,13.675,2.6018,2.086,1.2346,2.2106,2.5856,11.142,34.618,2.5481,22.821,3.7806,3.0294
10.23,3.1471,0.67186,0.97005,1.4442,4.6118,13.908,2.1384,2.2383,21.196,2.4009,1.6641,1.6102,4.0867,4.9416,9.6643,27.324,3.9315,9.7426,4.001,2.9268
10.24,2.303,0.62428,0.78013,1.4008,4.0107,6.0179,1.66,2.7393,18.344,2.9278,1.6385,2.8965,9.3064,11.825,7.1137,12.12,8.2557,4.8002,6.1169,4.066
10.25,1.8283,0.61183,0.7358,1.6279,5.8644,3.2378,1.5263,4.0321,8.71,4.9806,2.2784,6.3032,14.544,19.891,3.9605,5.5777,19.906,3.6699,13.653,6.0027
10.26,1.3066,0.64034,0.77526,2.165,12.552,2.5494,1.6625,7.497,3.8946,11.726,4.0211,9.0939,11.124,15.75,2.7715,3.7236,30.463,4.4659,29.08,5.5392
10.27,0.95414,0.74386,0.92219,3.3648,20.754,2.9361,2.3289,18.422,2.3004,23.513,4.8426,6.3991,6.0078,7.061,2.7631,3.4852,21.894,7.5201,32.713,3.6064
10.28,0.76836,1.0585,1.3431,6.6329,17.747,5.3092,4.401,42.196,1.6718,23.47,3.119,3.1066,5.6068,3.3304,3.6007,4.5925,10.68,9.7668,17.688,2.9167
10.29,0.6573,2.0703,2.6171,16.199,12.389,10.897,7.2985,51.349,1.3805,11.593,1.6724,1.9796,10.755,2.2962,6.2731,9.0889,7.146,6.8344,7.3437,3.2872
10.3,0.58386,4.023,4.8165,30.862,11.874,13.101,6.8589,28.964,1.2557,4.7361,1.2139,1.8607,19.001,2.2749,14.729,20.945,5.0076,3.7473,3.9823,4.7595
10.31,0.53419,4.342,4.9299,33.044,8.2168,7.7277,5.1242,11.233,1.248,2.5283,1.1526,2.2786,16.761,3.417,30.235,29.565,3.1024,2.8981,2.9663,9.2455
10.32,0.50184,2.453,2.9819,28.435,3.9574,3.5109,7.0131,5.1257,1.3637,1.7524,1.3146,3.5746,7.8503,6.148,31.969,19.346,2.1788,3.2873,2.9278,20.397
10.33,0.4838,1.2464,2.0483,21.137,2.2063,2.1577,14.652,3.0041,1.6731,1.4748,1.8596,7.5862,3.426,7.0886,18.132,8.0162,1.8304,5.1351,4.0614,29.681
10.34,0.47939,0.88733,2.1944,10.256,1.6398,1.8658,20.542,2.0538,2.4146,1.5585,3.5837,18.078,2.0152,4.6213,12.753,3.8312,1.9404,11.331,6.0908,25.786
10.35,0.49042,0.81524,3.269,4.6868,1.4839,2.0693,14.469,1.5502,4.5053,2.3519,7.3566,29.466,1.4978,2.9942,20.359,2.5965,2.8196,25.61,6.0186,30.989
10.36,0.52278,0.86406,6.7052,2.86,1.5847,2.9345,8.6117,1.2584,11.021,4.1208,9.064,24.808,1.2898,2.9266,29.746,2.3414,5.5702,32.454,4.5142,53.212
10.37,0.59202,1.0215,15.086,2.3132,2.0664,5.7254,10.71,1.0838,22.317,4.541,6.2142,11.674,1.2404,3.8568,21.543,2.7382,8.8431,19.361,4.4599,52.262
10.38,0.7445,1.3658,21.489,2.5691,3.652,13.838,22.541,0.98396,22.318,2.8053,4.9644,4.8457,1.3205,6.4604,9.2843,3.8625,7.2834,8.2169,6.2364,26.694
10.39,1.1554,2.2074,18.889,4.3889,8.1396,23.79,32.494,0.93975,11.024,1.6658,8.5059,2.5996,1.5866,14.498,4.2484,3.838,3.9792,4.5049,11.637,13.655
10.4,2.3684,4.4383,23.024,8.1817,13.091,19.755,21.912,0.94612,4.515,1.4172,16.756,1.7539,2.3185,36.666,2.6362,2.3998,2.7892,3.5518,28.623,12.316
10.41,4.2368,8.4983,29.484,8.7427,10.681,9.115,9.0065,1.0105,2.4394,1.572,18.292,1.3652,4.3625,58.552,2.0306,1.5688,2.9429,3.7235,62.725,10.511
10.42,4.0286,14.022,19.668,4.9023,6.8297,4.0866,4.0174,1.159,1.7327,2.1197,10.904,1.1761,7.4416,42.501,1.6268,1.3873,4.1818,5.1973,73.604,6.1339
10.43,2.3119,19.426,8.2521,2.4656,8.9599,2.5739,2.3472,1.4601,1.5076,3.6139,8.374,1.0996,7.9078,17.489,1.3143,1.5177,8.202,8.6757,42.253,3.7596
10.44,1.5799,14.838,3.8457,1.7749,16.588,2.1889,1.6305,2.1095,1.6336,8.3247,12.326,1.1063,8.2796,7.2925,1.1788,2.0681,19.535,13.665,16.951,3.1668
10.45,1.7274,6.7481,2.3918,1.7397,17.666,2.3699,1.2595,3.8197,2.4371,19.319,13.046,1.1964,15.762,4.0446,1.2114,3.8414,31.837,25.947,7.9428,3.5804
10.46,2.7272,3.353,1.8265,2.1338,9.4862,3.2905,1.0488,9.1611,4.2642,25.242,7.2163,1.4004,27.332,2.7856,1.5577,7.4089,24.76,49.198,4.9995,5.7658
10.47,6.0914,2.5081,1.6465,3.3262,4.3791,6.2856,0.92663,19.908,5.1104,15.367,3.2476,1.8058,24.049,2.0624,2.6326,8.3864,12.095,49.113,4.1259,11.96
10.48,13.835,2.6726,1.7879,7.0518,3.3615,15.53,0.86181,22.482,4.2451,6.3015,1.9177,2.6686,13.583,1.5485,3.7208,5.2688,7.9357,25.367,4.9688,18.119
10.49,17.667,3.9977,2.5702,16.78,4.8169,28.958,0.84089,12.156,5.3968,3.1355,1.4741,4.9188,13.277,1.2481,2.9654,3.3304,9.9672,13.429,7.9727,16.141
10.5,11.089,8.6779,5.1064,26.676,6.604,25.631,0.86101,5.0705,11.484,2.1983,1.3396,11.87,24.488,1.0783,1.8021,3.2048,21.172,15.572,9.1819,17.794
10.51,6.4758,19.974,8.8976,22.218,4.9679,11.689,0.92868,2.8354,17.798,2.0541,1.3873,25.837,31.134,0.98027,1.419,4.1585,45.015,24.271,6.1354,26.843
10.52,6.0644,26.297,8.5579,10.777,2.5788,4.756,1.0639,2.2762,13.244,2.6511,1.6323,30.035,19.035,0.93225,1.4638,6.8966,51.984,21.838,4.0286,23.178
10.53,4.5067,16.084,6.4007,4.5243,1.6639,2.5299,1.3148,2.499,6.375,5.113,2.2446,17.199,7.8017,0.93005,1.8007,15.003,30.458,10.878,4.1648,10.881
10.54,2.4157,6.6392,9.3229,2.4108,1.4935,1.6752,1.8061,3.9179,4.7428,10.486,3.8849,7.2701,3.7087,0.98799,2.7665,32.216,13.476,5.2278,6.663,4.7959
10.55,1.5282,3.3687,16.539,1.6376,1.6607,1.2673,2.9391,8.8005,6.9706,12.223,9.06,3.9342,2.2843,1.1732,5.4165,46.843,6.6618,3.5372,15.146,2.8961
10.56,1.2949,2.4458,15.762,1.3166,2.2155,1.0513,6.2733,17.867,8.3778,7.1598,20.434,3.1539,1.6472,1.7484,8.842,56.686,4.3807,3.2747,31.314,2.2553
10.57,1.3238,2.3978,7.9426,1.2376,3.7024,0.93689,15.1,18.997,5.3576,3.5591,24.977,3.4086,1.31,3.0431,8.2175,53.067,3.8383,4.2187,36.655,1.9069
10.58,1.5612,3.2319,3.8904,1.4452,8.3749,0.88778,23.22,10.118,2.6556,2.7194,14.409,4.9132,1.1175,3.7316,6.2254,27.858,4.6095,7.4511,22.801,1.745
10.59,2.1349,6.3792,3.3041,2.3993,20.249,0.89049,17.39,4.2381,1.7592,3.3303,6.1767,10.529,1.0079,2.7543,7.6116,11.534,8.3607,12.091,9.7285,1.9202
10.6,3.5792,14.248,5.3874,4.7005,28.868,0.94546,10.719,2.2763,1.6002,6.2948,3.9616,23.28,0.95354,2.0248,15.559,6.2347,17.768,16.678,4.5458,2.7218
10.61,7.9909,20.624,10.172,5.8096,18.802,1.0672,13.607,1.6327,1.8124,15.088,4.9071,28.301,0.94314,2.0744,36.479,5.1082,23.122,25.055,2.8504,5.4701
10.62,18.749,17.468,10.822,3.6838,7.6049,1.2936,17.725,1.4486,2.5595,24.611,6.725,16.133,0.97534,2.6374,53.857,5.9439,14.797,23.945,2.0596,12.332
10.63,26.006,10.368,5.7898,1.9014,3.4315,1.7183,12.016,1.5914,4.8406,18.641,5.3909,6.4822,1.0595,3.9446,45.52,5.7737,7.4607,12.499,1.5522,16.739
10.64,18.166,4.7518,2.5323,1.3673,2.0667,2.6095,5.3856,2.3843,10.425,7.9958,2.958,3.1662,1.2257,7.3034,39.157,3.8748,6.3195,6.6632,1.2787,10.693
10.65,13.088,2.3856,1.4562,1.3373,1.5154,4.9376,3.0672,4.8286,15.782,3.5212,2.0095,2.0243,1.5723,16.973,29.032,2.8048,10.69,7.3379,1.1528,4.5902
10.66,17.068,1.5704,1.0868,1.5834,1.2761,11.632,3.1251,7.7436,18.574,2.1457,1.9491,1.53,2.4266,37.665,13.751,2.7625,21.638,12.848,1.1218,2.4225
10.67,15.956,1.2631,0.96165,2.2241,1.2089,23.569,4.3036,6.4188,25.105,1.6998,2.4399,1.2927,4.064,52.055,6.3581,3.4824,26.393,14.894,1.1873,1.8292
10.68,8.1433,1.1957,0.99256,3.9145,1.2903,31.086,3.9958,3.6142,21.807,1.4905,3.9752,1.1891,5.1188,35.306,3.8693,5.7407,18.968,8.6521,1.4022,1.9326
10.69,3.7316,1.3623,1.2699,9.2188,1.5906,25.475,2.3407,2.8366,10.264,1.4087,8.9416,1.1756,5.577,15.008,2.9635,12.699,11.958,3.765,1.9602,2.9559
10.7,2.4364,2.0419,2.2735,21.333,2.4302,12.51,1.4715,3.7868,4.305,1.7527,20.778,1.2425,9.268,7.4544,2.8561,26.833,6.3844,2.0423,3.6322,4.3791
10.71,2.4909,4.3594,4.5236,27.137,5.0831,5.2254,1.2592,7.7884,2.3837,3.1661,27.399,1.405,22.581,5.9305,3.7888,37.101,3.552,1.4154,8.634,3.8835
10.72,4.2143,9.0939,5.4381,16.058,11.597,2.7826,1.3183,17.898,1.7106,5.422,16.74,1.7112,43.439,8.1183,5.4539,32.329,2.6523,1.1264,15.414,2.6052
10.73,7.3575,10.202,3.3762,6.6347,15.837,1.8893,1.6089,25.239,1.3737,5.0997,6.86,2.2837,40.412,16.979,5.4067,17.273,2.5339,0.97781,13.186,2.3804
10.74,6.9892,5.5779,1.7832,3.5418,10.338,1.5236,2.3549,19.921,1.0799,2.8855,3.3898,3.4575,20.217,27.675,4.7265,7.4223,3.5535,0.90769,6.1189,3.1661
10.75,3.5797,2.39,1.3415,2.9404,4.9168,1.4573,4.4442,15.98,0.89451,1.8439,2.2974,6.4056,11.822,21.882,6.9272,4.1687,7.458,0.89624,2.802,5.7887
10.76,1.7162,1.343,1.3618,3.9605,3.526,1.8062,9.4794,11.637,0.8128,1.7373,1.9383,15.574,10.466,9.9814,15.151,3.6274,13.264,0.94623,1.832,14.156
10.77,1.1259,1.0013,1.6531,8.2622,4.78,3.0171,16.961,5.6806,0.79256,2.1195,1.9278,36.445,7.0999,4.902,24.579,5.0531,11.735,1.0867,1.6705,29.482
10.78,0.94143,0.89506,2.3463,14.714,10.399,4.3053,24.466,2.8416,0.82633,3.2352,2.2213,46.311,4.0039,3.5874,21.08,7.5138,5.5573,1.4092,2.214,30.72
10.79,0.92903,0.93167,4.0941,13.02,19.366,3.6551,21.447,1.7784,0.9408,6.6303,2.9898,27.084,2.9277,3.8088,17.389,6.5624,2.4759,2.2342,3.6417,15.606
10.8,1.0781,1.1733,9.4075,6.164,17.841,2.7957,10.342,1.24,1.2512,16.148,4.9287,10.703,2.9127,6.0877,22.152,3.4974,1.4753,4.8087,4.1595,6.4418
10.81,1.562,2.0027,21.572,2.7669,8.543,3.5346,4.4937,0.96197,2.2036,26.439,10.848,5.0462,3.7999,13.781,18.702,2.0382,1.087,11.128,2.9217,3.6367
10.82,3.1471,4.0521,29.127,1.6999,3.7398,7.3846,2.784,0.81286,4.3548,20.33,27.152,3.2263,6.923,24.983,9.0487,1.7303,0.90425,15.192,2.2026,3.0735
10.83,7.2025,5.4225,24.136,1.3345,2.2796,16.853,2.6293,0.72793,5.4396,9.3614,43.26,2.6677,16.058,22.06,4.1898,2.048,0.81611,9.6833,2.4811,4.1765
10.84,10.154,3.8109,20.095,1.2312,1.8742,22.284,3.8897,0.68189,3.6379,5.1685,31.521,3.0687,27.013,10.405,2.5709,3.5624,0.78593,4.118,3.825,7.5439
10.85,6.7275,2.2868,12.618,1.2945,1.9515,14.251,7.7147,0.66409,2.1783,4.8158,13.269,5.1362,22.97,4.7657,2.1068,8.0958,0.80616,2.147,8.1353,9.2544
10.86,2.9252,2.1416,5.5971,1.5516,2.5891,7.9255,10.845,0.67069,1.9042,7.2757,6.1456,7.5179,15.981,3.2516,2.4613,13.009,0.88695,1.6069,20.052,6.2566
10.87,1.5388,3.1559,2.7759,2.1924,4.6925,8.0407,7.4074,0.70281,2.2168,16.581,4.6939,6.0963,20.616,3.2957,4.3271,9.8932,1.069,1.6733,31.843,4.2471
10.88,1.1356,6.6838,1.7671,3.9882,11.23,7.3808,3.2417,0.76749,3.0978,35.755,4.5055,3.6467,22.852,4.873,6.8145,4.3543,1.4772,2.5297,23.321,5.7269
10.89,1.0505,13.582,1.3171,9.4457,21.99,4.1663,1.6291,0.88346,5.326,40.226,3.2566,3.0326,13.287,10.449,5.6701,2.0087,2.5769,3.9023,10.048,11.663
10.9,1.1499,15.71,1.0884,18.404,21.747,2.1839,1.0904,1.1037,11.845,21.422,2.0678,3.8357,6.1238,18.778,2.9101,1.2484,6.012,3.6667,4.8259,17.184
10.91,1.4903,12.756,0.97403,18.122,10.811,1.4537,0.86536,1.6187,25.302,8.4288,1.6299,6.8665,4.4938,16.612,1.7247,0.94352,12.607,2.467,3.5628,15.993
10.92,2.4277,17.911,0.93433,10.274,4.4253,1.236,0.75895,3.0309,34.299,4.091,1.5839,15.976,5.1312,7.7916,1.5231,0.80041,13.667,2.1592,4.1277,13.59
10.93,5.1767,25.699,0.95729,8.4244,2.3949,1.3043,0.71261,5.3219,39.691,2.562,1.8187,31.545,4.5239,3.4316,1.8921,0.73549,7.2524,2.729,7.5967,8.5488
10.94,11.115,18.529,1.049,14.874,1.7759,1.7861,0.70518,5.5238,45.388,1.896,2.58,39.031,2.7416,2.0982,3.4559,0.72126,3.1209,4.5984,15.465,4.296
10.95,16.629,7.8845,1.2373,21.501,1.6569,3.5103,0.72982,4.0767,29.519,1.6101,4.8001,28.793,1.8539,1.7594,7.9599,0.75251,1.8304,10.538,20.606,2.6869
10.96,13.651,3.5221,1.5929,15.117,1.9162,7.6902,0.78755,4.1924,12.192,1.6313,9.0712,13.23,1.7278,2.1212,12.425,0.84181,1.5057,24.107,14.627,2.1042
10.97,6.5007,2.0939,2.3033,6.6059,3.3273,10.027,0.88654,6.955,5.4726,2.1979,13.749,5.7256,2.1036,3.855,9.1017,1.0308,1.7023,30.934,6.7146,2.4012
10.98,3.0468,1.5207,3.9821,3.5632,6.0004,6.2317,1.0451,16.291,3.1773,3.2697,20.416,3.2985,3.4905,6.3218,3.9435,1.4468,2.6965,19.858,3.5878,4.256
10.99,2.0699,1.2662,8.953,3.5383,5.9562,2.7195,1.3012,35.342,2.1786,3.3196,20.534,2.341,8.0482,5.4489,1.8359,2.5671,3.9591,13.097,3.2341,6.5613
11,1.9545,1.1814,21.73,4.2002,3.1749,1.4902,1.7379,42.049,1.6628,2.5903,11.188,1.9655,16.443,2.7976,1.1532,6.0334,3.5272,15.647,4.8545,5.3321
11.01,2.4315,1.2325,34.882,3.1699,1.5908,1.1105,2.5707,31.612,1.3788,2.8286,5.638,2.3225,17.09,1.6037,0.87934,12.356,2.5881,14.21,8.608,2.8262
11.02,4.1315,1.4592,29.063,1.7214,1.1226,0.99489,4.4931,29.872,1.232,5.0731,5.0028,3.5823,8.7387,1.3772,0.7532,12.894,2.7065,8.4011,9.6214,1.881
11.03,9.7009,2.0433,13.766,1.0951,1.0361,1.0037,9.9131,23.231,1.1886,11.954,8.5916,3.9474,3.6566,1.6608,0.69946,6.721,4.0696,7.3395,5.5648,1.9628
11.04,20.471,3.7075,5.6266,0.89266,1.1613,1.1098,23.617,10.956,1.2524,20.192,18.361,2.5565,2.0533,2.9021,0.69334,3.0027,8.3741,9.2169,2.6419,3.0979
11.05,22.201,8.8839,2.9488,0.85187,1.6251,1.3356,40.068,4.9182,1.4753,16.925,23.725,1.5939,1.6005,6.7306,0.73056,1.9097,20.208,7.3658,1.7477,6.7912
11.06,11.718,17.86,1.999,0.93911,3.1353,1.7636,34.048,2.8516,2.0354,10.536,14.45,1.4068,1.7451,11.587,0.82252,1.7373,36.482,3.8574,1.7027,11.859
11.07,5.0132,17.947,1.5224,1.2818,6.9751,2.6309,15.597,2.004,3.6026,8.6177,5.9117,1.6535,2.9361,9.511,1.0067,2.1709,35.599,2.2399,2.5179,10.299
11.08,3.0445,9.1807,1.2543,2.4364,9.8,4.7469,6.731,1.5967,8.4915,5.68,2.8636,2.5505,5.4306,4.3022,1.3934,3.6772,18.407,1.8873,4.823,5.2342
11.09,2.8779,4.3475,1.2943,4.9994,6.6787,11.247,4.195,1.4126,17.996,3.115,1.8572,5.5099,5.8035,1.9308,2.3824,6.4106,7.602,2.371,6.3459,3.1227
11.1,4.3152,3.4441,1.9431,6.033,3.2544,27.149,3.9214,1.3926,20.202,2.1622,1.5117,12.843,3.2883,1.177,5.4109,10.395,4.2061,4.549,4.354,3.1812
11.11,9.621,5.1078,3.1291,3.6688,2.1843,37.4,5.8159,1.5677,10.993,1.9865,1.6324,17.551,1.7064,0.89208,11.481,14.291,3.2068,8.4808,2.4177,5.2642
11.12,17.992,11.107,2.9867,1.825,2.2222,23.677,12.729,2.1272,4.5136,2.4445,2.5448,11.107,1.3004,0.77046,13.078,11.088,3.3164,8.4606,1.9612,12.365
11.13,16.554,17.612,1.6971,1.2718,3.0186,10.059,22.314,3.859,2.4109,4.2277,3.6993,4.5937,1.4156,0.72862,7.673,6.199,5.3982,4.4841,2.3718,23.458
11.14,7.8478,13.292,1.0041,1.2078,5.4437,6.2541,19.03,9.2483,1.8451,10.059,3.0498,2.2594,2.1704,0.74125,4.6155,5.7004,7.9,2.2456,4.0688,21.658
11.15,3.3195,5.7578,0.80789,1.3831,13.249,6.3338,8.8507,17.593,1.8888,20.237,1.7569,1.5661,4.7735,0.80678,6.1423,10.725,6.1107,1.6575,8.7629,10.325
11.16,1.8929,2.5695,0.78704,1.8668,29.746,5.0695,4.1185,16.266,2.7401,20.206,1.2775,1.4778,9.8407,0.94303,11.414,22.906,3.0687,1.7681,14.323,4.518
11.17,1.4267,1.5379,0.87266,3.1557,34.952,2.9311,2.8583,7.8238,4.9874,9.9614,1.3151,2.0749,10.634,1.2006,12.84,27.533,1.86,2.762,15.938,2.9047
11.18,1.2647,1.1347,1.1251,6.643,19.162,1.9708,2.9988,3.6961,5.8836,4.05,1.752,4.0445,5.6461,1.7177,8.161,15.697,1.6739,5.1958,21.827,3.0022
11.19,1.1684,0.97279,1.8687,11.559,7.4974,1.7799,4.9894,3.1326,3.6437,2.1542,3.1352,5.854,2.4234,2.9545,5.6125,6.4121,2.1777,6.5479,24.953,5.1286
11.2,1.2063,0.98078,3.906,13.414,3.5716,1.9912,11.297,3.3394,1.9289,1.5057,7.5217,4.263,1.3882,6.7103,4.2326,3.3088,4.2077,4.8843,14.577,8.7538
11.21,1.5118,1.2953,6.1405,19.835,2.227,2.7332,18.172,2.4178,1.4765,1.3322,15.145,2.1111,1.0606,16.457,2.8822,2.4526,8.0294,4.1967,5.9743,8.1241
11.22,2.4273,2.2783,5.0382,33.996,1.6733,4.9295,13.758,1.3817,1.5958,1.6501,15.146,1.3374,0.97888,24.337,2.3523,2.722,8.381,6.9489,2.9452,4.3705
11.23,5.3809,3.1863,3.0407,30.853,1.4822,11.554,5.9432,0.96029,2.2554,2.7658,7.5274,1.2518,1.0517,16.479,2.4429,4.7015,4.707,15.987,1.908,2.6267
11.24,12.423,2.4341,2.6812,14.345,1.6385,22.22,2.639,0.84997,4.3582,3.501,3.1495,1.6002,1.333,6.8055,3.544,7.3845,2.6085,26.061,1.4813,2.6381
11.25,16.358,1.4175,3.7265,5.7514,2.5482,24.007,1.6006,0.90358,10.805,2.4461,1.7865,2.916,2.1376,3.1709,7.4923,6.1583,2.2722,23.786,1.3216,4.3509
11.26,10,1.0896,7.4175,2.9686,4.3374,21.844,1.2324,1.2131,20.161,1.4259,1.3998,6.7221,4.674,2.1717,17.988,3.1971,2.9196,17.581,1.3514,9.9423
11.27,4.1036,1.1084,18.548,1.9057,4.5807,20.364,1.023,2.2918,17.861,1.1602,1.511,10.857,10.016,1.9614,26.527,1.9462,5.3309,10.38,1.639,17.023
11.28,2.0207,1.313,33.889,1.4002,3.0622,11.612,0.90389,4.5997,8.1811,1.2949,2.4823,8.4011,11.856,2.1631,17.996,1.769,12.587,4.7146,2.5892,14.007
11.29,1.3479,1.7532,30.564,1.1337,2.5016,4.9033,1.0511,5.3545,3.3816,1.8581,4.7197,4.0251,7.2389,3.0837,7.5088,2.2327,24.343,2.4639,5.4102,6.4742
11.3,1.1026,2.7031,18.666,0.99582,3.4415,2.4842,1.7276,3.2112,1.8695,3.6394,5.4354,2.4914,4.6359,3.3919,3.564,3.9894,24.956,1.6525,9.6276,3.1569
11.31,1.053,5.1615,13.012,0.94477,7.2012,1.6319,2.4232,1.6842,1.3431,8.9057,3.2807,2.9581,6.7714,2.3599,2.4437,7.9403,13.072,1.3062,10.923,2.4206
11.32,1.1844,11.928,7.2596,0.97166,15.324,1.2463,1.8667,1.3092,1.2228,15.555,1.7496,6.004,11.899,1.7336,2.4163,10.387,5.5968,1.1665,12.457,3.086
11.33,1.6979,25.643,3.4418,1.0964,19.027,0.95493,1.0267,1.4474,1.5722,12.769,1.3761,10.961,11.309,1.8475,3.7241,10.258,3.4609,1.1702,12.433,6.1457
11.34,2.9193,35.967,1.9846,1.3914,15.795,0.74078,0.7033,2.0891,2.6722,5.7245,1.5351,10.097,5.6189,2.6231,6.5974,16.202,3.7681,1.3451,7.1817,10.465
11.35,3.8197,25.132,1.3993,2.092,19.415,0.61723,0.6418,4.0974,3.2997,2.5506,2.2724,4.9174,2.5061,5.0164,7.1406,23.065,6.8647,1.8785,3.8892,8.9788
11.36,3.4708,10.466,1.1177,4.1083,21.167,0.54513,0.70688,10.23,2.2526,1.6063,4.6294,2.2698,1.5338,12.37,4.5316,16.374,10.757,3.5489,4.1651,4.3946
11.37,3.9928,4.5729,0.98152,10.106,12.043,0.50507,0.95982,19.123,1.327,1.3771,10.703,1.5558,1.2596,23.724,3.2799,7.7849,8.5401,8.0378,6.0021,2.3248
11.38,7.8482,2.7307,0.94206,18.887,5.0177,0.49505,1.7904,16.944,1.1042,1.6191,17.592,1.4711,1.3803,21.965,4.2661,5.884,4.0778,12.575,5.263,1.9491
11.39,19.429,2.1599,0.9966,17.234,2.4774,0.53144,3.8378,7.7538,1.2479,2.8043,16.943,1.4867,2.1291,10.516,8.9929,6.5788,2.2069,11.522,2.8558,2.6533
11.4,31.991,2.3946,1.1895,8.2231,1.5088,0.69363,5.1727,3.1991,1.7973,5.0983,9.5175,1.7723,3.1523,4.6747,19.633,4.9535,1.8259,10.445,1.768,5.3127
11.41,24.321,4.1616,1.683,3.5836,1.0545,1.2332,3.447,1.7657,3.5072,5.5278,4.0065,3.1968,2.8004,3.065,25.474,2.695,2.2855,8.1245,1.7033,8.5199
11.42,10.706,7.6724,3.1135,2.2429,0.80419,2.0782,1.7302,1.2661,8.5358,4.0417,2.0399,7.3757,1.8767,2.9972,18.953,1.8287,4.4454,4.0753,2.5339,6.9137
11.43,5.8109,7.9064,7.5491,2.0322,0.64997,1.9437,1.2184,1.1422,14.889,4.9104,1.4569,11.529,1.666,4.3488,10.041,1.7938,9.2079,2.0813,5.4436,3.5711
11.44,6.0866,4.3177,14.824,2.4648,0.54843,1.0874,1.2602,1.4291,12.288,9.3197,1.2254,8.4814,2.0497,8.9707,4.5574,2.4953,10.708,1.5332,9.7332,2.3624
11.45,6.186,2.2029,14.278,4.2049,0.47913,0.65866,1.7042,2.4282,5.6711,11.265,0.95612,3.7447,3.2214,18.361,2.5057,5.017,6.1081,1.6753,8.698,2.6322
11.46,3.7778,1.7009,7.0237,9.9345,0.43123,0.55815,3.0509,3.1818,2.8043,7.3216,0.76668,1.8453,6.7916,25.14,1.8597,9.8381,2.7675,2.8537,4.3099,4.6854
11.47,1.9714,1.9693,3.2243,18.351,0.40001,0.58809,7.3672,2.3036,2.2409,5.592,0.70441,1.2933,16.276,18.215,1.868,11.477,1.8003,5.064,2.2363,10.58
11.48,1.3371,3.4021,2.6228,16.219,0.38255,0.74607,16.086,1.3699,2.9764,8.6041,0.72013,1.1918,25.052,8.0592,2.8121,10.794,1.9158,5.0576,1.839,16.543
11.49,1.1533,8.0491,3.7236,7.4008,0.38191,1.2422,18.151,1.1326,6.1344,10.295,0.81022,1.4616,19.016,3.8734,4.885,12.115,3.3823,2.8339,2.4305,14.313
11.5,1.1783,14.839,4.2645,3.0071,0.40676,2.7183,9.7096,1.272,11.713,6.2677,1.0271,2.3743,12.515,2.9286,5.2851,8.7255,6.6133,1.6439,4.798,9.6831
11.51,1.4245,13.133,2.722,1.584,0.49225,4.7231,3.8864,1.7766,13.001,2.7204,1.5697,3.2773,17.019,3.8929,3.4466,3.9254,7.3577,1.4998,8.1327,5.4795
11.52,2.1596,6.045,1.4609,1.0251,0.77828,4.1167,1.9721,3.214,8.7464,1.4076,3.2278,2.8086,21.931,6.8724,2.7457,1.8851,4.1349,2.1091,7.2489,2.9583
11.53,4.3786,2.5258,1.0751,0.74778,1.5137,2.1212,1.3415,7.5447,4.2926,0.94511,7.5389,2.26,14.725,7.7658,4.2907,1.1998,1.9451,4.4025,4.3614,2.4115
11.54,9.0652,1.4194,1.0647,0.58866,2.0524,1.2534,1.1477,15.074,2.2231,0.74252,11.055,2.6566,7.7397,4.6074,8.8876,0.92094,1.3068,8.6804,4.301,3.0833
11.55,13.554,1.0445,1.305,0.48911,1.4414,1.1334,1.2876,17.617,1.6693,0.64328,7.6329,4.3436,7.2103,2.3507,12.545,0.80062,1.3222,9.065,6.6489,3.5871
11.56,17.047,0.86657,2.0056,0.42359,0.76884,1.3795,2.0414,15.476,1.5281,0.5985,3.431,9.5738,7.377,1.7494,12.13,0.77487,2.0711,4.9368,8.1648,2.8588
11.57,14.848,0.73077,4.1772,0.37961,0.54398,2.1619,3.1525,10.819,1.7167,0.5908,1.9194,22.257,4.599,1.9405,11.65,0.84895,4.0609,2.5611,10.687,2.4189
11.58,7.2397,0.69851,10.468,0.3508,0.51684,4.617,2.9566,5.147,3.0271,0.61631,1.6042,35.322,2.4083,3.1889,7.592,1.1159,5.1997,2.1969,15.046,2.9392
11.59,3.0004,0.84378,17.823,0.3342,0.5919,11.395,2.2232,2.5652,6.6692,0.68113,1.8066,33.223,1.6863,7.3018,3.3631,1.9891,3.4216,3.2539,11.695,4.8645
11.6,1.6021,1.444,13.998,0.3295,0.8317,18.098,2.7553,1.9449,9.3258,0.80587,2.6898,18.282,1.6231,13.567,1.6679,4.4852,1.8347,6.8638,5.4188,10.823
11.61,1.1023,2.8681,5.9905,0.34014,1.5879,13.243,5.6972,2.3778,6.1523,1.0459,5.2734,7.5551,2.1618,12.434,1.0732,7.1856,1.4587,11.604,2.7487,23.667
11.62,0.85862,3.558,2.4754,0.37875,3.4351,5.6771,10.225,3.9303,2.6355,1.5768,11.32,3.7465,4.1393,6.0054,0.81022,5.5399,1.7922,10.483,2.0495,33.785
11.63,0.65796,2.261,1.3384,0.49295,4.6434,2.6737,9.9034,4.9935,1.3249,3.0736,19.388,2.5154,7.5803,2.734,0.67513,2.598,3.2817,5.4568,2.1552,34.255
11.64,0.52009,1.178,0.87849,0.85945,3.107,1.8732,7.7986,3.382,0.89995,7.0679,17.96,2.2796,8.3846,1.8599,0.60516,1.4241,7.2188,2.8499,3.0861,23.93
11.65,0.44458,0.86967,0.64652,1.6335,1.5799,1.9293,11.331,1.6854,0.73626,11.157,9.0878,3.1535,8.3856,2.0058,0.57805,1.2033,10.877,2.358,4.3718,10.733
11.66,0.40226,0.8899,0.51321,1.887,1.133,3.076,14.368,1.097,0.67705,9.0858,4.6618,5.4956,10.663,3.5771,0.58936,1.5347,9.9665,3.1483,5.1092,4.7702
11.67,0.38076,1.1304,0.43042,1.1706,1.1781,6.7878,9.2088,1.0082,0.67876,6.6969,4.2785,6.2552,8.4912,7.3638,0.65041,2.8871,7.2952,6.4409,8.2093,2.8223
11.68,0.37753,1.7775,0.37683,0.65505,1.5582,11.392,3.9907,1.2188,0.73258,10.642,7.4083,3.9917,4.2185,8.8357,0.80508,4.9358,4.1464,12.642,17.902,2.0181
11.69,0.39659,3.7259,0.34196,0.51404,2.6133,9.6725,1.9816,2.047,0.84986,18.326,16.255,2.6233,2.7486,5.116,1.2147,4.6537,2.5839,13.281,25.879,1.5453
11.7,0.45414,9.4491,0.32051,0.51938,5.875,4.7298,1.3222,4.6559,1.0687,16.202,21.973,3.2677,3.6337,2.1694,2.4984,3.1905,2.9408,7.5083,21.164,1.3059
11.71,0.60755,16.665,0.31011,0.61813,13.606,2.2435,1.1462,8.4581,1.4903,7.9153,13.945,6.5657,4.9053,1.1492,5.4258,3.8206,5.4076,4.5217,20.887,1.2637
11.72,1.0835,13.616,0.3108,0.89257,18.718,1.5597,1.3605,7.5437,2.4285,4.4265,5.8803,10.62,3.6674,0.79294,6.8524,5.6798,7.7738,5.3317,23.913,1.4628
11.73,2.323,5.924,0.32596,1.7233,14.973,1.5132,2.4164,3.6492,5.0815,3.8962,3.0512,10.153,1.8865,0.63734,4.2501,5.4535,5.8017,11.121,15.398,2.2974
11.74,3.3393,2.4149,0.36722,3.5922,12.735,1.6983,4.2408,1.7564,12.511,2.9431,2.3649,9.1159,1.2253,0.56401,2.0955,5.5108,3.1819,21.939,6.6041,4.713
11.75,2.3731,1.2863,0.47703,4.5656,9.2445,2.5447,4.0805,1.2309,22.338,1.9232,2.739,7.1817,1.1864,0.53599,1.5922,8.4721,2.4949,22.827,3.1771,7.1292
11.76,1.1923,0.83844,0.81497,3.1133,4.4106,5.6871,2.2126,1.164,22.388,1.6256,5.0481,3.6363,1.669,0.54367,2.1334,8.525,3.0812,12.424,1.9668,5.4254
11.77,0.79657,0.61674,1.5507,2.1182,2.21,11.563,1.2321,1.3761,13.948,1.8404,10.979,1.7937,3.4898,0.58969,4.273,4.6499,5.5063,5.6075,1.4351,2.7964
11.78,0.76782,0.49208,1.8621,2.7537,1.6415,12.012,1.0065,2.0488,6.2375,2.6868,14.412,1.217,7.2479,0.69429,7.4691,2.3907,12.6,3.4693,1.165,1.8992
11.79,0.93086,0.41709,1.2283,5.7397,1.8869,6.1485,1.0985,4.1452,2.8875,5.3703,8.9536,1.122,8.1227,0.91977,7.8517,1.865,24.347,3.3036,1.0283,2.0404
11.8,1.3725,0.37116,0.75608,9.789,2.6962,2.5804,1.5469,10.204,1.7613,12.946,3.7923,1.4973,4.4327,1.4867,4.8759,2.1752,30.443,4.796,0.982,3.299
11.81,2.6041,0.34444,0.67539,9.2017,2.8221,1.4488,3.0048,17.298,1.352,21.392,1.9893,2.8531,1.8866,3.1896,2.4043,3.7138,21.917,10.475,1.0251,6.2375
11.82,6.4843,0.33225,0.79413,8.3697,1.7839,1.1026,6.5725,13.698,1.2952,17.938,1.5183,4.3559,1.0449,6.9065,1.5855,7.1208,9.7667,19.513,1.2139,7.9996
11.83,13.944,0.33331,1.1382,13.719,1.0779,1.0829,9.0518,6.1343,1.7012,12.753,1.7042,3.4023,0.76169,9.5023,1.5824,9.2082,4.4289,17.941,1.7952,7.505
11.84,15.118,0.34888,2.0904,16.607,0.90739,1.475,6.677,2.9796,2.6055,11.395,3.0344,1.7295,0.65882,7.6608,2.3223,9.9126,2.9681,8.5007,3.5797,11.303
11.85,7.8008,0.38421,5.037,9.8976,0.99278,2.8031,5.4522,2.3931,2.78,7.0722,5.7948,1.0917,0.64885,4.0558,4.8058,16.763,3.0262,3.5796,6.5182,18.728
11.86,3.0526,0.45305,10.616,4.1292,1.3502,4.405,9.7449,3.4653,2.155,3.5559,6.194,1.0467,0.73168,2.0309,8.4818,22.744,3.3766,1.998,6.4982,18.083
11.87,1.4887,0.59546,11.692,2.0071,2.4388,3.6761,16.686,7.0466,2.28,2.7993,3.38,1.4392,1.0077,1.5186,7.8816,15.788,2.7019,1.41,4.0432,16.336
11.88,0.92973,0.95074,6.3821,1.2715,5.8303,2.1369,14.113,9.6939,4.0628,4.1193,1.573,2.918,1.8905,1.9026,4.774,9.7267,1.9384,1.1534,3.3934,21.42
11.89,0.67702,1.8149,2.7441,0.99117,11.393,1.7133,6.386,6.4625,8.2938,5.6996,1.0182,6.3759,3.832,3.449,4.3333,11.954,1.9118,1.0531,5.5474,18.1
11.9,0.54845,2.9901,1.6319,0.9564,10.974,2.1847,2.7135,2.9218,11.163,4.228,0.92455,8.0403,4.7356,4.7802,7.9599,13.511,2.6807,1.0596,12.501,8.6062
11.91,0.48412,4.6039,1.4532,1.2897,5.4077,4.0554,1.5385,1.6772,12.03,2.0771,1.1861,4.8797,3.4062,3.5681,17.415,8.1262,5.4152,1.1776,20.198,3.9801
11.92,0.46243,7.8364,1.5952,2.178,2.4034,9.753,1.0967,1.4442,18.115,1.2232,2.2366,2.2371,3.3208,2.1578,23.27,3.6221,12.901,1.4721,17.588,2.6757
11.93,0.47951,7.9336,2.1682,2.5341,1.5258,18.39,0.91158,1.7895,19.257,1.0274,3.9128,1.5435,5.5802,1.9386,17.677,2.0252,19.648,2.1685,9.7004,2.8119
11.94,0.54772,4.1203,4.3986,1.6707,1.3541,19.476,0.8605,3.3422,10.313,1.1809,3.6549,2.0452,6.3156,2.6005,10.698,1.5503,13.861,4.1288,4.7414,4.389
11.95,0.71238,1.8617,10.469,1.0223,1.572,13.406,0.92222,7.4131,4.2297,2.0069,1.9776,3.7203,3.7256,4.8549,5.422,1.6356,5.9079,9.8925,3.2312,5.8878
11.96,1.1341,1.2872,15.413,0.88107,2.4374,6.6283,1.1517,10.338,2.2197,4.3143,1.1761,4.3768,1.8823,12.002,3.0117,2.326,2.8153,19.268,3.6502,5.632
11.97,2.4434,1.5265,10.432,0.98303,5.0048,2.9217,1.8018,6.9139,1.5944,6.2001,1.0839,2.6559,1.3919,24.67,2.3471,2.7572,1.9028,19.853,6.8128,7.8149
11.98,5.7609,2.6653,4.3068,1.3257,10.415,1.6006,3.8184,3.1413,1.5832,4.2907,1.4289,1.3153,1.4923,25.33,2.6692,2.1138,1.6969,10.532,14.869,12.392
11.99,8.1988,4.0654,1.9665,2.2654,16.841,1.0887,8.134,1.8427,2.461,1.9572,2.7011,0.89193,2.1967,12.782,4.9153,1.6416,1.9468,4.5686,19.448,10.429
12,5.5248,3.3431,1.2194,5.1379,15.852,0.84912,10.519,1.6583,4.5026,1.099,6.4201,0.81395,4.1688,5.2378,10.027,1.8326,3.0477,2.8661,12.273,4.852
12.01,2.787,1.7121,0.94859,10.652,7.9809,0.73397,9.8061,2.1176,4.9494,0.89935,10.981,0.9036,7.0908,2.9594,11.611,2.8162,6.7574,3.1617,5.958,2.2228
12.02,2.3143,1.0213,0.90331,11.941,3.42,0.69606,9.7741,3.8946,2.8378,1.0123,9.2377,1.2258,10.77,2.5644,6.5708,6.0304,13.97,5.2265,5.1192,1.4221
12.03,2.0582,0.89628,1.1444,7.9431,2.0633,0.72833,6.4937,9.4846,1.4038,1.6521,4.3136,2.2198,18.22,3.5485,2.8701,13.934,15.213,6.471,8.8425,1.1047
12.04,1.3266,1.0244,1.926,8.2808,1.9445,0.86091,2.9566,17.624,0.9766,3.2638,1.887,4.6928,19.088,6.0222,1.6627,19.169,8.4894,4.4883,14.07,0.91631
12.05,0.81223,1.4626,2.6064,14.282,3.0845,1.2189,1.621,15.614,0.95093,4.3812,1.1097,6.6503,10.272,6.3371,1.3511,12.88,4.9466,2.8713,12.852,0.88271
12.06,0.57614,2.7646,2.0627,15.057,6.1548,2.3055,1.4067,7.1799,1.2784,3.8392,0.83247,5.2265,5.0921,3.6397,1.5224,7.5048,5.8864,2.9531,7.6749,1.105
12.07,0.5098,6.8016,1.4624,8.0567,7.6121,5.2698,1.9105,3.0111,2.5152,4.329,0.7289,4.4476,5.1315,1.9765,2.259,9.6314,6.7396,4.8257,3.6756,1.8058
12.08,0.545,13.418,1.5352,3.7929,4.6259,8.3141,2.3993,1.728,5.0696,4.512,0.71485,8.0104,7.8187,1.6334,2.7613,15.517,4.3721,11.33,1.9385,2.4187
12.09,0.72096,12.914,2.302,3.2706,2.1096,6.8035,1.822,1.356,5.7123,2.9115,0.77156,16.564,7.4882,2.0599,2.2817,13.519,2.3277,24.484,1.2758,1.9563
12.1,1.3132,6.2809,4.7771,4.2743,1.3085,5.3446,1.1753,1.5137,3.3444,2.1518,0.91404,18.849,3.9691,3.9703,2.063,6.3994,1.756,27.86,0.92683,1.4719
12.11,2.7775,2.687,11.263,3.7731,1.2312,7.7644,1.0434,2.6262,1.9117,3.3346,1.2024,11.401,1.9891,8.6809,2.7423,2.8662,1.9909,15.218,0.74208,1.6787
12.12,3.7342,1.6083,17.758,2.0633,1.7604,8.5192,1.248,4.5926,2.1861,6.4418,1.8182,7.24,1.4348,11.335,5.0934,1.7404,3.3229,6.1319,0.64711,2.894
12.13,2.5043,1.3389,17.272,1.1981,3.7534,4.7751,1.8951,4.4027,3.7656,7.1672,3.422,5.2132,1.5046,7.0992,12.423,1.357,6.3256,3.1929,0.60133,6.8235
12.14,1.2805,1.4579,14.846,0.96996,7.0978,2.0556,3.8756,2.3562,4.4859,4.0301,8.3659,2.9277,2.4175,3.217,26.154,1.2874,9.0499,2.5606,0.59295,13.297
12.15,0.91259,2.1042,9.0341,1.0118,6.8065,1.1328,9.6998,1.287,3.7024,1.9091,18.436,1.7442,4.8094,1.9751,29.791,1.5388,11.762,3.2805,0.62877,12.896
12.16,0.92355,4.2745,3.9424,1.3331,3.3818,0.82883,17.048,1.065,4.0666,1.2964,22.212,1.3804,6.1729,1.8504,16.932,2.5791,12.758,4.5315,0.75495,6.6541
12.17,1.1622,10.133,1.9794,2.3811,1.5215,0.75493,13.968,1.2773,3.8079,1.2544,13.522,1.5315,4.0252,2.5005,6.7793,5.0453,8.3031,3.6762,1.1479,3.753
12.18,1.7921,16.06,1.3134,5.392,0.95553,0.91004,6.1801,2.2461,2.1755,1.5811,5.6812,2.5987,2.0987,4.8131,3.1708,6.4689,5.837,1.881,1.9678,4.6522
12.19,3.6416,12.189,1.0804,9.7746,0.80857,1.5032,2.6638,5.0888,1.2542,2.6326,2.6883,5.4377,1.6042,10.365,1.9321,5.1389,9.2232,1.0428,2.3173,8.3384
12.2,8.7554,5.3423,1.121,11.407,0.86802,2.1201,1.6052,8.5731,1.0608,6.0561,1.7594,7.2735,1.8812,15.734,1.4041,5.9085,16.579,0.75216,1.7892,9.1253
12.21,14.444,2.4549,1.6542,8.9414,1.2204,1.7074,1.3276,7.3275,1.223,13.924,1.467,4.7429,3.2426,12.188,1.1607,10.333,15.707,0.63026,1.6227,5.0729
12.22,12.122,1.6329,3.0749,4.4297,2.4535,1.0842,1.5554,3.5256,1.8887,17.69,1.7205,2.2136,7.1949,5.9154,1.0774,11.24,7.6653,0.5748,2.2551,2.3142
12.23,9.2474,1.5345,3.9679,1.9109,5.6429,0.93972,2.7539,1.6372,3.9367,10.473,2.9572,1.3749,11.737,3.7577,1.1328,7.3785,3.3013,0.55826,4.4943,1.4569
12.24,13.109,2.096,3.0123,1.0474,7.9616,1.1157,5.0154,1.075,7.3989,4.3563,4.0088,1.2824,10.631,4.8656,1.3944,6.4509,1.9891,0.5745,11.22,1.319
12.25,14.324,4.337,2.841,0.71362,5.2414,1.6617,5.9883,0.96407,8.162,2.4428,2.865,1.7439,10.382,10.307,2.1732,6.1988,1.8394,0.63029,20.659,1.7388
12.26,7.971,8.9972,5.1461,0.5532,2.222,3.2561,5.4941,1.1671,8.2171,2.446,1.5036,3.3984,14.655,16.919,4.6446,3.8616,2.7621,0.75233,18.477,3.3384
12.27,3.3945,10.104,7.4979,0.46809,1.1072,8.112,3.8341,2.0193,14.003,4.0296,1.0525,5.8708,12.606,13.356,10.132,2.317,4.117,1.0288,8.6543,5.588
12.28,1.9654,5.5817,5.5183,0.42441,0.76421,15.613,2.0003,3.5574,17.634,5.7014,1.0755,5.505,6.1817,6.0201,13.654,2.1405,3.3957,1.7483,3.5304,4.9744
12.29,1.9056,2.5325,3.0586,0.4095,0.6716,14.535,1.3118,3.7212,10.681,4.2044,1.5449,3.5184,3.3992,2.8979,10.803,3.2053,1.7464,3.3399,1.8753,2.9607
12.3,2.4424,1.7324,3.2996,0.42122,0.7606,7.2607,1.4201,2.5919,4.3227,2.0025,3.1805,3.5165,3.0851,2.1287,5.8558,7.1936,0.99893,5.9467,1.2667,2.7577
12.31,2.1893,2.0794,5.8597,0.46675,1.2019,4.2714,2.519,2.5216,2.0646,1.1245,6.21,6.7876,2.6254,2.4755,2.7863,14.634,0.77702,9.1651,1.0043,5.0629
12.32,1.3281,4.0584,6.6228,0.57072,1.9241,4.5926,4.7944,4.5053,1.3319,0.90253,6.5154,13.524,1.8255,4.6872,1.7581,15.199,0.73555,8.3559,0.90443,8.7227
12.33,0.91499,7.1905,3.7152,0.81046,1.8606,4.1025,5.1776,10.686,0.99627,0.99297,3.6714,16.084,1.5769,9.2282,1.5541,7.7736,0.80803,4.8827,0.92074,8.2825
12.34,0.85581,7.1423,1.5784,1.482,1.2378,2.607,2.9891,17.756,0.78905,1.6087,2.0933,14.408,1.8882,9.9076,2.0831,3.2727,1.0547,4.4554,1.0789,4.9711
12.35,0.98854,5.4392,0.84071,3.5442,1.0463,2.5069,1.6626,15.454,0.70179,3.0622,1.9946,12.065,3.0647,5.3407,3.8955,1.9054,1.797,8.402,1.534,2.7362
12.36,1.3827,4.1101,0.57261,6.9195,1.3111,3.9925,1.4484,11.089,0.72408,3.6599,3.0511,6.5516,6.8509,2.4397,5.2673,1.7049,4.1015,13.123,2.936,1.9973
12.37,2.491,2.2223,0.4483,6.6641,2.2518,4.4462,1.8519,7.7963,0.91188,2.3309,6.8788,2.9566,14.667,1.6553,3.7197,2.4789,7.8926,9.9526,7.0836,2.2947
12.38,5.9855,1.1422,0.38277,3.2843,4.6125,2.6796,3.3179,3.9049,1.5879,1.333,14.892,1.7309,18.247,1.8209,2.0881,3.9371,7.7186,4.424,12.395,4.1611
12.39,13.133,0.78832,0.3479,1.4545,8.4072,1.4241,8.0781,1.9125,3.4534,1.1372,17.493,1.3584,15.529,3.1067,1.7756,3.7286,4.3075,2.1346,10.283,9.5464
12.4,15.43,0.70856,0.33283,0.9101,14.016,1.0825,16.948,1.1495,5.1418,1.3696,9.9872,1.4134,12.723,5.1269,2.4626,2.3808,2.9716,1.5051,4.6818,14.435
12.41,8.7266,0.80672,0.33373,0.78875,16.126,1.1299,17.867,0.80321,3.7159,2.2035,4.2045,1.9904,7.1152,4.556,5.1971,2.2958,2.5418,1.5184,2.1544,10.255
12.42,3.4932,1.2531,0.35113,0.91026,9.3932,1.5086,9.1139,0.62924,1.7635,4.6964,2.3109,2.6726,3.1338,2.3473,11.846,4.3416,1.7497,2.3318,1.4818,4.5413
12.43,1.6786,2.7686,0.39021,1.5066,3.8611,2.6728,3.6894,0.53418,1.0454,9.6566,1.923,2.707,1.7092,1.3039,15.587,7.8213,1.4011,4.9611,1.5473,2.4452
12.44,1.0778,5.5742,0.4646,3.2333,1.9631,5.6264,1.9991,0.48248,0.91758,14.562,2.4824,3.5662,1.2043,1.1052,9.6327,7.1899,1.6811,7.8518,2.1049,2.2357
12.45,0.87474,5.7822,0.60978,4.9598,1.3874,9.9423,1.5439,0.46071,1.095,15.179,4.9713,7.2368,0.93519,1.4099,4.1815,3.4998,2.9665,6.1005,2.2036,3.4944
12.46,0.94575,2.9713,0.93713,3.7609,1.2945,15.141,1.6346,0.46553,1.814,9.0793,9.2203,11.017,0.76946,2.6637,2.4956,1.5866,6.9235,3.0451,1.6365,5.617
12.47,1.5548,1.2532,1.8776,1.8815,1.679,16.688,2.7206,0.50216,3.4391,3.979,8.914,9.7588,0.70897,4.6663,2.6527,0.99155,12.42,2.2186,1.4706,5.1507
12.48,2.8413,0.69228,4.4805,1.2087,3.0461,9.6546,5.3297,0.59089,4.5826,2.342,4.7266,10.634,0.74657,4.4226,4.9635,0.8073,11.452,3.3489,2.0068,3.1152
12.49,3.0228,0.49111,7.3995,1.1849,4.7942,4.0063,6.1212,0.79967,5.0759,2.4856,2.7483,15.594,0.9534,2.5531,9.8155,0.80803,8.2663,5.1273,4.0329,2.5006
12.5,1.6985,0.40369,6.3555,1.5706,4.5536,2.1504,3.4687,1.3921,8.8424,4.2104,3.1948,12.968,1.6811,1.7931,10.577,1.0496,8.7871,4.2107,9.4076,3.423
12.51,0.85277,0.36619,4.7317,2.8205,4.536,1.8999,1.5129,3.047,12.852,5.5481,6.326,5.945,3.5647,2.0886,5.6304,1.7142,6.9145,2.1019,13.808,7.2272
12.52,0.60122,0.35942,4.0243,6.7541,8.7189,2.6937,0.84606,5.0124,9.2644,3.8598,10.049,2.554,4.9472,3.6788,2.3576,2.2541,3.3136,1.178,9.5605,16.856
12.53,0.56893,0.38066,2.3594,13.584,15.16,3.4832,0.61305,4.2424,4.7024,2.0744,8.3906,1.4267,3.384,8.6941,1.2635,2.0736,1.6165,0.97733,4.3794,23.817
12.54,0.67829,0.4416,1.2256,13.696,13.01,2.5215,0.5155,2.625,4.3211,1.6031,4.7549,0.97627,1.6711,16.969,0.87372,2.4884,1.0692,1.1786,2.6632,15.883
12.55,1.0718,0.58881,0.90414,7.1354,6.4136,1.3052,0.47767,2.8021,6.3395,1.913,2.5848,0.75526,1.1289,18.829,0.70662,4.9575,0.85972,1.8114,2.7768,6.7425
12.56,2.3725,1.0066,1.04,3.6581,4.2878,0.84966,0.47759,5.7465,5.879,3.3367,1.6812,0.63767,1.1709,12.674,0.63971,8.6861,0.77975,2.1292,4.6212,3.4767
12.57,5.0136,2.1432,1.6199,3.5093,5.3032,0.77288,0.5119,11.257,3.0958,8.019,1.5311,0.57889,1.7875,5.9986,0.64083,10.03,0.83862,1.6855,8.7729,3.1662
12.58,5.6433,3.4217,1.9339,6.4922,4.9151,0.92853,0.59002,11.664,1.6245,16.171,1.8989,0.56385,3.5557,2.8461,0.71791,12.139,1.1779,1.5069,14.55,4.7714
12.59,3.0952,2.9883,1.4383,13.253,2.6338,1.5793,0.74079,7.3558,1.2528,16.156,3.5018,0.59518,5.439,2.0443,0.9363,11.953,2.3341,1.979,19.604,5.9187
12.6,1.3547,2.5188,1.0892,15.354,1.3075,3.5395,1.0425,5.1533,1.3646,7.9675,8.3806,0.70178,5.5178,2.5755,1.5633,6.4083,4.3652,3.6541,14.892,4.1264
12.61,0.82975,4.2789,1.165,10.23,0.86894,5.8469,1.7504,3.1983,2.1086,3.2432,14.115,0.99901,7.01,3.69,3.5102,2.7022,4.3852,8.4067,7.112,2.5078
12.62,0.78259,6.793,1.573,6.6248,0.74822,4.6651,3.8546,1.6916,4.3153,1.7652,11.107,1.922,8.5739,3.1428,7.0601,1.4219,2.3975,14.345,4.7436,2.4533
12.63,1.1854,5.3713,2.5739,3.7895,0.83742,2.1892,9.5039,1.1485,7.6657,1.3065,4.832,3.9401,6.3019,1.713,7.7083,0.95184,1.2992,13.923,6.0743,4.1289
12.64,2.3513,2.4812,5.4555,1.946,1.3663,1.1456,15.243,1.0735,10.256,1.2598,2.0818,4.8506,5.3908,1.086,4.5361,0.74268,1.0574,14.592,6.4318,9.629
12.65,3.1076,1.2485,14.109,1.2282,2.5634,0.88997,11.834,1.3613,10.19,1.6721,1.2008,3.3293,9.5724,1.0287,2.2104,0.64448,1.2279,18.96,3.9338,16.734
12.66,2.0436,0.91263,26.584,0.95255,2.9448,0.93419,5.2948,2.5002,5.9848,1.9767,0.85821,2.7379,14.373,1.4303,1.5155,0.61023,1.8726,14.388,2.2396,13.935
12.67,0.97834,0.88003,23.529,0.93289,1.7926,1.2722,2.2899,5.0806,2.9487,1.4876,0.7052,4.6975,10.479,2.9613,1.6587,0.62916,2.6449,7.7473,1.9623,6.2813
12.68,0.60997,1.0526,10.649,1.2908,0.9699,2.38,1.3439,6.3627,2.4238,1.0635,0.64649,7.731,4.5753,5.9769,2.8319,0.71831,2.934,6.5461,2.7568,2.6914
12.69,0.52048,1.5924,4.2563,2.5843,0.75845,5.7878,1.0551,4.952,3.9595,1.0774,0.65676,7.112,2.2225,6.4454,6.5474,0.96031,4.2591,5.8237,5.3984,1.5477
12.7,0.53451,3.002,2.2597,4.3789,0.81522,10.738,1.1267,5.8218,7.6179,1.4892,0.74781,5.621,1.6121,3.4666,10.941,1.6879,9.5218,3.4343,9.6707,1.1235
12.71,0.62965,6.0491,1.5705,3.7568,1.133,9.5441,1.7969,8.887,8.3954,2.8313,0.99106,5.2857,1.8025,1.5598,8.6314,3.4952,17.834,2.0495,13.32,0.95575
12.72,0.8617,11.707,1.3459,1.8398,2.1486,4.4693,3.0743,7.6095,4.5875,6.9423,1.6679,3.4404,3.0404,1.0024,3.8181,4.8914,19.073,1.8289,11.932,0.93028
12.73,1.4826,14.184,1.6475,0.94471,4.6284,2.0036,3.1465,4.1069,1.9751,12.908,3.7344,1.9231,4.9982,0.97437,1.7176,3.7,17.033,2.5427,6.2944,1.043
12.74,3.3126,8.4629,2.8951,0.69304,6.6181,1.3586,2.0633,3.4768,1.1163,11.467,7.6749,1.5798,6.7046,1.3645,1.0589,2.6433,13.714,4.8217,3.4974,1.4042
12.75,6.3276,3.7575,3.821,0.66717,6.287,1.5274,1.8326,4.8929,0.85732,5.3431,9.4975,2.0125,7.5081,1.8137,0.82137,3.5674,7.0378,7.3243,4.0685,2.4971
12.76,6.4991,2.4407,2.5983,0.82836,8.5943,2.7636,3.1537,4.535,0.87935,2.3507,7.2348,3.8664,4.8957,1.4959,0.74091,8.0094,3.3097,8.3765,5.9402,5.9123
12.77,4.6879,2.891,1.27,1.4297,11.366,4.4339,6.7668,2.4304,1.2685,1.5094,3.7753,9.0138,2.1518,1.0512,0.7516,15.666,2.2316,11.352,4.9753,11.52
12.78,6.3576,5.7743,0.78967,2.6674,7.6157,3.709,9.2476,1.319,1.7808,1.4686,1.8067,13.786,1.0989,1.0536,0.84816,15.671,2.3971,11.091,2.458,11.1
12.79,12.054,11.625,0.67668,3.0994,3.1919,1.9312,7.7354,1.0708,1.5518,2.308,1.1884,10.443,0.75041,1.5371,1.0719,8.3126,3.9173,6.3118,1.2551,5.5007
12.8,12.869,12.475,0.74106,2.3164,1.4848,1.2356,7.0551,1.274,1.0843,4.8648,1.1347,6.8529,0.5895,3.2062,1.5632,3.7605,5.5174,4.5172,0.86401,2.5203
12.81,6.7786,6.5275,1.095,2.4668,0.91915,1.302,5.2848,2.2841,1.0258,6.9683,1.6248,7.5532,0.4988,7.4752,2.8375,2.3196,4.8137,5.4297,0.72496,1.8057
12.82,2.9484,2.6802,2.2571,5.045,0.68883,2.1514,2.616,5.2299,1.3381,4.8056,3.122,6.518,0.46151,10.597,6.8197,2.2378,4.9973,4.5865,0.68961,2.2308
12.83,2.0534,1.4251,4.0733,9.883,0.58943,4.9398,1.3735,8.1577,2.2887,2.176,4.4162,3.7377,0.46607,7.0493,15.565,3.4852,8.9661,2.4426,0.72787,3.6324
12.84,2.1597,1.0156,3.8344,10.123,0.56357,9.2402,0.9801,5.9947,5.2547,1.2286,3.4082,3.1361,0.52573,3.1342,19.159,7.5598,11.674,1.4669,0.85649,4.9253
12.85,1.7858,0.93194,2.0993,6.1575,0.60109,9.1697,0.96559,2.6394,11.708,1.0812,2.4319,3.6063,0.72833,1.805,11.016,12.067,8.7735,1.4271,1.158,6.2199
12.86,1.1137,1.2064,1.3361,5.4991,0.72615,5.0539,1.4297,1.2938,15.581,1.5155,3.375,2.6246,1.2511,1.6384,4.4326,9.4903,7.175,2.3487,1.9438,6.0788
12.87,0.82926,2.2558,1.4594,5.9628,1.0363,2.2312,2.9196,0.90624,12.85,2.9779,6.4319,1.3177,1.7053,2.2061,2.214,5.0667,5.8039,4.5509,4.3785,4.0441
12.88,0.82215,3.5252,2.5656,3.7608,1.9066,1.254,4.4198,0.85058,7.854,4.3364,8.729,0.75777,1.4025,4.4493,1.5943,4.6264,3.1089,5.2279,9.7187,4.1463
12.89,1.0104,2.8597,6.048,1.7166,4.4666,0.99177,3.3204,1.0899,3.5644,3.2214,10.416,0.55682,1.0736,10.496,1.6902,8.2999,1.6828,3.0221,12.079,7.0493
12.9,1.568,1.4899,10.751,0.95749,9.0166,1.0225,1.6303,1.7401,1.7015,1.7398,13.534,0.46867,1.1859,15.431,2.1225,12.204,1.3794,1.4058,8.0666,7.6884
12.91,3.3325,0.95068,10.001,0.70673,10.563,1.5813,1.0113,2.2926,1.0489,1.3921,10.275,0.42659,1.797,10.532,1.9975,10.586,1.8805,0.87869,6.3517,4.3279
12.92,8.0944,0.90348,5.9684,0.63128,6.433,3.3683,0.96703,2.842,0.77527,1.9868,4.581,0.412,3.6856,4.5598,1.6642,7.0175,3.5398,0.73162,6.5174,2.0993
12.93,12.381,1.1394,2.9375,0.66467,2.7059,5.1616,1.3307,5.0963,0.6477,4.2251,2.0972,0.4184,8.2847,2.5513,1.9461,3.6899,4.6254,0.72944,4.6198,1.5995
12.94,8.721,1.8902,1.466,0.84704,1.3671,3.8239,2.6839,7.0139,0.59924,7.7454,1.3442,0.44661,12.207,2.7984,3.3709,1.9304,3.0803,0.84423,3.5555,2.1986
12.95,3.6849,4.3223,0.96275,1.4249,1.0234,1.7608,5.956,5.2513,0.61358,8.2918,1.2614,0.50473,12.503,4.2367,7.9932,1.4467,1.5708,1.1664,3.4454,4.0446
12.96,1.7273,10.131,0.83174,3.2814,1.1264,0.95286,7.8413,4.1182,0.70661,5.3369,1.8893,0.61778,15.617,4.1202,16.916,1.7353,1.1692,2.0962,2.3556,5.2962
12.97,1.1499,13.447,0.93238,6.6915,1.8564,0.76654,5.0769,7.0559,0.95396,2.6135,2.9543,0.87133,14.284,2.3761,19.443,3.2193,1.4964,4.4801,1.4814,4.7794
12.98,1.0206,8.2403,1.4774,6.9839,2.7896,0.87,2.8004,11.961,1.6531,1.6004,2.6145,1.4705,7.0618,1.4712,11.112,5.0425,2.9613,7.333,1.4258,3.7364
12.99,1.1958,3.3181,3.1517,3.669,2.2403,1.4629,3.2194,10.118,3.8663,1.5369,1.3848,2.2633,2.9636,1.4326,4.5654,4.0417,5.0276,9.4555,2.2773,2.4863
13,1.9666,1.5678,5.1709,1.7479,1.1489,3.0566,5.6915,4.6178,8.1585,2.2583,0.7801,2.7638,1.6157,2.1349,2.3373,2.0118,4.3929,12.178,4.9334,2.6308
13.01,3.8545,1.0126,4.3976,1.4875,0.70132,4.2455,6.3108,2.0158,8.9165,4.9894,0.60058,4.5547,1.1247,4.6548,1.8355,1.2063,2.3762,9.4899,7.6701,4.573
13.02,6.1929,0.84736,2.9733,2.4333,0.62832,2.9711,3.8872,1.2097,4.7482,10.366,0.56153,10.241,0.92672,9.5321,2.4453,1.2018,1.8012,4.3287,6.1422,5.3401
13.03,9.0988,0.97275,4.134,3.8857,0.76826,1.6192,2.5507,0.96186,2.0301,11.202,0.59245,15.221,0.88378,10.408,4.0307,1.9976,2.8663,2.0521,4.1751,3.1952
13.04,10.09,1.6454,7.053,3.2804,1.3411,1.385,1.9541,0.9946,1.2089,5.8891,0.69296,11.76,0.98922,5.7344,4.0801,3.7823,4.8948,1.4932,3.8141,1.5494
13.05,5.9095,2.6218,6.4109,1.5912,3.0131,2.084,1.2681,1.4645,1.0832,2.4649,0.90848,9.3936,1.3787,2.7731,2.304,4.2326,4.528,1.8163,3.0509,1.0873
13.06,2.5373,2.3464,3.0619,0.79928,4.8295,4.4779,0.97919,3.0952,1.4888,1.3912,1.3942,10.813,2.5863,2.2584,1.2766,2.557,2.3821,2.7663,3.3034,1.2423
13.07,1.4498,1.4531,1.3212,0.5693,3.7411,8.1827,1.0546,5.5036,2.8022,1.143,2.7499,7.8671,5.34,3.5563,1.1028,1.5426,1.3466,2.8315,4.4777,1.9511
13.08,1.3689,1.2975,0.77414,0.54214,1.7935,10.068,1.507,4.9172,3.7928,1.4347,6.8485,3.5793,8.8268,7.6272,1.5671,1.6688,1.2068,2.149,3.6027,2.3602
13.09,2.2176,2.1324,0.57981,0.70699,1.0473,8.9816,2.9814,2.4541,2.6621,2.4517,13.204,1.768,10.997,10.623,3.1654,3.1833,1.6283,2.5697,1.9055,1.8394
13.1,3.7206,4.7747,0.46687,1.3385,0.96992,4.9708,7.1582,1.3358,1.4565,3.0678,12.496,1.1946,8.0118,7.0054,4.786,6.9171,3.2819,3.683,1.2698,1.6148
13.11,3.4297,7.605,0.40304,2.4025,1.3181,2.1482,11.795,1.3225,1.1671,2.1993,6.6548,1.0306,3.6073,3.0273,3.6168,9.0567,7.591,4.4381,1.5041,2.3265
13.12,1.8122,6.676,0.39792,2.3296,2.6391,1.1649,9.7755,2.2924,1.4554,1.5411,3.4206,1.1118,1.8007,1.6202,1.831,5.7758,10.75,6.5083,2.8898,5.0721
13.13,1.0199,5.7755,0.45922,1.2822,6.2509,0.8488,6.8607,3.7233,2.6802,1.8196,1.9337,1.5939,1.5019,1.3955,1.2504,2.4487,7.1676,7.1172,4.8639,11.202
13.14,0.88401,5.2242,0.66789,0.7485,9.4366,0.79641,6.7491,3.1901,6.3915,3.5367,1.3683,3.297,1.7618,2.0573,1.4684,1.2031,3.311,4.1356,4.1992,13.888
13.15,1.1192,2.911,1.3596,0.66303,6.6309,1.0259,4.6433,1.6119,11.1,8.5168,1.3706,7.2663,1.6049,3.6343,2.7996,0.79924,2.4433,1.9724,2.1288,9.1304
13.16,2.0826,1.3214,2.893,0.80421,2.8662,1.5536,2.135,0.89528,9.188,13.457,1.9876,9.2052,1.126,3.8646,6.0908,0.64984,3.2284,1.3787,1.2163,7.3608
13.17,4.8839,0.72797,3.5052,1.2976,1.4418,1.7259,1.0936,0.7414,4.3188,9.8144,4.2021,5.7022,1.0061,2.243,8.2231,0.60925,3.8284,1.7498,1.1161,9.7623
13.18,8.1907,0.48919,2.0747,2.8234,1.0985,1.606,0.73762,0.87057,2.2595,4.1503,8.3479,3.1012,1.3218,1.2633,5.5043,0.64623,3.629,3.1846,1.5782,8.2695
13.19,7.0629,0.37574,0.95211,6.0088,1.2416,2.4381,0.58062,1.4988,1.9795,1.8522,8.98,3.3871,2.5343,1.1342,2.4982,0.78089,2.6386,4.0119,2.395,3.9682
13.2,3.5524,0.31462,0.59937,8.4972,2.1804,4.8182,0.49441,2.9349,2.8836,1.1344,5.9563,4.0183,6.0425,1.6453,1.4825,1.1186,1.5864,2.6351,2.5143,1.8337
13.21,1.569,0.28031,0.53809,7.2898,4.8232,6.1091,0.46327,3.5476,6.456,0.89631,6.414,2.6798,9.8388,3.4134,1.636,2.0631,1.2667,1.4247,2.5065,1.1363
13.22,0.91671,0.26296,0.63803,3.7895,6.9999,5.1507,0.48604,2.3097,13.45,0.91625,9.2831,1.2958,7.5095,6.2362,3.0237,4.7177,1.5858,1.1948,4.2421,0.8812
13.23,0.72279,0.25885,1.0418,1.7175,4.8768,6.9934,0.59376,1.4184,14.433,1.2722,7.436,0.78543,3.3474,7.3466,4.6186,9.4523,3.1824,1.7436,9.1522,0.79689
13.24,0.70198,0.26802,2.0858,1.1041,2.3318,10.901,0.94453,1.3645,7.4612,1.7404,3.3833,0.66505,1.669,5.5355,3.5532,11.316,6.0893,3.4925,14.652,0.82495
13.25,0.95376,0.29449,3.1297,1.1414,1.6712,8.8103,2.0023,1.901,2.9797,1.6778,1.5272,0.79113,1.3293,2.8243,1.7058,6.8826,6.0899,4.9873,16.883,0.99133
13.26,1.9664,0.35023,3.5772,1.948,2.4864,3.9289,3.4424,3.6395,1.5035,1.7083,0.91963,1.223,1.7737,1.6375,0.98189,2.9524,3.1818,3.7336,12.954,1.4605
13.27,3.8765,0.47104,5.169,3.4921,4.6827,1.6886,3.0029,8.6263,0.9779,2.9466,0.68627,1.4551,3.3027,1.8554,0.92339,1.6127,1.5731,2.4057,6.0445,2.9185
13.28,4.0102,0.79001,5.4656,3.4941,5.3427,0.95739,1.5642,16.39,0.74923,6.5852,0.60003,1.0954,4.7251,3.2505,1.4252,1.323,1.2609,3.0223,2.6498,6.939
13.29,2.0759,1.7338,3.0977,1.9534,3.5531,0.66589,0.93996,19.543,0.65005,10.246,0.6238,0.86238,4.9533,3.9304,2.3696,1.7643,1.7832,6.2672,1.5519,11.021
13.3,0.89389,3.2866,1.624,1.1479,2.2792,0.52504,0.86035,14.11,0.63319,10.246,0.85132,1.0069,5.3206,2.474,2.3216,2.5217,3.2641,9.6813,1.1727,8.6857
13.31,0.50772,3.339,1.6294,1.1008,1.4133,0.45263,1.0737,6.4278,0.70102,10.333,1.6711,1.6623,3.9415,1.2873,1.438,2.1465,3.9055,7.7971,1.0898,5.1892
13.32,0.37018,2.3049,2.9753,1.6488,0.94022,0.4195,1.8045,2.8597,0.91706,7.5563,3.1241,3.7919,2.2746,1.0209,1.1144,1.2937,2.6062,4.0856,1.27,3.5158
13.33,0.31269,2.8691,4.4162,3.545,0.85035,0.41492,3.5613,1.8352,1.5488,3.4144,3.1193,8.1059,2.3924,1.3709,1.4377,1.0515,1.7842,2.2848,2.024,2.1373
13.34,0.2921,4.9926,3.2805,7.3611,1.0289,0.43852,5.6268,1.9426,3.5552,1.5393,1.6569,9.3528,3.9402,2.8598,2.7418,1.415,2.2357,2.0588,4.5633,1.5942
13.35,0.29658,4.953,1.5602,9.8945,1.7106,0.49965,8.418,2.7356,7.4802,0.90175,0.82962,6.032,4.1266,5.5386,6.3296,2.9129,4.7288,3.204,9.2594,2.0191
13.36,0.32697,2.6927,0.90638,7.6724,3.971,0.63004,12.71,2.6282,8.4764,0.63381,0.60302,5.0093,2.3175,5.7181,9.5849,5.7211,10.132,7.1734,9.6155,4.1372
13.37,0.39661,1.7378,0.79916,3.622,8.5597,0.94134,10.75,1.5807,5.1151,0.49797,0.61996,5.1593,1.1973,3.0455,6.7733,5.9974,11.953,12.3,4.9301,7.7556
13.38,0.55107,2.2219,0.99092,1.5921,9.6432,1.8161,5.4713,1.0513,2.4333,0.42458,0.89513,3.5674,0.95663,1.3444,2.923,3.3473,6.8511,10.339,2.0824,7.4471
13.39,0.95526,2.4344,1.7639,0.93168,5.1876,3.5004,3.8655,1.0805,1.3206,0.38882,1.4045,2.9131,1.2565,0.81275,1.4618,1.8992,2.8975,5.4519,1.1874,3.7585
13.4,2.1894,1.5049,4.1725,0.69361,2.1148,4.3357,6.1747,1.703,1.0291,0.38347,1.5366,3.7944,2.4819,0.64889,1.1544,1.9393,1.6012,4.6767,0.91982,1.8102
13.41,4.5709,0.80693,7.6124,0.65533,1.1043,4.7749,10.134,3.864,1.1851,0.41476,1.5369,3.3568,4.3787,0.54923,1.5125,3.5463,1.3543,8.0687,0.95846,1.4094
13.42,5.2091,0.60937,6.7698,0.87382,0.76775,8.6266,8.5775,7.455,2.0969,0.5164,2.582,1.7905,4.6954,0.50921,2.3313,8.0123,1.7406,10.437,1.4766,1.8983
13.43,3.8247,0.63496,3.2189,1.2832,0.64714,12.223,4.0462,7.1457,4.8651,0.82749,4.5908,1.0292,3.2864,0.54658,2.2779,11.323,2.3232,6.5941,2.313,2.7961
13.44,3.764,0.86174,1.4703,1.2216,0.63251,8.4218,1.9436,3.475,7.8701,1.7675,5.169,0.9229,1.7782,0.67267,1.4865,7.5328,2.1566,2.7744,2.1458,2.5792
13.45,3.1858,1.6016,1.0012,0.82068,0.70849,4.0333,1.3943,1.4687,5.9654,3.1394,6.0209,1.3214,1.2419,0.97807,1.2262,3.2906,1.9949,1.3657,1.3858,1.8847
13.46,1.633,3.6202,1.0208,0.6752,0.92192,3.2404,1.5008,0.83507,2.5795,2.884,8.9408,2.6884,1.7112,1.8446,1.6235,1.8542,2.9682,0.8774,1.2366,2.2033
13.47,0.8124,6.3115,1.5874,0.76982,1.4693,3.7651,2.5165,0.6349,1.1479,1.6642,7.7123,4.3162,3.273,4.4715,3.1996,1.8771,6.6646,0.64898,1.9307,4.4415
13.48,0.56177,7.0177,3.5027,1.1161,3.1428,2.8827,5.6127,0.6513,0.68713,1.4349,3.6471,4.002,4.108,8.5227,7.3513,3.1695,14.716,0.5277,4.3415,9.4248
13.49,0.51454,4.8461,5.9635,2.1536,7.6222,1.6237,9.3893,0.94729,0.50659,2.5294,1.6764,3.2626,2.5592,7.9165,12.019,4.5822,19.647,0.46526,7.6597,12.289
13.5,0.60859,2.2417,4.8973,5.2189,11.732,1.1949,7.9077,1.2736,0.42806,4.1587,1.1537,2.4403,1.1514,3.8772,10.808,3.565,13.556,0.44015,6.62,8.1445
13.51,0.99952,1.1373,2.2404,9.3841,8.7235,1.3021,3.6414,1.0344,0.4036,3.759,1.2919,1.5236,0.65505,1.8596,5.5698,2.0909,5.7924,0.449,3.2806,3.5765
13.52,1.9651,0.88409,1.0392,8.157,5.1239,1.9824,1.5363,0.69082,0.42393,2.463,2.2846,1.5724,0.49935,1.4269,2.5746,1.9413,2.4919,0.50941,1.9293,1.9108
13.53,2.8057,1.1049,0.67469,4.1238,4.3567,4.2436,0.8449,0.64215,0.50689,1.5899,3.5767,2.7835,0.45187,1.8225,1.9265,3.3825,1.3845,0.70468,2.2772,1.7235
13.54,3.2083,2.088,0.57303,2.7056,2.9835,9.3368,0.57125,0.85175,0.73319,0.99579,3.2091,3.5853,0.45753,3.4065,2.6739,7.5753,0.91464,1.2887,4.3481,2.4857
13.55,4.5209,3.2892,0.62695,3.9603,1.5374,13.239,0.43556,1.5818,1.4217,0.84217,2.6262,2.3509,0.50749,6.3856,3.7371,10.966,0.67416,2.1465,6.2459,3.1815
13.56,4.3032,2.6367,0.92582,8.377,0.96731,12.219,0.35977,3.8305,3.2069,1.0495,2.6448,1.1594,0.61664,8.6986,2.996,7.6149,0.53734,2.0457,4.567,2.6093
13.57,2.2856,1.3036,1.3411,11.251,0.84069,7.6798,0.31609,7.097,5.138,1.9016,1.9765,0.81331,0.83704,6.566,1.7927,3.5034,0.45435,1.3967,2.3823,2.3923
13.58,1.2534,0.75687,1.2634,7.099,0.96698,3.4197,0.29348,6.3168,5.1399,4.5297,1.727,0.95471,1.3422,3.2771,1.5698,2.1606,0.40344,1.3828,1.8576,4.1703
13.59,1.3353,0.66166,1.0141,2.9231,1.5521,1.702,0.28911,2.9842,3.5109,8.1217,2.8628,1.8077,2.7945,2.3658,2.3493,2.4866,0.37443,2.368,2.7955,9.2369
13.6,2.5054,0.80203,1.1287,1.4018,2.9751,1.3114,0.30903,1.3866,1.679,7.0589,3.9359,3.4534,6.5383,3.6303,5.3187,4.9757,0.36294,5.6534,5.9835,13.561
13.61,3.843,1.3783,1.7395,0.90498,4.3139,1.7209,0.3852,1.0388,0.84061,3.6882,2.7369,3.5802,10.388,5.8166,11.145,9.8366,0.36854,10.455,8.9409,10.598
13.62,2.9345,3.1588,3.6175,0.7211,5.5642,2.3745,0.62801,1.4137,0.58729,2.7485,1.3012,1.9359,10.537,5.0062,12.111,10.155,0.39531,9.3013,6.5482,5.0588
13.63,1.3635,5.5867,8.7694,0.68613,7.8177,1.8688,1.0526,2.784,0.56391,2.7389,0.80683,0.95232,9.5233,2.61,6.379,5.1631,0.45558,4.3871,3.4023,2.2254
13.64,0.71687,4.8263,15.454,0.80735,6.5945,0.93906,1.0912,3.7992,0.77469,2.178,0.80733,0.67459,5.9711,1.6408,2.6429,2.1097,0.58481,2.0203,2.9503,1.2627
13.65,0.54522,2.3682,15.998,1.3032,3.5181,0.5179,0.75524,2.5354,1.1858,2.4513,1.3175,0.64874,2.8404,1.7959,1.494,1.1032,0.9059,1.4804,5.3483,0.87451
13.66,0.55759,1.2868,10.028,2.5611,2.7578,0.36845,0.64351,1.1518,1.2237,3.3849,2.6216,0.77513,2.0242,3.2737,1.3289,0.73312,1.8701,1.8609,10.13,0.7031
13.67,0.78594,1.1323,4.3187,3.5787,4.7931,0.30183,0.81223,0.65759,1.0108,2.7043,3.2562,1.1693,2.4058,7.4528,1.7246,0.56324,4.0566,2.6565,10.329,0.64838
13.68,1.5806,1.5163,1.9462,3.4102,8.5297,0.26735,1.3878,0.55158,1.3235,1.375,2.0535,2.4053,2.3278,11.537,1.894,0.47932,5.3983,2.4773,5.4582,0.68758
13.69,2.9043,3.0338,1.1409,4.8165,7.7917,0.25034,3.2405,0.66239,2.3113,0.81594,1.0623,5.4233,1.5378,8.7329,1.3879,0.44581,3.6761,1.8979,2.5252,0.87941
13.7,2.8286,7.2651,0.81109,7.2995,3.7107,0.24615,7.6622,1.2071,3.1191,0.75916,0.82559,7.4922,1.186,3.9252,1.122,0.45657,1.9737,2.2669,1.8445,1.5198
13.71,1.5555,11.245,0.66223,5.7827,1.5905,0.25457,10.23,2.4134,4.4862,1.1321,1.0288,5.4034,1.4049,1.9749,1.4379,0.53385,1.7989,4.5706,2.5002,3.3898
13.72,0.91962,8.1095,0.61352,2.8484,0.92782,0.27953,6.2956,2.8096,7.5206,2.3455,1.9323,4.2695,2.4563,1.7742,2.8522,0.78458,3.2314,10.92,4.5992,5.5937
13.73,0.84559,3.4995,0.65429,2.0543,0.74656,0.3329,2.5061,1.6938,7.113,3.5684,3.6793,6.7804,5.5652,2.8177,6.7879,1.5974,6.3283,16.47,5.4027,4.5354
13.74,1.0716,1.6823,0.84096,2.7669,0.89618,0.44956,1.1353,0.96588,3.5253,2.6793,4.3099,8.4129,10.52,3.9827,10.339,3.1684,6.856,11.623,3.1779,2.3056
13.75,1.776,1.1996,1.4381,2.8793,1.5643,0.75561,0.67583,1.0816,1.5587,1.3113,4.3579,5.224,12.142,2.9549,7.2833,3.4383,3.889,4.9278,1.4283,1.5468
13.76,3.9661,1.2315,3.3214,1.7173,2.1229,1.6524,0.48119,1.8082,0.98393,0.819,6.501,2.3528,7.7646,1.4375,3.0885,1.9565,2.1678,2.3272,0.82926,1.9529
13.77,9.4102,1.8786,6.4317,0.96794,1.4915,3.387,0.38716,2.108,0.988,0.82342,6.6881,1.4315,3.4255,0.84819,1.4663,1.0683,2.2611,1.7317,0.6359,3.9365
13.78,14.404,4.1572,6.3054,0.81409,0.73395,4.0992,0.34462,1.7121,1.6462,1.2939,3.5622,1.3834,1.9283,0.75919,1.0261,1.0262,4.3745,2.122,0.57913,7.3434
13.79,11.01,7.9622,3.591,0.99964,0.44976,2.5691,0.33925,1.4201,2.8522,2.5611,1.5715,2.0773,2.0771,1.0344,1.0964,1.615,8.9524,2.7017,0.60059,7.6489
13.8,4.8422,7.7237,2.916,1.7844,0.37639,1.2736,0.37745,0.99779,2.7354,3.5173,0.93921,3.9411,3.0892,1.5891,1.8976,2.1762,9.9862,2.0862,0.70729,4.4176
13.81,2.0495,4.0696,3.203,4.2726,0.39196,0.97946,0.50533,0.73822,1.4781,2.9736,0.76024,7.0482,2.9682,1.5939,3.3333,1.7639,5.5435,1.2587,0.9753,2.8171
13.82,1.16,2.5105,2.1704,7.8993,0.51403,1.371,0.90556,0.7409,0.8317,3.4986,0.76146,9.1819,1.6633,1.1526,3.1782,1.3702,2.6686,1.1127,1.7074,4.0381
13.83,0.85568,3.5497,1.0593,7.0052,0.94101,3.0293,1.8918,1.0548,0.72895,6.1839,0.91903,6.395,0.95953,1.1134,1.647,1.7321,2.2348,1.7255,3.8809,7.5453
13.84,0.84257,6.2797,0.63936,3.2505,2.1443,5.9894,3.0406,2.2115,0.97731,6.7385,1.3776,3.1088,0.87127,1.7008,0.8147,3.4604,3.6781,3.6213,8.0207,8.0453
13.85,1.1203,6.1523,0.53615,1.4022,3.3378,5.9773,3.4735,5.1986,1.9114,4.4124,2.7692,2.4603,1.3111,3.7761,0.55926,8.5517,6.9699,5.189,10.397,4.3559
13.86,1.3088,3.0886,0.60535,0.85094,2.4702,2.9897,2.5576,7.3769,3.4098,3.9319,6.3181,3.9344,2.6382,8.5172,0.48867,14.334,7.429,3.628,7.6432,2.0646
13.87,1.0605,1.3175,1.0033,0.73398,1.125,1.2916,1.2492,4.862,3.3933,3.8736,10.012,5.307,3.618,11.412,0.49643,11.17,3.9933,1.74,3.5953,1.6352
13.88,0.93835,0.73338,2.0111,0.94582,0.61264,0.82881,0.67658,2.0778,2.5421,2.305,10.846,3.6506,2.4614,8.5158,0.57124,4.8697,1.812,1.1282,1.8773,2.4988
13.89,1.2543,0.51705,2.5874,1.7168,0.56055,0.94177,0.48535,1.0926,3.5925,1.1539,9.8753,1.6963,1.1992,4.4236,0.75373,2.2101,1.2306,1.2205,1.7545,4.4657
13.9,2.46,0.42506,1.6989,2.6469,0.81232,1.5522,0.45319,0.89588,6.3311,0.78188,5.7295,1.001,0.79193,1.9749,1.2085,1.5779,1.4651,2.1512,2.0334,4.8394
13.91,5.5015,0.39958,0.90509,3.1797,1.0513,1.7828,0.62281,1.1801,6.309,0.71794,2.6096,0.96022,0.82223,1.0519,2.5785,1.8626,2.2644,4.7043,1.679,2.7693
13.92,8.4545,0.44422,0.71332,3.6753,0.81665,1.0952,0.97582,2.1983,4.237,0.83121,1.8102,1.5384,1.2723,0.71946,6.1341,2.3821,2.3232,6.6041,1.3036,1.2354
13.93,9.324,0.65268,0.84687,2.6394,0.55891,0.56885,0.9976,3.0958,3.8089,1.242,2.1086,2.6814,2.2102,0.5842,9.385,1.9257,1.5022,4.5393,1.6067,0.69782
13.94,9.2851,1.3444,1.4182,1.1924,0.55496,0.42222,0.69242,2.4249,2.9256,2.5828,2.0403,2.669,3.288,0.54281,6.8948,1.2469,1.1518,2.44,3.2251,0.51304
13.95,5.7033,2.4258,3.2873,0.57939,0.78168,0.4163,0.58491,1.8736,1.5512,5.8879,1.2751,1.4982,4.0093,0.57594,3.2081,1.1943,1.5023,2.5697,7.2858,0.4436
13.96,2.3869,2.2526,6.9167,0.37373,1.5226,0.4672,0.72168,2.9919,0.96016,8.0905,0.84139,0.87915,3.1545,0.71612,2.0258,1.9457,3.0245,4.4548,10.298,0.43464
13.97,1.1276,1.1539,7.7307,0.28905,3.7468,0.73204,1.2154,5.8125,0.89799,5.5126,0.84205,0.83697,2.4016,1.1192,2.7102,4.3898,6.2729,5.0388,7.4934,0.48882
13.98,0.6835,0.59945,5.0592,0.25013,7.0468,1.5727,2.7906,6.6563,1.2537,3.4321,1.3186,1.2937,3.8117,2.4133,5.1823,7.2871,8.9208,2.9449,3.4761,0.68383
13.99,0.48278,0.46081,4.2012,0.23595,6.5495,2.4919,5.9645,5.0698,2.4381,4.7477,2.8659,2.6521,7.7736,5.6075,6.3532,5.8166,8.0654,1.4698,1.7185,1.3006
14,0.37504,0.49113,3.4801,0.24243,3.1328,1.925,6.7858,4.2442,4.1006,7.3804,4.7012,4.0671,9.0265,7.6651,3.8328,2.7434,4.3797,1.1626,1.4962,2.3782
14.01,0.31224,0.72578,1.8801,0.27652,1.2922,0.91352,3.914,2.7159,4.8863,5.9777,3.7541,4.1656,5.0818,4.888,1.7189,1.526,1.8817,1.6497,2.0067,2.4693
14.02,0.27521,1.4668,1.1197,0.37172,0.71435,0.5037,2.1995,1.3635,6.829,2.7411,1.782,4.0281,2.2206,2.1067,1.0603,1.4957,1.015,3.1444,1.9386,1.6221
14.03,0.256,2.5137,1.2959,0.66478,0.48086,0.40654,2.6431,0.89095,7.8059,1.2821,0.97757,2.7823,1.3849,1.2187,1.0984,2.4739,0.72513,4.4141,1.1046,1.4597
14.04,0.25196,2.4289,1.8901,1.4809,0.34967,0.44595,5.1055,0.86093,4.5844,0.8677,0.87746,1.4778,1.4371,1.2658,1.7078,4.7138,0.6326,3.4264,0.59728,2.5659
14.05,0.26534,2.1271,1.6418,2.3394,0.28343,0.66959,6.9211,1.2353,1.9186,0.89725,1.3016,1.2194,2.5352,1.7984,2.1473,7.0186,0.65905,2.0297,0.42305,5.9653
14.06,0.30691,3.0564,0.84895,1.8114,0.25315,1.0423,5.6771,2.3527,0.99221,1.3891,2.4779,1.5718,5.5388,1.8023,1.602,6.2578,0.84542,2.0974,0.36041,9.1227
14.07,0.41435,3.3562,0.45603,0.91082,0.24414,1.0797,3.9647,3.5023,0.68856,1.824,3.4194,1.5672,7.4694,1.1621,1.1525,3.3646,1.4623,4.1998,0.3419,6.7734
14.08,0.73599,2.317,0.33658,0.60351,0.25377,0.9229,2.1823,3.7199,0.57625,1.3544,3.5897,1.162,4.7277,0.87969,1.3403,2.2083,3.3326,7.2724,0.35407,3.5428
14.09,1.6093,2.324,0.32032,0.64956,0.28875,1.1561,1.1418,5.5195,0.56899,0.81821,3.7164,1.1185,1.9669,1.1141,2.4749,3.1662,6.2779,6.1884,0.40511,1.9651
14.1,2.4992,4.6196,0.40512,0.97153,0.37671,2.2665,0.82967,7.6961,0.67847,0.71696,2.5882,1.6379,0.96978,2.2421,5.6283,4.727,6.6045,2.8746,0.54116,1.0645
14.11,2.0133,7.3155,0.74785,2.0904,0.62827,5.126,0.86928,5.5557,1.0413,0.97573,1.6398,3.4291,0.6375,4.8093,9.3166,3.7285,3.9019,1.3551,0.94536,0.67717
14.12,1.4174,5.5296,1.3964,4.6286,1.3607,8.1286,1.3585,2.9899,2.2392,1.9698,2.0728,8.1176,0.47681,5.8439,9.7512,1.7893,1.7861,1.0667,1.9198,0.54025
14.13,2.0344,2.3978,1.4451,5.6326,2.3579,8.9666,2.6297,2.9602,5.1067,4.0389,3.2399,13.262,0.39482,3.4636,7.0858,0.98262,1.1231,1.4755,2.6772,0.50908
14.14,3.1006,1.0876,0.79733,3.2172,2.096,7.5403,3.5309,3.4138,6.7129,4.8647,2.8801,12.375,0.36612,1.6271,3.5179,0.85385,1.2721,1.9269,2.3443,0.56138
14.15,2.5631,0.6983,0.41625,1.303,1.1917,3.9405,3.1607,2.2478,4.1335,3.9947,1.5435,6.8506,0.38112,1.155,1.9124,1.2262,1.6313,1.4022,2.1984,0.76622
14.16,1.6048,0.62796,0.32889,0.64979,0.93749,1.7545,4.3121,1.0511,1.7527,3.8106,0.95368,2.8414,0.47073,1.4172,1.9477,2.3669,1.366,0.72535,2.4394,1.3483
14.17,1.864,0.85681,0.34621,0.43041,1.4094,1.0638,7.0956,0.58868,0.94892,2.7918,0.94353,1.37,0.77708,2.5917,2.3671,3.1296,0.98708,0.46151,4.1644,2.3968
14.18,2.4227,1.687,0.46003,0.3422,3.179,0.94463,6.3474,0.4263,0.78838,1.6897,1.4104,0.84915,1.4284,4.7629,1.8245,2.1552,1.1226,0.39247,7.8058,3.9633
14.19,1.756,2.7621,0.75395,0.30931,5.7173,1.2854,3.5101,0.35887,1.0309,1.8651,2.942,0.59296,1.6736,6.6119,1.1256,1.2879,2.1653,0.41313,7.7468,5.9361
14.2,0.90972,2.5266,0.85883,0.31079,5.2501,2.3125,2.9094,0.33402,1.7178,2.6889,6.0602,0.44713,1.161,5.3538,1.0255,1.4822,4.9724,0.56915,3.8933,5.0798
14.21,0.6305,1.3322,0.58614,0.34546,2.8245,3.054,3.0443,0.33809,2.179,2.3107,7.782,0.36463,0.88383,2.941,1.6007,2.9551,7.0227,0.9792,1.7038,2.9563
14.22,0.6623,0.60879,0.41535,0.42964,1.3718,2.7583,1.9662,0.37218,2.5269,1.2856,5.1247,0.31614,1.1078,2.6027,3.5164,4.4859,4.6278,1.2967,1.0736,2.6906
14.23,0.97117,0.37252,0.43624,0.62053,0.86941,3.8182,0.98842,0.45183,3.2596,0.88706,2.6009,0.28813,2.1198,4.6627,6.1121,3.3121,1.9869,1.1541,1.0292,2.6265
14.24,2.027,0.29616,0.62004,1.1332,0.80634,6.6461,0.65737,0.62686,2.6883,0.98233,2.3484,0.2749,4.8212,6.7286,5.7895,1.5179,1.0845,1.3833,1.5604,1.6357
14.25,4.8445,0.23886,1.1989,2.6934,1.0591,6.4219,0.65233,1.0777,1.839,1.642,4.3684,0.27462,7.9279,4.78,3.1033,0.83483,1.0585,2.2421,3.3701,1.0205
14.26,7.4329,0.19353,2.9255,5.5959,2.0337,3.6589,1.0168,2.4659,2.4822,3.564,7.8441,0.28839,8.4865,2.1788,1.3414,0.77111,1.6245,2.2978,5.5357,1.0975
14.27,5.8333,0.1724,5.2678,6.5472,4.5605,2.9715,2.0784,5.3897,4.1363,6.6923,7.1616,0.32133,6.2224,1.2487,0.72032,1.1268,2.0183,1.5341,4.4584,1.9518
14.28,2.9961,0.16554,4.5312,4.4046,6.496,3.2609,2.8551,6.5186,3.804,8.4161,3.3887,0.38693,3.0523,1.2516,0.50416,1.4694,1.7425,1.3788,2.3041,3.0303
14.29,1.3648,0.16764,2.154,2.0984,4.7656,2.2129,1.9132,4.5166,1.9726,5.9534,1.4193,0.52405,1.6497,2.1587,0.42018,1.169,1.4403,2.2782,1.745,2.5144
14.3,0.75936,0.17913,1.1053,0.99162,3.5701,1.0835,0.87479,3.7394,1.0906,2.6611,0.77831,0.86725,1.6602,3.8968,0.40208,0.87617,0.92782,5.2403,1.616,1.4565
14.31,0.61738,0.20624,0.98543,0.62886,5.4875,0.66555,0.49473,3.1094,0.98344,1.3445,0.53264,1.7657,2.0521,4.1695,0.4449,1.0762,0.54263,9.2676,1.0719,1.2398
14.32,0.76206,0.27383,1.5908,0.52875,7.0519,0.60104,0.38503,1.7861,1.4142,1.1501,0.41739,3.4208,1.6551,2.4583,0.60093,2.1618,0.41456,9.7306,0.73059,1.9467
14.33,1.2922,0.46437,3.5206,0.58262,4.7779,0.83283,0.36725,1.327,2.9118,1.4224,0.36091,5.4385,1.0815,1.317,1.1106,4.9439,0.39766,7.7918,0.79293,3.6974
14.34,1.6316,0.79041,5.2809,0.85291,3.0249,1.6389,0.4118,1.6647,5.8401,1.3872,0.33999,5.5458,1.0374,1.2797,2.5661,6.876,0.44083,4.4547,1.3671,4.5479
14.35,1.0654,0.8358,3.7316,1.1985,2.9847,2.4549,0.56185,1.6336,7.9531,0.95723,0.34975,3.2304,1.634,2.351,4.1406,4.8611,0.56163,1.9557,2.2032,3.9416
14.36,0.50435,0.61294,1.6152,1.2983,2.2224,1.8439,1.0292,1.0465,5.9164,0.7992,0.39972,2.0812,3.7288,3.9473,3.1824,2.607,0.87286,1.0222,1.9616,5.6645
14.37,0.29624,0.57253,0.79319,1.83,1.1406,0.90986,2.1634,0.76016,2.7251,1.0367,0.52913,3.0305,7.4229,3.3522,1.4707,1.4539,1.7339,0.68662,1.1705,9.7162
14.38,0.22538,0.785,0.55615,3.993,0.67827,0.56778,2.9887,0.83813,1.461,2.0304,0.88853,5.1475,7.8054,1.5767,0.80042,1.1668,3.3929,0.53184,0.95135,10.059
14.39,0.197,1.457,0.5231,6.6963,0.58031,0.55461,2.4042,1.3227,1.5086,4.8574,2.0254,4.7104,4.2361,0.73185,0.73718,1.5864,5.2736,0.473,1.3651,7.4943
14.4,0.18727,3.5176,0.6778,5.842,0.73339,0.82885,2.5363,2.856,2.467,7.6608,4.3185,2.3563,1.8259,0.46182,1.0963,1.7569,6.181,0.5118,2.5646,4.5162
14.41,0.18973,7.5058,1.2582,4.5545,1.4046,1.7205,4.7394,5.9621,2.9107,5.6117,4.8772,1.1891,1.0998,0.36334,1.6156,1.1413,4.4602,0.75279,3.4934,2.1879
14.42,0.20375,9.184,2.1945,5.9297,2.4833,2.8314,6.0599,8.5325,1.7945,2.4275,2.7026,0.97934,1.1928,0.32888,1.7368,0.69613,3.3365,1.2044,3.4376,1.3007
14.43,0.23284,5.8456,2.1937,5.5469,2.2992,2.6137,3.7581,7.4816,0.86629,1.1649,1.2674,1.4122,1.7816,0.33366,1.6197,0.63103,5.3197,1.2304,5.2791,1.1685
14.44,0.28698,2.4498,1.6697,2.8093,1.1837,2.3918,1.6636,3.8599,0.56495,0.83781,1.0385,2.803,1.7865,0.38169,1.416,0.84263,7.8047,0.84176,9.1029,1.4338
14.45,0.39263,1.1084,2.3807,1.2515,0.62633,2.8624,0.98845,1.7603,0.53978,0.90342,1.4411,4.0253,1.0782,0.51302,1.9544,1.6618,5.6575,0.71327,9.0883,1.7001
14.46,0.63468,0.66635,4.9269,0.7673,0.50578,2.125,0.92609,1.2947,0.76099,1.5536,1.5763,3.0254,0.71254,0.8947,4.2148,3.7209,2.443,0.9649,6.6916,2.2072
14.47,1.3445,0.4944,6.1844,0.68077,0.61313,1.02,1.3382,1.7655,1.1841,3.4314,1.07,1.5896,0.80237,2.0549,6.3261,5.066,1.126,1.7835,4.5178,4.2339
14.48,3.2994,0.42953,3.7918,0.95213,1.1193,0.56366,2.6503,2.4252,1.1908,4.9655,0.78524,1.2274,1.5219,3.9205,4.5144,3.3331,0.69644,2.8121,2.3979,7.2429
14.49,5.3679,0.43172,1.923,1.7774,2.1436,0.43397,5.0944,1.8641,0.85768,3.3803,0.94382,1.9254,3.1393,4.0018,2.0559,1.6996,0.52705,3.3591,1.5621,9.282
14.5,4.1323,0.50906,1.3569,2.241,2.4586,0.41473,6.8067,0.9614,0.81007,1.4393,1.7883,4.1557,3.6441,2.4683,1.2146,1.5956,0.45703,5.5523,1.8703,9.9688
14.51,1.8631,0.73923,0.90434,1.4422,2.0224,0.46055,4.8111,0.61726,1.1612,0.694,4.2911,5.7984,2.0632,1.2918,1.3177,2.2274,0.44381,8.7929,3.3762,6.3837
14.52,0.90829,1.4544,0.60542,0.71919,2.5002,0.58609,2.2326,0.61944,2.3656,0.45259,7.1104,3.8232,0.90223,0.81881,2.3744,2.0604,0.48423,7.4744,4.5141,2.7228
14.53,0.66987,3.5205,0.5449,0.49848,2.6944,0.87717,1.4141,0.98891,5.7146,0.36064,5.5588,1.6502,0.5247,0.90458,4.4709,1.3076,0.61799,4.8734,3.6995,1.3034
14.54,0.72401,5.9655,0.67184,0.51662,1.7537,1.6689,1.8723,2.0058,9.8758,0.33113,2.4648,0.88709,0.42843,1.3038,5.7103,1.1429,0.98917,3.6307,3.9925,0.82237
14.55,1.1604,4.8911,1.1775,0.79303,1.4478,3.9899,3.3381,2.6703,9.559,0.34624,1.1432,0.79316,0.4851,1.302,3.8955,1.8493,1.7074,2.1479,5.3609,0.6297
14.56,2.5951,2.8045,2.7749,1.6442,2.2341,8.0742,3.6393,1.7773,5.4961,0.42328,0.82735,1.1932,0.76535,0.9709,1.7052,4.2434,2.5452,1.329,4.2477,0.56043
14.57,4.7108,2.5019,5.1031,2.6304,2.5642,9.9093,2.036,0.8968,2.317,0.65647,1.0278,1.7436,1.0747,0.99659,0.83558,7.0843,4.625,1.3739,2.4584,0.58571
14.58,4.3104,2.0747,4.5341,2.3945,1.552,7.0042,0.95217,0.64675,1.0855,1.4052,1.5581,1.4315,0.93857,1.647,0.55419,5.6179,8.0321,2.3728,1.6172,0.77353
14.59,2.4444,1.0897,2.1335,2.2778,0.77876,3.1705,0.63642,0.72933,0.65443,2.9782,1.4982,0.82352,0.80395,3.8509,0.43739,2.5538,7.3134,3.9472,1.237,1.4523
14.6,2.2449,0.55843,0.96078,2.7373,0.55752,1.454,0.66785,1.218,0.46766,3.4929,0.93329,0.65564,1.2611,8.1857,0.39611,1.2616,4.2382,4.1365,1.429,3.0389
14.61,4.1711,0.3806,0.63155,2.0565,0.57567,1.0072,1.1229,2.635,0.37662,2.0487,0.72195,0.90966,2.7059,9.6646,0.41552,0.95327,3.0914,4.479,2.768,3.8207
14.62,5.8803,0.33201,0.61761,1.2363,0.80634,1.153,1.9877,4.8142,0.33811,1.0336,0.95175,1.9361,3.785,5.7831,0.52969,1.0639,2.1256,5.5513,6.1618,2.4317
14.63,3.9717,0.38322,0.9433,1.4084,1.6055,1.5103,1.9919,4.9708,0.34552,0.87569,1.9884,3.6651,2.5817,2.4422,0.91223,1.7812,1.2334,4.6053,8.0577,1.3642
14.64,1.6648,0.59531,1.8024,2.1792,3.7826,1.2505,1.137,2.811,0.43173,1.3992,4.3418,3.7482,1.2842,1.3148,1.7219,4.1369,0.99337,4.173,4.9312,1.4887
14.65,0.77552,0.78028,2.3232,1.9996,5.7574,0.72763,0.69664,1.5794,0.75598,3.0898,5.2779,2.1458,0.96313,1.2581,2.0355,7.5932,1.3504,4.2534,2.0371,2.7282
14.66,0.48305,0.61302,1.9721,1.0951,4.1361,0.52966,0.69016,1.7698,1.6343,4.634,3.0612,0.98607,1.3377,1.6324,1.4262,6.7958,2.4504,2.6287,1.0133,3.6754
14.67,0.36094,0.42406,2.2926,0.67417,1.9406,0.57859,1.0493,3.6429,2.351,3.2849,1.3263,0.54491,2.8692,1.4378,1.1397,3.4092,3.4085,1.258,0.68529,2.5742
14.68,0.30784,0.412,2.5605,0.65438,1.2978,0.94675,2.2596,6.5301,1.6327,1.4448,0.80586,0.40341,5.1964,0.80244,1.5999,2.036,3.9896,0.80747,0.57635,1.4119
14.69,0.30701,0.54332,1.6794,0.92857,1.8008,2.0881,4.7029,5.7753,0.7559,0.75255,0.85284,0.3646,4.8005,0.47223,3.4281,1.6138,5.1491,0.80746,0.58466,1.3006
14.7,0.38661,0.95157,1.1572,1.889,3.7305,3.4385,6.2049,2.7166,0.44353,0.63063,1.4681,0.38071,2.49,0.36556,7.0323,1.0648,4.3741,1.017,0.73983,2.3211
14.71,0.69914,2.2259,1.6519,4.3871,5.3308,2.7642,4.3929,1.241,0.40647,0.88634,2.2471,0.45393,1.477,0.3345,9.0704,0.77397,3.1773,1.0158,1.2851,4.3085
14.72,1.4397,4.5722,2.3963,7.0869,3.6273,1.35,1.9624,0.91387,0.5899,1.4189,1.9144,0.63112,1.8176,0.339,9.5184,0.84533,3.6644,0.90753,2.8491,4.3469
14.73,1.793,4.9752,1.8611,5.9111,1.5582,0.80098,0.95773,1.2578,1.0683,1.3824,1.0651,1.0967,3.6951,0.37415,8.2186,1.4004,3.2786,1.1841,5.007,2.4683
14.74,1.1026,3.3948,0.95789,2.7402,0.77871,0.79654,0.73424,2.1482,1.2709,0.86473,0.73005,2.5594,5.6262,0.45115,4.2144,2.5814,1.7944,2.4401,4.8667,1.7277
14.75,0.51714,2.9877,0.63076,1.1536,0.56675,1.2734,0.91699,2.1693,0.84254,0.67636,0.91296,5.9086,4.1269,0.60948,1.7932,3.8849,1.1077,5.6194,2.6303,2.6611
14.76,0.32572,2.3494,0.64849,0.64761,0.61609,2.9014,1.1804,1.1538,0.54669,0.89492,1.85,7.5398,1.8384,0.98406,0.97666,5.0049,1.3031,7.693,1.2449,4.7326
14.77,0.28659,1.3032,0.96137,0.45453,0.98686,5.5302,0.98057,0.53134,0.58144,1.8538,3.2669,4.4798,0.94891,1.9983,0.68428,4.07,2.481,5.0127,0.91449,4.7887
14.78,0.32867,1.0103,2.0301,0.35625,1.3497,5.4,0.72514,0.32007,0.99771,4.2383,2.946,1.8446,0.80868,4.2213,0.57607,2.2815,3.59,2.5287,1.1646,2.653
14.79,0.50646,1.519,4.6222,0.31278,1.0477,2.7337,0.80679,0.23874,2.3364,5.7071,1.5508,0.97529,1.1401,7.3242,0.58141,2.092,2.5809,2.3625,1.5748,1.4058
14.8,0.83755,2.0764,6.82,0.30834,0.66142,1.2122,1.3841,0.19987,4.1653,3.6153,1.0072,0.82014,1.5393,8.0071,0.74991,2.6183,1.2231,2.6526,1.4281,1.3575
14.81,1.0819,1.5301,5.0438,0.3409,0.60914,0.80791,3.2464,0.1803,3.5718,1.5443,1.339,1.0554,1.2209,4.849,1.3213,2.0104,0.73336,1.8008,1.3214,2.3591
14.82,1.5797,0.82032,2.2302,0.43257,0.84384,0.95381,6.7379,0.17264,1.6838,0.83908,2.8026,1.2437,0.76784,3.0596,2.6267,1.1006,0.71032,0.95727,2.233,3.5512
14.83,2.3306,0.60414,1.0569,0.67181,1.6831,1.7369,7.735,0.17524,0.8305,0.7548,4.2983,0.94297,0.68616,4.3526,4.3528,0.85388,0.94637,0.69301,4.6384,2.7399
14.84,1.9542,0.68331,0.79074,1.4128,4.1202,2.4059,4.3961,0.19166,0.68416,1.1218,3.1797,0.71077,0.92397,6.5841,4.317,1.2465,1.1109,0.75941,6.6421,1.3502
14.85,1.2599,1.1071,1.0195,3.3456,7.0008,1.7101,1.7489,0.23625,1.0076,1.6357,1.4658,0.84488,1.8098,5.1645,2.3807,2.4524,1.2177,1.2762,5.3922,0.85607
14.86,1.5289,2.5349,1.8278,4.9241,5.6411,0.8978,0.81441,0.36762,1.7975,1.4069,0.83331,1.5928,4.3594,2.3976,1.3801,3.1471,2.0137,2.6396,2.6839,0.98443
14.87,3.1872,5.6202,2.2055,3.3937,2.5199,0.73007,0.48701,0.73729,1.9776,0.9686,0.80049,3.6297,7.1204,1.2503,1.6082,2.0508,3.6655,3.5828,1.3532,1.4123
14.88,4.7493,6.8348,1.3443,1.5254,1.1254,1.144,0.33882,1.1754,1.2123,1.0866,1.309,5.3068,5.4514,1.0829,1.9252,1.0998,5.7555,2.6394,1.1705,1.3762
14.89,3.3838,3.9597,0.61537,0.89782,0.74899,2.163,0.25903,0.99562,0.73785,2.1495,2.6486,3.7091,2.4818,1.6798,1.3353,1.0069,7.7276,2.1946,1.7166,1.0308
14.9,1.5308,1.6242,0.35894,0.92315,0.81919,2.6249,0.21144,0.6074,0.74878,4.6974,3.2907,1.7819,1.4203,3.3486,0.74962,1.7432,5.8305,3.244,2.12,1.1097
14.91,0.86052,0.84811,0.27376,1.6401,1.3991,1.9131,0.18147,0.5408,1.2621,6.4973,2.0094,1.2396,1.6052,4.1404,0.63796,3.2015,2.5861,3.639,1.4993,1.9653
14.92,0.78217,0.66825,0.24351,3.6311,1.9615,1.0615,0.16225,0.81635,2.8781,4.8301,0.93121,1.6318,2.0519,2.5066,0.96445,3.3814,1.1874,2.7033,0.96342,4.4353
14.93,1.1098,0.83604,0.23996,5.048,1.4664,0.66128,0.15039,1.8045,4.8001,2.2344,0.60067,3.4966,1.6537,1.1455,1.8295,2.5418,0.76312,1.7436,1.0849,8.214
14.94,2.3987,1.4998,0.25722,3.3204,0.83686,0.64488,0.1442,3.7822,3.902,0.99401,0.61755,6.9819,1.1529,0.78724,2.188,2.6007,0.65409,1.0831,2.0563,8.7335
14.95,5.2847,1.9352,0.29931,1.44,0.77643,0.97888,0.14316,4.4406,2.0482,0.57724,0.92352,7.389,1.2948,0.93939,1.3917,2.1979,0.74698,0.98054,3.3647,4.8007
14.96,6.4148,1.2738,0.3821,0.77753,1.3448,2.2043,0.14784,2.5748,1.7411,0.4104,1.2237,3.8753,2.4777,1.0696,0.82822,1.4119,1.243,1.605,2.8926,1.9783
14.97,3.6821,0.62108,0.55057,0.6612,2.4833,4.8364,0.16051,1.1153,3.0378,0.33663,1.0644,1.5855,5.9798,0.75788,0.87489,1.1647,2.5469,3.2754,1.6887,1.0263
14.98,1.5118,0.40628,0.95552,0.91671,3.1271,5.6606,0.18756,0.65357,4.5486,0.31006,0.96388,0.82977,9.6071,0.48316,1.6145,0.97117,3.6383,4.0864,1.4972,0.7214
14.99,0.79666,0.39537,2.1745,1.8823,2.8801,3.1167,0.24948,0.60998,3.9103,0.31726,1.3777,0.57159,7.1641,0.46125,2.9619,0.87603,3.5251,2.5286,2.6307,0.63931
15,0.61969,0.56935,5.2859,3.0497,1.7586,1.2363,0.42172,0.9022,2.4436,0.36511,2.9655,0.47621,3.0271,0.72008,3.2374,1.215,3.75,1.2505,5.9479,0.71313
15.01,0.73338,1.1707,8.0314,2.4704,0.80731,0.59866,0.86023,1.4082,1.2919,0.49682,7.3179,0.46619,1.2885,1.3623,2.8529,2.5819,2.9438,1.001,8.6406,1.0798
15.02,1.3347,2.0035,5.8532,1.2921,0.4565,0.37441,1.4236,1.3933,0.7637,0.89193,11.316,0.54323,0.72498,1.6302,2.6779,5.6725,1.4734,1.4531,5.9626,2.2412
15.03,2.0207,1.7526,2.5065,1.0388,0.3685,0.27406,1.4894,1.1784,0.68229,1.9894,8.0289,0.802,0.48884,1.051,2.0484,7.2244,0.82574,2.1316,2.6569,4.3638
15.04,1.5566,0.93748,1.095,1.6607,0.43404,0.22347,0.96229,1.7876,1.0177,3.1916,3.3444,1.648,0.36946,0.64056,2.3393,5.461,0.78272,1.935,1.6554,5.3156
15.05,0.75311,0.64111,0.66289,2.3637,0.70988,0.20016,0.56955,3.6284,2.0964,2.5742,1.5036,3.7578,0.30838,0.6666,3.2792,4.2674,1.1291,1.6078,2.0239,3.5385
15.06,0.42897,0.82604,0.56305,2.2304,0.92663,0.20085,0.52505,5.0525,2.9861,1.4929,1.0122,5.2564,0.28389,1.1762,2.5852,2.7492,1.3228,2.4548,2.3766,1.7292
15.07,0.36309,1.752,0.73323,2.1541,0.70361,0.24701,0.7731,5.3565,2.0623,1.4522,1.1128,3.5552,0.3,2.29,1.2827,1.3163,0.98622,5.6994,1.6444,1.2939
15.08,0.44083,3.4184,1.1386,1.635,0.48631,0.418,1.6676,5.1643,0.93664,2.8131,1.473,1.6797,0.41175,3.0789,0.76776,0.74334,0.8015,9.8522,1.0128,1.5146
15.09,0.79945,3.4155,1.156,0.82778,0.51372,0.68962,3.4139,3.0532,0.51487,5.9002,1.3127,1.1542,0.71359,2.9042,0.75609,0.56057,1.1111,8.2849,1.0763,1.4105
15.1,1.5526,1.7401,0.816,0.47134,0.81603,0.64674,3.7934,1.3481,0.39568,6.9223,0.9382,1.5665,0.91771,1.9352,1.1252,0.51887,2.304,3.8234,2.0385,1.1477
15.11,1.7541,0.79013,0.87919,0.40851,1.8555,0.37256,2.4291,0.75648,0.37748,4.059,1.1194,3.3571,0.67706,1.286,1.9294,0.62143,3.987,1.6893,3.6381,1.4985
15.12,1.0852,0.52132,1.6017,0.55563,4.256,0.23806,2.2767,0.64902,0.42099,1.8117,2.2808,5.5216,0.46412,1.7332,3.0634,1.0828,3.6893,1.1416,3.3735,3.2538
15.13,0.70604,0.5001,2.2893,1.1301,5.4059,0.21109,3.6248,0.90503,0.54509,1.1102,3.7048,4.3386,0.5035,2.7773,3.171,2.2693,2.642,1.2749,1.7457,6.5778
15.14,0.85902,0.67411,2.2253,1.9309,3.2058,0.22867,3.76,1.3724,0.85305,1.1746,2.9336,1.9066,0.87554,2.4888,2.3793,3.0433,3.7478,1.4755,1.0277,6.8499
15.15,1.7719,1.3372,2.741,1.6556,1.3666,0.29157,2.4283,1.2388,1.7626,2.1407,1.3485,0.83794,1.8973,1.3656,3.1888,2.0247,7.0868,1.208,1.2363,3.5769
15.16,3.6156,3.0637,2.8641,0.80394,0.88913,0.46851,1.8305,0.73385,4.2535,4.1731,0.67278,0.49278,3.0062,0.95083,5.828,1.0228,7.9463,1.1372,1.936,1.6586
15.17,4.3958,4.3486,1.6145,0.40963,0.91592,0.90545,1.3078,0.53909,7.1004,4.5416,0.49496,0.35756,2.6024,1.2797,5.9588,0.76726,4.9591,1.9954,1.8397,1.3041
15.18,3.4326,3.0024,0.72881,0.30918,0.73261,1.3664,0.78138,0.63323,6.6754,2.7026,0.52119,0.29811,1.3834,2.6924,3.0505,0.97361,2.3676,4.0886,1.0428,1.7477
15.19,1.962,1.7386,0.45271,0.34022,0.41629,1.5475,0.62355,1.1418,4.5724,1.9973,0.83997,0.27942,0.83716,4.7878,1.2824,1.5238,1.3211,5.0939,0.66725,2.3064
15.2,0.88977,1.9236,0.431,0.54641,0.26354,2.4888,0.79293,2.3495,2.3615,3.0804,1.4519,0.29768,1.0237,4.7389,0.70904,1.9605,1.253,3.2991,0.74017,3.0362
15.21,0.46965,2.0642,0.66567,0.85184,0.21156,3.7973,1.5833,3.0236,1.1203,4.0472,1.4745,0.38016,1.7637,2.6118,0.51234,2.9326,2.062,1.4512,1.1389,4.0363
15.22,0.32327,1.3478,1.2937,0.80473,0.19586,3.1571,3.3906,2.2652,0.71746,3.1192,0.91892,0.65532,1.9547,1.1896,0.44258,5.8872,3.1522,0.7056,1.3309,3.2896
15.23,0.26683,1.0194,1.5942,0.63177,0.20054,2.3889,4.1104,2.3158,0.67578,1.9824,0.70678,1.4679,1.2343,0.77952,0.44146,7.7808,2.7021,0.45636,1.1081,2.3243
15.24,0.25388,1.1711,0.99149,0.80241,0.22652,3.3217,2.4065,4.4459,0.92725,1.0837,0.98511,2.4534,0.84716,0.81149,0.50954,6.3475,1.9865,0.35911,1.2267,2.0611
15.25,0.28003,0.94112,0.48872,1.1421,0.28883,3.6192,1.0742,6.1181,1.2572,0.56432,2.176,2.002,1.0938,0.87171,0.71332,5.0784,2.8236,0.32386,2.3386,1.398
15.26,0.37913,0.52557,0.34564,1.5258,0.44202,2.0474,0.67053,4.0066,1.3553,0.3595,4.5262,0.97582,2.352,0.73651,1.3226,3.1499,4.0344,0.33197,5.3769,0.9167
15.27,0.70044,0.36077,0.38263,2.9948,0.90335,0.91503,0.66693,1.6897,2.0476,0.27386,4.9067,0.57101,4.6142,0.72686,2.7199,1.5449,3.3504,0.4042,8.2147,0.98701
15.28,1.4627,0.37212,0.66257,5.0509,2.1671,0.55726,1.0156,0.83889,3.6028,0.23366,2.6281,0.60846,4.6229,1.1144,3.9224,1.037,1.9915,0.65819,7.394,1.6626
15.29,1.9517,0.56964,1.4007,4.1258,3.4229,0.51932,1.5962,0.58984,3.8611,0.21664,1.2302,1.0524,2.383,2.5069,4.8011,1.2193,1.057,1.3298,5.0407,2.6336
15.3,1.514,1.2544,1.8966,1.8459,2.5531,0.75875,1.7922,0.55468,3.5741,0.21673,1.0697,1.535,1.1679,5.2161,6.9049,1.9008,0.69003,1.8945,2.6935,3.5635
15.31,1.577,2.3928,1.3281,0.82107,1.2392,1.1675,2.4276,0.71702,4.5736,0.23691,1.6303,1.2348,1.0285,5.6636,6.1915,2.2514,0.77598,1.4222,1.8024,4.9028
15.32,3.0035,2.3014,0.88992,0.52168,0.94828,1.078,4.775,1.3552,3.849,0.29597,1.8432,0.82114,1.6999,3.0556,3.2903,2.6159,1.366,0.89,1.7987,4.5868
15.33,3.9854,1.1519,0.85735,0.46403,1.1467,0.68699,6.0458,2.647,1.835,0.47161,1.1112,0.97822,2.7483,1.416,2.0592,3.7697,1.8671,0.9503,1.3923,4.1164
15.34,2.5179,0.5359,0.65247,0.58748,0.96635,0.57018,4.1304,3.1747,0.85135,0.9534,0.54625,2.0119,2.3468,1.0134,1.5081,3.6378,1.3095,1.7945,0.9155,4.7997
15.35,1.05,0.37132,0.50034,1.1395,0.57489,0.73345,3.1806,3.0447,0.58501,1.4917,0.36519,3.6393,1.1682,1.2176,0.99857,3.0688,0.63905,3.604,0.89177,3.5037
15.36,0.52344,0.3971,0.661,2.5129,0.43677,1.3703,3.0714,3.702,0.6712,1.2801,0.34676,3.6602,0.6323,2.3794,0.8926,3.1877,0.38834,4.2416,1.4381,1.5993
15.37,0.3732,0.67353,0.85121,3.2781,0.51807,3.049,1.8798,3.0217,1.0302,0.94975,0.47412,2.0765,0.52815,5.1855,1.3367,2.1791,0.32098,2.7317,2.7395,0.79221
15.38,0.3894,1.3147,0.67198,2.0108,0.93483,4.7322,0.89887,1.5695,1.0595,1.3128,0.77877,1.0089,0.64977,6.5606,2.7354,1.0507,0.32044,1.9253,4.3625,0.53262
15.39,0.62628,1.5945,0.4833,0.83834,2.1354,4.9045,0.55409,1.1103,0.61934,2.5242,0.90571,0.7408,0.83253,4.0718,4.2474,0.6565,0.3711,3.029,4.6529,0.44681
15.4,0.95497,1.2155,0.51642,0.42421,3.3319,5.9552,0.47054,1.103,0.33753,4.1574,0.79017,0.99139,0.81493,2.2395,4.4672,0.71489,0.50973,5.8549,2.8506,0.44858
15.41,0.80545,0.94557,0.78706,0.28574,2.4808,5.6048,0.53128,0.81502,0.2477,5.4379,1.1097,1.8958,0.84808,2.4887,4.2339,1.0282,0.90597,6.3035,1.735,0.55257
15.42,0.44686,0.65081,1.6566,0.22216,1.1596,2.9625,0.86024,0.55511,0.22671,4.1399,2.1915,2.4979,1.2754,2.9816,2.8123,1.009,2.1239,3.477,1.8946,0.91951
15.43,0.30822,0.49259,4.0214,0.1925,0.67175,1.5836,1.8972,0.5624,0.24176,1.8489,2.8668,1.6717,2.7319,2.0318,1.7218,0.64981,4.2251,1.8266,1.8046,2.0591
15.44,0.32393,0.69566,6.7999,0.18498,0.6273,1.5149,3.2272,0.90975,0.30689,0.82481,2.4257,0.87611,6.6929,1.0771,1.7972,0.51194,4.3394,1.9497,1.1631,3.7292
15.45,0.49052,1.3717,6.2712,0.19665,0.88993,1.4026,2.7225,2.0829,0.51431,0.5025,1.7801,0.72328,11.03,0.85131,1.6716,0.70611,2.3024,3.6794,0.9714,3.4146
15.46,1.062,1.7622,3.3636,0.24056,1.67,0.88528,1.4664,3.8038,1.0958,0.39711,1.0003,1.106,8.9952,1.2042,1.0122,1.3533,1.073,5.1855,1.6072,1.9746
15.47,2.1974,1.1427,1.3897,0.37847,3.1383,0.60559,1.2939,3.3796,1.7569,0.39656,0.58036,2.1635,4.0857,2.4189,0.69768,1.8811,0.78327,3.5863,3.2838,1.829
15.48,2.5527,0.59081,0.67508,0.72196,5.2563,0.6293,2.1543,1.6006,1.5683,0.53743,0.5258,2.7095,1.6951,3.8523,0.87679,1.5296,0.97328,1.6366,3.9444,2.4874
15.49,1.7073,0.46207,0.41939,0.98759,5.3804,0.99444,2.5783,0.73924,1.3808,1.0697,0.81535,1.8238,0.92487,3.301,1.7192,1.5416,1.3111,1.0201,2.3019,2.5306
15.5,0.91928,0.59165,0.29707,0.75902,2.9657,2.197,1.5591,0.52867,1.5418,2.1245,1.4993,1.2178,0.64613,1.7613,2.5848,2.6741,1.277,1.208,1.011,1.7973
15.51,0.50906,1.1749,0.22937,0.53374,1.6535,4.2787,0.70764,0.64272,1.1473,2.3365,1.6723,1.6062,0.54461,1.2884,1.9353,3.1435,1.3728,1.5429,0.59044,1.0653
15.52,0.41737,2.6723,0.1913,0.57568,2.0224,4.8362,0.42863,1.0512,0.71493,1.4719,1.0252,3.526,0.55305,2.0349,0.94726,1.8527,2.5736,1.1818,0.49406,0.96422
15.53,0.59501,3.6833,0.16968,0.8982,3.474,2.9169,0.39819,1.3067,0.70239,1.0814,0.63079,6.2791,0.70973,3.212,0.60881,0.85178,5.9026,0.6965,0.56816,1.6888
15.54,1.1351,2.4023,0.15848,1.9347,3.5332,1.2283,0.56925,1.4403,1.1813,0.85441,0.66427,5.4859,1.2764,2.6399,0.69433,0.54627,9.171,0.61686,0.94192,3.0457
15.55,1.4511,1.0848,0.1552,4.6914,1.9031,0.59642,0.82509,1.7417,2.7302,0.51833,1.166,2.6688,3.0028,1.2885,1.0937,0.53497,7.3281,0.96676,1.7758,2.9982
15.56,0.97472,0.67357,0.15917,7.6796,0.95688,0.38186,0.72965,1.2911,4.8379,0.36551,2.2037,1.4281,5.2303,0.73366,1.4283,0.79961,3.3717,1.5588,2.4609,1.8558
15.57,0.56998,0.70989,0.1715,6.2838,0.78187,0.28718,0.49583,0.61949,4.7401,0.39897,2.4982,1.4493,4.354,0.76615,1.9142,1.4861,1.5058,1.4534,3.1934,1.7966
15.58,0.5503,1.2353,0.19517,2.8774,1.1437,0.24343,0.47729,0.34039,3.683,0.68066,1.8853,2.7251,1.9906,1.2462,3.0679,1.9506,1.0605,0.95137,3.8767,2.5029
15.59,0.91397,2.8443,0.23724,1.2402,2.4655,0.23217,0.72443,0.25794,2.4508,1.2029,2.3262,5.0189,0.92129,1.538,3.0677,1.8681,1.2465,0.96485,2.6257,2.744
15.6,2.1045,4.4505,0.31439,0.77023,3.9536,0.25174,1.5952,0.24101,1.1597,1.2173,4.7578,4.8408,0.67346,1.0709,2.221,2.7579,1.3408,1.8556,1.2457,2.0956
15.61,3.8376,3.2473,0.47311,0.77473,3.0441,0.32597,3.4297,0.26263,0.57556,0.72754,6.8556,2.5742,0.82545,0.70208,2.0445,4.0256,0.89609,3.7168,0.85869,1.0592
15.62,3.785,1.384,0.87993,1.0816,1.3812,0.56406,4.3215,0.33667,0.3733,0.49301,5.7318,1.67,1.0541,0.79498,1.4607,3.2687,0.56917,4.4057,1.1286,0.51523
15.63,2.0996,0.62525,2.1395,1.1294,0.71077,1.284,3.294,0.5459,0.28256,0.55326,3.5564,2.3502,0.85004,1.5063,0.76102,2.0605,0.59207,3.2015,1.6121,0.32256
15.64,0.90866,0.3837,4.7323,0.80181,0.60087,2.2632,1.893,1.1555,0.23917,0.95263,1.7298,3.1873,0.58679,2.9435,0.49371,1.3487,0.98043,1.7226,1.6728,0.24728
15.65,0.48252,0.29322,5.5071,0.71634,0.88781,1.9522,0.93026,2.3211,0.22974,1.7405,0.88672,2.2644,0.63443,3.9862,0.47068,0.97526,1.3631,0.82925,1.9283,0.21693
15.66,0.34704,0.2615,3.0659,1.1192,1.7545,0.95435,0.64263,3.078,0.26301,2.1312,0.63788,1.0641,1.1715,3.8761,0.63496,1.1757,1.0527,0.51201,2.1906,0.21459
15.67,0.33388,0.26635,1.2921,2.4516,2.2381,0.51476,0.8146,2.3396,0.40102,2.5236,0.66189,0.61524,2.4336,2.4263,1.2609,2.4397,0.66876,0.42787,2.4385,0.25203
15.68,0.47125,0.31087,0.7499,4.4365,1.3895,0.46702,1.04,1.2848,0.66357,4.5973,0.8554,0.55076,2.9517,1.2238,2.7842,5.0001,0.71329,0.45607,3.1779,0.39301
15.69,0.7054,0.4284,0.7083,5.1534,0.60745,0.72787,0.77786,1.1203,0.7036,5.9809,1.0214,0.79353,1.8041,1.0155,3.6823,5.3968,1.3509,0.63417,2.5436,0.65988
15.7,0.65596,0.75275,1.1345,3.7258,0.32724,1.5051,0.45424,2.0608,0.48944,4.2769,1.5046,1.6028,0.9602,1.1171,2.5038,2.8586,2.5387,1.2449,1.2695,0.71585
15.71,0.43602,1.7835,2.3103,1.7305,0.23383,2.1133,0.38019,3.9083,0.40667,3.176,2.8351,2.3456,0.90672,0.86782,1.7516,1.251,2.6336,2.8133,0.82731,0.54914
15.72,0.37489,3.959,2.9991,0.79826,0.19812,1.4866,0.52775,3.8697,0.50991,2.5419,3.7115,1.6924,1.6315,0.61831,1.8128,0.86018,1.547,4.2318,1.1313,0.62093
15.73,0.47251,4.6472,2.0024,0.51334,0.18868,0.77122,1.107,1.9296,0.89018,1.4189,4.0362,0.80982,3.3169,0.69185,1.3059,1.0586,1.0769,3.5231,1.7355,1.2672
15.74,0.82381,2.5708,1.2726,0.49503,0.19925,0.61088,2.0238,0.81148,1.7707,0.83325,5.225,0.50379,3.9283,1.2729,0.69201,1.2757,1.6571,1.9421,1.4642,2.5195
15.75,1.9276,1.04,1.7584,0.75095,0.23564,0.90737,1.8774,0.45103,3.1205,0.8004,4.2303,0.53821,2.3465,2.8192,0.49207,0.97697,3.1504,1.0852,0.71805,2.6174
15.76,3.8477,0.53234,2.8884,1.0636,0.32482,2.0101,0.94801,0.32416,5.1336,1.3079,1.94,0.8283,1.1523,4.4475,0.59433,0.79237,3.375,1.1262,0.36124,1.3682
15.77,3.9362,0.37178,2.7113,0.84016,0.57106,3.4363,0.49026,0.27525,5.4289,2.4187,0.85513,1.0038,0.99609,3.6993,0.90952,1.2222,1.8478,1.4017,0.24485,0.61325
15.78,2.2686,0.33218,1.8034,0.46758,1.302,2.8619,0.41124,0.26555,3.0246,3.0445,0.50069,0.80741,1.6438,1.7364,0.97249,2.052,0.92293,1.093,0.20185,0.38352
15.79,1.8144,0.3931,1.2973,0.34502,2.6489,1.4205,0.57042,0.28784,1.617,3.2759,0.36386,0.79948,2.3827,0.75247,0.7561,2.2108,0.85146,0.71606,0.18826,0.32826
15.8,3.1948,0.64426,0.77901,0.40604,3.1914,0.95756,1.0179,0.35352,1.6624,3.0701,0.30553,1.4356,1.8376,0.43464,0.82791,1.4768,1.3297,0.81972,0.19691,0.35206
15.81,4.7746,1.0146,0.489,0.74803,2.0363,1.4177,1.2107,0.50987,1.7202,1.7509,0.29015,3.2371,1.0641,0.31457,1.5861,0.77438,1.5818,1.6395,0.24463,0.47093
15.82,3.4629,1.134,0.45236,1.6019,0.89435,2.3483,0.80893,0.93606,1.1084,0.92471,0.31524,5.0045,1.0691,0.26771,3.7035,0.5593,1.0735,2.7345,0.39811,0.84746
15.83,1.4799,1.571,0.64717,2.0943,0.47096,2.3661,0.54188,2.2148,0.69675,0.77838,0.41432,4.0386,2.0918,0.26961,5.4749,0.74348,0.73881,2.2702,0.65515,2.0034
15.84,0.66631,2.6645,1.3936,1.3686,0.37352,1.5555,0.61532,4.6859,0.71089,0.69396,0.73789,1.9361,3.7982,0.34468,3.955,1.2821,0.9913,1.1255,0.681,3.7374
15.85,0.4003,2.629,2.7914,0.79674,0.45579,0.79024,1.149,5.4277,1.215,0.54785,1.5852,0.92913,3.5235,0.62635,2.3699,1.4661,2.0764,0.72988,0.53917,3.4192
15.86,0.29471,1.7208,2.8975,0.97027,0.71163,0.40633,2.6578,3.0703,2.6629,0.57424,2.3245,0.71798,1.738,1.2088,2.0924,1.1171,3.1814,1.0106,0.66088,1.7074
15.87,0.25102,1.9528,1.5018,1.4266,0.82562,0.26354,4.035,1.3146,4.2353,0.93592,1.8778,0.97345,0.81476,1.3569,1.6978,1.288,2.3553,1.6035,1.3675,0.95082
15.88,0.24502,2.7887,0.65929,1.166,0.74823,0.2038,2.9247,0.84061,3.5772,2.1684,1.7235,1.4544,0.62716,0.8186,1.4542,2.2598,1.0973,1.4073,2.5841,1.0715
15.89,0.28109,2.1679,0.41198,0.57949,1.088,0.17823,1.4321,1.0134,1.7878,4.209,2.6274,1.3916,0.89261,0.48209,1.139,3.4375,0.67915,0.70486,2.6107,1.5885
15.9,0.40827,0.99611,0.39878,0.31995,2.036,0.1703,1.0643,1.3105,0.9522,4.0448,2.7469,1.2247,1.3965,0.48444,0.66858,3.7842,0.83439,0.3571,1.7959,1.4893
15.91,0.8338,0.48965,0.61124,0.25276,2.5362,0.17514,1.6728,1.0333,0.9971,1.9819,1.8433,2.0334,1.2246,0.78566,0.48516,2.3587,1.2127,0.24843,2.1722,0.95718
15.92,1.8922,0.3501,0.99658,0.25931,2.7661,0.1941,3.6493,0.67138,1.7296,0.86491,1.2963,3.6448,0.62117,1.3287,0.60515,1.0196,1.0715,0.21472,2.9796,0.9223
15.93,2.576,0.37542,1.0209,0.33523,3.4897,0.23673,5.1043,0.70313,2.1504,0.53417,0.83954,4.0545,0.32109,1.7932,1.0495,0.51728,0.68096,0.2131,2.1733,1.6947
15.94,1.6601,0.6071,0.93053,0.58609,2.6517,0.33944,3.3407,1.3159,1.3562,0.47119,0.59636,3.2359,0.22574,1.8217,1.3791,0.35222,0.67168,0.23898,1.0048,2.9321
15.95,0.75724,0.87914,1.3266,1.3074,1.2042,0.62473,1.3939,2.8313,0.63579,0.59505,0.67921,1.8819,0.19505,1.521,1.3865,0.29696,1.2614,0.31327,0.55549,2.6557
15.96,0.53634,0.71101,1.47,2.2229,0.57897,1.1418,0.6781,3.7022,0.39608,1.1358,1.249,0.87933,0.19263,2.2102,1.6258,0.29899,2.3828,0.51579,0.48091,1.4444
15.97,0.70573,0.42387,1.1196,2.2133,0.41442,1.3086,0.47719,2.4124,0.37185,2.2726,2.4906,0.52914,0.21493,4.3294,1.4764,0.36725,2.387,0.9469,0.67374,0.99359
15.98,0.81684,0.35054,1.3695,2.1968,0.48115,1.1651,0.5012,1.0845,0.48771,2.6034,3.1435,0.52895,0.2794,4.8245,1.2916,0.6014,1.2776,1.5973,1.0965,1.3005
15.99,0.55268,0.44902,1.9869,2.0993,0.76211,1.7648,0.69447,0.6235,0.58981,1.7307,3.1552,0.75785,0.46311,2.6375,1.469,1.3565,0.719,2.6537,1.1064,2.572
16,0.33103,0.84695,1.558,1.218,0.84477,3.8686,0.75303,0.62791,0.52465,1.6166,3.613,0.79943,1.0398,1.1727,1.1475,2.6734,0.82904,2.9824,0.71011,4.7758
16.01,0.29214,1.9731,0.73526,0.6844,0.53218,5.9045,0.64843,1.0949,0.52637,2.1755,2.7276,0.51347,2.1371,0.83313,0.71333,2.6839,1.4042,2.3201,0.5867,5.1189
16.02,0.38662,3.2381,0.38647,0.69802,0.31129,5.736,0.88472,1.8425,0.78354,1.7703,1.6353,0.34794,2.3207,1.1417,0.74278,1.3948,1.5392,2.6071,0.88949,3.3461
16.03,0.76187,2.9868,0.30146,0.75404,0.25412,4.8372,1.8418,1.6467,1.6796,0.91783,1.5227,0.39851,1.2741,1.8434,1.4595,0.7013,0.93334,2.598,1.4955,3.273
16.04,1.7401,2.0839,0.33514,0.53664,0.26695,2.7998,2.7674,0.86127,4.0357,0.58751,1.2625,0.7414,0.61516,1.9781,2.8023,0.65547,0.57226,1.4294,1.5529,4.2824
16.05,2.4548,1.1485,0.55622,0.3749,0.3331,1.2169,2.3869,0.51889,6.2568,0.64558,0.72481,1.2688,0.49123,1.2484,2.7865,0.99977,0.64308,0.64701,1.219,3.2576
16.06,1.6306,0.6022,1.2126,0.39595,0.49981,0.63486,1.6558,0.55984,4.7973,1.1375,0.50594,1.1599,0.67778,0.69249,1.4039,1.1523,1.2693,0.38516,1.5947,1.6642
16.07,0.72138,0.51351,1.8716,0.63728,0.98034,0.4406,0.93373,1.0312,2.1532,2.3018,0.6351,0.68163,0.90506,0.69285,0.60849,0.79267,2.4233,0.29919,3.6043,1.1962
16.08,0.40937,0.75355,1.4127,1.4465,2.4203,0.3858,0.49775,1.8625,0.92851,3.4307,1.2524,0.63304,0.79136,1.0361,0.35645,0.5956,2.4235,0.2762,6.892,1.6709
16.09,0.37255,0.95644,0.71571,2.785,4.513,0.44125,0.38302,1.813,0.5341,2.7825,1.9446,1.059,0.72217,1.0378,0.27472,0.85491,1.2747,0.29419,6.4548,3.1697
16.1,0.54827,0.69174,0.54595,2.6914,4.0816,0.74363,0.4871,1.0193,0.39437,1.4515,1.4967,1.274,1.1589,0.62005,0.25583,1.7724,0.67999,0.37119,3.1023,4.7076
16.11,1.143,0.42785,0.86125,1.3689,2.1673,1.621,0.90906,0.69869,0.35207,1.1367,0.7141,0.79574,2.7369,0.41053,0.28215,2.5638,0.66169,0.60265,1.3657,3.8599
16.12,1.8584,0.40942,1.645,0.67854,1.5398,2.4221,1.3045,0.99468,0.37691,1.8421,0.41551,0.40106,5.2536,0.49758,0.38229,1.9257,0.73606,1.1084,0.92676,2.4098
16.13,1.5502,0.64059,1.8205,0.53837,1.3251,1.758,0.96759,2.0104,0.50057,2.5042,0.4228,0.29201,5.0775,0.90814,0.7041,1.3448,0.58346,1.5128,0.93034,2.7417
16.14,0.78716,1.4537,1.0162,0.6874,0.83781,0.91003,0.52031,2.691,0.89935,1.723,0.66272,0.33434,2.5104,1.2283,1.6376,2.0022,0.49387,1.8622,0.93761,3.228
16.15,0.47203,2.9343,0.4696,1.288,0.5812,0.73746,0.40282,1.8322,2.1363,0.8015,0.88572,0.59122,1.0728,0.89672,2.7344,3.3432,0.73223,3.451,1.0344,2.0509
16.16,0.49343,3.1545,0.30577,2.6882,0.64083,0.64928,0.54243,0.9209,4.1354,0.49297,0.90687,1.1152,0.69487,0.58038,2.1955,3.3132,1.5617,5.0575,1.8175,0.91983
16.17,0.87961,1.7087,0.29586,4.5421,1.1183,0.40587,1.089,0.6588,4.1005,0.55056,1.2144,1.2463,0.79999,0.69499,1.0624,1.9288,2.4022,4.1021,4.3225,0.50005
16.18,1.9486,0.70684,0.42207,4.2635,2.5493,0.2695,1.8135,0.8403,2.1043,0.92694,1.3733,0.90246,1.0012,1.4618,0.65062,0.86358,1.8136,2.5701,7.3151,0.35985
16.19,2.7402,0.36717,0.64784,2.0898,4.3926,0.262,1.6231,1.7384,0.89573,1.1494,1.124,1.0103,0.7592,2.7021,0.77098,0.45012,0.90813,1.4673,5.8691,0.31358
16.2,1.857,0.24492,0.64717,0.86328,4.4858,0.39133,1.1821,3.538,0.52597,0.78008,1.2641,1.4176,0.43454,2.4917,1.2228,0.30202,0.61776,1.0057,2.6202,0.32679
16.21,0.92505,0.18908,0.49685,0.46739,2.9796,0.75294,1.6716,3.8833,0.49593,0.47457,1.2195,1.3317,0.35332,1.2055,1.5074,0.24107,0.72929,1.2921,1.2114,0.43982
16.22,0.81012,0.16438,0.52395,0.32818,1.3711,0.99231,2.6236,2.329,0.6915,0.48953,0.67779,1.1019,0.50864,0.54118,1.969,0.21836,1.3979,2.3847,0.93738,0.84497
16.23,1.3787,0.15755,0.82443,0.27655,0.61803,0.68377,2.6241,1.8385,0.77094,0.88856,0.34252,0.82594,0.88505,0.33874,2.8287,0.22136,3.1856,3.1089,1.0129,1.6427
16.24,1.981,0.16497,1.8294,0.27401,0.35748,0.38731,2.4125,2.7153,0.5338,1.8259,0.24656,0.60785,0.94573,0.27979,2.6722,0.25909,4.5125,2.8617,0.86288,1.8062
16.25,1.726,0.19042,4.549,0.32541,0.24997,0.33455,1.8633,2.779,0.38755,2.4479,0.2538,0.72999,0.57425,0.28008,2.5594,0.38132,3.0884,3.7091,0.6607,1.1469
16.26,1.2551,0.25121,6.9962,0.49792,0.19673,0.471,0.95052,1.4923,0.4712,2.0161,0.38485,1.5081,0.37099,0.3318,2.5583,0.61889,1.6805,4.1424,0.83538,0.8097
16.27,0.7437,0.41542,4.9015,1.0633,0.16962,0.92414,0.51106,0.6729,0.93507,1.1326,0.78649,3.3816,0.43664,0.47735,1.5471,0.72891,1.4386,2.5937,1.71,0.74219
16.28,0.40799,0.90285,2.0186,2.3411,0.16033,1.5588,0.40748,0.41286,1.9113,0.59061,1.1991,4.2777,0.80125,0.90517,0.78476,0.70137,1.1539,1.3799,2.7724,0.80679
16.29,0.3057,1.7025,0.89412,2.9852,0.17303,1.96,0.47711,0.34925,2.1535,0.53221,0.95849,2.5356,1.1534,2.1404,0.668,0.99907,0.77271,0.87077,2.1966,0.76088
16.3,0.34281,1.712,0.56822,1.8732,0.2401,2.4608,0.72037,0.41415,1.235,0.71629,0.66583,1.0616,0.89359,4.007,1.0428,2.2754,0.75968,0.79898,1.0127,0.66189
16.31,0.6047,1.0932,0.55477,0.86171,0.41615,2.0916,1.1403,0.75874,0.65736,0.67539,0.89996,0.61067,0.57164,4.2182,1.4297,5.104,1.2666,1.3194,0.50584,0.93074
16.32,1.2728,1.0841,0.77174,0.56069,0.5367,1.2116,2.098,1.4958,0.67359,0.43051,1.1809,0.65221,0.64148,2.4859,1.0435,6.149,2.4873,2.7156,0.38102,2.0039
16.33,1.648,2.1883,0.84846,0.6549,0.40324,1.1602,2.964,1.6674,1.247,0.3542,0.82864,0.89466,1.2933,1.166,0.53555,3.4716,4.0221,3.3824,0.42847,3.4702
16.34,1.0362,4.0713,0.63145,1.3047,0.28663,1.6965,2.3447,0.9405,1.9785,0.52529,0.42251,0.78536,2.4915,0.87814,0.35322,1.3988,4.2297,2.0454,0.52828,3.3848
16.35,0.47355,3.9017,0.63886,2.6984,0.31186,1.5456,2.1046,0.4511,1.6684,1.1649,0.30517,0.45395,2.522,1.0902,0.33257,0.70499,2.651,0.93107,0.52852,2.9913
16.36,0.28443,2.1722,1.2199,3.0182,0.50843,0.85703,3.3503,0.32695,0.84954,2.0395,0.38634,0.32418,1.4095,1.0333,0.40333,0.48994,2.0197,0.64504,0.67632,2.879
16.37,0.24035,1.1069,2.0812,1.6297,1.1479,0.56404,3.6047,0.40176,0.48493,1.7411,0.63283,0.40537,0.97308,0.66397,0.63522,0.43878,2.6121,0.76575,1.2983,2.3815
16.38,0.254,0.61554,1.7714,0.67169,2.3732,0.65685,1.9426,0.64531,0.50236,0.80736,0.71654,0.72479,1.4945,0.5467,1.384,0.50442,2.2886,0.83572,1.7817,2.1386
16.39,0.3221,0.46224,0.8305,0.35311,2.7293,1.2746,0.80448,0.73831,0.92015,0.36193,0.53844,0.94116,2.3553,0.84092,3.1728,0.7962,1.1636,0.65465,1.2571,1.413
16.4,0.50407,0.51388,0.38592,0.24403,1.5886,2.8564,0.41911,0.61431,1.6252,0.22105,0.52145,0.66166,1.9467,1.6966,4.262,1.7795,0.60349,0.67234,0.72063,0.76179
16.41,1.0583,0.87956,0.24997,0.20205,0.72003,4.044,0.28071,0.79564,1.5304,0.16487,0.89945,0.40386,0.97751,2.1944,2.8836,3.6977,0.49778,1.248,0.7242,0.63884
16.42,2.5778,1.909,0.21227,0.19346,0.48956,2.8066,0.22038,1.3445,0.88532,0.14087,2.1644,0.40447,0.6048,1.4459,1.4626,4.1197,0.5745,2.4192,1.3107,0.89449
16.43,4.1026,2.8437,0.23136,0.2153,0.63245,1.211,0.19517,1.73,0.78464,0.13737,3.8949,0.67805,0.69492,0.80811,0.82068,2.3069,0.56825,2.6703,2.3389,1.035
16.44,3.139,2.4509,0.35689,0.2922,1.0643,0.57941,0.19418,2.1784,1.1781,0.1547,3.3264,1.1614,1.3483,0.79419,0.68448,1.0303,0.50781,1.492,2.4538,0.73504
16.45,1.8222,2.3479,0.68881,0.53686,1.1506,0.41891,0.22229,2.0855,1.3066,0.21699,1.5267,1.2972,2.3556,1.3797,1.0165,0.70253,0.68717,0.66427,1.6111,0.54864
16.46,1.8471,2.2563,0.91129,1.2491,0.76471,0.45087,0.31402,1.1241,1.0501,0.42318,0.70398,1.4882,2.1012,2.5921,1.9356,0.91292,1.4781,0.4013,1.5835,0.72101
16.47,1.7433,1.3045,0.64285,2.1441,0.64924,0.48572,0.60907,0.54357,0.69083,0.86072,0.54833,2.3743,1.0541,4.0495,2.49,1.2818,2.8937,0.34089,2.7072,1.1886
16.48,0.96918,0.73476,0.39317,1.911,1.0985,0.39285,1.3197,0.4182,0.38294,1.0045,0.73222,2.6981,0.5801,4.2358,2.3782,1.0604,2.9355,0.38005,3.0657,1.3841
16.49,0.4944,0.74837,0.38289,1.0665,2.3798,0.35302,1.8549,0.58,0.27941,0.60142,0.87663,2.6913,0.57663,2.3735,3.2558,0.66056,1.6396,0.57655,1.7985,1.4342
16.5,0.36306,0.73699,0.60593,0.52597,3.4757,0.47839,1.6739,0.9908,0.35388,0.3188,0.62859,2.842,0.88302,1.001,3.5123,0.68029,0.94538,1.2197,0.96305,2.5971
16.51,0.3943,0.44493,1.376,0.32193,2.8684,0.97532,1.3962,1.1602,0.68805,0.27458,0.41494,1.8128,1.0717,0.53789,1.9549,1.3013,0.74397,2.4575,1.0181,5.1328
16.52,0.64296,0.23749,2.7338,0.29073,1.5058,2.3069,0.87307,1.1643,1.0296,0.40296,0.43937,0.80335,0.85586,0.39593,0.83109,2.2108,0.80935,3.0791,1.5654,6.0975
16.53,1.3249,0.16157,2.835,0.3945,0.70355,3.3919,0.53669,1.2768,0.7617,0.64088,0.76171,0.42309,0.84397,0.37176,0.45525,1.8953,0.77072,2.3063,1.5425,3.9969
16.54,2.1861,0.13247,1.8356,0.72358,0.4668,2.3112,0.59799,1.01,0.35194,0.63767,1.5855,0.29949,1.5386,0.44547,0.34673,0.92705,0.5878,1.1643,0.92548,1.7497
16.55,2.0081,0.12034,1.8683,1.0602,0.53198,0.98768,0.69127,0.98844,0.18474,0.47791,2.5335,0.25869,3.6554,0.72964,0.37795,0.5051,0.66009,0.6138,0.67017,0.80073
16.56,1.0604,0.11759,2.1327,1.1014,0.98998,0.51204,0.50544,1.5081,0.13167,0.53092,2.3558,0.26013,5.6993,1.6011,0.61256,0.49052,1.2813,0.52995,0.89279,0.49049
16.57,0.60346,0.12268,1.3441,1.6262,1.5592,0.45747,0.35706,1.4544,0.11288,1.0091,1.2728,0.30428,4.1279,3.168,0.88657,0.68073,2.479,0.66164,1.5165,0.38557
16.58,0.67434,0.13733,0.59645,2.4933,1.2376,0.71391,0.41106,0.75507,0.10863,2.4035,0.73323,0.43469,1.7939,3.5117,0.71485,0.73322,2.9156,0.67275,2.4705,0.39333
16.59,1.3471,0.1679,0.32115,2.0524,0.587,1.0628,0.77687,0.3647,0.11537,3.7984,0.84753,0.83532,0.93125,2.0468,0.43014,0.59437,2.6929,0.57064,3.8629,0.58679
16.6,2.3173,0.23421,0.23153,1.2759,0.30963,0.85946,1.7781,0.27684,0.13793,2.8373,1.0999,1.8082,0.90946,1.2265,0.40334,0.68791,2.2068,0.73195,3.6729,1.1168
16.61,1.9707,0.4077,0.20447,1.2372,0.24339,0.46152,2.7011,0.3695,0.20083,1.3779,0.8571,2.5264,1.3121,1.5854,0.68156,1.4037,1.1709,1.5202,2.226,1.5843
16.62,0.91659,0.87424,0.21522,1.0305,0.28249,0.32921,2.0578,0.56815,0.39683,1.0655,0.53719,2.0907,1.352,2.0466,1.1068,2.7191,0.5666,2.7874,1.6273,1.34
16.63,0.42232,1.674,0.27898,0.56083,0.39788,0.42291,0.9617,0.5257,0.80784,1.7544,0.54549,2.3751,0.97928,1.3899,0.99944,2.7447,0.37671,2.6648,1.1698,0.74365
16.64,0.28388,2.2976,0.4794,0.34255,0.42987,0.85596,0.49857,0.30683,0.94691,2.6416,1.0105,3.8017,1.14,0.62355,0.65169,1.4969,0.33821,1.5854,0.83216,0.41045
16.65,0.2939,1.9019,1.0048,0.3417,0.40405,1.4672,0.47063,0.21761,0.57985,2.1253,2.0304,3.6706,2.2941,0.32366,0.71148,0.93222,0.42622,1.4666,1.0755,0.35739
16.66,0.46484,1.0198,1.9452,0.57604,0.58147,1.2813,0.73983,0.27284,0.32773,1.0389,2.2807,2.2903,3.2777,0.22178,1.2869,1.2923,0.80076,2.8498,2.1509,0.43844
16.67,0.65109,0.73229,2.4617,1.1514,1.1584,0.6931,0.9259,0.54203,0.3022,0.52362,1.3046,1.3488,2.2284,0.1809,2.1181,2.2649,1.4382,4.8889,3.0763,0.45228
16.68,0.51316,1.1551,1.5907,1.3825,2.0328,0.55639,0.62754,0.92063,0.44873,0.40755,0.66441,0.78565,0.95336,0.16755,1.9502,2.2702,1.3987,4.1172,2.5031,0.41022
16.69,0.31424,2.3085,0.71845,0.83732,3.085,0.88064,0.3493,0.78987,0.74737,0.53717,0.54507,0.64396,0.47376,0.17793,0.99815,1.2672,0.78309,1.9096,1.6628,0.5652
16.7,0.28871,2.676,0.48443,0.42374,3.2034,1.2247,0.30968,0.38544,0.97683,0.81809,0.75808,0.92486,0.35367,0.23457,0.5131,0.8152,0.49788,0.94817,0.91848,1.1718
16.71,0.45815,1.5405,0.64506,0.33955,1.7465,1.0964,0.50417,0.19547,1.4576,0.76039,1.6237,1.7554,0.41082,0.42522,0.43698,1.1351,0.55398,0.86498,0.46552,1.9098
16.72,1.0308,0.74796,0.84214,0.48557,0.71839,0.73345,1.0628,0.13865,2.2852,0.45438,3.2512,2.397,0.52818,0.7741,0.55318,2.0602,0.81786,1.0167,0.30175,1.6006
16.73,1.7634,0.64028,0.6124,1.0021,0.37296,0.41777,1.4248,0.12286,2.3304,0.33187,3.4262,2.5775,0.45613,0.86842,0.68319,2.1818,1.1259,0.82638,0.25296,0.97073
16.74,1.4551,1.1116,0.32149,1.5811,0.26022,0.31451,0.9194,0.12458,2.6673,0.40946,1.9628,3.3733,0.33892,0.66265,0.9549,1.1815,1.9557,0.59468,0.27669,1.0585
16.75,0.67878,2.0611,0.22652,1.4738,0.23055,0.40265,0.41542,0.14054,3.6816,0.72911,1.4233,3.0514,0.40081,0.4921,1.81,0.53957,3.7124,0.75468,0.4385,2.0806
16.76,0.33597,2.0352,0.25931,1.2846,0.27165,0.83166,0.25455,0.17742,2.8387,1.0503,2.0302,1.917,0.80455,0.55024,2.691,0.33678,4.4707,1.4225,0.74155,3.1401
16.77,0.25011,1.023,0.47039,0.96578,0.47065,1.6063,0.27589,0.26148,1.2803,0.90194,2.2291,1.5571,1.5802,0.92533,3.175,0.28192,4.0135,1.8383,0.74554,2.4095
16.78,0.27346,0.44082,0.85827,0.51974,0.87752,1.6043,0.44855,0.49289,0.62277,0.78916,1.3554,1.0885,1.6385,1.0676,3.0497,0.28859,2.8334,1.2588,0.45367,1.3192
16.79,0.44484,0.25608,0.8648,0.36359,0.98913,0.82533,0.55061,1.1432,0.499,1.2999,0.79327,0.54112,0.86248,0.72474,1.7297,0.35373,1.4108,0.78812,0.31947,1.3005
16.8,0.78492,0.1997,0.49257,0.40231,0.76747,0.39128,0.37737,2.1924,0.65744,3.0443,0.8574,0.29494,0.40325,0.57129,0.79336,0.54016,0.85973,1.0179,0.37338,2.0611
16.81,0.88416,0.21872,0.30761,0.38524,0.98951,0.30105,0.23155,2.4317,0.77897,5.1644,1.6796,0.20359,0.30499,0.88806,0.54191,1.1045,1.0361,2.0222,0.52386,2.1064
16.82,0.78223,0.33695,0.33396,0.30781,1.4184,0.42571,0.22612,1.44,0.55744,4.3788,3.2694,0.16223,0.34934,1.9342,0.62654,2.5461,1.5183,2.5924,0.67288,1.2645
16.83,1.2137,0.41588,0.60813,0.3298,1.0746,0.74434,0.37184,0.66282,0.35962,2.0643,3.4442,0.14209,0.33192,3.1364,0.70457,4.2334,1.4292,1.5992,1.1425,0.95421
16.84,2.1943,0.29347,1.3898,0.52791,0.50036,0.79319,0.73929,0.47035,0.34696,0.88297,1.8719,0.13581,0.23822,2.8974,0.5522,3.7905,1.1993,0.68532,2.1051,1.5413
16.85,2.3589,0.17752,2.0907,1.2068,0.27054,0.46999,0.93248,0.58026,0.51494,0.50819,0.94317,0.14617,0.21057,1.5906,0.49286,1.8988,1.2645,0.36263,2.6383,2.6761
16.86,2.1695,0.15356,1.4991,2.7795,0.23836,0.28546,0.64684,0.65285,0.91078,0.39118,0.9465,0.19653,0.28614,0.75089,0.77562,0.92725,1.1245,0.26198,2.4215,2.5225
16.87,2.6972,0.19991,0.67953,3.6035,0.34858,0.30488,0.49548,0.49722,1.2948,0.38221,1.5603,0.33527,0.53443,0.54403,1.6226,0.76161,1.02,0.23513,1.5308,1.435
16.88,2.174,0.38101,0.38662,2.1985,0.52801,0.56742,0.81989,0.42819,1.9751,0.48144,1.7405,0.46269,0.80032,0.54213,2.2908,0.71019,0.75535,0.25568,0.84407,1.2064
16.89,0.99656,0.68685,0.39977,0.88642,0.46874,1.137,1.6013,0.61961,3.2778,0.84595,1.0176,0.41165,0.70009,0.46784,1.757,0.57683,0.45865,0.35457,0.8225,2.0146
16.9,0.43469,0.68479,0.72586,0.41061,0.28929,1.274,1.719,1.3732,3.0635,1.9264,0.51368,0.41811,0.62825,0.43976,1.5219,0.65808,0.42069,0.6777,1.3211,2.5844
16.91,0.24674,0.43885,1.2771,0.25069,0.24452,0.72241,0.92237,2.849,1.7938,3.4086,0.4378,0.59599,1.0998,0.67323,2.5878,1.2945,0.6638,1.4325,1.6597,1.6517
16.92,0.16986,0.4366,1.1915,0.18027,0.35724,0.35554,0.41554,3.0994,1.3471,3.6155,0.69428,1.002,2.0372,1.49,3.3674,2.6867,0.94481,2.1388,1.6517,0.72904
16.93,0.13134,0.76891,0.64894,0.14679,0.78673,0.27448,0.26866,1.6962,1.0161,2.818,1.0429,1.6211,2.2486,2.54,2.1483,3.1413,0.78133,1.747,2.3263,0.39588
16.94,0.11041,1.0643,0.46568,0.13496,1.5042,0.35964,0.26308,0.84069,0.63875,1.5519,0.82721,1.4216,1.4694,2.1212,0.94707,1.8509,0.58043,0.88407,2.9168,0.29563
16.95,0.099805,1.062,0.68961,0.14167,1.4498,0.6132,0.40994,0.72892,0.56492,0.72189,0.4038,0.69491,0.76068,1.0562,0.55706,0.90747,0.81602,0.53638,2.8272,0.2777
16.96,0.097325,1.0296,0.97292,0.17868,0.73213,0.88576,0.74983,1.2067,0.86369,0.47226,0.22222,0.34847,0.56673,0.65631,0.58533,0.82354,1.7262,0.51389,2.1391,0.32464
16.97,0.10471,0.68158,0.81933,0.30403,0.35565,1.3394,0.83321,2.5775,1.813,0.54302,0.18114,0.26846,0.85105,0.77264,1.0015,1.232,2.5077,0.47948,1.101,0.50957
16.98,0.13266,0.35282,0.54311,0.68794,0.28412,1.8563,0.50451,3.6775,3.0768,0.77855,0.2195,0.3137,1.6042,1.3605,1.4175,1.2675,1.8474,0.48685,0.62735,1.0503
16.99,0.2201,0.2588,0.3514,1.2105,0.40722,1.4065,0.29361,2.5811,3.6923,0.71815,0.29515,0.56608,1.7772,2.5283,1.1097,0.73672,1.2427,0.78928,0.63969,1.8607
17,0.40081,0.31937,0.28281,1.0398,0.71066,0.84737,0.26911,1.1525,3.1085,0.44379,0.26896,1.2222,1.0069,3.4564,0.8223,0.43394,1.5861,1.7847,0.79205,2.2932
17.01,0.55656,0.62027,0.34909,0.49842,0.76708,0.89928,0.38111,0.65157,1.5772,0.36232,0.19614,1.666,0.49318,2.5735,1.0249,0.46948,1.6943,3.1978,0.68427,2.0522
17.02,0.7498,1.1823,0.66758,0.25197,0.48544,0.88409,0.61003,0.68721,0.68154,0.55391,0.20452,1.1788,0.37396,1.7366,1.0927,0.70963,0.98484,3.0422,0.57563,1.3401
17.03,0.88034,1.338,1.6104,0.20459,0.34883,0.50376,0.70317,0.86363,0.38286,1.1561,0.32273,0.83289,0.44199,2.0893,0.85297,0.73127,0.48575,1.6452,0.88741,1.1617
17.04,0.59317,1.168,2.6308,0.27956,0.44819,0.25028,0.73893,0.73047,0.28069,1.6044,0.44862,0.83791,0.53154,1.99,0.58601,0.4912,0.3554,0.99092,1.8378,1.1533
17.05,0.36713,1.0249,1.9912,0.45869,0.94118,0.16436,1.2868,0.56245,0.25379,1.0942,0.40236,0.6048,0.56139,1.0641,0.46924,0.4205,0.43419,1.1959,2.3958,0.82987
17.06,0.46315,0.66423,0.85009,0.47764,2.1324,0.13601,2.8559,0.7488,0.29049,0.56365,0.38078,0.36181,0.80771,0.52057,0.67121,0.64751,0.70691,1.3789,1.5863,0.77672
17.07,0.68575,0.55192,0.36821,0.30971,2.784,0.12894,4.4788,1.6329,0.47011,0.49886,0.62826,0.33796,1.8068,0.38149,1.4466,1.2397,0.86657,0.94515,0.99852,1.4142
17.08,0.57239,0.91173,0.21347,0.23668,1.7117,0.13504,4.6183,3.0776,1.0372,0.72537,1.5018,0.55382,4.0362,0.47279,2.3067,1.9088,0.88169,0.65088,1.3076,2.5723
17.09,0.31139,1.247,0.15265,0.30177,0.71472,0.15512,3.2175,2.9835,1.7605,1.0295,2.8004,0.90819,5.1049,0.78617,1.7868,2.0163,1.4301,0.90966,1.7033,2.811
17.1,0.21877,0.85333,0.12544,0.59823,0.37895,0.1985,1.4928,1.5396,1.4567,0.91131,2.5341,0.84458,3.1395,0.89931,0.87595,1.4584,2.0684,1.6526,1.1993,2.0401
17.11,0.26314,0.38444,0.11536,1.2676,0.33338,0.29811,0.72368,0.72499,0.69524,0.47587,1.1912,0.53607,1.3093,0.63415,0.6163,1.4986,1.5937,1.7689,0.63239,1.1436
17.12,0.51264,0.20931,0.11866,1.5723,0.4537,0.56579,0.53688,0.56481,0.37771,0.24889,0.50078,0.49759,0.67277,0.60714,0.88942,2.2732,0.85153,1.0158,0.53652,0.7655
17.13,1.1341,0.16834,0.14044,1.0871,0.51297,1.1589,0.64725,0.86449,0.37367,0.1867,0.2797,0.85798,0.5784,1.0215,1.2847,2.0557,0.50817,0.58936,0.86145,0.69346
17.14,1.4845,0.20134,0.20676,0.9923,0.34766,2.0256,0.90553,1.6344,0.59858,0.18891,0.19597,1.691,0.67178,1.2316,1.062,1.0519,0.49124,0.64509,1.3133,0.46599
17.15,0.92613,0.28531,0.42138,1.5842,0.22155,3.041,1.0977,1.8007,0.79867,0.25287,0.16138,2.1893,0.61539,0.76887,0.75483,0.58393,0.85124,1.0159,1.126,0.26313
17.16,0.41768,0.28581,0.91376,1.7463,0.21482,2.7482,1.7795,0.98942,0.67341,0.48359,0.1528,2.4366,0.54003,0.39199,1.0647,0.61361,1.4765,1.5159,0.80816,0.18446
17.17,0.26759,0.21927,1.153,1.2767,0.33197,1.3864,2.6775,0.43075,0.48048,1.081,0.16822,3.1649,0.81674,0.31427,1.8388,1.1473,1.3814,1.911,1.1221,0.16064
17.18,0.30013,0.22282,0.71201,1.0007,0.64067,0.74254,2.1094,0.24386,0.43708,1.5363,0.23357,2.5314,1.5535,0.41329,1.8801,1.8769,0.76812,1.7077,1.8138,0.16285
17.19,0.56298,0.34092,0.34457,0.63484,0.82961,0.69611,1.2157,0.18028,0.74162,1.1201,0.42815,1.2846,2.2384,0.50539,1.0938,1.5622,0.56025,1.8762,1.7395,0.19554
17.2,1.0269,0.75244,0.24831,0.35127,0.59823,0.65634,0.9397,0.15825,1.3673,0.70407,0.683,0.75648,1.9033,0.43619,0.55971,0.81287,0.83016,2.348,1.0297,0.30736
17.21,0.98645,1.7742,0.29715,0.28002,0.44011,0.50957,0.62886,0.15999,1.3743,0.50448,0.63365,0.52472,0.93774,0.44383,0.45227,0.62573,1.2468,1.6431,0.73656,0.61593
17.22,0.51163,2.4304,0.52667,0.38275,0.61922,0.52946,0.35529,0.18916,0.76281,0.33462,0.48878,0.45799,0.42044,0.77568,0.64627,0.73425,1.085,0.76252,1.1473,0.96316
17.23,0.26744,1.5335,0.98796,0.7672,1.406,0.87967,0.27332,0.28015,0.47221,0.30757,0.63676,0.66208,0.25101,1.7148,0.93011,0.59166,0.81107,0.44724,2.0316,0.96694
17.24,0.23429,0.62586,1.5774,1.1585,2.6527,2.0884,0.34737,0.56724,0.59293,0.5049,1.406,1.4107,0.19159,2.6497,0.8992,0.33547,1.2021,0.45191,1.9352,1.1481
17.25,0.36457,0.29789,1.654,0.86993,2.4511,4.3923,0.61069,1.2602,1.2481,1.0656,3.0095,2.3761,0.17351,2.5856,1.0292,0.24298,2.4162,0.76161,0.98654,1.4253
17.26,0.77371,0.19287,0.98122,0.42809,1.1782,4.7981,0.76557,1.7902,2.1408,1.4306,3.4005,2.2064,0.1845,1.9891,1.9381,0.28034,2.9659,1.2052,0.51295,1.2917
17.27,1.1107,0.15472,0.60804,0.2705,0.53025,2.5566,0.52694,1.2453,1.836,0.9309,1.8739,1.4774,0.24389,1.2355,3.0142,0.3503,1.8182,1.098,0.49508,0.97732
17.28,0.76443,0.14606,0.83202,0.27775,0.36181,1.036,0.33505,0.57247,0.85822,0.43188,0.8741,0.85659,0.44802,1.1222,3.0425,0.32933,0.82223,0.90657,0.58709,0.54393
17.29,0.34209,0.16046,1.3769,0.42523,0.40959,0.56365,0.37632,0.3478,0.3762,0.26784,0.74807,0.5618,0.91988,1.2792,1.8883,0.33182,0.54902,1.1788,0.46437,0.30391
17.3,0.18615,0.20965,1.255,0.68067,0.67584,0.52057,0.74578,0.39118,0.22085,0.24806,1.2253,0.58472,1.165,0.90929,0.82271,0.53762,0.64667,1.1229,0.31823,0.24775
17.31,0.15144,0.35028,0.63284,0.94069,0.89168,0.64259,1.5015,0.62861,0.15911,0.31307,1.6652,0.53115,0.79885,0.53016,0.39841,1.145,0.73792,0.64654,0.35721,0.29834
17.32,0.18278,0.78474,0.32256,1.7161,0.78863,0.55023,1.6355,0.74714,0.13155,0.54868,1.1763,0.37654,0.59901,0.5054,0.25208,1.8402,0.64739,0.44879,0.67074,0.54571
17.33,0.26394,1.6732,0.26204,2.7506,0.99724,0.31902,0.94387,0.6588,0.12289,1.2975,0.63124,0.38029,0.95377,0.85997,0.19298,2.0228,0.83405,0.61366,1.0937,1.1403
17.34,0.2739,2.1904,0.36084,2.2287,1.9533,0.21633,0.52713,0.93341,0.13024,2.5413,0.6019,0.69217,1.6203,1.6182,0.17123,1.8353,1.7079,0.8918,0.93905,1.4571
17.35,0.21567,1.677,0.6204,1.2333,2.4761,0.22999,0.33573,1.5931,0.16751,2.5426,0.89308,1.4144,1.5209,2.1108,0.17954,1.2752,2.7588,0.77348,0.5682,0.99518
17.36,0.21913,0.83521,0.69244,1.01,1.6731,0.38037,0.21196,1.8244,0.27426,1.5423,0.93123,1.6427,0.85099,1.522,0.2472,1.1771,2.3972,0.56945,0.59766,0.56495
17.37,0.32479,0.38598,0.46097,0.80389,0.96563,0.58587,0.16579,1.7829,0.39949,0.98459,0.60495,0.94194,0.54656,0.80677,0.44693,1.2462,1.1672,0.79161,0.85532,0.34772
17.38,0.67792,0.24502,0.34336,0.4543,0.57514,0.49763,0.16306,1.3463,0.37749,0.57873,0.39428,0.43353,0.70005,0.7157,0.64058,0.85009,0.50702,1.6076,0.76436,0.27538
17.39,1.6009,0.23599,0.4304,0.2954,0.3999,0.28354,0.19164,0.67283,0.34841,0.35689,0.43673,0.28525,1.413,0.84856,0.53739,0.59081,0.29305,2.144,0.51717,0.32103
17.4,2.4091,0.34623,0.84199,0.28959,0.44726,0.21617,0.27461,0.37589,0.50966,0.351,0.85018,0.29001,2.1008,0.66938,0.46483,0.81705,0.22032,1.668,0.61437,0.42207
17.41,1.9545,0.45982,2.0383,0.4235,0.84057,0.29488,0.52152,0.37755,1.1362,0.57117,1.7416,0.45778,1.6289,0.47123,0.79144,1.5814,0.20203,1.441,1.2588,0.47185
17.42,1.6769,0.36113,3.4427,0.91901,1.8814,0.58036,1.212,0.63395,2.6933,0.92376,1.9524,0.95965,1.1665,0.60864,1.4239,2.1505,0.23048,1.2518,1.9515,0.62369
17.43,1.6279,0.23801,2.8015,1.9391,2.5516,0.85003,2.1685,0.85829,3.7629,1.0207,1.0806,1.4437,1.6564,1.2705,1.3879,1.8455,0.36497,0.89722,1.4809,1.2889
17.44,0.95183,0.22972,1.2634,2.1837,1.6193,0.64242,2.3288,0.60555,2.4531,1.0111,0.49487,1.1928,2.2649,1.9485,0.7646,1.1162,0.74556,0.63517,0.66498,2.7425
17.45,0.42411,0.3423,0.56395,1.2044,0.68265,0.36213,1.5372,0.30482,0.99777,0.85339,0.35589,1.0326,1.9833,1.4389,0.46576,0.67589,1.0997,0.37593,0.31719,3.2919
17.46,0.23696,0.71788,0.3861,0.56383,0.36189,0.3206,0.73771,0.19929,0.44793,0.83523,0.43952,1.1915,1.1978,0.65669,0.57512,0.67032,0.84526,0.25077,0.20664,2.2163
17.47,0.17143,1.3133,0.4361,0.48505,0.32488,0.53448,0.47897,0.18531,0.26977,1.3207,0.53823,0.87825,0.58871,0.36049,1.0775,0.62151,0.53648,0.23919,0.16675,2.0634
17.48,0.14685,1.32,0.5434,0.68035,0.46353,1.158,0.58199,0.22097,0.20205,1.4224,0.46505,0.4748,0.3823,0.3284,1.3884,0.45639,0.65763,0.32964,0.15786,3.4301
17.49,0.14941,1.028,0.48259,0.66757,0.55085,1.6298,0.66009,0.33863,0.18241,0.79348,0.47828,0.37091,0.44251,0.51414,0.98533,0.51019,1.287,0.66291,0.17852,3.8563
17.5,0.19027,1.5388,0.46072,0.37994,0.39787,1.1508,0.45505,0.71643,0.20729,0.37164,0.8916,0.51575,0.61222,1.0351,0.78663,1.019,1.735,1.2666,0.24844,2.2779
17.51,0.33962,2.5515,0.80652,0.21292,0.307,0.72576,0.29669,1.7089,0.33421,0.25862,1.9422,0.97015,0.53417,1.343,1.2293,1.8045,1.2077,1.3854,0.32453,1.099
17.52,0.72691,2.2765,1.7729,0.18023,0.32594,0.9657,0.32414,2.538,0.69295,0.2883,2.6571,1.6483,0.33189,0.92004,1.752,1.6031,0.74693,1.1026,0.3181,0.8893
17.53,1.0131,1.3883,2.4687,0.24075,0.34606,1.3496,0.60437,1.8296,1.0713,0.34105,1.8337,1.7421,0.28948,0.64713,1.5163,0.77746,0.97819,0.9414,0.33427,1.2444
17.54,0.69893,0.95304,1.8818,0.38985,0.48357,0.9929,1.1515,0.95404,0.89816,0.30414,0.80333,1.1531,0.44343,0.66443,0.8532,0.37951,1.7387,0.5977,0.49788,1.4095
17.55,0.35833,0.56773,1.0139,0.42481,0.55998,0.47157,1.2079,0.54056,0.47232,0.29762,0.38603,1.1364,0.71112,0.49529,0.53978,0.28248,1.7996,0.37381,0.98443,1.1534
17.56,0.26681,0.34979,0.46311,0.30598,0.37428,0.27421,0.69737,0.34066,0.27451,0.45999,0.26119,1.7911,0.70257,0.29978,0.71098,0.32812,1.0362,0.43706,2.1396,1.5216
17.57,0.32133,0.32124,0.23857,0.27598,0.2345,0.24254,0.43836,0.32255,0.28404,1.0215,0.23437,1.7405,0.5875,0.26968,1.291,0.58722,0.73177,0.67213,3.3676,2.647
17.58,0.57239,0.46083,0.1552,0.42024,0.23677,0.32079,0.52152,0.52953,0.49237,1.9407,0.27438,0.92285,0.90699,0.41193,1.4225,1.029,1.1283,0.64227,2.9782,2.6855
17.59,1.2517,0.91279,0.1176,0.96038,0.38667,0.64932,1.0563,1.0582,0.73868,2.11,0.45035,0.50261,1.9188,0.7791,0.81479,1.1082,1.6555,0.37759,2.7266,1.4958
17.6,2.3159,1.5935,0.098587,2.0769,0.77174,1.2708,2.2466,1.3468,0.59586,1.8236,0.99359,0.54227,2.7712,1.1144,0.42446,1.0711,1.2417,0.24979,3.3246,0.81085
17.61,2.4376,2.2082,0.089921,2.3679,1.2512,1.323,2.9351,1.0932,0.35443,1.4527,1.7939,0.88396,2.1024,0.91182,0.39144,1.1381,0.56737,0.24613,2.4926,0.87559
17.62,1.3409,2.3319,0.089674,1.2941,1.5223,0.71403,1.9114,0.87676,0.33772,0.84289,1.9314,0.95897,0.95424,0.65714,0.5432,0.78137,0.28534,0.32667,1.2678,1.4309
17.63,0.66456,1.388,0.10106,0.54302,1.175,0.36029,0.79429,0.53587,0.61206,0.61239,1.431,0.57838,0.42625,0.92134,0.57588,0.46835,0.19553,0.58823,0.9678,1.4881
17.64,0.63792,0.62392,0.14127,0.3179,0.69628,0.29991,0.36386,0.2611,1.1961,0.55632,0.76083,0.34798,0.26004,1.2681,0.47798,0.50168,0.16578,1.406,1.4323,0.82057
17.65,1.0561,0.43568,0.27339,0.3197,0.77456,0.42651,0.22259,0.15737,1.3045,0.41123,0.37993,0.37647,0.20972,0.92489,0.63345,0.84111,0.16769,2.7631,2.3647,0.39402
17.66,1.272,0.47005,0.5297,0.47062,1.3359,0.66864,0.16789,0.12273,0.77624,0.36866,0.28034,0.6371,0.2217,0.49173,1.3967,1.2234,0.21123,2.7323,2.8734,0.26061
17.67,0.83115,0.3824,0.57807,0.52917,1.4014,0.73865,0.1506,0.11463,0.54327,0.56586,0.3348,1.0235,0.33944,0.43566,2.4752,1.5248,0.3646,1.4327,2.0585,0.23235
17.68,0.51319,0.22312,0.35294,0.39763,0.75107,0.90973,0.16671,0.13146,0.82994,1.2368,0.40697,1.3758,0.6969,0.71785,2.1409,1.5038,0.66481,0.6625,1.3602,0.26443
17.69,0.61575,0.15677,0.25252,0.41244,0.3334,1.7844,0.25721,0.20741,1.3391,2.2329,0.34396,1.2514,1.1031,0.98135,0.99702,1.3492,0.74416,0.42735,1.3511,0.40596
17.7,1.2861,0.16941,0.28283,0.7887,0.19763,2.5766,0.52967,0.39551,1.1915,2.4283,0.30801,0.76792,1.0425,0.73032,0.44352,1.7676,0.53907,0.42697,1.0153,0.87646
17.71,2.2694,0.29208,0.30678,1.3239,0.15422,2.1841,0.83225,0.50663,0.65063,1.5416,0.47123,0.68018,0.68989,0.46723,0.27717,1.6577,0.53937,0.55637,0.55108,1.7792
17.72,2.1099,0.53517,0.38442,1.2745,0.14371,1.7061,0.678,0.35411,0.40494,0.67755,1.0381,0.73745,0.35646,0.56665,0.23482,0.86599,1.0143,0.79043,0.4171,1.9959
17.73,1.1168,0.55,0.41435,0.83837,0.15375,1.0856,0.3583,0.23007,0.46254,0.32998,1.7218,0.54091,0.21058,1.1102,0.26022,0.44486,2.2377,1.5203,0.52059,1.1789
17.74,0.49996,0.29836,0.30388,0.44282,0.18784,0.52969,0.24586,0.25311,0.90899,0.21458,1.4363,0.41632,0.19728,1.6666,0.40129,0.40457,3.2374,2.9785,0.56366,0.62483
17.75,0.2955,0.14615,0.26399,0.25088,0.26885,0.33591,0.32372,0.45345,1.6909,0.17112,0.88525,0.60792,0.25233,1.6051,0.86187,0.4905,2.3199,3.9667,0.43901,0.59915
17.76,0.27809,0.10065,0.37686,0.21372,0.48508,0.37822,0.67435,0.83418,1.6919,0.16589,1.0451,1.3317,0.26354,1.2227,1.653,0.4167,1.006,3.5913,0.4746,0.66458
17.77,0.44849,0.097588,0.80738,0.30369,1.1323,0.645,1.0985,1.1369,1.1258,0.20883,1.6087,2.2136,0.22474,0.74311,1.8089,0.27621,0.47274,2.0301,0.90293,0.51507
17.78,0.81039,0.13447,1.8251,0.53172,2.4452,0.8663,0.87002,1.3743,1.2613,0.38061,1.6703,1.9724,0.27122,0.59942,1.0956,0.23907,0.31714,0.94475,1.4602,0.46721
17.79,0.82879,0.19253,2.5436,0.59168,3.1993,0.82499,0.39865,1.1807,1.6218,0.75493,1.1251,1.0212,0.53155,0.6025,0.54128,0.29174,0.28895,0.71333,1.2849,0.80985
17.8,0.44377,0.17713,2.1856,0.38059,2.1802,0.74511,0.19437,0.84056,1.2587,0.8788,0.55878,0.43892,1.0286,0.46737,0.42784,0.48383,0.35729,0.8642,0.94139,1.4919
17.81,0.21264,0.12684,1.4956,0.26432,0.95801,0.4668,0.13319,1.0767,0.77079,0.53491,0.33249,0.23427,1.1005,0.4386,0.60833,1.1048,0.64782,0.79181,0.7863,1.5553
17.82,0.14946,0.12569,0.7639,0.3208,0.50592,0.2247,0.11666,1.3169,0.458,0.30228,0.35009,0.16169,0.70729,0.75549,0.75486,2.3713,1.4772,0.50803,0.49008,0.90741
17.83,0.16982,0.19895,0.4388,0.6305,0.49789,0.13265,0.12238,0.86463,0.32451,0.29482,0.52339,0.13367,0.67252,1.6111,0.56902,2.7888,2.3207,0.46791,0.30557,0.59279
17.84,0.27875,0.40597,0.45852,1.2534,0.60546,0.10044,0.15419,0.43989,0.39697,0.48589,0.59704,0.13175,1.1475,2.3248,0.45556,1.8689,1.7495,0.77245,0.29443,0.73066
17.85,0.35355,0.58406,0.50222,1.4297,0.48509,0.088449,0.25054,0.34581,0.7929,0.91474,0.59621,0.17053,1.5417,1.9545,0.71411,1.1454,0.80783,1.0538,0.45673,0.77892
17.86,0.25504,0.45214,0.34219,1.101,0.31998,0.089605,0.55356,0.50686,1.3159,1.3041,0.86612,0.30531,1.2156,1.0414,1.4017,0.65465,0.46695,0.77964,0.97438,0.51944
17.87,0.17859,0.32972,0.19897,1.4513,0.33927,0.11172,1.1554,1.0343,1.0822,1.0822,1.0082,0.46823,0.66081,0.46772,1.6505,0.44927,0.42383,0.50747,1.583,0.41772
17.88,0.21569,0.49172,0.16282,2.178,0.63494,0.18429,1.3774,1.5378,0.50796,0.74852,0.86596,0.39124,0.47157,0.26776,1.0717,0.54731,0.40401,0.64651,1.4626,0.64631
17.89,0.2899,0.9774,0.20828,1.6979,1.2422,0.27997,0.87899,1.1801,0.25059,1.0298,0.73425,0.23201,0.69774,0.20356,0.82587,0.87889,0.46184,0.97469,1.2509,0.92378
17.9,0.40542,1.2203,0.36577,0.76227,1.4702,0.25693,0.42078,0.66536,0.17758,1.6,0.48049,0.19504,1.2275,0.1941,1.4242,1.2876,0.87575,0.86665,1.0994,0.72079
17.91,0.56158,0.88871,0.48862,0.35806,0.91191,0.19138,0.26654,0.69781,0.16821,1.3238,0.35568,0.27916,1.2749,0.24339,2.691,1.9866,1.9396,0.53191,0.85858,0.4316
17.92,0.44231,0.51384,0.36918,0.24116,0.41468,0.21476,0.30009,1.2861,0.20802,0.67824,0.52157,0.52295,0.92247,0.43682,2.6679,2.0807,2.5434,0.51559,0.66588,0.42148
17.93,0.22136,0.31205,0.25326,0.22592,0.26031,0.39145,0.51812,1.6267,0.36181,0.47703,1.1021,0.86907,1.0783,0.80164,1.336,1.1221,1.5952,0.93536,0.43053,0.64764
17.94,0.13162,0.28845,0.27695,0.30468,0.30835,0.87235,0.7351,1.0096,0.7884,0.72765,1.531,0.898,1.3175,0.8507,0.57317,0.47373,0.75895,1.3557,0.38169,1.0258
17.95,0.11748,0.45095,0.47916,0.6116,0.54093,1.4182,0.68576,0.45087,1.2565,1.3707,1.0105,0.62612,1.0498,0.54154,0.33818,0.25706,0.63155,1.0171,0.61347,1.4604
17.96,0.14515,1.031,1.1213,1.1809,0.65076,1.541,0.86224,0.27833,1.2588,1.4889,0.43651,0.69775,0.68498,0.42859,0.277,0.18426,0.87828,0.6296,0.85591,1.6472
17.97,0.25518,1.8862,2.1961,1.3313,0.40116,1.1988,1.4307,0.30086,1.0921,0.82455,0.22654,1.0641,0.43496,0.63198,0.30261,0.17228,1.0265,0.74191,0.64875,2.2177
17.98,0.58855,1.6769,2.2696,1.0293,0.19071,0.59976,1.584,0.3988,0.68774,0.39077,0.16718,0.95537,0.42496,1.1835,0.4648,0.2108,0.93219,0.912,0.39966,2.5938
17.99,1.0127,0.79538,1.215,0.68266,0.11863,0.27651,1.4931,0.3663,0.34498,0.313,0.16478,0.54831,0.77438,2.055,1.0289,0.23151,0.7302,0.64806,0.44691,1.5986
18,0.84733,0.37058,0.5873,0.39306,0.098242,0.17292,1.2291,0.28039,0.24252,0.427,0.22645,0.44915,1.4097,2.8235,2.1427,0.1844,0.80394,0.40421,0.70332,0.73109
18.01,0.43082,0.26994,0.54078,0.3613,0.097813,0.1433,0.6406,0.32957,0.28837,0.47296,0.44803,0.76111,1.3514,2.2602,2.399,0.1592,1.0058,0.46727,0.75294,0.49374
18.02,0.31975,0.3271,0.9327,0.49141,0.11469,0.14804,0.30739,0.65223,0.42299,0.31318,0.8181,1.4818,0.69304,1.627,1.3406,0.1963,0.73687,0.91319,0.66756,0.65297
18.03,0.46034,0.50027,1.2828,0.44685,0.16632,0.19272,0.21264,1.4808,0.56534,0.20658,0.88673,1.6992,0.34254,1.7662,0.59214,0.28758,0.41767,1.3787,1.0211,1.2471
18.04,0.53259,0.59579,0.89052,0.26746,0.32981,0.34297,0.2268,2.1062,0.8344,0.23486,0.70498,1.0356,0.25059,1.3839,0.40664,0.36641,0.39368,1.0324,1.593,1.6051
18.05,0.33679,0.76929,0.43482,0.20221,0.74828,0.81096,0.26907,1.47,0.96513,0.40988,0.46937,0.59815,0.25663,0.73244,0.51019,0.52208,0.63484,0.51555,1.4877,1.1148
18.06,0.17825,1.4972,0.33439,0.27473,1.0997,1.5145,0.24008,0.6364,0.94154,0.56769,0.26063,0.72806,0.34793,0.52463,0.57795,1.0082,0.98023,0.39109,0.85491,0.75052
18.07,0.13594,2.0137,0.47891,0.57161,0.85639,1.3798,0.21808,0.29482,1.3489,0.44957,0.19198,1.1552,0.65513,0.73697,0.37327,1.87,1.0434,0.51067,0.46224,0.58447
18.08,0.15956,1.3771,0.56968,0.95798,0.47286,0.67159,0.30598,0.18745,1.4283,0.34209,0.22631,1.0541,1.5572,1.4299,0.19199,2.555,0.78715,0.53619,0.41734,0.38877
18.09,0.26121,0.81748,0.37408,0.80119,0.26613,0.3354,0.65073,0.1529,0.80096,0.49349,0.33834,0.55452,2.7544,2.1309,0.1256,1.8753,0.87234,0.40697,0.54122,0.37171
18.1,0.3643,0.58164,0.20332,0.40617,0.2243,0.30839,1.3302,0.15393,0.40044,1.1222,0.52413,0.3243,2.5719,1.6596,0.10424,0.87542,1.2473,0.45699,0.64697,0.60097
18.11,0.31658,0.33814,0.1588,0.25971,0.32709,0.48085,1.5021,0.19794,0.36532,1.9917,0.91472,0.3422,1.4372,0.74958,0.10064,0.55889,1.0076,0.9112,0.98177,0.76985
18.12,0.26803,0.21065,0.18754,0.31558,0.67642,0.60387,1.0751,0.35783,0.59701,1.7278,1.1345,0.47365,0.68615,0.34208,0.11296,0.68762,0.48253,1.588,2.0171,0.56107
18.13,0.35254,0.19557,0.33753,0.62315,1.069,0.41885,1.0964,0.80945,0.78225,0.80512,0.98113,0.47505,0.46535,0.2117,0.16065,0.81979,0.24779,1.4507,3.1495,0.4237
18.14,0.69266,0.28772,0.75203,1.1613,1.0317,0.25306,1.0949,1.339,0.53844,0.34753,1.0779,0.40358,0.56848,0.16748,0.31496,0.78677,0.18103,0.78099,2.9117,0.64247
18.15,1.7457,0.5362,1.0916,1.3499,1.1487,0.26278,0.72775,1.1469,0.28334,0.20455,0.94798,0.53303,0.80258,0.1716,0.58161,0.96788,0.1729,0.54159,1.5308,1.0128
18.16,3.3398,0.76423,0.75544,0.86544,1.2713,0.49183,0.52606,0.56418,0.22925,0.15902,0.52052,1.1268,0.88381,0.25795,0.58866,1.0847,0.20819,0.68631,0.63531,0.91467
18.17,3.0943,0.76148,0.34627,0.38006,0.7709,0.94481,0.37627,0.26977,0.33106,0.15496,0.33668,2.4135,1.2683,0.47333,0.33843,1.0946,0.33658,0.71688,0.32775,0.71089
18.18,1.4645,0.53346,0.20914,0.19247,0.33441,0.98837,0.26434,0.20308,0.51927,0.1953,0.4319,3.3269,2.152,0.562,0.21479,0.88604,0.72982,0.53779,0.21987,0.81189
18.19,0.5996,0.35206,0.22389,0.13424,0.17907,0.5595,0.29266,0.25117,0.62898,0.35157,0.72083,2.4723,2.4063,0.36509,0.23348,0.47971,1.3404,0.62299,0.17905,0.83988
18.2,0.34532,0.45869,0.36718,0.11861,0.12667,0.34752,0.54977,0.30952,0.79841,0.78977,0.75183,1.1153,2.0365,0.2381,0.29592,0.30176,1.4586,1.2833,0.18126,0.66062
18.21,0.32734,0.89848,0.49472,0.12827,0.1101,0.45937,1.1025,0.25737,0.7888,1.2372,0.4808,0.50464,1.2631,0.30346,0.32856,0.34675,1.3473,2.0734,0.2558,0.44842
18.22,0.42273,1.1092,0.43212,0.17565,0.12437,0.88018,1.3793,0.22049,0.56874,0.96915,0.38876,0.31883,0.58491,0.52591,0.47265,0.44321,1.1426,1.6316,0.41252,0.49927
18.23,0.39576,0.66326,0.49763,0.33444,0.2032,1.0845,1.1856,0.32059,0.57599,0.45941,0.6063,0.27291,0.343,0.66827,1.0652,0.37645,0.80375,0.76757,0.44216,0.90876
18.24,0.26697,0.28457,0.89305,0.78382,0.35667,0.686,0.7946,0.7054,0.5451,0.23257,1.134,0.31076,0.34578,0.66445,2.3224,0.31709,0.64639,0.45326,0.34186,1.1992
18.25,0.2678,0.15309,1.1483,1.2748,0.37353,0.3624,0.38267,1.2763,0.36712,0.18257,1.4533,0.50339,0.38468,0.49474,2.7055,0.49556,0.4534,0.45919,0.41949,1.01
18.26,0.44985,0.11068,1.1145,1.0169,0.23327,0.3265,0.19402,1.1588,0.33302,0.21188,1.7404,1.151,0.27628,0.25296,1.5211,0.97041,0.3634,0.45349,0.82192,1.0778
18.27,0.61694,0.096673,1.0598,0.48709,0.1677,0.56927,0.13206,0.62786,0.57329,0.23086,2.3928,2.251,0.15946,0.1412,0.68329,1.1505,0.52791,0.4282,1.129,1.1311
18.28,0.58898,0.097082,0.6598,0.25871,0.21061,1.1533,0.113,0.49202,1.2401,0.19696,1.9774,2.2058,0.1145,0.11004,0.52845,0.79786,0.95155,0.68844,0.79537,0.79697
18.29,0.46348,0.11091,0.32835,0.23754,0.39865,1.3528,0.11836,0.80448,1.8415,0.20687,1.1063,1.1099,0.10401,0.11058,0.66199,0.76442,1.3802,1.5144,0.48876,0.47219
18.3,0.26426,0.14684,0.24119,0.40005,0.68295,0.83976,0.16335,1.2317,1.6101,0.34537,0.70738,0.53409,0.11324,0.14301,0.61037,1.0097,1.6406,2.124,0.61243,0.32599
18.31,0.15305,0.23962,0.31782,0.76235,0.86754,0.59791,0.32253,1.0917,0.89062,0.70786,0.47223,0.47817,0.15615,0.25073,0.38476,0.80333,1.2892,1.4004,0.93767,0.416
18.32,0.13472,0.52757,0.58647,0.81369,1.0528,0.77701,0.61897,0.58105,0.39136,0.96611,0.42047,0.61677,0.29665,0.49749,0.34314,0.43435,0.87406,0.60483,0.83603,0.66649
18.33,0.19347,1.2625,0.89649,0.43825,0.89076,0.8031,0.64644,0.29476,0.20801,0.73954,0.65889,0.54954,0.58589,0.75193,0.56819,0.32823,0.76213,0.33481,0.55027,0.63302
18.34,0.36297,1.8206,1.1605,0.19635,0.63081,0.58943,0.3629,0.24304,0.14403,0.63489,1.3197,0.36224,0.79349,0.62698,0.82419,0.47507,0.51806,0.33422,0.67057,0.34872
18.35,0.46254,1.2182,1.1692,0.119,0.82048,0.38411,0.20475,0.34089,0.11958,1.1478,1.9674,0.37534,0.68443,0.34777,0.6421,0.94755,0.34446,0.49361,1.1811,0.20191
18.36,0.31628,0.51988,0.65819,0.096386,1.0064,0.24013,0.19973,0.4645,0.11783,2.3263,2.2216,0.72079,0.39094,0.26915,0.38519,1.3062,0.43072,0.5395,1.2483,0.1735
18.37,0.19424,0.27333,0.28193,0.095699,0.65365,0.22357,0.3184,0.44744,0.14812,2.6139,1.8096,1.2277,0.23522,0.28088,0.40735,1.1051,0.68751,0.4052,0.73331,0.20291
18.38,0.19917,0.24679,0.15159,0.11542,0.31787,0.37571,0.56135,0.57045,0.2529,1.484,0.89235,1.0545,0.27254,0.27587,0.76422,1.2318,0.65779,0.41498,0.52215,0.31666
18.39,0.35097,0.36071,0.10379,0.18069,0.22709,0.7901,0.797,0.93155,0.39094,0.68637,0.39761,0.52329,0.4495,0.36994,1.1821,1.5441,0.37946,0.45049,0.77685,0.69201
18.4,0.76759,0.4662,0.082664,0.38953,0.29997,1.0223,0.71635,0.97138,0.35169,0.52227,0.23601,0.31591,0.51956,0.80083,0.97431,1.2166,0.26601,0.34355,1.0373,1.5745
18.41,1.1057,0.391,0.0759,0.80734,0.57281,0.6347,0.50963,0.76478,0.24396,0.77163,0.18366,0.39741,0.49825,1.699,0.58727,0.72105,0.32967,0.32508,0.72484,2.0659
18.42,0.91018,0.40216,0.083303,0.97902,0.80583,0.27755,0.68122,0.54876,0.24876,1.124,0.18858,0.64451,0.66214,1.9215,0.64961,0.40233,0.43236,0.5661,0.3697,1.2911
18.43,0.88033,0.75856,0.12184,0.73071,0.5993,0.15393,1.1707,0.33418,0.40904,0.97795,0.28863,0.65032,0.62278,1.0768,1.0356,0.33204,0.49576,1.0658,0.29814,0.58117
18.44,0.93545,1.2618,0.20072,0.42357,0.35132,0.12,1.1239,0.29441,0.91802,0.87293,0.5477,0.36431,0.32711,0.54096,0.99655,0.50171,0.76306,1.3256,0.35573,0.39995
18.45,0.57439,1.3254,0.22087,0.22611,0.37769,0.12118,0.60795,0.50087,1.8506,1.4265,0.67472,0.17866,0.16097,0.52429,0.59131,0.68438,1.3219,0.98738,0.3283,0.42778
18.46,0.26514,1.1138,0.16361,0.17247,0.75525,0.16167,0.38516,1.0064,2.0407,1.8483,0.43843,0.11915,0.10949,0.77327,0.50579,0.51294,2.011,0.68533,0.28004,0.4078
18.47,0.15835,0.66418,0.15236,0.2272,1.2265,0.30591,0.52433,1.1661,1.1734,1.3199,0.25832,0.10585,0.099391,0.99296,0.87882,0.30585,1.8099,0.837,0.41106,0.4539
18.48,0.13138,0.31459,0.23298,0.41835,0.97025,0.6099,1.069,0.67024,0.71621,0.70108,0.27956,0.11723,0.12424,1.1028,1.3032,0.32456,0.8868,0.85909,0.82494,0.87544
18.49,0.139,0.20128,0.51737,0.58756,0.44509,0.77564,1.4331,0.31087,0.86251,0.40167,0.47498,0.168,0.16499,0.88718,0.98877,0.51665,0.40005,0.5108,1.2406,1.5152
18.5,0.18592,0.22958,1.0993,0.59992,0.22698,0.76069,0.92429,0.20489,0.91996,0.38011,0.64655,0.34044,0.15235,0.75603,0.54051,0.55967,0.2682,0.31761,1.1024,1.3559
18.51,0.3356,0.40079,1.4198,0.72889,0.19617,0.74086,0.41161,0.19881,0.60586,0.66842,0.66894,0.76468,0.12052,0.84858,0.53789,0.40207,0.29532,0.37476,0.59022,0.6967
18.52,0.78578,0.51347,0.98796,0.70747,0.26601,0.47015,0.25303,0.26605,0.4577,1.1379,0.65449,1.0389,0.12931,0.63372,0.9269,0.44184,0.52673,0.47991,0.29074,0.43927
18.53,1.5289,0.33694,0.43885,0.60329,0.30781,0.24298,0.2861,0.51035,0.70427,1.0029,0.64943,0.67966,0.18834,0.37263,1.0837,0.78656,0.87881,0.39762,0.20968,0.52969
18.54,1.6634,0.1622,0.20081,0.82541,0.23713,0.18567,0.38303,1.2154,1.5342,0.48381,0.98841,0.31964,0.2708,0.35577,0.65198,1.0007,0.84531,0.34233,0.22672,0.55109
18.55,0.96834,0.10101,0.12446,0.86409,0.2112,0.23822,0.32461,1.9972,2.1829,0.22684,1.1721,0.23851,0.35309,0.60034,0.33699,0.68538,0.62257,0.55928,0.36515,0.33445
18.56,0.42344,0.086923,0.09844,0.47894,0.33153,0.39554,0.20148,1.6236,1.4771,0.14732,0.71451,0.33981,0.63211,1.0953,0.31488,0.35165,0.44459,0.99764,0.81239,0.18178
18.57,0.2558,0.094934,0.094771,0.2207,0.76902,0.6445,0.1711,0.91634,0.67926,0.12459,0.34723,0.42769,1.2978,1.4083,0.41772,0.27108,0.28752,1.1447,1.4981,0.13502
18.58,0.28534,0.13483,0.11343,0.14485,1.4204,0.91049,0.24281,0.53102,0.4832,0.13176,0.28394,0.29126,2.0505,1.0439,0.38059,0.34678,0.29206,1.1071,1.5244,0.13112
18.59,0.38943,0.27127,0.18536,0.15045,1.2713,0.79631,0.41781,0.30324,0.70402,0.18621,0.43144,0.14618,2.1413,0.77187,0.26533,0.41818,0.48725,0.91392,0.8942,0.15721
18.6,0.33416,0.59927,0.40772,0.19199,0.59619,0.63695,0.48704,0.22676,0.95369,0.36048,0.68752,0.093441,1.2638,0.98323,0.29804,0.4796,0.61051,0.59186,0.47135,0.24559
18.61,0.19642,0.79055,0.74587,0.18543,0.25862,0.94048,0.39538,0.25752,0.68318,0.65983,0.73574,0.079809,0.59199,0.9168,0.56929,0.87161,0.43376,0.42955,0.39724,0.50736
18.62,0.15043,0.52807,0.75535,0.1562,0.15497,1.1507,0.45839,0.40932,0.33454,0.83853,0.44618,0.081759,0.45659,0.47829,0.90798,1.7417,0.32702,0.301,0.36212,0.97153
18.63,0.19902,0.32576,0.43902,0.18788,0.12349,0.72353,0.96074,0.78551,0.22272,0.67934,0.20701,0.098322,0.61201,0.22925,0.79763,2.3188,0.49652,0.28004,0.29332,1.1726
18.64,0.40655,0.26683,0.21246,0.35117,0.12351,0.34848,2.1976,1.435,0.26583,0.366,0.12182,0.14701,0.74183,0.15029,0.4563,1.6722,0.8038,0.46016,0.38417,0.8843
18.65,0.71779,0.18448,0.14682,0.80765,0.15891,0.26333,2.8624,1.5004,0.35669,0.23219,0.094141,0.30157,0.88713,0.12884,0.36271,0.73577,0.75901,0.73883,0.74039,0.82927
18.66,0.65093,0.1415,0.1824,1.3,0.28737,0.38319,1.742,0.94537,0.31422,0.283,0.089638,0.66262,1.2902,0.13646,0.50395,0.32762,0.63481,0.83275,0.95123,1.1575
18.67,0.35339,0.17359,0.33515,1.2216,0.62634,0.6072,0.70598,0.8339,0.24597,0.47022,0.11009,0.85808,1.2974,0.18486,0.53087,0.19418,0.89051,0.76979,0.632,1.0146
18.68,0.25424,0.33614,0.4522,0.87554,0.97218,0.55136,0.33923,0.84667,0.3324,0.55745,0.19291,0.54293,1.0474,0.3519,0.37225,0.14462,1.0471,0.48669,0.38526,0.5571
18.69,0.38976,0.74175,0.32095,0.48319,0.96497,0.32401,0.22621,0.52518,0.73359,0.56837,0.37315,0.267,0.7466,0.7719,0.3754,0.13013,0.76021,0.25445,0.46303,0.42336
18.7,0.81533,1.0984,0.18634,0.28847,0.7229,0.24929,0.19806,0.28642,1.3428,0.76756,0.43648,0.20383,0.39233,1.1061,0.72635,0.1499,0.43578,0.18745,0.67979,0.6799
18.71,1.1232,0.92176,0.17982,0.29719,0.37974,0.33802,0.23101,0.26725,1.2023,0.91218,0.28253,0.24167,0.24595,0.93066,1.25,0.23797,0.36557,0.21642,0.81879,1.1411
18.72,0.78435,0.47159,0.31886,0.30391,0.19633,0.66962,0.39364,0.43759,0.56657,1.1173,0.1969,0.28379,0.27444,0.65573,1.0957,0.36024,0.60063,0.39496,0.9,1.0444
18.73,0.3474,0.20406,0.65703,0.22684,0.15309,1.3632,0.89585,0.60988,0.24871,1.0643,0.27018,0.35609,0.35067,0.44914,0.54797,0.34423,0.91032,0.84539,0.63487,0.65138
18.74,0.16356,0.11124,0.8035,0.20697,0.18946,1.9503,1.5231,0.45921,0.15118,0.56904,0.51785,0.6908,0.29763,0.43216,0.31566,0.31352,0.78527,1.102,0.3175,0.64077
18.75,0.10469,0.077624,0.52603,0.32375,0.2477,1.4452,1.3388,0.27137,0.12217,0.26819,0.81794,1.634,0.23258,0.4004,0.32419,0.53604,0.65119,0.70439,0.20409,0.66087
18.76,0.085397,0.063504,0.40283,0.75007,0.22091,0.68965,0.74816,0.27385,0.12468,0.20779,0.89367,2.604,0.32857,0.27762,0.34899,1.0611,0.74875,0.35701,0.20534,0.42825
18.77,0.085976,0.058854,0.56808,1.4369,0.18347,0.47478,0.36174,0.5089,0.16727,0.26217,0.56836,2.059,0.66561,0.26983,0.313,1.1764,0.6494,0.30798,0.31207,0.29329
18.78,0.11332,0.062416,0.60698,1.3488,0.23225,0.52125,0.1938,0.88283,0.3195,0.26704,0.25814,0.94367,0.89722,0.47364,0.41703,0.68041,0.42447,0.38621,0.58028,0.35912
18.79,0.21653,0.081657,0.41062,0.64497,0.4529,0.44891,0.14447,0.90369,0.67774,0.16919,0.14535,0.46727,0.63738,0.85766,0.91316,0.40227,0.26341,0.45928,0.92713,0.4452
18.8,0.45037,0.14661,0.26161,0.27088,0.93115,0.34405,0.15665,0.67888,0.96927,0.10624,0.11726,0.43856,0.45841,1.0739,1.6115,0.50683,0.25383,0.71279,1.2843,0.37959
18.81,0.55364,0.26709,0.18115,0.15178,1.1642,0.43787,0.17821,0.42986,0.78031,0.09264,0.1252,0.54018,0.47688,0.85391,1.3813,0.7514,0.42085,1.112,1.2959,0.38441
18.82,0.37466,0.28393,0.1777,0.10841,1.0269,0.95305,0.15108,0.29946,0.40309,0.10607,0.17849,0.4343,0.35446,0.51432,0.65696,0.64963,0.55345,1.2517,1.1868,0.66528
18.83,0.26681,0.18335,0.27858,0.09129,1.4343,2.0059,0.13431,0.33661,0.22849,0.16132,0.36325,0.26634,0.2096,0.48565,0.34533,0.4413,0.38186,0.9846,1.1742,1.1412
18.84,0.20685,0.14623,0.61407,0.088266,1.8973,2.2007,0.18845,0.32389,0.24148,0.3398,0.81846,0.26044,0.17767,0.52006,0.35707,0.56112,0.19758,0.53843,0.72947,1.6363
18.85,0.13168,0.21757,1.1107,0.098595,1.4441,1.1552,0.39026,0.2375,0.38657,0.67688,1.1206,0.44867,0.2501,0.35298,0.60791,0.84421,0.13817,0.38007,0.33739,2.0097
18.86,0.10809,0.48595,1.1733,0.13562,0.9752,0.45929,0.67287,0.25198,0.43814,0.78566,0.73416,0.63601,0.52027,0.23921,0.75824,0.74457,0.13792,0.50423,0.19662,1.5636
18.87,0.14891,0.8615,1.022,0.25325,0.62705,0.2278,0.60829,0.48339,0.29735,0.64802,0.33333,0.47741,0.93668,0.3139,0.5096,0.42587,0.17943,0.65547,0.15729,1.0506
18.88,0.31618,0.75219,0.74446,0.49054,0.34134,0.14386,0.39947,1.0578,0.23649,0.50714,0.21536,0.28355,0.95989,0.52317,0.33243,0.33406,0.31476,0.78628,0.16028,0.69906
18.89,0.59767,0.37385,0.39846,0.56932,0.24567,0.10592,0.44707,1.4029,0.37824,0.30074,0.21861,0.31295,0.85602,0.52292,0.36181,0.53502,0.73271,1.0846,0.21348,0.44485
18.9,0.57447,0.21418,0.29465,0.40753,0.29123,0.088068,0.5908,0.9232,0.78008,0.20295,0.21486,0.53547,0.87635,0.31123,0.33867,0.79653,1.4471,0.92802,0.3856,0.47864
18.91,0.28886,0.23656,0.29653,0.4052,0.49707,0.08345,0.66577,0.3972,0.98501,0.25337,0.22439,0.61106,0.67154,0.22246,0.25257,0.61551,1.5086,0.46063,0.66476,0.7365
18.92,0.13549,0.4503,0.22229,0.80669,0.88503,0.097873,0.58719,0.19053,0.64682,0.44961,0.37438,0.39245,0.5048,0.2894,0.3017,0.31092,0.81951,0.24078,0.80584,0.94771
18.93,0.093143,0.74261,0.15788,1.589,1.3733,0.16072,0.34536,0.1227,0.45093,0.70665,0.87587,0.27259,0.3433,0.46208,0.59889,0.22199,0.39568,0.20166,1.1497,1.0884
18.94,0.093098,0.64726,0.17392,1.6495,1.2569,0.26918,0.23333,0.096775,0.65058,1.0132,1.5173,0.39617,0.22214,0.71073,0.9513,0.26794,0.32632,0.28104,1.7951,0.91283
18.95,0.13751,0.43181,0.31666,0.88704,0.6654,0.26477,0.31115,0.091316,0.8493,0.98682,1.2569,0.73134,0.24759,0.92296,0.79495,0.28211,0.37434,0.43823,1.6088,0.62013
18.96,0.28875,0.54385,0.65109,0.41547,0.43418,0.16817,0.61143,0.1066,0.62798,0.51513,0.59944,0.79766,0.42596,0.97137,0.45045,0.23955,0.39666,0.43349,0.90015,0.47416
18.97,0.49827,0.73609,0.78821,0.30565,0.45135,0.14782,0.86003,0.17172,0.31579,0.21877,0.35587,0.51085,0.51685,1.3809,0.42371,0.31711,0.59547,0.3375,0.48529,0.41112
18.98,0.43784,0.56503,0.48307,0.42012,0.35454,0.24789,0.77701,0.3538,0.1655,0.12045,0.44776,0.46623,0.34345,1.5508,0.63955,0.67441,1.2039,0.457,0.43494,0.64223
18.99,0.24541,0.33333,0.25482,0.80245,0.22233,0.4189,0.69629,0.52234,0.12106,0.0864,0.6919,0.68548,0.22286,0.89481,0.62155,1.0988,1.6358,0.85932,0.66135,1.2804
19,0.21565,0.21078,0.21856,1.0645,0.21191,0.3945,0.49904,0.39779,0.12075,0.075977,0.68073,0.64324,0.27992,0.39487,0.35184,0.87603,1.1884,1.0382,0.81331,1.4785
19.01,0.28997,0.15619,0.32416,0.89743,0.3745,0.22657,0.34634,0.23873,0.16224,0.086553,0.42109,0.35446,0.45148,0.25306,0.2335,0.41113,0.57424,0.82812,0.78073,0.83136
19.02,0.2617,0.17561,0.72657,1.0692,0.75975,0.15434,0.34059,0.25155,0.31431,0.11891,0.31063,0.22412,0.49151,0.30401,0.29549,0.21355,0.35838,1.0633,1.0087,0.35721
19.03,0.16819,0.31989,1.439,1.4264,0.87944,0.19643,0.26806,0.48906,0.71064,0.12564,0.45182,0.27134,0.50283,0.49542,0.37735,0.1678,0.42306,1.6254,1.1255,0.20401
19.04,0.15284,0.69805,1.4454,1.1387,0.49842,0.39321,0.18966,0.90647,1.038,0.097088,0.6023,0.53593,0.75169,0.52746,0.30825,0.18532,0.463,1.3259,0.88274,0.16979
19.05,0.25056,0.94401,0.75159,0.81356,0.22061,0.63837,0.22533,0.91326,0.84629,0.089273,0.44557,0.83593,0.88596,0.34902,0.26842,0.28266,0.30153,0.63631,0.52482,0.21268
19.06,0.57294,0.61511,0.39973,0.58697,0.13673,0.55478,0.45938,0.5218,0.59465,0.11871,0.28778,0.64648,0.76984,0.30606,0.44473,0.61723,0.1732,0.3692,0.33414,0.36992
19.07,0.95494,0.2883,0.43376,0.31151,0.13974,0.41794,0.83904,0.35658,0.35636,0.19086,0.36943,0.31768,0.50056,0.32496,0.87058,1.4016,0.13735,0.42482,0.40378,0.53241
19.08,0.76448,0.19061,0.57048,0.1769,0.2307,0.55405,0.77568,0.53812,0.19168,0.29145,0.70675,0.21647,0.26865,0.23703,1.1439,1.8069,0.1451,0.59721,0.54707,0.48459
19.09,0.36124,0.21258,0.46518,0.1577,0.34821,0.68668,0.38469,0.89479,0.16398,0.44015,0.86053,0.27873,0.21175,0.1813,0.93024,1.0986,0.19179,0.57054,0.43444,0.31283
19.1,0.20506,0.33114,0.31867,0.22335,0.28656,0.67694,0.18786,0.81352,0.24922,0.55712,0.5373,0.34977,0.27752,0.25824,0.51726,0.47851,0.33282,0.58231,0.2611,0.23373
19.11,0.22281,0.52163,0.40211,0.28468,0.16806,0.53936,0.14175,0.48109,0.32766,0.80377,0.30541,0.2933,0.37393,0.44004,0.33715,0.30684,0.77906,0.90004,0.24979,0.30608
19.12,0.41718,0.9528,0.84517,0.21121,0.16179,0.30329,0.17045,0.48061,0.23054,1.3581,0.35675,0.30324,0.50591,0.44926,0.31675,0.3111,1.6224,0.98958,0.33537,0.42724
19.13,0.66099,1.5452,1.3335,0.12955,0.24532,0.20516,0.32108,0.86247,0.11598,1.2896,0.63506,0.57724,0.74294,0.29291,0.2601,0.27996,1.7512,0.64481,0.35663,0.49203
19.14,0.52725,1.323,1.0376,0.11994,0.25987,0.27605,0.5975,1.073,0.073585,0.65927,0.71883,0.97317,0.99518,0.27678,0.25148,0.23758,0.98343,0.35871,0.41271,0.78424
19.15,0.25449,0.83488,0.4901,0.18597,0.17278,0.53686,0.62087,0.67859,0.064404,0.3559,0.41303,0.87275,1.4203,0.48631,0.43396,0.33749,0.62336,0.33644,0.83173,1.3815
19.16,0.14172,0.84621,0.26423,0.32846,0.14547,0.68617,0.42802,0.29403,0.073079,0.39229,0.19055,0.45502,1.2859,0.76267,0.91519,0.63784,0.81952,0.53723,1.557,1.6599
19.17,0.12248,0.75425,0.25363,0.39295,0.24145,0.43721,0.45889,0.14418,0.11591,0.66081,0.11921,0.25569,0.62545,0.84176,1.2669,0.77475,0.94517,0.62318,1.4815,1.1328
19.18,0.15301,0.41393,0.445,0.40183,0.46801,0.21481,0.51956,0.09293,0.23398,0.89083,0.10236,0.28291,0.2677,0.80915,0.89418,0.53568,0.62367,0.40724,0.72812,0.53248
19.19,0.20304,0.23846,0.79795,0.4379,0.52623,0.16316,0.35368,0.072147,0.33851,0.74114,0.11044,0.41946,0.15219,0.57916,0.40237,0.44478,0.44255,0.29064,0.31702,0.33837
19.2,0.23057,0.22969,0.76294,0.414,0.31164,0.21921,0.23114,0.064309,0.27383,0.43758,0.14941,0.41413,0.11146,0.44899,0.20516,0.78236,0.63296,0.40313,0.19384,0.33547
19.21,0.33333,0.38769,0.39353,0.59515,0.17201,0.31443,0.28051,0.066342,0.18652,0.40514,0.27341,0.34788,0.098185,0.39805,0.15122,1.5185,0.81412,0.51707,0.17036,0.29756
19.22,0.73847,0.844,0.20558,0.84726,0.1699,0.35038,0.57628,0.085482,0.12847,0.54717,0.65498,0.50138,0.10519,0.29203,0.15322,1.6705,0.55909,0.38976,0.22182,0.27884
19.23,1.5194,1.1797,0.19518,0.61942,0.30509,0.50084,1.0706,0.15468,0.098298,0.45827,1.2305,0.72665,0.15013,0.30617,0.22156,0.92511,0.30839,0.30587,0.43231,0.44579
19.24,1.8567,0.78612,0.32605,0.28294,0.53571,0.74408,1.0789,0.29749,0.10893,0.24276,1.1318,0.71273,0.25839,0.5681,0.45905,0.39251,0.31413,0.48185,0.76487,0.72212
19.25,1.4523,0.36181,0.47177,0.15705,0.49906,0.7973,0.60187,0.3387,0.1681,0.1608,0.55507,0.46023,0.3445,1.0192,0.83323,0.21865,0.4661,0.75054,0.73076,0.68255
19.26,0.79544,0.25711,0.36937,0.15321,0.26694,0.9116,0.37735,0.22415,0.29102,0.19517,0.28275,0.23727,0.41232,1.2556,0.78829,0.17452,0.44156,0.61658,0.40627,0.55586
19.27,0.36535,0.36215,0.23743,0.26215,0.16778,0.78736,0.53117,0.19426,0.51624,0.26578,0.27479,0.17433,0.64043,0.99813,0.44426,0.19547,0.26228,0.33157,0.25688,0.89587
19.28,0.22137,0.4689,0.28537,0.43871,0.20922,0.40242,0.81877,0.3318,0.72707,0.23551,0.33261,0.21544,0.75626,0.53209,0.32967,0.33146,0.20816,0.26106,0.2962,1.5863
19.29,0.20911,0.3267,0.40092,0.39177,0.37904,0.2058,0.66609,0.51046,0.71979,0.18591,0.27888,0.25582,0.66829,0.34361,0.48482,0.71568,0.28513,0.32574,0.3623,1.4694
19.3,0.29248,0.16166,0.40028,0.20723,0.472,0.16605,0.31576,0.44957,0.989,0.25376,0.24259,0.22952,0.48446,0.28458,0.94625,1.0494,0.31893,0.34833,0.32791,0.76709
19.31,0.44909,0.10451,0.31326,0.13868,0.33984,0.22382,0.16762,0.23773,1.3491,0.53622,0.40115,0.2758,0.29456,0.20122,1.4942,0.77207,0.24442,0.3992,0.3958,0.52057
19.32,0.76797,0.10842,0.1854,0.18125,0.29272,0.46402,0.16016,0.11655,0.94776,0.93858,0.71913,0.57563,0.28344,0.18187,1.3085,0.4564,0.26347,0.80184,0.79496,0.632
19.33,1.1667,0.15633,0.11853,0.24122,0.51021,0.82592,0.21038,0.080061,0.42932,1.0009,0.74605,1.1552,0.48461,0.28583,0.87023,0.54809,0.49833,1.6102,1.2207,0.5833
19.34,0.96001,0.18074,0.12433,0.18287,0.90842,0.75292,0.19042,0.076657,0.26651,0.65748,0.42896,1.2178,0.73943,0.43928,0.84564,0.81144,0.78057,1.6756,0.94962,0.37931
19.35,0.61245,0.14438,0.20884,0.09969,1.0115,0.43708,0.1174,0.099738,0.32417,0.30591,0.22511,0.70168,0.86809,0.37828,0.67356,0.65724,0.66891,0.85899,0.57237,0.40025
19.36,0.68093,0.14108,0.34996,0.071644,0.65723,0.40584,0.090801,0.18915,0.40211,0.15999,0.2137,0.52248,0.99654,0.22723,0.38843,0.31183,0.39521,0.35676,0.68916,0.61604
19.37,0.6771,0.23641,0.41899,0.080542,0.30917,0.47343,0.12273,0.41558,0.29855,0.11991,0.3282,0.64066,0.78224,0.18958,0.34233,0.15547,0.3608,0.19319,1.2849,0.57493
19.38,0.37355,0.54487,0.50175,0.11479,0.1857,0.32997,0.23014,0.57027,0.19423,0.12219,0.366,0.52689,0.52095,0.26673,0.56801,0.10828,0.48448,0.13747,1.5316,0.29818
19.39,0.16932,0.95718,0.50066,0.12852,0.1952,0.17592,0.30252,0.40153,0.22343,0.17027,0.23932,0.27394,0.39143,0.5684,0.89824,0.097928,0.4319,0.12241,0.9707,0.14783
19.4,0.098187,0.84146,0.42561,0.11624,0.28588,0.14295,0.21138,0.22254,0.4116,0.34567,0.1736,0.16513,0.25938,1.194,0.85116,0.11326,0.30663,0.14284,0.64885,0.10009
19.41,0.071737,0.40941,0.6133,0.14466,0.36001,0.21377,0.13174,0.13088,0.62721,0.78095,0.24785,0.16491,0.24338,1.4211,0.45628,0.18324,0.40007,0.22058,0.73395,0.087103
19.42,0.060426,0.20413,0.76935,0.28743,0.50549,0.33201,0.15593,0.088785,0.70293,1.065,0.41539,0.24602,0.41626,1.0927,0.20733,0.37862,0.7617,0.29611,0.63052,0.095955
19.43,0.056963,0.18306,0.48597,0.67858,0.84637,0.29806,0.27581,0.085286,0.67134,0.69588,0.41284,0.33386,0.62644,1.0117,0.12517,0.59966,0.92592,0.27073,0.39387,0.14568
19.44,0.060474,0.29642,0.20749,1.0152,0.921,0.19242,0.33368,0.11402,0.43885,0.31687,0.27674,0.39567,0.49365,0.75541,0.1021,0.55543,0.58339,0.28847,0.40628,0.24816
19.45,0.075476,0.44146,0.10529,0.71283,0.85338,0.19745,0.2451,0.14531,0.30813,0.2183,0.30004,0.66824,0.26715,0.39514,0.11034,0.34783,0.31636,0.53564,0.69144,0.28063
19.46,0.12271,0.37891,0.071228,0.32535,0.84456,0.38317,0.24593,0.14695,0.28809,0.26619,0.54896,0.96005,0.21173,0.28019,0.17232,0.27151,0.29461,1.1366,0.82598,0.23392
19.47,0.26618,0.31871,0.05801,0.20546,0.51723,0.75931,0.46415,0.18437,0.2148,0.2725,0.71414,0.84623,0.28519,0.37254,0.30216,0.3182,0.3155,1.5406,0.55007,0.32142
19.48,0.5053,0.43364,0.054162,0.26022,0.22723,0.87331,0.7046,0.36906,0.18094,0.18161,0.50011,0.566,0.42217,0.61754,0.33511,0.28311,0.28455,1.1429,0.39929,0.60056
19.49,0.56326,0.44365,0.057614,0.42319,0.11928,0.57039,0.57887,0.85528,0.28129,0.14368,0.32354,0.31575,0.73723,0.80237,0.24677,0.23429,0.3854,0.91572,0.51518,0.67477
19.5,0.36438,0.33857,0.072144,0.44663,0.081868,0.27873,0.28987,1.2319,0.59896,0.21403,0.42574,0.23865,1.2903,0.64352,0.27736,0.35556,0.81097,1.1754,0.49624,0.41574
19.51,0.17809,0.27932,0.11613,0.36476,0.067011,0.17455,0.13166,0.92568,0.90229,0.36903,0.87766,0.35304,1.2928,0.54865,0.54316,0.72145,1.2111,1.0089,0.26791,0.29768
19.52,0.11643,0.1777,0.24141,0.53059,0.063111,0.19497,0.075771,0.7066,0.7295,0.37601,1.2309,0.52465,0.86085,0.67506,0.81307,0.96682,0.8802,0.54127,0.1296,0.3895
19.53,0.13496,0.10571,0.46868,0.90582,0.069397,0.20689,0.05441,0.70415,0.35905,0.23981,0.89246,0.42861,0.51295,0.54108,0.69998,0.69014,0.44066,0.40179,0.082361,0.42869
19.54,0.1723,0.096435,0.62435,1.0054,0.096304,0.14881,0.04541,0.57307,0.16725,0.21269,0.65061,0.24203,0.26803,0.2872,0.45201,0.39636,0.34756,0.58925,0.064422,0.34678
19.55,0.15337,0.14872,0.46741,0.82184,0.18522,0.12698,0.042365,0.46857,0.10573,0.38054,0.8195,0.20296,0.17398,0.22264,0.24,0.40507,0.58104,0.7709,0.056567,0.43863
19.56,0.14055,0.25388,0.22607,0.47635,0.36219,0.2067,0.044042,0.31098,0.087817,0.71722,0.73812,0.29022,0.17331,0.30897,0.13647,0.45902,1.1226,0.58041,0.05379,0.86995
19.57,0.22175,0.25855,0.13674,0.22393,0.43685,0.4175,0.053752,0.19285,0.092556,0.74937,0.37811,0.38641,0.275,0.33304,0.11089,0.32303,1.2153,0.41936,0.054913,1.3671
19.58,0.4889,0.16511,0.13884,0.1438,0.39122,0.5021,0.080714,0.2048,0.13088,0.42499,0.18722,0.45995,0.54909,0.20426,0.12817,0.22554,0.70895,0.54695,0.060786,1.2529
19.59,0.87077,0.13521,0.1433,0.15997,0.35508,0.30077,0.11371,0.36246,0.26613,0.25519,0.1384,0.84151,0.75485,0.11439,0.21674,0.29813,0.43491,0.58726,0.076365,0.71477
19.6,0.89732,0.2069,0.13536,0.2195,0.2707,0.1497,0.12589,0.55269,0.54319,0.3136,0.16436,1.4365,0.71715,0.094255,0.44603,0.43013,0.32839,0.35618,0.12067,0.47519
19.61,0.50908,0.45337,0.18431,0.20084,0.2886,0.1272,0.18376,0.58485,0.61399,0.43412,0.2334,1.4138,0.80692,0.1202,0.70502,0.36974,0.23511,0.21712,0.21847,0.39938
19.62,0.23108,0.75522,0.39697,0.13761,0.33242,0.19994,0.38038,0.49853,0.36026,0.36722,0.22308,0.88671,0.6811,0.21479,0.71146,0.25708,0.2508,0.24254,0.28305,0.30267
19.63,0.15475,0.74675,0.88128,0.1384,0.24086,0.29188,0.54731,0.31268,0.20817,0.28632,0.15979,0.42708,0.34635,0.31619,0.45878,0.2995,0.43192,0.27467,0.25787,0.36174
19.64,0.19951,0.66788,1.1185,0.25093,0.17483,0.22902,0.41857,0.23968,0.24142,0.44151,0.16847,0.24021,0.19293,0.30944,0.31206,0.55265,0.69931,0.21094,0.33934,0.62738
19.65,0.34001,0.48203,0.69126,0.53347,0.23851,0.12408,0.242,0.2472,0.44689,0.79993,0.28855,0.22935,0.19042,0.33643,0.31473,1.0496,0.73336,0.20432,0.6875,0.69033
19.66,0.35799,0.23218,0.30148,0.68018,0.52228,0.098857,0.19004,0.18761,0.66003,0.81649,0.43206,0.28576,0.2133,0.33238,0.25184,1.386,0.60298,0.35113,1.1532,0.41039
19.67,0.20398,0.11863,0.18096,0.46497,0.96642,0.15035,0.2807,0.14266,0.54672,0.47197,0.42184,0.3607,0.17634,0.24265,0.19181,1.1399,0.81025,0.46823,1.3167,0.23557
19.68,0.10968,0.084402,0.21245,0.34437,0.96949,0.24255,0.62807,0.19919,0.3083,0.31562,0.52261,0.57652,0.17135,0.27009,0.2658,1.1395,1.0334,0.3165,0.95828,0.23257
19.69,0.095268,0.078594,0.34677,0.30784,0.52991,0.22702,1.086,0.40522,0.27048,0.46406,1.0441,0.71495,0.30111,0.53092,0.45273,1.1906,0.68417,0.15142,0.59741,0.40247
19.7,0.13866,0.093422,0.36482,0.18624,0.23887,0.15513,0.95996,0.55902,0.37974,0.90969,1.4886,0.60151,0.54572,0.87371,0.46248,0.7132,0.3225,0.092586,0.49002,0.84125
19.71,0.21742,0.15059,0.21832,0.10146,0.16879,0.18867,0.6415,0.37813,0.36887,1.0475,1.1278,0.45929,0.56475,0.88816,0.30072,0.34377,0.22983,0.078824,0.3471,1.1764
19.72,0.22688,0.34073,0.13991,0.076208,0.18926,0.36832,0.54596,0.18128,0.25576,0.591,0.54998,0.25938,0.42777,0.59601,0.27859,0.27027,0.23944,0.083683,0.28404,1.1035
19.73,0.24177,0.71888,0.17257,0.078291,0.16603,0.47197,0.43211,0.12035,0.28783,0.25727,0.27765,0.13217,0.40234,0.28635,0.46258,0.40441,0.20367,0.10867,0.42648,0.86316
19.74,0.41182,0.80355,0.34231,0.10818,0.096272,0.29474,0.39592,0.13479,0.58767,0.1499,0.23826,0.088917,0.38543,0.1489,0.77423,0.56725,0.18517,0.18521,0.57111,0.48443
19.75,0.52425,0.4366,0.51909,0.20943,0.058611,0.13276,0.31394,0.24305,0.95394,0.12336,0.31085,0.077863,0.36813,0.10739,1.161,0.44019,0.3027,0.42485,0.42374,0.30417
19.76,0.41983,0.18407,0.39773,0.42756,0.046527,0.079888,0.18368,0.45596,0.75593,0.13377,0.35289,0.08383,0.24795,0.10509,1.24,0.27932,0.50608,0.84261,0.27412,0.33672
19.77,0.34538,0.10824,0.22646,0.62304,0.043989,0.075619,0.14741,0.50138,0.36009,0.19503,0.43366,0.11526,0.13759,0.15172,0.82637,0.26259,0.45609,0.86495,0.31651,0.41129
19.78,0.24324,0.10336,0.23466,0.61543,0.047328,0.099489,0.22657,0.39382,0.22197,0.40789,0.68149,0.22298,0.109,0.28401,0.58837,0.21593,0.25274,0.51812,0.45427,0.5153
19.79,0.15555,0.11205,0.33034,0.38677,0.058527,0.12351,0.37696,0.50429,0.27821,0.93101,0.78384,0.49113,0.14243,0.37521,0.40664,0.14725,0.1946,0.36909,0.65907,0.64281
19.8,0.15844,0.091397,0.33808,0.22935,0.088143,0.16086,0.34992,0.61925,0.37919,1.2622,0.71215,0.67365,0.2804,0.275,0.24832,0.15408,0.24951,0.28741,1.0496,0.754
19.81,0.28131,0.07593,0.25541,0.25778,0.17937,0.28946,0.19279,0.41706,0.29803,0.81551,0.47956,0.48387,0.47883,0.1966,0.23604,0.23093,0.25349,0.23305,1.1816,0.67741
19.82,0.60735,0.097231,0.15924,0.29986,0.42923,0.37628,0.12611,0.2393,0.16793,0.36714,0.2353,0.35238,0.45329,0.25698,0.35929,0.25884,0.20671,0.34412,0.97603,0.40125
19.83,0.94234,0.19329,0.13241,0.21068,0.67448,0.27889,0.15145,0.25937,0.13345,0.2437,0.14928,0.35964,0.35384,0.44943,0.55916,0.23034,0.27334,0.5763,0.58889,0.32935
19.84,0.9715,0.37453,0.20235,0.13947,0.49846,0.18594,0.2385,0.50612,0.17319,0.3114,0.16363,0.31096,0.34543,0.78504,0.67934,0.34604,0.5301,0.54393,0.28369,0.46805
19.85,0.65031,0.39436,0.43333,0.17081,0.22732,0.14291,0.32204,0.82444,0.2273,0.40159,0.17943,0.22997,0.25849,1.1766,0.64873,0.71387,0.86359,0.32636,0.1781,0.46099
19.86,0.28884,0.22991,0.67181,0.35229,0.13631,0.15841,0.45838,0.68903,0.23709,0.34987,0.13532,0.16796,0.20588,1.0325,0.86853,0.89403,1.0501,0.28912,0.17953,0.25338
19.87,0.13222,0.15746,0.61963,0.59205,0.16595,0.30073,0.53961,0.34879,0.32041,0.39176,0.11436,0.20073,0.32637,0.72074,1.0265,0.54523,0.77296,0.42629,0.2882,0.12976
19.88,0.079305,0.22916,0.56991,0.49193,0.23689,0.68951,0.48305,0.23841,0.71232,0.66319,0.1751,0.3865,0.57704,0.56244,0.62503,0.26216,0.34937,0.58472,0.49664,0.09435
19.89,0.057893,0.41833,0.44472,0.24249,0.20825,0.97517,0.55664,0.31263,1.5945,0.81704,0.30572,0.59355,0.55571,0.34468,0.26509,0.20948,0.1615,0.85856,0.66971,0.096937
19.9,0.048886,0.50368,0.22088,0.14969,0.1561,0.64856,0.49353,0.34495,1.9344,0.63671,0.31909,0.5878,0.29855,0.24899,0.13566,0.22814,0.10001,1.0678,0.74621,0.14531
19.91,0.048582,0.33973,0.10959,0.18973,0.22276,0.29266,0.26561,0.2224,1.1015,0.33849,0.23714,0.58846,0.172,0.34574,0.092368,0.20316,0.076666,0.91098,0.52406,0.25907
19.92,0.063572,0.17617,0.073819,0.37244,0.33522,0.19284,0.15658,0.14074,0.4398,0.1799,0.25801,0.50778,0.16934,0.55659,0.077165,0.2141,0.068173,0.65081,0.27585,0.31739
19.93,0.11438,0.13892,0.063319,0.54083,0.26475,0.24804,0.16307,0.16069,0.21489,0.16718,0.25264,0.40416,0.28026,0.67897,0.080545,0.38423,0.068708,0.36398,0.23241,0.24875
19.94,0.17092,0.21445,0.070518,0.39709,0.12634,0.34599,0.29704,0.26314,0.14447,0.22876,0.1589,0.32306,0.63701,0.57188,0.11659,0.73319,0.079366,0.2502,0.26784,0.23772
19.95,0.13773,0.41332,0.1137,0.17961,0.067132,0.36092,0.57807,0.30631,0.12917,0.22514,0.11134,0.18234,1.0754,0.38934,0.18237,1.0372,0.11184,0.3055,0.23356,0.43576
19.96,0.080251,0.50261,0.23118,0.089129,0.050653,0.4507,0.63413,0.23215,0.16642,0.15554,0.13081,0.099619,0.94527,0.38675,0.18149,0.9967,0.19772,0.38786,0.23332,0.76695
19.97,0.067937,0.41119,0.3189,0.062052,0.053497,0.51854,0.3991,0.23286,0.32241,0.15781,0.24707,0.072892,0.6285,0.3443,0.12815,0.60408,0.33125,0.46484,0.41179,0.7307
19.98,0.10325,0.4621,0.22454,0.056156,0.072447,0.44644,0.35188,0.44712,0.57755,0.29128,0.51734,0.067072,0.41805,0.20325,0.13075,0.38081,0.50259,0.55024,0.61669,0.53865
19.99,0.2076,0.46098,0.12604,0.064569,0.077831,0.43825,0.52201,0.99078,0.58597,0.46338,0.67277,0.072791,0.23947,0.14622,0.20299,0.28486,0.85448,0.63706,0.50174,0.59686
20,0.2803,0.31168,0.11728,0.10146,0.059717,0.32829,0.50318,1.2802,0.35706,0.3859,0.58597,0.094593,0.19088,0.18209,0.24941,0.19626,1.0437,0.62718,0.38365,0.50783
20.01,0.19452,0.24529,0.19652,0.21889,0.052144,0.18313,0.27147,0.78775,0.18576,0.2428,0.55449,0.15803,0.26815,0.21754,0.22828,0.21296,0.8934,0.36326,0.52594,0.25959
20.02,0.11133,0.18105,0.36888,0.41771,0.063974,0.14499,0.15063,0.3437,0.13965,0.26609,0.41589,0.29546,0.41233,0.19379,0.31096,0.35306,0.59698,0.17154,0.62213,0.13629
20.03,0.1104,0.11804,0.52486,0.46523,0.097882,0.2077,0.1514,0.21529,0.19909,0.31988,0.2799,0.44033,0.54861,0.2426,0.65856,0.39724,0.32393,0.10944,0.41341,0.10782
20.04,0.20114,0.11788,0.5086,0.29542,0.13577,0.39108,0.21414,0.22195,0.30543,0.26228,0.20464,0.68116,0.52218,0.51729,1.1089,0.24434,0.27219,0.098155,0.19879,0.11052
20.05,0.36484,0.21213,0.3289,0.14211,0.18038,0.64115,0.21873,0.22535,0.26854,0.16334,0.15034,1.0982,0.41588,0.88088,1.2303,0.14114,0.36411,0.12034,0.12234,0.1081
20.06,0.3672,0.44124,0.28932,0.092787,0.33814,0.65701,0.16696,0.23174,0.16172,0.11904,0.18034,1.1187,0.44897,0.72303,0.99976,0.13379,0.41199,0.21678,0.11562,0.12336
20.07,0.25136,0.53201,0.47339,0.11617,0.61488,0.41212,0.18412,0.39902,0.15152,0.15978,0.34243,0.88377,0.36493,0.3297,0.5634,0.21776,0.45679,0.45495,0.16906,0.20379
20.08,0.29834,0.312,0.55102,0.18632,0.86903,0.35572,0.35121,0.8699,0.26474,0.28369,0.48249,0.56436,0.20838,0.15262,0.33658,0.48783,0.50668,0.59987,0.34688,0.29962
20.09,0.47592,0.14002,0.33131,0.18209,1.0033,0.48353,0.78288,1.2799,0.3916,0.34902,0.34987,0.27151,0.1821,0.10011,0.23585,0.78292,0.54151,0.43236,0.55665,0.29255
20.1,0.51793,0.087434,0.17274,0.10099,0.67885,0.41437,1.1746,0.96631,0.31169,0.3544,0.20055,0.15613,0.27857,0.087081,0.18022,0.59918,0.47208,0.34723,0.47146,0.35053
20.11,0.43775,0.085224,0.17253,0.055388,0.31534,0.20813,0.89416,0.42926,0.21504,0.44012,0.20312,0.14229,0.32028,0.095928,0.23636,0.27275,0.27108,0.39413,0.28274,0.72607
20.12,0.2773,0.13172,0.3082,0.04295,0.20363,0.10744,0.42456,0.18577,0.27101,0.3624,0.32303,0.21894,0.21115,0.13949,0.40654,0.14224,0.18965,0.35154,0.27759,1.1997
20.13,0.14759,0.275,0.4163,0.043248,0.25502,0.077722,0.27303,0.10601,0.35114,0.18783,0.45661,0.40463,0.15128,0.26843,0.4346,0.12048,0.23433,0.24703,0.51042,0.98024
20.14,0.1183,0.40936,0.28041,0.053953,0.39946,0.072013,0.30778,0.07498,0.30666,0.11455,0.70302,0.47266,0.21463,0.53778,0.26655,0.16609,0.25016,0.24927,0.71598,0.50278
20.15,0.18258,0.31397,0.12536,0.089381,0.55657,0.079785,0.28528,0.061705,0.19217,0.11245,0.98194,0.37683,0.30804,0.82872,0.18941,0.26487,0.19714,0.43895,0.49378,0.37132
20.16,0.35157,0.21361,0.065832,0.19915,0.67164,0.10532,0.20413,0.059332,0.14279,0.1808,0.71058,0.36191,0.24573,0.71691,0.2483,0.35314,0.24198,0.6154,0.22611,0.38146
20.17,0.40471,0.27067,0.045419,0.37212,0.50415,0.17499,0.23716,0.073089,0.20823,0.38415,0.3146,0.27674,0.14391,0.41254,0.36935,0.42935,0.4484,0.55351,0.12974,0.34174
20.18,0.23665,0.3009,0.037232,0.36383,0.33929,0.38638,0.47353,0.12103,0.38932,0.55323,0.15927,0.15453,0.13253,0.31029,0.58232,0.44982,0.54131,0.62392,0.112,0.45922
20.19,0.11756,0.19237,0.03496,0.21249,0.36865,0.87133,0.72934,0.17272,0.46925,0.39176,0.1248,0.12651,0.18493,0.24879,0.85257,0.52929,0.36812,0.76618,0.13712,0.9418
20.2,0.092808,0.12153,0.037437,0.1164,0.31529,1.2755,0.55955,0.15076,0.42001,0.20005,0.15636,0.17689,0.20535,0.21709,0.7772,0.48126,0.28539,0.65264,0.2475,1.2775
20.21,0.12686,0.14687,0.04802,0.078897,0.17217,0.97623,0.26032,0.13513,0.46271,0.15851,0.26933,0.20084,0.19678,0.35244,0.57534,0.2735,0.26632,0.36894,0.56338,0.84268
20.22,0.19756,0.29818,0.082768,0.077991,0.10715,0.45553,0.13882,0.22255,0.38828,0.21102,0.40791,0.14502,0.30605,0.67496,0.35268,0.19956,0.18306,0.17329,0.87657,0.42065
20.23,0.25051,0.48417,0.16808,0.10949,0.11457,0.25042,0.12825,0.37926,0.25898,0.303,0.51728,0.12896,0.6751,0.72781,0.17502,0.26397,0.14379,0.10189,0.65977,0.34675
20.24,0.36094,0.39054,0.2286,0.18763,0.16504,0.24262,0.1601,0.39948,0.17751,0.52919,0.49788,0.21838,1.1191,0.41143,0.11115,0.28202,0.20617,0.078807,0.34483,0.3171
20.25,0.43589,0.19863,0.17674,0.3532,0.17439,0.22739,0.1544,0.24972,0.11596,0.9395,0.44084,0.34932,1.1843,0.23207,0.11557,0.20051,0.415,0.073938,0.29336,0.21409
20.26,0.3687,0.14325,0.16148,0.58989,0.13676,0.17183,0.13633,0.14864,0.11168,0.9914,0.53956,0.29774,0.86394,0.24579,0.19484,0.20331,0.59436,0.083604,0.32293,0.19451
20.27,0.44551,0.22068,0.28909,0.58583,0.1487,0.19816,0.20129,0.16947,0.18499,0.753,0.45049,0.17293,0.41537,0.37407,0.29568,0.34906,0.52691,0.11525,0.29414,0.27532
20.28,0.51546,0.42344,0.45503,0.53755,0.27107,0.39702,0.45398,0.30234,0.27349,0.48845,0.21857,0.16424,0.18843,0.63433,0.23713,0.43841,0.55662,0.16212,0.40152,0.27522
20.29,0.31911,0.46918,0.41368,0.77671,0.5852,0.66764,0.78055,0.38852,0.21862,0.25517,0.10417,0.26167,0.11403,0.82364,0.12029,0.34525,0.59106,0.23009,0.81063,0.16884
20.3,0.14729,0.2602,0.24215,0.76893,0.98078,0.5692,0.64582,0.34142,0.12381,0.18471,0.067406,0.29885,0.091825,0.67625,0.071989,0.32227,0.43206,0.47217,1.038,0.11759
20.31,0.096102,0.11974,0.11755,0.40411,1.0659,0.2775,0.31057,0.40114,0.095529,0.24865,0.055444,0.20656,0.1033,0.55889,0.064765,0.33619,0.26856,1.0625,0.65026,0.14609
20.32,0.11342,0.085412,0.072046,0.19334,0.6474,0.14729,0.19664,0.43669,0.11411,0.36121,0.05572,0.17438,0.15267,0.39134,0.087133,0.30001,0.22557,1.3721,0.33136,0.25215
20.33,0.20687,0.10697,0.064388,0.1588,0.27587,0.14936,0.22464,0.34168,0.19657,0.44609,0.073524,0.28069,0.17628,0.21562,0.14953,0.21923,0.35901,0.83925,0.29598,0.34133
20.34,0.28707,0.14005,0.08096,0.22089,0.14188,0.22214,0.20618,0.24788,0.45523,0.44206,0.1382,0.51204,0.13707,0.18184,0.18651,0.20811,0.51951,0.35048,0.29916,0.40976
20.35,0.20625,0.1204,0.1505,0.25574,0.10359,0.2234,0.12132,0.156,0.87179,0.26069,0.2469,0.76228,0.12864,0.25848,0.15222,0.36249,0.40574,0.18261,0.23203,0.54104
20.36,0.11514,0.10732,0.34495,0.18263,0.10231,0.13647,0.077996,0.13218,0.92329,0.12234,0.24151,0.76552,0.19853,0.35545,0.17048,0.56186,0.2573,0.14498,0.26493,0.44116
20.37,0.1136,0.18263,0.52194,0.13846,0.14098,0.097763,0.07987,0.21469,0.7517,0.075436,0.14086,0.45906,0.34672,0.37827,0.32524,0.56396,0.30713,0.18134,0.45506,0.24281
20.38,0.19622,0.32953,0.37789,0.18518,0.28925,0.13542,0.12358,0.36649,0.58683,0.064642,0.10546,0.28749,0.58183,0.3061,0.47146,0.55842,0.4308,0.35899,0.50311,0.20081
20.39,0.26096,0.31648,0.18745,0.37467,0.64274,0.23766,0.17961,0.34158,0.31835,0.078777,0.14731,0.23156,0.82517,0.32345,0.38984,0.43827,0.39027,0.66873,0.3115,0.26796
20.4,0.18002,0.16464,0.11745,0.73084,0.82464,0.25699,0.19339,0.18732,0.17528,0.13851,0.19482,0.18735,0.79636,0.34244,0.32789,0.22927,0.40014,0.65359,0.22896,0.34294
20.41,0.094854,0.085751,0.078451,0.99284,0.50098,0.16493,0.27367,0.12263,0.16832,0.21299,0.16441,0.24748,0.81322,0.20682,0.33949,0.14115,0.67281,0.3451,0.32062,0.40016
20.42,0.077175,0.071358,0.056725,0.74741,0.21596,0.13832,0.41581,0.14519,0.24845,0.18449,0.15004,0.51325,0.70011,0.096939,0.33301,0.153,0.76042,0.19431,0.41741,0.60737
20.43,0.11512,0.096621,0.05471,0.35376,0.13281,0.21369,0.41989,0.21761,0.38099,0.13182,0.25061,0.76165,0.36857,0.057556,0.25325,0.27961,0.43738,0.20959,0.36002,0.78337
20.44,0.19595,0.17878,0.070634,0.2139,0.15078,0.28042,0.35116,0.33734,0.44813,0.18008,0.51796,0.54596,0.2055,0.043909,0.18454,0.47771,0.20869,0.24575,0.26475,0.52002
20.45,0.20323,0.26853,0.094918,0.20517,0.17983,0.22224,0.22707,0.6466,0.34976,0.3586,0.81322,0.25507,0.2125,0.038867,0.2508,0.43344,0.15467,0.19003,0.28134,0.24988
20.46,0.14188,0.32984,0.10031,0.17097,0.13367,0.14874,0.13607,0.87918,0.35259,0.44509,0.78333,0.15887,0.29876,0.038557,0.42506,0.2429,0.17263,0.16455,0.25585,0.18445
20.47,0.14851,0.48793,0.11232,0.14039,0.087248,0.16436,0.14615,0.66129,0.41797,0.26943,0.46019,0.1854,0.36167,0.04355,0.51033,0.1872,0.22684,0.25663,0.15342,0.17278
20.48,0.29526,0.494,0.18408,0.19898,0.095917,0.33195,0.25514,0.42785,0.28791,0.12073,0.31855,0.36573,0.31101,0.060958,0.54737,0.24253,0.42915,0.3391,0.11164,0.13252
20.49,0.59922,0.30911,0.41536,0.43825,0.17129,0.66107,0.32053,0.25082,0.1488,0.071357,0.32221,0.64468,0.30427,0.1135,0.48906,0.30702,0.88735,0.2544,0.1484,0.1268
20.5,0.70031,0.234,0.84898,0.74212,0.24492,0.71393,0.21457,0.13444,0.12795,0.059203,0.23286,0.59041,0.38678,0.19455,0.3524,0.47238,1.1247,0.19666,0.2255,0.18253
20.51,0.41974,0.17353,1.1289,0.60571,0.18892,0.48286,0.12617,0.098806,0.18857,0.062263,0.14526,0.34482,0.30327,0.2099,0.26318,0.85986,0.7498,0.29756,0.24714,0.24824
20.52,0.18331,0.092562,1.0836,0.27279,0.12448,0.42718,0.12858,0.11511,0.20515,0.081528,0.15863,0.23596,0.16107,0.20216,0.18484,1.0182,0.32551,0.4269,0.31505,0.34892
20.53,0.10631,0.053392,0.68597,0.12034,0.15973,0.34065,0.20201,0.21003,0.12285,0.14105,0.24686,0.1598,0.12655,0.19254,0.207,0.72879,0.14872,0.35257,0.47128,0.47667
20.54,0.10621,0.040327,0.34531,0.07206,0.28553,0.17484,0.29037,0.36918,0.063276,0.31087,0.2556,0.12103,0.16475,0.15324,0.36881,0.38666,0.089274,0.27355,0.40278,0.47227
20.55,0.14839,0.036316,0.27926,0.054819,0.33738,0.092019,0.44431,0.37616,0.043523,0.6127,0.16923,0.15695,0.16675,0.18984,0.44989,0.28217,0.065767,0.39348,0.21602,0.36352
20.56,0.18297,0.036862,0.26539,0.049829,0.22092,0.065751,0.77518,0.32693,0.038163,0.77491,0.1453,0.26709,0.12213,0.37382,0.28476,0.38149,0.057173,0.48169,0.1581,0.27897
20.57,0.26596,0.041637,0.18168,0.054395,0.11862,0.062284,0.83566,0.44133,0.039104,0.53338,0.22735,0.36959,0.13729,0.59042,0.15077,0.46581,0.060869,0.32565,0.17472,0.39946
20.58,0.44882,0.053048,0.14257,0.076918,0.10437,0.085318,0.62473,0.43139,0.047078,0.27328,0.44144,0.35742,0.25099,0.62825,0.12269,0.51484,0.07385,0.22628,0.17825,0.63995
20.59,0.42352,0.079984,0.21252,0.15475,0.16874,0.13335,0.44452,0.23078,0.072921,0.21842,0.69975,0.34517,0.34481,0.47208,0.16257,0.6728,0.080823,0.31215,0.24025,0.65498
20.6,0.21015,0.1535,0.4498,0.32129,0.26157,0.13745,0.24067,0.11701,0.14088,0.19434,0.66555,0.53981,0.30692,0.31699,0.32765,0.54945,0.10169,0.3848,0.49658,0.61798
20.61,0.094681,0.35602,0.63284,0.37763,0.25521,0.10011,0.13711,0.10311,0.20728,0.13319,0.53661,0.6227,0.22553,0.29156,0.68966,0.26227,0.19851,0.26624,0.77216,0.50771
20.62,0.059076,0.69266,0.42408,0.23079,0.2738,0.10009,0.13303,0.12558,0.17931,0.12362,0.69076,0.36552,0.12505,0.22377,0.91758,0.12873,0.357,0.17942,0.69918,0.26788
20.63,0.049724,0.70794,0.18654,0.148,0.36034,0.1676,0.19978,0.11321,0.16189,0.20501,0.66842,0.17312,0.069591,0.16213,0.7755,0.092502,0.34056,0.22021,0.5298,0.14504
20.64,0.057129,0.36802,0.10654,0.19452,0.30654,0.29914,0.31486,0.088398,0.28319,0.30613,0.35488,0.13496,0.053972,0.21786,0.46707,0.095911,0.20694,0.23821,0.35656,0.13528
20.65,0.096818,0.17313,0.1098,0.26899,0.21184,0.42063,0.39124,0.11596,0.63951,0.2517,0.17877,0.14749,0.056165,0.34378,0.24694,0.10711,0.20226,0.14966,0.23495,0.20527
20.66,0.16978,0.12987,0.14033,0.23694,0.15068,0.65302,0.29306,0.23503,0.94662,0.16402,0.16669,0.12641,0.078346,0.3139,0.20992,0.11372,0.29804,0.084146,0.15949,0.25607
20.67,0.17295,0.11768,0.12051,0.13982,0.12161,0.80768,0.21468,0.34649,0.69302,0.19047,0.2439,0.1116,0.15639,0.19167,0.27996,0.18019,0.2823,0.067128,0.14061,0.18625
20.68,0.10774,0.11404,0.082428,0.088552,0.17077,0.58772,0.24237,0.25354,0.30257,0.36788,0.25098,0.17588,0.32354,0.17433,0.40726,0.38557,0.19496,0.073714,0.20163,0.13298
20.69,0.081834,0.16379,0.087328,0.10091,0.37447,0.43354,0.19579,0.13156,0.13537,0.64437,0.1545,0.32888,0.38358,0.26793,0.6496,0.54127,0.23406,0.10822,0.3294,0.15455
20.7,0.10903,0.36235,0.16384,0.1791,0.63889,0.31389,0.10075,0.11225,0.082375,0.71799,0.11356,0.39505,0.25103,0.43258,0.75301,0.38104,0.34949,0.22085,0.50043,0.18776
20.71,0.21007,0.79622,0.30685,0.25399,0.5275,0.17374,0.056178,0.17023,0.064753,0.45672,0.13708,0.31386,0.19005,0.68671,0.65247,0.23932,0.30924,0.46191,0.53032,0.25025
20.72,0.41492,0.96033,0.30874,0.25376,0.24781,0.12533,0.042681,0.20373,0.065249,0.28102,0.13138,0.20737,0.18271,0.76502,0.46719,0.2423,0.20752,0.62196,0.42316,0.5021
20.73,0.69564,0.55401,0.17247,0.31671,0.12739,0.16831,0.040236,0.14712,0.092961,0.28199,0.08927,0.17145,0.13906,0.62831,0.25982,0.19301,0.25587,0.50449,0.33616,0.80784
20.74,0.69809,0.23311,0.11754,0.342,0.10545,0.30055,0.045325,0.12028,0.17309,0.23076,0.081966,0.17924,0.14164,0.51827,0.21819,0.10401,0.41098,0.29572,0.24394,0.66494
20.75,0.36153,0.1398,0.15414,0.26842,0.14043,0.41946,0.063957,0.19655,0.23592,0.14481,0.1238,0.14263,0.25557,0.31129,0.30788,0.065753,0.38001,0.21068,0.29538,0.35088
20.76,0.14988,0.15834,0.1712,0.23977,0.29202,0.35068,0.12553,0.4266,0.18123,0.14221,0.16352,0.13386,0.38143,0.17711,0.30196,0.063783,0.2153,0.19438,0.49416,0.27007
20.77,0.081659,0.20399,0.11189,0.16973,0.60921,0.21692,0.28304,0.57765,0.13881,0.24514,0.14368,0.23658,0.30036,0.17164,0.16692,0.075839,0.17419,0.21299,0.4856,0.32971
20.78,0.060809,0.15962,0.071042,0.098581,0.6929,0.23356,0.39851,0.37628,0.21005,0.35044,0.15722,0.45957,0.18689,0.30361,0.086471,0.093057,0.22321,0.3954,0.2593,0.34967
20.79,0.059396,0.092663,0.073116,0.089347,0.41578,0.32189,0.26867,0.18475,0.45447,0.28108,0.31632,0.55583,0.21075,0.56273,0.063563,0.15475,0.20565,0.78802,0.13573,0.48183
20.8,0.081007,0.079121,0.12404,0.14493,0.24619,0.25199,0.12766,0.15961,0.67702,0.21564,0.60399,0.36065,0.36609,0.60307,0.066994,0.2533,0.15625,0.94685,0.11425,0.86964
20.81,0.16483,0.12475,0.26424,0.21935,0.16703,0.12429,0.090985,0.19962,0.50134,0.3466,0.62058,0.15868,0.59936,0.47744,0.10576,0.27309,0.21464,0.62925,0.1621,0.95549
20.82,0.33291,0.21876,0.3823,0.18285,0.11114,0.076446,0.11167,0.17071,0.25991,0.59347,0.34773,0.079044,0.73804,0.48309,0.19031,0.19262,0.39261,0.31111,0.33177,0.54732
20.83,0.36324,0.22174,0.33427,0.10882,0.11172,0.08489,0.12837,0.11904,0.23311,0.52174,0.17415,0.05248,0.56295,0.36002,0.22181,0.13823,0.45057,0.20373,0.54726,0.25122
20.84,0.19756,0.1389,0.33597,0.093366,0.19331,0.10522,0.11772,0.14499,0.29775,0.24556,0.14425,0.042221,0.43595,0.18842,0.16229,0.18985,0.27538,0.15147,0.51199,0.17028
20.85,0.089031,0.1272,0.3225,0.13457,0.36158,0.08515,0.15394,0.28137,0.24445,0.10869,0.14873,0.038778,0.37553,0.14161,0.12259,0.27289,0.13468,0.10854,0.30421,0.1548
20.86,0.057732,0.18684,0.22563,0.24596,0.45194,0.061447,0.33918,0.38752,0.1629,0.065602,0.13145,0.039601,0.23828,0.16745,0.17032,0.21952,0.093476,0.115,0.17513,0.14906
20.87,0.058892,0.2113,0.18481,0.47219,0.32701,0.075962,0.71377,0.27537,0.20527,0.051294,0.16517,0.044797,0.18866,0.15887,0.35471,0.13745,0.10056,0.14892,0.16828,0.22528
20.88,0.072109,0.16889,0.13305,0.72652,0.18598,0.14277,0.7827,0.16902,0.36246,0.04945,0.34868,0.05722,0.29231,0.1322,0.5012,0.15183,0.16233,0.1415,0.22525,0.40427
20.89,0.070486,0.10578,0.081699,0.62731,0.1915,0.19323,0.41976,0.21334,0.38988,0.062102,0.60146,0.087501,0.53709,0.1908,0.37601,0.21067,0.36865,0.13375,0.35645,0.42323
20.9,0.069002,0.078676,0.075842,0.49883,0.26446,0.1336,0.19201,0.42282,0.22474,0.11169,0.50708,0.17228,0.65758,0.3526,0.25454,0.20263,0.70498,0.20857,0.66195,0.26038
20.91,0.10255,0.10626,0.12294,0.62768,0.21539,0.06868,0.15853,0.54438,0.12468,0.20954,0.24351,0.37825,0.46395,0.41569,0.17801,0.22025,0.6855,0.34945,0.84446,0.22222
20.92,0.2291,0.21585,0.19567,0.54742,0.11216,0.047721,0.19353,0.34497,0.13689,0.23324,0.1406,0.64414,0.35834,0.3482,0.096976,0.41914,0.35606,0.48282,0.65192,0.35864
20.93,0.48811,0.34526,0.17483,0.27485,0.075581,0.046826,0.15994,0.17451,0.20336,0.14727,0.14912,0.61952,0.41264,0.31305,0.058346,0.63164,0.19206,0.58397,0.3549,0.43491
20.94,0.55387,0.34974,0.10732,0.14602,0.096415,0.05747,0.087656,0.16436,0.18661,0.1025,0.15264,0.39772,0.31307,0.31989,0.046234,0.47765,0.16896,0.5947,0.22433,0.29765
20.95,0.31756,0.34139,0.094279,0.14778,0.13757,0.08716,0.054466,0.22115,0.10778,0.13075,0.11106,0.3805,0.15249,0.31222,0.048376,0.24189,0.15735,0.58266,0.25037,0.22987
20.96,0.18417,0.25677,0.14714,0.24765,0.1194,0.17539,0.04634,0.19594,0.079341,0.16532,0.10572,0.38266,0.083132,0.18845,0.056659,0.19122,0.18412,0.38571,0.25199,0.2479
20.97,0.20627,0.12686,0.28596,0.30538,0.079453,0.43215,0.049079,0.13983,0.10357,0.15757,0.1782,0.25462,0.063372,0.095279,0.056952,0.23382,0.35835,0.20495,0.19244,0.19475
20.98,0.24703,0.068589,0.50424,0.1954,0.087541,0.78524,0.063074,0.18152,0.13492,0.21581,0.26107,0.21511,0.063205,0.071824,0.066202,0.22732,0.57893,0.17768,0.23322,0.16425
20.99,0.23201,0.05162,0.69676,0.1002,0.16945,0.71403,0.10421,0.28759,0.12561,0.47355,0.21316,0.37336,0.084076,0.094887,0.11469,0.25927,0.47006,0.30425,0.37742,0.25221
21,0.15351,0.050777,0.53958,0.085625,0.27145,0.34995,0.23564,0.27905,0.1476,0.78376,0.15529,0.6427,0.16109,0.14854,0.18106,0.44897,0.25102,0.56205,0.37797,0.33342
21.01,0.089131,0.068429,0.2906,0.11185,0.21861,0.15447,0.51961,0.16509,0.30761,0.63935,0.2301,0.59529,0.33373,0.14759,0.1879,0.53487,0.21396,0.59091,0.2801,0.25253
21.02,0.082039,0.13435,0.24429,0.10765,0.10991,0.10575,0.62686,0.101,0.59894,0.29705,0.46633,0.32666,0.43935,0.10522,0.23191,0.33846,0.33132,0.40601,0.3591,0.19427
21.03,0.13476,0.26999,0.22547,0.070318,0.07174,0.11378,0.36989,0.12148,0.60709,0.14815,0.5606,0.24608,0.35839,0.093114,0.3832,0.15442,0.45965,0.28752,0.47812,0.24828
21.04,0.23731,0.30576,0.14208,0.059415,0.084906,0.10953,0.18822,0.20998,0.31188,0.12749,0.3268,0.30635,0.23138,0.089227,0.43626,0.085257,0.37325,0.17294,0.35703,0.23615
21.05,0.29003,0.18417,0.10101,0.092759,0.11464,0.083752,0.19492,0.23139,0.13435,0.12826,0.14388,0.26245,0.17315,0.11829,0.29897,0.066731,0.23022,0.11542,0.2389,0.14272
21.06,0.31545,0.11245,0.13579,0.16579,0.1198,0.089592,0.31938,0.14158,0.080441,0.10174,0.086328,0.14734,0.16595,0.251,0.16641,0.069872,0.18847,0.12279,0.31785,0.11735
21.07,0.26664,0.12967,0.2658,0.17295,0.15918,0.16259,0.33996,0.094476,0.070718,0.09898,0.077678,0.11279,0.13137,0.42577,0.15273,0.10222,0.15968,0.13062,0.41752,0.1417
21.08,0.15755,0.25217,0.35825,0.10407,0.34235,0.28604,0.21773,0.12838,0.093551,0.16655,0.10158,0.14703,0.13489,0.35199,0.21479,0.2079,0.17542,0.12727,0.29926,0.11863
21.09,0.12891,0.51335,0.2494,0.074531,0.58511,0.28607,0.1917,0.19792,0.18559,0.2789,0.20024,0.15857,0.25018,0.16711,0.25859,0.35545,0.32882,0.19545,0.18115,0.075292
21.1,0.12327,0.67177,0.15108,0.10963,0.5221,0.22408,0.22231,0.17966,0.33285,0.26941,0.44076,0.12385,0.41558,0.089247,0.3596,0.32556,0.61874,0.35023,0.1783,0.068877
21.11,0.085026,0.44879,0.18714,0.20025,0.26858,0.33354,0.15812,0.12795,0.33667,0.20824,0.58282,0.14596,0.38454,0.083733,0.53932,0.22584,0.70981,0.40765,0.15859,0.10938
21.12,0.065633,0.21879,0.38037,0.21536,0.11794,0.55593,0.081742,0.16411,0.21341,0.31145,0.37967,0.28869,0.23432,0.13967,0.56948,0.29451,0.49943,0.42282,0.10803,0.18875
21.13,0.089545,0.18171,0.52506,0.12649,0.065506,0.52087,0.057047,0.25685,0.11554,0.57938,0.19182,0.44087,0.20119,0.2443,0.41122,0.46091,0.44982,0.50757,0.11294,0.2132
21.14,0.18136,0.20981,0.34361,0.076863,0.04802,0.28336,0.068758,0.26399,0.080512,0.59656,0.1779,0.35873,0.26692,0.2401,0.21612,0.41257,0.48138,0.4456,0.17587,0.20346
21.15,0.27554,0.16331,0.14378,0.086591,0.043263,0.12708,0.12533,0.16422,0.097941,0.32219,0.27944,0.17902,0.22725,0.14335,0.15366,0.28149,0.30406,0.29127,0.188,0.19004
21.16,0.21159,0.11294,0.068704,0.13698,0.046906,0.070589,0.17884,0.093824,0.13661,0.1735,0.30127,0.088234,0.11487,0.091103,0.18607,0.36355,0.14115,0.19893,0.13089,0.15612
21.17,0.11491,0.14668,0.043724,0.17081,0.063768,0.054505,0.13336,0.091205,0.12959,0.18806,0.18079,0.06235,0.059785,0.078463,0.17786,0.55626,0.082572,0.25788,0.13283,0.21449
21.18,0.094213,0.28683,0.033561,0.21482,0.11946,0.058544,0.074848,0.13191,0.11682,0.2637,0.11585,0.063033,0.042979,0.10891,0.12111,0.48598,0.067107,0.36972,0.19028,0.37822
21.19,0.14586,0.38388,0.029526,0.39995,0.25662,0.095099,0.069198,0.17134,0.18793,0.25507,0.14452,0.092041,0.039136,0.20343,0.12166,0.34774,0.072846,0.32047,0.18017,0.45228
21.2,0.33066,0.26477,0.030025,0.55521,0.35727,0.17757,0.10644,0.24868,0.38731,0.2748,0.18487,0.19651,0.04305,0.33762,0.18382,0.47503,0.11231,0.24206,0.1425,0.36202
21.21,0.56896,0.12597,0.038649,0.48019,0.29314,0.21702,0.13178,0.40404,0.50533,0.43948,0.14914,0.38842,0.059676,0.43296,0.2042,0.62161,0.21178,0.20028,0.20811,0.19925
21.22,0.47466,0.079515,0.066241,0.33159,0.32502,0.19402,0.1162,0.51468,0.4098,0.44092,0.13316,0.4026,0.10673,0.36196,0.19706,0.42271,0.33222,0.15069,0.34121,0.10087
21.23,0.23908,0.097501,0.097399,0.17076,0.48919,0.17362,0.14545,0.582,0.47029,0.22827,0.23241,0.21865,0.20354,0.28646,0.30205,0.20025,0.42199,0.11868,0.32196,0.073115
21.24,0.17831,0.15873,0.083011,0.08818,0.43921,0.11675,0.21896,0.42198,0.5885,0.099232,0.37773,0.12252,0.29368,0.26061,0.37397,0.13753,0.36477,0.14757,0.19015,0.084613
21.25,0.26103,0.16084,0.058757,0.072171,0.24647,0.08745,0.26636,0.19014,0.42667,0.056221,0.31553,0.12645,0.28603,0.16764,0.24928,0.14033,0.22568,0.27882,0.14534,0.13278
21.26,0.29819,0.091736,0.066698,0.088561,0.13017,0.13358,0.22582,0.08997,0.22318,0.040346,0.15995,0.13634,0.34667,0.115,0.15181,0.11953,0.154,0.35453,0.14595,0.15709
21.27,0.19371,0.053049,0.12087,0.089852,0.095086,0.25686,0.13013,0.057994,0.13613,0.034075,0.10812,0.1078,0.42418,0.14349,0.18273,0.10323,0.1261,0.22323,0.11068,0.12364
21.28,0.14028,0.051963,0.20314,0.066117,0.12962,0.28493,0.097599,0.04714,0.14754,0.033269,0.13452,0.1157,0.28676,0.1747,0.31991,0.14846,0.17967,0.10375,0.0999,0.12143
21.29,0.21107,0.075298,0.2422,0.061675,0.23792,0.15848,0.14398,0.045955,0.2495,0.039369,0.14999,0.21471,0.15343,0.14248,0.39209,0.21519,0.31911,0.065553,0.16545,0.17968
21.3,0.31405,0.088087,0.35083,0.096376,0.30101,0.072474,0.23323,0.054962,0.35139,0.062552,0.12969,0.31349,0.15499,0.14523,0.39957,0.19942,0.3657,0.064081,0.24935,0.29836
21.31,0.27129,0.07242,0.49056,0.17705,0.27244,0.046819,0.29495,0.085573,0.42771,0.10703,0.17608,0.24068,0.27535,0.25891,0.5453,0.20442,0.27906,0.097485,0.20746,0.59335
21.32,0.15031,0.076712,0.4088,0.24403,0.23335,0.045881,0.34395,0.14491,0.50753,0.12206,0.30822,0.16005,0.34574,0.39305,0.5287,0.39254,0.20968,0.19746,0.14945,0.93759
21.33,0.07871,0.14423,0.30981,0.34029,0.16733,0.069348,0.28389,0.22366,0.37772,0.11677,0.36833,0.22194,0.21817,0.42251,0.3125,0.66592,0.21729,0.29887,0.16681,0.89146
21.34,0.063829,0.32994,0.21974,0.45718,0.15859,0.12198,0.21851,0.3968,0.23038,0.18588,0.24133,0.39112,0.10576,0.4422,0.19115,0.57435,0.19347,0.24424,0.15854,0.53943
21.35,0.094638,0.46625,0.11505,0.33009,0.14424,0.14631,0.19907,0.52371,0.15044,0.31841,0.11076,0.40006,0.072559,0.36129,0.22874,0.27233,0.14725,0.14481,0.13936,0.27542
21.36,0.15027,0.30966,0.07201,0.14854,0.08167,0.1483,0.12811,0.38013,0.095682,0.35294,0.060613,0.21741,0.059536,0.26422,0.41189,0.12096,0.20167,0.14219,0.21395,0.22519
21.37,0.13426,0.13739,0.079662,0.078108,0.042816,0.17676,0.076331,0.23497,0.09722,0.22503,0.046475,0.099466,0.055979,0.18001,0.46883,0.075479,0.30819,0.19535,0.30949,0.24587
21.38,0.0738,0.080177,0.11459,0.063633,0.029706,0.14164,0.074967,0.15799,0.16213,0.11969,0.046988,0.063052,0.080826,0.13365,0.27369,0.067833,0.2564,0.19737,0.24304,0.28316
21.39,0.050571,0.079328,0.11223,0.080166,0.025619,0.086186,0.10441,0.14277,0.19957,0.11522,0.063561,0.057909,0.13332,0.17945,0.14184,0.094109,0.13681,0.22946,0.15034,0.37652
21.4,0.066806,0.13372,0.079277,0.15652,0.025637,0.084757,0.11381,0.24018,0.12748,0.16451,0.12333,0.076122,0.1408,0.31645,0.12401,0.18368,0.10119,0.35276,0.16732,0.36864
21.41,0.11639,0.29444,0.079901,0.31789,0.029932,0.15224,0.10323,0.47332,0.062524,0.17053,0.2518,0.14944,0.11001,0.49077,0.12931,0.26534,0.11733,0.36312,0.34327,0.25207
21.42,0.1286,0.4278,0.14099,0.39767,0.044178,0.28355,0.14555,0.64268,0.042031,0.16425,0.3008,0.3034,0.13988,0.51255,0.14018,0.19474,0.15536,0.22107,0.61762,0.15132
21.43,0.079833,0.30087,0.27343,0.28371,0.086362,0.33497,0.3138,0.60429,0.044163,0.20271,0.20905,0.34823,0.2706,0.29332,0.24271,0.10577,0.2411,0.12294,0.57465,0.14333
21.44,0.05202,0.15842,0.39606,0.14186,0.15609,0.22274,0.56131,0.37828,0.073719,0.24759,0.2013,0.21752,0.42348,0.1347,0.3851,0.091566,0.3391,0.11791,0.34299,0.17811
21.45,0.064083,0.12558,0.48135,0.086453,0.19051,0.14626,0.65537,0.19518,0.12973,0.24961,0.29035,0.16609,0.41745,0.087644,0.32264,0.10056,0.37333,0.12512,0.21696,0.15873
21.46,0.11807,0.096946,0.38761,0.088506,0.17073,0.18305,0.59931,0.1395,0.12917,0.15487,0.27767,0.26825,0.26567,0.094752,0.17194,0.09184,0.24563,0.088612,0.14138,0.15952
21.47,0.15522,0.062154,0.19965,0.082019,0.1387,0.20162,0.35947,0.10248,0.071887,0.089472,0.17004,0.36737,0.19797,0.16834,0.12838,0.1161,0.11989,0.060177,0.13475,0.26676
21.48,0.10944,0.056056,0.12748,0.059668,0.19093,0.1285,0.15995,0.078945,0.040445,0.095738,0.12281,0.25153,0.19065,0.28409,0.17517,0.21953,0.083895,0.058026,0.2062,0.32183
21.49,0.067836,0.08732,0.1001,0.062195,0.27791,0.081465,0.088453,0.10482,0.034388,0.12737,0.17936,0.11311,0.15789,0.25752,0.20121,0.28318,0.11061,0.076013,0.32465,0.19893
21.5,0.070317,0.14706,0.069681,0.11513,0.21618,0.099146,0.070886,0.18803,0.04312,0.11202,0.29615,0.061329,0.19293,0.14502,0.17694,0.19595,0.20098,0.13496,0.38624,0.096939
21.51,0.12174,0.14609,0.06597,0.2094,0.11496,0.15889,0.081366,0.21462,0.076855,0.09104,0.30684,0.047577,0.4011,0.11101,0.2435,0.14143,0.26147,0.3205,0.43001,0.066886
21.52,0.25752,0.095637,0.11224,0.2033,0.099139,0.16332,0.14249,0.13169,0.13628,0.13828,0.30799,0.049134,0.67687,0.14549,0.39098,0.20287,0.23819,0.6407,0.48709,0.070327
21.53,0.42713,0.08846,0.22679,0.11255,0.172,0.11508,0.30949,0.079829,0.17286,0.25459,0.40571,0.069534,0.58853,0.22422,0.3901,0.28699,0.19503,0.64759,0.33196,0.1116
21.54,0.38939,0.15607,0.27307,0.077174,0.26155,0.1218,0.45981,0.093745,0.15661,0.28487,0.40266,0.1421,0.30114,0.36675,0.21243,0.25459,0.12707,0.36236,0.17914,0.23502
21.55,0.23935,0.34501,0.16224,0.11456,0.20345,0.24242,0.33929,0.14987,0.14356,0.2379,0.28959,0.28284,0.1917,0.46649,0.094378,0.20302,0.11152,0.26898,0.16117,0.36505
21.56,0.26175,0.52552,0.071106,0.19955,0.10563,0.48339,0.16528,0.19124,0.21393,0.2475,0.14905,0.30682,0.18268,0.51557,0.055088,0.26583,0.15696,0.31565,0.15762,0.31189
21.57,0.41342,0.41179,0.039748,0.19578,0.085645,0.53326,0.11836,0.16895,0.24487,0.18767,0.072433,0.17933,0.1335,0.42423,0.043967,0.28908,0.16391,0.25751,0.11358,0.28096
21.58,0.372,0.19461,0.030312,0.10378,0.1272,0.30093,0.12649,0.12861,0.15104,0.10103,0.046016,0.11838,0.091881,0.21674,0.046992,0.18431,0.12479,0.18561,0.11202,0.40145
21.59,0.17997,0.10993,0.028762,0.0509,0.14922,0.14632,0.10624,0.1605,0.08899,0.072688,0.036834,0.14381,0.1111,0.12257,0.073331,0.13737,0.14809,0.23786,0.15692,0.38606
21.6,0.080438,0.11448,0.033484,0.035745,0.098421,0.1213,0.090346,0.18179,0.10386,0.09144,0.034724,0.16266,0.15331,0.12253,0.13152,0.20186,0.23317,0.27144,0.14827,0.21951
21.61,0.048892,0.11742,0.051323,0.0346,0.060847,0.1327,0.14255,0.11385,0.1444,0.17828,0.038716,0.16332,0.12891,0.14466,0.15055,0.26798,0.2903,0.17404,0.10496,0.15336
21.62,0.038592,0.088408,0.1102,0.044007,0.066402,0.13197,0.29374,0.062098,0.12417,0.32175,0.053042,0.28155,0.085066,0.15326,0.11269,0.21424,0.43264,0.10732,0.11903,0.1753
21.63,0.037062,0.093157,0.22431,0.078254,0.10193,0.19086,0.36753,0.062087,0.090946,0.39101,0.078158,0.52718,0.092151,0.12678,0.12716,0.19717,0.62789,0.11886,0.15786,0.16063
21.64,0.043265,0.17436,0.24458,0.17608,0.11629,0.41856,0.22656,0.096834,0.12316,0.38637,0.11601,0.53304,0.17564,0.1113,0.19381,0.28823,0.49797,0.12665,0.14352,0.13411
21.65,0.065055,0.29162,0.13956,0.29575,0.10658,0.70141,0.11482,0.10373,0.23402,0.27545,0.22841,0.28408,0.29965,0.098947,0.18332,0.27702,0.24484,0.089012,0.15309,0.19053
21.66,0.13738,0.28002,0.08491,0.27523,0.16129,0.61301,0.10993,0.062065,0.32505,0.17706,0.42125,0.14265,0.28231,0.075092,0.12419,0.14793,0.11691,0.072581,0.26694,0.2564
21.67,0.31586,0.15216,0.10876,0.16258,0.36206,0.29708,0.17015,0.034318,0.2902,0.13563,0.50425,0.1309,0.22822,0.088606,0.14382,0.076228,0.078379,0.09085,0.36197,0.20986
21.68,0.4291,0.070622,0.15566,0.090921,0.56215,0.124,0.18361,0.024909,0.17939,0.096828,0.37439,0.15097,0.27886,0.14653,0.24263,0.057826,0.083189,0.10165,0.36248,0.19679
21.69,0.27444,0.049756,0.13161,0.090487,0.42138,0.06586,0.11836,0.021897,0.13154,0.10252,0.18363,0.12198,0.24647,0.16253,0.2613,0.061495,0.14351,0.12002,0.35106,0.33957
21.7,0.12337,0.059667,0.077347,0.16465,0.19481,0.044196,0.094187,0.023192,0.13713,0.1838,0.097221,0.10427,0.13872,0.12594,0.19964,0.0887,0.26054,0.23295,0.22955,0.50067
21.71,0.084467,0.068746,0.063761,0.2445,0.11381,0.03496,0.14812,0.030882,0.11487,0.25646,0.085548,0.16682,0.1071,0.16143,0.246,0.17505,0.29383,0.38978,0.12702,0.40313
21.72,0.11333,0.051,0.10198,0.18219,0.13076,0.032415,0.20166,0.054477,0.11106,0.1888,0.13414,0.26498,0.14975,0.29408,0.32266,0.37321,0.21452,0.32751,0.12132,0.21799
21.73,0.15129,0.037603,0.19133,0.087759,0.18202,0.038355,0.14837,0.089908,0.20491,0.11865,0.28741,0.23404,0.17877,0.33524,0.25527,0.59853,0.13432,0.17581,0.21247,0.15124
21.74,0.12567,0.047925,0.22289,0.05257,0.18981,0.060651,0.0975,0.09101,0.41754,0.14563,0.41536,0.16716,0.15086,0.25074,0.15538,0.54263,0.1327,0.14267,0.32238,0.13358
21.75,0.11534,0.090986,0.19829,0.048487,0.24945,0.083635,0.12429,0.0799,0.47047,0.23929,0.29171,0.23631,0.19058,0.18383,0.16264,0.31954,0.21527,0.15508,0.25667,0.17016
21.76,0.17155,0.1293,0.25055,0.064071,0.39232,0.075919,0.16901,0.12791,0.26039,0.3029,0.13907,0.37836,0.34204,0.10765,0.24955,0.22886,0.23196,0.13054,0.15055,0.34199
21.77,0.21327,0.10357,0.25533,0.12359,0.37967,0.082575,0.13894,0.27986,0.11007,0.33229,0.07697,0.32165,0.36317,0.06281,0.23656,0.16742,0.1306,0.14499,0.14546,0.54822
21.78,0.21187,0.089468,0.1931,0.28347,0.25603,0.13765,0.080864,0.38484,0.06068,0.24769,0.0615,0.16318,0.19805,0.05598,0.13365,0.13542,0.061617,0.27169,0.17207,0.45993
21.79,0.15081,0.10818,0.13973,0.42916,0.14405,0.17547,0.065576,0.25521,0.046659,0.12104,0.082251,0.11149,0.1,0.081622,0.090062,0.20523,0.039626,0.39089,0.19503,0.22038
21.8,0.075905,0.086348,0.076498,0.35373,0.077385,0.14308,0.10327,0.12615,0.047597,0.067672,0.11831,0.13711,0.086775,0.15005,0.098303,0.33583,0.034927,0.29573,0.32906,0.10078
21.81,0.048229,0.049364,0.041064,0.22907,0.062315,0.093819,0.1566,0.10881,0.068573,0.057642,0.10583,0.13547,0.083465,0.21883,0.11698,0.33208,0.041972,0.17575,0.47083,0.064306
21.82,0.056703,0.037387,0.029097,0.13087,0.079154,0.092027,0.1245,0.14388,0.1394,0.072264,0.07963,0.09545,0.063856,0.24349,0.18048,0.19727,0.070433,0.16423,0.35782,0.058847
21.83,0.085031,0.043807,0.025604,0.081181,0.0889,0.17547,0.060836,0.1421,0.238,0.13383,0.10586,0.098366,0.065117,0.19052,0.41382,0.12919,0.10587,0.15075,0.20242,0.07654
21.84,0.082383,0.075299,0.026132,0.085878,0.073319,0.31976,0.033886,0.1399,0.21285,0.289,0.17892,0.11445,0.10943,0.12695,0.7311,0.1117,0.093046,0.12818,0.19845,0.096259
21.85,0.053783,0.16777,0.030651,0.14289,0.081946,0.31167,0.027418,0.24469,0.1295,0.42169,0.21662,0.085881,0.17241,0.09988,0.61494,0.072027,0.068301,0.18896,0.26258,0.088787
21.86,0.048675,0.29733,0.043177,0.25155,0.164,0.2035,0.030003,0.38844,0.13483,0.32978,0.26185,0.063788,0.16901,0.083396,0.27852,0.041424,0.080448,0.27737,0.26008,0.098962
21.87,0.083449,0.33883,0.077973,0.36993,0.32597,0.15148,0.046151,0.34492,0.25023,0.26021,0.31362,0.088057,0.12425,0.11356,0.12319,0.030566,0.11214,0.22104,0.32277,0.16304
21.88,0.16094,0.27595,0.14926,0.32198,0.35268,0.11232,0.097999,0.18302,0.33852,0.31752,0.25427,0.1749,0.13927,0.20488,0.07968,0.028667,0.15655,0.12832,0.46414,0.25945
21.89,0.18782,0.15266,0.24466,0.19755,0.23415,0.092945,0.16912,0.093238,0.23841,0.25693,0.17553,0.23273,0.16318,0.23124,0.078962,0.034064,0.3045,0.12371,0.39087,0.36739
21.9,0.15114,0.090031,0.37994,0.18334,0.16999,0.069126,0.14715,0.083642,0.14811,0.12298,0.11314,0.15543,0.13299,0.15296,0.12852,0.05603,0.52195,0.22511,0.20051,0.42696
21.91,0.12365,0.08183,0.38924,0.16419,0.10558,0.054689,0.076069,0.1071,0.18373,0.059694,0.11051,0.083063,0.15241,0.12762,0.25354,0.098061,0.50937,0.37656,0.11113,0.45008
21.92,0.084512,0.065598,0.27277,0.095313,0.054196,0.078325,0.047068,0.09871,0.25382,0.039551,0.19094,0.0749,0.30352,0.18978,0.31729,0.10797,0.28363,0.38171,0.099227,0.33246
21.93,0.071184,0.04895,0.2624,0.063065,0.034999,0.14663,0.051576,0.074801,0.21702,0.033373,0.26171,0.087837,0.43866,0.29248,0.20827,0.088497,0.15287,0.36069,0.093556,0.18914
21.94,0.069025,0.058142,0.2242,0.080773,0.031083,0.16907,0.084131,0.096641,0.20311,0.034489,0.22112,0.091547,0.30852,0.46584,0.11309,0.12409,0.14239,0.32122,0.095666,0.17599
21.95,0.051861,0.1112,0.12568,0.12564,0.038678,0.1034,0.12631,0.18224,0.35946,0.045784,0.1613,0.13787,0.13547,0.58042,0.11154,0.20842,0.13143,0.20089,0.15829,0.25173
21.96,0.047973,0.18216,0.086407,0.11726,0.067296,0.06158,0.18051,0.23103,0.51352,0.084464,0.13092,0.29769,0.066854,0.47144,0.13842,0.19499,0.095309,0.17171,0.23134,0.35981
21.97,0.078746,0.15757,0.12102,0.07087,0.11115,0.069775,0.27778,0.17619,0.37085,0.17957,0.13455,0.43955,0.046166,0.31911,0.11027,0.11007,0.10197,0.26814,0.18699,0.3763
21.98,0.17762,0.09497,0.24575,0.060114,0.12762,0.10929,0.29406,0.18528,0.16424,0.25966,0.10255,0.31582,0.042477,0.17205,0.082878,0.083751,0.14549,0.39366,0.13806,0.33164
21.99,0.28967,0.09279,0.32798,0.099157,0.095181,0.15215,0.26604,0.26092,0.075406,0.19518,0.066416,0.14538,0.05445,0.10686,0.11546,0.13494,0.14987,0.35607,0.19743,0.24291
22,0.23207,0.17989,0.21396,0.17242,0.06716,0.196,0.20694,0.21489,0.045628,0.12664,0.076505,0.090325,0.094754,0.11656,0.152,0.23947,0.1593,0.23321,0.26435,0.13648
22.01,0.10647,0.36768,0.10666,0.1883,0.079682,0.17908,0.11201,0.11407,0.034105,0.12385,0.11306,0.09207,0.13523,0.17734,0.11029,0.24012,0.29104,0.18074,0.19153,0.10818
22.02,0.049648,0.41519,0.095454,0.1226,0.088282,0.15609,0.075821,0.081722,0.029914,0.10009,0.10071,0.094856,0.11793,0.25602,0.067771,0.1623,0.4297,0.13096,0.11555,0.11027
22.03,0.032159,0.23089,0.1241,0.06957,0.068923,0.16405,0.097385,0.11478,0.031074,0.075095,0.057098,0.12489,0.11083,0.2653,0.074049,0.13139,0.3247,0.12165,0.10846,0.093009
22.04,0.026891,0.098156,0.10416,0.067347,0.073257,0.11431,0.12073,0.21298,0.040053,0.10637,0.038912,0.19471,0.199,0.27636,0.084915,0.093482,0.20141,0.18189,0.10819,0.10551
22.05,0.027592,0.055438,0.058033,0.081134,0.1453,0.06612,0.091829,0.28059,0.055058,0.1914,0.043111,0.19299,0.41063,0.24276,0.059923,0.065375,0.23562,0.19843,0.1312,0.16285
22.06,0.035178,0.045338,0.042179,0.07234,0.27311,0.065712,0.070363,0.31331,0.069111,0.2047,0.07346,0.12294,0.50062,0.12758,0.037257,0.073007,0.27888,0.13552,0.25278,0.18507
22.07,0.060831,0.051706,0.055865,0.075081,0.26428,0.12354,0.10158,0.39434,0.11589,0.1218,0.13145,0.07719,0.32642,0.060379,0.032676,0.089463,0.21725,0.12502,0.37796,0.20955
22.08,0.1333,0.086955,0.080647,0.14386,0.13894,0.22119,0.18086,0.32422,0.26558,0.079996,0.16977,0.08496,0.23453,0.038535,0.039927,0.097061,0.23025,0.17961,0.30147,0.26117
22.09,0.21386,0.19654,0.072603,0.30741,0.081821,0.20328,0.23082,0.19356,0.44457,0.098236,0.21288,0.13035,0.25116,0.032621,0.067448,0.15557,0.33214,0.22797,0.23391,0.19392
22.1,0.17822,0.34112,0.055357,0.3752,0.10211,0.099462,0.26779,0.11635,0.37558,0.10918,0.21824,0.13533,0.19274,0.03677,0.15346,0.31257,0.28741,0.27975,0.31977,0.10548
22.11,0.12444,0.31336,0.0767,0.22085,0.17634,0.045738,0.26368,0.082103,0.17645,0.081101,0.13228,0.10524,0.13904,0.06046,0.28919,0.42749,0.1725,0.25438,0.32625,0.093528
22.12,0.18091,0.1745,0.15755,0.091854,0.19819,0.029224,0.18183,0.10608,0.075827,0.081727,0.082286,0.13848,0.19885,0.10451,0.27933,0.43563,0.17955,0.16345,0.1887,0.13388
22.13,0.3336,0.088682,0.22029,0.04584,0.12742,0.024531,0.13779,0.18321,0.044364,0.14841,0.099021,0.24968,0.30735,0.10725,0.15921,0.38116,0.26448,0.11096,0.1192,0.1597
22.14,0.34709,0.072334,0.15418,0.029795,0.093175,0.025748,0.10268,0.196,0.036449,0.20875,0.16157,0.28654,0.25916,0.072409,0.13131,0.25659,0.23427,0.12236,0.11889,0.18905
22.15,0.19143,0.11647,0.07636,0.023558,0.13424,0.036124,0.089547,0.1203,0.045477,0.15168,0.21105,0.24568,0.15391,0.074857,0.19048,0.16672,0.13379,0.21041,0.11113,0.24715
22.16,0.0934,0.18819,0.059594,0.021967,0.17039,0.062572,0.14387,0.090162,0.075809,0.091713,0.19666,0.35088,0.16195,0.11283,0.18884,0.1139,0.1097,0.29369,0.12784,0.21359
22.17,0.074895,0.15962,0.089924,0.025121,0.12859,0.081031,0.29683,0.13449,0.091016,0.11149,0.24125,0.45639,0.21541,0.11275,0.10425,0.12713,0.12335,0.32863,0.23466,0.15173
22.18,0.11276,0.077079,0.12162,0.038595,0.11535,0.069737,0.44796,0.19489,0.065861,0.18148,0.32466,0.30169,0.16417,0.084087,0.054778,0.20768,0.10742,0.27945,0.36211,0.19069
22.19,0.18634,0.038353,0.099782,0.062449,0.19904,0.077938,0.38896,0.21445,0.041915,0.17903,0.23745,0.13885,0.084249,0.10577,0.042483,0.315,0.1136,0.14682,0.34175,0.34993
22.2,0.21108,0.027313,0.091691,0.068439,0.27591,0.15881,0.1953,0.24904,0.034388,0.10645,0.11425,0.095082,0.059813,0.18081,0.046941,0.3506,0.20756,0.073003,0.21157,0.38964
22.21,0.25609,0.026718,0.11627,0.070079,0.19835,0.3245,0.08682,0.19702,0.047923,0.082163,0.076298,0.11947,0.06192,0.24857,0.073166,0.25235,0.31699,0.054409,0.14069,0.23219
22.22,0.319,0.037385,0.12887,0.1199,0.096355,0.3575,0.052236,0.094586,0.081004,0.10804,0.078558,0.14584,0.058576,0.27301,0.16067,0.17823,0.26296,0.06391,0.11064,0.15522
22.23,0.23801,0.071771,0.12382,0.18535,0.064008,0.20111,0.043435,0.047216,0.085709,0.10707,0.071229,0.15479,0.069609,0.20187,0.3183,0.12752,0.17737,0.077354,0.099193,0.16549
22.24,0.1565,0.11312,0.079888,0.16823,0.086866,0.10593,0.051563,0.033855,0.058875,0.078259,0.065214,0.20668,0.13529,0.1323,0.33195,0.1132,0.19629,0.068418,0.1551,0.13621
22.25,0.10858,0.11933,0.044637,0.10564,0.12873,0.10637,0.093683,0.034622,0.059247,0.094975,0.094465,0.205,0.2108,0.087196,0.18478,0.17746,0.19527,0.070966,0.25721,0.10747
22.26,0.057765,0.12078,0.040211,0.073476,0.10586,0.12938,0.17513,0.049829,0.10344,0.15055,0.19093,0.13291,0.16235,0.04907,0.10915,0.22511,0.15198,0.10795,0.2636,0.14403
22.27,0.031679,0.091599,0.057213,0.097884,0.054001,0.12064,0.18395,0.080081,0.13946,0.14164,0.36856,0.081931,0.077081,0.032732,0.1048,0.15113,0.20679,0.14325,0.1536,0.16173
22.28,0.022225,0.050324,0.066935,0.20055,0.031372,0.15688,0.11019,0.10709,0.11958,0.087115,0.44162,0.081122,0.043084,0.028945,0.11349,0.080963,0.3434,0.19981,0.072601,0.10731
22.29,0.018572,0.039026,0.055398,0.30416,0.026488,0.30977,0.081363,0.11062,0.12729,0.08266,0.29216,0.14005,0.036512,0.031788,0.18092,0.0672,0.31307,0.35811,0.047021,0.078021
22.3,0.01765,0.057228,0.06132,0.29205,0.030181,0.41888,0.12572,0.15576,0.15178,0.14385,0.19587,0.18743,0.043918,0.044512,0.39576,0.099175,0.16224,0.45827,0.0484,0.087368
22.31,0.019239,0.09716,0.1214,0.27491,0.047909,0.30004,0.22699,0.23213,0.14086,0.19304,0.15678,0.13211,0.07723,0.080218,0.55612,0.1991,0.096687,0.32789,0.076316,0.093132
22.32,0.025689,0.11848,0.25304,0.20173,0.1054,0.14235,0.25419,0.18098,0.10121,0.13431,0.11533,0.080989,0.17695,0.13729,0.37044,0.31171,0.084329,0.16507,0.11019,0.13236
22.33,0.04639,0.095558,0.30725,0.11769,0.19494,0.077216,0.16509,0.081714,0.075019,0.073913,0.1428,0.093993,0.29213,0.20872,0.17275,0.33686,0.073424,0.11917,0.093904,0.25508
22.34,0.091422,0.067313,0.2433,0.081871,0.18178,0.074778,0.13083,0.038368,0.10683,0.066389,0.27598,0.11839,0.2338,0.31875,0.12568,0.25892,0.092287,0.12979,0.069932,0.29965
22.35,0.13081,0.085437,0.18711,0.055561,0.093176,0.090208,0.17984,0.024721,0.1917,0.083378,0.37526,0.093641,0.1214,0.34128,0.11923,0.14556,0.16008,0.15899,0.085222,0.17296
22.36,0.1303,0.12279,0.10673,0.048059,0.05052,0.075331,0.17431,0.020087,0.22898,0.098555,0.26654,0.080235,0.099722,0.27531,0.086894,0.11631,0.1775,0.24762,0.13049,0.076592
22.37,0.095244,0.098549,0.052754,0.074377,0.046258,0.058363,0.10618,0.019563,0.21345,0.15685,0.12025,0.13084,0.11766,0.16949,0.075797,0.1563,0.11128,0.30879,0.21141,0.044874
22.38,0.092304,0.053721,0.035107,0.12962,0.06837,0.081689,0.094431,0.023657,0.17365,0.36601,0.057143,0.18538,0.095462,0.090749,0.10468,0.22455,0.080874,0.24371,0.32008,0.037132
22.39,0.15044,0.044095,0.032948,0.13007,0.1164,0.15275,0.15863,0.038514,0.13362,0.63299,0.037309,0.13655,0.070862,0.076116,0.11548,0.28619,0.1236,0.13134,0.40969,0.042881
22.4,0.16342,0.06972,0.043365,0.076165,0.19333,0.18251,0.19848,0.073301,0.11492,0.5216,0.032698,0.074007,0.095161,0.12328,0.093006,0.24257,0.20487,0.085952,0.32879,0.06335
22.41,0.093224,0.10286,0.083799,0.053268,0.30762,0.14037,0.12513,0.1055,0.075364,0.23712,0.041532,0.063511,0.13244,0.23797,0.11667,0.17158,0.18862,0.087935,0.18222,0.0787
22.42,0.050038,0.084367,0.17664,0.07166,0.30247,0.16267,0.055673,0.088463,0.054954,0.11369,0.072782,0.084004,0.11143,0.2742,0.22051,0.11416,0.11788,0.077078,0.1578,0.08397
22.43,0.052709,0.054914,0.23276,0.12782,0.2295,0.2119,0.030006,0.072023,0.073414,0.090835,0.096383,0.13365,0.093296,0.18711,0.2856,0.097125,0.092447,0.070304,0.18712,0.13692
22.44,0.074994,0.064739,0.15505,0.20332,0.1953,0.15142,0.021113,0.088061,0.099654,0.087548,0.069189,0.23013,0.15687,0.12471,0.20888,0.14205,0.076495,0.10444,0.19445,0.27834
22.45,0.066625,0.13234,0.077437,0.21909,0.11968,0.075245,0.017795,0.081404,0.080328,0.097981,0.042725,0.28276,0.28479,0.077987,0.17201,0.16319,0.083658,0.12992,0.16179,0.39644
22.46,0.039218,0.21109,0.064526,0.14704,0.066089,0.053557,0.017419,0.063044,0.053637,0.16076,0.044848,0.26423,0.27849,0.055602,0.21755,0.11202,0.15061,0.10328,0.090838,0.3167
22.47,0.030348,0.16599,0.075449,0.12423,0.063846,0.0746,0.020597,0.089348,0.055332,0.20051,0.055231,0.17352,0.14411,0.062839,0.18894,0.092851,0.23785,0.10874,0.051292,0.21226
22.48,0.04202,0.080576,0.064427,0.13464,0.090675,0.14295,0.029495,0.1812,0.09468,0.14265,0.050777,0.081053,0.068794,0.072239,0.1284,0.12785,0.22757,0.14674,0.044128,0.17332
22.49,0.075267,0.050494,0.053513,0.097858,0.090131,0.18434,0.038272,0.23201,0.21906,0.077914,0.056024,0.043469,0.049984,0.075823,0.1607,0.14978,0.20743,0.1207,0.057408,0.13051
22.5,0.086108,0.058107,0.080547,0.071652,0.062007,0.14593,0.044401,0.14872,0.38318,0.059536,0.1045,0.032405,0.057442,0.12425,0.24108,0.17954,0.27434,0.076873,0.072584,0.14949
22.51,0.053339,0.074419,0.17021,0.10722,0.061883,0.11379,0.076066,0.079363,0.35418,0.084375,0.16749,0.031428,0.10488,0.24471,0.20832,0.22914,0.24379,0.084344,0.072598,0.2679
22.52,0.032156,0.079957,0.23811,0.22048,0.11011,0.088532,0.1728,0.077656,0.26309,0.11118,0.14483,0.040404,0.23077,0.30487,0.14223,0.18322,0.13103,0.1116,0.10097,0.36192
22.53,0.035557,0.12378,0.16599,0.27462,0.18711,0.081127,0.27168,0.093476,0.20816,0.08839,0.10459,0.070545,0.31814,0.27777,0.17708,0.10815,0.089164,0.10565,0.17545,0.29136
22.54,0.05749,0.24095,0.095386,0.16342,0.2358,0.06776,0.2101,0.075755,0.12162,0.075634,0.15274,0.11656,0.2157,0.26309,0.22087,0.08768,0.091515,0.12243,0.21171,0.23658
22.55,0.069168,0.34075,0.11255,0.068949,0.22178,0.050059,0.095048,0.062791,0.079638,0.12878,0.26251,0.14647,0.12364,0.20016,0.15255,0.13481,0.082144,0.1763,0.25048,0.21069
22.56,0.063553,0.32291,0.19869,0.035868,0.13825,0.063771,0.045208,0.097854,0.099798,0.20261,0.24623,0.22077,0.14044,0.13123,0.089154,0.19319,0.093155,0.16342,0.32714,0.13084
22.57,0.093558,0.18519,0.21487,0.024541,0.097597,0.12231,0.032155,0.16674,0.16635,0.16009,0.14059,0.29576,0.16944,0.085793,0.089939,0.19403,0.16398,0.13027,0.24594,0.093252
22.58,0.15838,0.078807,0.12381,0.020488,0.086823,0.15708,0.035245,0.16441,0.20079,0.074223,0.12158,0.23885,0.1136,0.090397,0.096102,0.19407,0.22732,0.19702,0.11973,0.10068
22.59,0.17995,0.04018,0.070949,0.020584,0.062196,0.10464,0.061913,0.12023,0.16299,0.037157,0.16873,0.14098,0.055704,0.14287,0.078868,0.14072,0.21616,0.3223,0.078484,0.099787
22.6,0.14231,0.026956,0.080827,0.026568,0.058506,0.064617,0.11517,0.16434,0.18767,0.026495,0.15135,0.088334,0.035373,0.21191,0.094644,0.069775,0.15896,0.27975,0.090399,0.13084
22.61,0.080416,0.021791,0.13107,0.044992,0.10561,0.082714,0.12243,0.33526,0.25742,0.02491,0.082463,0.10169,0.032072,0.25871,0.17844,0.041991,0.11227,0.15529,0.12434,0.23666
22.62,0.050091,0.020509,0.14977,0.065789,0.1906,0.13517,0.073893,0.41662,0.19372,0.030707,0.05353,0.15659,0.039431,0.20909,0.25504,0.042409,0.085053,0.13043,0.21115,0.2603
22.63,0.058807,0.023045,0.15411,0.063544,0.18211,0.14895,0.041551,0.24984,0.091377,0.052625,0.055871,0.21016,0.069903,0.14922,0.20443,0.056444,0.070653,0.14072,0.32262,0.14422
22.64,0.10303,0.033581,0.24273,0.073182,0.092495,0.12559,0.032231,0.11674,0.055698,0.094697,0.059811,0.26972,0.15456,0.10732,0.14664,0.056837,0.10222,0.11437,0.27838,0.065234
22.65,0.1553,0.057218,0.28254,0.14993,0.042508,0.07988,0.042416,0.094315,0.055107,0.1228,0.071922,0.2321,0.23484,0.08622,0.16297,0.048931,0.16695,0.12694,0.15461,0.041104
22.66,0.20034,0.083226,0.18829,0.27277,0.026756,0.040405,0.069108,0.10687,0.047718,0.16118,0.14165,0.1416,0.17644,0.1274,0.14396,0.06515,0.1887,0.23419,0.099117,0.03859
22.67,0.186,0.1293,0.10167,0.25992,0.022266,0.025693,0.073672,0.092626,0.033241,0.19947,0.30461,0.081827,0.093034,0.1805,0.10527,0.095387,0.13322,0.29912,0.11417,0.054946
22.68,0.11557,0.18764,0.056457,0.13487,0.023749,0.023144,0.05356,0.096765,0.032726,0.14977,0.3765,0.044381,0.074804,0.1361,0.1433,0.10941,0.06735,0.19522,0.11668,0.095177
22.69,0.097705,0.15634,0.04717,0.066768,0.034504,0.028463,0.055682,0.14717,0.046666,0.090324,0.22686,0.0289,0.080359,0.070982,0.22903,0.16765,0.040757,0.11116,0.080171,0.12781
22.7,0.091783,0.10585,0.071428,0.061345,0.071387,0.05045,0.096557,0.14357,0.051375,0.060714,0.098015,0.024258,0.095322,0.051341,0.20171,0.29286,0.038515,0.096347,0.073282,0.14574
22.71,0.056415,0.081693,0.1027,0.084921,0.13638,0.10322,0.15131,0.080943,0.04053,0.067576,0.055382,0.024927,0.18421,0.066028,0.10561,0.3126,0.057224,0.097454,0.090031,0.15364
22.72,0.034261,0.062691,0.079708,0.086866,0.13866,0.13819,0.20602,0.05224,0.045249,0.11952,0.048697,0.032553,0.36821,0.12968,0.067927,0.18382,0.088957,0.15408,0.082489,0.14219
22.73,0.034454,0.074317,0.041173,0.078329,0.080332,0.10372,0.3261,0.069271,0.078229,0.15144,0.067396,0.056302,0.39308,0.22761,0.06228,0.098106,0.085914,0.3134,0.088669,0.10264
22.74,0.049393,0.15074,0.026834,0.096828,0.061133,0.090131,0.34248,0.12708,0.10185,0.10422,0.14203,0.094181,0.21312,0.26927,0.054301,0.09037,0.065647,0.37541,0.14505,0.083819
22.75,0.055757,0.31119,0.027563,0.11814,0.095323,0.14879,0.21831,0.14527,0.085369,0.071089,0.2691,0.12751,0.10818,0.23567,0.068905,0.10027,0.078149,0.21584,0.15997,0.10914
22.76,0.047838,0.40323,0.044371,0.13058,0.1298,0.18532,0.12613,0.086434,0.099837,0.09149,0.26395,0.19086,0.095946,0.14052,0.12318,0.12841,0.131,0.089657,0.10161,0.10798
22.77,0.058074,0.28716,0.098393,0.092804,0.095659,0.11559,0.079778,0.046953,0.20983,0.12806,0.13931,0.23468,0.088036,0.088142,0.14127,0.19802,0.24699,0.04653,0.077029,0.07694
22.78,0.11992,0.13274,0.16233,0.048823,0.059444,0.052489,0.08715,0.044543,0.33512,0.1625,0.079969,0.21428,0.061771,0.10216,0.087627,0.22609,0.38554,0.03337,0.09016,0.079809
22.79,0.26689,0.072412,0.12888,0.039616,0.072009,0.03137,0.15271,0.051642,0.25395,0.24853,0.087447,0.14523,0.060631,0.13971,0.056352,0.16106,0.42479,0.033709,0.097685,0.10848
22.8,0.35789,0.06204,0.059292,0.055518,0.12769,0.026998,0.21665,0.048278,0.11107,0.28806,0.092824,0.075527,0.08688,0.17618,0.074736,0.086359,0.35301,0.046082,0.14598,0.16396
22.81,0.24098,0.050046,0.029664,0.063361,0.14704,0.030603,0.21561,0.058903,0.051079,0.23829,0.065411,0.053386,0.090598,0.16514,0.11774,0.067936,0.20294,0.052513,0.27695,0.31525
22.82,0.10514,0.036912,0.022188,0.046549,0.11317,0.045851,0.15413,0.12158,0.032286,0.14807,0.057466,0.072635,0.076714,0.12862,0.10909,0.071985,0.14382,0.044617,0.30441,0.40967
22.83,0.051269,0.041903,0.024443,0.042727,0.13076,0.096791,0.10142,0.21151,0.02666,0.080277,0.087363,0.14453,0.11403,0.098686,0.073256,0.061261,0.18058,0.054342,0.16731,0.27201
22.84,0.03625,0.075883,0.040692,0.075353,0.17299,0.2269,0.093086,0.18248,0.029157,0.068362,0.10621,0.20242,0.20847,0.070575,0.065388,0.064177,0.24519,0.081964,0.073899,0.13006
22.85,0.036183,0.11217,0.075892,0.13521,0.16595,0.3213,0.068981,0.090964,0.045752,0.099485,0.082911,0.1558,0.21866,0.085553,0.057621,0.10034,0.27648,0.078194,0.04411,0.090095
22.86,0.052892,0.088994,0.096073,0.14338,0.10782,0.21355,0.043146,0.055833,0.077115,0.17755,0.091463,0.1061,0.13654,0.12762,0.059463,0.12084,0.18136,0.061787,0.038526,0.090898
22.87,0.11396,0.057709,0.073289,0.11712,0.051535,0.098691,0.045779,0.062766,0.082344,0.24653,0.1667,0.071219,0.12369,0.11263,0.10437,0.12676,0.082615,0.082479,0.050495,0.11177
22.88,0.22591,0.072887,0.055436,0.087832,0.028059,0.072753,0.068914,0.085938,0.066996,0.21848,0.20029,0.045385,0.16892,0.072084,0.16914,0.20789,0.046774,0.10318,0.082037,0.18684
22.89,0.24018,0.147,0.082619,0.048482,0.020525,0.083907,0.066756,0.13646,0.094663,0.19805,0.11988,0.044413,0.14894,0.077937,0.16025,0.26924,0.042554,0.079754,0.098112,0.23166
22.9,0.13613,0.19776,0.12188,0.029356,0.018414,0.078466,0.037738,0.17371,0.19025,0.15052,0.05547,0.054805,0.10426,0.10938,0.13677,0.17777,0.053443,0.073393,0.096925,0.1571
22.91,0.062729,0.12938,0.094552,0.026757,0.019235,0.082576,0.021437,0.12892,0.2371,0.07483,0.036159,0.056041,0.12685,0.12044,0.19552,0.094075,0.055402,0.11439,0.15994,0.072507
22.92,0.03839,0.062314,0.04932,0.035751,0.023466,0.14279,0.016989,0.081632,0.15188,0.038551,0.036824,0.07144,0.14897,0.13584,0.21524,0.088714,0.054587,0.14707,0.31338,0.038597
22.93,0.039607,0.051301,0.039667,0.070545,0.034568,0.19667,0.017203,0.052384,0.096342,0.027301,0.058327,0.14418,0.10329,0.12311,0.12902,0.11153,0.089169,0.12868,0.36982,0.029648
22.94,0.054206,0.077911,0.058794,0.15479,0.057748,0.15496,0.021449,0.04298,0.12302,0.025022,0.12725,0.23912,0.077377,0.084352,0.076257,0.12639,0.12954,0.13537,0.23924,0.03343
22.95,0.05371,0.092935,0.072041,0.21697,0.10933,0.080609,0.035658,0.062252,0.15441,0.029473,0.21496,0.24589,0.1182,0.059894,0.076023,0.1959,0.096078,0.16055,0.15587,0.054777
22.96,0.041756,0.06656,0.053024,0.15798,0.23489,0.047508,0.077415,0.089456,0.13071,0.047931,0.19093,0.2244,0.17007,0.06851,0.075685,0.26531,0.045621,0.11652,0.12632,0.077974
22.97,0.050394,0.057677,0.043871,0.078194,0.33887,0.053275,0.13095,0.077885,0.15543,0.089739,0.10562,0.17375,0.12897,0.12187,0.077756,0.19757,0.025618,0.076028,0.090027,0.065301
22.98,0.10269,0.061707,0.074098,0.054492,0.29788,0.069757,0.11415,0.06443,0.2469,0.13743,0.073455,0.12074,0.071876,0.16519,0.13414,0.12556,0.020612,0.080847,0.098635,0.052343
22.99,0.18463,0.041252,0.14281,0.059929,0.22691,0.058199,0.07154,0.10164,0.2393,0.17903,0.10302,0.080274,0.06688,0.15906,0.25616,0.16143,0.022424,0.08719,0.15153,0.067427
23,0.18489,0.021097,0.15158,0.052517,0.12852,0.044041,0.08285,0.18096,0.1366,0.16495,0.13094,0.060426,0.07637,0.11994,0.33478,0.25899,0.033511,0.10173,0.15435,0.077033
23.01,0.15919,0.013292,0.083513,0.040059,0.062432,0.063898,0.15209,0.21343,0.080131,0.12291,0.088499,0.081733,0.06443,0.063213,0.2545,0.22961,0.053032,0.18885,0.11112,0.080372
23.02,0.17477,0.010291,0.044733,0.05062,0.044789,0.11551,0.18042,0.22911,0.094492,0.099027,0.04364,0.13279,0.071029,0.03471,0.14116,0.12355,0.069984,0.31753,0.11285,0.12837
23.03,0.13236,0.0090891,0.045631,0.096399,0.060242,0.11952,0.11889,0.20652,0.13545,0.069134,0.028704,0.16869,0.12847,0.027911,0.097457,0.094489,0.099992,0.38097,0.10748,0.16901
23.04,0.079714,0.0088984,0.062684,0.13372,0.10865,0.067632,0.096107,0.11143,0.11162,0.069588,0.02841,0.14384,0.16561,0.033892,0.077137,0.10166,0.12321,0.33534,0.067391,0.13533
23.05,0.051306,0.0095535,0.063999,0.10465,0.12323,0.042861,0.15577,0.054965,0.059605,0.12379,0.041421,0.10295,0.11441,0.047202,0.093394,0.07159,0.10876,0.18147,0.052188,0.14324
23.06,0.034992,0.011538,0.072306,0.089852,0.072571,0.054158,0.19977,0.041355,0.041956,0.20402,0.087355,0.090206,0.081841,0.047671,0.18181,0.037029,0.073465,0.084586,0.056355,0.22171
23.07,0.037777,0.017073,0.12182,0.16422,0.037664,0.069053,0.12944,0.051587,0.046548,0.21214,0.16663,0.067954,0.1095,0.044643,0.27791,0.023339,0.064421,0.060744,0.053406,0.20918
23.08,0.069069,0.032115,0.1659,0.32467,0.026889,0.052739,0.061992,0.095791,0.05377,0.1304,0.17155,0.064943,0.12323,0.064773,0.22088,0.019646,0.089271,0.078074,0.069459,0.1226
23.09,0.11746,0.053491,0.15855,0.33567,0.021012,0.037665,0.04558,0.17559,0.079642,0.079219,0.096647,0.10929,0.095959,0.10687,0.10277,0.021204,0.089672,0.11999,0.11755,0.096381
23.1,0.11821,0.065908,0.097267,0.17072,0.021113,0.049605,0.050009,0.22533,0.1644,0.063973,0.052584,0.14099,0.11472,0.17043,0.048485,0.030838,0.064596,0.15209,0.1249,0.090762
23.11,0.073552,0.08265,0.045181,0.070538,0.033651,0.084828,0.04843,0.16297,0.24934,0.041031,0.050112,0.093964,0.16564,0.28101,0.032827,0.047288,0.069559,0.14685,0.0819,0.071515
23.12,0.04167,0.087073,0.02585,0.039095,0.054095,0.12096,0.053368,0.08576,0.20351,0.024362,0.063411,0.049042,0.13816,0.33104,0.033731,0.054678,0.097002,0.12429,0.046836,0.083247
23.13,0.040749,0.097353,0.020368,0.030739,0.050246,0.15531,0.10199,0.060638,0.1006,0.018778,0.085546,0.040475,0.072139,0.28093,0.052225,0.075172,0.12877,0.10107,0.03181,0.11151
23.14,0.048008,0.11542,0.020163,0.035494,0.032933,0.12826,0.19513,0.046859,0.049947,0.018355,0.15186,0.061442,0.045912,0.16938,0.070727,0.14297,0.23735,0.068181,0.033684,0.10254
23.15,0.036604,0.081571,0.024385,0.064185,0.035305,0.064005,0.19734,0.042446,0.038663,0.021989,0.23408,0.10855,0.046828,0.096859,0.055409,0.17533,0.37578,0.069555,0.056048,0.11536
23.16,0.024768,0.047122,0.038013,0.11561,0.062716,0.034249,0.10754,0.067377,0.050549,0.03437,0.24247,0.13568,0.045373,0.098664,0.038232,0.10799,0.3092,0.089405,0.10725,0.19354
23.17,0.029801,0.050335,0.077754,0.11664,0.079425,0.028243,0.065503,0.11371,0.10145,0.069797,0.15166,0.15671,0.045799,0.14755,0.042367,0.048866,0.15369,0.072042,0.16341,0.22937
23.18,0.056353,0.093713,0.14303,0.068887,0.053833,0.037471,0.078262,0.10828,0.1736,0.1333,0.076808,0.15945,0.076132,0.22686,0.050753,0.027956,0.091379,0.049081,0.16652,0.16573
23.19,0.076676,0.14081,0.18456,0.040667,0.033938,0.073772,0.098626,0.067525,0.16905,0.17413,0.065245,0.099833,0.122,0.24288,0.060586,0.022316,0.090983,0.054021,0.11041,0.08728
23.2,0.05346,0.11471,0.252,0.042338,0.04066,0.11795,0.10163,0.065283,0.11632,0.13995,0.069767,0.067437,0.11352,0.19688,0.11529,0.023893,0.10034,0.060482,0.073234,0.053423
23.21,0.030164,0.064163,0.27857,0.081027,0.061246,0.097451,0.15743,0.1123,0.067975,0.11738,0.052348,0.089026,0.099527,0.13983,0.21563,0.034394,0.15194,0.062788,0.061908,0.058378
23.22,0.032138,0.057867,0.1766,0.13775,0.061791,0.055203,0.25854,0.17389,0.045972,0.1286,0.041783,0.12777,0.16368,0.075846,0.21061,0.051,0.25111,0.08657,0.089335,0.10818
23.23,0.054393,0.086095,0.10029,0.11701,0.058198,0.047877,0.26391,0.17133,0.056974,0.092912,0.057999,0.1251,0.22696,0.053008,0.11939,0.060313,0.25381,0.10737,0.14107,0.19447
23.24,0.061223,0.086421,0.062679,0.054536,0.10311,0.074667,0.16188,0.11837,0.071883,0.056517,0.076898,0.087872,0.15812,0.055837,0.096679,0.091033,0.14018,0.082653,0.12618,0.21854
23.25,0.036436,0.050679,0.048316,0.024775,0.20383,0.13777,0.072133,0.11822,0.055686,0.066338,0.075271,0.078993,0.078678,0.04803,0.1294,0.20081,0.061191,0.055006,0.083609,0.15296
23.26,0.018642,0.033032,0.067414,0.015196,0.22083,0.20042,0.036217,0.13043,0.042807,0.10889,0.098667,0.072188,0.060649,0.040688,0.12856,0.31226,0.034618,0.061881,0.091351,0.089152
23.27,0.01353,0.039609,0.13215,0.011587,0.12176,0.17901,0.024367,0.090867,0.061195,0.10787,0.13204,0.053468,0.066173,0.058817,0.078074,0.2365,0.027695,0.090562,0.11033,0.062904
23.28,0.01371,0.05711,0.19262,0.010153,0.058866,0.17129,0.020591,0.070659,0.093146,0.063396,0.11428,0.063327,0.079317,0.077233,0.03939,0.12721,0.032502,0.14547,0.11991,0.054736
23.29,0.018639,0.058861,0.1621,0.010119,0.051257,0.19548,0.021769,0.11297,0.10499,0.049015,0.073286,0.10041,0.14447,0.054637,0.025533,0.10736,0.052922,0.18956,0.14049,0.077012
23.3,0.036002,0.062552,0.091142,0.012033,0.064272,0.13687,0.031603,0.17357,0.13556,0.055226,0.064367,0.099755,0.23314,0.028002,0.022661,0.096828,0.068299,0.17109,0.12636,0.10148
23.31,0.075344,0.12044,0.071264,0.015682,0.055315,0.079848,0.056442,0.14067,0.14716,0.044,0.10503,0.069486,0.19751,0.01849,0.028321,0.079119,0.056692,0.1071,0.086706,0.079754
23.32,0.098589,0.26524,0.090164,0.017129,0.035645,0.092322,0.075387,0.082593,0.10341,0.029602,0.14292,0.078738,0.11143,0.017132,0.042352,0.10996,0.061482,0.051043,0.073045,0.065535
23.33,0.079627,0.33275,0.076117,0.018578,0.035456,0.1652,0.081744,0.08896,0.060575,0.031424,0.12997,0.14107,0.10404,0.021145,0.049497,0.15195,0.093384,0.02901,0.1029,0.084446
23.34,0.054262,0.19879,0.038424,0.028763,0.055689,0.18811,0.12209,0.12548,0.034641,0.041478,0.11737,0.22412,0.1621,0.036299,0.054946,0.11823,0.090288,0.023681,0.13308,0.098181
23.35,0.033994,0.082028,0.01954,0.059455,0.068665,0.10996,0.14225,0.10151,0.028018,0.044099,0.081278,0.22808,0.16293,0.066027,0.096733,0.085163,0.062104,0.027983,0.16561,0.10872
23.36,0.031551,0.041639,0.013136,0.11247,0.065129,0.055576,0.097499,0.049908,0.039333,0.057388,0.045262,0.13607,0.090764,0.086567,0.18387,0.11086,0.068961,0.046806,0.21091,0.091792
23.37,0.054501,0.03077,0.010642,0.15045,0.099749,0.046493,0.056657,0.027046,0.07824,0.12244,0.036924,0.079563,0.055136,0.093272,0.2707,0.12013,0.088525,0.069015,0.20562,0.054739
23.38,0.092199,0.033331,0.0097338,0.1191,0.16327,0.043794,0.046805,0.021215,0.11301,0.22324,0.055005,0.060488,0.0554,0.080999,0.26298,0.076348,0.082711,0.069574,0.12723,0.043441
23.39,0.084355,0.056459,0.010085,0.076976,0.14058,0.032891,0.07287,0.022535,0.091562,0.20824,0.1069,0.065081,0.050289,0.063512,0.14288,0.054383,0.10586,0.086254,0.060262,0.060398
23.4,0.049006,0.10776,0.012689,0.080011,0.07198,0.032171,0.12706,0.032947,0.071325,0.10944,0.1332,0.12158,0.045486,0.056791,0.062997,0.061415,0.15929,0.11505,0.036995,0.10106
23.41,0.039618,0.13917,0.018233,0.072391,0.046325,0.051586,0.16246,0.069543,0.058557,0.067354,0.087922,0.22598,0.07174,0.0756,0.039461,0.061768,0.13612,0.094058,0.035305,0.17183
23.42,0.059789,0.13854,0.021143,0.042886,0.06037,0.072704,0.18058,0.14449,0.041995,0.06846,0.057435,0.24655,0.10663,0.15227,0.041833,0.074123,0.079695,0.070724,0.054022,0.2597
23.43,0.10494,0.11001,0.021729,0.031604,0.10791,0.063395,0.14798,0.1634,0.05107,0.05992,0.069219,0.14214,0.084112,0.21201,0.067943,0.14104,0.075602,0.10007,0.10553,0.27095
23.44,0.17717,0.057653,0.033293,0.042761,0.14147,0.062272,0.1052,0.094507,0.088601,0.055199,0.097023,0.060506,0.047663,0.14862,0.10648,0.19227,0.090409,0.14191,0.13881,0.19215
23.45,0.24991,0.032464,0.073848,0.057338,0.16213,0.11985,0.080906,0.054986,0.094021,0.090971,0.1502,0.031584,0.043631,0.089165,0.10942,0.13007,0.067379,0.13048,0.10954,0.093682
23.46,0.19758,0.033184,0.12715,0.049745,0.18113,0.22273,0.052919,0.062127,0.053615,0.13324,0.22011,0.022552,0.050664,0.099018,0.082704,0.05958,0.043254,0.14173,0.10744,0.047018
23.47,0.12482,0.042044,0.11445,0.046548,0.12653,0.20911,0.050645,0.072056,0.029661,0.10238,0.19143,0.022348,0.050026,0.13253,0.075759,0.034154,0.044486,0.16856,0.11885,0.033402
23.48,0.10597,0.035994,0.087725,0.082319,0.073364,0.10202,0.083984,0.066033,0.029167,0.055445,0.11789,0.030472,0.071324,0.19198,0.059617,0.030977,0.048174,0.12558,0.086402,0.032938
23.49,0.072062,0.027044,0.11499,0.17667,0.049078,0.045919,0.10438,0.092829,0.050642,0.048082,0.071759,0.035938,0.11254,0.24364,0.045739,0.04497,0.053682,0.072092,0.068809,0.044132
23.5,0.044864,0.036018,0.11552,0.238,0.045171,0.030404,0.069149,0.14208,0.083669,0.061198,0.070031,0.029294,0.10499,0.1643,0.060743,0.094914,0.098133,0.063858,0.094448,0.065415
23.51,0.050471,0.071054,0.062355,0.16241,0.076901,0.030678,0.040059,0.13115,0.079362,0.056333,0.11393,0.029653,0.057321,0.073889,0.072636,0.16169,0.16183,0.070482,0.11485,0.1004
23.52,0.094795,0.094614,0.028745,0.0796,0.14105,0.049037,0.040863,0.073906,0.061202,0.047247,0.17045,0.045568,0.028874,0.043207,0.052457,0.14125,0.13768,0.058095,0.13383,0.20143
23.53,0.13427,0.063956,0.017805,0.062293,0.1407,0.10458,0.065558,0.03851,0.053862,0.07119,0.2109,0.054247,0.019852,0.044556,0.04258,0.084528,0.067571,0.059909,0.20524,0.30681
23.54,0.096967,0.036408,0.015211,0.068967,0.075787,0.16202,0.11212,0.03478,0.038562,0.11487,0.18099,0.049211,0.018672,0.063042,0.056701,0.078035,0.035045,0.086487,0.20733,0.236
23.55,0.052295,0.040816,0.016414,0.060652,0.04309,0.13699,0.13467,0.041032,0.034454,0.10731,0.12102,0.073235,0.023463,0.091765,0.064883,0.075313,0.029103,0.09057,0.11335,0.13732
23.56,0.052118,0.068314,0.016558,0.068889,0.045996,0.074622,0.11653,0.032057,0.055808,0.084847,0.082757,0.13546,0.039844,0.11876,0.065587,0.052831,0.040305,0.094901,0.052037,0.14137
23.57,0.084114,0.072815,0.016341,0.13178,0.069886,0.038095,0.12359,0.019034,0.094715,0.12856,0.047062,0.14158,0.064745,0.12254,0.085303,0.053142,0.083221,0.16393,0.032205,0.16285
23.58,0.087332,0.044657,0.022069,0.18696,0.11,0.02945,0.10151,0.014455,0.10162,0.19313,0.032307,0.082449,0.073573,0.11045,0.11245,0.071612,0.1389,0.20945,0.028074,0.15453
23.59,0.047817,0.032288,0.04006,0.13421,0.11964,0.033459,0.055477,0.015383,0.085326,0.15231,0.034297,0.060838,0.10026,0.065367,0.090053,0.06283,0.11706,0.13365,0.033786,0.2014
23.6,0.022447,0.049666,0.064068,0.060885,0.077702,0.032251,0.04184,0.022566,0.11826,0.087142,0.033698,0.084479,0.19424,0.030782,0.060382,0.046948,0.062828,0.063706,0.051917,0.21548
23.61,0.014204,0.095734,0.088323,0.029522,0.053551,0.028806,0.064562,0.046152,0.15221,0.091138,0.031357,0.095691,0.23982,0.018471,0.073993,0.06245,0.045816,0.044481,0.070864,0.13904
23.62,0.011769,0.10646,0.14188,0.019477,0.04242,0.042057,0.097877,0.088037,0.10328,0.13296,0.049379,0.071357,0.15596,0.014885,0.12051,0.097893,0.043392,0.054527,0.094851,0.10955
23.63,0.011851,0.060027,0.1591,0.016466,0.035973,0.080313,0.080473,0.10046,0.054854,0.13037,0.084085,0.072963,0.11058,0.015667,0.15624,0.10384,0.045546,0.10993,0.19524,0.14516
23.64,0.014767,0.029511,0.12025,0.017241,0.051776,0.10296,0.049239,0.069741,0.050409,0.13104,0.077247,0.09942,0.16143,0.022652,0.1566,0.083462,0.076326,0.22775,0.35802,0.13347
23.65,0.025277,0.022844,0.086518,0.02361,0.10873,0.09522,0.050763,0.043517,0.058303,0.18716,0.039268,0.082163,0.20036,0.033419,0.17653,0.086744,0.11575,0.25792,0.32905,0.074865
23.66,0.055609,0.023063,0.052598,0.045454,0.17151,0.12194,0.054814,0.050077,0.049782,0.17814,0.019782,0.046987,0.14598,0.036265,0.14716,0.076762,0.096574,0.1453,0.15924,0.049906
23.67,0.088666,0.021533,0.040552,0.086523,0.14234,0.1383,0.03765,0.086464,0.050406,0.10033,0.014169,0.040507,0.12555,0.042156,0.072468,0.055179,0.070716,0.071318,0.071932,0.045228
23.68,0.06964,0.025223,0.059514,0.096859,0.085405,0.10624,0.028534,0.10415,0.093066,0.051901,0.013477,0.047868,0.14184,0.057418,0.034796,0.069841,0.094907,0.053446,0.050472,0.04442
23.69,0.03603,0.048138,0.11323,0.081543,0.091931,0.065102,0.040369,0.097515,0.18035,0.045061,0.016756,0.046573,0.10723,0.063594,0.02368,0.11212,0.1283,0.046172,0.062761,0.068683
23.7,0.027263,0.097134,0.16603,0.10696,0.1198,0.045888,0.055029,0.085888,0.20463,0.055846,0.028361,0.057062,0.053409,0.048904,0.022736,0.11223,0.11104,0.051795,0.12152,0.11048
23.71,0.037671,0.11169,0.1402,0.12166,0.086949,0.063381,0.045137,0.050122,0.12498,0.049533,0.051311,0.11685,0.026782,0.046329,0.032026,0.085243,0.079733,0.080016,0.18465,0.10059
23.72,0.055066,0.074126,0.08785,0.083773,0.04076,0.10667,0.037922,0.025791,0.075589,0.037922,0.071823,0.2195,0.017775,0.0726,0.055863,0.09409,0.075303,0.090631,0.14337,0.05477
23.73,0.079935,0.070304,0.091238,0.050264,0.022232,0.12731,0.063769,0.018722,0.072243,0.051971,0.0666,0.22831,0.014948,0.10198,0.079133,0.084979,0.067868,0.082197,0.081661,0.032931
23.74,0.11703,0.1193,0.095226,0.044532,0.017137,0.12073,0.11365,0.021161,0.065904,0.078713,0.054182,0.12297,0.016093,0.12745,0.097083,0.045977,0.078428,0.12878,0.068304,0.033866
23.75,0.11252,0.13471,0.058367,0.075508,0.017325,0.082509,0.10927,0.033383,0.078477,0.0668,0.055976,0.053382,0.023479,0.12401,0.10201,0.024586,0.14779,0.24134,0.061033,0.059525
23.76,0.10216,0.076877,0.033415,0.14284,0.023221,0.047919,0.058779,0.041392,0.15852,0.0405,0.048832,0.032387,0.033082,0.090543,0.090413,0.019029,0.21824,0.25956,0.065293,0.12278
23.77,0.093406,0.035283,0.035046,0.17654,0.044962,0.034402,0.036572,0.032364,0.24085,0.042082,0.052693,0.031637,0.033258,0.062073,0.066719,0.02086,0.18053,0.14325,0.10371,0.15499
23.78,0.05544,0.023334,0.048886,0.16851,0.10095,0.027641,0.03971,0.028128,0.17443,0.056483,0.097534,0.052062,0.041433,0.049844,0.049641,0.033024,0.13881,0.065654,0.11454,0.10158
23.79,0.033641,0.02428,0.045564,0.12497,0.1406,0.035463,0.038224,0.040473,0.075522,0.046086,0.13837,0.099705,0.076605,0.072468,0.066638,0.062679,0.14484,0.04553,0.077121,0.060461
23.8,0.040723,0.03484,0.033552,0.069328,0.093514,0.068798,0.034067,0.07168,0.035777,0.02786,0.10165,0.11331,0.095421,0.096724,0.10111,0.09412,0.10342,0.056159,0.069237,0.053275
23.81,0.064494,0.066677,0.042402,0.044975,0.044116,0.093967,0.05161,0.13466,0.02391,0.026179,0.063027,0.067874,0.06066,0.071361,0.11861,0.09516,0.052958,0.10934,0.097218,0.052986
23.82,0.061684,0.12492,0.087864,0.029372,0.031803,0.063996,0.071681,0.19603,0.022027,0.034774,0.075402,0.03967,0.029944,0.046173,0.097697,0.067279,0.034917,0.18242,0.11763,0.079672
23.83,0.03567,0.13169,0.1352,0.02036,0.035602,0.03197,0.052729,0.18869,0.030132,0.045134,0.13786,0.037954,0.021874,0.051316,0.066855,0.051091,0.035367,0.16811,0.12074,0.12393
23.84,0.024648,0.088144,0.10171,0.021548,0.038847,0.024492,0.028501,0.17151,0.060428,0.068482,0.21235,0.038907,0.027717,0.065006,0.048942,0.048165,0.053383,0.13005,0.13962,0.10846
23.85,0.031595,0.057543,0.046962,0.029218,0.05656,0.036428,0.024227,0.11763,0.099891,0.093141,0.19055,0.049998,0.05549,0.090551,0.038189,0.069839,0.10945,0.14572,0.11659,0.074512
23.86,0.065962,0.034033,0.025189,0.029522,0.1057,0.064432,0.035108,0.067312,0.083798,0.0992,0.13583,0.10226,0.10296,0.14198,0.050228,0.14133,0.20527,0.11653,0.066755,0.090049
23.87,0.12108,0.026178,0.020786,0.024763,0.13773,0.069266,0.043014,0.069362,0.044746,0.068718,0.10884,0.16241,0.10512,0.17464,0.068613,0.21582,0.27576,0.057266,0.057088,0.13822
23.88,0.11265,0.037465,0.02524,0.032191,0.10751,0.050973,0.034126,0.11875,0.03597,0.033091,0.067542,0.12706,0.062327,0.13141,0.054368,0.19158,0.22642,0.029705,0.072866,0.15974
23.89,0.058016,0.056133,0.045963,0.06282,0.056459,0.051585,0.033869,0.16938,0.043518,0.018642,0.048819,0.068507,0.037064,0.064055,0.036495,0.11853,0.12142,0.021963,0.072646,0.12027
23.9,0.03332,0.048203,0.10204,0.10916,0.035412,0.048082,0.059423,0.13751,0.037153,0.014846,0.067912,0.063841,0.04034,0.037274,0.040677,0.089555,0.070238,0.022814,0.059528,0.081966
23.91,0.029153,0.029679,0.16069,0.12738,0.042958,0.034546,0.087991,0.079648,0.026403,0.015266,0.096918,0.075943,0.051666,0.041573,0.055268,0.065989,0.059604,0.034007,0.05562,0.056614
23.92,0.029989,0.028352,0.14346,0.094933,0.052499,0.040923,0.081719,0.063626,0.031797,0.020001,0.083498,0.055415,0.042734,0.072668,0.080794,0.047681,0.090202,0.058419,0.039887,0.057356
23.93,0.046008,0.047012,0.079073,0.082085,0.03995,0.078688,0.098322,0.048769,0.047149,0.03303,0.057053,0.028894,0.035372,0.097413,0.10655,0.054365,0.15574,0.083025,0.02458,0.084353
23.94,0.10571,0.080102,0.037825,0.10636,0.031968,0.10443,0.15317,0.031239,0.048124,0.05563,0.05933,0.018759,0.050397,0.084585,0.10854,0.059898,0.18764,0.079886,0.021038,0.10555
23.95,0.19705,0.11079,0.026717,0.08954,0.049812,0.070811,0.13427,0.031536,0.052336,0.10094,0.053001,0.018204,0.061994,0.062846,0.078313,0.053708,0.13732,0.065483,0.026519,0.10329
23.96,0.18216,0.10192,0.029179,0.050639,0.081515,0.041162,0.066569,0.044058,0.084451,0.1799,0.029381,0.026159,0.054925,0.042043,0.044922,0.07181,0.088437,0.056179,0.048392,0.099055
23.97,0.087408,0.075998,0.029241,0.046268,0.079165,0.045841,0.036313,0.042286,0.1048,0.18447,0.016214,0.054929,0.071468,0.042714,0.040259,0.12915,0.060549,0.055443,0.098129,0.077122
23.98,0.036243,0.085753,0.027177,0.072956,0.069876,0.056289,0.036436,0.0325,0.0768,0.11413,0.012318,0.10412,0.098823,0.057442,0.070814,0.21289,0.034025,0.091317,0.14127,0.039836
23.99,0.019487,0.08033,0.040609,0.078605,0.07747,0.040816,0.053215,0.04463,0.04313,0.065962,0.012245,0.10382,0.080119,0.050513,0.13236,0.25876,0.02117,0.13172,0.15996,0.021392
24,0.013265,0.050535,0.085694,0.046242,0.061104,0.024988,0.077805,0.077724,0.039457,0.06093,0.016359,0.061855,0.052532,0.038384,0.14187,0.21448,0.017747,0.11428,0.14516,0.015766
24.01,0.010594,0.047036,0.12711,0.02752,0.038413,0.026264,0.12496,0.076801,0.051949,0.10298,0.030128,0.054902,0.063178,0.050137,0.097552,0.15711,0.019667,0.076366,0.093615,0.01476
24.02,0.0096436,0.087386,0.1095,0.032167,0.02775,0.035522,0.14115,0.040797,0.045305,0.14442,0.049781,0.075099,0.092346,0.066355,0.061386,0.091558,0.029834,0.062692,0.06361,0.016989
24.03,0.010176,0.1378,0.10479,0.042957,0.034212,0.035603,0.0911,0.020616,0.029066,0.13151,0.049378,0.064538,0.089401,0.069889,0.037216,0.059773,0.050177,0.054316,0.076929,0.02584
24.04,0.012922,0.10766,0.10397,0.033992,0.066808,0.039479,0.052095,0.015382,0.027566,0.098054,0.034057,0.03299,0.091475,0.082958,0.032358,0.078223,0.074015,0.060346,0.12187,0.05191
24.05,0.017763,0.051679,0.068722,0.020053,0.10528,0.077855,0.037885,0.016306,0.037706,0.064916,0.029142,0.017868,0.10571,0.078423,0.036312,0.13609,0.10495,0.099882,0.13223,0.090126
24.06,0.026686,0.033445,0.040061,0.017823,0.10588,0.13894,0.051502,0.024182,0.053773,0.047733,0.034107,0.014172,0.084245,0.055129,0.038869,0.15486,0.13316,0.10999,0.11248,0.097091
24.07,0.05475,0.039537,0.024924,0.023771,0.075303,0.12448,0.096599,0.051758,0.10453,0.034959,0.039457,0.015855,0.056782,0.041206,0.057802,0.13292,0.13005,0.068432,0.087679,0.071726
24.08,0.09541,0.040729,0.02239,0.026998,0.038074,0.063075,0.11083,0.10898,0.19533,0.038264,0.066929,0.026145,0.063456,0.054196,0.10551,0.11196,0.076366,0.048773,0.063413,0.064825
24.09,0.093807,0.025412,0.033613,0.030016,0.019942,0.038946,0.065113,0.1248,0.20404,0.064245,0.15172,0.054678,0.10953,0.088263,0.14877,0.066403,0.038005,0.062537,0.04291,0.093543
24.1,0.061748,0.014831,0.060081,0.054718,0.014476,0.045045,0.035541,0.072136,0.1188,0.072555,0.22282,0.078779,0.11956,0.12396,0.20393,0.03918,0.031891,0.10344,0.042119,0.12103
24.11,0.035127,0.01203,0.084923,0.10107,0.014592,0.054342,0.03624,0.039863,0.052735,0.044633,0.15709,0.058857,0.067077,0.15084,0.23235,0.034855,0.046199,0.13517,0.049055,0.15947
24.12,0.026805,0.012896,0.071463,0.11031,0.02174,0.068486,0.039573,0.039782,0.028721,0.028212,0.07789,0.039057,0.031836,0.11607,0.16212,0.031979,0.05668,0.10642,0.040748,0.17825
24.13,0.03867,0.017676,0.047927,0.067347,0.037208,0.12313,0.028278,0.04009,0.02491,0.031953,0.062049,0.045745,0.022243,0.066566,0.088237,0.03578,0.047282,0.06314,0.039367,0.1274
24.14,0.069964,0.033193,0.050205,0.035827,0.041462,0.16653,0.022138,0.028839,0.03709,0.036664,0.057789,0.050709,0.025114,0.042858,0.058599,0.059232,0.036075,0.035703,0.053216,0.070315
24.15,0.10407,0.076097,0.046733,0.034716,0.031495,0.13228,0.031228,0.026641,0.063758,0.035802,0.035197,0.048405,0.044784,0.046892,0.068985,0.080208,0.028103,0.029285,0.060256,0.05296
24.16,0.11635,0.12916,0.031549,0.050125,0.034872,0.069383,0.041088,0.039432,0.068193,0.03847,0.019045,0.076138,0.080962,0.070554,0.10034,0.08622,0.033048,0.043109,0.081168,0.05297
24.17,0.079873,0.12101,0.033093,0.058033,0.067647,0.030995,0.032225,0.04891,0.048018,0.04921,0.013738,0.113,0.086716,0.067677,0.14436,0.08642,0.043165,0.076305,0.11629,0.04094
24.18,0.050084,0.066504,0.061844,0.068812,0.13049,0.016963,0.025126,0.04908,0.030611,0.04773,0.013184,0.088704,0.055686,0.041335,0.15011,0.071059,0.04248,0.10334,0.099481,0.035128
24.19,0.045414,0.032673,0.087057,0.082165,0.15878,0.011965,0.036829,0.0811,0.021727,0.030282,0.016857,0.046989,0.041638,0.031932,0.11198,0.046135,0.055186,0.10843,0.052985,0.042693
24.2,0.033993,0.025881,0.061296,0.085236,0.10571,0.010261,0.061518,0.17172,0.0262,0.025286,0.030965,0.037264,0.056226,0.045019,0.074486,0.0263,0.094634,0.075485,0.031679,0.055608
24.21,0.024111,0.032744,0.031441,0.078014,0.065007,0.011184,0.070817,0.21047,0.037123,0.042517,0.061437,0.04256,0.074408,0.098356,0.06103,0.022007,0.11496,0.043259,0.035174,0.10335
24.22,0.031042,0.046091,0.027344,0.045737,0.062595,0.017289,0.056651,0.12453,0.035753,0.078081,0.07507,0.037233,0.10052,0.18636,0.087792,0.032431,0.12841,0.038117,0.067878,0.18496
24.23,0.057008,0.073031,0.044581,0.024025,0.051978,0.027524,0.057961,0.060289,0.035677,0.081011,0.054693,0.036056,0.14673,0.18778,0.099091,0.051206,0.1415,0.038608,0.11857,0.17021
24.24,0.068147,0.093214,0.058862,0.020072,0.044814,0.026175,0.078328,0.052325,0.064674,0.055322,0.053015,0.059063,0.13573,0.10954,0.060401,0.054172,0.10372,0.045581,0.10677,0.084143
24.25,0.044437,0.10271,0.041967,0.022383,0.075852,0.016823,0.063292,0.055589,0.10421,0.048419,0.070282,0.077247,0.080027,0.056485,0.031581,0.048335,0.066054,0.080105,0.057133,0.041474
24.26,0.030585,0.11309,0.026948,0.021875,0.13227,0.01516,0.031907,0.047626,0.088002,0.037971,0.058997,0.059037,0.042338,0.043093,0.025826,0.042151,0.073214,0.10563,0.04144,0.034711
24.27,0.04475,0.074728,0.032434,0.02487,0.11837,0.02089,0.018602,0.057661,0.053318,0.023744,0.043601,0.05398,0.03437,0.056294,0.03703,0.051191,0.10929,0.089973,0.051835,0.053971
24.28,0.08699,0.034447,0.040537,0.045323,0.056202,0.023873,0.016244,0.074095,0.040916,0.021823,0.059053,0.080091,0.037208,0.095501,0.071552,0.089862,0.10921,0.090805,0.05246,0.10589
24.29,0.10473,0.0218,0.033535,0.089396,0.024578,0.023996,0.019266,0.057398,0.038333,0.027118,0.070761,0.082887,0.0332,0.14505,0.11017,0.099154,0.091673,0.08706,0.045279,0.1288
24.3,0.064889,0.022578,0.035265,0.13044,0.014338,0.039545,0.030551,0.03346,0.032099,0.029873,0.046026,0.060057,0.035923,0.1454,0.10668,0.057646,0.072116,0.058338,0.061335,0.081811
24.31,0.034133,0.021336,0.057492,0.15186,0.010719,0.083672,0.066523,0.02976,0.031942,0.042569,0.025922,0.072992,0.057529,0.11365,0.063478,0.031709,0.045641,0.043709,0.074314,0.049854
24.32,0.033187,0.015679,0.064062,0.11279,0.0099707,0.11485,0.14929,0.048645,0.055738,0.091647,0.024219,0.11575,0.076992,0.068438,0.03657,0.032219,0.029807,0.054826,0.064133,0.047381
24.33,0.040338,0.015144,0.041457,0.052799,0.0126,0.094315,0.21168,0.061894,0.095492,0.15337,0.025128,0.11273,0.10209,0.046785,0.035218,0.059807,0.030915,0.074355,0.082221,0.043967
24.34,0.034742,0.02387,0.025182,0.027389,0.021816,0.062023,0.15417,0.040278,0.11358,0.14199,0.020504,0.096587,0.17138,0.052895,0.043542,0.10521,0.038607,0.11352,0.11199,0.054026
24.35,0.036817,0.043133,0.02774,0.022355,0.030751,0.04482,0.075496,0.018938,0.091475,0.086737,0.022721,0.12228,0.18097,0.048872,0.060292,0.10142,0.031153,0.14201,0.084788,0.082043
24.36,0.059723,0.061665,0.049147,0.029387,0.025124,0.040938,0.051568,0.011426,0.055267,0.060244,0.03591,0.10742,0.10363,0.034429,0.072447,0.059523,0.019945,0.10421,0.052367,0.074575
24.37,0.062753,0.054634,0.062166,0.060345,0.020439,0.029074,0.043827,0.0097698,0.039695,0.056273,0.040289,0.056226,0.058468,0.036976,0.068035,0.035717,0.017915,0.059763,0.050549,0.04782
24.38,0.035655,0.038,0.042191,0.12036,0.032997,0.021395,0.034442,0.011645,0.028095,0.03994,0.034324,0.034535,0.064592,0.049041,0.045284,0.037037,0.02528,0.053547,0.048723,0.049246
24.39,0.019696,0.04175,0.026757,0.13097,0.05575,0.02781,0.044612,0.018736,0.022913,0.030137,0.049445,0.03854,0.086046,0.056361,0.034095,0.050803,0.052081,0.066672,0.053935,0.057946
24.4,0.01973,0.043483,0.031967,0.073674,0.049554,0.038623,0.077235,0.027592,0.032918,0.044118,0.085029,0.042548,0.097861,0.0758,0.040732,0.067045,0.10244,0.05204,0.08309,0.043147
24.41,0.035458,0.03263,0.048739,0.040463,0.024933,0.034229,0.08064,0.028082,0.043167,0.066041,0.081407,0.033559,0.1217,0.087878,0.036629,0.090866,0.11599,0.027113,0.088334,0.025361
24.42,0.058794,0.037512,0.060675,0.040548,0.013326,0.029147,0.047683,0.021118,0.031589,0.053856,0.046938,0.034315,0.10136,0.070996,0.022925,0.10464,0.072126,0.017155,0.074561,0.021267
24.43,0.050898,0.076827,0.093595,0.038333,0.011246,0.044513,0.034798,0.01988,0.01882,0.031205,0.036945,0.050893,0.050532,0.050513,0.018323,0.086032,0.044195,0.017023,0.10606,0.030246
24.44,0.026631,0.11912,0.14154,0.024574,0.015262,0.091578,0.048847,0.031272,0.018685,0.026843,0.045043,0.060272,0.027938,0.063311,0.024451,0.050006,0.046538,0.02684,0.13289,0.063395
24.45,0.017448,0.088819,0.13325,0.020375,0.029244,0.1524,0.055182,0.049718,0.03278,0.025832,0.051093,0.076753,0.028353,0.094254,0.050008,0.039439,0.06531,0.048041,0.085403,0.11619
24.46,0.020451,0.039281,0.092349,0.031132,0.044823,0.14553,0.0356,0.073172,0.053015,0.021945,0.079979,0.14793,0.037216,0.08829,0.098082,0.042229,0.11887,0.052925,0.039229,0.11762
24.47,0.027904,0.01866,0.05027,0.040233,0.043557,0.092703,0.024728,0.099659,0.049834,0.029927,0.14371,0.19853,0.032769,0.066588,0.109,0.03939,0.17203,0.037349,0.024285,0.076736
24.48,0.03895,0.012083,0.030344,0.028069,0.03502,0.082477,0.032603,0.10864,0.041503,0.052266,0.15022,0.13085,0.022389,0.043843,0.07102,0.053403,0.14115,0.038019,0.024929,0.059693
24.49,0.061362,0.0099617,0.032848,0.016185,0.022506,0.071213,0.038648,0.10864,0.040006,0.054497,0.085802,0.061481,0.02276,0.026534,0.052058,0.088085,0.074982,0.051181,0.041985,0.042605
24.5,0.077706,0.010107,0.057569,0.016706,0.015338,0.042226,0.027214,0.07091,0.029795,0.033397,0.044153,0.043837,0.029116,0.025002,0.075944,0.088864,0.047253,0.054098,0.075703,0.024753
24.51,0.095554,0.013229,0.10185,0.022238,0.017405,0.034244,0.020475,0.03568,0.027859,0.0272,0.038044,0.047557,0.039598,0.042196,0.10277,0.072149,0.04396,0.07429,0.084322,0.018554
24.52,0.088195,0.023154,0.10921,0.01854,0.022584,0.050167,0.026438,0.02837,0.047938,0.042029,0.039049,0.061829,0.071199,0.070531,0.088087,0.071564,0.034311,0.11152,0.059166,0.020021
24.53,0.047467,0.037286,0.076344,0.010707,0.023028,0.057641,0.029474,0.030176,0.075815,0.051969,0.036988,0.10716,0.10372,0.064174,0.070929,0.053805,0.029804,0.095646,0.047021,0.029736
24.54,0.026124,0.041301,0.07279,0.0075706,0.028468,0.040006,0.022725,0.02561,0.070339,0.036379,0.054999,0.13579,0.087448,0.037348,0.046589,0.033935,0.038252,0.057669,0.046459,0.058097
24.55,0.02824,0.05651,0.064616,0.0076225,0.056566,0.035579,0.023481,0.027018,0.064511,0.025978,0.097355,0.095872,0.049789,0.030669,0.024495,0.033879,0.040264,0.055258,0.051904,0.12288
24.56,0.046535,0.10371,0.034236,0.01048,0.10661,0.058001,0.042128,0.047501,0.099915,0.028315,0.10509,0.047533,0.040788,0.039423,0.017295,0.048697,0.042787,0.058619,0.093631,0.18781
24.57,0.057917,0.11548,0.016266,0.020212,0.13953,0.069718,0.061753,0.069769,0.11153,0.031012,0.090371,0.028994,0.050873,0.064874,0.019499,0.068784,0.068297,0.041347,0.14924,0.14912
24.58,0.040322,0.069245,0.010146,0.038988,0.15967,0.043873,0.060065,0.070869,0.066077,0.047241,0.13119,0.027996,0.052244,0.10876,0.02286,0.10224,0.078487,0.034614,0.12937,0.080315
24.59,0.022883,0.035529,0.0080003,0.048569,0.12835,0.024668,0.069797,0.063955,0.03917,0.09767,0.16026,0.025822,0.055958,0.11366,0.020472,0.098106,0.054014,0.039391,0.071062,0.058749
24.6,0.020904,0.028662,0.0076062,0.040676,0.074603,0.025677,0.069373,0.046843,0.042767,0.12712,0.1008,0.025699,0.058313,0.074198,0.022869,0.054701,0.049175,0.034122,0.044492,0.083846
24.61,0.020909,0.043833,0.0093422,0.026407,0.046558,0.029942,0.038875,0.034756,0.0418,0.081597,0.050102,0.041607,0.047981,0.041719,0.033738,0.03684,0.062133,0.033195,0.029983,0.12617
24.62,0.015761,0.074254,0.016306,0.020986,0.02944,0.023083,0.019001,0.025341,0.027242,0.042742,0.042445,0.057566,0.032899,0.038424,0.040603,0.051471,0.054478,0.049203,0.019787,0.13498
24.63,0.0145,0.099571,0.027526,0.03288,0.027591,0.019546,0.013459,0.024564,0.023208,0.040472,0.051303,0.047452,0.032036,0.048354,0.056878,0.071741,0.05147,0.059209,0.017162,0.10876
24.64,0.02257,0.11626,0.026292,0.051759,0.045435,0.029883,0.015335,0.042483,0.036507,0.044607,0.062965,0.044274,0.046023,0.054521,0.095185,0.055311,0.06256,0.065752,0.020349,0.073529
24.65,0.036527,0.089333,0.016606,0.043636,0.070015,0.04081,0.019453,0.071915,0.049368,0.032994,0.099758,0.05164,0.04692,0.055277,0.10201,0.033366,0.0469,0.10463,0.033018,0.047257
24.66,0.037141,0.057708,0.015949,0.023792,0.063571,0.031977,0.017215,0.076009,0.03714,0.026184,0.12219,0.037729,0.040441,0.036538,0.063787,0.031422,0.023251,0.11974,0.067343,0.034875
24.67,0.03399,0.043726,0.02604,0.017256,0.037804,0.023827,0.015001,0.045765,0.025214,0.033859,0.087082,0.022281,0.06,0.019855,0.041717,0.035381,0.013702,0.081356,0.13293,0.038346
24.68,0.058691,0.02779,0.032261,0.022257,0.030826,0.034276,0.021534,0.021471,0.027033,0.041676,0.046119,0.022845,0.086989,0.015916,0.04769,0.050899,0.011749,0.075123,0.18732,0.036072
24.69,0.12785,0.022305,0.025619,0.046198,0.033558,0.052754,0.033445,0.012895,0.030159,0.049844,0.032546,0.033223,0.08376,0.021052,0.065071,0.093583,0.014313,0.098268,0.14846,0.031517
24.7,0.16178,0.034531,0.028953,0.10094,0.026124,0.052959,0.041556,0.010985,0.04216,0.097583,0.039304,0.036646,0.092226,0.028731,0.10754,0.11066,0.02469,0.082417,0.086068,0.040282
24.71,0.09665,0.05205,0.050649,0.12551,0.02231,0.06044,0.059728,0.014045,0.089405,0.1823,0.038169,0.040053,0.09057,0.029194,0.14857,0.070346,0.039074,0.060363,0.048034,0.04631
24.72,0.040556,0.041433,0.060529,0.0824,0.036532,0.081739,0.084031,0.023963,0.13726,0.17246,0.024935,0.046035,0.053565,0.039217,0.12568,0.041869,0.038692,0.065037,0.033577,0.053384
24.73,0.02208,0.020701,0.03964,0.046849,0.056512,0.073469,0.096807,0.030212,0.10107,0.087122,0.021535,0.037519,0.034522,0.072145,0.068087,0.041822,0.040659,0.054939,0.045369,0.077573
24.74,0.018746,0.013146,0.020309,0.027572,0.045237,0.045304,0.072642,0.022923,0.044411,0.047309,0.027264,0.027051,0.046322,0.085011,0.034868,0.044961,0.066602,0.037591,0.075119,0.078593
24.75,0.025704,0.01384,0.015969,0.020074,0.022739,0.0235,0.038277,0.019537,0.020991,0.044445,0.030537,0.030849,0.071579,0.066993,0.026608,0.058578,0.077212,0.038556,0.074722,0.046161
24.76,0.053478,0.014289,0.020189,0.02592,0.015002,0.016528,0.030279,0.03038,0.013787,0.049748,0.042418,0.053262,0.072473,0.058117,0.021902,0.076646,0.05467,0.043352,0.047388,0.025739
24.77,0.094121,0.012606,0.019963,0.044859,0.016947,0.017987,0.042287,0.051941,0.011827,0.077497,0.067863,0.061417,0.065174,0.039672,0.019886,0.061412,0.05022,0.053121,0.029228,0.025271
24.78,0.089776,0.016597,0.0133,0.059227,0.018832,0.017487,0.061179,0.059533,0.013075,0.13893,0.068793,0.040761,0.053433,0.02284,0.027254,0.035649,0.058153,0.10164,0.021153,0.044013
24.79,0.057481,0.034108,0.010263,0.049779,0.018646,0.015865,0.065287,0.057724,0.018745,0.15521,0.041531,0.033257,0.035115,0.020286,0.033289,0.029991,0.052244,0.18188,0.022462,0.077981
24.8,0.03181,0.053871,0.011717,0.050828,0.029294,0.024018,0.055185,0.086414,0.026653,0.095171,0.023807,0.044491,0.02416,0.029389,0.032413,0.035473,0.067107,0.19283,0.025545,0.086723
24.81,0.016959,0.042788,0.018531,0.075247,0.055208,0.044609,0.058112,0.10424,0.034616,0.04139,0.023538,0.051803,0.027042,0.050347,0.042587,0.031234,0.10509,0.11468,0.034582,0.057
24.82,0.01316,0.024654,0.04093,0.067855,0.062268,0.053106,0.046277,0.072123,0.06567,0.020763,0.028898,0.069184,0.041013,0.086903,0.046903,0.030891,0.09237,0.060228,0.064214,0.034521
24.83,0.015414,0.025842,0.092874,0.035154,0.04729,0.048725,0.025288,0.062164,0.13483,0.014196,0.038209,0.098801,0.039961,0.099635,0.03361,0.046164,0.050536,0.038106,0.082355,0.031043
24.84,0.015685,0.034234,0.12292,0.021679,0.057861,0.048499,0.019397,0.10146,0.1519,0.012739,0.053881,0.084689,0.027174,0.069526,0.033676,0.047601,0.035939,0.032423,0.06474,0.028634
24.85,0.012606,0.026861,0.085717,0.024824,0.077822,0.032474,0.022524,0.11766,0.086279,0.01612,0.061638,0.048067,0.028664,0.04283,0.056253,0.032411,0.035215,0.049761,0.055582,0.032877
24.86,0.014866,0.015501,0.045139,0.025935,0.060761,0.01665,0.020541,0.068158,0.045037,0.026191,0.048737,0.033782,0.036811,0.037593,0.068584,0.030904,0.044553,0.075398,0.049401,0.049083
24.87,0.028833,0.01342,0.026594,0.018098,0.031859,0.011797,0.017427,0.029499,0.043792,0.032723,0.025103,0.043454,0.038436,0.056232,0.061718,0.031489,0.082164,0.065424,0.034902,0.056006
24.88,0.044788,0.019952,0.028816,0.015977,0.020051,0.013758,0.025605,0.016267,0.051189,0.033124,0.013225,0.053933,0.045632,0.062675,0.068586,0.021146,0.10971,0.046689,0.03075,0.072498
24.89,0.035296,0.027092,0.049024,0.025541,0.023093,0.023659,0.04638,0.012124,0.059762,0.049483,0.0099313,0.060698,0.041191,0.040499,0.060744,0.014468,0.080849,0.038122,0.039498,0.12438
24.9,0.019083,0.021493,0.065655,0.03548,0.028315,0.042502,0.059935,0.01152,0.091381,0.066353,0.01018,0.077259,0.024513,0.030107,0.039698,0.015359,0.067148,0.028068,0.048087,0.1288
24.91,0.016758,0.015291,0.062714,0.027463,0.022455,0.057021,0.04761,0.014369,0.099374,0.051197,0.014377,0.086263,0.018463,0.035792,0.038845,0.025211,0.11305,0.030024,0.061217,0.076313
24.92,0.025319,0.0193,0.041373,0.017836,0.018877,0.045956,0.025293,0.021374,0.06352,0.029327,0.025855,0.065232,0.024911,0.042506,0.061482,0.056201,0.15922,0.034869,0.063148,0.055528
24.93,0.028783,0.031882,0.019542,0.020682,0.029541,0.033562,0.015035,0.02728,0.035382,0.027118,0.039899,0.032223,0.042038,0.062441,0.064854,0.098504,0.12156,0.024593,0.048021,0.051529
24.94,0.020968,0.040638,0.01047,0.029295,0.044699,0.030573,0.014248,0.037186,0.033647,0.0371,0.056785,0.01704,0.07158,0.090221,0.039786,0.089308,0.083317,0.014772,0.041445,0.043961
24.95,0.020925,0.058442,0.0078143,0.029975,0.041673,0.024091,0.021077,0.080067,0.049401,0.038846,0.081477,0.01332,0.10919,0.08458,0.02992,0.051948,0.065342,0.014518,0.057299,0.055727
24.96,0.04041,0.10587,0.008116,0.037717,0.04226,0.027164,0.045933,0.15313,0.048209,0.040419,0.071086,0.015438,0.11612,0.048542,0.032393,0.04506,0.048067,0.022049,0.058839,0.065625
24.97,0.068263,0.11898,0.012405,0.070873,0.054367,0.051485,0.091636,0.14551,0.029129,0.041832,0.041189,0.027353,0.092141,0.028545,0.029356,0.053848,0.059446,0.02776,0.035296,0.053699
24.98,0.05771,0.077314,0.018863,0.094345,0.051602,0.070589,0.095677,0.070989,0.022745,0.033352,0.028415,0.052045,0.049421,0.029038,0.034522,0.044592,0.088581,0.02543,0.022489,0.061685
24.99,0.028129,0.038556,0.016949,0.068589,0.034755,0.048852,0.051802,0.031473,0.028082,0.022706,0.038439,0.060923,0.022541,0.040165,0.048936,0.038345,0.081613,0.020665,0.025369,0.074509
25,0.01555,0.021008,0.011061,0.032209,0.019656,0.027119,0.027383,0.021119,0.032382,0.019722,0.062208,0.052528,0.01334,0.05712,0.042796,0.050589,0.063534,0.018084,0.049022,0.049916
25.01,0.014065,0.019667,0.010934,0.015568,0.016499,0.028056,0.023536,0.024009,0.04602,0.029569,0.068864,0.053071,0.010698,0.055518,0.02855,0.05538,0.066828,0.025103,0.10549,0.024476
25.02,0.014131,0.028244,0.017092,0.010301,0.023454,0.0436,0.022606,0.045364,0.079157,0.036251,0.062536,0.042662,0.011583,0.038567,0.030884,0.06429,0.051045,0.042038,0.1328,0.016157
25.03,0.012582,0.040212,0.022992,0.0091551,0.038234,0.052296,0.026202,0.082126,0.096965,0.025667,0.052235,0.028024,0.016686,0.021483,0.040165,0.12006,0.029444,0.060468,0.082969,0.016766
25.04,0.015584,0.045461,0.021866,0.010855,0.053859,0.041828,0.049674,0.080487,0.067567,0.018737,0.043671,0.025624,0.023398,0.012667,0.051271,0.16272,0.024413,0.073907,0.04316,0.026862
25.05,0.030286,0.030027,0.025025,0.01863,0.050923,0.040731,0.087091,0.044222,0.031295,0.023464,0.029731,0.040595,0.032917,0.010653,0.085553,0.10846,0.020931,0.078919,0.035407,0.051373
25.06,0.050514,0.014087,0.047482,0.039275,0.048527,0.050351,0.083101,0.023251,0.017304,0.034395,0.021243,0.063488,0.04836,0.012889,0.10405,0.053983,0.014274,0.053923,0.037276,0.070359
25.07,0.048152,0.0081555,0.068111,0.056166,0.044026,0.041421,0.06073,0.021738,0.016655,0.059523,0.025539,0.086673,0.048753,0.023161,0.068619,0.040401,0.012783,0.03538,0.056116,0.058768
25.08,0.045644,0.0067526,0.051324,0.047065,0.024494,0.035319,0.086986,0.028114,0.025994,0.089149,0.027837,0.091449,0.035414,0.045854,0.031509,0.043524,0.018629,0.03531,0.079975,0.046962
25.09,0.078605,0.00802,0.037779,0.045428,0.01192,0.059738,0.14251,0.024976,0.036053,0.082873,0.022187,0.064318,0.030183,0.055937,0.016496,0.075021,0.026727,0.03055,0.064587,0.042604
25.1,0.10278,0.013648,0.055491,0.049257,0.0077994,0.091548,0.12124,0.018259,0.035415,0.052233,0.025637,0.03885,0.046875,0.04427,0.011926,0.1364,0.029573,0.027912,0.042257,0.052064
25.11,0.065535,0.020212,0.070274,0.039471,0.0067072,0.070631,0.056715,0.022667,0.03085,0.02587,0.040731,0.020405,0.067795,0.041479,0.011025,0.13184,0.031316,0.039123,0.044588,0.095161
25.12,0.02894,0.017335,0.047235,0.025135,0.0071288,0.035542,0.026662,0.032869,0.021377,0.016254,0.050902,0.011824,0.069699,0.037567,0.012376,0.066004,0.026406,0.05911,0.043332,0.12974
25.13,0.017851,0.013435,0.023559,0.016824,0.0098036,0.027555,0.019251,0.033205,0.018471,0.018812,0.05952,0.0091911,0.063901,0.029311,0.017047,0.029207,0.027007,0.092579,0.032584,0.097869
25.14,0.020692,0.020285,0.018041,0.020017,0.017833,0.032503,0.023006,0.03792,0.026799,0.032442,0.069055,0.009298,0.048634,0.033517,0.031127,0.018329,0.043378,0.10168,0.035984,0.053208
25.15,0.030189,0.038293,0.023138,0.033708,0.032606,0.026534,0.044332,0.049218,0.03034,0.041822,0.071521,0.012727,0.034602,0.05881,0.074469,0.018019,0.05505,0.068428,0.039798,0.036117
25.16,0.036935,0.042778,0.023448,0.049516,0.042916,0.015556,0.07864,0.043383,0.022536,0.0364,0.049401,0.021344,0.02908,0.07971,0.14378,0.02843,0.041575,0.044494,0.0332,0.038391
25.17,0.044654,0.02547,0.015582,0.054328,0.034542,0.011487,0.074918,0.02815,0.023096,0.029753,0.028714,0.030997,0.043899,0.087432,0.13841,0.043501,0.021438,0.052232,0.041507,0.062496
25.18,0.040759,0.012248,0.013261,0.042936,0.026632,0.012324,0.04131,0.022885,0.03735,0.019268,0.030525,0.044794,0.060892,0.08589,0.075224,0.038459,0.012476,0.067176,0.063479,0.073635
25.19,0.032274,0.0079868,0.019595,0.041526,0.028089,0.018016,0.024064,0.03525,0.055212,0.013391,0.057067,0.066503,0.04441,0.059933,0.053357,0.028047,0.010807,0.065159,0.0633,0.051089
25.2,0.027565,0.0077687,0.02587,0.038238,0.026609,0.037239,0.028002,0.050523,0.073729,0.014787,0.082978,0.07797,0.023867,0.035054,0.056819,0.034441,0.013788,0.05678,0.06143,0.042565
25.21,0.017499,0.010901,0.025757,0.022931,0.03441,0.087389,0.039724,0.048251,0.066925,0.016133,0.072464,0.058371,0.019823,0.024431,0.054085,0.040935,0.017211,0.035981,0.073143,0.057072
25.22,0.012639,0.022486,0.036606,0.01673,0.074712,0.12803,0.032472,0.04175,0.041872,0.017223,0.064127,0.029217,0.022103,0.027405,0.070902,0.035936,0.016767,0.023476,0.060105,0.083544
25.23,0.01775,0.04769,0.0572,0.022515,0.1264,0.089136,0.01669,0.033619,0.026085,0.029345,0.050165,0.018751,0.02846,0.02819,0.092056,0.04371,0.020563,0.029766,0.054053,0.097119
25.24,0.025976,0.058712,0.061886,0.026009,0.10235,0.040722,0.0099487,0.02775,0.020202,0.051922,0.027093,0.024627,0.035646,0.023531,0.067484,0.054351,0.036596,0.045708,0.079474,0.080007
25.25,0.021074,0.037216,0.041725,0.01813,0.047533,0.02525,0.0091245,0.022505,0.028707,0.059652,0.018127,0.041219,0.033355,0.028802,0.035995,0.04132,0.071043,0.041878,0.080104,0.047022
25.26,0.011804,0.017881,0.020532,0.013552,0.026365,0.026584,0.013112,0.028595,0.047498,0.054874,0.017473,0.042796,0.023149,0.044393,0.028831,0.035857,0.1053,0.027178,0.047308,0.026237
25.27,0.010211,0.011913,0.01317,0.019231,0.023862,0.035934,0.025819,0.053617,0.05374,0.046177,0.01595,0.029051,0.016225,0.071518,0.027975,0.047572,0.10356,0.025567,0.030817,0.026248
25.28,0.015399,0.013135,0.015107,0.034165,0.020503,0.065119,0.038611,0.063933,0.038372,0.039941,0.019232,0.019455,0.019422,0.12691,0.020475,0.041315,0.075536,0.029996,0.024308,0.042388
25.29,0.019823,0.014483,0.027861,0.041174,0.017644,0.10548,0.032522,0.038858,0.024034,0.030145,0.033792,0.01437,0.03837,0.14323,0.017734,0.021839,0.044171,0.044389,0.021896,0.052798
25.3,0.016097,0.013281,0.04506,0.031152,0.025346,0.11472,0.019449,0.020444,0.01972,0.02571,0.047967,0.016895,0.069946,0.089051,0.021397,0.012311,0.038607,0.072438,0.028185,0.043172
25.31,0.0094687,0.018086,0.045152,0.03054,0.041494,0.082696,0.014124,0.019243,0.015852,0.040791,0.049657,0.022313,0.078846,0.041138,0.025687,0.0098873,0.049475,0.071103,0.031721,0.028532
25.32,0.006198,0.037912,0.047362,0.040436,0.043452,0.041399,0.019129,0.034463,0.017749,0.072122,0.040104,0.02129,0.068486,0.023257,0.043804,0.011842,0.057586,0.045383,0.035527,0.022092
25.33,0.005902,0.059212,0.049202,0.035107,0.042382,0.026952,0.02864,0.061293,0.03041,0.082768,0.032738,0.02535,0.045811,0.023597,0.083163,0.019583,0.050209,0.041057,0.060442,0.024842
25.34,0.0077345,0.050015,0.030297,0.029165,0.074974,0.03003,0.033355,0.061174,0.03577,0.057478,0.025503,0.044149,0.025898,0.040499,0.085985,0.026871,0.037452,0.05152,0.090589,0.024935
25.35,0.01425,0.040883,0.016785,0.047154,0.11507,0.02653,0.035258,0.042153,0.022832,0.043607,0.016936,0.053512,0.022156,0.057011,0.045371,0.026459,0.026237,0.062013,0.087428,0.030906
25.36,0.033315,0.043631,0.016912,0.069307,0.087856,0.015332,0.032899,0.029222,0.014307,0.036901,0.018313,0.044703,0.02325,0.041509,0.021372,0.037425,0.023301,0.091298,0.055512,0.046935
25.37,0.056897,0.0369,0.020348,0.051144,0.041791,0.0097651,0.031249,0.02033,0.017733,0.027582,0.032374,0.037187,0.025592,0.021374,0.015792,0.072228,0.02919,0.096769,0.035132,0.043183
25.38,0.048214,0.025086,0.016378,0.024042,0.026914,0.0095518,0.022234,0.02397,0.030312,0.03491,0.041334,0.032293,0.042826,0.016557,0.020573,0.090979,0.02866,0.057723,0.033737,0.02946
25.39,0.024949,0.015584,0.012955,0.01477,0.032194,0.014962,0.014693,0.040776,0.033886,0.051853,0.030108,0.027524,0.07375,0.022885,0.040698,0.058493,0.030285,0.029185,0.056164,0.029601
25.4,0.017458,0.014924,0.01859,0.015076,0.039341,0.028104,0.016928,0.05037,0.026528,0.043013,0.023255,0.030752,0.10209,0.028521,0.064058,0.026313,0.04776,0.02149,0.086986,0.026093
25.41,0.025213,0.024447,0.034332,0.014879,0.050806,0.034474,0.021295,0.0379,0.026182,0.023027,0.021724,0.0558,0.13206,0.023818,0.052388,0.015683,0.058537,0.021112,0.081337,0.015956
25.42,0.034284,0.039458,0.045023,0.012125,0.069446,0.026535,0.01876,0.027488,0.023666,0.017461,0.020251,0.085755,0.1105,0.026102,0.029697,0.016559,0.058864,0.029622,0.052985,0.012123
25.43,0.024519,0.047511,0.035307,0.013448,0.053765,0.018302,0.020096,0.02853,0.022552,0.0257,0.032095,0.087215,0.06073,0.037826,0.024761,0.029019,0.053596,0.052004,0.037368,0.016218
25.44,0.011781,0.036581,0.026406,0.021055,0.025264,0.014484,0.036409,0.022222,0.039828,0.037556,0.052551,0.057438,0.033291,0.036944,0.024658,0.046177,0.033744,0.057996,0.029349,0.031483
25.45,0.0070649,0.025037,0.033305,0.02896,0.013539,0.020946,0.0605,0.013866,0.069979,0.038512,0.04514,0.031512,0.029256,0.034511,0.02309,0.040238,0.025169,0.044795,0.032229,0.048476
25.46,0.0063499,0.023956,0.035392,0.040362,0.012409,0.037795,0.0746,0.013797,0.065438,0.044777,0.023005,0.020294,0.040936,0.043256,0.033857,0.024209,0.03667,0.053581,0.045239,0.043437
25.47,0.0083553,0.018737,0.028395,0.081834,0.017681,0.045506,0.064082,0.01668,0.040764,0.045112,0.014957,0.015806,0.058095,0.041248,0.048828,0.019464,0.058516,0.062429,0.037939,0.035887
25.48,0.016194,0.014089,0.039391,0.1315,0.020454,0.034502,0.039901,0.014997,0.04082,0.029075,0.018764,0.019129,0.062295,0.026567,0.043125,0.019558,0.076533,0.041362,0.019277,0.049398
25.49,0.030356,0.019996,0.072309,0.11542,0.014538,0.018179,0.028282,0.01632,0.044967,0.025171,0.023366,0.023321,0.046459,0.021962,0.044051,0.028894,0.086826,0.025668,0.010766,0.053834
25.5,0.034293,0.034763,0.075757,0.061303,0.010925,0.0094135,0.022751,0.030022,0.030217,0.039017,0.019339,0.019864,0.032643,0.02776,0.072291,0.050382,0.063938,0.02373,0.009146,0.032196
25.51,0.025323,0.034775,0.040828,0.030237,0.013668,0.0065015,0.029829,0.048002,0.020986,0.044929,0.017035,0.019237,0.022785,0.033066,0.077077,0.051771,0.035946,0.025194,0.012059,0.017551
25.52,0.015065,0.019987,0.019102,0.024923,0.020309,0.0060353,0.058764,0.044,0.025446,0.031074,0.016976,0.032921,0.025189,0.039618,0.042359,0.034799,0.026207,0.03951,0.019062,0.015809
25.53,0.010326,0.013878,0.014137,0.032744,0.031687,0.0078692,0.079069,0.026099,0.026271,0.026926,0.018726,0.074694,0.034051,0.036881,0.019858,0.036553,0.031816,0.056684,0.020813,0.02527
25.54,0.012487,0.01968,0.014354,0.051333,0.04703,0.011656,0.054463,0.019208,0.019828,0.030861,0.034427,0.11649,0.026952,0.02794,0.014313,0.053635,0.033202,0.046136,0.017897,0.054035
25.55,0.021832,0.030721,0.012746,0.07129,0.062412,0.012643,0.024525,0.019334,0.023747,0.023119,0.063947,0.099745,0.014033,0.028042,0.018556,0.057383,0.02725,0.036994,0.02297,0.079244
25.56,0.036503,0.02834,0.012941,0.062755,0.07075,0.01257,0.012192,0.021775,0.040512,0.015903,0.065403,0.070253,0.0091548,0.049161,0.036147,0.042151,0.033207,0.045417,0.03375,0.058676
25.57,0.042092,0.021417,0.021377,0.04929,0.046706,0.020704,0.0083191,0.040921,0.04353,0.019002,0.04333,0.044252,0.010343,0.070789,0.052649,0.032952,0.041972,0.03923,0.046682,0.034097
25.58,0.036398,0.029663,0.036131,0.033764,0.025273,0.043902,0.007726,0.079262,0.028423,0.020768,0.04309,0.029264,0.015628,0.051348,0.039401,0.027703,0.04865,0.023078,0.056493,0.028567
25.59,0.045978,0.043806,0.04093,0.018029,0.026098,0.06595,0.010547,0.079866,0.025145,0.014328,0.046013,0.036183,0.016563,0.02571,0.024056,0.033045,0.070835,0.018196,0.052147,0.032511
25.6,0.050397,0.039398,0.052753,0.013386,0.037129,0.053205,0.017221,0.040389,0.031506,0.011431,0.030649,0.05603,0.01142,0.018895,0.024637,0.061238,0.071785,0.018658,0.033838,0.058359
25.61,0.029984,0.038907,0.086837,0.01518,0.036292,0.031499,0.019162,0.017239,0.030108,0.01632,0.021604,0.059492,0.0096076,0.027273,0.022856,0.086061,0.041816,0.025432,0.026708,0.088474
25.62,0.015588,0.061713,0.081864,0.014061,0.021698,0.028198,0.015563,0.0097681,0.036301,0.021153,0.024495,0.051138,0.014169,0.056906,0.013711,0.070333,0.023077,0.046131,0.027436,0.070596
25.63,0.014692,0.067391,0.04092,0.011125,0.010821,0.025029,0.020553,0.007523,0.063371,0.017445,0.026778,0.053078,0.026288,0.087445,0.0087133,0.055212,0.021054,0.053434,0.019885,0.046677
25.64,0.017991,0.041016,0.019446,0.014326,0.0068183,0.019225,0.038311,0.0080666,0.070687,0.016352,0.034252,0.039236,0.038448,0.072865,0.0081961,0.047451,0.028845,0.03449,0.013658,0.043026
25.65,0.015095,0.020164,0.015068,0.025614,0.0056085,0.025989,0.04534,0.012575,0.0407,0.020442,0.071264,0.022681,0.042782,0.039449,0.01127,0.027667,0.051621,0.025237,0.015409,0.033797
25.66,0.011767,0.014297,0.019715,0.035971,0.0060767,0.040554,0.029713,0.018587,0.017894,0.023463,0.12919,0.020646,0.040586,0.025545,0.022422,0.01506,0.072726,0.025441,0.029056,0.030993
25.67,0.016817,0.017474,0.03336,0.034989,0.0088988,0.035594,0.021404,0.017266,0.010308,0.039447,0.12297,0.0204,0.039525,0.027889,0.042493,0.012089,0.058163,0.025448,0.057436,0.03632
25.68,0.03253,0.019752,0.055892,0.021499,0.012613,0.02146,0.025905,0.016498,0.0086754,0.079781,0.063544,0.015516,0.029703,0.035121,0.044742,0.015132,0.028375,0.039829,0.066848,0.028408
25.69,0.040401,0.015428,0.059048,0.010628,0.01303,0.021872,0.026833,0.026894,0.010791,0.090624,0.031891,0.016577,0.023055,0.05008,0.027769,0.028112,0.013399,0.061182,0.046578,0.02027
25.7,0.026538,0.01489,0.03812,0.0071548,0.016184,0.032385,0.030145,0.034766,0.020293,0.050075,0.022966,0.023912,0.029433,0.059767,0.020754,0.051776,0.0087773,0.050111,0.04263,0.02294
25.71,0.015934,0.024481,0.026084,0.0074435,0.034065,0.029735,0.052974,0.025414,0.035753,0.02126,0.022926,0.026929,0.029926,0.048834,0.022806,0.068952,0.0082963,0.024517,0.058082,0.026917
25.72,0.017632,0.039188,0.018551,0.012182,0.065753,0.017302,0.065168,0.020462,0.034585,0.011722,0.038789,0.023813,0.021862,0.02727,0.036501,0.062987,0.01112,0.012802,0.061627,0.0281
25.73,0.022444,0.052845,0.017087,0.025008,0.067066,0.013843,0.041143,0.031223,0.023419,0.0089214,0.058699,0.022535,0.024006,0.017633,0.077722,0.040255,0.013877,0.01029,0.068755,0.030186
25.74,0.024374,0.082264,0.029247,0.033704,0.035151,0.017258,0.021449,0.040304,0.024539,0.0090306,0.045231,0.022379,0.037712,0.016362,0.10528,0.025586,0.012803,0.013254,0.066486,0.02363
25.75,0.039725,0.088799,0.045671,0.023019,0.01523,0.018451,0.020392,0.035606,0.025819,0.012125,0.02133,0.018944,0.059309,0.012432,0.069119,0.021814,0.015119,0.019436,0.038736,0.015595
25.76,0.068994,0.057542,0.036903,0.012659,0.0092215,0.022924,0.025338,0.041294,0.018314,0.017072,0.01139,0.025543,0.06848,0.0088832,0.035884,0.032138,0.020675,0.020066,0.024774,0.017805
25.77,0.071987,0.032497,0.019573,0.011228,0.0087434,0.045413,0.019799,0.047258,0.015794,0.022642,0.0089881,0.043546,0.047163,0.0091262,0.028283,0.048268,0.02051,0.02045,0.027315,0.026114
25.78,0.044987,0.01889,0.01585,0.012336,0.013685,0.069477,0.011961,0.034887,0.024042,0.043211,0.010701,0.046052,0.02954,0.014629,0.022173,0.050291,0.024967,0.033425,0.024948,0.029319
25.79,0.020835,0.016674,0.023378,0.012338,0.025964,0.053542,0.01135,0.019297,0.033485,0.089637,0.01957,0.027188,0.029329,0.030817,0.017451,0.040965,0.038314,0.055894,0.017203,0.030868
25.8,0.010885,0.026729,0.032908,0.017968,0.031125,0.025269,0.013901,0.014655,0.040841,0.10248,0.034082,0.012919,0.051788,0.048258,0.020502,0.035896,0.03756,0.06491,0.016253,0.026756
25.81,0.0078592,0.049437,0.030433,0.038271,0.020196,0.014018,0.015498,0.017979,0.0566,0.060477,0.032522,0.0076653,0.076782,0.041417,0.021975,0.025965,0.032254,0.057875,0.01668,0.023334
25.82,0.0073633,0.058352,0.023764,0.057814,0.011755,0.013777,0.024695,0.017279,0.053862,0.038821,0.020497,0.0058865,0.068138,0.024998,0.022585,0.020603,0.037229,0.048006,0.018413,0.029183
25.83,0.0087218,0.038934,0.028772,0.045459,0.012442,0.02419,0.042466,0.013337,0.032921,0.044479,0.020304,0.0055621,0.040712,0.022108,0.038618,0.024666,0.032596,0.034652,0.02887,0.03111
25.84,0.013867,0.029772,0.028953,0.034785,0.017254,0.048175,0.043284,0.016793,0.016506,0.043222,0.025419,0.0062484,0.020043,0.03109,0.062857,0.021483,0.028054,0.040257,0.033478,0.03791
25.85,0.028163,0.030942,0.018456,0.052008,0.015471,0.057739,0.02472,0.025062,0.0094921,0.040948,0.022216,0.0084894,0.012968,0.044086,0.057567,0.013447,0.041445,0.063785,0.026678,0.060949
25.86,0.04757,0.020829,0.016221,0.06352,0.011027,0.040498,0.012104,0.025514,0.0074943,0.053902,0.02357,0.015076,0.014834,0.061154,0.042478,0.011498,0.049354,0.069093,0.02979,0.073322
25.87,0.063032,0.010231,0.024866,0.03981,0.013517,0.023023,0.0090209,0.028029,0.0076844,0.050079,0.037548,0.033052,0.024742,0.05182,0.043205,0.012501,0.033221,0.041095,0.03368,0.07363
25.88,0.085004,0.0061419,0.027096,0.017548,0.020432,0.014279,0.012145,0.041275,0.01011,0.030418,0.039889,0.061488,0.030072,0.025662,0.034369,0.017226,0.023633,0.019181,0.030257,0.056529
25.89,0.074499,0.0049415,0.016797,0.0097196,0.020774,0.015735,0.02357,0.047305,0.016805,0.024714,0.029826,0.06929,0.021772,0.013537,0.024956,0.032733,0.024819,0.013157,0.039802,0.0326
25.9,0.042866,0.0049757,0.011393,0.0083155,0.021977,0.020575,0.034161,0.03202,0.028468,0.036353,0.034199,0.049479,0.018562,0.011723,0.031069,0.041914,0.027238,0.01586,0.045935,0.025546
25.91,0.025252,0.006538,0.014784,0.011691,0.031211,0.016953,0.030043,0.016971,0.052048,0.03988,0.037955,0.039582,0.025919,0.012461,0.034231,0.027254,0.045494,0.02103,0.02992,0.034229
25.92,0.016588,0.012339,0.018786,0.021413,0.031632,0.012398,0.020857,0.014231,0.095861,0.023854,0.025096,0.031334,0.038441,0.010899,0.026462,0.015048,0.074856,0.021656,0.018594,0.047597
25.93,0.017449,0.024674,0.013505,0.02699,0.021767,0.016206,0.012075,0.023193,0.10879,0.013544,0.015845,0.025298,0.049727,0.011032,0.028978,0.01601,0.063955,0.02956,0.016005,0.058958
25.94,0.032013,0.028732,0.0074883,0.020903,0.015788,0.023359,0.0086739,0.044289,0.074546,0.012218,0.016854,0.037127,0.050509,0.015459,0.032432,0.025057,0.031417,0.04423,0.014807,0.050231
25.95,0.056196,0.017798,0.0057423,0.013666,0.021589,0.026446,0.0097606,0.05412,0.036851,0.011904,0.017541,0.051373,0.042792,0.024216,0.021788,0.026912,0.017263,0.039756,0.019668,0.031128
25.96,0.055558,0.011376,0.006526,0.010147,0.037222,0.029496,0.010223,0.048387,0.01926,0.01419,0.013586,0.039505,0.027648,0.047176,0.014519,0.020616,0.017308,0.026377,0.025713,0.023449
25.97,0.032027,0.013552,0.010608,0.013939,0.050799,0.025217,0.010707,0.038287,0.01758,0.021735,0.014575,0.023592,0.024735,0.074343,0.014354,0.015217,0.031577,0.016147,0.022076,0.028363
25.98,0.023506,0.016237,0.023791,0.023286,0.059369,0.018396,0.018372,0.021538,0.028868,0.022813,0.020485,0.020433,0.040293,0.065855,0.013003,0.013327,0.060412,0.011326,0.023262,0.026737
25.99,0.026718,0.016156,0.046018,0.022247,0.046689,0.013203,0.031961,0.01334,0.041917,0.014333,0.023462,0.016646,0.0594,0.036532,0.014545,0.017623,0.063,0.014162,0.041339,0.016429
26,0.020927,0.024318,0.048283,0.012113,0.028604,0.013028,0.033819,0.012866,0.033608,0.0084635,0.035439,0.012008,0.048238,0.024217,0.021831,0.020024,0.035797,0.023584,0.054221,0.012111
26.01,0.012234,0.041409,0.028393,0.0071354,0.019242,0.022682,0.028581,0.012736,0.020212,0.0078039,0.065974,0.012793,0.023393,0.026155,0.022011,0.020808,0.022819,0.029809,0.042787,0.016004
26.02,0.011443,0.048136,0.014121,0.0073379,0.01591,0.037304,0.025749,0.014173,0.012777,0.011883,0.069799,0.01551,0.012221,0.030439,0.017644,0.032545,0.020289,0.029113,0.034298,0.032197
26.03,0.01624,0.031734,0.01061,0.012796,0.024671,0.038718,0.024499,0.024296,0.010152,0.023807,0.037278,0.019515,0.010264,0.037763,0.022407,0.045654,0.019083,0.023913,0.028915,0.05174
26.04,0.016244,0.015414,0.013249,0.022161,0.040979,0.024452,0.018982,0.046482,0.012887,0.038474,0.016429,0.037868,0.013951,0.035241,0.025875,0.052373,0.027253,0.018009,0.033463,0.04319
26.05,0.011671,0.011191,0.019273,0.022157,0.03633,0.014938,0.015107,0.07789,0.015091,0.042281,0.010562,0.070845,0.017616,0.023594,0.021339,0.053392,0.034238,0.014968,0.055437,0.025583
26.06,0.013673,0.012504,0.029152,0.015874,0.01846,0.01238,0.022334,0.089009,0.013421,0.029809,0.011878,0.073415,0.015175,0.015703,0.026869,0.037151,0.025575,0.018755,0.065117,0.023231
26.07,0.023773,0.011395,0.037375,0.012443,0.010719,0.0098456,0.040748,0.058503,0.017844,0.016281,0.020799,0.041445,0.016436,0.017106,0.039562,0.025708,0.021974,0.02135,0.055654,0.031384
26.08,0.026254,0.0098327,0.04867,0.010798,0.012157,0.011296,0.051728,0.033343,0.030958,0.013188,0.028522,0.019735,0.027267,0.019259,0.033032,0.033152,0.027742,0.019717,0.0556,0.058112
26.09,0.016145,0.01448,0.048684,0.015587,0.020352,0.019631,0.038524,0.019831,0.034569,0.013678,0.020632,0.014144,0.04176,0.016769,0.018377,0.054889,0.024339,0.026669,0.04248,0.095421
26.1,0.011152,0.026414,0.027519,0.033207,0.023892,0.023099,0.027981,0.014912,0.026727,0.013742,0.011888,0.018255,0.046838,0.021873,0.013287,0.068944,0.01384,0.037068,0.02336,0.082288
26.11,0.016073,0.034986,0.015565,0.054423,0.018796,0.014571,0.02577,0.021338,0.0207,0.021115,0.012109,0.037896,0.029977,0.030917,0.012944,0.070038,0.0085709,0.047495,0.016868,0.04259
26.12,0.024441,0.042728,0.016874,0.046938,0.017529,0.0088106,0.019383,0.035862,0.018661,0.037584,0.017693,0.068842,0.014269,0.023755,0.018758,0.051005,0.0085989,0.065532,0.015541,0.026253
26.13,0.022632,0.04495,0.018186,0.026136,0.014978,0.010244,0.019782,0.034843,0.016028,0.04636,0.017927,0.063767,0.0097347,0.011837,0.033713,0.030302,0.014073,0.059212,0.01934,0.021136
26.14,0.019814,0.029979,0.011955,0.020676,0.012651,0.015146,0.031853,0.021397,0.017969,0.054887,0.014871,0.033919,0.012164,0.0073065,0.036733,0.022356,0.025933,0.033626,0.032059,0.018736
26.15,0.018344,0.018022,0.007412,0.018957,0.020126,0.014566,0.035557,0.016732,0.033369,0.059583,0.020306,0.021778,0.021269,0.0072018,0.023723,0.028658,0.031513,0.021041,0.047154,0.023429
26.16,0.011114,0.011461,0.0078152,0.012218,0.036252,0.011966,0.024667,0.014561,0.048895,0.040928,0.028049,0.018676,0.030583,0.011238,0.021552,0.031291,0.029144,0.022466,0.051787,0.025782
26.17,0.0060375,0.010575,0.013799,0.0091464,0.036171,0.014775,0.023877,0.013967,0.04017,0.02221,0.028173,0.016158,0.026076,0.022097,0.035539,0.019152,0.036594,0.033924,0.038538,0.028024
26.18,0.0044467,0.0177,0.021485,0.011761,0.020613,0.016096,0.046026,0.023471,0.02209,0.015475,0.037328,0.022187,0.016966,0.030787,0.042215,0.010147,0.036163,0.051998,0.02625,0.047473
26.19,0.0047398,0.029396,0.018412,0.013869,0.015067,0.016346,0.077295,0.035518,0.014001,0.01914,0.048829,0.031802,0.01338,0.030047,0.028889,0.0082709,0.020346,0.049194,0.025363,0.062532
26.2,0.0068669,0.029302,0.012651,0.012085,0.017451,0.028232,0.066475,0.027423,0.010722,0.026666,0.037329,0.026904,0.014472,0.030245,0.020002,0.011503,0.0109,0.028224,0.040047,0.04518
26.21,0.0082199,0.016635,0.012076,0.015696,0.014244,0.044203,0.041281,0.01372,0.0084761,0.032784,0.021139,0.021662,0.025538,0.024523,0.017585,0.018686,0.0092233,0.013902,0.060296,0.02961
26.22,0.0069736,0.0078898,0.011867,0.031431,0.0086997,0.035796,0.037624,0.0099671,0.010289,0.029729,0.01857,0.033435,0.035682,0.016283,0.024056,0.021171,0.012732,0.0091885,0.061416,0.022961
26.23,0.0073674,0.004872,0.01636,0.041935,0.0081974,0.02043,0.030838,0.012366,0.014111,0.022917,0.024776,0.0461,0.025917,0.014603,0.046688,0.015631,0.024995,0.0092269,0.03579,0.017767
26.24,0.012574,0.0040368,0.036096,0.027684,0.01048,0.020374,0.02289,0.012387,0.01304,0.016606,0.036531,0.032762,0.016102,0.020088,0.061025,0.012599,0.045542,0.01388,0.017023,0.021585
26.25,0.023934,0.0045373,0.060109,0.014475,0.010088,0.028497,0.030898,0.0092598,0.01188,0.01341,0.052815,0.015384,0.01627,0.020553,0.045259,0.016031,0.05428,0.022145,0.011988,0.027346
26.26,0.039114,0.0073333,0.047378,0.013042,0.01048,0.024897,0.040836,0.0092711,0.019919,0.018755,0.04626,0.0092182,0.014512,0.016648,0.036233,0.020524,0.038456,0.026062,0.01308,0.027856
26.27,0.043429,0.011982,0.020951,0.015278,0.018719,0.015752,0.029296,0.0097965,0.04033,0.022494,0.027587,0.0096071,0.010861,0.021194,0.032641,0.028526,0.023616,0.035762,0.013456,0.034625
26.28,0.03517,0.011922,0.009346,0.017662,0.028063,0.016006,0.017041,0.01036,0.048681,0.015138,0.021526,0.017238,0.012602,0.027989,0.020122,0.037355,0.018071,0.055377,0.012974,0.033071
26.29,0.0377,0.0091868,0.0055645,0.029899,0.021676,0.021987,0.01774,0.01776,0.03594,0.0092124,0.033116,0.032016,0.014513,0.033002,0.013321,0.033327,0.022601,0.050891,0.017599,0.021967
26.3,0.033095,0.012262,0.004222,0.048347,0.011833,0.025427,0.020097,0.028688,0.033247,0.010089,0.047586,0.032743,0.012444,0.047843,0.012784,0.021033,0.039615,0.03798,0.028917,0.019738
26.31,0.018791,0.022008,0.0040407,0.048432,0.010116,0.040272,0.014156,0.025239,0.029584,0.018798,0.035459,0.019515,0.015391,0.049053,0.014244,0.018067,0.051336,0.045885,0.053808,0.018583
26.32,0.014894,0.024554,0.0052302,0.027636,0.013032,0.073194,0.010164,0.017388,0.020128,0.028859,0.017615,0.015442,0.025778,0.029574,0.024207,0.018095,0.042026,0.049489,0.076709,0.016758
26.33,0.022574,0.017324,0.0077276,0.011982,0.018342,0.07379,0.01266,0.021623,0.022469,0.022879,0.012072,0.016322,0.031754,0.016885,0.040411,0.0125,0.033568,0.04833,0.062519,0.022881
26.34,0.02694,0.018575,0.0087857,0.0064349,0.033271,0.039869,0.013663,0.028531,0.031901,0.012499,0.015948,0.011193,0.028559,0.016596,0.038806,0.0089602,0.026286,0.059802,0.033907,0.030512
26.35,0.017898,0.034477,0.010624,0.0046893,0.047352,0.021064,0.0098631,0.021344,0.027482,0.0099948,0.031561,0.0058153,0.030033,0.026192,0.025232,0.010677,0.020508,0.049208,0.02288,0.030049
26.36,0.01224,0.046139,0.019383,0.0044007,0.040328,0.020967,0.0094661,0.013183,0.020218,0.014926,0.048395,0.0037768,0.027136,0.049242,0.019361,0.02067,0.024321,0.027847,0.022919,0.024417
26.37,0.01656,0.039849,0.027378,0.00567,0.023003,0.026685,0.011724,0.0138,0.026503,0.030395,0.043526,0.0033017,0.01507,0.065681,0.017204,0.041954,0.023545,0.022751,0.027968,0.018605
26.38,0.021505,0.044781,0.021511,0.0097123,0.010986,0.032447,0.0096564,0.01666,0.030611,0.050922,0.026103,0.0038336,0.0083801,0.05239,0.017501,0.049858,0.016937,0.021472,0.033422,0.014755
26.39,0.015251,0.048509,0.012102,0.013658,0.0065446,0.043419,0.0068652,0.019896,0.01995,0.050825,0.016016,0.0057602,0.0071791,0.026979,0.028506,0.033762,0.018329,0.015854,0.027369,0.021064
26.4,0.0083501,0.034151,0.010167,0.014215,0.005386,0.046393,0.0080904,0.037938,0.013024,0.035003,0.017263,0.0072397,0.0094801,0.012242,0.037403,0.027644,0.029497,0.015163,0.017566,0.038677
26.41,0.0075182,0.018163,0.015216,0.017141,0.0057209,0.03805,0.012099,0.066923,0.014198,0.028838,0.023456,0.0062506,0.01823,0.0072668,0.026837,0.037612,0.043238,0.01754,0.015761,0.04299
26.42,0.0096414,0.0088177,0.020665,0.019606,0.007933,0.021287,0.015441,0.059444,0.014205,0.021162,0.031461,0.0063816,0.034964,0.0059757,0.013416,0.041176,0.041404,0.021653,0.015727,0.028641
26.43,0.0098992,0.0051987,0.02511,0.018733,0.014069,0.010144,0.023641,0.028879,0.014203,0.015436,0.035166,0.0087551,0.047647,0.006989,0.0078898,0.042256,0.029576,0.040195,0.013189,0.021544
26.44,0.011667,0.0038993,0.026507,0.013568,0.024876,0.0063568,0.036704,0.014962,0.024212,0.018997,0.033362,0.011482,0.042386,0.0097234,0.0068549,0.038823,0.01884,0.05985,0.015335,0.029979
26.45,0.020635,0.0035171,0.020137,0.011122,0.044748,0.0055335,0.039648,0.012772,0.036371,0.02068,0.022406,0.020299,0.026557,0.011047,0.0092501,0.022671,0.017585,0.04432,0.017597,0.048188
26.46,0.027267,0.0038924,0.014849,0.017299,0.068282,0.0067849,0.025447,0.014153,0.028467,0.015381,0.012228,0.039662,0.018013,0.013823,0.013323,0.014409,0.03134,0.020308,0.016773,0.043107
26.47,0.020545,0.0057203,0.010216,0.031165,0.055327,0.012463,0.011615,0.021698,0.016758,0.01611,0.010153,0.043754,0.016193,0.019815,0.013335,0.016695,0.050686,0.011083,0.020982,0.023588
26.48,0.010783,0.0095432,0.010008,0.041147,0.02821,0.02308,0.0062779,0.028879,0.016338,0.027433,0.0089239,0.025737,0.025495,0.019323,0.014127,0.018133,0.046528,0.010657,0.022186,0.017938
26.49,0.0068759,0.014464,0.016734,0.03183,0.015969,0.025421,0.0047723,0.022812,0.019031,0.040017,0.005626,0.016043,0.046493,0.015484,0.024011,0.01334,0.031758,0.017345,0.020307,0.029209
26.5,0.0076354,0.020617,0.020914,0.018181,0.015654,0.019341,0.0047849,0.012269,0.024354,0.034722,0.0036698,0.015581,0.054109,0.020573,0.040916,0.01193,0.020781,0.025444,0.028661,0.049234
26.51,0.014389,0.021954,0.014105,0.013216,0.026727,0.014241,0.0063738,0.0066122,0.043939,0.020918,0.0031816,0.012582,0.037849,0.027968,0.047332,0.01444,0.018023,0.020925,0.03571,0.044128
26.52,0.030349,0.022036,0.0089051,0.0096989,0.041994,0.010714,0.010437,0.0049521,0.055717,0.015472,0.0036227,0.010276,0.027547,0.02504,0.04045,0.019587,0.021479,0.014081,0.036605,0.023715
26.53,0.037674,0.019194,0.010461,0.0086329,0.043152,0.0085757,0.017613,0.0051054,0.036493,0.015696,0.0057872,0.013039,0.021004,0.022468,0.032886,0.035333,0.021528,0.013504,0.049275,0.017092
26.54,0.025975,0.011191,0.015256,0.012819,0.028842,0.0083151,0.03277,0.0073062,0.016208,0.027498,0.010196,0.015155,0.01452,0.019201,0.023062,0.045849,0.027733,0.014965,0.047821,0.020913
26.55,0.017407,0.0081221,0.018329,0.017295,0.020131,0.013913,0.04433,0.014446,0.007996,0.051737,0.011534,0.017721,0.015717,0.014889,0.02515,0.032351,0.043195,0.024014,0.028012,0.028148
26.56,0.011204,0.012333,0.018668,0.0149,0.017078,0.02483,0.033433,0.024971,0.0052459,0.053275,0.0094566,0.032019,0.016615,0.017511,0.039081,0.023335,0.049762,0.035964,0.019736,0.041236
26.57,0.0066722,0.020285,0.02485,0.014884,0.01115,0.027982,0.019506,0.026706,0.004313,0.02838,0.012358,0.044344,0.011436,0.029233,0.040667,0.02776,0.052302,0.029496,0.018189,0.04696
26.58,0.0059525,0.018137,0.033112,0.028528,0.0085729,0.019284,0.01418,0.028235,0.0042485,0.012528,0.019641,0.032531,0.0090468,0.03137,0.023556,0.032605,0.040886,0.020302,0.014296,0.033462
26.59,0.0072956,0.009922,0.024877,0.057227,0.010846,0.013891,0.019861,0.030888,0.0050687,0.0074964,0.023092,0.023378,0.011628,0.020005,0.011405,0.046963,0.022537,0.023551,0.014573,0.021239
26.6,0.0077335,0.0072725,0.016267,0.062897,0.011557,0.013553,0.031642,0.022593,0.0079208,0.0068923,0.017636,0.028295,0.015908,0.016123,0.0080525,0.060712,0.016103,0.027313,0.016575,0.019327
26.61,0.008971,0.0071253,0.0219,0.036846,0.0088888,0.0095989,0.035155,0.014854,0.017074,0.0105,0.009098,0.029124,0.020687,0.019116,0.0094914,0.043072,0.019854,0.023835,0.017451,0.016691
26.62,0.017372,0.0055318,0.032647,0.024178,0.0101,0.0055267,0.02788,0.016686,0.0345,0.017517,0.0051761,0.031257,0.02861,0.02652,0.013728,0.021226,0.023939,0.021871,0.02905,0.017356
26.63,0.036419,0.0050934,0.026144,0.023601,0.017511,0.0042151,0.018609,0.029391,0.039181,0.01705,0.0044676,0.041801,0.026187,0.045577,0.015298,0.013762,0.025713,0.019145,0.046961,0.021567
26.64,0.045728,0.0079229,0.013801,0.018631,0.021865,0.0044415,0.014624,0.042769,0.024526,0.010638,0.0057512,0.034066,0.014672,0.052782,0.018671,0.011667,0.022993,0.020479,0.039922,0.018507
26.65,0.031329,0.011049,0.010769,0.018584,0.016955,0.006107,0.01152,0.049367,0.015464,0.0094772,0.0073,0.018707,0.010954,0.033171,0.032673,0.011136,0.016581,0.034903,0.022665,0.016795
26.66,0.016909,0.0093097,0.012227,0.027421,0.016186,0.011563,0.01343,0.040613,0.01868,0.01095,0.0069803,0.016715,0.014095,0.016028,0.045536,0.015521,0.013186,0.045678,0.017453,0.018561
26.67,0.014575,0.0084768,0.010365,0.025563,0.024169,0.026564,0.022982,0.024982,0.023524,0.0099105,0.0080579,0.021686,0.014117,0.011425,0.043544,0.019314,0.016831,0.034384,0.023094,0.016247
26.68,0.014867,0.014339,0.008069,0.013688,0.024014,0.043327,0.025395,0.015356,0.025272,0.012122,0.014227,0.017956,0.010876,0.016148,0.027231,0.019761,0.017958,0.022914,0.044785,0.018471
26.69,0.011198,0.020833,0.010474,0.0082103,0.01554,0.03659,0.015728,0.0099701,0.029602,0.020472,0.027189,0.010873,0.010099,0.029975,0.014479,0.030127,0.01128,0.015829,0.05921,0.023414
26.7,0.011842,0.015921,0.015732,0.009092,0.015254,0.025299,0.011171,0.010239,0.028085,0.021754,0.0383,0.0097089,0.0086515,0.036225,0.012613,0.039777,0.0069691,0.00969,0.038363,0.02111
26.71,0.018528,0.0090812,0.017944,0.01056,0.018233,0.028986,0.015699,0.012031,0.019633,0.015546,0.037964,0.010038,0.0087528,0.02501,0.020597,0.028614,0.0073021,0.0077477,0.016636,0.022367
26.72,0.018005,0.0086603,0.02648,0.0077024,0.01374,0.027398,0.024703,0.010116,0.01141,0.017704,0.034821,0.010647,0.012255,0.014025,0.03858,0.019359,0.012602,0.0096342,0.0083759,0.023188
26.73,0.009701,0.012385,0.052894,0.0051936,0.010046,0.018149,0.024661,0.0098299,0.010066,0.021877,0.024244,0.016927,0.013546,0.011439,0.049814,0.019564,0.02049,0.017869,0.005635,0.017652
26.74,0.0053179,0.016597,0.064565,0.0056405,0.013933,0.018572,0.016984,0.015752,0.011145,0.014911,0.019634,0.022002,0.015214,0.012511,0.036269,0.018475,0.019481,0.035373,0.004757,0.018411
26.75,0.0051393,0.026595,0.039068,0.0069957,0.020963,0.021018,0.014214,0.026236,0.0085241,0.0072475,0.030545,0.016532,0.027313,0.012144,0.020423,0.022837,0.013018,0.052809,0.004981,0.020348
26.76,0.0064256,0.03702,0.017531,0.0080069,0.017548,0.01381,0.011958,0.035083,0.0064884,0.0044096,0.044005,0.013367,0.04433,0.016248,0.013181,0.03036,0.012299,0.05627,0.0069817,0.015003
26.77,0.0058918,0.033591,0.011613,0.012775,0.0097456,0.0073408,0.012618,0.031107,0.0075956,0.0038066,0.035998,0.017282,0.044564,0.024853,0.011448,0.025412,0.017801,0.039802,0.012237,0.012134
26.78,0.0052079,0.022757,0.013032,0.021282,0.0076888,0.0061555,0.02358,0.024516,0.0086806,0.0046671,0.021256,0.017767,0.027664,0.026558,0.014425,0.0229,0.031371,0.023338,0.018214,0.014348
26.79,0.0081603,0.012189,0.017637,0.023423,0.0092673,0.0068836,0.036864,0.01774,0.01086,0.007872,0.01509,0.017748,0.016724,0.031836,0.014952,0.031232,0.052676,0.016448,0.02215,0.023165
26.8,0.014626,0.008435,0.026772,0.015227,0.012631,0.0060973,0.029875,0.010484,0.021445,0.011696,0.010534,0.022443,0.014691,0.039851,0.014985,0.028084,0.054309,0.019717,0.028523,0.048233
26.81,0.015538,0.0096246,0.029354,0.0099458,0.024353,0.0056471,0.019494,0.0099232,0.033803,0.012243,0.0097512,0.020464,0.022642,0.029354,0.023308,0.015605,0.032931,0.026075,0.029743,0.070989
26.82,0.012008,0.010324,0.022893,0.012522,0.041769,0.0080682,0.021528,0.016044,0.026123,0.017393,0.012477,0.012319,0.043424,0.015198,0.036375,0.010612,0.018031,0.026598,0.021315,0.056625
26.83,0.011751,0.0099275,0.015373,0.017449,0.03876,0.011133,0.020906,0.018479,0.012711,0.032524,0.011962,0.007906,0.051827,0.010616,0.045818,0.0098933,0.014587,0.020637,0.021358,0.035077
26.84,0.008988,0.01499,0.0084435,0.020003,0.021129,0.013129,0.012591,0.011272,0.0086119,0.035204,0.011867,0.0075419,0.033551,0.014415,0.040597,0.012087,0.012437,0.014125,0.028535,0.026108
26.85,0.0052401,0.030486,0.0061337,0.018386,0.011604,0.022329,0.0086467,0.0057079,0.011839,0.019406,0.01922,0.0083369,0.019475,0.029303,0.028268,0.021109,0.01315,0.0080451,0.029231,0.022837
26.86,0.0041514,0.049861,0.0067825,0.014432,0.0118,0.036067,0.0093358,0.0039566,0.018004,0.0095256,0.024667,0.013097,0.015047,0.04396,0.016911,0.02658,0.018086,0.0050825,0.025417,0.033219
26.87,0.005311,0.062771,0.0064351,0.012176,0.015245,0.033056,0.010211,0.0041777,0.019475,0.0078188,0.018291,0.023842,0.012445,0.035513,0.012582,0.019017,0.022034,0.0044547,0.020956,0.044507
26.88,0.0099379,0.050771,0.0057221,0.0085736,0.018604,0.018559,0.01467,0.006826,0.019769,0.012085,0.0097601,0.027414,0.016039,0.02112,0.01586,0.013981,0.034516,0.0053185,0.013692,0.0346
26.89,0.020264,0.024244,0.008652,0.0078066,0.019808,0.012119,0.031322,0.010825,0.015559,0.025631,0.0059646,0.026027,0.021745,0.019435,0.020356,0.014349,0.049242,0.0079331,0.011231,0.023748
26.9,0.029375,0.011301,0.015314,0.011728,0.012646,0.014625,0.046972,0.010183,0.0095466,0.036643,0.0059899,0.032683,0.017375,0.025949,0.019656,0.017827,0.03687,0.012226,0.01164,0.01803
26.91,0.022968,0.0080516,0.017295,0.014,0.0062953,0.02212,0.033785,0.008285,0.0090631,0.025807,0.010215,0.027894,0.012321,0.02192,0.017606,0.03296,0.020182,0.022114,0.013935,0.013253
26.92,0.014319,0.0098133,0.013083,0.01151,0.0043449,0.035706,0.016572,0.01187,0.010378,0.012199,0.02061,0.014855,0.017098,0.012066,0.012768,0.044886,0.016913,0.037766,0.022941,0.013356
26.93,0.012392,0.018867,0.0076243,0.013945,0.0048545,0.042595,0.012554,0.015533,0.0099097,0.0077597,0.025958,0.010169,0.027812,0.0086132,0.0070628,0.029748,0.016183,0.037366,0.034578,0.011522
26.94,0.0092043,0.030137,0.0043168,0.027145,0.007196,0.036461,0.012669,0.011824,0.01376,0.0075819,0.017447,0.011886,0.026406,0.011551,0.0048467,0.013179,0.01766,0.020285,0.044741,0.0075114
26.95,0.0065849,0.024784,0.0035167,0.042931,0.0083964,0.024208,0.013305,0.0098259,0.025263,0.0076984,0.010792,0.016968,0.018336,0.024032,0.0049792,0.0071638,0.02078,0.010945,0.038156,0.0068944
26.96,0.0081089,0.013294,0.0044102,0.041977,0.0082262,0.012194,0.019721,0.013669,0.035256,0.011,0.0094238,0.02784,0.014871,0.040253,0.007582,0.005816,0.016465,0.01181,0.021036,0.010162
26.97,0.011912,0.01081,0.0084812,0.023852,0.013082,0.007773,0.023002,0.014367,0.033988,0.020236,0.0079472,0.032119,0.014006,0.035018,0.013541,0.0069608,0.014901,0.017815,0.016162,0.014367
26.98,0.011907,0.011937,0.016984,0.010929,0.024857,0.0071448,0.015718,0.011491,0.021989,0.023081,0.0087518,0.022345,0.022659,0.018403,0.018716,0.0093722,0.021468,0.017112,0.022978,0.016062
26.99,0.01165,0.0089479,0.019308,0.0071088,0.031791,0.0061939,0.0088893,0.015357,0.013569,0.016179,0.013266,0.014289,0.039614,0.011508,0.021897,0.010876,0.021828,0.010578,0.033328,0.013333
27,0.021203,0.0061468,0.011571,0.0079449,0.028533,0.0063174,0.0081284,0.021033,0.0096594,0.015121,0.014412,0.016084,0.039246,0.011664,0.022746,0.016752,0.01446,0.0084681,0.040342,0.012148
27.01,0.044947,0.007609,0.0067284,0.015045,0.017728,0.010037,0.009864,0.015712,0.010105,0.015955,0.013687,0.020484,0.026747,0.014319,0.020027,0.033709,0.012731,0.01094,0.032143,0.01769
27.02,0.053682,0.010444,0.0061906,0.029015,0.0088681,0.01716,0.00835,0.008766,0.019014,0.011313,0.022565,0.015552,0.024209,0.020056,0.017961,0.04489,0.012369,0.013046,0.019789,0.025239
27.03,0.031851,0.0087597,0.005944,0.03002,0.0061808,0.02578,0.0072702,0.0074989,0.031443,0.0080986,0.037468,0.010046,0.019246,0.020802,0.026481,0.036581,0.011149,0.015329,0.019611,0.025356
27.04,0.01755,0.0067878,0.0058136,0.015971,0.0073667,0.0253,0.011076,0.0081039,0.026741,0.0097106,0.035074,0.010291,0.012708,0.014705,0.040856,0.033755,0.015013,0.024566,0.02917,0.019381
27.05,0.018237,0.0093177,0.009271,0.0080253,0.014342,0.014044,0.013501,0.0089554,0.015641,0.011486,0.021682,0.014433,0.012784,0.01187,0.044551,0.02899,0.016952,0.031094,0.028243,0.013803
27.06,0.019128,0.011761,0.016573,0.0065761,0.028882,0.0075681,0.0085747,0.015637,0.012238,0.013295,0.017429,0.026956,0.012745,0.015402,0.03306,0.020183,0.012363,0.035709,0.019013,0.013257
27.07,0.017008,0.0087429,0.018105,0.0059301,0.032668,0.0072603,0.0041138,0.028473,0.0091216,0.01648,0.015087,0.043099,0.010443,0.015466,0.018246,0.022414,0.011088,0.047581,0.017617,0.015358
27.08,0.022655,0.0059152,0.016042,0.0052794,0.019416,0.01277,0.0025658,0.028831,0.0071025,0.015725,0.014738,0.039117,0.014068,0.012252,0.011133,0.024526,0.011446,0.040115,0.016285,0.014658
27.09,0.026158,0.0075068,0.025392,0.0074297,0.011645,0.024614,0.0021516,0.020694,0.0090877,0.011653,0.023563,0.022303,0.026531,0.014845,0.010494,0.017631,0.011114,0.023697,0.014915,0.018578
27.1,0.018226,0.011981,0.037965,0.012009,0.010358,0.029132,0.0022012,0.024109,0.0097214,0.010958,0.028679,0.01546,0.031304,0.016841,0.01336,0.014753,0.015432,0.021231,0.016439,0.024708
27.11,0.010623,0.013651,0.029213,0.012486,0.0084126,0.01903,0.002756,0.026369,0.0063527,0.0164,0.020504,0.018786,0.021397,0.015237,0.012409,0.013448,0.017098,0.024096,0.013771,0.028699
27.12,0.0097277,0.014993,0.014179,0.01205,0.0084862,0.010513,0.0046478,0.01703,0.0046907,0.017142,0.018559,0.028995,0.015495,0.017761,0.010618,0.0097424,0.011589,0.029881,0.012135,0.033273
27.13,0.016623,0.014783,0.0092412,0.019313,0.01417,0.0083106,0.0096562,0.012246,0.0062296,0.010363,0.022945,0.041785,0.013158,0.016691,0.014559,0.0095838,0.0088128,0.03692,0.015505,0.02614
27.14,0.022839,0.010717,0.010675,0.024581,0.018624,0.0069671,0.01478,0.016122,0.0076569,0.0067818,0.017308,0.039022,0.016686,0.011476,0.024918,0.010133,0.0094827,0.02745,0.017999,0.018916
27.15,0.015717,0.007352,0.012621,0.016692,0.014605,0.0076582,0.014587,0.020004,0.0061299,0.0081957,0.0087438,0.024836,0.028639,0.011738,0.039701,0.0087032,0.013503,0.016693,0.023526,0.02298
27.16,0.0072077,0.0055178,0.01629,0.008338,0.014488,0.013773,0.012585,0.024578,0.0054817,0.016394,0.0054798,0.012193,0.029698,0.01655,0.039828,0.010765,0.025841,0.016901,0.026351,0.02496
27.17,0.0041263,0.0072169,0.020295,0.0057951,0.024812,0.018618,0.0089505,0.033778,0.0056854,0.030616,0.0053641,0.0065819,0.016144,0.021402,0.025405,0.014327,0.03373,0.016425,0.016919,0.020842
27.18,0.003755,0.012025,0.01849,0.0072221,0.029293,0.012928,0.0083137,0.029059,0.0055161,0.0341,0.0081774,0.0050016,0.0074604,0.028919,0.013068,0.012311,0.024673,0.0099375,0.0082794,0.016892
27.19,0.005398,0.012101,0.01369,0.014632,0.01895,0.0074879,0.012487,0.016332,0.0082145,0.02365,0.017179,0.0053678,0.0049336,0.025558,0.0085321,0.0076441,0.02245,0.0059393,0.0053341,0.011054
27.2,0.0080267,0.0074208,0.0091368,0.027587,0.014318,0.0075803,0.013529,0.010941,0.012879,0.013245,0.027368,0.008086,0.0052521,0.013884,0.010801,0.0059665,0.033697,0.0056062,0.0055449,0.0093981
27.21,0.0086764,0.0057754,0.010533,0.028266,0.019569,0.0077678,0.010036,0.014218,0.012176,0.011054,0.022427,0.012743,0.0083702,0.0096896,0.016667,0.0084434,0.032694,0.0088531,0.008741,0.011894
27.22,0.0088778,0.0089654,0.017131,0.017731,0.020523,0.0056647,0.011442,0.017192,0.010889,0.015874,0.013917,0.019411,0.011297,0.011851,0.016506,0.017739,0.017751,0.01643,0.012812,0.011304
27.23,0.0074127,0.019452,0.016885,0.010627,0.01654,0.0055655,0.01882,0.011604,0.016602,0.024734,0.013276,0.030521,0.0094055,0.012513,0.011519,0.029987,0.01017,0.018748,0.013736,0.0088655
27.24,0.0056238,0.02842,0.0094843,0.0089996,0.018213,0.0078275,0.026399,0.0069179,0.020405,0.027092,0.014864,0.030182,0.0088962,0.010592,0.0076003,0.027801,0.011044,0.012421,0.019514,0.0096206
27.25,0.0077577,0.021125,0.0058388,0.014287,0.016238,0.0082103,0.027279,0.0067551,0.013814,0.02097,0.022975,0.018378,0.013618,0.013088,0.0066816,0.017713,0.02088,0.0094707,0.02879,0.012483
27.26,0.014666,0.013181,0.0067341,0.019986,0.0094669,0.0087223,0.019122,0.006951,0.0093486,0.014649,0.040973,0.012668,0.01673,0.017851,0.0078772,0.013673,0.035053,0.011068,0.023779,0.022589
27.27,0.018379,0.0098805,0.012549,0.014613,0.0056536,0.014417,0.013297,0.007199,0.010385,0.010069,0.041032,0.016516,0.013667,0.026061,0.009034,0.01051,0.032841,0.019186,0.015628,0.03536
27.28,0.012762,0.0070406,0.019417,0.007712,0.0057538,0.017681,0.0098688,0.0073929,0.010706,0.011306,0.0219,0.02123,0.012655,0.045747,0.014642,0.0092866,0.025647,0.036328,0.013878,0.028502
27.29,0.008306,0.0079749,0.019024,0.0064039,0.0071034,0.012045,0.010582,0.0051656,0.013064,0.013329,0.011196,0.020731,0.012891,0.050557,0.023552,0.011245,0.024965,0.038487,0.013105,0.01643
27.3,0.0091461,0.014117,0.018898,0.010655,0.0055397,0.0080018,0.019733,0.0036714,0.024169,0.010545,0.0087629,0.018597,0.014696,0.029444,0.021757,0.010978,0.017833,0.02332,0.017887,0.012684
27.31,0.0088402,0.017104,0.016384,0.019883,0.0031668,0.010167,0.031276,0.0045785,0.03033,0.010187,0.0083992,0.014627,0.026737,0.014298,0.016006,0.012042,0.012569,0.016988,0.022839,0.01064
27.32,0.0056343,0.011528,0.011044,0.02102,0.0022634,0.012267,0.027851,0.0079471,0.019596,0.015366,0.01177,0.009155,0.037151,0.010823,0.013445,0.021264,0.012379,0.014286,0.018411,0.012033
27.33,0.0043556,0.0090077,0.012882,0.012906,0.0022305,0.008257,0.023248,0.011282,0.011797,0.022067,0.020368,0.0049947,0.026973,0.012601,0.010324,0.034226,0.010805,0.010264,0.01716,0.013645
27.34,0.0056091,0.013041,0.023964,0.0080479,0.0029158,0.0045133,0.027675,0.012684,0.012259,0.025781,0.022663,0.0035079,0.017488,0.018838,0.0091967,0.031584,0.012105,0.010111,0.017558,0.010427
27.35,0.0069063,0.014451,0.028968,0.0059316,0.0054301,0.0036671,0.02165,0.011915,0.014057,0.019068,0.020009,0.0034386,0.016073,0.021213,0.012796,0.016716,0.016703,0.010788,0.01235,0.0090852
27.36,0.0078841,0.0091861,0.018333,0.0068812,0.011283,0.004902,0.010312,0.01094,0.020447,0.01157,0.028209,0.0047145,0.0116,0.014846,0.016991,0.009386,0.015789,0.012909,0.0099676,0.0090782
27.37,0.014639,0.0065397,0.01152,0.0128,0.014247,0.010014,0.0052648,0.007995,0.031752,0.01025,0.032766,0.0080721,0.0077639,0.0089322,0.019578,0.0099163,0.011348,0.022696,0.010604,0.008117
27.38,0.028954,0.0085162,0.011899,0.018643,0.0094307,0.019138,0.0039183,0.0043136,0.029367,0.016931,0.021264,0.011812,0.0076683,0.0080492,0.01759,0.017919,0.0093555,0.029996,0.013068,0.0097336
27.39,0.030794,0.010032,0.0099705,0.015059,0.006242,0.019382,0.0042899,0.0028043,0.015801,0.031892,0.015157,0.016237,0.0084292,0.0078575,0.01254,0.03071,0.0092197,0.022357,0.022757,0.01093
27.4,0.016625,0.0092684,0.0062962,0.011467,0.0079265,0.010898,0.0073292,0.002588,0.0073669,0.04042,0.017688,0.022576,0.012628,0.0073049,0.0086635,0.034206,0.013936,0.014907,0.030703,0.011018
27.41,0.0078883,0.013381,0.0061053,0.014617,0.012281,0.0071862,0.01392,0.0031446,0.0046721,0.02905,0.016173,0.023794,0.026141,0.010223,0.0089768,0.034105,0.023819,0.0113,0.023316,0.018468
27.42,0.0063574,0.02032,0.0081761,0.014205,0.014924,0.0094229,0.015853,0.0051023,0.0043436,0.013458,0.013748,0.015984,0.037526,0.012169,0.0097149,0.028838,0.024834,0.0086552,0.011836,0.031048
27.43,0.0075171,0.017513,0.0080606,0.0082475,0.014905,0.015244,0.010083,0.010221,0.00607,0.0066706,0.013329,0.0094386,0.026854,0.0093472,0.0073834,0.014891,0.014575,0.010685,0.0073222,0.028612
27.44,0.010219,0.0099817,0.0084634,0.0057281,0.017496,0.023517,0.0070625,0.019515,0.011178,0.0047911,0.0088999,0.010639,0.012359,0.0081253,0.0065481,0.0068705,0.0074386,0.013248,0.008783,0.018468
27.45,0.015466,0.0077375,0.015018,0.0066688,0.014687,0.029751,0.0076948,0.024086,0.015685,0.0051687,0.0055624,0.019804,0.0071697,0.0069613,0.010293,0.0042453,0.0060904,0.01168,0.014983,0.013816
27.46,0.017153,0.011114,0.020358,0.0065629,0.0082056,0.024548,0.0076314,0.016426,0.016351,0.00638,0.0060239,0.026504,0.0077577,0.0049747,0.022821,0.0034721,0.0089054,0.011486,0.018733,0.015929
27.47,0.014954,0.016749,0.013847,0.0058914,0.0065514,0.017111,0.0098576,0.0099552,0.021846,0.0064764,0.0074024,0.021148,0.014068,0.0052482,0.039082,0.0037305,0.012767,0.0099746,0.014417,0.028201
27.48,0.0095654,0.024446,0.0070786,0.0093686,0.0075522,0.010354,0.017575,0.0084562,0.023434,0.0080331,0.006235,0.014048,0.021396,0.0073081,0.037015,0.0055502,0.011174,0.0074927,0.010407,0.037366
27.49,0.0046711,0.029967,0.0060118,0.015345,0.0066986,0.0081277,0.019949,0.012917,0.01497,0.015048,0.0056213,0.0084382,0.017494,0.010073,0.021946,0.0086076,0.0093654,0.0078124,0.0094324,0.031431
27.5,0.0027605,0.025956,0.0076727,0.013227,0.0064238,0.010478,0.012145,0.025948,0.009784,0.026126,0.007366,0.0066829,0.011822,0.015185,0.014379,0.010404,0.013645,0.0078696,0.012263,0.025157
27.51,0.0022295,0.020589,0.0097718,0.0068979,0.011058,0.010071,0.0067779,0.034037,0.011972,0.028886,0.0087873,0.0069702,0.011955,0.016223,0.016446,0.010477,0.023656,0.0090501,0.018389,0.016912
27.52,0.0022804,0.011956,0.015182,0.0047076,0.020402,0.0065348,0.0059259,0.023678,0.018012,0.022418,0.012623,0.0067248,0.011231,0.012096,0.023494,0.010999,0.031246,0.014805,0.017158,0.011068
27.53,0.0030127,0.0058077,0.02112,0.0051287,0.0229,0.0060833,0.0050679,0.013149,0.026483,0.018818,0.020774,0.0088027,0.0123,0.01261,0.0298,0.018002,0.03069,0.020774,0.013794,0.0097264
27.54,0.0054034,0.0036956,0.021692,0.00621,0.014889,0.0081949,0.0034753,0.01022,0.032003,0.012964,0.020847,0.015222,0.018989,0.019403,0.023721,0.026841,0.021695,0.02008,0.01872,0.0090197
27.55,0.010367,0.0032615,0.014398,0.009828,0.010581,0.0091159,0.0029672,0.0075411,0.025017,0.0094601,0.012846,0.025509,0.0187,0.019289,0.013598,0.026307,0.015101,0.016133,0.029026,0.011533
27.56,0.015902,0.0038759,0.0065148,0.01309,0.0099037,0.0082704,0.003718,0.0058637,0.015365,0.012287,0.010159,0.033897,0.011072,0.012043,0.0085677,0.019204,0.017021,0.012789,0.029538,0.015446
27.57,0.016016,0.006601,0.0032342,0.01078,0.0098558,0.0067698,0.0068298,0.0070803,0.0093145,0.01475,0.012754,0.028442,0.0086769,0.010039,0.0083085,0.013711,0.01852,0.013491,0.017056,0.017284
27.58,0.010034,0.014015,0.0021514,0.0062084,0.016995,0.0063112,0.015604,0.0078225,0.0091239,0.013225,0.017087,0.018349,0.0096937,0.011994,0.007034,0.010054,0.015417,0.01959,0.010089,0.016325
27.59,0.0068028,0.023581,0.0017938,0.0033544,0.030158,0.0065694,0.024889,0.007426,0.010081,0.016318,0.023276,0.012043,0.0086755,0.018665,0.0043932,0.010639,0.01167,0.020778,0.011798,0.013656
27.6,0.0061336,0.025314,0.0019224,0.0024378,0.027428,0.011081,0.019994,0.011491,0.007585,0.01841,0.019302,0.013603,0.0088,0.03209,0.0033202,0.012471,0.0087915,0.015334,0.020482,0.015032
27.61,0.0074888,0.016313,0.0027478,0.0024485,0.013014,0.022322,0.010519,0.021295,0.0061295,0.011964,0.0099253,0.018725,0.010168,0.031689,0.0038917,0.0097413,0.0083741,0.011364,0.031202,0.023292
27.62,0.015462,0.0086091,0.0035212,0.0032652,0.0055169,0.026373,0.0080356,0.023915,0.0083233,0.0078164,0.006374,0.018758,0.0091123,0.017838,0.0063128,0.0084229,0.010361,0.0099167,0.028865,0.026441
27.63,0.030251,0.0061932,0.0030148,0.0060384,0.0030968,0.015905,0.010576,0.016698,0.015458,0.0080436,0.0072812,0.012926,0.011375,0.011782,0.0087995,0.011885,0.0093094,0.012826,0.017415,0.020962
27.64,0.030362,0.0054073,0.0028531,0.012173,0.0022002,0.0072942,0.014152,0.015402,0.026492,0.0077165,0.0084622,0.0083206,0.016753,0.01293,0.0088944,0.019555,0.00856,0.017374,0.0089488,0.012939
27.65,0.015925,0.0075828,0.0043102,0.017159,0.0018264,0.0042462,0.019108,0.016225,0.029167,0.0090546,0.0083763,0.0060719,0.014589,0.017819,0.011608,0.025114,0.011226,0.013828,0.0049895,0.0087256
27.66,0.0087332,0.014859,0.0056365,0.020094,0.0017326,0.0035117,0.01707,0.014024,0.022815,0.01616,0.012424,0.0061968,0.010526,0.02664,0.02154,0.020958,0.014483,0.0094974,0.0038973,0.010624
27.67,0.0085669,0.018538,0.0051531,0.020904,0.0019258,0.0045105,0.0087369,0.019002,0.012853,0.020537,0.019403,0.0085767,0.01133,0.024892,0.026988,0.012393,0.016093,0.012757,0.0045456,0.014508
27.68,0.0080529,0.011617,0.0066213,0.014343,0.0027595,0.0080873,0.0044072,0.025889,0.0069112,0.013784,0.022449,0.0078353,0.0097421,0.013686,0.022749,0.0070682,0.011235,0.024454,0.0069466,0.012774
27.69,0.0053686,0.0061816,0.013528,0.0089005,0.0053603,0.01108,0.00352,0.019014,0.0066732,0.0068993,0.027853,0.0046891,0.0056737,0.0065848,0.017744,0.0071393,0.006862,0.030595,0.009384,0.010999
27.7,0.0046197,0.0058746,0.019892,0.0074813,0.009547,0.0092792,0.0040886,0.011022,0.009815,0.00492,0.025443,0.0036129,0.0039669,0.0043403,0.010029,0.011313,0.0077145,0.022258,0.012305,0.013784
27.71,0.0063567,0.0063049,0.014936,0.011736,0.010006,0.0098096,0.0041974,0.011297,0.010258,0.0063487,0.013599,0.0049108,0.0043963,0.004512,0.0050488,0.014776,0.011399,0.013488,0.014647,0.021703
27.72,0.0077195,0.0041861,0.0079872,0.023092,0.0067174,0.018003,0.0037376,0.012424,0.0074791,0.013092,0.0080743,0.0074368,0.0074962,0.0075733,0.0033812,0.014411,0.013814,0.011975,0.01219,0.034536
27.73,0.009262,0.0022419,0.0065142,0.031241,0.0063046,0.023948,0.0046815,0.0085545,0.0057979,0.023492,0.0093217,0.0091848,0.016874,0.013495,0.0030841,0.010227,0.013869,0.018748,0.011942,0.032228
27.74,0.016381,0.0015351,0.0064177,0.023698,0.0096988,0.017027,0.0078693,0.0059722,0.0044929,0.021466,0.012541,0.0097469,0.028051,0.014254,0.0038141,0.0066124,0.010984,0.030543,0.017197,0.019501
27.75,0.022293,0.0013555,0.0053617,0.012643,0.011355,0.012378,0.014523,0.006535,0.0049371,0.011489,0.014737,0.0080272,0.023317,0.010968,0.0062252,0.0062319,0.007838,0.033244,0.019002,0.016048
27.76,0.017002,0.0014582,0.0068622,0.0086573,0.01114,0.014543,0.022144,0.0077401,0.0067373,0.0077973,0.014054,0.0088761,0.013049,0.011679,0.0096199,0.0074874,0.0073282,0.024863,0.018463,0.017524
27.77,0.0094807,0.002048,0.012276,0.006151,0.011921,0.013731,0.023181,0.012472,0.0066823,0.0073584,0.0098387,0.014514,0.010097,0.010714,0.01428,0.013,0.0087182,0.014444,0.016416,0.021774
27.78,0.007919,0.0035241,0.01402,0.0042967,0.011866,0.013743,0.019312,0.023788,0.0073308,0.0066522,0.0063787,0.018556,0.011817,0.0075654,0.025067,0.021168,0.0082302,0.0096552,0.011258,0.025286
27.79,0.012483,0.0046063,0.010108,0.0048573,0.009009,0.019377,0.012307,0.026322,0.01257,0.0088899,0.0054692,0.017819,0.022241,0.0079815,0.029784,0.022203,0.0092485,0.0080477,0.0093334,0.017508
27.8,0.016893,0.0042477,0.011337,0.0058919,0.0055345,0.017683,0.010512,0.015512,0.017257,0.013439,0.0071013,0.019473,0.036273,0.010058,0.019359,0.022027,0.013504,0.0054055,0.010467,0.0098337
27.81,0.016411,0.0056916,0.018014,0.0047668,0.0053202,0.0091889,0.01704,0.0097657,0.015148,0.013411,0.00728,0.017255,0.029365,0.012744,0.011496,0.019847,0.020191,0.0039872,0.0092858,0.0080985
27.82,0.012598,0.011444,0.016717,0.0042797,0.006202,0.0043602,0.025855,0.010823,0.0098525,0.015096,0.0063919,0.0096822,0.014502,0.016973,0.010991,0.012888,0.031852,0.0048807,0.0087984,0.0087863
27.83,0.0067415,0.016283,0.009066,0.0068162,0.0051079,0.0027884,0.022663,0.011143,0.0072074,0.025952,0.0087894,0.0062734,0.009165,0.014447,0.011907,0.0086732,0.032127,0.008825,0.011205,0.01376
27.84,0.0036878,0.014821,0.0061873,0.0094351,0.0045099,0.0023971,0.013338,0.011828,0.0072079,0.028389,0.011083,0.0057801,0.0071927,0.0077714,0.015178,0.0092928,0.01916,0.012727,0.016637,0.019571
27.85,0.0030051,0.010764,0.007469,0.0075365,0.0065993,0.00273,0.0091178,0.013988,0.011698,0.015652,0.010443,0.0063014,0.0060623,0.0040194,0.016553,0.011435,0.012245,0.010596,0.03183,0.014453
27.86,0.0041601,0.0056987,0.009728,0.0059645,0.012066,0.0042853,0.0063044,0.012002,0.024257,0.0071183,0.011201,0.01047,0.0075835,0.0028782,0.011538,0.0141,0.013953,0.0074715,0.040519,0.0068489
27.87,0.0080278,0.0029785,0.015372,0.0081626,0.020382,0.0068879,0.0053689,0.007152,0.031878,0.0049294,0.011827,0.019776,0.0081116,0.0028842,0.006912,0.013828,0.022479,0.0083602,0.025277,0.0038682
27.88,0.010562,0.0021249,0.020532,0.0088836,0.023704,0.0088059,0.006942,0.0042684,0.021422,0.006251,0.0087702,0.027741,0.0065434,0.0038712,0.0059891,0.010036,0.033457,0.010246,0.011913,0.0031775
27.89,0.0069832,0.0021826,0.01413,0.0065252,0.023739,0.013676,0.0075802,0.0038756,0.011477,0.01134,0.0060338,0.022682,0.0078636,0.0059468,0.0058138,0.0073624,0.029848,0.012149,0.009217,0.0034996
27.9,0.0035875,0.0030052,0.0067448,0.0066785,0.019722,0.019701,0.0076414,0.0040651,0.0086728,0.01495,0.0072893,0.013561,0.0099221,0.010062,0.0070478,0.0077493,0.016151,0.011246,0.01477,0.0052561
27.91,0.0029714,0.0035506,0.0048993,0.0069316,0.011249,0.016203,0.013072,0.0053749,0.0069423,0.011396,0.011179,0.0093861,0.0079676,0.0215,0.010716,0.0067158,0.0074563,0.007044,0.026162,0.011268
27.92,0.0031411,0.0033578,0.00721,0.0044332,0.0088912,0.0087535,0.023966,0.010242,0.007496,0.0087501,0.013253,0.010317,0.0068549,0.033821,0.011465,0.0049203,0.0046071,0.0055278,0.025704,0.023784
27.93,0.0027064,0.0044909,0.010687,0.0025739,0.013696,0.0052525,0.026171,0.014603,0.011346,0.011948,0.011692,0.018471,0.007833,0.026233,0.011774,0.0055482,0.0044708,0.0064275,0.014745,0.027729
27.94,0.0029539,0.0091508,0.0086526,0.0018497,0.01699,0.0058483,0.015313,0.012889,0.011721,0.013321,0.0094342,0.025689,0.0076274,0.01194,0.013748,0.010724,0.0065228,0.0063119,0.0099478,0.017521
27.95,0.005182,0.016574,0.0047968,0.001651,0.012169,0.011511,0.0069765,0.011204,0.0091937,0.0079879,0.0056955,0.018854,0.009873,0.0059499,0.010503,0.022344,0.0086568,0.0061802,0.0083822,0.011329
27.96,0.0073141,0.017504,0.0039879,0.0018674,0.0097731,0.020372,0.0045181,0.0081049,0.012881,0.0039511,0.0033893,0.0085977,0.013213,0.0052921,0.007821,0.027384,0.0088089,0.0082626,0.0083129,0.0082799
27.97,0.0061737,0.012213,0.0049432,0.0027538,0.010098,0.018765,0.0052604,0.0047199,0.021839,0.0028477,0.0029388,0.0042755,0.010773,0.0077321,0.0098229,0.017826,0.011143,0.012428,0.010872,0.0062006
27.98,0.0063474,0.012015,0.0061493,0.0051077,0.0071314,0.01045,0.010039,0.0040318,0.020366,0.0033869,0.0036631,0.0032117,0.0094554,0.0090375,0.010916,0.0104,0.012197,0.024007,0.010366,0.0063378
27.99,0.01025,0.012531,0.0079297,0.0081449,0.0048341,0.0056982,0.016212,0.0059785,0.011535,0.006096,0.0063803,0.0036672,0.012697,0.0063305,0.010887,0.010547,0.010078,0.034507,0.0089652,0.0073695
28,0.011112,0.010068,0.010622,0.01097,0.0053637,0.0037361,0.013276,0.01119,0.0082802,0.0096305,0.012581,0.0043557,0.011701,0.0047292,0.011827,0.015761,0.012375,0.024784,0.01016,0.011829
28.01,0.0065765,0.013234,0.012357,0.017628,0.0059912,0.0036688,0.006843,0.018247,0.0072496,0.0085795,0.021497,0.0039177,0.0076525,0.0057876,0.0098006,0.024916,0.015274,0.013213,0.0087231,0.017704
28.02,0.0031305,0.021293,0.0085316,0.021142,0.0064165,0.0042169,0.0048433,0.017921,0.0078057,0.005322,0.026049,0.0042533,0.0073194,0.0067376,0.0095246,0.024675,0.013958,0.010598,0.0071196,0.016389
28.03,0.0018954,0.018976,0.0054134,0.015777,0.011486,0.0047522,0.0046278,0.011979,0.012169,0.0048528,0.019886,0.0064518,0.0077634,0.0072519,0.014837,0.014662,0.015172,0.012685,0.0078429,0.01122
28.04,0.0015499,0.01019,0.0067314,0.0091489,0.021565,0.0078457,0.0039506,0.0080805,0.013082,0.0062282,0.013432,0.0085145,0.0086398,0.011481,0.016927,0.0091211,0.013309,0.020374,0.0090792,0.0083954
28.05,0.0016027,0.007833,0.0094049,0.0071936,0.021646,0.015603,0.0047185,0.0064177,0.0087716,0.0090263,0.011066,0.010395,0.014935,0.014991,0.011865,0.0091159,0.0074161,0.022674,0.015391,0.0082332
28.06,0.0021085,0.01107,0.0081331,0.010597,0.011735,0.023076,0.0071696,0.0087452,0.0082013,0.012738,0.016484,0.014824,0.019539,0.013598,0.010484,0.0085144,0.00404,0.014138,0.025375,0.012234
28.07,0.0035381,0.011262,0.0053838,0.016136,0.0068766,0.023466,0.007421,0.011176,0.01076,0.01203,0.026903,0.014646,0.013379,0.015968,0.011821,0.008448,0.0030915,0.0091247,0.024765,0.015144
28.08,0.0057285,0.0063943,0.0052208,0.01827,0.0065973,0.015795,0.0072569,0.0085188,0.0090106,0.0082622,0.027428,0.010128,0.0082038,0.01653,0.014505,0.011313,0.003588,0.00848,0.021561,0.011272
28.09,0.0087275,0.0036231,0.0051248,0.013227,0.0080269,0.009906,0.011513,0.0067152,0.0058491,0.0064936,0.01647,0.011459,0.0071992,0.010888,0.023191,0.011327,0.0054888,0.0090482,0.018897,0.0062858
28.1,0.015282,0.0033535,0.0036817,0.0085357,0.014169,0.0067474,0.014073,0.010141,0.0060569,0.0083532,0.0084541,0.015094,0.00628,0.0089764,0.024303,0.010972,0.0074643,0.013693,0.010551,0.0052062
28.11,0.019942,0.0033875,0.0035176,0.0059472,0.01969,0.0054927,0.0095174,0.019016,0.0061197,0.0088616,0.0053903,0.012107,0.007411,0.010415,0.014767,0.012604,0.011008,0.015602,0.0050324,0.0082459
28.12,0.017944,0.0038546,0.0050748,0.0038668,0.013656,0.0079999,0.0066544,0.024258,0.0045398,0.0070646,0.0048844,0.0086701,0.0084572,0.010069,0.010958,0.010472,0.020801,0.0095146,0.003276,0.011846
28.13,0.011345,0.0056844,0.0057639,0.0035461,0.0065659,0.011268,0.0081842,0.020661,0.004565,0.0085887,0.0064798,0.0079745,0.005955,0.010926,0.012178,0.0097798,0.024531,0.0049768,0.0031329,0.0094133
28.14,0.0061137,0.0065218,0.006052,0.0043,0.0046872,0.0091261,0.010201,0.01736,0.0049109,0.012342,0.0065463,0.0059417,0.0041861,0.010408,0.015971,0.01334,0.014451,0.0041166,0.0046084,0.0061529
28.15,0.0056519,0.0049042,0.011127,0.0048093,0.0054145,0.0059962,0.014164,0.011548,0.0038289,0.016766,0.0047942,0.0051123,0.0043591,0.0073679,0.024135,0.013387,0.0070889,0.0059222,0.0079545,0.0060673
28.16,0.010289,0.0028222,0.020225,0.0070635,0.0051296,0.0060413,0.01784,0.0084017,0.0038202,0.022637,0.0051382,0.0059848,0.0052916,0.007173,0.02226,0.01205,0.0060664,0.010152,0.009636,0.0087018
28.17,0.016839,0.0021031,0.018658,0.015044,0.0040017,0.0056772,0.012754,0.011168,0.0056534,0.018587,0.0068968,0.0057818,0.0092635,0.009324,0.011373,0.010936,0.010296,0.012194,0.008721,0.014852
28.18,0.013996,0.0027138,0.0091418,0.024837,0.0049123,0.0048571,0.0071884,0.01327,0.0073765,0.010094,0.0073856,0.00706,0.016775,0.0078596,0.0052479,0.007253,0.01806,0.014135,0.00703,0.01662
28.19,0.007231,0.0049208,0.0044008,0.022856,0.0073088,0.0070329,0.0069338,0.01031,0.010772,0.0071983,0.0074834,0.012991,0.016725,0.0048698,0.0034223,0.0059258,0.017143,0.022547,0.0070181,0.011098
28.2,0.0045444,0.0070731,0.0034933,0.012395,0.0097294,0.0097028,0.010763,0.009657,0.016594,0.009715,0.0084416,0.017204,0.011129,0.0043799,0.0034488,0.0071085,0.0098034,0.023832,0.0098421,0.0089931
28.21,0.0032008,0.007957,0.0050671,0.0060485,0.015057,0.0075091,0.011261,0.010238,0.016417,0.014929,0.0068392,0.011938,0.011231,0.0070436,0.0051771,0.0065776,0.0069943,0.015812,0.011181,0.010992
28.22,0.0024655,0.0097629,0.010127,0.0045784,0.016006,0.0053154,0.006726,0.0065746,0.0095496,0.019032,0.0054976,0.0059127,0.010957,0.015701,0.0070024,0.0052931,0.0064267,0.012587,0.0089191,0.01269
28.23,0.0030325,0.0080189,0.013446,0.0062364,0.0089002,0.0068283,0.004293,0.0032601,0.004528,0.014575,0.0082033,0.0042806,0.0064255,0.025588,0.0067824,0.0061537,0.0076103,0.010058,0.0066254,0.0094311
28.24,0.0040704,0.004389,0.0088277,0.01325,0.0042463,0.0080293,0.0051747,0.0021157,0.0028483,0.0070756,0.010775,0.0061803,0.003608,0.02066,0.0084981,0.0088774,0.011341,0.0082309,0.0063968,0.0059712
28.25,0.0037686,0.0033262,0.0043327,0.023182,0.003308,0.006274,0.010563,0.001967,0.0026814,0.0041551,0.0078618,0.012433,0.0032774,0.010761,0.010767,0.017443,0.010619,0.0091126,0.0094349,0.0064455
28.26,0.0038815,0.0037673,0.0033301,0.020209,0.0044051,0.0066523,0.018981,0.0026806,0.0037533,0.0045774,0.0051974,0.016597,0.0051166,0.0078941,0.0082778,0.028865,0.0068368,0.0079412,0.010895,0.0083225
28.27,0.0071673,0.0038776,0.0045319,0.010034,0.0067237,0.0094797,0.017892,0.0049399,0.0065435,0.006299,0.0042711,0.011505,0.0094033,0.010312,0.0065143,0.023904,0.0058175,0.0072296,0.0075916,0.0086065
28.28,0.011473,0.0049384,0.0055966,0.0058162,0.0080773,0.010038,0.0099769,0.0070846,0.0095707,0.0058478,0.0033771,0.00723,0.011005,0.01956,0.0072817,0.012606,0.0053687,0.0096863,0.0059661,0.011071
28.29,0.009336,0.010206,0.0045571,0.0053817,0.0061438,0.012505,0.0055764,0.0058075,0.014358,0.0048926,0.0036586,0.0064771,0.008558,0.0303,0.0079887,0.0090886,0.0058371,0.010428,0.0059909,0.015288
28.3,0.0049458,0.019363,0.0045456,0.0046986,0.0042673,0.017196,0.0053575,0.0043451,0.020712,0.0064859,0.0046742,0.005082,0.0096619,0.025388,0.011514,0.0091049,0.0079716,0.0079277,0.006999,0.02181
28.31,0.0039383,0.020623,0.0074616,0.0045305,0.003533,0.013586,0.0079834,0.00486,0.016869,0.008192,0.0059345,0.0046467,0.012382,0.013652,0.014004,0.012597,0.0089922,0.0066399,0.0091435,0.031612
28.32,0.0046796,0.012113,0.011009,0.0072104,0.0043017,0.0072044,0.011036,0.0053332,0.0090389,0.0092083,0.011176,0.0058002,0.0096305,0.0094886,0.010374,0.015298,0.013054,0.0079805,0.007939,0.025629
28.33,0.0048972,0.0069632,0.01429,0.010229,0.0080166,0.0053732,0.01156,0.0076731,0.0065471,0.012111,0.020582,0.0056155,0.0070402,0.0084423,0.0087136,0.01026,0.021972,0.01428,0.0051873,0.012653
28.34,0.0066653,0.0061664,0.015409,0.010089,0.01063,0.0065862,0.010949,0.013915,0.0087811,0.013877,0.021518,0.0061744,0.0077853,0.0060632,0.010048,0.0060222,0.021967,0.019335,0.0055185,0.0079252
28.35,0.010781,0.0058155,0.012221,0.013308,0.0074861,0.0063467,0.0099419,0.015017,0.013659,0.0095527,0.012882,0.010496,0.0088991,0.0054592,0.0081737,0.0053858,0.016956,0.013729,0.010106,0.0094024
28.36,0.012434,0.0081962,0.0088082,0.017292,0.0051725,0.0049472,0.0060441,0.0089388,0.018625,0.0061885,0.0076814,0.012501,0.01434,0.00596,0.0060767,0.0046257,0.016354,0.0062881,0.015915,0.01601
28.37,0.0084425,0.014035,0.0060233,0.01222,0.0067824,0.0061749,0.0036807,0.005878,0.016915,0.0077569,0.0059762,0.007787,0.023696,0.0066389,0.0066335,0.0043411,0.01136,0.0030781,0.015669,0.018945
28.38,0.0041915,0.013895,0.0068729,0.0057129,0.0092651,0.008998,0.0034725,0.0059138,0.011836,0.011165,0.0058739,0.003873,0.020661,0.010133,0.0086105,0.0051379,0.0057371,0.0020582,0.010012,0.013073
28.39,0.0028569,0.007626,0.013013,0.0031025,0.0084873,0.011903,0.0035928,0.0046643,0.0073834,0.010465,0.0092501,0.0029041,0.010953,0.011585,0.01623,0.004143,0.0038603,0.0017705,0.0063384,0.010457
28.4,0.0028011,0.0042503,0.019037,0.0027605,0.0061111,0.018534,0.0049283,0.0029884,0.0061706,0.0081588,0.011351,0.0038726,0.0075989,0.0077768,0.026629,0.002499,0.0046049,0.0019674,0.0060627,0.010661
28.41,0.0024649,0.0042898,0.014567,0.004217,0.0056434,0.020291,0.0094443,0.0026559,0.00744,0.0065012,0.0078009,0.0069983,0.008544,0.0059863,0.021657,0.0019548,0.0083387,0.0030591,0.0084389,0.0082057
28.42,0.0024608,0.0047033,0.0075899,0.0068987,0.0053054,0.012856,0.012672,0.0036821,0.0061358,0.0043133,0.005437,0.0091405,0.014679,0.0066696,0.01026,0.0022627,0.012715,0.0050072,0.014973,0.0072486
28.43,0.0038576,0.0037265,0.0051667,0.0072468,0.0066603,0.0064252,0.0097744,0.0076208,0.0038447,0.0039294,0.0051878,0.0085929,0.023398,0.0072535,0.0057856,0.003586,0.012027,0.0056042,0.02033,0.0076755
28.44,0.0067809,0.0037789,0.0043674,0.0058806,0.012985,0.0043118,0.0063223,0.016358,0.0036198,0.0044717,0.0041435,0.011928,0.019494,0.008832,0.0065209,0.0056145,0.008705,0.0054023,0.026076,0.0092782
28.45,0.011129,0.006138,0.0052012,0.0041095,0.0174,0.0051221,0.0054781,0.020149,0.0044106,0.0044028,0.0040012,0.015703,0.0092681,0.0077205,0.012325,0.0078756,0.0069201,0.0059099,0.033057,0.014547
28.46,0.013738,0.008167,0.0097624,0.0029319,0.01189,0.0080477,0.0049975,0.013013,0.005476,0.006233,0.0051438,0.010855,0.0044054,0.0050137,0.017839,0.01436,0.0064562,0.0053493,0.023648,0.015101
28.47,0.0091206,0.0094925,0.013847,0.003652,0.0075557,0.01079,0.0056924,0.0089735,0.0064446,0.011379,0.0048589,0.0052442,0.0031173,0.004922,0.013033,0.020572,0.0094493,0.0053107,0.011131,0.0094658
28.48,0.0044804,0.012284,0.010456,0.0044889,0.0085431,0.0117,0.010519,0.01153,0.0065451,0.015123,0.0048406,0.0034859,0.0035444,0.0059677,0.0068565,0.015805,0.012892,0.008264,0.0071056,0.0065566
28.49,0.0033003,0.0098343,0.0076657,0.003271,0.00809,0.010945,0.014417,0.01367,0.0047212,0.011583,0.0078453,0.0040204,0.005746,0.0050747,0.0051291,0.011633,0.011131,0.012448,0.0094279,0.0066539
28.5,0.004589,0.0049538,0.0113,0.0021396,0.0047229,0.0063902,0.0099351,0.015307,0.0035599,0.0056499,0.0098503,0.0076318,0.0073091,0.0044506,0.0048665,0.011748,0.0089679,0.013885,0.016752,0.01055
28.51,0.0097231,0.0030362,0.01481,0.0024527,0.0029163,0.0029797,0.0046583,0.015579,0.0052618,0.0031345,0.0082029,0.015006,0.0063664,0.005628,0.006589,0.0085397,0.0076395,0.012517,0.018797,0.014747
28.52,0.016743,0.0032612,0.010343,0.0044635,0.002868,0.0018041,0.0026025,0.009328,0.0089154,0.0030953,0.0091318,0.016492,0.0073333,0.0079016,0.0097505,0.0056526,0.0052872,0.0084613,0.012408,0.010907
28.53,0.015013,0.005988,0.0063897,0.0062939,0.0044438,0.0014968,0.0020394,0.0046642,0.0091,0.0051707,0.010071,0.010308,0.0088045,0.014511,0.0083604,0.0052111,0.0047038,0.0060802,0.009652,0.0053986
28.54,0.0077272,0.012491,0.0070133,0.0050544,0.0099699,0.0016831,0.0023339,0.0040233,0.007252,0.0078994,0.0079952,0.0076431,0.0077347,0.020394,0.005427,0.0050979,0.0043867,0.0059593,0.0092453,0.003331
28.55,0.0044037,0.015378,0.0072953,0.0037557,0.019521,0.0025947,0.003596,0.0051933,0.0062348,0.0068925,0.0089152,0.0081269,0.0095952,0.014778,0.0049158,0.0072082,0.0036266,0.0066811,0.0059322,0.0034421
28.56,0.0037046,0.010343,0.0063868,0.0033634,0.019863,0.0039968,0.0047817,0.0047432,0.0045656,0.0046128,0.0099933,0.012246,0.013373,0.0087824,0.003974,0.010586,0.004128,0.010488,0.0033244,0.0046936
28.57,0.0031478,0.0070824,0.0077412,0.0039331,0.010615,0.0047643,0.0054775,0.0031615,0.0046698,0.0041321,0.0068439,0.022366,0.012167,0.0085378,0.0027691,0.0093715,0.0053447,0.017306,0.0027539,0.0054326
28.58,0.0037028,0.0052314,0.0078739,0.0077183,0.0054008,0.004465,0.0097615,0.0030344,0.0059959,0.0041188,0.0049518,0.023726,0.012041,0.010141,0.0028051,0.0067588,0.0081797,0.026563,0.0038349,0.0072159
28.59,0.0066512,0.0037069,0.0053465,0.013528,0.0047052,0.0045562,0.01749,0.0036119,0.0059089,0.0059954,0.0052337,0.01334,0.012809,0.01517,0.0047185,0.0063924,0.012551,0.026051,0.0066807,0.012576
28.6,0.008896,0.0044321,0.003757,0.012417,0.0054979,0.0045621,0.016526,0.0042345,0.0076876,0.010239,0.0044597,0.0077119,0.0088009,0.018688,0.010813,0.0073793,0.01114,0.014792,0.007749,0.017552
28.61,0.0071736,0.0063534,0.0050307,0.0080569,0.0078756,0.0045837,0.0098786,0.0055199,0.014271,0.010168,0.0038039,0.0064776,0.0055035,0.01287,0.018163,0.01261,0.006517,0.010386,0.0059008,0.015619
28.62,0.0076297,0.0058829,0.0073478,0.0087275,0.0097783,0.0079448,0.0089458,0.0060573,0.018696,0.0068456,0.0047834,0.0051149,0.0050316,0.0067946,0.014953,0.016448,0.0062032,0.013213,0.0054008,0.010505
28.63,0.012244,0.0051696,0.0059676,0.009569,0.0084506,0.012992,0.010074,0.0049936,0.014027,0.00769,0.005607,0.005448,0.0045253,0.0051999,0.0082654,0.010731,0.0087697,0.016612,0.0061649,0.0070664
28.64,0.012245,0.0087324,0.0034073,0.0062539,0.0055421,0.011114,0.010442,0.0045314,0.0073846,0.010769,0.0078431,0.0068923,0.0045033,0.0048274,0.0061001,0.0049216,0.0077638,0.017738,0.0098676,0.0071083
28.65,0.006885,0.015717,0.0030221,0.0041781,0.0039428,0.0059052,0.014736,0.0069974,0.0045643,0.0093373,0.014016,0.0060565,0.0062812,0.0055279,0.0043792,0.0031171,0.0044197,0.013091,0.014092,0.0093378
28.66,0.0042067,0.015455,0.0038002,0.004709,0.0049077,0.0038822,0.015677,0.010412,0.0038842,0.0066115,0.015073,0.0060695,0.0077274,0.0084179,0.0025846,0.0036559,0.0032369,0.0087575,0.011137,0.010327
28.67,0.0048277,0.0084625,0.0049818,0.0052011,0.0054468,0.0034386,0.0091987,0.011614,0.0056405,0.0061599,0.0088271,0.0080615,0.011262,0.0081784,0.0019526,0.0061598,0.0041336,0.010342,0.0075284,0.010063
28.68,0.0070329,0.005193,0.0060278,0.0064518,0.0038919,0.0037018,0.0041254,0.0098567,0.0090932,0.005212,0.0055895,0.0071745,0.017997,0.0045293,0.0022802,0.0073252,0.005433,0.012986,0.0066245,0.0080851
28.69,0.011375,0.0047453,0.0044253,0.012457,0.0035915,0.0063234,0.0022662,0.0080438,0.0083907,0.0058329,0.0062181,0.0058489,0.015797,0.0025652,0.0040847,0.0053972,0.005573,0.0095111,0.0064252,0.0057185
28.7,0.015322,0.0041805,0.0025776,0.017549,0.0049844,0.0099579,0.0017106,0.0053968,0.0050796,0.0084661,0.010812,0.0071906,0.0078953,0.0023009,0.0073412,0.0048948,0.0074719,0.0061311,0.0085895,0.005324
28.71,0.011868,0.0051707,0.0023342,0.012138,0.0053335,0.009173,0.0017459,0.0032389,0.0040745,0.0075343,0.021391,0.0072436,0.0044068,0.0032543,0.007731,0.005382,0.013657,0.0055229,0.0092456,0.0050981
28.72,0.0070118,0.0070514,0.0037541,0.0060555,0.0047138,0.0086911,0.0025356,0.0029331,0.0036748,0.0048654,0.02562,0.006977,0.0047829,0.0055427,0.0054039,0.0053966,0.023719,0.0058669,0.0077217,0.0063287
28.73,0.0041216,0.005975,0.0079338,0.0049478,0.0037236,0.014408,0.0038685,0.0029628,0.0032624,0.0046031,0.015563,0.0078513,0.0090162,0.0079473,0.0047799,0.0068204,0.025224,0.0071749,0.01038,0.0086865
28.74,0.0035039,0.0041446,0.013048,0.0056766,0.0029583,0.017521,0.0043899,0.0032046,0.0045477,0.0043164,0.0065393,0.0060387,0.014349,0.01243,0.0052022,0.0074059,0.015116,0.0062278,0.0152,0.010537
28.75,0.0049751,0.0052347,0.011804,0.0067048,0.0029329,0.01138,0.0057631,0.0054229,0.0057266,0.0029128,0.0031954,0.0044793,0.012093,0.016956,0.0081933,0.0070577,0.0095032,0.0048954,0.014362,0.010196
28.76,0.0054764,0.0095577,0.0070195,0.0093788,0.004765,0.0077383,0.0090383,0.0096006,0.0045669,0.0023098,0.0020981,0.0055159,0.006439,0.012774,0.012826,0.010359,0.011385,0.0060288,0.011089,0.0065274
28.77,0.0036689,0.010544,0.0053109,0.010614,0.0096612,0.0088393,0.0092998,0.012031,0.0046918,0.0028501,0.0017136,0.0060785,0.0042833,0.0080652,0.010694,0.012684,0.015517,0.0074731,0.0074406,0.0050136
28.78,0.0028244,0.0059429,0.0039096,0.0083017,0.012761,0.0090541,0.0054733,0.0087073,0.0072809,0.0052928,0.0017121,0.0043837,0.0038841,0.0087308,0.0059916,0.0090366,0.017133,0.010026,0.0051014,0.006743
28.79,0.0043599,0.002876,0.0022535,0.0043682,0.0090612,0.010674,0.003088,0.004265,0.0072341,0.012503,0.0022599,0.0037025,0.0032303,0.0087426,0.0045002,0.0060188,0.013097,0.012419,0.0059584,0.010744
28.8,0.0090554,0.0021537,0.0015803,0.0022003,0.0043545,0.012998,0.0033282,0.0027178,0.0044553,0.020808,0.0042031,0.0046998,0.0036107,0.0056918,0.0037928,0.0047364,0.0077763,0.0090123,0.0066584,0.014708
28.81,0.011716,0.0028109,0.0015707,0.0015386,0.0023211,0.0088414,0.0060336,0.00331,0.0034739,0.016697,0.0073731,0.0081247,0.0043347,0.0045104,0.003996,0.0039082,0.0058965,0.0044129,0.005604,0.012278
28.82,0.0073255,0.0050956,0.0021202,0.0015243,0.0016782,0.0042492,0.0086606,0.0061331,0.0034275,0.0088117,0.0075792,0.017279,0.0037947,0.004402,0.0050485,0.0044494,0.0068156,0.0024428,0.0047371,0.0088988
28.83,0.0033275,0.0073657,0.0040911,0.0022456,0.001722,0.0030423,0.0077715,0.0086885,0.0040411,0.0068519,0.0058439,0.023377,0.0041286,0.0042234,0.0044254,0.0058996,0.0060393,0.0019746,0.0043809,0.010802
28.84,0.0021129,0.0075881,0.0095358,0.0043637,0.0023813,0.00345,0.0056619,0.0069468,0.0063505,0.0075351,0.0074085,0.015707,0.0051346,0.0053922,0.0039712,0.010515,0.0037748,0.0022371,0.0054389,0.012062
28.85,0.0023323,0.0058064,0.014712,0.0062921,0.0030163,0.0031494,0.0034217,0.0051392,0.0069338,0.011429,0.009886,0.0088468,0.0048419,0.0052237,0.0049578,0.021121,0.0032074,0.0030604,0.0056295,0.0088754
28.86,0.004277,0.0039203,0.010818,0.0056583,0.0034871,0.0023853,0.0025914,0.0053319,0.0053289,0.016757,0.0095096,0.0080872,0.0059321,0.0035696,0.005555,0.02935,0.0050488,0.0052242,0.0055722,0.0077551
28.87,0.007461,0.0046878,0.005212,0.0044923,0.0062435,0.0027224,0.0027984,0.0047441,0.0064133,0.013316,0.0098308,0.0088365,0.0086822,0.0034931,0.0076221,0.022577,0.0094803,0.01067,0.0077837,0.0076078
28.88,0.0069749,0.0086669,0.0035115,0.0035981,0.012969,0.0034387,0.0026636,0.0052655,0.0093722,0.0067013,0.0087392,0.011953,0.010969,0.0041396,0.01051,0.010647,0.011699,0.014062,0.010632,0.0085277
28.89,0.0040714,0.012487,0.0035104,0.0030254,0.015802,0.0038969,0.003056,0.008493,0.007933,0.0043972,0.0058475,0.012775,0.015354,0.0051659,0.0085712,0.0055929,0.0081961,0.01048,0.011232,0.010546
28.9,0.0036301,0.010339,0.0050174,0.0027087,0.010397,0.0056232,0.0052617,0.0088412,0.0048222,0.0040268,0.0047631,0.0080647,0.01498,0.00738,0.0068068,0.005638,0.0050844,0.0086864,0.008537,0.0081446
28.91,0.0049522,0.0076955,0.0092552,0.004052,0.0077172,0.007544,0.008755,0.0058075,0.0044401,0.0028352,0.0057538,0.0049911,0.0091098,0.0066821,0.0083897,0.0095848,0.0052902,0.0082371,0.0066807,0.005368
28.92,0.0044695,0.0073929,0.011888,0.0074764,0.0082639,0.0065254,0.011261,0.0058376,0.0053002,0.0018354,0.0051971,0.0050406,0.0070967,0.0035457,0.0080103,0.01257,0.0084641,0.007519,0.0086319,0.005409
28.93,0.0029727,0.0050332,0.0085283,0.0090005,0.007541,0.0042015,0.0098235,0.0082776,0.0083627,0.0016542,0.003775,0.0045514,0.0083656,0.0018114,0.0069896,0.0095325,0.013452,0.0090472,0.012943,0.0081741
28.94,0.0033017,0.002905,0.0044066,0.0064931,0.0094951,0.0043962,0.0075936,0.0073657,0.014919,0.0022586,0.0041607,0.0033827,0.0066466,0.0013574,0.0074429,0.006479,0.013689,0.0083728,0.01529,0.01391
28.95,0.0047173,0.0026609,0.0033255,0.0051228,0.012755,0.0065532,0.0053367,0.0050593,0.015183,0.0042033,0.0063086,0.0036324,0.0035116,0.001572,0.005884,0.0045364,0.0084147,0.0071258,0.012092,0.013672
28.96,0.0045561,0.0028715,0.0034889,0.0052544,0.009608,0.0082774,0.0047358,0.0049552,0.0085586,0.0061957,0.011761,0.0035112,0.0023209,0.0024591,0.0047808,0.0039998,0.0051402,0.0080562,0.0073477,0.0073339
28.97,0.0046021,0.0028517,0.0026942,0.003912,0.0055579,0.0067258,0.0072072,0.0045329,0.0054289,0.005547,0.01679,0.0022435,0.00274,0.0030402,0.0053471,0.0043554,0.0040242,0.0065123,0.0054353,0.0039048
28.98,0.0062913,0.0044171,0.0020823,0.0030759,0.0059705,0.0034775,0.0086572,0.004602,0.0061293,0.0056891,0.012984,0.0015363,0.0050786,0.0027483,0.0064603,0.0037213,0.0029028,0.0043293,0.0057659,0.0037485
28.99,0.0060701,0.0093937,0.0026683,0.0040177,0.0082005,0.0019582,0.0060101,0.0065405,0.0089714,0.0097306,0.0066167,0.0015488,0.0077392,0.0032681,0.011729,0.0038052,0.0026502,0.0040178,0.0047005,0.0061926
29,0.0038822,0.012702,0.0033235,0.0045469,0.0065772,0.0017823,0.0035663,0.0063045,0.014014,0.012207,0.0040343,0.0022489,0.0063303,0.003948,0.022229,0.0056613,0.0041178,0.0048381,0.0030621,0.0085224
29.01,0.0026384,0.0083873,0.0034586,0.004255,0.0037552,0.0025431,0.0027808,0.0041834,0.013759,0.0099684,0.004965,0.0041295,0.0037951,0.0041846,0.024257,0.008044,0.0088874,0.0084761,0.0031288,0.0068969
29.02,0.0031784,0.004476,0.0040211,0.0067452,0.0032938,0.0034203,0.0022673,0.0041288,0.0079086,0.0077493,0.0091386,0.0067733,0.0034674,0.0063467,0.01543,0.0092423,0.013958,0.012499,0.0055223,0.0060298
29.03,0.0056365,0.0039776,0.0042955,0.01235,0.0035852,0.0034284,0.002622,0.0049359,0.0037446,0.0046799,0.012002,0.010725,0.0043917,0.0083562,0.0098748,0.0085324,0.011309,0.0099546,0.0086136,0.007257
29.04,0.0099736,0.003963,0.0037567,0.012525,0.0037266,0.004778,0.0038897,0.0036912,0.0021946,0.0025225,0.0096572,0.014319,0.0070392,0.0080841,0.0075239,0.0059098,0.0074771,0.0052118,0.007561,0.0068504
29.05,0.011934,0.0046206,0.003098,0.0078059,0.0053745,0.0090921,0.0037949,0.0022451,0.001886,0.0016923,0.0057554,0.010774,0.010113,0.0092032,0.0092076,0.0054272,0.0074928,0.0036791,0.0048871,0.0063252
29.06,0.011195,0.0069473,0.0044907,0.0072514,0.0071112,0.012583,0.0029631,0.0020459,0.0024797,0.0014766,0.003339,0.0057133,0.0085994,0.008181,0.013212,0.0073856,0.00683,0.0053426,0.0047224,0.0063397
29.07,0.010882,0.0070649,0.0078295,0.0086416,0.005642,0.01056,0.004113,0.0031106,0.0046685,0.001688,0.0028397,0.0040625,0.0049013,0.0052035,0.01103,0.0083191,0.0061211,0.010325,0.0070014,0.0081519
29.08,0.0068943,0.0043246,0.0090721,0.0080753,0.0030533,0.005494,0.0065177,0.0068583,0.0072078,0.0025762,0.0030154,0.0041604,0.0036585,0.0046679,0.0063671,0.0076362,0.0051406,0.012882,0.012298,0.013217
29.09,0.0032371,0.0020873,0.0063748,0.0098625,0.0022489,0.0027296,0.0059501,0.01259,0.0070649,0.0044735,0.0045998,0.0035348,0.0030889,0.0050109,0.0046393,0.0061275,0.0030499,0.0093592,0.015681,0.013145
29.1,0.001955,0.0011622,0.00325,0.010612,0.0033422,0.0022106,0.0042782,0.011755,0.0069561,0.00744,0.0080527,0.0034666,0.0019029,0.0042425,0.004916,0.0036137,0.0020522,0.0068059,0.011491,0.0072059
29.11,0.0017299,0.00084981,0.0019331,0.0062005,0.006013,0.0033367,0.0044559,0.0063165,0.0065335,0.013137,0.0082179,0.0046226,0.0012407,0.004559,0.0078565,0.0023788,0.0019264,0.0051418,0.0073038,0.0036788
29.12,0.0021519,0.00077919,0.0016961,0.0029242,0.0066667,0.0062002,0.0042616,0.0041641,0.004625,0.016822,0.0053604,0.0053202,0.0011826,0.006341,0.0093971,0.0025973,0.0020464,0.0044983,0.0062531,0.0029133
29.13,0.00392,0.00092292,0.0024289,0.0021325,0.004899,0.0069792,0.0046608,0.0050233,0.0033099,0.01275,0.0048691,0.0071406,0.0016939,0.010862,0.0061524,0.0045355,0.0027997,0.004899,0.0047189,0.0034511
29.14,0.0088258,0.001402,0.0043482,0.0022409,0.0033639,0.0042857,0.0070646,0.0084537,0.0040485,0.0071467,0.0048401,0.0089226,0.0027747,0.021921,0.0041631,0.0085157,0.0038463,0.0043978,0.0039379,0.0046781
29.15,0.014426,0.0019612,0.0051986,0.0019764,0.0022182,0.0027217,0.0071716,0.014571,0.0058261,0.0056774,0.0039507,0.0067481,0.003136,0.02626,0.005055,0.012062,0.0056936,0.0051051,0.0040435,0.0081571
29.16,0.012164,0.0024661,0.0041594,0.0017519,0.0022003,0.0024662,0.0051239,0.016289,0.0070094,0.007567,0.0049658,0.0040878,0.0026825,0.015264,0.0050516,0.012701,0.010348,0.0077767,0.0044722,0.015616
29.17,0.0062926,0.0028724,0.0052041,0.0024133,0.0027317,0.00207,0.0058752,0.011326,0.006192,0.010651,0.0088954,0.0038821,0.0033083,0.0068925,0.0031433,0.0088553,0.011928,0.0092775,0.0062483,0.022568
29.18,0.0040832,0.0025496,0.010094,0.0032024,0.0027163,0.0021685,0.0080053,0.0057859,0.004529,0.011148,0.013211,0.004929,0.0045303,0.0050675,0.0022059,0.0058455,0.0079009,0.0085907,0.0066527,0.019571
29.19,0.0035592,0.0021729,0.012678,0.0034834,0.0034879,0.0031707,0.0062552,0.0036908,0.0028277,0.0083146,0.011752,0.0070936,0.0058855,0.0076669,0.0028876,0.0072429,0.0060403,0.0070836,0.0065472,0.010044
29.2,0.0037557,0.002271,0.0082773,0.0046236,0.0066327,0.0035627,0.0035477,0.0032759,0.0016831,0.0050552,0.0075818,0.0088349,0.0066271,0.013252,0.0054335,0.010774,0.0065283,0.0055632,0.0081861,0.0055847
29.21,0.0064094,0.0040615,0.0052278,0.0060677,0.010232,0.0039461,0.0030178,0.0026756,0.0013566,0.0030098,0.0045177,0.0071844,0.0044606,0.013247,0.007595,0.010481,0.010051,0.0069817,0.0084044,0.0060068
29.22,0.0092083,0.0080765,0.0052852,0.0054942,0.010198,0.0070121,0.0037882,0.0029304,0.0014946,0.0026343,0.0033147,0.0036979,0.0026862,0.0076046,0.0062213,0.0074152,0.015197,0.0094213,0.0099132,0.0086662
29.23,0.007164,0.0098362,0.005488,0.0033824,0.0068087,0.009499,0.0068085,0.0041527,0.0021745,0.002482,0.003483,0.0018724,0.0027513,0.0047175,0.0046738,0.0048054,0.012218,0.0086826,0.011118,0.010016
29.24,0.00359,0.0067085,0.0079562,0.0028821,0.0047331,0.0066607,0.012412,0.0048421,0.0041217,0.0027331,0.002798,0.0014146,0.0032061,0.0040951,0.0037829,0.0029378,0.0063262,0.0066222,0.0084537,0.0083509
29.25,0.0021747,0.0039926,0.011961,0.0044971,0.003347,0.0042384,0.012502,0.0056059,0.0086105,0.0041788,0.0018919,0.001726,0.0030363,0.0036562,0.0027932,0.0018686,0.0041019,0.0042688,0.0080005,0.0064388
29.26,0.0020377,0.003446,0.010102,0.0068867,0.0025187,0.0047389,0.0070249,0.0054499,0.013706,0.0043697,0.0020623,0.002836,0.0036894,0.0045952,0.0028275,0.001656,0.003602,0.0023501,0.0078913,0.0069789
29.27,0.0016381,0.0027076,0.005255,0.0070776,0.0033579,0.0049105,0.004209,0.0039781,0.014392,0.0026513,0.0035788,0.0034323,0.0059374,0.0056371,0.0033322,0.0022019,0.004618,0.0017136,0.0054267,0.0081403
29.28,0.0010383,0.001982,0.0032155,0.0071206,0.0043712,0.0047233,0.0046505,0.0028406,0.012393,0.0016571,0.0051471,0.0028365,0.01155,0.0054855,0.0049959,0.0038524,0.005746,0.0019513,0.0043641,0.005862
29.29,0.00080172,0.0023182,0.0034784,0.0071578,0.0033934,0.0052815,0.0071991,0.0034195,0.0077155,0.0016325,0.0050637,0.0027367,0.020897,0.0072862,0.009387,0.0060428,0.0046831,0.0030436,0.005032,0.003925
29.3,0.00087909,0.0029961,0.0032602,0.0045147,0.0026028,0.0042378,0.0117,0.0052463,0.0050388,0.0024537,0.0039437,0.0028383,0.020589,0.0081386,0.012999,0.0086179,0.0046968,0.0045151,0.0087765,0.0037959
29.31,0.0013968,0.0031441,0.0020473,0.0028316,0.0028973,0.002716,0.01227,0.0062607,0.0067101,0.0051072,0.0028887,0.0031267,0.011172,0.0053387,0.010841,0.010323,0.0063599,0.0057359,0.017257,0.0048747
29.32,0.0024327,0.0047968,0.0015284,0.0029112,0.0027283,0.0024942,0.007961,0.0047429,0.0087261,0.010143,0.00353,0.0052235,0.0061931,0.0037966,0.0064916,0.008101,0.0057318,0.0056152,0.020113,0.0061991
29.33,0.0030985,0.0098908,0.0017127,0.0028807,0.0028189,0.0033666,0.0039603,0.0027034,0.0060205,0.013097,0.0051003,0.0079334,0.0060509,0.0038429,0.0043466,0.0046773,0.0043554,0.0049494,0.013231,0.0053302
29.34,0.002968,0.012483,0.0022016,0.0030764,0.0047377,0.0032303,0.0019835,0.0020635,0.0028676,0.0093544,0.0051632,0.0086449,0.0086384,0.0045084,0.0045546,0.0037597,0.0040786,0.0067736,0.0080831,0.0046417
29.35,0.0021871,0.0079748,0.0035279,0.005667,0.0060626,0.0021662,0.0013122,0.0028205,0.0017348,0.0050584,0.0041432,0.0076589,0.011556,0.0062806,0.0068621,0.0061657,0.0051302,0.011402,0.0055738,0.0056902
29.36,0.0019694,0.0049695,0.0056013,0.0099652,0.0045815,0.0019676,0.0011546,0.0050007,0.001707,0.0035348,0.0035117,0.0052627,0.0094721,0.0061329,0.0072252,0.0093494,0.0085688,0.014289,0.0059904,0.0075001
29.37,0.0032987,0.0057572,0.0063863,0.0096275,0.0044076,0.0031852,0.0013874,0.0057413,0.0024021,0.0043248,0.0026894,0.0030613,0.0054477,0.0052035,0.0044583,0.0075103,0.0092182,0.013203,0.0074257,0.0094163
29.38,0.0054867,0.0064703,0.0042206,0.005063,0.005786,0.0070467,0.0021284,0.0043117,0.0028287,0.0070566,0.0028961,0.0018417,0.0037104,0.007081,0.0024996,0.0040203,0.0061994,0.0091748,0.0057487,0.0076373
29.39,0.0056741,0.0073601,0.0023651,0.0023497,0.0046742,0.011409,0.0031471,0.0048824,0.0028783,0.0071408,0.0034963,0.0015474,0.0037152,0.0079069,0.0023854,0.0027508,0.0048497,0.0055056,0.0038416,0.0041116
29.4,0.0033778,0.0093311,0.0025189,0.0016569,0.0028487,0.0099664,0.0043373,0.0085437,0.0044785,0.0047892,0.0031074,0.0018486,0.0038399,0.004812,0.0039509,0.0028984,0.0038252,0.0040337,0.0036038,0.0023568
29.41,0.0016867,0.0069737,0.0044432,0.0020884,0.0029517,0.0059936,0.0044155,0.011735,0.0061213,0.0048626,0.0036779,0.00302,0.0055248,0.0025686,0.0057392,0.0030712,0.0031526,0.0037541,0.0052793,0.0022321
29.42,0.0010619,0.0034097,0.005477,0.0038697,0.0037075,0.0040996,0.0034024,0.0093113,0.0046493,0.006161,0.0050078,0.0058579,0.0079121,0.0023265,0.0048069,0.004029,0.0034068,0.0035354,0.0069358,0.0034164
29.43,0.00089263,0.0023263,0.003784,0.0052768,0.0038909,0.0053088,0.0029343,0.0058563,0.0033405,0.0057264,0.0042629,0.011757,0.0070894,0.0039498,0.0038775,0.0059058,0.0036136,0.0047045,0.0049648,0.0048315
29.44,0.0010546,0.003145,0.0025311,0.0038344,0.0046116,0.0091404,0.0043831,0.0041333,0.0037192,0.0041779,0.0030302,0.017627,0.005971,0.0075266,0.0055926,0.0067769,0.0052202,0.0087959,0.0028378,0.0053688
29.45,0.0015161,0.0041567,0.001878,0.002243,0.004318,0.012402,0.0079903,0.0039574,0.0040444,0.0033264,0.0029118,0.013969,0.0047609,0.0082086,0.0085392,0.0079348,0.0074152,0.017085,0.0027314,0.0074769
29.46,0.0018656,0.0031002,0.001517,0.0020793,0.0029052,0.010956,0.00937,0.0067005,0.0060037,0.0028098,0.0030516,0.0070912,0.0033135,0.0051186,0.0099274,0.0073285,0.0067191,0.020096,0.0033595,0.0085917
29.47,0.0024424,0.0018626,0.0019589,0.0022486,0.0020403,0.009064,0.0066589,0.0092587,0.011305,0.0037119,0.0044861,0.0039348,0.0038803,0.0038521,0.0096482,0.0052964,0.0048886,0.012349,0.0035543,0.0072462
29.48,0.005051,0.0018342,0.0025818,0.0020234,0.0023378,0.0066053,0.0041077,0.0065005,0.012288,0.0058056,0.0082392,0.0041687,0.0056397,0.0038349,0.0069144,0.0057838,0.0041968,0.0058866,0.0034175,0.0075919
29.49,0.0096016,0.0022603,0.0025448,0.0026648,0.0029228,0.003467,0.0030744,0.0029578,0.0069403,0.005463,0.0093424,0.00725,0.0063378,0.0042832,0.0061035,0.0074601,0.0048127,0.0044922,0.0040571,0.0070512
29.5,0.009443,0.0026991,0.0034905,0.0044422,0.0026005,0.0022272,0.0023041,0.00156,0.0037067,0.0035806,0.005629,0.0091066,0.0066532,0.0056976,0.0088062,0.0081735,0.0083445,0.0068319,0.0064726,0.0068852
29.51,0.0055489,0.0031277,0.007101,0.004907,0.0028379,0.0019464,0.0024763,0.0011827,0.0027153,0.0030421,0.0026934,0.0065817,0.0055809,0.0050043,0.0093039,0.0077629,0.010996,0.010363,0.0087396,0.0075863
29.52,0.00489,0.0034844,0.0099408,0.0050351,0.0046908,0.0018276,0.0032974,0.0012787,0.0023139,0.0023302,0.001814,0.003893,0.0038274,0.0030159,0.0054948,0.0052682,0.0075852,0.0094455,0.0093342,0.0056637
29.53,0.0064909,0.0032467,0.0070749,0.0065678,0.0072383,0.002589,0.003176,0.001649,0.0030905,0.0013298,0.0020488,0.0025709,0.0035938,0.002411,0.0028362,0.003812,0.0036626,0.0054113,0.0083177,0.0042933
29.54,0.0067412,0.0025214,0.0035264,0.0058486,0.010474,0.0044378,0.0034525,0.0020527,0.0041154,0.00091185,0.003125,0.0025501,0.0045148,0.0024802,0.0023659,0.0045052,0.0023314,0.0032913,0.0052702,0.0037898
29.55,0.0080896,0.0033903,0.0024412,0.0032693,0.010843,0.0053046,0.0064807,0.0035187,0.0033453,0.00092433,0.0038138,0.0027232,0.0040777,0.0030848,0.0031676,0.0044368,0.0024968,0.0026791,0.0033956,0.0030831
29.56,0.0093087,0.0061674,0.0023763,0.0017404,0.0075889,0.0039807,0.010506,0.006784,0.0028564,0.0014151,0.0042449,0.0032738,0.0037932,0.0049373,0.0036275,0.0027021,0.0031782,0.0027221,0.0029924,0.0032635
29.57,0.0064865,0.0070451,0.0035199,0.0014957,0.0045779,0.0028586,0.0091415,0.0073211,0.0037229,0.0025654,0.0077814,0.0053816,0.0050157,0.0055683,0.00368,0.001789,0.0035909,0.0035003,0.003521,0.0039635
29.58,0.0033459,0.0045394,0.0066226,0.0023013,0.0034921,0.0025598,0.0054502,0.0040913,0.003577,0.0030897,0.014745,0.0067664,0.0065242,0.0053676,0.0053583,0.0021445,0.0054884,0.0036532,0.0052871,0.0064236
29.59,0.0019861,0.0031416,0.0079807,0.0036944,0.0053245,0.0025547,0.0040529,0.0021488,0.0029105,0.0023337,0.015658,0.0063373,0.0090165,0.0071664,0.0070875,0.0038076,0.011366,0.0042304,0.0072889,0.0097228
29.6,0.0020094,0.0030963,0.0051251,0.0038053,0.0092402,0.0042629,0.0034061,0.0019836,0.0036001,0.002104,0.010676,0.0050422,0.0085615,0.0069407,0.0065559,0.0051375,0.017705,0.0050862,0.0089996,0.0084347
29.61,0.0021613,0.0022448,0.0027437,0.0032237,0.0093837,0.0066882,0.0044833,0.0034255,0.0038727,0.0023832,0.0080339,0.0035313,0.0049333,0.0049215,0.0039796,0.0041923,0.01637,0.0036445,0.0076059,0.0046075
29.62,0.0016482,0.001414,0.0023662,0.0025883,0.0058964,0.0053909,0.0070996,0.0071804,0.0036843,0.0027299,0.0060494,0.0028518,0.0030401,0.0050472,0.0022119,0.0037439,0.011385,0.0021188,0.0050994,0.0029686
29.63,0.0015127,0.0013501,0.0022929,0.0025512,0.004146,0.0026579,0.0065281,0.0090397,0.0044147,0.0046748,0.0068648,0.0038431,0.0032097,0.0055201,0.0020999,0.0048992,0.0072909,0.0020632,0.0050733,0.0039479
29.64,0.0022089,0.0016291,0.0019737,0.0041403,0.0027124,0.0014229,0.0043589,0.0057009,0.003923,0.0067448,0.0095389,0.0056258,0.0045845,0.0068201,0.0035207,0.0068285,0.0070692,0.0036032,0.0060819,0.0073518
29.65,0.0028246,0.0023232,0.0027045,0.0050474,0.0014994,0.001037,0.0046914,0.0031301,0.0031785,0.0051931,0.0074914,0.0059152,0.007091,0.0084382,0.0057989,0.0097344,0.0085133,0.0058093,0.006431,0.0091686
29.66,0.0030353,0.0049888,0.0042992,0.0034928,0.0010459,0.0010673,0.0048271,0.0027745,0.0046599,0.0034879,0.0035732,0.0046076,0.0083834,0.0062919,0.0057015,0.0088439,0.0073532,0.0055355,0.0050682,0.0064342
29.67,0.003406,0.0093712,0.0045824,0.0026876,0.0010167,0.0015045,0.0030892,0.0026528,0.0063044,0.0034882,0.001828,0.0036461,0.0058792,0.0045915,0.0039679,0.0051326,0.004771,0.0050267,0.0031637,0.00394
29.68,0.0042023,0.0087579,0.0048467,0.0043994,0.001408,0.0021232,0.0023102,0.0027276,0.0046561,0.0031536,0.0013629,0.0034734,0.0027467,0.0052215,0.0029795,0.0035488,0.0030325,0.0061848,0.0031101,0.0029291
29.69,0.0037938,0.0042566,0.0048477,0.0081475,0.0027567,0.0028654,0.002466,0.004334,0.003161,0.0032908,0.0015749,0.0051778,0.0014559,0.0045005,0.0033241,0.0033801,0.0022807,0.0051078,0.0037421,0.0030681
29.7,0.0023775,0.001927,0.0029223,0.0084484,0.0047895,0.0055363,0.0020242,0.0053913,0.0033131,0.0047467,0.0021038,0.006358,0.0011036,0.0028401,0.0043883,0.0034821,0.0023256,0.0027731,0.0030587,0.0032234
29.71,0.0023741,0.0013772,0.0016053,0.0055373,0.0047271,0.0093635,0.0017726,0.0044107,0.0028209,0.0054544,0.0021724,0.0043915,0.0011321,0.0024818,0.003802,0.0049166,0.002678,0.0019646,0.0024928,0.0036123
29.72,0.0039965,0.0017882,0.0015564,0.0041667,0.0032194,0.0081877,0.0022885,0.0047482,0.0022455,0.0072741,0.0026954,0.003146,0.0016326,0.0032282,0.0032599,0.0066981,0.0041709,0.0026684,0.003114,0.0052377
29.73,0.0046173,0.0030542,0.0024555,0.0034585,0.0031017,0.005143,0.0022724,0.0051124,0.0025156,0.013244,0.0045153,0.0047354,0.0033178,0.0062012,0.0041496,0.010039,0.0053987,0.0052774,0.005602,0.0068482
29.74,0.0032201,0.0035518,0.0036676,0.0045942,0.0033054,0.0056559,0.0018664,0.0035261,0.0023633,0.014789,0.0048043,0.0079284,0.0059566,0.010156,0.005371,0.015369,0.0044013,0.0075589,0.0090047,0.007207
29.75,0.0030089,0.0026088,0.0039379,0.0083197,0.0036944,0.0070159,0.0023752,0.0027739,0.0020805,0.0091628,0.0027968,0.0082276,0.006077,0.0084216,0.0063006,0.012953,0.0030069,0.0060964,0.0077728,0.0056691
29.76,0.0035646,0.0016288,0.0029782,0.0088567,0.0064355,0.0070798,0.0035494,0.0035864,0.0028616,0.0067488,0.0015374,0.0062208,0.0039645,0.0045807,0.0059969,0.0070975,0.0023587,0.0047667,0.0046508,0.0039081
29.77,0.0026125,0.0013196,0.0023952,0.0049924,0.008556,0.0079991,0.005831,0.0039934,0.0039462,0.0066511,0.001467,0.0040094,0.0032071,0.0033944,0.0042914,0.0053148,0.0033754,0.0047143,0.0040679,0.0041041
29.78,0.0015622,0.0017431,0.0019572,0.0029895,0.0058325,0.0065711,0.0084691,0.0041341,0.0050915,0.0064436,0.0025404,0.0033142,0.0044792,0.003486,0.004034,0.0049452,0.005971,0.0062466,0.0056252,0.0065012
29.79,0.001518,0.0019882,0.0018924,0.0027794,0.0028556,0.0036592,0.0064603,0.0037888,0.0056734,0.0078101,0.0045982,0.0043208,0.0069,0.0048623,0.0064358,0.0055561,0.0074432,0.0093436,0.0087704,0.0092448
29.8,0.0018053,0.0017602,0.0030311,0.00222,0.0018799,0.0022867,0.0030927,0.0025882,0.0042455,0.0066125,0.0046625,0.0048578,0.0080539,0.0053086,0.0087372,0.0055651,0.0065818,0.0079827,0.0082696,0.0091734
29.81,0.0021951,0.0024444,0.0039742,0.0019835,0.001594,0.0024587,0.0017793,0.001904,0.0023927,0.003661,0.0028844,0.004419,0.0056697,0.0035187,0.0077228,0.003504,0.0044334,0.0043719,0.0047919,0.0057073
29.82,0.004109,0.0043461,0.0032104,0.0028216,0.0015102,0.002514,0.0016226,0.0024897,0.0013851,0.0027636,0.0022534,0.0042175,0.0034734,0.0027949,0.0054653,0.0024379,0.0029179,0.0028765,0.0033462,0.0027269
29.83,0.0069905,0.0056697,0.0033474,0.0032052,0.0021503,0.0017641,0.001782,0.0031996,0.0011512,0.0028754,0.0022462,0.0032646,0.0034726,0.0030687,0.0030885,0.002324,0.0027629,0.00256,0.0032118,0.0017583
29.84,0.0061763,0.0054404,0.0062764,0.0028895,0.0032479,0.0015904,0.0026084,0.002253,0.0013832,0.0022366,0.0024571,0.0028989,0.0045325,0.0027977,0.0018647,0.0019239,0.0031294,0.0032407,0.0041979,0.0019284
29.85,0.003278,0.0036139,0.0092354,0.0040915,0.0043355,0.0019029,0.0051944,0.0011679,0.0023059,0.0017487,0.0039175,0.0033727,0.0037941,0.0032259,0.0017375,0.0018896,0.0029124,0.0036253,0.0056625,0.0028603
29.86,0.0023565,0.0022283,0.0069359,0.0052737,0.0071846,0.0016471,0.0069809,0.00085334,0.004385,0.0019825,0.00499,0.0028824,0.0026812,0.0039229,0.002499,0.0023333,0.0034776,0.003512,0.0047703,0.0043975
29.87,0.0030328,0.0018009,0.0033,0.0036902,0.0087197,0.0014753,0.0055425,0.0010531,0.0081298,0.0025545,0.0046297,0.0027367,0.0029449,0.0031613,0.0048165,0.0034977,0.0045656,0.0049992,0.0041831,0.0069955
29.88,0.0035289,0.0024538,0.0020044,0.0019504,0.0056601,0.001994,0.004112,0.0017797,0.013066,0.0045004,0.0063468,0.0042014,0.0041856,0.0029849,0.0097385,0.0062702,0.0057143,0.006495,0.0048613,0.0073875
29.89,0.0038448,0.0049495,0.0023675,0.0016511,0.0031049,0.0021149,0.0025297,0.0028018,0.011847,0.0067896,0.0079323,0.0057991,0.0059916,0.0032481,0.014144,0.0069578,0.0056988,0.0058159,0.0039812,0.0051272
29.9,0.0038179,0.006783,0.0047961,0.0021417,0.0031433,0.0017447,0.001323,0.0028135,0.0063342,0.0054243,0.005461,0.0050231,0.0058414,0.002336,0.011143,0.0047053,0.0034584,0.0048488,0.0030217,0.0047498
29.91,0.0032351,0.0046875,0.0084937,0.0033042,0.0045775,0.0023578,0.00097036,0.0019624,0.0035992,0.0030339,0.0035707,0.0034475,0.0037018,0.0017132,0.0060498,0.0039875,0.002232,0.0037957,0.0028495,0.0052738
29.92,0.0021963,0.0024905,0.0077035,0.0043787,0.0061589,0.005084,0.0012326,0.0021073,0.0039008,0.0025671,0.003382,0.0032037,0.0022557,0.0020935,0.0041372,0.0039157,0.0026422,0.0040673,0.0037624,0.0058694
29.93,0.0012291,0.0020253,0.0041318,0.0039231,0.0063084,0.0081077,0.0022497,0.0036312,0.0061283,0.0028422,0.0031996,0.0053658,0.00266,0.0039287,0.0049756,0.004459,0.0043965,0.0064754,0.005728,0.0058129
29.94,0.00097154,0.0017599,0.0031558,0.0025262,0.0036741,0.0071988,0.0030919,0.0052863,0.0078554,0.003498,0.0039778,0.0097264,0.0048101,0.0069655,0.0063167,0.0056078,0.0070401,0.0068535,0.0051806,0.003512
29.95,0.0010458,0.0014385,0.0041173,0.0012026,0.0016392,0.0056727,0.0027246,0.0057839,0.0063329,0.0034493,0.004322,0.010188,0.0064399,0.006634,0.0058304,0.004287,0.0072022,0.0050294,0.003435,0.0016456
29.96,0.0011593,0.0020612,0.0035848,0.00059389,0.0009868,0.0040696,0.0022627,0.0060125,0.0041987,0.0020479,0.003308,0.0056749,0.0057933,0.0040918,0.0039795,0.002565,0.0042109,0.0034651,0.0027376,0.00097543
29.97,0.0018887,0.0030817,0.0017755,0.00037092,0.00099177,0.0022973,0.0019224,0.0042871,0.002777,0.0012464,0.0037399,0.0023933,0.0035988,0.0036598,0.0027706,0.0020568,0.0017995,0.0019867,0.0023494,0.00094758
29.98,0.0039947,0.0024077,0.00082287,0.00026965,0.0010929,0.001908,0.0026453,0.0026543,0.0025807,0.0013109,0.0050833,0.00117,0.0018524,0.0033647,0.0029707,0.0021116,0.00088299,0.0013119,0.0026638,0.0012373
29.99,0.0060517,0.0010992,0.00048994,0.00021267,0.00077202,0.0017895,0.0039358,0.0025878,0.0032855,0.0013639,0.0037849,0.00070416,0.0012341,0.0018543,0.0033231,0.0031823,0.0005505,0.00090146,0.0023187,0.0011227


==> figures/data/20230413_constADP_0.007/simu_xrd_strain10/simuXRD_fit_nmf1.csv <==
0,0.088722,0.074795,0.013928
0.01,0.089622,0.075477,0.014145
0.02,0.090537,0.076198,0.014338
0.030001,0.091467,0.076912,0.014555
0.040001,0.092412,0.077662,0.01475
0.050001,0.093374,0.078503,0.014872
0.060001,0.094353,0.079282,0.015071
0.070001,0.095348,0.080068,0.01528
0.080001,0.096361,0.080911,0.01545
0.090002,0.097392,0.081781,0.015611
0.1,0.098441,0.082621,0.01582
0.11,0.099509,0.083525,0.015983
0.12,0.1006,0.084385,0.01621
0.13,0.1017,0.085339,0.016363
0.14,0.10283,0.086269,0.01656
0.15,0.10398,0.087182,0.016795
0.16,0.10515,0.088189,0.016957
0.17,0.10634,0.089126,0.017212
0.18,0.10755,0.090162,0.017389
0.19,0.10879,0.091164,0.017624
0.2,0.11005,0.09216,0.017888
0.21,0.11133,0.093242,0.018091
0.22,0.11264,0.094264,0.018379
0.23,0.11398,0.095371,0.018609
0.24,0.11534,0.096456,0.018886
0.25,0.11697,0.097545,0.019423
0.26,0.11839,0.098693,0.019695
0.27,0.11984,0.0998,0.020035
0.28,0.12131,0.10094,0.020373
0.29,0.12282,0.10215,0.020675
0.30001,0.12436,0.10336,0.021004
0.31001,0.12594,0.10459,0.021348
0.32001,0.12755,0.1058,0.021747
0.33001,0.12919,0.10705,0.022136
0.34001,0.13087,0.10837,0.0225
0.35001,0.13258,0.10968,0.022898
0.36001,0.13434,0.11102,0.023318
0.37001,0.13613,0.11239,0.023741
0.38001,0.13796,0.11377,0.024197
0.39001,0.13984,0.11521,0.02463
0.40001,0.14176,0.11669,0.025073
0.41001,0.14397,0.11816,0.025816
0.42001,0.14599,0.11968,0.026301
0.43001,0.14805,0.12125,0.026797
0.44001,0.15016,0.12285,0.027307
0.45001,0.15233,0.12448,0.027849
0.46001,0.15454,0.12614,0.028407
0.47001,0.15682,0.12784,0.028982
0.48001,0.15915,0.12955,0.029603
0.49001,0.16155,0.1313,0.030246
0.50001,0.164,0.13313,0.030877
0.51001,0.16653,0.13498,0.031542
0.52001,0.16912,0.13686,0.032252
0.53001,0.17178,0.13876,0.03302
0.54001,0.17451,0.14072,0.033795
0.55001,0.17732,0.14274,0.034578
0.56001,0.18091,0.1448,0.036107
0.57001,0.18389,0.14692,0.036972
0.58001,0.18695,0.14907,0.037881
0.59001,0.19011,0.15126,0.038848
0.60001,0.19336,0.15353,0.039822
0.61001,0.19671,0.15587,0.040835
0.62001,0.20016,0.15824,0.041922
0.63001,0.20372,0.16068,0.04304
0.64001,0.2074,0.16318,0.044215
0.65001,0.2112,0.16573,0.045461
0.66001,0.21512,0.16839,0.046728
0.67001,0.21917,0.17112,0.048054
0.68001,0.22337,0.1739,0.049468
0.69001,0.22771,0.17676,0.05095
0.70001,0.2322,0.17968,0.052522
0.71001,0.23686,0.18273,0.054128
0.72001,0.24194,0.18587,0.056065
0.73001,0.24695,0.18907,0.057882
0.74001,0.25216,0.19237,0.059788
0.75001,0.25756,0.19577,0.061796
0.76001,0.26319,0.1993,0.063893
0.77001,0.26905,0.20294,0.066105
0.78001,0.27515,0.20668,0.068466
0.79001,0.28151,0.21054,0.070975
0.80001,0.28815,0.21453,0.073616
0.81001,0.29509,0.21867,0.076415
0.82001,0.30234,0.22297,0.079377
0.83001,0.30994,0.2274,0.082539
0.84001,0.3179,0.23198,0.085923
0.85001,0.32626,0.23674,0.089518
0.86001,0.33565,0.24168,0.09397
0.87001,0.34489,0.24681,0.098085
0.88001,0.35463,0.25215,0.10248
0.89001,0.3649,0.25771,0.10719
0.90002,0.37576,0.26348,0.11228
0.91002,0.38726,0.26952,0.11773
0.92002,0.39945,0.27581,0.12364
0.93002,0.4124,0.28237,0.13003
0.94002,0.42619,0.28925,0.13694
0.95002,0.4409,0.29642,0.14448
0.96002,0.45663,0.30395,0.15268
0.97002,0.47348,0.31186,0.16163
0.98002,0.4916,0.32015,0.17145
0.99002,0.51111,0.32887,0.18224
1,0.5322,0.33808,0.19411
1.01,0.55523,0.34778,0.20745
1.02,0.58008,0.35804,0.22204
1.03,0.60722,0.36892,0.23829
1.04,0.63694,0.38044,0.2565
1.05,0.66965,0.3927,0.27695
1.06,0.7058,0.40577,0.30003
1.07,0.74596,0.41969,0.32627
1.08,0.79079,0.43459,0.3562
1.09,0.84115,0.45055,0.39061
1.1,0.89808,0.46764,0.43044
1.11,0.96287,0.48598,0.47689
1.12,1.0372,0.50564,0.53154
1.13,1.1231,0.52664,0.5965
1.14,1.2235,0.54896,0.67457
1.15,1.3423,0.5723,0.77001
1.16,1.4838,0.5961,0.88768
1.17,1.655,0.61878,1.0362
1.18,1.8654,0.63701,1.2284
1.19,2.1286,0.64286,1.4857
1.2,2.4647,0.61574,1.8489
1.21,2.9044,0.49307,2.4113
1.22,3.4969,0.041037,3.4559
1.23,4.3246,4.7038e-12,4.3246
1.24,5.5347,1.7764e-15,5.5347
1.25,7.4129,8.8818e-16,7.4129
1.26,10.579,1.7764e-15,10.579
1.27,16.609,1.3155,15.294
1.28,30.619,9.282,21.337
1.29,72.645,17.8,54.845
1.3,184.95,25.224,159.73
1.31,285.83,30.621,255.21
1.32,199.39,33.817,165.57
1.33,80.23,35.103,45.127
1.34,33.09,34.462,-1.3715
1.35,17.661,32.51,-14.85
1.36,11.21,30.109,-18.899
1.37,7.8964,27.93,-20.033
1.38,5.9684,25.689,-19.721
1.39,4.7515,23.626,-18.875
1.4,3.9388,21.854,-17.915
1.41,3.3739,20.299,-16.925
1.42,2.9703,18.733,-15.763
1.43,2.6759,17.232,-14.556
1.44,2.4591,16.035,-13.575
1.45,2.2994,15.195,-12.896
1.46,2.1829,14.428,-12.245
1.47,2.1003,13.442,-11.341
1.48,2.0449,12.046,-10.001
1.49,2.0122,10.043,-8.0307
1.5,1.999,7.0544,-5.0555
1.51,2.0029,4.2075,-2.2046
1.52,2.0226,2.9094,-0.88678
1.53,2.0571,2.4474,-0.39025
1.54,2.1061,2.2612,-0.15508
1.55,2.1695,2.1873,-0.017808
1.56,2.2478,2.174,0.07377
1.57,2.3416,2.2005,0.14115
1.58,2.4524,2.257,0.19533
1.59,2.5816,2.3389,0.24265
1.6,2.7314,2.4441,0.2873
1.61,2.9045,2.572,0.33251
1.62,3.1045,2.7231,0.38137
1.63,3.3355,2.8984,0.43716
1.64,3.6032,3.099,0.50418
1.65,3.9144,3.3258,0.58862
1.66,4.2781,3.5776,0.70044
1.67,4.7055,3.8488,0.8567
1.68,5.2117,4.1224,1.0893
1.69,5.817,4.3521,1.4648
1.7,6.5463,4.4116,2.1347
1.71,7.4364,3.9089,3.5276
1.72,8.5378,2.114,6.4238
1.73,9.9222,1.7764e-15,9.9222
1.74,11.695,0,11.695
1.75,14.018,0,14.018
1.76,17.142,0,17.142
1.77,21.488,24.243,-2.7548
1.78,27.793,110.38,-82.59
1.79,37.453,215.91,-178.46
1.8,53.404,304.6,-251.19
1.81,82.782,365.03,-282.25
1.82,147.2,398.8,-251.6
1.83,330.19,410.08,-79.893
1.84,870.83,405.29,465.54
1.85,1601.9,393.35,1208.6
1.86,1360.3,377.85,982.49
1.87,595.16,358.44,236.72
1.88,231.29,338.24,-106.95
1.89,114.48,318.17,-203.69
1.9,68.712,297.27,-228.55
1.91,46.098,269.26,-223.16
1.92,33.212,229.11,-195.9
1.93,25.157,180.72,-155.56
1.94,19.783,141.89,-122.1
1.95,16.021,120.65,-104.63
1.96,13.288,108.62,-95.328
1.97,11.243,99.913,-88.67
1.98,9.677,92.679,-83.002
1.99,8.4553,86.377,-77.922
2,7.488,80.637,-73.149
2.01,6.7136,75.105,-68.392
2.02,6.0889,70.022,-63.933
2.03,5.583,65.705,-60.122
2.04,5.1735,62.616,-57.442
2.05,4.8442,60.134,-55.289
2.06,4.5835,57.873,-53.289
2.07,4.3827,54.833,-50.45
2.08,4.2367,51.538,-47.301
2.09,4.1425,48.392,-44.25
2.1,4.0995,43.679,-39.579
2.11,4.1096,37.487,-33.377
2.12,4.1776,25.558,-21.38
2.13,4.3119,13.035,-8.7236
2.14,4.5261,4.8754,-0.34928
2.15,4.841,0.88392,3.9571
2.16,5.2889,1.7764e-15,5.2889
2.17,5.9205,8.8818e-16,5.9205
2.18,6.8182,1.7764e-15,6.8182
2.19,8.1213,3.5527e-15,8.1213
2.2,10.082,2.2507,7.8318
2.21,13.197,6.8972,6.3001
2.22,18.556,12.219,6.3361
2.23,28.989,17.374,11.615
2.24,53.941,21.692,32.249
2.25,130.16,26.242,103.91
2.26,322.79,29.197,293.59
2.27,462.55,32.317,430.23
2.28,299.5,33.434,266.07
2.29,117.98,35.163,82.819
2.3,50.079,35.029,15.051
2.31,27.469,34.985,-7.5166
2.32,17.76,33.705,-15.944
2.33,12.688,32.375,-19.686
2.34,9.7032,31.639,-21.936
2.35,7.8044,29.565,-21.761
2.36,6.531,28.84,-22.309
2.37,5.6459,26.371,-20.725
2.38,5.0172,25.723,-20.706
2.39,4.567,23.81,-19.243
2.4,4.2474,22.925,-18.678
2.41,4.0286,22.092,-18.064
2.42,3.8915,20.465,-16.573
2.43,3.8247,20.453,-16.628
2.44,3.8221,18.294,-14.472
2.45,3.8825,17.834,-13.951
2.46,4.0085,15.864,-11.855
2.47,4.2071,11.873,-7.6659
2.48,4.4909,7.0162,-2.5253
2.49,4.8793,2.2566,2.6228
2.5,5.4024,1.6687,3.7337
2.51,6.1058,0.9113,5.1945
2.52,7.0607,2.3036,4.757
2.53,8.3819,5.4151,2.9668
2.54,10.263,9.4026,0.86011
2.55,13.05,16.046,-2.9963
2.56,17.418,21.342,-3.9244
2.57,24.826,26.517,-1.691
2.58,38.997,32.086,6.9103
2.59,71.997,34.647,37.35
2.6,171.11,38.252,132.85
2.61,436.06,37.378,398.68
2.62,674.04,41.948,632.1
2.63,470.01,42.607,427.4
2.64,188.79,42.062,146.73
2.65,77.508,46.701,30.806
2.66,41.048,42.335,-1.2873
2.67,25.775,44.859,-19.084
2.68,17.906,43.411,-25.505
2.69,13.306,39.674,-26.368
2.7,10.384,42.316,-31.932
2.71,8.4158,36.388,-27.972
2.72,7.0332,36.408,-29.375
2.73,6.0313,36.627,-30.595
2.74,5.2895,31.578,-26.288
2.75,4.7333,33.458,-28.725
2.76,4.3155,30.007,-25.692
2.77,4.005,26.473,-22.467
2.78,3.7821,27.266,-23.484
2.79,3.635,22.763,-19.128
2.8,3.5581,22.28,-18.722
2.81,3.5517,23.112,-19.561
2.82,3.6227,18.816,-15.193
2.83,3.7866,17.318,-13.532
2.84,4.0728,10.355,-6.282
2.85,4.5341,8.8818e-16,4.5341
2.86,5.2688,8.8818e-16,5.2688
2.87,6.4722,8.8818e-16,6.4722
2.88,8.5747,4.672,3.9027
2.89,12.699,35.563,-22.864
2.9,22.59,72.972,-50.383
2.91,52.819,109.75,-56.934
2.92,129.23,145.58,-16.357
2.93,184.67,173.42,11.248
2.94,120.04,189.72,-69.685
2.95,48.088,200.53,-152.44
2.96,21.206,204.14,-182.93
2.97,12.298,200.06,-187.76
2.98,8.5193,193.43,-184.91
2.99,6.5939,182.68,-176.09
3.0001,5.5132,167.55,-162.03
3.0101,4.8836,154.56,-149.68
3.0201,4.5266,144.2,-139.67
3.0301,4.3534,131.81,-127.45
3.0401,4.3191,118.95,-114.63
3.0501,4.4023,110.66,-106.26
3.0601,4.5974,102.23,-97.631
3.0701,4.9106,93.478,-88.567
3.0801,5.3606,89.503,-84.142
3.0901,5.9798,85.703,-79.723
3.1001,6.8223,82.232,-75.409
3.1101,7.9747,82.885,-74.91
3.1201,9.5787,81.74,-72.161
3.1301,11.877,76.848,-64.971
3.1401,15.308,67.265,-51.957
3.1501,20.74,53.914,-33.174
3.1601,30.093,43.019,-12.926
3.1701,48.408,39.08,9.3281
3.1801,92.729,42.148,50.581
3.1901,228.95,42.994,185.95
3.2001,562.45,41.801,520.64
3.2101,776.29,46.857,729.43
3.2201,484.08,47.574,436.51
3.2301,187.9,45.035,142.87
3.2401,79.788,49.645,30.143
3.2501,43.421,48.638,-5.2166
3.2601,27.593,43.829,-16.235
3.2701,19.239,47.982,-28.742
3.2801,14.273,47.365,-33.092
3.2901,11.077,41.003,-29.926
3.3001,8.896,43.894,-34.998
3.3101,7.3427,43.837,-36.494
3.3201,6.1979,34.813,-28.616
3.3301,5.3311,31.281,-25.95
3.3401,4.6602,25.47,-20.81
3.3501,4.1319,11.894,-7.7624
3.3601,3.71,8.129,-4.4191
3.3701,3.3692,14.543,-11.174
3.3801,3.0918,19.98,-16.888
3.3901,2.8649,32.442,-29.577
3.4001,2.6787,54.298,-51.619
3.4101,2.5264,69.979,-67.453
3.4201,2.4025,81.391,-78.988
3.4301,2.3032,98.484,-96.181
3.4401,2.2254,111.21,-108.98
3.4501,2.1672,113.1,-110.93
3.4601,2.127,116.48,-114.36
3.4701,2.1041,121.19,-119.09
3.4801,2.0981,118,-115.9
3.4901,2.1093,111.98,-109.87
3.5001,2.1388,108.49,-106.36
3.5101,2.1877,101.8,-99.609
3.5201,2.2586,91.655,-89.396
3.5301,2.3546,86.875,-84.521
3.5401,2.4805,83.968,-81.488
3.5501,2.6426,77.792,-75.149
3.5601,2.8499,72.977,-70.127
3.5701,3.1148,73.071,-69.956
3.5801,3.4555,72.126,-68.67
3.5901,3.8982,66.438,-62.54
3.6001,4.4828,64.061,-59.579
3.6101,5.2716,66.812,-61.54
3.6201,6.3667,66.644,-60.278
3.6301,7.9444,62.796,-54.852
3.6401,10.333,64.506,-54.174
3.6501,14.201,65.476,-51.276
3.6601,21.108,61.405,-40.298
3.6701,35.488,56.997,-21.509
3.6801,73.722,50.545,23.177
3.6901,192.12,35.837,156.28
3.7001,408.1,28.149,379.95
3.7101,425.18,28.802,396.38
3.7201,211.36,23.503,187.85
3.7301,80.596,19.171,61.425
3.7401,37.842,24.377,13.465
3.7501,22.215,25.489,-3.2737
3.7601,14.879,18.743,-3.8636
3.7701,10.843,19.633,-8.7894
3.7801,8.3958,25.564,-17.168
3.7901,6.816,21.4,-14.584
3.8001,5.7568,16.294,-10.537
3.8101,5.0367,21.037,-16.001
3.8201,4.5557,24.427,-19.872
3.8301,4.2602,18.522,-14.261
3.8401,4.1273,16.38,-12.253
3.8501,4.1609,21.936,-17.775
3.8601,4.3981,22.293,-17.895
3.8701,4.9343,16.359,-11.424
3.8801,5.9949,16.328,-10.333
3.8901,8.171,21.615,-13.444
3.9001,13.395,19.704,-6.3093
3.9101,29.253,13.519,15.734
3.9201,71.753,13.212,58.54
3.9301,109.94,16.232,93.71
3.9401,77.197,13.814,63.383
3.9501,32.081,9.5673,22.514
3.9601,14.264,10.739,3.524
3.9701,8.4798,15.019,-6.5388
3.9801,6.1234,12.699,-6.5752
3.9901,4.9867,8.3394,-3.3527
4.0001,4.4133,10.824,-6.4104
4.0101,4.1585,16.093,-11.934
4.0201,4.1211,12.204,-8.0827
4.0301,4.2647,7.5061,-3.2414
4.0401,4.5908,10.584,-5.9928
4.0501,5.1349,14.141,-9.0059
4.0601,5.9759,11.636,-5.6598
4.0701,7.2658,12.832,-5.5657
4.0801,9.3031,18.666,-9.3626
4.0901,12.722,24.086,-11.364
4.1001,19.069,26.064,-6.9952
4.1101,33.04,30.084,2.9553
4.1201,72.777,32.454,40.323
4.1301,190.22,36.457,153.76
4.1401,349.04,41.173,307.86
4.1501,296.57,43.523,253.05
4.1601,130.37,41.111,89.264
4.1701,51.366,42.583,8.7829
4.1801,26.04,47.963,-21.923
4.1901,16.16,47.767,-31.607
4.2001,11.33,42.322,-30.992
4.2101,8.6368,41.199,-32.562
4.2201,7.0246,46.951,-39.927
4.2301,6.037,47.059,-41.022
4.2401,5.4577,39.966,-34.509
4.2501,5.1854,34.823,-29.637
4.2601,5.1877,37.819,-32.632
4.2701,5.4912,40.085,-34.594
4.2801,6.1995,35.289,-29.09
4.2901,7.5656,30.179,-22.613
4.3001,10.21,32.613,-22.402
4.3101,15.928,36.196,-20.268
4.3201,31.373,31.887,-0.51414
4.3301,79.438,26.413,53.024
4.3401,167.21,27.827,139.38
4.3501,174.11,32.789,141.32
4.3601,87.127,29.723,57.404
4.3701,33.938,23.189,10.749
4.3801,16.554,22.68,-6.1266
4.3901,10.218,25.887,-15.669
4.4001,7.2745,22.791,-15.516
4.4101,5.6967,15.552,-9.8553
4.4201,4.7952,15.414,-10.619
4.4301,4.2873,21.642,-17.354
4.4401,4.0482,23.977,-19.929
4.4501,4.0308,19.993,-15.962
4.4601,4.2404,20.94,-16.7
4.4701,4.7405,28.667,-23.926
4.4801,5.6918,35.716,-30.024
4.4901,7.4791,36.172,-28.693
4.5001,11.146,37.066,-25.92
4.5101,20.291,41.619,-21.329
4.5201,48.713,45.985,2.7289
4.5301,116.05,47.63,68.42
4.5401,153.63,46.334,107.3
4.5501,92.881,47.194,45.687
4.5601,36.447,47.997,-11.55
4.5701,16.305,49.636,-33.331
4.5801,9.4718,48.841,-39.369
4.5901,6.4812,46.467,-39.986
4.6001,4.9169,44.619,-39.702
4.6101,4.0157,43.904,-39.888
4.6201,3.4755,44.422,-40.946
4.6301,3.1608,41.404,-38.243
4.6401,3.0096,35.969,-32.96
4.6501,3.0023,31.356,-28.353
4.6601,3.1558,32.616,-29.46
4.6701,3.5407,35.005,-31.464
4.6801,4.3526,31.817,-27.464
4.6901,6.1905,27.074,-20.883
4.7001,11.353,26.107,-14.754
4.7101,27.013,29.566,-2.5526
4.7201,51.148,29.814,21.334
4.7301,47.352,25.41,21.942
4.7401,22.885,22.395,0.49043
4.7501,10.222,22.709,-12.486
4.7601,6.296,25.043,-18.747
4.7701,4.9788,25.841,-20.863
4.7801,4.5476,25.279,-20.732
4.7901,4.5528,24.401,-19.848
4.8001,4.8667,24.95,-20.083
4.8101,5.4825,28.671,-23.188
4.8201,6.4747,29.465,-22.991
4.8301,8.0207,25.611,-17.59
4.8401,10.486,22.167,-11.682
4.8501,14.664,22.391,-7.7268
4.8601,22.533,25.791,-3.2578
4.8701,40.261,23.473,16.788
4.8801,91.931,16.6,75.332
4.8901,239.66,15.414,224.24
4.9001,412.09,22.14,389.95
4.9101,323.02,26.806,296.21
4.9201,136.04,19.715,116.33
4.9301,54.051,9.5842,44.467
4.9401,27.613,8.0091,19.604
4.9501,16.961,15.79,1.1711
4.9601,11.601,15.828,-4.2273
4.9701,8.5095,7.0353,1.4742
4.9801,6.5611,3.141,3.4201
4.9901,5.2533,9.0037,-3.7504
5.0001,4.3337,21.708,-17.374
5.0101,3.6636,25.614,-21.95
5.0201,3.1618,21.723,-18.561
5.0301,2.7781,24.4,-21.622
5.0401,2.48,34.049,-31.569
5.0501,2.2462,43.474,-41.227
5.0601,2.0621,46.485,-44.423
5.0701,1.9176,41.703,-39.785
5.0801,1.8057,43.578,-41.772
5.0901,1.7221,51.253,-49.531
5.1001,1.6639,54.214,-52.55
5.1101,1.6304,54.75,-53.119
5.1201,1.622,47.444,-45.822
5.1301,1.6419,45.778,-44.136
5.1401,1.6959,53.538,-51.842
5.1501,1.7945,54.206,-52.412
5.1601,1.9566,51.963,-50.006
5.1701,2.217,44.041,-41.824
5.1801,2.6434,39.919,-37.275
5.1901,3.3842,46.499,-43.115
5.2001,4.8171,46.406,-41.589
5.2101,8.1676,41.522,-33.355
5.2201,18.237,34.997,-16.76
5.2301,45.153,28.75,16.403
5.2401,69.338,33.412,35.926
5.2501,48.646,35.461,13.185
5.2601,20.125,28.857,-8.7322
5.2701,8.8724,24.593,-15.72
5.2801,5.2331,21.354,-16.12
5.2901,3.7652,26.585,-22.819
5.3001,3.0764,34.228,-31.152
5.3101,2.7585,30.558,-27.8
5.3201,2.6693,27.683,-25.014
5.3301,2.769,27.577,-24.808
5.3401,3.085,31.94,-28.855
5.3501,3.7336,40.641,-36.908
5.3601,5.0414,40.34,-35.298
5.3701,8.0532,37.518,-29.465
5.3801,16.87,37.486,-20.616
5.3901,42.074,38.99,3.0847
5.4001,71.51,44.566,26.944
5.4101,56.407,46.562,9.8448
5.4201,24.65,42.861,-18.211
5.4301,10.815,38,-27.185
5.4401,6.4892,35.643,-29.153
5.4501,4.9121,37.19,-32.278
5.4601,4.3188,37.134,-32.815
5.4701,4.2328,35.534,-31.301
5.4801,4.5277,30.436,-25.909
5.4901,5.237,24.22,-18.983
5.5001,6.5531,27.002,-20.448
5.5101,8.9766,32.588,-23.611
5.5201,13.885,32.474,-18.589
5.5301,26.037,28.962,-2.925
5.5401,63.691,22.676,41.014
5.5501,152.83,20.646,132.18
5.5601,202.59,26.238,176.35
5.5701,122.27,28.474,93.791
5.5801,47.653,25.374,22.279
5.5901,21.058,22.271,-1.2131
5.6001,12.079,18.659,-6.5798
5.6101,8.1985,21.383,-13.184
5.6201,6.2293,26.089,-19.859
5.6301,5.1778,20.833,-15.655
5.6401,4.6751,15.42,-10.745
5.6501,4.6035,15.113,-10.509
5.6601,5.0195,17.625,-12.606
5.6701,6.2624,23.323,-17.061
5.6801,9.5781,21.966,-12.388
5.6901,19.953,14.22,5.7331
5.7001,47.936,11.976,35.96
5.7101,73.106,15.029,58.077
5.7201,51.516,19.212,32.303
5.7301,21.795,20.092,1.703
5.7401,10.114,14.957,-4.8427
5.7501,6.4141,11.186,-4.7715
5.7601,5.0348,13.637,-8.6024
5.7701,4.5484,18.137,-13.588
5.7801,4.5724,19.372,-14.8
5.7901,5.0391,16.027,-10.988
5.8001,6.0711,12.617,-6.5455
5.8101,8.0712,14.32,-6.2486
5.8201,12.178,17.312,-5.1342
5.8301,22.302,18.795,3.507
5.8401,53.604,20.337,33.267
5.8501,130.34,19.604,110.73
5.8601,179.54,18.889,160.65
5.8701,112.28,20.987,91.29
5.8801,44.114,21.176,22.938
5.8901,19.258,20.969,-1.7109
5.9001,10.94,22.792,-11.852
5.9101,7.3786,22.447,-15.069
5.9201,5.579,21.459,-15.88
5.9301,4.6222,21.655,-17.033
5.9401,4.177,20.494,-16.317
5.9501,4.1569,19.758,-15.601
5.9601,4.6814,19.549,-14.868
5.9701,6.3244,18.091,-11.767
5.9801,11.45,17.173,-5.7225
5.9901,27.207,15.997,11.209
6.0001,50.089,14.516,35.573
6.0101,44.434,15.468,28.965
6.0201,20.707,17.11,3.5969
6.0301,8.9399,17.874,-8.9338
6.0401,5.2181,18.655,-13.437
6.0501,3.8707,19.235,-15.365
6.0601,3.3416,19.328,-15.986
6.0701,3.23,20.798,-17.568
6.0801,3.4467,24.214,-20.767
6.0901,4.0645,25.867,-21.803
6.1001,5.3822,25.519,-20.137
6.1101,8.3407,26.619,-18.278
6.1201,16.514,26.494,-9.98
6.1301,41.863,26.054,15.809
6.1401,85.77,29.602,56.169
6.1501,85.736,31.588,54.148
6.1601,41.756,29.288,12.468
6.1701,16.33,29.2,-12.87
6.1801,8.0674,28.4,-20.332
6.1901,5.0008,26.068,-21.068
6.2001,3.5447,29.562,-26.017
6.2101,2.7396,32.565,-29.825
6.2201,2.2519,28.511,-26.259
6.2301,1.9404,26.577,-24.637
6.2401,1.7366,26.586,-24.849
6.2501,1.6046,24.465,-22.861
6.2601,1.5244,26.745,-25.221
6.2701,1.4856,29.744,-28.259
6.2801,1.4825,25.389,-23.907
6.2901,1.5143,21.413,-19.899
6.3001,1.5838,21.127,-19.543
6.3101,1.6981,19.334,-17.635
6.3201,1.8693,19.503,-17.634
6.3301,2.1227,21.531,-19.408
6.3401,2.4976,17.831,-15.333
6.3501,3.0693,14.425,-11.356
6.3601,3.9875,16.879,-12.892
6.3701,5.5895,16.559,-10.97
6.3801,8.7805,12.331,-3.551
6.3901,16.704,12.264,4.4394
6.4001,41.272,11.84,29.432
6.4101,97.289,9.2299,88.059
6.4201,123.99,11.943,112.05
6.4301,72.366,15.36,57.006
6.4401,28.152,11.927,16.225
6.4501,12.721,10.256,2.4654
6.4601,7.4719,13.286,-5.8144
6.4701,5.1974,14.607,-9.4095
6.4801,4.0627,15.705,-11.642
6.4901,3.4987,20.042,-16.543
6.5001,3.3183,21.783,-18.465
6.5101,3.541,19.001,-15.46
6.5201,4.534,18.425,-13.891
6.5301,7.9261,22.343,-14.417
6.5401,17.201,23.476,-6.2746
6.5501,25.589,22.968,2.6212
6.5601,18.53,26.321,-7.7911
6.5701,8.8326,26.599,-17.766
6.5801,5.1846,19.99,-14.806
6.5901,4.282,18.017,-13.735
6.6001,4.3006,21.777,-17.476
6.6101,4.8616,21.671,-16.81
6.6201,6.0248,21.53,-15.505
6.6301,8.1803,25.12,-16.94
6.6401,12.439,21.455,-9.0164
6.6501,22.472,15.347,7.1254
6.6601,52.711,17.349,35.361
6.6701,133.61,21.577,112.03
6.6801,206.28,21.835,184.44
6.6901,144,23.666,120.33
6.7001,58.165,23.012,35.153
6.7101,24.244,17.215,7.0285
6.7201,13.202,14.165,-0.96306
6.7301,8.6767,17.524,-8.847
6.7401,6.489,22.242,-15.753
6.7501,5.4359,23.902,-18.466
6.7601,5.1671,22.86,-17.693
6.7701,5.8293,20.153,-14.324
6.7801,8.6049,16.498,-7.8934
6.7901,18.273,14.702,3.5706
6.8001,39.931,18.898,21.033
6.8101,48.409,24.246,24.163
6.8201,27.673,23.457,4.2165
6.8301,11.207,19.342,-8.135
6.8401,5.4949,17.763,-12.268
6.8501,3.4683,15.304,-11.836
6.8601,2.5246,14.113,-11.588
6.8701,2.0056,19.429,-17.423
6.8801,1.6865,24.79,-23.104
6.8901,1.4778,20.38,-18.902
6.9001,1.337,14.89,-13.553
6.9101,1.2422,14.412,-13.17
6.9201,1.1814,13.15,-11.968
6.9301,1.1485,13.753,-12.604
6.9401,1.1409,20.254,-19.113
6.9501,1.1591,23.267,-22.108
6.9601,1.207,16.336,-15.129
6.9701,1.293,11.53,-10.237
6.9801,1.4332,11.995,-10.561
6.9901,1.6588,12.224,-10.565
7.0001,2.0349,13.794,-11.759
7.0101,2.7143,18.261,-15.546
7.0201,4.1362,18.515,-14.379
7.0301,7.9388,11.611,-3.6726
7.0401,19.59,7.2321,12.357
7.0501,39.725,7.8618,31.863
7.0601,39.816,9.5344,30.282
7.0701,19.871,11.166,8.7052
7.0801,8.4382,13.856,-5.4178
7.0901,4.9074,13.697,-8.7897
7.1001,3.8519,9.4506,-5.5987
7.1101,3.706,7.817,-4.111
7.1201,4.1756,9.8052,-5.6296
7.1301,5.4415,10.967,-5.5255
7.1401,8.3744,10.833,-2.4585
7.1501,16.361,12.711,3.6498
7.1601,41.435,13.677,27.758
7.1701,89.624,10.981,78.643
7.1801,97.193,9.5154,87.677
7.1901,49.894,10.284,39.61
7.2001,19.186,9.5375,9.6481
7.2101,9.0381,8.5153,0.52281
7.2201,5.3683,10.318,-4.9502
7.2301,3.6575,11.677,-8.0191
7.2401,2.7187,9.6388,-6.9201
7.2501,2.1496,8.2258,-6.0762
7.2601,1.7822,8.7169,-6.9346
7.2701,1.5344,8.3567,-6.8222
7.2801,1.3672,7.9175,-6.5503
7.2901,1.2558,9.317,-8.0612
7.3001,1.1875,11.058,-9.8704
7.3101,1.1565,10.77,-9.613
7.3201,1.1624,10.025,-8.8621
7.3301,1.2106,10.314,-9.1038
7.3401,1.3156,10.395,-9.0793
7.3501,1.5091,9.3955,-7.8863
7.3601,1.8622,9.1823,-7.3202
7.3701,2.5562,11.438,-8.8817
7.3801,4.1741,13.362,-9.1875
7.3901,9.0022,12.821,-3.8191
7.4001,22.233,11.857,10.376
7.4101,35.296,12.303,22.992
7.4201,25.777,11.824,13.953
7.4301,10.929,10.223,0.70652
7.4401,4.9073,11.534,-6.6266
7.4501,3.0144,14.815,-11.8
7.4601,2.3248,14.748,-12.423
7.4701,2.1093,12.071,-9.9616
7.4801,2.2152,11.57,-9.3545
7.4901,2.7589,12.585,-9.8257
7.5001,4.4367,11.355,-6.9185
7.5101,9.8168,10.375,-0.55844
7.5201,20.187,12.448,7.7387
7.5301,21.878,13.946,7.9319
7.5401,11.838,10.831,1.0079
7.5501,5.4102,7.9072,-2.497
7.5601,3.4681,9.2405,-5.7724
7.5701,3.0361,9.6635,-6.6274
7.5801,3.2337,7.1965,-3.9628
7.5901,4.0034,6.9088,-2.9054
7.6001,5.7765,10.654,-4.8776
7.6101,10.266,11.763,-1.4971
7.6201,24.216,8.8433,15.373
7.6301,58.427,8.482,49.945
7.6401,80.389,10.771,69.618
7.6501,50.46,11.104,39.356
7.6601,20.154,9.0693,11.085
7.6701,9.1821,9.2109,-0.028735
7.6801,5.6327,12.784,-7.1512
7.6901,4.2943,14.818,-10.523
7.7001,3.9183,13.431,-9.5123
7.7101,4.3181,12.753,-8.4352
7.7201,6.0806,14.647,-8.5667
7.7301,12.076,15.141,-3.0652
7.7401,28.481,12.179,16.302
7.7501,43.267,11.376,31.89
7.7601,30.569,15.622,14.947
7.7701,13.12,17.485,-4.3651
7.7801,6.3284,13.993,-7.665
7.7901,4.301,13.165,-8.8642
7.8001,3.7611,16.62,-12.859
7.8101,3.9952,17.077,-13.082
7.8201,5.1181,12.892,-7.7738
7.8301,8.2419,12.496,-4.2542
7.8401,18.068,17.188,0.88057
7.8501,44.587,19.394,25.193
7.8601,68.429,17.436,50.992
7.8701,47.913,17.592,30.32
7.8801,19.667,19.41,0.25733
7.8901,8.5039,19.382,-10.878
7.9001,4.8768,16.333,-11.456
7.9101,3.4096,14.815,-11.405
7.9201,2.7402,17.61,-14.87
7.9301,2.51,21.555,-19.045
7.9401,2.7528,22.134,-19.381
7.9501,4.1342,18.807,-14.673
7.9601,7.7989,16.305,-8.5058
7.9701,10.195,17.818,-7.6229
7.9801,7.008,16.74,-9.7315
7.9901,3.8569,13.525,-9.6676
8.0001,2.916,15.407,-12.491
8.0101,2.9482,22.269,-19.321
8.0201,3.5114,23.259,-19.748
8.0301,4.7632,16.285,-11.522
8.0401,7.5143,13.066,-5.5512
8.0501,14.878,15.997,-1.1187
8.0601,37.891,16.123,21.767
8.0701,82.079,12.78,69.3
8.0801,89.035,14.931,74.104
8.0901,45.704,21.683,24.021
8.1001,17.576,21.023,-3.4465
8.1101,8.2902,13.126,-4.8355
8.1201,4.9408,9.6081,-4.6673
8.1301,3.3874,12.544,-9.157
8.1401,2.5431,14.637,-12.094
8.1501,2.0403,12.49,-10.45
8.1601,1.7263,13.584,-11.858
8.1701,1.5291,18.372,-16.843
8.1801,1.4129,18.501,-17.088
8.1901,1.3608,12.129,-10.768
8.2001,1.3684,8.2569,-6.8885
8.2101,1.4405,10.679,-9.2381
8.2201,1.6066,14.311,-12.704
8.2301,1.9203,13.195,-11.275
8.2401,2.5181,11.8,-9.2823
8.2501,3.7886,13.248,-9.4598
8.2601,7.1548,14.941,-7.7865
8.2701,17.636,12.502,5.1347
8.2801,37.749,8.4134,29.335
8.2901,40.953,8.5558,32.397
8.3001,21.321,11.942,9.3789
8.3101,8.6245,13.017,-4.3924
8.3201,4.5329,10.901,-6.3682
8.3301,3.2128,9.3974,-6.1847
8.3401,2.8513,9.5809,-6.7296
8.3501,3.1346,9.8427,-6.7081
8.3601,4.5026,7.9279,-3.4253
8.3701,9.2304,6.9415,2.2889
8.3801,21.034,8.355,12.679
8.3901,28.634,9.9987,18.635
8.4001,18.29,10.168,8.1222
8.4101,7.8618,9.087,-1.2252
8.4201,4.1986,8.9775,-4.7789
8.4301,3.2136,9.5924,-6.3788
8.4401,3.1947,8.8653,-5.6705
8.4501,3.9567,7.8763,-3.9196
8.4601,6.2626,8.2963,-2.0337
8.4701,13.615,9.625,3.9902
8.4801,33.499,10.61,22.888
8.4901,51.381,9.707,41.674
8.5001,36.002,8.6817,27.32
8.5101,14.834,8.5039,6.3297
8.5201,6.4888,8.3695,-1.8807
8.5301,3.8168,8.1398,-4.323
8.5401,2.8051,7.6266,-4.8215
8.5501,2.4851,7.1114,-4.6263
8.5601,2.7679,7.014,-4.246
8.5701,4.4052,7.104,-2.6988
8.5801,9.3211,6.9856,2.3354
8.5901,14.228,6.3535,7.8743
8.6001,10.584,5.3018,5.282
8.6101,4.956,5.4497,-0.49369
8.6201,2.7427,6.307,-3.5643
8.6301,2.1844,6.5029,-4.3186
8.6401,2.2345,6.6061,-4.3716
8.6501,2.7943,7.0903,-4.2959
8.6601,4.4011,7.2899,-2.8888
8.6701,9.4646,7.0885,2.3761
8.6801,23.123,6.5296,16.593
8.6901,35.41,6.3267,29.083
8.7001,24.883,6.898,17.985
8.7101,10.391,7.3929,2.9976
8.7201,4.7104,7.8473,-3.137
8.7301,2.9465,8.3451,-5.3986
8.7401,2.371,8.1902,-5.8192
8.7501,2.387,7.5769,-5.1899
8.7601,3.174,7.465,-4.2911
8.7701,6.1546,7.1876,-1.0329
8.7801,13.433,6.2511,7.1814
8.7901,17.519,5.9224,11.597
8.8001,10.949,7.2231,3.7258
8.8101,4.9042,9.1147,-4.2105
8.8201,2.8913,9.4992,-6.6079
8.8301,2.4656,8.4078,-5.9422
8.8401,2.7347,7.5988,-4.8641
8.8501,3.8314,8.298,-4.4666
8.8601,7.1396,8.3918,-1.2522
8.8701,17.671,7.1474,10.524
8.8801,36.973,6.7529,30.22
8.8901,38.463,8.646,29.817
8.9001,19.271,10.858,8.4127
8.9101,7.5297,10.327,-2.7973
8.9201,3.6815,8.1693,-4.4878
8.9301,2.269,7.2905,-5.0215
8.9401,1.6031,8.6345,-7.0314
8.9501,1.2368,9.2324,-7.9956
8.9601,1.0165,7.7901,-6.7736
8.9701,0.87769,7.1538,-6.2761
8.9801,0.79017,9.1347,-8.3446
8.9901,0.73911,11.045,-10.306
9.0002,0.71828,10.039,-9.3212
9.0102,0.72827,7.6799,-6.9516
9.0202,0.77832,6.618,-5.8397
9.0302,0.89557,8.1194,-7.2238
9.0402,1.1602,8.6577,-7.4975
9.0502,1.8655,6.9443,-5.0788
9.0602,4.0712,6.1191,-2.048
9.0702,8.5088,7.4605,1.0483
9.0802,9.58,9.4504,0.12965
9.0902,5.3359,9.3261,-3.9902
9.1002,2.4316,7.7547,-5.3231
9.1102,1.5298,6.6491,-5.1193
9.1202,1.3176,7.0708,-5.7532
9.1302,1.407,7.3325,-5.9255
9.1402,1.8673,6.1817,-4.3144
9.1502,3.3811,5.8635,-2.4824
9.1602,7.4563,6.4165,1.0398
9.1702,11.161,7.8503,3.3112
9.1802,8.1972,8.4878,-0.29061
9.1902,4.1326,8.1081,-3.9755
9.2002,2.7704,7.3252,-4.5548
9.2102,2.7615,6.3031,-3.5416
9.2202,3.5233,6.3811,-2.8578
9.2302,5.5336,5.9878,-0.45419
9.2402,11.346,5.9645,5.3813
9.2502,29.089,6.0275,23.061
9.2602,56.455,6.9453,49.51
9.2702,52.075,8.8222,43.253
9.2802,24.199,9.0129,15.186
9.2902,9.7275,7.1113,2.6163
9.3002,5.1914,5.0026,0.18872
9.3102,3.6707,5.7011,-2.0304
9.3202,3.3479,7.2657,-3.9179
9.3302,4.2683,7.5774,-3.3092
9.3402,8.3073,6.971,1.3363
9.3502,16.419,7.1104,9.3083
9.3602,17.64,10.12,7.5201
9.3702,9.5142,11.875,-2.3607
9.3802,4.2965,9.3656,-5.069
9.3902,2.69,6.2437,-3.5537
9.4002,2.342,5.7831,-3.4411
9.4102,2.6564,7.7125,-5.0562
9.4202,4.0656,8.8251,-4.7596
9.4302,8.8834,7.842,1.0414
9.4402,19.609,7.2403,12.369
9.4502,23.853,9.2133,14.64
9.4602,13.726,11.26,2.4651
9.4702,5.7169,9.573,-3.8561
9.4802,3.0347,6.5139,-3.4792
9.4902,2.233,5.0069,-2.774
9.5002,2.122,5.7134,-3.5915
9.5102,2.6779,7.0871,-4.4092
9.5202,4.9285,6.9817,-2.0532
9.5302,10.036,6.5807,3.4555
9.5402,12.118,8.1167,4.0016
9.5502,7.444,10.63,-3.1861
9.5602,3.865,10.464,-6.599
9.5702,2.9672,7.5354,-4.5681
9.5802,3.2666,5.2261,-1.9595
9.5902,4.6165,4.899,-0.28248
9.6002,8.5023,6.1216,2.3806
9.6102,20.909,6.8176,14.092
9.6202,47.107,6.6673,40.44
9.6302,55.365,7.9687,47.396
9.6402,30.276,10.244,20.032
9.6502,11.729,9.7357,1.993
9.6602,5.456,6.7199,-1.2639
9.6702,3.2586,4.6201,-1.3616
9.6802,2.2724,4.1234,-1.851
9.6902,1.758,4.9335,-3.1755
9.7002,1.4741,5.9144,-4.4403
9.7102,1.3255,6.2263,-4.9008
9.7202,1.2735,7.8857,-6.6122
9.7302,1.3094,10.54,-9.2309
9.7402,1.4504,10.146,-8.6954
9.7502,1.7526,7.1119,-5.3593
9.7602,2.3658,4.7184,-2.3526
9.7702,3.7446,3.6736,0.070944
9.7802,7.6298,3.7289,3.9009
9.7902,19.453,4.814,14.639
9.8002,37.681,6.5603,31.121
9.8102,34.749,8.7287,26.02
9.8202,16.153,10.873,5.2806
9.8302,6.4849,10.558,-4.0728
9.8402,3.4277,7.8502,-4.4226
9.8502,2.3656,5.7281,-3.3625
9.8602,2.0856,4.3153,-2.2296
9.8702,2.6387,3.2757,-0.63708
9.8802,4.8313,3.3961,1.4353
9.8902,7.069,5.2236,1.8454
9.9002,5.2983,8,-2.7018
9.9102,2.6121,10.244,-7.6323
9.9202,1.5644,10.264,-8.7001
9.9302,1.3367,7.8347,-6.498
9.9402,1.4892,5.4584,-3.9692
9.9502,2.2067,4.4507,-2.244
9.9602,4.6549,3.5239,1.131
9.9702,10.099,2.751,7.3484
9.9802,12.273,3.4008,8.8721
9.9902,7.1892,5.4032,1.7859
10,3.2047,7.9246,-4.7198
10.01,1.9681,9.4253,-7.4571
10.02,1.7986,8.2827,-6.4841
10.03,2.2912,5.6203,-3.3291
10.04,4.2137,4.0905,0.12327
10.05,10.186,4.1296,6.0566
10.06,18.316,4.1251,14.191
10.07,15.582,3.7541,11.828
10.08,7.0018,3.8731,3.1287
10.09,2.9189,4.7426,-1.8237
10.1,1.6062,6.2519,-4.6457
10.11,1.0939,7.489,-6.3951
10.12,0.8463,7.1448,-6.2985
10.13,0.71365,5.4883,-4.7746
10.14,0.64237,4.336,-3.6937
10.15,0.61065,4.0254,-3.4148
10.16,0.61061,3.8799,-3.2692
10.17,0.6435,3.9998,-3.3563
10.18,0.72155,4.1335,-3.412
10.19,0.8813,4.3941,-3.5128
10.2,1.2397,5.1619,-3.9222
10.21,2.2529,6.058,-3.8052
10.22,5.0954,6.6727,-1.5772
10.23,8.4322,6.5192,1.913
10.24,6.8878,5.3198,1.568
10.25,3.5722,3.9706,-0.39838
10.26,2.3657,3.5741,-1.2083
10.27,2.4749,3.9844,-1.5095
10.28,3.5423,4.1954,-0.65301
10.29,6.8177,4.1815,2.6362
10.3,17.219,4.6546,12.564
10.31,36.265,5.4461,30.819
10.32,37.749,6.3683,31.381
10.33,18.84,6.6545,12.186
10.34,7.2751,5.0234,2.2518
10.35,3.49,3.5006,-0.010555
10.36,2.1047,3.4632,-1.3585
10.37,1.4548,4.2589,-2.8042
10.38,1.099,4.7858,-3.6868
10.39,0.88638,4.4554,-3.5691
10.4,0.75407,4.0875,-3.3334
10.41,0.67271,4.5378,-3.8651
10.42,0.6299,5.7367,-5.1068
10.43,0.62371,6.8618,-6.2381
10.44,0.66772,6.2087,-5.541
10.45,0.81939,4.3428,-3.5234
10.46,1.3142,3.7225,-2.4083
10.47,2.6901,4.4758,-1.7857
10.48,4.0605,5.5225,-1.462
10.49,3.1071,5.6567,-2.5496
10.5,1.6249,4.568,-2.9432
10.51,1.0965,4.0806,-2.9841
10.52,1.0759,5.3238,-4.2479
10.53,1.3835,7.2375,-5.854
10.54,2.4227,7.908,-5.4853
10.55,5.4799,6.3202,-0.84032
10.56,9.355,4.8581,4.4969
10.57,7.8743,4.6807,3.1936
10.58,4.0221,5.6836,-1.6615
10.59,2.5012,7.0563,-4.5551
10.6,2.5053,6.2081,-3.7028
10.61,3.5662,4.715,-1.1488
10.62,7.0805,5.1322,1.9483
10.63,17.876,6.7998,11.077
10.64,33.542,8.0246,25.518
10.65,29.707,7.6087,22.099
10.66,13.522,5.7625,7.7597
10.67,5.5093,4.4857,1.0235
10.68,3.0086,4.5,-1.4914
10.69,2.1936,5.8434,-3.6499
10.7,2.2001,6.7708,-4.5707
10.71,3.3647,5.8257,-2.4611
10.72,5.2774,5.1964,0.081004
10.73,4.7605,5.8948,-1.1342
10.74,2.7331,7.1287,-4.3956
10.75,1.8709,7.9695,-6.0986
10.76,1.9226,7.0012,-5.0786
10.77,2.6862,4.8836,-2.1974
10.78,5.1814,3.8626,1.3188
10.79,12.844,4.2854,8.5587
10.8,23.967,5.6256,18.341
10.81,21.253,6.0584,15.194
10.82,9.7831,5.4809,4.3022
10.83,4.1327,4.9914,-0.85871
10.84,2.4348,5.2393,-2.8045
10.85,2.0392,6.3771,-4.3378
10.86,2.5914,6.7933,-4.202
10.87,4.9972,5.4046,-0.4074
10.88,8.1596,3.8464,4.3132
10.89,6.7692,3.3555,3.4137
10.9,3.3508,4.0461,-0.69532
10.91,1.8936,4.9637,-3.0701
10.92,1.661,5.2041,-3.543
10.93,2.138,4.8598,-2.7218
10.94,4.1053,4.4123,-0.30705
10.95,9.7453,4.4607,5.2846
10.96,15.335,5.4243,9.9105
10.97,11.186,5.9263,5.2601
10.98,4.7428,4.9285,-0.18567
10.99,2.1107,3.6938,-1.5831
11,1.2579,3.2421,-1.9842
11.01,0.91454,3.797,-2.8824
11.02,0.75374,4.7938,-4.0401
11.03,0.68108,5.095,-4.4139
11.04,0.66509,4.3826,-3.7175
11.05,0.69961,3.7478,-3.0482
11.06,0.79768,3.7558,-2.9581
11.07,1.0042,4.6053,-3.6011
11.08,1.4539,5.143,-3.6891
11.09,2.6411,4.2168,-1.5757
11.1,6.3521,2.7597,3.5924
11.11,13.82,2.3873,11.432
11.12,15.602,3.2238,12.378
11.13,8.4113,4.49,3.9214
11.14,3.4659,4.6566,-1.1907
11.15,1.879,3.7165,-1.8375
11.16,1.4406,3.2754,-1.8348
11.17,1.5543,3.7178,-2.1635
11.18,2.4888,4.6846,-2.1958
11.19,3.9644,5.0836,-1.1192
11.2,3.6868,4.2642,-0.57741
11.21,2.3476,3.1761,-0.82851
11.22,1.9374,2.7437,-0.80629
11.23,2.3907,3.2489,-0.85824
11.24,3.9632,4.0487,-0.085529
11.25,8.9827,4.2743,4.7084
11.26,22.142,4.0438,18.099
11.27,32.835,3.8526,28.982
11.28,22.175,4.1209,18.054
11.29,9.0583,4.6103,4.448
11.3,4.1074,4.5286,-0.42121
11.31,2.6731,4.1448,-1.4716
11.32,2.5863,3.7679,-1.1816
11.33,4.1409,3.3634,0.77752
11.34,7.6083,3.3613,4.247
11.35,8.0849,3.5413,4.5436
11.36,4.4658,3.5902,0.87561
11.37,2.1741,3.7012,-1.5271
11.38,1.5507,3.9208,-2.3701
11.39,1.6781,4.2529,-2.5748
11.4,2.8225,4.3393,-1.5167
11.41,6.2823,3.9522,2.3301
11.42,9.7334,3.5972,6.1362
11.43,7.1693,3.4634,3.7059
11.44,3.2067,3.2453,-0.038628
11.45,1.6463,3.1391,-1.4928
11.46,1.279,3.1697,-1.8907
11.47,1.5051,3.2393,-1.7342
11.48,2.7825,3.5352,-0.75265
11.49,5.3847,3.9494,1.4353
11.5,5.7999,4.3234,1.4765
11.51,3.248,4.2385,-0.99053
11.52,1.6658,3.3798,-1.714
11.53,1.3305,2.6282,-1.2977
11.54,1.6705,2.6564,-0.98595
11.55,3.2297,2.7578,0.47195
11.56,7.6147,2.738,4.8767
11.57,11.57,2.8707,8.6996
11.58,8.1277,2.8181,5.3096
11.59,3.3998,2.6663,0.73355
11.6,1.528,2.914,-1.386
11.61,0.9168,3.4288,-2.5121
11.62,0.66687,3.653,-2.9862
11.63,0.54819,3.409,-2.8608
11.64,0.49381,2.764,-2.2702
11.65,0.48182,2.5083,-2.0265
11.66,0.50984,2.6728,-2.1629
11.67,0.59369,2.6888,-2.0951
11.68,0.7889,2.8259,-2.037
11.69,1.297,3.1046,-1.8076
11.7,2.8911,2.9793,-0.088259
11.71,6.5305,2.9736,3.557
11.72,8.2796,3.3639,4.9157
11.73,4.9672,3.3609,1.6063
11.74,2.1603,3.312,-1.1517
11.75,1.2718,3.1701,-1.8982
11.76,1.1848,2.7538,-1.5691
11.77,1.7776,2.8494,-1.0718
11.78,3.7156,2.9493,0.7663
11.79,5.6727,2.7247,2.948
11.8,4.2632,2.9644,1.2989
11.81,2.0967,3.1903,-1.0936
11.82,1.3428,2.9058,-1.5629
11.83,1.4116,3.3318,-1.9202
11.84,2.322,3.8225,-1.5005
11.85,5.3454,3.3277,2.0176
11.86,9.775,2.7413,7.0337
11.87,8.7125,2.795,5.9175
11.88,4.1865,2.9964,1.1901
11.89,2.024,2.7922,-0.76829
11.9,1.5409,2.5997,-1.0588
11.91,1.9128,3.034,-1.1212
11.92,3.7758,3.4283,0.34746
11.93,7.3405,3.3191,4.0214
11.94,7.6454,3.4634,4.1821
11.95,4.1624,3.9507,0.21174
11.96,2.1582,3.5557,-1.3974
11.97,1.8269,2.7129,-0.88594
11.98,2.5624,2.6296,-0.067202
11.99,5.5579,3.281,2.2769
12,12.051,3.3489,8.7024
12.01,14.094,2.8139,11.28
12.02,7.8307,2.8709,4.9598
12.03,3.2234,3.4273,-0.2039
12.04,1.7171,3.4505,-1.7333
12.05,1.3154,3.7309,-2.4155
12.06,1.4992,4.3235,-2.8243
12.07,2.365,4.1746,-1.8096
12.08,2.8993,3.1548,-0.2555
12.09,2.1374,2.5714,-0.43401
12.1,1.5588,2.8486,-1.2898
12.11,1.7388,3.5487,-1.8099
12.12,2.7937,3.7446,-0.95095
12.13,6.3111,3.3943,2.9168
12.14,15.31,3.0892,12.221
12.15,21.843,3.0665,18.777
12.16,14.189,3.2242,10.964
12.17,5.6738,3.9467,1.7271
12.18,2.4898,4.4679,-1.9781
12.19,1.4341,4.0444,-2.6104
12.2,0.98866,2.8792,-1.8906
12.21,0.76766,2.1611,-1.3934
12.22,0.65482,2.4777,-1.8229
12.23,0.60981,3.1235,-2.5137
12.24,0.62542,3.4017,-2.7763
12.25,0.72745,3.2733,-2.5459
12.26,1.0304,2.8799,-1.8495
12.27,2.0004,2.712,-0.71156
12.28,4.5484,2.9516,1.5968
12.29,6.6307,3.3338,3.2969
12.3,4.6081,3.6681,0.94007
12.31,2.1394,3.6665,-1.5271
12.32,1.3059,3.0501,-1.7442
12.33,1.3153,2.5009,-1.1856
12.34,2.1556,2.4911,-0.33555
12.35,4.517,2.6422,1.8748
12.36,6.2847,2.9377,3.347
12.37,4.3817,3.1132,1.2685
12.38,2.36,2.9965,-0.63655
12.39,1.9771,2.9401,-0.96295
12.4,2.8344,3.0816,-0.24719
12.41,6.2412,2.9128,3.3285
12.42,14.528,2.7646,11.763
12.43,19.161,2.7878,16.374
12.44,11.644,2.7757,8.8684
12.45,4.6908,2.6777,2.0131
12.46,2.2886,2.4151,-0.12652
12.47,1.6969,2.2958,-0.59894
12.48,2.1429,2.5588,-0.41588
12.49,3.7514,2.8265,0.92486
12.5,4.347,2.7144,1.6326
12.51,2.5666,2.7037,-0.13712
12.52,1.1629,2.871,-1.7082
12.53,0.66342,2.7252,-2.0617
12.54,0.47926,2.4642,-1.9849
12.55,0.39322,2.4046,-2.0114
12.56,0.34909,2.5712,-2.2221
12.57,0.3293,2.6992,-2.3699
12.58,0.32895,2.4589,-2.1299
12.59,0.35135,2.2543,-1.9029
12.6,0.41488,2.4177,-2.0028
12.61,0.59369,2.7109,-2.1172
12.62,1.1192,2.7062,-1.5869
12.63,1.9328,2.6992,-0.7664
12.64,1.8852,2.8252,-0.94004
12.65,1.2338,2.7386,-1.5048
12.66,1.077,2.4898,-1.4128
12.67,1.515,2.4179,-0.90285
12.68,3.1267,2.6213,0.50543
12.69,7.8538,2.6629,5.1909
12.7,13.387,2.5153,10.872
12.71,10.518,2.4869,8.0307
12.72,4.5049,2.6356,1.8693
12.73,1.8714,2.9606,-1.0892
12.74,1.0279,3.1995,-2.1715
12.75,0.69648,3.0047,-2.3082
12.76,0.54115,2.5787,-2.0375
12.77,0.46836,2.3002,-1.8319
12.78,0.44863,2.1883,-1.7397
12.79,0.48173,2.3027,-1.8209
12.8,0.60418,2.8347,-2.2305
12.81,0.97406,2.9013,-1.9272
12.82,2.1612,2.3405,-0.17935
12.83,4.4512,2.2024,2.2488
12.84,4.8212,2.5008,2.3204
12.85,2.5981,2.7524,-0.1543
12.86,1.1791,3.2392,-2.0601
12.87,0.77314,3.5683,-2.7951
12.88,0.78949,3.0842,-2.2947
12.89,1.2315,2.2896,-1.0581
12.9,1.9007,1.9001,0.00055804
12.91,1.7516,2.0015,-0.24996
12.92,1.21,2.5412,-1.3311
12.93,1.1825,3.1206,-1.9381
12.94,1.8039,2.864,-1.0601
12.95,3.9841,2.25,1.7341
12.96,9.5742,2.0637,7.5105
12.97,13.647,2.2202,11.427
12.98,8.9457,2.651,6.2946
12.99,3.743,3.2702,0.47276
13,1.9214,3.2827,-1.3612
13.01,1.664,2.69,-1.026
13.02,2.6067,1.9334,0.67331
13.03,4.6902,1.5043,3.1859
13.04,4.8143,1.7571,3.0573
13.05,2.6343,2.4271,0.20715
13.06,1.3756,2.8268,-1.4511
13.07,1.1739,2.4249,-1.251
13.08,1.7612,1.9573,-0.19613
13.09,3.7576,1.8629,1.8947
13.1,5.7721,2.0956,3.6765
13.11,4.285,2.6275,1.6575
13.12,2.0022,3.0695,-1.0673
13.13,1.1742,2.9132,-1.7389
13.14,1.2066,2.1936,-0.98697
13.15,2.155,1.4189,0.73613
13.16,4.2582,1.1823,3.0759
13.17,4.7583,1.6735,3.0847
13.18,2.7014,2.3202,0.38119
13.19,1.3459,2.4832,-1.1374
13.2,1.0892,2.1546,-1.0654
13.21,1.6048,1.7465,-0.14174
13.22,3.4653,1.5847,1.8807
13.23,5.5135,1.8439,3.6695
13.24,4.1984,2.2977,1.9008
13.25,1.8724,2.6859,-0.81353
13.26,0.89556,2.8147,-1.9192
13.27,0.59208,2.1916,-1.5995
13.28,0.48908,1.4398,-0.95068
13.29,0.46778,1.2098,-0.74201
13.3,0.50358,1.4697,-0.96613
13.31,0.60775,1.9905,-1.3828
13.32,0.83846,2.3698,-1.5313
13.33,1.4011,2.4168,-1.0157
13.34,3.1104,2.0104,1.0999
13.35,7.6873,1.66,6.0273
13.36,11.806,1.7844,10.022
13.37,8.3091,2.1338,6.1752
13.38,3.5003,2.509,0.99129
13.39,1.6699,2.7473,-1.0774
13.4,1.275,2.4439,-1.1689
13.41,1.7042,1.7727,-0.068533
13.42,2.6988,1.3769,1.3218
13.43,2.5866,1.438,1.1486
13.44,1.5237,1.773,-0.24935
13.45,1.0686,2.1753,-1.1067
13.46,1.3036,2.3941,-1.0905
13.47,2.6093,2.2031,0.40621
13.48,5.7365,1.7643,3.9722
13.49,7.2381,1.6754,5.5627
13.5,4.3492,2.0064,2.3428
13.51,1.92,2.4547,-0.53474
13.52,1.2132,2.5101,-1.2969
13.53,1.4118,2.3165,-0.9047
13.54,2.6733,1.9432,0.73011
13.55,4.1129,1.5055,2.6074
13.56,3.1875,1.3518,1.8358
13.57,1.581,1.5727,0.0082417
13.58,1.0174,1.9065,-0.8891
13.59,1.1878,2.0337,-0.84591
13.6,2.3383,2.1137,0.22468
13.61,4.4488,2.0218,2.4269
13.62,4.437,1.92,2.517
13.63,2.2983,2.292,0.00627
13.64,1.0994,2.6413,-1.5419
13.65,0.81494,2.2928,-1.4779
13.66,1.0211,1.8666,-0.84541
13.67,1.7176,1.7105,0.0071618
13.68,2.0403,1.6112,0.42907
13.69,1.4716,1.6149,-0.14324
13.7,1.1784,1.6939,-0.51544
13.71,1.5974,1.7197,-0.12236
13.72,3.3787,1.6889,1.6898
13.73,8.3033,1.5905,6.7128
13.74,12.738,1.7105,11.028
13.75,8.9046,2.2177,6.6869
13.76,3.6305,2.8162,0.81432
13.77,1.541,2.7069,-1.1659
13.78,0.85467,1.9999,-1.1452
13.79,0.56667,1.487,-0.92028
13.8,0.41884,1.2604,-0.84158
13.81,0.33365,1.2909,-0.95721
13.82,0.2814,1.5315,-1.2501
13.83,0.24877,1.6971,-1.4484
13.84,0.22933,1.546,-1.3166
13.85,0.22006,1.3909,-1.1708
13.86,0.22021,1.4525,-1.2323
13.87,0.2313,1.7867,-1.5554
13.88,0.25887,2.4653,-2.2064
13.89,0.31938,3.0599,-2.7405
13.9,0.47295,2.7722,-2.2992
13.91,0.93358,1.8614,-0.92785
13.92,1.8518,1.3334,0.51846
13.93,2.117,1.2034,0.9136
13.94,1.3589,1.2489,0.11003
13.95,0.96199,1.4037,-0.44171
13.96,1.2454,1.5044,-0.259
13.97,2.6576,1.3491,1.3085
13.98,5.9988,1.1757,4.823
13.99,7.6025,1.4069,6.1957
14,4.5264,1.8855,2.6408
14.01,1.9247,2.3996,-0.47494
14.02,1.124,2.8815,-1.7575
14.03,1.1812,2.918,-1.7367
14.04,1.9419,2.2025,-0.26061
14.05,2.4785,1.421,1.0575
14.06,1.7686,1.1611,0.60748
14.07,1.1531,1.158,-0.0048996
14.08,1.2845,1.2425,0.042076
14.09,2.4788,1.4355,1.0433
14.1,5.8094,1.5305,4.2788
14.11,8.5316,1.3978,7.1338
14.12,5.8065,1.3645,4.442
14.13,2.4734,1.6082,0.86527
14.14,1.2788,1.8659,-0.58712
14.15,1.156,2.1609,-1.0049
14.16,1.8053,2.5049,-0.6996
14.17,2.5439,2.4245,0.11939
14.18,1.952,1.7772,0.17481
14.19,1.1006,1.1934,-0.09284
14.2,0.93763,1.0055,-0.067867
14.21,1.5011,1.0031,0.49797
14.22,3.3619,1.1452,2.2167
14.23,5.226,1.4543,3.7717
14.24,3.8214,1.6134,2.208
14.25,1.6496,1.4829,0.1668
14.26,0.76512,1.3573,-0.5922
14.27,0.48376,1.4214,-0.93761
14.28,0.38009,1.5213,-1.1412
14.29,0.34751,1.6981,-1.3506
14.3,0.36302,1.9241,-1.5611
14.31,0.43891,1.9949,-1.556
14.32,0.64789,1.6691,-1.0212
14.33,1.2934,1.1549,0.13851
14.34,3.1176,0.94486,2.1728
14.35,5.0875,1.0413,4.0462
14.36,3.8883,1.2656,2.6227
14.37,1.7431,1.4073,0.33582
14.38,0.89343,1.4398,-0.54641
14.39,0.78923,1.4039,-0.6147
14.4,1.1758,1.2855,-0.10971
14.41,1.6345,1.2282,0.40628
14.42,1.3374,1.3053,0.032099
14.43,0.93714,1.4933,-0.55613
14.44,1.0752,1.5506,-0.47544
14.45,2.1093,1.5793,0.52998
14.46,5.0514,1.7004,3.351
14.47,7.7118,1.4908,6.221
14.48,5.4296,1.163,4.2666
14.49,2.3043,1.1681,1.1362
14.5,1.1401,1.2794,-0.13926
14.51,1.0005,1.2844,-0.28384
14.52,1.5162,1.2339,0.28232
14.53,1.9277,1.3371,0.59065
14.54,1.2962,1.4814,-0.18521
14.55,0.61948,1.347,-0.72749
14.56,0.36159,1.2145,-0.85286
14.57,0.27527,1.3249,-1.0496
14.58,0.24417,1.4015,-1.1573
14.59,0.24055,1.4608,-1.2203
14.6,0.2613,1.5253,-1.264
14.61,0.32032,1.5494,-1.2291
14.62,0.47777,1.4581,-0.98037
14.63,0.95747,1.2809,-0.32339
14.64,1.9595,1.2185,0.74105
14.65,2.3285,1.2023,1.1262
14.66,1.5253,1.2104,0.31486
14.67,1.095,1.3209,-0.2259
14.68,1.5377,1.5172,0.020539
14.69,3.546,1.569,1.9771
14.7,7.3224,1.2587,6.0638
14.71,7.6043,1.1793,6.425
14.72,3.8176,1.3989,2.4187
14.73,1.5027,1.4373,0.065481
14.74,0.74552,1.3667,-0.62116
14.75,0.47056,1.4413,-0.97077
14.76,0.34572,1.6363,-1.2906
14.77,0.28462,1.5959,-1.3113
14.78,0.2618,1.3011,-1.0393
14.79,0.2796,1.2251,-0.94552
14.8,0.39026,1.2553,-0.86508
14.81,0.7407,1.1927,-0.45199
14.82,1.16,1.1952,-0.035184
14.83,0.96385,1.3092,-0.34534
14.84,0.55661,1.2986,-0.74195
14.85,0.46475,1.16,-0.69521
14.86,0.72136,1.2929,-0.57152
14.87,1.5005,1.4882,0.012385
14.88,2.0833,1.3072,0.77608
14.89,1.4406,1.1712,0.26941
14.9,0.75938,1.3668,-0.60739
14.91,0.6487,1.5209,-0.87218
14.92,1.0738,1.2451,-0.1713
14.93,2.1643,1.0535,1.1107
14.94,2.6154,1.1783,1.437
14.95,1.6166,1.2093,0.40725
14.96,0.9003,1.0745,-0.17418
14.97,0.93252,1.0704,-0.13792
14.98,1.8002,1.1476,0.65262
14.99,3.3386,1.0966,2.2419
15,3.227,1.0522,2.1748
15.01,1.7055,1.2613,0.44419
15.02,0.98869,1.3488,-0.36013
15.03,1.1562,1.1899,-0.033724
15.04,2.3344,1.2474,1.087
15.05,3.7859,1.5356,2.2503
15.06,3.0002,1.4968,1.5034
15.07,1.3881,1.1574,0.23075
15.08,0.71771,1.0368,-0.31907
15.09,0.61268,1.1118,-0.49908
15.1,0.80596,1.1497,-0.34373
15.11,0.96054,1.1087,-0.14811
15.12,0.8197,1.1015,-0.28176
15.13,0.83098,1.142,-0.311
15.14,1.3832,1.1377,0.24551
15.15,3.3298,1.093,2.2368
15.16,6.9258,1.1602,5.7656
15.17,7.2041,1.2289,5.9752
15.18,3.6268,1.2957,2.3312
15.19,1.4427,1.4065,0.036191
15.2,0.73473,1.3876,-0.65286
15.21,0.48658,1.2849,-0.79834
15.22,0.38709,1.1575,-0.77041
15.23,0.36157,0.99569,-0.63412
15.24,0.40508,0.99747,-0.59239
15.25,0.58792,1.1017,-0.5138
15.26,1.2157,1.1576,0.058165
15.27,2.6728,1.1356,1.5372
15.28,3.373,1.1195,2.2535
15.29,2.04,1.1995,0.84046
15.3,0.92422,1.2203,-0.29609
15.31,0.63002,1.1304,-0.50038
15.32,0.81571,1.1855,-0.36982
15.33,1.2571,1.4067,-0.14959
15.34,1.1925,1.4319,-0.23937
15.35,0.77389,1.2377,-0.46383
15.36,0.71549,1.1205,-0.40502
15.37,1.2519,1.0813,0.17062
15.38,2.84,1.0281,1.8119
15.39,4.1471,1.0008,3.1464
15.4,2.8533,1.0439,1.8093
15.41,1.2872,1.1987,0.088459
15.42,0.80684,1.2444,-0.43754
15.43,1.0373,1.1658,-0.1285
15.44,1.7458,1.2462,0.4996
15.45,1.7927,1.2532,0.53958
15.46,1.0548,1.098,-0.04315
15.47,0.70536,1.1282,-0.42281
15.48,0.95285,1.3176,-0.36479
15.49,2.0178,1.3981,0.61969
15.5,3.1033,1.2578,1.8455
15.51,2.2874,1.0643,1.223
15.52,1.0389,1.0379,0.00098082
15.53,0.58812,1.0673,-0.47916
15.54,0.6401,1.0123,-0.3722
15.55,1.0184,0.98791,0.030484
15.56,1.1028,1.1276,-0.024804
15.57,0.68808,1.2475,-0.5594
15.58,0.45849,1.1748,-0.71633
15.59,0.58637,1.1724,-0.58601
15.6,1.2057,1.1984,0.0073072
15.61,1.8969,1.1201,0.77681
15.62,1.4471,1.104,0.34312
15.63,0.65459,1.117,-0.46237
15.64,0.32152,1.2186,-0.89711
15.65,0.21796,1.2732,-1.0553
15.66,0.18384,1.0916,-0.90775
15.67,0.18019,0.94403,-0.76384
15.68,0.20353,0.92675,-0.72322
15.69,0.27748,0.96155,-0.68406
15.7,0.51037,1.0432,-0.53287
15.71,1.1517,1.1123,0.039462
15.72,1.7904,1.144,0.64641
15.73,1.3517,1.1541,0.19766
15.74,0.67453,1.1236,-0.44907
15.75,0.47175,1.0849,-0.61319
15.76,0.62607,1.0076,-0.38153
15.77,1.0355,0.9886,0.04685
15.78,1.1225,0.96817,0.1543
15.79,0.85439,0.8649,-0.010511
15.8,0.94037,0.93713,0.0032381
15.81,1.8754,1.0639,0.81145
15.82,4.4922,0.91941,3.5728
15.83,6.6309,0.76436,5.8665
15.84,4.4984,0.82877,3.6696
15.85,1.8917,0.96947,0.92227
15.86,0.98247,0.99572,-0.013244
15.87,0.97007,0.89248,0.077587
15.88,1.3273,0.89529,0.43205
15.89,1.1917,0.96591,0.22578
15.9,0.68187,0.9633,-0.28143
15.91,0.47487,0.92787,-0.453
15.92,0.61719,0.96315,-0.34596
15.93,1.1249,0.97197,0.15295
15.94,1.3765,0.80035,0.57611
15.95,0.89467,0.65884,0.23582
15.96,0.52651,0.69672,-0.17021
15.97,0.56296,0.78129,-0.21833
15.98,1.0324,0.70063,0.33173
15.99,1.5828,0.69666,0.88613
16,1.2875,0.93151,0.35598
16.01,0.79378,0.96633,-0.17254
16.02,0.85612,0.80576,0.050356
16.03,1.7655,0.79805,0.96743
16.04,3.4517,0.84751,2.6042
16.05,3.4369,0.8277,2.6092
16.06,1.7117,0.79251,0.91924
16.07,0.71923,0.86355,-0.14433
16.08,0.40498,0.90064,-0.49567
16.09,0.3028,0.77814,-0.47534
16.1,0.27837,0.64305,-0.36468
16.11,0.30963,0.63862,-0.32899
16.12,0.43219,0.72517,-0.29298
16.13,0.83063,0.78452,0.046111
16.14,1.992,0.78718,1.2049
16.15,3.3551,0.78974,2.5654
16.16,2.6698,0.85372,1.8161
16.17,1.2352,0.86725,0.36798
16.18,0.69028,0.87236,-0.18208
16.19,0.78456,0.88168,-0.097114
16.2,1.224,0.83918,0.38486
16.21,1.2166,0.80966,0.4069
16.22,0.75781,0.84431,-0.086502
16.23,0.6232,0.81987,-0.19667
16.24,1.0478,0.7436,0.30417
16.25,2.2096,0.6677,1.5419
16.26,2.7733,0.65495,2.1184
16.27,1.6898,0.77431,0.91552
16.28,0.81169,0.86046,-0.048768
16.29,0.69994,0.83715,-0.13721
16.3,1.1825,0.78823,0.39423
16.31,1.6684,0.80507,0.86329
16.32,1.1784,0.82034,0.35809
16.33,0.52586,0.84247,-0.31661
16.34,0.26504,0.88896,-0.62392
16.35,0.17863,0.92432,-0.74569
16.36,0.14484,0.88572,-0.74088
16.37,0.13367,0.83629,-0.70262
16.38,0.1405,0.75475,-0.61425
16.39,0.1798,0.59396,-0.41416
16.4,0.31146,0.54044,-0.22898
16.41,0.55619,0.58108,-0.024896
16.42,0.60322,0.65944,-0.056223
16.43,0.43651,0.83125,-0.39474
16.44,0.4569,0.94002,-0.48312
16.45,0.91323,0.86811,0.045113
16.46,1.9989,0.75792,1.2409
16.47,2.4279,0.69676,1.7312
16.48,1.389,0.70799,0.68099
16.49,0.56625,0.73283,-0.16659
16.5,0.2862,0.7139,-0.42769
16.51,0.19387,0.75322,-0.55935
16.52,0.16044,0.85896,-0.69852
16.53,0.15695,0.87921,-0.72226
16.54,0.18699,0.78231,-0.59532
16.55,0.30239,0.64364,-0.34125
16.56,0.63737,0.55375,0.083622
16.57,1.0051,0.53999,0.46508
16.58,0.80648,0.57816,0.22832
16.59,0.46095,0.70089,-0.23994
16.6,0.43369,0.84141,-0.40772
16.61,0.78407,0.84813,-0.064055
16.62,1.3136,0.81807,0.49558
16.63,1.1683,0.80767,0.36058
16.64,0.69379,0.79427,-0.10048
16.65,0.65904,0.75571,-0.096671
16.66,1.2786,0.62949,0.64915
16.67,2.3987,0.54759,1.8512
16.68,2.2995,0.64141,1.6581
16.69,1.1464,0.79068,0.35568
16.7,0.53994,0.84517,-0.30523
16.71,0.4241,0.74891,-0.32481
16.72,0.5183,0.57071,-0.05241
16.73,0.54754,0.47466,0.072877
16.74,0.46916,0.54279,-0.073621
16.75,0.58306,0.65144,-0.068388
16.76,1.2285,0.6766,0.55188
16.77,2.7115,0.66934,2.0421
16.78,3.3032,0.75332,2.5499
16.79,1.9108,0.92346,0.98735
16.8,0.83139,0.97565,-0.14426
16.81,0.558,0.7876,-0.2296
16.82,0.68136,0.52505,0.15631
16.83,0.78416,0.41822,0.36594
16.84,0.59042,0.52368,0.066744
16.85,0.50436,0.7347,-0.23034
16.86,0.83395,0.82654,0.0074094
16.87,1.8476,0.75201,1.0956
16.88,2.5914,0.60464,1.9867
16.89,1.6994,0.50101,1.1984
16.9,0.71214,0.5173,0.19483
16.91,0.34579,0.54656,-0.20077
16.92,0.23039,0.47644,-0.24605
16.93,0.19306,0.47059,-0.27753
16.94,0.19705,0.65589,-0.45884
16.95,0.25543,0.9612,-0.70577
16.96,0.46795,1.1383,-0.67037
16.97,1.0541,0.91217,0.14192
16.98,1.5855,0.56005,1.0255
16.99,1.1424,0.42358,0.71884
17,0.54219,0.46693,0.075254
17.01,0.36159,0.57857,-0.21698
17.02,0.45326,0.65359,-0.20034
17.03,0.60235,0.66998,-0.06763
17.04,0.52757,0.72515,-0.19759
17.05,0.46659,0.72094,-0.25435
17.06,0.75178,0.61666,0.13512
17.07,1.736,0.52445,1.2115
17.08,2.8178,0.44227,2.3755
17.09,2.1694,0.39203,1.7774
17.1,1.0283,0.44999,0.57826
17.11,0.69622,0.68625,0.0099756
17.12,1.0227,1.0291,-0.0064447
17.13,1.4873,1.1447,0.34261
17.14,1.1434,0.87244,0.27095
17.15,0.57497,0.58371,-0.008739
17.16,0.41027,0.46998,-0.059711
17.17,0.57914,0.4646,0.11454
17.18,0.82112,0.49185,0.32927
17.19,0.65421,0.49222,0.162
17.2,0.38583,0.54704,-0.16121
17.21,0.36734,0.72811,-0.36077
17.22,0.63348,0.83327,-0.1998
17.23,0.95901,0.70388,0.25512
17.24,0.79998,0.50839,0.2916
17.25,0.55433,0.37434,0.17998
17.26,0.74546,0.35888,0.38658
17.27,1.641,0.45312,1.1878
17.28,2.5537,0.60885,1.9449
17.29,1.8595,0.9013,0.95818
17.3,0.788,1.0999,-0.31188
17.31,0.35074,0.9107,-0.55996
17.32,0.21041,0.58191,-0.37149
17.33,0.15723,0.42137,-0.26414
17.34,0.1399,0.40265,-0.26275
17.35,0.15337,0.39255,-0.23918
17.36,0.2351,0.36142,-0.12631
17.37,0.47446,0.43197,0.04249
17.38,0.69317,0.6524,0.04077
17.39,0.50991,0.82057,-0.31066
17.4,0.26498,0.73976,-0.47478
17.41,0.20344,0.54052,-0.33708
17.42,0.26936,0.39998,-0.13062
17.43,0.33935,0.32395,0.015405
17.44,0.29643,0.31167,-0.015233
17.45,0.30331,0.41826,-0.11494
17.46,0.55577,0.63571,-0.079941
17.47,1.2163,0.87626,0.34005
17.48,1.5978,0.90939,0.68844
17.49,1.0309,0.67385,0.3571
17.5,0.55417,0.4443,0.10987
17.51,0.59431,0.33651,0.2578
17.52,1.0459,0.29652,0.74942
17.53,1.2409,0.34919,0.8917
17.54,0.80034,0.46019,0.34016
17.55,0.54217,0.54651,-0.0043448
17.56,0.80232,0.61845,0.18387
17.57,1.5475,0.61827,0.92918
17.58,1.7214,0.53803,1.1834
17.59,0.96584,0.45411,0.51173
17.6,0.47806,0.40382,0.074249
17.61,0.43299,0.36935,0.063649
17.62,0.61333,0.40053,0.21281
17.63,0.63427,0.51495,0.11933
17.64,0.46479,0.64237,-0.17757
17.65,0.51952,0.69607,-0.17655
17.66,1.0827,0.62866,0.45401
17.67,2.0092,0.47723,1.5319
17.68,1.8478,0.38341,1.4644
17.69,0.87827,0.3841,0.49418
17.7,0.37512,0.43312,-0.057999
17.71,0.21753,0.49154,-0.27401
17.72,0.16608,0.52161,-0.35553
17.73,0.15759,0.52053,-0.36293
17.74,0.19077,0.4963,-0.30553
17.75,0.32717,0.46491,-0.13775
17.76,0.7188,0.46165,0.25715
17.77,1.1119,0.50066,0.61123
17.78,0.84576,0.5205,0.32526
17.79,0.44797,0.50625,-0.058279
17.8,0.39977,0.51151,-0.11174
17.81,0.66072,0.51366,0.14706
17.82,0.85777,0.5016,0.35617
17.83,0.62846,0.51895,0.10951
17.84,0.48195,0.52057,-0.038627
17.85,0.79216,0.48458,0.30758
17.86,1.6266,0.50233,1.1242
17.87,1.8895,0.53799,1.3515
17.88,1.0629,0.50409,0.55884
17.89,0.47677,0.47911,-0.0023393
17.9,0.36665,0.45986,-0.093207
17.91,0.46612,0.40667,0.059455
17.92,0.43218,0.40234,0.029842
17.93,0.24026,0.4718,-0.23154
17.94,0.13045,0.54685,-0.4164
17.95,0.094517,0.58283,-0.48831
17.96,0.084828,0.564,-0.47917
17.97,0.089976,0.50099,-0.41101
17.98,0.11771,0.42882,-0.31112
17.99,0.21283,0.37228,-0.15945
18,0.47262,0.37374,0.098881
18.01,0.70993,0.42959,0.28033
18.02,0.52331,0.48159,0.041718
18.03,0.2822,0.52784,-0.24564
18.04,0.27928,0.57941,-0.30012
18.05,0.49502,0.5622,-0.06718
18.06,0.62068,0.48055,0.14012
18.07,0.38686,0.41894,-0.032075
18.08,0.17278,0.38552,-0.21274
18.09,0.096407,0.37446,-0.27805
18.1,0.07154,0.42026,-0.34872
18.11,0.063166,0.4845,-0.42133
18.12,0.064094,0.48546,-0.42137
18.13,0.078742,0.49254,-0.4138
18.14,0.12686,0.50109,-0.37424
18.15,0.19411,0.45281,-0.2587
18.16,0.18138,0.39017,-0.20878
18.17,0.1308,0.35096,-0.22016
18.18,0.13424,0.36188,-0.22764
18.19,0.20406,0.40168,-0.19763
18.2,0.28926,0.43761,-0.14835
18.21,0.31279,0.46018,-0.14739
18.22,0.42606,0.49282,-0.066758
18.23,0.94791,0.50069,0.44722
18.24,2.1372,0.43279,1.7044
18.25,2.6167,0.38578,2.2309
18.26,1.5191,0.37132,1.1478
18.27,0.69118,0.38505,0.30614
18.28,0.56944,0.43607,0.13337
18.29,0.7647,0.44006,0.32464
18.3,0.71266,0.41017,0.30249
18.31,0.43557,0.42377,0.011799
18.32,0.38409,0.45963,-0.075539
18.33,0.66211,0.43375,0.22836
18.34,0.97384,0.38568,0.58816
18.35,0.72888,0.35136,0.37752
18.36,0.36811,0.33653,0.031582
18.37,0.28254,0.37074,-0.088204
18.38,0.39443,0.41283,-0.018401
18.39,0.46436,0.41181,0.05255
18.4,0.34975,0.43359,-0.083843
18.41,0.33133,0.46447,-0.13314
18.42,0.62415,0.40612,0.21803
18.43,1.1629,0.36445,0.79841
18.44,1.1124,0.37859,0.73379
18.45,0.55075,0.39331,0.15744
18.46,0.24642,0.38898,-0.14257
18.47,0.15493,0.37998,-0.22505
18.48,0.13341,0.36001,-0.2266
18.49,0.1488,0.34289,-0.19409
18.5,0.22348,0.36417,-0.14069
18.51,0.47984,0.38837,0.091468
18.52,1.0507,0.37676,0.6739
18.53,1.2814,0.37362,0.90775
18.54,0.75893,0.36008,0.39885
18.55,0.37432,0.34945,0.024876
18.56,0.35112,0.37834,-0.027222
18.57,0.48046,0.36689,0.11357
18.58,0.43065,0.33066,0.099994
18.59,0.27574,0.33776,-0.062019
18.6,0.2853,0.36857,-0.083272
18.61,0.52391,0.39371,0.1302
18.62,0.73503,0.43286,0.30217
18.63,0.5289,0.4204,0.1085
18.64,0.30216,0.36051,-0.058351
18.65,0.33057,0.3215,0.0090703
18.66,0.55032,0.34736,0.20297
18.67,0.58788,0.32607,0.26181
18.68,0.36777,0.24172,0.12605
18.69,0.29389,0.25701,0.036871
18.7,0.4837,0.33789,0.1458
18.71,0.72854,0.37446,0.35408
18.72,0.5688,0.37249,0.19631
18.73,0.2982,0.33953,-0.041328
18.74,0.23311,0.32127,-0.08816
18.75,0.31731,0.32062,-0.0033126
18.76,0.37726,0.31606,0.061192
18.77,0.3451,0.28531,0.059784
18.78,0.4805,0.27565,0.20484
18.79,1.1016,0.34328,0.75835
18.8,1.9716,0.41579,1.5559
18.81,1.6754,0.39458,1.2808
18.82,0.75097,0.34441,0.40656
18.83,0.31234,0.34551,-0.033169
18.84,0.17361,0.3413,-0.16769
18.85,0.12355,0.30848,-0.18493
18.86,0.10776,0.23981,-0.13206
18.87,0.12254,0.19747,-0.074934
18.88,0.20223,0.23403,-0.031803
18.89,0.34238,0.32362,0.018754
18.9,0.34081,0.38718,-0.04637
18.91,0.22905,0.36929,-0.14024
18.92,0.24339,0.31988,-0.076489
18.93,0.44992,0.31503,0.1349
18.94,0.61566,0.3258,0.28986
18.95,0.44384,0.30516,0.13868
18.96,0.29367,0.26739,0.026271
18.97,0.41289,0.26961,0.14328
18.98,0.73247,0.33907,0.3934
18.99,0.72932,0.41274,0.31658
19,0.40042,0.40114,-0.00072042
19.01,0.25537,0.34302,-0.087654
19.02,0.33228,0.30175,0.03053
19.03,0.43057,0.283,0.14757
19.04,0.33493,0.27004,0.064885
19.05,0.26481,0.23984,0.024971
19.06,0.43238,0.2162,0.21618
19.07,0.80026,0.2494,0.55086
19.08,0.79643,0.33001,0.46642
19.09,0.41818,0.38791,0.030265
19.1,0.22625,0.37204,-0.14579
19.11,0.23742,0.32194,-0.084524
19.12,0.28306,0.2879,-0.0048442
19.13,0.22051,0.27529,-0.054785
19.14,0.17665,0.27035,-0.093692
19.15,0.27784,0.27183,0.0060149
19.16,0.50131,0.29062,0.21069
19.17,0.49729,0.31385,0.18344
19.18,0.26203,0.33808,-0.076047
19.19,0.12945,0.36098,-0.23154
19.2,0.093211,0.33186,-0.23865
19.21,0.092971,0.26885,-0.17588
19.22,0.12106,0.23616,-0.1151
19.23,0.21651,0.22537,-0.0088581
19.24,0.51519,0.22802,0.28716
19.25,0.97816,0.24413,0.73403
19.26,0.90903,0.26645,0.64257
19.27,0.45125,0.29693,0.15432
19.28,0.24392,0.32547,-0.081556
19.29,0.25294,0.30801,-0.055077
19.3,0.28183,0.24972,0.032109
19.31,0.22526,0.2238,0.0014547
19.32,0.23585,0.24149,-0.0056366
19.33,0.45977,0.26205,0.19772
19.34,0.79176,0.27408,0.51768
19.35,0.68426,0.29946,0.38479
19.36,0.35208,0.34597,0.0061041
19.37,0.26042,0.38224,-0.12182
19.38,0.37782,0.35122,0.026604
19.39,0.42482,0.26816,0.15667
19.4,0.25326,0.2171,0.036158
19.41,0.1206,0.21063,-0.090025
19.42,0.076144,0.20206,-0.12592
19.43,0.064544,0.18624,-0.12169
19.44,0.068205,0.20827,-0.14007
19.45,0.093275,0.27407,-0.18079
19.46,0.17836,0.32593,-0.14757
19.47,0.34442,0.31533,0.029095
19.48,0.38658,0.26407,0.12251
19.49,0.27411,0.23046,0.043649
19.5,0.30504,0.24134,0.063693
19.51,0.61549,0.26043,0.35506
19.52,0.88282,0.24175,0.64107
19.53,0.59978,0.24666,0.35312
19.54,0.25527,0.32174,-0.066468
19.55,0.12493,0.39152,-0.26658
19.56,0.086347,0.36347,-0.27712
19.57,0.07922,0.26755,-0.18833
19.58,0.098732,0.20519,-0.10645
19.59,0.18268,0.20548,-0.022805
19.6,0.37477,0.23128,0.14349
19.61,0.45456,0.22403,0.23052
19.62,0.28491,0.18996,0.094955
19.63,0.17526,0.19085,-0.015584
19.64,0.21986,0.23571,-0.015859
19.65,0.30761,0.26628,0.041339
19.66,0.25795,0.23257,0.025382
19.67,0.19393,0.19488,-0.00095251
19.68,0.28907,0.20162,0.087445
19.69,0.52006,0.24261,0.27745
19.7,0.52403,0.28742,0.23661
19.71,0.30462,0.29373,0.010892
19.72,0.23997,0.2815,-0.041525
19.73,0.37383,0.30249,0.071344
19.74,0.46267,0.34476,0.11791
19.75,0.31341,0.31398,-0.00056815
19.76,0.21132,0.22339,-0.01207
19.77,0.29611,0.17536,0.12075
19.78,0.44156,0.17875,0.2628
19.79,0.35903,0.20279,0.15624
19.8,0.20145,0.22773,-0.026279
19.81,0.17935,0.21678,-0.037428
19.82,0.25168,0.18575,0.065928
19.83,0.26952,0.19288,0.076641
19.84,0.25075,0.23024,0.020509
19.85,0.41872,0.22624,0.19248
19.86,0.9213,0.18864,0.73266
19.87,1.2049,0.18109,1.0238
19.88,0.73316,0.21773,0.51543
19.89,0.29667,0.27126,0.025408
19.9,0.14192,0.31519,-0.17327
19.91,0.091865,0.30515,-0.21328
19.92,0.075296,0.26843,-0.19313
19.93,0.08091,0.27219,-0.19128
19.94,0.12658,0.29165,-0.16507
19.95,0.20875,0.25299,-0.044242
19.96,0.2069,0.18324,0.023658
19.97,0.13866,0.1463,-0.0076342
19.98,0.13924,0.15962,-0.020377
19.99,0.22513,0.19378,0.031354
20,0.27575,0.22287,0.052875
20.01,0.23599,0.20856,0.027424
20.02,0.31184,0.18919,0.12265
20.03,0.67509,0.20305,0.47204
20.04,1.0161,0.21837,0.79777
20.05,0.72181,0.19857,0.52324
20.06,0.3276,0.17538,0.15222
20.07,0.21268,0.18105,0.031625
20.08,0.22609,0.22144,0.0046495
20.09,0.19873,0.25659,-0.057864
20.1,0.16362,0.2679,-0.10428
20.11,0.24799,0.25233,-0.0043347
20.12,0.46609,0.23174,0.23435
20.13,0.50094,0.24657,0.25437
20.14,0.28491,0.259,0.025913
20.15,0.1731,0.21352,-0.040425
20.16,0.20815,0.15982,0.048327
20.17,0.24261,0.12976,0.11285
20.18,0.17944,0.13575,0.043692
20.19,0.16223,0.16974,-0.0075056
20.2,0.28714,0.19828,0.08886
20.21,0.42708,0.20193,0.22515
20.22,0.31226,0.19586,0.1164
20.23,0.13816,0.20854,-0.070375
20.24,0.066668,0.2178,-0.15113
20.25,0.043221,0.20842,-0.1652
20.26,0.033813,0.19723,-0.16341
20.27,0.029702,0.18647,-0.15677
20.28,0.02848,0.18095,-0.15247
20.29,0.029692,0.19364,-0.16395
20.3,0.034245,0.21283,-0.17859
20.31,0.046452,0.2143,-0.16784
20.32,0.082909,0.1964,-0.11349
20.33,0.16483,0.20674,-0.041903
20.34,0.21268,0.24333,-0.030652
20.35,0.16967,0.24543,-0.075753
20.36,0.19031,0.20153,-0.011227
20.37,0.37762,0.15942,0.2182
20.38,0.54262,0.13678,0.40584
20.39,0.38537,0.14358,0.24179
20.4,0.21218,0.1675,0.044682
20.41,0.22518,0.18909,0.036092
20.42,0.30946,0.19736,0.1121
20.43,0.26032,0.19976,0.060555
20.44,0.18436,0.20393,-0.019567
20.45,0.25699,0.20485,0.052141
20.46,0.43218,0.20454,0.22764
20.47,0.40093,0.19262,0.20831
20.48,0.22014,0.16955,0.050593
20.49,0.16533,0.15741,0.0079156
20.5,0.22362,0.16945,0.054169
20.51,0.2369,0.18056,0.056343
20.52,0.17876,0.18022,-0.0014567
20.53,0.2204,0.19044,0.029955
20.54,0.42741,0.21149,0.21592
20.55,0.52865,0.21569,0.31297
20.56,0.31792,0.20059,0.11733
20.57,0.14006,0.16888,-0.028826
20.58,0.081749,0.1427,-0.060955
20.59,0.070129,0.13733,-0.067201
20.6,0.084451,0.13967,-0.055215
20.61,0.15068,0.14839,0.0022821
20.62,0.34245,0.16251,0.17993
20.63,0.53439,0.17761,0.35678
20.64,0.40102,0.18761,0.21341
20.65,0.20149,0.1922,0.0092861
20.66,0.16383,0.19586,-0.032035
20.67,0.20658,0.17987,0.026717
20.68,0.19073,0.14313,0.047603
20.69,0.16494,0.12463,0.040303
20.7,0.27063,0.12617,0.14446
20.71,0.47634,0.13843,0.33792
20.72,0.44721,0.16341,0.2838
20.73,0.25522,0.18528,0.069942
20.74,0.22845,0.19097,0.037488
20.75,0.3522,0.18394,0.16825
20.76,0.35062,0.17654,0.17408
20.77,0.18436,0.17175,0.012615
20.78,0.083565,0.1517,-0.068136
20.79,0.050588,0.12389,-0.073298
20.8,0.039812,0.10795,-0.068138
20.81,0.038274,0.10821,-0.069935
20.82,0.046923,0.12779,-0.080865
20.83,0.070979,0.15684,-0.08586
20.84,0.091714,0.18577,-0.094061
20.85,0.10301,0.20014,-0.09713
20.86,0.18075,0.19753,-0.016783
20.87,0.41308,0.18235,0.23073
20.88,0.58386,0.15359,0.43027
20.89,0.38122,0.12251,0.25871
20.9,0.15638,0.10481,0.051566
20.91,0.07261,0.10704,-0.034425
20.92,0.045478,0.12515,-0.079668
20.93,0.035371,0.15756,-0.12219
20.94,0.033857,0.18812,-0.15426
20.95,0.042143,0.19358,-0.15144
20.96,0.054261,0.18706,-0.1328
20.97,0.054309,0.19137,-0.13706
20.98,0.063697,0.1744,-0.1107
20.99,0.11925,0.13249,-0.013235
21,0.19047,0.10311,0.087351
21.01,0.16536,0.08705,0.078313
21.02,0.12124,0.081493,0.039749
21.03,0.1761,0.10102,0.075081
21.04,0.28467,0.1508,0.13387
21.05,0.24959,0.20002,0.049575
21.06,0.1453,0.199,-0.053702
21.07,0.14015,0.18564,-0.045491
21.08,0.20439,0.18083,0.023553
21.09,0.1984,0.14483,0.053574
21.1,0.15388,0.10797,0.045913
21.11,0.22438,0.098652,0.12573
21.12,0.39573,0.10315,0.29258
21.13,0.38147,0.11371,0.26775
21.14,0.20989,0.13224,0.077648
21.15,0.15492,0.1592,-0.0042784
21.16,0.20418,0.17844,0.025739
21.17,0.19711,0.17299,0.024128
21.18,0.12603,0.17667,-0.050642
21.19,0.12317,0.16968,-0.046509
21.2,0.19157,0.13211,0.05946
21.21,0.19253,0.09308,0.099454
21.22,0.10692,0.06848,0.038442
21.23,0.056595,0.066443,-0.0098481
21.24,0.043943,0.085122,-0.041179
21.25,0.047909,0.12746,-0.079547
21.26,0.072224,0.16513,-0.092904
21.27,0.15544,0.17187,-0.016434
21.28,0.32501,0.17051,0.15451
21.29,0.36785,0.16676,0.20109
21.3,0.21188,0.1459,0.065983
21.31,0.11921,0.1166,0.002616
21.32,0.12172,0.097661,0.02406
21.33,0.13143,0.090751,0.04068
21.34,0.13289,0.091219,0.041669
21.35,0.22991,0.10697,0.12294
21.36,0.47766,0.13684,0.34083
21.37,0.55691,0.16558,0.39133
21.38,0.316,0.16801,0.14799
21.39,0.15059,0.1585,-0.0079098
21.4,0.12314,0.16363,-0.040489
21.41,0.11457,0.13869,-0.024123
21.42,0.080112,0.086026,-0.0059142
21.43,0.071567,0.06444,0.0071266
21.44,0.10206,0.072109,0.02995
21.45,0.11543,0.08369,0.031742
21.46,0.090481,0.10188,-0.0114
21.47,0.104,0.13287,-0.028875
21.48,0.18182,0.15646,0.025352
21.49,0.21519,0.15986,0.055337
21.5,0.16316,0.14506,0.018107
21.51,0.19348,0.13454,0.058939
21.52,0.36182,0.1265,0.23532
21.53,0.41443,0.093485,0.32094
21.54,0.23168,0.072547,0.15913
21.55,0.097945,0.088489,0.009456
21.56,0.054118,0.11753,-0.063415
21.57,0.042323,0.13277,-0.090443
21.58,0.046637,0.13367,-0.087034
21.59,0.07891,0.13828,-0.059371
21.6,0.14941,0.14644,0.0029669
21.61,0.16752,0.12957,0.037955
21.62,0.10353,0.099167,0.0043652
21.63,0.072228,0.081781,-0.0095532
21.64,0.088566,0.075353,0.013213
21.65,0.096431,0.071536,0.024895
21.66,0.090416,0.075205,0.015212
21.67,0.14514,0.097092,0.048051
21.68,0.27355,0.12202,0.15153
21.69,0.28698,0.12487,0.16211
21.7,0.16868,0.12061,0.048066
21.71,0.12934,0.12735,0.001993
21.72,0.17856,0.12728,0.05128
21.73,0.1842,0.10844,0.075763
21.74,0.13575,0.088306,0.047443
21.75,0.17114,0.0873,0.083844
21.76,0.28815,0.10041,0.18774
21.77,0.274,0.10869,0.16531
21.78,0.14399,0.11035,0.033638
21.79,0.084705,0.11888,-0.034171
21.8,0.084443,0.12452,-0.040076
21.81,0.083097,0.11586,-0.032764
21.82,0.090513,0.10021,-0.0096965
21.83,0.17243,0.092443,0.079992
21.84,0.30464,0.090542,0.21409
21.85,0.26942,0.087859,0.18156
21.86,0.12767,0.081073,0.046598
21.87,0.058093,0.079618,-0.021524
21.88,0.037781,0.0902,-0.052419
21.89,0.034799,0.098525,-0.063726
21.9,0.047357,0.094043,-0.046687
21.91,0.092513,0.091023,0.0014901
21.92,0.14776,0.10632,0.041443
21.93,0.12556,0.12125,0.0043063
21.94,0.085455,0.11274,-0.027289
21.95,0.11034,0.09996,0.01038
21.96,0.15383,0.10436,0.049474
21.97,0.12334,0.10877,0.014563
21.98,0.091691,0.096351,-0.0046595
21.99,0.13396,0.089544,0.044418
22,0.18054,0.10165,0.078888
22.01,0.12887,0.1101,0.018768
22.02,0.075837,0.10112,-0.025283
22.03,0.083432,0.088722,-0.0052897
22.04,0.096328,0.087215,0.0091126
22.05,0.06377,0.092084,-0.028314
22.06,0.033043,0.09054,-0.057497
22.07,0.022742,0.083913,-0.061171
22.08,0.02173,0.079799,-0.058069
22.09,0.027795,0.078482,-0.050687
22.1,0.05051,0.079107,-0.028597
22.11,0.09749,0.079698,0.017793
22.12,0.11446,0.081607,0.032856
22.13,0.089606,0.094659,-0.0050523
22.14,0.11665,0.11315,0.0034965
22.15,0.2105,0.11487,0.095623
22.16,0.21549,0.10582,0.10967
22.17,0.11185,0.10345,0.0084032
22.18,0.049245,0.1043,-0.055055
22.19,0.030024,0.093648,-0.063623
22.2,0.025946,0.077097,-0.05115
22.21,0.032157,0.075634,-0.043477
22.22,0.058345,0.089534,-0.031189
22.23,0.095634,0.095401,0.00023223
22.24,0.086348,0.090382,-0.0040344
22.25,0.05606,0.086685,-0.030624
22.26,0.0588,0.085862,-0.027061
22.27,0.079036,0.084771,-0.0057342
22.28,0.083139,0.082768,0.00037064
22.29,0.11522,0.081155,0.034068
22.3,0.24536,0.0737,0.17166
22.31,0.35678,0.065607,0.29117
22.32,0.24927,0.067235,0.18204
22.33,0.12786,0.07737,0.050489
22.34,0.11502,0.089368,0.025652
22.35,0.12238,0.10049,0.021895
22.36,0.088042,0.10838,-0.020338
22.37,0.076313,0.10291,-0.026597
22.38,0.11191,0.094043,0.017863
22.39,0.12158,0.094565,0.027012
22.4,0.082205,0.096678,-0.014473
22.41,0.07581,0.08665,-0.010841
22.42,0.11116,0.069869,0.041294
22.43,0.11543,0.065562,0.04987
22.44,0.094769,0.078279,0.016489
22.45,0.14061,0.085586,0.055025
22.46,0.22911,0.075973,0.15314
22.47,0.19473,0.075481,0.11925
22.48,0.093501,0.08344,0.010061
22.49,0.047296,0.085422,-0.038126
22.5,0.036843,0.084738,-0.047895
22.51,0.0436,0.077014,-0.033414
22.52,0.080067,0.066451,0.013616
22.53,0.178,0.060764,0.11723
22.54,0.25072,0.063518,0.18721
22.55,0.17218,0.076346,0.09583
22.56,0.095448,0.087132,0.0083159
22.57,0.09645,0.087509,0.0089409
22.58,0.10154,0.093217,0.0083242
22.59,0.072167,0.098681,-0.026514
22.6,0.067604,0.092899,-0.025295
22.61,0.10068,0.088181,0.012496
22.62,0.10583,0.086755,0.019075
22.63,0.079943,0.082627,-0.0026836
22.64,0.1025,0.066232,0.036272
22.65,0.16416,0.050127,0.11403
22.66,0.14879,0.058907,0.089886
22.67,0.090238,0.078715,0.011522
22.68,0.092156,0.08302,0.0091361
22.69,0.12169,0.075318,0.046373
22.7,0.094778,0.073743,0.021035
22.71,0.055167,0.07716,-0.021993
22.72,0.052142,0.076586,-0.024444
22.73,0.059243,0.07174,-0.012497
22.74,0.05434,0.063069,-0.0087285
22.75,0.074562,0.054595,0.019967
22.76,0.14271,0.052627,0.090082
22.77,0.164,0.064774,0.099231
22.78,0.092707,0.078785,0.013922
22.79,0.040513,0.083561,-0.043047
22.8,0.023555,0.081541,-0.057986
22.81,0.019309,0.082991,-0.063683
22.82,0.022079,0.088701,-0.066622
22.83,0.035936,0.085256,-0.04932
22.84,0.053801,0.070278,-0.016477
22.85,0.049362,0.062417,-0.013055
22.86,0.043711,0.060524,-0.016812
22.87,0.066191,0.056326,0.0098642
22.88,0.090202,0.053728,0.036474
22.89,0.083855,0.060347,0.023508
22.9,0.11241,0.070301,0.042107
22.91,0.21729,0.071683,0.14561
22.92,0.25201,0.068016,0.184
22.93,0.14741,0.069036,0.078374
22.94,0.081733,0.070336,0.011397
22.95,0.07964,0.063324,0.016316
22.96,0.074549,0.057299,0.01725
22.97,0.065979,0.058663,0.0073162
22.98,0.10417,0.058725,0.045447
22.99,0.1612,0.056019,0.10518
23,0.13011,0.060281,0.069832
23.01,0.070993,0.071069,-7.5701e-05
23.02,0.061678,0.074803,-0.013125
23.03,0.066807,0.073214,-0.0064077
23.04,0.052573,0.076181,-0.023608
23.05,0.054465,0.078,-0.023535
23.06,0.089533,0.06913,0.020403
23.07,0.09701,0.058139,0.038871
23.08,0.055107,0.058977,-0.0038693
23.09,0.026843,0.061337,-0.034495
23.1,0.01857,0.055237,-0.036667
23.11,0.018635,0.051874,-0.033239
23.12,0.027585,0.054867,-0.027282
23.13,0.054569,0.057593,-0.0030233
23.14,0.079891,0.056982,0.02291
23.15,0.062089,0.05995,0.0021386
23.16,0.041466,0.066561,-0.025094
23.17,0.04715,0.067906,-0.020756
23.18,0.057891,0.058531,-0.00064013
23.19,0.070198,0.051953,0.018244
23.2,0.13831,0.057381,0.080924
23.21,0.26303,0.059969,0.20306
23.22,0.2552,0.054741,0.20046
23.23,0.13738,0.054432,0.082952
23.24,0.097499,0.061488,0.036011
23.25,0.10771,0.065912,0.041796
23.26,0.078881,0.061554,0.017327
23.27,0.038551,0.059096,-0.020545
23.28,0.021489,0.064185,-0.042696
23.29,0.016465,0.063839,-0.047374
23.3,0.01683,0.055994,-0.039165
23.31,0.024596,0.055293,-0.030697
23.32,0.040859,0.058648,-0.017789
23.33,0.046333,0.054811,-0.0084788
23.34,0.045372,0.048051,-0.0026791
23.35,0.077204,0.044775,0.032429
23.36,0.12224,0.045063,0.077179
23.37,0.096346,0.046057,0.050289
23.38,0.043901,0.047351,-0.0034498
23.39,0.021285,0.051984,-0.030699
23.4,0.014894,0.056194,-0.0413
23.41,0.014675,0.051275,-0.0366
23.42,0.021373,0.045541,-0.024169
23.43,0.035544,0.049725,-0.014181
23.44,0.038994,0.054739,-0.015746
23.45,0.033094,0.053088,-0.019994
23.46,0.046758,0.049243,-0.0024851
23.47,0.070574,0.050892,0.019682
23.48,0.06146,0.052848,0.0086119
23.49,0.048158,0.049693,-0.0015342
23.5,0.068746,0.047105,0.021641
23.51,0.084464,0.048278,0.036186
23.52,0.059427,0.050017,0.0094101
23.53,0.046428,0.047304,-0.00087573
23.54,0.061289,0.047582,0.013707
23.55,0.06329,0.052087,0.011202
23.56,0.055076,0.053116,0.0019605
23.57,0.08445,0.048154,0.036296
23.58,0.12678,0.04202,0.08476
23.59,0.10024,0.040466,0.059769
23.6,0.058176,0.042543,0.015633
23.61,0.056715,0.048171,0.0085445
23.62,0.064264,0.0499,0.014364
23.63,0.063249,0.045274,0.017976
23.64,0.10243,0.041489,0.060944
23.65,0.18062,0.041167,0.13945
23.66,0.16523,0.043897,0.12133
23.67,0.079194,0.047188,0.032006
23.68,0.034887,0.05554,-0.020653
23.69,0.021855,0.063106,-0.041251
23.7,0.020264,0.054252,-0.033988
23.71,0.029706,0.041769,-0.012063
23.72,0.052631,0.039257,0.013375
23.73,0.059914,0.042036,0.017878
23.74,0.044423,0.041358,0.0030643
23.75,0.050155,0.040902,0.0092529
23.76,0.072573,0.045458,0.027114
23.77,0.063145,0.047399,0.015746
23.78,0.045255,0.045606,-0.00035049
23.79,0.058897,0.044518,0.014379
23.8,0.072608,0.046323,0.026285
23.81,0.05082,0.045202,0.0056189
23.82,0.035545,0.040807,-0.0052616
23.83,0.042273,0.044039,-0.0017669
23.84,0.042468,0.048567,-0.0060987
23.85,0.03661,0.044417,-0.0078073
23.86,0.054427,0.037775,0.016653
23.87,0.078259,0.034914,0.043345
23.88,0.060147,0.034855,0.025292
23.89,0.036088,0.03817,-0.0020826
23.9,0.036181,0.048532,-0.012351
23.91,0.038087,0.059666,-0.02158
23.92,0.035586,0.06265,-0.027064
23.93,0.056279,0.052064,0.0042151
23.94,0.089861,0.037427,0.052434
23.95,0.073584,0.031643,0.041941
23.96,0.034668,0.032846,0.0018211
23.97,0.017453,0.035914,-0.018461
23.98,0.013242,0.042296,-0.029055
23.99,0.015314,0.044138,-0.028824
24,0.027251,0.038242,-0.010992
24.01,0.046882,0.034185,0.012697
24.02,0.04478,0.036828,0.0079523
24.03,0.028207,0.043257,-0.01505
24.04,0.026416,0.046904,-0.020488
24.05,0.032088,0.047538,-0.01545
24.06,0.033495,0.044848,-0.011352
24.07,0.05164,0.040796,0.010844
24.08,0.095912,0.033809,0.062103
24.09,0.10117,0.030559,0.07061
24.1,0.062716,0.035997,0.026718
24.11,0.055274,0.040259,0.015016
24.12,0.067173,0.037161,0.030012
24.13,0.052699,0.039036,0.013663
24.14,0.038459,0.047288,-0.0088293
24.15,0.048147,0.052325,-0.0041787
24.16,0.051907,0.050134,0.0017735
24.17,0.040452,0.043847,-0.0033958
24.18,0.049014,0.035869,0.013145
24.19,0.070983,0.030008,0.040976
24.2,0.064387,0.02777,0.036616
24.21,0.060734,0.031495,0.029239
24.22,0.099003,0.037779,0.061224
24.23,0.11516,0.039038,0.07612
24.24,0.067386,0.032401,0.034985
24.25,0.030545,0.028519,0.0020259
24.26,0.019581,0.032573,-0.012992
24.27,0.020447,0.039979,-0.019532
24.28,0.035426,0.04798,-0.012554
24.29,0.074731,0.050329,0.024402
24.3,0.097194,0.042324,0.05487
24.31,0.062571,0.032702,0.029869
24.32,0.03413,0.027711,0.0064188
24.33,0.03019,0.030475,-0.0002853
24.34,0.027692,0.036466,-0.0087741
24.35,0.028925,0.038447,-0.0095225
24.36,0.049146,0.034343,0.014803
24.37,0.064239,0.031818,0.032421
24.38,0.046033,0.035423,0.010609
24.39,0.035427,0.040502,-0.0050752
24.4,0.044704,0.044115,0.00058978
24.41,0.03935,0.042763,-0.0034136
24.42,0.020873,0.034001,-0.013127
24.43,0.011674,0.025627,-0.013952
24.44,0.009568,0.023536,-0.013968
24.45,0.011153,0.027905,-0.016752
24.46,0.018623,0.03438,-0.015757
24.47,0.031984,0.034662,-0.0026783
24.48,0.036463,0.027533,0.0089303
24.49,0.042016,0.022182,0.019834
24.5,0.079172,0.023945,0.055228
24.51,0.10874,0.032249,0.076496
24.52,0.071264,0.043552,0.027712
24.53,0.030146,0.049107,-0.018961
24.54,0.015107,0.043218,-0.028111
24.55,0.010972,0.032218,-0.021246
24.56,0.011695,0.024924,-0.013229
24.57,0.017731,0.024383,-0.0066527
24.58,0.023088,0.028428,-0.0053399
24.59,0.020277,0.031708,-0.011431
24.6,0.022616,0.030195,-0.0075786
24.61,0.034052,0.026743,0.0073092
24.62,0.035872,0.027545,0.0083268
24.63,0.037154,0.03162,0.0055342
24.64,0.064315,0.035814,0.028501
24.65,0.084645,0.038874,0.045771
24.66,0.057966,0.03648,0.021486
24.67,0.036955,0.029115,0.00784
24.68,0.040019,0.023547,0.016472
24.69,0.039676,0.022878,0.016798
24.7,0.042223,0.023936,0.018287
24.71,0.07351,0.025651,0.047859
24.72,0.092873,0.027331,0.065542
24.73,0.058913,0.026378,0.032535
24.74,0.030674,0.025514,0.0051597
24.75,0.024982,0.027737,-0.0027549
24.76,0.020909,0.031952,-0.011042
24.77,0.01888,0.036465,-0.017585
24.78,0.027436,0.039256,-0.011821
24.79,0.03204,0.036673,-0.0046332
24.8,0.02083,0.029544,-0.0087142
24.81,0.011928,0.023836,-0.011908
24.82,0.010319,0.021922,-0.011604
24.83,0.01392,0.022856,-0.0089359
24.84,0.028321,0.025874,0.0024469
24.85,0.059451,0.027703,0.031749
24.86,0.070052,0.027226,0.042826
24.87,0.042917,0.028076,0.014841
24.88,0.027521,0.029651,-0.0021295
24.89,0.028229,0.030621,-0.0023916
24.9,0.028004,0.032314,-0.0043094
24.91,0.038803,0.0333,0.0055035
24.92,0.070842,0.029373,0.041469
24.93,0.076404,0.021878,0.054526
24.94,0.045499,0.01725,0.028249
24.95,0.032975,0.01852,0.014455
24.96,0.034954,0.024746,0.010208
24.97,0.027415,0.0305,-0.0030847
24.98,0.023489,0.030452,-0.0069633
24.99,0.03107,0.026537,0.0045336
25,0.030117,0.025421,0.0046953
25.01,0.022596,0.027577,-0.0049813
25.02,0.027677,0.027435,0.0002417
25.03,0.03418,0.027276,0.0069035
25.04,0.028205,0.027923,0.00028188
25.05,0.032114,0.025366,0.0067476
25.06,0.048938,0.021431,0.027507
25.07,0.042527,0.020491,0.022036
25.08,0.020571,0.022267,-0.0016961
25.09,0.0097082,0.025755,-0.016047
25.1,0.0062807,0.027435,-0.021155
25.11,0.0051515,0.026296,-0.021145
25.12,0.0049781,0.024582,-0.019604
25.13,0.0056392,0.025213,-0.019574
25.14,0.0079988,0.027662,-0.019663
25.15,0.015485,0.027447,-0.011962
25.16,0.030028,0.025445,0.0045838
25.17,0.034533,0.021898,0.012635
25.18,0.028245,0.01939,0.0088546
25.19,0.037617,0.020132,0.017486
25.2,0.05029,0.022022,0.028268
25.21,0.039182,0.02425,0.014932
25.22,0.033128,0.02707,0.0060579
25.23,0.04442,0.027676,0.016745
25.24,0.040812,0.025547,0.015265
25.25,0.026418,0.023265,0.0031531
25.26,0.026639,0.022293,0.0043463
25.27,0.028833,0.022974,0.0058586
25.28,0.020843,0.023981,-0.0031386
25.29,0.017975,0.023938,-0.0059633
25.3,0.02248,0.023699,-0.0012184
25.31,0.026641,0.02356,0.0030814
25.32,0.044825,0.021831,0.022994
25.33,0.085638,0.019957,0.06568
25.34,0.088389,0.021924,0.066465
25.35,0.045636,0.024666,0.02097
25.36,0.020014,0.024739,-0.0047246
25.37,0.012915,0.024585,-0.01167
25.38,0.014017,0.023915,-0.0098974
25.39,0.02517,0.022985,0.0021846
25.4,0.042808,0.022747,0.020062
25.41,0.039408,0.021759,0.017649
25.42,0.024825,0.02074,0.0040849
25.43,0.024129,0.021056,0.0030721
25.44,0.025786,0.022832,0.002954
25.45,0.024089,0.021909,0.0021798
25.46,0.036823,0.020763,0.016059
25.47,0.053391,0.022681,0.03071
25.48,0.04025,0.022905,0.017345
25.49,0.022402,0.021277,0.0011246
25.5,0.019383,0.020612,-0.0012285
25.51,0.016106,0.020069,-0.0039628
25.52,0.0092945,0.020128,-0.010833
25.53,0.0058987,0.020614,-0.014715
25.54,0.0054448,0.022032,-0.016587
25.55,0.007522,0.02282,-0.015298
25.56,0.014608,0.021295,-0.0066874
25.57,0.022744,0.020138,0.0026061
25.58,0.019757,0.019542,0.00021522
25.59,0.017019,0.019485,-0.0024655
25.6,0.024023,0.021112,0.0029109
25.61,0.023736,0.023412,0.00032358
25.62,0.012864,0.022576,-0.0097124
25.63,0.0064165,0.019842,-0.013426
25.64,0.0046375,0.018548,-0.01391
25.65,0.0050009,0.018554,-0.013554
25.66,0.0078644,0.018169,-0.010304
25.67,0.011618,0.018719,-0.0071011
25.68,0.010655,0.01971,-0.0090553
25.69,0.0092828,0.019868,-0.010585
25.7,0.012239,0.018869,-0.0066309
25.71,0.015056,0.018515,-0.003459
25.72,0.020904,0.018873,0.0020312
25.73,0.041661,0.018783,0.022879
25.74,0.056201,0.018878,0.037323
25.75,0.038444,0.019128,0.019316
25.76,0.024644,0.018394,0.0062493
25.77,0.025463,0.017405,0.0080574
25.78,0.021285,0.018175,0.0031104
25.79,0.016518,0.019277,-0.0027591
25.8,0.020257,0.018417,0.0018406
25.81,0.020615,0.016409,0.0042059
25.82,0.016233,0.015766,0.00046697
25.83,0.020011,0.01571,0.0043012
25.84,0.025063,0.016489,0.0085745
25.85,0.022384,0.018664,0.0037198
25.86,0.028937,0.019516,0.0094211
25.87,0.042429,0.017863,0.024567
25.88,0.033397,0.016369,0.017028
25.89,0.015955,0.015776,0.00017857
25.9,0.0089285,0.015272,-0.006343
25.91,0.0083906,0.016127,-0.0077365
25.92,0.013578,0.018013,-0.0044349
25.93,0.027764,0.01851,0.0092536
25.94,0.036081,0.016663,0.019418
25.95,0.024311,0.015403,0.0089085
25.96,0.015922,0.015455,0.00046645
25.97,0.016081,0.014976,0.0011052
25.98,0.014592,0.014835,-0.0002429
25.99,0.01662,0.016193,0.0004274
26,0.025747,0.01661,0.0091374
26.01,0.025909,0.01496,0.010949
26.02,0.020275,0.014232,0.0060427
26.03,0.025848,0.015225,0.010622
26.04,0.029318,0.015937,0.01338
26.05,0.021217,0.016089,0.0051284
26.06,0.02077,0.015881,0.0048895
26.07,0.025281,0.01493,0.01035
26.08,0.018778,0.01399,0.0047885
26.09,0.011729,0.01455,-0.0028215
26.1,0.011216,0.016517,-0.0053013
26.11,0.012608,0.01665,-0.004042
26.12,0.020298,0.01511,0.0051885
26.13,0.038705,0.0144,0.024305
26.14,0.041385,0.013847,0.027539
26.15,0.022055,0.013584,0.0084705
26.16,0.0096688,0.014979,-0.0053102
26.17,0.0059314,0.016774,-0.010842
26.18,0.0056108,0.016965,-0.011355
26.19,0.0081007,0.015265,-0.0071642
26.2,0.011437,0.013618,-0.002181
26.21,0.010769,0.013862,-0.0030935
26.22,0.011408,0.0142,-0.0027924
26.23,0.016961,0.013683,0.0032778
26.24,0.018222,0.013413,0.0048096
26.25,0.018724,0.013303,0.0054209
26.26,0.029805,0.01365,0.016155
26.27,0.0337,0.013878,0.019822
26.28,0.020832,0.013767,0.007065
26.29,0.013465,0.013976,-0.00051083
26.3,0.013252,0.013941,-0.00068849
26.31,0.015038,0.013556,0.0014814
26.32,0.026543,0.013608,0.012935
26.33,0.043464,0.013055,0.030409
26.34,0.036824,0.012285,0.024538
26.35,0.021336,0.013347,0.0079892
26.36,0.018679,0.014815,0.0038643
26.37,0.017799,0.015013,0.0027862
26.38,0.017471,0.013824,0.0036469
26.39,0.027083,0.013083,0.014
26.4,0.031057,0.01315,0.017907
26.41,0.018257,0.012583,0.0056745
26.42,0.0083773,0.013468,-0.0050903
26.43,0.0053378,0.015315,-0.0099775
26.44,0.0054473,0.014666,-0.0092189
26.45,0.0087622,0.012472,-0.0037096
26.46,0.013521,0.0118,0.0017214
26.47,0.012434,0.012419,1.4564e-05
26.48,0.010361,0.012094,-0.0017332
26.49,0.01308,0.011962,0.001118
26.5,0.013931,0.012755,0.0011764
26.51,0.015332,0.012601,0.0027307
26.52,0.025489,0.012645,0.012844
26.53,0.02929,0.013206,0.016084
26.54,0.019408,0.012849,0.0065593
26.55,0.016239,0.012629,0.0036101
26.56,0.017403,0.013631,0.0037728
26.57,0.011641,0.013206,-0.0015648
26.58,0.0060379,0.011784,-0.0057462
26.59,0.0042817,0.011771,-0.0074894
26.6,0.0047476,0.011775,-0.0070273
26.61,0.0079909,0.011494,-0.0035028
26.62,0.013617,0.013072,0.00054432
26.63,0.015159,0.014037,0.0011222
26.64,0.017706,0.011721,0.0059844
26.65,0.029683,0.011075,0.018608
26.66,0.031207,0.012582,0.018625
26.67,0.016749,0.012181,0.004568
26.68,0.0076339,0.011379,-0.0037455
26.69,0.0052217,0.012579,-0.0073575
26.7,0.0062253,0.01407,-0.0078448
26.71,0.011381,0.012215,-0.00083361
26.72,0.016385,0.010303,0.0060822
26.73,0.012774,0.010121,0.0026532
26.74,0.0090525,0.0098636,-0.00081112
26.75,0.0096958,0.010515,-0.00081956
26.76,0.0090522,0.012367,-0.0033153
26.77,0.009566,0.012485,-0.0029186
26.78,0.014099,0.011163,0.0029363
26.79,0.014602,0.010889,0.003713
26.8,0.013253,0.010962,0.0022909
26.81,0.018804,0.011422,0.0073822
26.82,0.020801,0.012559,0.0082419
26.83,0.01577,0.012743,0.003027
26.84,0.017871,0.01139,0.0064816
26.85,0.020498,0.010408,0.01009
26.86,0.013705,0.011041,0.0026641
26.87,0.0090372,0.011272,-0.0022345
26.88,0.0087634,0.010657,-0.0018934
26.89,0.008077,0.011312,-0.0032353
26.9,0.010356,0.011915,-0.0015583
26.91,0.015204,0.010221,0.0049827
26.92,0.012531,0.0093711,0.0031598
26.93,0.0064514,0.010377,-0.003926
26.94,0.0040011,0.01087,-0.006869
26.95,0.004128,0.010425,-0.0062967
26.96,0.0069227,0.010301,-0.0033783
26.97,0.012829,0.010565,0.002264
26.98,0.014572,0.0099665,0.0046057
26.99,0.011652,0.0089785,0.0026732
27,0.01407,0.008886,0.0051837
27.01,0.017069,0.0091728,0.0078965
27.02,0.016683,0.0099146,0.0067686
27.03,0.024875,0.010988,0.013887
27.04,0.032596,0.010841,0.021755
27.05,0.021965,0.010121,0.011843
27.06,0.011342,0.010233,0.0011089
27.07,0.0085916,0.01024,-0.0016489
27.08,0.0075222,0.010323,-0.0028008
27.09,0.0091603,0.010216,-0.0010556
27.1,0.013405,0.010074,0.0033309
27.11,0.012009,0.010426,0.0015822
27.12,0.0085063,0.010195,-0.0016886
27.13,0.0092859,0.0099598,-0.0006739
27.14,0.0094508,0.010068,-0.00061698
27.15,0.009343,0.0093753,-3.23e-05
27.16,0.013943,0.0089428,0.0050001
27.17,0.014854,0.0093159,0.0055377
27.18,0.0083758,0.0094609,-0.0010851
27.19,0.0040374,0.0093653,-0.0053279
27.2,0.0028245,0.0095994,-0.0067749
27.21,0.0031377,0.0099422,-0.0068045
27.22,0.0050046,0.0089952,-0.0039906
27.23,0.0066343,0.0074699,-0.00083557
27.24,0.0057805,0.0074763,-0.0016959
27.25,0.0060798,0.0082735,-0.0021937
27.26,0.0081221,0.0087188,-0.0005967
27.27,0.0097453,0.0090056,0.00073972
27.28,0.016661,0.0088015,0.0078595
27.29,0.027176,0.0085694,0.018606
27.3,0.022891,0.0089584,0.013933
27.31,0.012881,0.0091668,0.003714
27.32,0.010469,0.009547,0.00092243
27.33,0.0091955,0.010392,-0.001196
27.34,0.0085097,0.010063,-0.0015537
27.35,0.011524,0.0087036,0.0028202
27.36,0.011442,0.0077465,0.0036952
27.37,0.0082972,0.0075315,0.00076568
27.38,0.0089311,0.0082903,0.00064079
27.39,0.0092745,0.0092262,4.8328e-05
27.4,0.0074148,0.0088578,-0.0014431
27.41,0.008749,0.0076925,0.0010565
27.42,0.0097601,0.0071567,0.0026035
27.43,0.0063345,0.0077263,-0.0013918
27.44,0.0037422,0.0085667,-0.0048245
27.45,0.0035956,0.0093979,-0.0058023
27.46,0.0059574,0.0099213,-0.0039639
27.47,0.013077,0.0088836,0.0041936
27.48,0.019754,0.0071407,0.012613
27.49,0.015218,0.0060404,0.0091773
27.5,0.010397,0.0053968,0.0050007
27.51,0.010546,0.005547,0.0049994
27.52,0.0086642,0.0068629,0.0018013
27.53,0.0076232,0.0077836,-0.00016043
27.54,0.0095944,0.0072947,0.0022997
27.55,0.0085879,0.006817,0.0017709
27.56,0.0067966,0.0070703,-0.00027363
27.57,0.0079569,0.0079854,-2.8535e-05
27.58,0.0069538,0.0092879,-0.0023341
27.59,0.0038599,0.010287,-0.006427
27.6,0.0023839,0.0098955,-0.0075116
27.61,0.0022051,0.0087154,-0.0065103
27.62,0.0029213,0.0078167,-0.0048954
27.63,0.004677,0.0069106,-0.0022336
27.64,0.0067381,0.0058923,0.00084576
27.65,0.0117,0.0058287,0.0058714
27.66,0.023787,0.007018,0.016769
27.67,0.027599,0.0076783,0.019921
27.68,0.015289,0.007185,0.0081043
27.69,0.0062346,0.0066694,-0.00043481
27.7,0.0032154,0.0064487,-0.0032333
27.71,0.0022364,0.0070311,-0.0047947
27.72,0.0019357,0.0079872,-0.0060516
27.73,0.002073,0.0079976,-0.0059246
27.74,0.0029809,0.0069763,-0.0039954
27.75,0.0055092,0.0062919,-0.00078268
27.76,0.0081159,0.0058066,0.0023094
27.77,0.0086944,0.0052978,0.0033966
27.78,0.013041,0.005356,0.0076851
27.79,0.018876,0.0059938,0.012882
27.8,0.014823,0.0067888,0.0080342
27.81,0.0099216,0.0071892,0.0027325
27.82,0.010006,0.0068566,0.0031493
27.83,0.0087913,0.0066309,0.0021603
27.84,0.0088329,0.0068935,0.0019394
27.85,0.011664,0.007934,0.0037304
27.86,0.0097947,0.0086497,0.001145
27.87,0.0062702,0.0078261,-0.0015559
27.88,0.0058976,0.0068415,-0.00094394
27.89,0.0058841,0.0069011,-0.001017
27.9,0.0073046,0.0067933,0.00051134
27.91,0.011309,0.0062813,0.0050275
27.92,0.010296,0.006113,0.0041826
27.93,0.0053787,0.0060045,-0.00062579
27.94,0.0030455,0.0060262,-0.0029807
27.95,0.002974,0.0066444,-0.0036705
27.96,0.005038,0.0066392,-0.0016012
27.97,0.0092537,0.006232,0.0030218
27.98,0.0097858,0.0059853,0.0038006
27.99,0.0062403,0.0062474,-7.1503e-06
28,0.0050639,0.0063274,-0.0012635
28.01,0.0057532,0.0060497,-0.00029646
28.02,0.0086673,0.0057045,0.0029628
28.03,0.016526,0.0051497,0.011376
28.04,0.019432,0.0051504,0.014282
28.05,0.012933,0.0057404,0.0071925
28.06,0.010512,0.0058845,0.0046273
28.07,0.010144,0.0058777,0.0042659
28.08,0.0071059,0.0061971,0.00090875
28.09,0.0062737,0.0065924,-0.00031873
28.1,0.0065428,0.0061532,0.00038956
28.11,0.0056912,0.0058044,-0.0001132
28.12,0.0070534,0.0064556,0.00059786
28.13,0.0083546,0.006996,0.0013587
28.14,0.0063854,0.0066025,-0.00021711
28.15,0.0060619,0.0061978,-0.00013599
28.16,0.0065869,0.0060727,0.00051419
28.17,0.004359,0.0058992,-0.0015402
28.18,0.0023575,0.0056525,-0.003295
28.19,0.001876,0.0058396,-0.0039636
28.2,0.0025478,0.0055864,-0.0030386
28.21,0.0048919,0.0050385,-0.00014656
28.22,0.0069562,0.0050105,0.0019456
28.23,0.0055322,0.0053325,0.00019969
28.24,0.0045529,0.0054237,-0.0008708
28.25,0.0050777,0.0053072,-0.00022947
28.26,0.0045567,0.0053652,-0.00080845
28.27,0.005101,0.0054385,-0.00033748
28.28,0.006529,0.0050621,0.0014669
28.29,0.0057384,0.004538,0.0012004
28.3,0.0059859,0.0046556,0.0013303
28.31,0.0077172,0.0050633,0.0026539
28.32,0.007105,0.0051741,0.001931
28.33,0.0079777,0.0053271,0.0026506
28.34,0.01072,0.0055419,0.0051777
28.35,0.008639,0.005431,0.003208
28.36,0.0058278,0.005263,0.00056485
28.37,0.005759,0.0053059,0.00045302
28.38,0.0058176,0.0055384,0.00027922
28.39,0.0082271,0.0056883,0.0025388
28.4,0.012222,0.0056631,0.0065585
28.41,0.0096124,0.0054838,0.0041286
28.42,0.0045468,0.0050071,-0.0004603
28.43,0.0025046,0.004644,-0.0021394
28.44,0.0024227,0.0047912,-0.0023685
28.45,0.0039871,0.0048906,-0.00090353
28.46,0.0060776,0.0046615,0.0014161
28.47,0.0052547,0.0045551,0.00069959
28.48,0.0038463,0.0046411,-0.00079473
28.49,0.0041717,0.0048254,-0.00065372
28.5,0.0046963,0.0048561,-0.00015983
28.51,0.0072065,0.0048069,0.0023995
28.52,0.011328,0.004822,0.0065056
28.53,0.0096639,0.0048362,0.0048276
28.54,0.0060046,0.004794,0.0012106
28.55,0.0053069,0.0048343,0.00047263
28.56,0.0039775,0.0045814,-0.0006039
28.57,0.0021413,0.0039721,-0.0018308
28.58,0.001402,0.0036948,-0.0022927
28.59,0.0014692,0.0038351,-0.0023659
28.6,0.0024163,0.0040696,-0.0016533
28.61,0.003784,0.0043652,-0.00058126
28.62,0.0036606,0.0045394,-0.00087871
28.63,0.0036091,0.0046946,-0.0010855
28.64,0.0046664,0.0049358,-0.0002694
28.65,0.0037884,0.0049775,-0.0011891
28.66,0.00199,0.0049855,-0.0029955
28.67,0.0012821,0.005086,-0.0038039
28.68,0.0013884,0.0048852,-0.0034968
28.69,0.0023538,0.0045234,-0.0021696
28.7,0.0037149,0.0043948,-0.00067988
28.71,0.003542,0.0041366,-0.00059462
28.72,0.0032127,0.0037248,-0.00051213
28.73,0.0040637,0.0035345,0.00052925
28.74,0.0045824,0.0035722,0.0010102
28.75,0.0066686,0.0036443,0.0030244
28.76,0.010022,0.0036299,0.0063925
28.77,0.008254,0.0039403,0.0043137
28.78,0.0050688,0.0045615,0.00050723
28.79,0.0044847,0.0046423,-0.00015757
28.8,0.0040079,0.0043241,-0.00031626
28.81,0.0044083,0.0043246,8.3717e-05
28.82,0.005769,0.0044664,0.0013026
28.83,0.0049528,0.0044535,0.00049931
28.84,0.004184,0.0043183,-0.0001343
28.85,0.0049696,0.0039336,0.0010361
28.86,0.0055146,0.0033975,0.0021171
28.87,0.0083556,0.003135,0.0052206
28.88,0.011952,0.0032008,0.0087513
28.89,0.0087784,0.0034486,0.0053298
28.9,0.0040927,0.0036231,0.00046964
28.91,0.0024461,0.0037171,-0.001271
28.92,0.0027748,0.0043403,-0.0015655
28.93,0.0050998,0.0049863,0.00011344
28.94,0.0074,0.0045817,0.0028183
28.95,0.0058718,0.0038414,0.0020303
28.96,0.0043816,0.0037151,0.00066647
28.97,0.0044979,0.0039155,0.00058235
28.98,0.0041713,0.0040831,8.828e-05
28.99,0.0052935,0.0038897,0.0014038
29,0.0068981,0.003358,0.0035401
29.01,0.0057091,0.0029564,0.0027527
29.02,0.0054325,0.0028499,0.0025827
29.03,0.0061259,0.002978,0.0031479
29.04,0.0045826,0.0031727,0.0014099
29.05,0.003663,0.0032209,0.00044211
29.06,0.0037009,0.0034683,0.00023257
29.07,0.0029328,0.0041984,-0.0012656
29.08,0.002815,0.0044973,-0.0016823
29.09,0.0034321,0.0038394,-0.00040727
29.1,0.0047123,0.0033671,0.0013452
29.11,0.0087135,0.0034614,0.0052521
29.12,0.010682,0.0034908,0.0071912
29.13,0.0063289,0.0034733,0.0028556
29.14,0.0026416,0.0032812,-0.00063964
29.15,0.0013631,0.0028486,-0.0014854
29.16,0.00095715,0.002817,-0.0018599
29.17,0.00085135,0.0030406,-0.0021893
29.18,0.00098814,0.0030535,-0.0020653
29.19,0.0016544,0.0032165,-0.0015621
29.2,0.0030215,0.0033279,-0.00030643
29.21,0.0034543,0.0034446,9.7322e-06
29.22,0.0029057,0.0039577,-0.0010521
29.23,0.0034326,0.0039702,-0.00053755
29.24,0.0034339,0.0033925,4.1422e-05
29.25,0.0025362,0.0034382,-0.000902
29.26,0.0025858,0.0036784,-0.0010926
29.27,0.0029397,0.003617,-0.00067726
29.28,0.0040804,0.0033796,0.00070076
29.29,0.0065928,0.0028222,0.0037705
29.3,0.0062104,0.0022756,0.0039348
29.31,0.0038686,0.0021598,0.0017088
29.32,0.003288,0.0024468,0.00084118
29.33,0.0031031,0.0027467,0.00035636
29.34,0.0035881,0.0031077,0.00048043
29.35,0.00511,0.003429,0.001681
29.36,0.004343,0.0036835,0.00065955
29.37,0.0023198,0.0038755,-0.0015557
29.38,0.0015803,0.0035672,-0.0019869
29.39,0.0020734,0.0030499,-0.00097647
29.4,0.0041903,0.0028051,0.0013852
29.41,0.0063914,0.0029736,0.0034178
29.42,0.0049766,0.0032349,0.0017416
29.43,0.0029813,0.003284,-0.00030277
29.44,0.0027016,0.0029904,-0.00028881
29.45,0.0035242,0.0026058,0.0009184
29.46,0.0065914,0.0023161,0.0042753
29.47,0.0090349,0.002404,0.0066309
29.48,0.0063142,0.0025835,0.0037307
29.49,0.0037439,0.0024412,0.0013027
29.5,0.0029347,0.0025641,0.00037062
29.51,0.0018746,0.0033837,-0.0015092
29.52,0.0011533,0.0040211,-0.0028677
29.53,0.0010718,0.0036534,-0.0025817
29.54,0.0016532,0.0031261,-0.0014729
29.55,0.003032,0.0028788,0.00015324
29.56,0.0036706,0.0028508,0.00081986
29.57,0.0035228,0.0029844,0.00053832
29.58,0.0047237,0.00275,0.0019737
29.59,0.0045931,0.0021862,0.0024069
29.6,0.0024257,0.0019937,0.00043192
29.61,0.0011364,0.0020195,-0.00088307
29.62,0.0007616,0.0020624,-0.0013008
29.63,0.00076737,0.0022502,-0.0014828
29.64,0.00096122,0.0024321,-0.0014709
29.65,0.0010832,0.002651,-0.0015678
29.66,0.00143,0.0033464,-0.0019163
29.67,0.0021206,0.003675,-0.0015545
29.68,0.0024076,0.0029468,-0.00053916
29.69,0.0033458,0.0023154,0.0010304
29.7,0.004828,0.0023415,0.0024864
29.71,0.0040744,0.0028874,0.0011869
29.72,0.0031413,0.0034492,-0.00030793
29.73,0.0033632,0.0031343,0.0002289
29.74,0.0033178,0.002258,0.0010598
29.75,0.004398,0.0017077,0.0026903
29.76,0.0053819,0.0015485,0.0038334
29.77,0.0037174,0.0010065,0.0027109
29.78,0.0024079,0,0.0024079
29.79,0.0022033,0,0.0022033
29.8,0.0024157,0,0.0024157
29.81,0.0037617,0,0.0037617
29.82,0.0041651,0,0.0041651
29.83,0.0024101,0,0.0024101
29.84,0.0011695,0,0.0011695
29.85,0.00087983,0,0.00087983
29.86,0.0011786,0,0.0011786
29.87,0.0018857,0,0.0018857
29.88,0.0020811,0,0.0020811
29.89,0.0022097,0,0.0022097
29.9,0.0029944,0,0.0029944
29.91,0.0028106,0,0.0028106
29.92,0.0024816,0,0.0024816
29.93,0.0029501,0,0.0029501
29.94,0.0025381,0,0.0025381
29.95,0.0021145,0,0.0021145
29.96,0.0023514,0,0.0023514
29.97,0.0023224,0,0.0023224
29.98,0.0030798,0,0.0030798
29.99,0.0037259,0,0.0037259


==> figures/data/20230413_constADP_0.007/simu_xrd_strain10/simuXRD_fit_nmf1_wrong.csv <==
0,0.1046,0.079471,0.025127
0.01,0.10569,0.080535,0.025159
0.02,0.10681,0.081384,0.025425
0.030001,0.10794,0.08245,0.025494
0.040001,0.1091,0.0833,0.025798
0.050001,0.11027,0.084143,0.026131
0.060001,0.11174,0.085223,0.026515
0.070001,0.11296,0.086119,0.026837
0.080001,0.1142,0.087136,0.027061
0.090002,0.11546,0.088047,0.027413
0.1,0.11675,0.089012,0.027735
0.11,0.11806,0.09002,0.028037
0.12,0.11939,0.090996,0.028396
0.13,0.12075,0.091997,0.028755
0.14,0.12214,0.092994,0.029144
0.15,0.12355,0.094041,0.02951
0.16,0.12499,0.095071,0.029919
0.17,0.12646,0.096164,0.030293
0.18,0.12795,0.097227,0.030727
0.19,0.12948,0.098321,0.03116
0.2,0.13104,0.09946,0.031577
0.21,0.13263,0.10058,0.032041
0.22,0.13452,0.10178,0.032735
0.23,0.13618,0.10296,0.033215
0.24,0.13786,0.10417,0.033699
0.25,0.13959,0.10541,0.034178
0.26,0.14135,0.10669,0.034665
0.27,0.14315,0.10798,0.035172
0.28,0.14499,0.1093,0.035692
0.29,0.14687,0.11074,0.036123
0.30001,0.14878,0.11211,0.036671
0.31001,0.15075,0.11365,0.037099
0.32001,0.15275,0.11517,0.037585
0.33001,0.1548,0.11664,0.038168
0.34001,0.1569,0.11823,0.038672
0.35001,0.15905,0.11976,0.039293
0.36001,0.16125,0.12141,0.039834
0.37001,0.16429,0.12309,0.041197
0.38001,0.1666,0.12473,0.041866
0.39001,0.16896,0.12645,0.042511
0.40001,0.17138,0.12815,0.043232
0.41001,0.17386,0.12997,0.04389
0.42001,0.1764,0.13179,0.044615
0.43001,0.17901,0.1336,0.045404
0.44001,0.18168,0.13547,0.046208
0.45001,0.18443,0.13738,0.047047
0.46001,0.18724,0.13942,0.047826
0.47001,0.19013,0.14143,0.048707
0.48001,0.1931,0.14347,0.049626
0.49001,0.19615,0.14558,0.050568
0.50001,0.19929,0.14773,0.051555
0.51001,0.20279,0.15,0.052787
0.52001,0.2061,0.15227,0.05383
0.53001,0.20952,0.15461,0.054908
0.54001,0.21303,0.15701,0.056022
0.55001,0.21665,0.15946,0.057187
0.56001,0.22037,0.16203,0.058347
0.57001,0.22421,0.16463,0.059586
0.58001,0.22817,0.16729,0.060882
0.59001,0.23226,0.17004,0.062219
0.60001,0.23648,0.17287,0.063608
0.61001,0.24083,0.17586,0.064974
0.62001,0.24534,0.17887,0.066461
0.63001,0.24999,0.18196,0.068027
0.64001,0.2548,0.18514,0.069661
0.65001,0.25979,0.18843,0.071358
0.66001,0.26566,0.1919,0.073757
0.67001,0.27101,0.1954,0.075605
0.68001,0.27656,0.19902,0.077541
0.69001,0.28232,0.20275,0.079566
0.70001,0.2883,0.20662,0.081684
0.71001,0.29452,0.21068,0.083842
0.72001,0.30099,0.21482,0.086164
0.73001,0.30772,0.21911,0.08861
0.74001,0.31474,0.22356,0.091178
0.75001,0.32206,0.22824,0.093813
0.76001,0.3297,0.2331,0.096601
0.77001,0.33768,0.23808,0.0996
0.78001,0.34603,0.24331,0.10272
0.79001,0.35478,0.24872,0.10606
0.80001,0.36415,0.25436,0.10979
0.81001,0.37378,0.2603,0.11347
0.82001,0.3839,0.26644,0.11746
0.83001,0.39455,0.27283,0.12172
0.84001,0.40578,0.27957,0.12621
0.85001,0.41763,0.28661,0.13102
0.86001,0.43017,0.29399,0.13618
0.87001,0.44344,0.30175,0.14169
0.88001,0.45753,0.30993,0.1476
0.89001,0.4725,0.31851,0.154
0.90002,0.48845,0.32758,0.16087
0.91002,0.50549,0.33717,0.16831
0.92002,0.52371,0.34733,0.17638
0.93002,0.54363,0.35814,0.18548
0.94002,0.56465,0.36962,0.19503
0.95002,0.58733,0.38187,0.20545
0.96002,0.61186,0.39498,0.21688
0.97002,0.63848,0.40903,0.22945
0.98002,0.66747,0.42415,0.24332
0.99002,0.69917,0.44052,0.25865
1,0.73396,0.45823,0.27573
1.01,0.77231,0.4775,0.29481
1.02,0.81479,0.49865,0.31614
1.03,0.86209,0.5218,0.34029
1.04,0.91505,0.54736,0.36769
1.05,0.97472,0.57581,0.3989
1.06,1.0424,0.60754,0.43485
1.07,1.1197,0.6432,0.47652
1.08,1.2088,0.68375,0.52506
1.09,1.3124,0.73009,0.58228
1.1,1.434,0.78362,0.6504
1.11,1.5785,0.84624,0.73228
1.12,1.7524,0.92031,0.83208
1.13,1.9647,1.0093,0.95541
1.14,2.2283,1.1179,1.1104
1.15,2.5622,1.2532,1.309
1.16,2.9947,1.4256,1.5691
1.17,3.5708,1.6515,1.9193
1.18,4.3643,1.9579,2.4064
1.19,5.504,2.3924,3.1116
1.2,7.2325,3.0457,4.1869
1.21,10.052,4.1146,5.9373
1.22,15.164,6.1155,9.0482
1.23,26.113,10.787,15.325
1.24,56.393,23.181,33.212
1.25,148.06,47.41,100.65
1.26,289.26,71.602,217.66
1.27,266.56,81.787,184.77
1.28,122.49,77.444,45.046
1.29,47.4,63.897,-16.497
1.3,23.259,47.328,-24.068
1.31,14.073,31.471,-17.398
1.32,9.6345,18.008,-8.3737
1.33,7.148,7.7652,-0.61725
1.34,5.6192,1.5736,4.0456
1.35,4.618,7.1054e-15,4.618
1.36,3.9327,3.1086e-15,3.9327
1.37,3.449,3.1086e-15,3.449
1.38,3.1006,3.1086e-15,3.1006
1.39,2.8471,3.1086e-15,2.8471
1.4,2.6626,3.5527e-15,2.6626
1.41,2.5303,3.9968e-15,2.5303
1.42,2.4385,4.4409e-15,2.4385
1.43,2.3795,5.7732e-15,2.3795
1.44,2.3476,9.3259e-15,2.3476
1.45,2.34,1.6875e-14,2.34
1.46,2.3523,1.954e-14,2.3523
1.47,2.384,1.5987e-14,2.384
1.48,2.4339,1.4655e-14,2.4339
1.49,2.5019,2.1316e-14,2.5019
1.5,2.5882,4.8272e-13,2.5882
1.51,2.6936,0.5179,2.1757
1.52,2.8194,1.4084,1.411
1.53,2.9675,2.095,0.87259
1.54,3.1405,2.5062,0.63435
1.55,3.3416,2.8117,0.52994
1.56,3.5749,3.104,0.4709
1.57,3.8461,3.4154,0.43068
1.58,4.1613,3.7621,0.39918
1.59,4.5295,4.1578,0.37168
1.6,4.9617,4.6167,0.34494
1.61,5.4722,5.1561,0.31613
1.62,6.08,5.798,0.28205
1.63,6.8102,6.5716,0.2386
1.64,7.697,7.5172,0.17981
1.65,8.7875,8.6912,0.096393
1.66,10.148,10.175,-0.026805
1.67,11.876,12.092,-0.21576
1.68,14.116,14.633,-0.51733
1.69,17.091,18.112,-1.0215
1.7,21.164,23.079,-1.9148
1.71,26.954,30.579,-3.6247
1.72,35.594,42.872,-7.278
1.73,49.344,65.878,-16.534
1.74,73.317,118.83,-45.509
1.75,121.38,256.04,-134.66
1.76,242.33,529.23,-286.91
1.77,618.54,837.55,-219.01
1.78,1443.5,990.45,453.02
1.79,1769.8,943.93,825.89
1.8,994.17,779.5,214.66
1.81,378.2,580.07,-201.86
1.82,166.46,397.92,-231.46
1.83,92.852,254.89,-162.03
1.84,59.675,154.2,-94.522
1.85,41.799,85.411,-43.613
1.86,31.034,36.527,-5.4924
1.87,24.045,8.0766,15.968
1.88,19.251,0,19.251
1.89,15.823,0,15.823
1.9,13.292,0,13.292
1.91,11.375,0,11.375
1.92,9.894,0,9.894
1.93,8.7313,0,8.7313
1.94,7.8075,0,7.8075
1.95,7.068,0,7.068
1.96,6.474,8.8818e-16,6.474
1.97,5.9976,8.8818e-16,5.9976
1.98,5.6189,8.8818e-16,5.6189
1.99,5.3238,8.8818e-16,5.3238
2,5.1025,8.8818e-16,5.1025
2.01,4.9491,8.8818e-16,4.9491
2.02,4.8608,8.8818e-16,4.8608
2.03,4.8383,8.8818e-16,4.8383
2.04,4.8857,1.7764e-15,4.8857
2.05,5.0116,2.6645e-15,5.0116
2.06,5.2303,2.6645e-15,5.2303
2.07,5.5648,2.6645e-15,5.5648
2.08,6.0508,1.7764e-15,6.0508
2.09,6.7452,1.7764e-15,6.7452
2.1,7.7405,1.7764e-15,7.7405
2.11,9.195,1.7764e-15,9.195
2.12,11.396,1.7764e-15,11.396
2.13,14.909,1.0658e-14,14.909
2.14,20.989,3.2183,17.77
2.15,32.929,12.794,20.135
2.16,61.863,32.263,29.6
2.17,150.84,60.548,90.29
2.18,368.7,81.622,287.08
2.19,508.39,90.177,418.22
2.2,317.5,91.175,226.33
2.21,124.02,87.181,36.836
2.22,53.397,80.087,-26.69
2.23,29.657,70.165,-40.508
2.24,19.34,59.838,-40.498
2.25,13.913,48.48,-34.566
2.26,10.708,37.843,-27.135
2.27,8.6665,27.706,-19.04
2.28,7.2988,19.605,-12.306
2.29,6.3518,12.308,-5.9564
2.3,5.6846,6.6376,-0.95302
2.31,5.214,2.1992,3.0148
2.32,4.8891,3.0198e-14,4.8891
2.33,4.6786,4.4409e-15,4.6786
2.34,4.5632,2.6645e-15,4.5632
2.35,4.5323,2.6645e-15,4.5323
2.36,4.582,2.6645e-15,4.582
2.37,4.7143,2.6645e-15,4.7143
2.38,4.9362,3.5527e-15,4.9362
2.39,5.2627,3.5527e-15,5.2627
2.4,5.7173,4.4409e-15,5.7173
2.41,6.3371,4.4409e-15,6.3371
2.42,7.1791,6.2172e-15,7.1791
2.43,8.3337,8.8818e-15,8.3337
2.44,9.9486,1.2328e-12,9.9486
2.45,12.277,0.38936,11.888
2.46,15.784,1.9803,13.804
2.47,21.399,4.8792,16.52
2.48,31.224,10.46,20.764
2.49,50.961,25.399,25.562
2.5,100.68,57.681,42.999
2.51,255.39,94.27,161.12
2.52,594.66,111.7,482.96
2.53,728.87,118.82,610.05
2.54,409.84,118.94,290.9
2.55,156.49,112.19,44.295
2.56,69.398,105.85,-36.447
2.57,39.122,92.358,-53.237
2.58,25.479,82.402,-56.923
2.59,18.134,68.615,-50.481
2.6,13.718,56.814,-43.096
2.61,10.859,45.995,-35.136
2.62,8.9093,34.164,-25.255
2.63,7.5275,26.647,-19.119
2.64,6.5219,17.974,-11.452
2.65,5.7778,11.041,-5.263
2.66,5.2237,5.8721,-0.64843
2.67,4.8141,1.4811,3.333
2.68,4.5202,7.1054e-15,4.5202
2.69,4.3245,3.5527e-15,4.3245
2.7,4.2184,2.6645e-15,4.2184
2.71,4.2012,2.6645e-15,4.2012
2.72,4.281,2.6645e-15,4.281
2.73,4.4778,2.6645e-15,4.4778
2.74,4.8295,3.5527e-15,4.8295
2.75,5.4066,4.4409e-15,5.4066
2.76,6.3438,1.7764e-14,6.3438
2.77,7.9176,0.29077,7.6268
2.78,10.772,2.5037,8.268
2.79,16.717,9.3544,7.3625
2.8,32.37,20.262,12.108
2.81,81.068,29.108,51.961
2.82,174.5,33.821,140.68
2.83,189.26,40.308,148.95
2.84,97.766,47.314,50.452
2.85,38.398,60.964,-22.565
2.86,18.848,98.251,-79.403
2.87,11.848,182.96,-171.11
2.88,8.6533,311.89,-303.24
2.89,6.9675,406.45,-399.49
2.9,6.0165,433.6,-427.59
2.91,5.4797,410.85,-405.37
2.92,5.2071,352.87,-347.66
2.93,5.1247,284.38,-279.25
2.94,5.1971,212.12,-206.92
2.95,5.4126,141.57,-136.16
2.96,5.7765,82.789,-77.012
2.97,6.3107,36.56,-30.249
2.98,7.0563,6.3248,0.73156
2.99,8.0822,0,8.0822
3.0001,9.5011,0,9.5011
3.0101,11.5,0,11.5
3.0201,14.408,0,14.408
3.0301,18.835,0,18.835
3.0401,26.031,0,26.031
3.0501,38.912,1.1872,37.725
3.0601,65.765,16.17,49.595
3.0701,137.22,59.168,78.051
3.0801,358.55,83.081,275.47
3.0901,762.35,84.469,677.88
3.1001,794.25,102.92,691.33
3.1101,394.4,102.25,292.15
3.1201,149.86,89.498,60.365
3.1301,69.866,95.931,-26.064
3.1401,40.582,81.169,-40.586
3.1501,26.791,67.357,-40.566
3.1601,19.157,69.973,-50.816
3.1701,14.476,55.983,-41.507
3.1801,11.395,49.28,-37.886
3.1901,9.259,50.9,-41.641
3.2001,7.7185,38.008,-30.289
3.2101,6.5724,29.791,-23.218
3.2201,5.6983,26.677,-20.979
3.2301,5.0184,17.696,-12.678
3.2401,4.481,11.386,-6.9045
3.2501,4.0512,8.5346,-4.4834
3.2601,3.7043,4.5163,-0.81204
3.2701,3.4226,0.5365,2.8861
3.2801,3.1936,7.5495e-15,3.1936
3.2901,3.0077,9.3259e-15,3.0077
3.3001,2.858,4.4409e-15,2.858
3.3101,2.7393,5.3291e-15,2.7393
3.3201,2.6479,0.31303,2.3349
3.3301,2.5813,2.0326,0.5487
3.3401,2.5376,5.3437,-2.8062
3.3501,2.5159,18.15,-15.634
3.3601,2.5161,47.205,-44.689
3.3701,2.5389,106.95,-104.41
3.3801,2.5856,181.19,-178.61
3.3901,2.6589,221.42,-218.76
3.4001,2.7621,231.98,-229.22
3.4101,2.9005,221,-218.1
3.4201,3.0814,197.12,-194.03
3.4301,3.3152,167.27,-163.95
3.4401,3.6162,132.99,-129.37
3.4501,4.0056,99.223,-95.217
3.4601,4.514,67.15,-62.636
3.4701,5.1882,39.908,-34.72
3.4801,6.1018,18.766,-12.664
3.4901,7.3755,4.6015,2.774
3.5001,9.22,1.7764e-15,9.22
3.5101,12.029,1.7764e-15,12.029
3.5201,16.618,0,16.618
3.5301,24.914,1.5901,23.324
3.5401,42.537,15.711,26.827
3.5501,90.686,39.705,50.981
3.5601,237.87,38.46,199.42
3.5701,478.54,34.484,444.06
3.5801,459.35,50.494,408.86
3.5901,216.31,47.991,168.32
3.6001,83.108,34.594,48.514
3.6101,40.116,43.068,-2.9513
3.6201,23.975,44.822,-20.848
3.6301,16.249,31.308,-15.059
3.6401,11.952,33.958,-22.006
3.6501,9.3318,37.458,-28.126
3.6601,7.6388,23.846,-16.207
3.6701,6.5097,17.786,-11.276
3.6801,5.7541,19.945,-14.191
3.6901,5.2697,12.507,-7.2376
3.7001,5.0057,5.3278,-0.32213
3.7101,4.95,7.6983,-2.7483
3.7201,5.1309,8.2118,-3.0809
3.7301,5.6389,5.9639,-0.325
3.7401,6.6975,6.227,0.47047
3.7501,8.8892,9.015,-0.12579
3.7601,14.076,13.422,0.65443
3.7701,29.568,14.265,15.304
3.7801,73.124,9.165,63.959
3.7901,120.03,9.871,110.16
3.8001,90.972,14.386,76.585
3.8101,38.934,10.204,28.73
3.8201,16.982,6.064,10.918
3.8301,9.9447,10.625,-0.68008
3.8401,7.1588,11.108,-3.9491
3.8501,5.8476,5.314,0.53364
3.8601,5.2088,5.3666,-0.15784
3.8701,4.951,8.8983,-3.9473
3.8801,4.9589,6.1472,-1.1883
3.8901,5.1962,2.8016,2.3946
3.9001,5.6767,4.6879,0.98878
3.9101,6.4625,6.0176,0.44494
3.9201,7.6857,3.7876,3.898
3.9301,9.6058,3.1989,6.4069
3.9401,12.76,6.8948,5.8655
3.9501,18.39,13.542,4.8477
3.9601,29.949,28.502,1.447
3.9701,59.914,45.441,14.473
3.9801,153.28,39.744,113.53
3.9901,341.07,33.318,307.75
4.0001,385.5,47.057,338.45
4.0101,203.69,50.507,153.18
4.0201,77.975,35.384,42.592
4.0301,36.042,37.38,-1.338
4.0401,21.151,50.84,-29.688
4.0501,14.355,44.375,-30.02
4.0601,10.719,42.138,-31.42
4.0701,8.6018,68.355,-59.753
4.0801,7.3318,85.684,-78.352
4.0901,6.6025,78.684,-72.082
4.1001,6.2749,74.47,-68.195
4.1101,6.3077,77.943,-71.636
4.1201,6.7439,72.993,-66.249
4.1301,7.7432,57.898,-50.155
4.1401,9.704,51.462,-41.758
4.1501,13.667,53.142,-39.475
4.1601,22.955,55.015,-32.059
4.1701,50.617,43.167,7.4502
4.1801,128.35,29.656,98.691
4.1901,212.04,28.6,183.44
4.2001,160.12,32.24,127.88
4.2101,67.176,21.653,45.523
4.2201,27.9,10.641,17.258
4.2301,15.212,13.418,1.7942
4.2401,10.078,18.223,-8.1455
4.2501,7.5328,10.747,-3.2146
4.2601,6.1357,3.6839,2.4518
4.2701,5.3528,7.1564,-1.8036
4.2801,4.9595,10.606,-5.6468
4.2901,4.8655,6.0183,-1.1528
4.3001,5.0596,2.5593,2.5003
4.3101,5.607,5.0688,0.53819
4.3201,6.692,7.6616,-0.96962
4.3301,8.7686,8.0131,0.75545
4.3401,13.087,13.439,-0.35186
4.3501,24.019,19.892,4.1269
4.3601,58.156,16.557,41.599
4.3701,136.12,12.87,123.25
4.3801,173.25,18.584,154.66
4.3901,101.25,22.791,78.462
4.4001,39.582,17.909,21.673
4.4101,18.008,17.925,0.083481
4.4201,10.612,30.941,-20.33
4.4301,7.3411,53.195,-45.854
4.4401,5.6253,71.865,-66.24
4.4501,4.6414,78.858,-74.217
4.4601,4.0626,91.264,-87.202
4.4701,3.7441,90.013,-86.269
4.4801,3.625,81.901,-78.276
4.4901,3.6985,73.214,-69.516
4.5001,4.0156,69.675,-65.659
4.5101,4.7391,64.568,-59.829
4.5201,6.3563,52.534,-46.178
4.5301,10.656,43.769,-33.112
4.5401,24.109,34.04,-9.9309
4.5501,51.179,28.335,22.844
4.5601,57.659,21.634,36.026
4.5701,31.631,15.275,16.355
4.5801,13.718,9.0899,4.6284
4.5901,7.9127,4.5052,3.4076
4.6001,6.0679,3.2272,2.8407
4.6101,5.4805,1.1572,4.3233
4.6201,5.4754,0.1172,5.3582
4.6301,5.87,4.4409e-15,5.87
4.6401,6.6548,6.2172e-15,6.6548
4.6501,7.9342,4.885e-14,7.9342
4.6601,9.9588,1.5987e-14,9.9588
4.6701,13.26,0.87759,12.382
4.6801,19.043,11.912,7.1313
4.6901,30.53,35.674,-5.1442
4.7001,58.766,46.733,12.034
4.7101,146.1,30.516,115.58
4.7201,352.77,22.584,330.19
4.7301,468.13,39.011,429.12
4.7401,281.81,53.427,228.38
4.7501,108.7,38.239,70.463
4.7601,46.895,22.599,24.296
4.7701,25.884,30.927,-5.0438
4.7801,16.626,48.408,-31.783
4.7901,11.702,41.211,-29.508
4.8001,8.7624,23.852,-15.09
4.8101,6.8642,21.564,-14.7
4.8201,5.5678,33.132,-27.564
4.8301,4.6446,32.833,-28.188
4.8401,3.9658,19.196,-15.23
4.8501,3.4544,12.336,-8.8811
4.8601,3.0622,17.025,-13.963
4.8701,2.7578,21.614,-18.856
4.8801,2.5204,14.927,-12.407
4.8901,2.3356,8.0121,-5.6765
4.9001,2.1941,8.0992,-5.9051
4.9101,2.0895,11.681,-9.5914
4.9201,2.0183,11.42,-9.4012
4.9301,1.9792,8.2632,-6.284
4.9401,1.9736,6.7645,-4.791
4.9501,2.0058,7.9935,-5.9877
4.9601,2.0849,12.08,-9.9949
4.9701,2.2268,22.941,-20.714
4.9801,2.4613,50.035,-47.573
4.9901,2.845,79.093,-76.248
5.0001,3.4951,86.326,-82.83
5.0101,4.6881,98.83,-94.142
5.0201,7.22,103.98,-96.756
5.0301,14.065,99.156,-85.092
5.0401,35.153,94.267,-59.114
5.0501,71.635,79.996,-8.3609
5.0601,71.663,77.992,-6.3289
5.0701,35.238,71.441,-36.204
5.0801,14.212,58.41,-44.198
5.0901,7.4399,47.095,-39.655
5.1001,4.9972,35.172,-30.174
5.1101,3.9189,30.854,-26.935
5.1201,3.4226,24.527,-21.105
5.1301,3.2551,15.091,-11.836
5.1401,3.3401,8.4647,-5.1246
5.1501,3.7004,5.1828,-1.4824
5.1601,4.4786,4.463,0.015555
5.1701,6.0968,5.5077,0.58913
5.1801,9.9687,3.7444,6.2242
5.1901,21.663,0.81274,20.85
5.2001,52.935,7.1054e-15,52.935
5.2101,81.055,0.46934,80.586
5.2201,57.101,3.1623,53.938
5.2301,24.084,2.6663,21.418
5.2401,11.146,0.59851,10.548
5.2501,7.0909,0.16946,6.9214
5.2601,5.6177,4.5262,1.0915
5.2701,5.1395,11.538,-6.3982
5.2801,5.2315,22.657,-17.426
5.2901,5.8183,36.909,-31.09
5.3001,7.03,44.022,-36.992
5.3101,9.2841,55.73,-46.446
5.3201,13.708,71.146,-57.438
5.3301,23.919,69.806,-45.887
5.3401,54.128,60.855,-6.7279
5.3501,138.84,51.794,87.051
5.3601,230.05,52.88,177.17
5.3701,173.58,62.399,111.18
5.3801,72.429,55.319,17.111
5.3901,29.72,40.463,-10.743
5.4001,15.967,31.611,-15.644
5.4101,10.446,31.438,-20.992
5.4201,7.7636,35.553,-27.79
5.4301,6.3664,28.153,-21.787
5.4401,5.7072,15.74,-10.033
5.4501,5.6141,10.918,-5.304
5.4601,6.1626,15.602,-9.439
5.4701,7.8367,21.796,-13.959
5.4801,12.502,16.813,-4.3111
5.4901,27.447,7.0251,20.422
5.5001,63.057,3.3517,59.705
5.5101,82.955,8.4266,74.528
5.5201,50.82,14.321,36.499
5.5301,21.022,11.141,9.8806
5.5401,10.507,5.1463,5.361
5.5501,7.1211,3.0829,4.0382
5.5601,5.8802,5.7658,0.11445
5.5701,5.5586,9.403,-3.8444
5.5801,5.8489,7.7049,-1.856
5.5901,6.7796,5.6909,1.0887
5.6001,8.685,10.764,-2.0789
5.6101,12.552,20.811,-8.2596
5.6201,21.594,23.314,-1.7201
5.6301,48.471,15.236,33.234
5.6401,123.94,8.5519,115.39
5.6501,205.19,12.095,193.1
5.6601,154.83,21.556,133.28
5.6701,64.65,22.04,42.611
5.6801,26.558,13.785,12.773
5.6901,14.277,9.0096,5.2676
5.7001,9.3369,12.25,-2.9127
5.7101,6.9308,20.083,-13.152
5.7201,5.6802,20.853,-15.173
5.7301,5.11,14.292,-9.1816
5.7401,5.1018,13.648,-8.5461
5.7501,5.837,24.202,-18.365
5.7601,8.2132,37.404,-29.191
5.7701,15.968,38.503,-22.535
5.7801,37.653,32.512,5.1404
5.7901,59.099,31.783,27.315
5.8001,43.286,33.234,10.052
5.8101,18.698,36.032,-17.334
5.8201,8.7013,35.638,-26.937
5.8301,5.5375,27.564,-22.026
5.8401,4.3673,23.178,-18.81
5.8501,3.9691,24.574,-20.604
5.8601,4.0365,24.446,-20.409
5.8701,4.5606,24.411,-19.85
5.8801,5.7797,24.333,-18.553
5.8901,8.4819,21.493,-13.011
5.9001,15.54,17.658,-2.1179
5.9101,37.749,14.409,23.34
5.9201,86.565,12.188,74.377
5.9301,105.85,13.113,92.741
5.9401,59.86,14.639,45.221
5.9501,23.337,11.631,11.706
5.9601,10.775,7.1977,3.5768
5.9701,6.4041,5.5283,0.87573
5.9801,4.4371,6.9429,-2.5059
5.9901,3.3841,10.745,-7.3606
6.0001,2.7605,13.586,-10.825
6.0101,2.3689,18.073,-15.704
6.0201,2.1171,29.426,-27.309
6.0301,1.9572,37.286,-35.329
6.0401,1.8639,38.519,-36.655
6.0501,1.8234,44.313,-42.49
6.0601,1.8299,45.583,-43.753
6.0701,1.8831,38.717,-36.834
6.0801,1.9881,38.285,-36.297
6.0901,2.157,38.041,-35.884
6.1001,2.4116,33.329,-30.917
6.1101,2.7909,32.876,-30.085
6.1201,3.3662,30.762,-27.396
6.1301,4.2764,26.262,-21.986
6.1401,5.8216,29.037,-23.215
6.1501,8.7602,31.524,-22.763
6.1601,15.518,24.994,-9.4764
6.1701,35.602,17.122,18.48
6.1801,90.607,12.891,77.716
6.1901,144.88,12.735,132.15
6.2001,105.22,16.665,88.554
6.2101,43.352,16.447,26.905
6.2201,18.127,9.4072,8.7194
6.2301,9.9829,3.4628,6.5201
6.2401,6.6979,2.6205,4.0774
6.2501,5.124,6.6576,-1.5336
6.2601,4.3579,10.212,-5.8543
6.2701,4.1129,7.8353,-3.7224
6.2801,4.4163,3.4552,0.96117
6.2901,5.8175,1.0845,4.7329
6.3001,10.685,1.4153,9.27
6.3101,22.427,5.4931,16.934
6.3201,29.052,7.7478,21.305
6.3301,18.598,4.5555,14.043
6.3401,8.9919,1.4386,7.5533
6.3501,5.8438,1.073,4.7708
6.3601,5.196,2.815,2.381
6.3701,5.4926,7.0732,-1.5806
6.3801,6.4955,11.843,-5.3478
6.3901,8.4551,17.492,-9.0364
6.4001,12.237,24.19,-11.953
6.4101,20.533,23.644,-3.1118
6.4201,43.665,18.523,25.142
6.4301,113.85,23.283,90.564
6.4401,221.99,37.094,184.9
6.4501,204.6,47.509,157.09
6.4601,94.255,50.507,43.748
6.4701,36.782,48.785,-12.003
6.4801,18.376,41.062,-22.686
6.4901,11.484,34.28,-22.796
6.5001,8.3217,40.508,-32.187
6.5101,6.8233,50.722,-43.899
6.5201,6.3979,49.359,-42.961
6.5301,7.1919,40.234,-33.042
6.5401,10.762,30.904,-20.142
6.5501,23.217,22.709,0.5084
6.5601,48.783,23.364,25.419
6.5701,54.671,31.956,22.715
6.5801,29.44,32.151,-2.7106
6.5901,11.976,21.388,-9.4125
6.6001,6.0797,12.731,-6.6511
6.6101,3.9301,9.1384,-5.2083
6.6201,2.9115,9.6038,-6.6923
6.6301,2.3404,14.621,-12.28
6.6401,1.9872,16.841,-14.854
6.6501,1.7565,11.593,-9.8364
6.6601,1.6026,6.66,-5.0575
6.6701,1.5018,7.7965,-6.2948
6.6801,1.4416,12.53,-11.089
6.6901,1.4163,15.314,-13.898
6.7001,1.4244,16.253,-14.829
6.7101,1.4691,16.576,-15.107
6.7201,1.5592,13.476,-11.917
6.7301,1.7119,9.4662,-7.7543
6.7401,1.9618,10.915,-8.9534
6.7501,2.3803,14.415,-12.034
6.7601,3.1347,14.601,-11.466
6.7701,4.6999,13.029,-8.3293
6.7801,8.8283,10.993,-2.1645
6.7901,21.532,7.6088,13.923
6.8001,44.692,5.5557,39.137
6.8101,46.632,7.1919,39.44
6.8201,23.944,8.5093,15.435
6.8301,10.192,6.5817,3.6107
6.8401,5.9355,4.4623,1.4733
6.8501,4.7254,4.4615,0.26396
6.8601,4.657,6.1615,-1.5045
6.8701,5.4251,10.642,-5.2172
6.8801,7.4121,13.675,-6.2627
6.8901,12.3,9.3338,2.9662
6.9001,26.919,3.4247,23.494
6.9101,68.96,1.6063,67.354
6.9201,118.07,4.1123,113.96
6.9301,92.628,9.8234,82.805
6.9401,39.287,12.988,26.299
6.9501,15.887,8.3203,7.567
6.9601,8.3354,2.9456,5.3897
6.9701,5.2907,1.5695,3.7213
6.9801,3.7606,2.7623,0.99829
6.9901,2.8832,7.2459,-4.3627
7.0001,2.3373,11.158,-8.8211
7.0101,1.9806,7.4935,-5.5128
7.0201,1.7422,1.5116,0.23064
7.0301,1.5844,0.84276,0.74164
7.0401,1.4869,3.1545,-1.6676
7.0501,1.44,7.7533,-6.3133
7.0601,1.4419,13.069,-11.627
7.0701,1.4991,12.213,-10.714
7.0801,1.6304,7.594,-5.9636
7.0901,1.8781,7.4949,-5.6169
7.1001,2.34,9.8734,-7.5334
7.1101,3.2768,10.346,-7.0688
7.1201,5.5726,11.516,-5.9436
7.1301,12.647,12.051,0.59595
7.1401,29.971,8.2567,21.714
7.1501,41.096,5.7172,35.378
7.1601,25.972,7.3056,18.666
7.1701,10.661,8.4124,2.2486
7.1801,5.1379,7.0994,-1.9615
7.1901,3.3788,7.1536,-3.7748
7.2001,2.7578,7.3708,-4.6131
7.2101,2.6566,6.5442,-3.8876
7.2201,3.0224,6.1438,-3.1215
7.2301,4.2977,6.0973,-1.7996
7.2401,8.4882,5.5973,2.8909
7.2501,19.198,5.7922,13.406
7.2601,27.018,9.4937,17.524
7.2701,18.068,16.543,1.5254
7.2801,8.1575,19.878,-11.721
7.2901,4.6497,16.42,-11.77
7.3001,3.8004,17.208,-13.408
7.3101,3.913,23.821,-19.908
7.3201,4.7568,25.555,-20.798
7.3301,6.791,21.138,-14.347
7.3401,11.99,20.734,-8.7437
7.3501,28.177,20.647,7.5306
7.3601,67.889,15.697,52.192
7.3701,93.383,15.278,78.106
7.3801,58.654,21.02,37.633
7.3901,23.492,21.41,2.0824
7.4001,10.781,14.808,-4.0269
7.4101,6.7021,13.277,-6.5749
7.4201,5.2242,15.016,-9.7922
7.4301,4.943,14.339,-9.3964
7.4401,5.7924,13.072,-7.2798
7.4501,9.0944,14.355,-5.2608
7.4601,20.217,12.453,7.7643
7.4701,42.882,7.6926,35.189
7.4801,48.242,6.7506,41.491
7.4901,26.245,8.5618,17.683
7.5001,11.132,9.5036,1.6282
7.5101,6.2875,9.6301,-3.3426
7.5201,4.8977,11.363,-6.4648
7.5301,4.8044,12.017,-7.2128
7.5401,5.7676,10.389,-4.6216
7.5501,8.6755,7.8732,0.80235
7.5601,17.689,7.0493,10.64
7.5701,44.33,6.5919,37.738
7.5801,77.952,8.3811,69.571
7.5901,63.728,12.412,51.317
7.6001,27.87,15.551,12.32
7.6101,11.535,19.266,-7.7309
7.6201,6.3229,27.935,-21.612
7.6301,4.3213,29.62,-25.299
7.6401,3.4407,22.013,-18.572
7.6501,3.1617,25.392,-22.23
7.6601,3.5573,36.851,-33.294
7.6701,5.6076,33.679,-28.071
7.6801,10.212,22.863,-12.652
7.6901,11.713,25.561,-13.848
7.7001,7.375,30.386,-23.011
7.7101,4.3158,22.368,-18.053
7.7201,3.6076,19.39,-15.782
7.7301,3.9021,30.533,-26.631
7.7401,4.9366,36.97,-32.034
7.7501,7.2199,24.829,-17.61
7.7601,12.819,15.728,-2.9084
7.7701,29.973,17.075,12.898
7.7801,74.718,15.82,58.898
7.7901,111.02,13.228,97.79
7.8001,74.672,19.609,55.063
7.8101,29.877,29.393,0.48378
7.8201,12.663,30.014,-17.352
7.8301,6.9822,23.788,-16.806
7.8401,4.5806,16.018,-11.437
7.8501,3.3451,16.201,-12.856
7.8601,2.6345,23.512,-20.877
7.8701,2.2009,27.005,-24.804
7.8801,1.9333,23.557,-21.624
7.8901,1.7777,20.03,-18.252
7.9001,1.7094,20.401,-18.692
7.9101,1.7221,15.244,-13.522
7.9201,1.827,9.2258,-7.3989
7.9301,2.0603,12.887,-10.827
7.9401,2.5098,22.063,-19.553
7.9501,3.3996,20.687,-17.288
7.9601,5.4251,11.42,-5.9951
7.9701,11.295,7.9827,3.312
7.9801,28.387,8.7649,19.622
7.9901,49.925,6.4367,43.488
8.0001,40.93,5.7333,35.197
8.0101,18.143,9.7918,8.351
8.0201,7.8428,12.14,-4.2975
8.0301,4.6963,8.8081,-4.1118
8.0401,3.7095,5.538,-1.8285
8.0501,3.685,3.1258,0.55922
8.0601,4.7197,2.1807,2.539
8.0701,8.5473,2.977,5.5703
8.0801,19.939,4.7517,15.187
8.0901,33.322,4.4962,28.825
8.1001,26.434,3.5158,22.919
8.1101,12.011,4.2552,7.7557
8.1201,5.8468,4.1779,1.6689
8.1301,4.1572,4.6293,-0.47206
8.1401,3.9824,6.7906,-2.8082
8.1501,4.8508,7.8057,-2.9549
8.1601,7.6638,5.9501,1.7137
8.1701,16.778,2.7201,14.058
8.1801,40.79,3.2762,37.513
8.1901,60.291,5.8489,54.442
8.2001,40.722,7.3851,33.337
8.2101,16.634,8.1249,8.5095
8.2201,7.4245,7.0458,0.37867
8.2301,4.4753,7.0374,-2.5622
8.2401,3.3879,5.0101,-1.6223
8.2501,3.1514,2.4907,0.66067
8.2601,3.87,2.5028,1.3672
8.2701,7.0625,4.8702,2.1923
8.2801,14.118,7.3655,6.7522
8.2901,16.334,6.139,10.196
8.3001,9.4937,4.2434,5.2503
8.3101,4.5133,4.8347,-0.32133
8.3201,2.9909,6.1633,-3.1724
8.3301,2.7551,8.1178,-5.3626
8.3401,3.2043,7.6106,-4.4063
8.3501,4.7001,6.8204,-2.1203
8.3601,9.3736,7.2083,2.1653
8.3701,23.186,7.1851,16.001
8.3801,40.624,7.3718,33.252
8.3901,33.291,6.5647,26.726
8.4001,14.769,7.4367,7.3327
8.4101,6.3867,8.6972,-2.3105
8.4201,3.8132,9.2009,-5.3877
8.4301,3.0002,7.9301,-4.9299
8.4401,3.0017,5.9436,-2.9419
8.4501,4.039,5.4091,-1.3701
8.4601,7.9875,6.0478,1.9396
8.4701,16.909,6.218,10.691
8.4801,20.463,6.1259,14.337
8.4901,12.073,6.2271,5.8456
8.5001,5.5038,7.4936,-1.9899
8.5101,3.4631,8.345,-4.8819
8.5201,3.1486,7.1847,-4.036
8.5301,3.7487,4.9004,-1.1517
8.5401,5.8041,4.0914,1.7127
8.5501,12.424,4.3584,8.0653
8.5601,30.836,3.7788,27.058
8.5701,49.028,3.8544,45.174
8.5801,35.622,5.5355,30.087
8.5901,14.756,6.8592,7.8964
8.6001,6.2223,5.1419,1.0804
8.6101,3.4372,3.0514,0.3858
8.6201,2.283,3.3937,-1.1108
8.6301,1.6942,6.5891,-4.8949
8.6401,1.356,11.201,-9.8452
8.6501,1.1488,12.154,-11.005
8.6601,1.0198,10.382,-9.3624
8.6701,0.94384,10.471,-9.5276
8.6801,0.90984,12.599,-11.689
8.6901,0.91694,13.05,-12.133
8.7001,0.97604,9.3982,-8.4222
8.7101,1.1218,7.4789,-6.3571
8.7201,1.4601,9.9159,-8.4558
8.7301,2.3883,11.933,-9.5449
8.7401,5.2742,9.9057,-4.6315
8.7501,10.543,7.6288,2.914
8.7601,10.993,7.7835,3.2094
8.7701,5.8518,9.7002,-3.8485
8.7801,2.7566,8.543,-5.7864
8.7901,1.8457,6.2616,-4.416
8.8001,1.6803,6.4952,-4.8148
8.8101,1.9167,9.8765,-7.9598
8.8201,2.8398,12.525,-9.6854
8.8301,5.8344,10.341,-4.5064
8.8401,11.604,7.2344,4.3692
8.8501,12.644,8.5514,4.0921
8.8601,7.2972,13.29,-5.9925
8.8701,4.0331,15.954,-11.92
8.8801,3.4164,13.87,-10.454
8.8901,4.0148,10.038,-6.0236
8.9001,5.9352,9.4411,-3.5059
8.9101,11.374,9.291,2.083
8.9201,28.52,6.6285,21.891
8.9301,61.479,5.4489,56.03
8.9401,66.706,7.9713,58.734
8.9501,34.471,13.03,21.441
8.9601,13.614,13.858,-0.24417
8.9701,6.8766,9.2376,-2.361
8.9801,4.7127,5.1432,-0.43055
8.9901,4.25,4.0994,0.15065
9.0002,5.4779,3.8337,1.6441
9.0102,10.799,3.6188,7.1797
9.0202,20.409,5.0492,15.36
9.0302,20.31,8.6234,11.687
9.0402,10.484,11.127,-0.6425
9.0502,4.8905,9.6049,-4.7145
9.0602,3.2585,5.8676,-2.6091
9.0702,3.0311,2.5931,0.43793
9.0802,3.7691,1.3236,2.4455
9.0902,6.6656,2.0923,4.5733
9.1002,15.678,5.212,10.466
9.1102,27.956,10.066,17.89
9.1202,23.871,12.121,11.75
9.1302,10.996,10.814,0.18232
9.1402,4.9403,9.0118,-4.0716
9.1502,3.1308,7.9382,-4.8073
9.1602,2.6777,6.2282,-3.5505
9.1702,3.033,3.5722,-0.53926
9.1802,4.9804,3.2046,1.7758
9.1902,10.4,6.6517,3.7481
9.2002,14.879,11.228,3.6511
9.2102,10.606,12.97,-2.3643
9.2202,5.4347,13.219,-7.7839
9.2302,3.8382,11.869,-8.0305
9.2402,4.067,9.0114,-4.9444
9.2502,5.6906,6.2904,-0.59981
9.2602,10.535,4.711,5.8245
9.2702,26.042,6.6805,19.361
9.2802,57.364,11.496,45.868
9.2902,64.751,14.38,50.37
9.3002,34.342,15.261,19.081
9.3102,13.32,14.696,-1.3758
9.3202,6.3076,13.19,-6.8827
9.3302,3.8236,11.003,-7.179
9.3402,2.7015,7.4684,-4.7669
9.3502,2.1192,5.2085,-3.0893
9.3602,1.806,6.637,-4.8309
9.3702,1.6568,10.644,-8.9872
9.3802,1.6323,14.242,-12.609
9.3902,1.7352,16.227,-14.492
9.4002,2.0093,13.763,-11.754
9.4102,2.5839,9.6617,-7.0779
9.4202,3.8344,6.7542,-2.9199
9.4302,7.1172,4.1739,2.9433
9.4402,17.431,2.7474,14.683
9.4502,39.156,3.3915,35.764
9.4602,46.019,6.605,39.414
9.4702,25.268,11.253,14.015
9.4802,9.9485,12.391,-2.4426
9.4902,4.8266,8.3298,-3.5032
9.5002,3.1502,4.3013,-1.1512
9.5102,2.6726,2.4968,0.17579
9.5202,3.2739,1.6298,1.6441
9.5302,5.8726,1.5985,4.2741
9.5402,8.5408,3.2352,5.3057
9.5502,6.4137,7.9069,-1.4932
9.5602,3.1997,12.515,-9.315
9.5702,1.961,10.901,-8.94
9.5802,1.7325,6.2176,-4.4852
9.5902,2.0406,4.1121,-2.0716
9.6002,3.3448,4.2719,-0.92713
9.6102,7.544,3.8046,3.7394
9.6202,14.074,2.9972,11.077
9.6302,13.054,4.302,8.7518
9.6402,6.4621,8.5837,-2.1215
9.6502,3.1349,10.941,-7.8059
9.6602,2.3013,7.7657,-5.4644
9.6702,2.4736,3.7987,-1.3251
9.6802,3.8183,2.5572,1.2611
9.6902,8.5579,3.0787,5.4792
9.7002,18.707,3.7334,14.974
9.7102,21.887,4.833,17.054
9.7202,12.086,6.8392,5.247
9.7302,4.8408,8.3908,-3.55
9.7402,2.3858,7.8198,-5.434
9.7502,1.5234,5.8986,-4.3752
9.7602,1.1369,5.0191,-3.8822
9.7702,0.93818,4.5192,-3.581
9.7802,0.83328,3.4391,-2.6058
9.7902,0.786,3.1006,-2.3146
9.8002,0.78323,4.602,-3.8188
9.8102,0.82584,6.8844,-6.0585
9.8202,0.93113,6.7568,-5.8257
9.8302,1.1531,4.2104,-3.0574
9.8402,1.6742,2.3892,-0.71502
9.8502,3.2074,2.5629,0.64448
9.8602,7.1377,3.5194,3.6183
9.8702,10.385,4.3204,6.0643
9.8802,7.4599,5.8099,1.65
9.8902,3.9247,6.9451,-3.0204
9.9002,2.9783,6.4233,-3.4451
9.9102,3.5115,4.5696,-1.0582
9.9202,5.6871,1.9809,3.7061
9.9302,12.739,0.3888,12.351
9.9402,31.819,0.49739,31.322
9.9502,48.974,1.7406,47.234
9.9602,34.208,4.2008,30.007
9.9702,13.874,7.536,6.3381
9.9802,5.8243,8.791,-2.9667
9.9902,3.1856,6.5659,-3.3803
10,2.0822,3.4787,-1.3965
10.01,1.5179,1.5794,-0.061453
10.02,1.1946,1.6082,-0.41358
10.03,0.99838,2.8789,-1.8805
10.04,0.87933,3.5463,-2.667
10.05,0.8154,4.3353,-3.5199
10.06,0.80165,6.2929,-5.4913
10.07,0.85549,7.3235,-6.4681
10.08,1.0544,5.9879,-4.9334
10.09,1.7179,3.4177,-1.6998
10.1,3.4707,1.3395,2.1312
10.11,4.9124,1.1911,3.7213
10.12,3.5499,3.5211,0.028821
10.13,1.8951,6.5896,-4.6946
10.14,1.3791,7.7053,-6.3262
10.15,1.4527,7.0209,-5.5682
10.16,2.0492,6.0921,-4.0429
10.17,4.0559,6.0314,-1.9755
10.18,8.8281,7.2486,1.5795
10.19,11.575,8.1409,3.4337
10.2,7.5294,7.4229,0.10652
10.21,3.916,5.803,-1.8871
10.22,3.0951,5.2051,-2.1099
10.23,3.8188,6.246,-2.4272
10.24,6.7149,6.6602,0.054709
10.25,16.264,5.2566,11.007
10.26,35.618,3.8029,31.815
10.27,40.195,4.2968,35.898
10.28,21.423,6.7444,14.679
10.29,8.4788,8.1478,0.33098
10.3,4.2399,6.3445,-2.1046
10.31,2.9071,3.6716,-0.76453
10.32,2.7606,2.7558,0.0047349
10.33,4.0309,3.6051,0.42576
10.34,6.3477,4.9132,1.4345
10.35,5.9172,5.6674,0.24982
10.36,3.4792,5.8808,-2.4016
10.37,2.4099,7.0516,-4.6417
10.38,2.5409,10.353,-7.8121
10.39,3.7329,11.864,-8.1307
10.4,7.7535,8.5929,-0.83934
10.41,18.98,4.8462,14.134
10.42,30.088,4.6496,25.438
10.43,21.965,7.9915,13.973
10.44,9.3248,11.494,-2.1695
10.45,4.2544,10.624,-6.3691
10.46,2.8125,7.4122,-4.5998
10.47,2.7389,6.8691,-4.1302
10.48,4.3107,8.7476,-4.4368
10.49,8.3198,9.9176,-1.5978
10.5,9.903,8.4735,1.4296
10.51,5.9861,6.209,-0.22298
10.52,2.9742,5.9647,-2.9905
10.53,2.1736,8.5527,-6.3791
10.54,2.4656,10.995,-8.5296
10.55,4.258,9.3034,-5.0454
10.56,10.014,6.1708,3.8435
10.57,17.878,5.6076,12.271
10.58,15.219,7.1944,8.0244
10.59,6.8978,8.9473,-2.0495
10.6,2.9418,8.0811,-5.1393
10.61,1.6765,5.5077,-3.8311
10.62,1.1932,4.6,-3.4068
10.63,0.97456,5.721,-4.7465
10.64,0.87909,7.1138,-6.2347
10.65,0.8619,6.702,-5.8401
10.66,0.91501,5.0228,-4.1078
10.67,1.0623,3.7745,-2.7122
10.68,1.3797,3.8327,-2.453
10.69,2.1146,4.6538,-2.5393
10.7,4.2339,4.3246,-0.090691
10.71,10.51,3.0746,7.4349
10.72,19.004,2.7814,16.222
10.73,16.233,3.3037,12.93
10.74,7.4109,3.8436,3.5673
10.75,3.274,3.5749,-0.30094
10.76,2.0684,2.4336,-0.36522
10.77,1.8713,1.8584,0.012941
10.78,2.5539,2.569,-0.015032
10.79,4.3392,4.2359,0.10336
10.8,4.9849,5.2427,-0.25785
10.81,3.4336,4.2293,-0.79573
10.82,2.5278,2.7652,-0.23741
10.83,2.8653,2.2918,0.57348
10.84,4.53,2.1862,2.3437
10.85,9.8964,1.7292,8.1672
10.86,24.761,1.0498,23.712
10.87,39.457,1.4537,38.003
10.88,28.74,2.9332,25.807
10.89,12.049,4.5946,7.4543
10.9,5.3536,4.9992,0.35436
10.91,3.464,3.6696,-0.20561
10.92,3.4815,3.0592,0.42236
10.93,5.8397,3.3963,2.4434
10.94,9.9261,3.3756,6.5505
10.95,9.1099,2.7242,6.3857
10.96,4.6659,2.0066,2.6592
10.97,2.4382,2.7079,-0.26968
10.98,1.9533,4.3472,-2.3939
10.99,2.4243,5.3368,-2.9126
11,4.7216,4.7236,-0.0019827
11.01,9.7989,3.1831,6.6158
11.02,11.394,2.7632,8.6303
11.03,6.4721,3.2275,3.2446
11.04,2.8845,3.3577,-0.47321
11.05,1.7992,2.6317,-0.83242
11.06,1.7542,1.8905,-0.1363
11.07,2.7691,2.1292,0.63985
11.08,5.6319,3.5219,2.11
11.09,7.5009,5.1204,2.3804
11.1,4.9556,4.609,0.34652
11.11,2.4499,2.9371,-0.48714
11.12,1.7469,2.1224,-0.37553
11.13,2.0452,2.1285,-0.083243
11.14,3.7896,2.8965,0.89313
11.15,8.9049,3.7163,5.1886
11.16,13.984,4.2626,9.7216
11.17,10.201,4.01,6.1915
11.18,4.3311,3.6334,0.6977
11.19,1.9327,4.3296,-2.3969
11.2,1.155,4.9015,-3.7465
11.21,0.84274,5.3275,-4.4848
11.22,0.6982,5.2512,-4.553
11.23,0.6368,3.894,-3.2572
11.24,0.63293,2.7905,-2.1576
11.25,0.68875,2.5568,-1.8681
11.26,0.83894,3.3584,-2.5195
11.27,1.2074,4.2666,-3.0591
11.28,2.286,4.1035,-1.8175
11.29,5.4868,4.1226,1.3642
11.3,9.824,4.2437,5.5803
11.31,8.4339,3.9343,4.4996
11.32,3.9791,4.2143,-0.23513
11.33,1.9486,4.251,-2.3024
11.34,1.5101,3.3674,-1.8573
11.35,1.9249,2.9765,-1.0516
11.36,3.8081,3.132,0.67613
11.37,6.6493,3.5468,3.1025
11.38,5.9758,3.7899,2.1859
11.39,3.1032,3.4643,-0.36112
11.4,1.8255,3.193,-1.3675
11.41,1.7973,2.9236,-1.1263
11.42,2.87,2.601,0.26899
11.43,6.5296,2.8616,3.668
11.44,11.905,2.9821,8.9232
11.45,10.618,2.3966,8.2209
11.46,5.1327,2.301,2.8317
11.47,2.533,2.6152,-0.082205
11.48,2.0193,2.3651,-0.34579
11.49,2.7283,2.3927,0.33556
11.5,5.6347,2.9955,2.6392
11.51,9.706,3.3126,6.3934
11.52,8.3978,3.0564,5.3414
11.53,4.2456,2.8116,1.434
11.54,2.5104,2.409,0.10132
11.55,2.5781,1.7123,0.86584
11.56,4.4546,1.5284,2.9261
11.57,10.436,2.146,8.2901
11.58,17.502,2.5454,14.957
11.59,13.806,2.2116,11.594
11.6,6.0991,2.3362,3.7629
11.61,2.7711,2.716,0.055168
11.62,1.8239,2.4337,-0.60982
11.63,1.7906,3.1707,-1.3801
11.64,2.6378,5.268,-2.6302
11.65,3.6052,5.9971,-2.3919
11.66,2.9769,5.1671,-2.1902
11.67,2.1001,3.966,-1.8659
11.68,2.1975,2.8566,-0.65913
11.69,3.4463,2.3777,1.0685
11.7,7.7193,3.1017,4.6177
11.71,18.679,4.9257,13.753
11.72,26.636,5.4501,21.186
11.73,17.308,3.98,13.328
11.74,6.9327,4.0952,2.8375
11.75,3.0542,5.0337,-1.9795
11.76,1.7697,4.5851,-2.8154
11.77,1.2304,4.6939,-3.4635
11.78,0.96672,4.5091,-3.5424
11.79,0.83893,2.8723,-2.0334
11.8,0.80196,1.7206,-0.91861
11.81,0.85805,2.0404,-1.1823
11.82,1.0773,3.2691,-2.1918
11.83,1.7646,4.0739,-2.3093
11.84,3.9239,4.2391,-0.31523
11.85,7.4745,4.6392,2.8353
11.86,7.232,4.1214,3.1107
11.87,3.7385,3.7068,0.031772
11.88,1.9289,4.9644,-3.0355
11.89,1.6198,5.0766,-3.4568
11.9,2.2852,3.884,-1.5988
11.91,4.6948,3.8475,0.84734
11.92,7.6021,3.8527,3.7494
11.93,6.2465,4.017,2.2295
11.94,3.3998,4.826,-1.4262
11.95,2.5903,4.8024,-2.2121
11.96,3.5391,4.0068,-0.46774
11.97,7.6744,3.0442,4.6301
11.98,17.796,2.9623,14.834
11.99,23.459,3.9481,19.511
12,14.267,4.8564,9.4108
12.01,5.7729,5.3625,0.4104
12.02,2.8629,4.8455,-1.9826
12.03,2.2395,3.0246,-0.78515
12.04,3.0849,2.2715,0.81345
12.05,5.1038,3.1348,1.9691
12.06,4.9563,4.2998,0.65649
12.07,2.5956,4.2847,-1.6891
12.08,1.2235,3.1561,-1.9326
12.09,0.75738,2.343,-1.5856
12.1,0.57416,2.3609,-1.7867
12.11,0.4861,3.065,-2.5789
12.12,0.44307,4.2181,-3.775
12.13,0.42962,4.0985,-3.6689
12.14,0.44448,2.313,-1.8685
12.15,0.50142,1.3317,-0.83025
12.16,0.66002,1.9529,-1.2929
12.17,1.1405,3.42,-2.2795
12.18,2.1401,3.7529,-1.6128
12.19,2.5307,2.7939,-0.26314
12.2,1.789,1.9159,-0.12684
12.21,1.4295,1.8073,-0.3778
12.22,1.902,2.4725,-0.57056
12.23,3.8616,3.1851,0.67652
12.24,9.6566,2.7347,6.9219
12.25,16.445,1.6793,14.766
12.26,12.922,1.2193,11.703
12.27,5.5424,1.9759,3.5665
12.28,2.3108,3.4355,-1.1247
12.29,1.2769,3.3712,-2.0943
12.3,0.87234,2.3288,-1.4565
12.31,0.68567,1.5574,-0.87175
12.32,0.60299,1.275,-0.67198
12.33,0.59142,1.6927,-1.1013
12.34,0.65987,2.6789,-2.0191
12.35,0.88743,2.9082,-2.0208
12.36,1.6153,1.9121,-0.2967
12.37,3.7336,1.1976,2.536
12.38,6.2177,1.5322,4.6854
12.39,4.9567,2.5522,2.4045
12.4,2.308,3.1542,-0.84629
12.41,1.2041,3.3823,-2.1782
12.42,0.99815,3.035,-2.0368
12.43,1.3363,2.5761,-1.2398
12.44,2.1833,1.8881,0.29511
12.45,2.3865,1.5835,0.80299
12.46,1.7157,1.9612,-0.24544
12.47,1.5234,2.1071,-0.58367
12.48,2.1929,1.6567,0.53622
12.49,4.7105,1.5602,3.1503
12.5,11.398,1.9274,9.4709
12.51,16.849,1.9585,14.89
12.52,11.459,2.1652,9.2933
12.53,4.8532,2.9988,1.8544
12.54,2.4888,3.5791,-1.0903
12.55,2.2182,3.7005,-1.4823
12.56,3.5964,3.7362,-0.13977
12.57,6.0893,2.7358,3.3535
12.58,5.6085,1.8548,3.7537
12.59,2.9341,1.8344,1.0997
12.6,1.6719,2.2261,-0.55413
12.61,1.669,3.1933,-1.5244
12.62,2.9564,4.2565,-1.3001
12.63,5.9645,3.6766,2.2879
12.64,6.9196,2.7618,4.1577
12.65,4.006,2.9011,1.1049
12.66,1.9342,3.1631,-1.2289
12.67,1.4833,3.7813,-2.2981
12.68,2.1157,4.7767,-2.661
12.69,4.3251,3.8457,0.47939
12.7,6.1683,2.1703,3.998
12.71,4.3121,1.6857,2.6264
12.72,2.0879,2.0443,0.043685
12.73,1.4358,2.8563,-1.4205
12.74,1.8528,3.9537,-2.1009
12.75,3.8518,3.9715,-0.11976
12.76,6.665,2.9903,3.6747
12.77,5.6832,2.4156,3.2676
12.78,2.661,2.3262,0.33477
12.79,1.2326,3.0291,-1.7965
12.8,0.79159,4.3083,-3.5167
12.81,0.64818,4.0838,-3.4357
12.82,0.62195,2.4506,-1.8286
12.83,0.67742,1.5232,-0.84581
12.84,0.8356,1.3648,-0.52924
12.85,1.1979,1.4712,-0.27335
12.86,2.1465,2.01,0.13652
12.87,5.1231,2.6803,2.4427
12.88,11.658,2.7532,8.9053
12.89,14.261,2.4842,11.777
12.9,8.1646,2.3301,5.8344
12.91,3.3697,2.7855,0.58421
12.92,1.8763,3.3808,-1.5045
12.93,1.8283,3.0844,-1.2561
12.94,2.8518,2.3399,0.51192
12.95,3.5699,1.9174,1.6525
12.96,2.4896,1.4215,1.0681
12.97,1.5109,1.0304,0.48043
12.98,1.4882,1.1606,0.32762
12.99,2.5576,1.4836,1.0741
13,5.8361,1.7985,4.0375
13.01,9.1141,2.1147,6.9994
13.02,6.729,2.3892,4.3398
13.03,3.0484,2.8299,0.21848
13.04,1.7083,2.9115,-1.2032
13.05,1.7887,2.1942,-0.40558
13.06,3.2384,1.4307,1.8077
13.07,5.0778,1.3285,3.7493
13.08,4.0823,1.2633,2.819
13.09,2.0713,1.0818,0.98946
13.1,1.3619,1.0794,0.28249
13.11,1.6885,0.95003,0.73851
13.12,3.4305,0.81028,2.6202
13.13,5.8966,1.169,4.7276
13.14,5.0556,1.9444,3.1112
13.15,2.4485,2.904,-0.45557
13.16,1.2769,3.5853,-2.3084
13.17,1.1031,3.1884,-2.0854
13.18,1.6017,1.9476,-0.34589
13.19,2.4849,1.3629,1.122
13.2,2.3604,1.7346,0.62583
13.21,1.6746,1.9074,-0.23283
13.22,1.7551,1.528,0.22706
13.23,3.1345,0.95666,2.1779
13.24,7.7347,0.59045,7.1442
13.25,14.889,0.81458,14.075
13.26,13.71,1.9416,11.768
13.27,6.3565,3.4481,2.9084
13.28,2.5213,4.0618,-1.5405
13.29,1.2845,3.2175,-1.9329
13.3,0.81212,1.8849,-1.0728
13.31,0.58367,1.4697,-0.886
13.32,0.45673,2.0941,-1.6374
13.33,0.38073,2.608,-2.2272
13.34,0.33411,2.2614,-1.9272
13.35,0.30676,1.4642,-1.1575
13.36,0.29407,0.89186,-0.59779
13.37,0.29495,0.99145,-0.6965
13.38,0.31192,2.0507,-1.7387
13.39,0.35406,3.6587,-3.3047
13.4,0.45105,4.6392,-4.1882
13.41,0.71509,3.8388,-3.1237
13.42,1.4808,2.155,-0.67412
13.43,2.5947,1.1807,1.414
13.44,2.4273,1.2513,1.1759
13.45,1.5023,1.885,-0.38269
13.46,1.3288,2.1264,-0.79765
13.47,2.199,1.5949,0.60413
13.48,5.2041,0.92069,4.2834
13.49,9.3285,0.69236,8.6362
13.5,7.9804,1.2075,6.7729
13.51,3.7049,2.8533,0.85158
13.52,1.768,4.5902,-2.8221
13.53,1.4437,4.1619,-2.7183
13.54,2.1141,2.3186,-0.20443
13.55,3.0902,1.0975,1.9927
13.56,2.5993,0.82179,1.7775
13.57,1.6541,1.2749,0.37918
13.58,1.6475,1.9652,-0.31771
13.59,3.007,1.7992,1.2078
13.6,7.0305,1.08,5.9504
13.61,10.682,0.85924,9.8228
13.62,7.547,1.5129,6.0341
13.63,3.2637,2.9571,0.3066
13.64,1.6998,4.3543,-2.6545
13.65,1.6137,4.0565,-2.4428
13.66,2.5409,2.3294,0.21145
13.67,3.1934,1.0588,2.1346
13.68,2.2055,0.89975,1.3058
13.69,1.3156,1.523,-0.20744
13.7,1.3386,2.1002,-0.7616
13.71,2.5088,1.9008,0.60803
13.72,5.3239,1.2106,4.1134
13.73,6.4291,0.73631,5.6928
13.74,3.7022,0.98931,2.7129
13.75,1.5447,2.2507,-0.70605
13.76,0.80908,3.6436,-2.8346
13.77,0.56714,3.5104,-2.9433
13.78,0.4818,2.1651,-1.6833
13.79,0.47543,1.0778,-0.60236
13.8,0.54479,0.78302,-0.23823
13.81,0.75465,1.2027,-0.44805
13.82,1.3926,1.8692,-0.47657
13.83,3.3327,1.9579,1.3749
13.84,6.1482,1.4217,4.7264
13.85,5.4823,1.0742,4.408
13.86,2.6237,1.489,1.1347
13.87,1.2715,2.4794,-1.208
13.88,1.0522,3.3786,-2.3264
13.89,1.5104,3.3805,-1.8702
13.9,2.0791,2.3192,-0.24003
13.91,1.7223,1.2564,0.46596
13.92,1.2659,0.96361,0.30227
13.93,1.5773,1.1279,0.44933
13.94,3.3466,1.3369,2.0096
13.95,7.5665,1.4996,6.0669
13.96,9.5853,1.3608,8.2245
13.97,5.6739,1.0709,4.603
13.98,2.3642,1.2599,1.1042
13.99,1.3515,1.9608,-0.60931
14,1.4715,2.4457,-0.97422
14.01,2.2531,2.3566,-0.10348
14.02,2.2347,1.859,0.37576
14.03,1.2288,1.1978,0.031018
14.04,0.61644,0.82277,-0.20633
14.05,0.41207,0.81098,-0.39891
14.06,0.34174,0.90218,-0.56044
14.07,0.32247,1.0178,-0.69535
14.08,0.33781,1.2882,-0.95034
14.09,0.39751,1.6378,-1.2403
14.1,0.55734,1.6795,-1.1221
14.11,1.0409,1.6818,-0.64091
14.12,2.2088,1.8076,0.4012
14.13,3.0105,1.6636,1.3469
14.14,2.1832,1.2595,0.9237
14.15,1.5195,0.85114,0.66835
14.16,2.0574,0.55374,1.5037
14.17,4.7165,0.39255,4.324
14.18,9.4766,0.44158,9.035
14.19,9.4494,0.64033,8.809
14.2,4.6213,0.95356,3.6677
14.21,1.8315,1.4982,0.3333
14.22,0.92616,1.9749,-1.0488
14.23,0.59405,1.9021,-1.308
14.24,0.44366,1.5691,-1.1254
14.25,0.37331,1.4017,-1.0284
14.26,0.35633,1.2266,-0.87025
14.27,0.41192,0.95339,-0.54147
14.28,0.6614,0.83506,-0.17366
14.29,1.2382,0.95134,0.28688
14.3,1.4809,0.94418,0.53669
14.31,0.97532,0.77102,0.20431
14.32,0.63667,0.75862,-0.12195
14.33,0.75631,0.96527,-0.20896
14.34,1.4912,1.3255,0.16572
14.35,2.5374,1.6182,0.9192
14.36,2.2221,1.7419,0.48019
14.37,1.2036,1.7335,-0.52993
14.38,0.87614,1.4996,-0.62344
14.39,1.2989,1.3081,-0.0091664
14.4,2.6201,1.4432,1.1768
14.41,3.39,1.6395,1.7504
14.42,2.2202,1.6239,0.59637
14.43,1.2281,1.4992,-0.27111
14.44,1.2437,1.2361,0.0075846
14.45,2.3813,0.9269,1.4544
14.46,4.2909,1.0635,3.2274
14.47,4.0027,1.7789,2.2239
14.48,2.1154,2.2471,-0.13177
14.49,1.3387,2.0246,-0.68597
14.5,1.8127,1.8431,-0.030387
14.51,3.6661,1.874,1.7921
14.52,4.8837,1.8576,3.0261
14.53,3.1431,1.9988,1.1443
14.54,1.4127,2.3023,-0.88959
14.55,0.85769,2.253,-1.3953
14.56,0.89071,1.739,-0.84828
14.57,1.1906,1.3152,-0.12462
14.58,1.2054,1.2325,-0.027071
14.59,1.0772,1.1971,-0.11987
14.6,1.4719,1.1758,0.29608
14.61,3.227,1.3832,1.8438
14.62,7.5136,1.6167,5.8969
14.63,9.9091,1.6193,8.2898
14.64,6.0153,1.6451,4.3702
14.65,2.4037,1.8791,0.52458
14.66,1.1223,2.0275,-0.90515
14.67,0.70121,1.8475,-1.1463
14.68,0.53899,1.6405,-1.1015
14.69,0.49246,1.5921,-1.0997
14.7,0.54459,1.2984,-0.7538
14.71,0.78828,0.8837,-0.095419
14.72,1.6348,0.75991,0.87492
14.73,3.5259,0.91444,2.6115
14.74,4.2826,1.134,3.1486
14.75,2.5224,1.4056,1.1168
14.76,1.1686,1.6139,-0.44523
14.77,0.86623,1.6079,-0.74171
14.78,1.2028,1.5658,-0.36302
14.79,1.6875,1.7983,-0.11079
14.8,1.402,1.9363,-0.53427
14.81,0.96327,1.5211,-0.55782
14.82,1.1323,1.0773,0.054998
14.83,2.3611,0.90073,1.4604
14.84,4.7249,0.82554,3.8994
14.85,4.921,0.83623,4.0848
14.86,2.6005,1.0172,1.5833
14.87,1.276,1.2602,0.015749
14.88,1.1805,1.3552,-0.17469
14.89,1.929,1.21,0.71896
14.9,2.4617,1.107,1.3548
14.91,1.6943,1.1079,0.58642
14.92,1.0197,1.1692,-0.14949
14.93,1.1544,1.3456,-0.19119
14.94,2.3358,1.3557,0.9801
14.95,3.9145,1.2492,2.6653
14.96,3.2237,1.33,1.8938
14.97,1.5232,1.5416,-0.018358
14.98,0.82598,1.4721,-0.64614
14.99,0.86719,1.1097,-0.24247
15,1.3376,0.90293,0.43464
15.01,1.3996,0.96804,0.43159
15.02,0.87345,1.0612,-0.18772
15.03,0.62931,1.1943,-0.56498
15.04,0.90441,1.5796,-0.67518
15.05,1.846,1.77,0.076003
15.06,2.4584,1.6332,0.82516
15.07,1.5784,1.5755,0.0029297
15.08,0.69425,1.4266,-0.73236
15.09,0.3753,1.1876,-0.81231
15.1,0.27645,1.0843,-0.80782
15.11,0.24835,1.2996,-1.0513
15.12,0.26007,1.5438,-1.2837
15.13,0.32292,1.2836,-0.96068
15.14,0.52043,1.0867,-0.5663
15.15,1.1353,1.2901,-0.15481
15.16,2.1453,1.4286,0.71664
15.17,2.0897,1.5884,0.5013
15.18,1.1278,1.6558,-0.52798
15.19,0.67621,1.5334,-0.85717
15.2,0.77427,1.3675,-0.59327
15.21,1.2702,1.1386,0.1316
15.22,1.4974,1.1329,0.36446
15.23,1.1906,1.1666,0.024011
15.24,1.2826,1.0593,0.22327
15.25,2.5512,1.1162,1.435
15.26,6.0263,1.2012,4.8251
15.27,8.5684,1.073,7.4954
15.28,5.6138,0.92421,4.6895
15.29,2.3627,1.0722,1.2905
15.3,1.3061,1.4611,-0.15502
15.31,1.403,1.6642,-0.26114
15.32,1.7811,1.5293,0.25177
15.33,1.3838,1.398,-0.014276
15.34,0.79344,1.3575,-0.56409
15.35,0.67623,1.297,-0.62074
15.36,1.0705,1.1595,-0.089033
15.37,1.7448,1.1495,0.59538
15.38,1.5773,1.2052,0.37208
15.39,0.8961,1.1487,-0.25263
15.4,0.68214,1.036,-0.35384
15.41,1.0304,0.94507,0.085283
15.42,1.8376,1.0555,0.78203
15.43,1.9396,1.2243,0.7153
15.44,1.2376,1.2894,-0.051847
15.45,1.0501,1.1997,-0.14958
15.46,1.8741,1.0437,0.83038
15.47,3.9864,1.1185,2.8679
15.48,4.8205,1.1757,3.6448
15.49,2.7686,1.1203,1.6482
15.5,1.1478,1.1656,-0.017789
15.51,0.60188,1.2089,-0.60705
15.52,0.43298,1.1305,-0.69756
15.53,0.39293,0.90509,-0.51216
15.54,0.4403,0.74819,-0.3079
15.55,0.6356,0.64311,-0.0075094
15.56,1.2908,0.61533,0.67543
15.57,3.025,0.93681,2.0882
15.58,4.4425,1.3977,3.0448
15.59,3.0608,1.3238,1.737
15.6,1.3905,0.99441,0.39607
15.61,0.91421,1.0082,-0.093989
15.62,1.2191,1.139,0.080164
15.63,1.7045,0.9625,0.74204
15.64,1.3834,0.82189,0.56147
15.65,0.89459,0.89515,-0.00056009
15.66,1.0329,0.87103,0.16191
15.67,2.1298,0.69174,1.4381
15.68,3.5934,0.50621,3.0872
15.69,2.9782,0.46187,2.5163
15.7,1.457,0.48688,0.9701
15.71,0.94154,0.60592,0.33562
15.72,1.3408,0.88637,0.45446
15.73,2.1068,0.92368,1.1831
15.74,1.7742,0.76185,1.0123
15.75,0.84561,0.73181,0.1138
15.76,0.402,0.82054,-0.41854
15.77,0.25766,0.86873,-0.61108
15.78,0.20402,0.83588,-0.63186
15.79,0.18618,0.7609,-0.57472
15.8,0.19512,0.56321,-0.3681
15.81,0.25174,0.36607,-0.11432
15.82,0.43908,0.29211,0.14697
15.83,0.75387,0.25247,0.50141
15.84,0.77673,0.26996,0.50677
15.85,0.58541,0.39369,0.19172
15.86,0.71563,0.5974,0.11823
15.87,1.5621,0.75488,0.80721
15.88,3.0135,0.81847,2.195
15.89,2.8884,0.76389,2.1245
15.9,1.4009,0.69943,0.70143
15.91,0.58855,0.70954,-0.12099
15.92,0.33159,0.8021,-0.47051
15.93,0.24422,0.79197,-0.54775
15.94,0.21801,0.65795,-0.43993
15.95,0.23482,0.59874,-0.36392
15.96,0.32977,0.57303,-0.24326
15.97,0.65015,0.48488,0.16527
15.98,1.2139,0.52242,0.69144
15.99,1.2395,0.51762,0.72184
16,0.74382,0.50071,0.24311
16.01,0.57748,0.53505,0.042428
16.02,0.92954,0.63227,0.29726
16.03,1.6379,0.92599,0.71191
16.04,1.6159,1.2322,0.38366
16.05,0.99424,1.1816,-0.18736
16.06,0.897,0.97927,-0.082276
16.07,1.6941,0.98881,0.70534
16.08,3.1621,0.965,2.1971
16.09,3.0315,0.70496,2.3265
16.1,1.519,0.59296,0.92599
16.11,0.73177,0.91438,-0.18261
16.12,0.60423,1.4034,-0.79916
16.13,0.72939,1.4138,-0.68441
16.14,0.72396,1.1585,-0.43454
16.15,0.66624,0.8839,-0.21767
16.16,1.0025,0.62728,0.37517
16.17,2.3119,0.67821,1.6337
16.18,4.2497,0.89594,3.3537
16.19,3.7814,1.1269,2.6545
16.2,1.8009,1.3502,0.4507
16.21,0.89208,1.4827,-0.59063
16.22,0.82914,1.563,-0.73386
16.23,1.0404,1.094,-0.053611
16.24,0.91316,0.52976,0.3834
16.25,0.69557,0.39612,0.29944
16.26,0.93585,0.65429,0.28156
16.27,2.0432,1.08,0.96317
16.28,3.3798,1.1586,2.2212
16.29,2.6639,0.99711,1.6668
16.3,1.1826,0.90557,0.27708
16.31,0.53724,0.7652,-0.22796
16.32,0.33827,0.69715,-0.35888
16.33,0.27562,0.54748,-0.27186
16.34,0.27831,0.49476,-0.21645
16.35,0.36297,0.78641,-0.42344
16.36,0.67851,1.2445,-0.56597
16.37,1.5009,1.4614,0.039473
16.38,2.1046,1.161,0.9436
16.39,1.4221,0.76605,0.65608
16.4,0.68475,0.65947,0.025283
16.41,0.50819,0.76937,-0.26118
16.42,0.67221,0.83646,-0.16425
16.43,0.81128,0.62114,0.19014
16.44,0.68241,0.50048,0.18194
16.45,0.73463,0.62135,0.11328
16.46,1.4593,0.86118,0.59807
16.47,3.1137,0.89388,2.2198
16.48,3.6544,0.63188,3.0226
16.49,2.1118,0.40134,1.7105
16.5,1.0844,0.51256,0.57182
16.51,1.1565,0.91384,0.24266
16.52,1.8337,1.0118,0.82187
16.53,1.7865,0.74162,1.0449
16.54,0.97898,0.75756,0.22141
16.55,0.58956,1.2083,-0.61869
16.56,0.71427,1.5394,-0.82516
16.57,1.0702,1.1711,-0.10091
16.58,0.96425,0.56762,0.39663
16.59,0.58068,0.26605,0.31463
16.6,0.51125,0.27968,0.23157
16.61,0.84469,0.54057,0.30412
16.62,1.2675,0.75328,0.51423
16.63,1.0677,0.90471,0.16295
16.64,0.77482,0.91659,-0.14177
16.65,1.1206,0.83448,0.28616
16.66,2.437,0.93001,1.507
16.67,3.413,0.76958,2.6434
16.68,2.2287,0.40153,1.8271
16.69,0.91892,0.32786,0.59106
16.7,0.43014,0.72941,-0.29927
16.71,0.27162,1.3212,-1.0496
16.72,0.213,1.2418,-1.0288
16.73,0.20327,0.73092,-0.52765
16.74,0.25551,0.44834,-0.19283
16.75,0.46785,0.44012,0.027728
16.76,0.8498,0.45059,0.39921
16.77,0.85264,0.38332,0.46932
16.78,0.47986,0.39111,0.088749
16.79,0.2956,0.68926,-0.39366
16.8,0.33019,1.0603,-0.73016
16.81,0.44578,1.0641,-0.61828
16.82,0.43012,0.74854,-0.31842
16.83,0.40615,0.48296,-0.076808
16.84,0.66789,0.48078,0.18711
16.85,1.4804,0.63109,0.84936
16.86,2.1598,0.7758,1.384
16.87,1.5339,0.83092,0.70293
16.88,0.81674,0.89223,-0.07549
16.89,0.81652,0.95646,-0.13993
16.9,1.3987,0.84772,0.551
16.91,1.6557,0.58209,1.0736
16.92,1.0862,0.40919,0.67697
16.93,0.79012,0.42211,0.36801
16.94,1.2607,0.57346,0.68727
16.95,2.2583,0.69967,1.5586
16.96,2.1618,0.81379,1.348
16.97,1.1188,0.83548,0.28327
16.98,0.62197,0.71722,-0.095249
16.99,0.68142,0.62179,0.059625
17,0.8931,0.59551,0.29759
17.01,0.76799,0.55764,0.21035
17.02,0.63395,0.47854,0.15541
17.03,1.0178,0.50452,0.51333
17.04,2.1894,0.72013,1.4692
17.05,2.8497,0.91527,1.9344
17.06,1.745,0.80719,0.93778
17.07,0.72463,0.58637,0.13826
17.08,0.36544,0.54022,-0.17478
17.09,0.25422,0.60061,-0.34639
17.1,0.22632,0.57027,-0.34395
17.11,0.25862,0.538,-0.27938
17.12,0.41766,0.66111,-0.24345
17.13,0.90505,0.80749,0.097564
17.14,1.4843,0.83696,0.64739
17.15,1.2122,0.71165,0.50052
17.16,0.65336,0.55403,0.099331
17.17,0.56677,0.46633,0.10044
17.18,0.91265,0.39753,0.51512
17.19,1.1474,0.35325,0.79412
17.2,0.84314,0.4079,0.43524
17.21,0.7234,0.53145,0.19195
17.22,1.3165,0.62224,0.69426
17.23,2.4536,0.62202,1.8316
17.24,2.3478,0.57183,1.776
17.25,1.1687,0.51536,0.65331
17.26,0.57806,0.50281,0.075249
17.27,0.55223,0.54875,0.0034859
17.28,0.65743,0.55494,0.1025
17.29,0.48271,0.52996,-0.047241
17.3,0.2503,0.54857,-0.29828
17.31,0.1544,0.51548,-0.36108
17.32,0.12561,0.42636,-0.30075
17.33,0.12385,0.3551,-0.23125
17.34,0.14879,0.29396,-0.14517
17.35,0.24076,0.25492,-0.014157
17.36,0.52415,0.30917,0.21498
17.37,0.91259,0.46702,0.44557
17.38,0.80204,0.59296,0.20908
17.39,0.44425,0.56895,-0.1247
17.4,0.38893,0.47593,-0.086994
17.41,0.66052,0.41461,0.24591
17.42,0.85037,0.41904,0.43133
17.43,0.54756,0.4283,0.11926
17.44,0.24663,0.39013,-0.14349
17.45,0.13703,0.43753,-0.3005
17.46,0.102,0.53093,-0.42893
17.47,0.091051,0.51353,-0.42248
17.48,0.094552,0.53407,-0.43952
17.49,0.12228,0.58128,-0.459
17.5,0.20194,0.474,-0.27206
17.51,0.27828,0.38799,-0.10971
17.52,0.23402,0.50997,-0.27595
17.53,0.18258,0.6859,-0.50332
17.54,0.22198,0.70994,-0.48796
17.55,0.34366,0.5926,-0.24894
17.56,0.42616,0.43485,-0.0086883
17.57,0.49421,0.37833,0.11588
17.58,0.90575,0.42659,0.47916
17.59,2.2024,0.47079,1.7316
17.6,3.6176,0.59058,3.027
17.61,2.7685,0.88682,1.8817
17.62,1.2683,1.0127,0.25552
17.63,0.79942,0.86667,-0.067249
17.64,0.98672,0.70502,0.2817
17.65,1.0464,0.53062,0.51578
17.66,0.68492,0.39836,0.28656
17.67,0.53773,0.38302,0.1547
17.68,0.86,0.46881,0.39119
17.69,1.3226,0.70048,0.62207
17.7,1.0612,0.87028,0.19089
17.71,0.5489,0.75584,-0.20693
17.72,0.41602,0.54376,-0.12773
17.73,0.56454,0.41928,0.14525
17.74,0.62886,0.38175,0.24711
17.75,0.47723,0.41762,0.059607
17.76,0.51935,0.47418,0.04517
17.77,1.0416,0.57311,0.46851
17.78,1.6969,0.7807,0.91625
17.79,1.3417,0.89998,0.44168
17.8,0.61041,0.80328,-0.19287
17.81,0.29646,0.57195,-0.2755
17.82,0.20892,0.38685,-0.17793
17.83,0.20039,0.32226,-0.12187
17.84,0.25681,0.38077,-0.12395
17.85,0.47252,0.47461,-0.0020924
17.86,1.1009,0.52574,0.5752
17.87,1.7842,0.5654,1.2188
17.88,1.3778,0.54109,0.83674
17.89,0.66596,0.45919,0.20677
17.9,0.47746,0.38678,0.090672
17.91,0.62452,0.37379,0.25073
17.92,0.64046,0.39295,0.24751
17.93,0.43049,0.44413,-0.013646
17.94,0.40247,0.49142,-0.088949
17.95,0.70647,0.55414,0.15233
17.96,1.0149,0.61568,0.3992
17.97,0.75591,0.53725,0.21867
17.98,0.43957,0.42441,0.015163
17.99,0.48672,0.39614,0.090572
18,0.78173,0.40985,0.37188
18.01,0.78182,0.45669,0.32513
18.02,0.48696,0.51716,-0.0302
18.03,0.44,0.47099,-0.03099
18.04,0.7565,0.38542,0.37108
18.05,1.0148,0.36698,0.64777
18.06,0.70258,0.36683,0.33576
18.07,0.38541,0.43277,-0.047359
18.08,0.36695,0.53517,-0.16823
18.09,0.4984,0.51646,-0.018064
18.1,0.51554,0.41878,0.096752
18.11,0.54111,0.36648,0.17463
18.12,1.0339,0.35439,0.67951
18.13,2.262,0.33589,1.9261
18.14,2.7477,0.33208,2.4156
18.15,1.5628,0.37919,1.1836
18.16,0.62447,0.50492,0.11955
18.17,0.30441,0.65087,-0.34647
18.18,0.1987,0.65319,-0.45449
18.19,0.16269,0.51263,-0.34994
18.2,0.17316,0.36955,-0.1964
18.21,0.26911,0.27515,-0.006038
18.22,0.46306,0.23225,0.23081
18.23,0.49099,0.25596,0.23503
18.24,0.33937,0.32768,0.011687
18.25,0.35267,0.41328,-0.060613
18.26,0.6359,0.44187,0.19403
18.27,0.84038,0.39184,0.44855
18.28,0.59875,0.35469,0.24406
18.29,0.43031,0.34406,0.086259
18.3,0.66103,0.3557,0.30533
18.31,1.0802,0.38985,0.69031
18.32,0.93262,0.38268,0.54994
18.33,0.49514,0.40535,0.089785
18.34,0.38128,0.51967,-0.13839
18.35,0.53304,0.55001,-0.016972
18.36,0.57904,0.4278,0.15124
18.37,0.41765,0.29772,0.11993
18.38,0.44677,0.23091,0.21587
18.39,0.86172,0.2474,0.61433
18.4,1.2242,0.29713,0.92709
18.41,0.8497,0.27479,0.57492
18.42,0.41242,0.24917,0.16324
18.43,0.32405,0.31569,0.0083599
18.44,0.39211,0.42155,-0.02944
18.45,0.34685,0.47001,-0.12316
18.46,0.26105,0.39992,-0.13887
18.47,0.35691,0.31225,0.044662
18.48,0.66061,0.31867,0.34194
18.49,0.73024,0.34674,0.3835
18.5,0.41422,0.34778,0.066439
18.51,0.20096,0.36898,-0.16802
18.52,0.14002,0.41653,-0.27651
18.53,0.13896,0.46593,-0.32698
18.54,0.18423,0.44986,-0.26562
18.55,0.34296,0.32303,0.019933
18.56,0.81853,0.21388,0.60464
18.57,1.4216,0.21927,1.2023
18.58,1.1783,0.24449,0.9338
18.59,0.56467,0.21797,0.34669
18.6,0.34525,0.23174,0.11351
18.61,0.38261,0.33109,0.051519
18.62,0.38184,0.39568,-0.013839
18.63,0.31327,0.35228,-0.03901
18.64,0.43386,0.26268,0.17118
18.65,0.88072,0.22591,0.65481
18.66,1.1416,0.27668,0.86495
18.67,0.73483,0.3628,0.37203
18.68,0.40918,0.38871,0.020471
18.69,0.4651,0.36647,0.098633
18.7,0.61272,0.38853,0.22419
18.71,0.44917,0.40277,0.046395
18.72,0.2168,0.3258,-0.10899
18.73,0.12338,0.23075,-0.10737
18.74,0.097729,0.20653,-0.1088
18.75,0.098955,0.26463,-0.16567
18.76,0.13011,0.34737,-0.21726
18.77,0.24055,0.3699,-0.12935
18.78,0.46745,0.33521,0.13224
18.79,0.54441,0.27987,0.26454
18.8,0.4018,0.2226,0.17919
18.81,0.46462,0.19847,0.26615
18.82,0.92542,0.20444,0.72098
18.83,1.2356,0.24389,0.99167
18.84,0.78402,0.32725,0.45677
18.85,0.33152,0.42692,-0.095391
18.86,0.17021,0.48919,-0.31899
18.87,0.12435,0.49722,-0.37287
18.88,0.12288,0.44937,-0.32649
18.89,0.17389,0.38574,-0.21185
18.9,0.35517,0.35133,0.0038447
18.91,0.62474,0.28616,0.33858
18.92,0.56908,0.23483,0.33425
18.93,0.32208,0.2477,0.074381
18.94,0.27561,0.32885,-0.053243
18.95,0.39861,0.39537,0.0032477
18.96,0.41443,0.37785,0.036575
18.97,0.30129,0.33832,-0.037035
18.98,0.35668,0.37233,-0.015653
18.99,0.66144,0.40952,0.25191
19,0.79353,0.34317,0.45035
19.01,0.50816,0.24568,0.26249
19.02,0.3532,0.25809,0.095112
19.03,0.50541,0.42674,0.078664
19.04,0.65553,0.58941,0.066124
19.05,0.47076,0.52974,-0.058977
19.06,0.31862,0.3777,-0.059077
19.07,0.43802,0.37261,0.065413
19.08,0.63231,0.38567,0.24664
19.09,0.49927,0.27306,0.2262
19.1,0.28604,0.16381,0.12224
19.11,0.27181,0.18778,0.084031
19.12,0.37408,0.2862,0.087878
19.13,0.38598,0.30967,0.076319
19.14,0.40944,0.22297,0.18647
19.15,0.80063,0.19792,0.60272
19.16,1.5637,0.28892,1.2748
19.17,1.5556,0.35465,1.201
19.18,0.76849,0.29647,0.47202
19.19,0.31502,0.27754,0.037477
19.2,0.17042,0.44017,-0.26975
19.21,0.12274,0.61267,-0.48993
19.22,0.11443,0.52132,-0.40689
19.23,0.15271,0.27947,-0.12676
19.24,0.26232,0.18425,0.078076
19.25,0.32023,0.23166,0.088569
19.26,0.23271,0.27284,-0.040125
19.27,0.19546,0.22167,-0.026212
19.28,0.29327,0.19882,0.094443
19.29,0.39405,0.27765,0.1164
19.3,0.35647,0.31056,0.045907
19.31,0.43944,0.24438,0.19506
19.32,0.92971,0.2269,0.70281
19.33,1.443,0.29503,1.148
19.34,1.0638,0.3165,0.74726
19.35,0.48944,0.27196,0.21748
19.36,0.315,0.26986,0.045136
19.37,0.32837,0.37767,-0.049304
19.38,0.28726,0.50698,-0.21972
19.39,0.25749,0.46742,-0.20993
19.4,0.42814,0.31781,0.11032
19.41,0.72858,0.264,0.46458
19.42,0.65279,0.29899,0.3538
19.43,0.34906,0.28952,0.059533
19.44,0.2614,0.20639,0.055006
19.45,0.33452,0.16596,0.16856
19.46,0.32091,0.18445,0.13646
19.47,0.23684,0.20253,0.034316
19.48,0.31099,0.19778,0.11321
19.49,0.55297,0.19593,0.35705
19.5,0.56356,0.24313,0.32043
19.51,0.29355,0.31359,-0.020035
19.52,0.12878,0.32921,-0.20043
19.53,0.074422,0.29589,-0.22146
19.54,0.05477,0.30577,-0.251
19.55,0.046471,0.33964,-0.29317
19.56,0.043585,0.32079,-0.27721
19.57,0.0447,0.24245,-0.19775
19.58,0.05084,0.17908,-0.12824
19.59,0.067979,0.1771,-0.10912
19.6,0.1194,0.23575,-0.11635
19.61,0.23507,0.31395,-0.078878
19.62,0.30442,0.34297,-0.038548
19.63,0.25136,0.28254,-0.031178
19.64,0.30449,0.19391,0.11058
19.65,0.59787,0.13395,0.46393
19.66,0.7749,0.11438,0.66052
19.67,0.50631,0.12437,0.38194
19.68,0.30117,0.16525,0.13592
19.69,0.36051,0.24705,0.11346
19.7,0.44905,0.33291,0.11615
19.71,0.3415,0.38545,-0.043948
19.72,0.28968,0.40069,-0.11101
19.73,0.47864,0.34202,0.13662
19.74,0.66186,0.25111,0.41075
19.75,0.47305,0.21001,0.26305
19.76,0.2716,0.20493,0.066672
19.77,0.28864,0.20485,0.083796
19.78,0.35668,0.21399,0.14269
19.79,0.29386,0.21222,0.081642
19.8,0.28989,0.21847,0.07142
19.81,0.53351,0.26862,0.26489
19.82,0.77719,0.26732,0.50987
19.83,0.55185,0.22296,0.32889
19.84,0.24807,0.22325,0.024825
19.85,0.13335,0.27106,-0.1377
19.86,0.10796,0.2861,-0.17815
19.87,0.12586,0.25144,-0.12558
19.88,0.22039,0.23296,-0.012564
19.89,0.49687,0.23726,0.25962
19.9,0.77423,0.24785,0.52638
19.91,0.58335,0.25328,0.33007
19.92,0.30132,0.22135,0.079971
19.93,0.25802,0.18046,0.077565
19.94,0.30732,0.18862,0.1187
19.95,0.26646,0.22599,0.040475
19.96,0.2659,0.20684,0.059065
19.97,0.48599,0.15956,0.32643
19.98,0.73363,0.1239,0.60972
19.99,0.5646,0.13555,0.42905
20,0.34054,0.18376,0.15678
20.01,0.40747,0.24241,0.16506
20.02,0.55246,0.26137,0.29108
20.03,0.40138,0.27239,0.12899
20.04,0.18336,0.29266,-0.10931
20.05,0.094232,0.27939,-0.18516
20.06,0.066362,0.23093,-0.16457
20.07,0.058958,0.18783,-0.12887
20.08,0.066161,0.12896,-0.062796
20.09,0.095832,0.092749,0.0030827
20.1,0.13329,0.08795,0.045343
20.11,0.1547,0.099073,0.055629
20.12,0.25614,0.1439,0.11223
20.13,0.58127,0.20872,0.37254
20.14,0.85032,0.2286,0.62172
20.15,0.57582,0.19994,0.37588
20.16,0.23889,0.20279,0.036097
20.17,0.10998,0.25243,-0.14244
20.18,0.068714,0.24627,-0.17755
20.19,0.053916,0.21144,-0.15752
20.2,0.053093,0.18723,-0.13413
20.21,0.06757,0.1893,-0.12173
20.22,0.082807,0.19334,-0.11053
20.23,0.082218,0.22931,-0.1471
20.24,0.10984,0.30551,-0.19567
20.25,0.20957,0.33594,-0.12637
20.26,0.28249,0.27129,0.011197
20.27,0.21866,0.2192,-0.00053658
20.28,0.20607,0.15579,0.050281
20.29,0.34857,0.096819,0.25175
20.3,0.4272,0.085856,0.34134
20.31,0.28348,0.11398,0.1695
20.32,0.20052,0.13822,0.062302
20.33,0.26994,0.16736,0.10257
20.34,0.31357,0.21376,0.099808
20.35,0.24699,0.26117,-0.014183
20.36,0.29659,0.28228,0.014314
20.37,0.53811,0.2879,0.25021
20.38,0.59843,0.23009,0.36834
20.39,0.35426,0.18214,0.17212
20.4,0.23413,0.15771,0.076415
20.41,0.29167,0.14503,0.14665
20.42,0.29635,0.16666,0.12968
20.43,0.19707,0.20728,-0.010207
20.44,0.19072,0.21472,-0.024003
20.45,0.28837,0.19914,0.089229
20.46,0.27955,0.20025,0.0793
20.47,0.15349,0.22661,-0.073118
20.48,0.084198,0.21435,-0.13015
20.49,0.069037,0.15774,-0.088703
20.5,0.080803,0.10675,-0.025943
20.51,0.13611,0.083519,0.052592
20.52,0.30913,0.089422,0.21971
20.53,0.54595,0.11513,0.43082
20.54,0.47519,0.14924,0.32596
20.55,0.24771,0.1893,0.058407
20.56,0.17693,0.21063,-0.033694
20.57,0.19678,0.2237,-0.02692
20.58,0.19769,0.22202,-0.024329
20.59,0.26715,0.1799,0.087251
20.6,0.56759,0.14321,0.42438
20.61,0.85102,0.12967,0.72135
20.62,0.6059,0.12777,0.47813
20.63,0.28159,0.14867,0.13292
20.64,0.19176,0.18019,0.011566
20.65,0.17935,0.21882,-0.039472
20.66,0.1309,0.23392,-0.10303
20.67,0.10856,0.20197,-0.093413
20.68,0.14832,0.16205,-0.013733
20.69,0.1754,0.11906,0.056342
20.7,0.14237,0.088706,0.05366
20.71,0.1611,0.077249,0.083847
20.72,0.27386,0.067303,0.20656
20.73,0.31563,0.079674,0.23595
20.74,0.24897,0.12377,0.1252
20.75,0.33005,0.17274,0.15731
20.76,0.58495,0.20608,0.37886
20.77,0.57557,0.23286,0.34271
20.78,0.28986,0.24465,0.045204
20.79,0.12657,0.20119,-0.07462
20.8,0.076881,0.15196,-0.075083
20.81,0.067094,0.14189,-0.074793
20.82,0.088132,0.13893,-0.050799
20.83,0.16807,0.13422,0.033851
20.84,0.25795,0.17972,0.078227
20.85,0.20663,0.24592,-0.039298
20.86,0.12237,0.24073,-0.11836
20.87,0.12065,0.19218,-0.07153
20.88,0.14675,0.17476,-0.028014
20.89,0.13986,0.14407,-0.0042108
20.9,0.18585,0.098775,0.087071
20.91,0.36214,0.070479,0.29166
20.92,0.45399,0.075743,0.37824
20.93,0.29806,0.10786,0.1902
20.94,0.20651,0.14635,0.060152
20.95,0.26496,0.20831,0.056652
20.96,0.27782,0.25154,0.026278
20.97,0.20736,0.24313,-0.03577
20.98,0.25744,0.22115,0.036293
20.99,0.43053,0.18284,0.24769
21,0.40963,0.15995,0.24968
21.01,0.21758,0.13666,0.080924
21.02,0.13248,0.11479,0.017691
21.03,0.13184,0.12186,0.0099848
21.04,0.13006,0.15235,-0.022291
21.05,0.16618,0.18536,-0.019179
21.06,0.33382,0.1765,0.15733
21.07,0.47712,0.15728,0.31984
21.08,0.32579,0.16858,0.1572
21.09,0.1418,0.14172,7.6954e-05
21.1,0.073173,0.094055,-0.020883
21.11,0.055597,0.088318,-0.032721
21.12,0.061657,0.104,-0.042345
21.13,0.10573,0.095932,0.0097984
21.14,0.19737,0.095908,0.10147
21.15,0.21756,0.13118,0.086381
21.16,0.148,0.15577,-0.0077714
21.17,0.15049,0.15262,-0.0021224
21.18,0.22068,0.16172,0.058965
21.19,0.2036,0.16316,0.040442
21.2,0.14436,0.13077,0.01359
21.21,0.18803,0.098549,0.089484
21.22,0.27024,0.1121,0.15814
21.23,0.21214,0.14587,0.06627
21.24,0.12439,0.14524,-0.020851
21.25,0.12798,0.1259,0.0020826
21.26,0.14483,0.11669,0.02814
21.27,0.096078,0.1153,-0.019217
21.28,0.050574,0.1075,-0.056925
21.29,0.035657,0.089283,-0.053627
21.3,0.03525,0.088495,-0.053246
21.31,0.047931,0.09573,-0.047799
21.32,0.091483,0.077084,0.014399
21.33,0.16156,0.06686,0.094698
21.34,0.16615,0.088263,0.077885
21.35,0.14642,0.11543,0.030995
21.36,0.23885,0.14381,0.095032
21.37,0.35312,0.19037,0.16275
21.38,0.25824,0.22164,0.036593
21.39,0.11494,0.1778,-0.062857
21.4,0.057893,0.10504,-0.047146
21.41,0.042773,0.094995,-0.052222
21.42,0.045483,0.12865,-0.083165
21.43,0.073487,0.13003,-0.056545
21.44,0.13237,0.11748,0.01489
21.45,0.14507,0.12671,0.018363
21.46,0.097957,0.14045,-0.04249
21.47,0.088786,0.14279,-0.054001
21.48,0.11833,0.12929,-0.010968
21.49,0.13078,0.1126,0.018177
21.5,0.17801,0.095246,0.082765
21.51,0.37232,0.068033,0.30429
21.52,0.54019,0.06166,0.47853
21.53,0.37911,0.0838,0.29531
21.54,0.20018,0.10237,0.097809
21.55,0.18346,0.10884,0.074619
21.56,0.18219,0.12946,0.052731
21.57,0.129,0.17516,-0.046159
21.58,0.12812,0.17768,-0.049557
21.59,0.18476,0.13019,0.054564
21.6,0.174,0.10774,0.066265
21.61,0.11942,0.10999,0.0094336
21.62,0.13593,0.10361,0.032322
21.63,0.18245,0.10187,0.080578
21.64,0.16078,0.11341,0.047365
21.65,0.16523,0.11607,0.049165
21.66,0.28945,0.10253,0.18692
21.67,0.35298,0.096962,0.25602
21.68,0.21408,0.10824,0.10583
21.69,0.09827,0.10443,-0.0061625
21.7,0.063254,0.083334,-0.02008
21.71,0.064907,0.075219,-0.010312
21.72,0.10611,0.078748,0.027358
21.73,0.23579,0.084736,0.15105
21.74,0.37857,0.10921,0.26937
21.75,0.29712,0.14332,0.1538
21.76,0.16146,0.15711,0.0043516
21.77,0.14658,0.1401,0.0064838
21.78,0.15756,0.12104,0.036517
21.79,0.11698,0.11493,0.0020504
21.8,0.10918,0.10677,0.0024056
21.81,0.15833,0.10167,0.056654
21.82,0.16251,0.11022,0.05229
21.83,0.12862,0.11726,0.011356
21.84,0.17703,0.11503,0.062002
21.85,0.25874,0.11511,0.14363
21.86,0.20802,0.1183,0.089713
21.87,0.13648,0.10596,0.030524
21.88,0.16336,0.085814,0.07755
21.89,0.18443,0.078957,0.10547
21.9,0.12064,0.081768,0.038873
21.91,0.080099,0.083221,-0.0031219
21.92,0.088364,0.086287,0.0020768
21.93,0.090136,0.10219,-0.012058
21.94,0.095983,0.12465,-0.028671
21.95,0.1739,0.14818,0.02572
21.96,0.26064,0.16898,0.091654
21.97,0.19138,0.15427,0.037112
21.98,0.085923,0.11416,-0.028241
21.99,0.04379,0.093308,-0.049518
22,0.032401,0.094981,-0.062581
22.01,0.033936,0.1046,-0.07066
22.02,0.05194,0.10907,-0.057128
22.03,0.081319,0.11288,-0.031562
22.04,0.080684,0.11552,-0.034835
22.05,0.070714,0.11033,-0.039615
22.06,0.10259,0.10259,6.7997e-06
22.07,0.13909,0.095413,0.043676
22.08,0.13294,0.08354,0.049404
22.09,0.18691,0.072817,0.1141
22.1,0.35103,0.075567,0.27547
22.11,0.37804,0.088386,0.28965
22.12,0.21327,0.10289,0.11037
22.13,0.12872,0.11032,0.018398
22.14,0.12747,0.11003,0.017437
22.15,0.11279,0.11902,-0.006235
22.16,0.11881,0.12919,-0.010385
22.17,0.2043,0.11798,0.086318
22.18,0.24907,0.097832,0.15124
22.19,0.15921,0.085663,0.073546
22.2,0.09853,0.086176,0.012354
22.21,0.10349,0.090905,0.01259
22.22,0.095351,0.095148,0.0002034
22.23,0.080751,0.1076,-0.026849
22.24,0.11883,0.1227,-0.0038701
22.25,0.15866,0.12516,0.033507
22.26,0.11017,0.10782,0.002351
22.27,0.052863,0.083779,-0.030916
22.28,0.032451,0.071536,-0.039086
22.29,0.029947,0.072294,-0.042348
22.3,0.041344,0.079733,-0.038388
22.31,0.079946,0.086962,-0.0070158
22.32,0.12338,0.084349,0.039028
22.33,0.10208,0.078622,0.023458
22.34,0.068162,0.083727,-0.015566
22.35,0.075222,0.092371,-0.017148
22.36,0.093173,0.090903,0.0022697
22.37,0.11983,0.082268,0.037564
22.38,0.24337,0.079821,0.16355
22.39,0.42704,0.081441,0.3456
22.4,0.37099,0.075049,0.29594
22.41,0.19873,0.072009,0.12673
22.42,0.16164,0.081938,0.079702
22.43,0.16312,0.09166,0.071463
22.44,0.10129,0.096309,0.004977
22.45,0.049392,0.093727,-0.044334
22.46,0.030959,0.07967,-0.048711
22.47,0.026753,0.064512,-0.037759
22.48,0.032542,0.062268,-0.029726
22.49,0.05364,0.075796,-0.022156
22.5,0.073034,0.093886,-0.020852
22.51,0.070608,0.092947,-0.02234
22.52,0.099611,0.078053,0.021559
22.53,0.17675,0.072558,0.10419
22.54,0.17435,0.069051,0.10529
22.55,0.088991,0.068969,0.020022
22.56,0.040323,0.080573,-0.04025
22.57,0.025854,0.089431,-0.063577
22.58,0.024031,0.086428,-0.062397
22.59,0.033433,0.082592,-0.049159
22.6,0.055376,0.087767,-0.03239
22.61,0.062682,0.092418,-0.029736
22.62,0.055006,0.085656,-0.03065
22.63,0.077821,0.077988,-0.00016731
22.64,0.11119,0.083121,0.028073
22.65,0.093278,0.085073,0.0082054
22.66,0.080257,0.078161,0.0020954
22.67,0.11798,0.08011,0.037868
22.68,0.12911,0.087191,0.041921
22.69,0.087598,0.08012,0.0074785
22.7,0.081379,0.06239,0.018989
22.71,0.10379,0.057629,0.04616
22.72,0.095278,0.066431,0.028846
22.73,0.10352,0.066668,0.036856
22.74,0.1742,0.057403,0.1168
22.75,0.19271,0.057228,0.13548
22.76,0.11915,0.063392,0.055758
22.77,0.087028,0.063734,0.023293
22.78,0.10022,0.064938,0.035279
22.79,0.10062,0.07468,0.02594
22.8,0.13344,0.075197,0.058242
22.81,0.25202,0.058521,0.1935
22.82,0.28923,0.049105,0.24012
22.83,0.16181,0.058173,0.10364
22.84,0.068799,0.069374,-0.00057511
22.85,0.039201,0.073911,-0.03471
22.86,0.034144,0.087735,-0.053591
22.87,0.048091,0.10947,-0.061379
22.88,0.083802,0.1034,-0.019597
22.89,0.095395,0.070665,0.02473
22.9,0.072248,0.052505,0.019744
22.91,0.083549,0.046211,0.037338
22.92,0.11556,0.03995,0.075608
22.93,0.096543,0.046213,0.05033
22.94,0.076206,0.062103,0.014103
22.95,0.10388,0.062219,0.04166
22.96,0.11103,0.053119,0.057912
22.97,0.072422,0.063574,0.0088481
22.98,0.060823,0.082205,-0.021382
22.99,0.071385,0.080451,-0.0090662
23,0.063103,0.06603,-0.0029266
23.01,0.067923,0.058219,0.009704
23.02,0.11072,0.047277,0.063444
23.03,0.11785,0.034622,0.083231
23.04,0.072802,0.037786,0.035016
23.05,0.056081,0.053313,0.0027671
23.06,0.062325,0.064541,-0.0022159
23.07,0.0588,0.072167,-0.013367
23.08,0.077835,0.085769,-0.007934
23.09,0.13373,0.090671,0.043061
23.1,0.13149,0.07509,0.056398
23.11,0.068089,0.056903,0.011187
23.12,0.032353,0.050599,-0.018246
23.13,0.02283,0.044796,-0.021966
23.14,0.025297,0.042337,-0.01704
23.15,0.043938,0.046851,-0.0029139
23.16,0.075,0.045543,0.029457
23.17,0.071918,0.040636,0.031283
23.18,0.046591,0.041636,0.0049546
23.19,0.044929,0.047463,-0.002534
23.2,0.052697,0.059417,-0.0067198
23.21,0.057638,0.075722,-0.018085
23.22,0.098647,0.079219,0.019428
23.23,0.16577,0.066872,0.098902
23.24,0.14755,0.047393,0.10016
23.25,0.092899,0.03255,0.060349
23.26,0.097522,0.030788,0.066734
23.27,0.10462,0.042845,0.061777
23.28,0.074092,0.064612,0.0094804
23.29,0.068661,0.076444,-0.007783
23.3,0.086024,0.065136,0.020888
23.31,0.074746,0.052158,0.022588
23.32,0.069105,0.049321,0.019784
23.33,0.10223,0.046548,0.055684
23.34,0.11354,0.049386,0.064151
23.35,0.097866,0.057155,0.040711
23.36,0.14126,0.051062,0.090201
23.37,0.18986,0.034529,0.15533
23.38,0.12994,0.030118,0.099822
23.39,0.059308,0.037214,0.022094
23.4,0.034834,0.040031,-0.0051977
23.41,0.034247,0.048214,-0.013967
23.42,0.057517,0.061682,-0.004165
23.43,0.12003,0.059841,0.060188
23.44,0.15587,0.043381,0.11249
23.45,0.10088,0.038642,0.062239
23.46,0.056203,0.045885,0.010318
23.47,0.049698,0.048203,0.0014949
23.48,0.045687,0.056596,-0.010909
23.49,0.053247,0.073918,-0.020671
23.5,0.08981,0.074339,0.015471
23.51,0.10028,0.049939,0.050339
23.52,0.067969,0.038994,0.028975
23.53,0.063695,0.040572,0.023124
23.54,0.073891,0.032868,0.041022
23.55,0.051116,0.029648,0.021469
23.56,0.026011,0.043743,-0.017732
23.57,0.017314,0.061663,-0.044349
23.58,0.017077,0.07169,-0.054614
23.59,0.024703,0.079749,-0.055046
23.6,0.044369,0.067896,-0.023527
23.61,0.059238,0.045739,0.013499
23.62,0.063535,0.041672,0.021863
23.63,0.10874,0.054629,0.054106
23.64,0.17293,0.063835,0.10909
23.65,0.13584,0.057177,0.078661
23.66,0.060733,0.044307,0.016426
23.67,0.02839,0.035051,-0.0066607
23.68,0.019448,0.043364,-0.023916
23.69,0.020158,0.074258,-0.0541
23.7,0.029929,0.10747,-0.077538
23.71,0.037886,0.097646,-0.05976
23.72,0.033312,0.054484,-0.021172
23.73,0.038652,0.029651,0.0090017
23.74,0.056949,0.028438,0.028511
23.75,0.05922,0.038007,0.021213
23.76,0.068976,0.049183,0.019793
23.77,0.11874,0.054224,0.064514
23.78,0.1322,0.043863,0.088337
23.79,0.082722,0.032394,0.050328
23.8,0.062633,0.039377,0.023257
23.81,0.068308,0.063229,0.0050799
23.82,0.064676,0.077807,-0.013131
23.83,0.089773,0.06559,0.024183
23.84,0.14613,0.04658,0.09955
23.85,0.12945,0.037137,0.092316
23.86,0.067444,0.03723,0.030213
23.87,0.044066,0.04476,-0.000694
23.88,0.038239,0.054593,-0.016353
23.89,0.032011,0.055529,-0.023518
23.9,0.04098,0.052211,-0.011231
23.91,0.053506,0.054121,-0.00061542
23.92,0.039755,0.060262,-0.020506
23.93,0.022404,0.068376,-0.045972
23.94,0.017924,0.062624,-0.0447
23.95,0.023234,0.041777,-0.018543
23.96,0.046442,0.028344,0.018099
23.97,0.096934,0.024209,0.072725
23.98,0.11426,0.029953,0.084307
23.99,0.070716,0.04235,0.028366
24,0.04658,0.045178,0.001402
24.01,0.047532,0.036635,0.010897
24.02,0.049015,0.033734,0.015281
24.03,0.075487,0.039726,0.035761
24.04,0.12626,0.05042,0.075841
24.05,0.11411,0.059548,0.054562
24.06,0.066011,0.051035,0.014976
24.07,0.056495,0.032242,0.024254
24.08,0.055237,0.021483,0.033753
24.09,0.041284,0.024609,0.016674
24.1,0.044201,0.041065,0.0031356
24.11,0.05419,0.059839,-0.0056487
24.12,0.043873,0.061914,-0.018041
24.13,0.041019,0.047128,-0.0061087
24.14,0.054744,0.033012,0.021732
24.15,0.052015,0.028823,0.023193
24.16,0.049821,0.037894,0.011928
24.17,0.075105,0.052807,0.022298
24.18,0.077382,0.050408,0.026974
24.19,0.041744,0.034692,0.0070524
24.2,0.01892,0.024545,-0.0056249
24.21,0.011473,0.023293,-0.01182
24.22,0.009111,0.029638,-0.020527
24.23,0.0086787,0.039819,-0.03114
24.24,0.0098084,0.04026,-0.030451
24.25,0.014074,0.034126,-0.020052
24.26,0.027526,0.029096,-0.0015703
24.27,0.051332,0.032274,0.019058
24.28,0.056083,0.050509,0.0055738
24.29,0.048546,0.058643,-0.010097
24.3,0.068527,0.040693,0.027834
24.31,0.082591,0.027157,0.055433
24.32,0.061878,0.029144,0.032735
24.33,0.061799,0.03704,0.024758
24.34,0.076391,0.047208,0.029183
24.35,0.058397,0.048801,0.0095968
24.36,0.042534,0.037209,0.0053252
24.37,0.048461,0.025846,0.022615
24.38,0.043263,0.019634,0.023629
24.39,0.031544,0.024352,0.0071916
24.4,0.034679,0.040296,-0.0056169
24.41,0.041614,0.045019,-0.0034051
24.42,0.05861,0.032376,0.026234
24.43,0.11771,0.022226,0.095484
24.44,0.15757,0.022413,0.13515
24.45,0.10038,0.028782,0.071597
24.46,0.043393,0.034313,0.0090798
24.47,0.024571,0.032118,-0.0075465
24.48,0.02407,0.025548,-0.0014784
24.49,0.040893,0.027091,0.013802
24.5,0.070239,0.033339,0.036899
24.51,0.066993,0.037268,0.029725
24.52,0.043087,0.037302,0.0057852
24.53,0.041342,0.032269,0.0090726
24.54,0.043616,0.027722,0.015894
24.55,0.04352,0.026599,0.016921
24.56,0.068922,0.029296,0.039626
24.57,0.088551,0.032035,0.056516
24.58,0.05957,0.031134,0.028436
24.59,0.035692,0.025336,0.010355
24.6,0.032241,0.022429,0.0098122
24.61,0.023521,0.030566,-0.0070444
24.62,0.013324,0.04538,-0.032056
24.63,0.0096242,0.050454,-0.04083
24.64,0.010409,0.042523,-0.032115
24.65,0.017305,0.029152,-0.011848
24.66,0.032432,0.024584,0.0078488
24.67,0.037759,0.029264,0.0084953
24.68,0.029876,0.03261,-0.0027341
24.69,0.036021,0.03197,0.004051
24.7,0.043068,0.028996,0.014072
24.71,0.027939,0.028512,-0.0005726
24.72,0.01343,0.030553,-0.017123
24.73,0.008605,0.035051,-0.026446
24.74,0.0084179,0.042819,-0.034401
24.75,0.012405,0.043263,-0.030858
24.76,0.019109,0.035676,-0.016567
24.77,0.018954,0.025999,-0.007045
24.78,0.016451,0.022133,-0.0056822
24.79,0.020989,0.025959,-0.0049696
24.8,0.026082,0.032149,-0.0060676
24.81,0.037706,0.031242,0.0064647
24.82,0.073995,0.02385,0.050145
24.83,0.093132,0.018802,0.07433
24.84,0.061571,0.023801,0.03777
24.85,0.043052,0.03795,0.0051025
24.86,0.043177,0.044695,-0.0015178
24.87,0.033399,0.037442,-0.0040427
24.88,0.029818,0.030101,-0.00028251
24.89,0.036625,0.02425,0.012375
24.9,0.0325,0.018266,0.014234
24.91,0.029747,0.01966,0.010087
24.92,0.039949,0.026827,0.013121
24.93,0.040916,0.029746,0.01117
24.94,0.041864,0.031045,0.010819
24.95,0.064672,0.033127,0.031545
24.96,0.067208,0.031109,0.036099
24.97,0.036987,0.031371,0.0056159
24.98,0.018379,0.037492,-0.019114
24.99,0.01467,0.03498,-0.02031
25,0.021048,0.026737,-0.0056891
25.01,0.04274,0.023296,0.019445
25.02,0.06119,0.021625,0.039565
25.03,0.044935,0.01871,0.026224
25.04,0.02848,0.020456,0.0080248
25.05,0.027649,0.023264,0.0043843
25.06,0.025524,0.023566,0.001958
25.07,0.029321,0.028351,0.00097026
25.08,0.044427,0.03214,0.012287
25.09,0.043934,0.029789,0.014145
25.1,0.036564,0.02931,0.0072534
25.11,0.047093,0.029452,0.017641
25.12,0.047856,0.025571,0.022285
25.13,0.035021,0.021447,0.013574
25.14,0.038832,0.021664,0.017168
25.15,0.041694,0.020832,0.020862
25.16,0.027432,0.02218,0.0052527
25.17,0.019522,0.02948,-0.0099576
25.18,0.020368,0.034028,-0.01366
25.19,0.025849,0.032344,-0.006495
25.2,0.04926,0.02919,0.02007
25.21,0.074451,0.025123,0.049329
25.22,0.05462,0.022437,0.032183
25.23,0.024358,0.025696,-0.0013378
25.24,0.012459,0.029586,-0.017127
25.25,0.0099235,0.025947,-0.016023
25.26,0.012656,0.022442,-0.0097862
25.27,0.018837,0.022968,-0.004131
25.28,0.019647,0.023586,-0.0039393
25.29,0.019643,0.026503,-0.0068597
25.3,0.028251,0.031725,-0.0034741
25.31,0.031793,0.031161,0.00063186
25.32,0.032758,0.025852,0.006906
25.33,0.050931,0.022882,0.028048
25.34,0.057394,0.021059,0.036335
25.35,0.035875,0.019277,0.016598
25.36,0.023849,0.020164,0.0036854
25.37,0.023752,0.02,0.0037515
25.38,0.029206,0.01789,0.011316
25.39,0.053686,0.020207,0.033479
25.4,0.075966,0.025346,0.05062
25.41,0.055279,0.026689,0.02859
25.42,0.034455,0.027695,0.0067596
25.43,0.032739,0.028179,0.0045599
25.44,0.029854,0.023801,0.0060536
25.45,0.036033,0.020677,0.015356
25.46,0.053411,0.022418,0.030993
25.47,0.044848,0.021171,0.023677
25.48,0.021826,0.017212,0.0046139
25.49,0.011341,0.01735,-0.0060092
25.5,0.0093556,0.018618,-0.0092623
25.51,0.012922,0.018587,-0.0056651
25.52,0.021446,0.020567,0.00087938
25.53,0.023127,0.022637,0.00049072
25.54,0.018308,0.021619,-0.0033105
25.55,0.021309,0.020194,0.0011152
25.56,0.024779,0.017764,0.0070153
25.57,0.026447,0.014461,0.011986
25.58,0.042022,0.013126,0.028896
25.59,0.051145,0.015099,0.036047
25.6,0.035448,0.017536,0.017911
25.61,0.02872,0.020003,0.0087178
25.62,0.030071,0.021325,0.0087461
25.63,0.020126,0.021097,-0.00097063
25.64,0.010615,0.01954,-0.0089247
25.65,0.0078131,0.019437,-0.011624
25.66,0.0092846,0.02173,-0.012445
25.67,0.016275,0.024549,-0.008274
25.68,0.025278,0.023799,0.0014791
25.69,0.026862,0.019962,0.0069004
25.7,0.036915,0.016047,0.020869
25.71,0.056376,0.013969,0.042408
25.72,0.045871,0.015249,0.030622
25.73,0.02158,0.01862,0.0029605
25.74,0.011178,0.019862,-0.0086836
25.75,0.0098581,0.018498,-0.0086404
25.76,0.01544,0.017577,-0.0021367
25.77,0.026322,0.01778,0.0085426
25.78,0.026068,0.017401,0.0086666
25.79,0.017509,0.017652,-0.00014376
25.8,0.016658,0.017212,-0.00055322
25.81,0.016677,0.013319,0.0033577
25.82,0.016205,0.010435,0.0057699
25.83,0.023089,0.01139,0.011699
25.84,0.026344,0.013666,0.012678
25.85,0.02358,0.01614,0.0074404
25.86,0.031695,0.017096,0.014599
25.87,0.036901,0.015581,0.02132
25.88,0.029182,0.014847,0.014335
25.89,0.032217,0.015349,0.016868
25.9,0.03547,0.017197,0.018272
25.91,0.023405,0.021923,0.0014818
25.92,0.016102,0.0261,-0.0099972
25.93,0.015467,0.024093,-0.0086262
25.94,0.014702,0.017653,-0.0029515
25.95,0.020519,0.013823,0.0066958
25.96,0.026852,0.014175,0.012677
25.97,0.018912,0.015091,0.0038215
25.98,0.0097282,0.01653,-0.0068021
25.99,0.0070662,0.018093,-0.011027
26,0.0088385,0.017379,-0.0085401
26.01,0.016546,0.014259,0.0022872
26.02,0.025717,0.01163,0.014087
26.03,0.023484,0.011125,0.01236
26.04,0.022471,0.012284,0.010187
26.05,0.029217,0.014006,0.015211
26.06,0.029653,0.014957,0.014696
26.07,0.03764,0.014234,0.023406
26.08,0.055838,0.014265,0.041573
26.09,0.045888,0.016063,0.029825
26.1,0.023952,0.016917,0.0070349
26.11,0.016248,0.017014,-0.00076664
26.12,0.013923,0.017017,-0.0030939
26.13,0.016079,0.016872,-0.00079385
26.14,0.023345,0.019208,0.0041365
26.15,0.021575,0.023686,-0.0021104
26.16,0.015563,0.024021,-0.0084573
26.17,0.016736,0.019653,-0.0029174
26.18,0.016976,0.016265,0.00071139
26.19,0.018034,0.014778,0.003256
26.2,0.02614,0.013913,0.012227
26.21,0.024231,0.014538,0.0096929
26.22,0.012606,0.015927,-0.0033215
26.23,0.0064948,0.016924,-0.010429
26.24,0.0051716,0.018663,-0.013491
26.25,0.0066664,0.019021,-0.012355
26.26,0.010506,0.016368,-0.0058616
26.27,0.011552,0.014529,-0.0029767
26.28,0.010201,0.014043,-0.0038425
26.29,0.012785,0.012206,0.00057933
26.3,0.016008,0.011338,0.0046703
26.31,0.022793,0.012564,0.010229
26.32,0.041731,0.012801,0.028929
26.33,0.046765,0.013137,0.033628
26.34,0.028722,0.01501,0.013712
26.35,0.019772,0.015218,0.0045544
26.36,0.017423,0.014483,0.0029398
26.37,0.015049,0.01758,-0.002531
26.38,0.019325,0.022003,-0.0026783
26.39,0.021273,0.022365,-0.0010915
26.4,0.015985,0.020038,-0.004053
26.41,0.016061,0.016907,-0.00084591
26.42,0.016734,0.013591,0.0031437
26.43,0.013662,0.012414,0.0012475
26.44,0.015909,0.012576,0.003333
26.45,0.017152,0.011857,0.0052958
26.46,0.010998,0.012091,-0.0010932
26.47,0.0068332,0.014016,-0.0071824
26.48,0.0072518,0.01425,-0.0069984
26.49,0.013366,0.013427,-6.1017e-05
26.5,0.027884,0.014718,0.013166
26.51,0.03433,0.015825,0.018505
26.52,0.023296,0.014158,0.0091379
26.53,0.018468,0.012228,0.0062397
26.54,0.01832,0.01138,0.0069401
26.55,0.014508,0.011097,0.003411
26.56,0.015609,0.013349,0.00226
26.57,0.017254,0.015804,0.00145
26.58,0.01334,0.014505,-0.0011655
26.59,0.013386,0.01368,-0.00029428
26.6,0.014043,0.015363,-0.0013197
26.61,0.0089695,0.015946,-0.0069768
26.62,0.0050369,0.016691,-0.011654
26.63,0.0040946,0.018231,-0.014136
26.64,0.004953,0.016515,-0.011562
26.65,0.0077944,0.01288,-0.005086
26.66,0.011632,0.01179,-0.00015719
26.67,0.019425,0.011581,0.0078438
26.68,0.039822,0.010966,0.028856
26.69,0.049743,0.012142,0.037601
26.7,0.029379,0.013012,0.016366
26.71,0.012053,0.012074,-2.1391e-05
26.72,0.006084,0.012161,-0.0060765
26.73,0.0042081,0.012575,-0.008367
26.74,0.0036881,0.012796,-0.0091079
26.75,0.0041009,0.014278,-0.010177
26.76,0.006294,0.013516,-0.0072216
26.77,0.011469,0.0096184,0.0018506
26.78,0.015346,0.0072132,0.0081327
26.79,0.017864,0.0073864,0.010478
26.8,0.028723,0.0087045,0.020019
26.81,0.032878,0.010386,0.022492
26.82,0.022054,0.011449,0.010605
26.83,0.017979,0.010993,0.0069858
26.84,0.017615,0.010438,0.0071776
26.85,0.015404,0.012256,0.0031477
26.86,0.019331,0.016257,0.0030733
26.87,0.020207,0.01948,0.00072674
26.88,0.013361,0.018305,-0.0049445
26.89,0.010806,0.013897,-0.003091
26.9,0.010936,0.011262,-0.00032583
26.91,0.012326,0.01058,0.001746
26.92,0.019087,0.010457,0.0086298
26.93,0.019848,0.010992,0.0088554
26.94,0.011235,0.010765,0.00046985
26.95,0.0060687,0.010054,-0.003985
26.96,0.0055701,0.0095687,-0.0039986
26.97,0.0091482,0.0088529,0.00029532
26.98,0.016642,0.010681,0.0059611
26.99,0.017656,0.013254,0.0044018
27,0.011556,0.012459,-0.00090356
27.01,0.0096907,0.010212,-0.0005212
27.02,0.011294,0.0078808,0.0034129
27.03,0.018568,0.0064165,0.012151
27.04,0.032938,0.0075697,0.025368
27.05,0.032704,0.0092647,0.023439
27.06,0.021499,0.009752,0.011747
27.07,0.019602,0.010133,0.0094685
27.08,0.016762,0.010556,0.0062062
27.09,0.011978,0.010461,0.0015168
27.1,0.012079,0.01123,0.00084894
27.11,0.011316,0.013198,-0.0018815
27.12,0.011316,0.012622,-0.0013055
27.13,0.014936,0.011268,0.0036681
27.14,0.013565,0.011495,0.00207
27.15,0.01092,0.0098484,0.0010719
27.16,0.012173,0.0084077,0.0037656
27.17,0.0096728,0.0092588,0.00041406
27.18,0.0052779,0.01004,-0.004762
27.19,0.0036831,0.010441,-0.0067581
27.2,0.0044994,0.010077,-0.0055779
27.21,0.0083656,0.0093364,-0.00097082
27.22,0.012529,0.0107,0.001829
27.23,0.010549,0.01185,-0.0013011
27.24,0.0085766,0.0096216,-0.001045
27.25,0.009376,0.0061622,0.0032138
27.26,0.0085544,0.0047856,0.0037688
27.27,0.0097606,0.005735,0.0040256
27.28,0.012003,0.0069043,0.0050983
27.29,0.010565,0.0071638,0.0034012
27.3,0.011839,0.0068214,0.0050176
27.31,0.014408,0.0071695,0.0072389
27.32,0.013403,0.0091153,0.0042875
27.33,0.016845,0.010953,0.0058928
27.34,0.019326,0.012087,0.0072389
27.35,0.013447,0.012526,0.00092122
27.36,0.010523,0.011167,-0.00064423
27.37,0.010891,0.0086297,0.002261
27.38,0.012467,0.0074808,0.0049859
27.39,0.019732,0.007347,0.012385
27.4,0.021218,0.0073911,0.013827
27.41,0.011885,0.0067184,0.0051661
27.42,0.0057293,0.0058074,-7.8148e-05
27.43,0.0044395,0.0056816,-0.0012421
27.44,0.0063621,0.0066457,-0.00028353
27.45,0.010489,0.0082352,0.0022542
27.46,0.010504,0.009353,0.0011508
27.47,0.0075749,0.010042,-0.0024676
27.48,0.0076868,0.010276,-0.0025893
27.49,0.0087346,0.0093425,-0.00060789
27.5,0.012893,0.006972,0.0059212
27.51,0.020426,0.0053169,0.01511
27.52,0.018067,0.0052973,0.01277
27.53,0.011428,0.0067459,0.0046818
27.54,0.0098633,0.0081836,0.0016796
27.55,0.007179,0.0080785,-0.00089953
27.56,0.0038967,0.0070719,-0.0031752
27.57,0.0027016,0.0071808,-0.0044792
27.58,0.0031314,0.0081717,-0.0050403
27.59,0.00534,0.0090734,-0.0037334
27.6,0.007296,0.0095635,-0.0022675
27.61,0.0066104,0.0096036,-0.0029933
27.62,0.0075531,0.009909,-0.002356
27.63,0.0085122,0.0093981,-0.00088589
27.64,0.0055144,0.0079095,-0.0023951
27.65,0.0029747,0.0070601,-0.0040853
27.66,0.0024507,0.0067172,-0.0042665
27.67,0.0034673,0.0075822,-0.0041149
27.68,0.0060455,0.0092729,-0.0032274
27.69,0.0071135,0.009001,-0.0018875
27.7,0.0061785,0.0072938,-0.0011153
27.71,0.0072371,0.006055,0.0011821
27.72,0.0083644,0.0053495,0.0030149
27.73,0.011097,0.0053894,0.0057077
27.74,0.017632,0.0061098,0.011522
27.75,0.016566,0.0068732,0.0096924
27.76,0.010285,0.0072765,0.0030083
27.77,0.0085597,0.0073059,0.0012538
27.78,0.0077426,0.0081427,-0.0004001
27.79,0.0083487,0.0091391,-0.00079041
27.8,0.01075,0.0091652,0.0015845
27.81,0.00938,0.0092712,0.00010888
27.82,0.0082496,0.0091953,-0.00094574
27.83,0.0095556,0.0084148,0.0011408
27.84,0.010827,0.0079103,0.0029171
27.85,0.017157,0.0074887,0.0096685
27.86,0.021866,0.0061269,0.015739
27.87,0.014122,0.0050174,0.0091042
27.88,0.0066575,0.0050644,0.0015931
27.89,0.0047487,0.0062401,-0.0014915
27.9,0.0067294,0.0075453,-0.00081587
27.91,0.012003,0.0085007,0.0035023
27.92,0.013207,0.0092957,0.0039117
27.93,0.009317,0.0089991,0.00031791
27.94,0.0084845,0.0070407,0.0014439
27.95,0.008252,0.0061298,0.0021222
27.96,0.0088285,0.0057208,0.0031077
27.97,0.01233,0.0056225,0.0067073
27.98,0.011835,0.0068157,0.005019
27.99,0.010117,0.0075159,0.0026012
28,0.011551,0.0062052,0.0053454
28.01,0.009571,0.0048468,0.0047242
28.02,0.0071582,0.0049543,0.0022039
28.03,0.007102,0.0052529,0.0018491
28.04,0.0058553,0.0057685,8.6733e-05
28.05,0.0054514,0.0069758,-0.0015244
28.06,0.0066762,0.0078914,-0.0012152
28.07,0.0094717,0.0077764,0.0016953
28.08,0.017029,0.007437,0.0095916
28.09,0.019333,0.0065195,0.012814
28.1,0.010791,0.006082,0.004709
28.11,0.0045407,0.0065586,-0.0020179
28.12,0.0024562,0.0068987,-0.0044425
28.13,0.0018054,0.0068741,-0.0050686
28.14,0.0017015,0.0063024,-0.0046009
28.15,0.0021861,0.0059066,-0.0037205
28.16,0.0039706,0.0056424,-0.0016718
28.17,0.0064142,0.0051171,0.0012971
28.18,0.0062439,0.0051454,0.0010986
28.19,0.005963,0.0053103,0.00065271
28.2,0.0069016,0.0047572,0.0021443
28.21,0.0056147,0.003877,0.0017377
28.22,0.0047754,0.0041252,0.00065016
28.23,0.0053794,0.0048197,0.00055969
28.24,0.0065604,0.0057166,0.00084383
28.25,0.010824,0.0063725,0.004452
28.26,0.012817,0.0064874,0.0063292
28.27,0.0087218,0.0059631,0.0027588
28.28,0.0065871,0.0051502,0.0014369
28.29,0.0062196,0.0047823,0.0014373
28.3,0.0068662,0.0041442,0.002722
28.31,0.0095527,0.0041557,0.005397
28.32,0.008352,0.0052224,0.0031296
28.33,0.0045572,0.0056029,-0.0010457
28.34,0.0031302,0.0045599,-0.0014297
28.35,0.0042019,0.0043355,-0.00013357
28.36,0.0084146,0.0049083,0.0035063
28.37,0.012044,0.0057106,0.006333
28.38,0.0089398,0.0074124,0.0015274
28.39,0.0056589,0.007144,-0.0014851
28.4,0.0054566,0.0062621,-0.00080554
28.41,0.0079153,0.005931,0.0019843
28.42,0.0145,0.0054766,0.009023
28.43,0.016214,0.0061089,0.010105
28.44,0.0099991,0.0055988,0.0044003
28.45,0.0066185,0.0035672,0.0030513
28.46,0.0049084,0.002767,0.0021414
28.47,0.0029247,0.0029983,-7.3633e-05
28.48,0.0021226,0.0033259,-0.0012034
28.49,0.0025811,0.0045848,-0.0020037
28.5,0.0046843,0.0054164,-0.00073216
28.51,0.0069594,0.0061861,0.00077328
28.52,0.0068287,0.0080069,-0.0011782
28.53,0.0082279,0.007312,0.00091586
28.54,0.0093779,0.005372,0.0040059
28.55,0.0058046,0.0045238,0.0012808
28.56,0.0026652,0.0048821,-0.0022169
28.57,0.0016246,0.0064782,-0.0048536
28.58,0.0015219,0.0068746,-0.0053527
28.59,0.0018676,0.004669,-0.0028014
28.6,0.0021521,0.0032115,-0.0010594
28.61,0.0028235,0.0027749,4.8653e-05
28.62,0.0041673,0.0023271,0.0018402
28.63,0.0048969,0.002746,0.0021509
28.64,0.0069659,0.0036174,0.0033485
28.65,0.0092907,0.0052998,0.0039908
28.66,0.0074392,0.0068943,0.00054488
28.67,0.0062334,0.0064993,-0.00026585
28.68,0.0065392,0.0055179,0.0010213
28.69,0.0067014,0.0051419,0.0015595
28.7,0.0093674,0.0048946,0.0044727
28.71,0.0097066,0.0050364,0.0046702
28.72,0.0061676,0.0047751,0.0013925
28.73,0.0046057,0.0038083,0.00079734
28.74,0.0044435,0.0037292,0.00071434
28.75,0.0059315,0.0039204,0.0020111
28.76,0.0082538,0.0031432,0.0051106
28.77,0.0062885,0.0030946,0.0031939
28.78,0.003079,0.0036809,-0.00060192
28.79,0.0019073,0.0046218,-0.0027145
28.8,0.0021266,0.0057583,-0.0036316
28.81,0.0033808,0.0057782,-0.0023974
28.82,0.0041597,0.005129,-0.00096936
28.83,0.0043016,0.004826,-0.00052435
28.84,0.0057322,0.0047121,0.0010202
28.85,0.0058124,0.0047963,0.0010161
28.86,0.0051209,0.0051144,6.4473e-06
28.87,0.0058358,0.0045783,0.0012575
28.88,0.0050499,0.0032738,0.0017761
28.89,0.004327,0.0024857,0.0018413
28.9,0.0048138,0.0024485,0.0023653
28.91,0.0049471,0.0028592,0.0020879
28.92,0.0066922,0.0032797,0.0034125
28.93,0.0076182,0.0041027,0.0035155
28.94,0.0054963,0.0051885,0.00030781
28.95,0.0046884,0.0057477,-0.0010593
28.96,0.0044592,0.0050213,-0.00056214
28.97,0.0045502,0.0038803,0.00066985
28.98,0.0057649,0.0034686,0.0022962
28.99,0.0046371,0.0040005,0.00063652
29,0.0024097,0.0053931,-0.0029834
29.01,0.0015459,0.0063469,-0.0048009
29.02,0.0017529,0.0052793,-0.0035265
29.03,0.0028183,0.0035311,-0.00071279
29.04,0.0034273,0.0024152,0.0010121
29.05,0.0029886,0.0019649,0.0010237
29.06,0.003341,0.0020874,0.0012536
29.07,0.0043254,0.0027444,0.001581
29.08,0.0071522,0.0037837,0.0033685
29.09,0.011418,0.004904,0.0065144
29.1,0.010108,0.0048471,0.0052614
29.11,0.0071789,0.0035284,0.0036504
29.12,0.0066363,0.0028076,0.0038287
29.13,0.0049468,0.0030934,0.0018534
29.14,0.0039415,0.0041258,-0.00018431
29.15,0.0036989,0.0055499,-0.001851
29.16,0.0029434,0.0055217,-0.0025784
29.17,0.0030047,0.003814,-0.00080924
29.18,0.0035486,0.0023737,0.001175
29.19,0.00526,0.0019349,0.0033251
29.2,0.0077601,0.0019265,0.0058336
29.21,0.0062009,0.0021707,0.0040302
29.22,0.0031995,0.0030176,0.00018192
29.23,0.0023228,0.0047076,-0.0023848
29.24,0.0035148,0.0059968,-0.002482
29.25,0.0068077,0.0053152,0.0014925
29.26,0.0079603,0.0039119,0.0040484
29.27,0.0051168,0.0035998,0.001517
29.28,0.003453,0.0042295,-0.00077652
29.29,0.0029963,0.0053052,-0.0023089
29.3,0.0033791,0.0053004,-0.0019213
29.31,0.0044576,0.0039318,0.0005258
29.32,0.0042143,0.0027698,0.0014445
29.33,0.0044375,0.0023187,0.0021189
29.34,0.0047758,0.0021906,0.0025852
29.35,0.0030316,0.0020611,0.00097056
29.36,0.0015674,0.0021081,-0.00054069
29.37,0.0011947,0.0029104,-0.0017157
29.38,0.00149,0.0045313,-0.0030413
29.39,0.0022378,0.0050961,-0.0028582
29.4,0.003199,0.0038384,-0.00063946
29.41,0.0057114,0.0029518,0.0027596
29.42,0.0079308,0.0034352,0.0044956
29.43,0.0054559,0.0046385,0.00081739
29.44,0.0025075,0.0051129,-0.0026054
29.45,0.0015581,0.003937,-0.0023789
29.46,0.0017863,0.0024043,-0.00061796
29.47,0.002672,0.0016149,0.0010571
29.48,0.0030164,0.0015646,0.0014518
29.49,0.0034192,0.0018964,0.0015228
29.5,0.004576,0.0021317,0.0024443
29.51,0.004958,0.0025656,0.0023924
29.52,0.0066251,0.0040145,0.0026106
29.53,0.0078484,0.0049722,0.0028762
29.54,0.0052743,0.0040162,0.001258
29.55,0.0033453,0.002839,0.00050635
29.56,0.0028816,0.0025739,0.00030766
29.57,0.0032725,0.0034906,-0.00021808
29.58,0.0044607,0.0047586,-0.00029796
29.59,0.0041515,0.0044942,-0.00034275
29.6,0.0037334,0.0032133,0.00052008
29.61,0.0040792,0.0021276,0.0019517
29.62,0.0037421,0.0015241,0.0022179
29.63,0.0043425,0.0012863,0.0030561
29.64,0.0043406,0.0013605,0.00298
29.65,0.002544,0.0019791,0.00056491
29.66,0.0014616,0.0033378,-0.0018763
29.67,0.0015328,0.0045312,-0.0029984
29.68,0.0027016,0.0040717,-0.0013701
29.69,0.0038764,0.0027939,0.0010825
29.7,0.003088,0.0021829,0.00090512
29.71,0.0022189,0.0027235,-0.0005046
29.72,0.0023296,0.003734,-0.0014044
29.73,0.0035417,0.003573,-3.1241e-05
29.74,0.0058813,0.0025115,0.0033697
29.75,0.0055774,0.0019561,0.0036214
29.76,0.0035037,0.0017908,0.0017128
29.77,0.0027991,0.001475,0.0013241
29.78,0.0024921,0.0013408,0.0011514
29.79,0.0028619,0.00177,0.0010918
29.8,0.0031431,0.0027586,0.00038445
29.81,0.0025572,0.0038578,-0.0013006
29.82,0.0026485,0.0037141,-0.0010656
29.83,0.0030883,0.0026109,0.00047738
29.84,0.0044826,0.0020866,0.0023961
29.85,0.006217,0.002669,0.003548
29.86,0.0045225,0.0039652,0.00055735
29.87,0.0020662,0.00436,-0.0022938
29.88,0.0011805,0.0031883,-0.0020078
29.89,0.001272,0.0018861,-0.0006141
29.9,0.0018569,0.0013023,0.00055457
29.91,0.0019099,0.0013241,0.00058572
29.92,0.0016853,0.0015996,8.5666e-05
29.93,0.0018908,0.0018083,8.252e-05
29.94,0.001848,0.0023052,-0.00045722
29.95,0.0021505,0.0029914,-0.00084088
29.96,0.0025208,0.0029797,-0.0004589
29.97,0.0024446,0.0023993,4.5277e-05
29.98,0.0030025,0.0019552,0.0010473
29.99,0.0026559,0.0019861,0.00066973


==> figures/data/20230413_constADP_0.007/simu_xrd_strain10/simuXRD_fit_nmf2.csv <==
0,0.35663,0.48901,-0.13239
0.01,0.36007,0.49558,-0.13551
0.02,0.36357,0.50081,-0.13724
0.030001,0.37578,0.50739,-0.13161
0.040001,0.37943,0.51262,-0.1332
0.050001,0.38313,0.51782,-0.13469
0.060001,0.38688,0.5245,-0.13761
0.070001,0.3907,0.53001,-0.13931
0.080001,0.39458,0.53629,-0.14171
0.090002,0.39852,0.5419,-0.14338
0.1,0.40252,0.54785,-0.14533
0.11,0.40659,0.55408,-0.14748
0.12,0.41073,0.56009,-0.14936
0.13,0.41493,0.56627,-0.15134
0.14,0.41921,0.57241,-0.15321
0.15,0.42355,0.57888,-0.15533
0.16,0.42797,0.58523,-0.15726
0.17,0.43246,0.59199,-0.15952
0.18,0.43703,0.59853,-0.1615
0.19,0.44168,0.60528,-0.16361
0.2,0.44641,0.61232,-0.16592
0.21,0.45122,0.61925,-0.16804
0.22,0.45611,0.62667,-0.17057
0.23,0.46109,0.63391,-0.17282
0.24,0.46616,0.64136,-0.1752
0.25,0.47132,0.64905,-0.17774
0.26,0.47657,0.65692,-0.18036
0.27,0.48191,0.66489,-0.18298
0.28,0.48736,0.67303,-0.18567
0.29,0.4929,0.682,-0.1891
0.30001,0.49855,0.69042,-0.19187
0.31001,0.5043,0.69995,-0.19565
0.32001,0.51016,0.70932,-0.19916
0.33001,0.51613,0.71835,-0.20222
0.34001,0.5269,0.72824,-0.20134
0.35001,0.53312,0.73761,-0.20449
0.36001,0.53946,0.74789,-0.20843
0.37001,0.54592,0.75827,-0.21235
0.38001,0.55251,0.76834,-0.21583
0.39001,0.55923,0.77898,-0.21975
0.40001,0.56609,0.78945,-0.22336
0.41001,0.57308,0.80076,-0.22768
0.42001,0.58021,0.81195,-0.23174
0.43001,0.58748,0.82316,-0.23568
0.44001,0.59491,0.83473,-0.23982
0.45001,0.60249,0.84649,-0.244
0.46001,0.61023,0.85914,-0.24891
0.47001,0.61813,0.8715,-0.25337
0.48001,0.6262,0.88417,-0.25797
0.49001,0.63444,0.89721,-0.26277
0.50001,0.64286,0.91048,-0.26762
0.51001,0.65146,0.92458,-0.27311
0.52001,0.66025,0.93858,-0.27832
0.53001,0.66924,0.95303,-0.28378
0.54001,0.67843,0.96786,-0.28943
0.55001,0.68782,0.98302,-0.29519
0.56001,0.69743,0.99894,-0.30151
0.57001,0.70726,1.015,-0.30774
0.58001,0.71731,1.0315,-0.31417
0.59001,0.7276,1.0485,-0.3209
0.60001,0.73814,1.066,-0.32788
0.61001,0.74892,1.0846,-0.33567
0.62001,0.75996,1.1032,-0.34321
0.63001,0.77128,1.1223,-0.35101
0.64001,0.78286,1.142,-0.35911
0.65001,0.79474,1.1623,-0.36759
0.66001,0.80691,1.1839,-0.377
0.67001,0.81938,1.2055,-0.38613
0.68001,0.83218,1.2279,-0.39574
0.69001,0.8453,1.2511,-0.40576
0.70001,0.85876,1.275,-0.41625
0.71001,0.87258,1.3003,-0.42767
0.72001,0.88676,1.3259,-0.43912
0.73001,0.90132,1.3525,-0.45116
0.74001,0.91627,1.3801,-0.46379
0.75001,0.93164,1.4092,-0.47756
0.76001,0.94743,1.4393,-0.49185
0.77001,0.96365,1.4701,-0.50649
0.78001,0.98034,1.5027,-0.52237
0.79001,0.9975,1.5362,-0.5387
0.80001,1.0152,1.5712,-0.55608
0.81001,1.0359,1.6082,-0.57239
0.82001,1.0546,1.6463,-0.5917
0.83001,1.0738,1.686,-0.61213
0.84001,1.0937,1.7279,-0.63421
0.85001,1.1142,1.7717,-0.65751
0.86001,1.1353,1.8176,-0.6823
0.87001,1.157,1.8659,-0.70888
0.88001,1.1795,1.9168,-0.73733
0.89001,1.2026,1.9702,-0.76756
0.90002,1.2265,2.0268,-0.80026
0.91002,1.2512,2.0865,-0.83529
0.92002,1.2767,2.1499,-0.87312
0.93002,1.3031,2.2174,-0.91428
0.94002,1.3304,2.289,-0.95864
0.95002,1.3586,2.3656,-1.007
0.96002,1.3878,2.4475,-1.0597
0.97002,1.418,2.5354,-1.1174
0.98002,1.4494,2.6301,-1.1807
0.99002,1.4818,2.7327,-1.2509
1,1.5155,2.8438,-1.3283
1.01,1.5504,2.9647,-1.4143
1.02,1.5866,3.0978,-1.5112
1.03,1.6243,3.2434,-1.6191
1.04,1.6634,3.4044,-1.741
1.05,1.7041,3.5841,-1.8801
1.06,1.7464,3.7845,-2.0381
1.07,1.7904,4.0103,-2.2199
1.08,1.8405,4.2677,-2.4272
1.09,1.8883,4.5623,-2.674
1.1,1.9381,4.9034,-2.9653
1.11,1.9902,5.3038,-3.3137
1.12,2.0445,5.7786,-3.7342
1.13,2.1012,6.3513,-4.25
1.14,2.1606,7.0533,-4.8927
1.15,2.2227,7.9313,-5.7087
1.16,2.2877,9.0565,-6.7688
1.17,2.3559,10.541,-8.1851
1.18,2.4274,12.571,-10.143
1.19,2.5024,15.477,-12.975
1.2,2.5813,19.904,-17.323
1.21,2.6642,27.275,-24.611
1.22,2.7516,41.432,-38.68
1.23,2.8435,75.691,-72.847
1.24,2.9406,167.97,-165.03
1.25,3.043,338.66,-335.62
1.26,3.1513,478.26,-475.11
1.27,3.2659,511.16,-507.9
1.28,3.3873,462.11,-458.72
1.29,3.5161,365.84,-362.32
1.3,3.6528,261.96,-258.31
1.31,3.7982,166.81,-163.01
1.32,3.9531,88.722,-84.769
1.33,4.1183,31.597,-27.479
1.34,4.2946,1.1851,3.1095
1.35,4.4833,2.4869e-14,4.4833
1.36,4.6855,1.7764e-14,4.6855
1.37,4.9025,1.7764e-14,4.9025
1.38,5.1357,1.8652e-14,5.1357
1.39,5.3871,1.954e-14,5.3871
1.4,5.6583,2.2204e-14,5.6583
1.41,5.9517,2.4869e-14,5.9517
1.42,6.2698,2.8422e-14,6.2698
1.43,6.6154,3.7303e-14,6.6154
1.44,6.9918,6.7502e-14,6.9918
1.45,7.4029,1.2079e-13,7.4029
1.46,7.853,1.1813e-13,7.853
1.47,8.3474,8.8818e-14,8.3474
1.48,8.8921,9.2371e-14,8.8921
1.49,9.4974,1.5099e-13,9.4974
1.5,10.165,4.4196e-12,10.165
1.51,10.909,4.8429,6.0664
1.52,11.741,10.553,1.1876
1.53,12.675,13.992,-1.3168
1.54,13.73,16.106,-2.3761
1.55,14.926,17.897,-2.9719
1.56,16.29,19.714,-3.4236
1.57,17.856,21.69,-3.8334
1.58,19.666,23.914,-4.2476
1.59,21.774,26.468,-4.6946
1.6,24.248,29.446,-5.1976
1.61,27.18,32.96,-5.7803
1.62,30.689,37.16,-6.4709
1.63,34.94,42.246,-7.3055
1.64,40.158,48.492,-8.3341
1.65,46.66,56.29,-9.6299
1.66,54.909,66.212,-11.304
1.67,65.593,79.126,-13.533
1.68,79.782,96.4,-16.618
1.69,99.205,120.32,-21.113
1.7,126.82,154.95,-28.13
1.71,168.01,208.22,-40.209
1.72,233.59,297.85,-64.26
1.73,347.94,472.33,-124.4
1.74,577.2,895.4,-318.19
1.75,1154.2,2012.4,-858.21
1.76,2949,4051.1,-1102.1
1.77,6884.6,5826.5,1058.1
1.78,8441.5,6214,2227.5
1.79,4740.9,5516.2,-775.27
1.8,1802.2,4322.1,-2520
1.81,791.91,3084.7,-2292.8
1.82,440.64,2043.2,-1602.6
1.83,282.27,1267.2,-984.93
1.84,196.89,747.83,-550.94
1.85,145.42,382.89,-237.47
1.86,111.96,122.21,-10.252
1.87,88.952,6.0827,82.869
1.88,72.452,0,72.452
1.89,60.215,0,60.215
1.9,50.89,0,50.89
1.91,43.622,0,43.622
1.92,37.852,0,37.852
1.93,33.198,0,33.198
1.94,29.395,3.5527e-15,29.395
1.95,26.255,3.5527e-15,26.255
1.96,23.641,3.5527e-15,23.641
1.97,21.456,3.5527e-15,21.456
1.98,19.634,3.5527e-15,19.634
1.99,18.137,3.5527e-15,18.137
2,16.965,3.5527e-15,16.965
2.01,16.203,7.1054e-15,16.203
2.02,16.187,7.1054e-15,16.187
2.03,18.327,1.0658e-14,18.327
2.04,26.5,1.4211e-14,26.5
2.05,37.108,2.1316e-14,37.108
2.06,31.652,1.7764e-14,31.652
2.07,18.963,1.4211e-14,18.963
2.08,12.911,1.0658e-14,12.911
2.09,10.653,1.0658e-14,10.653
2.1,9.5104,1.0658e-14,9.5104
2.11,8.7642,1.2434e-14,8.7642
2.12,8.2047,1.954e-14,8.2047
2.13,7.7537,1.0125e-13,7.7537
2.14,7.3746,39.173,-31.798
2.15,7.0478,115.13,-108.08
2.16,6.7615,276.66,-269.9
2.17,6.5083,458.23,-451.72
2.18,6.2827,534.89,-528.61
2.19,6.0811,570.78,-564.7
2.2,5.9004,548.62,-542.72
2.21,5.7383,525.52,-519.79
2.22,5.5931,459.78,-454.19
2.23,5.463,406.7,-401.24
2.24,5.347,330.41,-325.06
2.25,5.244,269.06,-263.81
2.26,5.153,197.48,-192.33
2.27,5.0733,145.93,-140.86
2.28,5.0043,96.047,-91.043
2.29,4.9454,56.572,-51.626
2.3,4.8962,25.873,-20.977
2.31,4.8563,1.6562,3.2001
2.32,4.8255,5.1514e-14,4.8255
2.33,4.8053,2.0428e-14,4.8053
2.34,4.792,1.7764e-14,4.792
2.35,4.7871,1.7764e-14,4.7871
2.36,4.7908,1.6875e-14,4.7908
2.37,4.8029,1.954e-14,4.8029
2.38,4.8236,1.954e-14,4.8236
2.39,4.853,2.3981e-14,4.853
2.4,4.8912,2.5757e-14,4.8912
2.41,4.9385,3.3751e-14,4.9385
2.42,4.9952,4.1744e-14,4.9952
2.43,5.0617,6.839e-14,5.0617
2.44,5.1383,1.751e-11,5.1383
2.45,5.2257,5.5952,-0.36951
2.46,5.3244,20.476,-15.151
2.47,5.4351,41.464,-36.029
2.48,5.5586,93.706,-88.148
2.49,5.696,237.7,-232
2.5,5.8482,503.83,-497.98
2.51,6.0164,658.92,-652.9
2.52,6.2022,712.33,-706.13
2.53,6.407,753.36,-746.96
2.54,6.6329,695.77,-689.14
2.55,6.8819,689.83,-682.95
2.56,7.1565,593.73,-586.57
2.57,7.4597,542.01,-534.55
2.58,7.7947,459.19,-451.4
2.59,8.1654,375.36,-367.19
2.6,8.5765,319.55,-310.97
2.61,9.0332,231.96,-222.93
2.62,9.542,186.89,-177.35
2.63,10.11,132.23,-122.12
2.64,10.747,82.537,-71.79
2.65,11.464,50.316,-38.852
2.66,12.273,16.585,-4.3122
2.67,13.191,1.1155,12.076
2.68,14.24,2.8422e-14,14.24
2.69,15.44,1.5987e-14,15.44
2.7,16.823,1.4211e-14,16.823
2.71,18.429,1.7764e-14,18.429
2.72,20.308,1.4211e-14,20.308
2.73,22.526,2.1316e-14,22.526
2.74,25.167,2.4869e-14,25.167
2.75,28.348,2.8422e-14,28.348
2.76,32.226,2.629e-13,32.226
2.77,37.021,5.1605,31.861
2.78,43.047,34.036,9.0112
2.79,50.767,97.902,-47.135
2.8,60.884,165.92,-105.04
2.81,74.511,193.79,-119.27
2.82,93.494,232.63,-139.13
2.83,121.09,272.23,-151.14
2.84,163.51,322.88,-159.38
2.85,233.85,473.98,-240.12
2.86,364.29,848.88,-484.6
2.87,653.53,1639.8,-986.22
2.88,1485.3,2364.1,-878.78
2.89,3904.8,2663.5,1241.3
2.9,6951.4,2628.7,4322.8
2.91,5669.7,2317.2,3352.5
2.92,2429.7,1909.6,520.16
2.93,952.18,1469.6,-517.47
2.94,477.24,1016.6,-539.33
2.95,288.57,625.91,-337.34
2.96,194.52,315.17,-120.65
2.97,140.63,74.07,66.559
2.98,106.81,4.7633,102.05
2.99,84.19,0,84.19
3.0001,68.317,0,68.317
3.0101,56.761,0,56.761
3.0201,48.101,0,48.101
3.0301,41.457,7.1054e-15,41.457
3.0401,36.262,7.1054e-15,36.262
3.0501,32.139,26.662,5.4773
3.0601,28.826,287.83,-259.01
3.0701,26.141,500.1,-473.96
3.0801,23.951,489.6,-465.65
3.0901,22.158,612.54,-590.38
3.1001,20.692,655.42,-634.73
3.1101,19.498,544.91,-525.41
3.1201,18.537,601.84,-583.3
3.1301,17.778,535.17,-517.39
3.1401,17.2,415.57,-398.37
3.1501,16.787,446.69,-429.9
3.1601,16.53,367.1,-350.57
3.1701,16.424,301.48,-285.05
3.1801,16.469,327.85,-311.38
3.1901,16.672,255.07,-238.4
3.2001,17.042,191.16,-174.12
3.2101,17.597,177.06,-159.46
3.2201,18.361,123.68,-105.32
3.2301,19.37,77.662,-58.292
3.2401,20.673,58.801,-38.128
3.2501,22.337,35.92,-13.584
3.2601,24.454,6.9987,17.455
3.2701,27.157,0.40405,26.753
3.2801,30.635,6.0396e-14,30.635
3.2901,35.167,2.8422e-14,35.167
3.3001,41.178,2.1316e-14,41.178
3.3101,49.336,8.5265e-14,49.336
3.3201,60.748,9.5083,51.24
3.3301,77.355,20.278,57.077
3.3401,102.82,79.773,23.047
3.3501,144.8,216.71,-71.913
3.3601,221.72,539.42,-317.7
3.3701,388.74,1017.9,-629.15
3.3801,857.46,1319.4,-461.93
3.3901,2261.2,1427.2,834.07
3.4001,4291.2,1388.1,2903.2
3.4101,3795.3,1255.7,2539.6
3.4201,1698.8,1080.6,618.24
3.4301,656.42,872.2,-215.78
3.4401,321.62,662.64,-341.02
3.4501,192.15,459.86,-267.7
3.4601,128.73,283.45,-154.72
3.4701,92.751,143.47,-50.721
3.4801,70.322,43.042,27.28
3.4901,55.386,3.4655,51.921
3.5001,44.955,7.1054e-15,44.955
3.5101,37.429,7.1054e-15,37.429
3.5201,31.944,1.0658e-14,31.944
3.5301,28.23,66.956,-38.727
3.5401,26.961,226.54,-199.58
3.5501,28.01,242.29,-214.28
3.5601,25.729,203.26,-177.53
3.5701,19.995,299.1,-279.1
3.5801,16.197,307.4,-291.2
3.5901,14.149,217.41,-203.26
3.6001,12.754,256.32,-243.57
3.6101,11.66,283.52,-271.86
3.6201,10.755,201.5,-190.74
3.6301,9.9872,203.87,-193.89
3.6401,9.3263,235.69,-226.37
3.6501,8.752,160.74,-151.99
3.6601,8.2498,112.37,-104.12
3.6701,7.8085,124.84,-117.03
3.6801,7.4194,86.575,-79.155
3.6901,7.0754,36.981,-29.905
3.7001,6.7709,45.219,-38.448
3.7101,6.5026,51.256,-44.753
3.7201,6.2642,38.365,-32.101
3.7301,6.0539,36.995,-30.941
3.7401,5.8691,51.449,-45.58
3.7501,5.7077,78.736,-73.028
3.7601,5.5681,89.273,-83.705
3.7701,5.4489,60.091,-54.642
3.7801,5.3492,58.367,-53.018
3.7901,5.2682,86.564,-81.296
3.8001,5.2056,67.508,-62.302
3.8101,5.1612,38.9,-33.739
3.8201,5.1352,61.679,-56.544
3.8301,5.1281,69.779,-64.651
3.8401,5.1407,37.103,-31.962
3.8501,5.1743,31.958,-26.784
3.8601,5.2304,52.783,-47.553
3.8701,5.3114,40.757,-35.446
3.8801,5.4201,19.327,-13.907
3.8901,5.5611,27.112,-21.551
3.9001,5.7374,36.485,-30.747
3.9101,5.9562,25.122,-19.166
3.9201,6.2256,19.5,-13.275
3.9301,6.5559,38.615,-32.059
3.9401,6.9613,76.135,-69.174
3.9501,7.4604,161.79,-154.33
3.9601,8.0787,267.54,-259.46
3.9701,8.8518,249.57,-240.72
3.9801,9.8303,208.56,-198.73
3.9901,11.088,278.92,-267.83
4.0001,12.736,309.22,-296.48
4.0101,14.949,229.02,-214.07
4.0201,18.013,227.96,-209.95
4.0301,22.424,302.87,-280.45
4.0401,29.105,277.95,-248.85
4.0501,39.953,260.97,-221.02
4.0601,59.426,401.21,-341.79
4.0701,100.35,514.67,-414.32
4.0801,210.62,489.25,-278.63
4.0901,550.18,461.18,89.005
4.1001,1137.6,477.18,660.39
4.1101,1137.6,452.56,685.05
4.1201,550.31,366.33,183.98
4.1301,210.84,320.73,-109.89
4.1401,100.66,325.84,-225.18
4.1501,59.827,337.36,-277.54
4.1601,40.454,273.02,-232.57
4.1701,29.712,190.52,-160.81
4.1801,23.146,176.38,-153.23
4.1901,18.86,196.24,-177.38
4.2001,15.933,139.38,-123.45
4.2101,13.87,71.424,-57.553
4.2201,12.391,80.806,-68.415
4.2301,11.323,109.64,-98.312
4.2401,10.559,70.158,-59.599
4.2501,10.031,26.083,-16.051
4.2601,9.6949,42.134,-32.44
4.2701,9.5227,63.691,-54.169
4.2801,9.4994,39.287,-29.788
4.2901,9.6192,17.206,-7.5869
4.3001,9.8851,29.981,-20.096
4.3101,10.309,46.098,-35.789
4.3201,10.913,49.23,-38.316
4.3301,11.732,80.491,-68.758
4.3401,12.819,120.02,-107.2
4.3501,14.252,103.33,-89.078
4.3601,16.149,80.436,-64.287
4.3701,18.69,112.24,-93.547
4.3801,22.163,138.98,-116.82
4.3901,27.047,111.9,-84.855
4.4001,34.185,110.15,-75.961
4.4101,45.174,186.51,-141.34
4.4201,63.376,321.34,-257.96
4.4301,96.959,437.72,-340.76
4.4401,170.67,483.89,-313.21
4.4501,380.16,558.7,-178.54
4.4601,999.18,554.47,444.72
4.4701,1836.3,505.65,1330.6
4.4801,1559.6,452.08,1107.6
4.4901,683.48,429.22,254.26
4.5001,266.85,398.14,-131.28
4.5101,133.13,325.06,-191.94
4.5201,80.769,270.37,-189.6
4.5301,54.973,210.59,-155.62
4.5401,40.399,174.87,-134.47
4.5501,31.545,133.72,-102.18
4.5601,26.297,94.456,-68.159
4.5701,24.778,56.304,-31.526
4.5801,28.712,27.925,0.78642
4.5901,31.494,19.886,11.609
4.6001,23.711,7.1663,16.545
4.6101,15.646,0.72689,14.919
4.6201,12.043,2.4869e-14,12.043
4.6301,10.323,3.5527e-14,10.323
4.6401,9.2488,3.0198e-13,9.2488
4.6501,8.4797,9.4147e-14,8.4797
4.6601,7.8962,5.4619,2.4343
4.6701,7.4421,74.239,-66.796
4.6801,7.0858,221.75,-214.66
4.6901,6.8077,288.4,-281.59
4.7001,6.5944,185.42,-178.82
4.7101,6.4371,138.27,-131.84
4.7201,6.3294,242.95,-236.62
4.7301,6.2672,330.78,-324.51
4.7401,6.2476,231.81,-225.57
4.7501,6.2696,136.44,-130.17
4.7601,6.3328,192.84,-186.51
4.7701,6.4383,301.68,-295.24
4.7801,6.5883,250.79,-244.2
4.7901,6.7867,142.49,-135.7
4.8001,7.0374,133.01,-125.98
4.8101,7.3474,207.49,-200.14
4.8201,7.7256,201.06,-193.33
4.8301,8.1831,113.54,-105.35
4.8401,8.735,74.501,-65.766
4.8501,9.4008,106.94,-97.544
4.8601,10.206,134.31,-124.1
4.8701,11.186,88.67,-77.484
4.8801,12.388,47.078,-34.69
4.8901,13.877,50.473,-36.596
4.9001,15.745,73.422,-57.677
4.9101,18.127,69.714,-51.587
4.9201,21.222,49.372,-28.15
4.9301,25.343,41.24,-15.897
4.9401,30.992,49.977,-18.985
4.9501,39.029,76.441,-37.411
4.9601,51.026,146.96,-95.939
4.9701,70.123,322.69,-252.57
4.9801,103.42,500.51,-397.09
4.9901,170.16,531.66,-361.5
5.0001,338.1,616.35,-278.25
5.0101,860.44,640.77,219.68
5.0201,2005.8,606.43,1399.3
5.0301,2458.9,577.71,1881.2
5.0401,1382.1,482.35,899.72
5.0501,526.95,481.65,45.299
5.0601,233.05,433.86,-200.81
5.0701,130.93,350.84,-219.91
5.0801,84.962,283.37,-198.41
5.0901,60.251,208.54,-148.29
5.1001,45.433,188.88,-143.45
5.1101,35.877,145.64,-109.76
5.1201,29.394,86.171,-56.777
5.1301,24.841,48.353,-23.512
5.1401,21.57,30.143,-8.5734
5.1501,19.198,27.416,-8.2179
5.1601,17.49,34.951,-17.461
5.1701,16.298,20.836,-4.5384
5.1801,15.533,2.8064,12.727
5.1901,15.148,3.5527e-14,15.148
5.2001,15.128,3.3975,11.73
5.2101,15.493,22.237,-6.7434
5.2201,16.302,14.713,1.5896
5.2301,17.665,1.9981,15.667
5.2401,19.778,1.242,18.536
5.2501,22.979,32.99,-10.011
5.2601,27.881,77.367,-49.486
5.2701,35.66,150.51,-114.85
5.2801,48.815,240.34,-191.53
5.2901,73.488,274.22,-200.73
5.3001,128.54,356.85,-228.31
5.3101,287.31,452.15,-164.84
5.3201,749.55,421.14,328.41
5.3301,1331.7,365.93,965.75
5.3401,1086.6,309.9,776.66
5.3501,467.18,331.12,136.06
5.3601,184.66,395.14,-210.48
5.3701,93.775,324.45,-230.67
5.3801,57.615,234.32,-176.7
5.3901,39.548,188.16,-148.61
5.4001,29.164,196.36,-167.2
5.4101,22.624,223.84,-201.22
5.4201,18.23,158.69,-140.46
5.4301,15.133,84,-68.867
5.4401,12.866,65.862,-52.996
5.4501,11.159,104.64,-93.481
5.4601,9.8412,140.17,-130.32
5.4701,8.8065,91.479,-82.673
5.4801,7.9801,32.388,-24.408
5.4901,7.3131,19.983,-12.67
5.5001,6.77,61.501,-54.731
5.5101,6.3257,93.635,-87.309
5.5201,5.9616,59.415,-53.454
5.5301,5.6641,25.452,-19.788
5.5401,5.4229,18.578,-13.155
5.5501,5.2307,41.001,-35.77
5.5601,5.082,61.856,-56.774
5.5701,4.9732,41.564,-36.591
5.5801,4.9018,34.42,-29.518
5.5901,4.8668,77.199,-72.333
5.6001,4.8686,142.55,-137.68
5.6101,4.9085,139.76,-134.85
5.6201,4.9899,78.488,-73.498
5.6301,5.1169,47.609,-42.493
5.6401,5.2967,85.604,-80.307
5.6501,5.5394,146.84,-141.3
5.6601,5.859,127.37,-121.51
5.6701,6.2757,71.044,-64.769
5.6801,6.8184,53.41,-46.592
5.6901,7.5299,84.526,-76.996
5.7001,8.4747,136.34,-127.86
5.7101,9.7542,121.36,-111.61
5.7201,11.535,76.436,-64.901
5.7301,14.105,90.497,-76.391
5.7401,18.004,171.31,-153.31
5.7501,24.337,248.27,-223.93
5.7601,35.7,226.6,-190.9
5.7701,59.565,191.7,-132.14
5.7801,123.84,199.83,-75.991
5.7901,321.69,205.27,116.41
5.8001,663.91,228.88,435.03
5.8101,663.99,212.7,451.29
5.8201,321.95,151.78,170.16
5.8301,124.28,143.95,-19.677
5.8401,60.193,154.23,-94.033
5.8501,36.531,147.64,-111.11
5.8601,25.39,152.35,-126.96
5.8701,19.304,147.75,-128.45
5.8801,15.684,125.18,-109.5
5.8901,13.434,102.64,-89.203
5.9001,12.029,83.516,-71.488
5.9101,11.194,72.297,-61.103
5.9201,10.783,85.972,-75.188
5.9301,10.725,90.481,-79.756
5.9401,10.995,61.304,-50.309
5.9501,11.606,38.545,-26.938
5.9601,12.616,33.494,-20.878
5.9701,14.133,48.03,-33.897
5.9801,16.35,74.453,-58.102
5.9901,19.605,85.903,-66.298
6.0001,24.507,124.98,-100.47
6.0101,32.246,208.92,-176.67
6.0201,45.391,231.67,-186.28
6.0301,70.43,239.43,-169
6.0401,128.12,291.9,-163.78
6.0501,299.83,266.58,33.257
6.0601,770.38,225.77,544.6
6.0701,1234.6,246.28,988.34
6.0801,894.82,222.42,672.4
6.0901,364.9,198.31,166.59
6.1001,148.49,207.42,-58.929
6.1101,78.184,175.48,-97.293
6.1201,49.382,157.62,-108.23
6.1301,35.38,194.33,-158.95
6.1401,29.553,187.74,-158.19
6.1501,30.063,132.88,-102.82
6.1601,28.246,94.351,-66.104
6.1701,19.867,73.059,-53.192
6.1801,13.696,84.602,-70.906
6.1901,10.822,112.99,-102.17
6.2001,9.2206,88.457,-79.236
6.2101,8.1416,40.491,-32.349
6.2201,7.3536,14.053,-6.6991
6.2301,6.7586,20.643,-13.884
6.2401,6.3042,54.611,-48.306
6.2501,5.9592,63.55,-57.591
6.2601,5.7027,35.952,-30.249
6.2701,5.522,14.802,-9.2804
6.2801,5.409,2.9085,2.5006
6.2901,5.3593,14.992,-9.6325
6.3001,5.3717,46.477,-41.106
6.3101,5.4479,43.203,-37.755
6.3201,5.5929,17.292,-11.699
6.3301,5.8156,6.4109,-0.59525
6.3401,6.1296,7.8412,-1.7116
6.3501,6.5549,24.973,-18.418
6.3601,7.1212,56.337,-49.216
6.3701,7.8721,81.749,-73.877
6.3801,8.8732,126.78,-117.91
6.3901,10.226,160.1,-149.87
6.4001,12.094,126.95,-114.86
6.4101,14.752,110.55,-95.801
6.4201,18.695,175.53,-156.83
6.4301,24.888,263.06,-238.17
6.4401,35.435,303.92,-268.49
6.4501,55.755,311.92,-256.16
6.4601,103.65,288.14,-184.49
6.4701,248.74,223.31,25.429
6.4801,626.27,212.86,413.41
6.4901,932.52,285.29,647.23
6.5001,626.3,321.81,304.5
6.5101,248.81,280.09,-31.277
6.5201,103.77,225.3,-121.53
6.5301,55.921,164.1,-108.18
6.5401,35.658,126.86,-91.201
6.5501,25.178,168.81,-143.63
6.5601,19.068,214.26,-195.19
6.5701,15.229,170.31,-155.08
6.5801,12.701,102.53,-89.833
6.5901,11,66.232,-55.232
6.6001,9.8648,51.196,-41.331
6.6101,9.1507,71.041,-61.89
6.6201,8.7856,105.8,-97.011
6.6301,8.7492,92.336,-83.587
6.6401,9.0711,52.219,-43.148
6.6501,9.8463,37.931,-28.085
6.6601,11.281,62.125,-50.844
6.6701,13.807,87.813,-74.006
6.6801,18.408,96.226,-77.818
6.6901,27.681,103.72,-76.035
6.7001,50.436,97.614,-47.178
6.7101,120.74,66.222,54.522
6.7201,293.1,57.569,235.53
6.7301,403.6,80.475,323.13
6.7401,252.43,91.853,160.57
6.7501,99.232,85.162,14.07
6.7601,43.352,76.1,-32.748
6.7701,24.701,58.236,-33.534
6.7801,16.998,36.403,-19.405
6.7901,14.404,37.559,-23.155
6.8001,15.528,51.904,-36.376
6.8101,15.017,48.119,-33.103
6.8201,10.287,31.825,-21.537
6.8301,6.8179,26.509,-19.691
6.8401,5.3114,29.531,-24.219
6.8501,4.533,49.574,-45.041
6.8601,4.0322,82.707,-78.675
6.8701,3.6759,74.735,-71.059
6.8801,3.411,35.945,-32.534
6.8901,3.2103,11.638,-8.4279
6.9001,3.0583,13.581,-10.523
6.9101,2.9456,42.362,-39.416
6.9201,2.8661,79.009,-76.143
6.9301,2.8164,68.104,-65.288
6.9401,2.7947,30.323,-27.528
6.9501,2.801,11.932,-9.1315
6.9601,2.8369,10.187,-7.3502
6.9701,2.9061,28.943,-26.037
6.9801,3.0141,64.257,-61.243
6.9901,3.1703,61.796,-58.626
7.0001,3.3895,21.855,-18.466
7.0101,3.6946,4.2859,-0.5913
7.0201,4.1229,10.891,-6.7679
7.0301,4.7379,31.57,-26.832
7.0401,5.6541,69.984,-64.33
7.0501,7.0955,83.269,-76.173
7.0601,9.5549,56.219,-46.664
7.0701,14.312,42.865,-28.552
7.0801,25.633,56.211,-30.578
7.0901,60.116,61.823,-1.707
7.1001,147.19,66.708,80.48
7.1101,210.39,77.302,133.09
7.1201,136.84,61.492,75.346
7.1301,54.956,38.052,16.904
7.1401,24.41,40.137,-15.727
7.1501,14.342,51.585,-37.243
7.1601,10.129,46.058,-35.929
7.1701,8.0453,43.368,-35.322
7.1801,6.9487,45.896,-38.947
7.1901,6.4012,42.231,-35.829
7.2001,6.2138,38.413,-32.2
7.2101,6.3071,38.091,-31.784
7.2201,6.6633,35.766,-29.103
7.2301,7.3117,32.758,-25.446
7.2401,8.3344,44.995,-36.66
7.2501,9.8949,84.829,-74.934
7.2601,12.306,120.44,-108.14
7.2701,16.198,107.73,-91.533
7.2801,22.988,97.873,-74.885
7.2901,36.441,132.28,-95.84
7.3001,69.473,158.98,-89.51
7.3101,171.58,138.22,33.356
7.3201,413.16,127.22,285.94
7.3301,548.02,131.98,416.04
7.3401,330.35,106.59,223.76
7.3501,128.14,89.28,38.859
7.3601,56.078,117.98,-61.905
7.3701,31.883,137.17,-105.29
7.3801,22.077,103.99,-81.912
7.3901,18.896,82.524,-63.627
7.4001,17.563,89.842,-72.279
7.4101,13.362,90.802,-77.44
7.4201,9.3962,81.196,-71.8
7.4301,7.4282,87.12,-79.692
7.4401,6.4055,83.727,-77.321
7.4501,5.7749,56.264,-50.489
7.4601,5.3632,41.713,-36.35
7.4701,5.1001,48.901,-43.801
7.4801,4.9507,57.057,-52.107
7.4901,4.8961,57.787,-52.891
7.5001,4.9272,66.405,-61.478
7.5101,5.0419,73.82,-68.778
7.5201,5.244,68.394,-63.15
7.5301,5.5437,53.079,-47.535
7.5401,5.9582,45.189,-39.231
7.5501,6.5151,40.429,-33.914
7.5601,7.2559,46.155,-38.899
7.5701,8.2444,67.961,-59.717
7.5801,9.5803,88.929,-79.349
7.5901,11.425,107.15,-95.724
7.6001,14.052,156.15,-142.1
7.6101,17.959,184.45,-166.5
7.6201,24.121,146.56,-122.43
7.6301,34.703,143.86,-109.15
7.6401,55.379,209.44,-154.06
7.6501,105.34,218.6,-113.26
7.6601,258.75,156.85,101.9
7.6701,634.23,149.9,484.33
7.6801,875.04,183.27,691.78
7.6901,546.25,152.51,393.75
7.7001,213.01,118.89,94.127
7.7101,91.486,166.51,-75.026
7.7201,50.758,222.59,-171.83
7.7301,33.194,176.23,-143.04
7.7401,24.1,110.52,-86.418
7.7501,18.896,103.37,-84.47
7.7601,15.785,100.62,-84.831
7.7701,13.959,83.224,-69.265
7.7801,13.04,106.83,-93.791
7.7901,12.874,165.11,-152.24
7.8001,13.471,185.78,-172.31
7.8101,15.016,158.85,-143.84
7.8201,17.977,110.81,-92.834
7.8301,23.438,97.092,-73.654
7.8401,34.157,132.12,-97.963
7.8501,58.781,161.71,-102.93
7.8601,131.13,151.34,-20.215
7.8701,338.45,128.54,209.9
7.8801,580.5,126.23,454.27
7.8901,455.22,103.34,351.89
7.9001,192.45,65.303,127.15
7.9101,77.135,71.557,5.5774
7.9201,39.898,121.83,-81.929
7.9301,24.848,131.26,-106.41
7.9401,17.24,85.179,-67.938
7.9501,12.829,54.245,-41.416
7.9601,10.029,53.115,-43.086
7.9701,8.1361,43.299,-35.163
7.9801,6.7934,35.791,-28.998
7.9901,5.8059,53.74,-47.934
8.0001,5.0587,71.504,-66.445
8.0101,4.481,59.615,-55.134
8.0201,4.0268,39.277,-35.25
8.0301,3.6657,22.978,-19.312
8.0401,3.377,14.799,-11.422
8.0501,3.1463,17.008,-13.862
8.0601,2.964,26.564,-23.6
8.0701,2.8237,28.088,-25.264
8.0801,2.722,23.097,-20.375
8.0901,2.658,25.07,-22.412
8.1001,2.634,25.825,-23.191
8.1101,2.6559,27.812,-25.156
8.1201,2.7359,38.58,-35.844
8.1301,2.8964,46.551,-43.655
8.1401,3.1797,39.341,-36.161
8.1501,3.6699,21.409,-17.739
8.1601,4.5537,19.299,-14.745
8.1701,6.3175,32.313,-25.995
8.1801,10.584,43.319,-32.735
8.1901,23.669,48.991,-25.322
8.2001,56.773,44.894,11.879
8.2101,80.796,43.277,37.518
8.2201,52.779,33.636,19.143
8.2301,21.597,18.703,2.8939
8.2401,9.9557,15.274,-5.3182
8.2501,6.113,26.769,-20.656
8.2601,4.5051,42.093,-37.588
8.2701,3.7158,39.541,-35.825
8.2801,3.3138,28.541,-25.227
8.2901,3.1375,28.862,-25.725
8.3001,3.1238,36.24,-33.116
8.3101,3.2577,47.516,-44.259
8.3201,3.56,47.612,-44.052
8.3301,4.0961,42.927,-38.831
8.3401,5.0119,43.811,-38.799
8.3501,6.6411,44.276,-37.635
8.3601,9.8608,45.127,-35.266
8.3701,17.604,41.4,-23.797
8.3801,41.287,44.631,-3.3445
8.3901,101.16,52.083,49.072
8.4001,144.62,56.125,88.492
8.4101,94.013,50.336,43.677
8.4201,37.752,38.771,-1.0193
8.4301,16.963,33.717,-16.754
8.4401,10.829,36.444,-25.615
8.4501,10.345,38.138,-27.793
8.4601,11.727,37.81,-26.083
8.4701,9.3054,38.194,-28.889
8.4801,5.559,44.73,-39.171
8.4901,3.8017,50.564,-46.762
8.5001,3.1185,45.542,-42.424
8.5101,2.7922,32.443,-29.651
8.5201,2.6216,25.774,-23.152
8.5301,2.5424,26.473,-23.93
8.5401,2.5292,23.89,-21.36
8.5501,2.5716,23.564,-20.993
8.5601,2.6672,32.392,-29.724
8.5701,2.8196,41.104,-38.284
8.5801,3.0381,33.466,-30.428
8.5901,3.3389,20.559,-17.22
8.6001,3.7485,20.315,-16.566
8.6101,4.3092,37.61,-33.301
8.6201,5.091,65.049,-59.958
8.6301,6.2138,74.476,-68.262
8.6401,7.898,65.536,-57.638
8.6501,10.584,64.106,-53.522
8.6601,15.268,75.708,-60.44
8.6701,24.65,80.198,-55.547
8.6801,48.237,60.964,-12.727
8.6901,121.55,47.12,74.433
8.7001,282.28,58.817,223.46
8.7101,345.9,72.162,273.74
8.7201,194.9,62.797,132.1
8.7301,75.015,48.409,26.606
8.7401,33.889,47.511,-13.622
8.7501,19.696,58.303,-38.607
8.7601,13.417,53.692,-40.275
8.7701,10.17,39.988,-29.818
8.7801,8.3809,39.517,-31.136
8.7901,7.4312,58.479,-51.048
8.8001,7.0646,75.702,-68.638
8.8101,7.2077,65.389,-58.182
8.8201,7.9304,46.211,-38.28
8.8301,9.5021,51.409,-41.907
8.8401,12.627,79.031,-66.404
8.8501,19.308,97.115,-77.807
8.8601,36.753,86.842,-50.089
8.8701,91.505,63.699,27.806
8.8801,206.82,57.999,148.83
8.8901,243.19,57.278,185.92
8.9001,132.87,42.218,90.656
8.9101,51.338,33.815,17.523
8.9201,23.896,47.678,-23.782
8.9301,14.796,77.979,-63.182
8.9401,11.594,85.419,-73.826
8.9501,9.3687,58.983,-49.614
8.9601,6.6749,32.966,-26.291
8.9701,4.9278,25.343,-20.415
8.9801,4.0202,23.672,-19.652
8.9901,3.4754,22.334,-18.859
9.0002,3.1136,30.489,-27.376
9.0102,2.8673,51.874,-49.006
9.0202,2.7039,67.893,-65.189
9.0302,2.6064,59.789,-57.183
9.0402,2.5663,37.141,-34.574
9.0502,2.581,16.684,-14.103
9.0602,2.6537,8.3103,-5.6566
9.0702,2.7939,12.611,-9.8174
9.0802,3.0195,31.329,-28.309
9.0902,3.3623,60.968,-57.605
9.1002,3.8787,74.407,-70.528
9.1102,4.6679,66.873,-62.205
9.1202,5.9452,55.705,-49.759
9.1302,8.1677,48.961,-40.793
9.1402,12.56,38.565,-26.004
9.1502,23.32,22.289,1.0312
9.1602,56.531,19.671,36.86
9.1702,135.07,40.571,94.501
9.1802,178.95,68.783,110.16
9.1902,108.28,79.775,28.505
9.2002,42.648,81.336,-38.688
9.2102,19.311,73.084,-53.772
9.2202,11.503,55.494,-43.991
9.2302,8.2055,38.707,-30.502
9.2402,6.6212,28.973,-22.351
9.2502,5.8851,41.193,-35.308
9.2602,5.6856,70.958,-65.272
9.2702,5.9328,88.586,-82.653
9.2802,6.6799,93.94,-87.26
9.2902,8.1532,90.348,-82.195
9.3002,10.932,81.005,-70.073
9.3102,16.598,67.449,-50.851
9.3202,30.539,45.474,-14.934
9.3302,73.632,31.85,41.782
9.3402,179.27,41.236,138.03
9.3502,247.02,66.229,180.79
9.3602,154.43,88.182,66.252
9.3702,60.67,100.12,-39.454
9.3802,26.736,83.839,-57.103
9.3902,16.285,58.593,-42.308
9.4002,13.147,41.021,-27.875
9.4102,10.495,25.042,-14.547
9.4202,7.0351,16.696,-9.6605
9.4302,4.9395,21.231,-16.291
9.4402,3.9107,41.797,-37.886
9.4502,3.3118,70.68,-67.369
9.4602,2.9208,76.019,-73.098
9.4702,2.6568,49.421,-46.764
9.4802,2.4756,25.416,-22.94
9.4902,2.3709,14.98,-12.609
9.5002,2.3267,9.7619,-7.4352
9.5102,2.3413,9.9643,-7.623
9.5202,2.4196,20.807,-18.387
9.5302,2.5746,51.029,-48.454
9.5402,2.8323,78.612,-75.78
9.5502,3.2404,65.097,-61.857
9.5602,3.8893,36.189,-32.3
9.5702,4.9641,25.013,-20.049
9.5802,6.8914,26.574,-19.683
9.5902,10.856,22.887,-12.031
9.6002,21.14,18.126,3.0134
9.6102,53.175,27.713,25.463
9.6202,117.61,55.611,61.999
9.6302,132.87,67.615,65.259
9.6402,70.535,44.815,25.721
9.6502,27.454,21.657,5.7971
9.6602,13.127,15.673,-2.5461
9.6702,8.0953,19.482,-11.387
9.6802,5.8682,23.266,-17.398
9.6902,4.7654,30.653,-25.888
9.7002,4.2441,43.55,-39.306
9.7102,4.109,52.296,-48.187
9.7202,4.32,47.052,-42.732
9.7302,4.9603,34.887,-29.927
9.7402,6.3119,30.852,-24.54
9.7502,9.1837,27.249,-18.065
9.7602,16.367,20.266,-3.8996
9.7702,38.693,19.3,19.393
9.7802,93.495,30.033,63.462
9.7902,128.63,44.036,84.59
9.8002,80.512,40.192,40.32
9.8102,31.754,23.535,8.2191
9.8202,13.945,13.986,-0.041102
9.8302,7.9483,16.549,-8.6005
9.8402,5.3374,22.424,-17.087
9.8502,3.9628,27.158,-23.195
9.8602,3.1524,37.51,-34.358
9.8702,2.6401,43.075,-40.435
9.8802,2.3027,38.455,-36.152
9.8902,2.0771,26.061,-23.984
9.9002,1.9289,9.7002,-7.7712
9.9102,1.8388,1.8151,0.02376
9.9202,1.7963,3.7144,-1.918
9.9302,1.7971,12.276,-10.479
9.9402,1.8417,28.789,-26.947
9.9502,1.936,49.757,-47.821
9.9602,2.0926,53.458,-51.365
9.9702,2.3351,36.892,-34.557
9.9802,2.7063,18.723,-16.017
9.9902,3.2883,8.4817,-5.1933
10,4.2516,11.047,-6.7955
10.01,6.0012,19.174,-13.172
10.02,9.7175,21.834,-12.116
10.03,19.845,28.265,-8.4206
10.04,50.791,41.297,9.4938
10.05,101.38,44.832,56.55
10.06,97.408,34.215,63.194
10.07,46.439,17.95,28.489
10.08,18.559,6.6083,11.95
10.09,9.654,8.5774,1.0766
10.1,6.4272,25.76,-19.333
10.11,5.0229,43.622,-38.599
10.12,4.4193,46.98,-42.561
10.13,4.2917,42,-37.709
10.14,4.5606,36.449,-31.889
10.15,5.3006,38.028,-32.727
10.16,6.8,46.712,-39.912
10.17,9.8745,50.165,-40.29
10.18,17.232,43.742,-26.51
10.19,39.531,33.51,6.0216
10.2,99.265,32.799,66.466
10.21,152.94,40.421,112.52
10.22,106.92,39.943,66.977
10.23,43.537,29.574,13.963
10.24,18.625,22.377,-3.7523
10.25,10.942,29.022,-18.079
10.26,8.0898,45.715,-37.625
10.27,5.997,49.445,-43.448
10.28,4.3746,34.409,-30.034
10.29,3.5088,19.862,-16.353
10.3,3.0547,17.358,-14.303
10.31,2.8035,24.38,-21.577
10.32,2.6801,31.755,-29.075
10.33,2.6547,35.459,-32.804
10.34,2.712,36.167,-33.454
10.35,2.8642,47.328,-44.463
10.36,3.1213,69.932,-66.811
10.37,3.514,70.268,-66.754
10.38,4.0977,44.983,-40.885
10.39,4.9728,26.816,-21.843
10.4,6.3293,31.846,-25.517
10.41,8.5597,57.053,-48.493
10.42,12.589,73.119,-60.531
10.43,21.078,58.879,-37.802
10.44,43.97,42.278,1.692
10.45,114.46,44.773,69.691
10.46,236.41,57.676,178.73
10.47,236.45,60.246,176.21
10.48,114.6,47.45,67.148
10.49,44.203,35.718,8.4853
10.5,21.43,39.303,-17.874
10.51,13.088,59.656,-46.568
10.52,9.2535,67.626,-58.373
10.53,7.2912,50.011,-42.72
10.54,6.3241,35.23,-28.906
10.55,6.0479,36.197,-30.149
10.56,6.4543,48.782,-42.328
10.57,7.8718,56.001,-48.129
10.58,11.482,44.244,-32.761
10.59,21.886,30.577,-8.6913
10.6,54.537,29.328,25.209
10.61,111.22,38.931,72.284
10.62,111.1,44.445,66.651
10.63,54.185,38.094,16.091
10.64,21.342,27.77,-6.4278
10.65,10.924,22.202,-11.278
10.66,7.4377,25.636,-18.198
10.67,5.455,29.372,-23.917
10.68,3.8135,23.584,-19.771
10.69,2.8278,17.563,-14.736
10.7,2.2692,17.941,-15.672
10.71,1.9058,21.716,-19.81
10.72,1.6477,24.138,-22.49
10.73,1.4555,19.58,-18.124
10.74,1.308,12.93,-11.622
10.75,1.1925,11.941,-10.748
10.76,1.1008,19.037,-17.936
10.77,1.0275,29.817,-28.789
10.78,0.96885,31.062,-30.093
10.79,0.92217,22.153,-21.231
10.8,0.88569,15.593,-14.708
10.81,0.85568,13.972,-13.116
10.82,0.83644,13.042,-12.205
10.83,0.82508,8.5176,-7.6926
10.84,0.82164,6.4016,-5.58
10.85,0.82656,11.764,-10.937
10.86,0.84077,22.067,-21.226
10.87,0.86581,31.028,-30.163
10.88,0.9041,27.58,-26.676
10.89,0.95939,20.204,-19.244
10.9,1.0375,19.748,-18.711
10.91,1.1476,21.265,-20.117
10.92,1.3052,19.786,-18.481
10.93,1.5368,14.175,-12.638
10.94,1.8927,12.955,-11.063
10.95,2.4762,20.61,-18.133
10.96,3.5324,30.084,-26.551
10.97,5.7745,32.597,-26.822
10.98,11.892,24.752,-12.859
10.99,30.579,17.754,12.825
11,61.132,18.135,42.997
11.01,58.743,20.87,37.873
11.02,28.01,19.174,8.8358
11.03,11.373,13.813,-2.44
11.04,6.6369,11.428,-4.7909
11.05,5.4277,15.761,-10.333
11.06,4.0473,27.012,-22.965
11.07,2.6416,31.5,-28.859
11.08,1.949,23.654,-21.705
11.09,1.6496,15.558,-13.908
11.1,1.5062,12.431,-10.925
11.11,1.4474,14.96,-13.513
11.12,1.4497,19.94,-18.49
11.13,1.5069,24.796,-23.289
11.14,1.6232,25.997,-24.374
11.15,1.8129,22.786,-20.973
11.16,2.1053,24.222,-22.117
11.17,2.556,28.216,-25.66
11.18,3.2748,31.348,-28.073
11.19,4.5006,33.641,-29.141
11.2,6.8369,28.689,-21.852
11.21,12.216,20.571,-8.3545
11.22,28.212,15.831,12.381
11.23,72.026,17.536,54.49
11.24,115.26,23.956,91.304
11.25,83.662,25.732,57.93
11.26,34.379,25.099,9.2798
11.27,14.286,26.143,-11.857
11.28,7.8047,24.832,-17.027
11.29,5.1982,24.958,-19.76
11.3,3.962,26.779,-22.817
11.31,3.378,23.44,-20.062
11.32,3.2163,19.287,-16.071
11.33,3.4658,18.561,-15.095
11.34,4.3598,20.46,-16.1
11.35,6.8308,22.915,-16.084
11.36,14.652,22.366,-7.7144
11.37,35.814,20.512,15.301
11.38,54.834,19.001,35.833
11.39,38.398,16.678,21.72
11.4,15.782,16.735,-0.95338
11.41,6.8132,18.471,-11.658
11.42,3.8582,16.4,-12.542
11.43,2.6108,14.126,-11.516
11.44,1.964,15.459,-13.495
11.45,1.5854,15.258,-13.672
11.46,1.3473,14.263,-12.916
11.47,1.1915,16.627,-15.435
11.48,1.089,19.728,-18.639
11.49,1.021,19.595,-18.574
11.5,0.98587,18.118,-17.132
11.51,0.97702,16.284,-15.307
11.52,0.99491,12.491,-11.496
11.53,1.0443,9.5199,-8.4757
11.54,1.1367,11.35,-10.214
11.55,1.2969,14.872,-13.575
11.56,1.5808,14.417,-12.836
11.57,2.1345,13.797,-11.663
11.58,3.4453,15.97,-12.524
11.59,7.4082,15.431,-8.0228
11.6,17.383,16.541,0.84234
11.61,24.648,26.724,-2.0758
11.62,16.327,35.462,-19.135
11.63,7.0795,34.423,-27.344
11.64,3.7231,27.925,-24.202
11.65,2.7519,20.603,-17.851
11.66,2.5219,15.564,-13.042
11.67,2.6513,16.446,-13.794
11.68,3.091,25.482,-22.391
11.69,3.958,32.946,-28.988
11.7,5.6251,28.092,-22.467
11.71,9.221,24.47,-15.249
11.72,18.999,28.889,-9.8901
11.73,49.179,29.258,19.921
11.74,101.41,28.627,72.784
11.75,101.42,28.812,72.612
11.76,49.231,22.102,27.129
11.77,19.168,13.29,5.8775
11.78,9.6966,11.351,-1.6549
11.79,6.3091,16.87,-10.561
11.8,4.3272,23.091,-18.764
11.81,3.0878,25.537,-22.449
11.82,2.4173,27.747,-25.33
11.83,2.0346,26.764,-24.73
11.84,1.806,23.41,-21.604
11.85,1.678,27.493,-25.815
11.86,1.6274,31.318,-29.691
11.87,1.6471,26.738,-25.091
11.88,1.7427,23.762,-22.019
11.89,1.9353,23.666,-21.731
11.9,2.2714,24.129,-21.858
11.91,2.8507,27.787,-24.936
11.92,3.9046,29.776,-25.871
11.93,6.0726,26.731,-20.658
11.94,11.637,21.014,-9.3766
11.95,28.994,18.233,10.761
11.96,65.5,21.827,43.673
11.97,77.046,27.674,49.372
11.98,42.217,31.895,10.321
11.99,16.487,31.299,-14.812
12,7.8388,22.947,-15.108
12.01,4.88,15.606,-10.726
12.02,3.6447,17.147,-13.502
12.03,3.1347,23.77,-20.636
12.04,3.0747,26.52,-23.445
12.05,3.4693,22.093,-18.624
12.06,4.6359,16.282,-11.646
12.07,7.8546,14.433,-6.5783
12.08,18.146,17.171,0.97418
12.09,42.666,23.329,19.337
12.1,56.345,25.579,30.766
12.11,34.154,18.333,15.822
12.12,13.595,10.405,3.1908
12.13,6.4269,10.58,-4.1526
12.14,4.1561,17.721,-13.565
12.15,2.9193,22.341,-19.422
12.16,2.0662,19.346,-17.28
12.17,1.6056,13.75,-12.144
12.18,1.3559,11.354,-9.9979
12.19,1.2095,13.734,-12.524
12.2,1.1265,18.035,-16.909
12.21,1.091,17.841,-16.75
12.22,1.0981,12.639,-11.541
12.23,1.1513,8.4708,-7.3195
12.24,1.2638,10.488,-9.2238
12.25,1.4657,18.003,-16.537
12.26,1.823,20.962,-19.139
12.27,2.4971,16.574,-14.077
12.28,3.9659,11.174,-7.2085
12.29,8.0518,8.3982,-0.34638
12.3,20.435,9.505,10.93
12.31,39.515,14.423,25.091
12.32,36.467,17.494,18.973
12.33,17.039,13.883,3.1553
12.34,6.9418,8.7721,-1.8303
12.35,3.7462,8.6603,-4.9141
12.36,2.6007,13.62,-11.019
12.37,2.1443,18.274,-16.129
12.38,2.0339,20.406,-18.372
12.39,2.2088,19.414,-17.205
12.4,2.7941,16.745,-13.951
12.41,4.3399,12.963,-8.6232
12.42,9.0951,10.271,-1.1759
12.43,22.548,11.267,11.281
12.44,37.048,12.731,24.316
12.45,28.043,11.115,16.928
12.46,11.943,9.7202,2.2226
12.47,5.2005,11.121,-5.921
12.48,3.1102,12.053,-8.9427
12.49,2.2114,12.917,-10.706
12.5,1.675,16.858,-15.183
12.51,1.393,21.042,-19.649
12.52,1.2596,22.63,-21.37
12.53,1.2092,22.936,-21.726
12.54,1.2181,18.761,-17.543
12.55,1.2812,12.893,-11.612
12.56,1.4047,11.166,-9.7615
12.57,1.607,12.971,-11.364
12.58,1.9266,17.913,-15.987
12.59,2.4406,24.406,-21.965
12.6,3.3171,23.919,-20.602
12.61,4.9777,18.529,-13.551
12.62,8.7538,17.4,-8.6467
12.63,19.858,19.043,0.81546
12.64,50.945,22.197,28.748
12.65,84.412,27.735,56.678
12.66,63.751,25.573,38.177
12.67,26.716,16.085,10.631
12.68,11.12,10.838,0.28172
12.69,6.167,11.874,-5.7074
12.7,4.275,16.253,-11.978
12.71,3.4982,22.613,-19.115
12.72,3.3353,24.68,-21.345
12.73,3.7488,20.059,-16.31
12.74,5.1544,15.578,-10.424
12.75,9.401,14.346,-4.9454
12.76,22.985,17.44,5.5453
12.77,47.911,24.563,23.349
12.78,49.813,25.854,23.959
12.79,24.977,17.668,7.3096
12.8,9.7789,10.427,-0.64797
12.81,4.7882,8.4594,-3.6713
12.82,2.9489,8.8675,-5.9186
12.83,2.0774,11.531,-9.4535
12.84,1.5946,15.581,-13.986
12.85,1.3017,17.01,-15.709
12.86,1.1156,15.699,-14.583
12.87,0.9968,14.494,-13.497
12.88,0.926,16.394,-15.468
12.89,0.89265,20.041,-19.148
12.9,0.90014,19.605,-18.705
12.91,0.95427,15.397,-14.443
12.92,1.0767,12.212,-11.135
12.93,1.3197,9.3981,-8.0784
12.94,1.8218,6.7716,-4.9498
12.95,3.0425,6.8453,-3.8028
12.96,6.7809,8.7261,-1.9453
12.97,16.534,10.707,5.8267
12.98,24.449,12.645,11.803
12.99,16.532,14.401,2.1309
13,6.7784,16.865,-10.086
13.01,3.0426,17.945,-14.902
13.02,1.8303,14.496,-12.666
13.03,1.3476,9.5919,-8.2443
13.04,1.1449,8.099,-6.9541
13.05,1.1059,7.8831,-6.7771
13.06,1.2364,6.8701,-5.6337
13.07,1.7032,6.5841,-4.8809
13.08,3.2452,6.0333,-2.7881
13.09,7.5622,5.1135,2.4488
13.1,11.837,6.6913,5.1455
13.11,8.712,11.124,-2.4115
13.12,3.8874,16.911,-13.024
13.13,2.0941,21.505,-19.411
13.14,1.6699,20.287,-18.617
13.15,1.2751,13.294,-12.018
13.16,0.90989,8.6729,-7.763
13.17,0.75127,10.134,-9.383
13.18,0.70143,11.711,-11.01
13.19,0.70023,9.8555,-9.1552
13.2,0.73255,6.3937,-5.6612
13.21,0.79787,3.8772,-3.0794
13.22,0.90523,4.6744,-3.7691
13.23,1.0739,10.811,-9.7368
13.24,1.3442,19.966,-18.622
13.25,1.8055,24.781,-22.975
13.26,2.6857,20.781,-18.095
13.27,4.7247,12.641,-7.9167
13.28,10.819,9.0843,1.735
13.29,27.08,12.229,14.851
13.3,41.699,15.78,25.918
13.31,29.257,14.364,14.893
13.32,12.106,9.6151,2.4913
13.33,5.3929,5.7997,-0.40682
13.34,3.3063,5.8806,-2.5743
13.35,2.5889,11.718,-9.1294
13.36,2.4511,21.407,-18.956
13.37,2.7605,28.123,-25.362
13.38,3.7374,24.51,-20.773
13.39,6.411,14.348,-7.9371
13.4,14.908,7.6294,7.2788
13.41,35.855,7.4819,28.373
13.42,49.283,11.174,38.11
13.43,30.856,13.08,17.777
13.44,12.202,10.236,1.9664
13.45,5.4277,5.9942,-0.56653
13.46,3.1521,4.2816,-1.1294
13.47,2.1067,7.0394,-4.9327
13.48,1.5439,16.553,-15.009
13.49,1.2255,27.498,-26.273
13.5,1.0338,26.263,-25.229
13.51,0.91672,15.185,-14.269
13.52,0.85061,7.1001,-6.2495
13.53,0.82557,5.0602,-4.2347
13.54,0.84092,7.564,-6.723
13.55,0.90604,11.821,-10.915
13.56,1.048,11.306,-10.258
13.57,1.3377,6.9296,-5.5919
13.58,1.9915,5.2599,-3.2684
13.59,3.8433,8.9804,-5.1371
13.6,9.3902,17.638,-8.2481
13.61,17.416,26.41,-8.9936
13.62,15.5,25.308,-9.8081
13.63,7.2941,14.922,-7.6284
13.64,3.2682,6.7398,-3.4715
13.65,2.0703,5.4778,-3.4075
13.66,1.7444,9.1603,-7.4159
13.67,1.7887,12.828,-11.039
13.68,2.1554,11.821,-9.6655
13.69,3.0642,7.6074,-4.5433
13.7,5.418,4.588,0.83002
13.71,12.788,5.9808,6.8067
13.72,30.9,13.569,17.331
13.73,42.519,22.235,20.284
13.74,26.635,21.74,4.8949
13.75,10.578,13.522,-2.9443
13.76,4.8173,6.7195,-1.9021
13.77,2.8915,4.8163,-1.9249
13.78,1.9285,7.341,-5.4125
13.79,1.401,11.454,-10.053
13.8,1.1231,12.065,-10.942
13.81,0.9707,8.7813,-7.8106
13.82,0.89195,6.6135,-5.7216
13.83,0.86763,9.1469,-8.2792
13.84,0.89403,15.249,-14.355
13.85,0.98051,20.794,-19.814
13.86,1.1556,20.791,-19.636
13.87,1.4892,14.222,-12.733
13.88,2.1688,7.6951,-5.5263
13.89,3.8229,5.9334,-2.1104
13.9,8.9074,6.9581,1.9493
13.91,21.773,8.2428,13.53
13.92,31.113,9.2423,21.871
13.93,20.233,8.3332,11.899
13.94,8.1269,6.5597,1.5672
13.95,3.6225,7.8265,-4.204
13.96,2.162,12.194,-10.032
13.97,1.5945,15.082,-13.488
13.98,1.3948,14.443,-13.048
13.99,1.4586,11.315,-9.8563
14,1.9225,7.2303,-5.3078
14.01,3.546,5.0363,-1.4903
14.02,8.4663,5.0091,3.4572
14.03,14.696,5.5762,9.1197
14.04,12.02,6.2966,5.7239
14.05,5.3194,8.0341,-2.7147
14.06,2.2556,10.167,-7.9112
14.07,1.2624,10.275,-9.0126
14.08,0.86314,10.406,-9.5429
14.09,0.66248,11.147,-10.484
14.1,0.54796,10.12,-9.5718
14.11,0.47824,7.5878,-7.1095
14.12,0.43533,5.1054,-4.67
14.13,0.41076,3.317,-2.9062
14.14,0.40092,2.381,-1.9801
14.15,0.40546,2.7908,-2.3854
14.16,0.42771,4.0309,-3.6032
14.17,0.47777,6.0448,-5.567
14.18,0.5836,9.5227,-8.9391
14.19,0.84434,12.278,-11.434
14.2,1.6382,11.504,-9.8657
14.21,3.5712,9.5381,-5.9669
14.22,4.8253,8.5795,-3.7542
14.23,3.1845,7.4131,-4.2286
14.24,1.5363,5.7166,-4.1804
14.25,0.99098,5.1703,-4.1793
14.26,0.89485,5.9524,-5.0575
14.27,0.98138,5.6919,-4.7105
14.28,1.2361,4.6663,-3.4302
14.29,1.7929,4.7411,-2.9482
14.3,3.1665,6.1218,-2.9552
14.31,7.3921,8.4217,-1.0296
14.32,18.083,10.045,8.0385
14.33,25.846,10.788,15.058
14.34,16.817,10.573,6.2438
14.35,6.7843,8.998,-2.2136
14.36,3.091,8.0395,-4.9485
14.37,1.8707,9.1007,-7.23
14.38,1.3015,10.127,-8.8253
14.39,1.0148,9.9195,-8.9047
14.4,0.88045,9.1108,-8.2304
14.41,0.82929,7.3062,-6.4769
14.42,0.83641,5.5528,-4.7164
14.43,0.89803,6.9819,-6.0839
14.44,1.0257,11.671,-10.645
14.45,1.252,13.738,-12.486
14.46,1.6527,12.156,-10.503
14.47,2.421,11.397,-8.9761
14.48,4.1608,11.516,-7.3555
14.49,9.2337,11.418,-2.1839
14.5,23.73,12.609,11.121
14.51,40.656,14.373,26.282
14.52,31.951,13.465,18.486
14.53,13.662,10.14,3.5224
14.54,5.6845,7.9518,-2.2673
14.55,3.1843,7.6004,-4.4161
14.56,2.2848,7.2589,-4.9741
14.57,2.0056,7.3443,-5.3387
14.58,2.1743,8.8523,-6.678
14.59,3.0816,10.01,-6.9279
14.6,6.2506,9.8762,-3.6256
14.61,14.973,10.326,4.6473
14.62,22.825,11.861,10.964
14.63,16,12.402,3.5982
14.64,6.6367,10.994,-4.3574
14.65,2.9537,10.122,-7.1686
14.66,1.7337,9.6143,-7.8805
14.67,1.1734,7.4414,-6.2681
14.68,0.87756,5.1293,-4.2517
14.69,0.71514,4.8237,-4.1086
14.7,0.62103,5.8479,-5.2268
14.71,0.56837,7.2813,-6.713
14.72,0.54666,8.9832,-8.4365
14.73,0.55421,10.017,-9.4628
14.74,0.59785,9.7219,-9.1241
14.75,0.69934,9.8032,-9.1038
14.76,0.92025,11.553,-10.632
14.77,1.4701,11.501,-10.031
14.78,3.167,8.6599,-5.4929
14.79,7.4617,6.3448,1.1169
14.8,10.586,5.4349,5.1509
14.81,6.9741,5.0059,1.9681
14.82,2.962,5.329,-2.367
14.83,1.4966,6.5988,-5.1022
14.84,1.0664,8.0374,-6.971
14.85,0.97042,8.1532,-7.1828
14.86,1.0723,7.2316,-6.1593
14.87,1.4488,6.8236,-5.3748
14.88,2.5659,6.7965,-4.2306
14.89,6.1343,7.5001,-1.3658
14.9,13.011,8.402,4.6091
14.91,14.097,8.1261,5.9713
14.92,7.3656,7.6735,-0.30783
14.93,3.0343,8.5818,-5.5476
14.94,1.6427,9.5918,-7.9492
14.95,1.1089,8.4934,-7.3846
14.96,0.84478,6.3597,-5.5149
14.97,0.72888,5.6142,-4.8853
14.98,0.69219,6.1466,-5.4545
14.99,0.70705,6.5575,-5.8504
15,0.76932,7.9693,-7.1999
15.01,0.88973,10.254,-9.3639
15.02,1.0983,10.614,-9.5154
15.03,1.4652,9.9896,-8.5243
15.04,2.1696,9.5259,-7.3563
15.05,3.7798,8.3676,-4.5878
15.06,8.5219,6.9891,1.5328
15.07,21.803,6.8923,14.911
15.08,36.103,8.694,27.409
15.09,27.282,9.1282,18.154
15.1,11.472,7.3017,4.1705
15.11,4.8296,7.0772,-2.2476
15.12,2.7476,8.1553,-5.4077
15.13,2.0033,9.08,-7.0767
15.14,1.8054,10.007,-8.2016
15.15,2.0634,9.9754,-7.912
15.16,3.257,9.2221,-5.9652
15.17,7.3647,7.8966,-0.53188
15.18,15.377,6.9357,8.4416
15.19,16.601,7.1424,9.4582
15.2,8.6403,6.9043,1.736
15.21,3.4713,6.5705,-3.0991
15.22,1.7564,7.1332,-5.3768
15.23,1.1349,7.2057,-6.0708
15.24,0.84853,6.2016,-5.3531
15.25,0.69873,5.8105,-5.1118
15.26,0.61945,7.381,-6.7615
15.27,0.58517,9.5646,-8.9794
15.28,0.58738,9.9945,-9.4071
15.29,0.62838,9.1082,-8.4798
15.3,0.7232,8.5187,-7.7955
15.31,0.91244,8.2931,-7.3806
15.32,1.3101,7.6547,-6.3446
15.33,2.3159,7.0649,-4.749
15.34,5.4469,7.2376,-1.7907
15.35,12.589,7.3294,5.2596
15.36,16.006,6.8541,9.1515
15.37,9.4589,6.0945,3.3644
15.38,3.8715,6.0017,-2.1302
15.39,1.9743,6.8801,-4.9058
15.4,1.417,7.7328,-6.3157
15.41,1.3225,7.8082,-6.4857
15.42,1.5608,6.9403,-5.3796
15.43,2.3987,6.5737,-4.1749
15.44,5.1474,7.0706,-1.9233
15.45,12.622,7.069,5.5533
15.46,19.346,6.983,12.363
15.47,13.539,7.308,6.2306
15.48,5.5582,7.3434,-1.7852
15.49,2.4135,6.4349,-4.0214
15.5,1.3702,5.2008,-3.8306
15.51,0.90949,4.3633,-3.4538
15.52,0.67333,3.7585,-3.0851
15.53,0.5429,4.4052,-3.8623
15.54,0.46777,7.0152,-6.5474
15.55,0.42752,8.5693,-8.1418
15.56,0.41483,7.259,-6.8441
15.57,0.43098,6.0776,-5.6466
15.58,0.48846,6.6347,-6.1462
15.59,0.62627,6.5994,-5.9731
15.6,0.97827,5.5015,-4.5232
15.61,2.072,5.2588,-3.1868
15.62,4.9331,5.5108,-0.57767
15.63,7.2581,4.9438,2.3143
15.64,4.9405,3.7618,1.1787
15.65,2.0888,2.9857,-0.89691
15.66,1.011,2.8783,-1.8674
15.67,0.68727,3.2149,-2.5276
15.68,0.60409,4.4911,-3.887
15.69,0.66365,5.6224,-4.9588
15.7,0.9461,5.2435,-4.2974
15.71,1.9107,4.5711,-2.6605
15.72,4.5526,4.7352,-0.18254
15.73,6.9311,5.1959,1.7352
15.74,4.8756,5.2714,-0.39582
15.75,2.0603,4.9916,-2.9313
15.76,0.9654,4.1817,-3.2163
15.77,0.58987,2.9231,-2.3332
15.78,0.40324,2.053,-1.6498
15.79,0.30671,1.6811,-1.3743
15.8,0.25484,1.5713,-1.3164
15.81,0.22404,1.9619,-1.7378
15.82,0.2049,2.9693,-2.7644
15.83,0.19319,4.1148,-3.9216
15.84,0.18678,4.8446,-4.6578
15.85,0.18458,4.8945,-4.7099
15.86,0.18611,4.5109,-4.3248
15.87,0.19134,4.3095,-4.1181
15.88,0.20064,4.6387,-4.438
15.89,0.21486,4.9374,-4.7225
15.9,0.23553,4.4903,-4.2548
15.91,0.2653,3.8773,-3.612
15.92,0.30881,3.6279,-3.3191
15.93,0.37471,3.2555,-2.8807
15.94,0.48051,3.0965,-2.616
15.95,0.66638,3.204,-2.5376
15.96,1.0438,3.1289,-2.0851
15.97,2.0147,3.1695,-1.1549
15.98,5.0285,3.5372,1.4913
15.99,11.085,4.7258,6.3593
16,12.528,6.6302,5.8977
16.01,6.6921,7.4593,-0.76724
16.02,2.6795,6.6553,-3.9757
16.03,1.3596,6.0566,-4.697
16.04,0.87904,6.044,-5.165
16.05,0.66432,5.1584,-4.4941
16.06,0.57244,3.9617,-3.3893
16.07,0.54607,4.5842,-4.0382
16.08,0.56626,7.1269,-6.5606
16.09,0.63357,8.6891,-8.0555
16.1,0.76545,7.9336,-7.1681
16.11,1.0094,6.2986,-5.2893
16.12,1.4934,4.6418,-3.1484
16.13,2.6433,4.006,-1.3627
16.14,6.1252,4.8389,1.2863
16.15,15.177,6.2232,8.9542
16.16,22.532,7.6264,14.906
16.17,15.24,8.7202,6.5198
16.18,6.2602,9.3825,-3.1223
16.19,2.8737,8.1522,-5.2785
16.2,1.8663,4.9599,-3.0936
16.21,1.6248,2.8384,-1.2137
16.22,1.8656,3.2523,-1.3867
16.23,2.9618,5.3775,-2.4158
16.24,6.7419,6.9042,-0.16229
16.25,15.176,6.6183,8.5573
16.26,18.492,5.8382,12.654
16.27,10.468,5.1206,5.347
16.28,4.097,4.4839,-0.38699
16.29,1.8971,3.8067,-1.9096
16.3,1.1251,3.1899,-2.0648
16.31,0.7734,3.9783,-3.2049
16.32,0.58256,6.3382,-5.7556
16.33,0.46797,8.3977,-7.9298
16.34,0.39533,8.041,-7.6457
16.35,0.34892,5.8329,-5.484
16.36,0.32156,4.3252,-4.0037
16.37,0.31165,4.4046,-4.0929
16.38,0.32488,4.9672,-4.6423
16.39,0.38859,4.4523,-4.0637
16.4,0.61374,3.3966,-2.7828
16.41,1.1585,3.4596,-2.3011
16.42,1.4699,4.631,-3.1611
16.43,0.99696,5.4449,-4.4479
16.44,0.57079,4.6395,-4.0688
16.45,0.45624,3.0793,-2.6231
16.46,0.48283,2.7981,-2.3153
16.47,0.60953,4.5098,-3.9003
16.48,0.91995,6.0279,-5.1079
16.49,1.7968,5.3404,-3.5435
16.5,4.4948,4.5573,-0.06248
16.51,8.9112,6.1778,2.7334
16.52,8.566,8.6486,-0.082535
16.53,4.1258,8.3054,-4.1796
16.54,1.7158,5.0778,-3.362
16.55,0.94505,2.3312,-1.3862
16.56,0.64131,1.618,-0.97672
16.57,0.50556,2.6148,-2.1093
16.58,0.45263,4.1195,-3.6669
16.59,0.44723,5.2034,-4.7562
16.6,0.48092,5.646,-5.1651
16.61,0.56108,5.359,-4.7979
16.62,0.71535,5.4369,-4.7216
16.63,1.0175,5.205,-4.1875
16.64,1.6966,3.4145,-1.7179
16.65,3.6412,2.1027,1.5385
16.66,9.397,3.3938,6.0033
16.67,17.184,6.6759,10.508
16.68,14.617,8.0439,6.5732
16.69,6.4806,5.8115,0.66908
16.7,2.6245,3.3336,-0.7091
16.71,1.4116,2.6497,-1.2381
16.72,0.97979,2.7532,-1.7734
16.73,0.85162,2.5395,-1.6879
16.74,0.99846,2.3591,-1.3606
16.75,1.7952,3.4643,-1.6691
16.76,3.6732,5.6728,-1.9995
16.77,4.4014,6.6735,-2.2722
16.78,2.5607,5.408,-2.8473
16.79,1.1057,3.5289,-2.4233
16.8,0.60275,2.8698,-2.2671
16.81,0.42169,3.5105,-3.0888
16.82,0.34088,4.4669,-4.126
16.83,0.30484,5.0266,-4.7218
16.84,0.29415,5.3492,-5.0551
16.85,0.30328,5.748,-5.4447
16.86,0.33443,5.5187,-5.1843
16.87,0.39849,4.1961,-3.7976
16.88,0.52527,2.8335,-2.3082
16.89,0.80529,2.5017,-1.6964
16.9,1.5848,3.1688,-1.5841
16.91,3.9432,4.0647,-0.12146
16.92,7.5773,4.7743,2.8031
16.93,7.0128,5.1373,1.8755
16.94,3.3444,4.7065,-1.362
16.95,1.4617,3.9961,-2.5344
16.96,0.91445,3.6906,-2.7761
16.97,0.80677,3.518,-2.7112
16.98,0.95425,3.1172,-2.1629
16.99,1.559,3.0006,-1.4416
17,3.6029,3.9349,-0.33192
17.01,7.9582,5.2832,2.6751
17.02,9.3273,5.3128,4.0145
17.03,5.1415,4.0489,1.0926
17.04,2.0602,3.3214,-1.2612
17.05,1.0202,3.5533,-2.5332
17.06,0.63692,3.6183,-2.9814
17.07,0.46064,3.3572,-2.8966
17.08,0.37545,3.7669,-3.3915
17.09,0.3363,4.7101,-4.3738
17.1,0.32731,5.1539,-4.8266
17.11,0.34708,4.668,-4.3209
17.12,0.40578,3.6893,-3.2835
17.13,0.5382,2.9891,-2.4509
17.14,0.86196,2.568,-1.706
17.15,1.8425,2.2379,-0.39536
17.16,4.5384,2.3667,2.1717
17.17,7.2021,3.0359,4.1663
17.18,5.2649,3.6983,1.5666
17.19,2.2456,3.8693,-1.6237
17.2,1.0334,3.6169,-2.5834
17.21,0.67841,3.2643,-2.5859
17.22,0.60379,3.091,-2.4872
17.23,0.72522,3.277,-2.5517
17.24,1.272,3.4349,-2.1629
17.25,2.9762,3.3083,-0.33216
17.26,5.1411,3.319,1.8221
17.27,4.2089,3.2629,0.94593
17.28,1.8771,2.7817,-0.90459
17.29,0.81317,2.2796,-1.4665
17.3,0.47152,1.9037,-1.4322
17.31,0.33837,1.6158,-1.2774
17.32,0.2765,1.7712,-1.4947
17.33,0.24804,2.5947,-2.3467
17.34,0.24028,3.4948,-3.2545
17.35,0.25042,3.6101,-3.3597
17.36,0.28279,3.0762,-2.7934
17.37,0.35345,2.6174,-2.264
17.38,0.51313,2.5429,-2.0298
17.39,0.95604,2.6313,-1.6753
17.4,2.3109,2.4787,-0.16781
17.41,4.5273,2.5655,1.9618
17.42,4.3646,3.1358,1.2287
17.43,2.1553,3.2501,-1.0948
17.44,0.96566,3.2073,-2.2417
17.45,0.62453,3.5197,-2.8952
17.46,0.57254,3.1488,-2.5762
17.47,0.70282,2.4486,-1.7457
17.48,1.2026,2.8783,-1.6757
17.49,2.8334,4.0067,-1.1733
17.5,5.6789,4.4223,1.2566
17.51,5.6766,3.8403,1.8363
17.52,2.8271,2.8764,-0.049271
17.53,1.1902,2.3361,-1.1458
17.54,0.6655,2.5329,-1.8674
17.55,0.4764,2.8618,-2.3854
17.56,0.4024,3.4359,-3.0335
17.57,0.38413,5.0268,-4.6427
17.58,0.4037,6.2258,-5.8221
17.59,0.46218,5.593,-5.1308
17.6,0.57745,4.4862,-3.9088
17.61,0.80025,3.4899,-2.6897
17.62,1.2839,2.5599,-1.276
17.63,2.6104,2.3251,0.28531
17.64,6.6619,2.7569,3.905
17.65,13.287,3.9918,9.295
17.66,12.783,5.2484,7.5349
17.67,6.1453,4.8988,1.2465
17.68,2.5452,3.5528,-1.0077
17.69,1.4618,2.6639,-1.202
17.7,1.1978,2.3611,-1.1633
17.71,1.3732,2.5059,-1.1327
17.72,2.3319,2.8663,-0.53442
17.73,5.525,3.4029,2.122
17.74,10.509,4.5577,5.9515
17.75,9.6675,5.5046,4.1629
17.76,4.5132,5.1095,-0.59623
17.77,1.8267,3.7628,-1.9361
17.78,0.95203,2.5028,-1.5507
17.79,0.60883,2.0005,-1.3917
17.8,0.44243,2.2471,-1.8047
17.81,0.35211,2.8477,-2.4956
17.82,0.30148,3.2099,-2.9085
17.83,0.27686,3.4401,-3.1633
17.84,0.27555,3.389,-3.1135
17.85,0.30619,2.8977,-2.5915
17.86,0.40679,2.429,-2.0222
17.87,0.73403,2.284,-1.5499
17.88,1.6708,2.4039,-0.73308
17.89,2.6836,2.6763,0.0072877
17.9,2.0604,3.0031,-0.94267
17.91,0.94719,3.3453,-2.3982
17.92,0.49331,3.7581,-3.2648
17.93,0.37977,3.4242,-3.0445
17.94,0.39891,2.6616,-2.2627
17.95,0.56648,2.4344,-1.8679
17.96,1.1603,2.5083,-1.348
17.97,2.6976,2.7664,-0.068731
17.98,3.8154,3.1468,0.66854
17.99,2.5057,2.977,-0.47133
18,1.0564,2.4047,-1.3483
18.01,0.51879,2.2523,-1.7335
18.02,0.33119,2.262,-1.9309
18.03,0.25005,2.5905,-2.3405
18.04,0.21612,3.2469,-3.0307
18.05,0.20685,3.2343,-3.0275
18.06,0.21586,2.6267,-2.4108
18.07,0.24579,2.2642,-2.0184
18.08,0.31038,2.1844,-1.8741
18.09,0.45311,2.0807,-1.6276
18.1,0.83765,2.035,-1.1974
18.11,2.0276,2.2991,-0.27155
18.12,4.1982,3.0288,1.1694
18.13,4.3842,3.9514,0.43281
18.14,2.2683,4.0648,-1.7965
18.15,0.99789,3.2254,-2.2276
18.16,0.63456,2.3206,-1.686
18.17,0.59924,1.7216,-1.1224
18.18,0.79589,1.4343,-0.63836
18.19,1.5339,1.5536,-0.019672
18.2,3.775,1.9874,1.7876
18.21,6.6124,2.5139,4.0985
18.22,5.4016,2.7285,2.6731
18.23,2.3605,2.4327,-0.072201
18.24,0.97275,2.1836,-1.2109
18.25,0.52621,2.122,-1.5958
18.26,0.34992,2.1776,-1.8277
18.27,0.26456,2.3922,-2.1276
18.28,0.21975,2.3649,-2.1452
18.29,0.19799,2.4736,-2.2756
18.3,0.19375,3.168,-2.9743
18.31,0.20919,3.4017,-3.1925
18.32,0.26025,2.6625,-2.4023
18.33,0.4099,1.8487,-1.4388
18.34,0.88935,1.4263,-0.537
18.35,1.8584,1.5116,0.34686
18.36,2.0936,1.8253,0.26833
18.37,1.1697,1.6998,-0.53009
18.38,0.54369,1.53,-0.98631
18.39,0.36532,1.9324,-1.5671
18.4,0.36052,2.5857,-2.2252
18.41,0.48725,2.8932,-2.406
18.42,0.93591,2.4681,-1.5322
18.43,2.2867,1.9226,0.36416
18.44,3.9959,1.9595,2.0364
18.45,3.2739,2.1336,1.1402
18.46,1.4573,2.1401,-0.68278
18.47,0.6346,2.271,-1.6364
18.48,0.36404,2.5645,-2.2004
18.49,0.25365,2.8689,-2.6152
18.5,0.20526,2.763,-2.5578
18.51,0.18669,1.9766,-1.7899
18.52,0.18763,1.3135,-1.1259
18.53,0.2085,1.3544,-1.1459
18.54,0.26065,1.5028,-1.2421
18.55,0.38337,1.3364,-0.95298
18.56,0.72925,1.4379,-0.70865
18.57,1.7932,2.0539,-0.26065
18.58,3.5353,2.4342,1.1011
18.59,3.4024,2.1504,1.252
18.6,1.6561,1.6025,0.053629
18.61,0.71088,1.3938,-0.68291
18.62,0.43122,1.7235,-1.2923
18.63,0.37594,2.2478,-1.8718
18.64,0.46736,2.3831,-1.9157
18.65,0.88585,2.2549,-1.3691
18.66,2.0025,2.4058,-0.40329
18.67,2.8155,2.4642,0.35131
18.68,1.8521,1.9702,-0.11808
18.69,0.78682,1.4018,-0.61494
18.7,0.38935,1.2809,-0.89154
18.71,0.25264,1.662,-1.4094
18.72,0.1961,2.1558,-1.9597
18.73,0.17364,2.2663,-2.0926
18.74,0.17021,2.0452,-1.875
18.75,0.18253,1.6952,-1.5127
18.76,0.21545,1.3554,-1.1399
18.77,0.28737,1.2197,-0.93235
18.78,0.46267,1.2677,-0.80507
18.79,0.99494,1.5309,-0.53594
18.8,2.3775,2.0634,0.31408
18.81,3.5046,2.6652,0.8394
18.82,2.4062,3.0231,-0.61693
18.83,1.0582,3.0465,-1.9883
18.84,0.57578,2.7208,-2.1451
18.85,0.48601,2.3637,-1.8777
18.86,0.5953,2.1281,-1.5327
18.87,1.069,1.7234,-0.6544
18.88,2.5763,1.4349,1.1415
18.89,4.774,1.5662,3.2078
18.9,4.2311,2.0802,2.1509
18.91,1.9539,2.4367,-0.48288
18.92,0.82694,2.2846,-1.4577
18.93,0.46827,2.0909,-1.6227
18.94,0.33612,2.3386,-2.0025
18.95,0.28461,2.4937,-2.2091
18.96,0.27406,2.0307,-1.7566
18.97,0.29519,1.4804,-1.1852
18.98,0.35532,1.6843,-1.329
18.99,0.48573,2.7912,-2.3055
19,0.79084,3.6304,-2.8396
19.01,1.6819,3.1099,-1.428
19.02,4.2811,2.299,1.9821
19.03,7.5575,2.3386,5.2189
19.04,6.1908,2.2986,3.8923
19.05,2.7287,1.562,1.1667
19.06,1.172,0.99862,0.17334
19.07,0.7176,1.2446,-0.52697
19.08,0.63407,1.8201,-1.186
19.09,0.85621,1.8264,-0.97016
19.1,1.7953,1.314,0.48134
19.11,3.4843,1.2899,2.1945
19.12,3.4605,1.8756,1.5849
19.13,1.7191,2.1364,-0.41737
19.14,0.71073,1.7555,-1.0447
19.15,0.37969,1.8292,-1.4495
19.16,0.25541,2.937,-2.6816
19.17,0.19698,3.7477,-3.5507
19.18,0.16697,2.9416,-2.7746
19.19,0.15328,1.5807,-1.4275
19.2,0.15277,1.1719,-1.0191
19.21,0.16893,1.4977,-1.3288
19.22,0.21954,1.6295,-1.41
19.23,0.37848,1.3041,-0.92561
19.24,0.84858,1.3093,-0.46076
19.25,1.4435,1.7795,-0.33598
19.26,1.2016,1.8339,-0.63229
19.27,0.58511,1.4527,-0.86754
19.28,0.32082,1.4792,-1.1584
19.29,0.27105,1.8634,-1.5924
19.3,0.32563,1.8926,-1.567
19.31,0.55661,1.6396,-1.083
19.32,1.3065,1.7636,-0.45707
19.33,2.5433,2.5187,0.024552
19.34,2.4465,3.1174,-0.6709
19.35,1.2044,2.6753,-1.4709
19.36,0.53131,1.8589,-1.3276
19.37,0.31213,1.6745,-1.3623
19.38,0.23107,1.8554,-1.6244
19.39,0.2046,1.6693,-1.4647
19.4,0.20757,1.2001,-0.99257
19.41,0.23548,1.043,-0.80752
19.42,0.29818,1.1651,-0.86688
19.43,0.43022,1.2425,-0.81227
19.44,0.75071,1.2012,-0.4505
19.45,1.7284,1.2571,0.4713
19.46,4.2749,1.6033,2.6716
19.47,6.3438,1.9691,4.3747
19.48,4.2888,1.9691,2.3197
19.49,1.7598,1.8238,-0.064066
19.5,0.80902,1.9409,-1.1318
19.51,0.5387,2.0825,-1.5438
19.52,0.52358,1.8619,-1.3383
19.53,0.81659,1.3861,-0.56954
19.54,1.7733,1.0822,0.69108
19.55,2.7321,1.167,1.5651
19.56,1.9945,1.5751,0.41935
19.57,0.86055,1.9996,-1.1391
19.58,0.39388,2.0298,-1.6359
19.59,0.23545,1.5987,-1.3632
19.6,0.16702,1.0917,-0.92468
19.61,0.13189,0.78697,-0.65508
19.62,0.11185,0.71249,-0.60064
19.63,0.099868,0.81796,-0.71809
19.64,0.093107,1.143,-1.0499
19.65,0.090125,1.6644,-1.5743
19.66,0.090398,2.1397,-2.0493
19.67,0.093993,2.4146,-2.3206
19.68,0.10157,2.3807,-2.2791
19.69,0.11463,1.9438,-1.8292
19.7,0.13626,1.468,-1.3317
19.71,0.17299,1.2829,-1.1099
19.72,0.24033,1.2581,-1.0178
19.73,0.383,1.2787,-0.89574
19.74,0.76814,1.3135,-0.54537
19.75,1.9538,1.3045,0.64934
19.76,4.0048,1.442,2.5628
19.77,4.008,1.662,2.346
19.78,1.9645,1.558,0.40646
19.79,0.78721,1.3609,-0.57368
19.8,0.40773,1.4651,-1.0574
19.81,0.27136,1.7063,-1.4349
19.82,0.21534,1.6947,-1.4794
19.83,0.1967,1.5088,-1.3121
19.84,0.20428,1.44,-1.2358
19.85,0.24246,1.4798,-1.2374
19.86,0.3378,1.5424,-1.2046
19.87,0.59198,1.5012,-0.90917
19.88,1.3957,1.2759,0.11981
19.89,3.2353,1.1196,2.1157
19.9,4.1135,1.2422,2.8713
19.91,2.4203,1.3587,1.0616
19.92,0.9753,1.1794,-0.20407
19.93,0.48513,0.90448,-0.41935
19.94,0.35026,0.77958,-0.42933
19.95,0.37651,0.92771,-0.5512
19.96,0.6612,1.2541,-0.59287
19.97,1.3233,1.5311,-0.20781
19.98,1.5244,1.629,-0.10462
19.99,0.8574,1.7219,-0.86446
20,0.36507,1.7784,-1.4134
20.01,0.19657,1.6182,-1.4217
20.02,0.13674,1.3335,-1.1968
20.03,0.11046,1.03,-0.91958
20.04,0.098638,0.7137,-0.61507
20.05,0.095819,0.55897,-0.46315
20.06,0.10173,0.56147,-0.45974
20.07,0.12154,0.70367,-0.58213
20.08,0.17658,1.0296,-0.853
20.09,0.35045,1.332,-0.98158
20.1,0.76287,1.3415,-0.57861
20.11,0.99729,1.2327,-0.23544
20.12,0.63858,1.3618,-0.72319
20.13,0.31303,1.5415,-1.2285
20.14,0.2215,1.4367,-1.2152
20.15,0.24263,1.245,-1.0024
20.16,0.38399,1.1567,-0.77272
20.17,0.87002,1.1726,-0.30259
20.18,1.9057,1.2705,0.63519
20.19,2.2334,1.5884,0.64505
20.2,1.2435,1.9533,-0.7098
20.21,0.51489,1.9161,-1.4012
20.22,0.27113,1.5473,-1.2762
20.23,0.18966,1.1991,-1.0095
20.24,0.16126,0.81836,-0.6571
20.25,0.15857,0.56958,-0.41101
20.26,0.17629,0.5958,-0.41951
20.27,0.22163,0.7599,-0.53827
20.28,0.32364,0.92116,-0.59752
20.29,0.59142,1.1426,-0.55117
20.3,1.4287,1.4316,-0.0029566
20.31,3.1897,1.6604,1.5294
20.32,3.7537,1.7517,2.002
20.33,2.0928,1.6314,0.46132
20.34,0.88032,1.2948,-0.41453
20.35,0.5121,1.0573,-0.54523
20.36,0.47502,0.93732,-0.4623
20.37,0.71138,0.94411,-0.23273
20.38,1.6042,1.1275,0.47666
20.39,3.1021,1.2986,1.8036
20.4,2.968,1.2837,1.6842
20.41,1.427,1.2259,0.20109
20.42,0.58243,1.2976,-0.71513
20.43,0.30497,1.3683,-1.0633
20.44,0.19822,1.1765,-0.97824
20.45,0.14858,0.83404,-0.68547
20.46,0.12406,0.58998,-0.46592
20.47,0.1145,0.5245,-0.41
20.48,0.11916,0.61587,-0.4967
20.49,0.14809,0.79924,-0.65115
20.5,0.24838,1.0261,-0.77772
20.51,0.55775,1.2274,-0.66966
20.52,0.97919,1.3336,-0.35441
20.53,0.83962,1.3753,-0.53569
20.54,0.39952,1.2592,-0.85971
20.55,0.19576,1.0026,-0.80686
20.56,0.14331,0.8373,-0.69399
20.57,0.15454,0.78984,-0.6353
20.58,0.2575,0.83904,-0.58154
20.59,0.55289,1.0018,-0.44887
20.6,0.79526,1.2171,-0.42182
20.61,0.55204,1.3972,-0.84521
20.62,0.25669,1.3617,-1.105
20.63,0.14183,1.1285,-0.98665
20.64,0.098168,0.8731,-0.77494
20.65,0.081343,0.63955,-0.5582
20.66,0.078103,0.50607,-0.42797
20.67,0.083717,0.44618,-0.36246
20.68,0.099824,0.44251,-0.34269
20.69,0.13626,0.61039,-0.47412
20.7,0.23035,0.9073,-0.67695
20.71,0.52264,1.1692,-0.64653
20.72,1.1625,1.3506,-0.18809
20.73,1.421,1.4745,-0.053484
20.74,0.8346,1.3956,-0.56102
20.75,0.37896,1.0871,-0.70815
20.76,0.25076,0.88729,-0.63653
20.77,0.26979,0.86326,-0.59346
20.78,0.45608,0.84121,-0.38513
20.79,1.0754,0.94412,0.13129
20.8,1.9825,1.3063,0.67618
20.81,1.7559,1.5318,0.22417
20.82,0.81119,1.3439,-0.53268
20.83,0.34288,1.1098,-0.76693
20.84,0.19506,0.98753,-0.79247
20.85,0.14201,0.74793,-0.60592
20.86,0.12201,0.50755,-0.38554
20.87,0.11972,0.43484,-0.31513
20.88,0.13343,0.55835,-0.42492
20.89,0.17226,0.78708,-0.61483
20.9,0.27411,1.0896,-0.81551
20.91,0.59058,1.4357,-0.84513
20.92,1.3913,1.5466,-0.15537
20.93,1.9769,1.4262,0.55079
20.94,1.316,1.243,0.072997
20.95,0.58829,1.0383,-0.45004
20.96,0.34972,0.90909,-0.55938
20.97,0.34597,0.76638,-0.42041
20.98,0.54858,0.71296,-0.16438
20.99,1.2756,0.84214,0.43342
21,2.5573,1.05,1.5073
21.01,2.5517,1.1364,1.4153
21.02,1.2581,1.021,0.23709
21.03,0.51182,0.98687,-0.47505
21.04,0.26704,0.97427,-0.70723
21.05,0.17656,0.71399,-0.53743
21.06,0.13829,0.52958,-0.3913
21.07,0.12449,0.59101,-0.46652
21.08,0.12861,0.62957,-0.50096
21.09,0.15639,0.58019,-0.4238
21.1,0.23897,0.69264,-0.45367
21.11,0.50517,0.90725,-0.40208
21.12,1.2068,0.96328,0.24351
21.13,1.777,0.95849,0.81853
21.14,1.2063,1.0093,0.19698
21.15,0.5051,0.90969,-0.40459
21.16,0.24192,0.68234,-0.44042
21.17,0.17056,0.62356,-0.45301
21.18,0.18392,0.80656,-0.62265
21.19,0.32268,0.9227,-0.60002
21.2,0.57087,0.82893,-0.25806
21.21,0.54388,0.73143,-0.18755
21.22,0.2796,0.70985,-0.43025
21.23,0.13502,0.68657,-0.55155
21.24,0.085529,0.60022,-0.51469
21.25,0.066201,0.53075,-0.46455
21.26,0.058958,0.57031,-0.51135
21.27,0.058422,0.54028,-0.48186
21.28,0.064004,0.42206,-0.35806
21.29,0.079602,0.47122,-0.39162
21.3,0.1213,0.64846,-0.52716
21.31,0.25205,0.81626,-0.56422
21.32,0.56163,1.0481,-0.48643
21.33,0.73692,1.309,-0.57204
21.34,0.46571,1.2522,-0.78647
21.35,0.21859,0.81746,-0.59887
21.36,0.14641,0.55271,-0.4063
21.37,0.15931,0.69819,-0.53889
21.38,0.27285,0.83128,-0.55842
21.39,0.62762,0.75004,-0.12242
21.4,1.0464,0.74047,0.3059
21.41,0.83036,0.8371,-0.0067432
21.42,0.37875,0.8822,-0.50345
21.43,0.18343,0.83576,-0.65233
21.44,0.12287,0.72783,-0.60496
21.45,0.10486,0.6249,-0.52004
21.46,0.10641,0.48566,-0.37925
21.47,0.12371,0.37051,-0.2468
21.48,0.16396,0.4521,-0.28814
21.49,0.25523,0.60109,-0.34585
21.5,0.5065,0.66277,-0.15628
21.51,1.2832,0.73747,0.54569
21.52,2.6277,0.96681,1.6609
21.53,2.632,1.1361,1.4959
21.54,1.2974,0.9236,0.37382
21.55,0.53569,0.67313,-0.13744
21.56,0.31283,0.66532,-0.35249
21.57,0.29242,0.6619,-0.36947
21.58,0.4754,0.62029,-0.14489
21.59,0.96968,0.66702,0.30266
21.6,1.2017,0.72155,0.4802
21.61,0.71295,0.66694,0.046013
21.62,0.29593,0.59485,-0.29892
21.63,0.14768,0.63414,-0.48646
21.64,0.095083,0.67005,-0.57497
21.65,0.070892,0.55959,-0.48869
21.66,0.057757,0.46172,-0.40396
21.67,0.050065,0.47502,-0.42496
21.68,0.045499,0.50938,-0.46388
21.69,0.043185,0.60867,-0.56548
21.7,0.042668,0.81952,-0.77685
21.71,0.04394,0.96218,-0.91824
21.72,0.047391,0.91271,-0.86531
21.73,0.054039,0.76986,-0.71583
21.74,0.06624,0.71007,-0.64383
21.75,0.089972,0.67818,-0.5882
21.76,0.14396,0.6275,-0.48354
21.77,0.30135,0.65344,-0.35209
21.78,0.75085,0.71688,0.033975
21.79,1.2761,0.71678,0.55929
21.8,1.0088,0.70266,0.3061
21.81,0.44635,0.72275,-0.2764
21.82,0.2014,0.68884,-0.48744
21.83,0.12297,0.55953,-0.43656
21.84,0.095454,0.4844,-0.38895
21.85,0.088854,0.49652,-0.40767
21.86,0.096097,0.51249,-0.4164
21.87,0.12074,0.52252,-0.40178
21.88,0.18336,0.59218,-0.40882
21.89,0.36905,0.73213,-0.36307
21.9,0.91109,0.87343,0.037657
21.91,1.5954,1.0114,0.58397
21.92,1.3167,1.0072,0.30953
21.93,0.60639,0.76642,-0.16003
21.94,0.30087,0.58321,-0.28234
21.95,0.24716,0.57374,-0.32658
21.96,0.34835,0.62667,-0.27833
21.97,0.7653,0.672,0.0933
21.98,1.4694,0.6843,0.78514
21.99,1.4064,0.71178,0.69467
22,0.68186,0.69124,-0.0093807
22.01,0.28525,0.64131,-0.35607
22.02,0.15667,0.59729,-0.44062
22.03,0.11002,0.53561,-0.4256
22.04,0.091749,0.45774,-0.36599
22.05,0.088302,0.45068,-0.36238
22.06,0.098501,0.52398,-0.42548
22.07,0.13262,0.61391,-0.48129
22.08,0.23732,0.67649,-0.43916
22.09,0.56072,0.67967,-0.11895
22.1,1.0611,0.70882,0.35224
22.11,0.98555,0.79048,0.19507
22.12,0.48601,0.75613,-0.27012
22.13,0.23845,0.62357,-0.38512
22.14,0.19102,0.53695,-0.34592
22.15,0.26037,0.52059,-0.26022
22.16,0.56079,0.55696,0.0038298
22.17,1.1291,0.57792,0.55121
22.18,1.1711,0.64059,0.53047
22.19,0.60071,0.74034,-0.13962
22.2,0.25269,0.77798,-0.52529
22.21,0.13656,0.69483,-0.55828
22.22,0.094492,0.53957,-0.44508
22.23,0.078586,0.44455,-0.36596
22.24,0.076026,0.43909,-0.36306
22.25,0.085632,0.48004,-0.39441
22.26,0.1168,0.52978,-0.41298
22.27,0.21208,0.52978,-0.3177
22.28,0.50658,0.48535,0.02123
22.29,0.96212,0.50295,0.45917
22.3,0.89185,0.56267,0.32918
22.31,0.43391,0.56817,-0.13427
22.32,0.20409,0.51492,-0.31083
22.33,0.15299,0.48718,-0.33419
22.34,0.19745,0.50202,-0.30457
22.35,0.4105,0.47364,-0.063139
22.36,0.77455,0.43657,0.33798
22.37,0.74024,0.49172,0.24852
22.38,0.36191,0.55862,-0.19671
22.39,0.15476,0.58957,-0.43481
22.4,0.088263,0.58503,-0.49677
22.41,0.064549,0.50756,-0.44301
22.42,0.055531,0.40585,-0.35032
22.43,0.05463,0.37723,-0.3226
22.44,0.061963,0.4484,-0.38644
22.45,0.0853,0.56574,-0.48044
22.46,0.15893,0.58762,-0.42869
22.47,0.3724,0.48822,-0.11581
22.48,0.62277,0.44667,0.1761
22.49,0.49704,0.43075,0.066295
22.5,0.23261,0.41742,-0.18481
22.51,0.12522,0.48469,-0.35946
22.52,0.11217,0.54924,-0.43707
22.53,0.1698,0.53812,-0.36832
22.54,0.37007,0.50653,-0.13646
22.55,0.60883,0.53388,0.074948
22.56,0.48386,0.56925,-0.085398
22.57,0.22408,0.53693,-0.31285
22.58,0.11119,0.47879,-0.3676
22.59,0.075905,0.50512,-0.42921
22.6,0.065916,0.52907,-0.46316
22.61,0.068122,0.48361,-0.41549
22.62,0.081324,0.48649,-0.40517
22.63,0.11327,0.53529,-0.42202
22.64,0.19564,0.50466,-0.30902
22.65,0.45208,0.39204,0.060041
22.66,1.0589,0.34954,0.70932
22.67,1.4008,0.40432,0.99652
22.68,0.86441,0.41637,0.44804
22.69,0.37327,0.35615,0.017119
22.7,0.22286,0.34805,-0.1252
22.71,0.23726,0.38858,-0.15132
22.72,0.44611,0.39403,0.05208
22.73,0.97007,0.39537,0.5747
22.74,1.2182,0.45477,0.76341
22.75,0.71679,0.46951,0.24728
22.76,0.28838,0.3678,-0.07942
22.77,0.13623,0.30009,-0.16386
22.78,0.082222,0.35181,-0.26959
22.79,0.057738,0.42542,-0.36768
22.8,0.044565,0.45271,-0.40815
22.81,0.036728,0.5301,-0.49337
22.82,0.031845,0.66966,-0.63782
22.83,0.028835,0.64826,-0.61943
22.84,0.027194,0.4429,-0.4157
22.85,0.026754,0.32451,-0.29775
22.86,0.027636,0.28695,-0.25931
22.87,0.030396,0.24615,-0.21576
22.88,0.036624,0.27919,-0.24256
22.89,0.051372,0.38006,-0.32869
22.9,0.094384,0.38646,-0.29208
22.91,0.21952,0.32623,-0.10671
22.92,0.37766,0.38604,-0.0083776
22.93,0.31481,0.50459,-0.18978
22.94,0.1533,0.49825,-0.34495
22.95,0.080539,0.40761,-0.32707
22.96,0.057486,0.35944,-0.30195
22.97,0.052668,0.29335,-0.24068
22.98,0.058086,0.21343,-0.15535
22.99,0.074183,0.23068,-0.1565
23,0.11084,0.32662,-0.21578
23.01,0.20734,0.39674,-0.18941
23.02,0.50969,0.44304,0.066657
23.03,1.146,0.52701,0.61902
23.04,1.3486,0.5585,0.79014
23.05,0.74532,0.46284,0.28248
23.06,0.30341,0.35028,-0.046867
23.07,0.1664,0.31139,-0.145
23.08,0.15294,0.27561,-0.12267
23.09,0.25273,0.26064,-0.0079006
23.1,0.46613,0.28833,0.1778
23.11,0.47618,0.27993,0.19625
23.12,0.24689,0.25002,-0.0031248
23.13,0.10648,0.25653,-0.15006
23.14,0.059569,0.29283,-0.23327
23.15,0.04202,0.36755,-0.32553
23.16,0.034,0.46692,-0.43292
23.17,0.030432,0.48627,-0.45584
23.18,0.03016,0.40871,-0.37855
23.19,0.034748,0.28881,-0.25406
23.2,0.052811,0.19938,-0.14657
23.21,0.09857,0.19092,-0.092348
23.22,0.12947,0.26801,-0.13854
23.23,0.094092,0.4016,-0.30751
23.24,0.06197,0.46832,-0.40635
23.25,0.063963,0.39693,-0.33297
23.26,0.10201,0.32033,-0.21832
23.27,0.23411,0.30252,-0.068404
23.28,0.51549,0.28645,0.22903
23.29,0.60509,0.30703,0.29806
23.3,0.33807,0.35115,-0.01308
23.31,0.14122,0.30822,-0.167
23.32,0.07284,0.20966,-0.13682
23.33,0.048385,0.18829,-0.13991
23.34,0.039379,0.22968,-0.1903
23.35,0.037884,0.24838,-0.2105
23.36,0.043093,0.30297,-0.25988
23.37,0.061237,0.38082,-0.31958
23.38,0.12062,0.3606,-0.23999
23.39,0.27701,0.26329,0.013723
23.4,0.40503,0.24163,0.1634
23.41,0.28149,0.28302,-0.0015262
23.42,0.13133,0.299,-0.16766
23.43,0.083611,0.35769,-0.27408
23.44,0.094968,0.45864,-0.36367
23.45,0.18356,0.44397,-0.26041
23.46,0.39191,0.29967,0.092243
23.47,0.47448,0.24205,0.23243
23.48,0.2759,0.24543,0.030478
23.49,0.11887,0.19827,-0.079403
23.5,0.063509,0.1896,-0.12609
23.51,0.044169,0.28073,-0.23657
23.52,0.03758,0.38511,-0.34752
23.53,0.037477,0.44842,-0.41094
23.54,0.043726,0.48532,-0.4416
23.55,0.063163,0.40171,-0.33854
23.56,0.12527,0.27634,-0.15107
23.57,0.2777,0.26506,0.012634
23.58,0.37772,0.34447,0.033258
23.59,0.25185,0.38917,-0.13731
23.6,0.12929,0.3427,-0.21341
23.61,0.1037,0.26407,-0.16038
23.62,0.14803,0.21868,-0.070652
23.63,0.32893,0.28831,0.040617
23.64,0.68556,0.48726,0.19831
23.65,0.74173,0.65905,0.082685
23.66,0.39102,0.5651,-0.17408
23.67,0.16468,0.31238,-0.1477
23.68,0.091762,0.17996,-0.088194
23.69,0.0692,0.18251,-0.11331
23.7,0.065136,0.2437,-0.17857
23.71,0.073792,0.30905,-0.23525
23.72,0.1012,0.32528,-0.22408
23.73,0.17859,0.25765,-0.079062
23.74,0.4247,0.203,0.2217
23.75,0.94394,0.26452,0.67942
23.76,1.1104,0.40598,0.70444
23.77,0.62118,0.46858,0.1526
23.78,0.26656,0.38458,-0.11802
23.79,0.16833,0.27645,-0.10811
23.8,0.19759,0.22766,-0.030067
23.81,0.39654,0.23601,0.16053
23.82,0.70239,0.28629,0.41609
23.83,0.61873,0.33752,0.28122
23.84,0.28795,0.33769,-0.049736
23.85,0.12313,0.32275,-0.19962
23.86,0.06989,0.33902,-0.26913
23.87,0.049834,0.38093,-0.3311
23.88,0.041561,0.41654,-0.37498
23.89,0.040104,0.3619,-0.3218
23.9,0.046613,0.24129,-0.19468
23.91,0.073046,0.16872,-0.095679
23.92,0.15909,0.15456,0.0045262
23.93,0.29326,0.19941,0.093851
23.94,0.27196,0.2652,0.0067686
23.95,0.1362,0.26749,-0.1313
23.96,0.06887,0.22109,-0.15222
23.97,0.057144,0.21423,-0.15708
23.98,0.083773,0.25737,-0.1736
23.99,0.16939,0.32309,-0.1537
24,0.23276,0.357,-0.12424
24.01,0.15714,0.28993,-0.13279
24.02,0.073885,0.18362,-0.10974
24.03,0.04236,0.13498,-0.092618
24.04,0.032323,0.1723,-0.13998
24.05,0.030687,0.27844,-0.24775
24.06,0.034484,0.37234,-0.33786
24.07,0.045736,0.36136,-0.31562
24.08,0.07572,0.27037,-0.19465
24.09,0.16986,0.19651,-0.026647
24.1,0.40107,0.18928,0.2118
24.11,0.55012,0.25489,0.29523
24.12,0.34993,0.32248,0.027443
24.13,0.14897,0.28775,-0.13878
24.14,0.082997,0.19856,-0.11556
24.15,0.082192,0.14883,-0.066634
24.16,0.14571,0.15229,-0.0065782
24.17,0.26179,0.1977,0.064091
24.18,0.24955,0.24597,0.0035824
24.19,0.12626,0.23858,-0.11232
24.2,0.058556,0.20214,-0.14359
24.21,0.03594,0.18332,-0.14738
24.22,0.028038,0.22673,-0.19869
24.23,0.026054,0.32405,-0.29799
24.24,0.028153,0.33288,-0.30472
24.25,0.03639,0.22889,-0.1925
24.26,0.062003,0.17015,-0.10815
24.27,0.1396,0.19188,-0.052283
24.28,0.2525,0.24433,0.0081719
24.29,0.22895,0.29313,-0.064182
24.3,0.12095,0.28136,-0.16041
24.31,0.077527,0.21025,-0.13272
24.32,0.093293,0.14868,-0.055385
24.33,0.19216,0.12848,0.063676
24.34,0.43038,0.17638,0.254
24.35,0.54409,0.25647,0.28761
24.36,0.32162,0.2563,0.065319
24.37,0.13144,0.18152,-0.050081
24.38,0.064015,0.13631,-0.072292
24.39,0.040801,0.14856,-0.10776
24.4,0.031875,0.18697,-0.15509
24.41,0.029579,0.20808,-0.1785
24.42,0.033201,0.18636,-0.15316
24.43,0.049167,0.15891,-0.10975
24.44,0.10342,0.17744,-0.074021
24.45,0.20903,0.21273,-0.0036949
24.46,0.22669,0.23002,-0.0033256
24.47,0.1257,0.22104,-0.09534
24.48,0.063946,0.18992,-0.12597
24.49,0.054998,0.1678,-0.1128
24.5,0.087324,0.16804,-0.080713
24.51,0.19175,0.18554,0.0062105
24.52,0.28696,0.19622,0.090734
24.53,0.2026,0.18146,0.021142
24.54,0.087317,0.14943,-0.062114
24.55,0.041865,0.15116,-0.1093
24.56,0.027404,0.21577,-0.18837
24.57,0.022175,0.29224,-0.27006
24.58,0.020898,0.29818,-0.27728
24.59,0.022895,0.23605,-0.21316
24.6,0.031046,0.1672,-0.13616
24.61,0.058155,0.15805,-0.099899
24.62,0.11805,0.18764,-0.069597
24.63,0.14349,0.20067,-0.057174
24.64,0.092219,0.19124,-0.099019
24.65,0.056036,0.17642,-0.12038
24.66,0.058326,0.17889,-0.12056
24.67,0.10337,0.19669,-0.093325
24.68,0.24414,0.23108,0.013058
24.69,0.41025,0.26759,0.14266
24.7,0.32564,0.25284,0.072794
24.71,0.14771,0.19901,-0.051297
24.72,0.070436,0.14886,-0.07842
24.73,0.04725,0.14144,-0.094187
24.74,0.042083,0.17275,-0.13067
24.75,0.046634,0.19927,-0.15263
24.76,0.063228,0.17836,-0.11513
24.77,0.10978,0.13384,-0.024059
24.78,0.25805,0.12215,0.1359
24.79,0.59762,0.17472,0.4229
24.8,0.7605,0.25351,0.50699
24.81,0.45037,0.26517,0.18519
24.82,0.18804,0.21237,-0.024333
24.83,0.10773,0.17083,-0.063109
24.84,0.11533,0.13532,-0.019992
24.85,0.21518,0.11138,0.1038
24.86,0.34099,0.13529,0.2057
24.87,0.26803,0.17506,0.09297
24.88,0.12124,0.18667,-0.065431
24.89,0.055892,0.1955,-0.1396
24.9,0.033828,0.20163,-0.1678
24.91,0.024993,0.19013,-0.16514
24.92,0.021267,0.20461,-0.18334
24.93,0.020774,0.23085,-0.21007
24.94,0.024922,0.19745,-0.17252
24.95,0.042065,0.15213,-0.11007
24.96,0.081338,0.13864,-0.057302
24.97,0.09741,0.12668,-0.029271
24.98,0.061671,0.11604,-0.054371
24.99,0.035469,0.13298,-0.097509
25,0.033538,0.14579,-0.11225
25.01,0.055044,0.15363,-0.098584
25.02,0.12048,0.18582,-0.065343
25.03,0.18037,0.19601,-0.015636
25.04,0.1305,0.17964,-0.049141
25.05,0.061808,0.18078,-0.11897
25.06,0.033976,0.17415,-0.14017
25.07,0.025044,0.14584,-0.1208
25.08,0.023807,0.12914,-0.10533
25.09,0.027647,0.13275,-0.1051
25.1,0.039019,0.1296,-0.090584
25.11,0.071615,0.1518,-0.080184
25.12,0.17394,0.19727,-0.023331
25.13,0.36106,0.20929,0.15177
25.14,0.37697,0.19047,0.1865
25.15,0.1945,0.16914,0.025356
25.16,0.086217,0.14568,-0.059466
25.17,0.060953,0.14218,-0.081222
25.18,0.083555,0.16982,-0.086262
25.19,0.16258,0.17853,-0.015958
25.2,0.20693,0.14772,0.059215
25.21,0.1285,0.13636,-0.0078623
25.22,0.05646,0.14394,-0.08748
25.23,0.031042,0.15106,-0.12001
25.24,0.023236,0.17664,-0.15341
25.25,0.021405,0.19972,-0.17831
25.26,0.023457,0.17911,-0.15566
25.27,0.031477,0.14717,-0.11569
25.28,0.056943,0.13529,-0.078349
25.29,0.13197,0.12433,0.0076404
25.3,0.22715,0.1185,0.10865
25.31,0.19045,0.12557,0.064879
25.32,0.09605,0.11814,-0.022087
25.33,0.062087,0.1119,-0.049815
25.34,0.078747,0.13859,-0.059848
25.35,0.16934,0.16456,0.0047749
25.36,0.33333,0.16609,0.16724
25.37,0.33277,0.1729,0.15987
25.38,0.16722,0.16495,0.0022686
25.39,0.071234,0.13361,-0.062372
25.4,0.039367,0.12834,-0.088977
25.41,0.028581,0.13904,-0.11045
25.42,0.025983,0.11913,-0.093143
25.43,0.02937,0.10116,-0.071794
25.44,0.043661,0.11144,-0.067781
25.45,0.092428,0.11572,-0.023289
25.46,0.20977,0.11781,0.09196
25.47,0.27578,0.1342,0.14158
25.48,0.17099,0.1393,0.031686
25.49,0.075492,0.12759,-0.052101
25.5,0.048034,0.11797,-0.069941
25.51,0.059953,0.098993,-0.03904
25.52,0.11897,0.082033,0.036939
25.53,0.17412,0.084236,0.089886
25.54,0.12349,0.10164,0.02185
25.55,0.054715,0.1157,-0.060981
25.56,0.026405,0.12907,-0.10266
25.57,0.016243,0.13172,-0.11547
25.58,0.011888,0.12575,-0.11387
25.59,0.0097027,0.11749,-0.10779
25.6,0.0085108,0.12532,-0.11681
25.61,0.0078992,0.14349,-0.13559
25.62,0.0077136,0.1531,-0.14539
25.63,0.0079417,0.13527,-0.12733
25.64,0.0087102,0.10863,-0.099917
25.65,0.010415,0.08954,-0.079125
25.66,0.014269,0.086855,-0.072586
25.67,0.024843,0.10442,-0.079576
25.68,0.05743,0.12235,-0.064916
25.69,0.11386,0.11927,-0.0054145
25.7,0.11456,0.10905,0.0055132
25.71,0.059639,0.10812,-0.048478
25.72,0.028075,0.10929,-0.081212
25.73,0.018158,0.10643,-0.088269
25.74,0.01583,0.10887,-0.093041
25.75,0.017213,0.095953,-0.07874
25.76,0.022766,0.068014,-0.045248
25.77,0.038575,0.064133,-0.025558
25.78,0.088482,0.078364,0.010118
25.79,0.19354,0.092719,0.10082
25.8,0.22819,0.1052,0.12299
25.81,0.132,0.1019,0.030096
25.82,0.065105,0.090719,-0.025614
25.83,0.056705,0.092837,-0.036132
25.84,0.099043,0.099469,-0.00042628
25.85,0.216,0.12007,0.095924
25.86,0.28139,0.15323,0.12816
25.87,0.17121,0.16076,0.010447
25.88,0.069268,0.12614,-0.056869
25.89,0.032801,0.088999,-0.056198
25.9,0.020516,0.08331,-0.062795
25.91,0.015488,0.091805,-0.076317
25.92,0.013655,0.096771,-0.083116
25.93,0.014621,0.1085,-0.093878
25.94,0.021743,0.11162,-0.08988
25.95,0.042339,0.096733,-0.054394
25.96,0.059395,0.075657,-0.016262
25.97,0.042794,0.067597,-0.024804
25.98,0.023124,0.071689,-0.048565
25.99,0.018683,0.082259,-0.063577
26,0.027266,0.091155,-0.063889
26.01,0.056293,0.091015,-0.034722
26.02,0.083245,0.085177,-0.0019316
26.03,0.061458,0.093836,-0.032378
26.04,0.031278,0.10452,-0.073243
26.05,0.018618,0.10401,-0.08539
26.06,0.014489,0.10522,-0.090731
26.07,0.014544,0.10398,-0.089441
26.08,0.017879,0.10917,-0.091288
26.09,0.027159,0.13574,-0.10858
26.1,0.055394,0.1544,-0.09901
26.11,0.13465,0.13225,0.0023963
26.12,0.2204,0.10383,0.11658
26.13,0.16974,0.093514,0.076223
26.14,0.079228,0.086761,-0.0075323
26.15,0.047458,0.086161,-0.038703
26.16,0.057748,0.095547,-0.0378
26.17,0.1185,0.10248,0.016025
26.18,0.19297,0.10975,0.083219
26.19,0.1523,0.12008,0.032216
26.2,0.068793,0.10796,-0.039164
26.21,0.03237,0.089889,-0.05752
26.22,0.021206,0.087783,-0.066576
26.23,0.018042,0.080681,-0.062638
26.24,0.018933,0.067939,-0.049006
26.25,0.024935,0.074462,-0.049527
26.26,0.045012,0.08052,-0.035508
26.27,0.10472,0.07798,0.026737
26.28,0.18054,0.088195,0.092341
26.29,0.15107,0.096834,0.054239
26.3,0.075594,0.088736,-0.013141
26.31,0.048761,0.097299,-0.048538
26.32,0.064566,0.12998,-0.065418
26.33,0.13992,0.14165,-0.0017219
26.34,0.23852,0.12768,0.11084
26.35,0.1957,0.1109,0.084799
26.36,0.089041,0.08856,0.00048072
26.37,0.040246,0.075542,-0.035296
26.38,0.024778,0.077688,-0.052909
26.39,0.020062,0.075203,-0.055141
26.4,0.020546,0.071197,-0.050651
26.41,0.027249,0.082848,-0.055599
26.42,0.051072,0.090518,-0.039447
26.43,0.12162,0.082442,0.03918
26.44,0.20449,0.08623,0.11826
26.45,0.16201,0.098312,0.063702
26.46,0.073257,0.091892,-0.018635
26.47,0.036957,0.076566,-0.039609
26.48,0.033849,0.071462,-0.037613
26.49,0.056472,0.067601,-0.011129
26.5,0.086358,0.07516,0.011198
26.51,0.068234,0.097023,-0.028789
26.52,0.032348,0.093979,-0.061631
26.53,0.016644,0.08133,-0.064687
26.54,0.0118,0.092253,-0.080453
26.55,0.010426,0.098935,-0.08851
26.56,0.010914,0.099177,-0.088264
26.57,0.013942,0.11139,-0.097445
26.58,0.0242,0.1084,-0.084197
26.59,0.052726,0.082809,-0.030083
26.6,0.081382,0.071619,0.0097625
26.61,0.062794,0.073163,-0.010369
26.62,0.034603,0.067025,-0.032422
26.63,0.029952,0.071421,-0.041469
26.64,0.050682,0.081614,-0.030932
26.65,0.11555,0.075287,0.040265
26.66,0.17472,0.073191,0.10153
26.67,0.1239,0.07829,0.045605
26.68,0.054039,0.076751,-0.022712
26.69,0.026514,0.085871,-0.059357
26.7,0.018274,0.088448,-0.070175
26.71,0.016699,0.064083,-0.047384
26.72,0.019503,0.04495,-0.025447
26.73,0.030048,0.044073,-0.014024
26.74,0.065211,0.051435,0.013776
26.75,0.15247,0.061797,0.090676
26.76,0.20876,0.07031,0.13845
26.77,0.13297,0.06928,0.063687
26.78,0.057266,0.063424,-0.0061587
26.79,0.034064,0.071044,-0.03698
26.8,0.040776,0.094609,-0.053832
26.81,0.073845,0.11864,-0.044796
26.82,0.089668,0.1182,-0.028531
26.83,0.054815,0.089843,-0.035028
26.84,0.024985,0.070133,-0.045149
26.85,0.013686,0.065762,-0.052076
26.86,0.0095567,0.063612,-0.054055
26.87,0.0080592,0.0673,-0.059241
26.88,0.0080088,0.067493,-0.059484
26.89,0.0099633,0.061787,-0.051824
26.9,0.017411,0.060431,-0.04302
26.91,0.032149,0.05381,-0.021661
26.92,0.034947,0.061637,-0.02669
26.93,0.021764,0.081557,-0.059793
26.94,0.015055,0.078928,-0.063873
26.95,0.019149,0.065031,-0.045882
26.96,0.039896,0.050964,-0.011068
26.97,0.075209,0.038921,0.036288
26.98,0.073003,0.044449,0.028554
26.99,0.038422,0.05644,-0.018018
27,0.019272,0.059782,-0.04051
27.01,0.013065,0.061763,-0.048698
27.02,0.012019,0.064993,-0.052974
27.03,0.014128,0.064548,-0.050419
27.04,0.020995,0.0667,-0.045705
27.05,0.042269,0.080959,-0.03869
27.06,0.10352,0.079699,0.023824
27.07,0.1754,0.068578,0.10683
27.08,0.14012,0.071764,0.068351
27.09,0.065962,0.062577,0.0033851
27.1,0.039325,0.051081,-0.011756
27.11,0.050335,0.056281,-0.0059458
27.12,0.10305,0.06138,0.041673
27.13,0.1472,0.064162,0.083037
27.14,0.099659,0.063093,0.036566
27.15,0.041851,0.056741,-0.01489
27.16,0.019534,0.064242,-0.044708
27.17,0.012178,0.073967,-0.061789
27.18,0.0092783,0.061898,-0.052619
27.19,0.0083391,0.039409,-0.03107
27.2,0.0092964,0.028952,-0.019655
27.21,0.014651,0.034375,-0.019723
27.22,0.026761,0.042166,-0.015405
27.23,0.030945,0.044316,-0.013371
27.24,0.020285,0.042119,-0.021833
27.25,0.014063,0.043,-0.028937
27.26,0.017885,0.054907,-0.037022
27.27,0.037821,0.066709,-0.028888
27.28,0.07371,0.073892,-0.00018226
27.29,0.07373,0.077508,-0.0037778
27.3,0.037771,0.070234,-0.032463
27.31,0.017047,0.05384,-0.036793
27.32,0.010554,0.046161,-0.035607
27.33,0.0089224,0.045094,-0.036171
27.34,0.0096741,0.045732,-0.036057
27.35,0.013597,0.04183,-0.028232
27.36,0.026819,0.035912,-0.0090937
27.37,0.063789,0.03465,0.029139
27.38,0.10049,0.040189,0.060298
27.39,0.074192,0.050183,0.024009
27.4,0.033531,0.057257,-0.023727
27.41,0.019189,0.061628,-0.042439
27.42,0.022025,0.063403,-0.041378
27.43,0.040281,0.058346,-0.018065
27.44,0.052537,0.043574,0.0089632
27.45,0.034652,0.032849,0.0018026
27.46,0.016584,0.032181,-0.015597
27.47,0.0095708,0.040987,-0.031417
27.48,0.0073579,0.050299,-0.042941
27.49,0.0072338,0.050042,-0.042809
27.5,0.0089418,0.043549,-0.034607
27.51,0.014906,0.043947,-0.029041
27.52,0.03389,0.050063,-0.016173
27.53,0.06516,0.055697,0.0094622
27.54,0.063048,0.05886,0.0041884
27.55,0.032412,0.059013,-0.026601
27.56,0.017074,0.061016,-0.043942
27.57,0.017033,0.058091,-0.041057
27.58,0.030633,0.048805,-0.018172
27.59,0.048089,0.043518,0.004571
27.6,0.038914,0.041262,-0.0023481
27.61,0.019818,0.046437,-0.026618
27.62,0.01135,0.057054,-0.045703
27.63,0.0090017,0.05553,-0.046528
27.64,0.0094078,0.04497,-0.035562
27.65,0.012317,0.037303,-0.024986
27.66,0.020901,0.032922,-0.012021
27.67,0.048159,0.033144,0.015015
27.68,0.10562,0.037585,0.06803
27.69,0.12458,0.042293,0.08229
27.7,0.07209,0.044773,0.027317
27.71,0.036101,0.044976,-0.0088754
27.72,0.034363,0.050152,-0.015789
27.73,0.065616,0.056237,0.0093785
27.74,0.11898,0.056405,0.06257
27.75,0.10893,0.057053,0.051877
27.76,0.051684,0.056506,-0.0048223
27.77,0.021877,0.051722,-0.029844
27.78,0.012363,0.048644,-0.036281
27.79,0.0090315,0.045898,-0.036866
27.8,0.0080905,0.037516,-0.029425
27.81,0.009265,0.030854,-0.021589
27.82,0.015385,0.031362,-0.015977
27.83,0.031451,0.038651,-0.0072
27.84,0.04198,0.046621,-0.0046412
27.85,0.028236,0.052503,-0.024267
27.86,0.015136,0.057189,-0.042053
27.87,0.013696,0.054874,-0.041178
27.88,0.023931,0.043077,-0.019146
27.89,0.045173,0.037605,0.0075678
27.9,0.047115,0.035129,0.011987
27.91,0.026346,0.034957,-0.0086102
27.92,0.013404,0.042227,-0.028822
27.93,0.0089764,0.045837,-0.036861
27.94,0.008196,0.037676,-0.02948
27.95,0.0097445,0.029855,-0.02011
27.96,0.015079,0.030588,-0.015509
27.97,0.03235,0.032488,-0.00013766
27.98,0.076338,0.03597,0.040368
27.99,0.10861,0.04333,0.065276
28,0.072541,0.048518,0.024023
28.01,0.033494,0.04773,-0.014237
28.02,0.024053,0.045344,-0.021291
28.03,0.037687,0.039883,-0.0021962
28.04,0.071547,0.037651,0.033896
28.05,0.076185,0.040533,0.035652
28.06,0.04038,0.04246,-0.0020799
28.07,0.017055,0.042003,-0.024948
28.08,0.0090799,0.03857,-0.02949
28.09,0.0061357,0.036216,-0.03008
28.1,0.0048229,0.034413,-0.02959
28.11,0.0042067,0.031497,-0.02729
28.12,0.0039998,0.03178,-0.02778
28.13,0.0041289,0.032365,-0.028236
28.14,0.0046605,0.028709,-0.024048
28.15,0.005866,0.023995,-0.018129
28.16,0.0085866,0.025813,-0.017226
28.17,0.015954,0.030238,-0.014284
28.18,0.039043,0.03562,0.0034232
28.19,0.083452,0.039306,0.044146
28.2,0.090862,0.039571,0.051291
28.21,0.048187,0.036118,0.012068
28.22,0.020073,0.031438,-0.011365
28.23,0.0103,0.028954,-0.018654
28.24,0.0069395,0.025487,-0.018548
28.25,0.0059837,0.02638,-0.020396
28.26,0.0068231,0.03245,-0.025627
28.27,0.011561,0.033658,-0.022097
28.28,0.024067,0.027871,-0.003804
28.29,0.032222,0.027133,0.0050882
28.3,0.021359,0.030845,-0.009487
28.31,0.010891,0.036563,-0.025672
28.32,0.0092351,0.04539,-0.036155
28.33,0.01565,0.043205,-0.027555
28.34,0.028606,0.038247,-0.0096405
28.35,0.028277,0.036095,-0.0078181
28.36,0.014508,0.034264,-0.019757
28.37,0.0065656,0.037141,-0.030575
28.38,0.0040007,0.03262,-0.028619
28.39,0.0031132,0.021158,-0.018044
28.4,0.002826,0.017194,-0.014368
28.41,0.0029731,0.018759,-0.015786
28.42,0.0039238,0.02162,-0.017696
28.43,0.0061533,0.029071,-0.022918
28.44,0.0073345,0.034104,-0.02677
28.45,0.0061168,0.039789,-0.033672
28.46,0.0061899,0.048882,-0.042692
28.47,0.010194,0.043143,-0.032949
28.48,0.023271,0.031989,-0.0087186
28.49,0.041158,0.028023,0.013134
28.5,0.035692,0.031549,0.0041427
28.51,0.017713,0.040536,-0.022823
28.52,0.0094965,0.040388,-0.030891
28.53,0.0076314,0.026912,-0.01928
28.54,0.0084276,0.019039,-0.010611
28.55,0.011904,0.016575,-0.0046713
28.56,0.022197,0.014581,0.0076155
28.57,0.054586,0.017809,0.036777
28.58,0.11384,0.024032,0.089809
28.59,0.11911,0.034564,0.084542
28.6,0.061973,0.042557,0.019416
28.61,0.029278,0.038938,-0.0096595
28.62,0.026717,0.033274,-0.0065577
28.63,0.046841,0.031301,0.015541
28.64,0.066845,0.03016,0.036685
28.65,0.04731,0.030818,0.016492
28.66,0.021064,0.028393,-0.0073295
28.67,0.010336,0.022954,-0.012619
28.68,0.0067334,0.02312,-0.016386
28.69,0.0055479,0.023507,-0.017959
28.7,0.0057603,0.018918,-0.013158
28.71,0.0083498,0.019586,-0.011237
28.72,0.016999,0.023802,-0.0068028
28.73,0.028148,0.029936,-0.0017883
28.74,0.023676,0.036016,-0.01234
28.75,0.012483,0.034916,-0.022433
28.76,0.0090159,0.03092,-0.021904
28.77,0.013521,0.029455,-0.015934
28.78,0.026042,0.029019,-0.0029768
28.79,0.030096,0.029862,0.0002338
28.8,0.017816,0.031177,-0.013361
28.81,0.0086622,0.026608,-0.017946
28.82,0.0054837,0.018602,-0.013119
28.83,0.0047861,0.01483,-0.010044
28.84,0.0055081,0.015474,-0.0099656
28.85,0.0084361,0.018268,-0.0098323
28.86,0.018234,0.021202,-0.0029682
28.87,0.0417,0.026818,0.014882
28.88,0.054922,0.033187,0.021735
28.89,0.03409,0.035029,-0.00093854
28.9,0.015228,0.029221,-0.013992
28.91,0.010531,0.022665,-0.012134
28.92,0.015021,0.021621,-0.0066002
28.93,0.023285,0.026383,-0.0030983
28.94,0.019757,0.035193,-0.015436
28.95,0.0098745,0.038729,-0.028854
28.96,0.005273,0.029799,-0.024526
28.97,0.0040087,0.019278,-0.01527
28.98,0.0039661,0.013653,-0.0096874
28.99,0.0049308,0.011917,-0.0069865
29,0.0082518,0.013623,-0.0053714
29.01,0.018607,0.018466,0.0001408
29.02,0.034691,0.025249,0.0094427
29.03,0.032689,0.031095,0.0015942
29.04,0.017695,0.028354,-0.010659
29.05,0.012182,0.019689,-0.0075077
29.06,0.018495,0.017039,0.0014564
29.07,0.038829,0.020412,0.018417
29.08,0.050437,0.027776,0.022661
29.09,0.031416,0.035519,-0.0041027
29.1,0.01364,0.032052,-0.018412
29.11,0.007033,0.020193,-0.01316
29.12,0.0049271,0.012915,-0.0079882
29.13,0.0045614,0.011663,-0.0071014
29.14,0.0057052,0.012127,-0.0064213
29.15,0.010544,0.01444,-0.0038965
29.16,0.022487,0.02115,0.0013366
29.17,0.029331,0.032111,-0.0027804
29.18,0.018993,0.037476,-0.018482
29.19,0.010121,0.030177,-0.020056
29.2,0.0099682,0.022191,-0.012223
29.21,0.018965,0.022727,-0.0037624
29.22,0.032305,0.027914,0.0043907
29.23,0.027688,0.033928,-0.0062407
29.24,0.013338,0.030974,-0.017636
29.25,0.0063554,0.021208,-0.014853
29.26,0.0040766,0.015438,-0.011362
29.27,0.0034424,0.01381,-0.010368
29.28,0.0037036,0.013262,-0.0095581
29.29,0.0054206,0.012555,-0.0071344
29.3,0.010935,0.013849,-0.0029138
29.31,0.018568,0.020667,-0.0020993
29.32,0.016663,0.030643,-0.01398
29.33,0.010108,0.030401,-0.020292
29.34,0.0095313,0.020632,-0.011101
29.35,0.017981,0.017824,0.00015739
29.36,0.036883,0.023352,0.013531
29.37,0.041497,0.030705,0.010792
29.38,0.023229,0.030607,-0.0073773
29.39,0.010662,0.020616,-0.0099541
29.4,0.0067447,0.012049,-0.0053039
29.41,0.0062101,0.0091543,-0.0029443
29.42,0.0078021,0.010108,-0.0023061
29.43,0.013531,0.012449,0.0010817
29.44,0.032276,0.013769,0.018507
29.45,0.068524,0.017899,0.050625
29.46,0.074435,0.028134,0.0463
29.47,0.039457,0.030614,0.008843
29.48,0.0178,0.021352,-0.0035518
29.49,0.01457,0.015723,-0.0011533
29.5,0.022958,0.016754,0.0062038
29.51,0.029767,0.024549,0.0052186
29.52,0.01963,0.03092,-0.01129
29.53,0.0087166,0.025115,-0.016399
29.54,0.0045602,0.016553,-0.011993
29.55,0.0031613,0.011084,-0.0079222
29.56,0.0026612,0.0084376,-0.0057764
29.57,0.0027248,0.0077649,-0.0050401
29.58,0.0038092,0.0092232,-0.005414
29.59,0.0068378,0.01476,-0.0079221
29.6,0.0089067,0.024218,-0.015312
29.61,0.0065485,0.029069,-0.022521
29.62,0.004685,0.022027,-0.017342
29.63,0.0063006,0.014409,-0.0081082
29.64,0.013486,0.013502,-1.6474e-05
29.65,0.022241,0.019244,0.0029972
29.66,0.018132,0.024577,-0.0064449
29.67,0.0090712,0.019732,-0.010661
29.68,0.0047312,0.012862,-0.0081308
29.69,0.0032604,0.011476,-0.0082151
29.7,0.0031263,0.010491,-0.0073647
29.71,0.004128,0.0082434,-0.0041154
29.72,0.007897,0.0086685,-0.00077143
29.73,0.018285,0.012978,0.005307
29.74,0.027727,0.020094,0.0076333
29.75,0.019997,0.025494,-0.0054966
29.76,0.0096301,0.020398,-0.010768
29.77,0.0071743,0.013256,-0.006082
29.78,0.011565,0.013181,-0.0016166
29.79,0.019965,0.019443,0.0005213
29.8,0.018366,0.027503,-0.0091371
29.81,0.009252,0.025314,-0.016062
29.82,0.0044342,0.015157,-0.010723
29.83,0.0029087,0.0090248,-0.006116
29.84,0.0026024,0.0074558,-0.0048534
29.85,0.0031001,0.0088177,-0.0057176
29.86,0.0052594,0.010647,-0.0053874
29.87,0.011746,0.011898,-0.00015216
29.88,0.019454,0.016224,0.0032304
29.89,0.015955,0.019714,-0.003759
29.9,0.0087026,0.016924,-0.0082217
29.91,0.0077132,0.012995,-0.0052822
29.92,0.014646,0.011461,0.0031854
29.93,0.028222,0.013256,0.014966
29.94,0.028087,0.017509,0.010579
29.95,0.014061,0.016734,-0.002673
29.96,0.0057833,0.011741,-0.0059573
29.97,0.0029113,0.0074534,-0.0045421
29.98,0.0018047,0.0050029,-0.0031982
29.99,0.0012741,0.0046317,-0.0033576


==> figures/data/20230413_constADP_0.007/simu_xrd_strain10/simuXRD_fit_nmf2_wrong.csv <==
0,0.30403,0.44573,-0.1417
0.01,0.30687,0.44976,-0.14289
0.02,0.30976,0.45403,-0.14427
0.030001,0.31268,0.45824,-0.14556
0.040001,0.31566,0.46266,-0.14701
0.050001,0.31867,0.46765,-0.14897
0.060001,0.32174,0.47225,-0.15052
0.070001,0.32485,0.47689,-0.15204
0.080001,0.328,0.48186,-0.15385
0.090002,0.33121,0.48701,-0.1558
0.1,0.33447,0.49195,-0.15748
0.11,0.33778,0.49733,-0.15955
0.12,0.34114,0.50235,-0.16121
0.13,0.34456,0.50801,-0.16345
0.14,0.34803,0.51353,-0.1655
0.15,0.35155,0.51885,-0.1673
0.16,0.35514,0.52487,-0.16973
0.17,0.35878,0.53032,-0.17154
0.18,0.36248,0.53647,-0.17399
0.19,0.36625,0.54242,-0.17617
0.2,0.37007,0.54821,-0.17813
0.21,0.38162,0.55469,-0.17307
0.22,0.38561,0.56063,-0.17502
0.23,0.38966,0.5672,-0.17753
0.24,0.39379,0.57363,-0.17984
0.25,0.39798,0.57997,-0.18199
0.26,0.40225,0.58682,-0.18457
0.27,0.40659,0.59335,-0.18675
0.28,0.41101,0.59999,-0.18898
0.29,0.41551,0.60713,-0.19162
0.30001,0.42008,0.61425,-0.19417
0.31001,0.42474,0.62157,-0.19683
0.32001,0.42948,0.62867,-0.19919
0.33001,0.43431,0.63596,-0.20166
0.34001,0.43922,0.64372,-0.2045
0.35001,0.44423,0.65151,-0.20728
0.36001,0.44933,0.65931,-0.20999
0.37001,0.45452,0.66744,-0.21291
0.38001,0.45981,0.67548,-0.21567
0.39001,0.46521,0.6839,-0.21869
0.40001,0.4707,0.69271,-0.22201
0.41001,0.4763,0.70127,-0.22496
0.42001,0.48201,0.71024,-0.22823
0.43001,0.48783,0.71941,-0.23158
0.44001,0.49376,0.72886,-0.23509
0.45001,0.49982,0.73839,-0.23857
0.46001,0.50599,0.74811,-0.24212
0.47001,0.51229,0.75812,-0.24584
0.48001,0.51871,0.76824,-0.24953
0.49001,0.52527,0.77837,-0.2531
0.50001,0.53196,0.7891,-0.25714
0.51001,0.53879,0.79998,-0.26119
0.52001,0.54988,0.81112,-0.26124
0.53001,0.55702,0.82221,-0.26519
0.54001,0.56431,0.83355,-0.26925
0.55001,0.57175,0.84547,-0.27372
0.56001,0.57936,0.85756,-0.2782
0.57001,0.58713,0.86987,-0.28274
0.58001,0.59508,0.88258,-0.2875
0.59001,0.6032,0.89536,-0.29217
0.60001,0.6115,0.9085,-0.297
0.61001,0.61999,0.92233,-0.30234
0.62001,0.62867,0.93611,-0.30744
0.63001,0.63755,0.95035,-0.31279
0.64001,0.64664,0.96504,-0.3184
0.65001,0.65594,0.97992,-0.32398
0.66001,0.66546,0.9952,-0.32974
0.67001,0.67521,1.0113,-0.33611
0.68001,0.68519,1.0275,-0.34227
0.69001,0.69541,1.0442,-0.34877
0.70001,0.70589,1.0612,-0.35534
0.71001,0.71662,1.0787,-0.3621
0.72001,0.72762,1.0972,-0.36961
0.73001,0.7389,1.1158,-0.37692
0.74001,0.75047,1.135,-0.38449
0.75001,0.76233,1.1547,-0.39241
0.76001,0.7745,1.1751,-0.40059
0.77001,0.787,1.1963,-0.40933
0.78001,0.79982,1.2181,-0.41827
0.79001,0.81299,1.2404,-0.42745
0.80001,0.82651,1.2635,-0.43699
0.81001,0.8404,1.2875,-0.4471
0.82001,0.85468,1.3123,-0.45757
0.83001,0.86936,1.338,-0.46865
0.84001,0.88445,1.3645,-0.48003
0.85001,0.89997,1.3919,-0.49191
0.86001,0.91594,1.4204,-0.50448
0.87001,0.93237,1.45,-0.51762
0.88001,0.94929,1.4807,-0.53137
0.89001,0.96672,1.5127,-0.54598
0.90002,0.98467,1.546,-0.56128
0.91002,1.0032,1.5804,-0.57727
0.92002,1.0222,1.6167,-0.59445
0.93002,1.0419,1.6542,-0.61232
0.94002,1.0622,1.6935,-0.63132
0.95002,1.0831,1.7347,-0.65156
0.96002,1.1048,1.7776,-0.67281
0.97002,1.1271,1.8226,-0.69556
0.98002,1.1502,1.87,-0.71979
0.99002,1.174,1.9195,-0.7455
1,1.1987,1.9717,-0.77306
1.01,1.2264,2.0269,-0.80049
1.02,1.2528,2.0848,-0.83199
1.03,1.2801,2.1462,-0.8661
1.04,1.3085,2.2113,-0.90283
1.05,1.3378,2.2801,-0.94231
1.06,1.3683,2.3535,-0.98522
1.07,1.3999,2.4316,-1.0318
1.08,1.4326,2.5148,-1.0821
1.09,1.4667,2.6039,-1.1372
1.1,1.5021,2.6992,-1.1971
1.11,1.5388,2.8013,-1.2624
1.12,1.5771,2.9107,-1.3336
1.13,1.6169,3.028,-1.4111
1.14,1.6584,3.1532,-1.4948
1.15,1.7016,3.286,-1.5844
1.16,1.7467,3.4247,-1.678
1.17,1.7937,3.5656,-1.772
1.18,1.8428,3.699,-1.8563
1.19,1.8941,3.8044,-1.9103
1.2,1.9477,3.8328,-1.8851
1.21,2.0038,3.658,-1.6542
1.22,2.0626,2.8952,-0.83265
1.23,2.1242,0.10944,2.0147
1.24,2.1888,1.3876e-11,2.1888
1.25,2.2566,9.3259e-15,2.2566
1.26,2.3278,6.6613e-15,2.3278
1.27,2.4027,8.8818e-15,2.4027
1.28,2.4816,7.9061,-5.4246
1.29,2.5683,55.33,-52.761
1.3,2.656,105.7,-103.04
1.31,2.7485,149.65,-146.9
1.32,2.8462,181.75,-178.91
1.33,2.9497,200.95,-198
1.34,3.0592,208.9,-205.84
1.35,3.1754,205.58,-202.41
1.36,3.2987,194.4,-191.1
1.37,3.4299,180.29,-176.86
1.38,3.5696,167.36,-163.79
1.39,3.7184,154.09,-150.37
1.4,3.8774,141.77,-137.9
1.41,4.0474,131.15,-127.11
1.42,4.2294,121.91,-117.68
1.43,4.4248,112.63,-108.21
1.44,4.6347,103.62,-98.983
1.45,4.8608,96.282,-91.421
1.46,5.1047,91.169,-86.064
1.47,5.3685,86.713,-81.345
1.48,5.6542,81.169,-75.515
1.49,5.9645,73.368,-67.404
1.5,6.3024,62.428,-56.126
1.51,6.6711,45.122,-38.451
1.52,7.0746,27.042,-19.968
1.53,7.5175,18.156,-10.639
1.54,8.005,14.906,-6.901
1.55,8.5436,13.61,-5.0667
1.56,9.1405,13.078,-3.9377
1.57,9.8047,12.94,-3.1356
1.58,10.547,13.053,-2.5065
1.59,11.379,13.351,-1.9718
1.6,12.317,13.801,-1.4841
1.61,13.38,14.39,-1.0096
1.62,14.591,15.112,-0.52083
1.63,15.979,15.969,0.010512
1.64,17.581,16.966,0.61507
1.65,19.442,18.11,1.3321
1.66,21.622,19.407,2.215
1.67,24.199,20.856,3.3428
1.68,27.276,22.438,4.8386
1.69,30.992,24.085,6.9077
1.7,35.537,25.615,9.9227
1.71,41.179,26.549,14.63
1.72,48.305,25.539,22.766
1.73,57.482,18.148,39.334
1.74,69.587,0.95804,68.629
1.75,86.022,0,86.022
1.76,109.15,0,109.15
1.77,143.2,0,143.2
1.78,196.42,0,196.42
1.79,286.83,417.26,-130.43
1.8,460.74,1051.5,-590.72
1.81,870.43,1637.1,-766.72
1.82,2111.1,2062.2,48.892
1.83,5339.5,2322.6,3016.9
1.84,7958.2,2439.7,5518.6
1.85,5339.5,2440.7,2898.8
1.86,2111.2,2378.1,-266.89
1.87,870.5,2300.9,-1430.4
1.88,460.82,2189.9,-1729
1.89,286.94,2072.7,-1785.8
1.9,196.55,1950.6,-1754.1
1.91,143.35,1836.7,-1693.3
1.92,109.33,1700.5,-1591.2
1.93,86.225,1501.4,-1415.2
1.94,69.815,1224.3,-1154.5
1.95,57.737,933.32,-875.58
1.96,48.589,770.8,-722.21
1.97,41.496,675.26,-633.77
1.98,35.887,624.94,-589.05
1.99,31.377,569.7,-538.33
2,27.701,539.25,-511.55
2.01,24.668,494.18,-469.51
2.02,22.144,471.12,-448.98
2.03,20.028,428.76,-408.73
2.04,18.247,410.14,-391.89
2.05,16.753,377.66,-360.9
2.06,15.517,371.33,-355.81
2.07,14.54,348.94,-334.4
2.08,13.883,343.07,-329.18
2.09,13.781,315.66,-301.88
2.1,15.196,302.67,-287.48
2.11,21.276,279.63,-258.35
2.12,31.752,249.17,-217.42
2.13,30.292,209.04,-178.75
2.14,18.552,120.76,-102.21
2.15,11.937,56.843,-44.907
2.16,9.5328,16.197,-6.6646
2.17,8.4088,0.91456,7.4943
2.18,7.7087,8.8818e-15,7.7087
2.19,7.198,7.1054e-15,7.198
2.2,6.7923,9.77e-15,6.7923
2.21,6.454,2.3093e-14,6.454
2.22,6.1635,19.231,-13.067
2.23,5.9096,49.629,-43.72
2.24,5.6848,81.245,-75.56
2.25,5.4845,111.26,-105.78
2.26,5.3049,135.14,-129.83
2.27,5.1435,163.31,-158.16
2.28,4.9982,176.93,-171.93
2.29,4.8673,197.37,-192.5
2.3,4.7496,199.37,-194.62
2.31,4.6437,212.54,-207.9
2.32,4.5489,207.4,-202.85
2.33,4.4643,208.91,-204.45
2.34,4.3893,198.77,-194.38
2.35,4.3232,191.72,-187.4
2.36,4.2663,187.94,-183.67
2.37,4.2168,173.71,-169.49
2.38,4.1751,171.72,-167.54
2.39,4.1408,154.38,-150.23
2.4,4.1138,153.35,-149.23
2.41,4.0938,139.96,-135.86
2.42,4.0806,136.27,-132.19
2.43,4.0743,131.02,-126.94
2.44,4.0748,120.79,-116.71
2.45,4.082,122.12,-118.04
2.46,4.096,107.51,-103.41
2.47,4.1169,106.28,-102.16
2.48,4.1447,93.443,-89.299
2.49,4.1797,68.957,-64.777
2.5,4.222,39.964,-35.742
2.51,4.272,11.902,-7.6302
2.52,4.3298,9.9564,-5.6265
2.53,4.3959,5.2264,-0.83045
2.54,4.4708,14.047,-9.5763
2.55,4.5548,32.738,-28.183
2.56,4.6486,56.424,-51.776
2.57,4.7528,95.971,-91.218
2.58,4.8681,127.2,-122.34
2.59,4.9972,157.81,-152.81
2.6,5.1375,190.72,-185.58
2.61,5.292,206.16,-200.87
2.62,5.4619,227.29,-221.83
2.63,5.6486,223,-217.35
2.64,5.8538,248.66,-242.81
2.65,6.0795,253.75,-247.67
2.66,6.3278,250.87,-244.54
2.67,6.6014,276.35,-269.75
2.68,6.9031,254.35,-247.45
2.69,7.2365,266.08,-258.84
2.7,7.6056,259.62,-252.01
2.71,8.0152,238.06,-230.05
2.72,8.4709,251.63,-243.16
2.73,8.9794,219.92,-210.94
2.74,9.5486,216.85,-207.31
2.75,10.188,219.53,-209.34
2.76,10.91,190.24,-179.33
2.77,11.727,199.5,-187.78
2.78,12.658,182.18,-169.52
2.79,13.724,159.18,-145.46
2.8,14.952,164.25,-149.3
2.81,16.377,138.55,-122.18
2.82,18.041,132.26,-114.22
2.83,20.002,139.95,-119.95
2.84,22.334,115.18,-92.841
2.85,25.138,108.13,-82.995
2.86,28.549,74.134,-45.585
2.87,32.758,6.3153,26.442
2.88,38.033,0,38.033
2.89,44.77,0,44.77
2.9,53.568,1.4211e-14,53.568
2.91,65.365,159.1,-93.735
2.92,81.709,376.9,-295.19
2.93,105.3,594.44,-489.14
2.94,141.22,813.56,-672.33
2.95,200.02,996.86,-796.83
2.96,306.89,1106.5,-799.6
2.97,536.19,1181.3,-645.15
2.98,1171,1218.1,-47.1
2.99,3093.5,1202,1891.5
3.0001,6055.1,1168.7,4886.3
3.0101,5578.3,1116,4462.4
3.0201,2555.7,1027.7,1528
3.0301,980.01,943.97,36.046
3.0401,473.07,883.03,-409.95
3.0501,279.81,815.28,-535.47
3.0601,186.08,731.21,-545.13
3.0701,133.27,677.12,-543.85
3.0801,100.51,631.94,-531.43
3.0901,78.774,570.96,-492.18
3.1001,63.615,541.37,-477.75
3.1101,52.629,522.85,-470.22
3.1201,44.423,491.46,-447.03
3.1301,38.142,493.22,-455.08
3.1401,33.239,494.27,-461.03
3.1501,29.349,475.15,-445.81
3.1601,26.224,433.76,-407.53
3.1701,23.685,356.61,-332.92
3.1801,21.607,280.47,-258.86
3.1901,19.899,232.4,-212.5
3.2001,18.491,239.79,-221.3
3.2101,17.331,264.72,-247.39
3.2201,16.381,241.77,-225.39
3.2301,15.611,261.88,-246.27
3.2401,14.999,297.17,-282.17
3.2501,14.529,263.23,-248.7
3.2601,14.19,278.99,-264.8
3.2701,13.973,311.84,-297.87
3.2801,13.876,262.95,-249.07
3.2901,13.898,265.46,-251.57
3.3001,14.042,305.21,-291.17
3.3101,14.317,256.14,-241.82
3.3201,14.735,239.13,-224.4
3.3301,15.312,282.71,-267.4
3.3401,16.075,238.3,-222.22
3.3501,17.056,186.59,-169.53
3.3601,18.301,190.57,-172.27
3.3701,19.875,120.84,-100.96
3.3801,21.864,39.638,-17.774
3.3901,24.393,61.007,-36.614
3.4001,27.639,102.14,-74.498
3.4101,31.864,127.49,-95.624
3.4201,37.469,234.56,-197.09
3.4301,45.087,371.64,-326.55
3.4401,55.772,435.5,-379.73
3.4501,71.382,510.5,-439.12
3.4601,95.458,625.16,-529.7
3.4701,135.48,676.13,-540.65
3.4801,209.81,670.48,-460.67
3.4901,374.79,706.65,-331.86
3.5001,849.44,727.53,121.91
3.5101,2230.3,691.02,1539.3
3.5201,3969.2,658.89,3310.3
3.5301,3237.5,642.73,2594.8
3.5401,1388.1,592.51,795.59
3.5501,544.64,530.39,14.244
3.5601,273.45,515.57,-242.12
3.5701,165.68,495.29,-329.62
3.5801,111.91,453.52,-341.62
3.5901,81.065,430.4,-349.34
3.6001,61.688,437.75,-376.07
3.6101,48.709,427.1,-378.39
3.6201,39.601,387.51,-347.91
3.6301,32.992,381.52,-348.52
3.6401,28.118,402.45,-374.33
3.6501,24.636,395.23,-370.59
3.6601,22.839,369.72,-346.88
3.6701,23.607,388.25,-364.65
3.6801,23.942,390.03,-366.09
3.6901,19.531,361.38,-341.85
3.7001,15.084,336.46,-321.38
3.7101,12.766,295.83,-283.06
3.7201,11.383,201.66,-190.28
3.7301,10.36,164.58,-154.22
3.7401,9.5318,173,-163.47
3.7501,8.8353,135.93,-127.09
3.7601,8.2382,112.44,-104.2
3.7701,7.7203,148.74,-141.02
3.7801,7.2675,151.72,-144.45
3.7901,6.8692,108.62,-101.75
3.8001,6.5174,117.95,-111.43
3.8101,6.2057,154.2,-147.99
3.8201,5.9289,126.05,-120.12
3.8301,5.6828,96.17,-90.487
3.8401,5.464,126.3,-120.83
3.8501,5.2697,145.85,-140.58
3.8601,5.0974,110,-104.9
3.8701,4.9452,97.609,-92.664
3.8801,4.8115,130.46,-125.65
3.8901,4.695,132.89,-128.19
3.9001,4.5947,98.363,-93.768
3.9101,4.5098,97.185,-92.675
3.9201,4.4397,127.51,-123.07
3.9301,4.384,118.13,-113.75
3.9401,4.3426,82.623,-78.28
3.9501,4.3156,78.685,-74.369
3.9601,4.3032,95.416,-91.113
3.9701,4.3059,83.571,-79.265
3.9801,4.3246,59.186,-54.861
3.9901,4.3603,63.237,-58.877
4.0001,4.4144,86.901,-82.486
4.0101,4.489,77.266,-72.777
4.0201,4.5874,52.715,-48.127
4.0301,4.7108,62.637,-57.926
4.0401,4.8641,92.094,-87.23
4.0501,5.0526,76.009,-70.956
4.0601,5.2828,47.974,-42.691
4.0701,5.5633,60.14,-54.576
4.0801,5.9055,82.003,-76.097
4.0901,6.3245,71.096,-64.772
4.1001,6.8407,73.98,-67.14
4.1101,7.4824,104.85,-97.367
4.1201,8.2894,138.53,-130.24
4.1301,9.3194,152.13,-142.81
4.1401,10.658,175.04,-164.38
4.1501,12.439,189.66,-177.22
4.1601,14.874,211.47,-196.6
4.1701,18.327,239.76,-221.44
4.1801,23.456,258.94,-235.48
4.1901,31.563,246.61,-215.05
4.2001,45.547,248.59,-203.05
4.2101,73.1,280.53,-207.43
4.2201,140.58,289.06,-148.48
4.2301,349.02,259.06,89.953
4.2401,842.09,241.43,600.67
4.2501,1117.3,273.14,844.2
4.2601,673.01,286.42,386.6
4.2701,260.18,251.1,9.0779
4.2801,112.84,209.91,-97.074
4.2901,62.802,218.73,-155.92
4.3001,40.801,240.86,-200.06
4.3101,29.143,222.2,-193.06
4.3201,22.218,183.41,-161.19
4.3301,17.782,185.64,-167.85
4.3401,14.788,215.9,-201.11
4.3501,12.69,202.78,-190.09
4.3601,11.184,163.82,-152.64
4.3701,10.087,155.53,-145.44
4.3801,9.2866,191.61,-182.32
4.3901,8.7095,190.91,-182.2
4.4001,8.3085,148.88,-140.57
4.4101,8.0527,129.27,-121.22
4.4201,7.9227,151.42,-143.5
4.4301,7.9075,152.29,-144.38
4.4401,8.0034,105.65,-97.649
4.4501,8.2125,82.539,-74.327
4.4601,8.5435,112.53,-103.99
4.4701,9.0124,147.82,-138.81
4.4801,9.6443,127.07,-117.42
4.4901,10.476,113.24,-102.76
4.5001,11.564,144.51,-132.95
4.5101,12.987,201.24,-188.25
4.5201,14.869,217.36,-202.49
4.5301,17.397,211.44,-194.04
4.5401,20.877,234.69,-213.82
4.5501,25.824,259.7,-233.88
4.5601,33.167,287.19,-254.02
4.5701,44.726,275.33,-230.6
4.5801,64.503,279.96,-215.46
4.5901,102.89,281.34,-178.45
4.6001,194.56,290.92,-96.361
4.6101,474.37,299.13,175.24
4.6201,1181.5,282.12,899.35
4.6301,1694.5,274.88,1419.6
4.6401,1096.1,258.4,837.66
4.6501,429.82,266.8,163.02
4.6601,180.59,261.39,-80.799
4.6701,97.61,235.81,-138.2
4.6801,61.989,200.75,-138.76
4.6901,43.404,180.32,-136.92
4.7001,32.533,206.51,-173.98
4.7101,25.797,206.62,-180.83
4.7201,21.809,178.63,-156.82
4.7301,20.907,153.1,-132.2
4.7401,24.956,159.39,-134.44
4.7501,28.381,185.32,-156.94
4.7601,21.584,170.78,-149.19
4.7701,13.861,142.42,-128.56
4.7801,10.417,130.99,-120.57
4.7901,8.8424,138.21,-129.37
4.8001,7.8865,153.98,-146.1
4.8101,7.2109,152.81,-145.6
4.8201,6.7004,149.96,-143.26
4.8301,6.3023,143.59,-137.29
4.8401,5.988,151.26,-145.27
4.8501,5.7399,178.1,-172.36
4.8601,5.5461,172.91,-167.37
4.8701,5.3987,145.82,-140.42
4.8801,5.292,128.89,-123.6
4.8901,5.2221,135.69,-130.47
4.9001,5.1864,158.9,-153.71
4.9101,5.1833,132.98,-127.79
4.9201,5.2123,90.707,-85.494
4.9301,5.2734,93.973,-88.7
4.9401,5.3678,141.23,-135.86
4.9501,5.4974,162.24,-156.75
4.9601,5.6649,106.73,-101.06
4.9701,5.8747,48.718,-42.843
4.9801,6.1313,49.276,-43.145
4.9901,6.4418,102.22,-95.783
5.0001,6.8153,91.288,-84.473
5.0101,7.263,34.49,-27.227
5.0201,7.8001,17.815,-10.015
5.0301,8.4463,58.801,-50.355
5.0401,9.2275,137.32,-128.09
5.0501,10.179,152.89,-142.72
5.0601,11.349,126.97,-115.62
5.0701,12.804,147.57,-134.77
5.0801,14.641,207.05,-192.4
5.0901,17.002,262.05,-245.04
5.1001,20.099,277.42,-257.32
5.1101,24.273,247,-222.73
5.1201,30.084,260.45,-230.36
5.1301,38.518,306.68,-268.16
5.1401,51.445,323.25,-271.81
5.1501,72.79,326.29,-253.5
5.1601,112.1,282.67,-170.57
5.1701,198.29,272.82,-74.533
5.1801,443.09,318.27,124.83
5.1901,1166.3,323.14,843.2
5.2001,2144.3,310.11,1834.2
5.2101,1821.2,264.41,1556.8
5.2201,797.67,238.83,558.84
5.2301,310.97,274.61,36.362
5.2401,154.77,276.93,-122.16
5.2501,93.61,249.62,-156.01
5.2601,63.436,211.58,-148.15
5.2701,46.285,174.44,-128.16
5.2801,35.613,196.06,-160.45
5.2901,28.545,210.27,-181.73
5.3001,23.653,176.56,-152.9
5.3101,20.161,149.36,-129.2
5.3201,17.619,129.59,-111.97
5.3301,15.755,154.08,-138.32
5.3401,14.396,197.62,-183.22
5.3501,13.433,185.57,-172.14
5.3601,12.8,167.59,-154.79
5.3701,12.458,164.41,-151.96
5.3801,12.396,185.85,-173.45
5.3901,12.623,233.5,-220.88
5.4001,13.176,240.97,-227.79
5.4101,14.126,226.47,-212.35
5.4201,15.599,223.21,-207.61
5.4301,17.803,229.64,-211.84
5.4401,21.107,259.18,-238.07
5.4501,26.182,276.35,-250.17
5.4601,34.358,260.93,-226.58
5.4701,48.585,232.63,-184.05
5.4801,76.618,214.34,-137.72
5.4901,144.67,219.9,-75.223
5.5001,354.13,221.91,132.21
5.5101,867.1,215.9,651.2
5.5201,1196,190.97,1005
5.5301,746.35,150.21,596.15
5.5401,290.62,153.94,136.68
5.5501,124.21,187.45,-63.237
5.5601,68.194,195.6,-127.41
5.5701,43.783,181.47,-137.69
5.5801,30.875,145.31,-114.44
5.5901,23.184,120.95,-97.769
5.6001,18.219,146.78,-128.56
5.6101,14.821,169.52,-154.7
5.6201,12.391,157.42,-145.03
5.6301,10.593,141.01,-130.42
5.6401,9.2256,114.42,-105.2
5.6501,8.1623,116.96,-108.8
5.6601,7.3206,154.01,-146.69
5.6701,6.6447,138.05,-131.4
5.6801,6.0958,99.946,-93.85
5.6901,5.6464,89.37,-83.723
5.7001,5.2763,93.655,-88.379
5.7101,4.9708,129.55,-124.57
5.7201,4.7189,143.42,-138.7
5.7301,4.5125,100.6,-96.086
5.7401,4.3454,71.595,-67.25
5.7501,4.213,79.371,-75.158
5.7601,4.112,104.15,-100.04
5.7701,4.0405,124.67,-120.63
5.7801,3.9969,104.92,-100.93
5.7901,3.9812,70.865,-66.884
5.8001,3.9938,70.177,-66.183
5.8101,4.0362,96.772,-92.735
5.8201,4.1111,116.76,-112.65
5.8301,4.2225,108.9,-104.68
5.8401,4.3768,80.166,-75.789
5.8501,4.5807,76.327,-71.746
5.8601,4.8461,96.466,-91.62
5.8701,5.189,106.07,-100.89
5.8801,5.632,117.75,-112.12
5.8901,6.2084,122.46,-116.25
5.9001,6.9677,109.95,-102.98
5.9101,7.987,118.52,-110.54
5.9201,9.3908,129.17,-119.78
5.9301,11.391,121.42,-110.02
5.9401,14.374,130.44,-116.07
5.9501,19.107,138.46,-119.36
5.9601,27.313,128.48,-101.17
5.9701,43.611,129.56,-85.945
5.9801,84.044,127.96,-43.912
5.9901,209.4,117.94,91.46
6.0001,495.24,119.25,375.99
6.0101,631.44,113.89,517.55
6.0201,367.89,104.5,263.39
6.0301,142.12,102.11,40.01
6.0401,63.192,90.975,-27.784
6.0501,36.151,85.29,-49.139
6.0601,24.186,96.792,-72.607
6.0701,17.868,103.33,-85.458
6.0801,14.171,107.82,-93.645
6.0901,11.875,112.52,-100.64
6.1001,10.413,115.25,-104.84
6.1101,9.4927,114.94,-105.44
6.1201,8.9566,128.27,-119.31
6.1301,8.7195,150.09,-141.37
6.1401,8.7399,154.01,-145.27
6.1501,9.0076,151.33,-142.32
6.1601,9.5394,161.74,-152.2
6.1701,10.383,155.47,-145.09
6.1801,11.624,155.94,-144.32
6.1901,13.414,183.14,-169.73
6.2001,16.008,187.85,-171.84
6.2101,19.862,170.59,-150.73
6.2201,25.847,176.17,-150.32
6.2301,35.783,166.72,-130.94
6.2401,54.061,153.14,-99.082
6.2501,93.817,182.4,-88.584
6.2601,205.47,194.98,10.491
6.2701,539.94,164.28,375.66
6.2801,1023.6,158.75,864.89
6.2901,905.48,158.28,747.2
6.3001,405.98,143.68,262.3
6.3101,157.65,162.45,-4.8003
6.3201,77.992,178.64,-100.64
6.3301,47.362,147.28,-99.915
6.3401,32.74,126.22,-93.482
6.3501,25.58,126.21,-100.63
6.3601,24.341,114.06,-89.719
6.3701,25.951,116.69,-90.74
6.3801,21.297,129.08,-107.78
6.3901,14.008,104.62,-90.615
6.4001,10.163,85.327,-75.164
6.4101,8.3358,101.37,-93.037
6.4201,7.2238,98.445,-91.221
6.4301,6.4434,72.984,-66.54
6.4401,5.8618,73.159,-67.297
6.4501,5.4171,70.549,-65.132
6.4601,5.0744,55.118,-50.043
6.4701,4.8119,70.831,-66.019
6.4801,4.6156,91.114,-86.499
6.4901,4.4763,71.936,-67.459
6.5001,4.3881,61.343,-56.955
6.5101,4.3478,78.155,-73.807
6.5201,4.3545,86.777,-82.423
6.5301,4.4094,93.182,-88.773
6.5401,4.5158,117.46,-112.94
6.5501,4.68,129.24,-124.56
6.5601,4.9112,114.92,-110
6.5701,5.2233,109.91,-104.69
6.5801,5.6361,130.53,-124.89
6.5901,6.1786,139.42,-133.24
6.6001,6.8936,137.31,-130.42
6.6101,7.8454,154.13,-146.28
6.6201,9.1351,158.53,-149.4
6.6301,10.926,124.99,-114.07
6.6401,13.501,108.76,-95.264
6.6501,17.375,126.03,-108.65
6.6601,23.588,129.47,-105.88
6.6701,34.503,128.44,-93.935
6.6801,56.607,145.77,-89.163
6.6901,113.03,132.13,-19.106
6.7001,288.78,98.511,190.27
6.7101,658.36,100.86,557.5
6.7201,775.06,123.35,651.71
6.7301,421.98,129.73,292.25
6.7401,160.89,138.77,22.114
6.7501,72.544,138.6,-66.056
6.7601,41.481,110.48,-69.004
6.7701,27.353,87.776,-60.424
6.7801,19.723,99.022,-79.298
6.7901,15.149,125.89,-110.74
6.8001,12.216,140.49,-128.28
6.8101,10.254,138.45,-128.2
6.8201,8.9154,125.07,-116.15
6.8301,8.0069,104.21,-96.206
6.8401,7.3934,88.448,-81.054
6.8501,7.0727,104.1,-97.027
6.8601,6.9977,137.12,-130.12
6.8701,7.183,143.19,-136.01
6.8801,7.6849,121.95,-114.27
6.8901,8.6266,109.58,-100.95
6.9001,10.259,96.144,-85.886
6.9101,13.114,82.684,-69.569
6.9201,18.473,103.1,-84.628
6.9301,30.079,142.42,-112.34
6.9401,62.067,132.96,-70.897
6.9501,160.14,97.411,62.726
6.9601,320.58,87.699,232.88
6.9701,307.7,81.06,226.64
6.9801,145.53,75.311,70.222
6.9901,56.658,105.26,-48.605
7.0001,28.013,140.18,-112.17
7.0101,17.404,114.68,-97.271
7.0201,12.813,76.159,-63.345
7.0301,11.842,70.541,-58.699
7.0401,13.427,71.999,-58.572
7.0501,12.208,74.284,-62.076
7.0601,7.9378,97.968,-90.031
7.0701,5.3418,117.79,-112.45
7.0801,4.2356,88.309,-84.074
7.0901,3.6417,50.845,-47.203
7.1001,3.2517,43.436,-40.184
7.1101,2.971,52.502,-49.531
7.1201,2.7603,59.788,-57.028
7.1301,2.5992,75.133,-72.534
7.1401,2.4759,87.857,-85.381
7.1501,2.3829,68.84,-66.457
7.1601,2.3158,47.336,-45.02
7.1701,2.2712,51.509,-49.238
7.1801,2.2477,64.239,-61.992
7.1901,2.2451,63.07,-60.825
7.2001,2.264,67.761,-65.497
7.2101,2.3064,83.009,-80.703
7.2201,2.3759,75.504,-73.128
7.2301,2.478,58.232,-55.754
7.2401,2.6213,59.286,-56.664
7.2501,2.8189,61.794,-58.975
7.2601,3.0916,51.864,-48.773
7.2701,3.4731,52.436,-48.963
7.2801,4.0207,68.503,-64.482
7.2901,4.8388,66.807,-61.968
7.3001,6.1337,51.32,-45.186
7.3101,8.3648,50.353,-41.988
7.3201,12.751,52.467,-39.715
7.3301,23.47,47.639,-24.169
7.3401,56.525,47.92,8.6053
7.3501,134.68,60.176,74.504
7.3601,178.34,67.322,111.01
7.3701,108.01,61.619,46.389
7.3801,42.68,59.819,-17.139
7.3901,19.426,62.346,-42.92
7.4001,11.604,61.346,-49.741
7.4101,8.2451,53.532,-45.287
7.4201,6.5506,56.358,-49.808
7.4301,5.6393,72.945,-67.306
7.4401,5.1648,80.582,-75.417
7.4501,4.9744,74.249,-69.275
7.4601,5.0005,70.098,-65.097
7.4701,5.222,74.779,-69.557
7.4801,5.6515,68.311,-62.659
7.4901,6.3358,59.212,-52.877
7.5001,7.3697,72.514,-65.144
7.5101,8.9304,91.733,-82.802
7.5201,11.358,85.468,-74.11
7.5301,15.356,69.098,-53.742
7.5401,22.588,69.949,-47.361
7.5501,37.842,75.866,-38.024
7.5601,79.01,65.487,13.524
7.5701,205.84,61.818,144.02
7.5801,425.24,76.646,348.6
7.5901,425.27,83.456,341.81
7.6001,205.91,61.206,144.71
7.6101,79.159,46.027,33.132
7.6201,38.123,56.719,-18.596
7.6301,23.178,57.17,-33.992
7.6401,16.895,41.347,-24.452
7.6501,15.226,41.631,-26.404
7.6601,14.278,65.367,-51.089
7.6701,10.624,69.925,-59.301
7.6801,7.4524,51.575,-44.123
7.6901,5.928,50.802,-44.874
7.7001,5.1278,64.727,-59.599
7.7101,4.6279,66.09,-61.462
7.7201,4.2968,53.783,-49.486
7.7301,4.0802,54.952,-50.872
7.7401,3.9509,76.231,-72.281
7.7501,3.8938,88.259,-84.365
7.7601,3.901,80.217,-76.316
7.7701,3.97,76.031,-72.061
7.7801,4.1023,86.856,-82.754
7.7901,4.3037,90.242,-85.938
7.8001,4.5845,73.567,-68.982
7.8101,4.9612,67.826,-62.864
7.8201,5.4588,91.214,-85.756
7.8301,6.1145,103.75,-97.634
7.8401,6.9853,85.403,-78.417
7.8501,8.16,78.509,-70.349
7.8601,9.7827,96.805,-87.023
7.8701,12.1,101.88,-89.785
7.8801,15.559,79.914,-64.354
7.8901,21.054,74.259,-53.205
7.9001,30.586,98.539,-67.954
7.9101,49.525,114.2,-64.678
7.9201,96.52,105.91,-9.3897
7.9301,242.24,104.44,137.81
7.9401,574.52,113.88,460.64
7.9501,732.85,115.73,617.12
7.9601,426.47,100.66,325.81
7.9701,164.02,89.726,74.292
7.9801,72.265,101.54,-29.273
7.9901,40.843,123.88,-83.035
8.0001,26.956,131.45,-104.49
8.0101,19.628,116.42,-96.789
8.0201,15.391,100.32,-84.931
8.0301,12.818,104,-91.181
8.0401,11.265,101.33,-90.069
8.0501,10.421,85.217,-74.796
8.0601,10.148,88.98,-78.832
8.0701,10.424,122.44,-112.02
8.0801,11.339,137.52,-126.18
8.0901,13.143,107.93,-94.783
8.1001,16.402,82.419,-66.017
8.1101,22.428,90.762,-68.334
8.1201,34.798,96.563,-61.766
8.1301,65.971,81.01,-15.04
8.1401,163.2,83.76,79.441
8.1501,385.22,118.43,266.79
8.1601,490.92,128.93,361.99
8.1701,285.83,92.522,193.31
8.1801,110.12,61.932,48.193
8.1901,48.582,68.819,-20.237
8.2001,27.382,84.799,-57.417
8.2101,17.897,77.817,-59.92
8.2201,12.794,76.45,-63.656
8.2301,9.7142,100.62,-90.902
8.2401,7.7051,113.7,-106
8.2501,6.3181,86.351,-80.033
8.2601,5.3188,54.838,-49.519
8.2701,4.5746,56.395,-51.821
8.2801,4.0057,79.328,-75.322
8.2901,3.5619,82.04,-78.478
8.3001,3.2103,72.031,-68.821
8.3101,2.9288,74.348,-71.419
8.3201,2.7019,87.26,-84.558
8.3301,2.5192,83.127,-80.608
8.3401,2.3732,58.727,-56.353
8.3501,2.2591,47.482,-45.223
8.3601,2.1738,62.7,-60.526
8.3701,2.1164,77.393,-75.277
8.3801,2.0877,71.045,-68.957
8.3901,2.0911,59.161,-57.07
8.4001,2.1335,55.708,-53.574
8.4101,2.2275,60.068,-57.841
8.4201,2.3962,53.123,-50.727
8.4301,2.6832,42.227,-39.544
8.4401,3.1775,44.615,-41.438
8.4501,4.0843,55.16,-51.076
8.4601,5.9746,61.634,-55.659
8.4701,10.91,57.282,-46.373
8.4801,26.323,52.53,-26.207
8.4901,57.341,56.158,1.1824
8.5001,64.679,56.324,8.3553
8.5101,34.643,49.145,-14.502
8.5201,13.882,47.151,-33.269
8.5301,6.9549,51.903,-44.948
8.5401,4.5172,61.529,-57.012
8.5501,3.4262,61.995,-58.569
8.5601,2.8694,54.535,-51.666
8.5701,2.5788,51.338,-48.759
8.5801,2.4488,50.338,-47.889
8.5901,2.4363,49.694,-47.258
8.6001,2.5307,47.614,-45.083
8.6101,2.7452,44.255,-41.51
8.6201,3.1218,41.666,-38.545
8.6301,3.7523,42.345,-38.592
8.6401,4.837,41.993,-37.156
8.6501,6.8658,41.586,-34.72
8.6601,11.309,35.427,-24.118
8.6701,23.813,30.595,-6.7827
8.6801,61.281,34.19,27.091
8.6901,115.47,38.579,76.894
8.7001,102.28,38.296,63.986
8.7101,46.414,40.185,6.2288
8.7201,18.755,42.853,-24.098
8.7301,10.21,43.407,-33.198
8.7401,7.9456,41.73,-33.784
8.7501,8.9557,37.952,-28.997
8.7601,9.2968,38.088,-28.792
8.7701,6.2489,42.1,-35.851
8.7801,3.7608,44.295,-40.535
8.7901,2.7781,47.52,-44.742
8.8001,2.366,50.106,-47.74
8.8101,2.1548,48.222,-46.067
8.8201,2.0419,44.517,-42.475
8.8301,1.9909,44.772,-42.781
8.8401,1.9865,42.197,-40.211
8.8501,2.0221,36.326,-34.304
8.8601,2.0968,35.466,-33.369
8.8701,2.2133,44.582,-42.369
8.8801,2.3781,55.58,-53.202
8.8901,2.603,56.265,-53.662
8.9001,2.9061,49.218,-46.312
8.9101,3.3163,45.045,-41.728
8.9201,3.8803,50.157,-46.277
8.9301,4.6766,49.714,-45.037
8.9401,5.8441,41.915,-36.071
8.9501,7.6493,40.335,-32.685
8.9601,10.659,52.446,-41.788
8.9701,16.276,65.271,-48.995
8.9801,28.864,61.122,-32.258
8.9901,65.461,48.218,17.243
9.0002,170,43.414,126.59
9.0102,292.02,51.668,240.35
9.0202,229.08,55.02,174.06
9.0302,96.915,46.398,50.516
9.0402,39.011,42.635,-3.6244
9.0502,20.417,54.217,-33.801
9.0602,13.01,65.618,-52.608
9.0702,9.3757,60.158,-50.782
9.0802,7.3874,46.315,-38.928
9.0902,6.2647,39.597,-33.332
9.1002,5.6776,47.719,-42.041
9.1102,5.4885,51.572,-46.084
9.1202,5.6686,42.277,-36.608
9.1302,6.2868,36.667,-30.38
9.1402,7.5588,43.565,-36.007
9.1502,10.026,55.216,-45.19
9.1602,15.184,55.951,-40.767
9.1702,28.275,47.343,-19.068
9.1802,69.192,40.278,28.914
9.1902,162.66,41.627,121.03
9.2002,207.17,43.56,163.61
9.2102,120.84,37.979,82.858
9.2202,46.905,35.059,11.847
9.2302,21.12,37.634,-16.513
9.2402,12.587,45.299,-32.712
9.2502,9.5476,50.072,-40.525
9.2602,8.0194,48.841,-40.822
9.2702,5.9054,44.55,-38.644
9.2802,4.2347,38.756,-34.521
9.2902,3.3658,37.796,-34.43
9.3002,2.8692,36.238,-33.369
9.3102,2.5439,35.527,-32.983
9.3202,2.3203,35.831,-33.511
9.3302,2.1668,40.049,-37.882
9.3402,2.0668,49.834,-47.767
9.3502,2.0114,53.565,-51.554
9.3602,1.9964,45.386,-43.39
9.3702,2.0217,33.104,-31.082
9.3802,2.0908,32.728,-30.637
9.3902,2.2118,40.691,-38.479
9.4002,2.3998,44.655,-42.256
9.4102,2.6801,42.6,-39.92
9.4202,3.0971,42.005,-38.908
9.4302,3.732,54.87,-51.138
9.4402,4.7446,67.903,-63.159
9.4502,6.487,60.744,-54.257
9.4602,9.8738,42.951,-33.078
9.4702,17.955,34.922,-16.967
9.4802,42.598,42.128,0.46967
9.4902,104.84,50.778,54.067
9.5002,150.03,48.806,101.22
9.5102,97.43,43.682,53.748
9.5202,38.883,50.318,-11.435
9.5302,17.046,63.722,-46.676
9.5402,9.858,61.609,-51.751
9.5502,6.8684,45.581,-38.712
9.5602,5.4187,32.559,-27.14
9.5702,4.7027,31.876,-27.174
9.5802,4.4243,39.467,-35.043
9.5902,4.4785,42.187,-37.709
9.6002,4.8646,39.319,-34.454
9.6102,5.6803,43.468,-37.788
9.6202,7.1861,57.829,-50.643
9.6302,10.021,64.613,-54.592
9.6402,16.042,52.945,-36.903
9.6502,32.014,36.622,-4.6081
9.6602,81.834,28.999,52.835
9.6702,177.47,33.06,144.41
9.6802,192.55,39.396,153.15
9.6902,98.834,39.394,59.44
9.7002,38.073,42.235,-4.1615
9.7102,18.284,55.557,-37.273
9.7202,11.987,61.892,-49.905
9.7302,10.096,49.311,-39.215
9.7402,7.9911,33.311,-25.32
9.7502,5.3261,25.197,-19.871
9.7602,3.7894,26.207,-22.418
9.7702,3.029,32.772,-29.743
9.7802,2.5775,35.411,-32.834
9.7902,2.2785,39.448,-37.17
9.8002,2.0738,55.289,-53.215
9.8102,1.9356,64.641,-62.706
9.8202,1.8493,53.225,-51.375
9.8302,1.8076,35.889,-34.082
9.8402,1.8082,25,-23.192
9.8502,1.8533,21.231,-19.378
9.8602,1.9505,23.896,-21.946
9.8702,2.1147,32.202,-30.088
9.8802,2.3731,42.93,-40.557
9.8902,2.7751,57.438,-54.663
9.9002,3.4162,67.015,-63.599
9.9102,4.4984,57.54,-53.042
9.9202,6.5139,42.086,-35.572
9.9302,10.955,31.46,-20.505
9.9402,23.587,23.386,0.20174
9.9502,60.917,18.458,42.459
9.9602,111.4,22.264,89.136
9.9702,94.746,35.555,59.191
9.9802,41.956,52.213,-10.257
9.9902,16.882,63.222,-46.34
10,8.8792,58.491,-49.611
10.01,5.8001,42.015,-36.215
10.02,4.347,30.675,-26.328
10.03,3.6032,25.67,-22.067
10.04,3.2482,19.34,-16.092
10.05,3.1623,16.123,-12.961
10.06,3.3231,22.201,-18.878
10.07,3.7889,35.048,-31.259
10.08,4.7474,50.154,-45.407
10.09,6.7114,56.596,-49.885
10.1,11.336,46.648,-35.312
10.11,25.128,30.844,-5.7165
10.12,63.898,23.934,39.964
10.13,105.64,25.048,80.594
10.14,79.729,24.219,55.51
10.15,33.34,22.114,11.226
10.16,13.724,23.44,-9.716
10.17,7.3663,29.096,-21.73
10.18,4.7689,38.421,-33.653
10.19,3.4523,45.152,-41.7
10.2,2.6929,41.897,-39.204
10.21,2.2107,31.675,-29.465
10.22,1.8989,25.555,-23.656
10.23,1.6884,23.936,-22.248
10.24,1.5461,23.06,-21.514
10.25,1.4531,23.935,-22.481
10.26,1.3986,24.645,-23.246
10.27,1.3769,26.281,-24.904
10.28,1.3862,30.957,-29.57
10.29,1.4278,36.232,-34.805
10.3,1.5067,39.817,-38.311
10.31,1.6331,38.821,-37.188
10.32,1.825,31.68,-29.855
10.33,2.115,23.702,-21.587
10.34,2.5644,21.3,-18.735
10.35,3.2982,23.671,-20.372
10.36,4.6066,24.993,-20.387
10.37,7.3043,24.928,-17.623
10.38,14.368,27.561,-13.193
10.39,36.291,32.198,4.0933
10.4,78.331,37.613,40.718
10.41,85,39.636,45.364
10.42,43.9,30.921,12.978
10.43,17.253,21.503,-4.2499
10.44,8.5231,20.445,-11.922
10.45,5.4545,24.837,-19.383
10.46,4.1239,28.26,-24.136
10.47,3.5131,26.915,-23.401
10.48,3.2972,24.594,-21.296
10.49,3.3721,26.545,-23.173
10.5,3.7453,33.099,-29.354
10.51,4.5351,39.962,-35.427
10.52,6.0678,37.937,-31.869
10.53,9.2932,27.828,-18.535
10.54,17.558,22.526,-4.968
10.55,43.408,25.67,17.737
10.56,100.15,31.748,68.406
10.57,122.6,33.732,88.872
10.58,69.235,28.711,40.524
10.59,26.895,24.781,2.1135
10.6,12.492,29.856,-17.364
10.61,7.879,40.52,-32.641
10.62,6.0117,46.416,-40.404
10.63,4.4677,40.236,-35.768
10.64,3.2934,31.04,-27.746
10.65,2.6729,27.992,-25.319
10.66,2.3404,32.176,-29.835
10.67,2.152,39.819,-37.667
10.68,2.0558,38.63,-36.574
10.69,2.0303,30.675,-28.645
10.7,2.0675,29.699,-27.632
10.71,2.168,37.462,-35.294
10.72,2.3407,45.605,-43.264
10.73,2.6038,46.196,-43.592
10.74,2.9906,37.937,-34.946
10.75,3.5593,29.24,-25.68
10.76,4.4158,26.751,-22.335
10.77,5.7665,32.072,-26.306
10.78,8.057,38.554,-30.497
10.79,12.413,36.725,-24.312
10.8,22.433,32.167,-9.7343
10.81,52.227,33.465,18.762
10.82,133.84,39.708,94.131
10.83,214.37,45.916,168.45
10.84,155.48,44.346,111.14
10.85,63.649,33.981,29.668
10.86,26.181,25.135,1.0459
10.87,14.053,24.135,-10.082
10.88,9.1192,30.364,-21.244
10.89,6.697,35.362,-28.665
10.9,5.4189,34.198,-28.779
10.91,4.7925,30.811,-26.018
10.92,4.6474,30.098,-25.451
10.93,5.0012,35.026,-30.025
10.94,6.1087,40.19,-34.081
10.95,8.8345,36.402,-27.568
10.96,16.457,27.031,-10.574
10.97,40.608,20.82,19.788
10.98,87.11,21.808,65.302
10.99,94.372,27.1,67.272
11,48.63,30.613,18.016
11.01,18.961,30.164,-11.203
11.02,9.294,27.562,-18.268
11.03,6.1117,25.765,-19.654
11.04,4.5803,29.183,-24.603
11.05,3.2547,34.661,-31.407
11.06,2.3657,33.07,-30.705
11.07,1.8701,25.867,-23.996
11.08,1.5582,20.246,-18.688
11.09,1.3396,20.206,-18.866
11.1,1.1778,25.269,-24.091
11.11,1.054,30.112,-29.058
11.12,0.95706,28.784,-27.827
11.13,0.87996,24.412,-23.532
11.14,0.818,21.663,-20.845
11.15,0.76798,24.054,-23.286
11.16,0.72764,29.564,-28.836
11.17,0.69538,29.533,-28.838
11.18,0.67013,21.592,-20.921
11.19,0.65109,14.887,-14.236
11.2,0.63782,15.185,-14.547
11.21,0.63014,22.013,-21.383
11.22,0.6281,28.229,-27.601
11.23,0.63203,25.922,-25.29
11.24,0.64258,20.813,-20.171
11.25,0.66083,19.754,-19.093
11.26,0.68843,23.713,-23.025
11.27,0.72788,29.485,-28.757
11.28,0.78304,29.469,-28.686
11.29,0.85622,23.537,-22.681
11.3,0.96444,17.713,-16.749
11.31,1.1204,16.569,-15.448
11.32,1.3538,20.711,-19.357
11.33,1.7225,24.826,-23.104
11.34,2.3538,25.244,-22.89
11.35,3.5784,23.74,-20.162
11.36,6.498,22.885,-16.387
11.37,15.399,25.309,-9.9107
11.38,37.88,27.777,10.103
11.39,54.204,26.479,27.725
11.4,35.235,24.44,10.794
11.41,14.163,21.986,-7.8232
11.42,6.5196,19.769,-13.249
11.43,4.5407,20.29,-15.75
11.44,3.838,21.15,-17.312
11.45,2.703,21.426,-18.723
11.46,1.8075,22.181,-20.374
11.47,1.4064,23.537,-22.131
11.48,1.2229,25.588,-24.365
11.49,1.1324,25.76,-24.628
11.5,1.097,23.259,-22.162
11.51,1.1033,21.346,-20.242
11.52,1.1482,20.601,-19.453
11.53,1.235,19.219,-17.984
11.54,1.3737,18.722,-17.348
11.55,1.5841,18.896,-17.312
11.56,1.9031,19.33,-17.427
11.57,2.4008,21.153,-18.752
11.58,3.2239,23.599,-20.375
11.59,4.7207,25.803,-21.082
11.6,7.9071,25.237,-17.33
11.61,16.616,20.123,-3.5072
11.62,43.234,15.678,27.556
11.63,86.757,15.806,70.952
11.64,83.304,16.437,66.867
11.65,39.386,16.32,23.066
11.66,15.334,17.063,-1.7284
11.67,7.6041,16.84,-9.2362
11.68,4.7444,15.932,-11.188
11.69,3.4302,17.217,-13.787
11.7,2.7733,20.212,-17.439
11.71,2.4813,21.731,-19.25
11.72,2.4643,20.501,-18.037
11.73,2.7698,16.874,-14.105
11.74,3.6438,14.99,-11.346
11.75,6.0292,15.771,-9.7417
11.76,13.637,16.067,-2.4296
11.77,32.417,16.693,15.723
11.78,44.448,18.269,26.18
11.79,27.889,17.963,9.926
11.8,11.115,17.662,-6.5471
11.81,4.9779,19.61,-14.632
11.82,2.9019,20.156,-17.254
11.83,1.9922,19.765,-17.773
11.84,1.5094,19.069,-17.56
11.85,1.2225,16.929,-15.706
11.86,1.0398,16.728,-15.688
11.87,0.91886,17.488,-16.57
11.88,0.83793,16.588,-15.75
11.89,0.78529,17.233,-16.447
11.9,0.75459,18.74,-17.986
11.91,0.74283,17.82,-17.077
11.92,0.74958,19.074,-18.324
11.93,0.7771,22.076,-21.299
11.94,0.83134,20.783,-19.951
11.95,0.92486,17.239,-16.314
11.96,1.0843,16.448,-15.364
11.97,1.3708,17.512,-16.141
11.98,1.9624,17.057,-15.095
11.99,3.4984,15.819,-12.32
12,8.2371,17.212,-8.9747
12.01,17.31,19.721,-2.4109
12.02,18.786,20.047,-1.2617
12.03,9.9986,20.33,-10.331
12.04,4.3375,22.551,-18.214
12.05,2.5536,22.062,-19.509
12.06,2.0218,17.934,-15.912
12.07,1.9154,15.803,-13.888
12.08,2.046,18.121,-16.075
12.09,2.4007,19.822,-17.421
12.1,3.075,17.967,-14.892
12.11,4.3467,16.956,-12.61
12.12,7.0314,19.161,-12.129
12.13,14.132,20.484,-6.3513
12.14,36.252,21.51,14.743
12.15,78.703,24.401,54.302
12.16,85.405,25.411,59.994
12.17,43.833,21.345,22.489
12.18,16.901,16.663,0.23805
12.19,8.1849,16.122,-7.9367
12.2,5.2181,19.377,-14.159
12.21,3.6301,21.941,-18.311
12.22,2.5658,21.204,-18.638
12.23,1.9687,19.184,-17.216
12.24,1.6312,18.301,-16.67
12.25,1.4268,18.523,-17.096
12.26,1.3047,21.395,-20.091
12.27,1.2424,25.405,-24.163
12.28,1.2306,25.769,-24.539
12.29,1.2688,20.667,-19.398
12.3,1.3651,14.672,-13.307
12.31,1.5395,13.544,-12.004
12.32,1.8337,16.667,-14.834
12.33,2.3355,19.543,-17.208
12.34,3.2514,20.11,-16.859
12.35,5.1634,18.42,-13.256
12.36,10.199,16.511,-6.3121
12.37,25.866,16.662,9.2049
12.38,55.924,18.516,37.408
12.39,60.682,20.77,39.912
12.4,31.272,22.257,9.0147
12.41,12.202,20.509,-8.3078
12.42,5.95,16.59,-10.64
12.43,3.754,14.803,-11.049
12.44,2.812,15.057,-12.245
12.45,2.4066,16.381,-13.974
12.46,2.3299,18.071,-15.741
12.47,2.5677,18.371,-15.803
12.48,3.2962,17.498,-14.202
12.49,5.2032,18.017,-12.814
12.5,11.072,18.1,-7.0283
12.51,27.687,16.937,10.75
12.52,45.591,16.543,29.048
12.53,34.449,16.597,17.852
12.54,14.537,16.513,-1.9755
12.55,6.1973,15.53,-9.3331
12.56,3.6576,13.971,-10.313
12.57,2.583,13.923,-11.34
12.58,1.8199,15.934,-14.114
12.59,1.3575,16.745,-15.387
12.6,1.1118,15.914,-14.802
12.61,0.96866,16.495,-15.526
12.62,0.88237,17.088,-16.206
12.63,0.83478,15.8,-14.966
12.64,0.81838,14.527,-13.708
12.65,0.8317,14.381,-13.549
12.66,0.87851,15.707,-14.829
12.67,0.96963,15.907,-14.937
12.68,1.1282,14.302,-13.174
12.69,1.4038,13.405,-12.001
12.7,1.9151,14.79,-12.875
12.71,3.0052,16.295,-13.29
12.72,5.9565,15.961,-10.005
12.73,15.051,16.254,-1.2023
12.74,30.786,16.861,13.925
12.75,30.801,16.167,14.635
12.76,15.099,14.649,0.44981
12.77,6.0413,14.498,-8.4567
12.78,3.1358,15.771,-12.636
12.79,2.1065,15.779,-13.673
12.8,1.6812,14.929,-13.248
12.81,1.5357,14.847,-13.311
12.82,1.5891,15.794,-14.205
12.83,1.8781,17.783,-15.905
12.84,2.618,19.096,-16.478
12.85,4.6509,17.799,-13.148
12.86,11.114,15.281,-4.1678
12.87,24.757,13.681,11.076
12.88,29.059,13.033,16.026
12.89,15.999,13.738,2.2614
12.9,6.3642,16.906,-10.542
12.91,3.1639,17.3,-14.137
12.92,2.0809,13.998,-11.918
12.93,1.5215,13.101,-11.579
12.94,1.1899,14.844,-13.654
12.95,1.018,16.362,-15.344
12.96,0.93682,19.134,-18.197
12.97,0.90853,21.22,-20.311
12.98,0.92064,18.669,-17.748
12.99,0.97096,13.955,-12.984
13,1.0645,11.41,-10.345
13.01,1.2147,11.808,-10.594
13.02,1.4481,14.78,-13.332
13.03,1.8173,18.285,-16.468
13.04,2.4329,17.446,-15.013
13.05,3.5607,13.826,-10.265
13.06,5.9856,12.306,-6.3203
13.07,12.696,13.061,-0.36443
13.08,33.008,15.384,17.624
13.09,64.295,18.922,45.373
13.1,59.292,19.756,39.536
13.11,27.422,16.716,10.706
13.12,10.843,12.288,-1.4456
13.13,5.5689,9.3028,-3.734
13.14,3.6393,10.008,-6.369
13.15,2.8133,13.623,-10.81
13.16,2.5075,16.483,-13.976
13.17,2.5843,15.172,-12.588
13.18,3.1409,12.223,-9.0816
13.19,4.7268,11.119,-6.3919
13.2,9.6344,12.094,-2.46
13.21,24.162,14.832,9.3306
13.22,42.5,17.69,24.811
13.23,34.707,17.762,16.944
13.24,15.096,14.318,0.77753
13.25,6.1396,9.6862,-3.5466
13.26,3.247,7.2921,-4.045
13.27,2.0898,8.9769,-6.8871
13.28,1.5095,12.689,-11.18
13.29,1.1767,14.625,-13.448
13.3,0.97021,13.538,-12.568
13.31,0.83667,11.179,-10.343
13.32,0.75013,9.7041,-8.954
13.33,0.69743,10.403,-9.706
13.34,0.67258,12.751,-12.079
13.35,0.67477,15.219,-14.545
13.36,0.70855,16.54,-15.832
13.37,0.78679,14.5,-13.713
13.38,0.9394,10.243,-9.3034
13.39,1.2407,7.6722,-6.4315
13.4,1.9123,8.1232,-6.2108
13.41,3.8009,10.628,-6.8274
13.42,9.5457,13.226,-3.6805
13.43,18.402,14.299,4.1028
13.44,16.975,12.994,3.9815
13.45,7.9349,10.762,-2.8273
13.46,3.2286,10.302,-7.0733
13.47,1.7262,11.8,-10.074
13.48,1.1715,13.966,-12.795
13.49,0.92853,15.795,-14.867
13.5,0.83172,15.458,-14.626
13.51,0.84077,12.399,-11.558
13.52,0.98487,9.2438,-8.2589
13.53,1.4387,8.3331,-6.8944
13.54,2.9259,9.5621,-6.6362
13.55,6.7387,11.803,-5.0638
13.56,9.5111,13.715,-4.2039
13.57,6.2792,13.805,-7.5259
13.58,2.7211,11.784,-9.0629
13.59,1.5215,10.125,-8.6037
13.6,1.2242,10.829,-9.6048
13.61,0.93012,13.308,-12.378
13.62,0.67183,14.868,-14.196
13.63,0.56045,14.524,-13.963
13.64,0.52369,12.897,-12.373
13.65,0.52068,10.378,-9.8576
13.66,0.54083,8.4257,-7.8849
13.67,0.58335,8.5114,-7.928
13.68,0.65289,10.271,-9.6183
13.69,0.76047,11.665,-10.905
13.7,0.92776,12.38,-11.452
13.71,1.2015,12.461,-11.259
13.72,1.688,11.577,-9.8892
13.73,2.6877,12.142,-9.4539
13.74,5.2969,14.786,-9.4895
13.75,13.381,15.124,-1.7435
13.76,28.876,12.645,16.231
13.77,31.351,10.796,20.554
13.78,16.239,9.958,6.2815
13.79,6.4612,9.5471,-3.086
13.8,3.2968,9.7998,-6.503
13.81,2.2436,10.149,-7.9052
13.82,1.8759,10.271,-8.3955
13.83,1.8584,9.8264,-7.968
13.84,2.1636,9.4895,-7.3259
13.85,3.0061,10.807,-7.8004
13.86,5.2806,14.425,-9.1442
13.87,12.501,17.075,-4.5739
13.88,29.678,15.039,14.639
13.89,39.259,11.056,28.204
13.9,23.723,8.435,15.288
13.91,9.3026,7.4326,1.87
13.92,4.1774,7.9431,-3.7657
13.93,2.4425,9.5142,-7.0717
13.94,1.6399,9.9992,-8.3593
13.95,1.2016,8.9409,-7.7393
13.96,0.95097,8.2724,-7.3214
13.97,0.79844,8.8456,-8.0471
13.98,0.70318,11.207,-10.504
13.99,0.6463,15.49,-14.844
14,0.61918,18.444,-17.825
14.01,0.61948,15.658,-15.039
14.02,0.64975,10.471,-9.8212
14.03,0.7243,7.7886,-7.0643
14.04,0.8728,7.1487,-6.2759
14.05,1.1773,7.5365,-6.3592
14.06,1.9099,8.4716,-6.5617
14.07,4.136,8.9761,-4.8401
14.08,9.9263,7.8541,2.0722
14.09,14.634,7.0168,7.6171
14.1,9.9789,8.5817,1.3972
14.11,4.2471,11.433,-7.1858
14.12,2.0924,14.48,-12.388
14.13,1.4551,17.303,-15.848
14.14,1.2884,17.303,-16.014
14.15,1.3563,12.91,-11.553
14.16,1.6556,8.3831,-6.7275
14.17,2.362,6.9173,-4.5553
14.18,4.1531,6.9018,-2.7487
14.19,9.716,7.4072,2.3089
14.2,23.824,8.5483,15.275
14.21,34.063,9.1217,24.941
14.22,22.11,8.3565,13.754
14.23,8.8283,8.1141,0.71425
14.24,3.9269,9.5117,-5.5848
14.25,2.3213,11.068,-8.7468
14.26,1.5455,12.769,-11.224
14.27,1.1122,14.81,-13.698
14.28,0.88062,14.582,-13.701
14.29,0.75109,10.959,-10.208
14.3,0.67963,7.3269,-6.6473
14.31,0.64883,6.0171,-5.3683
14.32,0.65312,5.9654,-5.3123
14.33,0.69518,6.6961,-6.0009
14.34,0.78759,8.4231,-7.6355
14.35,0.96097,9.5716,-8.6107
14.36,1.2896,9.0057,-7.7162
14.37,1.9828,8.1552,-6.1724
14.38,3.7994,8.3601,-4.5607
14.39,9.4774,8.9869,0.49054
14.4,20.905,9.9168,10.989
14.41,23.612,11.236,12.376
14.42,12.554,11.879,0.67551
14.43,4.9161,10.436,-5.5198
14.44,2.3851,7.4921,-5.107
14.45,1.513,5.7469,-4.234
14.46,1.1556,6.0085,-4.8529
14.47,1.0322,7.2307,-6.1985
14.48,1.09,8.2406,-7.1506
14.49,1.4303,8.5671,-7.1368
14.5,2.5815,8.4352,-5.8537
14.51,6.1773,7.8606,-1.6834
14.52,11.41,7.375,4.0348
14.53,10.098,7.6161,2.4815
14.54,4.6391,8.5681,-3.929
14.55,1.9199,9.2006,-7.2807
14.56,1.0402,9.3616,-8.3214
14.57,0.69625,9.8916,-9.1954
14.58,0.52624,9.3741,-8.8479
14.59,0.42983,7.5469,-7.1171
14.6,0.37091,6.8444,-6.4735
14.61,0.33387,7.3958,-7.0619
14.62,0.31131,7.6772,-7.3659
14.63,0.29968,7.4655,-7.1658
14.64,0.29784,7.7138,-7.416
14.65,0.30671,8.5193,-8.2126
14.66,0.33022,8.3822,-8.052
14.67,0.3789,7.5213,-7.1424
14.68,0.48233,7.5989,-7.1165
14.69,0.75187,8.187,-7.4352
14.7,1.5833,8.5691,-6.9858
14.71,3.2503,8.9355,-5.6851
14.72,3.6616,9.1806,-5.519
14.73,2.0895,8.9289,-6.8394
14.74,1.0224,8.0881,-7.0657
14.75,0.7097,7.4116,-6.7019
14.76,0.66208,7.2043,-6.5423
14.77,0.73241,7.1906,-6.4582
14.78,0.9196,7.5703,-6.6507
14.79,1.3159,8.5037,-7.1878
14.8,2.2568,9.2208,-6.964
14.81,5.0774,8.3686,-3.2912
14.82,12.815,7.2301,5.5853
14.83,20.454,7.7115,12.742
14.84,14.876,8.4663,6.4101
14.85,6.1861,8.337,-2.1508
14.86,2.6752,8.336,-5.6607
14.87,1.5549,9.1853,-7.6304
14.88,1.0605,9.6982,-8.6377
14.89,0.80472,8.6514,-7.8467
14.9,0.67926,7.5185,-6.8392
14.91,0.62305,7.4086,-6.7856
14.92,0.61119,7.3029,-6.6917
14.93,0.63648,7.0746,-6.4381
14.94,0.70178,7.4431,-6.7414
14.95,0.82059,7.8342,-7.0137
14.96,1.0244,7.31,-6.2857
14.97,1.385,7.1796,-5.7946
14.98,2.0921,8.31,-6.2179
14.99,3.7676,8.4622,-4.6946
15,8.8463,7.3467,1.4996
15.01,22.06,7.3855,14.674
15.02,32.785,8.6749,24.11
15.03,22.095,8.4812,13.614
15.04,8.9208,6.8669,2.0538
15.05,3.8912,6.5506,-2.6594
15.06,2.2833,7.1815,-4.8982
15.07,1.6783,6.897,-5.2187
15.08,1.4874,6.336,-4.8486
15.09,1.605,6.5762,-4.9711
15.1,2.2193,6.7911,-4.5718
15.11,4.3178,6.3127,-1.9948
15.12,10.517,6.6354,3.8817
15.13,17.783,7.822,9.9607
15.14,13.974,7.726,6.2483
15.15,6.0315,7.0042,-0.97274
15.16,2.5628,7.9729,-5.4101
15.17,1.4476,9.3052,-7.8577
15.18,0.96423,8.3629,-7.3987
15.19,0.70672,6.6178,-5.911
15.2,0.5651,6.2757,-5.7106
15.21,0.48239,6.7235,-6.2411
15.22,0.43354,6.7947,-6.3612
15.23,0.40815,6.5717,-6.1636
15.24,0.40265,6.6071,-6.2045
15.25,0.41844,6.8543,-6.4358
15.26,0.46346,6.68,-6.2166
15.27,0.55925,6.5622,-6.003
15.28,0.76708,7.0077,-6.2407
15.29,1.3049,7.3392,-6.0343
15.3,2.989,7.8479,-4.859
15.31,6.6852,8.4233,-1.7381
15.32,8.1548,8.1724,-0.017609
15.33,4.6984,7.6102,-2.9118
15.34,1.9649,6.7531,-4.7882
15.35,1.0524,5.8813,-4.8289
15.36,0.77737,6.013,-5.2356
15.37,0.71699,6.6103,-5.8933
15.38,0.7916,6.9075,-6.116
15.39,1.0535,6.7355,-5.682
15.4,1.8007,6.6922,-4.8915
15.41,4.1951,7.187,-2.9919
15.42,9.4742,7.2475,2.2267
15.43,11.564,6.7119,4.8523
15.44,6.5995,7.1102,-0.51069
15.45,2.6782,8.4186,-5.7404
15.46,1.3648,8.5134,-7.1486
15.47,0.89939,7.3616,-6.4622
15.48,0.66742,6.677,-6.0096
15.49,0.55756,6.4453,-5.8877
15.5,0.51477,6.1309,-5.6162
15.51,0.5117,5.9644,-5.4527
15.52,0.5409,6.2076,-5.6667
15.53,0.60528,7.0986,-6.4934
15.54,0.7178,7.4384,-6.7206
15.55,0.90843,6.9686,-6.0601
15.56,1.2464,7.3593,-6.1128
15.57,1.9155,7.519,-5.6035
15.58,3.5402,6.6195,-3.0793
15.59,8.5326,6.6407,1.8919
15.6,20.751,7.7444,13.007
15.61,28.594,8.3307,20.263
15.62,17.917,7.6386,10.278
15.63,7.1029,6.4582,0.64469
15.64,3.1878,6.1431,-2.9553
15.65,1.9219,6.3506,-4.4287
15.66,1.448,6.1073,-4.6593
15.67,1.3278,5.8774,-4.5496
15.68,1.522,6.5345,-5.0125
15.69,2.3633,7.3609,-4.9975
15.7,5.2665,7.1451,-1.8786
15.71,11.481,6.9205,4.5606
15.72,13.422,7.1316,6.29
15.73,7.4047,6.8065,0.5982
15.74,2.9562,6.5487,-3.5924
15.75,1.4443,6.6467,-5.2024
15.76,0.90946,7.0867,-6.1772
15.77,0.66683,7.5569,-6.89
15.78,0.53947,6.8536,-6.3142
15.79,0.46958,5.7811,-5.3115
15.8,0.43451,5.5029,-5.0684
15.81,0.42539,5.6678,-5.2424
15.82,0.44088,6.0714,-5.6305
15.83,0.48642,6.5301,-6.0437
15.84,0.57743,6.7793,-6.2018
15.85,0.75656,6.8665,-6.11
15.86,1.1428,6.7653,-5.6225
15.87,2.1808,6.5338,-4.3529
15.88,5.3994,6.1626,-0.76316
15.89,11.273,5.8987,5.3741
15.9,11.752,5.8157,5.9363
15.91,5.9705,5.3886,0.58186
15.92,2.4567,5.3657,-2.9091
15.93,1.3519,6.073,-4.7211
15.94,1.0171,5.8816,-4.8645
15.95,0.97073,4.8757,-3.905
15.96,1.1519,4.7269,-3.575
15.97,1.7497,5.4481,-3.6984
15.98,3.6673,5.9101,-2.2428
15.99,9.1346,5.5919,3.5427
16,15.031,5.2965,9.7348
16.01,11.352,5.5713,5.7809
16.02,4.7817,5.7655,-0.98386
16.03,2.0144,5.6242,-3.6098
16.04,1.1157,5.6349,-4.5192
16.05,0.7301,5.775,-5.0449
16.06,0.53183,5.254,-4.7221
16.07,0.4223,4.3031,-3.8808
16.08,0.3582,4.0267,-3.6685
16.09,0.32138,4.4157,-4.0943
16.1,0.30447,4.4176,-4.1131
16.11,0.30601,4.1585,-3.8525
16.12,0.33022,4.8537,-4.5235
16.13,0.39161,5.6594,-5.2678
16.14,0.53373,5.2831,-4.7494
16.15,0.91503,4.7765,-3.8614
16.16,2.1201,4.9014,-2.7813
16.17,4.6614,4.9971,-0.33573
16.18,5.466,4.8235,0.64246
16.19,3.0423,4.9182,-1.8759
16.2,1.2564,5.2692,-4.0128
16.21,0.6665,5.0514,-4.3849
16.22,0.48319,4.2672,-3.784
16.23,0.43984,3.8014,-3.3615
16.24,0.49234,4.0246,-3.5322
16.25,0.70571,4.4792,-3.7735
16.26,1.4181,4.6837,-3.2657
16.27,3.415,4.6781,-1.2631
16.28,5.39,4.8671,0.5229
16.29,3.9328,5.1211,-1.1883
16.3,1.6725,5.1754,-3.503
16.31,0.76407,5.2364,-4.4723
16.32,0.46302,5.165,-4.702
16.33,0.31514,4.9133,-4.5981
16.34,0.2364,4.9133,-4.6769
16.35,0.19422,5.0034,-4.8092
16.36,0.16924,4.7424,-4.5732
16.37,0.15354,4.2762,-4.1226
16.38,0.14364,3.8988,-3.7552
16.39,0.13759,4.1189,-3.9814
16.4,0.13482,4.8069,-4.6721
16.41,0.13469,5.1084,-4.9738
16.42,0.13706,4.8783,-4.7412
16.43,0.14203,4.725,-4.583
16.44,0.14998,4.8211,-4.6712
16.45,0.16166,4.9123,-4.7507
16.46,0.17833,5.0822,-4.9039
16.47,0.2021,5.3809,-5.1788
16.48,0.23672,5.4627,-5.226
16.49,0.28917,5.2089,-4.9197
16.5,0.37358,4.9323,-4.5587
16.51,0.5227,4.2677,-3.745
16.52,0.8284,3.4302,-2.6019
16.53,1.6262,3.2674,-1.6413
16.54,4.0988,3.5053,0.59342
16.55,8.8389,4.103,4.7359
16.56,9.5941,5.1357,4.4583
16.57,4.97,5.5571,-0.58702
16.58,1.9848,5.0638,-3.079
16.59,1.0156,4.4417,-3.4261
16.6,0.65871,4.1436,-3.4848
16.61,0.49461,4.2585,-3.7639
16.62,0.42121,4.351,-3.9298
16.63,0.39576,4.246,-3.8503
16.64,0.40241,4.5671,-4.1647
16.65,0.43981,5.1614,-4.7216
16.66,0.51563,5.2059,-4.6903
16.67,0.65264,4.5903,-3.9377
16.68,0.90802,3.7807,-2.8727
16.69,1.4473,3.2844,-1.8371
16.7,2.8842,3.2256,-0.3414
16.71,7.3286,3.4635,3.8651
16.72,15.435,4.2289,11.206
16.73,16.095,5.0267,11.068
16.74,8.1139,5.0449,3.0691
16.75,3.2597,4.8756,-1.6158
16.76,1.7271,4.8114,-3.0843
16.77,1.2545,4.7334,-3.4789
16.78,1.1807,4.5054,-3.3247
16.79,1.443,3.7633,-2.3203
16.8,2.4247,3.2619,-0.83725
16.81,5.7134,3.7941,1.9193
16.82,12.41,4.6862,7.7233
16.83,13.973,5.0393,8.9335
16.84,7.4243,4.5153,2.9091
16.85,2.8945,3.464,-0.56948
16.86,1.3747,2.8376,-1.4629
16.87,0.82797,3.1717,-2.3437
16.88,0.57337,3.8432,-3.2698
16.89,0.43329,4.0417,-3.6084
16.9,0.34828,3.9883,-3.64
16.91,0.29377,4.3989,-4.1051
16.92,0.25828,5.3774,-5.1191
16.93,0.23631,5.8442,-5.6079
16.94,0.226,4.9116,-4.6856
16.95,0.22939,3.3286,-3.0992
16.96,0.25774,2.5079,-2.2502
16.97,0.35862,2.9578,-2.5991
16.98,0.66976,4.1619,-3.4921
16.99,1.095,4.9125,-3.8175
17,0.96417,4.6096,-3.6455
17.01,0.53804,3.7772,-3.2391
17.02,0.35328,3.0696,-2.7163
17.03,0.32734,3.0101,-2.6827
17.04,0.37208,3.2407,-2.8687
17.05,0.49303,2.9782,-2.4852
17.06,0.78437,2.7502,-1.9658
17.07,1.6393,3.5702,-1.9309
17.08,4.1354,5.2644,-1.129
17.09,7.2812,6.6166,0.66464
17.1,5.9643,5.977,-0.012662
17.11,2.6352,3.8772,-1.242
17.12,1.1351,2.6179,-1.4828
17.13,0.65537,2.6527,-1.9973
17.14,0.45469,3.2413,-2.7866
17.15,0.36298,3.7919,-3.4289
17.16,0.32587,3.9875,-3.6616
17.17,0.32098,4.1923,-3.8713
17.18,0.34218,4.3445,-4.0024
17.19,0.39355,3.9161,-3.5225
17.2,0.49079,3.289,-2.7982
17.21,0.67447,2.8001,-2.1256
17.22,1.0604,2.4239,-1.3635
17.23,2.0692,2.5116,-0.44247
17.24,5.2189,3.5099,1.709
17.25,11.557,5.3479,6.2089
17.26,13.059,6.669,6.3899
17.27,6.9283,5.9654,0.96284
17.28,2.6947,4.1329,-1.4381
17.29,1.2943,3.0059,-1.7116
17.3,0.81745,2.7514,-1.934
17.31,0.6367,2.8566,-2.2199
17.32,0.62077,2.9425,-2.3217
17.33,0.8475,3.1007,-2.2532
17.34,1.7255,3.8306,-2.1052
17.35,3.2087,4.7121,-1.5033
17.36,3.0655,4.6038,-1.5382
17.37,1.5205,3.5776,-2.0571
17.38,0.67474,2.5906,-1.9159
17.39,0.39838,2.1595,-1.7612
17.4,0.2904,2.4098,-2.1194
17.41,0.24034,3.1629,-2.9225
17.42,0.21778,4.4816,-4.2638
17.43,0.21153,5.9656,-5.7541
17.44,0.21855,6.0442,-5.8257
17.45,0.24052,4.5017,-4.2612
17.46,0.28462,3.0108,-2.7262
17.47,0.36976,2.4563,-2.0866
17.48,0.55068,2.3727,-1.822
17.49,1.0283,2.2526,-1.2243
17.5,2.5116,2.329,0.18257
17.51,5.356,3.1431,2.2129
17.52,5.8151,4.3353,1.4799
17.53,3.0532,4.7043,-1.6511
17.54,1.2757,3.9177,-2.642
17.55,0.72238,2.8774,-2.1551
17.56,0.57858,2.1969,-1.6183
17.57,0.61149,1.8823,-1.2708
17.58,0.85225,2.075,-1.2227
17.59,1.6695,2.961,-1.2915
17.6,4.1216,4.3462,-0.22463
17.61,7.2225,5.3572,1.8653
17.62,5.9063,4.9372,0.96907
17.63,2.5979,3.5231,-0.92522
17.64,1.099,2.4203,-1.3213
17.65,0.61222,1.9042,-1.292
17.66,0.4076,1.8464,-1.4388
17.67,0.30885,2.2914,-1.9825
17.68,0.2599,2.8972,-2.6373
17.69,0.23795,3.4007,-3.1627
17.7,0.23542,3.7124,-3.4769
17.71,0.25253,3.5568,-3.3042
17.72,0.29751,3.0605,-2.763
17.73,0.39592,2.6267,-2.2308
17.74,0.63212,2.3374,-1.7053
17.75,1.339,2.2173,-0.87835
17.76,3.3261,2.5381,0.78798
17.77,5.4674,3.2608,2.2066
17.78,4.1488,3.9352,0.21361
17.79,1.7864,4.0998,-2.3134
17.8,0.80084,3.5485,-2.7477
17.81,0.50584,2.7015,-2.1956
17.82,0.42716,2.2688,-1.8416
17.83,0.47129,2.3357,-1.8644
17.84,0.72163,2.6495,-1.9278
17.85,1.5985,2.9685,-1.3699
17.86,3.3953,3.1146,0.28072
17.87,3.8135,3.0844,0.72911
17.88,2.0513,2.9274,-0.87609
17.89,0.83331,2.7525,-1.9192
17.9,0.42615,2.7807,-2.3545
17.91,0.28196,3.0122,-2.7303
17.92,0.21783,3.0876,-2.8698
17.93,0.18645,3.0166,-2.8302
17.94,0.17265,3.0578,-2.8851
17.95,0.17127,3.0482,-2.8769
17.96,0.18199,2.994,-2.8121
17.97,0.20906,3.106,-2.8969
17.98,0.26575,3.0838,-2.8181
17.99,0.39328,2.8814,-2.4881
18,0.75019,3.0162,-2.266
18.01,1.8311,3.1998,-1.3687
18.02,3.4968,2.9941,0.50279
18.03,3.2391,2.8565,0.3826
18.04,1.5594,2.7337,-1.1743
18.05,0.69848,2.4201,-1.7216
18.06,0.45018,2.399,-1.9489
18.07,0.40438,2.8097,-2.4054
18.08,0.47662,3.2551,-2.7785
18.09,0.759,3.4719,-2.7129
18.1,1.7065,3.3699,-1.6633
18.11,3.8099,3.0004,0.80956
18.12,4.6423,2.5737,2.0686
18.13,2.6592,2.2304,0.42878
18.14,1.0909,2.212,-1.1212
18.15,0.55814,2.5337,-1.9756
18.16,0.37492,2.8539,-2.479
18.17,0.30003,3.1189,-2.8189
18.18,0.27319,3.4275,-3.1543
18.19,0.27444,3.3938,-3.1193
18.2,0.29946,2.9178,-2.6184
18.21,0.35348,2.5235,-2.17
18.22,0.45434,2.3173,-1.863
18.23,0.64957,2.2299,-1.5803
18.24,1.0887,2.4406,-1.3519
18.25,2.3529,2.8421,-0.48921
18.26,6.0266,2.926,3.1006
18.27,10.655,2.8996,7.7554
18.28,8.7307,2.9974,5.7334
18.29,3.8483,2.7738,1.0745
18.3,1.6519,2.3861,-0.73416
18.31,1.0026,2.1239,-1.1212
18.32,0.84442,2.1158,-1.2714
18.33,0.97152,2.3415,-1.37
18.34,1.6178,2.5672,-0.94939
18.35,3.8095,2.7195,1.09
18.36,7.6556,2.8816,4.774
18.37,7.633,2.9962,4.6368
18.38,3.7397,2.7201,1.0196
18.39,1.4907,2.3337,-0.84305
18.4,0.75454,2.229,-1.4744
18.41,0.47311,2.2557,-1.7826
18.42,0.33811,2.4965,-2.1584
18.43,0.26498,2.6565,-2.3916
18.44,0.22297,2.5028,-2.2798
18.45,0.20022,2.4688,-2.2686
18.46,0.19273,2.671,-2.4783
18.47,0.2026,2.6754,-2.4728
18.48,0.24268,2.3902,-2.1475
18.49,0.36391,2.1523,-1.7884
18.5,0.76003,2.0257,-1.2657
18.51,1.637,2.1115,-0.47451
18.52,1.9855,2.3753,-0.3898
18.53,1.1633,2.4812,-1.3179
18.54,0.51607,2.516,-2
18.55,0.30745,2.6989,-2.3915
18.56,0.26065,2.6032,-2.3426
18.57,0.28967,2.2481,-1.9585
18.58,0.42881,2.1979,-1.7691
18.59,0.9057,2.3132,-1.4075
18.6,2.0949,2.3372,-0.2423
18.61,2.8584,2.2877,0.5707
18.62,1.8114,2.2015,-0.39011
18.63,0.7567,2.086,-1.3293
18.64,0.37504,2.098,-1.7229
18.65,0.23981,2.2503,-2.0105
18.66,0.18002,2.2906,-2.1106
18.67,0.15411,2.2305,-2.0764
18.68,0.14558,2.1884,-2.0428
18.69,0.1492,2.1118,-1.9626
18.7,0.1656,2.1584,-1.9928
18.71,0.20124,2.2327,-2.0315
18.72,0.27563,2.0853,-1.8096
18.73,0.45489,1.9807,-1.5258
18.74,0.99852,2.0963,-1.0977
18.75,2.4111,2.2681,0.14302
18.76,3.5612,2.4517,1.1095
18.77,2.4329,2.5529,-0.12008
18.78,1.0463,2.3511,-1.3048
18.79,0.5389,2.0445,-1.5056
18.8,0.41823,1.9784,-1.5602
18.81,0.45558,2.0181,-1.5625
18.82,0.68702,1.7339,-1.0468
18.83,1.4911,1.4757,0.015404
18.84,3.5668,1.7264,1.8404
18.85,5.0738,2.1015,2.9723
18.86,3.2984,2.2296,1.0688
18.87,1.3247,2.1445,-0.81974
18.88,0.58552,1.9812,-1.3957
18.89,0.33899,1.9134,-1.5745
18.9,0.23393,1.9051,-1.6711
18.91,0.18065,1.8179,-1.6373
18.92,0.15189,1.6677,-1.5158
18.93,0.13761,1.7731,-1.6355
18.94,0.13454,2.2029,-2.0683
18.95,0.14397,2.4456,-2.3016
18.96,0.1746,2.2482,-2.0736
18.97,0.25976,2.0549,-1.7951
18.98,0.53076,2.0573,-1.5265
18.99,1.1981,1.9882,-0.7901
19,1.6291,1.7217,-0.092573
19.01,1.0526,1.3427,-0.29008
19.02,0.47342,1.218,-0.74459
19.03,0.2788,1.5328,-1.254
19.04,0.24479,2.0428,-1.798
19.05,0.29193,2.2942,-2.0023
19.06,0.47462,2.1212,-1.6465
19.07,1.0856,1.8931,-0.80747
19.08,2.4409,1.8991,0.54184
19.09,2.9769,1.9237,1.0532
19.1,1.6993,1.7666,-0.067219
19.11,0.69069,1.5768,-0.88615
19.12,0.34482,1.6742,-1.3293
19.13,0.21831,2.1197,-1.9014
19.14,0.1621,2.4641,-2.302
19.15,0.13702,2.332,-2.195
19.16,0.1282,2.001,-1.8729
19.17,0.13132,1.7787,-1.6474
19.18,0.14779,1.6802,-1.5324
19.19,0.1861,1.5887,-1.4026
19.2,0.27399,1.4014,-1.1274
19.21,0.51726,1.2977,-0.78048
19.22,1.271,1.5362,-0.26519
19.23,2.5762,2.0149,0.56126
19.24,2.5801,2.3126,0.2675
19.25,1.2835,2.1909,-0.90736
19.26,0.54141,1.8997,-1.3583
19.27,0.31632,1.7091,-1.3928
19.28,0.26241,1.6389,-1.3765
19.29,0.30134,1.6094,-1.3081
19.3,0.51324,1.6235,-1.1103
19.31,1.184,1.7376,-0.55361
19.32,2.0379,1.8731,0.16483
19.33,1.6715,2.0191,-0.34761
19.34,0.75602,2.1513,-1.3953
19.35,0.34138,1.9757,-1.6343
19.36,0.20518,1.603,-1.3978
19.37,0.14968,1.4084,-1.2587
19.38,0.12587,1.3436,-1.2177
19.39,0.1177,1.3568,-1.2391
19.4,0.12002,1.4507,-1.3307
19.41,0.13299,1.5816,-1.4486
19.42,0.1623,1.7585,-1.5962
19.43,0.22538,1.9335,-1.7081
19.44,0.385,1.8586,-1.4736
19.45,0.87985,1.5131,-0.63323
19.46,2.0069,1.3294,0.67746
19.47,2.5494,1.4248,1.1246
19.48,1.5271,1.5537,-0.026659
19.49,0.6601,1.627,-0.96687
19.5,0.38225,1.7578,-1.3756
19.51,0.33426,2.0244,-1.6902
19.52,0.41091,2.2618,-1.8509
19.53,0.72322,2.1559,-1.4327
19.54,1.7381,1.6723,0.065721
19.55,3.4119,1.3119,2.1
19.56,3.2749,1.2507,2.0243
19.57,1.5786,1.2232,0.35535
19.58,0.65282,1.1235,-0.47064
19.59,0.35592,1.1887,-0.83277
19.6,0.2471,1.5449,-1.2978
19.61,0.20243,1.9036,-1.7011
19.62,0.18829,1.9287,-1.7404
19.63,0.19494,1.6476,-1.4526
19.64,0.22344,1.3965,-1.1731
19.65,0.28575,1.3992,-1.1135
19.66,0.41913,1.5334,-1.1143
19.67,0.75517,1.495,-0.73984
19.68,1.8004,1.4265,0.37393
19.69,4.2759,1.7623,2.5136
19.7,5.661,2.2483,3.4127
19.71,3.4396,2.2807,1.1589
19.72,1.3817,1.7774,-0.39571
19.73,0.66579,1.2918,-0.626
19.74,0.45852,1.1907,-0.73219
19.75,0.44362,1.3258,-0.88219
19.76,0.65132,1.3779,-0.72661
19.77,1.4245,1.2061,0.21835
19.78,2.6472,1.1041,1.5431
19.79,2.4316,1.2929,1.1387
19.8,1.1501,1.5436,-0.39355
19.81,0.48028,1.4983,-1.018
19.82,0.26231,1.2303,-0.96799
19.83,0.17821,1.1582,-0.98001
19.84,0.13773,1.3389,-1.2011
19.85,0.11649,1.6127,-1.4962
19.86,0.1062,1.7617,-1.6555
19.87,0.1044,1.7116,-1.6072
19.88,0.11246,1.7286,-1.6161
19.89,0.13862,1.9428,-1.8042
19.9,0.21601,1.996,-1.78
19.91,0.46303,1.5879,-1.1249
19.92,0.93918,1.1394,-0.20024
19.93,1.0177,1.0337,-0.016011
19.94,0.55924,1.137,-0.57774
19.95,0.26892,1.2895,-1.0206
19.96,0.18985,1.3406,-1.1507
19.97,0.19374,1.2016,-1.0079
19.98,0.26903,1.11,-0.84093
19.99,0.53306,1.2521,-0.71908
20,1.2748,1.3792,-0.10438
20.01,2.0097,1.2487,0.76106
20.02,1.4744,1.0896,0.38479
20.03,0.64388,1.1693,-0.52539
20.04,0.30917,1.4433,-1.1342
20.05,0.19686,1.7408,-1.544
20.06,0.15269,1.8661,-1.7134
20.07,0.13918,1.7265,-1.5873
20.08,0.14338,1.5996,-1.4563
20.09,0.16376,1.6694,-1.5056
20.1,0.2074,1.6512,-1.4438
20.11,0.29718,1.3393,-1.0421
20.12,0.50937,0.99779,-0.48842
20.13,1.1449,0.89855,0.24632
20.14,2.8875,1.0296,1.8579
20.15,4.6086,1.2217,3.3869
20.16,3.3566,1.297,2.0596
20.17,1.4047,1.1996,0.20512
20.18,0.61939,1.1572,-0.53783
20.19,0.38767,1.2442,-0.8565
20.2,0.34161,1.2609,-0.91924
20.21,0.45383,1.1344,-0.68058
20.22,0.93784,1.053,-0.11514
20.23,1.8106,1.157,0.65358
20.24,1.7975,1.3883,0.40923
20.25,0.89674,1.5534,-0.65662
20.26,0.37609,1.5699,-1.1938
20.27,0.20288,1.4624,-1.2595
20.28,0.13486,1.4055,-1.2706
20.29,0.10181,1.5001,-1.3982
20.3,0.083551,1.4728,-1.3892
20.31,0.072664,1.1852,-1.1126
20.32,0.066054,0.90053,-0.83448
20.33,0.062369,0.77597,-0.7136
20.34,0.060928,0.85742,-0.79649
20.35,0.061506,1.0557,-0.99423
20.36,0.064209,1.1896,-1.1253
20.37,0.069498,1.1912,-1.1217
20.38,0.078368,1.1827,-1.1043
20.39,0.092787,1.2582,-1.1654
20.4,0.11682,1.2877,-1.1709
20.41,0.15983,1.2298,-1.07
20.42,0.24755,1.1638,-0.91624
20.43,0.4717,1.1017,-0.63004
20.44,1.1697,1.088,0.08168
20.45,2.6372,1.174,1.4632
20.46,3.1022,1.2758,1.8263
20.47,1.7047,1.2581,0.4466
20.48,0.67375,1.1705,-0.49673
20.49,0.32683,1.2629,-0.93611
20.5,0.20652,1.4619,-1.2554
20.51,0.15659,1.4355,-1.2789
20.52,0.13668,1.1742,-1.0375
20.53,0.1349,0.93315,-0.79825
20.54,0.15032,0.81526,-0.66494
20.55,0.19186,0.86593,-0.67407
20.56,0.29238,1.0085,-0.71609
20.57,0.58148,1.131,-0.54947
20.58,1.4649,1.1764,0.28859
20.59,2.8282,1.1921,1.6361
20.6,2.6103,1.2153,1.395
20.61,1.2226,1.2212,0.0014312
20.62,0.50486,1.2182,-0.71332
20.63,0.28619,1.1462,-0.86001
20.64,0.22876,1.0097,-0.78096
20.65,0.26965,0.93794,-0.66829
20.66,0.50769,1.0087,-0.50101
20.67,0.9963,1.076,-0.079734
20.68,1.0659,1.074,-0.0081067
20.69,0.56588,1.1295,-0.56357
20.7,0.24117,1.2574,-1.0162
20.71,0.1327,1.2875,-1.1548
20.72,0.093119,1.2044,-1.1113
20.73,0.075288,1.0215,-0.94625
20.74,0.066944,0.85425,-0.7873
20.75,0.064411,0.81881,-0.75439
20.76,0.067188,0.82897,-0.76178
20.77,0.077627,0.8777,-0.80007
20.78,0.10526,0.9579,-0.85264
20.79,0.18865,1.05,-0.86133
20.8,0.42769,1.1132,-0.68547
20.81,0.70803,1.1438,-0.43579
20.82,0.5704,1.1629,-0.59255
20.83,0.27905,1.1041,-0.82503
20.84,0.1628,0.88475,-0.72195
20.85,0.1492,0.74458,-0.59538
20.86,0.19546,0.74714,-0.55168
20.87,0.36627,0.80527,-0.439
20.88,0.8902,0.94116,-0.05096
20.89,1.6024,1.0877,0.51472
20.9,1.3671,1.1402,0.22699
20.91,0.62323,1.1099,-0.48666
20.92,0.27198,1.0576,-0.7856
20.93,0.16061,1.0302,-0.86958
20.94,0.12025,0.94624,-0.82599
20.95,0.10645,0.77398,-0.66753
20.96,0.1072,0.65682,-0.54962
20.97,0.12083,0.63481,-0.51398
20.98,0.15294,0.71839,-0.56545
20.99,0.22342,0.88748,-0.66406
21,0.4053,1.0606,-0.65532
21.01,0.9729,1.1827,-0.20975
21.02,2.2177,1.1902,1.0275
21.03,2.7147,1.1211,1.5936
21.04,1.5575,0.97675,0.58073
21.05,0.64714,0.78538,-0.13824
21.06,0.35797,0.64687,-0.2889
21.07,0.30649,0.62022,-0.31372
21.08,0.40455,0.7009,-0.29635
21.09,0.83736,0.86317,-0.025817
21.1,1.8699,1.063,0.80688
21.11,2.3595,1.1622,1.1973
21.12,1.387,1.1313,0.25578
21.13,0.5566,1.1203,-0.56371
21.14,0.26374,1.1006,-0.83689
21.15,0.15979,0.89991,-0.74012
21.16,0.1135,0.66902,-0.55552
21.17,0.090364,0.55192,-0.46156
21.18,0.079037,0.49277,-0.41373
21.19,0.076206,0.53528,-0.45908
21.2,0.083243,0.75346,-0.67022
21.21,0.11053,1.0695,-0.95901
21.22,0.20258,1.2239,-1.0213
21.23,0.46156,1.1416,-0.68008
21.24,0.71818,1.0851,-0.36689
21.25,0.53018,0.98589,-0.45571
21.26,0.23842,0.74321,-0.50478
21.27,0.12323,0.59841,-0.47519
21.28,0.094638,0.59658,-0.50194
21.29,0.10406,0.64367,-0.53961
21.3,0.17377,0.72813,-0.55436
21.31,0.37793,0.86226,-0.48433
21.32,0.56342,1.0081,-0.44472
21.33,0.40411,1.0596,-0.65544
21.34,0.18808,1.0351,-0.84697
21.35,0.10266,1.0395,-0.93681
21.36,0.06955,0.92323,-0.85368
21.37,0.055659,0.6843,-0.62864
21.38,0.051842,0.48625,-0.43441
21.39,0.053865,0.39578,-0.34192
21.4,0.061677,0.43639,-0.37472
21.41,0.079064,0.60391,-0.52485
21.42,0.11951,0.85113,-0.73162
21.43,0.23636,1.0069,-0.77058
21.44,0.5752,1.0224,-0.44717
21.45,1.0027,1.0081,-0.0053703
21.46,0.82984,0.95041,-0.12057
21.47,0.3878,0.80725,-0.41946
21.48,0.19723,0.65394,-0.45671
21.49,0.15957,0.567,-0.40744
21.5,0.19776,0.54152,-0.34376
21.51,0.37375,0.57441,-0.20066
21.52,0.8951,0.69497,0.20013
21.53,1.4598,0.8705,0.58927
21.54,1.106,0.99189,0.11408
21.55,0.4749,0.9832,-0.5083
21.56,0.20903,0.95577,-0.74674
21.57,0.12466,0.93561,-0.81094
21.58,0.092832,0.7368,-0.64397
21.59,0.080401,0.47483,-0.39443
21.6,0.078741,0.39552,-0.31678
21.61,0.086752,0.44649,-0.35974
21.62,0.10922,0.52345,-0.41422
21.63,0.16531,0.65184,-0.48653
21.64,0.33231,0.82698,-0.49468
21.65,0.8103,0.93998,-0.12968
21.66,1.37,0.93316,0.4368
21.67,1.0905,0.85035,0.24018
21.68,0.50087,0.79697,-0.2961
21.69,0.25862,0.71511,-0.45649
21.7,0.21598,0.52777,-0.31179
21.71,0.28229,0.4461,-0.16381
21.72,0.56996,0.55849,0.011467
21.73,1.3533,0.71784,0.6355
21.74,1.9913,0.79168,1.1996
21.75,1.3464,0.79889,0.54749
21.76,0.55482,0.83481,-0.27999
21.77,0.25022,0.86283,-0.61261
21.78,0.14759,0.74821,-0.60062
21.79,0.10541,0.57726,-0.47186
21.8,0.087096,0.48298,-0.39589
21.81,0.081717,0.44635,-0.36463
21.82,0.087537,0.42573,-0.33819
21.83,0.11029,0.45749,-0.3472
21.84,0.17572,0.59247,-0.41674
21.85,0.38643,0.72988,-0.34345
21.86,0.9072,0.74118,0.16601
21.87,1.2415,0.7209,0.52061
21.88,0.78429,0.76055,0.02374
21.89,0.32238,0.75504,-0.43266
21.9,0.15769,0.64191,-0.48423
21.91,0.11137,0.52536,-0.41398
21.92,0.11533,0.52127,-0.40595
21.93,0.19287,0.59878,-0.40592
21.94,0.36783,0.64775,-0.27992
21.95,0.40667,0.65714,-0.25047
21.96,0.22826,0.70731,-0.47905
21.97,0.10591,0.74258,-0.63667
21.98,0.063177,0.69415,-0.63097
21.99,0.04655,0.59981,-0.55326
22,0.039845,0.55169,-0.51184
22.01,0.038037,0.53976,-0.50172
22.02,0.039823,0.52597,-0.48615
22.03,0.046242,0.48647,-0.44023
22.04,0.062275,0.47056,-0.40828
22.05,0.10783,0.53013,-0.42231
22.06,0.24766,0.58721,-0.33955
22.07,0.47663,0.56699,-0.090357
22.08,0.46119,0.53756,-0.076373
22.09,0.23602,0.61533,-0.37931
22.1,0.11789,0.72181,-0.60392
22.11,0.092067,0.68821,-0.59614
22.12,0.11061,0.59875,-0.48814
22.13,0.20301,0.6096,-0.40659
22.14,0.47106,0.65408,-0.18302
22.15,0.73758,0.59317,0.14441
22.16,0.54303,0.52688,0.016153
22.17,0.24109,0.5865,-0.34541
22.18,0.11935,0.65737,-0.53802
22.19,0.080808,0.62217,-0.54136
22.2,0.068719,0.53881,-0.47009
22.21,0.068955,0.51374,-0.44478
22.22,0.078708,0.54226,-0.46356
22.23,0.10143,0.54932,-0.4479
22.24,0.15076,0.50867,-0.35791
22.25,0.27657,0.47911,-0.20254
22.26,0.66898,0.46832,0.20066
22.27,1.5646,0.46923,1.0954
22.28,1.993,0.475,1.518
22.29,1.1717,0.48091,0.69077
22.3,0.47157,0.53071,-0.059134
22.31,0.23717,0.64408,-0.40691
22.32,0.18052,0.70004,-0.51952
22.33,0.22166,0.64742,-0.42576
22.34,0.44112,0.61292,-0.17179
22.35,0.79839,0.62117,0.17722
22.36,0.73105,0.5913,0.13975
22.37,0.34866,0.49207,-0.14342
22.38,0.14838,0.4371,-0.28872
22.39,0.082528,0.49643,-0.4139
22.4,0.056581,0.56899,-0.51241
22.41,0.043645,0.5548,-0.51115
22.42,0.0363,0.52088,-0.48458
22.43,0.031888,0.5124,-0.48051
22.44,0.029275,0.50852,-0.47925
22.45,0.027945,0.49857,-0.47063
22.46,0.027691,0.4869,-0.45921
22.47,0.028525,0.46361,-0.43509
22.48,0.030684,0.40952,-0.37884
22.49,0.03476,0.38791,-0.35315
22.5,0.042085,0.4299,-0.38782
22.51,0.055895,0.50079,-0.4449
22.52,0.085664,0.56967,-0.48401
22.53,0.16729,0.6268,-0.45951
22.54,0.41666,0.63914,-0.22248
22.55,0.82449,0.58521,0.23928
22.56,0.79374,0.55453,0.23921
22.57,0.38609,0.57076,-0.18467
22.58,0.16409,0.55526,-0.39116
22.59,0.092105,0.46975,-0.37765
22.6,0.066368,0.39429,-0.32792
22.61,0.057741,0.41731,-0.35957
22.62,0.058243,0.49268,-0.43444
22.63,0.067245,0.49328,-0.42603
22.64,0.090161,0.44388,-0.35372
22.65,0.1489,0.46739,-0.31849
22.66,0.33064,0.50646,-0.17582
22.67,0.7904,0.50809,0.28231
22.68,1.1259,0.48897,0.63694
22.69,0.74357,0.43364,0.30993
22.7,0.32124,0.3798,-0.058561
22.71,0.17715,0.36533,-0.18818
22.72,0.16102,0.40487,-0.24385
22.73,0.24232,0.48089,-0.23857
22.74,0.5463,0.52361,0.022692
22.75,1.0261,0.53207,0.49406
22.76,0.94436,0.56753,0.37683
22.77,0.44681,0.57879,-0.13198
22.78,0.1877,0.54346,-0.35576
22.79,0.10377,0.52199,-0.41822
22.8,0.072606,0.50936,-0.43675
22.81,0.059898,0.46253,-0.40264
22.82,0.056549,0.36435,-0.3078
22.83,0.061076,0.31286,-0.25178
22.84,0.077685,0.38595,-0.30826
22.85,0.12576,0.47692,-0.35116
22.86,0.28004,0.48158,-0.20154
22.87,0.62003,0.44609,0.17394
22.88,0.75647,0.4451,0.31137
22.89,0.44189,0.45915,-0.017267
22.9,0.19676,0.44933,-0.25257
22.91,0.12583,0.41484,-0.28901
22.92,0.13292,0.36337,-0.23045
22.93,0.22983,0.32137,-0.091536
22.94,0.53242,0.32946,0.20296
22.95,0.86202,0.40486,0.45716
22.96,0.65455,0.47622,0.17833
22.97,0.28609,0.49522,-0.20913
22.98,0.12993,0.48693,-0.35699
22.99,0.077529,0.50182,-0.42429
23,0.057036,0.52668,-0.46965
23.01,0.049361,0.49219,-0.44283
23.02,0.049067,0.41039,-0.36132
23.03,0.056365,0.37058,-0.31422
23.04,0.078052,0.35704,-0.27899
23.05,0.14331,0.33233,-0.18902
23.06,0.34438,0.32459,0.019797
23.07,0.65523,0.36792,0.28732
23.08,0.60705,0.42075,0.1863
23.09,0.29396,0.42428,-0.13032
23.1,0.13584,0.40562,-0.26978
23.11,0.097461,0.41318,-0.31572
23.12,0.11545,0.41582,-0.30037
23.13,0.22536,0.37378,-0.14842
23.14,0.4718,0.34203,0.12978
23.15,0.54811,0.35004,0.19807
23.16,0.30553,0.34871,-0.043181
23.17,0.12655,0.33428,-0.20773
23.18,0.066055,0.36192,-0.29587
23.19,0.045325,0.42456,-0.37923
23.2,0.037015,0.44541,-0.40839
23.21,0.034439,0.43649,-0.40205
23.22,0.036286,0.45415,-0.41787
23.23,0.044397,0.46492,-0.42052
23.24,0.067953,0.41287,-0.34491
23.25,0.14361,0.34662,-0.20301
23.26,0.32376,0.35053,-0.02677
23.27,0.42522,0.36676,0.058465
23.28,0.26529,0.33064,-0.065344
23.29,0.1188,0.30853,-0.18973
23.3,0.073123,0.32534,-0.25222
23.31,0.0736,0.34375,-0.27015
23.32,0.12115,0.33919,-0.21804
23.33,0.26879,0.35405,-0.085256
23.34,0.41652,0.39335,0.023165
23.35,0.30743,0.40878,-0.10135
23.36,0.13877,0.35676,-0.21799
23.37,0.070406,0.30717,-0.23676
23.38,0.048484,0.33621,-0.28773
23.39,0.041832,0.36173,-0.3199
23.4,0.042625,0.32974,-0.28711
23.41,0.04974,0.31973,-0.26999
23.42,0.066746,0.35824,-0.29149
23.43,0.10789,0.39463,-0.28674
23.44,0.23042,0.37418,-0.14375
23.45,0.57375,0.3482,0.22554
23.46,0.94428,0.37541,0.56887
23.47,0.72042,0.39006,0.33036
23.48,0.31919,0.34187,-0.022684
23.49,0.16014,0.32181,-0.16168
23.5,0.13415,0.34936,-0.2152
23.51,0.19569,0.3371,-0.14141
23.52,0.43708,0.29379,0.14329
23.53,0.79632,0.26834,0.52799
23.54,0.70302,0.26624,0.43679
23.55,0.3231,0.27383,0.049264
23.56,0.13355,0.27899,-0.14544
23.57,0.071029,0.29889,-0.22786
23.58,0.046089,0.33174,-0.28565
23.59,0.033759,0.32333,-0.28957
23.6,0.026759,0.27454,-0.24778
23.61,0.022442,0.28064,-0.2582
23.62,0.019704,0.32241,-0.30271
23.63,0.017998,0.32456,-0.30656
23.64,0.017073,0.30003,-0.28296
23.65,0.016849,0.29318,-0.27633
23.66,0.017405,0.31533,-0.29793
23.67,0.019063,0.30653,-0.28746
23.68,0.0227,0.28285,-0.26015
23.69,0.030969,0.28234,-0.25137
23.7,0.053937,0.29527,-0.24133
23.71,0.12416,0.29305,-0.16889
23.72,0.23915,0.27627,-0.037124
23.73,0.23174,0.29832,-0.066577
23.74,0.11977,0.31923,-0.19946
23.75,0.059428,0.30359,-0.24416
23.76,0.039351,0.26462,-0.22527
23.77,0.033311,0.24009,-0.20678
23.78,0.034391,0.24631,-0.21192
23.79,0.041104,0.26925,-0.22815
23.8,0.056289,0.29852,-0.24224
23.81,0.091551,0.28685,-0.1953
23.82,0.19317,0.25487,-0.0617
23.83,0.49402,0.24363,0.25038
23.84,0.90121,0.25168,0.64953
23.85,0.76843,0.27195,0.49648
23.86,0.34583,0.3015,0.044322
23.87,0.14876,0.35603,-0.20727
23.88,0.09521,0.36466,-0.26945
23.89,0.10149,0.28601,-0.18453
23.9,0.18512,0.23321,-0.048084
23.91,0.32621,0.23954,0.08667
23.92,0.29797,0.25212,0.045844
23.93,0.14386,0.24417,-0.10031
23.94,0.063129,0.25222,-0.18909
23.95,0.036559,0.27882,-0.24227
23.96,0.02621,0.27997,-0.25376
23.97,0.021327,0.26809,-0.24677
23.98,0.019059,0.26801,-0.24895
23.99,0.018688,0.27556,-0.25687
24,0.020866,0.26051,-0.23964
24.01,0.029735,0.24597,-0.21624
24.02,0.055733,0.27287,-0.21713
24.03,0.084404,0.28472,-0.20031
24.04,0.069305,0.25068,-0.18137
24.05,0.042426,0.21706,-0.17464
24.06,0.036966,0.20692,-0.16995
24.07,0.04999,0.21328,-0.16329
24.08,0.098706,0.24583,-0.14713
24.09,0.24208,0.31116,-0.069083
24.1,0.41024,0.36394,0.046295
24.11,0.32448,0.35717,-0.032695
24.12,0.14446,0.28421,-0.13975
24.13,0.065115,0.21065,-0.14553
24.14,0.038002,0.18941,-0.15141
24.15,0.027549,0.2007,-0.17315
24.16,0.023871,0.22414,-0.20027
24.17,0.024091,0.25546,-0.23137
24.18,0.02869,0.25433,-0.22564
24.19,0.043139,0.2217,-0.17856
24.2,0.090119,0.20755,-0.11743
24.21,0.20215,0.22866,-0.026512
24.22,0.26547,0.26289,0.0025867
24.23,0.16672,0.2805,-0.11378
24.24,0.07683,0.27991,-0.20308
24.25,0.050934,0.26244,-0.21151
24.26,0.058165,0.2346,-0.17643
24.27,0.11062,0.19713,-0.086508
24.28,0.24386,0.18812,0.055741
24.29,0.31868,0.21966,0.099025
24.3,0.19716,0.23642,-0.039257
24.31,0.084879,0.22262,-0.13775
24.32,0.043756,0.24039,-0.19664
24.33,0.02915,0.28685,-0.2577
24.34,0.023756,0.31043,-0.28667
24.35,0.022609,0.29411,-0.2715
24.36,0.024726,0.25532,-0.2306
24.37,0.031954,0.20948,-0.17752
24.38,0.053518,0.17684,-0.12332
24.39,0.11998,0.16735,-0.047369
24.4,0.229,0.19144,0.037554
24.41,0.2231,0.22656,-0.003456
24.42,0.11922,0.22955,-0.11033
24.43,0.068441,0.19088,-0.12244
24.44,0.068203,0.17116,-0.10296
24.45,0.11399,0.19632,-0.08233
24.46,0.26876,0.24058,0.028183
24.47,0.49566,0.28701,0.20865
24.48,0.43996,0.29866,0.1413
24.49,0.20548,0.25091,-0.045434
24.5,0.089668,0.19432,-0.10466
24.51,0.053492,0.1652,-0.1117
24.52,0.041837,0.18153,-0.1397
24.53,0.039983,0.21709,-0.1771
24.54,0.045316,0.22953,-0.18422
24.55,0.061292,0.20535,-0.14405
24.56,0.10457,0.18904,-0.084462
24.57,0.24131,0.20981,0.031505
24.58,0.5659,0.24007,0.32583
24.59,0.74833,0.26238,0.48595
24.6,0.4594,0.25794,0.20146
24.61,0.194,0.20699,-0.012983
24.62,0.1096,0.15478,-0.04518
24.63,0.10896,0.13885,-0.029883
24.64,0.19544,0.16191,0.033534
24.65,0.40025,0.20247,0.19777
24.66,0.46283,0.21099,0.25184
24.67,0.257,0.16964,0.087368
24.68,0.10514,0.13278,-0.027642
24.69,0.053378,0.13775,-0.084371
24.7,0.035183,0.1822,-0.14702
24.71,0.02746,0.25027,-0.22281
24.72,0.024499,0.29466,-0.27016
24.73,0.025238,0.26895,-0.24371
24.74,0.031871,0.20237,-0.17049
24.75,0.055856,0.15205,-0.096193
24.76,0.12578,0.14164,-0.015864
24.77,0.20157,0.16348,0.038089
24.78,0.15488,0.18786,-0.032981
24.79,0.071775,0.18573,-0.11395
24.8,0.039037,0.16203,-0.123
24.81,0.034942,0.15846,-0.12352
24.82,0.053388,0.18296,-0.12957
24.83,0.10971,0.20692,-0.09721
24.84,0.15128,0.22947,-0.07819
24.85,0.10205,0.2274,-0.12535
24.86,0.04783,0.18656,-0.13873
24.87,0.027144,0.14501,-0.11787
24.88,0.020245,0.13385,-0.11361
24.89,0.018706,0.14152,-0.12281
24.9,0.020362,0.14812,-0.12775
24.91,0.025791,0.16146,-0.13567
24.92,0.039492,0.16175,-0.12226
24.93,0.080186,0.15116,-0.070973
24.94,0.19922,0.15817,0.041053
24.95,0.34942,0.1811,0.16832
24.96,0.28735,0.20831,0.079037
24.97,0.12985,0.23061,-0.10075
24.98,0.060761,0.2305,-0.16974
24.99,0.045773,0.19396,-0.14819
25,0.061649,0.15101,-0.089357
25.01,0.12423,0.13185,-0.0076184
25.02,0.18213,0.13188,0.050256
25.03,0.12965,0.14536,-0.015712
25.04,0.058491,0.16343,-0.10493
25.05,0.029837,0.16508,-0.13525
25.06,0.020035,0.16237,-0.14233
25.07,0.016517,0.17324,-0.15672
25.08,0.015897,0.18049,-0.16459
25.09,0.017634,0.18685,-0.16921
25.1,0.023376,0.19735,-0.17398
25.11,0.041,0.19143,-0.15043
25.12,0.093474,0.15316,-0.059689
25.13,0.16486,0.11142,0.053436
25.14,0.14373,0.1014,0.042333
25.15,0.07401,0.12553,-0.051519
25.16,0.046566,0.16676,-0.12019
25.17,0.0533,0.18752,-0.13422
25.18,0.10344,0.17228,-0.068842
25.19,0.24324,0.15108,0.092161
25.2,0.35742,0.15536,0.20205
25.21,0.24247,0.1671,0.075373
25.22,0.10129,0.16207,-0.060779
25.23,0.046465,0.16378,-0.11731
25.24,0.02788,0.16296,-0.13508
25.25,0.020592,0.14141,-0.12082
25.26,0.017948,0.1225,-0.10455
25.27,0.018393,0.12485,-0.10646
25.28,0.023241,0.14015,-0.11691
25.29,0.040525,0.15924,-0.11872
25.3,0.09173,0.16269,-0.070955
25.31,0.15201,0.15281,-0.00079964
25.32,0.12188,0.14618,-0.0243
25.33,0.058704,0.15471,-0.096003
25.34,0.034295,0.16635,-0.13206
25.35,0.035583,0.16015,-0.12457
25.36,0.064614,0.14512,-0.080502
25.37,0.14035,0.1247,0.015642
25.38,0.18265,0.11533,0.067315
25.39,0.11216,0.12324,-0.011081
25.4,0.046946,0.13531,-0.088368
25.41,0.023761,0.14944,-0.12568
25.42,0.016144,0.16336,-0.14722
25.43,0.013261,0.16218,-0.14892
25.44,0.012522,0.14834,-0.13582
25.45,0.013564,0.13662,-0.12306
25.46,0.017751,0.1335,-0.11575
25.47,0.031603,0.13843,-0.10682
25.48,0.066841,0.14308,-0.076239
25.49,0.09315,0.14233,-0.049182
25.5,0.06592,0.14102,-0.075096
25.51,0.037161,0.13821,-0.10105
25.52,0.033115,0.12762,-0.094505
25.53,0.050672,0.12128,-0.07061
25.54,0.11556,0.13405,-0.018495
25.55,0.23612,0.14708,0.08904
25.56,0.24611,0.14726,0.098842
25.57,0.12769,0.14578,-0.018097
25.58,0.055793,0.14151,-0.085718
25.59,0.032606,0.13677,-0.10417
25.6,0.02561,0.13461,-0.109
25.61,0.025265,0.12867,-0.10341
25.62,0.030057,0.12377,-0.093716
25.63,0.043326,0.12711,-0.083785
25.64,0.080704,0.13538,-0.05468
25.65,0.19859,0.12951,0.06908
25.66,0.42529,0.12515,0.30014
25.67,0.46192,0.13545,0.32647
25.68,0.24202,0.13547,0.10656
25.69,0.1019,0.12643,-0.024528
25.7,0.063427,0.12252,-0.059097
25.71,0.073219,0.11961,-0.046387
25.72,0.14094,0.12008,0.020855
25.73,0.21814,0.12337,0.094772
25.74,0.16533,0.13168,0.033656
25.75,0.073691,0.13557,-0.061883
25.76,0.034297,0.12663,-0.092329
25.77,0.020832,0.1199,-0.099064
25.78,0.015307,0.11641,-0.1011
25.79,0.01286,0.11622,-0.10336
25.8,0.012221,0.12592,-0.1137
25.81,0.013739,0.13953,-0.12579
25.82,0.020802,0.13471,-0.11391
25.83,0.041574,0.11842,-0.076848
25.84,0.062417,0.1105,-0.048086
25.85,0.047794,0.11069,-0.062899
25.86,0.025439,0.10819,-0.082748
25.87,0.018758,0.11123,-0.092474
25.88,0.023594,0.11726,-0.093665
25.89,0.047274,0.11882,-0.071547
25.9,0.096924,0.11274,-0.01582
25.91,0.10917,0.11008,-0.00091063
25.92,0.062177,0.11252,-0.050342
25.93,0.029722,0.11198,-0.082255
25.94,0.01812,0.11219,-0.094071
25.95,0.014401,0.11421,-0.099811
25.96,0.014383,0.11075,-0.09637
25.97,0.017218,0.10346,-0.086247
25.98,0.024879,0.107,-0.082125
25.99,0.04676,0.11486,-0.068104
26,0.11484,0.11203,0.0028121
26.01,0.23285,0.098688,0.13416
26.02,0.23354,0.09402,0.13952
26.03,0.11716,0.093662,0.023496
26.04,0.051782,0.095927,-0.044145
26.05,0.036037,0.1088,-0.072758
26.06,0.047066,0.11777,-0.070702
26.07,0.093136,0.10919,-0.016054
26.08,0.13158,0.097973,0.033609
26.09,0.090066,0.095267,-0.0052017
26.1,0.039699,0.090819,-0.05112
26.11,0.020445,0.093546,-0.073101
26.12,0.014449,0.10453,-0.090081
26.13,0.01263,0.11236,-0.09973
26.14,0.012988,0.10304,-0.090049
26.15,0.015806,0.091532,-0.075726
26.16,0.024293,0.09223,-0.067937
26.17,0.051503,0.090818,-0.039315
26.18,0.11379,0.087128,0.026664
26.19,0.14431,0.092939,0.051375
26.2,0.089425,0.10126,-0.01183
26.21,0.04465,0.092964,-0.048313
26.22,0.036655,0.083715,-0.04706
26.23,0.057003,0.08802,-0.031016
26.24,0.13065,0.094816,0.035837
26.25,0.22545,0.095441,0.13001
26.26,0.18515,0.095848,0.089305
26.27,0.084004,0.091679,-0.0076751
26.28,0.037477,0.084837,-0.04736
26.29,0.021998,0.08327,-0.061272
26.3,0.016526,0.093218,-0.076693
26.31,0.015284,0.10268,-0.087401
26.32,0.017332,0.093772,-0.07644
26.33,0.025413,0.086051,-0.060638
26.34,0.052646,0.084645,-0.032
26.35,0.12268,0.080606,0.04207
26.36,0.17378,0.083643,0.090141
26.37,0.11498,0.095965,0.01901
26.38,0.050301,0.10275,-0.052449
26.39,0.029155,0.097239,-0.068084
26.4,0.031424,0.084594,-0.053169
26.41,0.059692,0.079633,-0.019941
26.42,0.10398,0.084773,0.019202
26.43,0.091921,0.083717,0.008204
26.44,0.044202,0.080015,-0.035813
26.45,0.020029,0.079718,-0.059689
26.46,0.011445,0.079606,-0.068161
26.47,0.0079124,0.082487,-0.074574
26.48,0.0062188,0.08263,-0.076411
26.49,0.0053016,0.082101,-0.076799
26.5,0.0047921,0.083722,-0.07893
26.51,0.0045489,0.082266,-0.077717
26.52,0.0045257,0.080297,-0.075772
26.53,0.0047399,0.080603,-0.075863
26.54,0.0052855,0.075732,-0.070446
26.55,0.0064516,0.073831,-0.067379
26.56,0.0090894,0.08341,-0.074321
26.57,0.016479,0.090078,-0.073599
26.58,0.038849,0.087696,-0.048847
26.59,0.073364,0.079879,-0.0065154
26.6,0.068316,0.07753,-0.009214
26.61,0.034078,0.077851,-0.043773
26.62,0.01629,0.075398,-0.059108
26.63,0.010653,0.083759,-0.073106
26.64,0.0092241,0.092167,-0.082943
26.65,0.0098516,0.083653,-0.073801
26.66,0.012611,0.071585,-0.058974
26.67,0.020119,0.070824,-0.050705
26.68,0.043495,0.074208,-0.030713
26.69,0.10258,0.071546,0.031035
26.7,0.14598,0.072173,0.073805
26.71,0.097916,0.076419,0.021497
26.72,0.045644,0.074954,-0.029311
26.73,0.031576,0.076048,-0.044472
26.74,0.043513,0.078628,-0.035115
26.75,0.096232,0.076088,0.020144
26.76,0.16999,0.076278,0.093714
26.77,0.14425,0.081242,0.063005
26.78,0.064939,0.07694,-0.012001
26.79,0.027187,0.069686,-0.042499
26.8,0.015054,0.070185,-0.055131
26.81,0.010414,0.069875,-0.059461
26.82,0.0084016,0.070065,-0.061664
26.83,0.0078562,0.079246,-0.07139
26.84,0.0090771,0.081448,-0.072371
26.85,0.0149,0.06887,-0.053969
26.86,0.029026,0.067449,-0.038423
26.87,0.035877,0.07468,-0.038803
26.88,0.022976,0.071787,-0.048812
26.89,0.012497,0.068964,-0.056467
26.9,0.010694,0.076382,-0.065688
26.91,0.015899,0.082239,-0.06634
26.92,0.033315,0.071172,-0.037857
26.93,0.051026,0.061261,-0.010235
26.94,0.038951,0.060098,-0.021147
26.95,0.019971,0.059175,-0.039205
26.96,0.01166,0.063916,-0.052255
26.97,0.00864,0.073839,-0.065199
26.98,0.0082346,0.073633,-0.065398
26.99,0.0095945,0.066373,-0.056779
27,0.013475,0.064911,-0.051435
27.01,0.024409,0.06548,-0.041072
27.02,0.05846,0.068509,-0.010048
27.03,0.12065,0.074964,0.045689
27.04,0.12633,0.075571,0.050758
27.05,0.066641,0.067603,-0.00096182
27.06,0.032183,0.062145,-0.029962
27.07,0.027241,0.065849,-0.038608
27.08,0.0453,0.067103,-0.021803
27.09,0.094521,0.06353,0.030991
27.1,0.11796,0.067405,0.050559
27.11,0.070401,0.0711,-0.00069944
27.12,0.029906,0.06104,-0.031134
27.13,0.015832,0.055689,-0.039857
27.14,0.011398,0.061702,-0.050304
27.15,0.010258,0.064896,-0.054638
27.16,0.011184,0.062204,-0.05102
27.17,0.015212,0.061238,-0.046025
27.18,0.02832,0.063116,-0.034796
27.19,0.066388,0.059916,0.0064721
27.2,0.11118,0.053594,0.057582
27.21,0.089489,0.052847,0.036642
27.22,0.043828,0.054372,-0.010544
27.23,0.027867,0.05824,-0.030372
27.24,0.035234,0.065357,-0.030123
27.25,0.075385,0.065348,0.010037
27.26,0.14013,0.060191,0.079943
27.27,0.12916,0.061008,0.068154
27.28,0.062082,0.060945,0.0011371
27.29,0.027045,0.061475,-0.034431
27.3,0.015635,0.061308,-0.045674
27.31,0.011834,0.059499,-0.047665
27.32,0.011186,0.06219,-0.051004
27.33,0.013188,0.06139,-0.048202
27.34,0.020631,0.058832,-0.038202
27.35,0.045633,0.060667,-0.015034
27.36,0.10118,0.056968,0.044212
27.37,0.12329,0.052775,0.07051
27.38,0.071272,0.055121,0.016151
27.39,0.030655,0.056544,-0.025889
27.4,0.01899,0.055888,-0.036897
27.41,0.022354,0.056218,-0.033863
27.42,0.040633,0.059517,-0.018884
27.43,0.052617,0.056789,-0.0041715
27.44,0.033973,0.045679,-0.011706
27.45,0.015396,0.04287,-0.027475
27.46,0.0086256,0.04851,-0.039885
27.47,0.0064908,0.051262,-0.044771
27.48,0.0059023,0.053428,-0.047525
27.49,0.0062699,0.053577,-0.047307
27.5,0.0080514,0.050637,-0.042586
27.51,0.013929,0.052302,-0.038373
27.52,0.030606,0.055014,-0.024407
27.53,0.048809,0.05488,-0.0060714
27.54,0.038738,0.060561,-0.021822
27.55,0.020845,0.062792,-0.041947
27.56,0.016501,0.054785,-0.038285
27.57,0.025125,0.047385,-0.02226
27.58,0.057418,0.044641,0.012777
27.59,0.10208,0.046337,0.055739
27.6,0.087302,0.053664,0.033639
27.61,0.040606,0.055559,-0.014952
27.62,0.018418,0.048636,-0.030218
27.63,0.011457,0.042728,-0.031272
27.64,0.0094886,0.043438,-0.03395
27.65,0.0099419,0.049301,-0.039359
27.66,0.013165,0.053574,-0.040409
27.67,0.02353,0.058525,-0.034994
27.68,0.056571,0.058088,-0.0015176
27.69,0.11407,0.046999,0.067073
27.7,0.1143,0.038101,0.0762
27.71,0.057399,0.033777,0.023621
27.72,0.02557,0.031355,-0.0057848
27.73,0.018659,0.035807,-0.017148
27.74,0.026869,0.045061,-0.018192
27.75,0.048477,0.046511,0.0019654
27.76,0.051361,0.041208,0.010152
27.77,0.028252,0.04063,-0.012378
27.78,0.013082,0.044023,-0.030941
27.79,0.0074856,0.050923,-0.043438
27.8,0.0053351,0.058657,-0.053321
27.81,0.0045351,0.062066,-0.057531
27.82,0.0044919,0.056222,-0.05173
27.83,0.0054638,0.049065,-0.043602
27.84,0.0092529,0.044528,-0.035275
27.85,0.017842,0.038708,-0.020865
27.86,0.021456,0.033658,-0.012203
27.87,0.013957,0.03643,-0.022473
27.88,0.0087317,0.044461,-0.035729
27.89,0.0094724,0.04568,-0.036208
27.9,0.017802,0.041332,-0.02353
27.91,0.03818,0.039014,-0.00083389
27.92,0.048187,0.038848,0.0093387
27.93,0.029957,0.043758,-0.013801
27.94,0.014316,0.048682,-0.034366
27.95,0.0085253,0.04638,-0.037854
27.96,0.0067996,0.039681,-0.032881
27.97,0.007044,0.036496,-0.029452
27.98,0.0090439,0.03368,-0.024636
27.99,0.014769,0.031161,-0.016393
28,0.032874,0.032671,0.00020222
28.01,0.077333,0.037057,0.040276
28.02,0.10617,0.041461,0.064713
28.03,0.068331,0.042788,0.025543
28.04,0.030909,0.040338,-0.0094292
28.05,0.021097,0.039619,-0.018521
28.06,0.030173,0.042203,-0.012029
28.07,0.063234,0.048595,0.014639
28.08,0.087649,0.051221,0.036428
28.09,0.057269,0.045267,0.012002
28.1,0.023775,0.040332,-0.016557
28.11,0.011183,0.041116,-0.029933
28.12,0.0069914,0.040008,-0.033017
28.13,0.0053,0.037086,-0.031786
28.14,0.0046848,0.036295,-0.03161
28.15,0.0049989,0.035767,-0.030768
28.16,0.0073258,0.036405,-0.029079
28.17,0.013826,0.039745,-0.025918
28.18,0.018721,0.039245,-0.020524
28.19,0.013556,0.036885,-0.023329
28.2,0.008315,0.035837,-0.027522
28.21,0.008449,0.037312,-0.028863
28.22,0.015309,0.037506,-0.022197
28.23,0.034332,0.035801,-0.0014688
28.24,0.048284,0.033609,0.014675
28.25,0.032065,0.030681,0.0013836
28.26,0.01405,0.031051,-0.017002
28.27,0.0073147,0.034292,-0.026977
28.28,0.0052827,0.035057,-0.029774
28.29,0.004944,0.03517,-0.030226
28.3,0.0057909,0.037114,-0.031323
28.31,0.0088104,0.039127,-0.030317
28.32,0.018791,0.036534,-0.017742
28.33,0.043517,0.034767,0.00875
28.34,0.059487,0.038613,0.020874
28.35,0.038095,0.041622,-0.003527
28.36,0.016763,0.039289,-0.022526
28.37,0.01035,0.036925,-0.026575
28.38,0.012627,0.036183,-0.023556
28.39,0.023644,0.035158,-0.011514
28.4,0.030998,0.033672,-0.0026746
28.41,0.020466,0.034819,-0.014354
28.42,0.0098044,0.033383,-0.023578
28.43,0.0055852,0.030045,-0.02446
28.44,0.00416,0.029775,-0.025615
28.45,0.0039348,0.031738,-0.027804
28.46,0.0045908,0.032371,-0.02778
28.47,0.0069202,0.031615,-0.024695
28.48,0.014635,0.031904,-0.017269
28.49,0.032404,0.032553,-0.0001482
28.5,0.040999,0.030509,0.01049
28.51,0.024963,0.027035,-0.0020725
28.52,0.011643,0.027446,-0.015803
28.53,0.0085036,0.0301,-0.021597
28.54,0.012263,0.030761,-0.018498
28.55,0.02343,0.031516,-0.0080863
28.56,0.027988,0.033086,-0.0050981
28.57,0.017224,0.032547,-0.015323
28.58,0.0086639,0.03139,-0.022726
28.59,0.0056025,0.031396,-0.025794
28.6,0.0048772,0.032799,-0.027922
28.61,0.0054025,0.033906,-0.028503
28.62,0.0073692,0.033823,-0.026454
28.63,0.01304,0.033167,-0.020127
28.64,0.030871,0.030498,0.00037296
28.65,0.065137,0.02757,0.037567
28.66,0.07105,0.028208,0.042842
28.67,0.038824,0.029486,0.0093381
28.68,0.019507,0.027999,-0.008492
28.69,0.018608,0.027141,-0.0085334
28.7,0.035266,0.027312,0.0079542
28.71,0.06735,0.028634,0.038716
28.72,0.066728,0.029031,0.037697
28.73,0.033124,0.028694,0.0044294
28.74,0.013727,0.028591,-0.014864
28.75,0.0074499,0.028996,-0.021546
28.76,0.0052462,0.028475,-0.023229
28.77,0.0044837,0.028776,-0.024292
28.78,0.004719,0.028469,-0.02375
28.79,0.0068175,0.024706,-0.017889
28.8,0.013877,0.02182,-0.0079431
28.81,0.023633,0.02249,0.0011429
28.82,0.020566,0.023665,-0.0030987
28.83,0.010801,0.025409,-0.014608
28.84,0.0071187,0.026997,-0.019879
28.85,0.009135,0.027324,-0.018189
28.86,0.018593,0.02905,-0.010457
28.87,0.029264,0.029877,-0.00061308
28.88,0.022962,0.029439,-0.0064775
28.89,0.011512,0.030122,-0.01861
28.9,0.0063656,0.030257,-0.023892
28.91,0.0046528,0.027538,-0.022886
28.92,0.0045255,0.026243,-0.021717
28.93,0.0055935,0.025843,-0.02025
28.94,0.0089191,0.023098,-0.014179
28.95,0.019594,0.021189,-0.0015958
28.96,0.045878,0.020997,0.024881
28.97,0.062928,0.021608,0.04132
28.98,0.040529,0.021791,0.018739
28.99,0.018432,0.021832,-0.0034
29,0.012916,0.025373,-0.012456
29.01,0.019369,0.028599,-0.0092299
29.02,0.038565,0.026682,0.011883
29.03,0.04605,0.025138,0.020912
29.04,0.026584,0.026333,0.00025043
29.05,0.011139,0.026789,-0.01565
29.06,0.0056432,0.026257,-0.020614
29.07,0.0036628,0.025061,-0.021398
29.08,0.0027929,0.021999,-0.019206
29.09,0.0023719,0.01901,-0.016638
29.1,0.0021916,0.018559,-0.016368
29.11,0.0021858,0.019566,-0.01738
29.12,0.0023623,0.021212,-0.018849
29.13,0.0027988,0.021861,-0.019062
29.14,0.0037312,0.02281,-0.019079
29.15,0.0059152,0.027824,-0.021909
29.16,0.01231,0.030243,-0.017932
29.17,0.030989,0.025433,0.005557
29.18,0.054602,0.021725,0.032877
29.19,0.045078,0.022464,0.022614
29.2,0.020533,0.023802,-0.0032694
29.21,0.0089955,0.024386,-0.015391
29.22,0.0050099,0.022347,-0.017337
29.23,0.0035746,0.018902,-0.015327
29.24,0.0032071,0.017111,-0.013904
29.25,0.003772,0.017034,-0.013262
29.26,0.0065459,0.018105,-0.011559
29.27,0.013783,0.019179,-0.0053954
29.28,0.018495,0.019369,-0.00087402
29.29,0.012208,0.021518,-0.0093097
29.3,0.0061065,0.026129,-0.020022
29.31,0.0049284,0.026532,-0.021604
29.32,0.0079821,0.021709,-0.013727
29.33,0.01543,0.019758,-0.0043278
29.34,0.017086,0.020832,-0.0037461
29.35,0.0094116,0.020786,-0.011375
29.36,0.0041225,0.020563,-0.01644
29.37,0.0023567,0.019106,-0.016749
29.38,0.0017505,0.016593,-0.014842
29.39,0.0015247,0.016953,-0.015428
29.4,0.0015113,0.018304,-0.016792
29.41,0.0017872,0.018277,-0.01649
29.42,0.0027212,0.01935,-0.016628
29.43,0.0039704,0.019957,-0.015987
29.44,0.0037606,0.020881,-0.01712
29.45,0.0030951,0.023871,-0.020776
29.46,0.0037847,0.023322,-0.019537
29.47,0.0072872,0.019978,-0.012691
29.48,0.016715,0.020658,-0.0039422
29.49,0.024469,0.021973,0.0024954
29.5,0.017098,0.021405,-0.0043071
29.51,0.0080086,0.019786,-0.011778
29.52,0.0047026,0.016412,-0.011709
29.53,0.0040586,0.013404,-0.0093457
29.54,0.0046436,0.013001,-0.0083574
29.55,0.0066794,0.01476,-0.0080806
29.56,0.012585,0.016564,-0.0039784
29.57,0.031118,0.018682,0.012435
29.58,0.065007,0.020551,0.044456
29.59,0.067979,0.022034,0.045944
29.6,0.035191,0.022985,0.012205
29.61,0.016183,0.021091,-0.0049078
29.62,0.013635,0.018104,-0.004469
29.63,0.023233,0.016753,0.0064795
29.64,0.037288,0.01777,0.019519
29.65,0.030464,0.019288,0.011176
29.66,0.014185,0.019546,-0.0053608
29.67,0.0065633,0.017805,-0.011242
29.68,0.0039702,0.01553,-0.01156
29.69,0.003044,0.013799,-0.010755
29.7,0.0028793,0.014305,-0.011426
29.71,0.0035626,0.01542,-0.011857
29.72,0.0064806,0.014542,-0.0080617
29.73,0.013181,0.015086,-0.0019045
29.74,0.015896,0.019944,-0.0040482
29.75,0.0097219,0.024073,-0.014351
29.76,0.0051762,0.021985,-0.016809
29.77,0.0049264,0.018747,-0.01382
29.78,0.0089395,0.017188,-0.0082489
29.79,0.016265,0.016891,-0.00062595
29.8,0.015703,0.017869,-0.0021654
29.81,0.0082901,0.016773,-0.0084827
29.82,0.0041265,0.013188,-0.0090613
29.83,0.0027181,0.01186,-0.0091421
29.84,0.002433,0.012029,-0.0095965
29.85,0.0028519,0.012148,-0.0092959
29.86,0.0044291,0.013233,-0.0088036
29.87,0.0096688,0.014427,-0.0047585
29.88,0.022663,0.015142,0.0075204
29.89,0.031047,0.019301,0.011746
29.9,0.019778,0.022618,-0.0028398
29.91,0.0085567,0.018421,-0.0098643
29.92,0.005298,0.013939,-0.008641
29.93,0.0069196,0.013433,-0.006513
29.94,0.011873,0.016239,-0.0043659
29.95,0.011971,0.020631,-0.0086597
29.96,0.0062236,0.019907,-0.013683
29.97,0.0026988,0.014408,-0.011709
29.98,0.0014938,0.010433,-0.0089397
29.99,0.0010167,0.009376,-0.0083592


==> figures/data/20230413_constADP_0.007/simu_xrd_strain10/simuXRD_fit_strnmf1.csv <==
0,0.1046,0.092242,0.012355
0.01,0.10569,0.099033,0.0066607
0.02,0.10681,0.10032,0.0064928
0.030001,0.10794,0.10191,0.0060332
0.040001,0.1091,0.10206,0.0070396
0.050001,0.11027,0.10066,0.0096171
0.060001,0.11174,0.10071,0.011031
0.070001,0.11296,0.10253,0.010431
0.080001,0.1142,0.10491,0.009291
0.090002,0.11546,0.10635,0.0091119
0.1,0.11675,0.10696,0.0097913
0.11,0.11806,0.10766,0.010392
0.12,0.11939,0.10893,0.010458
0.13,0.12075,0.11053,0.010223
0.14,0.12214,0.11164,0.010499
0.15,0.12355,0.11274,0.010809
0.16,0.12499,0.11354,0.011455
0.17,0.12646,0.11483,0.011624
0.18,0.12795,0.11576,0.012192
0.19,0.12948,0.117,0.012476
0.2,0.13104,0.11818,0.012859
0.21,0.13263,0.11922,0.013407
0.22,0.13452,0.12061,0.013914
0.23,0.13618,0.12187,0.014304
0.24,0.13786,0.12317,0.014691
0.25,0.13959,0.12451,0.015084
0.26,0.14135,0.12575,0.015599
0.27,0.14315,0.12725,0.015895
0.28,0.14499,0.12814,0.016847
0.29,0.14687,0.12994,0.016924
0.30001,0.14878,0.131,0.01778
0.31001,0.15075,0.13278,0.017961
0.32001,0.15275,0.1342,0.018549
0.33001,0.1548,0.13576,0.019047
0.34001,0.1569,0.13733,0.019568
0.35001,0.15905,0.13914,0.01991
0.36001,0.16125,0.14038,0.020867
0.37001,0.16429,0.14214,0.022155
0.38001,0.1666,0.1439,0.022701
0.39001,0.16896,0.14514,0.023822
0.40001,0.17138,0.14721,0.024166
0.41001,0.17386,0.14873,0.025127
0.42001,0.1764,0.14987,0.026535
0.43001,0.17901,0.15201,0.026996
0.44001,0.18168,0.15374,0.027942
0.45001,0.18443,0.15497,0.029453
0.46001,0.18724,0.15722,0.030025
0.47001,0.19013,0.15883,0.031301
0.48001,0.1931,0.16071,0.032389
0.49001,0.19615,0.16272,0.03343
0.50001,0.19929,0.1645,0.034783
0.51001,0.20279,0.16655,0.036234
0.52001,0.2061,0.1683,0.0378
0.53001,0.20952,0.17025,0.039262
0.54001,0.21303,0.17203,0.040995
0.55001,0.21665,0.17408,0.042563
0.56001,0.22037,0.1754,0.04497
0.57001,0.22421,0.17762,0.046591
0.58001,0.22817,0.17862,0.04955
0.59001,0.23226,0.18099,0.051275
0.60001,0.23648,0.18197,0.05451
0.61001,0.24083,0.18337,0.057468
0.62001,0.24534,0.18464,0.060692
0.63001,0.24999,0.18522,0.064769
0.64001,0.2548,0.18611,0.068694
0.65001,0.25979,0.18659,0.073194
0.66001,0.26566,0.18636,0.079295
0.67001,0.27101,0.18608,0.084924
0.68001,0.27656,0.18485,0.09171
0.69001,0.28232,0.18429,0.098026
0.70001,0.2883,0.18224,0.10606
0.71001,0.29452,0.17977,0.11474
0.72001,0.30099,0.1768,0.12419
0.73001,0.30772,0.17275,0.13497
0.74001,0.31474,0.16941,0.14533
0.75001,0.32206,0.16478,0.15728
0.76001,0.3297,0.15933,0.17036
0.77001,0.33768,0.15318,0.1845
0.78001,0.34603,0.14526,0.20077
0.79001,0.35478,0.13907,0.21571
0.80001,0.36415,0.13194,0.23221
0.81001,0.37378,0.12338,0.2504
0.82001,0.3839,0.11452,0.26938
0.83001,0.39455,0.10406,0.29049
0.84001,0.40578,0.09165,0.31413
0.85001,0.41763,0.085543,0.33209
0.86001,0.43017,0.075234,0.35493
0.87001,0.44344,0.064931,0.37851
0.88001,0.45753,0.05553,0.402
0.89001,0.4725,0.043001,0.4295
0.90002,0.48845,0.033018,0.45544
0.91002,0.50549,0.023884,0.4816
0.92002,0.52371,0.018513,0.5052
0.93002,0.54363,0.011515,0.53211
0.94002,0.56465,0.0024194,0.56223
0.95002,0.58733,0.00013389,0.58719
0.96002,0.61186,0,0.61186
0.97002,0.63848,0,0.63848
0.98002,0.66747,0,0.66747
0.99002,0.69917,0,0.69917
1,0.73396,0,0.73396
1.01,0.77231,0,0.77231
1.02,0.81479,0,0.81479
1.03,0.86209,0,0.86209
1.04,0.91505,0,0.91505
1.05,0.97472,0,0.97472
1.06,1.0424,0,1.0424
1.07,1.1197,0,1.1197
1.08,1.2088,5.5568e-05,1.2087
1.09,1.3124,0.038884,1.2735
1.1,1.434,0.095846,1.3382
1.11,1.5785,0.17867,1.3998
1.12,1.7524,0.27631,1.4761
1.13,1.9647,0.43748,1.5272
1.14,2.2283,0.50705,1.7213
1.15,2.5622,0.89027,1.6719
1.16,2.9947,1.3,1.6947
1.17,3.5708,1.8921,1.6787
1.18,4.3643,2.6446,1.7196
1.19,5.504,3.7336,1.7704
1.2,7.2325,5.3897,1.8428
1.21,10.052,7.6958,2.3562
1.22,15.164,12.443,2.7208
1.23,26.113,22.659,3.4537
1.24,56.393,48.974,7.4187
1.25,148.06,148.02,0.041674
1.26,289.26,310.48,-21.212
1.27,266.56,269.85,-3.2871
1.28,122.49,117.34,5.1543
1.29,47.4,42.187,5.2129
1.3,23.259,18.217,5.0424
1.31,14.073,9.6704,4.403
1.32,9.6345,5.4435,4.191
1.33,7.148,3.2205,3.9275
1.34,5.6192,1.8498,3.7694
1.35,4.618,1.0768,3.5412
1.36,3.9327,0.53371,3.399
1.37,3.449,0.20219,3.2468
1.38,3.1006,0.27568,2.8249
1.39,2.8471,0.18132,2.6657
1.4,2.6626,0.13465,2.528
1.41,2.5303,0.043861,2.4864
1.42,2.4385,0.015573,2.423
1.43,2.3795,0.021671,2.3578
1.44,2.3476,0.046326,2.3013
1.45,2.34,0.085068,2.2549
1.46,2.3523,0.13211,2.2202
1.47,2.384,0.18845,2.1955
1.48,2.4339,0.23744,2.1964
1.49,2.5019,0.2889,2.213
1.5,2.5882,0.3582,2.23
1.51,2.6936,0.44965,2.2439
1.52,2.8194,0.57052,2.2489
1.53,2.9675,0.70153,2.266
1.54,3.1405,0.86966,2.2709
1.55,3.3416,1.0644,2.2772
1.56,3.5749,1.3187,2.2562
1.57,3.8461,1.5496,2.2964
1.58,4.1613,1.7854,2.3759
1.59,4.5295,1.8454,2.684
1.6,4.9617,1.8868,3.0749
1.61,5.4722,0.5768,4.8954
1.62,6.08,0.67628,5.4037
1.63,6.8102,7.9998,-1.1896
1.64,7.697,7.9446,-0.24753
1.65,8.7875,6.4553,2.3323
1.66,10.148,9.2534,0.89504
1.67,11.876,12.317,-0.44012
1.68,14.116,15.005,-0.88895
1.69,17.091,21.799,-4.7082
1.7,21.164,24.058,-2.8936
1.71,26.954,23.05,3.9038
1.72,35.594,28.363,7.2303
1.73,49.344,47.352,1.9919
1.74,73.317,80.767,-7.4507
1.75,121.38,137.92,-16.542
1.76,242.33,233.12,9.2082
1.77,618.54,582.16,36.38
1.78,1443.5,1524.2,-80.69
1.79,1769.8,1774.1,-4.2604
1.8,994.17,993.74,0.42584
1.81,378.2,373.59,4.6146
1.82,166.46,163.69,2.769
1.83,92.852,93.039,-0.18712
1.84,59.675,61.733,-2.0571
1.85,41.799,45.005,-3.2062
1.86,31.034,34.697,-3.6629
1.87,24.045,27.881,-3.8359
1.88,19.251,23.38,-4.1288
1.89,15.823,20.291,-4.4679
1.9,13.292,17.898,-4.6056
1.91,11.375,15.899,-4.5235
1.92,9.894,14.163,-4.2688
1.93,8.7313,12.596,-3.8643
1.94,7.8075,11.232,-3.4243
1.95,7.068,10.201,-3.1333
1.96,6.474,9.5101,-3.0362
1.97,5.9976,8.8123,-2.8147
1.98,5.6189,8.1131,-2.4942
1.99,5.3238,7.468,-2.1442
2,5.1025,6.9181,-1.8156
2.01,4.9491,6.3934,-1.4443
2.02,4.8608,5.9114,-1.0505
2.03,4.8383,5.512,-0.6737
2.04,4.8857,5.2182,-0.33249
2.05,5.0116,5.0639,-0.052289
2.06,5.2303,4.9526,0.2777
2.07,5.5648,4.9628,0.60202
2.08,6.0508,5.2383,0.8125
2.09,6.7452,5.5946,1.1506
2.1,7.7405,6.2339,1.5067
2.11,9.195,7.4234,1.7716
2.12,11.396,9.3008,2.0949
2.13,14.909,12.336,2.5734
2.14,20.989,17.809,3.1796
2.15,32.929,28.386,4.5433
2.16,61.863,55.169,6.6945
2.17,150.84,136.16,14.682
2.18,368.7,371.72,-3.0194
2.19,508.39,504.27,4.1276
2.2,317.5,315.81,1.6906
2.21,124.02,115.99,8.027
2.22,53.397,48.589,4.8086
2.23,29.657,26.308,3.3486
2.24,19.34,16.789,2.5515
2.25,13.913,11.765,2.1486
2.26,10.708,8.82,1.888
2.27,8.6665,6.9567,1.7098
2.28,7.2988,5.4812,1.8176
2.29,6.3518,4.5733,1.7786
2.3,5.6846,3.979,1.7056
2.31,5.214,3.4883,1.7257
2.32,4.8891,2.8834,2.0057
2.33,4.6786,2.435,2.2435
2.34,4.5632,2.0825,2.4806
2.35,4.5323,2.0182,2.5141
2.36,4.582,1.7881,2.7939
2.37,4.7143,1.6044,3.1099
2.38,4.9362,1.7755,3.1607
2.39,5.2627,1.7824,3.4802
2.4,5.7173,2.1712,3.5461
2.41,6.3371,2.7778,3.5592
2.42,7.1791,3.4107,3.7683
2.43,8.3337,4.5137,3.82
2.44,9.9486,6.1184,3.8302
2.45,12.277,8.1418,4.1354
2.46,15.784,11.547,4.237
2.47,21.399,16.669,4.7305
2.48,31.224,25.509,5.7145
2.49,50.961,44.054,6.9073
2.5,100.68,88.793,11.887
2.51,255.39,243.95,11.439
2.52,594.66,581.68,12.976
2.53,728.87,708.14,20.725
2.54,409.84,413.59,-3.7507
2.55,156.49,145.5,10.985
2.56,69.398,65.608,3.7899
2.57,39.122,36.214,2.9073
2.58,25.479,24.189,1.2905
2.59,18.134,17.901,0.23251
2.6,13.718,13.898,-0.1802
2.61,10.859,11.577,-0.71716
2.62,8.9093,9.9255,-1.0162
2.63,7.5275,8.2783,-0.75088
2.64,6.5219,7.2682,-0.74625
2.65,5.7778,4.8614,0.91637
2.66,5.2237,3.3784,1.8453
2.67,4.8141,7.9095,-3.0954
2.68,4.5202,8.462,-3.9418
2.69,4.3245,2.5114,1.8131
2.7,4.2184,1.6114,2.607
2.71,4.2012,7.0067,-2.8056
2.72,4.281,5.561,-1.28
2.73,4.4778,1.0893,3.3884
2.74,4.8295,10.091,-5.2617
2.75,5.4066,11.439,-6.0328
2.76,6.3438,5.8412,0.50256
2.77,7.9176,12.946,-5.0283
2.78,10.772,15.864,-5.0922
2.79,16.717,21.155,-4.4385
2.8,32.37,40.501,-8.1309
2.81,81.068,92.488,-11.419
2.82,174.5,184.15,-9.6449
2.83,189.26,197.02,-7.7634
2.84,97.766,108.61,-10.842
2.85,38.398,41.995,-3.5964
2.86,18.848,24.5,-5.6524
2.87,11.848,17.965,-6.1165
2.88,8.6533,9.4264,-0.77311
2.89,6.9675,12.856,-5.8881
2.9,6.0165,16.715,-10.699
2.91,5.4797,18.595,-13.115
2.92,5.2071,15.994,-10.786
2.93,5.1247,12.523,-7.3981
2.94,5.1971,11.393,-6.1957
2.95,5.4126,10.868,-5.455
2.96,5.7765,10.738,-4.9618
2.97,6.3107,10.891,-4.5799
2.98,7.0563,11.355,-4.2991
2.99,8.0822,12.127,-4.0448
3.0001,9.5011,13.222,-3.7209
3.0101,11.5,14.844,-3.3437
3.0201,14.408,17.409,-3.0007
3.0301,18.835,21.274,-2.4388
3.0401,26.031,27.744,-1.7122
3.0501,38.912,39.292,-0.38047
3.0601,65.765,63.889,1.8756
3.0701,137.22,129.09,8.1251
3.0801,358.55,353.98,4.5673
3.0901,762.35,731.43,30.921
3.1001,794.25,783.97,10.276
3.1101,394.4,407.75,-13.347
3.1201,149.86,143.39,6.4699
3.1301,69.866,68.788,1.0787
3.1401,40.582,40.956,-0.3736
3.1501,26.791,27.129,-0.33735
3.1601,19.157,21.414,-2.2567
3.1701,14.476,17.145,-2.6693
3.1801,11.395,14.143,-2.7487
3.1901,9.259,13.455,-4.1957
3.2001,7.7185,9.5393,-1.8208
3.2101,6.5724,9.0702,-2.4978
3.2201,5.6983,11.26,-5.5621
3.2301,5.0184,11.425,-6.4069
3.2401,4.481,11.949,-7.4681
3.2501,4.0512,11.873,-7.8218
3.2601,3.7043,10.977,-7.2727
3.2701,3.4226,8.823,-5.4003
3.2801,3.1936,6.9809,-3.7873
3.2901,3.0077,9.6508,-6.6431
3.3001,2.858,14.818,-11.96
3.3101,2.7393,16.961,-14.221
3.3201,2.6479,9.9809,-7.3329
3.3301,2.5813,2.8558,-0.27458
3.3401,2.5376,9.6025,-7.065
3.3501,2.5159,14.733,-12.217
3.3601,2.5161,10.594,-8.078
3.3701,2.5389,3.2047,-0.66585
3.3801,2.5856,5.1644,-2.5788
3.3901,2.6589,13.378,-10.719
3.4001,2.7621,12.212,-9.4501
3.4101,2.9005,9.2831,-6.3827
3.4201,3.0814,8.728,-5.6465
3.4301,3.3152,8.0141,-4.699
3.4401,3.6162,7.2382,-3.6219
3.4501,4.0056,7.1724,-3.1668
3.4601,4.514,7.2217,-2.7077
3.4701,5.1882,7.4799,-2.2917
3.4801,6.1018,8.0563,-1.9546
3.4901,7.3755,8.9427,-1.5672
3.5001,9.22,10.319,-1.0995
3.5101,12.029,12.608,-0.57865
3.5201,16.618,16.506,0.11203
3.5301,24.914,23.61,1.304
3.5401,42.537,39.287,3.2507
3.5501,90.686,83.278,7.408
3.5601,237.87,224.44,13.435
3.5701,478.54,450.88,27.661
3.5801,459.35,458.57,0.78097
3.5901,216.31,206.1,10.212
3.6001,83.108,72.36,10.748
3.6101,40.116,37.174,2.9428
3.6201,23.975,22.215,1.7599
3.6301,16.249,15.487,0.7616
3.6401,11.952,11.616,0.33568
3.6501,9.3318,9.3,0.031822
3.6601,7.6388,7.807,-0.16821
3.6701,6.5097,6.6576,-0.14793
3.6801,5.7541,5.8928,-0.13866
3.6901,5.2697,5.4315,-0.16188
3.7001,5.0057,5.0853,-0.079638
3.7101,4.95,5.0332,-0.08315
3.7201,5.1309,5.0154,0.1155
3.7301,5.6389,5.3882,0.25075
3.7401,6.6975,5.9799,0.71757
3.7501,8.8892,7.9871,0.90215
3.7601,14.076,12.885,1.1913
3.7701,29.568,27.608,1.9604
3.7801,73.124,71.711,1.4136
3.7901,120.03,120.05,-0.021586
3.8001,90.972,92.488,-1.5164
3.8101,38.934,34.996,3.9374
3.8201,16.982,13.611,3.371
3.8301,9.9447,7.865,2.0797
3.8401,7.1588,6.0122,1.1465
3.8501,5.8476,3.8788,1.9688
3.8601,5.2088,4.2191,0.98964
3.8701,4.951,2.5458,2.4052
3.8801,4.9589,3.3287,1.6302
3.8901,5.1962,3.0449,2.1513
3.9001,5.6767,3.5671,2.1096
3.9101,6.4625,5.1936,1.269
3.9201,7.6857,4.9778,2.7078
3.9301,9.6058,7.7616,1.8442
3.9401,12.76,10.404,2.356
3.9501,18.39,16.279,2.1111
3.9601,29.949,26.117,3.8323
3.9701,59.914,55.031,4.8831
3.9801,153.28,143.2,10.079
3.9901,341.07,322.52,18.546
4.0001,385.5,389.43,-3.931
4.0101,203.69,197.85,5.8405
4.0201,77.975,65.578,12.397
4.0301,36.042,32.594,3.4473
4.0401,21.151,18.981,2.1708
4.0501,14.355,13.304,1.0512
4.0601,10.719,9.9559,0.7631
4.0701,8.6018,8.4954,0.10636
4.0801,7.3318,6.4311,0.90072
4.0901,6.6025,6.3766,0.22591
4.1001,6.2749,7.8752,-1.6002
4.1101,6.3077,6.7429,-0.43519
4.1201,6.7439,6.0842,0.65968
4.1301,7.7432,6.2738,1.4694
4.1401,9.704,9.7109,-0.0068906
4.1501,13.667,12.177,1.4899
4.1601,22.955,19.516,3.4387
4.1701,50.617,44.708,5.9095
4.1801,128.35,118.43,9.913
4.1901,212.04,204.19,7.8432
4.2001,160.12,161.35,-1.2266
4.2101,67.176,58.289,8.887
4.2201,27.9,25.331,2.569
4.2301,15.212,13.515,1.6975
4.2401,10.078,10.418,-0.34061
4.2501,7.5328,9.8137,-2.2809
4.2601,6.1357,6.5467,-0.41106
4.2701,5.3528,4.5831,0.76969
4.2801,4.9595,7.8955,-2.936
4.2901,4.8655,6.7954,-1.9299
4.3001,5.0596,6.9207,-1.8611
4.3101,5.607,8.0702,-2.4632
4.3201,6.692,7.2133,-0.52131
4.3301,8.7686,10.33,-1.5617
4.3401,13.087,16.239,-3.1521
4.3501,24.019,23.824,0.19553
4.3601,58.156,55.97,2.186
4.3701,136.12,130.09,6.0265
4.3801,173.25,174.25,-1.0032
4.3901,101.25,98.668,2.5845
4.4001,39.582,34.77,4.8116
4.4101,18.008,18.922,-0.9134
4.4201,10.612,12.403,-1.7914
4.4301,7.3411,10.675,-3.3343
4.4401,5.6253,7.4304,-1.805
4.4501,4.6414,7.9646,-3.3232
4.4601,4.0626,7.2367,-3.174
4.4701,3.7441,7.7685,-4.0244
4.4801,3.625,8.3565,-4.7315
4.4901,3.6985,7.0871,-3.3885
4.5001,4.0156,6.3299,-2.3143
4.5101,4.7391,6.6446,-1.9056
4.5201,6.3563,7.7663,-1.41
4.5301,10.656,11.534,-0.87743
4.5401,24.109,23.597,0.51194
4.5501,51.179,51.722,-0.54315
4.5601,57.659,61.42,-3.7603
4.5701,31.631,32.649,-1.0183
4.5801,13.718,13.037,0.68081
4.5901,7.9127,7.9126,0.00014679
4.6001,6.0679,5.0581,1.0099
4.6101,5.4805,6.0401,-0.55959
4.6201,5.4754,4.4656,1.0098
4.6301,5.87,5.8235,0.04654
4.6401,6.6548,3.8348,2.82
4.6501,7.9342,7.1411,0.79311
4.6601,9.9588,8.6431,1.3157
4.6701,13.26,12.259,1.0004
4.6801,19.043,16.611,2.4329
4.6901,30.53,26.128,4.4014
4.7001,58.766,49.129,9.6368
4.7101,146.1,122.43,23.673
4.7201,352.77,330.96,21.817
4.7301,468.13,480.61,-12.485
4.7401,281.81,272.66,9.1471
4.7501,108.7,93.251,15.45
4.7601,46.895,41.705,5.1906
4.7701,25.884,24.389,1.4951
4.7801,16.626,15.645,0.98015
4.7901,11.702,12.208,-0.50573
4.8001,8.7624,9.1421,-0.37974
4.8101,6.8642,10.012,-3.1483
4.8201,5.5678,9.448,-3.8801
4.8301,4.6446,7.0541,-2.4094
4.8401,3.9658,4.8071,-0.84132
4.8501,3.4544,5.6209,-2.1665
4.8601,3.0622,9.4756,-6.4134
4.8701,2.7578,7.3297,-4.5719
4.8801,2.5204,7.4369,-4.9165
4.8901,2.3356,6.45,-4.1144
4.9001,2.1941,6.622,-4.4279
4.9101,2.0895,6.9705,-4.881
4.9201,2.0183,6.5961,-4.5778
4.9301,1.9792,5.9643,-3.9851
4.9401,1.9736,7.4345,-5.4609
4.9501,2.0058,6.5776,-4.5718
4.9601,2.0849,7.4233,-5.3385
4.9701,2.2268,4.1515,-1.9247
4.9801,2.4613,9.5844,-7.1231
4.9901,2.845,10.494,-7.6491
5.0001,3.4951,6.4178,-2.9226
5.0101,4.6881,8.0231,-3.335
5.0201,7.22,14.516,-7.2961
5.0301,14.065,19.041,-4.9759
5.0401,35.153,35.014,0.1392
5.0501,71.635,74.844,-3.2087
5.0601,71.663,78.064,-6.4015
5.0701,35.238,32.939,2.2982
5.0801,14.212,15.302,-1.09
5.0901,7.4399,9.3596,-1.9197
5.1001,4.9972,7.09,-2.0928
5.1101,3.9189,8.1402,-4.2213
5.1201,3.4226,5.9216,-2.499
5.1301,3.2551,7.7061,-4.451
5.1401,3.3401,5.576,-2.236
5.1501,3.7004,5.5454,-1.845
5.1601,4.4786,7.4303,-2.9518
5.1701,6.0968,9.0935,-2.9967
5.1801,9.9687,13.198,-3.2292
5.1901,21.663,21.552,0.11087
5.2001,52.935,53.825,-0.89054
5.2101,81.055,88.503,-7.4473
5.2201,57.101,60.187,-3.0864
5.2301,24.084,23.285,0.79954
5.2401,11.146,13.706,-2.5595
5.2501,7.0909,9.467,-2.3761
5.2601,5.6177,8.7512,-3.1335
5.2701,5.1395,8.2904,-3.1509
5.2801,5.2315,6.628,-1.3965
5.2901,5.8183,7.5262,-1.7078
5.3001,7.03,10.22,-3.1905
5.3101,9.2841,13.965,-4.6812
5.3201,13.708,13.349,0.35851
5.3301,23.919,21.632,2.2874
5.3401,54.128,43.003,11.125
5.3501,138.84,125.81,13.036
5.3601,230.05,241.32,-11.27
5.3701,173.58,171.44,2.1399
5.3801,72.429,61.874,10.556
5.3901,29.72,26.282,3.4384
5.4001,15.967,15.185,0.78186
5.4101,10.446,10.751,-0.30504
5.4201,7.7636,7.6635,0.10011
5.4301,6.3664,6.7254,-0.35901
5.4401,5.7072,6.8833,-1.1761
5.4501,5.6141,6.2937,-0.67961
5.4601,6.1626,6.46,-0.29738
5.4701,7.8367,8.0989,-0.26223
5.4801,12.502,11.839,0.66311
5.4901,27.447,23.332,4.1147
5.5001,63.057,61.373,1.6839
5.5101,82.955,85.113,-2.1586
5.5201,50.82,48.371,2.449
5.5301,21.022,19.206,1.8158
5.5401,10.507,10.248,0.25953
5.5501,7.1211,6.3169,0.80418
5.5601,5.8802,6.8525,-0.97228
5.5701,5.5586,6.4543,-0.89571
5.5801,5.8489,6.6443,-0.79537
5.5901,6.7796,7.3078,-0.52817
5.6001,8.685,6.9027,1.7823
5.6101,12.552,12.763,-0.21101
5.6201,21.594,20.234,1.3599
5.6301,48.471,38.583,9.888
5.6401,123.94,112.3,11.64
5.6501,205.19,204.32,0.86999
5.6601,154.83,150.2,4.6379
5.6701,64.65,56.151,8.4997
5.6801,26.558,25.136,1.4221
5.6901,14.277,14.398,-0.12074
5.7001,9.3369,11.883,-2.546
5.7101,6.9308,8.8822,-1.9514
5.7201,5.6802,6.2676,-0.58746
5.7301,5.11,6.55,-1.44
5.7401,5.1018,7.4478,-2.346
5.7501,5.837,8.3094,-2.4725
5.7601,8.2132,9.9466,-1.7334
5.7701,15.968,15.444,0.52339
5.7801,37.653,39.715,-2.0622
5.7901,59.099,64.101,-5.0027
5.8001,43.286,44.893,-1.6071
5.8101,18.698,20.608,-1.9103
5.8201,8.7013,11.445,-2.7434
5.8301,5.5375,7.48,-1.9425
5.8401,4.3673,7.7568,-3.3895
5.8501,3.9691,5.8675,-1.8984
5.8601,4.0365,6.0584,-2.0219
5.8701,4.5606,8.086,-3.5253
5.8801,5.7797,8.6417,-2.862
5.8901,8.4819,10.372,-1.89
5.9001,15.54,16.553,-1.0128
5.9101,37.749,34.173,3.5764
5.9201,86.565,86.766,-0.20117
5.9301,105.85,107.42,-1.5662
5.9401,59.86,55.59,4.2698
5.9501,23.337,23.242,0.095327
5.9601,10.775,12.599,-1.8248
5.9701,6.4041,8.1493,-1.7452
5.9801,4.4371,6.3116,-1.8745
5.9901,3.3841,4.5565,-1.1724
6.0001,2.7605,5.1964,-2.4359
6.0101,2.3689,5.1914,-2.8225
6.0201,2.1171,4.3146,-2.1976
6.0301,1.9572,4.2488,-2.2916
6.0401,1.8639,4.7122,-2.8483
6.0501,1.8234,5.0522,-3.2288
6.0601,1.8299,5.6704,-3.8405
6.0701,1.8831,5.4212,-3.5381
6.0801,1.9881,5.472,-3.4839
6.0901,2.157,4.5615,-2.4046
6.1001,2.4116,4.4745,-2.063
6.1101,2.7909,3.7036,-0.91268
6.1201,3.3662,4.5461,-1.1798
6.1301,4.2764,5.3325,-1.0562
6.1401,5.8216,6.1517,-0.33009
6.1501,8.7602,8.3037,0.45648
6.1601,15.518,14.401,1.1163
6.1701,35.602,28.897,6.7056
6.1801,90.607,85.224,5.3829
6.1901,144.88,140.4,4.4822
6.2001,105.22,96.032,9.1875
6.2101,43.352,39.545,3.8071
6.2201,18.127,18.061,0.065169
6.2301,9.9829,10.027,-0.044348
6.2401,6.6979,6.7861,-0.088206
6.2501,5.124,5.5296,-0.40556
6.2601,4.3579,5.4557,-1.0978
6.2701,4.1129,5.6344,-1.5215
6.2801,4.4163,5.424,-1.0076
6.2901,5.8175,7.1112,-1.2937
6.3001,10.685,11.23,-0.54517
6.3101,22.427,23.886,-1.4591
6.3201,29.052,30.361,-1.3089
6.3301,18.598,18.582,0.015896
6.3401,8.9919,10.102,-1.1099
6.3501,5.8438,6.9135,-1.0697
6.3601,5.196,6.5472,-1.3512
6.3701,5.4926,7.6663,-2.1737
6.3801,6.4955,8.5289,-2.0334
6.3901,8.4551,9.0363,-0.58116
6.4001,12.237,13.163,-0.92544
6.4101,20.533,20.275,0.25798
6.4201,43.665,36.493,7.1722
6.4301,113.85,106.65,7.1977
6.4401,221.99,216.11,5.8779
6.4501,204.6,188.78,15.819
6.4601,94.255,87.708,6.5466
6.4701,36.782,36.049,0.73285
6.4801,18.376,18.596,-0.21935
6.4901,11.484,12.436,-0.95184
6.5001,8.3217,10.473,-2.1517
6.5101,6.8233,8.6881,-1.8648
6.5201,6.3979,7.5924,-1.1945
6.5301,7.1919,7.642,-0.45011
6.5401,10.762,10.785,-0.023637
6.5501,23.217,22.311,0.90659
6.5601,48.783,47.148,1.6352
6.5701,54.671,52.351,2.3195
6.5801,29.44,28.281,1.1595
6.5901,11.976,12.383,-0.40759
6.6001,6.0797,7.6827,-1.603
6.6101,3.9301,5.3264,-1.3962
6.6201,2.9115,3.8763,-0.96477
6.6301,2.3404,3.6943,-1.3539
6.6401,1.9872,3.7706,-1.7833
6.6501,1.7565,3.5652,-1.8087
6.6601,1.6026,3.3972,-1.7947
6.6701,1.5018,3.3977,-1.8959
6.6801,1.4416,3.1211,-1.6795
6.6901,1.4163,2.5333,-1.1171
6.7001,1.4244,2.2899,-0.86553
6.7101,1.4691,3.1887,-1.7196
6.7201,1.5592,3.3457,-1.7866
6.7301,1.7119,2.9681,-1.2562
6.7401,1.9618,3.0429,-1.0811
6.7501,2.3803,3.0374,-0.65711
6.7601,3.1347,3.4273,-0.2926
6.7701,4.6999,4.35,0.34989
6.7801,8.8283,7.7177,1.1106
6.7901,21.532,19.544,1.9884
6.8001,44.692,43.218,1.4743
6.8101,46.632,43.738,2.8943
6.8201,23.944,21.959,1.9853
6.8301,10.192,9.3836,0.80886
6.8401,5.9355,5.6009,0.33467
6.8501,4.7254,4.2514,0.47401
6.8601,4.657,4.3169,0.34008
6.8701,5.4251,5.2245,0.20062
6.8801,7.4121,6.8103,0.60189
6.8901,12.3,10.789,1.511
6.9001,26.919,23.52,3.3985
6.9101,68.96,64.812,4.1476
6.9201,118.07,109.72,8.3445
6.9301,92.628,84.363,8.2656
6.9401,39.287,35.544,3.7433
6.9501,15.887,13.994,1.8929
6.9601,8.3354,7.8054,0.52995
6.9701,5.2907,5.3752,-0.084434
6.9801,3.7606,4.1155,-0.3549
6.9901,2.8832,3.0338,-0.15066
7.0001,2.3373,2.1013,0.23602
7.0101,1.9806,2.2255,-0.24484
7.0201,1.7422,2.1727,-0.43047
7.0301,1.5844,1.0851,0.49933
7.0401,1.4869,1.6755,-0.18859
7.0501,1.44,1.9816,-0.54158
7.0601,1.4419,1.2769,0.16493
7.0701,1.4991,1.5076,-0.0085318
7.0801,1.6304,2.0673,-0.43692
7.0901,1.8781,2.2568,-0.37874
7.1001,2.34,2.6655,-0.32551
7.1101,3.2768,3.1201,0.15676
7.1201,5.5726,5.3175,0.25509
7.1301,12.647,11.884,0.76282
7.1401,29.971,28.658,1.313
7.1501,41.096,37.075,4.0206
7.1601,25.972,23.372,2.6
7.1701,10.661,9.902,0.75899
7.1801,5.1379,4.5291,0.6088
7.1901,3.3788,3.7656,-0.38676
7.2001,2.7578,2.7628,-0.0050643
7.2101,2.6566,2.1208,0.53583
7.2201,3.0224,2.2866,0.73576
7.2301,4.2977,3.8325,0.4652
7.2401,8.4882,7.8463,0.64198
7.2501,19.198,18.675,0.52308
7.2601,27.018,24.684,2.3338
7.2701,18.068,16.199,1.8688
7.2801,8.1575,7.8238,0.33369
7.2901,4.6497,5.1566,-0.50691
7.3001,3.8004,4.5031,-0.70275
7.3101,3.913,4.4924,-0.57938
7.3201,4.7568,5.7463,-0.98953
7.3301,6.791,6.8366,-0.045588
7.3401,11.99,9.9023,2.0881
7.3501,28.177,25.136,3.0415
7.3601,67.889,64.816,3.0725
7.3701,93.383,83.742,9.6415
7.3801,58.654,53.555,5.0991
7.3901,23.492,21.705,1.7875
7.4001,10.781,9.5175,1.2632
7.4101,6.7021,6.1468,0.55526
7.4201,5.2242,5.5666,-0.34232
7.4301,4.943,5.1728,-0.22979
7.4401,5.7924,5.7312,0.061278
7.4501,9.0944,9.0238,0.070673
7.4601,20.217,19.251,0.9669
7.4701,42.882,40.388,2.4937
7.4801,48.242,44.369,3.8733
7.4901,26.245,24.753,1.4917
7.5001,11.132,10.544,0.58748
7.5101,6.2875,7.3652,-1.0777
7.5201,4.8977,5.586,-0.68829
7.5301,4.8044,5.6617,-0.85729
7.5401,5.7676,6.9306,-1.163
7.5501,8.6755,8.5804,0.095076
7.5601,17.689,16.616,1.0725
7.5701,44.33,42.293,2.037
7.5801,77.952,71.049,6.904
7.5901,63.728,59.824,3.9048
7.6001,27.87,28.23,-0.35943
7.6101,11.535,12.638,-1.1027
7.6201,6.3229,7.6417,-1.3188
7.6301,4.3213,6.1103,-1.789
7.6401,3.4407,5.8774,-2.4368
7.6501,3.1617,5.7609,-2.5992
7.6601,3.5573,6.1119,-2.5546
7.6701,5.6076,7.63,-2.0224
7.6801,10.212,11.759,-1.5468
7.6901,11.713,13.115,-1.402
7.7001,7.375,8.9865,-1.6116
7.7101,4.3158,5.5701,-1.2543
7.7201,3.6076,4.9506,-1.343
7.7301,3.9021,5.1936,-1.2915
7.7401,4.9366,6.0641,-1.1275
7.7501,7.2199,7.9082,-0.68827
7.7601,12.819,12.038,0.78167
7.7701,29.973,26.315,3.6583
7.7801,74.718,69.032,5.6863
7.7901,111.02,100.26,10.76
7.8001,74.672,71.745,2.9265
7.8101,29.877,29.933,-0.056545
7.8201,12.663,12.746,-0.083413
7.8301,6.9822,7.6081,-0.62587
7.8401,4.5806,5.9272,-1.3465
7.8501,3.3451,5.0844,-1.7393
7.8601,2.6345,4.499,-1.8646
7.8701,2.2009,3.9202,-1.7192
7.8801,1.9333,3.6772,-1.7439
7.8901,1.7777,3.6433,-1.8656
7.9001,1.7094,3.2506,-1.5412
7.9101,1.7221,2.8268,-1.1047
7.9201,1.827,2.8385,-1.0115
7.9301,2.0603,2.9999,-0.93966
7.9401,2.5098,3.284,-0.77419
7.9501,3.3996,4.0013,-0.6017
7.9601,5.4251,5.5779,-0.15279
7.9701,11.295,9.9914,1.3033
7.9801,28.387,25.788,2.599
7.9901,49.925,45.063,4.8615
8.0001,40.93,38.58,2.3499
8.0101,18.143,17.174,0.96908
8.0201,7.8428,7.2836,0.55917
8.0301,4.6963,4.7746,-0.078306
8.0401,3.7095,3.955,-0.24544
8.0501,3.685,3.9476,-0.26262
8.0601,4.7197,4.883,-0.16333
8.0701,8.5473,8.2567,0.29059
8.0801,19.939,18.75,1.189
8.0901,33.322,29.726,3.5957
8.1001,26.434,24.63,1.8039
8.1101,12.011,11.749,0.26194
8.1201,5.8468,5.8522,-0.0053928
8.1301,4.1572,4.3789,-0.2217
8.1401,3.9824,4.3272,-0.34482
8.1501,4.8508,5.0188,-0.16803
8.1601,7.6638,7.404,0.25982
8.1701,16.778,15.679,1.0984
8.1801,40.79,37.456,3.3337
8.1901,60.291,53.611,6.6802
8.2001,40.722,38.521,2.2008
8.2101,16.634,15.782,0.85213
8.2201,7.4245,7.1335,0.29104
8.2301,4.4753,4.7452,-0.26994
8.2401,3.3879,3.9839,-0.59606
8.2501,3.1514,3.8842,-0.73284
8.2601,3.87,4.3345,-0.46447
8.2701,7.0625,7.0113,0.051179
8.2801,14.118,13.153,0.96437
8.2901,16.334,15.369,0.9652
8.3001,9.4937,9.7108,-0.21706
8.3101,4.5133,4.7491,-0.23578
8.3201,2.9909,3.6758,-0.68491
8.3301,2.7551,3.3882,-0.63305
8.3401,3.2043,3.7993,-0.59504
8.3501,4.7001,5.196,-0.4959
8.3601,9.3736,9.1208,0.25281
8.3701,23.186,21.607,1.5795
8.3801,40.624,36.324,4.2998
8.3901,33.291,31.811,1.48
8.4001,14.769,14.786,-0.016834
8.4101,6.3867,6.3604,0.026369
8.4201,3.8132,4.673,-0.85988
8.4301,3.0002,3.9129,-0.91268
8.4401,3.0017,3.8122,-0.81052
8.4501,4.039,4.5139,-0.4749
8.4601,7.9875,7.9897,-0.0022431
8.4701,16.909,15.817,1.0926
8.4801,20.463,18.986,1.4775
8.4901,12.073,11.975,0.098117
8.5001,5.5038,5.5579,-0.054177
8.5101,3.4631,4.0578,-0.59476
8.5201,3.1486,3.7312,-0.58262
8.5301,3.7487,4.2104,-0.4617
8.5401,5.8041,6.3034,-0.49931
8.5501,12.424,12.368,0.055339
8.5601,30.836,28.062,2.774
8.5701,49.028,42.797,6.2309
8.5801,35.622,33.996,1.626
8.5901,14.756,14.917,-0.161
8.6001,6.2223,6.9673,-0.74496
8.6101,3.4372,4.2477,-0.81047
8.6201,2.283,3.4186,-1.1356
8.6301,1.6942,3.1633,-1.4691
8.6401,1.356,2.6575,-1.3015
8.6501,1.1488,2.5046,-1.3557
8.6601,1.0198,2.0687,-1.0488
8.6701,0.94384,2.2661,-1.3223
8.6801,0.90984,2.7196,-1.8098
8.6901,0.91694,2.6312,-1.7142
8.7001,0.97604,2.9114,-1.9353
8.7101,1.1218,2.8234,-1.7016
8.7201,1.4601,2.922,-1.4618
8.7301,2.3883,3.4285,-1.0403
8.7401,5.2742,5.8102,-0.53598
8.7501,10.543,10.289,0.25351
8.7601,10.993,11.243,-0.25061
8.7701,5.8518,6.6264,-0.77469
8.7801,2.7566,3.3328,-0.57621
8.7901,1.8457,2.5544,-0.70872
8.8001,1.6803,2.7761,-1.0957
8.8101,1.9167,2.9577,-1.0409
8.8201,2.8398,3.3356,-0.49577
8.8301,5.8344,5.937,-0.10261
8.8401,11.604,11.007,0.59713
8.8501,12.644,12.711,-0.067636
8.8601,7.2972,7.9332,-0.63594
8.8701,4.0331,4.5502,-0.51717
8.8801,3.4164,4.2714,-0.85505
8.8901,4.0148,4.9524,-0.93766
8.9001,5.9352,6.1306,-0.19535
8.9101,11.374,10.053,1.3207
8.9201,28.52,25.38,3.1391
8.9301,61.479,54.366,7.1135
8.9401,66.706,60.574,6.132
8.9501,34.471,31.891,2.5807
8.9601,13.614,12.001,1.6127
8.9701,6.8766,6.5974,0.27923
8.9801,4.7127,4.981,-0.26832
8.9901,4.25,4.5225,-0.27248
9.0002,5.4779,5.4085,0.069342
9.0102,10.799,10.079,0.7195
9.0202,20.409,18.434,1.9754
9.0302,20.31,19.301,1.0096
9.0402,10.484,10.383,0.101
9.0502,4.8905,4.8865,0.0039412
9.0602,3.2585,3.9174,-0.65895
9.0702,3.0311,3.7874,-0.75629
9.0802,3.7691,4.2233,-0.45411
9.0902,6.6656,6.8676,-0.20202
9.1002,15.678,15.087,0.59059
9.1102,27.956,25.469,2.4868
9.1202,23.871,22.495,1.3761
9.1302,10.996,10.697,0.29942
9.1402,4.9403,5.3135,-0.37321
9.1502,3.1308,4.0762,-0.94539
9.1602,2.6777,3.6595,-0.98171
9.1702,3.033,3.9067,-0.87375
9.1802,4.9804,5.8896,-0.90925
9.1902,10.4,10.201,0.19923
9.2002,14.879,13.811,1.0683
9.2102,10.606,10.42,0.18667
9.2202,5.4347,5.5174,-0.082739
9.2302,3.8382,4.2856,-0.44739
9.2402,4.067,4.6253,-0.55833
9.2502,5.6906,5.8777,-0.18715
9.2602,10.535,9.8758,0.65968
9.2702,26.042,23.023,3.0184
9.2802,57.364,50.025,7.3393
9.2902,64.751,59.264,5.4865
9.3002,34.342,32.056,2.2855
9.3102,13.32,12.011,1.3085
9.3202,6.3076,6.7436,-0.43595
9.3302,3.8236,4.55,-0.72641
9.3402,2.7015,3.7766,-1.0751
9.3502,2.1192,3.1759,-1.0567
9.3602,1.806,2.525,-0.71891
9.3702,1.6568,2.3972,-0.74041
9.3802,1.6323,2.5344,-0.90208
9.3902,1.7352,2.3263,-0.59111
9.4002,2.0093,2.3805,-0.37117
9.4102,2.5839,2.9941,-0.41022
9.4202,3.8344,4.111,-0.2766
9.4302,7.1172,6.8127,0.30452
9.4402,17.431,14.998,2.4328
9.4502,39.156,34.76,4.3961
9.4602,46.019,43.572,2.4472
9.4702,25.268,23.22,2.0484
9.4802,9.9485,9.0611,0.88743
9.4902,4.8266,4.9536,-0.12698
9.5002,3.1502,3.4812,-0.33106
9.5102,2.6726,3.1432,-0.47056
9.5202,3.2739,3.879,-0.6051
9.5302,5.8726,6.0422,-0.16964
9.5402,8.5408,8.654,-0.11312
9.5502,6.4137,6.7806,-0.36691
9.5602,3.1997,3.5951,-0.39542
9.5702,1.961,2.5926,-0.6316
9.5802,1.7325,2.4378,-0.70532
9.5902,2.0406,2.7806,-0.74005
9.6002,3.3448,3.657,-0.3122
9.6102,7.544,7.1738,0.37014
9.6202,14.074,13.05,1.0241
9.6302,13.054,13.248,-0.19377
9.6402,6.4621,6.7049,-0.24274
9.6502,3.1349,3.273,-0.13809
9.6602,2.3013,2.9754,-0.67411
9.6702,2.4736,2.9205,-0.44688
9.6802,3.8183,3.7704,0.047898
9.6902,8.5579,7.7053,0.85259
9.7002,18.707,16.847,1.86
9.7102,21.887,20.946,0.94073
9.7202,12.086,11.241,0.8454
9.7302,4.8408,4.4993,0.34147
9.7402,2.3858,2.4603,-0.074443
9.7502,1.5234,2.2513,-0.72791
9.7602,1.1369,1.989,-0.85207
9.7702,0.93818,1.368,-0.42983
9.7802,0.83328,1.4195,-0.58618
9.7902,0.786,1.8359,-1.0499
9.8002,0.78323,1.6812,-0.89794
9.8102,0.82584,1.3988,-0.57291
9.8202,0.93113,1.4465,-0.51532
9.8302,1.1531,1.6637,-0.51063
9.8402,1.6742,1.9626,-0.28841
9.8502,3.2074,3.0906,0.11674
9.8602,7.1377,6.4847,0.65303
9.8702,10.385,10.009,0.37563
9.8802,7.4599,7.4835,-0.023551
9.8902,3.9247,3.7314,0.19325
9.9002,2.9783,3.1216,-0.14334
9.9102,3.5115,3.5885,-0.077032
9.9202,5.6871,5.2094,0.47764
9.9302,12.739,10.562,2.177
9.9402,31.819,27.174,4.6453
9.9502,48.974,44.976,3.9985
9.9602,34.208,32.217,1.9904
9.9702,13.874,12.279,1.5948
9.9802,5.8243,5.3309,0.49339
9.9902,3.1856,3.3108,-0.12516
10,2.0822,2.6228,-0.5406
10.01,1.5179,2.1872,-0.66926
10.02,1.1946,1.9332,-0.73866
10.03,0.99838,2.0914,-1.093
10.04,0.87933,1.7482,-0.86889
10.05,0.8154,1.6201,-0.80467
10.06,0.80165,1.9704,-1.1688
10.07,0.85549,1.7545,-0.89897
10.08,1.0544,1.4757,-0.42125
10.09,1.7179,2.2026,-0.48463
10.1,3.4707,3.8001,-0.32941
10.11,4.9124,5.5326,-0.62017
10.12,3.5499,4.1295,-0.57961
10.13,1.8951,2.3552,-0.46009
10.14,1.3791,2.0569,-0.67782
10.15,1.4527,2.1152,-0.66247
10.16,2.0492,2.3789,-0.32962
10.17,4.0559,4.141,-0.085056
10.18,8.8281,8.5165,0.3116
10.19,11.575,11.393,0.18196
10.2,7.5294,7.9105,-0.38103
10.21,3.916,4.0483,-0.13233
10.22,3.0951,3.3086,-0.21348
10.23,3.8188,3.7467,0.072176
10.24,6.7149,5.9798,0.73516
10.25,16.264,13.004,3.2591
10.26,35.618,31.845,3.7732
10.27,40.195,38.847,1.3477
10.28,21.423,19.047,2.3765
10.29,8.4788,7.1254,1.3534
10.3,4.2399,4.0041,0.23578
10.31,2.9071,3.0638,-0.15672
10.32,2.7606,2.9281,-0.16757
10.33,4.0309,3.9263,0.10463
10.34,6.3477,6.6561,-0.30846
10.35,5.9172,6.2628,-0.34558
10.36,3.4792,3.751,-0.27183
10.37,2.4099,2.7849,-0.37503
10.38,2.5409,2.7768,-0.23589
10.39,3.7329,3.7148,0.018107
10.4,7.7535,6.6683,1.0852
10.41,18.98,16.302,2.6777
10.42,30.088,29.352,0.73551
10.43,21.965,21.224,0.74111
10.44,9.3248,7.8806,1.4442
10.45,4.2544,4.1649,0.08948
10.46,2.8125,3.3342,-0.52177
10.47,2.7389,3.3055,-0.56664
10.48,4.3107,4.3312,-0.02052
10.49,8.3198,7.8008,0.51903
10.5,9.903,9.6167,0.28638
10.51,5.9861,5.5368,0.44929
10.52,2.9742,3.0597,-0.08558
10.53,2.1736,2.2789,-0.10531
10.54,2.4656,2.3991,0.066484
10.55,4.258,3.5994,0.65866
10.56,10.014,8.3103,1.704
10.57,17.878,17.385,0.4931
10.58,15.219,14.668,0.55057
10.59,6.8978,5.9321,0.96572
10.6,2.9418,2.8004,0.14139
10.61,1.6765,2.0017,-0.32517
10.62,1.1932,1.6896,-0.49638
10.63,0.97456,1.4658,-0.49121
10.64,0.87909,1.208,-0.32888
10.65,0.8619,1.1532,-0.29127
10.66,0.91501,1.2851,-0.37007
10.67,1.0623,1.3218,-0.25948
10.68,1.3797,1.4925,-0.11277
10.69,2.1146,2.0413,0.073295
10.7,4.2339,3.3643,0.86962
10.71,10.51,8.5165,1.993
10.72,19.004,18.345,0.65835
10.73,16.233,15.264,0.96892
10.74,7.4109,5.9763,1.4346
10.75,3.274,2.7302,0.54378
10.76,2.0684,2.0101,0.058268
10.77,1.8713,1.9101,-0.03877
10.78,2.5539,2.3721,0.18184
10.79,4.3392,4.1554,0.18385
10.8,4.9849,4.9689,0.01591
10.81,3.4336,3.2404,0.19315
10.82,2.5278,2.3858,0.14199
10.83,2.8653,2.693,0.17224
10.84,4.53,3.881,0.64901
10.85,9.8964,7.218,2.6784
10.86,24.761,20.839,3.9222
10.87,39.457,37.39,2.0669
10.88,28.74,25.48,3.2603
10.89,12.049,9.8072,2.2416
10.9,5.3536,4.9077,0.44585
10.91,3.464,3.449,0.014963
10.92,3.4815,3.1311,0.3504
10.93,5.8397,5.0023,0.83743
10.94,9.9261,9.5029,0.42324
10.95,9.1099,8.872,0.23797
10.96,4.6659,4.3392,0.32665
10.97,2.4382,2.4214,0.016869
10.98,1.9533,2.1644,-0.21111
10.99,2.4243,2.4243,-6.2857e-05
11,4.7216,4.4279,0.29374
11.01,9.7989,9.5241,0.27479
11.02,11.394,10.629,0.76445
11.03,6.4721,5.8996,0.57245
11.04,2.8845,2.9953,-0.11075
11.05,1.7992,2.1677,-0.36849
11.06,1.7542,1.7805,-0.026283
11.07,2.7691,2.3599,0.40919
11.08,5.6319,5.1409,0.491
11.09,7.5009,7.3555,0.14536
11.1,4.9556,4.9284,0.027122
11.11,2.4499,2.5174,-0.067475
11.12,1.7469,1.9898,-0.24298
11.13,2.0452,2.287,-0.24183
11.14,3.7896,3.5074,0.28226
11.15,8.9049,7.9447,0.96017
11.16,13.984,13.12,0.86378
11.17,10.201,9.3427,0.85871
11.18,4.3311,4.0141,0.31704
11.19,1.9327,2.408,-0.4753
11.2,1.155,1.6168,-0.46181
11.21,0.84274,1.3049,-0.4622
11.22,0.6982,1.2353,-0.53707
11.23,0.6368,1.2369,-0.60006
11.24,0.63293,1.4532,-0.82026
11.25,0.68875,1.2964,-0.60762
11.26,0.83894,1.2618,-0.42287
11.27,1.2074,1.5102,-0.30278
11.28,2.286,2.1969,0.089128
11.29,5.4868,4.949,0.53778
11.3,9.824,9.1742,0.64985
11.31,8.4339,7.9121,0.52183
11.32,3.9791,3.8213,0.15782
11.33,1.9486,2.0742,-0.12564
11.34,1.5101,1.7693,-0.25921
11.35,1.9249,2.0723,-0.14743
11.36,3.8081,3.6622,0.14591
11.37,6.6493,6.3907,0.25866
11.38,5.9758,5.7289,0.24692
11.39,3.1032,3.1381,-0.034915
11.4,1.8255,1.9833,-0.15775
11.41,1.7973,1.8326,-0.035364
11.42,2.87,2.6088,0.2612
11.43,6.5296,5.7976,0.73198
11.44,11.905,10.948,0.95732
11.45,10.618,9.6164,1.0011
11.46,5.1327,4.3976,0.7351
11.47,2.533,2.5024,0.030556
11.48,2.0193,2.1921,-0.17275
11.49,2.7283,2.5472,0.18109
11.5,5.6347,5.123,0.51164
11.51,9.706,8.9923,0.71372
11.52,8.3978,7.6293,0.7685
11.53,4.2456,4.1156,0.12997
11.54,2.5104,2.6364,-0.12598
11.55,2.5781,2.6322,-0.054079
11.56,4.4546,3.7841,0.67047
11.57,10.436,9.0564,1.3798
11.58,17.502,15.687,1.8153
11.59,13.806,12.451,1.3545
11.6,6.0991,5.8187,0.28038
11.61,2.7711,2.9445,-0.17333
11.62,1.8239,2.0812,-0.25733
11.63,1.7906,2.1698,-0.37922
11.64,2.6378,2.97,-0.33214
11.65,3.6052,3.6435,-0.03826
11.66,2.9769,3.0172,-0.040343
11.67,2.1001,2.1885,-0.088329
11.68,2.1975,2.1806,0.01691
11.69,3.4463,3.3064,0.13984
11.7,7.7193,6.3783,1.3411
11.71,18.679,16.727,1.9516
11.72,26.636,23.715,2.9214
11.73,17.308,14.867,2.4414
11.74,6.9327,6.5624,0.37029
11.75,3.0542,3.2594,-0.20517
11.76,1.7697,2.1475,-0.37777
11.77,1.2304,1.4257,-0.19529
11.78,0.96672,1.2047,-0.23799
11.79,0.83893,1.151,-0.31207
11.8,0.80196,1.1629,-0.3609
11.81,0.85805,1.2435,-0.38541
11.82,1.0773,1.334,-0.25667
11.83,1.7646,1.7203,0.044283
11.84,3.9239,3.6079,0.31599
11.85,7.4745,7.0877,0.38685
11.86,7.232,6.819,0.41298
11.87,3.7385,3.7037,0.034864
11.88,1.9289,2.1093,-0.18041
11.89,1.6198,1.6577,-0.037901
11.9,2.2852,2.1586,0.12661
11.91,4.6948,4.5397,0.15518
11.92,7.6021,7.1253,0.47677
11.93,6.2465,5.7196,0.52692
11.94,3.3998,3.2603,0.13947
11.95,2.5903,2.6092,-0.018889
11.96,3.5391,3.4102,0.12891
11.97,7.6744,6.4939,1.1805
11.98,17.796,15.779,2.0168
11.99,23.459,20.232,3.2271
12,14.267,12.505,1.7618
12.01,5.7729,5.262,0.51087
12.02,2.8629,2.7342,0.12869
12.03,2.2395,2.2672,-0.027714
12.04,3.0849,3.1347,-0.049734
12.05,5.1038,4.9454,0.1584
12.06,4.9563,4.6917,0.26457
12.07,2.5956,2.6831,-0.087543
12.08,1.2235,1.5307,-0.30724
12.09,0.75738,1.2732,-0.51584
12.1,0.57416,1.1113,-0.53717
12.11,0.4861,0.98556,-0.49946
12.12,0.44307,0.90665,-0.46358
12.13,0.42962,0.83096,-0.40133
12.14,0.44448,0.80319,-0.35871
12.15,0.50142,0.92019,-0.41877
12.16,0.66002,1.0754,-0.41534
12.17,1.1405,1.4675,-0.32701
12.18,2.1401,2.2365,-0.096459
12.19,2.5307,2.4975,0.03326
12.2,1.789,1.9312,-0.14215
12.21,1.4295,1.6649,-0.2354
12.22,1.902,2.0786,-0.17664
12.23,3.8616,3.3652,0.49643
12.24,9.6566,8.2024,1.4543
12.25,16.445,14.134,2.3108
12.26,12.922,11.491,1.4315
12.27,5.5424,5.4165,0.12592
12.28,2.3108,2.5343,-0.22354
12.29,1.2769,1.5189,-0.24199
12.3,0.87234,1.1823,-0.30998
12.31,0.68567,1.2156,-0.52993
12.32,0.60299,1.2247,-0.62171
12.33,0.59142,1.1189,-0.52744
12.34,0.65987,1.0443,-0.38441
12.35,0.88743,1.1443,-0.25692
12.36,1.6153,1.6328,-0.017459
12.37,3.7336,3.5528,0.1808
12.38,6.2177,5.8273,0.39033
12.39,4.9567,4.728,0.22872
12.4,2.308,2.4209,-0.11299
12.41,1.2041,1.4399,-0.23571
12.42,0.99815,1.2894,-0.2913
12.43,1.3363,1.6858,-0.34948
12.44,2.1833,2.492,-0.30874
12.45,2.3865,2.5564,-0.16993
12.46,1.7157,1.8921,-0.17635
12.47,1.5234,1.6409,-0.11749
12.48,2.1929,2.0822,0.11075
12.49,4.7105,3.9045,0.80603
12.5,11.398,9.7653,1.633
12.51,16.849,14.279,2.5692
12.52,11.459,10.311,1.1472
12.53,4.8532,4.6642,0.18894
12.54,2.4888,2.5096,-0.020807
12.55,2.2182,2.1974,0.020856
12.56,3.5964,3.406,0.19048
12.57,6.0893,5.5097,0.57958
12.58,5.6085,5.1184,0.49015
12.59,2.9341,3.0467,-0.11262
12.6,1.6719,1.9745,-0.30251
12.61,1.669,1.8577,-0.18879
12.62,2.9564,2.8089,0.14745
12.63,5.9645,5.4479,0.51661
12.64,6.9196,6.3169,0.60271
12.65,4.006,4.1067,-0.10064
12.66,1.9342,2.1581,-0.22387
12.67,1.4833,1.6275,-0.14427
12.68,2.1157,2.0722,0.04347
12.69,4.3251,3.9231,0.402
12.7,6.1683,5.4294,0.73891
12.71,4.3121,4.1141,0.19804
12.72,2.0879,2.2064,-0.11845
12.73,1.4358,1.5584,-0.12255
12.74,1.8528,1.8491,0.0036934
12.75,3.8518,3.6282,0.22353
12.76,6.665,5.8604,0.80461
12.77,5.6832,5.1326,0.55063
12.78,2.661,2.7275,-0.066527
12.79,1.2326,1.3514,-0.11879
12.8,0.79159,0.95799,-0.1664
12.81,0.64818,0.87663,-0.22845
12.82,0.62195,0.84137,-0.21942
12.83,0.67742,0.85771,-0.18029
12.84,0.8356,0.90972,-0.074122
12.85,1.1979,1.2408,-0.042916
12.86,2.1465,2.0274,0.1191
12.87,5.1231,4.4681,0.65494
12.88,11.658,9.9391,1.7193
12.89,14.261,11.741,2.5198
12.9,8.1646,7.2061,0.95842
12.91,3.3697,3.1208,0.24892
12.92,1.8763,1.8475,0.028798
12.93,1.8283,1.8661,-0.03775
12.94,2.8518,2.7227,0.12914
12.95,3.5699,3.2362,0.33375
12.96,2.4896,2.5127,-0.023091
12.97,1.5109,1.6473,-0.13643
12.98,1.4882,1.5446,-0.056436
12.99,2.5576,2.4174,0.14024
13,5.8361,5.2558,0.58028
13.01,9.1141,7.6047,1.5094
13.02,6.729,5.8186,0.9104
13.03,3.0484,2.8427,0.20575
13.04,1.7083,1.6992,0.0091249
13.05,1.7887,1.7929,-0.0042511
13.06,3.2384,3.1079,0.13047
13.07,5.0778,4.5924,0.48544
13.08,4.0823,3.7809,0.3014
13.09,2.0713,2.0192,0.052066
13.1,1.3619,1.3935,-0.031671
13.11,1.6885,1.6824,0.0061362
13.12,3.4305,3.1679,0.26263
13.13,5.8966,5.0664,0.83017
13.14,5.0556,4.507,0.54859
13.15,2.4485,2.3986,0.049863
13.16,1.2769,1.3932,-0.11626
13.17,1.1031,1.3244,-0.22129
13.18,1.6017,1.7773,-0.17554
13.19,2.4849,2.379,0.10586
13.2,2.3604,2.2841,0.076292
13.21,1.6746,1.7128,-0.038187
13.22,1.7551,1.7092,0.045854
13.23,3.1345,2.7472,0.38738
13.24,7.7347,6.7062,1.0284
13.25,14.889,12.225,2.6646
13.26,13.71,11.569,2.1409
13.27,6.3565,5.7801,0.5764
13.28,2.5213,2.3966,0.12469
13.29,1.2845,1.5526,-0.26808
13.3,0.81212,1.1498,-0.33766
13.31,0.58367,0.91746,-0.33379
13.32,0.45673,0.79002,-0.33329
13.33,0.38073,0.66816,-0.28743
13.34,0.33411,0.61604,-0.28193
13.35,0.30676,0.69946,-0.39271
13.36,0.29407,0.72416,-0.43009
13.37,0.29495,0.67686,-0.3819
13.38,0.31192,0.65804,-0.34612
13.39,0.35406,0.61572,-0.26167
13.4,0.45105,0.69828,-0.24723
13.41,0.71509,0.99012,-0.27503
13.42,1.4808,1.6306,-0.14977
13.43,2.5947,2.4773,0.1174
13.44,2.4273,2.3451,0.082142
13.45,1.5023,1.5716,-0.069323
13.46,1.3288,1.4087,-0.079891
13.47,2.199,2.0624,0.13669
13.48,5.2041,4.5367,0.66743
13.49,9.3285,7.5802,1.7483
13.5,7.9804,6.7519,1.2285
13.51,3.7049,3.3357,0.36924
13.52,1.768,1.6885,0.079557
13.53,1.4437,1.4642,-0.020579
13.54,2.1141,2.0185,0.09563
13.55,3.0902,2.7865,0.3037
13.56,2.5993,2.508,0.091311
13.57,1.6541,1.688,-0.033841
13.58,1.6475,1.6227,0.024777
13.59,3.007,2.6882,0.31878
13.6,7.0305,5.8696,1.1609
13.61,10.682,8.7543,1.9278
13.62,7.547,6.739,0.80804
13.63,3.2637,3.0142,0.24944
13.64,1.6998,1.6721,0.02774
13.65,1.6137,1.5603,0.053451
13.66,2.5409,2.316,0.22484
13.67,3.1934,2.8883,0.30517
13.68,2.2055,2.2577,-0.052152
13.69,1.3156,1.4235,-0.10786
13.7,1.3386,1.3269,0.011734
13.71,2.5088,2.3058,0.203
13.72,5.3239,4.527,0.7969
13.73,6.4291,5.4478,0.98127
13.74,3.7022,3.4991,0.20315
13.75,1.5447,1.6112,-0.066526
13.76,0.80908,0.9428,-0.13372
13.77,0.56714,0.71128,-0.14415
13.78,0.4818,0.69794,-0.21614
13.79,0.47543,0.68697,-0.21154
13.8,0.54479,0.68381,-0.13902
13.81,0.75465,0.83157,-0.076922
13.82,1.3926,1.3285,0.064086
13.83,3.3327,2.8751,0.45768
13.84,6.1482,4.9967,1.1515
13.85,5.4823,4.7603,0.72191
13.86,2.6237,2.5294,0.094322
13.87,1.2715,1.2917,-0.0202
13.88,1.0522,1.0692,-0.017051
13.89,1.5104,1.427,0.083341
13.9,2.0791,1.9594,0.11971
13.91,1.7223,1.7945,-0.072204
13.92,1.2659,1.3586,-0.092757
13.93,1.5773,1.4931,0.084117
13.94,3.3466,2.8025,0.54411
13.95,7.5665,5.927,1.6395
13.96,9.5853,7.7895,1.7958
13.97,5.6739,5.16,0.51386
13.98,2.3642,2.1821,0.18203
13.99,1.3515,1.3138,0.037716
14,1.4715,1.425,0.046512
14.01,2.2531,2.0067,0.24641
14.02,2.2347,2.1072,0.12748
14.03,1.2288,1.3533,-0.12449
14.04,0.61644,0.77029,-0.15385
14.05,0.41207,0.58084,-0.16877
14.06,0.34174,0.49383,-0.15209
14.07,0.32247,0.5139,-0.19143
14.08,0.33781,0.56875,-0.23094
14.09,0.39751,0.55113,-0.15361
14.1,0.55734,0.64354,-0.086199
14.11,1.0409,1.0501,-0.0092483
14.12,2.2088,1.9832,0.22561
14.13,3.0105,2.7207,0.28985
14.14,2.1832,2.1117,0.0715
14.15,1.5195,1.4052,0.11429
14.16,2.0574,1.7701,0.28728
14.17,4.7165,3.7789,0.9376
14.18,9.4766,7.373,2.1036
14.19,9.4494,8.1485,1.3009
14.2,4.6213,4.2474,0.37388
14.21,1.8315,1.7023,0.12924
14.22,0.92616,0.98563,-0.059465
14.23,0.59405,0.70149,-0.10744
14.24,0.44366,0.61223,-0.16857
14.25,0.37331,0.63104,-0.25774
14.26,0.35633,0.67755,-0.32122
14.27,0.41192,0.68434,-0.27242
14.28,0.6614,0.80405,-0.14265
14.29,1.2382,1.1881,0.050131
14.3,1.4809,1.4242,0.056662
14.31,0.97532,1.1149,-0.13954
14.32,0.63667,0.91006,-0.27339
14.33,0.75631,1.018,-0.2617
14.34,1.4912,1.4799,0.011366
14.35,2.5374,2.2715,0.26585
14.36,2.2221,2.1616,0.060502
14.37,1.2036,1.3108,-0.10714
14.38,0.87614,1.0061,-0.12991
14.39,1.2989,1.2618,0.037082
14.4,2.6201,2.2423,0.3777
14.41,3.39,2.9465,0.44351
14.42,2.2202,2.0856,0.13465
14.43,1.2281,1.2042,0.023912
14.44,1.2437,1.2991,-0.055424
14.45,2.3813,2.2245,0.15683
14.46,4.2909,3.7032,0.58775
14.47,4.0027,3.6066,0.39619
14.48,2.1154,2.0103,0.10511
14.49,1.3387,1.3262,0.012449
14.5,1.8127,1.7666,0.046115
14.51,3.6661,3.1928,0.4733
14.52,4.8837,4.159,0.72468
14.53,3.1431,2.8584,0.28474
14.54,1.4127,1.3509,0.061847
14.55,0.85769,0.97006,-0.11237
14.56,0.89071,0.96006,-0.069356
14.57,1.1906,1.1675,0.023087
14.58,1.2054,1.2329,-0.027486
14.59,1.0772,1.1181,-0.040865
14.6,1.4719,1.3644,0.10755
14.61,3.227,2.6918,0.53522
14.62,7.5136,5.9195,1.5941
14.63,9.9091,8.1782,1.7309
14.64,6.0153,5.2415,0.7738
14.65,2.4037,2.0262,0.37751
14.66,1.1223,1.0798,0.042547
14.67,0.70121,0.74618,-0.044965
14.68,0.53899,0.66509,-0.1261
14.69,0.49246,0.66752,-0.17505
14.7,0.54459,0.70566,-0.16107
14.71,0.78828,0.84261,-0.054336
14.72,1.6348,1.4513,0.18357
14.73,3.5259,2.9095,0.61636
14.74,4.2826,3.6271,0.65552
14.75,2.5224,2.2804,0.24195
14.76,1.1686,1.1799,-0.011239
14.77,0.86623,1.0012,-0.13496
14.78,1.2028,1.211,-0.0082368
14.79,1.6875,1.5668,0.12065
14.8,1.402,1.3948,0.0072588
14.81,0.96327,0.97662,-0.013351
14.82,1.1323,1.1343,-0.0019331
14.83,2.3611,2.02,0.34114
14.84,4.7249,3.8882,0.83669
14.85,4.921,4.255,0.66601
14.86,2.6005,2.265,0.33554
14.87,1.276,1.1776,0.098355
14.88,1.1805,1.0966,0.08387
14.89,1.929,1.6929,0.23611
14.9,2.4617,2.3217,0.14002
14.91,1.6943,1.6653,0.028991
14.92,1.0197,1.0266,-0.0068134
14.93,1.1544,1.1287,0.025655
14.94,2.3358,1.9665,0.36932
14.95,3.9145,3.2758,0.63861
14.96,3.2237,2.8879,0.33589
14.97,1.5232,1.3872,0.13601
14.98,0.82598,0.83818,-0.012202
14.99,0.86719,0.88425,-0.017062
15,1.3376,1.3089,0.02866
15.01,1.3996,1.479,-0.079423
15.02,0.87345,1.0155,-0.14204
15.03,0.62931,0.75113,-0.12182
15.04,0.90441,0.88375,0.020662
15.05,1.846,1.6236,0.2224
15.06,2.4584,2.252,0.20632
15.07,1.5784,1.6219,-0.043449
15.08,0.69425,0.87429,-0.18005
15.09,0.3753,0.59019,-0.21489
15.1,0.27645,0.42208,-0.14563
15.11,0.24835,0.3972,-0.14885
15.12,0.26007,0.44709,-0.18702
15.13,0.32292,0.47095,-0.14803
15.14,0.52043,0.60503,-0.084599
15.15,1.1353,1.0493,0.085963
15.16,2.1453,1.8591,0.28616
15.17,2.0897,1.9683,0.12138
15.18,1.1278,1.1101,0.017726
15.19,0.67621,0.71882,-0.042618
15.2,0.77427,0.79836,-0.024093
15.21,1.2702,1.1707,0.099567
15.22,1.4974,1.4298,0.067621
15.23,1.1906,1.1148,0.075792
15.24,1.2826,1.0927,0.18994
15.25,2.5512,1.8675,0.68373
15.26,6.0263,4.5453,1.481
15.27,8.5684,7.0488,1.5196
15.28,5.6138,4.7073,0.90647
15.29,2.3627,1.8848,0.47787
15.3,1.3061,1.1481,0.15799
15.31,1.403,1.2187,0.18429
15.32,1.7811,1.661,0.12003
15.33,1.3838,1.3585,0.025223
15.34,0.79344,0.76837,0.025068
15.35,0.67623,0.69222,-0.015986
15.36,1.0705,0.94723,0.12325
15.37,1.7448,1.5142,0.23064
15.38,1.5773,1.4635,0.11383
15.39,0.8961,0.91057,-0.014471
15.4,0.68214,0.71407,-0.03193
15.41,1.0304,0.90895,0.12141
15.42,1.8376,1.5814,0.2562
15.43,1.9396,1.7884,0.15116
15.44,1.2376,1.0921,0.14549
15.45,1.0501,0.95239,0.097696
15.46,1.8741,1.5201,0.35399
15.47,3.9864,3.2356,0.75088
15.48,4.8205,4.0676,0.75293
15.49,2.7686,2.2874,0.48121
15.5,1.1478,0.94536,0.20248
15.51,0.60188,0.57344,0.028445
15.52,0.43298,0.44689,-0.013913
15.53,0.39293,0.42059,-0.027653
15.54,0.4403,0.4496,-0.0093064
15.55,0.6356,0.59423,0.041364
15.56,1.2908,1.0636,0.2272
15.57,3.025,2.3713,0.65369
15.58,4.4425,3.6932,0.74928
15.59,3.0608,2.5949,0.46594
15.6,1.3905,1.0806,0.30988
15.61,0.91421,0.79628,0.11794
15.62,1.2191,1.1186,0.1005
15.63,1.7045,1.5803,0.12422
15.64,1.3834,1.2922,0.091117
15.65,0.89459,0.83639,0.058197
15.66,1.0329,0.84989,0.18306
15.67,2.1298,1.6065,0.52333
15.68,3.5934,2.9763,0.61715
15.69,2.9782,2.5319,0.44627
15.7,1.457,1.1975,0.25951
15.71,0.94154,0.85151,0.090031
15.72,1.3408,1.1723,0.16856
15.73,2.1068,1.85,0.25684
15.74,1.7742,1.5754,0.19877
15.75,0.84561,0.76463,0.080979
15.76,0.402,0.42216,-0.020156
15.77,0.25766,0.35995,-0.10229
15.78,0.20402,0.3433,-0.13928
15.79,0.18618,0.3102,-0.12402
15.8,0.19512,0.3068,-0.11168
15.81,0.25174,0.30992,-0.058181
15.82,0.43908,0.46959,-0.030511
15.83,0.75387,0.76006,-0.0061904
15.84,0.77673,0.81083,-0.034091
15.85,0.58541,0.61599,-0.03058
15.86,0.71563,0.6572,0.058434
15.87,1.5621,1.2398,0.32232
15.88,3.0135,2.5421,0.47142
15.89,2.8884,2.5376,0.3508
15.9,1.4009,1.1416,0.25923
15.91,0.58855,0.53533,0.053219
15.92,0.33159,0.4784,-0.14681
15.93,0.24422,0.41335,-0.16912
15.94,0.21801,0.36375,-0.14574
15.95,0.23482,0.39538,-0.16056
15.96,0.32977,0.46279,-0.13302
15.97,0.65015,0.66084,-0.010693
15.98,1.2139,1.1776,0.036267
15.99,1.2395,1.1897,0.049726
16,0.74382,0.75928,-0.015458
16.01,0.57748,0.63896,-0.061478
16.02,0.92954,0.86173,0.067802
16.03,1.6379,1.5177,0.12016
16.04,1.6159,1.466,0.14989
16.05,0.99424,0.88374,0.1105
16.06,0.897,0.78217,0.11483
16.07,1.6941,1.3327,0.36146
16.08,3.1621,2.6899,0.47217
16.09,3.0315,2.7138,0.31771
16.1,1.519,1.3114,0.20752
16.11,0.73177,0.71482,0.016956
16.12,0.60423,0.64383,-0.039594
16.13,0.72939,0.73756,-0.0081687
16.14,0.72396,0.72868,-0.0047183
16.15,0.66624,0.69263,-0.026389
16.16,1.0025,0.87836,0.1241
16.17,2.3119,1.7791,0.53281
16.18,4.2497,3.5826,0.66709
16.19,3.7814,3.1868,0.59465
16.2,1.8009,1.4245,0.37641
16.21,0.89208,0.7834,0.10868
16.22,0.82914,0.77172,0.057422
16.23,1.0404,0.9973,0.043095
16.24,0.91316,0.93155,-0.018387
16.25,0.69557,0.70142,-0.0058509
16.26,0.93585,0.74985,0.186
16.27,2.0432,1.6057,0.4375
16.28,3.3798,2.8472,0.53256
16.29,2.6639,2.1754,0.4885
16.3,1.1826,0.97396,0.20868
16.31,0.53724,0.56162,-0.024375
16.32,0.33827,0.38957,-0.051297
16.33,0.27562,0.32931,-0.053688
16.34,0.27831,0.34979,-0.071487
16.35,0.36297,0.38781,-0.024842
16.36,0.67851,0.6014,0.077107
16.37,1.5009,1.2764,0.2245
16.38,2.1046,1.8357,0.26891
16.39,1.4221,1.2319,0.19019
16.4,0.68475,0.64297,0.041779
16.41,0.50819,0.51586,-0.0076622
16.42,0.67221,0.65722,0.014986
16.43,0.81128,0.76175,0.049536
16.44,0.68241,0.66878,0.013637
16.45,0.73463,0.70709,0.027536
16.46,1.4593,1.1561,0.30315
16.47,3.1137,2.5707,0.54293
16.48,3.6544,2.974,0.68042
16.49,2.1118,1.6763,0.4355
16.5,1.0844,0.92261,0.16176
16.51,1.1565,0.97156,0.18494
16.52,1.8337,1.6138,0.21986
16.53,1.7865,1.5688,0.21765
16.54,0.97898,0.89105,0.087923
16.55,0.58956,0.57772,0.011833
16.56,0.71427,0.67162,0.042652
16.57,1.0702,0.98584,0.084356
16.58,0.96425,0.87648,0.087771
16.59,0.58068,0.58374,-0.0030563
16.6,0.51125,0.5387,-0.027448
16.61,0.84469,0.79414,0.050551
16.62,1.2675,1.1704,0.097103
16.63,1.0677,0.9945,0.073156
16.64,0.77482,0.71634,0.058488
16.65,1.1206,0.9019,0.21873
16.66,2.437,1.9629,0.47414
16.67,3.413,2.7782,0.63476
16.68,2.2287,1.8465,0.38218
16.69,0.91892,0.80042,0.1185
16.7,0.43014,0.49835,-0.068212
16.71,0.27162,0.38562,-0.114
16.72,0.213,0.32856,-0.11556
16.73,0.20327,0.30253,-0.099258
16.74,0.25551,0.29283,-0.037318
16.75,0.46785,0.45724,0.010605
16.76,0.8498,0.80578,0.044023
16.77,0.85264,0.80839,0.044253
16.78,0.47986,0.50903,-0.029169
16.79,0.2956,0.36521,-0.069615
16.8,0.33019,0.40714,-0.076952
16.81,0.44578,0.49659,-0.05081
16.82,0.43012,0.46493,-0.034811
16.83,0.40615,0.41715,-0.010995
16.84,0.66789,0.58821,0.079679
16.85,1.4804,1.2387,0.24172
16.86,2.1598,1.7905,0.36929
16.87,1.5339,1.2881,0.24575
16.88,0.81674,0.73704,0.079697
16.89,0.81652,0.71362,0.1029
16.9,1.3987,1.1893,0.20938
16.91,1.6557,1.4379,0.21779
16.92,1.0862,0.98171,0.10446
16.93,0.79012,0.70957,0.080557
16.94,1.2607,1.039,0.22175
16.95,2.2583,1.845,0.41333
16.96,2.1618,1.7707,0.3911
16.97,1.1188,0.96346,0.15529
16.98,0.62197,0.56649,0.055478
16.99,0.68142,0.64522,0.036195
17,0.8931,0.8491,0.044007
17.01,0.76799,0.75839,0.0095961
17.02,0.63395,0.59196,0.041985
17.03,1.0178,0.82235,0.1955
17.04,2.1894,1.7654,0.42398
17.05,2.8497,2.23,0.61964
17.06,1.745,1.4217,0.32325
17.07,0.72463,0.67505,0.049579
17.08,0.36544,0.40172,-0.036276
17.09,0.25422,0.34073,-0.086508
17.1,0.22632,0.31978,-0.093457
17.11,0.25862,0.33232,-0.073694
17.12,0.41766,0.43845,-0.020788
17.13,0.90505,0.8157,0.089356
17.14,1.4843,1.2239,0.26043
17.15,1.2122,1.027,0.18512
17.16,0.65336,0.63257,0.020797
17.17,0.56677,0.56191,0.00486
17.18,0.91265,0.84697,0.065685
17.19,1.1474,1.0347,0.1127
17.2,0.84314,0.7902,0.052945
17.21,0.7234,0.62993,0.093469
17.22,1.3165,1.0214,0.29505
17.23,2.4536,1.8831,0.57044
17.24,2.3478,1.8494,0.49837
17.25,1.1687,1.036,0.13269
17.26,0.57806,0.5906,-0.012547
17.27,0.55223,0.58946,-0.037226
17.28,0.65743,0.66895,-0.011514
17.29,0.48271,0.502,-0.019282
17.3,0.2503,0.29761,-0.047311
17.31,0.1544,0.22798,-0.073577
17.32,0.12561,0.21873,-0.09313
17.33,0.12385,0.23759,-0.11374
17.34,0.14879,0.29796,-0.14917
17.35,0.24076,0.36184,-0.12108
17.36,0.52415,0.5243,-0.00014367
17.37,0.91259,0.81151,0.10108
17.38,0.80204,0.72531,0.076735
17.39,0.44425,0.46874,-0.02449
17.4,0.38893,0.42085,-0.031919
17.41,0.66052,0.64796,0.012567
17.42,0.85037,0.79661,0.053755
17.43,0.54756,0.59615,-0.048587
17.44,0.24663,0.36796,-0.12133
17.45,0.13703,0.2391,-0.10207
17.46,0.102,0.19233,-0.090331
17.47,0.091051,0.20118,-0.11012
17.48,0.094552,0.21816,-0.12361
17.49,0.12228,0.27339,-0.15112
17.5,0.20194,0.3414,-0.13946
17.51,0.27828,0.39046,-0.11218
17.52,0.23402,0.33105,-0.097032
17.53,0.18258,0.24813,-0.06555
17.54,0.22198,0.26179,-0.03981
17.55,0.34366,0.36571,-0.022051
17.56,0.42616,0.44436,-0.018199
17.57,0.49421,0.52452,-0.030312
17.58,0.90575,0.78014,0.12561
17.59,2.2024,1.7206,0.48186
17.6,3.6176,2.711,0.90659
17.61,2.7685,2.0948,0.67369
17.62,1.2683,1.0331,0.23512
17.63,0.79942,0.69231,0.10711
17.64,0.98672,0.89905,0.087671
17.65,1.0464,0.95153,0.094859
17.66,0.68492,0.70422,-0.019291
17.67,0.53773,0.55132,-0.01359
17.68,0.86,0.73506,0.12494
17.69,1.3226,1.0502,0.27234
17.7,1.0612,0.86276,0.19841
17.71,0.5489,0.49138,0.057521
17.72,0.41602,0.42276,-0.0067366
17.73,0.56454,0.58336,-0.018823
17.74,0.62886,0.6305,-0.0016377
17.75,0.47723,0.48265,-0.0054182
17.76,0.51935,0.44802,0.071325
17.77,1.0416,0.8376,0.20402
17.78,1.6969,1.275,0.42198
17.79,1.3417,1.0451,0.2966
17.8,0.61041,0.5776,0.03281
17.81,0.29646,0.35316,-0.056705
17.82,0.20892,0.27377,-0.064846
17.83,0.20039,0.23612,-0.035733
17.84,0.25681,0.25208,0.0047295
17.85,0.47252,0.3917,0.080819
17.86,1.1009,0.87061,0.23033
17.87,1.7842,1.354,0.43011
17.88,1.3778,1.1224,0.25546
17.89,0.66596,0.65035,0.015605
17.9,0.47746,0.47594,0.0015166
17.91,0.62452,0.54231,0.082211
17.92,0.64046,0.53174,0.10872
17.93,0.43049,0.38891,0.041575
17.94,0.40247,0.36688,0.035586
17.95,0.70647,0.61177,0.094702
17.96,1.0149,0.84923,0.16565
17.97,0.75591,0.70058,0.055337
17.98,0.43957,0.44297,-0.0033907
17.99,0.48672,0.43069,0.056026
18,0.78173,0.62778,0.15395
18.01,0.78182,0.63342,0.1484
18.02,0.48696,0.44454,0.042417
18.03,0.44,0.41781,0.022192
18.04,0.7565,0.6762,0.080298
18.05,1.0148,0.83703,0.17773
18.06,0.70258,0.61265,0.089936
18.07,0.38541,0.36098,0.024427
18.08,0.36695,0.33785,0.029093
18.09,0.4984,0.44455,0.053853
18.1,0.51554,0.46881,0.046729
18.11,0.54111,0.49011,0.050994
18.12,1.0339,0.84414,0.18977
18.13,2.262,1.681,0.58099
18.14,2.7477,1.9843,0.76342
18.15,1.5628,1.251,0.31178
18.16,0.62447,0.54355,0.080917
18.17,0.30441,0.31111,-0.0067044
18.18,0.1987,0.25289,-0.054186
18.19,0.16269,0.23083,-0.068144
18.2,0.17316,0.24278,-0.069622
18.21,0.26911,0.30152,-0.03241
18.22,0.46306,0.41545,0.047609
18.23,0.49099,0.42728,0.063705
18.24,0.33937,0.3225,0.016867
18.25,0.35267,0.3298,0.02287
18.26,0.6359,0.55945,0.076452
18.27,0.84038,0.70834,0.13204
18.28,0.59875,0.54635,0.052402
18.29,0.43031,0.3844,0.045916
18.3,0.66103,0.54105,0.11998
18.31,1.0802,0.82117,0.25899
18.32,0.93262,0.74662,0.186
18.33,0.49514,0.46185,0.033288
18.34,0.38128,0.37318,0.0080982
18.35,0.53304,0.49199,0.041043
18.36,0.57904,0.52639,0.052653
18.37,0.41765,0.38605,0.031599
18.38,0.44677,0.3835,0.063272
18.39,0.86172,0.69305,0.16868
18.4,1.2242,0.91957,0.30465
18.41,0.8497,0.7143,0.1354
18.42,0.41242,0.40848,0.0039317
18.43,0.32405,0.33639,-0.012347
18.44,0.39211,0.37857,0.013539
18.45,0.34685,0.34018,0.0066724
18.46,0.26105,0.27557,-0.014516
18.47,0.35691,0.34059,0.016319
18.48,0.66061,0.54275,0.11786
18.49,0.73024,0.59873,0.13152
18.5,0.41422,0.41379,0.00043052
18.51,0.20096,0.24342,-0.042465
18.52,0.14002,0.1876,-0.047583
18.53,0.13896,0.18826,-0.049306
18.54,0.18423,0.2271,-0.042864
18.55,0.34296,0.33299,0.0099746
18.56,0.81853,0.65799,0.16054
18.57,1.4216,1.0454,0.37619
18.58,1.1783,0.94116,0.23713
18.59,0.56467,0.52035,0.044317
18.6,0.34525,0.32622,0.019033
18.61,0.38261,0.34391,0.038703
18.62,0.38184,0.36003,0.021807
18.63,0.31327,0.32423,-0.01096
18.64,0.43386,0.39487,0.038989
18.65,0.88072,0.69857,0.18215
18.66,1.1416,0.87222,0.26942
18.67,0.73483,0.62904,0.10579
18.68,0.40918,0.37635,0.032825
18.69,0.4651,0.40819,0.056906
18.7,0.61272,0.51246,0.10026
18.71,0.44917,0.43531,0.013862
18.72,0.2168,0.26784,-0.051035
18.73,0.12338,0.18316,-0.059775
18.74,0.097729,0.15608,-0.05835
18.75,0.098955,0.15787,-0.058912
18.76,0.13011,0.18284,-0.05273
18.77,0.24055,0.26351,-0.022956
18.78,0.46745,0.41843,0.049017
18.79,0.54441,0.47867,0.065746
18.8,0.4018,0.39484,0.0069598
18.81,0.46462,0.42878,0.035835
18.82,0.92542,0.73395,0.19147
18.83,1.2356,0.92237,0.31318
18.84,0.78402,0.6544,0.12962
18.85,0.33152,0.33971,-0.0081868
18.86,0.17021,0.2342,-0.063996
18.87,0.12435,0.19221,-0.067867
18.88,0.12288,0.18512,-0.062238
18.89,0.17389,0.21801,-0.044123
18.9,0.35517,0.3315,0.023674
18.91,0.62474,0.49647,0.12827
18.92,0.56908,0.47901,0.090073
18.93,0.32208,0.3268,-0.004722
18.94,0.27561,0.31924,-0.043634
18.95,0.39861,0.39926,-0.00064361
18.96,0.41443,0.38474,0.029688
18.97,0.30129,0.28994,0.01135
18.98,0.35668,0.31202,0.044657
18.99,0.66144,0.51021,0.15123
19,0.79353,0.61782,0.1757
19.01,0.50816,0.47044,0.037721
19.02,0.3532,0.37149,-0.018293
19.03,0.50541,0.46892,0.036485
19.04,0.65553,0.54427,0.11126
19.05,0.47076,0.41957,0.051191
19.06,0.31862,0.29978,0.018846
19.07,0.43802,0.37887,0.059145
19.08,0.63231,0.49621,0.1361
19.09,0.49927,0.427,0.072269
19.1,0.28604,0.2891,-0.0030567
19.11,0.27181,0.28556,-0.013753
19.12,0.37408,0.34414,0.029933
19.13,0.38598,0.35335,0.032638
19.14,0.40944,0.3519,0.057536
19.15,0.80063,0.60082,0.19981
19.16,1.5637,1.0839,0.47977
19.17,1.5556,1.1295,0.4261
19.18,0.76849,0.62391,0.14458
19.19,0.31502,0.28474,0.030279
19.2,0.17042,0.18905,-0.018635
19.21,0.12274,0.17021,-0.047464
19.22,0.11443,0.17356,-0.059137
19.23,0.15271,0.18753,-0.03482
19.24,0.26232,0.24604,0.016277
19.25,0.32023,0.29422,0.026012
19.26,0.23271,0.24962,-0.01691
19.27,0.19546,0.20302,-0.0075653
19.28,0.29327,0.26754,0.025729
19.29,0.39405,0.35451,0.039545
19.3,0.35647,0.34039,0.016084
19.31,0.43944,0.37782,0.061618
19.32,0.92971,0.68222,0.2475
19.33,1.443,1.0103,0.4327
19.34,1.0638,0.82772,0.23604
19.35,0.48944,0.41337,0.07607
19.36,0.315,0.27581,0.039195
19.37,0.32837,0.31014,0.018229
19.38,0.28726,0.30856,-0.021298
19.39,0.25749,0.26342,-0.0059259
19.4,0.42814,0.35398,0.074152
19.41,0.72858,0.53829,0.19029
19.42,0.65279,0.51937,0.13343
19.43,0.34906,0.31341,0.035645
19.44,0.2614,0.23933,0.022063
19.45,0.33452,0.305,0.029524
19.46,0.32091,0.33473,-0.013811
19.47,0.23684,0.27337,-0.03653
19.48,0.31099,0.29046,0.020524
19.49,0.55297,0.41927,0.1337
19.5,0.56356,0.44672,0.11684
19.51,0.29355,0.28585,0.0077022
19.52,0.12878,0.16363,-0.034853
19.53,0.074422,0.12995,-0.055532
19.54,0.05477,0.12283,-0.06806
19.55,0.046471,0.11829,-0.071816
19.56,0.043585,0.10723,-0.063649
19.57,0.0447,0.093648,-0.048948
19.58,0.05084,0.10017,-0.049333
19.59,0.067979,0.11648,-0.048498
19.6,0.1194,0.14183,-0.022426
19.61,0.23507,0.21581,0.019262
19.62,0.30442,0.27518,0.029242
19.63,0.25136,0.24151,0.009855
19.64,0.30449,0.26756,0.036932
19.65,0.59787,0.44277,0.1551
19.66,0.7749,0.57968,0.19522
19.67,0.50631,0.43659,0.069725
19.68,0.30117,0.28201,0.019166
19.69,0.36051,0.3115,0.049014
19.7,0.44905,0.37348,0.075576
19.71,0.3415,0.31553,0.025965
19.72,0.28968,0.27212,0.017561
19.73,0.47864,0.37741,0.10123
19.74,0.66186,0.49963,0.16223
19.75,0.47305,0.41536,0.05769
19.76,0.2716,0.26745,0.0041468
19.77,0.28864,0.26174,0.026901
19.78,0.35668,0.31519,0.041488
19.79,0.29386,0.28465,0.0092133
19.8,0.28989,0.27232,0.017573
19.81,0.53351,0.40832,0.12519
19.82,0.77719,0.56903,0.20817
19.83,0.55185,0.45934,0.092507
19.84,0.24807,0.23025,0.017824
19.85,0.13335,0.15266,-0.019307
19.86,0.10796,0.14219,-0.034237
19.87,0.12586,0.15771,-0.031849
19.88,0.22039,0.21784,0.0025534
19.89,0.49687,0.39556,0.10132
19.9,0.77423,0.5779,0.19633
19.91,0.58335,0.47016,0.1132
19.92,0.30132,0.26906,0.032261
19.93,0.25802,0.23553,0.022496
19.94,0.30732,0.26941,0.037913
19.95,0.26646,0.24717,0.01929
19.96,0.2659,0.23805,0.027853
19.97,0.48599,0.37135,0.11465
19.98,0.73363,0.5364,0.19723
19.99,0.5646,0.45749,0.1071
20,0.34054,0.29406,0.046479
20.01,0.40747,0.32963,0.077842
20.02,0.55246,0.42613,0.12633
20.03,0.40138,0.34347,0.057911
20.04,0.18336,0.18187,0.0014876
20.05,0.094232,0.11827,-0.02404
20.06,0.066362,0.10159,-0.035224
20.07,0.058958,0.096517,-0.037559
20.08,0.066161,0.10506,-0.038902
20.09,0.095832,0.13554,-0.039704
20.1,0.13329,0.16857,-0.035272
20.11,0.1547,0.17797,-0.023271
20.12,0.25614,0.22564,0.030495
20.13,0.58127,0.4245,0.15676
20.14,0.85032,0.61468,0.23564
20.15,0.57582,0.46292,0.1129
20.16,0.23889,0.22468,0.014207
20.17,0.10998,0.14339,-0.03341
20.18,0.068714,0.11786,-0.04915
20.19,0.053916,0.1063,-0.052381
20.2,0.053093,0.10733,-0.054241
20.21,0.06757,0.11679,-0.049216
20.22,0.082807,0.12493,-0.042119
20.23,0.082218,0.11769,-0.035467
20.24,0.10984,0.13204,-0.0222
20.25,0.20957,0.19175,0.017817
20.26,0.28249,0.24632,0.036171
20.27,0.21866,0.20812,0.010546
20.28,0.20607,0.1796,0.026471
20.29,0.34857,0.28333,0.065243
20.3,0.4272,0.37834,0.048857
20.31,0.28348,0.27742,0.0060562
20.32,0.20052,0.19383,0.0066938
20.33,0.26994,0.2334,0.036538
20.34,0.31357,0.27313,0.040444
20.35,0.24699,0.21622,0.030767
20.36,0.29659,0.23052,0.066071
20.37,0.53811,0.39342,0.1447
20.38,0.59843,0.47612,0.12231
20.39,0.35426,0.31266,0.041597
20.4,0.23413,0.20476,0.029372
20.41,0.29167,0.24855,0.043127
20.42,0.29635,0.25569,0.040654
20.43,0.19707,0.18441,0.012659
20.44,0.19072,0.1705,0.020215
20.45,0.28837,0.23385,0.054522
20.46,0.27955,0.23963,0.039922
20.47,0.15349,0.15057,0.0029244
20.48,0.084198,0.10117,-0.016975
20.49,0.069037,0.095655,-0.026618
20.5,0.080803,0.11473,-0.033928
20.51,0.13611,0.14954,-0.013433
20.52,0.30913,0.2406,0.068523
20.53,0.54595,0.40513,0.14082
20.54,0.47519,0.3754,0.099799
20.55,0.24771,0.20821,0.0395
20.56,0.17693,0.16453,0.012401
20.57,0.19678,0.18584,0.010942
20.58,0.19769,0.18327,0.014416
20.59,0.26715,0.21622,0.050931
20.6,0.56759,0.39469,0.1729
20.61,0.85102,0.61578,0.23524
20.62,0.6059,0.46856,0.13735
20.63,0.28159,0.23014,0.051447
20.64,0.19176,0.17439,0.01737
20.65,0.17935,0.17326,0.0060921
20.66,0.1309,0.13307,-0.002178
20.67,0.10856,0.11357,-0.0050152
20.68,0.14832,0.14744,0.00087087
20.69,0.1754,0.17423,0.0011728
20.7,0.14237,0.15065,-0.0082831
20.71,0.1611,0.16504,-0.0039465
20.72,0.27386,0.23983,0.034035
20.73,0.31563,0.27629,0.039334
20.74,0.24897,0.21002,0.038949
20.75,0.33005,0.24996,0.080088
20.76,0.58495,0.43239,0.15256
20.77,0.57557,0.44299,0.13258
20.78,0.28986,0.23844,0.051419
20.79,0.12657,0.13474,-0.0081718
20.8,0.076881,0.10953,-0.03265
20.81,0.067094,0.10218,-0.035082
20.82,0.088132,0.1057,-0.017568
20.83,0.16807,0.14878,0.019285
20.84,0.25795,0.22256,0.035386
20.85,0.20663,0.19483,0.0118
20.86,0.12237,0.12952,-0.0071529
20.87,0.12065,0.12806,-0.0074045
20.88,0.14675,0.15027,-0.0035227
20.89,0.13986,0.13292,0.0069401
20.9,0.18585,0.15414,0.031705
20.91,0.36214,0.28803,0.074106
20.92,0.45399,0.35825,0.095738
20.93,0.29806,0.25257,0.045492
20.94,0.20651,0.17589,0.030616
20.95,0.26496,0.22736,0.037597
20.96,0.27782,0.24911,0.028711
20.97,0.20736,0.18416,0.023198
20.98,0.25744,0.19545,0.061996
20.99,0.43053,0.32724,0.10329
21,0.40963,0.32585,0.083777
21.01,0.21758,0.18054,0.037047
21.02,0.13248,0.12768,0.0048035
21.03,0.13184,0.13883,-0.0069831
21.04,0.13006,0.13237,-0.002311
21.05,0.16618,0.14785,0.018331
21.06,0.33382,0.25021,0.083612
21.07,0.47712,0.36239,0.11473
21.08,0.32579,0.25702,0.068762
21.09,0.1418,0.11631,0.025488
21.1,0.073173,0.080802,-0.0076295
21.11,0.055597,0.081141,-0.025544
21.12,0.061657,0.095561,-0.033904
21.13,0.10573,0.12297,-0.01724
21.14,0.19737,0.18454,0.012835
21.15,0.21756,0.19917,0.018392
21.16,0.148,0.13261,0.015394
21.17,0.15049,0.12271,0.027786
21.18,0.22068,0.1794,0.04129
21.19,0.2036,0.17356,0.030046
21.2,0.14436,0.1254,0.018956
21.21,0.18803,0.1565,0.03153
21.22,0.27024,0.22742,0.042818
21.23,0.21214,0.19567,0.016462
21.24,0.12439,0.1289,-0.0045118
21.25,0.12798,0.12494,0.0030435
21.26,0.14483,0.13645,0.0083778
21.27,0.096078,0.09536,0.00071842
21.28,0.050574,0.060921,-0.010347
21.29,0.035657,0.055044,-0.019388
21.3,0.03525,0.06595,-0.0307
21.31,0.047931,0.084666,-0.036735
21.32,0.091483,0.11672,-0.025241
21.33,0.16156,0.17332,-0.011758
21.34,0.16615,0.16373,0.0024233
21.35,0.14642,0.11982,0.026605
21.36,0.23885,0.17265,0.066195
21.37,0.35312,0.26621,0.086908
21.38,0.25824,0.21002,0.048218
21.39,0.11494,0.11294,0.0020071
21.4,0.057893,0.086357,-0.028464
21.41,0.042773,0.079189,-0.036416
21.42,0.045483,0.088486,-0.043003
21.43,0.073487,0.1051,-0.031615
21.44,0.13237,0.13229,8.2585e-05
21.45,0.14507,0.13556,0.0095134
21.46,0.097957,0.085392,0.012565
21.47,0.088786,0.081833,0.0069532
21.48,0.11833,0.11022,0.0081089
21.49,0.13078,0.12347,0.0073095
21.5,0.17801,0.14546,0.032547
21.51,0.37232,0.29151,0.08081
21.52,0.54019,0.42349,0.1167
21.53,0.37911,0.30134,0.07777
21.54,0.20018,0.16453,0.035649
21.55,0.18346,0.14417,0.039291
21.56,0.18219,0.14816,0.034026
21.57,0.129,0.10583,0.023171
21.58,0.12812,0.11388,0.014249
21.59,0.18476,0.16702,0.01774
21.6,0.174,0.16373,0.010269
21.61,0.11942,0.12092,-0.0015038
21.62,0.13593,0.12624,0.0096922
21.63,0.18245,0.16462,0.017824
21.64,0.16078,0.1355,0.025276
21.65,0.16523,0.11711,0.048125
21.66,0.28945,0.20076,0.088691
21.67,0.35298,0.26037,0.092612
21.68,0.21408,0.16568,0.048402
21.69,0.09827,0.10236,-0.0040894
21.7,0.063254,0.093519,-0.030265
21.71,0.064907,0.096584,-0.031677
21.72,0.10611,0.10736,-0.001252
21.73,0.23579,0.17513,0.060663
21.74,0.37857,0.275,0.10357
21.75,0.29712,0.21679,0.080336
21.76,0.16146,0.12046,0.041009
21.77,0.14658,0.12498,0.021601
21.78,0.15756,0.15611,0.0014476
21.79,0.11698,0.13021,-0.013225
21.8,0.10918,0.11681,-0.0076355
21.81,0.15833,0.15547,0.0028577
21.82,0.16251,0.14656,0.015948
21.83,0.12862,0.10865,0.019969
21.84,0.17703,0.13344,0.043594
21.85,0.25874,0.19528,0.063463
21.86,0.20802,0.15999,0.048026
21.87,0.13648,0.11294,0.023545
21.88,0.16336,0.14665,0.016715
21.89,0.18443,0.17923,0.0052012
21.9,0.12064,0.14168,-0.021042
21.91,0.080099,0.10153,-0.021427
21.92,0.088364,0.09195,-0.0035856
21.93,0.090136,0.083568,0.0065674
21.94,0.095983,0.079788,0.016196
21.95,0.1739,0.13194,0.041967
21.96,0.26064,0.19995,0.060691
21.97,0.19138,0.17356,0.017822
21.98,0.085923,0.10657,-0.020645
21.99,0.04379,0.073587,-0.029797
22,0.032401,0.069687,-0.037286
22.01,0.033936,0.057723,-0.023787
22.02,0.05194,0.060489,-0.0085499
22.03,0.081319,0.076469,0.0048498
22.04,0.080684,0.069377,0.011307
22.05,0.070714,0.066681,0.0040335
22.06,0.10259,0.096858,0.0057344
22.07,0.13909,0.13354,0.0055453
22.08,0.13294,0.13706,-0.0041179
22.09,0.18691,0.16469,0.022222
22.1,0.35103,0.259,0.092033
22.11,0.37804,0.26095,0.11708
22.12,0.21327,0.15228,0.060984
22.13,0.12872,0.10231,0.026405
22.14,0.12747,0.10634,0.021132
22.15,0.11279,0.10335,0.0094392
22.16,0.11881,0.11195,0.0068587
22.17,0.2043,0.17228,0.032022
22.18,0.24907,0.20327,0.045793
22.19,0.15921,0.13738,0.021827
22.2,0.09853,0.089457,0.0090727
22.21,0.10349,0.087337,0.016158
22.22,0.095351,0.077885,0.017467
22.23,0.080751,0.06922,0.011531
22.24,0.11883,0.099186,0.019644
22.25,0.15866,0.1289,0.029761
22.26,0.11017,0.10994,0.00023441
22.27,0.052863,0.085306,-0.032443
22.28,0.032451,0.065805,-0.033354
22.29,0.029947,0.051545,-0.021598
22.3,0.041344,0.048551,-0.0072067
22.31,0.079946,0.067202,0.012744
22.32,0.12338,0.095043,0.028335
22.33,0.10208,0.08974,0.01234
22.34,0.068162,0.075956,-0.0077944
22.35,0.075222,0.08921,-0.013987
22.36,0.093173,0.096647,-0.0034744
22.37,0.11983,0.10303,0.016806
22.38,0.24337,0.17345,0.069923
22.39,0.42704,0.28812,0.13893
22.4,0.37099,0.24958,0.12142
22.41,0.19873,0.14005,0.058684
22.42,0.16164,0.11884,0.042799
22.43,0.16312,0.12419,0.038931
22.44,0.10129,0.099645,0.0016408
22.45,0.049392,0.07464,-0.025248
22.46,0.030959,0.057946,-0.026986
22.47,0.026753,0.049428,-0.022675
22.48,0.032542,0.045963,-0.013421
22.49,0.05364,0.053477,0.00016272
22.5,0.073034,0.067141,0.0058934
22.51,0.070608,0.067902,0.0027051
22.52,0.099611,0.087793,0.011818
22.53,0.17675,0.13804,0.038709
22.54,0.17435,0.14073,0.033612
22.55,0.088991,0.091584,-0.002593
22.56,0.040323,0.057425,-0.017102
22.57,0.025854,0.044142,-0.018288
22.58,0.024031,0.038114,-0.014083
22.59,0.033433,0.04052,-0.0070872
22.6,0.055376,0.054799,0.00057745
22.61,0.062682,0.063468,-0.00078609
22.62,0.055006,0.062164,-0.0071581
22.63,0.077821,0.083858,-0.0060377
22.64,0.11119,0.10518,0.0060105
22.65,0.093278,0.088243,0.0050355
22.66,0.080257,0.076571,0.0036853
22.67,0.11798,0.095604,0.022375
22.68,0.12911,0.10195,0.027161
22.69,0.087598,0.077347,0.010252
22.7,0.081379,0.073094,0.0082842
22.71,0.10379,0.08988,0.013909
22.72,0.095278,0.08997,0.0053079
22.73,0.10352,0.091217,0.012307
22.74,0.1742,0.13036,0.043846
22.75,0.19271,0.13696,0.055741
22.76,0.11915,0.091693,0.027457
22.77,0.087028,0.071588,0.01544
22.78,0.10022,0.079515,0.020701
22.79,0.10062,0.082209,0.01841
22.8,0.13344,0.1038,0.029636
22.81,0.25202,0.17826,0.07376
22.82,0.28923,0.19962,0.089606
22.83,0.16181,0.12506,0.036752
22.84,0.068799,0.061064,0.0077348
22.85,0.039201,0.041322,-0.0021211
22.86,0.034144,0.038698,-0.0045537
22.87,0.048091,0.048001,9.0122e-05
22.88,0.083802,0.072298,0.011503
22.89,0.095395,0.081739,0.013656
22.9,0.072248,0.069744,0.0025045
22.91,0.083549,0.079189,0.0043597
22.92,0.11556,0.099396,0.016162
22.93,0.096543,0.085283,0.011261
22.94,0.076206,0.069012,0.0071933
22.95,0.10388,0.081336,0.022543
22.96,0.11103,0.084362,0.026669
22.97,0.072422,0.066237,0.006185
22.98,0.060823,0.062529,-0.0017064
22.99,0.071385,0.070777,0.00060799
23,0.063103,0.064305,-0.0012019
23.01,0.067923,0.066192,0.0017312
23.02,0.11072,0.095341,0.015381
23.03,0.11785,0.097915,0.019938
23.04,0.072802,0.070297,0.0025051
23.05,0.056081,0.055406,0.00067508
23.06,0.062325,0.0572,0.0051249
23.07,0.0588,0.057866,0.0009341
23.08,0.077835,0.072119,0.0057162
23.09,0.13373,0.10538,0.028356
23.1,0.13149,0.10306,0.028429
23.11,0.068089,0.064147,0.0039428
23.12,0.032353,0.037256,-0.0049022
23.13,0.02283,0.032762,-0.0099312
23.14,0.025297,0.03543,-0.010132
23.15,0.043938,0.046124,-0.0021865
23.16,0.075,0.06534,0.0096598
23.17,0.071918,0.065701,0.0062174
23.18,0.046591,0.054751,-0.0081607
23.19,0.044929,0.051549,-0.0066195
23.2,0.052697,0.053252,-0.00055431
23.21,0.057638,0.052966,0.0046715
23.22,0.098647,0.075381,0.023265
23.23,0.16577,0.11597,0.049808
23.24,0.14755,0.10801,0.03954
23.25,0.092899,0.080102,0.012797
23.26,0.097522,0.084468,0.013054
23.27,0.10462,0.087931,0.016692
23.28,0.074092,0.071363,0.0027294
23.29,0.068661,0.065066,0.0035952
23.3,0.086024,0.0689,0.017124
23.31,0.074746,0.062049,0.012697
23.32,0.069105,0.061319,0.0077863
23.33,0.10223,0.08147,0.020762
23.34,0.11354,0.090484,0.023053
23.35,0.097866,0.083931,0.013935
23.36,0.14126,0.10769,0.033568
23.37,0.18986,0.13266,0.057199
23.38,0.12994,0.10075,0.029191
23.39,0.059308,0.058183,0.0011255
23.4,0.034834,0.040874,-0.00604
23.41,0.034247,0.039024,-0.0047771
23.42,0.057517,0.055836,0.001681
23.43,0.12003,0.094354,0.025675
23.44,0.15587,0.11341,0.042456
23.45,0.10088,0.086286,0.014595
23.46,0.056203,0.059507,-0.0033043
23.47,0.049698,0.051947,-0.0022493
23.48,0.045687,0.046519,-0.00083286
23.49,0.053247,0.049367,0.0038793
23.5,0.08981,0.069873,0.019937
23.51,0.10028,0.078543,0.021735
23.52,0.067969,0.063892,0.0040766
23.53,0.063695,0.063347,0.00034798
23.54,0.073891,0.070025,0.0038657
23.55,0.051116,0.056491,-0.0053747
23.56,0.026011,0.038288,-0.012277
23.57,0.017314,0.031162,-0.013848
23.58,0.017077,0.029268,-0.012192
23.59,0.024703,0.032832,-0.0081286
23.6,0.044369,0.04611,-0.0017406
23.61,0.059238,0.057002,0.002236
23.62,0.063535,0.062041,0.0014943
23.63,0.10874,0.091117,0.017618
23.64,0.17293,0.12344,0.049489
23.65,0.13584,0.10459,0.031252
23.66,0.060733,0.059556,0.0011767
23.67,0.02839,0.035533,-0.0071432
23.68,0.019448,0.030033,-0.010585
23.69,0.020158,0.030162,-0.010004
23.7,0.029929,0.036617,-0.0066881
23.71,0.037886,0.044307,-0.0064209
23.72,0.033312,0.044063,-0.010751
23.73,0.038652,0.045358,-0.0067054
23.74,0.056949,0.05577,0.001179
23.75,0.05922,0.057551,0.0016694
23.76,0.068976,0.059619,0.0093562
23.77,0.11874,0.08487,0.033868
23.78,0.1322,0.094418,0.037782
23.79,0.082722,0.071044,0.011679
23.8,0.062633,0.057793,0.0048401
23.81,0.068308,0.060722,0.0075863
23.82,0.064676,0.058771,0.0059045
23.83,0.089773,0.070773,0.019
23.84,0.14613,0.09715,0.04898
23.85,0.12945,0.090044,0.03941
23.86,0.067444,0.058371,0.0090726
23.87,0.044066,0.043078,0.00098736
23.88,0.038239,0.03992,-0.0016806
23.89,0.032011,0.038378,-0.0063671
23.9,0.04098,0.042545,-0.0015651
23.91,0.053506,0.047846,0.0056598
23.92,0.039755,0.041222,-0.001467
23.93,0.022404,0.029144,-0.0067401
23.94,0.017924,0.024515,-0.0065908
23.95,0.023234,0.02826,-0.0050264
23.96,0.046442,0.043547,0.0028949
23.97,0.096934,0.071899,0.025035
23.98,0.11426,0.082707,0.031553
23.99,0.070716,0.061908,0.008808
24,0.04658,0.045854,0.0007256
24.01,0.047532,0.043669,0.0038627
24.02,0.049015,0.043342,0.0056732
24.03,0.075487,0.058249,0.017238
24.04,0.12626,0.085215,0.041046
24.05,0.11411,0.083329,0.030781
24.06,0.066011,0.058591,0.00742
24.07,0.056495,0.050329,0.0061662
24.08,0.055237,0.048665,0.0065719
24.09,0.041284,0.04247,-0.0011862
24.1,0.044201,0.043185,0.0010164
24.11,0.05419,0.0467,0.0074901
24.12,0.043873,0.042258,0.0016148
24.13,0.041019,0.039941,0.0010778
24.14,0.054744,0.046675,0.0080687
24.15,0.052015,0.048896,0.0031192
24.16,0.049821,0.048935,0.00088585
24.17,0.075105,0.057987,0.017118
24.18,0.077382,0.058152,0.01923
24.19,0.041744,0.039845,0.0018999
24.2,0.01892,0.024696,-0.0057765
24.21,0.011473,0.020631,-0.0091584
24.22,0.009111,0.020777,-0.011666
24.23,0.0086787,0.021657,-0.012978
24.24,0.0098084,0.022736,-0.012928
24.25,0.014074,0.024775,-0.010702
24.26,0.027526,0.032547,-0.0050208
24.27,0.051332,0.044941,0.0063905
24.28,0.056083,0.047866,0.0082167
24.29,0.048546,0.043195,0.0053515
24.3,0.068527,0.052279,0.016247
24.31,0.082591,0.060846,0.021744
24.32,0.061878,0.051818,0.010061
24.33,0.061799,0.052705,0.0090937
24.34,0.076391,0.060794,0.015597
24.35,0.058397,0.051822,0.0065754
24.36,0.042534,0.040122,0.0024117
24.37,0.048461,0.042203,0.0062585
24.38,0.043263,0.040539,0.0027236
24.39,0.031544,0.033061,-0.0015171
24.4,0.034679,0.03398,0.00069905
24.41,0.041614,0.03705,0.0045646
24.42,0.05861,0.045991,0.012619
24.43,0.11771,0.078526,0.039184
24.44,0.15757,0.10136,0.056208
24.45,0.10038,0.07553,0.024848
24.46,0.043393,0.041044,0.0023493
24.47,0.024571,0.028497,-0.0039255
24.48,0.02407,0.02927,-0.0052003
24.49,0.040893,0.039773,0.0011199
24.5,0.070239,0.054897,0.015341
24.51,0.066993,0.053752,0.013241
24.52,0.043087,0.038715,0.004372
24.53,0.041342,0.034071,0.0072704
24.54,0.043616,0.036814,0.0068016
24.55,0.04352,0.039038,0.0044815
24.56,0.068922,0.052756,0.016166
24.57,0.088551,0.065109,0.023442
24.58,0.05957,0.052391,0.0071784
24.59,0.035692,0.036154,-0.00046264
24.6,0.032241,0.033415,-0.0011746
24.61,0.023521,0.028841,-0.0053201
24.62,0.013324,0.021161,-0.0078365
24.63,0.0096242,0.017158,-0.0075342
24.64,0.010409,0.017326,-0.0069171
24.65,0.017305,0.023222,-0.0059176
24.66,0.032432,0.033103,-0.00067039
24.67,0.037759,0.037664,9.4809e-05
24.68,0.029876,0.036221,-0.0063451
24.69,0.036021,0.037987,-0.0019662
24.7,0.043068,0.040411,0.0026563
24.71,0.027939,0.031803,-0.0038645
24.72,0.01343,0.020814,-0.0073839
24.73,0.008605,0.016462,-0.0078567
24.74,0.0084179,0.016612,-0.0081939
24.75,0.012405,0.020046,-0.0076407
24.76,0.019109,0.024185,-0.0050763
24.77,0.018954,0.024778,-0.0058237
24.78,0.016451,0.025038,-0.0085872
24.79,0.020989,0.027933,-0.0069435
24.8,0.026082,0.029841,-0.0037597
24.81,0.037706,0.035749,0.0019572
24.82,0.073995,0.054994,0.019001
24.83,0.093132,0.065378,0.027755
24.84,0.061571,0.048106,0.013465
24.85,0.043052,0.037333,0.0057192
24.86,0.043177,0.036354,0.0068236
24.87,0.033399,0.030827,0.002572
24.88,0.029818,0.02734,0.0024783
24.89,0.036625,0.029683,0.006941
24.9,0.0325,0.0296,0.0029005
24.91,0.029747,0.030463,-0.00071513
24.92,0.039949,0.035749,0.0042001
24.93,0.040916,0.035942,0.0049745
24.94,0.041864,0.034717,0.0071469
24.95,0.064672,0.044438,0.020234
24.96,0.067208,0.048288,0.01892
24.97,0.036987,0.033027,0.0039593
24.98,0.018379,0.021469,-0.00309
24.99,0.01467,0.018963,-0.0042927
25,0.021048,0.022227,-0.0011791
25.01,0.04274,0.035278,0.0074624
25.02,0.06119,0.049307,0.011883
25.03,0.044935,0.042115,0.00282
25.04,0.02848,0.028821,-0.00034057
25.05,0.027649,0.025105,0.0025438
25.06,0.025524,0.024089,0.0014345
25.07,0.029321,0.026821,0.0025002
25.08,0.044427,0.035935,0.0084916
25.09,0.043934,0.037431,0.0065028
25.1,0.036564,0.030886,0.0056781
25.11,0.047093,0.035734,0.011359
25.12,0.047856,0.039751,0.0081051
25.13,0.035021,0.035095,-7.4555e-05
25.14,0.038832,0.035599,0.0032332
25.15,0.041694,0.035165,0.0065286
25.16,0.027432,0.026173,0.0012599
25.17,0.019522,0.021114,-0.001592
25.18,0.020368,0.022751,-0.0023834
25.19,0.025849,0.027247,-0.0013981
25.2,0.04926,0.037593,0.011667
25.21,0.074451,0.049389,0.025062
25.22,0.05462,0.040585,0.014034
25.23,0.024358,0.023994,0.00036414
25.24,0.012459,0.020074,-0.0076154
25.25,0.0099235,0.019999,-0.010075
25.26,0.012656,0.018861,-0.0062049
25.27,0.018837,0.020385,-0.0015486
25.28,0.019647,0.020781,-0.0011338
25.29,0.019643,0.021505,-0.0018625
25.3,0.028251,0.0265,0.0017509
25.31,0.031793,0.027632,0.0041607
25.32,0.032758,0.027237,0.0055213
25.33,0.050931,0.038471,0.01246
25.34,0.057394,0.045059,0.012335
25.35,0.035875,0.037063,-0.0011881
25.36,0.023849,0.028222,-0.004373
25.37,0.023752,0.02395,-0.00019835
25.38,0.029206,0.023778,0.0054284
25.39,0.053686,0.035692,0.017994
25.4,0.075966,0.051734,0.024233
25.41,0.055279,0.044163,0.011116
25.42,0.034455,0.028668,0.0057875
25.43,0.032739,0.026056,0.0066828
25.44,0.029854,0.026045,0.0038096
25.45,0.036033,0.030898,0.005135
25.46,0.053411,0.042688,0.010723
25.47,0.044848,0.038486,0.0063622
25.48,0.021826,0.021731,9.4958e-05
25.49,0.011341,0.013862,-0.0025212
25.5,0.0093556,0.013937,-0.0045811
25.51,0.012922,0.017056,-0.0041342
25.52,0.021446,0.022845,-0.0013984
25.53,0.023127,0.022709,0.00041872
25.54,0.018308,0.018705,-0.00039687
25.55,0.021309,0.020092,0.0012168
25.56,0.024779,0.024735,4.3702e-05
25.57,0.026447,0.025778,0.00066874
25.58,0.042022,0.03353,0.0084915
25.59,0.051145,0.03821,0.012935
25.6,0.035448,0.028258,0.0071894
25.61,0.02872,0.024334,0.0043862
25.62,0.030071,0.026528,0.0035429
25.63,0.020126,0.021598,-0.0014713
25.64,0.010615,0.014095,-0.0034805
25.65,0.0078131,0.01273,-0.004917
25.66,0.0092846,0.015048,-0.0057635
25.67,0.016275,0.02064,-0.0043656
25.68,0.025278,0.026403,-0.0011244
25.69,0.026862,0.025698,0.0011641
25.7,0.036915,0.027926,0.0089897
25.71,0.056376,0.039825,0.016551
25.72,0.045871,0.037676,0.0081951
25.73,0.02158,0.02333,-0.0017504
25.74,0.011178,0.016272,-0.0050941
25.75,0.0098581,0.014689,-0.0048307
25.76,0.01544,0.017604,-0.0021641
25.77,0.026322,0.026074,0.00024826
25.78,0.026068,0.027834,-0.0017658
25.79,0.017509,0.022786,-0.0052773
25.8,0.016658,0.018375,-0.0017165
25.81,0.016677,0.017166,-0.00048906
25.82,0.016205,0.018171,-0.0019667
25.83,0.023089,0.024347,-0.0012585
25.84,0.026344,0.028549,-0.0022055
25.85,0.02358,0.023875,-0.00029475
25.86,0.031695,0.027548,0.0041475
25.87,0.036901,0.031031,0.0058705
25.88,0.029182,0.026658,0.0025241
25.89,0.032217,0.028785,0.0034319
25.9,0.03547,0.031012,0.0044574
25.91,0.023405,0.021421,0.0019834
25.92,0.016102,0.016372,-0.0002698
25.93,0.015467,0.017506,-0.0020388
25.94,0.014702,0.018625,-0.0039233
25.95,0.020519,0.021867,-0.0013489
25.96,0.026852,0.024225,0.0026265
25.97,0.018912,0.019168,-0.0002561
25.98,0.0097282,0.01518,-0.0054516
25.99,0.0070662,0.01382,-0.0067538
26,0.0088385,0.016774,-0.0079355
26.01,0.016546,0.019755,-0.0032082
26.02,0.025717,0.023773,0.0019438
26.03,0.023484,0.022184,0.0012998
26.04,0.022471,0.022156,0.0003152
26.05,0.029217,0.027714,0.0015036
26.06,0.029653,0.027525,0.0021277
26.07,0.03764,0.030158,0.0074817
26.08,0.055838,0.042092,0.013746
26.09,0.045888,0.039152,0.0067355
26.1,0.023952,0.025955,-0.0020023
26.11,0.016248,0.022041,-0.005794
26.12,0.013923,0.017495,-0.0035728
26.13,0.016079,0.016318,-0.0002391
26.14,0.023345,0.022576,0.00076868
26.15,0.021575,0.023298,-0.001723
26.16,0.015563,0.020108,-0.0045446
26.17,0.016736,0.02108,-0.0043442
26.18,0.016976,0.018829,-0.0018534
26.19,0.018034,0.01852,-0.0004858
26.2,0.02614,0.025887,0.00025276
26.21,0.024231,0.025626,-0.0013944
26.22,0.012606,0.017147,-0.0045415
26.23,0.0064948,0.011969,-0.0054738
26.24,0.0051716,0.010043,-0.0048717
26.25,0.0066664,0.011887,-0.0052211
26.26,0.010506,0.016098,-0.0055918
26.27,0.011552,0.016499,-0.0049467
26.28,0.010201,0.014679,-0.0044783
26.29,0.012785,0.015925,-0.0031402
26.3,0.016008,0.018476,-0.0024681
26.31,0.022793,0.021864,0.0009282
26.32,0.041731,0.038754,0.0029763
26.33,0.046765,0.042741,0.0040239
26.34,0.028722,0.025145,0.0035772
26.35,0.019772,0.019083,0.00068894
26.36,0.017423,0.018224,-0.00080052
26.37,0.015049,0.01796,-0.0029112
26.38,0.019325,0.01897,0.00035489
26.39,0.021273,0.019461,0.0018117
26.4,0.015985,0.017572,-0.0015865
26.41,0.016061,0.018578,-0.0025172
26.42,0.016734,0.020646,-0.0039117
26.43,0.013662,0.018233,-0.0045713
26.44,0.015909,0.017477,-0.0015682
26.45,0.017152,0.017202,-4.9238e-05
26.46,0.010998,0.01381,-0.0028118
26.47,0.0068332,0.012194,-0.0053603
26.48,0.0072518,0.012653,-0.0054007
26.49,0.013366,0.014247,-0.00088122
26.5,0.027884,0.023296,0.0045882
26.51,0.03433,0.03039,0.0039395
26.52,0.023296,0.022588,0.00070763
26.53,0.018468,0.018774,-0.00030569
26.54,0.01832,0.019752,-0.0014325
26.55,0.014508,0.014759,-0.00025165
26.56,0.015609,0.015671,-6.1513e-05
26.57,0.017254,0.01938,-0.0021258
26.58,0.01334,0.016808,-0.0034677
26.59,0.013386,0.016489,-0.0031034
26.6,0.014043,0.015636,-0.0015925
26.61,0.0089695,0.012013,-0.0030431
26.62,0.0050369,0.010821,-0.0057844
26.63,0.0040946,0.011592,-0.0074977
26.64,0.004953,0.012523,-0.0075696
26.65,0.0077944,0.014094,-0.0062993
26.66,0.011632,0.014588,-0.0029554
26.67,0.019425,0.01698,0.0024452
26.68,0.039822,0.031461,0.0083607
26.69,0.049743,0.039939,0.0098035
26.7,0.029379,0.025751,0.0036281
26.71,0.012053,0.013876,-0.001823
26.72,0.006084,0.010819,-0.0047347
26.73,0.0042081,0.010693,-0.006485
26.74,0.0036881,0.01074,-0.0070519
26.75,0.0041009,0.0093359,-0.005235
26.76,0.006294,0.0095418,-0.0032478
26.77,0.011469,0.012967,-0.0014975
26.78,0.015346,0.015902,-0.00055632
26.79,0.017864,0.017004,0.0008596
26.8,0.028723,0.024267,0.0044564
26.81,0.032878,0.029838,0.00304
26.82,0.022054,0.022471,-0.00041744
26.83,0.017979,0.018675,-0.00069614
26.84,0.017615,0.018412,-0.00079649
26.85,0.015404,0.016188,-0.00078433
26.86,0.019331,0.017495,0.0018354
26.87,0.020207,0.0187,0.0015071
26.88,0.013361,0.014006,-0.00064573
26.89,0.010806,0.013123,-0.0023176
26.9,0.010936,0.013578,-0.0026426
26.91,0.012326,0.01312,-0.00079339
26.92,0.019087,0.018129,0.00095871
26.93,0.019848,0.019704,0.00014401
26.94,0.011235,0.015061,-0.0038259
26.95,0.0060687,0.012508,-0.0064388
26.96,0.0055701,0.011306,-0.0057361
26.97,0.0091482,0.011633,-0.0024847
26.98,0.016642,0.015972,0.00067039
26.99,0.017656,0.016379,0.001276
27,0.011556,0.01286,-0.0013041
27.01,0.0096907,0.012348,-0.0026578
27.02,0.011294,0.013123,-0.0018297
27.03,0.018568,0.017538,0.0010303
27.04,0.032938,0.028324,0.004614
27.05,0.032704,0.028913,0.0037916
27.06,0.021499,0.021411,8.8505e-05
27.07,0.019602,0.018213,0.0013889
27.08,0.016762,0.016956,-0.00019397
27.09,0.011978,0.013634,-0.001656
27.1,0.012079,0.014113,-0.0020343
27.11,0.011316,0.01409,-0.0027741
27.12,0.011316,0.014431,-0.003115
27.13,0.014936,0.016372,-0.0014356
27.14,0.013565,0.015372,-0.0018072
27.15,0.01092,0.013013,-0.0020928
27.16,0.012173,0.013571,-0.0013975
27.17,0.0096728,0.011888,-0.0022147
27.18,0.0052779,0.008403,-0.0031252
27.19,0.0036831,0.0075308,-0.0038477
27.2,0.0044994,0.007975,-0.0034756
27.21,0.0083656,0.0098981,-0.0015325
27.22,0.012529,0.012191,0.00033739
27.23,0.010549,0.010594,-4.5052e-05
27.24,0.0085766,0.010034,-0.0014574
27.25,0.009376,0.012166,-0.0027899
27.26,0.0085544,0.012813,-0.0042588
27.27,0.0097606,0.012524,-0.0027638
27.28,0.012003,0.013183,-0.0011807
27.29,0.010565,0.011177,-0.0006118
27.3,0.011839,0.012058,-0.00021919
27.31,0.014408,0.014518,-0.00010953
27.32,0.013403,0.01289,0.00051328
27.33,0.016845,0.014887,0.0019583
27.34,0.019326,0.017616,0.0017099
27.35,0.013447,0.014778,-0.0013303
27.36,0.010523,0.012298,-0.0017754
27.37,0.010891,0.012554,-0.0016637
27.38,0.012467,0.01277,-0.00030297
27.39,0.019732,0.019089,0.00064311
27.4,0.021218,0.020058,0.00116
27.41,0.011885,0.013822,-0.0019376
27.42,0.0057293,0.00967,-0.0039407
27.43,0.0044395,0.0079408,-0.0035013
27.44,0.0063621,0.0086365,-0.0022743
27.45,0.010489,0.011398,-0.00090813
27.46,0.010504,0.011323,-0.00081916
27.47,0.0075749,0.0091281,-0.0015532
27.48,0.0076868,0.0090229,-0.0013362
27.49,0.0087346,0.0092806,-0.00054599
27.5,0.012893,0.012742,0.00015152
27.51,0.020426,0.0192,0.0012266
27.52,0.018067,0.01691,0.001157
27.53,0.011428,0.011962,-0.00053471
27.54,0.0098633,0.01077,-0.00090633
27.55,0.007179,0.0085425,-0.0013635
27.56,0.0038967,0.007732,-0.0038353
27.57,0.0027016,0.0059543,-0.0032526
27.58,0.0031314,0.0038296,-0.00069818
27.59,0.00534,0.005098,0.000242
27.6,0.007296,0.0048787,0.0024173
27.61,0.0066104,0.0082277,-0.0016173
27.62,0.0075531,0.0099047,-0.0023516
27.63,0.0085122,0.010356,-0.0018438
27.64,0.0055144,0.0081022,-0.0025877
27.65,0.0029747,0.0061114,-0.0031366
27.66,0.0024507,0.0053445,-0.0028938
27.67,0.0034673,0.0069495,-0.0034822
27.68,0.0060455,0.0080945,-0.002049
27.69,0.0071135,0.0094087,-0.0022952
27.7,0.0061785,0.0066599,-0.00048141
27.71,0.0072371,0.0068096,0.00042747
27.72,0.0083644,0.0072216,0.0011428
27.73,0.011097,0.0098074,0.0012896
27.74,0.017632,0.014367,0.0032654
27.75,0.016566,0.012746,0.0038197
27.76,0.010285,0.0088326,0.0014522
27.77,0.0085597,0.0069996,0.0015601
27.78,0.0077426,0.0054678,0.0022748
27.79,0.0083487,0.0060594,0.0022892
27.8,0.01075,0.0073926,0.0033571
27.81,0.00938,0.006941,0.0024391
27.82,0.0082496,0.0060763,0.0021733
27.83,0.0095556,0.0045878,0.0049678
27.84,0.010827,0.0043112,0.0065162
27.85,0.017157,0.0093297,0.0078275
27.86,0.021866,0.013408,0.008458
27.87,0.014122,0.0090626,0.0050589
27.88,0.0066575,0.0058149,0.0008426
27.89,0.0047487,0.0034041,0.0013446
27.9,0.0067294,0.0046129,0.0021166
27.91,0.012003,0.0091496,0.0028534
27.92,0.013207,0.010163,0.0030445
27.93,0.009317,0.0062825,0.0030345
27.94,0.0084845,0.0065546,0.0019299
27.95,0.008252,0.0029738,0.0052782
27.96,0.0088285,0.0026276,0.0062008
27.97,0.01233,0.0056729,0.006657
27.98,0.011835,0.0056614,0.0061732
27.99,0.010117,0.0041992,0.0059179
28,0.011551,0.0044372,0.0071135
28.01,0.009571,0.0031699,0.0064011
28.02,0.0071582,0.0025235,0.0046347
28.03,0.007102,0.0030643,0.0040378
28.04,0.0058553,0.0018839,0.0039713
28.05,0.0054514,0.00063415,0.0048172
28.06,0.0066762,0.0012567,0.0054196
28.07,0.0094717,0.0012334,0.0082382
28.08,0.017029,0.0048541,0.012174
28.09,0.019333,0.0065686,0.012765
28.1,0.010791,0.001913,0.0088779
28.11,0.0045407,1.8774e-05,0.0045219
28.12,0.0024562,0,0.0024562
28.13,0.0018054,0,0.0018054
28.14,0.0017015,0,0.0017015
28.15,0.0021861,0,0.0021861
28.16,0.0039706,8.2652e-05,0.003888
28.17,0.0064142,0.00040833,0.0060059
28.18,0.0062439,0.00043568,0.0058083
28.19,0.005963,0.00011751,0.0058455
28.2,0.0069016,0,0.0069016
28.21,0.0056147,0,0.0056147
28.22,0.0047754,0,0.0047754
28.23,0.0053794,0,0.0053794
28.24,0.0065604,0,0.0065604
28.25,0.010824,0.000291,0.010533
28.26,0.012817,0.00092457,0.011892
28.27,0.0087218,0.00041669,0.0083052
28.28,0.0065871,2.6682e-05,0.0065604
28.29,0.0062196,0,0.0062196
28.3,0.0068662,0,0.0068662
28.31,0.0095527,0,0.0095527
28.32,0.008352,0,0.008352
28.33,0.0045572,0,0.0045572
28.34,0.0031302,0,0.0031302
28.35,0.0042019,0,0.0042019
28.36,0.0084146,0,0.0084146
28.37,0.012044,0,0.012044
28.38,0.0089398,0,0.0089398
28.39,0.0056589,0,0.0056589
28.4,0.0054566,0,0.0054566
28.41,0.0079153,0,0.0079153
28.42,0.0145,0.00060575,0.013894
28.43,0.016214,0.00034582,0.015868
28.44,0.0099991,1.7161e-05,0.009982
28.45,0.0066185,0,0.0066185
28.46,0.0049084,0,0.0049084
28.47,0.0029247,0,0.0029247
28.48,0.0021226,0,0.0021226
28.49,0.0025811,0,0.0025811
28.5,0.0046843,0,0.0046843
28.51,0.0069594,0,0.0069594
28.52,0.0068287,0,0.0068287
28.53,0.0082279,0,0.0082279
28.54,0.0093779,0,0.0093779
28.55,0.0058046,0,0.0058046
28.56,0.0026652,0,0.0026652
28.57,0.0016246,0,0.0016246
28.58,0.0015219,0,0.0015219
28.59,0.0018676,0,0.0018676
28.6,0.0021521,0,0.0021521
28.61,0.0028235,0,0.0028235
28.62,0.0041673,0,0.0041673
28.63,0.0048969,0,0.0048969
28.64,0.0069659,0,0.0069659
28.65,0.0092907,0,0.0092907
28.66,0.0074392,0,0.0074392
28.67,0.0062334,0,0.0062334
28.68,0.0065392,0,0.0065392
28.69,0.0067014,0,0.0067014
28.7,0.0093674,0,0.0093674
28.71,0.0097066,0,0.0097066
28.72,0.0061676,0,0.0061676
28.73,0.0046057,0,0.0046057
28.74,0.0044435,0,0.0044435
28.75,0.0059315,0,0.0059315
28.76,0.0082538,0,0.0082538
28.77,0.0062885,0,0.0062885
28.78,0.003079,0,0.003079
28.79,0.0019073,0,0.0019073
28.8,0.0021266,0,0.0021266
28.81,0.0033808,0,0.0033808
28.82,0.0041597,0,0.0041597
28.83,0.0043016,0,0.0043016
28.84,0.0057322,0,0.0057322
28.85,0.0058124,0,0.0058124
28.86,0.0051209,0,0.0051209
28.87,0.0058358,0,0.0058358
28.88,0.0050499,0,0.0050499
28.89,0.004327,0,0.004327
28.9,0.0048138,0,0.0048138
28.91,0.0049471,0,0.0049471
28.92,0.0066922,0,0.0066922
28.93,0.0076182,0,0.0076182
28.94,0.0054963,0,0.0054963
28.95,0.0046884,0,0.0046884
28.96,0.0044592,0,0.0044592
28.97,0.0045502,0,0.0045502
28.98,0.0057649,0,0.0057649
28.99,0.0046371,0,0.0046371
29,0.0024097,0,0.0024097
29.01,0.0015459,0,0.0015459
29.02,0.0017529,0,0.0017529
29.03,0.0028183,0,0.0028183
29.04,0.0034273,0,0.0034273
29.05,0.0029886,0,0.0029886
29.06,0.003341,0,0.003341
29.07,0.0043254,0,0.0043254
29.08,0.0071522,0,0.0071522
29.09,0.011418,0,0.011418
29.1,0.010108,0,0.010108
29.11,0.0071789,0,0.0071789
29.12,0.0066363,0,0.0066363
29.13,0.0049468,0,0.0049468
29.14,0.0039415,0,0.0039415
29.15,0.0036989,0,0.0036989
29.16,0.0029434,0,0.0029434
29.17,0.0030047,0,0.0030047
29.18,0.0035486,0,0.0035486
29.19,0.00526,0,0.00526
29.2,0.0077601,0,0.0077601
29.21,0.0062009,0,0.0062009
29.22,0.0031995,0,0.0031995
29.23,0.0023228,0,0.0023228
29.24,0.0035148,0,0.0035148
29.25,0.0068077,0,0.0068077
29.26,0.0079603,0,0.0079603
29.27,0.0051168,0,0.0051168
29.28,0.003453,0,0.003453
29.29,0.0029963,0,0.0029963
29.3,0.0033791,0,0.0033791
29.31,0.0044576,0,0.0044576
29.32,0.0042143,0,0.0042143
29.33,0.0044375,0,0.0044375
29.34,0.0047758,0,0.0047758
29.35,0.0030316,0,0.0030316
29.36,0.0015674,0,0.0015674
29.37,0.0011947,0,0.0011947
29.38,0.00149,0,0.00149
29.39,0.0022378,0,0.0022378
29.4,0.003199,0,0.003199
29.41,0.0057114,0,0.0057114
29.42,0.0079308,0,0.0079308
29.43,0.0054559,0,0.0054559
29.44,0.0025075,0,0.0025075
29.45,0.0015581,0,0.0015581
29.46,0.0017863,0,0.0017863
29.47,0.002672,0,0.002672
29.48,0.0030164,0,0.0030164
29.49,0.0034192,0,0.0034192
29.5,0.004576,0,0.004576
29.51,0.004958,0,0.004958
29.52,0.0066251,0,0.0066251
29.53,0.0078484,0,0.0078484
29.54,0.0052743,0,0.0052743
29.55,0.0033453,0,0.0033453
29.56,0.0028816,0,0.0028816
29.57,0.0032725,0,0.0032725
29.58,0.0044607,0,0.0044607
29.59,0.0041515,0,0.0041515
29.6,0.0037334,0,0.0037334
29.61,0.0040792,0,0.0040792
29.62,0.0037421,0,0.0037421
29.63,0.0043425,0,0.0043425
29.64,0.0043406,0,0.0043406
29.65,0.002544,0,0.002544
29.66,0.0014616,0,0.0014616
29.67,0.0015328,0,0.0015328
29.68,0.0027016,0,0.0027016
29.69,0.0038764,0,0.0038764
29.7,0.003088,0,0.003088
29.71,0.0022189,0,0.0022189
29.72,0.0023296,0,0.0023296
29.73,0.0035417,0,0.0035417
29.74,0.0058813,0,0.0058813
29.75,0.0055774,0,0.0055774
29.76,0.0035037,0,0.0035037
29.77,0.0027991,0,0.0027991
29.78,0.0024921,0,0.0024921
29.79,0.0028619,0,0.0028619
29.8,0.0031431,0,0.0031431
29.81,0.0025572,0,0.0025572
29.82,0.0026485,0,0.0026485
29.83,0.0030883,0,0.0030883
29.84,0.0044826,0,0.0044826
29.85,0.006217,0,0.006217
29.86,0.0045225,0,0.0045225
29.87,0.0020662,0,0.0020662
29.88,0.0011805,0,0.0011805
29.89,0.001272,0,0.001272
29.9,0.0018569,0,0.0018569
29.91,0.0019099,0,0.0019099
29.92,0.0016853,0,0.0016853
29.93,0.0018908,0,0.0018908
29.94,0.001848,0,0.001848
29.95,0.0021505,0,0.0021505
29.96,0.0025208,0,0.0025208
29.97,0.0024446,0,0.0024446
29.98,0.0030025,0,0.0030025
29.99,0.0026559,0,0.0026559


==> figures/data/20230413_constADP_0.007/simu_xrd_strain10/simuXRD_fit_strnmf1_wrong.csv <==
0,0.088722,0.032877,0.055845
0.01,0.089622,0.031385,0.058237
0.02,0.090537,0.031513,0.059023
0.030001,0.091467,0.031698,0.059769
0.040001,0.092412,0.032154,0.060259
0.050001,0.093374,0.033149,0.060225
0.060001,0.094353,0.034053,0.060299
0.070001,0.095348,0.034403,0.060945
0.080001,0.096361,0.034438,0.061923
0.090002,0.097392,0.034533,0.062859
0.1,0.098441,0.034876,0.063565
0.11,0.099509,0.035462,0.064047
0.12,0.1006,0.035932,0.064663
0.13,0.1017,0.036303,0.065399
0.14,0.10283,0.036627,0.066202
0.15,0.10398,0.037007,0.06697
0.16,0.10515,0.037513,0.067633
0.17,0.10634,0.038015,0.068323
0.18,0.10755,0.038519,0.069032
0.19,0.10879,0.03903,0.069758
0.2,0.11005,0.039531,0.070517
0.21,0.11133,0.040057,0.071276
0.22,0.11264,0.040536,0.072108
0.23,0.11398,0.041138,0.072841
0.24,0.11534,0.041602,0.07374
0.25,0.11697,0.04213,0.074838
0.26,0.11839,0.042698,0.07569
0.27,0.11984,0.043234,0.076601
0.28,0.12131,0.043762,0.077552
0.29,0.12282,0.044411,0.078412
0.30001,0.12436,0.045053,0.079311
0.31001,0.12594,0.045675,0.080263
0.32001,0.12755,0.046299,0.081246
0.33001,0.12919,0.046918,0.08227
0.34001,0.13087,0.047583,0.083283
0.35001,0.13258,0.048212,0.08437
0.36001,0.13434,0.048899,0.085436
0.37001,0.13613,0.049556,0.086573
0.38001,0.13796,0.050249,0.087714
0.39001,0.13984,0.051039,0.088801
0.40001,0.14176,0.051724,0.090037
0.41001,0.14397,0.05259,0.091382
0.42001,0.14599,0.053276,0.09271
0.43001,0.14805,0.054116,0.093932
0.44001,0.15016,0.05499,0.095171
0.45001,0.15233,0.0559,0.096426
0.46001,0.15454,0.05675,0.097795
0.47001,0.15682,0.05767,0.09915
0.48001,0.15915,0.058617,0.10054
0.49001,0.16155,0.059508,0.10204
0.50001,0.164,0.060533,0.10347
0.51001,0.16653,0.061502,0.10502
0.52001,0.16912,0.062498,0.10662
0.53001,0.17178,0.063558,0.10822
0.54001,0.17451,0.064594,0.10992
0.55001,0.17732,0.065762,0.11156
0.56001,0.18091,0.066864,0.11405
0.57001,0.18389,0.068093,0.11579
0.58001,0.18695,0.069356,0.1176
0.59001,0.19011,0.070655,0.11945
0.60001,0.19336,0.072004,0.12135
0.61001,0.19671,0.073503,0.1232
0.62001,0.20016,0.074952,0.12521
0.63001,0.20372,0.076514,0.12721
0.64001,0.2074,0.078165,0.12923
0.65001,0.2112,0.07986,0.13134
0.66001,0.21512,0.081741,0.13338
0.67001,0.21917,0.083674,0.1355
0.68001,0.22337,0.085842,0.13753
0.69001,0.22771,0.087981,0.13973
0.70001,0.2322,0.090379,0.14182
0.71001,0.23686,0.092917,0.14394
0.72001,0.24194,0.095646,0.14629
0.73001,0.24695,0.098497,0.14845
0.74001,0.25216,0.10166,0.15049
0.75001,0.25756,0.10501,0.15255
0.76001,0.26319,0.10871,0.15449
0.77001,0.26905,0.11249,0.15656
0.78001,0.27515,0.11657,0.15858
0.79001,0.28151,0.12098,0.16053
0.80001,0.28815,0.12557,0.16258
0.81001,0.29509,0.13051,0.16458
0.82001,0.30234,0.13607,0.16627
0.83001,0.30994,0.14142,0.16851
0.84001,0.3179,0.14724,0.17066
0.85001,0.32626,0.15341,0.17285
0.86001,0.33565,0.15993,0.17572
0.87001,0.34489,0.16681,0.17808
0.88001,0.35463,0.17421,0.18042
0.89001,0.3649,0.18161,0.18329
0.90002,0.37576,0.1894,0.18636
0.91002,0.38726,0.19754,0.18971
0.92002,0.39945,0.20574,0.19371
0.93002,0.4124,0.21456,0.19784
0.94002,0.42619,0.22366,0.20253
0.95002,0.4409,0.23295,0.20795
0.96002,0.45663,0.24233,0.2143
0.97002,0.47348,0.25191,0.22157
0.98002,0.4916,0.26174,0.22986
0.99002,0.51111,0.27202,0.23909
1,0.5322,0.28217,0.25003
1.01,0.55523,0.29246,0.26276
1.02,0.58008,0.30283,0.27725
1.03,0.60722,0.31352,0.2937
1.04,0.63694,0.32438,0.31257
1.05,0.66965,0.33597,0.33368
1.06,0.7058,0.34816,0.35764
1.07,0.74596,0.36129,0.38467
1.08,0.79079,0.37482,0.41597
1.09,0.84115,0.39017,0.45099
1.1,0.89808,0.40653,0.49154
1.11,0.96287,0.42454,0.53832
1.12,1.0372,0.44412,0.59307
1.13,1.1231,0.46645,0.65669
1.14,1.2235,0.48877,0.73475
1.15,1.3423,0.51204,0.83028
1.16,1.4838,0.5348,0.94898
1.17,1.655,0.55919,1.0958
1.18,1.8654,0.58197,1.2834
1.19,2.1286,0.61267,1.5159
1.2,2.4647,0.63663,1.8281
1.21,2.9044,0.65964,2.2448
1.22,3.4969,0.67721,2.8197
1.23,4.3246,0.69502,3.6295
1.24,5.5347,0.71294,4.8217
1.25,7.4129,0.72444,6.6885
1.26,10.579,0.75479,9.824
1.27,16.609,0.80037,15.809
1.28,30.619,0.84402,29.775
1.29,72.645,0.99158,71.653
1.3,184.95,1.3122,183.64
1.31,285.83,0.22615,285.61
1.32,199.39,0.0053562,199.38
1.33,80.23,1.2139,79.016
1.34,33.09,0.43718,32.653
1.35,17.661,0.039596,17.621
1.36,11.21,1.9572,9.2525
1.37,7.8964,1.293,6.6034
1.38,5.9684,1.7264,4.242
1.39,4.7515,1.7572,2.9943
1.4,3.9388,1.7745,2.1643
1.41,3.3739,1.4165,1.9574
1.42,2.9703,1.8812,1.0891
1.43,2.6759,2.2153,0.46057
1.44,2.4591,1.7584,0.70075
1.45,2.2994,1.5818,0.71756
1.46,2.1829,1.3574,0.8255
1.47,2.1003,1.4213,0.67899
1.48,2.0449,1.4472,0.59771
1.49,2.0122,1.4589,0.55335
1.5,1.999,1.4587,0.5403
1.51,2.0029,1.4696,0.53336
1.52,2.0226,1.4797,0.5429
1.53,2.0571,1.494,0.5631
1.54,2.1061,1.516,0.59003
1.55,2.1695,1.5467,0.62279
1.56,2.2478,1.5843,0.66349
1.57,2.3416,1.6316,0.71008
1.58,2.4524,1.6921,0.76027
1.59,2.5816,1.7615,0.82002
1.6,2.7314,1.8422,0.88919
1.61,2.9045,1.9339,0.97065
1.62,3.1045,2.0399,1.0646
1.63,3.3355,2.158,1.1775
1.64,3.6032,2.3012,1.3021
1.65,3.9144,2.4604,1.4541
1.66,4.2781,2.6672,1.6109
1.67,4.7055,2.8967,1.8089
1.68,5.2117,3.2549,1.9568
1.69,5.817,3.6608,2.1562
1.7,6.5463,3.8783,2.668
1.71,7.4364,4.3486,3.0879
1.72,8.5378,4.7408,3.797
1.73,9.9222,5.4301,4.4921
1.74,11.695,6.3219,5.3735
1.75,14.018,7.3813,6.6364
1.76,17.142,8.751,8.3912
1.77,21.488,10.777,10.712
1.78,27.793,13.86,13.933
1.79,37.453,18.904,18.548
1.8,53.404,27.269,26.135
1.81,82.782,41.623,41.159
1.82,147.2,74.366,72.834
1.83,330.19,159.5,170.69
1.84,870.83,456.95,413.89
1.85,1601.9,811.07,790.84
1.86,1360.3,648.84,711.49
1.87,595.16,289.03,306.13
1.88,231.29,114.88,116.42
1.89,114.48,56.215,58.269
1.9,68.712,32.668,36.044
1.91,46.098,21.68,24.418
1.92,33.212,15,18.212
1.93,25.157,10.042,15.114
1.94,19.783,6.7883,12.995
1.95,16.021,6.0369,9.9844
1.96,13.288,5.5913,7.6966
1.97,11.243,4.3064,6.9366
1.98,9.677,2.5874,7.0896
1.99,8.4553,1.4591,6.9961
2,7.488,0.94104,6.5469
2.01,6.7136,0.37903,6.3346
2.02,6.0889,0.054094,6.0348
2.03,5.583,0.76226,4.8207
2.04,5.1735,0.88565,4.2879
2.05,4.8442,0.1918,4.6524
2.06,4.5835,0,4.5835
2.07,4.3827,0,4.3827
2.08,4.2367,0,4.2367
2.09,4.1425,0,4.1425
2.1,4.0995,0.0055098,4.094
2.11,4.1096,0.17431,3.9353
2.12,4.1776,0.6091,3.5684
2.13,4.3119,1.8164,2.4955
2.14,4.5261,2.4959,2.0302
2.15,4.841,1.6334,3.2077
2.16,5.2889,0.76436,4.5246
2.17,5.9205,0.46236,5.4581
2.18,6.8182,0.40026,6.418
2.19,8.1213,0.41685,7.7044
2.2,10.082,0.45531,9.6271
2.21,13.197,0.50885,12.689
2.22,18.556,0.56906,17.987
2.23,28.989,0.63562,28.354
2.24,53.941,0.73227,53.209
2.25,130.16,0.81593,129.34
2.26,322.79,1.1077,321.68
2.27,462.55,1.0263,461.52
2.28,299.5,1.298,298.2
2.29,117.98,1.5649,116.42
2.3,50.079,1.522,48.557
2.31,27.469,1.3355,26.133
2.32,17.76,1.0385,16.722
2.33,12.688,0.90862,11.78
2.34,9.7032,1.0953,8.6079
2.35,7.8044,1.3336,6.4709
2.36,6.531,0.66353,5.8675
2.37,5.6459,0.15701,5.4889
2.38,5.0172,1.1398,3.8774
2.39,4.567,1.5655,3.0014
2.4,4.2474,0.41388,3.8336
2.41,4.0286,0.38168,3.6469
2.42,3.8915,0.9048,2.9867
2.43,3.8247,0.27613,3.5485
2.44,3.8221,0.77916,3.043
2.45,3.8825,0.28313,3.5994
2.46,4.0085,0.37899,3.6295
2.47,4.2071,0.13926,4.0679
2.48,4.4909,0.65474,3.8361
2.49,4.8793,0.91005,3.9693
2.5,5.4024,0.91946,4.4829
2.51,6.1058,0.95931,5.1464
2.52,7.0607,0.95682,6.1038
2.53,8.3819,1.0519,7.33
2.54,10.263,1.136,9.1267
2.55,13.05,1.2006,11.85
2.56,17.418,1.2626,16.155
2.57,24.826,1.322,23.504
2.58,38.997,1.3939,37.603
2.59,71.997,1.4756,70.522
2.6,171.11,1.6196,169.49
2.61,436.06,1.8852,434.17
2.62,674.04,2.0978,671.95
2.63,470.01,1.3737,468.64
2.64,188.79,2.853,185.94
2.65,77.508,4.69,72.818
2.66,41.048,1.7337,39.314
2.67,25.775,0.4242,25.351
2.68,17.906,2.8812,15.025
2.69,13.306,1.9984,11.307
2.7,10.384,0.71744,9.6662
2.71,8.4158,2.289,6.1268
2.72,7.0332,0.8989,6.1343
2.73,6.0313,1.4752,4.556
2.74,5.2895,0.99466,4.2948
2.75,4.7333,0.92548,3.8079
2.76,4.3155,0.39458,3.921
2.77,4.005,0.53804,3.467
2.78,3.7821,0.44733,3.3348
2.79,3.635,1.0376,2.5975
2.8,3.5581,0.58458,2.9735
2.81,3.5517,0.42457,3.1271
2.82,3.6227,0.5711,3.0516
2.83,3.7866,0.18547,3.6011
2.84,4.0728,0.31934,3.7535
2.85,4.5341,0.75772,3.7764
2.86,5.2688,0.56901,4.6998
2.87,6.4722,1.4148,5.0573
2.88,8.5747,2.6224,5.9523
2.89,12.699,2.5913,10.108
2.9,22.59,3.1381,19.452
2.91,52.819,3.6762,49.143
2.92,129.23,4.7616,124.46
2.93,184.67,5.8408,178.83
2.94,120.04,6.7943,113.24
2.95,48.088,9.2852,38.803
2.96,21.206,12.967,8.2389
2.97,12.298,18.606,-6.3081
2.98,8.5193,28.797,-20.278
2.99,6.5939,50.712,-44.118
3.0001,5.5132,106.38,-100.87
3.0101,4.8836,291.74,-286.85
3.0201,4.5266,592.53,-588
3.0301,4.3534,590.56,-586.2
3.0401,4.3191,311.61,-307.29
3.0501,4.4023,119.69,-115.28
3.0601,4.5974,53.522,-48.924
3.0701,4.9106,29.618,-24.707
3.0801,5.3606,18.38,-13.02
3.0901,5.9798,12.434,-6.4541
3.1001,6.8223,8.7296,-1.9073
3.1101,7.9747,6.3294,1.6453
3.1201,9.5787,4.5409,5.0378
3.1301,11.877,3.3617,8.5149
3.1401,15.308,2.6512,12.657
3.1501,20.74,1.9823,18.758
3.1601,30.093,1.3907,28.702
3.1701,48.408,1.0815,47.327
3.1801,92.729,0.73378,91.995
3.1901,228.95,0.61338,228.33
3.2001,562.45,0.75688,561.69
3.2101,776.29,1.0327,775.25
3.2201,484.08,1.0318,483.05
3.2301,187.9,1.0161,186.89
3.2401,79.788,1.5601,78.228
3.2501,43.421,1.8139,41.607
3.2601,27.593,1.7102,25.883
3.2701,19.239,1.0572,18.182
3.2801,14.273,0.25815,14.015
3.2901,11.077,0.01205,11.064
3.3001,8.896,0.10056,8.7955
3.3101,7.3427,0.25347,7.0892
3.3201,6.1979,0.11346,6.0844
3.3301,5.3311,0.50486,4.8262
3.3401,4.6602,0.28813,4.3721
3.3501,4.1319,0,4.1319
3.3601,3.71,0.55521,3.1548
3.3701,3.3692,0.33674,3.0325
3.3801,3.0918,0.18376,2.908
3.3901,2.8649,0.10214,2.7627
3.4001,2.6787,0,2.6787
3.4101,2.5264,0.20858,2.3178
3.4201,2.4025,1.271,1.1315
3.4301,2.3032,0.683,1.6202
3.4401,2.2254,0.53281,1.6926
3.4501,2.1672,1.8408,0.32641
3.4601,2.127,2.3227,-0.19564
3.4701,2.1041,3.193,-1.089
3.4801,2.0981,6.0214,-3.9233
3.4901,2.1093,8.4856,-6.3763
3.5001,2.1388,14.059,-11.92
3.5101,2.1877,26.667,-24.48
3.5201,2.2586,54.993,-52.734
3.5301,2.3546,149.45,-147.09
3.5401,2.4805,335.98,-333.5
3.5501,2.6426,390.47,-387.83
3.5601,2.8499,234.77,-231.92
3.5701,3.1148,91.755,-88.641
3.5801,3.4555,38.466,-35.011
3.5901,3.8982,20.363,-16.464
3.6001,4.4828,12.265,-7.7826
3.6101,5.2716,8.0112,-2.7396
3.6201,6.3667,5.4375,0.92912
3.6301,7.9444,3.835,4.1094
3.6401,10.333,2.8287,7.5039
3.6501,14.201,2.0023,12.198
3.6601,21.108,1.4035,19.704
3.6701,35.488,1.1192,34.369
3.6801,73.722,0.91209,72.81
3.6901,192.12,0.95608,191.16
3.7001,408.1,1.3478,406.76
3.7101,425.18,1.2229,423.96
3.7201,211.36,1.252,210.11
3.7301,80.596,1.5852,79.011
3.7401,37.842,1.5422,36.3
3.7501,22.215,1.5582,20.657
3.7601,14.879,0.67249,14.207
3.7701,10.843,0.15763,10.686
3.7801,8.3958,1.0044,7.3915
3.7901,6.816,1.2488,5.5672
3.8001,5.7568,0.7882,4.9686
3.8101,5.0367,0.24796,4.7887
3.8201,4.5557,0,4.5557
3.8301,4.2602,0.70219,3.558
3.8401,4.1273,0.50379,3.6235
3.8501,4.1609,0,4.1609
3.8601,4.3981,0.15939,4.2388
3.8701,4.9343,0.1159,4.8184
3.8801,5.9949,0.048889,5.946
3.8901,8.171,0.042447,8.1285
3.9001,13.395,0.0048489,13.39
3.9101,29.253,0,29.253
3.9201,71.753,0,71.753
3.9301,109.94,0,109.94
3.9401,77.197,0,77.197
3.9501,32.081,0,32.081
3.9601,14.264,0,14.264
3.9701,8.4798,0,8.4798
3.9801,6.1234,0,6.1234
3.9901,4.9867,0,4.9867
4.0001,4.4133,0,4.4133
4.0101,4.1585,0,4.1585
4.0201,4.1211,0,4.1211
4.0301,4.2647,0,4.2647
4.0401,4.5908,0,4.5908
4.0501,5.1349,0,5.1349
4.0601,5.9759,0,5.9759
4.0701,7.2658,0.38248,6.8833
4.0801,9.3031,0.56754,8.7355
4.0901,12.722,0.55597,12.166
4.1001,19.069,0.71523,18.354
4.1101,33.04,0.76472,32.275
4.1201,72.777,0.89379,71.883
4.1301,190.22,0.91313,189.3
4.1401,349.04,1.2078,347.83
4.1501,296.57,1.3101,295.26
4.1601,130.37,1.1775,129.2
4.1701,51.366,1.887,49.479
4.1801,26.04,2.6764,23.363
4.1901,16.16,2.5692,13.591
4.2001,11.33,3.081,8.2488
4.2101,8.6368,3.4935,5.1433
4.2201,7.0246,3.2209,3.8037
4.2301,6.037,5.2865,0.75053
4.2401,5.4577,8.7565,-3.2988
4.2501,5.1854,15.756,-10.57
4.2601,5.1877,39.076,-33.888
4.2701,5.4912,87.511,-82.02
4.2801,6.1995,109.83,-103.63
4.2901,7.5656,71.918,-64.352
4.3001,10.21,29.097,-18.886
4.3101,15.928,12.456,3.4722
4.3201,31.373,7.0158,24.357
4.3301,79.438,4.5228,74.915
4.3401,167.21,3.2748,163.94
4.3501,174.11,2.4846,171.63
4.3601,87.127,1.819,85.308
4.3701,33.938,1.4385,32.499
4.3801,16.554,1.5702,14.983
4.3901,10.218,1.5219,8.6963
4.4001,7.2745,1.2664,6.0081
4.4101,5.6967,1.2442,4.4525
4.4201,4.7952,0.9548,3.8404
4.4301,4.2873,0.78816,3.4992
4.4401,4.0482,0.4092,3.639
4.4501,4.0308,0.4916,3.5392
4.4601,4.2404,0.63977,3.6007
4.4701,4.7405,0.16703,4.5735
4.4801,5.6918,0,5.6918
4.4901,7.4791,0.20219,7.2769
4.5001,11.146,0.22314,10.923
4.5101,20.291,0.028155,20.262
4.5201,48.713,0.35105,48.362
4.5301,116.05,0.34109,115.71
4.5401,153.63,0.48581,153.14
4.5501,92.881,1.356,91.525
4.5601,36.447,1.3329,35.114
4.5701,16.305,1.5005,14.805
4.5801,9.4718,2.4253,7.0465
4.5901,6.4812,3.0859,3.3952
4.6001,4.9169,3.9694,0.94753
4.6101,4.0157,5.6434,-1.6277
4.6201,3.4755,9.1425,-5.667
4.6301,3.1608,16.663,-13.503
4.6401,3.0096,38.984,-35.975
4.6501,3.0023,101.19,-98.192
4.6601,3.1558,163.33,-160.17
4.6701,3.5407,136.07,-132.53
4.6801,4.3526,61.338,-56.985
4.6901,6.1905,22.868,-16.678
4.7001,11.353,11.012,0.34048
4.7101,27.013,6.2016,20.811
4.7201,51.148,3.919,47.229
4.7301,47.352,2.4202,44.932
4.7401,22.885,1.5713,21.314
4.7501,10.222,1.1008,9.1216
4.7601,6.296,1.0316,5.2644
4.7701,4.9788,1.3993,3.5795
4.7801,4.5476,1.9137,2.6338
4.7901,4.5528,1.7222,2.8307
4.8001,4.8667,0.71046,4.1563
4.8101,5.4825,0.082438,5.4001
4.8201,6.4747,0.012521,6.4622
4.8301,8.0207,0.013864,8.0069
4.8401,10.486,0,10.486
4.8501,14.664,0,14.664
4.8601,22.533,0,22.533
4.8701,40.261,0,40.261
4.8801,91.931,0,91.931
4.8901,239.66,0,239.66
4.9001,412.09,0.0046092,412.09
4.9101,323.02,0.0052849,323.01
4.9201,136.04,0.27733,135.77
4.9301,54.051,0.8287,53.222
4.9401,27.613,1.0689,26.544
4.9501,16.961,0.64709,16.314
4.9601,11.601,0.36252,11.238
4.9701,8.5095,0.4623,8.0472
4.9801,6.5611,0.84055,5.7206
4.9901,5.2533,1.1926,4.0607
5.0001,4.3337,1.0814,3.2522
5.0101,3.6636,0.79498,2.8686
5.0201,3.1618,0.27345,2.8884
5.0301,2.7781,0.36545,2.4126
5.0401,2.48,0.60966,1.8704
5.0501,2.2462,0.71675,1.5295
5.0601,2.0621,0.27678,1.7853
5.0701,1.9176,0.37712,1.5404
5.0801,1.8057,0.83253,0.97319
5.0901,1.7221,0.45496,1.2671
5.1001,1.6639,0.15767,1.5063
5.1101,1.6304,0.67152,0.95883
5.1201,1.622,0.81181,0.81024
5.1301,1.6419,0.86618,0.77575
5.1401,1.6959,1.5031,0.19274
5.1501,1.7945,1.626,0.16845
5.1601,1.9566,2.1783,-0.22171
5.1701,2.217,3.2735,-1.0565
5.1801,2.6434,4.6469,-2.0035
5.1901,3.3842,7.5196,-4.1354
5.2001,4.8171,12.809,-7.9918
5.2101,8.1676,25.301,-17.134
5.2201,18.237,64.537,-46.3
5.2301,45.153,155.34,-110.19
5.2401,69.338,219.37,-150.03
5.2501,48.646,156.75,-108.1
5.2601,20.125,61.921,-41.795
5.2701,8.8724,24.746,-15.874
5.2801,5.2331,12.271,-7.0383
5.2901,3.7652,6.7894,-3.0242
5.3001,3.0764,4.502,-1.4257
5.3101,2.7585,2.7194,0.039094
5.3201,2.6693,1.7672,0.90211
5.3301,2.769,0.74029,2.0287
5.3401,3.085,0.048223,3.0368
5.3501,3.7336,0.19102,3.5426
5.3601,5.0414,0.18753,4.8538
5.3701,8.0532,0,8.0532
5.3801,16.87,0.3569,16.513
5.3901,42.074,0.50594,41.568
5.4001,71.51,0,71.51
5.4101,56.407,0,56.407
5.4201,24.65,0,24.65
5.4301,10.815,0.1004,10.714
5.4401,6.4892,0.22589,6.2633
5.4501,4.9121,0.21289,4.6992
5.4601,4.3188,0.31664,4.0021
5.4701,4.2328,0.68435,3.5485
5.4801,4.5277,1.1036,3.4241
5.4901,5.237,1.4906,3.7464
5.5001,6.5531,2.5188,4.0342
5.5101,8.9766,4.1418,4.8348
5.5201,13.885,7.423,6.4622
5.5301,26.037,15.919,10.118
5.5401,63.691,42.685,21.006
5.5501,152.83,94.104,58.721
5.5601,202.59,115.91,86.684
5.5701,122.27,72.168,50.098
5.5801,47.653,27.31,20.343
5.5901,21.058,11.414,9.6444
5.6001,12.079,6.5225,5.5565
5.6101,8.1985,3.6943,4.5043
5.6201,6.2293,2.1746,4.0547
5.6301,5.1778,1.8827,3.2951
5.6401,4.6751,1.2076,3.4676
5.6501,4.6035,0.7893,3.8142
5.6601,5.0195,0.55365,4.4658
5.6701,6.2624,0.091919,6.1705
5.6801,9.5781,0.015466,9.5626
5.6901,19.953,0.025128,19.928
5.7001,47.936,0,47.936
5.7101,73.106,0,73.106
5.7201,51.516,0,51.516
5.7301,21.795,0,21.795
5.7401,10.114,0,10.114
5.7501,6.4141,0,6.4141
5.7601,5.0348,0,5.0348
5.7701,4.5484,0,4.5484
5.7801,4.5724,0,4.5724
5.7901,5.0391,0,5.0391
5.8001,6.0711,0,6.0711
5.8101,8.0712,0,8.0712
5.8201,12.178,0,12.178
5.8301,22.302,0,22.302
5.8401,53.604,0,53.604
5.8501,130.34,0,130.34
5.8601,179.54,0,179.54
5.8701,112.28,0,112.28
5.8801,44.114,0,44.114
5.8901,19.258,0,19.258
5.9001,10.94,0.16221,10.778
5.9101,7.3786,0.40269,6.976
5.9201,5.579,0.20012,5.3788
5.9301,4.6222,0.22009,4.4021
5.9401,4.177,0.60214,3.5748
5.9501,4.1569,0.38549,3.7714
5.9601,4.6814,0.25067,4.4307
5.9701,6.3244,0.55445,5.7699
5.9801,11.45,0.55436,10.896
5.9901,27.207,1.162,26.045
6.0001,50.089,1.9419,48.147
6.0101,44.434,3.16,41.274
6.0201,20.707,6.758,13.949
6.0301,8.9399,16.558,-7.6179
6.0401,5.2181,42.122,-36.904
6.0501,3.8707,63.507,-59.636
6.0601,3.3416,47.058,-43.717
6.0701,3.23,18.402,-15.173
6.0801,3.4467,6.8001,-3.3533
6.0901,4.0645,2.9545,1.11
6.1001,5.3822,2.0241,3.3582
6.1101,8.3407,1.6304,6.7104
6.1201,16.514,0.51299,16.001
6.1301,41.863,0.32866,41.534
6.1401,85.77,0.16218,85.608
6.1501,85.736,0,85.736
6.1601,41.756,0,41.756
6.1701,16.33,0,16.33
6.1801,8.0674,0,8.0674
6.1901,5.0008,0.04511,4.9557
6.2001,3.5447,0.09347,3.4513
6.2101,2.7396,0.061642,2.6779
6.2201,2.2519,0.20163,2.0503
6.2301,1.9404,0.32463,1.6158
6.2401,1.7366,0.63108,1.1055
6.2501,1.6046,0.79213,0.81243
6.2601,1.5244,1.0568,0.46766
6.2701,1.4856,2.263,-0.77741
6.2801,1.4825,3.8257,-2.3432
6.2901,1.5143,6.6903,-5.1759
6.3001,1.5838,14.582,-12.998
6.3101,1.6981,38.286,-36.588
6.3201,1.8693,82.791,-80.922
6.3301,2.1227,104.06,-101.94
6.3401,2.4976,65.219,-62.721
6.3501,3.0693,24.099,-21.03
6.3601,3.9875,9.7413,-5.7538
6.3701,5.5895,4.9888,0.60072
6.3801,8.7805,2.5421,6.2383
6.3901,16.704,1.4214,15.282
6.4001,41.272,1.3036,39.968
6.4101,97.289,1.3058,95.983
6.4201,123.99,0.95841,123.03
6.4301,72.366,0.86538,71.501
6.4401,28.152,0.39714,27.755
6.4501,12.721,0.25106,12.47
6.4601,7.4719,0.2785,7.1934
6.4701,5.1974,0.11084,5.0866
6.4801,4.0627,0,4.0627
6.4901,3.4987,0.016634,3.4821
6.5001,3.3183,0.040161,3.2781
6.5101,3.541,0,3.541
6.5201,4.534,0,4.534
6.5301,7.9261,0,7.9261
6.5401,17.201,0,17.201
6.5501,25.589,0,25.589
6.5601,18.53,0,18.53
6.5701,8.8326,0,8.8326
6.5801,5.1846,0,5.1846
6.5901,4.282,0,4.282
6.6001,4.3006,0,4.3006
6.6101,4.8616,0,4.8616
6.6201,6.0248,0,6.0248
6.6301,8.1803,0,8.1803
6.6401,12.439,0,12.439
6.6501,22.472,0,22.472
6.6601,52.711,0.069895,52.641
6.6701,133.61,0.19726,133.41
6.6801,206.28,0.22845,206.05
6.6901,144,0.75873,143.24
6.7001,58.165,1.0885,57.077
6.7101,24.244,2.0526,22.191
6.7201,13.202,3.7419,9.46
6.7301,8.6767,6.8255,1.8512
6.7401,6.489,14.674,-8.1848
6.7501,5.4359,38.18,-32.744
6.7601,5.1671,73.958,-68.791
6.7701,5.8293,74.652,-68.823
6.7801,8.6049,36.273,-27.668
6.7901,18.273,13.183,5.09
6.8001,39.931,6.321,33.61
6.8101,48.409,3.2415,45.168
6.8201,27.673,2.0867,25.587
6.8301,11.207,1.5617,9.6452
6.8401,5.4949,0.82484,4.6701
6.8501,3.4683,0.63117,2.8371
6.8601,2.5246,0.6434,1.8812
6.8701,2.0056,0.47761,1.5279
6.8801,1.6865,0.2733,1.4132
6.8901,1.4778,0.055875,1.4219
6.9001,1.337,0.16819,1.1688
6.9101,1.2422,0,1.2422
6.9201,1.1814,0.054804,1.1266
6.9301,1.1485,0.16788,0.98063
6.9401,1.1409,0.055458,1.0854
6.9501,1.1591,0.30717,0.85195
6.9601,1.207,0.5955,0.6115
6.9701,1.293,0.99872,0.29425
6.9801,1.4332,2.5116,-1.0785
6.9901,1.6588,6.3585,-4.6997
7.0001,2.0349,16.812,-14.777
7.0101,2.7143,32.187,-29.472
7.0201,4.1362,30.393,-26.256
7.0301,7.9388,13.262,-5.3231
7.0401,19.59,4.3985,15.191
7.0501,39.725,2.1229,37.602
7.0601,39.816,0.81138,39.005
7.0701,19.871,0.56603,19.305
7.0801,8.4382,0.57943,7.8587
7.0901,4.9074,0.52501,4.3823
7.1001,3.8519,0.31613,3.5358
7.1101,3.706,0.18069,3.5254
7.1201,4.1756,0,4.1756
7.1301,5.4415,0,5.4415
7.1401,8.3744,0,8.3744
7.1501,16.361,0,16.361
7.1601,41.435,0,41.435
7.1701,89.624,0,89.624
7.1801,97.193,0,97.193
7.1901,49.894,0,49.894
7.2001,19.186,0,19.186
7.2101,9.0381,0,9.0381
7.2201,5.3683,0,5.3683
7.2301,3.6575,0,3.6575
7.2401,2.7187,0,2.7187
7.2501,2.1496,0,2.1496
7.2601,1.7822,0,1.7822
7.2701,1.5344,0,1.5344
7.2801,1.3672,0,1.3672
7.2901,1.2558,0,1.2558
7.3001,1.1875,0,1.1875
7.3101,1.1565,0,1.1565
7.3201,1.1624,0,1.1624
7.3301,1.2106,0.038563,1.172
7.3401,1.3156,0.21082,1.1048
7.3501,1.5091,0.31362,1.1955
7.3601,1.8622,0.48271,1.3794
7.3701,2.5562,0.90803,1.6482
7.3801,4.1741,1.8516,2.3225
7.3901,9.0022,4.7137,4.2885
7.4001,22.233,11.88,10.353
7.4101,35.296,18.237,17.058
7.4201,25.777,13.091,12.686
7.4301,10.929,4.7295,6.1999
7.4401,4.9073,1.8861,3.0211
7.4501,3.0144,0.97773,2.0366
7.4601,2.3248,0.5111,1.8137
7.4701,2.1093,0.34572,1.7636
7.4801,2.2152,0.51575,1.6994
7.4901,2.7589,0.4566,2.3023
7.5001,4.4367,0.27232,4.1644
7.5101,9.8168,0.24855,9.5682
7.5201,20.187,0.38072,19.806
7.5301,21.878,0.22235,21.655
7.5401,11.838,0.41339,11.425
7.5501,5.4102,0.53231,4.8779
7.5601,3.4681,0.49759,2.9705
7.5701,3.0361,0.90147,2.1346
7.5801,3.2337,1.2842,1.9495
7.5901,4.0034,1.8385,2.1649
7.6001,5.7765,3.1254,2.6512
7.6101,10.266,6.1739,4.0922
7.6201,24.216,15.56,8.6562
7.6301,58.427,35.721,22.706
7.6401,80.389,48.097,32.292
7.6501,50.46,30.009,20.451
7.6601,20.154,10.855,9.2995
7.6701,9.1821,4.7191,4.463
7.6801,5.6327,2.7097,2.923
7.6901,4.2943,1.7175,2.5768
7.7001,3.9183,1.4302,2.4881
7.7101,4.3181,1.5034,2.8147
7.7201,6.0806,1.3422,4.7384
7.7301,12.076,0.62314,11.453
7.7401,28.481,0.40169,28.08
7.7501,43.267,0.44854,42.818
7.7601,30.569,0.34412,30.225
7.7701,13.12,0.24499,12.875
7.7801,6.3284,0.27469,6.0537
7.7901,4.301,0.20947,4.0915
7.8001,3.7611,0.21091,3.5502
7.8101,3.9952,0.24691,3.7482
7.8201,5.1181,0.24372,4.8744
7.8301,8.2419,0.13541,8.1065
7.8401,18.068,0.20476,17.863
7.8501,44.587,0.42236,44.165
7.8601,68.429,0,68.429
7.8701,47.913,0.084469,47.828
7.8801,19.667,0.59715,19.07
7.8901,8.5039,0.59038,7.9135
7.9001,4.8768,0.4008,4.476
7.9101,3.4096,0.91899,2.4906
7.9201,2.7402,1.1901,1.5501
7.9301,2.51,1.2353,1.2746
7.9401,2.7528,1.7403,1.0125
7.9501,4.1342,2.4294,1.7048
7.9601,7.7989,3.6699,4.129
7.9701,10.195,6.3612,3.8336
7.9801,7.008,13.889,-6.8806
7.9901,3.8569,35.995,-32.138
8.0001,2.916,72.099,-69.183
8.0101,2.9482,69.567,-66.619
8.0201,3.5114,29.964,-26.452
8.0301,4.7632,11.014,-6.2509
8.0401,7.5143,5.3112,2.2031
8.0501,14.878,3.0674,11.811
8.0601,37.891,1.9114,35.979
8.0701,82.079,1.258,80.821
8.0801,89.035,0.90794,88.127
8.0901,45.704,0.68309,45.021
8.1001,17.576,0.49103,17.085
8.1101,8.2902,0.59765,7.6926
8.1201,4.9408,0.48424,4.4565
8.1301,3.3874,0.76018,2.6273
8.1401,2.5431,0.92337,1.6198
8.1501,2.0403,1.0484,0.99195
8.1601,1.7263,1.7204,0.0059219
8.1701,1.5291,1.9672,-0.43807
8.1801,1.4129,3.8401,-2.4271
8.1901,1.3608,7.9819,-6.6211
8.2001,1.3684,20.448,-19.079
8.2101,1.4405,44.749,-43.308
8.2201,1.6066,49.202,-47.596
8.2301,1.9203,23.606,-21.686
8.2401,2.5181,8.0092,-5.4911
8.2501,3.7886,3.5172,0.27144
8.2601,7.1548,1.9607,5.194
8.2701,17.636,0.88104,16.755
8.2801,37.749,0.5856,37.163
8.2901,40.953,0.049242,40.903
8.3001,21.321,0,21.321
8.3101,8.6245,0,8.6245
8.3201,4.5329,0,4.5329
8.3301,3.2128,0,3.2128
8.3401,2.8513,0,2.8513
8.3501,3.1346,0,3.1346
8.3601,4.5026,0,4.5026
8.3701,9.2304,0,9.2304
8.3801,21.034,0,21.034
8.3901,28.634,0,28.634
8.4001,18.29,0,18.29
8.4101,7.8618,0,7.8618
8.4201,4.1986,0,4.1986
8.4301,3.2136,0,3.2136
8.4401,3.1947,0,3.1947
8.4501,3.9567,0,3.9567
8.4601,6.2626,0,6.2626
8.4701,13.615,0,13.615
8.4801,33.499,0,33.499
8.4901,51.381,0,51.381
8.5001,36.002,0,36.002
8.5101,14.834,0,14.834
8.5201,6.4888,0.036111,6.4527
8.5301,3.8168,0.60001,3.2168
8.5401,2.8051,2.1366,0.66855
8.5501,2.4851,5.4204,-2.9353
8.5601,2.7679,6.8213,-4.0533
8.5701,4.4052,2.9789,1.4263
8.5801,9.3211,1.0218,8.2993
8.5901,14.228,0.16395,14.064
8.6001,10.584,0,10.584
8.6101,4.956,0,4.956
8.6201,2.7427,0,2.7427
8.6301,2.1844,0,2.1844
8.6401,2.2345,0,2.2345
8.6501,2.7943,0,2.7943
8.6601,4.4011,0,4.4011
8.6701,9.4646,0,9.4646
8.6801,23.123,0,23.123
8.6901,35.41,0,35.41
8.7001,24.883,0.0029657,24.88
8.7101,10.391,0.089758,10.301
8.7201,4.7104,0.74146,3.9689
8.7301,2.9465,1.5957,1.3508
8.7401,2.371,4.6837,-2.3127
8.7501,2.387,11.418,-9.0307
8.7601,3.174,11.67,-8.496
8.7701,6.1546,4.8246,1.33
8.7801,13.433,1.5805,11.852
8.7901,17.519,0.4595,17.06
8.8001,10.949,0.44026,10.509
8.8101,4.9042,0.16732,4.7369
8.8201,2.8913,0.60822,2.2831
8.8301,2.4656,0.19538,2.2702
8.8401,2.7347,0,2.7347
8.8501,3.8314,0,3.8314
8.8601,7.1396,0,7.1396
8.8701,17.671,0,17.671
8.8801,36.973,0,36.973
8.8901,38.463,0,38.463
8.9001,19.271,0,19.271
8.9101,7.5297,0,7.5297
8.9201,3.6815,0,3.6815
8.9301,2.269,0,2.269
8.9401,1.6031,0,1.6031
8.9501,1.2368,0,1.2368
8.9601,1.0165,0.00069639,1.0158
8.9701,0.87769,0.029509,0.84818
8.9801,0.79017,0.059307,0.73086
8.9901,0.73911,0.0040403,0.73507
9.0002,0.71828,0.19502,0.52327
9.0102,0.72827,0.29925,0.42903
9.0202,0.77832,0.50431,0.27401
9.0302,0.89557,0.91241,-0.016845
9.0402,1.1602,1.8591,-0.69894
9.0502,1.8655,3.9553,-2.0898
9.0602,4.0712,11.599,-7.5283
9.0702,8.5088,27.377,-18.868
9.0802,9.58,29.501,-19.921
9.0902,5.3359,13.439,-8.1027
9.1002,2.4316,4.5913,-2.1597
9.1102,1.5298,2.1279,-0.59806
9.1202,1.3176,0.97056,0.34708
9.1302,1.407,0.59515,0.81181
9.1402,1.8673,0.25445,1.6129
9.1502,3.3811,0.06389,3.3172
9.1602,7.4563,0.047685,7.4086
9.1702,11.161,0.10837,11.053
9.1802,8.1972,0,8.1972
9.1902,4.1326,0,4.1326
9.2002,2.7704,0.12707,2.6433
9.2102,2.7615,0.33952,2.422
9.2202,3.5233,0.73444,2.7889
9.2302,5.5336,1.4968,4.0368
9.2402,11.346,3.7211,7.6247
9.2502,29.089,11.133,17.955
9.2602,56.455,21.669,34.786
9.2702,52.075,17.697,34.378
9.2802,24.199,6.9244,17.274
9.2902,9.7275,2.4969,7.2306
9.3002,5.1914,1.0687,4.1226
9.3102,3.6707,0.42895,3.2417
9.3202,3.3479,0.59956,2.7483
9.3302,4.2683,0.66419,3.6041
9.3402,8.3073,0.17895,8.1283
9.3502,16.419,0.093393,16.325
9.3602,17.64,0.0017802,17.638
9.3702,9.5142,0,9.5142
9.3802,4.2965,0,4.2965
9.3902,2.69,0,2.69
9.4002,2.342,0,2.342
9.4102,2.6564,0,2.6564
9.4202,4.0656,0,4.0656
9.4302,8.8834,0,8.8834
9.4402,19.609,0,19.609
9.4502,23.853,0,23.853
9.4602,13.726,0,13.726
9.4702,5.7169,0,5.7169
9.4802,3.0347,0,3.0347
9.4902,2.233,0,2.233
9.5002,2.122,0,2.122
9.5102,2.6779,0.25441,2.4235
9.5202,4.9285,0.41592,4.5126
9.5302,10.036,0.63904,9.3971
9.5402,12.118,1.8539,10.264
9.5502,7.444,5.3699,2.0741
9.5602,3.865,13.197,-9.3322
9.5702,2.9672,15.057,-12.089
9.5802,3.2666,7.276,-4.0094
9.5902,4.6165,2.5201,2.0964
9.6002,8.5023,1.2261,7.2762
9.6102,20.909,0.49069,20.419
9.6202,47.107,0.20911,46.898
9.6302,55.365,0.066437,55.298
9.6402,30.276,0.053429,30.223
9.6502,11.729,0.045832,11.683
9.6602,5.456,0.15468,5.3013
9.6702,3.2586,0.06135,3.1972
9.6802,2.2724,0.32153,1.9509
9.6902,1.758,0.58533,1.1727
9.7002,1.4741,0.87123,0.60287
9.7102,1.3255,1.6308,-0.30538
9.7202,1.2735,3.4217,-2.1482
9.7302,1.3094,9.4313,-8.1219
9.7402,1.4504,19.922,-18.472
9.7502,1.7526,18.961,-17.209
9.7602,2.3658,8.3703,-6.0045
9.7702,3.7446,3.0275,0.71706
9.7802,7.6298,1.4458,6.1839
9.7902,19.453,0.79035,18.662
9.8002,37.681,0.84839,36.833
9.8102,34.749,0.44268,34.306
9.8202,16.153,0.028642,16.125
9.8302,6.4849,0.00069524,6.4842
9.8402,3.4277,5.3583e-05,3.4276
9.8502,2.3656,0,2.3656
9.8602,2.0856,0,2.0856
9.8702,2.6387,0,2.6387
9.8802,4.8313,0,4.8313
9.8902,7.069,0,7.069
9.9002,5.2983,0,5.2983
9.9102,2.6121,0,2.6121
9.9202,1.5644,0,1.5644
9.9302,1.3367,0,1.3367
9.9402,1.4892,0,1.4892
9.9502,2.2067,0,2.2067
9.9602,4.6549,0,4.6549
9.9702,10.099,0,10.099
9.9802,12.273,0.034814,12.238
9.9902,7.1892,0.21007,6.9791
10,3.2047,0.64652,2.5582
10.01,1.9681,1.7564,0.2117
10.02,1.7986,5.5486,-3.75
10.03,2.2912,11.306,-9.0149
10.04,4.2137,9.8741,-5.6604
10.05,10.186,3.9674,6.2189
10.06,18.316,1.3698,16.946
10.07,15.582,0.55961,15.022
10.08,7.0018,0.086733,6.9151
10.09,2.9189,0.0041947,2.9147
10.1,1.6062,0,1.6062
10.11,1.0939,0,1.0939
10.12,0.8463,0,0.8463
10.13,0.71365,0,0.71365
10.14,0.64237,0,0.64237
10.15,0.61065,0,0.61065
10.16,0.61061,0.019042,0.59157
10.17,0.6435,0.61428,0.029221
10.18,0.72155,1.8713,-1.1497
10.19,0.8813,5.5189,-4.6376
10.2,1.2397,10.408,-9.1683
10.21,2.2529,8.7137,-6.4608
10.22,5.0954,3.5878,1.5077
10.23,8.4322,1.1824,7.2498
10.24,6.8878,0.38459,6.5032
10.25,3.5722,0.036131,3.5361
10.26,2.3657,0,2.3657
10.27,2.4749,0,2.4749
10.28,3.5423,0,3.5423
10.29,6.8177,0,6.8177
10.3,17.219,0,17.219
10.31,36.265,0,36.265
10.32,37.749,0,37.749
10.33,18.84,0,18.84
10.34,7.2751,0,7.2751
10.35,3.49,0,3.49
10.36,2.1047,0,2.1047
10.37,1.4548,0,1.4548
10.38,1.099,0,1.099
10.39,0.88638,0,0.88638
10.4,0.75407,0,0.75407
10.41,0.67271,0,0.67271
10.42,0.6299,0,0.6299
10.43,0.62371,0.020113,0.6036
10.44,0.66772,0.21384,0.45388
10.45,0.81939,0.80265,0.016743
10.46,1.3142,2.1536,-0.83942
10.47,2.6901,6.3258,-3.6357
10.48,4.0605,9.2653,-5.2048
10.49,3.1071,5.7585,-2.6514
10.5,1.6249,2.0208,-0.3959
10.51,1.0965,0.6388,0.45771
10.52,1.0759,0.29484,0.78107
10.53,1.3835,0.063334,1.3202
10.54,2.4227,0.0043348,2.4183
10.55,5.4799,0,5.4799
10.56,9.355,0,9.355
10.57,7.8743,0.073205,7.8011
10.58,4.0221,0.08589,3.9362
10.59,2.5012,0.24009,2.2611
10.6,2.5053,0.48852,2.0168
10.61,3.5662,0.89232,2.6739
10.62,7.0805,2.4825,4.598
10.63,17.876,7.2853,10.591
10.64,33.542,12.487,21.056
10.65,29.707,9.7018,20.006
10.66,13.522,4.1575,9.3648
10.67,5.5093,1.4856,4.0237
10.68,3.0086,0.62446,2.3842
10.69,2.1936,0.39517,1.7984
10.7,2.2001,0.19171,2.0084
10.71,3.3647,0.14541,3.2193
10.72,5.2774,0.047346,5.2301
10.73,4.7605,0.038343,4.7222
10.74,2.7331,0.0068587,2.7263
10.75,1.8709,0,1.8709
10.76,1.9226,0,1.9226
10.77,2.6862,0,2.6862
10.78,5.1814,0.037602,5.1438
10.79,12.844,0.0087642,12.835
10.8,23.967,0.0031586,23.963
10.81,21.253,0.00064323,21.252
10.82,9.7831,0.037361,9.7458
10.83,4.1327,0.092968,4.0398
10.84,2.4348,0.22248,2.2123
10.85,2.0392,0.38249,1.6568
10.86,2.5914,0.69425,1.8971
10.87,4.9972,1.3806,3.6166
10.88,8.1596,2.8305,5.3291
10.89,6.7692,7.5015,-0.73232
10.9,3.3508,18.007,-14.656
10.91,1.8936,21.251,-19.358
10.92,1.661,12.058,-10.397
10.93,2.138,4.6633,-2.5253
10.94,4.1053,1.9607,2.1445
10.95,9.7453,1.019,8.7264
10.96,15.335,0.61665,14.718
10.97,11.186,0.36028,10.826
10.98,4.7428,0.22895,4.5138
10.99,2.1107,0.24783,1.8628
11,1.2579,0.21226,1.0457
11.01,0.91454,0.21617,0.69837
11.02,0.75374,0.40166,0.35208
11.03,0.68108,0.78539,-0.10431
11.04,0.66509,1.7964,-1.1313
11.05,0.69961,5.113,-4.4134
11.06,0.79768,9.6788,-8.8812
11.07,1.0042,8.6025,-7.5983
11.08,1.4539,3.935,-2.4811
11.09,2.6411,1.4185,1.2226
11.1,6.3521,0.58326,5.7688
11.11,13.82,0.30254,13.517
11.12,15.602,0.18344,15.419
11.13,8.4113,0.034565,8.3767
11.14,3.4659,0,3.4659
11.15,1.879,0,1.879
11.16,1.4406,0,1.4406
11.17,1.5543,0,1.5543
11.18,2.4888,0,2.4888
11.19,3.9644,0,3.9644
11.2,3.6868,0,3.6868
11.21,2.3476,0,2.3476
11.22,1.9374,0,1.9374
11.23,2.3907,0,2.3907
11.24,3.9632,0,3.9632
11.25,8.9827,0,8.9827
11.26,22.142,0,22.142
11.27,32.835,0,32.835
11.28,22.175,0,22.175
11.29,9.0583,0,9.0583
11.3,4.1074,0,4.1074
11.31,2.6731,0,2.6731
11.32,2.5863,0,2.5863
11.33,4.1409,0,4.1409
11.34,7.6083,0,7.6083
11.35,8.0849,0,8.0849
11.36,4.4658,0,4.4658
11.37,2.1741,0,2.1741
11.38,1.5507,0,1.5507
11.39,1.6781,0,1.6781
11.4,2.8225,0,2.8225
11.41,6.2823,0,6.2823
11.42,9.7334,0.18171,9.5516
11.43,7.1693,0.22455,6.9448
11.44,3.2067,0.40277,2.8039
11.45,1.6463,1.2817,0.36456
11.46,1.279,3.7105,-2.4314
11.47,1.5051,5.3508,-3.8457
11.48,2.7825,3.5492,-0.76668
11.49,5.3847,1.3839,4.0008
11.5,5.7999,0.48187,5.318
11.51,3.248,0.17926,3.0687
11.52,1.6658,0.13552,1.5303
11.53,1.3305,0.06481,1.2657
11.54,1.6705,0.010047,1.6604
11.55,3.2297,0,3.2297
11.56,7.6147,0,7.6147
11.57,11.57,0,11.57
11.58,8.1277,0,8.1277
11.59,3.3998,0,3.3998
11.6,1.528,0,1.528
11.61,0.9168,0,0.9168
11.62,0.66687,0,0.66687
11.63,0.54819,0,0.54819
11.64,0.49381,0,0.49381
11.65,0.48182,0.036672,0.44515
11.66,0.50984,0.013533,0.49631
11.67,0.59369,0.053712,0.53997
11.68,0.7889,0.39629,0.39262
11.69,1.297,1.2549,0.042075
11.7,2.8911,3.7055,-0.81448
11.71,6.5305,8.0901,-1.5595
11.72,8.2796,8.7085,-0.42894
11.73,4.9672,4.8323,0.1349
11.74,2.1603,1.7556,0.40475
11.75,1.2718,0.6689,0.60295
11.76,1.1848,0.27758,0.9072
11.77,1.7776,0.09887,1.6787
11.78,3.7156,0.022251,3.6934
11.79,5.6727,0.0017536,5.6709
11.8,4.2632,0.0087574,4.2545
11.81,2.0967,0.029104,2.0676
11.82,1.3428,0.093951,1.2489
11.83,1.4116,0.23578,1.1758
11.84,2.322,0.7821,1.54
11.85,5.3454,2.398,2.9473
11.86,9.775,4.1802,5.5948
11.87,8.7125,3.3121,5.4003
11.88,4.1865,1.4334,2.7531
11.89,2.024,0.47916,1.5448
11.9,1.5409,0.093637,1.4472
11.91,1.9128,0.00094705,1.9119
11.92,3.7758,0,3.7758
11.93,7.3405,0,7.3405
11.94,7.6454,0,7.6454
11.95,4.1624,0,4.1624
11.96,2.1582,0,2.1582
11.97,1.8269,0,1.8269
11.98,2.5624,0,2.5624
11.99,5.5579,0,5.5579
12,12.051,0,12.051
12.01,14.094,0,14.094
12.02,7.8307,0,7.8307
12.03,3.2234,0,3.2234
12.04,1.7171,0,1.7171
12.05,1.3154,0,1.3154
12.06,1.4992,0,1.4992
12.07,2.365,0.030033,2.335
12.08,2.8993,0.34458,2.5547
12.09,2.1374,1.1889,0.94842
12.1,1.5588,1.8323,-0.27351
12.11,1.7388,1.3242,0.41456
12.12,2.7937,0.45694,2.3367
12.13,6.3111,0.062043,6.2491
12.14,15.31,0,15.31
12.15,21.843,0,21.843
12.16,14.189,0,14.189
12.17,5.6738,0.029501,5.6443
12.18,2.4898,0.032051,2.4577
12.19,1.4341,0.03853,1.3955
12.2,0.98866,0.29875,0.68991
12.21,0.76766,0.81527,-0.047617
12.22,0.65482,2.0897,-1.4349
12.23,0.60981,5.6755,-5.0657
12.24,0.62542,8.866,-8.2406
12.25,0.72745,6.8873,-6.1598
12.26,1.0304,3.0782,-2.0478
12.27,2.0004,1.1594,0.841
12.28,4.5484,0.54312,4.0053
12.29,6.6307,0.20847,6.4223
12.3,4.6081,0.047086,4.5611
12.31,2.1394,0.027095,2.1123
12.32,1.3059,0.010901,1.295
12.33,1.3153,0,1.3153
12.34,2.1556,0,2.1556
12.35,4.517,0,4.517
12.36,6.2847,0,6.2847
12.37,4.3817,0,4.3817
12.38,2.36,0,2.36
12.39,1.9771,0,1.9771
12.4,2.8344,0,2.8344
12.41,6.2412,0.0066575,6.2346
12.42,14.528,0.067001,14.461
12.43,19.161,0.19488,18.967
12.44,11.644,0.42523,11.219
12.45,4.6908,1.1348,3.556
12.46,2.2886,3.4457,-1.1571
12.47,1.6969,6.1072,-4.4103
12.48,2.1429,5.3109,-3.168
12.49,3.7514,2.4964,1.2549
12.5,4.347,0.9163,3.4307
12.51,2.5666,0.42473,2.1419
12.52,1.1629,0.17865,0.98421
12.53,0.66342,0.10427,0.55914
12.54,0.47926,0.10034,0.37892
12.55,0.39322,0.097279,0.29595
12.56,0.34909,0.11304,0.23605
12.57,0.3293,0.18645,0.14285
12.58,0.32895,0.43857,-0.10962
12.59,0.35135,1.2042,-0.8529
12.6,0.41488,3.1221,-2.7072
12.61,0.59369,4.3856,-3.7919
12.62,1.1192,3.0601,-1.9408
12.63,1.9328,1.2189,0.71387
12.64,1.8852,0.4471,1.4381
12.65,1.2338,0.21313,1.0206
12.66,1.077,0.057047,1.0199
12.67,1.515,0,1.515
12.68,3.1267,0,3.1267
12.69,7.8538,0,7.8538
12.7,13.387,0,13.387
12.71,10.518,0,10.518
12.72,4.5049,0,4.5049
12.73,1.8714,0,1.8714
12.74,1.0279,0,1.0279
12.75,0.69648,0,0.69648
12.76,0.54115,0,0.54115
12.77,0.46836,0,0.46836
12.78,0.44863,0,0.44863
12.79,0.48173,0,0.48173
12.8,0.60418,0.079312,0.52487
12.81,0.97406,0.4197,0.55436
12.82,2.1612,1.4665,0.6947
12.83,4.4512,3.0054,1.4458
12.84,4.8212,2.8779,1.9434
12.85,2.5981,1.3517,1.2464
12.86,1.1791,0.34183,0.83729
12.87,0.77314,0.12849,0.64466
12.88,0.78949,0.054416,0.73508
12.89,1.2315,0,1.2315
12.9,1.9007,0,1.9007
12.91,1.7516,0,1.7516
12.92,1.21,0,1.21
12.93,1.1825,0.064314,1.1182
12.94,1.8039,0.25843,1.5455
12.95,3.9841,0.90318,3.0809
12.96,9.5742,2.1838,7.3904
12.97,13.647,2.6531,10.994
12.98,8.9457,1.6074,7.3383
12.99,3.743,0.54318,3.1998
13,1.9214,0.10589,1.8155
13.01,1.664,0,1.664
13.02,2.6067,0,2.6067
13.03,4.6902,0,4.6902
13.04,4.8143,0,4.8143
13.05,2.6343,0,2.6343
13.06,1.3756,0,1.3756
13.07,1.1739,0,1.1739
13.08,1.7612,0,1.7612
13.09,3.7576,0,3.7576
13.1,5.7721,0,5.7721
13.11,4.285,0,4.285
13.12,2.0022,0,2.0022
13.13,1.1742,0.015213,1.159
13.14,1.2066,0.11346,1.0931
13.15,2.155,0.36998,1.7851
13.16,4.2582,0.86979,3.3884
13.17,4.7583,2.624,2.1342
13.18,2.7014,5.6994,-2.998
13.19,1.3459,6.2879,-4.9421
13.2,1.0892,3.6293,-2.5401
13.21,1.6048,1.3268,0.27798
13.22,3.4653,0.49115,2.9742
13.23,5.5135,0.22571,5.2877
13.24,4.1984,0.075923,4.1225
13.25,1.8724,0.012864,1.8595
13.26,0.89556,0.078843,0.81672
13.27,0.59208,0.14583,0.44625
13.28,0.48908,0.25059,0.23849
13.29,0.46778,0.56653,-0.09875
13.3,0.50358,1.7113,-1.2077
13.31,0.60775,3.5962,-2.9885
13.32,0.83846,3.8539,-3.0155
13.33,1.4011,2.1233,-0.72216
13.34,3.1104,0.74212,2.3683
13.35,7.6873,0.24499,7.4423
13.36,11.806,0.047202,11.759
13.37,8.3091,0,8.3091
13.38,3.5003,0,3.5003
13.39,1.6699,0,1.6699
13.4,1.275,0,1.275
13.41,1.7042,0,1.7042
13.42,2.6988,0,2.6988
13.43,2.5866,0,2.5866
13.44,1.5237,0,1.5237
13.45,1.0686,0,1.0686
13.46,1.3036,0,1.3036
13.47,2.6093,0,2.6093
13.48,5.7365,0,5.7365
13.49,7.2381,0,7.2381
13.5,4.3492,0.09535,4.2539
13.51,1.92,0.47966,1.4403
13.52,1.2132,1.3085,-0.095313
13.53,1.4118,1.7719,-0.36013
13.54,2.6733,1.1538,1.5195
13.55,4.1129,0.35985,3.753
13.56,3.1875,0.05572,3.1318
13.57,1.581,0,1.581
13.58,1.0174,0,1.0174
13.59,1.1878,0,1.1878
13.6,2.3383,0,2.3383
13.61,4.4488,0,4.4488
13.62,4.437,0,4.437
13.63,2.2983,0.0032126,2.2951
13.64,1.0994,0.27244,0.82697
13.65,0.81494,0.7469,0.068038
13.66,1.0211,0.75652,0.26463
13.67,1.7176,0.33475,1.3829
13.68,2.0403,0.057693,1.9826
13.69,1.4716,0.0011533,1.4705
13.7,1.1784,0,1.1784
13.71,1.5974,0,1.5974
13.72,3.3787,0,3.3787
13.73,8.3033,0,8.3033
13.74,12.738,0,12.738
13.75,8.9046,0,8.9046
13.76,3.6305,0,3.6305
13.77,1.541,0,1.541
13.78,0.85467,0,0.85467
13.79,0.56667,0,0.56667
13.8,0.41884,0,0.41884
13.81,0.33365,0,0.33365
13.82,0.2814,0.057058,0.22434
13.83,0.24877,0.23263,0.016146
13.84,0.22933,0.64976,-0.42044
13.85,0.22006,1.7728,-1.5528
13.86,0.22021,3.0413,-2.8211
13.87,0.2313,2.6906,-2.4593
13.88,0.25887,1.2301,-0.97125
13.89,0.31938,0.36434,-0.04496
13.9,0.47295,0.12819,0.34476
13.91,0.93358,0.079598,0.85398
13.92,1.8518,0.041845,1.81
13.93,2.117,0.037107,2.0798
13.94,1.3589,0.062996,1.2959
13.95,0.96199,0.14166,0.82033
13.96,1.2454,0.45647,0.78897
13.97,2.6576,1.5284,1.1292
13.98,5.9988,3.2876,2.7112
13.99,7.6025,3.649,3.9535
14,4.5264,2.0412,2.4851
14.01,1.9247,0.66084,1.2639
14.02,1.124,0.15255,0.97146
14.03,1.1812,0.00069133,1.1805
14.04,1.9419,0,1.9419
14.05,2.4785,0,2.4785
14.06,1.7686,0,1.7686
14.07,1.1531,0,1.1531
14.08,1.2845,0,1.2845
14.09,2.4788,0,2.4788
14.1,5.8094,0,5.8094
14.11,8.5316,0,8.5316
14.12,5.8065,0,5.8065
14.13,2.4734,0,2.4734
14.14,1.2788,0,1.2788
14.15,1.156,0,1.156
14.16,1.8053,0.0052985,1.8
14.17,2.5439,0.25781,2.2861
14.18,1.952,0.95252,0.99952
14.19,1.1006,1.3777,-0.2771
14.2,0.93763,0.94444,-0.0068048
14.21,1.5011,0.27471,1.2264
14.22,3.3619,0,3.3619
14.23,5.226,0,5.226
14.24,3.8214,0,3.8214
14.25,1.6496,0.042658,1.607
14.26,0.76512,0.091554,0.67357
14.27,0.48376,0.12129,0.36247
14.28,0.38009,0.27232,0.10777
14.29,0.34751,0.85312,-0.50562
14.3,0.36302,2.2665,-1.9035
14.31,0.43891,3.2665,-2.8276
14.32,0.64789,2.3329,-1.685
14.33,1.2934,0.89486,0.39859
14.34,3.1176,0.29257,2.8251
14.35,5.0875,0.081502,5.006
14.36,3.8883,0.0078574,3.8804
14.37,1.7431,0,1.7431
14.38,0.89343,0,0.89343
14.39,0.78923,0,0.78923
14.4,1.1758,0,1.1758
14.41,1.6345,0,1.6345
14.42,1.3374,0,1.3374
14.43,0.93714,0,0.93714
14.44,1.0752,0,1.0752
14.45,2.1093,0,2.1093
14.46,5.0514,0.0038696,5.0475
14.47,7.7118,0.065826,7.646
14.48,5.4296,0.23707,5.1926
14.49,2.3043,0.75352,1.5508
14.5,1.1401,1.7924,-0.65228
14.51,1.0005,2.2585,-1.2579
14.52,1.5162,1.4097,0.10651
14.53,1.9277,0.48939,1.4383
14.54,1.2962,0.16873,1.1275
14.55,0.61948,0.07533,0.54415
14.56,0.36159,0.038967,0.32262
14.57,0.27527,0.0042119,0.27106
14.58,0.24417,0,0.24417
14.59,0.24055,0.0034853,0.23706
14.6,0.2613,0.10363,0.15767
14.61,0.32032,0.46591,-0.14559
14.62,0.47777,0.95483,-0.47706
14.63,0.95747,0.98579,-0.028324
14.64,1.9595,0.44426,1.5152
14.65,2.3285,0.054184,2.2743
14.66,1.5253,0,1.5253
14.67,1.095,0,1.095
14.68,1.5377,0,1.5377
14.69,3.546,0,3.546
14.7,7.3224,0,7.3224
14.71,7.6043,0,7.6043
14.72,3.8176,0,3.8176
14.73,1.5027,0,1.5027
14.74,0.74552,0,0.74552
14.75,0.47056,0,0.47056
14.76,0.34572,0,0.34572
14.77,0.28462,0,0.28462
14.78,0.2618,0,0.2618
14.79,0.2796,0,0.2796
14.8,0.39026,0.03201,0.35825
14.81,0.7407,0.16684,0.57387
14.82,1.16,0.27451,0.88551
14.83,0.96385,0.15496,0.80889
14.84,0.55661,0.018376,0.53824
14.85,0.46475,0,0.46475
14.86,0.72136,0,0.72136
14.87,1.5005,0,1.5005
14.88,2.0833,0,2.0833
14.89,1.4406,0,1.4406
14.9,0.75938,0.054896,0.70449
14.91,0.6487,0.27181,0.37688
14.92,1.0738,0.80618,0.2676
14.93,2.1643,1.6139,0.55039
14.94,2.6154,1.7576,0.85773
14.95,1.6166,0.93525,0.68134
14.96,0.9003,0.29925,0.60105
14.97,0.93252,0.085672,0.84685
14.98,1.8002,0.015699,1.7845
14.99,3.3386,0,3.3386
15,3.227,0,3.227
15.01,1.7055,0,1.7055
15.02,0.98869,0,0.98869
15.03,1.1562,0,1.1562
15.04,2.3344,0,2.3344
15.05,3.7859,0,3.7859
15.06,3.0002,0,3.0002
15.07,1.3881,0,1.3881
15.08,0.71771,0.041264,0.67644
15.09,0.61268,0.19518,0.4175
15.1,0.80596,0.47917,0.32679
15.11,0.96054,1.2843,-0.32378
15.12,0.8197,2.7206,-1.901
15.13,0.83098,3.0219,-2.1909
15.14,1.3832,1.6397,-0.25646
15.15,3.3298,0.59309,2.7367
15.16,6.9258,0.23645,6.6893
15.17,7.2041,0.078611,7.1255
15.18,3.6268,0.013906,3.6129
15.19,1.4427,0.0085915,1.4341
15.2,0.73473,0.062465,0.67227
15.21,0.48658,0.19184,0.29474
15.22,0.38709,0.51892,-0.13183
15.23,0.36157,1.2298,-0.86823
15.24,0.40508,1.6618,-1.2567
15.25,0.58792,1.093,-0.5051
15.26,1.2157,0.39118,0.82453
15.27,2.6728,0.12501,2.5478
15.28,3.373,0.024089,3.3489
15.29,2.04,0,2.04
15.3,0.92422,0,0.92422
15.31,0.63002,0,0.63002
15.32,0.81571,0,0.81571
15.33,1.2571,0,1.2571
15.34,1.1925,0,1.1925
15.35,0.77389,0,0.77389
15.36,0.71549,0,0.71549
15.37,1.2519,0,1.2519
15.38,2.84,0,2.84
15.39,4.1471,0,4.1471
15.4,2.8533,0.036474,2.8168
15.41,1.2872,0.24722,1.0399
15.42,0.80684,0.62598,0.18086
15.43,1.0373,0.71155,0.3257
15.44,1.7458,0.34209,1.4037
15.45,1.7927,0.058769,1.734
15.46,1.0548,0,1.0548
15.47,0.70536,0,0.70536
15.48,0.95285,0,0.95285
15.49,2.0178,0.0051007,2.0127
15.5,3.1033,0.032138,3.0712
15.51,2.2874,0.11113,2.1763
15.52,1.0389,0.37409,0.66478
15.53,0.58812,0.89029,-0.30218
15.54,0.6401,1.0722,-0.43206
15.55,1.0184,0.57515,0.44324
15.56,1.1028,0.16053,0.94227
15.57,0.68808,0.032688,0.6554
15.58,0.45849,0,0.45849
15.59,0.58637,0,0.58637
15.6,1.2057,0,1.2057
15.61,1.8969,0,1.8969
15.62,1.4471,0,1.4471
15.63,0.65459,0,0.65459
15.64,0.32152,0,0.32152
15.65,0.21796,0,0.21796
15.66,0.18384,0,0.18384
15.67,0.18019,0.016925,0.16327
15.68,0.20353,0.09423,0.1093
15.69,0.27748,0.26991,0.0075673
15.7,0.51037,0.79861,-0.28824
15.71,1.1517,1.9998,-0.84805
15.72,1.7904,2.8359,-1.0455
15.73,1.3517,1.8703,-0.51857
15.74,0.67453,0.6297,0.044828
15.75,0.47175,0.20568,0.26607
15.76,0.62607,0.097415,0.52865
15.77,1.0355,0.048649,0.98681
15.78,1.1225,0.035666,1.0868
15.79,0.85439,0.039487,0.8149
15.8,0.94037,0.098539,0.84183
15.81,1.8754,0.39148,1.4839
15.82,4.4922,0.9809,3.5113
15.83,6.6309,1.2999,5.331
15.84,4.4984,0.77562,3.7228
15.85,1.8917,0.21918,1.6726
15.86,0.98247,0.03907,0.9434
15.87,0.97007,0,0.97007
15.88,1.3273,0,1.3273
15.89,1.1917,0,1.1917
15.9,0.68187,0,0.68187
15.91,0.47487,0,0.47487
15.92,0.61719,0,0.61719
15.93,1.1249,0,1.1249
15.94,1.3765,0,1.3765
15.95,0.89467,0,0.89467
15.96,0.52651,0,0.52651
15.97,0.56296,0.0088278,0.55413
15.98,1.0324,0.082784,0.94958
15.99,1.5828,0.37141,1.2114
16,1.2875,0.93456,0.35293
16.01,0.79378,1.2047,-0.4109
16.02,0.85612,0.70199,0.15413
16.03,1.7655,0.21251,1.553
16.04,3.4517,0.064265,3.3875
16.05,3.4369,0.014304,3.4226
16.06,1.7117,0,1.7117
16.07,0.71923,0.0039022,0.71533
16.08,0.40498,0.042848,0.36213
16.09,0.3028,0.20784,0.094962
16.1,0.27837,0.65929,-0.38093
16.11,0.30963,1.3349,-1.0253
16.12,0.43219,1.3297,-0.89753
16.13,0.83063,0.56956,0.26107
16.14,1.992,0.13954,1.8525
16.15,3.3551,0.064691,3.2904
16.16,2.6698,0.0031663,2.6666
16.17,1.2352,0,1.2352
16.18,0.69028,0,0.69028
16.19,0.78456,0,0.78456
16.2,1.224,0,1.224
16.21,1.2166,0,1.2166
16.22,0.75781,0,0.75781
16.23,0.6232,0,0.6232
16.24,1.0478,0,1.0478
16.25,2.2096,0,2.2096
16.26,2.7733,0.010684,2.7626
16.27,1.6898,0.08463,1.6052
16.28,0.81169,0.27858,0.53311
16.29,0.69994,0.48214,0.2178
16.3,1.1825,0.3474,0.83505
16.31,1.6684,0.081615,1.5867
16.32,1.1784,0,1.1784
16.33,0.52586,0,0.52586
16.34,0.26504,0,0.26504
16.35,0.17863,0,0.17863
16.36,0.14484,0,0.14484
16.37,0.13367,0.020562,0.1131
16.38,0.1405,0.14345,-0.0029523
16.39,0.1798,0.35542,-0.17562
16.4,0.31146,0.43682,-0.12537
16.41,0.55619,0.21838,0.33781
16.42,0.60322,0.032842,0.57038
16.43,0.43651,0,0.43651
16.44,0.4569,0,0.4569
16.45,0.91323,0,0.91323
16.46,1.9989,0,1.9989
16.47,2.4279,0,2.4279
16.48,1.389,0,1.389
16.49,0.56625,0,0.56625
16.5,0.2862,0,0.2862
16.51,0.19387,0,0.19387
16.52,0.16044,0,0.16044
16.53,0.15695,0,0.15695
16.54,0.18699,0,0.18699
16.55,0.30239,0,0.30239
16.56,0.63737,0,0.63737
16.57,1.0051,0,1.0051
16.58,0.80648,0,0.80648
16.59,0.46095,0,0.46095
16.6,0.43369,0,0.43369
16.61,0.78407,0,0.78407
16.62,1.3136,0,1.3136
16.63,1.1683,0,1.1683
16.64,0.69379,0.013389,0.6804
16.65,0.65904,0.12921,0.52984
16.66,1.2786,0.48208,0.79656
16.67,2.3987,0.92183,1.4769
16.68,2.2995,0.81221,1.4873
16.69,1.1464,0.30551,0.84085
16.7,0.53994,0.066715,0.47322
16.71,0.4241,0.0046521,0.41944
16.72,0.5183,0,0.5183
16.73,0.54754,0,0.54754
16.74,0.46916,0,0.46916
16.75,0.58306,0,0.58306
16.76,1.2285,0,1.2285
16.77,2.7115,0,2.7115
16.78,3.3032,0,3.3032
16.79,1.9108,0,1.9108
16.8,0.83139,0.0098622,0.82153
16.81,0.558,0.079495,0.47851
16.82,0.68136,0.26616,0.4152
16.83,0.78416,0.82963,-0.045473
16.84,0.59042,1.6549,-1.0645
16.85,0.50436,1.5141,-1.0098
16.86,0.83395,0.62412,0.20984
16.87,1.8476,0.20039,1.6472
16.88,2.5914,0.077588,2.5138
16.89,1.6994,0.052635,1.6468
16.9,0.71214,0.060273,0.65186
16.91,0.34579,0.096048,0.24974
16.92,0.23039,0.21043,0.019953
16.93,0.19306,0.5906,-0.39754
16.94,0.19705,1.269,-1.072
16.95,0.25543,1.3412,-1.0857
16.96,0.46795,0.63186,-0.16392
16.97,1.0541,0.20256,0.85153
16.98,1.5855,0.070517,1.515
16.99,1.1424,0.021904,1.1205
17,0.54219,0,0.54219
17.01,0.36159,0,0.36159
17.02,0.45326,0,0.45326
17.03,0.60235,0,0.60235
17.04,0.52757,0,0.52757
17.05,0.46659,0,0.46659
17.06,0.75178,0,0.75178
17.07,1.736,0,1.736
17.08,2.8178,0,2.8178
17.09,2.1694,0,2.1694
17.1,1.0283,0.0041835,1.0241
17.11,0.69622,0.026229,0.67
17.12,1.0227,0,1.0227
17.13,1.4873,0,1.4873
17.14,1.1434,0,1.1434
17.15,0.57497,0,0.57497
17.16,0.41027,0,0.41027
17.17,0.57914,0,0.57914
17.18,0.82112,0.0092396,0.81188
17.19,0.65421,0.098231,0.55598
17.2,0.38583,0.32826,0.05758
17.21,0.36734,0.6603,-0.29297
17.22,0.63348,0.59183,0.041641
17.23,0.95901,0.22671,0.73229
17.24,0.79998,0.065948,0.73403
17.25,0.55433,0.0052452,0.54908
17.26,0.74546,0,0.74546
17.27,1.641,0,1.641
17.28,2.5537,0,2.5537
17.29,1.8595,0,1.8595
17.3,0.788,0,0.788
17.31,0.35074,0,0.35074
17.32,0.21041,0,0.21041
17.33,0.15723,0.0026923,0.15453
17.34,0.1399,0.02934,0.11056
17.35,0.15337,0.094656,0.058717
17.36,0.2351,0.34059,-0.10549
17.37,0.47446,0.96196,-0.4875
17.38,0.69317,1.3937,-0.70056
17.39,0.50991,0.84642,-0.33651
17.4,0.26498,0.27582,-0.010836
17.41,0.20344,0.089659,0.11378
17.42,0.26936,0.013142,0.25621
17.43,0.33935,0,0.33935
17.44,0.29643,0,0.29643
17.45,0.30331,0.0074092,0.2959
17.46,0.55577,0.088945,0.46682
17.47,1.2163,0.23008,0.98623
17.48,1.5978,0.28861,1.3092
17.49,1.0309,0.12981,0.90114
17.5,0.55417,0,0.55417
17.51,0.59431,0,0.59431
17.52,1.0459,0,1.0459
17.53,1.2409,0,1.2409
17.54,0.80034,0,0.80034
17.55,0.54217,0,0.54217
17.56,0.80232,0,0.80232
17.57,1.5475,0,1.5475
17.58,1.7214,0,1.7214
17.59,0.96584,0,0.96584
17.6,0.47806,0,0.47806
17.61,0.43299,0.0063544,0.42664
17.62,0.61333,0.098945,0.51439
17.63,0.63427,0.36558,0.26869
17.64,0.46479,0.59919,-0.1344
17.65,0.51952,0.3877,0.13182
17.66,1.0827,0.10706,0.97561
17.67,2.0092,0.02789,1.9813
17.68,1.8478,0.0015893,1.8462
17.69,0.87827,0.00052327,0.87775
17.7,0.37512,0.0091964,0.36592
17.71,0.21753,0.044118,0.17341
17.72,0.16608,0.18271,-0.016628
17.73,0.15759,0.58796,-0.43037
17.74,0.19077,0.71004,-0.51926
17.75,0.32717,0.34728,-0.02011
17.76,0.7188,0.088457,0.63034
17.77,1.1119,0.009892,1.102
17.78,0.84576,0,0.84576
17.79,0.44797,0,0.44797
17.8,0.39977,0,0.39977
17.81,0.66072,0,0.66072
17.82,0.85777,0,0.85777
17.83,0.62846,0,0.62846
17.84,0.48195,0,0.48195
17.85,0.79216,0,0.79216
17.86,1.6266,0.00053573,1.626
17.87,1.8895,0.015272,1.8742
17.88,1.0629,0.12707,0.93586
17.89,0.47677,0.40018,0.076586
17.9,0.36665,0.52155,-0.1549
17.91,0.46612,0.24906,0.21706
17.92,0.43218,0.060529,0.37165
17.93,0.24026,0.013029,0.22723
17.94,0.13045,0,0.13045
17.95,0.094517,0,0.094517
17.96,0.084828,0.00039538,0.084433
17.97,0.089976,0.015422,0.074554
17.98,0.11771,0.1679,-0.050199
17.99,0.21283,0.36882,-0.15599
18,0.47262,0.3032,0.16942
18.01,0.70993,0.074991,0.63494
18.02,0.52331,0,0.52331
18.03,0.2822,0,0.2822
18.04,0.27928,0,0.27928
18.05,0.49502,0,0.49502
18.06,0.62068,0,0.62068
18.07,0.38686,0,0.38686
18.08,0.17278,0,0.17278
18.09,0.096407,0,0.096407
18.1,0.07154,0,0.07154
18.11,0.063166,0,0.063166
18.12,0.064094,0.00052015,0.063574
18.13,0.078742,0.022923,0.055819
18.14,0.12686,0.15666,-0.029807
18.15,0.19411,0.3326,-0.13849
18.16,0.18138,0.22292,-0.041531
18.17,0.1308,0.031832,0.098967
18.18,0.13424,0,0.13424
18.19,0.20406,0,0.20406
18.2,0.28926,0,0.28926
18.21,0.31279,0,0.31279
18.22,0.42606,0.0016782,0.42438
18.23,0.94791,0.11051,0.8374
18.24,2.1372,0.37051,1.7667
18.25,2.6167,0.40172,2.2149
18.26,1.5191,0.15557,1.3635
18.27,0.69118,0.012874,0.67831
18.28,0.56944,0,0.56944
18.29,0.7647,0,0.7647
18.3,0.71266,0,0.71266
18.31,0.43557,0,0.43557
18.32,0.38409,0,0.38409
18.33,0.66211,0,0.66211
18.34,0.97384,0,0.97384
18.35,0.72888,2.0045e-05,0.72886
18.36,0.36811,0.012736,0.35538
18.37,0.28254,0.063919,0.21862
18.38,0.39443,0.19256,0.20187
18.39,0.46436,0.61139,-0.14703
18.4,0.34975,1.1008,-0.75101
18.41,0.33133,0.81211,-0.48078
18.42,0.62415,0.27612,0.34803
18.43,1.1629,0.097588,1.0653
18.44,1.1124,0.041211,1.0712
18.45,0.55075,0.022323,0.52843
18.46,0.24642,0.037733,0.20868
18.47,0.15493,0.093706,0.061228
18.48,0.13341,0.33813,-0.20471
18.49,0.1488,0.79224,-0.64343
18.5,0.22348,0.75427,-0.53078
18.51,0.47984,0.30597,0.17387
18.52,1.0507,0.074972,0.97569
18.53,1.2814,0.0020737,1.2793
18.54,0.75893,1.5413e-05,0.75892
18.55,0.37432,0,0.37432
18.56,0.35112,0,0.35112
18.57,0.48046,0,0.48046
18.58,0.43065,0,0.43065
18.59,0.27574,0,0.27574
18.6,0.2853,0,0.2853
18.61,0.52391,0,0.52391
18.62,0.73503,0,0.73503
18.63,0.5289,0,0.5289
18.64,0.30216,0.093507,0.20865
18.65,0.33057,0.16635,0.16422
18.66,0.55032,0.075824,0.4745
18.67,0.58788,0.0024202,0.58546
18.68,0.36777,0,0.36777
18.69,0.29389,0,0.29389
18.7,0.4837,0,0.4837
18.71,0.72854,0,0.72854
18.72,0.5688,0.0028732,0.56593
18.73,0.2982,0.13064,0.16756
18.74,0.23311,0.24572,-0.012605
18.75,0.31731,0.15715,0.16017
18.76,0.37726,0.02723,0.35003
18.77,0.3451,0.00095242,0.34414
18.78,0.4805,0,0.4805
18.79,1.1016,0,1.1016
18.8,1.9716,0,1.9716
18.81,1.6754,0,1.6754
18.82,0.75097,0,0.75097
18.83,0.31234,0,0.31234
18.84,0.17361,0,0.17361
18.85,0.12355,0,0.12355
18.86,0.10776,0,0.10776
18.87,0.12254,0.017927,0.10461
18.88,0.20223,0.15201,0.050223
18.89,0.34238,0.31267,0.029704
18.9,0.34081,0.22918,0.11164
18.91,0.22905,0.07238,0.15667
18.92,0.24339,0.031507,0.21189
18.93,0.44992,0.017359,0.43256
18.94,0.61566,0.0010381,0.61462
18.95,0.44384,0,0.44384
18.96,0.29367,0.037358,0.25631
18.97,0.41289,0.22425,0.18864
18.98,0.73247,0.47868,0.25379
18.99,0.72932,0.39365,0.33567
19,0.40042,0.14631,0.25411
19.01,0.25537,0.02557,0.2298
19.02,0.33228,0.0012699,0.33101
19.03,0.43057,0,0.43057
19.04,0.33493,0,0.33493
19.05,0.26481,0,0.26481
19.06,0.43238,0,0.43238
19.07,0.80026,0,0.80026
19.08,0.79643,0,0.79643
19.09,0.41818,0,0.41818
19.1,0.22625,0,0.22625
19.11,0.23742,0,0.23742
19.12,0.28306,0.031439,0.25162
19.13,0.22051,0.11555,0.10496
19.14,0.17665,0.092631,0.084023
19.15,0.27784,0.011305,0.26654
19.16,0.50131,0.00034292,0.50097
19.17,0.49729,0,0.49729
19.18,0.26203,0,0.26203
19.19,0.12945,0,0.12945
19.2,0.093211,0.017742,0.075468
19.21,0.092971,0.12061,-0.027638
19.22,0.12106,0.25699,-0.13593
19.23,0.21651,0.2023,0.014214
19.24,0.51519,0.061416,0.45377
19.25,0.97816,0.0045624,0.9736
19.26,0.90903,0,0.90903
19.27,0.45125,0,0.45125
19.28,0.24392,0,0.24392
19.29,0.25294,0,0.25294
19.3,0.28183,0,0.28183
19.31,0.22526,0,0.22526
19.32,0.23585,0,0.23585
19.33,0.45977,0,0.45977
19.34,0.79176,0,0.79176
19.35,0.68426,0.024433,0.65982
19.36,0.35208,0.15469,0.19739
19.37,0.26042,0.26194,-0.0015246
19.38,0.37782,0.15928,0.21854
19.39,0.42482,0.025767,0.39905
19.4,0.25326,0.0012137,0.25205
19.41,0.1206,0,0.1206
19.42,0.076144,0,0.076144
19.43,0.064544,0,0.064544
19.44,0.068205,0.018889,0.049316
19.45,0.093275,0.11734,-0.024069
19.46,0.17836,0.17533,0.003035
19.47,0.34442,0.096993,0.24743
19.48,0.38658,0.010379,0.3762
19.49,0.27411,0,0.27411
19.5,0.30504,0,0.30504
19.51,0.61549,0,0.61549
19.52,0.88282,0,0.88282
19.53,0.59978,0,0.59978
19.54,0.25527,0,0.25527
19.55,0.12493,0,0.12493
19.56,0.086347,0,0.086347
19.57,0.07922,0,0.07922
19.58,0.098732,0.0023619,0.09637
19.59,0.18268,0.075201,0.10748
19.6,0.37477,0.20464,0.17013
19.61,0.45456,0.20636,0.2482
19.62,0.28491,0.076867,0.20804
19.63,0.17526,0.0078244,0.16744
19.64,0.21986,0,0.21986
19.65,0.30761,0,0.30761
19.66,0.25795,0.0022534,0.2557
19.67,0.19393,0.043982,0.14995
19.68,0.28907,0.1789,0.11017
19.69,0.52006,0.34559,0.17448
19.7,0.52403,0.27586,0.24817
19.71,0.30462,0.096979,0.20764
19.72,0.23997,0.010189,0.22979
19.73,0.37383,0,0.37383
19.74,0.46267,0,0.46267
19.75,0.31341,0,0.31341
19.76,0.21132,0,0.21132
19.77,0.29611,0,0.29611
19.78,0.44156,0,0.44156
19.79,0.35903,0,0.35903
19.8,0.20145,0.010709,0.19074
19.81,0.17935,0.037672,0.14168
19.82,0.25168,0.15205,0.099623
19.83,0.26952,0.42709,-0.15757
19.84,0.25075,0.5239,-0.27315
19.85,0.41872,0.27994,0.13878
19.86,0.9213,0.099328,0.82197
19.87,1.2049,0.034142,1.1708
19.88,0.73316,0.013259,0.7199
19.89,0.29667,0.010856,0.28581
19.9,0.14192,0.0317,0.11022
19.91,0.091865,0.10498,-0.013117
19.92,0.075296,0.21451,-0.13921
19.93,0.08091,0.17224,-0.091333
19.94,0.12658,0.062734,0.063847
19.95,0.20875,0.0090948,0.19966
19.96,0.2069,0.00036226,0.20653
19.97,0.13866,0,0.13866
19.98,0.13924,0,0.13924
19.99,0.22513,0,0.22513
20,0.27575,0,0.27575
20.01,0.23599,0,0.23599
20.02,0.31184,0,0.31184
20.03,0.67509,0,0.67509
20.04,1.0161,0,1.0161
20.05,0.72181,0.0097744,0.71204
20.06,0.3276,0.069589,0.25801
20.07,0.21268,0.0752,0.13748
20.08,0.22609,0.023183,0.2029
20.09,0.19873,0.0021839,0.19655
20.1,0.16362,0,0.16362
20.11,0.24799,0,0.24799
20.12,0.46609,0,0.46609
20.13,0.50094,0,0.50094
20.14,0.28491,0.085391,0.19952
20.15,0.1731,0.18387,-0.010771
20.16,0.20815,0.14356,0.064587
20.17,0.24261,0.044508,0.19811
20.18,0.17944,0.0047024,0.17474
20.19,0.16223,0,0.16223
20.2,0.28714,0,0.28714
20.21,0.42708,0,0.42708
20.22,0.31226,0,0.31226
20.23,0.13816,0,0.13816
20.24,0.066668,0,0.066668
20.25,0.043221,0.0026249,0.040596
20.26,0.033813,0.01428,0.019533
20.27,0.029702,0.06123,-0.031527
20.28,0.02848,0.22044,-0.19196
20.29,0.029692,0.42235,-0.39266
20.3,0.034245,0.36169,-0.32745
20.31,0.046452,0.15467,-0.10822
20.32,0.082909,0.032513,0.050396
20.33,0.16483,0.0026754,0.16216
20.34,0.21268,0,0.21268
20.35,0.16967,0.0066795,0.16299
20.36,0.19031,0.04453,0.14578
20.37,0.37762,0.12846,0.24916
20.38,0.54262,0.15821,0.38441
20.39,0.38537,0.083081,0.30229
20.4,0.21218,0.014724,0.19745
20.41,0.22518,0.00033792,0.22484
20.42,0.30946,0,0.30946
20.43,0.26032,0,0.26032
20.44,0.18436,0,0.18436
20.45,0.25699,0,0.25699
20.46,0.43218,0,0.43218
20.47,0.40093,0,0.40093
20.48,0.22014,0,0.22014
20.49,0.16533,0,0.16533
20.5,0.22362,0,0.22362
20.51,0.2369,0,0.2369
20.52,0.17876,0,0.17876
20.53,0.2204,0,0.2204
20.54,0.42741,0,0.42741
20.55,0.52865,0,0.52865
20.56,0.31792,0,0.31792
20.57,0.14006,0.0030103,0.13705
20.58,0.081749,0.055071,0.026678
20.59,0.070129,0.19211,-0.12199
20.6,0.084451,0.29778,-0.21332
20.61,0.15068,0.19976,-0.049085
20.62,0.34245,0.051779,0.29067
20.63,0.53439,0.0039965,0.5304
20.64,0.40102,0,0.40102
20.65,0.20149,0,0.20149
20.66,0.16383,0,0.16383
20.67,0.20658,0,0.20658
20.68,0.19073,0,0.19073
20.69,0.16494,0,0.16494
20.7,0.27063,0,0.27063
20.71,0.47634,0,0.47634
20.72,0.44721,0.042707,0.40451
20.73,0.25522,0.18459,0.070629
20.74,0.22845,0.27935,-0.050893
20.75,0.3522,0.18442,0.16777
20.76,0.35062,0.070691,0.27993
20.77,0.18436,0.011657,0.17271
20.78,0.083565,0,0.083565
20.79,0.050588,0,0.050588
20.8,0.039812,0,0.039812
20.81,0.038274,0.029139,0.0091353
20.82,0.046923,0.067386,-0.020463
20.83,0.070979,0.056818,0.014161
20.84,0.091714,0.023246,0.068468
20.85,0.10301,0.0036961,0.099312
20.86,0.18075,0,0.18075
20.87,0.41308,0,0.41308
20.88,0.58386,0,0.58386
20.89,0.38122,0,0.38122
20.9,0.15638,0,0.15638
20.91,0.07261,0,0.07261
20.92,0.045478,0,0.045478
20.93,0.035371,0,0.035371
20.94,0.033857,0,0.033857
20.95,0.042143,0.022114,0.020028
20.96,0.054261,0.038604,0.015657
20.97,0.054309,0.014348,0.039961
20.98,0.063697,0.0010018,0.062695
20.99,0.11925,0,0.11925
21,0.19047,0,0.19047
21.01,0.16536,0,0.16536
21.02,0.12124,0.013615,0.10763
21.03,0.1761,0.080121,0.095977
21.04,0.28467,0.13652,0.14815
21.05,0.24959,0.090438,0.15915
21.06,0.1453,0.019387,0.12591
21.07,0.14015,0,0.14015
21.08,0.20439,0,0.20439
21.09,0.1984,0,0.1984
21.1,0.15388,0,0.15388
21.11,0.22438,0,0.22438
21.12,0.39573,0,0.39573
21.13,0.38147,0,0.38147
21.14,0.20989,0,0.20989
21.15,0.15492,0.01208,0.14284
21.16,0.20418,0.085209,0.11897
21.17,0.19711,0.22254,-0.02543
21.18,0.12603,0.24111,-0.11508
21.19,0.12317,0.12183,0.0013433
21.2,0.19157,0.031163,0.16041
21.21,0.19253,0.0036616,0.18887
21.22,0.10692,0,0.10692
21.23,0.056595,0.0093069,0.047288
21.24,0.043943,0.065743,-0.021799
21.25,0.047909,0.17989,-0.13198
21.26,0.072224,0.2061,-0.13387
21.27,0.15544,0.11011,0.04533
21.28,0.32501,0.026475,0.29854
21.29,0.36785,0.0021449,0.36571
21.3,0.21188,0,0.21188
21.31,0.11921,0,0.11921
21.32,0.12172,0,0.12172
21.33,0.13143,0,0.13143
21.34,0.13289,0,0.13289
21.35,0.22991,0,0.22991
21.36,0.47766,0,0.47766
21.37,0.55691,0,0.55691
21.38,0.316,0.018598,0.29741
21.39,0.15059,0.038288,0.11231
21.4,0.12314,0.018323,0.10482
21.41,0.11457,0.0019542,0.11262
21.42,0.080112,0,0.080112
21.43,0.071567,0,0.071567
21.44,0.10206,0,0.10206
21.45,0.11543,0,0.11543
21.46,0.090481,0.0081815,0.082299
21.47,0.104,0.024437,0.079563
21.48,0.18182,0.010388,0.17143
21.49,0.21519,0,0.21519
21.5,0.16316,0,0.16316
21.51,0.19348,0,0.19348
21.52,0.36182,0,0.36182
21.53,0.41443,0,0.41443
21.54,0.23168,0,0.23168
21.55,0.097945,0,0.097945
21.56,0.054118,0,0.054118
21.57,0.042323,0,0.042323
21.58,0.046637,0,0.046637
21.59,0.07891,0.028027,0.050883
21.6,0.14941,0.069048,0.080362
21.61,0.16752,0.061528,0.10599
21.62,0.10353,0.021277,0.082255
21.63,0.072228,0.0020085,0.070219
21.64,0.088566,0,0.088566
21.65,0.096431,0,0.096431
21.66,0.090416,0.010702,0.079714
21.67,0.14514,0.060632,0.084512
21.68,0.27355,0.11626,0.15728
21.69,0.28698,0.095283,0.1917
21.7,0.16868,0.029916,0.13876
21.71,0.12934,0.0018508,0.12749
21.72,0.17856,0,0.17856
21.73,0.1842,0,0.1842
21.74,0.13575,0,0.13575
21.75,0.17114,0,0.17114
21.76,0.28815,0,0.28815
21.77,0.274,0,0.274
21.78,0.14399,0,0.14399
21.79,0.084705,0,0.084705
21.8,0.084443,0.036146,0.048297
21.81,0.083097,0.10204,-0.018947
21.82,0.090513,0.10601,-0.015492
21.83,0.17243,0.053101,0.11933
21.84,0.30464,0.012113,0.29252
21.85,0.26942,0.0006221,0.26879
21.86,0.12767,0,0.12767
21.87,0.058093,0.016831,0.041263
21.88,0.037781,0.084747,-0.046966
21.89,0.034799,0.16524,-0.13044
21.9,0.047357,0.14852,-0.10116
21.91,0.092513,0.066274,0.026239
21.92,0.14776,0.012439,0.13532
21.93,0.12556,0,0.12556
21.94,0.085455,0,0.085455
21.95,0.11034,0,0.11034
21.96,0.15383,0,0.15383
21.97,0.12334,0,0.12334
21.98,0.091691,0,0.091691
21.99,0.13396,0,0.13396
22,0.18054,0.0070055,0.17354
22.01,0.12887,0.045918,0.082953
22.02,0.075837,0.093682,-0.017845
22.03,0.083432,0.081717,0.0017156
22.04,0.096328,0.029738,0.06659
22.05,0.06377,0.0031037,0.060666
22.06,0.033043,0,0.033043
22.07,0.022742,0,0.022742
22.08,0.02173,0,0.02173
22.09,0.027795,0.0063132,0.021482
22.1,0.05051,0.017099,0.033411
22.11,0.09749,0.0087861,0.088704
22.12,0.11446,0,0.11446
22.13,0.089606,0,0.089606
22.14,0.11665,0,0.11665
22.15,0.2105,0,0.2105
22.16,0.21549,0,0.21549
22.17,0.11185,0,0.11185
22.18,0.049245,0,0.049245
22.19,0.030024,0,0.030024
22.2,0.025946,0,0.025946
22.21,0.032157,0,0.032157
22.22,0.058345,0.012214,0.046132
22.23,0.095634,0.024925,0.070708
22.24,0.086348,0.011708,0.07464
22.25,0.05606,0,0.05606
22.26,0.0588,0,0.0588
22.27,0.079036,0,0.079036
22.28,0.083139,0,0.083139
22.29,0.11522,0.008118,0.10711
22.3,0.24536,0.037537,0.20782
22.31,0.35678,0.046584,0.31019
22.32,0.24927,0.017318,0.23195
22.33,0.12786,0,0.12786
22.34,0.11502,0,0.11502
22.35,0.12238,0,0.12238
22.36,0.088042,0,0.088042
22.37,0.076313,0,0.076313
22.38,0.11191,0,0.11191
22.39,0.12158,0,0.12158
22.4,0.082205,0,0.082205
22.41,0.07581,0.010852,0.064957
22.42,0.11116,0.069308,0.041856
22.43,0.11543,0.15886,-0.043426
22.44,0.094769,0.16318,-0.068412
22.45,0.14061,0.08225,0.058362
22.46,0.22911,0.022336,0.20678
22.47,0.19473,0.0044842,0.19025
22.48,0.093501,0.00071238,0.092789
22.49,0.047296,0.0058652,0.041431
22.5,0.036843,0.032927,0.0039162
22.51,0.0436,0.058718,-0.015119
22.52,0.080067,0.041384,0.038683
22.53,0.178,0.0099466,0.16805
22.54,0.25072,0,0.25072
22.55,0.17218,0,0.17218
22.56,0.095448,0,0.095448
22.57,0.09645,0,0.09645
22.58,0.10154,0,0.10154
22.59,0.072167,0,0.072167
22.6,0.067604,0,0.067604
22.61,0.10068,0,0.10068
22.62,0.10583,0,0.10583
22.63,0.079943,0,0.079943
22.64,0.1025,0,0.1025
22.65,0.16416,0,0.16416
22.66,0.14879,0,0.14879
22.67,0.090238,0,0.090238
22.68,0.092156,0,0.092156
22.69,0.12169,0.0024705,0.11922
22.7,0.094778,0.02793,0.066848
22.71,0.055167,0.065304,-0.010137
22.72,0.052142,0.057692,-0.0055506
22.73,0.059243,0.017777,0.041466
22.74,0.05434,0,0.05434
22.75,0.074562,0,0.074562
22.76,0.14271,0,0.14271
22.77,0.164,0,0.164
22.78,0.092707,0,0.092707
22.79,0.040513,0,0.040513
22.8,0.023555,0,0.023555
22.81,0.019309,0,0.019309
22.82,0.022079,0.015929,0.0061507
22.83,0.035936,0.063462,-0.027527
22.84,0.053801,0.093917,-0.040115
22.85,0.049362,0.064661,-0.015299
22.86,0.043711,0.020463,0.023249
22.87,0.066191,0.002246,0.063945
22.88,0.090202,0,0.090202
22.89,0.083855,0.0064843,0.077371
22.9,0.11241,0.035417,0.076991
22.91,0.21729,0.077304,0.13999
22.92,0.25201,0.076856,0.17516
22.93,0.14741,0.032465,0.11495
22.94,0.081733,0.003936,0.077797
22.95,0.07964,0,0.07964
22.96,0.074549,0,0.074549
22.97,0.065979,0,0.065979
22.98,0.10417,0,0.10417
22.99,0.1612,0,0.1612
23,0.13011,0,0.13011
23.01,0.070993,0,0.070993
23.02,0.061678,0.0070924,0.054585
23.03,0.066807,0.036558,0.030249
23.04,0.052573,0.057128,-0.0045552
23.05,0.054465,0.03671,0.017756
23.06,0.089533,0.010807,0.078727
23.07,0.09701,0.0017046,0.095305
23.08,0.055107,0,0.055107
23.09,0.026843,0.0032858,0.023557
23.1,0.01857,0.02705,-0.0084793
23.11,0.018635,0.060443,-0.041808
23.12,0.027585,0.053259,-0.025675
23.13,0.054569,0.016602,0.037968
23.14,0.079891,0,0.079891
23.15,0.062089,0,0.062089
23.16,0.041466,0,0.041466
23.17,0.04715,0,0.04715
23.18,0.057891,0,0.057891
23.19,0.070198,0,0.070198
23.2,0.13831,0,0.13831
23.21,0.26303,0,0.26303
23.22,0.2552,0.0086887,0.24651
23.23,0.13738,0.037118,0.10027
23.24,0.097499,0.049833,0.047666
23.25,0.10771,0.02384,0.083867
23.26,0.078881,0.0026764,0.076204
23.27,0.038551,0,0.038551
23.28,0.021489,0,0.021489
23.29,0.016465,0.0045387,0.011926
23.3,0.01683,0.023365,-0.006535
23.31,0.024596,0.037758,-0.013162
23.32,0.040859,0.019506,0.021353
23.33,0.046333,0,0.046333
23.34,0.045372,0,0.045372
23.35,0.077204,0,0.077204
23.36,0.12224,0,0.12224
23.37,0.096346,0,0.096346
23.38,0.043901,0,0.043901
23.39,0.021285,0,0.021285
23.4,0.014894,0,0.014894
23.41,0.014675,0,0.014675
23.42,0.021373,0.0066035,0.014769
23.43,0.035544,0.020122,0.015422
23.44,0.038994,0.016636,0.022357
23.45,0.033094,0.0022556,0.030838
23.46,0.046758,0,0.046758
23.47,0.070574,0,0.070574
23.48,0.06146,0,0.06146
23.49,0.048158,0.003984,0.044174
23.5,0.068746,0.018079,0.050667
23.51,0.084464,0.02178,0.062684
23.52,0.059427,0.0066478,0.052779
23.53,0.046428,0,0.046428
23.54,0.061289,0,0.061289
23.55,0.06329,0,0.06329
23.56,0.055076,0,0.055076
23.57,0.08445,0,0.08445
23.58,0.12678,0,0.12678
23.59,0.10024,0,0.10024
23.6,0.058176,0.0006532,0.057523
23.61,0.056715,0.01785,0.038865
23.62,0.064264,0.059556,0.0047082
23.63,0.063249,0.076134,-0.012885
23.64,0.10243,0.043851,0.058582
23.65,0.18062,0.01122,0.1694
23.66,0.16523,0.00067859,0.16455
23.67,0.079194,0.001229,0.077965
23.68,0.034887,0.013899,0.020988
23.69,0.021855,0.047337,-0.025482
23.7,0.020264,0.068346,-0.048081
23.71,0.029706,0.042734,-0.013028
23.72,0.052631,0.0089664,0.043665
23.73,0.059914,0,0.059914
23.74,0.044423,0,0.044423
23.75,0.050155,0,0.050155
23.76,0.072573,0,0.072573
23.77,0.063145,0,0.063145
23.78,0.045255,0,0.045255
23.79,0.058897,0,0.058897
23.8,0.072608,0,0.072608
23.81,0.05082,0,0.05082
23.82,0.035545,0,0.035545
23.83,0.042273,0,0.042273
23.84,0.042468,0,0.042468
23.85,0.03661,0,0.03661
23.86,0.054427,0,0.054427
23.87,0.078259,0,0.078259
23.88,0.060147,0.0038645,0.056283
23.89,0.036088,0.011358,0.02473
23.9,0.036181,0.0083775,0.027804
23.91,0.038087,0,0.038087
23.92,0.035586,0,0.035586
23.93,0.056279,0,0.056279
23.94,0.089861,0,0.089861
23.95,0.073584,0,0.073584
23.96,0.034668,0,0.034668
23.97,0.017453,0,0.017453
23.98,0.013242,0.0012972,0.011945
23.99,0.015314,0.013062,0.0022525
24,0.027251,0.046643,-0.019392
24.01,0.046882,0.078197,-0.031315
24.02,0.04478,0.062679,-0.017898
24.03,0.028207,0.019687,0.0085193
24.04,0.026416,0.00083865,0.025578
24.05,0.032088,0,0.032088
24.06,0.033495,0.00017895,0.033317
24.07,0.05164,0.0078269,0.043813
24.08,0.095912,0.02222,0.073692
24.09,0.10117,0.018836,0.082333
24.1,0.062716,0.0043037,0.058412
24.11,0.055274,0,0.055274
24.12,0.067173,0,0.067173
24.13,0.052699,0,0.052699
24.14,0.038459,0,0.038459
24.15,0.048147,0,0.048147
24.16,0.051907,0,0.051907
24.17,0.040452,0,0.040452
24.18,0.049014,0,0.049014
24.19,0.070983,0,0.070983
24.2,0.064387,0,0.064387
24.21,0.060734,0,0.060734
24.22,0.099003,0,0.099003
24.23,0.11516,0,0.11516
24.24,0.067386,0,0.067386
24.25,0.030545,0.0002515,0.030293
24.26,0.019581,0.010269,0.0093114
24.27,0.020447,0.028298,-0.0078502
24.28,0.035426,0.021372,0.014054
24.29,0.074731,0.0038791,0.070852
24.3,0.097194,0,0.097194
24.31,0.062571,0,0.062571
24.32,0.03413,0,0.03413
24.33,0.03019,0,0.03019
24.34,0.027692,0,0.027692
24.35,0.028925,0,0.028925
24.36,0.049146,0,0.049146
24.37,0.064239,0,0.064239
24.38,0.046033,0.0060855,0.039947
24.39,0.035427,0.015298,0.020128
24.4,0.044704,0.0071104,0.037594
24.41,0.03935,0,0.03935
24.42,0.020873,0,0.020873
24.43,0.011674,0,0.011674
24.44,0.009568,0.0024883,0.0070797
24.45,0.011153,0.013279,-0.0021254
24.46,0.018623,0.022266,-0.0036427
24.47,0.031984,0.01132,0.020664
24.48,0.036463,0,0.036463
24.49,0.042016,0,0.042016
24.5,0.079172,0,0.079172
24.51,0.10874,0,0.10874
24.52,0.071264,0,0.071264
24.53,0.030146,0,0.030146
24.54,0.015107,0,0.015107
24.55,0.010972,0,0.010972
24.56,0.011695,0.0021519,0.0095428
24.57,0.017731,0.010567,0.0071635
24.58,0.023088,0.014497,0.0085914
24.59,0.020277,0.0037098,0.016567
24.6,0.022616,0,0.022616
24.61,0.034052,0,0.034052
24.62,0.035872,0.00081317,0.035059
24.63,0.037154,0.010974,0.02618
24.64,0.064315,0.034199,0.030116
24.65,0.084645,0.03929,0.045356
24.66,0.057966,0.019467,0.038499
24.67,0.036955,0.0031447,0.03381
24.68,0.040019,0,0.040019
24.69,0.039676,0,0.039676
24.7,0.042223,0,0.042223
24.71,0.07351,0,0.07351
24.72,0.092873,0,0.092873
24.73,0.058913,0,0.058913
24.74,0.030674,0.0070014,0.023672
24.75,0.024982,0.036023,-0.011041
24.76,0.020909,0.065973,-0.045063
24.77,0.01888,0.053198,-0.034318
24.78,0.027436,0.017893,0.0095428
24.79,0.03204,0.0031523,0.028887
24.8,0.02083,0.0010948,0.019735
24.81,0.011928,0.006647,0.0052805
24.82,0.010319,0.022937,-0.012618
24.83,0.01392,0.038539,-0.024619
24.84,0.028321,0.027386,0.00093567
24.85,0.059451,0.0055936,0.053858
24.86,0.070052,0,0.070052
24.87,0.042917,0,0.042917
24.88,0.027521,0,0.027521
24.89,0.028229,0,0.028229
24.9,0.028004,0,0.028004
24.91,0.038803,0,0.038803
24.92,0.070842,0,0.070842
24.93,0.076404,0.0015695,0.074834
24.94,0.045499,0.0076299,0.037869
24.95,0.032975,0.010213,0.022762
24.96,0.034954,0.0022889,0.032665
24.97,0.027415,0,0.027415
24.98,0.023489,0,0.023489
24.99,0.03107,0,0.03107
25,0.030117,0.00054716,0.02957
25.01,0.022596,0.0031233,0.019473
25.02,0.027677,0.0044484,0.023228
25.03,0.03418,0,0.03418
25.04,0.028205,0,0.028205
25.05,0.032114,0,0.032114
25.06,0.048938,0,0.048938
25.07,0.042527,0,0.042527
25.08,0.020571,0,0.020571
25.09,0.0097082,0,0.0097082
25.1,0.0062807,0,0.0062807
25.11,0.0051515,0.0033416,0.0018099
25.12,0.0049781,0.017137,-0.012159
25.13,0.0056392,0.027024,-0.021385
25.14,0.0079988,0.014233,-0.0062337
25.15,0.015485,0,0.015485
25.16,0.030028,0,0.030028
25.17,0.034533,0,0.034533
25.18,0.028245,0.0010632,0.027181
25.19,0.037617,0.0059457,0.031672
25.2,0.05029,0.0089361,0.041354
25.21,0.039182,0.0017035,0.037479
25.22,0.033128,0,0.033128
25.23,0.04442,0,0.04442
25.24,0.040812,0,0.040812
25.25,0.026418,0,0.026418
25.26,0.026639,0,0.026639
25.27,0.028833,0,0.028833
25.28,0.020843,0,0.020843
25.29,0.017975,0,0.017975
25.3,0.02248,0.0022778,0.020203
25.31,0.026641,0.0086357,0.018006
25.32,0.044825,0.0049572,0.039868
25.33,0.085638,0,0.085638
25.34,0.088389,0,0.088389
25.35,0.045636,0,0.045636
25.36,0.020014,0.0039268,0.016087
25.37,0.012915,0.019905,-0.0069904
25.38,0.014017,0.027983,-0.013966
25.39,0.02517,0.014299,0.010871
25.4,0.042808,0.00038147,0.042427
25.41,0.039408,0,0.039408
25.42,0.024825,0,0.024825
25.43,0.024129,0,0.024129
25.44,0.025786,0,0.025786
25.45,0.024089,0,0.024089
25.46,0.036823,0,0.036823
25.47,0.053391,0,0.053391
25.48,0.04025,0.0021976,0.038052
25.49,0.022402,0.0088058,0.013596
25.5,0.019383,0.0042644,0.015119
25.51,0.016106,0,0.016106
25.52,0.0092945,0,0.0092945
25.53,0.0058987,0,0.0058987
25.54,0.0054448,0.00086566,0.0045791
25.55,0.007522,0.0059814,0.0015405
25.56,0.014608,0.011414,0.0031932
25.57,0.022744,0.0037339,0.01901
25.58,0.019757,0,0.019757
25.59,0.017019,0,0.017019
25.6,0.024023,0,0.024023
25.61,0.023736,0,0.023736
25.62,0.012864,0,0.012864
25.63,0.0064165,0,0.0064165
25.64,0.0046375,0,0.0046375
25.65,0.0050009,0,0.0050009
25.66,0.0078644,0.00041507,0.0074494
25.67,0.011618,0.0016072,0.010011
25.68,0.010655,0,0.010655
25.69,0.0092828,0,0.0092828
25.7,0.012239,0,0.012239
25.71,0.015056,0,0.015056
25.72,0.020904,0.0030781,0.017826
25.73,0.041661,0.016774,0.024887
25.74,0.056201,0.019086,0.037115
25.75,0.038444,0.0056114,0.032833
25.76,0.024644,0,0.024644
25.77,0.025463,0,0.025463
25.78,0.021285,0,0.021285
25.79,0.016518,0,0.016518
25.8,0.020257,0,0.020257
25.81,0.020615,0,0.020615
25.82,0.016233,0.00098733,0.015246
25.83,0.020011,0.010141,0.0098694
25.84,0.025063,0.034354,-0.0092913
25.85,0.022384,0.043297,-0.020913
25.86,0.028937,0.021951,0.0069861
25.87,0.042429,0.0036925,0.038737
25.88,0.033397,0,0.033397
25.89,0.015955,0.00074066,0.015214
25.9,0.0089285,0.0062167,0.0027118
25.91,0.0083906,0.015797,-0.0074062
25.92,0.013578,0.012992,0.00058555
25.93,0.027764,0.0014386,0.026325
25.94,0.036081,0,0.036081
25.95,0.024311,0,0.024311
25.96,0.015922,0,0.015922
25.97,0.016081,0,0.016081
25.98,0.014592,0,0.014592
25.99,0.01662,0,0.01662
26,0.025747,0,0.025747
26.01,0.025909,0,0.025909
26.02,0.020275,0,0.020275
26.03,0.025848,0,0.025848
26.04,0.029318,0,0.029318
26.05,0.021217,0,0.021217
26.06,0.02077,0,0.02077
26.07,0.025281,0,0.025281
26.08,0.018778,0.00085655,0.017922
26.09,0.011729,0.0048241,0.0069047
26.1,0.011216,0.0016594,0.0095566
26.11,0.012608,0,0.012608
26.12,0.020298,0,0.020298
26.13,0.038705,0,0.038705
26.14,0.041385,0,0.041385
26.15,0.022055,0,0.022055
26.16,0.0096688,0,0.0096688
26.17,0.0059314,0,0.0059314
26.18,0.0056108,0.00166,0.0039509
26.19,0.0081007,0.012756,-0.0046557
26.2,0.011437,0.020733,-0.0092959
26.21,0.010769,0.011374,-0.00060544
26.22,0.011408,0,0.011408
26.23,0.016961,0,0.016961
26.24,0.018222,0,0.018222
26.25,0.018724,0.00078493,0.017939
26.26,0.029805,0.0056847,0.02412
26.27,0.0337,0.0055628,0.028137
26.28,0.020832,0,0.020832
26.29,0.013465,0,0.013465
26.3,0.013252,0,0.013252
26.31,0.015038,0,0.015038
26.32,0.026543,0,0.026543
26.33,0.043464,0,0.043464
26.34,0.036824,0,0.036824
26.35,0.021336,0,0.021336
26.36,0.018679,0.0011144,0.017564
26.37,0.017799,0.0084527,0.0093466
26.38,0.017471,0.0063689,0.011102
26.39,0.027083,0,0.027083
26.4,0.031057,0,0.031057
26.41,0.018257,6.0163e-06,0.018251
26.42,0.0083773,0.0015017,0.0068756
26.43,0.0053378,0.012872,-0.0075345
26.44,0.0054473,0.018688,-0.013241
26.45,0.0087622,0.0082628,0.00049942
26.46,0.013521,0,0.013521
26.47,0.012434,0,0.012434
26.48,0.010361,0,0.010361
26.49,0.01308,0,0.01308
26.5,0.013931,0,0.013931
26.51,0.015332,0,0.015332
26.52,0.025489,5.6946e-06,0.025483
26.53,0.02929,0.001111,0.028179
26.54,0.019408,0.0099372,0.0094706
26.55,0.016239,0.011559,0.0046802
26.56,0.017403,0.003589,0.013814
26.57,0.011641,0,0.011641
26.58,0.0060379,0,0.0060379
26.59,0.0042817,2.8123e-05,0.0042536
26.6,0.0047476,0.00089046,0.0038572
26.61,0.0079909,0.0058668,0.0021241
26.62,0.013617,0.0019365,0.01168
26.63,0.015159,0,0.015159
26.64,0.017706,0,0.017706
26.65,0.029683,0,0.029683
26.66,0.031207,0,0.031207
26.67,0.016749,0,0.016749
26.68,0.0076339,0,0.0076339
26.69,0.0052217,0,0.0052217
26.7,0.0062253,0,0.0062253
26.71,0.011381,0,0.011381
26.72,0.016385,0,0.016385
26.73,0.012774,0,0.012774
26.74,0.0090525,0,0.0090525
26.75,0.0096958,0,0.0096958
26.76,0.0090522,0,0.0090522
26.77,0.009566,0.00015411,0.0094119
26.78,0.014099,0.0017726,0.012327
26.79,0.014602,0.0011299,0.013472
26.8,0.013253,0,0.013253
26.81,0.018804,0,0.018804
26.82,0.020801,0,0.020801
26.83,0.01577,0,0.01577
26.84,0.017871,0,0.017871
26.85,0.020498,0,0.020498
26.86,0.013705,0,0.013705
26.87,0.0090372,0.00032417,0.008713
26.88,0.0087634,0.0048298,0.0039336
26.89,0.008077,0.009907,-0.00183
26.9,0.010356,0.0040075,0.0063487
26.91,0.015204,0,0.015204
26.92,0.012531,0,0.012531
26.93,0.0064514,0.00035168,0.0060997
26.94,0.0040011,0.0058228,-0.0018217
26.95,0.004128,0.013911,-0.0097832
26.96,0.0069227,0.010299,-0.0033762
26.97,0.012829,0.00048108,0.012348
26.98,0.014572,0,0.014572
26.99,0.011652,0,0.011652
27,0.01407,0,0.01407
27.01,0.017069,0,0.017069
27.02,0.016683,0,0.016683
27.03,0.024875,0,0.024875
27.04,0.032596,0,0.032596
27.05,0.021965,0,0.021965
27.06,0.011342,0,0.011342
27.07,0.0085916,0,0.0085916
27.08,0.0075222,0,0.0075222
27.09,0.0091603,0,0.0091603
27.1,0.013405,0,0.013405
27.11,0.012009,0,0.012009
27.12,0.0085063,0,0.0085063
27.13,0.0092859,0,0.0092859
27.14,0.0094508,0,0.0094508
27.15,0.009343,0,0.009343
27.16,0.013943,0,0.013943
27.17,0.014854,0,0.014854
27.18,0.0083758,0,0.0083758
27.19,0.0040374,0,0.0040374
27.2,0.0028245,5.2257e-06,0.0028193
27.21,0.0031377,0.00041437,0.0027234
27.22,0.0050046,0.0077341,-0.0027294
27.23,0.0066343,0.0093639,-0.0027296
27.24,0.0057805,0.0018423,0.0039382
27.25,0.0060798,0,0.0060798
27.26,0.0081221,0,0.0081221
27.27,0.0097453,0.00011068,0.0096347
27.28,0.016661,0.0038231,0.012838
27.29,0.027176,0.0087305,0.018445
27.3,0.022891,0.0042124,0.018679
27.31,0.012881,0,0.012881
27.32,0.010469,0,0.010469
27.33,0.0091955,0,0.0091955
27.34,0.0085097,0,0.0085097
27.35,0.011524,0,0.011524
27.36,0.011442,0,0.011442
27.37,0.0082972,0,0.0082972
27.38,0.0089311,0.00011595,0.0088152
27.39,0.0092745,0.0063806,0.0028939
27.4,0.0074148,0.0059826,0.0014321
27.41,0.008749,0,0.008749
27.42,0.0097601,0,0.0097601
27.43,0.0063345,1.8097e-05,0.0063164
27.44,0.0037422,0.0015153,0.0022269
27.45,0.0035956,0.0093391,-0.0057436
27.46,0.0059574,0.011926,-0.0059687
27.47,0.013077,0.0037484,0.0093288
27.48,0.019754,0,0.019754
27.49,0.015218,0,0.015218
27.5,0.010397,0,0.010397
27.51,0.010546,0,0.010546
27.52,0.0086642,0,0.0086642
27.53,0.0076232,0,0.0076232
27.54,0.0095944,2.5646e-06,0.0095918
27.55,0.0085879,0.0035027,0.0050852
27.56,0.0067966,0.010258,-0.0034609
27.57,0.0079569,0.0052143,0.0027425
27.58,0.0069538,1.8852e-05,0.006935
27.59,0.0038599,0,0.0038599
27.6,0.0023839,0,0.0023839
27.61,0.0022051,0,0.0022051
27.62,0.0029213,0.0009202,0.0020011
27.63,0.004677,8.413e-06,0.0046686
27.64,0.0067381,0,0.0067381
27.65,0.0117,0,0.0117
27.66,0.023787,0,0.023787
27.67,0.027599,0,0.027599
27.68,0.015289,0,0.015289
27.69,0.0062346,0,0.0062346
27.7,0.0032154,0,0.0032154
27.71,0.0022364,0,0.0022364
27.72,0.0019357,0,0.0019357
27.73,0.002073,0.00019251,0.0018805
27.74,0.0029809,4.1348e-06,0.0029768
27.75,0.0055092,0,0.0055092
27.76,0.0081159,0,0.0081159
27.77,0.0086944,0,0.0086944
27.78,0.013041,0.0044601,0.008581
27.79,0.018876,0.0075546,0.011321
27.8,0.014823,0.00038653,0.014436
27.81,0.0099216,5.1868e-06,0.0099165
27.82,0.010006,0,0.010006
27.83,0.0087913,0,0.0087913
27.84,0.0088329,0,0.0088329
27.85,0.011664,0,0.011664
27.86,0.0097947,0,0.0097947
27.87,0.0062702,0,0.0062702
27.88,0.0058976,0.0046707,0.0012269
27.89,0.0058841,0.010038,-0.0041536
27.9,0.0073046,0.0055922,0.0017124
27.91,0.011309,0.00021389,0.011095
27.92,0.010296,0,0.010296
27.93,0.0053787,0,0.0053787
27.94,0.0030455,0,0.0030455
27.95,0.002974,0.0018009,0.001173
27.96,0.005038,8.478e-05,0.0049532
27.97,0.0092537,0,0.0092537
27.98,0.0097858,0,0.0097858
27.99,0.0062403,0,0.0062403
28,0.0050639,0,0.0050639
28.01,0.0057532,0,0.0057532
28.02,0.0086673,0,0.0086673
28.03,0.016526,0,0.016526
28.04,0.019432,0,0.019432
28.05,0.012933,0,0.012933
28.06,0.010512,0,0.010512
28.07,0.010144,0,0.010144
28.08,0.0071059,0,0.0071059
28.09,0.0062737,0,0.0062737
28.1,0.0065428,0,0.0065428
28.11,0.0056912,0,0.0056912
28.12,0.0070534,0,0.0070534
28.13,0.0083546,0,0.0083546
28.14,0.0063854,0,0.0063854
28.15,0.0060619,0,0.0060619
28.16,0.0065869,0,0.0065869
28.17,0.004359,0,0.004359
28.18,0.0023575,0,0.0023575
28.19,0.001876,0,0.001876
28.2,0.0025478,7.3676e-05,0.0024742
28.21,0.0048919,0.0065964,-0.0017044
28.22,0.0069562,0.0080419,-0.0010858
28.23,0.0055322,0.001589,0.0039431
28.24,0.0045529,8.0357e-05,0.0044726
28.25,0.0050777,0,0.0050777
28.26,0.0045567,0,0.0045567
28.27,0.005101,0.003684,0.001417
28.28,0.006529,0.0061582,0.00037071
28.29,0.0057384,0.0014272,0.0043112
28.3,0.0059859,8.1543e-05,0.0059044
28.31,0.0077172,0,0.0077172
28.32,0.007105,0,0.007105
28.33,0.0079777,0,0.0079777
28.34,0.01072,0,0.01072
28.35,0.008639,0,0.008639
28.36,0.0058278,0,0.0058278
28.37,0.005759,0,0.005759
28.38,0.0058176,0,0.0058176
28.39,0.0082271,0,0.0082271
28.4,0.012222,0,0.012222
28.41,0.0096124,0,0.0096124
28.42,0.0045468,0,0.0045468
28.43,0.0025046,0.00040481,0.0020998
28.44,0.0024227,0.0020455,0.00037719
28.45,0.0039871,0.00021815,0.0037689
28.46,0.0060776,0,0.0060776
28.47,0.0052547,0,0.0052547
28.48,0.0038463,0,0.0038463
28.49,0.0041717,0,0.0041717
28.5,0.0046963,0,0.0046963
28.51,0.0072065,0,0.0072065
28.52,0.011328,0,0.011328
28.53,0.0096639,0,0.0096639
28.54,0.0060046,0.0023039,0.0037007
28.55,0.0053069,0.00036844,0.0049384
28.56,0.0039775,1.0676e-05,0.0039668
28.57,0.0021413,0,0.0021413
28.58,0.001402,0,0.001402
28.59,0.0014692,0,0.0014692
28.6,0.0024163,0,0.0024163
28.61,0.003784,0,0.003784
28.62,0.0036606,0,0.0036606
28.63,0.0036091,0,0.0036091
28.64,0.0046664,0,0.0046664
28.65,0.0037884,0,0.0037884
28.66,0.00199,0,0.00199
28.67,0.0012821,0,0.0012821
28.68,0.0013884,0,0.0013884
28.69,0.0023538,0,0.0023538
28.7,0.0037149,0.0017149,0.002
28.71,0.003542,0.00024847,0.0032935
28.72,0.0032127,0,0.0032127
28.73,0.0040637,0,0.0040637
28.74,0.0045824,0,0.0045824
28.75,0.0066686,0,0.0066686
28.76,0.010022,0,0.010022
28.77,0.008254,0,0.008254
28.78,0.0050688,0,0.0050688
28.79,0.0044847,0,0.0044847
28.8,0.0040079,0,0.0040079
28.81,0.0044083,0,0.0044083
28.82,0.005769,0,0.005769
28.83,0.0049528,0,0.0049528
28.84,0.004184,0,0.004184
28.85,0.0049696,0.0039616,0.0010081
28.86,0.0055146,0.0057396,-0.00022504
28.87,0.0083556,0.0020891,0.0062665
28.88,0.011952,0.00020951,0.011743
28.89,0.0087784,0,0.0087784
28.9,0.0040927,0.0004088,0.0036839
28.91,0.0024461,0.0040677,-0.0016216
28.92,0.0027748,0.0050661,-0.0022914
28.93,0.0050998,0.0010357,0.0040641
28.94,0.0074,4.6918e-05,0.0073531
28.95,0.0058718,0,0.0058718
28.96,0.0043816,0,0.0043816
28.97,0.0044979,0,0.0044979
28.98,0.0041713,0,0.0041713
28.99,0.0052935,0,0.0052935
29,0.0068981,0,0.0068981
29.01,0.0057091,0,0.0057091
29.02,0.0054325,0,0.0054325
29.03,0.0061259,0,0.0061259
29.04,0.0045826,0,0.0045826
29.05,0.003663,0,0.003663
29.06,0.0037009,0,0.0037009
29.07,0.0029328,0.00023432,0.0026985
29.08,0.002815,0.0001097,0.0027053
29.09,0.0034321,1.2669e-05,0.0034194
29.1,0.0047123,0,0.0047123
29.11,0.0087135,0,0.0087135
29.12,0.010682,0,0.010682
29.13,0.0063289,0,0.0063289
29.14,0.0026416,0,0.0026416
29.15,0.0013631,0,0.0013631
29.16,0.00095715,0.0019679,-0.0010108
29.17,0.00085135,0.0051144,-0.0042631
29.18,0.00098814,0.0042264,-0.0032382
29.19,0.0016544,0.00070054,0.00095385
29.2,0.0030215,2.7064e-07,0.0030212
29.21,0.0034543,0,0.0034543
29.22,0.0029057,0.0013578,0.0015479
29.23,0.0034326,0.0035941,-0.00016151
29.24,0.0034339,0.0027461,0.00068787
29.25,0.0025362,0.00045561,0.0020806
29.26,0.0025858,0,0.0025858
29.27,0.0029397,0,0.0029397
29.28,0.0040804,0,0.0040804
29.29,0.0065928,0,0.0065928
29.3,0.0062104,0,0.0062104
29.31,0.0038686,0,0.0038686
29.32,0.003288,0,0.003288
29.33,0.0031031,0,0.0031031
29.34,0.0035881,0,0.0035881
29.35,0.00511,0,0.00511
29.36,0.004343,0,0.004343
29.37,0.0023198,0.00070767,0.0016121
29.38,0.0015803,0.0041114,-0.0025311
29.39,0.0020734,0.0057556,-0.0036822
29.4,0.0041903,0.0032888,0.00090146
29.41,0.0063914,0.00066236,0.005729
29.42,0.0049766,3.3881e-05,0.0049427
29.43,0.0029813,0,0.0029813
29.44,0.0027016,0,0.0027016
29.45,0.0035242,0,0.0035242
29.46,0.0065914,0,0.0065914
29.47,0.0090349,0,0.0090349
29.48,0.0063142,0.0008657,0.0054485
29.49,0.0037439,0.001087,0.0026569
29.5,0.0029347,0.00035104,0.0025837
29.51,0.0018746,3.2687e-05,0.0018419
29.52,0.0011533,9.6641e-05,0.0010567
29.53,0.0010718,0.00073746,0.00033432
29.54,0.0016532,0.0015612,9.2026e-05
29.55,0.003032,0.00088276,0.0021493
29.56,0.0036706,0.00014094,0.0035297
29.57,0.0035228,0,0.0035228
29.58,0.0047237,0,0.0047237
29.59,0.0045931,0,0.0045931
29.6,0.0024257,0,0.0024257
29.61,0.0011364,0,0.0011364
29.62,0.0007616,0,0.0007616
29.63,0.00076737,4.5128e-05,0.00072224
29.64,0.00096122,0.00051523,0.00044599
29.65,0.0010832,0.00077161,0.00031162
29.66,0.00143,0.00044692,0.0009831
29.67,0.0021206,8.9738e-05,0.0020308
29.68,0.0024076,0.00037319,0.0020344
29.69,0.0033458,0.0017029,0.0016429
29.7,0.004828,0.0024983,0.0023297
29.71,0.0040744,0.0017129,0.0023615
29.72,0.0031413,0.0004741,0.0026672
29.73,0.0033632,4.2191e-05,0.003321
29.74,0.0033178,0.0001307,0.0031871
29.75,0.004398,0.00048343,0.0039146
29.76,0.0053819,0.0014628,0.0039191
29.77,0.0037174,0.0028953,0.00082209
29.78,0.0024079,0.0054456,-0.0030377
29.79,0.0022033,0.0092932,-0.0070899
29.8,0.0024157,0.0085253,-0.0061096
29.81,0.0037617,0.004078,-0.00031626
29.82,0.0041651,0.0017685,0.0023966
29.83,0.0024101,0.0018331,0.00057701
29.84,0.0011695,0.0034035,-0.002234
29.85,0.00087983,0.0049976,-0.0041177
29.86,0.0011786,0.0040786,-0.0029
29.87,0.0018857,0.0020875,-0.00020172
29.88,0.0020811,0.0014198,0.00066124
29.89,0.0022097,0.0015536,0.00065602
29.9,0.0029944,0.001355,0.0016394
29.91,0.0028106,0.0011161,0.0016945
29.92,0.0024816,0.00088417,0.0015974
29.93,0.0029501,0.0011518,0.0017983
29.94,0.0025381,0.0021203,0.00041785
29.95,0.0021145,0.0025956,-0.00048113
29.96,0.0023514,0.0019564,0.00039503
29.97,0.0023224,0.0012506,0.0010717
29.98,0.0030798,0.0011698,0.0019099
29.99,0.0037259,0.0016606,0.0020653


==> figures/data/20230413_constADP_0.007/simu_xrd_strain10/simuXRD_fit_strnmf2.csv <==
0,0.297,0.31379,-0.016784
0.01,0.29977,0.29953,0.00023724
0.02,0.30257,0.30078,0.0017957
0.030001,0.30542,0.30255,0.0028692
0.040001,0.30831,0.30694,0.0013675
0.050001,0.31124,0.31647,-0.0052336
0.060001,0.31422,0.32509,-0.010873
0.070001,0.31724,0.32838,-0.011137
0.080001,0.32031,0.32869,-0.0083841
0.090002,0.32343,0.32963,-0.006198
0.1,0.32659,0.33295,-0.0063579
0.11,0.32981,0.33857,-0.0087631
0.12,0.33308,0.34304,-0.0099683
0.13,0.33639,0.34657,-0.010179
0.14,0.33977,0.34967,-0.0099061
0.15,0.34319,0.35334,-0.010145
0.16,0.34667,0.35819,-0.011517
0.17,0.35021,0.36299,-0.012778
0.18,0.35381,0.36781,-0.014007
0.19,0.35746,0.3727,-0.015238
0.2,0.36118,0.37749,-0.016316
0.21,0.36495,0.38252,-0.017568
0.22,0.3688,0.38711,-0.018317
0.23,0.3802,0.39288,-0.012679
0.24,0.3842,0.39729,-0.013092
0.25,0.38827,0.40237,-0.014097
0.26,0.39241,0.4078,-0.015386
0.27,0.39662,0.41292,-0.016292
0.28,0.40091,0.41799,-0.01708
0.29,0.40527,0.42423,-0.018963
0.30001,0.40971,0.43036,-0.020653
0.31001,0.41423,0.4363,-0.022076
0.32001,0.41883,0.44227,-0.023448
0.33001,0.42351,0.4482,-0.024697
0.34001,0.42827,0.45457,-0.026295
0.35001,0.43313,0.46059,-0.02746
0.36001,0.43807,0.46718,-0.029107
0.37001,0.4431,0.47345,-0.030348
0.38001,0.44823,0.48013,-0.031898
0.39001,0.45346,0.48769,-0.03423
0.40001,0.45878,0.49426,-0.035475
0.41001,0.46421,0.50255,-0.038345
0.42001,0.46974,0.50909,-0.03935
0.43001,0.47538,0.51721,-0.041835
0.44001,0.48112,0.52559,-0.04447
0.45001,0.48698,0.53429,-0.047304
0.46001,0.49296,0.54242,-0.049455
0.47001,0.49906,0.55126,-0.052206
0.48001,0.50528,0.56031,-0.055035
0.49001,0.51162,0.56887,-0.057242
0.50001,0.5181,0.57871,-0.060611
0.51001,0.52471,0.58795,-0.063244
0.52001,0.53146,0.59752,-0.066067
0.53001,0.53835,0.60769,-0.069345
0.54001,0.54538,0.61764,-0.072261
0.55001,0.5566,0.62886,-0.072256
0.56001,0.56396,0.63942,-0.075462
0.57001,0.57147,0.65127,-0.0798
0.58001,0.57915,0.66338,-0.084226
0.59001,0.587,0.67585,-0.088851
0.60001,0.59502,0.68888,-0.093852
0.61001,0.60323,0.70328,-0.10005
0.62001,0.61161,0.71715,-0.10554
0.63001,0.62019,0.73222,-0.11203
0.64001,0.62897,0.74809,-0.11912
0.65001,0.63795,0.76444,-0.12649
0.66001,0.64714,0.78259,-0.13545
0.67001,0.65655,0.80125,-0.1447
0.68001,0.66618,0.82213,-0.15595
0.69001,0.67604,0.84273,-0.16668
0.70001,0.68615,0.86594,-0.17979
0.71001,0.6965,0.89043,-0.19393
0.72001,0.70711,0.91675,-0.20964
0.73001,0.71799,0.94432,-0.22633
0.74001,0.72913,0.97495,-0.24581
0.75001,0.74057,1.0074,-0.26681
0.76001,0.7523,1.043,-0.29072
0.77001,0.76433,1.0794,-0.31511
0.78001,0.77668,1.119,-0.34229
0.79001,0.78936,1.1616,-0.37219
0.80001,0.80238,1.2059,-0.40349
0.81001,0.81575,1.2538,-0.43805
0.82001,0.82949,1.3074,-0.47788
0.83001,0.8436,1.3587,-0.5151
0.84001,0.85812,1.4151,-0.55696
0.85001,0.87304,1.4746,-0.60151
0.86001,0.88839,1.5376,-0.64916
0.87001,0.90418,1.6041,-0.69994
0.88001,0.92044,1.6753,-0.75487
0.89001,0.93718,1.7464,-0.80921
0.90002,0.95441,1.8215,-0.86711
0.91002,0.97217,1.8998,-0.92759
0.92002,0.99047,1.9787,-0.98824
0.93002,1.0093,2.064,-1.0546
0.94002,1.0288,2.1514,-1.1226
0.95002,1.0489,2.2405,-1.1916
0.96002,1.0696,2.3304,-1.2608
0.97002,1.091,2.4225,-1.3315
0.98002,1.1131,2.5171,-1.404
0.99002,1.1359,2.6157,-1.4798
1,1.1595,2.7127,-1.5532
1.01,1.1839,2.8115,-1.6275
1.02,1.2092,2.911,-1.7018
1.03,1.2353,3.0137,-1.7784
1.04,1.2645,3.1185,-1.8539
1.05,1.2926,3.2307,-1.9381
1.06,1.3217,3.3489,-2.0272
1.07,1.3518,3.4759,-2.1241
1.08,1.3831,3.6075,-2.2245
1.09,1.4155,3.7574,-2.3419
1.1,1.4493,3.9167,-2.4674
1.11,1.4843,4.0924,-2.6081
1.12,1.5207,4.2843,-2.7636
1.13,1.5586,4.5009,-2.9423
1.14,1.5981,4.715,-3.117
1.15,1.6391,4.9381,-3.299
1.16,1.682,5.157,-3.475
1.17,1.7266,5.3904,-3.6638
1.18,1.7732,5.6155,-3.8423
1.19,1.8218,5.911,-4.0892
1.2,1.8727,6.1291,-4.2564
1.21,1.9258,6.3427,-4.4169
1.22,1.9815,6.5042,-4.5227
1.23,2.0397,6.676,-4.6363
1.24,2.1008,6.8392,-4.7384
1.25,2.1649,6.9649,-4.8001
1.26,2.2321,7.3009,-5.0688
1.27,2.3028,7.7501,-5.4473
1.28,2.3771,8.2994,-5.9223
1.29,2.4553,10.08,-7.6248
1.3,2.5377,11.47,-8.9321
1.31,2.6246,0.31244,2.3122
1.32,2.72,1.6573,1.0627
1.33,2.8171,12.196,-9.3785
1.34,2.9197,2.2513,0.66844
1.35,3.0285,2.7433,0.28521
1.36,3.1438,20.508,-17.364
1.37,3.2663,11.529,-8.2626
1.38,3.3966,17.395,-13.999
1.39,3.5353,16.685,-13.15
1.4,3.6832,16.457,-12.774
1.41,3.8412,13.673,-9.8318
1.42,4.0101,19.234,-15.224
1.43,4.1911,20.81,-16.619
1.44,4.3853,15.767,-11.382
1.45,4.594,14.63,-10.036
1.46,4.8189,12.738,-7.9187
1.47,5.0616,13.763,-8.701
1.48,5.324,13.84,-8.5161
1.49,5.6084,13.94,-8.3312
1.5,5.9173,13.936,-8.0185
1.51,6.2537,14.06,-7.8062
1.52,6.621,14.158,-7.5374
1.53,7.023,14.315,-7.2924
1.54,7.4644,14.551,-7.0863
1.55,7.9505,14.867,-6.9162
1.56,8.4876,15.251,-6.7638
1.57,9.0832,15.74,-6.6565
1.58,9.7461,16.352,-6.6062
1.59,10.487,17.046,-6.5594
1.6,11.318,17.853,-6.5342
1.61,12.256,18.769,-6.5129
1.62,13.319,19.824,-6.5051
1.63,14.531,21.014,-6.4833
1.64,15.921,22.45,-6.5294
1.65,17.525,24.077,-6.5514
1.66,19.392,26.172,-6.7803
1.67,21.58,28.621,-7.0417
1.68,24.169,32.351,-8.1825
1.69,27.263,35.921,-8.6583
1.7,31.005,38.133,-7.1281
1.71,35.587,43.004,-7.4169
1.72,41.285,47.056,-5.7714
1.73,48.492,54.616,-6.1236
1.74,57.796,63.688,-5.8914
1.75,70.103,74.661,-4.5574
1.76,86.869,89.526,-2.6563
1.77,110.55,112.02,-1.4686
1.78,145.6,147.01,-1.4079
1.79,200.78,204.98,-4.1959
1.8,295.47,302.18,-6.7144
1.81,480.54,485.93,-5.3962
1.82,927.94,936.15,-8.2068
1.83,2302.5,2270,32.483
1.84,5667.4,5606.1,61.355
1.85,7825,7945.9,-120.9
1.86,4877.1,5004.9,-127.86
1.87,1889,1823,66.028
1.88,798.29,786.88,11.404
1.89,431.46,422.14,9.3181
1.9,271.83,259.75,12.079
1.91,187.58,178.8,8.7766
1.92,137.51,123.1,14.408
1.93,105.26,81.566,23.698
1.94,83.261,58.667,24.594
1.95,67.569,56.358,11.211
1.96,55.983,49.719,6.2641
1.97,47.185,34.934,12.251
1.98,40.348,19.363,20.985
1.99,34.932,11.259,23.673
2,30.572,7.0758,23.496
2.01,27.012,1.9097,25.102
2.02,24.072,1.7484,22.323
2.03,21.622,9.1256,12.496
2.04,19.565,6.6494,12.916
2.05,17.834,0,17.834
2.06,16.379,0,16.379
2.07,15.174,0,15.174
2.08,14.219,0,14.219
2.09,13.57,0.013205,13.557
2.1,13.445,0.47129,12.974
2.11,14.725,3.0736,11.651
2.12,20.398,9.5816,10.816
2.13,30.799,21.343,9.4566
2.14,30.24,22.442,7.7983
2.15,18.711,11.338,7.3734
2.16,11.885,5.2989,6.5865
2.17,9.4081,3.983,5.4251
2.18,8.2716,3.8117,4.4599
2.19,7.5723,4.1287,3.4436
2.2,7.0656,4.551,2.5146
2.21,6.6646,5.1085,1.5561
2.22,6.3309,5.7066,0.62432
2.23,6.0448,6.4339,-0.3891
2.24,5.7947,7.3872,-1.5926
2.25,5.5734,8.6872,-3.1138
2.26,5.3762,10.97,-5.5938
2.27,5.1994,10.137,-4.9372
2.28,5.0404,13.848,-8.8075
2.29,4.8972,15.181,-10.283
2.3,4.7681,13.801,-9.0328
2.31,4.6518,11.581,-6.929
2.32,4.5472,8.9918,-4.4446
2.33,4.4534,9.0801,-4.6266
2.34,4.3696,11.586,-7.216
2.35,4.2951,11.245,-6.9503
2.36,4.2294,3.2125,1.0168
2.37,4.1719,3.6844,0.48748
2.38,4.1223,14.601,-10.479
2.39,4.0802,11.766,-7.6856
2.4,4.046,1.0985,2.9475
2.41,4.0182,6.0602,-2.042
2.42,3.9972,7.7253,-3.7281
2.43,3.9829,2.2806,1.7023
2.44,3.9752,7.8378,-3.8626
2.45,3.974,1.1218,2.8523
2.46,3.9794,3.8146,0.1648
2.47,3.9912,1.9596,2.0316
2.48,4.0097,8.6005,-4.5909
2.49,4.0349,8.7459,-4.711
2.5,4.0669,8.908,-4.8411
2.51,4.1059,9.2414,-5.1355
2.52,4.1522,9.3835,-5.2313
2.53,4.2061,10.549,-6.3427
2.54,4.2678,11.155,-6.8875
2.55,4.3378,11.769,-7.431
2.56,4.4165,12.346,-7.9292
2.57,4.5045,12.951,-8.4461
2.58,4.6023,13.701,-9.0989
2.59,4.7106,14.694,-9.9833
2.6,4.8303,16.612,-11.782
2.61,4.9621,19.226,-14.264
2.62,5.1072,17.988,-12.88
2.63,5.2683,15.988,-10.72
2.64,5.4436,37.783,-32.339
2.65,5.6361,37.832,-32.196
2.66,5.8477,3.5465,2.3012
2.67,6.0803,12.448,-6.3672
2.68,6.3364,30.726,-24.389
2.69,6.6185,9.9423,-3.3239
2.7,6.9298,10.886,-3.9566
2.71,7.2741,21.689,-14.415
2.72,7.6555,5.0505,2.6049
2.73,8.0792,16.235,-8.1563
2.74,8.5511,6.3949,2.1562
2.75,9.0783,8.0261,1.0522
2.76,9.6695,2.442,7.2274
2.77,10.335,5.9764,4.3584
2.78,11.087,5.6152,5.4716
2.79,11.941,10.16,1.7804
2.8,12.915,3.0048,9.9106
2.81,14.034,5.0383,8.9961
2.82,15.327,4.2427,11.085
2.83,16.831,1.1572,15.674
2.84,18.595,5.4886,13.107
2.85,20.682,7.3232,13.359
2.86,23.176,7.6897,15.486
2.87,26.19,20.605,5.5852
2.88,29.878,26.929,2.9494
2.89,34.46,25.77,8.6905
2.9,40.25,33.896,6.3547
2.91,47.715,39.733,7.9822
2.92,57.574,52.194,5.3797
2.93,70.978,61.04,9.9387
2.94,89.872,76.176,13.696
2.95,117.76,108.67,9.0892
2.96,161.49,152.74,8.7507
2.97,236.14,229.05,7.0909
2.98,380.85,382.43,-1.5741
2.99,726.15,751.53,-25.39
3.0001,1779.9,1874.5,-94.648
3.0101,4442.5,4419.8,22.747
3.0201,6374.3,6250.7,123.61
3.0301,4121,4217.4,-96.395
3.0401,1612.3,1588.2,24.131
3.0501,673.85,653.65,20.196
3.0601,361.27,342.51,18.759
3.0701,226.95,206.82,20.122
3.0801,156.61,135.22,21.389
3.0901,115.04,95.025,20.012
3.1001,88.379,67.421,20.958
3.1101,70.258,49.38,20.878
3.1201,57.384,35.306,22.079
3.1301,47.919,27.437,20.482
3.1401,40.765,21.372,19.393
3.1501,35.237,15.131,20.106
3.1601,30.888,10.982,19.906
3.1701,27.415,8.4843,18.931
3.1801,24.61,5.703,18.907
3.1901,22.322,6.5559,15.766
3.2001,20.445,8.78,11.665
3.2101,18.897,10.429,8.4685
3.2201,17.62,9.4664,8.1536
3.2301,16.569,12.225,4.3434
3.2401,15.709,17.463,-1.7542
3.2501,15.016,16.768,-1.7526
3.2601,14.469,13.154,1.3149
3.2701,14.055,4.8073,9.248
3.2801,13.765,0.054475,13.71
3.2901,13.592,0.55069,13.041
3.3001,13.533,1.8861,11.647
3.3101,13.591,2.0764,11.514
3.3201,13.769,2.326,11.443
3.3301,14.076,5.2273,8.8484
3.3401,14.525,0,14.525
3.3501,15.135,2.5944,12.541
3.3601,15.932,5.8272,10.105
3.3701,16.952,0.98408,15.968
3.3801,18.243,1.8135,16.429
3.3901,19.871,0,19.871
3.4001,21.929,0.99777,20.931
3.4101,24.548,7.6805,16.867
3.4201,27.916,11.92,15.996
3.4301,32.314,2.5846,29.73
3.4401,38.173,12.951,25.223
3.4501,46.181,22.694,23.487
3.4601,57.493,26.133,31.361
3.4701,74.178,47.078,27.1
3.4801,100.25,76.015,24.231
3.4901,144.4,111.82,32.572
3.5001,228.78,211.07,17.709
3.5101,425.22,423.87,1.3465
3.5201,1015.1,1065,-49.907
3.5301,2592.1,2598.6,-6.492
3.5401,4008.6,3864.3,144.22
3.5501,2794.1,2842.1,-47.935
3.5601,1120.3,1125.2,-4.9229
3.5701,457.84,442.13,15.712
3.5801,240.75,225.35,15.406
3.5901,149.76,132.26,17.493
3.6001,102.81,84.995,17.815
3.6101,75.305,57.398,17.907
3.6201,57.771,39.852,17.919
3.6301,45.903,29.137,16.766
3.6401,37.509,21.186,16.323
3.6501,31.387,14.535,16.852
3.6601,26.868,11.111,15.757
3.6701,23.695,9.2759,14.419
3.6801,22.304,8.5652,13.739
3.6901,23.409,11.64,11.768
3.7001,23.137,12.999,10.138
3.7101,18.382,10.938,7.4434
3.7201,14.338,14.48,-0.14274
3.7301,12.266,15.332,-3.0664
3.7401,10.983,14.39,-3.407
3.7501,10.016,10.227,-0.21184
3.7601,9.2265,0.88936,8.3371
3.7701,8.5606,6.729,1.8316
3.7801,7.9885,12.963,-4.9749
3.7901,7.4915,8.5556,-1.0641
3.8001,7.0564,3.6952,3.3612
3.8101,6.6733,0,6.6733
3.8201,6.3346,4.0701,2.2645
3.8301,6.0342,7.4169,-1.3827
3.8401,5.7673,0,5.7673
3.8501,5.5299,0.93634,4.5936
3.8601,5.3187,1.6857,3.633
3.8701,5.1309,0.28979,4.8412
3.8801,4.9644,0.55669,4.4077
3.8901,4.8172,0.069683,4.7476
3.9001,4.6879,0,4.6879
3.9101,4.5751,0,4.5751
3.9201,4.478,0,4.478
3.9301,4.3957,0,4.3957
3.9401,4.3277,0,4.3277
3.9501,4.2736,0,4.2736
3.9601,4.2333,0,4.2333
3.9701,4.2068,0,4.2068
3.9801,4.1945,0,4.1945
3.9901,4.1968,0,4.1968
4.0001,4.2144,0,4.2144
4.0101,4.2484,0,4.2484
4.0201,4.3003,0,4.3003
4.0301,4.3717,0,4.3717
4.0401,4.4651,0,4.4651
4.0501,4.5834,0,4.5834
4.0601,4.7315,2.4669,2.2646
4.0701,4.9121,5.783,-0.87086
4.0801,5.1326,5.0513,0.081313
4.0901,5.4011,6.5501,-1.149
4.1001,5.7283,7.372,-1.6437
4.1101,6.1284,8.0909,-1.9625
4.1201,6.6206,9.0129,-2.3923
4.1301,7.2314,10.434,-3.203
4.1401,7.9979,13.1,-5.1021
4.1501,8.9736,11.128,-2.1546
4.1601,10.238,16.111,-5.8731
4.1701,11.913,24.917,-13.004
4.1801,14.193,25.333,-11.14
4.1901,17.407,27.343,-9.9352
4.2001,22.144,33.956,-11.812
4.2101,29.551,30.952,-1.4008
4.2201,42.133,44.859,-2.7254
4.2301,66.333,79.3,-12.967
4.2401,123.33,136.06,-12.731
4.2501,295.91,326.08,-30.172
4.2601,744.95,754.14,-9.1898
4.2701,1109.2,1062.7,46.458
4.2801,745.01,766.42,-21.407
4.2901,296.04,311.56,-15.518
4.3001,123.53,129.01,-5.4757
4.3101,66.603,70.88,-4.2779
4.3201,42.476,45.5,-3.0233
4.3301,29.972,32.051,-2.0792
4.3401,22.647,24.79,-2.1425
4.3501,17.999,17.883,0.11641
4.3601,14.882,14.096,0.78552
4.3701,12.708,14.374,-1.6666
4.3801,11.15,15.177,-4.0277
4.3901,10.016,12.032,-2.0166
4.4001,9.1857,11.97,-2.7843
4.4101,8.5839,9.6121,-1.0283
4.4201,8.1601,7.3984,0.76178
4.4301,7.8819,4.7612,3.1207
4.4401,7.7283,3.7458,3.9824
4.4501,7.6871,6.7002,0.9869
4.4601,7.7531,1.9213,5.8318
4.4701,7.927,0,7.927
4.4801,8.2155,1.5678,6.6477
4.4901,8.6319,2.4327,6.1992
4.5001,9.1978,0.31896,8.8788
4.5101,9.9452,2.7578,7.1874
4.5201,10.921,3.8348,7.0866
4.5301,12.196,3.8499,8.346
4.5401,13.872,12.316,1.5564
4.5501,16.11,13.359,2.7507
4.5601,19.16,13.453,5.707
4.5701,23.441,22.62,0.82159
4.5801,29.69,29.012,0.67867
4.5901,39.306,37.071,2.2351
4.6001,55.225,52.36,2.8646
4.6101,84.589,84.052,0.53673
4.6201,149.04,152.41,-3.3715
4.6301,332.18,350.38,-18.199
4.6401,873.33,910.84,-37.514
4.6501,1605.1,1539.4,65.708
4.6601,1363.3,1349.6,13.684
4.6701,597.35,618.1,-20.759
4.6801,233.12,227.09,6.0303
4.6901,116.22,108.61,7.6095
4.7001,70.438,60.505,9.9326
4.7101,47.873,38.289,9.5836
4.7201,35.103,23.6,11.503
4.7301,27.291,15.247,12.043
4.7401,22.468,10.655,11.813
4.7501,20.266,9.7512,10.515
4.7601,22.295,13.165,9.1301
4.7701,27.594,18.078,9.5162
4.7801,24.832,16.765,8.0667
4.7901,16.089,7.1179,8.9715
4.8001,11.196,0.83391,10.362
4.8101,9.1506,0.11213,9.0384
4.8201,8.0332,0.1392,7.894
4.8301,7.2804,0,7.2804
4.8401,6.7235,0,6.7235
4.8501,6.2934,0,6.2934
4.8601,5.9546,0,5.9546
4.8701,5.6865,0,5.6865
4.8801,5.4753,0,5.4753
4.8901,5.3121,0.042745,5.2694
4.9001,5.1905,0.051497,5.139
4.9101,5.1059,2.5945,2.5113
4.9201,5.0552,7.8752,-2.8199
4.9301,5.0366,10.205,-5.168
4.9401,5.049,6.2013,-1.1523
4.9501,5.0921,3.456,1.6361
4.9601,5.1666,4.4104,0.75619
4.9701,5.2739,8.0526,-2.7786
4.9801,5.4162,11.358,-5.9416
4.9901,5.5966,10.347,-4.7499
5.0001,5.8196,7.4952,-1.6755
5.0101,6.0908,2.6257,3.4651
5.0201,6.4179,3.4906,2.9273
5.0301,6.8098,5.8925,0.91733
5.0401,7.2792,6.7775,0.50175
5.0501,7.8423,2.5504,5.2919
5.0601,8.5204,3.7685,4.7519
5.0701,9.3419,7.9412,1.4006
5.0801,10.345,4.1457,6.1994
5.0901,11.583,1.5966,9.9867
5.1001,13.131,6.6077,6.523
5.1101,15.095,7.5754,7.5197
5.1201,17.636,8.5386,9.0977
5.1301,21,14.466,6.5337
5.1401,25.581,15.457,10.124
5.1501,32.044,21.347,10.697
5.1601,41.588,31.477,10.112
5.1701,56.561,45.335,11.226
5.1801,82.119,73.287,8.832
5.1901,131.66,125.69,5.9771
5.2001,249.86,250.37,-0.51002
5.2101,610.56,648.29,-37.737
5.2201,1522,1545.6,-23.637
5.2301,2183.2,2085.8,97.462
5.2401,1412,1427,-14.993
5.2501,553.34,560.93,-7.5867
5.2601,232.17,226.87,5.2963
5.2701,125.24,112.36,12.878
5.2801,79.327,63.396,15.931
5.2901,55.334,41.46,13.874
5.3001,41.196,25.28,15.916
5.3101,32.18,16.277,15.903
5.3201,26.104,6.1866,19.917
5.3301,21.845,0.52158,21.324
5.3401,18.78,1.9885,16.791
5.3501,16.536,1.5461,14.99
5.3601,14.889,0,14.889
5.3701,13.692,4.0936,9.5982
5.3801,12.855,4.125,8.7299
5.3901,12.322,0,12.322
5.4001,12.065,0,12.065
5.4101,12.077,0,12.077
5.4201,12.374,1.1778,11.197
5.4301,12.999,2.1115,10.888
5.4401,14.032,2.0681,11.963
5.4501,15.607,3.2114,12.395
5.4601,17.956,7.1302,10.826
5.4701,21.483,10.661,10.822
5.4801,26.938,15.005,11.933
5.4901,35.836,25.494,10.342
5.5001,51.631,41.563,10.067
5.5101,83.811,76.508,7.3031
5.5201,166.21,166.42,-0.21486
5.5301,423.2,459.59,-36.389
5.5401,963.78,963.32,0.45508
5.5501,1134.4,1067.9,66.5
5.5601,617.68,619.54,-1.8525
5.5701,235.56,234.35,1.2191
5.5801,106.18,101.65,4.5332
5.5901,60.596,58.5,2.0954
5.6001,39.777,32.221,7.5563
5.6101,28.453,20.682,7.7713
5.6201,21.58,17.123,4.4574
5.6301,17.085,10.62,6.4647
5.6401,13.979,7.5681,6.4104
5.6501,11.74,4.4069,7.3335
5.6601,10.074,0.67556,9.3985
5.6701,8.8005,0.20335,8.5971
5.6801,7.8063,0.18331,7.6229
5.6901,7.0166,0,7.0166
5.7001,6.3808,0,6.3808
5.7101,5.8633,0,5.8633
5.7201,5.4387,0,5.4387
5.7301,5.0885,0,5.0885
5.7401,4.7992,0,4.7992
5.7501,4.5605,0,4.5605
5.7601,4.3648,0,4.3648
5.7701,4.2064,0,4.2064
5.7801,4.081,0,4.081
5.7901,3.9857,0,3.9857
5.8001,3.9184,0,3.9184
5.8101,3.878,0,3.878
5.8201,3.8644,0,3.8644
5.8301,3.8779,0,3.8779
5.8401,3.9203,0,3.9203
5.8501,3.994,0,3.994
5.8601,4.1029,0,4.1029
5.8701,4.2526,0,4.2526
5.8801,4.4509,0,4.4509
5.8901,4.7094,2.364,2.3454
5.9001,5.042,3.5829,1.4592
5.9101,5.4713,1.34,4.1312
5.9201,6.0291,3.2535,2.7755
5.9301,6.763,5.6447,1.1183
5.9401,7.7469,2.7034,5.0435
5.9501,9.0996,3.4778,5.6219
5.9601,11.023,4.9359,6.0872
5.9701,13.884,5.9605,7.9234
5.9801,18.407,13.268,5.1388
5.9901,26.207,18.872,7.3344
6.0001,41.568,36.598,4.9699
6.0101,79.168,73.342,5.8268
6.0201,195.26,199.45,-4.1858
6.0301,469.86,476.22,-6.3607
6.0401,623.17,592.51,30.654
6.0501,375.8,373.91,1.8947
6.0601,145.98,143.82,2.1611
6.0701,64.008,54.089,9.9187
6.0801,36.23,24.945,11.285
6.0901,24.078,19.754,4.3237
6.1001,17.702,12.098,5.6041
6.1101,13.983,4.4248,9.5585
6.1201,11.677,2.8479,8.8291
6.1301,10.205,0.99991,9.2055
6.1401,9.2736,0,9.2736
6.1501,8.7218,0,8.7218
6.1601,8.4632,0,8.4632
6.1701,8.4541,0,8.4541
6.1801,8.6818,0.75664,7.9252
6.1901,9.1591,0.56335,8.5958
6.2001,9.9267,1.0443,8.8825
6.2101,11.062,2.0082,9.0534
6.2201,12.696,3.8511,8.8448
6.2301,15.055,6.7617,8.2931
6.2401,18.535,7.2227,11.313
6.2501,23.881,12.885,10.996
6.2601,32.614,25.08,7.5342
6.2701,48.291,41.437,6.8542
6.2801,81.022,76.255,4.7666
6.2901,168.17,176.45,-8.2749
6.3001,438.16,479.05,-40.881
6.3101,930.78,909.84,20.94
6.3201,969.7,905.86,63.836
6.3301,481.94,486.58,-4.6467
6.3401,183.66,181.33,2.3299
6.3501,86.164,77.971,8.1931
6.3601,50.615,39.86,10.755
6.3701,34.173,20.199,13.973
6.3801,25.9,12.818,13.083
6.3901,23.407,13.101,10.307
6.4001,25.219,10.952,14.267
6.4101,22.616,9.4464,13.17
6.4201,15.172,6.6828,8.489
6.4301,10.561,3.0651,7.496
6.4401,8.4594,2.7154,5.744
6.4501,7.2552,2.1628,5.0924
6.4601,6.4315,0.60262,5.8288
6.4701,5.8242,0,5.8242
6.4801,5.3615,0.32515,5.0364
6.4901,5.0047,0.21583,4.7889
6.5001,4.73,0,4.73
6.5101,4.5223,0,4.5223
6.5201,4.3715,0,4.3715
6.5301,4.2711,0,4.2711
6.5401,4.2172,0,4.2172
6.5501,4.2084,0,4.2084
6.5601,4.245,0,4.245
6.5701,4.3297,0,4.3297
6.5801,4.4671,0,4.4671
6.5901,4.6652,0,4.6652
6.6001,4.9352,0,4.9352
6.6101,5.2938,0,5.2938
6.6201,5.7649,0,5.7649
6.6301,6.3836,0,6.3836
6.6401,7.202,0,7.202
6.6501,8.3007,1.4966,6.8041
6.6601,9.8077,1.1973,8.6104
6.6701,11.937,4.3957,7.5415
6.6801,15.07,7.7509,7.3192
6.6901,19.939,13.078,6.8607
6.7001,28.111,24.278,3.8334
6.7101,43.503,44.131,-0.62767
6.7201,78.469,81.142,-2.6731
6.7301,181.37,196.45,-15.078
6.7401,469.63,511.88,-42.248
6.7501,779.88,760.82,19.06
6.7601,587.75,566.84,20.912
6.7701,243.54,246.88,-3.3397
6.7801,98.067,97.761,0.30657
6.7901,51.004,47.401,3.6036
6.8001,31.827,25.904,5.9234
6.8101,22.135,18.493,3.6416
6.8201,16.557,11.703,4.854
6.8301,13.074,6.8435,6.2301
6.8401,10.781,6.2938,4.4867
6.8501,9.1969,5.5173,3.6796
6.8601,8.1318,4.0058,4.126
6.8701,7.4205,1.265,6.1555
6.8801,6.9867,1.362,5.6248
6.8901,6.7949,0.77229,6.0226
6.9001,6.842,0,6.842
6.9101,7.16,1.3595,5.8005
6.9201,7.8297,0.76163,7.0681
6.9301,9.0171,1.392,7.6252
6.9401,11.063,4.1891,6.8741
6.9501,14.727,6.3027,8.4246
6.9601,21.976,14.028,7.9476
6.9701,39.291,34.116,5.175
6.9801,92.019,90.983,1.0362
6.9901,229.42,235.1,-5.6782
7.0001,340.88,321.11,19.761
7.0101,229.29,214.62,14.67
7.0201,91.776,83.597,8.1792
7.0301,38.951,32.082,6.8695
7.0401,21.595,13.803,7.7921
7.0501,14.477,6.4373,8.0401
7.0601,11.586,5.4727,6.1136
7.0701,12.025,5.5305,6.4942
7.0801,13.248,4.0337,9.2146
7.0901,10.259,2.5776,7.6817
7.1001,6.4525,0.76182,5.6907
7.1101,4.6603,0,4.6603
7.1201,3.8475,0,3.8475
7.1301,3.3672,0,3.3672
7.1401,3.0373,0,3.0373
7.1501,2.7949,0,2.7949
7.1601,2.6111,0,2.6111
7.1701,2.4701,0,2.4701
7.1801,2.3624,0,2.3624
7.1901,2.2819,0,2.2819
7.2001,2.2248,0,2.2248
7.2101,2.1888,0,2.1888
7.2201,2.1732,0,2.1732
7.2301,2.1773,0,2.1773
7.2401,2.2026,0,2.2026
7.2501,2.2514,0,2.2514
7.2601,2.3275,0,2.3275
7.2701,2.4371,0,2.4371
7.2801,2.5895,0,2.5895
7.2901,2.799,0,2.799
7.3001,3.0886,0,3.0886
7.3101,3.4956,0,3.4956
7.3201,4.0846,1.2377,2.8469
7.3301,4.9754,2.4595,2.5159
7.3401,6.4111,3.5567,2.8544
7.3501,8.9536,6.25,2.7036
7.3601,14.181,11.935,2.2457
7.3701,27.856,26.582,1.2735
7.3801,70.298,76.543,-6.2443
7.3901,151.69,154.93,-3.2433
7.4001,164.57,154.78,9.7962
7.4101,84.947,79.741,5.2068
7.4201,33.292,29.592,3.7002
7.4301,16.306,13.237,3.0691
7.4401,10.251,6.8622,3.3889
7.4501,7.5131,3.6646,3.8485
7.4601,6.0962,4.3346,1.7617
7.4701,5.33,4.7996,0.53037
7.4801,4.9404,3.3445,1.5959
7.4901,4.8043,2.2247,2.5796
7.5001,4.8687,3.4193,1.4494
7.5101,5.1205,2.4726,2.6479
7.5201,5.5779,3.0853,2.4927
7.5301,6.2932,4.8028,1.4904
7.5401,7.3685,4.431,2.9375
7.5501,8.9943,6.8029,2.1915
7.5601,11.539,10.462,1.0764
7.5701,15.777,14.477,1.2997
7.5801,23.582,23.079,0.50387
7.5901,40.564,41.045,-0.4807
7.6001,88.249,95.086,-6.8366
7.6101,231.08,253.42,-22.345
7.6201,437.62,435.31,2.315
7.6301,387.2,369.5,17.702
7.6401,173.96,174.79,-0.83033
7.6501,67.997,67.713,0.28395
7.6601,34.095,33.662,0.43362
7.6701,21.291,20.034,1.2569
7.6801,15.923,14.498,1.4245
7.6901,14.699,14.149,0.55025
7.7001,13.603,14.139,-0.53579
7.7101,9.9188,8.5541,1.3647
7.7201,7.0142,4.4748,2.5394
7.7301,5.6403,4.2298,1.4105
7.7401,4.9047,3.7423,1.1624
7.7501,4.4403,2.606,1.8343
7.7601,4.1317,2.6017,1.53
7.7701,3.9301,2.21,1.7201
7.7801,3.8106,1.9709,1.8397
7.7901,3.7594,2.2257,1.5336
7.8001,3.7694,2.4612,1.3082
7.8101,3.8386,1.6057,2.2329
7.8201,3.9682,1.4205,2.5477
7.8301,4.1641,3.8279,0.33623
7.8401,4.4363,1.2895,3.1467
7.8501,4.8006,0,4.8006
7.8601,5.281,4.1089,1.1721
7.8701,5.9132,5.9403,-0.027084
7.8801,6.7516,3.8896,2.862
7.8901,7.881,6.9359,0.94505
7.9001,9.4383,10.576,-1.1374
7.9101,11.657,11.22,0.43768
7.9201,14.962,14.564,0.39776
7.9301,20.191,20.202,-0.011004
7.9401,29.213,29.447,-0.23377
7.9501,46.989,47.859,-0.86987
7.9601,90.511,94.003,-3.4923
7.9701,224.9,244.55,-19.648
7.9801,542.78,582.12,-39.341
7.9901,720.25,707.42,12.835
8.0001,433.89,415.74,18.144
8.0101,167.84,163.71,4.1316
8.0201,72.925,68.68,4.2453
8.0301,40.779,36.553,4.2268
8.0401,26.733,22.025,4.7075
8.0501,19.388,14.114,5.2742
8.0601,15.14,9.8101,5.3303
8.0701,12.559,7.3266,5.2328
8.0801,10.993,5.0944,5.8981
8.0901,10.123,5.5481,4.5751
8.1001,9.8078,4.6984,5.1093
8.1101,10.015,6.3751,3.64
8.1201,10.818,8.3414,2.4768
8.1301,12.434,9.0944,3.3401
8.1401,15.352,14.593,0.75925
8.1501,20.693,16.834,3.8591
8.1601,31.418,29.229,2.1887
8.1701,57.437,57.281,0.15672
8.1801,137.36,143.35,-5.992
8.1901,339.64,358.51,-18.876
8.2001,486.37,477.67,8.697
8.2101,314.92,302.8,12.117
8.2201,124.06,119.48,4.5789
8.2301,52.611,46.05,6.5609
8.2401,28.758,23.45,5.3084
8.2501,18.469,11.291,7.178
8.2601,13.054,6.732,6.3221
8.2701,9.8328,1.8338,7.999
8.2801,7.7524,0.12114,7.6313
8.2901,6.3271,0,6.3271
8.3001,5.306,0,5.306
8.3101,4.5488,0,4.5488
8.3201,3.972,0,3.972
8.3301,3.5232,0,3.5232
8.3401,3.1681,0,3.1681
8.3501,2.884,0,2.884
8.3601,2.655,0,2.655
8.3701,2.4702,0,2.4702
8.3801,2.3219,0,2.3219
8.3901,2.2049,0,2.2049
8.4001,2.1159,0,2.1159
8.4101,2.0536,0,2.0536
8.4201,2.0182,0,2.0182
8.4301,2.0122,0,2.0122
8.4401,2.041,0,2.041
8.4501,2.1146,0,2.1146
8.4601,2.2513,0,2.2513
8.4701,2.4849,0,2.4849
8.4801,2.8822,0,2.8822
8.4901,3.59,0,3.59
8.5001,4.987,0,4.987
8.5101,8.319,3.7685,4.5504
8.5201,18.455,15.315,3.1404
8.5301,44.859,43.759,1.1005
8.5401,66.282,64.104,2.1784
8.5501,44.848,37.607,7.2409
8.5601,18.448,14.332,4.116
8.5701,8.3177,3.4525,4.8652
8.5801,4.9961,0.34274,4.6534
8.5901,3.6156,0,3.6156
8.6001,2.933,0,2.933
8.6101,2.5737,0,2.5737
8.6201,2.3963,0,2.3963
8.6301,2.3427,0,2.3427
8.6401,2.3921,0,2.3921
8.6501,2.5483,0,2.5483
8.6601,2.8388,0,2.8388
8.6701,3.3275,0,3.3275
8.6801,4.1506,0,4.1506
8.6901,5.6215,0.43402,5.1874
8.7001,8.5858,5.5194,3.0664
8.7101,15.986,12.491,3.4953
8.7201,38.976,36.168,2.808
8.7301,91.417,95.859,-4.4421
8.7401,116.42,113.37,3.0535
8.7501,68.11,60.15,7.96
8.7601,26.779,21.58,5.1987
8.7701,12.512,6.4836,6.0279
8.7801,8.1822,4.3353,3.8469
8.7901,7.8778,1.9523,5.9255
8.8001,9.2796,5.124,4.1557
8.8101,7.7387,2.6781,5.0606
8.8201,4.6112,0.35423,4.2569
8.8301,3.0472,0,3.0472
8.8401,2.4495,0,2.4495
8.8501,2.1684,0,2.1684
8.8601,2.0179,0,2.0179
8.8701,1.9409,0,1.9409
8.8801,1.9146,0,1.9146
8.8901,1.9291,0,1.9291
8.9001,1.9809,0,1.9809
8.9101,2.0709,0,2.0709
8.9201,2.2033,0,2.2033
8.9301,2.3864,0,2.3864
8.9401,2.6339,0,2.6339
8.9501,2.9671,0.22776,2.7393
8.9601,3.4202,0.52717,2.893
8.9701,4.0486,0.097684,3.9509
8.9801,4.9476,1.5327,3.4149
8.9901,6.291,2.6567,3.6343
9.0002,8.4247,4.4262,3.9985
9.0102,12.124,7.9313,4.1931
9.0202,19.472,15.987,3.4844
9.0302,37.694,33.569,4.1248
9.0402,94.179,97.001,-2.8223
9.0502,222.97,236.44,-13.476
9.0602,284.34,279.71,4.6338
9.0702,165.63,153.71,11.925
9.0802,63.947,57.524,6.4221
9.0902,28.424,24.123,4.301
9.1002,16.29,11.029,5.2612
9.1102,10.964,6.258,4.7064
9.1202,8.2061,2.9421,5.264
9.1302,6.6619,0.89153,5.7704
9.1402,5.7985,0.47768,5.3208
9.1502,5.3852,0.94718,4.4381
9.1602,5.3342,0.15656,5.1776
9.1702,5.6513,0,5.6513
9.1802,6.4453,1.0337,5.4116
9.1902,8.0067,2.9452,5.0615
9.2002,11.073,6.468,4.6048
9.2102,17.835,13.254,4.5811
9.2202,36.599,32.544,4.0549
9.2302,94.232,96.494,-2.2621
9.2402,188.55,193.17,-4.619
9.2502,180.97,174.12,6.846
9.2602,85.611,79.679,5.9327
9.2702,33.373,29.213,4.1601
9.2802,16.632,11.894,4.7382
9.2902,10.783,4.8477,5.9353
9.3002,8.7197,5.5082,3.2115
9.3102,7.1565,6.2664,0.89003
9.3202,5.1076,2.2706,2.837
9.3302,3.7677,0.97912,2.7886
9.3402,3.075,0.11803,2.9569
9.3502,2.6583,0,2.6583
9.3602,2.379,0,2.379
9.3702,2.1857,0,2.1857
9.3802,2.0538,0,2.0538
9.3902,1.9698,0,1.9698
9.4002,1.9267,0,1.9267
9.4102,1.9215,0,1.9215
9.4202,1.955,0,1.955
9.4302,2.0313,0,2.0313
9.4402,2.1595,0,2.1595
9.4502,2.3552,0,2.3552
9.4602,2.6455,0,2.6455
9.4702,3.0775,0,3.0775
9.4802,3.7383,0,3.7383
9.4902,4.8014,2.2144,2.587
9.5002,6.6571,3.8448,2.8123
9.5102,10.353,5.9248,4.4279
9.5202,19.525,16.749,2.7761
9.5302,47.956,48.603,-0.64699
9.5402,112.77,120.24,-7.463
9.5502,143.68,142.59,1.0835
9.5602,83.973,74.985,8.9876
9.5702,32.844,27.075,5.7689
9.5802,15.018,12.429,2.5889
9.5902,8.9768,5.1261,3.8506
9.6002,6.3809,2.1518,4.2292
9.6102,5.104,0.71342,4.3905
9.6202,4.476,0.51367,3.9624
9.6302,4.2465,0.44157,3.8049
9.6402,4.3288,1.4162,2.9125
9.6502,4.731,0.63824,4.0928
9.6602,5.5504,2.933,2.6174
9.6702,7.0643,5.4645,1.5997
9.6802,9.9254,8.1874,1.738
9.6902,16.037,15.23,0.80788
9.7002,32.463,31.904,0.55855
9.7102,83.492,87.586,-4.0944
9.7202,176.65,186.18,-9.536
9.7302,184,181.57,2.4278
9.7402,91.757,83.572,8.1844
9.7502,35.421,30.432,4.9891
9.7602,17.274,14.193,3.0809
9.7702,11.491,7.7083,3.7827
9.7802,9.7282,8.0707,1.6575
9.7902,7.6153,4.3283,3.287
9.8002,5.0633,0.36154,4.7018
9.8102,3.6261,0.0064901,3.6196
9.8202,2.9094,0.00064256,2.9087
9.8302,2.4798,0,2.4798
9.8402,2.194,0,2.194
9.8502,1.9976,0,1.9976
9.8602,1.8647,0,1.8647
9.8702,1.7812,0,1.7812
9.8802,1.7402,0,1.7402
9.8902,1.7394,0,1.7394
9.9002,1.7809,0,1.7809
9.9102,1.8716,0,1.8716
9.9202,2.0252,0,2.0252
9.9302,2.2666,0,2.2666
9.9402,2.6411,0,2.6411
9.9502,3.2355,0,3.2355
9.9602,4.2309,0.33586,3.895
9.9702,6.0614,2.0263,4.0351
9.9802,10.009,6.2316,3.7777
9.9902,20.956,16.942,4.014
10,54.117,53.651,0.46611
10.01,105.2,109.04,-3.8359
10.02,97.001,93.784,3.2173
10.03,44.907,36.425,8.4814
10.04,17.776,12.525,5.2515
10.05,9.0908,5.164,3.9268
10.06,5.8333,0.69803,5.1353
10.07,4.3175,0.027067,4.2905
10.08,3.5424,0,3.5424
10.09,3.1637,0,3.1637
10.1,3.0516,0,3.0516
10.11,3.1749,0,3.1749
10.12,3.5785,0,3.5785
10.13,4.42,0,4.42
10.14,6.1258,0.19113,5.9346
10.15,10.023,6.1682,3.855
10.16,21.272,18.497,2.775
10.17,54.653,54.634,0.018749
10.18,99.821,101.93,-2.109
10.19,84.848,81.806,3.0413
10.2,37.501,31.209,6.2921
10.21,14.978,10.125,4.8536
10.22,7.7399,3.2895,4.4504
10.23,4.8922,0.15424,4.738
10.24,3.489,0,3.489
10.25,2.6921,0,2.6921
10.26,2.1987,0,2.1987
10.27,1.8761,0,1.8761
10.28,1.6587,0,1.6587
10.29,1.511,0,1.511
10.3,1.4131,0,1.4131
10.31,1.3536,0,1.3536
10.32,1.3261,0,1.3261
10.33,1.3282,0,1.3282
10.34,1.3604,0,1.3604
10.35,1.4266,0,1.4266
10.36,1.535,0,1.535
10.37,1.7005,0,1.7005
10.38,1.9495,0,1.9495
10.39,2.331,0,2.331
10.4,2.9421,0,2.9421
10.41,3.9981,0.2143,3.7838
10.42,6.0651,2.2571,3.8079
10.43,11.056,8.3076,2.7481
10.44,26.364,22.046,4.318
10.45,63.815,65.161,-1.3453
10.46,87.849,91.249,-3.4002
10.47,55.113,50.091,5.0218
10.48,21.945,15.335,6.6096
10.49,9.8945,4.9723,4.9222
10.5,5.9178,2.5515,3.3662
10.51,4.2765,0.33745,3.939
10.52,3.5171,0.0070331,3.5101
10.53,3.2012,0,3.2012
10.54,3.1802,0,3.1802
10.55,3.4248,0.80468,2.6201
10.56,4.0125,0.81924,3.1933
10.57,5.1572,2.5225,2.6348
10.58,7.4497,4.9981,2.4515
10.59,12.79,9.0787,3.7111
10.6,28.645,26.088,2.557
10.61,73.153,76.748,-3.5947
10.62,121.07,126.24,-5.163
10.63,91.388,86.659,4.729
10.64,38.23,31.561,6.6693
10.65,15.845,11.227,4.6178
10.66,8.8679,5.0567,3.8111
10.67,6.4182,3.5497,2.8685
10.68,4.9347,1.5134,3.4212
10.69,3.588,1.3682,2.2198
10.7,2.7844,0.2771,2.5073
10.71,2.3693,0.38497,1.9843
10.72,2.1362,0.0025479,2.1336
10.73,2.0076,0,2.0076
10.74,1.9535,0,1.9535
10.75,1.9613,0,1.9613
10.76,2.0279,0.43323,1.5947
10.77,2.158,0.010015,2.148
10.78,2.3642,0.034604,2.3296
10.79,2.67,4.0354e-06,2.67
10.8,3.1172,0.43444,2.6828
10.81,3.7792,0.98886,2.7904
10.82,4.7936,2.378,2.4156
10.83,6.4393,3.9458,2.4936
10.84,9.3578,7.2609,2.0968
10.85,15.33,14.6,0.7302
10.86,30.786,30.177,0.6085
10.87,78.908,81.949,-3.0405
10.88,175.69,192.85,-17.157
10.89,198.6,204.15,-5.5472
10.9,104.95,93.444,11.502
10.91,40.203,32.666,7.5372
10.92,18.637,15.282,3.3555
10.93,11.02,8.3407,2.6795
10.94,7.595,5.2548,2.3401
10.95,5.832,2.9771,2.8549
10.96,4.9058,1.9961,2.9097
10.97,4.5088,2.4487,2.0601
10.98,4.559,1.9224,2.6366
10.99,5.1523,2.1389,3.0134
11,6.6969,4.3457,2.3512
11.01,10.591,8.5339,2.057
11.02,22.393,20.169,2.2242
11.03,56.475,57.314,-0.83889
11.04,96.306,101.08,-4.7762
11.05,75.603,75.853,-0.25014
11.06,32.262,26.837,5.4256
11.07,13.302,9.7954,3.5064
11.08,7.3937,4.3612,3.0325
11.09,5.2679,2.4565,2.8115
11.1,3.8938,1.5107,2.383
11.11,2.7462,0,2.7462
11.12,2.0677,0,2.0677
11.13,1.6758,0,1.6758
11.14,1.4158,0,1.4158
11.15,1.2288,0,1.2288
11.16,1.0883,0,1.0883
11.17,0.97957,0,0.97957
11.18,0.89383,0,0.89383
11.19,0.82527,0,0.82527
11.2,0.77,0,0.77
11.21,0.7253,0,0.7253
11.22,0.68927,0,0.68927
11.23,0.66057,0,0.66057
11.24,0.63826,0,0.63826
11.25,0.62171,0,0.62171
11.26,0.61061,0,0.61061
11.27,0.60478,0,0.60478
11.28,0.60439,0,0.60439
11.29,0.60982,0,0.60982
11.3,0.62179,0,0.62179
11.31,0.64144,0,0.64144
11.32,0.66692,0,0.66692
11.33,0.70812,0,0.70812
11.34,0.76548,0,0.76548
11.35,0.84537,0,0.84537
11.36,0.9582,0,0.9582
11.37,1.1218,0,1.1218
11.38,1.3687,0,1.3687
11.39,1.7641,0.12724,1.6369
11.4,2.4552,2.282,0.1732
11.41,3.8408,2.2275,1.6133
11.42,7.3247,5.0196,2.3052
11.43,18.151,16.42,1.7313
11.44,41.884,42.924,-1.0397
11.45,51.293,52.369,-1.0757
11.46,29.04,26,3.0394
11.47,11.441,8.1958,3.2455
11.48,5.6808,3.1396,2.5412
11.49,4.2415,1.1902,3.0513
11.5,3.5147,1.2691,2.2456
11.51,2.3896,0.34859,2.041
11.52,1.6383,0,1.6383
11.53,1.3108,0,1.3108
11.54,1.1561,0,1.1561
11.55,1.0801,0,1.0801
11.56,1.0532,0,1.0532
11.57,1.0651,0,1.0651
11.58,1.1138,0,1.1138
11.59,1.2033,0,1.2033
11.6,1.3444,0,1.3444
11.61,1.5576,0,1.5576
11.62,1.8808,0.036759,1.844
11.63,2.3872,0.44145,1.9457
11.64,3.2307,0.055303,3.1754
11.65,4.7836,1.0397,3.7438
11.66,8.1588,5.713,2.4458
11.67,17.629,16.951,0.67743
11.68,45.983,47.068,-1.0855
11.69,86.984,89.325,-2.3416
11.7,76.991,76.438,0.55381
11.71,34.691,31.032,3.6581
11.72,13.68,10.013,3.6669
11.73,6.9688,4.5259,2.4429
11.74,4.42,1.7093,2.7108
11.75,3.2292,0.55311,2.6761
11.76,2.6279,0.053641,2.5743
11.77,2.365,0.010604,2.3544
11.78,2.3628,0.13756,2.2253
11.79,2.6662,0.41427,2.2519
11.8,3.5186,1.2686,2.2499
11.81,5.8351,3.3402,2.4948
11.82,13.216,11.214,2.0018
11.83,31.43,29.971,1.4589
11.84,43.099,42.837,0.2617
11.85,27.041,24.483,2.5579
11.86,10.774,7.9155,2.8586
11.87,4.8224,2.6555,2.1669
11.88,2.8095,0.027357,2.7821
11.89,1.9273,0,1.9273
11.9,1.4593,0,1.4593
11.91,1.1811,0,1.1811
11.92,1.0039,0,1.0039
11.93,0.8864,0,0.8864
11.94,0.80764,0,0.80764
11.95,0.7562,0,0.7562
11.96,0.72586,0,0.72586
11.97,0.71364,0,0.71364
11.98,0.71902,0,0.71902
11.99,0.74396,0,0.74396
12,0.79269,0,0.79269
12.01,0.87888,0,0.87888
12.02,1.0253,0,1.0253
12.03,1.287,0,1.287
12.04,1.8159,0.048387,1.7675
12.05,3.1525,0.90738,2.2451
12.06,7.2833,5.7712,1.5121
12.07,15.95,14.993,0.95641
12.08,18.721,17.798,0.92322
12.09,10.535,8.7637,1.771
12.1,4.5151,1.6208,2.8943
12.11,2.5551,0,2.5551
12.12,1.9685,0,1.9685
12.13,1.8302,0,1.8302
12.14,1.9255,0.052166,1.8734
12.15,2.2273,0.39654,1.8308
12.16,2.8081,0.27372,2.5344
12.17,3.8896,0.8861,3.0035
12.18,6.1001,4.758,1.3421
12.19,11.645,11.621,0.023416
12.2,28.896,30.738,-1.842
12.21,68.262,71.786,-3.5244
12.22,87.02,87.258,-0.23762
12.23,50.72,47.667,3.0529
12.24,19.658,16.474,3.1842
12.25,8.9295,7.1321,1.7973
12.26,5.4483,3.5368,1.9115
12.27,3.7737,0.88037,2.8933
12.28,2.6443,0.18841,2.4559
12.29,1.9918,0.26218,1.7296
12.3,1.628,0,1.628
12.31,1.4088,0,1.4088
12.32,1.2757,0,1.2757
12.33,1.2033,0,1.2033
12.34,1.1803,0,1.1803
12.35,1.2044,0,1.2044
12.36,1.2808,0,1.2808
12.37,1.4251,0,1.4251
12.38,1.6699,0.014426,1.6554
12.39,2.0829,0.2219,1.8609
12.4,2.816,1.1479,1.6681
12.41,4.2735,2.7599,1.5136
12.42,7.8192,6.3579,1.4614
12.43,18.729,18.505,0.2244
12.44,45.443,46.897,-1.4543
12.45,62.582,62.804,-0.22238
12.46,39.209,37.423,1.7857
12.47,15.528,12.516,3.0122
12.48,6.9213,5.4659,1.4554
12.49,4.0799,2.6722,1.4076
12.5,2.9131,0.9772,1.9359
12.51,2.3915,0.99607,1.3954
12.52,2.2193,0.92817,1.2911
12.53,2.3306,0.96698,1.3636
12.54,2.814,1.3238,1.4902
12.55,4.0614,2.6678,1.3936
12.56,7.6183,6.9798,0.63851
12.57,18.846,18.957,-0.11047
12.58,39.403,39.399,0.0038441
12.59,41,39.946,1.0531
12.6,20.588,18.079,2.5088
12.61,8.1486,5.7771,2.3716
12.62,4.2125,2.7497,1.4628
12.63,2.8512,1.1926,1.6586
12.64,2.0169,0,2.0169
12.65,1.4543,0,1.4543
12.66,1.1512,0,1.1512
12.67,0.98081,0,0.98081
12.68,0.87785,0,0.87785
12.69,0.81742,0,0.81742
12.7,0.78893,0,0.78893
12.71,0.78873,0,0.78873
12.72,0.81806,0,0.81806
12.73,0.88377,0,0.88377
12.74,1.0013,0,1.0013
12.75,1.2034,0,1.2034
12.76,1.5631,0,1.5631
12.77,2.2699,0.22905,2.0409
12.78,3.9489,2.0889,1.8599
12.79,9.043,8.3184,0.72461
12.8,22.3,22.246,0.053573
12.81,33.06,32.536,0.52435
12.82,22.33,19.562,2.7683
12.83,9.1057,5.4463,3.6594
12.84,4.0506,1.1619,2.8888
12.85,2.4216,1.0436,1.3779
12.86,1.783,0,1.783
12.87,1.5229,0,1.5229
12.88,1.4764,0,1.4764
12.89,1.6223,0,1.6223
12.9,2.0566,0.20267,1.8539
12.91,3.1602,1.5122,1.648
12.92,6.4713,5.1841,1.2872
12.93,16.2,15.119,1.0808
12.94,28.469,26.349,2.1203
12.95,23.291,21.199,2.0924
12.96,10.228,7.7363,2.4921
12.97,4.3047,1.94,2.3648
12.98,2.4671,0,2.4671
12.99,1.7316,0,1.7316
13,1.2983,0,1.2983
13.01,1.0557,0,1.0557
13.02,0.9349,0,0.9349
13.03,0.88001,0,0.88001
13.04,0.86873,0,0.86873
13.05,0.89384,0,0.89384
13.06,0.95592,0,0.95592
13.07,1.0623,0,1.0623
13.08,1.2292,0,1.2292
13.09,1.4883,0,1.4883
13.1,1.9026,0.054494,1.8481
13.11,2.6092,0.56749,2.0417
13.12,3.9551,2.4023,1.5528
13.13,7.0505,6.2109,0.83958
13.14,16.247,16.335,-0.087539
13.15,41.43,43.068,-1.6381
13.16,66.281,65.286,0.99525
13.17,48.141,46.002,2.1398
13.18,19.845,17.169,2.6757
13.19,8.3278,5.9925,2.3353
13.2,4.641,2.6563,1.9846
13.21,3.2009,1.1859,2.015
13.22,2.5799,0.1177,2.4622
13.23,2.3927,0.3828,2.0099
13.24,2.5705,1.3081,1.2624
13.25,3.2824,1.8701,1.4123
13.26,5.2895,4.0585,1.231
13.27,11.692,11.044,0.64781
13.28,28.543,28.152,0.39146
13.29,42.216,40.378,1.8373
13.3,28.439,26.843,1.5957
13.31,11.475,9.2471,2.2281
13.32,4.9423,3.2643,1.678
13.33,2.7733,0.75721,2.0161
13.34,1.8463,0,1.8463
13.35,1.3621,0,1.3621
13.36,1.0777,0,1.0777
13.37,0.89866,0,0.89866
13.38,0.78215,0,0.78215
13.39,0.70692,0,0.70692
13.4,0.66222,0,0.66222
13.41,0.64345,0,0.64345
13.42,0.65076,0,0.65076
13.43,0.68962,0,0.68962
13.44,0.77426,0,0.77426
13.45,0.93772,0,0.93772
13.46,1.2636,0,1.2636
13.47,2.0105,0.42642,1.5841
13.48,4.1864,3.0658,1.1207
13.49,10.538,9.6692,0.86847
13.5,18.54,17.109,1.4309
13.51,15.172,13.906,1.2663
13.52,6.6617,4.758,1.9037
13.53,2.7875,0.83235,1.9551
13.54,1.5539,0,1.5539
13.55,1.082,0,1.082
13.56,0.87296,0,0.87296
13.57,0.79397,0,0.79397
13.58,0.81518,0,0.81518
13.59,0.97409,0,0.97409
13.6,1.4672,0.015478,1.4518
13.61,3.0858,1.3493,1.7365
13.62,6.9608,6.0856,0.87522
13.63,9.1272,8.1584,0.96877
13.64,5.631,4.2545,1.3765
13.65,2.4245,0.81511,1.6094
13.66,1.4094,0.016462,1.3929
13.67,1.1509,0,1.1509
13.68,0.87083,0,0.87083
13.69,0.63362,0,0.63362
13.7,0.53357,0,0.53357
13.71,0.50104,0,0.50104
13.72,0.49958,0,0.49958
13.73,0.51991,0,0.51991
13.74,0.56117,0,0.56117
13.75,0.6288,0,0.6288
13.76,0.73312,0,0.73312
13.77,0.89553,0,0.89553
13.78,1.1605,0,1.1605
13.79,1.6313,0.30577,1.3256
13.8,2.5987,1.7326,0.86603
13.81,5.1234,4.9767,0.14673
13.82,12.946,13.572,-0.62619
13.83,27.941,27.306,0.63461
13.84,30.335,28.869,1.4658
13.85,15.711,14.289,1.422
13.86,6.2478,4.2691,1.9787
13.87,3.1843,1.3282,1.8561
13.88,2.1629,0.84005,1.3229
13.89,1.8034,0.46134,1.342
13.9,1.7797,0.30688,1.4728
13.91,2.0609,0.55257,1.5084
13.92,2.8411,1.1059,1.7351
13.93,4.9271,3.4375,1.4896
13.94,11.523,11.583,-0.060135
13.95,27.766,28.126,-0.35978
13.96,38.178,37.032,1.1469
13.97,23.895,22.916,0.97849
13.98,9.4306,7.5157,1.9149
13.99,4.1713,1.9401,2.2311
14,2.4134,0.0087817,2.4046
14.01,1.6135,0,1.6135
14.02,1.1764,0,1.1764
14.03,0.92673,0,0.92673
14.04,0.77517,0,0.77517
14.05,0.68027,0,0.68027
14.06,0.62196,0,0.62196
14.07,0.59335,0,0.59335
14.08,0.59072,0,0.59072
14.09,0.61675,0,0.61675
14.1,0.68182,0,0.68182
14.11,0.81184,0,0.81184
14.12,1.0746,0,1.0746
14.13,1.6863,0.03417,1.6521
14.14,3.4948,1.707,1.7878
14.15,8.559,7.8751,0.68389
14.16,14.016,13.313,0.70327
14.17,10.676,10.1,0.57589
14.18,4.6817,3.2848,1.3969
14.19,2.189,0,2.189
14.2,1.4475,0,1.4475
14.21,1.2362,0,1.2362
14.22,1.2618,0.28869,0.97311
14.23,1.4929,0.88381,0.60907
14.24,2.049,1.065,0.98396
14.25,3.3962,2.3098,1.0864
14.26,7.4117,6.9708,0.44089
14.27,18.949,19.414,-0.4658
14.28,32.426,31.372,1.0536
14.29,25.459,24.374,1.0847
14.3,10.854,9.4714,1.3822
14.31,4.502,3.0948,1.4073
14.32,2.5086,0.90415,1.6044
14.33,1.6439,0.089381,1.5545
14.34,1.1557,0,1.1557
14.35,0.89291,0,0.89291
14.36,0.74773,0,0.74773
14.37,0.66599,0,0.66599
14.38,0.62613,0,0.62613
14.39,0.62021,0,0.62021
14.4,0.64845,0,0.64845
14.41,0.71937,0,0.71937
14.42,0.85504,0,0.85504
14.43,1.1076,0.029287,1.0783
14.44,1.6145,0.51847,1.0961
14.45,2.8304,2.0841,0.74632
14.46,6.5344,6.4724,0.062003
14.47,16.185,16.187,-0.0020147
14.48,24.016,21.967,2.0496
14.49,16.193,14.368,1.8251
14.5,6.5536,4.987,1.5666
14.51,2.8642,1.7087,1.1555
14.52,1.6709,0.7348,0.93608
14.53,1.2009,0.40707,0.79388
14.54,1.0131,0.044711,0.96843
14.55,1.0003,0,1.0003
14.56,1.1959,0.028262,1.1677
14.57,1.8789,0.85659,1.0223
14.58,4.1732,4.1428,0.030444
14.59,9.2773,8.9001,0.3772
14.6,11.284,9.6685,1.615
14.61,6.4286,4.5337,1.8949
14.62,2.5739,0.56033,2.0135
14.63,1.2421,0,1.2421
14.64,0.77419,0,0.77419
14.65,0.56093,0,0.56093
14.66,0.44538,0,0.44538
14.67,0.37637,0,0.37637
14.68,0.33316,0,0.33316
14.69,0.30613,0,0.30613
14.7,0.29063,0,0.29063
14.71,0.28465,0,0.28465
14.72,0.28813,0,0.28813
14.73,0.30258,0,0.30258
14.74,0.33565,0,0.33565
14.75,0.40355,0,0.40355
14.76,0.56035,0,0.56035
14.77,1.018,0.29017,0.72781
14.78,2.2909,1.556,0.73491
14.79,3.6651,2.6299,1.0352
14.8,2.847,1.5051,1.3419
14.81,1.3723,0.17864,1.1937
14.82,0.78053,0,0.78053
14.83,0.6396,0,0.6396
14.84,0.65394,0,0.65394
14.85,0.76943,0,0.76943
14.86,1.0232,0,1.0232
14.87,1.5744,0.52487,1.0496
14.88,3.026,2.6029,0.42318
14.89,7.5637,7.7332,-0.16953
14.9,16.695,15.449,1.2466
14.91,18.861,16.708,2.153
14.92,10.034,8.8396,1.194
14.93,3.952,2.8217,1.1303
14.94,1.9605,0.80407,1.1565
14.95,1.2444,0.14585,1.0985
14.96,0.88853,0,0.88853
14.97,0.70795,0,0.70795
14.98,0.62089,0,0.62089
14.99,0.58641,0,0.58641
15,0.58964,0,0.58964
15.01,0.628,0,0.628
15.02,0.70743,0,0.70743
15.03,0.84667,0,0.84667
15.04,1.0858,0,1.0858
15.05,1.5206,0.43451,1.0861
15.06,2.4193,1.9461,0.4732
15.07,4.752,4.7273,0.024639
15.08,12.017,12.896,-0.87919
15.09,26.628,26.492,0.13619
15.1,30.097,28.218,1.8788
15.11,15.981,15.007,0.97392
15.12,6.2362,5.4444,0.79184
15.13,3.0201,2.1577,0.8624
15.14,1.9306,0.70406,1.2265
15.15,1.5129,0.12112,1.3918
15.16,1.4253,0.096023,1.3293
15.17,1.6502,0.65986,0.99032
15.18,2.5093,1.9325,0.57684
15.19,5.4265,5.346,0.080465
15.2,12.707,12.292,0.41558
15.21,17.372,15.593,1.7788
15.22,10.918,9.8264,1.0913
15.23,4.3931,3.5001,0.89299
15.24,2.026,1.097,0.92899
15.25,1.2206,0.20316,1.0175
15.26,0.83736,0,0.83736
15.27,0.63072,0,0.63072
15.28,0.51498,0,0.51498
15.29,0.44633,0,0.44633
15.3,0.40623,0,0.40623
15.31,0.38693,0,0.38693
15.32,0.38629,0,0.38629
15.33,0.40688,0,0.40688
15.34,0.45823,0,0.45823
15.35,0.56573,0,0.56573
15.36,0.80408,0,0.80408
15.37,1.4514,0.45751,0.99389
15.38,3.4646,2.7716,0.69309
15.39,7.1405,6.2752,0.86525
15.4,7.4402,6.4145,1.0257
15.41,3.8214,2.8724,0.94906
15.42,1.6226,0.46926,1.1533
15.43,0.9318,0,0.9318
15.44,0.72201,0,0.72201
15.45,0.68876,0,0.68876
15.46,0.78314,0.067281,0.71586
15.47,1.0785,0.36568,0.7128
15.48,1.9341,1.2278,0.70636
15.49,4.6554,4.2104,0.44497
15.5,9.8962,9.0807,0.81557
15.51,10.723,9.6327,1.0906
15.52,5.5904,4.8284,0.76199
15.53,2.2819,1.3235,0.95841
15.54,1.2198,0.25112,0.96865
15.55,0.82062,0,0.82062
15.56,0.61854,0,0.61854
15.57,0.52468,0,0.52468
15.58,0.48932,0,0.48932
15.59,0.48987,0,0.48987
15.6,0.5207,0,0.5207
15.61,0.58544,0,0.58544
15.62,0.69736,0,0.69736
15.63,0.88622,0,0.88622
15.64,1.2228,0.24735,0.97546
15.65,1.8943,1.0878,0.80651
15.66,3.5448,3.0331,0.51173
15.67,8.6439,9.3078,-0.66387
15.68,20.704,21.397,-0.69299
15.69,27.445,25.89,1.5552
15.7,16.602,15.41,1.1916
15.71,6.5377,5.1291,1.4086
15.72,2.9761,1.7542,1.2219
15.73,1.8146,0.82881,0.9858
15.74,1.377,0.43325,0.94371
15.75,1.2693,0.34212,0.92714
15.76,1.4606,0.39584,1.0647
15.77,2.2744,1.2585,1.0159
15.78,5.0763,4.7536,0.32267
15.79,11.072,10.462,0.61024
15.8,12.944,11.571,1.3731
15.81,7.1405,6.1662,0.97436
15.82,2.8495,1.674,1.1755
15.83,1.3911,0.27333,1.1178
15.84,0.87512,0,0.87512
15.85,0.64093,0,0.64093
15.86,0.51783,0,0.51783
15.87,0.45,0,0.45
15.88,0.41554,0,0.41554
15.89,0.40503,0,0.40503
15.9,0.41835,0,0.41835
15.91,0.45949,0,0.45949
15.92,0.54271,0,0.54271
15.93,0.70413,0,0.70413
15.94,1.0465,0.15416,0.89235
15.95,1.9427,1.1828,0.7599
15.96,4.7382,4.7578,-0.019628
15.97,10.361,10.037,0.32395
15.98,11.704,10.489,1.2151
15.99,6.2888,5.411,0.87778
16,2.5624,1.6396,0.92283
16.01,1.358,0.48042,0.87763
16.02,0.99142,0.094088,0.89733
16.03,0.92124,0,0.92124
16.04,1.0618,0.072493,0.98933
16.05,1.5513,0.65813,0.89312
16.06,3.0956,2.7507,0.34482
16.07,7.7621,8.1707,-0.40863
16.08,14.093,13.353,0.73999
16.09,11.98,10.736,1.2431
16.1,5.3252,4.1433,1.1818
16.11,2.17,1.1562,1.0138
16.12,1.1578,0.42511,0.73265
16.13,0.74308,0.020093,0.72299
16.14,0.53296,0,0.53296
16.15,0.41799,0,0.41799
16.16,0.3509,0,0.3509
16.17,0.31172,0,0.31172
16.18,0.29216,0,0.29216
16.19,0.28984,0,0.28984
16.2,0.30746,0,0.30746
16.21,0.35577,0,0.35577
16.22,0.46634,0,0.46634
16.23,0.74743,0.22423,0.52321
16.24,1.6227,1.2481,0.37469
16.25,3.844,3.4245,0.41956
16.26,5.4579,4.3784,1.0795
16.27,3.5807,2.472,1.1088
16.28,1.4947,0.49308,1.0016
16.29,0.72608,0,0.72608
16.3,0.49033,0,0.49033
16.31,0.42193,0,0.42193
16.32,0.44527,0,0.44527
16.33,0.58948,0,0.58948
16.34,1.066,0.46457,0.60138
16.35,2.5643,2.0133,0.55102
16.36,4.8861,3.8601,1.026
16.37,4.5046,3.5412,0.96333
16.38,2.1253,1.4307,0.69468
16.39,0.89842,0.19135,0.70707
16.4,0.50775,0,0.50775
16.41,0.33665,0,0.33665
16.42,0.24458,0,0.24458
16.43,0.19611,0,0.19611
16.44,0.16819,0,0.16819
16.45,0.15064,0,0.15064
16.46,0.13959,0,0.13959
16.47,0.13281,0,0.13281
16.48,0.1292,0,0.1292
16.49,0.1282,0,0.1282
16.5,0.12956,0,0.12956
16.51,0.13331,0,0.13331
16.52,0.13971,0,0.13971
16.53,0.1493,0,0.1493
16.54,0.16305,0,0.16305
16.55,0.18257,0,0.18257
16.56,0.21064,0,0.21064
16.57,0.25231,0,0.25231
16.58,0.31733,0,0.31733
16.59,0.42691,0,0.42691
16.6,0.63504,0,0.63504
16.61,1.1166,0.36688,0.74975
16.62,2.5568,2.2795,0.27738
16.63,6.4009,6.4396,-0.038706
16.64,9.8558,8.7686,1.0872
16.65,6.9103,5.8341,1.0762
16.66,2.8551,1.9653,0.88976
16.67,1.2705,0.37809,0.89239
16.68,0.75375,0.024605,0.72915
16.69,0.53117,0,0.53117
16.7,0.42798,0,0.42798
16.71,0.38533,0,0.38533
16.72,0.37823,0,0.37823
16.73,0.39977,0,0.39977
16.74,0.45293,0,0.45293
16.75,0.55145,0,0.55145
16.76,0.72987,0,0.72987
16.77,1.0794,0.30608,0.77328
16.78,1.8979,1.2286,0.6693
16.79,4.3543,4.3137,0.04061
16.8,10.914,11.586,-0.67184
16.81,16.813,15.882,0.93125
16.82,11.794,10.799,0.99489
16.83,4.8787,4.1462,0.73251
16.84,2.1809,1.3781,0.80274
16.85,1.3629,0.62416,0.73871
16.86,1.1255,0.51696,0.6085
16.87,1.194,0.68263,0.51137
16.88,1.6722,1.219,0.45325
16.89,3.3245,3.2138,0.11075
16.9,8.206,8.6222,-0.41622
16.91,13.926,12.986,0.94
16.92,10.929,9.8316,1.0974
16.93,4.6711,4.123,0.54813
16.94,1.9212,1.3497,0.57148
16.95,1.0286,0.4618,0.56679
16.96,0.66548,0.10532,0.56016
16.97,0.48113,0,0.48113
16.98,0.37442,0,0.37442
16.99,0.30768,0,0.30768
17,0.26427,0,0.26427
17.01,0.23617,0,0.23617
17.02,0.21971,0,0.21971
17.03,0.2144,0,0.2144
17.04,0.22432,0,0.22432
17.05,0.26744,0,0.26744
17.06,0.41684,0,0.41684
17.07,0.80279,0.1687,0.63408
17.08,1.0871,0.12098,0.96613
17.09,0.77116,0,0.77116
17.1,0.42543,0,0.42543
17.11,0.31781,0,0.31781
17.12,0.31921,0,0.31921
17.13,0.38152,0,0.38152
17.14,0.53168,0,0.53168
17.15,0.90948,0.40282,0.50665
17.16,2.0767,1.8552,0.22153
17.17,5.0323,4.8323,0.20003
17.18,7.1793,6.2026,0.97665
17.19,4.6854,3.8939,0.79142
17.2,1.918,1.3833,0.53476
17.21,0.89892,0.3213,0.57763
17.22,0.55413,0.023034,0.53109
17.23,0.4005,0,0.4005
17.24,0.33151,0,0.33151
17.25,0.30593,0,0.30593
17.26,0.3077,0,0.3077
17.27,0.33407,0,0.33407
17.28,0.39109,0,0.39109
17.29,0.4972,0,0.4972
17.3,0.69988,0.13757,0.56231
17.31,1.1403,0.50935,0.63095
17.32,2.3533,1.8422,0.51108
17.33,6.0683,6.2407,-0.17234
17.34,12.145,11.794,0.35104
17.35,11.664,10.723,0.94119
17.36,5.5341,5.1282,0.40587
17.37,2.1814,1.6775,0.50388
17.38,1.1131,0.45096,0.66211
17.39,0.73511,0.054319,0.68079
17.4,0.59632,0,0.59632
17.41,0.61427,0,0.61427
17.42,0.91395,0.43616,0.47779
17.43,1.9374,1.5773,0.36014
17.44,3.2518,2.6019,0.64997
17.45,2.6665,1.9564,0.71012
17.46,1.2254,0.52312,0.70232
17.47,0.56835,0,0.56835
17.48,0.35393,0,0.35393
17.49,0.26525,0,0.26525
17.5,0.22333,0,0.22333
17.51,0.2047,0,0.2047
17.52,0.2005,0,0.2005
17.53,0.20858,0,0.20858
17.54,0.23097,0,0.23097
17.55,0.27504,0,0.27504
17.56,0.35992,0,0.35992
17.57,0.54142,0,0.54142
17.58,1.0266,0.46434,0.56228
17.59,2.5273,2.3408,0.18645
17.6,5.2646,4.9167,0.34795
17.61,5.4919,4.6396,0.85225
17.62,2.8063,2.1251,0.68118
17.63,1.1796,0.57828,0.60136
17.64,0.68068,0.11512,0.56556
17.65,0.55329,0.0059729,0.54732
17.66,0.59257,0.043276,0.54929
17.67,0.8387,0.24225,0.59646
17.68,1.6732,1.0553,0.61795
17.69,4.1267,4.0473,0.079417
17.7,7.0011,6.4737,0.52738
17.71,5.5047,4.7543,0.75041
17.72,2.3785,1.8241,0.55442
17.73,1.0172,0.38501,0.63222
17.74,0.57364,0.035945,0.53769
17.75,0.38416,0,0.38416
17.76,0.29192,0,0.29192
17.77,0.24591,0,0.24591
17.78,0.22503,0,0.22503
17.79,0.22217,0,0.22217
17.8,0.23735,0,0.23735
17.81,0.27761,0,0.27761
17.82,0.36527,0,0.36527
17.83,0.57143,0.060703,0.51072
17.84,1.1754,0.73218,0.44325
17.85,2.9391,2.8229,0.11617
17.86,5.1624,4.6415,0.52099
17.87,4.2335,3.3785,0.85503
17.88,1.8812,1.2418,0.63939
17.89,0.82001,0.29133,0.52868
17.9,0.50075,0.044543,0.45621
17.91,0.41168,0,0.41168
17.92,0.44166,0,0.44166
17.93,0.65163,0.05667,0.59496
17.94,1.4031,1.0343,0.3688
17.95,3.0887,2.8613,0.22741
17.96,3.7512,3.1708,0.58049
17.97,2.1444,1.4937,0.65068
17.98,0.86968,0.24853,0.62114
17.99,0.43093,0,0.43093
18,0.2791,0,0.2791
18.01,0.21271,0,0.21271
18.02,0.18023,0,0.18023
18.03,0.16543,0,0.16543
18.04,0.16271,0,0.16271
18.05,0.17126,0,0.17126
18.06,0.19445,0,0.19445
18.07,0.24313,0,0.24313
18.08,0.35027,0,0.35027
18.09,0.63916,0.12611,0.51305
18.1,1.5343,1.044,0.49036
18.11,3.1675,2.6367,0.5308
18.12,3.3043,2.4993,0.805
18.13,1.7049,0.90501,0.79985
18.14,0.73815,0.099016,0.63914
18.15,0.44604,0,0.44604
18.16,0.37972,0,0.37972
18.17,0.42295,0,0.42295
18.18,0.62397,0,0.62397
18.19,1.3033,0.69793,0.60538
18.2,3.1039,2.7438,0.36007
18.21,4.5679,3.7599,0.80798
18.22,3.1012,2.2368,0.86437
18.23,1.2986,0.55172,0.74687
18.24,0.61283,0.038454,0.57438
18.25,0.38863,0,0.38863
18.26,0.29878,0,0.29878
18.27,0.26389,0,0.26389
18.28,0.25871,0,0.25871
18.29,0.276,0,0.276
18.3,0.3186,0,0.3186
18.31,0.39904,0,0.39904
18.32,0.55114,0.084639,0.46651
18.33,0.87391,0.46295,0.41096
18.34,1.735,1.4705,0.2645
18.35,4.3986,4.6463,-0.24763
18.36,9.257,9.1272,0.12984
18.37,9.6551,8.5668,1.0883
18.38,4.8771,4.1276,0.74955
18.39,1.976,1.4178,0.55817
18.4,1.0719,0.5454,0.52651
18.41,0.81855,0.26361,0.55495
18.42,0.84758,0.31765,0.52993
18.43,1.2336,0.74313,0.4905
18.44,2.6539,2.5706,0.083226
18.45,6.1101,6.3541,-0.24405
18.46,8.0352,7.3166,0.71861
18.47,4.8716,4.1036,0.76796
18.48,1.9392,1.3034,0.63575
18.49,0.88931,0.20001,0.6893
18.5,0.52384,0.0021983,0.52164
18.51,0.35925,0,0.35925
18.52,0.27318,0,0.27318
18.53,0.22423,0,0.22423
18.54,0.19642,0,0.19642
18.55,0.18366,0,0.18366
18.56,0.1855,0,0.1855
18.57,0.20853,0,0.20853
18.58,0.27882,0,0.27882
18.59,0.5024,0,0.5024
18.6,1.1542,0.66578,0.48845
18.61,1.9181,1.4193,0.49879
18.62,1.526,0.9454,0.58059
18.63,0.70393,0.18995,0.51398
18.64,0.35307,0,0.35307
18.65,0.2588,0,0.2588
18.66,0.25575,0,0.25575
18.67,0.33006,0,0.33006
18.68,0.59378,0.020854,0.57293
18.69,1.4174,0.95724,0.46019
18.7,2.6159,2.098,0.51791
18.71,2.3206,1.7081,0.6125
18.72,1.082,0.53873,0.54329
18.73,0.47265,0.054408,0.41824
18.74,0.27435,0,0.27435
18.75,0.19208,0,0.19208
18.76,0.15509,0,0.15509
18.77,0.1401,0,0.1401
18.78,0.138,0,0.138
18.79,0.14695,0,0.14695
18.8,0.1699,0,0.1699
18.81,0.21713,0,0.21713
18.82,0.32014,0,0.32014
18.83,0.59664,0.13488,0.46175
18.84,1.4517,1.1844,0.26725
18.85,3.0114,2.6812,0.33026
18.86,3.1439,2.3697,0.77416
18.87,1.6205,0.98502,0.63551
18.88,0.70313,0.36117,0.34196
18.89,0.43382,0.18886,0.24496
18.9,0.39013,0.039295,0.35084
18.91,0.47997,0,0.47997
18.92,0.82604,0.28721,0.53883
18.93,1.9753,1.8016,0.17372
18.94,4.2027,4.1294,0.073282
18.95,4.5482,3.9415,0.60673
18.96,2.3494,1.8239,0.52547
18.97,0.92217,0.42554,0.49663
18.98,0.45028,0.040945,0.40933
18.99,0.28006,0,0.28006
19,0.20188,0,0.20188
19.01,0.16086,0,0.16086
19.02,0.13885,0,0.13885
19.03,0.12906,0,0.12906
19.04,0.1299,0,0.1299
19.05,0.14445,0,0.14445
19.06,0.18592,0,0.18592
19.07,0.30661,0,0.30661
19.08,0.68781,0.25114,0.43666
19.09,1.3858,0.97792,0.40793
19.1,1.4452,0.9301,0.51514
19.11,0.76382,0.22557,0.53825
19.12,0.35582,0.0086208,0.3472
19.13,0.24144,0,0.24144
19.14,0.2345,0,0.2345
19.15,0.30345,0,0.30345
19.16,0.54126,0.14447,0.39679
19.17,1.3065,1.0114,0.29509
19.18,2.6393,2.2809,0.35836
19.19,2.6381,2.0216,0.61642
19.2,1.3044,0.76329,0.54113
19.21,0.53908,0.099271,0.43981
19.22,0.28877,0,0.28877
19.23,0.19065,0,0.19065
19.24,0.14647,0,0.14647
19.25,0.12703,0,0.12703
19.26,0.12137,0,0.12137
19.27,0.12685,0,0.12685
19.28,0.14593,0,0.14593
19.29,0.18883,0,0.18883
19.3,0.28991,0,0.28991
19.31,0.58293,0.20622,0.3767
19.32,1.4519,1.3384,0.11346
19.33,2.6283,2.4025,0.22579
19.34,2.2443,1.6391,0.60525
19.35,1.0222,0.36799,0.65424
19.36,0.44946,0.021156,0.42831
19.37,0.28222,0,0.28222
19.38,0.24789,0,0.24789
19.39,0.30194,0,0.30194
19.4,0.5497,0.1629,0.3868
19.41,1.2716,1.0337,0.23789
19.42,1.9885,1.6337,0.3548
19.43,1.4557,0.99818,0.45757
19.44,0.63125,0.16189,0.46936
19.45,0.29685,0,0.29685
19.46,0.18485,0,0.18485
19.47,0.1378,0,0.1378
19.48,0.11761,0,0.11761
19.49,0.11125,0,0.11125
19.5,0.11458,0,0.11458
19.51,0.12835,0,0.12835
19.52,0.15853,0,0.15853
19.53,0.22399,0,0.22399
19.54,0.39362,0.021064,0.37256
19.55,0.92142,0.67393,0.24749
19.56,2.0302,1.8842,0.14603
19.57,2.3866,1.9789,0.40769
19.58,1.344,0.80214,0.54182
19.59,0.58284,0.10005,0.48279
19.6,0.3498,0,0.3498
19.61,0.31292,0,0.31292
19.62,0.38916,0.020486,0.36868
19.63,0.68885,0.40194,0.28691
19.64,1.6589,1.655,0.0038771
19.65,3.2582,3.2421,0.016045
19.66,3.1275,2.6673,0.4602
19.67,1.5073,0.98149,0.52585
19.68,0.62314,0.11614,0.50701
19.69,0.33959,0,0.33959
19.7,0.23565,0,0.23565
19.71,0.19298,0,0.19298
19.72,0.17947,0,0.17947
19.73,0.18581,0,0.18581
19.74,0.213,0,0.213
19.75,0.27246,0,0.27246
19.76,0.39977,0.10069,0.29908
19.77,0.72054,0.35658,0.36396
19.78,1.7184,1.4406,0.27776
19.79,4.0817,4.0575,0.024248
19.8,5.404,4.9978,0.40623
19.81,3.2827,2.679,0.60369
19.82,1.3173,0.9487,0.36858
19.83,0.63249,0.32516,0.30733
19.84,0.43184,0.12601,0.30583
19.85,0.40995,0.10362,0.30633
19.86,0.58087,0.30437,0.2765
19.87,1.2477,1.0096,0.23813
19.88,2.438,2.0601,0.37789
19.89,2.4235,1.6342,0.78927
19.9,1.2016,0.58128,0.62036
19.91,0.4941,0.079951,0.41414
19.92,0.26199,0.0030655,0.25893
19.93,0.17483,0,0.17483
19.94,0.13361,0,0.13361
19.95,0.11198,0,0.11198
19.96,0.1012,0,0.1012
19.97,0.098491,0,0.098491
19.98,0.10464,0,0.10464
19.99,0.12605,0,0.12605
20,0.18826,0,0.18826
20.01,0.38845,0.097613,0.29084
20.02,0.82994,0.69106,0.13888
20.03,1.0072,0.71407,0.29315
20.04,0.59878,0.19534,0.40344
20.05,0.27984,0.015752,0.26409
20.06,0.18426,0,0.18426
20.07,0.17794,0,0.17794
20.08,0.23306,0,0.23306
20.09,0.43017,0,0.43017
20.1,1.0338,0.87156,0.16223
20.11,1.8546,1.8085,0.046148
20.12,1.5851,1.3281,0.25703
20.13,0.73228,0.36239,0.36988
20.14,0.33224,0.030343,0.3019
20.15,0.20121,0,0.20121
20.16,0.14993,0,0.14993
20.17,0.13222,0,0.13222
20.18,0.13257,0,0.13257
20.19,0.1475,0,0.1475
20.2,0.18138,0,0.18138
20.21,0.24988,0.027517,0.22237
20.22,0.40267,0.14687,0.25579
20.23,0.83035,0.62804,0.20231
20.24,2.128,2.2539,-0.12586
20.25,4.128,4.2007,-0.072771
20.26,3.8108,3.3412,0.46957
20.27,1.7794,1.2803,0.49912
20.28,0.72923,0.22755,0.50168
20.29,0.41001,0.014288,0.39572
20.3,0.3256,0,0.3256
20.31,0.3773,0.071748,0.30555
20.32,0.69898,0.46906,0.22992
20.33,1.4921,1.3184,0.17368
20.34,1.8662,1.5216,0.34462
20.35,1.1054,0.69175,0.41365
20.36,0.45641,0.078897,0.37752
20.37,0.22625,0.0016268,0.22462
20.38,0.14282,0,0.14282
20.39,0.10427,0,0.10427
20.4,0.083639,0,0.083639
20.41,0.071541,0,0.071541
20.42,0.064182,0,0.064182
20.43,0.059875,0,0.059875
20.44,0.057824,0,0.057824
20.45,0.057699,0,0.057699
20.46,0.059494,0,0.059494
20.47,0.06351,0,0.06351
20.48,0.070465,0,0.070465
20.49,0.081788,0,0.081788
20.5,0.10035,0,0.10035
20.51,0.1324,0,0.1324
20.52,0.19392,0,0.19392
20.53,0.33579,0.034126,0.30167
20.54,0.75766,0.61863,0.13903
20.55,1.9129,2.0568,-0.14388
20.56,3.0533,2.9678,0.085476
20.57,2.2223,1.6789,0.54344
20.58,0.92677,0.28303,0.64374
20.59,0.4001,0.014219,0.38588
20.6,0.22978,0,0.22978
20.61,0.16264,0,0.16264
20.62,0.13414,0,0.13414
20.63,0.12552,0,0.12552
20.64,0.13221,0,0.13221
20.65,0.15776,0,0.15776
20.66,0.21886,0,0.21886
20.67,0.37667,0,0.37667
20.68,0.87071,0.5024,0.36831
20.69,2.0845,2.0477,0.036764
20.7,2.864,2.7815,0.082515
20.71,1.8024,1.5004,0.30195
20.72,0.72886,0.50128,0.22758
20.73,0.34486,0.03355,0.31131
20.74,0.23183,0,0.23183
20.75,0.21939,0,0.21939
20.76,0.32312,0,0.32312
20.77,0.68151,0.35052,0.33098
20.78,1.0753,0.71274,0.36252
20.79,0.81661,0.48968,0.32694
20.8,0.36177,0.15494,0.20683
20.81,0.16836,0.0093293,0.15903
20.82,0.10489,0,0.10489
20.83,0.079052,0,0.079052
20.84,0.06685,0,0.06685
20.85,0.061541,0,0.061541
20.86,0.061195,0,0.061195
20.87,0.066333,0,0.066333
20.88,0.081006,0,0.081006
20.89,0.121,0,0.121
20.9,0.24707,0,0.24707
20.91,0.5349,0.27548,0.25942
20.92,0.67477,0.39148,0.28329
20.93,0.41739,0.055596,0.3618
20.94,0.20188,0.0019986,0.19988
20.95,0.14093,0,0.14093
20.96,0.14906,0,0.14906
20.97,0.22107,0,0.22107
20.98,0.47043,0.17261,0.29782
20.99,1.1122,0.95769,0.1545
21,1.579,1.4036,0.17546
21.01,1.035,0.67256,0.36242
21.02,0.43125,0.032857,0.3984
21.03,0.20749,0,0.20749
21.04,0.13435,0,0.13435
21.05,0.10686,0,0.10686
21.06,0.098797,0,0.098797
21.07,0.10297,0,0.10297
21.08,0.11979,0,0.11979
21.09,0.15687,0,0.15687
21.1,0.24007,0,0.24007
21.11,0.46792,0.15825,0.30967
21.12,1.1705,1.0569,0.1136
21.13,2.3863,2.5139,-0.12765
21.14,2.3928,2.196,0.19685
21.15,1.1916,0.76963,0.42193
21.16,0.50901,0.13618,0.37282
21.17,0.31441,0.0043109,0.3101
21.18,0.29915,0,0.29915
21.19,0.44351,0.12443,0.31909
21.2,0.99301,0.82897,0.16404
21.21,2.0227,2.0686,-0.045891
21.22,2.097,1.9074,0.18961
21.23,1.0601,0.69829,0.36185
21.24,0.42695,0.083091,0.34386
21.25,0.21685,0.0019799,0.21487
21.26,0.13739,0,0.13739
21.27,0.10056,0,0.10056
21.28,0.081843,0,0.081843
21.29,0.072987,0,0.072987
21.3,0.071834,0,0.071834
21.31,0.080622,0,0.080622
21.32,0.11176,0,0.11176
21.33,0.21665,0,0.21665
21.34,0.48704,0.25836,0.22868
21.35,0.68381,0.41187,0.27194
21.36,0.45417,0.063635,0.39054
21.37,0.20006,0.0011074,0.19896
21.38,0.10917,0,0.10917
21.39,0.088044,0,0.088044
21.4,0.10125,0,0.10125
21.41,0.17725,0,0.17725
21.42,0.38366,0.11602,0.26764
21.43,0.53474,0.28976,0.24498
21.44,0.35853,0.0038592,0.35468
21.45,0.16581,0,0.16581
21.46,0.093009,0,0.093009
21.47,0.063902,0,0.063902
21.48,0.051881,0,0.051881
21.49,0.048816,0,0.048816
21.5,0.051087,0,0.051087
21.51,0.058886,0,0.058886
21.52,0.076081,0,0.076081
21.53,0.11634,0,0.11634
21.54,0.23388,0,0.23388
21.55,0.56871,0.4111,0.1576
21.56,0.96047,0.79243,0.16804
21.57,0.76529,0.475,0.29028
21.58,0.3529,0.054002,0.2989
21.59,0.183,0,0.183
21.6,0.15145,0,0.15145
21.61,0.19162,0.00040581,0.19122
21.62,0.36972,0.16161,0.20811
21.63,0.88296,0.81659,0.066371
21.64,1.392,1.2733,0.11871
21.65,1.0153,0.69695,0.31831
21.66,0.42988,0.048134,0.38174
21.67,0.1916,0,0.1916
21.68,0.11563,0,0.11563
21.69,0.086613,0,0.086613
21.7,0.075213,0,0.075213
21.71,0.073688,0,0.073688
21.72,0.081045,0,0.081045
21.73,0.10159,0,0.10159
21.74,0.15234,0,0.15234
21.75,0.3018,0.0085553,0.29325
21.76,0.73726,0.56235,0.17491
21.77,1.287,1.2218,0.065226
21.78,1.0642,0.87035,0.19389
21.79,0.49525,0.27467,0.22058
21.8,0.25056,0.015327,0.23523
21.81,0.20426,0,0.20426
21.82,0.26118,0.0057183,0.25546
21.83,0.51715,0.28024,0.23691
21.84,1.2367,1.166,0.070738
21.85,1.8863,1.8265,0.059779
21.86,1.3232,1.129,0.19422
21.87,0.55089,0.29844,0.25245
21.88,0.245,0,0.245
21.89,0.14265,0,0.14265
21.9,0.10079,0,0.10079
21.91,0.082421,0,0.082421
21.92,0.07636,0,0.07636
21.93,0.080506,0,0.080506
21.94,0.099117,0,0.099117
21.95,0.15186,0.0037693,0.14809
21.96,0.31932,0.12969,0.18963
21.97,0.77234,0.66826,0.10408
21.98,1.18,1.0363,0.14372
21.99,0.83013,0.57867,0.25146
22,0.34915,0.070948,0.2782
22.01,0.16196,0,0.16196
22.02,0.10788,0,0.10788
22.03,0.10357,0,0.10357
22.04,0.15883,0.0042985,0.15454
22.05,0.31419,0.10591,0.20829
22.06,0.40074,0.19648,0.20426
22.07,0.25172,0,0.25172
22.08,0.11504,0,0.11504
22.09,0.064877,0,0.064877
22.1,0.046043,0,0.046043
22.11,0.038312,0,0.038312
22.12,0.035796,0,0.035796
22.13,0.036697,0,0.036697
22.14,0.041485,0,0.041485
22.15,0.053545,0,0.053545
22.16,0.086113,0,0.086113
22.17,0.18839,0.01094,0.17745
22.18,0.40356,0.20448,0.19908
22.19,0.47331,0.24985,0.22346
22.2,0.27257,0,0.27257
22.21,0.12763,0,0.12763
22.22,0.087884,0,0.087884
22.23,0.094246,0,0.094246
22.24,0.15291,0.0082459,0.14466
22.25,0.34986,0.15947,0.19039
22.26,0.65731,0.51657,0.14075
22.27,0.60811,0.35925,0.24886
22.28,0.29558,0,0.29558
22.29,0.13448,0,0.13448
22.3,0.083398,0,0.083398
22.31,0.066563,0,0.066563
22.32,0.063703,0,0.063703
22.33,0.069861,0,0.069861
22.34,0.086364,0,0.086364
22.35,0.12162,0,0.12162
22.36,0.20508,0.01334,0.19174
22.37,0.45315,0.24741,0.20574
22.38,1.149,1.1017,0.047296
22.39,1.8988,1.8504,0.048426
22.4,1.4385,1.2188,0.2197
22.41,0.61372,0.35894,0.25478
22.42,0.27258,0.072167,0.20041
22.43,0.17895,0.013978,0.16497
22.44,0.18328,0.0080772,0.1752
22.45,0.31786,0.13275,0.18511
22.46,0.65113,0.49915,0.15198
22.47,0.77977,0.58588,0.1939
22.48,0.4478,0.19186,0.25594
22.49,0.18477,0,0.18477
22.5,0.092912,0,0.092912
22.51,0.059969,0,0.059969
22.52,0.044641,0,0.044641
22.53,0.036231,0,0.036231
22.54,0.031229,0,0.031229
22.55,0.028205,0,0.028205
22.56,0.026509,0,0.026509
22.57,0.025856,0,0.025856
22.58,0.026175,0,0.026175
22.59,0.027586,0,0.027586
22.6,0.030463,0,0.030463
22.61,0.035625,0,0.035625
22.62,0.045045,0,0.045045
22.63,0.063787,0,0.063787
22.64,0.10885,0.0043686,0.10448
22.65,0.24639,0.086183,0.16021
22.66,0.59376,0.49512,0.098637
22.67,0.84646,0.72418,0.12227
22.68,0.55531,0.32058,0.23473
22.69,0.23225,0,0.23225
22.7,0.112,0,0.112
22.71,0.071809,0,0.071809
22.72,0.057013,0,0.057013
22.73,0.053417,0,0.053417
22.74,0.057426,0,0.057426
22.75,0.070774,0,0.070774
22.76,0.10322,0,0.10322
22.77,0.19388,0.032499,0.16138
22.78,0.47445,0.36238,0.11207
22.79,0.96033,0.89885,0.061477
22.8,0.96403,0.83242,0.13161
22.81,0.48653,0.31814,0.1684
22.82,0.21803,0.038677,0.17935
22.83,0.14908,0,0.14908
22.84,0.16716,0.01422,0.15294
22.85,0.30793,0.17217,0.13576
22.86,0.70681,0.59316,0.11365
22.87,1.0325,0.87817,0.15431
22.88,0.69974,0.49025,0.20949
22.89,0.2919,0.066254,0.22565
22.9,0.13495,0,0.13495
22.91,0.082848,0,0.082848
22.92,0.062142,0,0.062142
22.93,0.05406,0,0.05406
22.94,0.053588,0,0.053588
22.95,0.061115,0,0.061115
22.96,0.083698,0,0.083698
22.97,0.15174,0.017655,0.13409
22.98,0.36121,0.19302,0.16819
22.99,0.68507,0.56158,0.12348
23,0.63577,0.47608,0.15969
23.01,0.3114,0.15289,0.15851
23.02,0.14909,0.027518,0.12157
23.03,0.11303,0,0.11303
23.04,0.13961,0.0087267,0.13089
23.05,0.27704,0.11897,0.15808
23.06,0.62076,0.4962,0.12456
23.07,0.81297,0.64327,0.16971
23.08,0.49821,0.26294,0.23527
23.09,0.20734,0,0.20734
23.1,0.10225,0,0.10225
23.11,0.065273,0,0.065273
23.12,0.050498,0,0.050498
23.13,0.045477,0,0.045477
23.14,0.046928,0,0.046928
23.15,0.056301,0,0.056301
23.16,0.082893,0,0.082893
23.17,0.16574,0.025889,0.13985
23.18,0.40032,0.23213,0.16819
23.19,0.65369,0.52993,0.12376
23.2,0.49921,0.33491,0.1643
23.21,0.2228,0.040687,0.18211
23.22,0.11189,0,0.11189
23.23,0.090034,0,0.090034
23.24,0.11945,0.014352,0.1051
23.25,0.25075,0.13673,0.11403
23.26,0.48719,0.36912,0.11807
23.27,0.4845,0.29102,0.19348
23.28,0.24198,0,0.24198
23.29,0.10192,0,0.10192
23.3,0.056588,0,0.056588
23.31,0.040388,0,0.040388
23.32,0.033851,0,0.033851
23.33,0.032182,0,0.032182
23.34,0.034675,0,0.034675
23.35,0.043684,0,0.043684
23.36,0.069999,0,0.069999
23.37,0.1544,0.023229,0.13117
23.38,0.33284,0.15949,0.17336
23.39,0.39019,0.21946,0.17072
23.4,0.22226,0.032324,0.18994
23.41,0.10058,0,0.10058
23.42,0.066208,0,0.066208
23.43,0.070704,0,0.070704
23.44,0.1227,0.014814,0.10789
23.45,0.27175,0.12003,0.15172
23.46,0.39389,0.25285,0.14104
23.47,0.27081,0.093239,0.17757
23.48,0.12036,0,0.12036
23.49,0.062893,0,0.062893
23.5,0.044257,0,0.044257
23.51,0.038704,0,0.038704
23.52,0.039744,0,0.039744
23.53,0.046588,0,0.046588
23.54,0.062686,0,0.062686
23.55,0.10149,0.0026445,0.098848
23.56,0.21697,0.081123,0.13584
23.57,0.54043,0.46003,0.080398
23.58,0.88953,0.7813,0.10823
23.59,0.67864,0.51887,0.15977
23.6,0.30064,0.14663,0.15401
23.61,0.1508,0.0091204,0.14168
23.62,0.12632,0.0052457,0.12107
23.63,0.18428,0.075035,0.10925
23.64,0.41166,0.35625,0.055411
23.65,0.75006,0.67462,0.075442
23.66,0.66218,0.50894,0.15324
23.67,0.30433,0.11834,0.18598
23.68,0.12578,0,0.12578
23.69,0.066876,0,0.066876
23.7,0.043368,0,0.043368
23.71,0.031736,0,0.031736
23.72,0.025135,0,0.025135
23.73,0.021069,0,0.021069
23.74,0.018478,0,0.018478
23.75,0.016855,0,0.016855
23.76,0.01596,0,0.01596
23.77,0.015711,0,0.015711
23.78,0.016173,0,0.016173
23.79,0.017619,0,0.017619
23.8,0.020799,0,0.020799
23.81,0.027926,0,0.027926
23.82,0.04724,0,0.04724
23.83,0.10708,0.019237,0.087843
23.84,0.21633,0.10079,0.11555
23.85,0.22641,0.10476,0.12164
23.86,0.12196,0,0.12196
23.87,0.059167,0,0.059167
23.88,0.038035,0,0.038035
23.89,0.031341,0,0.031341
23.9,0.031685,0,0.031685
23.91,0.037204,0,0.037204
23.92,0.049937,0,0.049937
23.93,0.07886,0.0069336,0.071926
23.94,0.15929,0.084207,0.075081
23.95,0.40584,0.37011,0.035721
23.96,0.80928,0.7356,0.073685
23.97,0.77842,0.67799,0.10043
23.98,0.37392,0.2335,0.14041
23.99,0.15521,0.010061,0.14515
24,0.092218,0,0.092218
24.01,0.088956,0.0010118,0.087944
24.02,0.15011,0.046378,0.10374
24.03,0.28514,0.20323,0.081918
24.04,0.30316,0.20697,0.09619
24.05,0.16091,0.050723,0.11019
24.06,0.068535,0,0.068535
24.07,0.037435,0,0.037435
24.08,0.025923,0,0.025923
24.09,0.02062,0,0.02062
24.1,0.018067,0,0.018067
24.11,0.017317,0,0.017317
24.12,0.018626,0,0.018626
24.13,0.024665,0,0.024665
24.14,0.044358,0,0.044358
24.15,0.075238,0,0.075238
24.16,0.071973,0,0.071973
24.17,0.04419,0,0.04419
24.18,0.033862,0,0.033862
24.19,0.041032,0,0.041032
24.2,0.072628,0.0016217,0.071007
24.21,0.17521,0.06881,0.1064
24.22,0.35393,0.26748,0.086446
24.23,0.35459,0.22911,0.12548
24.24,0.17768,0.043243,0.13444
24.25,0.075638,0,0.075638
24.26,0.040936,0,0.040936
24.27,0.027849,0,0.027849
24.28,0.022904,0,0.022904
24.29,0.022011,0,0.022011
24.3,0.024698,0,0.024698
24.31,0.033877,0,0.033877
24.32,0.063078,0,0.063078
24.33,0.14778,0.042879,0.1049
24.34,0.24717,0.15176,0.095405
24.35,0.19764,0.076768,0.12087
24.36,0.093362,0,0.093362
24.37,0.051834,0,0.051834
24.38,0.049041,0,0.049041
24.39,0.078955,0.018262,0.060693
24.4,0.17875,0.11397,0.064781
24.41,0.29726,0.2181,0.07916
24.42,0.23548,0.11976,0.11572
24.43,0.10691,0,0.10691
24.44,0.050194,0,0.050194
24.45,0.030768,0,0.030768
24.46,0.023406,0,0.023406
24.47,0.021098,0,0.021098
24.48,0.021862,0,0.021862
24.49,0.026295,0,0.026295
24.5,0.039163,0,0.039163
24.51,0.079922,0.017129,0.062793
24.52,0.17644,0.094809,0.081633
24.53,0.23169,0.14472,0.086972
24.54,0.14908,0.037911,0.11117
24.55,0.075269,0,0.075269
24.56,0.058975,0,0.058975
24.57,0.079583,0.006741,0.072842
24.58,0.16895,0.094645,0.074309
24.59,0.37992,0.32054,0.059375
24.6,0.48075,0.38149,0.099264
24.61,0.28516,0.19281,0.092346
24.62,0.11834,0.031405,0.086932
24.63,0.060661,0,0.060661
24.64,0.04228,0,0.04228
24.65,0.036889,0,0.036889
24.66,0.038421,0,0.038421
24.67,0.047242,0,0.047242
24.68,0.070401,0,0.070401
24.69,0.13786,0.062953,0.074908
24.7,0.34406,0.33737,0.0066962
24.71,0.6624,0.62966,0.032738
24.72,0.61327,0.51244,0.10084
24.73,0.29305,0.17256,0.12049
24.74,0.13152,0.030375,0.10114
24.75,0.093753,0.010323,0.08343
24.76,0.12057,0.062993,0.057582
24.77,0.2513,0.21856,0.032741
24.78,0.43608,0.36781,0.068276
24.79,0.36976,0.26073,0.10903
24.8,0.16832,0.053049,0.11527
24.81,0.072277,0,0.072277
24.82,0.041231,0,0.041231
24.83,0.029301,0,0.029301
24.84,0.024152,0,0.024152
24.85,0.022743,0,0.022743
24.86,0.025147,0,0.025147
24.87,0.035641,0,0.035641
24.88,0.072069,0.016062,0.056007
24.89,0.15352,0.074435,0.079084
24.9,0.18593,0.095176,0.09075
24.91,0.10948,0.021036,0.088443
24.92,0.049865,0,0.049865
24.93,0.032543,0,0.032543
24.94,0.035429,0,0.035429
24.95,0.06417,0.0058756,0.058294
24.96,0.12401,0.031269,0.092738
24.97,0.13323,0.040188,0.093047
24.98,0.073735,0,0.073735
24.99,0.035425,0,0.035425
25,0.02225,0,0.02225
25.01,0.017877,0,0.017877
25.02,0.017431,0,0.017431
25.03,0.019793,0,0.019793
25.04,0.026221,0,0.026221
25.05,0.042755,0,0.042755
25.06,0.093874,0.038729,0.055145
25.07,0.22731,0.17322,0.054084
25.08,0.33592,0.25183,0.084091
25.09,0.22886,0.12426,0.1046
25.1,0.097562,0,0.097562
25.11,0.05038,0,0.05038
25.12,0.043569,0,0.043569
25.13,0.067753,0.012942,0.054811
25.14,0.13553,0.061691,0.073838
25.15,0.16772,0.078891,0.088827
25.16,0.10142,0.014578,0.086838
25.17,0.045036,0,0.045036
25.18,0.024682,0,0.024682
25.19,0.017509,0,0.017509
25.2,0.015013,0,0.015013
25.21,0.014905,0,0.014905
25.22,0.017089,0,0.017089
25.23,0.023757,0,0.023757
25.24,0.044642,0,0.044642
25.25,0.1021,0.030196,0.071902
25.26,0.15938,0.079856,0.079523
25.27,0.12045,0.041116,0.079331
25.28,0.060315,0,0.060315
25.29,0.04207,0,0.04207
25.3,0.05314,0,0.05314
25.31,0.11025,0.05436,0.055887
25.32,0.25193,0.20501,0.046913
25.33,0.33128,0.25394,0.077333
25.34,0.20236,0.11697,0.085395
25.35,0.082912,0.0030928,0.079819
25.36,0.039607,0,0.039607
25.37,0.024574,0,0.024574
25.38,0.018596,0,0.018596
25.39,0.016534,0,0.016534
25.4,0.017304,0,0.017304
25.41,0.022506,0,0.022506
25.42,0.040809,0,0.040809
25.43,0.092447,0.033224,0.059222
25.44,0.14383,0.078598,0.065236
25.45,0.10728,0.033605,0.073677
25.46,0.050795,0,0.050795
25.47,0.030993,0,0.030993
25.48,0.033581,0,0.033581
25.49,0.062767,0.013689,0.049078
25.5,0.13513,0.069997,0.065136
25.51,0.16949,0.096977,0.072512
25.52,0.10074,0.028843,0.071895
25.53,0.042045,0,0.042045
25.54,0.0216,0,0.0216
25.55,0.014821,0,0.014821
25.56,0.012241,0,0.012241
25.57,0.011586,0,0.011586
25.58,0.012582,0,0.012582
25.59,0.016513,0,0.016513
25.6,0.029457,0,0.029457
25.61,0.062379,0.0071955,0.055184
25.62,0.086942,0.012066,0.074876
25.63,0.061443,0,0.061443
25.64,0.034452,0,0.034452
25.65,0.030361,0,0.030361
25.66,0.045687,0,0.045687
25.67,0.1032,0.055935,0.047262
25.68,0.21568,0.17152,0.044166
25.69,0.23388,0.1557,0.078171
25.7,0.12455,0.041179,0.083373
25.71,0.054022,0,0.054022
25.72,0.030993,0,0.030993
25.73,0.02403,0,0.02403
25.74,0.023471,0,0.023471
25.75,0.027672,0,0.027672
25.76,0.039476,0,0.039476
25.77,0.072457,0.019445,0.053011
25.78,0.17683,0.14723,0.0296
25.79,0.38732,0.35872,0.028594
25.8,0.43782,0.37121,0.066611
25.81,0.23584,0.1671,0.068742
25.82,0.098277,0.026185,0.072092
25.83,0.058605,0,0.058605
25.84,0.06298,0.015458,0.047523
25.85,0.1179,0.083622,0.034278
25.86,0.19849,0.1498,0.048691
25.87,0.16822,0.095283,0.072932
25.88,0.078382,0.010028,0.068354
25.89,0.035188,0,0.035188
25.9,0.020587,0,0.020587
25.91,0.014758,0,0.014758
25.92,0.012169,0,0.012169
25.93,0.01134,0,0.01134
25.94,0.012362,0,0.012362
25.95,0.017753,0,0.017753
25.96,0.034964,0,0.034964
25.97,0.05703,0,0.05703
25.98,0.048188,0,0.048188
25.99,0.02581,0,0.02581
26,0.017471,0,0.017471
26.01,0.020041,0,0.020041
26.02,0.037366,0,0.037366
26.03,0.080942,0.021093,0.059849
26.04,0.10573,0.037805,0.067924
26.05,0.067222,0.011017,0.056206
26.06,0.031666,0,0.031666
26.07,0.018303,0,0.018303
26.08,0.013741,0,0.013741
26.09,0.013088,0,0.013088
26.1,0.01504,0,0.01504
26.11,0.020681,0,0.020681
26.12,0.036088,0,0.036088
26.13,0.084802,0.044855,0.039947
26.14,0.19187,0.1502,0.041669
26.15,0.23466,0.17492,0.059742
26.16,0.13521,0.073161,0.062046
26.17,0.057406,0,0.057406
26.18,0.034421,0,0.034421
26.19,0.037539,0,0.037539
26.2,0.070581,0.022699,0.047882
26.21,0.11878,0.056744,0.062034
26.22,0.10094,0.035166,0.065776
26.23,0.047619,0,0.047619
26.24,0.022356,0,0.022356
26.25,0.014487,0,0.014487
26.26,0.011952,0,0.011952
26.27,0.011684,0,0.011684
26.28,0.013393,0,0.013393
26.29,0.018782,0,0.018782
26.3,0.035663,0,0.035663
26.31,0.083279,0.036054,0.047225
26.32,0.13495,0.076739,0.058216
26.33,0.10501,0.039,0.066013
26.34,0.051529,0,0.051529
26.35,0.033887,0,0.033887
26.36,0.042572,0.00020535,0.042366
26.37,0.090437,0.050606,0.039832
26.38,0.18675,0.14774,0.039009
26.39,0.20181,0.14555,0.056256
26.4,0.10671,0.049578,0.05713
26.41,0.045016,0,0.045016
26.42,0.023944,0,0.023944
26.43,0.016491,0,0.016491
26.44,0.014104,0,0.014104
26.45,0.01467,0,0.01467
26.46,0.019056,0,0.019056
26.47,0.033755,0.00022015,0.033535
26.48,0.079981,0.041955,0.038026
26.49,0.15167,0.10424,0.047433
26.5,0.14048,0.082305,0.058175
26.51,0.068228,0.020854,0.047373
26.52,0.03222,0,0.03222
26.53,0.025526,0,0.025526
26.54,0.038431,0.0011835,0.037247
26.55,0.077957,0.029019,0.048938
26.56,0.10016,0.041818,0.058339
26.57,0.062151,0.011056,0.051094
26.58,0.027005,0,0.027005
26.59,0.013696,0,0.013696
26.6,0.0086631,0,0.0086631
26.61,0.0064255,0,0.0064255
26.62,0.0052761,0,0.0052761
26.63,0.0046357,0,0.0046357
26.64,0.0042926,0,0.0042926
26.65,0.0041614,0,0.0041614
26.66,0.0042373,0,0.0042373
26.67,0.0045616,0,0.0045616
26.68,0.0052831,0,0.0052831
26.69,0.0068216,0,0.0068216
26.7,0.010602,0,0.010602
26.71,0.022182,0,0.022182
26.72,0.051426,0.0082785,0.043148
26.73,0.072825,0.0147,0.058125
26.74,0.048768,0.0061355,0.042633
26.75,0.022021,0,0.022021
26.76,0.011997,0,0.011997
26.77,0.0089257,0,0.0089257
26.78,0.0084735,0,0.0084735
26.79,0.0097073,0,0.0097073
26.8,0.01336,0,0.01336
26.81,0.02361,0,0.02361
26.82,0.055666,0.020375,0.035291
26.83,0.11721,0.069547,0.047664
26.84,0.12782,0.070644,0.057176
26.85,0.069849,0.021062,0.048787
26.86,0.034611,0,0.034611
26.87,0.030394,0,0.030394
26.88,0.052065,0.024533,0.027533
26.89,0.11639,0.091658,0.024735
26.9,0.16347,0.11992,0.04355
26.91,0.10654,0.055415,0.051124
26.92,0.043515,0.002476,0.041039
26.93,0.019882,0,0.019882
26.94,0.012033,0,0.012033
26.95,0.0088069,0,0.0088069
26.96,0.0074426,0,0.0074426
26.97,0.0073575,0,0.0073575
26.98,0.0093416,0,0.0093416
26.99,0.01703,0,0.01703
27,0.030809,0,0.030809
27.01,0.0309,0,0.0309
27.02,0.017388,0,0.017388
27.03,0.01034,0,0.01034
27.04,0.010336,0,0.010336
27.05,0.017517,0,0.017517
27.06,0.036368,0,0.036368
27.07,0.04728,0,0.04728
27.08,0.031012,0,0.031012
27.09,0.015878,0,0.015878
27.1,0.009806,0,0.009806
27.11,0.0077065,0,0.0077065
27.12,0.0077243,0,0.0077243
27.13,0.0093553,0,0.0093553
27.14,0.013738,0,0.013738
27.15,0.026514,0.00068147,0.025833
27.16,0.064873,0.038445,0.026428
27.17,0.12047,0.082865,0.037607
27.18,0.10784,0.053674,0.054163
27.19,0.052435,0.0087383,0.043697
27.2,0.027328,0,0.027328
27.21,0.026627,0,0.026627
27.22,0.049107,0.018311,0.030795
27.23,0.097213,0.060948,0.036265
27.24,0.10431,0.061876,0.042431
27.25,0.055384,0.019616,0.035768
27.26,0.023761,0,0.023761
27.27,0.01343,0,0.01343
27.28,0.010133,0,0.010133
27.29,0.0094402,0,0.0094402
27.3,0.01064,0,0.01064
27.31,0.0151,0,0.0151
27.32,0.029658,0,0.029658
27.33,0.069027,0.032461,0.036566
27.34,0.10477,0.05939,0.045385
27.35,0.075765,0.027014,0.048751
27.36,0.036481,0,0.036481
27.37,0.025179,0,0.025179
27.38,0.034519,0.0073,0.027219
27.39,0.075806,0.054099,0.021707
27.4,0.1336,0.10272,0.030882
27.41,0.11394,0.072181,0.041757
27.42,0.052661,0.016561,0.036099
27.43,0.0234,0,0.0234
27.44,0.013905,0,0.013905
27.45,0.010739,0,0.010739
27.46,0.010315,0,0.010315
27.47,0.01235,0,0.01235
27.48,0.0197,0,0.0197
27.49,0.044232,0.018308,0.025924
27.5,0.096431,0.06884,0.027591
27.51,0.11302,0.071436,0.041587
27.52,0.06337,0.022329,0.041041
27.53,0.027308,0,0.027308
27.54,0.017241,0,0.017241
27.55,0.020567,0,0.020567
27.56,0.037588,0.004904,0.032684
27.57,0.048732,0.0039411,0.04479
27.58,0.031457,0,0.031457
27.59,0.014237,0,0.014237
27.6,0.0079606,0,0.0079606
27.61,0.0059775,0,0.0059775
27.62,0.0054204,0,0.0054204
27.63,0.0057319,0,0.0057319
27.64,0.0072953,0,0.0072953
27.65,0.01243,0,0.01243
27.66,0.027304,0,0.027304
27.67,0.044875,0.0010576,0.043818
27.68,0.036837,0.00081547,0.036022
27.69,0.019837,0,0.019837
27.7,0.015204,0,0.015204
27.71,0.022473,0,0.022473
27.72,0.051017,0.024842,0.026176
27.73,0.093336,0.060312,0.033024
27.74,0.082975,0.032279,0.050696
27.75,0.03929,0.00073977,0.03855
27.76,0.017602,0,0.017602
27.77,0.010727,0,0.010727
27.78,0.008697,0,0.008697
27.79,0.0089028,0,0.0089028
27.8,0.011422,0,0.011422
27.81,0.019473,0,0.019473
27.82,0.045633,0.026737,0.018896
27.83,0.098626,0.076055,0.022571
27.84,0.11134,0.070978,0.040366
27.85,0.060501,0.02163,0.03887
27.86,0.026146,0,0.026146
27.87,0.017332,0,0.017332
27.88,0.022722,0,0.022722
27.89,0.041937,0.010508,0.031429
27.9,0.049425,0.0074532,0.041972
27.91,0.029391,0,0.029391
27.92,0.013462,0,0.013462
27.93,0.0074222,0,0.0074222
27.94,0.0051177,0,0.0051177
27.95,0.004235,0,0.004235
27.96,0.0040758,0,0.0040758
27.97,0.0047253,0,0.0047253
27.98,0.0074744,0,0.0074744
27.99,0.014752,0,0.014752
28,0.020192,0,0.020192
28.01,0.014454,0,0.014454
28.02,0.0084849,0,0.0084849
28.03,0.0080273,0,0.0080273
28.04,0.013499,0,0.013499
28.05,0.030004,0,0.030004
28.06,0.045148,0,0.045148
28.07,0.032831,0,0.032831
28.08,0.015762,0,0.015762
28.09,0.0087219,0,0.0087219
28.1,0.00644,0,0.00644
28.11,0.0062509,0,0.0062509
28.12,0.0075617,0,0.0075617
28.13,0.011418,0,0.011418
28.14,0.023206,0.00046003,0.022746
28.15,0.057088,0.041559,0.015528
28.16,0.096816,0.07369,0.023126
28.17,0.07718,0.036377,0.040803
28.18,0.035875,0.0039476,0.031927
28.19,0.020285,0,0.020285
28.2,0.023314,0,0.023314
28.21,0.047297,0.023441,0.023856
28.22,0.07935,0.051944,0.027406
28.23,0.064675,0.0291,0.035574
28.24,0.028897,0.0036341,0.025263
28.25,0.012537,0,0.012537
28.26,0.0072517,0,0.0072517
28.27,0.0052159,0,0.0052159
28.28,0.004388,0,0.004388
28.29,0.0043558,0,0.0043558
28.3,0.0056353,0,0.0056353
28.31,0.010238,0,0.010238
28.32,0.016681,0,0.016681
28.33,0.014822,0,0.014822
28.34,0.0087517,0,0.0087517
28.35,0.007088,0,0.007088
28.36,0.010482,0,0.010482
28.37,0.023398,0.0026888,0.020709
28.38,0.042506,0.014915,0.027592
28.39,0.037861,0.0078137,0.030047
28.4,0.018183,0,0.018183
28.41,0.0084038,0,0.0084038
28.42,0.0053426,0,0.0053426
28.43,0.0045216,0,0.0045216
28.44,0.0048116,0,0.0048116
28.45,0.0064628,0,0.0064628
28.46,0.011838,0,0.011838
28.47,0.028375,0,0.028375
28.48,0.052415,0.01576,0.036655
28.49,0.046733,0.0094649,0.037268
28.5,0.022365,0.00033146,0.022033
28.51,0.010998,0,0.010998
28.52,0.009765,0,0.009765
28.53,0.016404,0,0.016404
28.54,0.027521,0,0.027521
28.55,0.024532,0,0.024532
28.56,0.012585,0,0.012585
28.57,0.0064337,0,0.0064337
28.58,0.0042314,0,0.0042314
28.59,0.0035761,0,0.0035761
28.6,0.0037479,0,0.0037479
28.61,0.0048773,0,0.0048773
28.62,0.0085787,0,0.0085787
28.63,0.019959,0,0.019959
28.64,0.03651,0.012242,0.024268
28.65,0.032685,0.0064593,0.026225
28.66,0.016087,0,0.016087
28.67,0.0085762,0,0.0085762
28.68,0.0085431,0,0.0085431
28.69,0.015365,0,0.015365
28.7,0.025551,0,0.025551
28.71,0.022175,0,0.022175
28.72,0.011503,0,0.011503
28.73,0.006311,0,0.006311
28.74,0.0046639,0,0.0046639
28.75,0.0045364,0,0.0045364
28.76,0.0054776,0,0.0054776
28.77,0.0082153,0,0.0082153
28.78,0.016536,0,0.016536
28.79,0.040394,0.029431,0.010963
28.8,0.068394,0.052428,0.015966
28.81,0.054774,0.027905,0.026868
28.82,0.026105,0.0045352,0.02157
28.83,0.016016,0,0.016016
28.84,0.020905,0.0030776,0.017827
28.85,0.044216,0.031662,0.012555
28.86,0.068055,0.047616,0.020439
28.87,0.049545,0.017896,0.031649
28.88,0.021137,0.00095547,0.020181
28.89,0.0095249,0,0.0095249
28.9,0.0057923,0,0.0057923
28.91,0.004401,0,0.004401
28.92,0.0040212,0,0.0040212
28.93,0.0046162,0,0.0046162
28.94,0.0075593,0,0.0075593
28.95,0.015767,0,0.015767
28.96,0.022543,0,0.022543
28.97,0.016016,0,0.016016
28.98,0.0082667,0,0.0082667
28.99,0.0065619,0,0.0065619
29,0.010183,0,0.010183
29.01,0.02083,0.0018455,0.018985
29.02,0.027,0.0013291,0.025671
29.03,0.017524,0.00022292,0.017301
29.04,0.0086623,0,0.0086623
29.05,0.005186,0,0.005186
29.06,0.0041092,0,0.0041092
29.07,0.0042754,0,0.0042754
29.08,0.0056156,0,0.0056156
29.09,0.0096842,0,0.0096842
29.1,0.022694,0.015873,0.0068208
29.11,0.048965,0.04484,0.004125
29.12,0.055433,0.042453,0.01298
29.13,0.030685,0.01122,0.019464
29.14,0.014432,4.2991e-06,0.014428
29.15,0.011996,0,0.011996
29.16,0.020527,0.011127,0.0093999
29.17,0.03896,0.031737,0.0072233
29.18,0.040036,0.027883,0.012153
29.19,0.020658,0.0069163,0.013742
29.2,0.0087378,0,0.0087378
29.21,0.0046737,0,0.0046737
29.22,0.0031471,0,0.0031471
29.23,0.0024543,0,0.0024543
29.24,0.0021189,0,0.0021189
29.25,0.0019852,0,0.0019852
29.26,0.002008,0,0.002008
29.27,0.0022018,0,0.0022018
29.28,0.002654,0,0.002654
29.29,0.0036204,0,0.0036204
29.3,0.0059463,0,0.0059463
29.31,0.012963,0.0060349,0.0069281
29.32,0.032248,0.036032,-0.0037839
29.33,0.051381,0.054118,-0.002737
29.34,0.037856,0.033928,0.0039277
29.35,0.016533,0.0081258,0.0084077
29.36,0.0074593,0.00044267,0.0070167
29.37,0.0043035,0,0.0043035
29.38,0.0031658,0,0.0031658
29.39,0.0029224,0,0.0029224
29.4,0.0035699,0,0.0035699
29.41,0.006468,0,0.006468
29.42,0.013426,0.0076013,0.0058248
29.43,0.016794,0.010382,0.0064128
29.44,0.010441,0.0038762,0.0065649
29.45,0.0052792,0.00039533,0.0048838
29.46,0.0045024,0.00085762,0.0036447
29.47,0.007573,0.0066414,0.00093156
29.48,0.014486,0.014493,-6.8347e-06
29.49,0.015459,0.0089403,0.0065188
29.5,0.0082834,0.0016338,0.0066496
29.51,0.0036371,0,0.0036371
29.52,0.0021035,0,0.0021035
29.53,0.0015704,0,0.0015704
29.54,0.0013711,0,0.0013711
29.55,0.0013616,0,0.0013616
29.56,0.0016163,0,0.0016163
29.57,0.0024733,0.00041237,0.0020609
29.58,0.0036178,0.0047428,-0.001125
29.59,0.0034173,0.007321,-0.0039037
29.6,0.002786,0.0043858,-0.0015998
29.61,0.0033654,0.00093348,0.002432
29.62,0.0063954,0.0034599,0.0029354
29.63,0.014795,0.015936,-0.0011407
29.64,0.022431,0.023745,-0.0013141
29.65,0.016208,0.01654,-0.00033218
29.66,0.0076009,0.0047019,0.002899
29.67,0.0043506,0.00042432,0.0039263
29.68,0.0036672,0.0012298,0.0024373
29.69,0.0041203,0.0045797,-0.00045938
29.7,0.0058148,0.013887,-0.0080722
29.71,0.010658,0.027565,-0.016908
29.72,0.02598,0.0519,-0.02592
29.73,0.056874,0.08867,-0.031796
29.74,0.064414,0.081338,-0.016923
29.75,0.035144,0.038758,-0.0036133
29.76,0.015729,0.016808,-0.0010794
29.77,0.012227,0.017534,-0.0053064
29.78,0.019916,0.032655,-0.012739
29.79,0.03348,0.04786,-0.014381
29.8,0.029433,0.038706,-0.0092728
29.81,0.014144,0.019616,-0.0054724
29.82,0.0063851,0.01352,-0.0071347
29.83,0.003724,0.014874,-0.01115
29.84,0.0027591,0.01286,-0.010101
29.85,0.0025238,0.010607,-0.0080833
29.86,0.0029912,0.0083795,-0.0053884
29.87,0.0052058,0.011111,-0.0059049
29.88,0.010977,0.020562,-0.009585
29.89,0.014734,0.024845,-0.01011
29.9,0.0097262,0.018368,-0.0086413
29.91,0.0048881,0.011726,-0.0068379
29.92,0.004048,0.011205,-0.0071574
29.93,0.0068269,0.016087,-0.00926
29.94,0.013486,0.03829,-0.024804
29.95,0.015064,0.0114,0.0036641
29.96,0.0084441,0.00041439,0.0080297
29.97,0.0037346,0,0.0037346
29.98,0.0019135,0,0.0019135
29.99,0.0011861,0,0.0011861


==> figures/data/20230413_constADP_0.007/simu_xrd_strain10/simuXRD_fit_strnmf2_wrong.csv <==
0,0.34854,0.25632,0.092222
0.01,0.35189,0.2752,0.076691
0.02,0.35529,0.27876,0.076535
0.030001,0.35875,0.28319,0.075555
0.040001,0.36226,0.2836,0.078659
0.050001,0.36582,0.27969,0.086133
0.060001,0.37797,0.27984,0.098127
0.070001,0.38168,0.28492,0.096763
0.080001,0.38545,0.29154,0.093905
0.090002,0.38928,0.29554,0.093739
0.1,0.39317,0.29722,0.095956
0.11,0.39713,0.29919,0.097937
0.12,0.40115,0.30273,0.098415
0.13,0.40523,0.30717,0.098059
0.14,0.40938,0.31025,0.099136
0.15,0.4136,0.31331,0.10029
0.16,0.4179,0.31551,0.10239
0.17,0.42226,0.31914,0.10312
0.18,0.4267,0.3217,0.10499
0.19,0.43121,0.32517,0.10604
0.2,0.4358,0.32843,0.10737
0.21,0.44047,0.33132,0.10915
0.22,0.44522,0.33519,0.11003
0.23,0.45006,0.3387,0.11135
0.24,0.45497,0.34233,0.11265
0.25,0.45998,0.34603,0.11395
0.26,0.46508,0.34949,0.11559
0.27,0.47027,0.35368,0.11658
0.28,0.47555,0.35612,0.11943
0.29,0.48093,0.36117,0.11975
0.30001,0.4864,0.36409,0.12232
0.31001,0.49198,0.36908,0.1229
0.32001,0.49766,0.373,0.12467
0.33001,0.50345,0.37733,0.12613
0.34001,0.50935,0.38171,0.12764
0.35001,0.51536,0.38675,0.12862
0.36001,0.52609,0.39016,0.13593
0.37001,0.53235,0.39508,0.13727
0.38001,0.53874,0.39997,0.13876
0.39001,0.54525,0.40339,0.14186
0.40001,0.55189,0.40922,0.14266
0.41001,0.55866,0.4134,0.14526
0.42001,0.56557,0.41653,0.14904
0.43001,0.57262,0.42258,0.15003
0.44001,0.57981,0.42734,0.15247
0.45001,0.58715,0.43073,0.15642
0.46001,0.59464,0.43706,0.15758
0.47001,0.60229,0.44149,0.1608
0.48001,0.6101,0.44675,0.16335
0.49001,0.61807,0.45234,0.16573
0.50001,0.62622,0.45727,0.16895
0.51001,0.63454,0.46301,0.17153
0.52001,0.64305,0.46784,0.17521
0.53001,0.65174,0.47329,0.17845
0.54001,0.66062,0.47822,0.18241
0.55001,0.6697,0.48394,0.18576
0.56001,0.67899,0.48753,0.19147
0.57001,0.68849,0.49381,0.19468
0.58001,0.69821,0.49644,0.20177
0.59001,0.70815,0.50319,0.20496
0.60001,0.71833,0.50573,0.21259
0.61001,0.72874,0.5097,0.21905
0.62001,0.73941,0.51322,0.22618
0.63001,0.75033,0.51474,0.23559
0.64001,0.76151,0.51726,0.24425
0.65001,0.77297,0.51854,0.25443
0.66001,0.78471,0.51781,0.2669
0.67001,0.79675,0.51705,0.2797
0.68001,0.80909,0.51348,0.29561
0.69001,0.82174,0.51205,0.30969
0.70001,0.83472,0.50612,0.3286
0.71001,0.84804,0.49923,0.34881
0.72001,0.86171,0.49089,0.37082
0.73001,0.87574,0.47949,0.39625
0.74001,0.89014,0.47033,0.41982
0.75001,0.90494,0.45722,0.44772
0.76001,0.92014,0.44199,0.47815
0.77001,0.93576,0.42477,0.51099
0.78001,0.95182,0.40248,0.54934
0.79001,0.96833,0.38561,0.58272
0.80001,0.98531,0.36556,0.61975
0.81001,1.0028,0.34155,0.66123
0.82001,1.0208,0.31689,0.70388
0.83001,1.0393,0.28754,0.75175
0.84001,1.0608,0.25274,0.80809
0.85001,1.0805,0.23696,0.84353
0.86001,1.1007,0.20729,0.89345
0.87001,1.1216,0.17884,0.94278
0.88001,1.1432,0.15283,0.99033
0.89001,1.1654,0.11737,1.048
0.90002,1.1883,0.090229,1.0981
0.91002,1.212,0.064872,1.1471
0.92002,1.2364,0.050678,1.1858
0.93002,1.2617,0.030737,1.231
0.94002,1.2878,0.0051193,1.2827
0.95002,1.3148,0.00024342,1.3146
0.96002,1.3428,0,1.3428
0.97002,1.3717,0,1.3717
0.98002,1.4016,0,1.4016
0.99002,1.4327,0,1.4327
1,1.4648,0,1.4648
1.01,1.4982,0,1.4982
1.02,1.5328,0,1.5328
1.03,1.5687,0,1.5687
1.04,1.606,0,1.606
1.05,1.6447,0,1.6447
1.06,1.685,0,1.685
1.07,1.7269,0,1.7269
1.08,1.7706,0.000168,1.7704
1.09,1.816,0.11765,1.6984
1.1,1.8634,0.27809,1.5853
1.11,1.917,0.51435,1.4026
1.12,1.9686,0.78805,1.1805
1.13,2.0224,1.2519,0.77048
1.14,2.0787,1.4173,0.66141
1.15,2.1376,2.573,-0.43547
1.16,2.1991,3.6944,-1.4952
1.17,2.2637,5.3948,-3.1311
1.18,2.3313,7.5157,-5.1844
1.19,2.4022,10.628,-8.2257
1.2,2.4767,15.366,-12.889
1.21,2.555,21.922,-19.367
1.22,2.6373,35.772,-33.135
1.23,2.7239,65.554,-62.83
1.24,2.8153,142.98,-140.17
1.25,2.9116,438.41,-435.5
1.26,3.0133,902.74,-899.73
1.27,3.1209,725.07,-721.95
1.28,3.2347,287.5,-284.26
1.29,3.3552,106.46,-103.11
1.3,3.4832,46.656,-43.173
1.31,3.619,25.485,-21.866
1.32,3.7636,14.244,-10.481
1.33,3.9175,8.5312,-4.6138
1.34,4.0817,4.8376,-0.75595
1.35,4.257,2.8426,1.4144
1.36,4.4446,1.3553,3.0893
1.37,4.6457,0.49571,4.15
1.38,4.8615,0.81391,4.0476
1.39,5.0937,0.4549,4.6388
1.4,5.3438,0.37563,4.9681
1.41,5.6138,0.089917,5.5239
1.42,5.9059,0.045013,5.8609
1.43,6.2226,0.061732,6.1609
1.44,6.5669,0.13695,6.4299
1.45,6.9419,0.24724,6.6947
1.46,7.3516,0.38007,6.9716
1.47,7.8004,0.53938,7.261
1.48,8.2935,0.67186,7.6216
1.49,8.8369,0.81732,8.0195
1.5,9.4377,1.0158,8.422
1.51,10.105,1.2762,8.8284
1.52,10.847,1.6211,9.2264
1.53,11.682,1.9857,9.696
1.54,12.616,2.4675,10.148
1.55,13.67,3.0135,10.657
1.56,14.867,3.7426,11.124
1.57,16.233,4.3662,11.867
1.58,17.802,5.0316,12.771
1.59,19.617,5.1227,14.495
1.6,21.732,5.2622,16.47
1.61,24.217,1.0486,23.168
1.62,27.164,2.1635,25.001
1.63,30.697,25.21,5.4868
1.64,34.981,20.725,14.255
1.65,40.246,17.902,22.344
1.66,46.819,26.948,19.871
1.67,55.173,35.006,20.167
1.68,66.019,42.526,23.493
1.69,80.463,63.225,17.238
1.7,100.3,66.625,33.677
1.71,128.63,63.7,64.925
1.72,171.13,81.419,89.707
1.73,239.3,139.11,100.19
1.74,359.51,236.37,123.14
1.75,604.96,404.3,200.66
1.76,1239.8,682.57,557.26
1.77,3216.8,1767.4,1449.3
1.78,7192.8,4614.8,2578
1.79,8133.2,4859.1,3274.1
1.8,4283,2414.4,1868.6
1.81,1620.4,909.9,710.48
1.82,731.23,416.7,314.52
1.83,414.25,242.96,171.29
1.84,268.13,163.88,104.25
1.85,188.27,120.58,67.694
1.86,139.72,93.502,46.215
1.87,107.94,75.505,32.436
1.88,85.995,63.68,22.314
1.89,70.196,55.459,14.737
1.9,58.443,48.972,9.4716
1.91,49.465,43.531,5.9338
1.92,42.454,38.779,3.6744
1.93,36.877,34.471,2.406
1.94,32.373,30.762,1.6102
1.95,28.687,28.034,0.65357
1.96,25.641,26.222,-0.58134
1.97,23.103,24.214,-1.111
1.98,20.98,22.309,-1.3289
1.99,19.208,20.523,-1.3146
2,17.752,19.044,-1.2923
2.01,16.613,17.569,-0.95588
2.02,15.875,16.263,-0.38879
2.03,15.87,15.181,0.68962
2.04,17.987,14.409,3.5777
2.05,26.048,14.035,12.013
2.06,36.507,13.717,22.79
2.07,31.137,13.825,17.312
2.08,18.638,14.704,3.9342
2.09,12.678,15.672,-2.9945
2.1,10.456,17.641,-7.185
2.11,9.3327,21.17,-11.837
2.12,8.599,26.68,-18.081
2.13,8.0496,35.666,-27.616
2.14,7.6068,52.09,-44.483
2.15,7.2353,84,-76.764
2.16,6.9143,167.38,-160.46
2.17,6.6332,422.22,-415.58
2.18,6.3843,1159.5,-1153.1
2.19,6.1626,1401.8,-1395.6
2.2,5.9642,749.61,-743.65
2.21,5.7864,276.85,-271.06
2.22,5.6268,121.21,-115.58
2.23,5.4836,67.624,-62.141
2.24,5.3553,43.989,-38.633
2.25,5.2408,31.108,-25.867
2.26,5.1388,23.59,-18.451
2.27,5.0487,18.683,-13.634
2.28,4.9695,14.654,-9.6846
2.29,4.9008,12.485,-7.584
2.3,4.842,10.792,-5.9501
2.31,4.7926,9.5345,-4.7419
2.32,4.7523,7.686,-2.9337
2.33,4.7207,6.6851,-1.9644
2.34,4.6978,5.5848,-0.88708
2.35,4.6832,5.7191,-1.0359
2.36,4.6769,4.7042,-0.027384
2.37,4.6806,4.5289,0.15176
2.38,4.6907,5.0095,-0.31878
2.39,4.7091,4.8966,-0.18741
2.4,4.7359,6.3864,-1.6505
2.41,4.7712,7.909,-3.1378
2.42,4.8152,9.8261,-5.0109
2.43,4.8683,13.14,-8.2716
2.44,4.9307,17.801,-12.87
2.45,5.0029,23.601,-18.598
2.46,5.0853,34.06,-28.974
2.47,5.1786,48.871,-43.692
2.48,5.2833,76.068,-70.785
2.49,5.4002,133.52,-128.12
2.5,5.5302,274.97,-269.44
2.51,5.6743,785.71,-780.04
2.52,5.8337,1811.2,-1805.3
2.53,6.0096,1901.4,-1895.3
2.54,6.2036,951.55,-945.35
2.55,6.4173,349.27,-342.85
2.56,6.6529,162.19,-155.54
2.57,6.9125,93.044,-86.132
2.58,7.1989,63.483,-56.284
2.59,7.5152,47.555,-40.04
2.6,7.8648,37.037,-29.172
2.61,8.252,31.546,-23.294
2.62,8.6818,26.647,-17.965
2.63,9.16,22.37,-13.21
2.64,9.6934,19.865,-10.171
2.65,10.29,11.545,-1.2547
2.66,10.96,9.9261,1.0341
2.67,11.716,25.818,-14.103
2.68,12.571,20.158,-7.5876
2.69,13.543,4.5657,8.9772
2.7,14.655,6.0713,8.5833
2.71,15.933,23.194,-7.2606
2.72,17.416,10.11,7.306
2.73,19.141,4.1291,15.012
2.74,21.169,36.047,-14.879
2.75,23.574,24.614,-1.0403
2.76,26.455,18.164,8.291
2.77,29.948,41.283,-11.336
2.78,34.238,41.342,-7.1044
2.79,39.588,67.405,-27.816
2.8,46.381,123.61,-77.225
2.81,55.188,300.49,-245.3
2.82,66.898,561.93,-495.03
2.83,82.95,504.5,-421.55
2.84,105.81,253.79,-147.98
2.85,140.01,98.26,41.755
2.86,194.65,69.968,124.68
2.87,290.44,40.364,250.07
2.88,484.19,27.788,456.4
2.89,978.48,37.743,940.74
2.9,2518,48.468,2469.5
2.91,5755.3,51.413,5703.9
2.92,6777.4,41.719,6735.7
2.93,3684.6,34.049,3650.5
2.94,1397.4,31.242,1366.2
2.95,623.33,30.088,593.24
2.96,350.89,29.822,321.07
2.97,226.71,30.469,196.24
2.98,159.33,31.859,127.47
2.99,118.57,34.257,84.317
3.0001,92.015,37.378,54.637
3.0101,73.746,42.448,31.298
3.0201,60.649,50.033,10.616
3.0301,50.953,61.83,-10.877
3.0401,43.586,81.754,-38.168
3.0501,37.872,117.82,-79.946
3.0601,33.364,197.82,-164.45
3.0701,29.76,416.46,-386.7
3.0801,26.848,1201.1,-1174.2
3.0901,24.476,2233.4,-2209
3.1001,22.537,1968.6,-1946.1
3.1101,20.947,919.97,-899.02
3.1201,19.648,340.5,-320.85
3.1301,18.593,171.56,-152.96
3.1401,17.748,103.52,-85.77
3.1501,17.09,71.04,-53.951
3.1601,16.598,57.828,-41.23
3.1701,16.262,44.069,-27.807
3.1801,16.074,40.323,-24.248
3.1901,16.032,34.869,-18.838
3.2001,16.137,24.632,-8.495
3.2101,16.398,27.368,-10.97
3.2201,16.827,31.198,-14.372
3.2301,17.442,32.134,-14.692
3.2401,18.272,33.387,-15.114
3.2501,19.356,32.591,-13.235
3.2601,20.745,29.777,-9.0314
3.2701,22.514,22.376,0.13762
3.2801,24.763,19.994,4.7697
3.2901,27.638,30.005,-2.3672
3.3001,31.348,44.073,-12.726
3.3101,36.202,45.75,-9.548
3.3201,42.68,18.905,23.775
3.3301,51.543,11.251,40.291
3.3401,64.074,32.017,32.057
3.3501,82.566,40.251,42.315
3.3601,111.47,23.809,87.659
3.3701,160.43,6.3681,154.06
3.3801,254.02,22.04,231.98
3.3901,471.92,37.528,434.39
3.4001,1126.3,31.328,1095
3.4101,2875.6,25.426,2850.2
3.4201,4446.9,23.959,4422.9
3.4301,3099.7,21.559,3078.2
3.4401,1242.9,20.049,1222.9
3.4501,508.06,19.931,488.13
3.4601,267.25,20.153,247.09
3.4701,166.3,21.088,145.21
3.4801,114.22,22.86,91.36
3.4901,83.706,25.571,58.135
3.5001,64.257,29.83,34.427
3.5101,51.098,37.056,14.042
3.5201,41.801,49.233,-7.4321
3.5301,35.047,72.418,-37.371
3.5401,30.147,125.55,-95.404
3.5501,27.04,283.24,-256.2
3.5601,26.597,792.9,-766.3
3.5701,27.499,1351.3,-1323.8
3.5801,23.909,1087.2,-1063.3
3.5901,18.438,457.67,-439.23
3.6001,15.274,172.94,-157.67
3.6101,13.486,91.325,-77.839
3.6201,12.21,56.625,-44.415
3.6301,11.191,40.122,-28.93
3.6401,10.342,30.538,-20.196
3.6501,9.6181,24.786,-15.168
3.6601,8.9933,20.861,-11.868
3.6701,8.4493,17.897,-9.4474
3.6801,7.9727,16.08,-8.1073
3.6901,7.5534,14.757,-7.2039
3.7001,7.1832,14.138,-6.9546
3.7101,6.8557,13.855,-6.9991
3.7201,6.5657,14.201,-7.6355
3.7301,6.3088,15.191,-8.8827
3.7401,6.0815,17.443,-11.361
3.7501,5.8821,24.823,-18.941
3.7601,5.7059,40.8,-35.095
3.7701,5.5521,98.929,-93.377
3.7801,5.4192,248.66,-243.24
3.7901,5.3059,326.31,-321
3.8001,5.2114,209.11,-203.9
3.8101,5.1349,78.744,-73.609
3.8201,5.0762,32.625,-27.549
3.8301,5.0351,21.022,-15.987
3.8401,5.0119,14.254,-9.2419
3.8501,5.007,11.832,-6.8249
3.8601,5.0214,9.8063,-4.7849
3.8701,5.0561,7.8999,-2.8438
3.8801,5.113,9.0519,-3.9389
3.8901,5.1941,8.2578,-3.0637
3.9001,5.3023,11.845,-6.5426
3.9101,5.4414,13.408,-7.9662
3.9201,5.616,16.115,-10.499
3.9301,5.8323,22.674,-16.842
3.9401,6.099,32.993,-26.894
3.9501,6.4249,49.729,-43.305
3.9601,6.8245,86.98,-80.156
3.9701,7.3163,192.17,-184.85
3.9801,7.9253,532.67,-524.74
3.9901,8.6867,1008.6,-999.91
4.0001,9.6501,936.7,-927.05
4.0101,10.888,431.74,-420.86
4.0201,12.511,154.27,-141.76
4.0301,14.689,78.93,-64.241
4.0401,17.705,48.216,-30.512
4.0501,22.045,34.014,-11.969
4.0601,28.621,26.819,1.8019
4.0701,39.298,21.798,17.5
4.0801,58.463,17.298,41.165
4.0901,98.739,19.445,79.294
4.1001,207.27,20.925,186.35
4.1101,541.48,18.299,523.18
4.1201,1119.6,16.239,1103.3
4.1301,1119.6,20.376,1099.3
4.1401,541.6,28.245,513.36
4.1501,207.48,37.76,169.72
4.1601,99.035,65.422,33.613
4.1701,58.85,171.3,-112.45
4.1801,39.78,416.02,-376.24
4.1901,29.205,550.67,-521.47
4.2001,22.74,356.98,-334.24
4.2101,18.519,133.07,-114.55
4.2201,15.635,59.806,-44.172
4.2301,13.602,34.569,-20.968
4.2401,12.141,28.99,-16.848
4.2501,11.085,24.813,-13.728
4.2601,10.327,15.46,-5.1333
4.2701,9.8,16.163,-6.3629
4.2801,9.4603,20.934,-11.474
4.2901,9.2803,18.67,-9.3901
4.3001,9.2445,20.631,-11.386
4.3101,9.3466,21.169,-11.823
4.3201,9.5887,21.909,-12.32
4.3301,9.9814,33.635,-23.654
4.3401,10.544,48.425,-37.881
4.3501,11.31,84.027,-72.717
4.3601,12.325,214.67,-202.35
4.3701,13.662,416.88,-403.22
4.3801,15.428,424,-408.58
4.3901,17.784,215.71,-197.93
4.4001,20.99,82.645,-61.655
4.4101,25.468,46.521,-21.054
4.4201,31.953,33.46,-1.5071
4.4301,41.819,26.415,15.405
4.4401,57.888,21.311,36.577
4.4501,86.789,21.362,65.427
4.4601,147.6,20.473,127.12
4.4701,311.57,22.355,289.22
4.4801,816.65,22.142,794.5
4.4901,1690.4,18.932,1671.4
4.5001,1690.4,17.772,1672.6
4.5101,816.64,19.126,797.51
4.5201,311.56,23.919,287.64
4.5301,147.59,39.375,108.22
4.5401,86.808,90.31,-3.5026
4.5501,57.964,157.16,-99.201
4.5601,42.015,146.01,-104
4.5701,32.412,72.604,-40.192
4.5801,26.58,31.772,-5.1927
4.5901,24.114,19.054,5.0604
4.6001,26.775,15.272,11.504
4.6101,31.27,15.019,16.25
4.6201,25.824,14.066,11.758
4.6301,16.854,13.825,3.0287
4.6401,12.412,13.686,-1.274
4.6501,10.434,20.856,-10.422
4.6601,9.268,27.042,-17.773
4.6701,8.4542,37.284,-28.83
4.6801,7.8439,53.162,-45.318
4.6901,7.3705,88.46,-81.09
4.7001,6.9991,183.64,-176.64
4.7101,6.7079,519.32,-512.61
4.7201,6.4829,1085.9,-1079.4
4.7301,6.3141,1156.2,-1149.9
4.7401,6.195,591.04,-584.85
4.7501,6.1208,211.45,-205.33
4.7601,6.0886,100.18,-94.096
4.7701,6.0967,59.706,-53.61
4.7801,6.1446,40.511,-34.366
4.7901,6.2329,30.883,-24.65
4.8001,6.3634,26.275,-19.911
4.8101,6.5388,27.496,-20.958
4.8201,6.7633,24.178,-17.415
4.8301,7.0428,17.403,-10.36
4.8401,7.3851,13.759,-6.3743
4.8501,7.7995,19.521,-11.721
4.8601,8.2992,24.251,-15.952
4.8701,8.9014,20.558,-11.656
4.8801,9.6284,19.705,-10.077
4.8901,10.51,18.057,-7.5471
4.9001,11.587,18.761,-7.1743
4.9101,12.914,19.069,-6.1555
4.9201,14.568,17.604,-3.0357
4.9301,16.662,18.056,-1.3944
4.9401,19.357,19.755,-0.39749
4.9501,22.905,19.347,3.5586
4.9601,27.701,17.119,10.582
4.9701,34.404,16.677,17.726
4.9801,44.179,27.773,16.406
4.9901,59.257,25.169,34.088
5.0001,84.382,19,65.382
5.0101,131.29,28.317,102.98
5.0201,236.52,43.915,192.6
5.0301,542.66,66.125,476.53
5.0401,1417.5,135.28,1282.2
5.0501,2438.5,213.28,2225.2
5.0601,1911.3,174.4,1736.9
5.0701,804.55,74.853,729.7
5.0801,319.29,36.913,282.38
5.0901,162.93,23.779,139.15
5.1001,100.02,20.802,79.221
5.1101,68.45,20.417,48.033
5.1201,50.317,18.246,32.071
5.1301,38.961,19.37,19.591
5.1401,31.412,15.406,16.006
5.1501,26.181,17.173,9.0077
5.1601,22.453,22.134,0.31836
5.1701,19.753,29.012,-9.2588
5.1801,17.795,43.928,-26.133
5.1901,16.397,90.095,-73.698
5.2001,15.449,183.46,-168.01
5.2101,14.887,219.42,-204.53
5.2201,14.679,131.95,-117.27
5.2301,14.828,55.563,-40.735
5.2401,15.369,34.022,-18.653
5.2501,16.378,25.624,-9.2464
5.2601,17.992,23.891,-5.8984
5.2701,20.453,21.433,-0.97995
5.2801,24.178,19.265,4.913
5.2901,29.94,23.487,6.4536
5.3001,39.281,32,7.2817
5.3101,55.643,38.21,17.433
5.3201,88.174,45.063,43.11
5.3301,168.22,80.677,87.547
5.3401,415.96,199.1,216.86
5.3501,1002.3,461.04,541.26
5.3601,1329.5,605.2,724.35
5.3701,800.82,370.61,430.21
5.3801,309.57,135.84,173.73
5.3901,134.14,61.666,72.471
5.4001,74.458,37.697,36.762
5.4101,48.132,26.817,21.315
5.4201,34.106,20.304,13.802
5.4301,25.71,18.804,6.9056
5.4401,20.27,18.578,1.6917
5.4501,16.538,17.619,-1.0804
5.4601,13.865,19.5,-5.6352
5.4701,11.884,26.1,-14.216
5.4801,10.376,43.868,-33.492
5.4901,9.2034,101.07,-91.871
5.5001,8.2753,195.09,-186.81
5.5101,7.5308,203.8,-196.27
5.5201,6.9282,104.63,-97.698
5.5301,6.4353,42.978,-36.543
5.5401,6.0313,24.218,-18.187
5.5501,5.6999,17.751,-12.051
5.5601,5.4293,18.734,-13.305
5.5701,5.2105,18.071,-12.86
5.5801,5.0371,19.093,-14.056
5.5901,4.9043,19.999,-15.095
5.6001,4.809,24.501,-19.692
5.6101,4.7494,42.917,-38.167
5.6201,4.7247,73.745,-69.02
5.6301,4.7356,176.35,-171.62
5.6401,4.7836,404.24,-399.46
5.6501,4.8722,529.42,-524.55
5.6601,5.0063,324.7,-319.69
5.6701,5.1936,116.25,-111.05
5.6801,5.4436,56.831,-51.388
5.6901,5.7714,36.499,-30.728
5.7001,6.1978,30.062,-23.864
5.7101,6.7528,21.918,-15.165
5.7201,7.4811,17.305,-9.8239
5.7301,8.4501,19.076,-10.625
5.7401,9.7668,21.6,-11.833
5.7501,11.608,24.673,-13.066
5.7601,14.282,32.775,-18.493
5.7701,18.375,65.302,-46.927
5.7801,25.106,136.11,-111
5.7901,37.414,165.26,-127.85
5.8001,64.088,99.427,-35.338
5.8101,138.85,44.983,93.87
5.8201,362.65,26.976,335.68
5.8301,686.26,20.374,665.89
5.8401,607.32,20.037,587.28
5.8501,273.32,16.059,257.26
5.8601,107.31,18.679,88.636
5.8701,54.106,23.384,30.722
5.8801,33.644,25.579,8.0653
5.8901,23.734,34.526,-10.791
5.9001,18.231,62.516,-44.285
5.9101,14.925,144.02,-129.1
5.9201,12.859,271.03,-258.17
5.9301,11.567,257.87,-246.3
5.9401,10.805,113.39,-102.59
5.9501,10.441,49.031,-38.59
5.9601,10.411,29.337,-18.926
5.9701,10.694,20.167,-9.4723
5.9801,11.308,15.69,-4.3819
5.9901,12.309,12.764,-0.4553
6.0001,13.805,14.68,-0.87529
6.0101,15.985,13.655,2.3296
6.0201,19.181,11.683,7.4975
6.0301,23.99,12.211,11.78
6.0401,31.581,13.514,18.067
6.0501,44.47,14.633,29.837
6.0601,69.02,15.732,53.288
6.0701,125.58,14.997,110.58
6.0801,293.92,14.493,279.43
6.0901,755.22,12.298,742.92
6.1001,1210.4,11.828,1198.5
6.1101,877.22,10.71,866.51
6.1201,357.71,13.61,344.1
6.1301,145.55,15.697,129.85
6.1401,76.622,19.085,57.537
6.1501,48.375,28.717,19.658
6.1601,34.609,53.763,-19.154
6.1701,28.77,130.4,-101.63
6.1801,29.245,301.3,-272.06
6.1901,27.926,372.15,-344.22
6.2001,19.823,201.23,-181.41
6.2101,13.553,74.598,-61.045
6.2201,10.637,38.896,-28.259
6.2301,9.0382,23.045,-14.007
6.2401,7.969,16.999,-9.0297
6.2501,7.1904,14.963,-7.7723
6.2601,6.6028,15.342,-8.7389
6.2701,6.1536,15.561,-9.4079
6.2801,5.8114,16.271,-10.46
6.2901,5.5562,23.717,-18.161
6.3001,5.3753,42.635,-37.26
6.3101,5.2597,76.755,-71.495
6.3201,5.2052,77.113,-71.908
6.3301,5.2104,39.215,-34.005
6.3401,5.2767,23.011,-17.734
6.3501,5.4084,18.024,-12.615
6.3601,5.6135,19.079,-13.466
6.3701,5.9044,22.497,-16.593
6.3801,6.2995,24.379,-18.079
6.3901,6.8255,28.378,-21.553
6.4001,7.5221,43.958,-36.436
6.4101,8.4484,71.563,-63.114
6.4201,9.6953,161.08,-151.38
6.4301,11.408,412.65,-401.24
6.4401,13.828,630.41,-616.58
6.4501,17.383,422.09,-404.7
6.4601,22.894,157.5,-134.61
6.4701,32.106,71.711,-39.604
6.4801,49.338,41.637,7.7009
6.4901,88.027,31.148,56.879
6.5001,200.63,27.238,173.4
6.5101,522.45,22.467,499.98
6.5201,898.07,20.735,877.34
6.5301,704.12,23.617,680.5
6.5401,296.96,40.02,256.94
6.5501,118.45,86.117,32.33
6.5601,60.94,148.28,-87.345
6.5701,37.823,127.76,-89.932
6.5801,26.243,52.272,-26.028
6.5901,19.622,25.556,-5.9342
6.6001,15.51,18.388,-2.8781
6.6101,12.82,12.656,0.16425
6.6201,11.011,10.038,0.97299
6.6301,9.7935,10.392,-0.59823
6.6401,9.0068,10.366,-1.3593
6.6501,8.5668,9.6403,-1.0735
6.6601,8.4414,9.3731,-0.93166
6.6701,8.6446,9.2786,-0.63402
6.6801,9.2456,8.072,1.1736
6.6901,10.401,6.52,3.8812
6.7001,12.438,6.9045,5.5332
6.7101,16.067,9.6548,6.4125
6.7201,23.059,8.9212,14.137
6.7301,38.861,8.0541,30.807
6.7401,84.678,8.5977,76.081
6.7501,218.27,8.6352,209.64
6.7601,386.56,10.448,376.11
6.7701,315.64,14.864,300.78
6.7801,136.52,31.491,105.03
6.7901,54.833,78.066,-23.233
6.8001,28.677,136.59,-107.91
6.8101,18.576,101.97,-83.394
6.8201,14.498,37.084,-22.586
6.8301,14.618,19.359,-4.7416
6.8401,15.533,13.21,2.3232
6.8501,11.821,11.291,0.52961
6.8601,7.5699,12.84,-5.2698
6.8701,5.5825,16.175,-10.593
6.8801,4.6496,22.481,-17.832
6.8901,4.0852,40.813,-36.728
6.9001,3.6941,100.54,-96.849
6.9101,3.4066,240.82,-237.41
6.9201,3.1895,317.33,-314.14
6.9301,3.0245,169.63,-166.6
6.9401,2.9005,55.117,-52.216
6.9501,2.8106,28.11,-25.299
6.9601,2.7505,17.419,-14.669
6.9701,2.7179,13.093,-10.376
6.9801,2.7121,10.064,-7.3516
6.9901,2.7339,7.1513,-4.4174
7.0001,2.7858,5.3049,-2.519
7.0101,2.8724,6.5629,-3.6905
7.0201,3.001,5.1807,-2.1798
7.0301,3.1833,2.3201,0.86315
7.0401,3.4366,5.9396,-2.5029
7.0501,3.7899,4.9099,-1.12
7.0601,4.2903,3.0137,1.2766
7.0701,5.0204,5.0688,-0.048341
7.0801,6.1352,6.1804,-0.045177
7.0901,7.9543,6.5354,1.4188
7.1001,11.235,8.0865,3.1483
7.1101,18.182,10.128,8.0545
7.1201,37.116,20.599,16.517
7.1301,94.922,48.17,46.752
7.1401,189.42,100.33,89.091
7.1501,181.96,97.387,84.572
7.1601,86.672,40.94,45.732
7.1701,34.5,17.646,16.854
7.1801,17.748,9.4845,8.2633
7.1901,11.555,10.493,1.0613
7.2001,8.6924,5.8225,2.8699
7.2101,7.2117,6.0136,1.1982
7.2201,6.435,7.2963,-0.86124
7.2301,6.0823,14.466,-8.3839
7.2401,6.031,31.134,-25.103
7.2501,6.2353,66.553,-60.318
7.2601,6.699,65.757,-59.058
7.2701,7.4712,29.111,-21.64
7.2801,8.6599,16.21,-7.5502
7.2901,10.472,12.924,-2.4518
7.3001,13.309,12.265,1.044
7.3101,18.01,13.18,4.8307
7.3201,26.573,18.133,8.4399
7.3301,44.825,20.88,23.945
7.3401,94.761,38.261,56.5
7.3501,247.47,106.56,140.91
7.3601,497.18,233.94,263.24
7.3701,477.28,219.05,258.23
7.3801,225.14,91.046,134.1
7.3901,87.004,35.669,51.335
7.4001,42.56,19.14,23.42
7.4101,26.252,15.512,10.74
7.4201,19.633,15.28,4.3529
7.4301,17.995,14.003,3.9921
7.4401,15.924,18.501,-2.5772
7.4501,11.389,33.462,-22.073
7.4601,8.272,75.135,-66.863
7.4701,6.7877,138.88,-132.09
7.4801,5.961,105.23,-99.273
7.4901,5.4347,38.397,-32.962
7.5001,5.0901,21.82,-16.729
7.5101,4.8747,18.872,-13.998
7.5201,4.7608,13.19,-8.4288
7.5301,4.7341,17.987,-13.253
7.5401,4.788,20.745,-15.957
7.5501,4.9222,28.85,-23.928
7.5601,5.1422,67.498,-62.356
7.5701,5.4593,163.79,-158.33
7.5801,5.8925,218.53,-212.64
7.5901,6.471,117.06,-110.59
7.6001,7.2392,44.506,-37.267
7.6101,8.265,26.451,-18.186
7.6201,9.6555,16.789,-7.1338
7.6301,11.585,17.053,-5.4682
7.6401,14.354,15.74,-1.3856
7.6501,18.513,16.321,2.1916
7.6601,25.169,17.945,7.2247
7.6701,36.844,24.956,11.889
7.6801,60.456,39.202,21.253
7.6901,120.66,33.092,87.57
7.7001,308.11,17.482,290.63
7.7101,702.24,13.681,688.56
7.7201,826.74,13.881,812.86
7.7301,450.37,15.108,435.26
7.7401,172.08,18.762,153.32
7.7501,78.014,25.678,52.336
7.7601,45.044,43.421,1.6227
7.7701,30.165,108.37,-78.204
7.7801,22.26,270.62,-248.36
7.7901,17.672,279.21,-261.53
7.8001,14.917,120.7,-105.78
7.8101,13.314,46.59,-33.277
7.8201,12.544,24.474,-11.93
7.8301,12.488,17.833,-5.3455
7.8401,13.176,15.082,-1.9061
7.8501,14.813,13.155,1.6582
7.8601,17.899,11.801,6.0979
7.8701,23.59,10.016,13.574
7.8801,34.873,10.4,24.473
7.8901,61.359,9.8024,51.556
7.9001,140.78,8.2417,132.54
7.9101,358.88,7.4903,351.39
7.9201,574.05,8.2901,565.76
7.9301,416.24,8.4197,407.82
7.9401,170.25,9.9044,160.35
7.9501,69.698,12.503,57.195
7.9601,36.903,18.976,17.927
7.9701,23.289,38.265,-14.976
7.9801,16.29,107.09,-90.795
7.9901,12.188,142.83,-130.64
8.0001,9.5661,69.061,-59.495
8.0101,7.7833,25.049,-17.265
8.0201,6.5138,15.085,-8.571
8.0301,5.5771,11.321,-5.7441
8.0401,4.8667,10.643,-5.7764
8.0501,4.3162,11.37,-7.0535
8.0601,3.8827,16.083,-12.201
8.0701,3.5375,30.769,-27.231
8.0801,3.2612,75.521,-72.26
8.0901,3.0403,90.121,-87.081
8.1001,2.8655,44.398,-41.532
8.1101,2.731,19.588,-16.857
8.1201,2.6333,12.552,-9.9182
8.1301,2.5719,11.738,-9.1666
8.1401,2.5487,12.346,-9.7969
8.1501,2.5696,15.753,-13.183
8.1601,2.646,26.04,-23.394
8.1701,2.7994,63.537,-60.738
8.1801,3.0695,150.41,-147.34
8.1901,3.5356,146.77,-143.23
8.2001,4.3724,61.019,-56.646
8.2101,6.0298,24.645,-18.615
8.2201,9.9895,14.556,-4.5666
8.2301,22.043,11.692,10.351
8.2401,53.444,10.373,43.071
8.2501,78.922,11.314,67.609
8.2601,53.449,12.903,40.546
8.2701,22.053,27.374,-5.3202
8.2801,10.01,47.362,-37.352
8.2901,6.0663,36.61,-30.544
8.3001,4.4337,15.469,-11.035
8.3101,3.6348,10.931,-7.2966
8.3201,3.2256,9.4382,-6.2126
8.3301,3.0404,9.4265,-6.3861
8.3401,3.0135,11.971,-8.9579
8.3501,3.1275,17.459,-14.331
8.3601,3.3986,35.133,-31.734
8.3701,3.8836,91.085,-87.201
8.3801,4.7091,111.43,-106.72
8.3901,6.1611,58.022,-51.861
8.4001,8.9705,21.436,-12.465
8.4101,15.483,14.302,1.1809
8.4201,34.899,11.535,23.364
8.4301,88.099,10.124,77.975
8.4401,140.62,11.279,129.34
8.4501,102.26,14.162,88.1
8.4601,42.466,32.809,9.6571
8.4701,18.255,57.915,-39.66
8.4801,11.024,44.362,-33.338
8.4901,9.9121,19.054,-9.1417
8.5001,11.382,12.038,-0.65622
8.5101,9.6644,10.606,-0.94201
8.5201,5.8439,10.115,-4.2713
8.5301,3.8598,13.939,-10.079
8.5401,3.0997,22.257,-19.157
8.5501,2.7465,50.856,-48.11
8.5601,2.5613,114.33,-111.76
8.5701,2.471,120.62,-118.15
8.5801,2.4472,56.671,-54.224
8.5901,2.478,24.805,-22.327
8.6001,2.56,13.866,-11.306
8.6101,2.6954,9.6079,-6.9125
8.6201,2.8921,9.6767,-6.7846
8.6301,3.1641,7.4492,-4.285
8.6401,3.5344,7.5048,-3.9704
8.6501,4.0396,6.1226,-2.083
8.6601,4.7396,5.3259,-0.58632
8.6701,5.7363,7.8439,-2.1076
8.6801,7.2129,6.8441,0.36879
8.6901,9.527,8.1593,1.3677
8.7001,13.459,7.8246,5.6348
8.7101,21.018,7.929,13.089
8.7201,38.806,8.4014,30.405
8.7301,92.626,11.245,81.381
8.7401,232.62,23.566,209.05
8.7501,346.2,35.063,311.14
8.7601,232.75,23.725,209.02
8.7701,92.886,11.464,81.422
8.7801,39.209,7.2245,31.985
8.7901,21.583,7.3541,14.229
8.8001,14.213,8.2483,5.9647
8.8101,10.508,8.0429,2.4654
8.8201,8.4786,11.359,-2.8808
8.8301,7.3697,24.622,-17.252
8.8401,6.8658,38.632,-31.766
8.8501,6.8541,27.611,-20.757
8.8601,7.3586,14.513,-7.1543
8.8701,8.5633,11.428,-2.8646
8.8801,10.961,12.968,-2.007
8.8901,15.878,14.846,1.0316
8.9001,27.678,20.588,7.09
8.9101,63.512,39.954,23.558
8.9201,159.57,121.64,37.932
8.9301,245.87,188.73,57.138
8.9401,171.77,119.83,51.931
8.9501,69.686,46.704,22.982
8.9601,29.376,22.061,7.3143
8.9701,16.508,15.067,1.4416
8.9801,11.993,12.628,-0.63452
8.9901,9.9737,12.858,-2.8843
9.0002,7.4259,19.036,-11.61
9.0102,5.2942,43.709,-38.415
9.0202,4.1696,60.109,-55.94
9.0302,3.5382,37.927,-34.389
9.0402,3.1305,16.915,-13.785
9.0502,2.8535,11.465,-8.6118
9.0602,2.6662,10.538,-7.8722
9.0702,2.5474,10.629,-8.082
9.0802,2.486,13.912,-11.426
9.0902,2.4773,28.666,-26.189
9.1002,2.5221,65.041,-62.519
9.1102,2.6265,73.023,-70.396
9.1202,2.8035,39.832,-37.028
9.1302,3.0725,18.313,-15.241
9.1402,3.4831,12.252,-8.7688
9.1502,4.1049,10.475,-6.3704
9.1602,5.079,9.896,-4.8171
9.1702,6.7009,13.042,-6.3416
9.1802,9.6839,22.553,-12.869
9.1902,16.161,38.082,-21.921
9.2002,34.315,34.377,-0.061827
9.2102,88.645,18.863,69.782
9.2202,167.21,12.413,154.79
9.2302,148.09,12.235,135.86
9.2402,67.103,14.089,53.014
9.2502,26.901,20.833,6.0672
9.2602,14.095,40.345,-26.25
9.2702,9.2695,112.13,-102.87
9.2802,7.0525,175.95,-168.9
9.2902,5.9721,117.55,-111.58
9.3002,5.524,47.513,-41.989
9.3102,5.5284,23.035,-17.506
9.3202,5.9638,14.295,-8.3315
9.3302,6.944,11.212,-4.2679
9.3402,8.7946,9.577,-0.78243
9.3502,12.344,7.5074,4.8369
9.3602,20.028,6.5948,13.433
9.3702,40.982,7.0946,33.887
9.3802,105.74,6.6322,99.105
9.3902,217.83,6.2963,211.53
9.4002,217.82,7.5568,210.26
9.4102,105.72,9.6981,96.02
9.4202,41.037,15.07,25.967
9.4302,20.48,26.763,-6.2833
9.4402,14.097,76.543,-62.447
9.4502,11.925,126.46,-114.54
9.4602,8.8916,84.529,-75.638
9.4702,5.8994,35.755,-29.856
9.4802,4.3413,17.001,-12.66
9.4902,3.5396,10.805,-7.2655
9.5002,3.0413,8.7202,-5.6789
9.5102,2.714,9.5243,-6.8103
9.5202,2.4931,13.816,-11.323
9.5302,2.35,23.107,-20.757
9.5402,2.27,21.633,-19.363
9.5502,2.2468,12.454,-10.207
9.5602,2.2808,7.9374,-5.6566
9.5702,2.3791,6.7291,-4.35
9.5802,2.5579,7.3326,-4.7747
9.5902,2.8475,8.4646,-5.617
9.6002,3.3038,14.879,-11.575
9.6102,4.0351,31.789,-27.754
9.6202,5.2692,39.607,-34.338
9.6302,7.5574,24.444,-16.886
9.6402,12.549,11.4,1.1485
9.6502,26.574,8.5234,18.051
9.6602,68.582,7.9777,60.604
9.6702,129.33,8.8839,120.45
9.6802,114.53,15.2,99.328
9.6902,51.857,38.19,13.667
9.7002,20.734,59.343,-38.609
9.7102,10.801,40.397,-29.596
9.7202,7.0379,17.801,-10.763
9.7302,5.2875,8.256,-2.9685
9.7402,4.4109,6.4536,-2.0427
9.7502,4.0178,5.9603,-1.9425
9.7602,3.9704,4.2284,-0.258
9.7702,4.2593,3.7314,0.52788
9.7802,4.9968,4.863,0.13376
9.7902,6.5217,4.8891,1.6326
9.8002,9.8237,4.0722,5.7515
9.8102,18.482,3.916,14.566
9.8202,45.687,4.4055,41.282
9.8302,103,5.0069,97.994
9.8402,121.07,6.8114,114.26
9.8502,66.212,14.29,51.922
9.8602,25.645,26.059,-0.4147
9.8702,11.904,23.822,-11.918
9.8802,7.061,13.206,-6.1448
9.8902,4.8526,9.0022,-4.1496
9.9002,3.6575,9.2743,-5.6168
9.9102,2.9407,12.278,-9.3369
9.9202,2.4826,21.175,-18.692
9.9302,2.179,57.643,-55.464
9.9402,1.9755,115.43,-113.45
9.9502,1.8424,104.41,-102.57
9.9602,1.7626,50.382,-48.619
9.9702,1.7274,20.368,-18.64
9.9802,1.7332,10.837,-9.1041
9.9902,1.781,7.8979,-6.1168
10,1.8771,6.4715,-4.5943
10.01,2.0343,5.502,-3.4676
10.02,2.2763,5.7822,-3.5059
10.03,2.6462,5.1549,-2.5088
10.04,3.2265,4.5,-1.2735
10.05,4.1901,5.2614,-1.0714
10.06,5.9416,5.1203,0.82133
10.07,9.7185,4.1701,5.5484
10.08,20.157,5.252,14.905
10.09,51.733,8.9352,42.797
10.1,100.37,14.354,86.011
10.11,92.603,12.914,79.689
10.12,43.089,7.9445,35.144
10.13,17.336,5.931,11.405
10.14,9.1456,5.8072,3.3384
10.15,6.141,6.134,0.0070515
10.16,4.8248,9.3602,-4.5355
10.17,4.2603,19.715,-15.454
10.18,4.1481,30.048,-25.9
10.19,4.4163,25.35,-20.934
10.2,5.1401,14.358,-9.2177
10.21,6.6011,9.7143,-3.1133
10.22,9.5932,9.771,-0.17773
10.23,16.751,13.965,2.7865
10.24,38.441,27.751,10.69
10.25,96.542,72.476,24.067
10.26,148.75,105.34,43.407
10.27,103.99,70.176,33.81
10.28,42.332,29.61,12.722
10.29,18.089,13.715,4.3733
10.3,10.593,9.2822,1.3107
10.31,7.8378,8.1374,-0.29952
10.32,5.8475,9.7738,-3.9263
10.33,4.2601,16.351,-12.091
10.34,3.4029,18.003,-14.6
10.35,2.9549,12.542,-9.5874
10.36,2.7018,8.5196,-5.8178
10.37,2.5774,7.6386,-5.0612
10.38,2.5472,9.3155,-6.7683
10.39,2.6004,15.282,-12.682
10.4,2.7386,36.27,-33.532
10.41,2.9747,71.616,-68.641
10.42,3.3363,66.692,-63.355
10.43,3.8729,33.085,-29.213
10.44,4.6738,14.677,-10.003
10.45,5.9061,9.9509,-4.0447
10.46,7.91,9.1478,-1.2378
10.47,11.467,10.976,0.49154
10.48,18.751,18.696,0.05514
10.49,37.604,25.438,12.165
10.5,96.304,18.898,77.407
10.51,214.36,10.6,203.76
10.52,242.31,6.9795,235.34
10.53,128.08,6.5222,121.55
10.54,49.112,8.8345,40.278
10.55,22.818,18.848,3.9701
10.56,13.545,40.745,-27.2
10.57,9.3931,43.261,-33.868
10.58,7.2829,23.932,-16.649
10.59,6.2174,10.448,-4.2303
10.6,5.842,6.2443,-0.4023
10.61,6.1035,4.9626,1.1409
10.62,7.2412,4.2653,2.9759
10.63,10.15,3.577,6.5727
10.64,18.201,3.2512,14.95
10.65,43.909,3.4583,40.451
10.66,98.244,3.6419,94.602
10.67,115.33,4.0018,111.33
10.68,63.178,5.2051,57.973
10.69,24.659,8.2244,16.435
10.7,11.794,19.285,-7.491
10.71,7.656,42.654,-34.998
10.72,5.6706,45.159,-39.488
10.73,3.9938,24.474,-20.481
10.74,2.9004,10.209,-7.3085
10.75,2.293,6.1462,-3.8532
10.76,1.9101,5.3805,-3.4704
10.77,1.6421,6.1966,-4.5544
10.78,1.4443,10.04,-8.5956
10.79,1.2933,13.158,-11.864
10.8,1.1754,10.494,-9.3182
10.81,1.0821,7.3086,-6.2265
10.82,1.0074,7.1992,-6.1917
10.83,0.94754,9.7851,-8.8375
10.84,0.89726,17.26,-16.363
10.85,0.8596,46.451,-45.591
10.86,0.83078,90.326,-89.495
10.87,0.80999,81.509,-80.699
10.88,0.79676,40.059,-39.262
10.89,0.79103,17.178,-16.387
10.9,0.79309,10.643,-9.8504
10.91,0.80365,8.9148,-8.1111
10.92,0.82396,12.302,-11.478
10.93,0.85601,22.682,-21.826
10.94,0.90287,25.406,-24.503
10.95,0.96928,15.851,-14.882
10.96,1.0627,8.1143,-7.0516
10.97,1.1951,6.1419,-4.9468
10.98,1.3873,6.5081,-5.1208
10.99,1.6767,10.625,-8.9479
11,2.1375,22.274,-20.137
11.01,2.9349,28.909,-25.974
11.02,4.5072,20.439,-15.932
11.03,8.3552,10.463,-2.1078
11.04,20.229,6.5516,13.677
11.05,48.307,5.2313,43.076
11.06,64.004,6.0443,57.959
11.07,38.783,11.982,26.801
11.08,15.444,18.775,-3.3304
11.09,7.5156,15.894,-8.3789
11.1,5.574,8.8238,-3.2497
11.11,4.5498,5.7994,-1.2496
11.12,3.0532,6.0782,-3.0249
11.13,2.0974,8.7454,-6.648
11.14,1.6869,18.44,-16.753
11.15,1.496,32.48,-30.984
11.16,1.4071,29.568,-28.161
11.17,1.3835,15.246,-13.862
11.18,1.4133,7.5863,-6.173
11.19,1.496,5.0563,-3.5603
11.2,1.6403,3.8228,-2.1825
11.21,1.866,3.4678,-1.6017
11.22,2.2113,3.4313,-1.2201
11.23,2.7488,3.857,-1.1082
11.24,3.628,3.7568,-0.12883
11.25,5.1927,3.5155,1.6772
11.26,8.3995,3.9868,4.4127
11.27,16.701,5.5562,11.145
11.28,42.55,11.517,31.033
11.29,94.534,22.257,72.277
11.3,106.85,23.498,83.351
11.31,56.558,13.832,42.726
11.32,21.801,6.7616,15.039
11.33,10.24,5.0247,5.2153
11.34,6.1801,5.4885,0.69168
11.35,4.3866,8.8865,-4.4999
11.36,3.5109,15.675,-12.164
11.37,3.1297,16.801,-13.671
11.38,3.121,10.746,-7.6248
11.39,3.5487,6.1473,-2.5986
11.4,4.7886,5.1133,-0.32473
11.41,8.3252,6.5973,1.7279
11.42,19.7,13.558,6.1422
11.43,43.772,26.562,17.21
11.44,51.332,28.51,22.822
11.45,28.194,16.256,11.938
11.46,11.081,7.8056,3.2756
11.47,5.2707,6.194,-0.92324
11.48,3.2122,6.7629,-3.5506
11.49,2.267,12.149,-9.8815
11.5,1.752,22.163,-20.411
11.51,1.4413,22.883,-21.441
11.52,1.2424,14.031,-12.788
11.53,1.1082,8.0399,-6.9317
11.54,1.0223,7.1735,-6.1511
11.55,0.96953,9.586,-8.6164
11.56,0.94362,20.975,-20.032
11.57,0.94252,38.96,-38.018
11.58,0.96773,38.272,-37.304
11.59,1.0253,20.884,-19.859
11.6,1.129,9.5379,-8.4089
11.61,1.3079,6.1995,-4.8916
11.62,1.6299,5.8626,-4.2327
11.63,2.2818,7.6272,-5.3454
11.64,3.9294,9.7098,-5.7803
11.65,9.0189,8.9994,0.019425
11.66,19.695,6.6228,13.072
11.67,23.113,5.9368,17.177
11.68,13.043,8.2855,4.7577
11.69,5.6448,15.402,-9.7577
11.7,3.251,38.495,-35.244
11.71,2.5578,62.117,-59.559
11.72,2.4324,49.579,-47.147
11.73,2.6227,22.98,-20.358
11.74,3.1211,10.557,-7.4356
11.75,4.0788,6.4926,-2.4137
11.76,5.943,4.4181,1.5249
11.77,10.115,3.4076,6.7076
11.78,22.053,3.2264,18.827
11.79,57.38,3.2138,54.166
11.8,105.17,3.3937,101.77
11.81,89.389,3.6495,85.739
11.82,39.42,4.4784,34.942
11.83,15.786,8.5586,7.2274
11.84,8.4918,17.257,-8.7654
11.85,5.6726,19.882,-14.209
11.86,3.91,12.576,-8.6659
11.87,2.8336,6.4888,-3.6552
11.88,2.2511,4.7878,-2.5368
11.89,1.914,5.5317,-3.6177
11.9,1.7127,10.805,-9.0922
11.91,1.6025,18.243,-16.64
11.92,1.5642,17.536,-15.971
11.93,1.593,10.553,-8.9596
11.94,1.696,7.304,-5.6081
11.95,1.8957,8.8029,-6.9072
11.96,2.2411,15.742,-13.501
11.97,2.8368,37.014,-34.177
11.98,3.9293,54.864,-50.934
11.99,6.2152,41.521,-35.306
12,12.241,18.228,-5.9872
12.01,30.99,8.4191,22.571
12.02,66.963,6.3953,60.567
12.03,72.658,7.9692,64.689
12.04,37.464,12.529,24.936
12.05,14.647,13.679,0.96842
12.06,7.1736,8.8601,-1.6864
12.07,4.5581,4.679,-0.12093
12.08,3.4509,3.5906,-0.13969
12.09,3.0004,3.2002,-0.19983
12.1,2.972,2.7988,0.17325
12.11,3.3871,2.5607,0.82644
12.12,4.5788,2.3547,2.2241
12.13,7.8819,2.2368,5.6451
12.14,18.457,2.4601,15.997
12.15,42.729,2.9005,39.828
12.16,54.278,3.7947,50.483
12.17,31.802,5.7051,26.097
12.18,12.603,6.9349,5.6685
12.19,6.0554,5.8268,0.22854
12.2,3.9501,4.6519,-0.70181
12.21,2.7709,5.4306,-2.6597
12.22,1.9677,8.4559,-6.4882
12.23,1.5363,19.263,-17.727
12.24,1.3005,35.993,-34.693
12.25,1.1616,35.479,-34.317
12.26,1.0826,18.407,-17.324
12.27,1.0487,7.8929,-6.8441
12.28,1.0554,4.6622,-3.6068
12.29,1.1058,3.3591,-2.2533
12.3,1.2125,3.3178,-2.1053
12.31,1.4036,3.4231,-2.0195
12.32,1.7407,3.185,-1.4443
12.33,2.3729,2.9266,-0.55368
12.34,3.7369,3.0879,0.64902
12.35,7.482,4.1883,3.2937
12.36,18.94,8.4974,10.442
12.37,37.676,15.027,22.649
12.38,36.202,14.582,21.62
12.39,17.32,7.8718,9.448
12.4,6.9971,4.2241,2.773
12.41,3.7125,3.5929,0.1196
12.42,2.5443,4.3625,-1.8182
12.43,2.0738,6.4425,-4.3687
12.44,1.9428,7.2973,-5.3545
12.45,2.0778,5.6888,-3.611
12.46,2.5733,4.5373,-1.964
12.47,3.8647,5.4457,-1.581
12.48,7.7292,9.5761,-1.8468
12.49,19.289,23.142,-3.8534
12.5,34.95,38.22,-3.2696
12.51,29.755,32.596,-2.841
12.52,13.346,15.309,-1.9624
12.53,5.5945,7.3997,-1.8052
12.54,3.1986,6.1185,-2.9199
12.55,2.2406,8.4981,-6.2575
12.56,1.6785,14.184,-12.505
12.57,1.3749,15.17,-13.795
12.58,1.2292,9.5666,-8.3374
12.59,1.1696,5.7024,-4.5328
12.6,1.1692,5.1294,-3.9602
12.61,1.2208,7.0725,-5.8517
12.62,1.3284,13.485,-12.157
12.63,1.5077,17.849,-16.341
12.64,1.7908,12.978,-11.188
12.65,2.2428,6.5876,-4.3448
12.66,3.0019,4.5811,-1.5792
12.67,4.4031,5.3721,-0.96897
12.68,7.4499,9.6834,-2.2335
12.69,15.993,14.661,1.3319
12.7,41.56,12.733,28.827
12.71,78.531,6.8055,71.726
12.72,69.545,4.4085,65.137
12.73,31.452,4.8599,26.592
12.74,12.561,8.868,3.6926
12.75,6.5771,15.33,-8.7526
12.76,4.3776,15.461,-11.083
12.77,3.4576,8.6645,-5.2069
12.78,3.1748,4.1045,-0.92972
12.79,3.4098,2.7337,0.6761
12.8,4.407,2.4507,1.9562
12.81,7.327,2.3553,4.9716
12.82,16.797,2.3586,14.439
12.83,39.425,2.5046,36.921
12.84,52.035,3.2066,48.829
12.85,31.49,5.1925,26.298
12.86,12.41,10.834,1.5768
12.87,5.5805,24.506,-18.926
12.88,3.2451,33.479,-30.234
12.89,2.2094,22.919,-20.709
12.9,1.6571,9.7109,-8.0538
12.91,1.3293,5.3506,-4.0213
12.92,1.1228,5.0095,-3.8867
12.93,0.98821,7.036,-6.0478
12.94,0.90609,8.9972,-8.0911
12.95,0.86337,7.5368,-6.6734
12.96,0.85693,4.8181,-3.9612
12.97,0.89103,4.1847,-3.2937
12.98,0.98039,6.1296,-5.1492
12.99,1.1606,12.885,-11.724
13,1.5209,20.69,-19.17
13.01,2.3281,17.892,-15.564
13.02,4.6021,8.7946,-4.1924
13.03,11.523,4.8718,6.6512
13.04,22.194,4.7876,17.406
13.05,20.474,7.7904,12.684
13.06,9.5829,12.328,-2.7454
13.07,3.9141,11.488,-7.5734
13.08,2.1071,6.1284,-4.0213
13.09,1.4439,3.9101,-2.4662
13.1,1.1604,4.4227,-3.2623
13.11,1.0615,7.89,-6.8285
13.12,1.1093,13.428,-12.318
13.13,1.3778,13.518,-12.14
13.14,2.2443,7.3889,-5.1447
13.15,5.051,3.9908,1.0602
13.16,10.213,3.6253,6.5877
13.17,10.622,4.6453,5.9767
13.18,5.5267,6.4223,-0.89561
13.19,2.5171,6.5911,-4.0741
13.2,1.7424,4.9653,-3.2229
13.21,1.414,4.5609,-3.1469
13.22,1.0071,7.0288,-6.0218
13.23,0.77127,16.228,-15.457
13.24,0.68739,32.111,-31.423
13.25,0.66734,34.419,-33.752
13.26,0.68328,18.211,-17.527
13.27,0.72966,7.1054,-6.3758
13.28,0.81054,4.5093,-3.6988
13.29,0.9385,3.3037,-2.3652
13.3,1.1398,2.6148,-1.4749
13.31,1.4699,2.2249,-0.75499
13.32,2.0575,1.9176,0.13986
13.33,3.2652,1.6887,1.5765
13.34,6.4172,1.9053,4.5119
13.35,16.182,2.0335,14.148
13.36,34.897,1.8939,33.003
13.37,37.889,1.8288,36.06
13.38,19.646,1.742,17.904
13.39,7.8454,1.8463,5.9991
13.4,4.0369,2.6366,1.4003
13.41,2.7859,4.1826,-1.3968
13.42,2.3777,6.6392,-4.2615
13.43,2.4244,6.8818,-4.4574
13.44,2.9386,4.532,-1.5934
13.45,4.3388,3.8504,0.48839
13.46,8.4031,5.3234,3.0797
13.47,21.153,11.255,9.8973
13.48,43.278,20.376,22.902
13.49,43.245,20.155,23.09
13.5,21.054,10.151,10.904
13.51,8.2472,4.8651,3.3821
13.52,4.1214,4.0287,0.092732
13.53,2.5668,5.2538,-2.687
13.54,1.7818,7.6088,-5.8271
13.55,1.3496,7.3319,-5.9823
13.56,1.0985,4.8452,-3.7467
13.57,0.94501,4.3678,-3.4228
13.58,0.85226,6.8747,-6.0224
13.59,0.80344,14.755,-13.951
13.6,0.79243,24.189,-23.397
13.61,0.82152,20.345,-19.524
13.62,0.90391,8.9992,-8.0953
13.63,1.0745,4.813,-3.7384
13.64,1.4272,4.2015,-2.7743
13.65,2.2701,6.0697,-3.7996
13.66,4.813,8.0951,-3.2822
13.67,11.609,6.6314,4.9773
13.68,17.725,4.0746,13.651
13.69,12.546,3.5966,8.9496
13.7,5.4112,5.8354,-0.42417
13.71,2.6517,11.783,-9.1313
13.72,1.8489,15.575,-13.726
13.73,1.6573,10.496,-8.8386
13.74,1.7795,4.7347,-2.9552
13.75,2.2348,2.7298,-0.49496
13.76,3.3357,1.9841,1.3516
13.77,6.3287,1.9379,4.3908
13.78,15.77,1.9187,13.851
13.79,34.804,1.8883,32.916
13.8,39.304,2.2251,37.078
13.81,20.864,3.4713,17.393
13.82,8.1672,7.2401,0.92709
13.83,4.0229,13.527,-9.5045
13.84,2.509,13.927,-11.418
13.85,1.7026,7.5143,-5.8117
13.86,1.2687,3.7032,-2.4345
13.87,1.0375,2.9494,-1.9119
13.88,0.90977,3.7533,-2.8435
13.89,0.8463,5.4103,-4.564
13.9,0.83266,5.1535,-4.3208
13.91,0.86779,3.8088,-2.941
13.92,0.96325,4.004,-3.0407
13.93,1.1509,7.1304,-5.9795
13.94,1.5078,15.415,-13.907
13.95,2.2496,22.108,-19.859
13.96,4.1235,15.353,-11.229
13.97,9.9668,6.3881,3.5787
13.98,23.307,3.6919,19.615
13.99,29.666,3.8155,25.851
14,17.37,5.4316,11.939
14.01,6.846,6.0359,0.8101
14.02,3.1886,3.9514,-0.76281
14.03,1.9719,2.1956,-0.22368
14.04,1.4905,1.6429,-0.15248
14.05,1.3321,1.3786,-0.046526
14.06,1.4263,1.4033,0.022962
14.07,1.9395,1.5887,0.35076
14.08,3.7207,1.528,2.1927
14.09,8.8827,1.7339,7.1488
14.1,14.459,2.7523,11.706
14.11,10.946,5.2102,5.7358
14.12,4.6868,7.6436,-2.9569
14.13,2.0329,6.1055,-4.0726
14.14,1.1661,3.9092,-2.7431
14.15,0.80818,4.6743,-3.8661
14.16,0.62527,9.6807,-9.0554
14.17,0.51988,19.782,-19.262
14.18,0.45537,23.537,-23.081
14.19,0.4156,12.517,-12.102
14.2,0.39294,4.9182,-4.5253
14.21,0.38417,2.8139,-2.4297
14.22,0.38906,1.9762,-1.5872
14.23,0.41032,1.7022,-1.2919
14.24,0.459,1.7397,-1.2807
14.25,0.56217,1.8824,-1.3203
14.26,0.81463,1.898,-1.0834
14.27,1.5831,2.1672,-0.5841
14.28,3.4545,3.2066,0.2479
14.29,4.6683,4.0165,0.65187
14.3,3.0792,3.1602,-0.081029
14.31,1.4826,2.5177,-1.0351
14.32,0.95327,2.7874,-1.8342
14.33,0.8579,3.9227,-3.0648
14.34,0.93751,6.2585,-5.321
14.35,1.1756,6.1955,-5.0199
14.36,1.6939,3.7217,-2.0278
14.37,2.958,2.7946,0.16334
14.38,6.8183,3.3551,3.4632
14.39,16.877,6.0025,10.874
14.4,25.041,8.3133,16.727
14.41,16.898,6.0031,10.895
14.42,6.8776,3.3622,3.5154
14.43,3.0827,3.5148,-0.43219
14.44,1.8434,5.8746,-4.0312
14.45,1.2742,10.193,-8.9191
14.46,0.98638,10.322,-9.3354
14.47,0.85013,5.7462,-4.8961
14.48,0.79585,3.6679,-2.8721
14.49,0.79775,4.7015,-3.9038
14.5,0.8509,8.6006,-7.7497
14.51,0.96463,11.725,-10.76
14.52,1.1668,8.2308,-7.064
14.53,1.5221,3.8269,-2.3048
14.54,2.1914,2.7098,-0.51847
14.55,3.6587,2.6343,1.0245
14.56,7.7854,3.2221,4.5633
14.57,20.143,3.4518,16.691
14.58,38.016,3.0968,34.919
14.59,33.679,3.6857,29.993
14.6,15.275,7.0646,8.21
14.61,6.1595,15.916,-9.7567
14.62,3.2958,23.078,-19.782
14.63,2.284,15.084,-12.8
14.64,1.9387,5.7775,-3.8388
14.65,2.0181,3.0531,-1.0351
14.66,2.6998,2.0869,0.61295
14.67,5.0966,1.8488,3.2478
14.68,12.357,1.8516,10.506
14.69,21.551,1.9517,19.599
14.7,17.614,2.3009,15.313
14.71,7.751,3.8555,3.8955
14.72,3.274,7.9287,-4.6547
14.73,1.8338,10.234,-8.3997
14.74,1.2142,6.489,-5.2748
14.75,0.88997,3.3086,-2.4186
14.76,0.71377,2.7675,-2.0537
14.77,0.61205,3.3139,-2.7019
14.78,0.55367,4.3608,-3.8072
14.79,0.52609,3.9328,-3.4067
14.8,0.52589,2.7089,-2.183
14.81,0.55718,3.0959,-2.5387
14.82,0.63552,5.4069,-4.7714
14.83,0.80412,10.703,-9.8993
14.84,1.1992,12.03,-10.831
14.85,2.3562,6.416,-4.0598
14.86,5.7315,3.2937,2.4378
14.87,9.987,3.0017,6.9853
14.88,8.2166,4.6212,3.5954
14.89,3.7264,6.5051,-2.7787
14.9,1.7068,4.6939,-2.9871
14.91,1.1067,2.855,-1.7483
14.92,0.94346,3.0845,-2.141
14.93,0.98519,5.3352,-4.35
14.94,1.2484,9.1091,-7.8607
14.95,2.0174,8.1519,-6.1345
14.96,4.4869,3.9034,0.58349
14.97,10.581,2.3323,8.2491
14.98,14.494,2.4258,12.068
14.99,9.1516,3.6157,5.5359
15,3.7622,4.1426,-0.38041
15.01,1.8417,2.8426,-1.0009
15.02,1.1881,2.0866,-0.89851
15.03,0.87171,2.4126,-1.5409
15.04,0.72362,4.46,-3.7364
15.05,0.66782,6.2914,-5.6236
15.06,0.66632,4.5531,-3.8868
15.07,0.70929,2.4456,-1.7363
15.08,0.80198,1.65,-0.84797
15.09,0.96496,1.1749,-0.20993
15.1,1.2465,1.101,0.14556
15.11,1.7632,1.2418,0.52133
15.12,2.8508,1.3046,1.5462
15.13,5.7499,1.6659,4.084
15.14,14.726,2.879,11.847
15.15,31.101,5.1546,25.947
15.16,32.415,5.504,26.911
15.17,16.246,3.1011,13.145
15.18,6.3835,1.9964,4.3871
15.19,3.2112,2.2066,1.0047
15.2,2.1335,3.2423,-1.1088
15.21,1.7595,3.9828,-2.2233
15.22,1.8036,3.1005,-1.297
15.23,2.4357,3.0243,-0.58851
15.24,4.776,5.1304,-0.35442
15.25,11.276,12.563,-1.2872
15.26,17.131,19.629,-2.4986
15.27,12.02,13.134,-1.1145
15.28,5.0035,5.2505,-0.24705
15.29,2.2191,3.1903,-0.97123
15.3,1.3017,3.3802,-2.0785
15.31,0.9179,4.6181,-3.7002
15.32,0.72513,3.7804,-3.0553
15.33,0.62146,2.1359,-1.5144
15.34,0.56912,1.9226,-1.3534
15.35,0.55353,2.6304,-2.0768
15.36,0.57178,4.2076,-3.6358
15.37,0.63084,4.0662,-3.4353
15.38,0.7529,2.5296,-1.7767
15.39,0.99634,1.9848,-0.9885
15.4,1.5375,2.5302,-0.99267
15.41,3.051,4.3967,-1.3458
15.42,7.6398,4.9622,2.6776
15.43,14.712,3.0323,11.68
15.44,13.599,2.6524,10.946
15.45,6.4296,4.2511,2.1784
15.46,2.7283,9.0097,-6.2814
15.47,1.605,11.269,-9.6636
15.48,1.2838,6.3263,-5.0425
15.49,1.3087,2.618,-1.3094
15.5,1.689,1.5901,0.098854
15.51,2.9068,1.241,1.6658
15.52,6.8948,1.1693,5.7256
15.53,15.358,1.253,14.105
15.54,18.017,1.6639,16.353
15.55,9.8855,2.9985,6.887
15.56,3.8862,6.6425,-2.7563
15.57,1.8633,10.223,-8.3601
15.58,1.1292,7.1484,-6.0191
15.59,0.78037,2.9894,-2.209
15.6,0.59662,2.2258,-1.6292
15.61,0.49271,3.131,-2.6383
15.62,0.43311,4.3787,-3.9455
15.63,0.4035,3.5677,-3.1642
15.64,0.39968,2.3227,-1.923
15.65,0.4257,2.3984,-1.9727
15.66,0.49881,4.5425,-4.0437
15.67,0.67197,8.2488,-7.5768
15.68,1.1414,6.9568,-5.8154
15.69,2.6281,3.3052,-0.67711
15.7,5.7647,2.3844,3.3804
15.71,6.758,3.3024,3.4556
15.72,3.7671,5.1247,-1.3576
15.73,1.5643,4.3229,-2.7586
15.74,0.83948,2.1008,-1.2613
15.75,0.61959,1.1686,-0.54903
15.76,0.57956,0.99907,-0.4195
15.77,0.67793,0.95146,-0.27353
15.78,1.0494,0.86171,0.18772
15.79,2.3035,0.85241,1.4511
15.8,5.2072,0.87345,4.3338
15.81,6.5879,1.3287,5.2592
15.82,3.8904,2.1167,1.7737
15.83,1.5958,2.2363,-0.6405
15.84,0.80785,1.7143,-0.90643
15.85,0.51333,1.876,-1.3627
15.86,0.35964,3.5635,-3.2038
15.87,0.28006,7.0653,-6.7853
15.88,0.23625,6.9205,-6.6842
15.89,0.20981,3.1142,-2.9044
15.9,0.19331,1.4821,-1.2887
15.91,0.18334,1.3229,-1.1396
15.92,0.17812,1.1436,-0.96545
15.93,0.17676,1.014,-0.83722
15.94,0.17892,1.1057,-0.92673
15.95,0.18463,1.3069,-1.1223
15.96,0.19433,1.8916,-1.6973
15.97,0.20892,3.2766,-3.0676
15.98,0.23003,3.263,-3.033
15.99,0.26042,2.0913,-1.8309
16,0.30499,1.7939,-1.4889
16.01,0.37297,2.4597,-2.0868
16.02,0.48333,4.2336,-3.7503
16.03,0.68061,4.0227,-3.3421
16.04,1.093,2.423,-1.3301
16.05,2.1988,2.2115,-0.012703
16.06,5.5951,3.8325,1.7626
16.07,11.468,7.5544,3.9133
16.08,11.48,7.4465,4.0336
16.09,5.6374,3.5095,2.1279
16.1,2.2846,1.9403,0.34427
16.11,1.2121,1.7899,-0.57785
16.12,0.80382,2.0572,-1.2534
16.13,0.61887,2.0219,-1.4031
16.14,0.54062,1.9299,-1.3892
16.15,0.5208,2.4987,-1.9779
16.16,0.54417,5.1117,-4.5676
16.17,0.61271,10.142,-9.5291
16.18,0.74458,8.7417,-7.9971
16.19,0.98793,3.7216,-2.7336
16.2,1.4734,2.103,-0.62962
16.21,2.6402,2.1515,0.48869
16.22,6.1997,2.8021,3.3976
16.23,15.187,2.5736,12.614
16.24,21.721,1.9147,19.806
16.25,14.164,2.1001,12.064
16.26,5.7654,4.6092,1.1562
16.27,2.6862,8.1171,-5.4309
16.28,1.7673,5.914,-4.1467
16.29,1.5511,2.5011,-0.95003
16.3,1.79,1.5001,0.28988
16.31,2.851,1.0553,1.7957
16.32,6.5,0.90587,5.5941
16.33,14.638,0.97651,13.662
16.34,17.839,1.0845,16.754
16.35,10.097,1.7116,8.3856
16.36,3.951,3.6747,0.27633
16.37,1.8288,5.2004,-3.3716
16.38,1.084,3.2948,-2.2108
16.39,0.74474,1.6793,-0.93458
16.4,0.5606,1.4171,-0.85654
16.41,0.44997,1.8569,-1.4069
16.42,0.37974,2.1356,-1.7559
16.43,0.33468,1.8369,-1.5023
16.44,0.3076,1.9751,-1.6675
16.45,0.29704,3.3084,-3.0113
16.46,0.30748,7.4422,-7.1347
16.47,0.36187,8.3216,-7.9598
16.48,0.55475,4.3625,-3.8077
16.49,1.0549,2.4262,-1.3713
16.5,1.4242,2.7263,-1.3021
16.51,1.0166,4.6294,-3.6128
16.52,0.57203,4.332,-3.7599
16.53,0.43892,2.3197,-1.8808
16.54,0.4529,1.5498,-1.0969
16.55,0.55964,1.8957,-1.3361
16.56,0.82095,2.8121,-1.9911
16.57,1.5344,2.3993,-0.86489
16.58,3.77,1.5542,2.2158
16.59,8.064,1.4947,6.5693
16.6,8.7471,2.2718,6.4753
16.61,4.5566,3.3396,1.217
16.62,1.8573,2.7057,-0.84839
16.63,0.97812,1.9261,-0.94803
16.64,0.64707,2.5645,-1.9175
16.65,0.49862,5.7285,-5.2299
16.66,0.43824,7.8981,-7.4599
16.67,0.42633,4.8503,-4.424
16.68,0.45185,1.9808,-1.5289
16.69,0.51933,1.3396,-0.8203
16.7,0.65044,1.0473,-0.39682
16.71,0.90341,0.90084,0.0025701
16.72,1.4509,0.83525,0.61561
16.73,2.9416,0.81181,2.1298
16.74,7.5438,1.3187,6.2251
16.75,15.509,2.333,13.176
16.76,15.514,2.2305,13.283
16.77,7.5595,1.3278,6.2317
16.78,2.9717,0.98716,1.9845
16.79,1.5031,1.1492,0.35387
16.8,0.99454,1.4041,-0.40952
16.81,0.82004,1.2775,-0.45748
16.82,0.88495,1.147,-0.26201
16.83,1.4353,1.691,-0.25562
16.84,3.0418,3.6385,-0.59665
16.85,4.3534,5.1136,-0.76018
16.86,2.9786,3.3881,-0.40951
16.87,1.301,1.9068,-0.60586
16.88,0.65489,2.0047,-1.3498
16.89,0.43567,3.459,-3.0233
16.9,0.34111,4.0461,-3.705
16.91,0.298,2.5621,-2.2641
16.92,0.28217,1.9149,-1.6328
16.93,0.28578,3.0135,-2.7277
16.94,0.30906,5.3791,-5.07
16.95,0.35959,4.8367,-4.4771
16.96,0.45864,2.4103,-1.9517
16.97,0.66727,1.4946,-0.82731
16.98,1.2049,1.8402,-0.63522
16.99,2.8791,2.4223,0.45685
17,6.3979,2.0589,4.3391
17.01,7.5214,1.5953,5.9261
17.02,4.1925,2.3834,1.8092
17.03,1.7497,5.2357,-3.486
17.04,0.9692,6.289,-5.3198
17.05,0.77435,3.6176,-2.8433
17.06,0.83271,1.6744,-0.84171
17.07,1.2094,1.063,0.14647
17.08,2.5153,0.93708,1.5782
17.09,6.0941,0.88292,5.2112
17.1,9.3165,0.92997,8.3866
17.11,6.5337,1.2592,5.2745
17.12,2.7142,2.4081,0.3061
17.13,1.2131,3.5279,-2.3148
17.14,0.7093,2.7367,-2.0274
17.15,0.48827,1.6277,-1.1395
17.16,0.38173,1.5696,-1.1879
17.17,0.33051,2.4713,-2.1408
17.18,0.31156,2.9199,-2.6083
17.19,0.31883,2.0776,-1.7587
17.2,0.35692,1.7171,-1.3602
17.21,0.44603,3.019,-2.573
17.22,0.65015,5.5549,-4.9047
17.23,1.2106,5.0234,-3.8128
17.24,2.9593,2.5528,0.40651
17.25,6.1542,1.5453,4.609
17.26,6.413,1.6684,4.7446
17.27,3.264,1.8852,1.3788
17.28,1.3513,1.3095,0.041845
17.29,0.75418,0.76072,-0.0065406
17.3,0.58629,0.62327,-0.036974
17.31,0.6068,0.60694,-0.00014036
17.32,0.87418,0.66944,0.20474
17.33,1.8577,0.8536,1.0041
17.34,4.0712,1.0273,3.0439
17.35,4.9409,1.528,3.4129
17.36,2.8277,2.37,0.4577
17.37,1.1516,1.9316,-0.78002
17.38,0.57472,1.2057,-0.631
17.39,0.37561,1.1811,-0.80545
17.4,0.28928,1.9106,-1.6213
17.41,0.24815,2.2478,-1.9997
17.42,0.23123,1.5411,-1.3099
17.43,0.23184,0.94897,-0.71712
17.44,0.25047,0.62584,-0.37536
17.45,0.29531,0.52498,-0.22967
17.46,0.39193,0.56739,-0.17546
17.47,0.62761,0.61191,0.015704
17.48,1.3454,0.78694,0.55851
17.49,3.2126,0.9743,2.2383
17.5,4.7324,1.1012,3.6312
17.51,3.2379,0.88081,2.357
17.52,1.4005,0.66007,0.74038
17.53,0.7232,0.74733,-0.02414
17.54,0.55144,1.0659,-0.51443
17.55,0.57293,1.2579,-0.68493
17.56,0.79873,1.493,-0.69429
17.57,1.5895,2.2983,-0.70881
17.58,3.8146,5.2646,-1.45
17.59,6.0176,7.8932,-1.8756
17.6,4.4011,5.3012,-0.90008
17.61,1.888,2.4807,-0.59268
17.62,0.87143,1.8989,-1.0275
17.63,0.54493,2.6328,-2.0879
17.64,0.41816,2.6135,-2.1954
17.65,0.37112,1.8216,-1.4504
17.66,0.36743,1.5024,-1.135
17.67,0.39788,2.1692,-1.7713
17.68,0.46844,3.0524,-2.584
17.69,0.60324,2.2162,-1.613
17.7,0.86909,1.2208,-0.35172
17.71,1.4811,1.2023,0.27882
17.72,3.2839,1.7094,1.5744
17.73,8.3295,1.7381,6.5914
17.74,13.766,1.2529,12.513
17.75,10.435,1.2672,9.1682
17.76,4.4626,2.5707,1.8919
17.77,1.9849,3.7053,-1.7204
17.78,1.271,2.6672,-1.3962
17.79,1.1415,1.4172,-0.27563
17.8,1.4413,0.9298,0.51147
17.81,2.7273,0.73447,1.9928
17.82,6.5445,0.64459,5.8999
17.83,10.679,0.71768,9.9612
17.84,8.0663,1.1755,6.8908
17.85,3.4195,2.7045,0.71499
17.86,1.453,3.9429,-2.4899
17.87,0.80508,2.8545,-2.0494
17.88,0.5337,1.6211,-1.0874
17.89,0.39735,1.3037,-0.90631
17.9,0.32189,1.5656,-1.2437
17.91,0.27975,1.436,-1.1563
17.92,0.26073,1.0006,-0.73988
17.93,0.26404,1.0503,-0.78631
17.94,0.30057,1.863,-1.5624
17.95,0.41558,2.4395,-2.0239
17.96,0.79252,1.7872,-0.99468
17.97,1.7895,1.133,0.65646
17.98,2.6015,1.2473,1.3541
17.99,1.7947,1.8643,-0.069629
18,0.80545,1.69,-0.88454
18.01,0.44282,1.1325,-0.68968
18.02,0.35729,1.205,-0.84771
18.03,0.38865,2.0545,-1.6658
18.04,0.57317,2.3408,-1.7677
18.05,1.2164,1.5136,-0.29718
18.06,2.7684,0.92387,1.8445
18.07,3.6355,0.97214,2.6633
18.08,2.2297,1.3002,0.92958
18.09,0.93218,1.2793,-0.34714
18.1,0.47108,1.3952,-0.92416
18.11,0.30579,2.6175,-2.3117
18.12,0.23426,5.186,-4.9517
18.13,0.20464,5.4149,-5.2102
18.14,0.19733,2.9225,-2.7252
18.15,0.20722,1.2931,-1.0859
18.16,0.23742,0.81767,-0.58026
18.17,0.30192,0.68555,-0.38363
18.18,0.44524,0.63448,-0.18924
18.19,0.836,0.69012,0.14588
18.2,2.0382,0.87852,1.1597
18.21,4.1179,1.226,2.8919
18.22,4.1329,1.1451,2.9878
18.23,2.086,0.83306,1.253
18.24,0.92683,0.97036,-0.043537
18.25,0.60219,1.7238,-1.1216
18.26,0.57874,1.9765,-1.3978
18.27,0.78222,1.3617,-0.57949
18.28,1.5368,1.038,0.49878
18.29,3.7791,1.6741,2.105
18.3,6.4087,2.4128,3.9958
18.31,5.0333,1.9001,3.1332
18.32,2.1602,1.1495,1.0107
18.33,0.89939,1.0589,-0.15951
18.34,0.49256,1.4648,-0.97229
18.35,0.32978,1.4167,-1.0869
18.36,0.2503,0.97233,-0.72204
18.37,0.20821,1.1462,-0.93804
18.38,0.18774,2.1676,-1.9799
18.39,0.18363,2.5797,-2.3961
18.4,0.19793,1.7565,-1.5585
18.41,0.24479,1.0184,-0.77361
18.42,0.3807,0.96112,-0.58042
18.43,0.81673,1.0727,-0.25595
18.44,1.7383,0.88727,0.85103
18.45,2.0347,0.74912,1.2856
18.46,1.1678,1.0297,0.13809
18.47,0.5382,1.6484,-1.1102
18.48,0.3536,1.5974,-1.2438
18.49,0.34301,1.011,-0.66801
18.5,0.45646,0.6187,-0.16224
18.51,0.86139,0.51356,0.34783
18.52,2.1034,0.53105,1.5723
18.53,3.7918,0.66659,3.1252
18.54,3.2309,1.0097,2.2212
18.55,1.4638,2.1125,-0.64871
18.56,0.6298,3.0704,-2.4406
18.57,0.35706,2.3375,-1.9804
18.58,0.24622,1.2342,-0.98794
18.59,0.19723,0.88994,-0.69271
18.6,0.17775,0.99242,-0.81467
18.61,0.17689,0.98276,-0.80587
18.62,0.19418,0.87655,-0.68237
18.63,0.23864,1.2054,-0.96675
18.64,0.34162,2.1932,-1.8516
18.65,0.62166,2.3743,-1.7526
18.66,1.4989,1.5052,-0.0062885
18.67,3.1839,0.99051,2.1934
18.68,3.4545,1.2311,2.2235
18.69,1.8151,1.4506,0.36451
18.7,0.76046,1.0857,-0.32519
18.71,0.43455,0.66754,-0.23298
18.72,0.35985,0.48506,-0.12521
18.73,0.42249,0.42533,-0.0028403
18.74,0.75254,0.45012,0.30243
18.75,1.7254,0.52752,1.1979
18.76,2.6928,0.81498,1.8778
18.77,1.9726,1.2719,0.70062
18.78,0.85859,1.286,-0.42738
18.79,0.40603,1.0366,-0.63054
18.8,0.25452,1.306,-1.0515
18.81,0.19234,2.3161,-2.1238
18.82,0.16688,2.4957,-2.3288
18.83,0.16064,1.5334,-1.3728
18.84,0.16906,0.84989,-0.68082
18.85,0.19503,0.61735,-0.42233
18.86,0.25176,0.51595,-0.26419
18.87,0.38365,0.52642,-0.14277
18.88,0.76542,0.63744,0.12797
18.89,1.8736,1.0431,0.83054
18.9,3.2714,1.4643,1.8071
18.91,2.702,1.2006,1.5015
18.92,1.2486,0.85155,0.39706
18.93,0.61298,0.94753,-0.33455
18.94,0.46339,1.1499,-0.68651
18.95,0.51366,0.99576,-0.4821
18.96,0.82173,0.75941,0.062318
18.97,1.8866,0.96037,0.92619
18.98,4.0604,1.5944,2.466
18.99,4.5721,1.6468,2.9253
19,2.4565,1.1749,1.2816
19.01,0.99892,1.0574,-0.058505
19.02,0.51572,1.4203,-0.90459
19.03,0.34774,1.4703,-1.1226
19.04,0.28104,1.0273,-0.74627
19.05,0.26042,0.83487,-0.57445
19.06,0.27064,1.1766,-0.90598
19.07,0.31365,1.3936,-1.0799
19.08,0.40929,1.0534,-0.64416
19.09,0.62212,0.76824,-0.14612
19.1,1.194,0.83822,0.35583
19.11,2.9811,0.9885,1.9926
19.12,6.4123,0.95014,5.4622
19.13,6.9602,1.0222,5.938
19.14,3.6144,2.0253,1.5891
19.15,1.4563,3.3037,-1.8474
19.16,0.77628,2.7768,-2.0006
19.17,0.59552,1.4084,-0.81285
19.18,0.66537,0.69821,-0.03284
19.19,1.1836,0.50087,0.68269
19.2,2.6216,0.47768,2.144
19.21,3.6682,0.48087,3.1873
19.22,2.3989,0.54843,1.8505
19.23,0.99346,0.74605,0.24741
19.24,0.46407,0.80522,-0.34115
19.25,0.28541,0.63168,-0.34627
19.26,0.20845,0.57905,-0.3706
19.27,0.1698,0.83925,-0.66945
19.28,0.15046,0.98956,-0.83909
19.29,0.14431,0.91164,-0.76732
19.3,0.15168,1.179,-1.0273
19.31,0.18144,2.2615,-2.0801
19.32,0.2709,2.8162,-2.5453
19.33,0.56012,1.9283,-1.3682
19.34,1.1722,0.98084,0.19137
19.35,1.3698,0.78831,0.58145
19.36,0.79571,0.8916,-0.095891
19.37,0.38068,0.80105,-0.42037
19.38,0.2641,0.74178,-0.47768
19.39,0.27092,1.151,-0.88012
19.4,0.38688,1.5694,-1.1825
19.41,0.79905,1.2681,-0.46903
19.42,1.8637,0.76537,1.0983
19.43,2.6392,0.7066,1.9326
19.44,1.7391,0.9086,0.83052
19.45,0.74398,0.8774,-0.13342
19.46,0.37568,0.72844,-0.35276
19.47,0.24979,0.90483,-0.65504
19.48,0.2023,1.2568,-1.0545
19.49,0.19159,1.1211,-0.92955
19.5,0.2046,0.67442,-0.46982
19.51,0.24311,0.42024,-0.17713
19.52,0.3237,0.35443,-0.030734
19.53,0.49942,0.33866,0.16076
19.54,0.96825,0.32369,0.64456
19.55,2.4302,0.28268,2.1475
19.56,5.2362,0.26041,4.9757
19.57,5.6844,0.29336,5.391
19.58,2.9489,0.33054,2.6184
19.59,1.1844,0.44021,0.74418
19.6,0.62908,0.67892,-0.049846
19.61,0.48501,0.73647,-0.25145
19.62,0.56203,0.65036,-0.088335
19.63,1.0571,0.85422,0.20283
19.64,2.1798,1.4205,0.7593
19.65,2.5237,1.5261,0.99755
19.66,1.4065,1.0422,0.36428
19.67,0.58248,0.78048,-0.198
19.68,0.29829,0.94924,-0.65095
19.69,0.19285,1.0035,-0.81064
19.7,0.14339,0.80534,-0.66195
19.71,0.11671,0.81141,-0.69469
19.72,0.10108,1.1979,-1.0968
19.73,0.09178,1.3563,-1.2645
19.74,0.086718,1.003,-0.91632
19.75,0.084941,0.71042,-0.62547
19.76,0.086159,0.79333,-0.70718
19.77,0.090596,0.85904,-0.76844
19.78,0.099067,0.74743,-0.64836
19.79,0.11331,0.83341,-0.7201
19.8,0.13687,1.327,-1.1901
19.81,0.1774,1.5443,-1.3669
19.82,0.25379,1.0527,-0.7989
19.83,0.42415,0.55932,-0.13517
19.84,0.9144,0.40948,0.50492
19.85,2.3399,0.40364,1.9363
19.86,4.1355,0.46201,3.6734
19.87,3.3845,0.72387,2.6606
19.88,1.4831,1.3176,0.1655
19.89,0.61973,1.5584,-0.93865
19.9,0.34449,1.102,-0.75748
19.91,0.24045,0.69637,-0.45592
19.92,0.19771,0.69589,-0.49818
19.93,0.18604,0.73689,-0.55084
19.94,0.19878,0.64878,-0.45
19.95,0.24333,0.74537,-0.50204
19.96,0.35279,1.2233,-0.8705
19.97,0.6561,1.4619,-0.80584
19.98,1.6119,1.0907,0.52119
19.99,3.45,0.81844,2.6316
20,3.7419,1.0355,2.7065
20.01,1.9456,1.1421,0.80342
20.02,0.78627,0.79647,-0.010204
20.03,0.42016,0.44038,-0.020212
20.04,0.3242,0.31219,0.012009
20.05,0.37676,0.27598,0.10079
20.06,0.70662,0.27065,0.43597
20.07,1.3523,0.31551,1.0368
20.08,1.3911,0.41071,0.98041
20.09,0.721,0.47606,0.24494
20.1,0.31081,0.50393,-0.19312
20.11,0.17499,0.7793,-0.60431
20.12,0.12499,1.4163,-1.2913
20.13,0.10258,1.6068,-1.5042
20.14,0.092656,1.0473,-0.95462
20.15,0.090945,0.54178,-0.45084
20.16,0.097565,0.37376,-0.27619
20.17,0.11852,0.31505,-0.19652
20.18,0.17721,0.29457,-0.11736
20.19,0.36313,0.30577,0.057362
20.2,0.77153,0.33566,0.43587
20.21,0.93773,0.33831,0.59942
20.22,0.56668,0.33065,0.23603
20.23,0.28097,0.41599,-0.13502
20.24,0.20733,0.59965,-0.39231
20.25,0.23352,0.65481,-0.42129
20.26,0.37813,0.52728,-0.14915
20.27,0.86882,0.5837,0.28512
20.28,1.8674,0.91126,0.95609
20.29,2.1041,0.96328,1.1409
20.3,1.1372,0.67273,0.46449
20.31,0.47183,0.56944,-0.097613
20.32,0.25222,0.70464,-0.45243
20.33,0.17811,0.70045,-0.52234
20.34,0.15232,0.58417,-0.43184
20.35,0.15031,0.79274,-0.64243
20.36,0.1675,1.2148,-1.0473
20.37,0.21091,1.1706,-0.95969
20.38,0.30833,0.74252,-0.43419
20.39,0.56391,0.61232,-0.048413
20.4,1.363,0.71259,0.65037
20.41,3.0436,0.6382,2.4054
20.42,3.5817,0.48498,3.0967
20.43,1.9961,0.5385,1.4576
20.44,0.83815,0.67226,0.16589
20.45,0.4851,0.57852,-0.093417
20.46,0.44528,0.36628,0.078999
20.47,0.65488,0.27227,0.38261
20.48,1.4643,0.28199,1.1823
20.49,2.9042,0.34485,2.5593
20.5,2.8918,0.48408,2.4077
20.51,1.4252,0.84789,0.57735
20.52,0.57793,1.1219,-0.54401
20.53,0.29837,0.86996,-0.57158
20.54,0.19203,0.52737,-0.33535
20.55,0.14288,0.48104,-0.33816
20.56,0.11851,0.51173,-0.39322
20.57,0.10858,0.52148,-0.4129
20.58,0.11172,0.75583,-0.64411
20.59,0.1361,1.3545,-1.2184
20.6,0.22064,1.5876,-1.367
20.61,0.48985,1.0524,-0.56255
20.62,0.90816,0.57853,0.32962
20.63,0.84054,0.48884,0.3517
20.64,0.41405,0.44136,-0.027304
20.65,0.19635,0.34439,-0.14804
20.66,0.13726,0.34805,-0.21079
20.67,0.14081,0.44203,-0.30122
20.68,0.22038,0.45784,-0.23746
20.69,0.47397,0.42498,0.048991
20.7,0.75136,0.53366,0.2177
20.71,0.57875,0.71456,-0.13581
20.72,0.27389,0.69369,-0.41981
20.73,0.14509,0.60487,-0.45979
20.74,0.097444,0.88781,-0.79036
20.75,0.078449,1.2357,-1.1572
20.76,0.07372,1.0218,-0.94804
20.77,0.077579,0.5534,-0.47583
20.78,0.090594,0.34802,-0.25743
20.79,0.12001,0.29642,-0.17641
20.8,0.19278,0.28397,-0.091184
20.81,0.41507,0.33242,0.082655
20.82,0.97548,0.49514,0.48034
20.83,1.3854,0.59488,0.79049
20.84,0.92372,0.47135,0.45237
20.85,0.41491,0.35614,0.058767
20.86,0.24691,0.38141,-0.1345
20.87,0.23982,0.39791,-0.15809
20.88,0.3641,0.38128,-0.017175
20.89,0.82181,0.56598,0.25583
20.9,1.7188,0.88398,0.83481
20.91,1.8576,0.88807,0.96957
20.92,0.97017,0.61559,0.35458
20.93,0.3954,0.54219,-0.14678
20.94,0.20769,0.65981,-0.45212
20.95,0.14336,0.62219,-0.47883
20.96,0.11844,0.5151,-0.39666
20.97,0.11225,0.68426,-0.57201
20.98,0.12063,0.91667,-0.79604
20.99,0.14869,0.7526,-0.60391
21,0.22026,0.44425,-0.22399
21.01,0.43259,0.36715,0.065447
21.02,1.052,0.37825,0.67379
21.03,1.8344,0.37949,1.4549
21.04,1.5183,0.51499,1.0033
21.05,0.71064,0.82024,-0.10959
21.06,0.3662,0.90017,-0.53396
21.07,0.3094,0.56483,-0.25542
21.08,0.41948,0.28514,0.13435
21.09,0.88467,0.22438,0.66029
21.1,2.0282,0.24002,1.7882
21.11,2.6668,0.29287,2.374
21.12,1.6226,0.40714,1.2155
21.13,0.65565,0.53039,0.12526
21.14,0.30898,0.48248,-0.17351
21.15,0.18972,0.35647,-0.16675
21.16,0.1405,0.40176,-0.26126
21.17,0.12036,0.49325,-0.37289
21.18,0.11789,0.43019,-0.3123
21.19,0.13397,0.38055,-0.24658
21.2,0.18505,0.51118,-0.32613
21.21,0.34213,0.59883,-0.2567
21.22,0.82983,0.47239,0.35745
21.23,1.5843,0.35384,1.2305
21.24,1.4624,0.35973,1.1027
21.25,0.69243,0.33541,0.35702
21.26,0.29506,0.22821,0.066856
21.27,0.1771,0.16301,0.014092
21.28,0.15738,0.16462,-0.0072449
21.29,0.22634,0.20329,0.023048
21.3,0.44125,0.26959,0.17166
21.31,0.57995,0.38496,0.19499
21.32,0.37626,0.47211,-0.095856
21.33,0.17277,0.40813,-0.23536
21.34,0.096629,0.38818,-0.29155
21.35,0.068869,0.58013,-0.51126
21.36,0.057828,0.68266,-0.62483
21.37,0.054662,0.47928,-0.42462
21.38,0.057002,0.28263,-0.22563
21.39,0.066274,0.23152,-0.16524
21.4,0.09011,0.22957,-0.13946
21.41,0.15963,0.26375,-0.10412
21.42,0.36859,0.32135,0.047243
21.43,0.67152,0.37236,0.29916
21.44,0.60247,0.32431,0.27815
21.45,0.29957,0.23071,0.068865
21.46,0.15841,0.2569,-0.09849
21.47,0.13515,0.3219,-0.18675
21.48,0.18155,0.36681,-0.18526
21.49,0.37455,0.55751,-0.18296
21.5,0.81195,0.95783,-0.14588
21.51,0.98591,1.0601,-0.074152
21.52,0.57402,0.68533,-0.11131
21.53,0.24963,0.42495,-0.17531
21.54,0.14007,0.40348,-0.26341
21.55,0.10548,0.36855,-0.26306
21.56,0.097673,0.29822,-0.20055
21.57,0.10527,0.37205,-0.26677
21.58,0.12908,0.46622,-0.33714
21.59,0.18157,0.41046,-0.2289
21.6,0.30778,0.3367,-0.028919
21.61,0.68734,0.39088,0.29646
21.62,1.7287,0.43231,1.2964
21.63,2.7577,0.3539,2.4038
21.64,2.0117,0.40831,1.6034
21.65,0.84937,0.62946,0.21991
21.66,0.38798,0.63486,-0.24688
21.67,0.26931,0.38261,-0.11329
21.68,0.30696,0.26755,0.039408
21.69,0.58665,0.26231,0.32433
21.7,1.0788,0.27974,0.7991
21.71,1.0259,0.368,0.65789
21.72,0.50128,0.59742,-0.096143
21.73,0.21259,0.72128,-0.50869
21.74,0.11729,0.49493,-0.37764
21.75,0.080214,0.32374,-0.24352
21.76,0.06185,0.38063,-0.31878
21.77,0.051548,0.41344,-0.36189
21.78,0.045443,0.34318,-0.29774
21.79,0.04193,0.36092,-0.31899
21.8,0.040298,0.4309,-0.3906
21.81,0.040298,0.36723,-0.32693
21.82,0.042027,0.31897,-0.27694
21.83,0.045981,0.43758,-0.3916
21.84,0.053354,0.52033,-0.46698
21.85,0.066922,0.38939,-0.32247
21.86,0.09409,0.33757,-0.24348
21.87,0.15953,0.44803,-0.28849
21.88,0.35935,0.46778,-0.10843
21.89,0.86401,0.34505,0.51895
21.9,1.2312,0.26453,0.96668
21.91,0.80842,0.24617,0.56225
21.92,0.33899,0.22665,0.11234
21.93,0.16432,0.27138,-0.10706
21.94,0.10708,0.44564,-0.33856
21.95,0.087128,0.54604,-0.45891
21.96,0.084056,0.40862,-0.32457
21.97,0.093831,0.24778,-0.15395
21.98,0.12208,0.1942,-0.07212
21.99,0.19476,0.18214,0.012623
22,0.41757,0.15964,0.25793
22.01,1.0143,0.18462,0.82969
22.02,1.5528,0.21026,1.3425
22.03,1.1026,0.18737,0.91524
22.04,0.48506,0.21346,0.2716
22.05,0.26097,0.31316,-0.052192
22.06,0.23592,0.38434,-0.14842
22.07,0.36317,0.40621,-0.043042
22.08,0.82254,0.55513,0.26741
22.09,1.4575,0.75105,0.70644
22.1,1.2397,0.61897,0.62072
22.11,0.56364,0.34045,0.22319
22.12,0.24233,0.27753,-0.035197
22.13,0.13883,0.29612,-0.15729
22.14,0.1002,0.29341,-0.19321
22.15,0.085257,0.37023,-0.28498
22.16,0.083511,0.52876,-0.44525
22.17,0.094933,0.51151,-0.41658
22.18,0.13107,0.31139,-0.18031
22.19,0.24301,0.23369,0.0093183
22.2,0.579,0.23594,0.34306
22.21,1.0353,0.2044,0.83092
22.22,0.89004,0.21701,0.67304
22.23,0.42389,0.3153,0.10859
22.24,0.21574,0.35047,-0.13472
22.25,0.18238,0.27323,-0.090853
22.26,0.26209,0.21131,0.050776
22.27,0.57937,0.16354,0.41583
22.28,1.1135,0.13585,0.97765
22.29,1.0672,0.15137,0.91583
22.3,0.5211,0.21996,0.30113
22.31,0.22232,0.26997,-0.047651
22.32,0.12361,0.23212,-0.10852
22.33,0.0871,0.21763,-0.13053
22.34,0.073372,0.26199,-0.18862
22.35,0.071719,0.27584,-0.20412
22.36,0.081648,0.35086,-0.26921
22.37,0.11288,0.6163,-0.50342
22.38,0.20877,0.81492,-0.60614
22.39,0.5012,0.56597,-0.064773
22.4,0.92574,0.32359,0.60214
22.41,0.82507,0.33667,0.48841
22.42,0.39339,0.32615,0.067242
22.43,0.18735,0.24172,-0.054378
22.44,0.14285,0.18347,-0.040623
22.45,0.18612,0.14738,0.038743
22.46,0.38848,0.13153,0.25696
22.47,0.73375,0.13304,0.60071
22.48,0.70132,0.16477,0.53656
22.49,0.34276,0.19363,0.14913
22.5,0.14641,0.20406,-0.057648
22.51,0.083376,0.29839,-0.21501
22.52,0.060861,0.41173,-0.35086
22.53,0.052249,0.34344,-0.29119
22.54,0.051228,0.19829,-0.14706
22.55,0.057789,0.13634,-0.078554
22.56,0.078774,0.11331,-0.034536
22.57,0.1445,0.10554,0.03896
22.58,0.3387,0.1267,0.212
22.59,0.58434,0.16778,0.41656
22.6,0.48403,0.17812,0.30591
22.61,0.22896,0.18874,0.040221
22.62,0.1201,0.26536,-0.14527
22.63,0.10367,0.28762,-0.18395
22.64,0.15012,0.22116,-0.071043
22.65,0.32398,0.22528,0.098698
22.66,0.56521,0.28492,0.28029
22.67,0.48415,0.26292,0.22124
22.68,0.23057,0.19438,0.036185
22.69,0.11103,0.21968,-0.10865
22.7,0.073432,0.26077,-0.18734
22.71,0.062274,0.24704,-0.18476
22.72,0.063146,0.28685,-0.2237
22.73,0.07398,0.39568,-0.3217
22.74,0.10061,0.33928,-0.23867
22.75,0.16732,0.20678,-0.039466
22.76,0.37169,0.20209,0.1696
22.77,0.90362,0.23039,0.67323
22.78,1.3374,0.24443,1.0929
22.79,0.91453,0.36344,0.5511
22.8,0.39715,0.56453,-0.16738
22.81,0.21806,0.49351,-0.27545
22.82,0.20925,0.23912,-0.02987
22.83,0.35836,0.1261,0.23226
22.84,0.80619,0.10815,0.69804
22.85,1.173,0.11431,1.0587
22.86,0.79264,0.15975,0.6329
22.87,0.32708,0.22553,0.10155
22.88,0.14635,0.21886,-0.072505
22.89,0.084736,0.18997,-0.10523
22.9,0.058004,0.24821,-0.1902
22.91,0.044023,0.27813,-0.23411
22.92,0.03583,0.20667,-0.17084
22.93,0.030745,0.1941,-0.16336
22.94,0.027572,0.24269,-0.21512
22.95,0.025749,0.21746,-0.19171
22.96,0.025053,0.16596,-0.1409
22.97,0.025522,0.18333,-0.15781
22.98,0.027526,0.19829,-0.17076
22.99,0.032183,0.17075,-0.13857
23,0.042785,0.21098,-0.16819
23.01,0.071651,0.29275,-0.2211
23.02,0.16117,0.24255,-0.081381
23.03,0.32463,0.16174,0.16289
23.04,0.33978,0.15137,0.18841
23.05,0.18351,0.16319,0.020325
23.06,0.089237,0.16947,-0.080236
23.07,0.058203,0.23903,-0.18083
23.08,0.049586,0.31872,-0.26914
23.09,0.05185,0.2431,-0.19125
23.1,0.063144,0.12623,-0.06309
23.11,0.08903,0.088575,0.00045501
23.12,0.1523,0.094136,0.058166
23.13,0.34437,0.10792,0.23645
23.14,0.8585,0.15187,0.70663
23.15,1.3212,0.1979,1.1233
23.16,0.92856,0.16696,0.76161
23.17,0.38867,0.14187,0.24679
23.18,0.1832,0.14511,0.038087
23.19,0.13721,0.14939,-0.012174
23.2,0.1832,0.16043,0.022773
23.21,0.35909,0.26349,0.095598
23.22,0.48891,0.35088,0.13803
23.23,0.32167,0.25303,0.068641
23.24,0.13804,0.20759,-0.069545
23.25,0.068385,0.25285,-0.18446
23.26,0.044573,0.22893,-0.18435
23.27,0.034334,0.17608,-0.14174
23.28,0.029516,0.18602,-0.1565
23.29,0.027938,0.19055,-0.16261
23.3,0.029816,0.16087,-0.13106
23.31,0.039376,0.1885,-0.14913
23.32,0.070496,0.25539,-0.1849
23.33,0.11647,0.24502,-0.12855
23.34,0.10835,0.23994,-0.13159
23.35,0.067546,0.35184,-0.28429
23.36,0.055218,0.36063,-0.30542
23.37,0.072266,0.20285,-0.13058
23.38,0.14098,0.12476,0.016218
23.39,0.34434,0.10516,0.23918
23.4,0.58297,0.12025,0.46272
23.41,0.4612,0.2004,0.2608
23.42,0.20535,0.31455,-0.10921
23.43,0.092376,0.30032,-0.20795
23.44,0.054382,0.18344,-0.12906
23.45,0.040206,0.14871,-0.10851
23.46,0.035673,0.13834,-0.10266
23.47,0.037209,0.12447,-0.087263
23.48,0.046791,0.15724,-0.11045
23.49,0.077549,0.22506,-0.14751
23.5,0.17535,0.20557,-0.030213
23.51,0.34555,0.15702,0.18852
23.52,0.34751,0.19336,0.15415
23.53,0.18196,0.18844,-0.0064812
23.54,0.0916,0.12433,-0.032735
23.55,0.076841,0.089388,-0.012548
23.56,0.11369,0.083533,0.030161
23.57,0.2518,0.081458,0.17034
23.58,0.44327,0.1053,0.33797
23.59,0.37895,0.15104,0.22791
23.6,0.17758,0.16656,0.01102
23.61,0.081422,0.19107,-0.10965
23.62,0.04926,0.31754,-0.26828
23.63,0.037607,0.35418,-0.31657
23.64,0.034277,0.21866,-0.18439
23.65,0.036258,0.11153,-0.07527
23.66,0.04531,0.085836,-0.040525
23.67,0.072691,0.081571,-0.0088796
23.68,0.15874,0.088587,0.070154
23.69,0.31618,0.11611,0.20008
23.7,0.33244,0.12886,0.20358
23.71,0.1858,0.11761,0.068194
23.72,0.10518,0.13771,-0.032534
23.73,0.10417,0.17048,-0.066309
23.74,0.17807,0.15172,0.026351
23.75,0.41972,0.18838,0.23135
23.76,0.72796,0.28126,0.4467
23.77,0.59768,0.23615,0.36153
23.78,0.26969,0.15769,0.112
23.79,0.12141,0.16436,-0.042948
23.8,0.075854,0.1719,-0.096044
23.81,0.062035,0.1602,-0.098168
23.82,0.062144,0.24014,-0.178
23.83,0.074574,0.29472,-0.22014
23.84,0.10947,0.19705,-0.087574
23.85,0.21245,0.12397,0.088483
23.86,0.528,0.11454,0.41346
23.87,1.0154,0.10695,0.90841
23.88,0.94044,0.10782,0.83262
23.89,0.45095,0.13009,0.32086
23.9,0.20542,0.13346,0.071952
23.91,0.15289,0.091973,0.060912
23.92,0.21312,0.068618,0.1445
23.93,0.45008,0.068847,0.38123
23.94,0.69051,0.093109,0.5974
23.95,0.50311,0.15805,0.34507
23.96,0.21575,0.24553,-0.02978
23.97,0.097858,0.20745,-0.10959
23.98,0.059376,0.13073,-0.071354
23.99,0.044166,0.12334,-0.079175
24,0.038155,0.11917,-0.081012
24.01,0.038338,0.12594,-0.087604
24.02,0.047405,0.2074,-0.16
24.03,0.081693,0.26775,-0.18606
24.04,0.18233,0.18603,-0.0036996
24.05,0.29153,0.13547,0.15606
24.06,0.22423,0.14424,0.079986
24.07,0.1046,0.12377,-0.019177
24.08,0.057928,0.11178,-0.053849
24.09,0.053848,0.13002,-0.076173
24.1,0.086696,0.12849,-0.041793
24.11,0.17394,0.10434,0.069603
24.12,0.21582,0.12003,0.095794
24.13,0.13295,0.14132,-0.0083707
24.14,0.062597,0.12954,-0.066944
24.15,0.037515,0.14526,-0.10775
24.16,0.029619,0.17991,-0.15029
24.17,0.028801,0.13653,-0.10773
24.18,0.032987,0.077175,-0.044188
24.19,0.044662,0.057627,-0.012965
24.2,0.076134,0.056991,0.019143
24.21,0.17549,0.058781,0.1167
24.22,0.4027,0.062065,0.34063
24.23,0.51179,0.064845,0.44694
24.24,0.30465,0.07487,0.22978
24.25,0.1295,0.11165,0.01785
24.26,0.075887,0.14209,-0.066198
24.27,0.080051,0.12085,-0.040798
24.28,0.14744,0.11987,0.027567
24.29,0.25376,0.17919,0.074576
24.3,0.22446,0.15502,0.06944
24.31,0.10931,0.12945,-0.020138
24.32,0.051761,0.16972,-0.11796
24.33,0.032601,0.16732,-0.13472
24.34,0.025868,0.11177,-0.085901
24.35,0.024316,0.1112,-0.086889
24.36,0.026548,0.12556,-0.099009
24.37,0.034759,0.09452,-0.05976
24.38,0.060338,0.088182,-0.027844
24.39,0.13665,0.10325,0.033401
24.4,0.24056,0.10258,0.13798
24.41,0.21018,0.16383,0.04635
24.42,0.10955,0.29613,-0.18658
24.43,0.071501,0.26048,-0.18898
24.44,0.087246,0.13666,-0.04941
24.45,0.18054,0.081809,0.098732
24.46,0.40482,0.075759,0.32906
24.47,0.51187,0.089617,0.42225
24.48,0.30257,0.14138,0.16119
24.49,0.12364,0.16852,-0.044881
24.5,0.060162,0.1202,-0.060039
24.51,0.038273,0.089369,-0.051096
24.52,0.029818,0.10333,-0.073509
24.53,0.027552,0.10042,-0.072867
24.54,0.03069,0.12094,-0.090252
24.55,0.044799,0.18574,-0.14094
24.56,0.093126,0.17165,-0.078521
24.57,0.19184,0.10525,0.086589
24.58,0.21606,0.095049,0.12101
24.59,0.1226,0.08968,0.032918
24.6,0.061169,0.065136,-0.0039668
24.61,0.050353,0.049595,0.00075844
24.62,0.076222,0.045205,0.031017
24.63,0.16746,0.053088,0.11437
24.64,0.26768,0.082844,0.18484
24.65,0.20339,0.10558,0.097815
24.66,0.089589,0.10203,-0.012445
24.67,0.041634,0.098574,-0.056939
24.68,0.026485,0.11743,-0.090947
24.69,0.021019,0.10253,-0.08151
24.7,0.01947,0.065326,-0.045856
24.71,0.020874,0.04739,-0.026516
24.72,0.027272,0.044015,-0.016743
24.73,0.048746,0.050057,-0.0013116
24.74,0.10177,0.065081,0.036689
24.75,0.13706,0.069819,0.067239
24.76,0.094849,0.066829,0.02802
24.77,0.055109,0.074697,-0.019588
24.78,0.052467,0.082168,-0.029701
24.79,0.086544,0.083664,0.0028794
24.8,0.20258,0.12758,0.075003
24.81,0.37274,0.19471,0.17803
24.82,0.33203,0.15158,0.18045
24.83,0.15807,0.10524,0.052836
24.84,0.072335,0.10542,-0.033084
24.85,0.046045,0.092516,-0.046471
24.86,0.039314,0.07417,-0.034856
24.87,0.042006,0.081348,-0.039342
24.88,0.054771,0.083705,-0.028933
24.89,0.090021,0.079237,0.010784
24.9,0.20063,0.095678,0.10495
24.91,0.49013,0.10436,0.38576
24.92,0.72584,0.090081,0.63576
24.93,0.49342,0.11106,0.38236
24.94,0.20875,0.1452,0.063549
24.95,0.10808,0.10751,0.00057393
24.96,0.10102,0.065784,0.035239
24.97,0.17566,0.052958,0.1227
24.98,0.3067,0.05367,0.25303
24.99,0.27993,0.078229,0.2017
25,0.13568,0.13524,0.0004426
25.01,0.059913,0.13166,-0.071746
25.02,0.034423,0.08752,-0.053097
25.03,0.024525,0.071826,-0.047301
25.04,0.020238,0.067496,-0.047258
25.05,0.019025,0.066342,-0.047317
25.06,0.021287,0.092472,-0.071185
25.07,0.032324,0.11101,-0.078682
25.08,0.064051,0.08542,-0.021369
25.09,0.093103,0.092132,0.00097138
25.1,0.06935,0.11345,-0.044104
25.11,0.037595,0.099401,-0.061805
25.12,0.029606,0.09668,-0.067073
25.13,0.040818,0.10433,-0.063507
25.14,0.086465,0.080708,0.0057563
25.15,0.15892,0.059768,0.099148
25.16,0.14809,0.060464,0.087624
25.17,0.075848,0.069125,0.0067236
25.18,0.037938,0.089344,-0.051406
25.19,0.025219,0.13591,-0.11069
25.2,0.021976,0.12898,-0.107
25.21,0.023764,0.07629,-0.052526
25.22,0.030979,0.056858,-0.025879
25.23,0.050644,0.056911,-0.0062675
25.24,0.11233,0.051772,0.060561
25.25,0.26883,0.05555,0.21328
25.26,0.38298,0.058145,0.32483
25.27,0.25243,0.056087,0.19634
25.28,0.10852,0.069974,0.03855
25.29,0.06086,0.07876,-0.0179
25.3,0.063866,0.0693,-0.0054346
25.31,0.118,0.096035,0.02196
25.32,0.19201,0.12666,0.065344
25.33,0.1572,0.112,0.045201
25.34,0.073372,0.084727,-0.011355
25.35,0.035349,0.069958,-0.034609
25.36,0.023653,0.061289,-0.037636
25.37,0.020147,0.082147,-0.062
25.38,0.0205,0.13909,-0.11859
25.39,0.024976,0.13613,-0.11116
25.4,0.039022,0.08813,-0.049108
25.41,0.084278,0.073855,0.010423
25.42,0.17987,0.071361,0.10851
25.43,0.21165,0.07596,0.13569
25.44,0.12475,0.11342,0.01133
25.45,0.065035,0.11817,-0.053138
25.46,0.05959,0.072939,-0.013349
25.47,0.10386,0.042375,0.061484
25.48,0.23617,0.037672,0.1985
25.49,0.34493,0.042577,0.30235
25.5,0.23519,0.060216,0.17497
25.51,0.10035,0.065555,0.034792
25.52,0.047732,0.053771,-0.0060392
25.53,0.030382,0.052437,-0.022055
25.54,0.024691,0.066743,-0.042051
25.55,0.024819,0.067704,-0.042886
25.56,0.031481,0.085629,-0.054148
25.57,0.054888,0.1087,-0.053809
25.58,0.12902,0.085934,0.043088
25.59,0.24413,0.068011,0.17611
25.6,0.22625,0.074345,0.1519
25.61,0.11051,0.06618,0.044332
25.62,0.053497,0.043828,0.0096686
25.63,0.045552,0.035382,0.010169
25.64,0.075217,0.038488,0.036729
25.65,0.14317,0.051586,0.091579
25.66,0.15269,0.070687,0.082001
25.67,0.081989,0.071881,0.010108
25.68,0.03581,0.070918,-0.035108
25.69,0.019391,0.10415,-0.08476
25.7,0.012989,0.11174,-0.098746
25.71,0.010025,0.075491,-0.065466
25.72,0.0084637,0.049827,-0.041363
25.73,0.0076114,0.04107,-0.033459
25.74,0.0072127,0.043921,-0.036709
25.75,0.0071861,0.066753,-0.059567
25.76,0.0075649,0.07815,-0.070585
25.77,0.0085348,0.067811,-0.059276
25.78,0.010636,0.053997,-0.043361
25.79,0.015631,0.048344,-0.032714
25.8,0.030451,0.047871,-0.01742
25.81,0.071943,0.062233,0.0097093
25.82,0.11679,0.0789,0.037893
25.83,0.0901,0.067899,0.022201
25.84,0.041889,0.072908,-0.031019
25.85,0.021634,0.085883,-0.064249
25.86,0.015635,0.076048,-0.060413
25.87,0.014763,0.077512,-0.062749
25.88,0.017076,0.087872,-0.070796
25.89,0.024152,0.066873,-0.042721
25.9,0.044984,0.048123,-0.0031387
25.91,0.10838,0.047747,0.060637
25.92,0.20634,0.050198,0.15614
25.93,0.19274,0.057903,0.13483
25.94,0.097612,0.067292,0.03032
25.95,0.054039,0.057428,-0.0033883
25.96,0.0588,0.04509,0.01371
25.97,0.11868,0.038466,0.080218
25.98,0.23644,0.044123,0.19232
25.99,0.24433,0.051905,0.19242
26,0.12378,0.064002,0.059774
26.01,0.050106,0.062812,-0.012706
26.02,0.025966,0.060122,-0.034157
26.03,0.017291,0.073642,-0.056351
26.04,0.013638,0.076289,-0.062652
26.05,0.012579,0.07919,-0.066611
26.06,0.014449,0.10983,-0.095381
26.07,0.023734,0.11366,-0.089923
26.08,0.045444,0.081277,-0.035833
26.09,0.054224,0.064714,-0.010491
26.1,0.034056,0.051911,-0.017855
26.11,0.019096,0.044782,-0.025686
26.12,0.017446,0.05849,-0.041044
26.13,0.028012,0.064945,-0.036934
26.14,0.057874,0.057711,0.00016271
26.15,0.077693,0.058363,0.01933
26.16,0.052413,0.05397,-0.0015574
26.17,0.026615,0.050318,-0.023703
26.18,0.0164,0.067016,-0.050616
26.19,0.013291,0.072785,-0.059494
26.2,0.013808,0.054114,-0.040306
26.21,0.017485,0.037037,-0.019552
26.22,0.027613,0.028947,-0.0013345
26.23,0.059042,0.031152,0.02789
26.24,0.14093,0.041824,0.099101
26.25,0.20793,0.045851,0.16208
26.26,0.14374,0.041867,0.10188
26.27,0.06592,0.043081,0.02284
26.28,0.042845,0.049291,-0.0064459
26.29,0.056818,0.056336,0.00048194
26.3,0.11885,0.095504,0.023347
26.31,0.18221,0.11806,0.064156
26.32,0.13358,0.082696,0.050888
26.33,0.058842,0.057316,0.0015267
26.34,0.028488,0.051269,-0.022781
26.35,0.019189,0.049992,-0.030803
26.36,0.016628,0.051952,-0.035323
26.37,0.01771,0.053909,-0.036199
26.38,0.023705,0.050077,-0.026371
26.39,0.043643,0.050736,-0.0070937
26.4,0.10172,0.056094,0.045626
26.41,0.17012,0.052434,0.11769
26.42,0.13725,0.049115,0.088138
26.43,0.068129,0.048215,0.019914
26.44,0.045331,0.040904,0.0044276
26.45,0.062187,0.03502,0.027167
26.46,0.13579,0.034754,0.10104
26.47,0.22465,0.038003,0.18665
26.48,0.17743,0.057851,0.11958
26.49,0.079467,0.079606,-0.00013859
26.5,0.036315,0.068596,-0.032281
26.51,0.022597,0.054922,-0.032325
26.52,0.018376,0.054313,-0.035938
26.53,0.018796,0.044662,-0.025866
26.54,0.024733,0.042796,-0.018063
26.55,0.045673,0.051153,-0.0054798
26.56,0.10889,0.048615,0.060279
26.57,0.18902,0.046064,0.14296
26.58,0.1556,0.044103,0.1115
26.59,0.071343,0.03609,0.035254
26.6,0.035223,0.03096,0.0042627
26.61,0.031165,0.031636,-0.00047101
26.62,0.051057,0.034105,0.016951
26.63,0.079963,0.037995,0.041968
26.64,0.065436,0.040176,0.02526
26.65,0.031379,0.045405,-0.014026
26.66,0.015885,0.076667,-0.060782
26.67,0.011082,0.10481,-0.09373
26.68,0.0096741,0.08219,-0.072516
26.69,0.0099927,0.047203,-0.03721
26.7,0.012498,0.032173,-0.019675
26.71,0.020981,0.029764,-0.0087826
26.72,0.045673,0.029808,0.015865
26.73,0.074897,0.026984,0.047913
26.74,0.061724,0.026335,0.035389
26.75,0.033917,0.033501,0.00041643
26.76,0.027416,0.042093,-0.014677
26.77,0.043763,0.046504,-0.0027403
26.78,0.099951,0.062091,0.03786
26.79,0.16159,0.078992,0.082599
26.8,0.12329,0.06803,0.055264
26.81,0.054917,0.054468,0.00044837
26.82,0.026112,0.051247,-0.025135
26.83,0.017366,0.046617,-0.029251
26.84,0.01538,0.047576,-0.032196
26.85,0.017387,0.051126,-0.033739
26.86,0.025635,0.042415,-0.01678
26.87,0.053065,0.036932,0.016134
26.88,0.12769,0.037371,0.09032
26.89,0.19505,0.036814,0.15823
26.9,0.13805,0.046679,0.091368
26.91,0.060146,0.053822,0.006324
26.92,0.032593,0.045311,-0.012718
26.93,0.034326,0.0364,-0.0020733
26.94,0.061489,0.032186,0.029304
26.95,0.085001,0.032033,0.052969
26.96,0.058818,0.041231,0.017587
26.97,0.027057,0.045449,-0.018393
26.98,0.01406,0.038309,-0.024249
26.99,0.0093693,0.034485,-0.025116
27,0.0076171,0.035888,-0.028271
27.01,0.0072827,0.045565,-0.038282
27.02,0.0084913,0.071121,-0.062629
27.03,0.013664,0.080573,-0.066908
27.04,0.026483,0.06493,-0.038447
27.05,0.033977,0.052436,-0.018459
27.06,0.023341,0.047858,-0.024518
27.07,0.014586,0.040225,-0.025639
27.08,0.015822,0.038639,-0.022817
27.09,0.030256,0.039228,-0.0089722
27.1,0.062761,0.039847,0.022914
27.11,0.073483,0.044116,0.029367
27.12,0.043241,0.043586,-0.00034483
27.13,0.020829,0.03777,-0.016941
27.14,0.012995,0.037127,-0.024132
27.15,0.01105,0.034314,-0.023264
27.16,0.012177,0.025714,-0.013537
27.17,0.016829,0.021274,-0.0044448
27.18,0.030749,0.021798,0.0089502
27.19,0.074253,0.026165,0.048088
27.2,0.14974,0.032396,0.11735
27.21,0.15082,0.030776,0.12004
27.22,0.077985,0.028109,0.049876
27.23,0.039435,0.032246,0.0071889
27.24,0.038935,0.035352,0.0035828
27.25,0.074457,0.035044,0.039412
27.26,0.13092,0.036127,0.094792
27.27,0.11519,0.032566,0.082621
27.28,0.053561,0.032657,0.020904
27.29,0.022869,0.03871,-0.015841
27.3,0.01297,0.037225,-0.024255
27.31,0.0092731,0.039727,-0.030454
27.32,0.0078356,0.04726,-0.039425
27.33,0.0079415,0.043353,-0.035411
27.34,0.010815,0.035572,-0.024757
27.35,0.019991,0.034476,-0.014485
27.36,0.029385,0.035399,-0.0060134
27.37,0.023253,0.04857,-0.025317
27.38,0.014252,0.055812,-0.041561
27.39,0.013969,0.042817,-0.028848
27.4,0.025187,0.029038,-0.0038508
27.41,0.055613,0.022903,0.03271
27.42,0.075341,0.023355,0.051986
27.43,0.048412,0.029838,0.018575
27.44,0.021197,0.031858,-0.010661
27.45,0.011344,0.026839,-0.015495
27.46,0.0084884,0.024864,-0.016376
27.47,0.0082636,0.025647,-0.017384
27.48,0.010204,0.032997,-0.022793
27.49,0.016909,0.04929,-0.032381
27.5,0.038802,0.049421,-0.010619
27.51,0.081136,0.036217,0.044919
27.52,0.088075,0.030145,0.057931
27.53,0.047286,0.025253,0.022033
27.54,0.02192,0.02173,0.00018971
27.55,0.017397,0.017737,-0.00034013
27.56,0.027431,0.011867,0.015564
27.57,0.046416,0.013008,0.033408
27.58,0.042813,0.01397,0.028843
27.59,0.022285,0.020433,0.0018521
27.6,0.011278,0.026913,-0.015635
27.61,0.0075063,0.028605,-0.021098
27.62,0.0065332,0.024122,-0.017589
27.63,0.0071333,0.017982,-0.010849
27.64,0.0099763,0.015142,-0.0051659
27.65,0.019566,0.018126,0.0014395
27.66,0.044933,0.021992,0.022941
27.67,0.065701,0.02536,0.040342
27.68,0.045639,0.020607,0.025032
27.69,0.021382,0.018281,0.003101
27.7,0.014417,0.019949,-0.0055318
27.71,0.019773,0.025499,-0.0057264
27.72,0.037161,0.037243,-8.2449e-05
27.73,0.044238,0.037252,0.0069862
27.74,0.027217,0.026739,0.00047795
27.75,0.013749,0.020108,-0.0063591
27.76,0.0090715,0.016063,-0.0069918
27.77,0.008126,0.016188,-0.0080621
27.78,0.0092847,0.019813,-0.010528
27.79,0.01325,0.019806,-0.0065554
27.8,0.025194,0.017326,0.007868
27.81,0.06121,0.013636,0.047574
27.82,0.1135,0.011906,0.1016
27.83,0.10203,0.022524,0.079504
27.84,0.05096,0.035507,0.015453
27.85,0.029904,0.028675,0.0012287
27.86,0.037948,0.017289,0.020659
27.87,0.07897,0.010744,0.068226
27.88,0.11719,0.011593,0.1056
27.89,0.082254,0.022739,0.059515
27.9,0.034804,0.028418,0.0063863
27.91,0.016028,0.020025,-0.0039972
27.92,0.01,0.017187,-0.0071871
27.93,0.0078304,0.011021,-0.0031906
27.94,0.0075165,0.0066117,0.00090476
27.95,0.0095303,0.013946,-0.0044154
27.96,0.01773,0.01636,0.0013692
27.97,0.034085,0.012435,0.02165
27.98,0.03686,0.011903,0.024957
27.99,0.021345,0.0098083,0.011537
28,0.012475,0.0070901,0.0053848
28.01,0.013773,0.0081252,0.0056475
28.02,0.026664,0.0061651,0.020499
28.03,0.045359,0.0022565,0.043103
28.04,0.039484,0.0028943,0.03659
28.05,0.020339,0.0036656,0.016673
28.06,0.010903,0.01099,-8.7022e-05
28.07,0.0078637,0.018062,-0.010198
28.08,0.0076575,0.0084795,-0.00082202
28.09,0.0096034,8.4006e-05,0.0095194
28.1,0.015833,0,0.015833
28.11,0.035982,0,0.035982
28.12,0.080403,0,0.080403
28.13,0.098414,0,0.098414
28.14,0.057939,0.00017519,0.057764
28.15,0.027404,0.00094252,0.026462
28.16,0.023037,0.0012719,0.021766
28.17,0.040348,0.00050995,0.039838
28.18,0.071359,0,0.071359
28.19,0.065253,0,0.065253
28.2,0.031427,0,0.031427
28.21,0.013616,0,0.013616
28.22,0.007653,0,0.007653
28.23,0.0053542,0.00061894,0.0047353
28.24,0.0043025,0.0022408,0.0020617
28.25,0.0038165,0.0016349,0.0021816
28.26,0.0036812,0.00011216,0.003569
28.27,0.0038547,0,0.0038547
28.28,0.0044212,0,0.0044212
28.29,0.0056788,0,0.0056788
28.3,0.0085634,0,0.0085634
28.31,0.016657,0,0.016657
28.32,0.041561,0,0.041561
28.33,0.082398,0,0.082398
28.34,0.07959,0,0.07959
28.35,0.039144,0,0.039144
28.36,0.016566,0,0.016566
28.37,0.0088475,0,0.0088475
28.38,0.0061471,0,0.0061471
28.39,0.0054325,0,0.0054325
28.4,0.0063572,0.0012975,0.0050597
28.41,0.011059,0.0013241,0.0097351
28.42,0.022935,6.8548e-05,0.022866
28.43,0.02968,0,0.02968
28.44,0.0191,0,0.0191
28.45,0.0098181,0,0.0098181
28.46,0.0086412,0,0.0086412
28.47,0.015011,0,0.015011
28.48,0.026942,0,0.026942
28.49,0.025649,0,0.025649
28.5,0.012866,0,0.012866
28.51,0.0058712,0,0.0058712
28.52,0.0036242,0,0.0036242
28.53,0.0028388,0,0.0028388
28.54,0.0025868,0,0.0025868
28.55,0.0027275,0,0.0027275
28.56,0.0036077,0,0.0036077
28.57,0.005668,0,0.005668
28.58,0.0067523,0,0.0067523
28.59,0.0056016,0,0.0056016
28.6,0.0056051,0,0.0056051
28.61,0.0090821,0,0.0090821
28.62,0.020659,0,0.020659
28.63,0.03759,0,0.03759
28.64,0.033844,0,0.033844
28.65,0.01704,0,0.01704
28.66,0.0089756,0,0.0089756
28.67,0.00707,0,0.00707
28.68,0.0077012,0,0.0077012
28.69,0.010747,0,0.010747
28.7,0.019732,0,0.019732
28.71,0.048171,0,0.048171
28.72,0.10288,0,0.10288
28.73,0.11199,0,0.11199
28.74,0.059705,0,0.059705
28.75,0.027592,0,0.027592
28.76,0.023662,0,0.023662
28.77,0.040582,0,0.040582
28.78,0.061394,0,0.061394
28.79,0.046624,0,0.046624
28.8,0.021173,0,0.021173
28.81,0.010106,0,0.010106
28.82,0.0063939,0,0.0063939
28.83,0.0051336,0,0.0051336
28.84,0.0051545,0,0.0051545
28.85,0.007071,0,0.007071
28.86,0.014025,0,0.014025
28.87,0.025041,0,0.025041
28.88,0.023418,0,0.023418
28.89,0.012649,0,0.012649
28.9,0.0082119,0,0.0082119
28.91,0.010927,0,0.010927
28.92,0.021564,0,0.021564
28.93,0.028655,0,0.028655
28.94,0.018973,0,0.018973
28.95,0.0091205,0,0.0091205
28.96,0.0053992,0,0.0053992
28.97,0.0044295,0,0.0044295
28.98,0.0048342,0,0.0048342
28.99,0.0069562,0,0.0069562
29,0.014098,0,0.014098
29.01,0.033537,0,0.033537
29.02,0.051103,0,0.051103
29.03,0.036352,0,0.036352
29.04,0.01627,0,0.01627
29.05,0.0097018,0,0.0097018
29.06,0.01203,0,0.01203
29.07,0.020055,0,0.020055
29.08,0.020269,0,0.020269
29.09,0.011032,0,0.011032
29.1,0.0054825,0,0.0054825
29.11,0.0038205,0,0.0038205
29.12,0.0035498,0,0.0035498
29.13,0.004128,0,0.004128
29.14,0.0062666,0,0.0062666
29.15,0.01329,0,0.01329
29.16,0.028168,0,0.028168
29.17,0.033215,0,0.033215
29.18,0.020022,0,0.020022
29.19,0.011626,0,0.011626
29.2,0.014002,0,0.014002
29.21,0.029279,0,0.029279
29.22,0.046586,0,0.046586
29.23,0.035678,0,0.035678
29.24,0.016166,0,0.016166
29.25,0.0076481,0,0.0076481
29.26,0.0048678,0,0.0048678
29.27,0.0041098,0,0.0041098
29.28,0.0045629,0,0.0045629
29.29,0.0072321,0,0.0072321
29.3,0.015701,0,0.015701
29.31,0.026556,0,0.026556
29.32,0.02233,0,0.02233
29.33,0.011637,0,0.011637
29.34,0.0085262,0,0.0085262
29.35,0.013531,0,0.013531
29.36,0.026358,0,0.026358
29.37,0.029358,0,0.029358
29.38,0.016413,0,0.016413
29.39,0.0073819,0,0.0073819
29.4,0.0042359,0,0.0042359
29.41,0.0032488,0,0.0032488
29.42,0.0031811,0,0.0031811
29.43,0.0040726,0,0.0040726
29.44,0.0074456,0,0.0074456
29.45,0.014721,0,0.014721
29.46,0.017328,0,0.017328
29.47,0.011266,0,0.011266
29.48,0.0080218,0,0.0080218
29.49,0.011665,0,0.011665
29.5,0.025678,0,0.025678
29.51,0.039921,0,0.039921
29.52,0.029672,0,0.029672
29.53,0.013653,0,0.013653
29.54,0.0072211,0,0.0072211
29.55,0.0056293,0,0.0056293
29.56,0.0061272,0,0.0061272
29.57,0.0090163,0,0.0090163
29.58,0.018729,0,0.018729
29.59,0.045863,0,0.045863
29.6,0.072775,0,0.072775
29.61,0.053431,0,0.053431
29.62,0.023546,0,0.023546
29.63,0.013151,0,0.013151
29.64,0.015697,0,0.015697
29.65,0.025493,0,0.025493
29.66,0.024632,0,0.024632
29.67,0.012652,0,0.012652
29.68,0.0057258,0,0.0057258
29.69,0.0034223,0,0.0034223
29.7,0.0025975,0,0.0025975
29.71,0.0023665,0,0.0023665
29.72,0.0027406,0,0.0027406
29.73,0.0045062,0,0.0045062
29.74,0.0075742,0,0.0075742
29.75,0.0074916,0,0.0074916
29.76,0.0048471,0,0.0048471
29.77,0.0043612,0,0.0043612
29.78,0.007643,0,0.007643
29.79,0.016222,0,0.016222
29.8,0.020533,0,0.020533
29.81,0.012956,0,0.012956
29.82,0.0062163,0,0.0062163
29.83,0.0035285,0,0.0035285
29.84,0.0027349,0,0.0027349
29.85,0.0029476,0,0.0029476
29.86,0.0044514,0,0.0044514
29.87,0.0096956,0,0.0096956
29.88,0.020906,0,0.020906
29.89,0.024566,0,0.024566
29.9,0.014194,0,0.014194
29.91,0.0071243,0,0.0071243
29.92,0.0070625,0,0.0070625
29.93,0.013182,0,0.013182
29.94,0.019134,0,0.019134
29.95,0.013557,0,0.013557
29.96,0.0059498,0,0.0059498
29.97,0.0027591,0,0.0027591
29.98,0.0016122,0,0.0016122
29.99,0.0011119,0,0.0011119


==> figures/data/20230426_ADP_0.007_small_stretch/simu_pdf_strain02/simuPDF_fit_nmf1.csv <==
0,0,3.4991e-17,-3.4991e-17
0.02,-0.016687,-0.014034,-0.002653
0.04,-0.033017,-0.028229,-0.0047886
0.06,-0.048758,-0.042688,-0.00607
0.08,-0.063882,-0.057424,-0.0064579
0.1,-0.078578,-0.072353,-0.0062247
0.12,-0.093185,-0.087325,-0.0058591
0.14,-0.10807,-0.10217,-0.0058959
0.16,-0.12351,-0.11678,-0.0067295
0.18,-0.13957,-0.1311,-0.0084769
0.2,-0.15613,-0.14519,-0.010936
0.22,-0.17286,-0.1592,-0.013658
0.24,-0.1894,-0.1733,-0.016101
0.26,-0.20543,-0.18761,-0.017821
0.28,-0.22084,-0.20221,-0.018626
0.3,-0.2357,-0.21706,-0.018642
0.32,-0.25031,-0.23203,-0.018272
0.34,-0.26502,-0.24697,-0.018052
0.36,-0.28017,-0.2617,-0.018465
0.38,-0.29594,-0.27616,-0.019775
0.4,-0.31229,-0.29035,-0.021933
0.42,-0.32897,-0.30438,-0.024594
0.44,-0.34564,-0.3184,-0.027238
0.46,-0.36194,-0.33259,-0.029351
0.48,-0.37764,-0.34704,-0.030604
0.5,-0.39274,-0.36177,-0.030968
0.52,-0.40742,-0.3767,-0.030722
0.54,-0.42204,-0.39168,-0.03036
0.56,-0.43695,-0.40653,-0.030414
0.58,-0.45241,-0.42114,-0.031273
0.6,-0.4685,-0.43545,-0.033045
0.62,-0.48505,-0.44953,-0.03552
0.64,-0.50176,-0.46352,-0.038242
0.66,-0.51826,-0.47759,-0.040671
0.68,-0.53426,-0.49189,-0.042368
0.7,-0.54963,-0.50648,-0.043147
0.72,-0.56448,-0.52133,-0.043145
0.74,-0.57908,-0.53631,-0.042769
0.76,-0.59381,-0.55126,-0.042556
0.78,-0.60899,-0.566,-0.042986
0.8,-0.62477,-0.58045,-0.044318
0.82,-0.64112,-0.59462,-0.046495
0.84,-0.65778,-0.60862,-0.049165
0.86,-0.67441,-0.62261,-0.051806
0.88,-0.69066,-0.63676,-0.053905
0.9,-0.70633,-0.65119,-0.055138
0.92,-0.7214,-0.66592,-0.055482
0.94,-0.73609,-0.68086,-0.055222
0.96,-0.75071,-0.69586,-0.054855
0.98,-0.76564,-0.71073,-0.054915
1,-0.78112,-0.72533,-0.055787
1.02,-0.7972,-0.73962,-0.057575
1.04,-0.81373,-0.75367,-0.060063
1.06,-0.8304,-0.76761,-0.062793
1.08,-0.84685,-0.78163,-0.065222
1.1,-0.86281,-0.79589,-0.066911
1.12,-0.87815,-0.81047,-0.067677
1.14,-0.89299,-0.82533,-0.067659
1.16,-0.9076,-0.84034,-0.067268
1.18,-0.92235,-0.85531,-0.067044
1.2,-0.93753,-0.87006,-0.067471
1.22,-0.95331,-0.8845,-0.068807
1.24,-0.96963,-0.89863,-0.070995
1.26,-0.98625,-0.91257,-0.073682
1.28,-1.0028,-0.92649,-0.07634
1.3,-1.019,-0.94059,-0.078452
1.32,-1.0347,-0.95499,-0.079687
1.34,-1.0497,-0.96972,-0.080021
1.36,-1.0644,-0.98469,-0.079739
1.38,-1.0791,-0.99972,-0.079343
1.4,-1.094,-1.0146,-0.079373
1.42,-1.1095,-1.0292,-0.080227
1.44,-1.1255,-1.0435,-0.082014
1.46,-1.142,-1.0575,-0.084523
1.48,-1.1586,-1.0713,-0.087291
1.5,-1.175,-1.0853,-0.089762
1.52,-1.191,-1.0995,-0.091482
1.54,-1.2063,-1.114,-0.092255
1.56,-1.2211,-1.1289,-0.092211
1.58,-1.2357,-1.144,-0.09176
1.6,-1.2504,-1.159,-0.091456
1.62,-1.2656,-1.1738,-0.091799
1.64,-1.2812,-1.1882,-0.093056
1.66,-1.2974,-1.2022,-0.095162
1.68,-1.3137,-1.216,-0.097725
1.7,-1.3298,-1.2297,-0.10014
1.72,-1.3452,-1.2434,-0.10174
1.74,-1.3593,-1.2573,-0.10202
1.76,-1.3718,-1.2711,-0.10067
1.78,-1.3821,-1.2845,-0.097626
1.8,-1.3897,-1.2968,-0.092921
1.82,-1.3936,-1.3072,-0.08648
1.84,-1.3924,-1.3145,-0.077907
1.86,-1.3839,-1.3175,-0.066339
1.88,-1.3654,-1.3149,-0.050433
1.9,-1.3338,-1.3053,-0.028516
1.92,-1.2859,-1.2871,0.0011096
1.94,-1.2192,-1.259,0.039771
1.96,-1.132,-1.22,0.088024
1.98,-1.0245,-1.1698,0.14533
2,-0.89871,-1.1086,0.20992
2.02,-0.75934,-1.0381,0.27877
2.04,-0.61314,-0.96098,0.34784
2.06,-0.4688,-0.88115,0.41235
2.08,-0.3362,-0.80336,0.46716
2.1,-0.22544,-0.73251,0.50708
2.12,-0.1458,-0.67284,0.52704
2.14,-0.10466,-0.62696,0.5223
2.16,-0.10662,-0.59503,0.48841
2.18,-0.15287,-0.57416,0.42129
2.2,-0.24104,-0.55831,0.31727
2.22,-0.36546,-0.53873,0.17327
2.24,-0.51783,-0.50504,-0.012788
2.26,-0.6882,-0.44673,-0.24147
2.28,-0.86617,-0.35494,-0.51123
2.3,-1.042,-0.22429,-0.81772
2.32,-1.2076,-0.054273,-1.1533
2.34,-1.357,0.14986,-1.5069
2.36,-1.487,0.37706,-1.8641
2.38,-1.5964,0.61133,-2.2077
2.4,-1.6861,0.83331,-2.5194
2.42,-1.7583,1.0225,-2.7808
2.44,-1.8159,1.1597,-2.9756
2.46,-1.8618,1.2294,-3.0912
2.48,-1.8988,1.2217,-3.1205
2.5,-1.929,1.1336,-3.0626
2.52,-1.9542,0.96915,-2.9234
2.54,-1.9757,0.7389,-2.7146
2.56,-1.9942,0.45851,-2.4527
2.58,-2.0104,0.1467,-2.1571
2.6,-2.0244,-0.17695,-1.8474
2.62,-2.0358,-0.49412,-1.5417
2.64,-2.0438,-0.78944,-1.2543
2.66,-2.0465,-1.0515,-0.99501
2.68,-2.0411,-1.2732,-0.76794
2.7,-2.0232,-1.4509,-0.57231
2.72,-1.9868,-1.5837,-0.40302
2.74,-1.9241,-1.6721,-0.25193
2.76,-1.8255,-1.7162,-0.10921
2.78,-1.6799,-1.7152,0.035286
2.8,-1.4758,-1.6668,0.19091
2.82,-1.2021,-1.5674,0.36529
2.84,-0.85017,-1.4138,0.56358
2.86,-0.41585,-1.2038,0.78793
2.88,0.098247,-0.93877,1.037
2.9,0.68104,-0.62474,1.3058
2.92,1.312,-0.27338,1.5854
2.94,1.9612,0.097861,1.8634
2.96,2.5914,0.46671,2.1247
2.98,3.1608,0.80796,2.3528
3,3.6273,1.096,2.5312
3.02,3.9538,1.308,2.6458
3.04,4.1125,1.426,2.6865
3.06,4.0886,1.4399,2.6488
3.08,3.8828,1.348,2.5347
3.1,3.5105,1.1577,2.3528
3.12,3.0006,0.88383,2.1168
3.14,2.3911,0.54701,1.8441
3.16,1.7247,0.17109,1.5536
3.18,1.0434,-0.21974,1.2632
3.2,0.38467,-0.6034,0.98807
3.22,-0.22234,-0.96188,0.73954
3.24,-0.75796,-1.2824,0.52445
3.26,-1.2121,-1.5578,0.34564
3.28,-1.5831,-1.7859,0.20285
3.3,-1.8749,-1.9688,0.093884
3.32,-2.0953,-2.111,0.015751
3.34,-2.2529,-2.2186,-0.034374
3.36,-2.3556,-2.297,-0.058567
3.38,-2.4084,-2.3506,-0.057862
3.4,-2.4133,-2.3811,-0.032201
3.42,-2.3682,-2.3877,0.019512
3.44,-2.2671,-2.3664,0.099295
3.46,-2.1007,-2.3106,0.20993
3.48,-1.857,-2.2117,0.35468
3.5,-1.5234,-2.0602,0.53678
3.52,-1.0889,-1.8476,0.75867
3.54,-0.54682,-1.5677,1.0209
3.56,0.10191,-1.2191,1.321
3.58,0.84599,-0.80619,1.6522
3.6,1.6619,-0.34083,2.0028
3.62,2.5137,0.15777,2.356
3.64,3.3546,0.66397,2.6907
3.66,4.1307,1.1479,2.9828
3.68,4.7862,1.5787,3.2075
3.7,5.2701,1.9286,3.3415
3.72,5.5423,2.1772,3.3652
3.74,5.579,2.3145,3.2644
3.76,5.3756,2.3439,3.0317
3.78,4.9477,2.2817,2.666
3.8,4.329,2.1559,2.1732
3.82,3.5669,2.0024,1.5645
3.84,2.7163,1.8595,0.85684
3.86,1.8337,1.7623,0.071439
3.88,0.97077,1.7366,-0.76582
3.9,0.17031,1.7951,-1.6248
3.92,-0.53624,1.935,-2.4712
3.94,-1.1291,2.1386,-3.2677
3.96,-1.5986,2.3767,-3.9753
3.98,-1.9422,2.6133,-4.5556
4,-2.1612,2.8127,-4.9739
4.02,-2.2577,2.9452,-5.2028
4.04,-2.2322,2.9926,-5.2248
4.06,-2.0835,2.9515,-5.035
4.08,-1.8087,2.8329,-4.6417
4.1,-1.4059,2.6607,-4.0665
4.12,-0.87637,2.466,-3.3424
4.14,-0.22855,2.282,-2.5105
4.16,0.51988,2.1369,-1.617
4.18,1.3401,2.0492,-0.70912
4.2,2.1923,2.0243,0.16803
4.22,3.0274,2.0533,0.97416
4.24,3.7908,2.115,1.6759
4.26,4.4276,2.1798,2.2478
4.28,4.8884,2.2149,2.6735
4.3,5.1351,2.1895,2.9456
4.32,5.1458,2.0804,3.0654
4.34,4.9178,1.8751,3.0426
4.36,4.468,1.5742,2.8938
4.38,3.8312,1.1904,2.6408
4.4,3.0556,0.74751,2.3081
4.42,2.1973,0.27666,1.9206
4.44,1.3133,-0.18685,1.5002
4.46,0.45627,-0.60744,1.0637
4.48,-0.33082,-0.95245,0.62163
4.5,-1.0169,-1.1948,0.17784
4.52,-1.5837,-1.3147,-0.26903
4.54,-2.0241,-1.3011,-0.72302
4.56,-2.3399,-1.1522,-1.1877
4.58,-2.5385,-0.87575,-1.6628
4.6,-2.6308,-0.48896,-2.1418
4.62,-2.6285,-0.017631,-2.6108
4.64,-2.5443,0.50497,-3.0492
4.66,-2.3916,1.0402,-3.4318
4.68,-2.1857,1.5468,-3.7325
4.7,-1.9442,1.9842,-3.9284
4.72,-1.6875,2.3162,-4.0037
4.74,-1.4376,2.5145,-3.9522
4.76,-1.2174,2.5616,-3.779
4.78,-1.0475,2.4521,-3.4995
4.8,-0.94422,2.1935,-3.1377
4.82,-0.91768,1.8046,-2.7223
4.84,-0.97021,1.3133,-2.2835
4.86,-1.0963,0.75259,-1.8489
4.88,-1.2836,0.1575,-1.4411
4.9,-1.514,-0.43866,-1.0753
4.92,-1.7661,-1.0067,-0.75936
4.94,-2.0167,-1.5231,-0.49359
4.96,-2.2423,-1.9699,-0.27233
4.98,-2.42,-2.3346,-0.085419
5,-2.5283,-2.6083,0.079927
5.02,-2.5477,-2.7851,0.2374
5.04,-2.4612,-2.8612,0.40002
5.06,-2.2561,-2.8348,0.57877
5.08,-1.9255,-2.707,0.78142
5.1,-1.4708,-2.4825,1.0117
5.12,-0.90317,-2.1718,1.2686
5.14,-0.24509,-1.7914,1.5463
5.16,0.46972,-1.3642,1.834
5.18,1.198,-0.91905,2.1171
5.2,1.8902,-0.48806,2.3783
5.22,2.495,-0.10429,2.5993
5.24,2.9648,0.20182,2.7629
5.26,3.2608,0.4057,2.8551
5.28,3.3577,0.49128,2.8664
5.3,3.2464,0.45272,2.7937
5.32,2.9349,0.29481,2.6401
5.34,2.4469,0.032126,2.4148
5.36,1.819,-0.31288,2.1318
5.38,1.0957,-0.71254,1.8082
5.4,0.32483,-1.1369,1.4617
5.42,-0.44782,-1.5565,1.1086
5.44,-1.1827,-1.9449,0.7622
5.46,-1.8497,-2.2808,0.43108
5.48,-2.4292,-2.5485,0.11923
5.5,-2.9128,-2.7391,-0.17364
5.52,-3.3012,-2.8504,-0.45075
5.54,-3.6026,-2.8862,-0.71637
5.56,-3.8298,-2.856,-0.97385
5.58,-3.9974,-2.7736,-1.2238
5.6,-4.1193,-2.6563,-1.463
5.62,-4.2075,-2.5236,-1.6839
5.64,-4.2707,-2.3953,-1.8755
5.66,-4.3145,-2.2897,-2.0248
5.68,-4.3412,-2.2225,-2.1187
5.7,-4.3506,-2.2043,-2.1463
5.72,-4.3402,-2.2396,-2.1006
5.74,-4.3056,-2.3257,-1.9799
5.76,-4.2393,-2.452,-1.7873
5.78,-4.1309,-2.6005,-1.5303
5.8,-3.9661,-2.7469,-1.2192
5.82,-3.7269,-2.8623,-0.8646
5.84,-3.3921,-2.9157,-0.47644
5.86,-2.9397,-2.8771,-0.062553
5.88,-2.3499,-2.721,0.3711
5.9,-1.6093,-2.4287,0.81936
5.92,-0.71576,-1.9917,1.2759
5.94,0.31787,-1.4133,1.7312
5.96,1.461,-0.70926,2.1703
5.98,2.6649,0.092611,2.5723
6,3.8653,0.95416,2.9111
6.02,4.9872,1.8298,3.1574
6.04,5.9526,2.6701,3.2825
6.06,6.6893,3.4264,3.2629
6.08,7.1395,4.0544,3.0851
6.1,7.2674,4.5185,2.7489
6.12,7.0639,4.7945,2.2695
6.14,6.5483,4.871,1.6773
6.16,5.7658,4.7504,1.0155
6.18,4.7824,4.4476,0.33486
6.2,3.6769,3.9883,-0.31141
6.22,2.5317,3.4062,-0.87449
6.24,1.4242,2.7396,-1.3154
6.26,0.41893,2.0279,-1.609
6.28,-0.43748,1.3087,-1.7462
6.3,-1.1191,0.61462,-1.7337
6.32,-1.6203,-0.028811,-1.5915
6.34,-1.9536,-0.60432,-1.3493
6.36,-2.145,-1.1034,-1.0415
6.38,-2.2291,-1.5259,-0.70323
6.4,-2.2439,-1.8782,-0.36573
6.42,-2.2258,-2.1718,-0.054002
6.44,-2.2054,-2.4202,0.21475
6.46,-2.2051,-2.6364,0.43134
6.48,-2.237,-2.8308,0.59379
6.5,-2.3029,-3.0089,0.70602
6.52,-2.3944,-3.1707,0.77625
6.54,-2.4952,-3.3108,0.81555
6.56,-2.5831,-3.4196,0.83644
6.58,-2.6332,-3.485,0.85176
6.6,-2.6217,-3.4952,0.87345
6.62,-2.5291,-3.4404,0.9113
6.64,-2.3435,-3.315,0.97149
6.66,-2.0634,-3.1184,1.055
6.68,-1.6986,-2.8548,1.1563
6.7,-1.2699,-2.5321,1.2622
6.72,-0.808,-2.1603,1.3523
6.74,-0.34931,-1.7493,1.4
6.76,0.068179,-1.3075,1.3756
6.78,0.41049,-0.83989,1.2504
6.8,0.65301,-0.34844,1.0015
6.82,0.78515,0.16777,0.61738
6.84,0.81345,0.71107,0.10237
6.86,0.76247,1.2834,-0.52092
6.88,0.67312,1.8843,-1.2112
6.9,0.59832,2.5096,-1.9113
6.92,0.59641,3.1499,-2.5535
6.94,0.72301,3.7907,-3.0677
6.96,1.0224,4.4125,-3.39
6.98,1.5198,4.9918,-3.472
7,2.2153,5.5032,-3.2879
7.02,3.0813,5.9209,-2.8395
7.04,4.064,6.2212,-2.1572
7.06,5.0876,6.3849,-1.2973
7.08,6.0633,6.3993,-0.33603
7.1,6.9001,6.2608,0.63937
7.12,7.5167,5.976,1.5407
7.14,7.8518,5.5629,2.2889
7.16,7.8734,5.0506,2.8227
7.18,7.5825,4.4776,3.1049
7.2,7.0138,3.8888,3.125
7.22,6.2302,3.3312,2.899
7.24,5.3145,2.8488,2.4657
7.26,4.3581,2.4772,1.8809
7.28,3.4483,2.2385,1.2098
7.3,2.6576,2.1382,0.51939
7.32,2.0348,2.1637,-0.12895
7.34,1.6005,2.2856,-0.68512
7.36,1.3468,2.4611,-1.1143
7.38,1.2411,2.6396,-1.3986
7.4,1.2329,2.7697,-1.5368
7.42,1.2635,2.8056,-1.5421
7.44,1.2747,2.7131,-1.4384
7.46,1.2179,2.4739,-1.256
7.48,1.0597,2.0868,-1.0271
7.5,0.78546,1.5671,-0.78168
7.52,0.39935,0.94329,-0.54394
7.54,-0.078375,0.25225,-0.33062
7.56,-0.61597,-0.46589,-0.15008
7.58,-1.176,-1.1731,-0.0029405
7.6,-1.7213,-1.8374,0.11618
7.62,-2.2197,-2.4359,0.21628
7.64,-2.6478,-2.9551,0.30729
7.66,-2.9928,-3.3903,0.39757
7.68,-3.2514,-3.7435,0.49208
7.7,-3.4287,-4.0202,0.59146
7.72,-3.5344,-4.2265,0.6921
7.74,-3.5788,-4.366,0.7872
7.76,-3.5698,-4.4384,0.86855
7.78,-3.5094,-4.438,0.92856
7.8,-3.3928,-4.3549,0.96217
7.82,-3.2083,-4.1766,0.96824
7.84,-2.9403,-3.8903,0.95006
7.86,-2.5721,-3.487,0.91489
7.88,-2.0915,-2.9641,0.87261
7.9,-1.4951,-2.3289,0.8338
7.92,-0.79285,-1.6004,0.80754
7.94,-0.0098272,-0.80935,0.79952
7.96,0.81321,0.0024571,0.81075
7.98,1.6227,0.78544,0.83726
8,2.3573,1.4866,0.8707
8.02,2.9547,2.0549,0.89979
8.04,3.3594,2.4471,0.91232
8.06,3.5296,2.6325,0.89706
8.08,3.4431,2.5977,0.84536
8.1,3.1,2.348,0.75197
8.12,2.5228,1.9079,0.61496
8.14,1.7533,1.3185,0.4348
8.16,0.84678,0.63378,0.213
8.18,-0.13467,-0.085282,-0.049392
8.2,-1.1295,-0.77682,-0.35273
8.22,-2.0833,-1.3843,-0.69899
8.24,-2.9527,-1.8618,-1.0909
8.26,-3.7083,-2.1784,-1.5299
8.28,-4.3341,-2.3199,-2.0142
8.3,-4.8256,-2.2898,-2.5357
8.32,-5.1863,-2.1076,-3.0787
8.34,-5.4245,-1.8058,-3.6188
8.36,-5.5501,-1.426,-4.1241
8.38,-5.5721,-1.0143,-4.5578
8.4,-5.4987,-0.61612,-4.8826
8.42,-5.3372,-0.2724,-5.0648
8.44,-5.0958,-0.015595,-5.0802
8.46,-4.7847,0.13242,-4.9172
8.48,-4.4185,0.16145,-4.5799
8.5,-4.0157,0.072594,-4.0883
8.52,-3.5994,-0.12326,-3.4761
8.54,-3.1949,-0.40791,-2.787
8.56,-2.8282,-0.75871,-2.0695
8.58,-2.5223,-1.1515,-1.3708
8.6,-2.2951,-1.5633,-0.73177
8.62,-2.1563,-1.9737,-0.18262
8.64,-2.1069,-2.3661,0.25924
8.66,-2.1385,-2.7277,0.58927
8.68,-2.2347,-3.0484,0.81371
8.7,-2.3736,-3.3196,0.94598
8.72,-2.5313,-3.5335,1.0022
8.74,-2.6846,-3.6815,0.99693
8.76,-2.8149,-3.7544,0.93953
8.78,-2.9098,-3.7425,0.83271
8.8,-2.9643,-3.6371,0.67276
8.82,-2.9798,-3.4318,0.45197
8.84,-2.9624,-3.1249,0.16257
8.86,-2.9196,-2.721,-0.1986
8.88,-2.8578,-2.232,-0.62582
8.9,-2.7794,-1.6778,-1.1016
8.92,-2.6813,-1.0854,-1.5959
8.94,-2.5558,-0.48718,-2.0686
8.96,-2.3921,0.081742,-2.4738
8.98,-2.1796,0.58702,-2.7667
9,-1.9118,0.99867,-2.9104
9.02,-1.5887,1.2946,-2.8833
9.04,-1.2195,1.4631,-2.6826
9.06,-0.82115,1.5051,-2.3262
9.08,-0.41657,1.4335,-1.8501
9.1,-0.029802,1.2728,-1.3026
9.12,0.31905,1.0558,-0.73672
9.14,0.61865,0.81966,-0.201
9.16,0.86959,0.60184,0.26775
9.18,1.0849,0.43518,0.64971
9.2,1.2876,0.34412,0.94351
9.22,1.5059,0.342,1.1639
9.24,1.7665,0.43002,1.3365
9.26,2.0882,0.5979,1.4903
9.28,2.4772,0.82634,1.6509
9.3,2.9252,1.0905,1.8347
9.32,3.411,1.3645,2.0465
9.34,3.9056,1.6251,2.2806
9.36,4.3796,1.8555,2.5241
9.38,4.8102,2.047,2.7632
9.4,5.188,2.1997,2.9883
9.42,5.5192,2.3208,3.1984
9.44,5.8246,2.4219,3.4027
9.46,6.1339,2.5161,3.6178
9.48,6.4775,2.6138,3.8636
9.5,6.8766,2.7204,4.1562
9.52,7.335,2.8335,4.5015
9.54,7.834,2.9436,4.8904
9.56,8.3316,3.0343,5.2973
9.58,8.768,3.0855,5.6826
9.6,9.0742,3.076,5.9982
9.62,9.1838,2.9877,6.1961
9.64,9.0447,2.8084,6.2364
9.66,8.629,2.5337,6.0952
9.68,7.9378,2.1687,5.769
9.7,7.0019,1.7268,5.2751
9.72,5.8769,1.228,4.6488
9.74,4.6341,0.69657,3.9375
9.76,3.3504,0.15737,3.193
9.78,2.0978,-0.36657,2.4644
9.8,0.93533,-0.85652,1.7919
9.82,-0.096037,-1.2991,1.203
9.84,-0.97402,-1.6862,0.71222
9.86,-1.693,-2.0143,0.32134
9.88,-2.2596,-2.2823,0.022714
9.9,-2.6879,-2.49,-0.19787
9.92,-2.9951,-2.6368,-0.3583
9.94,-3.1988,-2.7208,-0.47802
9.96,-3.316,-2.7394,-0.57665
9.98,-3.3638,-2.6908,-0.67301
10,-3.3602,-2.576,-0.78424
10.02,-3.3255,-2.401,-0.92456
10.04,-3.2822,-2.1786,-1.1037
10.06,-3.2539,-1.9289,-1.325
10.08,-3.2629,-1.6787,-1.5842
10.1,-3.3277,-1.4588,-1.8689
10.12,-3.4599,-1.3005,-2.1594
10.14,-3.6622,-1.2314,-2.4309
10.16,-3.9278,-1.2704,-2.6574
10.18,-4.2403,-1.4249,-2.8155
10.2,-4.5758,-1.6881,-2.8877
10.22,-4.9043,-2.0394,-2.8648
10.24,-5.1922,-2.4459,-2.7464
10.26,-5.4046,-2.8657,-2.5389
10.28,-5.5061,-3.2529,-2.2531
10.3,-5.4634,-3.5622,-1.9012
10.32,-5.2468,-3.753,-1.4938
10.34,-4.8327,-3.7933,-1.0394
10.36,-4.207,-3.6614,-0.54559
10.38,-3.3689,-3.347,-0.021913
10.4,-2.3344,-2.8508,0.51638
10.42,-1.139,-2.1839,1.0449
10.44,0.16231,-1.3664,1.5287
10.46,1.4968,-0.42678,1.9236
10.48,2.7797,0.5993,2.1804
10.5,3.9221,1.6695,2.2526
10.52,4.8405,2.7362,2.1044
10.54,5.4668,3.7479,1.719
10.56,5.7566,4.6524,1.1042
10.58,5.6946,5.4003,0.29425
10.6,5.2967,5.9498,-0.65311
10.62,4.608,6.2716,-1.6636
10.64,3.6968,6.3533,-2.6566
10.66,2.6467,6.2027,-3.556
10.68,1.548,5.8489,-4.3009
10.7,0.4886,5.3407,-4.8521
10.72,-0.45307,4.7422,-5.1952
10.74,-1.2133,4.1263,-5.3395
10.76,-1.746,3.5663,-5.3123
10.78,-2.0244,3.1274,-5.1517
10.8,-2.0402,2.8584,-4.8986
10.82,-1.803,2.7861,-4.5892
10.84,-1.3382,2.9126,-4.2508
10.86,-0.68443,3.2152,-3.8996
10.88,0.10927,3.6506,-3.5413
10.9,0.98759,4.1609,-3.1733
10.92,1.8936,4.682,-2.7884
10.94,2.7739,5.1516,-2.3777
10.96,3.5832,5.5164,-1.9332
10.98,4.2888,5.738,-1.4492
11,4.8718,5.7953,-0.92348
11.02,5.3277,5.6847,-0.35707
11.04,5.6628,5.4178,0.24496
11.06,5.8901,5.017,0.87307
11.08,6.0232,4.5107,1.5124
11.1,6.0706,3.9284,2.1422
11.12,6.0325,3.2967,2.7358
11.14,5.8986,2.6368,3.2618
11.16,5.6506,1.9639,3.6867
11.18,5.266,1.2871,3.9789
11.2,4.7248,0.6118,4.113
11.22,4.0155,-0.059096,4.0746
11.24,3.141,-0.72267,3.8637
11.26,2.1213,-1.3747,3.496
11.28,0.99333,-2.0089,3.0022
11.3,-0.19191,-2.6167,2.4248
11.32,-1.3755,-3.1879,1.8124
11.34,-2.4974,-3.7112,1.2138
11.36,-3.5037,-4.1754,0.67167
11.38,-4.3521,-4.5698,0.2177
11.4,-5.0157,-4.8851,-0.1306
11.42,-5.4839,-5.1136,-0.37032
11.44,-5.7613,-5.2498,-0.51149
11.46,-5.8643,-5.2908,-0.57349
11.48,-5.8176,-5.2371,-0.58047
11.5,-5.6492,-5.0926,-0.5566
11.52,-5.3878,-4.866,-0.52184
11.54,-5.0594,-4.5703,-0.48907
11.56,-4.6862,-4.2235,-0.46265
11.58,-4.286,-3.8473,-0.43863
11.6,-3.8725,-3.4662,-0.40631
11.62,-3.4565,-3.1056,-0.35092
11.64,-3.0472,-2.7902,-0.25695
11.66,-2.6532,-2.5416,-0.11154
11.68,-2.2845,-2.3768,0.092233
11.7,-1.9534,-2.3064,0.35296
11.72,-1.6747,-2.3341,0.65942
11.74,-1.4657,-2.4561,0.99044
11.76,-1.345,-2.6612,1.3162
11.78,-1.3302,-2.9312,1.6011
11.8,-1.4351,-3.2421,1.807
11.82,-1.6663,-3.5648,1.8985
11.84,-2.0207,-3.8677,1.847
11.86,-2.4832,-4.1182,1.635
11.88,-3.0265,-4.2856,1.2591
11.9,-3.6129,-4.3444,0.73149
11.92,-4.1972,-4.2765,0.079282
11.94,-4.732,-4.0746,-0.65745
11.96,-5.1729,-3.7432,-1.4297
11.98,-5.4837,-3.2992,-2.1845
12,-5.6411,-2.7708,-2.8703
12.02,-5.6369,-2.1944,-3.4425
12.04,-5.4786,-1.6108,-3.8678
12.06,-5.1879,-1.0602,-4.1277
12.08,-4.7981,-0.57785,-4.2202
12.1,-4.3493,-0.18968,-4.1596
12.12,-3.8843,0.089733,-3.9741
12.14,-3.4446,0.25787,-3.7025
12.16,-3.066,0.32286,-3.3889
12.18,-2.7762,0.30058,-3.0768
12.2,-2.5927,0.21086,-2.8036
12.22,-2.5215,0.073486,-2.595
12.24,-2.5571,-0.095036,-2.4621
12.26,-2.6831,-0.28353,-2.3995
12.28,-2.8737,-0.48661,-2.3871
12.3,-3.0967,-0.70368,-2.393
12.32,-3.3161,-0.93675,-2.3794
12.34,-3.4964,-1.1877,-2.3087
12.36,-3.6055,-1.4553,-2.1502
12.38,-3.6186,-1.7336,-1.8851
12.4,-3.5193,-2.0102,-1.5091
12.42,-3.3004,-2.2667,-1.0336
12.44,-2.9626,-2.48,-0.48265
12.46,-2.5125,-2.6236,0.11116
12.48,-1.9593,-2.6714,0.71208
12.5,-1.3126,-2.5995,1.2869
12.52,-0.57987,-2.3893,1.8094
12.54,0.23342,-2.0298,2.2633
12.56,1.1232,-1.5191,2.6423
12.58,2.0844,-0.86505,2.9495
12.6,3.1087,-0.085476,3.1942
12.62,4.1818,0.79287,3.3889
12.64,5.2823,1.7361,3.5462
12.66,6.3823,2.7059,3.6764
12.68,7.449,3.6623,3.7867
12.7,8.4479,4.5674,3.8805
12.72,9.3464,5.388,3.9584
12.74,10.117,6.0986,4.0183
12.76,10.739,6.6824,4.0562
12.78,11.198,7.1317,4.0662
12.8,11.487,7.4467,4.0403
12.82,11.602,7.6336,3.9682
12.84,11.539,7.7015,3.8378
12.86,11.296,7.6595,3.6364
12.88,10.867,7.5147,3.3526
12.9,10.25,7.2707,2.9792
12.92,9.444,6.9275,2.5165
12.94,8.4577,6.483,1.9747
12.96,7.311,5.9353,1.3758
12.98,6.0381,5.2856,0.75258
13,4.6878,4.5408,0.14706
13.02,3.3211,3.7155,-0.39443
13.04,2.0061,2.8327,-0.82663
13.06,0.81144,1.923,-1.1115
13.08,-0.20205,1.022,-1.224
13.1,-0.98859,0.16745,-1.156
13.12,-1.5235,-0.60497,-0.91849
13.14,-1.8063,-1.2654,-0.54091
13.16,-1.8615,-1.793,-0.068481
13.18,-1.7351,-2.1779,0.44286
13.2,-1.4892,-2.4218,0.9326
13.22,-1.1945,-2.5368,1.3424
13.24,-0.92161,-2.5438,1.6222
13.26,-0.73257,-2.4688,1.7363
13.28,-0.67352,-2.3396,1.666
13.3,-0.76923,-2.182,1.4128
13.32,-1.0204,-2.0174,0.99708
13.34,-1.4035,-1.8601,0.45667
13.36,-1.8741,-1.7167,-0.15741
13.38,-2.3725,-1.5862,-0.78626
13.4,-2.831,-1.4618,-1.3692
13.42,-3.1833,-1.3331,-1.8502
13.44,-3.3728,-1.1891,-2.1836
13.46,-3.3604,-1.0216,-2.3389
13.48,-3.1303,-0.82733,-2.303
13.5,-2.6919,-0.61028,-2.0817
13.52,-2.0793,-0.38188,-1.6974
13.54,-1.3468,-0.16041,-1.1864
13.56,-0.56231,0.03124,-0.59355
13.58,0.20141,0.16864,0.03277
13.6,0.87566,0.22956,0.6461
13.62,1.4039,0.19757,1.2063
13.64,1.7477,0.06498,1.6827
13.66,1.8902,-0.1653,2.0555
13.68,1.8366,-0.47953,2.3161
13.7,1.6111,-0.85438,2.4655
13.72,1.2526,-1.2595,2.5122
13.74,0.80871,-1.6612,2.47
13.76,0.32905,-2.0263,2.3553
13.78,-0.14009,-2.3254,2.1853
13.8,-0.56034,-2.5365,1.9762
13.82,-0.90389,-2.646,1.7421
13.84,-1.1545,-2.6491,1.4946
13.86,-1.3068,-2.5494,1.2426
13.88,-1.3644,-2.3564,0.99202
13.9,-1.3375,-2.0837,0.74618
13.92,-1.24,-1.7463,0.50635
13.94,-1.0866,-1.359,0.27234
13.96,-0.89116,-0.93464,0.043477
13.98,-0.66457,-0.48438,-0.1802
14,-0.41445,-0.017771,-0.39668
14.02,-0.14487,0.45599,-0.60086
14.04,0.14301,0.92678,-0.78377
14.06,0.44978,1.3823,-0.93248
14.08,0.77636,1.8073,-1.0309
14.1,1.1223,2.184,-1.0617
14.12,1.4841,2.4928,-1.0087
14.14,1.8542,2.7147,-0.86045
14.16,2.2199,2.8336,-0.61368
14.18,2.5634,2.8397,-0.27622
14.2,2.8626,2.7317,0.13097
14.22,3.0929,2.5193,0.57358
14.24,3.2292,2.2236,1.0057
14.26,3.2496,1.876,1.3736
14.28,3.1377,1.516,1.6218
14.3,2.8862,1.187,1.6991
14.32,2.4981,0.93148,1.5667
14.34,1.9885,0.7853,1.2032
14.36,1.383,0.77332,0.60963
14.38,0.71569,0.90557,-0.18988
14.4,0.025898,1.1756,-1.1497
14.42,-0.64698,1.5607,-2.2077
14.44,-1.268,2.0246,-3.2927
14.46,-1.8113,2.5218,-4.3331
14.48,-2.263,3.0027,-5.2656
14.5,-2.6229,3.4194,-6.0422
14.52,-2.9037,3.731,-6.6347
14.54,-3.1287,3.9076,-7.0363
14.56,-3.3273,3.9317,-7.259
14.58,-3.5302,3.7993,-7.3295
14.6,-3.7643,3.5179,-7.2822
14.62,-4.0485,3.1035,-7.152
14.64,-4.3907,2.5777,-6.9684
14.66,-4.7868,1.9639,-6.7508
14.68,-5.2217,1.2847,-6.5064
14.7,-5.6718,0.55978,-6.2315
14.72,-6.1088,-0.19461,-5.9142
14.74,-6.5041,-0.96538,-5.5387
14.76,-6.8324,-1.7417,-5.0907
14.78,-7.0753,-2.5136,-4.5617
14.8,-7.2234,-3.2709,-3.9525
14.82,-7.2763,-4.0021,-3.2742
14.84,-7.2425,-4.6947,-2.5478
14.86,-7.1368,-5.3347,-1.8021
14.88,-6.9775,-5.908,-1.0695
14.9,-6.7833,-6.4009,-0.38241
14.92,-6.5701,-6.8013,0.23111
14.94,-6.3481,-7.0988,0.75062
14.96,-6.1202,-7.2855,1.1653
14.98,-5.8814,-7.3559,1.4745
15,-5.6192,-7.3063,1.6871
15.02,-5.3159,-7.1352,1.8193
15.04,-4.9508,-6.8429,1.8921
15.06,-4.5037,-6.4319,1.9282
15.08,-3.9585,-5.9076,1.9491
15.1,-3.3052,-5.2791,1.9738
15.12,-2.5428,-4.5598,2.017
15.14,-1.6791,-3.7684,2.0894
15.16,-0.73071,-2.9287,2.198
15.18,0.27866,-2.0688,2.3474
15.2,1.3207,-1.2197,2.5404
15.22,2.3653,-0.41329,2.7786
15.24,3.3824,0.32076,3.0616
15.26,4.3445,0.9577,3.3869
15.28,5.2277,1.4804,3.7473
15.3,6.0116,1.881,4.1305
15.32,6.6796,2.1623,4.5173
15.34,7.2182,2.3365,4.8817
15.36,7.6168,2.4241,5.1926
15.38,7.8669,2.451,5.4159
15.4,7.963,2.4445,5.5185
15.42,7.9026,2.4305,5.472
15.44,7.6869,2.4295,5.2575
15.46,7.3221,2.4541,4.868
15.48,6.8191,2.5082,4.311
15.5,6.1949,2.5866,3.6084
15.52,5.4719,2.6767,2.7952
15.54,4.6777,2.7609,1.9168
15.56,3.8446,2.8194,1.0252
15.58,3.0085,2.8339,0.17463
15.6,2.2068,2.79,-0.58325
15.62,1.4763,2.6796,-1.2033
15.64,0.85029,2.5016,-1.6513
15.66,0.3549,2.2616,-1.9067
15.68,0.0057159,1.9709,-1.9652
15.7,-0.19516,1.6447,-1.8399
15.72,-0.26072,1.2994,-1.5601
15.74,-0.21861,0.95053,-1.1691
15.76,-0.10817,0.61122,-0.71939
15.78,0.025071,0.29085,-0.26578
15.8,0.13685,-0.0050792,0.14193
15.82,0.1925,-0.27449,0.46699
15.84,0.17455,-0.51763,0.69218
15.86,0.087915,-0.73575,0.82366
15.88,-0.038687,-0.92973,0.89104
15.9,-0.15597,-1.099,0.94302
15.92,-0.20183,-1.2409,1.039
15.94,-0.11251,-1.3504,1.2379
15.96,0.16462,-1.421,1.5856
15.98,0.65915,-1.4448,2.1039
16,1.3689,-1.414,2.7829
16.02,2.2564,-1.322,3.5784
16.04,3.251,-1.1643,4.4153
16.06,4.2574,-0.93932,5.1968
16.08,5.1681,-0.64927,5.8174
16.1,5.8785,-0.30025,6.1787
16.12,6.3013,0.097492,6.2038
16.14,6.3792,0.52983,5.8494
16.16,6.0918,0.97922,5.1126
16.18,5.4582,1.4255,4.0326
16.2,4.5334,1.8473,2.6861
16.22,3.4015,2.2231,1.1784
16.24,2.1648,2.5336,-0.36876
16.26,0.93308,2.7631,-1.83
16.28,-0.18756,2.902,-3.0896
16.3,-1.1038,2.9478,-4.0516
16.32,-1.7422,2.9061,-4.6483
16.34,-2.0542,2.7908,-4.845
16.36,-2.019,2.6226,-4.6416
16.38,-1.6444,2.4277,-4.072
16.4,-0.96645,2.234,-3.2005
16.42,-0.047318,2.0686,-2.1159
16.44,1.0291,1.9537,-0.92465
16.46,2.1629,1.9041,0.25878
16.48,3.2464,1.925,1.3214
16.5,4.1736,2.0114,2.1621
16.52,4.8499,2.1487,2.7013
16.54,5.2027,2.3145,2.8882
16.56,5.1885,2.4818,2.7067
16.58,4.7985,2.6227,2.1758
16.6,4.0591,2.7112,1.3479
16.62,3.0293,2.7267,0.30258
16.64,1.7936,2.6559,-0.86238
16.66,0.45199,2.4936,-2.0416
16.68,-0.89053,2.2422,-3.1327
16.7,-2.1355,1.9108,-4.0463
16.72,-3.2002,1.5133,-4.7135
16.74,-4.0247,1.0658,-5.0904
16.76,-4.5752,0.58506,-5.1602
16.78,-4.8453,0.08691,-4.9322
16.8,-4.8536,-0.4148,-4.4388
16.82,-4.6398,-0.90848,-3.7313
16.84,-4.2593,-1.3847,-2.8746
16.86,-3.7772,-1.8358,-1.9414
16.88,-3.2629,-2.2556,-1.0073
16.9,-2.7834,-2.6389,-0.14443
16.92,-2.3988,-2.982,0.58319
16.94,-2.1575,-3.2822,1.1247
16.96,-2.0926,-3.5388,1.4462
16.98,-2.2193,-3.7531,1.5339
17,-2.5341,-3.9287,1.3946
17.02,-3.0159,-4.0712,1.0553
17.04,-3.6279,-4.1879,0.56001
17.06,-4.3225,-4.2869,-0.035604
17.08,-5.0462,-4.3761,-0.67005
17.1,-5.7457,-4.4626,-1.2831
17.12,-6.3733,-4.5514,-1.8219
17.14,-6.8913,-4.6449,-2.2464
17.16,-7.2741,-4.7426,-2.5315
17.18,-7.5095,-4.841,-2.6686
17.2,-7.5966,-4.9334,-2.6633
17.22,-7.5432,-5.0105,-2.5328
17.24,-7.3623,-5.0603,-2.302
17.26,-7.0682,-5.0686,-1.9997
17.28,-6.6747,-5.0193,-1.6554
17.3,-6.1931,-4.8953,-1.2977
17.32,-5.6325,-4.679,-0.9535
17.34,-5.0016,-4.3539,-0.64774
17.36,-4.3099,-3.9058,-0.40408
17.38,-3.5699,-3.3253,-0.24457
17.4,-2.7978,-2.609,-0.18877
17.42,-2.0131,-1.7615,-0.25166
17.44,-1.2372,-0.79635,-0.44083
17.46,-0.48966,0.26359,-0.75326
17.48,0.21439,1.387,-1.1726
17.5,0.8678,2.5358,-1.668
17.52,1.473,3.6676,-2.1946
17.54,2.042,4.7389,-2.6968
17.56,2.5941,5.708,-3.1139
17.58,3.1513,6.5386,-3.3873
17.6,3.7331,7.2015,-3.4684
17.62,4.3504,7.6765,-3.3261
17.64,5.0004,7.9526,-2.9522
17.66,5.6638,8.0279,-2.364
17.68,6.3049,7.9085,-1.6036
17.7,6.8746,7.6072,-0.73258
17.72,7.3165,7.1417,0.17478
17.74,7.5749,6.5335,1.0414
17.76,7.6032,5.8066,1.7966
17.78,7.3715,4.9864,2.3851
17.8,6.8717,4.0995,2.7722
17.82,6.1193,3.1726,2.9467
17.84,5.1518,2.2319,2.9199
17.86,4.0235,1.3025,2.721
17.88,2.7982,0.40722,2.391
17.9,1.5414,-0.4343,1.9757
17.92,0.31266,-1.2067,1.5193
17.94,-0.83951,-1.8994,1.0599
17.96,-1.8803,-2.5072,0.62685
17.98,-2.7883,-3.03,0.24171
18,-3.5522,-3.472,-0.080179
18.02,-4.167,-3.8405,-0.32645
18.04,-4.6299,-4.1448,-0.48503
18.06,-4.9369,-4.3941,-0.54277
18.08,-5.0823,-4.5962,-0.48611
18.1,-5.0602,-4.7565,-0.30367
18.12,-4.8673,-4.8768,0.0095391
18.14,-4.508,-4.9556,0.44758
18.16,-3.9979,-4.9877,0.98989
18.18,-3.3657,-4.9654,1.5997
18.2,-2.6536,-4.8792,2.2256
18.22,-1.9132,-4.7191,2.8059
18.24,-1.1996,-4.4759,3.2762
18.26,-0.5637,-4.1421,3.5784
18.28,-0.044145,-3.7133,3.6692
18.3,0.33895,-3.1887,3.5276
18.32,0.58775,-2.5714,3.1592
18.34,0.72669,-1.8688,2.5955
18.36,0.79864,-1.0922,1.8908
18.38,0.8579,-0.25649,1.1144
18.4,0.96135,0.62025,0.3411
18.42,1.1592,1.5174,-0.3582
18.44,1.4873,2.4126,-0.92528
18.46,1.9614,3.2818,-1.3204
18.48,2.5754,4.1005,-1.5251
18.5,3.303,4.844,-1.541
18.52,4.1014,5.488,-1.3866
18.54,4.9179,6.0099,-1.092
18.56,5.6962,6.3896,-0.69342
18.58,6.3833,6.6109,-0.22764
18.6,6.9338,6.6628,0.27097
18.62,7.3133,6.5407,0.77253
18.64,7.4997,6.2479,1.2518
18.66,7.483,5.7957,1.6873
18.68,7.2639,5.2035,2.0603
18.7,6.8523,4.4985,2.3539
18.72,6.2657,3.7131,2.5526
18.74,5.5274,2.8839,2.6435
18.76,4.6655,2.0481,2.6174
18.78,3.7115,1.2411,2.4704
18.8,2.699,0.49387,2.2051
18.82,1.6616,-0.16952,1.8311
18.84,0.63158,-0.73316,1.3647
18.86,-0.36276,-1.1902,0.8274
18.88,-1.2987,-1.5424,0.24369
18.9,-2.1606,-1.7998,-0.36085
18.92,-2.94,-1.9783,-0.9617
18.94,-3.6351,-2.0984,-1.5367
18.96,-4.249,-2.1823,-2.0666
18.98,-4.7872,-2.2521,-2.5352
19,-5.2551,-2.3268,-2.9283
19.02,-5.6553,-2.4213,-3.234
19.04,-5.9863,-2.5443,-3.442
19.06,-6.2423,-2.6976,-3.5447
19.08,-6.4141,-2.876,-3.5381
19.1,-6.4915,-3.0681,-3.4235
19.12,-6.4664,-3.257,-3.2094
19.14,-6.3355,-3.4226,-2.9129
19.16,-6.1034,-3.5443,-2.5591
19.18,-5.7834,-3.6026,-2.1808
19.2,-5.3978,-3.5826,-1.8152
19.22,-4.9753,-3.4751,-1.5002
19.24,-4.5479,-3.2783,-1.2696
19.26,-4.1465,-2.998,-1.1485
19.28,-3.7957,-2.6469,-1.1488
19.3,-3.5098,-2.2432,-1.2665
19.32,-3.2897,-1.8087,-1.481
19.34,-3.1218,-1.3659,-1.7559
19.36,-2.9788,-0.93613,-2.0427
19.38,-2.8223,-0.53711,-2.2852
19.4,-2.6074,-0.18179,-2.4257
19.42,-2.2884,0.12239,-2.4108
19.44,-1.8243,0.3735,-2.1978
19.46,-1.1841,0.57439,-1.7585
19.48,-0.35148,0.73153,-1.083
19.5,0.67255,0.85373,-0.18118
19.52,1.8685,0.95066,0.91782
19.54,3.1989,1.0317,2.1671
19.56,4.6104,1.1049,3.5055
19.58,6.0377,1.1764,4.8613
19.6,7.4077,1.2498,6.1579
19.62,8.6452,1.326,7.3192
19.64,9.6791,1.4036,8.2755
19.66,10.448,1.4785,8.9695
19.68,10.906,1.5445,9.3613
19.7,11.027,1.5938,9.433
19.72,10.808,1.6175,9.1904
19.74,10.271,1.607,8.6637
19.76,9.4585,1.5544,7.9041
19.78,8.433,1.4539,6.979
19.8,7.2675,1.3034,5.9641
19.82,6.0389,1.1048,4.9341
19.84,4.8192,0.86522,3.9539
19.86,3.6676,0.59696,3.0706
19.88,2.6253,0.31722,2.3081
19.9,1.7124,0.047056,1.6654
19.92,0.9294,-0.19018,1.1196
19.94,0.26056,-0.37095,0.6315
19.96,-0.31918,-0.4738,0.15462
19.98,-0.8369,-0.48172,-0.35519
20,-1.3148,-0.38416,-0.93065
20.02,-1.7651,-0.17854,-1.5866
20.04,-2.1878,0.12904,-2.3169
20.06,-2.5716,0.52393,-3.0955
20.08,-2.8973,0.98392,-3.8812
20.1,-3.143,1.4811,-4.624
20.12,-3.2897,1.984,-5.2737
20.14,-3.3257,2.4606,-5.7863
20.16,-3.2491,2.8807,-6.1297
20.18,-3.0673,3.2182,-6.2855
20.2,-2.7955,3.4536,-6.249
20.22,-2.4522,3.5741,-6.0264
20.24,-2.0559,3.5753,-5.6312
20.26,-1.6214,3.4599,-5.0813
20.28,-1.1582,3.2375,-4.3958
20.3,-0.67168,2.9231,-3.5948
20.32,-0.16468,2.5353,-2.7
20.34,0.35846,2.0948,-1.7364
20.36,0.8885,1.6228,-0.73431
20.38,1.4086,1.1389,0.2697
20.4,1.8931,0.66007,1.233
20.42,2.309,0.19975,2.1092
20.44,2.6184,-0.23316,2.8516
20.46,2.7835,-0.63433,3.4178
20.48,2.7713,-1.0039,3.7751
20.5,2.5583,-1.3456,3.9039
20.52,2.1345,-1.6662,3.8007
20.54,1.5055,-1.9736,3.4791
20.56,0.693,-2.2754,2.9684
20.58,-0.26673,-2.5775,2.3108
20.6,-1.3251,-2.8825,1.5574
20.62,-2.4253,-3.1888,0.76353
20.64,-3.5067,-3.4897,-0.016981
20.66,-4.5102,-3.7739,-0.73626
20.68,-5.3828,-4.0258,-1.357
20.7,-6.0831,-4.2273,-1.8558
20.72,-6.5846,-4.3594,-2.2252
20.74,-6.8786,-4.4042,-2.4744
20.76,-6.9748,-4.3478,-2.627
20.78,-6.9003,-4.1817,-2.7186
20.8,-6.6955,-3.9048,-2.7907
20.82,-6.409,-3.5244,-2.8846
20.84,-6.0913,-3.0563,-3.035
20.86,-5.7874,-2.5236,-3.2638
20.88,-5.5321,-1.9557,-3.5764
20.9,-5.3456,-1.3855,-3.9601
20.92,-5.2326,-0.84647,-4.3861
20.94,-5.1841,-0.3695,-4.8146
20.96,-5.1807,0.020072,-5.2008
20.98,-5.1984,0.30496,-5.5034
21,-5.2131,0.47769,-5.6908
21.02,-5.2052,0.54121,-5.7464
21.04,-5.1619,0.50852,-5.6705
21.06,-5.0774,0.40114,-5.4785
21.08,-4.9505,0.24681,-5.1973
21.1,-4.7823,0.076597,-4.8589
21.12,-4.5718,-0.078211,-4.4935
21.14,-4.3136,-0.18905,-4.1245
21.16,-3.9965,-0.23256,-3.7639
21.18,-3.6043,-0.19238,-3.4119
21.2,-3.118,-0.060181,-3.0578
21.22,-2.5199,0.16412,-2.684
21.24,-1.7979,0.4728,-2.2707
21.26,-0.94929,0.85134,-1.8006
21.28,0.016054,1.2798,-1.2637
21.3,1.0748,1.7343,-0.65951
21.32,2.1908,2.1889,0.0018453
21.34,3.3173,2.6171,0.70028
21.36,4.4012,2.9931,1.408
21.38,5.3868,3.2941,2.0927
21.4,6.2215,3.5006,2.7209
21.42,6.8597,3.5985,3.2613
21.44,7.2668,3.5791,3.6877
21.46,7.422,3.4405,3.9815
21.48,7.3193,3.1871,4.1322
21.5,6.9681,2.8296,4.1385
21.52,6.3912,2.3842,4.007
21.54,5.6228,1.8716,3.7512
21.56,4.7044,1.3152,3.3891
21.58,3.6816,0.73968,2.9419
21.6,2.6004,0.16888,2.4315
21.62,1.5047,-0.37552,1.8802
21.64,0.4345,-0.87559,1.3101
21.66,-0.57361,-1.3181,0.74444
21.68,-1.4859,-1.6949,0.20894
21.7,-2.27,-2.0032,-0.26683
21.72,-2.8934,-2.2448,-0.64864
21.74,-3.3236,-2.4251,-0.89855
21.76,-3.5297,-2.552,-0.97762
21.78,-3.4854,-2.6346,-0.85079
21.8,-3.1744,-2.6813,-0.49307
21.82,-2.5954,-2.6992,0.10386
21.84,-1.7671,-2.6931,0.92604
21.86,-0.73092,-2.6651,1.9341
21.88,0.44942,-2.6145,3.064
21.9,1.6919,-2.5392,4.2311
21.92,2.904,-2.4355,5.3395
21.94,3.9926,-2.3001,6.2927
21.96,4.8761,-2.1307,7.0068
21.98,5.4947,-1.9269,7.4216
22,5.8187,-1.6906,7.5092
22.02,5.8527,-1.4258,7.2785
22.04,5.6346,-1.1388,6.7734
22.06,5.2303,-0.83649,6.0668
22.08,4.724,-0.52599,5.25
22.1,4.2062,-0.21328,4.4195
22.12,3.7613,0.09757,3.6638
22.14,3.4563,0.40501,3.0513
22.16,3.3326,0.71018,2.6224
22.18,3.4015,1.0166,2.3849
22.2,3.6448,1.3295,2.3153
22.22,4.0185,1.6547,2.3639
22.24,4.4607,1.9975,2.4633
22.26,4.9006,2.3612,2.5394
22.28,5.2689,2.7461,2.5228
22.3,5.5064,3.1482,2.3583
22.32,5.5719,3.5588,2.0131
22.34,5.4455,3.9642,1.4813
22.36,5.13,4.3463,0.78376
22.38,4.6486,4.683,-0.034381
22.4,4.0396,4.9502,-0.91062
22.42,3.3497,5.1233,-1.7737
22.44,2.6261,5.1794,-2.5532
22.46,1.9099,5.0993,-3.1894
22.48,1.2296,4.8698,-3.6402
22.5,0.59821,4.485,-3.8868
22.52,0.012675,3.9473,-3.9346
22.54,-0.54422,3.2678,-3.812
22.56,-1.0991,2.4653,-3.5645
22.58,-1.6822,1.5658,-3.248
22.6,-2.3206,0.60021,-2.9208
22.62,-3.0324,-0.39744,-2.6349
22.64,-3.8223,-1.3921,-2.4302
22.66,-4.6796,-2.3495,-2.3301
22.68,-5.5782,-3.2381,-2.3401
22.7,-6.4789,-4.0299,-2.4491
22.72,-7.3344,-4.7015,-2.6329
22.74,-8.0938,-5.2345,-2.8593
22.76,-8.7091,-5.6159,-3.0932
22.78,-9.1393,-5.8373,-3.302
22.8,-9.3546,-5.8958,-3.4588
22.82,-9.3383,-5.793,-3.5453
22.84,-9.0866,-5.535,-3.5516
22.86,-8.6076,-5.1321,-3.4755
22.88,-7.9183,-4.5981,-3.3202
22.9,-7.0416,-3.9501,-3.0915
22.92,-6.0026,-3.2077,-2.7949
22.94,-4.8266,-2.3924,-2.4343
22.96,-3.5373,-1.527,-2.0103
22.98,-2.1567,-0.63506,-1.5216
23,-0.70671,0.25938,-0.96608
23.02,0.78897,1.1325,-0.34352
23.04,2.302,1.9608,0.34123
23.06,3.7973,2.7216,1.0757
23.08,5.2318,3.3935,1.8383
23.1,6.5549,3.9572,2.5977
23.12,7.7108,4.396,3.3148
23.14,8.6427,4.6971,3.9457
23.16,9.2984,4.8524,4.446
23.18,9.6361,4.8596,4.7765
23.2,9.63,4.7229,4.9071
23.22,9.2748,4.4532,4.8216
23.24,8.5876,4.0678,4.5198
23.26,7.6074,3.5896,4.0178
23.28,6.3926,3.0459,3.3467
23.3,5.016,2.4664,2.5496
23.32,3.5588,1.8816,1.6772
23.34,2.1034,1.3203,0.7831
23.36,0.72769,0.80788,-0.080193
23.38,-0.5008,0.36479,-0.86559
23.4,-1.5291,0.0052477,-1.5343
23.42,-2.3213,-0.26318,-2.0581
23.44,-2.86,-0.43957,-2.4204
23.46,-3.1459,-0.52907,-2.6169
23.48,-3.1968,-0.54193,-2.6548
23.5,-3.0447,-0.49216,-2.5525
23.52,-2.7327,-0.39614,-2.3366
23.54,-2.3109,-0.27111,-2.0397
23.56,-1.831,-0.13391,-1.697
23.58,-1.3418,0.00016223,-1.342
23.6,-0.88473,0.11815,-1.0029
23.62,-0.48966,0.20988,-0.69954
23.64,-0.17358,0.26818,-0.44177
23.66,0.059552,0.28874,-0.22919
23.68,0.21662,0.26975,-0.053135
23.7,0.31136,0.21142,0.099937
23.72,0.3594,0.11534,0.24406
23.74,0.37328,-0.016131,0.38941
23.76,0.35847,-0.18041,0.53888
23.78,0.31137,-0.3752,0.68657
23.8,0.21972,-0.59876,0.81847
23.82,0.065512,-0.85002,0.91553
23.84,-0.17025,-1.1285,0.95826
23.86,-0.50194,-1.434,0.93209
23.88,-0.93402,-1.7663,0.83225
23.9,-1.4574,-2.1242,0.66684
23.92,-2.0482,-2.5057,0.45755
23.94,-2.6695,-2.9069,0.23741
23.96,-3.2758,-3.3219,0.046043
23.98,-3.8196,-3.7428,-0.076815
24,-4.2582,-4.1598,-0.098454
24.02,-4.5611,-4.5616,0.00045417
24.04,-4.7146,-4.936,0.22141
24.06,-4.7245,-5.2709,0.54635
24.08,-4.6154,-5.5545,0.93905
24.1,-4.4273,-5.7766,1.3493
24.12,-4.2097,-5.929,1.7193
24.14,-4.0145,-6.0056,1.9911
24.16,-3.8885,-6.0025,2.114
24.18,-3.8672,-5.9177,2.0505
24.2,-3.9702,-5.751,1.7807
24.22,-4.1991,-5.5028,1.3036
24.24,-4.5382,-5.1741,0.63595
24.26,-4.9568,-4.7658,-0.19101
24.28,-5.4145,-4.2785,-1.136
24.3,-5.8656,-3.7124,-2.1531
24.32,-6.2644,-3.0682,-3.1962
24.34,-6.5693,-2.3473,-4.2221
24.36,-6.7452,-1.5528,-5.1924
24.38,-6.7643,-0.69106,-6.0733
24.4,-6.6057,0.22805,-6.8338
24.42,-6.2539,1.19,-7.4439
24.44,-5.6979,2.1754,-7.8734
24.46,-4.9305,3.1605,-8.091
24.48,-3.9492,4.1176,-8.0668
24.5,-2.7586,5.017,-7.7756
24.52,-1.3736,5.8287,-7.2022
24.54,0.17718,6.5244,-6.3473
24.56,1.8483,7.0802,-5.2319
24.58,3.5771,7.4777,-3.9006
24.6,5.2859,7.7062,-2.4203
24.62,6.8869,7.7628,-0.87598
24.64,8.2902,7.6528,0.63737
24.66,9.4135,7.3886,2.0249
24.68,10.192,6.9885,3.2033
24.7,10.586,6.4752,4.1104
24.72,10.586,5.8735,4.7125
24.74,10.216,5.2091,5.0066
24.76,9.5262,4.5068,5.0193
24.78,8.5899,3.7897,4.8002
24.8,7.4914,3.0784,4.413
24.82,6.3168,2.391,3.9258
24.84,5.1445,1.7432,3.4013
24.86,4.0379,1.1481,2.8898
24.88,3.042,0.61663,2.4254
24.9,2.1829,0.15788,2.0251
24.92,1.47,-0.22124,1.6912
24.94,0.89987,-0.51589,1.4158
24.96,0.46136,-0.72347,1.1848
24.98,0.13904,-0.84379,0.98283
25,-0.083702,-0.87918,0.79548
25.02,-0.22327,-0.83451,0.61124
25.04,-0.29546,-0.71717,0.42171
25.06,-0.31552,-0.53685,0.22133
25.08,-0.2981,-0.30539,0.0072942
25.1,-0.25649,-0.036383,-0.2201
25.12,-0.20117,0.25516,-0.45633
25.14,-0.13786,0.55329,-0.69115
25.16,-0.065657,0.8417,-0.90736
25.18,0.023949,1.1044,-1.0804
25.2,0.14667,1.3263,-1.1796
25.22,0.3232,1.4944,-1.1712
25.24,0.57539,1.5983,-1.0229
25.26,0.92125,1.6309,-0.70963
25.28,1.3699,1.5892,-0.21928
25.3,1.9172,1.4743,0.44286
25.32,2.5433,1.2916,1.2516
25.34,3.2124,1.05,2.1623
25.36,3.8755,0.76146,3.114
25.38,4.475,0.43962,4.0354
25.4,4.9509,0.0988,4.8521
25.42,5.2479,-0.24734,5.4952
25.44,5.3215,-0.58691,5.9085
25.46,5.1434,-0.91068,6.0541
25.48,4.7039,-1.2125,5.9164
25.5,4.0131,-1.4896,5.5027
25.52,3.0992,-1.7419,4.8411
25.54,2.0056,-1.9719,3.9775
25.56,0.78643,-2.1834,2.9699
25.58,-0.49804,-2.3809,1.8828
25.6,-1.7864,-2.568,0.78164
25.62,-3.0203,-2.7476,-0.27272
25.64,-4.1479,-2.9203,-1.2276
25.66,-5.1269,-3.0852,-2.0417
25.68,-5.9256,-3.2393,-2.6864
25.7,-6.524,-3.3782,-3.1457
25.72,-6.9131,-3.497,-3.4162
25.74,-7.0945,-3.5903,-3.5042
25.76,-7.0778,-3.6539,-3.4239
25.78,-6.879,-3.6844,-3.1946
25.8,-6.5178,-3.6803,-2.8375
25.82,-6.0156,-3.6419,-2.3737
25.84,-5.3934,-3.571,-1.8224
25.86,-4.671,-3.4705,-1.2005
25.88,-3.8668,-3.3441,-0.52266
25.9,-2.9985,-3.1956,0.19709
25.92,-2.0845,-3.0281,0.94358
25.94,-1.1454,-2.8438,1.6983
25.96,-0.20573,-2.6437,2.4379
25.98,0.70584,-2.4274,3.1333
26,1.5565,-2.1936,3.7501
26.02,2.3113,-1.94,4.2513
26.04,2.9357,-1.6643,4.5999
26.06,3.3994,-1.3643,4.7637
26.08,3.6801,-1.0389,4.719
26.1,3.7667,-0.68821,4.4549
26.12,3.6611,-0.31405,3.9751
26.14,3.3789,0.080304,3.2986
26.16,2.9477,0.49013,2.4576
26.18,2.4044,0.90965,1.4947
26.2,1.7905,1.3326,0.45795
26.22,1.1486,1.7525,-0.6039
26.24,0.51808,2.1636,-1.6455
26.26,-0.067594,2.5605,-2.628
26.28,-0.58179,2.9384,-3.5202
26.3,-1.0047,3.2933,-4.298
26.32,-1.3222,3.621,-4.9432
26.34,-1.5241,3.917,-5.441
26.36,-1.603,4.1757,-5.7787
26.38,-1.5541,4.3906,-5.9446
26.4,-1.3755,4.5538,-5.9293
26.42,-1.0703,4.6568,-5.7272
26.44,-0.64842,4.6908,-5.3392
26.46,-0.12819,4.6478,-4.776
26.48,0.46298,4.5216,-4.0587
26.5,1.0899,4.3092,-3.2193
26.52,1.7127,4.0109,-2.2982
26.54,2.2914,3.6317,-1.3403
26.56,2.7913,3.1807,-0.38945
26.58,3.1874,2.671,0.51633
26.6,3.468,2.1189,1.3491
26.62,3.6353,1.5427,2.0926
26.64,3.7034,0.9618,2.7416
26.66,3.6937,0.3953,3.2984
26.68,3.6289,-0.13904,3.7679
26.7,3.5265,-0.62565,4.1522
26.72,3.3941,-1.0518,4.4459
26.74,3.2261,-1.4081,4.6342
26.76,3.0051,-1.6885,4.6936
26.78,2.7054,-1.8906,4.596
26.8,2.2987,-2.0157,4.3144
26.82,1.762,-2.0682,3.8302
26.84,1.0839,-2.0558,3.1397
26.86,0.26946,-1.9889,2.2583
26.88,-0.65873,-1.8801,1.2214
26.9,-1.6621,-1.7439,0.081751
26.92,-2.6915,-1.5955,-1.096
26.94,-3.6939,-1.4503,-2.2436
26.96,-4.6199,-1.323,-3.2969
26.98,-5.4307,-1.2268,-4.2039
27,-6.1016,-1.1727,-4.929
27.02,-6.6239,-1.1685,-5.4554
27.04,-7.0025,-1.2191,-5.7834
27.06,-7.2528,-1.3255,-5.9272
27.08,-7.3949,-1.4852,-5.9096
27.1,-7.449,-1.6919,-5.7571
27.12,-7.4315,-1.936,-5.4956
27.14,-7.3529,-2.2045,-5.1484
27.16,-7.2177,-2.4823,-4.7354
27.18,-7.0263,-2.752,-4.2743
27.2,-6.7771,-2.9953,-3.7818
27.22,-6.4688,-3.1939,-3.2749
27.24,-6.1023,-3.3303,-2.7721
27.26,-5.6809,-3.3893,-2.2916
27.28,-5.2087,-3.3592,-1.8496
27.3,-4.6896,-3.2322,-1.4573
27.32,-4.1243,-3.0061,-1.1182
27.34,-3.5097,-2.6838,-0.82596
27.36,-2.8382,-2.2739,-0.56432
27.38,-2.0995,-1.7903,-0.30922
27.4,-1.2835,-1.2509,-0.032629
27.42,-0.38468,-0.67671,0.29203
27.44,0.5938,-0.090232,0.68403
27.46,1.6362,0.48603,1.1502
27.48,2.7124,1.0311,1.6814
27.5,3.7782,1.5266,2.2516
27.52,4.7782,1.9579,2.8203
27.54,5.6506,2.3141,3.3365
27.56,6.3346,2.5882,3.7464
27.58,6.7772,2.7769,4.0003
27.6,6.9405,2.8794,4.061
27.62,6.8069,2.8976,3.9093
27.64,6.3824,2.8344,3.548
27.66,5.6965,2.6943,3.0021
27.68,4.7997,2.4829,2.3167
27.7,3.7582,2.2071,1.5512
27.72,2.647,1.8753,0.77177
27.74,1.5418,1.4982,0.043573
27.76,0.51161,1.089,-0.57742
27.78,-0.38723,0.6633,-1.0505
27.8,-1.1153,0.23877,-1.3541
27.82,-1.6513,-0.16536,-1.4859
27.84,-1.9908,-0.52959,-1.4612
27.86,-2.143,-0.83535,-1.3077
27.88,-2.1254,-1.0665,-1.0589
27.9,-1.9586,-1.2104,-0.74812
27.92,-1.6616,-1.2593,-0.40236
27.94,-1.2492,-1.2102,-0.039024
27.96,-0.73049,-1.0655,0.335
27.98,-0.11082,-0.83227,0.72145
28,0.60492,-0.52153,1.1264
28.02,1.4079,-0.14718,1.5551
28.04,2.281,0.27506,2.006
28.06,3.1958,0.72867,2.4671
28.08,4.1117,1.1971,2.9146
28.1,4.9776,1.6644,3.3132
28.12,5.7367,2.1151,3.6215
28.14,6.3324,2.5349,3.7975
28.16,6.7162,2.9098,3.8064
28.18,6.8533,3.2264,3.6269
28.2,6.7286,3.4721,3.2564
28.22,6.3476,3.635,2.7126
28.24,5.7364,3.7046,2.0319
28.26,4.937,3.6723,1.2648
28.28,4.0015,3.5328,0.46877
28.3,2.9851,3.2846,-0.29945
28.32,1.9393,2.931,-0.99163
28.34,0.90713,2.4807,-1.5736
28.36,-0.080362,1.9478,-2.0282
28.38,-1.0042,1.3515,-2.3556
28.4,-1.8558,0.71477,-2.5705
28.42,-2.634,0.063563,-2.6976
28.44,-3.341,-0.57546,-2.7655
28.46,-3.9783,-1.1766,-2.8017
28.48,-4.5441,-1.7169,-2.8272
28.5,-5.0311,-2.1775,-2.8536
28.52,-5.4258,-2.5449,-2.881
28.54,-5.7092,-2.8109,-2.8983
28.56,-5.8576,-2.9729,-2.8847
28.58,-5.8449,-3.0328,-2.8121
28.6,-5.6448,-2.9963,-2.6485
28.62,-5.2335,-2.8713,-2.3622
28.64,-4.593,-2.6674,-1.9257
28.66,-3.7142,-2.3941,-1.3201
28.68,-2.6003,-2.061,-0.53932
28.7,-1.2703,-1.6768,0.40651
28.72,0.23956,-1.2497,1.4893
28.74,1.875,-0.78733,2.6623
28.76,3.565,-0.29732,3.8623
28.78,5.2263,0.21243,5.0138
28.8,6.7688,0.73352,6.0353
28.82,8.1038,1.2568,6.8469
28.84,9.1523,1.7726,7.3797
28.86,9.8533,2.2708,7.5825
28.88,10.17,2.741,7.4287
28.9,10.093,3.1733,6.9196
28.92,9.6427,3.5585,6.0843
28.94,8.8655,3.8885,4.977
28.96,7.8281,4.1567,3.6715
28.98,6.611,4.358,2.253
29,5.2998,4.4892,0.81056
29.02,3.9773,4.5486,-0.57128
29.04,2.7172,4.536,-1.8188
29.06,1.5785,4.4523,-2.8738
29.08,0.60362,4.2995,-3.6959
29.1,-0.18254,4.0802,-4.2628
29.12,-0.77151,3.7976,-4.5691
29.14,-1.1689,3.4552,-4.6241
29.16,-1.3916,3.057,-4.4486
29.18,-1.4644,2.6075,-4.0719
29.2,-1.4175,2.1118,-3.5294
29.22,-1.2842,1.5757,-2.8599
29.24,-1.0982,1.0057,-2.1039
29.26,-0.89313,0.409,-1.3021
29.28,-0.7004,-0.20672,-0.49367
29.3,-0.54886,-0.83362,0.28476
29.32,-0.46371,-1.4639,1.0002
29.34,-0.46579,-2.0903,1.6245
29.36,-0.57082,-2.7059,2.135
29.38,-0.78874,-3.3042,2.5155
29.4,-1.1232,-3.8795,2.7563
29.42,-1.571,-4.4256,2.8546
29.44,-2.1225,-4.9364,2.8139
29.46,-2.7619,-5.405,2.643
29.48,-3.4683,-5.8237,2.3553
29.5,-4.2173,-6.184,1.9667
29.52,-4.9832,-6.4772,1.494
29.54,-5.7411,-6.6945,0.95341
29.56,-6.4692,-6.828,0.3588
29.58,-7.1506,-6.8715,-0.27912
29.6,-7.7742,-6.8211,-0.9531
29.62,-8.3349,-6.6761,-1.6588
29.64,-8.8321,-6.4389,-2.3932
29.66,-9.2682,-6.1154,-3.1528
29.68,-9.6456,-5.7144,-3.9312
29.7,-9.9641,-5.2476,-4.7165
29.72,-10.218,-4.7286,-5.4895
29.74,-10.395,-4.1724,-6.2227
29.76,-10.476,-3.5949,-6.8806
29.78,-10.433,-3.0121,-7.4211
29.8,-10.238,-2.4397,-7.7981
29.82,-9.8584,-1.8926,-7.9658
29.84,-9.268,-1.3847,-7.8833
29.86,-8.4476,-0.92833,-7.5193
29.88,-7.3903,-0.53375,-6.8566
29.9,-6.1048,-0.2087,-5.8962
29.92,-4.6171,0.042099,-4.6592
29.94,-2.9705,0.21735,-3.1878
29.96,-1.2243,0.31954,-1.5439
29.98,0.54948,0.35498,0.1945
30,2.2715,0.33366,1.9379
30.02,3.8607,0.2687,3.592
30.04,5.2406,0.17558,5.0651
30.06,6.3463,0.071024,6.2752
30.08,7.1291,-0.028221,7.1573
30.1,7.5614,-0.1067,7.6681
30.12,7.6388,-0.15145,7.7902
30.14,7.3801,-0.15297,7.533
30.16,6.826,-0.10587,6.9319
30.18,6.0355,-0.0090408,6.0445
30.2,5.0804,0.13458,4.9458
30.22,4.0399,0.31865,3.7212
30.24,2.994,0.53444,2.4596
30.26,2.0174,0.77193,1.2455
30.28,1.1737,1.0211,0.15261
30.3,0.51074,1.2727,-0.76193
30.32,0.057869,1.5193,-1.4615
30.34,-0.17601,1.7557,-1.9317
30.36,-0.20187,1.9786,-2.1804
30.38,-0.048228,2.1864,-2.2346
30.4,0.24294,2.379,-2.136
30.42,0.62186,2.5565,-1.9346
30.44,1.0374,2.7191,-1.6817
30.46,1.4437,2.8662,-1.4226
30.48,1.8055,2.9966,-1.191
30.5,2.1025,3.1078,-1.0053
30.52,2.3302,3.1973,-0.86707
30.54,2.4988,3.262,-0.76317
30.56,2.6294,3.2995,-0.67017
30.58,2.7479,3.3084,-0.56053
30.6,2.8791,3.2885,-0.40946
30.62,3.0401,3.241,-0.20095
30.64,3.2366,3.1685,0.068078
30.66,3.461,3.0746,0.38644
30.68,3.6938,2.9634,0.73033
30.7,3.9066,2.8391,1.0675
30.72,4.0682,2.7052,1.363
30.74,4.1495,2.5643,1.5851
30.76,4.1283,2.4176,1.7108
30.78,3.993,2.265,1.728
30.8,3.7425,2.1055,1.6371
30.82,3.3853,1.937,1.4483
30.84,2.9366,1.7573,1.1792
30.86,2.4146,1.5645,0.8501
30.88,1.8379,1.3571,0.48081
30.9,1.2235,1.135,0.08849
30.92,0.58604,0.89902,-0.31298
30.94,-0.060455,0.6516,-0.71206
30.96,-0.70136,0.39627,-1.0976
30.98,-1.3194,0.13759,-1.457
31,-1.8936,-0.11909,-1.7745
31.02,-2.3994,-0.36787,-2.0315
31.04,-2.8101,-0.60254,-2.2076
31.06,-3.0995,-0.81667,-2.2829
31.08,-3.245,-1.0037,-2.2413
31.1,-3.2302,-1.157,-2.0731
31.12,-3.0476,-1.2701,-1.7775
31.14,-2.6998,-1.3367,-1.3631
31.16,-2.1995,-1.351,-0.84845
31.18,-1.5688,-1.3084,-0.2604
31.2,-0.83868,-1.2058,0.36709
31.22,-0.047019,-1.042,0.99499
31.24,0.76232,-0.8188,1.5811
31.26,1.5414,-0.54069,2.0821
31.28,2.2402,-0.21538,2.4555
31.3,2.8098,0.14652,2.6633
31.32,3.2067,0.53184,2.6748
31.34,3.3968,0.92553,2.4712
31.36,3.3613,1.3114,2.05
31.38,3.1009,1.6729,1.428
31.4,2.638,1.9942,0.64382
31.42,2.017,2.2606,-0.24352
31.44,1.301,2.4593,-1.1583
31.46,0.5649,2.5801,-2.0152
31.48,-0.11284,2.6157,-2.7285
31.5,-0.66056,2.5619,-3.2225
31.52,-1.0226,2.4184,-3.441
31.54,-1.1663,2.1887,-3.355
31.56,-1.0856,1.8804,-2.966
31.58,-0.80101,1.505,-2.306
31.6,-0.35457,1.078,-1.4325
31.62,0.19675,0.61772,-0.42097
31.64,0.78988,0.14498,0.6449
31.66,1.3642,-0.31855,1.6827
31.68,1.8683,-0.75166,2.62
31.7,2.2645,-1.135,3.3996
31.72,2.5304,-1.4527,3.9831
31.74,2.6572,-1.6933,4.3506
31.76,2.6477,-1.8505,4.4982
31.78,2.5116,-1.9234,4.435
31.8,2.2625,-1.9167,4.1792
31.82,1.9149,-1.8394,3.7543
31.84,1.4831,-1.7042,3.1872
31.86,0.98049,-1.5263,2.5068
31.88,0.42083,-1.3223,1.7432
31.9,-0.18111,-1.109,0.92791
31.92,-0.80853,-0.90228,0.09375
31.94,-1.4423,-0.71654,-0.72574
31.96,-2.0613,-0.5641,-1.4972
31.98,-2.6439,-0.45471,-2.1892
32,-3.1693,-0.39532,-2.774
32.02,-3.6196,-0.38984,-3.2298
32.04,-3.9813,-0.43903,-3.5422
32.06,-4.2464,-0.54046,-3.706
32.08,-4.4133,-0.68859,-3.7247
32.1,-4.4855,-0.87497,-3.6106
32.12,-4.4712,-1.0887,-3.3825
32.14,-4.381,-1.3171,-3.0639
32.16,-4.2258,-1.5463,-2.6795
32.18,-4.0146,-1.7627,-2.252
32.2,-3.7531,-1.9534,-1.7997
32.22,-3.4418,-2.1077,-1.3341
32.24,-3.0768,-2.2178,-0.85904
32.26,-2.6507,-2.2792,-0.3715
32.28,-2.1546,-2.2913,0.1367
32.3,-1.5815,-2.2571,0.6756
32.32,-0.92915,-2.1826,1.2534
32.34,-0.20341,-2.0764,1.8729
32.36,0.58019,-1.9482,2.5284
32.38,1.3959,-1.8082,3.2041
32.4,2.2089,-1.6657,3.8747
32.42,2.9786,-1.5286,4.5072
32.44,3.6622,-1.4023,5.0646
32.46,4.2199,-1.29,5.5099
32.48,4.6188,-1.1922,5.8109
32.5,4.8366,-1.1075,5.9441
32.52,4.8637,-1.0326,5.8963
32.54,4.7029,-0.96325,5.6662
32.56,4.3683,-0.89463,5.2629
32.58,3.8825,-0.82176,4.7043
32.6,3.2741,-0.73995,4.014
32.62,2.5739,-0.645,3.2189
32.64,1.8134,-0.53325,2.3466
32.66,1.023,-0.40168,1.4247
32.68,0.23203,-0.248,0.48003
32.7,-0.53162,-0.070685,-0.46094
32.72,-1.2404,0.13076,-1.3712
32.74,-1.867,0.35562,-2.2226
32.76,-2.3847,0.60173,-2.9865
32.78,-2.7683,0.86529,-3.6336
32.8,-2.9959,1.1408,-4.1367
32.82,-3.0515,1.4211,-4.4726
32.84,-2.927,1.6978,-4.6249
32.86,-2.6247,1.9617,-4.5864
32.88,-2.1582,2.203,-4.3612
32.9,-1.553,2.4125,-3.9655
32.92,-0.84504,2.5817,-3.4267
32.94,-0.079375,2.7034,-2.7828
32.96,0.69341,2.7719,-2.0785
32.98,1.4204,2.7833,-1.3629
33,2.0503,2.7354,-0.68506
33.02,2.5366,2.6274,-0.090817
33.04,2.8409,2.4603,0.38059
33.06,2.9352,2.2364,0.69879
33.08,2.8031,1.9593,0.84377
33.1,2.4408,1.6343,0.80645
33.12,1.8566,1.2682,0.58845
33.14,1.0706,0.86937,0.2012
33.16,0.11247,0.44777,-0.3353
33.18,-0.97924,0.014698,-0.99394
33.2,-2.1596,-0.41759,-1.742
33.22,-3.3788,-0.83642,-2.5424
33.24,-4.5848,-1.2294,-3.3554
33.26,-5.7244,-1.585,-4.1394
33.28,-6.7459,-1.8933,-4.8526
33.3,-7.601,-2.1466,-5.4544
33.32,-8.2467,-2.3395,-5.9072
33.34,-8.6472,-2.469,-6.1782
33.36,-8.776,-2.5345,-6.2414
33.38,-8.6174,-2.5376,-6.0798
33.4,-8.1685,-2.4814,-5.6871
33.42,-7.4395,-2.3704,-5.0691
33.44,-6.4549,-2.2101,-4.2448
33.46,-5.2531,-2.0065,-3.2466
33.48,-3.8852,-1.7661,-2.1191
33.5,-2.4134,-1.4959,-0.91747
33.52,-0.90807,-1.2031,0.29507
33.54,0.55658,-0.895,1.4516
33.56,1.9071,-0.57886,2.486
33.58,3.0764,-0.26188,3.3383
33.6,4.0095,0.049065,3.9604
33.62,4.6683,0.34757,4.3207
33.64,5.0363,0.62781,4.4085
33.66,5.12,0.88448,4.2355
33.68,4.9492,1.1128,3.8364
33.7,4.5738,1.3083,3.2654
33.72,4.0588,1.4669,2.5919
33.74,3.4772,1.5842,1.893
33.76,2.902,1.6563,1.2456
33.78,2.3981,1.6796,0.7185
33.8,2.0167,1.6511,0.3656
33.82,1.7904,1.5689,0.22143
33.84,1.7324,1.4333,0.29914
33.86,1.8379,1.2465,0.59141
33.88,2.0875,1.0139,1.0736
33.9,2.4518,0.74338,1.7084
33.92,2.897,0.44582,2.4511
33.94,3.3881,0.13406,3.254
33.96,3.8923,-0.17773,4.07
33.98,4.3794,-0.47509,4.8545
34,4.8215,-0.74435,5.5658
34.02,5.192,-0.97357,6.1655
34.04,5.4644,-1.1533,6.6178
34.06,5.6126,-1.2771,6.8897
34.08,5.6115,-1.3415,6.953
34.1,5.4399,-1.346,6.7859
34.12,5.0835,-1.2927,6.3762
34.14,4.5383,-1.1855,5.7239
34.16,3.8128,-1.0303,4.8431
34.18,2.9285,-0.83373,3.7622
34.2,1.919,-0.60356,2.5225
34.22,0.82614,-0.34804,1.1742
34.24,-0.30415,-0.075946,-0.22821
34.26,-1.4272,0.2036,-1.6308
34.28,-2.5039,0.4813,-2.9853
34.3,-3.504,0.74793,-4.2519
34.32,-4.4065,0.99459,-5.4011
34.34,-5.1993,1.2131,-6.4124
34.36,-5.8759,1.3963,-7.2722
34.38,-6.4321,1.5384,-7.9705
34.4,-6.8621,1.635,-8.4971
34.42,-7.1563,1.6834,-8.8397
34.44,-7.3001,1.6824,-8.9824
34.46,-7.2745,1.6321,-8.9067
34.48,-7.0594,1.5345,-8.5939
34.5,-6.6372,1.3925,-8.0297
34.52,-5.9975,1.2108,-7.2083
34.54,-5.1417,0.99551,-6.1373
34.56,-4.0865,0.7543,-4.8408
34.58,-2.8653,0.4966,-3.3619
34.6,-1.5287,0.23328,-1.762
34.62,-0.14166,-0.023646,-0.11801
34.64,1.221,-0.26163,1.4826
34.66,2.4806,-0.46838,2.949
34.68,3.5619,-0.63288,4.1948
34.7,4.4009,-0.74625,5.1472
34.72,4.9517,-0.80267,5.7544
34.74,5.192,-0.79989,5.9919
34.76,5.1266,-0.73951,5.8661
34.78,4.7869,-0.62674,5.4136
34.8,4.2288,-0.46993,4.6987
34.82,3.5259,-0.27968,3.8056
34.84,2.7618,-0.067857,2.8297
34.86,2.0204,0.15351,1.8669
34.88,1.3762,0.37319,1.0031
34.9,0.88656,0.58157,0.305
34.92,0.58568,0.77126,-0.18558
34.94,0.48258,0.93739,-0.4548
34.96,0.56201,1.0777,-0.5157
34.98,0.78854,1.1924,-0.40391
35,1.113,1.2839,-0.17098
35.02,1.4798,1.3562,0.12355
35.04,1.8344,1.4143,0.42012
35.06,2.1298,1.4637,0.66611
35.08,2.3302,1.5093,0.82091
35.1,2.414,1.5552,0.85881
35.12,2.3735,1.6037,0.76975
35.14,2.2131,1.6549,0.55814
35.16,1.947,1.7066,0.24037
35.18,1.5958,1.7542,-0.15843
35.2,1.1834,1.7914,-0.608
35.22,0.73422,1.8106,-1.0763
35.24,0.27113,1.8039,-1.5328
35.26,-0.1861,1.7643,-1.9504
35.28,-0.62172,1.6864,-2.3081
35.3,-1.0244,1.5672,-2.5915
35.32,-1.3871,1.4066,-2.7937
35.34,-1.7068,1.2076,-2.9145
35.36,-1.9836,0.97592,-2.9595
35.38,-2.2189,0.7193,-2.9382
35.4,-2.4147,0.44699,-2.8617
35.42,-2.571,0.16875,-2.7397
35.44,-2.6844,-0.10588,-2.5786
35.46,-2.7472,-0.36817,-2.379
35.48,-2.7463,-0.61061,-2.1357
35.5,-2.6642,-0.82709,-1.8371
35.52,-2.4802,-1.0129,-1.4673
35.54,-2.1737,-1.1646,-1.0092
35.56,-1.7272,-1.2798,-0.44736
35.58,-1.1303,-1.3575,0.22718
35.6,-0.38353,-1.3971,1.0136
35.62,0.49867,-1.3997,1.8983
35.64,1.4866,-1.3669,2.8535
35.66,2.5356,-1.3018,3.8375
35.68,3.5885,-1.2089,4.7974
35.7,4.5797,-1.0936,5.6732
35.72,5.4413,-0.96268,6.404
35.74,6.1101,-0.82389,6.934
35.76,6.5342,-0.68567,7.2199
35.78,6.679,-0.55693,7.2359
35.8,6.5312,-0.44675,6.978
35.82,6.101,-0.36404,6.465
35.84,5.4204,-0.31723,5.7377
35.86,4.5403,-0.31388,4.8542
35.88,3.5241,-0.3603,3.8844
35.9,2.4409,-0.46109,2.902
35.92,1.3586,-0.61869,1.9773
35.94,0.33661,-0.83287,1.1695
35.96,-0.57856,-1.1004,0.52185
35.98,-1.3565,-1.4148,0.058335
36,-1.9835,-1.7664,-0.21709
36.02,-2.4613,-2.1424,-0.31886
36.04,-2.8044,-2.5279,-0.27648
36.06,-3.0361,-2.9062,-0.12994
36.08,-3.1851,-3.2602,0.075122
36.1,-3.2814,-3.5736,0.29222
36.12,-3.3537,-3.8317,0.47802
36.14,-3.4272,-4.0227,0.59554
36.16,-3.522,-4.1383,0.61627
36.18,-3.6525,-4.174,0.52152
36.2,-3.8267,-4.1295,0.30278
36.22,-4.0465,-4.0081,-0.038398
36.24,-4.3078,-3.8165,-0.49131
36.26,-4.6018,-3.5643,-1.0375
36.28,-4.9152,-3.2628,-1.6524
36.3,-5.2326,-2.9244,-2.3081
36.32,-5.5374,-2.5621,-2.9754
36.34,-5.8141,-2.1881,-3.6259
36.36,-6.049,-1.8142,-4.2348
36.38,-6.2314,-1.4501,-4.7813
36.4,-6.3537,-1.1041,-5.2496
36.42,-6.4105,-0.78223,-5.6283
36.44,-6.3977,-0.48837,-5.9094
36.46,-6.3111,-0.22443,-6.0867
36.48,-6.1455,0.0094438,-6.155
36.5,-5.8943,0.21454,-6.1088
36.52,-5.5497,0.3931,-5.9428
36.54,-5.1048,0.54794,-5.6527
36.56,-4.5551,0.68204,-5.2372
36.58,-3.9015,0.79833,-4.6998
36.6,-3.1524,0.89951,-4.0519
36.62,-2.3253,0.9881,-3.3134
36.64,-1.4473,1.0665,-2.5138
36.66,-0.55409,1.1372,-1.6913
36.68,0.31304,1.2027,-0.88965
36.7,1.1106,1.2658,-0.15525
36.72,1.7976,1.3295,0.4681
36.74,2.3405,1.3966,0.94391
36.76,2.7171,1.4696,1.2475
36.78,2.9198,1.5505,1.3693
36.8,2.957,1.6403,1.3167
36.82,2.8527,1.739,1.1137
36.84,2.6441,1.8455,0.7986
36.86,2.3775,1.9577,0.41984
36.88,2.1031,2.0724,0.030646
36.9,1.8692,2.1862,-0.31698
36.92,1.7171,2.295,-0.57791
36.94,1.6765,2.395,-0.71847
36.96,1.7632,2.4824,-0.71927
36.98,1.9782,2.5541,-0.57587
37,2.3101,2.6074,-0.29734
37.02,2.7372,2.6403,0.096907
37.04,3.2329,2.6516,0.58126
37.06,3.769,2.6408,1.1283
37.08,4.3202,2.6081,1.7121
37.1,4.8654,2.5546,2.3108
37.12,5.3882,2.482,2.9062
37.14,5.8756,2.3924,3.4832
37.16,6.315,2.2885,4.0265
37.18,6.6915,2.1731,4.5183
37.2,6.9854,2.0491,4.9363
37.22,7.1719,1.9192,5.2527
37.24,7.2219,1.786,5.4358
37.26,7.1055,1.6523,5.4532
37.28,6.7969,1.5204,5.2764
37.3,6.2793,1.393,4.8863
37.32,5.5501,1.2727,4.2775
37.34,4.6237,1.1621,3.4616
37.36,3.5323,1.0641,2.4682
37.38,2.3241,0.98105,1.343
37.4,1.0591,0.91466,0.14442
37.42,-0.19652,0.86585,-1.0624
37.44,-1.3765,0.8343,-2.2108
37.46,-2.4206,0.81836,-3.2389
37.48,-3.2783,0.8151,-4.0934
37.5,-3.9124,0.82048,-4.7328
37.52,-4.2992,0.82975,-5.1289
37.54,-4.4289,0.8379,-5.2668
37.56,-4.3042,0.8401,-5.1443
37.58,-3.9391,0.8321,-4.7712
37.6,-3.3583,0.81049,-4.1688
37.62,-2.596,0.77287,-3.3689
37.64,-1.696,0.71778,-2.4138
37.66,-0.71044,0.64462,-1.3551
37.68,0.30149,0.55354,-0.25205
37.7,1.2765,0.44529,0.83118
37.72,2.1508,0.3212,1.8296
37.74,2.8653,0.18309,2.6822
37.76,3.3704,0.033331,3.337
37.78,3.6309,-0.12521,3.7561
37.8,3.63,-0.28923,3.9193
37.82,3.3712,-0.45516,3.8263
37.84,2.8779,-0.61942,3.4973
37.86,2.1921,-0.77874,2.9708
37.88,1.3702,-0.93042,2.3006
37.9,0.47814,-1.0726,1.5508
37.92,-0.41378,-1.2045,0.79074
37.94,-1.2367,-1.3261,0.089308
37.96,-1.9284,-1.438,-0.49042
37.98,-2.4372,-1.5413,-0.89591
38,-2.7261,-1.637,-1.0892
38.02,-2.7754,-1.7255,-1.0498
38.04,-2.5838,-1.8066,-0.77718
38.06,-2.1697,-1.879,-0.29073
38.08,-1.57,-1.9404,0.3704
38.1,-0.83795,-1.9879,1.1499
38.12,-0.039219,-2.0178,1.9786
38.14,0.75299,-2.0264,2.7794
38.16,1.4644,-2.0105,3.4749
38.18,2.0264,-1.9671,3.9935
38.2,2.3826,-1.8945,4.2771
38.22,2.4941,-1.7924,4.2865
38.24,2.3434,-1.6616,4.005
38.26,1.9355,-1.5045,3.44
38.28,1.2965,-1.3248,2.6213
38.3,0.47034,-1.1275,1.5979
38.32,-0.48673,-0.91869,0.43195
38.34,-1.5123,-0.70484,-0.80749
38.36,-2.5442,-0.49289,-2.0513
38.38,-3.5257,-0.28959,-3.2362
38.4,-4.4096,-0.10121,-4.3084
38.42,-5.1598,0.066797,-5.2266
38.44,-5.7521,0.21005,-5.9621
38.46,-6.172,0.3254,-6.4974
38.48,-6.4129,0.41098,-6.8239
38.5,-6.4734,0.46627,-6.9397
38.52,-6.3549,0.492,-6.8469
38.54,-6.0606,0.49013,-6.5507
38.56,-5.5951,0.46374,-6.0588
38.58,-4.9659,0.417,-5.3829
38.6,-4.1848,0.35504,-4.5399
38.62,-3.2702,0.28378,-3.554
38.64,-2.2489,0.20976,-2.4586
38.66,-1.1567,0.13977,-1.2964
38.68,-0.038104,0.080506,-0.11861
38.7,1.0559,0.038088,1.0178
38.72,2.0714,0.01757,2.0539
38.74,2.9562,0.022487,2.9337
38.76,3.6645,0.054472,3.6101
38.78,4.1617,0.113,4.0487
38.8,4.4276,0.19528,4.2324
38.82,4.4588,0.29633,4.1625
38.84,4.2682,0.40919,3.859
38.86,3.8834,0.52529,3.3581
38.88,3.3435,0.63495,2.7086
38.9,2.6951,0.72795,1.9671
38.92,1.987,0.7942,1.1928
38.94,1.2669,0.82439,0.44256
38.96,0.57771,0.81074,-0.23302
38.98,-0.045072,0.74761,-0.79268
39,-0.57423,0.63208,-1.2063
39.02,-0.99147,0.46435,-1.4558
39.04,-1.2872,0.24785,-1.535
39.06,-1.4601,-0.010827,-1.4492
39.08,-1.5166,-0.30234,-1.2142
39.1,-1.4703,-0.61533,-0.85496
39.12,-1.3414,-0.93725,-0.40418
39.14,-1.1558,-1.2554,0.099599
39.16,-0.94358,-1.558,0.61442
39.18,-0.73709,-1.8347,1.0977
39.2,-0.56851,-2.0776,1.5091
39.22,-0.46687,-2.2812,1.8143
39.24,-0.45508,-2.4423,1.9872
39.26,-0.54728,-2.56,2.0127
39.28,-0.74707,-2.6349,1.8878
39.3,-1.0467,-2.6686,1.6219
39.32,-1.4276,-2.6634,1.2358
39.34,-1.8618,-2.6213,0.75953
39.36,-2.3146,-2.5444,0.22982
39.38,-2.7478,-2.4345,-0.31331
39.4,-3.1226,-2.293,-0.82967
39.42,-3.4031,-2.1213,-1.2819
39.44,-3.5586,-1.9208,-1.6378
39.46,-3.5662,-1.6933,-1.8728
39.48,-3.4118,-1.4409,-1.971
39.5,-3.092,-1.1658,-1.9261
39.52,-2.6137,-0.87111,-1.7426
39.54,-1.9947,-0.56001,-1.4347
39.56,-1.263,-0.23633,-1.0267
39.58,-0.45502,0.095597,-0.55062
39.6,0.38639,0.4308,-0.044405
39.62,1.2152,0.76361,0.45158
39.64,1.9859,1.0876,0.8983
39.66,2.658,1.3957,1.2622
39.68,3.1995,1.6803,1.5192
39.7,3.5907,1.9332,1.6574
39.72,3.8259,2.1468,1.6792
39.74,3.9139,2.3135,1.6004
39.76,3.8761,2.4274,1.4487
39.78,3.7434,2.4837,1.2596
39.8,3.5514,2.4803,1.0712
39.82,3.336,2.4171,0.91887
39.84,3.1276,2.2972,0.83045
39.86,2.9481,2.1261,0.82208
39.88,2.8082,1.9118,0.89642
39.9,2.7073,1.6646,1.0427
39.92,2.6348,1.3961,1.2387
39.94,2.5727,1.1184,1.4543
39.96,2.4996,0.84351,1.6561
39.98,2.3941,0.5825,1.8116
40,2.238,0.34458,1.8934
40.02,2.0188,0.13663,1.8822
40.04,1.7305,-0.037176,1.7677
40.06,1.3737,-0.17546,1.5491
40.08,0.95481,-0.27951,1.2343
40.1,0.48463,-0.35289,0.83752
40.12,-0.023404,-0.40087,0.37747
40.14,-0.55464,-0.42978,-0.12486
40.16,-1.0944,-0.44625,-0.64817
40.18,-1.629,-0.45657,-1.1724
40.2,-2.1459,-0.46609,-1.6798
40.22,-2.6343,-0.47878,-2.1555
40.24,-3.0848,-0.49704,-2.5877
40.26,-3.4889,-0.52155,-2.9674
40.28,-3.839,-0.55144,-3.2876
40.3,-4.1269,-0.5845,-3.5424
40.32,-4.3431,-0.61759,-3.7255
40.34,-4.4761,-0.64698,-3.8291
40.36,-4.5118,-0.66882,-3.843
40.38,-4.4336,-0.67948,-3.7541
40.4,-4.2235,-0.6758,-3.5477
40.42,-3.8645,-0.65532,-3.2092
40.44,-3.3439,-0.6163,-2.7277
40.46,-2.6572,-0.55766,-2.0995
40.48,-1.8117,-0.47889,-1.3328
40.5,-0.82992,-0.37989,-0.45003
40.52,0.24915,-0.26078,0.50994
40.54,1.3714,-0.12186,1.4932
40.56,2.471,0.036521,2.4345
40.58,3.477,0.21383,3.2632
40.6,4.3214,0.40931,3.912
40.62,4.947,0.62178,4.3252
40.64,5.3162,0.8495,4.4667
40.66,5.4158,1.09,4.3258
40.68,5.2596,1.34,3.9196
40.7,4.887,1.5952,3.2918
40.72,4.3579,1.8507,2.5072
40.74,3.7444,2.1007,1.6437
40.76,3.1219,2.3389,0.78302
40.78,2.5593,2.5586,0.0007181
40.8,2.1108,2.7529,-0.64212
40.82,1.811,2.9154,-1.1045
40.84,1.672,3.04,-1.368
40.86,1.685,3.1212,-1.4362
40.88,1.8238,3.1551,-1.3313
40.9,2.0499,3.1387,-1.0888
40.92,2.3191,3.0711,-0.75202
40.94,2.5864,2.953,-0.36658
40.96,2.8112,2.7871,0.024045
40.98,2.9593,2.5779,0.38131
41,3.0049,2.3317,0.67313
41.02,2.9303,2.0561,0.87424
41.04,2.7255,1.7596,0.96584
41.06,2.3867,1.4515,0.93522
41.08,1.9161,1.1407,0.77543
41.1,1.3216,0.83613,0.48551
41.12,0.61656,0.54557,0.070986
41.14,-0.17958,0.27572,-0.4553
41.16,-1.0408,0.031791,-1.0726
41.18,-1.9343,-0.1826,-1.7517
41.2,-2.8214,-0.36556,-2.4559
41.22,-3.6583,-0.51682,-3.1414
41.24,-4.3982,-0.63771,-3.7605
41.26,-4.9948,-0.7309,-4.2639
41.28,-5.4051,-0.80016,-4.6049
41.3,-5.5936,-0.84996,-4.7436
41.32,-5.5362,-0.88507,-4.6511
41.34,-5.2236,-0.91018,-4.3134
41.36,-4.6631,-0.92939,-3.7337
41.38,-3.8803,-0.94595,-2.9344
41.4,-2.9176,-0.96194,-1.9556
41.42,-1.8314,-0.97819,-0.85321
41.44,-0.68786,-0.99427,0.30641
41.46,0.44339,-1.0087,1.4521
41.48,1.4958,-1.0192,2.5151
41.5,2.4126,-1.0233,3.4358
41.52,3.1517,-1.0182,4.1699
41.54,3.6898,-1.0019,4.6916
41.56,4.023,-0.97306,4.996
41.58,4.1655,-0.93154,5.0971
41.6,4.146,-0.87837,5.0244
41.62,4.0021,-0.81585,4.8179
41.64,3.7741,-0.74742,4.5216
41.66,3.4999,-0.67738,4.1773
41.68,3.2097,-0.61057,3.8203
41.7,2.9235,-0.55192,3.4755
41.72,2.6501,-0.50606,3.1561
41.74,2.3877,-0.47684,2.8646
41.76,2.1269,-0.46708,2.594
41.78,1.8528,-0.47826,2.3311
41.8,1.5491,-0.51053,2.0596
41.82,1.2001,-0.56272,1.7629
41.84,0.79373,-0.63259,1.4263
41.86,0.32219,-0.71712,1.0393
41.88,-0.21694,-0.81292,0.59598
41.9,-0.82076,-0.91659,0.095833
41.92,-1.4814,-1.025,-0.45635
41.94,-2.1864,-1.1357,-1.0508
41.96,-2.9199,-1.2465,-1.6734
41.98,-3.6629,-1.3564,-2.3066
42,-4.3946,-1.4643,-2.9303
42.02,-5.0932,-1.57,-3.5232
42.04,-5.737,-1.673,-4.064
42.06,-6.3053,-1.773,-4.5323
42.08,-6.7791,-1.8697,-4.9095
42.1,-7.1415,-1.9622,-5.1793
42.12,-7.3779,-2.0497,-5.3282
42.14,-7.4764,-2.1309,-5.3455
42.16,-7.428,-2.2043,-5.2236
42.18,-7.227,-2.2683,-4.9587
42.2,-6.8723,-2.3208,-4.5515
42.22,-6.3688,-2.3595,-4.0093
42.24,-5.7284,-2.3818,-3.3466
42.26,-4.9716,-2.3849,-2.5867
42.28,-4.1278,-2.3658,-1.762
42.3,-3.2343,-2.3212,-0.91308
42.32,-2.3346,-2.2484,-0.086244
42.34,-1.4745,-2.1447,0.67021
42.36,-0.69766,-2.0085,1.3109
42.38,-0.041009,-1.8393,1.7983
42.4,0.46983,-1.638,2.1079
42.42,0.82346,-1.4073,2.2307
42.44,1.0239,-1.1515,2.1755
42.46,1.0898,-0.87701,1.9668
42.48,1.0514,-0.59158,1.643
42.5,0.94639,-0.30428,1.2507
42.52,0.81506,-0.024819,0.83988
42.54,0.69567,0.23711,0.45856
42.56,0.62073,0.47252,0.14822
42.58,0.61472,0.67384,-0.059122
42.6,0.69312,0.83555,-0.14244
42.62,0.86272,0.95458,-0.091856
42.64,1.1226,1.0305,0.092094
42.66,1.4653,1.0656,0.39972
42.68,1.8778,1.0644,0.81341
42.7,2.3418,1.0331,1.3087
42.72,2.8343,0.97928,1.8551
42.74,3.3277,0.91065,2.4171
42.76,3.7902,0.83468,2.9555
42.78,4.1871,0.75788,3.4292
42.8,4.4835,0.68546,3.798
42.82,4.6468,0.62116,4.0256
42.84,4.6507,0.56727,4.0834
42.86,4.4783,0.52485,3.9534
42.88,4.1253,0.49408,3.6312
42.9,3.6009,0.47462,3.1263
42.92,2.9286,0.46591,2.4627
42.94,2.1441,0.46751,1.6765
42.96,1.2925,0.47914,0.81331
42.98,0.42496,0.50076,-0.075796
43,-0.4053,0.53246,-0.93776
43.02,-1.1471,0.57436,-1.7214
43.04,-1.7542,0.62645,-2.3807
43.06,-2.1884,0.68847,-2.8769
43.08,-2.4211,0.75983,-3.1809
43.1,-2.4353,0.8396,-3.2749
43.12,-2.2265,0.92654,-3.153
43.14,-1.8037,1.0192,-2.8229
43.16,-1.1901,1.1159,-2.306
43.18,-0.42219,1.2149,-1.6371
43.2,0.45094,1.3144,-0.8635
43.22,1.3702,1.4126,-0.042423
43.24,2.2704,1.5076,0.76283
43.26,3.0852,1.5974,1.4878
43.28,3.7527,1.68,2.0727
43.3,4.2216,1.7534,2.4682
43.32,4.4567,1.8159,2.6407
43.34,4.4424,1.866,2.5764
43.36,4.1849,1.9024,2.2825
43.38,3.7117,1.9247,1.787
43.4,3.0685,1.933,1.1356
43.42,2.3143,1.9279,0.38632
43.44,1.5144,1.9109,-0.39654
43.46,0.73366,1.8835,-1.1498
43.48,0.029357,1.8473,-1.8179
43.5,-0.5547,1.8038,-2.3585
43.52,-0.99191,1.7536,-2.7455
43.54,-1.2744,1.6969,-2.9714
43.56,-1.4125,1.6328,-3.0453
43.58,-1.4312,1.5594,-2.9906
43.6,-1.366,1.4743,-2.8403
43.62,-1.2571,1.375,-2.6321
43.64,-1.1437,1.2587,-2.4024
43.66,-1.0591,1.1235,-2.1826
43.68,-1.0269,0.96812,-1.995
43.7,-1.059,0.79281,-1.8518
43.72,-1.1554,0.599,-1.7544
43.74,-1.3058,0.38948,-1.6952
43.76,-1.4917,0.16821,-1.6599
43.78,-1.6901,-0.059977,-1.6301
43.8,-1.876,-0.28974,-1.5863
43.82,-2.0254,-0.51558,-1.5098
43.84,-2.1166,-0.73222,-1.3844
43.86,-2.1311,-0.93485,-1.1963
43.88,-2.0541,-1.1193,-0.9348
43.9,-1.8742,-1.2822,-0.59197
43.92,-1.5838,-1.4211,-0.16272
43.94,-1.1797,-1.534,0.35427
43.96,-0.66462,-1.6198,0.95522
43.98,-0.048822,-1.6781,1.6293
44,0.64814,-1.7089,2.3571
44.02,1.3964,-1.7125,3.1089
44.04,2.1561,-1.6897,3.8458
44.06,2.8793,-1.6415,4.5208
44.08,3.5139,-1.5692,5.083
44.1,4.0091,-1.474,5.4831
44.12,4.3217,-1.3576,5.6793
44.14,4.4223,-1.2218,5.644
44.16,4.2999,-1.0684,5.3682
44.18,3.9648,-0.89959,4.8644
44.2,3.4485,-0.71799,4.1665
44.22,2.8003,-0.52641,3.3267
44.24,2.0816,-0.32816,2.4098
44.26,1.3587,-0.127,1.4857
44.28,0.69412,0.0729,0.62122
44.3,0.14002,0.26701,-0.12699
44.32,-0.26788,0.45058,-0.71845
44.34,-0.51317,0.61881,-1.132
44.36,-0.59917,0.76713,-1.3663
44.38,-0.54666,0.89144,-1.4381
44.4,-0.38974,0.98842,-1.3782
44.42,-0.17063,1.0558,-1.2264
44.44,0.06578,1.0924,-1.0267
44.46,0.27685,1.0987,-0.82189
44.48,0.42599,1.0764,-0.65037
44.5,0.4852,1.0283,-0.54305
44.52,0.43636,0.95841,-0.52205
44.54,0.2715,0.87149,-0.59999
44.56,-0.0075816,0.77247,-0.78005
44.58,-0.39016,0.66614,-1.0563
44.6,-0.85756,0.55679,-1.4143
44.62,-1.3843,0.44781,-1.8321
44.64,-1.9394,0.34155,-2.281
44.66,-2.4881,0.23923,-2.7273
44.68,-2.9935,0.14106,-3.1346
44.7,-3.4196,0.046399,-3.466
44.72,-3.7337,-0.04591,-3.6878
44.74,-3.9095,-0.13724,-3.7722
44.76,-3.9299,-0.22884,-3.701
44.78,-3.7893,-0.32157,-3.4677
44.8,-3.495,-0.41567,-3.0794
44.82,-3.0672,-0.51068,-2.5566
44.84,-2.5375,-0.60543,-1.9321
44.86,-1.9464,-0.6981,-1.2483
44.88,-1.339,-0.78636,-0.55265
44.9,-0.76072,-0.86759,0.10686
44.92,-0.25198,-0.93906,0.68708
44.94,0.15613,-0.99821,1.1543
44.96,0.44533,-1.0429,1.4882
44.98,0.612,-1.0714,1.6834
45,0.66708,-1.0831,1.7502
45.02,0.63402,-1.0779,1.7119
45.04,0.54491,-1.0568,1.6017
45.06,0.43541,-1.0216,1.457
45.08,0.3392,-0.97489,1.3141
45.1,0.2827,-0.91987,1.2026
45.12,0.2811,-0.85994,1.141
45.14,0.33623,-0.7985,1.1347
45.16,0.43655,-0.73862,1.1752
45.18,0.55946,-0.68268,1.2421
45.2,0.67539,-0.63221,1.3076
45.22,0.7529,-0.58768,1.3406
45.24,0.76402,-0.54855,1.3126
45.26,0.68874,-0.51331,1.202
45.28,0.51793,-0.47976,0.9977
45.3,0.25431,-0.44536,0.69967
45.32,-0.0888,-0.40757,0.31877
45.34,-0.49029,-0.36438,-0.12592
45.36,-0.92521,-0.3146,-0.61061
45.38,-1.3688,-0.25827,-1.1105
45.4,-1.7997,-0.19675,-1.603
45.42,-2.2022,-0.13279,-2.0694
45.44,-2.566,-0.070296,-2.4957
45.46,-2.8852,-0.014025,-2.8712
45.48,-3.1558,0.03095,-3.1868
45.5,-3.3728,0.0598,-3.4326
45.52,-3.5278,0.068534,-3.5964
45.54,-3.6083,0.054534,-3.6629
45.56,-3.5979,0.01695,-3.6149
45.58,-3.479,-0.043084,-3.4359
45.6,-3.2363,-0.12245,-3.1139
45.62,-2.8613,-0.21627,-2.6451
45.64,-2.3561,-0.3183,-2.0378
45.66,-1.736,-0.42149,-1.3145
45.68,-1.0307,-0.5186,-0.51211
45.7,-0.28195,-0.60277,0.32081
45.72,0.45992,-0.66814,1.1281
45.74,1.1419,-0.71024,1.8521
45.76,1.7148,-0.72628,2.4411
45.78,2.1399,-0.71528,2.8551
45.8,2.3936,-0.67801,3.0716
45.82,2.4714,-0.61685,3.0882
45.84,2.388,-0.53549,2.9235
45.86,2.1759,-0.43857,2.6145
45.88,1.8809,-0.33134,2.2123
45.9,1.5567,-0.21927,1.776
45.92,1.2582,-0.10766,1.3659
45.94,1.0352,-0.001382,1.0365
45.96,0.92657,0.095418,0.83115
45.98,0.95641,0.17947,0.77693
46,1.1313,0.24854,0.88281
46.02,1.4403,0.30146,1.1388
46.04,1.8558,0.33813,1.5177
46.06,2.3373,0.35952,1.9778
46.08,2.8351,0.36753,2.4676
46.1,3.2959,0.36484,2.931
46.12,3.6677,0.35477,3.3129
46.14,3.9057,0.34106,3.5646
46.16,3.9761,0.32755,3.6486
46.18,3.8601,0.31798,3.5422
46.2,3.5557,0.31566,3.24
46.22,3.0777,0.3232,2.7545
46.24,2.4569,0.34231,2.1146
46.26,1.7367,0.37359,1.3631
46.28,0.96939,0.41653,0.55286
46.3,0.21146,0.4695,-0.25805
46.32,-0.48165,0.52995,-1.0116
46.34,-1.0599,0.59464,-1.6545
46.36,-1.4825,0.65994,-2.1425
46.38,-1.721,0.72221,-2.4432
46.4,-1.7604,0.77808,-2.5385
46.42,-1.6005,0.82469,-2.4252
46.44,-1.2549,0.85991,-2.1148
46.46,-0.74988,0.88231,-1.6322
46.48,-0.12281,0.89121,-1.014
46.5,0.58076,0.88652,-0.30576
46.52,1.3099,0.86865,0.44126
46.54,2.0119,0.83832,1.1736
46.56,2.6359,0.7965,1.8394
46.58,3.1371,0.7443,2.3928
46.6,3.4807,0.683,2.7977
46.62,3.6447,0.61408,3.0306
46.64,3.6224,0.53923,3.0832
46.66,3.4231,0.46047,2.9626
46.68,3.0707,0.3801,2.6907
46.7,2.6014,0.30066,2.3007
46.72,2.0584,0.22488,1.8335
46.74,1.4872,0.15544,1.3318
46.76,0.93004,0.094775,0.83526
46.78,0.42018,0.04485,0.37533
46.8,-0.021075,0.0069233,-0.027999
46.82,-0.38641,-0.018615,-0.36779
46.84,-0.68208,-0.032314,-0.64977
46.86,-0.92562,-0.035626,-0.88999
46.88,-1.1419,-0.03075,-1.1112
46.9,-1.3586,-0.02036,-1.3382
46.92,-1.6013,-0.0072588,-1.594
46.94,-1.8895,0.0060012,-1.8955
46.96,-2.2337,0.017472,-2.2512
46.98,-2.6342,0.026082,-2.6603
47,-3.0807,0.03177,-3.1125
47.02,-3.5541,0.035458,-3.5896
47.04,-4.0285,0.038866,-4.0673
47.06,-4.474,0.04417,-4.5181
47.08,-4.8599,0.053594,-4.9135
47.1,-5.1575,0.068967,-5.2265
47.12,-5.3424,0.091358,-5.4337
47.14,-5.3963,0.12082,-5.5171
47.16,-5.3089,0.15634,-5.4653
47.18,-5.0786,0.19592,-5.2745
47.2,-4.7121,0.23687,-4.949
47.22,-4.2248,0.27624,-4.501
47.24,-3.6391,0.3112,-3.9503
47.26,-2.9828,0.33948,-3.3223
47.28,-2.2872,0.3597,-2.6469
47.3,-1.584,0.37153,-1.9556
47.32,-0.90356,0.37566,-1.2792
47.34,-0.27178,0.37369,-0.64547
47.36,0.29131,0.36786,-0.076553
47.38,0.77302,0.36068,0.41233
47.4,1.1684,0.35459,0.81384
47.42,1.4802,0.35162,1.1286
47.44,1.7177,0.35314,1.3646
47.46,1.8955,0.35971,1.5357
47.48,2.0312,0.371,1.6602
47.5,2.1443,0.38578,1.7585
47.52,2.2532,0.4021,1.8511
47.54,2.3736,0.41741,1.9562
47.56,2.5173,0.42877,2.0885
47.58,2.69,0.43315,2.2569
47.6,2.8912,0.42765,2.4636
47.62,3.1135,0.40981,2.7037
47.64,3.3431,0.3778,2.9652
47.66,3.5604,0.33069,3.2297
47.68,3.7423,0.26852,3.4738
47.7,3.8634,0.19241,3.671
47.72,3.8992,0.10449,3.7947
47.74,3.8277,0.0077927,3.8199
47.76,3.6325,-0.093979,3.7264
47.78,3.3041,-0.19675,3.5009
47.8,2.8419,-0.29639,3.1383
47.82,2.2544,-0.38908,2.6435
47.84,1.5596,-0.47159,2.0312
47.86,0.7843,-0.54159,1.3259
47.88,-0.037252,-0.59778,0.56053
47.9,-0.865,-0.63998,-0.22502
47.92,-1.6556,-0.66909,-0.98656
47.94,-2.3655,-0.68693,-1.6785
47.96,-2.9535,-0.69604,-2.2575
47.98,-3.3851,-0.69935,-2.6858
48,-3.6349,-0.69989,-2.9351
48.02,-3.6898,-0.70044,-2.9894
48.04,-3.5505,-0.70326,-2.8472
48.06,-3.2323,-0.70994,-2.5224
48.08,-2.7641,-0.72122,-2.0429
48.1,-2.1854,-0.73705,-1.4484
48.12,-1.5425,-0.75666,-0.78586
48.14,-0.88332,-0.77876,-0.10456
48.16,-0.25212,-0.80172,0.54959
48.18,0.31518,-0.82383,1.139
48.2,0.7946,-0.84348,1.6381
48.22,1.1756,-0.85932,2.0349
48.24,1.4606,-0.87032,2.3309
48.26,1.6624,-0.87578,2.5382
48.28,1.8001,-0.87527,2.6754
48.3,1.8943,-0.86856,2.7628
48.32,1.9622,-0.8555,2.8177
48.34,2.0145,-0.83592,2.8504
48.36,2.0526,-0.80961,2.8622
48.38,2.0693,-0.77626,2.8456
48.4,2.05,-0.73553,2.7855
48.42,1.976,-0.68706,2.663
48.44,1.8285,-0.63064,2.4591
48.46,1.5921,-0.56626,2.1584
48.48,1.2581,-0.49422,1.7523
48.5,0.82585,-0.41527,1.2411
48.52,0.30375,-0.33062,0.63437
48.54,-0.29199,-0.24203,-0.04996
48.56,-0.93873,-0.15174,-0.78699
48.58,-1.6095,-0.062445,-1.547
48.6,-2.2749,0.022854,-2.2977
48.62,-2.9046,0.10105,-3.0057
48.64,-3.4688,0.16916,-3.638
48.66,-3.9386,0.22461,-4.1632
48.68,-4.2872,0.2655,-4.5527
48.7,-4.4906,0.29084,-4.7814
48.72,-4.5295,0.30074,-4.8302
48.74,-4.391,0.29648,-4.6875
48.76,-4.0713,0.28045,-4.3518
48.78,-3.5778,0.25598,-3.8338
48.8,-2.9308,0.22702,-3.1578
48.82,-2.1642,0.19779,-2.362
48.84,-1.3239,0.17232,-1.4962
48.86,-0.4653,0.15405,-0.61935
48.88,0.35157,0.14548,0.20609
48.9,1.0679,0.14789,0.92002
48.92,1.6323,0.16124,1.4711
48.94,2.0068,0.18423,1.8225
48.96,2.1708,0.21443,1.9563
48.98,2.1242,0.2486,1.8756
49,1.8869,0.28304,1.6039
49.02,1.4969,0.314,1.1829
49.04,1.0051,0.33806,0.66708
49.06,0.46996,0.35238,0.11758
49.08,-0.049587,0.355,-0.40459
49.1,-0.50021,0.34488,-0.84509
49.12,-0.83978,0.3219,-1.1617
49.14,-1.0412,0.2868,-1.328
49.16,-1.0945,0.24094,-1.3354
49.18,-1.0067,0.18621,-1.1929
49.2,-0.80044,0.12477,-0.92521
49.22,-0.51044,0.058928,-0.56937
49.24,-0.17937,-0.0089404,-0.17043
49.26,0.14713,-0.076453,0.22358
49.28,0.42564,-0.14122,0.56687
49.3,0.61982,-0.20085,0.82067
49.32,0.70457,-0.25294,0.95751
49.34,0.66912,-0.2951,0.96422
49.36,0.51854,-0.32511,0.84364
49.38,0.27352,-0.34095,0.61447
49.4,-0.031706,-0.34108,0.30937
49.42,-0.35329,-0.32454,-0.02875
49.44,-0.64306,-0.29117,-0.35189
49.46,-0.85465,-0.24171,-0.61294
49.48,-0.9497,-0.17784,-0.77186
49.5,-0.90315,-0.10217,-0.80097
49.52,-0.70687,-0.018118,-0.68875
49.54,-0.37103,0.070301,-0.44133
49.56,0.07719,0.15869,-0.081505
49.58,0.59732,0.24259,0.35473
49.6,1.1413,0.31771,0.82355
49.62,1.66,0.38029,1.2797
49.64,2.1103,0.42736,1.6829
49.66,2.4604,0.45694,2.0035
49.68,2.6936,0.46826,2.2254
49.7,2.8094,0.46184,2.3476
49.72,2.8223,0.43951,2.3828
49.74,2.7579,0.40433,2.3536
49.76,2.6479,0.36029,2.2876
49.78,2.5246,0.31206,2.2125
49.8,2.4153,0.26449,2.1508
49.82,2.3386,0.22212,2.1165
49.84,2.3018,0.18876,2.113
49.86,2.3009,0.16706,2.1338
49.88,2.3221,0.15823,2.1638
49.9,2.3446,0.162,2.1826
49.92,2.3447,0.17672,2.1679
49.94,2.2992,0.19967,2.0995
49.96,2.1891,0.22751,1.9616
49.98,2.0022,0.25679,1.7454
50,1.7342,0.28447,1.4498
50.02,1.3893,0.30831,1.081
50.04,0.97925,0.32716,0.65209
50.06,0.52243,0.341,0.18143
50.08,0.041679,0.35085,-0.30917
50.1,-0.43761,0.35848,-0.79608
50.12,-0.88946,0.36603,-1.2555
50.14,-1.2893,0.37567,-1.6649
50.16,-1.6154,0.38918,-2.0046
50.18,-1.8507,0.40773,-2.2584
50.2,-1.9837,0.43175,-2.4154
50.22,-2.0093,0.46097,-2.4703
50.24,-1.9297,0.49455,-2.4242
50.26,-1.7537,0.53129,-2.285
50.28,-1.4971,0.56991,-2.067
50.3,-1.1813,0.60929,-1.7906
50.32,-0.83193,0.64862,-1.4805
50.34,-0.4767,0.68751,-1.1642
50.36,-0.14343,0.72595,-0.86938
50.38,0.1426,0.76421,-0.62161
50.4,0.3609,0.80263,-0.44173
50.42,0.49773,0.84139,-0.34365
50.44,0.54743,0.88026,-0.33284
50.46,0.51291,0.91844,-0.40552
50.48,0.4053,0.95433,-0.54903
50.5,0.24255,0.98557,-0.74302
50.52,0.047425,1.0091,-0.96167
50.54,-0.15523,1.0212,-1.1765
50.56,-0.34131,1.0181,-1.3594
50.58,-0.49021,0.99573,-1.4859
50.6,-0.58705,0.95072,-1.5378
50.62,-0.62425,0.88042,-1.5047
50.64,-0.60205,0.78335,-1.3854
50.66,-0.52823,0.6595,-1.1877
50.68,-0.41685,0.51047,-0.92732
50.7,-0.28646,0.33955,-0.62601
50.72,-0.15781,0.15155,-0.30935
50.74,-0.051501,-0.047413,-0.004088
50.76,0.014216,-0.25032,0.26454
50.78,0.025392,-0.44976,0.47515
50.8,-0.026167,-0.63846,0.61229
50.82,-0.14194,-0.80986,0.66792
50.84,-0.31624,-0.95856,0.64233
50.86,-0.53637,-1.0808,0.54441
50.88,-0.78327,-1.1745,0.39121
50.9,-1.0328,-1.2395,0.20666
50.92,-1.2578,-1.2774,0.019601
50.94,-1.43,-1.291,-0.13893
50.96,-1.5233,-1.2844,-0.23893
50.98,-1.5168,-1.2619,-0.25496
51,-1.3974,-1.2279,-0.16945
51.02,-1.1622,-1.1866,0.024467
51.04,-0.82001,-1.1413,0.3213
51.06,-0.39151,-1.0944,0.70285
51.08,0.092319,-1.0472,1.1395
51.1,0.59285,-1.0005,1.5933
51.12,1.0679,-0.95389,2.0217
51.14,1.4762,-0.90683,2.383
51.16,1.7825,-0.85834,2.6408
51.18,1.9612,-0.80745,2.7686
51.2,1.9992,-0.75331,2.7525
51.22,1.8973,-0.69538,2.5927
51.24,1.6687,-0.63345,2.3021
51.26,1.3371,-0.56766,1.9048
51.28,0.93277,-0.49852,1.4313
51.3,0.48784,-0.4268,0.91464
51.32,0.032411,-0.35355,0.38596
51.34,-0.40918,-0.28003,-0.12915
51.36,-0.82064,-0.20766,-0.61297
51.38,-1.1945,-0.13801,-1.0565
51.4,-1.5316,-0.072757,-1.4588
51.42,-1.8391,-0.013706,-1.8254
51.44,-2.128,0.037285,-2.1653
51.46,-2.4103,0.078334,-2.4886
51.48,-2.696,0.10761,-2.8036
51.5,-2.9914,0.12345,-3.1148
51.52,-3.297,0.12445,-3.4215
51.54,-3.6076,0.10965,-3.7173
51.56,-3.9117,0.078634,-3.9903
51.58,-4.1926,0.031697,-4.2243
51.6,-4.4299,-0.030093,-4.3998
51.62,-4.6011,-0.10485,-4.4962
51.64,-4.6836,-0.18992,-4.4936
51.66,-4.6572,-0.28197,-4.3753
51.68,-4.5067,-0.3772,-4.1295
51.7,-4.2235,-0.47153,-3.752
51.72,-3.8078,-0.56094,-3.2468
51.74,-3.2694,-0.64166,-2.6278
51.76,-2.628,-0.71045,-1.9175
51.78,-1.9115,-0.76478,-1.1467
51.8,-1.1542,-0.80292,-0.35124
51.82,-0.3929,-0.824,0.4311
51.84,0.33652,-0.82796,1.1645
51.86,1.0035,-0.81548,1.819
51.88,1.5859,-0.78779,2.3737
51.9,2.0723,-0.74658,2.8189
51.92,2.4624,-0.69379,3.1561
51.94,2.7656,-0.63146,3.3971
51.96,2.9989,-0.56166,3.5605
51.98,3.1823,-0.48635,3.6687
52,3.3353,-0.40733,3.7426
52.02,3.4726,-0.32624,3.7988
52.04,3.6015,-0.24456,3.8461
52.06,3.7208,-0.16363,3.8845
52.08,3.821,-0.084704,3.9057
52.1,3.8862,-0.0089824,3.8952
52.12,3.8971,0.062364,3.8347
52.14,3.8344,0.1282,3.7062
52.16,3.6823,0.18745,3.4949
52.18,3.4311,0.23922,3.1919
52.2,3.0789,0.28284,2.796
52.22,2.6324,0.318,2.3144
52.24,2.1067,0.34489,1.7619
52.26,1.5246,0.36419,1.1604
52.28,0.91452,0.3771,0.53742
52.3,0.30918,0.38531,-0.076126
52.32,-0.25659,0.39074,-0.64733
52.34,-0.74804,0.39546,-1.1435
52.36,-1.133,0.40135,-1.5344
52.38,-1.3846,0.40993,-1.7945
52.4,-1.4837,0.42212,-1.9058
52.42,-1.4219,0.43817,-1.86
52.44,-1.2032,0.45762,-1.6608
52.46,-0.84517,0.4794,-1.3246
52.48,-0.37822,0.50198,-0.8802
52.5,0.15643,0.52366,-0.36723
52.52,0.7106,0.54282,0.16778
52.54,1.2343,0.55817,0.67614
52.56,1.6815,0.56901,1.1124
52.58,2.0153,0.57532,1.44
52.6,2.2128,0.57784,1.635
52.62,2.2669,0.57798,1.689
52.64,2.1868,0.57766,1.6092
52.66,1.9953,0.57912,1.4162
52.68,1.7244,0.58454,1.1399
52.7,1.4103,0.59584,0.81442
52.72,1.0868,0.61429,0.4725
52.74,0.78105,0.64035,0.1407
52.76,0.50968,0.67344,-0.16377
52.78,0.27762,0.71197,-0.43436
52.8,0.07893,0.75335,-0.67442
52.82,-0.10058,0.7942,-0.89478
52.84,-0.27949,0.83066,-1.1101
52.86,-0.47648,0.85871,-1.3352
52.88,-0.70638,0.87463,-1.581
52.9,-0.97711,0.87532,-1.8524
52.92,-1.288,0.85867,-2.1467
52.94,-1.6293,0.82372,-2.4531
52.96,-1.9834,0.77079,-2.7542
52.98,-2.326,0.70143,-3.0274
53,-2.6292,0.61823,-3.2474
53.02,-2.8637,0.52457,-3.3883
53.04,-3.0018,0.42431,-3.4261
53.06,-3.0192,0.32146,-3.3407
53.08,-2.8981,0.21989,-3.118
53.1,-2.6282,0.12311,-2.7513
53.12,-2.2088,0.034085,-2.2429
53.14,-1.6494,-0.044783,-1.6046
53.16,-0.96996,-0.11167,-0.85829
53.18,-0.20036,-0.16529,-0.035064
53.2,0.62109,-0.20478,0.82587
53.22,1.4502,-0.22964,1.6798
53.24,2.2402,-0.2397,2.4799
53.26,2.9456,-0.23506,3.1806
53.28,3.5263,-0.21616,3.7425
53.3,3.9513,-0.18379,4.1351
53.32,4.2015,-0.13921,4.3407
53.34,4.2714,-0.084134,4.3556
53.36,4.1697,-0.020833,4.1905
53.38,3.9175,0.047925,3.8696
53.4,3.5463,0.11894,3.4273
53.42,3.0939,0.18873,2.9052
53.44,2.6005,0.25372,2.3468
53.46,2.1041,0.3105,1.7936
53.48,1.6366,0.35605,1.2805
53.5,1.2208,0.38803,0.83274
53.52,0.86859,0.4049,0.46369
53.54,0.58049,0.4061,0.17439
53.56,0.34657,0.39205,-0.04548
53.58,0.14888,0.36409,-0.21521
53.6,-0.035237,0.32431,-0.35954
53.62,-0.2292,0.27534,-0.50453
53.64,-0.45313,0.22008,-0.6732
53.66,-0.72029,0.16141,-0.88171
53.68,-1.0345,0.10198,-1.1365
53.7,-1.3887,0.043925,-1.4327
53.72,-1.7657,-0.011162,-1.7545
53.74,-2.1395,-0.062351,-2.0772
53.76,-2.4791,-0.10933,-2.3698
53.78,-2.7526,-0.1523,-2.6003
53.8,-2.9316,-0.1919,-2.7397
53.82,-2.9955,-0.22899,-2.7665
53.84,-2.9349,-0.26456,-2.6704
53.86,-2.7531,-0.29954,-2.4536
53.88,-2.4659,-0.33471,-2.1312
53.9,-2.0999,-0.37063,-1.7293
53.92,-1.6892,-0.40754,-1.2816
53.94,-1.2705,-0.44536,-0.82514
53.96,-0.87885,-0.48365,-0.3952
53.98,-0.54308,-0.52167,-0.021412
54,-0.28256,-0.55833,0.27578
54.02,-0.10548,-0.59232,0.48684
54.04,-0.0088591,-0.62214,0.61328
54.06,0.019835,-0.64619,0.66603
54.08,-0.00031562,-0.66294,0.66263
54.1,-0.047429,-0.67103,0.62361
54.12,-0.10074,-0.66946,0.56872
54.14,-0.14405,-0.6577,0.51365
54.16,-0.16816,-0.63587,0.46771
54.18,-0.17203,-0.60477,0.43274
54.2,-0.16257,-0.56599,0.40342
54.22,-0.15306,-0.52177,0.36871
54.24,-0.16072,-0.47499,0.31427
54.26,-0.2037,-0.42888,0.22518
54.28,-0.298,-0.38687,0.088872
54.3,-0.45476,-0.35224,-0.10252
54.32,-0.67821,-0.32786,-0.35034
54.34,-0.96452,-0.31595,-0.64857
54.36,-1.3016,-0.31784,-0.98377
54.38,-1.6699,-0.33387,-1.336
54.4,-2.0436,-0.36331,-1.6803
54.42,-2.3935,-0.4045,-1.989
54.44,-2.6889,-0.45489,-2.234
54.46,-2.9009,-0.51138,-2.3896
54.48,-3.0055,-0.57046,-2.435
54.5,-2.9856,-0.62859,-2.357
54.52,-2.834,-0.68239,-2.1516
54.54,-2.5542,-0.72892,-1.8252
54.56,-2.1606,-0.7658,-1.3948
54.58,-1.678,-0.79127,-0.88671
54.6,-1.1391,-0.80428,-0.33485
54.62,-0.5814,-0.8043,0.22291
54.64,-0.042835,-0.79131,0.74847
54.66,0.4422,-0.76554,1.2077
54.68,0.84697,-0.72736,1.5743
54.7,1.1553,-0.67713,1.8324
54.72,1.363,-0.61513,1.9782
54.74,1.4778,-0.54147,2.0193
54.76,1.5171,-0.45621,1.9733
54.78,1.5045,-0.35945,1.864
54.8,1.4658,-0.25146,1.7173
54.82,1.4244,-0.1329,1.5573
54.84,1.3977,-0.0049582,1.4027
54.86,1.3945,0.13054,1.2639
54.88,1.4144,0.2711,1.1433
54.9,1.4485,0.4136,1.0349
54.92,1.4822,0.55449,0.92769
54.94,1.498,0.68997,0.80802
54.96,1.4796,0.8163,0.66329
54.98,1.415,0.9301,0.48493
55,1.2992,1.0286,0.27058
55.02,1.135,1.1098,0.02515
55.04,0.93343,1.1728,-0.2394
55.06,0.71211,1.2174,-0.50532
55.08,0.4932,1.2444,-0.75121
55.1,0.30057,1.2551,-0.95456
55.12,0.15692,1.2513,-1.0944
55.14,0.081081,1.2347,-1.1536
55.16,0.085771,1.207,-1.1212
55.18,0.17605,1.1694,-0.99332
55.2,0.34857,1.1224,-0.77383
55.22,0.59171,1.0662,-0.47449
55.24,0.88659,1.0004,-0.1138
55.26,1.2089,0.9243,0.28456
55.28,1.5312,0.83727,0.6939
55.3,1.8261,0.73899,1.0871
55.32,2.0693,0.62975,1.4395
55.34,2.2417,0.5107,1.731
55.36,2.332,0.38394,1.948
55.38,2.3374,0.25253,2.0849
55.4,2.2632,0.12024,2.143
55.42,2.1213,-0.0086935,2.13
55.44,1.9276,-0.13001,2.0576
55.46,1.699,-0.23986,1.9388
55.48,1.4502,-0.33519,1.7854
55.5,1.1915,-0.41407,1.6056
55.52,0.9269,-0.47584,1.4027
55.54,0.65431,-0.52109,1.1754
55.56,0.36684,-0.55153,0.91837
55.58,0.055,-0.56963,0.62463
55.6,-0.29028,-0.57826,0.28798
55.62,-0.67464,-0.58031,-0.094328
55.64,-1.0978,-0.57829,-0.51952
55.66,-1.5521,-0.57408,-0.97797
55.68,-2.0219,-0.5688,-1.4531
55.7,-2.4849,-0.56276,-1.9221
55.72,-2.9139,-0.55562,-2.3582
55.74,-3.2794,-0.54654,-2.7329
55.76,-3.5532,-0.53444,-3.0187
55.78,-3.7108,-0.51826,-3.1926
55.8,-3.7347,-0.49712,-3.2376
55.82,-3.6162,-0.47055,-3.1457
55.84,-3.3566,-0.43853,-2.918
55.86,-2.9674,-0.40152,-2.5659
55.88,-2.4702,-0.36037,-2.1099
55.9,-1.8945,-0.31624,-1.5783
55.92,-1.2754,-0.27047,-1.0049
55.94,-0.65074,-0.2244,-0.42634
55.96,-0.057589,-0.17925,0.12166
55.98,0.47131,-0.136,0.60731
56,0.91049,-0.095354,1.0058
56.02,1.244,-0.057708,1.3018
56.04,1.4667,-0.023189,1.4899
56.06,1.5839,0.0082701,1.5756
56.08,1.61,0.036834,1.5732
56.1,1.5661,0.062674,1.5034
56.12,1.4768,0.08589,1.3909
56.14,1.3668,0.10648,1.2603
56.16,1.2577,0.12432,1.1334
56.18,1.166,0.13925,1.0268
56.2,1.1012,0.15112,0.95012
56.22,1.0658,0.15985,0.90593
56.24,1.0554,0.16553,0.8899
56.26,1.0607,0.16844,0.89226
56.28,1.0687,0.16904,0.89964
56.3,1.065,0.16789,0.89715
56.32,1.0362,0.16562,0.87057
56.34,0.97113,0.16278,0.80835
56.36,0.86317,0.1598,0.70337
56.38,0.71115,0.15695,0.5542
56.4,0.52013,0.15429,0.36583
56.42,0.30151,0.15176,0.14976
56.44,0.072311,0.14916,-0.07685
56.46,-0.14639,0.14631,-0.2927
56.48,-0.33177,0.14302,-0.47479
56.5,-0.46213,0.1392,-0.60133
56.52,-0.52007,0.1348,-0.65487
56.54,-0.4953,0.1298,-0.62509
56.56,-0.38663,0.12418,-0.51081
56.58,-0.20279,0.11789,-0.32068
56.6,0.038412,0.1108,-0.07239
56.62,0.31237,0.10275,0.20962
56.64,0.59124,0.093581,0.49766
56.66,0.84804,0.08321,0.76483
56.68,1.0607,0.071729,0.98901
56.7,1.2154,0.059468,1.1559
56.72,1.3077,0.047043,1.2607
56.74,1.3432,0.03536,1.3078
56.76,1.3348,0.025566,1.3092
56.78,1.2999,0.018967,1.2809
56.8,1.2563,0.016902,1.2394
56.82,1.2183,0.020603,1.1977
56.84,1.1936,0.031055,1.1625
56.86,1.1816,0.048859,1.1327
56.88,1.1734,0.074134,1.0993
56.9,1.1539,0.10643,1.0474
56.92,1.1038,0.14472,0.95911
56.94,1.0044,0.1874,0.81696
56.96,0.84001,0.23237,0.60765
56.98,0.60206,0.27717,0.32489
57,0.29043,0.3192,-0.028765
57.02,-0.085582,0.35589,-0.44147
57.04,-0.50803,0.385,-0.89303
57.06,-0.9522,0.40485,-1.3571
57.08,-1.3894,0.41451,-1.8039
57.1,-1.7902,0.41389,-2.2041
57.12,-2.1278,0.40378,-2.5316
57.14,-2.381,0.3857,-2.7667
57.16,-2.5362,0.36173,-2.898
57.18,-2.5892,0.33417,-2.9234
57.2,-2.5446,0.30522,-2.8498
57.22,-2.4154,0.27671,-2.6921
57.24,-2.2208,0.24982,-2.4706
57.26,-1.9839,0.22498,-2.2089
57.28,-1.7284,0.20185,-1.9302
57.3,-1.4758,0.17946,-1.6553
57.32,-1.2433,0.15641,-1.3997
57.34,-1.0418,0.13116,-1.173
57.36,-0.87575,0.10228,-0.97803
57.38,-0.74315,0.068715,-0.81186
57.4,-0.63728,0.029926,-0.66721
57.42,-0.54855,-0.014047,-0.53451
57.44,-0.4668,-0.062599,-0.4042
57.46,-0.38344,-0.11467,-0.26877
57.48,-0.29327,-0.16891,-0.12436
57.5,-0.19546,-0.22381,0.028348
57.52,-0.0939,-0.27789,0.18399
57.54,0.0033501,-0.32981,0.33316
57.56,0.085204,-0.37844,0.46365
57.58,0.13919,-0.42289,0.56208
57.6,0.15332,-0.46249,0.61581
57.62,0.11801,-0.49674,0.61475
57.64,0.027746,-0.52529,0.55303
57.66,-0.11764,-0.54787,0.43023
57.68,-0.31227,-0.56428,0.25201
57.7,-0.54423,-0.57441,0.030179
57.72,-0.79631,-0.57822,-0.21809
57.74,-1.0475,-0.57584,-0.47168
57.76,-1.2752,-0.56763,-0.70761
57.78,-1.4576,-0.55416,-0.90347
57.8,-1.5763,-0.5363,-1.04
57.82,-1.6186,-0.51521,-1.1034
57.84,-1.579,-0.4922,-1.0868
57.86,-1.4601,-0.46873,-0.99134
57.88,-1.2718,-0.44619,-0.82562
57.9,-1.0302,-0.42579,-0.6044
57.92,-0.75482,-0.40838,-0.34644
57.94,-0.46626,-0.39436,-0.071899
57.96,-0.18327,-0.38364,0.20037
57.98,0.079413,-0.3756,0.45501
58,0.31236,-0.36922,0.68158
58.02,0.51185,-0.36322,0.87507
58.04,0.67912,-0.35623,1.0354
58.06,0.81897,-0.34697,1.1659
58.08,0.93781,-0.3344,1.2722
58.1,1.0417,-0.31788,1.3596
58.12,1.1349,-0.29715,1.4321
58.14,1.2185,-0.27236,1.4909
58.16,1.2904,-0.24396,1.5344
58.18,1.3455,-0.21258,1.5581
58.2,1.3768,-0.17898,1.5558
58.22,1.3764,-0.14383,1.5203
58.24,1.3374,-0.10775,1.4451
58.26,1.2547,-0.071188,1.3259
58.28,1.1272,-0.034462,1.1616
58.3,0.95746,0.0022217,0.95524
58.32,0.75331,0.038727,0.71458
58.34,0.52702,0.074948,0.45208
58.36,0.29496,0.11078,0.18417
58.38,0.076198,0.14612,-0.069921
58.4,-0.10924,0.18084,-0.29008
58.42,-0.24268,0.21482,-0.4575
58.44,-0.30911,0.24798,-0.55709
58.46,-0.29945,0.28026,-0.5797
58.48,-0.21209,0.31163,-0.52371
58.5,-0.053673,0.34208,-0.39576
58.52,0.16133,0.37162,-0.21029
58.54,0.41227,0.40023,0.01204
58.56,0.67488,0.42785,0.24703
58.58,0.92459,0.45436,0.47023
58.6,1.1399,0.47958,0.66028
58.62,1.3052,0.5033,0.8019
58.64,1.413,0.52524,0.88781
58.66,1.4645,0.54509,0.91936
58.68,1.4683,0.56258,0.90569
58.7,1.439,0.57742,0.86161
58.72,1.3939,0.58938,0.80456
58.74,1.3495,0.59833,0.75114
58.76,1.3181,0.60417,0.71392
58.78,1.3059,0.60693,0.69899
58.8,1.3114,0.60669,0.70471
58.82,1.3255,0.60358,0.7219
58.84,1.3331,0.59778,0.73534
58.86,1.3159,0.5894,0.72648
58.88,1.2553,0.5785,0.67685
58.9,1.1368,0.56503,0.57172
58.92,0.95224,0.5488,0.40345
58.94,0.70337,0.52948,0.17389
58.96,0.40233,0.50668,-0.10436
58.98,0.071608,0.47998,-0.40838
59,-0.25782,0.44903,-0.70685
59.02,-0.54989,0.41362,-0.9635
59.04,-0.76785,0.37379,-1.1416
59.06,-0.8793,0.32988,-1.2092
59.08,-0.86098,0.28251,-1.1435
59.1,-0.70282,0.23258,-0.9354
59.12,-0.41039,0.18116,-0.59154
59.14,-0.00543,0.12941,-0.13484
59.16,0.47586,0.078474,0.39739
59.18,0.98661,0.029361,0.95725
59.2,1.4746,-0.017103,1.4917
59.22,1.8884,-0.0603,1.9487
59.24,2.1838,-0.099798,2.2836
59.26,2.3284,-0.13528,2.4637
59.28,2.3056,-0.16649,2.4721
59.3,2.1157,-0.1931,2.3088
59.32,1.7743,-0.21472,1.989
59.34,1.3101,-0.23083,1.541
59.36,0.75963,-0.24089,1.0005
59.38,0.1624,-0.24435,0.40675
59.4,-0.444,-0.2409,-0.2031
59.42,-1.0279,-0.23052,-0.79739
59.44,-1.5661,-0.21371,-1.3524
59.46,-2.0445,-0.19156,-1.8529
59.48,-2.4577,-0.16582,-2.2919
59.5,-2.8067,-0.13884,-2.6678
59.52,-3.0965,-0.11346,-2.9831
59.54,-3.3335,-0.092785,-3.2407
59.56,-3.5229,-0.079948,-3.4429
59.58,-3.6673,-0.077762,-3.5896
59.6,-3.7664,-0.088438,-3.6779
59.62,-3.8167,-0.11332,-3.7034
59.64,-3.8134,-0.15267,-3.6607
59.66,-3.751,-0.20565,-3.5453
59.68,-3.6254,-0.27025,-3.3551
59.7,-3.4351,-0.34356,-3.0916
59.72,-3.182,-0.42192,-2.7601
59.74,-2.8714,-0.50132,-2.3701
59.76,-2.5119,-0.57777,-1.9342
59.78,-2.1143,-0.6476,-1.4667
59.8,-1.6903,-0.70784,-0.9825
59.82,-1.2515,-0.75639,-0.4951
59.84,-0.80777,-0.79214,-0.015628
59.86,-0.36704,-0.81498,0.44794
59.88,0.065301,-0.82563,0.89093
59.9,0.48597,-0.82545,1.3114
59.92,0.89306,-0.81617,1.7092
59.94,1.285,-0.79962,2.0846
59.96,1.6594,-0.7775,2.4369
59.98,2.0121,-0.75112,2.7633
60,2.3366,-0.72137,3.058
60.02,2.6238,-0.68864,3.3125
60.04,2.8626,-0.65288,3.5155
60.06,3.0407,-0.61368,3.6544
60.08,3.1461,-0.57045,3.7165
60.1,3.1682,-0.5225,3.6907
60.12,3.1,-0.46924,3.5692
60.14,2.9388,-0.41023,3.349
60.16,2.6873,-0.34535,3.0327
60.18,2.3543,-0.27478,2.6291
60.2,1.9542,-0.19908,2.1533
60.22,1.5065,-0.1192,1.6257
60.24,1.0345,-0.036506,1.071
60.26,0.56364,0.047313,0.51633
60.28,0.11916,0.13025,-0.01109
60.3,-0.27574,0.2101,-0.48584
60.32,-0.6022,0.28459,-0.88679
60.34,-0.8474,0.35153,-1.1989
60.36,-1.0057,0.40903,-1.4147
60.38,-1.0791,0.45564,-1.5347
60.4,-1.0766,0.49058,-1.5672
60.42,-1.0129,0.51376,-1.5266
60.44,-0.90636,0.52589,-1.4323
60.46,-0.77662,0.52841,-1.305
60.48,-0.64202,0.52332,-1.1653
60.5,-0.51767,0.51301,-1.0307
60.52,-0.41409,0.5,-0.91408
60.54,-0.33681,0.48667,-0.82349
60.56,-0.28694,0.47506,-0.762
60.58,-0.2624,0.46663,-0.72902
60.6,-0.25969,0.4622,-0.72188
60.62,-0.27557,0.46195,-0.73752
60.64,-0.30843,0.46544,-0.77387
60.66,-0.35884,0.47178,-0.83062
60.68,-0.42935,0.47976,-0.90912
60.7,-0.52346,0.48805,-1.0115
60.72,-0.64401,0.49529,-1.1393
60.74,-0.79144,0.50028,-1.2917
60.76,-0.96227,0.50199,-1.4643
60.78,-1.1482,0.49961,-1.6478
60.8,-1.3361,0.49254,-1.8287
60.82,-1.5088,0.48035,-1.9892
60.84,-1.6469,0.46277,-2.1097
60.86,-1.7309,0.43966,-2.1706
60.88,-1.744,0.41104,-2.1551
60.9,-1.6742,0.37705,-2.0513
60.92,-1.5163,0.33803,-1.8544
60.94,-1.273,0.2945,-1.5675
60.96,-0.95492,0.24722,-1.2021
60.98,-0.58017,0.19714,-0.77731
61,-0.17248,0.14533,-0.31781
61.02,0.24103,0.092968,0.14806
61.04,0.63263,0.041214,0.59142
61.06,0.97687,-0.0088963,0.98576
61.08,1.2533,-0.05652,1.3098
61.1,1.4486,-0.10107,1.5496
61.12,1.558,-0.14222,1.7002
61.14,1.5856,-0.17987,1.7655
61.16,1.5433,-0.2141,1.7574
61.18,1.449,-0.24501,1.694
61.2,1.3237,-0.27265,1.5964
61.22,1.1881,-0.29688,1.485
61.24,1.0594,-0.31734,1.3768
61.26,0.94865,-0.33341,1.2821
61.28,0.85898,-0.34426,1.2032
61.3,0.78578,-0.34896,1.1347
61.32,0.71791,-0.34661,1.0645
61.34,0.64038,-0.33649,0.97688
61.36,0.53795,-0.31825,0.85621
61.38,0.39879,-0.29199,0.69078
61.4,0.2177,-0.25832,0.47603
61.42,-0.0018278,-0.21843,0.21661
61.44,-0.24719,-0.17395,-0.073232
61.46,-0.49789,-0.12687,-0.37103
61.48,-0.72838,-0.079343,-0.64904
61.5,-0.91176,-0.033546,-0.87822
61.52,-1.024,0.0085482,-1.0325
61.54,-1.0474,0.045316,-1.0928
61.56,-0.97374,0.075613,-1.0494
61.58,-0.80472,0.098848,-0.90357
61.6,-0.55202,0.115,-0.66702
61.62,-0.23511,0.1246,-0.35972
61.64,0.12158,0.12862,-0.0070377
61.66,0.49208,0.12836,0.36372
61.68,0.85194,0.1253,0.72664
61.7,1.1807,0.12095,1.0597
61.72,1.4632,0.11668,1.3465
61.74,1.6899,0.11358,1.5763
61.76,1.856,0.1124,1.7436
61.78,1.9602,0.11347,1.8467
61.8,2.003,0.1167,1.8863
61.82,1.9856,0.12166,1.8639
61.84,1.9084,0.12764,1.7807
61.86,1.7714,0.13373,1.6377
61.88,1.5745,0.13899,1.4355
61.9,1.318,0.1425,1.1755
61.92,1.0045,0.1435,0.86096
61.94,0.6394,0.14135,0.49805
61.96,0.23245,0.13566,0.096786
61.98,-0.2024,0.12622,-0.32862
62,-0.64691,0.11299,-0.7599
62.02,-1.0795,0.096095,-1.1756
62.04,-1.4764,0.075752,-1.5522
62.06,-1.8139,0.052282,-1.8662
62.08,-2.0698,0.026059,-2.0958
62.1,-2.226,-0.0025086,-2.2235
62.12,-2.2702,-0.033003,-2.2372
62.14,-2.1978,-0.065021,-2.1328
62.16,-2.0127,-0.098199,-1.9145
62.18,-1.7276,-0.13223,-1.5953
62.2,-1.3635,-0.16688,-1.1966
62.22,-0.94833,-0.20193,-0.7464
62.24,-0.51417,-0.23722,-0.27695
62.26,-0.094458,-0.27251,0.17805
62.28,0.27959,-0.30746,0.58704
62.3,0.58225,-0.34154,0.92379
62.32,0.79612,-0.37399,1.1701
62.34,0.91388,-0.40383,1.3177
62.36,0.93882,-0.4298,1.3686
62.38,0.88393,-0.45052,1.3344
62.4,0.76968,-0.46454,1.2342
62.42,0.62085,-0.47049,1.0913
62.44,0.46291,-0.46721,0.93012
62.46,0.31846,-0.45387,0.77233
62.48,0.20442,-0.43005,0.63447
62.5,0.13031,-0.39576,0.52607
62.52,0.097873,-0.35146,0.44933
62.54,0.10201,-0.29801,0.40002
62.56,0.1328,-0.23661,0.36941
62.58,0.17815,-0.16872,0.34688
62.6,0.22651,-0.096027,0.32254
62.62,0.26918,-0.020354,0.28954
62.64,0.30188,0.056332,0.24554
62.66,0.32513,0.13197,0.19316
62.68,0.34379,0.20447,0.13932
62.7,0.3655,0.27173,0.093773
62.72,0.39883,0.33179,0.067045
62.74,0.45109,0.38292,0.068174
62.76,0.52653,0.42377,0.10276
62.78,0.62509,0.45352,0.17157
62.8,0.74195,0.47196,0.26999
62.82,0.86788,0.47955,0.38833
62.84,0.99037,0.47738,0.51298
62.86,1.0952,0.46707,0.62815
62.88,1.1685,0.4506,0.71789
62.9,1.1982,0.43006,0.76815
62.92,1.1759,0.40741,0.76849
62.94,1.0974,0.38429,0.71315
62.96,0.96336,0.36183,0.60153
62.98,0.7784,0.34056,0.43783
63,0.55059,0.32048,0.23012
63.02,0.29001,0.30107,-0.011061
63.04,0.007428,0.28156,-0.27413
63.06,-0.28682,0.26106,-0.54788
63.08,-0.58361,0.23879,-0.8224
63.1,-0.87526,0.21423,-1.0895
63.12,-1.1553,0.18723,-1.3425
63.14,-1.4176,0.15805,-1.5757
63.16,-1.6561,0.12724,-1.7833
63.18,-1.8634,0.095621,-1.959
63.2,-2.0309,0.064076,-2.095
63.22,-2.1491,0.033437,-2.1825
63.24,-2.208,0.0043611,-2.2124
63.26,-2.199,-0.022742,-2.1763
63.28,-2.1166,-0.047729,-2.0689
63.3,-1.9597,-0.070684,-1.8891
63.32,-1.7335,-0.091855,-1.6416
63.34,-1.4492,-0.11156,-1.3376
63.36,-1.1243,-0.1301,-0.9942
63.38,-0.78067,-0.14771,-0.63296
63.4,-0.44227,-0.16457,-0.27771
63.42,-0.13229,-0.18075,0.048454
63.44,0.12977,-0.19632,0.32609
63.46,0.33064,-0.21141,0.54204
63.48,0.46489,-0.22619,0.69109
63.5,0.53548,-0.241,0.77647
63.52,0.55294,-0.25621,0.80915
63.54,0.5335,-0.27226,0.80577
63.56,0.49634,-0.2895,0.78583
63.58,0.46033,-0.30807,0.76839
63.6,0.44099,-0.32782,0.76882
63.62,0.44796,-0.34824,0.79619
63.64,0.48335,-0.36837,0.85172
63.66,0.54149,-0.38691,0.9284
63.68,0.60974,-0.40232,1.0121
63.7,0.67068,-0.41295,1.0836
63.72,0.70493,-0.41727,1.1222
63.74,0.69455,-0.41407,1.1086
63.76,0.6262,-0.40262,1.0288
63.78,0.49385,-0.38279,0.87664
63.8,0.30025,-0.3551,0.65535
63.82,0.057255,-0.32064,0.3779
63.84,-0.21537,-0.28101,0.065634
63.86,-0.4924,-0.23808,-0.25432
63.88,-0.74643,-0.19383,-0.5526
63.9,-0.95171,-0.15013,-0.80158
63.92,-1.0876,-0.10857,-0.97908
63.94,-1.1416,-0.070314,-1.0713
63.96,-1.1106,-0.036057,-1.0746
63.98,-1.0013,-0.0060177,-0.99524
64,-0.82863,0.019993,-0.84863
64.02,-0.61373,0.042469,-0.6562
64.04,-0.38023,0.062072,-0.4423
64.06,-0.15119,0.079493,-0.23069
64.08,0.053871,0.095326,-0.041455
64.1,0.22103,0.10996,0.11107
64.12,0.3428,0.12354,0.21926
64.14,0.4178,0.13591,0.28189
64.16,0.44948,0.14666,0.30282
64.18,0.44418,0.15518,0.28901
64.2,0.40914,0.16075,0.24839
64.22,0.35068,0.16267,0.18801
64.24,0.27319,0.16036,0.11283
64.26,0.17881,0.15347,0.025342
64.28,0.067988,0.142,-0.074015
64.3,-0.059365,0.12636,-0.18572
64.32,-0.20241,0.10733,-0.30974
64.34,-0.35796,0.086099,-0.44406
64.36,-0.51952,0.064108,-0.58363
64.38,-0.67688,0.042942,-0.71982
64.4,-0.8166,0.024158,-0.84076
64.42,-0.92318,0.0091175,-0.9323
64.44,-0.98096,-0.0011672,-0.9798
64.46,-0.97626,-0.0061397,-0.97012
64.48,-0.89963,-0.0057513,-0.89388
64.5,-0.74777,-0.00044385,-0.74732
64.52,-0.52474,0.008931,-0.53368
64.54,-0.24236,0.021243,-0.2636
64.56,0.080559,0.035244,0.045315
64.58,0.41989,0.049728,0.37016
64.6,0.74876,0.063672,0.68509
64.62,1.0407,0.076332,0.96432
64.64,1.2726,0.087284,1.1853
64.66,1.4278,0.096408,1.3314
64.68,1.4979,0.10384,1.394
64.7,1.4833,0.10987,1.3734
64.72,1.3931,0.11486,1.2782
64.74,1.2428,0.11916,1.1236
64.76,1.0521,0.12306,0.929
64.78,0.84125,0.12672,0.71453
64.8,0.62856,0.13024,0.49833
64.82,0.42762,0.13364,0.29398
64.84,0.24623,0.13692,0.10931
64.86,0.086367,0.14009,-0.053723
64.88,-0.054669,0.14318,-0.19785
64.9,-0.18218,0.14624,-0.32841
64.92,-0.30165,0.14933,-0.45097
64.94,-0.41653,0.15245,-0.56897
64.96,-0.52666,0.15552,-0.68217
64.98,-0.62769,0.15832,-0.78601
65,-0.71165,0.16048,-0.87213
65.02,-0.76838,0.16147,-0.92986
65.04,-0.78765,0.16069,-0.94833
65.06,-0.76127,0.15747,-0.91875
65.08,-0.685,0.15127,-0.83627
65.1,-0.55956,0.14169,-0.70125
65.12,-0.39078,0.12865,-0.51943
65.14,-0.18884,0.11243,-0.30127
65.16,0.033271,0.093729,-0.060458
65.18,0.26159,0.073604,0.18799
65.2,0.48306,0.053427,0.42963
65.22,0.68695,0.034738,0.65221
65.24,0.86573,0.019086,0.84664
65.26,1.0151,0.0078521,1.0073
65.28,1.1336,0.0020824,1.1315
65.3,1.2213,0.0023672,1.2189
65.32,1.279,0.0087724,1.2703
65.34,1.3073,0.020841,1.2864
65.36,1.3054,0.037661,1.2677
65.38,1.2716,0.057986,1.2136
65.4,1.2035,0.080389,1.1231
65.42,1.099,0.10342,0.99559
65.44,0.95716,0.12577,0.83138
65.46,0.77951,0.14634,0.63316
65.48,0.5709,0.16434,0.40656
65.5,0.33983,0.17926,0.16057
65.52,0.098286,0.19089,-0.092601
65.54,-0.13907,0.19919,-0.33826
65.56,-0.35619,0.20431,-0.56051
65.58,-0.53734,0.20646,-0.7438
65.6,-0.66879,0.20589,-0.87469
65.62,-0.74045,0.20286,-0.94331
65.64,-0.74703,0.19761,-0.94465
65.66,-0.68865,0.19037,-0.87902
65.68,-0.57073,0.18131,-0.75204
65.7,-0.40329,0.17059,-0.57388
65.72,-0.19969,0.15827,-0.35796
65.74,0.024936,0.14434,-0.1194
65.76,0.25534,0.12868,0.12666
65.78,0.47758,0.11108,0.3665
65.8,0.68011,0.091249,0.58886
65.82,0.85429,0.068871,0.78542
65.84,0.99451,0.043674,0.95083
65.86,1.0977,0.015497,1.0822
65.88,1.1626,-0.015637,1.1782
65.9,1.1892,-0.049473,1.2386
65.92,1.1777,-0.085506,1.2632
65.94,1.1284,-0.123,1.2514
65.96,1.0416,-0.16105,1.2027
65.98,0.91778,-0.19864,1.1164
66,0.75812,-0.2348,0.99292
66.02,0.56539,-0.26861,0.83401
66.04,0.34446,-0.2994,0.64386
66.06,0.10274,-0.3267,0.42944
66.08,-0.14976,-0.35035,0.20059
66.1,-0.40078,-0.37042,-0.030357
66.12,-0.63663,-0.38726,-0.24937
66.14,-0.84334,-0.40136,-0.44198
66.16,-1.0081,-0.41334,-0.59472
66.18,-1.1204,-0.42384,-0.69659
66.2,-1.1739,-0.43347,-0.7404
66.22,-1.1664,-0.44272,-0.72368
66.24,-1.1011,-0.45191,-0.64916
66.26,-0.98572,-0.46114,-0.52458
66.28,-0.83237,-0.4703,-0.36208
66.3,-0.65592,-0.47903,-0.17689
66.32,-0.47272,-0.48677,0.014051
66.34,-0.29899,-0.4928,0.19381
66.36,-0.14942,-0.49631,0.34689
66.38,-0.035996,-0.49648,0.46048
66.4,0.032624,-0.49258,0.52521
66.42,0.051333,-0.48407,0.5354
66.44,0.018323,-0.47063,0.48895
66.46,-0.065462,-0.45224,0.38678
66.48,-0.19701,-0.42919,0.23218
66.5,-0.37186,-0.402,0.030144
66.52,-0.58455,-0.37144,-0.21311
66.54,-0.82874,-0.33837,-0.49037
66.56,-1.097,-0.30368,-0.79336
66.58,-1.3807,-0.2682,-1.1125
66.6,-1.6691,-0.23263,-1.4365
66.62,-1.9499,-0.19746,-1.7524
66.64,-2.2084,-0.163,-2.0454
66.66,-2.4289,-0.12941,-2.2995
66.68,-2.5954,-0.096715,-2.4987
66.7,-2.693,-0.06492,-2.6281
66.72,-2.7098,-0.034059,-2.6757
66.74,-2.6385,-0.0042578,-2.6343
66.76,-2.4779,0.024234,-2.5022
66.78,-2.2335,0.051049,-2.2845
66.8,-1.9174,0.075737,-1.9932
66.82,-1.5479,0.097834,-1.6458
66.84,-1.1471,0.11695,-1.2641
66.86,-0.73901,0.13284,-0.87185
66.88,-0.34652,0.14549,-0.49201
66.9,0.010903,0.15513,-0.14423
66.92,0.31948,0.16228,0.1572
66.94,0.57232,0.16767,0.40465
66.96,0.76963,0.17222,0.59742
66.98,0.91781,0.17691,0.7409
67,1.0276,0.18273,0.84484
67.02,1.1115,0.19061,0.92092
67.04,1.1815,0.20129,0.98019
67.06,1.2461,0.21536,1.0308
67.08,1.3095,0.23318,1.0763
67.1,1.3705,0.25491,1.1156
67.12,1.4233,0.28048,1.1428
67.14,1.4593,0.30962,1.1497
67.16,1.4693,0.34185,1.1274
67.18,1.4458,0.37649,1.0693
67.2,1.3854,0.41263,0.97274
67.22,1.2898,0.44915,0.84064
67.24,1.1663,0.48476,0.68154
67.26,1.0267,0.51807,0.50862
67.28,0.88529,0.5476,0.33769
67.3,0.75665,0.57197,0.18469
67.32,0.65298,0.58995,0.063027
67.34,0.58214,0.60063,-0.018494
67.36,0.54656,0.60349,-0.056929
67.38,0.54318,0.59846,-0.055278
67.4,0.56443,0.58593,-0.021498
67.42,0.60008,0.56675,0.033324
67.44,0.63931,0.5421,0.09721
67.46,0.67282,0.51336,0.15945
67.48,0.69427,0.48201,0.21226
67.5,0.70099,0.44941,0.25159
67.52,0.69378,0.41671,0.27707
67.54,0.6759,0.38477,0.29112
67.56,0.65167,0.35407,0.2976
67.58,0.62497,0.32474,0.30023
67.6,0.59799,0.29664,0.30135
67.62,0.57061,0.26944,0.30117
67.64,0.54038,0.24272,0.29765
67.66,0.50328,0.21615,0.28713
67.68,0.45484,0.18953,0.26531
67.7,0.39147,0.16287,0.2286
67.72,0.31167,0.13644,0.17524
67.74,0.21681,0.11068,0.10613
67.76,0.11137,0.086181,0.025192
67.78,0.00254,0.06352,-0.06098
67.8,-0.10073,0.043174,-0.1439
67.82,-0.18899,0.025399,-0.21439
67.84,-0.25376,0.010151,-0.26391
67.86,-0.28878,-0.0029475,-0.28583
67.88,-0.291,-0.014593,-0.27641
67.9,-0.26104,-0.025735,-0.23531
67.92,-0.20311,-0.037467,-0.16564
67.94,-0.12435,-0.0509,-0.073447
67.96,-0.033845,-0.067032,0.033187
67.98,0.058693,-0.086625,0.14532
68,0.14425,-0.11012,0.25437
68.02,0.21564,-0.13758,0.35322
68.04,0.26824,-0.1687,0.43694
68.06,0.3003,-0.20283,0.50312
68.08,0.31261,-0.23901,0.55162
68.1,0.3078,-0.2761,0.58391
68.12,0.2893,-0.31286,0.60215
68.14,0.26015,-0.348,0.60815
68.16,0.22214,-0.38032,0.60246
68.18,0.1752,-0.40877,0.58397
68.2,0.11743,-0.4325,0.54993
68.22,0.045736,-0.45087,0.49661
68.24,-0.043173,-0.46354,0.42036
68.26,-0.15141,-0.4704,0.31899
68.28,-0.27864,-0.47161,0.19297
68.3,-0.4212,-0.46752,0.046325
68.32,-0.57175,-0.45867,-0.11308
68.34,-0.71974,-0.44572,-0.27402
68.36,-0.85255,-0.42939,-0.42316
68.38,-0.95715,-0.41046,-0.54669
68.4,-1.022,-0.3897,-0.63233
68.42,-1.0389,-0.36783,-0.6711
68.44,-1.0041,-0.34554,-0.65858
68.46,-0.91893,-0.3234,-0.59553
68.48,-0.78956,-0.3019,-0.48766
68.5,-0.62595,-0.28138,-0.34457
68.52,-0.44036,-0.26203,-0.17833
68.54,-0.2456,-0.24386,-0.001744
68.56,-0.053486,-0.22672,0.17323
68.58,0.12633,-0.21029,0.33662
68.6,0.28686,-0.19416,0.48102
68.62,0.4237,-0.17786,0.60156
68.64,0.53442,-0.16093,0.69536
68.66,0.61768,-0.14306,0.76074
68.68,0.67237,-0.12404,0.79641
68.7,0.69696,-0.10393,0.80088
68.72,0.68937,-0.082929,0.7723
68.74,0.64733,-0.061443,0.70877
68.76,0.5691,-0.039953,0.60905
68.78,0.45456,-0.018945,0.47351
68.8,0.30621,0.0011764,0.30504
68.82,0.1299,0.020159,0.10974
68.84,-0.065,0.037934,-0.10293
68.86,-0.26599,0.054604,-0.3206
68.88,-0.4586,0.070397,-0.529
68.9,-0.628,0.085576,-0.71357
68.92,-0.76085,0.10036,-0.86121
68.94,-0.8472,0.11481,-0.96201
68.96,-0.88184,0.12881,-1.0106
68.98,-0.86512,0.14201,-1.0071
69,-0.8028,0.15387,-0.95667
69.02,-0.70516,0.16372,-0.86888
69.04,-0.58532,0.17084,-0.75616
69.06,-0.45715,0.17455,-0.6317
69.08,-0.33315,0.17433,-0.50748
69.1,-0.22266,0.16987,-0.39253
69.12,-0.13075,0.16112,-0.29187
69.14,-0.057974,0.14832,-0.20629
69.16,-0.001078,0.13195,-0.13303
69.18,0.045596,0.11274,-0.067144
69.2,0.088238,0.091574,-0.0033366
69.22,0.13169,0.069451,0.062235
69.24,0.17796,0.047411,0.13055
69.26,0.22551,0.026471,0.19904
69.28,0.26944,0.0075722,0.26187
69.3,0.3026,-0.008481,0.31108
69.32,0.31732,-0.021057,0.33838
69.34,0.30757,-0.029731,0.3373
69.36,0.27075,-0.0343,0.30505
69.38,0.20904,-0.034783,0.24383
69.4,0.12976,-0.03141,0.16117
69.42,0.044584,-0.024593,0.069177
69.44,-0.032049,-0.014887,-0.017163
69.46,-0.085342,-0.0029522,-0.08239
69.48,-0.10269,0.010489,-0.11318
69.5,-0.075989,0.024693,-0.10068
69.52,-0.0032591,0.038919,-0.042179
69.54,0.11077,0.052465,0.058301
69.56,0.25512,0.064676,0.19044
69.58,0.41409,0.074962,0.33913
69.6,0.5694,0.08281,0.48659
69.62,0.70268,0.087794,0.61488
69.64,0.79782,0.089584,0.70824
69.66,0.84284,0.087957,0.75488
69.68,0.83094,0.082799,0.74814
69.7,0.76081,0.074111,0.68669
69.72,0.63612,0.062007,0.57411
69.74,0.4645,0.046715,0.41779
69.76,0.25618,0.028568,0.22761
69.78,0.022631,0.0080051,0.014625
69.8,-0.22455,-0.014431,-0.21012
69.82,-0.47445,-0.038094,-0.43635
69.84,-0.71729,-0.062239,-0.65505
69.86,-0.94451,-0.086033,-0.85847
69.88,-1.1487,-0.10858,-1.0401
69.9,-1.3235,-0.12896,-1.1945
69.92,-1.4633,-0.14627,-1.317
69.94,-1.5637,-0.15973,-1.404
69.96,-1.6212,-0.16873,-1.4525
69.98,-1.634,-0.17288,-1.4611
70,-1.6017,-0.17216,-1.4296
70.02,-1.5261,-0.16685,-1.3592
70.04,-1.4106,-0.15762,-1.253
70.06,-1.2607,-0.14541,-1.1152
70.08,-1.0827,-0.13143,-0.9513
70.1,-0.88411,-0.11699,-0.76712
70.12,-0.67214,-0.1034,-0.56874
70.14,-0.45367,-0.091829,-0.36184
70.16,-0.23467,-0.083176,-0.1515
70.18,-0.020112,-0.077973,0.057861
70.2,0.18595,-0.076328,0.26227
70.22,0.38,-0.077913,0.45791
70.24,0.55864,-0.081999,0.64064
70.26,0.71816,-0.087536,0.80569
70.28,0.85425,-0.093267,0.94752
70.3,0.96206,-0.097863,1.0599
70.32,1.0365,-0.10006,1.1366
70.34,1.0731,-0.098784,1.1719
70.36,1.0686,-0.09325,1.1618
70.38,1.0223,-0.083023,1.1053
70.4,0.93677,-0.068035,1.0048
70.42,0.81843,-0.048566,0.867
70.44,0.67746,-0.02518,0.70264
70.46,0.52729,0.0013541,0.52594
70.48,0.38337,0.030155,0.35321
70.5,0.2615,0.060324,0.20118
70.52,0.17593,0.09102,0.08491
70.54,0.13743,0.12152,0.015916
70.56,0.15177,0.15123,0.00054472
70.58,0.21874,0.17972,0.039018
70.6,0.33197,0.20671,0.12527
70.62,0.4796,0.23199,0.2476
70.64,0.64562,0.25548,0.39015
70.66,0.81188,0.2771,0.53478
70.68,0.96018,0.2968,0.66337
70.7,1.0744,0.31453,0.75986
70.72,1.1422,0.33021,0.81198
70.74,1.156,0.34369,0.81233
70.76,1.1136,0.35481,0.75875
70.78,1.0172,0.36334,0.65391
70.8,0.87348,0.36903,0.50444
70.82,0.69132,0.37162,0.3197
70.84,0.48129,0.37087,0.11043
70.86,0.25426,0.3666,-0.11234
70.88,0.020723,0.35877,-0.33805
70.9,-0.20954,0.34749,-0.55703
70.92,-0.42747,0.33308,-0.76056
70.94,-0.62454,0.3161,-0.94064
70.96,-0.79262,0.29729,-1.0899
70.98,-0.92399,0.27758,-1.2016
71,-1.0117,0.25798,-1.2697
71.02,-1.0503,0.23949,-1.2898
71.04,-1.0364,0.22301,-1.2594
71.06,-0.97007,0.20917,-1.1792
71.08,-0.8549,0.1983,-1.0532
71.1,-0.69862,0.19038,-0.889
71.12,-0.51251,0.185,-0.69751
71.14,-0.31042,0.18144,-0.49186
71.16,-0.10729,0.17874,-0.28603
71.18,0.08263,0.17583,-0.093197
71.2,0.2475,0.17168,0.075815
71.22,0.37917,0.16544,0.21373
71.24,0.47392,0.15653,0.31739
71.26,0.53239,0.14471,0.38768
71.28,0.55879,0.13012,0.42867
71.3,0.55966,0.11324,0.44642
71.32,0.5423,0.094778,0.44752
71.34,0.51332,0.075607,0.43772
71.36,0.47766,0.056598,0.42106
71.38,0.43805,0.038505,0.39955
71.4,0.39525,0.021864,0.37339
71.42,0.34871,0.00693,0.34178
71.44,0.29758,-0.0063468,0.30393
71.46,0.24175,-0.018291,0.26005
71.48,0.18257,-0.029437,0.21201
71.5,0.12312,-0.040441,0.16356
71.52,0.067959,-0.051978,0.11994
71.54,0.022379,-0.064648,0.087028
71.56,-0.008687,-0.078903,0.070216
71.58,-0.021743,-0.094998,0.073255
71.6,-0.015611,-0.11298,0.097373
71.62,0.0081262,-0.13272,0.14084
71.64,0.045223,-0.1539,0.19912
71.66,0.0894,-0.17613,0.26553
71.68,0.13335,-0.19894,0.33229
71.7,0.16993,-0.22187,0.3918
71.72,0.19324,-0.24445,0.43769
71.74,0.19944,-0.26628,0.46572
71.76,0.18712,-0.28697,0.47408
71.78,0.15711,-0.30618,0.46329
71.8,0.11199,-0.32365,0.43564
71.82,0.055241,-0.33913,0.39437
71.84,-0.0096079,-0.35244,0.34283
71.86,-0.079718,-0.36347,0.28375
71.88,-0.15334,-0.37217,0.21883
71.9,-0.22985,-0.37859,0.14874
71.92,-0.30937,-0.38283,0.073458
71.94,-0.39212,-0.38504,-0.0070718
71.96,-0.47765,-0.38542,-0.092232
71.98,-0.56417,-0.38411,-0.18006
72,-0.64812,-0.38126,-0.26686
72.02,-0.72412,-0.37691,-0.34721
72.04,-0.78544,-0.37106,-0.41438
72.06,-0.82481,-0.36363,-0.46118
72.08,-0.83556,-0.3545,-0.48106
72.1,-0.81281,-0.34358,-0.46923
72.12,-0.75456,-0.33083,-0.42373
72.14,-0.66231,-0.31632,-0.34598
72.16,-0.54124,-0.30024,-0.241
72.18,-0.39979,-0.28293,-0.11686
72.2,-0.24856,-0.26481,0.016246
72.22,-0.099034,-0.24637,0.14734
72.24,0.038053,-0.2281,0.26615
72.26,0.15406,-0.21037,0.36443
72.28,0.24346,-0.19343,0.43689
72.3,0.30423,-0.17733,0.48156
72.32,0.33763,-0.16192,0.49955
72.34,0.34735,-0.1469,0.49425
72.36,0.33834,-0.13186,0.4702
72.38,0.31549,-0.11637,0.43186
72.4,0.2826,-0.10006,0.38266
72.42,0.24173,-0.082723,0.32446
72.44,0.19329,-0.064327,0.25762
72.46,0.13661,-0.045066,0.18168
72.48,0.071023,-0.02532,0.096343
72.5,-0.0029446,-0.0056019,0.0026573
72.52,-0.08254,0.013524,-0.096064
72.54,-0.16229,0.031527,-0.19382
72.56,-0.23422,0.047984,-0.2822
72.58,-0.28873,0.062633,-0.35137
72.6,-0.31623,0.075392,-0.39162
72.62,-0.30888,0.086342,-0.39523
72.64,-0.2624,0.095688,-0.35808
72.66,-0.17727,0.10369,-0.28096
72.68,-0.059314,0.11061,-0.16992
72.7,0.080825,0.11663,-0.03581
72.72,0.2289,0.12188,0.10701
72.74,0.36897,0.12636,0.24261
72.76,0.48557,0.12999,0.35558
72.78,0.5657,0.13266,0.43305
72.8,0.60032,0.13423,0.46609
72.82,0.58513,0.13462,0.45051
72.84,0.52056,0.13379,0.38677
72.86,0.41108,0.1318,0.27928
72.88,0.26407,0.12875,0.13532
72.9,0.088595,0.1248,-0.036203
72.92,-0.1057,0.12013,-0.22583
72.94,-0.30931,0.11494,-0.42426
72.96,-0.51324,0.10939,-0.62263
72.98,-0.70892,0.10364,-0.81255
73,-0.88809,0.097825,-0.98591
73.02,-1.0426,0.09211,-1.1347
73.04,-1.1645,0.086663,-1.2512
73.06,-1.2465,0.081681,-1.3282
73.08,-1.2825,0.077384,-1.3599
73.1,-1.2685,0.073989,-1.3425
73.12,-1.2036,0.071686,-1.2753
73.14,-1.0904,0.070598,-1.161
73.16,-0.93502,0.070744,-1.0058
73.18,-0.74704,0.072026,-0.81907
73.2,-0.53825,0.074223,-0.61247
73.22,-0.32151,0.077013,-0.39852
73.24,-0.10934,0.080023,-0.18937
73.26,0.08738,0.082883,0.0044971
73.28,0.26035,0.085299,0.17506
73.3,0.40426,0.087105,0.31716
73.32,0.5167,0.088308,0.42839
73.34,0.59761,0.089096,0.50852
73.36,0.64857,0.089815,0.55875
73.38,0.67186,0.090922,0.58094
73.4,0.66987,0.092908,0.57697
73.42,0.64472,0.096216,0.5485
73.44,0.59821,0.10117,0.49704
73.46,0.53222,0.10789,0.42433
73.48,0.44918,0.11631,0.33287
73.5,0.35261,0.12615,0.22646
73.52,0.24749,0.13694,0.11055
73.54,0.14033,0.1481,-0.0077678
73.56,0.03887,0.15901,-0.12014
73.58,-0.048597,0.16907,-0.21767
73.6,-0.11416,0.17775,-0.29192
73.62,-0.15132,0.18464,-0.33596
73.64,-0.15594,0.18942,-0.34536
73.66,-0.12692,0.19187,-0.31879
73.68,-0.066477,0.19186,-0.25834
73.7,0.020004,0.1893,-0.16929
73.72,0.12463,0.18409,-0.059466
73.74,0.23794,0.17621,0.061727
73.76,0.35004,0.16562,0.18442
73.78,0.45179,0.15238,0.29941
73.8,0.5357,0.13663,0.39907
73.82,0.59662,0.11866,0.47795
73.84,0.63192,0.098912,0.53301
73.86,0.6414,0.077955,0.56344
73.88,0.62673,0.056492,0.57024
73.9,0.59089,0.035287,0.5556
73.92,0.53749,0.0151,0.52239
73.94,0.47025,-0.0033789,0.47363
73.96,0.39278,-0.019593,0.41237
73.98,0.30852,-0.03316,0.34168
74,0.22103,-0.043885,0.26491
74.02,0.13423,-0.051752,0.18599
74.04,0.05273,-0.056892,0.10962
74.06,-0.018232,-0.059537,0.041305
74.08,-0.072993,-0.059979,-0.013015
74.1,-0.1061,-0.058531,-0.047569
74.12,-0.11314,-0.055506,-0.057629
74.14,-0.091635,-0.051214,-0.040421
74.16,-0.041844,-0.045967,0.0041229
74.18,0.032873,-0.0401,0.072973
74.2,0.12614,-0.033977,0.16012
74.22,0.22924,-0.028,0.25724
74.24,0.33224,-0.022583,0.35482
74.26,0.42539,-0.018128,0.44352
74.28,0.50058,-0.014969,0.51555
74.3,0.55245,-0.013327,0.56577
74.32,0.57892,-0.013261,0.59219
74.34,0.58124,-0.014641,0.59588
74.36,0.56317,-0.017149,0.58031
74.38,0.52988,-0.020305,0.55019
74.4,0.48658,-0.023531,0.51011
74.42,0.43722,-0.026222,0.46345
74.44,0.38374,-0.027831,0.41157
74.46,0.32576,-0.027942,0.3537
74.48,0.26107,-0.026325,0.2874
74.5,0.18658,-0.022951,0.20953
74.52,0.099546,-0.01798,0.11753
74.54,-0.0011674,-0.011712,0.010544
74.56,-0.11415,-0.0045239,-0.10963
74.58,-0.2351,0.0032065,-0.2383
74.6,-0.35703,0.011161,-0.3682
74.62,-0.47121,0.019123,-0.49033
74.64,-0.56836,0.026978,-0.59533
74.66,-0.64008,0.034697,-0.67478
74.68,-0.68017,0.042279,-0.72245
74.7,-0.68542,0.049693,-0.73511
74.72,-0.65603,0.056813,-0.71285
74.74,-0.59542,0.063379,-0.6588
74.76,-0.50955,0.068985,-0.57853
74.78,-0.40604,0.073106,-0.47914
74.8,-0.29322,0.07515,-0.36837
74.82,-0.17926,0.074544,-0.2538
74.84,-0.071591,0.070812,-0.1424
74.86,0.023415,0.063659,-0.040244
74.88,0.10054,0.053022,0.04752
74.9,0.15569,0.03909,0.1166
74.92,0.18582,0.022285,0.16353
74.94,0.18901,0.0032221,0.18579
74.96,0.16464,-0.017361,0.182
74.98,0.1136,-0.038677,0.15227
75,0.038635,-0.059952,0.098588
75.02,-0.055514,-0.080485,0.024971
75.04,-0.16217,-0.099671,-0.062498
75.06,-0.27304,-0.11702,-0.15602
75.08,-0.37889,-0.13215,-0.24674
75.1,-0.47042,-0.14479,-0.32563
75.12,-0.53927,-0.15478,-0.38449
75.14,-0.57895,-0.16205,-0.4169
75.16,-0.58565,-0.16667,-0.41898
75.18,-0.55855,-0.1688,-0.38976
75.2,-0.49991,-0.16877,-0.33114
75.22,-0.4146,-0.167,-0.2476
75.24,-0.3095,-0.16405,-0.14545
75.26,-0.19259,-0.1605,-0.032083
75.28,-0.072082,-0.15695,0.084867
75.3,0.044281,-0.15391,0.19819
75.32,0.1498,-0.15177,0.30157
75.34,0.2391,-0.15074,0.38984
75.36,0.30819,-0.15084,0.45903
75.38,0.35444,-0.1519,0.50634
75.4,0.37643,-0.15359,0.53003
75.42,0.37393,-0.15552,0.52945
75.44,0.34789,-0.15726,0.50515
75.46,0.30056,-0.15843,0.45899
75.48,0.23561,-0.15874,0.39435
75.5,0.15824,-0.15798,0.31622
75.52,0.074999,-0.15606,0.23106
75.54,-0.0065008,-0.15295,0.14645
75.56,-0.078237,-0.14864,0.070404
75.58,-0.13263,-0.14311,0.01048
75.6,-0.16352,-0.13628,-0.027235
75.62,-0.16711,-0.12804,-0.03907
75.64,-0.1427,-0.11822,-0.024484
75.66,-0.093032,-0.10666,0.013626
75.68,-0.024158,-0.093246,0.069089
75.7,0.055159,-0.077967,0.13313
75.72,0.13447,-0.060937,0.1954
75.74,0.2029,-0.042423,0.24532
75.76,0.25046,-0.022842,0.2733
75.78,0.26921,-0.0027197,0.27193
75.8,0.254,0.017345,0.23665
75.82,0.20291,0.036744,0.16617
75.84,0.11714,0.054905,0.062232
75.86,0.00059415,0.071339,-0.070745
75.88,-0.14073,0.085661,-0.22639
75.9,-0.29946,0.097595,-0.39706
75.92,-0.46744,0.10697,-0.57441
75.94,-0.63616,0.11372,-0.74988
75.96,-0.79708,0.11783,-0.91491
75.98,-0.94172,0.11937,-1.0611
76,-1.0619,0.11847,-1.1804
76.02,-1.1499,0.11532,-1.2652
76.04,-1.1988,0.11018,-1.309
76.06,-1.2032,0.1034,-1.3066
76.08,-1.1599,0.095339,-1.2552
76.1,-1.068,0.086426,-1.1544
76.12,-0.92991,0.077063,-1.007
76.14,-0.75116,0.067598,-0.81876
76.16,-0.53999,0.05829,-0.59828
76.18,-0.30669,0.049267,-0.35596
76.2,-0.062527,0.040528,-0.10305
76.22,0.18144,0.03195,0.14949
76.24,0.41544,0.023334,0.39211
76.26,0.63182,0.014458,0.61736
76.28,0.82533,0.0051398,0.82019
76.3,0.99305,-0.0047037,0.99775
76.32,1.1338,-0.015024,1.1489
76.34,1.2475,-0.02563,1.2731
76.36,1.3339,-0.036202,1.3701
76.38,1.3924,-0.04634,1.4387
76.4,1.4216,-0.055614,1.4772
76.42,1.4193,-0.063624,1.4829
76.44,1.3832,-0.07004,1.4532
76.46,1.3117,-0.074632,1.3864
76.48,1.2049,-0.077265,1.2822
76.5,1.0651,-0.077878,1.143
76.52,0.89738,-0.07645,0.97383
76.54,0.70946,-0.072963,0.78242
76.56,0.51111,-0.067374,0.57848
76.58,0.31313,-0.059608,0.37274
76.6,0.12616,-0.049573,0.17573
76.62,-0.040526,-0.037196,-0.0033304
76.64,-0.18002,-0.02247,-0.15755
76.66,-0.28836,-0.0055072,-0.28285
76.68,-0.36467,0.013427,-0.3781
76.7,-0.41088,0.033894,-0.44477
76.72,-0.43105,0.055294,-0.48634
76.74,-0.43062,0.076901,-0.50752
76.76,-0.41562,0.097929,-0.51354
76.78,-0.39198,0.1176,-0.50957
76.8,-0.3652,0.13521,-0.5004
76.82,-0.34014,0.1502,-0.49034
76.84,-0.32104,0.1622,-0.48324
76.86,-0.31155,0.17102,-0.48257
76.88,-0.31474,0.17668,-0.49142
76.9,-0.33293,0.17932,-0.51225
76.92,-0.36731,0.17922,-0.54653
76.94,-0.41753,0.1767,-0.59423
76.96,-0.48116,0.17213,-0.65329
76.98,-0.55347,0.16585,-0.71932
77,-0.62736,0.1582,-0.78556
77.02,-0.69388,0.14947,-0.84335
77.04,-0.74308,0.13996,-0.88304
77.06,-0.76528,0.12996,-0.89524
77.08,-0.75253,0.11975,-0.87228
77.1,-0.69998,0.10963,-0.80961
77.12,-0.6069,0.099913,-0.70681
77.14,-0.47718,0.090882,-0.56807
77.16,-0.31913,0.082801,-0.40193
77.18,-0.14455,0.075882,-0.22043
77.2,0.03269,0.070273,-0.037583
77.22,0.19841,0.06605,0.13236
77.24,0.33994,0.063223,0.27672
77.26,0.44756,0.061742,0.38582
77.28,0.5155,0.06152,0.45398
77.3,0.54226,0.062442,0.47982
77.32,0.53029,0.064386,0.46591
77.34,0.48519,0.067212,0.41798
77.36,0.41455,0.070758,0.34379
77.38,0.3268,0.074822,0.25198
77.4,0.23023,0.079135,0.15109
77.42,0.13223,0.083353,0.048877
77.44,0.039019,0.087055,-0.048036
77.46,-0.044428,0.089761,-0.13419
77.48,-0.11418,0.090982,-0.20517
77.5,-0.16715,0.090272,-0.25742
77.52,-0.20089,0.087308,-0.28819
77.54,-0.21363,0.081944,-0.29558
77.56,-0.20442,0.074263,-0.27868
77.58,-0.17333,0.064586,-0.23792
77.6,-0.12172,0.053447,-0.17517
77.62,-0.052355,0.041528,-0.093884
77.64,0.030634,0.029568,0.0010658
77.66,0.12203,0.018258,0.10377
77.68,0.21595,0.0081409,0.20781
77.7,0.30636,-0.00045751,0.30682
77.72,0.38759,-0.0074668,0.39506
77.74,0.45476,-0.013059,0.46782
77.76,0.50399,-0.017595,0.52159
77.78,0.53255,-0.021542,0.55409
77.8,0.53882,-0.025372,0.5642
77.82,0.52227,-0.029477,0.55175
77.84,0.48345,-0.034097,0.51754
77.86,0.42403,-0.039287,0.46331
77.88,0.34699,-0.044929,0.39192
77.9,0.25671,-0.050771,0.30748
77.92,0.15902,-0.05649,0.21551
77.94,0.060989,-0.061766,0.12276
77.96,-0.02949,-0.066349,0.036858
77.98,-0.10447,-0.070103,-0.03437
78,-0.15691,-0.073029,-0.083878
78.02,-0.18165,-0.075258,-0.10639
78.04,-0.17636,-0.077024,-0.09934
78.06,-0.14204,-0.078624,-0.063416
78.08,-0.083092,-0.080375,-0.0027174
78.1,-0.0068546,-0.082571,0.075716
78.12,0.077395,-0.085454,0.16285
78.14,0.15976,-0.089196,0.24896
78.16,0.23118,-0.093888,0.32507
78.18,0.28467,-0.099538,0.38421
78.2,0.31623,-0.10608,0.42231
78.22,0.3252,-0.11337,0.43857
78.24,0.31396,-0.12121,0.43517
78.26,0.28722,-0.12934,0.41655
78.28,0.25088,-0.13746,0.38833
78.3,0.2109,-0.14526,0.35616
78.32,0.17227,-0.15245,0.32473
78.34,0.13836,-0.15875,0.29711
78.36,0.11066,-0.16394,0.27461
78.38,0.089061,-0.1679,0.25696
78.4,0.072349,-0.17057,0.24292
78.42,0.058954,-0.17197,0.23093
78.44,0.047584,-0.1722,0.21978
78.46,0.037677,-0.17136,0.20903
78.48,0.029534,-0.16956,0.1991
78.5,0.024118,-0.1669,0.19102
78.52,0.022607,-0.16341,0.18602
78.54,0.025828,-0.1591,0.18493
78.56,0.033733,-0.15392,0.18765
78.58,0.04507,-0.14785,0.19292
78.6,0.057327,-0.14091,0.19824
78.62,0.066982,-0.13317,0.20015
78.64,0.069982,-0.12481,0.19479
78.66,0.062364,-0.11609,0.17846
78.68,0.040856,-0.10738,0.14824
78.7,0.0033397,-0.099054,0.10239
78.72,-0.050901,-0.091477,0.040576
78.74,-0.12118,-0.084942,-0.036241
78.76,-0.20563,-0.079614,-0.12602
78.78,-0.30151,-0.075498,-0.22602
78.8,-0.40558,-0.072433,-0.33315
78.82,-0.51435,-0.070108,-0.44425
78.84,-0.62427,-0.068109,-0.55616
78.86,-0.7317,-0.06598,-0.66572
78.88,-0.83289,-0.063288,-0.76961
78.9,-0.92392,-0.059683,-0.86424
78.92,-1.0007,-0.054946,-0.94572
78.94,-1.059,-0.049008,-1.01
78.96,-1.0951,-0.041946,-1.0532
78.98,-1.1059,-0.033963,-1.0719
79,-1.0893,-0.025341,-1.064
79.02,-1.045,-0.0164,-1.0286
79.04,-0.97433,-0.0074497,-0.96688
79.06,-0.88037,0.0012468,-0.88161
79.08,-0.76765,0.0094928,-0.77714
79.1,-0.6417,0.017167,-0.65887
79.12,-0.50846,0.024221,-0.53268
79.14,-0.37373,0.030663,-0.40439
79.16,-0.24273,0.036549,-0.27927
79.18,-0.11988,0.04196,-0.16184
79.2,-0.0087741,0.047,-0.055774
79.22,0.087793,0.051782,0.036011
79.24,0.16762,0.056424,0.11119
79.26,0.22902,0.061048,0.16797
79.28,0.27087,0.065773,0.2051
79.3,0.2928,0.070711,0.22209
79.32,0.29549,0.075955,0.21954
79.34,0.28102,0.081577,0.19944
79.36,0.25306,0.087614,0.16544
79.38,0.21688,0.094071,0.1228
79.4,0.17902,0.10092,0.078104
79.42,0.14667,0.1081,0.038571
79.44,0.12673,0.11552,0.01121
79.46,0.12491,0.12309,0.0018179
79.48,0.1448,0.13069,0.014103
79.5,0.18727,0.13819,0.049082
79.52,0.25032,0.14544,0.10488
79.54,0.32924,0.15225,0.17699
79.56,0.41735,0.15842,0.25893
79.58,0.50687,0.16371,0.34316
79.6,0.58997,0.16786,0.42211
79.62,0.65965,0.17059,0.48906
79.64,0.71048,0.17166,0.53882
79.66,0.73896,0.17089,0.56808
79.68,0.74355,0.16815,0.57539
79.7,0.72449,0.16348,0.56102
79.72,0.68353,0.15699,0.52654
79.74,0.62353,0.14896,0.47458
79.76,0.54828,0.13976,0.40852
79.78,0.46222,0.12984,0.33238
79.8,0.37044,0.11967,0.25076
79.82,0.27844,0.10971,0.16874
79.84,0.19203,0.10033,0.0917
79.86,0.11685,0.091805,0.025046
79.88,0.057969,0.084289,-0.02632
79.9,0.01922,0.077801,-0.058581
79.92,0.0026626,0.072255,-0.069592
79.94,0.0081609,0.067487,-0.059326
79.96,0.033248,0.063296,-0.030048
79.98,0.073336,0.05948,0.013856
80,0.12227,0.055873,0.066395
80.02,0.17312,0.052358,0.12076
80.04,0.2191,0.04888,0.17022
80.06,0.25442,0.045437,0.20899
80.08,0.27487,0.042059,0.23282
80.1,0.27814,0.03879,0.23935
80.12,0.26373,0.035665,0.22806
80.14,0.23264,0.032697,0.19994
80.16,0.18687,0.029865,0.157
80.18,0.12891,0.027123,0.10179
80.2,0.061403,0.024406,0.036998
80.22,-0.013034,0.021648,-0.034682
80.24,-0.091701,0.018797,-0.1105
80.26,-0.1716,0.015826,-0.18743
80.28,-0.2492,0.012741,-0.26195
80.3,-0.32028,0.0095753,-0.32986
80.32,-0.38003,0.0063871,-0.38641
80.34,-0.4234,0.0032465,-0.42665
80.36,-0.44575,0.00022454,-0.44597
80.38,-0.44353,-0.0026183,-0.44091
80.4,-0.41502,-0.0052398,-0.40978
80.42,-0.36083,-0.0076231,-0.3532
80.44,-0.28406,-0.0097812,-0.27428
80.46,-0.19012,-0.011762,-0.17836
80.48,-0.086135,-0.013655,-0.07248
80.5,0.019928,-0.01559,0.035518
80.52,0.12017,-0.017741,0.13791
80.54,0.20763,-0.02032,0.22795
80.56,0.27697,-0.023555,0.30052
80.58,0.32474,-0.027667,0.35241
80.6,0.34944,-0.032831,0.38227
80.62,0.35121,-0.039133,0.39034
80.64,0.33146,-0.046539,0.378
80.66,0.29242,-0.05486,0.34728
80.68,0.23681,-0.063754,0.30056
80.7,0.16768,-0.072742,0.24042
80.72,0.088358,-0.081254,0.16961
80.74,0.0025254,-0.08869,0.091215
80.76,-0.085696,-0.094497,0.0088007
80.78,-0.17176,-0.098236,-0.073521
80.8,-0.25083,-0.099633,-0.1512
80.82,-0.31813,-0.098605,-0.21952
80.84,-0.36935,-0.095253,-0.2741
80.86,-0.40114,-0.089828,-0.31131
80.88,-0.41152,-0.08268,-0.32884
80.9,-0.4001,-0.074192,-0.32591
80.92,-0.36816,-0.064732,-0.30343
80.94,-0.31837,-0.05462,-0.26375
80.96,-0.25443,-0.044109,-0.21032
80.98,-0.1806,-0.033407,-0.14719
81,-0.10117,-0.022698,-0.078469
81.02,-0.020096,-0.012176,-0.0079201
81.04,0.059218,-0.0020722,0.06129
81.06,0.13402,0.0073388,0.12668
81.08,0.20215,0.01575,0.1864
81.1,0.26193,0.022855,0.23907
81.12,0.31208,0.02839,0.28369
81.14,0.35171,0.032175,0.31954
81.16,0.38038,0.034153,0.34622
81.18,0.39818,0.034399,0.36378
81.2,0.40593,0.033115,0.37281
81.22,0.40509,0.0306,0.37449
81.24,0.39777,0.027208,0.37056
81.26,0.38634,0.023304,0.36303
81.28,0.37307,0.019223,0.35385
81.3,0.35965,0.015239,0.34441
81.32,0.34673,0.011557,0.33517
81.34,0.33364,0.0083093,0.32533
81.36,0.31838,0.0055687,0.31281
81.38,0.29785,0.0033576,0.29449
81.4,0.26831,0.0016592,0.26666
81.42,0.22611,0.00042067,0.22569
81.44,0.1683,-0.00044754,0.16874
81.46,0.093234,-0.0010735,0.094308
81.48,0.0009831,-0.0016223,0.0026054
81.5,-0.10662,-0.0022868,-0.10433
81.52,-0.22613,-0.0032682,-0.22286
81.54,-0.35289,-0.00475,-0.34814
81.56,-0.48155,-0.0068679,-0.47468
81.58,-0.60659,-0.0096857,-0.59691
81.6,-0.72275,-0.013182,-0.70957
81.62,-0.82534,-0.017255,-0.80808
81.64,-0.91039,-0.021743,-0.88864
81.66,-0.97474,-0.026462,-0.94827
81.68,-1.016,-0.03125,-0.98476
81.7,-1.0327,-0.036003,-0.99666
81.72,-1.024,-0.040707,-0.98329
81.74,-0.9903,-0.045444,-0.94485
81.76,-0.9329,-0.050378,-0.88252
81.78,-0.85424,-0.055723,-0.79852
81.8,-0.75783,-0.061697,-0.69614
81.82,-0.64799,-0.068479,-0.57951
81.84,-0.52956,-0.076163,-0.4534
81.86,-0.40745,-0.084744,-0.32271
81.88,-0.2862,-0.094105,-0.1921
81.9,-0.16965,-0.10404,-0.065603
81.92,-0.060674,-0.11429,0.053621
81.94,0.03877,-0.12457,0.16334
81.96,0.12753,-0.1346,0.26213
81.98,0.20496,-0.14415,0.34911
82,0.27064,-0.15304,0.42368
82.02,0.32418,-0.16114,0.48532
82.04,0.36511,-0.16836,0.53346
82.06,0.393,-0.17464,0.56764
82.08,0.40774,-0.17992,0.58766
82.1,0.40982,-0.18412,0.59393
82.12,0.40056,-0.18713,0.58769
82.14,0.38228,-0.18883,0.57112
82.16,0.35816,-0.18907,0.54723
82.18,0.33185,-0.18769,0.51954
82.2,0.30705,-0.18451,0.49156
82.22,0.28682,-0.17939,0.46621
82.24,0.2731,-0.1722,0.44529
82.26,0.26636,-0.16284,0.4292
82.28,0.26552,-0.15126,0.41678
82.3,0.26814,-0.13748,0.40562
82.32,0.27087,-0.12157,0.39244
82.34,0.27001,-0.10369,0.37371
82.36,0.26217,-0.084104,0.34628
82.38,0.24469,-0.063134,0.30782
82.4,0.21596,-0.041197,0.25716
82.42,0.17558,-0.018769,0.19435
82.44,0.1242,0.0036445,0.12055
82.46,0.063345,0.025544,0.037801
82.48,-0.0047584,0.04647,-0.051228
82.5,-0.077382,0.066038,-0.14342
82.52,-0.15136,0.083961,-0.23532
82.54,-0.22312,0.10005,-0.32317
82.56,-0.28864,0.11424,-0.40287
82.58,-0.34357,0.1265,-0.47007
82.6,-0.38342,0.13689,-0.52031
82.62,-0.40391,0.14549,-0.54941
82.64,-0.40155,0.15239,-0.55394
82.66,-0.37418,0.15765,-0.53183
82.68,-0.32155,0.16137,-0.48292
82.7,-0.24566,0.16364,-0.4093
82.72,-0.15082,0.16458,-0.3154
82.74,-0.043349,0.16437,-0.20772
82.76,0.06905,0.16326,-0.094206
82.78,0.17816,0.16151,0.016653
82.8,0.27621,0.15944,0.11677
82.82,0.35678,0.15736,0.19941
82.84,0.41539,0.15554,0.25985
82.86,0.44987,0.15415,0.29573
82.88,0.4603,0.15327,0.30703
82.9,0.44863,0.1529,0.29573
82.92,0.41814,0.1529,0.26524
82.94,0.37286,0.15309,0.21977
82.96,0.31701,0.15326,0.16374
82.98,0.2547,0.15322,0.10149
83,0.18978,0.1528,0.036987
83.02,0.12586,0.1519,-0.026038
83.04,0.066439,0.15048,-0.084039
83.06,0.015032,0.14853,-0.1335
83.08,-0.024835,0.14608,-0.17091
83.1,-0.049786,0.14314,-0.19293
83.12,-0.056907,0.13973,-0.19664
83.14,-0.044178,0.13585,-0.18003
83.16,-0.010907,0.13151,-0.14242
83.18,0.041915,0.12673,-0.084815
83.2,0.11145,0.12157,-0.01012
83.22,0.19311,0.11614,0.076964
83.24,0.28082,0.11058,0.17024
83.26,0.36762,0.10504,0.26258
83.28,0.44626,0.099672,0.34659
83.3,0.50992,0.094591,0.41533
83.32,0.55279,0.089836,0.46296
83.34,0.57065,0.085376,0.48527
83.36,0.56114,0.081108,0.48003
83.38,0.52397,0.076883,0.44708
83.4,0.46088,0.072542,0.38834
83.42,0.37552,0.067946,0.30758
83.44,0.27312,0.063006,0.21011
83.46,0.16008,0.057688,0.10239
83.48,0.043489,0.052008,-0.0085192
83.5,-0.06945,0.046005,-0.11546
83.52,-0.17202,0.039712,-0.21173
83.54,-0.25853,0.033121,-0.29165
83.56,-0.32478,0.026171,-0.35095
83.58,-0.36836,0.018752,-0.38711
83.6,-0.38872,0.010726,-0.39944
83.62,-0.38705,0.0019673,-0.38901
83.64,-0.36595,-0.0075898,-0.35836
83.66,-0.32899,-0.017915,-0.31108
83.68,-0.28025,-0.028857,-0.25139
83.7,-0.22386,-0.040148,-0.18371
83.72,-0.16376,-0.051425,-0.11234
83.74,-0.10356,-0.062274,-0.041284
83.76,-0.046551,-0.072285,0.025734
83.78,0.0041748,-0.081103,0.085278
83.8,0.045666,-0.088462,0.13413
83.82,0.075126,-0.094212,0.16934
83.84,0.090088,-0.098312,0.1884
83.86,0.088756,-0.10082,0.18957
83.88,0.070422,-0.10186,0.17228
83.9,0.035886,-0.1016,0.13748
83.92,-0.012285,-0.10022,0.087936
83.94,-0.069748,-0.097911,0.028163
83.96,-0.13071,-0.094843,-0.035868
83.98,-0.18857,-0.091183,-0.097387
84,-0.23677,-0.087083,-0.14969
84.02,-0.26976,-0.082688,-0.18707
84.04,-0.28381,-0.078129,-0.20568
84.06,-0.27765,-0.073523,-0.20412
84.08,-0.25259,-0.068974,-0.18362
84.1,-0.21241,-0.064571,-0.14784
84.12,-0.16271,-0.060402,-0.10231
84.14,-0.11013,-0.056558,-0.053569
84.16,-0.061445,-0.053147,-0.0082981
84.18,-0.022742,-0.050299,0.027557
84.2,0.0012605,-0.048161,0.049422
84.22,0.0075959,-0.046883,0.054479
84.24,-0.0047977,-0.046592,0.041794
84.26,-0.03514,-0.047361,0.012221
84.28,-0.081011,-0.049181,-0.03183
84.3,-0.13864,-0.051944,-0.086694
84.32,-0.20321,-0.055439,-0.14777
84.34,-0.26923,-0.059376,-0.20985
84.36,-0.33086,-0.063423,-0.26743
84.38,-0.38237,-0.067256,-0.31511
84.4,-0.41861,-0.070606,-0.34801
84.42,-0.43548,-0.073304,-0.36218
84.44,-0.4304,-0.07529,-0.35511
84.46,-0.40264,-0.076615,-0.32603
84.48,-0.35345,-0.077407,-0.27605
84.5,-0.28596,-0.077824,-0.20813
84.52,-0.20473,-0.07801,-0.12672
84.54,-0.11526,-0.078047,-0.037218
84.56,-0.023203,-0.077933,0.05473
84.58,0.066279,-0.077581,0.14386
84.6,0.149,-0.076833,0.22583
84.62,0.22204,-0.0755,0.29754
84.64,0.28371,-0.0734,0.35711
84.66,0.33332,-0.070397,0.40372
84.68,0.37078,-0.066428,0.43721
84.7,0.39624,-0.061509,0.45775
84.72,0.40979,-0.055733,0.46552
84.74,0.4114,-0.049246,0.46065
84.76,0.40105,-0.042229,0.44327
84.78,0.37895,-0.034866,0.41382
84.8,0.34594,-0.027333,0.37328
84.82,0.30367,-0.019783,0.32345
84.84,0.25465,-0.012348,0.267
84.86,0.20216,-0.0051326,0.20729
84.88,0.14978,0.0017743,0.14801
84.9,0.10094,0.0083039,0.09264
84.92,0.058368,0.014406,0.043962
84.94,0.023651,0.020051,0.0036
84.96,-0.002958,0.025234,-0.028192
84.98,-0.022519,0.02997,-0.052488
85,-0.037124,0.034288,-0.071413
85.02,-0.049456,0.038224,-0.08768
85.04,-0.062263,0.0418,-0.10406
85.06,-0.077881,0.045016,-0.1229
85.08,-0.097863,0.047841,-0.1457
85.1,-0.12277,0.050209,-0.17298
85.12,-0.15213,0.05203,-0.20416
85.14,-0.18452,0.053205,-0.23772
85.16,-0.21775,0.053641,-0.27139
85.18,-0.24907,0.053273,-0.30234
85.2,-0.27545,0.052077,-0.32753
85.22,-0.29378,0.050073,-0.34386
85.24,-0.30121,0.047321,-0.34853
85.26,-0.2954,0.043911,-0.33931
85.28,-0.27483,0.039947,-0.31477
85.3,-0.23912,0.035531,-0.27466
85.32,-0.18924,0.030751,-0.21999
85.34,-0.12755,0.025679,-0.15323
85.36,-0.057703,0.020372,-0.078075
85.38,0.015623,0.014879,0.00074401
85.4,0.08726,0.0092519,0.078008
85.42,0.15212,0.0035573,0.14856
85.44,0.20581,-0.0021202,0.20793
85.46,0.24509,-0.0076756,0.25277
85.48,0.26824,-0.012988,0.28123
85.5,0.27505,-0.017928,0.29298
85.52,0.26667,-0.02237,0.28904
85.54,0.24525,-0.026197,0.27144
85.56,0.21348,-0.029313,0.2428
85.58,0.17419,-0.031644,0.20584
85.6,0.12999,-0.033142,0.16313
85.62,0.083123,-0.033784,0.11691
85.64,0.035476,-0.033571,0.069047
85.66,-0.011333,-0.032527,0.021194
85.68,-0.055789,-0.030697,-0.025091
85.7,-0.096356,-0.028149,-0.068207
85.72,-0.13143,-0.024966,-0.10646
85.74,-0.15939,-0.02125,-0.13814
85.76,-0.17875,-0.017114,-0.16164
85.78,-0.18835,-0.012677,-0.17568
85.8,-0.18756,-0.0080625,-0.17949
85.82,-0.17637,-0.0033936,-0.17298
85.84,-0.15553,0.0012108,-0.15674
85.86,-0.12645,0.0056358,-0.13209
85.88,-0.09117,0.0097699,-0.10094
85.9,-0.052203,0.013505,-0.065708
85.92,-0.012396,0.016736,-0.029132
85.94,0.025231,0.019365,0.0058653
85.96,0.057654,0.021307,0.036347
85.98,0.082054,0.022496,0.059559
86,0.096055,0.022893,0.073162
86.02,0.097999,0.022503,0.075497
86.04,0.087225,0.021369,0.065855
86.06,0.06429,0.019588,0.044701
86.08,0.031087,0.017301,0.013785
86.1,-0.0092177,0.014688,-0.023906
86.12,-0.052443,0.011959,-0.064402
86.14,-0.093847,0.0093363,-0.10318
86.16,-0.12871,0.0070406,-0.13575
86.18,-0.15295,0.0052751,-0.15822
86.2,-0.16368,0.0042112,-0.16789
86.22,-0.15956,0.0039771,-0.16354
86.24,-0.14095,0.0046506,-0.1456
86.26,-0.10971,0.0062547,-0.11597
86.28,-0.068892,0.008757,-0.077649
86.3,-0.022203,0.012073,-0.034275
86.32,0.026516,0.01607,0.010446
86.34,0.073757,0.020578,0.053178
86.36,0.11667,0.025399,0.091268
86.38,0.15321,0.030318,0.12289
86.4,0.18214,0.035117,0.14703
86.42,0.20297,0.039586,0.16339
86.44,0.21578,0.043535,0.17225
86.46,0.22116,0.046808,0.17435
86.48,0.22008,0.049283,0.1708
86.5,0.21397,0.050883,0.16308
86.52,0.20457,0.051577,0.15299
86.54,0.19393,0.051377,0.14256
86.56,0.18427,0.050337,0.13393
86.58,0.17767,0.048549,0.12912
86.6,0.17584,0.046132,0.1297
86.62,0.17974,0.043231,0.13651
86.64,0.18938,0.040003,0.14937
86.66,0.20365,0.036616,0.16703
86.68,0.2204,0.033234,0.18717
86.7,0.23665,0.030016,0.20663
86.72,0.24897,0.02711,0.22186
86.74,0.25392,0.024644,0.22927
86.76,0.24853,0.022726,0.2258
86.78,0.23068,0.021436,0.20924
86.8,0.19935,0.020827,0.17852
86.82,0.15477,0.020916,0.13386
86.84,0.09839,0.021688,0.076702
86.86,0.03274,0.02309,0.0096505
86.88,-0.038742,0.025032,-0.063774
86.9,-0.11197,0.027392,-0.13936
86.92,-0.18247,0.03002,-0.21249
86.94,-0.24571,0.032741,-0.27845
86.96,-0.29738,0.035371,-0.33275
86.98,-0.33376,0.037725,-0.37148
87,-0.35207,0.039626,-0.3917
87.02,-0.35077,0.040918,-0.39169
87.04,-0.3298,0.041478,-0.37128
87.06,-0.29067,0.041218,-0.33189
87.08,-0.23637,0.040096,-0.27646
87.1,-0.1711,0.038117,-0.20921
87.12,-0.099874,0.035333,-0.13521
87.14,-0.02797,0.031842,-0.059812
87.16,0.039617,0.027782,0.011835
87.18,0.098641,0.023318,0.075322
87.2,0.14595,0.018637,0.12731
87.22,0.17964,0.013922,0.16572
87.24,0.19905,0.0093438,0.1897
87.26,0.20457,0.0050393,0.19953
87.28,0.19745,0.0010973,0.19635
87.3,0.17949,-0.0024502,0.18194
87.32,0.1529,-0.0056313,0.15853
87.34,0.12005,-0.0085281,0.12858
87.36,0.083493,-0.011264,0.094757
87.38,0.045825,-0.013983,0.059808
87.4,0.0096716,-0.016829,0.026501
87.42,-0.022419,-0.019921,-0.0024981
87.44,-0.048133,-0.023333,-0.0248
87.46,-0.065592,-0.027085,-0.038508
87.48,-0.073573,-0.031131,-0.042442
87.5,-0.071696,-0.035369,-0.036327
87.52,-0.060543,-0.039646,-0.020897
87.54,-0.041661,-0.043777,0.0021156
87.56,-0.017446,-0.047559,0.030112
87.58,0.0090792,-0.050793,0.059872
87.6,0.03457,-0.053299,0.087869
87.62,0.055697,-0.054931,0.11063
87.64,0.069472,-0.055588,0.12506
87.66,0.073539,-0.05522,0.12876
87.68,0.066391,-0.053837,0.12023
87.7,0.047518,-0.051502,0.09902
87.72,0.017469,-0.048336,0.065805
87.74,-0.022168,-0.044507,0.02234
87.76,-0.068863,-0.040219,-0.028644
87.78,-0.11934,-0.035697,-0.083647
87.8,-0.16987,-0.031172,-0.13869
87.82,-0.21657,-0.026866,-0.1897
87.84,-0.25586,-0.022972,-0.23289
87.86,-0.28482,-0.019646,-0.26518
87.88,-0.30153,-0.016998,-0.28454
87.9,-0.3053,-0.015089,-0.29021
87.92,-0.29669,-0.013938,-0.28275
87.94,-0.27744,-0.013524,-0.26391
87.96,-0.25013,-0.013794,-0.23634
87.98,-0.21784,-0.014673,-0.20316
88,-0.18363,-0.01607,-0.16756
88.02,-0.15021,-0.017884,-0.13232
88.04,-0.11964,-0.020009,-0.099633
88.06,-0.093227,-0.022338,-0.070889
88.08,-0.071541,-0.02477,-0.046772
88.1,-0.054614,-0.027211,-0.027403
88.12,-0.042168,-0.029585,-0.012583
88.14,-0.033843,-0.031836,-0.0020068
88.16,-0.02935,-0.033933,0.0045826
88.18,-0.028521,-0.03587,0.0073484
88.2,-0.031241,-0.037662,0.0064205
88.22,-0.037312,-0.03934,0.0020274
88.24,-0.046299,-0.040943,-0.0053564
88.26,-0.057411,-0.042506,-0.014905
88.28,-0.06948,-0.044057,-0.025423
88.3,-0.08104,-0.045604,-0.035436
88.32,-0.090511,-0.047138,-0.043373
88.34,-0.096436,-0.04863,-0.047806
88.36,-0.09772,-0.050033,-0.047687
88.38,-0.093819,-0.051286,-0.042534
88.4,-0.084833,-0.052313,-0.03252
88.42,-0.071485,-0.053029,-0.018456
88.44,-0.05501,-0.053339,-0.0016704
88.46,-0.036958,-0.053141,0.016183
88.48,-0.018984,-0.052331,0.033347
88.5,-0.0026329,-0.050809,0.048176
88.52,0.010829,-0.048491,0.05932
88.54,0.020539,-0.045322,0.065861
88.56,0.026111,-0.041288,0.067399
88.58,0.027677,-0.036422,0.064099
88.6,0.025887,-0.030814,0.056701
88.62,0.0219,-0.024605,0.046504
88.64,0.017325,-0.017979,0.035304
88.66,0.014136,-0.011151,0.025288
88.68,0.014525,-0.0043461,0.018871
88.7,0.020695,0.0022174,0.018477
88.72,0.034608,0.0083434,0.026264
88.74,0.057709,0.01387,0.04384
88.76,0.090668,0.018675,0.071993
88.78,0.13317,0.022679,0.11049
88.8,0.18383,0.025847,0.15798
88.82,0.2402,0.028181,0.21202
88.84,0.29895,0.029724,0.26922
88.86,0.35615,0.030558,0.32559
88.88,0.40763,0.030796,0.37683
88.9,0.44938,0.030588,0.41879
88.92,0.47798,0.030107,0.44787
88.94,0.49089,0.029545,0.46135
88.96,0.48676,0.029094,0.45767
88.98,0.46554,0.028935,0.4366
89,0.4285,0.029221,0.39928
89.02,0.37819,0.030063,0.34813
89.04,0.3182,0.031523,0.28668
89.06,0.25288,0.033611,0.21927
89.08,0.18698,0.036288,0.15069
89.1,0.12516,0.039469,0.08569
89.12,0.071614,0.043041,0.028573
89.14,0.029576,0.046861,-0.017285
89.16,0.00098223,0.050772,-0.04979
89.18,-0.013776,0.054605,-0.068381
89.2,-0.015922,0.058186,-0.074108
89.22,-0.0081856,0.061341,-0.069527
89.24,0.0054982,0.063907,-0.058409
89.26,0.020444,0.065742,-0.045298
89.28,0.031771,0.066739,-0.034967
89.3,0.034987,0.06684,-0.031853
89.32,0.026517,0.066049,-0.039533
89.34,0.0041179,0.064435,-0.060317
89.36,-0.03288,0.062128,-0.095008
89.38,-0.083527,0.059308,-0.14283
89.4,-0.14539,0.05618,-0.20157
89.42,-0.21484,0.052953,-0.26779
89.44,-0.28744,0.049806,-0.33725
89.46,-0.35842,0.046873,-0.40529
89.48,-0.42304,0.044226,-0.46726
89.5,-0.47703,0.041872,-0.5189
89.52,-0.51688,0.039762,-0.55664
89.54,-0.53999,0.037806,-0.5778
89.56,-0.54487,0.035894,-0.58076
89.58,-0.53107,0.033916,-0.56499
89.6,-0.4992,0.031782,-0.53098
89.62,-0.45076,0.029429,-0.48019
89.64,-0.38809,0.02683,-0.41491
89.66,-0.31407,0.023992,-0.33807
89.68,-0.23208,0.020952,-0.25303
89.7,-0.14569,0.017764,-0.16346
89.72,-0.058566,0.0145,-0.073065
89.74,0.025771,0.011235,0.014536
89.76,0.10407,0.0080457,0.096026
89.78,0.17353,0.0049997,0.16853
89.8,0.23193,0.0021524,0.22978
89.82,0.27773,-0.00045965,0.27819
89.84,0.31019,-0.0028231,0.31302
89.86,0.32936,-0.0049507,0.33431
89.88,0.33607,-0.0068797,0.34295
89.9,0.33184,-0.0086677,0.34051
89.92,0.31872,-0.010383,0.3291
89.94,0.29906,-0.012093,0.31115
89.96,0.27526,-0.013849,0.28911
89.98,0.24954,-0.01568,0.26522
90,0.22366,-0.017578,0.24124
90.02,0.19881,-0.0195,0.21831
90.04,0.17553,-0.021374,0.1969
90.06,0.15373,-0.023102,0.17683
90.08,0.13286,-0.024579,0.15744
90.1,0.11207,-0.025706,0.13777
90.12,0.090422,-0.026399,0.11682
90.14,0.067171,-0.026603,0.093773
90.16,0.041882,-0.026291,0.068174
90.18,0.01457,-0.025471,0.040041
90.2,-0.014275,-0.024176,0.009901
90.22,-0.043716,-0.022465,-0.021251
90.24,-0.072454,-0.020417,-0.052037
90.26,-0.098942,-0.018123,-0.080819
90.28,-0.12152,-0.015689,-0.10583
90.3,-0.13853,-0.013231,-0.1253
90.32,-0.14849,-0.010872,-0.13762
90.34,-0.15019,-0.008741,-0.14144
90.36,-0.14281,-0.0069659,-0.13584
90.38,-0.1261,-0.0056702,-0.12043
90.4,-0.10045,-0.004963,-0.095488
90.42,-0.066973,-0.0049317,-0.062042
90.44,-0.02751,-0.0056334,-0.021877
90.46,0.01543,-0.0070882,0.022519
90.48,0.05883,-0.0092757,0.068106
90.5,0.099399,-0.012133,0.11153
90.52,0.13387,-0.015557,0.14943
90.54,0.15933,-0.019412,0.17874
90.56,0.17347,-0.023535,0.19701
90.58,0.17486,-0.027747,0.2026
90.6,0.16302,-0.031869,0.19489
90.62,0.1385,-0.035729,0.17423
90.64,0.10272,-0.039179,0.1419
90.66,0.057896,-0.042096,0.099992
90.68,0.0067664,-0.044395,0.051161
90.7,-0.047561,-0.046022,-0.0015386
90.72,-0.10182,-0.046959,-0.054861
90.74,-0.15275,-0.047212,-0.10554
90.76,-0.19724,-0.046803,-0.15043
90.78,-0.23248,-0.045767,-0.18671
90.8,-0.25611,-0.044142,-0.21197
90.82,-0.26643,-0.041966,-0.22446
90.84,-0.26254,-0.039278,-0.22326
90.86,-0.24457,-0.036121,-0.20845
90.88,-0.21377,-0.032544,-0.18122
90.9,-0.17254,-0.028605,-0.14394
90.92,-0.12437,-0.024379,-0.099991
90.94,-0.073518,-0.019949,-0.053569
90.96,-0.02469,-0.015409,-0.0092812
90.98,0.017469,-0.010859,0.028327
91,0.048885,-0.0063963,0.055282
91.02,0.066528,-0.0021168,0.068645
91.04,0.068771,0.0018915,0.06688
91.06,0.055585,0.0055465,0.050038
91.08,0.028526,0.0087715,0.019755
91.1,-0.009457,0.011494,-0.020951
91.12,-0.054396,0.013647,-0.068043
91.14,-0.10177,0.015173,-0.11694
91.16,-0.14699,0.016033,-0.16303
91.18,-0.18593,0.016212,-0.20214
91.2,-0.21525,0.015735,-0.23098
91.22,-0.23269,0.01467,-0.24736
91.24,-0.23721,0.013135,-0.25034
91.26,-0.22894,0.011287,-0.24023
91.28,-0.2091,0.0093192,-0.21842
91.3,-0.17973,0.0074351,-0.18717
91.32,-0.14347,0.0058315,-0.1493
91.34,-0.10323,0.0046757,-0.1079
91.36,-0.061916,0.0040879,-0.066004
91.38,-0.022184,0.0041305,-0.026315
91.4,0.013804,0.0048055,0.0089982
91.42,0.044522,0.0060599,0.038462
91.44,0.069171,0.0077976,0.061373
91.46,0.087692,0.0098944,0.077798
91.48,0.10071,0.012214,0.088498
91.5,0.10941,0.014621,0.094791
91.52,0.11535,0.016989,0.098365
91.54,0.12026,0.019209,0.10105
91.56,0.12578,0.021183,0.1046
91.58,0.13329,0.022831,0.11046
91.6,0.14366,0.024081,0.11958
91.62,0.15716,0.024875,0.13229
91.64,0.17339,0.025167,0.14822
91.66,0.19124,0.024927,0.16632
91.68,0.20906,0.024147,0.18491
91.7,0.22472,0.022849,0.20188
91.72,0.23591,0.021083,0.21483
91.74,0.24035,0.018935,0.22142
91.76,0.23606,0.016522,0.21954
91.78,0.22164,0.013982,0.20766
91.8,0.19648,0.011467,0.18501
91.82,0.16087,0.0091245,0.15175
91.84,0.1161,0.0070847,0.10901
91.86,0.064337,0.0054417,0.058895
91.88,0.0085333,0.004242,0.0042914
91.9,-0.047883,0.0034766,-0.05136
91.92,-0.1013,0.0030798,-0.10438
91.94,-0.14827,0.0029347,-0.1512
91.96,-0.18581,0.0028875,-0.1887
91.98,-0.21169,0.002766,-0.21445
92,-0.22457,0.0024028,-0.22698
92.02,-0.2241,0.0016576,-0.22576
92.04,-0.21083,0.00043667,-0.21127
92.06,-0.18613,-0.0012942,-0.18484
92.08,-0.15196,-0.0035047,-0.14845
92.1,-0.11068,-0.0061038,-0.10457
92.12,-0.064863,-0.0089519,-0.055911
92.14,-0.017117,-0.011878,-0.0052387
92.16,0.030047,-0.0147,0.044747
92.18,0.074285,-0.017244,0.091529
92.2,0.11349,-0.019361,0.13285
92.22,0.14583,-0.020939,0.16677
92.24,0.16984,-0.021909,0.19174
92.26,0.18447,-0.022246,0.20672
92.28,0.18922,-0.02197,0.21119
92.3,0.18419,-0.021138,0.20533
92.32,0.17018,-0.019843,0.19002
92.34,0.14865,-0.018207,0.16686
92.36,0.12169,-0.01637,0.13806
92.38,0.091814,-0.014487,0.1063
92.4,0.061752,-0.012712,0.074464
92.42,0.034142,-0.011192,0.045334
92.44,0.011235,-0.010044,0.02128
92.46,-0.0053673,-0.0093523,0.003985
92.48,-0.014892,-0.0091483,-0.0057438
92.5,-0.017459,-0.0094111,-0.0080476
92.52,-0.01402,-0.010066,-0.0039543
92.54,-0.0061854,-0.01099,0.0048044
92.56,0.0040383,-0.012028,0.016067
92.58,0.014551,-0.01301,0.027561
92.6,0.023452,-0.013766,0.037218
92.62,0.029283,-0.01415,0.043433
92.64,0.031188,-0.014047,0.045235
92.66,0.028965,-0.013387,0.042352
92.68,0.023031,-0.012143,0.035174
92.7,0.014298,-0.01033,0.024628
92.72,0.0040036,-0.007998,0.012002
92.74,-0.006484,-0.0052208,-0.0012631
92.76,-0.01585,-0.0020892,-0.013761
92.78,-0.022992,0.001299,-0.024291
92.8,-0.027137,0.0048457,-0.031983
92.82,-0.027913,0.008457,-0.03637
92.84,-0.025377,0.012048,-0.037424
92.86,-0.02,0.015543,-0.035543
92.88,-0.012624,0.018881,-0.031505
92.9,-0.0043723,0.022013,-0.026385
92.92,0.0034557,0.024904,-0.021449
92.94,0.0095232,0.027536,-0.018013
92.96,0.012606,0.029901,-0.017295
92.98,0.011747,0.032006,-0.020259
93,0.0063928,0.033868,-0.027475
93.02,-0.0034998,0.035512,-0.039012
93.04,-0.017414,0.036971,-0.054386
93.06,-0.034289,0.038283,-0.072572
93.08,-0.052603,0.039484,-0.092087
93.1,-0.070524,0.040612,-0.11114
93.12,-0.086105,0.041695,-0.1278
93.14,-0.097501,0.042749,-0.14025
93.16,-0.10318,0.043774,-0.14695
93.18,-0.10209,0.044744,-0.14683
93.2,-0.093788,0.045609,-0.1394
93.22,-0.078477,0.046297,-0.12477
93.24,-0.056987,0.046711,-0.1037
93.26,-0.030689,0.046748,-0.077436
93.28,-0.001357,0.046304,-0.047661
93.3,0.028995,0.045293,-0.016298
93.32,0.058291,0.043659,0.014632
93.34,0.084569,0.041386,0.043183
93.36,0.10613,0.038506,0.067623
93.38,0.12167,0.035096,0.086572
93.4,0.13037,0.031275,0.099091
93.42,0.13194,0.027187,0.10475
93.44,0.12664,0.022992,0.10365
93.46,0.11524,0.018844,0.096391
93.48,0.098911,0.014879,0.084032
93.5,0.079156,0.011201,0.067955
93.52,0.05762,0.0078756,0.049745
93.54,0.035959,0.0049257,0.031034
93.56,0.01569,0.0023346,0.013356
93.58,-0.001929,5.1331e-05,-0.0019804
93.6,-0.015976,-0.0020004,-0.013976
93.62,-0.025896,-0.0039111,-0.021985
93.64,-0.031489,-0.005774,-0.025715
93.66,-0.03286,-0.0076739,-0.025186
93.68,-0.03035,-0.0096765,-0.020674
93.7,-0.024476,-0.011822,-0.012654
93.72,-0.015873,-0.014119,-0.0017541
93.74,-0.0052702,-0.016547,0.011277
93.76,0.0065189,-0.019055,0.025574
93.78,0.01859,-0.021574,0.040165
93.8,0.029952,-0.024022,0.053974
93.82,0.039549,-0.026315,0.065865
93.84,0.046328,-0.028379,0.074707
93.86,0.049333,-0.030157,0.07949
93.88,0.047839,-0.031614,0.079453
93.9,0.041489,-0.032739,0.074228
93.92,0.030407,-0.033543,0.06395
93.94,0.015262,-0.034057,0.049319
93.96,-0.0027581,-0.034326,0.031568
93.98,-0.022049,-0.034402,0.012353
94,-0.040795,-0.034345,-0.0064498
94.02,-0.05722,-0.034213,-0.023007
94.04,-0.069875,-0.034064,-0.03581
94.06,-0.077886,-0.033953,-0.043933
94.08,-0.081142,-0.03393,-0.047212
94.1,-0.080357,-0.034033,-0.046324
94.12,-0.077016,-0.034292,-0.042723
94.14,-0.073182,-0.03472,-0.038463
94.16,-0.071209,-0.035309,-0.0359
94.18,-0.073387,-0.036033,-0.037353
94.2,-0.081591,-0.036849,-0.044742
94.22,-0.096972,-0.037696,-0.059277
94.24,-0.11975,-0.038504,-0.081245
94.26,-0.14913,-0.039203,-0.10992
94.28,-0.18335,-0.039726,-0.14362
94.3,-0.21988,-0.040015,-0.17987
94.32,-0.2557,-0.040027,-0.21568
94.34,-0.28763,-0.039731,-0.2479
94.36,-0.31266,-0.039111,-0.27355
94.38,-0.3283,-0.03816,-0.29014
94.4,-0.3328,-0.03688,-0.29592
94.42,-0.3253,-0.035278,-0.29002
94.44,-0.30584,-0.033371,-0.27247
94.46,-0.27536,-0.03118,-0.24418
94.48,-0.23553,-0.028743,-0.20679
94.5,-0.18858,-0.026105,-0.16247
94.52,-0.13704,-0.023329,-0.11371
94.54,-0.083605,-0.020486,-0.063119
94.56,-0.030845,-0.017654,-0.013191
94.58,0.018893,-0.014911,0.033804
94.6,0.06363,-0.012324,0.075955
94.62,0.10183,-0.0099449,0.11178
94.64,0.13245,-0.0077983,0.14025
94.66,0.15494,-0.0058833,0.16082
94.68,0.16923,-0.0041724,0.17341
94.7,0.17574,-0.0026164,0.17835
94.72,0.17527,-0.0011531,0.17642
94.74,0.16902,0.0002827,0.16874
94.76,0.15849,0.0017486,0.15674
94.78,0.14534,0.0032854,0.14206
94.8,0.13135,0.004911,0.12643
94.82,0.1182,0.0066185,0.11158
94.84,0.10739,0.0083781,0.099016
94.86,0.10004,0.010144,0.089901
94.88,0.096784,0.011861,0.084922
94.9,0.097663,0.013481,0.084182
94.92,0.10214,0.014967,0.087171
94.94,0.10912,0.016302,0.092815
94.96,0.11709,0.017495,0.099598
94.98,0.12434,0.01858,0.10576
95,0.12916,0.019608,0.10955
95.02,0.13009,0.020641,0.10945
95.04,0.12619,0.021737,0.10446
95.06,0.11714,0.022939,0.094198
95.08,0.1033,0.024267,0.079037
95.1,0.085726,0.025707,0.060019
95.12,0.065954,0.027215,0.038739
95.14,0.045831,0.028721,0.017109
95.16,0.027232,0.030136,-0.0029041
95.18,0.011804,0.031368,-0.019564
95.2,0.00073687,0.032331,-0.031595
95.22,-0.005375,0.032963,-0.038338
95.24,-0.0065879,0.033228,-0.039816
95.26,-0.0035598,0.033123,-0.036683
95.28,0.0025821,0.032673,-0.030091
95.3,0.010432,0.031925,-0.021494
95.32,0.018519,0.030941,-0.012421
95.34,0.025516,0.02978,-0.0042638
95.36,0.030399,0.028497,0.0019022
95.38,0.032558,0.027131,0.0054268
95.4,0.031833,0.025704,0.0061292
95.42,0.0285,0.024225,0.0042754
95.44,0.023196,0.022692,0.00050362
95.46,0.016821,0.021103,-0.004282
95.48,0.010427,0.019458,-0.0090309
95.5,0.0051113,0.017772,-0.012661
95.52,0.0019137,0.016073,-0.014159
95.54,0.0017418,0.014399,-0.012658
95.56,0.0053041,0.012803,-0.0074985
95.58,0.013059,0.011333,0.0017259
95.6,0.02517,0.010033,0.015137
95.62,0.041474,0.008931,0.032543
95.64,0.061451,0.0080318,0.05342
95.66,0.08422,0.0073163,0.076904
95.68,0.10854,0.0067433,0.1018
95.7,0.13288,0.0062563,0.12662
95.72,0.15546,0.0057938,0.14967
95.74,0.17441,0.0053009,0.16911
95.76,0.18793,0.0047409,0.18319
95.78,0.19445,0.0041026,0.19034
95.8,0.19281,0.0034027,0.18941
95.82,0.18249,0.0026831,0.1798
95.84,0.16363,0.002001,0.16163
95.86,0.13718,0.0014161,0.13576
95.88,0.10476,0.00097601,0.10379
95.9,0.068615,0.00070383,0.067911
95.92,0.031309,0.0005899,0.030719
95.94,-0.0044884,0.00059069,-0.0050791
95.96,-0.036335,0.00063464,-0.03697
95.98,-0.062287,0.00063408,-0.062921
96,-0.081118,0.00050064,-0.081618
96.02,-0.092432,0.00016093,-0.092593
96.04,-0.096669,-0.00043102,-0.096238
96.06,-0.094986,-0.0012872,-0.093699
96.08,-0.089045,-0.0023858,-0.086659
96.1,-0.080738,-0.0036785,-0.07706
96.12,-0.071911,-0.0051021,-0.066809
96.14,-0.064106,-0.0065916,-0.057514
96.16,-0.058386,-0.008092,-0.050294
96.18,-0.055258,-0.0095658,-0.045692
96.2,-0.054684,-0.010995,-0.043689
96.22,-0.056182,-0.012377,-0.043805
96.24,-0.058983,-0.013717,-0.045266
96.26,-0.062201,-0.015018,-0.047183
96.28,-0.064992,-0.016274,-0.048718
96.3,-0.066681,-0.017466,-0.049215
96.32,-0.066824,-0.018557,-0.048267
96.34,-0.06524,-0.019504,-0.045736
96.36,-0.061996,-0.02026,-0.041735
96.38,-0.057376,-0.020786,-0.03659
96.4,-0.051847,-0.021055,-0.030792
96.42,-0.046021,-0.021062,-0.024959
96.44,-0.040629,-0.02082,-0.019809
96.46,-0.036479,-0.020357,-0.016122
96.48,-0.034411,-0.019712,-0.014699
96.5,-0.03522,-0.018922,-0.016298
96.52,-0.039561,-0.018021,-0.02154
96.54,-0.047837,-0.017031,-0.030807
96.56,-0.060094,-0.015959,-0.044135
96.58,-0.075933,-0.014802,-0.061131
96.6,-0.094488,-0.013551,-0.080938
96.62,-0.11445,-0.01219,-0.10226
96.64,-0.13417,-0.01071,-0.12346
96.66,-0.15183,-0.0091099,-0.14272
96.68,-0.16562,-0.0073984,-0.15822
96.7,-0.17396,-0.0055986,-0.16836
96.72,-0.17567,-0.0037449,-0.17193
96.74,-0.1701,-0.0018809,-0.16822
96.76,-0.15719,-5.4637e-05,-0.15714
96.78,-0.13746,0.0016866,-0.13915
96.8,-0.11195,0.0033026,-0.11525
96.82,-0.082115,0.0047655,-0.08688
96.84,-0.0497,0.0060646,-0.055765
96.86,-0.016598,0.0072088,-0.023807
96.88,0.015272,0.008227,0.0070447
96.9,0.044083,0.0091653,0.034918
96.92,0.068211,0.010081,0.05813
96.94,0.086339,0.011033,0.075306
96.96,0.097559,0.012077,0.085482
96.98,0.10146,0.013249,0.088209
97,0.098185,0.014564,0.083621
97.02,0.088473,0.016009,0.072464
97.04,0.073611,0.017541,0.05607
97.06,0.055347,0.019093,0.036255
97.08,0.035727,0.020576,0.015151
97.1,0.016882,0.021894,-0.0050124
97.12,0.00079057,0.022949,-0.022158
97.14,-0.010954,0.023649,-0.034602
97.16,-0.017334,0.023918,-0.041252
97.18,-0.018027,0.0237,-0.041727
97.2,-0.013432,0.022963,-0.036395
97.22,-0.0046056,0.021697,-0.026303
97.24,0.0068922,0.019921,-0.013029
97.26,0.019206,0.017676,0.0015299
97.28,0.030429,0.015031,0.015398
97.3,0.038835,0.012075,0.02676
97.32,0.043095,0.0089218,0.034173
97.34,0.042416,0.0056979,0.036718
97.36,0.036639,0.0025398,0.0341
97.38,0.026246,-0.00041758,0.026663
97.4,0.012308,-0.0030509,0.015359
97.42,-0.0036268,-0.0052595,0.0016327
97.44,-0.019698,-0.0069737,-0.012724
97.46,-0.03393,-0.0081608,-0.025769
97.48,-0.04445,-0.0088264,-0.035623
97.5,-0.049703,-0.009011,-0.040692
97.52,-0.048643,-0.0087837,-0.039859
97.54,-0.04088,-0.0082325,-0.032647
97.56,-0.026757,-0.0074546,-0.019302
97.58,-0.0073441,-0.006547,-0.00079712
97.6,0.015658,-0.0056001,0.021258
97.62,0.040098,-0.004693,0.044791
97.64,0.063616,-0.0038918,0.067508
97.66,0.083926,-0.0032496,0.087176
97.68,0.099085,-0.0028064,0.10189
97.7,0.10772,-0.0025894,0.11031
97.72,0.1092,-0.0026115,0.11181
97.74,0.10366,-0.00287,0.10653
97.76,0.09197,-0.0033441,0.095314
97.78,0.075616,-0.0039943,0.079611
97.8,0.056465,-0.0047633,0.061229
97.82,0.036542,-0.0055799,0.042122
97.84,0.017792,-0.0063661,0.024158
97.86,0.0018736,-0.007046,0.0089197
97.88,-0.009989,-0.0075565,-0.0024325
97.9,-0.017093,-0.007856,-0.0092374
97.92,-0.01928,-0.0079319,-0.011348
97.94,-0.016897,-0.0078028,-0.0090938
97.96,-0.010724,-0.0075172,-0.0032068
97.98,-0.0018684,-0.0071468,0.0052784
98,0.0083585,-0.0067768,0.015135
98.02,0.018567,-0.0064946,0.025062
98.04,0.027419,-0.0063775,0.033796
98.06,0.033743,-0.0064834,0.040226
98.08,0.036649,-0.0068437,0.043493
98.1,0.035614,-0.0074596,0.043074
98.12,0.030541,-0.0083032,0.038844
98.14,0.021781,-0.0093204,0.031101
98.16,0.010109,-0.010437,0.020546
98.18,-0.0033481,-0.011565,0.0082173
98.2,-0.017232,-0.012613,-0.0046191
98.22,-0.030102,-0.01349,-0.016612
98.24,-0.040601,-0.014115,-0.026486
98.26,-0.04762,-0.014424,-0.033196
98.28,-0.050428,-0.014373,-0.036055
98.3,-0.04876,-0.013945,-0.034815
98.32,-0.042842,-0.013151,-0.029691
98.34,-0.033356,-0.012031,-0.021324
98.36,-0.021339,-0.01065,-0.010689
98.38,-0.0080513,-0.0090936,0.0010423
98.4,0.0051884,-0.0074583,0.012647
98.42,0.017164,-0.0058431,0.023008
98.44,0.026905,-0.0043379,0.031243
98.46,0.033787,-0.0030134,0.0368
98.48,0.037586,-0.0019142,0.0395
98.5,0.038484,-0.0010553,0.03954
98.52,0.037016,-0.00042269,0.037439
98.54,0.033979,2.1378e-05,0.033958
98.56,0.030318,0.00033019,0.029988
98.58,0.026989,0.00056221,0.026427
98.6,0.024831,0.0007708,0.02406
98.62,0.024454,0.00099574,0.023458
98.64,0.02615,0.0012577,0.024892
98.66,0.029851,0.0015566,0.028295
98.68,0.035123,0.0018734,0.03325
98.7,0.041205,0.0021755,0.039029
98.72,0.047086,0.0024225,0.044663
98.74,0.051621,0.0025743,0.049046
98.76,0.053655,0.0025961,0.051059
98.78,0.052165,0.0024637,0.049701
98.8,0.046382,0.0021651,0.044217
98.82,0.035897,0.0017015,0.034195
98.84,0.020727,0.0010859,0.019641
98.86,0.0013406,0.00034169,0.00099888
98.88,-0.02137,-0.00049899,-0.020871
98.9,-0.046151,-0.0013969,-0.044754
98.92,-0.071497,-0.0023068,-0.06919
98.94,-0.095776,-0.0031783,-0.092598
98.96,-0.11737,-0.0039577,-0.11341
98.98,-0.13481,-0.0045892,-0.13022
99,-0.14688,-0.0050188,-0.14186
99.02,-0.15274,-0.0051973,-0.14754
99.04,-0.15192,-0.0050853,-0.14683
99.06,-0.14439,-0.0046576,-0.13973
99.08,-0.13051,-0.0039073,-0.1266
99.1,-0.11101,-0.0028479,-0.10816
99.12,-0.086902,-0.0015142,-0.085388
99.14,-0.059423,3.9269e-05,-0.059462
99.16,-0.029949,0.0017419,-0.03169
99.18,8.5593e-05,0.0035128,-0.0034272
99.2,0.02926,0.0052671,0.023993
99.22,0.056248,0.0069233,0.049324
99.24,0.07988,0.0084097,0.07147
99.26,0.099215,0.0096696,0.089546
99.28,0.11359,0.010665,0.10293
99.3,0.12266,0.011377,0.11129
99.32,0.12644,0.011806,0.11463
99.34,0.12525,0.011968,0.11328
99.36,0.11974,0.011891,0.10785
99.38,0.11079,0.011611,0.099178
99.4,0.099407,0.011167,0.08824
99.42,0.08664,0.010596,0.076043
99.44,0.073445,0.0099355,0.063509
99.46,0.060594,0.0092169,0.051377
99.48,0.048601,0.0084698,0.040131
99.5,0.037694,0.007721,0.029973
99.52,0.027837,0.0069961,0.020841
99.54,0.018789,0.0063192,0.01247
99.56,0.010204,0.0057126,0.0044917
99.58,0.0017396,0.0051955,-0.0034559
99.6,-0.0068391,0.0047819,-0.011621
99.62,-0.015581,0.0044784,-0.02006
99.64,-0.024316,0.0042835,-0.0286
99.66,-0.032667,0.0041869,-0.036854
99.68,-0.040109,0.0041714,-0.044281
99.7,-0.04606,0.0042153,-0.050275
99.72,-0.049985,0.0042969,-0.054281
99.74,-0.051497,0.0043977,-0.055895
99.76,-0.050431,0.0045066,-0.054938
99.78,-0.046877,0.0046209,-0.051498
99.8,-0.041173,0.0047468,-0.04592
99.82,-0.033866,0.0048972,-0.038763
99.84,-0.025637,0.0050874,-0.030725
99.86,-0.017227,0.0053307,-0.022558
99.88,-0.0093568,0.0056336,-0.01499
99.9,-0.0026719,0.0059915,-0.0086634
99.92,0.0022946,0.0063867,-0.004092
99.94,0.0051376,0.0067881,-0.0016506
99.96,0.0055809,0.0071535,-0.0015727
99.98,0.0034739,0.0074333,-0.0039594
100,-0.0012085,0.007576,-0.0087844
100.02,-0.0083572,0.0075341,-0.015891
100.04,-0.017712,0.0072708,-0.024983
100.06,-0.028844,0.006764,-0.035608
100.08,-0.041145,0.0060112,-0.047156
100.1,-0.053837,0.0050303,-0.058867
100.12,-0.066016,0.0038594,-0.069875
100.14,-0.076721,0.0025541,-0.079275
100.16,-0.085038,0.0011824,-0.08622
100.18,-0.09021,-0.00018203,-0.090028
100.2,-0.091755,-0.0014664,-0.090288
100.22,-0.089547,-0.0026066,-0.08694
100.24,-0.083864,-0.0035524,-0.080312
100.26,-0.075371,-0.004272,-0.071099
100.28,-0.065048,-0.0047537,-0.060294
100.3,-0.054062,-0.0050044,-0.049058
100.32,-0.043612,-0.0050471,-0.038565
100.34,-0.034753,-0.0049164,-0.029836
100.36,-0.028245,-0.0046534,-0.023591
100.38,-0.024443,-0.0043011,-0.020141
100.4,-0.023243,-0.0039008,-0.019342
100.42,-0.024102,-0.0034897,-0.020613
100.44,-0.026118,-0.0030995,-0.023019
100.46,-0.028163,-0.002756,-0.025407
100.48,-0.029052,-0.0024791,-0.026572
100.5,-0.027712,-0.0022825,-0.02543
100.52,-0.023344,-0.0021738,-0.02117
100.54,-0.015532,-0.0021539,-0.013378
100.56,-0.004311,-0.0022175,-0.0020935
100.58,0.0098285,-0.0023548,0.012183
100.6,0.025996,-0.0025529,0.028549
100.62,0.043005,-0.0027995,0.045804
100.64,0.059513,-0.0030863,0.062599
100.66,0.074182,-0.0034118,0.077594
100.68,0.085842,-0.0037827,0.089624
100.7,0.093628,-0.0042129,0.09784
100.72,0.097094,-0.0047199,0.10181
100.74,0.096269,-0.0053197,0.10159
100.76,0.091662,-0.0060201,0.097683
100.78,0.084205,-0.0068148,0.091019
100.8,0.075132,-0.0076794,0.082812
100.82,0.06583,-0.008571,0.0744
100.84,0.057638,-0.0094305,0.067068
100.86,0.051664,-0.010189,0.061853
100.88,0.048609,-0.010776,0.059386
100.9,0.048648,-0.011128,0.059776
100.92,0.051373,-0.011194,0.062568
100.94,0.055828,-0.010943,0.066771
100.96,0.060622,-0.010364,0.070985
100.98,0.064116,-0.0094645,0.073581
101,0.064661,-0.0082727,0.072934
101.02,0.060847,-0.0068293,0.067677
101.04,0.051733,-0.0051869,0.05692
101.06,0.037016,-0.003407,0.040423
101.08,0.017114,-0.0015577,0.018672
101.1,-0.0068468,0.00028854,-0.0071353
101.12,-0.033153,0.0020591,-0.035212
101.14,-0.059698,0.0036859,-0.063384
101.16,-0.084235,0.0051121,-0.089347
101.18,-0.10464,0.0062986,-0.11094
101.2,-0.11914,0.0072301,-0.12637
101.22,-0.12651,0.0079177,-0.13443
101.24,-0.12619,0.0083972,-0.13458
101.26,-0.11824,0.0087234,-0.12696
101.28,-0.10336,0.0089596,-0.11232
101.3,-0.082713,0.0091657,-0.091878
101.32,-0.057783,0.0093855,-0.067169
101.34,-0.030218,0.009639,-0.039857
101.36,-0.0016741,0.0099178,-0.011592
101.38,0.026298,0.010189,0.016109
101.4,0.052335,0.010401,0.041933
101.42,0.075305,0.010501,0.064804
101.44,0.094329,0.01044,0.083889
101.46,0.10878,0.010192,0.098593
101.48,0.1183,0.0097532,0.10855
101.5,0.12278,0.0091488,0.11363
101.52,0.12235,0.0084241,0.11392
101.54,0.1174,0.0076378,0.10977
101.56,0.10857,0.006851,0.10172
101.58,0.096682,0.0061174,0.090565
101.6,0.082686,0.0054764,0.07721
101.62,0.067601,0.0049485,0.062652
101.64,0.052397,0.0045357,0.047861
101.66,0.037899,0.0042228,0.033676
101.68,0.024698,0.0039815,0.020717
101.7,0.013089,0.0037735,0.0093158
101.72,0.0030499,0.0035548,-0.00050488
101.74,-0.0057338,0.0032785,-0.0090123
101.76,-0.013795,0.0028985,-0.016693
101.78,-0.021775,0.0023741,-0.024149
101.8,-0.030298,0.0016749,-0.031973
101.82,-0.039833,0.0007868,-0.040619
101.84,-0.050587,-0.00028345,-0.050304
101.86,-0.062435,-0.001505,-0.06093
101.88,-0.074894,-0.0028236,-0.072071
101.9,-0.087168,-0.0041664,-0.083001
101.92,-0.098232,-0.0054509,-0.092781
101.94,-0.10697,-0.0065962,-0.10038
101.96,-0.11234,-0.0075355,-0.1048
101.98,-0.11349,-0.0082256,-0.10526
102,-0.10993,-0.0086533,-0.10128
102.02,-0.1016,-0.008836,-0.092766
102.04,-0.08889,-0.0088173,-0.080073
102.06,-0.072604,-0.0086581,-0.063946
102.08,-0.053885,-0.008427,-0.045458
102.1,-0.034066,-0.0081907,-0.025875
102.12,-0.014524,-0.0080065,-0.0065174
102.14,0.0034813,-0.0079194,0.011401
102.16,0.018938,-0.007961,0.026899
102.18,0.031177,-0.0081512,0.039329
102.2,0.039924,-0.0085,0.048424
102.22,0.045287,-0.0090075,0.054295
102.24,0.04772,-0.0096625,0.057382
102.26,0.04793,-0.01044,0.058369
102.28,0.046778,-0.011297,0.058075
102.3,0.04517,-0.012172,0.057342
102.32,0.043941,-0.01299,0.05693
102.34,0.043766,-0.013662,0.057428
102.36,0.045086,-0.014102,0.059188
102.38,0.048051,-0.014238,0.062289
102.4,0.052503,-0.014023,0.066526
102.42,0.057984,-0.013445,0.071429
102.44,0.063778,-0.012531,0.076309
102.46,0.068984,-0.011347,0.080332
102.48,0.072633,-0.0099846,0.082617
102.5,0.073806,-0.0085524,0.082359
102.52,0.071783,-0.0071609,0.078944
102.54,0.066163,-0.0059092,0.072072
102.56,0.056963,-0.0048751,0.061838
102.58,0.044661,-0.0041095,0.04877
102.6,0.030177,-0.0036344,0.033811
102.62,0.014779,-0.0034444,0.018224
102.64,-6.5265e-05,-0.0035092,0.003444
102.66,-0.012889,-0.0037775,-0.0091117
102.68,-0.022428,-0.0041798,-0.018248
102.7,-0.027806,-0.0046322,-0.023174
102.72,-0.028669,-0.0050413,-0.023628
102.74,-0.025242,-0.0053108,-0.019931
102.76,-0.018296,-0.0053506,-0.012945
102.78,-0.0090398,-0.0050872,-0.0039525
102.8,0.0010519,-0.0044753,0.0055273
102.82,0.010446,-0.003506,0.013952
102.84,0.017754,-0.0022111,0.019965
102.86,0.021907,-0.00066118,0.022569
102.88,0.022278,0.0010431,0.021235
102.9,0.018729,0.0027856,0.015944
102.92,0.011603,0.004452,0.007151
102.94,0.0016512,0.0059467,-0.0042954
102.96,-0.010076,0.0072059,-0.017282
102.98,-0.022365,0.0082041,-0.030569
103,-0.033971,0.0089533,-0.042924
103.02,-0.043752,0.0094951,-0.053247
103.04,-0.050778,0.0098891,-0.060667
103.06,-0.05442,0.010199,-0.064619
103.08,-0.054411,0.010482,-0.064892
103.1,-0.050877,0.010778,-0.061655
103.12,-0.044338,0.011112,-0.05545
103.14,-0.035672,0.011489,-0.047161
103.16,-0.026038,0.011903,-0.037941
103.18,-0.016768,0.012338,-0.029106
103.2,-0.0092303,0.012772,-0.022002
103.22,-0.0046742,0.013181,-0.017855
103.24,-0.0040819,0.013535,-0.017617
103.26,-0.0080414,0.013801,-0.021843
103.28,-0.016662,0.013946,-0.030607
103.3,-0.029546,0.013933,-0.043479
103.32,-0.045827,0.013737,-0.059564
103.34,-0.064257,0.013345,-0.077602
103.36,-0.083352,0.012766,-0.096118
103.38,-0.10155,0.012035,-0.11358
103.4,-0.11737,0.011213,-0.12859
103.42,-0.12958,0.010379,-0.13996
103.44,-0.13727,0.0096211,-0.14689
103.46,-0.13994,0.009019,-0.14896
103.48,-0.13749,0.0086321,-0.14613
103.5,-0.13021,0.0084858,-0.1387
103.52,-0.11869,0.008566,-0.12726
103.54,-0.10378,0.0088198,-0.1126
103.56,-0.086453,0.0091642,-0.095617
103.58,-0.067766,0.0094984,-0.077264
103.6,-0.048754,0.00972,-0.058474
103.62,-0.030374,0.0097395,-0.040113
103.64,-0.013444,0.0094921,-0.022936
103.66,0.0013962,0.0089441,-0.0075479
103.68,0.013722,0.0080949,0.0056273
103.7,0.023341,0.0069732,0.016368
103.72,0.030292,0.0056317,0.024661
103.74,0.034832,0.0041393,0.030692
103.76,0.037392,0.0025743,0.034818
103.78,0.038527,0.0010174,0.03751
103.8,0.038844,-0.00045399,0.039298
103.82,0.038928,-0.0017705,0.040698
103.84,0.039273,-0.0028762,0.042149
103.86,0.04023,-0.0037325,0.043962
103.88,0.041971,-0.004323,0.046294
103.9,0.044491,-0.0046556,0.049146
103.92,0.047627,-0.0047633,0.052391
103.94,0.051113,-0.0047012,0.055815
103.96,0.054641,-0.0045407,0.059182
103.98,0.057928,-0.0043614,0.06229
104,0.060783,-0.0042409,0.065024
104.02,0.063141,-0.004245,0.067386
104.04,0.065082,-0.0044198,0.069502
104.06,0.066814,-0.0047867,0.071601
104.08,0.068628,-0.0053408,0.073968
104.1,0.07083,-0.0060532,0.076883
104.12,0.073671,-0.0068755,0.080547
104.14,0.077271,-0.0077461,0.085017
104.16,0.081565,-0.0085965,0.090162
104.18,0.086282,-0.0093582,0.09564
104.2,0.09095,-0.009967,0.10092
104.22,0.094946,-0.010369,0.10531
104.24,0.097571,-0.010522,0.10809
104.26,0.098146,-0.010402,0.10855
104.28,0.09611,-0.010003,0.10611
104.3,0.091114,-0.0093424,0.10046
104.32,0.083078,-0.0084569,0.091535
104.34,0.072226,-0.0074041,0.07963
104.36,0.059066,-0.0062565,0.065323
104.38,0.044348,-0.0050956,0.049443
104.4,0.028973,-0.0040029,0.032976
104.42,0.013899,-0.0030519,0.016951
104.44,3.419e-05,-0.0023001,0.0023343
104.46,-0.011866,-0.0017835,-0.010083
104.48,-0.021273,-0.0015148,-0.019758
104.5,-0.027932,-0.0014837,-0.026448
104.52,-0.031886,-0.0016612,-0.030225
104.54,-0.033453,-0.0020043,-0.031449
104.56,-0.033186,-0.0024629,-0.030723
104.58,-0.0318,-0.0029843,-0.028816
104.6,-0.030091,-0.0035183,-0.026573
104.62,-0.028838,-0.0040198,-0.024819
104.64,-0.02872,-0.0044507,-0.024269
104.66,-0.030225,-0.0047811,-0.025444
104.68,-0.033601,-0.0049902,-0.028611
104.7,-0.038808,-0.0050667,-0.033741
104.72,-0.045518,-0.0050094,-0.040509
104.74,-0.05314,-0.0048267,-0.048314
104.76,-0.060874,-0.0045346,-0.056339
104.78,-0.067791,-0.0041544,-0.063637
104.8,-0.072933,-0.0037086,-0.069224
104.82,-0.075414,-0.0032162,-0.072198
104.84,-0.074519,-0.0026893,-0.071829
104.86,-0.069783,-0.0021307,-0.067652
104.88,-0.06105,-0.0015345,-0.059516
104.9,-0.048499,-0.00088905,-0.04761
104.92,-0.032633,-0.00018185,-0.032451
104.94,-0.014242,0.00059378,-0.014836
104.96,0.0056601,0.0014331,0.004227
104.98,0.025921,0.002316,0.023605
105,0.045347,0.0032066,0.042141
105.02,0.062799,0.0040559,0.058743
105.04,0.077286,0.0048075,0.072479
105.06,0.088043,0.005406,0.082637
105.08,0.094586,0.0058048,0.088782
105.1,0.09675,0.0059731,0.090776
105.12,0.094679,0.0059004,0.088779
105.14,0.088809,0.0055975,0.083212
105.16,0.0798,0.0050942,0.074706
105.18,0.068461,0.0044356,0.064026
105.2,0.055656,0.0036756,0.05198
105.22,0.042206,0.0028714,0.039334
105.24,0.028806,0.0020782,0.026728
105.26,0.015961,0.0013454,0.014616
105.28,0.0039545,0.00071366,0.0032409
105.3,-0.0071505,0.00021401,-0.0073645
105.32,-0.017472,-0.00013333,-0.017339
105.34,-0.027247,-0.00031895,-0.026928
105.36,-0.036747,-0.00034429,-0.036403
105.38,-0.046196,-0.00022114,-0.045975
105.4,-0.055695,2.9297e-05,-0.055725
105.42,-0.065173,0.00037833,-0.065552
105.44,-0.074361,0.00079246,-0.075154
105.46,-0.082808,0.001237,-0.084045
105.48,-0.089918,0.0016797,-0.091598
105.5,-0.095026,0.0020946,-0.09712
105.52,-0.097468,0.002465,-0.099933
105.54,-0.096678,0.002784,-0.099462
105.56,-0.092257,0.003055,-0.095312
105.58,-0.084042,0.0032885,-0.087331
105.6,-0.07214,0.0034994,-0.075639
105.62,-0.056942,0.0037019,-0.060643
105.64,-0.039104,0.0039054,-0.043009
105.66,-0.019509,0.0041106,-0.023619
105.68,0.00080372,0.0043073,-0.0035036
105.7,0.020714,0.0044742,0.01624
105.72,0.039112,0.0045804,0.034532
105.74,0.054988,0.0045892,0.050399
105.76,0.067513,0.0044628,0.063051
105.78,0.076104,0.0041685,0.071936
105.8,0.080469,0.0036835,0.076785
105.82,0.080622,0.0029997,0.077622
105.84,0.076876,0.0021259,0.07475
105.86,0.069803,0.0010874,0.068715
105.88,0.060168,-7.5889e-05,0.060244
105.9,0.048855,-0.0013141,0.050169
105.92,0.036776,-0.0025731,0.039349
105.94,0.024783,-0.0037999,0.028583
105.96,0.013592,-0.004948,0.01854
105.98,0.0037235,-0.0059798,0.0097033
106,-0.0045222,-0.0068684,0.0023462
106.02,-0.011071,-0.0075966,-0.0034746
106.04,-0.016045,-0.0081556,-0.0078894
106.06,-0.019708,-0.0085425,-0.011165
106.08,-0.022399,-0.0087596,-0.013639
106.1,-0.024457,-0.0088135,-0.015643
106.12,-0.026157,-0.0087157,-0.017441
106.14,-0.027662,-0.0084841,-0.019178
106.16,-0.029003,-0.0081423,-0.02086
106.18,-0.030084,-0.0077196,-0.022364
106.2,-0.030723,-0.007247,-0.023476
106.22,-0.030703,-0.0067532,-0.02395
106.24,-0.029835,-0.0062584,-0.023577
106.26,-0.028017,-0.0057696,-0.022247
106.28,-0.025271,-0.0052778,-0.019993
106.3,-0.021761,-0.0047591,-0.017002
106.32,-0.017775,-0.0041794,-0.013596
106.34,-0.013688,-0.0035031,-0.010185
106.36,-0.0099025,-0.0027032,-0.0071993
106.38,-0.0067882,-0.001771,-0.0050172
106.4,-0.0046247,-0.00072211,-0.0039026
106.42,-0.0035633,0.00040175,-0.0039651
106.44,-0.0036098,0.0015378,-0.0051476
106.46,-0.0046319,0.0026114,-0.0072433
106.48,-0.0063856,0.0035493,-0.0099349
106.5,-0.0085533,0.0042918,-0.012845
106.52,-0.010786,0.0048033,-0.015589
106.54,-0.012741,0.0050765,-0.017818
106.56,-0.014113,0.0051322,-0.019245
106.58,-0.014651,0.0050122,-0.019663
106.6,-0.014175,0.0047696,-0.018945
106.62,-0.012585,0.0044587,-0.017044
106.64,-0.0098648,0.0041257,-0.013991
106.66,-0.006094,0.003805,-0.0098989
106.68,-0.0014553,0.0035173,-0.0049726
106.7,0.0037628,0.0032734,0.00048942
106.72,0.0091717,0.0030778,0.0060939
106.74,0.014303,0.0029328,0.01137
106.76,0.018645,0.0028398,0.015805
106.78,0.021693,0.0027986,0.018894
106.8,0.023009,0.0028034,0.020205
106.82,0.022282,0.0028401,0.019442
106.84,0.019378,0.002884,0.016493
106.86,0.01437,0.0029017,0.011468
106.88,0.0075433,0.0028568,0.0046865
106.9,-0.00062642,0.0027187,-0.0033451
106.92,-0.0095236,0.0024731,-0.011997
106.94,-0.018457,0.0021296,-0.020586
106.96,-0.026733,0.0017251,-0.028458
106.98,-0.033727,0.0013214,-0.035049
107,-0.038946,0.00099468,-0.039941
107.02,-0.042064,0.0008219,-0.042886
107.04,-0.042944,0.00086465,-0.043809
107.06,-0.041637,0.0011559,-0.042793
107.08,-0.038352,0.0016923,-0.040045
107.1,-0.033425,0.0024345,-0.035859
107.12,-0.027261,0.0033149,-0.030576
107.14,-0.020288,0.0042514,-0.02454
107.16,-0.012898,0.0051631,-0.018061
107.18,-0.0054073,0.0059841,-0.011391
107.2,0.0019759,0.0066724,-0.0046964
107.22,0.0091594,0.0072119,0.0019475
107.24,0.016156,0.0076081,0.0085475
107.26,0.023046,0.0078786,0.015167
107.28,0.029929,0.0080433,0.021885
107.3,0.036853,0.0081158,0.028737
107.32,0.043759,0.0081001,0.035659
107.34,0.05043,0.0079912,0.042439
107.36,0.056471,0.0077813,0.048689
107.38,0.061322,0.0074667,0.053855
107.4,0.064318,0.0070541,0.057264
107.42,0.064767,0.006563,0.058204
107.44,0.062066,0.0060237,0.056042
107.46,0.055809,0.0054703,0.050338
107.48,0.045887,0.0049317,0.040955
107.5,0.032552,0.0044233,0.028129
107.52,0.016437,0.0039416,0.012496
107.54,-0.0014793,0.0034646,-0.0049439
107.56,-0.019954,0.0029571,-0.022911
107.58,-0.037601,0.0023812,-0.039982
107.6,-0.053029,0.0017075,-0.054737
107.62,-0.064994,0.00092504,-0.065919
107.64,-0.072522,4.6087e-05,-0.072568
107.66,-0.07501,-0.00089437,-0.074115
107.68,-0.072282,-0.0018456,-0.070436
107.7,-0.064602,-0.0027519,-0.06185
107.72,-0.05264,-0.0035645,-0.049075
107.74,-0.037403,-0.0042508,-0.033152
107.76,-0.020133,-0.0048003,-0.015333
107.78,-0.0021874,-0.0052233,0.0030359
107.8,0.015088,-0.0055457,0.020634
107.82,0.030485,-0.0058005,0.036285
107.84,0.043037,-0.0060182,0.049056
107.86,0.052108,-0.0062204,0.058328
107.88,0.057431,-0.0064166,0.063847
107.9,0.059119,-0.0066053,0.065724
107.92,0.057628,-0.006779,0.064407
107.94,0.053679,-0.0069296,0.060608
107.96,0.048148,-0.007054,0.055202
107.98,0.041953,-0.0071562,0.049109
108,0.035921,-0.007246,0.043167
108.02,0.030693,-0.0073356,0.038029
108.04,0.026652,-0.0074337,0.034086
108.06,0.023894,-0.007541,0.031435
108.08,0.022253,-0.0076476,0.029901
108.1,0.021358,-0.0077347,0.029093
108.12,0.020726,-0.0077793,0.028506
108.14,0.019865,-0.0077612,0.027627
108.16,0.018371,-0.0076711,0.026043
108.18,0.016006,-0.0075155,0.023521
108.2,0.012737,-0.0073184,0.020056
108.22,0.0087476,-0.0071183,0.015866
108.24,0.0043985,-0.0069607,0.011359
108.26,0.0001703,-0.0068882,0.0070585
108.28,-0.0034166,-0.00693,0.0035134
108.3,-0.0058843,-0.0070939,0.0012096
108.32,-0.0068709,-0.0073626,0.0004917
108.34,-0.0061838,-0.007694,0.0015102
108.36,-0.0038288,-0.0080278,0.004199
108.38,-1.0722e-05,-0.0082948,0.0082841
108.4,0.0048911,-0.0084272,0.013318
108.42,0.010368,-0.0083693,0.018737
108.44,0.015838,-0.0080848,0.023923
108.46,0.020715,-0.0075605,0.028276
108.48,0.024469,-0.0068066,0.031275
108.5,0.026679,-0.0058526,0.032532
108.52,0.027082,-0.0047426,0.031824
108.54,0.025593,-0.0035287,0.029122
108.56,0.022315,-0.0022655,0.02458
108.58,0.017523,-0.0010055,0.018529
108.6,0.011637,0.00020315,0.011433
108.62,0.0051673,0.0013189,0.0038484
108.64,-0.0013353,0.0023067,-0.003642
108.66,-0.0073486,0.0031389,-0.010487
108.68,-0.012437,0.0037955,-0.016232
108.7,-0.016303,0.0042654,-0.020568
108.72,-0.018822,0.0045477,-0.023369
108.74,-0.020054,0.0046524,-0.024707
108.76,-0.020237,0.0046008,-0.024838
108.78,-0.019747,0.0044246,-0.024172
108.8,-0.019052,0.0041632,-0.023215
108.82,-0.018638,0.0038597,-0.022498
108.84,-0.018946,0.0035561,-0.022502
108.86,-0.020303,0.0032879,-0.023591
108.88,-0.022877,0.00308,-0.025957
108.9,-0.026646,0.0029438,-0.02959
108.92,-0.031403,0.0028767,-0.03428
108.94,-0.036777,0.0028639,-0.039641
108.96,-0.042287,0.0028834,-0.04517
108.98,-0.0474,0.0029111,-0.050311
109,-0.051608,0.002927,-0.054535
109.02,-0.054483,0.0029203,-0.057403
109.04,-0.055734,0.002892,-0.058626
109.06,-0.055234,0.0028547,-0.058089
109.08,-0.053024,0.00283,-0.055854
109.1,-0.049295,0.0028427,-0.052137
109.12,-0.044354,0.0029147,-0.047269
109.14,-0.038574,0.0030589,-0.041633
109.16,-0.032344,0.0032753,-0.035619
109.18,-0.02602,0.0035497,-0.029569
109.2,-0.019888,0.0038559,-0.023744
109.22,-0.014146,0.0041604,-0.018307
109.24,-0.0088942,0.0044289,-0.013323
109.26,-0.0041433,0.0046331,-0.0087764
109.28,0.00016118,0.0047549,-0.0045937
109.3,0.0041119,0.0047893,-0.00067741
109.32,0.007806,0.0047433,0.0030628
109.34,0.011313,0.0046319,0.0066808
109.36,0.014646,0.0044737,0.010172
109.38,0.017744,0.0042855,0.013458
109.4,0.020464,0.0040783,0.016386
109.42,0.022586,0.0038559,0.01873
109.44,0.023833,0.0036166,0.020217
109.46,0.023904,0.0033553,0.020548
109.48,0.022517,0.003068,0.019449
109.5,0.019459,0.0027546,0.016705
109.52,0.014635,0.0024205,0.012214
109.54,0.0081031,0.0020756,0.0060275
109.56,0.0001021,0.0017313,-0.0016292
109.58,-0.0089482,0.0013971,-0.010345
109.6,-0.018468,0.0010766,-0.019545
109.62,-0.027764,0.00076606,-0.02853
109.64,-0.036091,0.00045562,-0.036546
109.66,-0.042726,0.00013265,-0.042858
109.68,-0.047044,-0.00021251,-0.046831
109.7,-0.048584,-0.00058076,-0.048004
109.72,-0.047099,-0.00095994,-0.046139
109.74,-0.042576,-0.0013236,-0.041252
109.76,-0.035241,-0.0016334,-0.033608
109.78,-0.025535,-0.0018457,-0.023689
109.8,-0.014067,-0.0019197,-0.012148
109.82,-0.0015639,-0.0018262,0.00026227
109.84,0.011199,-0.0015548,0.012754
109.86,0.023456,-0.0011173,0.024573
109.88,0.03451,-0.00054623,0.035056
109.9,0.043785,0.00011021,0.043674
109.92,0.05086,0.00079642,0.050064
109.94,0.055501,0.0014587,0.054043
109.96,0.057666,0.0020532,0.055613
109.98,0.057502,0.0025511,0.054951
110,0.055328,0.0029402,0.052388
110.02,0.05159,0.0032226,0.048368
110.04,0.046819,0.0034102,0.043409
110.06,0.041561,0.0035194,0.038042
110.08,0.036321,0.0035661,0.032755
110.1,0.031499,0.0035628,0.027937
110.12,0.027352,0.003518,0.023834
110.14,0.023964,0.0034377,0.020526
110.16,0.021254,0.0033269,0.017927
110.18,0.019003,0.0031923,0.015811
110.2,0.016905,0.0030425,0.013862
110.22,0.01463,0.0028872,0.011743
110.24,0.011896,0.0027351,0.0091608
110.26,0.0085209,0.0025911,0.0059298
110.28,0.004465,0.0024539,0.0020111
110.3,-0.00015794,0.0023161,-0.002474
110.32,-0.0050965,0.0021651,-0.0072615
110.34,-0.010002,0.0019872,-0.011989
110.36,-0.014484,0.0017721,-0.016256
110.38,-0.018178,0.0015172,-0.019695
110.4,-0.020797,0.0012302,-0.022027
110.42,-0.02218,0.00092973,-0.02311
110.44,-0.022312,0.00064192,-0.022953
110.46,-0.021317,0.00039571,-0.021712
110.48,-0.019439,0.00021625,-0.019655
110.5,-0.016997,0.00011891,-0.017116
110.52,-0.014337,0.00010521,-0.014442
110.54,-0.011782,0.00016158,-0.011943
110.56,-0.0095892,0.0002614,-0.0098506
110.58,-0.0079216,0.00036959,-0.0082912
110.6,-0.0068327,0.00044878,-0.0072815
110.62,-0.0062677,0.00046554,-0.0067332
110.64,-0.0060777,0.00039516,-0.0064729
110.66,-0.0060448,0.00022442,-0.0062692
110.68,-0.0059125,-4.8191e-05,-0.0058643
110.7,-0.0054201,-0.00041414,-0.0050059
110.72,-0.0043363,-0.00085773,-0.0034786
110.74,-0.0024906,-0.001359,-0.0011316
110.76,0.00020223,-0.0018962,0.0020984
110.78,0.0037245,-0.0024467,0.0061712
110.8,0.0079492,-0.0029877,0.010937
110.82,0.012645,-0.0034959,0.016141
110.84,0.017498,-0.003948,0.021446
110.86,0.022138,-0.0043211,0.026459
110.88,0.026188,-0.0045954,0.030783
110.9,0.029306,-0.0047562,0.034062
110.92,0.031239,-0.0047968,0.036036
110.94,0.031858,-0.0047206,0.036578
110.96,0.031184,-0.0045408,0.035724
110.98,0.029396,-0.0042798,0.033676
111,0.026812,-0.0039649,0.030777
111.02,0.023848,-0.0036246,0.027473
111.04,0.020964,-0.0032837,0.024248
111.06,0.018595,-0.0029601,0.021556
111.08,0.017091,-0.0026629,0.019754
111.1,0.016657,-0.0023925,0.019049
111.12,0.017327,-0.0021435,0.01947
111.14,0.018949,-0.0019073,0.020857
111.16,0.021212,-0.0016761,0.022888
111.18,0.023681,-0.0014455,0.025126
111.2,0.025867,-0.0012154,0.027082
111.22,0.02729,-0.00099014,0.028281
111.24,0.027554,-0.00077681,0.02833
111.26,0.026391,-0.00058314,0.026974
111.28,0.023706,-0.00041595,0.024121
111.3,0.019573,-0.00028027,0.019853
111.32,0.014226,-0.00017962,0.014406
111.34,0.0080104,-0.00011711,0.0081275
111.36,0.0013278,-9.6666e-05,0.0014245
111.38,-0.005428,-0.00012363,-0.0053044
111.4,-0.011931,-0.00020416,-0.011727
111.42,-0.01797,-0.0003433,-0.017627
111.44,-0.023467,-0.00054188,-0.022925
111.46,-0.028481,-0.00079345,-0.027687
111.48,-0.033172,-0.001082,-0.03209
111.5,-0.037757,-0.0013819,-0.036375
111.52,-0.042441,-0.0016601,-0.040781
111.54,-0.047354,-0.0018808,-0.045473
111.56,-0.052501,-0.0020123,-0.050488
111.58,-0.057722,-0.0020333,-0.055689
111.6,-0.062697,-0.0019384,-0.060758
111.62,-0.066966,-0.00174,-0.065226
111.64,-0.069992,-0.0014679,-0.068524
111.66,-0.071233,-0.0011639,-0.070069
111.68,-0.070226,-0.00087457,-0.069352
111.7,-0.066668,-0.00064339,-0.066025
111.72,-0.060469,-0.00050295,-0.059966
111.74,-0.051784,-0.00047044,-0.051313
111.76,-0.041006,-0.00054634,-0.040459
111.78,-0.028728,-0.00071678,-0.028011
111.8,-0.01568,-0.00095858,-0.014722
111.82,-0.002647,-0.0012456,-0.0014013
111.84,0.0096154,-0.0015545,0.01117
111.86,0.020452,-0.0018687,0.022321
111.88,0.029369,-0.0021792,0.031548
111.9,0.036062,-0.0024831,0.038545
111.92,0.040427,-0.0027802,0.043208
111.94,0.042549,-0.0030687,0.045618
111.96,0.042664,-0.0033422,0.046007
111.98,0.041123,-0.0035885,0.044711
112,0.03834,-0.0037909,0.042131
112.02,0.03475,-0.0039316,0.038681
112.04,0.030762,-0.0039964,0.034758
112.06,0.026726,-0.003978,0.030704
112.08,0.022905,-0.0038791,0.026784
112.1,0.019455,-0.0037119,0.023167
112.12,0.016424,-0.0034953,0.019919
112.14,0.013752,-0.0032502,0.017003
112.16,0.0113,-0.0029944,0.014294
112.18,0.0088723,-0.0027383,0.011611
112.2,0.0062635,-0.0024825,0.008746
112.22,0.0032989,-0.0022185,0.0055175
112.24,-0.00012509,-0.0019325,0.0018074
112.26,-0.0040115,-0.00161,-0.0024015
112.28,-0.0082502,-0.001242,-0.0070082
112.3,-0.012625,-0.00082897,-0.011796
112.32,-0.01684,-0.00038304,-0.016457
112.34,-0.020566,7.3404e-05,-0.02064
112.36,-0.02349,0.00051169,-0.024002
112.38,-0.025367,0.00090292,-0.02627
112.4,-0.026065,0.0012243,-0.027289
112.42,-0.025589,0.0014642,-0.027053
112.44,-0.024088,0.0016248,-0.025712
112.46,-0.021831,0.0017214,-0.023552
112.48,-0.019175,0.0017787,-0.020954
112.5,-0.016516,0.0018253,-0.018341
112.52,-0.014228,0.0018868,-0.016115
112.54,-0.01262,0.0019805,-0.0146
112.56,-0.011891,0.0021118,-0.014003
112.58,-0.012108,0.0022737,-0.014382
112.6,-0.013197,0.0024486,-0.015646
112.62,-0.014956,0.0026133,-0.01757
112.64,-0.017079,0.0027435,-0.019823
112.66,-0.019195,0.0028192,-0.022014
112.68,-0.020911,0.0028282,-0.023739
112.7,-0.021862,0.0027671,-0.024629
112.72,-0.021753,0.0026411,-0.024394
112.74,-0.020397,0.0024615,-0.022859
112.76,-0.017741,0.0022423,-0.019983
112.78,-0.013872,0.0019976,-0.015869
112.8,-0.0090104,0.0017393,-0.01075
112.82,-0.0034875,0.0014768,-0.0049643
112.84,0.0022981,0.0012175,0.0010806
112.86,0.0079292,0.00096837,0.0069608
112.88,0.013023,0.00073816,0.012285
112.9,0.017282,0.00053813,0.016744
112.92,0.020526,0.00038226,0.020143
112.94,0.022714,0.00028581,0.022428
112.96,0.023941,0.00026279,0.023678
112.98,0.024407,0.00032297,0.024084
113,0.024385,0.00046914,0.023915
113.02,0.024159,0.00069559,0.023463
113.04,0.023979,0.00098827,0.022991
113.06,0.024018,0.0013268,0.022691
113.08,0.024338,0.0016883,0.02265
113.1,0.024893,0.0020513,0.022842
113.12,0.025543,0.0024004,0.023142
113.14,0.026084,0.0027289,0.023355
113.16,0.026306,0.0030397,0.023266
113.18,0.026034,0.003344,0.02269
113.2,0.025178,0.003658,0.02152
113.22,0.02376,0.0039979,0.019762
113.24,0.021921,0.004375,0.017546
113.26,0.019908,0.0047918,0.015116
113.28,0.018032,0.0052402,0.012792
113.3,0.016621,0.0057011,0.01092
113.32,0.015958,0.0061477,0.0098099
113.34,0.016221,0.0065494,0.0096714
113.36,0.017446,0.006877,0.01057
113.38,0.019505,0.0071069,0.012398
113.4,0.022106,0.0072244,0.014882
113.42,0.024832,0.0072247,0.017607
113.44,0.02719,0.0071114,0.020078
113.46,0.028681,0.0068947,0.021786
113.48,0.028872,0.0065875,0.022284
113.5,0.027457,0.0062028,0.021254
113.52,0.024305,0.0057523,0.018553
113.54,0.01948,0.0052459,0.014234
113.56,0.013232,0.0046932,0.0085386
113.58,0.0059687,0.0041054,0.0018633
113.6,-0.0017976,0.0034974,-0.005295
113.62,-0.0095119,0.002889,-0.012401
113.64,-0.016639,0.0023039,-0.018942
113.66,-0.022717,0.0017675,-0.024484
113.68,-0.027401,0.0013036,-0.028705
113.7,-0.030486,0.0009297,-0.031415
113.72,-0.03191,0.00065431,-0.032564
113.74,-0.031749,0.00047485,-0.032224
113.76,-0.030196,0.00037828,-0.030574
113.78,-0.02753,0.00034388,-0.027874
113.8,-0.024094,0.00034748,-0.024441
113.82,-0.020252,0.00036631,-0.020618
113.84,-0.016367,0.00038301,-0.01675
113.86,-0.01277,0.00038787,-0.013158
113.88,-0.0097291,0.00037879,-0.010108
113.9,-0.0074327,0.00035891,-0.0077917
113.92,-0.0059709,0.00033284,-0.0063037
113.94,-0.0053303,0.00030254,-0.0056328
113.96,-0.0054002,0.0002641,-0.0056643
113.98,-0.0059911,0.00020654,-0.0061977
114,-0.0068648,0.00011293,-0.0069777
114.02,-0.0077732,-3.6291e-05,-0.0077369
114.04,-0.0084996,-0.00025871,-0.0082409
114.06,-0.0088958,-0.00056525,-0.0083305
114.08,-0.0089071,-0.00095666,-0.0079505
114.1,-0.0085821,-0.0014222,-0.0071599
114.12,-0.0080617,-0.0019409,-0.0061208
114.14,-0.0075514,-0.0024849,-0.0050665
114.16,-0.0072786,-0.0030246,-0.0042541
114.18,-0.0074447,-0.0035332,-0.0039115
114.2,-0.0081791,-0.0039915,-0.0041875
114.22,-0.0095042,-0.0043895,-0.0051147
114.24,-0.011319,-0.0047266,-0.0065922
114.26,-0.013402,-0.0050098,-0.008392
114.28,-0.015437,-0.0052502,-0.010187
114.3,-0.017058,-0.0054594,-0.011598
114.32,-0.017896,-0.0056468,-0.012249
114.34,-0.017644,-0.0058175,-0.011827
114.36,-0.0161,-0.0059723,-0.010128
114.38,-0.013205,-0.006108,-0.0070973
114.4,-0.0090633,-0.0062195,-0.0028438
114.42,-0.0039331,-0.006301,0.0023679
114.44,0.0017966,-0.0063473,0.008144
114.46,0.0076526,-0.006354,0.014007
114.48,0.013134,-0.0063177,0.019452
114.5,0.017777,-0.0062352,0.024012
114.52,0.021211,-0.0061038,0.027315
114.54,0.023206,-0.0059216,0.029127
114.56,0.023703,-0.0056881,0.029391
114.58,0.022819,-0.0054064,0.028225
114.6,0.020824,-0.005084,0.025908
114.62,0.018106,-0.0047341,0.02284
114.64,0.015107,-0.0043752,0.019483
114.66,0.012267,-0.0040298,0.016297
114.68,0.0099548,-0.003721,0.013676
114.7,0.0084236,-0.0034697,0.011893
114.72,0.0077794,-0.0032902,0.01107
114.74,0.007975,-0.0031883,0.011163
114.76,0.0088286,-0.0031591,0.011988
114.78,0.010062,-0.0031879,0.01325
114.8,0.011351,-0.0032524,0.014603
114.82,0.012383,-0.0033258,0.015708
114.84,0.012904,-0.0033812,0.016285
114.86,0.012759,-0.0033954,0.016154
114.88,0.011908,-0.0033515,0.015259
114.9,0.010425,-0.0032411,0.013666
114.92,0.0084828,-0.003064,0.011547
114.94,0.0063184,-0.0028277,0.0091461
114.96,0.0041949,-0.002545,0.0067399
114.98,0.0023628,-0.002232,0.0045948
115,0.0010262,-0.0019059,0.0029321
115.02,0.00031854,-0.0015826,0.0019012
115.04,0.00028985,-0.0012757,0.0015655
115.06,0.00090604,-0.00099469,0.0019007
115.08,0.0020584,-0.0007446,0.002803
115.1,0.0035812,-0.0005253,0.0041065
115.12,0.0052739,-0.00033152,0.0056054
115.14,0.0069259,-0.00015337,0.0070792
115.16,0.0083399,2.2532e-05,0.0083174
115.18,0.0093524,0.00021122,0.0091412
115.2,0.0098481,0.00042705,0.009421
115.22,0.0097685,0.00068103,0.0090875
115.24,0.0091126,0.00097846,0.0081342
115.26,0.0079301,0.0013172,0.0066128
115.28,0.0063075,0.0016873,0.0046202
115.3,0.0043509,0.0020718,0.0022791
115.32,0.0021652,0.0024493,-0.00028411
115.34,-0.00016423,0.0027972,-0.0029615
115.36,-0.0025859,0.003096,-0.0056819
115.38,-0.0050896,0.0033324,-0.0084219
115.4,-0.0077039,0.0035022,-0.011206
115.42,-0.010486,0.003611,-0.014097
115.44,-0.013504,0.0036733,-0.017178
115.46,-0.016813,0.0037101,-0.020523
115.48,-0.02043,0.0037448,-0.024175
115.5,-0.024322,0.0037994,-0.028121
115.52,-0.028383,0.0038905,-0.032273
115.54,-0.032443,0.0040263,-0.036469
115.56,-0.036272,0.0042057,-0.040477
115.58,-0.039602,0.004418,-0.04402
115.6,-0.042156,0.0046449,-0.046801
115.62,-0.043682,0.0048626,-0.048545
115.64,-0.043982,0.0050451,-0.049027
115.66,-0.042938,0.0051672,-0.048105
115.68,-0.040533,0.0052072,-0.045741
115.7,-0.036855,0.0051488,-0.042004
115.72,-0.032089,0.0049827,-0.037072
115.74,-0.026501,0.0047077,-0.031209
115.76,-0.02041,0.0043305,-0.02474
115.78,-0.014156,0.0038663,-0.018023
115.8,-0.0080699,0.0033373,-0.011407
115.82,-0.0024383,0.0027713,-0.0052097
115.84,0.0025162,0.0022,0.00031627
115.86,0.0066513,0.0016551,0.0049963
115.88,0.0099085,0.0011655,0.008743
115.9,0.012307,0.00075391,0.011553
115.92,0.01393,0.00043336,0.013496
115.94,0.014901,0.00020589,0.014695
115.96,0.015364,6.2178e-05,0.015302
115.98,0.015455,-1.6869e-05,0.015472
116,0.015287,-5.6819e-05,0.015344
116.02,0.014934,-8.5308e-05,0.01502
116.04,0.014431,-0.00012728,0.014559
116.06,0.013776,-0.00020082,0.013976
116.08,0.012941,-0.00031445,0.013255
116.1,0.011897,-0.00046644,0.012363
116.12,0.010626,-0.00064624,0.011272
116.14,0.0091447,-0.00083771,0.0099824
116.16,0.007511,-0.0010233,0.0085343
116.18,0.0058284,-0.0011883,0.0070168
116.2,0.0042372,-0.001324,0.0055612
116.22,0.0028965,-0.0014291,0.0043256
116.24,0.0019604,-0.0015092,0.0034696
116.26,0.0015504,-0.0015746,0.0031249
116.28,0.0017309,-0.0016369,0.0033678
116.3,0.0024928,-0.0017054,0.0041982
116.32,0.0037462,-0.0017849,0.0055312
116.34,0.0053281,-0.0018741,0.0072022
116.36,0.0070199,-0.0019664,0.0089863
116.38,0.0085763,-0.002052,0.010628
116.4,0.0097582,-0.0021205,0.011879
116.42,0.010365,-0.0021639,0.012529
116.44,0.010264,-0.0021783,0.012443
116.46,0.0094083,-0.002164,0.011572
116.48,0.0078447,-0.0021245,0.0099691
116.5,0.0057115,-0.002064,0.0077755
116.52,0.0032244,-0.0019853,0.0052097
116.54,0.00065414,-0.0018876,0.0025418
116.56,-0.0017006,-0.0017661,6.5552e-05
116.58,-0.0035435,-0.0016131,-0.0019304
116.6,-0.0046119,-0.0014205,-0.0031913
116.62,-0.0047051,-0.0011836,-0.0035215
116.64,-0.0037103,-0.00090321,-0.0028071
116.66,-0.0016208,-0.000588,-0.0010328
116.68,0.0014536,-0.00025367,0.0017072
116.7,0.0052878,7.9545e-05,0.0052083
116.72,0.0095558,0.00039122,0.0091646
116.74,0.013858,0.0006656,0.013193
116.76,0.017763,0.0008958,0.016867
116.78,0.020854,0.001086,0.019768
116.8,0.022781,0.001251,0.021531
116.82,0.023312,0.0014125,0.0219
116.84,0.022361,0.0015941,0.020767
116.86,0.020007,0.0018146,0.018193
116.88,0.016488,0.0020823,0.014406
116.9,0.012168,0.0023919,0.0097764
116.92,0.0074935,0.0027241,0.0047695
116.94,0.0029284,0.003049,-0.00012061
116.96,-0.0011033,0.003332,-0.0044354
116.98,-0.0042716,0.003541,-0.0078127
117,-0.0063762,0.0036532,-0.010029
117.02,-0.0073601,0.0036602,-0.01102
117.04,-0.0073014,0.0035694,-0.010871
117.06,-0.0063849,0.0034025,-0.0097874
117.08,-0.0048612,0.0031904,-0.0080516
117.1,-0.0030017,0.0029665,-0.0059682
117.12,-0.0010575,0.0027601,-0.0038176
117.14,0.00077028,0.0025905,-0.0018202
117.16,0.0023463,0.0024644,-0.00011803
117.18,0.0036008,0.0023757,0.0012251
117.2,0.0045167,0.0023086,0.0022082
117.22,0.0051096,0.0022421,0.0028674
117.24,0.0054044,0.0021555,0.0032489
117.26,0.0054167,0.0020328,0.0033839
117.28,0.0051405,0.0018657,0.0032748
117.3,0.0045459,0.0016542,0.0028917
117.32,0.0035864,0.0014052,0.0021812
117.34,0.0022141,0.00113,0.0010841
117.36,0.00039813,0.00084097,-0.00044284
117.38,-0.0018559,0.00054895,-0.0024048
117.4,-0.0044909,0.00026176,-0.0047526
117.42,-0.0073904,-1.5774e-05,-0.0073746
117.44,-0.01038,-0.00028068,-0.0101
117.46,-0.013241,-0.00052996,-0.012711
117.48,-0.015726,-0.00075892,-0.014967
117.5,-0.017591,-0.00096029,-0.016631
117.52,-0.018626,-0.0011246,-0.017501
117.54,-0.018675,-0.0012417,-0.017433
117.56,-0.017668,-0.0013036,-0.016365
117.58,-0.015627,-0.0013071,-0.01432
117.6,-0.012668,-0.0012558,-0.011412
117.62,-0.0089886,-0.0011614,-0.0078272
117.64,-0.0048475,-0.0010428,-0.0038047
117.66,-0.00053361,-0.00092336,0.00038975
117.68,0.0036651,-0.00082736,0.0044925
117.7,0.0074922,-0.00077554,0.0082678
117.72,0.010746,-0.00078114,0.011527
117.74,0.013296,-0.0008473,0.014143
117.76,0.015084,-0.00096629,0.01605
117.78,0.016124,-0.001121,0.017245
117.8,0.016486,-0.0012883,0.017774
117.82,0.016279,-0.0014438,0.017722
117.84,0.015632,-0.0015663,0.017199
117.86,0.014677,-0.0016427,0.016319
117.88,0.013524,-0.0016699,0.015194
117.9,0.01226,-0.0016553,0.013915
117.92,0.010931,-0.0016152,0.012546
117.94,0.0095467,-0.0015705,0.011117
117.96,0.0080801,-0.0015426,0.0096227
117.98,0.0064783,-0.0015484,0.0080267
118,0.0046763,-0.0015968,0.0062732
118.02,0.0026143,-0.0016876,0.004302
118.04,0.00025638,-0.0018115,0.0020679
118.06,-0.002393,-0.0019529,-0.00044006
118.08,-0.0052774,-0.0020942,-0.0031832
118.1,-0.0082856,-0.0022197,-0.0060659
118.12,-0.011259,-0.0023197,-0.0089392
118.14,-0.014008,-0.0023921,-0.011616
118.16,-0.016338,-0.0024432,-0.013895
118.18,-0.018079,-0.002485,-0.015594
118.2,-0.019109,-0.0025321,-0.016577
118.22,-0.019381,-0.0025978,-0.016783
118.24,-0.018924,-0.0026897,-0.016234
118.26,-0.017844,-0.0028078,-0.015037
118.28,-0.016308,-0.0029435,-0.013364
118.3,-0.01451,-0.0030809,-0.01143
118.32,-0.012653,-0.0031994,-0.0094537
118.34,-0.01091,-0.003278,-0.0076319
118.36,-0.0094084,-0.0032986,-0.0061098
118.38,-0.0082183,-0.003249,-0.0049693
118.4,-0.007352,-0.0031251,-0.0042269
118.42,-0.0067736,-0.0029306,-0.003843
118.44,-0.0064153,-0.0026764,-0.0037389
118.46,-0.0061954,-0.0023784,-0.0038171
118.48,-0.0060346,-0.0020549,-0.0039797
118.5,-0.0058684,-0.0017251,-0.0041433
118.52,-0.0056546,-0.0014069,-0.0042478
118.54,-0.0053753,-0.0011158,-0.0042595
118.56,-0.0050349,-0.00086484,-0.00417
118.58,-0.0046559,-0.00066352,-0.0039924
118.6,-0.004273,-0.00051799,-0.003755
118.62,-0.0039254,-0.00043037,-0.003495
118.64,-0.0036491,-0.00039823,-0.0032508
118.66,-0.0034677,-0.00041428,-0.0030534
118.68,-0.0033837,-0.00046638,-0.0029173
118.7,-0.003371,-0.00053832,-0.0028327
118.72,-0.0033707,-0.00061134,-0.0027593
118.74,-0.0032926,-0.00066641,-0.0026262
118.76,-0.0030242,-0.00068686,-0.0023373
118.78,-0.0024457,-0.00066088,-0.0017848
118.8,-0.0014522,-0.00058338,-0.00086882
118.82,2.3923e-05,-0.00045677,0.00048069
118.84,0.0019923,-0.00029038,0.0022827
118.86,0.004392,-9.8662e-05,0.0044906
118.88,0.0070906,0.00010161,0.006989
118.9,0.0098964,0.00029444,0.0096019
118.92,0.012582,0.00046756,0.012114
118.94,0.014916,0.00061449,0.014301
118.96,0.016697,0.00073549,0.015962
118.98,0.017785,0.00083714,0.016948
119,0.018117,0.0009307,0.017186
119.02,0.017716,0.0010297,0.016687
119.04,0.016684,0.0011471,0.015537
119.06,0.015178,0.0012927,0.013885
119.08,0.013386,0.0014712,0.011915
119.1,0.011496,0.0016811,0.0098152
119.12,0.0096675,0.0019148,0.0077528
119.14,0.0080088,0.0021599,0.0058488
119.16,0.0065666,0.0024013,0.0041653
119.18,0.0053227,0.0026233,0.0026995
119.2,0.0042008,0.0028126,0.0013882
119.22,0.0030814,0.0029605,0.00012096
119.24,0.0018234,0.0030642,-0.0012407
119.26,0.00028909,0.0031274,-0.0028383
119.28,-0.0016294,0.0031595,-0.0047889
119.3,-0.003985,0.0031737,-0.0071588
119.32,-0.0067567,0.0031847,-0.0099414
119.34,-0.0098384,0.0032055,-0.013044
119.36,-0.013041,0.0032447,-0.016286
119.38,-0.016109,0.0033052,-0.019414
119.4,-0.018747,0.0033826,-0.022129
119.42,-0.020662,0.0034664,-0.024128
119.44,-0.021605,0.0035419,-0.025146
119.46,-0.021413,0.0035925,-0.025006
119.48,-0.020042,0.0036032,-0.023645
119.5,-0.017574,0.0035629,-0.021137
119.52,-0.014214,0.0034669,-0.017681
119.54,-0.01026,0.0033167,-0.013577
119.56,-0.006063,0.00312,-0.0091831
119.58,-0.0019728,0.0028891,-0.0048619
119.6,0.0017064,0.0026382,-0.00093178
119.62,0.0047545,0.0023812,0.0023733
119.64,0.0070561,0.0021298,0.0049263
119.66,0.0086019,0.0018924,0.0067096
119.68,0.0094733,0.001673,0.0078003
119.7,0.0098149,0.0014724,0.0083425
119.72,0.0098022,0.0012882,0.008514
119.74,0.0096105,0.0011161,0.0084943
119.76,0.0093904,0.00095077,0.0084396
119.78,0.0092528,0.00078645,0.0084664
119.8,0.0092629,0.00061766,0.0086452
119.82,0.0094404,0.00043957,0.0090008
119.84,0.009766,0.00024856,0.0095175
119.86,0.010189,4.2893e-05,0.010146
119.88,0.010637,-0.00011237,0.010749
119.9,0.011024,0,0.011024
119.92,0.011265,0,0.011265
119.94,0.011286,0,0.011286
119.96,0.011037,0,0.011037
119.98,0.010506,0,0.010506


==> figures/data/20230426_ADP_0.007_small_stretch/simu_pdf_strain02/simuPDF_fit_nmf2.csv <==
0,0,2.113e-17,-2.113e-17
0.02,-0.012741,-0.011313,-0.0014278
0.04,-0.024938,-0.022548,-0.0023904
0.06,-0.036238,-0.033652,-0.002586
0.08,-0.0466,-0.044618,-0.0019822
0.1,-0.056311,-0.055484,-0.00082748
0.12,-0.065888,-0.066324,0.00043614
0.14,-0.075891,-0.07722,0.0013285
0.16,-0.086734,-0.088234,0.0014999
0.18,-0.098536,-0.09939,0.00085404
0.2,-0.11108,-0.11066,-0.00041844
0.22,-0.12389,-0.12199,-0.0019067
0.24,-0.1364,-0.13328,-0.0031242
0.26,-0.14815,-0.14447,-0.0036796
0.28,-0.15893,-0.15552,-0.0034145
0.3,-0.1689,-0.16644,-0.0024586
0.32,-0.17847,-0.17728,-0.0011842
0.34,-0.1882,-0.18813,-7.5409e-05
0.36,-0.19862,-0.19906,0.000442
0.38,-0.20997,-0.21012,0.0001503
0.4,-0.22221,-0.22133,-0.0008839
0.42,-0.23496,-0.23263,-0.0023332
0.44,-0.24768,-0.24395,-0.0037244
0.46,-0.25982,-0.25522,-0.0046052
0.48,-0.27106,-0.26636,-0.0047028
0.5,-0.28137,-0.27735,-0.0040199
0.52,-0.29106,-0.28822,-0.0028331
0.54,-0.30065,-0.29905,-0.0015963
0.56,-0.31069,-0.30991,-0.00078037
0.58,-0.32159,-0.32089,-0.00070783
0.6,-0.33344,-0.332,-0.0014398
0.62,-0.34601,-0.34325,-0.0027545
0.64,-0.3588,-0.35458,-0.0042257
0.66,-0.37126,-0.36589,-0.0053724
0.68,-0.38294,-0.37711,-0.0058285
0.7,-0.39366,-0.38819,-0.0054708
0.72,-0.40359,-0.39913,-0.0044624
0.74,-0.41316,-0.40996,-0.0031949
0.76,-0.42293,-0.42078,-0.0021505
0.78,-0.4334,-0.43167,-0.0017322
0.8,-0.44481,-0.44269,-0.0021223
0.82,-0.45708,-0.45386,-0.0032187
0.84,-0.46982,-0.46515,-0.004671
0.86,-0.48249,-0.47648,-0.0060042
0.88,-0.49456,-0.48777,-0.0067863
0.9,-0.50572,-0.49894,-0.0067796
0.92,-0.51598,-0.50996,-0.0060245
0.94,-0.52566,-0.52083,-0.0048245
0.96,-0.53527,-0.53163,-0.0036389
0.98,-0.54537,-0.54245,-0.0029208
1,-0.55633,-0.55337,-0.0029579
1.02,-0.56822,-0.56445,-0.0037712
1.04,-0.58078,-0.57568,-0.0051089
1.06,-0.59354,-0.587,-0.0065352
1.08,-0.60592,-0.59833,-0.0075845
1.1,-0.61751,-0.60959,-0.0079253
1.12,-0.62817,-0.62069,-0.0074765
1.14,-0.63807,-0.63163,-0.0064351
1.16,-0.64765,-0.64245,-0.0052059
1.18,-0.65748,-0.65323,-0.0042584
1.2,-0.66802,-0.66406,-0.0039609
1.22,-0.67948,-0.67503,-0.0044514
1.24,-0.69176,-0.68617,-0.00559
1.26,-0.70445,-0.69744,-0.0070093
1.28,-0.71703,-0.70879,-0.0082449
1.3,-0.729,-0.7201,-0.0088994
1.32,-0.74008,-0.7313,-0.0087823
1.34,-0.7503,-0.74233,-0.0079757
1.36,-0.76,-0.75319,-0.0068037
1.38,-0.76968,-0.76396,-0.0057172
1.4,-0.77987,-0.77473,-0.0051337
1.42,-0.79089,-0.7856,-0.0052909
1.44,-0.80279,-0.79663,-0.0061639
1.46,-0.8153,-0.80782,-0.0074764
1.48,-0.82794,-0.81914,-0.0087999
1.5,-0.8402,-0.83049,-0.0097062
1.52,-0.85168,-0.84176,-0.0099181
1.54,-0.86229,-0.85288,-0.0094065
1.56,-0.87221,-0.86381,-0.0083992
1.58,-0.88189,-0.87459,-0.0073001
1.6,-0.89184,-0.88529,-0.0065496
1.62,-0.90246,-0.89599,-0.0064769
1.64,-0.91394,-0.90674,-0.0071991
1.66,-0.92615,-0.91754,-0.0086051
1.68,-0.9387,-0.92826,-0.010433
1.7,-0.9511,-0.93868,-0.012421
1.72,-0.96292,-0.94844,-0.014477
1.74,-0.97393,-0.95711,-0.016827
1.76,-0.9842,-0.96412,-0.020089
1.78,-0.99404,-0.96879,-0.025253
1.8,-1.0039,-0.97032,-0.03358
1.82,-1.0142,-0.96777,-0.046453
1.84,-1.0253,-0.96006,-0.065201
1.86,-1.037,-0.94608,-0.09095
1.88,-1.0493,-0.92478,-0.12449
1.9,-1.0616,-0.89539,-0.16618
1.92,-1.0734,-0.85763,-0.21582
1.94,-1.0845,-0.81197,-0.27257
1.96,-1.0946,-0.7598,-0.33481
1.98,-1.1036,-0.70349,-0.40006
2,-1.1112,-0.6463,-0.46493
2.02,-1.1172,-0.59209,-0.52515
2.04,-1.1207,-0.54485,-0.57581
2.06,-1.1197,-0.50808,-0.61162
2.08,-1.1115,-0.48413,-0.62733
2.1,-1.0917,-0.47364,-0.61809
2.12,-1.0548,-0.47505,-0.57972
2.14,-0.99339,-0.48448,-0.50891
2.16,-0.89902,-0.4959,-0.40312
2.18,-0.76217,-0.50165,-0.26052
2.2,-0.57319,-0.49334,-0.079848
2.22,-0.32339,-0.46294,0.13955
2.24,-0.0065652,-0.404,0.39744
2.26,0.37928,-0.31282,0.6921
2.28,0.83022,-0.18933,1.0196
2.3,1.335,-0.037657,1.3727
2.32,1.8746,0.1339,1.7407
2.34,2.4222,0.31341,2.1088
2.36,2.9453,0.48641,2.4589
2.38,3.4085,0.63742,2.7711
2.4,3.777,0.75173,3.0252
2.42,4.0208,0.81712,3.2037
2.44,4.1188,0.82542,3.2934
2.46,4.0615,0.77352,3.288
2.48,3.8523,0.66375,3.1886
2.5,3.5076,0.50357,3.004
2.52,3.0539,0.30455,2.7494
2.54,2.5252,0.080953,2.4442
2.56,1.9579,-0.152,2.1099
2.58,1.3872,-0.37976,1.767
2.6,0.84316,-0.58975,1.4329
2.62,0.34818,-0.77217,1.1204
2.64,-0.083749,-0.92014,0.8364
2.66,-0.44679,-1.0293,0.58256
2.68,-0.74185,-1.0973,0.35547
2.7,-0.9746,-1.1226,0.14801
2.72,-1.1534,-1.1041,-0.049222
2.74,-1.2874,-1.041,-0.2464
2.76,-1.3856,-0.93259,-0.453
2.78,-1.4559,-0.77953,-0.67642
2.8,-1.5053,-0.5845,-0.92078
2.82,-1.5394,-0.35341,-1.186
2.84,-1.5631,-0.096004,-1.4671
2.86,-1.5805,0.1739,-1.7544
2.88,-1.5947,0.43909,-2.0338
2.9,-1.608,0.68029,-2.2883
2.92,-1.6216,0.87813,-2.4998
2.94,-1.6358,1.0154,-2.6511
2.96,-1.65,1.0791,-2.7291
2.98,-1.6635,1.0624,-2.7259
3,-1.6755,0.96524,-2.6407
3.02,-1.6858,0.79445,-2.4802
3.04,-1.6946,0.56285,-2.2575
3.06,-1.7029,0.28752,-1.9904
3.08,-1.7115,-0.012277,-1.6992
3.1,-1.7214,-0.31737,-1.404
3.12,-1.733,-0.61062,-1.1224
3.14,-1.7462,-0.87843,-0.86775
3.16,-1.7601,-1.1115,-0.64859
3.18,-1.7738,-1.3052,-0.46864
3.2,-1.7863,-1.4586,-0.32766
3.22,-1.7969,-1.5742,-0.22278
3.24,-1.8059,-1.6561,-0.14983
3.26,-1.814,-1.7094,-0.10455
3.28,-1.8221,-1.7386,-0.083546
3.3,-1.8315,-1.7467,-0.084762
3.32,-1.8426,-1.7348,-0.10778
3.34,-1.8555,-1.7017,-0.15384
3.36,-1.8695,-1.6438,-0.22575
3.38,-1.8836,-1.556,-0.3276
3.4,-1.8966,-1.4322,-0.46435
3.42,-1.9077,-1.2666,-0.64105
3.44,-1.9168,-1.0551,-0.86175
3.46,-1.9246,-0.79645,-1.1281
3.48,-1.9319,-0.49391,-1.438
3.5,-1.9397,-0.15581,-1.7839
3.52,-1.9484,0.20405,-2.1525
3.54,-1.9576,0.56695,-2.5246
3.56,-1.9654,0.9106,-2.876
3.58,-1.9688,1.2113,-3.1801
3.6,-1.9634,1.4467,-3.4101
3.62,-1.9439,1.5987,-3.5425
3.64,-1.9032,1.6563,-3.5595
3.66,-1.8331,1.6178,-3.4508
3.68,-1.7228,1.4918,-3.2146
3.7,-1.5591,1.2973,-2.8565
3.72,-1.3263,1.0615,-2.3878
3.74,-1.0064,0.81736,-1.8238
3.76,-0.58185,0.59924,-1.1811
3.78,-0.037529,0.43886,-0.47639
3.8,0.63513,0.36097,0.27416
3.82,1.4344,0.38014,1.0543
3.84,2.345,0.49884,1.8461
3.86,3.336,0.70734,2.6287
3.88,4.3615,0.98532,3.3761
3.9,5.3628,1.3051,4.0577
3.92,6.2742,1.6358,4.6384
3.94,7.0294,1.9479,5.0815
3.96,7.5698,2.2173,5.3525
3.98,7.8513,2.4282,5.4231
4,7.8503,2.5743,5.276
4.02,7.5666,2.6581,4.9085
4.04,7.0233,2.6893,4.334
4.06,6.2634,2.6808,3.5826
4.08,5.3444,2.6457,2.6987
4.1,4.3309,2.5933,1.7377
4.12,3.2877,2.5275,0.76024
4.14,2.2726,2.4456,-0.17301
4.16,1.332,2.3394,-1.0074
4.18,0.49817,2.1971,-1.699
4.2,-0.21095,2.007,-2.218
4.22,-0.79059,1.7601,-2.5507
4.24,-1.2461,1.4531,-2.6992
4.26,-1.5896,1.0901,-2.6798
4.28,-1.8363,0.68321,-2.5195
4.3,-2.0016,0.25082,-2.2524
4.32,-2.0982,-0.18382,-1.9144
4.34,-2.1348,-0.59557,-1.5392
4.36,-2.1148,-0.95999,-1.1548
4.38,-2.0362,-1.2556,-0.78058
4.4,-1.8919,-1.4654,-0.42655
4.42,-1.6713,-1.5776,-0.093649
4.44,-1.3615,-1.586,0.22447
4.46,-0.95097,-1.4896,0.5386
4.48,-0.43156,-1.2923,0.8607
4.5,0.19748,-1.0031,1.2006
4.52,0.92696,-0.63604,1.563
4.54,1.7358,-0.21043,1.9462
4.56,2.5903,0.24939,2.3409
4.58,3.446,0.71456,2.7314
4.6,4.2504,1.1532,3.0972
4.62,4.9482,1.5327,3.4154
4.64,5.4872,1.8228,3.6643
4.66,5.8243,1.9986,3.8257
4.68,5.9313,2.044,3.8874
4.7,5.7982,1.9533,3.8449
4.72,5.4346,1.733,3.7016
4.74,4.8687,1.4002,3.4686
4.76,4.1439,0.98138,3.1625
4.78,3.3128,0.50912,2.8037
4.8,2.4317,0.018203,2.4135
4.82,1.5537,-0.45775,2.0115
4.84,0.72393,-0.88931,1.6132
4.86,-0.024245,-1.2532,1.229
4.88,-0.67049,-1.5332,0.86275
4.9,-1.2071,-1.7201,0.51296
4.92,-1.637,-1.8106,0.17362
4.94,-1.9706,-1.8069,-0.16364
4.96,-2.2223,-1.7152,-0.5071
4.98,-2.4082,-1.5456,-0.86261
5,-2.543,-1.3114,-1.2315
5.02,-2.6393,-1.0296,-1.6096
5.04,-2.707,-0.72038,-1.9866
5.06,-2.7539,-0.40675,-2.3471
5.08,-2.7857,-0.11352,-2.6721
5.1,-2.807,0.13449,-2.9415
5.12,-2.8217,0.31469,-3.1364
5.14,-2.833,0.40911,-3.2421
5.16,-2.8433,0.40655,-3.2498
5.18,-2.8539,0.30409,-3.158
5.2,-2.8652,0.10759,-2.9728
5.22,-2.8765,-0.16894,-2.7075
5.24,-2.8859,-0.50502,-2.3809
5.26,-2.8913,-0.87611,-2.0152
5.28,-2.89,-1.2564,-1.6335
5.3,-2.8791,-1.6216,-1.2575
5.32,-2.8555,-1.9509,-0.90465
5.34,-2.8158,-2.2286,-0.58722
5.36,-2.7557,-2.4448,-0.31088
5.38,-2.6699,-2.5949,-0.074924
5.4,-2.5525,-2.6793,0.12688
5.42,-2.3974,-2.702,0.30465
5.44,-2.1996,-2.6698,0.47019
5.46,-1.9566,-2.5913,0.63472
5.48,-1.6698,-2.4764,0.80662
5.5,-1.3461,-2.336,0.98983
5.52,-0.99807,-2.1809,1.1829
5.54,-0.64376,-2.0225,1.3788
5.56,-0.30543,-1.8712,1.5658
5.58,-0.0071794,-1.7361,1.729
5.6,0.22783,-1.6237,1.8515
5.62,0.38028,-1.5368,1.9171
5.64,0.43725,-1.4736,1.9109
5.66,0.39385,-1.4273,1.8211
5.68,0.25383,-1.3859,1.6398
5.7,0.029001,-1.3337,1.3627
5.72,-0.26234,-1.2524,0.99006
5.74,-0.59757,-1.1238,0.52624
5.76,-0.95212,-0.93259,-0.019535
5.78,-1.3016,-0.66882,-0.63282
5.8,-1.6236,-0.33029,-1.2933
5.82,-1.8981,0.076251,-1.9743
5.84,-2.1083,0.53486,-2.6431
5.86,-2.2401,1.0216,-3.2617
5.88,-2.2819,1.5069,-3.7888
5.9,-2.2247,1.9585,-4.1832
5.92,-2.0621,2.3458,-4.4078
5.94,-1.7912,2.6424,-4.4336
5.96,-1.4143,2.8301,-4.2444
5.98,-0.93992,2.8998,-3.8397
6,-0.3842,2.8524,-3.2366
6.02,0.22845,2.6982,-2.4698
6.04,0.86579,2.4544,-1.5886
6.06,1.4893,2.1425,-0.65322
6.08,2.057,1.7859,0.27117
6.1,2.5274,1.4063,1.1211
6.12,2.8633,1.0224,1.8409
6.14,3.0367,0.64832,2.3884
6.16,3.0318,0.29337,2.7385
6.18,2.8472,-0.037564,2.8848
6.2,2.4962,-0.34298,2.8392
6.22,2.0054,-0.62368,2.6291
6.24,1.4114,-0.88166,2.293
6.26,0.75609,-1.1193,1.8753
6.28,0.082246,-1.3385,1.4208
6.3,-0.57163,-1.541,0.96932
6.32,-1.1748,-1.7272,0.55242
6.34,-1.7064,-1.8969,0.19053
6.36,-2.156,-2.0485,-0.10749
6.38,-2.5226,-2.1792,-0.34344
6.4,-2.8121,-2.2845,-0.52762
6.42,-3.0346,-2.3589,-0.67569
6.44,-3.2016,-2.3962,-0.8054
6.46,-3.3237,-2.3904,-0.93335
6.48,-3.4093,-2.3369,-1.0724
6.5,-3.4637,-2.2339,-1.2298
6.52,-3.4893,-2.0832,-1.4062
6.54,-3.4859,-1.8905,-1.5954
6.56,-3.4505,-1.6652,-1.7852
6.58,-3.3771,-1.4189,-1.9582
6.6,-3.2566,-1.1631,-2.0935
6.62,-3.0759,-0.90704,-2.1688
6.64,-2.8178,-0.65492,-2.1629
6.66,-2.4625,-0.4046,-2.0579
6.68,-1.9892,-0.14686,-1.8423
6.7,-1.3798,0.13356,-1.5134
6.72,-0.62348,0.45553,-1.079
6.74,0.27891,0.83788,-0.55897
6.76,1.3108,1.2951,0.01568
6.78,2.4378,1.8334,0.60438
6.8,3.6079,2.4472,1.1607
6.82,4.7549,3.1176,1.6373
6.84,5.8042,3.8128,1.9913
6.86,6.6808,4.4906,2.1902
6.88,7.3183,5.102,2.2163
6.9,7.6668,5.5974,2.0694
6.92,7.6995,5.9322,1.7673
6.94,7.4165,6.0726,1.3439
6.96,6.8449,6.0002,0.84474
6.98,6.0361,5.7148,0.32125
7,5.0596,5.2354,-0.17586
7.02,3.9962,4.5986,-0.60247
7.04,2.9295,3.8553,-0.92575
7.06,1.9386,3.0653,-1.1267
7.08,1.0909,2.2915,-1.2007
7.1,0.43773,1.5932,-1.1555
7.12,0.011382,1.0198,-1.0084
7.14,-0.1764,0.60593,-0.78233
7.16,-0.13386,0.36776,-0.50163
7.18,0.11248,0.30182,-0.18934
7.2,0.52066,0.38569,0.13496
7.22,1.037,0.58109,0.4559
7.24,1.6006,0.83863,0.76202
7.26,2.1487,1.1039,1.0448
7.28,2.6213,1.3239,1.2974
7.3,2.9671,1.4533,1.5137
7.32,3.1474,1.4596,1.6879
7.34,3.1397,1.3258,1.8139
7.36,2.939,1.0523,1.8868
7.38,2.5576,0.65498,1.9027
7.4,2.0229,0.16275,1.8602
7.42,1.3734,-0.38737,1.7608
7.44,0.65389,-0.9552,1.6091
7.46,-0.089769,-1.5025,1.4127
7.48,-0.8156,-1.997,1.1814
7.5,-1.4893,-2.4153,0.92601
7.52,-2.0863,-2.7438,0.65746
7.54,-2.593,-2.9783,0.38525
7.56,-3.0052,-3.1218,0.11659
7.58,-3.3266,-3.1823,-0.14434
7.6,-3.5659,-3.1693,-0.39656
7.62,-3.7335,-3.0916,-0.64191
7.64,-3.8397,-2.9555,-0.88422
7.66,-3.892,-2.7641,-1.1279
7.68,-3.8942,-2.5178,-1.3764
7.7,-3.8465,-2.2159,-1.6306
7.72,-3.7456,-1.8586,-1.887
7.74,-3.5866,-1.449,-2.1376
7.76,-3.3642,-0.99532,-2.3689
7.78,-3.0754,-0.51189,-2.5635
7.8,-2.7207,-0.019381,-2.7013
7.82,-2.3062,0.45607,-2.7622
7.84,-1.8443,0.88475,-2.729
7.86,-1.3541,1.2361,-2.5902
7.88,-0.86037,1.4818,-2.3422
7.9,-0.39201,1.599,-1.991
7.92,0.020924,1.5731,-1.5521
7.94,0.35043,1.3997,-1.0493
7.96,0.57422,1.0861,-0.51184
7.98,0.67922,0.65061,0.028611
8,0.66432,0.12209,0.54223
8.02,0.54192,-0.46273,1.0047
8.04,0.33802,-1.0619,1.4
8.06,0.090463,-1.6319,1.7224
8.08,-0.15448,-2.131,1.9766
8.1,-0.34694,-2.5228,2.1759
8.12,-0.43919,-2.7792,2.34
8.14,-0.39171,-2.8826,2.4909
8.16,-0.17865,-2.8275,2.6489
8.18,0.20793,-2.6208,2.8287
8.2,0.75573,-2.281,3.0368
8.22,1.4322,-1.8374,3.2697
8.24,2.1872,-1.3271,3.5142
8.26,2.9574,-0.79186,3.7492
8.28,3.6733,-0.27528,3.9486
8.3,4.2668,0.18146,4.0853
8.32,4.6782,0.54289,4.1353
8.34,4.8637,0.78222,4.0815
8.36,4.7996,0.88348,3.9162
8.38,4.4847,0.84264,3.6421
8.4,3.9399,0.66749,3.2724
8.42,3.2047,0.3763,2.8284
8.44,2.3326,-0.0045146,2.3371
8.46,1.3835,-0.44346,1.827
8.48,0.41786,-0.90736,1.3252
8.5,-0.51021,-1.3646,0.85442
8.52,-1.3568,-1.788,0.43117
8.54,-2.0907,-2.1561,0.065369
8.56,-2.6936,-2.4546,-0.23905
8.58,-3.1578,-2.6753,-0.48251
8.6,-3.4833,-2.8155,-0.66775
8.62,-3.6734,-2.8756,-0.79775
8.64,-3.7321,-2.8579,-0.87421
8.66,-3.6612,-2.7644,-0.89676
8.68,-3.46,-2.5968,-0.86313
8.7,-3.1262,-2.356,-0.77024
8.72,-2.659,-2.0432,-0.61578
8.74,-2.0618,-1.6615,-0.40022
8.76,-1.3462,-1.2177,-0.12847
8.78,-0.53492,-0.72379,0.18887
8.8,0.33764,-0.19757,0.53521
8.82,1.2258,0.3373,0.88851
8.84,2.0759,0.85302,1.2229
8.86,2.831,1.3202,1.5108
8.88,3.4374,1.7112,1.7261
8.9,3.8508,2.0041,1.8467
8.92,4.0424,2.1854,1.8569
8.94,4.003,2.253,1.75
8.96,3.7449,2.2164,1.5285
8.98,3.3007,2.0963,1.2044
9,2.7197,1.9216,0.79813
9.02,2.062,1.7263,0.33571
9.04,1.3907,1.5444,-0.15365
9.06,0.76476,1.4059,-0.64109
9.08,0.23141,1.3328,-1.1014
9.1,-0.17856,1.3371,-1.5156
9.12,-0.45365,1.4195,-1.8732
9.14,-0.60149,1.5709,-2.1724
9.16,-0.64614,1.7741,-2.4203
9.18,-0.62328,2.0073,-2.6306
9.2,-0.57424,2.2473,-2.8216
9.22,-0.53984,2.4728,-3.0127
9.24,-0.55483,2.6665,-3.2214
9.26,-0.64392,2.8162,-3.4602
9.28,-0.81961,2.915,-3.7346
9.3,-1.082,2.9598,-4.0419
9.32,-1.4204,2.9507,-4.371
9.34,-1.8158,2.8881,-4.7039
9.36,-2.2446,2.7727,-5.0173
9.38,-2.6818,2.6036,-5.2854
9.4,-3.1041,2.379,-5.4831
9.42,-3.4914,2.0969,-5.5883
9.44,-3.8286,1.7561,-5.5847
9.46,-4.1053,1.358,-5.4633
9.48,-4.3156,0.90773,-5.2234
9.5,-4.4573,0.41476,-4.8721
9.52,-4.5308,-0.10663,-4.4241
9.54,-4.5382,-0.6382,-3.9
9.56,-4.4833,-1.1591,-3.3241
9.58,-4.371,-1.6479,-2.7231
9.6,-4.2078,-2.0845,-2.1233
9.62,-4.0019,-2.4524,-1.5495
9.64,-3.7637,-2.7403,-1.0234
9.66,-3.5055,-2.9434,-0.56204
9.68,-3.2413,-3.0635,-0.17779
9.7,-2.9857,-3.1085,0.12278
9.72,-2.7519,-3.0908,0.33892
9.74,-2.55,-3.0259,0.47584
9.76,-2.3852,-2.9298,0.54464
9.78,-2.2553,-2.8171,0.56179
9.8,-2.1505,-2.6988,0.54838
9.82,-2.0532,-2.5818,0.52867
9.84,-1.9401,-2.4683,0.52818
9.86,-1.7851,-2.3563,0.57119
9.88,-1.5639,-2.2418,0.67789
9.9,-1.2583,-2.1198,0.86151
9.92,-0.86072,-1.9865,1.1258
9.94,-0.37784,-1.8411,1.4633
9.96,0.16857,-1.6863,1.8548
9.98,0.74252,-1.5278,2.2704
10,1.2974,-1.3741,2.6715
10.02,1.7813,-1.2338,3.0151
10.04,2.1443,-1.1137,3.258
10.06,2.3446,-1.017,3.3616
10.08,2.355,-0.94179,3.2968
10.1,2.1661,-0.8809,3.047
10.12,1.7881,-0.8225,2.6106
10.14,1.2493,-0.75216,2.0015
10.16,0.59249,-0.6553,1.2478
10.18,-0.13008,-0.51988,0.3898
10.2,-0.86173,-0.33856,-0.52317
10.22,-1.5463,-0.11006,-1.4362
10.24,-2.1318,0.16077,-2.2925
10.26,-2.5722,0.46403,-3.0363
10.28,-2.8291,0.78674,-3.6158
10.3,-2.8711,1.1153,-3.9863
10.32,-2.6749,1.4376,-4.1125
10.34,-2.2262,1.745,-3.9712
10.36,-1.5216,2.0323,-3.554
10.38,-0.57146,2.298,-2.8695
10.4,0.59719,2.5424,-1.9452
10.42,1.9385,2.7658,-0.82729
10.44,3.3878,2.9673,0.42048
10.46,4.8646,3.1437,1.7209
10.48,6.2785,3.2893,2.9892
10.5,7.538,3.3973,4.1407
10.52,8.5616,3.4622,5.0994
10.54,9.2879,3.4817,5.8062
10.56,9.6852,3.4595,6.2258
10.58,9.7563,3.4062,6.3501
10.6,9.5387,3.3396,6.1991
10.62,9.0994,3.2824,5.817
10.64,8.5248,3.2596,5.2652
10.66,7.9076,3.2937,4.614
10.68,7.3323,3.4005,3.9318
10.7,6.8622,3.585,3.2772
10.72,6.5306,3.8393,2.6913
10.74,6.3371,4.1417,2.1954
10.76,6.2493,4.4587,1.7906
10.78,6.2105,4.7484,1.4621
10.8,6.1513,4.9663,1.1849
10.82,6.0016,5.0703,0.93125
10.84,5.7035,5.0266,0.67694
10.86,5.2204,4.8136,0.40674
10.88,4.5418,4.425,0.11676
10.9,3.6838,3.8693,-0.18556
10.92,2.6851,3.1689,-0.48382
10.94,1.5997,2.3564,-0.75666
10.96,0.48849,1.4707,-0.98222
10.98,-0.58953,0.55271,-1.1422
11,-1.5839,-0.35885,-1.225
11.02,-2.4569,-1.2302,-1.2267
11.04,-3.1857,-2.0343,-1.1515
11.06,-3.7614,-2.7514,-1.01
11.08,-4.1867,-3.3691,-0.81763
11.1,-4.4729,-3.8805,-0.59246
11.12,-4.6373,-4.2838,-0.35345
11.14,-4.7,-4.5808,-0.11912
11.16,-4.6826,-4.7759,0.093255
11.18,-4.6071,-4.8755,0.26833
11.2,-4.4943,-4.8876,0.39322
11.22,-4.3634,-4.8216,0.45822
11.24,-4.2302,-4.6878,0.4576
11.26,-4.1068,-4.4972,0.39047
11.28,-3.9996,-4.2609,0.26135
11.3,-3.9094,-3.9896,0.080207
11.32,-3.8314,-3.6933,-0.13815
11.34,-3.7568,-3.3813,-0.37553
11.36,-3.6749,-3.0625,-0.61241
11.38,-3.5757,-2.7455,-0.83023
11.4,-3.4532,-2.4396,-1.0136
11.42,-3.3069,-2.155,-1.1519
11.44,-3.1434,-1.9032,-1.2402
11.46,-2.9753,-1.6964,-1.2789
11.48,-2.8201,-1.5469,-1.2732
11.5,-2.6972,-1.4661,-1.2311
11.52,-2.6244,-1.4624,-1.162
11.54,-2.6152,-1.5399,-1.0753
11.56,-2.6762,-1.6972,-0.97897
11.58,-2.8058,-1.9264,-0.87944
11.6,-2.9941,-2.2131,-0.78108
11.62,-3.2233,-2.537,-0.68634
11.64,-3.4692,-2.8733,-0.5959
11.66,-3.703,-3.1944,-0.50852
11.68,-3.8929,-3.472,-0.42089
11.7,-4.0068,-3.6793,-0.32749
11.72,-4.0137,-3.7931,-0.22061
11.74,-3.8866,-3.7957,-0.090885
11.76,-3.6052,-3.6768,0.071566
11.78,-3.159,-3.4344,0.27544
11.8,-2.5497,-3.0759,0.52625
11.82,-1.7934,-2.6177,0.82437
11.84,-0.92117,-2.0849,1.1638
11.86,0.022167,-1.5095,1.5316
11.88,0.98183,-0.92767,1.9095
11.9,1.8984,-0.37694,2.2753
11.92,2.7147,0.10794,2.6068
11.94,3.3832,0.49856,2.8846
11.96,3.8718,0.77611,3.0957
11.98,4.1686,0.93352,3.2351
12,4.2821,0.97611,3.306
12.02,4.2394,0.92067,3.3187
12.04,4.0803,0.79289,3.2874
12.06,3.8505,0.62366,3.2268
12.08,3.5925,0.44477,3.1477
12.1,3.3393,0.28474,3.0545
12.12,3.1085,0.16549,2.943
12.14,2.9011,0.10033,2.8008
12.16,2.7026,0.093522,2.6091
12.18,2.4875,0.14143,2.3461
12.2,2.2258,0.23483,1.9909
12.22,1.89,0.36187,1.5281
12.24,1.4618,0.51114,0.95066
12.26,0.93634,0.67416,0.26219
12.28,0.32446,0.84691,-0.52245
12.3,-0.34797,1.0303,-1.3783
12.32,-1.043,1.2295,-2.2726
12.34,-1.7155,1.4523,-3.1678
12.36,-2.3185,1.707,-4.0255
12.38,-2.8089,2.0004,-4.8093
12.4,-3.1526,2.3352,-5.4878
12.42,-3.3276,2.7093,-6.0369
12.44,-3.3264,3.1143,-6.4407
12.46,-3.1559,3.5357,-6.6916
12.48,-2.8367,3.9538,-6.7905
12.5,-2.3998,4.3448,-6.7446
12.52,-1.8832,4.6832,-6.5663
12.54,-1.3269,4.9442,-6.271
12.56,-0.76877,5.1061,-5.8749
12.58,-0.23986,5.1532,-5.3931
12.6,0.23886,5.0775,-4.8386
12.62,0.65806,4.8798,-4.2218
12.64,1.0199,4.5706,-3.5507
12.66,1.3356,4.1683,-2.8326
12.68,1.6218,3.6976,-2.0758
12.7,1.8947,3.1863,-1.2916
12.72,2.1657,2.6621,-0.49639
12.74,2.4364,2.149,0.28741
12.76,2.6964,1.6646,1.0318
12.78,2.9234,1.2186,1.7047
12.8,3.0858,0.81258,2.2732
12.82,3.148,0.44076,2.7072
12.84,3.0765,0.092753,2.9837
12.86,2.847,-0.24358,3.0906
12.88,2.45,-0.57887,3.0289
12.9,1.8943,-0.91949,2.8138
12.92,1.2075,-1.2657,2.4732
12.94,0.43415,-1.611,2.0451
12.96,-0.36971,-1.9427,1.573
12.98,-1.1431,-2.2439,1.1008
13,-1.8277,-2.4957,0.66802
13.02,-2.3746,-2.6803,0.30576
13.04,-2.7497,-2.7834,0.033685
13.06,-2.9371,-2.7962,-0.1409
13.08,-2.9392,-2.7167,-0.22253
13.1,-2.7757,-2.5501,-0.2256
13.12,-2.4793,-2.3079,-0.17139
13.14,-2.0911,-2.0065,-0.084544
13.16,-1.6551,-1.6655,0.010401
13.18,-1.2134,-1.3055,0.092086
13.2,-0.8015,-0.94613,0.14463
13.22,-0.44543,-0.60443,0.15899
13.24,-0.16043,-0.29373,0.13331
13.26,0.049015,-0.023188,0.072204
13.28,0.18742,0.2021,-0.014675
13.3,0.26549,0.38032,-0.11483
13.32,0.29655,0.51189,-0.21534
13.34,0.2928,0.59809,-0.30529
13.36,0.26224,0.63997,-0.37773
13.38,0.20658,0.63752,-0.43094
13.4,0.12079,0.58942,-0.46864
13.42,-0.0056468,0.49351,-0.49915
13.44,-0.1859,0.34774,-0.53364
13.46,-0.43195,0.15169,-0.58364
13.48,-0.75037,-0.09191,-0.65846
13.5,-1.1388,-0.37585,-0.76294
13.52,-1.5837,-0.6877,-0.89602
13.54,-2.0604,-1.0099,-1.0505
13.56,-2.5348,-1.3209,-1.2139
13.58,-2.9678,-1.5967,-1.3711
13.6,-3.32,-1.8138,-1.5063
13.62,-3.5578,-1.9513,-1.6065
13.64,-3.6578,-1.9941,-1.6637
13.66,-3.6102,-1.9339,-1.6763
13.68,-3.4196,-1.7708,-1.6488
13.7,-3.104,-1.5129,-1.5912
13.72,-2.6912,-1.175,-1.5161
13.74,-2.2139,-0.77741,-1.4365
13.76,-1.7054,-0.34295,-1.3624
13.78,-1.1945,0.10498,-1.2995
13.8,-0.70277,0.54449,-1.2473
13.82,-0.24313,0.95677,-1.1999
13.84,0.17948,1.3268,-1.1473
13.86,0.56595,1.6434,-1.0775
13.88,0.91971,1.8989,-0.97922
13.9,1.2432,2.0882,-0.84494
13.92,1.535,2.2077,-0.67268
13.94,1.7876,2.2548,-0.46718
13.96,1.9877,2.2275,-0.23982
13.98,2.1172,2.1243,-0.0070445
14,2.1571,1.945,0.21217
14.02,2.0916,1.6917,0.39983
14.04,1.9131,1.3704,0.54265
14.06,1.6273,0.99176,0.6355
14.08,1.2561,0.57207,0.68399
14.1,0.839,0.13359,0.70541
14.12,0.43143,-0.29648,0.72791
14.14,0.099846,-0.68775,0.7876
14.16,-0.08557,-1.0094,0.92382
14.18,-0.060233,-1.2335,1.1733
14.2,0.22501,-1.3387,1.5637
14.22,0.79511,-1.3134,2.1085
14.24,1.6447,-1.1582,2.8029
14.26,2.7362,-0.88658,3.6227
14.28,4.0018,-0.52444,4.5262
14.3,5.3512,-0.10765,5.4589
14.32,6.6819,0.32172,6.3602
14.34,7.8919,0.72011,7.1717
14.36,8.8919,1.0474,7.8445
14.38,9.6161,1.2712,8.3449
14.4,10.028,1.3702,8.6579
14.42,10.122,1.3358,8.7867
14.44,9.922,1.1722,8.7498
14.46,9.4699,0.89429,8.5756
14.48,8.8207,0.52523,8.2955
14.5,8.0306,0.09251,7.9381
14.52,7.149,-0.37547,7.5244
14.54,6.2131,-0.8525,7.0656
14.56,5.2465,-1.3166,6.5632
14.58,4.2605,-1.7513,6.0118
14.6,3.2581,-2.1449,5.403
14.62,2.2394,-2.4904,4.7298
14.64,1.2063,-2.7836,3.9899
14.66,0.16646,-3.0217,3.1881
14.68,-0.86588,-3.2021,2.3362
14.7,-1.8703,-3.3219,1.4516
14.72,-2.8226,-3.3776,0.55499
14.74,-3.6985,-3.3654,-0.33313
14.76,-4.4767,-3.282,-1.1946
14.78,-5.141,-3.1256,-2.0154
14.8,-5.6819,-2.896,-2.7859
14.82,-6.0961,-2.596,-3.5001
14.84,-6.3849,-2.2309,-4.154
14.86,-6.553,-1.809,-4.7441
14.88,-6.6062,-1.3405,-5.2658
14.9,-6.551,-0.83786,-5.7131
14.92,-6.3939,-0.3149,-6.079
14.94,-6.1429,0.21351,-6.3564
14.96,-5.8083,0.73169,-6.54
14.98,-5.4047,1.2234,-6.6281
15,-4.9513,1.6721,-6.6234
15.02,-4.4727,2.0615,-6.5341
15.04,-3.9971,2.3758,-6.3729
15.06,-3.5547,2.6014,-6.1561
15.08,-3.1738,2.7273,-5.9011
15.1,-2.8773,2.7472,-5.6245
15.12,-2.6791,2.6605,-5.3396
15.14,-2.5809,2.4734,-5.0543
15.16,-2.5706,2.1994,-4.77
15.18,-2.6225,1.8591,-4.4816
15.2,-2.6995,1.4788,-4.1783
15.22,-2.757,1.0884,-3.8454
15.24,-2.7487,0.71872,-3.4674
15.26,-2.6328,0.39806,-3.0308
15.28,-2.3786,0.14924,-2.5279
15.3,-1.9717,-0.013015,-1.9587
15.32,-1.4169,-0.083627,-1.3333
15.34,-0.73903,-0.067472,-0.67156
15.36,0.019527,0.021654,-0.0021272
15.38,0.80399,0.16327,0.64071
15.4,1.554,0.3333,1.2207
15.42,2.2116,0.50746,1.7041
15.44,2.728,0.66449,2.0635
15.46,3.0694,0.7886,2.2808
15.48,3.2198,0.87089,2.3489
15.5,3.1808,0.90948,2.2713
15.52,2.9688,0.90849,2.0603
15.54,2.6108,0.87615,1.7346
15.56,2.1382,0.82248,1.3157
15.58,1.5823,0.75693,0.82539
15.6,0.97057,0.68656,0.28401
15.62,0.32449,0.61492,-0.29043
15.64,-0.33989,0.54182,-0.88172
15.66,-1.0103,0.46404,-1.4743
15.68,-1.6757,0.37651,-2.0522
15.7,-2.3239,0.27404,-2.598
15.72,-2.94,0.15283,-3.0929
15.74,-3.5062,0.011866,-3.5181
15.76,-4.0027,-0.14627,-3.8565
15.78,-4.4097,-0.3151,-4.0946
15.8,-4.7093,-0.48461,-4.2247
15.82,-4.8878,-0.64195,-4.2459
15.84,-4.9362,-0.77259,-4.1636
15.86,-4.8499,-0.8616,-3.9883
15.88,-4.6285,-0.89502,-3.7335
15.9,-4.2741,-0.86119,-3.4129
15.92,-3.7908,-0.75205,-3.0388
15.94,-3.1848,-0.56417,-2.6206
15.96,-2.4653,-0.2997,-2.1656
15.98,-1.6471,0.033132,-1.6802
16,-0.7527,0.41983,-1.1725
16.02,0.18568,0.84008,-0.65441
16.04,1.1255,1.2688,-0.14326
16.06,2.0157,1.6777,0.33804
16.08,2.8007,2.0378,0.76288
16.1,3.4262,2.3218,1.1044
16.12,3.847,2.5071,1.34
16.14,4.0343,2.5782,1.4561
16.16,3.9812,2.5291,1.4522
16.18,3.706,2.3635,1.3425
16.2,3.2515,2.0957,1.1558
16.22,2.6808,1.7486,0.93219
16.24,2.0695,1.3518,0.71777
16.26,1.4958,0.93776,0.55801
16.28,1.0299,0.53882,0.49104
16.3,0.72518,0.18321,0.54198
16.32,0.61161,-0.10781,0.71942
16.34,0.69275,-0.32198,1.0147
16.36,0.94718,-0.45694,1.4041
16.38,1.3333,-0.51979,1.8531
16.4,1.7965,-0.52554,2.3221
16.42,2.2781,-0.49467,2.7727
16.44,2.7227,-0.45037,3.173
16.46,3.0849,-0.41558,3.5005
16.48,3.333,-0.41052,3.7435
16.5,3.4494,-0.45084,3.9002
16.52,3.4294,-0.54657,3.976
16.54,3.2782,-0.70183,3.98
16.56,3.0068,-0.91526,3.922
16.58,2.6292,-1.1809,3.8101
16.6,2.1607,-1.4893,3.6499
16.62,1.6172,-1.8285,3.4457
16.64,1.0163,-2.1854,3.2018
16.66,0.37888,-2.5461,2.925
16.68,-0.27012,-2.8967,2.6266
16.7,-0.90113,-3.2235,2.3223
16.72,-1.4815,-3.5137,2.0322
16.74,-1.9784,-3.7555,1.7771
16.76,-2.3627,-3.939,1.5763
16.78,-2.6133,-4.056,1.4426
16.8,-2.7208,-4.1012,1.3804
16.82,-2.6889,-4.0724,1.3835
16.84,-2.5348,-3.9708,1.4359
16.86,-2.2864,-3.8008,1.5144
16.88,-1.9784,-3.5701,1.5917
16.9,-1.6473,-3.2888,1.6415
16.92,-1.3273,-2.969,1.6416
16.94,-1.0461,-2.623,1.5769
16.96,-0.82327,-2.2634,1.4401
16.98,-0.6702,-1.9008,1.2306
17,-0.59096,-1.544,0.95308
17.02,-0.58405,-1.1987,0.61461
17.04,-0.64369,-0.86691,0.22322
17.06,-0.76045,-0.54753,-0.21292
17.08,-0.92073,-0.23593,-0.6848
17.1,-1.1055,0.075245,-1.1808
17.12,-1.2894,0.39522,-1.6846
17.14,-1.4396,0.73395,-2.1736
17.16,-1.5181,1.1007,-2.6188
17.18,-1.484,1.5027,-2.9867
17.2,-1.2993,1.9438,-3.243
17.22,-0.93456,2.4229,-3.3574
17.24,-0.37545,2.9338,-3.3093
17.26,0.37307,3.4646,-3.0915
17.28,1.2846,3.998,-2.7134
17.3,2.3128,4.5122,-2.1994
17.32,3.3959,4.9825,-1.5866
17.34,4.4637,5.3827,-0.91905
17.36,5.446,5.6876,-0.24161
17.38,6.2806,5.8746,0.40599
17.4,6.919,5.9255,0.99348
17.42,7.3302,5.8282,1.502
17.44,7.5013,5.5776,1.9237
17.46,7.4352,5.176,2.2592
17.48,7.1472,4.6334,2.5138
17.5,6.6609,3.9665,2.6943
17.52,6.0044,3.1984,2.806
17.54,5.2084,2.3565,2.8519
17.56,4.3052,1.4718,2.8334
17.58,3.3284,0.57656,2.7518
17.6,2.3136,-0.29736,2.6109
17.62,1.2981,-1.1202,2.4183
17.64,0.32025,-1.8658,2.1861
17.66,-0.58354,-2.5133,1.9298
17.68,-1.3814,-3.0475,1.6661
17.7,-2.0498,-3.4599,1.4101
17.72,-2.5762,-3.7482,1.172
17.74,-2.9609,-3.9161,0.95514
17.76,-3.2166,-3.9723,0.7557
17.78,-3.3663,-3.9295,0.56321
17.8,-3.4402,-3.8032,0.36293
17.82,-3.4709,-3.6097,0.13883
17.84,-3.4893,-3.3659,-0.12344
17.86,-3.5212,-3.087,-0.43411
17.88,-3.5847,-2.7869,-0.79783
17.9,-3.6898,-2.4765,-1.2133
17.92,-3.8376,-2.1638,-1.6738
17.94,-4.0221,-1.854,-2.1681
17.96,-4.2309,-1.549,-2.6818
17.98,-4.4465,-1.2482,-3.1983
18,-4.6476,-0.94852,-3.699
18.02,-4.8101,-0.64555,-4.1645
18.04,-4.9084,-0.33393,-4.5745
18.06,-4.9173,-0.0084193,-4.9089
18.08,-4.8136,0.33524,-5.1488
18.1,-4.579,0.69949,-5.2785
18.12,-4.2025,1.0843,-5.2867
18.14,-3.6817,1.4865,-5.1682
18.16,-3.0248,1.8999,-4.9248
18.18,-2.2499,2.3153,-4.5652
18.2,-1.3837,2.7206,-4.1043
18.22,-0.45977,3.1018,-3.5616
18.24,0.48467,3.4437,-2.959
18.26,1.4112,3.7304,-2.3192
18.28,2.2826,3.9467,-1.6641
18.3,3.0644,4.0783,-1.0139
18.32,3.726,4.1131,-0.38717
18.34,4.241,4.0417,0.1993
18.36,4.5881,3.8579,0.73017
18.38,4.7511,3.5592,1.1918
18.4,4.7206,3.1477,1.573
18.42,4.4957,2.6298,1.866
18.44,4.0852,2.0171,2.0682
18.46,3.5091,1.3261,2.183
18.48,2.7988,0.57794,2.2209
18.5,1.9963,-0.20232,2.1986
18.52,1.1515,-0.98661,2.1381
18.54,0.31872,-1.7453,2.064
18.56,-0.44807,-2.4488,2.0008
18.58,-1.0998,-3.0697,1.9699
18.6,-1.5964,-3.5841,1.9876
18.62,-1.9105,-3.9738,2.0632
18.64,-2.0287,-4.2274,2.1987
18.66,-1.9521,-4.3414,2.3893
18.68,-1.696,-4.3201,2.6241
18.7,-1.2879,-4.1755,2.8876
18.72,-0.76492,-3.9259,3.161
18.74,-0.17172,-3.5948,3.4231
18.76,0.44301,-3.2084,3.6514
18.78,1.0298,-2.7933,3.8231
18.8,1.5419,-2.3745,3.9164
18.82,1.9396,-1.9729,3.9125
18.84,2.1934,-1.604,3.7974
18.86,2.2881,-1.2764,3.5645
18.88,2.2244,-0.99181,3.2162
18.9,2.0196,-0.7452,2.7648
18.92,1.706,-0.52597,2.232
18.94,1.3273,-0.31973,1.647
18.96,0.93237,-0.11045,1.0428
18.98,0.5693,0.11727,0.45203
19,0.27808,0.3759,-0.097828
19.02,0.085096,0.67318,-0.58808
19.04,-0.00045882,1.0108,-1.0112
19.06,0.012492,1.3837,-1.3712
19.08,0.098895,1.7808,-1.6819
19.1,0.22195,2.1853,-1.9634
19.12,0.3391,2.5769,-2.2378
19.14,0.40848,2.9335,-2.5251
19.16,0.39477,3.2336,-2.8388
19.18,0.2734,3.4579,-3.1845
19.2,0.032794,3.5919,-3.5591
19.22,-0.32563,3.626,-3.9517
19.24,-0.78923,3.5571,-4.3463
19.26,-1.3371,3.3877,-4.7248
19.28,-1.9435,3.1257,-5.0692
19.3,-2.5809,2.7835,-5.3644
19.32,-3.222,2.3766,-5.5986
19.34,-3.8418,1.922,-5.7638
19.36,-4.4171,1.4377,-5.8549
19.38,-4.9272,0.9412,-5.8684
19.4,-5.3529,0.44879,-5.8017
19.42,-5.6769,-0.024832,-5.6521
19.44,-5.8838,-0.46701,-5.4168
19.46,-5.9615,-0.86739,-5.0941
19.48,-5.9024,-1.2181,-4.6843
19.5,-5.7055,-1.5138,-4.1917
19.52,-5.3773,-1.7518,-3.6255
19.54,-4.9334,-1.9321,-3.0013
19.56,-4.3975,-2.0567,-2.3408
19.58,-3.8003,-2.1298,-1.6705
19.6,-3.1766,-2.1565,-1.0202
19.62,-2.5615,-2.1424,-0.41915
19.64,-1.9858,-2.0924,0.10668
19.66,-1.4715,-2.0101,0.53862
19.68,-1.0289,-1.8968,0.86793
19.7,-0.654,-1.7515,1.0975
19.72,-0.32915,-1.5712,1.242
19.74,-0.025165,-1.3512,1.326
19.76,0.29398,-1.0867,1.3807
19.78,0.66508,-0.77415,1.4392
19.8,1.119,-0.41255,1.5315
19.82,1.6744,-0.0050737,1.6794
19.84,2.3329,0.44006,1.8929
19.86,3.0773,0.90915,2.1681
19.88,3.8715,1.3834,2.4881
19.9,4.6649,1.8397,2.8251
19.92,5.3977,2.2528,3.145
19.94,6.0088,2.5965,3.4124
19.96,6.4433,2.8467,3.5966
19.98,6.659,2.9832,3.6758
20,6.6312,2.9916,3.6396
20.02,6.3553,2.8648,3.4905
20.04,5.8456,2.6034,3.2422
20.06,5.1333,2.2161,2.9172
20.08,4.2617,1.7184,2.5433
20.1,3.2815,1.1321,2.1494
20.12,2.2457,0.48303,1.7627
20.14,1.2058,-0.20073,1.4065
20.16,0.20821,-0.89077,1.099
20.18,-0.70725,-1.5603,0.85305
20.2,-1.5087,-2.1858,0.67705
20.22,-2.1729,-2.7481,0.57524
20.24,-2.6851,-3.2334,0.54834
20.26,-3.0398,-3.6334,0.59352
20.28,-3.2409,-3.9451,0.70417
20.3,-3.3009,-4.1704,0.86954
20.32,-3.2406,-4.3152,1.0746
20.34,-3.0874,-4.3882,1.3007
20.36,-2.8723,-4.3993,1.527
20.38,-2.6265,-4.3588,1.7324
20.4,-2.3772,-4.2761,1.8989
20.42,-2.144,-4.1583,2.0143
20.44,-1.9353,-4.0099,2.0746
20.46,-1.7466,-3.832,2.0854
20.48,-1.5609,-3.6229,2.062
20.5,-1.3509,-3.3781,2.0272
20.52,-1.0829,-3.0916,2.0087
20.54,-0.7226,-2.7564,2.0338
20.56,-0.24122,-2.3666,2.1254
20.58,0.37877,-1.9187,2.2974
20.6,1.139,-1.4123,2.5513
20.62,2.0226,-0.85182,2.8744
20.64,2.9941,-0.2468,3.2409
20.66,4.0019,0.3882,3.6137
20.68,4.9828,1.0341,3.9487
20.7,5.8688,1.6684,4.2004
20.72,6.5944,2.2671,4.3273
20.74,7.1036,2.8062,4.2974
20.76,7.3564,3.264,4.0924
20.78,7.3332,3.6233,3.7099
20.8,7.0371,3.8726,3.1645
20.82,6.493,4.007,2.486
20.84,5.7454,4.0294,1.716
20.86,4.8532,3.9495,0.90378
20.88,3.8842,3.783,0.10123
20.9,2.9083,3.5505,-0.64225
20.92,1.9912,3.2752,-1.2839
20.94,1.1899,2.9808,-1.7908
20.96,0.54806,2.6897,-2.1417
20.98,0.093913,2.4211,-2.3272
21,-0.16046,2.1893,-2.3498
21.02,-0.21883,2.0031,-2.2219
21.04,-0.099277,1.8652,-1.9645
21.06,0.16793,1.7729,-1.605
21.08,0.54302,1.7185,-1.1755
21.1,0.97973,1.6907,-0.71099
21.12,1.4285,1.6761,-0.24762
21.14,1.8398,1.6605,0.17932
21.16,2.1678,1.6305,0.53736
21.18,2.3739,1.5747,0.79916
21.2,2.4293,1.4845,0.94473
21.22,2.3183,1.3549,0.96341
21.24,2.0392,1.1841,0.85512
21.26,1.6048,0.97411,0.6307
21.28,1.0409,0.73,0.31094
21.3,0.38376,0.45949,-0.075729
21.32,-0.32419,0.17234,-0.49653
21.34,-1.0386,-0.12025,-0.91838
21.36,-1.7183,-0.40638,-1.312
21.38,-2.3294,-0.67407,-1.6553
21.4,-2.8482,-0.91198,-1.9363
21.42,-3.2635,-1.1101,-2.1533
21.44,-3.5759,-1.2606,-2.3152
21.46,-3.797,-1.3582,-2.4388
21.48,-3.9466,-1.4007,-2.546
21.5,-4.0497,-1.3895,-2.6602
21.52,-4.133,-1.3298,-2.8033
21.54,-4.2218,-1.2295,-2.9923
21.56,-4.3376,-1.0998,-3.2378
21.58,-4.4961,-0.9532,-3.5429
21.6,-4.7062,-0.80292,-3.9033
21.62,-4.9695,-0.66148,-4.308
21.64,-5.2801,-0.53952,-4.7406
21.66,-5.6251,-0.44469,-5.1804
21.68,-5.9854,-0.38102,-5.6044
21.7,-6.3367,-0.34863,-5.988
21.72,-6.6514,-0.34401,-6.3074
21.74,-6.9007,-0.36065,-6.54
21.76,-7.0572,-0.39014,-6.667
21.78,-7.0978,-0.42338,-6.6744
21.8,-7.0064,-0.45188,-6.5546
21.82,-6.7766,-0.46892,-6.3077
21.84,-6.4122,-0.47027,-5.9419
21.86,-5.9278,-0.45462,-5.4732
21.88,-5.3466,-0.42343,-4.9232
21.9,-4.6978,-0.38038,-4.3175
21.92,-4.0118,-0.33046,-3.6814
21.94,-3.3158,-0.2789,-3.0369
21.96,-2.6295,-0.23013,-2.3993
21.98,-1.9615,-0.18692,-1.7746
22,-1.3087,-0.14984,-1.1589
22.02,-0.65672,-0.11727,-0.53946
22.04,0.016654,-0.085699,0.10235
22.06,0.7365,-0.050568,0.78707
22.08,1.5247,-0.0072528,1.532
22.1,2.394,0.04781,2.3462
22.12,3.3431,0.11613,3.227
22.14,4.3539,0.19645,4.1574
22.16,5.3908,0.28442,5.1064
22.18,6.4038,0.37273,6.031
22.2,7.3326,0.45175,6.8809
22.22,8.1136,0.51046,7.6031
22.24,8.6863,0.53778,8.1485
22.26,9.0005,0.52385,8.4767
22.28,9.0216,0.46138,8.5602
22.3,8.7341,0.34672,8.3874
22.32,8.1429,0.18062,7.9623
22.34,7.2733,-0.03146,7.3048
22.36,6.1681,-0.27945,6.4476
22.38,4.8841,-0.54934,5.4334
22.4,3.4879,-0.82414,4.312
22.42,2.0509,-1.0853,3.1361
22.44,0.6445,-1.314,1.9585
22.46,-0.66462,-1.4932,0.82854
22.48,-1.819,-1.6084,-0.21052
22.5,-2.7738,-1.6496,-1.1243
22.52,-3.5004,-1.6111,-1.8893
22.54,-3.9869,-1.4925,-2.4943
22.56,-4.239,-1.2983,-2.9407
22.58,-4.278,-1.0368,-3.2412
22.6,-4.1368,-0.71946,-3.4173
22.62,-3.8551,-0.35945,-3.4957
22.64,-3.4739,0.029452,-3.5033
22.66,-3.0292,0.43392,-3.4631
22.68,-2.5482,0.84181,-3.39
22.7,-2.0464,1.2425,-3.2888
22.72,-1.528,1.6267,-3.1547
22.74,-0.98887,1.9864,-2.9753
22.76,-0.42104,2.3141,-2.7351
22.78,0.18109,2.6023,-2.4212
22.8,0.81512,2.8432,-2.0281
22.82,1.4665,3.029,-1.5625
22.84,2.1072,3.1514,-1.0442
22.86,2.697,3.2028,-0.50578
22.88,3.1884,3.1768,0.011661
22.9,3.5332,3.0691,0.46418
22.92,3.6903,2.8784,0.81191
22.94,3.6327,2.6071,1.0256
22.96,3.3531,2.2617,1.0914
22.98,2.866,1.8525,1.0135
23,2.2073,1.3937,0.81361
23.02,1.43,0.9023,0.52765
23.04,0.5981,0.39734,0.20075
23.06,-0.22036,-0.10133,-0.11903
23.08,-0.96116,-0.57431,-0.38685
23.1,-1.5701,-1.0038,-0.56631
23.12,-2.0079,-1.3749,-0.63297
23.14,-2.2523,-1.6762,-0.57613
23.16,-2.2995,-1.9007,-0.3988
23.18,-2.1623,-2.0461,-0.1162
23.2,-1.8679,-2.1146,0.24664
23.22,-1.4551,-2.113,0.65786
23.24,-0.96966,-2.0516,1.082
23.26,-0.46077,-1.9438,1.4831
23.28,0.023301,-1.8047,1.828
23.3,0.43927,-1.6499,2.0891
23.32,0.75253,-1.4948,2.2473
23.34,0.94022,-1.3533,2.2935
23.36,0.99315,-1.2372,2.2304
23.38,0.91644,-1.1556,2.072
23.4,0.72842,-1.1144,1.8429
23.42,0.45803,-1.1169,1.5749
23.44,0.14072,-1.1631,1.3038
23.46,-0.1864,-1.2511,1.0647
23.48,-0.48962,-1.3769,0.88725
23.5,-0.74309,-1.535,0.79191
23.52,-0.93189,-1.7193,0.78737
23.54,-1.0534,-1.923,0.8696
23.56,-1.117,-2.1398,1.0228
23.58,-1.1413,-2.3631,1.2218
23.6,-1.1509,-2.587,1.436
23.62,-1.1722,-2.8058,1.6336
23.64,-1.2288,-3.0142,1.7854
23.66,-1.338,-3.2068,1.8687
23.68,-1.5085,-3.3779,1.8695
23.7,-1.7385,-3.5217,1.7832
23.72,-2.0167,-3.6315,1.6148
23.74,-2.3233,-3.7004,1.3771
23.76,-2.6326,-3.7215,1.0889
23.78,-2.9162,-3.6879,0.77167
23.8,-3.1465,-3.5937,0.44717
23.82,-3.3002,-3.4346,0.13442
23.84,-3.361,-3.2085,-0.15246
23.86,-3.3215,-2.9158,-0.40579
23.88,-3.1844,-2.5596,-0.62485
23.9,-2.961,-2.1457,-0.81532
23.92,-2.6698,-1.6821,-0.98767
23.94,-2.3328,-1.1783,-1.1545
23.96,-1.9715,-0.64414,-1.3274
23.98,-1.6029,-0.089332,-1.5135
24,-1.2352,0.47762,-1.7128
24.02,-0.86617,1.0499,-1.916
24.04,-0.48219,1.6224,-2.1045
24.06,-0.060012,2.1918,-2.2518
24.08,0.42954,2.7559,-2.3263
24.1,1.0163,3.3129,-2.2966
24.12,1.7246,3.8606,-2.136
24.14,2.5674,4.3953,-1.8279
24.16,3.5414,4.9114,-1.37
24.18,4.6243,5.4006,-0.77631
24.2,5.7745,5.8523,-0.077814
24.22,6.9337,6.2535,0.68015
24.24,8.0317,6.5897,1.442
24.26,8.9936,6.8456,2.148
24.28,9.7469,7.0064,2.7405
24.3,10.23,7.0592,3.1709
24.32,10.398,6.9939,3.4046
24.34,10.23,6.8045,3.4253
24.36,9.7258,6.4898,3.236
24.38,8.9132,6.0542,2.859
24.4,7.8398,5.5077,2.3321
24.42,6.5703,4.8656,1.7047
24.44,5.1797,4.1479,1.0318
24.46,3.7459,3.3784,0.36749
24.48,2.3429,2.5832,-0.24027
24.5,1.0345,1.7893,-0.75478
24.52,-0.1306,1.0229,-1.1535
24.54,-1.1213,0.30822,-1.4295
24.56,-1.9247,-0.33449,-1.5903
24.58,-2.5449,-0.88937,-1.6555
24.6,-2.9988,-1.3458,-1.653
24.62,-3.3125,-1.6987,-1.6138
24.64,-3.5157,-1.948,-1.5677
24.66,-3.6366,-2.0982,-1.5384
24.68,-3.6983,-2.1578,-1.5405
24.7,-3.7157,-2.1375,-1.5782
24.72,-3.6948,-2.0502,-1.6446
24.74,-3.6329,-1.9092,-1.7238
24.76,-3.5211,-1.7278,-1.7933
24.78,-3.3473,-1.519,-1.8283
24.8,-3.1002,-1.2949,-1.8053
24.82,-2.7726,-1.0666,-1.706
24.84,-2.3654,-0.84445,-1.521
24.86,-1.8888,-0.638,-1.2508
24.88,-1.3634,-0.45607,-0.90732
24.9,-0.8193,-0.30669,-0.51261
24.92,-0.29352,-0.19696,-0.096563
24.94,0.17364,-0.13277,0.30641
24.96,0.5431,-0.11844,0.66154
24.98,0.78171,-0.15635,0.93806
25,0.86654,-0.24659,1.1131
25.02,0.78815,-0.38676,1.1749
25.04,0.55226,-0.57192,1.1242
25.06,0.17947,-0.79472,0.9742
25.08,-0.29682,-1.0458,0.74897
25.1,-0.83437,-1.3142,0.47983
25.12,-1.3871,-1.5882,0.20109
25.14,-1.9108,-1.856,-0.054842
25.16,-2.368,-2.1062,-0.26184
25.18,-2.7324,-2.3288,-0.40353
25.2,-2.9907,-2.5157,-0.47502
25.22,-3.1437,-2.6607,-0.48291
25.24,-3.2036,-2.7602,-0.44335
25.26,-3.1916,-2.8128,-0.37875
25.28,-3.1331,-2.8195,-0.31361
25.3,-3.0531,-2.7829,-0.27024
25.32,-2.9727,-2.7075,-0.2652
25.34,-2.9057,-2.5988,-0.30686
25.36,-2.858,-2.4633,-0.39467
25.38,-2.8276,-2.3076,-0.51995
25.4,-2.8067,-2.1385,-0.66818
25.42,-2.7848,-1.9626,-0.82214
25.44,-2.7513,-1.7859,-0.96541
25.46,-2.6993,-1.6138,-1.0855
25.48,-2.6269,-1.4506,-1.1763
25.5,-2.5385,-1.2995,-1.2389
25.52,-2.4442,-1.1627,-1.2816
25.54,-2.3583,-1.0405,-1.3177
25.56,-2.2958,-0.93223,-1.3636
25.58,-2.27,-0.83546,-1.4345
25.6,-2.289,-0.74678,-1.5422
25.62,-2.3532,-0.66184,-1.6913
25.64,-2.4542,-0.57587,-1.8784
25.66,-2.575,-0.48413,-2.0909
25.68,-2.6913,-0.38242,-2.3089
25.7,-2.7749,-0.26749,-2.5074
25.72,-2.7973,-0.13732,-2.66
25.74,-2.7343,0.008745,-2.743
25.76,-2.5691,0.17014,-2.7393
25.78,-2.296,0.34527,-2.6412
25.8,-1.9204,0.53193,-2.4524
25.82,-1.4592,0.72768,-2.1869
25.84,-0.93722,0.93026,-1.8675
25.86,-0.38387,1.1378,-1.5217
25.88,0.17194,1.3488,-1.1769
25.9,0.70641,1.5623,-0.85593
25.92,1.2045,1.7773,-0.57273
25.94,1.6622,1.9922,-0.33005
25.96,2.0859,2.205,-0.11915
25.98,2.4906,2.4122,0.078317
26,2.8954,2.609,0.28642
26.02,3.3187,2.789,0.52974
26.04,3.7723,2.9444,0.82787
26.06,4.257,3.0665,1.1905
26.08,4.7601,3.1462,1.6139
26.1,5.2548,3.1744,2.0803
26.12,5.7022,3.1433,2.559
26.14,6.0563,3.0464,3.0099
26.16,6.2693,2.8794,3.3899
26.18,6.2993,2.6409,3.6584
26.2,6.1161,2.3319,3.7841
26.22,5.7065,1.9565,3.75
26.24,5.0773,1.5211,3.5562
26.26,4.2554,1.0348,3.2206
26.28,3.2853,0.50843,2.7768
26.3,2.2241,-0.045724,2.2698
26.32,1.1356,-0.61439,1.75
26.34,0.083225,-1.1838,1.267
26.36,-0.87675,-1.74,0.86325
26.38,-1.7,-2.2693,0.56932
26.4,-2.3572,-2.7583,0.40117
26.42,-2.835,-3.1946,0.35963
26.44,-3.1342,-3.5664,0.43221
26.46,-3.2664,-3.8631,0.59672
26.48,-3.2498,-4.0758,0.82605
26.5,-3.1041,-4.1972,1.0931
26.52,-2.8473,-4.2224,1.3751
26.54,-2.4925,-4.1489,1.6564
26.56,-2.0483,-3.9778,1.9294
26.58,-1.5192,-3.7131,2.1939
26.6,-0.90871,-3.3628,2.4541
26.62,-0.22332,-2.9384,2.7151
26.64,0.52427,-2.4549,2.9792
26.66,1.3121,-1.9303,3.2424
26.68,2.1075,-1.3846,3.4922
26.7,2.8683,-0.83928,3.7075
26.72,3.5447,-0.31577,3.8604
26.74,4.0845,0.16552,3.919
26.76,4.4385,0.58656,3.852
26.78,4.5667,0.93283,3.6339
26.8,4.4437,1.1942,3.2494
26.82,4.063,1.3658,2.6971
26.84,3.4395,1.448,1.9915
26.86,2.6094,1.4466,1.1628
26.88,1.6276,1.3721,0.25548
26.9,0.56305,1.239,-0.67598
26.92,-0.50744,1.0647,-1.5721
26.94,-1.5067,0.86772,-2.3744
26.96,-2.3643,0.66709,-3.0314
26.98,-3.0235,0.48046,-3.5039
27,-3.446,0.32336,-3.7693
27.02,-3.6149,0.20832,-3.8232
27.04,-3.5353,0.14446,-3.6797
27.06,-3.232,0.13731,-3.3693
27.08,-2.7455,0.18889,-2.9344
27.1,-2.1263,0.29799,-2.4243
27.12,-1.4286,0.46047,-1.889
27.14,-0.70427,0.66965,-1.3739
27.16,0.0018209,0.91662,-0.9148
27.18,0.65507,1.1906,-0.53549
27.2,1.232,1.4791,-0.24709
27.22,1.7192,1.7685,-0.049344
27.24,2.1107,2.0445,0.06628
27.26,2.4049,2.2923,0.11262
27.28,2.6007,2.498,0.10275
27.3,2.6956,2.6489,0.046702
27.32,2.6843,2.7348,-0.050472
27.34,2.5594,2.7482,-0.1888
27.36,2.3139,2.6858,-0.37188
27.38,1.9439,2.548,-0.60413
27.4,1.4521,2.3395,-0.8874
27.42,0.85058,2.0686,-1.218
27.44,0.16208,1.7468,-1.5848
27.46,-0.58051,1.3879,-1.9684
27.48,-1.3365,1.0065,-2.343
27.5,-2.0612,0.61775,-2.679
27.52,-2.7109,0.2357,-2.9466
27.54,-3.2477,-0.12694,-3.1207
27.56,-3.6433,-0.45939,-3.184
27.58,-3.8823,-0.75294,-3.1294
27.6,-3.9621,-1.0009,-2.9612
27.62,-3.8918,-1.1981,-2.6936
27.64,-3.6893,-1.3411,-2.3482
27.66,-3.3773,-1.4273,-1.95
27.68,-2.9785,-1.4549,-1.5236
27.7,-2.5121,-1.4231,-1.089
27.72,-1.9916,-1.3319,-0.65972
27.74,-1.4232,-1.1823,-0.24092
27.76,-0.80783,-0.97713,0.1693
27.78,-0.14299,-0.7207,0.57771
27.8,0.57289,-0.41963,0.99252
27.82,1.3366,-0.082742,1.4194
27.84,2.1366,0.27894,1.8577
27.86,2.9508,0.65251,2.2983
27.88,3.746,1.0237,2.7223
27.9,4.4797,1.3775,3.1022
27.92,5.1042,1.6993,3.4049
27.94,5.5711,1.9752,3.5959
27.96,5.838,2.1935,3.6445
27.98,5.8737,2.3449,3.5289
28,5.663,2.4229,3.2401
28.02,5.209,2.4245,2.7844
28.04,4.5337,2.3502,2.1834
28.06,3.6753,2.2034,1.4719
28.08,2.6843,1.9905,0.69381
28.1,1.6174,1.7205,-0.10305
28.12,0.53148,1.4043,-0.8728
28.14,-0.52208,1.0545,-1.5766
28.16,-1.5017,0.68492,-2.1866
28.18,-2.3778,0.30979,-2.6876
28.2,-3.1337,-0.056393,-3.0773
28.22,-3.7631,-0.39951,-3.3636
28.24,-4.2682,-0.70636,-3.5618
28.26,-4.6551,-0.96529,-3.6898
28.28,-4.9313,-1.1667,-3.7646
28.3,-5.1027,-1.3037,-3.799
28.32,-5.1726,-1.3727,-3.7999
28.34,-5.1415,-1.3732,-3.7683
28.36,-5.0092,-1.3087,-3.7004
28.38,-4.7765,-1.1861,-3.5904
28.4,-4.4478,-1.015,-3.4328
28.42,-4.033,-0.80762,-3.2254
28.44,-3.5485,-0.57749,-2.971
28.46,-3.0166,-0.33855,-2.6781
28.48,-2.464,-0.10408,-2.3599
28.5,-1.9184,0.11414,-2.0326
28.52,-1.4054,0.30664,-1.7121
28.54,-0.94439,0.46658,-1.411
28.56,-0.5457,0.5899,-1.1356
28.58,-0.20896,0.67506,-0.88402
28.6,0.076882,0.72255,-0.64567
28.62,0.33167,0.73427,-0.4026
28.64,0.58049,0.71279,-0.1323
28.66,0.84892,0.6607,0.18822
28.68,1.1581,0.58012,0.57795
28.7,1.52,0.47245,1.0476
28.72,1.9347,0.33827,1.5964
28.74,2.3887,0.17756,2.2112
28.76,2.8566,-0.0099891,2.8666
28.78,3.3041,-0.22454,3.5286
28.8,3.6929,-0.46574,4.1587
28.82,3.9866,-0.73235,4.719
28.84,4.1558,-1.022,5.1778
28.86,4.1822,-1.3313,5.5135
28.88,4.0609,-1.6555,5.7164
28.9,3.8,-1.9892,5.7892
28.92,3.4181,-2.3263,5.7443
28.94,2.9407,-2.66,5.6008
28.96,2.3954,-2.9838,5.3792
28.98,1.8074,-3.291,5.0984
29,1.1966,-3.575,4.7717
29.02,0.57629,-3.83,4.4063
29.04,-0.046539,-4.0504,4.0039
29.06,-0.66886,-4.2315,3.5626
29.08,-1.2887,-4.3692,3.0805
29.1,-1.9019,-4.4605,2.5586
29.12,-2.5001,-4.5035,2.0034
29.14,-3.0696,-4.4975,1.4278
29.16,-3.5921,-4.4426,0.85053
29.18,-4.0467,-4.3403,0.2936
29.2,-4.4132,-4.1928,-0.22042
29.22,-4.6747,-4.0027,-0.672
29.24,-4.8201,-3.7728,-1.0473
29.26,-4.8456,-3.5059,-1.3396
29.28,-4.7536,-3.2042,-1.5494
29.3,-4.5517,-2.8693,-1.6825
29.32,-4.2499,-2.5022,-1.7477
29.34,-3.8575,-2.1036,-1.7539
29.36,-3.3818,-1.6744,-1.7074
29.38,-2.8267,-1.2159,-1.6108
29.4,-2.1938,-0.7311,-1.4627
29.42,-1.4847,-0.22451,-1.2602
29.44,-0.70405,0.29683,-1.0009
29.46,0.13644,0.8234,-0.68696
29.48,1.0154,1.3433,-0.32792
29.5,1.8999,1.8427,0.057227
29.52,2.7464,2.3068,0.43965
29.54,3.503,2.7207,0.78234
29.56,4.1144,3.0707,1.0437
29.58,4.5279,3.3454,1.1826
29.6,4.7006,3.5367,1.164
29.62,4.6052,3.6405,0.96468
29.64,4.2345,3.6569,0.57759
29.66,3.6045,3.5903,0.014145
29.68,2.7531,3.4487,-0.69556
29.7,1.7378,3.2431,-1.5053
29.72,0.62923,2.9866,-2.3573
29.74,-0.49537,2.6935,-3.1889
29.76,-1.5604,2.3786,-3.939
29.78,-2.4989,2.0562,-4.5551
29.8,-3.2589,1.7396,-4.9985
29.82,-3.8066,1.441,-5.2476
29.84,-4.1276,1.1711,-5.2987
29.86,-4.2255,0.93869,-5.1641
29.88,-4.1181,0.75095,-4.869
29.9,-3.8331,0.61288,-4.446
29.92,-3.4026,0.52731,-3.9299
29.94,-2.8587,0.49466,-3.3534
29.96,-2.2308,0.51284,-2.7437
29.98,-1.5437,0.57728,-2.1209
30,-0.81792,0.68105,-1.499
30.02,-0.07186,0.8153,-0.88716
30.04,0.67649,0.96979,-0.2933
30.06,1.4073,1.1336,0.27368
30.08,2.0979,1.2961,0.80181
30.1,2.7229,1.4474,1.2756
30.12,3.2564,1.5794,1.677
30.14,3.6747,1.6862,1.9885
30.16,3.9601,1.7643,2.1958
30.18,4.1046,1.8127,2.2919
30.2,4.1118,1.8324,2.2794
30.22,3.9978,1.8263,2.1715
30.24,3.7893,1.7982,1.9911
30.26,3.5204,1.7525,1.7679
30.28,3.2277,1.6931,1.5345
30.3,2.9447,1.6236,1.3211
30.32,2.6974,1.5461,1.1512
30.34,2.5005,1.4621,1.0384
30.36,2.3568,1.3718,0.98505
30.38,2.2575,1.2746,0.9829
30.4,2.1858,1.1698,1.016
30.42,2.1211,1.0566,1.0645
30.44,2.044,0.93492,1.1091
30.46,1.94,0.80506,1.1349
30.48,1.8022,0.66839,1.1338
30.5,1.6323,0.52703,1.1053
30.52,1.4387,0.38374,1.055
30.54,1.2341,0.24167,0.99238
30.56,1.0313,0.10399,0.9273
30.58,0.84015,-0.026434,0.86659
30.6,0.66463,-0.14722,0.81185
30.62,0.50188,-0.25669,0.75857
30.64,0.34302,-0.35389,0.6969
30.66,0.17544,-0.43851,0.61395
30.68,-0.013827,-0.51076,0.49694
30.7,-0.23471,-0.57121,0.3365
30.72,-0.49119,-0.62051,0.12932
30.74,-0.77978,-0.65931,-0.12047
30.76,-1.0896,-0.68802,-0.40154
30.78,-1.4038,-0.70678,-0.69701
30.8,-1.7025,-0.71533,-0.9872
30.82,-1.9658,-0.71301,-1.2527
30.84,-2.1761,-0.69879,-1.4773
30.86,-2.3205,-0.67124,-1.6492
30.88,-2.3909,-0.62874,-1.7622
30.9,-2.3833,-0.56955,-1.8138
30.92,-2.2961,-0.49209,-1.804
30.94,-2.1281,-0.39525,-1.7328
30.96,-1.8771,-0.27869,-1.5984
30.98,-1.5394,-0.14326,-1.3962
31,-1.1113,0.0087248,-1.12
31.02,-0.59049,0.17323,-0.76373
31.04,0.01957,0.34443,-0.32486
31.06,0.70697,0.51479,0.19218
31.08,1.4484,0.67538,0.77302
31.1,2.2081,0.81638,1.3918
31.12,2.9391,0.92771,2.0114
31.14,3.5865,0.99983,2.5867
31.16,4.0928,1.0244,3.0683
31.18,4.4046,0.99531,3.4093
31.2,4.4799,0.9088,3.5711
31.22,4.2931,0.76436,3.5288
31.24,3.8402,0.56471,3.2755
31.26,3.1394,0.31585,2.8235
31.28,2.2303,0.026825,2.2034
31.3,1.17,-0.29073,1.4607
31.32,0.027569,-0.62321,0.65077
31.34,-1.1226,-0.95574,-0.16689
31.36,-2.2077,-1.2731,-0.93458
31.38,-3.1618,-1.5605,-1.6013
31.4,-3.9309,-1.8046,-2.1264
31.42,-4.4753,-1.9939,-2.4814
31.44,-4.7709,-2.1201,-2.6508
31.46,-4.8094,-2.1778,-2.6315
31.48,-4.5973,-2.1656,-2.4318
31.5,-4.1549,-2.0854,-2.0695
31.52,-3.5148,-1.9432,-1.5717
31.54,-2.7205,-1.7477,-0.9728
31.56,-1.8245,-1.5106,-0.31397
31.58,-0.8869,-1.2455,0.35856
31.6,0.028453,-0.96697,0.99542
31.62,0.85706,-0.68998,1.547
31.64,1.5387,-0.42866,1.9673
31.66,2.0224,-0.19568,2.2181
31.68,2.2716,-0.001511,2.2731
31.7,2.2682,0.14612,2.1221
31.72,2.0152,0.2425,1.7727
31.74,1.5368,0.28605,1.2507
31.76,0.8765,0.2782,0.5983
31.78,0.092422,0.22309,-0.13067
31.8,-0.74933,0.12711,-0.87644
31.82,-1.582,-0.0016695,-1.5804
31.84,-2.3458,-0.15406,-2.1917
31.86,-2.9937,-0.3204,-2.6733
31.88,-3.4959,-0.49108,-3.0048
31.9,-3.8412,-0.65711,-3.1841
31.92,-4.0356,-0.81046,-3.2251
31.94,-4.0988,-0.94448,-3.1543
31.96,-4.0592,-1.0541,-3.0051
31.98,-3.9485,-1.1361,-2.8124
32,-3.7965,-1.1889,-2.6076
32.02,-3.6277,-1.2131,-2.4145
32.04,-3.4592,-1.2109,-2.2482
32.06,-3.3008,-1.1861,-2.1147
32.08,-3.1565,-1.1437,-2.0128
32.1,-3.0265,-1.0896,-1.9369
32.12,-2.9096,-1.0302,-1.8793
32.14,-2.8047,-0.9718,-1.8329
32.16,-2.7116,-0.91993,-1.7917
32.18,-2.6305,-0.87918,-1.7513
32.2,-2.5607,-0.85267,-1.7081
32.22,-2.499,-0.84175,-1.6573
32.24,-2.4383,-0.84593,-1.5923
32.26,-2.3671,-0.8628,-1.5043
32.28,-2.2701,-0.88819,-1.3819
32.3,-2.1296,-0.91637,-1.2132
32.32,-1.9279,-0.9404,-0.98755
32.34,-1.6501,-0.95256,-0.69757
32.36,-1.2858,-0.94484,-0.34101
32.38,-0.83096,-0.90953,0.078573
32.4,-0.28767,-0.83983,0.55216
32.42,0.33628,-0.73048,1.0668
32.44,1.0293,-0.57834,1.6076
32.46,1.7775,-0.38288,2.1604
32.48,2.5664,-0.14657,2.713
32.5,3.3814,0.1251,3.2563
32.52,4.2073,0.42364,3.7836
32.54,5.0268,0.73807,4.2888
32.56,5.8196,1.0556,4.764
32.58,6.5599,1.3623,5.1976
32.6,7.2168,1.6444,5.5724
32.62,7.7552,1.8891,5.8661
32.64,8.138,2.0854,6.0526
32.66,8.3305,2.2249,6.1057
32.68,8.3052,2.3021,6.0031
32.7,8.0463,2.3151,5.7312
32.72,7.5534,2.2648,5.2886
32.74,6.8432,2.1552,4.688
32.76,5.949,1.993,3.9559
32.78,4.9174,1.7868,3.1306
32.8,3.8039,1.5468,2.2571
32.82,2.6668,1.2841,1.3827
32.84,1.5618,1.0106,0.55122
32.86,0.53665,0.73786,-0.2012
32.88,-0.37157,0.47721,-0.84878
32.9,-1.1381,0.23883,-1.3769
32.92,-1.7497,0.031396,-1.7811
32.94,-2.2036,-0.13832,-2.0653
32.96,-2.5045,-0.26583,-2.2387
32.98,-2.663,-0.34907,-2.3139
33,-2.6938,-0.38841,-2.3054
33.02,-2.6155,-0.38649,-2.229
33.04,-2.4496,-0.34779,-2.1018
33.06,-2.2214,-0.27814,-1.9433
33.08,-1.9591,-0.18416,-1.775
33.1,-1.6925,-0.072657,-1.6199
33.12,-1.451,0.049787,-1.5008
33.14,-1.2601,0.17718,-1.4373
33.16,-1.1383,0.30425,-1.4425
33.18,-1.0936,0.42641,-1.52
33.2,-1.1222,0.53968,-1.6619
33.22,-1.2083,0.64045,-1.8487
33.24,-1.3259,0.72534,-2.0513
33.26,-1.4438,0.7911,-2.2349
33.28,-1.5304,0.83463,-2.365
33.3,-1.5592,0.85312,-2.4123
33.32,-1.5141,0.84428,-2.3584
33.34,-1.3923,0.8066,-2.1989
33.36,-1.2045,0.7396,-1.9441
33.38,-0.97358,0.64403,-1.6176
33.4,-0.72994,0.52191,-1.2519
33.42,-0.50668,0.37648,-0.88316
33.44,-0.33394,0.21199,-0.54593
33.46,-0.23442,0.033421,-0.26784
33.48,-0.22056,-0.15391,-0.066649
33.5,-0.29386,-0.34468,0.050829
33.52,-0.4461,-0.5339,0.087802
33.54,-0.66218,-0.71714,0.054955
33.56,-0.92358,-0.89073,-0.032855
33.58,-1.2116,-1.0518,-0.15986
33.6,-1.5099,-1.1981,-0.31183
33.62,-1.8055,-1.3282,-0.47739
33.64,-2.0887,-1.4407,-0.64802
33.66,-2.3518,-1.5347,-0.81711
33.68,-2.5874,-1.6088,-0.97851
33.7,-2.7868,-1.6616,-1.1252
33.72,-2.9392,-1.6907,-1.2485
33.74,-3.0311,-1.6933,-1.3379
33.76,-3.0476,-1.6659,-1.3817
33.78,-2.9731,-1.6046,-1.3685
33.8,-2.7938,-1.5056,-1.2882
33.82,-2.4987,-1.3653,-1.1334
33.84,-2.0814,-1.1814,-0.89998
33.86,-1.5405,-0.95303,-0.58745
33.88,-0.88066,-0.68175,-0.19891
33.9,-0.1125,-0.37159,0.25908
33.92,0.74712,-0.029332,0.77645
33.94,1.6748,0.33561,1.3392
33.96,2.6404,0.71163,1.9288
33.98,3.6071,1.0856,2.5215
34,4.5317,1.4438,3.088
34.02,5.3667,1.7726,3.5941
34.04,6.0624,2.0596,4.0028
34.06,6.5712,2.2945,4.2767
34.08,6.8522,2.4695,4.3827
34.1,6.8757,2.5794,4.2963
34.12,6.6282,2.6224,4.0058
34.14,6.115,2.5993,3.5157
34.16,5.3611,2.5136,2.8475
34.18,4.4102,2.3711,2.0391
34.2,3.3205,2.1792,1.1412
34.22,2.1595,1.9469,0.21262
34.24,0.99755,1.6838,-0.68625
34.26,-0.098821,1.4003,-1.4991
34.28,-1.0725,1.1065,-2.179
34.3,-1.8796,0.81253,-2.6921
34.32,-2.4917,0.52749,-3.0192
34.34,-2.8959,0.25956,-3.1555
34.36,-3.0935,0.015585,-3.1091
34.38,-3.0976,-0.19899,-2.8986
34.4,-2.9306,-0.38016,-2.5505
34.42,-2.6219,-0.52525,-2.0966
34.44,-2.2054,-0.63269,-1.5727
34.46,-1.7183,-0.70178,-1.0165
34.48,-1.1989,-0.73244,-0.46641
34.5,-0.68487,-0.72503,0.040168
34.52,-0.21113,-0.68035,0.46922
34.54,0.19322,-0.59969,0.79291
34.56,0.50756,-0.48502,0.99259
34.58,0.72225,-0.3393,1.0616
34.6,0.84003,-0.16665,1.0067
34.62,0.87592,0.027502,0.84842
34.64,0.85523,0.23643,0.61879
34.66,0.80981,0.45238,0.35743
34.68,0.77304,0.66692,0.10612
34.7,0.77442,0.87155,-0.097125
34.72,0.83474,1.0583,-0.22352
34.74,0.96277,1.2201,-0.25734
34.76,1.1542,1.3516,-0.19748
34.78,1.3927,1.4491,-0.056445
34.8,1.6533,1.5105,0.14285
34.82,1.9071,1.5353,0.37179
34.84,2.1255,1.5244,0.60113
34.86,2.2846,1.4793,0.80533
34.88,2.3677,1.4022,0.96546
34.9,2.3655,1.2955,1.07
34.92,2.2754,1.1612,1.1142
34.94,2.099,1.0015,1.0974
34.96,1.8397,0.81854,1.0212
34.98,1.5007,0.61416,0.88652
35,1.0839,0.39046,0.69345
35.02,0.59081,0.14966,0.44115
35.04,0.023938,-0.1057,0.12964
35.06,-0.6107,-0.37275,-0.23796
35.08,-1.3014,-0.64818,-0.65323
35.1,-2.0294,-0.92824,-1.1012
35.12,-2.7689,-1.2087,-1.5602
35.14,-3.4884,-1.4848,-2.0036
35.16,-4.1534,-1.7515,-2.4019
35.18,-4.7297,-2.0031,-2.7265
35.2,-5.1867,-2.2343,-2.9525
35.22,-5.5003,-2.4395,-3.0609
35.24,-5.6543,-2.6139,-3.0403
35.26,-5.6408,-2.7538,-2.8869
35.28,-5.4605,-2.8567,-2.6038
35.3,-5.1217,-2.9218,-2.1999
35.32,-4.6393,-2.9502,-1.6891
35.34,-4.0347,-2.9447,-1.0901
35.36,-3.3352,-2.9096,-0.42559
35.38,-2.5741,-2.8507,0.2766
35.4,-1.7903,-2.7743,0.98401
35.42,-1.0269,-2.6869,1.6599
35.44,-0.32939,-2.5946,2.2652
35.46,0.25797,-2.503,2.761
35.48,0.6959,-2.4165,3.1124
35.5,0.9545,-2.3385,3.293
35.52,1.0169,-2.2709,3.2878
35.54,0.88161,-2.2149,3.0965
35.56,0.56357,-2.1704,2.7339
35.58,0.092539,-2.1365,2.2291
35.6,-0.48964,-2.1118,1.6222
35.62,-1.1333,-2.0941,0.96081
35.64,-1.7858,-2.0808,0.29496
35.66,-2.3961,-2.0688,-0.32731
35.68,-2.9185,-2.0547,-0.86377
35.7,-3.316,-2.0351,-1.2809
35.72,-3.5618,-2.0063,-1.5555
35.74,-3.6404,-1.9646,-1.6758
35.76,-3.5477,-1.9065,-1.6412
35.78,-3.2909,-1.8286,-1.4624
35.8,-2.8876,-1.7278,-1.1598
35.82,-2.3643,-1.6014,-0.76293
35.84,-1.7546,-1.4468,-0.30777
35.86,-1.0965,-1.2622,0.16574
35.88,-0.42865,-1.046,0.61732
35.9,0.21296,-0.79735,1.0103
35.92,0.79926,-0.51633,1.3156
35.94,1.3109,-0.20393,1.5148
35.96,1.7398,0.13764,1.6022
35.98,2.0896,0.50483,1.5848
36,2.3731,0.89263,1.4805
36.02,2.6093,1.2946,1.3148
36.04,2.8189,1.7029,1.116
36.06,3.0198,2.1087,0.91113
36.08,3.2236,2.5021,0.72149
36.1,3.4337,2.8731,0.56053
36.12,3.6447,3.2116,0.43303
36.14,3.8442,3.5082,0.33606
36.16,4.0155,3.7544,0.26112
36.18,4.1404,3.9435,0.1969
36.2,4.2025,4.0707,0.13179
36.22,4.1894,4.1336,0.055758
36.24,4.0934,4.1322,-0.038748
36.26,3.9122,4.0689,-0.15675
36.28,3.6476,3.9488,-0.30122
36.3,3.3053,3.7788,-0.47356
36.32,2.8939,3.5677,-0.67387
36.34,2.4251,3.3256,-0.90052
36.36,1.9138,3.0631,-1.1494
36.38,1.3784,2.7912,-1.4128
36.4,0.84114,2.5203,-1.6791
36.42,0.3276,2.26,-1.9324
36.44,-0.13495,2.0186,-2.1536
36.46,-0.51954,1.8028,-2.3224
36.48,-0.80238,1.6175,-2.4199
36.5,-0.96561,1.4655,-2.4311
36.52,-0.99961,1.3475,-2.3471
36.54,-0.90425,1.2622,-2.1665
36.56,-0.68898,1.2065,-1.8955
36.58,-0.37179,1.1755,-1.5473
36.6,0.022788,1.1629,-1.1401
36.62,0.46591,1.1612,-0.69534
36.64,0.92672,1.1628,-0.23604
36.66,1.3742,1.1595,0.21472
36.68,1.7785,1.144,0.63454
36.7,2.112,1.1099,1.0021
36.72,2.35,1.0522,1.2977
36.74,2.4714,0.96784,1.5036
36.76,2.4606,0.85568,1.6049
36.78,2.3084,0.71679,1.5916
36.8,2.0138,0.55431,1.4595
36.82,1.5856,0.37323,1.2124
36.84,1.0426,0.18005,0.86257
36.86,0.41359,-0.017624,0.43121
36.88,-0.26471,-0.21165,-0.053065
36.9,-0.95007,-0.39388,-0.55619
36.92,-1.5983,-0.55675,-1.0415
36.94,-2.1668,-0.69384,-1.473
36.96,-2.6182,-0.80028,-1.818
36.98,-2.9228,-0.87316,-2.0496
37,-3.0601,-0.91174,-2.1483
37.02,-3.0203,-0.91745,-2.1028
37.04,-2.8038,-0.8938,-1.91
37.06,-2.4216,-0.84604,-1.5755
37.08,-1.894,-0.78076,-1.1132
37.1,-1.2507,-0.70532,-0.54538
37.12,-0.52942,-0.6273,0.097886
37.14,0.22545,-0.55391,0.77936
37.16,0.96493,-0.49153,1.4565
37.18,1.6386,-0.44529,2.0839
37.2,2.1983,-0.4189,2.6172
37.22,2.6028,-0.41446,3.0172
37.24,2.8217,-0.43258,3.2543
37.26,2.8394,-0.47247,3.3119
37.28,2.657,-0.53218,3.1892
37.3,2.2925,-0.60884,2.9013
37.32,1.779,-0.699,2.478
37.34,1.1613,-0.79881,1.9601
37.36,0.49024,-0.90434,1.3946
37.38,-0.18245,-1.0118,0.82933
37.4,-0.80974,-1.1176,0.30782
37.42,-1.3537,-1.2186,-0.13516
37.44,-1.7885,-1.3122,-0.47632
37.46,-2.1015,-1.3964,-0.70505
37.48,-2.2928,-1.4699,-0.82299
37.5,-2.3739,-1.5317,-0.84225
37.52,-2.3645,-1.5816,-0.78282
37.54,-2.2895,-1.62,-0.66951
37.56,-2.1762,-1.6473,-0.52886
37.58,-2.0508,-1.6644,-0.38631
37.6,-1.9363,-1.6723,-0.26395
37.62,-1.8506,-1.6719,-0.17874
37.64,-1.8052,-1.6637,-0.14152
37.66,-1.8047,-1.6481,-0.15663
37.68,-1.8472,-1.625,-0.22222
37.7,-1.9249,-1.5938,-0.33111
37.72,-2.0254,-1.5533,-0.47204
37.74,-2.1333,-1.5021,-0.63114
37.76,-2.2317,-1.4383,-0.79333
37.78,-2.3037,-1.3601,-0.94353
37.8,-2.3332,-1.2659,-1.0673
37.82,-2.3058,-1.1543,-1.1514
37.84,-2.2088,-1.025,-1.1837
37.86,-2.0317,-0.87834,-1.1533
37.88,-1.7666,-0.71578,-1.0508
37.9,-1.4092,-0.53992,-0.86927
37.92,-0.95955,-0.35434,-0.60521
37.94,-0.42411,-0.16349,-0.26062
37.96,0.18307,0.027587,0.15549
37.98,0.83932,0.21354,0.62578
38,1.5134,0.38907,1.1243
38.02,2.1669,0.54921,1.6177
38.04,2.7574,0.68966,2.0677
38.06,3.2421,0.80703,2.4351
38.08,3.5835,0.89896,2.6846
38.1,3.7536,0.96428,2.7893
38.12,3.7384,1.003,2.7354
38.14,3.5401,1.0162,2.5239
38.16,3.1779,1.0061,2.1719
38.18,2.686,0.97559,1.7104
38.2,2.1099,0.92835,1.1815
38.22,1.5019,0.86829,0.63365
38.24,0.91564,0.79943,0.11621
38.26,0.40017,0.72558,-0.32541
38.28,-0.0040388,0.65014,-0.65418
38.3,-0.26876,0.57591,-0.84467
38.32,-0.38,0.50499,-0.88499
38.34,-0.3387,0.43876,-0.77746
38.36,-0.16014,0.37798,-0.53812
38.38,0.12777,0.32287,-0.1951
38.4,0.48714,0.2733,0.21384
38.42,0.87369,0.22899,0.6447
38.44,1.2409,0.18962,1.0513
38.46,1.5445,0.15496,1.3896
38.48,1.7476,0.12489,1.6227
38.5,1.8241,0.09936,1.7247
38.52,1.7623,0.078311,1.684
38.54,1.5665,0.061515,1.505
38.56,1.2557,0.048445,1.2073
38.58,0.86151,0.038151,0.82336
38.6,0.42306,0.029196,0.39386
38.62,-0.018456,0.019645,-0.038101
38.64,-0.42602,0.0071417,-0.43316
38.66,-0.77211,-0.010949,-0.76116
38.68,-1.0423,-0.03735,-1.0049
38.7,-1.2365,-0.074645,-1.1619
38.72,-1.3682,-0.12505,-1.2431
38.74,-1.4604,-0.19017,-1.2703
38.76,-1.5419,-0.27086,-1.271
38.78,-1.641,-0.36703,-1.274
38.8,-1.7817,-0.47756,-1.3042
38.82,-1.9796,-0.60024,-1.3793
38.84,-2.2403,-0.73179,-1.5085
38.86,-2.5598,-0.86786,-1.692
38.88,-2.9257,-1.0032,-1.9225
38.9,-3.3194,-1.1317,-2.1877
38.92,-3.7188,-1.2469,-2.4719
38.94,-4.1002,-1.3419,-2.7583
38.96,-4.4399,-1.4103,-3.0296
38.98,-4.7142,-1.4462,-3.268
39,-4.9001,-1.4448,-3.4553
39.02,-4.9747,-1.4029,-3.5718
39.04,-4.9158,-1.3192,-3.5966
39.06,-4.703,-1.1945,-3.5085
39.08,-4.3196,-1.0317,-3.2879
39.1,-3.7553,-0.83568,-2.9196
39.12,-3.0092,-0.61277,-2.3964
39.14,-2.0928,-0.37046,-1.7223
39.16,-1.0314,-0.11673,-0.91472
39.18,0.13472,0.14052,-0.005803
39.2,1.3526,0.39397,0.95862
39.22,2.5592,0.63723,1.922
39.24,3.6866,0.86505,2.8216
39.26,4.6681,1.0733,3.5947
39.28,5.4442,1.2591,4.1851
39.3,5.9691,1.4201,4.5491
39.32,6.2151,1.5547,4.6604
39.34,6.1752,1.6618,4.5134
39.36,5.8644,1.7405,4.1239
39.38,5.3173,1.79,3.5273
39.4,4.5846,1.81,2.7746
39.42,3.7279,1.8003,1.9276
39.44,2.8131,1.7615,1.0516
39.46,1.9041,1.6947,0.20947
39.48,1.0573,1.6017,-0.54441
39.5,0.31647,1.4852,-1.1688
39.52,-0.28944,1.3486,-1.6381
39.54,-0.74751,1.1959,-1.9434
39.56,-1.0598,1.0315,-2.0913
39.58,-1.241,0.86025,-2.1013
39.6,-1.3145,0.68722,-2.0017
39.62,-1.3086,0.51736,-1.826
39.64,-1.2522,0.35553,-1.6077
39.66,-1.1711,0.20625,-1.3774
39.68,-1.0856,0.073563,-1.1592
39.7,-1.0086,-0.039164,-0.96939
39.72,-0.94527,-0.12937,-0.8159
39.74,-0.89422,-0.1955,-0.69872
39.76,-0.84869,-0.23706,-0.61163
39.78,-0.79917,-0.25477,-0.5444
39.8,-0.73583,-0.25047,-0.48536
39.82,-0.65097,-0.22711,-0.42386
39.84,-0.54092,-0.18855,-0.35237
39.86,-0.40715,-0.13933,-0.26782
39.88,-0.25651,-0.084407,-0.1721
39.9,-0.10043,-0.028798,-0.071635
39.92,0.046589,0.022748,0.023841
39.94,0.16913,0.0661,0.10303
39.96,0.25312,0.098057,0.15506
39.98,0.28791,0.11662,0.17128
40,0.26781,0.12121,0.14661
40.02,0.19287,0.11273,0.080139
40.04,0.06874,0.093644,-0.024904
40.06,-0.094146,0.067766,-0.16191
40.08,-0.2819,0.040065,-0.32196
40.1,-0.47867,0.016266,-0.49494
40.12,-0.66803,0.002385,-0.67041
40.14,-0.83385,0.0042028,-0.83805
40.16,-0.9608,0.026732,-0.98754
40.18,-1.0344,0.073735,-1.1081
40.2,-1.0407,0.14734,-1.1881
40.22,-0.96665,0.24781,-1.2145
40.24,-0.80004,0.37343,-1.1735
40.26,-0.53087,0.52068,-1.0516
40.28,-0.15287,0.68437,-0.83725
40.3,0.33436,0.85813,-0.52376
40.32,0.92322,1.0348,-0.11154
40.34,1.5963,1.2068,0.38955
40.36,2.3259,1.3669,0.95894
40.38,3.074,1.5085,1.5655
40.4,3.795,1.6257,2.1693
40.42,4.4389,1.7141,2.7249
40.44,4.956,1.7704,3.1856
40.46,5.3019,1.793,3.509
40.48,5.4426,1.7813,3.6613
40.5,5.3585,1.736,3.6225
40.52,5.0469,1.6587,3.3881
40.54,4.5231,1.5519,2.9712
40.56,3.8188,1.4182,2.4005
40.58,2.9792,1.2607,1.7185
40.6,2.0589,1.0824,0.97653
40.62,1.116,0.88616,0.22989
40.64,0.20715,0.67483,-0.46768
40.66,-0.61799,0.45108,-1.0691
40.68,-1.3204,0.21755,-1.538
40.7,-1.8746,-0.023085,-1.8516
40.72,-2.2698,-0.26801,-2.0018
40.74,-2.509,-0.5142,-1.9948
40.76,-2.6072,-0.75838,-1.8488
40.78,-2.5885,-0.99701,-1.5915
40.8,-2.4819,-1.2264,-1.2555
40.82,-2.3179,-1.4426,-0.87535
40.84,-2.1248,-1.6418,-0.48304
40.86,-1.9259,-1.8203,-0.10567
40.88,-1.738,-1.9746,0.23665
40.9,-1.5704,-2.102,0.53155
40.92,-1.426,-2.2001,0.77406
40.94,-1.3021,-2.2675,0.96542
40.96,-1.1926,-2.3039,1.1113
40.98,-1.0901,-2.31,1.2199
41,-0.98791,-2.2876,1.2997
41.02,-0.8816,-2.2396,1.358
41.04,-0.7699,-2.1698,1.3999
41.06,-0.65498,-2.0826,1.4277
41.08,-0.54204,-1.983,1.441
41.1,-0.43829,-1.8758,1.4375
41.12,-0.35167,-1.7658,1.4142
41.14,-0.28941,-1.6572,1.3678
41.16,-0.25675,-1.5533,1.2966
41.18,-0.25597,-1.4568,1.2008
41.2,-0.28589,-1.3691,1.0832
41.22,-0.34191,-1.2909,0.94898
41.24,-0.41659,-1.2219,0.80527
41.26,-0.50061,-1.1609,0.66026
41.28,-0.584,-1.1061,0.52207
41.3,-0.65741,-1.0551,0.39764
41.32,-0.71315,-1.005,0.29186
41.34,-0.74587,-0.95296,0.2071
41.36,-0.75272,-0.89601,0.14329
41.38,-0.73307,-0.83164,0.098573
41.4,-0.68771,-0.75801,0.070304
41.42,-0.61798,-0.67428,0.056299
41.44,-0.5249,-0.58079,0.055895
41.46,-0.40868,-0.47924,0.070559
41.48,-0.26884,-0.37264,0.1038
41.5,-0.10486,-0.26512,0.16026
41.52,0.082521,-0.16162,0.24414
41.54,0.28971,-0.067405,0.35712
41.56,0.50878,0.012437,0.49635
41.58,0.72646,0.073565,0.65289
41.6,0.92395,0.11284,0.81111
41.62,1.078,0.1287,0.94929
41.64,1.163,0.12134,1.0417
41.66,1.1543,0.092737,1.0616
41.68,1.0319,0.046475,0.98538
41.7,0.78384,-0.012533,0.79637
41.72,0.41002,-0.078477,0.4885
41.74,-0.076558,-0.14512,0.068565
41.76,-0.64939,-0.20629,-0.4431
41.78,-1.2701,-0.25631,-1.0138
41.8,-1.892,-0.29039,-1.6016
41.82,-2.4648,-0.30492,-2.1598
41.84,-2.9399,-0.29761,-2.6423
41.86,-3.2764,-0.26756,-3.0089
41.88,-3.4457,-0.2152,-3.2305
41.9,-3.4347,-0.14212,-3.2926
41.92,-3.2475,-0.050831,-3.1966
41.94,-2.9043,0.055478,-2.9598
41.96,-2.4393,0.17326,-2.6125
41.98,-1.8958,0.29884,-2.1947
42,-1.3211,0.42865,-1.7497
42.02,-0.76037,0.55935,-1.3197
42.04,-0.25194,0.68792,-0.93987
42.06,0.17693,0.81167,-0.63474
42.08,0.51209,0.92818,-0.41609
42.1,0.75256,1.0353,-0.28272
42.12,0.90861,1.131,-0.22235
42.14,0.99832,1.2134,-0.21505
42.16,1.0431,1.2807,-0.23761
42.18,1.0632,1.3314,-0.26824
42.2,1.0736,1.364,-0.29043
42.22,1.0816,1.3774,-0.29575
42.24,1.0857,1.3705,-0.28479
42.26,1.0767,1.3431,-0.26644
42.28,1.0397,1.2952,-0.25556
42.3,0.9578,1.2274,-0.26962
42.32,0.8159,1.141,-0.32507
42.34,0.60391,1.0378,-0.4339
42.36,0.31941,0.92061,-0.6012
42.38,-0.031216,0.79271,-0.82393
42.4,-0.43281,0.65811,-1.0909
42.42,-0.86282,0.52134,-1.3842
42.44,-1.2934,0.38729,-1.6807
42.46,-1.6941,0.26101,-1.9552
42.48,-2.0343,0.1474,-2.1817
42.5,-2.2855,0.05097,-2.3364
42.52,-2.4231,-0.024498,-2.3986
42.54,-2.4279,-0.076161,-2.3518
42.56,-2.2874,-0.10233,-2.1851
42.58,-1.9962,-0.10257,-1.8936
42.6,-1.5572,-0.077721,-1.4795
42.62,-0.98235,-0.029841,-0.95251
42.64,-0.29308,0.037984,-0.33106
42.66,0.47967,0.12186,0.35782
42.68,1.2963,0.21737,1.0789
42.7,2.1102,0.31992,1.7903
42.72,2.8709,0.42504,2.4459
42.74,3.5281,0.5287,2.9994
42.76,4.036,0.62759,3.4084
42.78,4.3584,0.71924,3.6392
42.8,4.4732,0.80218,3.671
42.82,4.3753,0.87588,3.4994
42.84,4.0783,0.94059,3.1377
42.86,3.6142,0.9972,2.617
42.88,3.0303,1.0469,1.9835
42.9,2.3852,1.0908,1.2944
42.92,1.7424,1.1298,0.61255
42.94,1.1635,1.1643,-0.00072918
42.96,0.70234,1.1939,-0.49153
42.98,0.39839,1.2176,-0.81926
43,0.27328,1.2341,-0.96081
43.02,0.32862,1.2413,-0.91271
43.04,0.54635,1.2374,-0.69101
43.06,0.89131,1.2203,-0.32903
43.08,1.3157,1.1888,0.12688
43.1,1.7647,1.1418,0.62293
43.12,2.1828,1.0788,1.104
43.14,2.52,1.0003,1.5197
43.16,2.7363,0.90666,1.8296
43.18,2.8059,0.7991,2.0068
43.2,2.7188,0.67885,2.04
43.22,2.4803,0.54727,1.9331
43.24,2.1094,0.4058,1.7036
43.26,1.6353,0.25587,1.3795
43.28,1.0934,0.098903,0.9945
43.3,0.52068,-0.063606,0.58429
43.32,-0.048237,-0.23011,0.18187
43.34,-0.58464,-0.39895,-0.18569
43.36,-1.068,-0.56837,-0.49962
43.38,-1.487,-0.7365,-0.7505
43.4,-1.8395,-0.90137,-0.93809
43.42,-2.1311,-1.061,-1.0701
43.44,-2.3736,-1.2133,-1.1602
43.46,-2.5816,-1.3564,-1.2252
43.48,-2.7705,-1.488,-1.2825
43.5,-2.9537,-1.6062,-1.3475
43.52,-3.14,-1.7088,-1.4312
43.54,-3.3327,-1.7939,-1.5388
43.56,-3.5282,-1.8593,-1.6689
43.58,-3.7167,-1.9031,-1.8136
43.6,-3.8825,-1.9234,-1.9591
43.62,-4.0061,-1.9188,-2.0873
43.64,-4.066,-1.8884,-2.1777
43.66,-4.0414,-1.8316,-2.2098
43.68,-3.9147,-1.7489,-2.1658
43.7,-3.6736,-1.6415,-2.0321
43.72,-3.3135,-1.5117,-1.8017
43.74,-2.8379,-1.3626,-1.4752
43.76,-2.2596,-1.1982,-1.0614
43.78,-1.5997,-1.023,-0.57678
43.8,-0.88686,-0.84184,-0.045017
43.82,-0.1547,-0.65983,0.50513
43.84,0.5603,-0.48163,1.0419
43.86,1.222,-0.31142,1.5334
43.88,1.7974,-0.15263,1.9501
43.9,2.2599,-0.0078282,2.2678
43.92,2.5913,0.12129,2.4701
43.94,2.7837,0.23381,2.5499
43.96,2.8399,0.32943,2.5105
43.98,2.7734,0.40826,2.3652
44,2.6066,0.47061,2.136
44.02,2.3685,0.51685,1.8517
44.04,2.0913,0.5473,1.544
44.06,1.8071,0.56224,1.2449
44.08,1.5445,0.562,0.98249
44.1,1.3255,0.54705,0.7784
44.12,1.1637,0.51819,0.64549
44.14,1.0637,0.47664,0.58702
44.16,1.0211,0.4241,0.59705
44.18,1.0248,0.36276,0.66201
44.2,1.0583,0.29515,0.76319
44.22,1.1038,0.22401,0.87976
44.24,1.1438,0.15201,0.99182
44.26,1.1645,0.081558,1.083
44.28,1.1568,0.01456,1.1422
44.3,1.1172,-0.047698,1.1649
44.32,1.0476,-0.10463,1.1523
44.34,0.95453,-0.1563,1.1108
44.36,0.84701,-0.20335,1.0504
44.38,0.7351,-0.24676,0.98186
44.4,0.62777,-0.28768,0.91544
44.42,0.53131,-0.32715,0.85846
44.44,0.44815,-0.36592,0.81407
44.46,0.37628,-0.40425,0.78054
44.48,0.30945,-0.4418,0.75125
44.5,0.23793,-0.47754,0.71546
44.52,0.14993,-0.50982,0.65975
44.54,0.033493,-0.53646,0.56995
44.56,-0.12139,-0.55488,0.4335
44.58,-0.32067,-0.56237,0.2417
44.6,-0.56443,-0.55631,-0.0081201
44.62,-0.8456,-0.53449,-0.31112
44.64,-1.1495,-0.49532,-0.65419
44.66,-1.4544,-0.43812,-1.0163
44.68,-1.7331,-0.36324,-1.3698
44.7,-1.9551,-0.27217,-1.683
44.72,-2.0905,-0.16751,-1.923
44.74,-2.1127,-0.05284,-2.0598
44.76,-2.0023,0.067494,-2.0698
44.78,-1.7503,0.18867,-1.9389
44.8,-1.3595,0.30572,-1.6653
44.82,-0.84624,0.41396,-1.2602
44.84,-0.23911,0.50924,-0.74835
44.86,0.42236,0.5883,-0.16593
44.88,1.091,0.64899,0.44199
44.9,1.7158,0.69034,1.0254
44.92,2.2465,0.71264,1.5339
44.94,2.6384,0.71727,1.9212
44.96,2.8564,0.70659,2.1498
44.98,2.8784,0.68365,2.1947
45,2.6979,0.65189,2.046
45.02,2.3248,0.61486,1.71
45.04,1.7849,0.5759,1.209
45.06,1.1174,0.5379,0.57946
45.08,0.37133,0.50315,-0.13182
45.1,-0.3986,0.47317,-0.87177
45.12,-1.1376,0.44877,-1.5863
45.14,-1.7956,0.42999,-2.2256
45.16,-2.3322,0.41631,-2.7485
45.18,-2.7194,0.40673,-3.1261
45.2,-2.9438,0.39995,-3.3438
45.22,-3.0071,0.39453,-3.4016
45.24,-2.9239,0.38899,-3.3129
45.26,-2.7198,0.38196,-3.1017
45.28,-2.4268,0.3722,-2.799
45.3,-2.0802,0.35862,-2.4388
45.32,-1.7143,0.34033,-2.0546
45.34,-1.3594,0.31657,-1.676
45.36,-1.0401,0.28677,-1.3269
45.38,-0.77378,0.25048,-1.0243
45.4,-0.57098,0.20748,-0.77846
45.42,-0.43614,0.15771,-0.59386
45.44,-0.36883,0.10141,-0.47024
45.46,-0.36513,0.039054,-0.40419
45.48,-0.41884,-0.028532,-0.39031
45.5,-0.52239,-0.10023,-0.42216
45.52,-0.66737,-0.1746,-0.49277
45.54,-0.84479,-0.24998,-0.59481
45.56,-1.0451,-0.32448,-0.72063
45.58,-1.2582,-0.39609,-0.86213
45.6,-1.4736,-0.46275,-1.0108
45.62,-1.6803,-0.52247,-1.1578
45.64,-1.8677,-0.57336,-1.2943
45.66,-2.0252,-0.61377,-1.4114
45.68,-2.1432,-0.64236,-1.5008
45.7,-2.2128,-0.65821,-1.5546
45.72,-2.2261,-0.6609,-1.5652
45.74,-2.1763,-0.65058,-1.5257
45.76,-2.0574,-0.62805,-1.4293
45.78,-1.8645,-0.59473,-1.2698
45.8,-1.5944,-0.55262,-1.0417
45.82,-1.246,-0.50419,-0.74179
45.84,-0.82172,-0.45217,-0.36955
45.86,-0.32859,-0.39935,0.070757
45.88,0.22056,-0.34827,0.56883
45.9,0.80633,-0.30098,1.1073
45.92,1.4027,-0.25884,1.6615
45.94,1.9778,-0.22237,2.2002
45.96,2.4965,-0.19125,2.6878
45.98,2.923,-0.16436,3.0874
46,3.225,-0.14003,3.365
46.02,3.3777,-0.11628,3.494
46.04,3.3677,-0.091131,3.4588
46.06,3.1955,-0.062896,3.2584
46.08,2.8771,-0.030433,2.9075
46.1,2.4423,0.0067176,2.4356
46.12,1.9326,0.04829,1.8843
46.14,1.3963,0.093362,1.3029
46.16,0.88257,0.14052,0.74205
46.18,0.43596,0.18805,0.24791
46.2,0.090658,0.23422,-0.14356
46.22,-0.13323,0.27742,-0.41065
46.24,-0.23142,0.31641,-0.54783
46.26,-0.21486,0.35031,-0.56517
46.28,-0.10686,0.37866,-0.48553
46.3,0.061464,0.40139,-0.33993
46.32,0.25669,0.41868,-0.16199
46.34,0.44845,0.43086,0.017592
46.36,0.61397,0.43833,0.17564
46.38,0.74078,0.44147,0.29931
46.4,0.8275,0.44062,0.38687
46.42,0.88252,0.43613,0.44639
46.44,0.92101,0.42833,0.49268
46.46,0.9609,0.41768,0.54323
46.48,1.0187,0.40478,0.61388
46.5,1.1056,0.39044,0.71516
46.52,1.2254,0.37566,0.84977
46.54,1.3733,0.36161,1.0117
46.56,1.5367,0.34953,1.1872
46.58,1.6972,0.34068,1.3565
46.6,1.8341,0.33618,1.4979
46.62,1.9272,0.33694,1.5903
46.64,1.9606,0.34359,1.617
46.66,1.9247,0.35641,1.5683
46.68,1.8179,0.37536,1.4426
46.7,1.6466,0.40007,1.2465
46.72,1.4243,0.42992,0.99442
46.74,1.1701,0.46405,0.70607
46.76,0.90606,0.50142,0.40464
46.78,0.65485,0.54083,0.11402
46.8,0.43743,0.58093,-0.1435
46.82,0.27093,0.62018,-0.34925
46.84,0.16719,0.65689,-0.4897
46.86,0.13186,0.68921,-0.55734
46.88,0.16404,0.71519,-0.55116
46.9,0.25639,0.73285,-0.47647
46.92,0.39582,0.7403,-0.34448
46.94,0.56444,0.73584,-0.1714
46.96,0.74097,0.71812,0.022847
46.98,0.90233,0.68621,0.21611
47,1.0256,0.63968,0.38591
47.02,1.09,0.57858,0.51139
47.04,1.0788,0.50341,0.57543
47.06,0.98155,0.41506,0.56649
47.08,0.79473,0.31469,0.48004
47.1,0.52306,0.2037,0.31936
47.12,0.17912,0.083671,0.095445
47.14,-0.21766,-0.043613,-0.17405
47.16,-0.64289,-0.17612,-0.46677
47.18,-1.0698,-0.31153,-0.75831
47.2,-1.4724,-0.44713,-1.0252
47.22,-1.8279,-0.5799,-1.248
47.24,-2.1196,-0.70651,-1.4131
47.26,-2.3385,-0.82355,-1.5149
47.28,-2.4831,-0.92771,-1.5554
47.3,-2.5595,-1.0161,-1.5434
47.32,-2.5788,-1.0866,-1.4922
47.34,-2.5551,-1.138,-1.4171
47.36,-2.5025,-1.1704,-1.3321
47.38,-2.4322,-1.1847,-1.2475
47.4,-2.3513,-1.1833,-1.168
47.42,-2.2614,-1.1693,-1.0921
47.44,-2.1591,-1.1463,-1.0128
47.46,-2.0375,-1.118,-0.91957
47.48,-1.8886,-1.0878,-0.80082
47.5,-1.7056,-1.0587,-0.64685
47.52,-1.4853,-1.0327,-0.45263
47.54,-1.2304,-1.0107,-0.2197
47.56,-0.94979,-0.99269,0.0429
47.58,-0.65875,-0.9778,0.31904
47.6,-0.37716,-0.96426,0.5871
47.62,-0.12736,-0.94986,0.8225
47.64,0.06882,-0.93215,1.001
47.66,0.19304,-0.90879,1.1018
47.68,0.23326,-0.87777,1.111
47.7,0.18571,-0.83773,1.0234
47.72,0.056066,-0.78808,0.84415
47.74,-0.14066,-0.72917,0.5885
47.76,-0.3813,-0.66223,0.28093
47.78,-0.63669,-0.58936,-0.047332
47.8,-0.87477,-0.51329,-0.36148
47.82,-1.064,-0.43711,-0.62689
47.84,-1.177,-0.36396,-0.81301
47.86,-1.1938,-0.29668,-0.89708
47.88,-1.1044,-0.23741,-0.86699
47.9,-0.91053,-0.18741,-0.72312
47.92,-0.62564,-0.14686,-0.47877
47.94,-0.27395,-0.11484,-0.15911
47.96,0.11198,-0.089444,0.20142
47.98,0.49485,-0.068019,0.56287
48,0.83681,-0.047501,0.88431
48.02,1.104,-0.024774,1.1288
48.04,1.2706,0.0029741,1.2676
48.06,1.3221,0.037956,1.2842
48.08,1.2573,0.081591,1.1757
48.1,1.0885,0.13443,0.95406
48.12,0.84018,0.19619,0.64399
48.14,0.54623,0.26588,0.28035
48.16,0.2459,0.34202,-0.096122
48.18,-0.020835,0.42283,-0.44367
48.2,-0.21786,0.50646,-0.72433
48.22,-0.31707,0.59111,-0.90817
48.24,-0.30134,0.67513,-0.97647
48.26,-0.16625,0.75707,-0.92332
48.28,0.079823,0.83562,-0.7558
48.3,0.41707,0.90957,-0.4925
48.32,0.81676,0.97772,-0.16096
48.34,1.2447,1.0388,0.20587
48.36,1.6649,1.0916,0.57332
48.38,2.0434,1.1346,0.90874
48.4,2.3511,1.1666,1.1845
48.42,2.5666,1.1862,1.3804
48.44,2.6766,1.1922,1.4844
48.46,2.6771,1.1838,1.4933
48.48,2.5721,1.1605,1.4117
48.5,2.3723,1.1221,1.2502
48.52,2.0931,1.0689,1.0242
48.54,1.7529,1.0019,0.75093
48.56,1.3707,0.92257,0.44812
48.58,0.96484,0.83271,0.13213
48.6,0.55155,0.73478,-0.18323
48.62,0.14431,0.6316,-0.48729
48.64,-0.24644,0.5263,-0.77273
48.66,-0.61309,0.42215,-1.0352
48.68,-0.95048,0.32238,-1.2729
48.7,-1.2552,0.22997,-1.4851
48.72,-1.5247,0.14735,-1.672
48.74,-1.7567,0.07626,-1.833
48.76,-1.9487,0.01752,-1.9662
48.78,-2.097,-0.029032,-2.068
48.8,-2.1973,-0.064523,-2.1327
48.82,-2.2443,-0.090909,-2.1534
48.84,-2.2333,-0.11073,-2.1225
48.86,-2.1602,-0.12676,-2.0334
48.88,-2.0238,-0.14167,-1.8822
48.9,-1.8268,-0.1576,-1.6692
48.92,-1.5767,-0.17596,-1.4008
48.94,-1.2869,-0.19718,-1.0897
48.96,-0.97585,-0.22068,-0.75517
48.98,-0.66625,-0.24505,-0.4212
49,-0.38267,-0.26822,-0.11446
49.02,-0.14867,-0.28785,0.13917
49.04,0.016493,-0.30165,0.31815
49.06,0.10089,-0.30779,0.40868
49.08,0.10219,-0.30507,0.40725
49.1,0.02856,-0.29315,0.32171
49.12,-0.1019,-0.27255,0.17066
49.14,-0.26348,-0.24454,-0.018944
49.16,-0.42649,-0.21096,-0.21553
49.18,-0.56161,-0.17401,-0.38759
49.2,-0.64434,-0.136,-0.50834
49.22,-0.6587,-0.09911,-0.55959
49.24,-0.59947,-0.065292,-0.53418
49.26,-0.47271,-0.036145,-0.43656
49.28,-0.29427,-0.012909,-0.28136
49.3,-0.086897,0.0035194,-0.090417
49.32,0.1238,0.012546,0.11125
49.34,0.31349,0.013842,0.29965
49.36,0.46272,0.0073187,0.4554
49.38,0.55932,-0.0068683,0.56618
49.4,0.59921,-0.028303,0.62752
49.42,0.5857,-0.056277,0.64198
49.44,0.52742,-0.089767,0.61719
49.46,0.4356,-0.12742,0.56302
49.48,0.32124,-0.16758,0.48882
49.5,0.19288,-0.20832,0.4012
49.52,0.055304,-0.24749,0.30279
49.54,-0.090472,-0.28283,0.19236
49.56,-0.24615,-0.31204,0.065883
49.58,-0.41427,-0.33285,-0.081417
49.6,-0.59593,-0.34318,-0.25276
49.62,-0.78878,-0.34118,-0.4476
49.64,-0.9855,-0.32542,-0.66008
49.66,-1.1732,-0.29497,-0.87825
49.68,-1.334,-0.24958,-1.0844
49.7,-1.446,-0.18977,-1.2563
49.72,-1.486,-0.11697,-1.3691
49.74,-1.4315,-0.033544,-1.398
49.76,-1.2638,0.057244,-1.321
49.78,-0.97029,0.15138,-1.1217
49.8,-0.54707,0.24435,-0.79142
49.82,-0.00029688,0.33142,-0.33171
49.84,0.65285,0.40806,0.24479
49.86,1.3842,0.47033,0.91385
49.88,2.1556,0.51518,1.6404
49.9,2.9211,0.5407,2.3804
49.92,3.6305,0.54627,3.0843
49.94,4.2331,0.53249,3.7006
49.96,4.6825,0.50103,4.1814
49.98,4.9417,0.45436,4.4873
50,4.9873,0.39541,4.5919
50.02,4.8127,0.32725,4.4854
50.04,4.4293,0.25279,4.1765
50.06,3.8666,0.17458,3.692
50.08,3.1687,0.094631,3.0741
50.1,2.3902,0.014469,2.3757
50.12,1.59,-0.064879,1.6548
50.14,0.82463,-0.14275,0.96739
50.16,0.14262,-0.21875,0.36137
50.18,-0.42088,-0.2926,-0.12828
50.2,-0.84676,-0.36407,-0.48269
50.22,-1.1327,-0.43294,-0.69972
50.24,-1.2913,-0.4989,-0.79241
50.26,-1.347,-0.56163,-0.7854
50.28,-1.3309,-0.62072,-0.71022
50.3,-1.2759,-0.67576,-0.60012
50.32,-1.2116,-0.72628,-0.48536
50.34,-1.1613,-0.7718,-0.3895
50.36,-1.1392,-0.81184,-0.32735
50.38,-1.1503,-0.84591,-0.30443
50.4,-1.1915,-0.87353,-0.318
50.42,-1.2534,-0.89421,-0.35917
50.44,-1.3232,-0.90753,-0.41564
50.46,-1.3875,-0.91306,-0.47443
50.48,-1.4347,-0.91041,-0.52433
50.5,-1.4567,-0.89916,-0.55752
50.52,-1.4493,-0.87891,-0.57041
50.54,-1.4128,-0.84925,-0.56354
50.56,-1.3505,-0.80979,-0.54076
50.58,-1.2681,-0.76019,-0.50789
50.6,-1.1714,-0.70026,-0.47112
50.62,-1.0655,-0.63007,-0.43544
50.64,-0.95332,-0.54999,-0.40332
50.66,-0.83474,-0.46086,-0.37388
50.68,-0.70659,-0.36395,-0.34264
50.7,-0.56298,-0.26101,-0.30198
50.72,-0.39639,-0.15418,-0.24222
50.74,-0.19917,-0.045871,-0.1533
50.76,0.034608,0.061388,-0.02678
50.78,0.30728,0.16514,0.14214
50.8,0.61594,0.26316,0.35278
50.82,0.95139,0.35358,0.59782
50.84,1.2979,0.43495,0.86297
50.86,1.634,0.5063,1.1277
50.88,1.9342,0.56706,1.3672
50.9,2.1717,0.61704,1.5547
50.92,2.3215,0.65631,1.6652
50.94,2.3636,0.68518,1.6784
50.96,2.2863,0.70411,1.5822
50.98,2.0876,0.7137,1.3739
51,1.7764,0.71469,1.0617
51.02,1.3719,0.70796,0.66391
51.04,0.90122,0.69452,0.2067
51.06,0.39689,0.67548,-0.2786
51.08,-0.1072,0.65203,-0.75923
51.1,-0.5793,0.62531,-1.2046
51.12,-0.99307,0.59636,-1.5894
51.14,-1.3299,0.56599,-1.8959
51.16,-1.5799,0.53472,-2.1146
51.18,-1.7417,0.50269,-2.2444
51.2,-1.8215,0.46972,-2.2912
51.22,-1.8304,0.43527,-2.2656
51.24,-1.7824,0.39859,-2.181
51.26,-1.6923,0.35881,-2.0511
51.28,-1.573,0.31507,-1.888
51.3,-1.4351,0.26669,-1.7018
51.32,-1.2864,0.21326,-1.4997
51.34,-1.1318,0.15478,-1.2866
51.36,-0.97475,0.091722,-1.0665
51.38,-0.81784,0.025072,-0.84291
51.4,-0.66431,-0.043683,-0.62063
51.42,-0.51865,-0.11259,-0.40606
51.44,-0.38701,-0.1793,-0.2077
51.46,-0.27703,-0.24123,-0.0358
51.48,-0.19717,-0.29568,0.098504
51.5,-0.15563,-0.34004,0.18441
51.52,-0.15904,-0.37203,0.21299
51.54,-0.21118,-0.38988,0.1787
51.56,-0.3118,-0.39251,0.080703
51.58,-0.45596,-0.3797,-0.076256
51.6,-0.63373,-0.35217,-0.28155
51.62,-0.83068,-0.31154,-0.51914
51.64,-1.029,-0.26022,-0.76873
51.66,-1.2089,-0.20125,-1.0077
51.68,-1.3513,-0.13799,-1.2133
51.7,-1.4395,-0.073792,-1.3657
51.72,-1.4617,-0.011739,-1.45
51.74,-1.413,0.045692,-1.4587
51.76,-1.2963,0.096802,-1.3931
51.78,-1.1223,0.14077,-1.2631
51.8,-0.9088,0.17766,-1.0865
51.82,-0.67843,0.20822,-0.88664
51.84,-0.45587,0.23375,-0.68962
51.86,-0.26443,0.25577,-0.52019
51.88,-0.12259,0.27576,-0.39836
51.9,-0.041285,0.29494,-0.33622
51.92,-0.021999,0.31406,-0.33606
51.94,-0.056403,0.33337,-0.38977
51.96,-0.1274,0.35262,-0.48003
51.98,-0.2116,0.37119,-0.58279
52,-0.28274,0.38823,-0.67097
52.02,-0.31564,0.40286,-0.7185
52.04,-0.2899,0.41435,-0.70425
52.06,-0.19284,0.42222,-0.61506
52.08,-0.021199,0.42631,-0.44751
52.1,0.21867,0.42675,-0.20808
52.12,0.51206,0.42389,0.08817
52.14,0.83829,0.41817,0.42013
52.16,1.1738,0.40997,0.76379
52.18,1.495,0.39952,1.0955
52.2,1.7815,0.38682,1.3947
52.22,2.0173,0.37161,1.6457
52.24,2.1919,0.35345,1.8384
52.26,2.2996,0.33179,1.9678
52.28,2.3391,0.30614,2.033
52.3,2.3114,0.27621,2.0352
52.32,2.2188,0.24207,1.9767
52.34,2.0637,0.20419,1.8595
52.36,1.8484,0.16351,1.6849
52.38,1.5755,0.1214,1.4541
52.4,1.2489,0.079478,1.1694
52.42,0.87457,0.039501,0.83507
52.44,0.46251,0.0031048,0.45941
52.46,0.02698,-0.028405,0.055386
52.48,-0.41311,-0.054251,-0.35886
52.5,-0.83483,-0.074319,-0.76052
52.52,-1.2127,-0.08922,-1.1235
52.54,-1.5209,-0.10025,-1.4207
52.56,-1.7357,-0.10927,-1.6264
52.58,-1.8381,-0.11848,-1.7196
52.6,-1.8167,-0.13019,-1.6865
52.62,-1.6694,-0.14649,-1.5229
52.64,-1.4046,-0.16906,-1.2356
52.66,-1.0415,-0.1989,-0.84259
52.68,-0.60877,-0.23623,-0.37254
52.7,-0.14277,-0.28044,0.13767
52.72,0.31599,-0.33014,0.64613
52.74,0.72671,-0.38328,1.11
52.76,1.0527,-0.43737,1.49
52.78,1.2653,-0.48965,1.755
52.8,1.3479,-0.53736,1.8853
52.82,1.2975,-0.57793,1.8754
52.84,1.1256,-0.6092,1.7348
52.86,0.85714,-0.62948,1.4866
52.88,0.52715,-0.63775,1.1649
52.9,0.17686,-0.6336,0.81046
52.92,-0.15152,-0.61733,0.46582
52.94,-0.41984,-0.58985,0.17001
52.96,-0.59841,-0.55261,-0.045802
52.98,-0.66906,-0.50752,-0.16154
53,-0.62653,-0.45681,-0.16973
53.02,-0.47808,-0.40283,-0.075257
53.04,-0.24154,-0.34795,0.10641
53.06,0.057767,-0.29438,0.35215
53.08,0.39054,-0.24404,0.63458
53.1,0.72701,-0.19845,0.92546
53.12,1.0398,-0.1587,1.1985
53.14,1.3061,-0.12544,1.4315
53.16,1.5082,-0.098873,1.6071
53.18,1.6346,-0.078886,1.7135
53.2,1.6787,-0.065076,1.7438
53.22,1.639,-0.056855,1.6959
53.24,1.5181,-0.053517,1.5717
53.26,1.3226,-0.054285,1.3769
53.28,1.0624,-0.058342,1.1208
53.3,0.75128,-0.064842,0.81612
53.32,0.40584,-0.072908,0.47875
53.34,0.045485,-0.081631,0.12712
53.36,-0.30875,-0.090079,-0.21867
53.38,-0.63539,-0.097312,-0.53808
53.4,-0.91409,-0.10242,-0.81168
53.42,-1.1272,-0.10456,-1.0227
53.44,-1.2614,-0.103,-1.1584
53.46,-1.3084,-0.097198,-1.2112
53.48,-1.266,-0.086787,-1.1792
53.5,-1.138,-0.071641,-1.0664
53.52,-0.93409,-0.051878,-0.88221
53.54,-0.66877,-0.027852,-0.64092
53.56,-0.36057,-0.00014679,-0.36042
53.58,-0.030737,0.030449,-0.061187
53.6,0.29817,0.062978,0.23519
53.62,0.60382,0.096352,0.50747
53.64,0.86569,0.1294,0.73629
53.66,1.0667,0.16095,0.90571
53.68,1.1944,0.18984,1.0046
53.7,1.2426,0.21504,1.0275
53.72,1.2112,0.23568,0.9755
53.74,1.1067,0.25109,0.85557
53.76,0.94079,0.26085,0.67994
53.78,0.72914,0.2648,0.46434
53.8,0.48888,0.26298,0.2259
53.82,0.23651,0.25564,-0.019121
53.84,-0.014213,0.24312,-0.25733
53.86,-0.25373,0.22586,-0.47959
53.88,-0.4772,0.20428,-0.68147
53.9,-0.68405,0.17874,-0.86279
53.92,-0.87668,0.14955,-1.0262
53.94,-1.0585,0.11696,-1.1755
53.96,-1.2322,0.081185,-1.3134
53.98,-1.3977,0.04246,-1.4402
54,-1.5517,0.0011366,-1.5528
54.02,-1.6875,-0.042261,-1.6452
54.04,-1.7961,-0.086959,-1.7091
54.06,-1.8682,-0.13189,-1.7363
54.08,-1.896,-0.1757,-1.7203
54.1,-1.8753,-0.21672,-1.6586
54.12,-1.8071,-0.25311,-1.554
54.14,-1.6974,-0.28291,-1.4145
54.16,-1.5572,-0.3042,-1.253
54.18,-1.4007,-0.31526,-1.0854
54.2,-1.2427,-0.31473,-0.92795
54.22,-1.0964,-0.30172,-0.79466
54.24,-0.97078,-0.27594,-0.69484
54.26,-0.86886,-0.23773,-0.63112
54.28,-0.78674,-0.18804,-0.5987
54.3,-0.71392,-0.12836,-0.58557
54.32,-0.63462,-0.060595,-0.57402
54.34,-0.53003,0.013097,-0.54313
54.36,-0.38132,0.0905,-0.47182
54.38,-0.17278,0.1695,-0.34228
54.4,0.10517,0.24821,-0.14304
54.42,0.45361,0.32508,0.12852
54.44,0.86377,0.39891,0.46487
54.46,1.317,0.46879,0.84822
54.48,1.7861,0.53405,1.252
54.5,2.2378,0.59414,1.6437
54.52,2.6369,0.64846,1.9885
54.54,2.95,0.6963,2.2537
54.56,3.1501,0.73676,2.4134
54.58,3.2202,0.76872,2.4515
54.6,3.1555,0.79091,2.3645
54.62,2.9643,0.80203,2.1623
54.64,2.6671,0.80086,1.8662
54.66,2.2933,0.78645,1.5069
54.68,1.8777,0.75829,1.1194
54.7,1.4551,0.71643,0.73871
54.72,1.0564,0.6615,0.3949
54.74,0.70396,0.59473,0.10922
54.76,0.40975,0.51789,-0.10813
54.78,0.1746,0.43306,-0.25846
54.8,-0.010641,0.34255,-0.35319
54.82,-0.16232,0.24862,-0.41093
54.84,-0.30025,0.15338,-0.45363
54.86,-0.44374,0.058663,-0.50241
54.88,-0.60797,-0.03401,-0.57396
54.9,-0.80136,-0.1234,-0.67796
54.92,-1.0244,-0.20847,-0.81592
54.94,-1.2698,-0.28824,-0.98156
54.96,-1.5241,-0.36167,-1.1624
54.98,-1.7701,-0.42761,-1.3425
55,-1.9899,-0.48475,-1.5052
55.02,-2.1673,-0.53167,-1.6357
55.04,-2.2905,-0.56704,-1.7234
55.06,-2.3526,-0.58973,-1.7628
55.08,-2.3526,-0.59909,-1.7535
55.1,-2.294,-0.59508,-1.6989
55.12,-2.1837,-0.57844,-1.6052
55.14,-2.0297,-0.55068,-1.479
55.16,-1.84,-0.51404,-1.326
55.18,-1.6205,-0.47123,-1.1493
55.2,-1.3752,-0.42525,-0.94997
55.22,-1.1059,-0.37899,-0.72687
55.24,-0.81333,-0.33497,-0.47836
55.26,-0.49918,-0.29509,-0.20408
55.28,-0.16729,-0.26048,0.093186
55.3,0.17462,-0.2314,0.40602
55.32,0.5142,-0.20743,0.72163
55.34,0.83467,-0.18754,1.0222
55.36,1.116,-0.1704,1.2864
55.38,1.3372,-0.15462,1.4918
55.4,1.479,-0.13902,1.618
55.42,1.5267,-0.12279,1.6495
55.44,1.4733,-0.1056,1.5789
55.46,1.3204,-0.087565,1.408
55.48,1.0793,-0.069224,1.1485
55.5,0.76962,-0.051339,0.82096
55.52,0.41754,-0.034733,0.45227
55.54,0.052383,-0.02012,0.072503
55.56,-0.29665,-0.00797,-0.28868
55.58,-0.60386,0.0015648,-0.60543
55.6,-0.84959,0.0086487,-0.85824
55.62,-1.0218,0.013696,-1.0355
55.64,-1.1163,0.017257,-1.1336
55.66,-1.1362,0.019869,-1.1561
55.68,-1.0902,0.021929,-1.1121
55.7,-0.99036,0.023577,-1.0139
55.72,-0.85046,0.024649,-0.87511
55.74,-0.68404,0.024683,-0.70872
55.76,-0.50339,0.022992,-0.52638
55.78,-0.31904,0.018785,-0.33783
55.8,-0.13981,0.011315,-0.15113
55.82,0.026815,3.053e-05,0.026785
55.84,0.17422,-0.015295,0.18952
55.86,0.2963,-0.034487,0.33078
55.88,0.3874,-0.05695,0.44435
55.9,0.44264,-0.081714,0.52435
55.92,0.45846,-0.10754,0.566
55.94,0.4334,-0.13308,0.56648
55.96,0.36882,-0.15704,0.52586
55.98,0.26956,-0.17832,0.44788
56,0.14406,-0.1962,0.34026
56.02,0.0042476,-0.21034,0.21459
56.04,-0.13524,-0.22086,0.085626
56.06,-0.25826,-0.22824,-0.030022
56.08,-0.34878,-0.23318,-0.1156
56.1,-0.39276,-0.23651,-0.15625
56.12,-0.38003,-0.23895,-0.14108
56.14,-0.30602,-0.24102,-0.065002
56.16,-0.17289,-0.24283,0.069947
56.18,0.0099957,-0.24413,0.25413
56.2,0.22655,-0.24425,0.4708
56.22,0.45547,-0.24218,0.69764
56.24,0.67255,-0.23674,0.90929
56.26,0.85378,-0.22673,1.0805
56.28,0.97852,-0.21109,1.1896
56.3,1.0326,-0.18908,1.2217
56.32,1.0106,-0.16034,1.1709
56.34,0.91687,-0.125,1.0419
56.36,0.76554,-0.083656,0.84919
56.38,0.5786,-0.03729,0.61589
56.4,0.38316,0.012804,0.37036
56.42,0.20784,0.065145,0.1427
56.44,0.078917,0.11819,-0.039274
56.46,0.016947,0.17044,-0.1535
56.48,0.03431,0.22053,-0.18622
56.5,0.13399,0.26726,-0.13327
56.52,0.30977,0.30968,9.7381e-05
56.54,0.54762,0.34705,0.20057
56.56,0.82801,0.37889,0.44912
56.58,1.1287,0.40495,0.72374
56.6,1.4274,0.42521,1.0021
56.62,1.7039,0.43987,1.264
56.64,1.9419,0.44933,1.4926
56.66,2.1293,0.45416,1.6752
56.68,2.2584,0.45499,1.8034
56.7,2.325,0.45254,1.8724
56.72,2.3278,0.44744,1.8804
56.74,2.2676,0.4402,1.8274
56.76,2.1467,0.43117,1.7155
56.78,1.9684,0.42046,1.5479
56.8,1.7377,0.40796,1.3298
56.82,1.4616,0.39339,1.0682
56.84,1.1492,0.37639,0.77286
56.86,0.81243,0.35659,0.45584
56.88,0.46533,0.33374,0.13159
56.9,0.12384,0.30779,-0.18395
56.92,-0.19562,0.27897,-0.47458
56.94,-0.47776,0.24776,-0.72552
56.96,-0.71016,0.21492,-0.92508
56.98,-0.88495,0.18136,-1.0663
57,-1,0.14806,-1.1481
57.02,-1.0595,0.11594,-1.1754
57.04,-1.0732,0.085739,-1.159
57.06,-1.0558,0.057942,-1.1137
57.08,-1.0239,0.032739,-1.0567
57.1,-0.9943,0.010036,-1.0043
57.12,-0.98065,-0.010475,-0.97017
57.14,-0.99169,-0.029217,-0.96247
57.16,-1.0296,-0.046602,-0.98304
57.18,-1.0899,-0.062913,-1.027
57.2,-1.1621,-0.078206,-1.0839
57.22,-1.2316,-0.092267,-1.1393
57.24,-1.2827,-0.10462,-1.1781
57.26,-1.3015,-0.1146,-1.1869
57.28,-1.2779,-0.12148,-1.1564
57.3,-1.2082,-0.12458,-1.0837
57.32,-1.0958,-0.12348,-0.9723
57.34,-0.95007,-0.1181,-0.83197
57.36,-0.78557,-0.10877,-0.6768
57.38,-0.61935,-0.096268,-0.52308
57.4,-0.46837,-0.081698,-0.38668
57.42,-0.34716,-0.066407,-0.28075
57.44,-0.26587,-0.051784,-0.21409
57.46,-0.22944,-0.039087,-0.19036
57.48,-0.23752,-0.029276,-0.20824
57.5,-0.28531,-0.022906,-0.2624
57.52,-0.36499,-0.020091,-0.3449
57.54,-0.4673,-0.020537,-0.44677
57.56,-0.58302,-0.023652,-0.55937
57.58,-0.70404,-0.0287,-0.67534
57.6,-0.82391,-0.034965,-0.78895
57.62,-0.93787,-0.041904,-0.89597
57.64,-1.0424,-0.049241,-0.9932
57.66,-1.1348,-0.057007,-1.0778
57.68,-1.2123,-0.065496,-1.1468
57.7,-1.2717,-0.075163,-1.1965
57.72,-1.3096,-0.086479,-1.2231
57.74,-1.3222,-0.099776,-1.2224
57.76,-1.3059,-0.1151,-1.1908
57.78,-1.2579,-0.13214,-1.1258
57.8,-1.1772,-0.15017,-1.027
57.82,-1.0645,-0.16813,-0.89635
57.84,-0.92292,-0.18469,-0.73823
57.86,-0.75793,-0.19847,-0.55946
57.88,-0.57673,-0.20814,-0.3686
57.9,-0.38769,-0.21262,-0.17507
57.92,-0.19932,-0.21121,0.011882
57.94,-0.019321,-0.20365,0.18433
57.96,0.14648,-0.19013,0.33661
57.98,0.2948,-0.17124,0.46604
58,0.4253,-0.14787,0.57317
58.02,0.54044,-0.12105,0.66149
58.04,0.64487,-0.091872,0.73674
58.06,0.74437,-0.061309,0.80568
58.08,0.84455,-0.030191,0.87474
58.1,0.94942,0.00084262,0.94857
58.12,1.0603,0.031314,1.029
58.14,1.1752,0.06084,1.1143
58.16,1.2885,0.089043,1.1995
58.18,1.3921,0.11546,1.2767
58.2,1.4762,0.1395,1.3367
58.22,1.5311,0.16038,1.3707
58.24,1.5487,0.17722,1.3715
58.26,1.524,0.18907,1.3349
58.28,1.4559,0.1951,1.2607
58.3,1.3468,0.19472,1.152
58.32,1.2023,0.18772,1.0146
58.34,1.0301,0.17436,0.85575
58.36,0.83789,0.15547,0.68242
58.38,0.63253,0.13233,0.50021
58.4,0.41909,0.10657,0.31251
58.42,0.20063,0.080045,0.12058
58.44,-0.021123,0.054528,-0.075651
58.46,-0.24459,0.031541,-0.27613
58.48,-0.46686,0.012138,-0.47899
58.5,-0.68227,-0.0032096,-0.67906
58.52,-0.8816,-0.014661,-0.86694
58.54,-1.052,-0.022943,-1.0291
58.56,-1.1782,-0.029215,-1.149
58.58,-1.2439,-0.034858,-1.209
58.6,-1.2349,-0.041246,-1.1936
58.62,-1.1413,-0.049518,-1.0918
58.64,-0.96053,-0.060406,-0.90013
58.66,-0.69828,-0.074123,-0.62416
58.68,-0.36955,-0.090349,-0.2792
58.7,0.0024037,-0.1083,0.11071
58.72,0.38811,-0.12689,0.515
58.74,0.75504,-0.14488,0.89992
58.76,1.0713,-0.16113,1.2324
58.78,1.3093,-0.17476,1.4841
58.8,1.4493,-0.18526,1.6346
58.82,1.4817,-0.1926,1.6743
58.84,1.4078,-0.19718,1.605
58.86,1.24,-0.19977,1.4398
58.88,0.99974,-0.20134,1.2011
58.9,0.71487,-0.20294,0.9178
58.92,0.41601,-0.20551,0.62152
58.94,0.13291,-0.20975,0.34266
58.96,-0.10905,-0.21604,0.107
58.98,-0.29156,-0.2244,-0.067161
59,-0.405,-0.23448,-0.17053
59.02,-0.44888,-0.24568,-0.20321
59.04,-0.43102,-0.2572,-0.17383
59.06,-0.3658,-0.26817,-0.097631
59.08,-0.27175,-0.27775,0.0059995
59.1,-0.16889,-0.28517,0.11628
59.12,-0.07633,-0.28987,0.21354
59.14,-0.010214,-0.29143,0.28121
59.16,0.017521,-0.28965,0.30718
59.18,-0.00022745,-0.28453,0.28431
59.2,-0.06574,-0.27622,0.21048
59.22,-0.17688,-0.26501,0.088136
59.24,-0.32767,-0.25133,-0.076336
59.26,-0.50891,-0.23571,-0.27321
59.28,-0.70871,-0.21875,-0.48996
59.3,-0.91292,-0.20114,-0.71178
59.32,-1.1057,-0.18358,-0.92215
59.34,-1.2704,-0.16678,-1.1036
59.36,-1.3905,-0.15141,-1.2391
59.38,-1.4512,-0.13807,-1.3132
59.4,-1.4416,-0.12722,-1.3144
59.42,-1.356,-0.11917,-1.2369
59.44,-1.1961,-0.11402,-1.082
59.46,-0.97131,-0.11168,-0.85964
59.48,-0.69914,-0.11179,-0.58735
59.5,-0.40339,-0.11379,-0.28961
59.52,-0.11183,-0.11685,0.0050206
59.54,0.14732,-0.11996,0.26728
59.56,0.34908,-0.12196,0.47104
59.58,0.47532,-0.12154,0.59686
59.6,0.51733,-0.11742,0.63475
59.62,0.47713,-0.10835,0.58548
59.64,0.3671,-0.093286,0.46039
59.66,0.20807,-0.071461,0.27953
59.68,0.026112,-0.042487,0.068599
59.7,-0.15125,-0.0064249,-0.14483
59.72,-0.29891,0.036196,-0.33511
59.74,-0.39736,0.084398,-0.48176
59.76,-0.43473,0.13683,-0.57156
59.78,-0.40748,0.19189,-0.59937
59.8,-0.31968,0.24786,-0.56754
59.82,-0.18127,0.30309,-0.48436
59.84,-0.0057188,0.35611,-0.36183
59.86,0.1924,0.40579,-0.21338
59.88,0.39945,0.45139,-0.051934
59.9,0.60401,0.49256,0.11145
59.92,0.79736,0.52931,0.26804
59.94,0.97325,0.56193,0.41133
59.96,1.1272,0.59079,0.53643
59.98,1.2557,0.61628,0.63944
60,1.3556,0.63865,0.7169
60.02,1.4237,0.65789,0.7658
60.04,1.4576,0.67371,0.7839
60.06,1.4561,0.68554,0.77054
60.08,1.4201,0.6926,0.72745
60.1,1.3535,0.69402,0.65952
60.12,1.2639,0.68895,0.57497
60.14,1.1617,0.67673,0.48494
60.16,1.0594,0.65704,0.40237
60.18,0.97014,0.62993,0.34022
60.2,0.90537,0.59589,0.30948
60.22,0.87298,0.55586,0.31712
60.24,0.87564,0.51107,0.36457
60.26,0.90988,0.46301,0.44687
60.28,0.96609,0.41317,0.55292
60.3,1.0296,0.363,0.66664
60.32,1.0827,0.31369,0.76902
60.34,1.1069,0.26611,0.84079
60.36,1.0859,0.22079,0.86511
60.38,1.0079,0.17788,0.83005
60.4,0.86768,0.13728,0.73039
60.42,0.66711,0.098673,0.56844
60.44,0.41542,0.061651,0.35377
60.46,0.12784,0.025825,0.10202
60.48,-0.1763,-0.0091106,-0.16719
60.5,-0.47603,-0.043336,-0.43269
60.52,-0.75129,-0.076899,-0.67439
60.54,-0.98525,-0.10974,-0.87551
60.56,-1.166,-0.14174,-1.0243
60.58,-1.2876,-0.17274,-1.1149
60.6,-1.3502,-0.2026,-1.1476
60.62,-1.3593,-0.23121,-1.1281
60.64,-1.3248,-0.25844,-1.0663
60.66,-1.2591,-0.28412,-0.97502
60.68,-1.176,-0.30803,-0.868
60.7,-1.0885,-0.32979,-0.75873
60.72,-1.008,-0.34889,-0.65909
60.74,-0.94315,-0.36466,-0.57849
60.76,-0.8997,-0.37636,-0.52335
60.78,-0.88005,-0.38319,-0.49686
60.8,-0.88352,-0.38447,-0.49905
60.82,-0.90663,-0.37968,-0.52695
60.84,-0.94351,-0.36858,-0.57492
60.86,-0.98641,-0.35126,-0.63515
60.88,-1.0263,-0.32818,-0.69812
60.9,-1.0535,-0.30011,-0.7534
60.92,-1.0585,-0.26807,-0.79045
60.94,-1.0328,-0.23325,-0.7996
60.96,-0.96996,-0.19683,-0.77313
60.98,-0.86623,-0.15992,-0.7063
61,-0.72159,-0.12346,-0.59814
61.02,-0.54006,-0.088132,-0.45192
61.04,-0.32966,-0.054435,-0.27523
61.06,-0.10196,-0.022658,-0.079302
61.08,0.12902,0.0070203,0.122
61.1,0.34829,0.034453,0.31383
61.12,0.5416,0.059447,0.48216
61.14,0.6973,0.081705,0.61559
61.16,0.80771,0.10081,0.7069
61.18,0.87023,0.11624,0.75399
61.2,0.88748,0.12741,0.76008
61.22,0.86685,0.13376,0.73309
61.24,0.81913,0.13483,0.68431
61.26,0.75677,0.13033,0.62644
61.28,0.6917,0.12018,0.57152
61.3,0.63343,0.10456,0.52887
61.32,0.58745,0.083829,0.50362
61.34,0.55444,0.058543,0.4959
61.36,0.53031,0.029358,0.50095
61.38,0.50709,-0.0030159,0.51011
61.4,0.47449,-0.037868,0.51236
61.42,0.42188,-0.074511,0.49639
61.44,0.34022,-0.11228,0.4525
61.46,0.22373,-0.15052,0.37425
61.48,0.070879,-0.18854,0.25942
61.5,-0.11535,-0.22557,0.11022
61.52,-0.32799,-0.26076,-0.067237
61.54,-0.55726,-0.29316,-0.2641
61.56,-0.79193,-0.32178,-0.47015
61.58,-1.0209,-0.34562,-0.67523
61.6,-1.2341,-0.36381,-0.8703
61.62,-1.4237,-0.37567,-1.048
61.64,-1.5834,-0.38079,-1.2026
61.66,-1.709,-0.37916,-1.3298
61.68,-1.7967,-0.37117,-1.4256
61.7,-1.8434,-0.35758,-1.4858
61.72,-1.8453,-0.33947,-1.5059
61.74,-1.7989,-0.31816,-1.4808
61.76,-1.7008,-0.29506,-1.4057
61.78,-1.549,-0.27148,-1.2775
61.8,-1.344,-0.24858,-1.0954
61.82,-1.0903,-0.2272,-0.86309
61.84,-0.79644,-0.20781,-0.58863
61.86,-0.47547,-0.19048,-0.28499
61.88,-0.14393,-0.17494,0.03101
61.9,0.17969,-0.16064,0.34033
61.92,0.47711,-0.14687,0.62398
61.94,0.73254,-0.13287,0.86541
61.96,0.93469,-0.11798,1.0527
61.98,1.0782,-0.10171,1.1799
62,1.164,-0.083848,1.2479
62.02,1.1989,-0.06445,1.2634
62.04,1.194,-0.043855,1.2379
62.06,1.1625,-0.022623,1.1851
62.08,1.1175,-0.0014505,1.119
62.1,1.07,0.018921,1.0511
62.12,1.027,0.037817,0.98915
62.14,0.99119,0.054721,0.93647
62.16,0.96124,0.069351,0.89189
62.18,0.93252,0.081705,0.85082
62.2,0.89879,0.092067,0.80672
62.22,0.85375,0.10098,0.75277
62.24,0.79249,0.1092,0.6833
62.26,0.71239,0.11755,0.59484
62.28,0.61345,0.12688,0.48657
62.3,0.49812,0.1379,0.36022
62.32,0.37063,0.15107,0.21956
62.34,0.23628,0.16655,0.06973
62.36,0.10079,0.18412,-0.083327
62.38,-0.030074,0.20318,-0.23325
62.4,-0.15052,0.22282,-0.37334
62.42,-0.25448,0.2419,-0.49638
62.44,-0.33528,0.25913,-0.5944
62.46,-0.38544,0.27327,-0.65871
62.48,-0.3969,0.28324,-0.68013
62.5,-0.3617,0.28819,-0.64989
62.52,-0.27324,0.28764,-0.56087
62.54,-0.12781,0.28143,-0.40924
62.56,0.073723,0.26975,-0.19603
62.58,0.32461,0.25307,0.071535
62.6,0.61155,0.23202,0.37953
62.62,0.91505,0.20735,0.70769
62.64,1.2107,0.17982,1.0309
62.66,1.4717,0.15014,1.3215
62.68,1.6715,0.11896,1.5526
62.7,1.7876,0.086868,1.7008
62.72,1.8042,0.054392,1.7498
62.74,1.7142,0.022032,1.6921
62.76,1.5207,-0.0097224,1.5304
62.78,1.2365,-0.04039,1.2769
62.8,0.88253,-0.069508,0.95204
62.82,0.48538,-0.096659,0.58204
62.84,0.074021,-0.1215,0.19552
62.86,-0.32345,-0.14378,-0.17966
62.88,-0.68267,-0.16337,-0.5193
62.9,-0.98524,-0.18022,-0.80502
62.92,-1.2198,-0.19435,-1.0255
62.94,-1.3823,-0.20577,-1.1765
62.96,-1.4749,-0.21445,-1.2605
62.98,-1.5051,-0.22028,-1.2849
63,-1.4835,-0.22301,-1.2605
63.02,-1.422,-0.22231,-1.1997
63.04,-1.3327,-0.21779,-1.1149
63.06,-1.2263,-0.20911,-1.0171
63.08,-1.1112,-0.19602,-0.9152
63.1,-0.99379,-0.17851,-0.81528
63.12,-0.87759,-0.15682,-0.72076
63.14,-0.76387,-0.13151,-0.63236
63.16,-0.65178,-0.1034,-0.54838
63.18,-0.53872,-0.073546,-0.46518
63.2,-0.42087,-0.043106,-0.37777
63.22,-0.29381,-0.013222,-0.28059
63.24,-0.15334,0.015097,-0.16844
63.26,0.0036253,0.04108,-0.037454
63.28,0.17804,0.064254,0.11379
63.3,0.36788,0.084462,0.28342
63.32,0.56755,0.10183,0.46573
63.34,0.76777,0.11668,0.65109
63.36,0.95604,0.12946,0.82658
63.38,1.1178,0.14062,0.97715
63.4,1.238,0.15056,1.0875
63.42,1.3034,0.15952,1.1439
63.44,1.3043,0.16764,1.1367
63.46,1.2366,0.1749,1.0617
63.48,1.1025,0.18124,0.9213
63.5,0.91123,0.18659,0.72465
63.52,0.67766,0.19092,0.48673
63.54,0.42099,0.19433,0.22666
63.56,0.16223,0.19699,-0.034759
63.58,-0.078399,0.1992,-0.2776
63.6,-0.28398,0.2013,-0.48528
63.62,-0.44274,0.20361,-0.64635
63.64,-0.54911,0.20637,-0.75549
63.66,-0.60376,0.2097,-0.81346
63.68,-0.61264,0.21356,-0.8262
63.7,-0.58543,0.21776,-0.80318
63.72,-0.53351,0.22198,-0.75549
63.74,-0.46807,0.22588,-0.69395
63.76,-0.39855,0.22909,-0.62764
63.78,-0.3317,0.23135,-0.56305
63.8,-0.27136,0.23248,-0.50384
63.82,-0.21889,0.23245,-0.45134
63.84,-0.17396,0.23131,-0.40527
63.86,-0.13555,0.22917,-0.36472
63.88,-0.10273,0.22613,-0.32887
63.9,-0.075197,0.22225,-0.29744
63.92,-0.05326,0.21744,-0.2707
63.94,-0.037522,0.21151,-0.24904
63.96,-0.028267,0.20418,-0.23245
63.98,-0.024844,0.19507,-0.21992
64,-0.025265,0.18385,-0.20912
64.02,-0.026193,0.17026,-0.19645
64.04,-0.023383,0.1542,-0.17758
64.06,-0.012525,0.13579,-0.14831
64.08,0.0096881,0.11539,-0.1057
64.1,0.044511,0.093579,-0.049068
64.12,0.090384,0.071126,0.019259
64.14,0.14267,0.048902,0.093771
64.16,0.19402,0.027805,0.16621
64.18,0.2353,0.0086709,0.22663
64.2,0.25702,-0.0078137,0.26483
64.22,0.25094,-0.021172,0.27211
64.24,0.21159,-0.031186,0.24277
64.26,0.13735,-0.037911,0.17526
64.28,0.031074,-0.041677,0.07275
64.3,-0.10016,-0.043058,-0.057099
64.32,-0.24579,-0.042828,-0.20296
64.34,-0.39317,-0.0419,-0.35127
64.36,-0.52913,-0.041253,-0.48788
64.38,-0.64163,-0.041852,-0.59978
64.4,-0.72114,-0.044575,-0.67657
64.42,-0.76166,-0.050136,-0.71152
64.44,-0.76116,-0.059028,-0.70213
64.46,-0.72161,-0.071477,-0.65013
64.48,-0.64848,-0.087423,-0.56106
64.5,-0.55002,-0.10653,-0.4435
64.52,-0.43633,-0.12819,-0.30814
64.54,-0.31834,-0.15163,-0.16671
64.56,-0.20689,-0.17591,-0.030977
64.58,-0.11179,-0.20005,0.088262
64.6,-0.041057,-0.2231,0.18204
64.62,-0.00017548,-0.24419,0.24401
64.64,0.0084553,-0.26261,0.27106
64.66,-0.014093,-0.27784,0.26374
64.68,-0.063158,-0.28957,0.22641
64.7,-0.13071,-0.29772,0.16701
64.72,-0.206,-0.30238,0.096376
64.74,-0.27659,-0.3038,0.027205
64.76,-0.32979,-0.30234,-0.027444
64.78,-0.35423,-0.29843,-0.055797
64.8,-0.34153,-0.2925,-0.049028
64.82,-0.28758,-0.28494,-0.0026372
64.84,-0.19338,-0.27608,0.082698
64.86,-0.065147,-0.26614,0.20099
64.88,0.086361,-0.25524,0.3416
64.9,0.24723,-0.24342,0.49066
64.92,0.40233,-0.23067,0.633
64.94,0.5374,-0.21693,0.75433
64.96,0.64109,-0.2022,0.84329
64.98,0.70648,-0.18652,0.89299
65,0.73179,-0.17007,0.90186
65.02,0.72037,-0.15316,0.87353
65.04,0.67975,-0.13623,0.81598
65.06,0.62017,-0.11983,0.74
65.08,0.55268,-0.10458,0.65726
65.1,0.48738,-0.091109,0.57849
65.12,0.43197,-0.079953,0.51192
65.14,0.3908,-0.071521,0.46232
65.16,0.36474,-0.066021,0.43076
65.18,0.35152,-0.063434,0.41495
65.2,0.34657,-0.063515,0.41008
65.22,0.34411,-0.065827,0.40994
65.24,0.33815,-0.069797,0.40795
65.26,0.32331,-0.074801,0.39811
65.28,0.29527,-0.080245,0.37551
65.3,0.25099,-0.085642,0.33663
65.32,0.18866,-0.090663,0.27932
65.34,0.10754,-0.095168,0.20271
65.36,0.007998,-0.099191,0.10719
65.38,-0.10848,-0.1029,-0.0055815
65.4,-0.23902,-0.10653,-0.13249
65.42,-0.37909,-0.11033,-0.26877
65.44,-0.52234,-0.11444,-0.4079
65.46,-0.66067,-0.11891,-0.54176
65.48,-0.78476,-0.12362,-0.66114
65.5,-0.88493,-0.1283,-0.75662
65.52,-0.9524,-0.13257,-0.81983
65.54,-0.98066,-0.13599,-0.84467
65.56,-0.96671,-0.13812,-0.82859
65.58,-0.91183,-0.13859,-0.77325
65.6,-0.82178,-0.13714,-0.68465
65.62,-0.70617,-0.13366,-0.5725
65.64,-0.57713,-0.1282,-0.44893
65.66,-0.44753,-0.1209,-0.32664
65.68,-0.32898,-0.112,-0.21698
65.7,-0.23005,-0.10181,-0.12824
65.72,-0.15502,-0.090589,-0.064427
65.74,-0.1035,-0.078607,-0.024896
65.76,-0.070894,-0.066057,-0.0048374
65.78,-0.049588,-0.053072,0.0034842
65.8,-0.030746,-0.039733,0.0089866
65.82,-0.0061887,-0.026064,0.019875
65.84,0.02993,-0.012049,0.041979
65.86,0.080006,0.0023697,0.077636
65.88,0.1426,0.017293,0.12531
65.9,0.21283,0.032869,0.17996
65.92,0.28337,0.049299,0.23407
65.94,0.34587,0.066825,0.27904
65.96,0.39241,0.085716,0.30669
65.98,0.41679,0.10622,0.31057
66,0.41535,0.12854,0.28681
66.02,0.38733,0.15273,0.2346
66.04,0.3348,0.1787,0.1561
66.06,0.26213,0.20612,0.056011
66.08,0.17545,0.23446,-0.059006
66.1,0.082017,0.263,-0.18098
66.12,-0.010328,0.29087,-0.3012
66.14,-0.0935,0.31717,-0.41067
66.16,-0.15949,0.34105,-0.50054
66.18,-0.20069,0.36183,-0.56252
66.2,-0.21033,0.37908,-0.58941
66.22,-0.18311,0.39266,-0.57577
66.24,-0.11595,0.40273,-0.51868
66.26,-0.0087897,0.4097,-0.41849
66.28,0.13477,0.41415,-0.27939
66.3,0.30719,0.41675,-0.10955
66.32,0.49728,0.41808,0.079203
66.34,0.69104,0.4186,0.27243
66.36,0.8731,0.41856,0.45455
66.38,1.0286,0.41793,0.61066
66.4,1.145,0.41647,0.72852
66.42,1.2138,0.41376,0.80006
66.44,1.2317,0.4093,0.82245
66.46,1.2008,0.40256,0.79827
66.48,1.128,0.39313,0.73488
66.5,1.0238,0.38077,0.64302
66.52,0.90032,0.36542,0.5349
66.54,0.76955,0.34728,0.42227
66.56,0.64133,0.32675,0.31458
66.58,0.5222,0.30439,0.21781
66.6,0.41488,0.28088,0.134
66.62,0.31849,0.25694,0.061555
66.64,0.22944,0.23327,-0.0038351
66.66,0.1427,0.21052,-0.067813
66.68,0.053284,0.18919,-0.13591
66.7,-0.042556,0.16968,-0.21224
66.72,-0.14637,0.15221,-0.29858
66.74,-0.2571,0.13687,-0.39397
66.76,-0.37112,0.12358,-0.4947
66.78,-0.48267,0.11214,-0.59481
66.8,-0.58449,0.10224,-0.68673
66.82,-0.66859,0.093504,-0.76209
66.84,-0.72703,0.085465,-0.81249
66.86,-0.75257,0.077647,-0.83022
66.88,-0.73936,0.069566,-0.80892
66.9,-0.68347,0.060765,-0.74424
66.92,-0.58353,0.050842,-0.63437
66.94,-0.44116,0.039472,-0.48063
66.96,-0.26141,0.02643,-0.28784
66.98,-0.052939,0.011603,-0.064542
67,0.17224,-0.0050077,0.17725
67.02,0.39934,-0.023285,0.42263
67.04,0.612,-0.043018,0.65501
67.06,0.79372,-0.063924,0.85764
67.08,0.92969,-0.085685,1.0154
67.1,1.0085,-0.10798,1.1165
67.12,1.0235,-0.13055,1.154
67.14,0.97351,-0.15316,1.1267
67.16,0.86323,-0.17569,1.0389
67.18,0.70214,-0.19808,0.90022
67.2,0.50335,-0.22034,0.7237
67.22,0.28181,-0.24249,0.5243
67.24,0.052449,-0.26452,0.31697
67.26,-0.1714,-0.28633,0.11493
67.28,-0.37914,-0.30773,-0.071408
67.3,-0.56336,-0.32836,-0.235
67.32,-0.71979,-0.34776,-0.37202
67.34,-0.84665,-0.36536,-0.48129
67.36,-0.94396,-0.38056,-0.5634
67.38,-1.0127,-0.39277,-0.61992
67.4,-1.0543,-0.40156,-0.65279
67.42,-1.0707,-0.40664,-0.66405
67.44,-1.064,-0.40798,-0.656
67.46,-1.0373,-0.40579,-0.63146
67.48,-0.99468,-0.40053,-0.59415
67.5,-0.94169,-0.39287,-0.54882
67.52,-0.88472,-0.38356,-0.50115
67.54,-0.83062,-0.37345,-0.45717
67.56,-0.78571,-0.3633,-0.42241
67.58,-0.75471,-0.35376,-0.40095
67.6,-0.73982,-0.3453,-0.39452
67.62,-0.74017,-0.33816,-0.40201
67.64,-0.75181,-0.33232,-0.41948
67.66,-0.76828,-0.32758,-0.4407
67.68,-0.78176,-0.32352,-0.45824
67.7,-0.78446,-0.31961,-0.46485
67.72,-0.77008,-0.31525,-0.45483
67.74,-0.73495,-0.30983,-0.42512
67.76,-0.67866,-0.3028,-0.37585
67.78,-0.60404,-0.29374,-0.3103
67.8,-0.5165,-0.28237,-0.23413
67.82,-0.42281,-0.26859,-0.15423
67.84,-0.3297,-0.25247,-0.077232
67.86,-0.2425,-0.23426,-0.0082424
67.88,-0.16413,-0.21434,0.050211
67.9,-0.09458,-0.19318,0.098595
67.92,-0.031088,-0.17127,0.14018
67.94,0.031178,-0.1491,0.18028
67.96,0.097988,-0.1271,0.22508
67.98,0.17476,-0.10555,0.28031
68,0.26534,-0.084634,0.34998
68.02,0.37108,-0.064399,0.43548
68.04,0.49033,-0.044777,0.53511
68.06,0.61847,-0.02563,0.6441
68.08,0.74836,-0.0068064,0.75516
68.1,0.87112,0.011805,0.85932
68.12,0.97721,0.030223,0.94699
68.14,1.0574,0.048333,1.0091
68.16,1.1038,0.06588,1.0379
68.18,1.1108,0.082488,1.0283
68.2,1.0753,0.097703,0.97758
68.22,0.99742,0.11107,0.88634
68.24,0.88041,0.12223,0.75818
68.26,0.73041,0.13098,0.59942
68.28,0.55605,0.13738,0.41867
68.3,0.36776,0.14176,0.226
68.32,0.17686,0.14473,0.032133
68.34,-0.0054811,0.14709,-0.15257
68.36,-0.16927,0.1498,-0.31907
68.38,-0.30668,0.1538,-0.46048
68.4,-0.41273,0.15988,-0.57261
68.42,-0.48559,0.16857,-0.65416
68.44,-0.52648,0.18006,-0.70654
68.46,-0.53902,0.19411,-0.73313
68.48,-0.52823,0.21011,-0.73834
68.5,-0.49939,0.22712,-0.72651
68.52,-0.45684,0.24397,-0.70081
68.54,-0.4031,0.25942,-0.66251
68.56,-0.3385,0.27225,-0.61074
68.58,-0.26135,0.28142,-0.54277
68.6,-0.1687,0.28616,-0.45486
68.62,-0.057572,0.28601,-0.34358
68.64,0.07369,0.28082,-0.20713
68.66,0.22416,0.2708,-0.046642
68.68,0.38949,0.25642,0.13307
68.7,0.56172,0.2384,0.32333
68.72,0.72981,0.21763,0.51218
68.74,0.8808,0.19514,0.68566
68.76,1.0014,0.17199,0.82944
68.78,1.08,0.14923,0.93073
68.8,1.1078,0.12785,0.97996
68.82,1.0807,0.10865,0.97201
68.84,0.9991,0.092254,0.90684
68.86,0.8684,0.078979,0.78943
68.88,0.69789,0.068861,0.62903
68.9,0.49974,0.061638,0.4381
68.92,0.28766,0.056789,0.23087
68.94,0.075671,0.053607,0.022065
68.96,-0.12306,0.051295,-0.17436
68.98,-0.297,0.049076,-0.34607
69,-0.43677,0.046296,-0.48307
69.02,-0.53556,0.042507,-0.57807
69.04,-0.58936,0.03751,-0.62687
69.06,-0.59714,0.03137,-0.62851
69.08,-0.56109,0.024374,-0.58546
69.1,-0.48662,0.016971,-0.50359
69.12,-0.38231,0.0096846,-0.39199
69.14,-0.25944,0.0030222,-0.26246
69.16,-0.13121,-0.0026029,-0.1286
69.18,-0.011534,-0.0069312,-0.0046029
69.2,0.086388,-0.0098883,0.096276
69.22,0.15164,-0.011586,0.16323
69.24,0.17696,-0.012301,0.18926
69.26,0.15969,-0.012425,0.17212
69.28,0.10217,-0.012411,0.11458
69.3,0.011329,-0.012706,0.024035
69.32,-0.10224,-0.01369,-0.088555
69.34,-0.22586,-0.015614,-0.21024
69.36,-0.34643,-0.018564,-0.32787
69.38,-0.45223,-0.022433,-0.4298
69.4,-0.5342,-0.026919,-0.50728
69.42,-0.58688,-0.031553,-0.55533
69.44,-0.60871,-0.035745,-0.57296
69.46,-0.60171,-0.038855,-0.56285
69.48,-0.57082,-0.040272,-0.53055
69.5,-0.52293,-0.039501,-0.48343
69.52,-0.46575,-0.036233,-0.42951
69.54,-0.40683,-0.030397,-0.37643
69.56,-0.35268,-0.022175,-0.33051
69.58,-0.30811,-0.011992,-0.29612
69.6,-0.27572,-0.00046085,-0.27525
69.62,-0.25569,0.011686,-0.26737
69.64,-0.24573,0.023686,-0.26942
69.66,-0.24127,0.034834,-0.2761
69.68,-0.23592,0.044551,-0.28047
69.7,-0.22218,0.052442,-0.27463
69.72,-0.19249,0.058317,-0.25081
69.74,-0.14031,0.062192,-0.2025
69.76,-0.06137,0.06427,-0.12564
69.78,0.045306,0.064896,-0.01959
69.8,0.17673,0.064518,0.11221
69.82,0.32583,0.063628,0.2622
69.84,0.48194,0.062716,0.41923
69.86,0.63196,0.062215,0.56975
69.88,0.76198,0.062461,0.69952
69.9,0.85913,0.063656,0.79548
69.92,0.91344,0.065839,0.8476
69.94,0.91921,0.068881,0.85032
69.96,0.87587,0.072496,0.80337
69.98,0.78802,0.076278,0.71175
70,0.66474,0.079753,0.58498
70.02,0.51822,0.08246,0.43576
70.04,0.36217,0.084024,0.27814
70.06,0.20994,0.084229,0.12571
70.08,0.073053,0.083067,-0.010014
70.1,-0.040021,0.080752,-0.12077
70.12,-0.12445,0.0777,-0.20215
70.14,-0.17914,0.074461,-0.2536
70.16,-0.2063,0.071637,-0.27794
70.18,-0.21071,0.06978,-0.28049
70.2,-0.19881,0.069294,-0.2681
70.22,-0.17764,0.070368,-0.24801
70.24,-0.15395,0.072943,-0.22689
70.26,-0.13332,0.076724,-0.21005
70.28,-0.11955,0.081225,-0.20077
70.3,-0.11414,0.085851,-0.19999
70.32,-0.11612,0.089989,-0.20611
70.34,-0.12215,0.093093,-0.21524
70.36,-0.12684,0.094758,-0.2216
70.38,-0.12358,0.09475,-0.21833
70.4,-0.10548,0.093021,-0.1985
70.42,-0.066632,0.089682,-0.15631
70.44,-0.0032957,0.084958,-0.088254
70.46,0.085058,0.079137,0.0059205
70.48,0.19514,0.072506,0.12264
70.5,0.31982,0.065305,0.25451
70.52,0.44872,0.057692,0.39103
70.54,0.56948,0.04972,0.51976
70.56,0.6694,0.041328,0.62807
70.58,0.7373,0.032357,0.70495
70.6,0.7652,0.022565,0.74264
70.62,0.74951,0.011659,0.73785
70.64,0.69158,-0.00066269,0.69224
70.66,0.59743,-0.014669,0.6121
70.68,0.47677,-0.030545,0.50732
70.7,0.3415,-0.048353,0.38985
70.72,0.20391,-0.067997,0.27191
70.74,0.075075,-0.089206,0.16428
70.76,-0.036533,-0.11154,0.075011
70.78,-0.12576,-0.13444,0.0086753
70.8,-0.19096,-0.15722,-0.033741
70.82,-0.23361,-0.17922,-0.054397
70.84,-0.25756,-0.1998,-0.057759
70.86,-0.26807,-0.21848,-0.049593
70.88,-0.2709,-0.23492,-0.035983
70.9,-0.27153,-0.24899,-0.022534
70.92,-0.27461,-0.26077,-0.013835
70.94,-0.28366,-0.27049,-0.013173
70.96,-0.30095,-0.27849,-0.022455
70.98,-0.32741,-0.28517,-0.042238
71,-0.36274,-0.29092,-0.071828
71.02,-0.40546,-0.29606,-0.1094
71.04,-0.45301,-0.30082,-0.15219
71.06,-0.50204,-0.30534,-0.1967
71.08,-0.54876,-0.30963,-0.23913
71.1,-0.58946,-0.31362,-0.27584
71.12,-0.62114,-0.31716,-0.30397
71.14,-0.64205,-0.32006,-0.32198
71.16,-0.65219,-0.32211,-0.33008
71.18,-0.65341,-0.32306,-0.33035
71.2,-0.64922,-0.32272,-0.3265
71.22,-0.64415,-0.32087,-0.32328
71.24,-0.64285,-0.31738,-0.32547
71.26,-0.64904,-0.31214,-0.3369
71.28,-0.66453,-0.30513,-0.3594
71.3,-0.6886,-0.29642,-0.39219
71.32,-0.7178,-0.28614,-0.43166
71.34,-0.74626,-0.2745,-0.47176
71.36,-0.7666,-0.26173,-0.50487
71.38,-0.77107,-0.24808,-0.52299
71.4,-0.75287,-0.23372,-0.51916
71.42,-0.70733,-0.21875,-0.48857
71.44,-0.63269,-0.20317,-0.42952
71.46,-0.53055,-0.18687,-0.34368
71.48,-0.40562,-0.16963,-0.23599
71.5,-0.26521,-0.15124,-0.11396
71.52,-0.11826,-0.13149,0.01323
71.54,0.025661,-0.11024,0.1359
71.56,0.15742,-0.087512,0.24493
71.58,0.26921,-0.063483,0.33269
71.6,0.35531,-0.038494,0.3938
71.62,0.41249,-0.013022,0.42551
71.64,0.44033,0.01238,0.42795
71.66,0.44118,0.037153,0.40403
71.68,0.42001,0.060806,0.3592
71.7,0.38386,0.082975,0.30089
71.72,0.34122,0.10346,0.23776
71.74,0.30102,0.12225,0.17877
71.76,0.27156,0.13946,0.1321
71.78,0.25939,0.15534,0.10406
71.8,0.26833,0.17015,0.098177
71.82,0.29878,0.18416,0.11462
71.84,0.34765,0.19755,0.15011
71.86,0.40874,0.21037,0.19837
71.88,0.47374,0.22256,0.25118
71.9,0.53365,0.23393,0.29972
71.92,0.58031,0.24419,0.33612
71.94,0.60781,0.25302,0.35479
71.96,0.61347,0.2601,0.35337
71.98,0.5981,0.26516,0.33295
72,0.56569,0.26802,0.29766
72.02,0.52228,0.26866,0.25362
72.04,0.47465,0.26717,0.20748
72.06,0.42876,0.26374,0.16502
72.08,0.38854,0.25872,0.12983
72.1,0.35514,0.25246,0.10268
72.12,0.32685,0.24539,0.081459
72.14,0.29966,0.23789,0.061767
72.16,0.2683,0.23033,0.037971
72.18,0.22747,0.22299,0.0044837
72.2,0.17305,0.21607,-0.04302
72.22,0.10301,0.20971,-0.10671
72.24,0.017831,0.20397,-0.18614
72.26,-0.079472,0.19884,-0.27831
72.28,-0.18382,0.19428,-0.3781
72.3,-0.28874,0.19025,-0.47899
72.32,-0.38716,0.18664,-0.5738
72.34,-0.47209,0.18339,-0.65548
72.36,-0.53725,0.18039,-0.71764
72.38,-0.57741,0.17755,-0.75496
72.4,-0.58865,0.17479,-0.76344
72.42,-0.5686,0.172,-0.74059
72.44,-0.51652,0.16909,-0.68562
72.46,-0.43349,0.16601,-0.5995
72.48,-0.32245,0.16266,-0.48511
72.5,-0.18821,0.15901,-0.34722
72.52,-0.037282,0.15498,-0.19226
72.54,0.12254,0.15053,-0.027985
72.56,0.28276,0.14557,0.13719
72.58,0.43487,0.13998,0.29489
72.6,0.57117,0.13365,0.43752
72.62,0.68535,0.12641,0.55894
72.64,0.773,0.11813,0.65487
72.66,0.8317,0.10871,0.72298
72.68,0.86093,0.098155,0.76277
72.7,0.86171,0.086556,0.77515
72.72,0.83612,0.074157,0.76196
72.74,0.78685,0.061334,0.72552
72.76,0.71684,0.048568,0.66827
72.78,0.62909,0.036402,0.59269
72.8,0.52659,0.025373,0.50122
72.82,0.41246,0.015942,0.39652
72.84,0.29003,0.0084388,0.28159
72.86,0.1629,0.003013,0.15989
72.88,0.035017,-0.00037668,0.035393
72.9,-0.089486,-0.0019515,-0.087535
72.92,-0.20641,-0.0020749,-0.20433
72.94,-0.31167,-0.0012005,-0.31047
72.96,-0.40148,0.00018523,-0.40167
72.98,-0.47245,0.0016126,-0.47407
73,-0.52171,0.0026656,-0.52438
73.02,-0.547,0.0030002,-0.55
73.04,-0.54685,0.0023486,-0.54919
73.06,-0.52081,0.00051293,-0.52132
73.08,-0.46977,-0.0026432,-0.46713
73.1,-0.39629,-0.0072002,-0.38909
73.12,-0.30478,-0.01318,-0.2916
73.14,-0.20151,-0.020539,-0.18097
73.16,-0.094368,-0.029155,-0.065213
73.18,0.0078166,-0.038824,0.04664
73.2,0.096153,-0.049258,0.14541
73.22,0.16277,-0.060104,0.22287
73.24,0.20183,-0.070973,0.27281
73.26,0.21039,-0.081476,0.29187
73.28,0.18875,-0.091264,0.28001
73.3,0.14037,-0.10006,0.24043
73.32,0.071314,-0.1077,0.17901
73.34,-0.010749,-0.11409,0.10334
73.36,-0.097699,-0.11925,0.021551
73.38,-0.18208,-0.12326,-0.058824
73.4,-0.25802,-0.12624,-0.13178
73.42,-0.32173,-0.12834,-0.19339
73.44,-0.37159,-0.12971,-0.24188
73.46,-0.40792,-0.1305,-0.27742
73.48,-0.43238,-0.13089,-0.30149
73.5,-0.44734,-0.13109,-0.31625
73.52,-0.4552,-0.13133,-0.32387
73.54,-0.45792,-0.13187,-0.32605
73.56,-0.45666,-0.13297,-0.32369
73.58,-0.45166,-0.13488,-0.31678
73.6,-0.44222,-0.13776,-0.30445
73.62,-0.42685,-0.14166,-0.28519
73.64,-0.40351,-0.14645,-0.25706
73.66,-0.36984,-0.15186,-0.21798
73.68,-0.32359,-0.15745,-0.16613
73.7,-0.26297,-0.16265,-0.10032
73.72,-0.18722,-0.16682,-0.020409
73.74,-0.097038,-0.16932,0.072281
73.76,0.0050544,-0.16959,0.17465
73.78,0.1145,-0.1672,0.2817
73.8,0.22487,-0.16189,0.38676
73.82,0.32832,-0.15359,0.48191
73.84,0.41647,-0.14241,0.55888
73.86,0.48146,-0.12866,0.61011
73.88,0.51711,-0.11273,0.62985
73.9,0.52003,-0.095141,0.61517
73.92,0.49023,-0.076426,0.56666
73.94,0.43146,-0.057137,0.48859
73.96,0.35077,-0.037803,0.38857
73.98,0.25776,-0.018911,0.27667
74,0.16325,-0.00089109,0.16414
74.02,0.077956,0.015888,0.062068
74.04,0.011044,0.031124,-0.020079
74.06,-0.030914,0.044583,-0.075497
74.08,-0.044656,0.056099,-0.10076
74.1,-0.030431,0.065571,-0.096002
74.12,0.0082594,0.072957,-0.064698
74.14,0.065298,0.07827,-0.012973
74.16,0.13284,0.081566,0.051278
74.18,0.20234,0.082931,0.11941
74.2,0.26553,0.082476,0.18305
74.22,0.31527,0.080324,0.23495
74.24,0.3463,0.076608,0.26969
74.26,0.3556,0.071468,0.28414
74.28,0.34262,0.065057,0.27756
74.3,0.3091,0.057543,0.25155
74.32,0.25874,0.049117,0.20962
74.34,0.19657,0.039994,0.15658
74.36,0.1282,0.030409,0.097788
74.38,0.058965,0.020608,0.038357
74.4,-0.0067816,0.010827,-0.017608
74.42,-0.066269,0.0012667,-0.067536
74.44,-0.11856,-0.0079317,-0.11063
74.46,-0.16449,-0.016712,-0.14778
74.48,-0.20625,-0.025113,-0.18114
74.5,-0.24671,-0.033269,-0.21344
74.52,-0.28868,-0.041387,-0.2473
74.54,-0.33414,-0.049709,-0.28443
74.56,-0.38367,-0.058458,-0.32521
74.58,-0.43625,-0.067783,-0.36847
74.6,-0.48934,-0.077709,-0.41163
74.62,-0.53927,-0.088095,-0.45117
74.64,-0.58184,-0.09863,-0.48321
74.66,-0.61305,-0.10885,-0.5042
74.68,-0.62964,-0.11817,-0.51147
74.7,-0.62963,-0.12599,-0.50363
74.72,-0.61243,-0.13172,-0.48071
74.74,-0.57892,-0.1349,-0.44401
74.76,-0.53117,-0.13523,-0.39594
74.78,-0.47219,-0.1326,-0.33959
74.8,-0.40552,-0.12711,-0.27841
74.82,-0.33492,-0.11901,-0.21591
74.84,-0.26401,-0.10871,-0.15531
74.86,-0.19603,-0.09663,-0.099398
74.88,-0.13353,-0.083241,-0.050286
74.9,-0.078183,-0.068961,-0.0092225
74.92,-0.030608,-0.05416,0.023552
74.94,0.0097485,-0.03915,0.048898
74.96,0.04455,-0.024191,0.068741
74.98,0.076355,-0.0095096,0.085865
75,0.10821,0.0046879,0.10352
75.02,0.14311,0.018213,0.1249
75.04,0.18339,0.030896,0.15249
75.06,0.23015,0.042603,0.18755
75.08,0.28294,0.05324,0.2297
75.1,0.33965,0.062775,0.27688
75.12,0.39681,0.071224,0.32559
75.14,0.45011,0.078649,0.37146
75.16,0.49519,0.085132,0.41006
75.18,0.5284,0.090749,0.43765
75.2,0.54748,0.095545,0.45194
75.22,0.5519,0.099527,0.45238
75.24,0.54289,0.10266,0.44023
75.26,0.52303,0.1049,0.41813
75.28,0.49568,0.10619,0.38948
75.3,0.46414,0.10653,0.35761
75.32,0.43103,0.10595,0.32508
75.34,0.39773,0.10458,0.29315
75.36,0.36421,0.10259,0.26162
75.38,0.32917,0.10016,0.22901
75.4,0.29049,0.097497,0.19299
75.42,0.24578,0.094733,0.15105
75.44,0.19306,0.091944,0.10112
75.46,0.13124,0.089122,0.042122
75.48,0.060478,0.086197,-0.025719
75.5,-0.017745,0.083064,-0.10081
75.52,-0.10072,0.079629,-0.18035
75.54,-0.18483,0.075853,-0.26068
75.56,-0.26591,0.071777,-0.33769
75.58,-0.33971,0.067529,-0.40724
75.6,-0.40223,0.06331,-0.46554
75.62,-0.45006,0.059356,-0.50942
75.64,-0.48064,0.05588,-0.53652
75.66,-0.49246,0.053024,-0.54548
75.68,-0.48514,0.050821,-0.53596
75.7,-0.45953,0.04917,-0.5087
75.72,-0.41769,0.047849,-0.46554
75.74,-0.3627,0.046544,-0.40925
75.76,-0.29851,0.044904,-0.34341
75.78,-0.22951,0.042596,-0.27211
75.8,-0.16018,0.039367,-0.19955
75.82,-0.094583,0.035082,-0.12967
75.84,-0.03595,0.029751,-0.065702
75.86,0.013609,0.023533,-0.0099246
75.88,0.053271,0.01672,0.036551
75.9,0.083448,0.009707,0.073741
75.92,0.10554,0.0029593,0.10258
75.94,0.12155,-0.00303,0.12458
75.96,0.13358,-0.0077764,0.14135
75.98,0.14333,-0.01084,0.15417
76,0.15174,-0.011856,0.1636
76.02,0.15867,-0.010569,0.16924
76.04,0.16293,-0.0068492,0.16978
76.06,0.16242,-0.00072136,0.16314
76.08,0.15456,0.007632,0.14693
76.1,0.13686,0.017871,0.11899
76.12,0.10758,0.029519,0.078057
76.14,0.066312,0.041998,0.024314
76.16,0.014554,0.054677,-0.040123
76.18,-0.044091,0.066933,-0.11102
76.2,-0.10396,0.078209,-0.18217
76.22,-0.15776,0.088061,-0.24582
76.24,-0.19739,0.09619,-0.29358
76.26,-0.21494,0.10245,-0.31739
76.28,-0.20397,0.10684,-0.31081
76.3,-0.1606,0.10945,-0.27004
76.32,-0.084413,0.11044,-0.19485
76.34,0.021053,0.10997,-0.088921
76.36,0.14844,0.10821,0.040236
76.38,0.28725,0.10523,0.18202
76.4,0.42504,0.10108,0.32396
76.42,0.54902,0.09578,0.45324
76.44,0.64768,0.089336,0.55835
76.46,0.71236,0.081788,0.63057
76.48,0.73825,0.073231,0.66502
76.5,0.72492,0.063832,0.66109
76.52,0.67614,0.05383,0.62231
76.54,0.59903,0.043517,0.55552
76.56,0.50282,0.033203,0.46962
76.58,0.39734,0.023183,0.37415
76.6,0.2916,0.013701,0.2779
76.62,0.19269,0.0049202,0.18777
76.64,0.10506,-0.003084,0.10814
76.66,0.030436,-0.010328,0.040764
76.68,-0.031795,-0.016903,-0.014892
76.7,-0.083827,-0.022955,-0.060872
76.72,-0.12849,-0.02866,-0.099827
76.74,-0.1683,-0.034199,-0.1341
76.76,-0.20477,-0.039744,-0.16503
76.78,-0.23798,-0.045448,-0.19253
76.8,-0.26654,-0.05143,-0.21511
76.82,-0.28797,-0.057779,-0.23019
76.84,-0.29921,-0.064545,-0.23467
76.86,-0.29739,-0.07173,-0.22566
76.88,-0.28048,-0.079285,-0.20119
76.9,-0.24789,-0.087101,-0.16079
76.92,-0.20079,-0.095008,-0.10578
76.94,-0.14212,-0.10278,-0.039344
76.96,-0.076406,-0.11013,0.033728
76.98,-0.0092597,-0.11679,0.10753
77,0.053248,-0.12245,0.1757
77.02,0.10529,-0.12688,0.23216
77.04,0.14193,-0.12988,0.27181
77.06,0.15972,-0.13136,0.29108
77.08,0.15699,-0.13133,0.28832
77.1,0.13403,-0.12986,0.2639
77.12,0.092944,-0.12714,0.22009
77.14,0.037345,-0.12339,0.16074
77.16,-0.028124,-0.11888,0.090756
77.18,-0.098339,-0.11389,0.015553
77.2,-0.16825,-0.10871,-0.059541
77.22,-0.23337,-0.10361,-0.12976
77.24,-0.29011,-0.098843,-0.19126
77.26,-0.33596,-0.094621,-0.24133
77.28,-0.36955,-0.091129,-0.27842
77.3,-0.39054,-0.088497,-0.30205
77.32,-0.3994,-0.086793,-0.31261
77.34,-0.39716,-0.086011,-0.31115
77.36,-0.3852,-0.086067,-0.29913
77.38,-0.36503,-0.086795,-0.27823
77.4,-0.33813,-0.087963,-0.25016
77.42,-0.3059,-0.089292,-0.2166
77.44,-0.26961,-0.090483,-0.17913
77.46,-0.23047,-0.091251,-0.13922
77.48,-0.18963,-0.091354,-0.098277
77.5,-0.14827,-0.090615,-0.057655
77.52,-0.10764,-0.088936,-0.018707
77.54,-0.069105,-0.086302,0.017197
77.56,-0.034111,-0.082772,0.048661
77.58,-0.0041752,-0.078469,0.074294
77.6,0.019214,-0.073569,0.092783
77.62,0.034719,-0.068285,0.103
77.64,0.041311,-0.062858,0.10417
77.66,0.038443,-0.057547,0.09599
77.68,0.026205,-0.052621,0.078826
77.7,0.0054424,-0.048336,0.053779
77.72,-0.022205,-0.044922,0.022716
77.74,-0.054367,-0.042546,-0.011821
77.76,-0.088112,-0.04129,-0.046821
77.78,-0.12023,-0.041124,-0.079104
77.8,-0.14757,-0.041889,-0.10568
77.82,-0.16745,-0.043305,-0.12415
77.84,-0.178,-0.044993,-0.133
77.86,-0.1784,-0.046514,-0.13188
77.88,-0.16908,-0.047428,-0.12166
77.9,-0.15168,-0.047344,-0.10434
77.92,-0.12883,-0.045973,-0.082852
77.94,-0.10383,-0.043156,-0.06067
77.96,-0.080227,-0.038875,-0.041353
77.98,-0.061318,-0.033227,-0.028091
78,-0.049677,-0.0264,-0.023278
78.02,-0.046806,-0.018616,-0.02819
78.04,-0.052914,-0.010096,-0.042818
78.06,-0.066883,-0.0010235,-0.065859
78.08,-0.086429,0.0084704,-0.094899
78.1,-0.10843,0.018298,-0.12673
78.12,-0.12939,0.028398,-0.15779
78.14,-0.14592,0.038704,-0.18463
78.16,-0.15527,0.049122,-0.20439
78.18,-0.15562,0.059513,-0.21514
78.2,-0.14636,0.069697,-0.21606
78.22,-0.12801,0.079467,-0.20747
78.24,-0.10201,0.088618,-0.19063
78.26,-0.070358,0.096982,-0.16734
78.28,-0.035097,0.10445,-0.13954
78.3,0.0021421,0.11098,-0.10884
78.32,0.040489,0.11663,-0.07614
78.34,0.079985,0.12149,-0.041504
78.36,0.12149,0.1257,-0.0042141
78.38,0.16635,0.12942,0.03693
78.4,0.2159,0.13277,0.083131
78.42,0.27088,0.13585,0.13504
78.44,0.33097,0.13873,0.19224
78.46,0.39439,0.14144,0.25295
78.48,0.45791,0.14399,0.31392
78.5,0.51711,0.14636,0.37075
78.52,0.56687,0.14853,0.41835
78.54,0.60218,0.15044,0.45174
78.56,0.61886,0.15202,0.46684
78.58,0.61433,0.15319,0.46115
78.6,0.58807,0.1538,0.43426
78.62,0.54177,0.15373,0.38804
78.64,0.47923,0.15283,0.32639
78.66,0.40578,0.151,0.25478
78.68,0.32766,0.14819,0.17948
78.7,0.25114,0.14442,0.10673
78.72,0.18176,0.13982,0.041938
78.74,0.12364,0.13459,-0.010941
78.76,0.079153,0.12897,-0.049819
78.78,0.048671,0.12324,-0.074572
78.8,0.030751,0.11763,-0.086876
78.82,0.022453,0.11228,-0.089828
78.84,0.019841,0.10726,-0.087416
78.86,0.01857,0.10251,-0.083936
78.88,0.014475,0.097881,-0.083406
78.9,0.0041016,0.09318,-0.089078
78.92,-0.014871,0.088186,-0.10306
78.94,-0.043369,0.08271,-0.12608
78.96,-0.080828,0.076628,-0.15746
78.98,-0.1253,0.069894,-0.19519
79,-0.17371,0.062545,-0.23625
79.02,-0.22228,0.054683,-0.27696
79.04,-0.26706,0.046449,-0.31351
79.06,-0.30441,0.037992,-0.34241
79.08,-0.33155,0.029449,-0.361
79.1,-0.34685,0.020926,-0.36778
79.12,-0.35001,0.012494,-0.3625
79.14,-0.34196,0.0041971,-0.34616
79.16,-0.32461,-0.0039454,-0.32066
79.18,-0.30033,-0.011923,-0.28841
79.2,-0.27148,-0.01973,-0.25175
79.22,-0.23983,-0.027364,-0.21247
79.24,-0.20626,-0.034827,-0.17144
79.26,-0.17059,-0.04213,-0.12846
79.28,-0.13169,-0.049294,-0.082399
79.3,-0.08793,-0.05635,-0.03158
79.32,-0.037671,-0.063329,0.025659
79.34,0.020049,-0.070255,0.090304
79.36,0.084965,-0.077128,0.16209
79.38,0.15521,-0.083923,0.23913
79.4,0.22723,-0.090582,0.31781
79.42,0.29603,-0.09702,0.39305
79.44,0.35576,-0.10313,0.45889
79.46,0.40046,-0.10882,0.50928
79.48,0.42497,-0.11398,0.53895
79.5,0.4257,-0.11854,0.54424
79.52,0.40125,-0.12244,0.52369
79.54,0.3527,-0.12561,0.47832
79.56,0.28347,-0.12803,0.4115
79.58,0.19892,-0.12961,0.32854
79.6,0.1056,-0.1303,0.2359
79.62,0.010379,-0.13001,0.14039
79.64,-0.080416,-0.12866,0.04824
79.66,-0.16171,-0.12618,-0.035527
79.68,-0.23013,-0.12257,-0.10756
79.7,-0.28413,-0.11787,-0.16626
79.72,-0.32382,-0.11221,-0.21161
79.74,-0.35049,-0.10576,-0.24472
79.76,-0.36603,-0.098786,-0.26724
79.78,-0.37234,-0.091545,-0.2808
79.8,-0.37086,-0.084311,-0.28655
79.82,-0.36225,-0.077328,-0.28492
79.84,-0.34642,-0.070794,-0.27562
79.86,-0.32273,-0.06485,-0.25788
79.88,-0.29039,-0.059589,-0.2308
79.9,-0.24897,-0.055059,-0.19391
79.92,-0.19879,-0.05128,-0.14751
79.94,-0.14125,-0.048248,-0.092998
79.96,-0.078885,-0.045946,-0.032939
79.98,-0.015224,-0.044333,0.029109
80,0.045624,-0.043339,0.088963
80.02,0.099484,-0.04286,0.14234
80.04,0.1427,-0.042746,0.18544
80.06,0.17265,-0.042813,0.21546
80.08,0.18815,-0.042853,0.231
80.1,0.18958,-0.042656,0.23223
80.12,0.17884,-0.042037,0.22087
80.14,0.15907,-0.040854,0.19992
80.16,0.13418,-0.03903,0.17321
80.18,0.10833,-0.036547,0.14488
80.2,0.085378,-0.033445,0.11882
80.22,0.068367,-0.029802,0.09817
80.24,0.059201,-0.025715,0.084916
80.26,0.05843,-0.02128,0.079711
80.28,0.065237,-0.016588,0.081825
80.3,0.077599,-0.01172,0.089319
80.32,0.092604,-0.0067548,0.099359
80.34,0.10688,-0.0017823,0.10866
80.36,0.11708,0.0030933,0.11399
80.38,0.12041,0.0077527,0.11265
80.4,0.11504,0.012075,0.10297
80.42,0.10048,0.015959,0.084526
80.44,0.077707,0.019352,0.058356
80.46,0.049111,0.022272,0.026839
80.48,0.018259,0.024826,-0.0065677
80.5,-0.010587,0.027207,-0.037794
80.52,-0.033065,0.029671,-0.062736
80.54,-0.045373,0.032501,-0.077874
80.56,-0.04488,0.035964,-0.080844
80.58,-0.030592,0.040256,-0.070848
80.6,-0.0033781,0.045467,-0.048845
80.62,0.034088,0.051557,-0.017469
80.64,0.077674,0.058352,0.019322
80.66,0.12238,0.06556,0.056822
80.68,0.1631,0.072804,0.090294
80.7,0.19535,0.079656,0.1157
80.72,0.21602,0.085685,0.13033
80.74,0.22374,0.090485,0.13325
80.76,0.2191,0.093705,0.12539
80.78,0.20445,0.09507,0.10938
80.8,0.18346,0.094391,0.08907
80.82,0.16039,0.091578,0.068809
80.84,0.13932,0.086645,0.052673
80.86,0.12341,0.079712,0.043694
80.88,0.11429,0.071011,0.043279
80.9,0.11176,0.060871,0.05089
80.92,0.11377,0.049705,0.064064
80.94,0.11675,0.037983,0.078764
80.96,0.11619,0.026191,0.089998
80.98,0.10741,0.014793,0.092617
81,0.08635,0.004188,0.082162
81.02,0.050285,-0.0053138,0.055598
81.04,-0.0016676,-0.013515,0.011847
81.06,-0.068316,-0.020329,-0.047987
81.08,-0.14649,-0.025772,-0.12072
81.1,-0.23144,-0.029937,-0.2015
81.12,-0.31742,-0.032979,-0.28444
81.14,-0.39848,-0.035085,-0.36339
81.16,-0.46916,-0.036471,-0.43269
81.18,-0.52517,-0.037364,-0.4878
81.2,-0.56374,-0.038006,-0.52574
81.22,-0.58384,-0.038645,-0.5452
81.24,-0.58603,-0.039524,-0.54651
81.26,-0.57214,-0.040863,-0.53128
81.28,-0.54479,-0.042829,-0.50196
81.3,-0.50689,-0.045506,-0.46139
81.32,-0.46124,-0.04887,-0.41237
81.34,-0.41018,-0.052772,-0.35741
81.36,-0.35553,-0.056946,-0.29859
81.38,-0.29868,-0.061033,-0.23764
81.4,-0.24078,-0.064626,-0.17616
81.42,-0.18309,-0.067328,-0.11576
81.44,-0.12715,-0.0688,-0.058348
81.46,-0.07498,-0.068811,-0.0061699
81.48,-0.029021,-0.06726,0.03824
81.5,0.0080889,-0.064183,0.072272
81.52,0.033866,-0.059726,0.093591
81.54,0.04643,-0.054119,0.10055
81.56,0.044935,-0.047638,0.092572
81.58,0.029878,-0.040566,0.070444
81.6,0.0032349,-0.033176,0.036411
81.62,-0.031647,-0.025715,-0.0059315
81.64,-0.070375,-0.018409,-0.051966
81.66,-0.10802,-0.011463,-0.096554
81.68,-0.1397,-0.0050647,-0.13464
81.7,-0.1612,0.00062255,-0.16182
81.72,-0.16943,0.0054732,-0.17491
81.74,-0.16276,0.0094227,-0.17218
81.76,-0.14109,0.012491,-0.15358
81.78,-0.10573,0.014797,-0.12053
81.8,-0.059116,0.016566,-0.075683
81.82,-0.0043878,0.01811,-0.022498
81.84,0.055052,0.019799,0.035253
81.86,0.11592,0.022018,0.093903
81.88,0.17535,0.02512,0.15023
81.9,0.23104,0.029383,0.20166
81.92,0.28129,0.034984,0.24631
81.94,0.3249,0.041983,0.28292
81.96,0.36105,0.050329,0.31072
81.98,0.38913,0.05987,0.32926
82,0.40864,0.070381,0.33826
82.02,0.41908,0.081577,0.3375
82.04,0.42004,0.093132,0.32691
82.06,0.41123,0.10469,0.30654
82.08,0.39267,0.11587,0.2768
82.1,0.36484,0.12627,0.23857
82.12,0.32886,0.13552,0.19334
82.14,0.28658,0.14324,0.14334
82.16,0.2406,0.14912,0.091479
82.18,0.19423,0.15294,0.041298
82.2,0.15128,0.15456,-0.0032729
82.22,0.11577,0.15398,-0.038209
82.24,0.09154,0.15132,-0.059775
82.26,0.081821,0.14677,-0.064946
82.28,0.088777,0.14059,-0.051813
82.3,0.11312,0.13306,-0.019939
82.32,0.15382,0.12442,0.0294
82.34,0.20801,0.11486,0.093142
82.36,0.27109,0.10454,0.16655
82.38,0.33709,0.093539,0.24355
82.4,0.39918,0.081924,0.31725
82.42,0.45037,0.069769,0.3806
82.44,0.48433,0.057181,0.42715
82.46,0.49607,0.04432,0.45175
82.48,0.48255,0.031397,0.45115
82.5,0.44301,0.018666,0.42435
82.52,0.37907,0.0063953,0.37267
82.54,0.2944,-0.0051622,0.29956
82.56,0.19431,-0.015792,0.21011
82.58,0.084993,-0.025339,0.11033
82.6,-0.027217,-0.033707,0.0064906
82.62,-0.1365,-0.04086,-0.095645
82.64,-0.23811,-0.046801,-0.19131
82.66,-0.32862,-0.051564,-0.27706
82.68,-0.40595,-0.055196,-0.35075
82.7,-0.46914,-0.057755,-0.41139
82.72,-0.51802,-0.059314,-0.4587
82.74,-0.55271,-0.059964,-0.49275
82.76,-0.57332,-0.059823,-0.5135
82.78,-0.57964,-0.059038,-0.5206
82.8,-0.57115,-0.057788,-0.51336
82.82,-0.54713,-0.056268,-0.49086
82.84,-0.50701,-0.054673,-0.45234
82.86,-0.45073,-0.053188,-0.39754
82.88,-0.37911,-0.051965,-0.32714
82.9,-0.29417,-0.051117,-0.24305
82.92,-0.19918,-0.050713,-0.14847
82.94,-0.098611,-0.050785,-0.047826
82.96,0.0022639,-0.051334,0.053598
82.98,0.097796,-0.052341,0.15014
83,0.18257,-0.053771,0.23634
83.02,0.25198,-0.055575,0.30755
83.04,0.30274,-0.057695,0.36044
83.06,0.33324,-0.060055,0.3933
83.08,0.34365,-0.062562,0.40621
83.1,0.33585,-0.065105,0.40095
83.12,0.31314,-0.067569,0.38071
83.14,0.27977,-0.069834,0.3496
83.16,0.24035,-0.071802,0.31215
83.18,0.19932,-0.0734,0.27272
83.2,0.16039,-0.074594,0.23498
83.22,0.12618,-0.07539,0.20157
83.24,0.097973,-0.075828,0.1738
83.26,0.075751,-0.075974,0.15173
83.28,0.058335,-0.075901,0.13424
83.3,0.04374,-0.075678,0.11942
83.32,0.029602,-0.075358,0.10496
83.34,0.013628,-0.074969,0.088597
83.36,-0.0059956,-0.074518,0.068522
83.38,-0.030325,-0.073995,0.04367
83.4,-0.059521,-0.073376,0.013855
83.42,-0.092891,-0.072635,-0.020256
83.44,-0.12906,-0.071743,-0.057318
83.46,-0.16626,-0.07067,-0.095586
83.48,-0.20262,-0.069385,-0.13323
83.5,-0.23647,-0.067851,-0.16862
83.52,-0.26653,-0.066019,-0.20051
83.54,-0.29196,-0.063831,-0.22812
83.56,-0.31232,-0.061222,-0.2511
83.58,-0.32745,-0.058121,-0.26933
83.6,-0.33722,-0.054464,-0.28276
83.62,-0.34142,-0.050205,-0.29122
83.64,-0.3396,-0.045317,-0.29428
83.66,-0.3311,-0.03981,-0.29129
83.68,-0.31515,-0.033728,-0.28142
83.7,-0.2911,-0.027157,-0.26395
83.72,-0.25867,-0.020218,-0.23846
83.74,-0.2182,-0.013066,-0.20513
83.76,-0.17078,-0.0058808,-0.1649
83.78,-0.11836,0.0011489,-0.11951
83.8,-0.063517,0.0078381,-0.071355
83.82,-0.009277,0.014024,-0.023301
83.84,0.041313,0.019583,0.02173
83.86,0.085582,0.024443,0.06114
83.88,0.12161,0.028592,0.093016
83.9,0.14848,0.032078,0.1164
83.92,0.16637,0.034997,0.13138
83.94,0.17651,0.037474,0.13903
83.96,0.18083,0.039639,0.14119
83.98,0.18167,0.041601,0.14007
84,0.18131,0.043423,0.13788
84.02,0.18154,0.045113,0.13643
84.04,0.18345,0.046616,0.13683
84.06,0.18719,0.047828,0.13936
84.08,0.19208,0.048617,0.14346
84.1,0.19676,0.048849,0.14791
84.12,0.19954,0.048417,0.15112
84.14,0.19873,0.047269,0.15146
84.16,0.19303,0.04542,0.14761
84.18,0.18172,0.042959,0.13876
84.2,0.16484,0.040042,0.1248
84.22,0.14312,0.036878,0.10624
84.24,0.11781,0.033705,0.08411
84.26,0.090464,0.030769,0.059695
84.28,0.062568,0.028301,0.034267
84.3,0.035333,0.026495,0.0088382
84.32,0.0094817,0.025496,-0.016015
84.34,-0.014805,0.025389,-0.040194
84.36,-0.037815,0.02619,-0.064004
84.38,-0.060117,0.027848,-0.087965
84.4,-0.082303,0.030247,-0.11255
84.42,-0.10471,0.033211,-0.13792
84.44,-0.1272,0.036517,-0.16372
84.46,-0.14901,0.039914,-0.18893
84.48,-0.16876,0.043136,-0.2119
84.5,-0.18457,0.045929,-0.2305
84.52,-0.19432,0.048067,-0.24239
84.54,-0.19597,0.049369,-0.24534
84.56,-0.18789,0.049707,-0.2376
84.58,-0.16921,0.04901,-0.21822
84.6,-0.13998,0.047262,-0.18724
84.62,-0.10133,0.044496,-0.14583
84.64,-0.055381,0.040791,-0.096172
84.66,-0.005057,0.036259,-0.041316
84.68,0.046174,0.031054,0.01512
84.7,0.094675,0.025359,0.069316
84.72,0.13701,0.019397,0.11761
84.74,0.17027,0.013419,0.15685
84.76,0.19234,0.0077006,0.18464
84.78,0.20202,0.0025211,0.1995
84.8,0.19909,-0.0018575,0.20094
84.82,0.18417,-0.0052196,0.18939
84.84,0.15861,-0.0074249,0.16603
84.86,0.1242,-0.0084302,0.13263
84.88,0.082997,-0.0083015,0.091298
84.9,0.037053,-0.0072114,0.044265
84.92,-0.011685,-0.0054208,-0.0062646
84.94,-0.061465,-0.0032488,-0.058217
84.96,-0.11071,-0.0010333,-0.10967
84.98,-0.15792,0.00090878,-0.15883
85,-0.2016,0.0023172,-0.20392
85.02,-0.24013,0.0030128,-0.24314
85.04,-0.27168,0.0029094,-0.27459
85.06,-0.29429,0.0020111,-0.2963
85.08,-0.30593,0.00039861,-0.30633
85.1,-0.30476,-0.0017917,-0.30297
85.12,-0.28939,-0.004391,-0.285
85.14,-0.25921,-0.00722,-0.25199
85.16,-0.21461,-0.010105,-0.20451
85.18,-0.15724,-0.012891,-0.14435
85.2,-0.089992,-0.015441,-0.074551
85.22,-0.016855,-0.017644,0.00078903
85.24,0.05737,-0.019405,0.076775
85.26,0.12755,-0.020653,0.1482
85.28,0.18875,-0.021334,0.21008
85.3,0.23681,-0.021415,0.25823
85.32,0.26882,-0.020891,0.28971
85.34,0.28339,-0.019786,0.30318
85.36,0.28083,-0.018159,0.29899
85.38,0.26298,-0.016107,0.27909
85.4,0.2329,-0.013759,0.24666
85.42,0.1944,-0.011271,0.20567
85.44,0.15148,-0.0088166,0.1603
85.46,0.10784,-0.0065681,0.11441
85.48,0.066421,-0.0046812,0.071102
85.5,0.029234,-0.0032758,0.03251
85.52,-0.0027086,-0.0024198,-0.00028879
85.54,-0.029228,-0.0021186,-0.027109
85.56,-0.050684,-0.002312,-0.048372
85.58,-0.067624,-0.0028794,-0.064744
85.6,-0.080463,-0.0036539,-0.076809
85.62,-0.089262,-0.004444,-0.084818
85.64,-0.093661,-0.0050584,-0.088603
85.66,-0.09298,-0.0053318,-0.087649
85.68,-0.086453,-0.0051465,-0.081306
85.7,-0.073537,-0.0044457,-0.069092
85.72,-0.054229,-0.0032381,-0.050991
85.74,-0.029281,-0.0015917,-0.027689
85.76,-0.00028099,0.00037927,-0.00066026
85.78,0.03045,0.0025339,0.027917
85.8,0.060133,0.0047241,0.055408
85.82,0.085921,0.0068124,0.079109
85.84,0.10536,0.0086842,0.096671
85.86,0.11676,0.010255,0.10651
85.88,0.11957,0.011469,0.1081
85.9,0.11438,0.012299,0.10208
85.92,0.10295,0.012743,0.090207
85.94,0.087884,0.012817,0.075067
85.96,0.072254,0.012554,0.0597
85.98,0.059137,0.012008,0.047129
86,0.051162,0.011247,0.039915
86.02,0.050148,0.010358,0.039789
86.04,0.056877,0.0094424,0.047434
86.06,0.071026,0.0086048,0.062421
86.08,0.091261,0.0079473,0.083314
86.1,0.11545,0.0075544,0.1079
86.12,0.14099,0.0074811,0.13351
86.14,0.16511,0.0077435,0.15736
86.16,0.18519,0.0083133,0.17688
86.18,0.19907,0.0091195,0.18995
86.2,0.20516,0.010055,0.19511
86.22,0.20256,0.010989,0.19157
86.24,0.19102,0.011782,0.17924
86.26,0.17093,0.012303,0.15863
86.28,0.14312,0.012448,0.13067
86.3,0.10876,0.012146,0.096609
86.32,0.06923,0.011379,0.057851
86.34,0.026025,0.010176,0.015849
86.36,-0.019329,0.0086222,-0.027952
86.38,-0.065282,0.006848,-0.07213
86.4,-0.11025,0.0050197,-0.11527
86.42,-0.15262,0.0033229,-0.15594
86.44,-0.19071,0.0019422,-0.19265
86.46,-0.22283,0.0010384,-0.22387
86.48,-0.2474,0.00072672,-0.24812
86.5,-0.26301,0.0010582,-0.26407
86.52,-0.26869,0.0020082,-0.2707
86.54,-0.26403,0.0034752,-0.2675
86.56,-0.24935,0.0052894,-0.25464
86.58,-0.22577,0.0072316,-0.233
86.6,-0.19516,0.0090598,-0.20422
86.62,-0.15998,0.010539,-0.17052
86.64,-0.123,0.011467,-0.13447
86.66,-0.086906,0.0117,-0.098606
86.68,-0.053974,0.011159,-0.065133
86.7,-0.025727,0.0098366,-0.035563
86.72,-0.0027454,0.0077866,-0.010532
86.74,0.015366,0.0051084,0.010257
86.76,0.029834,0.0019305,0.027903
86.78,0.04242,-0.0016069,0.044027
86.8,0.055025,-0.0053655,0.060391
86.82,0.06927,-0.0092165,0.078487
86.84,0.086144,-0.013044,0.099187
86.86,0.10578,-0.016744,0.12252
86.88,0.1274,-0.020224,0.14763
86.9,0.14946,-0.023403,0.17286
86.92,0.1699,-0.02621,0.19611
86.94,0.18651,-0.028592,0.21511
86.96,0.19734,-0.030515,0.22785
86.98,0.20095,-0.031967,0.23291
87,0.19664,-0.032963,0.22961
87.02,0.18452,-0.033537,0.21806
87.04,0.16538,-0.03374,0.19912
87.06,0.14049,-0.033631,0.17412
87.08,0.11137,-0.033263,0.14463
87.1,0.079503,-0.032683,0.11219
87.12,0.046147,-0.031922,0.078069
87.14,0.012193,-0.030995,0.043188
87.16,-0.021843,-0.02991,0.0080663
87.18,-0.055748,-0.028667,-0.027081
87.2,-0.089469,-0.027272,-0.062197
87.22,-0.12294,-0.02574,-0.0972
87.24,-0.15591,-0.024098,-0.13181
87.26,-0.18783,-0.02239,-0.16544
87.28,-0.21775,-0.020667,-0.19709
87.3,-0.24443,-0.01899,-0.22544
87.32,-0.26633,-0.017421,-0.24891
87.34,-0.2819,-0.016016,-0.26588
87.36,-0.28969,-0.01482,-0.27487
87.38,-0.28866,-0.013863,-0.2748
87.4,-0.27833,-0.013158,-0.26518
87.42,-0.25895,-0.012694,-0.24626
87.44,-0.23153,-0.012433,-0.21909
87.46,-0.1978,-0.012316,-0.18548
87.48,-0.16007,-0.012256,-0.14782
87.5,-0.12098,-0.012147,-0.10884
87.52,-0.083188,-0.011872,-0.071317
87.54,-0.049092,-0.011314,-0.037778
87.56,-0.020574,-0.010373,-0.010201
87.58,0.0011766,-0.0089774,0.010154
87.6,0.01572,-0.0070978,0.022818
87.62,0.023308,-0.0047565,0.028064
87.64,0.024725,-0.0020276,0.026752
87.66,0.021081,0.00096921,0.020112
87.68,0.013591,0.0040812,0.0095098
87.7,0.0033998,0.0071404,-0.0037405
87.72,-0.0085113,0.0099822,-0.018493
87.74,-0.021324,0.012463,-0.033787
87.76,-0.034302,0.014472,-0.048774
87.78,-0.046664,0.015936,-0.062601
87.8,-0.057465,0.016823,-0.074288
87.82,-0.065535,0.01713,-0.082666
87.84,-0.06952,0.016879,-0.086399
87.86,-0.068023,0.016106,-0.084129
87.88,-0.05985,0.014858,-0.074708
87.9,-0.044289,0.013188,-0.057477
87.92,-0.021375,0.011165,-0.03254
87.94,0.00794,0.0088723,-0.00093231
87.96,0.041758,0.0064218,0.035336
87.98,0.077383,0.0039534,0.07343
88,0.11163,0.0016347,0.11
88.02,0.14126,-0.00034798,0.14161
88.04,0.16343,-0.0018061,0.16524
88.06,0.17612,-0.0025712,0.17869
88.08,0.17844,-0.0025186,0.18096
88.1,0.1707,-0.0015891,0.17229
88.12,0.15435,0.00019561,0.15415
88.14,0.13167,0.0027287,0.12894
88.16,0.10539,0.0058253,0.099562
88.18,0.078187,0.0092414,0.068946
88.2,0.052339,0.012702,0.039637
88.22,0.029403,0.015933,0.013469
88.24,0.010121,0.018696,-0.008575
88.26,-0.0055127,0.02081,-0.026323
88.28,-0.018032,0.022173,-0.040205
88.3,-0.028187,0.022763,-0.05095
88.32,-0.036617,0.022632,-0.059249
88.34,-0.043598,0.021889,-0.065487
88.36,-0.0489,0.02068,-0.06958
88.38,-0.051812,0.01916,-0.070972
88.4,-0.051306,0.017478,-0.068784
88.42,-0.046312,0.01576,-0.062072
88.44,-0.036033,0.014103,-0.050136
88.46,-0.020227,0.012575,-0.032803
88.48,0.0006015,0.011224,-0.010623
88.5,0.025164,0.010081,0.015084
88.52,0.051497,0.0091659,0.042331
88.54,0.077215,0.0084961,0.068719
88.56,0.09985,0.0080806,0.091769
88.58,0.11722,0.0079196,0.1093
88.6,0.12773,0.0079996,0.11973
88.62,0.13061,0.0082907,0.12232
88.64,0.12599,0.0087467,0.11725
88.66,0.11482,0.0093092,0.10551
88.68,0.098649,0.0099161,0.088733
88.7,0.079418,0.010512,0.068907
88.72,0.059107,0.011057,0.048049
88.74,0.03949,0.011538,0.027952
88.76,0.021947,0.011965,0.0099818
88.78,0.0073688,0.012373,-0.0050043
88.8,-0.0038266,0.012811,-0.016638
88.82,-0.011604,0.01333,-0.024934
88.84,-0.016165,0.013966,-0.030131
88.86,-0.0178,0.014733,-0.032532
88.88,-0.016755,0.01561,-0.032365
88.9,-0.013165,0.016544,-0.029709
88.92,-0.0070364,0.017447,-0.024484
88.94,0.0017032,0.01821,-0.016507
88.96,0.013117,0.018713,-0.0055951
88.98,0.027154,0.018836,0.0083186
89,0.043549,0.018476,0.025073
89.02,0.061759,0.017554,0.044205
89.04,0.080948,0.016023,0.064925
89.06,0.10003,0.013872,0.086154
89.08,0.11774,0.011125,0.10661
89.1,0.1328,0.0078415,0.12496
89.12,0.14403,0.0041098,0.13992
89.14,0.15053,4.3424e-05,0.15048
89.16,0.15175,-0.0042262,0.15597
89.18,0.14761,-0.0085566,0.15616
89.2,0.13847,-0.012801,0.15127
89.22,0.12507,-0.016816,0.14189
89.24,0.10843,-0.020467,0.12889
89.26,0.089647,-0.023637,0.11328
89.28,0.069753,-0.026228,0.095981
89.3,0.049525,-0.028166,0.077691
89.32,0.029389,-0.029408,0.058797
89.34,0.0093841,-0.02994,0.039324
89.36,-0.010794,-0.029781,0.018987
89.38,-0.031659,-0.028984,-0.0026751
89.4,-0.053756,-0.027636,-0.02612
89.42,-0.077458,-0.025854,-0.051603
89.44,-0.10279,-0.02378,-0.079013
89.46,-0.12934,-0.021572,-0.10776
89.48,-0.15618,-0.019392,-0.13679
89.5,-0.18202,-0.017397,-0.16462
89.52,-0.20531,-0.015719,-0.18959
89.54,-0.22447,-0.014457,-0.21001
89.56,-0.2381,-0.013669,-0.22443
89.58,-0.24515,-0.013363,-0.23178
89.6,-0.24502,-0.013505,-0.23152
89.62,-0.23762,-0.014019,-0.2236
89.64,-0.22323,-0.014803,-0.20843
89.66,-0.20246,-0.015735,-0.18672
89.68,-0.17607,-0.016693,-0.15938
89.7,-0.14493,-0.017559,-0.12737
89.72,-0.1099,-0.018233,-0.091666
89.74,-0.071935,-0.018632,-0.053303
89.76,-0.032113,-0.018699,-0.013414
89.78,0.0082485,-0.018398,0.026647
89.8,0.047511,-0.017716,0.065227
89.82,0.083705,-0.016659,0.10036
89.84,0.11461,-0.015254,0.12987
89.86,0.13796,-0.013544,0.15151
89.88,0.1517,-0.011589,0.16329
89.9,0.15431,-0.0094571,0.16377
89.92,0.14513,-0.007227,0.15236
89.94,0.12456,-0.0049791,0.12954
89.96,0.094151,-0.0027912,0.096943
89.98,0.056538,-0.00073443,0.057272
90,0.01518,0.0011312,0.014049
90.02,-0.026014,0.002759,-0.028773
90.04,-0.063155,0.0041174,-0.067272
90.06,-0.092839,0.0051908,-0.09803
90.08,-0.11255,0.0059805,-0.11853
90.1,-0.12095,0.0065061,-0.12745
90.12,-0.11794,0.0068059,-0.12475
90.14,-0.10465,0.0069382,-0.11159
90.16,-0.083147,0.0069794,-0.090126
90.18,-0.056139,0.0070208,-0.06316
90.2,-0.02656,0.0071607,-0.033721
90.22,0.0027978,0.0074946,-0.0046968
90.24,0.029587,0.0081023,0.021484
90.26,0.052095,0.0090355,0.04306
90.28,0.069312,0.010308,0.059004
90.3,0.080874,0.011889,0.068985
90.32,0.086932,0.013707,0.073225
90.34,0.087971,0.015656,0.072316
90.36,0.084644,0.017609,0.067035
90.38,0.077646,0.019436,0.05821
90.4,0.067667,0.021022,0.046646
90.42,0.055408,0.022276,0.033132
90.44,0.041655,0.023147,0.018508
90.46,0.027367,0.023619,0.0037488
90.48,0.013737,0.023708,-0.009971
90.5,0.0021839,0.023459,-0.021275
90.52,-0.0057426,0.022928,-0.02867
90.54,-0.0085516,0.022179,-0.030731
90.56,-0.0050664,0.021277,-0.026343
90.58,0.0053011,0.020281,-0.014979
90.6,0.022317,0.01925,0.003067
90.62,0.044794,0.018244,0.026551
90.64,0.070607,0.017322,0.053286
90.66,0.096872,0.016544,0.080327
90.68,0.12028,0.015971,0.10431
90.7,0.13752,0.01565,0.12187
90.72,0.14576,0.015616,0.13015
90.74,0.14307,0.015879,0.12719
90.76,0.12868,0.016423,0.11226
90.78,0.10314,0.017201,0.085944
90.8,0.068218,0.01814,0.050077
90.82,0.026637,0.019149,0.0074873
90.84,-0.018273,0.020125,-0.038398
90.86,-0.063029,0.020962,-0.083991
90.88,-0.1044,0.021563,-0.12596
90.9,-0.13972,0.021845,-0.16156
90.92,-0.16709,0.021743,-0.18884
90.94,-0.18544,0.021212,-0.20665
90.96,-0.19443,0.02023,-0.21466
90.98,-0.19434,0.018798,-0.21314
91,-0.18586,0.016939,-0.2028
91.02,-0.16996,0.014698,-0.18466
91.04,-0.14776,0.012138,-0.1599
91.06,-0.1205,0.0093386,-0.12984
91.08,-0.089497,0.0063912,-0.095888
91.1,-0.056213,0.0033892,-0.059602
91.12,-0.022237,0.00042117,-0.022658
91.14,0.010727,-0.0024387,0.013166
91.16,0.040937,-0.0051383,0.046075
91.18,0.066729,-0.0076523,0.074381
91.2,0.086678,-0.0099849,0.096663
91.22,0.099749,-0.012167,0.11192
91.24,0.10542,-0.014253,0.11968
91.26,0.10377,-0.016309,0.12007
91.28,0.095405,-0.018409,0.11381
91.3,0.081454,-0.02062,0.10207
91.32,0.063353,-0.022997,0.08635
91.34,0.042678,-0.025574,0.068252
91.36,0.020944,-0.028356,0.0493
91.38,-0.0005646,-0.031319,0.030754
91.4,-0.020912,-0.034407,0.013495
91.42,-0.03956,-0.037536,-0.0020245
91.44,-0.056352,-0.040594,-0.015758
91.46,-0.07143,-0.043458,-0.027972
91.48,-0.085118,-0.045996,-0.039122
91.5,-0.097784,-0.048085,-0.049699
91.52,-0.10971,-0.049621,-0.060088
91.54,-0.121,-0.050533,-0.070471
91.56,-0.13155,-0.050783,-0.080762
91.58,-0.141,-0.050377,-0.090619
91.6,-0.14885,-0.049357,-0.099497
91.62,-0.15455,-0.047791,-0.10675
91.64,-0.15754,-0.04577,-0.11177
91.66,-0.15743,-0.043391,-0.11404
91.68,-0.15403,-0.040746,-0.11328
91.7,-0.14739,-0.037921,-0.10947
91.72,-0.13777,-0.034987,-0.10278
91.74,-0.12556,-0.032003,-0.093555
91.76,-0.11118,-0.029017,-0.082162
91.78,-0.094999,-0.026071,-0.068928
91.8,-0.077237,-0.023199,-0.054038
91.82,-0.057944,-0.020429,-0.037514
91.84,-0.037036,-0.017781,-0.019255
91.86,-0.014386,-0.015257,0.00087067
91.88,0.01004,-0.012846,0.022886
91.9,0.036049,-0.010516,0.046565
91.92,0.063107,-0.0082177,0.071325
91.94,0.090297,-0.0058892,0.096186
91.96,0.11636,-0.0034674,0.11983
91.98,0.13982,-0.00089731,0.14072
92,0.15921,0.0018569,0.15735
92.02,0.17328,0.0048038,0.16847
92.04,0.18123,0.0079214,0.17331
92.06,0.1829,0.011158,0.17174
92.08,0.17878,0.014439,0.16434
92.1,0.16997,0.017676,0.1523
92.12,0.15804,0.020779,0.13726
92.14,0.14473,0.023664,0.12106
92.16,0.1317,0.026266,0.10543
92.18,0.1203,0.028544,0.091752
92.2,0.11136,0.030478,0.080882
92.22,0.10516,0.032075,0.07309
92.24,0.10147,0.033358,0.068113
92.26,0.099676,0.034365,0.065312
92.28,0.099019,0.035142,0.063877
92.3,0.098788,0.035735,0.063053
92.32,0.098491,0.036187,0.062305
92.34,0.097945,0.036529,0.061416
92.36,0.097262,0.036781,0.06048
92.38,0.096759,0.036952,0.059808
92.4,0.096807,0.037034,0.059773
92.42,0.097655,0.037012,0.060642
92.44,0.099301,0.036868,0.062433
92.46,0.10142,0.036579,0.064836
92.48,0.10336,0.036132,0.06723
92.5,0.10429,0.035517,0.068777
92.52,0.10332,0.034735,0.068582
92.54,0.099684,0.033794,0.06589
92.56,0.092961,0.032707,0.060254
92.58,0.083147,0.031487,0.051659
92.6,0.070704,0.030147,0.040557
92.62,0.056509,0.028695,0.027815
92.64,0.041712,0.027134,0.014578
92.66,0.027557,0.025469,0.0020878
92.68,0.01518,0.023706,-0.0085262
92.7,0.0054353,0.021856,-0.016421
92.72,-0.0012258,0.019935,-0.021161
92.74,-0.0048028,0.017964,-0.022767
92.76,-0.0057182,0.015964,-0.021683
92.78,-0.0047261,0.01395,-0.018676
92.8,-0.0027809,0.011923,-0.014704
92.82,-0.00089488,0.0098734,-0.010768
92.84,-9.0377e-06,0.0077757,-0.0077847
92.86,-0.00089927,0.0055963,-0.0064956
92.88,-0.0041251,0.003303,-0.0074281
92.9,-0.01002,0.00087529,-0.010895
92.92,-0.018709,-0.0016853,-0.017024
92.94,-0.030147,-0.0043489,-0.025798
92.96,-0.044147,-0.0070578,-0.037089
92.98,-0.060399,-0.009732,-0.050667
93,-0.078474,-0.012282,-0.066191
93.02,-0.097811,-0.014625,-0.083186
93.04,-0.11771,-0.016697,-0.10101
93.06,-0.13732,-0.018463,-0.11886
93.08,-0.15568,-0.019926,-0.13576
93.1,-0.17178,-0.021115,-0.15066
93.12,-0.18461,-0.022082,-0.16253
93.14,-0.19333,-0.022884,-0.17044
93.16,-0.19732,-0.023569,-0.17375
93.18,-0.19632,-0.024165,-0.17215
93.2,-0.19043,-0.024672,-0.16576
93.22,-0.18016,-0.025067,-0.1551
93.24,-0.16633,-0.025307,-0.14103
93.26,-0.14999,-0.025341,-0.12465
93.28,-0.13225,-0.025121,-0.10713
93.3,-0.11419,-0.024616,-0.089576
93.32,-0.096705,-0.023812,-0.072893
93.34,-0.080427,-0.022721,-0.057706
93.36,-0.065716,-0.021374,-0.044342
93.38,-0.052679,-0.019819,-0.03286
93.4,-0.04124,-0.018114,-0.023126
93.42,-0.031234,-0.016322,-0.014911
93.44,-0.022485,-0.014507,-0.0079779
93.46,-0.014873,-0.012731,-0.002142
93.48,-0.0083462,-0.011053,0.0027067
93.5,-0.0028943,-0.0095261,0.0066317
93.52,0.0015112,-0.0081979,0.0097091
93.54,0.0049972,-0.0071061,0.012103
93.56,0.0078567,-0.0062759,0.014133
93.58,0.010583,-0.0057166,0.016299
93.6,0.01385,-0.0054202,0.01927
93.62,0.018434,-0.005361,0.023795
93.64,0.025081,-0.0054977,0.030579
93.66,0.034343,-0.0057763,0.04012
93.68,0.046418,-0.0061354,0.052554
93.7,0.061022,-0.0065099,0.067532
93.72,0.077332,-0.0068358,0.084168
93.74,0.094022,-0.0070524,0.10107
93.76,0.10939,-0.0071053,0.1165
93.78,0.12159,-0.0069486,0.12854
93.8,0.12888,-0.0065479,0.13542
93.82,0.1299,-0.0058844,0.13578
93.84,0.12394,-0.0049592,0.1289
93.86,0.11107,-0.0037979,0.11487
93.88,0.092205,-0.0024526,0.094657
93.9,0.068961,-0.0010012,0.069962
93.92,0.04349,0.00045798,0.043032
93.94,0.018156,0.001816,0.01634
93.96,-0.0047989,0.0029671,-0.007766
93.98,-0.023574,0.0038235,-0.027398
94,-0.037049,0.0043293,-0.041378
94.02,-0.044902,0.0044704,-0.049372
94.04,-0.047597,0.0042782,-0.051876
94.06,-0.046235,0.0038261,-0.050061
94.08,-0.042302,0.0032196,-0.045522
94.1,-0.037385,0.0025817,-0.039966
94.12,-0.032878,0.0020359,-0.034914
94.14,-0.029775,0.0016902,-0.031465
94.16,-0.028553,0.001625,-0.030178
94.18,-0.029177,0.0018857,-0.031063
94.2,-0.031222,0.0024809,-0.033703
94.22,-0.034048,0.0033857,-0.037433
94.24,-0.037014,0.0045479,-0.041562
94.26,-0.039652,0.0058969,-0.045549
94.28,-0.041769,0.0073519,-0.049121
94.3,-0.043455,0.0088298,-0.052285
94.32,-0.044997,0.010252,-0.055249
94.34,-0.04673,0.011549,-0.058279
94.36,-0.048865,0.012666,-0.061532
94.38,-0.051346,0.013566,-0.064911
94.4,-0.053771,0.01423,-0.068001
94.42,-0.055422,0.014661,-0.070083
94.44,-0.055373,0.014881,-0.070254
94.46,-0.052677,0.014927,-0.067604
94.48,-0.046582,0.014846,-0.061428
94.5,-0.036716,0.014685,-0.051401
94.52,-0.023208,0.014485,-0.037693
94.54,-0.0067056,0.014271,-0.020977
94.56,0.011714,0.01405,-0.002336
94.58,0.03072,0.013808,0.016912
94.6,0.048956,0.013514,0.035442
94.62,0.065262,0.013124,0.052138
94.64,0.07886,0.012594,0.066266
94.66,0.089441,0.011885,0.077555
94.68,0.097159,0.010972,0.086187
94.7,0.10254,0.0098491,0.092686
94.72,0.10629,0.0085303,0.097756
94.74,0.10914,0.0070476,0.10209
94.76,0.11164,0.0054463,0.1062
94.78,0.11408,0.0037788,0.1103
94.8,0.11638,0.0020984,0.11428
94.82,0.11817,0.00045499,0.11772
94.84,0.11887,-0.0011093,0.11998
94.86,0.11779,-0.0025611,0.12035
94.88,0.11428,-0.003877,0.11815
94.9,0.1078,-0.0050428,0.11285
94.92,0.098063,-0.0060542,0.10412
94.94,0.084974,-0.0069167,0.091891
94.96,0.068686,-0.007646,0.076332
94.98,0.049544,-0.0082691,0.057813
95,0.028063,-0.0088236,0.036886
95.02,0.0048892,-0.0093569,0.014246
95.04,-0.019212,-0.0099233,-0.0092887
95.06,-0.043376,-0.010579,-0.032797
95.08,-0.066654,-0.011377,-0.055277
95.1,-0.088043,-0.012358,-0.075685
95.12,-0.10654,-0.013548,-0.092995
95.14,-0.12123,-0.014945,-0.10628
95.16,-0.13133,-0.016522,-0.11481
95.18,-0.13636,-0.018219,-0.11814
95.2,-0.13617,-0.019951,-0.11622
95.22,-0.13099,-0.021606,-0.10938
95.24,-0.12145,-0.023059,-0.098387
95.26,-0.10853,-0.024181,-0.084347
95.28,-0.093459,-0.024851,-0.068608
95.3,-0.077589,-0.024969,-0.052619
95.32,-0.062252,-0.02447,-0.037782
95.34,-0.048634,-0.023329,-0.025304
95.36,-0.03767,-0.021567,-0.016102
95.38,-0.029985,-0.019251,-0.010735
95.4,-0.025878,-0.016482,-0.0093955
95.42,-0.025341,-0.013394,-0.011947
95.44,-0.028114,-0.010131,-0.017983
95.46,-0.03374,-0.0068361,-0.026904
95.48,-0.041624,-0.0036396,-0.037984
95.5,-0.051066,-0.00064564,-0.050421
95.52,-0.061279,0.002072,-0.063351
95.54,-0.07138,0.0044717,-0.075852
95.56,-0.080383,0.0065406,-0.086923
95.58,-0.087195,0.0082878,-0.095483
95.6,-0.090639,0.0097365,-0.10038
95.62,-0.089518,0.010916,-0.10043
95.64,-0.082717,0.011855,-0.094572
95.66,-0.069346,0.012578,-0.081924
95.68,-0.048902,0.013102,-0.062003
95.7,-0.021419,0.013441,-0.03486
95.72,0.012415,0.013605,-0.0011908
95.74,0.051214,0.013608,0.037607
95.76,0.092946,0.013462,0.079485
95.78,0.13507,0.013186,0.12189
95.8,0.17478,0.012803,0.16198
95.82,0.20928,0.012337,0.19694
95.84,0.23611,0.011812,0.2243
95.86,0.25343,0.011249,0.24218
95.88,0.26022,0.010664,0.24955
95.9,0.25636,0.010068,0.2463
95.92,0.24264,0.0094674,0.23318
95.94,0.22058,0.0088698,0.21171
95.96,0.1922,0.0082841,0.18392
95.98,0.15976,0.0077263,0.15204
96,0.12547,0.0072216,0.11824
96.02,0.091247,0.0068059,0.084441
96.04,0.058625,0.0065237,0.052101
96.06,0.028664,0.0064237,0.02224
96.08,0.0020124,0.0065525,-0.0045401
96.1,-0.020995,0.0069461,-0.027941
96.12,-0.040217,0.0076224,-0.04784
96.14,-0.055596,0.0085747,-0.064171
96.16,-0.067099,0.0097691,-0.076868
96.18,-0.074708,0.011145,-0.085853
96.2,-0.078468,0.012623,-0.091091
96.22,-0.078557,0.014109,-0.092666
96.24,-0.07536,0.015509,-0.09087
96.26,-0.069503,0.016741,-0.086244
96.28,-0.061837,0.01774,-0.079577
96.3,-0.053365,0.018464,-0.071829
96.32,-0.045107,0.018899,-0.064006
96.34,-0.037951,0.01905,-0.057001
96.36,-0.032513,0.018936,-0.051449
96.38,-0.02903,0.018584,-0.047614
96.4,-0.027334,0.018015,-0.045349
96.42,-0.026892,0.017246,-0.044137
96.44,-0.026918,0.016283,-0.043202
96.46,-0.026535,0.015129,-0.041664
96.48,-0.024939,0.013782,-0.038721
96.5,-0.021552,0.012248,-0.0338
96.52,-0.01612,0.010544,-0.026664
96.54,-0.0087503,0.0087,-0.01745
96.56,0.00012018,0.0067629,-0.0066428
96.58,0.0098026,0.0047895,0.0050132
96.6,0.019467,0.0028408,0.016626
96.62,0.028254,0.00097486,0.027279
96.64,0.035376,-0.00076088,0.036137
96.66,0.040178,-0.0023346,0.042512
96.68,0.042175,-0.0037317,0.045907
96.7,0.041059,-0.0049536,0.046013
96.72,0.036691,-0.0060134,0.042704
96.74,0.029085,-0.0069309,0.036016
96.76,0.018414,-0.0077269,0.02614
96.78,0.0050033,-0.0084196,0.013423
96.8,-0.010648,-0.0090235,-0.0016246
96.82,-0.027868,-0.0095494,-0.018319
96.84,-0.045819,-0.010007,-0.035811
96.86,-0.063532,-0.010409,-0.053123
96.88,-0.079977,-0.010771,-0.069206
96.9,-0.094148,-0.011114,-0.083034
96.92,-0.10517,-0.011461,-0.093708
96.94,-0.1124,-0.011836,-0.10056
96.96,-0.1155,-0.012261,-0.10324
96.98,-0.11449,-0.012745,-0.10175
97,-0.10974,-0.01329,-0.096448
97.02,-0.10188,-0.013881,-0.087998
97.04,-0.09175,-0.014496,-0.077254
97.06,-0.080252,-0.015104,-0.065149
97.08,-0.068234,-0.01567,-0.052564
97.1,-0.056388,-0.016168,-0.04022
97.12,-0.045186,-0.016578,-0.028608
97.14,-0.03486,-0.016896,-0.017964
97.16,-0.025427,-0.017131,-0.0082955
97.18,-0.016749,-0.017308,0.00055889
97.2,-0.0086189,-0.01746,0.0088413
97.22,-0.00083452,-0.017623,0.016789
97.24,0.0067323,-0.01783,0.024563
97.26,0.014105,-0.018103,0.032207
97.28,0.021202,-0.018446,0.039648
97.3,0.02787,-0.018847,0.046718
97.32,0.033933,-0.019273,0.053206
97.34,0.039241,-0.019673,0.058915
97.36,0.043708,-0.019988,0.063696
97.38,0.04732,-0.020152,0.067472
97.4,0.050113,-0.020106,0.070219
97.42,0.052124,-0.019804,0.071928
97.44,0.053333,-0.019219,0.072552
97.46,0.05361,-0.018345,0.071955
97.48,0.052681,-0.017203,0.069884
97.5,0.050146,-0.015835,0.065981
97.52,0.045535,-0.014299,0.059835
97.54,0.038401,-0.012667,0.051068
97.56,0.028438,-0.011013,0.039451
97.58,0.015597,-0.0094046,0.025001
97.6,0.00016663,-0.0079014,0.008068
97.62,-0.01719,-0.006544,-0.010646
97.64,-0.035468,-0.0053527,-0.030115
97.66,-0.053417,-0.0043261,-0.049091
97.68,-0.069682,-0.003442,-0.06624
97.7,-0.082971,-0.0026616,-0.080309
97.72,-0.092214,-0.001935,-0.090279
97.74,-0.09669,-0.0012089,-0.095481
97.76,-0.096097,-0.00043528,-0.095662
97.78,-0.090561,0.00042105,-0.090982
97.8,-0.080584,0.0013756,-0.081959
97.82,-0.066955,0.0024204,-0.069376
97.84,-0.050643,0.003524,-0.054167
97.86,-0.032686,0.0046345,-0.037321
97.88,-0.014115,0.005687,-0.019802
97.9,0.0041088,0.0066133,-0.0025045
97.92,0.021117,0.0073518,0.013766
97.94,0.036151,0.0078576,0.028294
97.96,0.048571,0.0081091,0.040461
97.98,0.057874,0.0081108,0.049763
98,0.063734,0.0078922,0.055842
98.02,0.066046,0.0075025,0.058543
98.04,0.064967,0.0070029,0.057964
98.06,0.060948,0.006458,0.05449
98.08,0.054719,0.0059283,0.04879
98.1,0.047233,0.0054649,0.041769
98.12,0.039567,0.0051074,0.03446
98.14,0.032777,0.0048841,0.027893
98.16,0.027749,0.0048146,0.022935
98.18,0.025065,0.0049128,0.020152
98.2,0.024909,0.0051885,0.019721
98.22,0.027041,0.0056476,0.021394
98.24,0.030842,0.0062901,0.024552
98.26,0.035424,0.0071064,0.028318
98.28,0.03979,0.0080731,0.031717
98.3,0.042999,0.0091502,0.033848
98.32,0.044323,0.01028,0.034043
98.34,0.043355,0.011392,0.031963
98.36,0.04005,0.012405,0.027645
98.38,0.034702,0.013239,0.021464
98.4,0.02787,0.013824,0.014046
98.42,0.02026,0.014112,0.0061487
98.44,0.012605,0.014078,-0.0014725
98.46,0.0055576,0.013729,-0.0081715
98.48,-0.00038049,0.013102,-0.013482
98.5,-0.0048875,0.012256,-0.017143
98.52,-0.0078141,0.011268,-0.019082
98.54,-0.0091475,0.010223,-0.01937
98.56,-0.0089683,0.0092,-0.018168
98.58,-0.0074134,0.0082677,-0.015681
98.6,-0.0046576,0.0074761,-0.012134
98.62,-0.00091728,0.0068534,-0.0077707
98.64,0.0035312,0.0064069,-0.0028756
98.66,0.0083285,0.006125,0.0022034
98.68,0.01302,0.0059834,0.0070371
98.7,0.017072,0.005951,0.011121
98.72,0.019908,0.0059971,0.013911
98.74,0.020991,0.0060966,0.014894
98.76,0.019906,0.0062343,0.013672
98.78,0.016458,0.0064054,0.010053
98.8,0.010734,0.0066141,0.0041201
98.82,0.0031394,0.00687,-0.0037306
98.84,-0.0056292,0.0071821,-0.012811
98.86,-0.014656,0.0075541,-0.02221
98.88,-0.022927,0.0079794,-0.030906
98.9,-0.029469,0.0084389,-0.037908
98.92,-0.033493,0.0089023,-0.042396
98.94,-0.034502,0.0093305,-0.043833
98.96,-0.032354,0.0096822,-0.042036
98.98,-0.02726,0.0099193,-0.037179
99,-0.019729,0.010013,-0.029742
99.02,-0.010465,0.0099472,-0.020413
99.04,-0.00023537,0.0097195,-0.0099549
99.06,0.01025,0.0093393,0.00091019
99.08,0.02043,0.0088239,0.011606
99.1,0.029949,0.008194,0.021755
99.12,0.038646,0.0074697,0.031177
99.14,0.046513,0.006668,0.039845
99.16,0.05361,0.0058035,0.047806
99.18,0.059984,0.0048897,0.055095
99.2,0.065598,0.0039427,0.061655
99.22,0.070284,0.0029836,0.067301
99.24,0.073756,0.0020398,0.071717
99.26,0.075642,0.0011439,0.074498
99.28,0.075556,0.00032982,0.075226
99.3,0.073174,-0.00037263,0.073546
99.32,0.068303,-0.00094301,0.069246
99.34,0.060922,-0.0013747,0.062296
99.36,0.051192,-0.0016762,0.052868
99.38,0.039433,-0.0018698,0.041303
99.4,0.026075,-0.0019866,0.028062
99.42,0.011604,-0.0020608,0.013664
99.44,-0.003493,-0.0021229,-0.0013701
99.46,-0.018754,-0.0021953,-0.016559
99.48,-0.033761,-0.0022909,-0.03147
99.5,-0.048124,-0.0024134,-0.04571
99.52,-0.061466,-0.0025619,-0.058904
99.54,-0.073401,-0.0027344,-0.070667
99.56,-0.083531,-0.0029321,-0.080599
99.58,-0.091456,-0.0031611,-0.088295
99.6,-0.09681,-0.0034308,-0.093379
99.62,-0.099312,-0.0037507,-0.095562
99.64,-0.098817,-0.0041256,-0.094692
99.66,-0.095356,-0.0045509,-0.090805
99.68,-0.089153,-0.0050103,-0.084143
99.7,-0.080622,-0.0054758,-0.075146
99.72,-0.070319,-0.0059116,-0.064408
99.74,-0.058893,-0.0062797,-0.052613
99.76,-0.047012,-0.0065461,-0.040466
99.78,-0.035312,-0.0066866,-0.028625
99.8,-0.024346,-0.0066895,-0.017657
99.82,-0.014571,-0.0065557,-0.0080153
99.84,-0.0063426,-0.0062966,-4.5981e-05
99.86,6.8192e-05,-0.0059296,0.0059978
99.88,0.0044606,-0.0054745,0.0099351
99.9,0.0066975,-0.0049511,0.011649
99.92,0.0067147,-0.004379,0.011094
99.94,0.004546,-0.0037795,0.0083255
99.96,0.0003579,-0.0031782,0.0035361
99.98,-0.0055183,-0.0026071,-0.0029112
100,-0.012571,-0.0021042,-0.010467
100.02,-0.020122,-0.0017104,-0.018412
100.04,-0.027375,-0.001463,-0.025912
100.06,-0.033491,-0.0013884,-0.032103
100.08,-0.037696,-0.0014945,-0.036201
100.1,-0.039375,-0.0017664,-0.037609
100.12,-0.038165,-0.0021671,-0.035997
100.14,-0.034,-0.0026429,-0.031357
100.16,-0.027119,-0.0031331,-0.023986
100.18,-0.018025,-0.0035824,-0.014442
100.2,-0.0073978,-0.0039523,-0.0034455
100.22,0.0039988,-0.0042289,0.0082277
100.24,0.015423,-0.0044249,0.019848
100.26,0.026236,-0.0045754,0.030811
100.28,0.035947,-0.0047287,0.040676
100.3,0.044229,-0.0049339,0.049163
100.32,0.050891,-0.0052289,0.05612
100.34,0.055839,-0.005632,0.061471
100.36,0.059031,-0.0061388,0.06517
100.38,0.060449,-0.0067244,0.067173
100.4,0.060093,-0.0073504,0.067443
100.42,0.058002,-0.0079745,0.065976
100.44,0.054297,-0.0085595,0.062856
100.46,0.049221,-0.0090785,0.058299
100.48,0.043169,-0.0095171,0.052686
100.5,0.036685,-0.0098701,0.046555
100.52,0.030414,-0.010136,0.04055
100.54,0.025022,-0.010312,0.035335
100.56,0.021082,-0.010387,0.031469
100.58,0.018955,-0.010344,0.029298
100.6,0.018701,-0.010158,0.028859
100.62,0.020023,-0.0098103,0.029833
100.64,0.022284,-0.0092874,0.031571
100.66,0.024578,-0.0085928,0.03317
100.68,0.025866,-0.0077482,0.033614
100.7,0.02514,-0.0067926,0.031933
100.72,0.021591,-0.0057768,0.027368
100.74,0.014748,-0.0047547,0.019503
100.76,0.0045634,-0.0037742,0.0083377
100.78,-0.0085676,-0.0028696,-0.005698
100.8,-0.023856,-0.002057,-0.021799
100.82,-0.040225,-0.0013347,-0.03889
100.84,-0.05644,-0.00068746,-0.055752
100.86,-0.071255,-9.3197e-05,-0.071162
100.88,-0.083535,0.00046909,-0.084004
100.9,-0.092341,0.001013,-0.093354
100.92,-0.096982,0.0015407,-0.098523
100.94,-0.097035,0.002043,-0.099078
100.96,-0.092334,0.0025009,-0.094835
100.98,-0.082966,0.0028904,-0.085856
101,-0.069261,0.003187,-0.072448
101.02,-0.051797,0.0033698,-0.055166
101.04,-0.031409,0.0034241,-0.034833
101.06,-0.0091849,0.0033422,-0.012527
101.08,0.013557,0.0031241,0.010433
101.1,0.035338,0.0027766,0.032561
101.12,0.054621,0.0023136,0.052307
101.14,0.069962,0.0017559,0.068206
101.16,0.080177,0.0011314,0.079046
101.18,0.084498,0.00047518,0.084023
101.2,0.082696,-0.00017317,0.082869
101.22,0.075137,-0.00077248,0.075909
101.24,0.062751,-0.0012854,0.064036
101.26,0.046923,-0.0016845,0.048608
101.28,0.029312,-0.0019575,0.031269
101.3,0.011627,-0.0021109,0.013738
101.32,-0.004585,-0.0021702,-0.0024148
101.34,-0.018133,-0.0021765,-0.015956
101.36,-0.028293,-0.0021796,-0.026113
101.38,-0.034848,-0.0022288,-0.032619
101.4,-0.03804,-0.0023638,-0.035676
101.42,-0.038463,-0.0026071,-0.035856
101.44,-0.036911,-0.0029602,-0.03395
101.46,-0.034226,-0.0034032,-0.030823
101.48,-0.031165,-0.0038994,-0.027265
101.5,-0.028307,-0.0044017,-0.023906
101.52,-0.026014,-0.0048611,-0.021153
101.54,-0.02443,-0.0052335,-0.019196
101.56,-0.02352,-0.0054849,-0.018035
101.58,-0.023122,-0.0055936,-0.017528
101.6,-0.023,-0.0055493,-0.017451
101.62,-0.022891,-0.0053506,-0.01754
101.64,-0.022533,-0.0050015,-0.017532
101.66,-0.021689,-0.0045089,-0.01718
101.68,-0.020161,-0.003881,-0.01628
101.7,-0.017805,-0.0031279,-0.014678
101.72,-0.014557,-0.0022627,-0.012295
101.74,-0.010449,-0.0013035,-0.0091456
101.76,-0.0056308,-0.00027417,-0.0053566
101.78,-0.0003746,0.000796,-0.0011706
101.8,0.0049391,0.0018743,0.0030648
101.82,0.0098617,0.002928,0.0069337
101.84,0.013938,0.0039284,0.01001
101.86,0.01678,0.004854,0.011926
101.88,0.018142,0.0056924,0.01245
101.9,0.017974,0.006441,0.011533
101.92,0.016451,0.0071047,0.0093462
101.94,0.013954,0.0076932,0.006261
101.96,0.011025,0.0082177,0.0028074
101.98,0.0082807,0.0086879,-0.00040726
102,0.0063194,0.0091101,-0.0027908
102.02,0.0056298,0.0094867,-0.003857
102.04,0.0065202,0.0098172,-0.003297
102.06,0.0090807,0.010099,-0.0010187
102.08,0.013181,0.010331,0.00285
102.1,0.018502,0.010512,0.00799
102.12,0.024587,0.010643,0.013944
102.14,0.030904,0.010727,0.020177
102.16,0.036908,0.01077,0.026138
102.18,0.042085,0.010778,0.031307
102.2,0.045987,0.010759,0.035227
102.22,0.048252,0.010723,0.037529
102.24,0.048623,0.010682,0.037941
102.26,0.046958,0.01065,0.036308
102.28,0.04325,0.010643,0.032607
102.3,0.03765,0.010678,0.026973
102.32,0.030486,0.010767,0.01972
102.34,0.02227,0.010919,0.011351
102.36,0.013682,0.011134,0.0025487
102.38,0.0055322,0.011403,-0.0058705
102.4,-0.0013198,0.011709,-0.013028
102.42,-0.0060606,0.012027,-0.018088
102.44,-0.0080363,0.012332,-0.020369
102.46,-0.006857,0.012599,-0.019456
102.48,-0.0024744,0.01281,-0.015284
102.5,0.0047839,0.012953,-0.0081696
102.52,0.014235,0.013031,0.0012041
102.54,0.024914,0.013049,0.011865
102.56,0.035692,0.013019,0.022673
102.58,0.045421,0.012954,0.032467
102.6,0.053074,0.01286,0.040215
102.62,0.057871,0.012736,0.045135
102.64,0.059358,0.012573,0.046785
102.66,0.05744,0.012353,0.045087
102.68,0.052363,0.012052,0.040311
102.7,0.04465,0.011644,0.033006
102.72,0.035018,0.011105,0.023913
102.74,0.02428,0.010414,0.013866
102.76,0.013259,0.0095597,0.0036997
102.78,0.0027196,0.0085365,-0.005817
102.8,-0.0066794,0.0073491,-0.014029
102.82,-0.014406,0.0060108,-0.020417
102.84,-0.020066,0.004544,-0.02461
102.86,-0.023407,0.0029799,-0.026386
102.88,-0.024319,0.0013574,-0.025676
102.9,-0.022846,-0.00027787,-0.022568
102.92,-0.019193,-0.001877,-0.017316
102.94,-0.013734,-0.0033913,-0.010343
102.96,-0.0070065,-0.0047776,-0.0022288
102.98,0.00031068,-0.0060034,0.0063141
103,0.0074392,-0.0070505,0.01449
103.02,0.013567,-0.0079179,0.021485
103.04,0.017924,-0.0086208,0.026544
103.06,0.019864,-0.0091874,0.029051
103.08,0.018936,-0.0096535,0.02859
103.1,0.014934,-0.010055,0.024989
103.12,0.0079155,-0.010423,0.018339
103.14,-0.0018042,-0.010777,0.0089733
103.16,-0.013695,-0.011125,-0.0025694
103.18,-0.027068,-0.011463,-0.015606
103.2,-0.04115,-0.011778,-0.029371
103.22,-0.055146,-0.012058,-0.043088
103.24,-0.068305,-0.012289,-0.056016
103.26,-0.079965,-0.012464,-0.067501
103.28,-0.089585,-0.012584,-0.077001
103.3,-0.096761,-0.012654,-0.084108
103.32,-0.10124,-0.012681,-0.088558
103.34,-0.10291,-0.012674,-0.090238
103.36,-0.10182,-0.012638,-0.089182
103.38,-0.098141,-0.012576,-0.085565
103.4,-0.092171,-0.012487,-0.079684
103.42,-0.084305,-0.012373,-0.071931
103.44,-0.074998,-0.012241,-0.062757
103.46,-0.064729,-0.012102,-0.052627
103.48,-0.053952,-0.011974,-0.041978
103.5,-0.043062,-0.01188,-0.031182
103.52,-0.032365,-0.011842,-0.020522
103.54,-0.022066,-0.011875,-0.010192
103.56,-0.012287,-0.011981,-0.00030542
103.58,-0.0030834,-0.012151,0.0090675
103.6,0.0055084,-0.012357,0.017865
103.62,0.013435,-0.01256,0.025995
103.64,0.020595,-0.012717,0.033312
103.66,0.026822,-0.012785,0.039607
103.68,0.031896,-0.01273,0.044627
103.7,0.035572,-0.012533,0.048105
103.72,0.03762,-0.012187,0.049807
103.74,0.037877,-0.011702,0.049579
103.76,0.036284,-0.011096,0.04738
103.78,0.032912,-0.010394,0.043305
103.8,0.027964,-0.0096175,0.037582
103.82,0.021759,-0.0087867,0.030546
103.84,0.014696,-0.0079156,0.022612
103.86,0.0072119,-0.0070135,0.014225
103.88,-0.00025503,-0.0060866,0.0058316
103.9,-0.0072941,-0.0051397,-0.0021544
103.92,-0.013537,-0.0041776,-0.0093598
103.94,-0.018662,-0.0032048,-0.015457
103.96,-0.022386,-0.0022255,-0.020161
103.98,-0.024468,-0.0012421,-0.023226
104,-0.024707,-0.0002555,-0.024451
104.02,-0.022965,0.00073375,-0.023699
104.04,-0.019194,0.0017224,-0.020917
104.06,-0.013467,0.0027005,-0.016168
104.08,-0.0060058,0.0036479,-0.0096536
104.1,0.0028086,0.0045319,-0.0017233
104.12,0.012448,0.0053088,0.0071393
104.14,0.02228,0.0059282,0.016352
104.16,0.031633,0.0063413,0.025292
104.18,0.039875,0.0065105,0.033364
104.2,0.046493,0.0064188,0.040074
104.22,0.051156,0.0060759,0.04508
104.24,0.053748,0.0055208,0.048227
104.26,0.054369,0.0048169,0.049552
104.28,0.053295,0.0040443,0.04925
104.3,0.050917,0.0032871,0.04763
104.32,0.047668,0.0026209,0.045047
104.34,0.04395,0.0021028,0.041847
104.36,0.040082,0.0017645,0.038318
104.38,0.036275,0.0016119,0.034663
104.4,0.032631,0.001629,0.031002
104.42,0.029166,0.0017855,0.027381
104.44,0.02585,0.0020454,0.023805
104.46,0.022636,0.0023744,0.020261
104.48,0.019487,0.0027449,0.016742
104.5,0.016383,0.003137,0.013246
104.52,0.013313,0.0035373,0.0097759
104.54,0.010254,0.0039356,0.0063186
104.56,0.0071557,0.0043219,0.0028338
104.58,0.0039301,0.0046846,-0.00075452
104.6,0.00046218,0.0050112,-0.004549
104.62,-0.0033641,0.0052904,-0.0086545
104.64,-0.007625,0.0055153,-0.01314
104.66,-0.012314,0.0056853,-0.017999
104.68,-0.017306,0.0058068,-0.023112
104.7,-0.022345,0.005891,-0.028236
104.72,-0.027062,0.0059499,-0.033012
104.74,-0.031013,0.0059915,-0.037004
104.76,-0.033747,0.0060159,-0.039763
104.78,-0.034883,0.0060139,-0.040897
104.8,-0.034175,0.0059693,-0.040145
104.82,-0.031563,0.0058638,-0.037427
104.84,-0.027189,0.0056839,-0.032873
104.86,-0.021386,0.0054277,-0.026813
104.88,-0.014629,0.0051088,-0.019738
104.9,-0.0074799,0.0047565,-0.012236
104.92,-0.0005098,0.0044109,-0.0049207
104.94,0.0057583,0.0041143,0.001644
104.96,0.0109,0.0039013,0.0069985
104.98,0.014617,0.0037897,0.010828
105,0.016751,0.0037742,0.012977
105.02,0.017277,0.0038272,0.01345
105.04,0.016296,0.0039033,0.012393
105.06,0.014023,0.0039495,0.010073
105.08,0.010775,0.0039163,0.0068583
105.1,0.0069559,0.0037691,0.0031868
105.12,0.0030385,0.0034942,-0.0004558
105.14,-0.00047034,0.0031011,-0.0035715
105.16,-0.0030732,0.0026184,-0.0056916
105.18,-0.004341,0.0020862,-0.0064273
105.2,-0.003977,0.001547,-0.005524
105.22,-0.0018748,0.0010371,-0.0029118
105.24,0.0018419,0.00058132,0.0012605
105.26,0.0068096,0.00019217,0.0066174
105.28,0.012454,-0.00012782,0.012582
105.3,0.018055,-0.00038115,0.018436
105.32,0.022841,-0.00057029,0.023411
105.34,0.026095,-0.00069459,0.02679
105.36,0.027257,-0.00075012,0.028007
105.38,0.025998,-0.00073269,0.026731
105.4,0.022263,-0.00064266,0.022905
105.42,0.016261,-0.00048983,0.016751
105.44,0.0084273,-0.00029608,0.0087234
105.46,-0.00065395,-9.4491e-05,-0.00055946
105.48,-0.010329,7.555e-05,-0.010405
105.5,-0.019955,0.00017632,-0.020131
105.52,-0.028955,0.00018072,-0.029136
105.54,-0.036858,7.9755e-05,-0.036938
105.56,-0.043301,-0.00011377,-0.043187
105.58,-0.048025,-0.00036659,-0.047658
105.6,-0.050859,-0.00063142,-0.050227
105.62,-0.051708,-0.00085691,-0.050851
105.64,-0.050551,-0.0009987,-0.049552
105.66,-0.047453,-0.0010288,-0.046424
105.68,-0.042576,-0.00094095,-0.041635
105.7,-0.036196,-0.0007505,-0.035446
105.72,-0.0287,-0.00048951,-0.028211
105.74,-0.020565,-0.00019802,-0.020367
105.76,-0.012316,8.5813e-05,-0.012401
105.78,-0.0044652,0.00033409,-0.0047993
105.8,0.0025511,0.00053427,0.0020168
105.82,0.0084346,0.0006898,0.0077448
105.84,0.01306,0.00081676,0.012243
105.86,0.016481,0.00093784,0.015543
105.88,0.018906,0.0010757,0.01783
105.9,0.020641,0.0012474,0.019394
105.92,0.022025,0.0014621,0.020563
105.94,0.023355,0.0017207,0.021635
105.96,0.024838,0.0020187,0.02282
105.98,0.026556,0.0023493,0.024207
106,0.028469,0.0027064,0.025763
106.02,0.030445,0.0030855,0.02736
106.04,0.032301,0.0034821,0.028819
106.06,0.033852,0.0038884,0.029963
106.08,0.034951,0.0042903,0.030661
106.1,0.035518,0.0046641,0.030854
106.12,0.035535,0.0049769,0.030558
106.14,0.035037,0.0051897,0.029847
106.16,0.034087,0.0052639,0.028823
106.18,0.032749,0.0051689,0.02758
106.2,0.03107,0.0048901,0.02618
106.22,0.029075,0.0044338,0.024641
106.24,0.026771,0.0038293,0.022942
106.26,0.024168,0.0031246,0.021044
106.28,0.021296,0.0023792,0.018917
106.3,0.01822,0.0016542,0.016566
106.32,0.015042,0.0010008,0.014041
106.34,0.011897,0.00045281,0.011444
106.36,0.0089331,2.1036e-05,0.0089121
106.38,0.0062854,-0.0003058,0.0065912
106.4,0.0040544,-0.00055646,0.0046109
106.42,0.0022897,-0.00076907,0.0030587
106.44,0.00098483,-0.0009818,0.0019666
106.46,8.4479e-05,-0.0012247,0.0013092
106.48,-0.00050007,-0.0015141,0.0010141
106.5,-0.00087067,-0.0018514,0.0009807
106.52,-0.0011237,-0.0022244,0.0011006
106.54,-0.0013375,-0.0026125,0.001275
106.56,-0.0015675,-0.0029925,0.001425
106.58,-0.0018497,-0.0033433,0.0014936
106.6,-0.0022091,-0.0036498,0.0014406
106.62,-0.0026693,-0.0039036,0.0012342
106.64,-0.00326,-0.004102,0.00084199
106.66,-0.0040205,-0.0042458,0.00022537
106.68,-0.0049985,-0.0043372,-0.00066125
106.7,-0.0062456,-0.0043781,-0.0018675
106.72,-0.0078124,-0.0043711,-0.0034413
106.74,-0.0097442,-0.0043213,-0.005423
106.76,-0.012079,-0.0042388,-0.0078406
106.78,-0.014848,-0.0041413,-0.010707
106.8,-0.018072,-0.0040537,-0.014018
106.82,-0.021756,-0.0040067,-0.017749
106.84,-0.025883,-0.0040315,-0.021852
106.86,-0.030395,-0.0041536,-0.026242
106.88,-0.035179,-0.0043856,-0.030794
106.9,-0.040054,-0.004723,-0.035331
106.92,-0.044761,-0.0051413,-0.03962
106.94,-0.048981,-0.0055993,-0.043382
106.96,-0.052352,-0.0060452,-0.046307
106.98,-0.054511,-0.0064262,-0.048085
107,-0.055145,-0.0066988,-0.048446
107.02,-0.054039,-0.0068382,-0.047201
107.04,-0.051117,-0.0068429,-0.044275
107.06,-0.046466,-0.0067357,-0.03973
107.08,-0.040331,-0.0065585,-0.033772
107.1,-0.033096,-0.0063636,-0.026732
107.12,-0.025236,-0.0062028,-0.019033
107.14,-0.017263,-0.0061169,-0.011146
107.16,-0.0096683,-0.0061287,-0.0035397
107.18,-0.0028751,-0.0062393,0.0033642
107.2,0.0027939,-0.0064305,0.0092244
107.22,0.0071306,-0.0066694,0.0138
107.24,0.010039,-0.006917,0.016956
107.26,0.011524,-0.0071352,0.018659
107.28,0.011671,-0.0072929,0.018964
107.3,0.010634,-0.0073685,0.018003
107.32,0.0086227,-0.0073495,0.015972
107.34,0.0058952,-0.0072291,0.013124
107.36,0.002755,-0.0070034,0.0097585
107.38,-0.00046036,-0.0066681,0.0062078
107.4,-0.0033979,-0.0062182,0.0028203
107.42,-0.0057181,-0.0056499,-6.8151e-05
107.44,-0.0071338,-0.0049648,-0.0021689
107.46,-0.007451,-0.0041735,-0.0032775
107.48,-0.0066054,-0.0032988,-0.0033066
107.5,-0.0046826,-0.0023755,-0.0023071
107.52,-0.001917,-0.0014466,-0.00047044
107.54,0.0013345,-0.00055657,0.001891
107.56,0.0046421,0.00025711,0.004385
107.58,0.0075678,0.00097171,0.0065961
107.6,0.0097331,0.0015841,0.008149
107.62,0.010879,0.0021113,0.0087674
107.64,0.010904,0.0025852,0.0083187
107.66,0.0098804,0.0030446,0.0068358
107.68,0.0080381,0.0035237,0.0045143
107.7,0.0057279,0.0040429,0.0016851
107.72,0.0033703,0.0046016,-0.0012313
107.74,0.0013984,0.0051779,-0.0037795
107.76,0.00020568,0.0057328,-0.0055271
107.78,0.00010563,0.0062194,-0.0061138
107.8,0.0013044,0.0065948,-0.0052904
107.82,0.0038876,0.0068305,-0.0029429
107.84,0.0078175,0.0069195,0.000898
107.86,0.012938,0.0068786,0.006059
107.88,0.018981,0.0067442,0.012237
107.9,0.025585,0.0065635,0.019022
107.92,0.032306,0.0063843,0.025921
107.94,0.038646,0.0062442,0.032402
107.96,0.04409,0.0061636,0.037926
107.98,0.048143,0.006143,0.042
108,0.050383,0.0061655,0.044217
108.02,0.050509,0.0062029,0.044306
108.04,0.04838,0.0062237,0.042156
108.06,0.04404,0.0062013,0.037839
108.08,0.037724,0.0061184,0.031605
108.1,0.029831,0.0059701,0.023861
108.12,0.020889,0.0057615,0.015128
108.14,0.011493,0.0055045,0.0059882
108.16,0.0022423,0.005213,-0.0029707
108.18,-0.0063138,0.0048996,-0.011213
108.2,-0.013727,0.0045736,-0.0183
108.22,-0.019676,0.0042417,-0.023917
108.24,-0.023977,0.0039102,-0.027887
108.26,-0.02658,0.0035874,-0.030167
108.28,-0.02755,0.003286,-0.030836
108.3,-0.027046,0.0030228,-0.030069
108.32,-0.025297,0.0028167,-0.028113
108.34,-0.022578,0.0026856,-0.025264
108.36,-0.019192,0.0026417,-0.021834
108.38,-0.015446,0.0026886,-0.018135
108.4,-0.011628,0.0028194,-0.014448
108.42,-0.0079876,0.0030181,-0.011006
108.44,-0.0047118,0.0032622,-0.007974
108.46,-0.001911,0.0035276,-0.0054386
108.48,0.00038765,0.0037931,-0.0034054
108.5,0.002233,0.004043,-0.0018101
108.52,0.003728,0.0042689,-0.00054088
108.54,0.0049968,0.0044676,0.00052924
108.56,0.006146,0.0046386,0.0015075
108.58,0.0072299,0.0047802,0.0024497
108.6,0.0082277,0.0048865,0.0033412
108.62,0.0090407,0.0049461,0.0040946
108.64,0.0095108,0.0049429,0.0045679
108.66,0.0094588,0.0048591,0.0045997
108.68,0.0087334,0.0046793,0.0040541
108.7,0.0072609,0.0043946,0.0028662
108.72,0.0050821,0.0040055,0.0010766
108.74,0.0023694,0.003523,-0.0011536
108.76,-0.0005835,0.0029672,-0.0035507
108.78,-0.003396,0.0023652,-0.0057612
108.8,-0.0056535,0.0017463,-0.0073998
108.82,-0.0069679,0.0011391,-0.008107
108.84,-0.0070344,0.00056796,-0.0076024
108.86,-0.0056744,5.1517e-05,-0.005726
108.88,-0.0028587,-0.00039782,-0.0024608
108.9,0.0012909,-0.00077369,0.0020645
108.92,0.0065168,-0.0010752,0.0075921
108.94,0.012455,-0.0013066,0.013762
108.96,0.01867,-0.0014771,0.020147
108.98,0.024688,-0.0016006,0.026289
109,0.030032,-0.0016956,0.031728
109.02,0.034252,-0.0017839,0.036036
109.04,0.036953,-0.0018876,0.038841
109.06,0.037827,-0.0020268,0.039854
109.08,0.036682,-0.0022147,0.038896
109.1,0.033465,-0.0024558,0.03592
109.12,0.028285,-0.0027431,0.031028
109.14,0.021417,-0.0030595,0.024476
109.16,0.013285,-0.0033803,0.016666
109.18,0.0044338,-0.0036779,0.0081117
109.2,-0.0045305,-0.0039273,-0.0006032
109.22,-0.013001,-0.004111,-0.0088905
109.24,-0.020441,-0.0042223,-0.016219
109.26,-0.026439,-0.0042659,-0.022173
109.28,-0.03075,-0.004256,-0.026494
109.3,-0.03331,-0.0042125,-0.029098
109.32,-0.034224,-0.004156,-0.030068
109.34,-0.03373,-0.0041037,-0.029626
109.36,-0.032153,-0.0040663,-0.028087
109.38,-0.029856,-0.0040475,-0.025808
109.4,-0.027186,-0.0040448,-0.023141
109.42,-0.024446,-0.0040524,-0.020394
109.44,-0.021871,-0.0040635,-0.017808
109.46,-0.019621,-0.0040722,-0.015549
109.48,-0.01778,-0.0040742,-0.013706
109.5,-0.016362,-0.0040658,-0.012296
109.52,-0.015318,-0.0040425,-0.011276
109.54,-0.014545,-0.0039974,-0.010548
109.56,-0.013891,-0.0039207,-0.0099704
109.58,-0.013172,-0.003801,-0.009371
109.6,-0.01219,-0.0036279,-0.0085619
109.62,-0.010762,-0.0033961,-0.0073656
109.64,-0.0087508,-0.0031081,-0.0056427
109.66,-0.006099,-0.0027766,-0.0033224
109.68,-0.0028509,-0.0024234,-0.00042755
109.7,0.00083692,-0.0020759,0.0029128
109.72,0.0047051,-0.0017617,0.0064668
109.74,0.0084205,-0.0015021,0.0099227
109.76,0.011622,-0.0013069,0.012929
109.78,0.013971,-0.0011712,0.015143
109.8,0.015207,-0.0010768,0.016284
109.82,0.01518,-0.00099667,0.016176
109.84,0.013876,-0.00090219,0.014778
109.86,0.011413,-0.00077133,0.012185
109.88,0.0080262,-0.00059551,0.0086217
109.9,0.0040278,-0.00038317,0.004411
109.92,-0.00022553,-0.00015907,-6.6458e-05
109.94,-0.0043713,4.0754e-05,-0.0044121
109.96,-0.0080706,0.0001771,-0.0082477
109.98,-0.011029,0.00021683,-0.011246
110,-0.013009,0.00014077,-0.01315
110.02,-0.013843,-5.1608e-05,-0.013792
110.04,-0.013437,-0.00034187,-0.013095
110.06,-0.011783,-0.0006967,-0.011086
110.08,-0.008967,-0.0010751,-0.0078918
110.1,-0.0051755,-0.0014369,-0.0037386
110.12,-0.00069155,-0.0017502,0.0010586
110.14,0.0041199,-0.0019961,0.0061159
110.16,0.0088404,-0.0021699,0.01101
110.18,0.01304,-0.0022785,0.015318
110.2,0.016325,-0.0023351,0.01866
110.22,0.018383,-0.0023536,0.020737
110.24,0.019025,-0.0023433,0.021368
110.26,0.018198,-0.0023065,0.020505
110.28,0.01599,-0.0022389,0.018229
110.3,0.012606,-0.0021319,0.014738
110.32,0.0083336,-0.0019776,0.010311
110.34,0.0035036,-0.0017727,0.0052763
110.36,-0.0015519,-0.0015216,-3.0362e-05
110.38,-0.0065288,-0.0012362,-0.0052926
110.4,-0.011169,-0.0009344,-0.010235
110.42,-0.015269,-0.0006356,-0.014633
110.44,-0.018673,-0.00035598,-0.018317
110.46,-0.021275,-0.0001046,-0.02117
110.48,-0.023006,0.0001185,-0.023124
110.5,-0.023841,0.00032148,-0.024163
110.52,-0.023801,0.00051732,-0.024318
110.54,-0.022952,0.00071877,-0.023671
110.56,-0.021411,0.00093308,-0.022344
110.58,-0.019335,0.001158,-0.020493
110.6,-0.016904,0.0013805,-0.018285
110.62,-0.014297,0.0015779,-0.015875
110.64,-0.011662,0.001723,-0.013385
110.66,-0.0090931,0.0017899,-0.010883
110.68,-0.0066154,0.0017606,-0.008376
110.7,-0.004186,0.0016306,-0.0058166
110.72,-0.0017102,0.001411,-0.0031212
110.74,0.00092903,0.0011283,-0.00019928
110.76,0.0038349,0.00081967,0.0030152
110.78,0.0070635,0.00052676,0.0065367
110.8,0.0106,0.00028792,0.010312
110.82,0.014351,0.0001312,0.01422
110.84,0.018155,6.9364e-05,0.018085
110.86,0.021801,9.8036e-05,0.021703
110.88,0.025068,0.00019722,0.024871
110.9,0.027754,0.00033578,0.027418
110.92,0.029702,0.00047774,0.029224
110.94,0.030818,0.00058924,0.030229
110.96,0.031074,0.00064447,0.03043
110.98,0.030502,0.0006296,0.029873
111,0.029176,0.00054409,0.028632
111.02,0.027195,0.00039932,0.026795
111.04,0.024671,0.00021514,0.024456
111.06,0.021715,1.5262e-05,0.0217
111.08,0.018432,-0.00017741,0.01861
111.1,0.014918,-0.00034447,0.015262
111.12,0.011258,-0.00047413,0.011732
111.14,0.0075282,-0.00056153,0.0080897
111.16,0.0037943,-0.00060743,0.0044017
111.18,0.00010901,-0.00061596,0.00072496
111.2,-0.0034876,-0.00059202,-0.0028956
111.22,-0.0069667,-0.0005392,-0.0064275
111.24,-0.010306,-0.00045863,-0.0098478
111.26,-0.013486,-0.00034884,-0.013137
111.28,-0.016477,-0.00020673,-0.016271
111.3,-0.019243,-2.896e-05,-0.019214
111.32,-0.021731,0.00018658,-0.021917
111.34,-0.023882,0.00043973,-0.024321
111.36,-0.025635,0.00072777,-0.026363
111.38,-0.026943,0.0010458,-0.027989
111.4,-0.027776,0.0013876,-0.029164
111.42,-0.028134,0.0017469,-0.029881
111.44,-0.028043,0.0021178,-0.030161
111.46,-0.027551,0.0024947,-0.030046
111.48,-0.026717,0.0028725,-0.02959
111.5,-0.0256,0.0032444,-0.028845
111.52,-0.024245,0.0036018,-0.027847
111.54,-0.022678,0.0039328,-0.026611
111.56,-0.020907,0.0042225,-0.02513
111.58,-0.018926,0.0044543,-0.023381
111.6,-0.016721,0.004612,-0.021333
111.62,-0.014275,0.0046826,-0.018957
111.64,-0.011572,0.0046592,-0.016231
111.66,-0.0085928,0.004543,-0.013136
111.68,-0.0053106,0.0043447,-0.0096553
111.7,-0.0016848,0.0040831,-0.0057679
111.72,0.0023389,0.0037833,-0.0014444
111.74,0.0068191,0.0034726,0.0033465
111.76,0.0118,0.0031767,0.0086233
111.78,0.017284,0.0029155,0.014368
111.8,0.023199,0.0027005,0.020498
111.82,0.029376,0.0025334,0.026842
111.84,0.035534,0.0024074,0.033127
111.86,0.041292,0.0023088,0.038983
111.88,0.046194,0.0022211,0.043973
111.9,0.049767,0.0021287,0.047638
111.92,0.05158,0.0020202,0.049559
111.94,0.051312,0.0018908,0.049421
111.96,0.048808,0.0017429,0.047065
111.98,0.044109,0.0015854,0.042523
112,0.037456,0.0014312,0.036025
112.02,0.029269,0.0012944,0.027975
112.04,0.020094,0.0011869,0.018908
112.06,0.010541,0.001116,0.0094252
112.08,0.0012143,0.0010822,0.00013211
112.1,-0.0073461,0.0010791,-0.0084253
112.12,-0.014709,0.0010945,-0.015803
112.14,-0.020575,0.0011117,-0.021686
112.16,-0.024784,0.0011128,-0.025896
112.18,-0.027302,0.0010814,-0.028383
112.2,-0.028202,0.001005,-0.029207
112.22,-0.027637,0.00087729,-0.028514
112.24,-0.025819,0.00069872,-0.026517
112.26,-0.022994,0.00047664,-0.023471
112.28,-0.019428,0.00022419,-0.019652
112.3,-0.015386,-4.1506e-05,-0.015344
112.32,-0.01112,-0.00030168,-0.010818
112.34,-0.0068539,-0.00053826,-0.0063157
112.36,-0.0027691,-0.00073607,-0.0020331
112.38,0.0010041,-0.00088453,0.0018887
112.4,0.0043902,-0.00097864,0.0053689
112.42,0.0073635,-0.0010193,0.0083828
112.44,0.0099353,-0.0010127,0.010948
112.46,0.012135,-0.00096954,0.013104
112.48,0.013986,-0.00090312,0.014889
112.5,0.01549,-0.00082777,0.016318
112.52,0.01661,-0.00075687,0.017367
112.54,0.01727,-0.00070121,0.017971
112.56,0.017361,-0.00066758,0.018029
112.58,0.016769,-0.00065794,0.017427
112.6,0.015392,-0.00066924,0.016061
112.62,0.013175,-0.00069384,0.013868
112.64,0.010129,-0.00072081,0.010849
112.66,0.0063484,-0.00073766,0.007086
112.68,0.0020137,-0.00073257,0.0027463
112.7,-0.0026207,-0.00069674,-0.001924
112.72,-0.0072464,-0.00062638,-0.00662
112.74,-0.01153,-0.00052412,-0.011006
112.76,-0.015147,-0.00039939,-0.014748
112.78,-0.017815,-0.00026768,-0.017548
112.8,-0.019321,-0.00014859,-0.019172
112.82,-0.019543,-6.3032e-05,-0.01948
112.84,-0.018466,-2.9821e-05,-0.018437
112.86,-0.016182,-6.2504e-05,-0.01612
112.88,-0.012881,-0.00016679,-0.012715
112.9,-0.0088357,-0.00033922,-0.0084964
112.92,-0.0043726,-0.00056732,-0.0038053
112.94,0.00015637,-0.00083131,0.00098768
112.96,0.0044101,-0.001107,0.0055171
112.98,0.0080904,-0.0013695,0.0094599
113,0.010969,-0.0015967,0.012566
113.02,0.012906,-0.001773,0.014678
113.04,0.013856,-0.0018906,0.015746
113.06,0.013866,-0.0019508,0.015817
113.08,0.013058,-0.0019634,0.015021
113.1,0.011608,-0.0019446,0.013552
113.12,0.0097179,-0.0019148,0.011633
113.14,0.0075909,-0.001896,0.0094869
113.16,0.0054078,-0.0019091,0.0073169
113.18,0.0033116,-0.0019717,0.0052833
113.2,0.0013988,-0.0020966,0.0034954
113.22,-0.00028209,-0.0022908,0.0020087
113.24,-0.0017262,-0.0025545,0.00082831
113.26,-0.0029638,-0.0028813,-8.2524e-05
113.28,-0.0040499,-0.0032582,-0.00079169
113.3,-0.0050522,-0.0036664,-0.0013858
113.32,-0.0060397,-0.0040826,-0.0019572
113.34,-0.007072,-0.0044808,-0.0025912
113.36,-0.0081892,-0.0048353,-0.0033539
113.38,-0.0094049,-0.0051232,-0.0042818
113.4,-0.010701,-0.0053271,-0.0053743
113.42,-0.01203,-0.0054376,-0.0065922
113.44,-0.013315,-0.0054543,-0.0078609
113.46,-0.014467,-0.0053853,-0.0090819
113.48,-0.015394,-0.0052451,-0.010149
113.5,-0.016022,-0.0050521,-0.01097
113.52,-0.016311,-0.0048244,-0.011487
113.54,-0.016267,-0.0045762,-0.011691
113.56,-0.01595,-0.0043159,-0.011634
113.58,-0.015468,-0.0040449,-0.011423
113.6,-0.014968,-0.0037589,-0.011209
113.62,-0.014614,-0.0034509,-0.011164
113.64,-0.014562,-0.0031148,-0.011447
113.66,-0.014931,-0.0027498,-0.012181
113.68,-0.015787,-0.0023631,-0.013424
113.7,-0.017122,-0.0019705,-0.015151
113.72,-0.018851,-0.0015953,-0.017255
113.74,-0.020817,-0.0012646,-0.019552
113.76,-0.022804,-0.0010039,-0.0218
113.78,-0.024559,-0.0008317,-0.023728
113.8,-0.02582,-0.00075498,-0.025065
113.82,-0.026336,-0.00076669,-0.025569
113.84,-0.025901,-0.00084604,-0.025055
113.86,-0.024371,-0.00096166,-0.023409
113.88,-0.021679,-0.0010769,-0.020602
113.9,-0.017847,-0.0011563,-0.016691
113.92,-0.01299,-0.0011713,-0.011819
113.94,-0.007306,-0.0011047,-0.0062014
113.96,-0.0010652,-0.00095249,-0.00011273
113.98,0.0054084,-0.00072275,0.0061311
114,0.011763,-0.00043199,0.012195
114.02,0.017647,-0.00010046,0.017748
114.04,0.022739,0.00025304,0.022486
114.06,0.026771,0.00061502,0.026156
114.08,0.029554,0.00097937,0.028575
114.1,0.030992,0.0013469,0.029645
114.12,0.031085,0.0017233,0.029362
114.14,0.029929,0.002115,0.027814
114.16,0.027705,0.0025262,0.025179
114.18,0.02466,0.0029555,0.021704
114.2,0.021085,0.0033953,0.017689
114.22,0.017291,0.0038323,0.013458
114.24,0.013584,0.0042501,0.0093337
114.26,0.010239,0.0046318,0.0056069
114.28,0.0074794,0.0049635,0.0025159
114.3,0.0054619,0.005236,0.00022593
114.32,0.0042633,0.005445,-0.0011817
114.34,0.0038789,0.0055904,-0.0017115
114.36,0.0042272,0.005674,-0.0014467
114.38,0.0051629,0.0056973,-0.00053438
114.4,0.0064977,0.0056601,0.00083751
114.42,0.0080254,0.0055602,0.0024651
114.44,0.0095495,0.0053947,0.0041547
114.46,0.010908,0.0051625,0.0057452
114.48,0.01199,0.0048672,0.0071231
114.5,0.01275,0.0045197,0.0082301
114.52,0.013199,0.0041382,0.0090606
114.54,0.013398,0.0037472,0.0096513
114.56,0.01344,0.0033738,0.010066
114.58,0.013419,0.0030424,0.010377
114.6,0.01342,0.0027699,0.01065
114.62,0.013492,0.0025615,0.01093
114.64,0.013645,0.002409,0.011236
114.66,0.013851,0.0022923,0.011558
114.68,0.014047,0.0021838,0.011863
114.7,0.014154,0.002055,0.012099
114.72,0.014086,0.0018836,0.012203
114.74,0.013768,0.0016591,0.012109
114.76,0.013138,0.0013869,0.011752
114.78,0.012157,0.0010872,0.011069
114.8,0.010801,0.00079177,0.010009
114.82,0.0090648,0.00053673,0.008528
114.84,0.0069561,0.00035462,0.0066015
114.86,0.0044932,0.00026682,0.0042264
114.88,0.0017074,0.0002784,0.001429
114.9,-0.0013547,0.00037645,-0.0017312
114.92,-0.0046275,0.00053229,-0.0051597
114.94,-0.0080244,0.0007071,-0.0087315
114.96,-0.01144,0.0008595,-0.012299
114.98,-0.014754,0.00095355,-0.015708
115,-0.017843,0.00096516,-0.018809
115.02,-0.020591,0.00088586,-0.021477
115.04,-0.0229,0.00072322,-0.023623
115.06,-0.024699,0.00049808,-0.025197
115.08,-0.02595,0.00023953,-0.02619
115.1,-0.026642,-2.1009e-05,-0.026621
115.12,-0.026788,-0.00025535,-0.026533
115.14,-0.026411,-0.00044257,-0.025968
115.16,-0.025537,-0.00057097,-0.024966
115.18,-0.024185,-0.000638,-0.023547
115.2,-0.022365,-0.00064864,-0.021716
115.22,-0.02008,-0.00061298,-0.019467
115.24,-0.017338,-0.00054382,-0.016794
115.26,-0.014157,-0.0004549,-0.013702
115.28,-0.010585,-0.00035982,-0.010225
115.3,-0.0067033,-0.00027167,-0.0064316
115.32,-0.002637,-0.0002029,-0.0024341
115.34,0.0014522,-0.00016496,0.0016171
115.36,0.005374,-0.00016744,0.0055415
115.38,0.0089269,-0.00021677,0.0091437
115.4,0.011918,-0.00031462,0.012233
115.42,0.014187,-0.00045667,0.014644
115.44,0.015624,-0.00063228,0.016256
115.46,0.016184,-0.00082548,0.01701
115.48,0.015898,-0.0010174,0.016915
115.5,0.014866,-0.0011896,0.016055
115.52,0.013251,-0.0013282,0.01458
115.54,0.011264,-0.0014271,0.012691
115.56,0.009133,-0.0014899,0.010623
115.58,0.0070864,-0.0015294,0.0086158
115.6,0.0053228,-0.0015657,0.0068885
115.62,0.0039915,-0.0016214,0.0056129
115.64,0.0031766,-0.0017161,0.0048927
115.66,0.0028896,-0.0018616,0.0047511
115.68,0.0030701,-0.0020574,0.0051275
115.7,0.0035955,-0.0022897,0.0058853
115.72,0.0042974,-0.0025322,0.0068296
115.74,0.0049827,-0.00275,0.0077328
115.76,0.0054574,-0.0029059,0.0083633
115.78,0.0055501,-0.0029666,0.0085168
115.8,0.0051324,-0.0029092,0.0080416
115.82,0.0041345,-0.0027252,0.0068597
115.84,0.0025536,-0.0024228,0.0049764
115.86,0.00045623,-0.0020251,0.0024813
115.88,-0.0020278,-0.0015665,-0.00046126
115.9,-0.0047178,-0.0010872,-0.0036306
115.92,-0.0074002,-0.00062636,-0.0067739
115.94,-0.0098507,-0.00021666,-0.009634
115.96,-0.011857,0.00012018,-0.011977
115.98,-0.013243,0.00037534,-0.013618
116,-0.013886,0.00055241,-0.014439
116.02,-0.013733,0.0006648,-0.014398
116.04,-0.012804,0.00073172,-0.013535
116.06,-0.011189,0.00077363,-0.011962
116.08,-0.0090387,0.00080814,-0.0098469
116.1,-0.0065436,0.00084705,-0.0073907
116.12,-0.0039098,0.00089504,-0.0048048
116.14,-0.0013341,0.00095003,-0.0022841
116.16,0.0010194,0.0010049,1.449e-05
116.18,0.0030372,0.0010502,0.0019869
116.2,0.0046658,0.0010769,0.003589
116.22,0.0059127,0.0010785,0.0048342
116.24,0.0068376,0.0010533,0.0057844
116.26,0.0075371,0.0010039,0.0065332
116.28,0.0081252,0.0009375,0.0071877
116.3,0.008712,0.00086404,0.007848
116.32,0.0093856,0.00079453,0.0085911
116.34,0.010197,0.00073921,0.0094579
116.36,0.011153,0.00070607,0.010447
116.38,0.012211,0.00069973,0.011511
116.4,0.013288,0.00072108,0.012567
116.42,0.014266,0.00076732,0.013498
116.44,0.015006,0.00083244,0.014173
116.46,0.015366,0.00090802,0.014457
116.48,0.015214,0.00098403,0.014229
116.5,0.014447,0.0010498,0.013397
116.52,0.013007,0.0010948,0.011913
116.54,0.01089,0.00111,0.00978
116.56,0.008152,0.001088,0.007064
116.58,0.0049131,0.0010248,0.0038883
116.6,0.0013483,0.00091945,0.00042882
116.62,-0.0023251,0.00077525,-0.0031004
116.64,-0.0058675,0.000599,-0.0064665
116.66,-0.0090405,0.00040057,-0.0094411
116.68,-0.011632,0.00019169,-0.011824
116.7,-0.013478,-1.5677e-05,-0.013462
116.72,-0.014481,-0.00021103,-0.01427
116.74,-0.014618,-0.00038694,-0.014231
116.76,-0.013943,-0.00054022,-0.013403
116.78,-0.012574,-0.00067228,-0.011902
116.8,-0.010685,-0.00078878,-0.0098958
116.82,-0.0084766,-0.00089844,-0.0075781
116.84,-0.0061642,-0.0010112,-0.005153
116.86,-0.0039518,-0.0011364,-0.0028154
116.88,-0.0020174,-0.0012805,-0.00073698
116.9,-0.00050186,-0.001446,0.00094415
116.92,0.0004989,-0.0016309,0.0021298
116.94,0.0009357,-0.0018284,0.0027641
116.96,0.00080519,-0.0020284,0.0028335
116.98,0.00014598,-0.0022188,0.0023648
117,-0.00096723,-0.0023879,0.0014207
117.02,-0.0024313,-0.0025254,9.4116e-05
117.04,-0.0041238,-0.0026247,-0.0014991
117.06,-0.0059137,-0.0026831,-0.0032306
117.08,-0.0076722,-0.0027021,-0.00497
117.1,-0.0092846,-0.0026869,-0.0065977
117.12,-0.01066,-0.0026447,-0.0080152
117.14,-0.011737,-0.0025835,-0.0091539
117.16,-0.01249,-0.0025103,-0.0099797
117.18,-0.012921,-0.0024296,-0.010492
117.2,-0.013061,-0.0023429,-0.010718
117.22,-0.012951,-0.0022485,-0.010703
117.24,-0.01264,-0.0021418,-0.010498
117.26,-0.012169,-0.0020172,-0.010152
117.28,-0.011566,-0.0018693,-0.0096962
117.3,-0.010842,-0.001695,-0.009147
117.32,-0.0099986,-0.0014948,-0.0085038
117.34,-0.0090301,-0.0012738,-0.0077564
117.36,-0.007936,-0.0010412,-0.0068948
117.38,-0.0067297,-0.0008098,-0.0059199
117.4,-0.0054457,-0.0005936,-0.0048521
117.42,-0.0041412,-0.00040543,-0.0037357
117.44,-0.002893,-0.00025446,-0.0026386
117.46,-0.0017882,-0.0001442,-0.001644
117.48,-0.00091065,-7.1487e-05,-0.00083917
117.5,-0.00032598,-2.6774e-05,-0.00029921
117.52,-6.7779e-05,4.2978e-06,-7.2077e-05
117.54,-0.00012725,3.8222e-05,-0.00016547
117.56,-0.00044885,9.0409e-05,-0.00053926
117.58,-0.00093297,0.00017204,-0.001105
117.6,-0.0014455,0.00028768,-0.0017332
117.62,-0.0018334,0.00043412,-0.0022675
117.64,-0.0019436,0.00060079,-0.0025443
117.66,-0.0016432,0.00077159,-0.0024148
117.68,-0.00083835,0.00092786,-0.0017662
117.7,0.0005123,0.0010518,-0.00053953
117.72,0.0023897,0.00113,0.0012598
117.74,0.0047145,0.0011553,0.0035592
117.76,0.0073545,0.0011289,0.0062256
117.78,0.010139,0.0010593,0.0090799
117.8,0.012879,0.00096104,0.011918
117.82,0.015386,0.0008524,0.014534
117.84,0.017497,0.0007521,0.016745
117.86,0.019089,0.00067661,0.018412
117.88,0.020089,0.0006379,0.019451
117.9,0.020484,0.00064205,0.019842
117.92,0.020314,0.000689,0.019625
117.94,0.019661,0.00077314,0.018888
117.96,0.018637,0.00088472,0.017753
117.98,0.017366,0.0010116,0.016354
118,0.015962,0.0011412,0.01482
118.02,0.014516,0.0012623,0.013254
118.04,0.013088,0.0013662,0.011722
118.06,0.011697,0.0014482,0.010249
118.08,0.010324,0.0015071,0.008817
118.1,0.0089223,0.0015458,0.0073765
118.12,0.0074263,0.00157,0.0058563
118.14,0.0057691,0.0015874,0.0041817
118.16,0.0038977,0.0016063,0.0022914
118.18,0.001788,0.0016338,0.00015412
118.2,-0.00054462,0.001675,-0.0022197
118.22,-0.0030387,0.0017316,-0.0047703
118.24,-0.0055878,0.0018014,-0.0073893
118.26,-0.0080479,0.001879,-0.0099268
118.28,-0.01025,0.0019557,-0.012206
118.3,-0.012021,0.0020216,-0.014043
118.32,-0.013201,0.002067,-0.015268
118.34,-0.013666,0.0020836,-0.01575
118.36,-0.013346,0.0020664,-0.015413
118.38,-0.012234,0.0020142,-0.014248
118.4,-0.010391,0.00193,-0.012321
118.42,-0.0079384,0.0018203,-0.0097588
118.44,-0.0050488,0.0016945,-0.0067433
118.46,-0.0019224,0.0015627,-0.0034851
118.48,0.0012333,0.0014351,-0.00020177
118.5,0.0042255,0.0013199,0.0029057
118.52,0.0068941,0.0012226,0.0056715
118.54,0.0091229,0.0011457,0.0079772
118.56,0.010843,0.001088,0.0097549
118.58,0.01203,0.0010461,0.010984
118.6,0.012692,0.0010141,0.011678
118.62,0.012862,0.00098567,0.011877
118.64,0.012581,0.00095457,0.011626
118.66,0.01189,0.00091574,0.010974
118.68,0.010825,0.00086601,0.0099587
118.7,0.009417,0.00080445,0.0086126
118.72,0.0076968,0.00073232,0.0069645
118.74,0.0056997,0.00065258,0.0050471
118.76,0.0034744,0.00056919,0.0029052
118.78,0.0010875,0.00048617,0.00060132
118.8,-0.0013747,0.00040668,-0.0017813
118.82,-0.0038082,0.00033229,-0.0041405
118.84,-0.0060981,0.00026264,-0.0063607
118.86,-0.0081273,0.00019555,-0.0083228
118.88,-0.0097873,0.00012755,-0.0099148
118.9,-0.010988,5.487e-05,-0.011043
118.92,-0.011666,-2.555e-05,-0.01164
118.94,-0.011791,-0.00011505,-0.011676
118.96,-0.011366,-0.00021265,-0.011154
118.98,-0.010432,-0.00031507,-0.010117
119,-0.0090598,-0.00041724,-0.0086426
119.02,-0.007348,-0.00051343,-0.0068345
119.04,-0.0054168,-0.00059867,-0.0048181
119.06,-0.0034001,-0.00067007,-0.00273
119.08,-0.0014365,-0.00072781,-0.00070872
119.1,0.00033967,-0.00077545,0.0011151
119.12,0.0018089,-0.00081951,0.0026284
119.14,0.0028757,-0.00086825,0.0037439
119.16,0.0034773,-0.00093005,0.0044073
119.18,0.0035895,-0.0010116,0.0046012
119.2,0.0032296,-0.0011164,0.004346
119.22,0.0024542,-0.0012439,0.0036982
119.24,0.0013538,-0.0013892,0.0027431
119.26,4.2548e-05,-0.0015441,0.0015866
119.28,-0.0013546,-0.0016979,0.00034335
119.3,-0.0027153,-0.00184,-0.00087529
119.32,-0.003933,-0.0019606,-0.0019725
119.34,-0.0049277,-0.0020528,-0.0028749
119.36,-0.0056514,-0.002113,-0.0035384
119.38,-0.0060907,-0.0021408,-0.0039499
119.4,-0.0062633,-0.0021388,-0.0041245
119.42,-0.0062114,-0.0021111,-0.0041003
119.44,-0.0059922,-0.0020626,-0.0039296
119.46,-0.0056679,-0.0019975,-0.0036703
119.48,-0.0052961,-0.0019187,-0.0033774
119.5,-0.0049226,-0.0018277,-0.0030949
119.52,-0.0045766,-0.0017245,-0.0028522
119.54,-0.004269,-0.0016082,-0.0026608
119.56,-0.0039939,-0.0014782,-0.0025157
119.58,-0.0037317,-0.0013343,-0.0023973
119.6,-0.0034541,-0.0011779,-0.0022762
119.62,-0.0031297,-0.0010121,-0.0021176
119.64,-0.0027292,-0.00084215,-0.001887
119.66,-0.0022301,-0.0006747,-0.0015554
119.68,-0.001621,-0.00051743,-0.0011035
119.7,-0.0009043,-0.00037816,-0.00052615
119.72,-9.8111e-05,-0.00026374,0.00016563
119.74,0.00076388,-0.00017918,0.00094307
119.76,0.0016337,-0.00012673,0.0017605
119.78,0.0024527,-0.00010537,0.0025581
119.8,0.0031567,-0.00011075,0.0032674
119.82,0.0036835,-0.00013545,0.003819
119.84,0.0039816,-0.00016984,0.0041514
119.86,0.0040184,-0.00020324,0.0042216
119.88,0.0037885,-0.00022525,0.0040138
119.9,0.0033187,-0.0002272,0.0035459
119.92,0.0026689,-0.00020329,0.0028722
119.94,0.0019291,-0.00015135,0.0020804
119.96,0.0012096,-7.3111e-05,0.0012828
119.98,0.00062852,2.6138e-05,0.00060238


==> figures/data/20230426_ADP_0.007_small_stretch/simu_pdf_strain02/simuPDF_fit_strnmf1.csv <==
0,0,0.041448,-0.041448
0.02,-0.01408,0.045523,-0.059603
0.04,-0.028572,0.017808,-0.046379
0.06,-0.043744,-0.0066107,-0.037134
0.08,-0.05963,-0.026956,-0.032674
0.1,-0.076016,-0.042803,-0.033213
0.12,-0.092513,-0.054334,-0.038179
0.14,-0.10869,-0.063246,-0.045449
0.16,-0.12425,-0.072709,-0.051536
0.18,-0.13906,-0.086329,-0.052735
0.2,-0.15331,-0.10665,-0.046661
0.22,-0.16733,-0.13403,-0.033301
0.24,-0.18156,-0.16647,-0.015096
0.26,-0.19637,-0.20032,0.0039554
0.28,-0.2119,-0.23161,0.019716
0.3,-0.22807,-0.25737,0.029299
0.32,-0.24456,-0.2765,0.031942
0.34,-0.26096,-0.29008,0.029128
0.36,-0.27686,-0.30083,0.023976
0.38,-0.29205,-0.3122,0.020149
0.4,-0.30655,-0.32722,0.020671
0.42,-0.32062,-0.34764,0.027019
0.44,-0.33469,-0.37346,0.038775
0.46,-0.34916,-0.40306,0.053901
0.48,-0.3643,-0.43381,0.069507
0.5,-0.38017,-0.46302,0.082845
0.52,-0.39655,-0.48856,0.092005
0.54,-0.41306,-0.50914,0.096078
0.56,-0.42925,-0.52572,0.096468
0.58,-0.44482,-0.54029,0.095467
0.6,-0.45964,-0.55504,0.095394
0.62,-0.47388,-0.57216,0.098278
0.64,-0.48788,-0.59243,0.10454
0.66,-0.50209,-0.61579,0.1137
0.68,-0.51686,-0.641,0.12414
0.7,-0.53237,-0.66685,0.13448
0.72,-0.54853,-0.69171,0.14318
0.74,-0.56503,-0.71443,0.1494
0.76,-0.58144,-0.73451,0.15307
0.78,-0.59735,-0.75198,0.15462
0.8,-0.61255,-0.76793,0.15538
0.82,-0.62704,-0.78389,0.15686
0.84,-0.64109,-0.80121,0.16012
0.86,-0.65512,-0.82097,0.16585
0.88,-0.66955,-0.84347,0.17391
0.9,-0.68467,-0.86808,0.18341
0.92,-0.70053,-0.89361,0.19308
0.94,-0.71691,-0.91852,0.20161
0.96,-0.73342,-0.94152,0.2081
0.98,-0.74963,-0.96207,0.21243
1,-0.7652,-0.98044,0.21523
1.02,-0.78002,-0.99765,0.21763
1.04,-0.79423,-1.0153,0.22107
1.06,-0.80819,-1.034,0.22583
1.08,-0.82235,-1.055,0.23266
1.1,-0.83709,-1.0785,0.24137
1.12,-0.85258,-1.1031,0.25048
1.14,-0.86873,-1.128,0.25925
1.16,-0.88524,-1.1521,0.26684
1.18,-0.90167,-1.1742,0.27249
1.2,-0.91759,-1.1942,0.27657
1.22,-0.93277,-1.2126,0.27987
1.24,-0.94723,-1.2307,0.28342
1.26,-0.96124,-1.2492,0.28797
1.28,-0.97522,-1.2694,0.29419
1.3,-0.98961,-1.2916,0.30204
1.32,-1.0047,-1.3158,0.31111
1.34,-1.0205,-1.3409,0.32035
1.36,-1.0369,-1.3661,0.32918
1.38,-1.0535,-1.3904,0.33698
1.4,-1.0697,-1.4134,0.34367
1.42,-1.0852,-1.4348,0.34954
1.44,-1.1,-1.4552,0.35516
1.46,-1.1142,-1.4755,0.36133
1.48,-1.1281,-1.4967,0.36864
1.5,-1.1422,-1.5196,0.37738
1.52,-1.1569,-1.5444,0.38747
1.54,-1.1724,-1.5707,0.39833
1.56,-1.1886,-1.5981,0.40951
1.58,-1.2051,-1.625,0.4199
1.6,-1.2215,-1.6511,0.42962
1.62,-1.2374,-1.676,0.43862
1.64,-1.2525,-1.6997,0.44728
1.66,-1.2668,-1.7227,0.45589
1.68,-1.2806,-1.7457,0.46502
1.7,-1.2943,-1.7696,0.47528
1.72,-1.3082,-1.7949,0.48666
1.74,-1.3224,-1.8213,0.49896
1.76,-1.3366,-1.848,0.51133
1.78,-1.3503,-1.8735,0.52323
1.8,-1.3622,-1.8963,0.53406
1.82,-1.371,-1.9144,0.54333
1.84,-1.3751,-1.9258,0.55075
1.86,-1.3724,-1.9288,0.55634
1.88,-1.3611,-1.9213,0.56021
1.9,-1.3388,-1.9016,0.56283
1.92,-1.3032,-1.8677,0.56445
1.94,-1.252,-1.8175,0.56541
1.96,-1.1831,-1.7493,0.56614
1.98,-1.0951,-1.6623,0.56722
2,-0.98784,-1.5572,0.56941
2.02,-0.86306,-1.4367,0.57364
2.04,-0.72481,-1.3056,0.58081
2.06,-0.57956,-1.1712,0.59166
2.08,-0.43602,-1.0428,0.60676
2.1,-0.30441,-0.9297,0.62529
2.12,-0.1954,-0.84198,0.64657
2.14,-0.11881,-0.78729,0.66848
2.16,-0.082243,-0.77106,0.68882
2.18,-0.090099,-0.79482,0.70472
2.2,-0.14289,-0.85641,0.71352
2.22,-0.2372,-0.94941,0.7122
2.24,-0.36627,-1.0657,0.69941
2.26,-0.5209,-1.1949,0.67396
2.28,-0.69078,-1.3265,0.63576
2.3,-0.86573,-1.4511,0.5854
2.32,-1.0368,-1.561,0.52418
2.34,-1.1969,-1.6508,0.4539
2.36,-1.3413,-1.7179,0.37652
2.38,-1.4674,-1.7613,0.29386
2.4,-1.5744,-1.7821,0.20771
2.42,-1.663,-1.7826,0.11967
2.44,-1.7346,-1.7658,0.031279
2.46,-1.7914,-1.7354,-0.056021
2.48,-1.8358,-1.6949,-0.14085
2.5,-1.8702,-1.6481,-0.2221
2.52,-1.8973,-1.5992,-0.29816
2.54,-1.9193,-1.5515,-0.36776
2.56,-1.9382,-1.5086,-0.42956
2.58,-1.9554,-1.473,-0.48237
2.6,-1.9718,-1.4467,-0.5251
2.62,-1.9874,-1.4302,-0.5572
2.64,-2.0013,-1.4232,-0.57809
2.66,-2.0118,-1.4242,-0.58769
2.68,-2.0168,-1.4304,-0.58645
2.7,-2.0132,-1.4378,-0.57543
2.72,-1.9971,-1.4408,-0.55632
2.74,-1.9635,-1.4323,-0.53121
2.76,-1.9058,-1.4033,-0.50247
2.78,-1.8157,-1.3433,-0.47238
2.8,-1.6831,-1.2401,-0.44296
2.82,-1.4964,-1.0809,-0.41551
2.84,-1.244,-0.85386,-0.39016
2.86,-0.91593,-0.55005,-0.36587
2.88,-0.50597,-0.16513,-0.34084
2.9,-0.014369,0.29782,-0.31219
2.92,0.55017,0.82695,-0.27678
2.94,1.1692,1.4012,-0.232
2.96,1.8146,1.9908,-0.17625
2.98,2.4499,2.5593,-0.10935
3,3.0339,3.0669,-0.033031
3.02,3.5241,3.4746,0.04945
3.04,3.8824,3.7488,0.13358
3.06,4.0791,3.8655,0.21368
3.08,4.0972,3.8126,0.28459
3.1,3.9342,3.5925,0.34175
3.12,3.6025,3.2202,0.38236
3.14,3.1278,2.722,0.40577
3.16,2.5454,2.1314,0.41393
3.18,1.8963,1.4859,0.41036
3.2,1.2221,0.82242,0.3997
3.22,0.56083,0.17384,0.38699
3.24,-0.056527,-0.43343,0.3769
3.26,-0.60775,-0.9809,0.37315
3.28,-1.08,-1.4582,0.37819
3.3,-1.4691,-1.8619,0.39284
3.32,-1.7774,-2.1949,0.41755
3.34,-2.012,-2.462,0.45006
3.36,-2.182,-2.6702,0.48822
3.38,-2.2965,-2.8258,0.52936
3.4,-2.3625,-2.9333,0.57085
3.42,-2.3839,-2.9942,0.61025
3.44,-2.3606,-3.0061,0.64551
3.46,-2.288,-2.963,0.675
3.48,-2.1575,-2.8552,0.69771
3.5,-1.9574,-2.6709,0.71351
3.52,-1.6743,-2.3975,0.72327
3.54,-1.2954,-2.0239,0.7285
3.56,-0.81136,-1.5436,0.73227
3.58,-0.21923,-0.95688,0.73765
3.6,0.47473,-0.27383,0.74856
3.62,1.2528,0.48406,0.76879
3.64,2.0852,1.2844,0.80079
3.66,2.9305,2.0849,0.84554
3.68,3.7385,2.8368,0.90169
3.7,4.455,3.4891,0.96594
3.72,5.027,3.9943,1.0326
3.74,5.4088,4.3144,1.0944
3.76,5.5684,4.4241,1.1443
3.78,5.4908,4.3152,1.1756
3.8,5.1807,3.9976,1.1831
3.82,4.6618,3.4984,1.1634
3.84,3.974,2.8579,1.1161
3.86,3.1683,2.1251,1.0433
3.88,2.3008,1.352,0.94878
3.9,1.4263,0.58859,0.83773
3.92,0.59293,-0.12228,0.71522
3.94,-0.16157,-0.74729,0.58573
3.96,-0.8115,-1.2641,0.45256
3.98,-1.3427,-1.6611,0.31835
4,-1.7504,-1.9336,0.1832
4.02,-2.0356,-2.0827,0.047102
4.04,-2.2018,-2.1115,-0.090302
4.06,-2.2515,-2.0225,-0.22899
4.08,-2.185,-1.8169,-0.36808
4.1,-1.9995,-1.4943,-0.50522
4.12,-1.6911,-1.0533,-0.63786
4.14,-1.2569,-0.49525,-0.76165
4.16,-0.6987,0.17346,-0.87216
4.18,-0.026234,0.93869,-0.96492
4.2,0.7403,1.7766,-1.0363
4.22,1.5691,2.6524,-1.0833
4.24,2.4175,3.5224,-1.1049
4.26,3.2345,4.3363,-1.1018
4.28,3.9651,5.0423,-1.0772
4.3,4.5559,5.5915,-1.0355
4.32,4.9608,5.9436,-0.98276
4.34,5.1464,6.0724,-0.92599
4.36,5.0964,5.9682,-0.87176
4.38,4.8134,5.6386,-0.82527
4.4,4.3187,5.109,-0.79034
4.42,3.6502,4.4192,-0.76899
4.44,2.8573,3.6173,-0.76005
4.46,1.9956,2.7568,-0.76115
4.48,1.1207,1.8895,-0.76885
4.5,0.2823,1.0618,-0.77946
4.52,-0.47926,0.31044,-0.7897
4.54,-1.1358,-0.33828,-0.79757
4.56,-1.6716,-0.86877,-0.8028
4.58,-2.0814,-1.2751,-0.8063
4.6,-2.3687,-1.5589,-0.80988
4.62,-2.5422,-1.726,-0.81624
4.64,-2.6134,-1.7866,-0.82679
4.66,-2.5947,-1.7518,-0.84288
4.68,-2.4989,-1.6352,-0.8637
4.7,-2.3393,-1.4509,-0.88834
4.72,-2.1303,-1.2156,-0.91473
4.74,-1.8887,-0.94788,-0.94086
4.76,-1.6338,-0.66863,-0.96512
4.78,-1.3866,-0.39979,-0.98677
4.8,-1.169,-0.16297,-1.006
4.82,-1.0013,0.022517,-1.0238
4.84,-0.89978,0.14158,-1.0414
4.86,-0.87475,0.18503,-1.0598
4.88,-0.9289,0.15054,-1.0794
4.9,-1.057,0.042806,-1.0998
4.92,-1.2467,-0.12731,-1.1194
4.94,-1.4798,-0.34359,-1.1362
4.96,-1.7346,-0.58629,-1.1483
4.98,-1.9875,-0.83376,-1.1538
5,-2.2152,-1.0635,-1.1517
5.02,-2.3952,-1.2531,-1.1421
5.04,-2.5068,-1.3809,-1.1259
5.06,-2.5313,-1.4275,-1.1038
5.08,-2.453,-1.3764,-1.0767
5.1,-2.2596,-1.2154,-1.0442
5.12,-1.944,-0.93856,-1.0055
5.14,-1.5064,-0.54772,-0.95866
5.16,-0.95601,-0.054248,-0.90177
5.18,-0.31297,0.52022,-0.83319
5.2,0.3916,1.144,-0.75236
5.22,1.1165,1.777,-0.6605
5.24,1.8135,2.3738,-0.5603
5.26,2.4313,2.8882,-0.45692
5.28,2.9215,3.2763,-0.3548
5.3,3.2435,3.5033,-0.25982
5.32,3.3697,3.5455,-0.17585
5.34,3.2884,3.3944,-0.10596
5.36,3.0056,3.0572,-0.051559
5.38,2.5432,2.5546,-0.011448
5.4,1.9365,1.92,0.016452
5.42,1.2294,1.1945,0.034968
5.44,0.46958,0.42166,0.047924
5.46,-0.29732,-0.35596,0.058634
5.48,-1.0315,-1.1014,0.06997
5.5,-1.7021,-1.786,0.083976
5.52,-2.2889,-2.3914,0.10256
5.54,-2.7822,-2.9083,0.12613
5.56,-3.1816,-3.3362,0.15464
5.58,-3.4938,-3.6816,0.1878
5.6,-3.7304,-3.9549,0.22445
5.62,-3.9051,-4.1683,0.26325
5.64,-4.0316,-4.3343,0.30268
5.66,-4.1222,-4.4633,0.34107
5.68,-4.1865,-4.5636,0.37708
5.7,-4.2313,-4.6407,0.40939
5.72,-4.2603,-4.6976,0.43733
5.74,-4.2745,-4.735,0.46054
5.76,-4.2724,-4.7515,0.47909
5.78,-4.2501,-4.7433,0.49312
5.8,-4.2013,-4.7041,0.50281
5.82,-4.1162,-4.6244,0.50813
5.84,-3.9821,-4.4911,0.50905
5.86,-3.7821,-4.2877,0.50555
5.88,-3.4967,-3.9949,0.49817
5.9,-3.1043,-3.5924,0.48813
5.92,-2.5842,-3.0619,0.47769
5.94,-1.9203,-2.3903,0.46996
5.96,-1.105,-1.5747,0.46963
5.98,-0.14373,-0.62381,0.48008
6,0.94205,0.43758,0.50447
6.02,2.1129,1.5688,0.54411
6.04,3.3125,2.7142,0.59831
6.06,4.4713,3.8082,0.66312
6.08,5.5124,4.7806,0.73187
6.1,6.3603,5.5632,0.7971
6.12,6.9493,6.0999,0.84941
6.14,7.2321,6.3504,0.88169
6.16,7.186,6.2981,0.88794
6.18,6.8165,5.9509,0.86566
6.2,6.1567,5.3422,0.81454
6.22,5.2634,4.5243,0.73909
6.24,4.2101,3.5647,0.64548
6.26,3.0788,2.5373,0.54148
6.28,1.9499,1.5147,0.43524
6.3,0.89448,0.56063,0.33385
6.32,-0.032397,-0.2757,0.2433
6.34,-0.7953,-0.96309,0.16779
6.36,-1.3794,-1.4888,0.10936
6.38,-1.7889,-1.8585,0.069545
6.4,-2.0434,-2.0908,0.047391
6.42,-2.1733,-2.2154,0.042115
6.44,-2.2145,-2.2658,0.051326
6.46,-2.2039,-2.2766,0.072681
6.48,-2.1751,-2.2784,0.10329
6.5,-2.1549,-2.2948,0.13994
6.52,-2.1618,-2.3411,0.17935
6.54,-2.2041,-2.4226,0.21848
6.56,-2.2802,-2.535,0.25479
6.58,-2.3793,-2.6662,0.28688
6.6,-2.4829,-2.7974,0.31449
6.62,-2.5673,-2.9065,0.33922
6.64,-2.6073,-2.9703,0.36306
6.66,-2.5792,-2.9681,0.38891
6.68,-2.4648,-2.8843,0.41953
6.7,-2.2547,-2.7119,0.45715
6.72,-1.9504,-2.4532,0.50282
6.74,-1.5651,-2.1212,0.55616
6.76,-1.1231,-1.7383,0.61524
6.78,-0.65744,-1.3341,0.67664
6.8,-0.20601,-0.9417,0.73569
6.82,0.19361,-0.59351,0.78713
6.84,0.50945,-0.3163,0.82574
6.86,0.72025,-0.12656,0.84681
6.88,0.81961,-0.026543,0.84615
6.9,0.81835,-0.0032608,0.82161
6.92,0.74469,-0.027776,0.77247
6.94,0.64204,-0.058099,0.70014
6.96,0.5643,-0.044094,0.60839
6.98,0.56923,0.06654,0.50269
7,0.71051,0.3197,0.39081
7.02,1.0296,0.74914,0.28043
7.04,1.5482,1.369,0.17921
7.06,2.2631,2.1695,0.093636
7.08,3.1439,3.1158,0.028089
7.1,4.1342,4.1507,-0.016524
7.12,5.1569,5.1996,-0.042665
7.14,6.1229,6.1781,-0.055238
7.16,6.9416,7.0039,-0.062296
7.18,7.533,7.6055,-0.072448
7.2,7.8384,7.9315,-0.093058
7.22,7.8284,7.9591,-0.13072
7.24,7.5073,7.6954,-0.18811
7.26,6.9126,7.1771,-0.26451
7.28,6.11,6.4664,-0.35639
7.3,5.1837,5.6406,-0.45692
7.32,4.2256,4.7834,-0.55782
7.34,3.3224,3.974,-0.65157
7.36,2.545,3.2767,-0.73177
7.38,1.9398,2.7339,-0.79413
7.4,1.5252,2.3621,-0.83686
7.42,1.2911,2.1518,-0.86073
7.44,1.2033,2.0714,-0.86808
7.46,1.211,2.0748,-0.86377
7.48,1.2553,2.1082,-0.85291
7.5,1.2788,2.1191,-0.84028
7.52,1.2335,2.0634,-0.82991
7.54,1.0866,1.9112,-0.82468
7.56,0.82336,1.6496,-0.82627
7.58,0.44761,1.2824,-0.83482
7.6,-0.021142,0.82771,-0.84886
7.62,-0.55199,0.31377,-0.86576
7.64,-1.1081,-0.22573,-0.88234
7.66,-1.6522,-0.75765,-0.89455
7.68,-2.1518,-1.253,-0.89885
7.7,-2.5827,-1.6903,-0.89242
7.72,-2.9307,-2.0575,-0.87313
7.74,-3.1918,-2.3506,-0.84119
7.76,-3.3708,-2.5727,-0.79814
7.78,-3.4777,-2.7305,-0.74716
7.8,-3.5242,-2.8323,-0.69195
7.82,-3.5198,-2.8828,-0.63701
7.84,-3.4685,-2.8828,-0.58573
7.86,-3.3671,-2.8268,-0.54026
7.88,-3.2048,-2.7038,-0.50103
7.9,-2.9656,-2.499,-0.46662
7.92,-2.6315,-2.1973,-0.4342
7.94,-2.1874,-1.7877,-0.39971
7.96,-1.6266,-1.2666,-0.35996
7.98,-0.95469,-0.6424,-0.31229
8,-0.19285,0.063047,-0.2559
8.02,0.62178,0.81347,-0.19169
8.04,1.4383,1.5606,-0.1223
8.06,2.1965,2.2488,-0.052269
8.08,2.834,2.8205,0.013532
8.1,3.2931,3.2228,0.070372
8.12,3.5287,3.4147,0.11395
8.14,3.5135,3.3718,0.14177
8.16,3.2423,3.0897,0.15255
8.18,2.7317,2.5844,0.14725
8.2,2.0181,1.8896,0.12848
8.22,1.153,1.0536,0.099445
8.24,0.19615,0.13214,0.064016
8.26,-0.79129,-0.81749,0.026195
8.28,-1.7532,-1.7432,-0.0099958
8.3,-2.6434,-2.6013,-0.042062
8.32,-3.4286,-3.3605,-0.068127
8.34,-4.0889,-4.0013,-0.087594
8.36,-4.6166,-4.5158,-0.10076
8.38,-5.0132,-4.9041,-0.10901
8.4,-5.2861,-5.1723,-0.11378
8.42,-5.4455,-5.3282,-0.11728
8.44,-5.5015,-5.3804,-0.12104
8.46,-5.4627,-5.3368,-0.12595
8.48,-5.3368,-5.2045,-0.13234
8.5,-5.1308,-4.9915,-0.13927
8.52,-4.8528,-4.7073,-0.14548
8.54,-4.5142,-4.3649,-0.14928
8.56,-4.1304,-3.9813,-0.14909
8.58,-3.7213,-3.5774,-0.14395
8.6,-3.3109,-3.1773,-0.13363
8.62,-2.9248,-2.8056,-0.11916
8.64,-2.588,-2.486,-0.10197
8.66,-2.3218,-2.2376,-0.084147
8.68,-2.1406,-2.0728,-0.067812
8.7,-2.0503,-1.9967,-0.053576
8.72,-2.047,-2.0052,-0.041848
8.74,-2.118,-2.0864,-0.03157
8.76,-2.2432,-2.2224,-0.020817
8.78,-2.3985,-2.3914,-0.0071283
8.8,-2.5595,-2.571,0.011509
8.82,-2.7047,-2.7418,0.037098
8.84,-2.8185,-2.8879,0.069477
8.86,-2.8926,-3.0002,0.10762
8.88,-2.926,-3.0751,0.14901
8.9,-2.9238,-3.1139,0.19012
8.92,-2.8937,-3.1211,0.22739
8.94,-2.8437,-3.1015,0.25783
8.96,-2.7787,-3.058,0.2793
8.98,-2.6985,-2.9898,0.29124
9,-2.5976,-2.892,0.29442
9.02,-2.4658,-2.7568,0.29094
9.04,-2.2917,-2.5751,0.28348
9.06,-2.0652,-2.3399,0.2747
9.08,-1.782,-2.0487,0.26665
9.1,-1.4455,-1.706,0.26048
9.12,-1.0678,-1.3237,0.25588
9.14,-0.6686,-0.91999,0.2514
9.16,-0.27184,-0.51668,0.24484
9.18,0.099112,-0.13451,0.23362
9.2,0.42649,0.21068,0.2158
9.22,0.70244,0.51203,0.19041
9.24,0.93138,0.77337,0.15801
9.26,1.1297,1.0087,0.12093
9.28,1.3224,1.2399,0.082478
9.3,1.5381,1.4914,0.046749
9.32,1.8022,1.785,0.017222
9.34,2.131,2.1343,-0.0032765
9.36,2.5274,2.5412,-0.013771
9.38,2.98,2.9955,-0.015535
9.4,3.4651,3.4767,-0.011527
9.42,3.9529,3.9588,-0.0059754
9.44,4.4138,4.4173,-0.003448
9.46,4.827,4.8346,-0.0076654
9.48,5.185,5.2056,-0.020621
9.5,5.4969,5.5388,-0.041947
9.52,5.7856,5.8544,-0.068771
9.54,6.0826,6.1787,-0.096149
9.56,6.4187,6.5367,-0.11803
9.58,6.8148,6.9433,-0.12852
9.6,7.2733,7.3965,-0.12323
9.62,7.7735,7.8739,-0.10042
9.64,8.2718,8.3333,-0.061531
9.66,8.7065,8.7176,-0.011159
9.68,9.0076,8.9639,0.043716
9.7,9.1085,9.0135,0.09507
9.72,8.9581,8.8227,0.13538
9.74,8.5297,8.3707,0.15902
9.76,7.8269,7.6634,0.16352
9.78,6.8826,6.7328,0.14977
9.8,5.7543,5.6324,0.12186
9.82,4.5147,4.4288,0.085949
9.84,3.2413,3.1922,0.049052
9.86,2.0052,1.9877,0.017586
9.88,0.86401,0.86789,-0.0038848
9.9,-0.14356,-0.1307,-0.012861
9.92,-0.99768,-0.98959,-0.0080878
9.94,-1.695,-1.702,0.0070603
9.96,-2.2438,-2.2731,0.029365
9.98,-2.6589,-2.7145,0.055586
10,-2.9575,-3.0414,0.083884
10.02,-3.1561,-3.2697,0.11364
10.04,-3.2703,-3.4155,0.14518
10.06,-3.3156,-3.4948,0.17922
10.08,-3.3085,-3.5247,0.2162
10.1,-3.2685,-3.5243,0.25578
10.12,-3.2177,-3.5142,0.29653
10.14,-3.18,-3.5161,0.3361
10.16,-3.1784,-3.55,0.37161
10.18,-3.2323,-3.6326,0.40028
10.2,-3.3541,-3.7741,0.41999
10.22,-3.5473,-3.9771,0.42972
10.24,-3.8057,-4.2353,0.42956
10.26,-4.1137,-4.5344,0.42071
10.28,-4.4479,-4.8528,0.40491
10.3,-4.7796,-5.1637,0.38409
10.32,-5.0767,-5.4368,0.36001
10.34,-5.3058,-5.6399,0.33417
10.36,-5.433,-5.7409,0.3079
10.38,-5.4262,-5.7089,0.28273
10.4,-5.2553,-5.516,0.2607
10.42,-4.8956,-5.1402,0.24459
10.44,-4.33,-4.5684,0.23846
10.46,-3.5532,-3.7987,0.24551
10.48,-2.5757,-2.8448,0.26913
10.5,-1.4266,-1.7371,0.3105
10.52,-0.15526,-0.52451,0.36924
10.54,1.1705,0.72875,0.44174
10.56,2.4688,1.9471,0.52174
10.58,3.6513,3.0501,0.60118
10.6,4.6325,3.9615,0.67104
10.62,5.3397,4.6171,0.72256
10.64,5.7218,4.9729,0.74898
10.66,5.756,5.0093,0.74665
10.68,5.4497,4.7356,0.7141
10.7,4.8402,4.1867,0.65344
10.72,3.9891,3.4198,0.5693
10.74,2.9753,2.508,0.4673
10.76,1.8864,1.5323,0.35403
10.78,0.80974,0.5743,0.23544
10.8,-0.17444,-0.2911,0.11666
10.82,-0.99896,-1.0006,0.0016793
10.84,-1.6129,-1.5067,-0.10623
10.86,-1.9833,-1.7785,-0.20485
10.88,-2.0955,-1.8031,-0.29244
10.9,-1.9523,-1.5843,-0.36801
10.92,-1.5727,-1.1424,-0.43032
10.94,-0.98995,-0.50988,-0.48008
10.96,-0.24886,0.26953,-0.51839
10.98,0.59769,1.1456,-0.54793
11,1.4932,2.0649,-0.57173
11.02,2.3825,2.9765,-0.59402
11.04,3.2169,3.8348,-0.61786
11.06,3.9589,4.6047,-0.64582
11.08,4.5845,5.2644,-0.67986
11.1,5.0844,5.8028,-0.7184
11.12,5.4618,6.2211,-0.75938
11.14,5.7286,6.5278,-0.79923
11.16,5.8996,6.7337,-0.83407
11.18,5.987,6.8472,-0.86013
11.2,5.9955,6.8708,-0.87531
11.22,5.9196,6.7987,-0.87915
11.24,5.7442,6.6175,-0.87337
11.26,5.4477,6.3088,-0.86111
11.28,5.0074,5.8537,-0.84634
11.3,4.4059,5.2389,-0.83301
11.32,3.6372,4.4616,-0.82435
11.34,2.7112,3.5332,-0.82201
11.36,1.6547,2.4804,-0.82569
11.38,0.51063,1.344,-0.83337
11.4,-0.66696,0.17493,-0.84189
11.42,-1.8187,-0.97117,-0.84758
11.44,-2.8873,-2.0402,-0.84708
11.46,-3.8234,-2.9858,-0.83755
11.48,-4.5911,-3.7743,-0.8168
11.5,-5.17,-4.3846,-0.78548
11.52,-5.5558,-4.8115,-0.74429
11.54,-5.7579,-5.0628,-0.6951
11.56,-5.7964,-5.1566,-0.6398
11.58,-5.6976,-5.117,-0.58068
11.6,-5.4907,-4.9706,-0.5201
11.62,-5.2034,-4.7436,-0.45976
11.64,-4.8606,-4.4596,-0.40093
11.66,-4.4825,-4.1379,-0.34454
11.68,-4.0847,-3.7939,-0.2908
11.7,-3.6787,-3.4391,-0.23959
11.72,-3.2734,-3.0831,-0.19028
11.74,-2.8761,-2.7341,-0.142
11.76,-2.4949,-2.4012,-0.09373
11.78,-2.1395,-2.095,-0.044482
11.8,-1.8222,-1.8286,0.0063392
11.82,-1.5588,-1.6176,0.058767
11.84,-1.3673,-1.4794,0.11205
11.86,-1.2666,-1.4312,0.16461
11.88,-1.274,-1.4883,0.21431
11.9,-1.4022,-1.6607,0.25853
11.92,-1.656,-1.9512,0.29524
11.94,-2.03,-2.3532,0.32311
11.96,-2.5071,-2.8488,0.34172
11.98,-3.0582,-3.4102,0.35198
12,-3.6445,-4.0003,0.35576
12.02,-4.2212,-4.5773,0.35617
12.04,-4.7417,-5.0982,0.35657
12.06,-5.1634,-5.5231,0.35974
12.08,-5.4525,-5.8205,0.36806
12.1,-5.5878,-5.9705,0.38269
12.12,-5.563,-5.9674,0.40437
12.14,-5.3873,-5.8188,0.43156
12.16,-5.0832,-5.5458,0.46262
12.18,-4.6842,-5.1795,0.49521
12.2,-4.2306,-4.7574,0.52676
12.22,-3.765,-4.3204,0.55547
12.24,-3.3281,-3.9064,0.5783
12.26,-2.9553,-3.5493,0.59405
12.28,-2.6734,-3.2748,0.60137
12.3,-2.4991,-3.0984,0.59928
12.32,-2.4375,-3.025,0.58752
12.34,-2.482,-3.0482,0.56619
12.36,-2.6157,-3.1522,0.53653
12.38,-2.8124,-3.3121,0.49965
12.4,-3.0398,-3.4986,0.45875
12.42,-3.2626,-3.6794,0.41689
12.44,-3.4458,-3.8229,0.37706
12.46,-3.5587,-3.9008,0.34208
12.48,-3.5771,-3.891,0.31388
12.5,-3.4854,-3.7784,0.29297
12.52,-3.2768,-3.5568,0.28001
12.54,-2.9521,-3.2251,0.27292
12.56,-2.5177,-2.7882,0.27045
12.58,-1.9827,-2.2529,0.27027
12.6,-1.3563,-1.6275,0.27124
12.62,-0.64605,-0.91894,0.27289
12.64,0.14272,-0.13289,0.27561
12.66,1.0062,0.72557,0.28062
12.68,1.94,1.6508,0.28921
12.7,2.9366,2.6341,0.30256
12.72,3.9834,3.6625,0.32092
12.74,5.0607,4.7169,0.34381
12.76,6.1424,5.7731,0.36924
12.78,7.197,6.8023,0.3948
12.8,8.1912,7.7738,0.41747
12.82,9.0925,8.6578,0.43473
12.84,9.8729,9.428,0.44489
12.86,10.511,10.063,0.44763
12.88,10.992,10.548,0.44319
12.9,11.307,10.874,0.43297
12.92,11.454,11.036,0.41824
12.94,11.429,11.028,0.40065
12.96,11.229,10.85,0.37984
12.98,10.852,10.496,0.35581
13,10.291,9.9661,0.32523
13.02,9.5471,9.2592,0.2879
13.04,8.6236,8.3848,0.23885
13.06,7.5359,7.3564,0.17948
13.08,6.3123,6.2042,0.10817
13.1,4.9961,4.9679,0.028176
13.12,3.6436,3.7018,-0.058167
13.14,2.3206,2.4651,-0.14446
13.16,1.0958,1.3219,-0.22615
13.18,0.032966,0.32912,-0.29616
13.2,-0.81646,-0.46582,-0.35063
13.22,-1.4203,-1.0369,-0.3834
13.24,-1.7701,-1.3748,-0.39534
13.26,-1.8821,-1.4963,-0.38573
13.28,-1.7956,-1.4371,-0.35846
13.3,-1.5682,-1.2513,-0.31687
13.32,-1.2686,-1.0016,-0.267
13.34,-0.96825,-0.75429,-0.21396
13.36,-0.73292,-0.56885,-0.16407
13.38,-0.61475,-0.49292,-0.12182
13.4,-0.64642,-0.5544,-0.092024
13.42,-0.83751,-0.76083,-0.076674
13.44,-1.1736,-1.0975,-0.076127
13.46,-1.6182,-1.529,-0.08921
13.48,-2.1176,-2.0053,-0.11226
13.5,-2.6071,-2.4663,-0.14082
13.52,-3.0196,-2.8506,-0.16902
13.54,-3.2938,-3.1017,-0.19208
13.56,-3.3825,-3.1795,-0.20296
13.58,-3.2586,-3.0583,-0.20033
13.6,-2.9193,-2.7367,-0.18259
13.62,-2.3867,-2.2365,-0.15016
13.64,-1.7053,-1.5983,-0.10703
13.66,-0.93692,-0.87952,-0.057401
13.68,-0.15243,-0.1458,-0.0066287
13.7,0.57653,0.53649,0.040037
13.72,1.1863,1.1081,0.078269
13.74,1.6287,1.5237,0.105
13.76,1.8755,1.7571,0.11843
13.78,1.9206,1.8006,0.12
13.8,1.7791,1.6673,0.11178
13.82,1.483,1.3862,0.096791
13.84,1.0765,0.99793,0.078544
13.86,0.60884,0.54853,0.060309
13.88,0.12865,0.083418,0.045231
13.9,-0.32154,-0.35691,0.035373
13.92,-0.70869,-0.74089,0.032203
13.94,-1.011,-1.0471,0.036065
13.96,-1.2181,-1.2647,0.046626
13.98,-1.3291,-1.3921,0.062998
14,-1.3511,-1.4348,0.083698
14.02,-1.2958,-1.4027,0.1069
14.04,-1.1774,-1.3081,0.13069
14.06,-1.0098,-1.1634,0.15357
14.08,-0.80548,-0.97897,0.17349
14.1,-0.57403,-0.7635,0.18947
14.12,-0.32176,-0.52253,0.20077
14.14,-0.051852,-0.25928,0.20743
14.16,0.23507,0.024948,0.21012
14.18,0.53984,0.32992,0.20992
14.2,0.86344,0.65513,0.2083
14.22,1.2053,0.99882,0.20651
14.24,1.562,1.3559,0.20611
14.26,1.9255,1.7181,0.20742
14.28,2.2828,2.0721,0.21071
14.3,2.6157,2.4,0.21565
14.32,2.9015,2.6808,0.22065
14.34,3.1153,2.8905,0.22482
14.36,3.2321,3.0056,0.22645
14.38,3.2304,3.0061,0.22424
14.4,3.0951,2.8779,0.21714
14.42,2.8205,2.6161,0.20441
14.44,2.4122,2.2265,0.18561
14.46,1.8871,1.7254,0.16161
14.48,1.2728,1.1395,0.13327
14.5,0.60469,0.50265,0.10203
14.52,-0.077859,-0.1481,0.070241
14.54,-0.73626,-0.77633,0.040072
14.56,-1.3373,-1.3509,0.013525
14.58,-1.8574,-1.8499,-0.007494
14.6,-2.2851,-2.2622,-0.022862
14.62,-2.6221,-2.5893,-0.032833
14.64,-2.8828,-2.8439,-0.038908
14.66,-3.091,-3.0474,-0.043628
14.68,-3.2763,-3.2263,-0.050071
14.7,-3.469,-3.4074,-0.061564
14.72,-3.6952,-3.6143,-0.080846
14.74,-3.973,-3.8633,-0.10967
14.76,-4.3099,-4.1615,-0.14841
14.78,-4.7014,-4.5054,-0.19595
14.8,-5.1322,-4.8824,-0.24974
14.82,-5.5787,-5.2725,-0.30621
14.84,-6.0126,-5.6511,-0.36153
14.86,-6.4051,-5.9934,-0.4117
14.88,-6.7306,-6.2779,-0.45262
14.9,-6.9706,-6.4879,-0.48267
14.92,-7.1154,-6.6144,-0.50098
14.94,-7.1651,-6.6571,-0.50796
14.96,-7.1281,-6.6231,-0.50502
14.98,-7.0199,-6.5258,-0.49415
15,-6.8595,-6.382,-0.47751
15.02,-6.6663,-6.2092,-0.4571
15.04,-6.4564,-6.0219,-0.43455
15.06,-6.2405,-5.8295,-0.41104
15.08,-6.0216,-5.6345,-0.38707
15.1,-5.7947,-5.4316,-0.3631
15.12,-5.5475,-5.2093,-0.33826
15.14,-5.2622,-4.9499,-0.31228
15.16,-4.9182,-4.6342,-0.28403
15.18,-4.4954,-4.2428,-0.25264
15.2,-3.9773,-3.7603,-0.21701
15.22,-3.3537,-3.1768,-0.17682
15.24,-2.6224,-2.4907,-0.13163
15.26,-1.79,-1.7082,-0.08183
15.28,-0.87173,-0.84342,-0.028305
15.3,0.11054,0.083175,0.027361
15.32,1.13,1.0467,0.083234
15.34,2.1573,2.0199,0.13747
15.36,3.1634,2.9756,0.18781
15.38,4.1208,3.8878,0.23301
15.4,5.0053,4.7331,0.27225
15.42,5.7962,5.4914,0.30487
15.44,6.4767,6.1447,0.332
15.46,7.0331,6.6791,0.35399
15.48,7.4548,7.0831,0.3717
15.5,7.7335,7.3476,0.38596
15.52,7.8637,7.4667,0.39698
15.54,7.8423,7.4378,0.40447
15.56,7.6698,7.262,0.40786
15.58,7.3506,6.9449,0.40574
15.6,6.8935,6.4956,0.39788
15.62,6.3127,5.9289,0.38381
15.64,5.6276,5.2649,0.36271
15.66,4.8632,4.5275,0.33574
15.68,4.0494,3.7457,0.30373
15.7,3.2202,2.952,0.26823
15.72,2.4123,2.1812,0.2311
15.74,1.6627,1.4678,0.19486
15.76,1.0061,0.84502,0.16109
15.78,0.47148,0.33945,0.13203
15.8,0.078447,-0.030991,0.10944
15.82,-0.16584,-0.26015,0.09431
15.84,-0.26886,-0.35595,0.08709
15.86,-0.25307,-0.33979,0.086725
15.88,-0.1539,-0.24527,0.091368
15.9,-0.015354,-0.11283,0.097478
15.92,0.11674,0.015589,0.10116
15.94,0.20267,0.10408,0.098584
15.96,0.21673,0.13109,0.085645
15.98,0.15363,0.092546,0.061085
16,0.031561,0.0059923,0.025569
16.02,-0.1088,-0.090738,-0.018067
16.04,-0.20993,-0.14621,-0.063712
16.06,-0.20696,-0.10301,-0.10395
16.08,-0.039818,0.091308,-0.13113
16.1,0.33435,0.47148,-0.13713
16.12,0.93072,1.049,-0.11831
16.14,1.7305,1.8042,-0.073778
16.16,2.6799,2.685,-0.0050891
16.18,3.6957,3.6164,0.079297
16.2,4.6752,4.5049,0.17026
16.22,5.5106,5.2533,0.25733
16.24,6.1036,5.7734,0.33013
16.26,6.3794,5.9983,0.38115
16.28,6.2968,5.892,0.40485
16.3,5.8532,5.452,0.40114
16.32,5.0841,4.7129,0.37123
16.34,4.0584,3.7365,0.32196
16.36,2.8689,2.6098,0.25904
16.38,1.6215,1.4322,0.18932
16.4,0.42447,0.3054,0.11907
16.42,-0.62212,-0.67548,0.053356
16.44,-1.4342,-1.4304,-0.0037385
16.46,-1.9494,-1.9002,-0.049124
16.48,-2.1309,-2.05,-0.080933
16.5,-1.9692,-1.8725,-0.096725
16.52,-1.4822,-1.387,-0.095257
16.54,-0.71434,-0.63677,-0.077565
16.56,0.26634,0.31137,-0.045031
16.58,1.3721,1.3729,-0.0007388
16.6,2.502,2.4516,0.050418
16.62,3.5497,3.4469,0.10281
16.64,4.4131,4.2635,0.14963
16.66,5.0042,4.819,0.18519
16.68,5.2583,5.0565,0.20182
16.7,5.1416,4.9447,0.19694
16.72,4.6548,4.4861,0.16879
16.74,3.8335,3.7128,0.12076
16.76,2.7438,2.6869,0.056859
16.78,1.4748,1.4918,-0.017028
16.8,0.12817,0.22182,-0.093653
16.82,-1.1926,-1.0261,-0.1665
16.84,-2.3935,-2.1632,-0.23022
16.86,-3.3979,-3.1172,-0.28072
16.88,-4.1533,-3.837,-0.31631
16.9,-4.6335,-4.2987,-0.33472
16.92,-4.8383,-4.4995,-0.33879
16.94,-4.7913,-4.4619,-0.32934
16.96,-4.535,-4.2265,-0.30855
16.98,-4.126,-3.8474,-0.27861
17,-3.6289,-3.3868,-0.24216
17.02,-3.1112,-2.9088,-0.20238
17.04,-2.6377,-2.476,-0.16167
17.06,-2.2658,-2.1413,-0.1245
17.08,-2.0413,-1.9485,-0.092797
17.1,-1.995,-1.9261,-0.068887
17.12,-2.1399,-2.0859,-0.05407
17.14,-2.471,-2.4222,-0.048853
17.16,-2.9655,-2.9138,-0.051653
17.18,-3.5854,-3.5254,-0.060079
17.2,-4.2826,-4.2117,-0.070944
17.22,-5.0035,-4.923,-0.080487
17.24,-5.6952,-5.6093,-0.085956
17.26,-6.3113,-6.2259,-0.085365
17.28,-6.8156,-6.7377,-0.077886
17.3,-7.1847,-7.1207,-0.063995
17.32,-7.4081,-7.3634,-0.044647
17.34,-7.4865,-7.4647,-0.021865
17.36,-7.429,-7.4314,0.0024022
17.38,-7.2487,-7.2751,0.026434
17.4,-6.96,-7.0095,0.049469
17.42,-6.5758,-6.6471,0.0713
17.44,-6.1065,-6.1988,0.092393
17.46,-5.5602,-5.6741,0.11389
17.48,-4.9446,-5.081,0.13639
17.5,-4.2685,-4.429,0.16051
17.52,-3.5439,-3.7301,0.18618
17.54,-2.7868,-2.9994,0.21259
17.56,-2.0166,-2.2548,0.23819
17.58,-1.2545,-1.5156,0.26112
17.6,-0.52042,-0.79974,0.27931
17.62,0.17029,-0.12027,0.29056
17.64,0.8099,0.51598,0.29393
17.66,1.4002,1.1114,0.28885
17.68,1.9525,1.6764,0.27612
17.7,2.4856,2.2284,0.25722
17.72,3.0219,2.7869,0.23497
17.74,3.5819,3.3696,0.21225
17.76,4.1784,3.9867,0.19171
17.78,4.8117,4.6361,0.17554
17.8,5.4659,5.3012,0.16466
17.82,6.1088,5.9501,0.15867
17.84,6.6941,6.5389,0.15524
17.86,7.1669,7.0159,0.15101
17.88,7.471,7.3291,0.14186
17.9,7.5571,7.4333,0.12381
17.92,7.3912,7.2973,0.093907
17.94,6.9595,6.9091,0.05035
17.96,6.2718,6.278,-0.006174
17.98,5.3605,5.4324,-0.071937
18,4.2761,4.4188,-0.14274
18.02,3.0808,3.2934,-0.21261
18.04,1.8403,2.1177,-0.27738
18.06,0.61578,0.94652,-0.33074
18.08,-0.54174,-0.17083,-0.37091
18.1,-1.595,-1.1974,-0.39757
18.12,-2.5207,-2.1087,-0.41201
18.14,-3.3072,-2.8898,-0.41738
18.16,-3.95,-3.534,-0.41607
18.18,-4.4477,-4.0361,-0.41165
18.2,-4.7977,-4.3923,-0.40537
18.22,-4.9948,-4.5974,-0.39745
18.24,-5.032,-4.6461,-0.38591
18.26,-4.9032,-4.5348,-0.36844
18.28,-4.608,-4.2654,-0.34258
18.3,-4.1557,-3.8493,-0.30643
18.32,-3.5691,-3.3092,-0.25991
18.34,-2.8849,-2.6799,-0.20501
18.36,-2.1515,-2.0062,-0.14529
18.38,-1.4237,-1.3382,-0.085568
18.4,-0.75558,-0.72426,-0.031319
18.42,-0.19189,-0.20456,0.012668
18.44,0.23889,0.19569,0.043193
18.46,0.52962,0.47032,0.059296
18.48,0.69596,0.63447,0.061487
18.5,0.77397,0.72043,0.053544
18.52,0.81435,0.77436,0.039984
18.54,0.87411,0.84851,0.025604
18.56,1.0075,0.99216,0.015336
18.58,1.2574,1.2446,0.012789
18.6,1.6491,1.6297,0.019387
18.62,2.1867,2.1516,0.035135
18.64,2.8534,2.7947,0.058619
18.66,3.6139,3.5275,0.08646
18.68,4.4206,4.3057,0.11497
18.7,5.2192,5.0784,0.14072
18.72,5.9551,5.7956,0.1595
18.74,6.5796,6.4093,0.17025
18.76,7.0529,6.8825,0.17036
18.78,7.3468,7.1874,0.15943
18.8,7.4452,7.3063,0.13893
18.82,7.3431,7.2334,0.10968
18.84,7.0455,6.9721,0.073337
18.86,6.5656,6.534,0.031576
18.88,5.9234,5.9367,-0.013239
18.9,5.1442,5.2035,-0.059361
18.92,4.2569,4.3615,-0.10459
18.94,3.2934,3.4414,-0.14803
18.96,2.2865,2.4736,-0.18719
18.98,1.2684,1.4895,-0.22105
19,0.26911,0.51766,-0.24854
19.02,-0.68611,-0.41769,-0.26842
19.04,-1.5777,-1.297,-0.28075
19.06,-2.3931,-2.1075,-0.28555
19.08,-3.1264,-2.8427,-0.28368
19.1,-3.7778,-3.5012,-0.27661
19.12,-4.3515,-4.0856,-0.26594
19.14,-4.8534,-4.5994,-0.25407
19.16,-5.2886,-5.0459,-0.24274
19.18,-5.659,-5.4254,-0.23362
19.2,-5.9625,-5.7352,-0.22728
19.22,-6.1924,-5.9689,-0.22353
19.24,-6.3392,-6.1179,-0.22134
19.26,-6.3927,-6.1736,-0.21905
19.28,-6.3449,-6.1301,-0.2148
19.3,-6.1934,-5.9863,-0.20701
19.32,-5.9436,-5.749,-0.1946
19.34,-5.6102,-5.4326,-0.17762
19.36,-5.2163,-5.0593,-0.15702
19.38,-4.7916,-4.6568,-0.13475
19.4,-4.3684,-4.2549,-0.11348
19.42,-3.9773,-3.8812,-0.096079
19.44,-3.6419,-3.5567,-0.085165
19.46,-3.3749,-3.2923,-0.082641
19.48,-3.1753,-3.0862,-0.089123
19.5,-3.0272,-2.923,-0.10419
19.52,-2.9011,-2.7747,-0.12638
19.54,-2.7575,-2.6043,-0.15317
19.56,-2.5509,-2.3695,-0.18146
19.58,-2.2361,-2.0281,-0.20802
19.6,-1.7734,-1.5437,-0.22967
19.62,-1.1338,-0.89014,-0.24364
19.64,-0.303,-0.055052,-0.24795
19.66,0.71611,0.95749,-0.24138
19.68,1.9029,2.1264,-0.22347
19.7,3.2196,3.4142,-0.19468
19.72,4.6135,4.7697,-0.15625
19.74,6.0204,6.1307,-0.11026
19.76,7.3693,7.4289,-0.059582
19.78,8.5867,8.5943,-0.0075344
19.8,9.6032,9.5624,0.040802
19.82,10.358,10.279,0.079549
19.84,10.807,10.702,0.10562
19.86,10.924,10.806,0.11769
19.88,10.705,10.59,0.11502
19.9,10.171,10.073,0.0983
19.92,9.3661,9.2954,0.070708
19.94,8.3501,8.3139,0.036138
19.96,7.1961,7.1968,-0.00064517
19.98,5.9807,6.0153,-0.034679
20,4.7753,4.8369,-0.061651
20.02,3.6389,3.7174,-0.078494
20.04,2.6124,2.6963,-0.083891
20.06,1.7158,1.7943,-0.078452
20.08,0.94911,1.0137,-0.064552
20.1,0.29635,0.34211,-0.04576
20.12,-0.26802,-0.24173,-0.026285
20.14,-0.77175,-0.7617,-0.01005
20.16,-1.2379,-1.2379,-1.7413e-05
20.18,-1.6796,-1.6819,0.0022995
20.2,-2.0979,-2.0949,-0.0029606
20.22,-2.4822,-2.4679,-0.014211
20.24,-2.8136,-2.7847,-0.028875
20.26,-3.0701,-3.0261,-0.044061
20.28,-3.2321,-3.1748,-0.057301
20.3,-3.2865,-3.2194,-0.067018
20.32,-3.2297,-3.1567,-0.072945
20.34,-3.0678,-2.9917,-0.076121
20.36,-2.815,-2.7363,-0.078695
20.38,-2.4892,-2.4061,-0.083096
20.4,-2.1092,-2.0174,-0.091798
20.42,-1.6901,-1.5846,-0.10548
20.44,-1.2426,-1.1184,-0.12423
20.46,-0.77209,-0.62563,-0.14646
20.48,-0.28121,-0.11148,-0.16973
20.5,0.22717,0.41816,-0.19098
20.52,0.74632,0.95392,-0.2076
20.54,1.2626,1.4801,-0.21753
20.56,1.7538,1.9738,-0.22002
20.58,2.1898,2.4051,-0.21536
20.6,2.5346,2.7405,-0.20597
20.62,2.7504,2.9444,-0.19406
20.64,2.8023,2.9848,-0.18255
20.66,2.6633,2.8378,-0.17445
20.68,2.3184,2.4904,-0.17192
20.7,1.7672,1.943,-0.17584
20.72,1.0252,1.2111,-0.18589
20.74,0.12309,0.32574,-0.20266
20.76,-0.89508,-0.6721,-0.22298
20.78,-1.9757,-1.7303,-0.24533
20.8,-3.0596,-2.7926,-0.26694
20.82,-4.0873,-3.802,-0.28528
20.84,-5.0037,-4.7061,-0.29762
20.86,-5.7633,-5.4622,-0.30103
20.88,-6.334,-6.0396,-0.29446
20.9,-6.7007,-6.4242,-0.27647
20.92,-6.866,-6.6192,-0.24682
20.94,-6.8502,-6.6426,-0.20763
20.96,-6.6883,-6.5274,-0.16086
20.98,-6.4257,-6.3153,-0.11041
21,-6.1121,-6.0513,-0.060837
21.02,-5.795,-5.779,-0.015998
21.04,-5.5139,-5.5338,0.019965
21.06,-5.2952,-5.3402,0.045008
21.08,-5.1508,-5.209,0.05819
21.1,-5.0776,-5.138,0.060406
21.12,-5.0605,-5.1142,0.053672
21.14,-5.077,-5.1181,0.041121
21.16,-5.1022,-5.1279,0.025674
21.18,-5.1137,-5.1234,0.009688
21.2,-5.0949,-5.0892,-0.0057137
21.22,-5.0366,-5.0161,-0.020516
21.24,-4.936,-4.8999,-0.036083
21.26,-4.794,-4.7399,-0.05415
21.28,-4.6123,-4.5357,-0.076582
21.3,-4.3893,-4.285,-0.10428
21.32,-4.1181,-3.981,-0.13712
21.34,-3.7858,-3.6124,-0.17343
21.36,-3.3749,-3.1643,-0.21056
21.38,-2.8659,-2.6214,-0.24451
21.4,-2.2421,-1.97,-0.27211
21.42,-1.4936,-1.2033,-0.29025
21.44,-0.62091,-0.32354,-0.29737
21.46,0.36214,0.65448,-0.29235
21.48,1.4283,1.705,-0.27665
21.5,2.538,2.7912,-0.2532
21.52,3.6424,3.8669,-0.22451
21.54,4.6874,4.881,-0.19361
21.56,5.6186,5.7842,-0.16555
21.58,6.386,6.5279,-0.14196
21.6,6.948,7.0738,-0.12579
21.62,7.275,7.3937,-0.11868
21.64,7.3516,7.4733,-0.12166
21.66,7.177,7.3132,-0.13615
21.68,6.7647,6.9247,-0.16
21.7,6.1407,6.3331,-0.19236
21.72,5.3405,5.5715,-0.23105
21.74,4.4058,4.6796,-0.27375
21.76,3.3813,3.6989,-0.31759
21.78,2.3108,2.6715,-0.36068
21.8,1.2358,1.6365,-0.40064
21.82,0.19424,0.63099,-0.43675
21.84,-0.77973,-0.3111,-0.46863
21.86,-1.6542,-1.1574,-0.49677
21.88,-2.398,-1.8761,-0.52185
21.9,-2.98,-2.4364,-0.54364
21.92,-3.3689,-2.8065,-0.56238
21.94,-3.5349,-2.9592,-0.57565
21.96,-3.4533,-2.8717,-0.58157
21.98,-3.1093,-2.5323,-0.57702
22,-2.5033,-1.9444,-0.55886
22.02,-1.6554,-1.1306,-0.52475
22.04,-0.60815,-0.13247,-0.47568
22.06,0.57403,0.98735,-0.41331
22.08,1.8092,2.1518,-0.34256
22.1,3.0054,3.2751,-0.26972
22.12,4.0711,4.273,-0.20187
22.14,4.9265,5.0747,-0.14813
22.16,5.514,5.6255,-0.11143
22.18,5.8064,5.9018,-0.095363
22.2,5.8104,5.9098,-0.09937
22.22,5.566,5.6862,-0.12025
22.24,5.1405,5.2928,-0.15229
22.26,4.6188,4.8073,-0.18852
22.28,4.0916,4.3132,-0.22158
22.3,3.6427,3.8874,-0.24473
22.32,3.3379,3.5909,-0.25293
22.34,3.2175,3.462,-0.24443
22.36,3.2916,3.5109,-0.21925
22.38,3.541,3.7208,-0.17979
22.4,3.9212,4.0512,-0.13001
22.42,4.3701,4.4452,-0.075085
22.44,4.8176,4.8387,-0.021049
22.46,5.1948,5.1681,0.026774
22.48,5.4433,5.379,0.064248
22.5,5.5217,5.4333,0.088403
22.52,5.4099,5.3122,0.097674
22.54,5.11,5.0175,0.09251
22.56,4.6439,4.5704,0.073526
22.58,4.0488,4.0033,0.045599
22.6,3.3707,3.3583,0.012489
22.62,2.6569,2.6782,-0.021329
22.64,1.9489,2.0007,-0.051832
22.66,1.2768,1.3527,-0.075876
22.68,0.65569,0.74792,-0.092234
22.7,0.084389,0.18585,-0.10146
22.72,-0.45275,-0.34703,-0.10571
22.74,-0.98178,-0.87307,-0.10871
22.76,-1.5334,-1.4186,-0.11479
22.78,-2.1365,-2.0088,-0.12765
22.8,-2.812,-2.6619,-0.15003
22.82,-3.568,-3.3846,-0.18342
22.84,-4.3973,-4.1704,-0.22695
22.86,-5.2769,-4.9985,-0.27848
22.88,-6.1702,-5.8364,-0.33385
22.9,-7.0311,-6.6415,-0.38961
22.92,-7.8092,-7.3687,-0.44055
22.94,-8.4558,-7.9721,-0.48364
22.96,-8.9286,-8.4127,-0.51583
22.98,-9.1959,-8.6594,-0.53649
23,-9.2387,-8.6934,-0.54534
23.02,-9.0514,-8.5082,-0.54316
23.04,-8.6397,-8.1084,-0.53132
23.06,-8.0191,-7.5077,-0.5114
23.08,-7.2107,-6.725,-0.48572
23.1,-6.2389,-5.7838,-0.45518
23.12,-5.128,-4.7064,-0.42159
23.14,-3.9007,-3.5133,-0.38742
23.16,-2.5784,-2.2257,-0.35271
23.18,-1.1812,-0.86334,-0.31787
23.2,0.2693,0.55165,-0.28235
23.22,1.7481,1.9944,-0.24631
23.24,3.224,3.4329,-0.2089
23.26,4.6583,4.8284,-0.17002
23.28,6.0048,6.1344,-0.12957
23.3,7.2108,7.3008,-0.089974
23.32,8.2208,8.2738,-0.052996
23.34,8.9814,9.0031,-0.021756
23.36,9.4465,9.448,-0.0015351
23.38,9.5836,9.5779,0.0056673
23.4,9.378,9.3815,-0.0034331
23.42,8.8365,8.8659,-0.029428
23.44,7.9877,8.0602,-0.072427
23.46,6.8808,7.0115,-0.13074
23.48,5.5813,5.7792,-0.19784
23.5,4.1662,4.4357,-0.26953
23.52,2.7168,3.0578,-0.34103
23.54,1.3124,1.7187,-0.40634
23.56,0.024675,0.48709,-0.46241
23.58,-1.0876,-0.58083,-0.50674
23.6,-1.9813,-1.4433,-0.53802
23.62,-2.6314,-2.0755,-0.55586
23.64,-3.0303,-2.4692,-0.56115
23.66,-3.188,-2.6342,-0.55388
23.68,-3.1294,-2.5926,-0.53687
23.7,-2.8917,-2.3799,-0.51181
23.72,-2.5206,-2.0399,-0.48064
23.74,-2.0662,-1.62,-0.44621
23.76,-1.5783,-1.167,-0.41134
23.78,-1.1018,-0.72213,-0.3797
23.8,-0.67267,-0.31858,-0.35409
23.82,-0.31493,0.021728,-0.33666
23.84,-0.039705,0.28846,-0.32817
23.86,0.15417,0.48168,-0.32752
23.88,0.27729,0.61015,-0.33286
23.9,0.34543,0.68574,-0.34031
23.92,0.37443,0.72053,-0.3461
23.94,0.37544,0.72277,-0.34733
23.96,0.35145,0.69352,-0.34207
23.98,0.2959,0.62666,-0.33077
24,0.19388,0.509,-0.31512
24.02,0.025732,0.32424,-0.29851
24.04,-0.2278,0.056947,-0.28475
24.06,-0.57973,-0.30182,-0.2779
24.08,-1.0318,-0.75197,-0.27979
24.1,-1.5712,-1.2805,-0.29062
24.12,-2.1703,-1.8615,-0.3088
24.14,-2.7893,-2.4583,-0.33104
24.16,-3.381,-3.0291,-0.35185
24.18,-3.8979,-3.5306,-0.36726
24.2,-4.2997,-3.9267,-0.37307
24.22,-4.5598,-4.1933,-0.36649
24.24,-4.6693,-4.3217,-0.34759
24.26,-4.6392,-4.322,-0.31712
24.28,-4.4985,-4.2208,-0.27765
24.3,-4.2903,-4.0574,-0.23289
24.32,-4.0651,-3.8786,-0.18655
24.34,-3.8741,-3.7318,-0.14234
24.36,-3.7616,-3.6583,-0.10337
24.38,-3.7595,-3.6878,-0.071693
24.4,-3.8832,-3.8347,-0.048558
24.42,-4.1308,-4.0959,-0.034859
24.44,-4.4836,-4.4546,-0.029026
24.46,-4.9096,-4.8796,-0.030011
24.48,-5.3679,-5.3323,-0.035576
24.5,-5.8135,-5.7697,-0.043796
24.52,-6.2025,-6.1504,-0.052054
24.54,-6.495,-6.4359,-0.05914
24.56,-6.6581,-6.5941,-0.063981
24.58,-6.6655,-6.5992,-0.066338
24.6,-6.498,-6.4313,-0.06671
24.62,-6.1413,-6.0755,-0.065857
24.64,-5.5853,-5.5206,-0.064653
24.66,-4.8232,-4.7597,-0.063513
24.68,-3.853,-3.7909,-0.062098
24.7,-2.679,-2.6197,-0.059274
24.72,-1.3155,-1.2619,-0.053546
24.74,0.20982,0.25229,-0.042469
24.76,1.8532,1.8778,-0.024573
24.78,3.554,3.5552,-0.0012635
24.8,5.2365,5.2111,0.025402
24.82,6.8149,6.7636,0.051239
24.84,8.2008,8.1298,0.070948
24.86,9.3128,9.2346,0.078203
24.88,10.086,10.018,0.068033
24.9,10.48,10.443,0.037005
24.92,10.486,10.502,-0.015698
24.94,10.124,10.212,-0.088034
24.96,9.4457,9.6206,-0.17498
24.98,8.5215,8.7913,-0.26975
25,7.4357,7.8005,-0.36473
25.02,6.2739,6.7275,-0.45364
25.04,5.114,5.6439,-0.52995
25.06,4.0191,4.6093,-0.59019
25.08,3.0338,3.6688,-0.63496
25.1,2.1836,2.8487,-0.66514
25.12,1.4773,2.1608,-0.68351
25.14,0.91125,1.6044,-0.69315
25.16,0.47394,1.1702,-0.69625
25.18,0.15028,0.84505,-0.69478
25.2,-0.075648,0.61323,-0.68888
25.22,-0.21922,0.45965,-0.67887
25.24,-0.29515,0.36973,-0.66488
25.26,-0.31785,0.3295,-0.64735
25.28,-0.30161,0.32612,-0.62774
25.3,-0.26014,0.3478,-0.60794
25.32,-0.20507,0.38559,-0.59066
25.34,-0.14388,0.43389,-0.57777
25.36,-0.07775,0.49337,-0.57112
25.38,-8.3302e-05,0.57053,-0.57061
25.4,0.10351,0.67866,-0.57515
25.42,0.25343,0.83567,-0.58224
25.44,0.47248,1.0612,-0.58875
25.46,0.78105,1.3726,-0.59153
25.48,1.1918,1.7793,-0.58752
25.5,1.7049,2.2805,-0.57564
25.52,2.3053,2.8609,-0.55563
25.54,2.9618,3.4903,-0.52846
25.56,3.6292,4.1262,-0.49701
25.58,4.2523,4.7166,-0.4643
25.6,4.772,5.2049,-0.43289
25.62,5.1318,5.538,-0.40611
25.64,5.2845,5.6714,-0.38684
25.66,5.197,5.5722,-0.37527
25.68,4.8538,5.2263,-0.37256
25.7,4.2586,4.6373,-0.37872
25.72,3.4331,3.8256,-0.39255
25.74,2.4148,2.8289,-0.41404
25.76,1.2532,1.693,-0.43982
25.78,0.0052897,0.47324,-0.46795
25.8,-1.269,-0.77329,-0.49567
25.82,-2.5109,-1.991,-0.51994
25.84,-3.667,-3.128,-0.53899
25.86,-4.692,-4.1423,-0.54973
25.88,-5.5506,-4.9984,-0.55218
25.9,-6.2189,-5.6726,-0.54629
25.92,-6.6844,-6.1514,-0.53306
25.94,-6.9453,-6.4315,-0.51377
25.96,-7.0084,-6.5174,-0.4911
25.98,-6.8879,-6.4215,-0.46639
26,-6.602,-6.1606,-0.44144
26.02,-6.1712,-5.7537,-0.41746
26.04,-5.6159,-5.2213,-0.39455
26.06,-4.9554,-4.5828,-0.3726
26.08,-4.2073,-3.8567,-0.35069
26.1,-3.3884,-3.0603,-0.32809
26.12,-2.5151,-2.2108,-0.30422
26.14,-1.6057,-1.3275,-0.27814
26.16,-0.68165,-0.43146,-0.25019
26.18,0.23138,0.45194,-0.22056
26.2,1.1035,1.293,-0.18954
26.22,1.9013,2.0607,-0.15935
26.24,2.5907,2.7206,-0.12988
26.26,3.1393,3.2424,-0.10317
26.28,3.5203,3.6009,-0.080533
26.3,3.7164,3.7798,-0.063396
26.32,3.7216,3.7745,-0.052913
26.34,3.5432,3.5927,-0.049574
26.36,3.2011,3.2545,-0.053441
26.38,2.7261,2.7895,-0.063343
26.4,2.1565,2.2349,-0.078398
26.42,1.5338,1.6294,-0.095607
26.44,0.8989,1.0121,-0.11325
26.46,0.28862,0.41785,-0.12923
26.48,-0.26665,-0.12394,-0.14271
26.5,-0.74359,-0.59007,-0.15352
26.52,-1.1254,-0.96321,-0.16222
26.54,-1.4005,-1.2304,-0.17004
26.56,-1.5606,-1.3826,-0.17798
26.58,-1.5999,-1.4129,-0.18695
26.6,-1.5146,-1.3179,-0.19673
26.62,-1.304,-1.0972,-0.20678
26.64,-0.97204,-0.75619,-0.21585
26.66,-0.5298,-0.30725,-0.22255
26.68,0.0032813,0.22933,-0.22605
26.7,0.59887,0.82494,-0.22607
26.72,1.2212,1.4458,-0.22451
26.74,1.8306,2.0541,-0.22345
26.76,2.3879,2.6141,-0.22617
26.78,2.86,3.0949,-0.23493
26.8,3.2245,3.4782,-0.25376
26.82,3.4726,3.7534,-0.28078
26.84,3.6096,3.9248,-0.31516
26.86,3.6523,4.0053,-0.35309
26.88,3.6237,4.0139,-0.39014
26.9,3.5475,3.969,-0.42156
26.92,3.4407,3.8838,-0.44313
26.94,3.3093,3.7623,-0.45301
26.96,3.146,3.597,-0.45107
26.98,2.931,3.3709,-0.43988
27,2.6369,3.0604,-0.4235
27.02,2.2344,2.6407,-0.40629
27.04,1.7006,2.0934,-0.39289
27.06,1.0248,1.4114,-0.38661
27.08,0.21347,0.60099,-0.38752
27.1,-0.70887,-0.31364,-0.39523
27.12,-1.7023,-1.296,-0.40634
27.14,-2.7169,-2.2996,-0.41731
27.16,-3.6996,-3.2748,-0.42486
27.18,-4.6025,-4.1764,-0.42606
27.2,-5.388,-4.9683,-0.41973
27.22,-6.0338,-5.6278,-0.40601
27.24,-6.533,-6.1463,-0.38673
27.26,-6.8922,-6.5272,-0.36509
27.28,-7.1277,-6.7846,-0.34308
27.3,-7.2598,-6.9354,-0.32447
27.32,-7.3086,-6.998,-0.31057
27.34,-7.2896,-6.9875,-0.30216
27.36,-7.2128,-6.9141,-0.29869
27.38,-7.0819,-6.7817,-0.30015
27.4,-6.8969,-6.5926,-0.30433
27.42,-6.656,-6.3457,-0.31038
27.44,-6.3581,-6.0407,-0.31738
27.46,-6.0041,-5.6797,-0.3244
27.48,-5.5972,-5.2654,-0.33176
27.5,-5.1419,-4.8023,-0.33953
27.52,-4.6421,-4.294,-0.34812
27.54,-4.099,-3.742,-0.35697
27.56,-3.5095,-3.1433,-0.36616
27.58,-2.8662,-2.4916,-0.37455
27.6,-2.1587,-1.7773,-0.38145
27.62,-1.3765,-0.99299,-0.38348
27.64,-0.51253,-0.13278,-0.37976
27.66,0.43191,0.8004,-0.3685
27.68,1.444,1.7922,-0.34814
27.7,2.497,2.816,-0.31901
27.72,3.5502,3.8313,-0.28103
27.74,4.5511,4.7888,-0.23774
27.76,5.4399,5.6322,-0.19229
27.78,6.1561,6.3056,-0.14948
27.8,6.6453,6.7594,-0.11415
27.82,6.8662,6.9562,-0.089961
27.84,6.7966,6.8785,-0.081954
27.86,6.4367,6.5275,-0.09076
27.88,5.8105,5.9265,-0.11594
27.9,4.9634,5.1188,-0.15542
27.92,3.9577,4.1624,-0.20469
27.94,2.8663,3.1264,-0.26008
27.96,1.7644,2.079,-0.31456
27.98,0.72263,1.0869,-0.36429
28,-0.20034,0.20562,-0.40596
28.02,-0.96178,-0.52396,-0.43782
28.04,-1.5371,-1.0772,-0.45992
28.06,-1.919,-1.446,-0.47303
28.08,-2.1147,-1.6347,-0.48004
28.1,-2.1406,-1.6574,-0.48324
28.12,-2.0175,-1.5325,-0.48507
28.14,-1.7652,-1.2779,-0.48734
28.16,-1.3993,-0.90944,-0.48987
28.18,-0.92958,-0.43736,-0.49222
28.2,-0.36104,0.1316,-0.49264
28.22,0.30317,0.79247,-0.4893
28.24,1.0575,1.5373,-0.47976
28.26,1.8897,2.3522,-0.46248
28.28,2.7768,3.2138,-0.43697
28.3,3.6839,4.0874,-0.40346
28.32,4.5648,4.9288,-0.36398
28.34,5.3653,5.6869,-0.32162
28.36,6.0288,6.3087,-0.27987
28.38,6.5034,6.7466,-0.24322
28.4,6.7485,6.9639,-0.21539
28.42,6.7403,6.9397,-0.19933
28.44,6.4754,6.6709,-0.19554
28.46,5.9706,6.1762,-0.20565
28.48,5.2608,5.4872,-0.2264
28.5,4.3937,4.6489,-0.25525
28.52,3.423,3.7118,-0.28882
28.54,2.4022,2.725,-0.3228
28.56,1.3782,1.7328,-0.35464
28.58,0.38721,0.76915,-0.38194
28.6,-0.54659,-0.14235,-0.40424
28.62,-1.4108,-0.98822,-0.42257
28.64,-2.2021,-1.7647,-0.43737
28.66,-2.9227,-2.4699,-0.45279
28.68,-3.5762,-3.1067,-0.46951
28.7,-4.164,-3.6746,-0.48935
28.72,-4.6828,-4.1698,-0.51299
28.74,-5.1233,-4.5832,-0.54006
28.76,-5.4697,-4.9001,-0.56954
28.78,-5.701,-5.1013,-0.59972
28.8,-5.7925,-5.1636,-0.6289
28.82,-5.7178,-5.0623,-0.65546
28.84,-5.4515,-4.774,-0.67744
28.86,-4.9718,-4.2785,-0.69331
28.88,-4.2639,-3.5621,-0.70179
28.9,-3.3226,-2.6216,-0.701
28.92,-2.1559,-1.4665,-0.68944
28.94,-0.78745,-0.12112,-0.66633
28.96,0.74207,1.3721,-0.63008
28.98,2.3746,2.957,-0.5824
29,4.0372,4.5615,-0.52433
29.02,5.6458,6.1057,-0.45985
29.04,7.1122,7.506,-0.39375
29.06,8.3513,8.6835,-0.33213
29.08,9.2899,9.5702,-0.2803
29.1,9.874,10.117,-0.24294
29.12,10.074,10.298,-0.22357
29.14,9.8906,10.112,-0.22184
29.16,9.3495,9.5867,-0.23724
29.18,8.5029,8.7686,-0.26566
29.2,7.4213,7.7236,-0.30226
29.22,6.1862,6.5284,-0.34223
29.24,4.8817,5.2628,-0.38115
29.26,3.5873,4.0031,-0.41581
29.28,2.3715,2.8159,-0.44437
29.3,1.2879,1.754,-0.4661
29.32,0.37281,0.85414,-0.48132
29.34,-0.35393,0.13696,-0.49089
29.36,-0.88798,-0.39225,-0.49573
29.38,-1.2377,-0.74094,-0.49674
29.4,-1.4212,-0.92662,-0.49463
29.42,-1.4638,-0.97401,-0.48983
29.44,-1.3951,-0.91228,-0.48285
29.46,-1.2472,-0.77291,-0.47427
29.48,-1.0528,-0.58792,-0.46483
29.5,-0.84404,-0.38861,-0.45542
29.52,-0.65149,-0.20453,-0.44696
29.54,-0.50286,-0.062719,-0.44014
29.56,-0.42228,0.013132,-0.43541
29.58,-0.42948,0.0034449,-0.43293
29.6,-0.539,-0.10654,-0.43246
29.62,-0.75964,-0.32595,-0.43369
29.64,-1.094,-0.6577,-0.4363
29.66,-1.5383,-1.0983,-0.44
29.68,-2.0826,-1.6383,-0.44437
29.7,-2.7113,-2.2604,-0.45097
29.72,-3.4041,-2.9465,-0.45758
29.74,-4.1375,-3.6739,-0.46355
29.76,-4.8866,-4.4188,-0.46776
29.78,-5.6273,-5.1588,-0.46857
29.8,-6.3385,-5.8741,-0.46442
29.82,-7.0035,-6.5494,-0.45415
29.84,-7.6113,-7.1745,-0.43685
29.86,-8.1568,-7.7438,-0.41306
29.88,-8.6399,-8.2557,-0.38416
29.9,-9.0632,-8.7109,-0.35232
29.92,-9.4304,-9.11,-0.32031
29.94,-9.7421,-9.4512,-0.29098
29.96,-9.9946,-9.7281,-0.26646
29.98,-10.177,-9.9286,-0.24798
30,-10.27,-10.034,-0.23556
30.02,-10.249,-10.021,-0.22797
30.04,-10.084,-9.8603,-0.22319
30.06,-9.7431,-9.5243,-0.21886
30.08,-9.1995,-8.9869,-0.21262
30.1,-8.4322,-8.2296,-0.2026
30.12,-7.4323,-7.2448,-0.18753
30.14,-6.2059,-6.0388,-0.16712
30.16,-4.7758,-4.6343,-0.14145
30.18,-3.1819,-3.0707,-0.11123
30.2,-1.48,-1.4022,-0.077811
30.22,0.26181,0.30391,-0.042098
30.24,1.9671,1.973,-0.005907
30.26,3.557,3.5295,0.02752
30.28,4.956,4.8997,0.056288
30.3,6.0982,6.0212,0.077046
30.32,6.9329,6.8451,0.087738
30.34,7.4283,7.3414,0.086838
30.36,7.5749,7.5032,0.071636
30.38,7.3859,7.3421,0.04381
30.4,6.8963,6.8916,0.0046738
30.42,6.1597,6.2036,-0.04383
30.44,5.244,5.3414,-0.0974
30.46,4.2256,4.3771,-0.15142
30.48,3.1834,3.3853,-0.20196
30.5,2.1923,2.4373,-0.24506
30.52,1.3179,1.5958,-0.27794
30.54,0.61153,0.91055,-0.29902
30.56,0.10677,0.41472,-0.30795
30.58,-0.18238,0.12226,-0.30465
30.6,-0.26154,0.02958,-0.29112
30.62,-0.15421,0.11511,-0.26932
30.64,0.10176,0.34342,-0.24166
30.66,0.45921,0.67032,-0.21112
30.68,0.86761,1.0487,-0.18108
30.7,1.2795,1.4343,-0.15478
30.72,1.6561,1.7914,-0.13525
30.74,1.972,2.0969,-0.12494
30.76,2.2172,2.3426,-0.1254
30.78,2.3969,2.5329,-0.13606
30.8,2.5288,2.6842,-0.15538
30.82,2.6381,2.8184,-0.18023
30.84,2.7513,2.9573,-0.20606
30.86,2.8897,3.119,-0.22929
30.88,3.0649,3.3119,-0.24693
30.9,3.2756,3.5327,-0.25713
30.92,3.5072,3.7675,-0.26028
30.94,3.7348,3.9933,-0.25853
30.96,3.9275,4.1827,-0.25515
30.98,4.0542,4.3079,-0.2537
31,4.0888,4.3456,-0.2568
31.02,4.0143,4.2813,-0.26704
31.04,3.8246,4.1081,-0.28356
31.06,3.5243,3.8294,-0.30511
31.08,3.1264,3.4552,-0.32888
31.1,2.6484,3.0003,-0.35196
31.12,2.1093,2.4815,-0.37214
31.14,1.5269,1.9152,-0.38827
31.16,0.91613,1.3168,-0.40072
31.18,0.28998,0.70124,-0.41126
31.2,-0.33912,0.083058,-0.42218
31.22,-0.95713,-0.52146,-0.43567
31.24,-1.5466,-1.0934,-0.45318
31.26,-2.0858,-1.6115,-0.47437
31.28,-2.5497,-2.0516,-0.49807
31.3,-2.9115,-2.3896,-0.52192
31.32,-3.1459,-2.6026,-0.54331
31.34,-3.2323,-2.6722,-0.5601
31.36,-3.1576,-2.5876,-0.57005
31.38,-2.918,-2.3447,-0.57334
31.4,-2.5198,-1.9496,-0.57019
31.42,-1.9791,-1.4173,-0.5618
31.44,-1.3209,-0.77228,-0.54867
31.46,-0.57772,-0.045417,-0.5323
31.48,0.21189,0.72374,-0.51185
31.5,1.0044,1.4922,-0.48779
31.52,1.7528,2.2128,-0.46004
31.54,2.409,2.8382,-0.42913
31.56,2.9266,3.3241,-0.39751
31.58,3.2647,3.6329,-0.36814
31.6,3.3933,3.7379,-0.34464
31.62,3.2977,3.6286,-0.33092
31.64,2.9831,3.3131,-0.32999
31.66,2.4766,2.8192,-0.34267
31.68,1.8265,2.1953,-0.36883
31.7,1.0986,1.5023,-0.40371
31.72,0.36888,0.81154,-0.44265
31.74,-0.28531,0.19402,-0.47932
31.76,-0.79557,-0.28697,-0.50859
31.78,-1.1112,-0.58538,-0.52577
31.8,-1.2054,-0.67617,-0.52926
31.82,-1.0786,-0.5574,-0.52116
31.84,-0.75612,-0.25275,-0.50337
31.86,-0.28404,0.19743,-0.48147
31.88,0.27907,0.73864,-0.45957
31.9,0.87063,1.3121,-0.4415
31.92,1.4322,1.8626,-0.43033
31.94,1.916,2.3418,-0.42579
31.96,2.2883,2.7157,-0.42741
31.98,2.5301,2.9635,-0.4334
32,2.6359,3.0778,-0.44186
32.02,2.6101,3.0606,-0.45051
32.04,2.4632,2.9225,-0.45933
32.06,2.2087,2.6748,-0.46614
32.08,1.8606,2.3322,-0.47158
32.1,1.4322,1.9078,-0.47558
32.12,0.93625,1.4146,-0.47833
32.14,0.38584,0.86544,-0.4796
32.16,-0.20472,0.2748,-0.47952
32.18,-0.81905,-0.34141,-0.47764
32.2,-1.4385,-0.9649,-0.47358
32.22,-2.0426,-1.575,-0.46768
32.24,-2.6106,-2.1507,-0.45993
32.26,-3.1225,-2.6713,-0.45119
32.28,-3.5611,-3.119,-0.44213
32.3,-3.9136,-3.4811,-0.43245
32.32,-4.1722,-3.7498,-0.42247
32.34,-4.3353,-3.9234,-0.41186
32.36,-4.406,-4.0051,-0.40094
32.38,-4.3924,-4.0025,-0.38984
32.4,-4.3047,-3.9259,-0.37876
32.42,-4.154,-3.785,-0.369
32.44,-3.9498,-3.5885,-0.36127
32.46,-3.698,-3.3396,-0.35849
32.48,-3.4003,-3.0398,-0.36047
32.5,-3.0529,-2.6851,-0.36782
32.52,-2.6487,-2.2694,-0.37921
32.54,-2.1781,-1.7854,-0.39265
32.56,-1.6329,-1.2278,-0.40506
32.58,-1.0093,-0.59623,-0.4131
32.6,-0.31094,0.10288,-0.41381
32.62,0.44895,0.85508,-0.40614
32.64,1.2466,1.6363,-0.38965
32.66,2.049,2.415,-0.366
32.68,2.8165,3.155,-0.33858
32.7,3.5066,3.8164,-0.30985
32.72,4.0792,4.3625,-0.28325
32.74,4.5007,4.7617,-0.26105
32.76,4.7474,4.9915,-0.24406
32.78,4.8082,5.0401,-0.23195
32.8,4.684,4.9088,-0.2248
32.82,4.3873,4.6068,-0.21951
32.84,3.9392,4.1542,-0.21497
32.86,3.3665,3.5772,-0.21075
32.88,2.6987,2.9051,-0.20647
32.9,1.9658,2.1687,-0.20288
32.92,1.1972,1.3981,-0.20088
32.94,0.42072,0.62221,-0.20149
32.96,-0.33679,-0.13173,-0.20506
32.98,-1.0488,-0.8378,-0.21104
33,-1.689,-1.4702,-0.21881
33.02,-2.231,-2.0048,-0.2262
33.04,-2.6498,-2.4173,-0.23245
33.06,-2.9226,-2.6874,-0.23518
33.08,-3.032,-2.7973,-0.23465
33.1,-2.9673,-2.7376,-0.22969
33.12,-2.7271,-2.5062,-0.22097
33.14,-2.321,-2.113,-0.20803
33.16,-1.7695,-1.5777,-0.19182
33.18,-1.104,-0.93207,-0.17189
33.2,-0.36484,-0.21541,-0.14943
33.22,0.40064,0.52502,-0.12438
33.24,1.1417,1.2396,-0.097931
33.26,1.8075,1.8792,-0.071716
33.28,2.3505,2.3982,-0.047669
33.3,2.7298,2.7579,-0.028098
33.32,2.9137,2.9287,-0.01497
33.34,2.8813,2.8915,-0.010172
33.36,2.624,2.6399,-0.015891
33.38,2.1449,2.1748,-0.029899
33.4,1.4592,1.5119,-0.052708
33.42,0.59189,0.6738,-0.081915
33.44,-0.42293,-0.30769,-0.11524
33.46,-1.5444,-1.3932,-0.1512
33.48,-2.7265,-2.5381,-0.18846
33.5,-3.9202,-3.6938,-0.22639
33.52,-5.0749,-4.81,-0.26489
33.54,-6.1402,-5.8364,-0.30382
33.56,-7.0679,-6.7258,-0.34209
33.58,-7.8137,-7.434,-0.3797
33.6,-8.339,-7.9239,-0.41508
33.62,-8.6128,-8.1665,-0.44629
33.64,-8.6138,-8.1422,-0.47163
33.66,-8.3319,-7.8442,-0.4878
33.68,-7.7696,-7.2751,-0.49454
33.7,-6.9428,-6.4517,-0.49109
33.72,-5.881,-5.4039,-0.47715
33.74,-4.6269,-4.1723,-0.45467
33.76,-3.235,-2.8104,-0.42457
33.78,-1.7689,-1.3792,-0.38972
33.8,-0.29882,0.053242,-0.35206
33.82,1.1031,1.4164,-0.31331
33.84,2.3675,2.6438,-0.2763
33.86,3.4329,3.6754,-0.24252
33.88,4.2512,4.4666,-0.21533
33.9,4.7925,4.9895,-0.19707
33.92,5.0477,5.2365,-0.18877
33.94,5.0312,5.2229,-0.19174
33.96,4.7788,4.9855,-0.20673
33.98,4.345,4.5767,-0.23169
34,3.7972,4.0608,-0.26356
34.02,3.208,3.5071,-0.2991
34.04,2.6477,2.9809,-0.33316
34.06,2.1768,2.5385,-0.36171
34.08,1.8402,2.2225,-0.38225
34.1,1.664,2.0565,-0.39243
34.12,1.6551,2.0484,-0.39338
34.14,1.8031,2.1906,-0.38756
34.16,2.0849,2.4627,-0.37779
34.18,2.4696,2.8369,-0.3673
34.2,2.9231,3.2813,-0.35818
34.22,3.412,3.7637,-0.35169
34.24,3.9057,4.2528,-0.34712
34.26,4.3766,4.7194,-0.34277
34.28,4.7991,5.1359,-0.33674
34.3,5.1485,5.4754,-0.3269
34.32,5.3995,5.7127,-0.31324
34.34,5.5264,5.8222,-0.29573
34.36,5.505,5.7819,-0.2769
34.38,5.3147,5.5739,-0.25923
34.4,4.9421,5.1883,-0.24628
34.42,4.3845,4.6236,-0.23904
34.44,3.6521,3.8906,-0.23854
34.46,2.7677,3.0112,-0.24353
34.48,1.7659,2.0177,-0.25177
34.5,0.68899,0.94904,-0.26005
34.52,-0.4179,-0.15252,-0.26538
34.54,-1.5115,-1.2461,-0.26541
34.56,-2.5549,-2.2956,-0.25927
34.58,-3.52,-3.2725,-0.24752
34.6,-4.3885,-4.1562,-0.23228
34.62,-5.15,-4.934,-0.21598
34.64,-5.7997,-5.5974,-0.20225
34.66,-6.3342,-6.1416,-0.19262
34.68,-6.7484,-6.559,-0.18933
34.7,-7.0328,-6.8401,-0.19274
34.72,-7.1729,-6.9714,-0.20148
34.74,-7.15,-6.9351,-0.21488
34.76,-6.944,-6.7134,-0.23059
34.78,-6.5372,-6.2908,-0.24636
34.8,-5.9188,-5.6587,-0.26007
34.82,-5.0893,-4.819,-0.27032
34.84,-4.0638,-3.7882,-0.27561
34.86,-2.8737,-2.5986,-0.27505
34.88,-1.5668,-1.2987,-0.26817
34.9,-0.2055,0.049618,-0.25512
34.92,1.1379,1.3753,-0.23747
34.94,2.3864,2.6047,-0.21829
34.96,3.4659,3.6661,-0.20018
34.98,4.3121,4.4996,-0.1875
35,4.8778,5.061,-0.18318
35.02,5.1386,5.329,-0.19038
35.04,5.0962,5.3069,-0.21073
35.06,4.779,5.0229,-0.24391
35.08,4.2395,4.5275,-0.28803
35.1,3.5489,3.8874,-0.33847
35.12,2.7889,3.1789,-0.38998
35.14,2.0427,2.4799,-0.43717
35.16,1.3852,1.8602,-0.47502
35.18,0.87525,1.3752,-0.49991
35.2,0.54972,1.0592,-0.50945
35.22,0.42072,0.92426,-0.50354
35.24,0.47635,0.96306,-0.48672
35.26,0.68433,1.1442,-0.45987
35.28,0.99795,1.4267,-0.42879
35.3,1.3632,1.7598,-0.39654
35.32,1.726,2.0922,-0.36622
35.34,2.0384,2.3783,-0.33989
35.36,2.2632,2.5817,-0.31849
35.38,2.3762,2.6792,-0.30293
35.4,2.3671,2.6598,-0.29271
35.42,2.2378,2.5252,-0.28739
35.44,2.0004,2.2875,-0.28708
35.46,1.674,1.9646,-0.29055
35.48,1.2817,1.5789,-0.29725
35.5,0.84764,1.1538,-0.30613
35.52,0.39503,0.7113,-0.31627
35.54,-0.055783,0.26987,-0.32565
35.56,-0.48829,-0.15394,-0.33435
35.58,-0.89041,-0.54919,-0.34122
35.6,-1.2545,-0.90822,-0.34632
35.62,-1.5772,-1.2272,-0.35001
35.64,-1.858,-1.5046,-0.35349
35.66,-2.0989,-1.741,-0.35795
35.68,-2.3022,-1.9373,-0.36487
35.7,-2.4689,-2.0935,-0.37539
35.72,-2.5973,-2.2071,-0.3902
35.74,-2.6817,-2.2726,-0.40903
35.76,-2.7112,-2.2795,-0.43179
35.78,-2.6705,-2.2139,-0.45663
35.8,-2.5404,-2.0581,-0.48228
35.82,-2.3003,-1.7933,-0.50693
35.84,-1.931,-1.4026,-0.52839
35.86,-1.4185,-0.87283,-0.54566
35.88,-0.75765,-0.20233,-0.55531
35.9,0.04467,0.60221,-0.55754
35.92,0.96726,1.5179,-0.55067
35.94,1.9739,2.5086,-0.53464
35.96,3.0146,3.5235,-0.50883
35.98,4.0289,4.5047,-0.47579
36,4.9505,5.3878,-0.43724
36.02,5.7142,6.1109,-0.39667
36.04,6.2623,6.6202,-0.35787
36.06,6.5511,6.8759,-0.32481
36.08,6.5564,6.8571,-0.30074
36.1,6.2759,6.5636,-0.28767
36.12,5.7304,6.0156,-0.2852
36.14,4.9607,5.2528,-0.29206
36.16,4.0236,4.3289,-0.30527
36.18,2.9849,3.3062,-0.32126
36.2,1.9127,2.2488,-0.33613
36.22,0.87025,1.2169,-0.34664
36.24,-0.08975,0.2608,-0.35055
36.26,-0.92898,-0.58204,-0.34694
36.28,-1.6253,-1.2892,-0.33613
36.3,-2.1725,-1.8537,-0.31879
36.32,-2.578,-2.2805,-0.29749
36.34,-2.8601,-2.5857,-0.27445
36.36,-3.044,-2.7938,-0.25025
36.38,-3.1585,-2.9318,-0.22677
36.4,-3.2326,-3.0287,-0.20389
36.42,-3.2932,-3.111,-0.18218
36.44,-3.3633,-3.2017,-0.16159
36.46,-3.4607,-3.3193,-0.14141
36.48,-3.5976,-3.473,-0.12462
36.5,-3.7797,-3.6702,-0.10952
36.52,-4.0071,-3.9102,-0.096893
36.54,-4.2739,-4.1868,-0.087063
36.56,-4.5696,-4.4899,-0.079667
36.58,-4.8802,-4.8061,-0.074112
36.6,-5.1898,-5.1209,-0.068981
36.62,-5.4825,-5.4194,-0.063129
36.64,-5.7435,-5.688,-0.055506
36.66,-5.9606,-5.9151,-0.045562
36.68,-6.1249,-6.0913,-0.033641
36.7,-6.23,-6.2101,-0.019941
36.72,-6.2717,-6.2649,-0.0068236
36.74,-6.2463,-6.2509,0.0045663
36.76,-6.1498,-6.1626,0.012831
36.78,-5.9766,-5.994,0.017348
36.8,-5.7198,-5.7382,0.018372
36.82,-5.3714,-5.3879,0.016505
36.84,-4.9245,-4.9379,0.013362
36.86,-4.3751,-4.386,0.010907
36.88,-3.7247,-3.7349,0.01015
36.9,-2.9825,-2.9946,0.012063
36.92,-2.1667,-2.1838,0.017058
36.94,-1.3046,-1.3286,0.023952
36.96,-0.43145,-0.46397,0.032517
36.98,0.41211,0.372,0.040113
37,1.1838,1.1393,0.044573
37.02,1.8442,1.7995,0.044683
37.04,2.3611,2.3223,0.038783
37.06,2.7135,2.6874,0.026104
37.08,2.8949,2.8889,0.0060482
37.1,2.9144,2.9353,-0.0209
37.12,2.7961,2.8507,-0.054612
37.14,2.577,2.6696,-0.092586
37.16,2.3032,2.4362,-0.13301
37.18,2.0242,2.1976,-0.17337
37.2,1.7878,1.9987,-0.21095
37.22,1.6341,1.8777,-0.24359
37.24,1.5922,1.8617,-0.26943
37.26,1.6769,1.9647,-0.28784
37.28,1.8884,2.1868,-0.29835
37.3,2.2147,2.5178,-0.30317
37.32,2.6337,2.9379,-0.30417
37.34,3.1189,3.4225,-0.30362
37.36,3.6424,3.9464,-0.30391
37.38,4.1797,4.4863,-0.30664
37.4,4.7107,5.0225,-0.31184
37.42,5.2204,5.5392,-0.31883
37.44,5.6971,6.0232,-0.32612
37.46,6.1299,6.4613,-0.3314
37.48,6.5054,6.838,-0.33267
37.5,6.8053,7.1344,-0.32913
37.52,7.0058,7.3255,-0.31973
37.54,7.0784,7.3856,-0.30721
37.56,6.9934,7.2865,-0.29313
37.58,6.7239,7.0046,-0.28071
37.6,6.2518,6.5244,-0.27265
37.62,5.5717,5.8442,-0.27244
37.64,4.6951,4.9751,-0.28
37.66,3.6505,3.9459,-0.29541
37.68,2.4826,2.8002,-0.31761
37.7,1.2482,1.592,-0.34382
37.72,0.01103,0.38206,-0.37103
37.74,-1.1642,-0.76611,-0.39808
37.76,-2.2175,-1.7965,-0.42094
37.78,-3.0981,-2.6583,-0.43975
37.8,-3.7672,-3.3136,-0.45362
37.82,-4.1994,-3.7364,-0.46295
37.84,-4.3825,-3.9138,-0.46867
37.86,-4.3165,-3.847,-0.4694
37.88,-4.0125,-3.5453,-0.46723
37.9,-3.492,-3.0308,-0.46124
37.92,-2.7857,-2.3346,-0.45106
37.94,-1.9332,-1.497,-0.43626
37.96,-0.98282,-0.56646,-0.41636
37.98,0.01031,0.40262,-0.39231
38,0.98594,1.3505,-0.36453
38.02,1.8822,2.219,-0.3368
38.04,2.6399,2.9492,-0.30937
38.06,3.2074,3.4937,-0.28631
38.08,3.5455,3.8145,-0.26899
38.1,3.6314,3.8907,-0.25935
38.12,3.4613,3.7198,-0.25854
38.14,3.0513,3.3176,-0.26628
38.16,2.4361,2.7177,-0.28164
38.18,1.6658,1.9688,-0.30292
38.2,0.80204,1.1314,-0.32932
38.22,-0.087694,0.27061,-0.3583
38.24,-0.93511,-0.54724,-0.38788
38.26,-1.6764,-1.2603,-0.41613
38.28,-2.2568,-1.8155,-0.44128
38.3,-2.6344,-2.1732,-0.46111
38.32,-2.7827,-2.3083,-0.47442
38.34,-2.6933,-2.2136,-0.47968
38.36,-2.3758,-1.9007,-0.47511
38.38,-1.8584,-1.397,-0.46141
38.4,-1.186,-0.74714,-0.43884
38.42,-0.41724,-0.0093253,-0.40791
38.44,0.37954,0.75139,-0.37185
38.46,1.132,1.4645,-0.33257
38.48,1.7699,2.063,-0.29311
38.5,2.2318,2.4884,-0.25659
38.52,2.4705,2.6964,-0.22595
38.54,2.458,2.6601,-0.2021
38.56,2.1877,2.3743,-0.18662
38.58,1.6747,1.8529,-0.17821
38.6,0.95346,1.1296,-0.17612
38.62,0.073554,0.25142,-0.17787
38.64,-0.90618,-0.72436,-0.18183
38.66,-1.9239,-1.7385,-0.1854
38.68,-2.9206,-2.733,-0.18756
38.7,-3.8449,-3.6581,-0.18686
38.72,-4.6561,-4.4724,-0.18368
38.74,-5.3249,-5.1464,-0.17855
38.76,-5.8333,-5.6606,-0.17265
38.78,-6.1717,-6.0044,-0.16738
38.8,-6.3372,-6.173,-0.16418
38.82,-6.3301,-6.166,-0.1641
38.84,-6.1526,-5.9857,-0.16687
38.86,-5.8078,-5.6351,-0.17271
38.88,-5.3003,-5.1203,-0.18007
38.9,-4.6376,-4.45,-0.18753
38.92,-3.832,-3.6391,-0.19293
38.94,-2.9033,-2.7083,-0.19492
38.96,-1.8797,-1.6873,-0.19236
38.98,-0.79874,-0.61406,-0.18467
39,0.29419,0.46616,-0.17196
39.02,1.3482,1.5056,-0.15735
39.04,2.3108,2.4513,-0.14045
39.06,3.1326,3.2581,-0.1255
39.08,3.7716,3.8853,-0.11372
39.1,4.1979,4.305,-0.1071
39.12,4.3962,4.5027,-0.10649
39.14,4.3674,4.4798,-0.11237
39.16,4.128,4.2521,-0.12416
39.18,3.7077,3.8486,-0.14087
39.2,3.1467,3.3077,-0.16095
39.22,2.491,2.6737,-0.18272
39.24,1.7881,1.9926,-0.20448
39.26,1.0837,1.3084,-0.22468
39.28,0.41799,0.66041,-0.24241
39.3,-0.17605,0.08083,-0.25688
39.32,-0.67382,-0.40585,-0.26797
39.34,-1.0594,-0.78415,-0.27524
39.36,-1.3252,-1.0463,-0.2789
39.38,-1.4717,-1.1931,-0.27853
39.4,-1.5063,-1.232,-0.27427
39.42,-1.4435,-1.1777,-0.26582
39.44,-1.3036,-1.0501,-0.25354
39.46,-1.1121,-0.87441,-0.23765
39.48,-0.89816,-0.67901,-0.21914
39.5,-0.69318,-0.49405,-0.19913
39.52,-0.52801,-0.34849,-0.17952
39.54,-0.43041,-0.26833,-0.16208
39.56,-0.42221,-0.27362,-0.14859
39.58,-0.5168,-0.37657,-0.14023
39.6,-0.71731,-0.57712,-0.14019
39.62,-1.0159,-0.86933,-0.14656
39.64,-1.3941,-1.2358,-0.1583
39.66,-1.8244,-1.6499,-0.17456
39.68,-2.2728,-2.0796,-0.19319
39.7,-2.7016,-2.4891,-0.21244
39.72,-3.0729,-2.8422,-0.23069
39.74,-3.3517,-3.1055,-0.24614
39.76,-3.5082,-3.2504,-0.25776
39.78,-3.5202,-3.256,-0.2642
39.8,-3.3745,-3.1095,-0.26501
39.82,-3.0674,-2.8078,-0.25965
39.84,-2.6058,-2.3579,-0.24795
39.86,-2.0065,-1.7765,-0.22998
39.88,-1.2959,-1.0897,-0.20615
39.9,-0.50865,-0.33103,-0.17761
39.92,0.31429,0.4603,-0.146
39.94,1.1286,1.242,-0.11345
39.96,1.8899,1.9724,-0.082476
39.98,2.558,2.6137,-0.055668
40,3.1007,3.136,-0.035309
40.02,3.4971,3.5201,-0.023029
40.04,3.7398,3.7596,-0.019759
40.06,3.8359,3.8609,-0.025027
40.08,3.805,3.8423,-0.037251
40.1,3.677,3.7322,-0.055184
40.12,3.487,3.5612,-0.074202
40.14,3.271,3.3646,-0.093573
40.16,3.0603,3.1695,-0.10918
40.18,2.878,2.9985,-0.12053
40.2,2.7363,2.8628,-0.12647
40.22,2.6358,2.7637,-0.12785
40.24,2.5672,2.6923,-0.12514
40.26,2.5131,2.6336,-0.12046
40.28,2.4526,2.5675,-0.11484
40.3,2.3641,2.4738,-0.10971
40.32,2.229,2.3354,-0.10643
40.34,2.0339,2.1396,-0.10579
40.36,1.7718,1.8794,-0.10758
40.38,1.4424,1.5543,-0.11188
40.4,1.0509,1.1697,-0.11885
40.42,0.60665,0.73337,-0.12672
40.44,0.12218,0.25852,-0.13634
40.46,-0.38877,-0.24251,-0.14626
40.48,-0.91215,-0.75592,-0.15623
40.5,-1.4345,-1.2696,-0.16485
40.52,-1.9433,-1.771,-0.17239
40.54,-2.4277,-2.2499,-0.17784
40.56,-2.878,-2.6964,-0.18156
40.58,-3.2859,-3.1024,-0.18348
40.6,-3.644,-3.4597,-0.18427
40.62,-3.9451,-3.7599,-0.18523
40.64,-4.1814,-3.9946,-0.18684
40.66,-4.3432,-4.1525,-0.19065
40.68,-4.4183,-4.2208,-0.19747
40.7,-4.3917,-4.1846,-0.20706
40.72,-4.2461,-4.0267,-0.21941
40.74,-3.9639,-3.7306,-0.23327
40.76,-3.5294,-3.2827,-0.2467
40.78,-2.9334,-2.6766,-0.25675
40.8,-2.1766,-1.9145,-0.26209
40.82,-1.2734,-1.014,-0.25946
40.84,-0.25429,-0.0047541,-0.24953
40.86,0.83446,1.0669,-0.23249
40.88,1.933,2.1431,-0.21013
40.9,2.9732,3.1579,-0.18471
40.92,3.8856,4.0459,-0.16026
40.94,4.6081,4.748,-0.13994
40.96,5.0936,5.2207,-0.12709
40.98,5.3172,5.4408,-0.12365
41,5.2793,5.4105,-0.13125
41.02,5.0065,5.155,-0.14846
41.04,4.5483,4.7224,-0.17413
41.06,3.9703,4.1743,-0.20397
41.08,3.3461,3.5807,-0.23459
41.1,2.7476,3.0097,-0.2621
41.12,2.2363,2.5195,-0.28318
41.14,1.857,2.1533,-0.29636
41.16,1.6334,1.9329,-0.29946
41.18,1.5679,1.8616,-0.29373
41.2,1.6435,1.925,-0.28147
41.22,1.8283,2.0936,-0.2653
41.24,2.0813,2.3293,-0.24796
41.26,2.358,2.5897,-0.23161
41.28,2.6157,2.8341,-0.21842
41.3,2.817,3.0259,-0.20892
41.32,2.932,3.135,-0.20298
41.34,2.9393,3.1393,-0.19998
41.36,2.8251,3.0242,-0.19906
41.38,2.5826,2.7815,-0.19885
41.4,2.2108,2.4099,-0.19909
41.42,1.714,1.9135,-0.19951
41.44,1.1011,1.3024,-0.20136
41.46,0.38647,0.59231,-0.20584
41.48,-0.40979,-0.19682,-0.21297
41.5,-1.2614,-1.0372,-0.22424
41.52,-2.1357,-1.8956,-0.24012
41.54,-2.9941,-2.7336,-0.26041
41.56,-3.7933,-3.5087,-0.2846
41.58,-4.4878,-4.1762,-0.31159
41.6,-5.0328,-4.6936,-0.33918
41.62,-5.3876,-5.0217,-0.36588
41.64,-5.5198,-5.13,-0.38976
41.66,-5.4087,-5.0003,-0.40831
41.68,-5.0485,-4.6272,-0.42132
41.7,-4.4504,-4.0237,-0.42671
41.72,-3.6427,-3.2175,-0.42519
41.74,-2.6698,-2.2537,-0.41612
41.76,-1.5889,-1.1875,-0.40137
41.78,-0.4653,-0.082906,-0.38239
41.8,0.63332,0.99512,-0.3618
41.82,1.6437,1.9854,-0.34179
41.84,2.5126,2.8375,-0.32488
41.86,3.2023,3.5153,-0.31298
41.88,3.6932,4.0002,-0.30698
41.9,3.9844,4.2915,-0.30712
41.92,4.0923,4.405,-0.31268
41.94,4.0467,4.3686,-0.3218
41.96,3.8856,4.2168,-0.33122
41.98,3.6487,3.9873,-0.33856
42,3.3728,3.7145,-0.34165
42.02,3.0868,3.4259,-0.33911
42.04,2.8092,3.1394,-0.3302
42.06,2.5473,2.863,-0.31566
42.08,2.2983,2.5951,-0.29678
42.1,2.0517,2.327,-0.27527
42.12,1.7921,2.0451,-0.25298
42.14,1.5029,1.7341,-0.23118
42.16,1.1686,1.3794,-0.21083
42.18,0.7773,0.96939,-0.19208
42.2,0.32184,0.49708,-0.17524
42.22,-0.19979,-0.039818,-0.15997
42.24,-0.7844,-0.63899,-0.14541
42.26,-1.4241,-1.2926,-0.1315
42.28,-2.107,-1.9887,-0.1183
42.3,-2.8177,-2.7116,-0.10611
42.32,-3.5384,-3.4428,-0.095555
42.34,-4.2493,-4.1628,-0.086528
42.36,-4.93,-4.8495,-0.080502
42.38,-5.5596,-5.4834,-0.076129
42.4,-6.1182,-6.0441,-0.074138
42.42,-6.5875,-6.5134,-0.074077
42.44,-6.9507,-6.8748,-0.07582
42.46,-7.1936,-7.1146,-0.078933
42.48,-7.3044,-7.2207,-0.083669
42.5,-7.2741,-7.1848,-0.089355
42.52,-7.097,-7.0011,-0.095948
42.54,-6.7714,-6.6689,-0.10247
42.56,-6.3009,-6.1928,-0.10809
42.58,-5.6958,-5.5844,-0.1114
42.6,-4.9742,-4.8634,-0.11083
42.62,-4.1628,-4.0566,-0.10616
42.64,-3.2962,-3.2002,-0.096035
42.66,-2.4155,-2.3331,-0.082388
42.68,-1.5648,-1.5,-0.064801
42.7,-0.78761,-0.73972,-0.04789
42.72,-0.12172,-0.088714,-0.033009
42.74,0.40505,0.42786,-0.022817
42.76,0.77826,0.79697,-0.018705
42.78,0.99856,1.0199,-0.021344
42.8,1.0813,1.1113,-0.030072
42.82,1.054,1.0974,-0.043449
42.84,0.95283,1.0122,-0.059332
42.86,0.81738,0.89267,-0.075286
42.88,0.68615,0.7762,-0.090045
42.9,0.59255,0.69376,-0.10122
42.92,0.56225,0.67123,-0.10897
42.94,0.61211,0.72611,-0.11399
42.96,0.75028,0.8671,-0.11681
42.98,0.97726,1.0958,-0.11855
43,1.2872,1.4066,-0.11942
43.02,1.669,1.7885,-0.11943
43.04,2.1071,2.2251,-0.11797
43.06,2.5813,2.6954,-0.1141
43.08,3.0671,3.1737,-0.1066
43.1,3.5354,3.6312,-0.095786
43.12,3.9539,4.0355,-0.081645
43.14,4.2883,4.3533,-0.064979
43.16,4.5055,4.5538,-0.048346
43.18,4.5765,4.6098,-0.033257
43.2,4.4806,4.5026,-0.02196
43.22,4.208,4.2238,-0.015812
43.24,3.7623,3.7779,-0.0156
43.26,3.1606,3.1834,-0.022814
43.28,2.4333,2.467,-0.033706
43.3,1.621,1.6716,-0.050547
43.32,0.77156,0.84054,-0.068977
43.34,-0.064078,0.025012,-0.08909
43.36,-0.83531,-0.72571,-0.1096
43.38,-1.4954,-1.3657,-0.12963
43.4,-2.0039,-1.8551,-0.14881
43.42,-2.3292,-2.1629,-0.16629
43.44,-2.4493,-2.268,-0.18134
43.46,-2.3538,-2.1617,-0.19217
43.48,-2.0445,-1.8467,-0.19779
43.5,-1.5361,-1.3383,-0.1978
43.52,-0.85688,-0.66528,-0.1916
43.54,-0.047723,0.13138,-0.1791
43.56,0.83906,1,-0.16097
43.58,1.7429,1.8824,-0.13959
43.6,2.5989,2.7159,-0.11696
43.62,3.3437,3.4393,-0.095537
43.64,3.9208,3.9988,-0.077993
43.66,4.2861,4.3524,-0.066207
43.68,4.4134,4.4756,-0.062202
43.7,4.2964,4.3617,-0.065283
43.72,3.9502,4.0255,-0.075298
43.74,3.4096,3.5005,-0.090916
43.76,2.725,2.8353,-0.1104
43.78,1.9571,2.0888,-0.13166
43.8,1.1704,1.3218,-0.15138
43.82,0.4257,0.59418,-0.16847
43.84,-0.22558,-0.044877,-0.18071
43.86,-0.74663,-0.55969,-0.18694
43.88,-1.118,-0.93143,-0.18661
43.9,-1.3386,-1.1589,-0.1797
43.92,-1.4237,-1.2559,-0.16782
43.94,-1.402,-1.2498,-0.15224
43.96,-1.3107,-1.1746,-0.13608
43.98,-1.1896,-1.0684,-0.12112
44,-1.0761,-0.96517,-0.11096
44.02,-1.0007,-0.89351,-0.10721
44.04,-0.98329,-0.87299,-0.1103
44.06,-1.0321,-0.91155,-0.12053
44.08,-1.1437,-1.0068,-0.13696
44.1,-1.3053,-1.1475,-0.15776
44.12,-1.4967,-1.3155,-0.18124
44.14,-1.6944,-1.4893,-0.20506
44.16,-1.8739,-1.6457,-0.22821
44.18,-2.0124,-1.7627,-0.2497
44.2,-2.09,-1.8206,-0.26937
44.22,-2.0902,-1.8025,-0.28767
44.24,-1.9999,-1.6946,-0.30529
44.26,-1.8092,-1.4867,-0.32245
44.28,-1.5114,-1.1725,-0.33892
44.3,-1.1038,-0.75067,-0.35318
44.32,-0.58947,-0.22479,-0.36468
44.34,0.021497,0.39266,-0.37116
44.36,0.70959,1.0811,-0.37146
44.38,1.4451,1.8098,-0.36466
44.4,2.1884,2.5395,-0.35114
44.42,2.8919,3.2242,-0.33229
44.44,3.5045,3.8149,-0.31046
44.46,3.9764,4.2651,-0.28864
44.48,4.2662,4.536,-0.26978
44.5,4.346,4.6026,-0.25657
44.52,4.2068,4.4571,-0.25031
44.54,3.8605,4.1132,-0.25272
44.56,3.3394,3.6005,-0.26113
44.58,2.6929,2.9666,-0.27373
44.6,1.9818,2.2693,-0.28754
44.62,1.2708,1.5703,-0.29959
44.64,0.62066,0.92753,-0.30688
44.66,0.081546,0.38944,-0.30789
44.68,-0.31256,-0.011044,-0.30152
44.7,-0.54646,-0.25841,-0.28806
44.72,-0.62397,-0.35631,-0.26766
44.74,-0.56567,-0.32349,-0.24218
44.76,-0.40494,-0.19156,-0.21337
44.78,-0.18292,0.00028293,-0.18321
44.8,0.056653,0.20994,-0.15329
44.82,0.27218,0.39748,-0.1253
44.84,0.42782,0.52897,-0.10115
44.86,0.49601,0.57713,-0.081121
44.88,0.45874,0.5246,-0.065868
44.9,0.30783,0.36273,-0.054902
44.92,0.044583,0.092764,-0.048181
44.94,-0.32102,-0.2758,-0.045224
44.96,-0.77135,-0.72561,-0.045737
44.98,-1.2822,-1.2329,-0.049311
45,-1.8242,-1.769,-0.055263
45.02,-2.3642,-2.3004,-0.063769
45.04,-2.8668,-2.7926,-0.07427
45.06,-3.2974,-3.2107,-0.086682
45.08,-3.6237,-3.5241,-0.0996
45.1,-3.8194,-3.7065,-0.11283
45.12,-3.866,-3.7412,-0.12484
45.14,-3.7561,-3.6217,-0.13447
45.16,-3.4941,-3.3538,-0.1403
45.18,-3.0968,-2.9549,-0.14198
45.2,-2.593,-2.4534,-0.13958
45.22,-2.0203,-1.8868,-0.13353
45.24,-1.4225,-1.2967,-0.12576
45.26,-0.84419,-0.72623,-0.11797
45.28,-0.3268,-0.21421,-0.11258
45.3,0.096698,0.20794,-0.11125
45.32,0.40518,0.52109,-0.11591
45.34,0.59173,0.71856,-0.12683
45.36,0.664,0.80702,-0.14302
45.38,0.64265,0.8057,-0.16306
45.4,0.55792,0.74279,-0.18487
45.42,0.44487,0.65009,-0.20523
45.44,0.33793,0.55956,-0.22163
45.46,0.26565,0.49772,-0.23207
45.48,0.24636,0.48136,-0.235
45.5,0.28563,0.51595,-0.23032
45.52,0.3757,0.59426,-0.21855
45.54,0.49716,0.6985,-0.20134
45.56,0.62243,0.80321,-0.18077
45.58,0.72055,0.87955,-0.159
45.6,0.76232,0.90035,-0.13803
45.62,0.72498,0.84461,-0.11964
45.64,0.59562,0.70036,-0.10474
45.66,0.37276,0.46648,-0.09372
45.68,0.065908,0.15193,-0.086018
45.7,-0.30669,-0.22592,-0.08077
45.72,-0.7215,-0.64463,-0.07687
45.74,-1.1537,-1.0805,-0.073215
45.76,-1.5807,-1.512,-0.068768
45.78,-1.9849,-1.9213,-0.063608
45.8,-2.3544,-2.2968,-0.057632
45.82,-2.6823,-2.6303,-0.052079
45.84,-2.9651,-2.9168,-0.048217
45.86,-3.1993,-3.1514,-0.047831
45.88,-3.3794,-3.3274,-0.051975
45.9,-3.4958,-3.4343,-0.06143
45.92,-3.5343,-3.4584,-0.075901
45.94,-3.4778,-3.3837,-0.094127
45.96,-3.3093,-3.1955,-0.11376
45.98,-3.0156,-2.8838,-0.13182
46,-2.5921,-2.4465,-0.1456
46.02,-2.0457,-1.8925,-0.15328
46.04,-1.3975,-1.2441,-0.15334
46.06,-0.68162,-0.53567,-0.14595
46.08,0.056519,0.1889,-0.13238
46.1,0.76555,0.88063,-0.11508
46.12,1.394,1.4913,-0.097256
46.14,1.8972,1.9792,-0.082095
46.16,2.2425,2.3149,-0.072438
46.18,2.4146,2.4849,-0.070352
46.2,2.417,2.4945,-0.077493
46.22,2.2717,2.3641,-0.092389
46.24,2.0168,2.1303,-0.11349
46.26,1.7009,1.8397,-0.13881
46.28,1.3779,1.5433,-0.16533
46.3,1.1002,1.2913,-0.19111
46.32,0.91284,1.1267,-0.21389
46.34,0.84862,1.0807,-0.23207
46.36,0.92494,1.1699,-0.245
46.38,1.1422,1.3928,-0.25057
46.4,1.4841,1.7336,-0.24956
46.42,1.9195,2.1621,-0.24265
46.44,2.4058,2.6358,-0.23
46.46,2.8934,3.1061,-0.21273
46.48,3.3302,3.5223,-0.19208
46.5,3.6672,3.8368,-0.16966
46.52,3.8632,4.0115,-0.14832
46.54,3.8888,4.0175,-0.12874
46.56,3.7296,3.843,-0.11338
46.58,3.3878,3.491,-0.10317
46.6,2.8819,2.981,-0.099063
46.62,2.2452,2.3456,-0.10032
46.64,1.5227,1.6287,-0.10597
46.66,0.76662,0.88153,-0.11491
46.68,0.032042,0.1576,-0.12556
46.7,-0.62806,-0.49131,-0.13675
46.72,-1.167,-1.0201,-0.14688
46.74,-1.548,-1.3924,-0.15555
46.76,-1.7461,-1.5839,-0.16227
46.78,-1.7501,-1.5832,-0.16684
46.8,-1.562,-1.3925,-0.16948
46.82,-1.1971,-1.0273,-0.16981
46.84,-0.6825,-0.51427,-0.16823
46.86,-0.055036,0.10787,-0.1629
46.88,0.64069,0.79632,-0.15562
46.9,1.3553,1.5014,-0.14611
46.92,2.0378,2.1729,-0.135
46.94,2.6395,2.763,-0.12351
46.96,3.1175,3.2301,-0.11266
46.98,3.4387,3.543,-0.10437
47,3.5829,3.6824,-0.099548
47.02,3.5449,3.6445,-0.099509
47.04,3.3351,3.4392,-0.10404
47.06,2.9781,3.0903,-0.11216
47.08,2.51,2.6331,-0.12316
47.1,1.9736,2.1076,-0.13404
47.12,1.4136,1.5569,-0.14336
47.14,0.87067,1.0197,-0.14898
47.16,0.37702,0.52639,-0.14937
47.18,-0.04736,0.096054,-0.14341
47.2,-0.39601,-0.26416,-0.13186
47.22,-0.67563,-0.56032,-0.11531
47.24,-0.9037,-0.80846,-0.095237
47.26,-1.1048,-1.031,-0.073796
47.28,-1.3059,-1.2546,-0.051381
47.3,-1.5325,-1.5009,-0.031542
47.32,-1.8037,-1.7888,-0.014902
47.34,-2.1305,-2.1283,-0.0022313
47.36,-2.5138,-2.5195,0.0056638
47.38,-2.9444,-2.953,0.0085545
47.4,-3.4044,-3.411,0.0065908
47.42,-3.869,-3.868,-0.00099459
47.44,-4.3096,-4.2982,-0.011372
47.46,-4.6961,-4.6713,-0.02479
47.48,-5.0002,-4.9604,-0.039745
47.5,-5.1973,-5.1422,-0.055034
47.52,-5.2689,-5.1996,-0.069317
47.54,-5.204,-5.1223,-0.08171
47.56,-4.9999,-4.9083,-0.091614
47.58,-4.6623,-4.5639,-0.098406
47.6,-4.205,-4.1025,-0.10249
47.62,-3.6489,-3.5452,-0.10364
47.64,-3.0202,-2.9172,-0.10301
47.66,-2.3486,-2.2468,-0.10179
47.68,-1.6649,-1.5643,-0.10054
47.7,-0.9983,-0.89788,-0.10043
47.72,-0.37472,-0.27274,-0.10198
47.74,0.18543,0.29106,-0.10563
47.76,0.66837,0.78102,-0.11265
47.78,1.0677,1.1895,-0.12187
47.8,1.3842,1.5182,-0.13406
47.82,1.6255,1.774,-0.14852
47.84,1.8045,1.9698,-0.16536
47.86,1.938,2.1212,-0.18319
47.88,2.0447,2.2465,-0.20179
47.9,2.1432,2.3632,-0.22002
47.92,2.2501,2.4876,-0.23744
47.94,2.3783,2.6299,-0.25165
47.96,2.5352,2.7988,-0.26354
47.98,2.7224,2.9942,-0.27181
48,2.9344,3.211,-0.27651
48.02,3.1598,3.4371,-0.27732
48.04,3.3811,3.656,-0.27499
48.06,3.5766,3.8462,-0.26957
48.08,3.7226,3.9843,-0.26172
48.1,3.7946,4.0467,-0.25212
48.12,3.7705,4.0118,-0.24126
48.14,3.6323,3.862,-0.22974
48.16,3.368,3.5864,-0.21836
48.18,2.9735,3.1813,-0.20771
48.2,2.4531,2.6517,-0.19853
48.22,1.8201,2.0107,-0.19061
48.24,1.0964,1.2824,-0.18602
48.26,0.31199,0.49604,-0.18405
48.28,-0.4968,-0.31166,-0.18515
48.3,-1.2893,-1.1007,-0.18857
48.32,-2.0229,-1.8283,-0.19462
48.34,-2.6562,-2.4552,-0.20106
48.36,-3.1523,-2.9443,-0.20804
48.38,-3.482,-3.2685,-0.21342
48.4,-3.6264,-3.4099,-0.21648
48.42,-3.5798,-3.3636,-0.21617
48.44,-3.3503,-3.1384,-0.21187
48.46,-2.9597,-2.7552,-0.20449
48.48,-2.4417,-2.2473,-0.1944
48.5,-1.8384,-1.655,-0.18346
48.52,-1.1963,-1.0234,-0.17292
48.54,-0.5606,-0.39594,-0.16467
48.56,0.028969,0.18891,-0.15994
48.58,0.54275,0.70218,-0.15943
48.6,0.96348,1.1269,-0.16338
48.62,1.287,1.4578,-0.17081
48.64,1.521,1.7013,-0.18038
48.66,1.6814,1.8715,-0.1901
48.68,1.7887,1.9864,-0.19772
48.7,1.8627,2.0639,-0.20123
48.72,1.9186,2.1176,-0.19903
48.74,1.9636,2.1542,-0.19061
48.76,1.9961,2.172,-0.17593
48.78,2.0058,2.162,-0.15616
48.8,1.9763,2.1092,-0.13286
48.82,1.8883,1.9966,-0.10825
48.84,1.7236,1.8077,-0.084118
48.86,1.4685,1.5309,-0.06245
48.88,1.1166,1.1606,-0.043958
48.9,0.67019,0.69966,-0.02947
48.92,0.13984,0.15796,-0.018121
48.94,-0.45631,-0.44624,-0.010076
48.96,-1.0946,-1.0904,-0.0041847
48.98,-1.748,-1.747,-0.0010971
49,-2.3879,-2.3886,0.00071153
49.02,-2.9854,-2.9859,0.00041658
49.04,-3.5125,-3.5103,-0.002182
49.06,-3.9425,-3.935,-0.0074263
49.08,-4.2504,-4.2349,-0.015512
49.1,-4.4145,-4.3885,-0.025997
49.12,-4.417,-4.3788,-0.038208
49.14,-4.2469,-4.1963,-0.050601
49.16,-3.9019,-3.8403,-0.06159
49.18,-3.3906,-3.3212,-0.069485
49.2,-2.7348,-2.6622,-0.072654
49.22,-1.969,-1.8986,-0.070436
49.24,-1.1396,-1.0771,-0.062515
49.26,-0.30148,-0.25161,-0.04987
49.28,0.48655,0.5207,-0.03415
49.3,1.1678,1.1852,-0.017366
49.32,1.6938,1.6961,-0.0022873
49.34,2.0296,2.0206,0.0090504
49.36,2.1583,2.1437,0.014585
49.38,2.0826,2.0694,0.013201
49.4,1.8245,1.8197,0.0047757
49.42,1.4229,1.4332,-0.010322
49.44,0.9287,0.95916,-0.030468
49.46,0.39898,0.45276,-0.053777
49.48,-0.10932,-0.030584,-0.078734
49.5,-0.54541,-0.44504,-0.10037
49.52,-0.86968,-0.7513,-0.11838
49.54,-1.0571,-0.9259,-0.13125
49.56,-1.0993,-0.96131,-0.13795
49.58,-1.0038,-0.86532,-0.13852
49.6,-0.79336,-0.65987,-0.13349
49.62,-0.50197,-0.37791,-0.12405
49.64,-0.17134,-0.059903,-0.11143
49.66,0.154,0.25132,-0.097323
49.68,0.4316,0.51522,-0.083622
49.7,0.6258,0.6979,-0.072099
49.72,0.71185,0.7767,-0.064843
49.74,0.67885,0.7415,-0.062648
49.76,0.53135,0.59786,-0.066515
49.78,0.2892,0.36572,-0.07652
49.8,-0.014431,0.07752,-0.091951
49.82,-0.33681,-0.2251,-0.11172
49.84,-0.63075,-0.49705,-0.1337
49.86,-0.85054,-0.69476,-0.15578
49.88,-0.95794,-0.78211,-0.17583
49.9,-0.92737,-0.73569,-0.19169
49.92,-0.74957,-0.54745,-0.20212
49.94,-0.43296,-0.22655,-0.20641
49.96,-0.0027055,0.2021,-0.2048
49.98,0.50274,0.70127,-0.19853
50,1.0369,1.2264,-0.1895
50.02,1.5517,1.7313,-0.17965
50.04,2.0039,2.1757,-0.17185
50.06,2.3606,2.5279,-0.16729
50.08,2.6035,2.7715,-0.16799
50.1,2.7297,2.9026,-0.17292
50.12,2.7515,2.9335,-0.18204
50.14,2.6926,2.886,-0.1934
50.16,2.5838,2.7886,-0.20482
50.18,2.4573,2.6719,-0.21456
50.2,2.3416,2.5623,-0.22062
50.22,2.2571,2.479,-0.22193
50.24,2.2133,2.4313,-0.21796
50.26,2.2087,2.4178,-0.20906
50.28,2.2313,2.4276,-0.19626
50.3,2.2619,2.4426,-0.18078
50.32,2.2768,2.441,-0.16414
50.34,2.2528,2.4006,-0.14783
50.36,2.1696,2.3024,-0.13285
50.38,2.0133,2.1335,-0.12026
50.4,1.7775,1.8879,-0.11034
50.42,1.4644,1.5676,-0.10326
50.44,1.0836,1.1827,-0.099156
50.46,0.65135,0.74922,-0.097871
50.48,0.18875,0.28808,-0.099328
50.5,-0.28034,-0.17701,-0.10333
50.52,-0.73105,-0.62244,-0.10862
50.54,-1.1393,-1.0225,-0.11684
50.56,-1.4835,-1.3582,-0.12531
50.58,-1.7455,-1.6116,-0.13393
50.6,-1.9123,-1.7703,-0.14198
50.62,-1.9764,-1.8282,-0.14824
50.64,-1.9369,-1.7853,-0.15166
50.66,-1.7997,-1.6479,-0.15185
50.68,-1.5773,-1.4289,-0.14844
50.7,-1.2881,-1.1465,-0.14165
50.72,-0.95548,-0.82402,-0.13146
50.74,-0.60579,-0.48675,-0.11904
50.76,-0.26641,-0.16085,-0.10556
50.78,0.03671,0.1288,-0.092091
50.8,0.28137,0.36135,-0.079987
50.82,0.45121,0.52162,-0.070409
50.84,0.53727,0.60126,-0.063991
50.86,0.53876,0.60022,-0.061452
50.88,0.46308,0.52597,-0.062887
50.9,0.32484,0.39289,-0.068044
50.92,0.14419,0.2209,-0.076711
50.94,-0.055503,0.031546,-0.087049
50.96,-0.25027,-0.15148,-0.098787
50.98,-0.41821,-0.30799,-0.11022
51,-0.54187,-0.42161,-0.12026
51.02,-0.61004,-0.48222,-0.12783
51.04,-0.6188,-0.48613,-0.13267
51.06,-0.57171,-0.4383,-0.13341
51.08,-0.47912,-0.34761,-0.13151
51.1,-0.35681,-0.22961,-0.1272
51.12,-0.22403,-0.10272,-0.12132
51.14,-0.10131,0.013859,-0.11517
51.16,-0.008146,0.10147,-0.10962
51.18,0.039015,0.14457,-0.10555
51.2,0.028539,0.13191,-0.10337
51.22,-0.04516,0.058299,-0.10346
51.24,-0.18089,-0.074706,-0.10618
51.26,-0.37049,-0.25906,-0.11143
51.28,-0.59922,-0.48031,-0.11891
51.3,-0.84666,-0.71791,-0.12875
51.32,-1.0881,-0.94793,-0.14022
51.34,-1.2968,-1.1425,-0.15422
51.36,-1.4457,-1.277,-0.16868
51.38,-1.5111,-1.3276,-0.18343
51.4,-1.4746,-1.2772,-0.19737
51.42,-1.3263,-1.117,-0.20928
51.44,-1.0664,-0.84823,-0.21822
51.46,-0.70665,-0.48343,-0.22322
51.48,-0.26961,-0.045698,-0.22391
51.5,0.21248,0.43326,-0.22077
51.52,0.70091,0.91538,-0.21447
51.54,1.1544,1.3606,-0.20618
51.56,1.5339,1.7313,-0.19734
51.58,1.8068,1.9964,-0.18962
51.6,1.9506,2.1337,-0.18305
51.62,1.9559,2.1343,-0.17846
51.64,1.8261,2.0007,-0.17453
51.66,1.5772,1.7479,-0.17067
51.68,1.2343,1.4006,-0.1663
51.7,0.82787,0.98598,-0.15811
51.72,0.38966,0.53611,-0.14645
51.74,-0.051775,0.078615,-0.13039
51.76,-0.47419,-0.36386,-0.11033
51.78,-0.8636,-0.77695,-0.086653
51.8,-1.2148,-1.1539,-0.060856
51.82,-1.5302,-1.4962,-0.033964
51.84,-1.8182,-1.8108,-0.0074499
51.86,-2.0903,-2.1072,0.016854
51.88,-2.3583,-2.3963,0.038044
51.9,-2.6316,-2.687,0.055457
51.92,-2.9157,-2.9844,0.068701
51.94,-3.2108,-3.2886,0.077812
51.96,-3.511,-3.5925,0.081493
51.98,-3.805,-3.8863,0.081214
52,-4.0767,-4.153,0.076336
52.02,-4.3062,-4.3737,0.067467
52.04,-4.4719,-4.5269,0.054963
52.06,-4.5521,-4.5919,0.039749
52.08,-4.5273,-4.5507,0.023349
52.1,-4.3825,-4.388,0.0054894
52.12,-4.1092,-4.0981,-0.011082
52.14,-3.7072,-3.6811,-0.026106
52.16,-3.186,-3.1471,-0.03885
52.18,-2.5642,-2.5149,-0.049314
52.2,-1.8691,-1.8113,-0.05774
52.22,-1.1339,-1.0691,-0.064764
52.24,-0.39466,-0.3233,-0.071367
52.26,0.31356,0.393,-0.07944
52.28,0.96083,1.0496,-0.088735
52.3,1.5254,1.6261,-0.10071
52.32,1.996,2.111,-0.11504
52.34,2.3722,2.5039,-0.13171
52.36,2.6633,2.8132,-0.14986
52.38,2.8859,3.054,-0.16804
52.4,3.0599,3.2454,-0.18544
52.42,3.2048,3.4047,-0.1999
52.44,3.3354,3.5466,-0.21117
52.46,3.4599,3.678,-0.21815
52.48,3.5778,3.7985,-0.22066
52.5,3.6806,3.8994,-0.21874
52.52,3.7534,3.9662,-0.21279
52.54,3.7776,3.981,-0.20345
52.56,3.734,3.9262,-0.19228
52.58,3.6063,3.7854,-0.17906
52.6,3.3839,3.5505,-0.16655
52.62,3.0632,3.2168,-0.15363
52.64,2.6489,2.791,-0.14206
52.66,2.154,2.2859,-0.13188
52.68,1.5986,1.7219,-0.1233
52.7,1.0091,1.1259,-0.11682
52.72,0.41619,0.52883,-0.11264
52.74,-0.14681,-0.035861,-0.11095
52.76,-0.64616,-0.53453,-0.11162
52.78,-1.0499,-0.93517,-0.11476
52.8,-1.3305,-1.2113,-0.11918
52.82,-1.4673,-1.3427,-0.12456
52.84,-1.449,-1.3192,-0.12971
52.86,-1.2759,-1.1425,-0.13349
52.88,-0.96137,-0.82677,-0.13459
52.9,-0.53108,-0.39863,-0.13244
52.92,-0.022099,0.10489,-0.12699
52.94,0.52056,0.63861,-0.11805
52.96,1.0485,1.1557,-0.10724
52.98,1.5152,1.6109,-0.095766
53,1.8814,1.9681,-0.086692
53.02,2.1201,2.2001,-0.08003
53.04,2.219,2.2968,-0.077799
53.06,2.1817,2.2618,-0.080081
53.08,2.0264,2.1126,-0.086181
53.1,1.7819,1.8765,-0.094601
53.12,1.4831,1.5865,-0.10344
53.14,1.1648,1.275,-0.11024
53.16,0.85675,0.96973,-0.11298
53.18,0.57961,0.68999,-0.11038
53.2,0.34267,0.44454,-0.10188
53.22,0.14385,0.23214,-0.088289
53.24,-0.028323,0.042796,-0.071118
53.26,-0.19137,-0.13929,-0.052082
53.28,-0.36468,-0.33115,-0.033534
53.3,-0.56536,-0.54812,-0.017247
53.32,-0.80484,-0.80008,-0.0047617
53.34,-1.0866,-1.0898,0.0032377
53.36,-1.4051,-1.4107,0.0056179
53.38,-1.7467,-1.7502,0.0035697
53.4,-2.0904,-2.0869,-0.0034575
53.42,-2.4106,-2.3965,-0.014165
53.44,-2.6794,-2.6505,-0.028898
53.46,-2.869,-2.8223,-0.046694
53.48,-2.9542,-2.8872,-0.066998
53.5,-2.9145,-2.8254,-0.089143
53.52,-2.7358,-2.6236,-0.11222
53.54,-2.4123,-2.2775,-0.13483
53.56,-1.9471,-1.7924,-0.15471
53.58,-1.3536,-1.1809,-0.17262
53.6,-0.65457,-0.46904,-0.18553
53.62,0.11774,0.3118,-0.19406
53.64,0.92398,1.122,-0.19803
53.66,1.7202,1.9183,-0.19813
53.68,2.4611,2.6568,-0.19571
53.7,3.1043,3.2969,-0.19253
53.72,3.6139,3.8043,-0.1904
53.74,3.9637,4.1537,-0.18996
53.76,4.1402,4.3327,-0.19247
53.78,4.1433,4.341,-0.19768
53.8,3.9861,4.1911,-0.20509
53.82,3.6931,3.907,-0.21381
53.84,3.2977,3.5204,-0.22262
53.86,2.8379,3.0677,-0.22986
53.88,2.3521,2.5875,-0.23543
53.9,1.8756,2.1121,-0.23654
53.92,1.4366,1.6703,-0.23376
53.94,1.0539,1.2803,-0.22645
53.96,0.73544,0.95013,-0.21469
53.98,0.47857,0.67691,-0.19834
54,0.27101,0.44947,-0.17846
54.02,0.093599,0.24939,-0.15579
54.04,-0.076463,0.055266,-0.13173
54.06,-0.26178,-0.15371,-0.10807
54.08,-0.48099,-0.39451,-0.086475
54.1,-0.74543,-0.67664,-0.068787
54.12,-1.0569,-1.0007,-0.056185
54.14,-1.4066,-1.3572,-0.049439
54.16,-1.7759,-1.7281,-0.047864
54.18,-2.1383,-2.087,-0.051303
54.2,-2.4627,-2.4049,-0.057754
54.22,-2.718,-2.6524,-0.065623
54.24,-2.8772,-2.804,-0.073292
54.26,-2.9218,-2.8428,-0.079027
54.28,-2.8441,-2.7618,-0.082315
54.3,-2.6493,-2.5665,-0.08279
54.32,-2.3547,-2.2739,-0.080818
54.34,-1.9877,-1.9103,-0.077423
54.36,-1.5821,-1.5082,-0.073859
54.38,-1.1739,-1.1027,-0.071194
54.4,-0.79678,-0.72591,-0.070869
54.42,-0.47767,-0.40442,-0.073241
54.44,-0.23409,-0.15548,-0.078612
54.46,-0.07261,0.014986,-0.087596
54.48,0.010952,0.10829,-0.097336
54.5,0.02974,0.13767,-0.10793
54.52,0.0028989,0.1206,-0.11771
54.54,-0.048063,0.077374,-0.12544
54.56,-0.103,0.026978,-0.12997
54.58,-0.14633,-0.01572,-0.13061
54.6,-0.16937,-0.042536,-0.12683
54.62,-0.1713,-0.052554,-0.11875
54.64,-0.15898,-0.052329,-0.10665
54.66,-0.14543,-0.054294,-0.09114
54.68,-0.14754,-0.073734,-0.073809
54.7,-0.18318,-0.12815,-0.055029
54.72,-0.26824,-0.23095,-0.037298
54.74,-0.41406,-0.39252,-0.021538
54.76,-0.62534,-0.6163,-0.0090418
54.78,-0.89902,-0.89832,-0.00069575
54.8,-1.224,-1.2271,0.0031154
54.82,-1.5817,-1.584,0.00231
54.84,-1.9477,-1.9449,-0.0028343
54.86,-2.2936,-2.282,-0.011656
54.88,-2.5898,-2.567,-0.022863
54.9,-2.808,-2.772,-0.035992
54.92,-2.9242,-2.8747,-0.049442
54.94,-2.9212,-2.8589,-0.062204
54.96,-2.7907,-2.717,-0.073695
54.98,-2.5349,-2.4523,-0.082591
55,-2.1663,-2.0778,-0.088532
55.02,-1.7076,-1.6156,-0.091927
55.04,-1.1893,-1.0971,-0.092172
55.06,-0.64704,-0.5565,-0.090537
55.08,-0.11781,-0.029824,-0.087989
55.1,0.36428,0.44967,-0.085387
55.12,0.77178,0.85597,-0.084191
55.14,1.0869,1.1727,-0.085738
55.16,1.3034,1.3935,-0.090098
55.18,1.4267,1.5254,-0.098778
55.2,1.472,1.5821,-0.11016
55.22,1.4618,1.5849,-0.12314
55.24,1.4214,1.5578,-0.13641
55.26,1.3749,1.5228,-0.14788
55.28,1.3412,1.497,-0.15582
55.3,1.3312,1.4908,-0.15958
55.32,1.3468,1.5045,-0.15772
55.34,1.3809,1.532,-0.15106
55.36,1.42,1.5608,-0.14076
55.38,1.4471,1.5751,-0.12804
55.4,1.4449,1.5599,-0.11507
55.42,1.3998,1.5029,-0.10316
55.44,1.3044,1.3981,-0.093658
55.46,1.1591,1.2466,-0.0875
55.48,0.97207,1.0569,-0.084822
55.5,0.75883,0.84404,-0.085215
55.52,0.53983,0.62843,-0.088601
55.54,0.33808,0.43226,-0.094183
55.56,0.17633,0.27644,-0.10011
55.58,0.074398,0.18164,-0.10725
55.6,0.046884,0.16099,-0.11411
55.62,0.10154,0.22182,-0.12028
55.64,0.23828,0.36373,-0.12545
55.66,0.44906,0.57766,-0.1286
55.68,0.71842,0.84816,-0.12974
55.7,1.0249,1.1538,-0.12893
55.72,1.3431,1.4694,-0.12635
55.74,1.6462,1.7686,-0.12233
55.76,1.909,2.0273,-0.11827
55.78,2.1104,2.2254,-0.11497
55.8,2.2358,2.3494,-0.11361
55.82,2.2785,2.3934,-0.1149
55.84,2.2404,2.3593,-0.11893
55.86,2.1303,2.2557,-0.12542
55.88,1.9626,2.096,-0.13337
55.9,1.7542,1.8951,-0.14093
55.92,1.5211,1.6675,-0.14638
55.94,1.276,1.4242,-0.14816
55.96,1.0262,1.1714,-0.14516
55.98,0.77237,0.90974,-0.13738
56,0.50966,0.6346,-0.12494
56.02,0.22925,0.33832,-0.10908
56.04,-0.078952,0.012705,-0.091657
56.06,-0.42322,-0.34929,-0.07393
56.08,-0.80727,-0.74934,-0.057934
56.1,-1.2282,-1.1824,-0.045718
56.12,-1.6753,-1.6384,-0.036976
56.14,-2.1309,-2.0985,-0.032373
56.16,-2.5709,-2.5389,-0.031992
56.18,-2.968,-2.933,-0.03495
56.2,-3.2936,-3.2528,-0.040829
56.22,-3.5217,-3.4723,-0.049439
56.24,-3.631,-3.572,-0.059015
56.26,-3.6074,-3.5371,-0.070258
56.28,-3.4458,-3.3646,-0.081184
56.3,-3.1507,-3.0596,-0.091122
56.32,-2.7365,-2.6371,-0.099419
56.34,-2.2264,-2.1204,-0.10594
56.36,-1.6506,-1.5406,-0.11
56.38,-1.044,-0.93211,-0.11193
56.4,-0.44337,-0.33168,-0.1117
56.42,0.11652,0.22747,-0.11094
56.44,0.60569,0.71587,-0.11018
56.46,1.0019,1.1124,-0.11046
56.48,1.2926,1.4055,-0.11295
56.5,1.4757,1.5933,-0.11756
56.52,1.5592,1.6837,-0.1245
56.54,1.5593,1.692,-0.13272
56.56,1.4979,1.6393,-0.14132
56.58,1.3995,1.5486,-0.14913
56.6,1.2876,1.4423,-0.15472
56.62,1.1822,1.3399,-0.15773
56.64,1.0976,1.2553,-0.15769
56.66,1.0414,1.1951,-0.15367
56.68,1.0142,1.1617,-0.14749
56.7,1.0105,1.1494,-0.13893
56.72,1.0203,1.1491,-0.12882
56.74,1.0306,1.1483,-0.11775
56.76,1.0275,1.134,-0.10649
56.78,0.99819,1.0935,-0.095346
56.8,0.93251,1.0176,-0.08514
56.82,0.82448,0.90086,-0.076376
56.84,0.67347,0.7433,-0.069825
56.86,0.48483,0.55106,-0.066231
56.88,0.26996,0.33534,-0.06538
56.9,0.045632,0.11475,-0.069115
56.92,-0.16747,-0.091793,-0.075674
56.94,-0.34702,-0.26212,-0.084904
56.96,-0.47194,-0.37634,-0.095591
56.98,-0.52535,-0.41914,-0.10621
57,-0.49746,-0.38207,-0.11539
57.02,-0.38745,-0.26556,-0.12189
57.04,-0.20422,-0.079021,-0.1252
57.06,0.034444,0.16015,-0.1257
57.08,0.30418,0.42874,-0.12457
57.1,0.57754,0.70016,-0.12262
57.12,0.82811,0.94981,-0.1217
57.14,1.0344,1.1575,-0.12309
57.16,1.183,1.3104,-0.12734
57.18,1.2701,1.405,-0.13495
57.2,1.3011,1.446,-0.14487
57.22,1.2893,1.4446,-0.15539
57.24,1.2518,1.4169,-0.16506
57.26,1.2066,1.3786,-0.17201
57.28,1.168,1.3434,-0.17543
57.3,1.1438,1.3173,-0.1735
57.32,1.1341,1.3005,-0.16647
57.34,1.1305,1.2857,-0.15518
57.36,1.1184,1.2587,-0.14028
57.38,1.0793,1.2021,-0.12283
57.4,0.99428,1.0987,-0.10443
57.42,0.84771,0.93388,-0.08617
57.44,0.63001,0.69895,-0.068944
57.46,0.33983,0.39339,-0.053566
57.48,-0.015202,0.025491,-0.040692
57.5,-0.41893,-0.38909,-0.029839
57.52,-0.84834,-0.82535,-0.022988
57.54,-1.2761,-1.2581,-0.01796
57.56,-1.6736,-1.6583,-0.015263
57.58,-2.0141,-1.9999,-0.014246
57.6,-2.2759,-2.2618,-0.014155
57.62,-2.4444,-2.4301,-0.014283
57.64,-2.5136,-2.4997,-0.013858
57.66,-2.4863,-2.4735,-0.012804
57.68,-2.3739,-2.3635,-0.0104
57.7,-2.194,-2.1862,-0.0078266
57.72,-1.9688,-1.9635,-0.0052886
57.74,-1.7213,-1.7177,-0.0035832
57.76,-1.4732,-1.4691,-0.0041896
57.78,-1.2424,-1.2355,-0.0068711
57.8,-1.0407,-1.0285,-0.0122
57.82,-0.87363,-0.85348,-0.020144
57.84,-0.74055,-0.71038,-0.030162
57.86,-0.63564,-0.59463,-0.04101
57.88,-0.54987,-0.49788,-0.051997
57.9,-0.47312,-0.41106,-0.06206
57.92,-0.39631,-0.32568,-0.070629
57.94,-0.31319,-0.23607,-0.077119
57.96,-0.22155,-0.14018,-0.081372
57.98,-0.12367,-0.040021,-0.083652
58,-0.026064,0.057931,-0.083995
58.02,0.061424,0.144,-0.082576
58.04,0.127,0.20697,-0.079971
58.06,0.15864,0.23498,-0.076339
58.08,0.14586,0.21806,-0.072198
58.1,0.081445,0.14956,-0.068119
58.12,-0.037181,0.027254,-0.064435
58.14,-0.207,-0.14482,-0.062174
58.16,-0.41905,-0.35765,-0.061403
58.18,-0.65885,-0.59624,-0.062613
58.2,-0.90745,-0.84175,-0.065708
58.22,-1.1433,-1.0727,-0.070542
58.24,-1.3444,-1.2684,-0.075971
58.26,-1.4911,-1.4094,-0.081715
58.28,-1.5682,-1.4817,-0.08658
58.3,-1.5671,-1.4771,-0.090058
58.32,-1.4868,-1.3949,-0.091819
58.34,-1.3337,-1.2416,-0.09206
58.36,-1.121,-1.0294,-0.091614
58.38,-0.86664,-0.77547,-0.091162
58.4,-0.59047,-0.4985,-0.091966
58.42,-0.31186,-0.21698,-0.09488
58.44,-0.047159,0.053182,-0.10034
58.46,0.19199,0.30058,-0.10859
58.48,0.39943,0.51843,-0.119
58.5,0.5743,0.70506,-0.13076
58.52,0.71991,0.8628,-0.14289
58.54,0.84209,0.99629,-0.1542
58.56,0.94731,1.1109,-0.16361
58.58,1.0409,1.2115,-0.17054
58.6,1.1259,1.3004,-0.17451
58.62,1.2021,1.3774,-0.17533
58.64,1.2662,1.4394,-0.17315
58.66,1.3125,1.4809,-0.16838
58.68,1.3336,1.4948,-0.16127
58.7,1.322,1.4743,-0.15236
58.72,1.2713,1.4137,-0.14235
58.74,1.1778,1.3095,-0.13177
58.76,1.041,1.1627,-0.1217
58.78,0.865,0.97777,-0.11277
58.8,0.65848,0.76447,-0.10599
58.82,0.43451,0.5361,-0.10159
58.84,0.20986,0.3103,-0.10044
58.86,0.0035203,0.10534,-0.10182
58.88,-0.16515,-0.059675,-0.10547
58.9,-0.2787,-0.16809,-0.11061
58.92,-0.32388,-0.20796,-0.11591
58.94,-0.29368,-0.17326,-0.12042
58.96,-0.18869,-0.065416,-0.12327
58.98,-0.017502,0.10646,-0.12397
59,0.20401,0.32666,-0.12265
59.02,0.45454,0.5744,-0.11986
59.04,0.71009,0.82648,-0.11639
59.06,0.9472,1.0606,-0.11338
59.08,1.1461,1.258,-0.11184
59.1,1.2936,1.4059,-0.11234
59.12,1.3841,1.4994,-0.11527
59.14,1.4206,1.541,-0.12043
59.16,1.4132,1.5403,-0.12711
59.18,1.377,1.5115,-0.1345
59.2,1.3289,1.4704,-0.1415
59.22,1.2848,1.4318,-0.14696
59.24,1.256,1.4061,-0.15006
59.26,1.2476,1.3977,-0.15007
59.28,1.257,1.4036,-0.14655
59.3,1.2746,1.4142,-0.13965
59.32,1.2849,1.4147,-0.1298
59.34,1.2698,1.3876,-0.11784
59.36,1.2111,1.3161,-0.10501
59.38,1.0947,1.1879,-0.093282
59.4,0.9131,0.99715,-0.08405
59.42,0.66833,0.74724,-0.078911
59.44,0.37261,0.45129,-0.078675
59.46,0.048231,0.13206,-0.083832
59.48,-0.27441,-0.17987,-0.094543
59.5,-0.56005,-0.45096,-0.10909
59.52,-0.77289,-0.64661,-0.12628
59.54,-0.88145,-0.7373,-0.14415
59.56,-0.86321,-0.70287,-0.16034
59.58,-0.70848,-0.53544,-0.17304
59.6,-0.42274,-0.24182,-0.18092
59.62,-0.027082,0.15577,-0.18285
59.64,0.44346,0.62236,-0.1789
59.66,0.94354,1.1139,-0.1704
59.68,1.4226,1.5811,-0.15846
59.7,1.831,1.9758,-0.14483
59.72,2.1256,2.2567,-0.13112
59.74,2.2748,2.3934,-0.11858
59.76,2.2621,2.37,-0.10794
59.78,2.087,2.1864,-0.099372
59.8,1.7644,1.8569,-0.092503
59.82,1.3212,1.4078,-0.086616
59.84,0.79261,0.87318,-0.080568
59.86,0.21683,0.29036,-0.073532
59.88,-0.36954,-0.30491,-0.064631
59.9,-0.93537,-0.88208,-0.053293
59.92,-1.4576,-1.4174,-0.040184
59.94,-1.9222,-1.8973,-0.024883
59.96,-2.3234,-2.3148,-0.008601
59.98,-2.6622,-2.6705,0.0082369
60,-2.9438,-2.9672,0.023362
60.02,-3.1748,-3.2117,0.03689
60.04,-3.3609,-3.4082,0.047302
60.06,-3.5055,-3.5599,0.05439
60.08,-3.6085,-3.6663,0.057789
60.1,-3.6672,-3.7246,0.057414
60.12,-3.6764,-3.73,0.053571
60.14,-3.6307,-3.6775,0.046772
60.16,-3.5252,-3.5628,0.037517
60.18,-3.3578,-3.3841,0.02639
60.2,-3.1291,-3.1431,0.014044
60.22,-2.8437,-2.8446,0.00095976
60.24,-2.5092,-2.4959,-0.013287
60.26,-2.1359,-2.1081,-0.027794
60.28,-1.735,-1.6915,-0.043528
60.3,-1.3178,-1.2579,-0.059923
60.32,-0.89438,-0.81619,-0.078189
60.34,-0.47264,-0.37553,-0.097113
60.36,-0.058153,0.05885,-0.117
60.38,0.34578,0.48219,-0.13641
60.4,0.7374,0.89246,-0.15507
60.42,1.1155,1.2876,-0.17205
60.44,1.4785,1.6637,-0.18515
60.46,1.8232,2.0184,-0.19524
60.48,2.1441,2.3456,-0.20154
60.5,2.4335,2.6373,-0.20373
60.52,2.6815,2.8841,-0.20262
60.54,2.8764,3.0754,-0.19901
60.56,3.0065,3.1996,-0.19305
60.58,3.0611,3.2468,-0.18571
60.6,3.0317,3.2094,-0.17762
60.62,2.9139,3.0829,-0.16895
60.64,2.7079,2.8683,-0.16039
60.66,2.4194,2.5715,-0.15214
60.68,2.0597,2.2039,-0.14414
60.7,1.6454,1.7816,-0.13614
60.72,1.1973,1.326,-0.12873
60.74,0.739,0.8605,-0.1215
60.76,0.29514,0.40946,-0.11432
60.78,-0.11069,-0.0035629,-0.10713
60.8,-0.45812,-0.35854,-0.099582
60.82,-0.73186,-0.64085,-0.091009
60.84,-0.92312,-0.84124,-0.081882
60.86,-1.0304,-0.9589,-0.07149
60.88,-1.0593,-0.99902,-0.06028
60.9,-1.0217,-0.9728,-0.048929
60.92,-0.93407,-0.89593,-0.038146
60.94,-0.81504,-0.78654,-0.028507
60.96,-0.68325,-0.66211,-0.02114
60.98,-0.55503,-0.53864,-0.016395
61,-0.44278,-0.42815,-0.014628
61.02,-0.35413,-0.33903,-0.015103
61.04,-0.29207,-0.27473,-0.017337
61.06,-0.25576,-0.23523,-0.02053
61.08,-0.24213,-0.21931,-0.022824
61.1,-0.2475,-0.22379,-0.023707
61.12,-0.26915,-0.24688,-0.022267
61.14,-0.30633,-0.28812,-0.018211
61.16,-0.36051,-0.34873,-0.011777
61.18,-0.43482,-0.43127,-0.0035522
61.2,-0.53282,-0.53864,0.0058146
61.22,-0.65691,-0.67187,0.014951
61.24,-0.80664,-0.82944,0.022798
61.26,-0.97741,-1.0064,0.028973
61.28,-1.1599,-1.192,0.03216
61.3,-1.3402,-1.3726,0.032381
61.32,-1.501,-1.5303,0.029317
61.34,-1.6233,-1.6462,0.022933
61.36,-1.6887,-1.7021,0.013415
61.38,-1.6821,-1.6836,0.0014693
61.4,-1.5934,-1.5808,-0.012558
61.42,-1.4192,-1.3913,-0.027911
61.44,-1.1643,-1.1207,-0.043606
61.46,-0.84073,-0.782,-0.058733
61.48,-0.4675,-0.39442,-0.073077
61.5,-0.068571,0.01689,-0.085461
61.52,0.32943,0.4255,-0.096069
61.54,0.69994,0.80488,-0.10495
61.56,1.0193,1.1317,-0.11243
61.58,1.2691,1.3882,-0.11917
61.6,1.4384,1.564,-0.1256
61.62,1.5244,1.6567,-0.13221
61.64,1.5331,1.6722,-0.13905
61.66,1.4774,1.6238,-0.14631
61.68,1.3757,1.5288,-0.15312
61.7,1.2485,1.4074,-0.15888
61.72,1.1156,1.2781,-0.16248
61.74,0.99301,1.1562,-0.16316
61.76,0.89013,1.0505,-0.1604
61.78,0.80891,0.96332,-0.15441
61.8,0.74372,0.8894,-0.14568
61.82,0.68287,0.81785,-0.13498
61.84,0.61131,0.73513,-0.12382
61.86,0.51404,0.62774,-0.1137
61.88,0.37973,0.48523,-0.10551
61.9,0.20364,0.30408,-0.10045
61.92,-0.010424,0.088616,-0.09904
61.94,-0.24981,-0.14865,-0.10115
61.96,-0.49429,-0.38777,-0.10652
61.98,-0.71883,-0.60477,-0.11406
62,-0.89721,-0.77429,-0.12292
62.02,-1.0061,-0.87448,-0.13161
62.04,-1.0285,-0.88907,-0.13941
62.06,-0.95637,-0.81074,-0.14562
62.08,-0.79171,-0.64162,-0.15009
62.1,-0.54601,-0.39293,-0.15308
62.12,-0.23836,-0.083473,-0.15488
62.14,0.10743,0.26371,-0.15628
62.16,0.46607,0.62451,-0.15844
62.18,0.81393,0.97485,-0.16092
62.2,1.1313,1.2962,-0.16481
62.22,1.404,1.5736,-0.16967
62.24,1.6229,1.7978,-0.17491
62.26,1.784,1.9631,-0.1791
62.28,1.8866,2.0684,-0.18185
62.3,1.9314,2.1132,-0.18183
62.32,1.9197,2.0974,-0.17776
62.34,1.8521,2.0218,-0.16971
62.36,1.7283,1.8857,-0.15742
62.38,1.5478,1.6892,-0.14133
62.4,1.3105,1.4329,-0.12243
62.42,1.018,1.1201,-0.10209
62.44,0.6749,0.756,-0.081106
62.46,0.28967,0.3513,-0.061637
62.48,-0.12505,-0.080315,-0.044738
62.5,-0.55251,-0.52186,-0.030652
62.52,-0.97256,-0.95243,-0.020133
62.54,-1.3629,-1.3491,-0.013831
62.56,-1.7007,-1.6892,-0.011546
62.58,-1.9646,-1.9515,-0.013035
62.6,-2.1361,-2.1181,-0.018006
62.62,-2.2024,-2.1766,-0.025822
62.64,-2.1571,-2.1215,-0.035631
62.66,-2.0019,-1.9553,-0.046632
62.68,-1.7468,-1.6895,-0.057293
62.7,-1.4101,-1.342,-0.068122
62.72,-1.0168,-0.93954,-0.077275
62.74,-0.59712,-0.51215,-0.084963
62.76,-0.18317,-0.092255,-0.09091
62.78,0.19399,0.28897,-0.094979
62.8,0.50772,0.60638,-0.098659
62.82,0.73874,0.84019,-0.10146
62.84,0.87715,0.98142,-0.10427
62.86,0.92334,1.031,-0.10763
62.88,0.88748,0.99929,-0.1118
62.9,0.78773,0.90404,-0.11631
62.92,0.64739,0.76798,-0.12059
62.94,0.49142,0.61574,-0.12432
62.96,0.34296,0.46961,-0.12666
62.98,0.22034,0.3475,-0.12716
63,0.13507,0.26092,-0.12585
63.02,0.091075,0.21372,-0.12265
63.04,0.085242,0.2036,-0.11835
63.06,0.10907,0.22293,-0.11386
63.08,0.15107,0.26067,-0.1096
63.1,0.1994,0.30613,-0.10674
63.12,0.24428,0.35002,-0.10574
63.14,0.27978,0.38649,-0.10672
63.16,0.30457,0.41405,-0.10948
63.18,0.32185,0.43559,-0.11375
63.2,0.33818,0.45699,-0.11881
63.22,0.36189,0.48591,-0.12403
63.24,0.40098,0.53,-0.12902
63.26,0.46131,0.59384,-0.13252
63.28,0.54507,0.68015,-0.13508
63.3,0.64997,0.78594,-0.13597
63.32,0.76921,0.90483,-0.13562
63.34,0.89217,1.0255,-0.1333
63.36,1.0057,1.1356,-0.12987
63.38,1.096,1.2213,-0.12527
63.4,1.1501,1.2697,-0.11955
63.42,1.1579,1.2708,-0.11294
63.44,1.113,1.2185,-0.10553
63.46,1.0135,1.1113,-0.097788
63.48,0.86197,0.95093,-0.088964
63.5,0.66477,0.74443,-0.07966
63.52,0.43086,0.50015,-0.069294
63.54,0.17056,0.22849,-0.057935
63.56,-0.10578,-0.060677,-0.045101
63.58,-0.38875,-0.35742,-0.03133
63.6,-0.67046,-0.6537,-0.016757
63.62,-0.94448,-0.94287,-0.0016055
63.64,-1.2054,-1.2186,0.013251
63.66,-1.4479,-1.4742,0.026303
63.68,-1.6661,-1.7037,0.037597
63.7,-1.8528,-1.8974,0.04461
63.72,-1.9993,-2.0474,0.048099
63.74,-2.096,-2.1434,0.047425
63.76,-2.1334,-2.1758,0.042412
63.78,-2.1037,-2.1385,0.034807
63.8,-2.0024,-2.0258,0.023455
63.82,-1.8302,-1.8414,0.011194
63.84,-1.5936,-1.5918,-0.0018305
63.86,-1.3055,-1.2909,-0.014606
63.88,-0.98401,-0.95731,-0.026697
63.9,-0.65104,-0.61322,-0.037822
63.92,-0.32976,-0.28139,-0.048374
63.94,-0.041779,0.016669,-0.058447
63.96,0.19555,0.26415,-0.068597
63.98,0.37134,0.45049,-0.079147
64,0.48243,0.57265,-0.090224
64.02,0.53359,0.63545,-0.10186
64.04,0.53655,0.65027,-0.11373
64.06,0.50793,0.63307,-0.12513
64.08,0.46657,0.60161,-0.13504
64.1,0.43044,0.57347,-0.14303
64.12,0.41375,0.56215,-0.1484
64.14,0.42471,0.57551,-0.1508
64.16,0.46415,0.61402,-0.14986
64.18,0.52535,0.67097,-0.14562
64.2,0.59511,0.73342,-0.13832
64.22,0.65585,0.78438,-0.12854
64.24,0.68851,0.80551,-0.117
64.26,0.67579,0.78054,-0.10475
64.28,0.60525,0.69815,-0.092903
64.3,0.47173,0.55378,-0.082042
64.32,0.2788,0.35254,-0.073739
64.34,0.038814,0.10658,-0.067769
64.36,-0.22835,-0.16442,-0.063931
64.38,-0.49776,-0.43541,-0.062349
64.4,-0.74275,-0.68097,-0.061782
64.42,-0.93857,-0.87684,-0.061725
64.44,-1.0658,-1.0046,-0.061176
64.46,-1.1128,-1.0534,-0.05943
64.48,-1.0775,-1.0208,-0.056753
64.5,-0.96699,-0.91375,-0.053241
64.52,-0.79625,-0.74667,-0.04958
64.54,-0.58585,-0.53934,-0.046514
64.56,-0.35871,-0.31367,-0.045037
64.58,-0.13693,-0.091361,-0.045566
64.6,0.06092,0.10968,-0.04876
64.62,0.22169,0.27583,-0.054146
64.64,0.33841,0.40045,-0.062036
64.66,0.41001,0.48009,-0.070079
64.68,0.43997,0.5179,-0.077927
64.7,0.43458,0.51866,-0.084083
64.72,0.40096,0.48863,-0.087674
64.74,0.34538,0.43351,-0.088131
64.76,0.27218,0.35764,-0.085457
64.78,0.18348,0.26325,-0.079771
64.8,0.079627,0.15171,-0.072087
64.82,-0.039763,0.023423,-0.063186
64.84,-0.17439,-0.12022,-0.054169
64.86,-0.3219,-0.27615,-0.045752
64.88,-0.47683,-0.43691,-0.03992
64.9,-0.63012,-0.59407,-0.036051
64.92,-0.76939,-0.73432,-0.035069
64.94,-0.87997,-0.84224,-0.03773
64.96,-0.94657,-0.90364,-0.042925
64.98,-0.9553,-0.9048,-0.050504
65,-0.89597,-0.83625,-0.05972
65.02,-0.76393,-0.69421,-0.069721
65.04,-0.56152,-0.4819,-0.079616
65.06,-0.29857,-0.21027,-0.088301
65.08,0.008012,0.10372,-0.095703
65.1,0.33577,0.43667,-0.1009
65.12,0.65901,0.76358,-0.10458
65.14,0.95173,1.0584,-0.10667
65.16,1.1907,1.2984,-0.10772
65.18,1.3583,1.4665,-0.10817
65.2,1.4446,1.5532,-0.10854
65.22,1.4483,1.5577,-0.10947
65.24,1.3762,1.4865,-0.11029
65.26,1.2424,1.3537,-0.11124
65.28,1.0652,1.1766,-0.11144
65.3,0.86435,0.97509,-0.11074
65.32,0.65826,0.76655,-0.10829
65.34,0.46133,0.56541,-0.10407
65.36,0.28254,0.38075,-0.098203
65.38,0.1251,0.21613,-0.091026
65.4,-0.012703,0.070703,-0.083406
65.42,-0.13578,-0.059741,-0.076034
65.44,-0.24993,-0.17984,-0.070085
65.46,-0.35964,-0.29366,-0.065981
65.48,-0.46628,-0.40192,-0.064364
65.5,-0.56722,-0.50207,-0.065149
65.52,-0.65597,-0.58776,-0.068211
65.54,-0.72324,-0.65044,-0.072793
65.56,-0.75879,-0.68028,-0.078511
65.58,-0.75353,-0.66917,-0.084364
65.6,-0.70145,-0.61154,-0.08991
65.62,-0.60101,-0.50585,-0.095156
65.64,-0.45567,-0.35626,-0.099412
65.66,-0.27358,-0.17015,-0.10342
65.68,-0.066308,0.041197,-0.10751
65.7,0.15275,0.26472,-0.11197
65.72,0.37032,0.48745,-0.11713
65.74,0.57482,0.69793,-0.12311
65.76,0.75757,0.88762,-0.13005
65.78,0.91318,1.0502,-0.13705
65.8,1.0393,1.1838,-0.14447
65.82,1.1359,1.2867,-0.15084
65.84,1.204,1.3598,-0.15579
65.86,1.2446,1.4031,-0.1585
65.88,1.258,1.4167,-0.15871
65.9,1.2429,1.399,-0.15606
65.92,1.1972,1.3479,-0.15068
65.94,1.1183,1.2612,-0.14291
65.96,1.0039,1.1373,-0.13336
65.98,0.85382,0.97667,-0.12285
66,0.67052,0.78268,-0.11217
66.02,0.45994,0.5622,-0.10226
66.04,0.23168,0.32546,-0.093789
66.06,-0.0015268,0.085679,-0.087206
66.08,-0.22479,-0.14171,-0.083078
66.1,-0.42255,-0.34149,-0.081063
66.12,-0.58026,-0.49891,-0.081343
66.14,-0.68599,-0.60264,-0.083352
66.16,-0.73183,-0.6449,-0.086937
66.18,-0.71474,-0.62343,-0.091314
66.2,-0.63683,-0.5405,-0.096327
66.22,-0.50504,-0.40312,-0.10192
66.24,-0.33021,-0.2224,-0.10781
66.26,-0.1258,-0.011985,-0.11382
66.28,0.093631,0.2137,-0.12006
66.3,0.3139,0.44022,-0.12632
66.32,0.52243,0.65485,-0.13242
66.34,0.70911,0.84725,-0.13814
66.36,0.86667,1.0096,-0.14291
66.38,0.9906,1.1372,-0.14662
66.4,1.0787,1.2273,-0.1486
66.42,1.1303,1.2789,-0.14858
66.44,1.1457,1.292,-0.14627
66.46,1.1254,1.2671,-0.14168
66.48,1.0698,1.2048,-0.13494
66.5,0.97922,1.1056,-0.12642
66.52,0.85406,0.97068,-0.11662
66.54,0.69556,0.80165,-0.10608
66.56,0.5064,0.60197,-0.095575
66.58,0.2913,0.377,-0.085699
66.6,0.057524,0.13452,-0.077001
66.62,-0.18517,-0.11546,-0.06971
66.64,-0.42485,-0.36043,-0.064425
66.66,-0.64825,-0.58798,-0.060273
66.68,-0.84194,-0.78351,-0.058432
66.7,-0.99372,-0.93616,-0.05756
66.72,-1.094,-1.0365,-0.057496
66.74,-1.1369,-1.0788,-0.058118
66.76,-1.1212,-1.0624,-0.05886
66.78,-1.0506,-0.99089,-0.059684
66.8,-0.93316,-0.87287,-0.060296
66.82,-0.78096,-0.72034,-0.060625
66.84,-0.60852,-0.54786,-0.060666
66.86,-0.4315,-0.37106,-0.060439
66.88,-0.26517,-0.20529,-0.059883
66.9,-0.12316,-0.06437,-0.058795
66.92,-0.016447,0.040597,-0.057044
66.94,0.047197,0.10142,-0.054219
66.96,0.063273,0.11348,-0.05021
66.98,0.030305,0.074636,-0.04433
67,-0.050698,-0.014287,-0.03641
67.02,-0.17687,-0.15051,-0.026358
67.04,-0.34403,-0.32984,-0.01419
67.06,-0.54708,-0.54667,-0.00040377
67.08,-0.78009,-0.79447,0.01438
67.1,-1.0362,-1.0657,0.029527
67.12,-1.3071,-1.351,0.043921
67.14,-1.5831,-1.6398,0.056682
67.16,-1.8525,-1.9193,0.066825
67.18,-2.1017,-2.1759,0.074149
67.2,-2.3161,-2.3933,0.077277
67.22,-2.4803,-2.5572,0.076853
67.24,-2.5803,-2.6533,0.073025
67.26,-2.6042,-2.6703,0.066093
67.28,-2.5446,-2.6014,0.056794
67.3,-2.3995,-2.4455,0.045936
67.32,-2.1732,-2.2074,0.034219
67.34,-1.8766,-1.8987,0.022121
67.36,-1.5264,-1.5366,0.010179
67.38,-1.1434,-1.142,-0.0014082
67.4,-0.75076,-0.73809,-0.012674
67.42,-0.37086,-0.34748,-0.023373
67.44,-0.023105,0.011181,-0.034287
67.46,0.27832,0.32362,-0.045303
67.48,0.52585,0.58253,-0.056682
67.5,0.71891,0.78717,-0.068259
67.52,0.86316,0.943,-0.079842
67.54,0.96884,1.0599,-0.091055
67.56,1.0484,1.1496,-0.10119
67.58,1.1138,1.2234,-0.10961
67.6,1.1743,1.2901,-0.11574
67.62,1.2349,1.3545,-0.11961
67.64,1.2951,1.4158,-0.12072
67.66,1.3499,1.4691,-0.11917
67.68,1.3912,1.5074,-0.11616
67.7,1.4095,1.5221,-0.11251
67.72,1.3969,1.5051,-0.10819
67.74,1.3487,1.4535,-0.10484
67.76,1.2652,1.368,-0.10289
67.78,1.1521,1.2545,-0.10244
67.8,1.0197,1.1231,-0.10339
67.82,0.88158,0.98715,-0.10557
67.84,0.75188,0.8603,-0.10842
67.86,0.6433,0.75433,-0.11103
67.88,0.56484,0.67806,-0.11322
67.9,0.52051,0.63515,-0.11464
67.92,0.50896,0.6241,-0.11515
67.94,0.52412,0.63905,-0.11493
67.96,0.55672,0.67132,-0.1146
67.98,0.59622,0.71079,-0.11457
68,0.63288,0.74801,-0.11512
68.02,0.65936,0.77599,-0.11663
68.04,0.67172,0.79086,-0.11913
68.06,0.66957,0.79168,-0.12211
68.08,0.65536,0.78044,-0.12508
68.1,0.63323,0.76068,-0.12745
68.12,0.6075,0.73608,-0.12858
68.14,0.58131,0.70915,-0.12784
68.16,0.55573,0.68099,-0.12526
68.18,0.52943,0.65018,-0.12075
68.2,0.49905,0.61387,-0.11482
68.22,0.46015,0.56814,-0.10799
68.24,0.40844,0.50964,-0.10121
68.26,0.34106,0.43617,-0.095115
68.28,0.25765,0.34783,-0.090181
68.3,0.16088,0.24797,-0.087084
68.32,0.056408,0.14209,-0.085682
68.34,-0.047784,0.038324,-0.086108
68.36,-0.14248,-0.054419,-0.088063
68.38,-0.21864,-0.12744,-0.091198
68.4,-0.26876,-0.17357,-0.095184
68.42,-0.28806,-0.18866,-0.099395
68.44,-0.27522,-0.1714,-0.10382
68.46,-0.23256,-0.12427,-0.10829
68.48,-0.16569,-0.053378,-0.11231
68.5,-0.082639,0.033459,-0.1161
68.52,0.0072974,0.12705,-0.11975
68.54,0.094882,0.21807,-0.12319
68.56,0.17215,0.29848,-0.12634
68.58,0.23332,0.36282,-0.12951
68.6,0.27531,0.40783,-0.13252
68.62,0.29773,0.43264,-0.13492
68.64,0.30232,0.43906,-0.13674
68.66,0.29216,0.42971,-0.13755
68.68,0.27058,0.40765,-0.13708
68.7,0.24014,0.37503,-0.13489
68.72,0.2019,0.33264,-0.13074
68.74,0.15507,0.28014,-0.12507
68.76,0.097282,0.21462,-0.11734
68.78,0.025264,0.13386,-0.1086
68.8,-0.064021,0.035374,-0.099396
68.82,-0.17214,-0.081853,-0.090285
68.84,-0.29805,-0.21623,-0.081821
68.86,-0.43741,-0.36273,-0.074686
68.88,-0.58243,-0.51326,-0.069172
68.9,-0.72246,-0.65716,-0.065302
68.92,-0.84521,-0.78219,-0.063021
68.94,-0.93836,-0.87624,-0.062119
68.96,-0.9914,-0.92918,-0.062223
68.98,-0.99721,-0.93428,-0.062933
69,-0.95316,-0.88899,-0.064171
69.02,-0.86153,-0.79568,-0.065847
69.04,-0.72907,-0.66108,-0.067991
69.06,-0.56603,-0.49518,-0.070855
69.08,-0.38453,-0.30988,-0.074654
69.1,-0.19694,-0.11742,-0.079516
69.12,-0.01435,0.07095,-0.0853
69.14,0.15443,0.24622,-0.091793
69.16,0.30335,0.40178,-0.098428
69.18,0.42888,0.53336,-0.10448
69.2,0.52937,0.63849,-0.10912
69.22,0.60405,0.71567,-0.11161
69.24,0.65219,0.76388,-0.11169
69.26,0.67242,0.78124,-0.10882
69.28,0.66265,0.76607,-0.10342
69.3,0.62044,0.71579,-0.095344
69.32,0.54386,0.62975,-0.085892
69.34,0.43254,0.50836,-0.075818
69.36,0.28875,0.35454,-0.065794
69.38,0.1181,0.17489,-0.056788
69.4,-0.070243,-0.021187,-0.049057
69.42,-0.26409,-0.22136,-0.042737
69.44,-0.44934,-0.41142,-0.037914
69.46,-0.6116,-0.57725,-0.034346
69.48,-0.73806,-0.70631,-0.031759
69.5,-0.81929,-0.78945,-0.029841
69.52,-0.85051,-0.82216,-0.02835
69.54,-0.83231,-0.80515,-0.02716
69.56,-0.77052,-0.74443,-0.026084
69.58,-0.67517,-0.64975,-0.025418
69.6,-0.55897,-0.53359,-0.025382
69.62,-0.43525,-0.40905,-0.026198
69.64,-0.31597,-0.28771,-0.028267
69.66,-0.21008,-0.17838,-0.031701
69.68,-0.1224,-0.08592,-0.036478
69.7,-0.053473,-0.011043,-0.04243
69.72,-0.00015785,0.048996,-0.049154
69.74,0.043047,0.099012,-0.055965
69.76,0.082261,0.14432,-0.062058
69.78,0.12243,0.18909,-0.066655
69.8,0.16589,0.23515,-0.069258
69.82,0.21159,0.28095,-0.069367
69.84,0.25513,0.32226,-0.067124
69.86,0.28975,0.3527,-0.06295
69.88,0.30788,0.3658,-0.057919
69.9,0.30313,0.35593,-0.052799
69.92,0.27215,0.32087,-0.048721
69.94,0.216,0.26269,-0.046694
69.96,0.14072,0.18769,-0.046971
69.98,0.05685,0.1067,-0.049855
70,-0.021984,0.033053,-0.055037
70.02,-0.081226,-0.019342,-0.061884
70.04,-0.10787,-0.038443,-0.069429
70.06,-0.092816,-0.015832,-0.076985
70.08,-0.032614,0.051154,-0.083767
70.1,0.069673,0.15885,-0.089175
70.12,0.2047,0.29784,-0.093138
70.14,0.35807,0.45341,-0.095338
70.16,0.51238,0.60863,-0.096251
70.18,0.64958,0.74554,-0.095962
70.2,0.75338,0.84802,-0.094642
70.22,0.81115,0.90355,-0.0924
70.24,0.81523,0.90437,-0.089132
70.26,0.76326,0.84774,-0.084477
70.28,0.65786,0.73636,-0.078499
70.3,0.50565,0.57666,-0.071014
70.32,0.31596,0.3778,-0.061844
70.34,0.099492,0.15084,-0.051349
70.36,-0.13282,-0.092982,-0.039842
70.38,-0.37065,-0.34264,-0.028013
70.4,-0.60466,-0.58837,-0.016293
70.42,-0.82665,-0.82125,-0.0054037
70.44,-1.0294,-1.0333,0.0038233
70.46,-1.2067,-1.2184,0.011694
70.48,-1.3529,-1.3703,0.017423
70.5,-1.4632,-1.4839,0.020686
70.52,-1.534,-1.5559,0.021866
70.54,-1.5628,-1.5837,0.020957
70.56,-1.5486,-1.5667,0.018049
70.58,-1.4926,-1.5061,0.01354
70.6,-1.3974,-1.4044,0.0069737
70.62,-1.2676,-1.2669,-0.0007027
70.64,-1.1089,-1.0992,-0.009703
70.66,-0.92809,-0.90834,-0.019746
70.68,-0.73192,-0.70142,-0.030501
70.7,-0.52699,-0.48516,-0.041835
70.72,-0.31916,-0.26577,-0.053387
70.74,-0.11339,-0.048001,-0.065388
70.76,0.08622,0.1633,-0.077078
70.78,0.27621,0.36457,-0.088359
70.8,0.45339,0.55247,-0.099079
70.82,0.61445,0.72308,-0.10863
70.84,0.75566,0.87234,-0.11668
70.86,0.87272,0.99551,-0.12279
70.88,0.96093,1.0877,-0.12674
70.9,1.0157,1.144,-0.12835
70.92,1.0331,1.161,-0.12791
70.94,1.0111,1.1369,-0.12579
70.96,0.95004,1.0724,-0.12239
70.98,0.85365,0.97232,-0.11867
71,0.7293,0.84448,-0.11518
71.02,0.58786,0.70101,-0.11315
71.04,0.44293,0.55462,-0.11169
71.06,0.3096,0.42153,-0.11193
71.08,0.20273,0.31616,-0.11344
71.1,0.13509,0.25116,-0.11607
71.12,0.11557,0.2343,-0.11873
71.14,0.14787,0.26932,-0.12145
71.16,0.22973,0.35355,-0.12382
71.18,0.35305,0.47838,-0.12533
71.2,0.50478,0.63082,-0.12604
71.22,0.66849,0.79437,-0.12587
71.24,0.82636,0.95146,-0.1251
71.26,0.96134,1.085,-0.12366
71.28,1.0591,1.1806,-0.12158
71.3,1.1092,1.228,-0.11874
71.32,1.1065,1.2214,-0.11486
71.34,1.0504,1.1603,-0.1099
71.36,0.94463,1.048,-0.10338
71.38,0.79639,0.89187,-0.095484
71.4,0.61477,0.70119,-0.086419
71.42,0.4098,0.48613,-0.076329
71.44,0.19149,0.25708,-0.065589
71.46,-0.030664,0.024382,-0.055046
71.48,-0.24785,-0.20268,-0.045177
71.5,-0.45183,-0.41505,-0.036781
71.52,-0.63471,-0.60447,-0.030245
71.54,-0.78884,-0.76286,-0.025975
71.56,-0.90693,-0.88284,-0.024096
71.58,-0.9825,-0.95778,-0.02472
71.6,-1.0105,-0.98346,-0.027069
71.62,-0.98836,-0.9569,-0.031461
71.64,-0.9165,-0.87946,-0.037032
71.66,-0.79909,-0.75569,-0.0434
71.68,-0.64404,-0.59403,-0.050017
71.7,-0.46253,-0.40589,-0.056644
71.72,-0.26794,-0.2049,-0.063043
71.74,-0.074423,-0.0052096,-0.069213
71.76,0.10475,0.17986,-0.075109
71.78,0.25874,0.33958,-0.080845
71.8,0.38029,0.46681,-0.086517
71.82,0.46633,0.55851,-0.092181
71.84,0.51787,0.61558,-0.097705
71.86,0.53925,0.64216,-0.10291
71.88,0.53687,0.64431,-0.10744
71.9,0.51782,0.62884,-0.11102
71.92,0.48848,0.60146,-0.11298
71.94,0.45356,0.56695,-0.1134
71.96,0.41561,0.52783,-0.11223
71.98,0.37524,0.48501,-0.10977
72,0.33173,0.43822,-0.10649
72.02,0.284,0.38711,-0.10311
72.04,0.23164,0.33189,-0.10024
72.06,0.17566,0.27408,-0.098416
72.08,0.11881,0.2168,-0.097992
72.1,0.065392,0.16434,-0.098945
72.12,0.020561,0.12159,-0.10103
72.14,-0.010699,0.09299,-0.10369
72.16,-0.024682,0.08148,-0.10616
72.18,-0.019883,0.088569,-0.10845
72.2,0.0024834,0.11216,-0.10968
72.22,0.038512,0.14855,-0.11004
72.24,0.082163,0.19182,-0.10965
72.26,0.12625,0.23493,-0.10868
72.28,0.16363,0.27107,-0.10745
72.3,0.18832,0.29445,-0.10613
72.32,0.19638,0.30127,-0.10489
72.34,0.18631,0.28983,-0.10352
72.36,0.15892,0.26079,-0.10187
72.38,0.11683,0.21661,-0.099777
72.4,0.063594,0.16022,-0.096622
72.42,0.0028113,0.094961,-0.09215
72.44,-0.06264,0.023965,-0.086606
72.46,-0.13106,-0.051038,-0.080019
72.48,-0.20195,-0.12915,-0.072792
72.5,-0.27568,-0.2103,-0.065372
72.52,-0.35281,-0.29448,-0.058327
72.54,-0.43333,-0.38129,-0.052044
72.56,-0.51593,-0.46894,-0.046988
72.58,-0.59754,-0.55432,-0.043219
72.6,-0.67328,-0.63191,-0.041372
72.62,-0.7368,-0.69604,-0.040763
72.64,-0.78108,-0.73942,-0.041658
72.66,-0.79944,-0.75561,-0.043823
72.68,-0.7867,-0.73963,-0.047066
72.7,-0.74021,-0.68906,-0.051141
72.72,-0.66053,-0.60472,-0.055802
72.74,-0.5517,-0.4909,-0.060808
72.76,-0.42096,-0.35529,-0.065666
72.78,-0.27789,-0.20739,-0.070496
72.8,-0.13324,-0.058184,-0.075056
72.82,0.0024576,0.08151,-0.079052
72.84,0.12028,0.20312,-0.082845
72.86,0.21395,0.29993,-0.085977
72.88,0.28046,0.36935,-0.088885
72.9,0.32003,0.41139,-0.09136
72.92,0.33553,0.42884,-0.093302
72.94,0.33152,0.42562,-0.094097
72.96,0.31296,0.40662,-0.093664
72.98,0.28411,0.37531,-0.091202
73,0.24774,0.33473,-0.086995
73.02,0.20482,0.2856,-0.080778
73.04,0.15492,0.22803,-0.073106
73.06,0.097008,0.16159,-0.064578
73.08,0.030624,0.086773,-0.056149
73.1,-0.042978,0.0058268,-0.048805
73.12,-0.12004,-0.076545,-0.043497
73.14,-0.19411,-0.15353,-0.040584
73.16,-0.25656,-0.21633,-0.040233
73.18,-0.29783,-0.25548,-0.042347
73.2,-0.30909,-0.26296,-0.046125
73.22,-0.28409,-0.23332,-0.050769
73.24,-0.22069,-0.16542,-0.055267
73.26,-0.12178,-0.062733,-0.059048
73.28,0.0046564,0.066276,-0.06162
73.3,0.14638,0.20915,-0.062772
73.32,0.28848,0.35106,-0.062583
73.34,0.41546,0.47678,-0.06132
73.36,0.51328,0.57259,-0.059304
73.38,0.57119,0.62791,-0.056727
73.4,0.58277,0.63624,-0.053466
73.42,0.54634,0.59568,-0.049344
73.44,0.4645,0.50857,-0.044079
73.46,0.34316,0.38047,-0.037304
73.48,0.19036,0.21947,-0.029112
73.5,0.015016,0.034565,-0.019548
73.52,-0.17394,-0.16477,-0.0091702
73.54,-0.36804,-0.36982,0.0017822
73.56,-0.55933,-0.57131,0.011984
73.58,-0.74019,-0.7612,0.021008
73.6,-0.90305,-0.93057,0.027517
73.62,-1.0403,-1.0722,0.031882
73.64,-1.1444,-1.1779,0.033502
73.66,-1.2086,-1.241,0.032381
73.68,-1.2275,-1.2571,0.029607
73.7,-1.1981,-1.2221,0.024012
73.72,-1.1205,-1.1379,0.017402
73.74,-0.99844,-1.0078,0.0094052
73.76,-0.83893,-0.83935,0.00042057
73.78,-0.65194,-0.64256,-0.0093806
73.8,-0.44923,-0.4294,-0.019833
73.82,-0.24304,-0.21236,-0.03068
73.84,-0.044779,-0.0031989,-0.04158
73.86,0.13606,0.1886,-0.052535
73.88,0.29261,0.35542,-0.062809
73.9,0.42081,0.49274,-0.071935
73.92,0.51918,0.59898,-0.079795
73.94,0.58824,0.67432,-0.086087
73.96,0.62968,0.72002,-0.090333
73.98,0.64573,0.7383,-0.092572
74,0.63851,0.73145,-0.092936
74.02,0.60991,0.70157,-0.091662
74.04,0.56158,0.65064,-0.089061
74.06,0.49531,0.58086,-0.085547
74.08,0.41353,0.49518,-0.081649
74.1,0.31973,0.39753,-0.077802
74.12,0.21877,0.29322,-0.074446
74.14,0.11689,0.18893,-0.072035
74.16,0.021416,0.092286,-0.07087
74.18,-0.059919,0.01117,-0.071089
74.2,-0.11978,-0.047074,-0.072708
74.22,-0.15221,-0.076666,-0.075545
74.24,-0.15348,-0.074191,-0.079286
74.26,-0.12272,-0.03918,-0.083536
74.28,-0.062205,0.025781,-0.087986
74.3,0.0228,0.11513,-0.092332
74.32,0.12464,0.22109,-0.096454
74.34,0.23416,0.33404,-0.099885
74.36,0.34183,0.44506,-0.10324
74.38,0.43885,0.54494,-0.10609
74.4,0.51813,0.62674,-0.10861
74.42,0.57488,0.68562,-0.11074
74.44,0.60683,0.71919,-0.11236
74.46,0.61409,0.72736,-0.11327
74.48,0.59859,0.71209,-0.11349
74.5,0.56345,0.67555,-0.1121
74.52,0.51225,0.62214,-0.10989
74.54,0.44851,0.5547,-0.10619
74.56,0.37549,0.47734,-0.10185
74.58,0.29616,0.39318,-0.097016
74.6,0.21352,0.30585,-0.092326
74.62,0.13099,0.21936,-0.088364
74.64,0.052707,0.13825,-0.085547
74.66,-0.016392,0.06779,-0.084182
74.68,-0.070805,0.013496,-0.084301
74.7,-0.10507,-0.019166,-0.085907
74.72,-0.11463,-0.026257,-0.088374
74.74,-0.096747,-0.0051778,-0.091569
74.76,-0.051315,0.043844,-0.095159
74.78,0.018708,0.11713,-0.098421
74.8,0.10737,0.20928,-0.1019
74.82,0.20638,0.31143,-0.10506
74.84,0.30613,0.41433,-0.10819
74.86,0.39718,0.50857,-0.11139
74.88,0.47154,0.58618,-0.11464
74.9,0.52381,0.64172,-0.11791
74.92,0.55179,0.67285,-0.12106
74.94,0.55645,0.6802,-0.12376
74.96,0.54128,0.66712,-0.12583
74.98,0.51123,0.6376,-0.12637
75,0.47139,0.59688,-0.1255
75.02,0.42578,0.54875,-0.12297
75.04,0.37656,0.49495,-0.11839
75.06,0.32366,0.43574,-0.11208
75.08,0.26517,0.36946,-0.10429
75.1,0.1981,0.29387,-0.095769
75.12,0.11956,0.20583,-0.086265
75.14,0.027934,0.10514,-0.077209
75.16,-0.076188,-0.007427,-0.068761
75.18,-0.1895,-0.12811,-0.061391
75.2,-0.30607,-0.25079,-0.05528
75.22,-0.41801,-0.36724,-0.050774
75.24,-0.51657,-0.46893,-0.047633
75.26,-0.59337,-0.54748,-0.045888
75.28,-0.64173,-0.59669,-0.04504
75.3,-0.65757,-0.61239,-0.045176
75.32,-0.63997,-0.59409,-0.04587
75.34,-0.59114,-0.54405,-0.047087
75.36,-0.51601,-0.46724,-0.04877
75.38,-0.42144,-0.37057,-0.050875
75.4,-0.31528,-0.26189,-0.053381
75.42,-0.2055,-0.14933,-0.056172
75.44,-0.099533,-0.040411,-0.059122
75.46,-0.0037947,0.058111,-0.061905
75.48,0.076456,0.14074,-0.064283
75.5,0.13711,0.20295,-0.065836
75.52,0.17512,0.24124,-0.066129
75.54,0.18842,0.25378,-0.065365
75.56,0.17601,0.23909,-0.063087
75.58,0.1381,0.1978,-0.059695
75.6,0.076412,0.13187,-0.055458
75.62,-0.0056304,0.045224,-0.050854
75.64,-0.10274,-0.056303,-0.046434
75.66,-0.2079,-0.16534,-0.04256
75.68,-0.3128,-0.27284,-0.039958
75.7,-0.40854,-0.37034,-0.038203
75.72,-0.48654,-0.44864,-0.037899
75.74,-0.53951,-0.5008,-0.038711
75.76,-0.56235,-0.52177,-0.040585
75.78,-0.55274,-0.50949,-0.043247
75.8,-0.51136,-0.4647,-0.046661
75.82,-0.44175,-0.39099,-0.050761
75.84,-0.34973,-0.29434,-0.055387
75.86,-0.24261,-0.18209,-0.060522
75.88,-0.12831,-0.06248,-0.065826
75.9,-0.014506,0.056986,-0.071492
75.92,0.091967,0.16866,-0.076691
75.94,0.18553,0.26676,-0.08123
75.96,0.26195,0.3466,-0.084656
75.98,0.31827,0.40495,-0.086678
76,0.35266,0.43975,-0.087093
76.02,0.36427,0.45023,-0.085952
76.04,0.35321,0.43673,-0.083526
76.06,0.32059,0.40086,-0.080263
76.08,0.26881,0.34552,-0.076711
76.1,0.20165,0.27499,-0.073338
76.12,0.12439,0.19509,-0.070705
76.14,0.043669,0.11279,-0.069124
76.16,-0.032957,0.035691,-0.068648
76.18,-0.097734,-0.028386,-0.069348
76.2,-0.14362,-0.072646,-0.070977
76.22,-0.16529,-0.092039,-0.073251
76.24,-0.15997,-0.08441,-0.075562
76.26,-0.12806,-0.050276,-0.077788
76.28,-0.073284,0.0060821,-0.079366
76.3,-0.0023621,0.077867,-0.080229
76.32,0.075708,0.15566,-0.079956
76.34,0.15075,0.22923,-0.078487
76.36,0.21262,0.28834,-0.075722
76.38,0.2524,0.32393,-0.07153
76.4,0.26333,0.3292,-0.065866
76.42,0.24144,0.30029,-0.058856
76.44,0.18569,0.2362,-0.050513
76.46,0.097863,0.1388,-0.040937
76.48,-0.017935,0.01255,-0.030485
76.5,-0.15583,-0.13638,-0.01945
76.52,-0.30881,-0.30047,-0.0083341
76.54,-0.46918,-0.47147,0.0022974
76.56,-0.62895,-0.64144,0.012484
76.58,-0.7801,-0.8008,0.020702
76.6,-0.91466,-0.94161,0.026946
76.62,-1.0249,-1.0558,0.030841
76.64,-1.1038,-1.1357,0.031891
76.66,-1.1449,-1.1749,0.029989
76.68,-1.1436,-1.1684,0.024805
76.7,-1.097,-1.114,0.016967
76.72,-1.0048,-1.0114,0.006549
76.74,-0.8697,-0.8636,-0.0061097
76.76,-0.69704,-0.67652,-0.020513
76.78,-0.49477,-0.45871,-0.036065
76.8,-0.27265,-0.22034,-0.052315
76.82,-0.041243,0.027435,-0.068678
76.84,0.18914,0.27425,-0.085113
76.86,0.40942,0.51084,-0.10142
76.88,0.6125,0.72924,-0.11673
76.9,0.79359,0.92458,-0.13099
76.92,0.95008,1.0938,-0.14372
76.94,1.0811,1.2355,-0.15448
76.96,1.1866,1.3492,-0.1626
76.98,1.2668,1.4351,-0.16835
77,1.3213,1.4915,-0.17022
77.02,1.3489,1.518,-0.16912
77.04,1.3475,1.5123,-0.16471
77.06,1.315,1.4724,-0.1574
77.08,1.2495,1.3978,-0.14835
77.1,1.1506,1.2875,-0.13693
77.12,1.0202,1.1454,-0.12519
77.14,0.86269,0.97588,-0.11319
77.16,0.68521,0.78678,-0.10157
77.18,0.49689,0.58737,-0.090486
77.2,0.30806,0.3883,-0.080235
77.22,0.12906,0.19984,-0.070781
77.24,-0.031032,0.031141,-0.062174
77.26,-0.16536,-0.11108,-0.054279
77.28,-0.26994,-0.2228,-0.047139
77.3,-0.34382,-0.30264,-0.041182
77.32,-0.38881,-0.35256,-0.036252
77.34,-0.40882,-0.37633,-0.032497
77.36,-0.40907,-0.37903,-0.030036
77.38,-0.39526,-0.36644,-0.028821
77.4,-0.37296,-0.3444,-0.028564
77.42,-0.34723,-0.31859,-0.028642
77.44,-0.32247,-0.29347,-0.028997
77.46,-0.30252,-0.27352,-0.028996
77.48,-0.29077,-0.26259,-0.028185
77.5,-0.29023,-0.26376,-0.026468
77.52,-0.30336,-0.27967,-0.023695
77.54,-0.3318,-0.31136,-0.020437
77.56,-0.37583,-0.35896,-0.016872
77.58,-0.43386,-0.4204,-0.013459
77.6,-0.50205,-0.49169,-0.010359
77.62,-0.57417,-0.56513,-0.0090395
77.64,-0.64201,-0.63314,-0.0088665
77.66,-0.69607,-0.68571,-0.010366
77.68,-0.72679,-0.71322,-0.013571
77.7,-0.7259,-0.70743,-0.018467
77.72,-0.68779,-0.663,-0.024792
77.74,-0.61061,-0.57848,-0.032134
77.76,-0.49683,-0.45657,-0.040261
77.78,-0.35324,-0.3045,-0.048735
77.8,-0.19019,-0.13315,-0.057046
77.82,-0.020431,0.044496,-0.064927
77.84,0.14257,0.2145,-0.071929
77.86,0.28623,0.36415,-0.077917
77.88,0.4004,0.48307,-0.082675
77.9,0.47834,0.56443,-0.086088
77.92,0.5173,0.60521,-0.087913
77.94,0.51833,0.60671,-0.088387
77.96,0.48574,0.57316,-0.087422
77.98,0.42612,0.51121,-0.085092
78,0.34727,0.42906,-0.081795
78.02,0.25716,0.33466,-0.077494
78.04,0.16321,0.23586,-0.072651
78.06,0.071762,0.1395,-0.067738
78.08,-0.01203,0.051174,-0.063204
78.1,-0.084131,-0.024788,-0.059343
78.12,-0.14142,-0.084689,-0.056731
78.14,-0.18149,-0.12589,-0.055602
78.16,-0.20255,-0.14639,-0.056154
78.18,-0.20343,-0.14512,-0.058313
78.2,-0.18378,-0.12188,-0.0619
78.22,-0.14425,-0.077658,-0.066588
78.24,-0.086682,-0.014656,-0.072026
78.26,-0.014202,0.063634,-0.077836
78.28,0.068917,0.1525,-0.083586
78.3,0.15752,0.24662,-0.089097
78.32,0.246,0.34015,-0.094149
78.34,0.32877,0.42743,-0.098661
78.36,0.40073,0.50323,-0.1025
78.38,0.45758,0.56316,-0.10558
78.4,0.49611,0.60393,-0.10783
78.42,0.51417,0.62321,-0.10904
78.44,0.51074,0.61978,-0.10904
78.46,0.48582,0.59358,-0.10776
78.48,0.44044,0.54572,-0.10528
78.5,0.37674,0.47846,-0.10172
78.52,0.29802,0.39546,-0.097438
78.54,0.20885,0.30187,-0.093018
78.56,0.11508,0.20387,-0.088794
78.58,0.023565,0.10891,-0.08534
78.6,-0.05826,0.024579,-0.082839
78.62,-0.12314,-0.041619,-0.081517
78.64,-0.16488,-0.083545,-0.081336
78.66,-0.17932,-0.09721,-0.082113
78.68,-0.16508,-0.081604,-0.083477
78.7,-0.124,-0.038837,-0.085163
78.72,-0.06111,0.025833,-0.086943
78.74,0.015948,0.1046,-0.088654
78.76,0.097951,0.18815,-0.090198
78.78,0.17542,0.26706,-0.091638
78.8,0.24,0.33305,-0.093046
78.82,0.28567,0.38014,-0.094479
78.84,0.30943,0.4053,-0.09587
78.86,0.31156,0.40875,-0.097186
78.88,0.2952,0.39342,-0.09822
78.9,0.26549,0.36427,-0.09878
78.92,0.22842,0.32709,-0.098676
78.94,0.18969,0.28753,-0.097846
78.96,0.15377,0.25011,-0.096345
78.98,0.12334,0.21762,-0.09428
79,0.099243,0.19122,-0.091977
79.02,0.080804,0.17051,-0.089709
79.04,0.066487,0.15427,-0.087779
79.06,0.054625,0.14097,-0.086344
79.08,0.044057,0.12952,-0.085458
79.1,0.034489,0.1195,-0.085006
79.12,0.026527,0.1113,-0.084774
79.14,0.021379,0.10582,-0.084437
79.16,0.020342,0.10424,-0.083897
79.18,0.024218,0.10676,-0.082544
79.2,0.032827,0.11318,-0.080354
79.22,0.044744,0.12224,-0.077501
79.24,0.057328,0.13121,-0.073883
79.26,0.067045,0.13667,-0.069621
79.28,0.069978,0.1347,-0.064727
79.3,0.062436,0.12169,-0.059257
79.32,0.041494,0.094745,-0.05325
79.34,0.00538,0.052116,-0.046736
79.36,-0.046367,-0.0067159,-0.039651
79.38,-0.11296,-0.080948,-0.032009
79.4,-0.19258,-0.16866,-0.02392
79.42,-0.28274,-0.26726,-0.01548
79.44,-0.38049,-0.37358,-0.0069163
79.46,-0.48274,-0.48426,0.0015172
79.48,-0.58626,-0.59583,0.0095719
79.5,-0.68771,-0.70466,0.016955
79.52,-0.78357,-0.80693,0.023358
79.54,-0.8701,-0.89877,0.028673
79.56,-0.94336,-0.97593,0.03257
79.58,-0.9994,-1.0343,0.034922
79.6,-1.0346,-1.0702,0.035604
79.62,-1.046,-1.0805,0.034527
79.64,-1.0318,-1.0636,0.031793
79.66,-0.99154,-1.019,0.027467
79.68,-0.92653,-0.94851,0.02198
79.7,-0.83955,-0.85461,0.015059
79.72,-0.73472,-0.74235,0.0076339
79.74,-0.61708,-0.61681,-0.00026292
79.76,-0.49206,-0.4838,-0.0082625
79.78,-0.36505,-0.34861,-0.016437
79.8,-0.24094,-0.21694,-0.024004
79.82,-0.12394,-0.09286,-0.031084
79.84,-0.017526,0.019872,-0.037397
79.86,0.075552,0.11845,-0.042899
79.88,0.15311,0.20051,-0.047405
79.9,0.21348,0.2644,-0.050922
79.92,0.25551,0.30899,-0.053482
79.94,0.27875,0.33394,-0.055197
79.96,0.28367,0.33994,-0.056278
79.98,0.27197,0.32897,-0.057007
80,0.24678,0.30455,-0.05777
80.02,0.21274,0.27169,-0.058956
80.04,0.1757,0.23652,-0.060827
80.06,0.14227,0.20585,-0.063582
80.08,0.11905,0.18634,-0.067282
80.1,0.11177,0.18361,-0.071832
80.12,0.12442,0.20139,-0.076963
80.14,0.15861,0.24092,-0.082306
80.16,0.21325,0.30089,-0.08764
80.18,0.28464,0.37726,-0.092625
80.2,0.36694,0.46412,-0.09718
80.22,0.45298,0.55389,-0.10091
80.24,0.53519,0.63922,-0.10403
80.26,0.60654,0.71308,-0.10653
80.28,0.66131,0.76986,-0.10854
80.3,0.69555,0.80498,-0.10943
80.32,0.70725,0.81693,-0.10968
80.34,0.69622,0.80524,-0.10902
80.36,0.66382,0.77078,-0.10696
80.38,0.61257,0.71641,-0.10384
80.4,0.54583,0.64552,-0.099687
80.42,0.46758,0.56243,-0.094848
80.44,0.38231,0.472,-0.089688
80.46,0.2949,0.37959,-0.08469
80.48,0.21055,0.29089,-0.080348
80.5,0.13451,0.21163,-0.077124
80.52,0.07177,0.14686,-0.075089
80.54,0.026511,0.10076,-0.074251
80.56,0.0015547,0.076005,-0.074451
80.58,-0.0021423,0.07323,-0.075372
80.6,0.014209,0.090921,-0.076713
80.62,0.047222,0.12516,-0.077938
80.64,0.091678,0.17079,-0.079116
80.66,0.14118,0.221,-0.079824
80.68,0.189,0.26919,-0.080182
80.7,0.22898,0.30901,-0.080027
80.72,0.25627,0.33566,-0.079395
80.74,0.26778,0.34599,-0.078213
80.76,0.26233,0.33873,-0.0764
80.78,0.24041,0.3141,-0.073688
80.8,0.2037,0.27379,-0.070089
80.82,0.15455,0.21993,-0.065384
80.84,0.095481,0.15557,-0.060086
80.86,0.028929,0.083266,-0.054337
80.88,-0.042807,0.0058207,-0.048628
80.9,-0.11736,-0.073837,-0.043524
80.92,-0.19199,-0.15236,-0.039636
80.94,-0.26331,-0.2259,-0.037415
80.96,-0.32718,-0.29025,-0.036934
80.98,-0.37888,-0.34058,-0.038291
81,-0.41356,-0.37209,-0.04147
81.02,-0.42695,-0.38091,-0.046038
81.04,-0.41608,-0.36453,-0.051552
81.06,-0.38001,-0.32236,-0.057652
81.08,-0.32014,-0.25597,-0.064177
81.1,-0.24034,-0.16979,-0.070552
81.12,-0.14649,-0.069567,-0.07692
81.14,-0.045842,0.037086,-0.082928
81.16,0.053899,0.14243,-0.088536
81.18,0.1455,0.23909,-0.093583
81.2,0.22296,0.32071,-0.097753
81.22,0.28197,0.38271,-0.10074
81.24,0.32009,0.42253,-0.10244
81.26,0.3366,0.43902,-0.10242
81.28,0.33214,0.43262,-0.10048
81.3,0.3083,0.40531,-0.097013
81.32,0.26723,0.35923,-0.092006
81.34,0.21142,0.29723,-0.085804
81.36,0.14362,0.22246,-0.078834
81.38,0.066905,0.13853,-0.071623
81.4,-0.015251,0.04916,-0.064412
81.42,-0.098863,-0.040998,-0.057865
81.44,-0.17951,-0.1274,-0.052112
81.46,-0.25255,-0.2052,-0.047356
81.48,-0.3135,-0.26967,-0.043824
81.5,-0.35844,-0.31689,-0.041543
81.52,-0.38451,-0.34397,-0.040537
81.54,-0.39022,-0.34942,-0.040798
81.56,-0.37564,-0.33329,-0.042347
81.58,-0.34228,-0.2971,-0.04518
81.6,-0.29289,-0.24401,-0.048878
81.62,-0.23102,-0.17766,-0.053361
81.64,-0.16061,-0.10219,-0.058422
81.66,-0.085535,-0.021796,-0.063738
81.68,-0.0093409,0.059741,-0.069082
81.7,0.064939,0.1391,-0.074159
81.72,0.13481,0.21366,-0.078853
81.74,0.19827,0.28134,-0.083072
81.76,0.25372,0.34054,-0.08682
81.78,0.29992,0.38996,-0.09004
81.8,0.33604,0.42874,-0.092702
81.82,0.36171,0.45674,-0.095029
81.84,0.37713,0.47416,-0.097034
81.86,0.38318,0.48187,-0.098688
81.88,0.38139,0.48138,-0.099991
81.9,0.37382,0.47475,-0.10094
81.92,0.36274,0.4643,-0.10157
81.94,0.35027,0.4518,-0.10153
81.96,0.33793,0.43862,-0.10069
81.98,0.32628,0.42534,-0.099064
82,0.31464,0.41098,-0.096344
82.02,0.30113,0.39362,-0.092482
82.04,0.28287,0.37018,-0.087315
82.06,0.25639,0.33702,-0.080636
82.08,0.21825,0.29143,-0.07318
82.1,0.16565,0.22991,-0.064256
82.12,0.096952,0.15156,-0.05461
82.14,0.012027,0.056302,-0.044275
82.16,-0.087603,-0.05401,-0.033593
82.18,-0.1989,-0.17616,-0.02274
82.2,-0.31764,-0.30572,-0.011928
82.22,-0.43887,-0.43758,-0.0012851
82.24,-0.55736,-0.56625,0.0088897
82.26,-0.66809,-0.68616,0.018078
82.28,-0.76653,-0.79313,0.026599
82.3,-0.84886,-0.88259,0.033733
82.32,-0.91204,-0.95114,0.039104
82.34,-0.9538,-0.99637,0.042562
82.36,-0.9727,-1.0164,0.043705
82.38,-0.96807,-1.0107,0.04262
82.4,-0.9401,-0.97914,0.03904
82.42,-0.8899,-0.92305,0.03315
82.44,-0.81954,-0.84504,0.025495
82.46,-0.73203,-0.74812,0.01609
82.48,-0.63117,-0.63722,0.0060437
82.5,-0.52133,-0.51587,-0.0054613
82.52,-0.40704,-0.3903,-0.016737
82.54,-0.29264,-0.26449,-0.028151
82.56,-0.18193,-0.14267,-0.039267
82.58,-0.077874,-0.027874,-0.05
82.6,0.01747,0.077402,-0.059932
82.62,0.10286,0.17196,-0.069103
82.64,0.17765,0.25472,-0.077077
82.66,0.24153,0.32535,-0.08382
82.68,0.29427,0.38343,-0.089164
82.7,0.33554,0.42853,-0.092984
82.72,0.365,0.46044,-0.095435
82.74,0.38239,0.47918,-0.096788
82.76,0.38786,0.48506,-0.097201
82.78,0.38225,0.47928,-0.09703
82.8,0.36729,0.46395,-0.09666
82.82,0.34559,0.44183,-0.096247
82.84,0.32046,0.41623,-0.095772
82.86,0.29546,0.39088,-0.095417
82.88,0.27389,0.36876,-0.09487
82.9,0.25815,0.35239,-0.094237
82.92,0.24937,0.3426,-0.093236
82.94,0.24713,0.33889,-0.091757
82.96,0.24958,0.33934,-0.089758
82.98,0.25373,0.34103,-0.087296
83,0.25601,0.34043,-0.084421
83.02,0.25288,0.33414,-0.081261
83.04,0.24137,0.31895,-0.077583
83.06,0.21951,0.29298,-0.073474
83.08,0.18648,0.25542,-0.068942
83.1,0.14258,0.20637,-0.063784
83.12,0.089068,0.14712,-0.058055
83.14,0.027851,0.079633,-0.051782
83.16,-0.038688,0.0065497,-0.045237
83.18,-0.10784,-0.069092,-0.038749
83.2,-0.1766,-0.14383,-0.032769
83.22,-0.24159,-0.21389,-0.027704
83.24,-0.29907,-0.27499,-0.024081
83.26,-0.34495,-0.32281,-0.022133
83.28,-0.37507,-0.35296,-0.022105
83.3,-0.38558,-0.36171,-0.023874
83.32,-0.37354,-0.34628,-0.027268
83.34,-0.3375,-0.3054,-0.032096
83.36,-0.27796,-0.23995,-0.038013
83.38,-0.19772,-0.15324,-0.044482
83.4,-0.10171,-0.050393,-0.051316
83.42,0.0033714,0.06152,-0.058149
83.44,0.10982,0.17465,-0.06483
83.46,0.20985,0.28107,-0.071215
83.48,0.29651,0.37324,-0.07673
83.5,0.36446,0.44584,-0.081377
83.52,0.41047,0.49541,-0.084937
83.54,0.43351,0.52067,-0.087153
83.56,0.43457,0.52238,-0.087819
83.58,0.41614,0.50328,-0.08714
83.6,0.38169,0.46645,-0.084754
83.62,0.33507,0.41638,-0.081311
83.64,0.28009,0.35695,-0.076856
83.66,0.22034,0.29224,-0.071894
83.68,0.15915,0.226,-0.06685
83.7,0.099718,0.16187,-0.062151
83.72,0.045262,0.10341,-0.058149
83.74,-0.00089904,0.054327,-0.055226
83.76,-0.035401,0.018119,-0.053519
83.78,-0.055065,-0.0016474,-0.053417
83.8,-0.057266,-0.0027066,-0.054559
83.82,-0.040364,0.016697,-0.05706
83.84,-0.0041034,0.056799,-0.060902
83.86,0.050115,0.11587,-0.065751
83.88,0.11916,0.19032,-0.071156
83.9,0.19835,0.27535,-0.076996
83.92,0.28178,0.36455,-0.082775
83.94,0.36287,0.45097,-0.088096
83.96,0.43496,0.52746,-0.092501
83.98,0.49191,0.58756,-0.095646
84,0.52862,0.62596,-0.097336
84.02,0.54144,0.63887,-0.097427
84.04,0.52846,0.62434,-0.095879
84.06,0.48965,0.58246,-0.092806
84.08,0.42685,0.51527,-0.088413
84.1,0.34363,0.42666,-0.083027
84.12,0.24504,0.32199,-0.076943
84.14,0.13723,0.20765,-0.070418
84.16,0.026944,0.090756,-0.063811
84.18,-0.079004,-0.02149,-0.057513
84.2,-0.17434,-0.12256,-0.051777
84.22,-0.25385,-0.207,-0.046842
84.24,-0.31381,-0.27085,-0.042958
84.26,-0.35223,-0.31193,-0.040303
84.28,-0.3689,-0.33008,-0.038827
84.3,-0.3652,-0.32655,-0.038655
84.32,-0.34375,-0.30411,-0.039642
84.34,-0.30795,-0.26628,-0.041669
84.36,-0.26157,-0.21713,-0.044448
84.38,-0.20837,-0.16059,-0.047776
84.4,-0.15185,-0.10053,-0.05132
84.42,-0.095218,-0.040503,-0.054715
84.44,-0.041453,0.016648,-0.058101
84.46,0.0066059,0.067255,-0.060649
84.48,0.046168,0.10865,-0.06248
84.5,0.074533,0.13795,-0.06342
84.52,0.089285,0.15272,-0.063433
84.54,0.088629,0.1512,-0.062572
84.56,0.071813,0.13273,-0.060913
84.58,0.039516,0.098232,-0.058716
84.6,-0.0059016,0.050387,-0.056288
84.62,-0.060402,-0.0064629,-0.053939
84.64,-0.11857,-0.06663,-0.05194
84.66,-0.1742,-0.12367,-0.050536
84.68,-0.22112,-0.17124,-0.049881
84.7,-0.254,-0.20397,-0.050033
84.72,-0.2692,-0.21846,-0.050745
84.74,-0.26529,-0.21337,-0.051922
84.76,-0.24326,-0.18992,-0.053341
84.78,-0.20636,-0.15157,-0.054792
84.8,-0.15966,-0.10363,-0.056029
84.82,-0.10928,-0.052419,-0.056859
84.84,-0.061591,-0.00445,-0.057141
84.86,-0.022456,0.034373,-0.056829
84.88,0.00343,0.059364,-0.055934
84.9,0.012942,0.067341,-0.054399
84.92,0.0047216,0.056852,-0.05213
84.94,-0.020839,0.028498,-0.049336
84.96,-0.061749,-0.015704,-0.046046
84.98,-0.11468,-0.072232,-0.042445
85,-0.17524,-0.13647,-0.03877
85.02,-0.23833,-0.20305,-0.035284
85.04,-0.29849,-0.26604,-0.032453
85.06,-0.35028,-0.31968,-0.030605
85.08,-0.38873,-0.35879,-0.029936
85.1,-0.40976,-0.37903,-0.030731
85.12,-0.41063,-0.37766,-0.032976
85.14,-0.39025,-0.35363,-0.03662
85.16,-0.34934,-0.30793,-0.041401
85.18,-0.29035,-0.24335,-0.047
85.2,-0.21723,-0.16415,-0.053082
85.22,-0.13488,-0.075358,-0.059518
85.24,-0.048557,0.017352,-0.06591
85.26,0.036727,0.10874,-0.072009
85.28,0.11676,0.19456,-0.077804
85.3,0.18842,0.27153,-0.083111
85.32,0.24978,0.33761,-0.087828
85.34,0.29994,0.39147,-0.091528
85.36,0.3387,0.43293,-0.094233
85.38,0.36621,0.46178,-0.095569
85.4,0.38268,0.47815,-0.095469
85.42,0.38818,0.48218,-0.094001
85.44,0.38268,0.47335,-0.090665
85.46,0.36628,0.45292,-0.086636
85.48,0.33942,0.42127,-0.081847
85.5,0.30323,0.38006,-0.076829
85.52,0.25964,0.33158,-0.071945
85.54,0.21134,0.27882,-0.067481
85.56,0.16157,0.22525,-0.063684
85.58,0.11367,0.17416,-0.060485
85.6,0.07061,0.12819,-0.057577
85.62,0.034484,0.089464,-0.05498
85.64,0.006212,0.058646,-0.052434
85.66,-0.014581,0.035268,-0.049849
85.68,-0.02943,0.017739,-0.047168
85.7,-0.040694,0.0036723,-0.044366
85.72,-0.051085,-0.0094918,-0.041593
85.74,-0.063168,-0.024188,-0.03898
85.76,-0.078926,-0.042416,-0.03651
85.78,-0.099461,-0.065193,-0.034268
85.8,-0.12486,-0.092572,-0.032283
85.82,-0.1542,-0.12374,-0.030454
85.84,-0.18573,-0.15685,-0.028881
85.86,-0.21704,-0.18944,-0.0276
85.88,-0.24535,-0.21854,-0.026816
85.9,-0.26773,-0.241,-0.026728
85.92,-0.28136,-0.25376,-0.027602
85.94,-0.28377,-0.25422,-0.029551
85.96,-0.27312,-0.24043,-0.032683
85.98,-0.24843,-0.21167,-0.036753
86,-0.20981,-0.16816,-0.041657
86.02,-0.15863,-0.11166,-0.046968
86.04,-0.097495,-0.045171,-0.052324
86.06,-0.030138,0.027184,-0.057322
86.08,0.038919,0.10059,-0.061676
86.1,0.10483,0.17007,-0.065241
86.12,0.16298,0.2309,-0.067912
86.14,0.20953,0.27934,-0.069807
86.16,0.24182,0.31275,-0.070933
86.18,0.25864,0.33003,-0.071392
86.2,0.26021,0.3313,-0.071092
86.22,0.24797,0.31799,-0.070019
86.24,0.22422,0.29228,-0.068068
86.26,0.19164,0.25687,-0.065228
86.28,0.15295,0.21449,-0.061534
86.3,0.11055,0.16776,-0.0572
86.32,0.066433,0.11888,-0.052452
86.34,0.022181,0.06985,-0.047669
86.36,-0.020864,0.022463,-0.043327
86.38,-0.061446,-0.021694,-0.039752
86.4,-0.098244,-0.061121,-0.037123
86.42,-0.12982,-0.094185,-0.035633
86.44,-0.15467,-0.11949,-0.035177
86.46,-0.17139,-0.13593,-0.03546
86.48,-0.17888,-0.14205,-0.036834
86.5,-0.17654,-0.13804,-0.038498
86.52,-0.16442,-0.12377,-0.04065
86.54,-0.14329,-0.10017,-0.043111
86.56,-0.1146,-0.068679,-0.045918
86.58,-0.080386,-0.03153,-0.048856
86.6,-0.043119,0.0087511,-0.05187
86.62,-0.0055286,0.049133,-0.054662
86.64,0.029551,0.086661,-0.05711
86.66,0.05935,0.11813,-0.058784
86.68,0.081337,0.14081,-0.059477
86.7,0.093422,0.15249,-0.059068
86.72,0.094181,0.15173,-0.057552
86.74,0.083088,0.13842,-0.055329
86.76,0.060718,0.1132,-0.052483
86.78,0.028848,0.078444,-0.049596
86.8,-0.0095791,0.037431,-0.04701
86.82,-0.050676,-0.0055778,-0.045098
86.84,-0.090012,-0.045986,-0.044026
86.86,-0.12315,-0.079306,-0.043843
86.88,-0.14622,-0.10177,-0.044455
86.9,-0.15647,-0.11083,-0.04564
86.92,-0.15259,-0.10514,-0.047447
86.94,-0.13489,-0.085298,-0.04959
86.96,-0.10516,-0.053042,-0.052119
86.98,-0.066339,-0.011315,-0.055023
87,-0.022,0.036314,-0.058313
87.02,0.024153,0.086087,-0.061934
87.04,0.068762,0.13449,-0.065724
87.06,0.10913,0.17856,-0.069426
87.08,0.1434,0.2162,-0.072804
87.1,0.17048,0.24599,-0.075513
87.12,0.19,0.26733,-0.07733
87.14,0.20212,0.28029,-0.078163
87.16,0.20739,0.28549,-0.078098
87.18,0.20669,0.28408,-0.077394
87.2,0.2012,0.27759,-0.076389
87.22,0.19245,0.26792,-0.075469
87.24,0.18222,0.25709,-0.074874
87.26,0.17252,0.24736,-0.074836
87.28,0.16535,0.24072,-0.075365
87.3,0.16245,0.23877,-0.076322
87.32,0.16495,0.24246,-0.077507
87.34,0.17311,0.25171,-0.078593
87.36,0.18616,0.26558,-0.079424
87.38,0.20224,0.28205,-0.079806
87.4,0.21865,0.29825,-0.079606
87.42,0.23212,0.31095,-0.078834
87.44,0.2393,0.31675,-0.077452
87.46,0.23719,0.31263,-0.075436
87.48,0.22358,0.29628,-0.072697
87.5,0.19729,0.2664,-0.069105
87.52,0.15832,0.22307,-0.06475
87.54,0.10785,0.16735,-0.059499
87.56,0.048073,0.10169,-0.053617
87.58,-0.017951,0.029286,-0.047237
87.6,-0.086571,-0.045691,-0.04088
87.62,-0.15376,-0.11878,-0.034988
87.64,-0.21538,-0.18532,-0.030062
87.66,-0.26742,-0.24092,-0.026499
87.68,-0.30626,-0.28182,-0.024439
87.7,-0.32904,-0.30498,-0.024057
87.72,-0.33388,-0.30869,-0.025189
87.74,-0.32018,-0.29248,-0.027705
87.76,-0.2888,-0.25758,-0.03122
87.78,-0.24201,-0.20667,-0.035337
87.8,-0.18339,-0.14339,-0.040003
87.82,-0.11745,-0.072448,-0.045001
87.84,-0.049147,0.00099927,-0.050147
87.86,0.016614,0.071923,-0.055309
87.88,0.075514,0.13587,-0.060358
87.9,0.1242,0.18909,-0.06489
87.92,0.16049,0.22952,-0.069027
87.94,0.18344,0.25552,-0.072078
87.96,0.19319,0.26712,-0.073925
87.98,0.19072,0.26514,-0.074421
88,0.1776,0.25133,-0.073732
88.02,0.15573,0.22753,-0.0718
88.04,0.12722,0.19645,-0.06923
88.06,0.094256,0.16051,-0.066252
88.08,0.059123,0.12247,-0.063348
88.1,0.024168,0.084989,-0.060821
88.12,-0.008231,0.05067,-0.058901
88.14,-0.035775,0.021868,-0.057643
88.16,-0.056423,0.00062234,-0.057045
88.18,-0.068619,-0.011653,-0.056966
88.2,-0.071518,-0.014274,-0.057244
88.22,-0.065157,-0.0074009,-0.057756
88.24,-0.050532,0.0078209,-0.058353
88.26,-0.029537,0.029453,-0.05899
88.28,-0.0047917,0.054791,-0.059583
88.3,0.020637,0.080558,-0.059921
88.32,0.043554,0.10348,-0.059923
88.34,0.060966,0.12034,-0.059375
88.36,0.070363,0.12844,-0.058076
88.38,0.069939,0.12584,-0.055903
88.4,0.058741,0.11156,-0.052822
88.42,0.036739,0.085628,-0.048889
88.44,0.004841,0.049272,-0.044431
88.46,-0.035155,0.0045404,-0.039695
88.48,-0.08067,-0.045574,-0.035096
88.5,-0.12853,-0.097568,-0.030961
88.52,-0.17521,-0.14763,-0.027576
88.54,-0.21716,-0.19219,-0.024966
88.56,-0.25118,-0.22763,-0.02355
88.58,-0.27477,-0.252,-0.022764
88.6,-0.28643,-0.26369,-0.022739
88.62,-0.28587,-0.26262,-0.023249
88.64,-0.27398,-0.24971,-0.024276
88.66,-0.25274,-0.22702,-0.025716
88.68,-0.22482,-0.19715,-0.027671
88.7,-0.19324,-0.16314,-0.030096
88.72,-0.16088,-0.12785,-0.033031
88.74,-0.13016,-0.09387,-0.03629
88.76,-0.10277,-0.062988,-0.039778
88.78,-0.079622,-0.03651,-0.043111
88.8,-0.060982,-0.014869,-0.046113
88.82,-0.046648,0.0017984,-0.048447
88.84,-0.036229,0.013753,-0.049982
88.86,-0.029362,0.021312,-0.050674
88.88,-0.025838,0.024763,-0.050601
88.9,-0.025607,0.024355,-0.049962
88.92,-0.028671,0.020337,-0.049007
88.94,-0.034912,0.013064,-0.047976
88.96,-0.043923,0.0031273,-0.047051
88.98,-0.054901,-0.0085848,-0.046316
89,-0.066646,-0.020817,-0.045828
89.02,-0.077675,-0.03214,-0.045534
89.04,-0.086434,-0.041038,-0.045396
89.06,-0.09155,-0.046212,-0.045338
89.08,-0.09206,-0.046617,-0.045443
89.1,-0.087577,-0.041966,-0.045611
89.12,-0.078346,-0.032243,-0.046103
89.14,-0.065188,-0.018309,-0.046878
89.16,-0.049352,-0.0014391,-0.047913
89.18,-0.032324,0.016786,-0.04911
89.2,-0.015617,0.034744,-0.050362
89.22,-0.00059681,0.050882,-0.051479
89.24,0.011652,0.063966,-0.052314
89.26,0.020405,0.073145,-0.052741
89.28,0.025346,0.078126,-0.05278
89.3,0.026591,0.079189,-0.052598
89.32,0.024706,0.077084,-0.052378
89.34,0.020703,0.073085,-0.052382
89.36,0.016031,0.068849,-0.052818
89.38,0.012504,0.066405,-0.053901
89.4,0.012184,0.067891,-0.055707
89.42,0.017183,0.075425,-0.058242
89.44,0.029417,0.090814,-0.061397
89.46,0.050325,0.11544,-0.065113
89.48,0.080602,0.14987,-0.069263
89.5,0.12,0.19376,-0.073753
89.52,0.16724,0.24573,-0.078488
89.54,0.22004,0.30336,-0.083323
89.56,0.27527,0.36336,-0.088092
89.58,0.32925,0.42197,-0.092725
89.6,0.3781,0.4747,-0.096607
89.62,0.4181,0.51789,-0.099793
89.64,0.44605,0.54779,-0.10173
89.66,0.4596,0.56184,-0.10224
89.68,0.45739,0.55844,-0.10105
89.7,0.43926,0.53784,-0.098575
89.72,0.40626,0.50089,-0.09464
89.74,0.36053,0.45036,-0.089829
89.76,0.30526,0.38976,-0.084499
89.78,0.24434,0.32346,-0.079117
89.8,0.18215,0.25624,-0.074088
89.82,0.12309,0.19275,-0.069656
89.84,0.071208,0.13715,-0.065943
89.86,0.029766,0.092775,-0.063009
89.88,0.00086285,0.061579,-0.060716
89.9,-0.014826,0.044071,-0.058896
89.92,-0.018162,0.039189,-0.057351
89.94,-0.011477,0.044404,-0.055881
89.96,0.001686,0.055954,-0.054268
89.98,0.016986,0.069323,-0.052337
90,0.029804,0.079709,-0.049905
90.02,0.035796,0.082623,-0.046826
90.04,0.031404,0.074359,-0.042955
90.06,0.014255,0.052466,-0.038211
90.08,-0.016593,0.015934,-0.032528
90.1,-0.060588,-0.034524,-0.026064
90.12,-0.11578,-0.09666,-0.019123
90.14,-0.17909,-0.16716,-0.011923
90.16,-0.24659,-0.24169,-0.0048929
90.18,-0.31394,-0.31558,0.0016391
90.2,-0.37677,-0.38367,0.0069
90.22,-0.43098,-0.44189,0.010906
90.24,-0.47307,-0.48644,0.013369
90.26,-0.50033,-0.51435,0.014024
90.28,-0.51099,-0.52392,0.01293
90.3,-0.50429,-0.51442,0.010127
90.32,-0.48044,-0.48628,0.0058389
90.34,-0.44058,-0.44068,9.1888e-05
90.36,-0.38664,-0.37981,-0.006824
90.38,-0.32116,-0.30622,-0.014937
90.4,-0.24715,-0.22327,-0.023884
90.42,-0.16789,-0.13453,-0.033367
90.44,-0.086739,-0.043687,-0.043052
90.46,-0.0069631,0.045562,-0.052525
90.48,0.068381,0.12975,-0.061371
90.5,0.13659,0.20578,-0.069195
90.52,0.19542,0.27116,-0.075734
90.54,0.2432,0.32391,-0.08071
90.56,0.27888,0.3631,-0.084213
90.58,0.30215,0.38849,-0.086348
90.6,0.31338,0.40063,-0.087257
90.62,0.31367,0.40112,-0.087457
90.64,0.30468,0.39129,-0.086607
90.66,0.28853,0.37397,-0.085444
90.68,0.26749,0.3514,-0.083901
90.7,0.24382,0.32587,-0.082059
90.72,0.21942,0.29933,-0.079907
90.74,0.19574,0.27306,-0.077322
90.76,0.17356,0.24808,-0.074523
90.78,0.15305,0.22459,-0.071545
90.8,0.13383,0.20225,-0.068426
90.82,0.11512,0.18046,-0.065334
90.84,0.096015,0.15814,-0.062122
90.86,0.075653,0.13481,-0.059155
90.88,0.053444,0.10971,-0.056267
90.9,0.029188,0.082653,-0.053466
90.92,0.0031261,0.05387,-0.050744
90.94,-0.024071,0.024056,-0.048127
90.96,-0.051373,-0.0056808,-0.045692
90.98,-0.07749,-0.033996,-0.043495
91,-0.10098,-0.059192,-0.041787
91.02,-0.12035,-0.079709,-0.040637
91.04,-0.13415,-0.093807,-0.040345
91.06,-0.14111,-0.10018,-0.040932
91.08,-0.14019,-0.097776,-0.042416
91.1,-0.13076,-0.086079,-0.044683
91.12,-0.11269,-0.065109,-0.047579
91.14,-0.086461,-0.035522,-0.050939
91.16,-0.053268,0.0011049,-0.054373
91.18,-0.014992,0.042703,-0.057695
91.2,0.025864,0.086569,-0.060705
91.22,0.066359,0.12957,-0.06321
91.24,0.10336,0.16854,-0.065172
91.26,0.13386,0.20025,-0.066386
91.28,0.15526,0.22206,-0.066802
91.3,0.16562,0.23184,-0.066224
91.32,0.16388,0.22857,-0.06469
91.34,0.1499,0.21198,-0.062081
91.36,0.12442,0.18288,-0.058457
91.38,0.088983,0.14287,-0.053889
91.4,0.04573,0.094483,-0.048753
91.42,-0.0027529,0.040385,-0.043138
91.44,-0.05362,-0.015927,-0.037694
91.46,-0.10391,-0.071211,-0.032703
91.48,-0.15069,-0.12212,-0.028566
91.5,-0.19112,-0.1656,-0.025521
91.52,-0.22267,-0.19876,-0.023909
91.54,-0.24318,-0.21957,-0.023608
91.56,-0.25111,-0.22655,-0.024555
91.58,-0.2457,-0.2191,-0.026598
91.6,-0.22716,-0.19767,-0.029494
91.62,-0.19678,-0.16384,-0.03294
91.64,-0.15695,-0.12032,-0.036626
91.66,-0.11099,-0.070821,-0.040173
91.68,-0.062991,-0.019561,-0.043429
91.7,-0.017337,0.028722,-0.04606
91.72,0.021678,0.069556,-0.047878
91.74,0.050353,0.099014,-0.048661
91.76,0.065985,0.11432,-0.048333
91.78,0.067188,0.1141,-0.046911
91.8,0.054037,0.098528,-0.044491
91.82,0.02805,0.069347,-0.041298
91.84,-0.008007,0.02957,-0.037577
91.86,-0.050447,-0.016729,-0.033718
91.88,-0.095088,-0.065057,-0.03003
91.9,-0.1377,-0.11076,-0.026933
91.92,-0.17443,-0.14984,-0.024592
91.94,-0.20217,-0.17902,-0.023148
91.96,-0.2188,-0.19608,-0.022723
91.98,-0.22331,-0.20002,-0.023289
92,-0.21579,-0.19097,-0.02482
92.02,-0.19738,-0.17024,-0.027135
92.04,-0.16998,-0.13988,-0.030094
92.06,-0.13607,-0.10252,-0.033546
92.08,-0.098402,-0.061083,-0.03732
92.1,-0.059722,-0.018505,-0.041218
92.12,-0.022511,0.0226,-0.045111
92.14,0.011208,0.059909,-0.048701
92.16,0.040015,0.091994,-0.051979
92.18,0.063164,0.11809,-0.054923
92.2,0.080586,0.13787,-0.057281
92.22,0.092828,0.152,-0.05917
92.24,0.10094,0.16166,-0.060714
92.26,0.10633,0.16836,-0.062028
92.28,0.11055,0.17382,-0.063278
92.3,0.11513,0.17971,-0.064583
92.32,0.12138,0.18745,-0.06607
92.34,0.13023,0.198,-0.067771
92.36,0.14206,0.21161,-0.069553
92.38,0.15666,0.22804,-0.071376
92.4,0.17319,0.24599,-0.07281
92.42,0.1902,0.26408,-0.073876
92.44,0.20583,0.28009,-0.074254
92.46,0.21791,0.29172,-0.073816
92.48,0.22423,0.29666,-0.072432
92.5,0.22283,0.29292,-0.070088
92.52,0.21219,0.27905,-0.06686
92.54,0.19153,0.25434,-0.062807
92.56,0.1609,0.2191,-0.058201
92.58,0.12125,0.17425,-0.052998
92.6,0.074447,0.12202,-0.047575
92.62,0.023065,0.065165,-0.0421
92.64,-0.029799,0.007092,-0.036891
92.66,-0.080818,-0.048754,-0.032064
92.68,-0.12674,-0.098718,-0.028026
92.7,-0.1647,-0.13994,-0.024761
92.72,-0.19243,-0.16957,-0.022862
92.74,-0.20846,-0.18631,-0.022156
92.76,-0.21217,-0.1894,-0.022771
92.78,-0.2038,-0.17922,-0.024577
92.8,-0.18434,-0.15684,-0.027495
92.82,-0.15541,-0.12408,-0.031331
92.84,-0.11906,-0.083183,-0.035881
92.86,-0.077609,-0.036753,-0.040856
92.88,-0.033452,0.012544,-0.045996
92.9,0.011033,0.062087,-0.051054
92.92,0.053605,0.10945,-0.055845
92.94,0.092221,0.15233,-0.06011
92.96,0.1251,0.18872,-0.063624
92.98,0.15075,0.21703,-0.066276
93,0.16809,0.23606,-0.06797
93.02,0.17643,0.24511,-0.068679
93.04,0.17565,0.24405,-0.068402
93.06,0.16617,0.23341,-0.067239
93.08,0.14906,0.21444,-0.065383
93.1,0.12594,0.18904,-0.063104
93.12,0.098944,0.15959,-0.060646
93.14,0.070502,0.12881,-0.058306
93.16,0.043123,0.099293,-0.056169
93.18,0.019119,0.073584,-0.054466
93.2,0.0003388,0.053575,-0.053236
93.22,-0.012047,0.040361,-0.052408
93.24,-0.017682,0.034305,-0.051987
93.26,-0.017039,0.034783,-0.051822
93.28,-0.011327,0.040454,-0.051782
93.3,-0.0022832,0.049511,-0.051794
93.32,0.0080962,0.059882,-0.051785
93.34,0.017851,0.069528,-0.051678
93.36,0.025326,0.076815,-0.051489
93.38,0.029378,0.080612,-0.051234
93.4,0.029482,0.080368,-0.050886
93.42,0.025742,0.076179,-0.050437
93.44,0.018803,0.068683,-0.049879
93.46,0.0097072,0.058941,-0.049234
93.48,-0.00029453,0.048268,-0.048563
93.5,-0.0099247,0.037963,-0.047888
93.52,-0.018041,0.029293,-0.047334
93.54,-0.023756,0.02317,-0.046926
93.56,-0.026517,0.020226,-0.046743
93.58,-0.02614,0.020685,-0.046825
93.6,-0.022812,0.024304,-0.047116
93.62,-0.017069,0.030474,-0.047543
93.64,-0.0097448,0.038188,-0.047933
93.66,-0.0019065,0.046318,-0.048224
93.68,0.0052439,0.053423,-0.04818
93.7,0.010485,0.058293,-0.047807
93.72,0.012715,0.059753,-0.047038
93.74,0.011091,0.056882,-0.04579
93.76,0.0051691,0.049425,-0.044256
93.78,-0.005005,0.037484,-0.042489
93.8,-0.018845,0.021758,-0.040603
93.82,-0.03525,0.0034717,-0.038722
93.84,-0.052701,-0.015713,-0.036988
93.86,-0.069414,-0.033885,-0.035529
93.88,-0.083547,-0.049061,-0.034486
93.9,-0.093409,-0.059493,-0.033917
93.92,-0.097653,-0.063757,-0.033896
93.94,-0.095428,-0.060957,-0.034471
93.96,-0.086468,-0.050765,-0.035703
93.98,-0.071105,-0.033565,-0.03754
94,-0.050226,-0.010291,-0.039935
94.02,-0.025176,0.017408,-0.042585
94.04,0.0023753,0.047929,-0.045554
94.06,0.030583,0.079125,-0.048542
94.08,0.057574,0.10884,-0.051264
94.1,0.081591,0.13522,-0.053629
94.12,0.10112,0.15656,-0.055439
94.14,0.115,0.17164,-0.056637
94.16,0.1225,0.17973,-0.057228
94.18,0.12337,0.18059,-0.057222
94.2,0.11787,0.17454,-0.056669
94.22,0.10672,0.1624,-0.055674
94.24,0.091063,0.1454,-0.054337
94.26,0.072307,0.1251,-0.052792
94.28,0.05202,0.1031,-0.05108
94.3,0.031763,0.081105,-0.049342
94.32,0.012944,0.0605,-0.047557
94.34,-0.0032937,0.042621,-0.045915
94.36,-0.016139,0.028411,-0.04455
94.38,-0.025136,0.018356,-0.043492
94.4,-0.030155,0.012669,-0.042824
94.42,-0.031331,0.011246,-0.042577
94.44,-0.028997,0.013817,-0.042814
94.46,-0.023611,0.019826,-0.043437
94.48,-0.015723,0.028647,-0.04437
94.5,-0.0059514,0.03952,-0.045471
94.52,0.0050022,0.051633,-0.046631
94.54,0.016339,0.064006,-0.047667
94.56,0.027156,0.075638,-0.048482
94.58,0.036464,0.085448,-0.048984
94.6,0.043251,0.092301,-0.04905
94.62,0.046582,0.095337,-0.048755
94.64,0.04573,0.093794,-0.048064
94.66,0.040309,0.087334,-0.047026
94.68,0.030385,0.076087,-0.045702
94.7,0.016539,0.060726,-0.044187
94.72,-0.00015398,0.042453,-0.042607
94.74,-0.018222,0.022832,-0.041055
94.76,-0.035975,0.0037003,-0.039676
94.78,-0.051739,-0.013308,-0.038432
94.8,-0.06411,-0.026626,-0.037483
94.82,-0.072185,-0.035355,-0.03683
94.84,-0.075739,-0.039426,-0.036313
94.86,-0.075301,-0.039427,-0.035873
94.88,-0.072118,-0.036818,-0.0353
94.9,-0.068009,-0.033523,-0.034486
94.92,-0.065121,-0.031843,-0.033278
94.94,-0.065622,-0.034112,-0.031511
94.96,-0.071381,-0.04221,-0.029171
94.98,-0.083669,-0.057417,-0.026252
95,-0.10294,-0.080008,-0.022937
95.02,-0.12874,-0.10937,-0.01937
95.04,-0.15966,-0.1439,-0.01576
95.06,-0.19354,-0.18119,-0.012345
95.08,-0.22765,-0.2183,-0.0093478
95.1,-0.25903,-0.25201,-0.0070163
95.12,-0.28479,-0.27935,-0.0054334
95.14,-0.30242,-0.29752,-0.0049039
95.16,-0.31008,-0.30478,-0.0053041
95.18,-0.3067,-0.29992,-0.0067867
95.2,-0.29211,-0.2828,-0.0093097
95.22,-0.26695,-0.25411,-0.01285
95.24,-0.23262,-0.21534,-0.017272
95.26,-0.19102,-0.16864,-0.022381
95.28,-0.14445,-0.11652,-0.027932
95.3,-0.095335,-0.061501,-0.033834
95.32,-0.046063,-0.0063827,-0.03968
95.34,0.0011577,0.046371,-0.045213
95.36,0.044415,0.09467,-0.050255
95.38,0.082167,0.13676,-0.054597
95.4,0.11328,0.17146,-0.058172
95.42,0.13707,0.19799,-0.060917
95.44,0.15327,0.21609,-0.06282
95.46,0.16205,0.22608,-0.06403
95.48,0.164,0.22858,-0.064579
95.5,0.16006,0.22452,-0.06446
95.52,0.15152,0.21557,-0.064049
95.54,0.13986,0.20317,-0.063313
95.56,0.12671,0.18913,-0.062419
95.58,0.11371,0.1752,-0.061493
95.6,0.10234,0.163,-0.060655
95.62,0.09381,0.15379,-0.059977
95.64,0.088914,0.14851,-0.059597
95.66,0.087951,0.14731,-0.059354
95.68,0.090678,0.15008,-0.059406
95.7,0.096324,0.15575,-0.059431
95.72,0.10368,0.16325,-0.059575
95.74,0.11124,0.17079,-0.059555
95.76,0.11739,0.17667,-0.059276
95.78,0.12065,0.17931,-0.058657
95.8,0.11985,0.17749,-0.057646
95.82,0.11433,0.17065,-0.056319
95.84,0.10405,0.15872,-0.054675
95.86,0.089592,0.14238,-0.052792
95.88,0.072129,0.12307,-0.050939
95.9,0.05323,0.10237,-0.049144
95.92,0.034665,0.082207,-0.047542
95.94,0.018148,0.064342,-0.046194
95.96,0.0050992,0.050212,-0.045113
95.98,-0.0035417,0.040785,-0.044327
96,-0.0074316,0.036363,-0.043794
96.02,-0.0068405,0.036655,-0.043495
96.04,-0.0025769,0.040754,-0.043331
96.06,0.0041626,0.047429,-0.043266
96.08,0.01199,0.055317,-0.043327
96.1,0.019534,0.062897,-0.043363
96.12,0.025627,0.069006,-0.043379
96.14,0.029443,0.072724,-0.043281
96.16,0.030569,0.073631,-0.043062
96.18,0.029018,0.071699,-0.042681
96.2,0.025181,0.06744,-0.042259
96.22,0.019746,0.061455,-0.041709
96.24,0.013594,0.054833,-0.041239
96.26,0.0076998,0.048625,-0.040925
96.28,0.0030397,0.043945,-0.040905
96.3,0.00052027,0.041791,-0.041271
96.32,0.0009187,0.043119,-0.0422
96.34,0.0048355,0.048423,-0.043587
96.36,0.012652,0.058152,-0.0455
96.38,0.024488,0.072388,-0.047901
96.4,0.040165,0.090762,-0.050598
96.42,0.059174,0.1126,-0.053426
96.44,0.080661,0.13697,-0.056311
96.46,0.10344,0.16247,-0.059027
96.48,0.12604,0.1874,-0.061355
96.5,0.1468,0.21005,-0.063256
96.52,0.16396,0.22848,-0.064522
96.54,0.17587,0.24095,-0.065076
96.56,0.18112,0.24594,-0.064818
96.58,0.17872,0.24248,-0.063764
96.6,0.16826,0.23019,-0.061937
96.62,0.14996,0.20936,-0.059396
96.64,0.12477,0.18125,-0.056475
96.66,0.094248,0.14723,-0.052977
96.68,0.06047,0.10997,-0.049497
96.7,0.025821,0.071928,-0.046107
96.72,-0.0072585,0.035755,-0.043014
96.74,-0.036541,0.0038297,-0.04037
96.76,-0.060259,-0.022058,-0.038202
96.78,-0.077308,-0.04077,-0.036537
96.8,-0.087342,-0.05194,-0.035403
96.82,-0.09079,-0.056164,-0.034626
96.84,-0.088743,-0.054554,-0.034189
96.86,-0.082764,-0.048855,-0.033909
96.88,-0.074639,-0.040853,-0.033787
96.9,-0.066108,-0.032243,-0.033865
96.92,-0.058627,-0.024673,-0.033954
96.94,-0.053201,-0.019083,-0.034118
96.96,-0.050298,-0.016041,-0.034256
96.98,-0.049867,-0.015409,-0.034458
97,-0.051431,-0.016813,-0.034618
97.02,-0.054238,-0.019488,-0.03475
97.04,-0.057432,-0.022579,-0.034853
97.06,-0.060206,-0.025324,-0.034882
97.08,-0.061921,-0.026979,-0.034942
97.1,-0.062171,-0.027115,-0.035056
97.12,-0.060797,-0.025543,-0.035254
97.14,-0.057871,-0.022304,-0.035567
97.16,-0.053655,-0.017706,-0.035949
97.18,-0.04856,-0.012185,-0.036376
97.2,-0.04312,-0.0063771,-0.036743
97.22,-0.037966,-0.0010683,-0.036897
97.24,-0.033804,0.0029941,-0.036798
97.26,-0.031387,0.0048047,-0.036192
97.28,-0.031458,0.0036228,-0.035081
97.3,-0.034667,-0.0012367,-0.03343
97.32,-0.041468,-0.01018,-0.031287
97.34,-0.052008,-0.023223,-0.028785
97.36,-0.06604,-0.040012,-0.026028
97.38,-0.082869,-0.05968,-0.02319
97.4,-0.10137,-0.08091,-0.02046
97.42,-0.12006,-0.10192,-0.018147
97.44,-0.13726,-0.12104,-0.016218
97.46,-0.15125,-0.13632,-0.014932
97.48,-0.1605,-0.14614,-0.014357
97.5,-0.1638,-0.14923,-0.014574
97.52,-0.16044,-0.14478,-0.015664
97.54,-0.15026,-0.13268,-0.017574
97.56,-0.13361,-0.11333,-0.020278
97.58,-0.11135,-0.087722,-0.023627
97.6,-0.084735,-0.057256,-0.027479
97.62,-0.055287,-0.023656,-0.031632
97.64,-0.024691,0.01107,-0.035761
97.66,0.0053189,0.045022,-0.039703
97.68,0.033057,0.07628,-0.043223
97.7,0.056977,0.10306,-0.046079
97.72,0.075766,0.12392,-0.048157
97.74,0.088439,0.1379,-0.049457
97.76,0.094422,0.14441,-0.049992
97.78,0.09364,0.14341,-0.04977
97.8,0.086552,0.13568,-0.04913
97.82,0.074158,0.12207,-0.047907
97.84,0.057933,0.10445,-0.046522
97.86,0.039699,0.084788,-0.045089
97.88,0.021441,0.065168,-0.043727
97.9,0.005088,0.047592,-0.042504
97.92,-0.007712,0.033948,-0.04166
97.94,-0.015786,0.025286,-0.041072
97.96,-0.018573,0.022355,-0.040928
97.98,-0.01618,0.024876,-0.041056
98,-0.0093517,0.032159,-0.041511
98.02,0.00064378,0.042714,-0.042071
98.04,0.012186,0.054826,-0.04264
98.06,0.023513,0.066571,-0.043059
98.08,0.032938,0.076106,-0.043168
98.1,0.039049,0.081929,-0.04288
98.12,0.040863,0.082997,-0.042135
98.14,0.037931,0.078922,-0.040992
98.16,0.030388,0.069891,-0.039503
98.18,0.018935,0.056723,-0.037789
98.2,0.0047703,0.040835,-0.036065
98.22,-0.010529,0.024008,-0.034537
98.24,-0.02517,0.0081837,-0.033354
98.26,-0.037332,-0.0046503,-0.032682
98.28,-0.045369,-0.01277,-0.032598
98.3,-0.048004,-0.014829,-0.033175
98.32,-0.0445,-0.010128,-0.034372
98.34,-0.034766,0.0013241,-0.03609
98.36,-0.019404,0.018837,-0.038242
98.38,0.00033099,0.040914,-0.040583
98.4,0.02266,0.065805,-0.043145
98.42,0.045473,0.090991,-0.045518
98.44,0.066574,0.11427,-0.047692
98.46,0.083943,0.13334,-0.049394
98.48,0.095967,0.14649,-0.050527
98.5,0.10163,0.15264,-0.051008
98.52,0.10061,0.15141,-0.0508
98.54,0.093305,0.14325,-0.049948
98.56,0.080726,0.12929,-0.048562
98.58,0.064379,0.11117,-0.046794
98.6,0.046053,0.090895,-0.044842
98.62,0.027603,0.070497,-0.042894
98.64,0.010751,0.05189,-0.041139
98.66,-0.0030866,0.036639,-0.039726
98.68,-0.012914,0.025847,-0.038761
98.7,-0.01822,0.020056,-0.038276
98.72,-0.018985,0.019278,-0.038262
98.74,-0.015641,0.02301,-0.038652
98.76,-0.0089973,0.030338,-0.039336
98.78,-0.00013925,0.040071,-0.04021
98.8,0.0096839,0.050794,-0.04111
98.82,0.019179,0.061095,-0.041916
98.84,0.02713,0.069631,-0.042502
98.86,0.032501,0.075276,-0.042775
98.88,0.034543,0.07725,-0.042707
98.9,0.032859,0.075118,-0.04226
98.92,0.02745,0.068964,-0.041514
98.94,0.018725,0.059206,-0.040481
98.96,0.0074664,0.046725,-0.039259
98.98,-0.0052474,0.032862,-0.03811
99,-0.01815,0.018847,-0.036997
99.02,-0.029927,0.0061927,-0.03612
99.04,-0.039362,-0.003795,-0.035567
99.06,-0.045474,-0.010087,-0.035387
99.08,-0.04764,-0.012032,-0.035608
99.1,-0.045659,-0.0094662,-0.036192
99.12,-0.039776,-0.0027148,-0.037061
99.14,-0.030647,0.0074833,-0.03813
99.16,-0.019251,0.02004,-0.039292
99.18,-0.0067664,0.033697,-0.040464
99.2,0.0055815,0.047132,-0.04155
99.22,0.016666,0.059158,-0.042492
99.24,0.025592,0.068842,-0.04325
99.26,0.031793,0.075595,-0.043802
99.28,0.035083,0.079253,-0.044171
99.3,0.035653,0.080011,-0.044359
99.32,0.034024,0.078434,-0.044409
99.34,0.030963,0.075318,-0.044355
99.36,0.027361,0.071614,-0.044253
99.38,0.024115,0.068266,-0.044152
99.4,0.022002,0.066075,-0.044073
99.42,0.021584,0.065637,-0.044053
99.44,0.023125,0.067226,-0.044101
99.46,0.026561,0.070747,-0.044185
99.48,0.031497,0.07577,-0.044273
99.5,0.037243,0.081502,-0.044258
99.52,0.042887,0.086971,-0.044084
99.54,0.047386,0.091039,-0.043653
99.56,0.049687,0.092519,-0.042832
99.58,0.048838,0.090421,-0.041583
99.6,0.044103,0.083985,-0.039882
99.62,0.03506,0.072764,-0.037704
99.64,0.021665,0.05681,-0.035145
99.66,0.0042817,0.036575,-0.032294
99.68,-0.016328,0.01293,-0.029258
99.7,-0.03906,-0.012841,-0.02622
99.72,-0.062555,-0.03925,-0.023305
99.74,-0.085316,-0.064621,-0.020695
99.76,-0.10584,-0.087314,-0.018522
99.78,-0.12273,-0.10583,-0.016902
99.8,-0.13485,-0.1189,-0.015941
99.82,-0.14134,-0.12564,-0.015702
99.84,-0.14175,-0.12553,-0.016221
99.86,-0.13598,-0.11847,-0.01751
99.88,-0.12433,-0.10479,-0.019535
99.9,-0.10739,-0.085187,-0.022198
99.92,-0.086038,-0.060637,-0.025401
99.94,-0.061365,-0.03239,-0.028975
99.96,-0.034581,-0.0018014,-0.03278
99.98,-0.00697,0.029645,-0.036615
100,0.020182,0.060532,-0.04035
100.02,0.045647,0.089306,-0.043659
100.04,0.068317,0.11488,-0.046565
100.06,0.087263,0.13619,-0.048928
100.08,0.1018,0.15249,-0.050694
100.1,0.11151,0.16327,-0.051768
100.12,0.1163,0.16857,-0.052272
100.14,0.11639,0.16858,-0.052186
100.16,0.11231,0.16392,-0.051608
100.18,0.10482,0.15539,-0.050573
100.2,0.094818,0.14404,-0.049225
100.22,0.083293,0.13092,-0.047628
100.24,0.07116,0.11705,-0.045887
100.26,0.05919,0.10327,-0.044078
100.28,0.047929,0.090137,-0.042208
100.3,0.037662,0.07805,-0.040388
100.32,0.02842,0.067023,-0.038603
100.34,0.020024,0.056928,-0.036904
100.36,0.012169,0.047452,-0.035283
100.38,0.0045173,0.038259,-0.033742
100.4,-0.0032,0.029115,-0.032315
100.42,-0.011107,0.019915,-0.031022
100.44,-0.019134,0.010764,-0.029898
100.46,-0.027013,0.0019952,-0.029009
100.48,-0.034315,-0.0059594,-0.028356
100.5,-0.040517,-0.012517,-0.028
100.52,-0.045093,-0.017214,-0.027878
100.54,-0.047609,-0.019472,-0.028138
100.56,-0.047802,-0.019205,-0.028598
100.58,-0.045629,-0.016374,-0.029255
100.6,-0.041283,-0.011229,-0.030054
100.62,-0.03517,-0.0042754,-0.030895
100.64,-0.027862,0.0039103,-0.031772
100.66,-0.02002,0.012547,-0.032568
100.68,-0.012332,0.02089,-0.033221
100.7,-0.005436,0.028258,-0.033694
100.72,0.00011633,0.034036,-0.033919
100.74,0.0038914,0.037773,-0.033882
100.76,0.0055792,0.039112,-0.033533
100.78,0.0049894,0.037827,-0.032838
100.8,0.0020449,0.033859,-0.031814
100.82,-0.0032189,0.027254,-0.030473
100.84,-0.010647,0.01823,-0.028877
100.86,-0.019948,0.0071733,-0.027122
100.88,-0.030681,-0.0053913,-0.02529
100.9,-0.042245,-0.018731,-0.023514
100.92,-0.053895,-0.03198,-0.021915
100.94,-0.064784,-0.044139,-0.020645
100.96,-0.074036,-0.054287,-0.019749
100.98,-0.080842,-0.061563,-0.019278
101,-0.084565,-0.065308,-0.019257
101.02,-0.084849,-0.065218,-0.019632
101.04,-0.081683,-0.061408,-0.020275
101.06,-0.075433,-0.054137,-0.021296
101.08,-0.066816,-0.044422,-0.022393
101.1,-0.056813,-0.033236,-0.023577
101.12,-0.046545,-0.021848,-0.024698
101.14,-0.037113,-0.011363,-0.02575
101.16,-0.02944,-0.0027606,-0.026679
101.18,-0.024139,0.0033383,-0.027477
101.2,-0.021421,0.0067711,-0.028192
101.22,-0.02107,0.0077095,-0.028779
101.24,-0.022473,0.0068949,-0.029368
101.26,-0.024718,0.0052968,-0.030015
101.28,-0.026726,0.0040712,-0.030797
101.3,-0.027407,0.0043826,-0.03179
101.32,-0.025818,0.0071948,-0.033013
101.34,-0.021293,0.013228,-0.034521
101.36,-0.013538,0.022736,-0.036274
101.38,-0.002673,0.035535,-0.038208
101.4,0.010775,0.051068,-0.040293
101.42,0.025934,0.068202,-0.042268
101.44,0.041684,0.085831,-0.044147
101.46,0.056785,0.10255,-0.045767
101.48,0.070025,0.11705,-0.047024
101.5,0.080358,0.12823,-0.047875
101.52,0.087029,0.13531,-0.048285
101.54,0.089673,0.13793,-0.048259
101.56,0.088363,0.13638,-0.048016
101.58,0.08361,0.13097,-0.047357
101.6,0.076308,0.12299,-0.046682
101.62,0.067626,0.11359,-0.045964
101.64,0.058859,0.1042,-0.045343
101.66,0.051251,0.096142,-0.044891
101.68,0.045817,0.090453,-0.044636
101.7,0.043188,0.087745,-0.044557
101.72,0.043497,0.088157,-0.044659
101.74,0.04634,0.091022,-0.044682
101.76,0.050802,0.095455,-0.044653
101.78,0.055576,0.099933,-0.044357
101.8,0.059132,0.10278,-0.043652
101.82,0.059937,0.10238,-0.042447
101.84,0.056685,0.097338,-0.040654
101.86,0.048504,0.086781,-0.038277
101.88,0.03511,0.070533,-0.035424
101.9,0.016878,0.048996,-0.032118
101.92,-0.0051704,0.023469,-0.028639
101.94,-0.029472,-0.0043114,-0.025161
101.96,-0.054104,-0.032173,-0.021931
101.98,-0.077002,-0.057828,-0.019174
102,-0.096206,-0.079119,-0.017087
102.02,-0.11007,-0.094301,-0.015772
102.04,-0.11744,-0.10202,-0.01542
102.06,-0.11775,-0.10182,-0.01593
102.08,-0.11102,-0.093773,-0.017248
102.1,-0.097849,-0.078349,-0.0195
102.12,-0.079272,-0.056976,-0.022296
102.14,-0.056635,-0.030995,-0.025639
102.16,-0.03144,-0.0021276,-0.029312
102.18,-0.0052082,0.027915,-0.033123
102.2,0.020634,0.057535,-0.036901
102.22,0.044828,0.085276,-0.040448
102.24,0.06633,0.10994,-0.043605
102.26,0.084326,0.13054,-0.046209
102.28,0.098232,0.14643,-0.048195
102.3,0.10769,0.15714,-0.049452
102.32,0.11257,0.1626,-0.050033
102.34,0.11295,0.16289,-0.049943
102.36,0.10914,0.15842,-0.049282
102.38,0.10166,0.14981,-0.048151
102.4,0.091207,0.13789,-0.04668
102.42,0.078639,0.12367,-0.04503
102.44,0.064873,0.10811,-0.043237
102.46,0.050821,0.092346,-0.041525
102.48,0.037286,0.076963,-0.039677
102.5,0.024881,0.062873,-0.037992
102.52,0.013955,0.050295,-0.036339
102.54,0.0045638,0.039273,-0.03471
102.56,-0.0035221,0.02954,-0.033062
102.58,-0.010761,0.020623,-0.031384
102.6,-0.017748,0.011839,-0.029587
102.62,-0.025097,0.0026506,-0.027747
102.64,-0.033315,-0.0075477,-0.025767
102.66,-0.042693,-0.018923,-0.02377
102.68,-0.053224,-0.031483,-0.021741
102.7,-0.064573,-0.044829,-0.019744
102.72,-0.076093,-0.058132,-0.017961
102.74,-0.086896,-0.070475,-0.016421
102.76,-0.095963,-0.080692,-0.015271
102.78,-0.10228,-0.087688,-0.014596
102.8,-0.105,-0.090498,-0.014498
102.82,-0.10351,-0.088598,-0.014916
102.84,-0.097616,-0.081575,-0.016041
102.86,-0.087495,-0.069862,-0.017633
102.88,-0.073743,-0.05407,-0.019673
102.9,-0.05729,-0.035294,-0.021996
102.92,-0.0393,-0.014753,-0.024547
102.94,-0.021033,0.0060653,-0.027098
102.96,-0.0037055,0.02586,-0.029565
102.98,0.01164,0.043461,-0.031822
103,0.02424,0.058037,-0.033797
103.02,0.033674,0.069128,-0.035454
103.04,0.039884,0.076666,-0.036782
103.06,0.043147,0.080976,-0.037829
103.08,0.044019,0.082592,-0.038574
103.1,0.043241,0.082343,-0.039102
103.12,0.041648,0.08114,-0.039492
103.14,0.040056,0.07988,-0.039824
103.16,0.039178,0.079337,-0.040158
103.18,0.039539,0.080077,-0.040538
103.2,0.041422,0.082403,-0.04098
103.22,0.044834,0.086317,-0.041483
103.24,0.049498,0.091511,-0.042013
103.26,0.05488,0.097367,-0.042487
103.28,0.060237,0.10299,-0.042755
103.3,0.0647,0.10748,-0.042782
103.32,0.067382,0.10983,-0.042444
103.34,0.067493,0.1092,-0.041702
103.36,0.064469,0.10504,-0.040572
103.38,0.058074,0.097135,-0.039061
103.4,0.048473,0.085721,-0.037248
103.42,0.036254,0.071576,-0.035322
103.44,0.022385,0.05578,-0.033395
103.46,0.0081133,0.039756,-0.031643
103.48,-0.0051859,0.024993,-0.030179
103.5,-0.016197,0.012895,-0.029093
103.52,-0.023849,0.0045681,-0.028417
103.54,-0.027472,0.00068525,-0.028157
103.56,-0.026902,0.0013778,-0.028279
103.58,-0.022505,0.006161,-0.028666
103.6,-0.015135,0.014116,-0.029251
103.62,-0.0060045,0.023865,-0.02987
103.64,0.0034836,0.033934,-0.03045
103.66,0.011927,0.042851,-0.030924
103.68,0.018111,0.04928,-0.03117
103.7,0.021151,0.052271,-0.03112
103.72,0.020593,0.05133,-0.030737
103.74,0.016436,0.046439,-0.030004
103.76,0.009105,0.038083,-0.028978
103.78,-0.00062478,0.02711,-0.027735
103.8,-0.01174,0.01463,-0.02637
103.82,-0.02311,0.0019051,-0.025015
103.84,-0.033611,-0.0098177,-0.023793
103.86,-0.042237,-0.019411,-0.022826
103.88,-0.048191,-0.025971,-0.02222
103.9,-0.050959,-0.028961,-0.021998
103.92,-0.050356,-0.028238,-0.022119
103.94,-0.046555,-0.024004,-0.022551
103.96,-0.040076,-0.016932,-0.023145
103.98,-0.031759,-0.0079534,-0.023805
104,-0.022686,0.0016628,-0.024349
104.02,-0.014088,0.010554,-0.024643
104.04,-0.0072168,0.017345,-0.024561
104.06,-0.0032019,0.020828,-0.02403
104.08,-0.0029184,0.020101,-0.023019
104.1,-0.0068715,0.014677,-0.021549
104.12,-0.015123,0.0045378,-0.019661
104.14,-0.02727,-0.009826,-0.017444
104.16,-0.042483,-0.027505,-0.014978
104.18,-0.059595,-0.047112,-0.012483
104.2,-0.07723,-0.067204,-0.010026
104.22,-0.093958,-0.086153,-0.0078047
104.24,-0.10844,-0.10242,-0.0060233
104.26,-0.11956,-0.11486,-0.0046978
104.28,-0.12651,-0.12251,-0.0040007
104.3,-0.12886,-0.1249,-0.0039614
104.32,-0.12654,-0.12192,-0.0046209
104.34,-0.11983,-0.11394,-0.0058822
104.36,-0.10926,-0.10153,-0.0077252
104.38,-0.095603,-0.085589,-0.010014
104.4,-0.079751,-0.067118,-0.012634
104.42,-0.062652,-0.047241,-0.015411
104.44,-0.045241,-0.026959,-0.018283
104.46,-0.028389,-0.0073465,-0.021042
104.48,-0.012844,0.010844,-0.023688
104.5,0.00080511,0.026901,-0.026096
104.52,0.012159,0.040322,-0.028163
104.54,0.021029,0.050994,-0.029965
104.56,0.027439,0.058882,-0.031443
104.58,0.031612,0.06422,-0.032608
104.6,0.033936,0.067442,-0.033506
104.62,0.034915,0.069082,-0.034167
104.64,0.035107,0.06976,-0.034652
104.66,0.035055,0.07006,-0.035005
104.68,0.035225,0.070574,-0.03535
104.7,0.035951,0.071505,-0.035554
104.72,0.03741,0.07319,-0.03578
104.74,0.039612,0.075646,-0.036034
104.76,0.042422,0.078737,-0.036315
104.78,0.045601,0.08222,-0.036619
104.8,0.048862,0.085798,-0.036936
104.82,0.051933,0.089191,-0.037258
104.84,0.054615,0.092234,-0.037618
104.86,0.056823,0.09486,-0.038037
104.88,0.058601,0.097132,-0.038531
104.9,0.060118,0.099243,-0.039125
104.92,0.061634,0.10147,-0.039841
104.94,0.063439,0.10411,-0.040674
104.96,0.065792,0.10741,-0.041619
104.98,0.06885,0.11147,-0.042621
105,0.072613,0.1162,-0.04359
105.02,0.076893,0.12141,-0.044516
105.04,0.081311,0.12645,-0.045143
105.06,0.08533,0.13087,-0.045544
105.08,0.088319,0.13389,-0.045571
105.1,0.089632,0.13488,-0.04525
105.12,0.088703,0.13317,-0.044468
105.14,0.085134,0.12842,-0.04329
105.16,0.07876,0.12051,-0.041748
105.18,0.06969,0.1096,-0.039906
105.2,0.058304,0.096142,-0.037837
105.22,0.045221,0.080819,-0.035598
105.24,0.031229,0.064556,-0.033327
105.26,0.0172,0.048314,-0.031114
105.28,0.0039929,0.033049,-0.029056
105.3,-0.007641,0.019596,-0.027237
105.32,-0.017134,0.0085886,-0.025723
105.34,-0.024157,0.00038799,-0.024545
105.36,-0.028645,-0.0049713,-0.023674
105.38,-0.030792,-0.0076927,-0.023099
105.4,-0.031021,-0.0082798,-0.022742
105.42,-0.029933,-0.0074191,-0.022514
105.44,-0.028232,-0.0059294,-0.022302
105.46,-0.026645,-0.0046306,-0.022015
105.48,-0.025847,-0.0042672,-0.02158
105.5,-0.026374,-0.0054109,-0.020963
105.52,-0.028565,-0.0084111,-0.020154
105.54,-0.032516,-0.013313,-0.019202
105.56,-0.03806,-0.019867,-0.018192
105.58,-0.044774,-0.027596,-0.017177
105.6,-0.052015,-0.035699,-0.016316
105.62,-0.058985,-0.043315,-0.01567
105.64,-0.064809,-0.049446,-0.015363
105.66,-0.068628,-0.053154,-0.015474
105.68,-0.069692,-0.053636,-0.016056
105.7,-0.067444,-0.050286,-0.017158
105.72,-0.061582,-0.042852,-0.018731
105.74,-0.052098,-0.031251,-0.020846
105.76,-0.039283,-0.015954,-0.023329
105.78,-0.023713,0.0023817,-0.026095
105.8,-0.0062007,0.02283,-0.029031
105.82,0.012275,0.044237,-0.031961
105.84,0.030645,0.065397,-0.034751
105.86,0.047838,0.08505,-0.037211
105.88,0.062866,0.10209,-0.039228
105.9,0.074902,0.11559,-0.040693
105.92,0.083344,0.12488,-0.041539
105.94,0.087857,0.12965,-0.041797
105.96,0.088394,0.12987,-0.041477
105.98,0.085185,0.12573,-0.040545
106,0.078706,0.11796,-0.039255
106.02,0.069616,0.10721,-0.037591
106.04,0.058684,0.094374,-0.03569
106.06,0.046696,0.080319,-0.033622
106.08,0.034377,0.065866,-0.03149
106.1,0.022311,0.051574,-0.029263
106.12,0.010895,0.038016,-0.02712
106.14,0.00032039,0.025217,-0.024897
106.16,-0.0094199,0.013365,-0.022785
106.18,-0.018484,0.0022349,-0.020719
106.2,-0.027121,-0.008411,-0.01871
106.22,-0.035588,-0.018788,-0.0168
106.24,-0.04408,-0.029116,-0.014964
106.26,-0.052666,-0.039407,-0.013259
106.28,-0.061244,-0.049511,-0.011732
106.3,-0.069533,-0.059151,-0.010382
106.32,-0.077092,-0.067733,-0.0093583
106.34,-0.083357,-0.074724,-0.0086331
106.36,-0.087713,-0.079317,-0.0083965
106.38,-0.089565,-0.080936,-0.0086295
106.4,-0.088413,-0.07901,-0.009403
106.42,-0.083924,-0.073186,-0.010738
106.44,-0.075979,-0.063365,-0.012614
106.46,-0.064709,-0.049744,-0.014965
106.48,-0.0505,-0.032801,-0.017699
106.5,-0.033974,-0.013319,-0.020656
106.52,-0.015949,0.0077623,-0.023712
106.54,0.0026197,0.029318,-0.026698
106.56,0.020716,0.050198,-0.029482
106.58,0.037338,0.06926,-0.031921
106.6,0.051585,0.085462,-0.033877
106.62,0.062722,0.098016,-0.035294
106.64,0.070242,0.10636,-0.036118
106.66,0.073905,0.11028,-0.036372
106.68,0.073745,0.10979,-0.036046
106.7,0.070066,0.10524,-0.035174
106.72,0.063398,0.097304,-0.033906
106.74,0.054446,0.086737,-0.03229
106.76,0.044017,0.074526,-0.030509
106.78,0.032938,0.061525,-0.028588
106.8,0.021978,0.048667,-0.026689
106.82,0.011784,0.036699,-0.024916
106.84,0.0028242,0.026156,-0.023332
106.86,-0.0046333,0.01733,-0.021963
106.88,-0.010527,0.0103,-0.020826
106.9,-0.014971,0.0049403,-0.019912
106.92,-0.018216,0.00096728,-0.019183
106.94,-0.020576,-0.0019643,-0.018612
106.96,-0.022373,-0.004213,-0.01816
106.98,-0.023867,-0.0060412,-0.017826
107,-0.025217,-0.00763,-0.017587
107.02,-0.026458,-0.0089976,-0.01746
107.04,-0.027504,-0.010069,-0.017436
107.06,-0.028186,-0.010644,-0.017541
107.08,-0.028294,-0.01053,-0.017764
107.1,-0.027639,-0.0095375,-0.018102
107.12,-0.026109,-0.0075813,-0.018528
107.14,-0.023705,-0.0046743,-0.019031
107.16,-0.020558,-0.001012,-0.019546
107.18,-0.01692,0.0031479,-0.020068
107.2,-0.01313,0.0074186,-0.020548
107.22,-0.0095605,0.011404,-0.020964
107.24,-0.006563,0.014741,-0.021304
107.26,-0.0044113,0.017142,-0.021553
107.28,-0.0032648,0.018446,-0.021711
107.3,-0.0031506,0.018625,-0.021776
107.32,-0.0039666,0.017779,-0.021746
107.34,-0.0055044,0.016139,-0.021644
107.36,-0.0074833,0.014008,-0.021491
107.38,-0.0095886,0.011722,-0.021311
107.4,-0.011507,0.0096393,-0.021146
107.42,-0.012954,0.0080822,-0.021036
107.44,-0.013692,0.0073329,-0.021025
107.46,-0.013545,0.0075999,-0.021145
107.48,-0.012401,0.0090198,-0.021421
107.5,-0.010223,0.011635,-0.021858
107.52,-0.0070533,0.015365,-0.022418
107.54,-0.0030258,0.020045,-0.023071
107.56,0.0016314,0.025383,-0.023751
107.58,0.0065954,0.031034,-0.024439
107.6,0.011462,0.036417,-0.024955
107.62,0.015775,0.041114,-0.02534
107.64,0.019063,0.044556,-0.025493
107.66,0.0209,0.046311,-0.025411
107.68,0.020954,0.045995,-0.025041
107.7,0.01904,0.043504,-0.024464
107.72,0.015153,0.038726,-0.023573
107.74,0.0094832,0.032016,-0.022533
107.76,0.0024024,0.023758,-0.021356
107.78,-0.0055718,0.014527,-0.020099
107.8,-0.01383,0.0049943,-0.018824
107.82,-0.021734,-0.0040851,-0.017649
107.84,-0.028687,-0.012067,-0.01662
107.86,-0.034186,-0.018374,-0.015812
107.88,-0.037872,-0.022595,-0.015276
107.9,-0.039549,-0.024518,-0.01503
107.92,-0.039193,-0.024101,-0.015092
107.94,-0.03694,-0.021514,-0.015426
107.96,-0.033051,-0.017033,-0.016018
107.98,-0.027876,-0.011063,-0.016814
108,-0.021805,-0.0040434,-0.017762
108.02,-0.015218,0.0036057,-0.018824
108.04,-0.0084425,0.011533,-0.019975
108.06,-0.0017163,0.019476,-0.021192
108.08,0.004828,0.027292,-0.022464
108.1,0.011165,0.034962,-0.023797
108.12,0.017352,0.042505,-0.025153
108.14,0.023493,0.05003,-0.026537
108.16,0.029678,0.057591,-0.027913
108.18,0.035929,0.065132,-0.029203
108.2,0.042141,0.072523,-0.030381
108.22,0.048055,0.079289,-0.031234
108.24,0.053245,0.085051,-0.031806
108.26,0.057151,0.089095,-0.031944
108.28,0.05914,0.090784,-0.031644
108.3,0.058594,0.089362,-0.030768
108.32,0.055014,0.084448,-0.029434
108.34,0.048115,0.075627,-0.027512
108.36,0.037908,0.063098,-0.025189
108.38,0.024746,0.047319,-0.022574
108.4,0.0093168,0.029088,-0.019772
108.42,-0.0073958,0.0095737,-0.01697
108.44,-0.024205,-0.0098658,-0.014339
108.46,-0.039835,-0.02776,-0.012076
108.48,-0.053055,-0.042709,-0.010346
108.5,-0.062802,-0.053514,-0.0092877
108.52,-0.068292,-0.059303,-0.0089887
108.54,-0.069096,-0.059641,-0.0094545
108.56,-0.065178,-0.054519,-0.01066
108.58,-0.056894,-0.044383,-0.012511
108.6,-0.044952,-0.030075,-0.014876
108.62,-0.030336,-0.012773,-0.017563
108.64,-0.014216,0.0061601,-0.020376
108.66,0.0021699,0.025288,-0.023118
108.68,0.017623,0.043249,-0.025626
108.7,0.031097,0.058862,-0.027765
108.72,0.041789,0.071238,-0.029449
108.74,0.049203,0.079845,-0.030642
108.76,0.053184,0.084493,-0.031309
108.78,0.053917,0.085447,-0.03153
108.8,0.05188,0.083243,-0.031363
108.82,0.047773,0.07868,-0.030908
108.84,0.042414,0.072654,-0.03024
108.86,0.036633,0.066132,-0.029499
108.88,0.031162,0.059772,-0.02861
108.9,0.026544,0.054314,-0.027769
108.92,0.023083,0.050085,-0.027001
108.94,0.020821,0.047119,-0.026298
108.96,0.019564,0.045234,-0.02567
108.98,0.018946,0.044018,-0.025072
109,0.018508,0.043006,-0.024498
109.02,0.017796,0.041702,-0.023906
109.04,0.016446,0.039751,-0.023305
109.06,0.014254,0.036909,-0.022655
109.08,0.011209,0.033202,-0.021993
109.1,0.0074953,0.028827,-0.021331
109.12,0.00346,0.024184,-0.020724
109.14,-0.00044623,0.019783,-0.02023
109.16,-0.0037415,0.016156,-0.019897
109.18,-0.0059882,0.013776,-0.019764
109.2,-0.0068588,0.012986,-0.019845
109.22,-0.0061841,0.013962,-0.020146
109.24,-0.003977,0.016658,-0.020635
109.26,-0.00043133,0.020834,-0.021265
109.28,0.004102,0.026087,-0.021985
109.3,0.0091568,0.031842,-0.022685
109.32,0.014205,0.037526,-0.023321
109.34,0.018713,0.042532,-0.023819
109.36,0.022202,0.046327,-0.024125
109.38,0.024291,0.048513,-0.024222
109.4,0.024738,0.048808,-0.02407
109.42,0.023462,0.04716,-0.023698
109.44,0.020548,0.043657,-0.02311
109.46,0.016235,0.038563,-0.022328
109.48,0.010897,0.032343,-0.021446
109.5,0.0049904,0.025494,-0.020504
109.52,-0.00098496,0.018569,-0.019554
109.54,-0.0065486,0.012115,-0.018664
109.56,-0.011292,0.0065794,-0.017872
109.58,-0.014927,0.0022746,-0.017202
109.6,-0.017319,-0.00065727,-0.016662
109.62,-0.018503,-0.0022693,-0.016234
109.64,-0.018676,-0.0027997,-0.015876
109.66,-0.018172,-0.0026259,-0.015546
109.68,-0.017413,-0.002223,-0.01519
109.7,-0.01685,-0.0020865,-0.014764
109.72,-0.016901,-0.0026776,-0.014223
109.74,-0.017887,-0.0043325,-0.013555
109.76,-0.019989,-0.0072248,-0.012765
109.78,-0.023219,-0.011346,-0.011873
109.8,-0.027414,-0.016483,-0.010931
109.82,-0.032262,-0.022265,-0.0099972
109.84,-0.037336,-0.028211,-0.0091251
109.86,-0.042158,-0.033778,-0.0083794
109.88,-0.046253,-0.038442,-0.0078117
109.9,-0.049215,-0.041762,-0.0074536
109.92,-0.05075,-0.043393,-0.007357
109.94,-0.050707,-0.043201,-0.0075061
109.96,-0.049087,-0.041208,-0.0078781
109.98,-0.046032,-0.037554,-0.0084779
110,-0.041798,-0.032519,-0.0092798
110.02,-0.036712,-0.026525,-0.010188
110.04,-0.031127,-0.019903,-0.011224
110.06,-0.025379,-0.013074,-0.012305
110.08,-0.01975,-0.0063731,-0.013377
110.1,-0.014447,-2.6109e-05,-0.014421
110.12,-0.0095862,0.0058265,-0.015413
110.14,-0.005199,0.011128,-0.016327
110.16,-0.0012478,0.015928,-0.017176
110.18,0.0023506,0.020289,-0.017938
110.2,0.0056951,0.024314,-0.018619
110.22,0.0088697,0.028095,-0.019226
110.24,0.011915,0.03166,-0.019744
110.26,0.014809,0.034969,-0.02016
110.28,0.017451,0.037897,-0.020446
110.3,0.019666,0.040234,-0.020568
110.32,0.021218,0.041699,-0.020481
110.34,0.021833,0.042001,-0.020168
110.36,0.021238,0.040844,-0.019606
110.38,0.019203,0.037975,-0.018772
110.4,0.015585,0.033285,-0.0177
110.42,0.010368,0.026774,-0.016406
110.44,0.0036894,0.018631,-0.014941
110.46,-0.0041485,0.009267,-0.013416
110.48,-0.012689,-0.00078024,-0.011909
110.5,-0.021352,-0.010836,-0.010515
110.52,-0.029481,-0.02017,-0.0093106
110.54,-0.036407,-0.027958,-0.0084487
110.56,-0.041514,-0.033569,-0.007945
110.58,-0.044304,-0.036413,-0.0078913
110.6,-0.044447,-0.036164,-0.0082827
110.62,-0.041815,-0.032686,-0.0091294
110.64,-0.036499,-0.026087,-0.010412
110.66,-0.028792,-0.016765,-0.012026
110.68,-0.019167,-0.0052555,-0.013911
110.7,-0.0082291,0.0077069,-0.015936
110.72,0.0033381,0.021358,-0.01802
110.74,0.01483,0.034851,-0.020021
110.76,0.025576,0.047415,-0.021839
110.78,0.034991,0.058407,-0.023416
110.8,0.042611,0.067288,-0.024677
110.82,0.048128,0.073701,-0.025573
110.84,0.051404,0.077516,-0.026112
110.86,0.052474,0.078784,-0.02631
110.88,0.051535,0.077742,-0.026207
110.9,0.048925,0.074782,-0.025857
110.92,0.045079,0.070415,-0.025336
110.94,0.040486,0.065191,-0.024705
110.96,0.035634,0.059593,-0.02396
110.98,0.03095,0.054189,-0.023238
111,0.02676,0.049272,-0.022512
111.02,0.023246,0.045076,-0.02183
111.04,0.020438,0.041601,-0.021162
111.06,0.01822,0.038732,-0.020512
111.08,0.016359,0.036208,-0.019849
111.1,0.014559,0.03371,-0.019151
111.12,0.012518,0.030931,-0.018413
111.14,0.0099901,0.027618,-0.017628
111.16,0.0068327,0.023628,-0.016796
111.18,0.0030401,0.018981,-0.015941
111.2,-0.0012522,0.013849,-0.015101
111.22,-0.0057867,0.0085098,-0.014297
111.24,-0.010226,0.0033711,-0.013597
111.26,-0.014206,-0.001167,-0.013039
111.28,-0.0174,-0.0047741,-0.012626
111.3,-0.019562,-0.007161,-0.012401
111.32,-0.020572,-0.0082185,-0.012354
111.34,-0.020445,-0.0079937,-0.012451
111.36,-0.019322,-0.0066585,-0.012664
111.38,-0.017448,-0.0044834,-0.012965
111.4,-0.015126,-0.0018184,-0.013307
111.42,-0.012672,0.00097649,-0.013649
111.44,-0.010373,0.0035911,-0.013964
111.46,-0.0084462,0.0057723,-0.014219
111.48,-0.0070218,0.0073998,-0.014422
111.5,-0.0061298,0.008431,-0.014561
111.52,-0.0057061,0.0089646,-0.014671
111.54,-0.0056072,0.009154,-0.014761
111.56,-0.0056323,0.0092365,-0.014869
111.58,-0.0055509,0.00948,-0.015031
111.6,-0.0051307,0.010138,-0.015268
111.62,-0.0041665,0.011473,-0.01564
111.64,-0.0025061,0.013615,-0.016122
111.66,-7.2423e-05,0.016655,-0.016727
111.68,0.0031202,0.020549,-0.017429
111.7,0.0069591,0.025169,-0.01821
111.72,0.011237,0.030226,-0.018989
111.74,0.015667,0.035413,-0.019747
111.76,0.019912,0.040326,-0.020414
111.78,0.023623,0.044559,-0.020936
111.8,0.026485,0.047768,-0.021283
111.82,0.028261,0.049695,-0.021434
111.84,0.028827,0.050221,-0.021395
111.86,0.0282,0.049396,-0.021196
111.88,0.026543,0.047419,-0.020876
111.9,0.024145,0.044627,-0.020483
111.92,0.021386,0.041457,-0.020071
111.94,0.018687,0.038393,-0.019706
111.96,0.01645,0.035878,-0.019428
111.98,0.014997,0.034268,-0.019271
112,0.014525,0.033735,-0.01921
112.02,0.015075,0.034333,-0.019258
112.04,0.016521,0.035899,-0.019378
112.06,0.018592,0.038111,-0.019519
112.08,0.020906,0.040538,-0.019632
112.1,0.023021,0.042683,-0.019662
112.12,0.024501,0.044061,-0.01956
112.14,0.024972,0.044251,-0.019279
112.16,0.024175,0.042969,-0.018794
112.18,0.021995,0.040133,-0.018138
112.2,0.018475,0.03576,-0.017285
112.22,0.013803,0.030094,-0.01629
112.24,0.0082794,0.023467,-0.015187
112.26,0.0022657,0.01627,-0.014004
112.28,-0.003869,0.0089231,-0.012792
112.3,-0.0098067,0.0017832,-0.01159
112.32,-0.015325,-0.0049215,-0.010404
112.34,-0.020327,-0.011081,-0.0092465
112.36,-0.024842,-0.016752,-0.0080895
112.38,-0.029006,-0.022046,-0.0069598
112.4,-0.033021,-0.027196,-0.0058258
112.42,-0.037099,-0.032388,-0.0047109
112.44,-0.041395,-0.037784,-0.0036113
112.46,-0.045958,-0.043406,-0.0025522
112.48,-0.050692,-0.049099,-0.001593
112.5,-0.055346,-0.054607,-0.00073972
112.52,-0.059531,-0.059351,-0.00017985
112.54,-0.062765,-0.062887,0.00012203
112.56,-0.064542,-0.064613,7.0673e-05
112.58,-0.064407,-0.064044,-0.00036228
112.6,-0.062027,-0.060827,-0.0012
112.62,-0.057254,-0.054823,-0.0024311
112.64,-0.050155,-0.046142,-0.0040129
112.66,-0.041016,-0.035125,-0.0058916
112.68,-0.030319,-0.022345,-0.0079742
112.7,-0.018684,-0.0085336,-0.010151
112.72,-0.0068078,0.0055207,-0.012329
112.74,0.0046159,0.018997,-0.014381
112.76,0.014961,0.031183,-0.016223
112.78,0.023725,0.041496,-0.017771
112.8,0.03057,0.049561,-0.018991
112.82,0.035331,0.055171,-0.01984
112.84,0.038016,0.058327,-0.020311
112.86,0.038786,0.05924,-0.020454
112.88,0.037917,0.058207,-0.02029
112.9,0.035766,0.055646,-0.01988
112.92,0.032724,0.052017,-0.019293
112.94,0.029181,0.047787,-0.018606
112.96,0.025484,0.043284,-0.0178
112.98,0.021911,0.038926,-0.017014
113,0.01865,0.03487,-0.01622
113.02,0.015785,0.031275,-0.01549
113.04,0.013302,0.028024,-0.014722
113.06,0.011097,0.025125,-0.014028
113.08,0.0090072,0.022338,-0.013331
113.1,0.0068394,0.019477,-0.012638
113.12,0.0044124,0.016338,-0.011926
113.14,0.0015934,0.012801,-0.011208
113.16,-0.0016701,0.0087992,-0.010469
113.18,-0.0053325,0.00441,-0.0097425
113.2,-0.0092478,-0.00020909,-0.0090387
113.22,-0.013185,-0.0047818,-0.0084029
113.24,-0.016858,-0.0089905,-0.0078678
113.26,-0.019972,-0.012529,-0.0074428
113.28,-0.022264,-0.015099,-0.0071657
113.3,-0.023551,-0.016506,-0.0070448
113.32,-0.023758,-0.016701,-0.0070569
113.34,-0.022936,-0.015747,-0.0071886
113.36,-0.021258,-0.013847,-0.0074113
113.38,-0.018999,-0.011326,-0.0076727
113.4,-0.016496,-0.0085717,-0.0079247
113.42,-0.014108,-0.0059768,-0.0081312
113.44,-0.012162,-0.0039142,-0.0082476
113.46,-0.010913,-0.0026505,-0.0082625
113.48,-0.010511,-0.0023292,-0.0081819
113.5,-0.010981,-0.0029865,-0.007994
113.52,-0.012218,-0.0044662,-0.0077521
113.54,-0.014008,-0.006526,-0.0074817
113.56,-0.016045,-0.008807,-0.0072383
113.58,-0.017979,-0.010922,-0.0070563
113.6,-0.019449,-0.012442,-0.0070068
113.62,-0.020136,-0.013054,-0.0070827
113.64,-0.019796,-0.012468,-0.0073284
113.66,-0.018292,-0.010536,-0.0077566
113.68,-0.015612,-0.0072741,-0.0083382
113.7,-0.011871,-0.0028105,-0.0090606
113.72,-0.0072986,0.002581,-0.0098796
113.74,-0.0022119,0.0085273,-0.010739
113.76,0.0030229,0.014649,-0.011626
113.78,0.0080356,0.020466,-0.01243
113.8,0.012498,0.025665,-0.013167
113.82,0.016163,0.029986,-0.013823
113.84,0.018893,0.033214,-0.014322
113.86,0.020673,0.035411,-0.014738
113.88,0.021606,0.036658,-0.015052
113.9,0.021883,0.03718,-0.015297
113.92,0.021756,0.037256,-0.015501
113.94,0.021481,0.037164,-0.015682
113.96,0.021284,0.037119,-0.015835
113.98,0.021313,0.037303,-0.01599
114,0.021621,0.037739,-0.016118
114.02,0.022159,0.038348,-0.01619
114.04,0.022789,0.038981,-0.016192
114.06,0.023321,0.039497,-0.016176
114.08,0.023552,0.039501,-0.015949
114.1,0.023318,0.039031,-0.015713
114.12,0.022531,0.037913,-0.015381
114.14,0.021212,0.036214,-0.015002
114.16,0.019491,0.034121,-0.01463
114.18,0.017601,0.031902,-0.014301
114.2,0.015837,0.029876,-0.014039
114.22,0.014506,0.028409,-0.013903
114.24,0.013873,0.02776,-0.013887
114.26,0.014107,0.028101,-0.013994
114.28,0.015242,0.029443,-0.014201
114.3,0.017157,0.031621,-0.014464
114.32,0.019586,0.034327,-0.014742
114.34,0.022145,0.0371,-0.014956
114.36,0.024383,0.039431,-0.015048
114.38,0.025848,0.040842,-0.014994
114.4,0.026145,0.040822,-0.014677
114.42,0.024995,0.039143,-0.014148
114.44,0.022276,0.035671,-0.013395
114.46,0.018037,0.030443,-0.012406
114.48,0.012493,0.023751,-0.011258
114.5,0.005999,0.01599,-0.009991
114.52,-0.00099479,0.0076995,-0.0086943
114.54,-0.0079958,-0.00055117,-0.0074447
114.56,-0.014523,-0.0081949,-0.0063279
114.58,-0.020154,-0.014798,-0.0053564
114.6,-0.024564,-0.019903,-0.0046609
114.62,-0.027549,-0.023348,-0.0042008
114.64,-0.029031,-0.025021,-0.0040102
114.66,-0.02906,-0.024994,-0.0040666
114.68,-0.027794,-0.023457,-0.0043367
114.7,-0.025475,-0.020717,-0.0047586
114.72,-0.022409,-0.017125,-0.0052838
114.74,-0.018928,-0.013069,-0.0058589
114.76,-0.015366,-0.0089545,-0.0064116
114.78,-0.012029,-0.0050984,-0.0069309
114.8,-0.0091703,-0.0018109,-0.0073595
114.82,-0.006969,0.00068631,-0.0076553
114.84,-0.0055181,0.0023155,-0.0078336
114.86,-0.0048189,0.0030861,-0.007905
114.88,-0.0047851,0.003096,-0.0078811
114.9,-0.0052583,0.0025324,-0.0077907
114.92,-0.006033,0.0016352,-0.0076682
114.94,-0.0068879,0.0006221,-0.00751
114.96,-0.0076209,-0.00026403,-0.0073569
114.98,-0.0080812,-0.00083177,-0.0072494
115,-0.0081944,-0.0010494,-0.007145
115.02,-0.0079748,-0.00087627,-0.0070986
115.04,-0.0075225,-0.00051158,-0.0070109
115.06,-0.0070048,-0.00010141,-0.0069033
115.08,-0.006624,0.00011015,-0.0067341
115.1,-0.0065772,-7.3385e-05,-0.0065039
115.12,-0.0070144,-0.00079425,-0.0062201
115.14,-0.0080013,-0.0021123,-0.0058891
115.16,-0.009497,-0.0039714,-0.0055256
115.18,-0.011347,-0.0061672,-0.0051798
115.2,-0.013297,-0.0083921,-0.0049049
115.22,-0.015025,-0.010249,-0.0047757
115.24,-0.016184,-0.011342,-0.0048426
115.26,-0.01646,-0.011349,-0.0051111
115.28,-0.015616,-0.010009,-0.0056074
115.3,-0.013535,-0.0072262,-0.0063091
115.32,-0.010247,-0.0030622,-0.0071851
115.34,-0.0059308,0.0022577,-0.0081885
115.36,-0.00089727,0.0083916,-0.0092889
115.38,0.0044452,0.014807,-0.010361
115.4,0.009642,0.020981,-0.011339
115.42,0.014249,0.026437,-0.012188
115.44,0.017888,0.030704,-0.012815
115.46,0.020295,0.033539,-0.013244
115.48,0.021349,0.034817,-0.013468
115.5,0.021087,0.034548,-0.01346
115.52,0.019694,0.032972,-0.013278
115.54,0.017473,0.030429,-0.012955
115.56,0.014803,0.027367,-0.012564
115.58,0.012082,0.024274,-0.012192
115.6,0.0096777,0.021529,-0.011851
115.62,0.0078758,0.019501,-0.011625
115.64,0.006845,0.018267,-0.011422
115.66,0.0066204,0.017938,-0.011317
115.68,0.0071071,0.018403,-0.011296
115.7,0.0081019,0.019434,-0.011332
115.72,0.0093315,0.020701,-0.011369
115.74,0.010499,0.021862,-0.011363
115.76,0.011333,0.022602,-0.011269
115.78,0.011628,0.02269,-0.011062
115.8,0.011275,0.022046,-0.01077
115.82,0.010275,0.020676,-0.010401
115.84,0.0087305,0.018708,-0.0099778
115.86,0.0068278,0.016342,-0.0095146
115.88,0.0048027,0.013816,-0.009013
115.9,0.0029031,0.011466,-0.0085632
115.92,0.0013522,0.0095131,-0.0081609
115.94,0.00031814,0.0082095,-0.0078913
115.96,-0.00010502,0.0076053,-0.0077104
115.98,9.5653e-05,0.007758,-0.0076624
116,0.0008568,0.0084993,-0.0076425
116.02,0.0020531,0.0097888,-0.0077357
116.04,0.0035176,0.011382,-0.0078648
116.06,0.0050643,0.01314,-0.0080755
116.08,0.0065102,0.01479,-0.0082799
116.1,0.0076934,0.016139,-0.0084456
116.12,0.0084872,0.017011,-0.0085241
116.14,0.0088086,0.017296,-0.008487
116.16,0.0086214,0.017003,-0.0083817
116.18,0.0079346,0.01612,-0.0081855
116.2,0.006796,0.014688,-0.0078922
116.22,0.0052818,0.0128,-0.0075181
116.24,0.003483,0.01051,-0.0070266
116.26,0.0014902,0.0079319,-0.0064417
116.28,-0.00062183,0.0052074,-0.0058292
116.3,-0.0028063,0.002387,-0.0051933
116.32,-0.0050522,-0.00052667,-0.0045255
116.34,-0.0073843,-0.0035946,-0.0037897
116.36,-0.0098555,-0.0068874,-0.0029681
116.38,-0.012531,-0.010456,-0.002075
116.4,-0.015466,-0.014313,-0.0011539
116.42,-0.018687,-0.018449,-0.00023804
116.44,-0.022166,-0.022823,0.00065711
116.46,-0.025811,-0.027349,0.0015377
116.48,-0.029466,-0.031837,0.0023709
116.5,-0.032913,-0.036041,0.0031275
116.52,-0.035903,-0.039565,0.0036617
116.54,-0.038177,-0.042188,0.0040114
116.56,-0.039502,-0.043613,0.0041109
116.58,-0.039702,-0.043687,0.0039848
116.6,-0.038681,-0.042357,0.0036764
116.62,-0.036435,-0.039588,0.0031527
116.64,-0.033058,-0.035446,0.0023882
116.66,-0.028728,-0.030185,0.001457
116.68,-0.023689,-0.023992,0.00030313
116.7,-0.018227,-0.017375,-0.00085253
116.72,-0.01264,-0.010623,-0.0020172
116.74,-0.0072112,-0.0040552,-0.0031561
116.76,-0.0021877,0.0020402,-0.004228
116.78,0.0022389,0.0074937,-0.0052548
116.8,0.0059428,0.012114,-0.0061716
116.82,0.0088672,0.015768,-0.0069013
116.84,0.011021,0.018441,-0.0074198
116.86,0.012471,0.020309,-0.0078378
116.88,0.013323,0.021414,-0.0080912
116.9,0.013705,0.02202,-0.0083148
116.92,0.013748,0.022245,-0.0084974
116.94,0.013563,0.022071,-0.0085078
116.96,0.013231,0.021666,-0.0084354
116.98,0.012789,0.021071,-0.0082814
117,0.01224,0.020318,-0.0080785
117.02,0.011553,0.019435,-0.0078814
117.04,0.010689,0.018323,-0.0076342
117.06,0.0096151,0.016931,-0.0073161
117.08,0.0083283,0.015253,-0.0069244
117.1,0.0068687,0.013398,-0.006529
117.12,0.0053243,0.011519,-0.0061946
117.14,0.0038246,0.0097786,-0.005954
117.16,0.0025236,0.0083412,-0.0058175
117.18,0.0015747,0.0072734,-0.0056987
117.2,0.0011028,0.006711,-0.0056082
117.22,0.0011794,0.006776,-0.0055966
117.24,0.0018051,0.0074237,-0.0056186
117.26,0.0029042,0.008721,-0.0058168
117.28,0.0043318,0.010328,-0.0059965
117.3,0.0058914,0.012003,-0.0061114
117.32,0.0073625,0.01352,-0.0061574
117.34,0.008529,0.014625,-0.0060959
117.36,0.0092086,0.015189,-0.0059802
117.38,0.0092753,0.015142,-0.0058667
117.4,0.008675,0.014318,-0.0056434
117.42,0.0074313,0.012724,-0.0052927
117.44,0.0056442,0.010479,-0.004835
117.46,0.0034806,0.007813,-0.0043323
117.48,0.0011598,0.005027,-0.0038672
117.5,-0.001066,0.002554,-0.0036199
117.52,-0.0029335,0.0005301,-0.0034636
117.54,-0.0041943,-0.00076223,-0.003432
117.56,-0.0046402,-0.0010816,-0.0035586
117.58,-0.0041299,-0.00032884,-0.0038011
117.6,-0.0026109,0.0016629,-0.0042738
117.62,-0.00013579,0.0048956,-0.0050314
117.64,0.0031325,0.008936,-0.0058035
117.66,0.0069278,0.013523,-0.0065951
117.68,0.010903,0.018184,-0.0072809
117.7,0.014665,0.022349,-0.0076838
117.72,0.017819,0.025956,-0.0081364
117.74,0.02002,0.028462,-0.0084419
117.76,0.021014,0.02951,-0.008496
117.78,0.020675,0.028982,-0.0083075
117.8,0.019025,0.026916,-0.0078909
117.82,0.016231,0.023194,-0.0069635
117.84,0.01258,0.018929,-0.0063483
117.86,0.0084487,0.014108,-0.0056593
117.88,0.0042452,0.0092252,-0.0049801
117.9,0.00036293,0.0047039,-0.004341
117.92,-0.0028692,0.00093441,-0.0038036
117.94,-0.005222,-0.0022143,-0.0030078
117.96,-0.0065858,-0.0036894,-0.0028964
117.98,-0.0069711,-0.0040987,-0.0028724
118,-0.006494,-0.00349,-0.003004
118.02,-0.0053473,-0.0020893,-0.003258
118.04,-0.0037653,-0.0003421,-0.0034232
118.06,-0.0019868,0.0013588,-0.0033456
118.08,-0.00022352,0.0034712,-0.0036947
118.1,0.0013624,0.0053531,-0.0039907
118.12,0.0026689,0.0069762,-0.0043073
118.14,0.0036525,0.0081688,-0.0045163
118.16,0.0043153,0.0088812,-0.0045658
118.18,0.0046865,0.0088971,-0.0042106
118.2,0.0048008,0.0090685,-0.0042677
118.22,0.00468,0.0089076,-0.0042276
118.24,0.0043212,0.0084646,-0.0041434
118.26,0.0036946,0.0076848,-0.0039902
118.28,0.0027511,0.0062857,-0.0035346
118.3,0.0014387,0.0040941,-0.0026554
118.32,-0.00027716,0.0019628,-0.00224
118.34,-0.0023924,-0.00070881,-0.0016836
118.36,-0.0048482,-0.0036682,-0.00118
118.38,-0.0075241,-0.0067625,-0.00076152
118.4,-0.010242,-0.010078,-0.00016422
118.42,-0.012783,-0.013574,0.00079168
118.44,-0.014909,-0.015794,0.00088481
118.46,-0.016399,-0.017561,0.0011614
118.48,-0.017073,-0.017897,0.00082389
118.5,-0.016817,-0.017445,0.00062708
118.52,-0.015605,-0.015841,0.00023629
118.54,-0.013494,-0.013644,0.00015021
118.56,-0.010621,-0.0098736,-0.00074751
118.58,-0.0071868,-0.0059662,-0.0012206
118.6,-0.0034287,-0.00094079,-0.002488
118.62,0.00040271,0.0037304,-0.0033277
118.64,0.0040696,0.008057,-0.0039874
118.66,0.007367,0.011785,-0.0044179
118.68,0.010137,0.015197,-0.00506
118.7,0.012279,0.017558,-0.0052783
118.72,0.01375,0.01964,-0.0058908
118.74,0.01456,0.020634,-0.0060741
118.76,0.014771,0.020703,-0.0059318
118.78,0.014477,0.020091,-0.0056148
118.8,0.013795,0.019172,-0.0053773
118.82,0.012848,0.01781,-0.0049626
118.84,0.011747,0.016692,-0.0049445
118.86,0.010579,0.015371,-0.0047916
118.88,0.0093907,0.013516,-0.0041251
118.9,0.0081878,0.011915,-0.0037269
118.92,0.0069355,0.01009,-0.0031542
118.94,0.0055691,0.0080943,-0.0025253
118.96,0.0040114,0.0062878,-0.0022764
118.98,0.0021942,0.0041519,-0.0019577
119,7.8945e-05,0.0010067,-0.00092778
119.02,-0.0023259,-0.0018946,-0.00043131
119.04,-0.0049561,-0.0053575,0.00040138
119.06,-0.0076936,-0.0088273,0.0011338
119.08,-0.010379,-0.011774,0.0013955
119.1,-0.012831,-0.014373,0.0015427
119.12,-0.014875,-0.017233,0.002358
119.14,-0.016369,-0.018848,0.0024792
119.16,-0.01722,-0.02009,0.0028696
119.18,-0.017402,-0.020465,0.0030623
119.2,-0.016957,-0.019607,0.0026501
119.22,-0.015983,-0.01819,0.0022073
119.24,-0.014622,-0.016802,0.0021798
119.26,-0.013039,-0.014895,0.0018566
119.28,-0.011396,-0.013142,0.0017463
119.3,-0.0098369,-0.011353,0.0015162
119.32,-0.0084713,-0.0093629,0.00089165
119.34,-0.0073665,-0.0077471,0.0003806
119.36,-0.0065467,-0.0068,0.00025325
119.38,-0.0059966,-0.006201,0.00020449
119.4,-0.0056694,-0.006046,0.00037657
119.42,-0.0054984,-0.0059244,0.00042605
119.44,-0.0054083,-0.005412,3.6697e-06
119.46,-0.0053278,-0.0050978,-0.00023002
119.48,-0.0051996,-0.0048349,-0.00036474
119.5,-0.0049892,-0.0048016,-0.00018758
119.52,-0.0046887,-0.0048836,0.00019492
119.54,-0.0043174,-0.0045146,0.00019729
119.56,-0.0039163,-0.0038524,-6.3863e-05
119.58,-0.0035392,-0.0032441,-0.00029507
119.6,-0.0032391,-0.0028609,-0.00037819
119.62,-0.0030546,-0.0028772,-0.0001774
119.64,-0.0029967,-0.0034636,0.00046689
119.66,-0.0030404,-0.0034847,0.00044432
119.68,-0.0031227,-0.0032758,0.00015313
119.7,-0.0031481,-0.002988,-0.00016003
119.72,-0.0030018,-0.0025741,-0.00042762
119.74,-0.002568,-0.0018827,-0.00068524
119.76,-0.0017507,-0.0017235,-2.7186e-05
119.78,-0.00049298,5.7598e-05,-0.00055058
119.8,0.0012086,0.0023664,-0.0011578
119.82,0.0032979,0.0051351,-0.0018372
119.84,0.0056614,0.0081048,-0.0024433
119.86,0.0081405,0.011353,-0.0032123
119.88,0.010549,0.012996,-0.0024463
119.9,0.012698,0.015774,-0.0030759
119.92,0.014415,0.017973,-0.0035582
119.94,0.015571,0.019706,-0.0041342
119.96,0.016091,0.019497,-0.0034063
119.98,0.015963,0.024388,-0.0084246


==> figures/data/20230426_ADP_0.007_small_stretch/simu_pdf_strain02/simuPDF_fit_strnmf2.csv <==
0,0,-0.017631,0.017631
0.02,-0.0096878,-0.07234,0.062652
0.04,-0.019716,-0.069905,0.050189
0.06,-0.030306,-0.07103,0.040724
0.08,-0.041487,-0.076524,0.035037
0.1,-0.05308,-0.086773,0.033693
0.12,-0.064766,-0.10144,0.03667
0.14,-0.076193,-0.11857,0.042373
0.16,-0.087097,-0.13474,0.047642
0.18,-0.097397,-0.14624,0.048839
0.2,-0.10722,-0.15062,0.043394
0.22,-0.11686,-0.1478,0.030937
0.24,-0.12667,-0.14016,0.01349
0.26,-0.13696,-0.13165,-0.0053025
0.28,-0.14784,-0.12636,-0.021485
0.3,-0.15926,-0.12713,-0.032129
0.32,-0.17094,-0.13472,-0.036225
0.34,-0.18254,-0.14765,-0.034891
0.36,-0.19374,-0.16286,-0.030883
0.38,-0.20435,-0.17672,-0.027631
0.4,-0.21439,-0.18626,-0.02813
0.42,-0.22407,-0.19004,-0.034037
0.44,-0.23375,-0.18849,-0.045261
0.46,-0.24375,-0.18363,-0.060119
0.48,-0.25432,-0.17834,-0.07598
0.5,-0.26548,-0.17531,-0.090177
0.52,-0.27707,-0.17661,-0.10046
0.54,-0.28876,-0.18298,-0.10579
0.56,-0.30021,-0.19292,-0.10729
0.58,-0.31113,-0.20423,-0.1069
0.6,-0.32144,-0.21452,-0.10692
0.62,-0.33127,-0.2219,-0.10937
0.64,-0.34089,-0.22593,-0.11496
0.66,-0.35068,-0.22714,-0.12354
0.68,-0.36093,-0.22698,-0.13394
0.7,-0.37179,-0.22683,-0.14496
0.72,-0.38319,-0.22829,-0.1549
0.74,-0.39487,-0.23223,-0.16264
0.76,-0.40649,-0.23889,-0.1676
0.78,-0.41772,-0.24782,-0.1699
0.8,-0.42834,-0.25756,-0.17078
0.82,-0.43839,-0.2666,-0.17178
0.84,-0.44806,-0.27372,-0.17434
0.86,-0.4577,-0.27814,-0.17956
0.88,-0.46766,-0.28005,-0.18761
0.9,-0.47818,-0.28042,-0.19777
0.92,-0.48932,-0.28065,-0.20867
0.94,-0.5009,-0.28222,-0.21868
0.96,-0.51261,-0.28606,-0.22655
0.98,-0.52409,-0.29225,-0.23184
1,-0.53504,-0.30008,-0.23496
1.02,-0.54538,-0.30818,-0.2372
1.04,-0.55519,-0.31531,-0.23989
1.06,-0.56478,-0.32076,-0.24402
1.08,-0.57451,-0.32381,-0.2507
1.1,-0.58469,-0.32507,-0.25962
1.12,-0.5955,-0.32584,-0.26966
1.14,-0.60688,-0.32703,-0.27986
1.16,-0.61858,-0.32975,-0.28884
1.18,-0.63024,-0.33457,-0.29567
1.2,-0.64152,-0.34106,-0.30046
1.22,-0.65219,-0.34832,-0.30387
1.24,-0.66224,-0.35527,-0.30697
1.26,-0.67188,-0.36095,-0.31093
1.28,-0.68145,-0.36471,-0.31674
1.3,-0.69132,-0.3666,-0.32472
1.32,-0.70176,-0.3673,-0.33446
1.34,-0.71285,-0.36778,-0.34507
1.36,-0.72443,-0.36887,-0.35556
1.38,-0.73619,-0.37122,-0.36496
1.4,-0.74774,-0.37491,-0.37283
1.42,-0.75877,-0.37959,-0.37918
1.44,-0.76915,-0.38446,-0.38469
1.46,-0.77894,-0.38857,-0.39037
1.48,-0.78845,-0.39124,-0.39722
1.5,-0.79806,-0.39212,-0.40594
1.52,-0.80811,-0.3915,-0.41661
1.54,-0.81882,-0.38999,-0.42883
1.56,-0.83017,-0.38863,-0.44154
1.58,-0.84192,-0.38808,-0.45384
1.6,-0.85369,-0.38853,-0.46517
1.62,-0.8651,-0.38992,-0.47518
1.64,-0.87586,-0.39186,-0.484
1.66,-0.88593,-0.39367,-0.49227
1.68,-0.89549,-0.39445,-0.50104
1.7,-0.90489,-0.39372,-0.51117
1.72,-0.91456,-0.39152,-0.52303
1.74,-0.92482,-0.38847,-0.53635
1.76,-0.93583,-0.3854,-0.55043
1.78,-0.94745,-0.38311,-0.56434
1.8,-0.95937,-0.3824,-0.57697
1.82,-0.97114,-0.38373,-0.58742
1.84,-0.98237,-0.38721,-0.59515
1.86,-0.99282,-0.39262,-0.60019
1.88,-1.0025,-0.39947,-0.60306
1.9,-1.0118,-0.40735,-0.60443
1.92,-1.021,-0.41605,-0.60498
1.94,-1.0307,-0.42539,-0.6053
1.96,-1.0411,-0.43526,-0.60582
1.98,-1.0521,-0.4453,-0.60682
2,-1.0634,-0.45474,-0.6087
2.02,-1.0743,-0.46242,-0.61186
2.04,-1.0836,-0.46675,-0.61688
2.06,-1.0903,-0.46569,-0.62457
2.08,-1.0928,-0.45743,-0.63532
2.1,-1.0893,-0.44006,-0.64926
2.12,-1.0776,-0.41157,-0.666
2.14,-1.054,-0.36988,-0.68415
2.16,-1.0138,-0.31229,-0.70149
2.18,-0.95015,-0.23506,-0.7151
2.2,-0.85467,-0.1334,-0.72127
2.22,-0.71747,-0.00073093,-0.71673
2.24,-0.52826,0.17055,-0.69881
2.26,-0.27779,0.38787,-0.66565
2.28,0.040412,0.65711,-0.6167
2.3,0.428,0.98061,-0.55261
2.32,0.88014,1.3554,-0.47527
2.34,1.3843,1.7716,-0.38731
2.36,1.9199,2.2116,-0.29167
2.38,2.4594,2.6508,-0.19132
2.4,2.9701,3.0592,-0.089102
2.42,3.4171,3.4047,0.012376
2.44,3.7671,3.6565,0.11058
2.46,3.9923,3.7889,0.20335
2.48,4.0736,3.7848,0.28878
2.5,4.0033,3.6384,0.36495
2.52,3.786,3.3558,0.4302
2.54,3.4381,2.9547,0.48334
2.56,2.9858,2.4621,0.52367
2.58,2.4619,1.9107,0.55122
2.6,1.9021,1.3355,0.56655
2.62,1.3404,0.76964,0.57074
2.64,0.80629,0.24121,0.56509
2.66,0.32205,-0.22897,0.55102
2.68,-0.098448,-0.62848,0.53003
2.7,-0.4495,-0.95307,0.50357
2.72,-0.73237,-1.2055,0.4731
2.74,-0.95338,-1.3935,0.44007
2.76,-1.1217,-1.5278,0.40608
2.78,-1.2474,-1.6203,0.37287
2.8,-1.3401,-1.6822,0.34215
2.82,-1.4076,-1.7227,0.31508
2.84,-1.4564,-1.7487,0.29228
2.86,-1.4913,-1.7645,0.2732
2.88,-1.516,-1.7722,0.2562
2.9,-1.5335,-1.772,0.23846
2.92,-1.5465,-1.7632,0.21661
2.94,-1.5573,-1.7447,0.18738
2.96,-1.5676,-1.7157,0.14815
2.98,-1.5785,-1.6762,0.097639
3,-1.5906,-1.6271,0.036477
3.02,-1.6036,-1.5705,-0.033037
3.04,-1.6167,-1.5098,-0.10687
3.06,-1.6291,-1.4493,-0.17981
3.08,-1.6402,-1.3931,-0.2471
3.1,-1.6498,-1.3456,-0.30423
3.12,-1.6583,-1.3093,-0.34898
3.14,-1.6664,-1.2851,-0.38123
3.16,-1.675,-1.2723,-0.40268
3.18,-1.6847,-1.2684,-0.41633
3.2,-1.696,-1.2701,-0.42588
3.22,-1.7084,-1.2734,-0.43499
3.24,-1.7213,-1.2746,-0.44673
3.26,-1.7339,-1.2707,-0.46313
3.28,-1.7453,-1.2598,-0.48547
3.3,-1.7553,-1.2414,-0.51394
3.32,-1.7641,-1.2163,-0.54783
3.34,-1.7723,-1.1864,-0.58585
3.36,-1.7807,-1.1541,-0.62653
3.38,-1.79,-1.1218,-0.66825
3.4,-1.8008,-1.0916,-0.70923
3.42,-1.8129,-1.0654,-0.74756
3.44,-1.8257,-1.0445,-0.78121
3.46,-1.8384,-1.0302,-0.80816
3.48,-1.8501,-1.023,-0.82709
3.5,-1.8604,-1.0232,-0.83717
3.52,-1.8692,-1.0305,-0.8387
3.54,-1.877,-1.0436,-0.83339
3.56,-1.8844,-1.0603,-0.82416
3.58,-1.8919,-1.0772,-0.81471
3.6,-1.8992,-1.0897,-0.80958
3.62,-1.9053,-1.0927,-0.8126
3.64,-1.9078,-1.0815,-0.8263
3.66,-1.903,-1.0513,-0.85168
3.68,-1.8857,-0.99823,-0.88749
3.7,-1.8494,-0.91916,-0.93021
3.72,-1.7853,-0.81037,-0.97493
3.74,-1.6828,-0.66719,-1.0156
3.76,-1.5285,-0.48259,-1.046
3.78,-1.3071,-0.2467,-1.0603
3.8,-1.0011,0.052841,-1.0539
3.82,-0.5934,0.43001,-1.0234
3.84,-0.069342,0.89831,-0.96765
3.86,0.5799,1.467,-0.88712
3.88,1.3536,2.1373,-0.78371
3.9,2.2383,2.8989,-0.66054
3.92,3.2058,3.7272,-0.52143
3.94,4.2128,4.5838,-0.371
3.96,5.2035,5.4174,-0.21389
3.98,6.114,6.1684,-0.054421
4,6.8788,6.7753,0.10352
4.02,7.4387,7.182,0.25673
4.04,7.7479,7.3452,0.40267
4.06,7.78,7.2405,0.53951
4.08,7.5318,6.8656,0.66616
4.1,7.0233,6.2411,0.78217
4.12,6.2951,5.4086,0.88644
4.14,5.4031,4.4248,0.97829
4.16,4.4113,3.3551,1.0562
4.18,3.3842,2.2656,1.1186
4.2,2.38,1.2168,1.1632
4.22,1.4458,0.25754,1.1882
4.24,0.61434,-0.5785,1.1928
4.26,-0.095957,-1.2732,1.1773
4.28,-0.67986,-1.8234,1.1435
4.3,-1.1423,-2.2378,1.0955
4.32,-1.4948,-2.5328,1.0381
4.34,-1.7522,-2.7287,0.97648
4.36,-1.9296,-2.8461,0.91647
4.38,-2.0401,-2.902,0.86198
4.4,-2.0931,-2.9091,0.81596
4.42,-2.0939,-2.8736,0.77963
4.44,-2.0427,-2.7953,0.75261
4.46,-1.9349,-2.6687,0.73376
4.48,-1.7619,-2.4837,0.72184
4.5,-1.5118,-2.2275,0.71565
4.52,-1.1719,-1.8868,0.71492
4.54,-0.73094,-1.4513,0.7204
4.56,-0.18242,-0.91571,0.73329
4.58,0.4721,-0.28288,0.75498
4.6,1.2203,0.43355,0.78671
4.62,2.0373,1.2092,0.82806
4.64,2.886,2.0083,0.87769
4.66,3.7188,2.7859,0.93292
4.68,4.4819,3.4918,0.99009
4.7,5.1206,4.0754,1.0452
4.72,5.5858,4.4914,1.0944
4.74,5.8395,4.7049,1.1347
4.76,5.8605,4.6963,1.1642
4.78,5.6461,4.4634,1.1827
4.8,5.2133,4.0225,1.1908
4.82,4.596,3.4057,1.1902
4.84,3.8407,2.658,1.1827
4.86,3.001,1.8308,1.1702
4.88,2.1313,0.97707,1.1542
4.9,1.2809,0.14514,1.1357
4.92,0.48996,-0.62514,1.1151
4.94,-0.21315,-1.3057,1.0925
4.96,-0.81277,-1.8807,1.0679
4.98,-1.3048,-2.3462,1.0414
5,-1.6943,-2.7077,1.0134
5.02,-1.9928,-2.9772,0.9844
5.04,-2.2153,-3.1699,0.95458
5.06,-2.3772,-3.3012,0.92395
5.08,-2.4931,-3.3851,0.89198
5.1,-2.5751,-3.4327,0.85759
5.12,-2.6326,-3.452,0.81941
5.14,-2.6728,-3.4484,0.77555
5.16,-2.7009,-3.4257,0.72474
5.18,-2.7207,-3.3868,0.6661
5.2,-2.7352,-3.3351,0.5999
5.22,-2.7465,-3.2732,0.52667
5.24,-2.7565,-3.2052,0.44864
5.26,-2.7662,-3.1344,0.36821
5.28,-2.7761,-3.0639,0.2878
5.3,-2.7857,-2.9958,0.21011
5.32,-2.7942,-2.9317,0.13752
5.34,-2.7998,-2.8715,0.071698
5.36,-2.8006,-2.814,0.013407
5.38,-2.794,-2.7569,-0.037079
5.4,-2.7769,-2.6965,-0.080373
5.42,-2.7457,-2.6283,-0.11735
5.44,-2.696,-2.5461,-0.14993
5.46,-2.6226,-2.4429,-0.17971
5.48,-2.5197,-2.3115,-0.20819
5.5,-2.3812,-2.1446,-0.23658
5.52,-2.2021,-1.9363,-0.26573
5.54,-1.9791,-1.6833,-0.29577
5.56,-1.7125,-1.3864,-0.32616
5.58,-1.4071,-1.0507,-0.35637
5.6,-1.0728,-0.68738,-0.38545
5.62,-0.72523,-0.31245,-0.41278
5.64,-0.38424,0.053737,-0.43798
5.66,-0.07264,0.38847,-0.46111
5.68,0.18638,0.6691,-0.48272
5.7,0.37198,0.87552,-0.50353
5.72,0.46838,0.99264,-0.52425
5.74,0.46694,1.0121,-0.54519
5.76,0.36736,0.93354,-0.56619
5.78,0.17777,0.76411,-0.58634
5.8,-0.086333,0.51803,-0.60436
5.82,-0.40404,0.21441,-0.61845
5.84,-0.75142,-0.1243,-0.62712
5.86,-1.104,-0.47463,-0.62938
5.88,-1.4388,-0.8135,-0.62527
5.9,-1.7355,-1.1196,-0.61591
5.92,-1.9773,-1.3738,-0.60351
5.94,-2.1505,-1.5595,-0.59103
5.96,-2.244,-1.6625,-0.58152
5.98,-2.2485,-1.6712,-0.57729
6,-2.1568,-1.5772,-0.57962
6.02,-1.9636,-1.3755,-0.58809
6.04,-1.6669,-1.0654,-0.60143
6.06,-1.2692,-0.65336,-0.61589
6.08,-0.7798,-0.15265,-0.62715
6.1,-0.21539,0.41633,-0.63172
6.12,0.39873,1.0238,-0.62505
6.14,1.0295,1.6345,-0.60506
6.16,1.6378,2.2085,-0.57075
6.18,2.1819,2.7053,-0.52337
6.2,2.6212,3.0868,-0.46555
6.22,2.9209,3.3222,-0.40137
6.24,3.0557,3.391,-0.3353
6.26,3.0133,3.2853,-0.27193
6.28,2.7959,3.0113,-0.21533
6.3,2.4199,2.5886,-0.16871
6.32,1.9137,2.0481,-0.13448
6.34,1.3146,1.4285,-0.11385
6.36,0.66421,0.77108,-0.10687
6.38,0.0034967,0.11621,-0.11272
6.4,-0.63128,-0.50139,-0.12989
6.42,-1.2118,-1.0553,-0.15658
6.44,-1.7197,-1.5291,-0.19062
6.46,-2.1462,-1.9163,-0.22987
6.48,-2.4915,-2.219,-0.27248
6.5,-2.7621,-2.446,-0.31616
6.52,-2.9686,-2.609,-0.35959
6.54,-3.1224,-2.721,-0.40144
6.56,-3.2343,-2.7935,-0.44086
6.58,-3.3128,-2.8353,-0.47751
6.6,-3.3635,-2.8519,-0.51157
6.62,-3.3891,-2.8455,-0.54368
6.64,-3.3898,-2.8151,-0.57478
6.66,-3.3632,-2.7572,-0.60596
6.68,-3.3039,-2.6658,-0.63813
6.7,-3.2037,-2.532,-0.67175
6.72,-3.0505,-2.344,-0.70649
6.74,-2.8284,-2.0875,-0.74095
6.76,-2.5183,-1.7457,-0.77262
6.78,-2.0993,-1.3012,-0.79815
6.8,-1.5524,-0.73904,-0.81337
6.82,-0.86371,-0.049979,-0.81373
6.84,-0.029406,0.7657,-0.79511
6.86,0.94026,1.6948,-0.75451
6.88,2.0182,2.708,-0.68985
6.9,3.1598,3.7617,-0.60194
6.92,4.305,4.7988,-0.49376
6.94,5.3832,5.7537,-0.3705
6.96,6.3199,6.5591,-0.23911
6.98,7.0456,7.1528,-0.10721
7,7.5038,7.4866,0.017185
7.02,7.6584,7.5317,0.12672
7.04,7.4985,7.2823,0.21617
7.06,7.0399,6.7568,0.28304
7.08,6.3237,5.9961,0.32759
7.1,5.4118,5.0591,0.35269
7.12,4.3798,4.0163,0.36344
7.14,3.3094,2.9435,0.36593
7.16,2.2807,1.9137,0.36697
7.18,1.365,0.99119,0.37385
7.2,0.61973,0.22788,0.39185
7.22,0.084628,-0.33918,0.42381
7.24,-0.21961,-0.69012,0.47051
7.26,-0.29159,-0.82231,0.53072
7.28,-0.14795,-0.74918,0.60123
7.3,0.17881,-0.49874,0.67755
7.32,0.64329,-0.11174,0.75504
7.34,1.1909,0.36283,0.82802
7.36,1.7618,0.86955,0.89225
7.38,2.296,1.352,0.94407
7.4,2.7379,1.7566,0.98127
7.42,3.041,2.038,1.003
7.44,3.172,2.1621,1.0099
7.46,3.1137,2.1102,1.0035
7.48,2.8662,1.8793,0.98694
7.5,2.4461,1.4828,0.9633
7.52,1.884,0.94827,0.93569
7.54,1.2203,0.31348,0.90678
7.56,0.50031,-0.37815,0.87846
7.58,-0.23099,-1.0828,0.85178
7.6,-0.93381,-1.7601,0.82625
7.62,-1.5769,-2.3776,0.80077
7.64,-2.1393,-2.9129,0.77365
7.66,-2.6107,-3.3538,0.7431
7.68,-2.9902,-3.6979,0.70778
7.7,-3.2834,-3.9502,0.66681
7.72,-3.5003,-4.1205,0.62026
7.74,-3.6519,-4.2212,0.56933
7.76,-3.7479,-4.2638,0.51588
7.78,-3.7953,-4.2577,0.46237
7.8,-3.7972,-4.2086,0.4114
7.82,-3.7529,-4.1182,0.36533
7.84,-3.6591,-3.9846,0.32556
7.86,-3.5104,-3.8032,0.29286
7.88,-3.3015,-3.5686,0.26702
7.9,-3.029,-3.2758,0.24685
7.92,-2.6924,-2.923,0.23063
7.94,-2.2964,-2.5127,0.21626
7.96,-1.8516,-2.0535,0.2019
7.98,-1.3749,-1.5609,0.18598
8,-0.88898,-1.0566,0.16765
8.02,-0.42114,-0.56727,0.14613
8.04,-0.00083126,-0.12245,0.12162
8.06,0.34342,0.24811,0.095308
8.08,0.58754,0.51919,0.068345
8.1,0.71552,0.67355,0.041969
8.12,0.72243,0.70499,0.017435
8.14,0.61645,0.6207,-0.0042505
8.16,0.4194,0.44185,-0.022451
8.18,0.1656,0.2021,-0.036499
8.2,-0.10111,-0.055166,-0.045941
8.22,-0.3317,-0.28088,-0.050827
8.24,-0.47748,-0.42664,-0.050846
8.26,-0.49592,-0.45006,-0.045859
8.28,-0.35617,-0.3205,-0.035664
8.3,-0.043628,-0.023433,-0.020195
8.32,0.43725,0.43673,0.00051856
8.34,1.0622,1.0363,0.025898
8.36,1.7887,1.7338,0.054857
8.38,2.5596,2.4734,0.086228
8.4,3.3091,3.1911,0.11804
8.42,3.969,3.8209,0.14809
8.44,4.4764,4.3024,0.17401
8.46,4.7805,4.587,0.19346
8.48,4.8479,4.6434,0.20451
8.5,4.6662,4.4604,0.20579
8.52,4.2448,4.0481,0.19675
8.54,3.6135,3.4359,0.17766
8.56,2.8183,2.6679,0.15037
8.58,1.9154,1.7986,0.1168
8.6,0.96497,0.88546,0.07951
8.62,0.024447,-0.016593,0.041041
8.64,-0.85704,-0.86038,0.0033435
8.66,-1.6421,-1.6102,-0.031948
8.68,-2.3068,-2.2424,-0.064349
8.7,-2.8391,-2.7448,-0.094309
8.72,-3.2372,-3.1145,-0.12268
8.74,-3.5047,-3.354,-0.15068
8.76,-3.6475,-3.4683,-0.17921
8.78,-3.6698,-3.4613,-0.20855
8.8,-3.5729,-3.3344,-0.23844
8.82,-3.3543,-3.0867,-0.26758
8.84,-3.01,-2.7161,-0.2939
8.86,-2.5373,-2.2223,-0.31501
8.88,-1.9387,-1.6102,-0.32851
8.9,-1.2254,-0.89283,-0.33254
8.92,-0.41974,-0.093536,-0.3262
8.94,0.44345,0.75325,-0.30979
8.96,1.3185,1.6036,-0.28511
8.98,2.1521,2.4071,-0.255
9,2.8881,3.1111,-0.22298
9.02,3.4743,3.6671,-0.19278
9.04,3.8681,4.0358,-0.16766
9.06,4.0424,4.1921,-0.14974
9.08,3.9892,4.129,-0.13988
9.1,3.7213,3.8585,-0.13717
9.12,3.2713,3.4103,-0.13906
9.14,2.6876,2.8299,-0.14223
9.16,2.0292,2.1723,-0.14316
9.18,1.358,1.4967,-0.13868
9.2,0.73212,0.85914,-0.12703
9.22,0.19866,0.30653,-0.10787
9.24,-0.21103,-0.12875,-0.082278
9.26,-0.48429,-0.43178,-0.052502
9.28,-0.62731,-0.6061,-0.021206
9.3,-0.66281,-0.6717,0.0088978
9.32,-0.62561,-0.66127,0.03566
9.34,-0.55693,-0.61472,0.057792
9.36,-0.49828,-0.57337,0.07509
9.38,-0.48582,-0.57412,0.088302
9.4,-0.54614,-0.64492,0.098778
9.42,-0.69372,-0.80179,0.10807
9.44,-0.93043,-1.0479,0.11743
9.46,-1.2469,-1.3743,0.12744
9.48,-1.6249,-1.7627,0.13779
9.5,-2.0414,-2.1887,0.14729
9.52,-2.4713,-2.6254,0.15412
9.54,-2.891,-3.0472,0.15621
9.56,-3.2805,-3.4322,0.15173
9.58,-3.6243,-3.7639,0.1396
9.6,-3.9122,-4.032,0.11977
9.62,-4.1382,-4.2315,0.09334
9.64,-4.2995,-4.362,0.062481
9.66,-4.3961,-4.4262,0.030047
9.68,-4.4293,-4.4284,-0.00090701
9.7,-4.4017,-4.3738,-0.027886
9.72,-4.3167,-4.2678,-0.048898
9.74,-4.1792,-4.1163,-0.062916
9.76,-3.9959,-3.9248,-0.071059
9.78,-3.7754,-3.7004,-0.075004
9.8,-3.5291,-3.4518,-0.077277
9.82,-3.2699,-3.1897,-0.080185
9.84,-3.0122,-2.9261,-0.086082
9.86,-2.7702,-2.6736,-0.096641
9.88,-2.5561,-2.4435,-0.11251
9.9,-2.378,-2.2444,-0.13359
9.92,-2.2383,-2.079,-0.15927
9.94,-2.1322,-1.9441,-0.18813
9.96,-2.0473,-1.8284,-0.21884
9.98,-1.964,-1.714,-0.25
10,-1.8583,-1.5779,-0.28035
10.02,-1.704,-1.3952,-0.30879
10.04,-1.4781,-1.1439,-0.33426
10.06,-1.1644,-0.8085,-0.3559
10.08,-0.75794,-0.38493,-0.37301
10.1,-0.26782,0.11738,-0.38521
10.12,0.28191,0.67448,-0.39256
10.14,0.85371,1.2494,-0.39568
10.16,1.4002,1.7959,-0.3957
10.18,1.8698,2.264,-0.39419
10.2,2.2134,2.6063,-0.39289
10.22,2.3912,2.7845,-0.39335
10.24,2.378,2.7742,-0.39623
10.26,2.167,2.5696,-0.40255
10.28,1.7707,2.1823,-0.41152
10.3,1.2191,1.6414,-0.42227
10.32,0.55588,0.98926,-0.43338
10.34,-0.16666,0.2771,-0.44375
10.36,-0.89306,-0.44045,-0.45262
10.38,-1.5695,-1.1098,-0.45966
10.4,-2.1471,-1.6816,-0.46553
10.42,-2.5836,-2.1121,-0.47148
10.44,-2.8438,-2.3658,-0.478
10.46,-2.8995,-2.4138,-0.48575
10.48,-2.7289,-2.2346,-0.49427
10.5,-2.3174,-1.8157,-0.50167
10.52,-1.6595,-1.1547,-0.50478
10.54,-0.76169,-0.2615,-0.50019
10.56,0.3542,0.83883,-0.48464
10.58,1.6484,2.1033,-0.4549
10.6,3.0621,3.4719,-0.40978
10.62,4.5197,4.8696,-0.34989
10.64,5.9335,6.2112,-0.27769
10.66,7.2124,7.4095,-0.19706
10.68,8.2724,8.3852,-0.11283
10.7,9.0472,9.0767,-0.029519
10.72,9.498,9.4488,0.049202
10.74,9.6198,9.4987,0.12111
10.76,9.4424,9.2563,0.18609
10.78,9.027,8.7817,0.24525
10.8,8.4568,8.1553,0.30144
10.82,7.8248,7.4675,0.35733
10.84,7.2197,6.8042,0.41541
10.86,6.712,6.2347,0.47727
10.88,6.3448,5.8019,0.54289
10.9,6.1277,5.5167,0.61103
10.92,6.0377,5.358,0.67964
10.94,6.0245,5.2785,0.74601
10.96,6.0211,5.2138,0.80725
10.98,5.9553,5.0941,0.86115
11,5.7627,4.8564,0.90632
11.02,5.3968,4.4547,0.94203
11.04,4.8353,3.8672,0.96819
11.06,4.0829,3.0977,0.98515
11.08,3.1683,2.1748,0.9935
11.1,2.1392,1.1452,0.99396
11.12,1.0536,0.066121,0.98747
11.14,-0.028043,-1.0028,0.97479
11.16,-1.0509,-2.0076,0.95673
11.18,-1.9709,-2.905,0.93407
11.2,-2.7584,-3.6667,0.90833
11.22,-3.3978,-4.2786,0.88079
11.24,-3.8868,-4.7395,0.85267
11.26,-4.2331,-5.0584,0.82528
11.28,-4.4515,-5.2507,0.79925
11.3,-4.5607,-5.3348,0.77404
11.32,-4.5816,-5.3312,0.74954
11.34,-4.5352,-5.2599,0.72478
11.36,-4.4417,-5.1404,0.6987
11.38,-4.3202,-4.9901,0.66997
11.4,-4.1876,-4.8252,0.63766
11.42,-4.0578,-4.659,0.60121
11.44,-3.9407,-4.5015,0.56081
11.46,-3.8414,-4.358,0.51661
11.48,-3.7595,-4.2288,0.46928
11.5,-3.6895,-4.1096,0.42004
11.52,-3.6224,-3.9924,0.37007
11.54,-3.5471,-3.8678,0.3207
11.56,-3.4537,-3.7266,0.27296
11.58,-3.3358,-3.5636,0.2278
11.6,-3.1927,-3.3784,0.18569
11.62,-3.0307,-3.1773,0.14666
11.64,-2.8623,-2.9725,0.1102
11.66,-2.705,-2.7803,0.075331
11.68,-2.5784,-2.6191,0.040634
11.7,-2.5011,-2.5056,0.0044374
11.72,-2.4873,-2.4525,-0.034832
11.74,-2.5445,-2.4664,-0.078074
11.76,-2.6718,-2.546,-0.12575
11.78,-2.8598,-2.6824,-0.17733
11.8,-3.0912,-2.8595,-0.23167
11.82,-3.3424,-3.0556,-0.28677
11.84,-3.5852,-3.2448,-0.34037
11.86,-3.789,-3.399,-0.39001
11.88,-3.9226,-3.489,-0.43359
11.9,-3.9563,-3.4873,-0.46907
11.92,-3.8639,-3.368,-0.49583
11.94,-3.6247,-3.111,-0.51374
11.96,-3.2267,-2.7035,-0.52321
11.98,-2.6685,-2.1434,-0.52509
12,-1.9617,-1.4411,-0.52062
12.02,-1.1321,-0.62077,-0.51135
12.04,-0.2192,0.2797,-0.4989
12.06,0.72631,1.2118,-0.48546
12.08,1.647,2.1199,-0.47292
12.1,2.4852,2.9484,-0.46319
12.12,3.1897,3.6476,-0.45786
12.14,3.723,4.1807,-0.45766
12.16,4.066,4.5287,-0.46271
12.18,4.2207,4.6932,-0.47255
12.2,4.2086,4.6933,-0.48463
12.22,4.0673,4.5638,-0.49655
12.24,3.8426,4.3478,-0.50522
12.26,3.5808,4.089,-0.50815
12.28,3.3207,3.8239,-0.50321
12.3,3.0868,3.5769,-0.49011
12.32,2.8866,3.3567,-0.47011
12.34,2.7104,3.1558,-0.44544
12.36,2.5347,2.9541,-0.41939
12.38,2.3287,2.7243,-0.3956
12.4,2.0607,2.4379,-0.37716
12.42,1.7061,2.0723,-0.36612
12.44,1.252,1.6149,-0.36289
12.46,0.70098,1.0678,-0.36682
12.48,0.071128,0.44701,-0.37588
12.5,-0.60575,-0.21855,-0.3872
12.52,-1.2884,-0.89015,-0.39822
12.54,-1.9311,-1.5248,-0.40634
12.56,-2.4893,-2.0793,-0.41008
12.58,-2.9245,-2.516,-0.4085
12.6,-3.2078,-2.806,-0.40187
12.62,-3.3229,-2.9324,-0.39052
12.64,-3.2672,-2.8922,-0.37497
12.66,-3.0512,-2.6954,-0.3558
12.68,-2.6978,-2.3643,-0.33345
12.7,-2.239,-1.9306,-0.30832
12.72,-1.7127,-1.4317,-0.28094
12.74,-1.1583,-0.9064,-0.25191
12.76,-0.61245,-0.39035,-0.2221
12.78,-0.10441,0.088653,-0.19306
12.8,0.34685,0.51247,-0.16561
12.82,0.73445,0.87468,-0.14023
12.84,1.0632,1.1795,-0.11632
12.86,1.3472,1.4412,-0.093952
12.88,1.6055,1.6763,-0.070815
12.9,1.8567,1.903,-0.046346
12.92,2.1133,2.1312,-0.017922
12.94,2.3775,2.3632,0.014213
12.96,2.6384,2.5869,0.051456
12.98,2.8725,2.7807,0.091788
13,3.0469,2.9125,0.13432
13.02,3.1241,2.9492,0.17491
13.04,3.0694,2.8573,0.21211
13.06,2.8574,2.6156,0.24187
13.08,2.4778,2.2136,0.26421
13.1,1.9385,1.662,0.27652
13.12,1.2665,0.98624,0.28027
13.14,0.50508,0.23001,0.27507
13.16,-0.29106,-0.55412,0.26306
13.18,-1.0624,-1.3071,0.24478
13.2,-1.7516,-1.9744,0.2228
13.22,-2.3101,-2.5081,0.19793
13.24,-2.7035,-2.876,0.1725
13.26,-2.9139,-3.0613,0.14738
13.28,-2.9412,-3.0659,0.12466
13.3,-2.8018,-2.9075,0.10575
13.32,-2.5251,-2.6172,0.092098
13.34,-2.1498,-2.2334,0.083592
13.36,-1.7187,-1.7992,0.080486
13.38,-1.2741,-1.356,0.081933
13.4,-0.85297,-0.94028,0.087302
13.42,-0.48406,-0.57798,0.093919
13.44,-0.18547,-0.28532,0.099847
13.46,0.035772,-0.067785,0.10356
13.48,0.18272,0.079131,0.10359
13.5,0.26603,0.16629,0.099744
13.52,0.30047,0.20866,0.091813
13.54,0.30089,0.21965,0.081247
13.56,0.27855,0.21025,0.068296
13.58,0.23828,0.18383,0.054444
13.6,0.17728,0.13727,0.040009
13.62,0.085744,0.060637,0.025107
13.64,-0.050686,-0.060082,0.0093966
13.66,-0.24712,-0.23949,-0.0076332
13.68,-0.51498,-0.48864,-0.026345
13.7,-0.85783,-0.811,-0.046834
13.72,-1.2685,-1.1998,-0.068656
13.74,-1.7279,-1.637,-0.090918
13.76,-2.2064,-2.0943,-0.11212
13.78,-2.6669,-2.5356,-0.13133
13.8,-3.0698,-2.9225,-0.14734
13.82,-3.3782,-3.2185,-0.15968
13.84,-3.563,-3.3946,-0.16844
13.86,-3.6071,-3.4331,-0.17398
13.88,-3.5069,-3.3298,-0.17709
13.9,-3.2726,-3.0936,-0.17893
13.92,-2.9257,-2.7455,-0.18025
13.94,-2.4956,-2.3141,-0.18142
13.96,-2.0146,-1.8321,-0.18245
13.98,-1.5139,-1.3308,-0.18305
14,-1.0195,-0.8368,-0.18274
14.02,-0.55014,-0.36904,-0.1811
14.04,-0.11599,0.061744,-0.17773
14.06,0.28008,0.45273,-0.17264
14.08,0.64049,0.80627,-0.16578
14.1,0.96986,1.1269,-0.15702
14.12,1.2717,1.4182,-0.14653
14.14,1.5454,1.68,-0.13461
14.16,1.7843,1.9059,-0.12161
14.18,1.9755,2.0838,-0.10829
14.2,2.101,2.1967,-0.095698
14.22,2.1408,2.2259,-0.085139
14.24,2.0776,2.1557,-0.078136
14.26,1.9017,1.9776,-0.075861
14.28,1.6163,1.6953,-0.078985
14.3,1.241,1.3279,-0.086965
14.32,0.8132,0.91074,-0.097541
14.34,0.38716,0.49545,-0.10829
14.36,0.029013,0.14493,-0.11592
14.38,-0.19045,-0.073887,-0.11656
14.4,-0.20519,-0.098004,-0.10719
14.42,0.036112,0.12176,-0.085651
14.44,0.56118,0.61256,-0.05138
14.46,1.3679,1.3736,-0.0057435
14.48,2.4219,2.3735,0.048369
14.5,3.659,3.5519,0.10712
14.52,4.992,4.8266,0.16534
14.54,6.3205,6.1017,0.21881
14.56,7.5436,7.2794,0.2642
14.58,8.5718,8.2721,0.29974
14.6,9.3371,9.0122,0.32493
14.62,9.7997,9.4587,0.34095
14.64,9.95,9.6,0.35006
14.66,9.8064,9.4516,0.35481
14.68,9.4088,9.0511,0.3576
14.7,8.8095,8.4492,0.36029
14.72,8.0647,7.7008,0.36396
14.74,7.2253,6.8566,0.36872
14.76,6.3312,5.9574,0.37386
14.78,5.4088,5.0308,0.37807
14.8,4.4713,4.0914,0.37989
14.82,3.522,3.1444,0.37755
14.84,2.5591,2.1893,0.36978
14.86,1.5811,1.2256,0.35542
14.88,0.59043,0.25632,0.33411
14.9,-0.40339,-0.70948,0.3061
14.92,-1.3839,-1.6563,0.27242
14.94,-2.329,-2.5635,0.23445
14.96,-3.2143,-3.4084,0.19417
14.98,-4.0161,-4.1695,0.15345
15,-4.7149,-4.829,0.11404
15.02,-5.2976,-5.3749,0.077323
15.04,-5.7576,-5.8016,0.043958
15.06,-6.0948,-6.1089,0.014133
15.08,-6.3134,-6.3006,-0.012778
15.1,-6.4201,-6.3825,-0.037618
15.12,-6.4223,-6.361,-0.06125
15.14,-6.3266,-6.2423,-0.084377
15.16,-6.1397,-6.0328,-0.10688
15.18,-5.8682,-5.7399,-0.12831
15.2,-5.5214,-5.3735,-0.14783
15.22,-5.1123,-4.9477,-0.16464
15.24,-4.6593,-4.4813,-0.17801
15.26,-4.1863,-3.9986,-0.18774
15.28,-3.7216,-3.5272,-0.19442
15.3,-3.2953,-3.096,-0.19933
15.32,-2.9359,-2.7317,-0.20426
15.34,-2.6659,-2.455,-0.21093
15.36,-2.498,-2.2775,-0.2205
15.38,-2.432,-2.1985,-0.2335
15.4,-2.4534,-2.2046,-0.24888
15.42,-2.534,-2.2688,-0.26521
15.44,-2.6343,-2.354,-0.28032
15.46,-2.7087,-2.4172,-0.29149
15.48,-2.7108,-2.4145,-0.29633
15.5,-2.6002,-2.307,-0.29326
15.52,-2.3483,-2.0668,-0.28151
15.54,-1.943,-1.6816,-0.26139
15.56,-1.3912,-1.1574,-0.23386
15.58,-0.71907,-0.51801,-0.20107
15.6,0.031197,0.19657,-0.16537
15.62,0.80591,0.93536,-0.12945
15.64,1.5466,1.6425,-0.095903
15.66,2.1972,2.2643,-0.067081
15.68,2.7106,2.7552,-0.044583
15.7,3.0538,3.0832,-0.02939
15.72,3.2105,3.2321,-0.021657
15.74,3.1815,3.2028,-0.021213
15.76,2.9824,3.0093,-0.026865
15.78,2.6391,2.676,-0.036962
15.8,2.1828,2.2323,-0.049484
15.82,1.6453,1.7072,-0.061824
15.84,1.0546,1.1259,-0.071285
15.86,0.43256,0.50971,-0.077147
15.88,-0.20488,-0.12592,-0.078957
15.9,-0.84679,-0.76958,-0.077203
15.92,-1.4846,-1.4115,-0.073057
15.94,-2.1093,-2.041,-0.068267
15.96,-2.7095,-2.6448,-0.064727
15.98,-3.2702,-3.206,-0.064277
16,-3.7733,-3.7052,-0.068091
16.02,-4.199,-4.1226,-0.076461
16.04,-4.5285,-4.4381,-0.090368
16.06,-4.7457,-4.6376,-0.10816
16.08,-4.8396,-4.7113,-0.12831
16.1,-4.804,-4.6552,-0.14874
16.12,-4.6378,-4.4699,-0.16788
16.14,-4.3433,-4.1592,-0.18413
16.16,-3.9252,-3.729,-0.19613
16.18,-3.3891,-3.1868,-0.20231
16.2,-2.7425,-2.5411,-0.20147
16.22,-1.9957,-1.8039,-0.19176
16.24,-1.1643,-0.99096,-0.1733
16.26,-0.27186,-0.12615,-0.14571
16.28,0.64793,0.75791,-0.10998
16.3,1.5514,1.6198,-0.068377
16.32,2.3868,2.4108,-0.02403
16.34,3.0989,3.0794,0.019485
16.36,3.6358,3.5792,0.056637
16.38,3.957,3.8727,0.084335
16.4,4.04,3.941,0.098963
16.42,3.8863,3.7852,0.10106
16.44,3.5231,3.4323,0.09081
16.46,3.0016,2.9298,0.071708
16.48,2.3909,2.3424,0.048513
16.5,1.7695,1.7436,0.02594
16.52,1.2145,1.2059,0.0085702
16.54,0.79128,0.79127,5.4544e-06
16.56,0.54514,0.54327,0.001869
16.58,0.49624,0.4818,0.014438
16.6,0.63847,0.60181,0.036657
16.62,0.94235,0.87633,0.066022
16.64,1.3611,1.2619,0.099195
16.66,1.8386,1.7056,0.133
16.68,2.3177,2.1522,0.16551
16.7,2.7472,2.5521,0.1951
16.72,3.0873,2.8663,0.22102
16.74,3.3117,3.0693,0.24236
16.76,3.4072,3.1486,0.2586
16.78,3.3721,3.1031,0.26908
16.8,3.2127,2.9393,0.27338
16.82,2.9396,2.6687,0.27094
16.84,2.5659,2.3044,0.26149
16.86,2.1055,1.8607,0.24487
16.88,1.5732,1.3512,0.22206
16.9,0.98571,0.79167,0.19404
16.92,0.36294,0.20005,0.16289
16.94,-0.27086,-0.40121,0.13035
16.96,-0.88729,-0.98563,0.098334
16.98,-1.4551,-1.5238,0.068626
17,-1.943,-1.9853,0.042328
17.02,-2.3231,-2.343,0.019933
17.04,-2.5747,-2.5765,0.0017844
17.06,-2.688,-2.6755,-0.012506
17.08,-2.6651,-2.6411,-0.023951
17.1,-2.5209,-2.4876,-0.033262
17.12,-2.2808,-2.2394,-0.041358
17.14,-1.9773,-1.9282,-0.049063
17.16,-1.6458,-1.5885,-0.057285
17.18,-1.3202,-1.2533,-0.066922
17.2,-1.0291,-0.95015,-0.07899
17.22,-0.79368,-0.69972,-0.093961
17.24,-0.62678,-0.51467,-0.11211
17.26,-0.5338,-0.40059,-0.13321
17.28,-0.51395,-0.35716,-0.15678
17.3,-0.56188,-0.3798,-0.18208
17.32,-0.66876,-0.4607,-0.20806
17.34,-0.8224,-0.58899,-0.23341
17.36,-1.0065,-0.7494,-0.25707
17.38,-1.1994,-0.92142,-0.27793
17.4,-1.3732,-1.0782,-0.29506
17.42,-1.4942,-1.1868,-0.30739
17.44,-1.5243,-1.2103,-0.31396
17.46,-1.425,-1.1114,-0.31358
17.48,-1.1629,-0.8579,-0.30501
17.5,-0.71563,-0.42842,-0.28721
17.52,-0.077157,0.18254,-0.25969
17.54,0.73842,0.96066,-0.22224
17.56,1.6962,1.8728,-0.17658
17.58,2.7432,2.8681,-0.12495
17.6,3.8136,3.884,-0.070476
17.62,4.8367,4.8534,-0.016617
17.64,5.7456,5.7126,0.033083
17.66,6.4841,6.4082,0.07597
17.68,7.0124,6.9017,0.11065
17.7,7.3092,7.1719,0.13724
17.72,7.3709,7.2142,0.15675
17.74,7.2088,7.0375,0.17136
17.76,6.8439,6.6607,0.18319
17.78,6.3029,6.1089,0.19398
17.8,5.6143,5.4098,0.20449
17.82,4.8071,4.5924,0.21475
17.84,3.9101,3.6859,0.22416
17.86,2.953,2.7212,0.23181
17.88,1.968,1.7311,0.23688
17.9,0.98943,0.74996,0.23947
17.92,0.053607,-0.1862,0.23981
17.94,-0.80406,-1.043,0.23893
17.96,-1.5526,-1.7908,0.23818
17.98,-2.1693,-2.408,0.23871
18,-2.6432,-2.8841,0.24082
18.02,-2.9768,-3.2209,0.2441
18.04,-3.1853,-3.4326,0.24731
18.06,-3.2944,-3.5426,0.24815
18.08,-3.3364,-3.5812,0.24477
18.1,-3.3449,-3.58,0.23517
18.12,-3.3502,-3.5687,0.21854
18.14,-3.3764,-3.5714,0.195
18.16,-3.4391,-3.6044,0.16534
18.18,-3.5449,-3.6766,0.13178
18.2,-3.6927,-3.7889,0.09619
18.22,-3.8752,-3.936,0.060738
18.24,-4.0802,-4.1069,0.026696
18.26,-4.2919,-4.2872,-0.0047132
18.28,-4.4916,-4.4584,-0.033281
18.3,-4.6581,-4.5991,-0.058986
18.32,-4.7681,-4.6869,-0.081204
18.34,-4.7974,-4.6978,-0.099525
18.36,-4.7226,-4.6099,-0.11274
18.38,-4.5239,-4.4045,-0.11941
18.4,-4.1876,-4.069,-0.11863
18.42,-3.7088,-3.5994,-0.10934
18.44,-3.093,-3.001,-0.091957
18.46,-2.3566,-2.2888,-0.067812
18.48,-1.5254,-1.4863,-0.039034
18.5,-0.63215,-0.62377,-0.0083831
18.52,0.28632,0.26474,0.021581
18.54,1.1927,1.1436,0.049034
18.56,2.0515,1.9783,0.073142
18.58,2.8307,2.7367,0.094037
18.6,3.5025,3.3901,0.11243
18.62,4.0429,3.9134,0.12948
18.64,4.4313,4.2854,0.14592
18.66,4.6512,4.4893,0.16182
18.68,4.6901,4.5136,0.17656
18.7,4.5422,4.3531,0.18914
18.72,4.21,4.0116,0.19831
18.74,3.7063,3.5033,0.20301
18.76,3.0562,2.8529,0.20328
18.78,2.296,2.0963,0.19972
18.8,1.4721,1.2783,0.19378
18.82,0.63692,0.44956,0.18736
18.84,-0.15525,-0.33756,0.18231
18.86,-0.85368,-1.0336,0.17988
18.88,-1.4155,-1.596,0.1805
18.9,-1.8094,-1.9936,0.1842
18.92,-2.0174,-2.2076,0.19023
18.94,-2.0351,-2.2325,0.19737
18.96,-1.8716,-2.0761,0.20453
18.98,-1.5471,-1.7582,0.21115
19,-1.0915,-1.3085,0.21699
19.02,-0.54239,-0.76451,0.22212
19.04,0.057339,-0.16926,0.2266
19.06,0.66148,0.43132,0.23016
19.08,1.2234,0.99137,0.23201
19.1,1.6993,1.4684,0.23085
19.12,2.0521,1.827,0.22511
19.14,2.2558,2.0424,0.21341
19.16,2.2984,2.1033,0.19504
19.18,2.1847,2.0143,0.17037
19.2,1.9364,1.7954,0.14098
19.22,1.5898,1.4803,0.10957
19.24,1.1917,1.1122,0.079464
19.26,0.79239,0.73836,0.054028
19.28,0.43928,0.40324,0.036037
19.3,0.16962,0.14246,0.027165
19.32,0.0055064,-0.022002,0.027509
19.34,-0.048886,-0.084801,0.035914
19.36,-0.0071245,-0.057247,0.050123
19.38,0.10238,0.034899,0.067485
19.4,0.24138,0.15597,0.085415
19.42,0.36784,0.26614,0.10169
19.44,0.44201,0.32715,0.11486
19.46,0.43151,0.30728,0.12423
19.48,0.31466,0.18586,0.1288
19.5,0.081966,-0.047952,0.12992
19.52,-0.26434,-0.39229,0.12795
19.54,-0.71206,-0.83499,0.12293
19.56,-1.2417,-1.357,0.11536
19.58,-1.8292,-1.9344,0.10527
19.6,-2.4486,-2.5418,0.093229
19.62,-3.074,-3.1539,0.079973
19.64,-3.6807,-3.7475,0.066792
19.66,-4.2462,-4.3014,0.055205
19.68,-4.7497,-4.7959,0.046209
19.7,-5.1729,-5.2137,0.040727
19.72,-5.4995,-5.5383,0.038833
19.74,-5.7153,-5.7556,0.04024
19.76,-5.8096,-5.8535,0.0439
19.78,-5.775,-5.8243,0.049276
19.8,-5.6097,-5.6653,0.055564
19.82,-5.318,-5.3805,0.062557
19.84,-4.9117,-4.9815,0.069879
19.86,-4.4103,-4.4877,0.077396
19.88,-3.8405,-3.9255,0.08502
19.9,-3.2344,-3.3268,0.092359
19.92,-2.6263,-2.7249,0.098601
19.94,-2.0489,-2.1514,0.10257
19.96,-1.5284,-1.6313,0.10289
19.98,-1.0809,-1.1796,0.098651
20,-0.70888,-0.79853,0.089659
20.02,-0.40013,-0.47686,0.076733
20.04,-0.1291,-0.19107,0.06197
20.06,0.1395,0.091199,0.048305
20.08,0.44495,0.40598,0.038967
20.1,0.82353,0.78662,0.036912
20.12,1.3016,1.2576,0.044027
20.14,1.89,1.8291,0.060824
20.16,2.5801,2.494,0.086169
20.18,3.3443,3.2268,0.1175
20.2,4.1376,3.9861,0.15143
20.22,4.9037,4.7193,0.18442
20.24,5.5818,5.3684,0.21339
20.26,6.1141,5.8778,0.23625
20.28,6.4529,6.2007,0.25217
20.3,6.5659,6.3045,0.2614
20.32,6.4388,6.1739,0.26488
20.34,6.0761,5.8123,0.26388
20.36,5.4991,5.2394,0.25978
20.38,4.7426,4.4891,0.25351
20.4,3.8506,3.6049,0.24567
20.42,2.8719,2.6355,0.23642
20.44,1.8564,1.6301,0.22626
20.46,0.85145,0.63539,0.21605
20.48,-0.10007,-0.30634,0.20626
20.5,-0.96177,-1.1598,0.19801
20.52,-1.7047,-1.8967,0.19194
20.54,-2.3083,-2.4976,0.18927
20.56,-2.7608,-2.9505,0.18975
20.58,-3.0596,-3.2521,0.19255
20.6,-3.2113,-3.408,0.19674
20.62,-3.231,-3.4319,0.20093
20.64,-3.1413,-3.3445,0.20322
20.66,-2.97,-3.1723,0.20234
20.68,-2.7472,-2.9447,0.19747
20.7,-2.5024,-2.6906,0.18813
20.72,-2.2607,-2.4354,0.17466
20.74,-2.0393,-2.1971,0.15779
20.76,-1.845,-1.9834,0.13833
20.78,-1.6732,-1.7906,0.1174
20.8,-1.5072,-1.6029,0.095775
20.82,-1.3208,-1.3954,0.074602
20.84,-1.0816,-1.1366,0.055065
20.86,-0.75569,-0.79428,0.03859
20.88,-0.31362,-0.34012,0.026498
20.9,0.26421,0.24415,0.020058
20.92,0.98265,0.96227,0.020386
20.94,1.8287,1.8009,0.02783
20.96,2.7709,2.7292,0.041679
20.98,3.7606,3.7001,0.060447
21,4.7367,4.6551,0.081644
21.02,5.632,5.5295,0.10242
21.04,6.3799,6.2601,0.11983
21.06,6.9228,6.7912,0.13164
21.08,7.2184,7.0815,0.13689
21.1,7.2439,7.1085,0.13541
21.12,6.9994,6.8709,0.12847
21.14,6.5065,6.3883,0.11825
21.16,5.8062,5.6987,0.10743
21.18,4.9537,4.8553,0.098371
21.2,4.0131,3.9202,0.092921
21.22,3.0511,2.9586,0.092551
21.24,2.1314,2.0335,0.097844
21.26,1.3097,1.2012,0.10854
21.28,0.63085,0.50658,0.12427
21.3,0.12596,-0.018196,0.14416
21.32,-0.18811,-0.35588,0.16777
21.34,-0.30905,-0.50404,0.19499
21.36,-0.24832,-0.47354,0.22522
21.38,-0.029769,-0.28757,0.2578
21.4,0.31224,0.021181,0.29105
21.42,0.73531,0.41168,0.32363
21.44,1.192,0.8384,0.35358
21.46,1.6331,1.2542,0.37895
21.48,2.0115,1.613,0.39856
21.5,2.2857,1.8746,0.41111
21.52,2.4231,2.0067,0.41632
21.54,2.4028,1.9876,0.41516
21.56,2.2172,1.808,0.4092
21.58,1.8726,1.4724,0.40019
21.6,1.3882,0.99799,0.39019
21.62,0.7938,0.41256,0.38124
21.64,0.12713,-0.24667,0.3738
21.66,-0.57041,-0.93864,0.36823
21.68,-1.2577,-1.622,0.36427
21.7,-1.8979,-2.2596,0.36166
21.72,-2.4619,-2.8217,0.3598
21.74,-2.9304,-3.2891,0.35867
21.76,-3.2958,-3.6527,0.35691
21.78,-3.5613,-3.916,0.35476
21.8,-3.7403,-4.0923,0.35195
21.82,-3.8539,-4.2017,0.3478
21.84,-3.9277,-4.2692,0.34147
21.86,-3.9887,-4.3211,0.33236
21.88,-4.0623,-4.3822,0.31985
21.9,-4.1693,-4.4726,0.30327
21.92,-4.3243,-4.6076,0.28328
21.94,-4.5344,-4.795,0.26067
21.96,-4.7988,-5.0354,0.23653
21.98,-5.1098,-5.3219,0.21208
22,-5.4527,-5.6412,0.18849
22.02,-5.8079,-5.9744,0.16656
22.04,-6.1515,-6.299,0.14745
22.06,-6.4577,-6.5893,0.13153
22.08,-6.6998,-6.8186,0.11881
22.1,-6.8527,-6.9619,0.10918
22.12,-6.8951,-6.9976,0.10252
22.14,-6.8116,-6.9106,0.098936
22.16,-6.5953,-6.6939,0.098675
22.18,-6.2485,-6.3507,0.10221
22.2,-5.7839,-5.8932,0.10931
22.22,-5.2231,-5.3423,0.11917
22.24,-4.5942,-4.7248,0.13054
22.26,-3.928,-4.0698,0.14181
22.28,-3.253,-3.4043,0.15132
22.3,-2.5913,-2.749,0.15773
22.32,-1.9543,-2.1149,0.16065
22.34,-1.3408,-1.502,0.16118
22.36,-0.73765,-0.89788,0.16023
22.38,-0.12188,-0.28223,0.16035
22.4,0.53383,0.36976,0.16408
22.42,1.2552,1.0815,0.17368
22.44,2.0596,1.8691,0.19052
22.46,2.9512,2.7364,0.21479
22.48,3.9169,3.6718,0.24506
22.5,4.9259,4.6466,0.2793
22.52,5.9317,5.6177,0.314
22.54,6.8769,6.5309,0.34593
22.56,7.6989,7.3269,0.37195
22.58,8.3375,7.9476,0.38988
22.6,8.7407,8.3419,0.39876
22.62,8.8705,8.4718,0.39867
22.64,8.7064,8.316,0.39036
22.66,8.2465,7.8715,0.375
22.68,7.5078,7.1537,0.35411
22.7,6.5243,6.1952,0.32915
22.72,5.3442,5.0432,0.30105
22.74,4.0265,3.7546,0.27182
22.76,2.6368,2.3937,0.24308
22.78,1.2436,1.0272,0.21642
22.8,-0.086161,-0.27998,0.19382
22.82,-1.2919,-1.4689,0.17704
22.84,-2.3231,-2.4903,0.16724
22.86,-3.143,-3.3081,0.16509
22.88,-3.7316,-3.9017,0.17013
22.9,-4.0859,-4.2666,0.18069
22.92,-4.2201,-4.4145,0.19442
22.94,-4.162,-4.3711,0.20911
22.96,-3.949,-4.1714,0.22231
22.98,-3.6225,-3.8549,0.23239
23,-3.2214,-3.4597,0.23838
23.02,-2.7775,-3.0183,0.24074
23.04,-2.312,-2.5529,0.24087
23.06,-1.8339,-2.0749,0.24102
23.08,-1.3417,-1.5848,0.24309
23.1,-0.82706,-1.0761,0.24904
23.12,-0.28035,-0.53936,0.259
23.14,0.30385,0.029472,0.27438
23.16,0.92155,0.62755,0.294
23.18,1.5561,1.24,0.31618
23.2,2.1778,1.8384,0.33934
23.22,2.7456,2.3837,0.36191
23.24,3.2128,2.8309,0.38195
23.26,3.5329,3.1351,0.39778
23.28,3.6669,3.2587,0.4082
23.3,3.5903,3.1777,0.41266
23.32,3.2973,2.8859,0.41145
23.34,2.8032,2.3981,0.40517
23.36,2.1434,1.7482,0.39517
23.38,1.3696,0.98668,0.38296
23.4,0.54461,0.17397,0.37064
23.42,-0.26541,-0.62549,0.36008
23.44,-0.99755,-1.351,0.35342
23.46,-1.5987,-1.9505,0.35186
23.48,-2.03,-2.3859,0.35592
23.5,-2.2701,-2.6357,0.36563
23.52,-2.3151,-2.6949,0.3798
23.54,-2.1781,-2.5747,0.39665
23.56,-1.8862,-2.3004,0.41419
23.58,-1.4773,-1.9073,0.43002
23.6,-0.99608,-1.4384,0.44232
23.62,-0.48998,-0.93977,0.44979
23.64,-0.0052983,-0.45725,0.45196
23.66,0.41644,-0.032439,0.44888
23.68,0.74163,0.30046,0.44117
23.7,0.94717,0.51754,0.42963
23.72,1.0223,0.60724,0.41501
23.74,0.9691,0.57063,0.39847
23.76,0.80244,0.42121,0.38123
23.78,0.54764,0.18303,0.3646
23.8,0.23752,-0.11186,0.34938
23.82,-0.09181,-0.42818,0.33637
23.84,-0.40566,-0.73202,0.32636
23.86,-0.67527,-0.99499,0.31972
23.88,-0.88151,-1.1978,0.31631
23.9,-1.0171,-1.3326,0.31545
23.92,-1.0872,-1.4032,0.31594
23.94,-1.1077,-1.4238,0.31614
23.96,-1.1022,-1.4165,0.31428
23.98,-1.0981,-1.4069,0.30877
24,-1.1218,-1.4202,0.2984
24.02,-1.1944,-1.4772,0.2829
24.04,-1.3287,-1.5911,0.2624
24.06,-1.5276,-1.7656,0.23804
24.08,-1.7831,-1.9943,0.21125
24.1,-2.0782,-2.2617,0.18341
24.12,-2.3893,-2.5454,0.15607
24.14,-2.6887,-2.819,0.13026
24.16,-2.9487,-3.0551,0.10644
24.18,-3.1444,-3.2292,0.08476
24.2,-3.2569,-3.3219,0.064959
24.22,-3.2749,-3.3217,0.046764
24.24,-3.196,-3.2262,0.030139
24.26,-3.0268,-3.0419,0.015147
24.28,-2.7812,-2.7832,0.0019709
24.3,-2.4788,-2.4699,-0.0088542
24.32,-2.1411,-2.1235,-0.017634
24.34,-1.7882,-1.7646,-0.02361
24.36,-1.4349,-1.4069,-0.028003
24.38,-1.0873,-1.0564,-0.030907
24.4,-0.74124,-0.70866,-0.032572
24.42,-0.38139,-0.34866,-0.032722
24.44,0.016589,0.047445,-0.030855
24.46,0.48257,0.50832,-0.025752
24.48,1.0467,1.0624,-0.015751
24.5,1.7333,1.7325,0.00075749
24.52,2.5549,2.5302,0.024772
24.54,3.5078,3.4507,0.057107
24.56,4.5689,4.4715,0.09731
24.58,5.6958,5.5526,0.14322
24.6,6.83,6.6376,0.19237
24.62,7.9015,7.66,0.24147
24.64,8.8362,8.5493,0.28695
24.66,9.5638,9.2375,0.32632
24.68,10.025,9.6672,0.35778
24.7,10.178,9.7971,0.38103
24.72,10.003,9.6071,0.39637
24.74,9.5048,9.0995,0.4053
24.76,8.7089,8.2991,0.40977
24.78,7.6628,7.2507,0.41203
24.8,6.4286,6.0145,0.4141
24.82,5.0779,4.6603,0.41766
24.84,3.6849,3.261,0.42385
24.86,2.3202,1.8865,0.43367
24.88,1.0451,0.59798,0.44712
24.9,-0.092616,-0.55675,0.46414
24.92,-1.0616,-1.5457,0.48407
24.94,-1.848,-2.3537,0.50571
24.96,-2.4538,-2.9819,0.52805
24.98,-2.8951,-3.4441,0.54896
25,-3.1971,-3.764,0.56693
25.02,-3.3898,-3.9704,0.58054
25.04,-3.503,-4.092,0.58895
25.06,-3.5616,-4.1534,0.59176
25.08,-3.5827,-4.1723,0.5896
25.1,-3.5738,-4.1574,0.58361
25.12,-3.5332,-4.109,0.57581
25.14,-3.4516,-4.0197,0.5681
25.16,-3.3155,-3.8776,0.5621
25.18,-3.1111,-3.6704,0.55936
25.2,-2.8281,-3.3876,0.55947
25.22,-2.4635,-3.0268,0.56328
25.24,-2.0235,-2.5932,0.56974
25.26,-1.5246,-2.1024,0.57782
25.28,-0.99318,-1.5793,0.58616
25.3,-0.46318,-1.0567,0.59354
25.32,0.027029,-0.57172,0.59874
25.34,0.4387,-0.16219,0.60089
25.36,0.73698,0.13735,0.59963
25.38,0.89504,0.2999,0.59515
25.4,0.89741,0.30997,0.58744
25.42,0.74217,0.16576,0.57642
25.44,0.4417,-0.12065,0.56235
25.46,0.021632,-0.52423,0.54586
25.48,-0.48169,-1.0094,0.52774
25.5,-1.0253,-1.5346,0.50928
25.52,-1.5644,-2.0561,0.49173
25.54,-2.0578,-2.5342,0.47634
25.56,-2.4724,-2.9373,0.46484
25.58,-2.7869,-3.2438,0.4569
25.6,-2.9934,-3.4456,0.45223
25.62,-3.0973,-3.547,0.44966
25.64,-3.1153,-3.5627,0.44738
25.66,-3.0713,-3.5149,0.4436
25.68,-2.9921,-3.4288,0.43672
25.7,-2.9028,-3.3286,0.42581
25.72,-2.8227,-3.2333,0.41059
25.74,-2.7631,-3.1549,0.39178
25.76,-2.7266,-3.0968,0.3702
25.78,-2.708,-3.0555,0.34752
25.8,-2.6969,-3.0221,0.32523
25.82,-2.6809,-2.9854,0.30444
25.84,-2.6494,-2.9352,0.28587
25.86,-2.5956,-2.8652,0.26956
25.88,-2.5193,-2.7745,0.25524
25.9,-2.4264,-2.6687,0.24228
25.92,-2.3286,-2.5586,0.22997
25.94,-2.2409,-2.4585,0.21758
25.96,-2.1787,-2.384,0.20533
25.98,-2.1549,-2.3477,0.19278
26,-2.1769,-2.357,0.18012
26.02,-2.2448,-2.4127,0.1679
26.04,-2.3499,-2.5063,0.15638
26.06,-2.4756,-2.6218,0.14618
26.08,-2.5986,-2.7363,0.13768
26.1,-2.6917,-2.8229,0.13123
26.12,-2.7275,-2.8549,0.12739
26.14,-2.6818,-2.8085,0.12671
26.16,-2.5376,-2.6674,0.12976
26.18,-2.2878,-2.4245,0.13668
26.2,-1.9361,-2.0832,0.14707
26.22,-1.4974,-1.6576,0.16018
26.24,-0.99519,-1.17,0.17477
26.26,-0.45833,-0.64767,0.18934
26.28,0.083637,-0.1187,0.20233
26.3,0.60517,0.39262,0.21255
26.32,1.0889,0.86918,0.21969
26.34,1.5281,1.3048,0.2233
26.36,1.9274,1.7021,0.22522
26.38,2.3011,2.0738,0.22726
26.4,2.6693,2.438,0.23138
26.42,3.0532,2.8136,0.23966
26.44,3.4689,3.2157,0.25317
26.46,3.9226,3.6503,0.27234
26.48,4.4074,4.1113,0.29613
26.5,4.9017,4.5787,0.32293
26.52,5.3705,5.0205,0.35003
26.54,5.7698,5.3946,0.37516
26.56,6.0515,5.6557,0.39585
26.58,6.1709,5.7608,0.41016
26.6,6.0925,5.6749,0.41763
26.62,5.7961,5.3776,0.41847
26.64,5.2798,4.8665,0.41335
26.66,4.5616,4.1575,0.4041
26.68,3.6775,3.2845,0.39304
26.7,2.678,2.2959,0.38206
26.72,1.6224,1.249,0.37345
26.74,0.57273,0.20444,0.36829
26.76,-0.41303,-0.78072,0.36769
26.78,-1.286,-1.6582,0.37219
26.8,-2.0107,-2.3921,0.38139
26.82,-2.5664,-2.9601,0.39375
26.84,-2.9473,-3.355,0.40776
26.86,-3.16,-3.5815,0.42154
26.88,-3.22,-3.6533,0.43329
26.9,-3.1473,-3.5889,0.44166
26.92,-2.9616,-3.4073,0.4457
26.94,-2.6796,-3.1249,0.44532
26.96,-2.3126,-2.7536,0.44108
26.98,-1.8664,-2.3005,0.43405
27,-1.3433,-1.769,0.42573
27.02,-0.74478,-1.1626,0.41778
27.04,-0.075579,-0.48649,0.41091
27.06,0.65267,0.24658,0.40609
27.08,1.4186,1.0158,0.4028
27.1,2.1902,1.7899,0.40027
27.12,2.9251,2.5283,0.39677
27.14,3.5744,3.184,0.39046
27.16,4.0868,3.7069,0.37982
27.18,4.4143,4.0505,0.36378
27.2,4.5187,4.1765,0.34211
27.22,4.3765,4.0612,0.31536
27.24,3.9834,3.6984,0.28492
27.26,3.3554,3.1027,0.25272
27.28,2.5291,2.3082,0.22098
27.3,1.5589,1.3671,0.19176
27.32,0.51172,0.3448,0.16692
27.34,-0.53825,-0.68647,0.14822
27.36,-1.517,-1.6533,0.13633
27.38,-2.3573,-2.4897,0.1324
27.4,-3.0049,-3.1411,0.13621
27.42,-3.4228,-3.571,0.14812
27.44,-3.5947,-3.7618,0.16713
27.46,-3.5245,-3.7168,0.19225
27.48,-3.2355,-3.4572,0.22167
27.5,-2.7662,-3.0198,0.25364
27.52,-2.1649,-2.4502,0.28523
27.54,-1.4845,-1.799,0.31454
27.56,-0.7758,-1.1157,0.33987
27.58,-0.083299,-0.44263,0.35933
27.6,0.55854,0.18525,0.37329
27.62,1.1264,0.74513,0.38131
27.64,1.6076,1.2228,0.3848
27.66,1.9975,1.6124,0.38512
27.68,2.2961,1.9124,0.38368
27.7,2.5045,2.1225,0.38194
27.72,2.6221,2.2423,0.3797
27.74,2.6447,2.2672,0.3775
27.76,2.5651,2.1903,0.37487
27.78,2.3746,2.0035,0.37106
27.8,2.066,1.7005,0.36547
27.82,1.6374,1.2798,0.35762
27.84,1.0956,0.74752,0.34806
27.86,0.45745,0.12009,0.33735
27.88,-0.24909,-0.57555,0.32646
27.9,-0.98705,-1.3039,0.3168
27.92,-1.7137,-2.023,0.30927
27.94,-2.3852,-2.69,0.3048
27.96,-2.9615,-3.2652,0.30369
27.98,-3.4107,-3.7173,0.30659
28,-3.7126,-4.0254,0.31286
28.02,-3.8595,-4.1824,0.32283
28.04,-3.8565,-4.1923,0.33584
28.06,-3.7182,-4.0697,0.35152
28.08,-3.4657,-3.8344,0.36863
28.1,-3.1223,-3.5093,0.38698
28.12,-2.709,-3.114,0.405
28.14,-2.242,-2.6644,0.42241
28.16,-1.7307,-2.1693,0.43859
28.18,-1.1778,-1.6313,0.45352
28.2,-0.58117,-1.0487,0.46751
28.22,0.063357,-0.41719,0.48055
28.24,0.75788,0.26448,0.49339
28.26,1.4987,0.99246,0.50625
28.28,2.2733,1.754,0.51922
28.3,3.0582,2.5262,0.53204
28.32,3.8197,3.2763,0.54344
28.34,4.5154,3.9629,0.55249
28.36,5.0982,4.5405,0.55773
28.38,5.5219,4.964,0.55787
28.4,5.7463,5.1943,0.55205
28.42,5.7434,5.2034,0.53998
28.44,5.5007,4.9786,0.5221
28.46,5.0242,4.5244,0.49977
28.48,4.3376,3.8629,0.47476
28.5,3.4804,3.0314,0.44906
28.52,2.503,2.0778,0.42527
28.54,1.4611,1.0561,0.40499
28.56,0.40975,0.020273,0.38948
28.58,-0.60237,-0.98162,0.37925
28.6,-1.5367,-1.9103,0.37368
28.62,-2.3669,-2.7366,0.36966
28.64,-3.0792,-3.447,0.3678
28.66,-3.6701,-4.0386,0.36846
28.68,-4.1435,-4.5143,0.37071
28.7,-4.5072,-4.8814,0.37414
28.72,-4.7691,-5.1478,0.37862
28.74,-4.9353,-5.3194,0.38413
28.76,-5.0084,-5.3994,0.39099
28.78,-4.9881,-5.3876,0.39943
28.8,-4.873,-5.2826,0.40964
28.82,-4.6621,-5.0839,0.4218
28.84,-4.3582,-4.7939,0.43571
28.86,-3.9692,-4.4201,0.45098
28.88,-3.5095,-3.9765,0.46701
28.9,-2.9998,-3.4827,0.48289
28.92,-2.4654,-2.9629,0.49753
28.94,-1.9336,-2.4435,0.50988
28.96,-1.4303,-1.9495,0.51919
28.98,-0.97608,-1.5009,0.52485
29,-0.58354,-1.1104,0.52683
29.02,-0.25501,-0.78069,0.52568
29.04,0.017772,-0.50477,0.52255
29.06,0.25241,-0.26657,0.51898
29.08,0.47292,-0.043621,0.51654
29.1,0.70546,0.18874,0.51672
29.12,0.97358,0.45304,0.52054
29.14,1.2935,0.76531,0.52818
29.16,1.6705,1.1312,0.53931
29.18,2.097,1.5444,0.55264
29.2,2.5527,1.9865,0.56617
29.22,3.0069,2.4287,0.57814
29.24,3.4227,2.8361,0.5866
29.26,3.7625,3.1723,0.59017
29.28,3.9932,3.4047,0.58845
29.3,4.0912,3.5099,0.5813
29.32,4.0453,3.4755,0.56977
29.34,3.8577,3.3026,0.55514
29.36,3.5427,3.004,0.53874
29.38,3.1233,2.6013,0.52197
29.4,2.6266,2.1209,0.50569
29.42,2.0798,1.5896,0.49022
29.44,1.5054,1.0299,0.47548
29.46,0.91953,0.45863,0.4609
29.48,0.33121,-0.11441,0.44562
29.5,-0.25636,-0.6852,0.42883
29.52,-0.843,-1.253,0.41
29.54,-1.4282,-1.817,0.38877
29.56,-2.0083,-2.3736,0.36532
29.58,-2.5741,-2.9145,0.34031
29.6,-3.1112,-3.4257,0.31452
29.62,-3.6003,-3.8893,0.28897
29.64,-4.0206,-4.2853,0.26478
29.66,-4.3521,-4.5944,0.24226
29.68,-4.5796,-4.8016,0.22201
29.7,-4.6939,-4.898,0.20413
29.72,-4.6933,-4.8812,0.18794
29.74,-4.5823,-4.7553,0.173
29.76,-4.37,-4.5291,0.15901
29.78,-4.0672,-4.2111,0.14393
29.8,-3.6831,-3.8124,0.12922
29.82,-3.2244,-3.3387,0.11427
29.84,-2.6936,-2.7931,0.099517
29.86,-2.0907,-2.1771,0.086418
29.88,-1.4152,-1.4915,0.076297
29.9,-0.66983,-0.73925,0.069421
29.92,0.1358,0.068455,0.067341
29.94,0.98243,0.91232,0.070105
29.96,1.8394,1.7623,0.077167
29.98,2.6652,2.5783,0.086934
30,3.4099,3.3125,0.097478
30.02,4.0198,3.9132,0.10665
30.04,4.4432,4.3306,0.1126
30.06,4.6371,4.5234,0.11372
30.08,4.5731,4.4637,0.10943
30.1,4.2418,4.1419,0.099877
30.12,3.6557,3.5693,0.086376
30.14,2.8489,2.7781,0.070727
30.16,1.8743,1.8192,0.055135
30.18,0.79875,0.75677,0.041978
30.2,-0.30381,-0.33727,0.03346
30.22,-1.3597,-1.3909,0.031235
30.24,-2.3026,-2.3383,0.035722
30.26,-3.0797,-3.1267,0.04701
30.28,-3.6551,-3.7194,0.064333
30.3,-4.0119,-4.0985,0.0866
30.32,-4.1511,-4.263,0.11189
30.34,-4.0882,-4.2265,0.13837
30.36,-3.8491,-4.0137,0.16457
30.38,-3.4651,-3.6541,0.18898
30.4,-2.9681,-3.1789,0.21075
30.42,-2.3871,-2.6167,0.22962
30.44,-1.7462,-1.9914,0.24523
30.46,-1.0649,-1.3229,0.25801
30.48,-0.35924,-0.62803,0.26878
30.5,0.35595,0.077861,0.27809
30.52,1.0645,0.77774,0.28674
30.54,1.7471,1.4522,0.29494
30.56,2.381,2.0783,0.30268
30.58,2.941,2.6312,0.30979
30.6,3.4019,3.0862,0.31575
30.62,3.7425,3.4224,0.32006
30.64,3.9488,3.6265,0.32235
30.66,4.0177,3.6949,0.32274
30.68,3.958,3.6361,0.32189
30.7,3.7907,3.4699,0.32078
30.72,3.5461,3.2252,0.32088
30.74,3.2598,2.9361,0.32366
30.76,2.9676,2.6373,0.33032
30.78,2.7002,2.3587,0.34152
30.8,2.4788,2.1218,0.357
30.82,2.313,1.9376,0.37536
30.84,2.2,1.805,0.39496
30.86,2.1269,1.713,0.41387
30.88,2.0744,1.6442,0.43024
30.9,2.0211,1.5783,0.44283
30.92,1.9485,1.4976,0.45088
30.94,1.8442,1.3897,0.45452
30.96,1.7043,1.2494,0.45487
30.98,1.5329,1.0796,0.45328
31,1.3406,0.88948,0.45112
31.02,1.141,0.6914,0.44964
31.04,0.9473,0.49816,0.44914
31.06,0.76845,0.31902,0.44943
31.08,0.60732,0.15738,0.44993
31.1,0.45983,0.009975,0.44985
31.12,0.3161,-0.13221,0.44831
31.14,0.16288,-0.28197,0.44485
31.16,-0.013089,-0.45274,0.43965
31.18,-0.2217,-0.65517,0.43346
31.2,-0.46684,-0.8935,0.42666
31.22,-0.74492,-1.1654,0.42052
31.24,-1.0451,-1.4612,0.41613
31.26,-1.3509,-1.7648,0.41399
31.28,-1.6426,-2.0571,0.41453
31.3,-1.9006,-2.3182,0.4176
31.32,-2.1081,-2.5306,0.42252
31.34,-2.2524,-2.6812,0.42879
31.36,-2.3262,-2.7614,0.43525
31.38,-2.3261,-2.7679,0.44186
31.4,-2.2514,-2.6998,0.44841
31.42,-2.102,-2.5568,0.45486
31.44,-1.8765,-2.3377,0.46116
31.46,-1.5718,-2.0396,0.46778
31.48,-1.1833,-1.6581,0.47483
31.5,-0.70732,-1.1901,0.48276
31.52,-0.14398,-0.636,0.49201
31.54,0.4992,-0.0031518,0.50235
31.56,1.2043,0.69024,0.51407
31.58,1.9414,1.4153,0.52608
31.6,2.6685,2.1308,0.53764
31.62,3.3345,2.7871,0.54733
31.64,3.8836,3.33,0.55356
31.66,4.2616,3.7064,0.55527
31.68,4.4227,3.8714,0.55129
31.7,4.3356,3.7947,0.54088
31.72,3.9884,3.4644,0.524
31.74,3.3911,2.8892,0.50191
31.76,2.5748,2.0985,0.47624
31.78,1.5893,1.1395,0.44971
31.8,0.49776,0.072723,0.42504
31.82,-0.62934,-1.0341,0.40472
31.84,-1.721,-2.1116,0.39063
31.86,-2.7113,-3.095,0.38374
31.88,-3.5443,-3.9284,0.3841
31.9,-4.177,-4.5675,0.39054
31.92,-4.5807,-4.9821,0.40146
31.94,-4.7411,-5.1562,0.41507
31.96,-4.658,-5.0878,0.42971
31.98,-4.3438,-4.7878,0.44405
32,-3.8223,-4.2796,0.45729
32.02,-3.1284,-3.5971,0.46869
32.04,-2.306,-2.7841,0.47807
32.06,-1.4075,-1.8923,0.48478
32.08,-0.49114,-0.979,0.48786
32.1,0.38156,-0.10481,0.48637
32.12,1.1498,0.67071,0.47905
32.14,1.758,1.293,0.46495
32.16,2.1611,1.7174,0.44374
32.18,2.3292,1.9137,0.41549
32.2,2.2506,1.869,0.38159
32.22,1.9345,1.5899,0.34457
32.24,1.4099,1.1029,0.30709
32.26,0.72338,0.45135,0.27203
32.28,-0.066471,-0.30867,0.2422
32.3,-0.89499,-1.1147,0.21966
32.32,-1.6988,-1.9043,0.20548
32.34,-2.4227,-2.6225,0.19974
32.36,-3.0248,-3.2264,0.20157
32.38,-3.4802,-3.6896,0.20931
32.4,-3.7818,-4.0032,0.22142
32.42,-3.9383,-4.1741,0.23583
32.44,-3.9714,-4.2222,0.25088
32.46,-3.91,-4.1747,0.26472
32.48,-3.7856,-4.0618,0.27619
32.5,-3.6273,-3.912,0.28479
32.52,-3.4581,-3.7481,0.28996
32.54,-3.2941,-3.5858,0.29176
32.56,-3.1433,-3.4337,0.29037
32.58,-3.0084,-3.2947,0.28632
32.6,-2.8881,-3.1682,0.28016
32.62,-2.7799,-3.0525,0.27269
32.64,-2.6819,-2.9463,0.26439
32.66,-2.5939,-2.8498,0.2559
32.68,-2.5163,-2.7638,0.24755
32.7,-2.4497,-2.6889,0.2392
32.72,-2.3926,-2.6235,0.23084
32.74,-2.3399,-2.5626,0.22271
32.76,-2.282,-2.4974,0.21538
32.78,-2.2048,-2.4131,0.20834
32.8,-2.0912,-2.2941,0.20289
32.82,-1.9233,-2.1228,0.19948
32.84,-1.685,-1.8837,0.19875
32.86,-1.3645,-1.5654,0.2009
32.88,-0.95612,-1.1626,0.20651
32.9,-0.46089,-0.67628,0.21538
32.92,0.11422,-0.11253,0.22675
32.94,0.7579,0.51791,0.23998
32.96,1.4565,1.2026,0.25389
32.98,2.1959,1.9287,0.26724
33,2.9628,2.6833,0.27944
33.02,3.7442,3.4538,0.29035
33.04,4.5265,4.2263,0.30024
33.06,5.294,4.9847,0.30932
33.08,6.026,5.7082,0.31785
33.1,6.6965,6.3709,0.32559
33.12,7.2736,6.9415,0.33213
33.14,7.7216,7.3853,0.33638
33.16,8.0046,7.6675,0.33711
33.18,8.0908,7.7584,0.33247
33.2,7.9579,7.636,0.32188
33.22,7.5969,7.2929,0.30394
33.24,7.0153,6.7346,0.28071
33.26,6.2376,5.9837,0.25395
33.28,5.3029,5.0764,0.22651
33.3,4.2614,4.0603,0.20119
33.32,3.1688,2.9883,0.18045
33.34,2.0803,1.9146,0.16577
33.36,1.0459,0.88815,0.15773
33.38,0.10597,-0.049935,0.15591
33.4,-0.7102,-0.86936,0.15916
33.42,-1.3849,-1.5508,0.16585
33.44,-1.9107,-2.0854,0.17465
33.46,-2.2883,-2.4729,0.18466
33.48,-2.5242,-2.7194,0.19518
33.5,-2.6295,-2.8363,0.20678
33.52,-2.6185,-2.8382,0.21969
33.54,-2.5087,-2.7425,0.23374
33.56,-2.3211,-2.5696,0.24846
33.58,-2.0802,-2.3434,0.26317
33.6,-1.8135,-2.0902,0.27664
33.62,-1.5501,-1.8377,0.28759
33.64,-1.318,-1.613,0.29497
33.66,-1.1413,-1.4393,0.298
33.68,-1.0361,-1.333,0.29687
33.7,-1.0086,-1.301,0.29238
33.72,-1.0529,-1.3387,0.28584
33.74,-1.1518,-1.4307,0.27896
33.76,-1.279,-1.5526,0.27359
33.78,-1.4034,-1.6748,0.27138
33.8,-1.4941,-1.7667,0.27267
33.82,-1.5256,-1.8039,0.27831
33.84,-1.4825,-1.7703,0.28779
33.86,-1.3624,-1.6625,0.30016
33.88,-1.1757,-1.4897,0.31395
33.9,-0.94478,-1.2727,0.32788
33.92,-0.69936,-1.04,0.34061
33.94,-0.47202,-0.82314,0.35112
33.96,-0.29279,-0.65158,0.35879
33.98,-0.18473,-0.54792,0.36319
34,-0.161,-0.52519,0.36419
34.02,-0.22392,-0.58618,0.36225
34.04,-0.36595,-0.72399,0.35804
34.06,-0.57226,-0.92386,0.3516
34.08,-0.82418,-1.1689,0.34475
34.1,-1.1026,-1.4404,0.33785
34.12,-1.3907,-1.7225,0.33177
34.14,-1.6755,-2.0025,0.32697
34.16,-1.948,-2.2715,0.3235
34.18,-2.2018,-2.523,0.3212
34.2,-2.4319,-2.7513,0.31943
34.22,-2.632,-2.9495,0.31743
34.24,-2.7938,-3.1084,0.31451
34.26,-2.9058,-3.2161,0.31022
34.28,-2.9539,-3.2585,0.30457
34.3,-2.9227,-3.2211,0.29841
34.32,-2.7973,-3.0895,0.29224
34.34,-2.5652,-2.8524,0.28724
34.36,-2.2178,-2.5005,0.28266
34.38,-1.752,-2.0324,0.28044
34.4,-1.1699,-1.4497,0.27974
34.42,-0.47966,-0.75994,0.28028
34.44,0.30517,0.023936,0.28124
34.46,1.1654,0.88363,0.28176
34.48,2.0762,1.7945,0.28169
34.5,3.0069,2.7261,0.28082
34.52,3.921,3.6418,0.27916
34.54,4.7767,4.5001,0.27664
34.56,5.5285,5.2549,0.27356
34.58,6.1297,5.8603,0.26939
34.6,6.5366,6.2726,0.26398
34.62,6.713,6.4571,0.25586
34.64,6.6351,6.39,0.24511
34.66,6.2955,6.0639,0.23167
34.68,5.7058,5.4891,0.21674
34.7,4.8967,4.6955,0.20127
34.72,3.9161,3.729,0.18706
34.74,2.8244,2.648,0.17642
34.76,1.6889,1.5178,0.17111
34.78,0.57695,0.40387,0.17308
34.8,-0.45031,-0.6331,0.18278
34.82,-1.3427,-1.5424,0.19977
34.84,-2.064,-2.2866,0.22263
34.86,-2.5933,-2.8427,0.24944
34.88,-2.9236,-3.2013,0.27771
34.9,-3.0606,-3.3663,0.30578
34.92,-3.0192,-3.3516,0.33238
34.94,-2.8221,-3.1791,0.35698
34.96,-2.4971,-2.8764,0.37935
34.98,-2.0756,-2.4754,0.39981
35,-1.5922,-2.0102,0.41807
35.02,-1.0826,-1.5166,0.43403
35.04,-0.58273,-1.0297,0.44693
35.06,-0.12597,-0.58183,0.45586
35.08,0.25949,-0.2002,0.45969
35.1,0.55378,0.095577,0.4582
35.12,0.74793,0.29672,0.45121
35.14,0.84544,0.40571,0.43973
35.16,0.86207,0.43656,0.42551
35.18,0.82375,0.41303,0.41072
35.2,0.76274,0.36492,0.39782
35.22,0.7125,0.32393,0.38857
35.24,0.70234,0.31795,0.3844
35.26,0.75273,0.36805,0.38469
35.28,0.87216,0.4831,0.38905
35.3,1.0562,0.66078,0.39545
35.32,1.289,0.88733,0.40166
35.34,1.5462,1.1404,0.40584
35.36,1.7996,1.3929,0.40675
35.38,2.0217,1.6174,0.40432
35.4,2.1894,1.7909,0.39853
35.42,2.2862,1.8958,0.39036
35.44,2.303,1.922,0.38107
35.46,2.2373,1.8656,0.37162
35.48,2.0903,1.728,0.36231
35.5,1.8656,1.5121,0.35351
35.52,1.5659,1.2203,0.34563
35.54,1.1933,0.85511,0.3382
35.56,0.74855,0.41753,0.33102
35.58,0.23296,-0.090891,0.32385
35.6,-0.3496,-0.66671,0.31711
35.62,-0.99055,-1.3022,0.31162
35.64,-1.675,-1.9832,0.30817
35.66,-2.3814,-2.6886,0.30714
35.68,-3.0822,-3.3914,0.30913
35.7,-3.7459,-4.0599,0.31399
35.72,-4.34,-4.6621,0.32206
35.74,-4.8339,-5.1668,0.33291
35.76,-5.2018,-5.5476,0.34583
35.78,-5.4243,-5.7845,0.36017
35.8,-5.4903,-5.8656,0.37531
35.82,-5.3963,-5.7872,0.39089
35.84,-5.1463,-5.5526,0.40626
35.86,-4.7513,-5.172,0.42066
35.88,-4.2283,-4.662,0.43369
35.9,-3.6,-4.0443,0.44426
35.92,-2.8946,-3.3461,0.45144
35.94,-2.1457,-2.6002,0.45444
35.96,-1.3913,-1.8437,0.45236
35.98,-0.6729,-1.1176,0.44467
36,-0.032834,-0.4643,0.43146
36.02,0.48856,0.075859,0.4127
36.04,0.85681,0.46805,0.38876
36.06,1.0471,0.6863,0.36077
36.08,1.0472,0.71776,0.32948
36.1,0.86,0.56408,0.29592
36.12,0.50312,0.24192,0.2612
36.14,0.0080208,-0.21836,0.22638
36.16,-0.58318,-0.77611,0.19292
36.18,-1.2218,-1.3838,0.16195
36.2,-1.8571,-1.9919,0.1348
36.22,-2.4409,-2.5531,0.11223
36.24,-2.9308,-3.0257,0.094913
36.26,-3.2933,-3.3766,0.083252
36.28,-3.5055,-3.5821,0.076603
36.3,-3.5551,-3.6295,0.074405
36.32,-3.441,-3.5162,0.075193
36.34,-3.1722,-3.2498,0.077617
36.36,-2.767,-2.8471,0.080064
36.38,-2.2517,-2.3331,0.081385
36.4,-1.6583,-1.7386,0.080387
36.42,-1.0224,-1.099,0.076578
36.44,-0.38054,-0.45029,0.069744
36.46,0.23392,0.17396,0.059968
36.48,0.79349,0.74536,0.048129
36.5,1.2796,1.2452,0.034374
36.52,1.6843,1.6646,0.019706
36.54,2.0107,2.0053,0.0053835
36.56,2.271,2.2788,-0.0077952
36.58,2.4839,2.5028,-0.018848
36.6,2.6706,2.6977,-0.027084
36.62,2.85,2.8818,-0.031845
36.64,3.0354,3.0678,-0.032437
36.66,3.2318,3.2614,-0.029592
36.68,3.4356,3.4592,-0.023593
36.7,3.635,3.6505,-0.015538
36.72,3.8133,3.8196,-0.0062896
36.74,3.9516,3.9486,0.0029693
36.76,4.0325,4.0209,0.011591
36.78,4.0423,4.023,0.019346
36.8,3.9727,3.9472,0.025516
36.82,3.8208,3.7899,0.030872
36.84,3.5885,3.5524,0.03606
36.86,3.2814,3.2395,0.04188
36.88,2.9076,2.8587,0.048877
36.9,2.4773,2.4198,0.057487
36.92,2.0027,1.9348,0.067859
36.94,1.4987,1.4187,0.080056
36.96,0.98357,0.88973,0.093847
36.98,0.47905,0.3699,0.10915
37,0.0099017,-0.11608,0.12599
37.02,-0.39776,-0.54235,0.14459
37.04,-0.71894,-0.8841,0.16516
37.06,-0.93267,-1.1207,0.18803
37.08,-1.0249,-1.2385,0.2136
37.1,-0.99033,-1.2318,0.24149
37.12,-0.83364,-1.1048,0.27112
37.14,-0.56864,-0.86993,0.30129
37.16,-0.21675,-0.5471,0.33035
37.18,0.19542,-0.16129,0.35671
37.2,0.63871,0.25961,0.3791
37.22,1.0836,0.68627,0.39735
37.24,1.5019,1.0917,0.4102
37.26,1.8675,1.449,0.41844
37.28,2.1568,1.734,0.42275
37.3,2.3489,1.9258,0.42317
37.32,2.4265,2.0058,0.42066
37.34,2.3763,1.9606,0.41574
37.36,2.1912,1.7826,0.40858
37.38,1.8716,1.4723,0.39931
37.4,1.4271,1.0392,0.3879
37.42,0.87734,0.50246,0.37488
37.44,0.25141,-0.11004,0.36145
37.46,-0.41379,-0.76226,0.34846
37.48,-1.0766,-1.4141,0.33753
37.5,-1.6941,-2.024,0.32991
37.52,-2.226,-2.5528,0.32677
37.54,-2.6381,-2.9666,0.32851
37.56,-2.9043,-3.2391,0.33482
37.58,-3.0081,-3.353,0.3449
37.6,-2.943,-3.3004,0.35744
37.62,-2.7119,-3.0832,0.37126
37.64,-2.3266,-2.7114,0.38477
37.66,-1.8068,-2.2044,0.39755
37.68,-1.1802,-1.5894,0.40917
37.7,-0.48126,-0.90123,0.41996
37.72,0.24919,-0.1801,0.4293
37.74,0.96567,0.52854,0.43713
37.76,1.6205,1.1787,0.44181
37.78,2.1675,1.7249,0.44263
37.8,2.5662,2.1285,0.43769
37.82,2.7862,2.3601,0.42602
37.84,2.8109,2.402,0.40886
37.86,2.6404,2.2533,0.38702
37.88,2.2913,1.9287,0.36257
37.9,1.7955,1.4574,0.33811
37.92,1.1963,0.88018,0.31613
37.94,0.54332,0.24422,0.2991
37.96,-0.11315,-0.4013,0.28815
37.98,-0.72745,-1.0115,0.2841
38,-1.2628,-1.5488,0.28599
38.02,-1.694,-1.987,0.29301
38.04,-2.0085,-2.3114,0.30294
38.06,-2.2056,-2.5199,0.31433
38.08,-2.2951,-2.6205,0.32541
38.1,-2.2944,-2.6297,0.33534
38.12,-2.2261,-2.5692,0.34305
38.14,-2.1153,-2.4636,0.34836
38.16,-1.9868,-2.3377,0.3509
38.18,-1.8634,-2.2141,0.35073
38.2,-1.7639,-2.1114,0.34746
38.22,-1.7019,-2.0429,0.34102
38.24,-1.6845,-2.0158,0.33131
38.26,-1.7125,-2.0313,0.31881
38.28,-1.7802,-2.0841,0.30392
38.3,-1.8769,-2.1651,0.28813
38.32,-1.9881,-2.2601,0.27197
38.34,-2.097,-2.3537,0.25671
38.36,-2.1869,-2.4295,0.24264
38.38,-2.2417,-2.4724,0.23064
38.4,-2.2477,-2.4682,0.22051
38.42,-2.193,-2.4047,0.21169
38.44,-2.068,-2.2721,0.20411
38.46,-1.8648,-2.062,0.19721
38.48,-1.5779,-1.7691,0.19121
38.5,-1.2043,-1.3904,0.1861
38.52,-0.74529,-0.928,0.18272
38.54,-0.20801,-0.38908,0.18107
38.56,0.39285,0.2107,0.18215
38.58,1.0339,0.84885,0.18509
38.6,1.6834,1.4942,0.18926
38.62,2.3026,2.1098,0.19282
38.64,2.8494,2.6547,0.19462
38.66,3.2825,3.0899,0.19259
38.68,3.5672,3.3811,0.18607
38.7,3.6794,3.5046,0.17482
38.72,3.6099,3.4501,0.15981
38.74,3.3659,3.2231,0.14287
38.76,2.9708,2.8445,0.12635
38.78,2.4614,2.3487,0.11274
38.8,1.8842,1.78,0.10422
38.82,1.29,1.1877,0.10227
38.84,0.72895,0.62186,0.10709
38.86,0.24574,0.12736,0.11838
38.88,-0.12407,-0.25912,0.13505
38.9,-0.35665,-0.51237,0.15572
38.92,-0.44122,-0.61991,0.1787
38.94,-0.38037,-0.58298,0.20261
38.96,-0.18949,-0.41558,0.2261
38.98,0.10465,-0.14322,0.24787
39,0.46603,0.19936,0.26668
39.02,0.85241,0.57082,0.28159
39.04,1.219,0.92763,0.29137
39.06,1.5229,1.228,0.29493
39.08,1.7276,1.4358,0.29177
39.1,1.8073,1.5255,0.28182
39.12,1.7502,1.4844,0.26584
39.14,1.56,1.3146,0.24545
39.16,1.2556,1.0326,0.22304
39.18,0.86827,0.66726,0.201
39.2,0.43706,0.25519,0.18187
39.22,0.0030574,-0.16412,0.16718
39.24,-0.39674,-0.55465,0.15791
39.26,-0.73468,-0.88821,0.15352
39.28,-0.99605,-1.149,0.15296
39.3,-1.1803,-1.3344,0.15409
39.32,-1.2999,-1.4551,0.15517
39.34,-1.3773,-1.5313,0.154
39.36,-1.4401,-1.5901,0.15001
39.38,-1.5163,-1.6588,0.14247
39.4,-1.6298,-1.762,0.13213
39.42,-1.7971,-1.9165,0.11948
39.44,-2.0253,-2.1316,0.10622
39.46,-2.3128,-2.4058,0.093011
39.48,-2.6496,-2.7307,0.081024
39.5,-3.02,-3.0907,0.070703
39.52,-3.4044,-3.467,0.062671
39.54,-3.7813,-3.838,0.056773
39.56,-4.1286,-4.1821,0.053443
39.58,-4.4244,-4.4772,0.052724
39.6,-4.6469,-4.702,0.055083
39.62,-4.7743,-4.8351,0.060767
39.64,-4.7854,-4.8553,0.069871
39.66,-4.66,-4.7426,0.082559
39.68,-4.3804,-4.4789,0.098529
39.7,-3.9336,-4.0509,0.11735
39.72,-3.3138,-3.4522,0.13839
39.74,-2.5252,-2.6859,0.1607
39.76,-1.5839,-1.7671,0.18327
39.78,-0.51929,-0.72434,0.20505
39.8,0.62601,0.401,0.22501
39.82,1.7983,1.5564,0.24187
39.84,2.9358,2.6814,0.25443
39.86,3.974,3.7125,0.26156
39.88,4.8512,4.5891,0.26214
39.9,5.5144,5.259,0.25541
39.92,5.9248,5.6835,0.24131
39.94,6.0622,5.8415,0.22065
39.96,5.9268,5.7316,0.19519
39.98,5.5396,5.3722,0.16746
40,4.9399,4.7998,0.14003
40.02,4.1808,4.0647,0.11602
40.04,3.3239,3.2262,0.09763
40.06,2.4328,2.3457,0.087093
40.08,1.5671,1.4827,0.084351
40.1,0.77688,0.68765,0.089227
40.12,0.099552,0.00014838,0.099404
40.14,-0.44248,-0.55622,0.11373
40.16,-0.84169,-0.9709,0.12921
40.18,-1.1039,-1.2481,0.1442
40.2,-1.2455,-1.4022,0.15664
40.22,-1.2903,-1.4561,0.1658
40.24,-1.2651,-1.4363,0.17115
40.26,-1.1971,-1.3702,0.17316
40.28,-1.11,-1.2821,0.17213
40.3,-1.0225,-1.1908,0.16827
40.32,-0.94648,-1.109,0.16247
40.34,-0.88671,-1.0419,0.15516
40.36,-0.84152,-0.98887,0.14735
40.38,-0.8041,-0.94359,0.13949
40.4,-0.76454,-0.89709,0.13255
40.42,-0.71227,-0.83921,0.12694
40.44,-0.63848,-0.76227,0.12378
40.46,-0.53825,-0.66123,0.12298
40.48,-0.41189,-0.53707,0.12518
40.5,-0.26545,-0.39505,0.12959
40.52,-0.11011,-0.24554,0.13543
40.54,0.039432,-0.10196,0.14139
40.56,0.16716,0.020527,0.14663
40.58,0.25825,0.1079,0.15035
40.6,0.30137,0.14876,0.15261
40.62,0.29035,0.13671,0.15364
40.64,0.22491,0.070174,0.15474
40.66,0.1105,-0.046156,0.15666
40.68,-0.042777,-0.20331,0.16053
40.7,-0.22169,-0.38874,0.16705
40.72,-0.41153,-0.58814,0.17662
40.74,-0.59741,-0.78594,0.18853
40.76,-0.76517,-0.96733,0.20215
40.78,-0.90152,-1.1177,0.21614
40.8,-0.99378,-1.2239,0.23008
40.82,-1.0295,-1.2726,0.24318
40.84,-0.99596,-1.2517,0.25573
40.86,-0.88078,-1.1488,0.26801
40.88,-0.67246,-0.95399,0.28153
40.9,-0.36219,-0.65831,0.29612
40.92,0.054051,-0.25833,0.31238
40.94,0.57331,0.2438,0.32952
40.96,1.1837,0.83668,0.34706
40.98,1.8635,1.5,0.36348
41,2.5809,2.2038,0.37712
41.02,3.2958,2.9095,0.38627
41.04,3.9625,3.5726,0.38983
41.06,4.5333,4.1466,0.38668
41.08,4.9632,4.5866,0.37662
41.1,5.2144,4.8539,0.36048
41.12,5.2606,4.9216,0.33896
41.14,5.0895,4.7757,0.31384
41.16,4.7054,4.4189,0.28656
41.18,4.1287,3.8699,0.25878
41.2,3.3943,3.1622,0.23212
41.22,2.5488,2.3403,0.2085
41.24,1.6458,1.4558,0.19007
41.26,0.7412,0.56331,0.17789
41.28,-0.11245,-0.28516,0.17271
41.3,-0.87022,-1.0449,0.17472
41.32,-1.4987,-1.682,0.18329
41.34,-1.978,-2.1752,0.19718
41.36,-2.3028,-2.5176,0.21487
41.38,-2.4805,-2.7144,0.23392
41.4,-2.5295,-2.7818,0.25224
41.42,-2.4756,-2.7441,0.26842
41.44,-2.348,-2.6294,0.28146
41.46,-2.1756,-2.4666,0.29107
41.48,-1.9841,-2.2815,0.29741
41.5,-1.7937,-2.095,0.30134
41.52,-1.6179,-1.922,0.30408
41.54,-1.4637,-1.7698,0.30614
41.56,-1.3319,-1.6407,0.30885
41.58,-1.2192,-1.5316,0.31237
41.6,-1.1196,-1.4363,0.31673
41.62,-1.0261,-1.3477,0.32165
41.64,-0.93249,-1.2592,0.32675
41.66,-0.83467,-1.1659,0.33123
41.68,-0.73116,-1.0665,0.3353
41.7,-0.62356,-0.96182,0.33826
41.72,-0.51627,-0.85655,0.34028
41.74,-0.41581,-0.75678,0.34097
41.76,-0.32978,-0.6702,0.34041
41.78,-0.26562,-0.60395,0.33834
41.8,-0.22925,-0.56388,0.33463
41.82,-0.22404,-0.55265,0.32861
41.84,-0.24992,-0.57081,0.32089
41.86,-0.30321,-0.61429,0.31108
41.88,-0.37695,-0.6768,0.29985
41.9,-0.46181,-0.74928,0.28747
41.92,-0.5474,-0.82196,0.27456
41.94,-0.62378,-0.88562,0.26184
41.96,-0.68276,-0.93223,0.24947
41.98,-0.71883,-0.95605,0.23721
42,-0.72942,-0.95451,0.22509
42.02,-0.71455,-0.92677,0.21223
42.04,-0.67595,-0.87411,0.19816
42.06,-0.61585,-0.79875,0.1829
42.08,-0.53586,-0.70218,0.16632
42.1,-0.43626,-0.5854,0.14914
42.12,-0.3159,-0.4478,0.13189
42.14,-0.17289,-0.28852,0.11563
42.16,-0.0059267,-0.10641,0.10048
42.18,0.18401,0.096422,0.087586
42.2,0.39191,0.31569,0.076218
42.22,0.60751,0.54136,0.066152
42.24,0.81484,0.75818,0.056661
42.26,0.99285,0.94619,0.046663
42.28,1.1172,1.0815,0.035711
42.3,1.1631,1.1401,0.02292
42.32,1.1083,1.0996,0.0087228
42.34,0.93728,0.94427,-0.0069902
42.36,0.64371,0.66687,-0.023158
42.38,0.23309,0.27231,-0.039222
42.4,-0.27649,-0.2229,-0.053596
42.42,-0.85494,-0.78974,-0.065193
42.44,-1.4623,-1.3899,-0.072451
42.46,-2.0526,-1.9784,-0.074157
42.48,-2.578,-2.5082,-0.069877
42.5,-2.9946,-2.9353,-0.059296
42.52,-3.2667,-3.224,-0.042739
42.54,-3.3715,-3.3502,-0.021335
42.56,-3.3014,-3.3053,0.0038871
42.58,-3.0654,-3.0955,0.030148
42.6,-2.6875,-2.7434,0.055992
42.62,-2.204,-2.283,0.079012
42.64,-1.6589,-1.7562,0.097255
42.66,-1.0985,-1.2084,0.1099
42.68,-0.56562,-0.68152,0.1159
42.7,-0.094824,-0.21068,0.11585
42.72,0.29099,0.18039,0.1106
42.74,0.58221,0.48,0.10221
42.76,0.78199,0.68947,0.092515
42.78,0.90379,0.82048,0.083304
42.8,0.96757,0.89124,0.076335
42.82,0.99527,0.92282,0.072445
42.84,1.0064,0.93461,0.071746
42.86,1.0143,0.94087,0.073479
42.88,1.0246,0.94761,0.077001
42.9,1.034,0.95303,0.081001
42.92,1.0322,0.94815,0.083999
42.94,1.0038,0.91853,0.085235
42.96,0.9322,0.84722,0.084987
42.98,0.8028,0.71953,0.083269
43,0.60592,0.52546,0.080464
43.02,0.33911,0.26211,0.077002
43.04,0.0080691,-0.065344,0.073414
43.06,-0.37349,-0.44366,0.070166
43.08,-0.78502,-0.85288,0.06786
43.1,-1.201,-1.2678,0.066853
43.12,-1.5931,-1.6609,0.067791
43.14,-1.9326,-2.0038,0.071194
43.16,-2.1923,-2.2699,0.077593
43.18,-2.3482,-2.4354,0.087155
43.2,-2.3812,-2.4812,0.10002
43.22,-2.2779,-2.3936,0.11574
43.24,-2.0317,-2.1657,0.13395
43.26,-1.6437,-1.7974,0.15369
43.28,-1.1232,-1.297,0.17383
43.3,-0.48819,-0.68174,0.19356
43.32,0.23457,0.023384,0.21119
43.34,1.0101,0.78417,0.22597
43.36,1.7967,1.5598,0.2369
43.38,2.5481,2.3047,0.24342
43.4,3.2168,2.9716,0.24513
43.42,3.7578,3.5159,0.24186
43.44,4.1333,3.8995,0.23381
43.46,4.3169,4.0958,0.22107
43.48,4.2967,4.0923,0.20435
43.5,4.078,3.8928,0.18517
43.52,3.6837,3.519,0.16468
43.54,3.1528,3.0077,0.14514
43.56,2.5374,2.4086,0.12878
43.58,1.8968,1.7794,0.1174
43.6,1.2922,1.1796,0.11264
43.62,0.77996,0.66484,0.11512
43.64,0.40518,0.2804,0.12478
43.66,0.19747,0.05694,0.14053
43.68,0.16776,0.0072704,0.16049
43.7,0.30764,0.1255,0.18214
43.72,0.59091,0.38807,0.20284
43.74,0.97706,0.75697,0.22009
43.76,1.4162,1.1841,0.23218
43.78,1.855,1.6164,0.23859
43.8,2.2422,2.0037,0.2385
43.82,2.534,2.3017,0.23225
43.84,2.698,2.4765,0.22145
43.86,2.7157,2.5083,0.20738
43.88,2.5833,2.3916,0.19174
43.9,2.3109,2.1349,0.17598
43.92,1.92,1.7583,0.1617
43.94,1.4407,1.2907,0.14998
43.96,0.90743,0.7654,0.14203
43.98,0.35522,0.21642,0.1388
44,-0.184,-0.32471,0.14071
44.02,-0.68441,-0.83233,0.14791
44.04,-1.1283,-1.2877,0.15944
44.06,-1.5069,-1.6813,0.17444
44.08,-1.8201,-2.0114,0.19126
44.1,-2.0755,-2.2838,0.20828
44.12,-2.2858,-2.5098,0.22392
44.14,-2.4666,-2.7035,0.23691
44.16,-2.6334,-2.8799,0.24657
44.18,-2.7991,-3.0519,0.25278
44.2,-2.9722,-3.2283,0.25606
44.22,-3.1551,-3.4125,0.25744
44.24,-3.3435,-3.6016,0.25809
44.26,-3.5274,-3.7863,0.25888
44.28,-3.6912,-3.952,0.26078
44.3,-3.8163,-4.0803,0.26408
44.32,-3.8821,-4.1508,0.26863
44.34,-3.8694,-4.143,0.27361
44.36,-3.7613,-4.0405,0.27913
44.38,-3.5463,-3.8305,0.28419
44.4,-3.219,-3.5074,0.28844
44.42,-2.7817,-3.0735,0.2918
44.44,-2.2449,-2.539,0.29409
44.46,-1.627,-1.9219,0.29487
44.48,-0.95336,-1.2474,0.29399
44.5,-0.25492,-0.5459,0.29099
44.52,0.43417,0.14887,0.28529
44.54,1.0792,0.80282,0.27634
44.56,1.6477,1.384,0.2637
44.58,2.1127,1.8654,0.2473
44.6,2.4547,2.2273,0.22744
44.62,2.664,2.4589,0.20513
44.64,2.7411,2.56,0.1811
44.66,2.697,2.5394,0.15758
44.68,2.5514,2.4157,0.13563
44.7,2.3307,2.2137,0.117
44.72,2.0654,1.963,0.10235
44.74,1.7862,1.694,0.092237
44.76,1.5214,1.4349,0.086493
44.78,1.2937,1.209,0.084701
44.8,1.1186,1.0325,0.086176
44.82,1.0032,0.91325,0.089921
44.84,0.94608,0.85085,0.095233
44.86,0.93887,0.83758,0.10129
44.88,0.96765,0.86017,0.10749
44.9,1.0156,0.90248,0.1131
44.92,1.0654,0.9475,0.11785
44.94,1.1017,0.98047,0.12122
44.96,1.1132,0.99011,0.12306
44.98,1.0935,0.96992,0.12357
45,1.0418,0.91894,0.12288
45.02,0.96232,0.84068,0.12164
45.04,0.86295,0.74197,0.12098
45.06,0.75376,0.63234,0.12142
45.08,0.64498,0.52126,0.12372
45.1,0.54509,0.41694,0.12815
45.12,0.45934,0.325,0.13434
45.14,0.38869,0.24701,0.14168
45.16,0.32954,0.18056,0.14898
45.18,0.27414,0.11901,0.15513
45.2,0.21168,0.052535,0.15915
45.22,0.12995,-0.03041,0.16036
45.24,0.017242,-0.1412,0.15844
45.26,-0.13554,-0.28905,0.15352
45.28,-0.333,-0.47937,0.14637
45.3,-0.57377,-0.71171,0.13793
45.32,-0.84962,-0.97903,0.12941
45.34,-1.1453,-1.2671,0.12182
45.36,-1.4392,-1.5549,0.11566
45.38,-1.7052,-1.8168,0.11154
45.4,-1.9146,-2.0243,0.10968
45.42,-2.0392,-2.1496,0.1104
45.44,-2.0544,-2.1675,0.11309
45.46,-1.9426,-2.0604,0.11787
45.48,-1.6953,-1.8191,0.1238
45.5,-1.3156,-1.4458,0.13022
45.52,-0.81869,-0.95508,0.13638
45.54,-0.23184,-0.37313,0.14129
45.56,0.4076,0.26367,0.14393
45.58,1.0548,0.91144,0.14337
45.6,1.6613,1.5227,0.13856
45.62,2.1791,2.05,0.1291
45.64,2.5654,2.4505,0.1149
45.66,2.7863,2.6898,0.096476
45.68,2.8204,2.7458,0.07466
45.7,2.6609,2.6097,0.051172
45.72,2.3163,2.2885,0.027756
45.74,1.8099,1.8033,0.0065626
45.76,1.1778,1.1883,-0.010454
45.78,0.46572,0.48785,-0.022132
45.8,-0.27549,-0.24823,-0.02726
45.82,-0.99402,-0.96899,-0.025029
45.84,-1.642,-1.6263,-0.015665
45.86,-2.1796,-2.1799,0.00027173
45.88,-2.5783,-2.5997,0.021405
45.9,-2.8228,-2.8695,0.046705
45.92,-2.9117,-2.9856,0.073888
45.94,-2.8565,-2.9574,0.10094
45.96,-2.6793,-2.805,0.12575
45.98,-2.4097,-2.5564,0.14672
46,-2.081,-2.2434,0.1624
46.02,-1.7266,-1.8985,0.17195
46.04,-1.3768,-1.5524,0.17561
46.06,-1.0565,-1.2305,0.17395
46.08,-0.78403,-0.95217,0.16814
46.1,-0.57053,-0.73025,0.15972
46.12,-0.42112,-0.57138,0.15026
46.14,-0.33588,-0.47703,0.14115
46.16,-0.31137,-0.44466,0.13329
46.18,-0.34203,-0.46943,0.1274
46.2,-0.42121,-0.54463,0.12343
46.22,-0.54172,-0.66325,0.12153
46.24,-0.69606,-0.81671,0.12064
46.26,-0.8763,-0.99676,0.12046
46.28,-1.0739,-1.195,0.12118
46.3,-1.2794,-1.4019,0.12249
46.32,-1.4831,-1.6078,0.12467
46.34,-1.6746,-1.8024,0.12779
46.36,-1.8437,-1.9757,0.13195
46.38,-1.9809,-2.1179,0.13705
46.4,-2.0775,-2.2201,0.14255
46.42,-2.1261,-2.2744,0.14829
46.44,-2.1203,-2.274,0.15372
46.46,-2.0545,-2.2132,0.15862
46.48,-1.924,-2.0874,0.16337
46.5,-1.7247,-1.8922,0.16748
46.52,-1.4538,-1.6264,0.17259
46.54,-1.1102,-1.2885,0.17826
46.56,-0.6962,-0.88171,0.18551
46.58,-0.21842,-0.41214,0.19372
46.6,0.31071,0.10801,0.2027
46.62,0.87229,0.6611,0.2112
46.64,1.4409,1.2228,0.21809
46.66,1.9857,1.7635,0.2222
46.68,2.4727,2.2508,0.22189
46.7,2.8678,2.6506,0.21718
46.72,3.1407,2.9333,0.20732
46.74,3.2686,3.0751,0.19346
46.76,3.24,3.0634,0.17653
46.78,3.0568,2.8987,0.15813
46.8,2.7354,2.5953,0.1401
46.82,2.3053,2.1816,0.12364
46.84,1.8064,1.6958,0.11058
46.86,1.285,1.1838,0.10121
46.88,0.78802,0.69156,0.096466
46.9,0.35761,0.26158,0.096031
46.92,0.026232,-0.0733,0.099533
46.94,-0.18696,-0.29299,0.10604
46.96,-0.27783,-0.3921,0.11427
46.98,-0.25681,-0.37974,0.12294
47,-0.14629,-0.27668,0.13039
47.02,0.023521,-0.11168,0.1352
47.04,0.21979,0.08351,0.13628
47.06,0.41226,0.27944,0.13282
47.08,0.57765,0.45262,0.12503
47.1,0.70266,0.58945,0.1132
47.12,0.78492,0.68565,0.099269
47.14,0.83207,0.74767,0.084393
47.16,0.85903,0.78858,0.070451
47.18,0.88421,0.82504,0.059173
47.2,0.92526,0.87388,0.051378
47.22,0.99528,0.94775,0.047535
47.24,1.1001,1.0529,0.0472
47.26,1.2372,1.1878,0.049363
47.28,1.3957,1.3427,0.052918
47.3,1.5586,1.5019,0.056635
47.32,1.7055,1.6459,0.059624
47.34,1.8162,1.7549,0.061284
47.36,1.8733,1.8115,0.061823
47.38,1.8655,1.8037,0.061778
47.4,1.7885,1.7267,0.061794
47.42,1.646,1.5827,0.063252
47.44,1.4488,1.3832,0.065518
47.46,1.2132,1.143,0.070203
47.48,0.95921,0.88179,0.077421
47.5,0.70829,0.62115,0.087141
47.52,0.48095,0.381,0.099944
47.54,0.29499,0.18037,0.11462
47.56,0.16402,0.033356,0.13067
47.58,0.096384,-0.050557,0.14694
47.6,0.094585,-0.068753,0.16334
47.62,0.15517,-0.023816,0.17898
47.64,0.26896,0.07546,0.1935
47.66,0.42172,0.21574,0.20598
47.68,0.59515,0.37915,0.216
47.7,0.76823,0.54529,0.22294
47.72,0.91885,0.69222,0.22662
47.74,1.0257,0.79881,0.22687
47.76,1.0701,0.84602,0.2241
47.78,1.0381,0.81945,0.21867
47.8,0.92175,0.71033,0.21142
47.82,0.72027,0.51706,0.20321
47.84,0.44049,0.24561,0.19488
47.86,0.096371,-0.090823,0.18719
47.88,-0.29218,-0.47297,0.18079
47.9,-0.7013,-0.87732,0.17603
47.92,-1.1056,-1.279,0.17338
47.94,-1.481,-1.6535,0.1725
47.96,-1.8072,-1.9813,0.17413
47.98,-2.0697,-2.2472,0.17754
48,-2.2614,-2.444,0.18261
48.02,-2.3825,-2.5712,0.18869
48.04,-2.4398,-2.635,0.1952
48.06,-2.4451,-2.6464,0.20123
48.08,-2.4124,-2.6181,0.20567
48.1,-2.3556,-2.5636,0.20807
48.12,-2.2856,-2.4937,0.20808
48.14,-2.209,-2.4139,0.20488
48.16,-2.1271,-2.3272,0.20008
48.18,-2.036,-2.2301,0.19411
48.2,-1.9283,-2.1166,0.18821
48.22,-1.7953,-1.9788,0.18341
48.24,-1.6294,-1.8099,0.18053
48.26,-1.4264,-1.6063,0.1799
48.28,-1.188,-1.3692,0.18125
48.3,-0.92189,-1.1055,0.18358
48.32,-0.64219,-0.82786,0.18567
48.34,-0.36785,-0.5538,0.18596
48.36,-0.12047,-0.30384,0.18338
48.38,0.078461,-0.098483,0.17694
48.4,0.21049,0.043836,0.16665
48.42,0.26285,0.10989,0.15296
48.44,0.23049,0.093482,0.13701
48.46,0.11711,-0.0032986,0.12041
48.48,-0.064706,-0.16944,0.10474
48.5,-0.29447,-0.38604,0.091566
48.52,-0.54568,-0.6278,0.082118
48.54,-0.7884,-0.86554,0.077135
48.56,-0.99238,-1.0691,0.076736
48.58,-1.1303,-1.2108,0.080504
48.6,-1.1807,-1.2682,0.087462
48.62,-1.1309,-1.2276,0.096691
48.64,-0.97856,-1.085,0.10649
48.66,-0.73229,-0.84815,0.11586
48.68,-0.41148,-0.53459,0.12311
48.7,-0.044388,-0.17121,0.12682
48.72,0.33474,0.20854,0.1262
48.74,0.68935,0.56859,0.12076
48.76,0.98478,0.87447,0.11031
48.78,1.1924,1.0967,0.095664
48.8,1.293,1.2155,0.077477
48.82,1.2795,1.2218,0.057686
48.84,1.1575,1.1195,0.038022
48.86,0.9454,0.92535,0.020054
48.88,0.67161,0.66585,0.0057641
48.9,0.3717,0.37547,-0.0037739
48.92,0.084094,0.091589,-0.0074947
48.94,-0.15428,-0.14902,-0.0052662
48.96,-0.31216,-0.31425,0.0020909
48.98,-0.36724,-0.38145,0.014206
49,-0.30844,-0.33773,0.029282
49.02,-0.13673,-0.18275,0.046021
49.04,0.13541,0.072665,0.062746
49.06,0.48567,0.40824,0.077426
49.08,0.88464,0.7953,0.089336
49.1,1.2991,1.202,0.097036
49.12,1.6954,1.595,0.10033
49.14,2.0427,1.9442,0.098442
49.16,2.3157,2.2232,0.0925
49.18,2.4964,2.4134,0.083007
49.2,2.5751,2.5041,0.070939
49.22,2.5501,2.4925,0.057642
49.24,2.4273,2.3829,0.044473
49.26,2.2184,2.1854,0.033015
49.28,1.9392,1.915,0.024227
49.3,1.6073,1.5891,0.01825
49.32,1.2409,1.225,0.015899
49.34,0.85657,0.83989,0.016673
49.36,0.46895,0.44886,0.020086
49.38,0.08968,0.064186,0.025494
49.4,-0.27244,-0.30447,0.032027
49.42,-0.61126,-0.65089,0.039629
49.44,-0.92269,-0.97046,0.047765
49.46,-1.2041,-1.2603,0.056226
49.48,-1.4535,-1.5188,0.065258
49.5,-1.6691,-1.7436,0.074434
49.52,-1.8485,-1.9327,0.084196
49.54,-1.9885,-2.0827,0.094159
49.56,-2.085,-2.1893,0.1043
49.58,-2.1333,-2.2477,0.11441
49.6,-2.1284,-2.2524,0.12401
49.62,-2.0664,-2.1997,0.13332
49.64,-1.9452,-2.0872,0.14205
49.66,-1.7663,-1.9166,0.15038
49.68,-1.5354,-1.6941,0.15863
49.7,-1.2638,-1.4302,0.16644
49.72,-0.96761,-1.1416,0.17398
49.74,-0.66762,-0.8478,0.18018
49.76,-0.38704,-0.57184,0.1848
49.78,-0.14904,-0.33632,0.18728
49.8,0.026369,-0.16042,0.18679
49.82,0.12542,-0.057776,0.18319
49.84,0.14302,-0.033866,0.17688
49.86,0.084144,-0.084068,0.16821
49.88,-0.036279,-0.19548,0.1592
49.9,-0.19511,-0.34594,0.15082
49.92,-0.36413,-0.50875,0.14462
49.94,-0.51409,-0.65613,0.14204
49.96,-0.61913,-0.7623,0.14317
49.98,-0.66057,-0.80881,0.14824
50,-0.62969,-0.78585,0.15616
50.02,-0.52873,-0.69412,0.16539
50.04,-0.37012,-0.54469,0.17456
50.06,-0.17412,-0.35584,0.18172
50.08,0.034824,-0.15134,0.18616
50.1,0.23207,0.045179,0.18689
50.12,0.39653,0.21279,0.18374
50.14,0.51348,0.33599,0.1775
50.16,0.57596,0.40695,0.16901
50.18,0.58462,0.42514,0.15949
50.2,0.54626,0.3961,0.15016
50.22,0.47138,0.3296,0.14178
50.24,0.37142,0.2363,0.13512
50.26,0.25627,0.12592,0.13035
50.28,0.13252,0.0052771,0.12724
50.3,0.002799,-0.1227,0.1255
50.32,-0.13376,-0.25823,0.12446
50.34,-0.28012,-0.40393,0.1238
50.36,-0.43933,-0.56247,0.12314
50.38,-0.61238,-0.73452,0.12213
50.4,-0.79643,-0.91763,0.12121
50.42,-0.98358,-1.1042,0.12057
50.44,-1.1607,-1.2813,0.12064
50.46,-1.3098,-1.4317,0.12187
50.48,-1.41,-1.5347,0.12467
50.5,-1.439,-1.5685,0.12949
50.52,-1.3759,-1.5124,0.13649
50.54,-1.2037,-1.3492,0.1455
50.56,-0.91136,-1.0674,0.15607
50.58,-0.49622,-0.66341,0.1672
50.6,0.034891,-0.1429,0.17779
50.62,0.66481,0.47793,0.18689
50.64,1.3662,1.1731,0.1931
50.66,2.1027,1.9073,0.19539
50.68,2.8309,2.6376,0.1933
50.7,3.5034,3.3174,0.18603
50.72,4.0727,3.899,0.17369
50.74,4.4957,4.3391,0.15666
50.76,4.7379,4.6022,0.13571
50.78,4.7774,4.6646,0.11281
50.8,4.6081,4.5192,0.088905
50.82,4.2409,4.1741,0.066803
50.84,3.703,3.6556,0.047377
50.86,3.036,3.003,0.032964
50.88,2.2912,2.2663,0.024876
50.9,1.5243,1.5003,0.024003
50.92,0.78943,0.75904,0.030394
50.94,0.13313,0.089214,0.043919
50.96,-0.41018,-0.47357,0.063394
50.98,-0.82121,-0.90821,0.086997
51,-1.0966,-1.2093,0.11272
51.02,-1.2477,-1.3858,0.13807
51.04,-1.2972,-1.4582,0.161
51.06,-1.275,-1.4546,0.17966
51.08,-1.213,-1.4058,0.19281
51.1,-1.1408,-1.3412,0.20039
51.12,-1.0817,-1.2844,0.20269
51.14,-1.0509,-1.2515,0.2006
51.16,-1.0544,-1.2501,0.19566
51.18,-1.09,-1.2794,0.18943
51.2,-1.149,-1.3321,0.18306
51.22,-1.2194,-1.3971,0.1777
51.24,-1.2877,-1.4617,0.17397
51.26,-1.3421,-1.514,0.17195
51.28,-1.3736,-1.5446,0.17102
51.3,-1.3773,-1.5479,0.17062
51.32,-1.3524,-1.5223,0.16985
51.34,-1.3017,-1.4699,0.16825
51.36,-1.2299,-1.3951,0.16512
51.38,-1.1433,-1.3035,0.16021
51.4,-1.0472,-1.2006,0.15342
51.42,-0.94576,-1.0908,0.14503
51.44,-0.84029,-0.97584,0.13555
51.46,-0.72927,-0.85464,0.12537
51.48,-0.60832,-0.72329,0.11497
51.5,-0.47081,-0.57541,0.1046
51.52,-0.30903,-0.4039,0.094868
51.54,-0.11574,-0.20192,0.086182
51.56,0.11408,0.035904,0.078176
51.58,0.38151,0.31034,0.071168
51.6,0.68225,0.61789,0.064363
51.62,1.0058,0.94832,0.057496
51.64,1.3356,1.2853,0.050325
51.66,1.6498,1.6076,0.042154
51.68,1.9234,1.8907,0.03267
51.7,2.1309,2.1095,0.021439
51.72,2.2495,2.2412,0.0082974
51.74,2.2619,2.2681,-0.0062004
51.76,2.1591,2.1803,-0.021176
51.78,1.9419,1.9777,-0.035767
51.8,1.6214,1.6698,-0.048477
51.82,1.2178,1.2761,-0.058329
51.84,0.75849,0.82222,-0.063734
51.86,0.27491,0.33924,-0.064328
51.88,-0.20104,-0.14169,-0.05935
51.9,-0.6403,-0.5906,-0.0497
51.92,-1.0195,-0.98378,-0.035724
51.94,-1.3229,-1.3041,-0.018755
51.96,-1.5429,-1.543,0.00017437
51.98,-1.68,-1.6998,0.019774
52,-1.7411,-1.78,0.038895
52.02,-1.7378,-1.7942,0.056402
52.04,-1.6837,-1.7554,0.071733
52.06,-1.5926,-1.6769,0.08432
52.08,-1.4767,-1.5711,0.094336
52.1,-1.3457,-1.4477,0.10203
52.12,-1.2062,-1.3141,0.10789
52.14,-1.0625,-1.1753,0.11287
52.16,-0.91687,-1.0342,0.11735
52.18,-0.77128,-0.89309,0.12182
52.2,-0.62801,-0.75444,0.12644
52.22,-0.49065,-0.62168,0.13102
52.24,-0.36452,-0.50009,0.13556
52.26,-0.25657,-0.39606,0.1395
52.28,-0.17478,-0.317,0.14222
52.3,-0.12727,-0.27073,0.14346
52.32,-0.121,-0.26379,0.14279
52.34,-0.16051,-0.30127,0.14077
52.36,-0.24677,-0.38435,0.13758
52.38,-0.37637,-0.51025,0.13387
52.4,-0.54118,-0.67168,0.1305
52.42,-0.72858,-0.85675,0.12817
52.44,-0.92238,-1.05,0.12766
52.46,-1.1042,-1.2333,0.12917
52.48,-1.2553,-1.3881,0.13276
52.5,-1.359,-1.497,0.13801
52.52,-1.4023,-1.5465,0.14414
52.54,-1.3784,-1.5289,0.1505
52.56,-1.2872,-1.4433,0.15609
52.58,-1.1365,-1.2965,0.15998
52.6,-0.94075,-1.1025,0.16176
52.62,-0.72012,-0.88073,0.1606
52.64,-0.49777,-0.6543,0.15653
52.66,-0.29694,-0.44695,0.15001
52.68,-0.13774,-0.27781,0.14007
52.7,-0.034221,-0.16289,0.12867
52.72,0.0077965,-0.10844,0.11624
52.74,-0.008188,-0.11217,0.10398
52.76,-0.069668,-0.16258,0.092909
52.78,-0.15679,-0.24091,0.084121
52.8,-0.24516,-0.32331,0.078152
52.82,-0.30939,-0.38495,0.07556
52.84,-0.32679,-0.40315,0.076356
52.86,-0.28066,-0.3607,0.080039
52.88,-0.16258,-0.24842,0.085842
52.9,0.02657,-0.066322,0.092893
52.92,0.27702,0.17738,0.099643
52.94,0.57186,0.46646,0.10541
52.96,0.88966,0.78086,0.1088
52.98,1.2075,1.0975,0.11003
53,1.5038,1.3955,0.10832
53.02,1.7609,1.6568,0.10406
53.04,1.9657,1.8679,0.09789
53.06,2.1109,2.0202,0.090675
53.08,2.1933,2.1103,0.082935
53.1,2.2131,2.1376,0.075544
53.12,2.1725,2.1032,0.06927
53.14,2.0739,2.0095,0.064391
53.16,1.9194,1.8584,0.061046
53.18,1.7108,1.6517,0.059156
53.2,1.4499,1.3912,0.058747
53.22,1.1396,1.0802,0.059344
53.24,0.78517,0.72349,0.06168
53.26,0.39573,0.331,0.064726
53.28,-0.015487,-0.085137,0.06965
53.3,-0.43075,-0.50703,0.076286
53.32,-0.82858,-0.91366,0.085081
53.34,-1.1852,-1.2812,0.096016
53.36,-1.4763,-1.5857,0.10945
53.38,-1.6797,-1.8046,0.12485
53.4,-1.7777,-1.9199,0.14216
53.42,-1.7592,-1.9199,0.16063
53.44,-1.6218,-1.8011,0.17935
53.46,-1.3726,-1.5702,0.19754
53.48,-1.0289,-1.243,0.21408
53.5,-0.61671,-0.84454,0.22783
53.52,-0.16957,-0.40759,0.23802
53.54,0.2747,0.03138,0.24332
53.56,0.67745,0.43455,0.2429
53.58,1.0032,0.76624,0.237
53.6,1.2237,0.99831,0.22542
53.62,1.3211,1.1116,0.2095
53.64,1.2902,1.0998,0.19044
53.66,1.1398,0.96952,0.17028
53.68,0.89131,0.74026,0.15104
53.7,0.57657,0.44167,0.1349
53.72,0.23405,0.11067,0.12338
53.74,-0.095871,-0.21364,0.11777
53.76,-0.37566,-0.49395,0.11829
53.78,-0.57497,-0.69937,0.1244
53.8,-0.6738,-0.80836,0.13456
53.82,-0.66418,-0.81159,0.14741
53.84,-0.55014,-0.71065,0.16051
53.86,-0.34622,-0.5182,0.17198
53.88,-0.074746,-0.25489,0.18015
53.9,0.23738,0.053663,0.18372
53.92,0.56206,0.37958,0.18248
53.94,0.8728,0.69677,0.17603
53.96,1.1468,0.98129,0.16554
53.98,1.3663,1.2147,0.15155
54,1.5186,1.383,0.13563
54.02,1.5962,1.4772,0.11891
54.04,1.5959,1.4936,0.10224
54.06,1.5186,1.4322,0.086345
54.08,1.3686,1.2963,0.072284
54.1,1.1534,1.0931,0.060324
54.12,0.88368,0.83262,0.051057
54.14,0.57309,0.52829,0.044798
54.16,0.23801,0.19687,0.041143
54.18,-0.10305,-0.14385,0.040802
54.2,-0.43042,-0.47371,0.043285
54.22,-0.72457,-0.77275,0.048183
54.24,-0.96749,-1.0229,0.055456
54.26,-1.1442,-1.208,0.063867
54.28,-1.2438,-1.3171,0.073376
54.3,-1.2605,-1.3435,0.082994
54.32,-1.1941,-1.2859,0.091817
54.34,-1.0498,-1.1491,0.099288
54.36,-0.83777,-0.94288,0.10511
54.38,-0.57258,-0.68106,0.10848
54.4,-0.27211,-0.38131,0.10921
54.42,0.043578,-0.063615,0.10719
54.44,0.3535,0.2511,0.1024
54.46,0.63716,0.54161,0.095552
54.48,0.87602,0.78951,0.086511
54.5,1.0549,0.97888,0.076017
54.52,1.1633,1.0985,0.064761
54.54,1.1962,1.143,0.053179
54.56,1.1547,1.1127,0.041983
54.58,1.0457,1.014,0.031783
54.6,0.88114,0.85837,0.022769
54.62,0.67593,0.6604,0.015535
54.64,0.44651,0.4361,0.010415
54.66,0.20836,0.20145,0.0069065
54.68,-0.025814,-0.031304,0.0054907
54.7,-0.2474,-0.25302,0.0056124
54.72,-0.45239,-0.45926,0.0068765
54.74,-0.64087,-0.65031,0.0094362
54.76,-0.81583,-0.82872,0.012895
54.78,-0.98129,-0.99825,0.016956
54.8,-1.1404,-1.1624,0.021951
54.82,-1.2939,-1.3217,0.027743
54.84,-1.4391,-1.4737,0.034527
54.86,-1.5699,-1.6128,0.042843
54.88,-1.6777,-1.73,0.05233
54.9,-1.7531,-1.8162,0.063174
54.92,-1.7877,-1.8629,0.075191
54.94,-1.7767,-1.8641,0.087436
54.96,-1.7194,-1.8192,0.099806
54.98,-1.6206,-1.7318,0.11119
55,-1.4901,-1.6108,0.12075
55.02,-1.341,-1.4692,0.12824
55.04,-1.1878,-1.321,0.13316
55.06,-1.0444,-1.18,0.1356
55.08,-0.92089,-1.0573,0.13637
55.1,-0.82216,-0.958,0.13584
55.12,-0.74664,-0.88207,0.13543
55.14,-0.68618,-0.82204,0.13585
55.16,-0.627,-0.76475,0.13775
55.18,-0.55155,-0.6937,0.14215
55.2,-0.44115,-0.58996,0.14882
55.22,-0.2789,-0.43574,0.15684
55.24,-0.052635,-0.21831,0.16568
55.26,0.24264,0.068384,0.17425
55.28,0.60303,0.42207,0.18096
55.3,1.0152,0.82997,0.18527
55.32,1.4571,1.2713,0.18589
55.34,1.8997,1.7178,0.18194
55.36,2.3102,2.1366,0.17357
55.38,2.6554,2.4947,0.1607
55.4,2.9062,2.7622,0.14403
55.42,3.0411,2.9162,0.12494
55.44,3.049,2.9445,0.1045
55.46,2.9309,2.8462,0.08474
55.48,2.7,2.6324,0.067625
55.5,2.3797,2.3254,0.054346
55.52,2.0008,1.9547,0.046097
55.54,1.5969,1.5533,0.043617
55.56,1.2006,1.1542,0.046372
55.58,0.83837,0.78456,0.053814
55.6,0.52829,0.46376,0.06453
55.62,0.27771,0.20111,0.076598
55.64,0.083564,-0.0047905,0.088355
55.66,-0.066045,-0.16432,0.098274
55.68,-0.18887,-0.29373,0.10486
55.7,-0.30482,-0.41258,0.10776
55.72,-0.43217,-0.53928,0.10711
55.74,-0.58436,-0.68794,0.10359
55.76,-0.7678,-0.86646,0.098657
55.78,-0.98113,-1.0746,0.093428
55.8,-1.2157,-1.3049,0.089154
55.82,-1.4575,-1.5446,0.08716
55.84,-1.6893,-1.777,0.087635
55.86,-1.8941,-1.9848,0.090745
55.88,-2.0568,-2.1528,0.096056
55.9,-2.1668,-2.2694,0.1026
55.92,-2.2189,-2.3284,0.10952
55.94,-2.2129,-2.3286,0.11575
55.96,-2.153,-2.273,0.12004
55.98,-2.0463,-2.169,0.12261
56,-1.901,-2.0239,0.12291
56.02,-1.7245,-1.8457,0.12119
56.04,-1.5224,-1.6404,0.11801
56.06,-1.2979,-1.4117,0.11387
56.08,-1.0521,-1.1618,0.10972
56.1,-0.78518,-0.89108,0.1059
56.12,-0.49751,-0.60035,0.10284
56.14,-0.19165,-0.29251,0.10086
56.16,0.12629,0.026622,0.09967
56.18,0.44579,0.34667,0.09912
56.2,0.75187,0.65345,0.098421
56.22,1.0261,0.92882,0.097316
56.24,1.2486,1.1538,0.094865
56.26,1.4004,1.3099,0.09048
56.28,1.4662,1.3821,0.084174
56.3,1.4374,1.3613,0.076118
56.32,1.3132,1.2462,0.067054
56.34,1.102,1.0438,0.058187
56.36,0.82048,0.76993,0.05055
56.38,0.49193,0.44643,0.045504
56.4,0.14363,0.099547,0.044082
56.42,-0.19645,-0.24336,0.04692
56.44,-0.5028,-0.55676,0.053964
56.46,-0.7551,-0.82024,0.065139
56.48,-0.93993,-1.0194,0.079502
56.5,-1.0515,-1.1473,0.09583
56.52,-1.091,-1.2038,0.11284
56.54,-1.0654,-1.1943,0.12883
56.56,-0.98583,-1.1285,0.14271
56.58,-0.86494,-1.0185,0.15352
56.6,-0.71569,-0.87639,0.1607
56.62,-0.54988,-0.71403,0.16416
56.64,-0.37755,-0.54166,0.16411
56.66,-0.20697,-0.368,0.16103
56.68,-0.044949,-0.20049,0.15555
56.7,0.10259,-0.045465,0.14806
56.72,0.23015,0.090526,0.13962
56.74,0.33239,0.20158,0.13082
56.76,0.40429,0.28175,0.12254
56.78,0.44152,0.32603,0.11549
56.8,0.44118,0.33119,0.10998
56.82,0.40254,0.2964,0.10615
56.84,0.32778,0.2235,0.10428
56.86,0.22238,0.11845,0.10393
56.88,0.095236,-0.0095731,0.10481
56.9,-0.041672,-0.14863,0.10695
56.92,-0.17413,-0.28361,0.10949
56.94,-0.28687,-0.39942,0.11255
56.96,-0.36519,-0.48117,0.11598
56.98,-0.39659,-0.51611,0.11952
57,-0.37254,-0.49583,0.12328
57.02,-0.28994,-0.41715,0.12722
57.04,-0.15205,-0.28308,0.13103
57.06,0.03117,-0.10326,0.13443
57.08,0.24365,0.1067,0.13695
57.1,0.46467,0.32673,0.13794
57.12,0.67117,0.53409,0.13707
57.14,0.84051,0.70654,0.13397
57.16,0.9536,0.82514,0.12846
57.18,0.99763,0.87684,0.12078
57.2,0.96816,0.85676,0.11139
57.22,0.87012,0.76888,0.10124
57.24,0.7175,0.62577,0.091728
57.26,0.53166,0.4484,0.083261
57.28,0.33866,0.26181,0.076848
57.3,0.16577,0.092945,0.072827
57.32,0.037926,-0.033364,0.07129
57.34,-0.02547,-0.097562,0.072092
57.36,-0.012822,-0.0876,0.074778
57.38,0.078567,0.00031497,0.078252
57.4,0.24271,0.16094,0.081767
57.42,0.46628,0.38185,0.084429
57.44,0.73084,0.64544,0.085405
57.46,1.0154,0.93095,0.084495
57.48,1.2992,1.2176,0.081527
57.5,1.5632,1.4867,0.07646
57.52,1.7923,1.7223,0.069961
57.54,1.9752,1.913,0.062207
57.56,2.1049,2.0512,0.053757
57.58,2.1777,2.1325,0.045114
57.6,2.1922,2.1556,0.036644
57.62,2.1492,2.1206,0.028623
57.64,2.0504,2.0289,0.021416
57.66,1.8984,1.8832,0.015215
57.68,1.6972,1.687,0.010175
57.7,1.4521,1.4453,0.0067653
57.72,1.1705,1.1654,0.0051283
57.74,0.86227,0.85661,0.0056655
57.76,0.53956,0.53081,0.0087528
57.78,0.21653,0.2021,0.014425
57.8,-0.091633,-0.1143,0.022664
57.82,-0.37004,-0.40332,0.033278
57.84,-0.60577,-0.65173,0.045962
57.86,-0.78945,-0.84917,0.059724
57.88,-0.91662,-0.99033,0.073707
57.9,-0.98857,-1.0752,0.08668
57.92,-1.0123,-1.1098,0.09746
57.94,-0.99985,-1.105,0.10515
57.96,-0.96647,-1.0755,0.10908
57.98,-0.92856,-1.0376,0.10909
58,-0.90113,-1.0067,0.10557
58.02,-0.89538,-0.99476,0.099378
58.04,-0.91697,-1.0087,0.091705
58.06,-0.96505,-1.049,0.083952
58.08,-1.0325,-1.1101,0.077643
58.1,-1.107,-1.1809,0.073877
58.12,-1.1737,-1.2472,0.073473
58.14,-1.2173,-1.2939,0.076581
58.16,-1.2254,-1.3081,0.082778
58.18,-1.1901,-1.2813,0.091184
58.2,-1.1102,-1.2107,0.10048
58.22,-0.99087,-1.1,0.10917
58.24,-0.84317,-0.95914,0.11596
58.26,-0.68212,-0.80192,0.1198
58.28,-0.52437,-0.64469,0.12032
58.3,-0.38573,-0.5034,0.11767
58.32,-0.27895,-0.39132,0.11237
58.34,-0.21224,-0.31787,0.10563
58.36,-0.18869,-0.28745,0.098758
58.38,-0.2065,-0.29915,0.092654
58.4,-0.26004,-0.34884,0.088808
58.42,-0.34123,-0.42888,0.087642
58.44,-0.44116,-0.53061,0.089448
58.46,-0.55132,-0.64521,0.09389
58.48,-0.66458,-0.76464,0.10005
58.5,-0.77552,-0.8825,0.10698
58.52,-0.8803,-0.99392,0.11363
58.54,-0.97622,-1.0952,0.119
58.56,-1.0611,-1.1835,0.12241
58.58,-1.1327,-1.2561,0.12348
58.6,-1.1882,-1.3105,0.12237
58.62,-1.2243,-1.3439,0.1196
58.64,-1.2376,-1.3536,0.11594
58.66,-1.2246,-1.337,0.11239
58.68,-1.1825,-1.2923,0.10975
58.7,-1.1102,-1.219,0.10885
58.72,-1.0079,-1.1182,0.11022
58.74,-0.87857,-0.9924,0.11383
58.76,-0.72677,-0.84634,0.11957
58.78,-0.55908,-0.68588,0.1268
58.8,-0.3832,-0.51773,0.13454
58.82,-0.20716,-0.349,0.14184
58.84,-0.038401,-0.18637,0.14797
58.86,0.11718,-0.034922,0.1521
58.88,0.25598,0.10201,0.15397
58.9,0.37713,0.22351,0.15362
58.92,0.48254,0.33121,0.15133
58.94,0.57641,0.42844,0.14798
58.96,0.66438,0.51995,0.14444
58.98,0.7523,0.61098,0.14132
59,0.84489,0.70542,0.13947
59.02,0.94456,0.80512,0.13943
59.04,1.0506,0.90951,0.14107
59.06,1.1588,1.0148,0.14399
59.08,1.2621,1.1145,0.14761
59.1,1.3513,1.2004,0.15092
59.12,1.4169,1.2637,0.15316
59.14,1.4501,1.2964,0.15367
59.16,1.4449,1.293,0.15182
59.18,1.3986,1.2511,0.14749
59.2,1.3126,1.1717,0.14092
59.22,1.1912,1.0585,0.13263
59.24,1.0412,0.91774,0.12349
59.26,0.87046,0.75614,0.11432
59.28,0.686,0.58021,0.10579
59.3,0.49338,0.39468,0.098704
59.32,0.29601,0.20271,0.093302
59.34,0.095384,0.0057331,0.089651
59.36,-0.10794,-0.19577,0.087836
59.38,-0.31298,-0.4002,0.087217
59.4,-0.51689,-0.605,0.088116
59.42,-0.71365,-0.80332,0.089664
59.44,-0.89363,-0.98548,0.091846
59.46,-1.0438,-1.1384,0.094624
59.48,-1.149,-1.2471,0.098098
59.5,-1.1941,-1.2961,0.10206
59.52,-1.1661,-1.2721,0.10603
59.54,-1.0572,-1.1674,0.11024
59.56,-0.86642,-0.98058,0.11416
59.58,-0.60123,-0.71819,0.11696
59.6,-0.27748,-0.39585,0.11837
59.62,0.081575,-0.035812,0.11739
59.64,0.44744,0.33419,0.11325
59.66,0.78944,0.6836,0.10585
59.68,1.0782,0.98282,0.095348
59.7,1.2889,1.2068,0.082115
59.72,1.4046,1.3379,0.066781
59.74,1.4178,1.3673,0.050553
59.76,1.3315,1.2969,0.034597
59.78,1.1586,1.1388,0.019827
59.8,0.92034,0.91261,0.0077362
59.82,0.64339,0.64422,-0.00083043
59.84,0.35675,0.36234,-0.0055809
59.86,0.088224,0.094227,-0.0060026
59.88,-0.13878,-0.1364,-0.0023814
59.9,-0.30763,-0.31206,0.0044354
59.92,-0.40992,-0.4238,0.013882
59.94,-0.44577,-0.47072,0.02495
59.96,-0.42301,-0.45932,0.03631
59.98,-0.35548,-0.40279,0.04731
60,-0.26075,-0.31802,0.05727
60.02,-0.1577,-0.22277,0.065069
60.04,-0.064195,-0.13505,0.070851
60.06,0.0046844,-0.069947,0.074632
60.08,0.037802,-0.03866,0.076462
60.1,0.028464,-0.048505,0.076969
60.12,-0.025644,-0.10242,0.076773
60.14,-0.12289,-0.1993,0.076411
60.16,-0.25825,-0.33478,0.076528
60.18,-0.42391,-0.50174,0.077828
60.2,-0.60962,-0.69006,0.080436
60.22,-0.80311,-0.88784,0.084729
60.24,-0.99038,-1.0815,0.091076
60.26,-1.1563,-1.2555,0.099245
60.28,-1.2854,-1.3947,0.10928
60.3,-1.3632,-1.4843,0.12103
60.32,-1.378,-1.5114,0.13342
60.34,-1.3224,-1.4681,0.14577
60.36,-1.1951,-1.3523,0.15721
60.38,-1.0021,-1.1683,0.16622
60.4,-0.75707,-0.9288,0.17173
60.42,-0.48017,-0.65323,0.17306
60.44,-0.19645,-0.36555,0.1691
60.46,0.067184,-0.092669,0.15985
60.48,0.28538,0.13973,0.14565
60.5,0.43784,0.31016,0.12768
60.52,0.51215,0.40457,0.10758
60.54,0.50562,0.41817,0.087456
60.56,0.42564,0.35632,0.069314
60.58,0.28852,0.23375,0.054766
60.6,0.11707,0.071884,0.045186
60.62,-0.062772,-0.10381,0.041035
60.64,-0.22561,-0.26764,0.042027
60.66,-0.34996,-0.39703,0.047077
60.68,-0.42071,-0.47571,0.055003
60.7,-0.4305,-0.49415,0.063655
60.72,-0.37967,-0.45113,0.071458
60.74,-0.27511,-0.35218,0.077072
60.76,-0.12826,-0.20788,0.079626
60.78,0.047241,-0.031781,0.079022
60.8,0.23772,0.1618,0.075912
60.82,0.43117,0.36017,0.070995
60.84,0.61818,0.55285,0.065328
60.86,0.79203,0.73207,0.059959
60.88,0.94821,0.89271,0.055501
60.9,1.0836,1.0313,0.05229
60.92,1.1954,1.1451,0.050343
60.94,1.2811,1.2319,0.049191
60.96,1.3378,1.2895,0.048208
60.98,1.3629,1.3162,0.046745
61,1.3553,1.3111,0.044226
61.02,1.3157,1.2754,0.040283
61.04,1.2478,1.2128,0.035073
61.06,1.1589,1.1298,0.029093
61.08,1.0589,1.0356,0.023247
61.1,0.95993,0.94139,0.018536
61.12,0.87454,0.85873,0.015813
61.14,0.81367,0.79806,0.015618
61.16,0.78482,0.76642,0.0184
61.18,0.79048,0.76659,0.023892
61.2,0.82729,0.79585,0.031434
61.22,0.88608,0.8458,0.040283
61.24,0.9529,0.9037,0.049203
61.26,1.0108,0.95363,0.05716
61.28,1.0422,0.97871,0.063468
61.3,1.0314,0.96396,0.067431
61.32,0.96698,0.89779,0.069186
61.34,0.84343,0.77438,0.06905
61.36,0.66206,0.59404,0.068027
61.38,0.43096,0.36393,0.067024
61.4,0.16393,0.096581,0.067347
61.42,-0.12121,-0.19148,0.070272
61.44,-0.40488,-0.48073,0.07585
61.46,-0.66807,-0.7527,0.08463
61.48,-0.8945,-0.9912,0.096702
61.5,-1.0723,-1.1833,0.11095
61.52,-1.195,-1.3215,0.1265
61.54,-1.2617,-1.4037,0.14203
61.56,-1.2768,-1.4332,0.15639
61.58,-1.2488,-1.4168,0.16801
61.6,-1.1891,-1.3653,0.17627
61.62,-1.1102,-1.2906,0.18041
61.64,-1.0247,-1.2048,0.18004
61.66,-0.94371,-1.1199,0.17616
61.68,-0.87597,-1.0451,0.16917
61.7,-0.82759,-0.98763,0.16004
61.72,-0.80164,-0.95197,0.15033
61.74,-0.79834,-0.93952,0.14117
61.76,-0.8153,-0.94859,0.13329
61.78,-0.84785,-0.97548,0.12763
61.8,-0.88953,-1.0141,0.12461
61.82,-0.93254,-1.0566,0.12405
61.84,-0.96823,-1.0943,0.12608
61.86,-0.98777,-1.1179,0.13015
61.88,-0.98278,-1.118,0.1352
61.9,-0.94617,-1.0868,0.14062
61.92,-0.87297,-1.0185,0.14555
61.94,-0.76106,-0.91017,0.14911
61.96,-0.61184,-0.76266,0.15082
61.98,-0.43045,-0.58086,0.15041
62,-0.22568,-0.37333,0.14765
62.02,-0.0092832,-0.15196,0.14268
62.04,0.20509,0.069152,0.13594
62.06,0.40342,0.27584,0.12759
62.08,0.57295,0.45454,0.11841
62.1,0.7038,0.59465,0.10915
62.12,0.79027,0.69011,0.10016
62.14,0.83155,0.73953,0.092018
62.16,0.83174,0.74663,0.085105
62.18,0.79911,0.71963,0.079488
62.2,0.74478,0.66965,0.075125
62.22,0.6808,0.6087,0.0721
62.24,0.61826,0.54831,0.069955
62.26,0.56546,0.49728,0.06818
62.28,0.52663,0.46,0.066634
62.3,0.50132,0.43665,0.064664
62.32,0.48466,0.42237,0.06229
62.34,0.46834,0.40898,0.059363
62.36,0.44219,0.3859,0.056289
62.38,0.39605,0.34285,0.053193
62.4,0.32153,0.27096,0.050574
62.42,0.21354,0.16437,0.049174
62.44,0.071066,0.021638,0.049428
62.46,-0.10269,-0.15448,0.051792
62.48,-0.30088,-0.35698,0.056096
62.5,-0.51413,-0.57696,0.062827
62.52,-0.73191,-0.80298,0.071068
62.54,-0.94391,-1.0246,0.080651
62.56,-1.1411,-1.232,0.09086
62.58,-1.3164,-1.4173,0.10093
62.6,-1.4645,-1.5749,0.11044
62.62,-1.5817,-1.7007,0.11896
62.64,-1.6654,-1.7921,0.12671
62.66,-1.7128,-1.8461,0.13338
62.68,-1.7207,-1.8602,0.13949
62.7,-1.6859,-1.8312,0.14524
62.72,-1.6049,-1.7551,0.15017
62.74,-1.4751,-1.6303,0.15528
62.76,-1.296,-1.4558,0.15975
62.78,-1.0705,-1.2338,0.16321
62.8,-0.80535,-0.97048,0.16513
62.82,-0.51139,-0.67625,0.16486
62.84,-0.20327,-0.36497,0.1617
62.86,0.10208,-0.053536,0.15562
62.88,0.38726,0.2406,0.14665
62.9,0.63653,0.50129,0.13524
62.92,0.83792,0.71581,0.12211
62.94,0.98467,0.87633,0.10835
62.96,1.076,0.98106,0.094991
62.98,1.117,1.0337,0.083343
63,1.1173,1.0431,0.07416
63.02,1.0891,1.0214,0.067684
63.04,1.0456,0.98152,0.064031
63.06,0.99799,0.93515,0.06284
63.08,0.95463,0.89144,0.06319
63.1,0.91951,0.85487,0.064637
63.12,0.89246,0.82658,0.065882
63.14,0.86981,0.80326,0.066551
63.16,0.8457,0.77961,0.066095
63.18,0.81365,0.74899,0.064655
63.2,0.76803,0.70554,0.062482
63.22,0.70516,0.64484,0.060321
63.24,0.62391,0.56519,0.05872
63.26,0.52561,0.46744,0.058161
63.28,0.41359,0.35486,0.058731
63.3,0.29247,0.23186,0.060604
63.32,0.16734,0.10383,0.063513
63.34,0.043327,-0.023466,0.066793
63.36,-0.074659,-0.1445,0.069836
63.38,-0.18172,-0.25363,0.071913
63.4,-0.2726,-0.34538,0.072779
63.42,-0.34128,-0.4135,0.072213
63.44,-0.38083,-0.45145,0.070623
63.46,-0.38365,-0.45207,0.068429
63.48,-0.34225,-0.40866,0.066406
63.5,-0.25058,-0.31575,0.06517
63.52,-0.10547,-0.17059,0.065122
63.54,0.091699,0.025297,0.066403
63.56,0.33392,0.26523,0.068687
63.58,0.60802,0.53654,0.071485
63.6,0.89512,0.82138,0.073741
63.62,1.172,1.0975,0.074589
63.64,1.4136,1.3405,0.073066
63.66,1.5955,1.5265,0.06895
63.68,1.6971,1.6355,0.061675
63.7,1.7046,1.6522,0.05234
63.72,1.6123,1.5708,0.041485
63.74,1.4239,1.3933,0.030594
63.76,1.152,1.1306,0.021415
63.78,0.81666,0.80162,0.015041
63.8,0.44277,0.4299,0.012869
63.82,0.05733,0.041823,0.015507
63.84,-0.31366,-0.33673,0.023069
63.86,-0.64782,-0.68267,0.034847
63.88,-0.92834,-0.97823,0.04989
63.9,-1.145,-1.2118,0.066732
63.92,-1.2943,-1.3782,0.083842
63.94,-1.3787,-1.4784,0.099693
63.96,-1.4052,-1.5183,0.11309
63.98,-1.3838,-1.5069,0.12303
64,-1.3259,-1.455,0.12911
64.02,-1.2427,-1.374,0.1313
64.04,-1.144,-1.2741,0.13007
64.06,-1.0379,-1.164,0.12604
64.08,-0.93019,-1.0504,0.12016
64.1,-0.82429,-0.93743,0.11314
64.12,-0.72154,-0.82781,0.10627
64.14,-0.62135,-0.72154,0.10019
64.16,-0.52155,-0.61704,0.095496
64.18,-0.41877,-0.51116,0.092392
64.2,-0.30891,-0.39955,0.090646
64.22,-0.18778,-0.27785,0.090071
64.24,-0.051875,-0.14211,0.090231
64.26,0.10075,0.010203,0.090551
64.28,0.26963,0.17925,0.090377
64.3,0.45115,0.3618,0.089357
64.32,0.63826,0.55129,0.086973
64.34,0.82058,0.73761,0.082968
64.36,0.98521,0.90794,0.077267
64.38,1.118,1.0478,0.070252
64.4,1.2055,1.1436,0.061844
64.42,1.2365,1.1836,0.052904
64.44,1.2044,1.1603,0.044173
64.46,1.1083,1.0722,0.036103
64.48,0.95344,0.9235,0.029946
64.5,0.75122,0.72491,0.026311
64.52,0.51787,0.49217,0.025699
64.54,0.27252,0.24441,0.028104
64.56,0.034839,0.0014013,0.033437
64.58,-0.17742,-0.21832,0.040903
64.6,-0.35052,-0.40019,0.049671
64.62,-0.47612,-0.535,0.058876
64.64,-0.55186,-0.61938,0.067524
64.66,-0.58089,-0.65559,0.074694
64.68,-0.57076,-0.65091,0.080146
64.7,-0.53165,-0.61531,0.083655
64.72,-0.47452,-0.55992,0.085394
64.74,-0.4094,-0.49528,0.085873
64.76,-0.34416,-0.42982,0.085654
64.78,-0.28391,-0.36904,0.085129
64.8,-0.23104,-0.31589,0.084853
64.82,-0.18583,-0.27108,0.085244
64.84,-0.14732,-0.23363,0.086307
64.86,-0.11423,-0.20201,0.087782
64.88,-0.085678,-0.17562,0.089941
64.9,-0.061556,-0.15363,0.092077
64.92,-0.042426,-0.13633,0.0939
64.94,-0.029097,-0.1243,0.0952
64.96,-0.021996,-0.11787,0.095869
64.98,-0.020564,-0.1164,0.095833
65,-0.022884,-0.11834,0.095457
65.02,-0.025694,-0.12073,0.095036
65.04,-0.024838,-0.11974,0.094902
65.06,-0.016079,-0.1111,0.095024
65.08,0.0038738,-0.091809,0.095683
65.1,0.03637,-0.060234,0.096604
65.12,0.080091,-0.017406,0.097497
65.14,0.13079,0.032983,0.097807
65.16,0.1816,0.084396,0.097204
65.18,0.2239,0.12861,0.095293
65.2,0.24863,0.15658,0.092056
65.22,0.24776,0.16001,0.087748
65.24,0.21572,0.133,0.082718
65.26,0.15054,0.072928,0.077611
65.28,0.054343,-0.019053,0.073396
65.3,-0.066684,-0.13747,0.070787
65.32,-0.20301,-0.27329,0.070279
65.34,-0.34296,-0.41514,0.072183
65.36,-0.47415,-0.55076,0.076612
65.38,-0.58508,-0.66815,0.08307
65.4,-0.66641,-0.75765,0.091242
65.42,-0.71194,-0.81224,0.1003
65.44,-0.71915,-0.82863,0.10948
65.46,-0.6892,-0.80718,0.11799
65.48,-0.62656,-0.75188,0.12532
65.5,-0.53837,-0.66937,0.131
65.52,-0.43359,-0.5686,0.13501
65.54,-0.32212,-0.45908,0.13696
65.56,-0.21393,-0.35131,0.13738
65.58,-0.11833,-0.25458,0.13625
65.6,-0.043208,-0.17721,0.134
65.62,0.0055501,-0.12534,0.13089
65.64,0.02461,-0.10263,0.12724
65.66,0.013601,-0.10988,0.12348
65.68,-0.024641,-0.14451,0.11987
65.7,-0.0841,-0.20109,0.11699
65.72,-0.15593,-0.27107,0.11514
65.74,-0.22921,-0.34373,0.11451
65.76,-0.29205,-0.40742,0.11537
65.78,-0.33297,-0.45055,0.11758
65.8,-0.34245,-0.4636,0.12115
65.82,-0.31432,-0.43989,0.12557
65.84,-0.24681,-0.37726,0.13045
65.86,-0.14305,-0.27812,0.13507
65.88,-0.010876,-0.14963,0.13875
65.9,0.1381,-0.0029133,0.14101
65.92,0.29002,0.14858,0.14144
65.94,0.43069,0.29077,0.13992
65.96,0.54754,0.41109,0.13645
65.98,0.63138,0.49987,0.13151
66,0.67752,0.55187,0.12565
66.02,0.68625,0.56657,0.11968
66.04,0.66239,0.54812,0.11427
66.06,0.61428,0.50427,0.11001
66.08,0.55214,0.4449,0.10724
66.1,0.4864,0.38038,0.10602
66.12,0.42603,0.31998,0.10605
66.14,0.37736,0.27051,0.10685
66.16,0.34345,0.23562,0.10783
66.18,0.32413,0.21571,0.10842
66.2,0.31646,0.20848,0.10798
66.22,0.31569,0.20939,0.10629
66.24,0.31621,0.21304,0.10317
66.26,0.31251,0.21362,0.098895
66.28,0.29984,0.20594,0.093896
66.3,0.27453,0.18611,0.088419
66.32,0.23408,0.15129,0.082795
66.34,0.17706,0.099744,0.077316
66.36,0.10292,0.03069,0.072226
66.38,0.011941,-0.055637,0.067578
66.4,-0.094635,-0.15819,0.063557
66.42,-0.2144,-0.27445,0.06005
66.44,-0.34346,-0.40044,0.056977
66.46,-0.47621,-0.53061,0.054397
66.48,-0.60537,-0.65784,0.052466
66.5,-0.72238,-0.77353,0.051153
66.52,-0.8182,-0.86893,0.050731
66.54,-0.88444,-0.93563,0.051182
66.56,-0.91467,-0.96712,0.052448
66.58,-0.90556,-0.95976,0.054207
66.6,-0.85772,-0.91401,0.056288
66.62,-0.77599,-0.83401,0.05802
66.64,-0.66893,-0.72782,0.058896
66.66,-0.54773,-0.60632,0.058588
66.68,-0.42458,-0.48154,0.056962
66.7,-0.31081,-0.36457,0.053758
66.72,-0.21514,-0.26446,0.049319
66.74,-0.14247,-0.18664,0.044168
66.76,-0.093242,-0.13185,0.038608
66.78,-0.063742,-0.097019,0.033277
66.8,-0.047083,-0.075799,0.028716
66.82,-0.034758,-0.059906,0.025148
66.84,-0.01843,-0.040901,0.022471
66.86,0.0084034,-0.012282,0.020685
66.88,0.049184,0.029698,0.019486
66.9,0.10372,0.085444,0.018272
66.92,0.16831,0.15162,0.016692
66.94,0.2366,0.22196,0.014632
66.96,0.30073,0.28875,0.011979
66.98,0.3528,0.34382,0.0089844
67,0.38616,0.38008,0.0060777
67.02,0.39631,0.3925,0.0038135
67.04,0.38145,0.37911,0.0023408
67.06,0.34247,0.34024,0.0022309
67.08,0.28261,0.27892,0.003694
67.1,0.2069,0.20024,0.0066689
67.12,0.12153,0.11055,0.010986
67.14,0.033336,0.016803,0.016534
67.16,-0.050576,-0.073588,0.023012
67.18,-0.12307,-0.15309,0.030021
67.2,-0.17716,-0.2147,0.037538
67.22,-0.2063,-0.25167,0.045376
67.24,-0.20474,-0.25807,0.053335
67.26,-0.16816,-0.22945,0.061293
67.28,-0.094395,-0.16358,0.069184
67.3,0.015806,-0.060828,0.076634
67.32,0.15825,0.07504,0.083212
67.34,0.32511,0.23647,0.08864
67.36,0.50528,0.41274,0.09254
67.38,0.6853,0.59087,0.094428
67.4,0.8508,0.75657,0.094232
67.42,0.98826,0.89607,0.092191
67.44,1.0868,0.99827,0.088491
67.46,1.1394,1.0558,0.083631
67.48,1.1444,1.0658,0.078628
67.5,1.1047,1.0305,0.074205
67.52,1.028,0.95702,0.070946
67.54,0.92457,0.85508,0.069496
67.56,0.80627,0.73577,0.070497
67.58,0.6841,0.6106,0.073505
67.6,0.56689,0.48862,0.07827
67.62,0.46013,0.3756,0.084523
67.64,0.36563,0.27419,0.09144
67.66,0.28189,0.18376,0.098126
67.68,0.20495,0.10074,0.10421
67.7,0.12971,0.020361,0.10935
67.72,0.051239,-0.061915,0.11315
67.74,-0.034059,-0.14988,0.11582
67.76,-0.12767,-0.24534,0.11767
67.78,-0.22862,-0.34764,0.11901
67.8,-0.33359,-0.45375,0.12016
67.82,-0.4373,-0.55886,0.12156
67.84,-0.53317,-0.65664,0.12347
67.86,-0.61396,-0.73981,0.12585
67.88,-0.67246,-0.80108,0.12863
67.9,-0.70202,-0.83384,0.13182
67.92,-0.69713,-0.83215,0.13502
67.94,-0.65383,-0.79178,0.13795
67.96,-0.57027,-0.71059,0.14032
67.98,-0.44716,-0.58912,0.14196
68,-0.2882,-0.43071,0.14251
68.02,-0.10034,-0.24207,0.14174
68.04,0.10628,-0.033123,0.1394
68.06,0.31876,0.18333,0.13542
68.08,0.52232,0.3927,0.12962
68.1,0.70167,0.57971,0.12196
68.12,0.84252,0.72915,0.11337
68.14,0.93322,0.82978,0.10344
68.16,0.9662,0.87286,0.093343
68.18,0.93887,0.85504,0.083827
68.2,0.85388,0.77811,0.075765
68.22,0.71874,0.64898,0.069764
68.24,0.54471,0.47831,0.066404
68.26,0.34523,0.27929,0.065946
68.28,0.13427,0.066109,0.068166
68.3,-0.075281,-0.14796,0.07268
68.32,-0.27282,-0.35167,0.078847
68.34,-0.45065,-0.53644,0.085796
68.36,-0.60405,-0.69705,0.093001
68.38,-0.73088,-0.83061,0.099724
68.4,-0.83085,-0.93656,0.10571
68.42,-0.90474,-1.0155,0.11074
68.44,-0.95383,-1.0688,0.11493
68.46,-0.97952,-1.098,0.11846
68.48,-0.98343,-1.1048,0.12135
68.5,-0.96762,-1.0913,0.12369
68.52,-0.93502,-1.0605,0.12546
68.54,-0.88971,-1.0161,0.12644
68.56,-0.83697,-0.96329,0.12632
68.58,-0.78294,-0.90785,0.1249
68.6,-0.73395,-0.85608,0.12213
68.62,-0.69556,-0.81345,0.11789
68.64,-0.6716,-0.78421,0.11261
68.66,-0.66339,-0.77018,0.10679
68.68,-0.66927,-0.77021,0.10094
68.7,-0.68482,-0.78041,0.095592
68.72,-0.70345,-0.79488,0.091431
68.74,-0.71758,-0.80633,0.088745
68.76,-0.71999,-0.80747,0.087484
68.78,-0.70508,-0.79256,0.087483
68.8,-0.66993,-0.75823,0.088304
68.82,-0.61478,-0.70418,0.089391
68.84,-0.54289,-0.63299,0.090101
68.86,-0.45978,-0.54985,0.090069
68.88,-0.37215,-0.46101,0.088863
68.9,-0.28644,-0.37294,0.086498
68.92,-0.20764,-0.29076,0.083124
68.94,-0.13828,-0.21736,0.079079
68.96,-0.078096,-0.15294,0.074839
68.98,-0.02416,-0.094985,0.070824
69,0.028396,-0.039143,0.067539
69.02,0.085301,0.020062,0.065239
69.04,0.15191,0.087899,0.064009
69.06,0.23204,0.16827,0.06377
69.08,0.32714,0.26294,0.064197
69.1,0.4358,0.3708,0.064994
69.12,0.55381,0.48811,0.065702
69.14,0.67461,0.60863,0.065978
69.16,0.79003,0.72457,0.065461
69.18,0.89125,0.8271,0.06415
69.2,0.96973,0.90797,0.061767
69.22,1.0182,0.95965,0.058513
69.24,1.0311,0.97636,0.054742
69.26,1.0055,0.95482,0.05069
69.28,0.94104,0.89448,0.046554
69.3,0.84008,0.79695,0.043135
69.32,0.70768,0.66746,0.040221
69.34,0.55113,0.51278,0.038356
69.36,0.37953,0.3417,0.037833
69.38,0.203,0.16425,0.038746
69.4,0.031831,-0.0092397,0.041071
69.42,-0.12443,-0.16914,0.044706
69.44,-0.25795,-0.30759,0.04964
69.46,-0.36332,-0.41892,0.0556
69.48,-0.43802,-0.50012,0.062095
69.5,-0.48249,-0.55121,0.068724
69.52,-0.49966,-0.57473,0.075068
69.54,-0.49422,-0.57489,0.080664
69.56,-0.47147,-0.55645,0.084982
69.58,-0.43617,-0.52405,0.087884
69.6,-0.39159,-0.4809,0.089313
69.62,-0.33885,-0.42796,0.089109
69.64,-0.27689,-0.36477,0.087881
69.66,-0.20293,-0.2886,0.085669
69.68,-0.1135,-0.19645,0.082948
69.7,-0.0057239,-0.085707,0.079983
69.72,0.12138,0.044387,0.076994
69.74,0.26587,0.19189,0.073978
69.76,0.42233,0.35171,0.070628
69.78,0.58207,0.51532,0.066749
69.8,0.73384,0.67157,0.062264
69.82,0.86524,0.80865,0.056582
69.84,0.9643,0.91388,0.050424
69.86,1.0211,0.97769,0.043454
69.88,1.0293,0.99294,0.036338
69.9,0.98645,0.95703,0.029415
69.92,0.89486,0.87153,0.02333
69.94,0.76079,0.7421,0.018685
69.96,0.59376,0.57802,0.015739
69.98,0.40541,0.39068,0.014727
70,0.20828,0.1927,0.015587
70.02,0.014811,-0.0035089,0.01832
70.04,-0.16359,-0.18621,0.022623
70.06,-0.31708,-0.34533,0.028251
70.08,-0.43781,-0.47275,0.034933
70.1,-0.52019,-0.5627,0.042512
70.12,-0.56106,-0.61153,0.050468
70.14,-0.55993,-0.61846,0.058533
70.16,-0.51912,-0.58548,0.066364
70.18,-0.4439,-0.51723,0.073335
70.2,-0.34233,-0.42127,0.078941
70.22,-0.22493,-0.30772,0.082792
70.24,-0.10384,-0.18835,0.084514
70.26,0.0081846,-0.075775,0.083959
70.28,0.099148,0.01832,0.080829
70.3,0.15919,0.083274,0.075919
70.32,0.18182,0.11217,0.069659
70.34,0.16476,0.10194,0.062828
70.36,0.11025,0.053896,0.056353
70.38,0.02472,-0.026436,0.051156
70.4,-0.082085,-0.12996,0.047875
70.42,-0.19847,-0.24525,0.046773
70.44,-0.31236,-0.36033,0.047964
70.46,-0.41282,-0.46416,0.051344
70.48,-0.4913,-0.54771,0.056406
70.5,-0.54254,-0.60528,0.062739
70.52,-0.56481,-0.63465,0.069843
70.54,-0.55973,-0.63685,0.077112
70.56,-0.53172,-0.61592,0.084199
70.58,-0.48705,-0.57767,0.090612
70.6,-0.43293,-0.52904,0.096109
70.62,-0.37653,-0.47685,0.10032
70.64,-0.32414,-0.42739,0.10325
70.66,-0.28057,-0.38548,0.1049
70.68,-0.24869,-0.35383,0.10514
70.7,-0.22916,-0.33356,0.10439
70.72,-0.22039,-0.32337,0.10299
70.74,-0.21865,-0.31999,0.10135
70.76,-0.21844,-0.3182,0.099753
70.78,-0.21307,-0.31171,0.098634
70.8,-0.19542,-0.29368,0.098255
70.82,-0.15894,-0.25758,0.098637
70.84,-0.098696,-0.19835,0.09965
70.86,-0.01238,-0.11343,0.10105
70.88,0.098943,-0.0034241,0.10237
70.9,0.23049,0.12755,0.10294
70.92,0.37391,0.27154,0.10237
70.94,0.51808,0.41774,0.10034
70.96,0.65032,0.55375,0.096576
70.98,0.75804,0.66675,0.091288
71,0.83041,0.74566,0.084748
71.02,0.85991,0.78232,0.077583
71.04,0.84341,0.77289,0.070516
71.06,0.78261,0.71827,0.064339
71.08,0.6838,0.6241,0.059705
71.1,0.55693,0.49976,0.057166
71.12,0.4142,0.3573,0.056908
71.14,0.26847,0.20943,0.059038
71.16,0.13161,0.068337,0.063274
71.18,0.0132,-0.055859,0.069059
71.2,-0.080344,-0.15618,0.075839
71.22,-0.14612,-0.22899,0.082873
71.24,-0.18457,-0.27409,0.089521
71.26,-0.19895,-0.29418,0.095221
71.28,-0.19451,-0.29412,0.09961
71.3,-0.17757,-0.28,0.10243
71.32,-0.15464,-0.25835,0.10371
71.34,-0.13161,-0.23555,0.10395
71.36,-0.11314,-0.21599,0.10286
71.38,-0.10213,-0.20347,0.10134
71.4,-0.099458,-0.19907,0.099617
71.42,-0.1038,-0.20184,0.098045
71.44,-0.11177,-0.20862,0.096851
71.46,-0.11825,-0.21447,0.096219
71.48,-0.11707,-0.21321,0.096139
71.5,-0.10184,-0.19847,0.096627
71.52,-0.067054,-0.16453,0.097478
71.54,-0.0091923,-0.10763,0.098434
71.56,0.072329,-0.026918,0.099247
71.58,0.17456,0.074963,0.099601
71.6,0.29096,0.19178,0.099175
71.62,0.4119,0.31415,0.097755
71.64,0.52583,0.43068,0.09515
71.66,0.62078,0.52948,0.091301
71.68,0.68613,0.59956,0.08657
71.7,0.71421,0.63312,0.081092
71.72,0.70145,0.62602,0.075431
71.74,0.64895,0.57878,0.070178
71.76,0.56224,0.49614,0.066094
71.78,0.45036,0.38682,0.063538
71.8,0.32446,0.26152,0.06294
71.82,0.19612,0.13165,0.064476
71.84,0.075762,0.0079526,0.06781
71.86,-0.028609,-0.10117,0.072556
71.88,-0.11211,-0.19017,0.078065
71.9,-0.17313,-0.25668,0.083556
71.92,-0.21296,-0.30124,0.088283
71.94,-0.23507,-0.32692,0.091852
71.96,-0.24423,-0.33812,0.093895
71.98,-0.24563,-0.34004,0.094414
72,-0.24423,-0.33782,0.093581
72.02,-0.24432,-0.3361,0.091785
72.04,-0.2492,-0.33858,0.089382
72.06,-0.2612,-0.34802,0.086817
72.08,-0.28157,-0.36608,0.084511
72.1,-0.31052,-0.39325,0.082727
72.12,-0.34719,-0.42866,0.081465
72.14,-0.3897,-0.4707,0.080996
72.16,-0.43524,-0.51658,0.081344
72.18,-0.48032,-0.56284,0.082513
72.2,-0.52124,-0.60565,0.084417
72.22,-0.55462,-0.64168,0.08706
72.24,-0.57806,-0.66836,0.0903
72.26,-0.59069,-0.68453,0.093841
72.28,-0.59344,-0.69068,0.097247
72.3,-0.58904,-0.68919,0.10015
72.32,-0.58159,-0.68377,0.10218
72.34,-0.57578,-0.67868,0.1029
72.36,-0.57591,-0.67841,0.10249
72.38,-0.58492,-0.68577,0.10085
72.4,-0.60356,-0.70176,0.098205
72.42,-0.62999,-0.72536,0.095377
72.44,-0.65989,-0.75204,0.092146
72.46,-0.68701,-0.77668,0.089667
72.48,-0.70413,-0.7921,0.087974
72.5,-0.70422,-0.79136,0.087145
72.52,-0.68159,-0.7687,0.087108
72.54,-0.63285,-0.72026,0.087407
72.56,-0.55742,-0.64519,0.087761
72.58,-0.4577,-0.54514,0.087441
72.6,-0.33874,-0.42526,0.086514
72.62,-0.20763,-0.29217,0.084539
72.64,-0.072652,-0.15421,0.081559
72.66,0.057599,-0.020101,0.0777
72.68,0.17509,0.10192,0.073175
72.7,0.27309,0.2048,0.068296
72.72,0.34673,0.28347,0.063262
72.74,0.39342,0.33516,0.058259
72.76,0.41306,0.35966,0.053399
72.78,0.4081,0.35923,0.048872
72.8,0.38334,0.33848,0.044862
72.82,0.34551,0.30388,0.041632
72.84,0.30263,0.26324,0.039384
72.86,0.26306,0.22487,0.038192
72.88,0.23451,0.19633,0.038178
72.9,0.22296,0.18375,0.039213
72.92,0.23179,0.19093,0.040869
72.94,0.26118,0.21849,0.042686
72.96,0.30801,0.26394,0.044069
72.98,0.36634,0.32186,0.044478
73,0.42834,0.38481,0.043537
73.02,0.48557,0.4444,0.041167
73.04,0.53038,0.49275,0.03763
73.06,0.55724,0.52403,0.033211
73.08,0.56356,0.53494,0.028622
73.1,0.55001,0.52554,0.024465
73.12,0.52017,0.49872,0.021444
73.14,0.47967,0.45982,0.019851
73.16,0.4349,0.41514,0.019754
73.18,0.39165,0.37067,0.020986
73.2,0.354,0.33074,0.023252
73.22,0.32348,0.29758,0.025904
73.24,0.29901,0.27041,0.028597
73.26,0.27719,0.24647,0.030713
73.28,0.25319,0.22079,0.0324
73.3,0.22185,0.18857,0.033285
73.32,0.17882,0.14516,0.033657
73.34,0.1214,0.087537,0.033863
73.36,0.049181,0.015071,0.03411
73.38,-0.0359,-0.070633,0.034733
73.4,-0.12981,-0.16577,0.035967
73.42,-0.22697,-0.26486,0.037894
73.44,-0.32098,-0.36162,0.040645
73.46,-0.40529,-0.44923,0.043941
73.48,-0.47384,-0.52166,0.047815
73.5,-0.52144,-0.57358,0.052134
73.52,-0.54409,-0.60062,0.056527
73.54,-0.53914,-0.60018,0.061044
73.56,-0.50537,-0.57088,0.065508
73.58,-0.44312,-0.51278,0.069656
73.6,-0.35427,-0.42758,0.073308
73.62,-0.24234,-0.31847,0.076128
73.64,-0.11231,-0.19035,0.078042
73.66,0.029502,-0.049353,0.078855
73.68,0.1759,0.097497,0.078406
73.7,0.31932,0.24225,0.077075
73.72,0.45245,0.37762,0.074829
73.74,0.56884,0.49683,0.07201
73.76,0.66348,0.59468,0.068798
73.78,0.73305,0.66758,0.06547
73.8,0.77603,0.71375,0.062286
73.82,0.79256,0.73324,0.059322
73.84,0.78404,0.72732,0.056725
73.86,0.75277,0.69806,0.054708
73.88,0.70143,0.64791,0.053514
73.9,0.63283,0.5798,0.05303
73.92,0.5497,0.49619,0.053511
73.94,0.45467,0.39964,0.055031
73.96,0.35037,0.29277,0.057597
73.98,0.23953,0.17842,0.061108
74,0.12514,0.059765,0.065376
74.02,0.010503,-0.059701,0.070204
74.04,-0.10085,-0.17622,0.075377
74.06,-0.20523,-0.2859,0.080667
74.08,-0.299,-0.38498,0.085974
74.1,-0.37872,-0.46989,0.09117
74.12,-0.4413,-0.53757,0.096264
74.14,-0.48414,-0.58528,0.10114
74.16,-0.50525,-0.611,0.10575
74.18,-0.50338,-0.61338,0.11
74.2,-0.47822,-0.59195,0.11373
74.22,-0.43065,-0.54737,0.11672
74.24,-0.36295,-0.4817,0.11875
74.26,-0.27899,-0.39868,0.11969
74.28,-0.18426,-0.30366,0.11939
74.3,-0.085664,-0.20353,0.11787
74.32,0.0090018,-0.10624,0.11525
74.34,0.091748,-0.019926,0.11167
74.36,0.15533,0.047796,0.10753
74.38,0.19418,0.091109,0.10307
74.4,0.20517,0.10651,0.098666
74.42,0.18811,0.093374,0.094733
74.44,0.14573,0.05428,0.091448
74.46,0.083299,-0.0057488,0.089048
74.48,0.0077916,-0.079911,0.087702
74.5,-0.073163,-0.16048,0.087315
74.52,-0.15236,-0.24026,0.087894
74.54,-0.22397,-0.31305,0.089087
74.56,-0.28408,-0.37491,0.090829
74.58,-0.33097,-0.42375,0.092775
74.6,-0.36485,-0.45942,0.094564
74.62,-0.38739,-0.48353,0.096144
74.64,-0.40103,-0.49831,0.097285
74.66,-0.40833,-0.50635,0.098019
74.68,-0.41139,-0.5097,0.09831
74.7,-0.41151,-0.50994,0.098434
74.72,-0.40903,-0.50755,0.098523
74.74,-0.40338,-0.5022,0.098813
74.76,-0.39325,-0.49262,0.099374
74.78,-0.37678,-0.47706,0.10029
74.8,-0.35187,-0.45337,0.10151
74.82,-0.31643,-0.41914,0.10271
74.84,-0.26869,-0.37232,0.10363
74.86,-0.20751,-0.3115,0.10399
74.88,-0.13281,-0.23625,0.10344
74.9,-0.045867,-0.14755,0.10169
74.92,0.05037,-0.048208,0.098578
74.94,0.1512,0.057115,0.094089
74.96,0.25036,0.16206,0.0883
74.98,0.34051,0.25913,0.081381
75,0.41406,0.34031,0.073749
75.02,0.46418,0.39845,0.065727
75.04,0.48586,0.42801,0.057848
75.06,0.47685,0.42617,0.050676
75.08,0.43822,0.3934,0.044824
75.1,0.37445,0.33362,0.040837
75.12,0.29298,0.2539,0.039079
75.14,0.20328,0.16346,0.039827
75.16,0.11564,0.07254,0.043098
75.18,0.039753,-0.0088965,0.04865
75.2,-0.016474,-0.072321,0.055847
75.22,-0.047891,-0.11193,0.064037
75.24,-0.052572,-0.12483,0.072255
75.26,-0.031836,-0.11154,0.0797
75.28,0.010167,-0.075331,0.085499
75.3,0.06719,-0.021947,0.089137
75.32,0.13177,0.04168,0.090094
75.34,0.19618,0.10767,0.088508
75.36,0.2532,0.16864,0.084562
75.38,0.29688,0.21796,0.078921
75.4,0.32296,0.25109,0.071871
75.42,0.32914,0.26481,0.064329
75.44,0.31523,0.25817,0.057062
75.46,0.28295,0.23247,0.050482
75.48,0.23568,0.19073,0.044951
75.5,0.17795,0.13714,0.040809
75.52,0.11484,0.076681,0.038164
75.54,0.051275,0.014108,0.037167
75.56,-0.0086709,-0.045964,0.037294
75.58,-0.062296,-0.10111,0.038811
75.6,-0.10861,-0.14985,0.041243
75.62,-0.14833,-0.19255,0.044214
75.64,-0.18358,-0.23103,0.04745
75.66,-0.21729,-0.26775,0.050462
75.68,-0.25242,-0.30594,0.053518
75.7,-0.29125,-0.34714,0.05589
75.72,-0.33473,-0.39257,0.057848
75.74,-0.38219,-0.44165,0.059458
75.76,-0.43138,-0.49263,0.061245
75.78,-0.47882,-0.54174,0.062913
75.8,-0.52041,-0.58549,0.065079
75.82,-0.55214,-0.61989,0.067757
75.84,-0.57073,-0.64161,0.070884
75.86,-0.57412,-0.64837,0.074248
75.88,-0.56167,-0.63917,0.077504
75.9,-0.53413,-0.61458,0.080454
75.92,-0.49339,-0.57601,0.082615
75.94,-0.44215,-0.52601,0.083858
75.96,-0.38353,-0.46757,0.084039
75.98,-0.32076,-0.40417,0.083412
76,-0.25695,-0.33894,0.081994
76.02,-0.1949,-0.27483,0.079936
76.04,-0.13697,-0.21475,0.077783
76.06,-0.084926,-0.16057,0.075642
76.08,-0.039799,-0.11343,0.07363
76.1,-0.0016949,-0.073203,0.071508
76.12,0.030276,-0.039312,0.069587
76.14,0.057975,-0.0097169,0.067692
76.16,0.084026,0.018106,0.065919
76.18,0.1114,0.047171,0.064228
76.2,0.14286,0.080048,0.062814
76.22,0.18037,0.11862,0.061747
76.24,0.22454,0.16372,0.060826
76.26,0.27439,0.21434,0.060051
76.28,0.32732,0.26807,0.059249
76.3,0.3795,0.3212,0.0583
76.32,0.42657,0.36977,0.056801
76.34,0.46438,0.40971,0.054663
76.36,0.48982,0.43783,0.051987
76.38,0.50136,0.45249,0.048875
76.4,0.49931,0.45382,0.045498
76.42,0.48561,0.44347,0.042133
76.44,0.46332,0.42393,0.039391
76.46,0.43593,0.39861,0.037321
76.48,0.40654,0.37046,0.036088
76.5,0.37724,0.34158,0.035659
76.52,0.34875,0.3127,0.036054
76.54,0.32039,0.28335,0.037044
76.56,0.29041,0.25207,0.038337
76.58,0.25646,0.2165,0.039968
76.6,0.21629,0.17444,0.04185
76.62,0.16819,0.12379,0.044406
76.64,0.11153,0.06397,0.047557
76.66,0.046802,-0.0046882,0.05149
76.68,-0.024311,-0.08075,0.056439
76.7,-0.099202,-0.16167,0.06247
76.72,-0.17461,-0.2439,0.069284
76.74,-0.24698,-0.32351,0.076533
76.76,-0.3127,-0.39645,0.083759
76.78,-0.36841,-0.4589,0.090496
76.8,-0.41119,-0.50735,0.096162
76.82,-0.43873,-0.53927,0.10054
76.84,-0.44955,-0.55298,0.10343
76.86,-0.4431,-0.54793,0.10483
76.88,-0.41994,-0.5246,0.10465
76.9,-0.38179,-0.48495,0.10316
76.92,-0.33141,-0.43186,0.10044
76.94,-0.27247,-0.36919,0.096719
76.96,-0.20913,-0.30119,0.092068
76.98,-0.14562,-0.23248,0.086852
77,-0.085799,-0.16704,0.081236
77.02,-0.032656,-0.10824,0.075589
77.04,0.011934,-0.058277,0.070211
77.06,0.047341,-0.018138,0.065479
77.08,0.074091,0.012336,0.061755
77.1,0.093596,0.034519,0.059076
77.12,0.10776,0.050293,0.05747
77.14,0.11855,0.061705,0.05684
77.16,0.12753,0.070577,0.056951
77.18,0.13559,0.078326,0.057267
77.2,0.14273,0.085249,0.057486
77.22,0.14802,0.090674,0.057349
77.24,0.14975,0.093085,0.056662
77.26,0.1457,0.090398,0.0553
77.28,0.13359,0.080165,0.05342
77.3,0.11153,0.06029,0.051241
77.32,0.078593,0.029561,0.049033
77.34,0.035246,-0.011764,0.047009
77.36,-0.016282,-0.061794,0.045512
77.38,-0.071873,-0.11667,0.044796
77.4,-0.12569,-0.1707,0.045003
77.42,-0.17068,-0.21692,0.04624
77.44,-0.19935,-0.24798,0.048631
77.46,-0.20486,-0.25698,0.052125
77.48,-0.18207,-0.23857,0.0565
77.5,-0.12863,-0.18995,0.061325
77.52,-0.045645,-0.11177,0.066125
77.54,0.062055,-0.0082521,0.070307
77.56,0.18625,0.11309,0.073154
77.58,0.3162,0.24199,0.074205
77.6,0.43997,0.36691,0.073058
77.62,0.546,0.47621,0.069793
77.64,0.62464,0.55991,0.064724
77.66,0.66938,0.61091,0.058471
77.68,0.67766,0.62573,0.051928
77.7,0.65093,0.60488,0.046047
77.72,0.59424,0.55259,0.041654
77.74,0.51521,0.47596,0.039248
77.76,0.42273,0.3835,0.039234
77.78,0.32562,0.28425,0.041369
77.8,0.23141,0.18617,0.045244
77.82,0.14557,0.095296,0.050273
77.84,0.071085,0.015313,0.055772
77.86,0.0085963,-0.052555,0.061151
77.88,-0.043121,-0.10915,0.066028
77.9,-0.086411,-0.15665,0.070242
77.92,-0.12392,-0.19781,0.073894
77.94,-0.15782,-0.23506,0.077239
77.96,-0.1893,-0.26986,0.080567
77.98,-0.21826,-0.30236,0.084101
78,-0.24335,-0.33136,0.088012
78.02,-0.26227,-0.35454,0.092263
78.04,-0.27226,-0.36899,0.096737
78.06,-0.27065,-0.37183,0.10119
78.08,-0.25553,-0.36087,0.10535
78.1,-0.22619,-0.33513,0.10894
78.12,-0.18349,-0.29523,0.11174
78.14,-0.12992,-0.24343,0.11351
78.16,-0.069449,-0.18364,0.11419
78.18,-0.0071746,-0.12083,0.11366
78.2,0.051283,-0.060597,0.11188
78.22,0.10043,-0.0084947,0.10892
78.24,0.13556,0.030552,0.10501
78.26,0.15333,0.052944,0.10038
78.28,0.15211,0.05667,0.095439
78.3,0.13215,0.041503,0.090643
78.32,0.095421,0.0089527,0.086468
78.34,0.04532,-0.037975,0.083295
78.36,-0.013854,-0.095234,0.08138
78.38,-0.077428,-0.15823,0.080802
78.4,-0.14089,-0.22238,0.081497
78.42,-0.20028,-0.28342,0.08314
78.44,-0.25251,-0.33782,0.085308
78.46,-0.29541,-0.38303,0.087623
78.48,-0.32777,-0.41748,0.089709
78.5,-0.34916,-0.44047,0.09131
78.52,-0.35981,-0.45206,0.092253
78.54,-0.36042,-0.453,0.092587
78.56,-0.35199,-0.44439,0.092403
78.58,-0.33572,-0.42759,0.09186
78.6,-0.31294,-0.40395,0.091009
78.62,-0.28496,-0.37489,0.089926
78.64,-0.2531,-0.34168,0.088577
78.66,-0.21858,-0.30553,0.086942
78.68,-0.18253,-0.26741,0.084878
78.7,-0.14595,-0.22829,0.082332
78.72,-0.1098,-0.18912,0.079321
78.74,-0.075006,-0.15094,0.075933
78.76,-0.042569,-0.11477,0.0722
78.78,-0.013608,-0.081878,0.06827
78.8,0.010626,-0.053622,0.064248
78.82,0.028815,-0.031299,0.060113
78.84,0.039707,-0.016217,0.055924
78.86,0.04232,-0.0095827,0.051902
78.88,0.036163,-0.011812,0.047975
78.9,0.021439,-0.02285,0.044289
78.92,-0.00083329,-0.041969,0.041136
78.94,-0.028814,-0.067483,0.038669
78.96,-0.059969,-0.097066,0.037097
78.98,-0.091328,-0.12781,0.036483
79,-0.11983,-0.15697,0.037141
79.02,-0.14268,-0.18143,0.038744
79.04,-0.15775,-0.19888,0.041134
79.06,-0.16378,-0.20777,0.043989
79.08,-0.16059,-0.20732,0.04673
79.1,-0.14906,-0.19797,0.048915
79.12,-0.13101,-0.18129,0.050287
79.14,-0.10899,-0.15959,0.050605
79.16,-0.085969,-0.13583,0.04986
79.18,-0.064963,-0.11303,0.048063
79.2,-0.04869,-0.094175,0.045485
79.22,-0.039235,-0.081625,0.042389
79.24,-0.03778,-0.076836,0.039056
79.26,-0.044429,-0.080162,0.035733
79.28,-0.058166,-0.090922,0.032756
79.3,-0.076952,-0.10728,0.030333
79.32,-0.097969,-0.12661,0.028641
79.34,-0.118,-0.14579,0.027789
79.36,-0.13388,-0.16178,0.027907
79.38,-0.14295,-0.17204,0.029083
79.4,-0.14348,-0.17466,0.031182
79.42,-0.13484,-0.16889,0.034055
79.44,-0.11759,-0.15506,0.037465
79.46,-0.093257,-0.13445,0.041192
79.48,-0.063927,-0.10872,0.044789
79.5,-0.031776,-0.079782,0.048006
79.52,0.001456,-0.049193,0.050649
79.54,0.034846,-0.017923,0.052769
79.56,0.06847,0.014175,0.054295
79.58,0.10332,0.04794,0.055379
79.6,0.14096,0.084818,0.056141
79.62,0.18301,0.12621,0.0568
79.64,0.23056,0.17342,0.057141
79.66,0.28361,0.2265,0.057108
79.68,0.34079,0.28433,0.056458
79.7,0.39924,0.34408,0.055166
79.72,0.45493,0.40206,0.052872
79.74,0.5031,0.45336,0.049739
79.76,0.53902,0.49311,0.045911
79.78,0.55867,0.51675,0.041917
79.8,0.5594,0.52122,0.03818
79.82,0.54038,0.50506,0.035321
79.84,0.50277,0.46893,0.03384
79.86,0.44955,0.41537,0.034183
79.88,0.3852,0.34882,0.036373
79.9,0.31504,0.27472,0.040325
79.92,0.24468,0.19894,0.045741
79.94,0.17924,0.12704,0.052194
79.96,0.12286,0.063719,0.05914
79.98,0.078271,0.012258,0.066013
80,0.046565,-0.025905,0.072469
80.02,0.027181,-0.050951,0.078131
80.04,0.018081,-0.06469,0.082771
80.06,0.016086,-0.070049,0.086134
80.08,0.017325,-0.070931,0.088255
80.1,0.017761,-0.071307,0.089068
80.12,0.013721,-0.075061,0.088782
80.14,0.0023697,-0.084998,0.087367
80.16,-0.017925,-0.10314,0.085214
80.18,-0.047386,-0.13004,0.082653
80.2,-0.084814,-0.16491,0.080093
80.22,-0.12777,-0.20563,0.077858
80.24,-0.17294,-0.24935,0.076409
80.26,-0.21658,-0.29245,0.075871
80.28,-0.25508,-0.33145,0.076369
80.3,-0.28544,-0.36314,0.077704
80.32,-0.30562,-0.38525,0.079634
80.34,-0.31479,-0.39656,0.081771
80.36,-0.31331,-0.39704,0.083729
80.38,-0.30256,-0.38768,0.085123
80.4,-0.28453,-0.37037,0.085844
80.42,-0.26142,-0.3473,0.085871
80.44,-0.2352,-0.32056,0.08536
80.46,-0.20715,-0.29155,0.0844
80.48,-0.17773,-0.26099,0.083255
80.5,-0.14647,-0.22858,0.082107
80.52,-0.11218,-0.1933,0.08112
80.54,-0.073299,-0.15343,0.080134
80.56,-0.0284,-0.10748,0.079076
80.58,0.02332,-0.054456,0.077775
80.6,0.081564,0.0053731,0.076191
80.62,0.14464,0.070638,0.074
80.64,0.20938,0.13806,0.071321
80.66,0.27138,0.20324,0.06814
80.68,0.3254,0.26073,0.064672
80.7,0.3661,0.30511,0.060984
80.72,0.38873,0.33131,0.057418
80.74,0.38992,0.33564,0.054287
80.76,0.36825,0.31631,0.051944
80.78,0.32452,0.27389,0.050628
80.8,0.26175,0.21119,0.050561
80.82,0.1848,0.13283,0.051967
80.84,0.099708,0.044709,0.054999
80.86,0.012897,-0.046577,0.059474
80.88,-0.069703,-0.13508,0.065382
80.9,-0.14334,-0.21508,0.071733
80.92,-0.20493,-0.28364,0.078706
80.94,-0.25315,-0.33848,0.085329
80.96,-0.28831,-0.37946,0.091152
80.98,-0.31184,-0.40742,0.095574
81,-0.32576,-0.42434,0.098575
81.02,-0.33201,-0.43192,0.099906
81.04,-0.332,-0.43178,0.099782
81.06,-0.32634,-0.42495,0.09861
81.08,-0.3148,-0.41155,0.096747
81.1,-0.29659,-0.39118,0.094595
81.12,-0.27071,-0.36318,0.09247
81.14,-0.23648,-0.32689,0.090413
81.16,-0.19389,-0.28233,0.088432
81.18,-0.14396,-0.23034,0.086383
81.2,-0.088749,-0.17274,0.083987
81.22,-0.031258,-0.11237,0.081112
81.24,0.024909,-0.052768,0.077677
81.26,0.075996,0.0021559,0.07384
81.28,0.11858,0.048916,0.069668
81.3,0.15004,0.084465,0.065575
81.32,0.16885,0.10711,0.061745
81.34,0.17481,0.11624,0.058571
81.36,0.16903,0.1129,0.056129
81.38,0.15377,0.099299,0.054475
81.4,0.13217,0.0786,0.053568
81.42,0.10781,0.054497,0.053314
81.44,0.084322,0.030732,0.05359
81.46,0.064908,0.010865,0.054043
81.48,0.051975,-0.0028019,0.054777
81.5,0.046835,-0.0086916,0.055527
81.52,0.049557,-0.0066989,0.056256
81.54,0.058969,0.0022166,0.056752
81.56,0.072831,0.01582,0.057011
81.58,0.08816,0.031165,0.056995
81.6,0.10166,0.045046,0.056617
81.62,0.11024,0.054386,0.055855
81.64,0.11147,0.05663,0.054841
81.66,0.10401,0.050248,0.053766
81.68,0.087868,0.034949,0.052919
81.7,0.06444,0.012,0.052439
81.72,0.036396,-0.016199,0.052595
81.74,0.0073249,-0.046182,0.053507
81.76,-0.018751,-0.074059,0.055308
81.78,-0.037948,-0.095519,0.057572
81.8,-0.047087,-0.1071,0.060018
81.82,-0.044182,-0.10649,0.062303
81.84,-0.028758,-0.092741,0.063984
81.86,-0.001967,-0.066662,0.064695
81.88,0.03353,-0.03052,0.06405
81.9,0.073906,0.011969,0.061937
81.92,0.11468,0.055979,0.058706
81.94,0.15136,0.097037,0.054326
81.96,0.18005,0.13097,0.049083
81.98,0.19802,0.15458,0.043437
82,0.20411,0.16618,0.037932
82.02,0.19886,0.16602,0.032833
82.04,0.18438,0.15589,0.028492
82.06,0.16402,0.13886,0.025162
82.08,0.14172,0.11865,0.02307
82.1,0.12136,0.099137,0.022223
82.12,0.10603,0.083502,0.022529
82.14,0.09748,0.073824,0.023656
82.16,0.095743,0.070236,0.025507
82.18,0.099093,0.071361,0.027732
82.2,0.10429,0.074424,0.029866
82.22,0.10711,0.075378,0.031728
82.24,0.10303,0.069817,0.033215
82.26,0.088051,0.053698,0.034353
82.28,0.059341,0.024183,0.035158
82.3,0.015782,-0.020124,0.035906
82.32,-0.041801,-0.078727,0.036926
82.34,-0.11071,-0.14929,0.038573
82.36,-0.18675,-0.22776,0.041018
82.38,-0.26474,-0.30906,0.044321
82.4,-0.33928,-0.38779,0.04851
82.42,-0.40536,-0.45876,0.053397
82.44,-0.45897,-0.51731,0.058341
82.46,-0.49745,-0.56071,0.063256
82.48,-0.51964,-0.58718,0.067545
82.5,-0.5258,-0.597,0.071199
82.52,-0.51733,-0.59126,0.073933
82.54,-0.49639,-0.57229,0.075902
82.56,-0.46549,-0.54266,0.077172
82.58,-0.42708,-0.50511,0.078034
82.6,-0.38333,-0.46193,0.078606
82.62,-0.33595,-0.41504,0.079089
82.64,-0.28626,-0.36581,0.079546
82.66,-0.23531,-0.31532,0.080013
82.68,-0.18407,-0.26442,0.080348
82.7,-0.13369,-0.21422,0.080533
82.72,-0.085659,-0.16596,0.080297
82.74,-0.041841,-0.12142,0.079582
82.76,-0.0044126,-0.082775,0.078363
82.78,0.02436,-0.052251,0.076611
82.8,0.042456,-0.03187,0.074326
82.82,0.048472,-0.023178,0.07165
82.84,0.041982,-0.026703,0.068684
82.86,0.02378,-0.04189,0.06567
82.88,-0.0040319,-0.066849,0.062817
82.9,-0.038173,-0.098526,0.060353
82.92,-0.074502,-0.13309,0.058592
82.94,-0.10849,-0.16605,0.057556
82.96,-0.13579,-0.19313,0.057335
82.98,-0.15278,-0.21072,0.057945
83,-0.15696,-0.2162,0.05924
83.02,-0.14727,-0.20823,0.060959
83.04,-0.12409,-0.1869,0.062811
83.06,-0.089038,-0.15352,0.064483
83.08,-0.044699,-0.11046,0.065764
83.1,0.0058639,-0.060616,0.06648
83.12,0.059519,-0.0071264,0.066645
83.14,0.11342,0.047136,0.066288
83.16,0.16526,0.099615,0.065641
83.18,0.21329,0.14844,0.064854
83.2,0.25636,0.19227,0.064083
83.22,0.29367,0.23034,0.063329
83.24,0.32469,0.2621,0.062582
83.26,0.34891,0.28715,0.061763
83.28,0.36584,0.30512,0.060719
83.3,0.37491,0.31559,0.059326
83.32,0.37563,0.31803,0.057594
83.34,0.36763,0.31195,0.055679
83.36,0.35089,0.29715,0.053738
83.38,0.32584,0.27386,0.051981
83.4,0.2935,0.2428,0.050698
83.42,0.2555,0.20536,0.050137
83.44,0.21413,0.16365,0.050485
83.46,0.17223,0.12051,0.051717
83.48,0.13304,0.079262,0.053774
83.5,0.099986,0.043413,0.056573
83.52,0.076421,0.016533,0.059887
83.54,0.065253,0.0017661,0.063487
83.56,0.068606,0.0015021,0.067104
83.58,0.087457,0.016781,0.070675
83.6,0.12135,0.047535,0.073812
83.62,0.16822,0.091987,0.076232
83.64,0.22442,0.1468,0.077621
83.66,0.28491,0.20712,0.077791
83.68,0.34371,0.26723,0.076474
83.7,0.39446,0.32089,0.073571
83.72,0.43116,0.36201,0.069152
83.74,0.44887,0.3853,0.063563
83.76,0.44427,0.38696,0.057317
83.78,0.41613,0.36505,0.051078
83.8,0.36534,0.32,0.045341
83.82,0.29482,0.25391,0.040919
83.84,0.20905,0.17082,0.038229
83.86,0.11347,0.075941,0.037524
83.88,0.013773,-0.024965,0.038738
83.9,-0.084689,-0.12637,0.041676
83.92,-0.17746,-0.22351,0.04605
83.94,-0.26126,-0.31263,0.05137
83.96,-0.334,-0.3911,0.057093
83.98,-0.3947,-0.45755,0.062852
84,-0.44311,-0.51157,0.068465
84.02,-0.47936,-0.55312,0.073762
84.04,-0.50362,-0.58228,0.078654
84.06,-0.51586,-0.59889,0.083027
84.08,-0.51569,-0.60261,0.08692
84.1,-0.50249,-0.59276,0.090268
84.12,-0.47559,-0.56838,0.09279
84.14,-0.43455,-0.52888,0.094331
84.16,-0.37955,-0.47423,0.094684
84.18,-0.31161,-0.40536,0.093751
84.2,-0.23281,-0.32427,0.091457
84.22,-0.14633,-0.23414,0.087803
84.24,-0.056276,-0.13922,0.082947
84.26,0.03262,-0.044553,0.077173
84.28,0.11541,0.044638,0.070773
84.3,0.18745,0.12332,0.064125
84.32,0.24489,0.18735,0.057539
84.34,0.28512,0.23378,0.051339
84.36,0.30703,0.26108,0.045941
84.38,0.31112,0.26952,0.041599
84.4,0.29943,0.2609,0.038532
84.42,0.2752,0.23834,0.036858
84.44,0.24246,0.20575,0.036709
84.46,0.20546,0.16756,0.037903
84.48,0.16818,0.12793,0.040249
84.5,0.13383,0.090522,0.043308
84.52,0.10451,0.057822,0.046692
84.54,0.0811,0.031106,0.049994
84.56,0.063247,0.010579,0.052668
84.58,0.049626,-0.0048172,0.054444
84.6,0.038266,-0.016864,0.055129
84.62,0.026956,-0.027901,0.054856
84.64,0.013654,-0.040141,0.053795
84.66,-0.0031848,-0.055453,0.052268
84.68,-0.024392,-0.075088,0.050696
84.7,-0.050012,-0.099454,0.049443
84.72,-0.079362,-0.12823,0.04887
84.74,-0.11121,-0.16033,0.049122
84.76,-0.144,-0.19417,0.050169
84.78,-0.17614,-0.22816,0.052021
84.8,-0.20618,-0.26066,0.054471
84.82,-0.23302,-0.29042,0.057406
84.84,-0.2559,-0.31631,0.060409
84.86,-0.27444,-0.33793,0.063496
84.88,-0.28846,-0.35498,0.06652
84.9,-0.29787,-0.36729,0.069413
84.92,-0.30255,-0.37457,0.072021
84.94,-0.30216,-0.37649,0.074334
84.96,-0.29619,-0.37245,0.07626
84.98,-0.28402,-0.36176,0.077746
85,-0.265,-0.34358,0.078585
85.02,-0.23874,-0.31751,0.078766
85.04,-0.20529,-0.28353,0.078234
85.06,-0.16532,-0.24231,0.076988
85.08,-0.1202,-0.19527,0.07507
85.1,-0.071968,-0.1445,0.072528
85.12,-0.023184,-0.092728,0.069544
85.14,0.023397,-0.042858,0.066255
85.16,0.065169,0.0023196,0.062849
85.18,0.10004,0.040595,0.059445
85.2,0.12674,0.070499,0.056243
85.22,0.145,0.091557,0.053447
85.24,0.15556,0.10438,0.051188
85.26,0.16,0.11035,0.049655
85.28,0.16044,0.11162,0.048819
85.3,0.15914,0.11039,0.04875
85.32,0.15807,0.10871,0.049361
85.34,0.15862,0.10825,0.050371
85.36,0.16133,0.10982,0.051513
85.38,0.16587,0.1134,0.052473
85.4,0.17118,0.11822,0.052964
85.42,0.17571,0.12289,0.052823
85.44,0.17778,0.12589,0.051894
85.46,0.17592,0.12561,0.050306
85.48,0.16914,0.12097,0.048172
85.5,0.15715,0.11137,0.045777
85.52,0.1403,0.096899,0.0434
85.54,0.11956,0.078247,0.041316
85.56,0.096266,0.056561,0.039705
85.58,0.071831,0.033141,0.038689
85.6,0.04752,0.0092732,0.038247
85.62,0.02423,-0.01412,0.038349
85.64,0.0023797,-0.036466,0.038846
85.66,-0.018081,-0.057744,0.039663
85.68,-0.037564,-0.078268,0.040703
85.7,-0.056655,-0.098636,0.041981
85.72,-0.075881,-0.11933,0.04345
85.74,-0.09549,-0.14065,0.045159
85.76,-0.11528,-0.16242,0.047136
85.78,-0.13451,-0.18392,0.049408
85.8,-0.15191,-0.20382,0.05191
85.82,-0.16581,-0.22033,0.054522
85.84,-0.17433,-0.23143,0.057093
85.86,-0.1757,-0.23518,0.059485
85.88,-0.16846,-0.22998,0.061522
85.9,-0.15183,-0.21487,0.063044
85.92,-0.1258,-0.18976,0.063952
85.94,-0.091333,-0.15548,0.064147
85.96,-0.050248,-0.1139,0.063648
85.98,-0.0051284,-0.067529,0.062401
86,0.040945,-0.019635,0.060579
86.02,0.084708,0.026635,0.058073
86.04,0.12306,0.067765,0.055291
86.06,0.15336,0.10102,0.052333
86.08,0.17369,0.12427,0.049424
86.1,0.18299,0.13616,0.046838
86.12,0.18108,0.13628,0.044804
86.14,0.16856,0.12502,0.043545
86.16,0.14667,0.10356,0.043111
86.18,0.11702,0.073458,0.043559
86.2,0.081413,0.036641,0.044771
86.22,0.041633,-0.0050486,0.046682
86.24,-0.00068994,-0.049694,0.049004
86.26,-0.044122,-0.095648,0.051527
86.28,-0.087397,-0.14143,0.054037
86.3,-0.12934,-0.18573,0.056393
86.32,-0.16874,-0.2273,0.058557
86.34,-0.20427,-0.26464,0.060375
86.36,-0.23439,-0.29635,0.061961
86.38,-0.25741,-0.32082,0.063409
86.4,-0.27152,-0.33626,0.064742
86.42,-0.27499,-0.34098,0.065986
86.44,-0.2664,-0.3335,0.067094
86.46,-0.24489,-0.31286,0.06797
86.48,-0.21043,-0.27906,0.068638
86.5,-0.16395,-0.23283,0.06888
86.52,-0.10751,-0.17615,0.068639
86.54,-0.044175,-0.11199,0.067814
86.56,0.02215,-0.044287,0.066437
86.58,0.087055,0.022539,0.064516
86.6,0.14606,0.083906,0.062153
86.62,0.1951,0.13564,0.059456
86.64,0.23098,0.17437,0.056607
86.66,0.25173,0.19789,0.053836
86.68,0.25684,0.20553,0.051317
86.7,0.24725,0.198,0.049251
86.72,0.22518,0.17744,0.047734
86.74,0.19376,0.14687,0.046896
86.76,0.15661,0.10986,0.04675
86.78,0.11728,0.070026,0.047256
86.8,0.078857,0.030592,0.048264
86.82,0.043616,-0.0060488,0.049665
86.84,0.0129,-0.038401,0.051301
86.86,-0.012844,-0.065908,0.053064
86.88,-0.033846,-0.088678,0.054832
86.9,-0.050707,-0.10727,0.056561
86.92,-0.064053,-0.12237,0.058315
86.94,-0.074252,-0.1344,0.060151
86.96,-0.08125,-0.14342,0.062166
86.98,-0.084559,-0.14891,0.064352
87,-0.083402,-0.15014,0.066735
87.02,-0.076968,-0.14622,0.069249
87.04,-0.064719,-0.13639,0.071669
87.06,-0.046677,-0.12046,0.073788
87.08,-0.023602,-0.098955,0.075353
87.1,0.0029694,-0.073156,0.076126
87.12,0.03085,-0.045116,0.075966
87.14,0.05748,-0.017323,0.074803
87.16,0.080296,0.0076191,0.072677
87.18,0.097131,0.027357,0.069775
87.2,0.10657,0.04018,0.066389
87.22,0.10818,0.045285,0.062892
87.24,0.10259,0.043058,0.059536
87.26,0.091439,0.034779,0.056659
87.28,0.077069,0.022646,0.054424
87.3,0.062236,0.0092775,0.052958
87.32,0.049681,-0.0025944,0.052275
87.34,0.041753,-0.010459,0.052212
87.36,0.040101,-0.012585,0.052686
87.38,0.04547,-0.0079938,0.053464
87.4,0.05764,0.0032709,0.05437
87.42,0.075497,0.02032,0.055177
87.44,0.097208,0.04146,0.055748
87.46,0.12048,0.064506,0.055974
87.48,0.14285,0.087013,0.055837
87.5,0.16197,0.10667,0.055296
87.52,0.17582,0.12139,0.054437
87.54,0.18294,0.12968,0.053263
87.56,0.18243,0.13045,0.051973
87.58,0.17402,0.12335,0.050668
87.6,0.158,0.10854,0.049459
87.62,0.13506,0.086625,0.048439
87.64,0.10624,0.058516,0.047721
87.66,0.072702,0.025351,0.047351
87.68,0.035718,-0.011615,0.047333
87.7,-0.0034479,-0.051138,0.04769
87.72,-0.043537,-0.091932,0.048395
87.74,-0.083282,-0.13275,0.049465
87.76,-0.12137,-0.17223,0.050853
87.78,-0.15644,-0.20899,0.052554
87.8,-0.18703,-0.24155,0.054522
87.82,-0.2117,-0.26839,0.056689
87.84,-0.22911,-0.28811,0.058995
87.86,-0.23816,-0.29948,0.061317
87.88,-0.2382,-0.30167,0.063467
87.9,-0.22915,-0.2944,0.06525
87.92,-0.21164,-0.27815,0.066515
87.94,-0.187,-0.25406,0.067058
87.96,-0.15721,-0.22399,0.06678
87.98,-0.12463,-0.19027,0.065645
88,-0.091746,-0.1554,0.063651
88.02,-0.060848,-0.12176,0.060911
88.04,-0.033688,-0.091271,0.057583
88.06,-0.011255,-0.065259,0.054004
88.08,0.0063396,-0.044027,0.050367
88.1,0.019826,-0.027064,0.04689
88.12,0.030587,-0.013237,0.043824
88.14,0.040352,-0.00082999,0.041182
88.16,0.050835,0.011496,0.039339
88.18,0.063373,0.025395,0.037979
88.2,0.078651,0.041497,0.037154
88.22,0.096547,0.059865,0.036681
88.24,0.11614,0.079725,0.036418
88.26,0.13588,0.099601,0.036275
88.28,0.15381,0.11768,0.036133
88.3,0.16797,0.13202,0.035953
88.32,0.17667,0.14093,0.035742
88.34,0.17875,0.14318,0.035572
88.36,0.17375,0.13828,0.035468
88.38,0.16189,0.12634,0.035549
88.4,0.14401,0.10811,0.035898
88.42,0.12135,0.084788,0.036557
88.44,0.095288,0.057752,0.037536
88.46,0.067166,0.02836,0.038806
88.48,0.038058,-0.0022043,0.040263
88.5,0.0086954,-0.033173,0.041869
88.52,-0.020549,-0.064103,0.043553
88.54,-0.049583,-0.094861,0.045278
88.56,-0.078457,-0.1256,0.047143
88.58,-0.10721,-0.15633,0.04912
88.6,-0.13569,-0.18698,0.051289
88.62,-0.16348,-0.2172,0.053713
88.64,-0.18981,-0.2463,0.056488
88.66,-0.21358,-0.27291,0.059334
88.68,-0.23345,-0.29596,0.062515
88.7,-0.248,-0.31376,0.065764
88.72,-0.25591,-0.32488,0.068969
88.74,-0.25617,-0.32807,0.071896
88.76,-0.24826,-0.32274,0.07448
88.78,-0.23227,-0.30842,0.076155
88.8,-0.20898,-0.28612,0.07714
88.82,-0.17981,-0.25695,0.077144
88.84,-0.14672,-0.22291,0.076182
88.86,-0.11201,-0.18624,0.074233
88.88,-0.078026,-0.14944,0.071419
88.9,-0.046966,-0.11481,0.067839
88.92,-0.020593,-0.084423,0.06383
88.94,-7.9188e-05,-0.0597,0.05962
88.96,0.014062,-0.041469,0.055531
88.98,0.021952,-0.029813,0.051764
89,0.024224,-0.024405,0.048629
89.02,0.021841,-0.024483,0.046324
89.04,0.01589,-0.029074,0.044964
89.06,0.0074104,-0.037117,0.044527
89.08,-0.0027174,-0.047711,0.044994
89.1,-0.013797,-0.06001,0.046213
89.12,-0.025259,-0.073321,0.048062
89.14,-0.036545,-0.086908,0.050363
89.16,-0.046983,-0.099905,0.052922
89.18,-0.055688,-0.11128,0.055589
89.2,-0.06155,-0.11978,0.058226
89.22,-0.063311,-0.12407,0.060758
89.24,-0.059743,-0.12272,0.062974
89.26,-0.049895,-0.11468,0.064788
89.28,-0.033349,-0.099258,0.065909
89.3,-0.01043,-0.076904,0.066474
89.32,0.017681,-0.048473,0.066154
89.34,0.04899,-0.015983,0.064972
89.36,0.080879,0.018058,0.06282
89.38,0.11043,0.050482,0.059947
89.4,0.13482,0.078325,0.056498
89.42,0.15175,0.098969,0.052785
89.44,0.15976,0.1106,0.049158
89.46,0.15843,0.11252,0.045913
89.48,0.14844,0.10496,0.043485
89.5,0.1314,0.089357,0.042039
89.52,0.10954,0.067852,0.041685
89.54,0.085358,0.043,0.042358
89.56,0.061206,0.017353,0.043854
89.58,0.038946,-0.0070259,0.045971
89.6,0.019745,-0.028567,0.048312
89.62,0.0040221,-0.046607,0.050629
89.64,-0.0084532,-0.060998,0.052544
89.66,-0.018333,-0.072332,0.053999
89.68,-0.0264,-0.081296,0.054896
89.7,-0.033271,-0.088553,0.055282
89.72,-0.03918,-0.094359,0.05518
89.74,-0.043869,-0.098677,0.054808
89.76,-0.046626,-0.10085,0.054223
89.78,-0.046447,-0.10002,0.053576
89.8,-0.042295,-0.095187,0.052891
89.82,-0.033391,-0.085609,0.052217
89.84,-0.019469,-0.070978,0.051509
89.86,-0.00094765,-0.051749,0.050801
89.88,0.021033,-0.028968,0.050001
89.9,0.044715,-0.0043798,0.049095
89.92,0.067947,0.019917,0.048031
89.94,0.088497,0.041609,0.046888
89.96,0.10438,0.058705,0.045672
89.98,0.11414,0.069646,0.044491
90,0.11705,0.073691,0.043363
90.02,0.11321,0.070733,0.042481
90.04,0.10344,0.061489,0.041954
90.06,0.089138,0.047338,0.041801
90.08,0.072022,0.029995,0.042027
90.1,0.053873,0.011293,0.04258
90.12,0.036285,-0.0071003,0.043385
90.14,0.020497,-0.023857,0.044354
90.16,0.0073077,-0.038089,0.045397
90.18,-0.0029154,-0.049302,0.046387
90.2,-0.010153,-0.05753,0.047378
90.22,-0.014605,-0.062947,0.048342
90.24,-0.016554,-0.065904,0.04935
90.26,-0.016245,-0.06669,0.050445
90.28,-0.013818,-0.065477,0.051659
90.3,-0.0092848,-0.062349,0.053064
90.32,-0.002566,-0.057194,0.054628
90.34,0.0064381,-0.049872,0.05631
90.36,0.017757,-0.040181,0.057937
90.38,0.031261,-0.028147,0.059408
90.4,0.046597,-0.013982,0.060579
90.42,0.063161,0.0017834,0.061378
90.44,0.080108,0.018498,0.06161
90.46,0.096411,0.035205,0.061206
90.48,0.11096,0.050753,0.060202
90.5,0.12266,0.063989,0.058669
90.52,0.13059,0.073911,0.056678
90.54,0.13409,0.079746,0.054347
90.56,0.13287,0.081093,0.051779
90.58,0.12703,0.077845,0.049184
90.6,0.11705,0.070359,0.046689
90.62,0.10373,0.059268,0.044458
90.64,0.088043,0.045508,0.042536
90.66,0.071006,0.029916,0.04109
90.68,0.053486,0.013291,0.040195
90.7,0.03608,-0.0038149,0.039895
90.72,0.019033,-0.021113,0.040146
90.74,0.0022198,-0.038658,0.040878
90.76,-0.014774,-0.056804,0.042031
90.78,-0.032518,-0.076032,0.043514
90.8,-0.051553,-0.096684,0.045132
90.82,-0.072205,-0.11917,0.046964
90.84,-0.094439,-0.14321,0.048768
90.86,-0.11777,-0.16842,0.050647
90.88,-0.14129,-0.19381,0.052522
90.9,-0.16374,-0.21816,0.054419
90.92,-0.1837,-0.23998,0.056279
90.94,-0.19978,-0.25789,0.058107
90.96,-0.2108,-0.27059,0.059791
90.98,-0.21594,-0.27717,0.061225
91,-0.21482,-0.27706,0.062243
91.02,-0.20745,-0.27024,0.062784
91.04,-0.1942,-0.25699,0.062791
91.06,-0.17564,-0.23792,0.062276
91.08,-0.15245,-0.21372,0.061275
91.1,-0.12531,-0.18519,0.059882
91.12,-0.094913,-0.15311,0.058192
91.14,-0.061992,-0.11838,0.056391
91.16,-0.02739,-0.081896,0.054506
91.18,0.0078192,-0.044809,0.052628
91.2,0.04226,-0.0083923,0.050652
91.22,0.074239,0.025642,0.048597
91.24,0.10182,0.055397,0.046426
91.26,0.123,0.078843,0.044157
91.28,0.13592,0.094177,0.041746
91.3,0.13919,0.099887,0.039303
91.32,0.13211,0.095087,0.037026
91.34,0.11491,0.079813,0.035097
91.36,0.088798,0.055075,0.033723
91.38,0.055946,0.022907,0.033039
91.4,0.019277,-0.013879,0.033156
91.42,-0.017837,-0.051925,0.034088
91.44,-0.05196,-0.08772,0.035759
91.46,-0.080002,-0.11799,0.037993
91.48,-0.099572,-0.14009,0.040518
91.5,-0.10925,-0.15238,0.043134
91.52,-0.10871,-0.15433,0.045617
91.54,-0.098706,-0.14649,0.04778
91.56,-0.080896,-0.13032,0.049425
91.58,-0.057582,-0.10811,0.050528
91.6,-0.031361,-0.082414,0.051052
91.62,-0.0047928,-0.055818,0.051026
91.64,0.019906,-0.030613,0.050519
91.66,0.041061,-0.0085516,0.049613
91.68,0.057638,0.0091961,0.048441
91.7,0.069219,0.022094,0.047126
91.72,0.075897,0.030097,0.0458
91.74,0.078103,0.033558,0.044544
91.76,0.076432,0.033048,0.043384
91.78,0.071507,0.029089,0.042418
91.8,0.063893,0.02224,0.041652
91.82,0.054103,0.01298,0.041123
91.84,0.042662,0.0018851,0.040777
91.86,0.030203,-0.010455,0.040658
91.88,0.01757,-0.02323,0.0408
91.9,0.0058612,-0.035389,0.04125
91.92,-0.0036015,-0.045645,0.042044
91.94,-0.0093978,-0.052565,0.043168
91.96,-0.010217,-0.054823,0.044606
91.98,-0.0051104,-0.051408,0.046298
92,0.0062546,-0.041866,0.048121
92.02,0.023412,-0.026427,0.049839
92.04,0.04502,-0.0062211,0.051241
92.06,0.068933,0.016793,0.052139
92.08,0.092412,0.040007,0.052405
92.1,0.11247,0.060483,0.051984
92.12,0.12625,0.075338,0.050912
92.14,0.13146,0.082132,0.04933
92.16,0.12668,0.079113,0.047568
92.18,0.11157,0.065663,0.045903
92.2,0.086904,0.042286,0.044618
92.22,0.054489,0.010562,0.043927
92.24,0.016865,-0.027122,0.043987
92.26,-0.02301,-0.067828,0.044818
92.28,-0.062134,-0.10847,0.046338
92.3,-0.097794,-0.14613,0.048338
92.32,-0.12781,-0.17842,0.050607
92.34,-0.15069,-0.20361,0.052917
92.36,-0.16562,-0.22071,0.055088
92.38,-0.17243,-0.22936,0.05693
92.4,-0.17142,-0.2298,0.05838
92.42,-0.16328,-0.22261,0.05933
92.44,-0.14887,-0.20872,0.059852
92.46,-0.12918,-0.1891,0.05992
92.48,-0.10526,-0.16482,0.059564
92.5,-0.078233,-0.13697,0.058739
92.52,-0.049303,-0.10678,0.057476
92.54,-0.01977,-0.07559,0.05582
92.56,0.0089647,-0.044863,0.053828
92.58,0.035455,-0.016093,0.051548
92.6,0.058295,0.0091795,0.049115
92.62,0.076238,0.029573,0.046666
92.64,0.088336,0.043931,0.044405
92.66,0.094051,0.051627,0.042423
92.68,0.093331,0.052437,0.040893
92.7,0.086629,0.046797,0.039832
92.72,0.074849,0.035472,0.039377
92.74,0.059223,0.019681,0.039542
92.76,0.041157,0.00093092,0.040226
92.78,0.022042,-0.019347,0.041389
92.8,0.0030935,-0.03982,0.042914
92.82,-0.014783,-0.05948,0.044697
92.84,-0.031056,-0.077665,0.04661
92.86,-0.045566,-0.0941,0.048534
92.88,-0.058463,-0.10873,0.050269
92.9,-0.070091,-0.12185,0.051756
92.92,-0.080857,-0.13382,0.052961
92.94,-0.091095,-0.14495,0.053856
92.96,-0.10097,-0.15545,0.054475
92.98,-0.11042,-0.16529,0.054866
93,-0.11918,-0.17432,0.055141
93.02,-0.12677,-0.18217,0.055398
93.04,-0.13268,-0.18839,0.055704
93.06,-0.13639,-0.19247,0.056081
93.08,-0.13749,-0.19402,0.056522
93.1,-0.13578,-0.1928,0.057012
93.12,-0.13126,-0.18877,0.057513
93.14,-0.12412,-0.18207,0.057954
93.16,-0.11468,-0.17302,0.058344
93.18,-0.10332,-0.16186,0.058543
93.2,-0.090384,-0.14901,0.05863
93.22,-0.0761,-0.13473,0.058627
93.24,-0.060548,-0.11908,0.058536
93.26,-0.04367,-0.10202,0.058345
93.28,-0.025332,-0.083372,0.05804
93.3,-0.0054166,-0.063024,0.057607
93.32,0.016061,-0.040906,0.056966
93.34,0.038845,-0.017206,0.056052
93.36,0.062373,0.0075689,0.054804
93.38,0.08576,0.032547,0.053213
93.4,0.10786,0.056527,0.051329
93.42,0.12738,0.078151,0.04923
93.44,0.14309,0.096084,0.047008
93.46,0.15398,0.10917,0.044812
93.48,0.15947,0.11666,0.042809
93.5,0.15949,0.11838,0.041116
93.52,0.1546,0.11475,0.039841
93.54,0.14581,0.10679,0.03902
93.56,0.13456,0.095921,0.038638
93.58,0.12239,0.083702,0.038692
93.6,0.11078,0.071703,0.039081
93.62,0.10089,0.061155,0.039733
93.64,0.093403,0.053006,0.040397
93.66,0.088505,0.04743,0.041075
93.68,0.085903,0.044294,0.041609
93.7,0.084972,0.043036,0.041936
93.72,0.084944,0.042982,0.041962
93.74,0.085116,0.043455,0.041661
93.76,0.08501,0.043915,0.041095
93.78,0.084461,0.044119,0.040342
93.8,0.083618,0.044134,0.039484
93.82,0.082845,0.044223,0.038622
93.84,0.082577,0.044725,0.037852
93.86,0.083142,0.045981,0.037161
93.88,0.084619,0.047813,0.036805
93.9,0.086755,0.050167,0.036588
93.92,0.088976,0.052436,0.036539
93.94,0.090474,0.053879,0.036594
93.96,0.090372,0.053645,0.036727
93.98,0.08791,0.050996,0.036914
94,0.082615,0.045491,0.037125
94.02,0.074424,0.037047,0.037377
94.04,0.063715,0.026036,0.037679
94.06,0.051262,0.013053,0.038209
94.08,0.038107,-0.00075356,0.03886
94.1,0.025382,-0.014265,0.039647
94.12,0.014133,-0.026371,0.040504
94.14,0.0051545,-0.036178,0.041332
94.16,-0.0011142,-0.043147,0.042033
94.18,-0.0046269,-0.047133,0.042506
94.2,-0.0057034,-0.048374,0.042671
94.22,-0.0049491,-0.047427,0.042478
94.24,-0.0031452,-0.045166,0.04202
94.26,-0.001132,-0.042458,0.041326
94.28,0.00029175,-0.040242,0.040533
94.3,0.00044262,-0.039304,0.039746
94.32,-0.0012071,-0.040281,0.039074
94.34,-0.0050171,-0.043664,0.038647
94.36,-0.011187,-0.049674,0.038487
94.38,-0.019771,-0.058384,0.038613
94.4,-0.030696,-0.069672,0.038975
94.42,-0.043769,-0.083306,0.039537
94.44,-0.058674,-0.098991,0.040317
94.46,-0.074974,-0.11619,0.041214
94.48,-0.092106,-0.13437,0.042266
94.5,-0.10938,-0.15281,0.043424
94.52,-0.12602,-0.17071,0.044692
94.54,-0.14117,-0.18718,0.04601
94.56,-0.154,-0.20128,0.047283
94.58,-0.16371,-0.21215,0.048446
94.6,-0.16969,-0.21903,0.04934
94.62,-0.17154,-0.22146,0.04992
94.64,-0.16913,-0.21925,0.050114
94.66,-0.16268,-0.21256,0.049889
94.68,-0.15265,-0.20192,0.049264
94.7,-0.13981,-0.18808,0.04827
94.72,-0.12507,-0.1721,0.047032
94.74,-0.10939,-0.15503,0.045642
94.76,-0.093693,-0.1379,0.044209
94.78,-0.078726,-0.12153,0.042807
94.8,-0.065015,-0.10651,0.041494
94.82,-0.052828,-0.093181,0.040353
94.84,-0.042198,-0.081567,0.039368
94.86,-0.032989,-0.071591,0.038602
94.88,-0.02498,-0.06304,0.03806
94.9,-0.017955,-0.055653,0.037698
94.92,-0.011767,-0.049302,0.037535
94.94,-0.0063664,-0.043916,0.03755
94.96,-0.0017797,-0.039474,0.037694
94.98,0.0019528,-0.036014,0.037967
95,0.0048613,-0.033358,0.038219
95.02,0.0071283,-0.031491,0.03862
95.04,0.0091395,-0.029917,0.039056
95.06,0.011481,-0.028031,0.039512
95.08,0.014875,-0.025137,0.040012
95.1,0.020053,-0.020462,0.040516
95.12,0.027599,-0.013479,0.041078
95.14,0.03778,-0.0038132,0.041594
95.16,0.050424,0.0083583,0.042066
95.18,0.064848,0.022464,0.042384
95.2,0.079889,0.037416,0.042472
95.22,0.094022,0.05172,0.042303
95.24,0.10556,0.063703,0.04186
95.26,0.11291,0.071683,0.041226
95.28,0.1148,0.074362,0.04044
95.3,0.11054,0.07084,0.039696
95.32,0.1001,0.060932,0.039165
95.34,0.084199,0.045168,0.039031
95.36,0.064202,0.024815,0.039387
95.38,0.041935,0.0016462,0.040289
95.4,0.019444,-0.022224,0.041667
95.42,-0.001293,-0.044742,0.043449
95.44,-0.018628,-0.064088,0.04546
95.46,-0.031458,-0.078936,0.047477
95.48,-0.039346,-0.088682,0.049336
95.5,-0.042527,-0.093354,0.050828
95.52,-0.041821,-0.09375,0.051929
95.54,-0.038449,-0.091091,0.052642
95.56,-0.033796,-0.086757,0.052961
95.58,-0.029175,-0.08217,0.052995
95.6,-0.025614,-0.078455,0.052841
95.62,-0.023722,-0.076309,0.052587
95.64,-0.023647,-0.076045,0.052398
95.66,-0.025128,-0.077355,0.052227
95.68,-0.027627,-0.079807,0.05218
95.7,-0.030504,-0.082666,0.052161
95.72,-0.033199,-0.085419,0.05222
95.74,-0.035365,-0.087643,0.052278
95.76,-0.036935,-0.089224,0.052289
95.78,-0.038099,-0.090319,0.05222
95.8,-0.039203,-0.091229,0.052027
95.82,-0.040594,-0.092315,0.051721
95.84,-0.042464,-0.093792,0.051328
95.86,-0.044718,-0.095554,0.050836
95.88,-0.046928,-0.097288,0.05036
95.9,-0.048368,-0.098199,0.049831
95.92,-0.048141,-0.09752,0.049378
95.94,-0.045373,-0.094371,0.048998
95.96,-0.03941,-0.088075,0.048665
95.98,-0.029994,-0.078362,0.048368
96,-0.017357,-0.065348,0.047991
96.02,-0.0022128,-0.049726,0.047513
96.04,0.014348,-0.032505,0.046854
96.06,0.031052,-0.014895,0.045947
96.08,0.046663,0.0017888,0.044874
96.1,0.060197,0.016628,0.043569
96.12,0.071072,0.028853,0.042219
96.14,0.079171,0.038316,0.040855
96.16,0.084796,0.045119,0.039677
96.18,0.088552,0.049769,0.038783
96.2,0.091165,0.053029,0.038136
96.22,0.0933,0.055461,0.037839
96.24,0.095413,0.057694,0.03772
96.26,0.097661,0.059867,0.037794
96.28,0.099888,0.062054,0.037834
96.3,0.10168,0.063908,0.037774
96.32,0.10247,0.064883,0.03759
96.34,0.10165,0.064417,0.037237
96.36,0.09869,0.061911,0.036778
96.38,0.093185,0.056932,0.036253
96.4,0.084928,0.049148,0.035779
96.42,0.073888,0.038441,0.035447
96.44,0.060195,0.024878,0.035317
96.46,0.044111,0.0086814,0.03543
96.48,0.026012,-0.0097267,0.035739
96.5,0.0063769,-0.029911,0.036288
96.52,-0.014207,-0.051182,0.036974
96.54,-0.035041,-0.072866,0.037825
96.56,-0.05532,-0.094082,0.038763
96.58,-0.074161,-0.11394,0.039778
96.6,-0.090659,-0.13153,0.040867
96.62,-0.10396,-0.14596,0.041999
96.64,-0.11337,-0.15651,0.043138
96.66,-0.11841,-0.16258,0.044169
96.68,-0.11893,-0.16397,0.045041
96.7,-0.11508,-0.16076,0.045672
96.72,-0.10739,-0.15339,0.046001
96.74,-0.096651,-0.14262,0.045966
96.76,-0.083859,-0.12944,0.045578
96.78,-0.070128,-0.11499,0.044859
96.8,-0.05657,-0.10048,0.043912
96.82,-0.044198,-0.087017,0.042819
96.84,-0.033849,-0.075533,0.041684
96.86,-0.026132,-0.066702,0.040571
96.88,-0.021404,-0.060965,0.039561
96.9,-0.019776,-0.058466,0.03869
96.92,-0.02113,-0.059112,0.037982
96.94,-0.025158,-0.062634,0.037476
96.96,-0.031405,-0.068541,0.037135
96.98,-0.039301,-0.076312,0.037011
97,-0.04819,-0.085258,0.037068
97.02,-0.057343,-0.094698,0.037354
97.04,-0.065964,-0.10381,0.037841
97.06,-0.073188,-0.11169,0.038499
97.08,-0.078086,-0.1174,0.039312
97.1,-0.07969,-0.11986,0.040168
97.12,-0.077041,-0.11805,0.041011
97.14,-0.069276,-0.111,0.041725
97.16,-0.055743,-0.097949,0.042206
97.18,-0.036134,-0.078525,0.042391
97.2,-0.010607,-0.052753,0.042146
97.22,0.020112,-0.021358,0.041471
97.24,0.054703,0.014386,0.040317
97.26,0.091293,0.052693,0.0386
97.28,0.1276,0.091147,0.036456
97.3,0.16116,0.12727,0.03389
97.32,0.18956,0.15849,0.031065
97.34,0.21076,0.1827,0.028063
97.36,0.22333,0.1982,0.025129
97.38,0.22659,0.20407,0.022514
97.4,0.22069,0.20028,0.020404
97.42,0.20654,0.18751,0.019036
97.44,0.18568,0.16718,0.018493
97.46,0.15996,0.14112,0.018838
97.48,0.13138,0.11135,0.020036
97.5,0.10179,0.079868,0.021926
97.52,0.072733,0.048386,0.024347
97.54,0.045341,0.018284,0.027057
97.56,0.020361,-0.0095018,0.029863
97.58,-0.0017937,-0.034393,0.0326
97.6,-0.020929,-0.056064,0.035135
97.62,-0.036958,-0.074387,0.037429
97.64,-0.049816,-0.089266,0.03945
97.66,-0.059429,-0.10066,0.041229
97.68,-0.065727,-0.10849,0.042762
97.7,-0.068707,-0.11276,0.044051
97.72,-0.068503,-0.11356,0.04506
97.74,-0.065451,-0.11119,0.045743
97.76,-0.060111,-0.1062,0.046087
97.78,-0.053242,-0.099282,0.04604
97.8,-0.045725,-0.091401,0.045677
97.82,-0.038448,-0.083481,0.045033
97.84,-0.032175,-0.076408,0.044234
97.86,-0.02743,-0.070841,0.043411
97.88,-0.024423,-0.067107,0.042684
97.9,-0.02302,-0.065203,0.042183
97.92,-0.022786,-0.064754,0.041968
97.94,-0.023071,-0.065097,0.042025
97.96,-0.023134,-0.06546,0.042326
97.98,-0.022274,-0.065029,0.042755
98,-0.019953,-0.063188,0.043236
98.02,-0.01588,-0.059516,0.043636
98.04,-0.010055,-0.053941,0.043886
98.06,-0.002757,-0.04667,0.043913
98.08,0.0054988,-0.038194,0.043692
98.1,0.014042,-0.029181,0.043222
98.12,0.022133,-0.02039,0.042523
98.14,0.029055,-0.012602,0.041657
98.16,0.034176,-0.0064792,0.040655
98.18,0.037002,-0.0025667,0.039568
98.2,0.037197,-0.0012764,0.038473
98.22,0.03459,-0.0028402,0.03743
98.24,0.029162,-0.0073542,0.036516
98.26,0.021036,-0.014764,0.035801
98.28,0.010466,-0.02486,0.035326
98.3,-0.0021686,-0.03739,0.035222
98.32,-0.016366,-0.05181,0.035444
98.34,-0.031502,-0.067516,0.036014
98.36,-0.046847,-0.083728,0.036882
98.38,-0.061591,-0.099617,0.038026
98.4,-0.074899,-0.11423,0.039327
98.42,-0.085973,-0.12667,0.040693
98.44,-0.094142,-0.13617,0.042033
98.46,-0.098936,-0.14224,0.043305
98.48,-0.10015,-0.14455,0.044397
98.5,-0.09789,-0.14318,0.045291
98.52,-0.09254,-0.13846,0.045921
98.54,-0.084733,-0.13099,0.046257
98.56,-0.075251,-0.12154,0.046286
98.58,-0.064912,-0.11095,0.046035
98.6,-0.054457,-0.099995,0.045538
98.62,-0.044456,-0.089289,0.044833
98.64,-0.035253,-0.079248,0.043994
98.66,-0.026954,-0.070044,0.04309
98.68,-0.019467,-0.061672,0.042205
98.7,-0.012575,-0.053972,0.041397
98.72,-0.0060269,-0.046713,0.040686
98.74,0.00038176,-0.039696,0.040078
98.76,0.0067482,-0.032785,0.039533
98.78,0.013043,-0.025973,0.039016
98.8,0.019126,-0.019333,0.03846
98.82,0.024801,-0.013022,0.037823
98.84,0.029871,-0.0072144,0.037085
98.86,0.034198,-0.0020634,0.036261
98.88,0.037737,0.0023245,0.035413
98.9,0.040535,0.0059439,0.034591
98.92,0.042689,0.0088156,0.033873
98.94,0.044292,0.010991,0.033301
98.96,0.045363,0.01246,0.032903
98.98,0.045792,0.013091,0.0327
99,0.045315,0.012672,0.032644
99.02,0.04354,0.010827,0.032714
99.04,0.040004,0.0071069,0.032897
99.06,0.034268,0.0010972,0.033171
99.08,0.026034,-0.0075308,0.033565
99.1,0.015237,-0.018871,0.034108
99.12,0.0021164,-0.032746,0.034862
99.14,-0.012764,-0.048603,0.035839
99.16,-0.02855,-0.065605,0.037055
99.18,-0.044182,-0.08266,0.038478
99.2,-0.058514,-0.098555,0.040042
99.22,-0.070448,-0.1121,0.041649
99.24,-0.079066,-0.12223,0.043165
99.26,-0.083723,-0.12819,0.044464
99.28,-0.08411,-0.12952,0.045413
99.3,-0.080263,-0.12622,0.045953
99.32,-0.072533,-0.11855,0.046017
99.34,-0.061519,-0.10714,0.045623
99.36,-0.047993,-0.092796,0.044803
99.38,-0.032815,-0.076424,0.043609
99.4,-0.016862,-0.058994,0.042132
99.42,-0.00097642,-0.041433,0.040456
99.44,0.01407,-0.024621,0.03869
99.46,0.027595,-0.0093018,0.036896
99.48,0.039021,0.0038679,0.035153
99.5,0.047891,0.014356,0.033535
99.52,0.05389,0.021783,0.032107
99.54,0.056875,0.025934,0.030941
99.56,0.056906,0.026838,0.030068
99.58,0.054266,0.02477,0.029496
99.6,0.049468,0.020241,0.029227
99.62,0.04323,0.014028,0.029202
99.64,0.036407,0.0069946,0.029412
99.66,0.029904,0.00011879,0.029785
99.68,0.024561,-0.0056699,0.030231
99.7,0.021028,-0.0096657,0.030694
99.72,0.019674,-0.011418,0.031092
99.74,0.020518,-0.010898,0.031415
99.76,0.023225,-0.0084025,0.031627
99.78,0.027161,-0.0045164,0.031677
99.8,0.031494,-0.00010415,0.031598
99.82,0.035335,0.0039294,0.031405
99.84,0.037887,0.006733,0.031154
99.86,0.038573,0.007658,0.030915
99.88,0.037121,0.0064026,0.030719
99.9,0.033593,0.0029567,0.030636
99.92,0.028349,-0.002367,0.030716
99.94,0.021963,-0.0090225,0.030986
99.96,0.015114,-0.016354,0.031468
99.98,0.0084641,-0.02364,0.032104
100,0.0025658,-0.03028,0.032846
100.02,-0.0021978,-0.035822,0.033624
100.04,-0.0056264,-0.039977,0.034351
100.06,-0.0076777,-0.042658,0.03498
100.08,-0.0084181,-0.043855,0.035437
100.1,-0.0079683,-0.04366,0.035692
100.12,-0.0064625,-0.042218,0.035755
100.14,-0.0040323,-0.039704,0.035672
100.16,-0.00081852,-0.036272,0.035453
100.18,0.0029971,-0.03216,0.035157
100.2,0.0071548,-0.027658,0.034813
100.22,0.011293,-0.023129,0.034422
100.24,0.01495,-0.019076,0.034026
100.26,0.017606,-0.015983,0.033589
100.28,0.018753,-0.01436,0.033113
100.3,0.017985,-0.01463,0.032615
100.32,0.015091,-0.016985,0.032076
100.34,0.010128,-0.021472,0.0316
100.36,0.0034442,-0.027813,0.031257
100.38,-0.0043391,-0.035367,0.031028
100.4,-0.012402,-0.043413,0.031011
100.42,-0.019838,-0.05098,0.031142
100.44,-0.025785,-0.057217,0.031433
100.46,-0.029548,-0.061369,0.031821
100.48,-0.030695,-0.062882,0.032187
100.5,-0.029107,-0.061602,0.032495
100.52,-0.024968,-0.057552,0.032584
100.54,-0.018715,-0.051243,0.032528
100.56,-0.010945,-0.043202,0.032257
100.58,-0.0023099,-0.034098,0.031789
100.6,0.0065881,-0.024646,0.031234
100.62,0.01527,-0.015349,0.030619
100.64,0.023422,-0.0066408,0.030062
100.66,0.030895,0.0012737,0.029621
100.68,0.03767,0.0083815,0.029288
100.7,0.043798,0.014684,0.029114
100.72,0.049332,0.02034,0.028992
100.74,0.05427,0.025289,0.028981
100.76,0.058515,0.029504,0.029011
100.78,0.061868,0.032846,0.029023
100.8,0.06405,0.035023,0.029027
100.82,0.064741,0.035743,0.028998
100.84,0.063646,0.034678,0.028968
100.86,0.060544,0.031575,0.028969
100.88,0.055338,0.026322,0.029016
100.9,0.048076,0.018923,0.029153
100.92,0.038948,0.009532,0.029416
100.94,0.028265,-0.0015301,0.029795
100.96,0.016415,-0.013954,0.030369
100.98,0.0038201,-0.027261,0.031082
101,-0.0091042,-0.04105,0.031946
101.02,-0.021974,-0.0549,0.032927
101.04,-0.034443,-0.068408,0.033964
101.06,-0.046202,-0.081282,0.03508
101.08,-0.056952,-0.093111,0.036159
101.1,-0.066396,-0.1036,0.037202
101.12,-0.074229,-0.11237,0.038141
101.14,-0.080145,-0.11911,0.038966
101.16,-0.083868,-0.12351,0.039637
101.18,-0.085187,-0.12535,0.040165
101.2,-0.084,-0.12455,0.040554
101.22,-0.080353,-0.12113,0.040781
101.24,-0.074456,-0.11535,0.040894
101.26,-0.066675,-0.10753,0.040852
101.28,-0.057505,-0.098194,0.040689
101.3,-0.047514,-0.087904,0.04039
101.32,-0.037286,-0.077235,0.039949
101.34,-0.027364,-0.066766,0.039402
101.36,-0.018208,-0.056941,0.038733
101.38,-0.010178,-0.048204,0.038025
101.4,-0.0035364,-0.040802,0.037265
101.42,0.0015369,-0.034959,0.036496
101.44,0.0049183,-0.030843,0.035761
101.46,0.0065263,-0.028565,0.035091
101.48,0.006322,-0.028152,0.034475
101.5,0.0043272,-0.029629,0.033956
101.52,0.0006574,-0.032839,0.033497
101.54,-0.0044424,-0.037578,0.033135
101.56,-0.010573,-0.043444,0.03287
101.58,-0.017182,-0.049886,0.032704
101.6,-0.023596,-0.056279,0.032683
101.62,-0.029087,-0.06188,0.032794
101.64,-0.032961,-0.065978,0.033017
101.66,-0.034657,-0.068008,0.033351
101.68,-0.033831,-0.067571,0.03374
101.7,-0.030406,-0.064523,0.034117
101.72,-0.024585,-0.059009,0.034425
101.74,-0.01681,-0.051369,0.034558
101.76,-0.0076928,-0.042195,0.034502
101.78,0.0020875,-0.032113,0.034201
101.8,0.011877,-0.021801,0.033677
101.82,0.021125,-0.011831,0.032956
101.84,0.029428,-0.00266,0.032088
101.86,0.036534,0.0054001,0.031134
101.88,0.042317,0.012157,0.030161
101.9,0.046727,0.017482,0.029245
101.92,0.049743,0.021326,0.028417
101.94,0.051342,0.02362,0.027722
101.96,0.051491,0.024323,0.027167
101.98,0.050168,0.023391,0.026777
102,0.047408,0.020812,0.026597
102.02,0.043351,0.016731,0.02662
102.04,0.038278,0.011404,0.026874
102.06,0.032621,0.0052738,0.027347
102.08,0.026931,-0.0010728,0.028004
102.1,0.021816,-0.0070483,0.028864
102.12,0.017836,-0.011978,0.029814
102.14,0.015404,-0.015399,0.030803
102.16,0.014689,-0.017005,0.031694
102.18,0.01556,-0.016859,0.032419
102.2,0.017575,-0.015345,0.03292
102.22,0.020029,-0.013141,0.03317
102.24,0.022053,-0.011113,0.033165
102.26,0.022743,-0.0102,0.032943
102.28,0.021304,-0.01128,0.032584
102.3,0.017179,-0.015023,0.032202
102.32,0.010138,-0.021778,0.031917
102.34,0.00031914,-0.031478,0.031798
102.36,-0.011785,-0.043687,0.031903
102.38,-0.02539,-0.057691,0.0323
102.4,-0.039524,-0.072406,0.032883
102.42,-0.053134,-0.086885,0.03375
102.44,-0.065204,-0.09999,0.034786
102.46,-0.074837,-0.11075,0.035916
102.48,-0.081319,-0.11835,0.03703
102.5,-0.084149,-0.1222,0.038053
102.52,-0.083042,-0.12195,0.038908
102.54,-0.077927,-0.11744,0.039511
102.56,-0.068934,-0.10871,0.039773
102.58,-0.056393,-0.096048,0.039655
102.6,-0.040836,-0.079946,0.03911
102.62,-0.023001,-0.061154,0.038153
102.64,-0.0038301,-0.04063,0.0368
102.66,0.015555,-0.019564,0.035119
102.68,0.03391,0.00077378,0.033136
102.7,0.049957,0.018941,0.031016
102.72,0.062508,0.033648,0.02886
102.74,0.070602,0.043793,0.026809
102.76,0.073629,0.048634,0.024996
102.78,0.07144,0.047898,0.023542
102.8,0.064378,0.041831,0.022547
102.82,0.053266,0.031196,0.02207
102.84,0.039306,0.017143,0.022163
102.86,0.023926,0.001171,0.022755
102.88,0.0086006,-0.015192,0.023793
102.9,-0.0053463,-0.030479,0.025133
102.92,-0.016896,-0.043543,0.026647
102.94,-0.02544,-0.053624,0.028184
102.96,-0.030811,-0.060415,0.029604
102.98,-0.033248,-0.064006,0.030757
103,-0.033295,-0.064877,0.031583
103.02,-0.031668,-0.063688,0.03202
103.04,-0.02912,-0.061265,0.032144
103.06,-0.026321,-0.058295,0.031975
103.08,-0.023772,-0.055375,0.031603
103.1,-0.021775,-0.052894,0.031119
103.12,-0.020437,-0.051032,0.030595
103.14,-0.019708,-0.049824,0.030115
103.16,-0.019435,-0.04914,0.029705
103.18,-0.019413,-0.04878,0.029367
103.2,-0.019422,-0.048509,0.029086
103.22,-0.019256,-0.048088,0.028832
103.24,-0.018729,-0.047307,0.028578
103.26,-0.01768,-0.045998,0.028318
103.28,-0.015981,-0.043994,0.028013
103.3,-0.013547,-0.041218,0.02767
103.32,-0.01036,-0.037649,0.027288
103.34,-0.00649,-0.033342,0.026852
103.36,-0.0021124,-0.02853,0.026418
103.38,0.0024899,-0.023467,0.025957
103.4,0.0069481,-0.018566,0.025514
103.42,0.010853,-0.014199,0.025052
103.44,0.013819,-0.010815,0.024634
103.46,0.015554,-0.0087411,0.024295
103.48,0.015921,-0.0081563,0.024077
103.5,0.014979,-0.009044,0.024023
103.52,0.012985,-0.011166,0.024151
103.54,0.010363,-0.014098,0.024461
103.56,0.0076424,-0.017295,0.024937
103.58,0.005372,-0.020147,0.025519
103.6,0.0040367,-0.0221,0.026136
103.62,0.0039848,-0.022717,0.026702
103.64,0.0053825,-0.021731,0.027113
103.66,0.0082012,-0.019122,0.027323
103.68,0.012236,-0.015036,0.027272
103.7,0.017147,-0.0098242,0.026971
103.72,0.022512,-0.0039274,0.026439
103.74,0.02788,0.0021634,0.025717
103.76,0.032815,0.0079385,0.024877
103.78,0.036922,0.012964,0.023958
103.8,0.039866,0.016834,0.023032
103.82,0.041379,0.01919,0.02219
103.84,0.041272,0.019824,0.021448
103.86,0.039442,0.018578,0.020864
103.88,0.035897,0.015439,0.020458
103.9,0.030776,0.010502,0.020274
103.92,0.024372,0.0040381,0.020334
103.94,0.01714,-0.0034957,0.020635
103.96,0.0096797,-0.011486,0.021166
103.98,0.0026976,-0.019211,0.021908
104,-0.0030655,-0.02584,0.022775
104.02,-0.0069219,-0.030649,0.023727
104.04,-0.008334,-0.03297,0.024636
104.06,-0.0070003,-0.032421,0.025421
104.08,-0.0029174,-0.028884,0.025966
104.1,0.0035997,-0.022617,0.026216
104.12,0.01194,-0.014211,0.026151
104.14,0.021266,-0.0045395,0.025805
104.16,0.030613,0.0054576,0.025155
104.18,0.03901,0.014576,0.024434
104.2,0.045599,0.021978,0.023621
104.22,0.049731,0.026845,0.022886
104.24,0.051034,0.028701,0.022333
104.26,0.049435,0.027401,0.022033
104.28,0.045142,0.023103,0.022039
104.3,0.038598,0.01623,0.022368
104.32,0.030404,0.0073978,0.023007
104.34,0.021244,-0.0026881,0.023933
104.36,0.01181,-0.013269,0.025079
104.38,0.0027437,-0.023637,0.026381
104.4,-0.0053992,-0.033152,0.027752
104.42,-0.012171,-0.041293,0.029122
104.44,-0.017238,-0.047642,0.030404
104.46,-0.020382,-0.051929,0.031547
104.48,-0.021496,-0.054002,0.032506
104.5,-0.020595,-0.053814,0.033219
104.52,-0.017816,-0.051473,0.033657
104.54,-0.01343,-0.047241,0.033811
104.56,-0.0078413,-0.04153,0.033688
104.58,-0.001576,-0.034862,0.033286
104.6,0.004743,-0.0279,0.032643
104.62,0.010443,-0.021367,0.031811
104.64,0.014863,-0.015997,0.03086
104.66,0.017415,-0.012429,0.029845
104.68,0.017655,-0.011213,0.028868
104.7,0.015326,-0.012655,0.027981
104.72,0.010393,-0.016879,0.027273
104.74,0.003041,-0.023759,0.0268
104.76,-0.0063483,-0.032966,0.026618
104.78,-0.017239,-0.043994,0.026755
104.8,-0.029,-0.056216,0.027216
104.82,-0.040966,-0.068925,0.027959
104.84,-0.052489,-0.081418,0.028929
104.86,-0.062987,-0.093064,0.030077
104.88,-0.071972,-0.10327,0.031298
104.9,-0.079064,-0.11159,0.032526
104.92,-0.084002,-0.11768,0.033679
104.94,-0.086646,-0.12134,0.03469
104.96,-0.086967,-0.12249,0.035527
104.98,-0.085052,-0.1212,0.036148
105,-0.081088,-0.11762,0.036533
105.02,-0.075356,-0.11203,0.036677
105.04,-0.068203,-0.10475,0.036543
105.06,-0.06002,-0.096187,0.036167
105.08,-0.051204,-0.08674,0.035536
105.1,-0.042121,-0.076812,0.034691
105.12,-0.033079,-0.066737,0.033658
105.14,-0.0243,-0.056779,0.032478
105.16,-0.015924,-0.047129,0.031206
105.18,-0.0080127,-0.037924,0.029911
105.2,-0.00058494,-0.029198,0.028613
105.22,0.0063519,-0.021036,0.027388
105.24,0.012764,-0.013458,0.026222
105.26,0.018568,-0.006584,0.025152
105.28,0.023615,-0.00055799,0.024173
105.3,0.027709,0.0044292,0.02328
105.32,0.030632,0.0081463,0.022486
105.34,0.032183,0.01039,0.021794
105.36,0.032222,0.011003,0.021219
105.38,0.030704,0.0098876,0.020817
105.4,0.027699,0.0071002,0.020599
105.42,0.023391,0.0027914,0.0206
105.44,0.018057,-0.0027614,0.020818
105.46,0.012038,-0.0091963,0.021235
105.48,0.0057021,-0.016124,0.021827
105.5,-0.00059193,-0.023141,0.022549
105.52,-0.0065137,-0.029856,0.023342
105.54,-0.011773,-0.035932,0.024159
105.56,-0.016117,-0.041059,0.024942
105.58,-0.019325,-0.044987,0.025662
105.6,-0.021201,-0.047495,0.026294
105.62,-0.021577,-0.048403,0.026826
105.64,-0.020324,-0.047568,0.027244
105.66,-0.017381,-0.044898,0.027517
105.68,-0.012782,-0.040427,0.027645
105.7,-0.0066804,-0.034281,0.027601
105.72,0.00063125,-0.026728,0.027359
105.74,0.0087321,-0.018201,0.026933
105.76,0.017102,-0.0091986,0.0263
105.78,0.025172,-0.00031168,0.025484
105.8,0.032394,0.0078253,0.024569
105.82,0.038307,0.014741,0.023566
105.84,0.042595,0.020009,0.022587
105.86,0.045122,0.02346,0.021661
105.88,0.045937,0.025077,0.02086
105.9,0.045252,0.025028,0.020224
105.92,0.043389,0.023616,0.019774
105.94,0.040722,0.021232,0.019491
105.96,0.03761,0.018244,0.019366
105.98,0.034347,0.01501,0.019338
106,0.031137,0.011719,0.019417
106.02,0.028081,0.0085375,0.019544
106.04,0.025202,0.0054933,0.019709
106.06,0.022469,0.0025835,0.019886
106.08,0.019833,-0.00024457,0.020078
106.1,0.017251,-0.0030054,0.020257
106.12,0.014702,-0.005751,0.020453
106.14,0.012182,-0.0084455,0.020627
106.16,0.009687,-0.011112,0.020799
106.18,0.0071994,-0.01375,0.02095
106.2,0.004667,-0.016416,0.021083
106.22,0.0020022,-0.019199,0.021202
106.24,-0.00090406,-0.02223,0.021326
106.26,-0.0041538,-0.025598,0.021444
106.28,-0.0078033,-0.029391,0.021588
106.3,-0.011825,-0.033609,0.021784
106.32,-0.016083,-0.038116,0.022033
106.34,-0.020326,-0.04268,0.022353
106.36,-0.024211,-0.04693,0.022719
106.38,-0.027345,-0.050464,0.023119
106.4,-0.029346,-0.052884,0.023539
106.42,-0.029909,-0.053856,0.023946
106.44,-0.028864,-0.053157,0.024293
106.46,-0.026204,-0.050776,0.024572
106.48,-0.022101,-0.046868,0.024767
106.5,-0.016877,-0.041684,0.024807
106.52,-0.010967,-0.035736,0.024769
106.54,-0.004856,-0.029466,0.02461
106.56,0.00097851,-0.023393,0.024371
106.58,0.0061172,-0.017939,0.024056
106.6,0.010234,-0.013466,0.0237
106.62,0.013115,-0.010218,0.023332
106.64,0.014657,-0.0083186,0.022975
106.66,0.014865,-0.0077757,0.02264
106.68,0.013836,-0.0085029,0.022339
106.7,0.011753,-0.010311,0.022065
106.72,0.0088771,-0.012967,0.021844
106.74,0.0055363,-0.016108,0.021644
106.76,0.0021175,-0.019363,0.021481
106.78,-0.00095784,-0.022277,0.02132
106.8,-0.0032696,-0.024449,0.02118
106.82,-0.0044469,-0.025473,0.021026
106.84,-0.0042242,-0.025091,0.020867
106.86,-0.0024934,-0.023162,0.020668
106.88,0.0006587,-0.019755,0.020414
106.9,0.0049384,-0.015147,0.020086
106.92,0.0098664,-0.0098159,0.019682
106.94,0.014832,-0.0043661,0.019198
106.96,0.01917,0.00051142,0.018659
106.98,0.022258,0.0041449,0.018113
107,0.023599,0.0060154,0.017583
107.02,0.022891,0.0057035,0.017187
107.04,0.020064,0.0031158,0.016948
107.06,0.015275,-0.0016702,0.016946
107.08,0.0088772,-0.0083271,0.017204
107.1,0.001352,-0.016399,0.017751
107.12,-0.0067562,-0.025287,0.018531
107.14,-0.014909,-0.034436,0.019527
107.16,-0.022625,-0.04324,0.020615
107.18,-0.029508,-0.051271,0.021763
107.2,-0.035252,-0.058127,0.022875
107.22,-0.039638,-0.063519,0.023881
107.24,-0.042512,-0.067244,0.024732
107.26,-0.043776,-0.069169,0.025393
107.28,-0.043385,-0.069239,0.025854
107.3,-0.041358,-0.067452,0.026094
107.32,-0.037787,-0.063921,0.026134
107.34,-0.032858,-0.058802,0.025944
107.36,-0.026855,-0.052395,0.02554
107.38,-0.020151,-0.045086,0.024935
107.4,-0.013177,-0.03733,0.024154
107.42,-0.0063779,-0.029612,0.023234
107.44,-0.00015679,-0.022391,0.022235
107.46,0.0051804,-0.016026,0.021206
107.48,0.0094633,-0.010766,0.020229
107.5,0.012674,-0.006722,0.019396
107.52,0.014939,-0.0037944,0.018733
107.54,0.016489,-0.0018098,0.018299
107.56,0.017612,-0.00046577,0.018078
107.58,0.018588,0.00054766,0.01804
107.6,0.01964,0.0015054,0.018135
107.62,0.020898,0.0025406,0.018357
107.64,0.022385,0.0037852,0.018599
107.66,0.024028,0.0051781,0.01885
107.68,0.02569,0.006637,0.019053
107.7,0.027206,0.0079977,0.019208
107.72,0.028425,0.0091019,0.019324
107.74,0.029238,0.0098137,0.019424
107.76,0.02959,0.010094,0.019496
107.78,0.029482,0.0099037,0.019579
107.8,0.028956,0.0093198,0.019636
107.82,0.028069,0.0083745,0.019694
107.84,0.026878,0.0071296,0.019748
107.86,0.025423,0.0056317,0.019791
107.88,0.023723,0.0038941,0.019829
107.9,0.021784,0.0019321,0.019852
107.92,0.019612,-0.00027219,0.019884
107.94,0.017229,-0.0027138,0.019943
107.96,0.014684,-0.0053497,0.020034
107.98,0.012059,-0.0081037,0.020162
108,0.0094615,-0.010853,0.020315
108.02,0.0070127,-0.013463,0.020475
108.04,0.0048257,-0.015817,0.020643
108.06,0.0029875,-0.017809,0.020797
108.08,0.0015445,-0.019389,0.020934
108.1,0.00049596,-0.020549,0.021045
108.12,-0.00020194,-0.021308,0.021106
108.14,-0.00062487,-0.02178,0.021155
108.16,-0.0008637,-0.022063,0.021199
108.18,-0.0010076,-0.022238,0.021231
108.2,-0.0011307,-0.022415,0.021284
108.22,-0.0012855,-0.022607,0.021321
108.24,-0.0015026,-0.022855,0.021352
108.26,-0.001797,-0.02318,0.021383
108.28,-0.0021773,-0.023587,0.021409
108.3,-0.0026547,-0.024056,0.021401
108.32,-0.0032495,-0.024634,0.021385
108.34,-0.0039935,-0.025329,0.021335
108.36,-0.0049284,-0.0262,0.021272
108.38,-0.0061011,-0.027316,0.021215
108.4,-0.0075586,-0.02872,0.021161
108.42,-0.0093431,-0.030459,0.021116
108.44,-0.011488,-0.032574,0.021086
108.46,-0.014017,-0.0351,0.021083
108.48,-0.016938,-0.038056,0.021118
108.5,-0.02024,-0.04145,0.02121
108.52,-0.023885,-0.045285,0.0214
108.54,-0.027795,-0.049432,0.021637
108.56,-0.031844,-0.053835,0.02199
108.58,-0.03585,-0.058291,0.022441
108.6,-0.039575,-0.062538,0.022963
108.62,-0.042738,-0.066282,0.023543
108.64,-0.045041,-0.069158,0.024117
108.66,-0.0462,-0.070825,0.024625
108.68,-0.04599,-0.071026,0.025036
108.7,-0.044283,-0.069568,0.025285
108.72,-0.041073,-0.066408,0.025335
108.74,-0.036495,-0.061688,0.025193
108.76,-0.030812,-0.05558,0.024768
108.78,-0.02439,-0.048531,0.024141
108.8,-0.017654,-0.040976,0.023322
108.82,-0.011038,-0.033388,0.02235
108.84,-0.0049371,-0.026232,0.021295
108.86,0.00032937,-0.019866,0.020196
108.88,0.004541,-0.014573,0.019114
108.9,0.0075801,-0.010533,0.018113
108.92,0.0094223,-0.0078123,0.017235
108.94,0.010119,-0.0063846,0.016503
108.96,0.0097754,-0.0061687,0.015944
108.98,0.0085399,-0.0070242,0.015564
109,0.0065916,-0.0087682,0.01536
109.02,0.0041403,-0.011175,0.015315
109.04,0.0014267,-0.013989,0.015415
109.06,-0.0012812,-0.016909,0.015627
109.08,-0.0036995,-0.019607,0.015908
109.1,-0.0055526,-0.021797,0.016244
109.12,-0.0066053,-0.023196,0.016591
109.14,-0.0067009,-0.023613,0.016912
109.16,-0.0057944,-0.022987,0.017192
109.18,-0.0039718,-0.021366,0.017395
109.2,-0.0014497,-0.018956,0.017506
109.22,0.0014493,-0.016074,0.017524
109.24,0.0043423,-0.013098,0.017441
109.26,0.0068451,-0.010426,0.017271
109.28,0.0086338,-0.008409,0.017043
109.3,0.0094973,-0.0072772,0.016774
109.32,0.0093688,-0.0071375,0.016506
109.34,0.0083337,-0.0079389,0.016273
109.36,0.0066118,-0.0094876,0.016099
109.38,0.0045192,-0.011467,0.015986
109.4,0.0024197,-0.013513,0.015933
109.42,0.0006754,-0.015241,0.015917
109.44,-0.0003956,-0.016296,0.015901
109.46,-0.00054866,-0.016402,0.015853
109.48,0.00037177,-0.015382,0.015754
109.5,0.0024278,-0.013131,0.015559
109.52,0.0055906,-0.0096756,0.015266
109.54,0.0097453,-0.0051109,0.014856
109.56,0.014696,0.00032628,0.01437
109.58,0.020171,0.0063454,0.013825
109.6,0.025828,0.012581,0.013247
109.62,0.031272,0.018613,0.012658
109.64,0.036074,0.023989,0.012085
109.66,0.03981,0.028252,0.011558
109.68,0.042101,0.03101,0.011091
109.7,0.042658,0.031932,0.010725
109.72,0.041325,0.030856,0.010469
109.74,0.038103,0.027761,0.010342
109.76,0.033158,0.022784,0.010374
109.78,0.026806,0.016228,0.010578
109.8,0.019474,0.0085204,0.010953
109.82,0.011655,0.00014495,0.01151
109.84,0.003852,-0.0083487,0.012201
109.86,-0.003474,-0.016456,0.012982
109.88,-0.0099408,-0.023753,0.013812
109.9,-0.015268,-0.029894,0.014626
109.92,-0.019285,-0.034666,0.015381
109.94,-0.021923,-0.037967,0.016044
109.96,-0.023205,-0.039775,0.016571
109.98,-0.023224,-0.040179,0.016955
110,-0.022137,-0.039344,0.017207
110.02,-0.020143,-0.03747,0.017328
110.04,-0.017475,-0.034813,0.017338
110.06,-0.014388,-0.031643,0.017255
110.08,-0.011138,-0.02822,0.017082
110.1,-0.0079623,-0.024802,0.016839
110.12,-0.0050557,-0.021611,0.016556
110.14,-0.0025504,-0.018801,0.01625
110.16,-0.00050158,-0.016458,0.015956
110.18,0.0011128,-0.014591,0.015703
110.2,0.0023784,-0.013136,0.015515
110.22,0.0034169,-0.011991,0.015407
110.24,0.0043504,-0.011045,0.015396
110.26,0.0052649,-0.010209,0.015474
110.28,0.0061826,-0.0094308,0.015613
110.3,0.0070498,-0.0087268,0.015777
110.32,0.0077445,-0.0082035,0.015948
110.34,0.0081033,-0.0079759,0.016079
110.36,0.0079621,-0.0082333,0.016195
110.38,0.0072002,-0.0090726,0.016273
110.4,0.0057799,-0.01055,0.01633
110.42,0.0037703,-0.012634,0.016405
110.44,0.001351,-0.015149,0.0165
110.46,-0.0012057,-0.017852,0.016646
110.48,-0.0035704,-0.020417,0.016846
110.5,-0.0054027,-0.02249,0.017087
110.52,-0.0063984,-0.023731,0.017333
110.54,-0.0063299,-0.023899,0.017569
110.56,-0.0050742,-0.022815,0.017741
110.58,-0.0026255,-0.020445,0.01782
110.6,0.00090759,-0.016906,0.017814
110.62,0.0053146,-0.01237,0.017684
110.64,0.010304,-0.0071452,0.017449
110.66,0.015526,-0.00157,0.017096
110.68,0.020597,0.0039494,0.016647
110.7,0.025124,0.0090038,0.01612
110.72,0.028731,0.013195,0.015536
110.74,0.031082,0.016157,0.014924
110.76,0.031911,0.017608,0.014303
110.78,0.03105,0.017327,0.013722
110.8,0.028451,0.015235,0.013216
110.82,0.024203,0.011372,0.012831
110.84,0.018533,0.0059183,0.012615
110.86,0.011793,-0.00080713,0.0126
110.88,0.0044305,-0.0083628,0.012793
110.9,-0.0030572,-0.016243,0.013186
110.92,-0.010174,-0.023923,0.013749
110.94,-0.016476,-0.030905,0.014429
110.96,-0.021622,-0.036779,0.015157
110.98,-0.025398,-0.041284,0.015886
111,-0.02773,-0.044266,0.016536
111.02,-0.028681,-0.04574,0.017059
111.04,-0.028425,-0.045875,0.01745
111.06,-0.027211,-0.044902,0.017691
111.08,-0.025329,-0.043122,0.017793
111.1,-0.023072,-0.040856,0.017784
111.12,-0.020705,-0.03838,0.017676
111.14,-0.018446,-0.035955,0.017509
111.16,-0.016454,-0.03376,0.017306
111.18,-0.014824,-0.031923,0.017099
111.2,-0.013587,-0.030488,0.016901
111.22,-0.012714,-0.029448,0.016734
111.24,-0.012125,-0.028728,0.016603
111.26,-0.011694,-0.028194,0.0165
111.28,-0.011265,-0.027712,0.016447
111.3,-0.010666,-0.02709,0.016424
111.32,-0.0097358,-0.026149,0.016413
111.34,-0.0083437,-0.024731,0.016387
111.36,-0.0064156,-0.02272,0.016304
111.38,-0.0039537,-0.020097,0.016144
111.4,-0.0010464,-0.016948,0.015902
111.42,0.0021332,-0.013431,0.015564
111.44,0.0053432,-0.0097853,0.015129
111.46,0.0083009,-0.0063281,0.014629
111.48,0.01072,-0.0033745,0.014094
111.5,0.012348,-0.0012104,0.013558
111.52,0.013004,-9.6015e-05,0.0131
111.54,0.012602,-0.00012831,0.012731
111.56,0.011163,-0.0013187,0.012482
111.58,0.008811,-0.0035638,0.012375
111.6,0.0057553,-0.0066304,0.012386
111.62,0.0022672,-0.010283,0.01255
111.64,-0.0013522,-0.01417,0.012817
111.66,-0.0048002,-0.017969,0.013169
111.68,-0.0077977,-0.021368,0.01357
111.7,-0.010107,-0.024092,0.013984
111.72,-0.011546,-0.025924,0.014378
111.74,-0.011993,-0.026702,0.014709
111.76,-0.011397,-0.02634,0.014942
111.78,-0.0097794,-0.024824,0.015045
111.8,-0.0072354,-0.022212,0.014977
111.82,-0.003937,-0.018678,0.014741
111.84,-0.00012575,-0.014455,0.014329
111.86,0.0038998,-0.0098679,0.013768
111.88,0.0078061,-0.0052828,0.013089
111.9,0.011254,-0.0010895,0.012344
111.92,0.013934,0.0023616,0.011572
111.94,0.0156,0.0047599,0.01084
111.96,0.016097,0.0059033,0.010194
111.98,0.015381,0.0057161,0.0096647
112,0.013518,0.0042491,0.0092685
112.02,0.010672,0.0016489,0.0090227
112.04,0.0070805,-0.0018346,0.0089151
112.06,0.0030219,-0.0059063,0.0089282
112.08,-0.0012202,-0.010281,0.0090605
112.1,-0.0053839,-0.014657,0.0092732
112.12,-0.0092491,-0.018794,0.0095448
112.14,-0.012646,-0.022513,0.0098665
112.16,-0.015455,-0.025657,0.010202
112.18,-0.017601,-0.028137,0.010536
112.2,-0.019044,-0.029911,0.010868
112.22,-0.019774,-0.030937,0.011163
112.24,-0.019812,-0.031214,0.011402
112.26,-0.019205,-0.030801,0.011596
112.28,-0.018034,-0.029749,0.011715
112.3,-0.016408,-0.028182,0.011774
112.32,-0.01446,-0.026224,0.011764
112.34,-0.012329,-0.024028,0.011699
112.36,-0.010146,-0.021719,0.011573
112.38,-0.008008,-0.019415,0.011407
112.4,-0.005964,-0.01718,0.011216
112.42,-0.0040054,-0.014996,0.010991
112.44,-0.0020709,-0.012835,0.010764
112.46,-6.3789e-05,-0.0106,0.010536
112.48,0.0021207,-0.0081783,0.010299
112.5,0.0045647,-0.005517,0.010082
112.52,0.0072997,-0.0025913,0.0098911
112.54,0.01029,0.00058706,0.0097029
112.56,0.013429,0.0038903,0.0095386
112.58,0.016553,0.0071676,0.0093853
112.6,0.019466,0.010222,0.0092442
112.62,0.021973,0.012885,0.009088
112.64,0.023908,0.014936,0.0089717
112.66,0.025159,0.016321,0.0088379
112.68,0.025679,0.016941,0.0087383
112.7,0.025482,0.016801,0.0086818
112.72,0.024634,0.01599,0.0086434
112.74,0.023226,0.014544,0.0086824
112.76,0.021363,0.012594,0.0087689
112.78,0.019141,0.010229,0.0089116
112.8,0.016643,0.0075521,0.0090905
112.82,0.013935,0.004622,0.0093126
112.84,0.011072,0.0015355,0.009536
112.86,0.0081027,-0.0016592,0.009762
112.88,0.0050763,-0.004909,0.0099854
112.9,0.0020416,-0.0081532,0.010195
112.92,-0.00095342,-0.011343,0.010389
112.94,-0.0038656,-0.014449,0.010583
112.96,-0.0066609,-0.017423,0.010762
112.98,-0.0093157,-0.020271,0.010955
113,-0.011814,-0.022957,0.011143
113.02,-0.014143,-0.02549,0.011347
113.04,-0.016286,-0.027815,0.011529
113.06,-0.018214,-0.029921,0.011706
113.08,-0.01989,-0.031756,0.011866
113.1,-0.021266,-0.03326,0.011993
113.12,-0.022298,-0.034411,0.012113
113.14,-0.022951,-0.035173,0.012222
113.16,-0.02321,-0.035527,0.012317
113.18,-0.023088,-0.035483,0.012395
113.2,-0.022624,-0.035093,0.012469
113.22,-0.021872,-0.034388,0.012516
113.24,-0.020893,-0.033444,0.012551
113.26,-0.019739,-0.032303,0.012564
113.28,-0.018446,-0.03098,0.012533
113.3,-0.017027,-0.029496,0.012469
113.32,-0.015471,-0.027851,0.01238
113.34,-0.013757,-0.025992,0.012235
113.36,-0.011854,-0.023929,0.012075
113.38,-0.0097346,-0.021625,0.011891
113.4,-0.007377,-0.019032,0.011655
113.42,-0.0047605,-0.016163,0.011402
113.44,-0.0018624,-0.012964,0.011102
113.46,0.0013472,-0.0094104,0.010758
113.48,0.0049054,-0.0054706,0.010376
113.5,0.0088474,-0.0010892,0.0099366
113.52,0.013189,0.0037215,0.0094674
113.54,0.017901,0.0089441,0.0089567
113.56,0.022884,0.01447,0.0084146
113.58,0.027951,0.020089,0.0078615
113.6,0.03282,0.025508,0.007312
113.62,0.037134,0.030362,0.0067721
113.64,0.040496,0.034253,0.0062428
113.66,0.042518,0.036726,0.005792
113.68,0.042885,0.037487,0.0053979
113.7,0.041409,0.036293,0.0051152
113.72,0.038061,0.033086,0.0049753
113.74,0.032995,0.027977,0.005018
113.76,0.026524,0.021269,0.0052547
113.78,0.019087,0.013387,0.0056997
113.8,0.011193,0.0048614,0.0063318
113.82,0.0033575,-0.0037718,0.0071293
113.84,-0.0039532,-0.01199,0.0080366
113.86,-0.010363,-0.019346,0.0089836
113.88,-0.015607,-0.02552,0.0099131
113.9,-0.019538,-0.030261,0.010723
113.92,-0.022111,-0.033517,0.011406
113.94,-0.023364,-0.035271,0.011907
113.96,-0.023397,-0.035616,0.012219
113.98,-0.022353,-0.03471,0.012357
114,-0.020404,-0.032725,0.012321
114.02,-0.017741,-0.029858,0.012117
114.04,-0.014571,-0.026368,0.011797
114.06,-0.011102,-0.022493,0.011391
114.08,-0.0075395,-0.018444,0.010904
114.1,-0.0040627,-0.014454,0.010391
114.12,-0.00081541,-0.010659,0.0098436
114.14,0.0021082,-0.0071809,0.0092891
114.16,0.0046676,-0.0041063,0.0087739
114.18,0.0068701,-0.0014537,0.0083238
114.2,0.0087552,0.00077562,0.0079796
114.22,0.010372,0.0026546,0.0077176
114.24,0.011756,0.0042101,0.0075457
114.26,0.012906,0.0054851,0.0074213
114.28,0.01378,0.0064256,0.0073547
114.3,0.014292,0.0069792,0.0073125
114.32,0.014328,0.0070203,0.0073081
114.34,0.013776,0.0064866,0.0072889
114.36,0.012543,0.0052958,0.0072474
114.38,0.010592,0.0033697,0.0072221
114.4,0.007949,0.00072138,0.0072276
114.42,0.0047164,-0.0026097,0.0073261
114.44,0.0010641,-0.0064513,0.0075153
114.46,-0.0027846,-0.010594,0.007809
114.48,-0.0065742,-0.014714,0.0081394
114.5,-0.010041,-0.018562,0.0085209
114.52,-0.012939,-0.021852,0.0089131
114.54,-0.015055,-0.024358,0.0093035
114.56,-0.016233,-0.025867,0.0096346
114.58,-0.01638,-0.02624,0.0098595
114.6,-0.015483,-0.025425,0.0099423
114.62,-0.013603,-0.023487,0.0098843
114.64,-0.010882,-0.020598,0.0097163
114.66,-0.0075293,-0.016981,0.0094515
114.68,-0.0038072,-0.01292,0.0091128
114.7,-6.7811e-06,-0.0086798,0.008673
114.72,0.003581,-0.0045891,0.00817
114.74,0.0066954,-0.0009293,0.0076247
114.76,0.009134,0.0020545,0.0070794
114.78,0.010772,0.0041592,0.0066128
114.8,0.011572,0.0053549,0.0062167
114.82,0.011578,0.0056999,0.0058779
114.84,0.010903,0.0052611,0.0056423
114.86,0.0097052,0.0041924,0.0055129
114.88,0.0081585,0.0026602,0.0054983
114.9,0.0064312,0.00082566,0.0056056
114.92,0.0046665,-0.0011181,0.0057846
114.94,0.0029712,-0.0029995,0.0059707
114.96,0.0014141,-0.0047422,0.0061563
114.98,2.8993e-05,-0.0062767,0.0063057
115,-0.0011783,-0.0076566,0.0064783
115.02,-0.0022227,-0.0088713,0.0066486
115.04,-0.0031336,-0.0099466,0.006813
115.06,-0.0039509,-0.010895,0.0069443
115.08,-0.0047207,-0.011804,0.0070837
115.1,-0.0054917,-0.01269,0.0071984
115.12,-0.0063086,-0.013652,0.0073438
115.14,-0.0072041,-0.014732,0.0075282
115.16,-0.0081901,-0.015886,0.0076959
115.18,-0.0092505,-0.017051,0.0078007
115.2,-0.010339,-0.018226,0.0078873
115.22,-0.011382,-0.019332,0.0079501
115.24,-0.01229,-0.020299,0.0080089
115.26,-0.012976,-0.021062,0.0080862
115.28,-0.013373,-0.021536,0.0081629
115.3,-0.013456,-0.021636,0.0081808
115.32,-0.013246,-0.021391,0.0081453
115.34,-0.012821,-0.020911,0.0080898
115.36,-0.012301,-0.020307,0.0080061
115.38,-0.011832,-0.019722,0.0078901
115.4,-0.011563,-0.019301,0.0077387
115.42,-0.011618,-0.019153,0.0075347
115.44,-0.012078,-0.019372,0.0072939
115.46,-0.012963,-0.020065,0.0071013
115.48,-0.014233,-0.021236,0.0070034
115.5,-0.015783,-0.022769,0.0069859
115.52,-0.017463,-0.024512,0.007049
115.54,-0.019088,-0.026237,0.007149
115.56,-0.020459,-0.027698,0.0072386
115.58,-0.021377,-0.028759,0.0073823
115.6,-0.02166,-0.029211,0.0075508
115.62,-0.02116,-0.028833,0.0076727
115.64,-0.019772,-0.027511,0.0077389
115.66,-0.017449,-0.025109,0.0076602
115.68,-0.014209,-0.021666,0.0074575
115.7,-0.010143,-0.017354,0.0072108
115.72,-0.0054119,-0.012291,0.0068792
115.74,-0.00024062,-0.0067278,0.0064872
115.76,0.0050987,-0.00089155,0.0059902
115.78,0.010308,0.0049447,0.0053636
115.8,0.015092,0.010459,0.0046334
115.82,0.019184,0.015246,0.0039384
115.84,0.022371,0.019109,0.0032626
115.86,0.024513,0.021864,0.0026495
115.88,0.02555,0.023417,0.0021336
115.9,0.025503,0.023895,0.0016079
115.92,0.024466,0.023212,0.0012536
115.94,0.022592,0.021537,0.0010544
115.96,0.020079,0.019031,0.0010481
115.98,0.017152,0.015964,0.001188
116,0.014047,0.012637,0.00141
116.02,0.010996,0.0094109,0.0015849
116.04,0.0082134,0.0063698,0.0018436
116.06,0.0058831,0.0037463,0.0021368
116.08,0.0041429,0.0016588,0.0024841
116.1,0.0030738,0.00022002,0.0028537
116.12,0.0026916,-0.00044706,0.0031386
116.14,0.002945,-0.00032813,0.0032731
116.16,0.0037218,0.00038723,0.0033346
116.18,0.0048638,0.0014644,0.0033994
116.2,0.0061889,0.0028022,0.0033867
116.22,0.0075175,0.0041669,0.0033506
116.24,0.0086983,0.0055121,0.0031862
116.26,0.0096279,0.0067397,0.0028882
116.28,0.010262,0.0077147,0.0025477
116.3,0.010616,0.0082784,0.0023374
116.32,0.010748,0.0085533,0.0021951
116.34,0.010747,0.0085652,0.0021822
116.36,0.010704,0.0085873,0.0021166
116.38,0.010692,0.0086141,0.002078
116.4,0.010755,0.0087504,0.0020049
116.42,0.010899,0.0088655,0.0020339
116.44,0.011097,0.0089605,0.0021363
116.46,0.011296,0.009055,0.0022405
116.48,0.011432,0.0092225,0.0022093
116.5,0.011443,0.0093216,0.0021211
116.52,0.011274,0.0092782,0.0019958
116.54,0.010885,0.0089446,0.0019402
116.56,0.010246,0.0081935,0.0020526
116.58,0.0093378,0.0071535,0.0021843
116.6,0.0081457,0.0058707,0.002275
116.62,0.0066598,0.0043464,0.0023134
116.64,0.0048763,0.0024686,0.0024077
116.66,0.0028019,0.000307,0.0024949
116.68,0.00045994,-0.0024284,0.0028883
116.7,-0.0021053,-0.005301,0.0031957
116.72,-0.0048265,-0.0083336,0.0035071
116.74,-0.007616,-0.011408,0.0037925
116.76,-0.010373,-0.014482,0.0041091
116.78,-0.012992,-0.017423,0.0044317
116.8,-0.015375,-0.020426,0.0050508
116.82,-0.017443,-0.022932,0.0054891
116.84,-0.019136,-0.024989,0.0058532
116.86,-0.020419,-0.026509,0.0060898
116.88,-0.02128,-0.027469,0.0061884
116.9,-0.02172,-0.027964,0.0062431
116.92,-0.02175,-0.028238,0.0064874
116.94,-0.021381,-0.027949,0.0065682
116.96,-0.020621,-0.027177,0.0065554
116.98,-0.019476,-0.025974,0.0064979
117,-0.017948,-0.024257,0.0063092
117.02,-0.01604,-0.022268,0.0062279
117.04,-0.013765,-0.020068,0.0063031
117.06,-0.011147,-0.01739,0.0062423
117.08,-0.0082342,-0.014329,0.0060949
117.1,-0.0050956,-0.010888,0.005792
117.12,-0.001828,-0.007127,0.0052991
117.14,0.001447,-0.0035085,0.0049555
117.16,0.004588,-7.6241e-05,0.0046642
117.18,0.0074428,0.0031437,0.0042991
117.2,0.0098615,0.0059819,0.0038796
117.22,0.011712,0.0083483,0.0033638
117.24,0.012897,0.01015,0.0027463
117.26,0.013366,0.010938,0.0024285
117.28,0.013131,0.010894,0.0022373
117.3,0.012265,0.010162,0.0021026
117.32,0.010898,0.0089164,0.0019816
117.34,0.0092053,0.0073822,0.0018231
117.36,0.0073859,0.0057323,0.0016536
117.38,0.0056382,0.0038001,0.0018381
117.4,0.0041364,0.0020672,0.0020692
117.42,0.0030092,0.0006083,0.0024009
117.44,0.0023264,-0.00027143,0.0025978
117.46,0.002094,-0.00042296,0.002517
117.48,0.0022579,-0.00018426,0.0024422
117.5,0.0027147,0.00026952,0.0024452
117.52,0.0033275,0.00088009,0.0024474
117.54,0.0039438,0.0014899,0.0024539
117.56,0.0044131,0.0020478,0.0023653
117.58,0.0046023,0.0026679,0.0019344
117.6,0.0044077,0.0026507,0.0017569
117.62,0.0037644,0.0020038,0.0017606
117.64,0.002653,0.00077816,0.0018748
117.66,0.0011021,-0.001136,0.0022381
117.68,-0.00081073,-0.0030259,0.0022151
117.7,-0.0029638,-0.0042212,0.0012575
117.72,-0.0051992,-0.0068249,0.0016258
117.74,-0.0073369,-0.009238,0.0019011
117.76,-0.0091926,-0.011489,0.0022967
117.78,-0.010598,-0.013295,0.0026965
117.8,-0.011423,-0.014501,0.0030787
117.82,-0.011589,-0.013276,0.0016865
117.84,-0.011085,-0.013034,0.0019485
117.86,-0.0099654,-0.011963,0.0019972
117.88,-0.0083419,-0.010431,0.0020895
117.9,-0.0063698,-0.0085029,0.0021331
117.92,-0.0042244,-0.0067131,0.0024887
117.94,-0.0020773,-0.0027539,0.00067661
117.96,-7.5502e-05,-0.00086032,0.00078482
117.98,0.001675,0.00091494,0.00076004
118,0.003117,0.0021804,0.00093657
118.02,0.0042425,0.0030712,0.0011714
118.04,0.0050858,0.003103,0.0019829
118.06,0.005712,0.0052223,0.00048969
118.08,0.0062028,0.0052712,0.00093164
118.1,0.0066433,0.0055173,0.0011259
118.12,0.0071091,0.0055715,0.0015377
118.14,0.0076571,0.0059247,0.0017324
118.16,0.0083176,0.0057874,0.0025302
118.18,0.0090905,0.0080374,0.0010531
118.2,0.009943,0.0090222,0.00092079
118.22,0.01081,0.0099714,0.00083879
118.24,0.0116,0.010684,0.00091629
118.26,0.0122,0.011163,0.0010373
118.28,0.01249,0.011109,0.0013813
118.3,0.012357,0.011686,0.00067132
118.32,0.01171,0.011648,6.2493e-05
118.34,0.010497,0.010635,-0.00013876
118.36,0.0087138,0.0086507,6.3033e-05
118.38,0.0064162,0.0060667,0.00034952
118.4,0.0037134,0.0031233,0.00059012
118.42,0.00076158,0.00015074,0.00061084
118.44,-0.0022515,-0.0024602,0.00020872
118.46,-0.0051263,-0.0048584,-0.00026784
118.48,-0.0076722,-0.0080387,0.00036657
118.5,-0.009727,-0.01051,0.00078297
118.52,-0.011172,-0.012284,0.0011117
118.54,-0.011942,-0.013268,0.001326
118.56,-0.012027,-0.013197,0.0011706
118.58,-0.011471,-0.011553,8.2207e-05
118.6,-0.010366,-0.01098,0.00061371
118.62,-0.0088397,-0.0095804,0.00074076
118.64,-0.0070434,-0.0077684,0.00072505
118.66,-0.0051406,-0.0058503,0.00070967
118.68,-0.0032933,-0.0036325,0.00033926
118.7,-0.0016495,-0.00067287,-0.00097663
118.72,-0.00033306,0.00037907,-0.00071212
118.74,0.0005655,0.0012471,-0.0006816
118.76,0.00099468,0.0018618,-0.00086711
118.78,0.00094441,0.0017803,-0.00083585
118.8,0.00044454,0.0017013,-0.0012568
118.82,-0.00044057,0.0019522,-0.0023928
118.84,-0.0016207,0.00034384,-0.0019645
118.86,-0.0029904,-0.0013961,-0.0015944
118.88,-0.0044404,-0.003092,-0.0013484
118.9,-0.0058682,-0.0051101,-0.0007581
118.92,-0.007186,-0.0062901,-0.00089583
118.94,-0.0083267,-0.0070871,-0.0012396
118.96,-0.0092462,-0.0085689,-0.00067731
118.98,-0.0099227,-0.0097995,-0.00012317
119,-0.010354,-0.010523,0.00016832
119.02,-0.010554,-0.011187,0.00063248
119.04,-0.010547,-0.010703,0.00015601
119.06,-0.010362,-0.010011,-0.00035013
119.08,-0.010028,-0.0098249,-0.00020304
119.1,-0.0095719,-0.0095995,2.7652e-05
119.12,-0.0090126,-0.0090637,5.1148e-05
119.14,-0.0083614,-0.0086481,0.00028673
119.16,-0.0076232,-0.0072802,-0.00034304
119.18,-0.0067996,-0.0057663,-0.0010333
119.2,-0.0058944,-0.0051211,-0.00077333
119.22,-0.0049195,-0.0043668,-0.00055278
119.24,-0.0039006,-0.0035151,-0.00038549
119.26,-0.0028797,-0.0027336,-0.00014617
119.28,-0.0019151,-0.0012799,-0.00063513
119.3,-0.0010746,-4.8492e-05,-0.0010261
119.32,-0.0004264,0.00012801,-0.00055441
119.34,-2.5598e-05,0.00016343,-0.00018902
119.36,9.912e-05,1.0257e-05,8.8863e-05
119.38,-4.3708e-05,-0.00037614,0.00033244
119.4,-0.00040291,-0.00015454,-0.00024837
119.42,-0.00088656,-0.00034643,-0.00054013
119.44,-0.0013716,-0.0012979,-7.3758e-05
119.46,-0.0017199,-0.0019301,0.00021017
119.48,-0.001798,-0.002266,0.00046801
119.5,-0.0014971,-0.002519,0.0010219
119.52,-0.00074963,-0.00077249,2.2864e-05
119.54,0.00046053,0.00037604,8.4485e-05
119.56,0.0020955,0.0017232,0.00037229
119.58,0.004069,0.0035368,0.00053219
119.6,0.0062576,0.0059226,0.000335
119.62,0.0085163,0.0075643,0.00095203
119.64,0.010696,0.011877,-0.0011816
119.66,0.012656,0.013813,-0.0011563
119.68,0.014283,0.015724,-0.0014402
119.7,0.015493,0.016994,-0.0015006
119.72,0.016239,0.018125,-0.0018864
119.74,0.016514,0.017659,-0.0011451
119.76,0.016345,0.019394,-0.0030495
119.78,0.015793,0.018431,-0.0026385
119.8,0.01494,0.017364,-0.0024236
119.82,0.013882,0.015905,-0.0020234
119.84,0.012713,0.014628,-0.0019142
119.86,0.011519,0.01218,-0.00066174
119.88,0.010356,0.01265,-0.0022941
119.9,0.0092523,0.01067,-0.001418
119.92,0.0081989,0.0092548,-0.0010559
119.94,0.0071546,0.0077477,-0.00059313
119.96,0.0060563,0.0063188,-0.00026254
119.98,0.004833,0.0050839,-0.00025094


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain01/data.csv <==
0,0.084622,0.084904,0.085229,0.085511,0.085835,0.086119,0.086406,0.086734,0.087022,0.087353,0.087647,0.087933,0.08824,0.088536,0.088869,0.089162,0.089461,0.089797,0.090096,0.090438
0.01,0.085381,0.085667,0.085996,0.086281,0.086608,0.086895,0.087185,0.087516,0.087808,0.088143,0.088439,0.088728,0.089039,0.089338,0.089674,0.089971,0.090273,0.090613,0.090915,0.091261
0.02,0.086152,0.086441,0.086773,0.087061,0.087392,0.087682,0.087975,0.08831,0.088605,0.088943,0.089243,0.089535,0.089849,0.090152,0.090492,0.090791,0.091098,0.091441,0.091747,0.092096
0.030001,0.086934,0.087226,0.087562,0.087853,0.088188,0.088481,0.088777,0.089116,0.089414,0.089756,0.090059,0.090354,0.090672,0.090978,0.091322,0.091624,0.091934,0.092281,0.09259,0.092943
0.040001,0.087727,0.088022,0.088362,0.088656,0.088995,0.089291,0.08959,0.089933,0.090234,0.09058,0.090887,0.091185,0.091507,0.091816,0.092163,0.09247,0.092783,0.093134,0.093446,0.093803
0.050001,0.088532,0.08883,0.089174,0.089472,0.089814,0.090113,0.090416,0.090762,0.091067,0.091417,0.091727,0.092029,0.092354,0.092666,0.093018,0.093327,0.093644,0.093999,0.094315,0.094676
0.060001,0.089349,0.089651,0.089998,0.090299,0.090645,0.090948,0.091254,0.091604,0.091912,0.092266,0.09258,0.092885,0.093213,0.09353,0.093885,0.094198,0.094518,0.094877,0.095197,0.095562
0.070001,0.090178,0.090483,0.090834,0.091139,0.091488,0.091795,0.092104,0.092459,0.09277,0.093128,0.093445,0.093754,0.094086,0.094406,0.094765,0.095082,0.095406,0.095769,0.096092,0.096461
0.080001,0.091019,0.091328,0.091683,0.091991,0.092345,0.092655,0.092968,0.093326,0.093641,0.094003,0.094324,0.094636,0.094972,0.095295,0.095659,0.095979,0.096307,0.096674,0.097001,0.097374
0.090002,0.091874,0.092186,0.092545,0.092856,0.093214,0.093528,0.093844,0.094206,0.094525,0.094891,0.095216,0.095531,0.095871,0.096198,0.096566,0.09689,0.097221,0.097593,0.097924,0.098301
0.1,0.092741,0.093057,0.09342,0.093735,0.094097,0.094414,0.094734,0.0951,0.095423,0.095793,0.096121,0.09644,0.096785,0.097115,0.097487,0.097815,0.09815,0.098526,0.09886,0.099243
0.11,0.093621,0.093941,0.094308,0.094627,0.094993,0.095313,0.095637,0.096008,0.096334,0.096709,0.097041,0.097363,0.097712,0.098047,0.098423,0.098754,0.099093,0.099474,0.099812,0.10048
0.12,0.094515,0.094838,0.09521,0.095532,0.095902,0.096227,0.096555,0.096929,0.09726,0.097639,0.097974,0.098301,0.098654,0.098992,0.099373,0.099708,0.10005,0.10071,0.10105,0.10145
0.13,0.095423,0.09575,0.096126,0.096452,0.096826,0.097155,0.097486,0.097865,0.098199,0.098583,0.098923,0.099253,0.09961,0.099952,0.10034,0.10095,0.1013,0.10169,0.10204,0.10243
0.14,0.096345,0.096676,0.097056,0.097386,0.097765,0.098097,0.098432,0.098816,0.099154,0.099542,0.099886,0.10022,0.10058,0.1012,0.10159,0.10193,0.10229,0.10268,0.10303,0.10344
0.15,0.097281,0.097616,0.098001,0.098335,0.098718,0.099054,0.099393,0.099782,0.10012,0.10052,0.10086,0.10147,0.10184,0.10219,0.10259,0.10294,0.10329,0.10369,0.10405,0.10446
0.16,0.098232,0.098571,0.098961,0.099298,0.099686,0.10003,0.10037,0.10076,0.10111,0.10177,0.10213,0.10247,0.10284,0.1032,0.1036,0.10395,0.10431,0.10472,0.10508,0.10549
0.17,0.099199,0.099541,0.099935,0.10028,0.10067,0.10101,0.10136,0.10202,0.10237,0.10278,0.10314,0.10348,0.10386,0.10422,0.10463,0.10498,0.10535,0.10576,0.10613,0.10654
0.18,0.10018,0.10053,0.10093,0.10127,0.10167,0.10228,0.10263,0.10304,0.10339,0.1038,0.10416,0.10452,0.1049,0.10526,0.10567,0.10603,0.1064,0.10682,0.10719,0.10761
0.19,0.10118,0.10153,0.10193,0.10228,0.10295,0.1033,0.10366,0.10407,0.10443,0.10484,0.10521,0.10556,0.10595,0.10632,0.10674,0.1071,0.10748,0.1079,0.10827,0.1087
0.2,0.10219,0.10255,0.10321,0.10357,0.10398,0.10434,0.1047,0.10511,0.10548,0.1059,0.10627,0.10663,0.10702,0.10739,0.10781,0.10819,0.10857,0.10899,0.10937,0.1098
0.21,0.10348,0.10384,0.10425,0.10462,0.10503,0.10539,0.10576,0.10618,0.10655,0.10697,0.10735,0.10771,0.10811,0.10849,0.10891,0.10929,0.10967,0.1101,0.11049,0.11092
0.22,0.10453,0.10489,0.10531,0.10568,0.1061,0.10646,0.10683,0.10726,0.10763,0.10806,0.10844,0.10881,0.10921,0.1096,0.11003,0.11041,0.1108,0.11123,0.11162,0.11207
0.23,0.10559,0.10596,0.10639,0.10676,0.10718,0.10755,0.10793,0.10836,0.10874,0.10917,0.10956,0.10993,0.11034,0.11073,0.11116,0.11155,0.11194,0.11238,0.11278,0.11323
0.24,0.10667,0.10705,0.10748,0.10785,0.10828,0.10866,0.10904,0.10948,0.10986,0.1103,0.11069,0.11107,0.11148,0.11187,0.11232,0.11271,0.1131,0.11355,0.11395,0.1144
0.25,0.10778,0.10815,0.10859,0.10897,0.10941,0.10979,0.11017,0.11061,0.111,0.11145,0.11184,0.11223,0.11264,0.11304,0.11349,0.11388,0.11429,0.11474,0.11514,0.1156
0.26,0.10889,0.10928,0.10972,0.11011,0.11055,0.11093,0.11132,0.11177,0.11216,0.11261,0.11301,0.1134,0.11382,0.11423,0.11468,0.11508,0.11549,0.11595,0.11636,0.11683
0.27,0.11003,0.11042,0.11087,0.11126,0.11171,0.1121,0.11249,0.11294,0.11334,0.1138,0.11421,0.1146,0.11503,0.11544,0.1159,0.1163,0.11672,0.11718,0.11759,0.11807
0.28,0.11119,0.11159,0.11204,0.11243,0.11289,0.11328,0.11368,0.11414,0.11454,0.11501,0.11542,0.11582,0.11625,0.11666,0.11713,0.11754,0.11796,0.11843,0.11885,0.11933
0.29,0.11237,0.11277,0.11323,0.11363,0.11409,0.11449,0.11489,0.11536,0.11576,0.11624,0.11665,0.11705,0.11749,0.11791,0.11839,0.1188,0.11923,0.11971,0.12013,0.12062
0.30001,0.11357,0.11397,0.11444,0.11484,0.11531,0.11571,0.11612,0.11659,0.11701,0.11748,0.11791,0.11832,0.11876,0.11919,0.11966,0.12009,0.12052,0.121,0.12143,0.12192
0.31001,0.11479,0.1152,0.11567,0.11608,0.11655,0.11696,0.11738,0.11785,0.11827,0.11876,0.11918,0.1196,0.12005,0.12048,0.12096,0.12139,0.12183,0.12232,0.12276,0.12325
0.32001,0.11603,0.11644,0.11692,0.11734,0.11781,0.11823,0.11865,0.11914,0.11956,0.12005,0.12048,0.1209,0.12136,0.1218,0.12229,0.12272,0.12317,0.12366,0.12421,0.12471
0.33001,0.11729,0.11771,0.1182,0.11862,0.1191,0.11952,0.11995,0.12044,0.12087,0.12137,0.12181,0.12223,0.1227,0.12314,0.12364,0.12408,0.12453,0.12513,0.12558,0.12609
0.34001,0.11858,0.119,0.11949,0.11992,0.12041,0.12084,0.12127,0.12177,0.1222,0.12271,0.12315,0.12358,0.12406,0.1245,0.12501,0.12556,0.12601,0.12652,0.12698,0.1275
0.35001,0.11988,0.12032,0.12082,0.12125,0.12174,0.12218,0.12262,0.12312,0.12356,0.12407,0.12452,0.12496,0.12544,0.126,0.12651,0.12696,0.12742,0.12794,0.1284,0.12893
0.36001,0.12122,0.12165,0.12216,0.1226,0.1231,0.12354,0.12399,0.1245,0.12495,0.12546,0.12592,0.12646,0.12695,0.12741,0.12793,0.12839,0.12886,0.12938,0.12985,0.13038
0.37001,0.12257,0.12302,0.12353,0.12397,0.12448,0.12493,0.12538,0.1259,0.12635,0.12698,0.12744,0.12789,0.12839,0.12885,0.12938,0.12984,0.13032,0.13085,0.13133,0.13187
0.38001,0.12395,0.1244,0.12493,0.12538,0.12589,0.12635,0.1268,0.12743,0.12789,0.12842,0.12889,0.12935,0.12985,0.13032,0.13086,0.13133,0.13181,0.13235,0.13283,0.13338
0.39001,0.12536,0.12582,0.12635,0.1268,0.12733,0.12779,0.12835,0.12888,0.12935,0.12989,0.13037,0.13083,0.13134,0.13182,0.13236,0.13284,0.13333,0.13388,0.13436,0.13492
0.40001,0.12679,0.12726,0.12779,0.12826,0.12889,0.12935,0.12983,0.13036,0.13084,0.13139,0.13187,0.13234,0.13286,0.13334,0.13389,0.13438,0.13488,0.13543,0.13593,0.13649
0.41001,0.12825,0.12872,0.12937,0.12984,0.13037,0.13085,0.13133,0.13187,0.13236,0.13291,0.13341,0.13388,0.1344,0.1349,0.13546,0.13595,0.13645,0.13702,0.13752,0.13809
0.42001,0.12984,0.13032,0.13087,0.13135,0.13189,0.13237,0.13286,0.13341,0.1339,0.13447,0.13497,0.13545,0.13598,0.13648,0.13705,0.13755,0.13806,0.13863,0.13914,0.13972
0.43001,0.13136,0.13184,0.1324,0.13289,0.13344,0.13393,0.13442,0.13498,0.13548,0.13605,0.13656,0.13705,0.13759,0.1381,0.13867,0.13918,0.1397,0.14158,0.1421,0.1427
0.44001,0.1329,0.13339,0.13396,0.13445,0.13502,0.13551,0.13601,0.13658,0.13709,0.13767,0.13818,0.13868,0.13923,0.13974,0.14162,0.14214,0.14267,0.14327,0.1438,0.1444
0.45001,0.13448,0.13498,0.13555,0.13605,0.13662,0.13713,0.13763,0.13821,0.13873,0.13932,0.14112,0.14163,0.14219,0.14272,0.14332,0.14384,0.14438,0.14498,0.14552,0.14613
0.46001,0.13609,0.13659,0.13718,0.13768,0.13826,0.13877,0.14057,0.14116,0.14168,0.14228,0.14282,0.14333,0.1439,0.14444,0.14504,0.14558,0.14612,0.14673,0.14728,0.1479
0.47001,0.13772,0.13824,0.13883,0.14062,0.14121,0.14173,0.14226,0.14286,0.14339,0.144,0.14455,0.14507,0.14564,0.14619,0.1468,0.14735,0.1479,0.14852,0.14908,0.14971
0.48001,0.14066,0.14118,0.14179,0.14232,0.14292,0.14345,0.14398,0.14459,0.14513,0.14576,0.14631,0.14684,0.14742,0.14798,0.1486,0.14915,0.14971,0.15035,0.15091,0.15155
0.49001,0.14237,0.1429,0.14352,0.14405,0.14466,0.1452,0.14575,0.14636,0.14691,0.14755,0.1481,0.14864,0.14924,0.1498,0.15043,0.15099,0.15157,0.15221,0.15278,0.15343
0.50001,0.14411,0.14465,0.14528,0.14582,0.14644,0.14699,0.14754,0.14817,0.14873,0.14937,0.14994,0.15049,0.15109,0.15166,0.1523,0.15287,0.15346,0.1541,0.15469,0.15535
0.51001,0.14589,0.14644,0.14708,0.14763,0.14826,0.14882,0.14938,0.15002,0.15058,0.15124,0.15181,0.15237,0.15298,0.15356,0.15421,0.15479,0.15538,0.15604,0.15663,0.15731
0.52001,0.14771,0.14827,0.14892,0.14948,0.15012,0.15068,0.15125,0.1519,0.15247,0.15314,0.15372,0.15429,0.15491,0.1555,0.15616,0.15675,0.15735,0.15802,0.15939,0.16007
0.53001,0.14957,0.15013,0.15079,0.15136,0.15201,0.15258,0.15316,0.15382,0.15441,0.15508,0.15567,0.15625,0.15688,0.15748,0.15816,0.15875,0.15936,0.16081,0.16142,0.16212
0.54001,0.15146,0.15204,0.15271,0.15328,0.15394,0.15453,0.15511,0.15578,0.15638,0.15706,0.15767,0.15825,0.1589,0.15951,0.16019,0.16155,0.16218,0.16288,0.1635,0.16421
0.55001,0.15339,0.15398,0.15466,0.15525,0.15592,0.15651,0.15711,0.15779,0.15839,0.15909,0.1597,0.16029,0.16095,0.16232,0.16302,0.16364,0.16428,0.16499,0.16562,0.16634
0.56001,0.15537,0.15597,0.15666,0.15725,0.15793,0.15854,0.15915,0.15984,0.16045,0.16116,0.16178,0.16238,0.1638,0.16444,0.16515,0.16578,0.16643,0.16715,0.16779,0.16853
0.57001,0.15739,0.15799,0.1587,0.1593,0.16,0.16061,0.16123,0.16193,0.16255,0.16327,0.16465,0.16527,0.16595,0.1666,0.16732,0.16796,0.16862,0.16935,0.17001,0.17076
0.58001,0.15945,0.16007,0.16078,0.1614,0.1621,0.16272,0.16335,0.16407,0.16544,0.16618,0.16683,0.16745,0.16815,0.16881,0.16954,0.1702,0.17086,0.17161,0.17228,0.17304
0.59001,0.16156,0.16218,0.16291,0.16354,0.16425,0.16489,0.16626,0.16699,0.16764,0.16839,0.16905,0.16969,0.1704,0.17106,0.17181,0.17248,0.17316,0.17392,0.1746,0.17537
0.60001,0.16371,0.16435,0.16509,0.16573,0.16646,0.16783,0.16848,0.16923,0.16989,0.17065,0.17133,0.17197,0.17269,0.17337,0.17414,0.17481,0.1755,0.17627,0.17697,0.17775
0.61001,0.16591,0.16656,0.16731,0.16869,0.16943,0.17009,0.17076,0.17152,0.17219,0.17297,0.17365,0.17431,0.17504,0.17574,0.17651,0.1772,0.1779,0.17869,0.17939,0.18019
0.62001,0.16817,0.16954,0.17031,0.17098,0.17174,0.17241,0.17309,0.17386,0.17454,0.17533,0.17603,0.1767,0.17745,0.17815,0.17894,0.17964,0.18036,0.18116,0.18187,0.18269
0.63001,0.17119,0.17186,0.17265,0.17332,0.1741,0.17478,0.17547,0.17625,0.17695,0.17776,0.17846,0.17914,0.17991,0.18062,0.18143,0.18214,0.18287,0.18368,0.18441,0.18524
0.64001,0.17355,0.17424,0.17503,0.17572,0.17651,0.1772,0.17791,0.1787,0.17941,0.18023,0.18096,0.18165,0.18243,0.18316,0.18397,0.1847,0.18544,0.18627,0.18701,0.18785
0.65001,0.17596,0.17666,0.17748,0.17818,0.17898,0.17969,0.1804,0.18121,0.18194,0.18277,0.18351,0.18421,0.185,0.18575,0.18658,0.18732,0.18807,0.18892,0.18968,0.19053
0.66001,0.17844,0.17915,0.17998,0.18069,0.18151,0.18223,0.18296,0.18378,0.18452,0.18537,0.18612,0.18684,0.18764,0.1884,0.18925,0.19,0.19077,0.19163,0.1924,0.19328
0.67001,0.18097,0.18169,0.18254,0.18327,0.18409,0.18483,0.18557,0.18641,0.18716,0.18803,0.18879,0.18952,0.19035,0.19112,0.19198,0.19275,0.19353,0.19441,0.1952,0.19609
0.68001,0.18356,0.1843,0.18516,0.1859,0.18675,0.1875,0.18825,0.18911,0.18987,0.19076,0.19153,0.19228,0.19312,0.1939,0.19478,0.19557,0.19637,0.19726,0.19806,0.19897
0.69001,0.18622,0.18697,0.18785,0.1886,0.18946,0.19023,0.191,0.19187,0.19265,0.19355,0.19434,0.1951,0.19596,0.19676,0.19766,0.19845,0.19927,0.20018,0.20099,0.20192
0.70001,0.18894,0.18971,0.1906,0.19137,0.19225,0.19302,0.19381,0.1947,0.19549,0.19641,0.19722,0.19799,0.19887,0.19969,0.2006,0.20141,0.20224,0.20317,0.204,0.20495
0.71001,0.19173,0.19251,0.19342,0.19421,0.1951,0.19589,0.19669,0.1976,0.19841,0.19935,0.20017,0.20096,0.20185,0.20269,0.20362,0.20445,0.2053,0.20624,0.20709,0.20805
0.72001,0.19459,0.19539,0.19632,0.19712,0.19803,0.19884,0.19965,0.20058,0.2014,0.20236,0.2032,0.204,0.20491,0.20576,0.20671,0.20756,0.20843,0.20939,0.21026,0.21124
0.73001,0.19752,0.19833,0.19928,0.2001,0.20103,0.20185,0.20269,0.20363,0.20447,0.20545,0.20631,0.20712,0.20806,0.20892,0.20989,0.21076,0.21164,0.21262,0.21351,0.21451
0.74001,0.20053,0.20136,0.20233,0.20316,0.20411,0.20495,0.2058,0.20676,0.20762,0.20862,0.2095,0.21033,0.21128,0.21217,0.21316,0.21404,0.21494,0.21594,0.21685,0.21787
0.75001,0.20362,0.20446,0.20545,0.2063,0.20727,0.20813,0.209,0.20998,0.21086,0.21188,0.21277,0.21362,0.21459,0.2155,0.2165,0.21741,0.21833,0.21935,0.22027,0.22132
0.76001,0.20679,0.20765,0.20866,0.20953,0.21052,0.21139,0.21228,0.21328,0.21418,0.21522,0.21613,0.217,0.21799,0.21891,0.21995,0.22087,0.22181,0.22355,0.2245,0.22556
0.77001,0.21004,0.21092,0.21195,0.21284,0.21385,0.21475,0.21565,0.21667,0.21759,0.21865,0.21958,0.22047,0.22148,0.22243,0.22418,0.22512,0.22608,0.22715,0.22812,0.22921
0.78001,0.21338,0.21429,0.21534,0.21625,0.21727,0.21819,0.21911,0.22016,0.22109,0.22218,0.22382,0.22473,0.22577,0.22673,0.22781,0.22878,0.22976,0.23085,0.23184,0.23295
0.79001,0.21682,0.21774,0.21882,0.21974,0.22079,0.22173,0.22267,0.22443,0.22538,0.2265,0.22747,0.2284,0.22946,0.23045,0.23155,0.23254,0.23354,0.23466,0.23567,0.23681
0.80001,0.22035,0.22129,0.22239,0.22402,0.22509,0.22605,0.22702,0.22811,0.22909,0.23023,0.23123,0.23217,0.23326,0.23427,0.2354,0.23641,0.23743,0.23858,0.23961,0.24077
0.81001,0.22465,0.22562,0.22675,0.22772,0.22882,0.2298,0.23079,0.2319,0.2329,0.23407,0.23509,0.23606,0.23717,0.23821,0.23936,0.24039,0.24144,0.24261,0.24367,0.24486
0.82001,0.22839,0.22938,0.23053,0.23153,0.23265,0.23365,0.23466,0.23581,0.23683,0.23802,0.23907,0.24005,0.2412,0.24225,0.24343,0.24449,0.24556,0.24676,0.24784,0.24906
0.83001,0.23224,0.23325,0.23443,0.23544,0.23659,0.23762,0.23865,0.23982,0.24087,0.24209,0.24316,0.24417,0.24534,0.24642,0.24763,0.24871,0.24981,0.25104,0.25214,0.25339
0.84001,0.23619,0.23723,0.23844,0.23948,0.24065,0.2417,0.24276,0.24396,0.24503,0.24628,0.24738,0.24841,0.24961,0.25072,0.25195,0.25306,0.25419,0.25544,0.25658,0.25785
0.85001,0.24027,0.24133,0.24257,0.24363,0.24484,0.24591,0.247,0.24822,0.24932,0.2506,0.25172,0.25278,0.25401,0.25515,0.25641,0.25754,0.2587,0.25998,0.26115,0.26245
0.86001,0.24447,0.24556,0.24683,0.24792,0.24915,0.25025,0.25136,0.25262,0.25374,0.25506,0.2562,0.25728,0.25855,0.25971,0.26101,0.26217,0.26335,0.26467,0.26586,0.2672
0.87001,0.2488,0.24991,0.25122,0.25233,0.25359,0.25472,0.25586,0.25715,0.2583,0.25965,0.26083,0.26193,0.26323,0.26442,0.26575,0.26694,0.26816,0.26951,0.27073,0.2721
0.88001,0.25327,0.25441,0.25574,0.25689,0.25818,0.25934,0.26051,0.26182,0.263,0.26439,0.2656,0.26673,0.26806,0.26929,0.27065,0.27187,0.27312,0.2745,0.27575,0.27716
0.89001,0.25788,0.25904,0.26041,0.26159,0.26291,0.2641,0.2653,0.26665,0.26786,0.26928,0.27052,0.27168,0.27305,0.27431,0.2757,0.27696,0.27824,0.27966,0.28095,0.28239
0.90002,0.26263,0.26383,0.26524,0.26644,0.2678,0.26902,0.27025,0.27163,0.27288,0.27434,0.27561,0.2768,0.27821,0.2795,0.28093,0.28222,0.28353,0.28499,0.28631,0.28792
0.91002,0.26755,0.26877,0.27022,0.27146,0.27285,0.2741,0.27537,0.27678,0.27806,0.27957,0.28087,0.28209,0.28354,0.28486,0.28633,0.28766,0.28901,0.29063,0.29199,0.29351
0.92002,0.27262,0.27388,0.27537,0.27664,0.27807,0.27936,0.28065,0.28211,0.28343,0.28497,0.28631,0.28756,0.28905,0.29041,0.29192,0.29341,0.2948,0.29633,0.29773,0.2993
0.93002,0.27787,0.27917,0.28069,0.282,0.28347,0.28479,0.28613,0.28762,0.28897,0.29056,0.29194,0.29323,0.29476,0.29616,0.29783,0.29923,0.30066,0.30225,0.30368,0.30529
0.94002,0.2833,0.28463,0.2862,0.28755,0.28906,0.29042,0.29179,0.29333,0.29472,0.29635,0.29777,0.29909,0.30079,0.30223,0.30383,0.30527,0.30674,0.30837,0.30985,0.31151
0.95002,0.28892,0.29029,0.29191,0.29329,0.29484,0.29624,0.29765,0.29924,0.30067,0.30235,0.30393,0.30528,0.30692,0.3084,0.31004,0.31153,0.31305,0.31472,0.31625,0.31795
0.96002,0.29475,0.29616,0.29782,0.29924,0.30084,0.30228,0.30373,0.30536,0.30683,0.30869,0.31019,0.31159,0.31327,0.3148,0.31649,0.31803,0.31959,0.32131,0.32289,0.32464
0.97002,0.30078,0.30223,0.30395,0.30542,0.30706,0.30854,0.31004,0.31183,0.31335,0.31514,0.31669,0.31813,0.31987,0.32144,0.32319,0.32477,0.32638,0.32816,0.32978,0.33159
0.98002,0.30704,0.30854,0.31031,0.31182,0.31351,0.31504,0.3167,0.31843,0.31999,0.32184,0.32344,0.32492,0.32672,0.32834,0.33014,0.33177,0.33343,0.33527,0.33694,0.33881
0.99002,0.31354,0.31509,0.31691,0.31847,0.32033,0.32191,0.3235,0.32528,0.3269,0.32881,0.33046,0.33198,0.33384,0.33552,0.33737,0.33906,0.34077,0.34267,0.3444,0.34633
1,0.32029,0.32189,0.32388,0.32549,0.32729,0.32892,0.33057,0.33241,0.33407,0.33605,0.33775,0.33932,0.34125,0.34298,0.3449,0.34664,0.34841,0.35037,0.35216,0.35415
1.01,0.32731,0.32907,0.33102,0.33268,0.33454,0.33622,0.33792,0.33982,0.34154,0.34359,0.34535,0.34697,0.34896,0.35076,0.35274,0.35454,0.35637,0.3584,0.36025,0.36231
1.02,0.33473,0.33643,0.33845,0.34017,0.34208,0.34382,0.34558,0.34754,0.34933,0.35144,0.35327,0.35494,0.357,0.35886,0.36091,0.36278,0.36468,0.36677,0.36869,0.37082
1.03,0.34233,0.34409,0.34618,0.34796,0.34994,0.35175,0.35357,0.35559,0.35744,0.35964,0.36152,0.36325,0.36539,0.36732,0.36944,0.37137,0.37334,0.37551,0.3775,0.37971
1.04,0.35026,0.35208,0.35425,0.35609,0.35814,0.36001,0.3619,0.36399,0.36591,0.36819,0.37014,0.37193,0.37416,0.37615,0.37835,0.38036,0.3824,0.38464,0.38671,0.389
1.05,0.35854,0.36042,0.36267,0.36458,0.3667,0.36864,0.3706,0.37277,0.37475,0.37712,0.37915,0.381,0.38332,0.38539,0.38767,0.38975,0.39187,0.3942,0.39635,0.39873
1.06,0.36718,0.36913,0.37147,0.37345,0.37565,0.37766,0.37969,0.38195,0.38401,0.38647,0.38858,0.39049,0.39291,0.39506,0.39743,0.39959,0.4018,0.40422,0.40645,0.40892
1.07,0.37622,0.37825,0.38068,0.38273,0.38502,0.38711,0.38921,0.39155,0.3937,0.39626,0.39845,0.40044,0.40296,0.4052,0.40766,0.40991,0.41221,0.41473,0.41705,0.41962
1.08,0.38568,0.38779,0.39032,0.39246,0.39483,0.397,0.3992,0.40163,0.40386,0.40653,0.40881,0.41087,0.4135,0.41584,0.4184,0.42075,0.42314,0.42577,0.42819,0.431
1.09,0.39559,0.39779,0.40042,0.40265,0.40512,0.40738,0.40967,0.4122,0.41452,0.41732,0.41969,0.42183,0.42459,0.42702,0.42969,0.43214,0.43464,0.43751,0.44004,0.44284
1.1,0.406,0.40829,0.41104,0.41336,0.41593,0.41829,0.42068,0.42331,0.42574,0.42866,0.43114,0.43337,0.43625,0.43879,0.44158,0.44414,0.44689,0.44975,0.4524,0.45532
1.11,0.41694,0.41933,0.4222,0.42463,0.42731,0.42977,0.43226,0.43501,0.43755,0.44061,0.4432,0.44552,0.44854,0.45121,0.45425,0.45694,0.45967,0.46266,0.46544,0.46849
1.12,0.42845,0.43095,0.43396,0.43649,0.43929,0.44187,0.44448,0.44735,0.45001,0.45321,0.45593,0.45835,0.46166,0.46445,0.4675,0.47032,0.47318,0.47632,0.47923,0.48243
1.13,0.44059,0.4432,0.44636,0.44901,0.45194,0.45464,0.45737,0.46038,0.46317,0.46654,0.46939,0.47205,0.47539,0.47832,0.48152,0.48448,0.48749,0.49078,0.49384,0.49721
1.14,0.45341,0.45615,0.45946,0.46225,0.46532,0.46815,0.47102,0.47417,0.4771,0.48078,0.48377,0.48642,0.48995,0.49303,0.49639,0.49951,0.50268,0.50614,0.50936,0.5129
1.15,0.46697,0.46985,0.47334,0.47626,0.47948,0.48247,0.48548,0.48879,0.492,0.49575,0.4989,0.50167,0.50541,0.50865,0.51219,0.51548,0.51883,0.52248,0.52588,0.52961
1.16,0.48135,0.48437,0.48805,0.49114,0.49452,0.49766,0.50097,0.50446,0.5077,0.51166,0.51499,0.51791,0.52187,0.52529,0.52903,0.53251,0.53605,0.5399,0.5435,0.54745
1.17,0.49662,0.49981,0.5037,0.50695,0.51052,0.51397,0.51732,0.521,0.52443,0.52863,0.53215,0.53522,0.53943,0.54306,0.54701,0.5507,0.55445,0.55853,0.56235,0.56653
1.18,0.51288,0.51624,0.52037,0.52394,0.52771,0.53122,0.53478,0.53867,0.5423,0.54676,0.5505,0.55373,0.55822,0.56207,0.56626,0.57018,0.57417,0.5785,0.58257,0.58701
1.19,0.53023,0.5338,0.53831,0.54196,0.54595,0.54968,0.55345,0.55758,0.56144,0.56619,0.57016,0.57359,0.57838,0.58248,0.58694,0.59112,0.59537,0.59998,0.60433,0.60906
1.2,0.54892,0.55271,0.55739,0.56127,0.5655,0.56947,0.57349,0.57787,0.58199,0.58707,0.59131,0.59494,0.60007,0.60446,0.60921,0.61368,0.61824,0.62316,0.62782,0.63288
1.21,0.56885,0.57289,0.57788,0.58202,0.58653,0.59077,0.59506,0.59973,0.60413,0.60959,0.61412,0.61798,0.62351,0.62821,0.6333,0.6381,0.64298,0.64827,0.65327,0.6587
1.22,0.5903,0.59461,0.59997,0.6044,0.60922,0.61375,0.61835,0.62336,0.62807,0.63395,0.63882,0.64294,0.64891,0.65397,0.65943,0.6646,0.66987,0.67556,0.68096,0.68682
1.23,0.61347,0.6181,0.62386,0.62862,0.63378,0.63866,0.64361,0.64898,0.65406,0.66041,0.66566,0.67007,0.67655,0.68202,0.68792,0.69351,0.69921,0.70536,0.71122,0.71756
1.24,0.63859,0.64357,0.6498,0.65492,0.66049,0.66575,0.67109,0.67689,0.68238,0.68928,0.69497,0.69971,0.70677,0.7127,0.71909,0.72518,0.73138,0.73806,0.74444,0.75134
1.25,0.66593,0.67132,0.67808,0.68363,0.68964,0.69535,0.70114,0.70742,0.71339,0.72092,0.7271,0.73223,0.73996,0.74643,0.7534,0.76004,0.76683,0.77412,0.78111,0.78865
1.26,0.69583,0.70168,0.70905,0.71509,0.72161,0.72783,0.73415,0.74098,0.7475,0.75577,0.76254,0.7681,0.77661,0.78371,0.79134,0.79865,0.80611,0.81412,0.82219,0.83049
1.27,0.72868,0.73506,0.74314,0.74975,0.75687,0.76369,0.77062,0.77809,0.78525,0.79437,0.80182,0.80789,0.81733,0.82517,0.83358,0.84166,0.84993,0.85951,0.86807,0.87726
1.28,0.76497,0.77197,0.78089,0.78815,0.79597,0.80348,0.81113,0.81936,0.82727,0.8374,0.84566,0.85233,0.86286,0.87157,0.88127,0.89064,0.89986,0.90973,0.91929,0.92955
1.29,0.80529,0.81303,0.82292,0.83096,0.83961,0.84794,0.85643,0.86556,0.87437,0.88571,0.89492,0.90266,0.91451,0.92427,0.93507,0.94519,0.95555,0.96663,0.97741,0.98896
1.3,0.8504,0.859,0.87006,0.87903,0.88866,0.89797,0.90747,0.91767,0.92792,0.94071,0.95107,0.9593,0.9731,0.98412,0.9959,1.0074,1.0191,1.0317,1.0439,1.0571
1.31,0.90122,0.91086,0.92333,0.93341,0.94422,0.95508,0.96581,0.9773,0.98849,1.003,1.0148,1.0244,1.0398,1.0524,1.0658,1.079,1.0924,1.1068,1.1209,1.136
1.32,0.95896,0.96986,0.9844,0.99584,1.0081,1.02,1.0323,1.0453,1.0581,1.0752,1.0887,1.0993,1.1171,1.1316,1.147,1.1622,1.1779,1.1945,1.2109,1.2285
1.33,1.0255,1.038,1.0543,1.0674,1.0814,1.0951,1.1092,1.1242,1.1394,1.1589,1.1745,1.1867,1.2075,1.2245,1.2425,1.2603,1.2787,1.2982,1.3176,1.3383
1.34,1.1022,1.1166,1.1355,1.1507,1.1669,1.1829,1.1997,1.2172,1.2345,1.2575,1.2759,1.2901,1.3149,1.3349,1.3563,1.3775,1.3994,1.4227,1.4459,1.4707
1.35,1.1921,1.2089,1.2312,1.249,1.2684,1.2873,1.3067,1.3274,1.348,1.3755,1.3975,1.4142,1.4441,1.4683,1.494,1.5197,1.5462,1.5745,1.6029,1.6331
1.36,1.2988,1.3188,1.3453,1.367,1.3897,1.4123,1.4357,1.4605,1.4854,1.5188,1.5456,1.5657,1.6025,1.6321,1.6637,1.6954,1.7283,1.7633,1.7987,1.8364
1.37,1.4275,1.4516,1.4842,1.5101,1.5376,1.5652,1.5938,1.6242,1.6548,1.6963,1.7296,1.7544,1.8005,1.8377,1.8773,1.9174,1.9591,2.0036,2.0488,2.0971
1.38,1.5858,1.6153,1.6553,1.6874,1.7215,1.7559,1.7917,1.8298,1.8683,1.9211,1.9633,1.9946,2.054,2.1018,2.1529,2.2049,2.2594,2.3175,2.3771,2.4408
1.39,1.7836,1.8207,1.8714,1.912,1.9553,1.9993,2.0452,2.0942,2.1441,2.213,2.2683,2.309,2.3877,2.4513,2.5192,2.5891,2.6626,2.7414,2.8228,2.9101
1.4,2.0374,2.0853,2.1512,2.2042,2.2608,2.3188,2.3795,2.4444,2.5112,2.6043,2.6792,2.7341,2.8424,2.9301,3.0242,3.1221,3.2256,3.3371,3.4535,3.5791
1.41,2.3724,2.4362,2.525,2.5964,2.6731,2.7522,2.8357,2.9253,3.0183,3.1492,3.2554,3.3328,3.4888,3.6159,3.7531,3.8973,4.0513,4.2183,4.3949,4.5868
1.42,2.8303,2.9188,3.0432,3.1439,3.2523,3.3655,3.4857,3.6155,3.7518,3.9462,4.105,4.2209,4.4594,4.6555,4.8691,5.0969,5.3432,5.6131,5.9031,6.2221
1.43,3.4844,3.6132,3.7967,3.9464,4.1088,4.2804,4.4646,4.6652,4.8787,5.1883,5.4444,5.632,6.0276,6.3576,6.7221,7.1184,7.5547,8.0407,8.5753,9.1751
1.44,4.4723,4.6726,4.9624,5.2018,5.4641,5.746,6.0529,6.3914,6.7586,7.303,7.7623,8.1021,8.8406,9.4721,10.185,10.984,11.889,12.926,14.109,15.482
1.45,6.0821,6.4227,6.9264,7.3503,7.8227,8.3421,8.9203,9.5717,10.298,11.412,12.384,13.119,14.785,16.271,18.014,20.054,22.466,25.347,28.774,32.892
1.46,9.0072,9.6695,10.681,11.56,12.568,13.717,15.043,16.593,18.396,21.308,23.975,26.051,30.976,35.531,40.993,47.461,55.078,63.973,74.124,85.561
1.47,15.321,16.921,19.49,21.833,24.632,27.961,31.945,36.73,42.417,51.648,59.966,66.256,80.411,92.38,105.31,118.73,132.19,145.16,156.83,166.68
1.48,32.979,37.965,46.106,53.505,62.145,72.006,83.073,95.249,108.17,125.88,138.85,147.09,161.22,169.24,174.53,176.55,175.25,170.82,163.4,153.66
1.49,85.796,98.048,115.31,128.39,141,152.33,161.82,168.93,173.04,173.49,170.08,166.24,154.81,143.89,131.72,118.8,105.82,93.325,81.586,70.944
1.5,162.16,168.17,171.46,170.21,165.92,158.72,149.18,137.99,125.63,108.53,95.976,88.034,73.269,63.519,54.994,47.61,41.319,36.027,31.566,27.845
1.51,143.55,132.02,115.39,102.79,90.655,79.257,68.888,59.702,51.661,42.681,37.139,33.968,28.591,25.321,22.59,20.278,18.322,16.664,15.235,14.009
1.52,64.774,56.076,46.256,40.149,35.01,30.679,27.052,24.027,21.474,18.674,16.943,15.944,14.195,13.09,12.132,11.285,10.538,9.8805,9.2894,8.7648
1.53,25.627,22.803,19.716,17.817,16.208,14.821,13.624,12.59,11.681,10.632,9.953,9.5509,8.8124,8.3272,7.894,7.4983,7.1394,6.8165,6.5183,6.2489
1.54,13.088,12.109,10.985,10.26,9.6217,9.0481,8.5346,8.0773,7.6607,7.1627,6.8309,6.6327,6.2548,6.0014,5.7717,5.5574,5.3598,5.1801,5.0111,4.8571
1.55,8.2725,7.8333,7.3096,6.9615,6.6482,6.3591,6.0946,5.8552,5.6322,5.3591,5.1747,5.0651,4.8482,4.7016,4.5678,4.4409,4.3229,4.215,4.1122,4.019
1.56,5.9432,5.711,5.4272,5.2356,5.0615,4.8977,4.746,4.6076,4.4767,4.3132,4.2024,4.1378,4.004,3.9137,3.8313,3.7521,3.6786,3.6111,3.5458,3.4866
1.57,4.6495,4.5142,4.3456,4.2313,4.1269,4.0274,3.9345,3.8497,3.7684,3.6651,3.5953,3.5561,3.4699,3.4129,3.3606,3.3098,3.2622,3.2192,3.1771,3.1394
1.58,3.8692,3.7857,3.6796,3.608,3.5428,3.4798,3.4208,3.3673,3.3153,3.2478,3.2035,3.18,3.1231,3.086,3.0528,3.0201,2.9895,2.9625,2.9356,2.9121
1.59,3.3751,3.3218,3.2528,3.2069,3.1656,3.1251,3.0872,3.0539,3.0205,2.976,2.9473,2.9341,2.8963,2.8729,2.8526,2.8321,2.8132,2.7971,2.7808,2.7676
1.6,3.0547,3.0206,2.9752,2.9459,2.9201,2.895,2.871,2.8503,2.8294,2.8004,2.7829,2.7769,2.7525,2.7386,2.7274,2.7157,2.7051,2.6971,2.6887,2.6826
1.61,2.8477,2.8264,2.7975,2.7795,2.7644,2.749,2.7348,2.7233,2.7114,2.6935,2.684,2.6834,2.6686,2.6619,2.6575,2.6524,2.6482,2.6465,2.6438,2.6434
1.62,2.7196,2.7074,2.6892,2.6794,2.6721,2.6643,2.6573,2.6527,2.6475,2.6379,2.6345,2.6381,2.6307,2.6295,2.6305,2.6309,2.6317,2.6347,2.6367,2.6409
1.63,2.6483,2.643,2.6331,2.6296,2.6283,2.6262,2.6249,2.6258,2.6258,2.6226,2.6242,2.6314,2.6298,2.6331,2.6389,2.6433,2.6483,2.6554,2.6615,2.6698
1.64,2.6214,2.6214,2.6181,2.6196,2.6231,2.6258,2.6291,2.6344,2.6388,2.6409,2.6466,2.657,2.6606,2.6679,2.6771,2.6853,2.6941,2.7049,2.7146,2.7265
1.65,2.6307,2.6352,2.6372,2.6429,2.6505,2.6572,2.6645,2.6738,2.682,2.6887,2.6981,2.7116,2.7192,2.73,2.7429,2.7545,2.7667,2.781,2.7941,2.8093
1.66,2.6712,2.6795,2.6862,2.6956,2.707,2.7173,2.7282,2.741,2.7528,2.7639,2.7767,2.7928,2.8043,2.8185,2.8347,2.8497,2.8653,2.8829,2.8993,2.9179
1.67,2.7401,2.752,2.7628,2.7757,2.7906,2.8043,2.8186,2.8349,2.8503,2.865,2.8812,2.9002,2.9155,2.933,2.9527,2.971,2.9899,3.011,3.0307,3.0528
1.68,2.8362,2.8515,2.8662,2.8825,2.9008,2.918,2.9357,2.9557,2.9743,2.9928,3.0124,3.0344,3.0535,3.0745,3.0977,3.1195,3.1419,3.1665,3.1899,3.2156
1.69,2.9594,2.9782,2.9969,3.0166,3.0385,3.0594,3.0806,3.1039,3.126,3.1485,3.1717,3.1971,3.2201,3.2447,3.2717,3.2973,3.3234,3.352,3.3792,3.409
1.7,3.1111,3.1335,3.1562,3.1796,3.2055,3.2299,3.2548,3.282,3.308,3.3347,3.3617,3.3908,3.4181,3.4467,3.4779,3.5076,3.538,3.5709,3.6024,3.6366
1.71,3.2935,3.3198,3.3471,3.3745,3.4042,3.4327,3.4618,3.4933,3.5234,3.5547,3.5861,3.6194,3.6514,3.6846,3.7205,3.7549,3.79,3.8279,3.8642,3.9036
1.72,3.5101,3.541,3.5728,3.6046,3.639,3.6721,3.7058,3.7422,3.7772,3.8136,3.85,3.8882,3.9255,3.9639,4.0052,4.045,4.0856,4.1292,4.1713,4.2166
1.73,3.766,3.8016,3.8387,3.8757,3.9154,3.9538,3.9929,4.0348,4.0754,4.1178,4.16,4.2039,4.2473,4.2919,4.3395,4.3857,4.4327,4.4831,4.532,4.5843
1.74,4.0672,4.1086,4.1518,4.1948,4.2407,4.2853,4.3307,4.3793,4.4265,4.4759,4.5249,4.5757,4.6263,4.6782,4.7334,4.7871,4.842,4.9005,4.9574,5.0182
1.75,4.4224,4.4707,4.5211,4.5712,4.6246,4.6766,4.7296,4.7861,4.8412,4.8989,4.9562,5.0154,5.0747,5.1354,5.1998,5.2628,5.327,5.3954,5.4622,5.5333
1.76,4.843,4.8995,4.9587,5.0174,5.0798,5.1408,5.2031,5.2692,5.3339,5.4018,5.4693,5.5387,5.6087,5.6802,5.756,5.8304,5.9063,5.9869,6.066,6.15
1.77,5.344,5.4106,5.4804,5.5498,5.6232,5.6955,5.7692,5.8471,5.9239,6.0044,6.0845,6.1668,6.2501,6.3352,6.4253,6.514,6.6046,6.7007,6.7953,6.8954
1.78,5.9454,6.0247,6.1078,6.1905,6.2778,6.3641,6.4522,6.5452,6.6372,6.7336,6.8296,6.9283,7.0286,7.1311,7.2393,7.3464,7.4561,7.5717,7.6864,7.8075
1.79,6.6746,6.77,6.87,6.9697,7.0748,7.179,7.2857,7.398,7.5095,7.6264,7.7433,7.8633,7.9855,8.1107,8.2426,8.3737,8.5081,8.6497,8.7907,8.9393
1.8,7.5694,7.6858,7.8076,7.9296,8.0578,8.1856,8.3166,8.4542,8.5916,8.7355,8.8798,9.0282,9.1795,9.335,9.4984,9.6617,9.8294,10.006,10.182,10.368
1.81,8.6835,8.8277,8.9785,9.1302,9.2892,9.4487,9.6123,9.784,9.9564,10.137,10.318,10.505,10.696,10.893,11.1,11.308,11.521,11.746,11.972,12.209
1.82,10.095,10.277,10.467,10.659,10.861,11.064,11.273,11.492,11.712,11.944,12.177,12.419,12.665,12.921,13.188,13.459,13.738,14.031,14.328,14.64
1.83,11.92,12.155,12.401,12.651,12.912,13.177,13.45,13.737,14.027,14.332,14.641,14.961,15.289,15.63,15.987,16.351,16.728,17.123,17.526,17.949
1.84,14.34,14.653,14.98,15.314,15.663,16.02,16.389,16.776,17.171,17.584,18.008,18.447,18.9,19.372,19.867,20.375,20.903,21.458,22.028,22.627
1.85,17.65,18.081,18.532,18.994,19.48,19.978,20.496,21.04,21.599,22.186,22.792,23.422,24.075,24.76,25.48,26.225,27.003,27.823,28.673,29.57
1.86,22.357,22.976,23.626,24.298,25.005,25.737,26.501,27.306,28.141,29.022,29.937,30.897,31.896,32.951,34.068,35.233,36.46,37.76,39.122,40.568
1.87,29.391,30.334,31.329,32.367,33.464,34.611,35.817,37.095,38.435,39.856,41.35,42.93,44.591,46.364,48.253,50.251,52.377,54.651,57.068,59.661
1.88,40.634,42.189,43.841,45.586,47.445,49.413,51.507,53.746,56.127,58.679,61.403,64.323,67.44,70.814,74.462,78.394,82.651,87.283,92.312,97.809
1.89,60.398,63.275,66.372,69.698,73.293,77.169,81.366,85.931,90.889,96.307,102.22,108.72,115.82,123.69,132.43,142.11,152.89,164.94,178.42,193.56
1.9,100.65,107.05,114.1,121.87,130.48,140.03,150.67,162.56,175.86,190.8,207.59,226.5,247.72,271.74,298.81,329.24,363.38,401.56,444.02,491.01
1.91,204.58,223.24,244.27,267.98,294.69,324.73,358.42,396.1,438.01,484.39,535.34,590.88,650.59,714.69,782.44,853.09,925.7,999.16,1072.1,1143
1.92,527.93,582.72,641.92,705.19,772.06,841.8,913.48,985.99,1058,1127.9,1194.3,1255.5,1309.2,1355.2,1391.4,1416.9,1430.9,1432.9,1422.8,1401.1
1.93,1178.1,1238.4,1292,1337.4,1373.2,1398.3,1412.1,1414.1,1404.2,1382.7,1350.4,1308.3,1257,1199.1,1135.7,1068.3,998.44,927.74,857.45,788.8
1.94,1332.1,1290.5,1240.4,1183.3,1120.6,1054.1,985.15,915.34,845.94,778.15,712.87,650.87,592.44,538.42,488.76,443.43,402.36,365.41,332.27,302.71
1.95,702.93,641.74,584.33,530.99,481.95,437.18,396.62,360.12,327.38,298.17,272.15,249.02,228.42,210.2,194.05,179.66,166.84,155.44,145.21,136.07
1.96,267.99,245.15,224.89,206.89,190.91,176.69,164.01,152.72,142.58,133.52,125.35,117.97,111.28,105.23,99.767,94.755,90.177,86.032,82.193,78.717
1.97,123.03,115.73,109.14,103.14,97.704,92.722,88.166,84.024,80.193,76.704,73.458,70.463,67.711,65.156,62.838,60.651,58.625,56.803,55.068,53.525
1.98,71.692,68.702,65.966,63.403,61.061,58.855,56.805,54.94,53.169,51.566,50.036,48.614,47.326,46.102,45.027,43.981,43.015,42.199,41.389,40.733
1.99,48.39,46.939,45.622,44.358,43.223,42.125,41.102,40.203,39.322,38.564,37.814,37.123,36.547,35.976,35.539,35.083,34.681,34.429,34.142,34.02
2,36.069,35.322,34.677,34.035,33.498,32.956,32.461,32.077,31.676,31.393,31.085,30.82,30.682,30.514,30.497,30.43,30.412,30.577,30.674,30.984
2.01,29.064,28.709,28.454,28.176,28.006,27.805,27.641,27.603,27.521,27.579,27.585,27.635,27.848,28,28.35,28.619,28.949,29.531,30.01,30.793
2.02,25.081,24.992,25.019,25,25.114,25.173,25.272,25.531,25.721,26.099,26.396,26.748,27.331,27.82,28.596,29.253,29.999,31.129,32.11,33.571
2.03,23.111,23.244,23.529,23.747,24.141,24.456,24.821,25.411,25.903,26.664,27.311,28.041,29.125,30.071,31.467,32.696,34.079,36.1,37.914,40.565
2.04,22.753,23.125,23.709,24.198,24.942,25.575,26.284,27.331,28.242,29.573,30.745,32.058,33.961,35.67,38.156,40.411,42.978,46.744,50.237,55.418
2.05,24.016,24.703,25.708,26.582,27.851,28.966,30.212,32.013,33.623,35.955,38.065,40.459,43.953,47.185,51.958,56.448,61.704,69.661,77.398,89.4
2.06,27.341,28.523,30.223,31.741,33.929,35.905,38.14,41.391,44.386,48.789,52.915,57.724,64.96,71.959,82.745,93.468,106.68,127.89,149.86,185.86
2.07,33.912,36,39.026,41.805,45.874,49.671,54.08,60.681,67.029,76.749,86.349,98.102,116.85,136.17,167.74,200.76,242.6,310.04,377.76,480.12
2.08,46.689,50.738,56.77,62.541,71.325,79.944,90.433,107.06,124.08,151.78,180.73,217.49,277.2,337.92,431.42,519.53,616.53,742.2,837.04,933.97
2.09,74.167,83.556,98.332,113.37,137.72,163.09,195.34,248,302.09,386.73,468.22,560.18,683.63,781.26,888.18,950.94,985.55,983.25,945.3,860.28
2.1,147.55,175.82,222.12,270.05,346.08,420.66,506.7,625.95,724.18,838.1,911.5,960.36,978.44,956.39,887.71,807.73,714.61,592.73,499.48,395.98
2.11,377.02,456.58,570.04,666.93,784.94,866.71,928.02,965.45,959.64,908.95,839.64,753.03,633.58,538.58,429.99,355.21,292.39,229.92,191.11,153.81
2.12,817.72,889.41,944.6,954.83,923.26,866.33,788.26,673.65,578.39,465.86,386.32,318.32,249.74,206.76,165.29,139.87,119.75,100.22,87.947,75.695
2.13,886.95,819.32,712.03,618.21,503.19,419.49,346.5,271.64,224.19,178.14,149.89,127.56,105.99,92.52,79.163,70.569,63.396,55.981,51.017,45.768
2.14,454.47,376.84,295.69,243.54,192.51,161.1,136.3,112.42,97.595,82.991,73.66,65.915,57.954,52.656,47.079,43.282,39.968,36.389,33.892,31.159
2.15,173.65,146.07,119.59,103.23,87.219,77.057,68.673,60.109,54.44,48.501,44.478,40.979,37.208,34.591,31.731,29.716,27.911,25.906,24.472,22.868
2.16,80.801,71.698,62.458,56.379,50.042,45.769,42.068,38.097,35.347,32.352,30.249,28.368,26.282,24.796,23.134,21.936,20.845,19.611,18.712,17.693
2.17,47.169,43.246,39.053,36.161,33.021,30.822,28.861,26.692,25.151,23.428,22.191,21.067,19.791,18.87,17.821,17.054,16.35,15.54,14.944,14.264
2.18,31.442,29.393,27.134,25.533,23.748,22.468,21.308,19.997,19.051,17.974,17.189,16.47,15.636,15.035,14.338,13.824,13.356,12.806,12.401,11.942
2.19,22.776,21.575,20.223,19.251,18.145,17.341,16.608,15.764,15.156,14.448,13.931,13.464,12.897,12.508,12.041,11.703,11.415,11.056,10.803,10.541
2.2,17.531,16.777,15.917,15.304,14.589,14.07,13.61,13.06,12.691,12.237,11.919,11.669,11.293,11.117,10.858,10.701,10.641,10.488,10.423,10.424
2.21,14.299,13.833,13.295,12.96,12.529,12.24,12.045,11.752,11.652,11.445,11.342,11.363,11.155,11.234,11.175,11.183,11.299,11.265,11.27,11.294
2.22,12.818,12.614,12.364,12.331,12.16,12.087,12.137,12.034,12.092,11.995,11.945,11.935,11.75,11.669,11.483,11.311,11.073,10.797,10.534,10.134
2.23,12.931,12.828,12.658,12.584,12.378,12.206,11.997,11.715,11.402,11.066,10.756,10.338,10.061,9.6196,9.2486,8.9145,8.4877,8.1512,7.8574,7.4715
2.24,11.875,11.536,11.139,10.684,10.275,9.9089,9.4439,9.0587,8.6262,8.2785,7.9808,7.6247,7.4094,7.1031,6.8581,6.654,6.4226,6.2314,6.0746,5.8808
2.25,8.9439,8.6119,8.2642,7.9005,7.602,7.3548,7.0747,6.8392,6.6092,6.4099,6.2486,6.0729,5.9345,5.7839,5.6435,5.5302,5.4103,5.2939,5.2006,5.0868
2.26,6.8945,6.7074,6.5059,6.3207,6.1466,6.0075,5.8609,5.7173,5.5908,5.4636,5.3627,5.2579,5.1568,5.0632,4.9656,4.8871,4.8076,4.723,4.656,4.575
2.27,5.8267,5.7075,5.5732,5.4586,5.338,5.2427,5.1457,5.0418,4.9548,4.8605,4.7864,4.7113,4.632,4.564,4.489,4.4289,4.3696,4.304,4.2522,4.1898
2.28,5.1397,5.0517,4.9507,4.8673,4.7751,4.7026,4.6301,4.5494,4.4835,4.4096,4.3519,4.294,4.2306,4.1778,4.1186,4.0709,4.0246,3.9723,3.9313,3.8821
2.29,4.6256,4.5567,4.4774,4.4128,4.3397,4.2824,4.2257,4.1614,4.1095,4.0504,4.0046,3.9591,3.9075,3.8658,3.8181,3.7797,3.7431,3.7013,3.6687,3.6297
2.3,4.2169,4.1616,4.0982,4.0468,3.9881,3.9421,3.8968,3.8451,3.8038,3.7564,3.7195,3.683,3.6412,3.6081,3.5699,3.5389,3.5099,3.4767,3.4509,3.4203
2.31,3.8826,3.8378,3.7867,3.7455,3.698,3.6608,3.6247,3.5832,3.55,3.5117,3.4821,3.453,3.4195,3.3932,3.363,3.3381,3.3156,3.2895,3.2696,3.2461
2.32,3.6049,3.5684,3.5273,3.4943,3.456,3.4261,3.3973,3.3638,3.3374,3.3069,3.2835,3.2606,3.234,3.2137,3.1902,3.1707,3.1536,3.1339,3.1191,3.1019
2.33,3.3722,3.3428,3.31,3.2835,3.2528,3.2292,3.2062,3.1798,3.1592,3.1353,3.1173,3.0997,3.0793,3.0641,3.0467,3.0317,3.0195,3.0056,2.9955,2.9839
2.34,3.1767,3.1528,3.1271,3.1062,3.0824,3.0638,3.0461,3.0258,3.0101,2.9922,2.9789,2.9661,2.9513,2.9407,2.9287,2.9181,2.9103,2.9018,2.8961,2.8899
2.35,3.012,2.9931,2.9738,2.9578,2.9395,2.9257,2.9126,2.8978,2.8867,2.874,2.8652,2.8568,2.8471,2.8409,2.8341,2.8273,2.8239,2.8206,2.8192,2.8182
2.36,2.8741,2.8597,2.8458,2.8342,2.8212,2.8116,2.8027,2.7931,2.7861,2.7785,2.7738,2.7695,2.7649,2.7628,2.7611,2.7582,2.759,2.7608,2.7638,2.7682
2.37,2.7599,2.7492,2.7405,2.733,2.7249,2.7193,2.7145,2.7097,2.7067,2.704,2.7034,2.7032,2.7035,2.7056,2.709,2.71,2.7152,2.7224,2.7299,2.7401
2.38,2.6668,2.6597,2.656,2.6524,2.649,2.6472,2.6464,2.6464,2.6475,2.6497,2.6531,2.6571,2.6625,2.6691,2.6779,2.6828,2.6928,2.7058,2.7183,2.7347
2.39,2.5934,2.5898,2.591,2.5912,2.5926,2.5947,2.5978,2.6028,2.608,2.6153,2.6231,2.6315,2.6424,2.6537,2.6684,2.6777,2.6929,2.7124,2.7305,2.754
2.4,2.5388,2.5387,2.5449,2.5491,2.5553,2.5615,2.5689,2.579,2.5887,2.6015,2.6141,2.6274,2.6444,2.661,2.6823,2.6966,2.7177,2.7448,2.7696,2.8015
2.41,2.5028,2.5062,2.5177,2.5261,2.5375,2.5482,2.5602,2.5761,2.5907,2.6097,2.6276,2.6465,2.6706,2.6934,2.7225,2.7425,2.7708,2.8071,2.8398,2.8821
2.42,2.4857,2.4928,2.5103,2.5233,2.5405,2.5562,2.5733,2.5958,2.6161,2.6423,2.6666,2.6921,2.7246,2.7548,2.7934,2.8204,2.8575,2.9051,2.9479,3.0032
2.43,2.4886,2.4999,2.5242,2.5424,2.5663,2.5878,2.611,2.6412,2.6683,2.7032,2.7351,2.7687,2.8116,2.8511,2.9016,2.9373,2.9857,3.0478,3.1037,3.1761
2.44,2.5136,2.5297,2.5619,2.5864,2.6182,2.6467,2.6773,2.7169,2.7524,2.7981,2.8396,2.8834,2.9395,2.9908,3.0568,3.1038,3.167,3.2484,3.3219,3.4174
2.45,2.5637,2.5855,2.6274,2.6595,2.7011,2.7382,2.778,2.8296,2.8758,2.9353,2.9891,3.0463,3.1198,3.187,3.2736,3.3358,3.4191,3.5272,3.625,3.7529
2.46,2.6438,2.6724,2.7266,2.7683,2.8223,2.8705,2.9222,2.9893,3.0495,3.1272,3.1977,3.2729,3.3701,3.4589,3.5742,3.6577,3.7695,3.9154,4.0485,4.2237
2.47,2.7607,2.798,2.8679,2.9221,2.9924,3.0553,3.1229,3.2109,3.29,3.3929,3.4864,3.5867,3.7173,3.8371,3.9938,4.1081,4.2618,4.4644,4.6507,4.8984
2.48,2.9245,2.9733,3.0643,3.1352,3.2275,3.3105,3.4001,3.5171,3.623,3.7616,3.8882,4.025,4.2049,4.3707,4.59,4.7514,4.9699,5.2614,5.5327,5.8982
2.49,3.1505,3.2149,3.3349,3.4291,3.5524,3.6639,3.7849,3.9441,4.0893,4.2809,4.4572,4.6497,4.9056,5.1438,5.4627,5.7002,6.0252,6.4659,6.8825,7.4542
2.5,3.4621,3.5484,3.71,3.8379,4.0064,4.1601,4.3282,4.5513,4.7569,5.0313,5.2867,5.5689,5.9496,6.3087,6.7978,7.1679,7.6822,8.3948,9.0843,10.055
2.51,3.8964,4.0148,4.2385,4.4172,4.655,4.8744,5.1168,5.4426,5.7469,6.1591,6.5485,6.9863,7.5884,8.1675,8.9753,9.5999,10.489,11.76,13.034,14.901
2.52,4.5147,4.6826,5.0038,5.2638,5.6143,5.9425,6.3101,6.8126,7.2907,7.9519,8.5904,9.3248,10.364,11.393,12.88,14.07,15.828,18.471,21.277,25.673
2.53,5.425,5.6738,6.1585,6.5575,7.1054,7.6287,8.2264,9.0633,9.8812,11.047,12.21,13.595,15.642,17.771,21.03,23.79,28.121,35.162,43.222,56.681
2.54,6.831,7.2234,8.0058,8.6658,9.5957,10.51,11.586,13.147,14.738,17.116,19.621,22.782,27.796,33.423,42.726,51.082,64.701,86.966,111.21,146.91
2.55,9.1589,9.834,11.226,12.445,14.232,16.072,18.341,21.841,25.656,31.812,38.817,48.242,63.96,81.799,109.94,132.84,164.93,205.12,235.24,260.53
2.56,13.435,14.762,17.646,20.33,24.536,29.198,35.366,45.617,57.455,76.99,98.619,125.38,163.05,196.26,232.57,251.06,263.83,261.41,245.04,212.72
2.57,22.731,25.969,33.608,41.318,54.194,68.973,88.352,118.33,148.35,187.6,218.91,244.21,260.82,260.16,242.26,222.18,191.44,152.41,122.22,91.881
2.58,48.827,58.968,83.147,106.33,140.49,172.48,204.55,237.22,254.44,258.53,247.35,225.08,189.26,156.99,120.83,100.09,78.561,59.022,47.115,36.774
2.59,126.99,151.42,196.13,224.95,249.15,256.45,250.52,227.73,199.65,161.62,130.87,103.79,77.663,61.134,46.577,39.387,32.453,26.348,22.55,19.063
2.6,240.03,250.93,249.96,234.32,203.43,172.48,141.25,107.64,84.634,63.389,50.316,40.56,32.081,26.919,22.292,19.899,17.451,15.126,13.566,12.033
2.61,212.42,189.3,145.73,116.87,87.865,68.967,54.485,41.824,34.206,27.537,23.421,20.222,17.25,15.297,13.41,12.371,11.253,10.132,9.3425,8.5354
2.62,95.69,78.889,56.434,45.05,35.165,29.189,24.662,20.574,17.955,15.486,13.84,12.474,11.123,10.185,9.2352,8.6931,8.0906,7.4657,7.0132,6.5382
2.63,37.655,32.223,25.192,21.562,18.23,16.061,14.299,12.589,11.418,10.249,9.4302,8.7234,7.9969,7.4762,6.9327,6.616,6.2566,5.8752,5.5939,5.2931
2.64,19.024,17.123,14.463,12.972,11.508,10.496,9.6346,8.76,8.137,7.4933,7.029,6.6175,6.184,5.8673,5.5297,5.3307,5.1014,4.8539,4.6692,4.4691
2.65,11.829,10.967,9.6892,8.9351,8.1648,7.612,7.1281,6.6232,6.2544,5.8645,5.5781,5.3194,5.0421,4.8374,4.6158,4.4844,4.3314,4.1641,4.0383,3.9006
2.66,8.3136,7.8527,7.1416,6.7093,6.2563,5.9232,5.6265,5.3113,5.077,4.8253,4.6385,4.4671,4.2811,4.1433,3.9922,3.9028,3.7977,3.6815,3.594,3.4974
2.67,6.3296,6.0564,5.6222,5.3535,5.0671,4.8528,4.6598,4.4523,4.2962,4.1265,4,3.8824,3.7536,3.6585,3.553,3.4912,3.418,3.3362,3.2749,3.2067
2.68,5.1023,4.9294,4.6472,4.4707,4.2806,4.1364,4.0057,3.8642,3.7569,3.6393,3.5517,3.4692,3.3783,3.3119,3.2376,3.1948,3.1439,3.0866,3.044,2.9962
2.69,4.2947,4.1806,3.9889,3.8688,3.7384,3.6384,3.5478,3.4492,3.3741,3.2914,3.2303,3.1719,3.1073,3.0613,3.0093,2.9804,2.9458,2.9063,2.8776,2.8453
2.7,3.74,3.6628,3.5288,3.4452,3.3541,3.2836,3.22,3.1509,3.0982,3.04,2.9978,2.9567,2.9114,2.8803,2.8449,2.8264,2.8042,2.7785,2.7608,2.7406
2.71,3.3479,3.2953,3.2,3.1412,3.0774,3.0275,2.9831,2.935,2.8987,2.8585,2.8304,2.8022,2.7713,2.7519,2.7293,2.7191,2.7069,2.6923,2.6835,2.6733
2.72,3.0659,3.0304,2.9623,2.9214,2.8773,2.8424,2.8122,2.78,2.756,2.7295,2.7123,2.6943,2.6749,2.6648,2.6527,2.6494,2.6454,2.6403,2.6392,2.6375
2.73,2.8619,2.8392,2.791,2.7633,2.7341,2.7107,2.6914,2.6716,2.6573,2.6418,2.6336,2.6238,2.6139,2.6117,2.6085,2.6112,2.6145,2.6177,2.6235,2.6296
2.74,2.7158,2.7028,2.6698,2.6526,2.635,2.6206,2.6102,2.6004,2.5943,2.5881,2.5874,2.5846,2.5829,2.5877,2.5925,2.6007,2.6108,2.6217,2.634,2.6474
2.75,2.6142,2.6091,2.5881,2.5793,2.5713,2.5644,2.5615,2.5604,2.5614,2.5631,2.5693,2.5727,2.5785,2.5899,2.6022,2.6157,2.6323,2.6508,2.6697,2.6904
2.76,2.5483,2.5498,2.5388,2.5372,2.5376,2.5371,2.5409,2.5476,2.5549,2.5641,2.5766,2.5859,2.5989,2.6167,2.6364,2.6553,2.6786,2.7049,2.7306,2.759
2.77,2.5122,2.5197,2.5173,2.5221,2.5301,2.5356,2.5455,2.5595,2.5729,2.5893,2.6082,2.6232,2.6434,2.6679,2.6953,2.7199,2.7503,2.785,2.8182,2.8549
2.78,2.5023,2.5153,2.5208,2.5316,2.5469,2.5579,2.5738,2.5951,2.6146,2.6384,2.6639,2.6848,2.7127,2.7442,2.78,2.8108,2.8492,2.8932,2.9349,2.9811
2.79,2.5163,2.5348,2.5477,2.5646,2.5869,2.6035,2.6256,2.6544,2.6805,2.712,2.7446,2.7719,2.8082,2.8476,2.8928,2.9309,2.9783,3.0333,3.0851,3.1424
2.8,2.5531,2.5772,2.5978,2.6207,2.6505,2.6729,2.7017,2.7386,2.7718,2.812,2.8525,2.887,2.9329,2.9815,3.0378,3.0843,3.1426,3.2108,3.2746,3.3455
2.81,2.613,2.6431,2.6714,2.7009,2.7389,2.7677,2.8039,2.85,2.8913,2.9414,2.9912,3.034,3.0913,3.1509,3.2205,3.2774,3.3489,3.4334,3.5124,3.6002
2.82,2.6969,2.7337,2.7705,2.8074,2.8547,2.8906,2.9353,2.9921,3.043,3.1049,3.1658,3.2186,3.2899,3.3629,3.449,3.519,3.6072,3.7125,3.8111,3.9207
2.83,2.8068,2.8513,2.8979,2.9434,3.0014,3.0458,3.1006,3.1702,3.2327,3.3091,3.3837,3.4488,3.5377,3.6278,3.7351,3.8218,3.9318,4.0644,4.1888,4.3276
2.84,2.9463,3,3.0579,3.1137,3.1847,3.2393,3.3065,3.392,3.469,3.5636,3.6556,3.7364,3.8481,3.9603,4.0955,4.2045,4.3434,4.513,4.6728,4.8516
2.85,3.1204,3.1851,3.2568,3.3253,3.4124,3.4796,3.5625,3.6681,3.7637,3.8819,3.9966,4.098,4.2401,4.382,4.5551,4.6944,4.8734,5.0947,5.3046,5.5405
2.86,3.3359,3.4144,3.5034,3.5879,3.6955,3.7788,3.8821,4.0141,4.1342,4.2839,4.429,4.5584,4.7423,4.9253,5.1516,5.334,5.5701,5.8667,6.1503,6.4713
2.87,3.603,3.6991,3.8103,3.9155,4.0501,4.1547,4.2851,4.4524,4.606,4.7992,4.9865,5.155,5.3984,5.6405,5.9444,6.1904,6.512,6.9231,7.3208,7.7751
2.88,3.9357,4.0551,4.1956,4.3286,4.4995,4.6329,4.8008,5.0173,5.218,5.4731,5.7214,5.9468,6.2787,6.6093,7.0321,7.3765,7.8327,8.428,9.0132,9.6909
2.89,4.3549,4.5055,4.6861,4.8575,5.079,5.2532,5.4743,5.7619,6.0316,6.3789,6.7191,7.0314,7.5014,7.9722,8.5873,9.094,9.7767,10.691,11.609,12.695
2.9,4.8914,5.0856,5.3228,5.5492,5.8441,6.0778,6.3784,6.7732,7.149,7.6407,8.127,8.5802,9.2794,9.9878,10.938,11.735,12.834,14.355,15.935,17.862
2.91,5.5929,5.8504,6.171,6.4795,6.8856,7.2111,7.6359,8.2019,8.7507,9.4833,10.219,10.918,12.03,13.18,14.777,16.153,18.117,20.97,24.089,28.102
2.92,6.5365,6.89,7.3395,7.7774,8.3621,8.8374,9.4698,10.329,11.182,12.352,13.556,14.731,16.676,18.756,21.796,24.541,28.675,35.163,42.873,53.652
2.93,7.8542,8.3615,9.0231,9.6786,10.571,11.312,12.321,13.731,15.18,17.244,19.451,21.695,25.633,30.104,37.189,44.098,55.368,74.678,98.926,132.76
2.94,9.7871,10.56,11.599,12.654,14.132,15.395,17.178,19.774,22.582,26.829,31.68,36.952,47.058,59.591,81.128,102.96,138.11,192.62,248.43,305.99
2.95,12.82,14.099,15.888,17.774,20.534,23.003,26.683,32.429,39.174,50.37,64.329,80.474,112.48,150.81,208.55,255.78,311.89,363.11,382.79,374.73
2.96,18.063,20.454,23.997,27.967,34.22,40.254,50.007,66.66,87.601,122.95,164.43,206.65,272.31,325.6,368.98,379.84,367.01,321.88,268.21,212.45
2.97,28.587,34.022,42.838,53.66,72.227,91.112,121.88,170.83,222.82,288.17,337.43,365.52,374.96,353.48,301.99,256.48,201.64,146.53,110.22,83.72
2.98,55.465,71.669,99.416,133.17,185.54,230,285.47,341.02,368.4,367.1,337.83,299.23,235.6,182.96,132.14,104.39,79.531,59.634,48.042,39.846
2.99,138.6,183.87,246.2,300.08,349.31,367.09,363.65,327.89,278.91,215.45,165.63,131.13,94.428,72.503,55.024,46.317,38.621,32.17,28.12,25.052
3.0001,305.54,346.02,365.41,353.11,309.87,267.53,213.56,156.89,118.34,85.679,66.392,54.844,43.325,36.499,30.719,27.641,24.731,22.059,20.277,18.892
3.0101,345.42,307.03,247.17,194.55,141.73,112.1,85.163,63.507,50.897,40.759,34.695,30.867,26.689,24.057,21.621,20.275,18.964,17.672,16.799,16.148
3.0201,184.77,140.66,101.41,77.567,58.552,49.101,40.775,33.938,29.674,25.939,23.564,21.974,20.071,18.89,17.713,17.083,16.485,15.842,15.43,15.184
3.0301,74.003,58.402,45.95,38.586,32.498,29.275,26.214,23.521,21.716,20.036,18.983,18.262,17.294,16.782,16.215,15.965,15.773,15.505,15.383,15.421
3.0401,37.706,32.727,28.4,25.639,23.211,21.868,20.521,19.323,18.494,17.698,17.28,17.002,16.514,16.401,16.202,16.208,16.313,16.318,16.426,16.719
3.0501,25.64,23.694,21.843,20.635,19.579,19.012,18.42,17.948,17.625,17.315,17.297,17.314,17.129,17.328,17.412,17.645,18.036,18.295,18.64,19.229
3.0601,21.105,20.327,19.504,19.008,18.647,18.51,18.356,18.349,18.371,18.408,18.729,19.008,19.066,19.59,19.96,20.454,21.2,21.765,22.419,23.426
3.0701,19.897,19.744,19.487,19.429,19.546,19.733,19.921,20.321,20.661,21.029,21.736,22.327,22.643,23.601,24.344,25.214,26.495,27.518,28.657,30.362
3.0801,20.839,21.16,21.329,21.642,22.216,22.746,23.301,24.186,24.92,25.711,26.98,28.036,28.711,30.371,31.716,33.229,35.461,37.301,39.339,42.391
3.0901,23.834,24.67,25.289,26.043,27.216,28.225,29.305,30.935,32.292,33.767,36.021,37.912,39.215,42.217,44.724,47.534,51.752,55.335,59.361,65.516
3.1001,29.562,31.153,32.424,33.868,36.043,37.891,39.907,42.935,45.495,48.326,52.638,56.333,58.995,65.077,70.34,76.353,85.706,93.993,103.62,119.01
3.1101,39.921,42.906,45.391,48.185,52.416,56.059,60.132,66.374,71.808,77.996,87.692,96.322,102.81,118.04,131.88,148.32,175.17,200.01,229.76,278.44
3.1201,59.86,66.035,71.382,77.506,87.082,95.619,105.54,121.45,135.95,153.18,181.4,207.55,227.75,275.98,320.16,372,453.62,524.48,602.75,715.47
3.1301,104.78,120.53,134.88,151.94,179.88,205.78,236.76,287.37,333.59,387.59,472.08,544.86,597.3,708.99,796.18,882.33,987.9,1055.1,1107.2,1146.7
3.1401,234.73,284.87,330.65,384.15,467.85,539.96,618.91,731.27,817.73,901.84,1002.5,1064.6,1097.1,1136.2,1141.6,1125.4,1072.1,1012.7,940.41,830.99
3.1501,613.33,724.64,810.3,893.64,993.41,1054.9,1100.2,1130,1128.1,1105.2,1044.4,980.81,931.83,823.4,738.54,654.51,548.52,476.64,412.32,338.71
3.1601,1090.2,1119.7,1117.8,1095.1,1034.8,971.85,897.58,787.98,703.78,621.49,518.98,450.18,408.55,335.6,289.88,251.08,208.61,182.81,161.2,137.63
3.1701,889.36,780.77,697.35,615.81,514.24,446.06,385.49,316.63,273.68,237.34,197.65,173.55,159.7,136.33,122.04,109.92,96.4,87.94,80.602,72.216
3.1801,381.98,313.74,271.19,235.17,195.84,171.96,151.95,130.08,116.67,105.28,92.543,84.55,79.814,71.489,66.152,61.431,55.903,52.3,49.06,45.214
3.1901,150.56,128.89,115.6,104.3,91.68,83.752,76.86,68.956,63.87,59.368,54.085,50.633,48.531,44.7,42.169,39.867,37.082,35.236,33.536,31.476
3.2001,76.145,68.306,63.263,58.791,53.553,50.122,47.036,43.358,40.912,38.695,36.007,34.215,33.112,31.044,29.664,28.384,26.8,25.753,24.773,23.572
3.2101,46.574,42.92,40.494,38.283,35.617,33.828,32.188,30.186,28.832,27.59,26.047,25.013,24.379,23.155,22.344,21.58,20.616,19.999,19.411,18.694
3.2201,31.839,29.844,28.499,27.25,25.718,24.677,23.713,22.518,21.701,20.955,20.002,19.372,18.997,18.236,17.752,17.287,16.687,16.34,16,15.601
3.2301,23.414,22.214,21.402,20.638,19.69,19.043,18.444,17.693,17.179,16.719,16.109,15.723,15.513,15.041,14.774,14.51,14.155,14.013,13.863,13.722
3.2401,18.159,17.392,16.88,16.39,15.781,15.367,14.988,14.51,14.187,13.916,13.529,13.312,13.228,12.964,12.873,12.771,12.616,12.678,12.718,12.861
3.2501,14.688,14.183,13.858,13.541,13.15,12.888,12.66,12.371,12.185,12.06,11.84,11.764,11.8,11.721,11.815,11.888,11.947,12.288,12.598,13.192
3.2601,12.316,11.984,11.79,11.595,11.361,11.215,11.106,10.97,10.901,10.916,10.847,10.923,11.113,11.251,11.611,11.942,12.332,13.202,14.063,15.692
3.2701,10.677,10.475,10.387,10.291,10.19,10.146,10.153,10.173,10.231,10.421,10.533,10.828,11.275,11.768,12.648,13.519,14.643,16.922,19.399,24.426
3.2801,9.5778,9.486,9.5039,9.5043,9.5443,9.6167,9.7691,9.994,10.235,10.715,11.124,11.839,12.851,14.16,16.433,18.904,22.391,29.626,37.747,53.195
3.2901,8.9293,8.9549,9.1037,9.2265,9.4577,9.7017,10.092,10.676,11.269,12.376,13.461,15.282,17.97,21.921,29.11,37.177,48.149,67.377,83.782,103.56
3.3001,8.7394,8.9238,9.2793,9.6017,10.171,10.747,11.644,13.067,14.573,17.529,20.786,26.473,35.116,47.536,66.623,82.908,98.206,111.64,113.21,103.14
3.3101,9.1554,9.6173,10.384,11.129,12.486,13.916,16.271,20.389,25.077,34.597,44.918,60.732,79.376,97.248,110.59,112.15,105.8,88.182,72.045,51.911
3.3201,10.653,11.748,13.581,15.526,19.388,23.775,31.337,44.375,57.62,78.556,94.009,107.3,111.45,104.81,87.341,71.334,55.984,39.404,30.393,22.215
3.3301,14.834,17.896,23.403,29.645,41.953,54.631,72.42,93.117,104.93,110.41,105.4,91.493,73.329,55.414,38.966,30.029,23.598,17.904,15.061,12.44
3.3401,28.061,37.923,54.049,69.078,89.888,102.43,109.35,104.45,93.027,72.618,57.248,42.126,30.976,23.301,17.654,14.836,12.786,10.857,9.7966,8.7192
3.3501,65.818,84.093,101.5,108.04,104.87,94.44,77.204,56.69,43.607,30.617,23.918,18.569,15.029,12.591,10.679,9.6297,8.7941,7.9447,7.4409,6.8959
3.3601,106.53,105.99,93.592,79.115,58.569,45.151,33.033,23.638,18.966,14.813,12.693,10.913,9.6302,8.6448,7.804,7.3065,6.8855,6.44,6.1646,5.8549
3.3701,80.973,62.956,44.707,34.173,24.317,19.401,15.475,12.515,10.97,9.4716,8.6222,7.8521,7.2582,6.7638,6.3233,6.0522,5.8134,5.5559,5.3939,5.207
3.3801,35.378,26.095,19.173,15.747,12.648,11.041,9.6515,8.4887,7.8251,7.1313,6.7088,6.3095,5.9918,5.7109,5.4569,5.2981,5.154,4.9981,4.9005,4.7859
3.3901,16.048,13.131,10.892,9.6871,8.4865,7.8055,7.1714,6.6011,6.2594,5.8861,5.6488,5.4201,5.237,5.0662,4.9128,4.8177,4.7295,4.635,4.5782,4.5108
3.4001,9.735,8.6267,7.6927,7.1458,6.5617,6.2143,5.876,5.5589,5.365,5.1472,5.0054,4.8681,4.7603,4.6536,4.5609,4.506,4.4545,4.4007,4.3724,4.3387
3.4101,7.1283,6.5959,6.1236,5.833,5.5093,5.3135,5.1172,4.929,4.8143,4.6829,4.5972,4.5146,4.4537,4.3883,4.3359,4.3092,4.284,4.2599,4.2533,4.246
3.4201,5.7965,5.5037,5.2385,5.0706,4.8783,4.7632,4.6453,4.5315,4.4646,4.3866,4.3374,4.2911,4.2624,4.2261,4.203,4.1977,4.1933,4.1928,4.2044,4.2196
3.4301,5.0297,4.8567,4.7003,4.6002,4.4832,4.4165,4.3468,4.2808,4.2457,4.2042,4.1809,4.161,4.1565,4.1426,4.1429,4.1555,4.1689,4.1888,4.2171,4.2533
3.4401,4.5604,4.4556,4.3637,4.3053,4.2362,4.2016,4.1646,4.1322,4.1206,4.106,4.1032,4.1041,4.1198,4.1246,4.1451,4.1742,4.2043,4.2435,4.2882,4.3456
3.4501,4.2688,4.2073,4.1576,4.1276,4.0918,4.0807,4.068,4.0615,4.0688,4.0761,4.0909,4.1098,4.1438,4.1657,4.2053,4.2506,4.2976,4.3565,4.4187,4.4989
3.4601,4.0954,4.0639,4.0446,4.0358,4.0255,4.0333,4.0402,4.0556,4.0795,4.1063,4.1375,4.1734,4.2255,4.2643,4.3233,4.3859,4.4511,4.5316,4.6135,4.7198
3.4701,4.0085,3.9999,4.0045,4.0131,4.0241,4.0483,4.0728,4.1083,4.1481,4.1937,4.2415,4.2946,4.3661,4.4227,4.5029,4.5849,4.6709,4.7762,4.8815,5.0192
3.4801,3.9909,4.0015,4.0268,4.0509,4.0811,4.1212,4.1625,4.218,4.2743,4.3396,4.4051,4.4771,4.5703,4.647,4.7518,4.8568,4.9676,5.103,5.2371,5.4139
3.4901,4.0341,4.062,4.1069,4.1461,4.1952,4.2517,4.3104,4.3875,4.4619,4.5488,4.6347,4.7283,4.8474,4.9478,5.0821,5.2155,5.3573,5.5305,5.7015,5.9293
3.5001,4.135,4.1801,4.2448,4.2999,4.3691,4.4435,4.5215,4.6228,4.7184,4.8306,4.9406,5.0602,5.2113,5.3411,5.5126,5.6822,5.8639,6.0866,6.3065,6.6029
3.5101,4.295,4.3581,4.4446,4.5172,4.6089,4.7041,4.8046,4.9348,5.0558,5.1988,5.3388,5.4909,5.6832,5.8506,6.0706,6.2881,6.523,6.8128,7.1001,7.4926
3.5201,4.5192,4.6025,4.7139,4.8072,4.9253,5.0457,5.1735,5.3393,5.4922,5.6743,5.8527,6.0469,6.2938,6.5114,6.7968,7.0799,7.3888,7.773,8.156,8.6884
3.5301,4.8167,4.9239,5.0653,5.1837,5.3344,5.4862,5.6484,5.8598,6.0542,6.2874,6.5168,6.7674,7.0893,7.3765,7.7537,8.1298,8.5448,9.0677,9.594,10.341
3.5401,5.2019,5.3383,5.5172,5.6673,5.8595,6.052,6.2589,6.5308,6.7807,7.0833,7.3825,7.7119,8.1405,8.5272,9.0384,9.5529,10.128,10.866,11.618,12.714
3.5501,5.6956,5.869,6.0963,6.288,6.5346,6.7814,7.0486,7.4034,7.7302,8.1307,8.5295,8.9718,9.5592,10.096,10.813,11.545,12.377,13.468,14.604,16.315
3.5601,6.328,6.55,6.8418,7.0894,7.4103,7.732,8.0834,8.5562,8.9937,9.537,10.084,10.698,11.534,12.311,13.365,14.459,15.736,17.462,19.312,22.234
3.5701,7.1434,7.431,7.8118,8.1376,8.5635,8.9923,9.4655,10.113,10.718,11.481,12.261,13.151,14.403,15.592,17.242,19.005,21.133,24.141,27.52,33.252
3.5801,8.2078,8.5875,9.0956,9.5349,10.115,10.704,11.362,12.284,13.154,14.279,15.451,16.82,18.829,20.8,23.637,26.804,30.834,36.951,44.386,58.512
3.5901,9.6237,10.138,10.835,11.447,12.265,13.107,14.064,15.442,16.769,18.539,20.436,22.728,26.304,29.994,35.637,42.422,51.848,67.826,89.315,133.34
3.6001,11.555,12.273,13.268,14.158,15.369,16.638,18.117,20.329,22.524,25.585,29.019,33.401,40.897,49.336,63.609,82.65,111.31,161.06,222.55,320.35
3.6101,14.28,15.331,16.826,18.198,20.113,22.176,24.668,28.612,32.723,38.887,46.355,56.797,77.168,102.42,146.89,203.22,274.95,363.86,427.76,458.41
3.6201,18.309,19.942,22.355,24.656,27.994,31.758,36.569,44.905,54.39,70.298,91.618,123.57,186,253.23,341.61,411.3,452.82,448.6,402.04,310.02
3.6301,24.668,27.439,31.776,36.17,42.974,51.282,62.951,85.909,114.37,163.47,224.09,298.35,393.68,444.69,455.24,419.63,355.39,272.07,208.93,150.56
3.6401,35.746,41.15,50.442,60.862,78.746,102.76,138.47,206.71,277.63,365.48,429.11,460.22,436.42,379.04,297.66,232.56,182.89,145.66,128.41,117.59
3.6501,58.507,71.809,97.788,129.46,183.68,248.71,325.06,416.17,458.77,457.19,414.82,350.28,261.96,208.75,169.98,153.68,149.55,153.79,168.41,189.99
3.6601,118.75,159.08,233.55,307.2,393.95,451.47,473.43,440.04,383.15,309.17,256.93,223.32,195.88,192.93,206.35,233.35,271.34,319.5,378.22,444.09
3.6701,283.18,362.48,449.68,483.74,474.54,432.21,376,307.06,278.71,268.11,283.6,316.01,344.98,385.25,448.28,516.95,585.16,646.25,694.24,722.71
3.6801,498.42,519.03,487.38,438.29,388.32,367.97,371.88,392,439.09,496.21,560.14,622.06,660.84,693.58,720.96,726.24,708.1,668.37,611.89,544.23
3.6901,546.4,524.3,499.58,500.54,533.09,583.21,636.23,681.06,714.89,728.55,720.45,690.19,653.7,609.74,542.25,470.48,399.8,334.29,276.71,227.81
3.7001,671.88,697.2,717.46,730.13,736.99,725.26,692.73,641.2,577.66,506.67,434.68,366.22,318.6,276.22,227.52,187.6,155.47,129.87,109.68,93.576
3.7101,738.68,693.99,633.21,581.66,509.09,436.36,367.47,305.08,251.87,207.41,171.45,142.71,124.75,109.95,93.872,81.106,70.819,62.387,55.474,49.629
3.7201,425.38,356.21,294.35,254.26,209.26,173,144.02,120.78,102.63,88.105,76.542,67.166,61.011,55.83,49.973,45.074,40.897,37.273,34.163,31.392
3.7301,168.88,140.81,118.16,104.37,89.522,77.746,68.196,60.18,53.696,48.188,43.576,39.628,36.852,34.468,31.684,29.27,27.137,25.218,23.528,21.971
3.7401,77.495,68.032,59.991,54.887,49.18,44.432,40.369,36.743,33.711,31.012,28.679,26.614,25.089,23.77,22.203,20.818,19.566,18.413,17.383,16.41
3.7501,44.846,40.716,36.988,34.53,31.708,29.288,27.148,25.16,23.471,21.923,20.561,19.33,18.388,17.571,16.593,15.717,14.914,14.161,13.482,12.83
3.7601,29.724,27.516,25.444,24.047,22.42,21.001,19.72,18.497,17.45,16.471,15.599,14.801,14.172,13.628,12.972,12.381,11.832,11.312,10.839,10.379
3.7701,21.36,20.028,18.745,17.866,16.834,15.924,15.091,14.28,13.582,12.92,12.326,11.777,11.335,10.953,10.49,10.071,9.6787,9.3035,8.9616,8.6241
3.7801,16.205,15.335,14.48,13.889,13.191,12.57,11.996,11.429,10.939,10.469,10.046,9.6514,9.3278,9.0492,8.7109,8.403,8.1136,7.8347,7.5799,7.3262
3.7901,12.786,12.186,11.587,11.17,10.674,10.231,9.8188,9.4057,9.0489,8.704,8.3919,8.0995,7.856,7.6473,7.3935,7.162,6.9436,6.7324,6.5395,6.3463
3.8001,10.398,9.9658,9.5297,9.2243,8.8601,8.5336,8.2284,7.919,7.652,7.3923,7.1568,6.9357,6.7491,6.5908,6.3979,6.2223,6.057,5.8974,5.7531,5.6091
3.8101,8.6624,8.342,8.0155,7.7863,7.512,7.2656,7.0352,6.7994,6.5964,6.3987,6.2196,6.0519,5.9091,5.7913,5.6477,5.5196,5.4017,5.2916,5.1982,5.1108
3.8201,7.3652,7.1225,6.8736,6.6993,6.4901,6.3025,6.1286,5.9492,5.7968,5.6495,5.5188,5.3995,5.298,5.2253,5.1383,5.0713,5.0222,4.9907,4.985,4.9956
3.8301,6.3793,6.1945,6.0047,5.8742,5.7175,5.5794,5.4582,5.3326,5.2336,5.145,5.0778,5.0299,4.9915,5.002,5.0127,5.048,5.0999,5.1585,5.218,5.2572
3.8401,5.6381,5.5044,5.3695,5.2864,5.1883,5.1129,5.0735,5.0316,5.0236,5.035,5.0708,5.1223,5.1524,5.2247,5.2639,5.2778,5.2532,5.1824,5.0694,4.9128
3.8501,5.1567,5.094,5.0414,5.0429,5.0437,5.0713,5.152,5.1972,5.2469,5.2761,5.2777,5.2397,5.1707,5.0687,4.9129,4.7303,4.5312,4.3271,4.1319,3.948
3.8601,5.1016,5.141,5.1809,5.2453,5.2759,5.2833,5.2576,5.1646,5.0361,4.8691,4.6788,4.476,4.3138,4.1281,3.9449,3.7819,3.6389,3.5143,3.4084,3.3144
3.8701,5.3016,5.2672,5.182,5.0747,4.913,4.7262,4.4876,4.2761,4.0804,3.8991,3.739,3.5992,3.4995,3.4012,3.3075,3.2269,3.1557,3.092,3.0357,2.9825
3.8801,4.7374,4.532,4.3174,4.1279,3.9398,3.7731,3.6063,3.4784,3.3725,3.2795,3.1992,3.1284,3.0745,3.0243,2.9712,2.9231,2.8784,2.8367,2.7987,2.7618
3.8901,3.7803,3.6314,3.4968,3.3945,3.2959,3.2114,3.1302,3.0609,3.0021,2.9476,2.8981,2.8526,2.816,2.783,2.746,2.7114,2.6786,2.648,2.6196,2.5922
3.9001,3.214,3.1369,3.0636,3.0096,2.9517,2.8997,2.8491,2.8015,2.7603,2.7214,2.6851,2.6512,2.6238,2.5997,2.5718,2.5454,2.5204,2.4972,2.4757,2.4554
3.9101,2.8976,2.8471,2.7967,2.7601,2.7183,2.68,2.6427,2.6063,2.5747,2.5449,2.5167,2.4903,2.4695,2.4512,2.4302,2.4099,2.3908,2.3736,2.3576,2.3432
3.9201,2.6733,2.635,2.5962,2.5685,2.5361,2.5061,2.477,2.4484,2.4234,2.4003,2.3781,2.3576,2.342,2.3285,2.3131,2.2979,2.2838,2.2717,2.2605,2.2514
3.9301,2.4951,2.4646,2.4337,2.4121,2.3865,2.3626,2.3396,2.317,2.2974,2.2798,2.2627,2.2469,2.2359,2.2265,2.2161,2.2054,2.1956,2.1882,2.1813,2.1772
3.9401,2.3475,2.3228,2.2982,2.2812,2.2612,2.2422,2.2242,2.2068,2.1917,2.179,2.1661,2.1546,2.1478,2.1421,2.1362,2.1297,2.124,2.1211,2.1184,2.1191
3.9501,2.2231,2.2032,2.1838,2.1708,2.1555,2.1408,2.127,2.1143,2.1033,2.0948,2.0859,2.0783,2.0755,2.0733,2.0718,2.0692,2.0676,2.069,2.0704,2.076
3.9601,2.1176,2.1019,2.087,2.0775,2.0665,2.0556,2.0456,2.0373,2.0299,2.0255,2.0203,2.0163,2.0175,2.0187,2.0216,2.0229,2.0253,2.0311,2.0367,2.0476
3.9701,2.0282,2.0161,2.0054,1.9991,1.9921,1.9847,1.9784,1.974,1.9701,1.9697,1.9681,1.9677,1.9728,1.9776,1.985,1.9902,1.9967,2.0073,2.0173,2.0338
3.9801,1.9528,1.9442,1.9373,1.934,1.9307,1.9268,1.9238,1.9233,1.9229,1.9265,1.9285,1.9318,1.9411,1.9495,1.9616,1.9711,1.982,1.9977,2.0126,2.0352
3.9901,1.8901,1.8846,1.8814,1.8811,1.8816,1.8808,1.8812,1.8847,1.8878,1.8955,1.9012,1.9083,1.9221,1.9345,1.9517,1.9659,1.9816,2.003,2.0234,2.0532
4.0001,1.8389,1.8365,1.8371,1.8397,1.8438,1.8464,1.8501,1.8578,1.8645,1.8767,1.8863,1.8975,1.9163,1.933,1.9561,1.9754,1.9967,2.0246,2.0513,2.0896
4.0101,1.7985,1.7992,1.8036,1.8092,1.8172,1.8232,1.8305,1.8426,1.8532,1.8702,1.8841,1.8999,1.9243,1.946,1.9758,2.0011,2.0288,2.0645,2.0988,2.1473
4.0201,1.7687,1.7726,1.7807,1.7895,1.8017,1.8113,1.8225,1.8395,1.8544,1.8768,1.8956,1.9165,1.9475,1.9751,2.0128,2.0452,2.0806,2.1257,2.1693,2.2305
4.0301,1.7492,1.7564,1.7687,1.781,1.7977,1.8113,1.8267,1.8493,1.869,1.8977,1.9221,1.949,1.9879,2.0225,2.0698,2.1109,2.1557,2.2126,2.2678,2.3451
4.0401,1.7402,1.7509,1.7678,1.784,1.8058,1.824,1.8443,1.8732,1.8986,1.9346,1.9657,1.9999,2.0484,2.0916,2.1508,2.2027,2.2595,2.3314,2.4015,2.4999
4.0501,1.7422,1.7569,1.779,1.7995,1.8273,1.8507,1.8766,1.9131,1.9452,1.9903,2.0294,2.0724,2.1329,2.187,2.2615,2.3271,2.3994,2.4909,2.5808,2.7076
4.0601,1.7559,1.7752,1.8033,1.829,1.8638,1.8935,1.9261,1.9718,2.012,2.0683,2.1175,2.1716,2.2475,2.3156,2.4098,2.4937,2.5864,2.7044,2.8213,2.9873
4.0701,1.7829,1.8074,1.8426,1.8745,1.9177,1.955,1.9959,2.0529,2.1034,2.1738,2.2359,2.3043,2.4003,2.4869,2.6076,2.7161,2.837,2.9917,3.1466,3.3689
4.0801,1.8247,1.8556,1.8994,1.9389,1.9925,2.0392,2.0905,2.162,2.2255,2.3143,2.3932,2.4807,2.6037,2.7154,2.8727,3.0156,3.1764,3.3839,3.5943,3.9005
4.0901,1.8842,1.9228,1.9772,2.0261,2.093,2.1516,2.2163,2.3066,2.3873,2.5005,2.6022,2.7155,2.876,3.0231,3.2325,3.4252,3.6445,3.9313,4.2268,4.6646
4.1001,1.9649,2.0132,2.081,2.1421,2.226,2.3002,2.3825,2.4978,2.6018,2.7486,2.8818,3.0315,3.2456,3.444,3.7308,3.9987,4.3085,4.7203,5.1536,5.8108
4.1101,2.0718,2.1325,2.2178,2.2948,2.4014,2.4965,2.6025,2.7524,2.8888,3.0832,3.2616,3.4644,3.7585,4.035,4.442,4.83,5.2875,5.91,6.5826,7.6375
4.1201,2.2124,2.2893,2.3978,2.4962,2.6337,2.7577,2.8969,3.0959,3.279,3.5433,3.7896,4.0734,4.4927,4.8944,5.5002,6.0929,6.8108,7.819,8.9508,10.814
4.1301,2.3971,2.4959,2.6361,2.764,2.945,3.1103,3.2978,3.5691,3.8225,4.1944,4.5477,4.9624,5.5898,6.2068,7.1677,8.1425,9.3683,11.174,13.32,17.134
4.1401,2.6414,2.7707,2.9556,3.1261,3.3705,3.5969,3.8573,4.2406,4.6055,5.153,5.6859,6.3273,7.3302,8.3532,10.021,11.806,14.185,17.967,22.907,32.831
4.1501,2.9693,3.1424,3.3929,3.6267,3.9677,4.2895,4.6662,5.2333,5.7868,6.6426,7.5038,8.5775,10.338,12.236,15.559,19.435,25.124,35.301,50.144,81.523
4.1601,3.4187,3.6574,4.0083,4.3414,4.8381,5.318,5.8928,6.7854,7.6872,9.1417,10.679,12.699,16.271,20.485,28.776,39.719,57.31,89.288,130.61,192.56
4.1701,4.053,4.3951,4.9087,5.4075,6.173,6.9363,7.8809,9.4133,11.042,13.846,17.047,21.641,30.804,43.017,69.109,102.52,147.46,202.81,239.43,245.47
4.1801,4.9848,5.5007,6.2974,7.0962,8.3717,9.7027,11.431,14.432,17.894,24.524,33.072,46.717,75.69,111.89,171.02,217.1,244.49,238.66,203.49,143.06
4.1901,6.4305,7.2642,8.6042,10.012,12.396,15.067,18.82,26.105,35.611,55.937,82.91,121.79,181.87,224.51,244.96,226.17,184.42,130.23,89.629,55.338
4.2001,8.8532,10.341,12.883,15.758,21.124,27.864,38.457,61.136,90.768,143.91,192.18,230.36,241.15,215.54,158.75,112.76,76.799,50.057,35.5,24.66
4.2101,13.41,16.508,22.368,29.827,45.594,66.903,99.248,154.76,201.69,238.61,235.42,203.87,145.49,101.84,62.762,43.416,31.326,22.943,18.146,14.142
4.2201,23.747,32.02,49.633,73.269,118.85,165.54,210.15,238.86,227.95,179.99,132.71,91.799,56.61,39.528,26.875,20.757,16.632,13.424,11.37,9.4805
4.2301,54.147,80.249,128.92,176.03,224.78,237.11,218.93,166.8,120.57,74.976,51.158,36.096,24.906,19.432,14.948,12.49,10.661,9.1119,8.0488,7.0121
4.2401,139.28,185.99,228.76,233.4,198.94,153.68,109.18,67.485,46.334,30.608,23.148,18.237,14.16,11.904,9.8506,8.6271,7.6609,6.8,6.1846,5.5612
4.2501,230.91,227.84,186.8,140.84,89.601,60.791,42.072,28.206,21.572,16.275,13.44,11.364,9.4578,8.3172,7.2111,6.5196,5.9534,5.4323,5.0507,4.654
4.2601,174.21,128.46,80.672,54.838,35.261,26.07,20.152,15.369,12.777,10.458,9.0964,8.0315,6.9907,6.3406,5.6831,5.2609,4.9076,4.5755,4.3297,4.0697
4.2701,72.602,49.559,32.3,24.169,17.844,14.54,12.165,10.025,8.7584,7.5419,6.7895,6.1776,5.553,5.1546,4.7393,4.4702,4.2424,4.0255,3.8659,3.6951
4.2801,29.684,22.468,16.787,13.784,11.149,9.6209,8.4413,7.306,6.5999,5.8893,5.4377,5.0615,4.6638,4.41,4.1389,3.9649,3.8179,3.6774,3.577,3.4693
4.2901,15.83,13.088,10.663,9.2496,7.91,7.0844,6.4205,5.7545,5.329,4.8856,4.6019,4.3626,4.101,3.9381,3.7604,3.6508,3.5602,3.4746,3.4187,3.3597
4.3001,10.219,8.9023,7.6522,6.8822,6.1168,5.6277,5.2258,4.8113,4.5444,4.2576,4.0773,3.9252,3.752,3.6516,3.5392,3.4773,3.43,3.3876,3.3687,3.3512
4.3101,7.4179,6.6914,5.9721,5.5159,5.0474,4.7421,4.4899,4.2251,4.0571,3.8704,3.7599,3.6685,3.5575,3.5042,3.4419,3.4191,3.4087,3.4042,3.4198,3.4422
4.3201,5.845,5.4102,4.9691,4.6871,4.3905,4.1965,4.0388,3.8715,3.7712,3.6543,3.5955,3.5511,3.4878,3.474,3.4543,3.4675,3.4927,3.5258,3.5778,3.6435
4.3301,4.9072,4.6357,4.3579,4.1832,3.9962,3.8762,3.7841,3.6868,3.6379,3.5743,3.5587,3.5548,3.5322,3.5559,3.577,3.628,3.692,3.7674,3.8628,3.9815
4.3401,4.3428,4.1726,4.0004,3.8992,3.7891,3.7233,3.6822,3.6406,3.6358,3.6179,3.6431,3.6792,3.6958,3.7603,3.826,3.9217,4.0337,4.1627,4.3158,4.5068
4.3501,4.0254,3.9249,3.8283,3.7832,3.7335,3.7125,3.7163,3.7252,3.7638,3.7904,3.8599,3.9414,4.001,4.1157,4.2366,4.3918,4.5696,4.774,5.0118,5.3119
4.3601,3.894,3.8469,3.8116,3.8156,3.8198,3.8412,3.8909,3.9527,4.0405,4.1169,4.2414,4.3812,4.4948,4.6786,4.8762,5.1187,5.3962,5.7177,6.0917,6.5734
4.3701,3.9251,3.9252,3.9469,4.0011,4.0614,4.1293,4.2332,4.3587,4.5103,4.6509,4.8521,5.0758,5.2659,5.5549,5.871,6.2545,6.6979,7.2203,7.8369,8.6559
4.3801,4.1237,4.1726,4.2566,4.3705,4.4988,4.6259,4.8033,5.0167,5.2614,5.4955,5.8155,6.1733,6.4847,6.9512,7.47,8.1061,8.8571,9.767,10.873,12.417
4.3901,4.5257,4.6339,4.7975,4.9936,5.217,5.4301,5.7198,6.0701,6.4667,6.8539,7.3794,7.9764,8.5041,9.3056,10.217,11.367,12.774,14.56,16.852,20.333
4.4001,5.2128,5.4052,5.6864,6.011,6.3862,6.741,7.2241,7.8153,8.4911,9.1638,10.092,11.178,12.15,13.689,15.495,17.907,21.036,25.341,31.362,41.476
4.4101,6.3544,6.6846,7.165,7.7183,8.3708,8.9924,9.8577,10.939,12.212,13.513,15.385,17.687,19.781,23.363,27.786,34.233,43.286,56.625,75.49,103.92
4.4201,8.3188,8.9104,9.7826,10.81,12.06,13.28,15.057,17.364,20.247,23.316,28.057,34.327,40.103,50.855,64.55,84.872,111.94,145.64,181.9,215.26
4.4301,12.019,13.208,15.021,17.268,20.155,23.116,27.747,34.094,42.549,51.742,66.294,85.112,101.77,130.22,162.78,199.38,232.24,252.22,255.7,239.65
4.4401,20.281,23.254,28.056,34.434,43.063,52.125,66.435,85.071,107.68,129.35,158.07,186.89,211.6,236.79,254.78,253.29,234.56,203.16,167.6,131.78
4.4501,44.086,53.346,68.136,86.737,109.11,129.19,154.67,179.43,199.83,215.11,226.17,228.19,231.67,212.54,183.96,148.07,114.56,87.772,67.191,51.491
4.4601,111.73,131.31,155.89,177.56,193.65,201.54,202.99,200.63,193.48,190.43,176.22,154.76,132.08,102.56,76.176,57.475,44.229,35.239,28.7,23.689
4.4701,191.24,195.69,193.17,182.54,168.22,158.35,145.45,140.03,130.18,116.8,94.312,72.925,53.925,40.94,31.5,25.604,21.371,18.307,15.907,13.913
4.4801,154.09,138.11,121.25,109.05,105.26,106.81,102.83,92.331,75.054,56.087,41.064,31.316,24.355,20.088,16.9,14.68,12.945,11.593,10.471,9.4904
4.4901,79.221,76.396,81.108,85.847,87.079,79.676,66.194,47.081,34.196,25.161,19.735,16.401,14,12.285,10.902,9.8464,8.975,8.2711,7.6654,7.1225
4.5001,67.036,74.834,78.728,71.385,56.03,41.549,30.872,21.592,16.925,13.888,11.877,10.492,9.4336,8.5815,7.8664,7.2898,6.7987,6.398,6.0447,5.7267
4.5101,73.184,67.275,51.21,37.249,25.716,19.194,15.341,12.208,10.469,9.2205,8.2731,7.5671,7.014,6.5362,6.1293,5.7898,5.4952,5.2591,5.0471,4.8605
4.5201,47.23,35.347,23.325,17.226,13.217,11.027,9.5841,8.2839,7.457,6.8258,6.3065,5.9037,5.5881,5.3027,5.0615,4.8557,4.6754,4.54,4.4165,4.3164
4.5301,21.284,16.214,12.087,10.02,8.5259,7.6005,6.909,6.2441,5.7876,5.4318,5.1236,4.8805,4.695,4.5216,4.3808,4.259,4.1526,4.0864,4.025,3.989
4.5401,11.105,9.4123,7.8886,6.9971,6.2849,5.8071,5.4233,5.0434,4.7718,4.5619,4.3732,4.2252,4.1203,4.0193,3.9466,3.8835,3.8302,3.8178,3.8056,3.8243
4.5501,7.3219,6.6008,5.8784,5.4103,5.0188,4.7453,4.5166,4.2888,4.1231,4.0012,3.8881,3.803,3.7543,3.7053,3.6846,3.6676,3.6573,3.6929,3.7256,3.7982
4.5601,5.5097,5.1362,4.7397,4.4679,4.2386,4.0755,3.937,3.8013,3.7036,3.6413,3.5812,3.5426,3.5381,3.5312,3.5558,3.5801,3.6095,3.6944,3.7743,3.9082
4.5701,4.483,4.2699,4.037,3.8727,3.7385,3.6433,3.5635,3.4904,3.4411,3.4244,3.4058,3.4057,3.4412,3.4731,3.5429,3.6097,3.6812,3.8243,3.9609,4.1736
4.5801,3.8499,3.7248,3.5871,3.4896,3.4182,3.3699,3.3328,3.3073,3.2969,3.3196,3.3381,3.3742,3.4512,3.5238,3.6453,3.7618,3.8842,4.1036,4.317,4.6425
4.5901,3.4461,3.3761,3.3009,3.2498,3.2255,3.2135,3.2114,3.227,3.2517,3.3136,3.3694,3.4445,3.5702,3.6912,3.8787,4.0607,4.2519,4.582,4.9101,5.4135
4.6001,3.192,3.161,3.1319,3.1171,3.1326,3.1526,3.183,3.2388,3.2996,3.4056,3.5042,3.6264,3.8156,4.0011,4.2815,4.5583,4.8525,5.3582,5.8751,6.6869
4.6101,3.0461,3.0463,3.0558,3.073,3.1268,3.1789,3.2435,3.3441,3.4469,3.6081,3.7615,3.947,4.2267,4.5062,4.9292,5.357,5.8208,6.6321,7.4942,8.908
4.6201,2.9872,3.0158,3.062,3.1111,3.2069,3.2952,3.4002,3.5566,3.7136,3.9508,4.1814,4.4595,4.8796,5.309,5.9712,6.6633,7.4377,8.8464,10.432,13.228
4.6301,3.0064,3.0644,3.1501,3.2351,3.3821,3.5162,3.6739,3.9066,4.1401,4.4908,4.8399,5.2665,5.9229,6.615,7.7223,8.9368,10.364,13.145,16.581,23.436
4.6401,3.1047,3.1966,3.3299,3.46,3.6753,3.8724,4.1054,4.4514,4.8028,5.3373,5.8857,6.5728,7.6699,8.8812,10.94,13.375,16.479,23.29,32.942,54.347
4.6501,3.2924,3.4279,3.6241,3.8159,4.1302,4.4214,4.7709,5.3,5.8496,6.71,7.6301,8.8323,10.873,13.297,17.86,23.975,32.735,53.996,83.574,134.75
4.6601,3.5928,3.7887,4.0753,4.359,4.8279,5.2719,5.8176,6.6708,7.5901,9.1013,10.82,13.227,17.753,23.832,37,56.287,83.025,133.85,175.93,200.01
4.6701,4.0486,4.335,4.762,5.1939,5.9255,6.6412,7.5535,9.0535,10.767,13.82,17.663,23.699,36.769,55.93,94.905,137.89,174.75,198.67,183.32,134.93
4.6801,4.7382,5.1713,5.8354,6.5292,7.755,9.0157,10.716,13.748,17.572,25.352,36.558,55.584,94.28,136.97,184.09,197.14,182.1,134.06,92.071,54.718
4.6901,5.8121,6.505,7.6125,8.8277,11.125,13.687,17.482,25.208,36.345,60.878,93.682,136.07,182.86,195.82,169.87,128.27,91.506,54.419,36.356,24.017
4.7001,7.5855,8.796,10.858,13.305,18.482,25.078,36.135,60.497,93.082,144.84,181.66,194.53,168.75,127.46,79.097,51.632,36.198,23.954,18.292,14.052
4.7101,10.818,13.252,17.857,24.065,39.279,60.132,92.485,143.88,180.46,191.79,167.67,126.67,78.629,51.373,31.901,23.121,18.288,14.088,11.881,10.025
4.7201,17.779,23.948,37.37,56.966,100.56,142.95,179.26,190.52,166.59,116.41,78.209,51.143,31.788,23.091,16.922,13.842,11.96,10.132,9.0985,8.1733
4.7301,37.169,56.632,95.615,137.37,183.43,189.28,165.52,115.7,77.784,46.45,31.735,23.097,16.947,13.919,11.466,10.116,9.2513,8.3523,7.8471,7.3841
4.7401,95.019,136.49,179.82,189.04,156.33,115.01,77.364,46.259,31.675,21.716,17.052,14.044,11.578,10.278,9.127,8.4845,8.0877,7.6567,7.4528,7.2759
4.7501,178.65,187.81,159.56,119.01,70.076,46.105,31.619,21.743,17.15,13.64,11.798,10.508,9.3253,8.7447,8.1989,7.9331,7.8175,7.6858,7.7058,7.758
4.7601,158.57,118.32,73.145,48.12,29.312,21.819,17.255,13.788,12.012,10.495,9.677,9.105,8.5111,8.3325,8.1516,8.1517,8.2647,8.389,8.6358,8.9369
4.7701,72.814,47.982,30.469,22.605,16.637,14.007,12.24,10.762,10.028,9.3557,9.0506,8.8871,8.6374,8.7719,8.8909,9.154,9.5289,9.9576,10.519,11.185
4.7801,30.51,22.725,17.248,14.546,12.213,11.136,10.408,9.7869,9.6049,9.424,9.4805,9.65,9.6717,10.162,10.635,11.265,12.05,12.973,14.103,15.465
4.7901,17.489,14.841,12.792,11.731,10.751,10.387,10.218,10.12,10.378,10.618,11.061,11.639,11.975,13.034,14.098,15.417,17.04,19.022,21.486,24.586
4.8001,13.234,12.239,11.509,11.219,10.972,11.107,11.403,11.8,12.613,13.414,14.474,15.782,16.664,18.942,21.344,24.381,28.273,33.334,40.01,48.965
4.8101,12.254,12.073,12.144,12.441,12.828,13.541,14.474,15.621,17.477,19.401,21.859,24.976,27.24,33.057,39.649,48.481,60.403,76.43,97.525,124.41
4.8201,13.445,13.958,14.888,15.972,17.302,19.095,21.373,24.253,28.886,34.045,40.936,50.199,57.265,75.734,96.64,123.24,155.39,191.61,228.66,262.05
4.8301,17.393,18.998,21.547,24.369,27.987,32.806,39.221,47.833,62.275,78.881,100.68,128.19,147.38,189.93,226.67,259.68,283.94,295.27,291.5,273.59
4.8401,27.313,31.778,39.134,47.653,59.162,74.701,95.219,121.35,159.77,195.79,231.85,263.21,277.78,292.63,288.83,270.82,242.03,207.41,171.67,138.95
4.8501,56.37,70.878,94.616,120.53,151.84,187.1,223.2,255.64,282.65,290.72,283.86,263.4,246.24,205.12,169.52,136.58,108.62,86.638,69.962,58.432
4.8601,144.26,178.65,221.56,253.72,277.29,288.13,284.22,266.33,231.09,196.06,160.82,128.8,112.21,84.627,67.773,55.29,46.413,40.93,37.592,37.873
4.8701,271.57,285.06,282.04,264.24,235.85,201.58,166.23,133.54,100.7,79.498,63.368,51.401,46.201,37.855,33.6,30.77,29.539,31.687,36.09,48.623
4.8801,240.38,207.08,164.83,132.32,104.61,82.358,65.285,52.561,41.577,35.193,30.549,27.189,26.398,24.502,25.203,27.088,31.752,45.606,62.923,89.368
4.8901,108.79,85.557,64.514,51.778,42.397,35.444,30.32,26.568,23.24,21.503,20.453,20.039,21.839,23.758,31.133,41.731,58.529,87.284,103.75,104.75
4.9001,43.467,36.055,29.611,25.699,22.797,20.551,18.939,17.937,17.173,17.53,18.729,21.073,28.482,38.468,61.499,83.196,100.75,103.13,87.512,60.456
4.9101,22.688,20.197,17.964,16.606,15.745,15.13,14.998,15.574,16.753,20.018,25.92,35.561,57.873,79.346,101.7,102.61,88.49,59.476,40.556,25.536
4.9201,14.983,14.049,13.34,13.083,13.387,13.909,15.303,18.47,23.987,35.951,54.312,75.627,99.322,102.03,82.937,60.997,41.675,25.017,18.073,13.295
4.9301,11.739,11.591,11.878,12.598,14.508,17.081,22.39,33.666,51.168,77.003,96.761,101.33,84.256,62.618,37.629,25.605,18.352,13.066,10.829,9.1725
4.9401,10.851,11.478,13.189,15.903,22.414,31.542,48.291,73.682,94.262,99.832,85.461,64.318,38.883,26.336,17.014,13.329,11.103,9.3414,8.6277,8.1707
4.9501,12.344,14.586,20.315,29.619,49.664,70.426,91.762,99.382,86.701,61.376,40.266,27.294,17.589,13.78,10.966,9.922,9.2521,8.6275,8.3462,7.9891
4.9601,19.166,26.776,44.971,67.281,92.495,98.812,87.968,63.333,41.889,26.284,18.451,14.59,11.681,10.51,9.4557,8.9178,8.348,7.6328,7.0155,6.2662
4.9701,42.558,61.944,88.529,98.166,85.533,65.494,43.852,27.647,19.445,14.739,12.334,10.913,9.5614,8.6786,7.7065,6.8702,6.1611,5.4683,4.9515,4.46
4.9801,86.166,97.226,88.965,67.807,42.203,29.191,20.479,15.262,12.484,10.42,8.9939,7.8898,6.889,6.1035,5.3703,4.8097,4.4103,4.0531,3.8132,3.5971
4.9901,90.468,72.552,46.201,30.497,19.786,15.287,12.121,9.8273,8.2714,6.9495,6.0479,5.3842,4.8239,4.4116,4.0402,3.7795,3.5892,3.4112,3.2965,3.1962
5.0001,47.978,32.748,20.5,14.922,11.087,9.0701,7.5532,6.3836,5.5699,4.8998,4.4456,4.1152,3.8203,3.608,3.409,3.2725,3.1716,3.0783,3.0249,2.9889
5.0101,20.346,14.881,10.668,8.54,6.9053,5.9758,5.2496,4.6681,4.249,3.8985,3.648,3.4628,3.2921,3.1699,3.0568,2.9824,2.9335,2.8966,2.8876,2.9038
5.0201,10.31,8.3695,6.695,5.7524,4.9645,4.4996,4.1097,3.7839,3.5393,3.3338,3.1827,3.0725,2.974,2.9058,2.85,2.8183,2.8102,2.8226,2.856,2.9277
5.0301,6.5454,5.6917,4.8824,4.3895,3.9519,3.6859,3.4529,3.2557,3.104,2.9805,2.8901,2.8289,2.7818,2.7545,2.746,2.7516,2.7836,2.8491,2.9329,3.077
5.0401,4.8012,4.3506,3.8986,3.6099,3.3456,3.183,3.038,2.918,2.8253,2.7573,2.7107,2.6877,2.6842,2.6945,2.7333,2.7791,2.8587,2.9932,3.1482,3.4031
5.0501,3.8381,3.5734,3.3004,3.1218,2.9572,2.8577,2.7694,2.7027,2.6531,2.6292,2.6197,2.632,2.6728,2.7244,2.8202,2.9173,3.0641,3.303,3.5747,4.0258
5.0601,3.2495,3.0853,2.9157,2.8046,2.705,2.6493,2.6026,2.5784,2.5654,2.5825,2.6102,2.6616,2.7557,2.8612,3.037,3.2114,3.4671,3.8888,4.3811,5.2394
5.0701,2.8706,2.7679,2.6655,2.601,2.5494,2.5286,2.5171,2.5324,2.5558,2.6183,2.6903,2.7925,2.9617,3.1482,3.4542,3.7625,4.2218,5.016,6.0063,7.9107
5.0801,2.624,2.5635,2.5107,2.4827,2.4718,2.4835,2.5068,2.5658,2.6319,2.7533,2.8868,3.065,3.3555,3.6821,4.2317,4.8109,5.7211,7.4484,9.8826,15.319
5.0901,2.4711,2.4435,2.4325,2.4377,2.4672,2.5146,2.5785,2.6937,2.8184,3.0281,3.2597,3.5682,4.0832,4.691,5.7804,7.0311,9.212,14.015,21.628,38.068
5.1001,2.3933,2.3951,2.4256,2.4663,2.5431,2.636,2.7553,2.9538,3.1709,3.5314,3.9424,4.5087,5.5131,6.8068,9.4223,12.865,19.584,34.447,53.097,75.295
5.1101,2.3847,2.4175,2.4962,2.5813,2.7224,2.8826,3.0885,3.4277,3.8113,4.4683,5.2655,6.447,8.7975,12.29,20.345,31.123,48.71,71.757,81.368,72.307
5.1201,2.4508,2.5218,2.6657,2.815,3.0565,3.3295,3.6897,4.3018,5.0373,6.3959,8.2368,11.337,18.442,29.454,50.332,67.88,80.068,74.694,57.107,34.678
5.1301,2.6114,2.7368,2.9812,3.2366,3.6563,4.1461,4.8272,6.0712,7.7323,11.254,16.757,26.585,46.067,65.586,79.925,76.569,60.629,37.728,23.678,14.058
5.1401,2.91,3.1237,3.5447,4.0004,4.7885,5.774,7.2782,10.415,15.266,26.398,41.991,61.398,78.323,76.991,58.251,40.953,25.818,15.128,10.457,7.4093
5.1501,3.4401,3.8176,4.5967,5.501,7.2245,9.67,13.95,23.831,38.143,60.97,76.129,77.982,61.656,42.453,24.46,16.33,11.112,7.746,6.1378,4.9241
5.1601,4.4193,5.1546,6.8178,9.0052,13.852,21.532,34.556,56.709,73.401,77.441,64.843,45.857,26.68,16.92,10.667,8.1204,6.3662,5.0607,4.346,3.7495
5.1701,6.4496,8.1712,12.699,19.483,34.315,52.435,70.219,77.796,67.724,45.542,29.11,18.342,11.355,8.2919,6.1937,5.2116,4.4482,3.8168,3.4437,3.1143
5.1801,11.681,16.9,31.027,48.221,69.73,77.509,70.221,48.987,31.739,18.222,12.129,8.7284,6.4315,5.2739,4.3641,3.8924,3.4979,3.1522,2.9403,2.7482
5.1901,28.022,42.326,66.203,76.583,69.734,52.442,34.563,19.795,12.992,8.678,6.6959,5.4455,4.4706,3.9207,3.4522,3.1968,2.9733,2.7722,2.6485,2.5367
5.2001,62.402,74.353,71.758,55.835,34.329,21.546,13.962,9.1568,6.9809,5.4207,4.5905,4.007,3.5094,3.2124,2.9482,2.8025,2.6713,2.5536,2.4845,2.4254
5.2101,73.265,60.891,37.307,23.482,13.875,9.6911,7.2943,5.6027,4.7141,3.9953,3.577,3.2646,2.9837,2.8132,2.6595,2.5774,2.5024,2.4389,2.4076,2.3878
5.2201,40.434,26.852,14.956,10.285,7.2574,5.8022,4.8475,4.0839,3.6429,3.2614,3.0293,2.8504,2.6846,2.5866,2.5004,2.46,2.4236,2.3997,2.3984,2.4124
5.2301,16.169,11.349,7.6009,6.0169,4.831,4.1811,3.7137,3.3132,3.0708,2.854,2.7208,2.6174,2.5207,2.4695,2.4297,2.4205,2.414,2.4234,2.4497,2.4979
5.2401,7.9819,6.3938,4.975,4.283,3.7087,3.3711,3.1154,2.8894,2.7511,2.627,2.5536,2.4982,2.4481,2.4311,2.4278,2.4453,2.4658,2.5081,2.5641,2.6534
5.2501,5.1328,4.4586,3.7853,3.4304,3.1187,2.9305,2.7841,2.6551,2.5791,2.5139,2.4811,2.4603,2.4459,2.4575,2.4874,2.5318,2.5811,2.6615,2.7555,2.903
5.2601,3.8698,3.5302,3.1678,2.9715,2.7945,2.6892,2.6072,2.5393,2.5054,2.4826,2.4813,2.489,2.5062,2.5457,2.6112,2.6873,2.7727,2.9056,3.0564,3.3014
5.2701,3.2233,3.0378,2.8317,2.7225,2.6245,2.5715,2.5323,2.508,2.5064,2.5187,2.5456,2.5804,2.6307,2.702,2.8125,2.9323,3.071,3.2891,3.5404,3.9813
5.2801,2.8752,2.7732,2.6573,2.6024,2.5571,2.5414,2.5346,2.5458,2.5729,2.6189,2.6752,2.7405,2.8317,2.9455,3.1223,3.3123,3.5442,3.9272,4.3969,5.3395
5.2901,2.6968,2.6466,2.5895,2.5732,2.5677,2.5827,2.604,2.6491,2.7056,2.7896,2.8817,2.9869,3.1376,3.3173,3.6094,3.9331,4.363,5.1505,6.2465,8.8926
5.3001,2.6296,2.6159,2.6025,2.6177,2.647,2.6911,2.7408,2.8235,2.9154,3.0492,3.1916,3.3576,3.61,3.911,4.4449,5.0886,6.0701,8.1866,11.482,18.967
5.3101,2.6463,2.6625,2.6864,2.7313,2.796,2.8723,2.9554,3.0864,3.227,3.4366,3.6613,3.9362,4.3974,4.9751,6.1706,7.8437,10.765,16.983,24.342,32.572
5.3201,2.7366,2.781,2.842,2.9192,3.0259,3.1429,3.2714,3.4744,3.6925,4.0368,4.4216,4.9359,5.9472,7.3737,10.878,15.83,22.868,31.248,33.902,28.78
5.3301,2.901,2.9766,3.0802,3.198,3.3617,3.5377,3.7371,4.0644,4.4279,5.0645,5.847,7.062,9.9707,14.246,22.965,30.201,33.921,30.77,24.034,15.743
5.3401,3.1506,3.2653,3.4256,3.601,3.8537,4.128,4.4572,5.0432,5.7499,7.2251,9.3324,12.97,20.857,28.361,34.033,32.001,25.698,17.685,13.228,10.234
5.3501,3.5095,3.68,3.9262,4.1951,4.6093,5.0792,5.7032,6.9929,8.794,13.166,19.012,26.442,33.661,33.425,25.973,19.267,14.376,11.243,10.174,9.6415
5.3601,4.0239,4.2846,4.6814,5.1292,5.904,6.8782,8.4033,12.12,17.293,26.661,32.965,34.514,28.415,21.606,14.898,12.283,11.023,10.536,10.716,11.118
5.3701,4.7856,5.2156,5.9332,6.8164,8.67,11.348,15.824,24.697,31.761,34.84,30.965,24.3,16.749,13.671,11.873,11.656,11.794,12.359,13.291,14.477
5.3801,6.004,6.8306,8.4541,10.758,16.172,22.871,30.283,35.431,33.149,24.936,19.213,15.572,13.19,12.956,13.204,14.077,15.052,16.595,18.597,21.118
5.3901,8.2938,10.37,15.045,21.17,30.746,35.654,35.061,27.771,21.749,16.705,15.301,14.952,14.915,16.052,17.606,19.747,21.993,25.424,29.922,35.921
5.4001,13.895,19.716,29.242,35.402,35.835,30.874,24.645,18.992,17.38,16.968,18.001,19.344,20.674,23.566,27.363,32.442,38.029,47.065,59.803,78.01
5.4101,27.149,34.845,37.611,33.951,26.111,22.005,19.968,19.615,21.069,23.347,26.78,30.559,34.33,41.872,52.441,67.492,84.918,113.62,152.62,202.2
5.4201,39.315,37.08,29.777,25.465,22.802,23.527,25.164,28.455,33.43,40.331,50.143,61.463,73.304,97.289,130.69,174.74,218.91,276.48,330.63,370.19
5.4301,35.054,29.75,27.016,28.322,31.42,36.914,43.315,54.078,69.69,92.062,123.46,157.71,190.29,245.55,302.3,350.13,375.37,381.11,359.08,315.33
5.4401,33.754,35.019,39.975,48.534,61.092,79.55,100.88,135.36,180.44,234.26,290.91,333.43,359.53,378.82,370.38,336.47,295.09,239.11,185.57,140.7
5.4501,55.205,66.832,87.133,116.26,155.63,205.12,251.55,306.7,351.24,374.65,370.79,347.48,318.46,265.01,209.54,159.99,126.31,95.416,73.454,58.515
5.4601,134.18,170.26,221.96,277.85,328.67,363.48,373.88,360.86,323.84,272.11,216.55,173.84,144.18,108.18,82.073,63.687,52.9,43.827,37.604,33.803
5.4701,302.63,340.38,367.39,368.11,342.34,296.86,251.62,197.26,149.72,112.21,84.552,67.878,57.866,46.577,38.904,33.418,30.29,27.944,26.642,27.112
5.4801,355.76,326.66,277.18,222.24,170.94,128.49,100.98,76.412,59.147,47.174,38.725,33.679,30.753,27.142,24.92,23.335,22.878,23.539,25.218,30.193
5.4901,194.26,154.52,115.69,86.795,66.242,51.873,43.301,35.79,30.356,26.456,23.519,21.835,21.168,20.12,20.235,20.664,22.204,26.371,33.216,50.435
5.5001,74.919,60.258,47.56,38.605,32.207,27.505,24.575,21.895,19.868,18.515,17.509,17.244,17.858,18.34,20.663,23.551,28.784,42.31,65.791,118.06
5.5101,34.646,29.971,25.702,22.467,20.047,18.179,17.058,16.109,15.465,15.372,15.47,16.312,18.456,20.903,27.736,37.051,54.305,97.6,154.65,217.28
5.5201,20.647,18.795,17.045,15.675,14.717,14.01,13.751,13.769,14.031,15.051,16.322,18.844,24.304,31.698,53.382,83.904,131.08,200.25,226.91,191.9
5.5301,14.499,13.705,13.002,12.489,12.317,12.319,12.717,13.652,14.967,17.76,21.302,28.133,44.416,68.798,129.83,184.25,221.25,207.7,153.04,87.555
5.5401,11.471,11.231,11.146,11.202,11.684,12.378,13.616,16.018,19.386,26.693,37.22,59.104,108.21,161.55,219.5,215.58,173.68,104.49,62.309,35.53
5.5501,10.07,10.245,10.708,11.347,12.695,14.478,17.368,23.33,32.793,55.795,89.103,143.69,207.19,220.96,172.32,118.38,74.607,41.303,27.267,18.634
5.5601,9.8026,10.446,11.645,13.198,16.237,20.545,28.128,46.154,76.575,137.1,189.47,219.78,190.71,138.61,73.962,46.51,31.034,20.469,15.545,11.983
5.5701,10.686,12.086,14.687,18.276,25.944,38.522,62.726,115.11,173.49,217.46,205.01,153.78,88.72,55.249,30.717,22.042,16.851,12.732,10.484,8.6657
5.5801,13.329,16.376,22.617,32.537,56.561,95.27,151.13,208.67,211.67,158.03,105.87,63.046,35.478,24.704,16.658,13.33,11.06,9.033,7.8147,6.7596
5.5901,19.89,27.806,46.646,78.194,139.32,193.87,215.26,177.35,119.86,65.598,41.494,27.047,18.243,14.341,10.928,9.3081,8.1118,6.9645,6.2322,5.5694
5.6001,38.803,63.995,117.46,174.73,213.71,193.62,139.88,78.837,46.961,27.765,20.153,15.175,11.611,9.7874,8.0191,7.1088,6.4046,5.6977,5.2286,4.7911
5.6101,97.476,153.17,206.78,205.08,149.51,94.524,56.035,31.938,21.832,15.387,12.395,10.165,8.3712,7.3728,6.3408,5.7836,5.3407,4.8825,4.5714,4.2754
5.6201,193.66,210.32,168.93,112.42,61.16,37.212,24.616,16.827,13.052,10.24,8.7656,7.5771,6.5488,5.9487,5.3007,4.9425,4.6545,4.3511,4.1436,3.9441
5.6301,185.81,131.84,73.556,43.902,26.156,18.561,14.115,10.884,9.0851,7.6108,6.7806,6.0797,5.4407,5.0606,4.6364,4.4025,4.2155,4.0174,3.8843,3.7565
5.6401,88.359,52.326,30.038,20.681,14.662,11.628,9.6004,7.955,6.9632,6.1036,5.5994,5.162,4.7451,4.5004,4.2195,4.071,3.9567,3.8377,3.7637,3.6948
5.6501,34.934,23.284,16.033,12.502,9.8526,8.3463,7.259,6.316,5.7216,5.1902,4.8737,4.5959,4.318,4.1658,3.9856,3.9025,3.8467,3.7943,3.7732,3.7591
5.6601,17.677,13.52,10.482,8.7969,7.4039,6.557,5.9189,5.3413,4.9709,4.6372,4.4415,4.2714,4.0889,4.0074,3.9058,3.8796,3.8778,3.8899,3.9238,3.9685
5.6701,11.21,9.3028,7.7535,6.8325,6.0233,5.515,5.125,4.7626,4.5343,4.3338,4.2258,4.1379,4.0278,4.0086,3.9773,4.0086,4.0649,4.1496,4.2496,4.3677
5.6801,8.1518,7.1329,6.2511,5.7133,5.2201,4.9107,4.6759,4.4559,4.3295,4.2313,4.1972,4.1819,4.1345,4.1796,4.2219,4.3214,4.4507,4.6308,4.8225,5.0459
5.6901,6.5116,5.9235,5.3948,5.08,4.7812,4.6048,4.4812,4.3686,4.3272,4.3215,4.3609,4.4224,4.4389,4.5627,4.6963,4.8898,5.125,5.4491,5.7862,6.1821
5.7001,5.599,5.2549,4.9404,4.7758,4.6141,4.5413,4.5115,4.4947,4.5383,4.6331,4.7608,4.9193,5.0144,5.251,5.5177,5.8601,6.2707,6.8436,7.4435,8.1638
5.7101,5.1326,4.9493,4.7852,4.7411,4.6936,4.7185,4.7851,4.8723,5.0194,5.2463,5.5001,5.8041,6.0154,6.4385,6.9318,7.5447,8.2884,9.3582,10.513,11.957
5.7201,4.9991,4.9425,4.9049,4.9805,5.0504,5.1891,5.3777,5.6035,5.9025,6.3364,6.8014,7.3603,7.7769,8.5576,9.5032,10.692,12.187,14.46,17.069,20.572
5.7301,5.1778,5.2459,5.3418,5.5662,5.7872,6.0895,6.466,6.9155,7.4787,8.2949,9.1748,10.261,11.117,12.719,14.773,17.489,21.157,27.25,34.869,45.769
5.7401,5.7297,5.9547,6.2294,6.6826,7.1444,7.7303,8.4533,9.3368,10.448,12.114,13.987,16.434,18.493,22.535,28.171,36.204,47.696,67.066,89.814,117.88
5.7501,6.8373,7.3108,7.8854,8.7632,9.6945,10.876,12.376,14.302,16.843,20.94,25.937,33.012,39.343,52.166,70.003,93.554,122.15,157.94,184.9,202.06
5.7601,8.9464,9.906,11.104,12.95,15.031,17.802,21.569,26.808,34.262,47.096,63.035,84.517,101.93,131.49,161.81,187.37,202.29,201.22,184.88,158.56
5.7701,13.251,15.414,18.29,23.022,28.854,37.191,49.116,65.809,88.094,120.51,150.91,178.54,192.46,202.74,198.11,179.85,152.61,117.34,89.738,67.254
5.7801,23.764,29.908,38.689,53.769,72.14,96.118,124.74,154.86,181.28,199.54,199.94,185.94,170.3,141.59,111.72,85.032,63.625,45.471,34.744,27.226
5.7901,56.13,75.3,99.997,133.94,163.27,186.94,199.36,197.26,181.23,150.52,120.66,92.756,76.734,57.324,43.113,33.06,26.014,20.329,16.897,14.34
5.8001,138.09,166.71,188.7,198.97,192.01,172.26,144.66,115.01,87.952,62.744,47,35.766,30.208,23.975,19.529,16.28,13.847,11.704,10.298,9.1813
5.8101,197.55,188.28,166.96,133.82,104.83,79.448,59.377,44.553,34.023,25.631,20.696,17.117,15.265,13.049,11.336,9.9817,8.8995,7.8867,7.1938,6.6327
5.8201,128.05,99.633,75.236,53.53,40.352,31.054,24.528,19.884,16.501,13.61,11.753,10.293,9.4942,8.4815,7.6594,6.9788,6.4198,5.8831,5.5169,5.2326
5.8301,50.694,38.324,29.614,22.655,18.513,15.469,13.173,11.398,9.9966,8.7043,7.8199,7.0885,6.6831,6.1459,5.7049,5.3313,5.0279,4.741,4.5628,4.4576
5.8401,21.734,17.83,14.946,12.445,10.815,9.5186,8.4727,7.6173,6.9066,6.2241,5.7417,5.3323,5.1135,4.8089,4.5685,4.365,4.2154,4.0931,4.0578,4.117
5.8501,12.068,10.509,9.2641,8.1038,7.3014,6.6321,6.0716,5.6002,5.1965,4.8027,4.5219,4.2823,4.1716,4.0026,3.8917,3.8048,3.7753,3.8009,3.9247,4.2176
5.8601,7.9037,7.127,6.4784,5.8472,5.3974,5.0111,4.6821,4.4042,4.1619,3.9281,3.7657,3.6309,3.5983,3.5259,3.5236,3.544,3.6476,3.871,4.2661,5.0704
5.8701,5.7189,5.2781,4.9013,4.5243,4.2537,4.0169,3.816,3.651,3.5062,3.3759,3.2958,3.2392,3.2809,3.2988,3.4236,3.5862,3.908,4.5296,5.6206,8.0648
5.8801,4.4284,4.1584,3.926,3.689,3.5227,3.3757,3.2556,3.167,3.0911,3.0412,3.0326,3.0511,3.1889,3.325,3.6609,4.0982,4.9404,6.7446,10.253,17.795
5.8901,3.6068,3.4349,3.2894,3.139,3.0417,2.9561,2.8951,2.8691,2.8526,2.8825,2.9562,3.0729,3.3759,3.73,4.5536,5.7575,8.3424,14.173,23.354,33.871
5.9001,3.0591,2.9501,2.8637,2.7735,2.7294,2.6932,2.6849,2.7235,2.7732,2.9085,3.1101,3.4019,4.0757,4.9952,7.388,11.29,18.952,30.025,36.313,32.461
5.9101,2.6866,2.6232,2.5829,2.5414,2.5472,2.56,2.6115,2.7369,2.8845,3.2044,3.6702,4.3863,6.1867,9.0731,16.513,25.55,34.392,34.967,26.64,15.987
5.9201,2.4375,2.4122,2.4153,2.4216,2.4862,2.5611,2.7,2.9751,3.3124,4.0593,5.2693,7.3971,13.117,21.027,32.425,35.889,30.503,19.612,11.632,6.9387
5.9301,2.2859,2.2991,2.3526,2.4178,2.5696,2.7457,3.0477,3.6529,4.4804,6.5765,10.425,16.896,28.486,35.024,32.343,23.639,14.37,8.2556,5.4766,3.9904
5.9401,2.2248,2.2861,2.4123,2.5693,2.8819,3.2674,3.9636,5.5432,8.0631,14.675,24.039,32.514,34.529,27.68,16.262,10.029,6.3318,4.3885,3.4528,2.8688
5.9501,2.2676,2.4031,2.6573,2.9942,3.6809,4.6389,6.6194,11.635,18.87,30.316,35.085,31.198,19.927,12.356,6.9556,4.9173,3.7312,3.0143,2.6093,2.3306
5.9601,2.4623,2.7372,3.2705,4.0631,5.9099,8.8918,15.061,26.185,33.529,32.736,23.917,15.294,8.3349,5.6217,3.9167,3.2015,2.7188,2.3876,2.1828,2.0402
5.9701,2.9412,3.5457,4.8724,7.2067,13.054,20.968,30.539,34.291,28.614,17.295,10.175,6.5674,4.3347,3.4381,2.7828,2.4629,2.2272,2.0573,1.9489,1.8816
5.9801,4.1213,5.7614,9.905,16.896,28.17,33.984,31.72,21.073,13.166,7.2675,4.8823,3.7383,2.937,2.557,2.2477,2.0848,1.9619,1.8763,1.8244,1.8085
5.9901,7.628,12.826,23.118,31.866,32.917,25.852,16.301,8.8009,5.8112,3.947,3.1279,2.6723,2.3104,2.1215,1.9628,1.8785,1.8188,1.7874,1.7757,1.8041
6.0001,18.12,27.756,33.839,29.412,18.391,11.326,6.8688,4.4115,3.4437,2.7463,2.3862,2.1674,1.9845,1.8864,1.8089,1.7726,1.7563,1.7681,1.7927,1.8698
6.0101,32.336,32.449,23.048,14.058,7.6504,5.1796,3.7776,2.9178,2.518,2.194,2.0117,1.8994,1.808,1.7626,1.7388,1.7386,1.7595,1.8153,1.8813,2.0255
6.0201,27.597,18.118,9.7617,6.0508,4.0106,3.1879,2.6478,2.2664,2.0705,1.9049,1.8095,1.7563,1.7221,1.7141,1.7348,1.769,1.8307,1.9431,2.0682,2.3235
6.0301,12.659,7.5221,4.6522,3.4726,2.7315,2.3805,2.1252,1.9337,1.8324,1.7503,1.7065,1.6934,1.7036,1.729,1.7967,1.8725,1.99,2.1911,2.4181,2.8934
6.0401,5.5542,3.9344,2.9666,2.4947,2.1576,1.9835,1.8518,1.7555,1.7078,1.6796,1.6731,1.6942,1.7482,1.8116,1.9417,2.0795,2.2895,2.6567,3.0969,4.1106
6.0501,3.2745,2.676,2.2596,2.0322,1.8618,1.7723,1.7069,1.6688,1.6582,1.6732,1.7007,1.7585,1.8677,1.9846,2.2151,2.4636,2.8578,3.6046,4.6113,7.3674
6.0601,2.3889,2.1132,1.9067,1.7893,1.705,1.6649,1.6426,1.6483,1.6699,1.7291,1.7956,1.9031,2.0965,2.3041,2.7276,3.2157,4.0662,5.9471,8.9252,17.451
6.0701,1.965,1.8245,1.7197,1.663,1.6328,1.6278,1.6403,1.6881,1.7449,1.8607,1.983,2.1709,2.5184,2.9106,3.7896,4.9436,7.2921,13.183,21.661,35.846
6.0801,1.7427,1.6724,1.6278,1.6117,1.6237,1.6502,1.6983,1.7969,1.9018,2.1059,2.3241,2.6669,3.3547,4.2186,6.5112,10.03,17.271,30.291,38.887,37.339
6.0901,1.6293,1.6033,1.6024,1.6203,1.6739,1.7358,1.8296,2.0035,2.1874,2.5555,2.9725,3.6812,5.3379,7.7959,14.977,24.259,35.469,39.866,33.254,19.211
6.1001,1.5876,1.5959,1.6349,1.6885,1.7939,1.9054,2.0702,2.3769,2.7159,3.4537,4.392,6.2387,11.334,18.711,32.766,39.584,36.952,24.528,15.324,8.1636
6.1101,1.6039,1.6459,1.731,1.8317,2.0152,2.2097,2.5064,3.0942,3.8092,5.6299,8.3658,14.172,26.913,36.552,38.42,30.173,19.03,10.299,6.849,4.6207
6.1201,1.6795,1.7628,1.9135,2.0887,2.4127,2.7733,3.3672,4.7099,6.6328,12.293,20.233,31.545,39.57,35.187,21.521,13.286,8.1129,5.2868,4.2077,3.4107
6.1301,1.8305,1.9753,2.2374,2.5532,3.1808,3.9543,5.4195,9.3912,15.39,28.574,37.391,38.458,27.025,17.281,9.0602,6.2108,4.62,3.6715,3.2667,2.9399
6.1401,2.0975,2.3518,2.8385,3.4782,4.9442,7.0789,11.649,22.727,32.981,39.045,33.278,22.236,11.565,7.52,4.9212,4.0096,3.4376,3.0614,2.9095,2.7955
6.1501,2.5777,3.066,4.1167,5.7329,10.153,16.706,27.351,38.302,37.196,24.894,15.696,9.3897,5.6979,4.4578,3.5635,3.2156,2.9908,2.8548,2.8342,2.8495
6.1601,3.536,4.661,7.5813,12.649,24.374,34.249,38.773,30.367,20.298,10.572,7.0219,5.064,3.8628,3.4154,3.0586,2.9337,2.8735,2.8748,2.9473,3.0681
6.1701,5.8938,9.2583,18.11,28.965,38.422,35.71,25.617,13.648,8.6635,5.4349,4.3427,3.6761,3.2031,3.041,2.9192,2.9162,2.9626,3.0704,3.2321,3.4671
6.1801,13.142,22.328,35.311,38.12,28.284,18.503,10.985,6.402,4.8861,3.8281,3.436,3.1859,3.0002,2.9831,3.0017,3.0902,3.2308,3.4491,3.7206,4.1092
6.1901,29.62,37.593,34.039,23.576,12.45,8.0514,5.6169,4.1928,3.6768,3.2715,3.1438,3.0844,3.0536,3.1395,3.273,3.4545,3.7043,4.0671,4.5,5.1316
6.2001,37.533,29.864,16.862,10.103,6.0887,4.7635,3.9738,3.4567,3.2823,3.1496,3.1655,3.2298,3.3129,3.4998,3.7592,4.061,4.4656,5.052,5.7565,6.8291
6.2101,22.531,13.551,7.5409,5.4248,4.1732,3.7277,3.4427,3.2718,3.2683,3.2962,3.4245,3.6024,3.7996,4.1153,4.5481,5.0343,5.6936,6.6759,7.902,9.9074
6.2201,9.7374,6.5262,4.6928,4.0153,3.5718,3.4443,3.3818,3.4029,3.5255,3.6882,3.9399,4.2585,4.604,5.1174,5.8324,6.6432,7.7807,9.5723,11.981,16.44
6.2301,5.4291,4.4573,3.831,3.6182,3.5034,3.5508,3.6343,3.8122,4.0702,4.3902,4.8176,5.3535,5.9334,6.7986,8.0446,9.5136,11.704,15.507,21.337,34.119
6.2401,4.1823,3.8762,3.6817,3.6977,3.7862,3.9831,4.2107,4.5737,5.0268,5.5847,6.3156,7.252,8.269,9.8655,12.298,15.385,20.494,30.834,48.722,84.901
6.2501,3.9295,3.9154,3.9589,4.1559,4.4405,4.8279,5.2579,5.9129,6.7172,7.7194,9.081,10.914,12.919,16.403,22.217,30.499,45.96,78.014,121.57,166.75
6.2601,4.2129,4.4159,4.6716,5.0947,5.6598,6.376,7.1798,8.4221,10.015,12.064,15.1,19.554,24.443,34.176,51.635,77.281,119.38,173.15,200.99,188.74
6.2701,5.0291,5.5051,6.0612,6.8868,8.0018,9.4546,11.163,13.962,17.911,23.23,31.88,44.886,58.587,85.385,127.91,173.1,208.34,202.71,165.4,118.4
6.2801,6.7046,7.7,8.8774,10.677,13.263,16.951,21.61,29.674,41.376,55.989,76.968,102.13,129.72,167.31,202.2,202.58,166.69,113.3,75.345,49.378
6.2901,10.348,12.749,15.76,20.777,28.421,39.554,52.644,71.845,92.748,112.14,130.95,148.91,180.5,185.49,156.17,111.79,71.198,44.051,30.184,21.548
6.3001,20.206,27.523,36.679,51.07,69.324,88.818,103.87,116.31,121.11,130.54,140.75,151.44,149.76,112.55,68.349,43.202,28.508,19.94,15.305,12.073
6.3101,50.004,67.63,84.095,100.71,110.75,111.2,106.33,102.27,104.78,127.96,133.74,115.42,75.595,46.33,27.723,19.645,14.793,11.543,9.5535,8.0258
6.3201,98.75,107.63,107.89,99.477,87.161,76.258,76.9,96.939,116,115.66,87.112,55.155,30.785,20.458,14.393,11.409,9.3388,7.7861,6.7627,5.9357
6.3301,96.197,81.014,68.46,57.265,57.939,70.497,94.942,114.25,99.957,62.111,37.286,23.187,15.186,11.58,9.1051,7.7047,6.6424,5.7965,5.2177,4.7428
6.3401,50.279,40.891,41.402,51.111,80.193,104.18,107.68,77.647,48.229,25.705,16.924,12.291,9.3491,7.7314,6.4929,5.7358,5.1333,4.6427,4.3056,4.039
6.3501,30.236,35.637,57.988,87.667,107.14,92.562,62.941,32.983,20.309,12.942,9.8623,7.9557,6.5779,5.7216,5.0288,4.5894,4.2335,3.9508,3.767,3.6477
6.3601,42.023,65.935,98.944,102.31,71.809,43.823,25.852,15.046,10.905,8.1533,6.7607,5.797,5.0536,4.5596,4.1537,3.8965,3.6932,3.5533,3.487,3.5006
6.3701,83.467,102.47,89.69,58.282,30.028,18.402,12.57,8.8774,7.168,5.8628,5.1212,4.5776,4.1492,3.8568,3.6256,3.49,3.3979,3.3795,3.4301,3.607
6.3801,99.604,77.108,42.362,23.695,13.748,9.964,7.7994,6.1701,5.3047,4.5956,4.1672,3.8469,3.6017,3.4387,3.3332,3.2956,3.3053,3.4239,3.634,4.0917
6.3901,56.768,33.174,17.628,11.596,8.1837,6.6165,5.5941,4.74,4.2527,3.8441,3.5925,3.4096,3.2899,3.2259,3.2328,3.2975,3.432,3.7624,4.2754,5.4102
6.4001,22.917,14.475,9.4978,7.2557,5.7441,4.9517,4.3986,3.9113,3.6263,3.3952,3.2597,3.1762,3.1626,3.194,3.3339,3.5436,3.8883,4.6694,5.9905,9.3834
6.4101,11.142,8.2969,6.3129,5.252,4.4605,4.017,3.7006,3.4184,3.2595,3.1521,3.1076,3.1131,3.2171,3.3709,3.7243,4.2148,5.0504,7.1764,11.319,21.248
6.4201,6.9638,5.7236,4.7469,4.1713,3.7227,3.4673,3.2912,3.1431,3.0772,3.0761,3.1221,3.2316,3.5106,3.878,4.6973,5.9443,8.3801,15.107,25.633,37.34
6.4301,5.0569,4.4146,3.8783,3.5469,3.2919,3.1551,3.0772,3.0348,3.0539,3.1717,3.3371,3.6093,4.2372,5.115,7.3495,11.245,18.622,31.815,38.549,32.165
6.4401,4.041,3.6803,3.3765,3.1893,3.0627,3.015,3.0219,3.0853,3.206,3.5006,3.8767,4.4924,6.0694,8.6346,15.657,25.428,35.396,37.199,27.716,15.579
6.4501,3.4641,3.2612,3.102,3.0147,2.9917,3.0273,3.1286,3.3321,3.6137,4.2583,5.1399,6.7635,11.658,19.287,32.366,38.238,34.237,21.509,12.806,7.8813
6.4601,3.1447,3.0457,2.9943,2.9917,3.0751,3.212,3.4514,3.9014,4.5239,6.1134,8.665,13.779,26.159,35.715,36.478,27.599,17.659,10.054,7.1581,5.7232
6.4701,3.0038,2.9875,3.0371,3.1262,3.3535,3.6521,4.1575,5.1912,6.8125,11.69,19.25,29.714,38.023,33.335,20.691,12.956,8.8064,6.512,5.6971,5.3057
6.4801,3.0135,3.0804,3.2531,3.4727,3.9554,4.5954,5.7928,8.7261,13.801,26.089,35.561,37.495,26.668,17.08,9.9903,7.5071,6.3756,5.7517,5.6189,5.6864
6.4901,3.1828,3.3584,3.7279,4.1919,5.2783,6.9127,10.495,19.253,29.623,37.91,33.324,23.368,12.743,8.9423,6.8861,6.2722,6.0804,6.0866,6.3454,6.783
6.5001,3.5697,3.9294,4.7106,5.795,8.8345,13.892,23.449,35.467,37.424,26.841,17.439,11.526,7.8897,6.941,6.4875,6.5502,6.8414,7.3049,7.9949,8.9488
6.5101,4.3379,5.109,7.07,10.268,19.325,29.635,37.516,33.408,23.646,13.321,9.6813,8.106,7.1048,7.1146,7.3638,7.9299,8.7458,9.8447,11.312,13.334
6.5201,6.0032,8.0415,14.067,22.714,35.481,37.514,29.716,17.959,12.241,8.9278,8.1978,8.1349,8.0435,8.6957,9.6371,10.971,12.789,15.294,18.786,23.923
6.5301,10.541,16.719,29.775,37.386,33.669,24.188,15.598,10.724,9.3969,8.9015,9.3297,10.187,10.761,12.409,14.703,17.935,22.62,29.619,40.159,56.103
6.5401,23.023,33.204,37.816,31.076,18.792,13.435,10.898,10.09,10.513,11.425,13.068,15.457,17.237,21.57,28.043,37.818,52.561,73.885,101.97,134.55
6.5501,37.83,36.786,25.112,17.413,12.385,11.664,11.961,13.095,15.189,18.285,22.986,30.096,35.756,49.502,69.571,96.43,128.05,158.75,180.16,186.16
6.5601,32.175,23.161,15.41,13.623,13.411,15.268,17.975,22.199,28.76,38.809,53.995,75.742,91.298,122.17,153.07,175.84,183.35,173.46,149.98,122.9
6.5701,19.884,16.649,15.839,17.684,21.01,27.684,36.967,51.125,71.679,98.867,130.08,159.11,171.71,181.38,173.47,150.88,121.58,94.184,73.644,68.149
6.5801,19.175,21.47,26.033,33.993,46.334,67.932,93.985,124.65,154.22,174.62,179.04,166.05,152.72,123.48,94.433,70.611,54.839,49.438,53.833,79.624
6.5901,33.146,44.445,61.536,85.506,114.99,149.32,171.28,178.12,167.41,143.13,112.92,84.351,71.053,52.694,41.898,36.963,40.045,58.335,81.925,100.87
6.6001,81.466,110.06,140.41,165.27,176.79,168.64,145.86,116.1,86.948,63.298,46.263,35.211,32.045,28.578,31.97,41.737,63.896,92.891,96.279,67.549
6.6101,161.44,175.07,171.63,152.4,123.88,89.911,65.233,47.233,35.119,27.67,23.194,21.321,24.078,30.249,51.593,76.434,95.283,83.374,56.963,29.109
6.6201,154.88,127.28,97.266,70.963,51.051,35.687,27.254,22.089,18.976,17.982,18.422,22.119,35.201,57.413,88.997,92.922,71.616,40.093,24.082,14.169
6.6301,73.745,52.899,38.344,28.71,22.564,18.067,15.788,14.949,15.179,18.489,24.957,40.533,71.118,91.692,80.931,55.152,31.701,17.704,12.697,9.5645
6.6401,29.388,22.685,18.36,15.508,13.85,12.674,12.676,14.566,18.671,32.216,52.574,79.781,91.269,72.02,39.016,23.501,15.206,10.983,9.3429,8.0058
6.6501,15.281,13.16,11.884,11.151,11.323,11.942,14.302,22.118,37.045,68.927,88.766,85.607,56.299,32.678,17.751,12.982,10.296,8.4727,7.3459,6.1915
6.6601,10.34,9.7305,9.7752,10.294,12.459,16.047,24.924,49.066,76.39,89.753,73.161,46.008,24.583,15.891,11.038,8.984,7.3861,6.0657,5.1735,4.3998
6.6701,8.5733,8.8799,10.262,12.734,20.244,32.957,57.006,86.711,86.091,56.036,34.146,20.27,12.947,9.6705,7.3264,6.0446,5.0612,4.3097,3.8451,3.4572
6.6801,8.7395,10.323,14.801,23.308,46.438,71.746,89.44,74.687,47.577,24.068,15.428,10.607,7.7975,6.193,4.9808,4.3172,3.8148,3.4304,3.1977,3.0064
6.6901,11.603,16.671,31.366,54.591,84.975,87.318,65.836,34.564,19.73,11.479,8.4236,6.4826,5.2114,4.4228,3.7957,3.4466,3.1736,2.972,2.8638,2.8031
6.7001,21.638,37.457,69.2,87.832,75.144,50.042,28.038,14.56,9.7183,6.7909,5.5045,4.5906,3.9384,3.5088,3.1551,2.961,2.8154,2.7369,2.7299,2.8057
6.7101,49.886,76.02,86.149,66.014,34.55,20.084,12.234,7.8825,6.0509,4.742,4.0931,3.5954,3.2294,2.979,2.7818,2.6893,2.641,2.6829,2.8009,3.093
6.7201,84.249,80.908,50.392,28.149,14.278,9.6468,6.9988,5.2374,4.3601,3.6682,3.3018,3.0101,2.8061,2.6673,2.5852,2.5832,2.64,2.8534,3.1989,3.9974
6.7301,68.321,41.93,20.194,12.131,7.6865,5.9592,4.8,3.9197,3.4361,3.0393,2.8258,2.6569,2.566,2.5154,2.5471,2.6593,2.8799,3.4455,4.3912,6.8674
6.7401,30.091,16.783,9.5645,6.8725,5.091,4.269,3.662,3.1699,2.8856,2.6579,2.5443,2.4646,2.4771,2.5206,2.7119,3.0298,3.6174,5.2209,8.2605,15.588
6.7501,12.636,8.4102,5.8513,4.6864,3.8009,3.351,3.0028,2.7178,2.5527,2.4423,2.4107,2.4152,2.559,2.7456,3.2549,4.1008,5.8602,11.016,18.792,27.433
6.7601,6.9613,5.3376,4.1691,3.564,3.0696,2.8078,2.6043,2.4509,2.3719,2.3656,2.4248,2.5401,2.9183,3.4158,4.8322,7.5052,13,23.317,28.265,23.46
6.7701,4.6727,3.8865,3.2633,2.9182,2.63,2.4811,2.374,2.3245,2.3257,2.4463,2.6467,2.9689,3.932,5.3974,9.9618,17.221,25.427,27.178,20.068,10.979
6.7801,3.5212,3.0882,2.7308,2.5297,2.3703,2.3037,2.277,2.3372,2.4419,2.7797,3.2871,4.1618,7.1098,11.771,21.777,27.703,25.393,15.343,8.7985,5.0509
6.7901,2.867,2.6151,2.4119,2.3058,2.2453,2.2561,2.3202,2.5422,2.835,3.6938,5.1449,7.954,16.359,24.077,27.396,21.158,12.896,6.6024,4.348,3.1648
6.8001,2.4763,2.3342,2.2388,2.2109,2.2504,2.3614,2.5689,3.1246,3.9037,6.4908,11.124,18.226,27.184,25.997,16.43,9.4703,5.682,3.658,2.9113,2.457
6.8101,2.2506,2.1893,2.1905,2.2488,2.4294,2.7208,3.2456,4.771,7.2387,14.912,23.229,27.465,21.554,13.883,7.0488,4.5422,3.3581,2.6494,2.3445,2.1527
6.8201,2.1512,2.1669,2.2864,2.4775,2.936,3.68,5.1946,10.072,16.713,26.334,26.079,19.506,9.7742,6.032,3.7832,2.9716,2.5283,2.2307,2.1014,2.0412
6.8301,2.1773,2.2942,2.6159,3.0918,4.3219,6.6124,11.414,21.777,26.93,22.536,14.314,8.5564,4.6238,3.4615,2.6919,2.3687,2.1791,2.0591,2.0253,2.0564
6.8401,2.3767,2.678,3.4796,4.8173,8.7439,15.271,23.404,26.404,20.578,10.55,6.1925,4.243,2.9911,2.5688,2.2493,2.1144,2.0451,2.0299,2.0675,2.1879
6.8501,2.9104,3.6826,6.06,10.342,19.656,26.201,25.289,15.366,9.2229,4.8689,3.5061,2.8632,2.3743,2.2013,2.0703,2.0352,2.0438,2.1144,2.2261,2.4647
6.8601,4.3608,6.7552,13.91,22.022,26.66,21.591,13.52,6.6164,4.4453,3.0773,2.588,2.3317,2.1176,2.0625,2.0394,2.077,2.1558,2.3234,2.5381,2.9758
6.8701,8.98,15.638,25.294,25.711,17.079,9.9597,5.8988,3.6379,2.936,2.4209,2.217,2.1176,2.0392,2.0611,2.1237,2.2348,2.3998,2.7121,3.1069,3.959
6.8801,19.976,26.028,22.512,14.542,7.3847,4.6807,3.4171,2.6462,2.3706,2.1553,2.081,2.0697,2.0823,2.1745,2.3312,2.5419,2.8433,3.4248,4.2109,6.1715
6.8901,26.123,20.667,10.76,6.3026,3.8786,3.0256,2.57,2.2559,2.1477,2.0786,2.0848,2.1421,2.2395,2.4185,2.7123,3.0927,3.6619,4.871,6.7691,12.574
6.9001,16.214,9.4213,4.9459,3.5533,2.7484,2.4242,2.2375,2.1168,2.0998,2.1286,2.2039,2.3347,2.5399,2.8555,3.3982,4.1371,5.3725,8.527,14.365,30.353
6.9101,7.0274,4.5248,3.1259,2.6412,2.3188,2.194,2.1325,2.1243,2.176,2.2959,2.4521,2.6856,3.0674,3.6451,4.7533,6.4749,9.9186,19.704,33.961,49.549
6.9201,3.7921,3.0009,2.4848,2.2946,2.1693,2.1496,2.1682,2.2505,2.3737,2.608,2.8857,3.2972,4.0372,5.2452,8.0525,13.225,23.567,42.074,49.986,38.157
6.9301,2.7557,2.4573,2.2476,2.1923,2.178,2.2354,2.3249,2.5024,2.7229,3.1393,3.6419,4.4306,6.1028,9.3287,18.035,31.461,45.838,47.694,34.714,17.653
6.9401,2.3727,2.2646,2.2038,2.2346,2.3069,2.4424,2.6165,2.9421,3.3264,4.0988,5.1192,6.9477,11.806,21.644,39.756,49.6,44.584,26.878,16.026,9.5878
6.9501,2.2677,2.2634,2.3025,2.41,2.5751,2.8138,3.1158,3.6942,4.4131,6.0678,8.6736,14.139,28.018,44.009,48.755,37.295,23.198,13.022,9.718,8.0992
6.9601,2.3266,2.4015,2.5338,2.7327,3.0268,3.4333,3.9702,5.0969,6.6928,11.249,19.254,32.946,48.541,46.473,29.543,18.153,12.351,9.725,9.3171,9.5462
6.9701,2.5253,2.6833,2.9316,3.2665,3.7805,4.5153,5.5847,8.2703,12.868,26.191,41.254,50.226,41.145,26.014,15.088,11.809,10.852,11.22,12.611,14.911
6.9801,2.8844,3.1546,3.5829,4.1599,5.129,6.6706,9.3417,17.411,29.869,47.907,49.181,37.696,21.693,15.001,12.491,13.079,14.764,18.397,23.77,32.111
6.9901,3.4719,3.9244,4.6888,5.7866,7.9665,12.137,20.201,38.555,50.149,44.615,31.082,21.296,15.512,15.548,17.396,22.36,29.562,42.644,59.494,81.041
7.0001,4.441,5.2435,6.7798,9.3346,15.638,27.516,42.714,51.791,43.032,26.814,20.902,20.742,21.175,27.675,37.176,54.101,74.278,100.79,121.64,133.79
7.0101,6.1562,7.7866,11.659,19.137,35.238,50.323,52.486,38.164,28.636,25.367,29.44,39.958,47.232,68.007,90.426,115.75,130.84,133.22,121.51,100.94
7.0201,9.6759,13.877,25.307,41.719,55.026,50.843,40.285,33.473,37.781,50.596,68.468,93.818,106.46,127,133.72,125.32,106.79,80.465,59.073,42.186
7.0301,18.783,30.619,50.983,59.673,51.488,45.826,49.575,64.399,84.559,109.52,126.68,133.12,129.79,112.24,89.974,64.462,46.268,31.474,22.972,17.337
7.0401,42.191,60,66,63.257,64.152,81.16,101.53,122.72,132.4,127.89,111.82,86.329,73.297,50.734,36.144,24.951,18.647,13.961,11.232,9.2831
7.0501,75.636,84.819,85.327,100.66,117.13,131.25,131.56,117.01,95.946,69.97,50.599,34.39,28.468,20.127,15.424,11.875,9.7441,7.9959,6.8694,5.9959
7.0601,110.94,123.13,130.57,133.87,124.21,102.35,79.42,55.573,39.668,27.181,20.122,14.905,13.012,10.261,8.557,7.1363,6.198,5.367,4.7975,4.3367
7.0701,140.5,130.95,112.28,86.266,63.982,43.765,31.292,21.88,16.61,12.63,10.278,8.3722,7.6082,6.4283,5.6327,4.925,4.4315,3.976,3.6539,3.3895
7.0801,97.981,70.984,50.948,34.618,25.02,17.999,14.007,10.913,9.0377,7.464,6.4423,5.5451,5.1608,4.547,4.1137,3.7139,3.4271,3.1578,2.9652,2.8099
7.0901,40.692,27.891,20.498,15.162,12.026,9.5895,8.0568,6.7402,5.873,5.0893,4.5527,4.0593,3.841,3.4843,3.2274,2.9852,2.81,2.6432,2.5277,2.4416
7.1001,17.266,13.114,10.557,8.5624,7.2541,6.1509,5.4016,4.715,4.2419,3.7952,3.4807,3.1836,3.0487,2.828,2.67,2.5191,2.4118,2.3161,2.2523,2.2161
7.1101,9.4544,7.7802,6.6308,5.6722,4.9965,4.4001,3.9771,3.5743,3.2869,3.0112,2.8151,2.627,2.5471,2.4072,2.3112,2.2191,2.1579,2.111,2.0865,2.0923
7.1201,6.1394,5.2946,4.6742,4.134,3.7391,3.3812,3.1213,2.868,2.6877,2.5101,2.3845,2.2634,2.218,2.1311,2.0785,2.0287,2.0025,1.9956,2.0058,2.0528
7.1301,4.4088,3.9222,3.5497,3.2201,2.9716,2.7428,2.5751,2.4098,2.2927,2.1772,2.0978,2.0219,2.0024,1.9539,1.9353,1.9196,1.9238,1.955,2.0005,2.0952
7.1401,3.3919,3.0879,2.8495,2.6354,2.4724,2.3209,2.2107,2.1021,2.0271,1.9544,1.9082,1.8658,1.8681,1.8507,1.8626,1.8782,1.9129,1.9859,2.0736,2.2313
7.1501,2.7457,2.5459,2.3877,2.2443,2.1358,2.0348,1.9633,1.8945,1.8502,1.8098,1.7899,1.7751,1.7983,1.8092,1.8523,1.9011,1.9708,2.0967,2.2416,2.4937
7.1601,2.3143,2.1794,2.0734,1.9768,1.9059,1.8404,1.7974,1.759,1.7392,1.7258,1.7293,1.7398,1.7856,1.8261,1.9055,1.9945,2.1098,2.3107,2.5431,2.9533
7.1701,2.0181,1.9267,1.8572,1.794,1.7512,1.7128,1.6928,1.6799,1.6819,1.6937,1.7205,1.7574,1.8305,1.906,2.0325,2.1763,2.3582,2.6778,3.06,3.7707
7.1801,1.8133,1.7531,1.7113,1.6738,1.6539,1.6381,1.6386,1.6495,1.6732,1.7113,1.7643,1.8321,1.9412,2.0628,2.2575,2.4841,2.7736,3.3034,3.978,5.3633
7.1901,1.6745,1.6386,1.6196,1.6037,1.6042,1.6094,1.6302,1.6661,1.7138,1.7827,1.8683,1.9762,2.1371,2.3259,2.6284,2.9939,3.4782,4.4342,5.7922,9.1212
7.2001,1.5872,1.5719,1.5735,1.5776,1.5986,1.6253,1.6686,1.7334,1.8109,1.9193,2.0495,2.2145,2.4557,2.7521,3.2428,3.8709,4.7623,6.7725,10.21,20.361
7.2101,1.5438,1.5476,1.5698,1.5947,1.6382,1.6897,1.7604,1.8622,1.9796,2.1438,2.3401,2.5937,2.97,3.4572,4.3193,5.5313,7.4779,12.905,23.535,47.626
7.2201,1.5416,1.5652,1.6104,1.659,1.73,1.8129,1.9202,2.0734,2.2492,2.4983,2.8011,3.2052,3.8326,4.7051,6.4421,9.3115,14.824,31.123,52.596,66.019
7.2301,1.5827,1.6291,1.7025,1.7812,1.8887,2.0148,2.1752,2.4057,2.6738,3.0638,3.5545,4.243,5.4068,7.2192,11.632,20.28,35.922,61.257,65.911,45.992
7.2401,1.6747,1.7502,1.8613,1.9817,2.1416,2.3326,2.5764,2.933,3.3599,4.0078,4.8708,6.1829,8.7624,13.569,27.04,47.665,65.636,63.223,45.837,32.45
7.2501,1.8336,1.9496,2.1153,2.2988,2.5405,2.8375,3.2235,3.8065,4.5381,5.7234,7.4593,10.484,17.879,32.271,58.662,71.415,65.143,47.663,43.555,48.494
7.2601,2.0891,2.2671,2.5193,2.8069,3.1882,3.6765,4.334,5.3765,6.788,9.3339,13.704,22.677,43.57,67.484,75.867,66.014,59.445,58.5,61.61,61.42
7.2701,2.4994,2.7818,3.1848,3.6651,4.3135,5.1973,6.4615,8.6289,11.952,19.001,32.631,56.707,82.172,87.52,73.46,68.435,66.244,59.709,50.775,38.574
7.2801,3.187,3.6682,4.3719,5.2685,6.5263,8.4184,11.407,17.14,27.2,48.825,78.862,102.64,95.794,82.703,68.477,57.359,44.641,32.036,23.239,16.044
7.2901,4.449,5.3836,6.8246,8.8715,11.927,17.107,25.851,42.949,69.195,102.49,113.67,98.313,73.057,54.322,39.711,27.707,19.113,13.321,10.1,7.7083
7.3001,7.1952,9.4841,13.291,19.192,27.805,41.605,61.655,92.47,113.67,106.47,78.044,50.981,35.357,23.682,16.609,11.825,8.8704,6.9005,5.759,4.8508
7.3101,14.906,21.678,31.947,45.026,60.536,79.537,99.229,107.74,86.608,53.358,32.194,20.355,14.752,10.622,8.1531,6.4722,5.3569,4.5365,4.0414,3.6564
7.3201,36.028,48.305,60.455,69.846,84.356,94.999,90.553,62.203,36.624,20.627,13.571,9.7311,7.6971,6.1419,5.1077,4.3694,3.8595,3.4866,3.2926,3.2252
7.3301,59.775,62.242,65.67,72.272,83.77,72.27,47.686,24.674,14.944,9.8838,7.4265,5.8957,4.9728,4.2462,3.7446,3.3973,3.1924,3.1168,3.193,3.5093
7.3401,51.916,51.23,65.743,72.189,56.816,34.316,19.288,11.123,7.9291,5.9909,4.8984,4.1618,3.6952,3.341,3.1428,3.0748,3.1559,3.4074,3.779,4.5537
7.3501,44.777,58.916,65.249,48.148,24.959,14.276,9.2672,6.4589,5.1326,4.2255,3.6843,3.3395,3.1515,3.0745,3.1715,3.3693,3.6369,4.0305,4.6297,6.5524
7.3601,60.736,60.829,37.403,20.664,10.974,7.4925,5.664,4.4535,3.8303,3.4204,3.2217,3.1929,3.2431,3.3648,3.5593,3.6919,3.8743,4.7097,6.6969,11.246
7.3701,53.246,33.4,15.496,9.4194,6.2554,4.9065,4.1138,3.5855,3.3858,3.3355,3.3664,3.4301,3.4529,3.4192,3.4668,3.687,4.6041,7.7863,11.773,13.47
7.3801,25.255,13.802,7.6836,5.6389,4.4119,3.8727,3.6147,3.4944,3.4897,3.4393,3.3119,3.1103,3.0391,3.0513,3.6704,5.1785,8.3907,12.892,12.902,8.374
7.3901,10.764,7.1088,5.0519,4.2835,3.85,3.7075,3.6034,3.4168,3.1653,2.8893,2.6895,2.5932,2.8734,3.565,6.1903,10.022,13.142,11.472,7.4291,4.0831
7.4001,6.2042,5.0108,4.2601,3.9544,3.6821,3.3993,3.0522,2.7078,2.4514,2.3616,2.4332,2.7626,4.0227,6.5273,11.571,13.185,10.541,5.8797,3.6865,2.6219
7.4101,4.8398,4.3155,3.7856,3.381,2.9402,2.5755,2.3074,2.1746,2.1625,2.4154,2.9619,4.306,8.0333,11.926,12.382,8.6941,5.2042,3.1323,2.4827,2.193
7.4201,3.9575,3.3861,2.8377,2.4832,2.2113,2.0585,2.0039,2.1116,2.3708,3.3307,5.2509,8.8093,12.804,11.886,6.9532,4.1849,2.899,2.3071,2.1321,2.1101
7.4301,2.8401,2.4384,2.1395,1.9873,1.9215,1.9347,2.0545,2.5207,3.4513,6.5256,10.469,12.891,10.286,6.3905,3.4613,2.5821,2.2185,2.0774,2.0828,2.2169
7.4401,2.1433,1.963,1.8512,1.8253,1.9141,2.1069,2.5533,4.1206,6.9694,11.845,12.53,9.3463,5.056,3.2469,2.3611,2.1159,2.0377,2.0889,2.2118,2.4983
7.4501,1.8323,1.7702,1.7816,1.8731,2.2126,2.8562,4.3679,8.5854,12.12,11.402,7.5666,4.4944,2.8012,2.2837,2.0462,2.016,2.0745,2.2683,2.5151,3.0133
7.4601,1.7093,1.7412,1.909,2.2291,3.3136,5.427,9.0967,12.619,10.848,5.9972,3.6537,2.6181,2.1402,2.0128,2.0125,2.1039,2.274,2.6334,3.0602,3.9244
7.4701,1.7311,1.9037,2.4336,3.4798,6.7946,10.684,12.542,9.1449,5.5132,3.0686,2.3601,2.0748,1.9677,2.001,2.1489,2.3546,2.6624,3.2767,4.0245,5.6449
7.4801,1.9701,2.5006,4.2374,7.2691,11.874,11.929,8.5144,4.38,2.8982,2.1833,1.989,1.9458,2.0066,2.1544,2.4542,2.8144,3.342,4.4304,5.8632,9.4261
7.4901,2.7814,4.5261,8.9007,12.074,10.631,6.8266,4.0534,2.5393,2.1227,1.9371,1.9272,2.0109,2.2024,2.4792,2.9959,3.6174,4.566,6.7146,9.9877,20.081
7.5001,5.4575,9.4033,12.298,10.054,5.3896,3.3284,2.4331,2.0075,1.9129,1.9337,2.0354,2.2316,2.5795,3.0505,3.9491,5.0985,7.0232,12.21,21.893,52.019
7.5101,10.646,12.136,8.3425,4.959,2.8214,2.2171,1.9679,1.8808,1.9285,2.0873,2.2995,2.6416,3.2345,4.0588,5.762,8.2233,13.084,29.02,56.553,98.213
7.5201,11.472,7.7391,3.9591,2.6766,2.0607,1.9031,1.8671,1.9421,2.0979,2.4047,2.7702,3.3517,4.4059,5.9982,9.8229,16.57,31.842,71.518,100.21,86.943
7.5301,6.4002,3.6768,2.3681,2.0102,1.8546,1.8655,1.9446,2.1518,2.4341,2.9572,3.586,4.6344,6.7351,10.439,21.537,42.445,76.231,102.36,81.859,39.265
7.5401,3.1396,2.2785,1.9117,1.8362,1.8679,1.9875,2.1701,2.5396,3.0161,3.9252,5.0914,7.2435,12.401,23.537,55.632,89.659,101.02,66.414,35.465,15.581
7.5501,2.1229,1.8797,1.812,1.8669,2.0288,2.2613,2.5791,3.2058,4.0399,5.7705,8.2897,13.841,29.833,60.241,98.573,93.407,61.039,26.404,14.332,8.0114
7.5601,1.8393,1.8031,1.8851,2.0427,2.3475,2.7409,3.2811,4.3954,6.0152,9.9415,16.937,34.383,72.515,99.753,80.533,46.695,23.906,11.467,7.5784,5.1321
7.5701,1.8144,1.8914,2.0996,2.3799,2.8956,3.5688,4.5434,6.7721,10.582,22.1,43.58,79.429,99.896,75.315,34.909,18.149,10.685,6.5379,4.9481,3.7833
7.5801,1.9421,2.1211,2.4869,2.9569,3.85,5.0989,7.1041,12.618,24.178,56.849,89.671,97.268,62.54,31.528,14.135,8.8554,6.2442,4.4788,3.7038,3.0995
7.5901,2.2174,2.5292,3.1464,3.9664,5.6634,8.3736,13.568,30.685,61.421,97.416,89.701,54.961,24.691,13.057,7.5075,5.513,4.355,3.4773,3.0811,2.7884
7.6001,2.6941,3.2239,4.3178,5.9069,9.7529,17.336,33.679,73.424,98.178,76.515,43.671,21.387,10.922,7.1362,4.9411,4.0149,3.4382,2.9913,2.8209,2.7587
7.6101,3.5113,4.4669,6.6527,10.386,21.661,44.73,77.772,97.303,71.34,32.615,17.1,9.904,6.3599,4.7963,3.7484,3.2879,3.014,2.8377,2.8525,3.0431
7.6201,5.018,6.9827,12.384,23.701,55.676,89.521,95.247,58.857,29.48,13.418,8.5419,5.994,4.4642,3.7112,3.1856,2.9909,2.9284,2.9923,3.2377,3.8647
7.6301,8.2346,13.321,30.076,60.159,95.389,86.001,53.875,23.162,12.445,7.3145,5.4644,4.3428,3.5869,3.2286,3.0152,3.0328,3.1895,3.5854,4.2741,6.0617
7.6401,17.019,33.014,71.912,96.146,74.966,40.872,21.062,10.503,7.0035,4.9744,4.135,3.6132,3.25,3.1543,3.2087,3.49,4.004,5.1147,7.0763,12.72
7.6501,43.84,76.177,95.305,69.922,32.053,16.204,9.8857,6.3286,4.8992,3.9668,3.5979,3.4312,3.3432,3.5185,3.9434,4.7433,6.1461,9.5232,15.746,28.36
7.6601,87.691,93.309,57.734,29.019,13.335,8.3708,6.1618,4.6779,4.0451,3.6604,3.6175,3.7946,4.0193,4.6731,5.9381,8.2759,12.734,23.099,35.761,44.003
7.6701,84.294,52.89,22.883,12.441,7.4734,5.6302,4.7341,4.1074,3.9385,3.991,4.3626,5.177,6.0509,8.0729,12.056,19.467,31.572,46.598,50.626,42.489
7.6801,40.221,20.881,10.621,7.2752,5.3908,4.6536,4.415,4.3714,4.7254,5.4989,6.9085,9.6649,12.453,18.461,29.074,42.679,52.619,48.408,36.621,24.402
7.6901,16.224,10.119,6.7736,5.5372,4.8512,4.7923,5.255,6.1162,7.7654,10.622,15.01,21.837,27.768,37.512,49.278,50.715,40.486,25.121,15.998,10.222
7.7001,8.8236,6.8307,5.688,5.4803,5.7469,6.7393,8.9676,12.312,17.19,23.403,29.53,34.734,41.269,46.054,42.208,29.01,17.275,10.059,6.9033,4.9691
7.7101,6.7483,6.3295,6.6264,7.817,10.089,13.841,19.762,25.655,30.294,32.842,33.18,33.959,39.356,33.33,20.014,11.623,7.29,4.9895,3.8852,3.1052
7.7201,7.5751,8.9252,11.953,16.292,21.789,27.153,30.673,30.532,27.787,27.203,29.149,31.242,25.792,15.611,8.2839,5.4973,4.0569,3.1511,2.6528,2.2606
7.7301,13.674,18.373,24.497,28.893,30.463,28.525,23.626,20.343,20.003,26.708,28.202,21.596,11.671,6.8157,4.3757,3.3634,2.7447,2.2972,2.0313,1.8074
7.7401,26.377,29.723,29.503,25.899,20.914,16.393,13.928,18.256,24.165,25.159,17.644,9.8443,5.4209,3.8092,2.8788,2.4074,2.0863,1.8341,1.6787,1.5422
7.7501,28.265,23.696,17.645,13.261,11.213,11.715,16.419,24.888,23.766,13.64,7.7755,4.7163,3.257,2.6055,2.1555,1.8996,1.7142,1.5615,1.4673,1.3822
7.7601,15.452,11.332,8.7298,8.2593,11.792,18.006,24.244,20.497,12.678,6.0204,3.9841,2.9348,2.3327,2.0056,1.7548,1.6042,1.4914,1.3964,1.3401,1.2889
7.7701,7.4218,6.5042,7.4926,11.155,20.494,24.286,19.543,9.6835,5.6041,3.3599,2.6223,2.1605,1.8529,1.668,1.5175,1.4261,1.3573,1.2996,1.2699,1.2435
7.7801,5.6208,6.8967,12.772,20.482,23.061,16.515,9.0779,4.5059,3.174,2.342,1.9984,1.755,1.5779,1.4678,1.3753,1.3217,1.2826,1.2517,1.243,1.2371
7.7901,7.732,12.878,22.207,22.459,13.029,7.2622,4.2621,2.7677,2.2437,1.8496,1.6636,1.5239,1.4156,1.3508,1.296,1.2694,1.2528,1.2437,1.2537,1.2669
7.8001,15.725,22.25,20.289,12.345,5.6618,3.6502,2.6556,2.0526,1.7948,1.5802,1.473,1.3915,1.3247,1.2909,1.2637,1.2591,1.262,1.2729,1.3022,1.3357
7.8101,23.079,19.627,9.9005,5.3724,3.1161,2.4151,1.9942,1.6939,1.5522,1.4287,1.3678,1.3243,1.2856,1.2762,1.272,1.2879,1.3101,1.3421,1.3937,1.4515
7.8201,16.347,9.389,4.4684,3.0041,2.1927,1.8793,1.6652,1.4999,1.4203,1.3514,1.3221,1.3073,1.2901,1.3029,1.3207,1.3587,1.4027,1.4598,1.5404,1.6306
7.8301,7.2035,4.2829,2.6912,2.1431,1.7703,1.6092,1.492,1.4002,1.3601,1.3291,1.3251,1.3355,1.3374,1.3736,1.4156,1.4806,1.5526,1.6431,1.7653,1.9029
7.8401,3.5644,2.6239,2.008,1.7523,1.5562,1.4718,1.41,1.3658,1.3552,1.3556,1.3753,1.4119,1.4333,1.4979,1.5704,1.6724,1.7843,1.924,2.1113,2.3251
7.8501,2.3636,1.9857,1.6907,1.5603,1.4542,1.4173,1.3936,1.386,1.4021,1.4331,1.4793,1.5476,1.5923,1.6958,1.8115,1.9696,2.1441,2.364,2.6634,3.0132
7.8601,1.8732,1.6946,1.5403,1.4785,1.4281,1.4272,1.4353,1.4619,1.5068,1.5734,1.6538,1.7661,1.8426,2.0057,2.1894,2.4415,2.7254,3.091,3.6081,4.2361
7.8701,1.6499,1.5662,1.4897,1.4746,1.4663,1.4993,1.5397,1.6051,1.6867,1.8017,1.9323,2.1133,2.2394,2.5035,2.8072,3.2361,3.7374,4.4094,5.4265,6.7504
7.8801,1.5645,1.5392,1.5159,1.5412,1.5723,1.6444,1.725,1.8425,1.9781,2.1682,2.3819,2.683,2.8971,3.3553,3.902,4.7192,5.7391,7.2122,9.7116,13.329
7.8901,1.5741,1.5954,1.6186,1.6879,1.7651,1.8911,2.0303,2.2289,2.4547,2.7773,3.1471,3.6889,4.0858,4.9836,6.13,8.0249,10.664,14.881,22.633,33.465
7.9001,1.6712,1.7413,1.816,1.9446,2.0871,2.2993,2.537,2.8807,3.2792,3.8722,4.5867,5.7109,6.5811,8.7556,11.853,17.568,25.819,37.935,55.149,70.283
7.9101,1.8729,2.0075,2.1539,2.3768,2.6287,2.999,3.4285,4.0758,4.8669,6.1365,7.8168,10.787,13.276,20.019,29.574,44.725,60.303,73.521,79.22,74.916
7.9201,2.2279,2.4655,2.7323,3.1304,3.5979,4.3096,5.189,6.6256,8.5658,12.066,17.191,26.532,33.82,50.053,65.177,76.506,77.045,68.767,53.971,44.604
7.9301,2.8472,3.2794,3.788,4.5742,5.5623,7.2007,9.4561,13.591,19.655,30.461,43.934,61.023,69.348,77.109,73.858,60.731,46.39,35.486,29.676,32.695
7.9401,4.0017,4.8773,5.9907,7.8748,10.522,15.421,22.56,34.863,49.268,65.731,75.17,74.761,69.548,54.374,40.157,27.766,22.082,24.237,28.17,26.372
7.9501,6.4864,8.6716,11.79,17.601,25.949,39.697,54.627,69.644,75.895,71.383,59.224,42.608,34.504,23.246,17.992,16.46,20.331,26.942,23.67,13.986
7.9601,13.306,20.186,29.823,44.847,59.774,72.531,75.217,66.944,53.225,37.047,25.694,17.288,14.818,12.322,14.902,20.61,25.405,20.241,12.262,6.8967
7.9701,34.171,50.155,64.419,74.182,73.185,61.747,47.224,31.974,22.003,14.929,11.337,9.2737,10.342,13.28,21.787,24.476,18.943,9.8923,6.2495,4.6352
7.9801,68.296,74.476,69.903,56.07,41.464,27.5,18.892,12.927,9.8686,8.0772,7.5961,8.501,14.34,21.295,22.891,15.858,9.2697,5.5514,4.4987,3.9956
7.9901,65.595,50.205,36.071,23.613,16.319,11.306,8.697,7.043,6.3664,6.7382,8.7427,13.878,22.563,22.141,13.145,7.7916,5.4173,4.2614,3.7576,3.36
8.0001,31.177,20.293,14.147,9.9627,7.7921,6.286,5.5487,5.3848,6.0791,9.5882,15.974,22.411,19.992,12.609,6.7225,4.8845,3.9781,3.328,2.9634,2.7733
8.0101,12.345,8.8534,6.9975,5.6703,5.0374,4.6502,4.7587,6.0573,9.5835,18.289,23.033,19.446,10.461,6.3845,4.2855,3.4371,2.9484,2.6448,2.5464,2.6577
8.0201,6.3328,5.1724,4.5625,4.1348,4.2006,4.5893,5.9349,10.93,18.679,22.636,16.816,9.7732,5.3355,3.8282,2.9899,2.608,2.4443,2.4371,2.5565,2.9686
8.0301,4.1843,3.773,3.7016,3.8043,4.7463,6.7069,11.299,20.357,22.208,13.929,7.7922,4.7245,3.2884,2.7126,2.4066,2.3038,2.3435,2.5671,2.9261,3.8516
8.0401,3.3671,3.3844,3.84,4.6761,7.8384,13.449,20.461,20.686,13.021,6.1958,3.9626,2.9751,2.4827,2.2789,2.2316,2.2995,2.5204,3.0564,3.8638,6.1157
8.0501,3.375,3.8403,5.1574,7.7092,15.633,21.481,19.881,10.824,5.742,3.4081,2.6887,2.3321,2.1832,2.1626,2.3032,2.5502,3.0464,4.2282,6.2468,13.074
8.0601,4.0065,5.1057,8.8857,15.206,21.584,17.39,10.154,4.8723,3.2274,2.4684,2.2065,2.0927,2.1379,2.265,2.6364,3.1815,4.2753,7.3236,13.598,32.278
8.0701,5.2891,8.8277,17.246,21.227,14.704,8.1083,4.6071,2.9276,2.3747,2.1066,2.0424,2.0755,2.3032,2.6241,3.4138,4.6515,7.5349,17.101,33.367,51.24
8.0801,9.9942,17.392,20.474,14.516,6.5136,3.8977,2.8116,2.2473,2.0472,2.0071,2.0796,2.2569,2.7512,3.4379,5.2642,8.7136,17.83,39.482,51.134,37.319
8.0901,18.812,20.047,11.949,6.42,3.3732,2.5587,2.1811,1.9937,1.9656,2.0972,2.3216,2.7144,3.7487,5.3755,10.666,21.424,40.471,50.139,35.867,15.631
8.1001,18.697,11.365,5.2291,3.3189,2.3604,2.073,1.95,1.9604,2.0662,2.4052,2.8789,3.7158,6.224,11.079,26.732,44.656,49.425,29.456,14.84,6.7784
8.1101,9.5564,4.9758,2.9335,2.3253,1.985,1.9094,1.9292,2.1092,2.3805,3.0812,4.1091,6.186,13.841,27.761,48.48,46.485,28.106,11.745,6.528,3.9104
8.1201,4.291,2.8326,2.1742,1.9625,1.8765,1.9365,2.0858,2.494,3.0592,4.6069,7.3104,13.771,33.727,48.787,41.285,23.464,11.187,5.5611,3.8217,2.744
8.1301,2.6084,2.1211,1.8978,1.8641,1.9446,2.1448,2.4751,3.3142,4.5825,8.8179,17.359,33.561,49.867,39.939,18.514,9.3981,5.388,3.4571,2.7112,2.1726
8.1401,2.0349,1.8648,1.847,1.9421,2.1992,2.6156,3.2965,5.2245,8.7768,21.86,39.431,49.626,33.73,17.58,7.6968,4.8144,3.3929,2.5429,2.1637,1.8665
8.1501,1.8382,1.8249,1.9647,2.2092,2.7462,3.6124,5.202,10.8,21.753,44.441,48.169,33.574,13.843,7.3995,4.2515,3.1679,2.527,2.0888,1.8806,1.7122
8.1601,1.8388,1.9494,2.2779,2.7729,3.9126,6.0338,10.75,27.061,44.227,44.454,27.43,13.799,6.2265,4.1589,2.9352,2.4287,2.0982,1.8566,1.743,1.654
8.1701,2.0021,2.2671,2.9353,3.9897,6.8871,13.439,26.936,47.557,44.247,21.898,10.979,6.2311,3.7483,2.9106,2.3253,2.0628,1.886,1.7554,1.7029,1.6707
8.1801,2.388,2.9266,4.3745,7.1151,16.161,32.729,47.333,38.965,21.813,8.8851,5.3621,3.7767,2.7414,2.3349,2.0265,1.8909,1.8047,1.7476,1.7418,1.7577
8.1901,3.1781,4.3637,8.2543,16.874,37.323,48.393,38.792,17.222,8.8741,4.7051,3.4601,2.7892,2.2715,2.061,1.8994,1.8432,1.8209,1.8217,1.8587,1.9235
8.2001,4.9689,8.2293,20.291,38.281,47.428,32.795,17.169,7.3467,4.7258,3.2125,2.6638,2.3405,2.0599,1.9587,1.8902,1.8942,1.9268,1.9832,2.0677,2.1916
8.2101,10.091,20.21,42.254,46.78,27.973,13.576,7.3547,4.2338,3.2544,2.5719,2.3082,2.156,2.0063,1.9792,1.9828,2.0436,2.1345,2.2557,2.4027,2.6096
8.2201,25.22,42.067,44.037,26.733,11.333,6.2487,4.2717,3.0739,2.6355,2.2997,2.1859,2.1396,2.0767,2.1126,2.1858,2.3128,2.4787,2.6897,2.9312,3.2711
8.2301,45.687,43.851,22.392,10.849,5.5828,3.9141,3.1366,2.5881,2.3906,2.2397,2.2265,2.2645,2.2727,2.3765,2.5337,2.7532,3.0323,3.3874,3.7918,4.3736
8.2401,39.01,22.332,9.2097,5.4735,3.7047,3.0275,2.6801,2.4261,2.369,2.3438,2.4193,2.5453,2.6282,2.8231,3.1031,3.473,3.9486,4.5698,5.296,6.3907
8.2501,17.737,9.2349,4.9992,3.7195,2.9885,2.6962,2.5583,2.4787,2.5311,2.6191,2.7979,3.0419,3.2254,3.566,4.0573,4.7094,5.5809,6.781,8.2725,10.72
8.2601,7.709,5.0707,3.5923,3.0722,2.7584,2.6715,2.6718,2.7313,2.9008,3.1254,3.4568,3.894,4.2458,4.8613,5.781,7.0604,8.9019,11.693,15.559,22.675
8.2701,4.633,3.707,3.0993,2.9092,2.8277,2.8946,3.0235,3.2376,3.5731,4.0109,4.6159,5.4315,6.1288,7.3669,9.3585,12.414,17.38,25.803,38.028,58.812
8.2801,3.6163,3.2716,3.0525,3.0699,3.1738,3.4083,3.7056,4.152,4.7828,5.6335,6.833,8.5595,10.161,13.222,18.753,28.165,43.762,66.806,91.145,114.49
8.2901,3.3633,3.3144,3.3504,3.5655,3.8893,4.378,4.9675,5.8627,7.1425,9.001,11.855,16.472,21.204,30.812,47.942,72.264,99.225,118.46,120.89,105.81
8.3001,3.5754,3.7664,4.064,4.5606,5.2529,6.2457,7.4832,9.4941,12.628,17.763,26.508,41.112,54.969,77.822,103.93,119.75,116.81,96.928,73.351,49.657
8.3101,4.271,4.7765,5.4847,6.5334,8.0502,10.348,13.493,19.218,28.997,45.082,68.402,95.148,110.18,120.07,112.83,90.489,64.047,42.389,29.475,21.511
8.3201,5.7459,6.8582,8.4802,10.985,15.009,21.8,31.774,49.384,73.87,100.04,117.31,116.55,105.83,83.966,58.139,38.06,25.206,18.012,15.02,16.322
8.3301,8.9579,11.7,16.16,23.758,36.603,56.557,79.385,104.44,118.15,113.06,92.103,65.811,50.179,34.222,22.765,16.168,12.613,11.717,13.931,20.563
8.3401,17.455,25.959,40.178,61.586,87.737,110.12,118.02,108.8,85.777,59.895,39.163,25.56,19.764,14.697,11.419,9.7549,9.789,13.713,19.387,19.459
8.3501,44.083,66.821,92.899,112.76,116.29,101.5,79.406,54.327,35.288,23.164,16.018,11.833,10.133,8.6321,8.1294,9.1242,13.061,19.621,18.78,10.751
8.3601,97.701,114.53,113.75,95.844,70.199,46.85,31.818,21.042,14.713,10.981,8.6818,7.2544,6.8893,6.8737,9.0453,13.921,19.204,16.927,10.353,5.4455
8.3701,110.37,89.877,64.165,42.282,27.392,18.384,13.568,10.213,8.1011,6.774,5.9403,5.5661,6.2728,8.3575,15.008,19.269,16.152,8.6956,5.2063,3.5572
8.3801,58.419,38.135,24.796,16.83,12.14,9.2693,7.6016,6.34,5.4969,5.0691,4.9935,5.6212,8.8585,14.557,18.888,14.257,8.1557,4.5464,3.4088,2.7989
8.3901,22.501,15.461,11.285,8.691,7.0039,5.857,5.1563,4.6566,4.3911,4.6439,5.6418,8.6816,15.751,18.56,12.364,6.9102,4.3037,3.1346,2.7105,2.4513
8.4001,10.524,8.1762,6.623,5.547,4.8067,4.2932,4.0208,3.9788,4.2412,5.8775,9.6874,15.77,17.755,12.157,5.9069,3.8583,3.0171,2.5797,2.4087,2.3226
8.4101,6.2809,5.2774,4.5689,4.0564,3.734,3.5591,3.6004,4.1555,5.6146,10.917,16.819,17.292,10.409,5.7928,3.512,2.8437,2.5264,2.3579,2.3214,2.3633
8.4201,4.3619,3.8662,3.5283,3.2997,3.2513,3.3859,3.9137,6.1172,10.715,17.514,16.036,9.8893,5.0212,3.4554,2.7131,2.4632,2.3531,2.3343,2.4064,2.5952
8.4301,3.3628,3.1184,3.0021,2.9814,3.2538,3.9806,5.9487,12.125,17.337,14.503,8.4218,4.8108,3.2054,2.7005,2.4297,2.3615,2.3778,2.4885,2.6948,3.1432
8.4401,2.8259,2.7468,2.8335,3.0789,4.0854,6.6757,11.982,17.599,14.386,7.18,4.2833,3.1539,2.6262,2.4606,2.3996,2.4556,2.5922,2.875,3.3266,4.4688
8.4501,2.5841,2.6693,3.0821,3.9683,7.349,13.438,17.47,12.749,7.1406,3.8877,3.0136,2.6596,2.4805,2.483,2.5719,2.761,3.0681,3.6882,4.7946,8.0586
8.4601,2.6122,2.9761,4.2882,7.2603,14.469,17.237,12.684,6.1564,3.906,2.9282,2.6667,2.5941,2.5894,2.7306,2.9901,3.3871,4.0357,5.6023,8.663,14.412
8.4701,3.0638,4.2201,8.3957,14.381,16.737,11.065,6.1677,3.6461,3.0012,2.7176,2.7074,2.8112,2.9524,3.2736,3.8182,4.6638,6.2602,10.507,15.7,17.53
8.4801,4.6876,8.3439,15.624,16.676,9.933,5.4135,3.7218,3.0038,2.8632,2.878,3.0558,3.3534,3.6925,4.3407,5.5427,7.6895,11.928,18.528,21.06,21.477
8.4901,9.6819,15.572,15.7,9.9526,5.011,3.5733,3.1576,3.0208,3.1404,3.3982,3.8216,4.4442,5.1718,6.6117,9.8026,15.36,22.462,26.935,32.847,44.933
8.5001,16.509,15.694,8.6413,5.1189,3.5828,3.2517,3.2991,3.4879,3.8802,4.4916,5.3901,6.7565,8.5364,12.478,20.831,30.367,39.471,50.517,66.667,79.615
8.5101,14.455,8.7371,4.7659,3.7969,3.4816,3.5992,4.0029,4.5798,5.4654,6.8542,9.018,12.706,18.109,29.289,44.139,57.945,71.941,81.41,80.287,67.597
8.5201,7.7091,4.9859,3.9328,3.8752,4.1064,4.6481,5.6346,7.0303,9.2352,13.04,19.636,31.329,45.309,64.415,77.59,83.529,78.498,63.598,45.566,30.34
8.5301,4.8972,4.3478,4.3728,4.8755,5.7354,7.1231,9.6723,13.653,20.472,32.323,50.266,72.014,83.571,86.748,76.614,59.762,41.722,27.445,18.17,12.762
8.5401,4.8118,5.1961,6.0271,7.491,9.9033,13.982,21.997,34.159,51.384,72.209,87.58,87.736,76.128,56.643,38.242,24.952,16.563,11.681,8.8869,7.3917
8.5501,6.4165,7.9491,10.555,15.058,22.801,35.173,54.124,72.121,83.997,85.315,70.757,49.406,35.671,22.952,15.214,10.804,8.2305,6.7549,5.9282,5.8241
8.5601,11.339,16.33,24.857,38.147,55.465,72.027,81.137,78.683,66.932,48.391,30.706,19.229,14.229,10.125,7.7144,6.2807,5.4151,5.0699,5.1106,6.2548
8.5701,27.188,41.386,58.817,73.83,79.608,73.552,59.048,46.326,32.16,19.227,12.506,8.9109,7.332,5.9243,5.0677,4.5852,4.4058,4.8048,5.8397,10.097
8.5801,62.126,75.367,77.97,68.672,54.05,41.19,31.259,21.671,13.744,8.8561,6.6748,5.3766,4.7962,4.2453,4.0107,4.0373,4.4183,6.0548,9.8074,22.75
8.5901,76.04,64.384,48.123,34.248,27.871,23.427,16.635,10.031,6.9748,5.2815,4.4152,3.8637,3.6982,3.5582,3.7693,4.3653,5.7976,11.276,22.474,38.925
8.6001,43.458,29.544,21.989,19.663,18.535,13.34,8.2596,5.5525,4.4324,3.7443,3.3734,3.1686,3.2872,3.4882,4.3411,6.2509,11.066,26.015,38.612,31.831
8.6101,18.19,14.779,16.4,15.995,10.66,6.8006,4.7416,3.7597,3.2838,3.0068,2.9047,2.9437,3.409,4.1474,6.6788,12.992,25.773,39.309,31.584,14.227
8.6201,11.821,13.836,14.038,9.8079,5.5569,4.0884,3.3162,2.9147,2.726,2.698,2.8226,3.1504,4.3192,6.5256,14.701,29.366,39.026,27.638,14.092,6.1789
8.6301,13.222,13.132,8.1337,5.1027,3.5219,2.971,2.6428,2.5099,2.5115,2.7246,3.1679,4.0674,7.375,14.538,31.861,38.48,27.434,11.64,6.0991,3.5786
8.6401,11.824,7.8176,4.3124,3.2256,2.6641,2.4403,2.329,2.3902,2.5917,3.1838,4.3362,6.9689,17.276,31.63,37.223,23.48,11.533,5.2938,3.5215,2.5609
8.6501,6.5616,4.0836,2.8628,2.463,2.2574,2.2088,2.2618,2.5492,3.0817,4.5757,8.0264,16.351,34.554,36.978,20.617,9.568,5.2291,3.2139,2.5152,2.0994
8.6601,3.5231,2.6858,2.2636,2.1129,2.1003,2.2016,2.4507,3.1432,4.488,8.996,19.403,33.602,34.48,20.47,8.3453,4.5936,3.1664,2.3672,2.0598,1.9221
8.6701,2.4286,2.1315,1.9966,1.9887,2.1491,2.4529,3.0642,4.8031,8.8998,21.886,35.929,34.912,17.049,8.2699,4.1883,2.9123,2.3283,1.9842,1.884,1.9743
8.6801,1.9871,1.893,1.9276,2.0539,2.4664,3.1712,4.7298,10.068,21.732,36.97,31.824,17.706,6.9739,4.1401,2.7397,2.2016,1.9467,1.8536,1.9291,2.3557
8.6901,1.8069,1.843,2.0477,2.3711,3.3025,5.1282,9.9771,24.319,36.744,29.105,14.648,7.1853,3.7038,2.7003,2.1138,1.8853,1.8186,1.9524,2.2937,3.5782
8.7001,1.7979,1.9698,2.4409,3.1776,5.6092,11.362,24.157,37.129,28.924,12.658,6.1116,3.7512,2.513,2.0823,1.8414,1.8018,1.9108,2.414,3.4445,7.6131
8.7101,1.9629,2.3531,3.4112,5.3553,12.981,26.752,36.907,26.075,12.57,5.4507,3.3805,2.5174,1.9893,1.8116,1.7916,1.947,2.3487,3.8655,7.2391,16.561
8.7201,2.4094,3.2858,6.1305,12.296,29.242,36.618,25.916,10.865,5.4044,3.1418,2.3516,1.9794,1.7697,1.7596,1.9804,2.4952,3.7129,8.5817,15.995,20.098
8.7301,3.4815,5.8485,14.739,28.211,35.663,23.069,10.79,4.8532,3.11,2.2432,1.8947,1.7527,1.7602,1.9382,2.6273,4.2198,8.1608,17.702,20.167,11.648
8.7401,6.5121,13.972,31.311,35.785,20.315,9.3506,4.8128,2.9023,2.2175,1.8433,1.7124,1.7359,1.9996,2.5507,4.6861,9.6694,17.182,19.134,12.06,4.9602
8.7501,15.97,30.367,33.909,21.055,8.1367,4.3531,2.8739,2.1197,1.8201,1.6983,1.7321,1.961,2.7614,4.4816,10.925,18.631,19.313,10.176,5.1355,2.7019
8.7601,32.372,34.233,17.63,8.4452,3.9629,2.6951,2.0965,1.7718,1.6745,1.7576,2.0088,2.6805,5.2089,10.418,19.398,17.91,10.559,4.3857,2.7553,1.9835
8.7701,32.357,18.321,7.0713,4.0463,2.5373,2.0117,1.7505,1.6583,1.7284,2.1061,2.8576,4.9751,12.193,19.042,16.592,8.8493,4.5306,2.5224,2.0071,1.7578
8.7801,15.926,7.3257,3.6012,2.5608,1.9359,1.7101,1.6359,1.7459,2.0597,3.164,5.5952,11.661,19.734,16.934,7.7252,3.9139,2.5679,1.9255,1.7759,1.7843
8.7901,6.4383,3.671,2.3769,1.94,1.6752,1.626,1.7174,2.1384,3.0574,6.6126,13.019,19.492,15.065,8.0358,3.5454,2.3775,1.9474,1.7582,1.8062,2.045
8.8001,3.3769,2.3974,1.8506,1.6704,1.6212,1.7418,2.0908,3.3183,6.2973,14.854,19.707,15.456,6.7159,3.6503,2.2691,1.8873,1.7769,1.8356,2.0791,2.6789
8.8101,2.2733,1.8545,1.6284,1.6095,1.7737,2.1815,3.2029,7.1506,14.312,19.468,13.991,6.9943,3.2336,2.3125,1.8677,1.7803,1.8607,2.1686,2.7396,4.2096
8.8201,1.7957,1.6242,1.6019,1.7515,2.2899,3.4987,6.8089,15.62,19.468,12.05,6.132,3.3366,2.1871,1.9027,1.816,1.9216,2.2118,2.9471,4.3329,8.7078
8.8301,1.6012,1.5911,1.7851,2.2411,3.8552,7.7424,15.098,18.989,12.467,5.1898,3.0871,2.2514,1.882,1.8641,2.0235,2.363,3.0344,4.8691,9.0142,21.338
8.8401,1.5977,1.7636,2.3609,3.7131,8.8007,16.329,19.071,11.06,5.4032,2.8205,2.2025,1.9612,1.9172,2.1124,2.5908,3.3961,5.0861,10.693,22.321,36.663
8.8501,1.8111,2.3108,4.1141,8.3927,17.397,18.391,11.474,4.8129,2.9199,2.152,2.0142,2.0592,2.2736,2.7982,3.9651,6.1344,11.386,26.361,39.186,33.824
8.8601,2.4527,3.9602,9.5242,16.972,17.442,10.149,5.0228,2.7861,2.2564,2.0887,2.2471,2.6053,3.2342,4.5994,7.8879,14.653,28.185,41.867,35.149,20.509
8.8701,4.4189,9.0977,17.894,17.708,8.9535,4.5352,2.921,2.3065,2.2865,2.524,3.1567,4.2524,5.9557,9.7926,19.186,33.106,42.901,31.758,17.849,9.6026
8.8801,10.303,17.536,16.637,9.3562,4.1741,2.8742,2.5196,2.5587,3.0665,4.0633,5.9814,8.8132,12.892,21.104,36.864,41.37,29.757,13.838,7.421,4.4715
8.8901,18.305,16.98,8.3024,4.4213,2.9431,2.7665,3.1324,3.9985,5.7718,8.3669,11.825,15.428,23.357,34.507,37.653,24.51,12.164,5.8253,3.7303,2.6422
8.9001,15.85,8.7473,4.2421,3.3009,3.3257,4.0895,5.7825,8.1603,11.095,13.604,15.645,20.301,33.909,35.15,19.628,9.7559,5.2566,3.1989,2.3818,1.8907
8.9101,7.926,4.6833,3.8173,4.3639,5.9551,8.1848,10.827,12.566,12.896,14.184,19.191,29.944,32.16,19.195,7.8353,4.4916,2.9995,2.1582,1.7709,1.5318
8.9201,5.0133,4.9274,6.2717,8.3827,10.826,12.056,11.652,10.875,11.053,19.103,30.283,31.263,16.43,7.753,3.8596,2.6975,2.0669,1.6585,1.4649,1.3755
8.9301,6.8428,8.7313,10.908,11.81,11.055,9.4026,7.8879,9.9048,16.987,30.954,29.178,16.656,6.6841,3.7958,2.4324,1.9193,1.6084,1.4056,1.332,1.3934
8.9401,11.12,11.692,10.575,8.6199,6.7783,6.2898,8.0399,18.368,29.922,26.941,14.393,6.7535,3.4231,2.3895,1.7853,1.5285,1.3746,1.3067,1.3572,1.7415
8.9501,10.241,8.0909,5.9982,4.9599,5.4051,8.2611,16.461,30.75,27.293,12.416,5.8977,3.4105,2.2243,1.7574,1.4554,1.3322,1.2847,1.3691,1.6891,2.974
8.9601,5.5091,4.2719,3.9631,4.6946,8.88,18.315,29.702,25.033,12.85,5.1987,3.1103,2.2046,1.672,1.4369,1.2945,1.2702,1.347,1.7863,2.8654,4.806
8.9701,3.2745,3.3171,4.675,8.2738,20.321,30.484,26.207,11.092,5.3239,2.8597,2.07,1.6574,1.3916,1.2817,1.2611,1.3691,1.7419,3.1375,4.7256,4.3976
8.9801,3.105,4.2194,9.2333,19.375,30.747,23.947,12.065,4.7272,2.888,1.9555,1.5882,1.3828,1.2625,1.2506,1.4013,1.8571,3.0359,4.8779,4.4737,2.5881
8.9901,4.4353,8.3227,21.461,30.442,21.573,10.421,5.0319,2.6731,1.9631,1.5296,1.348,1.2589,1.2563,1.3859,1.9986,3.323,4.825,4.2148,2.6748,1.7824
9.0002,9.4083,19.812,30.364,22.181,9.0052,4.4866,2.7705,1.8658,1.5333,1.3196,1.2482,1.2562,1.4348,1.9518,3.6254,4.9392,4.3153,2.4964,1.8406,1.6964
9.0102,21.908,30.175,19.82,9.3689,4.0299,2.5759,1.9083,1.486,1.3245,1.2416,1.271,1.4318,2.1208,3.5299,4.9907,4.0551,2.6022,1.8459,1.7704,1.9363
9.0202,29.929,21.19,8.1138,4.1376,2.4072,1.8229,1.5114,1.3061,1.2495,1.2877,1.4951,2.0889,3.8461,4.9977,3.8009,2.4679,1.9442,1.8862,2.0721,2.514
9.0302,18.866,8.8424,3.7397,2.4464,1.7483,1.4738,1.3268,1.2547,1.2988,1.5549,2.2861,3.7832,5.0241,3.9443,2.394,2.0034,2.0446,2.3386,2.8205,3.7963
9.0402,7.6725,3.9653,2.2991,1.7717,1.443,1.3187,1.2763,1.3344,1.5632,2.4533,4.1128,5.1023,3.7365,2.551,2.1385,2.2695,2.6827,3.4777,4.6894,7.2313
9.0502,3.5997,2.388,1.7097,1.4654,1.3171,1.295,1.3582,1.6645,2.4343,4.36,5.1218,3.9829,2.5877,2.3812,2.6642,3.2725,4.4623,6.7066,10.092,16.263
9.0602,2.2563,1.7619,1.446,1.3458,1.3225,1.4145,1.6791,2.7053,4.3508,5.1745,3.8749,2.9699,2.758,3.2545,4.4254,6.3064,9.7748,15.065,20.636,28.205
9.0702,1.7131,1.4911,1.3583,1.3644,1.4871,1.8179,2.6673,4.7285,5.3894,3.997,3.2799,3.6633,4.4503,6.3065,9.8233,14.272,19.517,23.596,26.191,36.831
9.0802,1.488,1.4118,1.4136,1.5512,1.9954,3.0133,4.7597,5.5136,4.5335,4.0443,4.9582,7.3037,9.9409,14.274,19.212,21.87,21.852,22.631,29.974,48.709
9.0902,1.4497,1.4925,1.6623,2.0895,3.4415,5.29,6.1135,5.0388,5.4726,7.6113,11.071,15.884,19.005,20.984,20.117,17.911,17.518,29.024,44.911,40.397
9.1002,1.5887,1.7988,2.3452,3.6063,5.9516,6.7513,6.7807,7.8444,11.494,16.169,19.512,20.158,18.766,15.534,13.32,15.331,25.824,45.397,41.391,18.492
9.1102,2.014,2.6245,4.2552,6.7265,7.9881,9.1147,12.21,16.088,19.508,19.686,17.009,12.757,10.789,9.719,14.61,27.722,43.96,37.948,19.912,7.8438
9.1202,3.1746,5.0216,8.3863,11.03,12.84,16.695,19.596,19.454,16.234,11.879,8.7655,6.9114,8.141,12.464,30.205,44.885,38.549,17.236,8.4403,4.7032
9.1302,6.7164,11.004,14.926,17.945,19.661,19.142,15.576,11.554,7.9318,5.9818,5.59,6.5913,13.36,27.533,45.176,35.26,18.009,7.7086,5,3.5186
9.1402,15.139,19.465,20.535,19.029,15.484,10.922,7.3188,5.4605,4.5294,4.8336,6.6161,11.845,30.484,44.523,31.921,15.784,8.0457,4.6587,3.4005,2.4279
9.1502,22.027,19.792,15.149,10.424,7.1762,4.9866,3.9163,3.8128,4.3044,6.6966,13.324,28.14,44.802,34.069,13.859,7.229,4.5257,2.9606,2.2227,1.6676
9.1602,15.839,10.581,6.8255,4.6534,3.6862,3.2352,3.259,4.1913,6.3611,14.508,31.373,44.584,30.754,15.007,6.3469,3.9756,2.7552,1.9676,1.5867,1.2886
9.1702,6.9714,4.6149,3.4263,2.8831,2.8502,3.119,3.9002,6.7623,13.928,33.505,44.573,32.644,12.872,6.4487,3.4802,2.4685,1.8851,1.4732,1.2603,1.0805
9.1802,3.3862,2.7293,2.5064,2.5544,3.0815,4.1304,6.4234,15.306,32.318,43.892,29.009,13.642,5.6116,3.4629,2.2489,1.7551,1.4412,1.1983,1.067,0.95299
9.1902,2.3513,2.2602,2.4959,3.02,4.3978,7.1645,13.955,34.126,43.609,26.485,11.649,5.7735,3.1403,2.2526,1.6467,1.3698,1.1814,1.0289,0.94503,0.87246
9.2002,2.1978,2.4764,3.2047,4.3544,7.6509,15.741,31.61,42.638,27.198,10.468,5.1292,3.196,2.1018,1.6519,1.3072,1.1379,1.0184,0.92,0.86735,0.82452
9.2102,2.6476,3.2453,4.5189,6.9709,16.903,34.295,42.749,24.87,10.824,4.744,2.9449,2.1266,1.5684,1.3103,1.098,0.99019,0.91303,0.85095,0.82121,0.8023
9.2202,3.3615,4.1797,7.1691,15.072,35.873,41.536,26.749,9.7897,4.8388,2.786,2.0025,1.5806,1.2589,1.1,0.96382,0.89476,0.84639,0.81119,0.80025,0.80324
9.2302,4.1652,6.4138,16.299,33.657,40.277,23.499,10.643,4.5003,2.8146,1.9205,1.5098,1.266,1.0668,0.96545,0.87746,0.83532,0.80848,0.79551,0.80211,0.82817
9.2402,6.9505,14.648,35.335,41.012,21.41,9.2138,4.7544,2.6735,1.9306,1.4619,1.2223,1.0719,0.94371,0.8793,0.82473,0.80321,0.79433,0.80223,0.8276,0.88176
9.2502,16.744,33.219,39.804,23.215,8.3767,4.2933,2.7664,1.8579,1.4661,1.1927,1.0441,0.94858,0.86562,0.82714,0.79808,0.79426,0.80235,0.83275,0.88122,0.97463
9.2602,35.796,40.558,21.161,9.0951,4.0163,2.5774,1.9009,1.4242,1.1951,1.0257,0.93112,0.87114,0.81968,0.80134,0.79408,0.80753,0.83396,0.8922,0.97307,1.1289
9.2702,38.773,22.959,8.2732,4.2354,2.4591,1.805,1.4478,1.1699,1.028,0.92039,0.8612,0.82649,0.79921,0.79844,0.81233,0.84506,0.89416,0.99166,1.124,1.3938
9.2802,20.009,8.991,3.9656,2.5445,1.7438,1.3933,1.185,1.0132,0.92352,0.8564,0.82261,0.80788,0.80137,0.81802,0.85542,0.91267,0.99359,1.1538,1.3793,1.8959
9.2902,7.831,4.1871,2.4306,1.7857,1.3587,1.1526,1.0247,0.91603,0.86087,0.82296,0.80948,0.81251,0.82632,0.86267,0.92994,1.0224,1.1537,1.4282,1.8536,3.0538
9.3002,3.8096,2.5188,1.7278,1.3833,1.1329,1.0058,0.92635,0.85929,0.82926,0.81482,0.81964,0.84064,0.87726,0.93889,1.0491,1.1985,1.4209,1.9421,2.9127,6.4851
9.3102,2.3608,1.7725,1.3516,1.15,0.99569,0.91688,0.86992,0.83308,0.82351,0.8304,0.85399,0.89571,0.96155,1.0596,1.2395,1.4939,1.9103,3.1124,5.9779,15.058
9.3202,1.693,1.379,1.133,1.0098,0.91409,0.86797,0.84518,0.83291,0.84221,0.87121,0.91672,0.98538,1.0936,1.2505,1.5594,2.0439,2.9881,6.546,14.044,21.374
9.3302,1.3356,1.153,1.0026,0.92768,0.87154,0.85011,0.84762,0.85799,0.88717,0.94228,1.0166,1.1244,1.3016,1.5666,2.1603,3.2942,6.0679,15.092,21.381,14.519
9.3402,1.1298,1.02,0.92826,0.88635,0.86005,0.85971,0.87667,0.91094,0.96389,1.0537,1.1704,1.3412,1.647,2.1465,3.5529,6.9442,14.128,21.443,15.652,7.0404
9.3502,1.01,0.94576,0.89404,0.87763,0.87684,0.89713,0.93545,0.99847,1.0833,1.2246,1.4103,1.6962,2.2861,3.4408,7.6427,15.718,21.523,14.835,7.8819,4.936
9.3602,0.94604,0.91375,0.89291,0.899,0.92327,0.9667,1.0316,1.1335,1.2657,1.4918,1.8048,2.3375,3.7374,7.1505,16.819,21.626,16.108,7.8139,5.7956,5.833
9.3702,0.92353,0.91696,0.92341,0.95247,1.0051,1.0779,1.1796,1.3398,1.5501,1.9341,2.5243,3.734,7.9155,16.016,21.633,15.029,9.0129,6.7297,7.7454,10.707
9.3802,0.93703,0.95452,0.98899,1.0451,1.1341,1.2486,1.4067,1.664,2.0183,2.7501,4.1166,7.6239,17.256,22.246,14.702,9.3289,8.7297,10.995,16.641,26.046
9.3902,0.98736,1.0312,1.099,1.1911,1.3326,1.5122,1.7653,2.2046,2.8705,4.587,8.5647,16.871,22.614,16.703,10.712,11.778,16.928,26.004,37.684,47.002
9.4002,1.0817,1.1588,1.2719,1.4178,1.6429,1.9353,2.3678,3.2073,4.7293,9.7155,18.552,24.293,17.514,14.397,17.484,26.172,37.594,46.667,47.82,40.427
9.4102,1.236,1.3612,1.5434,1.7782,2.1519,2.6642,3.4923,5.4506,9.811,20.651,26.123,23.102,19.76,26.889,37.625,46.492,47.498,39.874,28.583,19.578
9.4202,1.4825,1.6853,1.9859,2.3859,3.0604,4.0791,6.0064,11.677,21.802,29.518,28.867,32.785,38.189,46.554,47.298,39.572,28.135,18.461,12.75,12.416
9.4302,1.8869,2.2317,2.7635,3.5196,4.9281,7.4427,13.128,26.487,36.539,38.021,43.585,48.476,47.323,39.444,27.914,18.032,11.789,9.1277,9.7894,15.008
9.4402,2.5991,3.2472,4.3205,6.0363,9.7836,17.567,32.2,46.134,50.064,50.032,46.322,36.251,27.835,17.858,11.467,8.0775,6.8564,9.0112,13.631,14.189
9.4502,4.0275,5.4916,8.2142,13.235,24.892,43.035,57.537,55.91,48.385,36.647,24.704,15.564,11.312,7.713,6.0403,5.7742,7.7224,13.582,14.139,7.7123
9.4602,7.6162,11.879,20.06,33.784,54.85,63.837,54.768,38.495,25.324,15.705,9.9991,6.8638,5.6518,4.7551,5.1683,7.6539,12.627,13.426,8.0315,3.8157
9.4702,18.526,29.623,45.408,60.229,61.257,44.377,27.484,16.3,10.228,6.8874,5.1116,4.1543,4.0345,4.4579,7.775,12.829,13.544,7.2953,3.8866,2.5026
9.4802,40.745,51.095,59.046,52.495,32.179,18.245,10.924,7.1062,5.1566,4.0619,3.4916,3.34,4.2616,6.9657,13.034,12.952,7.6954,3.581,2.483,2.0561
9.4902,49.735,48.334,40.733,24.625,12.45,7.7439,5.4121,4.0963,3.3777,3.047,3.0607,3.7456,7.2503,12.362,12.326,7.0273,3.7013,2.3652,2.0251,1.9579
9.5002,37.972,32.503,18.29,9.8971,5.9149,4.3294,3.4346,2.9176,2.6834,2.8746,3.7302,6.5272,12.647,12.624,6.419,3.4362,2.3815,1.9803,1.9274,2.1169
9.5102,26.659,16.528,7.8246,5.0341,3.6209,2.9603,2.5812,2.4591,2.5973,3.7784,6.8982,12.021,12.052,6.8432,3.2087,2.2919,1.9809,1.9289,2.0812,2.6334
9.5202,13.901,7.3128,4.2561,3.222,2.6197,2.3401,2.2435,2.5115,3.371,7.3222,12.355,12.373,6.2743,3.3465,2.2181,1.9604,1.9335,2.1302,2.5668,3.9883
9.5302,6.2736,3.9622,2.8536,2.4,2.1597,2.1205,2.3133,3.4636,6.4402,12.628,11.842,6.7183,3.1486,2.2608,1.9494,1.9612,2.1433,2.6898,3.7834,8.0987
9.5402,3.5216,2.6745,2.2004,2.0175,2.031,2.2802,3.1186,6.8805,11.943,11.267,6.1834,3.3131,2.2153,1.98,1.997,2.2278,2.7069,4.0764,7.3321,18.402
9.5502,2.4503,2.0842,1.9039,1.9165,2.2716,3.2342,6.0608,12.278,11.927,5.6998,3.1451,2.2963,2.0037,2.0406,2.322,2.8883,4.0551,8.1315,16.885,26.47
9.5602,1.9596,1.8199,1.8564,2.1317,3.3833,6.5058,11.569,11.41,6.3901,3.0103,2.2859,2.0938,2.1284,2.3966,3.0844,4.463,7.8682,18.529,27.117,20.428
9.5702,1.753,1.7815,2.1188,3.0683,6.9899,11.957,12.036,5.9206,3.2812,2.2981,2.1697,2.2738,2.5831,3.2195,4.8942,8.9464,18.115,28.565,24.751,18.426
9.5802,1.7589,2.016,3.1351,6.1911,12.283,11.579,6.6516,3.1774,2.4565,2.2775,2.4559,2.8554,3.6129,5.152,10.07,20.664,30.95,28.114,26.444,30.357
9.5902,2.0475,2.8807,6.4253,11.67,11.083,6.2029,3.4938,2.5318,2.4717,2.704,3.2489,4.2081,6.1219,10.683,23.774,35.535,36.256,33.915,36.093,34.075
9.6002,3.0377,5.7156,11.87,11.788,5.8178,3.4385,2.756,2.708,3.0613,3.8212,5.1868,7.7784,13.69,26.52,42.421,43.117,39.946,35.098,27.649,18.871
9.6102,6.1877,11.206,11.604,6.5824,3.4494,2.943,3.0468,3.6266,4.6938,6.8078,10.834,18.879,34.358,49.584,47.852,38.496,28.793,19.254,12.19,7.772
9.6202,11.686,12.273,6.489,3.8799,3.2412,3.5645,4.4101,6.3013,9.5806,15.911,26.761,42.82,55.3,48.524,31.718,20.312,12.632,7.9413,5.4178,4.0502
9.6302,11.974,7.4184,4.1283,3.7712,4.4036,5.8999,8.7499,14.603,22.933,34.825,48.195,53.76,41.298,24.85,13.561,8.3631,5.6061,4.077,3.2666,2.9387
9.6402,7.1937,4.878,4.5584,5.7068,8.5733,13.468,20.961,30.837,38.205,46.621,46.663,32.497,17.373,9.8867,5.9769,4.2518,3.3007,2.7837,2.6138,3.0861
9.6502,5.398,6.0155,8.2129,12.653,20.5,28.824,34.656,36.673,37.79,38.527,25.196,13.008,7.2121,4.8281,3.4572,2.8031,2.4684,2.4636,2.8715,4.8172
9.6602,8.1302,12.638,19.442,27.504,33.596,33.398,29.629,30.886,32.279,20.869,10.287,5.8294,3.9406,3.0435,2.4975,2.2926,2.3027,2.8621,4.3855,7.159
9.6702,18.594,27.212,32.735,32.514,26.828,22.13,23.601,28.602,20.431,8.8104,4.9234,3.4391,2.6947,2.3499,2.1865,2.2254,2.5699,4.4742,6.8029,6.0007
9.6802,32.096,31.936,26.329,19.362,16.158,20.789,26.382,18.078,8.9954,4.3921,3.09,2.528,2.2174,2.0884,2.1025,2.4932,3.9062,6.8194,6.1486,3.0761
9.6902,26.507,18.262,13.084,11.789,19.127,25.254,19.03,7.9134,4.3982,2.8983,2.3843,2.1058,1.9566,1.9004,2.3827,4.0293,6.4396,5.798,3.2356,1.6938
9.7002,12.444,8.7458,10.01,16.286,24.457,17.404,8.5897,4.0311,2.8979,2.2659,1.9467,1.7347,1.7718,2.1104,4.0624,6.5318,6.1047,2.9656,1.726,1.2613
9.7102,6.79,7.7487,16.565,23.718,16.498,7.752,4.2344,2.7185,2.1677,1.7777,1.5854,1.5736,2.1108,3.5894,6.5341,5.792,3.2566,1.6241,1.2521,1.1366
9.7202,7.4924,13.882,23.515,17.917,7.3217,3.9206,2.6956,1.9768,1.6442,1.4758,1.4997,1.8887,3.785,6.2074,5.6059,2.9893,1.7046,1.2104,1.1137,1.165
9.7302,14.617,22.677,16.653,8.1422,3.6888,2.4543,1.8763,1.516,1.389,1.4648,1.8784,3.3426,6.3299,5.93,2.8516,1.6038,1.2205,1.0954,1.1296,1.3545
9.7402,22.851,18.6,7.3463,3.8175,2.2731,1.7219,1.4534,1.3234,1.3812,1.9303,3.4201,5.983,5.6372,3.1512,1.5512,1.1793,1.083,1.1275,1.2948,1.8605
9.7502,17.365,8.494,3.4543,2.2572,1.6241,1.3735,1.2773,1.3495,1.7614,3.6364,6.038,5.9399,2.8972,1.6395,1.1582,1.0628,1.0995,1.3131,1.7341,3.334
9.7602,7.6193,3.7487,2.0927,1.6065,1.3226,1.232,1.2884,1.77,3.2263,6.1724,5.7876,3.208,1.5466,1.175,1.056,1.0913,1.2602,1.7965,2.9706,7.9029
9.7702,3.4297,2.1763,1.5229,1.3013,1.206,1.2654,1.6289,3.3134,5.8466,5.5085,3.0658,1.6421,1.1392,1.0494,1.0967,1.2639,1.6805,3.1788,6.8762,15.393
9.7802,2.0465,1.5489,1.2518,1.1734,1.2649,1.6387,2.9402,5.9082,5.8176,2.8226,1.5882,1.1597,1.0333,1.074,1.2876,1.7054,2.8427,7.4899,14.389,14.808
9.7902,1.481,1.2541,1.1432,1.2024,1.6984,3.0231,5.5434,5.6731,3.1367,1.5023,1.1396,1.0303,1.0692,1.2401,1.7717,2.9323,6.5146,14.964,15.589,7.2712
9.8002,1.2134,1.1295,1.1884,1.5303,3.2319,5.623,5.9376,3.0012,1.6023,1.1091,1.023,1.0514,1.2467,1.662,3.1419,6.7903,13.917,14.984,8.2612,3.1692
9.8102,1.1049,1.1513,1.5444,2.7631,5.7974,5.8122,3.3394,1.5532,1.1339,1.0115,1.0526,1.2072,1.6896,2.8158,7.3996,14.205,15.688,7.5517,3.5329,1.898
9.8202,1.1406,1.4384,2.846,5.3213,5.5739,3.1983,1.6696,1.1178,1.0122,1.0521,1.2185,1.5964,2.9075,6.4444,14.777,15.401,8.5689,3.2905,2.0296,1.4978
9.8302,1.452,2.5308,5.4105,5.9187,2.9493,1.6175,1.1493,1.0088,1.0378,1.2294,1.6268,2.6285,6.7202,13.752,14.811,8.1964,3.6802,1.9737,1.5715,1.4171
9.8402,2.6075,5.0089,5.8076,3.41,1.5297,1.1341,1.0144,1.0432,1.1941,1.6582,2.7157,5.8608,14.041,15.515,7.5054,3.5611,2.1209,1.5832,1.4833,1.5522
9.8502,5.11,5.9889,3.2705,1.6935,1.1074,1.013,1.0343,1.21,1.5727,2.8068,6.1193,12.948,15.238,8.5226,3.3363,2.1191,1.6791,1.5443,1.6339,1.974
9.8602,5.8995,3.6353,1.6432,1.155,1.007,1.0422,1.1813,1.6071,2.5503,6.3896,13.276,15.798,8.1678,3.7433,2.0872,1.7349,1.647,1.7642,2.0982,3.0705
9.8702,3.4913,1.7851,1.1426,1.0186,1.0474,1.2004,1.536,2.6409,5.5836,13.591,15.595,9.2625,3.6476,2.272,1.7882,1.7699,1.9205,2.3719,3.2839,6.1856
9.8802,1.7298,1.1848,1.0223,1.0416,1.2193,1.5748,2.4237,5.8417,12.485,15.37,8.9183,4.1507,2.308,1.9545,1.9153,2.1752,2.6816,3.9614,6.7427,12.988
9.8902,1.1739,1.0355,1.0563,1.1913,1.6151,2.5142,5.1292,12.84,15.848,8.5937,4.0881,2.6017,2.0871,2.1694,2.5102,3.2952,4.781,8.8449,15.681,22.034
9.9002,1.0415,1.0556,1.2196,1.5369,2.6103,5.3778,11.714,15.712,9.7197,4.0531,2.7327,2.4602,2.4792,3.0681,4.2133,6.6688,11.443,20.983,27.515,27.464
9.9102,1.0739,1.2029,1.5885,2.364,5.6405,12.108,16.039,9.4374,4.6311,2.9129,2.8317,3.2645,3.9093,5.8955,9.5958,16.551,25.636,30.869,26.774,18.949
9.9202,1.2367,1.535,2.4707,4.802,12.503,16.012,10.654,4.7027,3.3693,3.3588,4.3323,6.248,8.5855,14.23,21.997,29.615,30.394,21.706,13.827,8.179
9.9302,1.5951,2.2909,5.0696,11.055,15.979,10.467,5.4871,3.8783,4.2853,6.0077,9.6309,14.861,19.428,25.607,29.623,25.692,16.898,9.1824,5.7421,3.8851
9.9402,2.4092,4.4103,11.536,16.339,10.356,5.8313,4.8502,5.9716,8.819,14.121,20.488,24.4,25.864,24.659,20.169,11.981,6.7671,4.1416,3.1038,2.5964
9.9502,4.6921,10.182,16.567,12.237,6.4332,6.3888,8.6609,13.536,19.214,23.748,23.419,19.955,19.554,15.611,8.8953,5.0245,3.3744,2.5648,2.2627,2.2997
9.9602,10.768,16.777,12.613,8.42,8.8153,13.172,18.635,23.285,23.426,19.239,14.304,12.854,12.644,7.7937,4.0298,2.7954,2.2602,2.0333,2.0783,2.6684
9.9702,17.442,15.261,10.743,12.855,18.184,22.964,23.43,19.24,13.908,10.295,10.235,10.538,6.6954,3.7067,2.429,2.0145,1.8679,1.9725,2.4035,4.3727
9.9802,16.918,15.194,18.269,22.504,23.519,19.574,14.05,9.1478,7.1802,8.9548,9.5929,6.4657,3.2905,2.2531,1.8471,1.7486,1.8453,2.3748,3.7579,9.9498
9.9902,19.762,22.928,23.788,20.554,14.465,9.1297,6.2456,5.5375,7.3695,9.0277,5.9294,3.1991,2.0719,1.7354,1.6661,1.7911,2.2113,3.839,8.31,18.642
10,24.614,21.239,15.033,9.8619,6.1827,4.4167,4.3695,6.9541,8.7829,5.5271,2.9476,1.9772,1.6462,1.5795,1.758,2.2094,3.4541,8.6368,17.15,17.254
10.01,16.404,10.369,6.3442,4.3766,3.5014,3.7639,6.064,8.4996,6.0555,2.7591,1.8619,1.5761,1.5374,1.6642,2.2225,3.5424,7.5382,17.471,18.583,8.4191
10.02,6.9786,4.4743,3.2517,2.8342,3.4946,5.7917,8.2785,5.734,2.9977,1.7806,1.5175,1.4848,1.6552,2.0631,3.6474,7.8545,16.199,18.228,10.004,3.916
10.03,3.3706,2.6293,2.4459,2.9437,5.7846,8.1189,6.1513,2.8352,1.8278,1.4823,1.4567,1.6043,2.0912,3.2177,8.1931,16.579,19.011,9.6164,4.5544,2.6768
10.04,2.2434,2.1236,2.8207,4.96,8.0228,6.0595,3.0591,1.766,1.4837,1.45,1.5978,2.0083,3.3234,6.8808,16.952,18.75,10.936,4.5085,3.0297,2.5909
10.05,1.962,2.4399,5.0112,7.7455,5.8157,3.0151,1.8208,1.4652,1.4371,1.6174,2.0211,3.0862,7.201,15.248,18.479,10.576,5.1576,3.2079,3.0241,3.3579
10.06,2.3998,4.2863,7.7253,6.4301,2.8854,1.8057,1.4785,1.4476,1.5888,2.0778,3.1206,6.396,15.704,19.395,10.271,5.1966,3.7294,3.5189,4.2893,6.044
10.07,4.3739,7.3225,6.2161,3.2815,1.7683,1.4856,1.4512,1.6297,2.0051,3.2576,6.4559,14.451,19.292,12.188,5.3348,4.1618,4.4951,5.7423,8.8864,14.726
10.08,7.3672,6.7916,3.1549,1.8955,1.4876,1.4818,1.6269,2.0918,3.0163,6.8151,14.548,19.906,11.994,6.5225,4.8581,5.844,8.6348,13.452,21.549,29.855
10.09,6.6118,3.6257,1.8736,1.5442,1.5128,1.6904,2.0671,3.1979,5.9352,15.152,20.143,13.972,7.0303,6.4716,8.1532,12.949,20.727,28.469,32.952,29.812
10.1,3.4971,2.0431,1.5735,1.56,1.7573,2.1875,3.0703,6.369,13.566,20.43,14.705,9.4937,8.5913,12.678,19.171,27.721,32.729,30.787,23.071,14.59
10.11,2.029,1.6619,1.6353,1.8172,2.3149,3.3136,5.7879,14.447,21.186,15.479,11.923,14.695,18.656,27.045,32.226,31.149,23.792,15.927,9.4889,5.7985
10.12,1.7098,1.7263,1.9632,2.406,3.5664,6.3656,13.269,22.422,19.39,15.743,21.032,28.705,31.94,31.502,25.291,16.604,9.9226,6.2879,4.124,2.9757
10.13,1.8374,2.1043,2.696,3.711,6.9489,14.723,24.048,23.02,22.56,27.924,32.711,30.674,26.024,17.323,10.889,6.5555,4.2603,3.1269,2.4222,2.0429
10.14,2.3301,2.9737,4.3763,7.182,16.462,27.502,30.435,30.023,33.052,31.709,24.574,15.907,11.427,6.8566,4.5725,3.213,2.4601,2.0821,1.8708,1.781
10.15,3.4857,5.0799,9.1376,17.754,32.68,36.851,36.249,32.873,26.402,17.438,10.472,6.3403,4.7624,3.3157,2.5702,2.1068,1.8609,1.7746,1.6837,1.5421
10.16,6.5516,11.386,23.576,38.611,42.617,36.715,28.191,18.509,11.661,6.9655,4.4926,3.1741,2.6392,2.1377,1.8991,1.7711,1.6711,1.5421,1.3446,1.1867
10.17,15.934,28.586,45.598,46.085,32.572,21.073,12.63,7.4503,4.9265,3.397,2.5693,2.1009,1.9132,1.7683,1.686,1.5386,1.3449,1.1608,1.032,1.0328
10.18,34.988,46.846,41.902,26.938,14.734,8.5371,5.3226,3.6022,2.7514,2.1912,1.9056,1.7639,1.6894,1.5526,1.3583,1.1459,0.99869,0.93257,0.93573,1.1575
10.19,44.18,36.665,19.354,10.655,6.09,4.0263,2.9331,2.2925,1.9925,1.7981,1.6838,1.5228,1.3824,1.1615,0.99331,0.88513,0.84303,0.88952,1.0435,1.8521
10.2,29.901,16.017,7.5864,4.7933,3.2508,2.4882,2.0767,1.8493,1.7343,1.5643,1.3465,1.12,1.0014,0.87315,0.81105,0.78699,0.82051,1.0261,1.5893,3.6807
10.21,13.106,6.5236,3.8217,2.83,2.2239,1.9432,1.784,1.605,1.3908,1.1609,0.96982,0.84185,0.79306,0.74624,0.74772,0.78607,0.93358,1.615,3.2057,4.855
10.22,5.611,3.4653,2.4845,2.1102,1.8636,1.6796,1.4507,1.1954,0.99729,0.85919,0.76817,0.71252,0.70284,0.70067,0.76349,0.90895,1.3953,3.2863,4.8147,3.2024
10.23,3.1471,2.392,1.9989,1.7919,1.5283,1.2642,1.0397,0.87664,0.77865,0.71365,0.67186,0.65111,0.67221,0.71654,0.90178,1.3749,2.829,4.7973,3.6115,1.5397
10.24,2.303,1.9539,1.6365,1.3592,1.0971,0.91672,0.79851,0.71806,0.66949,0.63924,0.62428,0.63104,0.69601,0.83044,1.4004,2.8063,4.6521,3.481,1.7517,0.94521
10.25,1.8283,1.482,1.1764,0.97595,0.82987,0.73828,0.67606,0.63278,0.60843,0.60252,0.61183,0.6547,0.81458,1.2224,2.8886,4.6245,3.8754,1.6796,1.0047,0.76911
10.26,1.3066,1.0532,0.87586,0.77242,0.69292,0.64059,0.60447,0.58346,0.57711,0.59722,0.64034,0.75507,1.2085,2.4675,4.6378,3.8542,1.9277,0.98099,0.78504,0.73108
10.27,0.95414,0.81808,0.71974,0.66001,0.61173,0.58056,0.5615,0.55953,0.57229,0.63187,0.74386,1.0683,2.4509,4.4016,3.7324,1.9182,1.0537,0.77769,0.73149,0.77486
10.28,0.76836,0.68786,0.62641,0.58902,0.56034,0.54458,0.54029,0.56025,0.60101,0.7435,1.0585,2.0822,4.3787,4.0931,1.8393,1.051,0.79804,0.732,0.7634,0.92561
10.29,0.6573,0.60489,0.56538,0.54296,0.52985,0.52833,0.5406,0.59406,0.69087,1.078,2.0703,4.0416,4.074,2.1267,1.0265,0.79972,0.73481,0.77082,0.89127,1.35
10.3,0.58386,0.54926,0.52566,0.51537,0.51748,0.53268,0.56918,0.69065,0.9443,2.1413,4.023,4.3594,2.1193,1.1186,0.79403,0.74094,0.76141,0.90868,1.238,2.6253
10.31,0.53419,0.51268,0.50252,0.5041,0.52479,0.56527,0.64847,0.95964,1.7534,4.0905,4.342,2.4587,1.1187,0.82448,0.74373,0.77348,0.87717,1.2784,2.2821,4.8253
10.32,0.50184,0.49135,0.49466,0.51048,0.55976,0.65002,0.85608,1.8137,3.6064,4.2582,2.453,1.2428,0.82963,0.75659,0.78303,0.89904,1.1732,2.3826,4.4507,4.957
10.33,0.4838,0.48409,0.5038,0.54092,0.64647,0.86982,1.4978,3.6912,4.5016,2.3582,1.2464,0.87691,0.76697,0.7879,0.91648,1.2166,2.0314,4.5776,5.2568,3.0533
10.34,0.47939,0.49234,0.53664,0.61393,0.86766,1.5488,3.1685,4.4491,2.8256,1.2189,0.88733,0.79701,0.80532,0.91073,1.2451,2.132,4.0713,5.253,3.5279,2.1979
10.35,0.49042,0.52157,0.61185,0.78896,1.5462,3.2624,4.5356,2.7238,1.4074,0.89,0.81524,0.83421,0.93884,1.2016,2.1771,4.2348,5.517,3.5537,2.5288,2.5355
10.36,0.52278,0.58642,0.78883,1.2985,3.2551,4.5201,3.2245,1.3755,0.95723,0.83365,0.86406,0.97195,1.2476,1.986,4.3098,5.6005,4.2541,2.7931,3.0726,4.2618
10.37,0.59202,0.7305,1.2993,2.7417,4.5114,3.1223,1.6173,0.96476,0.87262,0.89934,1.0215,1.2786,2.0649,3.9623,5.7579,4.4078,3.4654,3.9329,5.893,9.6687
10.38,0.7445,1.1177,2.7401,4.4352,3.1263,1.5811,1.0568,0.90253,0.93668,1.0841,1.3658,2.0364,4.1118,6.0117,4.8205,4.1787,5.4476,8.5751,13.453,18.682
10.39,1.1554,2.2757,4.4318,3.6305,1.6022,1.0718,0.96482,0.99431,1.1341,1.4822,2.2074,4.0311,6.3712,5.9139,5.4825,7.8478,12.25,17.246,19.9,19.464
10.4,2.3684,4.1665,3.6401,1.911,1.1115,1.0129,1.0689,1.2426,1.5612,2.4543,4.4383,7.2278,7.0509,7.8454,11.335,16.153,19.174,18.407,15.056,15.432
10.41,4.2368,4.0894,1.944,1.2466,1.0831,1.1643,1.3684,1.7891,2.5888,5.103,8.4983,10.593,11.083,15.33,18.681,18.288,14.62,11.206,11.025,22.11
10.42,4.0286,2.3362,1.3108,1.2003,1.2972,1.5674,2.0639,3.1852,5.5834,10.626,14.022,16.94,18.286,18.44,15.03,10.599,7.8221,9.5978,17.737,28.843
10.43,2.3119,1.4978,1.3229,1.4854,1.8612,2.5685,3.983,7.4759,13.081,17.923,19.426,18.076,15.597,10.926,7.432,5.9291,7.2817,17.788,27.945,18.698
10.44,1.5799,1.5036,1.7521,2.3022,3.4048,5.5872,9.8803,16.994,21.045,19.205,14.838,9.909,7.5165,5.201,4.881,6.6641,14.197,27.802,21.821,7.7722
10.45,1.7274,2.1105,3.0423,4.7895,8.1642,13.605,19.959,21.699,17.168,10.847,6.7481,4.4541,3.9524,3.8825,6.4948,13.905,26.015,20.961,9.5784,3.6695
10.46,2.7272,4.1137,7.1168,11.616,17.237,21.308,19.956,13.168,7.9039,4.6879,3.353,2.882,3.4647,5.2152,14.28,25.785,23.851,9.0575,4.2123,2.3142
10.47,6.0914,10.023,15.379,18.824,19.825,16.201,9.9511,5.471,3.572,2.7111,2.5081,2.8406,5.0229,11.303,25.974,23.682,11.276,4.0308,2.4987,1.7897
10.48,13.835,17.562,17.972,15.81,12.399,7.3148,4.1544,2.7926,2.3019,2.279,2.6726,4.0948,11.167,23.436,22.96,11.193,4.7389,2.4286,1.8666,1.6339
10.49,17.667,14.977,11.932,9.6636,5.6766,3.2942,2.3399,2.0158,2.0255,2.5949,3.9977,8.7605,23.282,25.297,10.62,4.7038,2.6654,1.84,1.662,1.7956
10.5,11.089,8.6069,7.8311,5.2032,2.7734,2.0339,1.7849,1.8901,2.2978,4.0501,8.6779,20.09,25.156,13.226,4.509,2.6537,1.9423,1.6629,1.7723,2.6012
10.51,6.4758,6.7545,4.6181,2.6449,1.8247,1.644,1.6993,2.2218,3.4137,9.0128,19.974,26.426,13.158,5.4224,2.5935,1.9485,1.7119,1.8007,2.4253,5.1714
10.52,6.0644,4.7731,2.4163,1.7183,1.54,1.6228,1.9647,3.3631,7.114,20.498,26.297,16.151,5.405,2.8998,1.9407,1.7389,1.8074,2.4947,4.6037,9.0461
10.53,4.5067,2.5408,1.6071,1.4462,1.5644,1.9186,2.8156,7.0645,17.171,25.986,16.084,6.6446,2.9109,2.0868,1.7708,1.8678,2.3873,4.7554,8.7498,9.0049
10.54,2.4157,1.5946,1.3847,1.4605,1.8833,2.7842,5.4113,17.088,26.238,15.39,6.6392,3.3328,2.1269,1.8739,1.9554,2.5164,4.2953,9.1435,10.387,7.9207
10.55,1.5282,1.3321,1.4244,1.7265,2.761,5.3813,13.3,26.126,18.521,6.3646,3.3687,2.3569,1.9619,2.0658,2.7238,4.6144,8.9467,11.709,11,12.888
10.56,1.2949,1.3437,1.7053,2.4312,5.3592,13.246,24.747,18.465,7.9193,3.334,2.4458,2.1959,2.261,2.899,5.1885,9.9482,14.398,14.388,16.576,17.84
10.57,1.3238,1.5685,2.4195,4.3877,13.201,24.653,22.047,7.9435,3.8755,2.5368,2.3978,2.6836,3.4186,5.6382,11.81,17.17,18.87,18.413,16.49,12.177
10.58,1.5612,2.131,4.3797,10.51,24.575,21.992,10.434,3.9794,2.867,2.6865,3.2319,4.611,7.3128,13.705,20.782,21.016,17.939,13.146,8.5558,5.4212
10.59,2.1349,3.5638,10.49,22.272,21.961,10.482,4.9101,3.1277,3.1738,4.1464,6.3792,10.657,17.271,23.768,21.093,15.307,9.5392,5.8169,3.8252,3.0629
10.6,3.5792,7.9663,22.225,24.306,10.584,5.1027,3.804,3.9412,5.5067,9.1062,14.248,20.245,24.429,19.619,11.575,6.8617,4.1014,2.9027,2.4638,3.0014
10.61,7.9909,18.715,24.311,13.282,5.4401,4.3824,5.3583,7.8911,12.135,17.269,20.624,21.165,15.95,8.7812,4.8229,3.1591,2.3333,2.1395,2.4926,5.23
10.62,18.749,25.85,13.5,6.8789,5.4677,7.2179,11.214,15.502,17.975,18.452,17.468,12.516,6.5298,3.7358,2.5099,2.013,1.8476,2.3399,4.179,10.052
10.63,26.006,17.438,7.6862,7.5765,10.222,14.338,17.233,16.605,14.489,14.127,10.368,5.4405,3.0106,2.1449,1.7655,1.7037,2.0073,4.0835,8.7031,10.728
10.64,18.166,10.669,9.9954,13.861,16.792,16.648,13.131,10.962,11.367,9.0575,4.7518,2.643,1.8742,1.5856,1.5814,1.9265,3.291,8.6166,11.223,5.7345
10.65,13.088,13.877,16.434,16.917,13.896,9.9098,7.5251,9.8218,9.0918,4.3206,2.3856,1.6946,1.4513,1.4356,1.8536,3.2333,7.2052,11.14,6.9398,2.5013
10.66,17.068,17.561,14.925,10.258,6.9446,5.9755,7.8966,8.5754,4.788,2.2029,1.5704,1.3337,1.3504,1.6344,3.1788,7.1445,11.108,6.8869,2.9836,1.436
10.67,15.956,11.519,7.4135,4.8121,4.9081,7.3825,8.7579,4.575,2.3252,1.4746,1.2631,1.2408,1.5577,2.6018,7.0851,11.038,8.1582,2.9551,1.5743,1.0722
10.68,8.1433,5.1333,3.7283,3.708,7.0004,8.5306,5.4474,2.2188,1.4769,1.2054,1.1957,1.3943,2.4746,5.7706,10.968,8.1076,3.6022,1.556,1.1137,0.95049
10.69,3.7316,2.8895,3.3457,5.6453,8.3383,5.3304,2.5451,1.4153,1.1734,1.1573,1.3623,2.0689,5.492,10.413,8.0568,3.5768,1.7464,1.0997,0.95223,0.9834
10.7,2.4364,2.6829,5.4728,8.1832,5.2246,2.4816,1.4859,1.1337,1.0963,1.3338,2.0419,4.3922,10.199,9.2388,3.5508,1.7324,1.1594,0.93964,0.94908,1.2611
10.71,2.4909,4.3261,8.0686,6.2263,2.4214,1.4471,1.1329,1.0686,1.2099,2.0169,4.3594,9.1455,9.4098,4.3832,1.7175,1.1503,0.95266,0.9345,1.1445,2.2613
10.72,4.2143,7.4464,6.1524,2.9412,1.4081,1.1067,1.0309,1.1887,1.6854,4.3279,9.0939,10.257,4.5529,1.9768,1.1396,0.94624,0.91465,1.1186,1.8841,4.5018
10.73,7.3575,7.057,2.8995,1.5472,1.0779,1.0119,1.0993,1.6666,3.3151,9.043,10.202,5.6079,2.0298,1.2211,0.93716,0.90997,1.04,1.8132,3.8708,5.4133
10.74,6.9892,3.62,1.5215,1.1062,0.98696,1.0843,1.4351,3.2919,7.5247,10.149,5.5779,2.403,1.2362,0.96181,0.89993,1.0362,1.5465,3.7314,5.5055,3.3633
10.75,3.5797,1.7411,1.0884,0.97065,1.057,1.4216,2.561,7.4838,10.584,5.5477,2.39,1.3493,0.96733,0.89251,1.0191,1.5419,3.1201,5.4776,3.9447,1.7803
10.76,1.7162,1.1442,0.95735,0.99723,1.3775,2.5443,5.9408,10.531,6.9906,2.3763,1.343,1.0043,0.89538,0.9678,1.4948,3.1097,5.2714,4.0542,2.0411,1.3434
10.77,1.1259,0.95736,0.98655,1.223,2.4318,5.9098,10.217,6.9559,3.0018,1.3355,1.0013,0.89626,0.97004,1.3145,2.9892,5.2523,4.6179,2.1073,1.4086,1.3667
10.78,0.94143,0.94594,1.2134,1.955,5.643,10.167,8.4077,2.9877,1.5262,0.99639,0.89506,0.92996,1.3155,2.4759,5.1738,4.6065,2.4747,1.4379,1.3654,1.6598
10.79,0.92903,1.1023,1.9436,4.3383,10.006,8.3679,3.8507,1.5201,1.0637,0.89092,0.93167,1.1696,2.4742,4.7287,4.7055,2.4796,1.5477,1.3902,1.6107,2.3488
10.8,1.0781,1.6152,4.3169,8.9458,8.5588,3.8335,1.7879,1.0623,0.91197,0.92574,1.1733,1.9985,4.7198,5.1382,2.5757,1.5663,1.4182,1.6441,2.2108,4.0558
10.81,1.562,3.301,8.9037,9.6734,3.9893,1.7829,1.1541,0.91375,0.91113,1.1564,2.0027,4.0509,5.1337,3.0575,1.6211,1.4537,1.6384,2.2654,3.6304,9.1953
10.82,3.1471,7.4805,9.6295,5.1562,1.834,1.154,0.9473,0.91612,1.0722,1.9412,4.0521,5.4161,3.0744,1.8013,1.5131,1.7055,2.2238,3.7293,7.7382,21.497
10.83,7.2025,10.168,5.1358,2.2396,1.1738,0.95062,0.91561,1.0811,1.6278,3.9376,5.4225,3.7738,1.8448,1.5975,1.8065,2.3663,3.5959,7.9599,19.139,31.198
10.84,10.154,6.5079,2.2357,1.3077,0.96316,0.92179,1.0307,1.6414,3.2562,5.4467,3.8109,2.1947,1.6843,1.9042,2.5878,3.9744,7.4989,20.148,33.663,27.729
10.85,6.7275,2.8109,1.3116,1.0191,0.93354,1.0382,1.435,3.2742,5.3476,3.9722,2.2868,1.9277,2.0959,2.8319,4.6169,8.722,19.327,36.533,32.513,19.398
10.86,2.9252,1.4944,1.0293,0.95676,1.0504,1.4329,2.69,5.3794,4.7241,2.4557,2.1416,2.5419,3.3699,5.4923,10.67,21.799,37.147,32.882,18.622,9.5648
10.87,1.5388,1.1046,0.97502,1.0438,1.438,2.6469,4.9966,4.8121,3.0332,2.4451,3.1559,4.7531,7.1852,12.594,24.228,37.229,33.75,15.782,7.8637,4.2238
10.88,1.1356,1.0139,1.0751,1.3526,2.6172,4.9898,5.4973,3.2745,3.0684,4.0653,6.6838,10.669,15.251,22.627,35.755,31.046,15.483,6.3244,3.6576,2.3479
10.89,1.0505,1.0939,1.4082,2.2683,5.0025,5.789,4.1569,3.8203,5.7334,9.0819,13.582,16.737,21.865,29.643,28.316,14.017,6.1238,3.1773,2.1832,1.6018
10.9,1.1499,1.39,2.3768,4.536,6.1547,4.9365,5.1825,7.8973,12.065,15.184,15.71,16.127,26.799,28.275,12.907,5.6659,3.1255,2.0055,1.5411,1.2393
10.91,1.4903,2.2141,4.7938,6.9192,6.0388,7.3192,10.564,14.143,14.87,13.304,12.756,19.964,26.906,15.411,5.3099,2.9549,1.991,1.4593,1.2139,1.049
10.92,2.4277,4.5251,7.7387,8.4848,9.8526,13.326,14.721,12.963,9.8277,10.312,17.911,26.324,14.953,6.2747,2.8108,1.9123,1.4561,1.1729,1.0398,0.95615
10.93,5.1767,8.9268,10.761,13.051,14.575,13.339,10.143,7.3879,7.5185,16.502,25.699,18.168,6.0985,3.0908,1.8427,1.4172,1.1755,1.021,0.95694,0.93187
10.94,11.115,14.042,14.811,13.964,10.852,7.2229,5.3707,6.4339,13.07,25.208,18.529,7.6503,3.0094,1.9494,1.3821,1.1584,1.0283,0.95373,0.94172,0.96969
10.95,16.629,15.354,11.819,7.8083,5.2626,4.1214,4.9329,12.207,23.542,18.94,7.8845,3.4665,1.9091,1.4362,1.1436,1.0269,0.96686,0.95313,0.99118,1.0807
10.96,13.651,9.2028,5.6206,3.7559,3.4316,4.4117,9.1957,22.924,21.528,8.1614,3.5221,2.0785,1.4189,1.1796,1.0275,0.98041,0.97537,1.0211,1.1215,1.3012
10.97,6.5007,4.0979,2.9752,2.7688,4.0585,8.6125,19.737,21.859,10.159,3.5982,2.0939,1.5079,1.1791,1.0595,0.99669,1.0079,1.0595,1.1815,1.3809,1.7235
10.98,3.0468,2.4197,2.4783,3.2939,8.107,19.004,23.883,10.558,4.2419,2.1208,1.5207,1.2452,1.0755,1.0342,1.0453,1.1225,1.2526,1.5014,1.8983,2.6106
10.99,2.0699,2.1191,3.0963,6.1321,18.291,23.952,13.642,4.377,2.3459,1.5421,1.2662,1.144,1.0717,1.1,1.1961,1.3753,1.6494,2.1722,3.0869,4.9074
11,1.9545,2.5586,5.8017,14.62,23.986,14.136,5.5426,2.398,1.6549,1.2959,1.1814,1.1644,1.1733,1.2908,1.5248,1.9171,2.5482,3.877,6.5152,11.721
11.01,2.4315,4.3382,13.953,23.826,14.642,5.7596,2.7839,1.6964,1.378,1.2307,1.2325,1.326,1.4372,1.7206,2.2707,3.2803,5.0985,8.9924,15.372,24.728
11.02,4.1315,10.216,23.535,18.078,5.9963,2.8643,1.8792,1.4331,1.3183,1.3217,1.4592,1.74,2.055,2.7855,4.3526,7.4423,12.263,18.976,24.584,32.212
11.03,9.7009,21.042,18.57,7.8288,2.9562,1.9384,1.5645,1.4104,1.4526,1.6405,2.0433,2.8212,3.7601,6.0303,10.514,16.539,20.934,23.008,25.328,25.606
11.04,20.471,21.915,8.1846,3.5538,2.0102,1.6436,1.5569,1.6316,1.9005,2.4937,3.7075,6.1944,9.0051,14.2,19.498,20.638,18.603,21.007,23.215,12.727
11.05,22.201,11.23,3.7041,2.2806,1.744,1.6984,1.8771,2.3242,3.194,5.1309,8.8839,14.464,18.092,20.261,17.977,14.05,15.355,21.444,14.334,5.3284
11.06,11.718,4.7781,2.4051,1.96,1.8893,2.1938,2.9243,4.4921,7.34,12.402,17.86,19.829,18.299,13.889,10.683,12.652,19.441,14.203,6.174,2.8327
11.07,5.0132,2.8542,2.1566,2.2018,2.6645,3.8534,6.3756,10.907,16.102,19.606,17.947,12.793,9.7496,7.4437,11.38,18.396,16.318,6.2055,3.0679,1.9264
11.08,3.0445,2.5335,2.6479,3.4234,5.3414,9.1421,14.636,19.014,18.9,14.45,9.1807,5.8298,5.6452,8.1916,17.925,16.373,7.749,3.0428,1.9598,1.4386
11.09,2.8779,3.3361,4.7851,7.6491,12.681,17.849,19.26,15.637,10.607,6.4371,4.3475,3.9679,7.3467,15.135,16.161,7.9384,3.4868,1.8917,1.4044,1.1939
11.1,4.3152,6.7801,11.278,16.29,19.295,17.151,11.818,7.0908,4.5571,3.4195,3.4441,5.4823,14.464,17.909,7.8199,3.4879,1.9917,1.35,1.1482,1.2439
11.11,9.621,14.979,18.915,18.317,13.602,8.3579,4.9396,3.2932,2.731,3.0808,5.1078,11.665,17.888,10.323,3.3845,1.9487,1.376,1.1152,1.1371,1.8633
11.12,17.992,18.87,14.909,9.8849,5.7818,3.5838,2.5789,2.2913,2.5866,4.792,11.107,17.874,10.598,4.2729,1.8848,1.3472,1.1097,1.1059,1.555,3.058
11.13,16.554,11.159,6.5584,4.077,2.7378,2.1441,1.9708,2.351,3.7868,10.556,17.612,12.99,4.3668,2.1518,1.3107,1.0888,1.0494,1.4984,2.6892,3.0201
11.14,7.8478,4.5737,2.9207,2.1883,1.849,1.8009,2.0568,3.4468,8.1125,17.329,13.292,5.559,2.1645,1.4102,1.0618,1.0281,1.2901,2.6073,3.2234,1.7435
11.15,3.3195,2.2926,1.8081,1.624,1.6657,1.9422,2.7977,7.3175,15.781,13.6,5.7578,2.5176,1.4062,1.0971,0.99782,1.2513,2.2001,3.2265,2.1005,1.0207
11.16,1.8929,1.5749,1.4743,1.5052,1.8035,2.6302,5.5177,14.992,15.683,5.9746,2.5695,1.526,1.0895,0.986,1.1886,2.1231,3.2135,2.1581,1.157,0.81493
11.17,1.4267,1.351,1.4013,1.5614,2.4101,5.2028,12.53,16.151,7.7858,2.629,1.5379,1.1328,0.97583,1.0812,1.9857,3.1796,2.5506,1.1853,0.85342,0.79268
11.18,1.2647,1.2594,1.4544,1.9635,4.7045,12.027,17.041,8.4521,3.2251,1.5531,1.1347,0.97493,1.0609,1.6541,3.1122,2.6065,1.3942,0.86625,0.79844,0.87759
11.19,1.1684,1.2757,1.8633,3.4701,11.116,16.994,10.767,3.4616,1.7471,1.1386,0.97279,0.98925,1.6002,2.8424,2.7227,1.4357,0.9324,0.80927,0.85702,1.1236
11.2,1.2063,1.574,3.2964,8.28,16.899,11.121,4.4252,1.8189,1.2151,0.97235,0.98078,1.3266,2.778,3.0266,1.5263,0.95107,0.83265,0.86911,1.0442,1.833
11.21,1.5118,2.5349,7.8681,15.742,11.889,4.5992,2.1163,1.2433,0.99691,0.9743,1.2953,2.3441,3.0583,1.8445,0.98813,0.84707,0.8723,1.0562,1.5419,3.801
11.22,2.4273,5.671,15.389,14.519,5.0062,2.167,1.356,1.0104,0.9484,1.2675,2.2783,3.1907,1.9062,1.1062,0.87144,0.88811,1.029,1.5403,3.002,6.1394
11.23,5.3809,12.885,14.775,6.8678,2.2912,1.3746,1.0563,0.95384,1.1144,2.215,3.1863,2.3615,1.1403,0.91909,0.9141,1.0458,1.4103,2.9457,5.6467,5.2522
11.24,12.423,16.323,7.1531,2.8889,1.4206,1.0661,0.95549,1.1057,1.8064,3.1786,2.4341,1.3622,0.94593,0.94171,1.0786,1.4149,2.4726,5.6098,6.1358,3.3017
11.25,16.358,9.6501,2.9861,1.6272,1.0884,0.96173,1.0267,1.762,2.9881,2.5085,1.4175,1.0447,0.97425,1.093,1.4549,2.405,4.9629,6.3606,4.2234,3.086
11.26,10,3.9442,1.6608,1.1771,0.97319,1.0267,1.4634,2.9507,2.9301,1.4785,1.0896,1.051,1.1381,1.4297,2.4349,4.8271,6.8537,4.6505,3.8451,4.724
11.27,4.1036,1.9677,1.1951,1.0083,1.0236,1.4397,2.5748,2.9942,1.814,1.1416,1.1084,1.2248,1.4923,2.2322,4.8629,7.1274,5.8246,4.6783,6.3429,10.583
11.28,2.0207,1.321,1.0225,1.0054,1.3908,2.528,3.2388,1.8996,1.2863,1.1772,1.313,1.6026,2.3035,4.3345,7.4726,6.7164,6.2048,8.8565,15.304,25.146
11.29,1.3479,1.0809,1.0182,1.2361,2.4251,3.2753,2.3442,1.3622,1.2811,1.4226,1.7532,2.4125,4.4142,7.7201,7.806,8.2914,12.822,21.484,31.044,34.852
11.3,1.1026,1.0302,1.2402,2.0323,3.3177,2.4537,1.5903,1.3836,1.5541,1.9498,2.7031,4.4678,8.3215,10.06,11.472,18.337,28.003,34.11,31.344,23.699
11.31,1.053,1.1606,2.0099,3.2277,2.6387,1.7041,1.5493,1.7297,2.1775,3.117,5.1615,9.6173,12.717,16.61,24.861,32.762,32.864,25.197,16.651,14.45
11.32,1.1844,1.6855,3.2388,3.1173,1.8743,1.7119,1.9665,2.5353,3.6191,6.2842,11.928,19.577,22.881,30.883,33.752,27.927,18.375,11.772,10.445,11.766
11.33,1.6979,2.9011,3.2561,2.2604,1.9326,2.2778,3.0307,4.5459,7.7762,15.591,25.643,32.846,33.97,30.553,21.294,12.789,8.1232,8.6398,10.844,6.9734
11.34,2.9193,3.6635,2.4733,2.2409,2.7162,3.7916,5.974,10.734,20.064,32.022,35.967,31.078,24.542,15.067,8.8311,6.0705,6.3905,10.178,8.0301,3.3052
11.35,3.8197,3.1215,2.6033,3.2641,4.9774,8.3693,15.041,26.193,36.531,34.898,25.132,15.144,10.349,6.247,4.7265,5.5636,8.842,7.9448,3.8985,1.8936
11.36,3.4708,3.251,4.1596,6.5668,12.109,20.944,31.227,37.356,30.91,18.638,10.466,6.127,4.6644,3.7052,4.8111,8.3536,8.8501,3.889,2.041,1.3445
11.37,3.9928,5.6012,9.4091,16.597,27.196,34.016,33.504,24.631,13.665,7.3515,4.5729,3.2776,3.1032,3.7788,7.7449,8.7861,4.8748,2.0057,1.3833,1.0896
11.38,7.8482,13.702,22.807,31.206,32.772,27.35,19.123,9.9869,5.5342,3.5865,2.7307,2.4219,3.3426,6.3726,8.827,4.956,2.325,1.3561,1.1093,0.97615
11.39,19.429,28.632,32.661,28.241,20.771,14.58,8.2349,4.3631,2.9696,2.336,2.1599,2.5821,5.8289,8.8888,5.2452,2.3431,1.4545,1.0989,1.001,0.96232
11.4,31.991,29.919,21.888,14.99,11.515,6.9244,3.8233,2.5336,2.0379,1.9405,2.3946,4.4069,8.7141,6.3482,2.4521,1.4561,1.1502,1.0112,1.0077,1.0565
11.41,24.321,15.481,10.883,9.6661,6.0608,3.3807,2.2768,1.8251,1.7123,2.1888,4.1616,7.8932,6.6764,2.9803,1.4923,1.1644,1.0634,1.0483,1.148,1.3322
11.42,10.706,7.5014,8.3137,6.4309,3.0504,2.0617,1.6656,1.5805,1.8404,3.7929,7.6724,7.8159,3.1868,1.6657,1.1998,1.1053,1.1318,1.2482,1.5414,2.0629
11.43,5.8109,6.7674,6.0617,3.3316,1.89,1.5429,1.4412,1.7174,2.8899,7.288,7.9064,4.1589,1.746,1.2965,1.1701,1.229,1.4195,1.7994,2.6615,4.3426
11.44,6.0866,6.4016,3.1915,1.9188,1.4415,1.3597,1.5098,2.6595,5.9347,8.107,4.3177,2.106,1.3674,1.2817,1.3684,1.6562,2.2496,3.4753,6.2396,10.486
11.45,6.186,3.8071,1.8256,1.4098,1.2914,1.436,2.1159,5.5174,8.4544,4.6657,2.2029,1.5772,1.4053,1.5789,2.0137,2.9584,4.9249,8.5071,13.471,16.02
11.46,3.7778,2.0055,1.3478,1.2373,1.3744,1.9867,4.2376,8.4011,5.9908,2.3884,1.7009,1.6926,1.8705,2.5788,4.1017,7.0898,11.538,15.331,15.189,11.316
11.47,1.9714,1.3698,1.1958,1.2764,1.879,3.9173,7.7946,6.4028,3.0543,1.8916,1.9693,2.5623,3.4753,5.8853,9.9241,14.274,15.783,13.079,8.2026,4.8673
11.48,1.3371,1.1746,1.2439,1.6213,3.6333,7.523,7.6536,3.3829,2.2925,2.3976,3.4021,5.6378,8.3976,12.913,15.681,14.265,9.9731,5.954,3.4162,2.4898
11.49,1.1533,1.1889,1.5742,2.8257,7.2353,8.0013,4.4438,2.6846,3.1223,4.7497,8.0491,12.517,15.089,15.121,11.444,7.0639,4.1024,2.6175,1.9528,2.2796
11.5,1.1783,1.4295,2.679,6.0084,8.3431,4.9957,3.4154,4.199,6.8114,10.994,14.839,15.224,12.847,8.3652,4.8559,2.9217,2.0076,1.686,1.8241,3.445
11.51,1.4245,2.1874,5.7239,8.8511,5.6966,4.2964,5.7073,9.5304,13.783,15.533,13.133,8.6832,5.799,3.3802,2.1883,1.6309,1.4214,1.6903,2.7507,4.2058
11.52,2.1596,4.489,9.0744,7.4635,5.6602,8.0242,12.167,15.377,14.281,10.14,6.045,3.4978,2.458,1.7198,1.3829,1.2709,1.4109,2.586,4.0185,2.812
11.53,4.3786,8.7826,8.7325,7.8444,10.917,14.606,15.239,11.628,7.2394,4.1553,2.5258,1.7305,1.4196,1.2018,1.1579,1.287,1.9989,3.8964,3.3096,1.4909
11.54,9.0652,11.492,10.557,13.573,15.538,13.37,8.9742,4.9868,2.9365,1.923,1.4194,1.1639,1.0809,1.0351,1.169,1.7986,3.402,3.3311,1.7602,1.0663
11.55,13.554,14.502,15.575,14.809,10.485,6.3014,3.6275,2.1789,1.5397,1.2143,1.0445,0.95021,0.94685,0.99227,1.6208,3.1875,3.7053,1.7823,1.1012,1.0425
11.56,17.047,16.11,12.473,7.9427,4.3529,2.6148,1.7569,1.2901,1.0704,0.95275,0.86657,0.80795,0.90279,1.263,2.9758,3.7374,2.2041,1.09,0.98213,1.2697
11.57,14.848,9.6115,5.552,3.226,1.988,1.4346,1.1445,0.97036,0.86732,0.78435,0.73077,0.75551,1.1536,2.3505,3.7478,2.3256,1.2049,0.95661,1.1153,1.933
11.58,7.2397,3.9398,2.3899,1.6427,1.2238,1.0217,0.89786,0.78876,0.7031,0.6658,0.69851,0.90758,2.1592,3.6714,2.4545,1.2405,0.94324,1.073,1.5581,3.9702
11.59,3.0004,1.8943,1.3715,1.1044,0.93273,0.82008,0.7146,0.63505,0.60125,0.65209,0.84378,1.5777,3.5686,2.98,1.2849,0.93592,0.98627,1.4748,2.8292,9.9813
11.6,1.6021,1.2066,0.99758,0.86716,0.7439,0.6457,0.57747,0.5587,0.58825,0.78819,1.444,3.0486,3.1028,1.5519,0.93236,0.95884,1.2682,2.6066,6.8865,17.565
11.61,1.1023,0.92437,0.79134,0.6758,0.58528,0.53419,0.51598,0.55578,0.67822,1.3236,2.8681,3.5226,1.6392,0.97714,0.93435,1.2125,2.0407,6.2251,15.084,14.351
11.62,0.85862,0.72174,0.6126,0.53826,0.49843,0.48751,0.50928,0.64031,1.0277,2.6839,3.558,2.1302,0.99133,0.8917,1.1617,1.9066,4.4395,14.201,17.012,6.2526
11.63,0.65796,0.56005,0.49978,0.46744,0.46306,0.48545,0.56357,0.951,2.0968,3.5687,2.261,1.1333,0.87784,1.0373,1.7866,4.0278,11.072,17.349,9.043,2.5559
11.64,0.52009,0.46813,0.44237,0.4358,0.46444,0.53695,0.75671,1.9274,3.4576,2.3964,1.178,0.87085,1.002,1.4781,3.6626,10.153,17.62,9.8198,3.5311,1.3639
11.65,0.44458,0.41895,0.41605,0.43298,0.51329,0.71047,1.4011,3.3533,2.9087,1.2308,0.86967,0.91212,1.4012,2.7218,9.2718,17.312,12.805,3.8409,1.6869,0.88839
11.66,0.40226,0.39434,0.41448,0.4656,0.66976,1.2842,2.8302,3.0269,1.5084,0.87138,0.8899,1.1799,2.5082,6.6736,16.87,13.596,5.3046,1.7823,1.0273,0.65075
11.67,0.38076,0.39,0.44405,0.56867,1.1795,2.656,3.4106,1.5994,0.91995,0.87013,1.1304,1.8991,6.0322,14.65,14.343,5.8116,2.2381,1.0644,0.72254,0.51498
11.68,0.37753,0.40997,0.53391,0.8856,2.4806,3.4352,2.1042,0.93479,0.82663,1.0852,1.7775,4.1027,13.792,16.529,6.3674,2.3958,1.2377,0.74014,0.55638,0.431
11.69,0.39659,0.47222,0.79986,1.8489,3.4365,2.2343,1.0953,0.80954,0.95638,1.6683,3.7259,10.327,16.857,8.7819,2.5727,1.2925,0.8232,0.56574,0.45656,0.3768
11.7,0.45414,0.64268,1.6315,3.2486,2.3701,1.1414,0.82038,0.91303,1.3515,3.392,9.4491,17.032,9.5381,3.4241,1.3524,0.84744,0.61148,0.46188,0.39319,0.3416
11.71,0.60755,1.1791,3.0746,2.9347,1.1991,0.817,0.85003,1.2555,2.4369,8.6123,16.665,12.864,3.7263,1.633,0.8735,0.62397,0.48932,0.39633,0.35219,0.31993
11.72,1.0835,2.4942,3.0983,1.5444,0.82273,0.82174,1.09,2.1739,5.8837,16.174,13.616,5.4053,1.7266,0.99362,0.63728,0.4964,0.41367,0.35406,0.32646,0.30931
11.73,2.323,3.3507,1.7068,0.89882,0.80612,1.0275,1.7256,5.0669,13.47,14.316,5.924,2.2513,1.0306,0.69928,0.50393,0.41797,0.36529,0.32752,0.31256,0.3096
11.74,3.3393,2.2406,0.94175,0.77923,0.98938,1.5742,3.6321,12.182,16.467,6.4901,2.4149,1.2296,0.71728,0.53974,0.42257,0.36805,0.33469,0.31301,0.30952,0.32382
11.75,2.3731,1.1339,0.77401,0.88269,1.4836,3.1658,9.2266,16.745,9.3164,2.5984,1.2863,0.81305,0.54976,0.44479,0.37106,0.33656,0.31713,0.30932,0.31904,0.36228
11.76,1.1923,0.79361,0.84911,1.2193,2.8941,8.0388,16.28,10.494,3.6389,1.3481,0.83844,0.60318,0.45098,0.38547,0.33869,0.31846,0.31069,0.31779,0.34801,0.4619
11.77,0.79657,0.78987,1.1397,2.1185,7.2936,15.558,13.302,4.1607,1.6867,0.86551,0.61674,0.48383,0.3897,0.34821,0.32011,0.31161,0.3158,0.34418,0.41947,0.7648
11.78,0.76782,0.98197,1.9042,4.9467,14.92,14.34,5.7876,1.8487,1.0086,0.63092,0.49208,0.41142,0.35145,0.32628,0.31299,0.31621,0.33631,0.40786,0.62439,1.4733
11.79,0.93086,1.4926,4.2671,11.9,14.914,6.6521,2.3607,1.072,0.70466,0.50054,0.41709,0.36669,0.3291,0.31652,0.31732,0.33558,0.38508,0.5826,1.1964,1.888
11.8,1.3725,2.9615,10.619,16.359,7.2748,2.645,1.2599,0.73597,0.54355,0.42278,0.37116,0.34037,0.31931,0.31818,0.33637,0.38074,0.5076,1.0887,1.8723,1.3127
11.81,2.6041,7.5016,16.327,10.254,2.8596,1.3568,0.82461,0.56166,0.45013,0.3755,0.34444,0.32805,0.32125,0.33344,0.37995,0.48901,0.86983,1.8237,1.5887,0.80761
11.82,6.4843,14.938,11.424,4.0686,1.4272,0.86788,0.61075,0.46206,0.39415,0.34829,0.33225,0.32823,0.337,0.36898,0.48105,0.80137,1.6197,1.7089,0.96895,0.72125
11.83,13.944,14.34,4.67,1.812,0.89843,0.63423,0.4924,0.40308,0.36184,0.33621,0.33331,0.3423,0.37295,0.44541,0.76512,1.52,1.9069,1.0788,0.79762,0.8715
11.84,15.118,6.8201,1.9988,1.0559,0.65072,0.50716,0.4236,0.36948,0.34678,0.33795,0.34888,0.37519,0.44811,0.63842,1.4555,1.9705,1.334,0.88492,0.96037,1.325
11.85,7.8008,2.7001,1.1268,0.73112,0.51783,0.4343,0.38465,0.35454,0.34693,0.35488,0.38421,0.4404,0.62994,1.1706,2.0065,1.4949,1.0325,1.1156,1.5486,2.6824
11.86,3.0526,1.373,0.76606,0.56537,0.44249,0.39371,0.367,0.35593,0.36332,0.39249,0.45305,0.57925,1.1303,1.9584,1.6281,1.1967,1.3212,2.0021,3.4078,6.4748
11.87,1.4887,0.87916,0.58629,0.47414,0.40149,0.3761,0.36764,0.37514,0.40128,0.46473,0.59546,0.93817,1.9623,1.9944,1.3789,1.6739,2.6094,4.704,7.5838,11.18
11.88,0.92973,0.64888,0.4891,0.42525,0.38485,0.37839,0.38805,0.41854,0.47422,0.61015,0.95074,1.771,2.1817,1.772,2.1452,3.6726,6.052,8.7708,10.22,10.15
11.89,0.67702,0.52897,0.4382,0.40545,0.38986,0.40277,0.43548,0.5021,0.61669,0.95875,1.8149,2.6343,2.2073,2.8851,4.9191,7.6037,8.991,8.8278,8.3928,5.3561
11.9,0.54845,0.46734,0.41912,0.41113,0.41973,0.45839,0.52854,0.66715,0.93638,1.853,2.9901,3.4359,4.0562,6.3375,8.4994,8.3945,6.8793,6.7292,5.3227,2.4374
11.91,0.48412,0.44424,0.42855,0.44652,0.48652,0.56928,0.71647,1.0432,1.8037,3.4529,4.6039,6.3037,7.7973,8.6193,7.1762,5.1561,5.082,4.9909,2.6789,1.5374
11.92,0.46243,0.45512,0.47272,0.52791,0.62253,0.80258,1.1587,2.1161,4.0033,5.9752,7.8364,8.6061,7.8098,5.6306,3.9168,4.1759,4.9652,2.7443,1.5937,1.3981
11.93,0.47951,0.50823,0.57407,0.70189,0.92493,1.394,2.4816,5.0892,7.6232,8.6967,7.9336,5.6893,4.0716,2.7954,3.589,4.735,3.3414,1.6173,1.3345,1.4857
11.94,0.54772,0.63471,0.80049,1.1242,1.7614,3.2287,6.108,9.0589,8.9387,6.7155,4.1203,2.525,2.1273,2.5828,4.5763,3.4527,1.8422,1.2742,1.2957,1.9953
11.95,0.71238,0.93673,1.4,2.4022,4.292,7.3763,9.6899,8.1283,5.3397,3.0339,1.8617,1.5043,2.2583,4.0057,3.5887,1.8749,1.2489,1.1962,1.6022,3.982
11.96,1.1341,1.8139,3.2668,5.7326,8.4119,9.4492,7.0877,3.8903,2.267,1.4895,1.2872,1.6595,3.777,4.211,1.9082,1.1955,1.0869,1.4701,2.8244,9.65
11.97,2.4434,4.412,7.0408,8.6455,8.4801,5.769,3.0315,1.6983,1.2381,1.1545,1.5265,2.9037,4.2372,2.4354,1.154,1.0292,1.2509,2.4998,6.8084,15.265
11.98,5.7609,7.9491,8.1545,6.6665,4.594,2.4079,1.4111,1.0661,1.035,1.3944,2.6653,4.2089,2.5233,1.2833,0.98444,1.173,1.9036,5.8924,13.752,11.131
11.99,8.1988,6.9383,5.1789,3.7476,2.0016,1.2248,0.97167,0.97073,1.1666,2.3505,4.0654,3.2234,1.2986,0.97096,1.107,1.7307,4.0373,12.772,13.744,4.6995
12,5.5248,3.7178,3.1542,1.9458,1.1115,0.92016,0.90146,1.0618,1.7218,3.8548,3.3431,1.628,0.95285,1.0044,1.5849,3.5096,9.8218,14.397,6.7823,2.0862
12.01,2.787,2.6537,1.8693,1.1139,0.88998,0.85555,0.89425,1.4969,3.1955,3.5389,1.7121,1.0117,0.96391,1.3143,3.0685,8.6757,15.028,7.7209,2.7698,1.2608
12.02,2.3143,2.053,1.1142,0.86953,0.79558,0.80784,1.0965,2.8852,3.9164,1.8789,1.0213,0.91736,1.2294,2.2425,7.594,14.72,10.563,3.1165,1.49,0.96343
12.03,2.0582,1.2756,0.84107,0.71996,0.72593,0.97605,2.0742,3.934,2.4632,1.0614,0.89628,1.0753,2.0133,5.2288,14.158,11.601,4.4175,1.6021,1.0536,0.89709
12.04,1.3266,0.8431,0.66057,0.63032,0.87721,1.8244,3.6655,2.7002,1.2528,0.88767,1.0244,1.586,4.5208,11.813,12.56,5.0575,2.0067,1.1005,0.91306,1.0872
12.05,0.81223,0.61288,0.58498,0.7107,1.6044,3.4485,3.4193,1.3534,0.89849,0.98418,1.4626,3.1437,10.698,14.426,5.794,2.2094,1.2526,0.9335,0.98869,1.7926
12.06,0.57614,0.53435,0.66066,1.1358,3.1974,3.5909,1.8171,0.91389,0.90244,1.3597,2.7646,7.8008,14.668,8.2461,2.4509,1.328,0.99337,0.97972,1.4696,2.6049
12.07,0.5098,0.5734,1.017,2.3978,3.717,2.0095,1.03,0.88374,1.137,2.4512,6.8016,14.112,9.2713,3.3548,1.4153,1.0303,0.96482,1.3901,2.4196,2.2448
12.08,0.545,0.78077,2.1311,3.7729,2.2252,1.0834,0.87107,1.0811,1.8024,5.9033,13.418,12.05,3.8139,1.7101,1.0739,0.9814,1.2124,2.3347,2.6191,1.6219
12.09,0.72096,1.4847,3.6532,2.9592,1.1564,0.86589,0.97582,1.6497,3.8719,12.542,12.914,5.4881,1.8606,1.1966,1.0063,1.1906,2.0075,2.7737,1.9953,1.7343
12.1,1.3132,3.0445,3.1842,1.4989,0.87401,0.93413,1.3549,3.3785,9.4276,13.613,6.2809,2.4078,1.2666,1.0574,1.187,1.9245,2.9155,2.2813,2.0517,2.8072
12.11,2.7775,3.6827,1.6548,0.9427,0.91178,1.2466,2.4387,8.3436,14.435,7.164,2.687,1.4919,1.107,1.1575,1.8659,2.9805,2.8431,2.519,3.5553,6.3507
12.12,3.7342,2.2701,0.98291,0.87292,1.181,2.1148,5.844,14.155,10.214,3.02,1.6083,1.2506,1.2043,1.6511,3.051,3.2499,3.2501,4.922,8.385,13.622
12.13,2.5043,1.1816,0.87071,1.0346,1.9206,4.8459,12.385,11.225,4.4096,1.7445,1.3389,1.3407,1.694,2.8979,3.7689,4.1938,6.6872,11.213,15.096,16.698
12.14,1.2805,0.89127,1.0028,1.5069,4.2171,11.077,13.473,5.0512,2.2137,1.445,1.4579,1.8651,3.043,4.5977,5.5717,8.9521,13.465,15.46,13.836,14.168
12.15,0.91259,0.93233,1.4142,2.8698,10.017,14.098,7.2035,2.4607,1.6904,1.612,2.1042,3.5415,5.5124,7.7371,11.467,14.876,14.163,10.724,9.8328,13.621
12.16,0.92355,1.204,2.5663,6.9897,14.276,8.5118,3.2524,1.8703,1.8706,2.4645,4.2745,8.0236,10.154,13.779,14.927,11.935,7.9121,7.4917,11.601,9.1775
12.17,1.1622,1.9252,6.1208,13.354,9.5568,3.849,2.2582,2.1766,3.0329,5.4058,10.133,14.564,15.076,13.596,9.3468,5.8724,5.2488,10.327,10.975,4.0812
12.18,1.7921,4.1064,12.61,12.527,4.4252,2.6252,2.679,3.9182,7.0006,12.421,16.06,14.243,11.341,6.9344,4.3996,4.2443,7.89,11.188,5.676,1.9939
12.19,3.6416,9.7381,13.341,6.5041,3.0614,3.3592,5.2548,9.1864,14.222,16.21,12.189,7.2181,5.0832,3.2744,3.5171,6.8661,11.337,6.2687,2.4995,1.3006
12.2,8.7554,14.478,7.5272,4.1065,4.3468,7.1118,11.531,15.267,14.92,9.8328,5.3423,3.1093,2.6131,2.6171,5.9551,10.958,8.2406,2.7089,1.4477,1.0594
12.21,14.444,10.704,5.0385,5.9343,9.4091,13.566,14.811,12.61,7.8759,4.0374,2.4549,1.8904,2.2638,4.0542,10.426,8.9135,3.6471,1.4991,1.0936,1.0777
12.22,12.122,7.2562,7.9137,11.879,14.588,13.272,9.7895,6.2312,3.2857,2.0315,1.6329,1.7268,3.5068,8.3528,9.5266,4.0953,1.775,1.1057,1.0257,1.5235
12.23,9.2474,10.598,13.829,14.244,10.923,7.4285,5.1997,2.7982,1.76,1.4522,1.5345,2.435,7.4943,10.764,4.6177,1.9098,1.194,1.0206,1.2616,2.8516
12.24,13.109,14.808,12.643,8.3453,5.5792,4.3652,2.7325,1.5806,1.2869,1.4001,2.096,5.1993,10.782,6.6446,2.0778,1.2402,1.0325,1.2197,2.2058,4.0558
12.25,14.324,10.365,6.1712,4.0242,3.7885,2.5805,1.5347,1.189,1.2098,1.8802,4.337,9.8574,7.3703,2.8575,1.2995,1.0571,1.1325,2.0637,3.8886,3.4616
12.26,7.971,4.523,3.0991,3.2037,2.5098,1.4704,1.1143,1.1303,1.4814,3.7737,8.9972,9.4629,3.2151,1.5483,1.0935,1.1511,1.7024,3.8478,4.4546,3.6576
12.27,3.3945,2.3781,2.7836,2.702,1.4459,1.0586,1.0224,1.3678,2.58,8.2431,10.104,4.7201,1.6697,1.2007,1.1927,1.7082,3.3902,5.1158,5.0791,6.3303
12.28,1.9654,2.2081,2.6804,1.6467,1.0232,0.96687,1.1578,2.2881,5.9514,10.393,5.5817,2.1871,1.2756,1.2605,1.7844,3.5019,6.0366,6.4162,7.344,7.2215
12.29,1.9056,2.6019,1.7444,1.0526,0.92927,1.0784,1.7021,5.2329,10.244,6.2898,2.5325,1.5339,1.374,1.8632,3.8079,6.9566,8.2175,7.7237,6.3737,4.2856
12.3,2.4424,2.0771,1.0761,0.88843,1.0276,1.5209,3.5293,9.8204,8.5138,2.8647,1.7324,1.7204,2.186,4.0342,7.9861,9.2445,7.6514,5.2131,3.2043,2.3965
12.31,2.1893,1.2341,0.87926,0.92663,1.4129,2.9742,7.9084,9.1809,4.1433,1.9656,2.0794,3.1233,4.8614,8.5104,9.6665,6.8648,4.1084,2.4291,1.8161,2.7955
12.32,1.3281,0.89608,0.90496,1.1677,2.6406,6.9064,10.456,4.7726,2.5605,2.5983,4.0584,6.3881,8.9238,9.6412,5.8398,3.1639,1.8912,1.5199,1.9727,5.3058
12.33,0.91499,0.86202,1.1233,1.8815,6.184,10.552,6.8923,3.0727,3.4381,5.1674,7.1905,8.171,8.7107,5.2873,2.4901,1.5405,1.2524,1.7172,3.8147,6.7318
12.34,0.85581,1.0088,1.7525,4.1271,10.453,8.0444,4.3444,4.4496,6.2905,7.435,7.1423,6.6223,4.65,2.2103,1.3152,1.102,1.3129,3.3307,6.4897,4.1388
12.35,0.98854,1.4343,3.7081,8.935,9.0764,5.4444,5.7995,7.0888,7.002,5.7835,5.4392,4.3247,2.022,1.2021,0.99819,1.1585,2.265,6.1573,5.5049,1.7537
12.36,1.3827,2.6629,8.4357,11.411,6.8196,6.8668,7.3763,6.0844,4.3025,4.409,4.1101,2.1599,1.1241,0.90506,1.0555,1.9021,4.8655,5.8686,2.5492,0.89007
12.37,2.491,6.3851,12.369,9.8444,7.7767,7.0776,4.9277,3.2473,3.221,4.0005,2.2223,1.1351,0.85068,0.89638,1.6727,4.1996,6.5348,2.8846,1.137,0.58865
12.38,5.9855,12.886,11.57,8.6551,6.2324,3.9659,2.4091,2.6044,3.7932,2.4079,1.1422,0.8083,0.83052,1.23,3.7103,6.4915,4.1527,1.2454,0.67567,0.45392
12.39,13.133,14.583,8.5008,5.3024,3.0308,1.951,1.9023,3.4993,2.9983,1.2062,0.78832,0.74354,1.087,2.516,6.3152,4.7514,1.7499,0.70886,0.49209,0.38414
12.4,15.43,8.9586,4.2804,2.4019,1.5954,1.6151,2.8178,3.1953,1.5244,0.79062,0.70856,0.87734,2.1011,5.3083,5.1748,2.0642,0.86684,0.50446,0.40258,0.34711
12.41,8.7266,3.8133,1.9537,1.3484,1.4086,2.458,3.4773,1.7088,0.86214,0.69,0.80672,1.4532,4.6855,6.1759,2.3427,0.96205,0.56671,0.40746,0.35557,0.33056
12.42,3.4932,1.7837,1.192,1.1312,2.1843,3.4345,2.2864,0.90941,0.6745,0.76297,1.2531,3.3083,6.3415,3.4528,1.0479,0.60039,0.43678,0.35707,0.33279,0.33002
12.43,1.6786,1.123,1.019,1.5456,3.3282,2.5558,1.1247,0.67309,0.67585,1.1308,2.7686,6.0188,4.0279,1.4407,0.62911,0.45151,0.37175,0.3324,0.32727,0.34547
12.44,1.0778,0.91893,1.3343,2.7694,2.7412,1.2611,0.7155,0.64894,0.86763,2.412,5.5742,5.3346,1.6892,0.75733,0.46351,0.37892,0.33912,0.32549,0.3374,0.38125
12.45,0.87474,1.0421,2.4546,3.2369,1.3801,0.74607,0.62285,0.79437,1.5677,5.1567,5.7822,2.5002,0.83365,0.51717,0.3846,0.34268,0.32689,0.33421,0.36577,0.44907
12.46,0.94575,1.8071,3.2815,1.9618,0.7724,0.61706,0.68769,1.338,3.6527,6.0153,2.9713,1.0906,0.54647,0.41106,0.3455,0.32849,0.33106,0.36063,0.42067,0.57852
12.47,1.5548,3.0728,2.2289,0.96662,0.61047,0.65302,0.99614,3.0783,6.0993,3.3614,1.2532,0.63867,0.42508,0.35944,0.32989,0.33145,0.35234,0.41212,0.52257,0.85759
12.48,2.8413,2.8305,1.0813,0.64691,0.6225,0.89239,2.0612,5.7817,4.8176,1.4012,0.69228,0.46772,0.36725,0.33695,0.33215,0.35183,0.39632,0.50685,0.72652,1.618
12.49,3.0228,1.4728,0.6715,0.58846,0.80853,1.727,4.6297,5.3341,2.143,0.73914,0.49111,0.39072,0.34205,0.33479,0.35235,0.39506,0.4773,0.69202,1.219,3.8529
12.5,1.6985,0.77942,0.58085,0.67685,1.4593,4.0179,6.0627,2.5539,0.9721,0.51061,0.40369,0.35704,0.33901,0.35165,0.39605,0.47536,0.63118,1.1194,2.6986,7.2265
12.51,0.85277,0.5882,0.63951,1.0266,3.4213,6.0814,3.727,1.1072,0.59934,0.41429,0.36619,0.35067,0.35652,0.3925,0.47839,0.62905,0.96436,2.374,6.1772,7.3792
12.52,0.60122,0.58251,0.91259,2.2065,5.9047,4.2987,1.5615,0.64709,0.45779,0.37384,0.35942,0.36892,0.40046,0.47281,0.63967,0.96593,1.8804,5.7369,8.8088,5.5967
12.53,0.56893,0.72798,1.8429,4.8286,4.8512,1.8487,0.79413,0.48137,0.39979,0.36728,0.38066,0.42002,0.49018,0.63721,1.01,1.8999,4.6692,9.3232,7.0838,3.8198
12.54,0.67829,1.2318,4.2383,5.8657,2.2005,0.88572,0.54404,0.41615,0.38689,0.39235,0.4416,0.53514,0.68721,1.0424,2.0575,4.6122,9.1446,7.6521,3.8005,1.9421
12.55,1.0718,2.8402,5.9805,3.3904,0.99898,0.58257,0.45121,0.40366,0.41392,0.46543,0.58881,0.83135,1.2204,2.1756,4.6521,8.7659,8.6905,3.6585,1.7401,1.0665
12.56,2.3725,5.4881,3.9451,1.4323,0.62689,0.47613,0.43043,0.43974,0.50445,0.6548,1.0066,1.695,2.591,4.2545,7.9966,8.6134,4.1828,1.6214,0.99987,0.83441
12.57,5.0136,5.279,1.687,0.77529,0.5033,0.45659,0.47245,0.56266,0.76736,1.2254,2.1432,3.2069,4.2078,6.1882,8.3326,4.3941,1.7646,0.96709,0.78209,0.94212
12.58,5.6433,2.6112,0.86062,0.57681,0.48501,0.51761,0.63385,0.9482,1.573,2.5588,3.4217,3.5476,5.0951,7.7217,4.7707,1.8551,1.0129,0.7669,0.80274,1.4724
12.59,3.0952,1.1688,0.62152,0.54445,0.57007,0.7554,1.1693,2.0297,2.9703,3.3799,2.9883,3.2052,6.9401,6.0651,2.0372,1.0378,0.77164,0.77576,1.1455,1.9492
12.6,1.3547,0.74851,0.59221,0.6651,0.90757,1.53,2.4465,3.2109,3.0498,2.4647,2.5188,5.0701,6.4733,2.8271,1.0898,0.77789,0.72881,1.0684,1.8064,1.5747
12.61,0.82975,0.69347,0.77055,1.1694,1.9165,2.8826,3.1814,2.5742,1.8527,2.0388,4.2789,6.9753,3.282,1.3319,0.79572,0.72182,0.88097,1.7279,1.8834,1.1625
12.62,0.78259,0.9638,1.4721,2.412,3.1071,2.9097,2.0968,1.4431,1.4449,3.5859,6.793,4.764,1.4831,0.87668,0.72496,0.83846,1.4058,1.9613,1.3956,1.2067
12.63,1.1854,1.9258,2.7927,3.1152,2.5222,1.6179,1.1374,1.2157,2.3253,6.4248,5.3713,2.1144,0.92579,0.7494,0.81454,1.2915,2.0271,1.5148,1.2981,1.6325
12.64,2.3513,3.0775,2.9011,2.0067,1.2869,0.93064,0.96,1.9421,4.9927,5.9228,2.4812,1.1275,0.77089,0.78426,1.2009,1.9955,1.8776,1.3988,1.7172,2.7293
12.65,3.1076,2.4721,1.5993,0.99439,0.8045,0.85116,1.3439,4.3147,6.7354,2.9259,1.2485,0.85724,0.79095,1.0381,1.9443,2.0549,1.6421,1.8996,2.9832,5.9745
12.66,2.0436,1.2161,0.82537,0.68176,0.77336,1.1733,2.8508,6.6996,4.3536,1.4002,0.91263,0.83619,1.0104,1.7144,2.2436,1.8597,2.2023,3.543,6.833,14.996
12.67,0.97834,0.68603,0.61687,0.6645,1.0423,2.3874,5.808,4.9793,1.9691,0.97643,0.88003,1.0033,1.6416,2.4558,2.1786,2.6084,4.4662,8.4147,15.219,25.989
12.68,0.60997,0.55174,0.61683,0.8317,2.0097,5.2103,6.3072,2.3122,1.1695,0.92779,1.0526,1.5274,2.5632,2.7584,3.3129,5.6998,10.442,16.264,21.901,22.362
12.69,0.52048,0.55577,0.7581,1.3776,4.5678,6.5906,3.4814,1.3023,1.0273,1.109,1.5924,2.7318,3.272,4.4292,7.6301,12.355,15.904,19.284,20.664,10.433
12.7,0.53451,0.6566,1.1791,3.0819,6.6761,4.0788,1.721,1.1252,1.1966,1.6805,3.002,4.7323,5.7429,9.923,14.072,15.075,14.075,18.533,12.598,4.2272
12.71,0.62965,0.92247,2.4955,6.0399,4.7104,1.9992,1.3158,1.3434,1.8104,3.3343,6.0491,9.2307,11.903,14.58,13.117,11.152,14.486,12.901,5.3843,2.2365
12.72,0.8617,1.6828,5.3724,6.1495,2.3391,1.4885,1.5386,2.165,3.7613,7.5289,11.707,14.293,13.972,10.382,8.4047,12.182,14.73,5.7964,2.5611,1.5304
12.73,1.4826,3.8473,6.6113,3.4552,1.6906,1.8158,2.6078,4.8811,9.1548,13.603,14.184,10.904,8.1953,5.7421,10.058,14.7,8.3497,2.6634,1.5999,1.2659
12.74,3.3126,6.62,4.2196,2.205,2.153,3.4058,6.1582,11.371,14.915,13.088,8.4629,5.0507,4.4532,6.6272,14.277,9.5118,3.5513,1.5955,1.213,1.4615
12.75,6.3276,5.8206,2.6727,2.7841,4.4033,8.2068,12.854,15.009,11.481,6.5748,3.7575,2.9542,5.2337,12.044,10.687,4.0575,1.8375,1.1789,1.1999,2.5412
12.76,6.4991,3.7594,3.5205,6.0401,10.17,14.042,13.927,9.1862,5.0744,2.9859,2.4407,3.4213,10.324,13.207,4.7023,1.9629,1.2338,1.1201,1.8149,3.769
12.77,4.6879,4.6944,7.8157,12.258,14.075,11.764,7.5544,3.8084,2.4018,2.1072,2.891,6.9568,13.672,7.13,2.1373,1.2625,1.046,1.5823,3.2567,2.9131
12.78,6.3576,9.8506,13.444,12.851,9.5968,5.8616,3.1895,1.9833,1.7393,2.4916,5.7743,12.696,8.6191,2.9484,1.3076,1.0296,1.2162,2.9301,3.5673,1.4425
12.79,12.054,13.746,11.104,7.0488,4.7778,2.6945,1.7426,1.5437,1.869,4.7787,11.625,11.619,3.5727,1.5511,1.0243,1.12,2.129,3.6797,2.0625,0.83612
12.8,12.869,9.0446,5.3508,3.8181,2.4455,1.5641,1.359,1.6578,2.986,10.356,12.475,5.5054,1.733,1.0853,1.0485,1.8463,3.533,2.3618,1.0381,0.6807
12.81,6.7786,3.9729,3.1786,2.4399,1.4678,1.2397,1.3657,2.5221,6.8135,13.001,6.5275,2.3273,1.1411,0.96837,1.6065,3.2987,3.1447,1.1584,0.72436,0.71316
12.82,2.9484,2.5064,2.3808,1.4896,1.1562,1.2208,1.8127,5.6579,12.469,7.6755,2.6802,1.3215,0.96434,1.2073,3.0046,3.3858,1.6257,0.75358,0.67871,0.9855
12.83,2.0534,2.3293,1.5184,1.0767,1.1195,1.5564,3.566,11.522,11.033,3.1329,1.4251,0.98843,1.1097,2.2147,3.5489,1.8779,0.8898,0.67311,0.81254,1.9328
12.84,2.1597,1.718,1.0382,0.97191,1.3912,2.8503,8.4586,11.958,5.1034,1.5566,1.0156,0.95706,1.9265,3.5378,2.1642,0.97492,0.69613,0.7636,1.3433,3.7797
12.85,1.7858,1.0779,0.90766,1.1075,2.4077,6.8695,12.871,6.0801,2.1668,1.0517,0.93194,1.3454,3.3534,2.9469,1.0852,0.71898,0.71029,1.1579,2.8428,4.1252
12.86,1.1137,0.84751,1.0071,1.6452,5.7199,12.341,9.05,2.4972,1.25,0.9124,1.2064,2.5709,3.2173,1.5014,0.75165,0.70627,0.92583,2.3886,4.3627,2.4534
12.87,0.82926,0.86748,1.4193,3.423,11.498,10.513,3.8021,1.3484,0.95409,1.0768,2.2558,3.5865,1.7355,0.87218,0.71147,0.87829,1.6684,4.2028,3.432,1.5271
12.88,0.82215,1.0993,2.7337,8.2581,11.489,4.7614,1.7425,0.97777,0.9494,1.897,3.5252,2.5499,0.95258,0.73164,0.85088,1.4795,3.4392,3.9473,2.0591,1.7045
12.89,1.0104,1.7927,6.7056,12.611,5.6892,2.0421,1.1039,0.91445,1.3752,3.317,2.8597,1.3,0.7607,0.79446,1.3451,3.0905,4.5814,2.5411,2.1309,3.259
12.9,1.568,4.0303,12.096,8.8726,2.3515,1.2026,0.909,1.2005,2.6329,3.2051,1.4899,0.87877,0.80457,1.0895,2.7744,4.6956,3.5747,2.7509,4.2346,7.4678
12.91,3.3325,9.3644,10.314,3.7309,1.2982,0.93855,0.98438,2.25,3.5718,1.78,0.95068,0.85643,1.0695,2.0035,4.7426,4.2292,3.7135,5.7089,8.826,10.799
12.92,8.0944,12.348,4.6764,1.7203,0.9646,0.95425,1.5641,3.5224,2.5123,1.0619,0.90348,1.0774,1.8787,4.1468,5.0748,4.7945,7.2305,10.009,10.067,8.193
12.93,12.381,7.5448,2.0176,1.1069,0.9248,1.3955,2.9517,2.908,1.382,0.97004,1.1394,1.7556,4.0267,6.3764,6.4038,8.7029,10.345,8.6758,6.1822,5.1074
12.94,8.721,3.096,1.2067,0.93351,1.2314,2.664,3.5479,1.6334,1.1149,1.231,1.8902,3.8842,7.2645,8.6649,10.038,9.9594,7.1177,4.5821,4.1831,2.9416
12.95,3.6849,1.5439,0.96478,1.0343,2.3005,3.6417,2.3581,1.2552,1.3953,2.1223,4.3223,9.0383,10.451,10.794,8.7393,5.6305,3.338,3.466,3.2457,1.4982
12.96,1.7273,1.0804,1.0029,1.6483,3.6171,2.7092,1.5928,1.6128,2.5563,5.0142,10.131,13.173,10.688,7.3935,4.1532,2.5988,2.5381,3.1944,1.8165,0.94888
12.97,1.1499,0.99216,1.4615,3.0955,3.1506,1.8594,1.964,3.2011,6.0801,10.994,13.447,9.3887,5.9673,3.2026,2,2.1216,3.0466,1.9486,1.0242,0.80283
12.98,1.0206,1.2125,2.7766,3.8681,2.2547,2.4144,4.099,7.3854,11.1,12.908,8.2403,4.0112,2.512,1.6168,1.7291,2.8126,2.5107,1.0628,0.78497,0.8745
12.99,1.1958,2.0933,4.0638,3.2327,3.0668,5.2686,8.6118,10.974,11.071,7.2862,3.3181,1.7918,1.3754,1.3253,2.4847,2.6536,1.3677,0.78104,0.78243,1.305
13,1.9666,3.8807,3.9856,4.2813,6.6409,9.5903,10.025,9.2002,6.8382,2.9399,1.5678,1.1064,1.1469,1.867,2.7714,1.5195,0.85225,0.76121,1.0074,2.7212
13.01,3.8545,5.2703,5.5673,8.3005,9.9989,8.8059,6.8864,6.2023,3.1631,1.4427,1.0126,0.92175,1.5698,2.732,1.7493,0.89905,0.74694,0.9483,1.8146,4.9696
13.02,6.1929,7.4543,9.4271,9.6046,7.3105,5.2869,5.4954,3.302,1.5056,0.95351,0.84736,1.1133,2.5367,2.286,0.98214,0.75972,0.84715,1.6122,3.8964,4.9309
13.03,9.0988,10.141,8.6219,5.5217,4.029,4.7593,3.9826,1.5657,0.94487,0.79961,0.97275,1.932,2.5086,1.2667,0.78258,0.84845,1.2457,3.4993,5.7205,3.7078
13.04,10.09,7.3135,4.2577,2.7872,4.0468,4.188,1.9821,0.94452,0.75478,0.88639,1.6454,2.7111,1.4754,0.86384,0.85494,1.2203,2.5084,5.9094,5.4364,5.2292
13.05,5.9095,3.2549,2.206,2.8353,4.2934,2.2659,1.0543,0.73883,0.75505,1.4409,2.6218,2.0686,0.94487,0.8742,1.2101,2.397,5.4516,6.6462,6.7268,7.4902
13.06,2.5373,1.72,2.3101,4.0598,2.6196,1.14,0.75556,0.71826,1.0388,2.4805,2.3464,1.2402,0.93132,1.1982,2.338,5.6072,8.5549,7.8674,7.5261,5.4195
13.07,1.4498,1.6213,3.6705,3.5124,1.2725,0.77376,0.68364,0.92463,1.9169,2.5432,1.4531,1.1289,1.313,2.2726,5.7461,9.8768,9.3941,7.0062,4.4117,2.3469
13.08,1.3689,2.6766,3.8017,1.7979,0.80787,0.68083,0.77702,1.6592,2.7726,1.6746,1.2975,1.7313,2.64,5.5632,10.748,9.8502,6.4183,3.4737,1.8457,1.0925
13.09,2.2176,3.9504,2.1347,0.96295,0.68812,0.74775,1.2108,2.7226,2.3145,1.5165,2.1324,3.8453,6.2125,10.554,9.8842,5.3756,2.8066,1.4845,0.94532,0.69887
13.1,3.7206,3.0499,1.0802,0.73068,0.73579,1.0934,2.2919,2.6788,1.9919,2.6906,4.7747,7.3303,10.138,9.9591,4.6954,2.2009,1.2747,0.83664,0.64757,0.53813
13.11,3.4297,1.5156,0.77227,0.72712,1.0227,2.0852,3.191,2.5068,3.477,5.744,7.605,8.0029,9.0584,4.8499,1.9017,1.0921,0.77902,0.60304,0.50195,0.43256
13.12,1.8122,0.91101,0.75401,0.92129,1.9181,3.405,3.506,4.4294,6.5724,7.3861,6.676,6.867,4.7753,1.965,1.0061,0.71679,0.57388,0.46785,0.40186,0.378
13.13,1.0199,0.81561,0.95278,1.5783,3.6027,4.4389,5.5999,7.1031,6.6505,5.2863,5.7755,5.1983,2.013,1.0312,0.68415,0.53565,0.44034,0.37817,0.35228,0.37368
13.14,0.88401,1.0046,1.6396,3.486,5.5326,6.6523,7.1924,5.7088,3.8212,4.708,5.2242,2.6036,1.0405,0.69027,0.50874,0.41225,0.35887,0.33644,0.34254,0.42231
13.15,1.1192,1.7405,3.818,6.8247,7.477,6.7926,4.6373,2.9329,3.0994,5.2021,2.911,1.2175,0.68113,0.50073,0.39325,0.34178,0.32022,0.32811,0.36967,0.58077
13.16,2.0826,4.1124,7.7359,8.2624,6.0299,3.6561,2.1927,2.4476,4.5528,3.3795,1.3214,0.71185,0.48645,0.38627,0.33033,0.30788,0.30835,0.35125,0.46,1.0976
13.17,4.8839,8.0814,8.2466,5.2426,2.8419,1.7402,1.6914,3.9683,4.5076,1.5184,0.72797,0.48769,0.37751,0.32469,0.29905,0.29676,0.32039,0.42675,0.72958,2.4603
13.18,8.1907,7.9671,4.3893,2.2576,1.4233,1.4044,2.7249,4.7252,2.3654,0.77503,0.48919,0.37659,0.31888,0.29195,0.2879,0.30639,0.36684,0.64184,1.5845,3.5718
13.19,7.0629,3.9811,1.8434,1.186,1.195,2.2143,4.518,2.8248,1.0439,0.50317,0.37574,0.31647,0.28689,0.2775,0.29522,0.34484,0.48888,1.3291,3.151,2.4786
13.2,3.5524,1.6761,1.044,0.96047,1.7976,4.084,3.9409,1.2194,0.59215,0.38069,0.31462,0.28277,0.27215,0.27873,0.32716,0.4422,0.85148,2.8423,3.2865,1.1383
13.21,1.569,0.9638,0.86799,1.1888,3.5431,4.3062,1.8775,0.64333,0.41813,0.31598,0.28031,0.26599,0.27206,0.2984,0.40608,0.71435,1.9287,3.4513,1.7623,0.65412
13.22,0.91671,0.76967,1.0131,2.2717,4.5021,2.2932,0.84825,0.43646,0.33385,0.27994,0.26296,0.26278,0.28857,0.34795,0.61341,1.5614,3.3903,2.0558,0.85327,0.55196
13.23,0.72279,0.77995,1.8265,4.1572,2.7747,0.99093,0.50852,0.34155,0.28843,0.26147,0.25885,0.27363,0.33054,0.46433,1.2595,3.1084,2.9335,0.96689,0.60628,0.6212
13.24,0.70198,1.1388,3.6976,3.9602,1.1858,0.55279,0.37332,0.2918,0.26442,0.25631,0.26802,0.30365,0.42536,0.7897,2.7308,3.2532,1.4534,0.64235,0.60893,0.94337
13.25,0.95376,2.4385,4.2723,1.958,0.61191,0.39066,0.3075,0.26566,0.25499,0.26394,0.29449,0.36802,0.67313,1.7671,3.4503,1.7743,0.79397,0.6223,0.81155,1.8836
13.26,1.9664,4.2398,2.4021,0.85882,0.41313,0.31542,0.2734,0.25496,0.25814,0.28753,0.35023,0.51501,1.4341,3.2756,2.1498,0.91316,0.675,0.80654,1.4867,3.3109
13.27,3.8765,3.6123,1.0216,0.50011,0.32592,0.27724,0.25789,0.25706,0.27522,0.3367,0.47104,0.93139,2.9598,3.0838,1.0739,0.73478,0.82051,1.4387,3.2149,4.4759
13.28,4.0102,1.6787,0.55135,0.36507,0.28289,0.25965,0.25623,0.27282,0.3121,0.43875,0.79001,2.0977,3.3664,1.6557,0.81584,0.89797,1.4069,3.3054,5.6408,5.869
13.29,2.0759,0.75807,0.38582,0.30332,0.26311,0.25676,0.26799,0.30725,0.38434,0.6889,1.7338,3.483,2.0171,1.0372,1.0155,1.6175,3.3205,6.3156,6.568,4.9114
13.3,0.89389,0.46248,0.31366,0.27464,0.25926,0.26759,0.29651,0.37353,0.53791,1.4312,3.2866,2.9382,1.2281,1.2144,1.9557,3.8202,6.7077,6.723,4.2978,2.4313
13.31,0.50772,0.34996,0.28071,0.26594,0.26985,0.29504,0.35112,0.50813,0.94264,2.9829,3.339,1.8417,1.4798,2.4222,4.4273,6.8684,6.7913,3.7519,1.9345,1.3304
13.32,0.37018,0.30091,0.27025,0.27359,0.29771,0.3478,0.45549,0.8377,2.0822,3.661,2.3049,2.2277,3.064,4.9154,6.6457,6.2281,3.4245,1.6386,1.0908,1.3446
13.33,0.31269,0.28309,0.27759,0.29952,0.3517,0.44743,0.67942,1.788,3.7512,2.9026,2.8691,4.3254,5.3655,5.7537,5.4686,3.0809,1.467,0.97377,1.0075,2.4454
13.34,0.2921,0.28723,0.30459,0.35231,0.45405,0.65434,1.2779,3.6423,4.1798,3.6681,4.9926,5.3949,4.968,4.3839,2.9007,1.3588,0.87671,0.89387,1.5816,4.1932
13.35,0.29658,0.31405,0.36078,0.45466,0.6665,1.1827,2.9652,4.9814,4.8963,5.4216,4.953,3.4529,3.5107,3.1049,1.34,0.82376,0.75095,1.3065,3.24,3.7341
13.36,0.32697,0.37426,0.47221,0.67204,1.2109,2.788,5.8134,5.882,5.6069,4.2774,2.6927,2.2048,2.9721,1.6863,0.79851,0.69875,0.91453,2.7189,4.3242,1.8826
13.37,0.39661,0.5004,0.7213,1.2458,2.908,6.1726,7.2547,5.3837,3.5382,2.0845,1.7378,2.5376,1.854,0.89082,0.66223,0.81012,1.6905,4.2798,2.8446,1.0119
13.38,0.55107,0.80541,1.4177,2.9785,6.5695,7.8208,5.1869,2.8357,1.6111,1.3952,2.2219,2.3333,0.95628,0.64841,0.7339,1.3857,3.4775,3.3333,1.3857,0.84408
13.39,0.95526,1.7172,3.3912,6.255,7.9108,4.8881,2.3421,1.2988,1.0398,1.8978,2.4344,1.302,0.65169,0.63651,1.1567,2.977,4.216,1.6632,0.96768,1.036
13.4,2.1894,3.9429,6.1564,7.4154,4.4618,2.0449,1.1035,0.88257,1.286,2.4467,1.5049,0.738,0.61214,0.83202,2.4847,4.3046,2.6123,1.0896,1.1163,1.8741
13.41,4.5709,5.6614,6.5279,4.6756,1.8051,1.0024,0.75172,1.0425,2.1304,1.7335,0.80693,0.60083,0.75551,1.5563,4.1968,3.1098,1.4702,1.2785,2.0338,4.4276
13.42,5.2091,4.8879,4.563,2.0258,0.91977,0.69968,0.76364,1.8217,2.2418,0.90861,0.60937,0.65665,1.3031,3.3091,3.6163,1.7607,1.5706,2.4671,4.457,7.7001
13.43,3.8247,4.2695,2.2295,0.97443,0.65192,0.68636,1.2295,2.3435,1.3186,0.63253,0.63496,0.94708,2.8396,4.4083,2.1683,1.8799,3.018,4.892,6.7996,6.4698
13.44,3.764,2.9619,1.0413,0.64458,0.61796,1.0321,2.1333,1.5951,0.75572,0.63017,0.86174,1.894,4.4851,3.322,2.3665,3.5676,5.0592,6.0626,6.1175,2.998
13.45,3.1858,1.4091,0.65293,0.55732,0.8499,1.9104,2.1394,0.872,0.64757,0.82302,1.6016,3.9913,4.0494,3.2471,4.2232,5.107,4.7604,5.3391,3.5015,1.3818
13.46,1.633,0.74828,0.54213,0.64026,1.6077,2.2767,1.2502,0.68849,0.7755,1.4532,3.6202,5.6297,4.1106,4.8228,4.8799,3.9911,4.0318,3.6069,1.6196,0.93798
13.47,0.8124,0.5507,0.58344,1.074,2.3196,1.4778,0.80974,0.80844,1.2561,3.3723,6.3115,6.0371,5.1393,4.3885,3.1443,3.2867,3.9579,1.7701,0.962,0.91064
13.48,0.56177,0.52665,0.88858,2.0007,1.7798,0.9189,0.86137,1.3365,2.8453,6.7222,7.0177,5.1411,3.7487,2.3828,2.5402,3.8147,2.5078,0.98342,0.81591,1.2797
13.49,0.51454,0.66466,1.7246,2.2804,1.0946,0.96848,1.431,3.0476,6.4837,7.6102,4.8461,2.719,1.8687,1.7406,3.4799,2.8437,1.237,0.77725,0.95727,2.7073
13.5,0.60859,1.1861,2.3945,1.5628,1.1357,1.7246,3.1919,6.4414,8.1937,4.567,2.2417,1.324,1.3882,2.6309,3.2087,1.4115,0.79734,0.84569,1.6914,5.3927
13.51,0.99952,2.1853,1.9189,1.4203,2.1459,3.7366,5.7486,7.7503,4.8374,1.9645,1.1373,1.0051,2.1195,3.5157,1.7018,0.82791,0.73432,1.3409,3.85,5.592
13.52,1.9651,2.5249,1.8015,2.6027,4.2668,5.4588,6.4929,4.789,1.9851,1.0366,0.88409,1.3579,3.358,2.4473,0.9006,0.70928,0.94268,3.0093,5.9973,2.8981
13.53,2.8057,2.4797,3.2446,4.5602,4.9457,5.2622,5.2044,2.0456,1.0197,0.81287,1.1049,2.5684,2.8623,1.1867,0.69832,0.84442,1.7878,5.6169,4.4082,1.2608
13.54,3.2083,3.8757,4.7391,4.2478,4.0847,4.9047,2.7783,1.0271,0.7493,0.94934,2.088,3.3552,1.445,0.73957,0.76205,1.4583,4.0773,5.1895,1.9434,0.74477
13.55,4.5209,4.6545,3.5365,2.82,4.4397,3.1968,1.2743,0.72748,0.74485,1.7197,3.2892,2.2059,0.80427,0.67744,1.1757,3.3561,5.9443,2.5161,0.95191,0.59311
13.56,4.3032,2.9019,2.1366,3.3334,3.6237,1.4823,0.77003,0.67927,1.0998,3.0701,2.6367,1.0695,0.66971,0.85381,2.5942,5.7667,4.0735,1.1368,0.65825,0.6023
13.57,2.2856,1.569,2.6449,4.1225,1.7916,0.8158,0.62404,0.90386,2.2301,2.9485,1.3036,0.69983,0.77835,1.5523,5.2191,4.7527,1.7776,0.72069,0.5903,0.8215
13.58,1.2534,1.6938,3.963,2.7295,0.89601,0.61801,0.67599,1.7846,3.2675,1.557,0.75687,0.67201,1.2841,3.5902,5.4304,2.1956,0.91839,0.61111,0.68032,1.2707
13.59,1.3353,3.0871,3.2253,1.2505,0.62355,0.6268,1.0862,3.1013,2.37,0.82484,0.66166,0.8846,2.9198,5.7987,2.8374,1.0515,0.67587,0.66162,1.0308,1.3904
13.6,2.5054,3.8844,1.5404,0.70587,0.58777,0.91536,2.2582,2.7788,1.1513,0.65466,0.80203,1.6742,5.4637,4.4454,1.2715,0.72428,0.64634,0.94944,1.4632,1.1506
13.61,3.843,2.4261,0.78392,0.56378,0.76996,1.8837,3.2233,1.4246,0.71201,0.72961,1.3783,3.843,5.0684,2.0247,0.79959,0.66337,0.79733,1.4444,1.4274,1.2427
13.62,2.9345,1.0992,0.57238,0.6034,1.4889,3.1279,2.269,0.78698,0.65576,1.1243,3.1588,5.8078,2.502,1.0386,0.69484,0.77421,1.2474,1.5883,1.426,1.9878
13.63,1.3635,0.64548,0.56517,0.92223,2.8423,2.6136,1.1089,0.65739,0.82095,2.4479,5.5867,4.1707,1.2003,0.7869,0.77307,1.1702,1.7671,1.6581,2.2646,4.4119
13.64,0.71687,0.53732,0.77178,1.9281,2.9588,1.3144,0.71338,0.76188,1.4398,5.0125,4.8263,1.928,0.8529,0.80196,1.1142,1.8397,2.0647,2.8039,5.2056,9.9285
13.65,0.54522,0.59658,1.5289,3.1215,1.6377,0.76385,0.68245,1.2161,3.2914,5.4543,2.3682,1.1232,0.84626,1.0562,1.868,2.4971,3.4771,6.5558,10.469,14.155
13.66,0.55759,0.94199,2.8696,2.5261,0.86305,0.67123,0.88273,2.6831,5.6469,3.0317,1.2868,1.0252,1.0991,1.8116,2.9522,4.5313,7.7723,11.131,11.657,13.725
13.67,0.78594,1.9826,2.8868,1.2746,0.68224,0.80331,1.5922,5.2419,4.7566,1.546,1.1323,1.342,1.91,3.5877,5.6579,9.2297,11.06,9.7403,10.054,10.165
13.68,1.5806,3.1203,1.5832,0.77712,0.75555,1.3045,3.6033,5.3355,2.4548,1.2825,1.5163,2.5308,4.1958,7.3376,10.19,10.454,7.806,7.6253,10.473,4.8881
13.69,2.9043,2.4529,0.87207,0.71713,1.1135,2.866,5.8219,3.0081,1.67,1.759,3.0338,6.1553,8.7009,10.86,9.4635,6.0972,5.0386,9.512,7.1906,2.1272
13.7,2.8286,1.2574,0.73131,0.88925,2.2708,5.4524,4.7397,1.9713,2.2137,3.7273,7.2651,10.969,10.848,7.9472,4.8611,3.7977,6.9675,8.2268,3.1629,1.1912
13.71,1.5555,0.82135,0.84883,1.4701,4.8163,5.5275,2.9448,2.6909,4.8395,8.4141,11.245,9.2713,6.6364,3.643,2.9955,5.4762,9.2697,3.9631,1.5088,0.83256
13.72,0.91962,0.81435,1.2897,3.2035,6.0984,3.747,3.6257,5.9692,9.59,10.949,8.1095,4.2476,2.9268,2.1787,4.2368,8.8248,6.258,1.7591,0.95645,0.67921
13.73,0.84559,1.0738,2.6408,6.0366,4.7675,4.5853,7.5234,10.268,9.8218,6.8899,3.4995,1.9458,1.829,2.6223,7.8704,7.4306,2.7066,1.0418,0.74524,0.63687
13.74,1.0716,1.8601,5.5928,6.9508,5.8114,8.774,10.479,8.6124,5.4652,2.9664,1.6823,1.3441,2.0951,5.3395,8.3566,3.4585,1.3457,0.79008,0.68697,0.69912
13.75,1.776,4.1851,8.0813,8.1566,9.836,10.097,6.9613,4.4019,2.6608,1.5003,1.1996,1.4188,4.1427,8.679,4.4431,1.5856,0.92463,0.72782,0.76106,0.9531
13.76,3.9661,8.7879,10.04,10.82,9.2785,5.6855,3.2495,2.4144,1.4321,1.089,1.2315,2.3666,7.9327,6.8561,1.9329,1.0216,0.82211,0.82734,1.087,1.7988
13.77,9.4102,12.81,11.077,7.9916,4.5653,2.5963,2.1296,1.4087,0.98951,1.0911,1.8786,5.3367,7.9019,3.1249,1.152,0.89553,0.94974,1.2607,2.2116,4.2234
13.78,14.404,11.497,6.7954,3.5073,2.1087,1.8689,1.5413,0.95303,0.91667,1.5367,4.1572,8.5881,4.0404,1.551,0.98913,1.0683,1.5621,2.7457,5.0227,6.8606
13.79,11.01,5.8646,2.8486,1.6681,1.6184,1.5587,1.0031,0.85704,1.1145,3.1912,7.9622,6.615,1.8822,1.2027,1.2243,1.8981,3.5569,5.7811,6.8416,5.3298
13.8,4.8422,2.4253,1.4408,1.2543,1.5421,1.0538,0.80177,0.99693,1.8819,6.9121,7.7237,3.1369,1.3837,1.5116,2.3419,4.333,6.478,6.5067,4.4132,2.7036
13.81,2.0495,1.2882,1.0954,1.3882,1.1277,0.79523,0.84268,1.5454,4.3148,8.4625,4.0696,1.9971,1.8099,3.0558,5.138,6.7543,5.754,3.5852,2.0344,2.2955
13.82,1.16,0.9375,1.2415,1.3211,0.80707,0.80001,1.1247,3.3502,8.1287,5.2153,2.5105,2.7514,3.7705,6.0186,6.6978,4.9546,2.7296,1.6346,1.5284,3.0082
13.83,0.85568,0.96798,1.3538,0.93521,0.76817,1.0194,2.0121,7.1993,7.8385,3.1781,3.5497,5.418,6.5312,6.219,4.1188,2.1705,1.268,1.2373,2.2643,2.4869
13.84,0.84257,1.2591,1.0306,0.76477,0.93629,1.6841,4.6824,8.794,5.0344,4.3843,6.2797,6.6813,5.549,3.1988,1.7376,1.0661,0.92394,1.8362,2.8919,1.2592
13.85,1.1203,1.2487,0.79783,0.84824,1.4406,3.7569,8.8416,6.6297,5.637,6.7768,6.1523,3.967,2.5545,1.3585,0.91161,0.79654,1.1904,2.7888,1.9471,0.68593
13.86,1.3088,0.93419,0.85232,1.1913,2.9825,8.2048,9.7414,6.9239,7.0921,5.4742,3.0886,1.6582,1.1323,0.7695,0.69337,0.96058,2.1808,2.2884,0.93938,0.52831
13.87,1.0605,0.87018,1.1891,2.1799,7.2037,11.289,8.9505,6.9531,4.7481,2.4879,1.3175,0.84434,0.68412,0.58903,0.77512,1.7823,2.7374,1.1366,0.57772,0.54879
13.88,0.93835,1.1613,2.1884,5.3382,12.411,10.306,6.8636,3.8448,2.043,1.1163,0.73338,0.56686,0.53396,0.59259,1.3644,2.7093,1.7408,0.62431,0.50332,0.81397
13.89,1.2543,2.1532,5.3068,11.844,11.705,6.4852,3.3055,1.6357,0.9835,0.66404,0.51705,0.45745,0.52093,0.86897,2.4651,2.0889,0.83283,0.49361,0.59961,1.648
13.9,2.46,4.9821,11.399,13.604,6.2739,2.8371,1.4507,0.85975,0.61755,0.48328,0.42506,0.43213,0.6907,1.7559,2.4464,1.0102,0.52946,0.53079,1.0514,2.5646
13.91,5.5015,9.2059,13.287,7.318,2.5657,1.3044,0.81377,0.56973,0.45799,0.4015,0.39958,0.49977,1.3415,2.6465,1.3042,0.57061,0.4781,0.81843,2.0899,2.0229
13.92,8.4545,11.264,7.6117,2.8388,1.2313,0.76944,0.55459,0.43313,0.37918,0.37484,0.44422,0.80475,2.4399,1.9754,0.65781,0.46748,0.59144,1.6789,2.5163,1.0594
13.93,9.324,9.379,3.0226,1.332,0.74944,0.53602,0.42458,0.36219,0.34483,0.40319,0.65268,1.6985,2.3449,0.94412,0.47923,0.52043,1.0709,2.545,1.5719,0.72323
13.94,9.2851,4.7435,1.3837,0.79751,0.52812,0.41391,0.35316,0.3291,0.34801,0.54593,1.3444,2.5892,1.2232,0.5424,0.48545,0.83051,2.1158,1.9484,0.86074,0.76779
13.95,5.7033,1.9616,0.81358,0.5532,0.40905,0.34483,0.31555,0.32757,0.40808,1.0492,2.4258,1.9352,0.62412,0.4551,0.68913,1.7159,2.4656,1.0288,0.71918,1.1453
13.96,2.3869,1.0039,0.55885,0.42213,0.34025,0.30684,0.30369,0.36996,0.62406,2.1301,2.2526,0.92403,0.46602,0.52029,1.3812,2.5293,1.5137,0.73566,0.88966,2.4159
13.97,1.1276,0.63963,0.4236,0.34583,0.30111,0.29202,0.32092,0.52031,1.3137,2.4745,1.1539,0.53357,0.48453,0.85271,2.4029,1.8874,0.85784,0.81661,1.5326,5.6708
13.98,0.6835,0.46383,0.34503,0.30077,0.2835,0.30144,0.39256,1.0236,2.3863,1.4456,0.59945,0.45386,0.70675,1.7628,2.1935,1.0219,0.76079,1.2653,3.5905,8.2949
13.99,0.48278,0.36626,0.29819,0.27684,0.28686,0.35089,0.62533,2.0956,2.2204,0.69858,0.46081,0.52649,1.4305,2.5248,1.2235,0.79087,0.99937,2.7467,7.5717,6.633
14,0.37504,0.3086,0.27214,0.27091,0.3211,0.50495,1.3433,2.4404,1.1414,0.47865,0.49113,0.86713,2.4316,1.8556,0.84049,0.96928,1.8418,6.5662,9.0778,4.9373
14.01,0.31224,0.27494,0.26318,0.28661,0.42557,1.0065,2.3885,1.4307,0.60083,0.46716,0.72578,1.7877,2.1747,1.0788,0.96641,1.7182,4.5473,9.9602,6.5043,3.312
14.02,0.27521,0.25846,0.27277,0.34049,0.76015,2.0691,2.1469,0.7007,0.47365,0.6175,1.4668,2.5867,1.293,1.0214,1.6917,4.0856,9.3545,7.593,3.3478,1.6384
14.03,0.256,0.25793,0.31167,0.49723,1.6636,2.4154,1.096,0.49464,0.52023,1.1524,2.5137,2.0524,1.1475,1.7171,3.7793,8.4974,9.5153,3.4723,1.5161,0.98362
14.04,0.25196,0.27738,0.41965,0.99727,2.4833,1.4276,0.60416,0.50295,0.78602,2.2629,2.4289,1.7126,1.9503,3.4387,7.2253,9.666,4.7202,1.4996,0.88771,1.0764
14.05,0.26534,0.33307,0.75535,2.0525,1.8143,0.72157,0.5116,0.6936,1.6055,2.7966,2.1271,2.6923,3.5497,5.1786,9.1985,5.4574,1.8843,0.87182,0.79994,1.7014
14.06,0.30691,0.48543,1.6543,2.4047,0.90223,0.54605,0.61317,1.3379,2.9322,2.7031,3.0564,3.5454,4.3565,7.0655,6.4958,2.1959,0.98216,0.72494,1.1953,1.8125
14.07,0.41435,0.96102,2.4751,1.4492,0.60445,0.62129,1.0325,2.8328,3.6866,3.397,3.3562,2.8417,5.631,7.8893,2.8085,1.0686,0.70143,0.96387,1.8321,1.0492
14.08,0.73599,2.0028,1.8378,0.79381,0.65501,1.0213,2.3726,4.3027,3.8608,3.0667,2.317,3.044,7.7279,4.7081,1.2503,0.7123,0.71609,1.6344,1.5613,0.53065
14.09,1.6093,2.4546,0.98966,0.73428,1.0861,2.3381,4.6322,4.152,2.7576,1.8749,2.324,5.7657,5.7256,1.9447,0.76312,0.65022,1.1468,1.7715,0.80728,0.36742
14.1,2.4992,1.6062,0.84895,1.1993,2.4303,4.6167,4.6542,2.4727,1.4847,1.7589,4.6196,7.3767,2.485,0.96541,0.63293,0.92209,1.7986,1.0394,0.46407,0.34816
14.11,2.0133,1.1372,1.4205,2.5159,4.3942,4.6549,2.4355,1.2724,1.1938,3.4225,7.3155,4.497,1.1249,0.66258,0.78623,1.6066,1.5523,0.55616,0.405,0.46569
14.12,1.4174,1.7353,2.7774,3.7326,4.4067,2.4123,1.1544,1.0239,1.8618,6.6269,5.5296,1.8538,0.70728,0.62673,1.3879,1.7649,0.84119,0.46292,0.55631,0.90103
14.13,2.0344,2.9824,3.373,3.641,2.5035,1.1202,0.84022,1.4666,4.2564,6.586,2.3978,0.92481,0.6086,0.91534,1.8484,1.0831,0.59192,0.66609,1.0778,1.5062
14.14,3.1006,2.8877,2.928,2.8901,1.1726,0.78078,0.97169,3.2733,7.1093,3.2741,1.0876,0.65069,0.7834,1.619,1.3337,0.72689,0.82438,1.2543,1.556,1.2981
14.15,2.5631,2.0239,2.8005,1.612,0.75687,0.83337,1.7531,6.491,5.6017,1.3742,0.6983,0.64297,1.4115,1.8416,0.90069,1.0002,1.422,1.5325,1.1256,0.65624
14.16,1.6048,2.2949,1.9051,0.85569,0.74171,1.3296,4.1607,6.4778,2.4717,0.78837,0.62796,0.98286,1.955,1.3877,1.1987,1.5415,1.4475,0.94999,0.54405,0.36748
14.17,1.864,2.3902,0.97902,0.66787,1.0539,3.0577,6.9987,3.2304,1.1255,0.64806,0.85681,1.8473,1.7342,1.5016,1.5998,1.3091,0.79246,0.46034,0.33102,0.30824
14.18,2.4227,1.4309,0.66784,0.76321,2.2132,6.2618,5.5309,1.3799,0.7587,0.8022,1.687,2.5214,1.7491,1.6217,1.1445,0.65856,0.40069,0.30793,0.28716,0.31037
14.19,1.756,0.77389,0.6862,1.2477,5.1278,6.5229,2.4703,0.85215,0.80001,1.5567,2.7621,2.2923,1.5608,0.9922,0.55288,0.35842,0.29174,0.2742,0.2706,0.37418
14.2,0.90972,0.6221,0.99676,2.8828,7.0135,3.3746,1.2068,0.87287,1.3801,2.8335,2.5266,1.3879,0.84523,0.48209,0.32849,0.28082,0.25971,0.24951,0.28282,0.62493
14.21,0.6305,0.72911,2.0925,6.0602,4.4922,1.5417,1.0575,1.4461,2.531,2.6913,1.3322,0.65284,0.42802,0.31364,0.27146,0.2475,0.2268,0.25075,0.41699,0.86944
14.22,0.6623,1.1982,4.9194,6.6127,2.033,1.2652,1.5496,2.3252,2.7971,1.343,0.60879,0.37818,0.30239,0.2661,0.23613,0.2125,0.21725,0.33937,0.72924,0.68712
14.23,0.97117,2.7571,7.0298,3.6909,1.5114,1.7056,1.963,2.5536,1.6601,0.60445,0.37252,0.29658,0.25889,0.22457,0.20157,0.20314,0.25581,0.60538,0.84242,0.44715
14.24,2.027,5.9533,4.8894,2.1867,1.8262,1.7879,1.9435,1.8062,0.74877,0.3788,0.29616,0.24595,0.21374,0.19047,0.19263,0.22926,0.40339,0.85465,0.57788,0.41229
14.25,4.8445,7.0023,2.8207,2.0383,1.6367,1.5472,1.9678,0.88526,0.43096,0.29745,0.23886,0.19886,0.18312,0.18043,0.21076,0.3289,0.71846,0.67897,0.41215,0.53241
14.26,7.4329,4.6084,2.1657,1.4807,1.2499,1.8141,1.3474,0.47703,0.31462,0.23343,0.19353,0.17512,0.17455,0.18878,0.27768,0.59739,0.83463,0.4452,0.43409,0.91678
14.27,5.8333,2.6316,1.3464,0.93705,1.5752,1.5764,0.67403,0.32421,0.23743,0.19049,0.1724,0.16804,0.18069,0.22097,0.48103,0.84769,0.57755,0.4131,0.61209,2.1381
14.28,2.9961,1.353,0.80909,1.0683,1.7338,0.8386,0.38147,0.23838,0.1933,0.17108,0.16554,0.17123,0.20442,0.31856,0.79658,0.6784,0.4186,0.53167,1.1589,4.5986
14.29,1.3648,0.7628,0.84506,1.6521,1.0563,0.42944,0.26021,0.1945,0.17273,0.16413,0.16764,0.18554,0.27129,0.57904,0.77526,0.45257,0.44644,0.89932,2.8013,5.2114
14.3,0.75936,0.65569,1.3963,1.5407,0.50587,0.27607,0.20636,0.17363,0.16395,0.1653,0.17913,0.22068,0.46694,0.84451,0.51301,0.42767,0.63135,2.0554,5.1869,2.9118
14.31,0.61738,0.93033,1.6871,0.80423,0.30063,0.21395,0.18045,0.16418,0.16284,0.17474,0.20624,0.31668,0.78631,0.70098,0.42556,0.55509,1.1862,4.4856,4.6883,1.4069
14.32,0.76206,1.5287,1.0615,0.39849,0.22491,0.1846,0.16784,0.16231,0.16881,0.19656,0.27383,0.57086,0.79454,0.47847,0.50615,0.93548,2.8348,5.3262,2.4231,1.1829
14.33,1.2922,1.5272,0.50043,0.26186,0.19053,0.17017,0.16357,0.16725,0.18373,0.24629,0.46437,0.85335,0.54342,0.45906,0.77651,2.1096,5.2485,3.2419,1.6379,1.9831
14.34,1.6316,0.83062,0.29533,0.20842,0.17374,0.16477,0.16613,0.18029,0.21425,0.38239,0.79041,0.74309,0.46198,0.60187,1.5878,4.5819,4.9166,2.1107,2.5466,4.1584
14.35,1.0654,0.4064,0.22283,0.18366,0.16706,0.16645,0.1759,0.20613,0.28426,0.68889,0.8358,0.53797,0.56197,1.0078,3.7316,5.6232,3.2228,3.1759,4.7593,5.1941
14.36,0.50435,0.26392,0.19144,0.17281,0.16792,0.17529,0.1954,0.26018,0.47356,0.88961,0.61294,0.55232,0.87347,2.2296,5.9156,4.2995,3.9403,5.1875,4.8802,3.0928
14.37,0.29624,0.21125,0.17772,0.17106,0.17608,0.19328,0.23174,0.39879,0.81226,0.71563,0.57253,0.78246,1.7809,5.0327,5.5868,4.8242,5.4408,4.3742,2.5163,1.3053
14.38,0.22538,0.18897,0.17461,0.17719,0.19318,0.22598,0.3079,0.71362,0.91061,0.62067,0.785,1.4476,4.3306,7.4791,5.7883,5.4856,3.9267,2.0251,1.0787,0.69284
14.39,0.197,0.18164,0.18016,0.19221,0.22385,0.28946,0.501,0.96648,0.75919,0.82977,1.457,3.5534,8.0214,7.5539,5.3195,3.3262,1.7218,0.91123,0.61671,0.50922
14.4,0.18727,0.18486,0.19514,0.21969,0.2801,0.43909,0.87765,0.88992,0.89377,1.5964,3.5176,8.061,8.5949,5.3039,2.7782,1.417,0.81952,0.55989,0.46692,0.47898
14.41,0.18973,0.19847,0.2231,0.26839,0.3999,0.78704,1.1276,1.0328,1.7309,3.7865,7.5058,9.6625,5.2459,2.4234,1.1972,0.72895,0.52852,0.43905,0.43195,0.58285
14.42,0.20375,0.22571,0.27281,0.3615,0.69542,1.2004,1.3249,2.0777,3.9427,6.9732,9.184,5.403,2.2145,1.0856,0.66434,0.49692,0.4222,0.41007,0.48167,0.99707
14.43,0.23284,0.27524,0.36653,0.57397,1.2363,1.5829,2.5484,4.4231,5.9798,8.0779,5.8456,2.1229,1.0254,0.64009,0.4734,0.40855,0.39368,0.44963,0.68477,1.9358
14.44,0.28698,0.36915,0.57336,1.1175,1.9602,3.0051,4.8086,5.4786,5.9129,6.1229,2.4498,1.0078,0.62586,0.46838,0.39821,0.38715,0.42193,0.59881,1.309,2.4545
14.45,0.39263,0.57444,1.1399,2.2984,3.6543,5.0328,4.7889,4.4632,6.0836,2.9496,1.1084,0.63008,0.46524,0.39818,0.38246,0.41844,0.52683,1.0513,2.4076,2.1285
14.46,0.63468,1.1488,2.6577,4.2924,5.1393,4.2659,3.0212,5.1396,4.4986,1.2766,0.66635,0.47512,0.39917,0.38437,0.41704,0.52235,0.80917,2.1442,2.9877,3.0159
14.47,1.3445,2.8489,4.908,5.0873,3.6118,2.3878,3.2789,5.1458,2.0576,0.71925,0.4944,0.41408,0.3886,0.421,0.52358,0.78771,1.6328,3.4247,4.038,5.6025
14.48,3.2994,5.2486,4.8331,3.0717,1.8733,2.3806,5.0485,2.7911,0.96357,0.51832,0.42953,0.41291,0.43053,0.53269,0.79051,1.5644,3.5986,4.9387,6.1782,5.7723
14.49,5.3679,4.6223,2.5127,1.4693,1.7837,4.2374,4.3828,1.2179,0.6136,0.44605,0.43172,0.47631,0.55539,0.81833,1.572,3.7915,6.2598,6.4801,5.1684,3.04
14.5,4.1323,2.1843,1.2017,1.1553,3.3497,4.9823,2.0983,0.69858,0.49839,0.45012,0.50906,0.66063,0.88568,1.6736,3.9393,7.0558,6.8423,4.6116,2.3996,1.538
14.51,1.8631,1.031,0.93989,1.8303,5.0411,2.9004,0.98076,0.54077,0.49279,0.54087,0.73923,1.2031,1.9062,4.1192,7.4167,6.793,3.9798,2.008,1.1673,1.2449
14.52,0.90829,0.75644,1.3287,3.8185,3.7071,1.2796,0.655,0.52825,0.59908,0.81953,1.4544,2.8793,4.5254,7.1948,6.6511,3.3898,1.6489,1.0012,0.98713,0.95451
14.53,0.66987,0.87124,2.8559,4.9481,1.6818,0.76154,0.60352,0.65319,0.95657,1.7156,3.5205,5.658,6.8566,6.3162,3.0684,1.391,0.84625,0.83933,1.0249,0.6204
14.54,0.72401,1.5863,4.8418,3.1027,0.90157,0.66996,0.74907,1.098,2.1379,4.0716,5.9655,5.7038,5.6123,3.1028,1.2641,0.7538,0.64928,0.96467,0.76731,0.50739
14.55,1.1604,3.5175,4.0245,1.4347,0.75757,0.84068,1.3365,2.5545,4.7556,6.0101,4.8911,3.6882,3.1172,1.3038,0.70253,0.57246,0.75377,0.84081,0.52174,0.57089
14.56,2.5951,4.9554,1.9737,0.96781,0.97869,1.5813,3.1733,5.237,5.8074,4.2078,2.8045,2.8354,1.4183,0.69786,0.52088,0.6328,0.90035,0.55908,0.48113,0.8793
14.57,4.7108,3.404,1.1924,1.1703,1.9699,3.7214,5.6782,5.4588,3.3942,2.1893,2.5019,1.8116,0.72331,0.48649,0.52808,0.8432,0.70665,0.4606,0.60604,1.93
14.58,4.3104,1.8046,1.4268,2.3812,4.4255,5.8464,4.847,2.8313,1.583,2.0723,2.0747,0.8816,0.47967,0.42717,0.73262,0.78256,0.47982,0.52941,1.0574,4.2662
14.59,2.4444,1.8086,2.9748,4.9606,5.7968,4.277,2.2288,1.2965,1.3671,2.2165,1.0897,0.50188,0.39695,0.52616,0.83511,0.52317,0.44282,0.82437,2.4974,5.1939
14.6,2.2449,3.5617,5.4933,5.5547,3.5463,1.8444,1.0208,1.0568,1.9659,1.386,0.55843,0.3728,0.43957,0.76751,0.60354,0.42757,0.5591,1.8094,4.8671,2.9995
14.61,4.1711,5.7788,5.0432,2.994,1.4666,0.87921,0.74208,1.5988,1.9248,0.6672,0.3806,0.34943,0.65585,0.7642,0.43381,0.49148,0.95994,4.0805,4.684,1.2717
14.62,5.8803,4.5311,2.3899,1.2306,0.74569,0.63939,0.96567,2.0382,1.0474,0.4053,0.33201,0.44828,0.80512,0.51556,0.44229,0.75632,2.2491,5.169,2.3046,0.71567
14.63,3.9717,1.9917,1.0107,0.65415,0.55,0.75741,1.6882,1.3652,0.51784,0.32583,0.38322,0.69809,0.60488,0.40784,0.60764,1.6272,4.6141,3.0861,1.0234,0.6077
14.64,1.6648,0.87827,0.57597,0.47302,0.59355,1.3675,1.8975,0.64673,0.34621,0.3366,0.59531,0.76441,0.4256,0.45855,1.1469,3.7784,4.8124,1.318,0.66254,0.79259
14.65,0.77552,0.52306,0.42618,0.44171,1.0186,1.9408,1.1049,0.37877,0.30191,0.48299,0.78028,0.53367,0.42469,0.68369,2.7693,5.1676,2.4974,0.74505,0.64684,1.4993
14.66,0.48305,0.38588,0.38669,0.59523,1.7825,1.3923,0.52602,0.30136,0.34466,0.73472,0.61302,0.40673,0.57385,1.4095,4.9724,3.308,1.1122,0.64839,0.9781,2.3937
14.67,0.36094,0.33161,0.46864,1.1668,1.6984,0.65671,0.33533,0.30824,0.53713,0.70589,0.42406,0.44621,1.0516,3.3644,4.2714,1.4439,0.73519,0.87049,1.9598,2.4849
14.68,0.30784,0.34408,0.85307,1.8536,0.88091,0.36959,0.28681,0.43448,0.75943,0.47658,0.412,0.65096,2.521,5.1348,2.0225,0.83728,0.78243,1.7482,3.1236,2.6864
14.69,0.30701,0.48152,1.6305,1.4787,0.43712,0.28862,0.3195,0.6919,0.64398,0.40065,0.54332,1.2978,4.795,3.6821,1.0273,0.82232,1.3663,3.3311,3.3962,2.4469
14.7,0.38661,0.96611,1.7463,0.71029,0.30341,0.2906,0.48965,0.72736,0.44226,0.47661,0.95157,3.1163,4.484,1.7174,0.92363,1.3804,2.9888,3.8001,2.467,1.3972
14.71,0.69914,1.7293,0.96426,0.37929,0.2781,0.39793,0.7369,0.50676,0.41592,0.74228,2.2259,5.1104,2.3079,1.1761,1.513,2.8812,4.1628,2.3801,1.2436,0.91583
14.72,1.4397,1.601,0.46213,0.2867,0.33579,0.65177,0.68179,0.41424,0.53789,1.5738,4.5722,4.0992,1.4624,1.6884,2.8109,3.9874,2.7551,1.1038,0.74629,1.2381
14.73,1.793,0.8139,0.3076,0.28283,0.54182,0.75098,0.47828,0.48617,0.90964,3.6816,4.9752,2.5169,1.9789,2.6437,3.5239,2.8433,1.2112,0.66702,0.79954,2.1463
14.74,1.1026,0.41106,0.27664,0.37402,0.76134,0.5554,0.44788,0.74654,2.0698,5.435,3.3948,2.6265,2.6336,2.6969,2.843,1.3129,0.66351,0.6577,1.4378,2.2081
14.75,0.51714,0.29765,0.32486,0.61923,0.65275,0.46011,0.59437,1.5451,4.6348,4.5385,2.9877,2.4673,2.1868,2.5491,1.5293,0.6848,0.54969,1.0755,2.3088,1.2601
14.76,0.32572,0.28827,0.51391,0.7827,0.49905,0.56865,1.0549,3.8054,6.2281,3.4465,2.3494,1.5105,2.0647,2.1053,0.76032,0.52707,0.68306,2.0214,1.9564,0.73059
14.77,0.28659,0.37011,0.7737,0.64197,0.56953,0.97882,2.5097,6.5477,4.7117,2.1955,1.3032,1.2726,2.2162,1.1376,0.5295,0.58289,1.2754,2.2715,1.0774,0.67822
14.78,0.32867,0.61318,0.75422,0.60728,0.97519,2.2175,5.5343,5.5556,2.3974,1.1297,1.0103,1.8799,1.4451,0.62753,0.52817,0.96606,2.2349,1.4137,0.79266,0.95737
14.79,0.50646,0.86524,0.70316,0.99,2.1183,4.6863,6.617,2.6266,1.1183,0.83467,1.519,2.0032,0.74543,0.50578,0.75993,1.9023,2.1584,0.93451,1.0231,1.997
14.8,0.83755,0.90991,1.1463,2.0216,3.917,6.3206,3.8016,1.1522,0.72749,1.173,2.0764,1.1922,0.52675,0.57467,1.5044,2.4224,1.3845,1.1524,2.1019,4.7819
14.81,1.0819,1.3357,2.1776,2.9436,5.4594,4.554,1.5649,0.71506,0.77497,1.9246,1.5301,0.66715,0.54096,0.93341,2.4373,1.8084,1.4005,2.4066,4.7792,7.0915
14.82,1.5797,2.2505,2.5926,3.4434,5.1224,2.0196,0.8159,0.67316,1.3216,1.8481,0.82032,0.56108,0.77582,1.8825,2.2762,1.7639,2.7921,5.0329,6.6981,4.8546
14.83,2.3306,2.2125,2.5075,4.8365,2.7077,0.94489,0.62052,1.0222,2.0204,1.0553,0.60414,0.68219,1.5267,2.8146,2.2129,3.3996,5.1728,6.1232,4.7866,2.0336
14.84,1.9542,1.6136,3.9161,4.4112,1.1777,0.6379,0.69838,1.8102,1.6733,0.68207,0.68331,1.165,2.8249,3.1469,3.9434,5.3888,5.1407,4.3788,2.1738,0.97445
14.85,1.2599,2.229,4.8495,2.1836,0.69673,0.61892,1.2013,1.9623,0.97178,0.71382,1.1071,2.6327,3.8868,4.6507,5.3956,4.3461,3.5695,2.2781,1.0055,0.70367
14.86,1.5289,4.2039,2.9875,0.99675,0.59842,0.91431,1.9933,1.2567,0.81315,1.1311,2.5349,5.3304,5.3099,5.285,3.7092,2.7654,2.6567,1.0699,0.64916,0.79155
14.87,3.1872,4.4962,1.3054,0.65763,0.75644,1.6972,1.8956,0.95962,1.2083,2.5881,5.6202,6.5526,5.0539,3.1049,2.1579,2.5311,1.5102,0.64265,0.58323,1.4108
14.88,4.7493,2.4149,0.7437,0.63345,1.3763,2.1627,1.3496,1.4286,2.7025,5.7122,6.8348,4.2033,2.6322,1.5447,2.2412,1.8044,0.76782,0.52717,0.82017,2.1889
14.89,3.3838,1.0959,0.6378,0.90112,2.1932,1.7623,1.7316,3.1903,5.4143,6.7874,3.9597,1.7984,1.2775,1.495,2.0666,0.90897,0.51194,0.63889,1.6014,1.7342
14.9,1.5308,0.72625,0.79821,1.7146,2.2031,2.1248,3.6346,5.4557,6.1194,3.8279,1.6242,0.92354,1.1593,2.0792,1.1421,0.53302,0.48246,1.2042,2.176,0.82227
14.91,0.86052,0.73559,1.4504,2.7224,2.6339,4.1241,5.3107,5.1242,4.0186,1.5588,0.84811,0.76823,1.7737,1.7866,0.5953,0.44712,0.69532,2.0655,1.4566,0.42235
14.92,0.78217,1.1113,2.7854,3.6037,4.5941,5.1611,4.0247,3.6415,1.8906,0.80957,0.66825,1.096,1.9949,0.92286,0.43864,0.55035,1.4088,1.832,0.66606,0.29613
14.93,1.1098,2.4071,4.358,5.1479,4.8926,3.3216,2.8605,2.1564,0.9043,0.60244,0.83604,1.8268,1.2042,0.50814,0.46691,1.0404,2.1267,0.90564,0.37273,0.25285
14.94,2.3987,5.0233,5.5716,4.5502,2.7514,2.1983,2.5662,1.0416,0.58384,0.64798,1.4998,1.7884,0.60008,0.41005,0.765,1.9305,1.5788,0.44834,0.28178,0.24369
14.95,5.2847,6.2484,4.1503,2.2549,1.699,2.4296,1.5724,0.60118,0.50753,1.1088,1.9352,0.96608,0.41607,0.4827,1.5731,1.921,0.73677,0.30827,0.25485,0.25786
14.96,6.4148,3.9265,1.8995,1.2037,2.0876,1.9536,0.77232,0.47054,0.66443,1.8416,1.2738,0.50514,0.42325,0.87283,2.0948,1.0096,0.39929,0.26673,0.25978,0.29786
14.97,3.6821,1.6676,1.0119,1.319,2.1902,0.98929,0.48514,0.52495,1.2693,1.6369,0.62108,0.3886,0.65123,1.7427,1.3657,0.48963,0.30218,0.2664,0.29325,0.37937
14.98,1.5118,0.86601,1.0164,2.0383,1.2774,0.53622,0.42892,0.91404,1.8858,0.84101,0.40628,0.43634,1.3603,2.0179,0.63494,0.33409,0.28332,0.29877,0.36911,0.54982
14.99,0.79666,0.71185,1.6745,1.9573,0.62805,0.41435,0.55643,1.6811,1.4127,0.46258,0.39537,0.74234,2.0718,1.178,0.38195,0.29959,0.30898,0.37845,0.5372,0.97628
15,0.61969,0.98343,2.109,1.0469,0.42339,0.45507,1.0718,1.7348,0.69218,0.38413,0.56935,1.5459,1.5524,0.56907,0.32235,0.32261,0.39041,0.56566,0.98598,2.2395
15.01,0.73338,1.7574,1.3758,0.53415,0.40739,0.76535,1.7948,0.95643,0.42056,0.46884,1.1707,2.0718,0.75154,0.39004,0.34126,0.41227,0.60092,1.0975,2.2804,4.9458
15.02,1.3347,1.9874,0.65842,0.39159,0.58253,1.5052,1.5497,0.4969,0.38671,0.86281,2.0035,1.3818,0.4529,0.37927,0.44199,0.66237,1.2376,2.5542,4.3323,7.1103
15.03,2.0207,1.1621,0.41236,0.41135,1.1699,1.8004,0.78911,0.38544,0.51859,1.7275,1.7526,0.70671,0.41588,0.4851,0.74577,1.4429,2.8328,4.2612,5.1029,6.0287
15.04,1.5566,0.56464,0.3755,0.65147,1.8172,1.0969,0.44984,0.43845,1.0177,2.0236,0.93748,0.54254,0.53614,0.85435,1.6979,3.1524,4.0709,4.1161,5.418,3.0485
15.05,0.75311,0.38445,0.49575,1.3246,1.4176,0.55466,0.39178,0.73733,1.9077,1.2591,0.64111,0.71054,0.99618,1.9923,3.4412,3.897,3.0878,4.3555,4.5674,1.2887
15.06,0.42897,0.37936,0.96431,1.8225,0.7113,0.40857,0.4908,1.5326,1.9722,0.78769,0.82604,1.4701,2.3279,3.6494,3.6393,2.5276,2.6336,4.8672,2.2678,0.70678
15.07,0.36309,0.54992,1.7096,1.2556,0.44475,0.44795,0.89239,2.1648,1.2696,0.97786,1.752,3.1264,3.7737,3.285,2.0815,1.8771,4.0939,3.0286,1.0041,0.53843
15.08,0.44083,1.1135,1.6011,0.64043,0.42855,0.70724,1.8063,1.7114,1.2654,2.078,3.4184,3.655,2.9118,1.664,1.4182,3.0787,4.3941,1.3058,0.60637,0.59854
15.09,0.79945,1.7885,0.86756,0.4605,0.58862,1.4707,2.3765,1.6089,2.4676,3.6328,3.4155,2.0765,1.3729,0.98565,2.2284,4.5412,2.3954,0.68756,0.5177,0.95199
15.1,1.5526,1.4685,0.52844,0.51111,1.1424,2.4882,2.3702,2.8679,3.7564,3.1018,1.7401,0.93044,0.81105,1.1819,4.0926,3.313,1.0397,0.51827,0.66387,1.2506
15.11,1.7541,0.7976,0.52253,0.81401,2.3614,2.9947,3.3865,3.7614,2.7501,1.4506,0.79013,0.59548,0.8749,2.4533,4.0462,1.4674,0.61033,0.56711,1.0984,1.0341
15.12,1.0852,0.59242,0.77743,1.8152,3.6361,3.8511,3.6917,2.3879,1.2098,0.68075,0.52132,0.59281,1.6592,4.2648,2.0527,0.73522,0.52469,0.91513,1.3578,1.0489
15.13,0.70604,0.77004,1.6953,3.9624,4.3604,3.5151,2.0567,1.0185,0.59051,0.46386,0.5001,0.89894,3.526,3.6425,0.92294,0.55323,0.68171,1.4316,1.405,1.7591
15.14,0.85902,1.5816,3.9631,5.1459,3.3106,1.7547,0.87329,0.5257,0.40809,0.43472,0.67411,1.9963,4.271,1.7194,0.60813,0.63468,1.2577,1.7476,1.9496,2.1475
15.15,1.7719,3.5549,5.354,3.3409,1.51,0.75987,0.47521,0.37478,0.36621,0.53781,1.3372,3.9347,2.5018,0.85216,0.63387,1.1498,2.1292,2.1484,1.9663,1.7345
15.16,3.6156,4.9904,3.3324,1.3981,0.67803,0.43676,0.34437,0.33542,0.40654,0.9255,3.0637,3.9655,1.1435,0.7136,1.0923,2.2558,2.4785,1.8223,1.2572,2.1268
15.17,4.3958,3.6856,1.3459,0.64546,0.40888,0.32423,0.30275,0.36065,0.56823,2.1516,4.3486,2.1244,0.83822,1.0903,2.2406,2.6763,1.7215,1.0457,1.1967,2.9069
15.18,3.4326,1.7051,0.6288,0.39868,0.30934,0.28576,0.31045,0.46916,1.0832,4.0706,3.0024,1.3117,1.2239,2.07,2.7563,1.6497,0.87283,0.90015,2.1458,2.1126
15.19,1.962,0.75053,0.39226,0.30158,0.27331,0.28954,0.37025,0.78636,2.5717,3.9064,1.7386,1.7047,2.0746,2.5841,1.6594,0.78472,0.6215,1.6033,2.8029,0.96019
15.2,0.88977,0.43066,0.29699,0.26313,0.27482,0.33631,0.52911,1.7848,4.4187,2.4322,1.9236,2.0974,2.2672,1.814,0.76155,0.53489,0.85371,2.6919,1.7964,0.50558
15.21,0.46965,0.31083,0.25834,0.25933,0.31414,0.45809,0.98184,3.8772,4.0823,2.2429,2.0642,1.5609,1.7342,0.89364,0.49309,0.63232,1.7825,2.2909,0.79783,0.4035
15.22,0.32327,0.26199,0.25355,0.28912,0.41733,0.78132,2.3895,4.9414,3.0359,2.0088,1.3478,1.2664,1.0223,0.49638,0.51651,1.2393,2.7261,1.0888,0.45392,0.50567
15.23,0.26683,0.25119,0.2822,0.37436,0.68551,1.8012,4.9471,3.7974,2.0643,1.1602,1.0194,1.2009,0.54386,0.41347,0.88613,2.4138,2.0082,0.53196,0.39655,0.96622
15.24,0.25388,0.27547,0.36902,0.60506,1.4983,4.2544,5.3113,2.135,1.045,0.8195,1.1711,0.76203,0.39505,0.5195,1.9235,2.4979,0.90617,0.39193,0.55365,1.5721
15.25,0.28003,0.3614,0.61924,1.2693,3.5077,5.705,2.8451,0.99168,0.62548,1.0348,0.94112,0.43694,0.42678,1.0118,2.6827,1.3105,0.47426,0.4508,1.0947,1.3072
15.26,0.37913,0.62842,1.3119,2.5433,5.4082,3.5211,1.164,0.5756,0.68234,1.0612,0.52557,0.35865,0.70157,2.1432,1.7804,0.5969,0.38185,0.8225,1.5932,0.65486
15.27,0.70044,1.3348,2.2826,3.8564,4.2082,1.421,0.6068,0.54893,1.0102,0.64923,0.36077,0.43523,1.5695,2.5906,0.78637,0.39485,0.48672,1.471,1.156,0.37936
15.28,1.4627,2.0466,2.8251,4.624,1.8795,0.67679,0.45768,0.83087,0.97881,0.38633,0.37212,0.79865,2.5954,1.5133,0.4354,0.40656,0.94104,1.4141,0.56588,0.34655
15.29,1.9517,1.8989,3.8895,3.2612,0.81393,0.45684,0.54119,1.054,0.57187,0.33974,0.56964,1.7962,2.0604,0.66827,0.37202,0.67719,1.5371,0.75048,0.3601,0.49183
15.3,1.514,2.299,3.993,1.4194,0.48655,0.45115,0.87923,0.7412,0.35675,0.43868,1.2544,2.611,0.94663,0.40344,0.50399,1.3108,1.2813,0.40604,0.36256,1.0207
15.31,1.577,3.8142,2.1413,0.65692,0.4101,0.69326,1.0097,0.41382,0.33594,0.84897,2.3928,1.7943,0.47553,0.37713,0.99623,1.5123,0.64723,0.34289,0.56718,1.8172
15.32,3.0035,3.5843,0.89756,0.42637,0.53656,1.0121,0.64488,0.32342,0.46434,1.8919,2.3014,0.79545,0.36638,0.56482,1.5435,0.89877,0.3848,0.44706,1.2143,1.7265
15.33,3.9854,1.7459,0.49183,0.39249,0.89035,0.82377,0.37265,0.37782,0.9532,2.5643,1.1519,0.43321,0.44156,1.1294,1.2045,0.46466,0.36779,0.88524,1.9978,1.1688
15.34,2.5179,0.74739,0.38255,0.56369,0.96721,0.45478,0.31841,0.65572,2.0532,1.6472,0.5359,0.36625,0.82804,1.55,0.6097,0.37152,0.553,1.8103,1.8277,0.91621
15.35,1.05,0.43884,0.44854,0.92382,0.59207,0.31794,0.40316,1.5009,2.4911,0.72627,0.37132,0.48865,1.4567,1.0721,0.4034,0.48934,1.2073,2.1818,1.1657,0.6048
15.36,0.52344,0.36603,0.75699,0.91395,0.34995,0.33701,0.76055,2.4963,1.4581,0.41432,0.3971,0.95996,1.3678,0.57053,0.46897,0.97557,2.2021,1.4117,0.63053,0.42915
15.37,0.3732,0.46812,0.99031,0.53183,0.31083,0.5223,1.7278,1.9859,0.64941,0.36711,0.67353,1.5405,0.77056,0.50471,0.83755,1.8945,2.0016,0.67197,0.38742,0.53292
15.38,0.3894,0.80423,0.69795,0.33047,0.40535,1.1556,2.5185,0.91809,0.40289,0.51073,1.3147,1.3195,0.58803,0.75117,1.5212,2.155,0.98005,0.38625,0.37104,0.8004
15.39,0.62628,0.96628,0.38774,0.31343,0.78278,2.2665,1.7374,0.47256,0.39401,1.0212,1.5945,0.91275,0.77396,1.0461,2.0586,1.2745,0.47017,0.33428,0.55578,0.77424
15.4,0.95497,0.63156,0.30402,0.43406,1.7678,2.273,0.78416,0.38373,0.61748,1.6559,1.2155,0.86362,0.88837,1.4356,1.6131,0.58204,0.33138,0.44022,0.82536,0.53927
15.41,0.80545,0.3606,0.35675,0.88444,2.49,1.1787,0.45545,0.49876,1.2932,1.5599,0.94557,0.69131,1.0483,1.8722,0.78272,0.35679,0.3361,0.72431,0.75369,0.49535
15.42,0.44686,0.30365,0.61392,1.9351,1.6702,0.57713,0.45015,1.0039,1.9361,1.0692,0.65081,0.59482,1.659,1.3653,0.41343,0.31875,0.4933,0.84561,0.55658,0.67714
15.43,0.30822,0.37838,1.4042,2.4495,0.78105,0.47901,0.73638,1.8482,1.4822,0.62387,0.49259,0.973,1.6744,0.65417,0.32307,0.4046,0.79944,0.65309,0.59683,1.2785
15.44,0.32393,0.69161,2.4145,1.5248,0.55177,0.69254,1.3759,1.7602,0.7272,0.4309,0.69566,1.6842,0.91256,0.38324,0.35642,0.67634,0.86623,0.61329,0.96926,3.1813
15.45,0.49052,1.5829,2.0427,0.82614,0.71605,1.1138,1.8261,0.90284,0.41493,0.5187,1.3717,1.5625,0.46503,0.3349,0.55191,0.92371,0.73906,0.94472,2.1995,6.6919
15.46,1.062,2.502,1.1288,0.79966,0.95639,1.5451,1.3606,0.45764,0.37648,1.01,1.7622,0.82192,0.35242,0.40863,0.89335,0.87501,0.99263,2.0836,5.1105,7.1685
15.47,2.1974,2.0276,0.90101,0.82222,1.1988,1.5673,0.66952,0.35804,0.54754,1.7092,1.1427,0.46534,0.3847,0.67884,1.0343,1.1043,2.1047,4.4257,7.3527,3.7347
15.48,2.5527,1.2744,0.78832,0.74635,1.5469,0.92745,0.39054,0.43369,1.1217,1.4924,0.59081,0.41827,0.58564,1.1433,1.3149,2.2584,3.7516,6.3828,5.2859,1.4653
15.49,1.7073,0.83719,0.60278,1.0846,1.2058,0.47326,0.35107,0.80578,1.7609,0.79648,0.46207,0.56356,1.0986,1.7098,2.5226,3.5906,4.3595,5.7794,2.2636,0.70802
15.5,0.91928,0.52112,0.77469,1.4893,0.61342,0.35195,0.47082,1.5536,1.4139,0.53282,0.59165,1.1175,1.9586,2.8574,3.4442,3.4504,5.1001,3.0493,0.96259,0.43656
15.51,0.50906,0.48269,1.3288,1.0855,0.38082,0.39382,0.92163,1.712,0.81379,0.63831,1.1749,2.5199,3.1233,3.2454,2.689,3.9794,4.6413,1.252,0.5328,0.30618
15.52,0.41737,0.80845,1.366,0.55647,0.3654,0.65427,1.6892,1.0957,0.774,1.264,2.6723,3.6499,3.0959,2.0597,2.7446,4.9341,2.3435,0.62407,0.3522,0.23529
15.53,0.59501,1.3799,0.77869,0.3826,0.51412,1.3487,1.7517,0.92197,1.4583,2.7547,3.6833,2.5923,1.7598,1.5597,4.4139,3.2825,0.97703,0.38954,0.26126,0.1954
15.54,1.1351,1.2918,0.44782,0.40591,1.0216,1.9545,1.3842,1.6547,2.8646,3.552,2.4023,1.2224,1.1716,2.669,4.2739,1.381,0.51327,0.28046,0.21152,0.17258
15.55,1.4511,0.72095,0.40603,0.62167,1.8824,1.8345,2.0234,2.9809,3.1479,2.2834,1.0848,0.78357,1.7526,4.5005,2.1212,0.63895,0.33692,0.22276,0.18327,0.16063
15.56,0.97472,0.47225,0.55006,1.3054,2.2735,2.3744,3.1168,2.8573,2.0385,1.0459,0.67357,0.9405,3.6147,3.7969,0.87956,0.38653,0.25328,0.19047,0.16811,0.15685
15.57,0.56998,0.51727,1.081,2.6014,2.7987,3.1874,2.4932,1.7387,1.1408,0.61906,0.70989,1.922,4.4974,1.724,0.46961,0.27795,0.20884,0.17312,0.16241,0.16073
15.58,0.5503,0.88652,2.4973,3.7074,3.2287,2.2601,1.3034,1.1582,0.64512,0.58071,1.2353,3.9182,2.6522,0.73687,0.31534,0.22316,0.18504,0.16626,0.16523,0.1732
15.59,0.91397,2.107,4.1122,3.4282,2.0398,1.098,0.9947,0.72515,0.48728,0.84152,2.8443,4.2166,1.0812,0.41721,0.24329,0.19445,0.17465,0.1686,0.17739,0.19752
15.6,2.1045,4.0862,3.5723,1.8344,0.94161,0.82665,0.88798,0.48561,0.53953,1.8507,4.4505,2.2052,0.52944,0.29269,0.20688,0.1817,0.17501,0.18094,0.20238,0.24125
15.61,3.8376,3.9337,1.732,0.81221,0.66481,0.88807,0.58606,0.46719,0.89146,3.8426,3.2473,0.90197,0.34062,0.23488,0.19032,0.18121,0.18655,0.20703,0.24862,0.3227
15.62,3.785,1.9286,0.75733,0.51404,0.79123,0.68521,0.42146,0.65882,2.0794,4.149,1.384,0.47337,0.26043,0.20815,0.18811,0.1932,0.21312,0.25623,0.33738,0.49448
15.63,2.0996,0.80932,0.46843,0.54786,0.78171,0.44676,0.44657,1.377,4.0473,2.1721,0.62525,0.32358,0.22431,0.20083,0.19986,0.22199,0.26506,0.35288,0.53318,0.95101
15.64,0.90866,0.46144,0.44143,0.74895,0.52151,0.40351,0.67898,3.1827,3.8846,0.89248,0.3837,0.26237,0.21303,0.21043,0.23016,0.27977,0.37034,0.57404,1.0839,2.3454
15.65,0.48252,0.36044,0.61527,0.71216,0.39108,0.52943,1.4881,4.3437,1.8864,0.47579,0.29322,0.24192,0.22191,0.24118,0.29275,0.401,0.62175,1.2204,2.6998,4.8493
15.66,0.34704,0.39861,0.76105,0.46799,0.4355,0.9983,3.3626,2.7521,0.79711,0.33565,0.2615,0.25051,0.25525,0.30839,0.42817,0.70652,1.3818,3.023,4.9305,5.1939
15.67,0.33388,0.60967,0.57411,0.37416,0.68742,2.4089,4.2591,1.1447,0.45683,0.28649,0.26635,0.29311,0.33137,0.45992,0.78438,1.6546,3.3554,4.9941,4.4767,2.8796
15.68,0.47125,0.73845,0.39159,0.44203,1.5383,4.1946,2.5316,0.56995,0.34776,0.28543,0.31087,0.39874,0.51105,0.87724,1.8956,3.8155,4.9723,3.9725,2.558,1.2538
15.69,0.7054,0.54059,0.38703,0.73057,3.4238,3.4511,1.0606,0.39751,0.326,0.33147,0.4284,0.67686,1.0329,2.1675,4.131,4.8588,3.447,2.1887,1.3852,0.70507
15.7,0.65596,0.38334,0.54296,1.6784,4.1775,1.5686,0.56795,0.35697,0.36956,0.46281,0.75275,1.5529,2.5813,4.4016,4.672,2.9146,1.6779,1.413,0.75203,0.60664
15.71,0.43602,0.4017,1.0729,3.5974,2.4215,0.73221,0.43874,0.39915,0.52134,0.84336,1.7835,3.6329,4.6777,4.4102,2.5425,1.3269,1.2712,0.83716,0.53364,0.82725
15.72,0.37489,0.59256,2.5793,4.0677,1.0451,0.50778,0.45626,0.57073,0.99532,2.0463,3.959,4.7961,3.9929,2.1964,1.12,1.0227,1.0711,0.53606,0.55834,1.6899
15.73,0.47251,1.2272,4.2124,2.2511,0.61989,0.50544,0.64184,1.1322,2.4476,4.2488,4.6472,2.9254,1.8146,0.93916,0.82315,1.0875,0.67252,0.49412,0.88658,2.9099
15.74,0.82381,2.89,3.25,1.0372,0.57275,0.71441,1.3027,2.7741,4.5553,4.423,2.5708,1.1918,0.79625,0.59959,0.99123,0.81398,0.47872,0.66498,1.9031,2.6131
15.75,1.9276,4.2634,1.5319,0.75161,0.80452,1.4957,3.1208,4.6967,4.0377,2.2425,1.04,0.58532,0.51342,0.66719,0.93831,0.52315,0.50409,1.3169,3.0826,1.6847
15.76,3.8477,3.0095,0.93578,0.9802,1.7223,3.466,4.7586,3.6984,1.8578,0.91355,0.53234,0.40242,0.52593,0.93681,0.61433,0.47527,0.76658,2.7029,2.8046,2.0354
15.77,3.9362,1.5484,1.1403,2.092,3.8002,4.7303,3.3423,1.6085,0.77796,0.488,0.37178,0.37123,0.78836,0.8856,0.48528,0.63731,1.6459,3.4773,2.6642,2.9695
15.78,2.2686,1.4487,2.4044,4.2107,4.6177,2.982,1.3956,0.69589,0.43869,0.3473,0.33218,0.49001,0.96073,0.6093,0.59302,1.2394,3.4497,3.4256,3.112,2.4239
15.79,1.8144,2.7913,4.4558,4.3598,2.6343,1.2142,0.62838,0.40864,0.31945,0.30654,0.3931,0.81736,0.73813,0.57894,1.0741,2.9685,4.6543,3.2438,2.1848,1.4738
15.8,3.1948,4.6571,4.0902,2.2132,1.0624,0.57163,0.38311,0.30395,0.27987,0.33773,0.64426,1.0111,0.62883,0.93182,2.6119,5.0562,3.7971,1.9459,1.1281,1.2589
15.81,4.7746,3.7911,1.9304,0.90199,0.5244,0.3614,0.29035,0.26849,0.29109,0.50285,1.0146,0.92789,0.97295,2.0929,4.9921,4.2833,1.9347,0.94381,0.96393,0.93669
15.82,3.4629,1.6896,0.80481,0.47453,0.34302,0.27975,0.25833,0.27778,0.3739,0.90082,1.134,1.3506,2.1095,3.9601,4.6061,2.0053,0.8755,0.75331,1.0817,0.55
15.83,1.4799,0.72972,0.44356,0.32317,0.27104,0.25247,0.26675,0.34544,0.64102,1.3053,1.571,2.5422,3.486,4.5709,2.1712,0.8708,0.57929,0.9723,0.7976,0.42049
15.84,0.66631,0.42071,0.31079,0.26143,0.24835,0.26392,0.32687,0.55882,1.2867,1.8613,2.6645,2.8816,3.8259,3.1241,0.90962,0.53972,0.66378,0.94503,0.47579,0.49512
15.85,0.4003,0.30242,0.25615,0.24357,0.26359,0.32839,0.51012,1.2058,2.2782,2.7878,2.629,2.2469,3.3754,1.4147,0.52938,0.52636,0.94127,0.584,0.39676,0.90308
15.86,0.29471,0.25329,0.24253,0.2629,0.33534,0.52617,1.1048,2.4913,2.9946,2.4029,1.7208,2.654,1.9335,0.66596,0.44683,0.77534,0.86141,0.39661,0.51084,2.0654
15.87,0.25102,0.2432,0.26694,0.34343,0.55919,1.1612,2.5058,3.1562,2.2036,1.3726,1.9528,2.7755,0.85679,0.43611,0.59182,0.94874,0.51691,0.41755,1.0058,3.1171
15.88,0.24502,0.27274,0.36014,0.60075,1.2653,2.5102,3.2686,2.0566,1.0928,1.3546,2.7887,1.5619,0.47719,0.41398,0.89403,0.667,0.37214,0.67357,2.2669,2.2091
15.89,0.28109,0.38082,0.66366,1.389,2.5388,3.098,2.0194,0.95735,0.7947,2.3349,2.1679,0.69309,0.38021,0.61124,0.82989,0.40708,0.41807,1.5351,3.0796,0.96613
15.9,0.40827,0.7395,1.5488,2.5499,2.8061,1.972,0.88309,0.64126,1.2437,2.6293,0.99611,0.40822,0.46652,0.90082,0.49787,0.36874,0.71338,2.8803,1.9679,0.4933
15.91,0.8338,1.7165,2.5961,2.3883,1.855,0.89979,0.52291,0.84232,2.3446,1.4848,0.48965,0.35141,0.76618,0.76757,0.35987,0.51284,1.6538,2.6646,0.85067,0.38657
15.92,1.8922,2.6018,2.124,1.5064,0.97711,0.4991,0.50939,1.7232,2.4948,0.65278,0.3501,0.46923,0.88749,0.45412,0.40878,1.0665,2.9386,1.296,0.46848,0.47987
15.93,2.576,1.8708,1.1942,1.1162,0.52068,0.4245,0.82905,2.6232,1.3346,0.38478,0.37542,0.78222,0.5871,0.35244,0.7033,2.3611,2.5197,0.60129,0.40368,0.83392
15.94,1.6601,0.90078,1.0121,0.70542,0.3875,0.55996,1.7958,1.9253,0.59062,0.33571,0.6071,0.85827,0.37371,0.42897,1.6345,2.9845,1.1905,0.42445,0.55612,1.1491
15.95,0.75724,0.69502,0.84464,0.41339,0.43104,1.1536,2.5906,0.85729,0.36223,0.45627,0.87914,0.54936,0.3679,0.78683,2.9068,1.8024,0.58896,0.48159,1.0185,1.1746
15.96,0.53634,0.85711,0.49776,0.3395,0.75244,2.2816,1.773,0.43156,0.33169,0.76844,0.71101,0.36456,0.55133,1.8356,2.5024,0.81259,0.47744,0.86136,1.5288,1.4506
15.97,0.70573,0.74017,0.33431,0.41915,1.6901,2.3646,0.77524,0.32198,0.47527,0.84626,0.42387,0.37999,1.2029,2.9785,1.2105,0.54348,0.67906,1.6098,1.7344,1.3833
15.98,0.81684,0.43256,0.3398,0.79329,2.5402,1.231,0.40456,0.36408,0.79162,0.54427,0.35054,0.59688,2.535,2.3143,0.67224,0.68891,1.4058,1.9608,1.3495,0.90299
15.99,0.55268,0.30653,0.51914,1.7873,1.8024,0.5465,0.31574,0.60836,0.82217,0.36557,0.44902,1.3318,2.8857,1.1595,0.75173,1.331,2.1269,1.3536,0.74591,0.95327
16,0.33103,0.33342,1.15,2.5127,0.79311,0.34404,0.37659,0.86856,0.51977,0.38608,0.84695,2.7051,1.7201,0.93444,1.3184,2.0008,1.5691,0.68276,0.58108,1.67
16.01,0.29214,0.5428,2.2602,1.663,0.40754,0.32738,0.64209,0.69284,0.37404,0.60719,1.9731,2.9927,1.1815,1.3569,1.7843,1.6307,0.73514,0.47917,0.93691,1.8934
16.02,0.38662,1.2371,2.2602,0.72377,0.31505,0.48545,0.87532,0.43522,0.4307,1.3534,3.2381,2.1709,1.459,1.4915,1.5688,0.82911,0.42754,0.64497,1.7357,1.0911
16.03,0.76187,2.3195,1.1499,0.38915,0.37142,0.8052,0.67596,0.40692,0.7428,2.9026,2.9868,1.7731,1.3763,1.2225,0.97377,0.44292,0.41149,1.3074,1.7919,0.51379
16.04,1.7401,2.1476,0.51926,0.31743,0.63138,0.82924,0.46662,0.6126,1.7738,3.6462,2.0839,1.1512,0.97636,1.132,0.5077,0.3652,0.66106,1.9249,0.97414,0.34876
16.05,2.4548,1.0494,0.34122,0.39664,0.89282,0.57725,0.55097,1.3433,3.6009,2.5496,1.1485,0.65143,1.0141,0.78439,0.35269,0.47915,1.3838,1.399,0.50517,0.37073
16.06,1.6306,0.49208,0.34084,0.6878,0.75524,0.58957,1.0529,2.9442,3.645,1.2214,0.6022,0.6451,0.94195,0.43819,0.37891,0.96041,1.9278,0.70047,0.44556,0.62692
16.07,0.72138,0.34837,0.52227,0.95722,0.68365,1.0566,1.9803,3.8238,1.8255,0.59537,0.51351,0.92346,0.56128,0.33595,0.63209,1.7808,1.3534,0.5314,0.72353,1.3394
16.08,0.40937,0.38185,0.90486,0.93832,1.1052,1.7159,2.8986,2.4561,0.76619,0.43948,0.75355,0.87233,0.35838,0.39514,1.348,1.767,0.80719,0.83233,1.4705,1.8648
16.09,0.37255,0.64588,1.1563,1.1986,1.5525,2.1527,3.194,1.0411,0.44792,0.56041,0.95644,0.523,0.35248,0.70339,1.9765,1.1122,1.0092,1.5942,1.8291,1.2628
16.1,0.54827,1.2329,1.3829,1.4362,1.5488,2.9038,2.0016,0.5192,0.40027,0.88048,0.69174,0.3688,0.52267,1.5036,1.5979,1.1697,1.7242,1.7674,1.1178,0.61128
16.11,1.143,1.7184,1.4052,1.0939,2.1767,2.6058,0.87033,0.3845,0.57436,0.87929,0.42785,0.41633,1.1027,2.2024,1.4688,1.8072,1.6899,0.98926,0.52213,0.43373
16.12,1.8584,1.466,0.93293,1.0994,2.889,1.2899,0.46596,0.44165,0.90498,0.55764,0.40942,0.72,2.1524,2.1979,1.9249,1.6287,0.87568,0.46274,0.34568,0.56928
16.13,1.5502,0.81753,0.78545,2.053,1.9598,0.59147,0.37498,0.7331,0.87225,0.43996,0.64059,1.7092,2.7263,2.1787,1.5307,0.80883,0.41353,0.30971,0.35428,1.154
16.14,0.78716,0.53586,1.3991,2.8086,0.86597,0.39388,0.46884,0.97768,0.60386,0.62348,1.4537,3.2309,2.4381,1.474,0.7233,0.38843,0.2762,0.29631,0.56103,1.8632
16.15,0.47203,0.66941,2.5757,1.8609,0.46623,0.39836,0.80191,0.80203,0.67374,1.3349,2.9343,2.9805,1.4246,0.66999,0.36028,0.26157,0.24281,0.39886,1.209,1.4824
16.16,0.49343,1.4026,2.4678,0.82886,0.38587,0.62041,1.0722,0.7955,1.3072,2.5538,3.1545,1.4138,0.62865,0.34604,0.24833,0.22297,0.2669,0.8058,1.8598,0.69809
16.17,0.87961,2.5843,1.246,0.47624,0.49603,1.0564,1.1047,1.4145,2.0885,2.9955,1.7087,0.59144,0.33614,0.24015,0.20868,0.22834,0.40225,1.6117,1.3813,0.36729
16.18,1.9486,2.3993,0.60542,0.44399,0.90543,1.3762,1.5866,1.9803,2.1554,2.0491,0.70684,0.33088,0.23546,0.19596,0.20509,0.2973,0.86088,1.7412,0.64149,0.2918
16.19,2.7402,1.2112,0.47511,0.68132,1.533,1.8055,1.8797,1.6973,2.1627,0.92965,0.36717,0.23196,0.19004,0.18196,0.24383,0.54313,1.6648,0.95416,0.35593,0.34478
16.2,1.857,0.65588,0.65213,1.4554,2.0436,1.8306,1.2702,1.7698,1.6313,0.43664,0.24492,0.1843,0.17287,0.1944,0.3788,1.216,1.671,0.45478,0.30072,0.54827
16.21,0.92505,0.6883,1.379,2.3683,1.8309,1.091,1.0086,1.8741,0.77715,0.26776,0.18908,0.16393,0.17752,0.24529,0.81441,1.8259,0.88034,0.31716,0.3748,0.70567
16.22,0.81012,1.2795,2.384,1.964,0.99853,0.73414,1.5391,1.1161,0.37331,0.19798,0.16438,0.16109,0.20776,0.40076,1.6142,1.3199,0.4389,0.33055,0.60078,0.59436
16.23,1.3787,2.1053,2.0335,0.95009,0.59373,1.0808,1.7581,0.49753,0.23626,0.16717,0.15755,0.17421,0.29321,0.88221,1.6885,0.62705,0.33071,0.49141,0.75626,0.54957
16.24,1.981,2.0112,0.96673,0.49656,0.726,1.7241,1.0262,0.27516,0.1829,0.15603,0.16497,0.2114,0.55839,1.6723,0.92183,0.38147,0.36817,0.74775,0.69178,0.80243
16.25,1.726,1.2196,0.4801,0.43816,1.3637,1.4544,0.45567,0.19792,0.16069,0.1586,0.19042,0.30619,1.247,1.6284,0.47479,0.36119,0.56821,0.80928,0.84546,1.7293
16.26,1.2551,0.60047,0.37427,0.68388,1.7217,0.69346,0.25821,0.16673,0.155,0.17572,0.25121,0.59143,1.8155,0.87181,0.37948,0.49318,0.89586,0.93343,1.7465,4.1829
16.27,0.7437,0.36495,0.46962,1.3591,1.0711,0.33251,0.19124,0.15614,0.16226,0.21626,0.41542,1.3037,1.2966,0.49444,0.45468,0.84278,1.19,1.8587,3.8759,6.5839
16.28,0.40799,0.32723,0.92471,1.6796,0.47509,0.21788,0.16595,0.15924,0.18467,0.31242,0.90285,1.8412,0.67353,0.4612,0.75801,1.3605,2.1388,3.9149,5.3367,5.1896
16.29,0.3057,0.4544,1.6165,1.0161,0.26364,0.17745,0.16026,0.17596,0.23278,0.58951,1.7025,1.3213,0.52062,0.66251,1.4666,2.4816,4.0568,4.7725,4.7571,2.3695
16.3,0.34281,0.94091,1.4346,0.45266,0.19595,0.16509,0.16878,0.21237,0.34279,1.2923,1.712,0.80542,0.69166,1.3784,2.8793,4.2429,4.1663,3.9348,3.3274,1.0073
16.31,0.6047,1.6179,0.69911,0.25911,0.17361,0.16944,0.19301,0.28814,0.6514,1.9062,1.0932,0.91771,1.4355,3.1369,4.4115,3.8137,2.6271,3.4864,1.6175,0.58035
16.32,1.2728,1.3869,0.3373,0.19969,0.17299,0.18962,0.24181,0.47315,1.4073,1.5382,1.0841,1.9281,3.3515,4.6072,3.4814,2.0814,2.5746,2.1974,0.75553,0.48214
16.33,1.648,0.66892,0.2282,0.18431,0.18969,0.23197,0.34156,0.99502,2.0809,1.3595,2.1883,3.9232,4.6856,3.2953,1.7228,1.8052,2.9953,0.9973,0.48661,0.61769
16.34,1.0362,0.33381,0.19761,0.19277,0.22819,0.31593,0.58302,1.955,2.0467,2.5051,4.0713,4.2704,3.0541,1.4896,1.2964,2.6966,1.9563,0.54741,0.45925,0.8633
16.35,0.47355,0.23791,0.20017,0.22451,0.30517,0.50192,1.2645,2.5907,2.9115,4.1988,3.9017,2.4324,1.3172,0.87567,2.0691,2.5864,0.89551,0.43866,0.65464,0.81374
16.36,0.28443,0.21897,0.22971,0.29288,0.47122,1.0161,2.7109,3.492,4.2959,3.5216,2.1722,1.0913,0.74165,1.052,2.8112,1.3488,0.52132,0.5343,0.95025,0.78501
16.37,0.24035,0.23946,0.29902,0.4426,0.9143,2.4924,4.3857,4.4041,3.2557,1.8524,1.1069,0.60771,0.74698,2.0149,1.937,0.66054,0.47046,0.87603,1.0764,1.389
16.38,0.254,0.30528,0.45774,0.84069,2.2933,4.8433,4.7566,2.9506,1.5362,1.1046,0.61554,0.51004,1.3399,2.7468,0.90796,0.49695,0.67721,1.2855,1.5915,2.139
16.39,0.3221,0.46811,0.89926,2.0531,4.902,5.0512,2.8447,1.3081,0.97322,0.67341,0.46224,0.67029,2.4811,1.859,0.57007,0.62336,1.3272,1.8667,2.1823,1.6234
16.4,0.50407,0.9422,2.2073,4.3364,5.2596,2.7004,1.2003,0.80156,0.81572,0.45384,0.51388,1.3547,2.4899,0.92246,0.63951,1.248,2.255,2.2135,1.5296,0.72741
16.41,1.0583,2.3156,4.211,5.0654,2.7058,1.1059,0.64902,0.78426,0.55666,0.43568,0.87956,2.5292,1.385,0.74722,1.2363,2.3748,2.3301,1.3875,0.67039,0.34983
16.42,2.5778,4.082,4.3641,3.2083,1.0828,0.59067,0.59476,0.65157,0.4103,0.61606,1.909,2.5403,0.93525,1.2436,2.3932,2.4329,1.2917,0.59679,0.32949,0.23169
16.43,4.1026,3.597,3.1013,1.4144,0.56736,0.48862,0.70248,0.44766,0.43803,1.2749,2.8437,1.7339,1.3982,2.2209,2.456,1.2698,0.54972,0.30606,0.21872,0.19351
16.44,3.139,2.4034,1.7661,0.65963,0.42563,0.60557,0.61013,0.40723,0.67923,2.5579,2.4509,1.9588,2.2214,2.3099,1.262,0.53485,0.29247,0.2079,0.17724,0.19607
16.45,1.8222,2.1297,0.82172,0.42038,0.4781,0.6777,0.44988,0.54763,1.4937,3.1136,2.3479,2.2521,2.0261,1.4306,0.52982,0.28871,0.20101,0.16843,0.16617,0.2572
16.46,1.8471,1.412,0.45823,0.36907,0.6513,0.53168,0.47609,1.079,3.1648,2.8847,2.2563,1.4691,1.3427,0.67868,0.28705,0.19904,0.16121,0.15474,0.1818,0.47395
16.47,1.7433,0.68382,0.35553,0.46968,0.64777,0.48695,0.79567,2.615,4.0572,2.3377,1.3045,0.91635,0.79843,0.33746,0.19761,0.15873,0.1438,0.16061,0.25322,0.83737
16.48,0.96918,0.40584,0.38962,0.67793,0.56012,0.75877,1.8283,4.3288,2.8506,1.2373,0.73476,0.86011,0.40294,0.21434,0.15667,0.13985,0.14088,0.19765,0.48322,0.82564
16.49,0.4944,0.34697,0.58558,0.73882,0.80647,1.6472,3.5806,3.3828,1.2929,0.63748,0.74837,0.62074,0.23343,0.16263,0.13664,0.13407,0.1534,0.32492,0.84309,0.49817
16.5,0.36306,0.42637,0.81248,0.90777,1.6668,2.9308,3.9516,1.4801,0.60167,0.59472,0.73699,0.32602,0.16864,0.13743,0.12886,0.14028,0.1964,0.64986,0.80732,0.36579
16.51,0.3943,0.72642,1.0524,1.6811,2.5352,3.505,2.303,0.64581,0.42444,0.74154,0.44493,0.19619,0.13904,0.12556,0.13113,0.16508,0.33349,0.89621,0.48838,0.45192
16.52,0.64296,1.2904,1.777,2.2126,2.7149,2.8551,0.95916,0.40436,0.51301,0.59586,0.23749,0.14837,0.12478,0.1228,0.14623,0.2388,0.66769,0.6581,0.37592,0.86531
16.53,1.3249,2.0237,2.1167,1.7505,2.8888,1.4345,0.47658,0.40064,0.69927,0.31692,0.16157,0.12759,0.11985,0.12887,0.18812,0.46095,0.89585,0.41482,0.48426,2.0095
16.54,2.1861,2.0296,1.4458,1.9005,2.0304,0.62668,0.33929,0.59061,0.57144,0.18658,0.13247,0.11898,0.12282,0.14774,0.31314,0.82614,0.65158,0.41647,0.94875,3.1212
16.55,2.0081,1.1662,1.2986,2.5691,0.90785,0.36712,0.37474,0.67635,0.30331,0.14147,0.12034,0.11851,0.13544,0.19501,0.63151,0.83201,0.43664,0.66772,2.2067,2.6498
16.56,1.0604,0.74365,2.1382,1.9133,0.44164,0.3155,0.58131,0.43136,0.17919,0.12384,0.11759,0.12596,0.1652,0.33125,0.90618,0.54433,0.48554,1.5232,3.5463,2.3165
16.57,0.60346,1.0504,2.3961,0.85726,0.30761,0.43151,0.65573,0.22667,0.13815,0.1183,0.12268,0.14431,0.24003,0.66505,0.71807,0.48333,0.87056,3.3078,3.4843,2.1856
16.58,0.67434,2.0352,1.3445,0.41648,0.32647,0.6462,0.40939,0.15375,0.12399,0.12126,0.13733,0.18333,0.45399,0.93806,0.53622,0.76787,2.1411,4.2658,2.5552,1.2429
16.59,1.3471,2.3364,0.57927,0.29494,0.51484,0.57039,0.21758,0.1302,0.12224,0.13333,0.1679,0.27708,0.84749,0.78775,0.73946,1.7658,4.2544,2.982,1.2904,0.55417
16.6,2.3173,1.3123,0.32997,0.3244,0.65772,0.31046,0.15236,0.12468,0.13041,0.15921,0.23421,0.53654,0.99287,0.80353,1.5814,3.6082,4.1167,1.3396,0.57572,0.31241
16.61,1.9707,0.56273,0.28013,0.52067,0.45734,0.18286,0.13391,0.13072,0.15129,0.2128,0.4077,1.0421,0.99755,1.4888,2.9439,4.2386,1.9798,0.59012,0.32972,0.22999
16.62,0.91659,0.32085,0.37909,0.65037,0.2422,0.14587,0.13438,0.14997,0.19535,0.341,0.87424,1.5439,1.6164,2.3044,3.7563,2.583,0.79612,0.34178,0.24097,0.2039
16.63,0.42232,0.27508,0.60399,0.44324,0.16561,0.14074,0.1504,0.19243,0.29678,0.72004,1.674,2.0739,2.1643,2.3948,3.1568,1.0699,0.41863,0.24908,0.20981,0.21318
16.64,0.28388,0.37628,0.59408,0.24103,0.14944,0.15532,0.19081,0.29278,0.58878,1.6677,2.2976,1.9315,1.8128,2.8857,1.5841,0.50446,0.2861,0.21535,0.21449,0.26979
16.65,0.2939,0.60255,0.34628,0.17608,0.16075,0.19787,0.29205,0.58582,1.4206,2.525,1.9019,1.1478,2.0945,2.7845,0.67757,0.32017,0.23677,0.21901,0.26421,0.44788
16.66,0.46484,0.59719,0.21211,0.17369,0.20408,0.3116,0.59768,1.3749,2.4649,1.9086,1.0198,0.98821,2.894,1.465,0.37938,0.25449,0.23448,0.27017,0.42368,1.0077
16.67,0.65109,0.35884,0.1889,0.21433,0.32734,0.66489,1.3673,2.258,2.0986,0.92311,0.73229,1.7934,2.1639,0.63896,0.28186,0.24681,0.28766,0.43961,0.94673,2.1249
16.68,0.51316,0.24017,0.22664,0.34685,0.71597,1.4703,1.9939,2.0245,1.0223,0.58379,1.1551,2.7805,0.97297,0.3762,0.26416,0.3021,0.48001,0.99181,2.0881,2.5035
16.69,0.31424,0.25239,0.37121,0.77253,1.5349,1.8928,1.6257,1.1557,0.53355,0.7313,2.3085,2.1213,0.48362,0.31088,0.32062,0.51447,1.0999,2.0918,2.5364,1.4509
16.7,0.28871,0.40415,0.83826,1.5934,1.8183,1.3112,1.2333,0.5845,0.46888,1.5279,2.676,0.97914,0.35892,0.35542,0.5558,1.1874,2.1336,2.4098,1.4758,0.62924
16.71,0.45815,0.9114,1.6522,1.7355,1.1258,1.0117,0.84783,0.42069,0.7121,2.6591,1.5405,0.54394,0.39731,0.61033,1.2833,2.1746,2.1312,1.4433,0.62166,0.39228
16.72,1.0308,1.7025,1.6612,0.96674,0.78035,0.96052,0.48846,0.50169,1.5714,2.2991,0.74796,0.54726,0.69591,1.3878,2.2107,1.9721,1.2641,0.64444,0.34108,0.45919
16.73,1.7634,1.579,0.86934,0.52686,0.91283,0.63021,0.38933,0.95788,2.689,1.1679,0.64028,1.0016,1.549,2.2342,1.8373,1.0762,0.73111,0.33763,0.28983,0.73553
16.74,1.4551,0.78045,0.4439,0.58011,0.7939,0.40561,0.50018,2.0976,2.2965,0.8012,1.1116,1.9701,2.2467,1.7064,0.91754,0.71274,0.40311,0.25393,0.4086,0.76591
16.75,0.67878,0.37933,0.4144,0.84436,0.4846,0.41119,0.98377,2.8036,1.3529,1.2472,2.0611,2.1091,1.5342,0.77671,0.6197,0.4849,0.24634,0.29295,0.70454,0.44581
16.76,0.33597,0.28903,0.65797,0.77129,0.38646,0.65102,2.1798,2.063,1.5046,2.1482,2.0352,1.1162,0.66722,0.44378,0.53768,0.27975,0.20885,0.51763,0.74554,0.25061
16.77,0.25011,0.36294,0.864,0.49206,0.49806,1.4561,3.0986,1.8956,2.2631,1.9547,1.023,0.4766,0.36379,0.46401,0.34182,0.20012,0.26735,0.7744,0.43414,0.21862
16.78,0.27346,0.64248,0.65708,0.43111,0.96363,2.9548,2.9205,2.3922,1.8848,0.93974,0.44082,0.27497,0.3536,0.47018,0.21024,0.20893,0.49984,0.6067,0.24479,0.31001
16.79,0.44484,0.87382,0.47421,0.63334,2.3172,3.73,2.7312,1.7593,0.87406,0.41181,0.25608,0.23066,0.45196,0.30661,0.18088,0.33789,0.75977,0.317,0.21768,0.61905
16.8,0.78492,0.71022,0.59182,1.4037,4.1052,3.1847,1.7592,0.78251,0.39253,0.24289,0.1997,0.29716,0.39346,0.19062,0.23175,0.63767,0.59693,0.21405,0.31761,0.9341
16.81,0.88416,0.64428,1.2146,3.3081,3.8551,1.7963,0.76655,0.36632,0.2348,0.1829,0.21872,0.41997,0.23452,0.16883,0.43763,0.734,0.31235,0.23654,0.63762,0.71972
16.82,0.78223,1.1398,2.7262,4.5475,1.9854,0.76218,0.37042,0.22615,0.17155,0.17492,0.33695,0.36464,0.16589,0.22351,0.72648,0.44682,0.21287,0.4155,0.93659,0.39551
16.83,1.2137,2.2495,4.0836,2.9057,0.80555,0.37637,0.23124,0.16565,0.14614,0.24169,0.41588,0.2162,0.17449,0.43055,0.6337,0.24648,0.23844,0.80026,0.71077,0.32449
16.84,2.1943,2.8706,3.4153,1.1664,0.39767,0.23642,0.16744,0.13765,0.15403,0.38048,0.29347,0.15727,0.27834,0.71938,0.34003,0.21269,0.42126,0.91182,0.42485,0.48996
16.85,2.3589,3.0346,1.6649,0.51561,0.24785,0.17017,0.13469,0.13276,0.2281,0.37701,0.17752,0.17236,0.55571,0.63002,0.22062,0.29824,0.81435,0.60211,0.45328,1.0891
16.86,2.1695,2.7129,0.68626,0.29633,0.17617,0.13511,0.12,0.16492,0.37003,0.23115,0.15356,0.2854,0.73904,0.34253,0.23655,0.59606,0.95929,0.52013,0.84263,1.9487
16.87,2.6972,1.4271,0.35289,0.20004,0.13775,0.11726,0.12183,0.27814,0.36949,0.15729,0.19991,0.57055,0.50589,0.23074,0.40132,0.98578,0.77148,0.84446,1.4134,1.7724
16.88,2.174,0.59841,0.22417,0.15033,0.11689,0.11224,0.15762,0.39413,0.22721,0.16221,0.38101,0.73854,0.28285,0.26208,0.81885,1.0051,0.90783,1.1772,1.695,0.88223
16.89,0.99656,0.30997,0.16239,0.12272,0.10745,0.12585,0.27252,0.31109,0.15603,0.25106,0.68685,0.50593,0.24942,0.47472,1.195,1.0322,1.0235,1.2959,1.3698,0.42907
16.9,0.43469,0.20069,0.12893,0.10758,0.10986,0.18934,0.38975,0.18644,0.16273,0.50849,0.68479,0.3234,0.3796,1.0484,1.248,0.99471,0.81447,1.4406,0.70358,0.34056
16.91,0.24674,0.1485,0.11011,0.10164,0.13691,0.33096,0.31,0.15372,0.25119,0.75499,0.43885,0.39716,0.84885,1.5869,1.0154,0.66677,0.97611,1.0194,0.37125,0.48848
16.92,0.16986,0.12022,0.10079,0.10653,0.23105,0.37988,0.19008,0.19113,0.51071,0.6183,0.4366,0.77607,1.5625,1.2405,0.59287,0.65431,1.3204,0.49836,0.32005,0.98109
16.93,0.13134,0.10464,0.10013,0.13562,0.37173,0.25495,0.1641,0.3462,0.80658,0.52473,0.76891,1.2371,1.4225,0.60958,0.46249,1.1001,0.97655,0.31847,0.48247,1.3556
16.94,0.11041,0.097659,0.11319,0.23155,0.34704,0.17735,0.21635,0.69819,0.81755,0.79862,1.0643,1.3131,0.70107,0.35408,0.75267,1.2437,0.4836,0.35245,0.98545,0.95806
16.95,0.099805,0.098989,0.16388,0.375,0.22439,0.19545,0.41816,0.991,0.91942,0.96685,1.062,0.95091,0.35501,0.38414,1.2321,0.73601,0.31811,0.64951,1.388,0.6038
16.96,0.097325,0.11385,0.29598,0.35852,0.19797,0.33218,0.92283,1.085,0.91728,0.80805,1.0296,0.48533,0.30266,0.72198,1.0629,0.38463,0.3673,1.2486,1.0973,0.75479
16.97,0.10471,0.16558,0.40348,0.25752,0.29816,0.76938,1.3744,0.92383,0.58914,0.89867,0.68158,0.28649,0.4608,1.2151,0.55152,0.32823,0.70029,1.445,0.95933,0.95377
16.98,0.13266,0.30167,0.33777,0.301,0.65244,1.3885,1.079,0.5273,0.51107,0.86892,0.35282,0.2788,0.93394,1.0597,0.35096,0.4989,1.4215,1.2347,0.97742,0.72298
16.99,0.2201,0.43949,0.33949,0.59243,1.235,1.2183,0.52928,0.37422,0.78165,0.49963,0.2588,0.45428,1.252,0.57187,0.41567,1.1083,1.8155,1.035,0.63613,0.50775
17,0.40081,0.46324,0.61286,0.98775,1.2854,0.58528,0.29512,0.55229,0.8425,0.28457,0.31937,0.94017,0.86103,0.42791,0.8419,1.9235,1.345,0.60628,0.39713,0.38376
17.01,0.55656,0.65826,0.91556,1.0537,0.72611,0.29146,0.29833,0.85071,0.50316,0.26181,0.62027,1.2898,0.53373,0.65912,1.7134,1.6576,0.66501,0.34282,0.38704,0.27845
17.02,0.7498,0.87972,0.82816,0.90578,0.3385,0.23689,0.52346,0.71433,0.29131,0.3979,1.1823,1.013,0.67299,1.2096,1.8891,0.78469,0.32942,0.32817,0.34013,0.27595
17.03,0.88034,0.66323,0.7934,0.55598,0.22432,0.33377,0.83635,0.38962,0.27949,0.8465,1.338,0.932,1.0618,1.6405,1.0285,0.35654,0.24874,0.3597,0.25532,0.41949
17.04,0.59317,0.49777,0.71679,0.28426,0.24424,0.64242,0.71279,0.282,0.45198,1.4522,1.168,0.99922,1.2626,1.4909,0.43848,0.23568,0.29123,0.28748,0.26235,0.94081
17.05,0.36713,0.66072,0.40866,0.20386,0.42952,0.85387,0.40838,0.36735,1.0235,1.5329,1.0249,0.76094,1.4292,0.81797,0.24955,0.23536,0.33838,0.23736,0.40957,2.1058
17.06,0.46315,0.67142,0.23076,0.23416,0.77813,0.60779,0.35085,0.77307,1.801,1.1437,0.66423,0.80347,1.143,0.37048,0.20405,0.30795,0.27526,0.29329,0.92842,2.5653
17.07,0.68575,0.39203,0.20367,0.42001,0.80893,0.42078,0.58784,1.6058,1.5917,0.63484,0.55192,1.2208,0.55656,0.21996,0.24493,0.31451,0.22983,0.54171,2.0839,1.4607
17.08,0.57239,0.2275,0.2889,0.7888,0.5642,0.59199,1.1183,1.8012,0.78401,0.42527,0.91173,1.098,0.27167,0.18731,0.31867,0.24013,0.28728,1.3234,2.5399,0.5845
17.09,0.31139,0.2114,0.57948,0.91787,0.64505,0.98025,1.5388,0.99775,0.39207,0.5979,1.247,0.54481,0.18779,0.23484,0.28476,0.23147,0.53453,2.4606,1.4462,0.2841
17.1,0.21877,0.31644,0.96914,0.8663,0.93433,1.1635,1.424,0.44805,0.33784,1.0836,0.85333,0.26076,0.19069,0.31131,0.22462,0.33697,1.3097,2.1795,0.57859,0.18141
17.11,0.26314,0.67978,1.082,0.95384,0.91196,1.3174,0.80872,0.30011,0.54163,1.1454,0.38444,0.17934,0.2655,0.27938,0.25474,0.7163,2.4367,0.99993,0.28137,0.13797
17.12,0.51264,1.275,1.0339,0.73517,0.99462,1.1214,0.38917,0.35197,1.0333,0.61931,0.20931,0.18217,0.30872,0.22074,0.43284,1.7236,2.1587,0.41422,0.17998,0.11886
17.13,1.1341,1.3459,0.70705,0.54627,1.2274,0.58045,0.27332,0.67922,1.1425,0.28246,0.16834,0.25595,0.24456,0.2512,1.0286,2.5422,0.99046,0.22764,0.13729,0.11412
17.14,1.4845,0.7821,0.43146,0.81262,0.86543,0.30663,0.33503,1.1503,0.6339,0.17916,0.20134,0.30576,0.21513,0.42808,2.1815,1.72,0.41055,0.15794,0.11869,0.12324
17.15,0.92613,0.38417,0.51451,1.1655,0.41418,0.2639,0.6655,0.98106,0.28647,0.16743,0.28531,0.2461,0.28633,1.0186,2.3621,0.70782,0.22597,0.12747,0.1145,0.15584
17.16,0.41768,0.301,0.94515,0.86115,0.25813,0.40423,1.1351,0.4682,0.17873,0.2266,0.28581,0.21474,0.55973,2.1609,1.2286,0.32008,0.1573,0.1156,0.12411,0.25539
17.17,0.26759,0.4524,1.1146,0.4121,0.27885,0.84051,0.96901,0.22874,0.166,0.29821,0.21927,0.28423,1.3805,2.3401,0.49378,0.19431,0.12748,0.11697,0.15717,0.56521
17.18,0.30013,0.89154,0.66478,0.25155,0.51503,1.1612,0.46184,0.16432,0.22451,0.25857,0.22282,0.55496,2.4178,1.2176,0.25297,0.14421,0.11614,0.13427,0.25696,1.074
17.19,0.56298,1.1028,0.32155,0.26727,1.007,0.77198,0.22502,0.17646,0.29559,0.208,0.34092,1.3682,1.9798,0.49015,0.16882,0.12281,0.11797,0.18546,0.56565,1.0433
17.2,1.0269,0.67719,0.23668,0.48818,1.0801,0.34359,0.16095,0.25396,0.25641,0.24584,0.75244,2.3961,0.87491,0.25206,0.13356,0.11715,0.1355,0.34538,1.0726,0.55135
17.21,0.98645,0.32441,0.30913,0.97306,0.58303,0.18948,0.17111,0.2922,0.20654,0.43008,1.7742,1.9627,0.3727,0.16928,0.11979,0.12504,0.18558,0.77317,1.0475,0.30463
17.22,0.51163,0.23252,0.63507,1.0846,0.26412,0.15558,0.24669,0.23022,0.24425,1.034,2.4304,0.86896,0.21412,0.13515,0.12,0.15315,0.33825,1.1651,0.57107,0.2855
17.23,0.26744,0.29653,1.0929,0.60086,0.16767,0.19018,0.29074,0.20754,0.42703,2.1429,1.5335,0.37239,0.15522,0.12263,0.13522,0.23174,0.75389,0.86834,0.35343,0.44762
17.24,0.23429,0.60436,0.93422,0.27011,0.15839,0.27284,0.23174,0.28304,1.0255,2.2309,0.62586,0.21658,0.13151,0.12466,0.17762,0.47417,1.1772,0.48045,0.41999,0.96518
17.25,0.36457,1.0686,0.44482,0.1682,0.21686,0.27484,0.20549,0.56335,2.1244,1.133,0.29789,0.16017,0.12628,0.14266,0.29807,0.98433,0.94346,0.46235,0.86382,1.724
17.26,0.77371,0.94885,0.21676,0.15598,0.28708,0.21222,0.27495,1.3847,2.2123,0.46424,0.19287,0.13982,0.13647,0.18963,0.64981,1.1977,0.64837,0.87955,1.7079,1.6868
17.27,1.1107,0.45972,0.15574,0.21091,0.25027,0.217,0.53665,2.3468,1.126,0.25048,0.15472,0.14019,0.16832,0.31743,1.1842,0.90959,0.93287,1.6401,1.7739,0.91093
17.28,0.76443,0.22111,0.16657,0.28366,0.20307,0.33198,1.3185,1.8526,0.46534,0.17986,0.14606,0.16133,0.24839,0.69079,1.2621,1.071,1.5693,1.6921,0.94028,0.49677
17.29,0.34209,0.15622,0.24076,0.25198,0.24098,0.72867,2.3069,0.81498,0.25648,0.15823,0.16046,0.21888,0.48025,1.365,1.3157,1.5978,1.4949,0.98334,0.44607,0.54409
17.3,0.18615,0.16413,0.28437,0.20187,0.41977,1.7111,1.8959,0.36659,0.19179,0.16594,0.20965,0.37714,1.1205,1.8415,1.6596,1.3512,0.97406,0.47302,0.33975,1.018
17.31,0.15144,0.23596,0.22799,0.2328,1.0016,2.3447,0.85435,0.23426,0.18131,0.21131,0.35028,0.87431,2.0437,1.907,1.2548,0.81677,0.61552,0.30591,0.46793,1.4238
17.32,0.18278,0.28498,0.20304,0.39113,2.0691,1.4921,0.39011,0.20255,0.21663,0.35286,0.78474,1.9445,2.1838,1.2698,0.67125,0.64116,0.35539,0.32309,0.94994,0.98449
17.33,0.26394,0.23241,0.26898,0.91188,2.1607,0.63468,0.26351,0.23175,0.35271,0.78895,1.6732,2.4106,1.301,0.59799,0.55914,0.44475,0.25865,0.57323,1.3969,0.45758
17.34,0.2739,0.20524,0.51181,1.9651,1.1213,0.34473,0.26212,0.37696,0.78322,1.5504,2.1904,1.4497,0.57296,0.39752,0.52606,0.27538,0.29891,1.1523,1.003,0.27536
17.35,0.21567,0.26767,1.2439,2.2271,0.50552,0.30198,0.40001,0.83722,1.4633,1.8084,1.677,0.6078,0.33755,0.46858,0.34415,0.24289,0.5581,1.3362,0.47049,0.27554
17.36,0.21913,0.49807,2.241,1.2435,0.36119,0.44211,0.86662,1.4731,1.4538,1.5935,0.83521,0.31589,0.3546,0.48476,0.23646,0.34593,1.1377,0.77544,0.28189,0.4432
17.37,0.32479,1.1996,1.9466,0.6146,0.48016,0.93665,1.4681,1.3128,1.0857,1.1234,0.38598,0.24655,0.47343,0.3229,0.25294,0.72907,1.3239,0.3731,0.28312,0.69823
17.38,0.67792,2.2271,0.99264,0.59859,0.97837,1.4834,1.2294,0.80668,1.1968,0.54857,0.24502,0.30561,0.42272,0.22482,0.43223,1.297,0.77213,0.27071,0.45462,0.63858
17.39,1.6009,2.0656,0.73286,1.0815,1.4879,1.1452,0.63329,0.88648,1.0173,0.28342,0.23599,0.44594,0.26704,0.24342,0.93765,1.1643,0.37775,0.33021,0.71806,0.43051
17.4,2.4091,1.2924,1.1553,1.5042,1.1022,0.55198,0.47784,1.1376,0.51644,0.21366,0.34623,0.41826,0.21639,0.41397,1.3549,0.59209,0.28172,0.57182,0.68197,0.43574
17.41,1.9545,1.3859,1.5159,1.0319,0.51423,0.35331,0.7558,0.80325,0.26421,0.25246,0.45982,0.26872,0.27793,0.90292,0.95418,0.33146,0.34779,0.7861,0.53669,0.773
17.42,1.6769,1.5607,1.0014,0.46562,0.3012,0.4589,1.084,0.37966,0.20004,0.39576,0.36113,0.21778,0.54341,1.3512,0.46991,0.308,0.60703,0.70638,0.75006,1.8739
17.43,1.6279,0.95632,0.4478,0.25873,0.30955,0.85523,0.80087,0.22091,0.23561,0.44509,0.23801,0.27807,1.1178,0.99474,0.32487,0.45784,0.90612,0.84626,1.6757,3.3967
17.44,0.95183,0.42534,0.24666,0.21352,0.54622,1.045,0.38095,0.1974,0.37656,0.30772,0.22972,0.53354,1.3152,0.51511,0.3801,0.83563,1.0917,1.7535,2.9421,2.9438
17.45,0.42411,0.23618,0.19143,0.25818,0.97395,0.64223,0.21935,0.27363,0.45127,0.22736,0.3423,1.107,0.80921,0.39257,0.67501,1.3034,1.859,2.7824,2.851,1.3527
17.46,0.23696,0.17439,0.19753,0.48501,0.93278,0.30516,0.1955,0.42629,0.32782,0.26103,0.71788,1.3684,0.48425,0.53882,1.34,2.0962,2.6894,2.4218,1.7658,0.58294
17.47,0.17143,0.1566,0.29712,0.92199,0.48605,0.20195,0.26927,0.424,0.24324,0.44856,1.3133,0.94154,0.54043,1.1654,2.3189,2.6955,2.0176,1.7411,0.83774,0.36139
17.48,0.14685,0.17514,0.62211,0.95638,0.25007,0.20821,0.42565,0.29288,0.27772,0.96236,1.32,0.79232,1.0869,2.5008,2.7552,1.8157,1.2889,1.1065,0.42434,0.34766
17.49,0.14941,0.26926,1.0086,0.52194,0.19634,0.31848,0.44199,0.26009,0.46634,1.4897,1.028,1.4377,2.4018,2.9655,1.7368,0.98636,1.2805,0.55215,0.30775,0.47845
17.5,0.19027,0.5696,0.81182,0.26594,0.23849,0.46552,0.32403,0.35476,1.0056,1.4283,1.5388,2.5692,3.0154,1.7094,0.83833,1.0187,0.9855,0.33315,0.33587,0.56934
17.51,0.33962,0.98141,0.40096,0.20629,0.38712,0.42684,0.3121,0.68855,1.7917,1.7909,2.5515,2.4946,1.7961,0.74277,0.72424,1.1602,0.52117,0.30192,0.50724,0.55835
17.52,0.72691,0.85307,0.23652,0.24648,0.49391,0.34776,0.47221,1.5473,2.3895,2.6115,2.2765,1.5458,0.76232,0.47178,1.0463,0.77492,0.33717,0.41262,0.70731,0.88567
17.53,1.0131,0.43836,0.22079,0.40021,0.42737,0.44694,1.0401,2.7142,2.8297,2.0864,1.3883,0.82626,0.43229,0.57414,1.0463,0.42844,0.34998,0.69662,1.0255,1.8309
17.54,0.69893,0.26117,0.30858,0.55638,0.46133,0.91608,2.5096,3.1344,2.0397,1.1396,0.95304,0.44109,0.41539,0.9653,0.62562,0.36311,0.57403,1.1573,1.8807,2.2929
17.55,0.35833,0.25113,0.51353,0.59741,0.87982,2.2019,3.6204,2.0698,0.96487,0.90233,0.56773,0.3272,0.6737,1.0733,0.42686,0.53255,1.2405,1.9757,2.1688,1.6307
17.56,0.26681,0.36241,0.695,0.95052,2.0169,3.4662,2.4002,0.92242,0.64532,0.71806,0.34979,0.38035,1.0803,0.7224,0.55285,1.1844,2.2071,2.1317,1.316,1.0685
17.57,0.32133,0.6657,1.045,2.0008,3.0557,2.6714,0.99745,0.5275,0.74129,0.43153,0.32124,0.67657,1.0111,0.64667,1.1909,2.2662,2.1331,1.2007,0.85707,0.60007
17.58,0.57239,1.2256,2.0422,2.6081,2.6593,1.2057,0.48946,0.57098,0.67609,0.31895,0.46083,1.1804,0.8103,1.2021,2.2601,2.1831,1.0903,0.66794,0.80992,0.29071
17.59,1.2517,2.173,2.4928,1.986,1.5565,0.5444,0.38268,0.72753,0.43468,0.37154,0.91279,1.429,1.2793,2.1444,2.1663,1.0774,0.50711,0.70882,0.53525,0.17018
17.6,2.3159,2.4324,1.6561,1.6677,0.71703,0.35972,0.49951,0.60012,0.35764,0.66573,1.5935,1.8819,2.1373,2.0348,1.0681,0.47433,0.42436,0.68971,0.26215,0.12222
17.61,2.4376,1.4217,1.3176,1.259,0.39322,0.37744,0.71232,0.42273,0.49853,1.4561,2.2082,2.2384,1.8914,1.1565,0.45886,0.32827,0.60721,0.39397,0.15123,0.099155
17.62,1.3409,0.80778,1.4221,0.64537,0.32615,0.5836,0.66325,0.4916,1.0877,2.4825,2.3319,1.4238,1.0806,0.56141,0.28107,0.42539,0.65207,0.19508,0.10959,0.087746
17.63,0.66456,0.97843,0.96802,0.36866,0.42692,0.76468,0.58442,0.99657,2.3961,2.5204,1.388,0.68986,0.63786,0.29527,0.28507,0.64052,0.38215,0.12347,0.090519,0.084101
17.64,0.63792,1.3183,0.49156,0.32856,0.70362,0.73027,0.98225,2.1587,2.8694,1.3985,0.62392,0.53661,0.35011,0.21476,0.46653,0.55764,0.18548,0.095311,0.081632,0.088547
17.65,1.0561,0.99026,0.34315,0.46288,0.91192,1.0522,1.9478,2.7735,1.617,0.59847,0.43568,0.46972,0.21494,0.2453,0.64225,0.28376,0.11561,0.082303,0.079633,0.1076
17.66,1.272,0.52926,0.39351,0.86526,1.2402,1.9412,2.2986,1.8321,0.65279,0.36227,0.47005,0.28984,0.18974,0.43086,0.46036,0.14606,0.089527,0.077138,0.08512,0.16994
17.67,0.83115,0.41153,0.71402,1.5151,2.0202,2.0859,1.777,0.79816,0.33434,0.38735,0.3824,0.18063,0.26855,0.62349,0.21942,0.099778,0.078189,0.078294,0.10444,0.3548
17.68,0.51319,0.59853,1.5385,2.1981,1.9375,1.4396,1.2097,0.37062,0.26195,0.43414,0.22312,0.16371,0.49716,0.46269,0.12238,0.081667,0.074383,0.087897,0.16462,0.59214
17.69,0.61575,1.3381,2.3813,1.9001,1.1276,1.2336,0.61287,0.24211,0.3283,0.30497,0.15677,0.23705,0.60378,0.22046,0.089753,0.074329,0.076796,0.11619,0.3445,0.51748
17.7,1.2861,2.4153,1.9353,0.95813,0.96267,0.89217,0.30192,0.24203,0.40816,0.17853,0.16941,0.45743,0.37168,0.12062,0.076978,0.073588,0.08811,0.20501,0.59972,0.33151
17.71,2.2694,2.1252,0.91642,0.57803,1.0504,0.43654,0.20511,0.34687,0.30373,0.14469,0.29208,0.59922,0.17453,0.088063,0.073038,0.079994,0.11994,0.44074,0.57915,0.28949
17.72,2.1099,0.99603,0.47467,0.74335,0.68687,0.23437,0.21212,0.38437,0.17519,0.18488,0.53517,0.39148,0.10526,0.076368,0.076203,0.099637,0.21969,0.67174,0.39363,0.25482
17.73,1.1168,0.44932,0.48429,0.97625,0.32559,0.18308,0.31794,0.24983,0.13716,0.35484,0.55,0.18328,0.082759,0.074554,0.090228,0.15764,0.48435,0.55192,0.25355,0.27689
17.74,0.49996,0.3146,0.79852,0.69134,0.19421,0.22518,0.37793,0.15136,0.17055,0.57664,0.29836,0.10863,0.076482,0.083112,0.13266,0.32466,0.71407,0.30529,0.19087,0.39392
17.75,0.2955,0.3955,0.91705,0.32643,0.17582,0.34584,0.25609,0.13783,0.32488,0.47765,0.14615,0.08797,0.082317,0.11535,0.24316,0.60039,0.51293,0.1841,0.24548,0.38321
17.76,0.27809,0.72219,0.54475,0.18677,0.2508,0.34849,0.15075,0.20397,0.55771,0.23495,0.10065,0.092008,0.11216,0.19188,0.43123,0.64677,0.25061,0.18101,0.3824,0.28054
17.77,0.44849,0.90512,0.25602,0.16429,0.36343,0.21081,0.13081,0.40965,0.49836,0.12847,0.097588,0.13091,0.18173,0.26625,0.61659,0.38061,0.16326,0.28227,0.39086,0.28949
17.78,0.81039,0.56898,0.16541,0.23131,0.30609,0.1352,0.18349,0.57993,0.25634,0.1084,0.13447,0.19354,0.22777,0.35025,0.53467,0.19862,0.17462,0.40977,0.29746,0.48132
17.79,0.82879,0.26303,0.16941,0.35048,0.17535,0.13629,0.36843,0.4104,0.14983,0.14075,0.19253,0.1869,0.23443,0.54455,0.28629,0.15773,0.27887,0.3712,0.32018,1.125
17.8,0.44377,0.16174,0.26523,0.31473,0.12772,0.22174,0.57503,0.2136,0.1579,0.1935,0.17713,0.14492,0.37092,0.53502,0.17247,0.19952,0.4196,0.31565,0.56346,2.3766
17.81,0.21264,0.15728,0.3591,0.183,0.15034,0.44739,0.46391,0.18025,0.19916,0.17048,0.12684,0.17205,0.5699,0.30343,0.16652,0.33807,0.41183,0.44668,1.3815,2.8743
17.82,0.14946,0.24087,0.27107,0.12962,0.27833,0.58919,0.28561,0.2066,0.16667,0.1163,0.12569,0.33057,0.46719,0.18466,0.24502,0.46457,0.42442,0.9803,2.8302,1.9118
17.83,0.16982,0.35137,0.15796,0.15008,0.53273,0.43586,0.23922,0.16525,0.10863,0.10426,0.19895,0.55661,0.25668,0.18284,0.42351,0.49133,0.76878,2.1481,2.8678,0.86786
17.84,0.27875,0.29136,0.1333,0.27849,0.60219,0.29308,0.17347,0.10569,0.089658,0.13473,0.40597,0.49921,0.19079,0.27934,0.58437,0.76352,1.4332,2.9388,1.4261,0.43191
17.85,0.35355,0.17519,0.19058,0.56296,0.40783,0.18699,0.10749,0.085147,0.097529,0.24775,0.58406,0.30138,0.24005,0.54569,0.8473,1.2818,1.9388,2.0823,0.58548,0.36643
17.86,0.25504,0.15669,0.39464,0.65585,0.22076,0.11192,0.083399,0.08793,0.13296,0.48868,0.45214,0.27192,0.46414,0.97749,1.2464,1.4115,2.3567,0.90842,0.33643,0.46806
17.87,0.17859,0.2372,0.65245,0.38215,0.12258,0.084815,0.081238,0.10804,0.24219,0.59155,0.32972,0.47867,0.98703,1.2861,1.1364,1.7131,1.8965,0.419,0.31567,0.44999
17.88,0.21569,0.39496,0.5477,0.17506,0.088989,0.080226,0.091472,0.16399,0.49115,0.45527,0.49172,1.0143,1.3579,0.98819,1.0967,2.1926,0.88866,0.28797,0.43276,0.27223
17.89,0.2899,0.57258,0.26632,0.10671,0.081184,0.087459,0.11832,0.32606,0.677,0.53997,0.9774,1.332,0.97311,0.62147,1.8051,1.5171,0.40353,0.32893,0.44943,0.17329
17.9,0.40542,0.52493,0.1354,0.0876,0.085894,0.10849,0.18575,0.63712,0.72833,0.97988,1.2203,0.90446,0.53002,0.78559,2.0289,0.6584,0.27187,0.45511,0.28255,0.16581
17.91,0.56158,0.27847,0.097747,0.086742,0.10363,0.15874,0.38509,0.9001,1.0399,1.1266,0.88871,0.45316,0.50211,1.5815,1.1321,0.32917,0.30709,0.40268,0.1772,0.24458
17.92,0.44231,0.14375,0.090824,0.099858,0.14697,0.30102,0.88131,1.1541,1.0725,0.78413,0.51384,0.31562,0.96249,2.035,0.4818,0.26044,0.4397,0.23788,0.16616,0.42529
17.93,0.22136,0.10722,0.1012,0.1365,0.26749,0.73437,1.4079,1.0716,0.63434,0.55156,0.31205,0.39244,1.8436,1.2494,0.27843,0.34102,0.41548,0.16849,0.2383,0.4816
17.94,0.13162,0.10799,0.13652,0.24135,0.63443,1.4157,1.1979,0.58375,0.4425,0.36432,0.28845,0.8097,1.832,0.53043,0.26415,0.45738,0.25367,0.18288,0.41985,0.34108
17.95,0.11748,0.13957,0.24264,0.55663,1.2791,1.3303,0.58844,0.34795,0.44099,0.26114,0.45095,1.6935,0.92149,0.29017,0.38205,0.36795,0.17933,0.29381,0.51544,0.29228
17.96,0.14515,0.24668,0.56101,1.0707,1.3748,0.64674,0.28884,0.38098,0.33204,0.2977,1.031,1.9018,0.40404,0.26104,0.45416,0.22446,0.19414,0.49317,0.4175,0.43975
17.97,0.25518,0.57048,1.0336,1.1638,0.77001,0.2932,0.23962,0.39423,0.2392,0.55607,1.8862,1.0372,0.26041,0.37031,0.32141,0.18668,0.30769,0.54238,0.46171,1.0087
17.98,0.58855,1.0134,1.0067,0.89423,0.33942,0.2029,0.32226,0.27996,0.26832,1.2946,1.6769,0.4481,0.2807,0.46433,0.21385,0.23656,0.54258,0.54218,0.94946,2.1399
17.99,1.0127,0.8927,0.74691,0.55891,0.19914,0.23073,0.37902,0.22793,0.48362,1.9641,0.79538,0.27534,0.41803,0.35363,0.21592,0.41772,0.73591,0.98623,1.9431,2.3576
18,0.84733,0.50756,0.65029,0.28086,0.17793,0.34087,0.28482,0.30137,1.1421,1.3942,0.37058,0.28163,0.4584,0.25283,0.32699,0.75128,1.1182,1.9064,2.2192,1.2666
18.01,0.43082,0.47574,0.40929,0.17097,0.2476,0.35396,0.22234,0.61765,1.9182,0.61425,0.26994,0.42039,0.33509,0.28699,0.66171,1.2339,1.9255,2.0212,1.4145,0.56232
18.02,0.31975,0.57223,0.2113,0.15633,0.35693,0.25158,0.27796,1.4153,1.5266,0.32686,0.3271,0.51854,0.30752,0.52047,1.343,1.9685,1.856,1.3247,0.68235,0.40032
18.03,0.46034,0.40925,0.14758,0.22084,0.32033,0.22494,0.54109,1.9335,0.70461,0.28767,0.50027,0.47778,0.50291,1.252,2.0975,1.8383,1.0484,0.80562,0.36643,0.56813
18.04,0.53259,0.21113,0.15792,0.34028,0.22868,0.32558,1.2692,1.2495,0.37158,0.40716,0.59579,0.67654,1.1841,2.2405,1.8207,0.96055,0.762,0.43815,0.314,1.0646
18.05,0.33679,0.14227,0.24748,0.33307,0.23635,0.70315,1.9326,0.57086,0.33428,0.635,0.76929,1.4467,2.1815,1.9224,0.89148,0.60541,0.64168,0.28878,0.48043,1.2224
18.06,0.17825,0.14777,0.35526,0.23917,0.38517,1.544,1.3995,0.37692,0.5069,0.90525,1.4972,2.0699,1.9683,0.88868,0.47735,0.64578,0.39067,0.31792,0.9674,0.73196
18.07,0.13594,0.22734,0.31015,0.2341,0.88155,1.8968,0.68372,0.46217,0.99891,1.5841,2.0137,1.5441,0.94021,0.40715,0.5057,0.53083,0.26395,0.58941,1.2632,0.44162
18.08,0.15956,0.34724,0.23404,0.36021,1.7509,1.1686,0.51626,0.93978,1.7925,1.9901,1.3771,0.8926,0.41179,0.307,0.60122,0.31831,0.29834,1.1352,0.90029,0.52134
18.09,0.26121,0.32997,0.26547,0.79254,1.8038,0.6849,0.84215,1.8859,2.0392,1.2586,0.81748,0.48306,0.26483,0.41306,0.44233,0.2569,0.56367,1.2691,0.68896,0.57611
18.1,0.3643,0.25166,0.4607,1.6761,1.0975,0.89465,1.7605,2.1169,1.1966,0.66702,0.58164,0.26559,0.2847,0.5692,0.28075,0.36456,1.1726,0.953,0.62121,0.36391
18.11,0.31658,0.2765,1.063,2.0095,1.0434,1.7271,2.2076,1.1834,0.5376,0.57583,0.33814,0.20344,0.45523,0.46821,0.29059,0.79848,1.5017,0.69657,0.37014,0.19314
18.12,0.26803,0.46065,2.0053,1.6294,1.7661,2.097,1.3355,0.50707,0.39028,0.45677,0.21065,0.24424,0.56584,0.32186,0.53535,1.5037,1.0599,0.38539,0.19166,0.1418
18.13,0.35254,1.0567,2.2561,1.9327,1.9838,1.3624,0.56057,0.31348,0.47115,0.26716,0.19557,0.42478,0.43351,0.39673,1.1706,1.4263,0.5042,0.19676,0.13165,0.14534
18.14,0.69266,2.3462,2.2881,1.9684,1.2731,0.64182,0.29069,0.35402,0.44061,0.19005,0.28772,0.62215,0.41269,0.7151,1.5867,0.69797,0.23649,0.13156,0.11742,0.20566
18.15,1.7457,3.2646,2.0215,1.1371,0.72141,0.31548,0.23078,0.46388,0.27371,0.21415,0.5362,0.65013,0.62199,1.104,1.0372,0.29608,0.1457,0.11097,0.12891,0.42449
18.16,3.3398,2.5191,1.0781,0.67601,0.38523,0.21197,0.29869,0.38294,0.20313,0.38313,0.76423,0.67099,0.77814,1.3345,0.43777,0.16634,0.11211,0.11127,0.18294,0.89456
18.17,3.0943,1.184,0.56422,0.53872,0.22504,0.21377,0.43994,0.24631,0.26568,0.74797,0.76148,0.54083,1.0068,0.9684,0.21019,0.11938,0.1005,0.13482,0.36792,1.0455
18.18,1.4645,0.52604,0.50743,0.33947,0.1839,0.32744,0.41505,0.25395,0.53191,0.90371,0.53346,0.47457,1.2065,0.4362,0.13508,0.10047,0.10363,0.21443,0.81246,0.60148
18.19,0.5996,0.36327,0.44555,0.20482,0.22915,0.4653,0.32435,0.45108,0.88437,0.59076,0.35206,0.80173,0.78112,0.20602,0.10541,0.096448,0.12559,0.47171,1.0639,0.28264
18.2,0.34532,0.41661,0.27366,0.17313,0.38695,0.44066,0.43516,0.73677,0.78164,0.31769,0.45869,1.1479,0.33866,0.13077,0.094584,0.10577,0.19345,0.94455,0.67122,0.2042
18.21,0.32734,0.43472,0.18357,0.22451,0.52339,0.48341,0.59083,0.78448,0.41053,0.28922,0.89848,0.8089,0.17238,0.1023,0.095956,0.1376,0.41214,0.98772,0.31502,0.26167
18.22,0.42273,0.29364,0.18876,0.42312,0.56804,0.57321,0.54687,0.54146,0.23707,0.51968,1.1092,0.35463,0.11759,0.092139,0.1114,0.23439,0.87439,0.53383,0.21776,0.43906
18.23,0.39576,0.20846,0.31515,0.71443,0.58905,0.44736,0.55874,0.28853,0.24299,0.99541,0.66326,0.1752,0.09693,0.093466,0.15615,0.53092,1.0279,0.27329,0.26927,0.54025
18.24,0.26697,0.26247,0.64289,0.72503,0.41198,0.41239,0.4938,0.20706,0.4451,1.0257,0.28457,0.118,0.091336,0.10746,0.29452,0.99038,0.60772,0.2382,0.47634,0.58698
18.25,0.2678,0.49218,0.81842,0.43037,0.29212,0.51797,0.28858,0.2675,0.91316,0.53315,0.15309,0.097613,0.096955,0.1459,0.67379,0.93296,0.32144,0.36957,0.74839,0.90224
18.26,0.44985,0.72949,0.51459,0.22844,0.39477,0.41413,0.19508,0.55793,1.0589,0.23348,0.11068,0.093052,0.1175,0.25812,1.0556,0.50432,0.31057,0.7329,1.0105,1.0249
18.27,0.61694,0.64312,0.2442,0.20438,0.49908,0.23488,0.23302,1.0236,0.59766,0.13753,0.096673,0.10027,0.17154,0.58634,0.81785,0.34813,0.57596,1.1353,0.9998,0.82219
18.28,0.58898,0.36221,0.16801,0.32789,0.35249,0.18548,0.46629,0.94389,0.25878,0.10654,0.097082,0.12315,0.33362,1.0424,0.48067,0.52639,1.1274,1.0433,0.62043,0.93405
18.29,0.46348,0.18846,0.20579,0.48024,0.20516,0.26204,0.93785,0.45996,0.14726,0.098691,0.11091,0.17992,0.75249,0.98348,0.55679,1.0038,1.1959,0.57862,0.50714,0.90881
18.3,0.26426,0.143,0.36631,0.38334,0.18866,0.56678,1.011,0.21038,0.11383,0.10552,0.14684,0.34275,1.149,0.7847,0.94911,1.1856,0.64872,0.36381,0.78636,0.51216
18.31,0.15305,0.17883,0.47515,0.21973,0.30738,1.0195,0.54326,0.13528,0.10832,0.13055,0.23962,0.80908,1.0762,0.98062,1.0613,0.76527,0.31965,0.49051,0.9079,0.28015
18.32,0.13472,0.32776,0.33064,0.18339,0.68271,0.90787,0.24367,0.11588,0.12304,0.19511,0.52757,1.5071,1.0863,0.92178,0.7881,0.3732,0.26649,0.84101,0.5631,0.25934
18.33,0.19347,0.46864,0.19697,0.27567,1.059,0.43986,0.15336,0.12326,0.17189,0.38596,1.2625,1.5948,0.92512,0.61384,0.46897,0.24134,0.41711,0.84152,0.3197,0.42374
18.34,0.36297,0.35474,0.19196,0.60631,0.78513,0.21457,0.13783,0.16517,0.3219,0.93055,1.8206,0.95506,0.53726,0.54065,0.26434,0.27461,0.78485,0.4915,0.32962,0.86475
18.35,0.46254,0.20604,0.32944,1.0323,0.36208,0.15895,0.16958,0.30329,0.7164,1.6618,1.2182,0.43586,0.4432,0.42638,0.21953,0.51218,0.89546,0.36074,0.63892,1.3531
18.36,0.31628,0.18335,0.72731,0.86016,0.20462,0.17693,0.30355,0.66539,1.1718,1.5156,0.51988,0.27842,0.48391,0.26166,0.31035,0.88851,0.61579,0.57187,1.3279,1.271
18.37,0.19424,0.28726,1.058,0.4254,0.19312,0.30306,0.65466,1.0133,1.314,0.75355,0.27333,0.33429,0.35762,0.21874,0.6263,0.87779,0.62707,1.1666,1.5031,0.66994
18.38,0.19917,0.63315,0.74959,0.26551,0.30766,0.64584,0.92606,0.97767,1.1782,0.33854,0.24679,0.45559,0.23674,0.30902,0.9993,0.76179,1.0591,1.4871,0.81663,0.28471
18.39,0.35097,1.0515,0.39405,0.34305,0.64222,0.90452,0.69539,1.0747,0.67501,0.22798,0.36071,0.39507,0.2476,0.64362,1.0439,1.0721,1.2198,0.97889,0.3334,0.15382
18.4,0.76759,0.8895,0.38236,0.66821,0.89247,0.6429,0.56143,0.98578,0.32001,0.26297,0.4662,0.29513,0.43411,1.2308,1.1902,1.1387,0.95765,0.42842,0.17132,0.10451
18.41,1.1057,0.60121,0.68039,0.884,0.61783,0.40027,0.85721,0.52894,0.21874,0.41334,0.391,0.38825,1.0105,1.5654,1.1107,0.80018,0.68049,0.20189,0.11182,0.081596
18.42,0.91018,0.7636,0.88514,0.5809,0.33298,0.52612,0.98814,0.27166,0.25257,0.48551,0.40216,0.82824,1.733,1.2544,0.66136,0.69391,0.35703,0.1229,0.084169,0.071961
18.43,0.88033,0.90136,0.57694,0.28387,0.31972,0.91329,0.59741,0.22395,0.42214,0.46994,0.75856,1.4865,1.4801,0.63966,0.53953,0.5189,0.17419,0.088862,0.070921,0.071863
18.44,0.93545,0.56258,0.27378,0.20223,0.58884,0.9091,0.3089,0.31456,0.63262,0.74971,1.2618,1.5515,0.70323,0.35454,0.60234,0.25882,0.10736,0.072536,0.065803,0.086704
18.45,0.57439,0.26146,0.17748,0.25103,0.96497,0.50534,0.26505,0.58872,0.88396,1.16,1.3254,0.94877,0.33494,0.3981,0.41793,0.13434,0.080439,0.065061,0.067707,0.13858
18.46,0.26514,0.16033,0.1793,0.49524,0.81883,0.31576,0.42656,0.98502,1.1513,1.0667,1.1138,0.42886,0.28283,0.55051,0.20039,0.090459,0.067964,0.063676,0.081868,0.21716
18.47,0.15835,0.14034,0.27488,0.91719,0.46157,0.40566,0.92933,1.213,0.87749,0.9701,0.66418,0.23746,0.42392,0.44318,0.11166,0.072211,0.062795,0.069404,0.1288,0.21221
18.48,0.13138,0.1623,0.58454,0.92938,0.43008,0.84422,1.3626,0.86245,0.57434,0.89517,0.31459,0.22168,0.53802,0.21892,0.080551,0.064156,0.063151,0.090759,0.21238,0.16341
18.49,0.139,0.254,1.0047,0.66072,0.7892,1.3282,0.96293,0.4601,0.72172,0.50854,0.20128,0.35637,0.3608,0.11561,0.067743,0.062161,0.070307,0.1522,0.23091,0.18635
18.5,0.18592,0.54405,0.99788,0.82522,1.2146,1.0402,0.44261,0.44677,0.84537,0.24922,0.22958,0.5202,0.17132,0.081479,0.063152,0.065841,0.092044,0.23607,0.19707,0.34971
18.51,0.3356,1.0938,0.99666,1.1217,1.0488,0.48951,0.27406,0.72806,0.5294,0.18572,0.40079,0.39905,0.09955,0.069029,0.064492,0.078236,0.15314,0.24352,0.26371,0.85563
18.52,0.78578,1.4534,1.1456,0.88108,0.59548,0.2577,0.33863,0.78362,0.25315,0.25315,0.51347,0.1939,0.076216,0.066018,0.072863,0.11207,0.25849,0.26914,0.57079,1.4962
18.53,1.5289,1.369,0.80324,0.61174,0.29866,0.23006,0.62782,0.44329,0.17479,0.44528,0.33694,0.10806,0.068975,0.070337,0.094673,0.20121,0.34164,0.51692,1.1199,1.2272
18.54,1.6634,0.83921,0.49061,0.46247,0.20066,0.37118,0.79269,0.21859,0.22024,0.48625,0.1622,0.083173,0.070832,0.084911,0.154,0.35464,0.53889,0.93743,1.3394,0.54432
18.55,0.96834,0.40476,0.46962,0.27078,0.22809,0.69286,0.50105,0.17051,0.39957,0.28025,0.10101,0.079724,0.082986,0.12281,0.31543,0.58104,0.85372,1.0873,0.93207,0.23345
18.56,0.42344,0.31368,0.37444,0.17727,0.43053,0.7398,0.23924,0.24368,0.50174,0.1411,0.086923,0.091992,0.11646,0.23722,0.62896,0.85158,0.78355,1.0192,0.4256,0.13664
18.57,0.2558,0.39715,0.21723,0.1908,0.74385,0.40973,0.16783,0.43725,0.32472,0.10073,0.094934,0.13454,0.21748,0.56279,0.89099,0.72151,0.66596,0.67631,0.19775,0.10347
18.58,0.28534,0.37296,0.16182,0.34664,0.66269,0.20541,0.21679,0.48251,0.16648,0.10062,0.13483,0.274,0.51077,0.93422,0.68961,0.4728,0.82168,0.30939,0.12564,0.096184
18.59,0.38943,0.22437,0.20615,0.67096,0.33378,0.16859,0.3976,0.28753,0.12428,0.13681,0.27127,0.6079,0.88837,0.74015,0.37599,0.59216,0.66944,0.16039,0.10498,0.11211
18.6,0.33416,0.1541,0.41352,0.72223,0.18318,0.25178,0.50499,0.16519,0.14959,0.27031,0.59927,0.81352,0.77132,0.35461,0.36013,0.79308,0.32607,0.11777,0.11388,0.18077
18.61,0.19642,0.17765,0.72611,0.40264,0.17505,0.45042,0.3452,0.16354,0.2848,0.59417,0.79055,0.58065,0.38665,0.21795,0.62607,0.56338,0.17062,0.11883,0.17588,0.38875
18.62,0.15043,0.33616,0.65068,0.20683,0.28995,0.49331,0.2273,0.28987,0.60997,0.7788,0.52807,0.36512,0.20408,0.27307,0.76026,0.26832,0.13967,0.17639,0.37115,0.66362
18.63,0.19902,0.65858,0.33266,0.17769,0.49425,0.33587,0.31103,0.60998,0.76625,0.49916,0.32576,0.2313,0.18571,0.53755,0.47126,0.17015,0.18933,0.36694,0.60854,0.66217
18.64,0.40655,0.71352,0.19189,0.27322,0.50179,0.34647,0.61682,0.7632,0.46599,0.26636,0.26683,0.15363,0.30789,0.76526,0.24191,0.2004,0.38023,0.59618,0.527,0.49101
18.65,0.71779,0.40699,0.19772,0.50522,0.43848,0.62708,0.76384,0.46162,0.21641,0.24348,0.18448,0.15574,0.61852,0.55443,0.22316,0.38341,0.59281,0.49292,0.38273,0.28532
18.66,0.65093,0.22869,0.34735,0.67078,0.6546,0.76603,0.46001,0.20745,0.15728,0.23032,0.1415,0.25948,0.7592,0.33982,0.3911,0.59114,0.46061,0.2959,0.37752,0.15818
18.67,0.35339,0.23679,0.67082,0.79339,0.77392,0.46029,0.20286,0.13055,0.1975,0.1647,0.17359,0.56164,0.53157,0.42784,0.59217,0.45574,0.23157,0.30594,0.27342,0.13511
18.68,0.25424,0.45295,0.95415,0.81788,0.46327,0.20208,0.11732,0.13974,0.22593,0.14794,0.33614,0.88633,0.49313,0.60471,0.45377,0.22044,0.16851,0.33929,0.15395,0.20289
18.69,0.38976,0.95538,0.90602,0.47866,0.20324,0.11436,0.098998,0.20318,0.18029,0.22083,0.74175,0.89915,0.62415,0.45765,0.21539,0.13464,0.2405,0.22571,0.12335,0.37607
18.7,0.81533,1.1319,0.50626,0.21,0.11374,0.090537,0.121,0.22535,0.1765,0.49731,1.0984,0.73546,0.46442,0.2145,0.12064,0.1533,0.32307,0.13287,0.17395,0.43448
18.71,1.1232,0.64309,0.22014,0.11627,0.087237,0.094734,0.19387,0.19916,0.30906,1.0429,0.92176,0.40748,0.2169,0.1133,0.10882,0.25843,0.24159,0.12431,0.3339,0.27427
18.72,0.78435,0.2657,0.12066,0.086446,0.084721,0.13695,0.25919,0.2833,0.67843,1.1535,0.47159,0.18313,0.11258,0.085396,0.16267,0.31072,0.13808,0.20131,0.44175,0.17325
18.73,0.3474,0.13726,0.088022,0.079314,0.106,0.23643,0.31379,0.56378,1.0703,0.6207,0.20406,0.10297,0.080499,0.088525,0.27945,0.20516,0.11703,0.37669,0.30771,0.19877
18.74,0.16356,0.095155,0.07876,0.088801,0.18154,0.35704,0.51615,0.82901,0.96109,0.25185,0.11124,0.074623,0.073576,0.13563,0.28923,0.12293,0.17474,0.42373,0.18475,0.39054
18.75,0.10469,0.081401,0.08539,0.12984,0.35288,0.53617,0.63438,0.90714,0.49758,0.12768,0.077624,0.063953,0.08776,0.25049,0.17422,0.11987,0.33876,0.26634,0.18974,0.74462
18.76,0.085397,0.084684,0.11945,0.26939,0.57688,0.60607,0.53787,0.72677,0.21087,0.084233,0.063504,0.06351,0.15034,0.29824,0.11487,0.199,0.43703,0.17902,0.3473,0.7831
18.77,0.085976,0.11416,0.23715,0.57039,0.61375,0.42137,0.65178,0.35825,0.1125,0.065622,0.058854,0.076961,0.26976,0.19429,0.13036,0.37499,0.30377,0.22172,0.71695,0.5648
18.78,0.11332,0.22048,0.51181,0.6771,0.38159,0.40375,0.70577,0.15976,0.076981,0.057635,0.062416,0.12848,0.2826,0.12052,0.23783,0.42701,0.20032,0.45343,0.94561,0.61067
18.79,0.21653,0.46169,0.66949,0.40016,0.26042,0.64154,0.40647,0.093261,0.061548,0.056489,0.081657,0.2447,0.17263,0.12433,0.41467,0.28466,0.24335,0.90805,0.86426,0.59763
18.8,0.45037,0.58534,0.44369,0.20187,0.39402,0.64303,0.17668,0.068106,0.055065,0.063362,0.14661,0.29481,0.11786,0.21276,0.40775,0.23395,0.51427,1.1181,0.66879,0.3757
18.81,0.55364,0.43175,0.21383,0.17963,0.65813,0.33496,0.09656,0.057185,0.054545,0.089191,0.26709,0.19695,0.13869,0.39872,0.28822,0.39085,1.0756,0.81864,0.36587,0.26364
18.82,0.37466,0.27689,0.14256,0.3155,0.57778,0.14785,0.068671,0.053377,0.060933,0.16889,0.28393,0.13146,0.25619,0.47111,0.35539,0.81568,1.1972,0.40569,0.21748,0.20693
18.83,0.26681,0.16349,0.17561,0.59937,0.27626,0.086276,0.057366,0.055139,0.082593,0.28644,0.18335,0.15035,0.46421,0.44178,0.64442,1.1593,0.64902,0.20988,0.20931,0.1661
18.84,0.20685,0.11806,0.35689,0.61696,0.12661,0.064515,0.053755,0.064662,0.15008,0.27168,0.14623,0.28373,0.57023,0.59064,0.89256,0.89899,0.27802,0.17755,0.19978,0.19288
18.85,0.13168,0.1429,0.63186,0.32171,0.078976,0.056229,0.055889,0.09377,0.27488,0.18384,0.21757,0.61903,0.6455,0.63879,0.95807,0.42675,0.16581,0.20238,0.17039,0.34798
18.86,0.10809,0.28388,0.55986,0.14203,0.062142,0.055031,0.065535,0.17856,0.30688,0.20034,0.48595,0.87503,0.60396,0.59355,0.69038,0.20577,0.15602,0.19219,0.20041,0.79359
18.87,0.14891,0.56846,0.26795,0.084361,0.056792,0.060218,0.092332,0.30929,0.25679,0.3949,0.8615,0.6343,0.42699,0.772,0.32892,0.14884,0.19674,0.18427,0.36831,1.34
18.88,0.31618,0.61216,0.12391,0.065666,0.058658,0.075731,0.1708,0.34322,0.36682,0.7267,0.75219,0.32014,0.51234,0.70193,0.17741,0.16563,0.21887,0.27402,0.89344,1.342
18.89,0.59767,0.3288,0.079831,0.061056,0.069054,0.1182,0.34123,0.40317,0.58816,0.78658,0.37385,0.24239,0.76085,0.36582,0.1496,0.22133,0.25211,0.60821,1.5973,0.86812
18.9,0.57447,0.1467,0.066824,0.066007,0.097303,0.24601,0.52698,0.57124,0.59488,0.49503,0.21418,0.38502,0.62478,0.19431,0.19159,0.27315,0.46243,1.2732,1.3535,0.41459
18.91,0.28886,0.090322,0.067689,0.085354,0.18251,0.52097,0.63085,0.50906,0.53669,0.25063,0.23656,0.69276,0.31544,0.16817,0.28661,0.44543,0.85389,1.5382,0.61672,0.24757
18.92,0.13549,0.077232,0.083764,0.14468,0.43017,0.71389,0.48551,0.4031,0.42928,0.18522,0.4503,0.69809,0.197,0.24434,0.46265,0.75922,1.0992,0.94874,0.27719,0.2592
18.93,0.093143,0.086645,0.13808,0.32196,0.73555,0.52352,0.27485,0.45427,0.24738,0.25591,0.74261,0.40759,0.23045,0.47852,0.73108,0.81852,1.2008,0.40582,0.19422,0.27272
18.94,0.093098,0.13563,0.30157,0.5998,0.60382,0.26199,0.26365,0.36874,0.17682,0.5187,0.64726,0.31864,0.44917,0.75623,0.69855,0.8846,0.88376,0.21267,0.22364,0.19756
18.95,0.13751,0.29077,0.53851,0.6411,0.28906,0.18501,0.39589,0.21727,0.22787,0.78005,0.43181,0.51916,0.76503,0.65856,0.56646,1.067,0.41154,0.17839,0.26519,0.15284
18.96,0.28875,0.50565,0.54953,0.41706,0.16262,0.26334,0.39391,0.18252,0.46072,0.66659,0.54385,0.75384,0.67283,0.3844,0.82366,0.73826,0.20707,0.22887,0.20781,0.19326
18.97,0.49827,0.45629,0.43251,0.21183,0.16847,0.4081,0.24965,0.27807,0.83876,0.63437,0.73609,0.59697,0.35791,0.36538,1.0038,0.33415,0.1631,0.25726,0.15283,0.38527
18.98,0.43784,0.29876,0.29264,0.13566,0.2881,0.36962,0.206,0.60971,0.98624,0.75121,0.56503,0.32304,0.24952,0.67712,0.62167,0.18343,0.20506,0.19125,0.17455,0.73002
18.99,0.24541,0.30594,0.16475,0.14621,0.42297,0.24916,0.32772,1.0975,0.9024,0.54236,0.33333,0.19194,0.36589,0.98299,0.279,0.16492,0.25803,0.15229,0.32086,0.74004
19,0.21565,0.28788,0.12531,0.25181,0.36097,0.28528,0.75451,1.1356,0.57196,0.30792,0.21078,0.17816,0.74459,0.69892,0.16898,0.22252,0.21195,0.19475,0.65788,0.41969
19.01,0.28997,0.18096,0.15829,0.42815,0.31245,0.575,1.2755,0.66641,0.2781,0.22898,0.15619,0.28186,0.95934,0.31743,0.17081,0.2562,0.16204,0.38248,0.80878,0.27098
19.02,0.2617,0.13378,0.29589,0.47874,0.51862,1.0254,1.0322,0.2973,0.19379,0.16913,0.17561,0.61554,0.59936,0.17705,0.2373,0.19743,0.19039,0.73779,0.54667,0.34099
19.03,0.16819,0.16809,0.51186,0.56522,0.82951,1.1183,0.46554,0.1748,0.19255,0.14271,0.31989,0.95096,0.27102,0.16289,0.25272,0.16775,0.34887,0.81115,0.43315,0.73019
19.04,0.15284,0.33331,0.6686,0.74218,0.913,0.71621,0.2119,0.16701,0.16182,0.18499,0.69805,0.70643,0.1681,0.22401,0.19422,0.22476,0.71396,0.60924,0.75852,1.4336
19.05,0.25056,0.7071,0.77193,0.62312,0.85809,0.32235,0.1409,0.17867,0.13291,0.37187,0.94401,0.32906,0.1737,0.27078,0.18881,0.44343,0.96401,0.8129,1.4389,1.4344
19.06,0.57294,0.93777,0.5868,0.56722,0.54074,0.16637,0.14113,0.14804,0.15792,0.77805,0.61511,0.18941,0.24673,0.23107,0.28905,0.89346,1.0446,1.4521,1.43,0.73333
19.07,0.95494,0.64507,0.38681,0.728,0.24872,0.1263,0.16894,0.13077,0.28914,0.91048,0.2883,0.18213,0.28232,0.23331,0.62276,1.3015,1.5068,1.431,0.72283,0.34968
19.08,0.76448,0.31822,0.50593,0.5792,0.14109,0.1416,0.15557,0.172,0.64541,0.5314,0.19061,0.25997,0.25832,0.38634,1.3161,1.6743,1.4815,0.72098,0.32264,0.2985
19.09,0.36124,0.24438,0.70236,0.27905,0.12031,0.1681,0.1316,0.34054,0.94025,0.26279,0.21258,0.35843,0.34393,0.92643,1.9349,1.5313,0.76084,0.31698,0.21368,0.4473
19.1,0.20506,0.39192,0.51507,0.14643,0.14607,0.14815,0.15724,0.73329,0.66739,0.20539,0.33114,0.47231,0.75165,1.9396,1.6659,0.77656,0.32895,0.19781,0.23153,0.56695
19.11,0.22281,0.65261,0.24187,0.11534,0.16721,0.13256,0.28371,0.93108,0.34233,0.27068,0.52163,0.9249,1.6378,2.0449,0.81757,0.33462,0.19393,0.18168,0.38837,0.44482
19.12,0.41718,0.57712,0.13548,0.13398,0.14377,0.17199,0.63114,0.60117,0.27317,0.49399,0.9528,1.5768,2.0584,1.0437,0.34888,0.19414,0.15875,0.25039,0.5976,0.42924
19.13,0.66099,0.28793,0.11639,0.16822,0.13958,0.32789,0.95776,0.35624,0.42084,0.97206,1.5452,1.4538,1.3337,0.4224,0.19912,0.15339,0.1728,0.46683,0.63857,0.80437
19.14,0.52725,0.14927,0.14369,0.15876,0.19834,0.71389,0.75288,0.42174,0.94751,1.5466,1.323,1.0968,0.57841,0.22436,0.15303,0.15663,0.26167,0.74054,0.87573,1.2762
19.15,0.25449,0.11785,0.17415,0.14894,0.40138,1.0001,0.54864,0.89505,1.6151,1.3143,0.83488,0.89326,0.27312,0.16217,0.15036,0.21152,0.55318,1.0118,1.2612,1.0434
19.16,0.14172,0.13789,0.1619,0.1975,0.83771,0.83209,0.86438,1.5909,1.345,0.70344,0.84621,0.50378,0.17867,0.15086,0.19255,0.40939,1.1454,1.3025,0.9743,0.54248
19.17,0.12248,0.18165,0.16843,0.37168,1.1002,0.95915,1.4942,1.3917,0.64106,0.59912,0.75425,0.25747,0.1558,0.18406,0.34863,0.97892,1.5091,0.96497,0.51202,0.27904
19.18,0.15301,0.19228,0.25185,0.84666,1.1558,1.4974,1.388,0.6644,0.35802,0.79375,0.41393,0.19023,0.18093,0.32118,0.82271,1.5868,1.0398,0.46689,0.32839,0.20078
19.19,0.20304,0.21493,0.53089,1.542,1.5398,1.3379,0.76094,0.32638,0.41556,0.66798,0.23846,0.21813,0.30399,0.73452,1.4716,1.2044,0.45903,0.30556,0.2169,0.25004
19.2,0.23057,0.36261,1.2908,1.919,1.3579,0.73311,0.37831,0.27872,0.69187,0.36599,0.22969,0.39875,0.68886,1.2555,1.3283,0.52475,0.24236,0.25165,0.16462,0.49853
19.21,0.33333,0.86133,2.1468,1.4827,0.70439,0.42568,0.23395,0.43841,0.74277,0.26921,0.38769,0.87493,1.1899,1.1667,0.65498,0.24434,0.21835,0.17675,0.20086,0.82675
19.22,0.73847,1.8095,1.7725,0.70388,0.42185,0.26321,0.22622,0.73821,0.48616,0.40055,0.844,1.1855,1.0542,0.81159,0.2833,0.17876,0.22375,0.15148,0.39761,0.68359
19.23,1.5194,2.0811,0.81742,0.34992,0.32047,0.20073,0.36163,0.73399,0.45656,0.84561,1.1797,0.77477,0.71259,0.47746,0.16762,0.19982,0.17046,0.21488,0.75562,0.33166
19.24,1.8567,1.229,0.36344,0.29636,0.22489,0.23749,0.6971,0.59377,0.8391,1.1746,0.78612,0.39301,0.58991,0.23293,0.15278,0.20457,0.13629,0.45725,0.75537,0.19013
19.25,1.4523,0.51925,0.25101,0.29778,0.20354,0.43647,0.94374,0.87932,1.1799,0.77722,0.36181,0.37738,0.36308,0.13994,0.19098,0.15193,0.1736,0.79406,0.39773,0.20915
19.26,0.79544,0.26687,0.27386,0.24289,0.29253,0.8865,1.0876,1.19,0.80284,0.34304,0.25711,0.48952,0.18148,0.12736,0.19039,0.13256,0.35162,0.6839,0.20586,0.3652
19.27,0.36535,0.2099,0.29217,0.24114,0.62763,1.3351,1.2635,0.80508,0.34827,0.1999,0.36215,0.38139,0.11982,0.16703,0.14085,0.1903,0.7066,0.3373,0.19384,0.47892
19.28,0.22137,0.25251,0.26715,0.40928,1.3202,1.4221,0.85671,0.34757,0.17837,0.21607,0.4689,0.19272,0.12234,0.1893,0.13435,0.41016,0.76594,0.1924,0.3264,0.36498
19.29,0.20911,0.33149,0.36982,0.95451,1.6553,0.90607,0.37135,0.17351,0.13516,0.36407,0.3267,0.11487,0.16876,0.14563,0.21464,0.75729,0.42648,0.21131,0.50927,0.32164
19.3,0.29248,0.41845,0.79774,1.6464,1.0578,0.38794,0.17933,0.12088,0.15955,0.44849,0.16166,0.10824,0.1817,0.12476,0.47716,0.70815,0.22593,0.38712,0.51054,0.37625
19.31,0.44909,0.76062,1.382,1.4125,0.4422,0.1856,0.11596,0.11444,0.28919,0.28738,0.10451,0.15016,0.137,0.17529,0.79034,0.37279,0.23091,0.60951,0.4392,0.32533
19.32,0.76797,1.1959,1.4016,0.66264,0.20405,0.11704,0.092944,0.16422,0.43628,0.14276,0.10842,0.18305,0.1266,0.37453,0.64421,0.24134,0.43424,0.57784,0.30222,0.2968
19.33,1.1667,1.0414,0.92444,0.27657,0.12378,0.089135,0.092753,0.318,0.33805,0.09993,0.15633,0.14788,0.19386,0.73042,0.34939,0.33631,0.69472,0.34734,0.20078,0.25896
19.34,0.96001,0.83867,0.43272,0.14872,0.09014,0.079985,0.12851,0.43137,0.16819,0.1141,0.18074,0.12813,0.42865,0.76469,0.31719,0.57126,0.55532,0.18514,0.23199,0.15974
19.35,0.61245,0.76725,0.19891,0.099479,0.075614,0.088069,0.25329,0.29415,0.10341,0.16624,0.14438,0.18233,0.78935,0.51764,0.44615,0.63337,0.26294,0.16549,0.25747,0.11439
19.36,0.68093,0.44725,0.11698,0.076904,0.073322,0.13514,0.41449,0.14519,0.10472,0.17787,0.14108,0.39961,0.80011,0.44193,0.53574,0.39736,0.14308,0.23428,0.17855,0.13832
19.37,0.6771,0.20208,0.08371,0.066828,0.087287,0.27648,0.34632,0.098811,0.15362,0.14689,0.23641,0.8502,0.57808,0.36813,0.51531,0.19033,0.13615,0.24509,0.12642,0.25531
19.38,0.37355,0.11219,0.068251,0.065528,0.14587,0.41831,0.17668,0.11136,0.19528,0.18045,0.54487,0.97767,0.38056,0.36135,0.31891,0.12469,0.20565,0.16803,0.15547,0.45355
19.39,0.16932,0.078951,0.062078,0.07593,0.30153,0.31678,0.10841,0.17133,0.19713,0.35302,0.95718,0.55298,0.26641,0.45706,0.16216,0.14264,0.2616,0.14873,0.31536,0.58172
19.4,0.098187,0.064296,0.063716,0.11712,0.41674,0.16181,0.11363,0.22722,0.27904,0.66738,0.84146,0.25253,0.34543,0.35855,0.12113,0.22758,0.21823,0.25184,0.60857,0.5043
19.41,0.071737,0.058499,0.077985,0.24341,0.28954,0.1145,0.18755,0.2866,0.40385,0.89661,0.40941,0.18757,0.44517,0.18853,0.15737,0.2771,0.24078,0.50953,0.62408,0.32386
19.42,0.060426,0.059554,0.12878,0.4058,0.15604,0.15055,0.32194,0.36282,0.48673,0.69157,0.20413,0.27395,0.31639,0.13001,0.26178,0.27914,0.41384,0.64265,0.34549,0.34511
19.43,0.056963,0.070327,0.27186,0.35021,0.14254,0.29062,0.38707,0.33759,0.7121,0.33155,0.18306,0.42687,0.17236,0.16259,0.34893,0.40183,0.51345,0.42842,0.20629,0.62345
19.44,0.060474,0.10605,0.4201,0.21502,0.24328,0.41461,0.28839,0.42578,0.72752,0.18345,0.29642,0.37842,0.14803,0.311,0.44014,0.46176,0.4525,0.21951,0.25759,0.73275
19.45,0.075476,0.21779,0.35093,0.23327,0.39014,0.30844,0.20785,0.70877,0.39962,0.19018,0.44146,0.24107,0.24489,0.52428,0.45206,0.36244,0.33835,0.17227,0.51819,0.42297
19.46,0.12271,0.41494,0.28479,0.33043,0.34678,0.17852,0.30257,0.6742,0.20329,0.32786,0.37891,0.2727,0.49159,0.52074,0.29734,0.34695,0.19835,0.26886,0.73713,0.17978
19.47,0.26618,0.48689,0.33114,0.31369,0.19656,0.17425,0.60382,0.35258,0.18238,0.46877,0.31871,0.44757,0.58312,0.29818,0.25388,0.2848,0.14754,0.55806,0.50238,0.096209
19.48,0.5053,0.42578,0.27827,0.241,0.13705,0.3248,0.72864,0.19679,0.30422,0.44042,0.43364,0.49628,0.34383,0.16728,0.3115,0.17198,0.20817,0.72066,0.21712,0.068261
19.49,0.56326,0.29358,0.20839,0.16581,0.175,0.64307,0.44536,0.21303,0.54648,0.46828,0.44365,0.37605,0.16552,0.18045,0.25182,0.14514,0.44751,0.4447,0.1082,0.058227
19.5,0.36438,0.16595,0.19162,0.12227,0.36232,0.7023,0.24783,0.41197,0.66281,0.43643,0.33857,0.22207,0.12694,0.2734,0.15432,0.23536,0.71232,0.19036,0.074198,0.057421
19.51,0.17809,0.14516,0.14433,0.14429,0.68337,0.41774,0.28381,0.71592,0.51051,0.2855,0.27932,0.12385,0.17791,0.27044,0.14607,0.50966,0.54325,0.10124,0.063611,0.065832
19.52,0.11643,0.17442,0.11884,0.27651,0.68419,0.30576,0.52658,0.65187,0.26701,0.25553,0.1777,0.10026,0.27539,0.16956,0.26076,0.71147,0.24427,0.07456,0.065266,0.092495
19.53,0.13496,0.15378,0.15859,0.59748,0.45093,0.44278,0.71898,0.32739,0.16408,0.23857,0.10571,0.13942,0.25177,0.13496,0.55449,0.47181,0.12091,0.069729,0.081775,0.17674
19.54,0.1723,0.12384,0.32849,0.81562,0.45821,0.581,0.53594,0.16117,0.1913,0.14736,0.096435,0.24254,0.15595,0.20602,0.69572,0.20792,0.087532,0.082025,0.13681,0.41004
19.55,0.15337,0.15557,0.70618,0.70711,0.4977,0.56795,0.25678,0.13551,0.23169,0.093718,0.14872,0.27051,0.13698,0.45192,0.42073,0.11509,0.088245,0.1314,0.30775,0.66598
19.56,0.14055,0.31678,0.9414,0.54516,0.44005,0.40739,0.13404,0.18885,0.16838,0.096426,0.25388,0.17739,0.22921,0.70056,0.18972,0.098017,0.1281,0.28691,0.58723,0.52935
19.57,0.22175,0.73846,0.7235,0.33611,0.45708,0.2051,0.11171,0.22161,0.10005,0.1609,0.25855,0.13188,0.50002,0.52315,0.12169,0.12855,0.26806,0.52804,0.60376,0.24795
19.58,0.4889,1.0432,0.37984,0.27433,0.34036,0.11554,0.15659,0.15135,0.088489,0.26341,0.16511,0.18291,0.70242,0.25293,0.13485,0.25734,0.49031,0.54542,0.34113,0.12997
19.59,0.87077,0.68867,0.21788,0.38207,0.17097,0.10662,0.21681,0.092845,0.13271,0.24536,0.13521,0.3936,0.48266,0.17757,0.25057,0.47645,0.47334,0.38149,0.15985,0.11435
19.6,0.89732,0.29959,0.25137,0.37436,0.10372,0.16012,0.1737,0.089008,0.23728,0.15669,0.2069,0.69414,0.26179,0.2668,0.46628,0.46496,0.30693,0.21878,0.10281,0.13932
19.61,0.50908,0.17345,0.38103,0.20714,0.10729,0.21505,0.10309,0.14115,0.26894,0.14403,0.45337,0.65196,0.28478,0.47144,0.46707,0.26557,0.26812,0.1214,0.10337,0.15059
19.62,0.23108,0.19319,0.34412,0.11109,0.16936,0.16411,0.085952,0.24798,0.1852,0.24324,0.75522,0.50995,0.47186,0.46601,0.25501,0.20766,0.21178,0.096129,0.1431,0.17488
19.63,0.15475,0.32501,0.18132,0.096325,0.21253,0.099489,0.12064,0.26715,0.15525,0.54349,0.74675,0.56678,0.4771,0.24709,0.15514,0.23922,0.13026,0.1165,0.19932,0.33224
19.64,0.19951,0.37609,0.10241,0.14092,0.15177,0.089213,0.22164,0.19024,0.24596,0.89411,0.66788,0.4387,0.2568,0.12685,0.18511,0.19261,0.10821,0.18691,0.32751,0.71636
19.65,0.34001,0.22912,0.096378,0.20856,0.096655,0.13267,0.29242,0.1955,0.57917,0.89037,0.48203,0.21182,0.12605,0.10661,0.23247,0.13079,0.1486,0.33239,0.64089,0.99223
19.66,0.35799,0.11768,0.14776,0.18132,0.096801,0.24418,0.25334,0.38137,1.0633,0.58096,0.23218,0.11089,0.091561,0.1516,0.18733,0.1418,0.30542,0.62254,0.78273,0.81554
19.67,0.20398,0.092612,0.21166,0.11565,0.15663,0.32385,0.31402,0.80651,0.93684,0.26874,0.11863,0.082494,0.10203,0.23149,0.15678,0.27062,0.6271,0.74692,0.61796,0.4452
19.68,0.10968,0.12526,0.17715,0.10589,0.29406,0.35588,0.54851,1.0447,0.4328,0.13244,0.084402,0.081664,0.16635,0.24071,0.25288,0.59471,0.75338,0.50416,0.57185,0.21421
19.69,0.095268,0.20107,0.12133,0.1661,0.4292,0.51507,0.69789,0.6978,0.1853,0.089798,0.078594,0.10691,0.26545,0.27605,0.55003,0.77155,0.46156,0.42643,0.4246,0.15643
19.7,0.13866,0.2114,0.13489,0.36228,0.55103,0.56692,0.77214,0.30304,0.10967,0.079386,0.093422,0.19538,0.34009,0.52486,0.76295,0.48066,0.25135,0.50249,0.21731,0.21761
19.71,0.21742,0.16763,0.26302,0.6387,0.52722,0.53178,0.67276,0.14681,0.087352,0.089019,0.15059,0.42262,0.54852,0.72884,0.5144,0.22541,0.28608,0.36546,0.14118,0.35613
19.72,0.22688,0.22448,0.55965,0.60412,0.36533,0.68229,0.34983,0.10113,0.089919,0.13333,0.34073,0.73297,0.72405,0.5128,0.23489,0.17409,0.44472,0.18569,0.17528,0.34161
19.73,0.24177,0.43876,0.67946,0.33294,0.42953,0.59734,0.1671,0.094882,0.12517,0.28544,0.71888,0.73204,0.48912,0.26449,0.14007,0.27406,0.40515,0.13156,0.30943,0.19603
19.74,0.41182,0.58973,0.40885,0.21469,0.6548,0.30228,0.11796,0.12361,0.25401,0.63825,0.80355,0.38974,0.24934,0.14754,0.15543,0.43991,0.21523,0.17976,0.36447,0.13641
19.75,0.52425,0.48891,0.20622,0.30224,0.5564,0.16004,0.1306,0.24085,0.5582,0.82374,0.4366,0.17596,0.16262,0.10463,0.28798,0.37808,0.13002,0.31904,0.23204,0.18758
19.76,0.41983,0.30148,0.18181,0.56687,0.28252,0.14314,0.2337,0.5299,0.73477,0.51161,0.18407,0.12524,0.10988,0.11924,0.44074,0.19648,0.14964,0.35348,0.14039,0.3769
19.77,0.34538,0.17269,0.31356,0.63588,0.17697,0.23031,0.50886,0.70232,0.53405,0.21592,0.10824,0.12323,0.089903,0.22255,0.34294,0.12659,0.27083,0.21743,0.15645,0.52402
19.78,0.24324,0.15272,0.59162,0.39081,0.22719,0.4927,0.68813,0.48465,0.31195,0.1097,0.10336,0.09984,0.11701,0.40295,0.17425,0.16025,0.36525,0.1404,0.3025,0.3847
19.79,0.15555,0.24557,0.63549,0.29063,0.46424,0.68588,0.44939,0.31406,0.15985,0.084186,0.11205,0.078887,0.23392,0.38936,0.12201,0.29191,0.26091,0.17475,0.52617,0.28037
19.8,0.15844,0.51403,0.44054,0.47182,0.68493,0.45612,0.22869,0.22226,0.088307,0.095517,0.091397,0.092789,0.40946,0.21021,0.16798,0.35987,0.15809,0.35496,0.5305,0.31416
19.81,0.28131,0.74866,0.50545,0.69077,0.48525,0.20816,0.20519,0.12191,0.068665,0.10491,0.07593,0.17357,0.36898,0.12568,0.30587,0.24293,0.17488,0.60132,0.41155,0.28854
19.82,0.60735,0.75068,0.70256,0.50338,0.21574,0.14402,0.20707,0.072653,0.078707,0.083698,0.097231,0.35206,0.19461,0.14436,0.35714,0.16825,0.35409,0.58236,0.28176,0.25387
19.83,0.94234,0.7887,0.52489,0.2226,0.11832,0.18108,0.13178,0.062182,0.099163,0.073314,0.19329,0.41185,0.12433,0.26477,0.24612,0.23849,0.65426,0.35377,0.18377,0.20962
19.84,0.9715,0.57007,0.23443,0.10939,0.11857,0.1895,0.073344,0.077182,0.088716,0.10086,0.37453,0.24998,0.15569,0.38145,0.22257,0.46214,0.61312,0.18235,0.19609,0.142
19.85,0.65031,0.25675,0.11166,0.078439,0.17344,0.11701,0.056766,0.097351,0.071592,0.20795,0.39436,0.14461,0.29372,0.34059,0.34064,0.64446,0.30496,0.14407,0.20961,0.13619
19.86,0.28884,0.11988,0.073404,0.086466,0.17729,0.066462,0.06572,0.08509,0.084958,0.38784,0.22991,0.16208,0.42886,0.32624,0.47905,0.49626,0.14868,0.18976,0.15553,0.2333
19.87,0.13222,0.074315,0.064514,0.14004,0.10574,0.054429,0.09069,0.071224,0.15838,0.38365,0.15746,0.32119,0.41669,0.3148,0.561,0.2398,0.12245,0.20526,0.13788,0.50753
19.88,0.079305,0.056923,0.082692,0.18068,0.061722,0.066691,0.09185,0.090105,0.33313,0.23217,0.22916,0.53465,0.32281,0.3154,0.41316,0.13057,0.16853,0.15905,0.21944,0.77688
19.89,0.057893,0.05245,0.14211,0.12682,0.053497,0.09218,0.074956,0.17548,0.43408,0.21147,0.41833,0.44615,0.22506,0.46074,0.20219,0.12302,0.21714,0.17094,0.5128,0.75395
19.9,0.048886,0.063551,0.17567,0.069541,0.06887,0.091212,0.084459,0.36499,0.34177,0.3215,0.50368,0.22587,0.27722,0.4597,0.12324,0.18137,0.20081,0.33594,0.9405,0.52241
19.91,0.048582,0.10953,0.11753,0.052969,0.094659,0.078605,0.15117,0.47641,0.31469,0.41687,0.33973,0.14897,0.4574,0.25524,0.13383,0.24036,0.25493,0.73205,0.83803,0.25082
19.92,0.063572,0.17015,0.065959,0.062108,0.093087,0.10111,0.34758,0.41308,0.29087,0.41694,0.17617,0.20269,0.43758,0.14372,0.21352,0.27867,0.47234,0.95239,0.39114,0.12032
19.93,0.11438,0.14466,0.05391,0.091492,0.090198,0.207,0.57426,0.30474,0.26863,0.27506,0.13892,0.38835,0.24153,0.1472,0.31539,0.43155,0.66445,0.60906,0.16514,0.076689
19.94,0.17092,0.081832,0.067864,0.1106,0.14442,0.45348,0.47465,0.2046,0.34707,0.15392,0.21445,0.48715,0.15883,0.2654,0.44428,0.527,0.73199,0.25572,0.092719,0.060525
19.95,0.13773,0.059671,0.10482,0.13272,0.3009,0.58114,0.23666,0.23674,0.31279,0.14144,0.41332,0.34131,0.21878,0.48919,0.49246,0.51086,0.58418,0.12106,0.065164,0.057954
19.96,0.080251,0.072015,0.14602,0.22171,0.48895,0.36518,0.1421,0.34149,0.18294,0.24259,0.50261,0.29483,0.4382,0.53668,0.37025,0.62124,0.28475,0.075417,0.05404,0.071003
19.97,0.067937,0.12951,0.21595,0.29484,0.49208,0.17258,0.17348,0.28968,0.14093,0.46082,0.41119,0.44255,0.57419,0.32776,0.41828,0.51575,0.12796,0.057087,0.052419,0.12428
19.98,0.10325,0.23212,0.25981,0.33091,0.29016,0.126,0.298,0.17357,0.21135,0.56001,0.4621,0.48374,0.37324,0.2044,0.59084,0.24598,0.075677,0.050292,0.061441,0.25035
19.99,0.2076,0.26516,0.22101,0.41843,0.14792,0.17953,0.33523,0.16062,0.45793,0.54616,0.46098,0.35322,0.18985,0.27667,0.45759,0.11277,0.056451,0.051202,0.097042,0.31365
20,0.2803,0.17828,0.28158,0.3366,0.12404,0.31217,0.23266,0.29343,0.7593,0.48914,0.31168,0.22376,0.16571,0.50379,0.20849,0.069497,0.049306,0.062858,0.20057,0.20628
20.01,0.19452,0.12901,0.4004,0.17738,0.19382,0.3421,0.22704,0.64174,0.68182,0.29555,0.24529,0.1357,0.28901,0.53299,0.099351,0.05381,0.049411,0.10407,0.31532,0.12572
20.02,0.11133,0.19342,0.31286,0.12485,0.33717,0.27975,0.41345,0.82338,0.3533,0.20559,0.18105,0.12159,0.52138,0.28476,0.064468,0.048724,0.058087,0.21606,0.25945,0.14072
20.03,0.1104,0.3526,0.16912,0.16963,0.38655,0.37745,0.65414,0.49922,0.17118,0.20878,0.11804,0.20088,0.49624,0.12482,0.052144,0.050748,0.08715,0.32267,0.16731,0.27706
20.04,0.20114,0.37132,0.13762,0.33582,0.41746,0.52086,0.67316,0.21411,0.14187,0.15983,0.11788,0.4217,0.24711,0.072815,0.049355,0.062363,0.17543,0.26317,0.20394,0.53658
20.05,0.36484,0.22892,0.22343,0.54756,0.49066,0.52371,0.43826,0.12525,0.17971,0.10844,0.21213,0.54575,0.11151,0.056226,0.05413,0.09838,0.31976,0.21878,0.40706,0.58546
20.06,0.3672,0.18824,0.48095,0.5854,0.3996,0.52893,0.20434,0.12911,0.17278,0.1184,0.44124,0.33908,0.06939,0.052632,0.071091,0.20395,0.36113,0.3524,0.59368,0.34587
20.07,0.25136,0.32576,0.67989,0.39069,0.39375,0.3732,0.11336,0.17475,0.11681,0.22657,0.53201,0.14911,0.057048,0.058452,0.12232,0.37854,0.39339,0.51297,0.46069,0.20483
20.08,0.29834,0.57133,0.47379,0.22726,0.47337,0.17859,0.10492,0.16277,0.1045,0.46028,0.312,0.084744,0.057707,0.07963,0.27206,0.49042,0.4652,0.47096,0.236,0.26233
20.09,0.47592,0.59522,0.22764,0.26139,0.33118,0.10362,0.1496,0.10973,0.17061,0.51589,0.14002,0.070393,0.072374,0.14613,0.52105,0.50602,0.35894,0.31743,0.1511,0.48004
20.1,0.51793,0.36218,0.16639,0.41833,0.15735,0.10381,0.17402,0.10355,0.37184,0.28828,0.087434,0.081756,0.12204,0.34512,0.59974,0.34863,0.28951,0.17727,0.19473,0.53292
20.11,0.43775,0.17869,0.25452,0.3926,0.096697,0.15234,0.1268,0.17609,0.53879,0.13601,0.085224,0.14076,0.27101,0.62294,0.38699,0.21893,0.28234,0.13635,0.38981,0.31562
20.12,0.2773,0.12946,0.41696,0.20385,0.1046,0.16964,0.10001,0.38329,0.378,0.10007,0.13172,0.29892,0.50346,0.55583,0.19453,0.24592,0.1925,0.20355,0.56256,0.20491
20.13,0.14759,0.18307,0.36799,0.10618,0.15579,0.12093,0.14012,0.53877,0.18851,0.13289,0.275,0.426,0.55878,0.27264,0.16456,0.25866,0.134,0.41904,0.43731,0.28113
20.14,0.1183,0.34839,0.18494,0.092707,0.16575,0.10037,0.30052,0.37532,0.15748,0.2655,0.40936,0.34578,0.38356,0.13728,0.23499,0.17454,0.17205,0.58894,0.34613,0.38645
20.15,0.18258,0.41378,0.099993,0.13292,0.11756,0.14778,0.52868,0.22028,0.26596,0.40213,0.31397,0.31669,0.19097,0.12379,0.24747,0.13698,0.36302,0.50475,0.367,0.31667
20.16,0.35157,0.24766,0.092426,0.17337,0.1054,0.3206,0.49499,0.26987,0.40058,0.30672,0.21361,0.32019,0.11358,0.19203,0.17074,0.20916,0.66816,0.42015,0.28054,0.17133
20.17,0.40471,0.12041,0.1362,0.14111,0.16729,0.56216,0.3842,0.40123,0.30899,0.16813,0.27067,0.20214,0.12193,0.26178,0.16141,0.47444,0.68559,0.28588,0.20551,0.084256
20.18,0.23665,0.090008,0.17598,0.1145,0.37301,0.57952,0.43482,0.32755,0.15225,0.16348,0.3009,0.11662,0.20387,0.22757,0.29868,0.77475,0.39636,0.17855,0.14951,0.051375
20.19,0.11756,0.11751,0.14695,0.1628,0.66326,0.52104,0.34858,0.16103,0.096686,0.26303,0.19237,0.11492,0.27976,0.24465,0.59928,0.59656,0.1817,0.16617,0.082914,0.039013
20.2,0.092808,0.17696,0.13972,0.36957,0.70908,0.39354,0.17084,0.089821,0.11327,0.28862,0.12153,0.20112,0.28665,0.37742,0.72724,0.26361,0.12194,0.12981,0.049307,0.03437
20.21,0.12686,0.18973,0.24806,0.75698,0.48324,0.19446,0.088656,0.079695,0.20718,0.18482,0.14687,0.38069,0.3517,0.47211,0.45623,0.12819,0.13945,0.072297,0.037497,0.034002
20.22,0.19756,0.21911,0.53457,0.78658,0.22697,0.096496,0.065924,0.11445,0.3018,0.14221,0.29818,0.46063,0.36261,0.56416,0.19807,0.10701,0.13693,0.044928,0.033457,0.038013
20.23,0.25051,0.3784,0.77931,0.39986,0.10798,0.066266,0.066878,0.22201,0.25373,0.22774,0.48417,0.31721,0.37511,0.48362,0.10716,0.1348,0.084058,0.035807,0.033368,0.050899
20.24,0.36094,0.5019,0.6165,0.16433,0.069703,0.060006,0.094478,0.31972,0.23593,0.40755,0.39054,0.18866,0.51586,0.24129,0.099647,0.12906,0.048939,0.03325,0.03713,0.091075
20.25,0.43589,0.54447,0.29033,0.089175,0.058393,0.069953,0.18916,0.3078,0.32833,0.43898,0.19863,0.22258,0.44063,0.1157,0.13166,0.077383,0.037294,0.0345,0.047818,0.1826
20.26,0.3687,0.55776,0.12924,0.065137,0.061211,0.11306,0.36491,0.33737,0.33508,0.26989,0.14325,0.41311,0.21333,0.090243,0.12446,0.04669,0.034519,0.040138,0.078328,0.24005
20.27,0.44551,0.34377,0.078623,0.060397,0.084235,0.25295,0.46091,0.30893,0.2978,0.14395,0.22068,0.48801,0.10548,0.11697,0.074231,0.037466,0.036351,0.054603,0.16154,0.21299
20.28,0.51546,0.15438,0.064547,0.073548,0.16593,0.48001,0.36128,0.22874,0.24672,0.12727,0.42344,0.28558,0.08744,0.1337,0.046307,0.036584,0.04343,0.095416,0.27852,0.28406
20.29,0.31911,0.088945,0.071174,0.12925,0.36461,0.46559,0.19609,0.24578,0.14877,0.21991,0.46918,0.12905,0.11714,0.091407,0.039085,0.041289,0.061375,0.20824,0.35606,0.41021
20.3,0.14729,0.078112,0.11591,0.26087,0.50468,0.2407,0.14011,0.21972,0.11006,0.42594,0.2602,0.085905,0.13206,0.055029,0.040789,0.054973,0.11331,0.39018,0.42063,0.36503
20.31,0.096102,0.10993,0.23124,0.36061,0.35064,0.12361,0.19169,0.13292,0.15913,0.45666,0.11974,0.10199,0.089911,0.045597,0.051142,0.094145,0.2708,0.48222,0.3277,0.27655
20.32,0.11342,0.21223,0.31016,0.3615,0.16367,0.11833,0.22773,0.1048,0.33477,0.24734,0.085412,0.13595,0.057465,0.051202,0.082544,0.21304,0.5089,0.35007,0.20632,0.18052
20.33,0.20687,0.29062,0.26612,0.3027,0.098713,0.18544,0.15673,0.16136,0.48086,0.11587,0.10697,0.11606,0.053694,0.077588,0.17948,0.42416,0.46771,0.18069,0.20801,0.098498
20.34,0.28707,0.2112,0.28306,0.17036,0.11094,0.22049,0.10295,0.34223,0.33235,0.086629,0.14005,0.08223,0.074014,0.16425,0.35582,0.48261,0.23044,0.14528,0.18921,0.071519
20.35,0.20625,0.14731,0.26902,0.094365,0.18398,0.14962,0.12385,0.47632,0.15295,0.11222,0.1204,0.096259,0.14973,0.32471,0.41538,0.3089,0.11735,0.1922,0.11854,0.08029
20.36,0.11514,0.20456,0.15373,0.089257,0.21526,0.10086,0.25377,0.31975,0.09485,0.14834,0.10732,0.1927,0.30535,0.35008,0.34045,0.14915,0.11037,0.18434,0.094015,0.13937
20.37,0.1136,0.26908,0.087639,0.14548,0.1439,0.12661,0.45133,0.14983,0.10748,0.14252,0.18263,0.33974,0.34715,0.23617,0.22834,0.094869,0.16885,0.12814,0.13912,0.31841
20.38,0.19622,0.18983,0.087907,0.21423,0.099863,0.26297,0.4055,0.1012,0.16665,0.18455,0.32953,0.30464,0.21298,0.22631,0.12447,0.10933,0.21013,0.14089,0.30691,0.51335
20.39,0.26096,0.099182,0.14774,0.17485,0.13054,0.45618,0.20903,0.12943,0.23751,0.32111,0.31648,0.1555,0.15503,0.22632,0.092203,0.18203,0.19335,0.28631,0.5073,0.39419
20.4,0.18002,0.077431,0.21357,0.10939,0.27372,0.39931,0.13224,0.23366,0.34301,0.3286,0.16464,0.089776,0.20696,0.14662,0.12284,0.24811,0.28405,0.49648,0.40179,0.18519
20.41,0.094854,0.11183,0.1705,0.11069,0.46322,0.21804,0.18037,0.37128,0.3421,0.17691,0.085751,0.094955,0.21549,0.10434,0.2222,0.32049,0.48788,0.4232,0.18311,0.11162
20.42,0.077175,0.19204,0.1094,0.2053,0.40173,0.18702,0.35306,0.37275,0.18612,0.087079,0.071358,0.16181,0.14552,0.13855,0.35791,0.49426,0.44535,0.19761,0.091883,0.09144
20.43,0.11512,0.20312,0.11718,0.41578,0.25876,0.31555,0.43578,0.20753,0.08881,0.063736,0.096621,0.23575,0.13105,0.29708,0.51668,0.45867,0.21525,0.092316,0.074714,0.066271
20.44,0.19595,0.13532,0.22432,0.50821,0.30798,0.42391,0.26282,0.096426,0.060095,0.068781,0.17878,0.22684,0.23866,0.56658,0.48856,0.22592,0.096336,0.06341,0.07887,0.051708
20.45,0.20323,0.1184,0.46014,0.44082,0.39575,0.30901,0.11655,0.061555,0.056722,0.10751,0.26853,0.29257,0.50867,0.57413,0.24976,0.099753,0.059105,0.064783,0.067353,0.053952
20.46,0.14188,0.20034,0.60614,0.4233,0.31428,0.15097,0.067585,0.05473,0.069969,0.21514,0.32984,0.49727,0.62127,0.29773,0.10826,0.059265,0.047955,0.073939,0.05179,0.073303
20.47,0.14851,0.46619,0.53752,0.29501,0.19811,0.079157,0.055376,0.06291,0.11739,0.37622,0.48793,0.51134,0.36318,0.1249,0.061823,0.045124,0.051988,0.063447,0.050966,0.098407
20.48,0.29526,0.7467,0.33857,0.18103,0.11113,0.058547,0.059129,0.095586,0.27105,0.53372,0.494,0.34861,0.15022,0.067666,0.045119,0.042056,0.067455,0.050938,0.066315,0.10519
20.49,0.59922,0.56387,0.17212,0.15934,0.069306,0.058523,0.083303,0.20461,0.56252,0.50831,0.30911,0.21484,0.075744,0.047078,0.039017,0.050206,0.068943,0.053317,0.096921,0.1264
20.5,0.70031,0.24947,0.13472,0.12104,0.061447,0.078039,0.16653,0.46904,0.61322,0.28388,0.234,0.10956,0.050115,0.038519,0.039789,0.06774,0.056719,0.07256,0.11918,0.22205
20.51,0.41974,0.12427,0.14642,0.081349,0.076878,0.14922,0.37562,0.63996,0.33208,0.18085,0.17353,0.06049,0.039487,0.035693,0.050615,0.070126,0.05694,0.10901,0.1489,0.53011
20.52,0.18331,0.10695,0.11884,0.080268,0.14162,0.33956,0.53877,0.41911,0.15004,0.1918,0.092562,0.043107,0.035269,0.037342,0.069878,0.061045,0.075889,0.14517,0.27483,1.1355
20.53,0.10631,0.13768,0.093274,0.13229,0.32229,0.50285,0.4409,0.1824,0.11435,0.15371,0.053392,0.036617,0.034973,0.046325,0.073729,0.067496,0.1234,0.22691,0.67388,1.3755
20.54,0.10621,0.14865,0.12749,0.29696,0.48801,0.38851,0.28983,0.099935,0.15295,0.082764,0.040327,0.035004,0.038785,0.067398,0.06983,0.10034,0.21399,0.50815,1.2906,0.85123
20.55,0.14839,0.15003,0.27507,0.477,0.36036,0.27793,0.1557,0.098436,0.16732,0.049529,0.036316,0.036958,0.050611,0.085634,0.088667,0.19128,0.43519,0.97821,1.2741,0.3702
20.56,0.18297,0.26312,0.46689,0.36731,0.20632,0.22559,0.086294,0.14738,0.10527,0.039448,0.036862,0.043308,0.07604,0.093736,0.15924,0.41966,0.79582,1.1724,0.65951,0.22329
20.57,0.26596,0.4571,0.3851,0.17426,0.20677,0.1309,0.076468,0.16126,0.058259,0.037662,0.041637,0.058305,0.10247,0.13953,0.37297,0.76459,0.8226,0.946,0.28192,0.24387
20.58,0.44882,0.40407,0.18116,0.1123,0.20111,0.076366,0.11481,0.10054,0.043846,0.040865,0.053048,0.094447,0.13843,0.31452,0.73582,0.7539,0.71254,0.4998,0.17833,0.25141
20.59,0.42352,0.1934,0.094842,0.14637,0.12074,0.073389,0.16316,0.057831,0.042647,0.050172,0.079984,0.1739,0.28327,0.67702,0.75998,0.48984,0.79235,0.23173,0.20327,0.18453
20.6,0.21015,0.090752,0.088104,0.19648,0.072257,0.11591,0.13053,0.046795,0.049227,0.071893,0.1535,0.36697,0.62342,0.78016,0.43361,0.54714,0.57741,0.16498,0.26298,0.18687
20.61,0.094681,0.06199,0.1391,0.14958,0.073086,0.16322,0.075442,0.049761,0.067242,0.13058,0.35602,0.69849,0.77416,0.44657,0.31506,0.73456,0.27735,0.2098,0.256,0.34572
20.62,0.059076,0.062773,0.19092,0.083395,0.11883,0.12918,0.058113,0.064833,0.11586,0.31248,0.69266,0.69751,0.47903,0.22028,0.50309,0.54,0.17345,0.29596,0.31899,0.56181
20.63,0.049724,0.099692,0.14279,0.067066,0.16495,0.079353,0.065834,0.10724,0.26896,0.66538,0.70794,0.36525,0.22874,0.19492,0.71316,0.26737,0.21354,0.36277,0.45316,0.5149
20.64,0.057129,0.17137,0.080878,0.095218,0.13079,0.070568,0.10136,0.24158,0.6079,0.7383,0.36802,0.1902,0.1498,0.34352,0.51936,0.1988,0.38534,0.45112,0.42123,0.27894
20.65,0.096818,0.17276,0.068199,0.1572,0.089296,0.097746,0.21884,0.56116,0.75518,0.39896,0.17313,0.13763,0.17682,0.64044,0.28008,0.31504,0.535,0.37856,0.35661,0.13059
20.66,0.16978,0.10452,0.099339,0.16766,0.098844,0.19995,0.51908,0.74754,0.44823,0.17301,0.12987,0.1165,0.35113,0.66336,0.28357,0.53966,0.41696,0.27404,0.26186,0.088373
20.67,0.17295,0.074059,0.16625,0.13529,0.1848,0.48025,0.73872,0.47912,0.18984,0.11175,0.11768,0.14386,0.66279,0.45192,0.46548,0.49443,0.21648,0.29188,0.13596,0.10344
20.68,0.10774,0.091457,0.19015,0.18264,0.44316,0.73334,0.49104,0.21655,0.10195,0.11126,0.11404,0.2833,0.71479,0.45435,0.52419,0.24916,0.16227,0.23349,0.081261,0.13612
20.69,0.081834,0.16194,0.20305,0.41136,0.7234,0.51906,0.22371,0.1108,0.082948,0.11506,0.16379,0.65388,0.58368,0.45525,0.33288,0.13305,0.22937,0.1223,0.082332,0.11527
20.7,0.10903,0.26218,0.38744,0.70987,0.55014,0.22754,0.13092,0.07775,0.097714,0.13197,0.36235,0.96992,0.4821,0.3429,0.16127,0.13774,0.25623,0.075537,0.11909,0.079782
20.71,0.21007,0.41517,0.69315,0.58165,0.24118,0.1258,0.08957,0.078453,0.12985,0.23817,0.79622,0.71092,0.30575,0.26255,0.10516,0.22181,0.15715,0.08066,0.12836,0.088151
20.72,0.41492,0.68999,0.6123,0.26081,0.11712,0.10053,0.072007,0.11082,0.19468,0.51625,0.96033,0.32115,0.24332,0.15946,0.1297,0.24629,0.083614,0.11878,0.090324,0.16944
20.73,0.69564,0.6459,0.28459,0.11681,0.0921,0.080835,0.083728,0.18547,0.36089,0.82707,0.55401,0.16753,0.22521,0.096414,0.21941,0.14786,0.0711,0.12562,0.077516,0.31193
20.74,0.69809,0.31295,0.12324,0.076161,0.090985,0.079677,0.14905,0.33091,0.48765,0.79975,0.23311,0.16658,0.1422,0.098359,0.23835,0.079678,0.10054,0.08846,0.12255,0.30732
20.75,0.36153,0.13244,0.07471,0.0737,0.086807,0.12683,0.31116,0.42469,0.54177,0.43985,0.1398,0.20985,0.088999,0.1688,0.14,0.070525,0.1301,0.079552,0.25574,0.18853
20.76,0.14988,0.07627,0.063235,0.092983,0.11699,0.27238,0.41769,0.35164,0.68186,0.19334,0.15834,0.1677,0.096454,0.24429,0.076442,0.10213,0.10423,0.13158,0.35985,0.17028
20.77,0.081659,0.059689,0.075311,0.12495,0.24077,0.41203,0.29332,0.42588,0.53373,0.12509,0.20399,0.09747,0.17065,0.18439,0.069616,0.13055,0.082084,0.27942,0.30237,0.17976
20.78,0.060809,0.061736,0.11761,0.22432,0.38703,0.30895,0.18978,0.63663,0.24871,0.15079,0.15962,0.081235,0.24179,0.095339,0.10259,0.10598,0.11687,0.40481,0.22862,0.11868
20.79,0.059396,0.091176,0.21239,0.36408,0.32206,0.16371,0.26579,0.51505,0.12908,0.19895,0.092663,0.12598,0.17744,0.068172,0.13369,0.095648,0.25771,0.33379,0.13955,0.068659
20.8,0.081007,0.19237,0.35243,0.30888,0.17386,0.13972,0.52107,0.24026,0.12339,0.1566,0.079121,0.21958,0.092848,0.087661,0.11828,0.16109,0.43962,0.18303,0.074254,0.057684
20.81,0.16483,0.35552,0.32259,0.1724,0.10976,0.24706,0.60098,0.12472,0.17838,0.091554,0.12475,0.21995,0.070791,0.13792,0.13488,0.31343,0.36305,0.088695,0.052664,0.07199
20.82,0.33291,0.34315,0.17076,0.11336,0.12421,0.50897,0.33989,0.12055,0.18332,0.08005,0.21876,0.12818,0.098632,0.17005,0.21691,0.41321,0.16801,0.056158,0.051447,0.13192
20.83,0.36324,0.17621,0.10654,0.086047,0.24775,0.59146,0.15287,0.17597,0.11362,0.12916,0.22174,0.091325,0.1698,0.19616,0.30053,0.29935,0.080086,0.048898,0.065191,0.28605
20.84,0.19756,0.086503,0.09158,0.09028,0.51318,0.33459,0.10936,0.18172,0.07778,0.22389,0.1389,0.13358,0.22322,0.18995,0.35713,0.13938,0.055157,0.054391,0.11225,0.43173
20.85,0.089031,0.069926,0.077032,0.15707,0.57597,0.15043,0.14625,0.11384,0.098097,0.22633,0.1272,0.22577,0.19342,0.18722,0.26489,0.072693,0.051517,0.078164,0.26093,0.43513
20.86,0.057732,0.077736,0.085386,0.36432,0.31678,0.10814,0.19144,0.08074,0.18596,0.16679,0.18684,0.22533,0.13228,0.28499,0.12735,0.055937,0.063278,0.15664,0.52042,0.35711
20.87,0.058892,0.073799,0.15335,0.59019,0.14339,0.14559,0.14658,0.10789,0.27488,0.18074,0.2113,0.13266,0.15455,0.30663,0.071807,0.060655,0.10895,0.36964,0.54308,0.21233
20.88,0.072109,0.071093,0.35955,0.45173,0.10593,0.19189,0.095419,0.21442,0.26383,0.18255,0.16889,0.08587,0.2738,0.1773,0.063665,0.095792,0.23344,0.57927,0.29203,0.15369
20.89,0.070486,0.10417,0.5839,0.20596,0.14535,0.15145,0.11201,0.32595,0.20169,0.15674,0.10578,0.10646,0.30337,0.096046,0.089285,0.19972,0.38243,0.43769,0.13663,0.15971
20.9,0.069002,0.23127,0.44762,0.11485,0.19478,0.11445,0.21815,0.27432,0.12425,0.13803,0.078676,0.21033,0.18154,0.094146,0.18006,0.31593,0.43756,0.19921,0.10886,0.12002
20.91,0.10255,0.49193,0.20552,0.12548,0.16586,0.16083,0.33684,0.14639,0.10504,0.095572,0.10626,0.323,0.11575,0.16785,0.29231,0.30807,0.38961,0.10489,0.13788,0.075611
20.92,0.2291,0.55629,0.11801,0.19601,0.1569,0.24908,0.27112,0.085825,0.12787,0.078326,0.21585,0.27555,0.15859,0.27837,0.25799,0.33735,0.22059,0.098726,0.13475,0.073576
20.93,0.48811,0.31131,0.13724,0.23606,0.19792,0.29059,0.13384,0.092924,0.11303,0.11493,0.34526,0.24432,0.26744,0.24463,0.20981,0.34915,0.10768,0.13391,0.087489,0.1222
20.94,0.55387,0.1561,0.23266,0.22144,0.2123,0.22591,0.075939,0.12521,0.086962,0.24294,0.34974,0.30015,0.25633,0.13965,0.30006,0.206,0.08225,0.13029,0.068476,0.19594
20.95,0.31756,0.15611,0.28358,0.16456,0.244,0.11861,0.075731,0.11632,0.11155,0.41262,0.34139,0.2316,0.14122,0.12343,0.3286,0.10175,0.10977,0.085134,0.094752,0.17776
20.96,0.18417,0.25214,0.19941,0.12845,0.20807,0.073241,0.11325,0.10189,0.24184,0.4433,0.25677,0.11485,0.089074,0.215,0.19105,0.080953,0.13927,0.069904,0.17077,0.11567
20.97,0.20627,0.28686,0.11216,0.18188,0.11431,0.079816,0.14326,0.16247,0.48287,0.31,0.12686,0.067096,0.10633,0.32608,0.095768,0.11129,0.10802,0.10052,0.20925,0.11482
20.98,0.24703,0.18046,0.10531,0.22702,0.074975,0.12687,0.1617,0.34051,0.49196,0.14858,0.068589,0.057456,0.20636,0.25168,0.079141,0.1394,0.076381,0.1809,0.16202,0.20709
20.99,0.23201,0.095847,0.17477,0.15701,0.089314,0.18352,0.25714,0.49133,0.24992,0.07509,0.05162,0.071439,0.3203,0.12394,0.11125,0.10799,0.087805,0.22296,0.17022,0.45977
21,0.15351,0.082251,0.22577,0.096726,0.16002,0.2581,0.33025,0.38907,0.10714,0.051591,0.050777,0.13602,0.24874,0.079857,0.14112,0.081392,0.15629,0.20429,0.34742,0.73129
21.01,0.089131,0.12987,0.16292,0.11266,0.27061,0.30301,0.326,0.18816,0.061237,0.044605,0.068429,0.27158,0.12374,0.094967,0.11315,0.10183,0.2657,0.31507,0.68271,0.6024
21.02,0.082039,0.21928,0.12089,0.22424,0.31855,0.2353,0.33573,0.086947,0.045049,0.048263,0.13435,0.30604,0.08169,0.14006,0.093499,0.19305,0.37232,0.60608,0.70124,0.29379
21.03,0.13476,0.22865,0.18571,0.34811,0.22333,0.24624,0.22653,0.053152,0.040197,0.069098,0.26999,0.18045,0.099165,0.14415,0.13282,0.37233,0.58617,0.68225,0.3691,0.17986
21.04,0.23731,0.21686,0.30822,0.26853,0.15386,0.30628,0.10508,0.041618,0.042724,0.13944,0.30576,0.10217,0.14896,0.13142,0.29035,0.60365,0.63496,0.43792,0.16628,0.20954
21.05,0.29003,0.2845,0.29732,0.13508,0.21566,0.21465,0.057271,0.039117,0.055451,0.27612,0.18417,0.10332,0.1667,0.21095,0.6076,0.66712,0.39433,0.21743,0.12023,0.21443
21.06,0.31545,0.26046,0.17539,0.09728,0.2932,0.10001,0.042629,0.043098,0.09659,0.30384,0.11245,0.16984,0.2016,0.48053,0.73503,0.40444,0.26658,0.11813,0.16135,0.14564
21.07,0.26664,0.18123,0.096491,0.14323,0.20826,0.055458,0.039094,0.057201,0.20908,0.18669,0.12967,0.30224,0.40645,0.74632,0.44683,0.22589,0.19632,0.10503,0.22233,0.13189
21.08,0.15755,0.14094,0.08391,0.25516,0.097617,0.04258,0.041905,0.10017,0.32584,0.13441,0.25217,0.52549,0.67012,0.56807,0.20508,0.21117,0.11871,0.16008,0.20621,0.22654
21.09,0.12891,0.092572,0.13657,0.26144,0.055096,0.040526,0.052415,0.2159,0.27308,0.20439,0.51335,0.63944,0.5951,0.26036,0.15628,0.17498,0.097033,0.24092,0.22973,0.34027
21.1,0.12327,0.068955,0.25065,0.14193,0.043691,0.045284,0.080465,0.3425,0.22321,0.45771,0.67177,0.41428,0.34795,0.12876,0.18883,0.11299,0.14623,0.2762,0.30827,0.27768
21.11,0.085026,0.091045,0.25863,0.070739,0.043409,0.059283,0.16232,0.3271,0.38037,0.69993,0.44879,0.25214,0.17215,0.10975,0.16958,0.1093,0.28843,0.31941,0.25869,0.15398
21.12,0.065633,0.18242,0.14166,0.050977,0.051194,0.095484,0.34095,0.39052,0.64093,0.50548,0.21879,0.23246,0.10155,0.15577,0.12385,0.20036,0.40676,0.26131,0.17315,0.11613
21.13,0.089545,0.27612,0.07277,0.050245,0.072051,0.20293,0.52721,0.61109,0.57427,0.22629,0.18171,0.16907,0.10206,0.19658,0.1595,0.38554,0.31455,0.15781,0.12018,0.18003
21.14,0.18136,0.20927,0.055796,0.062326,0.12896,0.46921,0.67353,0.56026,0.30336,0.13279,0.20981,0.10393,0.16098,0.1941,0.30308,0.39839,0.15558,0.12852,0.091916,0.38351
21.15,0.27554,0.10713,0.060574,0.098926,0.30885,0.76726,0.59357,0.32957,0.14363,0.15455,0.16331,0.10283,0.23077,0.26311,0.39833,0.20982,0.093194,0.10473,0.1194,0.51535
21.16,0.21159,0.07465,0.087922,0.21377,0.69299,0.68906,0.31405,0.1896,0.095022,0.20109,0.11294,0.18774,0.28447,0.31131,0.29017,0.098407,0.09803,0.084885,0.2571,0.32601
21.17,0.11491,0.087291,0.17841,0.49407,0.82607,0.34865,0.19006,0.10862,0.11125,0.1682,0.14668,0.35495,0.30972,0.25902,0.14142,0.074035,0.10364,0.1151,0.47788,0.13531
21.18,0.094213,0.16085,0.41675,0.72688,0.46439,0.16795,0.16389,0.084209,0.18171,0.14734,0.28683,0.36678,0.22114,0.22673,0.075667,0.089779,0.083179,0.25273,0.43948,0.065526
21.19,0.14586,0.37413,0.63423,0.6147,0.19365,0.14331,0.11582,0.11285,0.23115,0.23615,0.38388,0.19932,0.18088,0.15107,0.065838,0.09906,0.086541,0.47197,0.20881,0.042231
21.2,0.33066,0.58956,0.54288,0.35281,0.11641,0.14854,0.087131,0.20478,0.26309,0.33245,0.26477,0.10474,0.198,0.078712,0.086208,0.080383,0.16139,0.43437,0.088637,0.032765
21.21,0.56896,0.45294,0.42496,0.16438,0.12493,0.11401,0.1157,0.30617,0.30267,0.29418,0.12597,0.1076,0.13996,0.056153,0.095198,0.084488,0.36327,0.20632,0.050145,0.029129
21.22,0.47466,0.2679,0.28393,0.098642,0.14579,0.10268,0.24226,0.3364,0.22979,0.18763,0.079515,0.16467,0.073465,0.067251,0.076846,0.15903,0.49327,0.087585,0.036056,0.029918
21.23,0.23908,0.29006,0.1428,0.10299,0.12858,0.17479,0.39805,0.23796,0.18063,0.098624,0.097501,0.16482,0.053229,0.091274,0.08224,0.35914,0.31223,0.049676,0.030341,0.03876
21.24,0.17831,0.30843,0.092625,0.14968,0.15562,0.32767,0.31963,0.13842,0.17179,0.069244,0.15873,0.094048,0.065202,0.08528,0.15674,0.48804,0.12936,0.035928,0.029234,0.066456
21.25,0.26103,0.19095,0.10846,0.19588,0.26802,0.36603,0.15122,0.14139,0.11118,0.092091,0.16084,0.054434,0.089526,0.07305,0.35516,0.30904,0.062954,0.030503,0.033539,0.097856
21.26,0.29819,0.11278,0.18568,0.26384,0.32053,0.22463,0.086563,0.15899,0.065834,0.15474,0.091736,0.052997,0.083918,0.10525,0.48298,0.12823,0.041348,0.029714,0.050962,0.084534
21.27,0.19371,0.13007,0.28658,0.274,0.26649,0.10654,0.097836,0.10791,0.066443,0.15778,0.053049,0.076321,0.072043,0.23866,0.30602,0.062717,0.033173,0.034425,0.087301,0.062222
21.28,0.14028,0.24906,0.29596,0.18814,0.1699,0.070606,0.14385,0.063873,0.1145,0.089855,0.051963,0.089039,0.1041,0.44939,0.12729,0.041608,0.030887,0.052399,0.10058,0.073775
21.29,0.21107,0.34509,0.18255,0.17478,0.088287,0.088253,0.13154,0.064636,0.16607,0.051708,0.075298,0.073037,0.23632,0.41463,0.062723,0.033918,0.033406,0.089671,0.078688,0.13747
21.3,0.31405,0.23543,0.11816,0.17442,0.06302,0.13739,0.075965,0.11251,0.12578,0.050243,0.088087,0.077183,0.44508,0.19799,0.042222,0.032288,0.04477,0.10556,0.081837,0.25383
21.31,0.27129,0.11091,0.14736,0.10767,0.084001,0.13086,0.055295,0.1638,0.06558,0.073124,0.07242,0.14516,0.41091,0.085872,0.035216,0.035879,0.076733,0.090773,0.15047,0.38603
21.32,0.15031,0.075372,0.16551,0.062009,0.13415,0.076243,0.077747,0.1241,0.047112,0.087858,0.076712,0.33246,0.19683,0.051336,0.034626,0.049357,0.11847,0.11664,0.35021,0.49505
21.33,0.07871,0.10055,0.10577,0.061882,0.12843,0.054056,0.13987,0.064589,0.058987,0.073388,0.14423,0.46967,0.086363,0.040689,0.040177,0.08627,0.13767,0.25754,0.56208,0.38064
21.34,0.063829,0.15447,0.060186,0.10308,0.074788,0.074287,0.15444,0.046112,0.083926,0.077082,0.32994,0.31052,0.053037,0.039757,0.057941,0.14391,0.21881,0.51392,0.44454,0.24194
21.35,0.094638,0.13727,0.058937,0.13959,0.053097,0.13518,0.091736,0.057223,0.081134,0.14384,0.46625,0.1347,0.044125,0.047413,0.10831,0.21958,0.41644,0.52467,0.21353,0.24162
21.36,0.15027,0.075745,0.098473,0.10154,0.073316,0.15466,0.051601,0.082599,0.069332,0.32803,0.30966,0.072989,0.046748,0.072585,0.21862,0.38502,0.47344,0.27289,0.13832,0.19646
21.37,0.13426,0.052409,0.1376,0.058469,0.13375,0.094113,0.048703,0.081858,0.096148,0.46379,0.13739,0.061012,0.064133,0.15471,0.39036,0.44779,0.34098,0.12888,0.18128,0.10544
21.38,0.0738,0.070021,0.10308,0.055817,0.15317,0.052426,0.070563,0.069773,0.2123,0.31047,0.080177,0.076578,0.12353,0.358,0.4524,0.30665,0.20535,0.11076,0.21177,0.067551
21.39,0.050571,0.12024,0.058989,0.096471,0.093405,0.048354,0.087092,0.094284,0.41894,0.14364,0.079328,0.1484,0.29225,0.49369,0.28407,0.23215,0.10934,0.16954,0.13776,0.077459
21.4,0.066806,0.1283,0.054543,0.15328,0.052238,0.069549,0.074616,0.20453,0.42534,0.097088,0.13372,0.32691,0.4767,0.32169,0.17918,0.16902,0.082163,0.20531,0.075092,0.11367
21.41,0.11639,0.078088,0.092726,0.12919,0.048056,0.087929,0.076855,0.4122,0.23658,0.13154,0.29444,0.43312,0.37821,0.14646,0.18777,0.09598,0.11808,0.13466,0.066096,0.11307
21.42,0.1286,0.051808,0.15073,0.069704,0.069011,0.07735,0.13445,0.44144,0.16492,0.27605,0.4278,0.29516,0.17771,0.10422,0.15262,0.07606,0.19152,0.074305,0.096344,0.083232
21.43,0.079833,0.065751,0.13181,0.048261,0.089679,0.079984,0.30686,0.27912,0.26255,0.42369,0.30087,0.17569,0.091704,0.1412,0.088393,0.11463,0.17784,0.067026,0.12519,0.090201
21.44,0.05202,0.12141,0.072517,0.057561,0.082244,0.13822,0.49911,0.27446,0.4199,0.31339,0.15842,0.11257,0.085678,0.16637,0.071207,0.18906,0.10037,0.099374,0.10829,0.17086
21.45,0.064083,0.15436,0.05025,0.086011,0.08845,0.3185,0.4825,0.41675,0.34233,0.14739,0.12558,0.068623,0.13261,0.11317,0.10892,0.17701,0.069185,0.13299,0.11278,0.36775
21.46,0.11807,0.10432,0.05976,0.098272,0.1584,0.57079,0.48421,0.37335,0.159,0.098512,0.096946,0.06023,0.16148,0.071724,0.18501,0.10231,0.087013,0.13115,0.22099,0.55124
21.47,0.15522,0.061694,0.091152,0.10441,0.38187,0.64788,0.42413,0.18172,0.078614,0.10521,0.062154,0.091917,0.1107,0.082447,0.18111,0.075216,0.14351,0.18732,0.47903,0.45913
21.48,0.10944,0.05937,0.11438,0.18136,0.71788,0.51935,0.21695,0.083268,0.063348,0.088108,0.056056,0.15016,0.070698,0.14923,0.1103,0.10292,0.21144,0.38046,0.58571,0.22557
21.49,0.067836,0.090689,0.15313,0.42472,0.71066,0.26803,0.095867,0.05406,0.081485,0.057782,0.08732,0.14278,0.081412,0.20415,0.089362,0.19391,0.34361,0.52324,0.34462,0.11587
21.5,0.070317,0.15601,0.31086,0.72886,0.37229,0.11539,0.05552,0.052732,0.0937,0.053247,0.14706,0.089182,0.1483,0.15996,0.14382,0.34586,0.44317,0.42426,0.14515,0.1012
21.51,0.12174,0.2779,0.53131,0.66491,0.15143,0.062658,0.041733,0.075071,0.068583,0.083976,0.14609,0.077247,0.21338,0.13951,0.31329,0.44839,0.33952,0.23341,0.082018,0.091729
21.52,0.25752,0.43446,0.60605,0.33499,0.07565,0.043436,0.040427,0.091409,0.050889,0.14518,0.095637,0.12468,0.1943,0.25097,0.47463,0.32368,0.27986,0.10959,0.07978,0.070443
21.53,0.42713,0.39776,0.52676,0.13764,0.048669,0.036252,0.055396,0.069231,0.063063,0.1516,0.08846,0.24421,0.238,0.44308,0.35943,0.20185,0.23343,0.07093,0.094952,0.081804
21.54,0.38939,0.34553,0.29026,0.070552,0.037286,0.037452,0.084542,0.052023,0.11512,0.10782,0.15607,0.38315,0.39939,0.41428,0.17845,0.22545,0.12897,0.078289,0.094753,0.15991
21.55,0.23935,0.44657,0.12364,0.046286,0.033268,0.053018,0.084652,0.064663,0.1702,0.11816,0.34501,0.46515,0.40792,0.21633,0.13977,0.21977,0.074687,0.10552,0.12471,0.26346
21.56,0.26175,0.37606,0.064301,0.035931,0.03589,0.083426,0.061707,0.11889,0.16149,0.24688,0.52552,0.34421,0.25834,0.1073,0.2021,0.12861,0.077341,0.13509,0.18767,0.22744
21.57,0.41342,0.17814,0.043296,0.031985,0.051836,0.087616,0.062455,0.18906,0.20094,0.49259,0.41179,0.17886,0.14136,0.092587,0.21585,0.081792,0.13192,0.17786,0.19703,0.11169
21.58,0.372,0.080344,0.034703,0.032963,0.083671,0.068277,0.10578,0.22921,0.37252,0.50366,0.19461,0.13749,0.084043,0.14901,0.13593,0.10598,0.19917,0.1622,0.17883,0.052085
21.59,0.17997,0.048735,0.032016,0.042127,0.093101,0.076712,0.22289,0.34707,0.46272,0.25741,0.10993,0.12346,0.083318,0.22352,0.10634,0.18632,0.17191,0.13668,0.12089,0.033144
21.6,0.080438,0.037492,0.034294,0.069609,0.081628,0.14907,0.39116,0.42231,0.35839,0.11458,0.11448,0.08531,0.14463,0.19901,0.15885,0.19915,0.097165,0.15072,0.05937,0.027269
21.61,0.048892,0.034263,0.045298,0.10672,0.11438,0.34357,0.45063,0.31602,0.20967,0.083687,0.11742,0.075963,0.23585,0.17621,0.19875,0.11354,0.080467,0.11111,0.034076,0.026966
21.62,0.038592,0.036852,0.077118,0.12867,0.2576,0.49976,0.29185,0.2502,0.10417,0.10437,0.088408,0.12906,0.24846,0.184,0.14387,0.062823,0.12012,0.055324,0.02634,0.032047
21.63,0.037062,0.048314,0.13213,0.21364,0.46708,0.34879,0.16494,0.17743,0.070228,0.11803,0.093157,0.26803,0.21474,0.13693,0.075796,0.066997,0.13168,0.032049,0.024856,0.049193
21.64,0.043265,0.084118,0.21305,0.38074,0.42431,0.16153,0.17638,0.095206,0.084507,0.10362,0.17436,0.3277,0.14138,0.10083,0.049502,0.11221,0.078029,0.025202,0.027619,0.10496
21.65,0.065055,0.1891,0.35858,0.38835,0.21041,0.11319,0.19182,0.06835,0.1273,0.13686,0.29162,0.19332,0.087711,0.072101,0.060073,0.12975,0.039313,0.024211,0.037282,0.2181
21.66,0.13738,0.36756,0.37195,0.273,0.10263,0.15645,0.12545,0.09115,0.16046,0.20991,0.28002,0.085378,0.081813,0.046284,0.10634,0.079039,0.026876,0.027294,0.06747,0.24884
21.67,0.31586,0.39736,0.2373,0.17388,0.090768,0.18738,0.081724,0.15949,0.18645,0.24666,0.15216,0.055766,0.066557,0.044302,0.12848,0.039648,0.024081,0.037111,0.15428,0.15348
21.68,0.4291,0.225,0.18965,0.095738,0.14266,0.13273,0.10683,0.21152,0.1604,0.23057,0.070622,0.063594,0.043879,0.074309,0.080574,0.02703,0.025835,0.066829,0.26149,0.11426
21.69,0.27444,0.12025,0.15009,0.07292,0.18994,0.10666,0.19268,0.17029,0.14281,0.13647,0.049756,0.070302,0.041976,0.12294,0.040449,0.024605,0.032983,0.15401,0.23964,0.13788
21.7,0.12337,0.12756,0.08896,0.10546,0.15878,0.15758,0.21773,0.10437,0.19384,0.065306,0.059667,0.050957,0.070583,0.10992,0.027695,0.027302,0.053503,0.27825,0.17608,0.13401
21.71,0.084467,0.15459,0.071286,0.18818,0.15848,0.1994,0.13109,0.11235,0.17766,0.045974,0.068746,0.037916,0.11999,0.058049,0.026022,0.037229,0.11888,0.27827,0.12693,0.099156
21.72,0.11333,0.11667,0.11087,0.23722,0.17755,0.16319,0.070892,0.18054,0.092715,0.055679,0.051,0.049259,0.11161,0.03396,0.031124,0.067458,0.26312,0.17456,0.08943,0.065557
21.73,0.15129,0.085111,0.22053,0.21417,0.14568,0.097208,0.070686,0.17587,0.049556,0.067707,0.037603,0.093372,0.060767,0.030503,0.049622,0.1486,0.32301,0.091984,0.085557,0.060808
21.74,0.12567,0.123,0.28305,0.13851,0.12236,0.059205,0.12743,0.093663,0.046075,0.052605,0.047925,0.12731,0.03735,0.041063,0.098124,0.26789,0.19069,0.070762,0.072386,0.10142
21.75,0.11534,0.22538,0.18834,0.086296,0.086172,0.064189,0.18825,0.049214,0.062369,0.038344,0.090986,0.092177,0.039514,0.075795,0.16403,0.28945,0.086548,0.08073,0.060708,0.19907
21.76,0.17155,0.26819,0.090461,0.093334,0.054879,0.12008,0.14008,0.044841,0.063076,0.047523,0.1293,0.061565,0.067022,0.11505,0.23137,0.17099,0.06081,0.074743,0.085301,0.2679
21.77,0.21327,0.17659,0.065115,0.096033,0.05858,0.18444,0.067747,0.061108,0.044447,0.090184,0.10357,0.079547,0.10551,0.11247,0.26129,0.081451,0.073578,0.069702,0.18656,0.28693
21.78,0.21187,0.083573,0.084492,0.064226,0.10985,0.14234,0.043334,0.0639,0.041077,0.13589,0.089468,0.10573,0.09711,0.14002,0.16673,0.06055,0.08952,0.11435,0.35432,0.26031
21.79,0.15081,0.052561,0.093185,0.048646,0.17936,0.069352,0.050395,0.04665,0.068209,0.12912,0.10818,0.08061,0.078307,0.23046,0.082668,0.077741,0.10156,0.25909,0.36206,0.16709
21.8,0.075905,0.061802,0.063747,0.070358,0.14893,0.043349,0.067454,0.045448,0.13846,0.12227,0.086348,0.049453,0.12174,0.22109,0.064968,0.1086,0.17495,0.39794,0.198,0.13787
21.81,0.048229,0.088904,0.047472,0.13989,0.074399,0.049465,0.062529,0.081566,0.18863,0.096295,0.049364,0.046751,0.22215,0.12248,0.092926,0.16036,0.28181,0.29239,0.099491,0.12325
21.82,0.056703,0.080856,0.067225,0.17981,0.045508,0.069695,0.060728,0.16631,0.14113,0.053429,0.037387,0.075366,0.22609,0.084761,0.16092,0.24473,0.30073,0.13235,0.094795,0.072
21.83,0.085031,0.052226,0.13466,0.11594,0.051764,0.075629,0.099068,0.19402,0.070187,0.035048,0.043807,0.16313,0.1372,0.1287,0.24182,0.24021,0.24846,0.075302,0.11948,0.039199
21.84,0.082383,0.049809,0.1796,0.060326,0.07845,0.091169,0.15019,0.11231,0.038679,0.033979,0.075299,0.26237,0.12364,0.23983,0.2254,0.21853,0.14158,0.084192,0.094164,0.028501
21.85,0.053783,0.088781,0.12086,0.054789,0.10302,0.11822,0.16261,0.052251,0.031129,0.044558,0.16777,0.25815,0.20918,0.2544,0.15027,0.21555,0.073259,0.11454,0.050698,0.02605
21.86,0.048675,0.16434,0.067464,0.092406,0.11724,0.11882,0.11785,0.034119,0.033668,0.080177,0.29733,0.26219,0.26051,0.14361,0.16708,0.13405,0.064518,0.09449,0.032536,0.027775
21.87,0.083449,0.16977,0.072945,0.13917,0.095869,0.13213,0.061109,0.032041,0.047189,0.18946,0.33883,0.23027,0.17379,0.084952,0.20183,0.069702,0.095643,0.052007,0.028614,0.03422
21.88,0.16094,0.11375,0.12042,0.11287,0.08474,0.11291,0.038526,0.040109,0.090741,0.36928,0.27595,0.13947,0.087872,0.10652,0.13634,0.06032,0.1115,0.034175,0.030962,0.050889
21.89,0.18782,0.11068,0.13354,0.06301,0.11708,0.063744,0.037913,0.069506,0.21312,0.38119,0.15266,0.098355,0.064253,0.17722,0.070834,0.090419,0.073992,0.03171,0.039986,0.098364
21.9,0.15114,0.11568,0.083759,0.053586,0.11429,0.043763,0.056589,0.15387,0.37343,0.20654,0.090031,0.071023,0.092575,0.17475,0.05941,0.11258,0.044498,0.037454,0.064654,0.21792
21.91,0.12365,0.095178,0.048566,0.085985,0.070271,0.052994,0.11978,0.26897,0.35273,0.093767,0.08183,0.051934,0.16631,0.097172,0.088592,0.080094,0.039757,0.056031,0.14187,0.38885
21.92,0.084512,0.07464,0.048275,0.12515,0.056052,0.10436,0.21498,0.3095,0.18596,0.067984,0.065598,0.062508,0.17788,0.059019,0.11412,0.050986,0.051805,0.11444,0.32966,0.40844
21.93,0.071184,0.050313,0.082281,0.10796,0.090453,0.19783,0.21084,0.27996,0.083437,0.073514,0.04895,0.11979,0.10366,0.068471,0.086164,0.05119,0.097233,0.26868,0.45221,0.24549
21.94,0.069025,0.043224,0.13087,0.10079,0.17883,0.20314,0.17419,0.16635,0.05517,0.064025,0.058142,0.18509,0.062163,0.10819,0.061699,0.083683,0.22787,0.41577,0.29612,0.17634
21.95,0.051861,0.0644,0.13908,0.16913,0.20851,0.12673,0.22485,0.077937,0.061088,0.048155,0.1112,0.14768,0.070554,0.1186,0.078901,0.19183,0.37231,0.33628,0.13963,0.22931
21.96,0.047973,0.1295,0.17341,0.21216,0.12702,0.1233,0.211,0.051876,0.068988,0.055315,0.18216,0.083072,0.11342,0.10256,0.16879,0.35078,0.30366,0.1803,0.10745,0.22065
21.97,0.078746,0.21748,0.21831,0.1346,0.077303,0.2014,0.1112,0.058582,0.055145,0.10404,0.15757,0.072815,0.13875,0.15732,0.33044,0.31786,0.18875,0.099181,0.16619,0.13701
21.98,0.17762,0.25653,0.14911,0.065612,0.099882,0.2108,0.057327,0.068392,0.048346,0.17944,0.09497,0.11972,0.16542,0.31018,0.33215,0.17216,0.14578,0.094774,0.24302,0.12552
21.99,0.28967,0.18112,0.069818,0.047448,0.18516,0.11669,0.049533,0.056245,0.071612,0.16971,0.09279,0.23437,0.29314,0.34634,0.17524,0.13021,0.10024,0.163,0.22278,0.22708
22,0.23207,0.083604,0.041887,0.060487,0.21199,0.058928,0.063873,0.049467,0.14283,0.11553,0.17989,0.37469,0.35837,0.1917,0.09703,0.13029,0.084581,0.26252,0.24474,0.32847
22.01,0.10647,0.04316,0.038356,0.12159,0.12394,0.049096,0.068334,0.071775,0.20651,0.14266,0.36768,0.36158,0.215,0.087882,0.10456,0.10105,0.13426,0.30233,0.33511,0.23349
22.02,0.049648,0.031387,0.053452,0.20793,0.061916,0.063524,0.057703,0.14463,0.19817,0.29819,0.41519,0.18887,0.0949,0.061713,0.12653,0.099175,0.29166,0.35507,0.25886,0.10722
22.03,0.032159,0.029905,0.11032,0.18008,0.049988,0.0724,0.067574,0.2369,0.26768,0.43419,0.23089,0.08368,0.056973,0.075948,0.11395,0.18805,0.4637,0.29634,0.11889,0.06518
22.04,0.026891,0.037162,0.20035,0.091967,0.064832,0.066544,0.13011,0.29924,0.38372,0.3041,0.098156,0.051805,0.053793,0.12288,0.14199,0.40444,0.39232,0.14335,0.058936,0.076728
22.05,0.027592,0.065225,0.18785,0.056188,0.079865,0.087478,0.29563,0.38451,0.31755,0.13257,0.055438,0.046457,0.078764,0.1688,0.28841,0.48534,0.18785,0.065737,0.043147,0.11425
22.06,0.035178,0.14238,0.10069,0.061597,0.086277,0.19125,0.4675,0.32166,0.19842,0.065609,0.045338,0.05881,0.14742,0.25252,0.44463,0.27514,0.080494,0.041158,0.050262,0.10436
22.07,0.060831,0.21362,0.062921,0.09216,0.14515,0.41387,0.38759,0.19116,0.11308,0.047711,0.051706,0.11118,0.25347,0.3495,0.38153,0.11121,0.0451,0.035015,0.086366,0.059318
22.08,0.1333,0.16118,0.073149,0.14017,0.3155,0.47854,0.18988,0.14697,0.063935,0.049388,0.086955,0.25643,0.3474,0.30105,0.19777,0.054901,0.032145,0.043883,0.11389,0.041668
22.09,0.21386,0.094331,0.1293,0.25857,0.45121,0.26639,0.10764,0.10316,0.051823,0.075866,0.19654,0.38532,0.28451,0.25987,0.085417,0.035303,0.028013,0.078863,0.080276,0.054314
22.1,0.17822,0.10159,0.2484,0.36979,0.35355,0.11763,0.11457,0.066042,0.067564,0.16617,0.34112,0.27478,0.18677,0.20961,0.045304,0.027372,0.031454,0.11174,0.045902,0.080424
22.11,0.12444,0.2069,0.36239,0.3001,0.18,0.083734,0.11991,0.067036,0.13811,0.30283,0.31336,0.12839,0.2074,0.10717,0.030765,0.025152,0.05145,0.08388,0.043666,0.077006
22.12,0.18091,0.36509,0.28405,0.23777,0.090298,0.10659,0.094488,0.1227,0.27237,0.29321,0.1745,0.089276,0.19939,0.050618,0.024915,0.028909,0.094753,0.048122,0.068874,0.068238
22.13,0.3336,0.32145,0.17523,0.18943,0.075032,0.12893,0.11485,0.25186,0.28554,0.19408,0.088682,0.13173,0.10782,0.031325,0.023648,0.047191,0.10635,0.044862,0.096702,0.10669
22.14,0.34709,0.16037,0.18538,0.10889,0.10701,0.1334,0.22634,0.29308,0.16269,0.12407,0.072334,0.19659,0.049961,0.024224,0.027739,0.089825,0.068292,0.07369,0.11005,0.17158
22.15,0.19143,0.097024,0.18097,0.076857,0.15516,0.21436,0.30081,0.16942,0.11108,0.072737,0.11647,0.15437,0.030351,0.021998,0.04549,0.10906,0.051623,0.12078,0.12773,0.18821
22.16,0.0934,0.12374,0.11505,0.10569,0.21784,0.30338,0.19266,0.085905,0.11205,0.062519,0.18819,0.072513,0.023579,0.023618,0.088139,0.077117,0.081133,0.14189,0.11816,0.12937
22.17,0.074895,0.18338,0.094107,0.21432,0.30641,0.21365,0.085297,0.081881,0.082527,0.10421,0.15962,0.036773,0.02179,0.032475,0.1133,0.069975,0.14625,0.11149,0.13035,0.068131
22.18,0.11276,0.17059,0.16266,0.34345,0.24382,0.094317,0.05021,0.10096,0.054813,0.17969,0.077079,0.025937,0.024,0.061866,0.093635,0.11327,0.14754,0.082201,0.14024,0.055166
22.19,0.18634,0.15821,0.32179,0.29515,0.11194,0.048285,0.051796,0.080683,0.065261,0.16476,0.038353,0.023539,0.033936,0.11718,0.10376,0.14666,0.083165,0.11029,0.090177,0.085554
22.2,0.21108,0.2578,0.34744,0.14106,0.052514,0.03632,0.079773,0.052997,0.12769,0.082556,0.027313,0.02719,0.067513,0.14944,0.12306,0.11389,0.053633,0.13662,0.055745,0.12697
22.21,0.25609,0.32951,0.18364,0.061781,0.034026,0.042418,0.091752,0.060133,0.1865,0.040759,0.026718,0.043737,0.14084,0.13743,0.11018,0.063929,0.072439,0.094716,0.067838,0.12494
22.22,0.319,0.24486,0.076242,0.035836,0.029554,0.070839,0.06307,0.11766,0.13414,0.03012,0.037385,0.090216,0.17865,0.091674,0.089915,0.046325,0.12325,0.060953,0.12673,0.11591
22.23,0.23801,0.13664,0.04041,0.026292,0.037081,0.090691,0.048131,0.18352,0.064177,0.034543,0.071771,0.14834,0.11806,0.066679,0.057885,0.066221,0.12699,0.080202,0.17056,0.098143
22.24,0.1565,0.06597,0.027404,0.023384,0.064833,0.066511,0.072653,0.14291,0.042778,0.06067,0.11312,0.15349,0.06043,0.077685,0.043821,0.1195,0.090024,0.14865,0.12555,0.098539
22.25,0.10858,0.035717,0.022081,0.026276,0.088977,0.048384,0.14619,0.073788,0.056271,0.099426,0.11933,0.099589,0.052207,0.070926,0.063185,0.13854,0.098681,0.16986,0.069804,0.11307
22.26,0.057765,0.02453,0.020756,0.041814,0.068571,0.068477,0.18525,0.061294,0.092316,0.09499,0.12078,0.051524,0.071838,0.049123,0.12117,0.11718,0.12849,0.10151,0.06459,0.07951
22.27,0.031679,0.019968,0.023759,0.075255,0.04833,0.13986,0.13055,0.090068,0.092201,0.081785,0.091599,0.040057,0.072259,0.053808,0.16258,0.11188,0.13924,0.055586,0.09609,0.044111
22.28,0.022225,0.018524,0.037302,0.085638,0.06416,0.19593,0.10727,0.095852,0.056525,0.10351,0.050324,0.057091,0.054206,0.10653,0.14074,0.10221,0.11013,0.056294,0.099009,0.03837
22.29,0.018572,0.019823,0.069778,0.060607,0.13434,0.16526,0.10691,0.057987,0.047049,0.092862,0.039026,0.083442,0.066437,0.18296,0.093297,0.11585,0.061653,0.089122,0.059229,0.054571
22.3,0.01765,0.026441,0.088318,0.057613,0.2185,0.13096,0.067565,0.034982,0.074975,0.05404,0.057228,0.091546,0.12318,0.15825,0.075356,0.10582,0.044717,0.099403,0.03734,0.067152
22.31,0.019239,0.047911,0.069309,0.10971,0.20303,0.083055,0.035231,0.037466,0.1023,0.042509,0.09716,0.10088,0.17245,0.081027,0.10261,0.061328,0.063616,0.06215,0.041913,0.057167
22.32,0.025689,0.085624,0.073683,0.21888,0.1195,0.04151,0.025388,0.066557,0.078133,0.067389,0.11848,0.095335,0.13876,0.053502,0.10413,0.042786,0.098171,0.038115,0.06222,0.061129
22.33,0.04639,0.10088,0.13244,0.23529,0.055333,0.025932,0.027231,0.10205,0.058389,0.11988,0.095558,0.1055,0.073785,0.071213,0.062398,0.059154,0.08583,0.040962,0.067515,0.11732
22.34,0.091422,0.10954,0.20564,0.12563,0.030241,0.022651,0.044208,0.091712,0.082271,0.12182,0.067313,0.13003,0.049012,0.10464,0.041344,0.09506,0.04929,0.061606,0.061973,0.25781
22.35,0.13081,0.12277,0.20658,0.053315,0.022742,0.026764,0.08844,0.083039,0.11371,0.071637,0.085437,0.094003,0.064916,0.087912,0.053737,0.089171,0.038265,0.071888,0.094014,0.35866
22.36,0.1303,0.12651,0.119,0.029983,0.022246,0.046008,0.12878,0.096052,0.10414,0.051282,0.12279,0.051207,0.1008,0.050299,0.090245,0.052968,0.052506,0.073559,0.2189,0.28343
22.37,0.095244,0.16988,0.05274,0.023319,0.029097,0.099591,0.12201,0.090541,0.066215,0.074835,0.098549,0.046316,0.090753,0.042778,0.09406,0.040979,0.081127,0.12414,0.38658,0.14806
22.38,0.092304,0.15954,0.030372,0.024268,0.055402,0.15148,0.082593,0.083898,0.042225,0.11702,0.053721,0.076156,0.052553,0.068115,0.059649,0.057967,0.11028,0.25083,0.32635,0.06766
22.39,0.15044,0.083185,0.025712,0.036578,0.11657,0.11717,0.054937,0.061079,0.047651,0.10133,0.044095,0.10376,0.041829,0.10102,0.047483,0.10366,0.16189,0.35645,0.14879,0.04021
22.4,0.16342,0.041727,0.033131,0.068902,0.15028,0.059821,0.063265,0.039125,0.086986,0.055941,0.06972,0.076976,0.063818,0.086856,0.074475,0.15902,0.18939,0.28806,0.065967,0.033414
22.41,0.093224,0.035437,0.059169,0.09849,0.098183,0.042936,0.069498,0.042328,0.11767,0.043214,0.10286,0.048008,0.10229,0.070304,0.14652,0.16857,0.22619,0.13805,0.042093,0.037954
22.42,0.050038,0.053239,0.081875,0.10937,0.048848,0.056316,0.048063,0.077993,0.082755,0.06591,0.084367,0.053537,0.10483,0.10909,0.18261,0.13603,0.28875,0.064492,0.038715,0.063519
22.43,0.052709,0.07633,0.074314,0.10289,0.036844,0.067414,0.035556,0.11604,0.04744,0.10197,0.054914,0.10073,0.11121,0.16841,0.12618,0.18302,0.20898,0.045144,0.05358,0.14213
22.44,0.074994,0.062412,0.085221,0.062333,0.050015,0.048902,0.050131,0.089735,0.048636,0.090923,0.064739,0.1721,0.15194,0.15003,0.09649,0.27478,0.09943,0.050883,0.11018,0.23323
22.45,0.066625,0.04166,0.096211,0.03528,0.065965,0.034728,0.094715,0.051189,0.083428,0.066278,0.13234,0.18806,0.1401,0.090126,0.1591,0.21935,0.0647,0.093948,0.19753,0.18547
22.46,0.039218,0.050501,0.062394,0.035213,0.051638,0.045528,0.11412,0.048526,0.11429,0.092625,0.21109,0.12262,0.10178,0.065936,0.26597,0.11318,0.087047,0.17899,0.19208,0.087672
22.47,0.030348,0.082934,0.034718,0.054945,0.035329,0.087272,0.075361,0.083016,0.11167,0.17111,0.16599,0.068702,0.072949,0.095867,0.2347,0.092161,0.1638,0.18953,0.12038,0.04986
22.48,0.04202,0.084411,0.033291,0.063998,0.04236,0.11669,0.052722,0.13316,0.1402,0.1975,0.080576,0.065109,0.060268,0.20092,0.14251,0.15137,0.19426,0.11824,0.067059,0.053155
22.49,0.075267,0.049054,0.052125,0.045472,0.080569,0.085641,0.076757,0.16134,0.1564,0.12494,0.050494,0.072609,0.088528,0.29319,0.15533,0.19993,0.11702,0.081775,0.040221,0.070341
22.5,0.086108,0.031126,0.064479,0.03674,0.11912,0.0664,0.15801,0.15982,0.13287,0.062079,0.058107,0.066453,0.19293,0.26264,0.20509,0.13338,0.061832,0.056441,0.037781,0.06402
22.51,0.053339,0.037285,0.048016,0.055674,0.10151,0.10813,0.21165,0.11114,0.11428,0.045038,0.074419,0.085539,0.33093,0.24335,0.14884,0.062362,0.057568,0.036226,0.055156,0.052337
22.52,0.032156,0.059341,0.038279,0.10763,0.097901,0.19041,0.14144,0.094734,0.073954,0.057156,0.079957,0.18699,0.34576,0.1806,0.068987,0.041161,0.058992,0.034539,0.069292,0.07491
22.53,0.035557,0.063804,0.056748,0.14913,0.14912,0.18842,0.071211,0.10456,0.047951,0.082659,0.12378,0.37238,0.2403,0.086069,0.037564,0.048017,0.041737,0.051489,0.057492,0.15906
22.54,0.05749,0.049438,0.1188,0.1629,0.17285,0.10442,0.061416,0.077969,0.053997,0.11328,0.24095,0.38888,0.11412,0.042175,0.032084,0.056356,0.030931,0.068484,0.056055,0.2391
22.55,0.069168,0.060543,0.19357,0.15011,0.14353,0.055864,0.089906,0.054987,0.098659,0.1878,0.34075,0.20346,0.052278,0.028133,0.042572,0.042811,0.037622,0.059165,0.10006,0.18452
22.56,0.063553,0.12628,0.18601,0.10495,0.088864,0.054439,0.10141,0.072882,0.1824,0.24055,0.32291,0.082523,0.031496,0.024694,0.054409,0.030939,0.059899,0.055903,0.20585,0.12968
22.57,0.093558,0.21077,0.11002,0.1028,0.052393,0.086604,0.086072,0.15144,0.21969,0.2537,0.18519,0.042071,0.024014,0.030135,0.043754,0.035815,0.06994,0.095395,0.26507,0.17725
22.58,0.15838,0.1802,0.070401,0.10347,0.052912,0.1149,0.12122,0.22861,0.15633,0.27902,0.078807,0.027938,0.022374,0.046342,0.031605,0.05784,0.061951,0.20843,0.24373,0.2171
22.59,0.17995,0.091046,0.08736,0.069659,0.089772,0.13027,0.19872,0.17203,0.13582,0.18776,0.04018,0.022164,0.027532,0.052519,0.03582,0.074611,0.083578,0.32269,0.2294,0.15192
22.6,0.14231,0.053035,0.10377,0.056658,0.14711,0.18621,0.18975,0.095982,0.21701,0.082369,0.026956,0.020411,0.043461,0.039255,0.058626,0.075482,0.18829,0.30765,0.15435,0.081187
22.61,0.080416,0.060945,0.07944,0.093206,0.19942,0.18514,0.115,0.10239,0.24207,0.040619,0.021791,0.02253,0.053969,0.034746,0.083865,0.11818,0.36115,0.19128,0.095297,0.057032
22.62,0.050091,0.098215,0.07709,0.19593,0.1972,0.12014,0.066446,0.1915,0.13609,0.026944,0.020509,0.032677,0.043853,0.051344,0.10699,0.23974,0.34305,0.097432,0.071765,0.074053
22.63,0.058807,0.11776,0.14417,0.24936,0.11833,0.082005,0.061686,0.24313,0.058906,0.021986,0.023045,0.052988,0.041258,0.09992,0.18004,0.34084,0.16884,0.073713,0.055956,0.1329
22.64,0.10303,0.13726,0.23563,0.15384,0.076272,0.056638,0.11146,0.15018,0.033069,0.021134,0.033581,0.063822,0.068695,0.17572,0.24691,0.28603,0.078607,0.068668,0.065119,0.19033
22.65,0.1553,0.19417,0.20341,0.069919,0.068664,0.054027,0.21426,0.065082,0.025,0.024321,0.057218,0.076329,0.14986,0.21314,0.26694,0.14791,0.061367,0.061683,0.12744,0.25022
22.66,0.20034,0.18052,0.10222,0.048507,0.05306,0.096267,0.22132,0.035428,0.023463,0.036171,0.083226,0.14024,0.22438,0.16044,0.24784,0.074192,0.072293,0.085834,0.26774,0.2871
22.67,0.186,0.13397,0.049943,0.056526,0.049267,0.19701,0.11615,0.02706,0.02718,0.067768,0.1293,0.20134,0.17095,0.14894,0.14456,0.062625,0.086951,0.1911,0.34899,0.19292
22.68,0.11557,0.099447,0.039317,0.057936,0.083887,0.22896,0.053102,0.026971,0.041834,0.1244,0.18764,0.1641,0.10076,0.21881,0.076598,0.084219,0.14086,0.34663,0.23263,0.11444
22.69,0.097705,0.056099,0.049914,0.046164,0.17912,0.13104,0.035418,0.035846,0.090408,0.1864,0.15634,0.10026,0.11592,0.20796,0.071145,0.13347,0.26058,0.30642,0.10719,0.079186
22.7,0.091783,0.035155,0.057262,0.052831,0.23342,0.060683,0.036215,0.068955,0.18283,0.166,0.10585,0.06592,0.20165,0.12255,0.11841,0.23333,0.29552,0.14479,0.071753,0.049409
22.71,0.056415,0.037078,0.047007,0.10572,0.1477,0.042714,0.05836,0.14879,0.19602,0.096472,0.081693,0.074778,0.22131,0.10606,0.2217,0.27101,0.2208,0.068461,0.071754,0.042101
22.72,0.034261,0.052123,0.048753,0.20845,0.071622,0.054052,0.12318,0.19955,0.10818,0.077956,0.062691,0.14519,0.15545,0.19029,0.27592,0.19372,0.12967,0.056005,0.055664,0.065091
22.73,0.034454,0.054508,0.090371,0.22022,0.058174,0.10724,0.17905,0.13813,0.05685,0.076843,0.074317,0.25754,0.17612,0.28799,0.18405,0.15848,0.064554,0.064897,0.038018,0.099748
22.74,0.049393,0.045883,0.19052,0.13028,0.095841,0.17249,0.13708,0.06864,0.054239,0.06617,0.15074,0.30919,0.27022,0.21614,0.11702,0.11675,0.043983,0.055681,0.042642,0.083517
22.75,0.055757,0.058758,0.23796,0.1048,0.16498,0.14092,0.088511,0.044561,0.074313,0.084589,0.31119,0.3153,0.24221,0.1024,0.129,0.061467,0.051768,0.038154,0.075636,0.045243
22.76,0.047838,0.12335,0.17441,0.15821,0.15266,0.078852,0.062757,0.050825,0.08701,0.18605,0.40323,0.22003,0.12916,0.066836,0.11354,0.040473,0.061072,0.040672,0.10179,0.031884
22.77,0.058074,0.24378,0.16994,0.16896,0.08075,0.065203,0.045048,0.079948,0.12193,0.38412,0.28716,0.11361,0.06555,0.088248,0.062526,0.047257,0.046829,0.071831,0.074794,0.040824
22.78,0.11992,0.29686,0.18363,0.096029,0.050577,0.060677,0.048876,0.12084,0.23853,0.4064,0.13274,0.075979,0.051558,0.11909,0.038986,0.060017,0.036061,0.10373,0.052315,0.084457
22.79,0.26689,0.25241,0.11402,0.047836,0.05652,0.050867,0.088055,0.20453,0.33862,0.20984,0.072412,0.05313,0.075323,0.089357,0.043767,0.049707,0.049475,0.086542,0.076843,0.15443
22.8,0.35789,0.15123,0.054442,0.036297,0.063854,0.066231,0.18731,0.28039,0.32023,0.088791,0.06204,0.038808,0.11344,0.047478,0.058897,0.038154,0.09256,0.080488,0.14462,0.14242
22.81,0.24098,0.069847,0.035304,0.044813,0.066367,0.1429,0.27836,0.2468,0.21331,0.056165,0.050046,0.046424,0.094544,0.036705,0.053351,0.050877,0.13003,0.13475,0.15414,0.069669
22.82,0.10514,0.039906,0.034519,0.070903,0.11383,0.26704,0.21821,0.24044,0.09998,0.054774,0.036912,0.083968,0.051137,0.049413,0.042599,0.10209,0.15548,0.16268,0.08253,0.032255
22.83,0.051269,0.032969,0.049887,0.11115,0.22721,0.25078,0.13018,0.19912,0.052529,0.048566,0.041903,0.1129,0.037214,0.063825,0.05929,0.17707,0.17694,0.09737,0.036426,0.021351
22.84,0.03625,0.038091,0.096631,0.19679,0.26246,0.13067,0.14977,0.10083,0.045526,0.035908,0.075883,0.080353,0.049071,0.061249,0.13096,0.20787,0.11667,0.042326,0.021791,0.019704
22.85,0.036183,0.065006,0.18783,0.24839,0.16244,0.08318,0.20674,0.051016,0.050221,0.03787,0.11217,0.048122,0.070626,0.084521,0.2284,0.14363,0.051309,0.023385,0.017937,0.025627
22.86,0.052892,0.14999,0.25419,0.16854,0.081867,0.11822,0.15577,0.042498,0.042348,0.066683,0.088994,0.052196,0.087569,0.16445,0.19728,0.064121,0.026355,0.017888,0.019779,0.049168
22.87,0.11396,0.26008,0.17954,0.10328,0.063093,0.19196,0.073588,0.048588,0.034196,0.10992,0.057709,0.099368,0.13956,0.21526,0.092101,0.03071,0.018676,0.018109,0.031623,0.090964
22.88,0.22591,0.21648,0.093098,0.071807,0.09933,0.16876,0.042469,0.043773,0.044889,0.10267,0.072887,0.17551,0.1825,0.1612,0.039884,0.020174,0.017365,0.026342,0.058818,0.092156
22.89,0.24018,0.1012,0.074072,0.050095,0.17835,0.083818,0.042407,0.03519,0.086118,0.080482,0.147,0.17686,0.15514,0.079669,0.023467,0.017302,0.022827,0.048625,0.077614,0.054925
22.9,0.13613,0.052312,0.063696,0.057167,0.17652,0.044923,0.049534,0.043906,0.13213,0.12038,0.19776,0.10169,0.12129,0.036903,0.018368,0.020328,0.041476,0.06429,0.072844,0.043274
22.91,0.062729,0.048566,0.046061,0.11245,0.092836,0.042054,0.044604,0.08599,0.14901,0.18302,0.12938,0.069527,0.071621,0.022983,0.019407,0.035045,0.059077,0.056501,0.053044,0.07091
22.92,0.03839,0.059507,0.049381,0.1866,0.047527,0.051328,0.04664,0.16042,0.17718,0.15584,0.062314,0.089372,0.035267,0.020384,0.030811,0.056133,0.045865,0.057,0.036139,0.11614
22.93,0.039607,0.05278,0.094729,0.1551,0.042003,0.052352,0.087163,0.20873,0.14838,0.084036,0.051301,0.0899,0.023587,0.028043,0.052632,0.049397,0.031005,0.049777,0.043953,0.10044
22.94,0.054206,0.041733,0.17494,0.077294,0.05454,0.066799,0.18992,0.17431,0.093317,0.045296,0.077911,0.053973,0.02609,0.04871,0.052411,0.02857,0.037896,0.034308,0.085577,0.053221
22.95,0.05371,0.056262,0.16965,0.048668,0.068731,0.1331,0.24041,0.094502,0.06969,0.042832,0.092935,0.03879,0.043564,0.054929,0.030254,0.022614,0.050352,0.038054,0.1175,0.038655
22.96,0.041756,0.11816,0.092015,0.060368,0.10865,0.20876,0.14513,0.062726,0.046149,0.070753,0.06656,0.05178,0.05676,0.033505,0.018677,0.032165,0.041391,0.07388,0.0811,0.054952
22.97,0.050394,0.18854,0.059946,0.10869,0.16995,0.19134,0.06398,0.061387,0.03452,0.096887,0.057677,0.057014,0.03919,0.018171,0.018135,0.047674,0.031225,0.11526,0.043542,0.073046
22.98,0.10269,0.15444,0.08606,0.16672,0.16614,0.11064,0.042653,0.046976,0.048277,0.08476,0.061707,0.035097,0.020289,0.013474,0.027801,0.042707,0.04418,0.090851,0.041492,0.059534
22.99,0.18463,0.10555,0.15818,0.14823,0.14095,0.053071,0.050665,0.036246,0.093949,0.073026,0.041252,0.018302,0.013365,0.013167,0.044939,0.031147,0.088477,0.048933,0.065512,0.054321
23,0.18489,0.13843,0.16984,0.090359,0.10053,0.037155,0.056411,0.052944,0.12482,0.051116,0.021097,0.012311,0.011328,0.017657,0.044076,0.040009,0.11483,0.04235,0.082389,0.091571
23.01,0.15919,0.17229,0.09699,0.089918,0.052596,0.046562,0.04899,0.10431,0.087152,0.026108,0.013292,0.010056,0.011731,0.031824,0.031728,0.080466,0.077158,0.068178,0.085285,0.14229
23.02,0.17477,0.1232,0.057469,0.10778,0.035874,0.060988,0.061138,0.12624,0.040194,0.01518,0.010291,0.0094099,0.015595,0.046746,0.036931,0.11586,0.048968,0.10203,0.095517,0.13225
23.03,0.13236,0.064916,0.071746,0.076367,0.046213,0.065419,0.085236,0.074947,0.020284,0.011059,0.0090891,0.0098989,0.027859,0.039716,0.073151,0.087653,0.066219,0.10743,0.093909,0.074294
23.04,0.079714,0.039702,0.10272,0.044246,0.072425,0.071776,0.099373,0.032674,0.013305,0.00926,0.0088984,0.011969,0.045101,0.031209,0.11639,0.063618,0.11597,0.080827,0.10769,0.041779
23.05,0.051306,0.043489,0.084984,0.047302,0.083409,0.067307,0.086966,0.017603,0.010266,0.0086051,0.0095535,0.018323,0.042982,0.045483,0.10307,0.087295,0.11746,0.067449,0.095715,0.043399
23.06,0.034992,0.077031,0.055656,0.078883,0.063604,0.078053,0.046516,0.012111,0.0088955,0.0086753,0.011538,0.034457,0.033673,0.095227,0.087529,0.11376,0.067068,0.09411,0.055459,0.064828
23.07,0.037777,0.108,0.063296,0.088744,0.046555,0.084496,0.021896,0.0097395,0.0083955,0.0094937,0.017073,0.050022,0.046912,0.14573,0.09499,0.095474,0.045096,0.09789,0.041978,0.081841
23.08,0.069069,0.095599,0.079055,0.055012,0.063302,0.050947,0.013437,0.0087011,0.0085238,0.011576,0.032115,0.048811,0.10247,0.13214,0.089711,0.056256,0.063607,0.062109,0.063648,0.10708
23.09,0.11746,0.078166,0.071106,0.032765,0.082392,0.023584,0.010341,0.0084277,0.0093585,0.016982,0.053491,0.062752,0.16428,0.081806,0.080478,0.040022,0.10029,0.051409,0.11431,0.12615
23.1,0.11821,0.056965,0.046553,0.037682,0.056558,0.013865,0.0090958,0.0088175,0.011428,0.032434,0.065908,0.10036,0.129,0.055043,0.054671,0.056554,0.095381,0.087674,0.13498,0.12339
23.11,0.073552,0.049986,0.029202,0.066129,0.026336,0.010567,0.0088292,0.010158,0.016625,0.063638,0.08265,0.12847,0.063521,0.065577,0.039556,0.099149,0.08288,0.13999,0.09333,0.13408
23.12,0.04167,0.050333,0.032033,0.077178,0.014715,0.0094011,0.009477,0.013578,0.032328,0.090576,0.087073,0.12388,0.043969,0.06901,0.054978,0.1188,0.11124,0.11596,0.068922,0.097152
23.13,0.040749,0.034906,0.058069,0.046073,0.011052,0.0094343,0.011677,0.023562,0.071193,0.08323,0.097353,0.074956,0.058745,0.05036,0.10577,0.12187,0.11828,0.06225,0.098781,0.046773
23.14,0.048008,0.025303,0.077932,0.021759,0.010039,0.010851,0.018336,0.050321,0.10031,0.060407,0.11542,0.042929,0.071766,0.053242,0.15163,0.11395,0.090102,0.051218,0.11904,0.026183
23.15,0.036604,0.03503,0.052575,0.013767,0.010686,0.015563,0.03791,0.082079,0.07154,0.075052,0.081571,0.046609,0.061128,0.10472,0.13946,0.081637,0.057265,0.083613,0.075567,0.020679
23.16,0.024768,0.064947,0.024998,0.011942,0.014104,0.03056,0.065182,0.081008,0.041074,0.10953,0.047122,0.077425,0.074687,0.17283,0.084945,0.069235,0.039654,0.11731,0.036843,0.020798
23.17,0.029801,0.074384,0.015393,0.013515,0.02587,0.05814,0.062081,0.055542,0.044006,0.090557,0.050335,0.11014,0.12618,0.14297,0.055438,0.052861,0.051462,0.084979,0.024358,0.025493
23.18,0.056353,0.044238,0.014088,0.021734,0.052042,0.061955,0.049306,0.035523,0.081172,0.056391,0.093713,0.12275,0.15219,0.069535,0.05921,0.036961,0.095086,0.042155,0.022763,0.039469
23.19,0.076676,0.02323,0.01916,0.044529,0.063018,0.039774,0.051109,0.038774,0.11359,0.066388,0.14081,0.095355,0.11793,0.039961,0.052865,0.044671,0.11303,0.02708,0.027113,0.080737
23.2,0.05346,0.020355,0.037597,0.063334,0.04025,0.035502,0.041659,0.073435,0.096668,0.12106,0.11471,0.077911,0.062625,0.043292,0.037044,0.08454,0.070361,0.025976,0.040855,0.16966
23.21,0.030164,0.032744,0.061459,0.04526,0.024674,0.046921,0.034379,0.12092,0.10001,0.1409,0.064163,0.0965,0.036435,0.055378,0.04023,0.11544,0.038725,0.033552,0.08351,0.2727
23.22,0.032138,0.057748,0.051554,0.023445,0.028384,0.044773,0.052833,0.13075,0.11778,0.085726,0.057867,0.082741,0.038536,0.046821,0.074677,0.081889,0.033867,0.058943,0.20744,0.308
23.23,0.054393,0.057388,0.02663,0.017,0.044262,0.040073,0.11624,0.12428,0.10299,0.046111,0.086095,0.045682,0.053154,0.035675,0.11523,0.047634,0.048014,0.13859,0.35581,0.20109
23.24,0.061223,0.031434,0.016272,0.019905,0.050161,0.066581,0.17882,0.092799,0.078695,0.046564,0.086421,0.032377,0.050138,0.047307,0.094847,0.047011,0.10236,0.28325,0.28473,0.10214
23.25,0.036436,0.017013,0.015156,0.034169,0.054316,0.13774,0.1365,0.07276,0.048064,0.076574,0.050679,0.04186,0.0381,0.090917,0.061669,0.08595,0.22006,0.3223,0.12771,0.075046
23.26,0.018642,0.013577,0.019931,0.060343,0.092285,0.17455,0.066642,0.070376,0.034874,0.089119,0.033032,0.056429,0.046534,0.12557,0.075427,0.19105,0.26918,0.20302,0.063607,0.058394
23.27,0.01353,0.014918,0.037269,0.088472,0.1364,0.11238,0.045725,0.048692,0.048781,0.05709,0.039609,0.050953,0.088982,0.11199,0.15998,0.26154,0.19795,0.093313,0.056773,0.049342
23.28,0.01371,0.0222,0.079087,0.10711,0.14144,0.053252,0.057824,0.033579,0.082667,0.035212,0.05711,0.048107,0.14121,0.14676,0.25579,0.17946,0.1586,0.052587,0.063145,0.075617
23.29,0.018639,0.046337,0.11643,0.088259,0.10036,0.038371,0.06194,0.042988,0.083406,0.038934,0.058861,0.081296,0.1701,0.24487,0.19817,0.1176,0.10865,0.052574,0.063521,0.15798
23.3,0.036002,0.09477,0.093418,0.086164,0.051421,0.051175,0.042248,0.076226,0.051146,0.059055,0.062552,0.18938,0.24234,0.22347,0.099167,0.13001,0.059474,0.069052,0.093118,0.20849
23.31,0.075344,0.11248,0.057511,0.10579,0.035121,0.062156,0.033788,0.088502,0.039283,0.072742,0.12044,0.32365,0.24457,0.11008,0.080146,0.1105,0.050196,0.0905,0.15023,0.1333
23.32,0.098589,0.072531,0.065913,0.078117,0.045801,0.045866,0.050955,0.059873,0.055653,0.10032,0.26524,0.27672,0.12982,0.054533,0.11411,0.066363,0.080319,0.12618,0.16807,0.064839
23.33,0.079627,0.039797,0.098097,0.041536,0.061625,0.033916,0.086728,0.04687,0.10042,0.20292,0.33275,0.12932,0.058011,0.047459,0.11711,0.063705,0.13197,0.12707,0.13074,0.057503
23.34,0.054262,0.037766,0.084038,0.034158,0.050408,0.045836,0.090361,0.071983,0.18151,0.29685,0.19879,0.056177,0.037756,0.075651,0.083869,0.11081,0.12792,0.12042,0.070523,0.08268
23.35,0.033994,0.06598,0.045532,0.049891,0.036266,0.082828,0.074043,0.15614,0.26273,0.24684,0.082028,0.034339,0.040117,0.12611,0.096532,0.14321,0.077472,0.11702,0.044111,0.078475
23.36,0.031551,0.097164,0.033061,0.063074,0.044983,0.10619,0.1131,0.26272,0.21184,0.13965,0.041639,0.030023,0.07006,0.14237,0.13186,0.095247,0.067067,0.072382,0.05671,0.04164
23.37,0.054501,0.074646,0.045345,0.050539,0.083623,0.11531,0.22779,0.23198,0.14379,0.065023,0.03077,0.038649,0.13806,0.14082,0.11191,0.051141,0.099369,0.042412,0.083064,0.020377
23.38,0.092199,0.041517,0.064552,0.045763,0.13303,0.19394,0.26725,0.12386,0.13045,0.036989,0.033331,0.075437,0.18274,0.10936,0.065401,0.051607,0.09955,0.049487,0.067496,0.013198
23.39,0.084355,0.036557,0.060424,0.077354,0.19099,0.25944,0.15714,0.09534,0.087344,0.032207,0.056459,0.14939,0.14164,0.069644,0.039225,0.087214,0.057325,0.077953,0.032935,0.010528
23.4,0.049006,0.05589,0.060804,0.17631,0.25697,0.18683,0.073302,0.11638,0.048405,0.046097,0.10776,0.18352,0.073626,0.056194,0.042103,0.10179,0.038549,0.072897,0.017042,0.0095446
23.41,0.039618,0.08109,0.11653,0.29125,0.19856,0.099468,0.056792,0.095931,0.044511,0.087853,0.13917,0.12448,0.047756,0.040448,0.075665,0.063464,0.054319,0.037795,0.011835,0.0097372
23.42,0.059789,0.1059,0.2492,0.24399,0.11107,0.055064,0.084949,0.060703,0.074892,0.11621,0.13854,0.058273,0.04897,0.031158,0.10177,0.038277,0.08006,0.018566,0.0099201,0.011843
23.43,0.10494,0.18962,0.29509,0.11716,0.074103,0.047093,0.11698,0.069441,0.10887,0.097865,0.11001,0.034419,0.040826,0.044433,0.070516,0.047888,0.063153,0.012287,0.0094088,0.017096
23.44,0.17717,0.25968,0.16857,0.063724,0.049092,0.07488,0.10764,0.10524,0.08398,0.10516,0.057653,0.037065,0.030098,0.083397,0.039529,0.07603,0.030418,0.010088,0.010131,0.0212
23.45,0.24991,0.2046,0.072827,0.061006,0.043849,0.12648,0.11362,0.092786,0.05026,0.10621,0.032464,0.043673,0.038255,0.096089,0.042648,0.068987,0.016053,0.0094713,0.013187,0.021694
23.46,0.19758,0.13114,0.047201,0.057737,0.073541,0.14943,0.10591,0.049537,0.057809,0.061836,0.033184,0.034427,0.07367,0.058467,0.07044,0.035179,0.011522,0.010054,0.019159,0.030264
23.47,0.12482,0.071797,0.053757,0.050843,0.14676,0.13078,0.058338,0.032751,0.095017,0.032415,0.042044,0.027658,0.097483,0.035695,0.073555,0.017651,0.010065,0.012701,0.022595,0.064688
23.48,0.10597,0.042553,0.062733,0.077653,0.17994,0.075023,0.029382,0.043978,0.09308,0.029592,0.035994,0.04168,0.065649,0.045996,0.040761,0.01216,0.010048,0.018675,0.025066,0.12484
23.49,0.072062,0.043987,0.070482,0.14295,0.11256,0.034926,0.021772,0.082257,0.050281,0.03937,0.027044,0.080245,0.036991,0.073859,0.019739,0.010504,0.011497,0.023848,0.041534,0.14071
23.5,0.044864,0.071643,0.10728,0.16895,0.048731,0.021124,0.025548,0.097453,0.028355,0.038001,0.036018,0.093031,0.041059,0.067337,0.013028,0.010531,0.015861,0.027663,0.096335,0.13426
23.51,0.050471,0.1114,0.13098,0.11253,0.024881,0.017908,0.047736,0.058935,0.029902,0.027504,0.071054,0.056745,0.068609,0.034762,0.011181,0.012156,0.024442,0.046753,0.18492,0.13135
23.52,0.094795,0.11989,0.12703,0.050888,0.017409,0.021196,0.088518,0.03049,0.039594,0.030925,0.094614,0.0349,0.072019,0.018164,0.011412,0.016928,0.035367,0.1131,0.20138,0.078695
23.53,0.13427,0.082314,0.10197,0.025,0.015588,0.038127,0.08841,0.027907,0.034976,0.05976,0.063956,0.045297,0.040522,0.013576,0.013707,0.028591,0.06352,0.21353,0.12025,0.035387
23.54,0.096967,0.071406,0.052866,0.016582,0.018141,0.077554,0.047629,0.037709,0.026116,0.093002,0.036408,0.072918,0.020713,0.013409,0.02049,0.052884,0.12607,0.19327,0.051461,0.019716
23.55,0.052295,0.09587,0.025272,0.01381,0.030678,0.09335,0.0268,0.036586,0.033975,0.073464,0.040816,0.067327,0.015381,0.016822,0.040557,0.10064,0.17038,0.090195,0.025481,0.014401
23.56,0.052118,0.081842,0.016086,0.014003,0.065531,0.056397,0.028647,0.026427,0.067327,0.040247,0.068314,0.037007,0.01624,0.028773,0.086618,0.13118,0.16465,0.037888,0.016464,0.013437
23.57,0.084114,0.040621,0.013117,0.018326,0.094182,0.028951,0.038334,0.029379,0.092892,0.03708,0.072815,0.024018,0.024087,0.065239,0.12422,0.11901,0.10706,0.021004,0.012904,0.01547
23.58,0.087332,0.020243,0.012965,0.03457,0.066102,0.026351,0.03402,0.056585,0.065275,0.061669,0.044657,0.028899,0.051169,0.11662,0.097062,0.13182,0.048081,0.014718,0.011976,0.016921
23.59,0.047817,0.013815,0.016071,0.072739,0.032665,0.036222,0.025452,0.09075,0.037903,0.077911,0.032288,0.058103,0.10197,0.10463,0.078245,0.11045,0.023726,0.01224,0.013462,0.017253
23.6,0.022447,0.011954,0.028008,0.09125,0.02502,0.036341,0.032706,0.074954,0.042262,0.05698,0.049666,0.10546,0.11029,0.05617,0.11147,0.054164,0.015711,0.011797,0.01708,0.023001
23.61,0.014204,0.012503,0.061186,0.056794,0.033472,0.026663,0.064774,0.042955,0.072496,0.050603,0.095734,0.098216,0.065951,0.040797,0.11351,0.025467,0.012856,0.013492,0.019858,0.042925
23.62,0.011769,0.016533,0.091346,0.029013,0.037944,0.029115,0.092794,0.041148,0.091236,0.086143,0.10646,0.051663,0.036481,0.064203,0.061181,0.016367,0.01233,0.018038,0.025361,0.083877
23.63,0.011851,0.030844,0.066441,0.025824,0.028831,0.055208,0.070037,0.072504,0.09916,0.11171,0.060027,0.031205,0.031525,0.11019,0.027974,0.01354,0.013864,0.024,0.04826,0.13882
23.64,0.014767,0.066654,0.033009,0.035689,0.027352,0.091394,0.048287,0.11677,0.11937,0.07206,0.029511,0.026105,0.052461,0.10107,0.017444,0.013497,0.019052,0.037043,0.11374,0.15976
23.65,0.025277,0.09005,0.024565,0.037316,0.047505,0.083252,0.071368,0.13926,0.087552,0.033011,0.022844,0.022843,0.10028,0.050684,0.014701,0.016223,0.032046,0.081644,0.17793,0.10911
23.66,0.055609,0.059865,0.032684,0.029019,0.088059,0.066469,0.14266,0.11094,0.040556,0.019812,0.023063,0.028899,0.10763,0.02525,0.015582,0.025046,0.065011,0.15406,0.13219,0.081208
23.67,0.088666,0.030815,0.039584,0.033263,0.10096,0.10201,0.16482,0.054449,0.020957,0.018221,0.021533,0.058771,0.059448,0.018864,0.021125,0.052213,0.12711,0.1549,0.064594,0.077892
23.68,0.06964,0.026598,0.033479,0.065519,0.1016,0.15303,0.092092,0.025631,0.01475,0.020981,0.025223,0.10695,0.02945,0.020528,0.040044,0.11181,0.1413,0.088078,0.049602,0.055854
23.69,0.03603,0.037399,0.036573,0.12767,0.12894,0.13422,0.038708,0.016043,0.0136,0.021103,0.048138,0.10088,0.022822,0.032868,0.092681,0.14379,0.093992,0.045809,0.067922,0.047489
23.7,0.027263,0.044889,0.073465,0.16322,0.12231,0.07208,0.020532,0.012675,0.016535,0.023159,0.097134,0.056192,0.02937,0.073528,0.14439,0.094241,0.067941,0.041027,0.076452,0.08162
23.71,0.037671,0.050683,0.15376,0.12637,0.10049,0.032557,0.014126,0.012333,0.020668,0.040322,0.11169,0.04274,0.059728,0.13374,0.1077,0.057565,0.048158,0.06385,0.076649,0.15717
23.72,0.055066,0.089835,0.17491,0.071703,0.066934,0.018175,0.01169,0.015194,0.021463,0.086182,0.074126,0.071556,0.12045,0.12207,0.052949,0.05674,0.03789,0.09242,0.12219,0.16588
23.73,0.079935,0.14225,0.099113,0.064646,0.03261,0.013123,0.011256,0.020369,0.026633,0.12088,0.070304,0.12906,0.13095,0.062896,0.039829,0.049779,0.055467,0.12162,0.16127,0.092556
23.74,0.11703,0.14435,0.050438,0.075488,0.017839,0.011321,0.012789,0.022849,0.051087,0.1037,0.1193,0.12336,0.073865,0.032882,0.051083,0.044948,0.11669,0.15433,0.12252,0.056496
23.75,0.11252,0.099838,0.051069,0.053095,0.012982,0.011234,0.017676,0.027999,0.1112,0.1186,0.13471,0.062792,0.037836,0.027708,0.056218,0.076939,0.17985,0.1215,0.068189,0.07257
23.76,0.10216,0.051517,0.070477,0.026234,0.01149,0.012933,0.024974,0.052686,0.17251,0.14366,0.076877,0.031337,0.026207,0.039985,0.063919,0.15586,0.14369,0.079845,0.04011,0.093074
23.77,0.093406,0.035359,0.059012,0.015809,0.011799,0.018071,0.033401,0.1267,0.18423,0.094077,0.035283,0.025082,0.026944,0.069587,0.11592,0.17841,0.071691,0.056373,0.04253,0.065808
23.78,0.05544,0.048779,0.030552,0.013021,0.014149,0.028663,0.062129,0.21858,0.12758,0.042478,0.023334,0.027422,0.045048,0.11157,0.16676,0.1014,0.048293,0.03625,0.072664,0.035936
23.79,0.033641,0.068927,0.01752,0.013336,0.020895,0.048332,0.13725,0.18614,0.058621,0.024343,0.02428,0.039258,0.09682,0.14886,0.13652,0.047101,0.051898,0.035634,0.0878,0.033017
23.8,0.040723,0.053621,0.014414,0.016715,0.038968,0.098356,0.20346,0.087215,0.029505,0.021279,0.03484,0.082659,0.15604,0.11854,0.074816,0.03672,0.04318,0.061727,0.056639,0.047121
23.81,0.064494,0.028303,0.015664,0.027478,0.081891,0.15427,0.17079,0.038642,0.021921,0.027902,0.066677,0.14542,0.1335,0.081129,0.038016,0.045974,0.030538,0.087767,0.033551,0.050133
23.82,0.061684,0.01943,0.022448,0.061646,0.13666,0.1529,0.088527,0.024624,0.023956,0.053067,0.12492,0.13717,0.071318,0.072003,0.030359,0.044584,0.036915,0.065603,0.037254,0.042098
23.83,0.03567,0.021433,0.045536,0.12413,0.12632,0.13743,0.040966,0.023217,0.04074,0.10761,0.13169,0.077459,0.054822,0.047842,0.040539,0.031583,0.068087,0.037875,0.056268,0.061232
23.84,0.024648,0.037051,0.1013,0.13067,0.098541,0.091528,0.027412,0.033916,0.090132,0.13327,0.088144,0.0391,0.064047,0.028357,0.045513,0.033482,0.087384,0.03833,0.070639,0.11447
23.85,0.031595,0.083222,0.13579,0.074163,0.11515,0.046235,0.030584,0.072723,0.13512,0.086525,0.057543,0.030812,0.050496,0.028475,0.033691,0.060841,0.061885,0.065039,0.097076,0.12689
23.86,0.065962,0.12972,0.090472,0.049572,0.098105,0.033746,0.057351,0.12732,0.096851,0.056042,0.034033,0.044659,0.029392,0.041483,0.03112,0.088986,0.047962,0.10358,0.11132,0.073955
23.87,0.12108,0.098678,0.045934,0.072527,0.055605,0.049285,0.11291,0.1114,0.045553,0.049781,0.026178,0.058474,0.025878,0.043484,0.053206,0.074242,0.07921,0.11831,0.084849,0.034544
23.88,0.11265,0.051339,0.037289,0.11104,0.047624,0.099388,0.12168,0.05495,0.031268,0.034275,0.037465,0.04311,0.037814,0.032852,0.089985,0.068592,0.13088,0.082294,0.063172,0.022299
23.89,0.058016,0.033282,0.060419,0.10066,0.083809,0.12763,0.067324,0.027549,0.038747,0.024372,0.056133,0.026684,0.045651,0.037211,0.096971,0.10646,0.11159,0.055095,0.040388,0.022247
23.9,0.03332,0.02873,0.10903,0.093039,0.12816,0.079489,0.033115,0.022636,0.041164,0.031822,0.048203,0.028523,0.037556,0.073863,0.10487,0.12218,0.055788,0.054647,0.026647,0.034153
23.91,0.029153,0.03937,0.13019,0.12872,0.097322,0.036127,0.020636,0.03154,0.028249,0.052199,0.029679,0.04489,0.042187,0.13672,0.11393,0.083621,0.034588,0.043665,0.029912,0.072809
23.92,0.029989,0.085056,0.14062,0.11369,0.044235,0.022392,0.016111,0.040578,0.022835,0.052981,0.028352,0.058243,0.087001,0.15096,0.086999,0.044106,0.041744,0.033453,0.057401,0.12401
23.93,0.046008,0.17435,0.13364,0.05546,0.022637,0.017253,0.019119,0.031411,0.034299,0.0347,0.047012,0.077386,0.15851,0.094691,0.063927,0.030374,0.05479,0.048656,0.10567,0.12689
23.94,0.10571,0.19945,0.07359,0.02536,0.017376,0.014269,0.031562,0.022778,0.055561,0.032036,0.080102,0.11253,0.14393,0.051739,0.041719,0.039105,0.057781,0.093908,0.10492,0.11013
23.95,0.19705,0.11499,0.032165,0.015675,0.015476,0.016399,0.039484,0.029783,0.055097,0.057603,0.11079,0.115,0.071494,0.049302,0.030655,0.062634,0.084594,0.10896,0.067446,0.075227
23.96,0.18216,0.047405,0.017805,0.012926,0.013306,0.027372,0.030017,0.052566,0.048861,0.10859,0.10192,0.10559,0.039801,0.051755,0.041827,0.089661,0.11278,0.066175,0.069602,0.037874
23.97,0.087408,0.023245,0.012733,0.013487,0.014455,0.03946,0.02546,0.066858,0.078309,0.11809,0.075998,0.077101,0.043225,0.042155,0.082083,0.11707,0.077939,0.040878,0.084155,0.024797
23.98,0.036243,0.014832,0.01127,0.013673,0.023219,0.034301,0.040632,0.075619,0.11622,0.072314,0.085753,0.043588,0.054678,0.052583,0.128,0.091797,0.037295,0.052929,0.058319,0.026871
23.99,0.019487,0.01132,0.012354,0.012986,0.03823,0.029595,0.082159,0.10307,0.097764,0.052156,0.08033,0.03839,0.057152,0.10341,0.11191,0.044081,0.024181,0.078483,0.030036,0.029413
24,0.013265,0.0099783,0.013658,0.016152,0.040704,0.049306,0.12225,0.09673,0.054928,0.073067,0.050535,0.06435,0.084275,0.13753,0.055939,0.023348,0.027966,0.064807,0.022999,0.027164
24.01,0.010594,0.010367,0.013545,0.02846,0.040884,0.10495,0.10623,0.069668,0.035529,0.084906,0.047036,0.11278,0.12161,0.090826,0.026368,0.018361,0.051681,0.033931,0.027527,0.035966
24.02,0.0096436,0.01279,0.016511,0.049173,0.072317,0.13361,0.0593,0.047437,0.045369,0.063818,0.087386,0.12703,0.10474,0.04027,0.017103,0.022365,0.07663,0.023003,0.029925,0.075127
24.03,0.010176,0.015475,0.029451,0.069834,0.119,0.082783,0.043326,0.033447,0.080179,0.070424,0.1378,0.080301,0.065024,0.020665,0.01499,0.042173,0.058375,0.026589,0.03079,0.13449
24.04,0.012922,0.018941,0.062086,0.097657,0.1111,0.040549,0.048073,0.041479,0.10423,0.11682,0.10766,0.047354,0.033411,0.014251,0.018244,0.072361,0.031185,0.032021,0.051258,0.14984
24.05,0.017763,0.033906,0.10253,0.093426,0.063154,0.034636,0.042809,0.082139,0.11792,0.12501,0.051679,0.046854,0.018064,0.012448,0.03309,0.065829,0.024967,0.036252,0.11955,0.1268
24.06,0.026686,0.076418,0.10058,0.071476,0.033584,0.045853,0.043275,0.13871,0.11862,0.076357,0.033445,0.040101,0.012853,0.013514,0.064336,0.037028,0.033913,0.063865,0.19334,0.078142
24.07,0.05475,0.11463,0.06095,0.063476,0.030461,0.050124,0.081924,0.14573,0.081136,0.037537,0.039537,0.022812,0.011529,0.019404,0.073093,0.0282,0.052686,0.1331,0.14676,0.04529
24.08,0.09541,0.084604,0.048321,0.043436,0.045526,0.061815,0.15204,0.090859,0.059611,0.025991,0.040729,0.013844,0.01251,0.038714,0.046917,0.041881,0.087152,0.18004,0.065488,0.033992
24.09,0.093807,0.041768,0.057902,0.031214,0.066366,0.10833,0.14949,0.050518,0.042124,0.03276,0.025412,0.011478,0.017083,0.071372,0.037123,0.077328,0.11003,0.13041,0.034841,0.025049
24.1,0.061748,0.029929,0.049401,0.043581,0.096738,0.13852,0.078098,0.04701,0.024946,0.040698,0.014831,0.011959,0.032025,0.075521,0.062008,0.10348,0.11041,0.060611,0.031897,0.02482
24.11,0.035127,0.042194,0.039477,0.08926,0.11686,0.11734,0.03778,0.04207,0.022089,0.029533,0.01203,0.015216,0.065895,0.06531,0.1021,0.082874,0.12549,0.032904,0.03267,0.043651
24.12,0.026805,0.062094,0.062096,0.12851,0.096226,0.06993,0.032195,0.026216,0.032684,0.016953,0.012896,0.02513,0.091709,0.088574,0.089333,0.076296,0.094993,0.031577,0.037063,0.081259
24.13,0.03867,0.070689,0.11479,0.094655,0.089645,0.03522,0.040892,0.020183,0.039364,0.013306,0.017676,0.056974,0.098947,0.095488,0.053012,0.1105,0.04847,0.039666,0.063171,0.08419
24.14,0.069964,0.097156,0.11867,0.052418,0.070253,0.027452,0.036897,0.028136,0.027581,0.015063,0.033193,0.12291,0.10086,0.062999,0.055247,0.10401,0.03611,0.056942,0.083674,0.048234
24.15,0.10407,0.10911,0.066027,0.053751,0.037263,0.036433,0.023244,0.03956,0.018305,0.024061,0.076097,0.14235,0.06869,0.03748,0.096633,0.059353,0.054794,0.078464,0.062874,0.032447
24.16,0.11635,0.078845,0.036576,0.074059,0.025152,0.039255,0.020457,0.033269,0.020444,0.051923,0.12916,0.080442,0.043321,0.033049,0.11239,0.048538,0.084167,0.064602,0.034706,0.041901
24.17,0.079873,0.053764,0.040711,0.060505,0.031819,0.026525,0.031245,0.024269,0.038544,0.094424,0.12101,0.037289,0.032491,0.056011,0.077875,0.075242,0.072401,0.042131,0.021945,0.047015
24.18,0.050084,0.033355,0.065655,0.032299,0.040041,0.020452,0.043364,0.033006,0.075566,0.10607,0.066504,0.028347,0.029925,0.10807,0.073008,0.085961,0.038305,0.029115,0.025264,0.033345
24.19,0.045414,0.02571,0.066616,0.024057,0.030823,0.028903,0.04306,0.065499,0.08415,0.095152,0.032673,0.031605,0.048618,0.13282,0.085809,0.051542,0.025958,0.019785,0.040643,0.029612
24.2,0.033993,0.038286,0.038279,0.032888,0.022321,0.047602,0.058966,0.084746,0.05776,0.064017,0.025881,0.034844,0.1063,0.11429,0.064608,0.025268,0.026862,0.020842,0.043916,0.052017
24.21,0.024111,0.065198,0.024307,0.040927,0.029436,0.064348,0.084858,0.056348,0.059326,0.033851,0.032744,0.053588,0.15963,0.075978,0.035137,0.019773,0.022301,0.034732,0.0308,0.084733
24.22,0.031042,0.063007,0.029796,0.03356,0.057066,0.085933,0.065236,0.034588,0.074647,0.02675,0.046091,0.10089,0.12308,0.042336,0.019528,0.023825,0.016909,0.04504,0.031189,0.071875
24.23,0.057008,0.036109,0.04256,0.035492,0.092988,0.076877,0.032413,0.044147,0.056436,0.03908,0.073031,0.13961,0.058253,0.030679,0.016178,0.023157,0.021117,0.034445,0.058391,0.041716
24.24,0.068147,0.026255,0.044206,0.068548,0.093092,0.039799,0.021119,0.06995,0.038225,0.067271,0.093214,0.12345,0.030994,0.021644,0.020764,0.017341,0.03682,0.029329,0.090155,0.042415
24.25,0.044437,0.037774,0.056749,0.10717,0.052313,0.020837,0.02522,0.067358,0.052281,0.083477,0.10271,0.06554,0.026786,0.014704,0.023572,0.018825,0.044781,0.050019,0.081122,0.05885
24.26,0.030585,0.064878,0.088989,0.083981,0.024498,0.017115,0.048051,0.055408,0.082148,0.066629,0.11309,0.030463,0.022148,0.014839,0.018478,0.032548,0.034798,0.092935,0.071135,0.048443
24.27,0.04475,0.091602,0.088764,0.03932,0.016207,0.02214,0.083244,0.072638,0.071937,0.070721,0.074728,0.022365,0.015038,0.02087,0.01742,0.046022,0.038325,0.10875,0.059582,0.026211
24.28,0.08699,0.086385,0.060858,0.019939,0.016098,0.044074,0.097613,0.076143,0.040809,0.10238,0.034447,0.023514,0.013563,0.022993,0.028261,0.041372,0.07838,0.08343,0.032592,0.019519
24.29,0.10473,0.053196,0.033598,0.015277,0.023604,0.093579,0.086908,0.050576,0.035142,0.085571,0.0218,0.019671,0.018734,0.018609,0.04697,0.047829,0.12759,0.044596,0.017727,0.02751
24.3,0.064889,0.042584,0.019164,0.017564,0.050826,0.11999,0.053491,0.030603,0.062405,0.041446,0.022578,0.014114,0.023814,0.021026,0.054696,0.083799,0.10016,0.021688,0.014584,0.041327
24.31,0.034133,0.040635,0.01667,0.031003,0.10415,0.078305,0.033199,0.027525,0.098707,0.022447,0.021336,0.014701,0.021392,0.040153,0.065996,0.11327,0.045051,0.014503,0.01893,0.044304
24.32,0.033187,0.028076,0.024309,0.06201,0.11606,0.036586,0.027644,0.048179,0.078297,0.021215,0.015679,0.022408,0.024288,0.073908,0.078232,0.092756,0.021497,0.014055,0.035991,0.053579
24.33,0.040338,0.023918,0.048789,0.082287,0.065029,0.024811,0.022329,0.089492,0.037272,0.022687,0.015144,0.03214,0.048097,0.082044,0.08696,0.04669,0.015232,0.02023,0.064162,0.060992
24.34,0.034742,0.039671,0.070772,0.081423,0.029456,0.02513,0.025367,0.089078,0.021838,0.018388,0.02387,0.04541,0.083987,0.055365,0.086976,0.022816,0.016117,0.04259,0.073742,0.045344
24.35,0.036817,0.065014,0.058909,0.072121,0.020727,0.022277,0.050071,0.046755,0.022525,0.017564,0.043133,0.061773,0.075486,0.046237,0.052159,0.017159,0.026764,0.077054,0.049639,0.030557
24.36,0.059723,0.056744,0.05652,0.041677,0.022797,0.022168,0.09086,0.024256,0.024958,0.029891,0.061665,0.057586,0.041952,0.070985,0.026239,0.022145,0.051551,0.070627,0.027822,0.021444
24.37,0.062753,0.031648,0.067164,0.021571,0.022305,0.039071,0.084578,0.022599,0.026367,0.05767,0.054634,0.052333,0.03507,0.079752,0.021903,0.041251,0.066356,0.036034,0.02413,0.022453
24.38,0.035655,0.027034,0.047486,0.018184,0.020199,0.079598,0.044085,0.029454,0.042169,0.06451,0.038,0.042317,0.059126,0.050538,0.034591,0.057245,0.056618,0.020432,0.022371,0.040262
24.39,0.019696,0.045361,0.023834,0.0218,0.029938,0.09328,0.02747,0.040246,0.060554,0.039145,0.04175,0.029488,0.083071,0.038436,0.053753,0.047763,0.036399,0.020209,0.01842,0.061438
24.4,0.01973,0.062228,0.017029,0.021468,0.064138,0.05685,0.036566,0.055865,0.051132,0.026096,0.043483,0.036242,0.067154,0.052153,0.046324,0.042234,0.019925,0.021912,0.023171,0.049911
24.41,0.035458,0.043812,0.020048,0.020644,0.096747,0.037078,0.059641,0.050037,0.030992,0.034332,0.03263,0.073377,0.058075,0.051321,0.030183,0.035586,0.015535,0.018696,0.044152,0.030693
24.42,0.058794,0.022306,0.022295,0.033314,0.075752,0.050821,0.058393,0.034674,0.019838,0.044477,0.037512,0.11268,0.058204,0.029308,0.032707,0.021045,0.019127,0.020397,0.062935,0.032426
24.43,0.050898,0.017118,0.020856,0.072422,0.055847,0.065435,0.03316,0.026747,0.021771,0.039364,0.076827,0.092568,0.036534,0.017551,0.035494,0.014826,0.021327,0.036955,0.049676,0.055411
24.44,0.026631,0.021179,0.028919,0.11059,0.062855,0.045513,0.021245,0.019617,0.037597,0.047058,0.11912,0.045561,0.018755,0.01881,0.023624,0.017476,0.019094,0.06206,0.039487,0.092758
24.45,0.017448,0.024395,0.064094,0.10128,0.054119,0.023035,0.023338,0.020613,0.056458,0.080564,0.088819,0.021086,0.013335,0.02956,0.015206,0.02179,0.023886,0.06115,0.065894,0.13243
24.46,0.020451,0.028291,0.12138,0.068188,0.033646,0.016895,0.024392,0.037784,0.067086,0.10425,0.039281,0.013025,0.015023,0.033196,0.016269,0.02088,0.045971,0.057733,0.12969,0.11955
24.47,0.027904,0.051978,0.11862,0.037554,0.019627,0.021183,0.024302,0.069805,0.065292,0.082823,0.01866,0.010445,0.024974,0.022154,0.021885,0.024192,0.079079,0.099337,0.14138,0.086154
24.48,0.03895,0.09729,0.06145,0.027086,0.015415,0.027444,0.040267,0.076891,0.060526,0.040853,0.012083,0.010687,0.033827,0.015873,0.023647,0.045936,0.10502,0.14335,0.080149,0.077681
24.49,0.061362,0.11952,0.0292,0.022916,0.020368,0.034598,0.069271,0.05049,0.076687,0.019128,0.0099617,0.01504,0.02614,0.019222,0.027999,0.097385,0.13242,0.10909,0.047547,0.054064
24.5,0.077706,0.082821,0.02329,0.017906,0.033652,0.053063,0.071615,0.041219,0.066728,0.012104,0.010107,0.026857,0.018051,0.028275,0.055674,0.14771,0.11021,0.055192,0.057611,0.035864
24.51,0.095554,0.038545,0.023865,0.021445,0.05084,0.060112,0.045076,0.063257,0.033486,0.0099858,0.013229,0.035871,0.020772,0.041194,0.1255,0.13005,0.071122,0.036542,0.071302,0.046771
24.52,0.088195,0.022841,0.02214,0.041518,0.056242,0.053587,0.028102,0.072317,0.016603,0.010082,0.023154,0.030603,0.035111,0.079763,0.1634,0.071452,0.052275,0.049047,0.062542,0.090708
24.53,0.047467,0.024469,0.030375,0.062496,0.041972,0.041806,0.034946,0.042908,0.011637,0.012688,0.037286,0.033746,0.066341,0.13215,0.1012,0.049172,0.036427,0.075798,0.078361,0.11411
24.54,0.026124,0.033396,0.052168,0.047567,0.03983,0.026966,0.062553,0.020277,0.010781,0.021263,0.041301,0.068718,0.11376,0.12828,0.04764,0.048677,0.037831,0.090887,0.1119,0.073747
24.55,0.02824,0.047592,0.056022,0.025579,0.040487,0.027826,0.068873,0.013176,0.01246,0.038837,0.05651,0.12053,0.11469,0.086995,0.038443,0.040769,0.072611,0.11266,0.089388,0.045397
24.56,0.046535,0.052066,0.035692,0.022436,0.02805,0.051118,0.039566,0.01215,0.018514,0.057543,0.10371,0.10512,0.083598,0.04724,0.047423,0.046653,0.13371,0.10051,0.04573,0.056119
24.57,0.057917,0.035905,0.020144,0.033203,0.023858,0.071665,0.020238,0.01475,0.037695,0.090795,0.11548,0.053743,0.072947,0.031754,0.050626,0.09404,0.13645,0.055688,0.026736,0.064918
24.58,0.040322,0.026878,0.017678,0.037366,0.04022,0.050869,0.015974,0.024373,0.085123,0.11774,0.069245,0.037049,0.050923,0.040965,0.0696,0.14892,0.073715,0.031209,0.029893,0.040349
24.59,0.022883,0.02134,0.027134,0.026711,0.068305,0.026433,0.020053,0.055847,0.12963,0.082848,0.035529,0.051506,0.035316,0.069958,0.1167,0.11542,0.034084,0.021267,0.051764,0.018476
24.6,0.020904,0.015189,0.037477,0.024816,0.062286,0.020947,0.038927,0.11596,0.09995,0.045451,0.028662,0.06736,0.048689,0.10675,0.12667,0.052057,0.023874,0.023197,0.060098,0.010519
24.61,0.020909,0.016202,0.03058,0.043937,0.035894,0.031388,0.085792,0.12551,0.048084,0.029192,0.043833,0.066235,0.096464,0.11152,0.088739,0.025318,0.019938,0.042147,0.035433,0.007881
24.62,0.015761,0.027289,0.024082,0.072085,0.030665,0.068492,0.11654,0.067773,0.029897,0.026444,0.074254,0.091034,0.12594,0.076214,0.044882,0.019697,0.016632,0.060232,0.016077,0.007182
24.63,0.0145,0.037799,0.036252,0.066766,0.055228,0.10999,0.087009,0.031587,0.028546,0.042992,0.099571,0.11497,0.084152,0.066327,0.022478,0.018588,0.02191,0.042865,0.0094045,0.008186
24.64,0.02257,0.031612,0.06827,0.058126,0.10148,0.088261,0.05327,0.024279,0.029302,0.089415,0.11626,0.088126,0.0466,0.058731,0.017163,0.01557,0.042894,0.019541,0.0072715,0.013157
24.65,0.036527,0.028476,0.086293,0.090817,0.097951,0.052928,0.030864,0.028985,0.045603,0.13362,0.089333,0.051848,0.049473,0.03266,0.017471,0.017427,0.058476,0.01032,0.006871,0.024255
24.66,0.037141,0.049468,0.09633,0.10874,0.052332,0.043496,0.02284,0.039163,0.096632,0.10954,0.057708,0.029366,0.058158,0.017453,0.015389,0.033043,0.038954,0.0074544,0.0082114,0.028204
24.67,0.03399,0.10644,0.11609,0.065869,0.033781,0.03278,0.030728,0.070777,0.13675,0.056853,0.043726,0.027027,0.038881,0.014836,0.015119,0.055714,0.017497,0.0067016,0.013835,0.018941
24.68,0.058691,0.15431,0.082651,0.030692,0.037944,0.027423,0.060521,0.11059,0.098996,0.039183,0.02779,0.043601,0.019497,0.016018,0.025888,0.047555,0.0095458,0.0074576,0.025098,0.015005
24.69,0.12785,0.11875,0.037998,0.021571,0.037547,0.044529,0.10034,0.10444,0.046417,0.039497,0.022305,0.053394,0.014143,0.014299,0.049641,0.022818,0.0071429,0.011393,0.027559,0.022789
24.7,0.16178,0.054965,0.021085,0.027558,0.038685,0.089027,0.091525,0.076403,0.026644,0.029296,0.034531,0.034046,0.015285,0.014621,0.053111,0.01115,0.0066647,0.021625,0.018565,0.033529
24.71,0.09665,0.025854,0.018906,0.045301,0.069028,0.10277,0.056138,0.043337,0.029147,0.020472,0.05205,0.017016,0.014612,0.026149,0.028831,0.0076297,0.0077577,0.028807,0.016825,0.033064
24.72,0.040556,0.018049,0.027813,0.069525,0.1027,0.060237,0.05362,0.024045,0.03482,0.027008,0.041433,0.013038,0.013429,0.049721,0.013198,0.0067381,0.01241,0.02198,0.028802,0.038098
24.73,0.02208,0.019175,0.057461,0.098659,0.078277,0.033942,0.054462,0.023875,0.026234,0.046615,0.020701,0.014596,0.020649,0.051364,0.0082603,0.0073607,0.023496,0.018708,0.047779,0.048063
24.74,0.018746,0.03245,0.10118,0.085027,0.038459,0.039644,0.033562,0.032478,0.018948,0.047545,0.013146,0.01397,0.042252,0.027317,0.0069499,0.010644,0.030772,0.032266,0.051525,0.048507
24.75,0.025704,0.071883,0.10075,0.046367,0.023357,0.052355,0.020069,0.029242,0.026667,0.026147,0.01384,0.013169,0.054475,0.012824,0.0073061,0.02041,0.028643,0.0557,0.036392,0.038191
24.76,0.053478,0.11057,0.054608,0.028401,0.028562,0.039199,0.022732,0.019409,0.046232,0.014107,0.014289,0.021069,0.034261,0.0085372,0.0099362,0.034122,0.036834,0.050539,0.028926,0.021473
24.77,0.094121,0.084839,0.028034,0.019121,0.046314,0.021359,0.031527,0.021405,0.045674,0.012949,0.012606,0.042984,0.01576,0.0079403,0.018854,0.041046,0.046648,0.027907,0.036002,0.01481
24.78,0.089776,0.039617,0.022391,0.016574,0.04554,0.018952,0.02713,0.038896,0.02463,0.014402,0.016597,0.053708,0.0097797,0.010054,0.038402,0.042724,0.043792,0.021961,0.0319,0.01831
24.79,0.057481,0.019656,0.017891,0.026008,0.025944,0.027821,0.018245,0.049096,0.013586,0.012912,0.034108,0.033499,0.0093029,0.018471,0.05189,0.035462,0.030852,0.031059,0.018527,0.021262
24.8,0.03181,0.015891,0.014441,0.044749,0.017755,0.030074,0.021928,0.031367,0.012891,0.014048,0.053871,0.017403,0.013603,0.038234,0.039831,0.03415,0.018736,0.033956,0.014344,0.016011
24.81,0.016959,0.017508,0.019817,0.043084,0.023771,0.020401,0.040158,0.015708,0.014378,0.026304,0.042788,0.01654,0.026475,0.051746,0.025047,0.030761,0.019045,0.021745,0.019205,0.012534
24.82,0.01316,0.015478,0.037575,0.024166,0.030749,0.018182,0.047512,0.01241,0.01308,0.049569,0.024654,0.0271,0.039508,0.038143,0.026957,0.019521,0.030314,0.014835,0.023027,0.015515
24.83,0.015414,0.0132,0.046326,0.017113,0.023472,0.031471,0.028813,0.014234,0.015042,0.05179,0.025842,0.033797,0.039713,0.020781,0.030896,0.016874,0.033371,0.018316,0.020357,0.029591
24.84,0.015685,0.01943,0.029618,0.023672,0.017104,0.047808,0.014859,0.014022,0.029178,0.036361,0.034234,0.024047,0.033269,0.016817,0.022154,0.026461,0.022104,0.025337,0.025295,0.070573
24.85,0.012606,0.037483,0.017167,0.030112,0.024792,0.037148,0.012658,0.014598,0.056491,0.036219,0.026861,0.018662,0.020907,0.024282,0.016189,0.034978,0.017379,0.028182,0.054745,0.11581
24.86,0.014866,0.044914,0.019409,0.02257,0.043647,0.018843,0.015232,0.025944,0.066907,0.032253,0.015501,0.024965,0.014926,0.02953,0.022389,0.026972,0.024916,0.04453,0.10542,0.093442
24.87,0.028833,0.028028,0.028604,0.016943,0.043513,0.013176,0.016908,0.057061,0.050272,0.018408,0.01342,0.02713,0.020158,0.02166,0.034727,0.021076,0.043872,0.09173,0.10181,0.054059
24.88,0.044788,0.016607,0.02632,0.025464,0.024198,0.0159,0.024206,0.077327,0.026847,0.011278,0.019952,0.018444,0.029192,0.017263,0.033493,0.031761,0.080501,0.11084,0.052016,0.036306
24.89,0.035296,0.019536,0.017728,0.044241,0.014963,0.022082,0.044931,0.05028,0.013675,0.010514,0.027092,0.014926,0.025568,0.025508,0.029122,0.068651,0.11529,0.06446,0.02898,0.024738
24.9,0.019083,0.028572,0.020171,0.043273,0.01793,0.032979,0.064774,0.022127,0.0091886,0.01574,0.021493,0.022066,0.019055,0.041244,0.049449,0.11598,0.083311,0.028727,0.029543,0.026606
24.91,0.016758,0.025772,0.037304,0.026365,0.029632,0.041967,0.060562,0.011747,0.0080398,0.025338,0.015291,0.031782,0.024883,0.051969,0.1031,0.10149,0.036511,0.020067,0.029947,0.050573
24.92,0.025319,0.01793,0.048664,0.024655,0.038396,0.047411,0.033798,0.0083278,0.0095831,0.02473,0.0193,0.030326,0.046862,0.082405,0.12,0.048095,0.018219,0.025343,0.029366,0.079344
24.93,0.028783,0.021971,0.037726,0.036481,0.032139,0.055642,0.015601,0.0074774,0.016182,0.017402,0.031882,0.035043,0.081377,0.11749,0.066762,0.021368,0.014277,0.033312,0.047121,0.064511
24.94,0.020968,0.042273,0.035212,0.036006,0.032083,0.039683,0.0094156,0.0085438,0.026415,0.018796,0.040638,0.073503,0.11722,0.089831,0.027744,0.013792,0.018533,0.040844,0.071147,0.030332
24.95,0.020925,0.060508,0.036851,0.022431,0.048404,0.018684,0.0077166,0.013228,0.026498,0.032752,0.058442,0.12952,0.099777,0.046469,0.015234,0.013574,0.035522,0.05334,0.06578,0.013837
24.96,0.04041,0.05361,0.027349,0.017445,0.046577,0.01041,0.0078906,0.023886,0.022661,0.056035,0.10587,0.11145,0.053635,0.023093,0.012524,0.021683,0.056851,0.05441,0.036448,0.0085349
24.97,0.068263,0.032789,0.018255,0.026821,0.024704,0.0082702,0.0099805,0.030965,0.034928,0.09266,0.11898,0.052267,0.033078,0.014285,0.016173,0.044167,0.050808,0.053164,0.016247,0.0067992
24.98,0.05771,0.019019,0.014387,0.046401,0.012543,0.0084594,0.01651,0.031657,0.079589,0.11597,0.077314,0.025582,0.021371,0.013962,0.030864,0.058925,0.031337,0.038636,0.0090368,0.0068919
24.99,0.028129,0.016191,0.019695,0.044503,0.0093124,0.010733,0.031487,0.053722,0.12656,0.082612,0.038556,0.022573,0.015104,0.023,0.049017,0.039961,0.032202,0.018519,0.0065944,0.0098634
25,0.01555,0.014134,0.038227,0.02388,0.0095206,0.017646,0.052502,0.10691,0.096704,0.053768,0.021008,0.025554,0.018777,0.039889,0.046593,0.021988,0.043737,0.0095063,0.0058564,0.016677
25.01,0.014065,0.012841,0.04909,0.013454,0.012569,0.037825,0.088253,0.11901,0.046165,0.036179,0.019667,0.027645,0.033926,0.039585,0.031103,0.023641,0.034024,0.006573,0.00647,0.018624
25.02,0.014131,0.019301,0.032315,0.012138,0.022337,0.080661,0.11258,0.067659,0.03228,0.021689,0.028244,0.038644,0.041403,0.026734,0.018565,0.038531,0.016271,0.0056497,0.0099095,0.013013
25.03,0.012582,0.038389,0.017825,0.016682,0.053467,0.11701,0.080178,0.031293,0.036656,0.020662,0.040212,0.040265,0.026739,0.025077,0.018244,0.038777,0.0085139,0.0059189,0.017081,0.011698
25.04,0.015584,0.050139,0.01626,0.034121,0.10953,0.089184,0.049578,0.02409,0.032111,0.035357,0.045461,0.022901,0.016587,0.022094,0.03173,0.020818,0.0061383,0.0082845,0.019528,0.018057
25.05,0.030286,0.03582,0.026722,0.078293,0.11303,0.046437,0.031381,0.032627,0.028413,0.051792,0.030027,0.011383,0.019349,0.015232,0.040939,0.0099733,0.0056064,0.015013,0.016657,0.023358
25.06,0.050514,0.027934,0.061294,0.11106,0.058815,0.035888,0.020657,0.038955,0.041839,0.040182,0.014087,0.0083736,0.022331,0.017131,0.026572,0.006597,0.0064647,0.021893,0.01727,0.019328
25.07,0.048152,0.047515,0.10286,0.082799,0.029227,0.031338,0.024515,0.041801,0.049361,0.018939,0.0081555,0.010179,0.016593,0.031472,0.012345,0.0058783,0.01046,0.021141,0.017938,0.019534
25.08,0.045644,0.091803,0.085276,0.044928,0.027694,0.022925,0.045126,0.047024,0.03397,0.0094357,0.0067526,0.017011,0.014629,0.03981,0.0074277,0.0069918,0.020304,0.016525,0.017942,0.036953
25.09,0.078605,0.095165,0.049604,0.023894,0.031979,0.027637,0.061605,0.037093,0.016734,0.0064695,0.00802,0.020734,0.025045,0.025279,0.0066289,0.011503,0.025978,0.014094,0.016299,0.065779
25.1,0.10278,0.050582,0.035557,0.019185,0.029263,0.051128,0.045241,0.025742,0.0086644,0.0056907,0.013648,0.015404,0.039207,0.0123,0.0087114,0.019345,0.017883,0.016458,0.020549,0.066032
25.11,0.065535,0.026395,0.023598,0.027882,0.036855,0.06186,0.023029,0.015841,0.0058937,0.00645,0.020212,0.014105,0.031548,0.0092308,0.013178,0.023407,0.011421,0.017203,0.042936,0.057565
25.12,0.02894,0.026166,0.018937,0.042884,0.05188,0.037835,0.017383,0.0085588,0.0049511,0.010357,0.017335,0.024992,0.016424,0.011488,0.015828,0.018125,0.012744,0.020471,0.082421,0.065667
25.13,0.017851,0.029378,0.029698,0.051014,0.049876,0.017849,0.018167,0.0056533,0.0049086,0.017977,0.013435,0.040237,0.012437,0.012782,0.018835,0.01192,0.018387,0.041982,0.096439,0.055728
25.14,0.020692,0.026582,0.053099,0.041379,0.033489,0.013603,0.013041,0.0046938,0.0060292,0.019411,0.020285,0.035777,0.013378,0.010368,0.019203,0.012529,0.02481,0.090481,0.068652,0.03574
25.15,0.030189,0.035031,0.05381,0.029042,0.017296,0.016484,0.0072872,0.0045803,0.010164,0.014488,0.038293,0.022354,0.010789,0.011319,0.014148,0.020313,0.043473,0.1057,0.037339,0.020245
25.16,0.036935,0.049787,0.030196,0.03059,0.011696,0.014864,0.005003,0.0053474,0.018073,0.01753,0.042778,0.012846,0.0080377,0.017704,0.014288,0.035169,0.073675,0.059858,0.028626,0.014852
25.17,0.044654,0.046059,0.019366,0.026015,0.014141,0.0086868,0.0043907,0.0082982,0.020568,0.034187,0.02547,0.0080215,0.0092823,0.020774,0.026293,0.056205,0.0873,0.028159,0.024416,0.019393
25.18,0.040759,0.029293,0.024528,0.014561,0.015895,0.0053968,0.0045845,0.015897,0.018393,0.045139,0.012248,0.0070337,0.015816,0.021461,0.050721,0.061499,0.071636,0.022924,0.01573,0.023975
25.19,0.032274,0.016155,0.027657,0.010415,0.010697,0.0045007,0.0058822,0.023146,0.022271,0.029489,0.0079868,0.0086516,0.024476,0.036696,0.058403,0.062736,0.037775,0.024108,0.012955,0.01795
25.2,0.027565,0.014416,0.01775,0.013371,0.0061897,0.0046934,0.010351,0.022088,0.032681,0.013906,0.0077687,0.015281,0.033488,0.056725,0.041059,0.068024,0.020312,0.017814,0.018542,0.013046
25.21,0.017499,0.02235,0.010513,0.015414,0.0048366,0.0062994,0.02064,0.01879,0.039711,0.0090305,0.010901,0.035032,0.050515,0.046994,0.041684,0.044314,0.020074,0.012635,0.023735,0.017175
25.22,0.012639,0.026366,0.011352,0.010587,0.0052199,0.011066,0.026263,0.023861,0.027054,0.0095376,0.022486,0.059885,0.04968,0.026373,0.061161,0.022017,0.022594,0.015782,0.01866,0.027663
25.23,0.01775,0.01705,0.015273,0.0066603,0.0077744,0.018656,0.018619,0.037139,0.014898,0.016128,0.04769,0.050666,0.031935,0.020817,0.053153,0.018075,0.016893,0.023261,0.015891,0.036179
25.24,0.025976,0.010214,0.013068,0.0067811,0.012233,0.023259,0.014391,0.033863,0.014458,0.035043,0.058712,0.025404,0.020641,0.034002,0.027251,0.022065,0.012737,0.022364,0.026393,0.044164
25.25,0.021074,0.011349,0.0087348,0.0099187,0.014867,0.019214,0.02268,0.02113,0.026909,0.052556,0.037216,0.01582,0.016689,0.057479,0.017351,0.019379,0.017188,0.020398,0.047158,0.044442
25.26,0.011804,0.015871,0.0092717,0.011306,0.01867,0.014051,0.038709,0.023104,0.046836,0.04363,0.017881,0.015809,0.025221,0.051234,0.020357,0.01383,0.027074,0.033121,0.047255,0.047732
25.27,0.010211,0.015625,0.011322,0.0091696,0.020198,0.018697,0.041241,0.04131,0.042509,0.027993,0.011913,0.014738,0.049217,0.026546,0.021821,0.016423,0.03374,0.049004,0.029127,0.04442
25.28,0.015399,0.01376,0.0092311,0.010251,0.015745,0.036602,0.043287,0.047169,0.024331,0.01592,0.013135,0.01423,0.057054,0.017421,0.016807,0.030375,0.040174,0.040184,0.026781,0.025872
25.29,0.019823,0.010985,0.0070088,0.017104,0.017874,0.055118,0.05142,0.027826,0.019831,0.010306,0.014483,0.024043,0.033924,0.021335,0.018843,0.045876,0.036496,0.023062,0.041224,0.01681
25.3,0.016097,0.0071499,0.0083464,0.022007,0.037027,0.061294,0.035761,0.01497,0.018737,0.011099,0.013281,0.048475,0.019082,0.025435,0.035886,0.04122,0.029902,0.020505,0.043237,0.022397
25.31,0.0094687,0.0058468,0.014794,0.023149,0.069048,0.047076,0.016792,0.014476,0.01238,0.013857,0.018086,0.057124,0.02103,0.028497,0.050295,0.025384,0.025494,0.034477,0.031529,0.038746
25.32,0.006198,0.0068692,0.024651,0.038903,0.068919,0.022981,0.0096041,0.01758,0.0087553,0.013241,0.037912,0.036518,0.030996,0.038727,0.035413,0.022191,0.018978,0.049045,0.036269,0.041264
25.33,0.005902,0.011222,0.034254,0.065165,0.036264,0.01126,0.0083992,0.014065,0.010315,0.014839,0.059212,0.028576,0.039642,0.039625,0.018871,0.024908,0.02263,0.048147,0.043009,0.029529
25.34,0.0077345,0.024846,0.050476,0.065238,0.015732,0.0074237,0.011793,0.0091373,0.013754,0.028674,0.050015,0.041898,0.037982,0.031559,0.017481,0.021344,0.045509,0.048269,0.02894,0.034204
25.35,0.01425,0.049931,0.053907,0.038935,0.0087275,0.0067136,0.01633,0.0091282,0.014116,0.055995,0.040883,0.046353,0.027504,0.020608,0.02405,0.024651,0.071607,0.035373,0.016513,0.046903
25.36,0.033315,0.056584,0.047625,0.017473,0.0062442,0.0091476,0.013595,0.012931,0.017415,0.065764,0.043631,0.028638,0.025643,0.0145,0.026395,0.049005,0.058969,0.018179,0.016402,0.035981
25.37,0.056897,0.035327,0.038698,0.0089534,0.0057057,0.014692,0.0093156,0.015546,0.036729,0.054346,0.0369,0.016093,0.022272,0.018841,0.033079,0.073808,0.028612,0.011668,0.029198,0.018866
25.38,0.048214,0.025286,0.020579,0.0060814,0.0071399,0.015517,0.010202,0.019486,0.073509,0.037981,0.025086,0.016492,0.016414,0.033518,0.052117,0.055007,0.013766,0.012311,0.044445,0.015174
25.39,0.024949,0.033378,0.009826,0.0051591,0.012021,0.011103,0.016448,0.037902,0.075845,0.027124,0.015584,0.024188,0.020968,0.048593,0.061006,0.024994,0.0091612,0.021877,0.034839,0.019504
25.4,0.017458,0.033298,0.0062476,0.0053571,0.016519,0.011089,0.026566,0.067516,0.040034,0.023806,0.014924,0.029027,0.041218,0.04622,0.049906,0.012257,0.0083414,0.040054,0.018691,0.019211
25.41,0.025213,0.018352,0.0051603,0.0073219,0.01426,0.019742,0.038015,0.071746,0.020712,0.017348,0.024447,0.037441,0.054589,0.034309,0.026857,0.0082902,0.010891,0.040329,0.015862,0.015605
25.42,0.034284,0.0089513,0.00522,0.012969,0.014527,0.035146,0.040302,0.04256,0.020294,0.015771,0.039458,0.045137,0.037189,0.039003,0.012808,0.0074602,0.021154,0.023025,0.021269,0.021977
25.43,0.024519,0.0060495,0.0066892,0.019718,0.026193,0.037401,0.048033,0.021324,0.023649,0.027513,0.047511,0.03737,0.023169,0.040117,0.0081655,0.0089549,0.039582,0.016,0.024278,0.040761
25.44,0.011781,0.0055538,0.011725,0.024613,0.03849,0.027501,0.057524,0.018808,0.023868,0.049454,0.036581,0.027681,0.029336,0.023211,0.0070595,0.015566,0.04055,0.021602,0.030073,0.045266
25.45,0.0070649,0.006675,0.02301,0.032949,0.030156,0.033608,0.039433,0.025987,0.034404,0.048035,0.025037,0.017989,0.039838,0.011354,0.0078922,0.032481,0.025173,0.032314,0.03833,0.027767
25.46,0.0063499,0.011352,0.035203,0.030664,0.019072,0.053402,0.023205,0.03462,0.04681,0.02634,0.023956,0.015789,0.029384,0.0076553,0.012093,0.044541,0.023524,0.039,0.034952,0.019636
25.47,0.0083553,0.024866,0.034342,0.021495,0.023177,0.049013,0.028112,0.04331,0.040115,0.017227,0.018737,0.026265,0.014321,0.0071129,0.025253,0.034816,0.038657,0.032508,0.027131,0.027699
25.48,0.016194,0.039725,0.021271,0.016101,0.044249,0.032101,0.047222,0.037579,0.024767,0.020023,0.014089,0.038238,0.0085229,0.0085916,0.044758,0.032702,0.043672,0.024526,0.019016,0.038811
25.49,0.030356,0.031994,0.015381,0.014521,0.05765,0.037206,0.047113,0.028481,0.01412,0.020106,0.019996,0.028793,0.0074351,0.014241,0.047863,0.040961,0.026809,0.024734,0.019724,0.041067
25.5,0.034293,0.016337,0.015293,0.023194,0.048628,0.04968,0.026344,0.023085,0.012786,0.014491,0.034763,0.014708,0.0088302,0.032056,0.043435,0.036305,0.016377,0.021376,0.03593,0.058052
25.51,0.025323,0.010809,0.014914,0.050433,0.047541,0.039267,0.016668,0.014428,0.018084,0.015402,0.034775,0.01031,0.014752,0.060702,0.035682,0.023094,0.018847,0.021901,0.06424,0.074261
25.52,0.015065,0.012838,0.022179,0.077035,0.041455,0.020772,0.019138,0.01088,0.019209,0.027946,0.019987,0.013117,0.032535,0.05964,0.027346,0.015201,0.026336,0.042202,0.079674,0.056886
25.53,0.010326,0.017726,0.049853,0.063432,0.029952,0.013011,0.019838,0.014734,0.014251,0.038112,0.013878,0.024173,0.058615,0.032336,0.022359,0.017427,0.032874,0.080573,0.058624,0.031704
25.54,0.012487,0.026163,0.081192,0.033263,0.019619,0.014954,0.013343,0.019635,0.015687,0.028033,0.01968,0.034232,0.057856,0.019451,0.016687,0.029582,0.054115,0.079991,0.034196,0.016475
25.55,0.021832,0.043313,0.063193,0.021131,0.012111,0.019589,0.01047,0.016478,0.029048,0.020667,0.030721,0.032748,0.032419,0.021272,0.018984,0.049242,0.075542,0.041896,0.028786,0.012077
25.56,0.036503,0.055056,0.029372,0.020775,0.012105,0.015978,0.01468,0.014405,0.042181,0.027861,0.02834,0.039568,0.018514,0.023636,0.03746,0.068755,0.064527,0.023224,0.021785,0.013243
25.57,0.042092,0.060258,0.01724,0.01618,0.017681,0.010787,0.020082,0.024021,0.040575,0.030634,0.021417,0.043526,0.02001,0.027293,0.067947,0.059461,0.039781,0.023795,0.013158,0.013434
25.58,0.036398,0.04601,0.018183,0.010616,0.018102,0.012297,0.018338,0.045497,0.036916,0.020137,0.029663,0.029809,0.028822,0.049497,0.067774,0.043371,0.021001,0.023263,0.011048,0.012817
25.59,0.045978,0.022932,0.017874,0.011242,0.012279,0.01928,0.020691,0.054517,0.024947,0.01492,0.043806,0.025838,0.043176,0.071449,0.039234,0.036698,0.016289,0.015233,0.013466,0.018612
25.6,0.050397,0.014532,0.01207,0.017197,0.011215,0.023113,0.039166,0.037859,0.013747,0.021825,0.039398,0.046226,0.064029,0.054992,0.029165,0.02315,0.021242,0.01121,0.015083,0.035687
25.61,0.029984,0.01673,0.0099849,0.018675,0.017913,0.027885,0.057553,0.01883,0.010848,0.040339,0.038907,0.072489,0.05793,0.02834,0.033407,0.015287,0.022438,0.013203,0.017427,0.057254
25.62,0.015588,0.017495,0.01446,0.014196,0.02873,0.039319,0.044639,0.011282,0.013877,0.05194,0.061713,0.056709,0.037552,0.017787,0.026514,0.018297,0.015716,0.017268,0.03236,0.084255
25.63,0.014692,0.012333,0.02005,0.016661,0.036491,0.045204,0.02198,0.010641,0.027277,0.059558,0.067391,0.027673,0.024146,0.021886,0.016212,0.023478,0.01334,0.023224,0.075415,0.093587
25.64,0.017991,0.010611,0.019066,0.031694,0.034636,0.042262,0.012686,0.015211,0.061097,0.068022,0.041016,0.018831,0.015654,0.030608,0.016019,0.019622,0.019013,0.047193,0.11401,0.055128
25.65,0.015095,0.016288,0.023064,0.042213,0.031481,0.026386,0.012332,0.032385,0.089312,0.050135,0.020164,0.020888,0.016764,0.025556,0.022856,0.016583,0.035238,0.095788,0.081731,0.024213
25.66,0.011767,0.027,0.034753,0.029339,0.038393,0.015514,0.020131,0.071117,0.066347,0.030636,0.014297,0.018601,0.026745,0.016505,0.024128,0.025584,0.070144,0.10605,0.035468,0.014557
25.67,0.016817,0.034804,0.035503,0.018511,0.032973,0.016392,0.043178,0.089289,0.032226,0.018132,0.017474,0.013819,0.029672,0.017619,0.023209,0.056078,0.094495,0.060032,0.017373,0.014443
25.68,0.03253,0.031996,0.02502,0.023619,0.021602,0.031294,0.065507,0.054719,0.021629,0.012349,0.019752,0.016615,0.020689,0.027877,0.040568,0.091571,0.071587,0.026115,0.013239,0.024088
25.69,0.040401,0.022514,0.016631,0.03782,0.02579,0.056376,0.060315,0.024679,0.020332,0.014221,0.015428,0.028005,0.018758,0.041086,0.081085,0.075766,0.049821,0.015218,0.016528,0.048686
25.7,0.026538,0.021546,0.019208,0.040799,0.048207,0.05484,0.05102,0.016918,0.014902,0.019347,0.01489,0.033732,0.031433,0.068495,0.088416,0.042815,0.032665,0.014677,0.032768,0.06354
25.71,0.015934,0.020807,0.035452,0.046096,0.057677,0.03804,0.03377,0.018626,0.011206,0.018065,0.024481,0.033221,0.060543,0.090607,0.049082,0.037684,0.019873,0.024566,0.058589,0.042408
25.72,0.017632,0.018577,0.055424,0.060221,0.036073,0.040499,0.017773,0.016804,0.013943,0.01564,0.039188,0.056115,0.091682,0.06293,0.026716,0.035604,0.021128,0.048539,0.055218,0.023325
25.73,0.022444,0.029497,0.067628,0.045254,0.022892,0.037787,0.014253,0.012083,0.020295,0.023146,0.052845,0.095146,0.077491,0.03177,0.029288,0.026726,0.039528,0.057266,0.029118,0.020595
25.74,0.024374,0.063757,0.057138,0.021772,0.029928,0.021678,0.017604,0.012593,0.021679,0.0465,0.082264,0.084504,0.039528,0.019047,0.037616,0.033584,0.057236,0.036721,0.014821,0.018088
25.75,0.039725,0.084212,0.029033,0.013094,0.038747,0.013917,0.017252,0.019512,0.025782,0.0811,0.088799,0.04215,0.02314,0.018818,0.038009,0.054498,0.041124,0.020263,0.012924,0.014687
25.76,0.068994,0.052382,0.014053,0.014263,0.027721,0.015988,0.013846,0.027334,0.053475,0.095737,0.057542,0.020454,0.017899,0.032822,0.050247,0.049483,0.020275,0.012135,0.016677,0.020974
25.77,0.071987,0.02211,0.0099219,0.025357,0.01567,0.019172,0.016859,0.040326,0.099432,0.063635,0.032497,0.016371,0.019448,0.05935,0.056967,0.024658,0.014488,0.010261,0.016583,0.03921
25.78,0.044987,0.011432,0.01073,0.037285,0.014739,0.017555,0.032456,0.076017,0.092459,0.036765,0.01889,0.020786,0.037508,0.071601,0.034013,0.012473,0.012556,0.013903,0.014077,0.043938
25.79,0.020835,0.0082536,0.018282,0.029225,0.0199,0.021776,0.06519,0.095122,0.045887,0.028808,0.016674,0.033543,0.071792,0.048229,0.015124,0.010707,0.0091929,0.016779,0.02071,0.027012
25.8,0.010885,0.007806,0.033283,0.017754,0.022944,0.046592,0.090742,0.068017,0.023848,0.021096,0.026729,0.05587,0.071218,0.021283,0.0089136,0.011681,0.0087682,0.014198,0.039411,0.019843
25.81,0.0078592,0.0097957,0.035509,0.01844,0.032822,0.087904,0.067922,0.036223,0.023495,0.021107,0.049437,0.0585,0.03553,0.010327,0.0082995,0.0097102,0.012983,0.016147,0.046222,0.029169
25.82,0.0073633,0.017437,0.02361,0.031282,0.067019,0.083422,0.041385,0.02067,0.028638,0.038769,0.058352,0.045162,0.014922,0.0068211,0.010356,0.0080488,0.016754,0.031551,0.035884,0.035637
25.83,0.0087218,0.033441,0.022507,0.057809,0.091007,0.043243,0.036299,0.021171,0.034719,0.05987,0.038934,0.032618,0.0082514,0.0058376,0.010249,0.010778,0.01547,0.051499,0.034324,0.024091
25.84,0.013867,0.04107,0.04294,0.085188,0.062323,0.026819,0.027887,0.033781,0.052442,0.046351,0.029772,0.017096,0.0059106,0.0067885,0.0080816,0.01629,0.020322,0.050954,0.029947,0.016251
25.85,0.028163,0.04019,0.080962,0.068386,0.02987,0.031136,0.023231,0.052354,0.053781,0.023695,0.030942,0.0086647,0.0051395,0.0095673,0.0091638,0.01795,0.042903,0.036373,0.02095,0.022067
25.86,0.04757,0.064057,0.082823,0.038663,0.019876,0.033086,0.038447,0.05901,0.032118,0.019755,0.020829,0.0057701,0.0056568,0.010258,0.015183,0.02291,0.063912,0.022123,0.013874,0.030209
25.87,0.063032,0.088382,0.045129,0.026773,0.025911,0.033808,0.064935,0.037933,0.01706,0.027114,0.010231,0.0048116,0.0081731,0.0089982,0.022344,0.040293,0.045578,0.017355,0.013193,0.024974
25.88,0.085004,0.064195,0.025355,0.019465,0.038801,0.05213,0.056538,0.02036,0.011799,0.02485,0.0061419,0.0048264,0.010876,0.012364,0.029642,0.055406,0.021103,0.014272,0.022552,0.021947
25.89,0.074499,0.031167,0.023674,0.020666,0.050912,0.061104,0.027126,0.013953,0.015124,0.013284,0.0049415,0.0061645,0.011204,0.024905,0.035177,0.046785,0.013899,0.012534,0.035472,0.025823
25.9,0.042866,0.017576,0.022245,0.039911,0.06001,0.042038,0.013588,0.010221,0.024683,0.0070911,0.0049757,0.010596,0.016041,0.035721,0.040095,0.024486,0.015197,0.020123,0.035402,0.022661
25.91,0.025252,0.017739,0.026611,0.069238,0.04573,0.021303,0.01133,0.011204,0.024201,0.0053587,0.006538,0.019378,0.028675,0.027388,0.045551,0.014021,0.015878,0.037811,0.024357,0.014736
25.92,0.016588,0.026754,0.04995,0.061557,0.030353,0.011319,0.010829,0.019592,0.013423,0.0055331,0.012339,0.0275,0.032518,0.020205,0.031153,0.014975,0.01953,0.03999,0.015593,0.0098455
25.93,0.017449,0.04174,0.068722,0.030918,0.020359,0.0093594,0.0088598,0.026108,0.0076906,0.0081534,0.024674,0.023895,0.021905,0.030279,0.016664,0.019998,0.029368,0.022309,0.014036,0.01162
25.94,0.032013,0.056874,0.050208,0.018545,0.011416,0.010223,0.010025,0.018252,0.007412,0.016543,0.028732,0.01656,0.015228,0.04269,0.015993,0.024553,0.035312,0.012419,0.011306,0.0176
25.95,0.056196,0.048253,0.024217,0.019601,0.0081874,0.0091708,0.018203,0.010324,0.012308,0.027145,0.017798,0.016588,0.02182,0.032902,0.024349,0.024485,0.029372,0.012073,0.0084763,0.016326
25.96,0.055558,0.035412,0.014192,0.017222,0.0090894,0.0086237,0.026467,0.010513,0.021907,0.024162,0.011376,0.015369,0.039068,0.023337,0.026682,0.02546,0.016129,0.012023,0.010873,0.0096293
25.97,0.032027,0.028848,0.015674,0.01032,0.0096634,0.013826,0.021877,0.018247,0.02264,0.013683,0.013552,0.014274,0.042499,0.026049,0.018749,0.028779,0.010031,0.009001,0.017364,0.006947
25.98,0.023506,0.017313,0.018184,0.0075441,0.0085362,0.025061,0.019401,0.023616,0.015303,0.0090069,0.016237,0.024721,0.032759,0.02435,0.01777,0.019923,0.010993,0.009038,0.017282,0.0084072
25.99,0.026718,0.011343,0.012948,0.008805,0.010988,0.029501,0.024434,0.01622,0.012067,0.011047,0.016156,0.048129,0.025496,0.016286,0.025663,0.010903,0.011842,0.014806,0.012045,0.016177
26,0.020927,0.01372,0.0080626,0.010144,0.022007,0.028565,0.01966,0.0099244,0.0093558,0.016717,0.024318,0.050725,0.018863,0.01134,0.024001,0.009839,0.0094128,0.01963,0.013525,0.034826
26.01,0.012234,0.017452,0.0080615,0.01064,0.036757,0.024864,0.010161,0.010076,0.0085522,0.020914,0.041409,0.027395,0.014975,0.014454,0.013575,0.01204,0.0099135,0.017316,0.02718,0.045648
26.02,0.011443,0.013435,0.010803,0.017657,0.036622,0.01393,0.006368,0.010316,0.014027,0.025937,0.048136,0.014026,0.010785,0.02394,0.0094977,0.011057,0.017111,0.021996,0.042918,0.034109
26.03,0.01624,0.0089861,0.01405,0.034208,0.021741,0.0071894,0.0067853,0.010197,0.025383,0.030772,0.031734,0.012518,0.010847,0.023847,0.011478,0.010384,0.028002,0.038745,0.033648,0.022582
26.04,0.016244,0.010636,0.02223,0.04049,0.010091,0.0053925,0.010268,0.016342,0.026873,0.039962,0.015414,0.012724,0.018692,0.01406,0.012897,0.017298,0.039807,0.039794,0.018186,0.013853
26.05,0.011671,0.019137,0.030721,0.025283,0.0059808,0.0062048,0.014868,0.02562,0.018422,0.036844,0.011191,0.010091,0.025844,0.010214,0.012964,0.036,0.045094,0.021581,0.015949,0.010412
26.06,0.013673,0.026921,0.032026,0.011447,0.0052123,0.010835,0.019725,0.023675,0.020132,0.019677,0.012504,0.010596,0.019226,0.013406,0.021982,0.052088,0.028277,0.011625,0.017209,0.014352
26.07,0.023773,0.021812,0.025769,0.0065864,0.0067934,0.019449,0.019333,0.015282,0.034143,0.011305,0.011395,0.018647,0.012334,0.019904,0.045248,0.039798,0.012871,0.012016,0.01469,0.024446
26.08,0.026254,0.016411,0.013825,0.0059791,0.013004,0.021418,0.01627,0.014528,0.036051,0.011633,0.0098327,0.02737,0.014933,0.032532,0.053099,0.018432,0.0078885,0.017039,0.018051,0.029295
26.09,0.016145,0.021832,0.0077581,0.0089019,0.021526,0.014102,0.015562,0.026027,0.020368,0.012473,0.01448,0.024848,0.027741,0.045945,0.030309,0.0091374,0.0080213,0.019813,0.026733,0.025739
26.1,0.011152,0.023905,0.0077279,0.015722,0.019063,0.011034,0.012211,0.037607,0.011538,0.010642,0.026414,0.028417,0.044093,0.039056,0.013082,0.0069243,0.013525,0.024173,0.024372,0.034766
26.11,0.016073,0.01567,0.012797,0.017856,0.01082,0.013531,0.012631,0.027405,0.011847,0.012882,0.034986,0.044359,0.040693,0.026837,0.0076451,0.0083185,0.025799,0.024697,0.015901,0.048716
26.12,0.024441,0.012966,0.017397,0.013777,0.0082535,0.01302,0.023692,0.014147,0.013851,0.025415,0.042728,0.042208,0.02531,0.01583,0.006984,0.015745,0.030985,0.01776,0.015826,0.036021
26.13,0.022632,0.017174,0.013216,0.010543,0.011017,0.010995,0.036897,0.011557,0.014566,0.045948,0.04495,0.023469,0.021353,0.0091616,0.01039,0.028793,0.020193,0.0128,0.029795,0.018224
26.14,0.019814,0.015411,0.0093258,0.0072822,0.013346,0.016566,0.029323,0.015164,0.024203,0.054071,0.029979,0.01265,0.017567,0.0087923,0.0197,0.028957,0.011418,0.011761,0.046424,0.01503
26.15,0.018344,0.0086978,0.0093406,0.0065733,0.011175,0.031759,0.016572,0.020741,0.0486,0.037095,0.018022,0.012355,0.011642,0.014753,0.026295,0.016127,0.010245,0.01977,0.035989,0.018522
26.16,0.011114,0.0057055,0.0077571,0.0097781,0.012416,0.036274,0.016405,0.034709,0.057514,0.019717,0.011461,0.018588,0.012848,0.022059,0.022797,0.0089279,0.010206,0.039182,0.018314,0.015538
26.17,0.0060375,0.0061585,0.0060688,0.013222,0.023967,0.024185,0.029796,0.04817,0.034656,0.014956,0.010575,0.023108,0.020312,0.018314,0.015123,0.0083322,0.010585,0.044041,0.014758,0.010309
26.18,0.0044467,0.0080902,0.0076806,0.011946,0.038285,0.02303,0.045549,0.043273,0.016029,0.012182,0.0177,0.02519,0.020012,0.013235,0.008655,0.0095867,0.018448,0.025692,0.019175,0.011961
26.19,0.0047398,0.0075927,0.012159,0.013006,0.035418,0.039436,0.038096,0.030706,0.011501,0.011318,0.029396,0.020806,0.011712,0.014363,0.0070991,0.0096275,0.037672,0.01553,0.019668,0.019643
26.2,0.0068669,0.0062259,0.013631,0.025271,0.035539,0.045982,0.023696,0.016862,0.013468,0.019202,0.029302,0.011027,0.0084827,0.012236,0.0086556,0.013276,0.04437,0.018884,0.020562,0.020224
26.21,0.0082199,0.0079518,0.013531,0.048822,0.045147,0.027893,0.024496,0.011162,0.016219,0.032224,0.016635,0.0060448,0.011175,0.0075679,0.009357,0.028185,0.027763,0.025806,0.022846,0.012295
26.22,0.0069736,0.013317,0.023675,0.061092,0.036575,0.01572,0.025302,0.014119,0.022054,0.028147,0.0078898,0.0047569,0.013103,0.0064716,0.010438,0.045369,0.020381,0.027846,0.015566,0.0090253
26.23,0.0073674,0.018458,0.052538,0.046878,0.020641,0.018001,0.017452,0.022137,0.025319,0.01374,0.004872,0.0057002,0.00924,0.0083271,0.019331,0.038039,0.029796,0.020996,0.0085326,0.011205
26.24,0.012574,0.027843,0.069073,0.024855,0.012495,0.025519,0.016784,0.025589,0.022443,0.0066234,0.0040368,0.0096195,0.0063995,0.0096264,0.039683,0.027925,0.034126,0.011137,0.0069352,0.014536
26.25,0.023934,0.046445,0.042883,0.016338,0.013551,0.024182,0.025221,0.018849,0.017503,0.004322,0.0045373,0.012735,0.0073531,0.011213,0.049159,0.031013,0.020613,0.007044,0.009369,0.023317
26.26,0.039114,0.053916,0.019202,0.013512,0.023235,0.023478,0.025107,0.015488,0.009655,0.0036372,0.0073333,0.009797,0.0097746,0.021446,0.039773,0.029638,0.010113,0.0071059,0.018132,0.044469
26.27,0.043429,0.046076,0.013329,0.011437,0.031742,0.025001,0.014637,0.016679,0.0051566,0.0038505,0.011982,0.0073768,0.011871,0.047046,0.029635,0.019968,0.0072819,0.011305,0.035552,0.053967
26.28,0.03517,0.027054,0.013768,0.016657,0.030445,0.019372,0.0090896,0.011741,0.0037182,0.0055201,0.011922,0.009962,0.02042,0.059357,0.023093,0.01112,0.0085898,0.025366,0.046338,0.037987
26.29,0.0377,0.014108,0.013928,0.032265,0.021243,0.012675,0.010861,0.0061022,0.0034325,0.0099468,0.0091868,0.017972,0.04102,0.036388,0.020077,0.00861,0.016318,0.045211,0.034425,0.018437
26.3,0.033095,0.012837,0.019622,0.037918,0.013841,0.0080643,0.014952,0.0039662,0.0038881,0.013553,0.012262,0.025488,0.055592,0.018505,0.013798,0.012248,0.034502,0.040101,0.026607,0.0085644
26.31,0.018791,0.0189,0.029833,0.022465,0.011646,0.0081154,0.011993,0.0035059,0.0057653,0.012936,0.022008,0.024182,0.041092,0.017461,0.011588,0.026034,0.043326,0.021677,0.023796,0.0051332
26.32,0.014894,0.025194,0.032155,0.011046,0.0083931,0.012745,0.0064877,0.0038882,0.011146,0.017022,0.024554,0.028198,0.021035,0.020975,0.019506,0.041506,0.028937,0.017766,0.013857,0.0039392
26.33,0.022574,0.022313,0.023023,0.0090703,0.0067711,0.014197,0.0043471,0.0055933,0.019659,0.023272,0.017324,0.042933,0.016679,0.022199,0.03691,0.033115,0.015219,0.022124,0.0068077,0.0036955
26.34,0.02694,0.017861,0.011884,0.0099539,0.0097988,0.0089337,0.0043597,0.011276,0.024933,0.019669,0.018575,0.039329,0.023378,0.033188,0.038246,0.018593,0.010091,0.017593,0.0043802,0.0044508
26.35,0.017898,0.021864,0.0079859,0.008071,0.014382,0.0054426,0.0063895,0.023269,0.020581,0.013385,0.034477,0.026112,0.033585,0.041649,0.02096,0.012287,0.012908,0.0088772,0.003719,0.0069765
26.36,0.01224,0.020351,0.0090723,0.0064534,0.011979,0.0054639,0.012893,0.027503,0.01308,0.013624,0.046139,0.032816,0.043971,0.026642,0.011912,0.0086409,0.019857,0.0050147,0.003977,0.010529
26.37,0.01656,0.011441,0.0091088,0.0090774,0.0073991,0.0092315,0.021963,0.016912,0.011314,0.025661,0.039849,0.051669,0.035177,0.012023,0.010401,0.0095031,0.017528,0.0040477,0.0057333,0.015229
26.38,0.021505,0.0074442,0.006871,0.014434,0.0075271,0.017246,0.022872,0.0098324,0.011601,0.047751,0.044781,0.044191,0.016675,0.00709,0.0084263,0.016375,0.0092896,0.0044673,0.011505,0.021772
26.39,0.015251,0.0085528,0.0074146,0.014499,0.013413,0.019653,0.016893,0.0099878,0.016126,0.058338,0.048509,0.020932,0.0080378,0.0068613,0.0075474,0.019824,0.0056418,0.0071645,0.02097,0.021581
26.4,0.0083501,0.0094184,0.012742,0.013683,0.019292,0.015498,0.010523,0.012712,0.036154,0.054743,0.034151,0.0093978,0.005377,0.0083462,0.012013,0.01279,0.0059041,0.014954,0.021296,0.01778
26.41,0.0075182,0.0077879,0.01833,0.018655,0.015009,0.014835,0.0090003,0.019424,0.070338,0.037675,0.018163,0.0055311,0.0052325,0.0076799,0.019372,0.0075266,0.010345,0.022538,0.01328,0.012389
26.42,0.0096414,0.0091846,0.020855,0.017432,0.010409,0.012506,0.013919,0.040123,0.06777,0.024861,0.0088177,0.0041114,0.0070468,0.0069805,0.01731,0.0085131,0.017939,0.017496,0.011517,0.0096509
26.43,0.0098992,0.018364,0.020701,0.0099532,0.012522,0.010985,0.027568,0.064014,0.033861,0.018022,0.0051987,0.0037355,0.0080869,0.011067,0.011257,0.015074,0.017818,0.0096873,0.014252,0.014477
26.44,0.011667,0.02905,0.013055,0.0066823,0.014729,0.018293,0.043201,0.060681,0.017478,0.0099324,0.0038993,0.0043819,0.0070573,0.019727,0.013132,0.018455,0.012484,0.0086062,0.013358,0.025776
26.45,0.020635,0.022792,0.0071328,0.0080493,0.015785,0.036515,0.040163,0.03468,0.016579,0.0054854,0.0035171,0.0066485,0.0088602,0.022808,0.018607,0.012396,0.0093859,0.012964,0.015331,0.031021
26.46,0.027267,0.011042,0.0059229,0.014505,0.02724,0.042276,0.036913,0.016712,0.015484,0.0039388,0.0038924,0.008958,0.01765,0.022279,0.014947,0.008576,0.0074505,0.017089,0.026623,0.021943
26.47,0.020545,0.0064778,0.0079719,0.026144,0.041613,0.027196,0.042887,0.013579,0.0092428,0.0035045,0.0057203,0.010484,0.028892,0.019166,0.008103,0.0088344,0.0096847,0.021672,0.031601,0.013658
26.48,0.010783,0.0062612,0.016399,0.039542,0.033231,0.022791,0.030772,0.015764,0.0052101,0.0038059,0.0095432,0.017616,0.028148,0.010661,0.0063083,0.0086219,0.019504,0.026965,0.020371,0.012766
26.49,0.0068759,0.0097207,0.035417,0.037026,0.018029,0.035052,0.015497,0.012298,0.0039984,0.0054796,0.014464,0.028178,0.016462,0.00579,0.0082004,0.011621,0.030052,0.023967,0.010389,0.010605
26.5,0.0076354,0.021553,0.04464,0.021017,0.014818,0.03761,0.012382,0.0068231,0.0041437,0.010662,0.020617,0.028286,0.0078168,0.004855,0.010867,0.022799,0.02446,0.017947,0.0086599,0.008464
26.51,0.014389,0.039066,0.027794,0.013039,0.02503,0.021587,0.015129,0.0047387,0.0060855,0.019193,0.021954,0.01726,0.005016,0.0065938,0.016464,0.030077,0.01412,0.010697,0.010891,0.012285
26.52,0.030349,0.037931,0.013428,0.010002,0.03798,0.0123,0.012821,0.0051417,0.012282,0.020992,0.022036,0.0085126,0.0050186,0.012979,0.024694,0.020326,0.013264,0.0074325,0.010126,0.019923
26.53,0.037674,0.022282,0.0098968,0.010964,0.029339,0.013461,0.0079378,0.0088035,0.02018,0.014927,0.019194,0.0061262,0.0080065,0.022805,0.023671,0.010602,0.014254,0.0091764,0.0081187,0.018222
26.54,0.025975,0.011061,0.0090052,0.021046,0.014921,0.015248,0.0075877,0.016158,0.018299,0.015301,0.011191,0.0083073,0.016993,0.022896,0.016851,0.0097762,0.0097493,0.01079,0.011472,0.01116
26.55,0.017407,0.0070096,0.0085864,0.035929,0.011858,0.0117,0.012849,0.017889,0.010957,0.019728,0.0081221,0.016099,0.025069,0.014279,0.0099849,0.013293,0.006749,0.0086763,0.019547,0.011039
26.56,0.011204,0.0071712,0.013509,0.031233,0.015576,0.011785,0.017598,0.013136,0.0083688,0.015882,0.012333,0.021493,0.018259,0.012025,0.0077388,0.011864,0.008385,0.0090258,0.02023,0.017369
26.57,0.0066722,0.0079357,0.028072,0.016701,0.016797,0.017081,0.012832,0.0095801,0.012804,0.012642,0.020285,0.015456,0.0094575,0.012368,0.010916,0.0074378,0.010763,0.01609,0.016131,0.018979
26.58,0.0059525,0.0078843,0.036716,0.013539,0.017957,0.015521,0.0077402,0.0076587,0.021288,0.018257,0.018137,0.01011,0.0082765,0.008704,0.013127,0.0070551,0.0094653,0.023568,0.016945,0.014241
26.59,0.0072956,0.011659,0.024736,0.021102,0.018308,0.0085594,0.0078282,0.010574,0.025032,0.020707,0.009922,0.0074139,0.011186,0.0068161,0.0092631,0.010115,0.010372,0.022098,0.0163,0.017112
26.6,0.0077335,0.025001,0.017058,0.026888,0.011327,0.0055816,0.0090562,0.021647,0.025156,0.012414,0.0072725,0.0053778,0.010411,0.0098268,0.0067316,0.01127,0.019643,0.016732,0.013064,0.02957
26.61,0.008971,0.038877,0.023417,0.018901,0.0059773,0.0065064,0.010542,0.032792,0.017301,0.0062552,0.0071253,0.0063124,0.0070772,0.013068,0.0089429,0.01203,0.028682,0.012728,0.011009,0.032219
26.62,0.017372,0.034831,0.027512,0.0090769,0.004655,0.0098292,0.018969,0.026758,0.0081067,0.005203,0.0055318,0.010025,0.0077459,0.010254,0.013022,0.018375,0.021117,0.012342,0.016461,0.025666
26.63,0.036419,0.02725,0.017473,0.005233,0.005878,0.014707,0.030879,0.012899,0.0043609,0.0063403,0.0050934,0.010557,0.012109,0.0081922,0.015484,0.024806,0.01135,0.011488,0.03281,0.031224
26.64,0.045728,0.020892,0.0082977,0.0046169,0.010902,0.022331,0.028749,0.0058668,0.0033906,0.0059917,0.0079229,0.0075379,0.012778,0.012594,0.016622,0.022042,0.010012,0.014752,0.046994,0.031943
26.65,0.031329,0.017579,0.005264,0.0063411,0.019839,0.024232,0.015513,0.0036135,0.0038667,0.0047282,0.011049,0.0081725,0.010721,0.018728,0.018175,0.013181,0.013201,0.031768,0.044687,0.018161
26.66,0.016909,0.012906,0.005384,0.012859,0.023151,0.022285,0.0068664,0.0029334,0.005568,0.0059163,0.0093097,0.014402,0.013869,0.015459,0.021446,0.010083,0.017709,0.055554,0.027326,0.0093232
26.67,0.014575,0.0078671,0.00908,0.022204,0.016723,0.017165,0.0038546,0.003121,0.0060451,0.0099115,0.0084768,0.019647,0.017115,0.01061,0.016793,0.014489,0.03032,0.047695,0.012541,0.0078245
26.68,0.014867,0.0076598,0.017457,0.020376,0.015483,0.0087222,0.0028562,0.004508,0.0049944,0.011591,0.014339,0.016001,0.014089,0.013758,0.012109,0.024946,0.044826,0.022299,0.0069814,0.010366
26.69,0.011198,0.013462,0.020426,0.011281,0.017762,0.0043805,0.0025838,0.0061333,0.006125,0.011169,0.020833,0.010383,0.0096921,0.021161,0.017473,0.035911,0.045027,0.0099817,0.0054956,0.011471
26.7,0.011842,0.019782,0.014376,0.0076679,0.012063,0.0029786,0.0028971,0.0057299,0.011298,0.014751,0.015921,0.010418,0.010723,0.022027,0.032259,0.034026,0.030604,0.006102,0.0063404,0.0090314
26.71,0.018528,0.015001,0.0091299,0.010948,0.0057666,0.0025728,0.0043076,0.0060848,0.016814,0.017594,0.0090812,0.011955,0.019356,0.025825,0.035736,0.032402,0.014469,0.0049743,0.0097799,0.0095302
26.72,0.018005,0.0082377,0.0062784,0.016243,0.0033841,0.0027121,0.0067041,0.011204,0.015797,0.015418,0.0086603,0.012193,0.030056,0.034815,0.023408,0.032006,0.0073988,0.0054013,0.012169,0.015655
26.73,0.009701,0.0070604,0.0074576,0.012913,0.0027291,0.0037221,0.0085316,0.01833,0.011322,0.010079,0.012385,0.020121,0.036693,0.029074,0.021283,0.019119,0.0052975,0.0080889,0.011233,0.024885
26.74,0.0053179,0.006907,0.013289,0.0064142,0.0027997,0.0066308,0.01163,0.015732,0.011794,0.0084638,0.016597,0.038685,0.032157,0.017216,0.029557,0.009151,0.0050012,0.012478,0.014957,0.042008
26.75,0.0051393,0.005475,0.01563,0.0037324,0.0038082,0.011072,0.013871,0.0093121,0.013881,0.013097,0.026595,0.042332,0.019977,0.011794,0.025525,0.0059247,0.0060874,0.014521,0.032808,0.061081
26.76,0.0064256,0.0063036,0.0095611,0.0033304,0.0072867,0.01312,0.013705,0.0090834,0.011999,0.023399,0.03702,0.024207,0.013991,0.015678,0.013106,0.0054349,0.0099026,0.020889,0.060646,0.049278
26.77,0.0058918,0.011675,0.004999,0.0045705,0.013004,0.010617,0.01145,0.013616,0.01482,0.033442,0.033591,0.011932,0.010495,0.026689,0.0073361,0.0066056,0.018801,0.04459,0.057527,0.02783
26.78,0.0052079,0.015909,0.0042302,0.0083561,0.012784,0.010142,0.0084224,0.0166,0.028375,0.02951,0.022757,0.0097097,0.011379,0.026567,0.0063287,0.010978,0.035375,0.064862,0.030252,0.015046
26.79,0.0081603,0.011447,0.0063482,0.011634,0.0080234,0.011915,0.010466,0.022466,0.035354,0.022505,0.012189,0.010577,0.020658,0.015081,0.0079651,0.0248,0.056792,0.045391,0.018517,0.010714
26.8,0.014626,0.0076634,0.010083,0.010398,0.0074266,0.010624,0.020563,0.032263,0.022465,0.021506,0.008435,0.0095367,0.02901,0.009606,0.014718,0.051376,0.051553,0.020856,0.017007,0.014244
26.81,0.015538,0.0094272,0.0096786,0.0078553,0.011062,0.012611,0.033602,0.02812,0.012584,0.014778,0.0096246,0.010503,0.021515,0.011465,0.035079,0.059023,0.030752,0.013768,0.014315,0.024272
26.82,0.012008,0.010393,0.0073587,0.0061989,0.013681,0.025437,0.031752,0.017094,0.013732,0.0087459,0.010324,0.019271,0.01368,0.023527,0.060132,0.034958,0.019185,0.016078,0.017391,0.029497
26.83,0.011751,0.0069142,0.0073928,0.0079857,0.018039,0.037445,0.018229,0.010209,0.018652,0.0084717,0.0099275,0.031749,0.017362,0.04807,0.049249,0.019785,0.012462,0.01896,0.028076,0.021107
26.84,0.008988,0.0047045,0.0072141,0.015865,0.029874,0.026738,0.012459,0.0098124,0.015332,0.010609,0.01499,0.034335,0.036574,0.05336,0.023339,0.017234,0.013106,0.024641,0.027383,0.015719
26.85,0.0052401,0.0054884,0.0091443,0.028675,0.032378,0.012841,0.011198,0.015474,0.0094393,0.011065,0.030486,0.044122,0.054692,0.032804,0.013784,0.014233,0.023409,0.028032,0.015254,0.014906
26.86,0.0041514,0.0085069,0.019298,0.032291,0.021769,0.0090864,0.0084742,0.018093,0.0090465,0.01436,0.049861,0.056303,0.039714,0.018775,0.015206,0.015769,0.033175,0.019909,0.0090707,0.0098428
26.87,0.005311,0.013536,0.033847,0.021029,0.011641,0.010176,0.0084957,0.012544,0.012745,0.030847,0.062771,0.037979,0.020645,0.011838,0.017819,0.027456,0.024985,0.011896,0.010428,0.0059408
26.88,0.0099379,0.024167,0.029299,0.014475,0.0075595,0.0093866,0.014092,0.0097893,0.018416,0.063052,0.050771,0.016911,0.015446,0.01141,0.022366,0.03269,0.012873,0.0074758,0.013106,0.0058769
26.89,0.020264,0.029939,0.014894,0.01361,0.0085222,0.007839,0.019179,0.013945,0.035091,0.071054,0.024244,0.0097466,0.012656,0.019787,0.029109,0.020244,0.0093275,0.007512,0.0097242,0.0066803
26.9,0.029375,0.022389,0.010078,0.0096146,0.010008,0.010851,0.016377,0.026169,0.062059,0.040122,0.011301,0.010217,0.01301,0.031491,0.025259,0.0097734,0.0082588,0.01136,0.0057901,0.0059289
26.91,0.022968,0.014264,0.011881,0.0067134,0.0086451,0.018568,0.017906,0.048202,0.06363,0.016765,0.0080516,0.016027,0.023134,0.027999,0.016869,0.0072633,0.0061266,0.011836,0.0055704,0.0069371
26.92,0.014319,0.0085162,0.011304,0.0079154,0.0093408,0.022605,0.03609,0.057081,0.039888,0.0091457,0.0098133,0.02457,0.032976,0.015934,0.0094172,0.0077643,0.0063598,0.0073727,0.0068929,0.013424
26.93,0.012392,0.0073677,0.0076226,0.010556,0.01652,0.028931,0.057321,0.043915,0.018702,0.007893,0.018867,0.027863,0.02387,0.012502,0.0061508,0.0065577,0.010268,0.0053812,0.007368,0.020218
26.94,0.0092043,0.010432,0.0069974,0.010893,0.028915,0.049401,0.04456,0.035344,0.010212,0.011653,0.030137,0.020152,0.011867,0.01222,0.006684,0.0053725,0.012011,0.0068723,0.010074,0.015284
26.95,0.0065849,0.011777,0.010078,0.014382,0.044639,0.052604,0.023534,0.022665,0.0097836,0.022588,0.024784,0.01526,0.0090789,0.0081401,0.0070835,0.0076379,0.0083022,0.0093663,0.01532,0.0072952
26.96,0.0081089,0.0090242,0.013657,0.031784,0.055557,0.030579,0.021889,0.012879,0.016426,0.029235,0.013294,0.012131,0.011152,0.0053279,0.0055517,0.011904,0.006995,0.011025,0.017584,0.0041247
26.97,0.011912,0.0090702,0.020219,0.059931,0.039149,0.015896,0.029047,0.01356,0.024645,0.020048,0.01081,0.0075832,0.0099272,0.0058959,0.0058771,0.011331,0.010315,0.011433,0.012403,0.0036403
26.98,0.011907,0.015915,0.041463,0.055811,0.02115,0.014755,0.025922,0.021927,0.02046,0.010221,0.011937,0.0067774,0.0060671,0.0069894,0.010052,0.0095052,0.011624,0.014154,0.0064611,0.0050008
26.99,0.01165,0.032954,0.060105,0.027484,0.013451,0.024416,0.023326,0.022984,0.013906,0.0078551,0.0089479,0.0096802,0.0051004,0.0060243,0.013882,0.010627,0.008072,0.014407,0.0048427,0.010013
27,0.021203,0.052381,0.0454,0.014006,0.012063,0.033868,0.025964,0.013622,0.010903,0.010253,0.0061468,0.010061,0.0066237,0.0066733,0.012981,0.0098888,0.0072776,0.0089728,0.0070086,0.017458
27.01,0.044947,0.045298,0.022169,0.012328,0.020495,0.033823,0.018015,0.0092722,0.007166,0.010432,0.007609,0.0066084,0.0071941,0.012333,0.010081,0.0072601,0.011888,0.0067207,0.012536,0.017289
27.02,0.053682,0.027989,0.011802,0.013044,0.038496,0.025588,0.0087351,0.0097978,0.0061019,0.006924,0.010444,0.0056435,0.0076763,0.017106,0.0076726,0.0059659,0.015563,0.010113,0.014111,0.01034
27.03,0.031851,0.022445,0.011156,0.018012,0.041308,0.012943,0.005416,0.0080554,0.0088217,0.0061439,0.0087597,0.008691,0.011533,0.012034,0.0069957,0.0089964,0.013945,0.014026,0.010975,0.0058348
27.04,0.01755,0.015982,0.015532,0.030878,0.022956,0.0063685,0.0057204,0.0055844,0.010372,0.0091812,0.0067878,0.011795,0.014943,0.0064592,0.0060605,0.01611,0.014916,0.010769,0.010167,0.0051443
27.05,0.018237,0.012035,0.02329,0.038134,0.0098293,0.004295,0.0080932,0.0065167,0.0074165,0.010804,0.0093177,0.0096374,0.01261,0.0057526,0.0076323,0.020082,0.013005,0.0071997,0.007721,0.0058073
27.06,0.019128,0.01779,0.028114,0.02988,0.0052426,0.0042403,0.0080292,0.0098308,0.0062394,0.0094434,0.011761,0.0075443,0.007337,0.0071946,0.015573,0.017688,0.0072713,0.0080227,0.0048681,0.0056526
27.07,0.017008,0.027686,0.0266,0.01496,0.0036985,0.0062396,0.0056511,0.0095014,0.0098889,0.0099936,0.0087429,0.010191,0.0055292,0.0088457,0.024183,0.010541,0.0044586,0.0084692,0.0046519,0.0070015
27.08,0.022655,0.023432,0.027498,0.0068085,0.0033881,0.0083145,0.0059916,0.0071107,0.014421,0.009793,0.0059152,0.011843,0.0075622,0.014019,0.018751,0.0054116,0.004292,0.0058546,0.0058199,0.013218
27.09,0.026158,0.013912,0.019471,0.0040494,0.0044373,0.0067533,0.0096254,0.0093662,0.012201,0.0080605,0.0075068,0.0094006,0.011874,0.019738,0.0088972,0.0035892,0.006416,0.0044937,0.0062767,0.020831
27.1,0.018226,0.01483,0.009032,0.0031104,0.0071599,0.0053817,0.011689,0.014514,0.0073055,0.0058626,0.011981,0.01102,0.015754,0.019337,0.0045905,0.0033378,0.0082758,0.0055279,0.0082193,0.024339
27.11,0.010623,0.022662,0.0046336,0.0029926,0.0080636,0.0080233,0.011163,0.012888,0.0062436,0.0061225,0.013651,0.01596,0.014815,0.012676,0.0031702,0.0047337,0.0065532,0.0071036,0.017207,0.03256
27.12,0.0097277,0.02036,0.0032242,0.0039462,0.0063293,0.013309,0.010494,0.0071878,0.0070904,0.010943,0.014993,0.013943,0.014778,0.0061755,0.0028978,0.0076416,0.0053202,0.0096692,0.034955,0.033365
27.13,0.016623,0.010163,0.0028472,0.0067549,0.0076684,0.013518,0.01069,0.0052977,0.006796,0.01763,0.014783,0.0083419,0.014108,0.0035315,0.0036658,0.0081547,0.0073627,0.020175,0.041135,0.022501
27.14,0.022839,0.0049086,0.003265,0.0092722,0.013103,0.0089122,0.01026,0.0067883,0.009249,0.01836,0.010717,0.0069551,0.0082167,0.0028234,0.0062123,0.0067156,0.013536,0.03874,0.025769,0.012782
27.15,0.015717,0.0033419,0.0053606,0.0096907,0.01404,0.0077443,0.0069506,0.0087401,0.017112,0.012198,0.007352,0.010512,0.0042435,0.0029272,0.0090169,0.0090616,0.025547,0.038863,0.014674,0.0083513
27.16,0.0072077,0.0031588,0.0098169,0.010057,0.0086084,0.010022,0.0061086,0.012005,0.020298,0.0078324,0.0055178,0.013186,0.0030843,0.0039336,0.0092661,0.019178,0.032593,0.020775,0.013397,0.010043
27.17,0.0041263,0.0043567,0.012172,0.010257,0.0061103,0.0092582,0.010215,0.01605,0.012949,0.0068135,0.0072169,0.0089641,0.003091,0.0070062,0.013173,0.031108,0.026678,0.011169,0.011489,0.016042
27.18,0.003755,0.0079269,0.0092601,0.010695,0.0083654,0.0080286,0.015904,0.015876,0.0066892,0.0054287,0.012025,0.0049969,0.0040419,0.012995,0.025791,0.026192,0.021763,0.01144,0.010916,0.020171
27.19,0.005398,0.011532,0.0071658,0.0079994,0.011177,0.012244,0.013922,0.012903,0.0052439,0.0054581,0.012101,0.0042584,0.0072588,0.021933,0.030619,0.016795,0.014554,0.013599,0.017201,0.016412
27.2,0.0080267,0.010235,0.0091956,0.0063375,0.011926,0.016224,0.0089884,0.0076183,0.0058006,0.0092735,0.0074208,0.0060216,0.016612,0.030283,0.01861,0.017689,0.0099909,0.015166,0.021052,0.012648
27.21,0.0086764,0.006436,0.0098049,0.0099413,0.01441,0.011856,0.0094564,0.0048178,0.0053063,0.013271,0.0057754,0.012872,0.030359,0.023521,0.010839,0.017183,0.01366,0.018635,0.014123,0.012797
27.22,0.0088778,0.0055964,0.0079979,0.01729,0.013457,0.0069122,0.010957,0.0051601,0.0052026,0.010745,0.0089654,0.026015,0.029243,0.012842,0.013064,0.012691,0.021517,0.016842,0.0080249,0.009937
27.23,0.0074127,0.0087557,0.010951,0.017482,0.0097069,0.0067397,0.0077399,0.0058057,0.0085695,0.0085839,0.019452,0.029218,0.015544,0.0082079,0.018291,0.015607,0.019921,0.011952,0.0082799,0.0083342
27.24,0.0056238,0.01279,0.017857,0.010284,0.0064125,0.0097976,0.004879,0.0053899,0.014493,0.014209,0.02842,0.019066,0.0087253,0.0076478,0.018136,0.02236,0.011468,0.0075421,0.011245,0.013111
27.25,0.0077577,0.015067,0.016803,0.0067258,0.0051271,0.009644,0.0051449,0.0070987,0.017379,0.025824,0.021125,0.010228,0.0074038,0.013077,0.019181,0.018231,0.0085569,0.0064104,0.010045,0.018427
27.26,0.014666,0.014677,0.0093268,0.0066465,0.0073732,0.0060787,0.0064933,0.013947,0.023537,0.024911,0.013181,0.0063222,0.00757,0.024096,0.01891,0.0094939,0.0088353,0.0092917,0.0080162,0.01388
27.27,0.018379,0.012001,0.0055112,0.0056181,0.010315,0.0049725,0.0073937,0.02437,0.028369,0.01339,0.0098805,0.0068779,0.012579,0.025794,0.014887,0.0064913,0.0068733,0.011138,0.011831,0.0085213
27.28,0.012762,0.010897,0.0055392,0.0046205,0.0083642,0.0067108,0.012515,0.031736,0.01807,0.008805,0.0070406,0.011326,0.023507,0.015453,0.0096671,0.0077217,0.0057742,0.0087345,0.018757,0.010124
27.29,0.008306,0.0074688,0.0060454,0.0064833,0.0058481,0.0098557,0.027334,0.025112,0.0082836,0.0094132,0.0079749,0.016756,0.025582,0.009796,0.0060124,0.0078791,0.0083874,0.009268,0.018263,0.016722
27.3,0.0091461,0.0046593,0.0049631,0.01031,0.0072318,0.017677,0.036505,0.01197,0.0053996,0.0090468,0.014117,0.015965,0.014963,0.010337,0.0062794,0.0059334,0.011378,0.016595,0.017484,0.017153
27.31,0.0088402,0.0048664,0.0051753,0.010505,0.013596,0.029792,0.023191,0.0059226,0.0065323,0.010881,0.017104,0.014399,0.0081665,0.0088335,0.0079912,0.0064887,0.010219,0.024045,0.018994,0.012122
27.32,0.0056343,0.0061016,0.0087021,0.010261,0.024726,0.029678,0.0099283,0.0046464,0.011236,0.015929,0.011528,0.016183,0.0083892,0.0057604,0.0069631,0.010402,0.011998,0.024532,0.012967,0.013719
27.33,0.0043556,0.0057487,0.012905,0.018383,0.028131,0.019687,0.005369,0.0062797,0.016652,0.014394,0.0090077,0.011994,0.0097132,0.0057434,0.0059678,0.012848,0.023454,0.018104,0.0074369,0.017729
27.34,0.0056091,0.0062517,0.01619,0.029076,0.019842,0.010189,0.0047588,0.01261,0.016096,0.0085215,0.013041,0.0071103,0.007219,0.0078734,0.008924,0.015106,0.031783,0.0095145,0.0072733,0.015891
27.35,0.0069063,0.011854,0.025017,0.023007,0.016072,0.0058005,0.0072725,0.01911,0.0098174,0.0061701,0.014451,0.0073692,0.0053497,0.0079657,0.015035,0.022911,0.020928,0.005972,0.012745,0.019128
27.36,0.0078841,0.024653,0.026847,0.011568,0.012171,0.0058714,0.01331,0.014354,0.0064768,0.0089259,0.0091861,0.009571,0.0068716,0.0080498,0.020348,0.027069,0.0096142,0.0064289,0.023154,0.028594
27.37,0.014639,0.031971,0.016468,0.0088388,0.0076337,0.010108,0.015788,0.0070728,0.0053202,0.014044,0.0065397,0.0082207,0.0093077,0.014391,0.021495,0.021326,0.0060973,0.011688,0.031667,0.024322
27.38,0.028954,0.021368,0.0087899,0.012333,0.0083126,0.014396,0.012246,0.0048882,0.0047847,0.012383,0.0085162,0.0068596,0.011121,0.023841,0.019304,0.011661,0.0067973,0.026204,0.029703,0.01252
27.39,0.030794,0.010568,0.0066879,0.014355,0.013141,0.01138,0.0077029,0.0049586,0.0071743,0.0074907,0.010032,0.010916,0.017063,0.020644,0.020006,0.0073828,0.012727,0.038091,0.017243,0.0077185
27.4,0.016625,0.0076418,0.0098157,0.014574,0.012901,0.008341,0.004435,0.0045475,0.012786,0.0072864,0.0092684,0.019503,0.021204,0.012101,0.0153,0.009193,0.025722,0.026819,0.0095427,0.0089883
27.41,0.0078883,0.0067996,0.016632,0.01516,0.0074494,0.0077234,0.0037468,0.0051179,0.013607,0.010668,0.013381,0.019762,0.017421,0.012137,0.010318,0.018298,0.0325,0.012362,0.0063154,0.010748
27.42,0.0063574,0.0078378,0.019852,0.0098746,0.0054213,0.005324,0.00446,0.0093052,0.0091761,0.013459,0.02032,0.011999,0.011389,0.01849,0.013846,0.027452,0.025606,0.007403,0.0052272,0.0079226
27.43,0.0075171,0.014671,0.014939,0.0048435,0.0066827,0.0036013,0.0045767,0.01446,0.0095529,0.017428,0.017513,0.0098197,0.009777,0.020768,0.0242,0.023085,0.01443,0.0059279,0.0073073,0.0057534
27.44,0.010219,0.021964,0.0073743,0.0032233,0.0063978,0.0038931,0.0049629,0.013052,0.017306,0.017979,0.0099817,0.012215,0.016108,0.023693,0.024355,0.018865,0.0072275,0.0047551,0.010322,0.0074082
27.45,0.015466,0.016965,0.0037243,0.003598,0.0041907,0.004706,0.0087486,0.012586,0.022256,0.013462,0.0077375,0.012828,0.027152,0.027338,0.014719,0.015797,0.0053027,0.0054806,0.0088363,0.010248
27.46,0.017153,0.0079108,0.0026618,0.0056127,0.0035374,0.0048945,0.016492,0.019216,0.014995,0.0095547,0.011114,0.017766,0.032997,0.018042,0.012705,0.0089267,0.0052062,0.0089544,0.0070615,0.013522
27.47,0.014954,0.0038182,0.0026912,0.0065293,0.004529,0.0070952,0.021764,0.020853,0.0087124,0.0075002,0.016749,0.031611,0.025475,0.0087938,0.015308,0.0053135,0.0046523,0.010693,0.010951,0.019876
27.48,0.0095654,0.0025515,0.003988,0.0047644,0.0055883,0.015491,0.020748,0.013096,0.0087764,0.010569,0.024446,0.035378,0.012453,0.0062198,0.011599,0.0050457,0.0052657,0.0094966,0.020506,0.017807
27.49,0.0046711,0.0022125,0.0062702,0.0040509,0.0079558,0.025957,0.014666,0.0075179,0.010069,0.020958,0.029967,0.021879,0.0062539,0.0084229,0.0062762,0.005074,0.0091716,0.013965,0.023369,0.0090888
27.5,0.0027605,0.0024312,0.0062837,0.0060039,0.016029,0.021818,0.011775,0.0076745,0.012763,0.030748,0.025956,0.0098263,0.0045987,0.013395,0.0048562,0.0051692,0.01495,0.023525,0.013819,0.0049428
27.51,0.0022295,0.0036404,0.005092,0.011004,0.024627,0.011658,0.010051,0.011771,0.02309,0.025197,0.020589,0.0050587,0.0055556,0.012456,0.0054371,0.0084743,0.020509,0.021375,0.0062863,0.0047362
27.52,0.0022804,0.0063376,0.0072014,0.016749,0.020762,0.0092407,0.0082919,0.01885,0.030072,0.016734,0.011956,0.0035946,0.010018,0.0072654,0.0061485,0.017886,0.022171,0.010651,0.0039793,0.0074822
27.53,0.0030127,0.008463,0.013987,0.015997,0.011359,0.010966,0.012497,0.026697,0.021582,0.017402,0.0058077,0.003443,0.01393,0.0056914,0.0099512,0.025885,0.015783,0.0051383,0.0041618,0.012635
27.54,0.0054034,0.011055,0.017154,0.014445,0.0080459,0.011748,0.024452,0.023253,0.011622,0.014987,0.0036956,0.0046508,0.010549,0.0080481,0.020448,0.019584,0.010728,0.0038633,0.007223,0.01628
27.55,0.010367,0.015827,0.011718,0.015351,0.010873,0.017607,0.027885,0.016184,0.0094313,0.0079526,0.0032615,0.0088772,0.0074076,0.014263,0.02592,0.010728,0.0068772,0.0049939,0.013806,0.015102
27.56,0.015902,0.01411,0.0095887,0.011758,0.016612,0.026952,0.016431,0.011059,0.013758,0.0043051,0.0038759,0.015079,0.010675,0.020866,0.016487,0.0088936,0.0050364,0.0094742,0.01558,0.016633
27.57,0.016016,0.0087492,0.013653,0.010989,0.024286,0.023093,0.0096765,0.0075945,0.015061,0.0033844,0.006601,0.017271,0.019055,0.01821,0.0082389,0.0080214,0.0070612,0.013891,0.01001,0.016585
27.58,0.010034,0.0061845,0.015406,0.020015,0.024796,0.012455,0.010059,0.0095253,0.0090796,0.0037288,0.014015,0.020405,0.019839,0.013782,0.0071467,0.006872,0.011819,0.011981,0.0077883,0.0092838
27.59,0.0068028,0.0076856,0.016075,0.029728,0.01617,0.0071148,0.0095907,0.014738,0.0049971,0.0058565,0.023581,0.020036,0.012095,0.010289,0.0089328,0.0098013,0.011466,0.0081601,0.012136,0.004148
27.6,0.0061336,0.015075,0.024428,0.021767,0.010396,0.0072985,0.0069882,0.013217,0.0044282,0.013141,0.025314,0.012316,0.0096311,0.0068766,0.010287,0.012585,0.0069706,0.0059428,0.015876,0.0023866
27.61,0.0074888,0.026113,0.02701,0.010609,0.0065339,0.0094788,0.0080847,0.0075583,0.0067874,0.026352,0.016313,0.0069371,0.010612,0.008079,0.012876,0.0086616,0.0057318,0.0078858,0.010476,0.0017989
27.62,0.015462,0.029717,0.017422,0.0075706,0.0054146,0.0082622,0.013674,0.0060768,0.014166,0.027048,0.0086091,0.0054273,0.0088928,0.014236,0.011133,0.0046547,0.0058554,0.013921,0.004646,0.0016837
27.63,0.030251,0.020218,0.0088116,0.0076035,0.007618,0.0067474,0.015223,0.010003,0.021937,0.014121,0.0061932,0.0079124,0.0097113,0.016182,0.005859,0.0039672,0.0049619,0.014182,0.0024644,0.0020979
27.64,0.030362,0.012353,0.0057869,0.005936,0.0093137,0.010166,0.011999,0.017815,0.021322,0.0069593,0.0054073,0.013988,0.015179,0.0095371,0.0032603,0.0050536,0.0062555,0.0074477,0.0017758,0.0031166
27.65,0.015925,0.010138,0.0064528,0.0047879,0.0075521,0.016703,0.015178,0.018096,0.016516,0.0057745,0.0075828,0.01734,0.015164,0.0043859,0.0027889,0.0051125,0.011958,0.0033546,0.0016057,0.0034007
27.66,0.0087332,0.0068739,0.0067607,0.0066442,0.0080976,0.019189,0.019111,0.013396,0.0095508,0.0062604,0.014859,0.013038,0.0084818,0.0025472,0.0037793,0.0047522,0.014729,0.0020387,0.0018908,0.0027902
27.67,0.0085669,0.0047302,0.0051899,0.0096977,0.01538,0.021015,0.013061,0.014161,0.0060547,0.0090862,0.018538,0.0082874,0.0039611,0.0019566,0.0050117,0.0079083,0.0088711,0.0016341,0.0028416,0.00331
27.68,0.0080529,0.0055105,0.0053949,0.01014,0.025555,0.017246,0.0071193,0.012428,0.0075649,0.01468,0.011617,0.0074705,0.002308,0.0020149,0.0045967,0.013897,0.0039029,0.0016479,0.0035072,0.0051915
27.69,0.0053686,0.0068797,0.0088487,0.013785,0.025326,0.0088747,0.0071434,0.0082968,0.012261,0.015789,0.0061816,0.0055782,0.0017538,0.0029535,0.005277,0.012762,0.0022002,0.0022191,0.0030516,0.0059818
27.7,0.0046197,0.0061905,0.013072,0.024217,0.01445,0.0050623,0.011906,0.0096225,0.013145,0.011107,0.0058746,0.0029898,0.0016714,0.0045242,0.01021,0.0062856,0.0017,0.0033126,0.0033912,0.006764
27.71,0.0063567,0.0070372,0.018048,0.027091,0.00665,0.0051784,0.015461,0.013818,0.0091608,0.0060515,0.0063049,0.0018248,0.0021143,0.0046229,0.014492,0.0029472,0.0016715,0.0035692,0.0057996,0.012452
27.72,0.0077195,0.014055,0.022029,0.016838,0.0042722,0.0093134,0.015476,0.011365,0.0085522,0.0046079,0.0041861,0.0014654,0.003492,0.0045636,0.0099659,0.0019498,0.0021675,0.0035195,0.0093112,0.019234
27.73,0.009262,0.023487,0.020176,0.0077549,0.0045717,0.017353,0.013482,0.0064401,0.0087372,0.0057966,0.0022419,0.0014394,0.0047006,0.0081462,0.0044696,0.0017298,0.0034385,0.0058556,0.012078,0.015722
27.74,0.016381,0.019863,0.01703,0.0046481,0.0082451,0.01975,0.0086236,0.0058363,0.0056961,0.0054099,0.0015351,0.0017891,0.0043021,0.013785,0.0024343,0.0019993,0.004763,0.011157,0.012047,0.008138
27.75,0.022293,0.011324,0.010347,0.0049367,0.016996,0.012618,0.0054726,0.0079754,0.0039484,0.003085,0.0013555,0.0029566,0.0053516,0.011815,0.0019286,0.0031648,0.0068561,0.012598,0.012893,0.005524
27.76,0.017002,0.011189,0.0059741,0.0085774,0.020769,0.0065057,0.0038054,0.0072244,0.0049998,0.0017703,0.0014582,0.0044572,0.010535,0.005758,0.002093,0.0058345,0.010504,0.0087029,0.012679,0.0061202
27.77,0.0094807,0.014821,0.0065595,0.013215,0.01262,0.0047374,0.0041013,0.0043394,0.0056056,0.0013724,0.002048,0.0043579,0.014058,0.0030682,0.0032867,0.0093457,0.010674,0.0086327,0.0077294,0.0058095
27.78,0.007919,0.012798,0.010684,0.013792,0.0058717,0.0037802,0.0066697,0.0038732,0.0035943,0.0013253,0.0035241,0.0046237,0.0092255,0.0027514,0.0068971,0.010032,0.0077565,0.012095,0.0050564,0.0054907
27.79,0.012483,0.011236,0.01166,0.013833,0.0040339,0.0031899,0.0075058,0.0053509,0.0019455,0.0015753,0.0046063,0.008708,0.0045658,0.0042953,0.010841,0.0074333,0.0053846,0.010363,0.005746,0.0090087
27.8,0.016893,0.012448,0.0087601,0.010266,0.0037926,0.0045724,0.0048215,0.0049651,0.0014046,0.0024784,0.0042477,0.014179,0.0037799,0.0080366,0.008723,0.0064503,0.0064019,0.0059763,0.0061842,0.014778
27.81,0.016411,0.0088936,0.010014,0.0052049,0.003132,0.0072506,0.0035465,0.002802,0.0013152,0.0041223,0.0056916,0.012444,0.0060768,0.0095838,0.0051793,0.0053444,0.01073,0.005146,0.0059564,0.015417
27.82,0.012598,0.0049128,0.011671,0.003417,0.0032085,0.0065685,0.0047792,0.0016571,0.0015036,0.0046798,0.011444,0.0096157,0.0090336,0.0069935,0.0049855,0.0047352,0.01116,0.0064219,0.0095847,0.016865
27.83,0.0067415,0.0042205,0.0075928,0.0034471,0.0054049,0.0039497,0.0053115,0.0013588,0.0022192,0.004792,0.016283,0.01002,0.0074522,0.0043556,0.0054837,0.0075701,0.0069434,0.0068541,0.019467,0.018816
27.84,0.0036878,0.0068205,0.0039106,0.0030842,0.0073961,0.003717,0.0033724,0.0014086,0.0038939,0.008632,0.014821,0.0071861,0.0049744,0.0031377,0.0046033,0.011701,0.0056071,0.0096499,0.026257,0.012858
27.85,0.0030051,0.010687,0.0031814,0.0027775,0.0054511,0.0052074,0.0019155,0.0018122,0.0054481,0.017147,0.010764,0.0037393,0.0041074,0.0038137,0.0053532,0.010028,0.0080819,0.01994,0.019298,0.0069807
27.86,0.0041601,0.0088448,0.0032935,0.0042582,0.0034857,0.0047478,0.0015333,0.0030606,0.0069714,0.019302,0.0056987,0.002534,0.0030988,0.0051823,0.0096076,0.0070099,0.013018,0.027593,0.0097607,0.0052494
27.87,0.0080278,0.0045316,0.0027847,0.0069292,0.0041693,0.0027486,0.001678,0.005678,0.011998,0.011192,0.0029785,0.0027598,0.0029616,0.0049156,0.01226,0.0095074,0.019003,0.018682,0.0064362,0.00735
27.88,0.010562,0.0030424,0.002972,0.0063378,0.0053841,0.0018464,0.0024749,0.0089279,0.01751,0.0049043,0.0021249,0.0034363,0.0043518,0.0051781,0.010102,0.017132,0.019343,0.0087723,0.0059299,0.013495
27.89,0.0069832,0.0031881,0.0051718,0.0038944,0.0040834,0.0019259,0.005104,0.011405,0.016179,0.0026695,0.0021826,0.0031783,0.0054572,0.0093154,0.012356,0.019245,0.017589,0.0060526,0.0079844,0.02081
27.9,0.0035875,0.00291,0.0071568,0.0038083,0.0025079,0.0030647,0.0099933,0.012034,0.0088334,0.0019523,0.0030052,0.003061,0.0053187,0.016058,0.019113,0.013167,0.013832,0.0071499,0.016165,0.018512
27.91,0.0029714,0.002672,0.0053482,0.0053581,0.0024548,0.0063186,0.010837,0.014272,0.0039749,0.0018694,0.0035506,0.0046294,0.0079495,0.020256,0.017079,0.012215,0.0085992,0.011715,0.023061,0.0092227
27.92,0.0031411,0.0041612,0.0035575,0.0051035,0.0042586,0.0096558,0.0070156,0.012086,0.0023437,0.0024215,0.0033578,0.007714,0.017077,0.018807,0.0098423,0.014899,0.0090805,0.019717,0.015881,0.0044294
27.93,0.0027064,0.0068215,0.0044375,0.0042446,0.0077431,0.0087429,0.0065494,0.0060288,0.0018883,0.003522,0.0044909,0.012362,0.024791,0.012248,0.0085738,0.012654,0.016533,0.019424,0.0069123,0.0033414
27.94,0.0029539,0.0063972,0.0062275,0.0062217,0.0082012,0.0060279,0.010936,0.0029944,0.0019451,0.0041103,0.0091508,0.018354,0.017961,0.0086444,0.013383,0.013278,0.021027,0.01177,0.0034471,0.0044345
27.95,0.005182,0.0043897,0.0069089,0.0083576,0.0060513,0.004723,0.012744,0.0021403,0.0026172,0.0054423,0.016574,0.01858,0.0092344,0.0070654,0.017406,0.0202,0.013632,0.0059863,0.0024499,0.0082042
27.96,0.0073141,0.0054156,0.0085021,0.0060317,0.0053286,0.0071215,0.007649,0.0020903,0.0044756,0.011215,0.017504,0.015598,0.0073444,0.0086662,0.020131,0.018722,0.0074056,0.003161,0.0023908,0.010406
27.97,0.0061737,0.0097448,0.0076079,0.0034271,0.0043983,0.012139,0.003778,0.0027253,0.0081335,0.018305,0.012213,0.010506,0.007931,0.017874,0.021317,0.0096317,0.0061949,0.0021855,0.0034328,0.0069926
27.98,0.0063474,0.01132,0.0041644,0.0031769,0.0047234,0.011272,0.0028097,0.005036,0.01415,0.015026,0.012015,0.0073039,0.010265,0.02883,0.013788,0.0050968,0.0046623,0.0019915,0.0068124,0.004417
27.99,0.01025,0.0069451,0.0024379,0.0042084,0.0087668,0.0060518,0.0034686,0.011009,0.015889,0.0085265,0.012531,0.010195,0.019424,0.022965,0.0069844,0.0048807,0.0027254,0.0024123,0.010354,0.0052485
28,0.011112,0.0032869,0.0022411,0.0043027,0.012812,0.0038493,0.0067772,0.016543,0.01106,0.0084372,0.010068,0.018591,0.027675,0.01064,0.0040124,0.0050831,0.0019102,0.0042536,0.0085778,0.0070421
28.01,0.0065765,0.0019927,0.003183,0.0041974,0.0096727,0.0048773,0.013572,0.012765,0.00763,0.01259,0.013234,0.021533,0.021038,0.0055784,0.0035643,0.0034585,0.0018135,0.0085692,0.0065573,0.0066643
28.02,0.0031305,0.0016442,0.0043243,0.0071111,0.0059392,0.0098401,0.015477,0.0074636,0.0061291,0.014675,0.021293,0.014605,0.0099555,0.0042028,0.0046052,0.0021295,0.002279,0.011213,0.0068567,0.0068222
28.03,0.0018954,0.0018066,0.0041625,0.012662,0.0073834,0.015064,0.009645,0.0067002,0.0085679,0.018319,0.018976,0.012224,0.0049543,0.0030984,0.0043852,0.0018084,0.0041097,0.0091742,0.0059735,0.010535
28.04,0.0015499,0.0027038,0.0049578,0.013641,0.013189,0.011884,0.0053009,0.0069419,0.017743,0.020851,0.01019,0.013054,0.0038812,0.0028238,0.0027671,0.0021778,0.0089938,0.0064668,0.0044471,0.011263
28.05,0.0016027,0.0042822,0.0097704,0.013521,0.014114,0.0070436,0.0047571,0.009617,0.026102,0.014527,0.007833,0.0086111,0.0033328,0.0039486,0.0020324,0.0037313,0.012939,0.0049464,0.0049819,0.007597
28.06,0.0021085,0.0050517,0.017053,0.015901,0.0082032,0.0050629,0.0075138,0.019205,0.019756,0.0081111,0.01107,0.004413,0.0026159,0.0045978,0.0024417,0.0070867,0.0091357,0.0044032,0.0092112,0.007552
28.07,0.0035381,0.0066777,0.020246,0.011466,0.0051086,0.0049126,0.013604,0.025946,0.0098507,0.0056211,0.011262,0.003383,0.002997,0.003497,0.0040824,0.010682,0.0047221,0.0042361,0.013257,0.0098135
28.08,0.0057285,0.01418,0.016563,0.0056444,0.0050829,0.0085983,0.019984,0.017739,0.0066863,0.0076048,0.0063943,0.0032682,0.0044597,0.0033537,0.0057313,0.010478,0.003933,0.0069355,0.012031,0.0079076
28.09,0.0087275,0.024032,0.0086799,0.0037419,0.0061593,0.017329,0.017931,0.0082095,0.0056675,0.0114,0.0036231,0.0028023,0.0048458,0.0045188,0.0070562,0.006241,0.004606,0.013349,0.008795,0.0046767
28.1,0.015282,0.020036,0.0044119,0.0045082,0.011295,0.020183,0.013973,0.0052139,0.0045057,0.0093939,0.0033535,0.0033781,0.0047307,0.0042589,0.0097222,0.0040202,0.005701,0.014907,0.0066961,0.0040456
28.11,0.019942,0.0094727,0.0035879,0.008364,0.019174,0.012526,0.011402,0.0053307,0.0058873,0.0048911,0.0033875,0.0060014,0.0047458,0.003324,0.0086301,0.0048385,0.0090406,0.0089781,0.0056724,0.004936
28.12,0.017944,0.0047978,0.0051312,0.015626,0.017236,0.0088246,0.0066013,0.004746,0.010146,0.0034264,0.0038546,0.007294,0.0033376,0.0045595,0.005326,0.0070009,0.012908,0.0054577,0.0038707,0.0044199
28.13,0.011345,0.0042418,0.011023,0.018002,0.0092131,0.010522,0.0041943,0.0042824,0.010471,0.0039711,0.0056844,0.0046354,0.0024156,0.0084425,0.0055088,0.008393,0.01274,0.0053209,0.003339,0.0033872
28.14,0.0061137,0.0069978,0.018501,0.011432,0.0058703,0.0089644,0.0045614,0.0068855,0.0062262,0.0049507,0.0065218,0.0024504,0.003008,0.01018,0.0081014,0.0088295,0.0077455,0.0045923,0.0045256,0.0042386
28.15,0.0056519,0.014177,0.015188,0.0071249,0.0077048,0.0050538,0.0047635,0.01099,0.0047756,0.0052959,0.0049042,0.0019113,0.005975,0.0087077,0.007678,0.011214,0.0045376,0.0033078,0.0049233,0.0063997
28.16,0.010289,0.017388,0.0074694,0.0052352,0.0099397,0.0039535,0.004115,0.0097697,0.0059209,0.0048352,0.0028222,0.0023312,0.010954,0.0080423,0.005895,0.010126,0.0046441,0.0036987,0.0041757,0.0084813
28.17,0.016839,0.011194,0.0049206,0.0040499,0.0071073,0.0047053,0.005784,0.0068402,0.0052253,0.0048171,0.0021031,0.0042359,0.012068,0.0064843,0.0078714,0.0056992,0.0048111,0.005171,0.0056025,0.014007
28.18,0.013996,0.005713,0.0049428,0.0055295,0.0041081,0.0045463,0.01094,0.0059668,0.0032733,0.0036931,0.0027138,0.0082452,0.0083164,0.0048517,0.010793,0.0041816,0.003728,0.0054671,0.011363,0.019235
28.19,0.007231,0.003333,0.0041217,0.0089826,0.0040701,0.0047379,0.012929,0.0046462,0.0030841,0.0027017,0.0049208,0.011679,0.0051728,0.0040115,0.0081857,0.0049229,0.0039271,0.0070126,0.017826,0.01567
28.2,0.0045444,0.0030891,0.0039298,0.0084011,0.0050531,0.0085089,0.0081457,0.0031715,0.0043759,0.0035707,0.0070731,0.010541,0.0044078,0.0057364,0.0046964,0.0047355,0.006513,0.013765,0.015307,0.0087031
28.21,0.0032008,0.0040523,0.0065708,0.0050018,0.0054286,0.013119,0.0042244,0.0025908,0.0049427,0.0057007,0.007957,0.0060302,0.0037699,0.0097435,0.0044983,0.0043832,0.01105,0.018469,0.0098188,0.0046683
28.22,0.0024655,0.0040494,0.0093705,0.0044846,0.007091,0.010449,0.0033516,0.0036783,0.0054845,0.0057467,0.0097629,0.0036197,0.0039699,0.0095447,0.0055129,0.0072557,0.016136,0.012432,0.0092446,0.0042134
28.23,0.0030325,0.0034834,0.007315,0.0065669,0.01007,0.0051814,0.0031854,0.0060723,0.0060535,0.0048783,0.0080189,0.0036065,0.0070317,0.0058732,0.0059126,0.014442,0.014705,0.0068901,0.0081136,0.0072689
28.24,0.0040704,0.005174,0.0053298,0.0070075,0.011372,0.0033319,0.0033787,0.0074154,0.0042822,0.0069223,0.004389,0.0037153,0.010501,0.0052662,0.0094074,0.017356,0.0097233,0.0072417,0.0069948,0.012648
28.25,0.0037686,0.0092121,0.0064623,0.0053355,0.0075069,0.0035868,0.0056462,0.0058373,0.0028198,0.0090569,0.0033262,0.0037837,0.0086184,0.0083946,0.016411,0.01105,0.0067891,0.0095465,0.010622,0.011643
28.26,0.0038815,0.010275,0.0067302,0.0064749,0.0040732,0.0045046,0.0081389,0.0033309,0.0028802,0.0064943,0.0037673,0.0062093,0.0066158,0.013868,0.015737,0.0068383,0.0055016,0.010835,0.013431,0.0059015
28.27,0.0071673,0.0074701,0.0048163,0.010142,0.0039652,0.0062081,0.0064744,0.0022273,0.0049508,0.003752,0.0038776,0.011514,0.010429,0.016103,0.0085372,0.0066035,0.0083397,0.013797,0.0086485,0.0030158
28.28,0.011473,0.0050354,0.0043567,0.009404,0.0058631,0.0066189,0.0034783,0.0020933,0.0083372,0.0035732,0.0049384,0.015386,0.017006,0.011177,0.0051357,0.0065301,0.015686,0.0119,0.0039404,0.0023966
28.29,0.009336,0.0047388,0.0074328,0.006546,0.006625,0.0057135,0.0020469,0.003083,0.0076968,0.0043387,0.010206,0.017585,0.014626,0.0075144,0.0058977,0.0094146,0.017574,0.0059189,0.0022502,0.0031146
28.3,0.0049458,0.0044775,0.011115,0.0068928,0.0049271,0.0039988,0.0016208,0.0061426,0.004717,0.0054477,0.019363,0.014833,0.0078009,0.0056919,0.0083866,0.01637,0.010061,0.0028517,0.0017822,0.0049493
28.31,0.0039383,0.0042723,0.010212,0.0065446,0.0043124,0.0022728,0.001735,0.0088192,0.0043957,0.010502,0.020623,0.0093698,0.0057808,0.0053583,0.012397,0.016685,0.0043493,0.0018772,0.0018364,0.0054296
28.32,0.0046796,0.0073556,0.0079959,0.0042527,0.0043428,0.0016147,0.0025153,0.0069498,0.0071305,0.019997,0.012113,0.0061012,0.0061699,0.0093528,0.015321,0.0091618,0.0023596,0.0015907,0.0025584,0.0046666
28.33,0.0048972,0.013185,0.0055656,0.002817,0.0029777,0.001596,0.0049699,0.0055992,0.012705,0.020414,0.0069632,0.0046845,0.0068459,0.015583,0.012817,0.0040411,0.0016981,0.0016356,0.0045007,0.0067034
28.34,0.0066653,0.012376,0.0039227,0.0029848,0.0018662,0.0020309,0.0091012,0.0092585,0.016127,0.011097,0.0061664,0.0066258,0.011122,0.013556,0.0089448,0.002254,0.0014842,0.0020815,0.0064734,0.013089
28.35,0.010781,0.0064209,0.00276,0.0039132,0.0016393,0.0034399,0.011025,0.015421,0.013665,0.0058974,0.0058155,0.012458,0.015249,0.0075521,0.0047907,0.0016634,0.0015185,0.0035146,0.0079578,0.017552
28.36,0.012434,0.0035615,0.002316,0.0033986,0.0019534,0.0074257,0.013467,0.01384,0.012433,0.0057971,0.0081962,0.015069,0.011505,0.0065046,0.0025011,0.0014923,0.0018365,0.0067314,0.013037,0.013173
28.37,0.0084425,0.0030171,0.0031604,0.0023043,0.0030587,0.013949,0.015474,0.0087953,0.0094289,0.0076295,0.014035,0.0097493,0.0061029,0.0072664,0.0017431,0.0015806,0.0028127,0.011077,0.016855,0.0086567
28.38,0.0041915,0.0025991,0.0039974,0.0022064,0.0066411,0.017926,0.010806,0.0094273,0.0065929,0.011217,0.013895,0.0058857,0.0045386,0.0050716,0.00156,0.0020339,0.0059353,0.014617,0.012786,0.0085077
28.39,0.0028569,0.0021923,0.0032687,0.0033746,0.01523,0.014283,0.0061748,0.011085,0.0091004,0.013915,0.007626,0.0053787,0.0061161,0.0027254,0.00171,0.0035001,0.012751,0.012928,0.0072977,0.0077744
28.4,0.0028011,0.0028217,0.0029038,0.0073349,0.020294,0.0079657,0.0049882,0.0095666,0.014678,0.010602,0.0042503,0.0042831,0.0065964,0.0019569,0.0024031,0.0077489,0.015603,0.010321,0.0061544,0.008969
28.41,0.0024649,0.0043089,0.0047397,0.013964,0.012888,0.0054258,0.0078016,0.011688,0.012989,0.0065427,0.0042898,0.0035175,0.0041561,0.0020695,0.0047301,0.013337,0.0098333,0.0082168,0.0093311,0.016034
28.42,0.0024608,0.00511,0.010084,0.01566,0.0061652,0.004781,0.014049,0.014807,0.0068984,0.0038947,0.0047033,0.0050427,0.0025767,0.0032214,0.0099054,0.012846,0.0062296,0.0065976,0.014602,0.018937
28.43,0.0038576,0.0073525,0.013865,0.012731,0.0047374,0.0068262,0.017683,0.010847,0.0047775,0.003271,0.0037265,0.0069508,0.0026585,0.0069061,0.01239,0.0084134,0.0076207,0.010026,0.018723,0.011345
28.44,0.0067809,0.012491,0.01049,0.0083399,0.0053767,0.014292,0.013885,0.005539,0.0046945,0.0042562,0.0037789,0.0059401,0.0046929,0.011638,0.0090794,0.0055235,0.0099917,0.018487,0.014862,0.0054904
28.45,0.011129,0.012013,0.0088839,0.0051737,0.0080127,0.019894,0.0079764,0.0035839,0.0035876,0.0044434,0.006138,0.0059019,0.0095598,0.0098704,0.0072399,0.0064573,0.013177,0.019589,0.0088991,0.00407
28.46,0.013738,0.0065763,0.009436,0.0059775,0.014169,0.01328,0.0056656,0.0040008,0.0028926,0.0037381,0.008167,0.009921,0.011557,0.0053831,0.0062055,0.011598,0.018691,0.01113,0.0056193,0.0040036
28.47,0.0091206,0.0043719,0.0073618,0.010648,0.017147,0.0062704,0.0040354,0.0041867,0.0038332,0.0050808,0.0094925,0.011631,0.0071054,0.0043891,0.0067313,0.018023,0.017115,0.0063353,0.0035144,0.004051
28.48,0.0044804,0.006081,0.0077504,0.013637,0.012879,0.0045964,0.0028762,0.0031814,0.004957,0.0093469,0.012284,0.0070543,0.0038253,0.0063399,0.013044,0.018206,0.010497,0.0053227,0.003093,0.0062915
28.49,0.0033003,0.010332,0.012447,0.010183,0.0067408,0.0044521,0.0033109,0.0031942,0.0052575,0.013691,0.0098343,0.003626,0.0035462,0.0095321,0.020861,0.011993,0.0055253,0.0039188,0.0036349,0.011998
28.5,0.004589,0.013585,0.012637,0.0086427,0.0040279,0.003333,0.0042804,0.0049057,0.0085349,0.01319,0.0049538,0.0029727,0.0059621,0.014969,0.01646,0.0088041,0.003968,0.0028756,0.0040083,0.014403
28.51,0.0097231,0.014137,0.00737,0.0096917,0.0041177,0.0028162,0.0039789,0.0071935,0.015034,0.0075097,0.0030362,0.0043128,0.012304,0.018003,0.0084272,0.0062653,0.0044174,0.003199,0.0057789,0.012669
28.52,0.016743,0.009711,0.0053454,0.0069488,0.004024,0.0038106,0.0043788,0.010945,0.014528,0.0037501,0.0032612,0.0092873,0.018169,0.013852,0.0065599,0.0038747,0.0040773,0.0040783,0.012336,0.015002
28.53,0.015013,0.0056913,0.0075667,0.003964,0.0030658,0.0048889,0.0084405,0.013689,0.0077137,0.0029145,0.005988,0.016183,0.01466,0.0087881,0.0067594,0.0037062,0.0031497,0.0054186,0.021484,0.013371
28.54,0.0077272,0.0039037,0.0088353,0.0037174,0.0033002,0.0058447,0.013882,0.011549,0.0039484,0.0039962,0.012491,0.015201,0.0092304,0.0051463,0.0048496,0.0044471,0.0036359,0.010976,0.021511,0.0070732
28.55,0.0044037,0.003538,0.0057936,0.0043434,0.0053017,0.010026,0.011749,0.0080003,0.0034612,0.0084305,0.015378,0.0092051,0.0080447,0.0047235,0.0034398,0.0040373,0.0061712,0.022013,0.01222,0.0042087
28.56,0.0037046,0.0056347,0.0037406,0.004057,0.0084576,0.013572,0.0068428,0.0048731,0.0057237,0.01465,0.010343,0.0051326,0.005982,0.0061361,0.0040688,0.0042105,0.011521,0.023166,0.005432,0.0049871
28.57,0.0031478,0.0085893,0.0042571,0.0051901,0.012074,0.010058,0.006553,0.0046005,0.011809,0.012735,0.0070824,0.0043953,0.0041233,0.0054769,0.0050157,0.0078013,0.016698,0.012119,0.0032371,0.0076999
28.58,0.0037028,0.0072402,0.0053229,0.010208,0.011117,0.0056369,0.0078433,0.00851,0.014739,0.0067333,0.0052314,0.0060593,0.0049385,0.0039875,0.0059219,0.014209,0.016687,0.0052064,0.0032168,0.0090267
28.59,0.0066512,0.0047517,0.0072859,0.013639,0.0076389,0.005046,0.0082275,0.014411,0.0089763,0.004949,0.0037069,0.0062074,0.0062967,0.0049432,0.010436,0.014406,0.015501,0.0032273,0.0054867,0.008284
28.6,0.008896,0.0058211,0.011624,0.0091268,0.0055856,0.0079446,0.01228,0.012303,0.0041334,0.0051777,0.0044321,0.0044792,0.0054061,0.0089625,0.015002,0.010302,0.01022,0.0034375,0.009945,0.0060666
28.61,0.0071736,0.010491,0.011852,0.005034,0.0047845,0.012263,0.014926,0.0059014,0.0026728,0.0041119,0.0063534,0.0049178,0.0057932,0.014097,0.011251,0.011852,0.0053023,0.0057108,0.010083,0.0046812
28.62,0.0076297,0.012901,0.0075765,0.0049544,0.0076328,0.016102,0.0092384,0.0028895,0.0030062,0.0034917,0.0058829,0.0082467,0.011001,0.013218,0.0065861,0.012945,0.0046126,0.0084291,0.005625,0.0036025
28.63,0.012244,0.0087518,0.0044899,0.0064448,0.015228,0.013116,0.0040961,0.0020123,0.0043577,0.0051121,0.0051696,0.012653,0.015766,0.0076325,0.007475,0.0085698,0.0062894,0.0086883,0.0034488,0.0035462
28.64,0.012245,0.0055606,0.004294,0.0094617,0.018305,0.0062858,0.0022281,0.0020607,0.0044427,0.0069734,0.0087324,0.015164,0.011122,0.0049033,0.012221,0.0066726,0.0061156,0.0062813,0.0035994,0.0058146
28.65,0.006885,0.0052997,0.0072175,0.01551,0.01096,0.0029492,0.0016225,0.003124,0.0037327,0.007141,0.015717,0.011232,0.0054562,0.0041964,0.012881,0.0068298,0.0046891,0.0035691,0.0034434,0.0072518
28.66,0.0042067,0.0053766,0.01291,0.016232,0.0046949,0.001834,0.0014984,0.0046252,0.005284,0.010646,0.015455,0.0069066,0.0039666,0.0059676,0.0098683,0.0047463,0.0055749,0.0030128,0.0030624,0.0049443
28.67,0.0048277,0.0083039,0.016068,0.010657,0.0024201,0.0014507,0.0017523,0.0046576,0.010059,0.016357,0.0084625,0.0045536,0.0041031,0.012235,0.0068293,0.0030486,0.0058954,0.0035142,0.004624,0.0033401
28.68,0.0070329,0.015022,0.01177,0.0053362,0.0016404,0.0013913,0.0027621,0.0054713,0.015196,0.013802,0.005193,0.0033782,0.0053664,0.016288,0.0036799,0.0036361,0.0038125,0.0032014,0.0072732,0.004397
28.69,0.011375,0.015295,0.0083892,0.0026439,0.0013714,0.00161,0.0050286,0.011019,0.014414,0.0070523,0.0047453,0.0044466,0.0097308,0.010371,0.0022852,0.0055549,0.0027921,0.0033403,0.0068162,0.006533
28.7,0.015322,0.0084438,0.0062927,0.0017052,0.0013636,0.0023819,0.0079434,0.017195,0.0093827,0.0040841,0.0041805,0.0070584,0.014451,0.0044451,0.0023754,0.0051926,0.0033456,0.0058114,0.0060229,0.0061242
28.71,0.011868,0.0047145,0.0034429,0.0014131,0.0016269,0.0047951,0.012341,0.013098,0.0073187,0.004349,0.0051707,0.007114,0.012508,0.0023302,0.0039521,0.0032386,0.0035694,0.008675,0.0071444,0.0035396
28.72,0.0070118,0.0050294,0.0019571,0.0014298,0.0024882,0.010286,0.014385,0.0067228,0.0054631,0.0054821,0.0070514,0.0059727,0.0062816,0.0017558,0.0056754,0.0029366,0.0037981,0.0087859,0.0060623,0.0022104
28.73,0.0041216,0.0058386,0.0015325,0.0018036,0.0053013,0.014836,0.011119,0.0056144,0.004114,0.0065697,0.005975,0.0087541,0.0028868,0.0018761,0.0045386,0.0038329,0.0068556,0.0070953,0.0035837,0.0023321
28.74,0.0035039,0.0040805,0.0015825,0.0031188,0.011734,0.011564,0.0074354,0.0062963,0.0057477,0.006256,0.0041446,0.011399,0.0018434,0.0030256,0.0030746,0.0046312,0.011147,0.0048566,0.0024015,0.0041312
28.75,0.0049751,0.0023614,0.0021865,0.0070635,0.014958,0.0073566,0.0046402,0.005746,0.0080221,0.0044855,0.0052347,0.0075736,0.0016432,0.0052355,0.0037175,0.0067434,0.0092212,0.0036706,0.002811,0.009322
28.76,0.0054764,0.002034,0.0043663,0.012206,0.0094203,0.0068786,0.0048136,0.0065729,0.0060408,0.0034234,0.0095577,0.0034728,0.0020854,0.0055953,0.0057555,0.0092529,0.0047886,0.002995,0.0055665,0.013917
28.77,0.0036689,0.0029368,0.0094517,0.010983,0.0050943,0.005635,0.0077129,0.0072478,0.0032368,0.0033493,0.010544,0.0020427,0.0037736,0.0046714,0.0072047,0.0090998,0.0035061,0.003934,0.010678,0.010001
28.78,0.0028244,0.0063228,0.011983,0.0072609,0.0052999,0.0048899,0.0089238,0.0054117,0.0025963,0.0058151,0.0059429,0.0018293,0.0061472,0.0062019,0.0067041,0.0059999,0.0042357,0.0080125,0.011257,0.0050065
28.79,0.0043599,0.011343,0.0076894,0.0051634,0.006634,0.0074643,0.006101,0.0031175,0.0027953,0.010252,0.002876,0.002484,0.0068008,0.0074523,0.007133,0.0039258,0.0062669,0.011508,0.0074427,0.0040042
28.8,0.0090554,0.010136,0.0047617,0.0037807,0.0066635,0.0092722,0.0038808,0.0021465,0.0028386,0.0095124,0.0021537,0.0049896,0.0070288,0.0053878,0.0075107,0.0050255,0.010458,0.0082625,0.0048465,0.0042532
28.81,0.011716,0.0050298,0.0048268,0.0049155,0.0074075,0.0061631,0.0036912,0.0023717,0.0042577,0.0049732,0.0028109,0.0089602,0.0062102,0.0039043,0.005657,0.0090764,0.010576,0.0047605,0.0030941,0.0031043
28.82,0.0073255,0.0027389,0.0045154,0.0085477,0.0074471,0.0032897,0.0029846,0.0026873,0.0085435,0.0030421,0.0050956,0.0085956,0.004826,0.0054785,0.0064704,0.012029,0.0056889,0.0041818,0.0029472,0.0019832
28.83,0.0033275,0.0028015,0.0050162,0.009017,0.0061806,0.0029807,0.0020468,0.0029467,0.01083,0.0037787,0.0073657,0.004864,0.0038329,0.0087427,0.011261,0.0083212,0.002852,0.0034236,0.0039289,0.0018565
28.84,0.0021129,0.0046324,0.0078307,0.0054715,0.0038262,0.0033424,0.0020932,0.0051546,0.0075704,0.0056506,0.0075881,0.0034677,0.0044756,0.01108,0.011842,0.0038212,0.0023682,0.0025635,0.0036966,0.0027159
28.85,0.0023323,0.0069334,0.0086606,0.0041266,0.0025485,0.0025835,0.0026438,0.0099665,0.0060363,0.0055814,0.0058064,0.0043967,0.0088097,0.012856,0.0063755,0.0021008,0.0031337,0.0031458,0.0028815,0.0058863
28.86,0.004277,0.0070331,0.0056861,0.0049537,0.0029276,0.0019514,0.0030007,0.011574,0.005986,0.0053249,0.0039203,0.0064938,0.014767,0.0098904,0.0028865,0.0017364,0.0034899,0.0043102,0.0038813,0.012204
28.87,0.007461,0.005369,0.0034016,0.0042051,0.0031735,0.0023288,0.0047892,0.0090849,0.0040836,0.0061457,0.0046878,0.010809,0.013749,0.0055125,0.0017469,0.0022441,0.0028466,0.0043962,0.0083914,0.013686
28.88,0.0069749,0.0053895,0.003782,0.0026488,0.0023695,0.0031216,0.01038,0.0061172,0.0028559,0.0053029,0.0086669,0.013611,0.0074636,0.0029865,0.001452,0.0033509,0.0033027,0.0061131,0.01345,0.0078596
28.89,0.0040714,0.0051234,0.004776,0.0026043,0.0021537,0.004479,0.014403,0.0034054,0.0037223,0.0058003,0.012487,0.011351,0.0042292,0.0017701,0.001659,0.0035443,0.0058387,0.011541,0.010496,0.003762
28.9,0.0036301,0.0033506,0.0036523,0.0033022,0.0032031,0.0080648,0.0095206,0.0024498,0.0065548,0.010397,0.010339,0.007105,0.0030688,0.0013717,0.0026132,0.0035981,0.010198,0.012825,0.0053913,0.0028461
28.91,0.0049522,0.0030523,0.0024655,0.0031031,0.0052136,0.012105,0.0043445,0.0030723,0.0097373,0.012573,0.0076955,0.003678,0.0019977,0.0013726,0.0039855,0.0065531,0.014111,0.0071616,0.0034964,0.0036978
28.92,0.0044695,0.0043777,0.0028952,0.003422,0.0069261,0.011548,0.0027646,0.0062063,0.01229,0.0079288,0.0073929,0.0026891,0.0014537,0.0017565,0.0049871,0.013152,0.010717,0.0035219,0.002881,0.0058562
28.93,0.0029727,0.0044018,0.0039285,0.0055074,0.007873,0.0065782,0.0032255,0.01229,0.010317,0.0049456,0.0050332,0.0027476,0.0014244,0.0030459,0.0086308,0.014786,0.0049212,0.0029352,0.0038367,0.0079079
28.94,0.0033017,0.0031514,0.0047978,0.0061623,0.01046,0.0037646,0.006262,0.013694,0.0063226,0.0059001,0.002905,0.0023397,0.0018356,0.0064825,0.014611,0.0082711,0.002565,0.0033811,0.0064918,0.0084263
28.95,0.0047173,0.0037129,0.0057989,0.0044349,0.009757,0.0043555,0.011401,0.0080676,0.0040622,0.0063984,0.0026609,0.002092,0.0032827,0.012138,0.013066,0.0035993,0.0023069,0.004862,0.0067045,0.0086654
28.96,0.0045561,0.0062608,0.0050103,0.0044627,0.006133,0.008206,0.012173,0.0044917,0.0031257,0.0041273,0.0028715,0.0030702,0.0077644,0.014015,0.0065168,0.0022269,0.003699,0.0065928,0.004465,0.0059699
28.97,0.0046021,0.006556,0.0037395,0.0081295,0.0064286,0.011054,0.0083199,0.0037574,0.0042869,0.002747,0.0028517,0.0067874,0.014234,0.0091563,0.0030379,0.0024279,0.0063337,0.0054141,0.0045877,0.0033474
28.98,0.0062913,0.0039827,0.0034364,0.012136,0.010132,0.0085244,0.0044621,0.0030499,0.0062664,0.0030815,0.0044171,0.012353,0.012712,0.0058483,0.0022014,0.0043254,0.0062321,0.0034467,0.0069675,0.003139
28.99,0.0060701,0.0028202,0.0055134,0.012731,0.0096698,0.0067258,0.0028886,0.0029938,0.0053536,0.0039858,0.0093937,0.011495,0.0064578,0.0041824,0.0029418,0.0065867,0.0036486,0.0029549,0.0065809,0.0032759
29,0.0038822,0.0032734,0.011761,0.01231,0.0056013,0.0052905,0.0030726,0.0048585,0.0037894,0.0066516,0.012702,0.0069039,0.0042564,0.0030584,0.00517,0.005374,0.0024808,0.0047276,0.0037633,0.0024385
29.01,0.0026384,0.0045433,0.017361,0.0079414,0.0045023,0.003188,0.0031299,0.0066234,0.0051048,0.01177,0.0083873,0.0045999,0.0044927,0.0040015,0.0059086,0.0028742,0.0022501,0.0070609,0.0028783,0.0022904
29.02,0.0031784,0.0086459,0.013814,0.0038115,0.0053169,0.0026243,0.0029277,0.0058617,0.0099826,0.011236,0.004476,0.0033071,0.0044816,0.0057836,0.004105,0.0018602,0.0021809,0.0055732,0.0033369,0.0034371
29.03,0.0056365,0.015068,0.006648,0.0024416,0.0042974,0.0031687,0.0044122,0.0072526,0.01333,0.0057364,0.0039776,0.0039597,0.0055026,0.0046692,0.0025686,0.0018796,0.0033908,0.0031999,0.0030563,0.0043545
29.04,0.0099736,0.015883,0.0030986,0.0027655,0.0027701,0.003299,0.0082018,0.012534,0.0088958,0.0030209,0.003963,0.0069603,0.0057111,0.0025839,0.0016417,0.0019674,0.006194,0.003087,0.0030864,0.0037779
29.05,0.011934,0.0097995,0.0020126,0.0043765,0.0028315,0.0039824,0.012377,0.012526,0.0039601,0.0030436,0.0046206,0.0076965,0.003405,0.0019663,0.0014818,0.0021965,0.006527,0.0038092,0.0041985,0.003179
29.06,0.011195,0.0043886,0.0019294,0.0048644,0.0037266,0.0081683,0.014293,0.0064637,0.0022522,0.0044478,0.0069473,0.0044005,0.0018003,0.0018669,0.0017797,0.0039645,0.0041256,0.0039296,0.0041905,0.0036115
29.07,0.010882,0.0022952,0.0028787,0.0035246,0.0048722,0.015355,0.010014,0.0029387,0.0022262,0.0060823,0.0070649,0.0020465,0.0013814,0.0014316,0.0018796,0.0067149,0.0037615,0.0036788,0.0028709,0.0034912
29.08,0.0068943,0.0017026,0.0047262,0.0035289,0.0091608,0.015031,0.0053424,0.0020324,0.0038532,0.006648,0.0043246,0.0011946,0.0015775,0.0012329,0.0024356,0.006318,0.0049033,0.0034286,0.0024582,0.0040178
29.09,0.0032371,0.0017294,0.0050375,0.0064039,0.015439,0.0078276,0.0031654,0.0024875,0.006879,0.005292,0.0020873,0.00090294,0.0016193,0.0015632,0.0048446,0.0046996,0.0040569,0.0031357,0.0036125,0.0075728
29.1,0.001955,0.0024973,0.0047373,0.011687,0.013909,0.0040748,0.0023568,0.0045211,0.006767,0.0041708,0.0011622,0.0008998,0.001271,0.0019255,0.0075923,0.0044834,0.0025187,0.0025398,0.0052939,0.010199
29.11,0.0017299,0.0047044,0.0081109,0.012998,0.0071991,0.0032824,0.0031742,0.0063307,0.0038413,0.0026328,0.00084981,0.0012181,0.0012956,0.0024376,0.0067098,0.004034,0.0025479,0.0033308,0.0069024,0.0067644
29.12,0.0021519,0.0078889,0.013367,0.0089694,0.0036228,0.0030867,0.005184,0.0054524,0.0026788,0.0013695,0.00077919,0.0016204,0.0018569,0.004608,0.0043029,0.0028608,0.0034269,0.0061501,0.0072911,0.0031383
29.13,0.00392,0.011565,0.011228,0.0073653,0.0031836,0.0042618,0.0050291,0.0035823,0.0031038,0.00088815,0.00092292,0.0016057,0.0026327,0.0077055,0.0034398,0.0023327,0.0042201,0.0075671,0.007076,0.0017846
29.14,0.0088258,0.012861,0.0060081,0.0059517,0.0040829,0.0055191,0.0031488,0.0022052,0.002764,0.00075366,0.001402,0.0019552,0.0037591,0.0070346,0.0033501,0.0034171,0.0060028,0.0055362,0.0055249,0.0014457
29.15,0.014426,0.0085354,0.0051278,0.0040262,0.0055208,0.0039305,0.0027493,0.0022207,0.00157,0.00079909,0.0019612,0.0030372,0.0052895,0.0039604,0.0027964,0.0055492,0.0066924,0.0049128,0.0029111,0.0016987
29.16,0.012164,0.0049591,0.0064114,0.0047568,0.0051948,0.0021442,0.0028611,0.002936,0.00095421,0.0011405,0.0024661,0.0031819,0.0069384,0.0030427,0.003587,0.0065827,0.0051368,0.0058502,0.0016831,0.0029243
29.17,0.0062926,0.0033869,0.0059886,0.006606,0.0029071,0.0017879,0.0021019,0.0024281,0.00083856,0.0020702,0.0028724,0.0024828,0.0057099,0.0039645,0.0063255,0.0051206,0.0033827,0.0044214,0.0014508,0.0051529
29.18,0.0040832,0.0039051,0.0060794,0.005104,0.0015757,0.0023756,0.0017867,0.0013801,0.0010759,0.0030502,0.0025496,0.0031332,0.0036042,0.0052383,0.0067514,0.0040727,0.0032386,0.0023647,0.00176,0.0061576
29.19,0.0035592,0.007132,0.0062788,0.0025048,0.0012198,0.0025198,0.0025443,0.0010297,0.0018981,0.0027086,0.0021729,0.0058364,0.0042122,0.0062785,0.0040981,0.0035259,0.0049331,0.0016621,0.00302,0.007786
29.2,0.0037557,0.0094168,0.0043664,0.0013443,0.0015403,0.0018141,0.0028398,0.0013432,0.0028323,0.0019136,0.002271,0.0076293,0.0066048,0.0053778,0.0029286,0.002724,0.0052112,0.0018274,0.0065865,0.012054
29.21,0.0064094,0.0065985,0.0023838,0.00094304,0.0023445,0.0018347,0.0020454,0.0021745,0.0026261,0.0019157,0.0040615,0.0073793,0.0064776,0.0039928,0.0032679,0.0034246,0.003311,0.00299,0.01214,0.011117
29.22,0.0092083,0.0034309,0.001298,0.0008678,0.0023353,0.0027837,0.0019699,0.0024017,0.0017923,0.0021998,0.0080765,0.0067727,0.0040544,0.0026978,0.0030256,0.0053134,0.00251,0.0068805,0.013639,0.0060303
29.23,0.007164,0.0025028,0.00088189,0.0011221,0.0017572,0.003112,0.0024014,0.0020062,0.0014683,0.0033438,0.0098362,0.0051624,0.0031831,0.0020928,0.0026713,0.0050566,0.0037668,0.013587,0.0085753,0.0037823
29.24,0.00359,0.0019608,0.00076323,0.001915,0.0022069,0.0028654,0.0018924,0.001842,0.0020688,0.0070723,0.0067085,0.0035473,0.0029409,0.0026982,0.0040174,0.0038317,0.008048,0.013569,0.0047348,0.004638
29.25,0.0021747,0.0012124,0.00083177,0.0025464,0.003571,0.0024719,0.0012562,0.001664,0.0037058,0.010272,0.0039926,0.0022553,0.0021712,0.0032379,0.0059695,0.0054986,0.012015,0.0070944,0.0036412,0.0070267
29.26,0.0020377,0.00082494,0.0012485,0.0023267,0.0038734,0.0015463,0.0013431,0.0022659,0.0057727,0.0074446,0.003446,0.0021466,0.0021099,0.002989,0.0061477,0.010128,0.010114,0.0038259,0.0039506,0.010061
29.27,0.0016381,0.00073302,0.0022479,0.0028438,0.0025776,0.00106,0.0020166,0.0044186,0.0062401,0.0038008,0.0027076,0.0027338,0.0030351,0.0041082,0.0081956,0.01067,0.0073668,0.0036851,0.0073373,0.010645
29.28,0.0010383,0.00083247,0.0030881,0.0039438,0.0013952,0.0011785,0.0030994,0.0058558,0.0066839,0.0029158,0.001982,0.002612,0.0036025,0.0082176,0.011359,0.0066455,0.0049828,0.0050206,0.011914,0.0076932
29.29,0.00080172,0.0013162,0.0032433,0.0035764,0.0010332,0.0020602,0.0048416,0.0044587,0.0065052,0.003017,0.0023182,0.0025282,0.0043653,0.01305,0.0084658,0.0055611,0.0040216,0.0086141,0.0097169,0.0051262
29.3,0.00087909,0.0026609,0.0030358,0.0021055,0.0012445,0.0040519,0.0050057,0.0041626,0.0039528,0.0023829,0.0029961,0.0041616,0.0087401,0.012213,0.0044017,0.0059173,0.0064477,0.010865,0.0050036,0.003089
29.31,0.0013968,0.0038904,0.0030839,0.0013463,0.0023608,0.0054028,0.0034202,0.0059358,0.0026266,0.0020388,0.0031441,0.0081967,0.014599,0.0065285,0.0037945,0.0056828,0.010186,0.00805,0.0038678,0.0026742
29.32,0.0024327,0.0030126,0.0028115,0.0015851,0.0046834,0.0039712,0.0023861,0.0055709,0.0029347,0.0028249,0.0047968,0.012104,0.011842,0.0032139,0.0057345,0.0081896,0.0086016,0.0044489,0.0041159,0.0033294
29.33,0.0030985,0.0019589,0.0019651,0.0030448,0.0052771,0.0024808,0.0025203,0.0032838,0.0029244,0.0041464,0.0098908,0.010412,0.0055019,0.002631,0.0081465,0.010237,0.0049477,0.0028748,0.0030447,0.0028551
29.34,0.002968,0.0023509,0.002183,0.0047562,0.0031856,0.0020648,0.004437,0.002642,0.0027183,0.0066762,0.012483,0.0075364,0.0028821,0.0040893,0.010278,0.006838,0.0041627,0.0033613,0.002261,0.0018182
29.35,0.0021871,0.0033485,0.0038791,0.0040153,0.0018441,0.0018942,0.0060313,0.003282,0.0043974,0.01105,0.0079748,0.0063538,0.0027095,0.0087706,0.0089077,0.003469,0.0036119,0.0037368,0.0028813,0.0017255
29.36,0.0019694,0.0040002,0.0046168,0.002639,0.0016635,0.0026329,0.004483,0.0037348,0.0090485,0.010743,0.0049695,0.0045704,0.0046693,0.012469,0.0051154,0.0029078,0.0024774,0.0026716,0.003268,0.00245
29.37,0.0032987,0.004944,0.0029898,0.0018459,0.0017631,0.004941,0.0032742,0.005734,0.011794,0.0064045,0.0057572,0.005012,0.0090332,0.008455,0.0029104,0.0035564,0.0026201,0.0023133,0.0026032,0.0031738
29.38,0.0054867,0.0040558,0.00191,0.0012977,0.0018921,0.0061345,0.0047306,0.010521,0.0079478,0.0038618,0.0064703,0.0082767,0.010827,0.003867,0.0021023,0.0030391,0.0035841,0.0032379,0.0026915,0.0036074
29.39,0.0056741,0.0021516,0.0017326,0.0013171,0.0030906,0.0048434,0.0086328,0.011038,0.0046592,0.0043917,0.0073601,0.0084676,0.0077389,0.0025155,0.002616,0.0022321,0.003198,0.003701,0.0029106,0.0051868
29.4,0.0033778,0.00127,0.0014386,0.0017084,0.0057561,0.0058913,0.011362,0.0062027,0.0041657,0.0074873,0.0093311,0.0049396,0.0040095,0.0022037,0.0033742,0.0028233,0.002608,0.0032983,0.0023192,0.0057646
29.41,0.0016867,0.0010908,0.0012091,0.0020334,0.0071446,0.010584,0.0082962,0.0034623,0.0042605,0.010556,0.0069737,0.0036887,0.002256,0.0017684,0.0027305,0.0037328,0.0037117,0.0025459,0.0022783,0.0039518
29.42,0.0010619,0.001358,0.0014882,0.003067,0.0083522,0.011251,0.0049356,0.0036732,0.0067408,0.009783,0.0034097,0.0044363,0.0020389,0.0019896,0.0022829,0.0034147,0.0045412,0.0019832,0.0040207,0.0037759
29.43,0.00089263,0.0015699,0.0021155,0.0068096,0.011387,0.0062787,0.0036698,0.0053629,0.011476,0.0053026,0.0023263,0.0036957,0.0019038,0.0030334,0.0033498,0.0035014,0.003067,0.0018975,0.006671,0.0053816
29.44,0.0010546,0.0015042,0.003155,0.0128,0.0097497,0.00359,0.0033678,0.0082976,0.010717,0.0024374,0.003145,0.0021343,0.0016216,0.0032022,0.0044218,0.0039732,0.0018231,0.0027864,0.0074564,0.0047214
29.45,0.0015161,0.0019621,0.0066717,0.01313,0.005367,0.0036107,0.0056033,0.010157,0.0054173,0.001622,0.0041567,0.0017397,0.0021568,0.0027733,0.0038696,0.0035109,0.0018008,0.0059607,0.0066007,0.0025879
29.46,0.0018656,0.0038616,0.012885,0.0074789,0.0031173,0.0044062,0.0097857,0.0084051,0.0023698,0.0018747,0.0031002,0.0019308,0.0033778,0.0037212,0.0030029,0.0022853,0.0025196,0.0094208,0.0039407,0.0018406
29.47,0.0024424,0.0079797,0.013104,0.0043799,0.003302,0.0070029,0.0090674,0.0057914,0.0013888,0.0031878,0.0018626,0.0019063,0.0037302,0.0046214,0.0032256,0.0019343,0.0045422,0.0075997,0.0018977,0.0018438
29.48,0.005051,0.010702,0.0071086,0.003821,0.0055209,0.0095751,0.0050494,0.0030185,0.0011285,0.0039679,0.0018342,0.0025342,0.0035032,0.0035202,0.0031266,0.0030517,0.007472,0.003594,0.0012121,0.0015614
29.49,0.0096016,0.0085475,0.0037757,0.0038696,0.0086838,0.0074206,0.0041333,0.0015475,0.0013048,0.0027394,0.0022603,0.0039904,0.0035234,0.0023869,0.002641,0.0052792,0.0081356,0.0016831,0.0012095,0.0015242
29.5,0.009443,0.0073052,0.0037727,0.0063055,0.0085241,0.0040637,0.0047886,0.0010785,0.00227,0.0019144,0.0026991,0.0040807,0.0037574,0.0029243,0.0038738,0.005961,0.0056696,0.0010868,0.0015908,0.0022507
29.51,0.0055489,0.0060339,0.0053225,0.0095418,0.0053783,0.0027359,0.0034775,0.0010231,0.0038045,0.002467,0.0031277,0.0027407,0.002992,0.0043174,0.0057527,0.0054276,0.0027013,0.00097286,0.0017006,0.0029847
29.52,0.00489,0.0044761,0.0080504,0.0075288,0.0036819,0.0035641,0.0017595,0.0013907,0.0037715,0.0030991,0.0034844,0.0024948,0.0027594,0.0055641,0.0047081,0.0058549,0.0013735,0.0012291,0.0016737,0.0038864
29.53,0.0064909,0.0062514,0.0086484,0.0037045,0.002557,0.0044213,0.0010983,0.0026741,0.0030554,0.0025678,0.0032467,0.003779,0.0047401,0.005618,0.0032321,0.0042468,0.00098394,0.0017337,0.0026326,0.0071463
29.54,0.0067412,0.0096625,0.0057018,0.0023782,0.0023605,0.0030136,0.0010129,0.0043953,0.0029485,0.0023853,0.0025214,0.0051193,0.006972,0.0036362,0.004185,0.0020646,0.00095059,0.0019884,0.0051682,0.0097408
29.55,0.0080896,0.0078675,0.0033194,0.0026025,0.0036421,0.0015556,0.0013929,0.0043187,0.0025059,0.0031969,0.0033903,0.0061573,0.0054066,0.0022172,0.0052601,0.0011966,0.0012485,0.0028341,0.0076118,0.0069515
29.56,0.0093087,0.0038975,0.0020148,0.002445,0.004174,0.0011439,0.0027009,0.0029274,0.0018815,0.0033095,0.0061674,0.0056991,0.0027598,0.0018726,0.0035541,0.0010302,0.002161,0.005782,0.006721,0.0033818
29.57,0.0064865,0.0025746,0.0018898,0.0019788,0.0026257,0.0014342,0.0045653,0.0021032,0.0018931,0.0037245,0.0070451,0.0043314,0.001804,0.002859,0.0017776,0.001269,0.0039888,0.0079212,0.005308,0.0022349
29.58,0.0033459,0.0024532,0.0024162,0.0027348,0.0015883,0.0023033,0.0044181,0.0020284,0.0032798,0.0061647,0.0045394,0.002881,0.0015779,0.0048114,0.0012548,0.0023332,0.0064343,0.0055112,0.0050317,0.0025399
29.59,0.0019861,0.0018524,0.0022415,0.0041905,0.0017627,0.0031243,0.002605,0.0020261,0.0055869,0.0069504,0.0031416,0.001651,0.0017733,0.004522,0.0014934,0.0050598,0.0063807,0.0035597,0.0035462,0.0036969
29.6,0.0020094,0.0014913,0.0019702,0.0038175,0.0022422,0.0039364,0.0018648,0.003146,0.006436,0.0043158,0.0030963,0.001325,0.0031932,0.0026493,0.0028703,0.007036,0.0043549,0.0043061,0.00294,0.0052273
29.61,0.0021613,0.0019797,0.0030853,0.0028495,0.0021077,0.0036769,0.0024422,0.0060415,0.0048282,0.0024586,0.0022448,0.0014376,0.0050741,0.0022882,0.0057572,0.0049521,0.00302,0.0047801,0.0040752,0.0062759
29.62,0.0016482,0.0024405,0.0047715,0.002304,0.0025383,0.0024751,0.0038739,0.0067076,0.0038441,0.0025383,0.001414,0.0016421,0.0044902,0.0040186,0.0065809,0.0029537,0.0025129,0.0042216,0.0042107,0.0060203
29.63,0.0015127,0.0022855,0.004357,0.0015338,0.0037915,0.0027341,0.0054477,0.0039864,0.0033512,0.0027936,0.0013501,0.002724,0.0037304,0.0061683,0.0039889,0.0027831,0.0038911,0.0043664,0.0031107,0.003638
29.64,0.0022089,0.0030949,0.0025786,0.0012644,0.003741,0.0047509,0.0050811,0.0026678,0.0022121,0.0019732,0.0016291,0.0057602,0.005441,0.004916,0.0021989,0.0027167,0.0063966,0.0035803,0.0036956,0.0022429
29.65,0.0028246,0.0047814,0.0014199,0.0018495,0.0037397,0.0055092,0.0040435,0.0031078,0.0019919,0.0014224,0.0023232,0.0088721,0.0060092,0.0028503,0.0022157,0.0034525,0.0058484,0.0024281,0.0053465,0.0022821
29.66,0.0030353,0.0045498,0.0011488,0.0037774,0.0052967,0.0036689,0.0028472,0.0028832,0.0026915,0.0016919,0.0049888,0.0079725,0.0035426,0.0021416,0.0030857,0.0057317,0.0032071,0.0022975,0.004449,0.0021763
29.67,0.003406,0.0025732,0.0015426,0.0062381,0.0049972,0.0028458,0.0019911,0.0019837,0.0026294,0.002716,0.0093712,0.004232,0.0019391,0.0018667,0.0040164,0.0061906,0.0020073,0.0038219,0.0025372,0.0020923
29.68,0.0042023,0.0015316,0.003226,0.0063842,0.0028845,0.0030563,0.0024569,0.0021369,0.0021939,0.0052377,0.0087579,0.0019498,0.0018521,0.0026252,0.0046796,0.0037713,0.0017508,0.0052594,0.0022067,0.003448
29.69,0.0037938,0.0017275,0.006479,0.0040473,0.0019224,0.0023672,0.0030742,0.0029856,0.0033382,0.007886,0.0042566,0.001316,0.0022227,0.0044226,0.004851,0.0019883,0.0017188,0.0038368,0.0025578,0.0058989
29.7,0.0023775,0.0032513,0.0069277,0.0024566,0.0023839,0.0018863,0.0024721,0.0032582,0.0059397,0.0076849,0.001927,0.0015568,0.0030521,0.004361,0.0044433,0.0015951,0.0026758,0.0023616,0.0029709,0.0067155
29.71,0.0023741,0.0050791,0.0038108,0.0018504,0.0028021,0.0026057,0.0023521,0.0044701,0.0060141,0.0051851,0.0013772,0.0028379,0.0040406,0.0028349,0.0026799,0.0015904,0.0047622,0.0026104,0.0050375,0.0046901
29.72,0.0039965,0.0049574,0.0020011,0.0014308,0.0021272,0.0032105,0.0041137,0.0062988,0.0040711,0.0026055,0.0017882,0.004028,0.0036807,0.0028794,0.0015913,0.0017693,0.0049706,0.0037895,0.0073624,0.002284
29.73,0.0046173,0.0044101,0.0017287,0.0017331,0.0019667,0.0029989,0.0067588,0.0049439,0.0043796,0.0017446,0.0030542,0.0030292,0.0026108,0.0039138,0.0015078,0.0031064,0.0036235,0.0053305,0.0058493,0.001332
29.74,0.0032201,0.0031243,0.001558,0.0026466,0.0030304,0.0044529,0.0065107,0.0027742,0.0050473,0.0023285,0.0035518,0.0018642,0.0020149,0.003239,0.0015964,0.0053017,0.0044587,0.0057538,0.0028776,0.0013292
29.75,0.0030089,0.0017454,0.0013629,0.0027149,0.0041972,0.0073064,0.0036459,0.0026215,0.0037986,0.0032729,0.0026088,0.0018882,0.0028115,0.00185,0.0020433,0.0056451,0.0059363,0.005218,0.0015449,0.0022826
29.76,0.0035646,0.0014629,0.0019058,0.0025296,0.0056327,0.0063727,0.0020857,0.0043587,0.0034259,0.0027312,0.0016288,0.0020883,0.0038272,0.0015213,0.004043,0.0056243,0.0044442,0.0038559,0.0014716,0.0040551
29.77,0.0026125,0.0016162,0.0029688,0.0043594,0.0067676,0.0031672,0.0017628,0.0056062,0.0033527,0.0019295,0.0013196,0.0017467,0.0028946,0.0018283,0.0070708,0.0054672,0.0028699,0.0021964,0.0023916,0.0040172
29.78,0.0015622,0.0015375,0.0034772,0.0074472,0.0053566,0.001768,0.0022809,0.0049586,0.0020947,0.0016122,0.0017431,0.0020495,0.0017985,0.0026608,0.0074687,0.003868,0.0034801,0.0019318,0.0034673,0.0024076
29.79,0.001518,0.0019612,0.0049652,0.0065911,0.0033004,0.0017046,0.0045653,0.0033633,0.0012251,0.0012143,0.0019882,0.0034745,0.0019517,0.0051486,0.0049093,0.0024882,0.0042787,0.0028792,0.0032114,0.0018501
29.8,0.0018053,0.0039501,0.0071095,0.0035441,0.0019021,0.0023201,0.0068179,0.001746,0.0011018,0.0012481,0.0017602,0.0040418,0.0031952,0.0077527,0.003045,0.0024472,0.0038232,0.0031547,0.0025148,0.0019573
29.81,0.0021951,0.0067474,0.0060479,0.0027074,0.0017345,0.0038119,0.0050041,0.0010103,0.0013153,0.001817,0.0024444,0.0037773,0.0050061,0.0066194,0.0025127,0.0040444,0.0036867,0.0022505,0.0017024,0.0017782
29.82,0.004109,0.0064706,0.0033802,0.0029103,0.0026863,0.0052114,0.0022775,0.00081324,0.0012354,0.0020059,0.0043461,0.0047798,0.0055876,0.0035747,0.0022293,0.0053978,0.002752,0.0020138,0.0013732,0.0020984
29.83,0.0069905,0.0039919,0.0021535,0.0026543,0.0036593,0.0053618,0.0011209,0.0009888,0.0011218,0.0020684,0.0056697,0.0045208,0.005741,0.0023253,0.0032904,0.0045019,0.0015474,0.0019316,0.001724,0.0035459
29.84,0.0061763,0.0032894,0.0026458,0.0031172,0.0034264,0.003484,0.00074403,0.0012965,0.001629,0.0037492,0.0054404,0.0028125,0.0048089,0.0027004,0.0056512,0.0025073,0.0011276,0.0014334,0.0019307,0.0043669
29.85,0.003278,0.0030708,0.0036703,0.0034085,0.0038942,0.001604,0.00066094,0.0012541,0.0025696,0.00665,0.0036139,0.0023218,0.0029183,0.0035122,0.0053168,0.0013268,0.0013506,0.0014112,0.0020947,0.0046614
29.86,0.0023565,0.0025527,0.0039546,0.0023965,0.004433,0.00087793,0.0008096,0.0013863,0.0037179,0.00615,0.0022283,0.003763,0.0028094,0.0041244,0.0027265,0.00093685,0.0018217,0.0019358,0.0036751,0.0075622
29.87,0.0030328,0.0034782,0.0029718,0.0017135,0.0028156,0.00068055,0.0012603,0.0025635,0.0052678,0.0031854,0.0018009,0.0055932,0.0040885,0.0041902,0.0013176,0.00096785,0.0017034,0.0023389,0.0070861,0.0092779
29.88,0.0035289,0.0046411,0.0018574,0.0022987,0.0013135,0.00071394,0.0017853,0.004602,0.0055394,0.0018489,0.0024538,0.0054221,0.0039483,0.0041191,0.00086135,0.00144,0.0015909,0.0035964,0.0097223,0.0058741
29.89,0.0038448,0.0034316,0.0013892,0.0038432,0.00080647,0.0010538,0.0027521,0.0050174,0.0044552,0.0017307,0.0049495,0.0041981,0.0028238,0.0027047,0.0007827,0.0019568,0.0024545,0.0076968,0.0079257,0.0027934
29.9,0.0038179,0.0017568,0.0013716,0.0036557,0.0007453,0.002008,0.0044702,0.0037235,0.0026189,0.0021445,0.006783,0.003007,0.0031799,0.0013431,0.0010129,0.0019726,0.0046597,0.010658,0.0047305,0.0020013
29.91,0.0032351,0.0011442,0.0023594,0.0019446,0.0010383,0.0036067,0.0044859,0.0037435,0.0017892,0.0038751,0.0046875,0.0022952,0.0035598,0.00087273,0.0016853,0.002734,0.0078796,0.0071076,0.0034014,0.0028876
29.92,0.0021963,0.0010868,0.0039151,0.0011327,0.0021681,0.0044006,0.0029021,0.0036303,0.0023938,0.0060536,0.0024905,0.0017428,0.0022879,0.00083993,0.0024529,0.0057687,0.0083475,0.0036117,0.0027959,0.0059132
29.93,0.0012291,0.0011027,0.0034324,0.001307,0.0041451,0.0032777,0.0019767,0.0025808,0.0034766,0.0054669,0.0020253,0.002172,0.0012223,0.001147,0.0036852,0.0086293,0.0063284,0.0031555,0.0039615,0.0081339
29.94,0.00097154,0.0015605,0.0019705,0.0025508,0.0041368,0.0024638,0.0026535,0.0028224,0.0034062,0.0029518,0.0017599,0.0033502,0.0009788,0.0022625,0.0068237,0.0065971,0.0045993,0.0038595,0.0070169,0.0059722
29.95,0.0010458,0.0031139,0.0019213,0.0039173,0.0023144,0.0020085,0.0041961,0.0035144,0.0035288,0.0017001,0.0014385,0.0031033,0.0012777,0.0051196,0.0079369,0.0042966,0.0032985,0.0057762,0.0069297,0.003368
29.96,0.0011593,0.0044243,0.0032706,0.0031973,0.0016589,0.002022,0.0045387,0.0026897,0.0045171,0.0016111,0.0020612,0.0021028,0.0026166,0.0080058,0.0048262,0.0045033,0.0044181,0.0077138,0.0036643,0.0022185
29.97,0.0018887,0.004178,0.0037069,0.001871,0.001896,0.0036803,0.0034203,0.0020504,0.0034875,0.0012779,0.0030817,0.0026077,0.0059932,0.0063553,0.0025268,0.0045271,0.0078797,0.0053357,0.0021197,0.0027657
29.98,0.0039947,0.004319,0.0022462,0.00099147,0.0019462,0.0054021,0.0020048,0.0030229,0.0018143,0.0006812,0.0024077,0.0053206,0.008109,0.0032798,0.0025477,0.0056241,0.0081377,0.002265,0.0018915,0.0039429
29.99,0.0060517,0.0033059,0.0013785,0.0005045,0.0024175,0.0038374,0.0012766,0.0041556,0.0014354,0.00037568,0.0010992,0.0071121,0.005116,0.0020398,0.0032962,0.0084695,0.0042491,0.0010319,0.0013151,0.0030614


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain01/simuXRD_fit_nmf1.csv <==
0,0.049392,0.030561,0.018831
0.01,0.049847,0.030839,0.019008
0.02,0.050308,0.031121,0.019187
0.030001,0.050776,0.031407,0.01937
0.040001,0.051252,0.031697,0.019555
0.050001,0.051735,0.031991,0.019743
0.060001,0.052225,0.03229,0.019935
0.070001,0.052723,0.032593,0.020129
0.080001,0.053228,0.032901,0.020327
0.090002,0.053741,0.033214,0.020527
0.1,0.054263,0.033532,0.020731
0.11,0.054793,0.033867,0.020926
0.12,0.055331,0.034221,0.021111
0.13,0.056218,0.034578,0.02164
0.14,0.056776,0.034938,0.021838
0.15,0.057342,0.035297,0.022045
0.16,0.057918,0.035655,0.022263
0.17,0.058503,0.036013,0.02249
0.18,0.059098,0.036371,0.022727
0.19,0.059703,0.036735,0.022968
0.2,0.060319,0.0371,0.023219
0.21,0.060944,0.037471,0.023474
0.22,0.061581,0.037855,0.023726
0.23,0.062228,0.038247,0.023982
0.24,0.062887,0.038644,0.024243
0.25,0.063558,0.039049,0.024509
0.26,0.06424,0.03946,0.02478
0.27,0.064935,0.039879,0.025056
0.28,0.065642,0.040305,0.025337
0.29,0.066362,0.040738,0.025624
0.30001,0.067095,0.041179,0.025916
0.31001,0.067841,0.041627,0.026214
0.32001,0.068602,0.042093,0.026508
0.33001,0.069377,0.042563,0.026813
0.34001,0.070293,0.043046,0.027247
0.35001,0.071098,0.043536,0.027562
0.36001,0.071919,0.044033,0.027886
0.37001,0.072755,0.044537,0.028218
0.38001,0.073608,0.045048,0.028561
0.39001,0.074478,0.045566,0.028911
0.40001,0.075365,0.046094,0.029271
0.41001,0.07627,0.04663,0.02964
0.42001,0.077193,0.047177,0.030016
0.43001,0.078135,0.047919,0.030216
0.44001,0.079097,0.048665,0.030432
0.45001,0.080079,0.049399,0.03068
0.46001,0.081081,0.050028,0.031053
0.47001,0.082105,0.0506,0.031506
0.48001,0.083151,0.051164,0.031988
0.49001,0.08422,0.051795,0.032425
0.50001,0.085312,0.052441,0.032871
0.51001,0.086429,0.053101,0.033328
0.52001,0.08757,0.053845,0.033726
0.53001,0.088737,0.05457,0.034167
0.54001,0.090877,0.055342,0.035534
0.55001,0.092102,0.05612,0.035983
0.56001,0.093356,0.056879,0.036478
0.57001,0.09464,0.057664,0.036976
0.58001,0.095955,0.058449,0.037506
0.59001,0.097301,0.059235,0.038066
0.60001,0.098681,0.060033,0.038648
0.61001,0.10009,0.060837,0.039257
0.62001,0.10154,0.061655,0.039888
0.63001,0.10303,0.062504,0.040525
0.64001,0.10455,0.063384,0.04117
0.65001,0.10612,0.064285,0.041832
0.66001,0.10772,0.065208,0.042514
0.67001,0.10937,0.066153,0.043217
0.68001,0.11106,0.067122,0.043941
0.69001,0.1128,0.068115,0.044686
0.70001,0.11459,0.069133,0.045456
0.71001,0.11643,0.070177,0.046249
0.72001,0.11832,0.071249,0.047068
0.73001,0.12026,0.072349,0.047914
0.74001,0.12226,0.073477,0.048788
0.75001,0.12433,0.074637,0.049691
0.76001,0.12645,0.075924,0.050529
0.77001,0.12864,0.077241,0.051403
0.78001,0.1309,0.078581,0.052323
0.79001,0.13323,0.079896,0.053338
0.80001,0.13564,0.081208,0.054434
0.81001,0.13813,0.082549,0.055579
0.82001,0.1407,0.08396,0.056738
0.83001,0.14335,0.085414,0.057941
0.84001,0.1461,0.086912,0.059192
0.85001,0.14895,0.088457,0.060493
0.86001,0.1519,0.090051,0.061849
0.87001,0.15496,0.091696,0.063261
0.88001,0.15813,0.093394,0.064734
0.89001,0.16142,0.095149,0.066272
0.90002,0.16484,0.096967,0.067873
0.91002,0.1684,0.098854,0.069543
0.92002,0.17225,0.10081,0.071439
0.93002,0.1761,0.10282,0.073278
0.94002,0.18012,0.10491,0.075204
0.95002,0.18431,0.10708,0.07723
0.96002,0.18868,0.10932,0.079363
0.97002,0.19326,0.11165,0.08161
0.98002,0.19805,0.11407,0.083979
0.99002,0.20306,0.11658,0.08648
1,0.20832,0.1192,0.089124
1.01,0.21385,0.12193,0.09192
1.02,0.21965,0.12477,0.094882
1.03,0.22577,0.12774,0.098024
1.04,0.23221,0.13085,0.10136
1.05,0.23902,0.1341,0.10492
1.06,0.24621,0.1375,0.10871
1.07,0.25384,0.14107,0.11276
1.08,0.26192,0.14483,0.11709
1.09,0.27052,0.14879,0.12173
1.1,0.27968,0.15296,0.12672
1.11,0.28962,0.15736,0.13226
1.12,0.30007,0.16201,0.13807
1.13,0.31128,0.16693,0.14435
1.14,0.32332,0.17215,0.15118
1.15,0.3363,0.1777,0.1586
1.16,0.35033,0.18362,0.16671
1.17,0.36553,0.18995,0.17558
1.18,0.38205,0.19673,0.18532
1.19,0.40008,0.20402,0.19606
1.2,0.41982,0.21189,0.20793
1.21,0.44152,0.22041,0.22111
1.22,0.46547,0.22967,0.2358
1.23,0.49203,0.23978,0.25225
1.24,0.52164,0.25087,0.27076
1.25,0.55481,0.2631,0.29171
1.26,0.5922,0.27669,0.3155
1.27,0.6346,0.29189,0.34271
1.28,0.68348,0.30898,0.37451
1.29,0.73923,0.32829,0.41095
1.3,0.80395,0.35033,0.45362
1.31,0.87978,0.37572,0.50406
1.32,0.96958,0.40533,0.56424
1.33,1.0772,0.4403,0.63687
1.34,1.2078,0.4822,0.72563
1.35,1.369,0.53323,0.83572
1.36,1.5712,0.59657,0.97458
1.37,1.8302,0.67693,1.1533
1.38,2.1703,0.78161,1.3886
1.39,2.63,0.92236,1.7076
1.4,3.2746,1.1191,2.1554
1.41,4.2207,1.408,2.8126
1.42,5.6959,1.8609,3.8351
1.43,8.1971,2.638,5.559
1.44,13.002,4.1696,8.832
1.45,24.31,7.9399,16.37
1.46,58.538,19.265,39.272
1.47,147.59,44.725,102.86
1.48,219.83,62.635,157.19
1.49,147.61,42.773,104.83
1.5,58.578,12.373,46.205
1.51,24.37,1.476,22.894
1.52,13.083,1.3411,11.742
1.53,8.2989,1.6824,6.6165
1.54,5.8188,1.5394,4.2794
1.55,4.3649,1.3359,3.0291
1.56,3.4407,1.1775,2.2632
1.57,2.8185,1.0656,1.7528
1.58,2.3817,0.98926,1.3924
1.59,2.0653,0.93907,1.1262
1.6,1.8306,0.90858,0.92207
1.61,1.6537,0.89341,0.76032
1.62,1.5193,0.89071,0.62854
1.63,1.4159,0.89861,0.51734
1.64,1.3369,0.91593,0.42097
1.65,1.277,0.94206,0.33497
1.66,1.2326,0.97679,0.25582
1.67,1.201,1.0203,0.18072
1.68,1.1802,1.073,0.10721
1.69,1.1687,1.1357,0.033048
1.7,1.1656,1.2096,-0.044002
1.71,1.1701,1.2964,-0.12627
1.72,1.1817,1.398,-0.21637
1.73,1.2,1.5174,-0.31737
1.74,1.2249,1.6579,-0.43301
1.75,1.2565,1.8245,-0.56804
1.76,1.2949,2.0235,-0.7286
1.77,1.3403,2.2632,-0.92294
1.78,1.3932,2.5556,-1.1623
1.79,1.4544,2.9168,-1.4624
1.8,1.5243,3.3705,-1.8462
1.81,1.6039,3.9514,-2.3475
1.82,1.6945,4.7127,-3.0182
1.83,1.7975,5.7393,-3.9417
1.84,1.9147,7.173,-5.2583
1.85,2.0482,9.2674,-7.2193
1.86,2.2006,12.514,-10.313
1.87,2.3754,17.976,-15.6
1.88,2.5766,28.362,-25.786
1.89,2.8095,52.455,-49.645
1.9,3.0806,123.99,-120.91
1.91,3.3984,312.95,-309.55
1.92,3.7739,498.83,-495.05
1.93,4.2218,363.55,-359.33
1.94,4.7615,127.81,-123.05
1.95,5.4199,42.048,-36.628
1.96,6.2339,24.862,-18.628
1.97,7.2566,18.109,-10.852
1.98,8.5662,13.948,-5.3821
1.99,10.281,11.511,-1.2297
2,12.588,10.244,2.3446
2.01,15.798,9.8612,5.9364
2.02,20.453,10.318,10.135
2.03,27.587,11.826,15.761
2.04,39.367,15.055,24.312
2.05,61.063,21.903,39.16
2.06,108.64,38.832,69.809
2.07,243.8,88.063,155.73
2.08,643.11,200.48,442.63
2.09,1183.1,321.03,862.05
2.1,1004.6,293.76,710.89
2.11,439.49,147.44,292.05
2.12,170.73,20.475,150.26
2.13,84.455,0.77547,83.68
2.14,50.643,0,50.643
2.15,33.936,3.2968,30.639
2.16,24.412,4.5836,19.829
2.17,18.456,4.3711,14.085
2.18,14.481,3.8807,10.6
2.19,11.694,3.4752,8.2192
2.2,9.6668,3.3424,6.3245
2.21,8.1467,3.6329,4.5139
2.22,6.9792,3.7059,3.2733
2.23,6.0644,2.884,3.1805
2.24,5.336,2.0685,3.2675
2.25,4.7485,1.7318,3.0166
2.26,4.269,1.5711,2.6978
2.27,3.8745,1.4445,2.43
2.28,3.548,1.338,2.2101
2.29,3.2769,1.2491,2.0278
2.3,3.0515,1.1748,1.8767
2.31,2.8647,1.1127,1.7521
2.32,2.7111,1.0607,1.6504
2.33,2.5866,1.0178,1.5688
2.34,2.4883,0.98295,1.5053
2.35,2.4141,0.95558,1.4585
2.36,2.3631,0.93537,1.4277
2.37,2.3347,0.92221,1.4125
2.38,2.3297,0.91628,1.4135
2.39,2.3495,0.91805,1.4315
2.4,2.3968,0.92833,1.4685
2.41,2.4757,0.94839,1.5273
2.42,2.5923,0.98015,1.6121
2.43,2.7558,1.0264,1.7294
2.44,2.9795,1.0914,1.8881
2.45,3.2833,1.1813,2.1019
2.46,3.6978,1.306,2.3918
2.47,4.2715,1.4811,2.7904
2.48,5.0847,1.7332,3.3516
2.49,6.2785,2.1097,4.1688
2.5,8.1194,2.7038,5.4155
2.51,11.164,3.7216,7.4429
2.52,16.756,5.709,11.047
2.53,28.908,10.521,18.387
2.54,63.025,23.708,39.316
2.55,165.22,52.069,113.15
2.56,313,80.696,232.3
2.57,276.89,77.678,199.22
2.58,124.28,46.7,77.575
2.59,48.393,12.806,35.586
2.6,24.026,1.1069,22.919
2.61,14.609,1.7764e-15,14.609
2.62,10.001,1.2434e-14,10.001
2.63,7.3944,0.75373,6.6406
2.64,5.7755,1.126,4.6495
2.65,4.7038,1.1649,3.539
2.66,3.9613,1.1137,2.8476
2.67,3.4295,1.0511,2.3784
2.68,3.0398,0.99567,2.0441
2.69,2.7505,0.95145,1.7991
2.7,2.5346,0.91844,1.6162
2.71,2.3749,0.89572,1.4791
2.72,2.2595,0.88227,1.3773
2.73,2.1809,0.87733,1.3036
2.74,2.134,0.8804,1.2536
2.75,2.1158,0.89127,1.2245
2.76,2.1248,0.91004,1.2147
2.77,2.1611,0.93713,1.224
2.78,2.2261,0.97331,1.2528
2.79,2.3228,1.0198,1.303
2.8,2.4559,1.0783,1.3776
2.81,2.6327,1.1514,1.4813
2.82,2.8634,1.2426,1.6209
2.83,3.1633,1.3569,1.8064
2.84,3.5545,1.5018,2.0527
2.85,4.0703,1.6884,2.382
2.86,4.7621,1.9338,2.8283
2.87,5.7122,2.2661,3.4461
2.88,7.06,2.7335,4.3265
2.89,9.055,3.4249,5.6301
2.9,12.185,4.5231,7.6616
2.91,17.512,6.4624,11.05
2.92,27.774,10.537,17.237
2.93,51.964,21.087,30.877
2.94,125.24,47.886,77.355
2.95,315.92,89.357,226.57
2.96,470.6,114.44,356.17
2.97,315.92,97.588,218.33
2.98,125.23,56.937,68.291
2.99,51.945,15.975,35.97
3.0001,27.748,1.5007,26.247
3.0101,17.479,0,17.479
3.0201,12.145,1.0658e-14,12.145
3.0301,9.0081,2.6512,6.3569
3.0401,7.0059,4.4255,2.5804
3.0501,5.6508,5.592,0.058873
3.0601,4.6931,6.9059,-2.2127
3.0701,3.9937,8.8179,-4.8241
3.0801,3.47,11.911,-8.4415
3.0901,3.0708,17.437,-14.367
3.1001,2.7628,28.893,-26.131
3.1101,2.5241,58.893,-56.368
3.1201,2.3393,147.39,-145.05
3.1301,2.1984,314.58,-312.38
3.1401,2.0946,391.47,-389.37
3.1501,2.0237,246.23,-244.21
3.1601,1.9835,66.335,-64.352
3.1701,1.9739,6.0584,-4.0845
3.1801,1.9969,5.147,-3.1501
3.1901,2.0571,7.9422,-5.8851
3.2001,2.163,7.4336,-5.2706
3.2101,2.3289,6.2534,-3.9245
3.2201,2.5786,5.2788,-2.7001
3.2301,2.9537,4.5913,-1.6376
3.2401,3.5299,4.1675,-0.63763
3.2501,4.457,4.0138,0.44326
3.2601,6.0675,4.2352,1.8323
3.2701,9.2345,5.2564,3.9781
3.2801,16.91,8.6418,8.2685
3.2901,40.509,17.021,23.488
3.3001,98.287,27.683,70.604
3.3101,135.34,32.629,102.71
3.3201,84.736,27.739,56.997
3.3301,33.448,17.632,15.817
3.3401,14.743,6.9232,7.82
3.3501,8.4721,0.87292,7.5992
3.3601,5.7648,3.5527e-15,5.7648
3.3701,4.3585,9.77e-15,4.3585
3.3801,3.5468,0.54653,3.0002
3.3901,3.0497,1.0889,1.9608
3.4001,2.7386,1.2836,1.4551
3.4101,2.5477,1.3351,1.2126
3.4201,2.4412,1.3559,1.0853
3.4301,2.3993,1.3761,1.0232
3.4401,2.4113,1.4057,1.0056
3.4501,2.4725,1.4494,1.0231
3.4601,2.5827,1.5105,1.0723
3.4701,2.7457,1.5925,1.1533
3.4801,2.9695,1.6999,1.2696
3.4901,3.267,1.8388,1.4282
3.5001,3.6585,2.018,1.6405
3.5101,4.1747,2.2501,1.9246
3.5201,4.8627,2.5544,2.3082
3.5301,5.7971,2.961,2.8361
3.5401,7.1008,3.5192,3.5817
3.5501,8.9879,4.316,4.6718
3.5601,11.857,5.5192,6.3382
3.5701,16.53,7.4986,9.031
3.5801,24.931,11.259,13.672
3.5901,42.61,20.213,22.396
3.6001,90.281,42.412,47.869
3.6101,237.12,82.557,154.56
3.6201,491.14,118.45,372.68
3.6301,491.13,126.44,364.69
3.6401,237.1,107.15,129.95
3.6501,90.244,85.442,4.8019
3.6601,42.557,96.112,-53.555
3.6701,24.863,166.55,-141.69
3.6801,16.444,223.73,-207.28
3.6901,11.754,170.83,-159.07
3.7001,8.8652,61.157,-52.292
3.7101,6.9571,7.3902,-0.43313
3.7201,5.6301,3.5527e-15,5.6301
3.7301,4.6699,2.8921,1.7778
3.7401,3.9529,4.2052,-0.25223
3.7501,3.4038,3.9792,-0.57539
3.7601,2.9744,3.4322,-0.45777
3.7701,2.6327,2.9311,-0.29842
3.7801,2.3568,2.5222,-0.16536
3.7901,2.1315,2.1968,-0.065249
3.8001,1.9457,1.9409,0.0048431
3.8101,1.7912,1.7484,0.042859
3.8201,1.6621,1.6386,0.023538
3.8301,1.5538,1.6568,-0.10299
3.8401,1.4627,1.7184,-0.25572
3.8501,1.3862,1.5927,-0.20651
3.8601,1.3223,1.2868,0.035516
3.8701,1.2692,1.0264,0.24282
3.8801,1.2259,0.91522,0.31069
3.8901,1.1912,0.87385,0.31733
3.9001,1.1645,0.83749,0.32697
3.9101,1.1452,0.8005,0.34474
3.9201,1.1333,0.76756,0.3657
3.9301,1.1284,0.73987,0.38852
3.9401,1.1307,0.7173,0.4134
3.9501,1.1405,0.69959,0.44086
3.9601,1.1581,0.68654,0.47158
3.9701,1.1844,0.67807,0.50631
3.9801,1.2202,0.67424,0.546
3.9901,1.2671,0.67528,0.59178
4.0001,1.3266,0.68157,0.64506
4.0101,1.4014,0.69376,0.70765
4.0201,1.4946,0.71273,0.78188
4.0301,1.6107,0.73981,0.87087
4.0401,1.7556,0.77685,0.97879
4.0501,1.9379,0.82653,1.1114
4.0601,2.1696,0.89273,1.2769
4.0701,2.4682,0.9813,1.4869
4.0801,2.8601,1.1012,1.7589
4.0901,3.3868,1.2669,2.1199
4.1001,4.116,1.503,2.613
4.1101,5.1646,1.854,3.3107
4.1201,6.7501,2.4092,4.3409
4.1301,9.3164,3.375,5.9414
4.1401,13.897,5.3436,8.5535
4.1501,23.432,10.061,13.371
4.1601,48.783,22.199,26.584
4.1701,127.28,42.327,84.954
4.1801,270.49,58.273,212.22
4.1901,281.81,61.317,220.49
4.2001,140.03,50.893,89.14
4.2101,53.329,34.396,18.933
4.2201,24.976,16.643,8.3325
4.2301,14.608,2.7655,11.842
4.2401,9.7352,1.7764e-15,9.7352
4.2501,7.0486,8.8818e-16,7.0486
4.2601,5.4121,1.7764e-15,5.4121
4.2701,4.3471,9.77e-15,4.3471
4.2801,3.6221,0.26789,3.3542
4.2901,3.1145,0.64683,2.4677
4.3001,2.755,0.8584,1.8966
4.3101,2.5028,0.97236,1.5305
4.3201,2.3343,1.0672,1.2671
4.3301,2.2369,1.175,1.0619
4.3401,2.2069,1.3171,0.88982
4.3501,2.2498,1.5175,0.73231
4.3601,2.3831,1.8124,0.57071
4.3701,2.6452,2.2679,0.37724
4.3801,3.1166,3.0208,0.095795
4.3901,3.9793,4.4066,-0.42725
4.4001,5.7107,7.4627,-1.7519
4.4101,9.907,15.54,-5.6327
4.4201,22.784,35.13,-12.346
4.4301,55.362,64.599,-9.2376
4.4401,79.002,78.974,0.028085
4.4501,51.424,60.756,-9.3315
4.4601,20.728,28.331,-7.6021
4.4701,9.2608,6.0637,3.1971
4.4801,5.4635,0.40786,5.0556
4.4901,3.8584,7.9936e-15,3.8584
4.5001,3.0485,6.2172e-15,3.0485
4.5101,2.6049,8.4377e-15,2.6049
4.5201,2.361,0.059332,2.3017
4.5301,2.2432,0.63926,1.6039
4.5401,2.2168,0.97753,1.2392
4.5501,2.2676,1.084,1.1836
4.5601,2.3942,1.1406,1.2536
4.5701,2.606,1.2053,1.4007
4.5801,2.925,1.3016,1.6235
4.5901,3.3917,1.4496,1.9421
4.6001,4.0777,1.6796,2.3981
4.6101,5.1153,2.0485,3.0668
4.6201,6.7657,2.6821,4.0836
4.6301,9.6046,3.9225,5.6821
4.6401,15.13,6.8371,8.2927
4.6501,28.336,14.265,14.071
4.6601,68.66,28,40.66
4.6701,170.57,41.206,129.36
4.6801,244.51,46.534,197.97
4.6901,158.27,43.052,115.22
4.7001,62.265,33.587,28.677
4.7101,26.361,21.864,4.4967
4.7201,14.418,10.148,4.2695
4.7301,9.3028,1.7759,7.5269
4.7401,6.6446,2.6645e-15,6.6446
4.7501,5.0958,8.8818e-16,5.0958
4.7601,4.1291,3.5527e-15,4.1291
4.7701,3.5035,0.86628,2.6372
4.7801,3.0972,2.8764,0.22089
4.7901,2.8465,5.2167,-2.3702
4.8001,2.7189,9.3154,-6.5966
4.8101,2.703,20.276,-17.573
4.8201,2.8057,46.313,-43.508
4.8301,3.0561,81.808,-78.752
4.8401,3.5208,92.241,-88.721
4.8501,4.3419,64.969,-60.627
4.8601,5.847,25.132,-19.285
4.8701,8.923,3.7292,5.1938
4.8801,16.658,3.36,13.298
4.8901,40.761,14.426,26.336
4.9001,95.786,22.666,73.121
4.9101,121.99,24.261,97.73
4.9201,71.192,21.482,49.709
4.9301,27.674,16.749,10.925
4.9401,12.448,11.333,1.1157
4.9501,7.2229,6.0774,1.1455
4.9601,4.9058,1.6079,3.2979
4.9701,3.6812,0.1356,3.5456
4.9801,2.9668,3.5527e-15,2.9668
4.9901,2.5292,4.4409e-15,2.5292
5.0001,2.261,2.0428e-14,2.261
5.0101,2.1097,0.28376,1.8259
5.0201,2.0504,0.60003,1.4504
5.0301,2.0763,0.77048,1.3058
5.0401,2.1957,0.87698,1.3187
5.0501,2.436,0.9956,1.4405
5.0601,2.8576,1.1771,1.6805
5.0701,3.5894,1.5072,2.0822
5.0801,4.9336,2.2363,2.6973
5.0901,7.7345,4.1395,3.595
5.1001,15.045,8.2789,6.7663
5.1101,37.879,13.658,24.221
5.1201,83.832,17.214,66.618
5.1301,94.693,17.895,76.797
5.1401,50.167,15.823,34.344
5.1501,19.378,12.223,7.1552
5.1601,9.0978,8.0774,1.0204
5.1701,5.4379,3.9595,1.4785
5.1801,3.7584,0.76303,2.9954
5.1901,2.8508,9.77e-15,2.8508
5.2001,2.3116,3.5527e-15,2.3116
5.2101,1.9744,4.885e-15,1.9744
5.2201,1.761,2.176e-14,1.761
5.2301,1.6322,0.25978,1.3724
5.2401,1.5686,0.55917,1.0094
5.2501,1.564,0.74011,0.82384
5.2601,1.6233,0.86952,0.75375
5.2701,1.7669,1.0113,0.75555
5.2801,2.0446,1.216,0.82859
5.2901,2.5787,1.5993,0.97942
5.3001,3.7232,2.512,1.2111
5.3101,6.7897,4.3577,2.432
5.3201,16.29,6.4851,9.805
5.3301,33.622,7.8652,25.757
5.3401,35.024,8.1531,26.871
5.3501,17.934,7.6433,10.291
5.3601,7.515,6.908,0.60699
5.3701,4.1646,6.2769,-2.1123
5.3801,3.0079,6.1472,-3.1393
5.3901,2.5405,7.3693,-4.8288
5.4001,2.3692,12.241,-9.8717
5.4101,2.367,28.081,-25.714
5.4201,2.4906,63.34,-60.85
5.4301,2.7342,104.21,-101.48
5.4401,3.1174,113.8,-110.68
5.4501,3.6878,82.379,-78.692
5.4601,4.5366,35.051,-30.514
5.4701,5.8375,5.963,-0.12552
5.4801,7.9436,8.8818e-16,7.9436
5.4901,11.663,1.4247,10.238
5.5001,19.216,9.6539,9.5623
5.5101,38.52,23.692,14.828
5.5201,98.685,37.753,60.933
5.5301,225.22,46.135,179.08
5.5401,265.16,47.525,217.64
5.5501,144.25,42.617,101.63
5.5601,54.835,34.182,20.652
5.5701,24.567,24.221,0.34629
5.5801,13.91,13.779,0.13096
5.5901,9.0486,4.2379,4.8107
5.6001,6.4086,0.46382,5.9447
5.6101,4.8096,8.8818e-16,4.8096
5.6201,3.7664,8.8818e-16,3.7664
5.6301,3.0476,1.7764e-15,3.0476
5.6401,2.5316,6.6613e-15,2.5316
5.6501,2.1489,0.18709,1.9618
5.6601,1.8578,0.65142,1.2064
5.6701,1.6317,1.0185,0.61319
5.6801,1.4533,1.2879,0.16531
5.6901,1.3106,1.5907,-0.28005
5.7001,1.1956,2.0228,-0.82718
5.7101,1.1024,2.7378,-1.6354
5.7201,1.0269,4.1118,-3.0849
5.7301,0.96592,7.3912,-6.4253
5.7401,0.91744,16.17,-15.253
5.7501,0.87998,34.686,-33.806
5.7601,0.85262,54.986,-54.133
5.7701,0.83497,59.511,-58.676
5.7801,0.82718,43.759,-42.932
5.7901,0.82997,19.577,-18.747
5.8001,0.8449,3.5856,-2.7407
5.8101,0.87467,1.6653e-15,0.87467
5.8201,0.92376,3.1086e-15,0.92376
5.8301,0.99967,5.0024e-12,0.99967
5.8401,1.1153,0.53188,0.58342
5.8501,1.2942,0.90911,0.38506
5.8601,1.5825,1.0795,0.50299
5.8701,2.0819,1.3439,0.73793
5.8801,3.0569,2.0764,0.98045
5.8901,5.3887,3.7936,1.5951
5.9001,12.507,5.859,6.6481
5.9101,30.493,7.1809,23.312
5.9201,43.547,7.507,36.04
5.9301,28.343,6.9685,21.374
5.9401,11.418,5.8774,5.5402
5.9501,5.1011,4.5355,0.56565
5.9601,3.0173,3.0802,-0.062956
5.9701,2.1447,1.6667,0.47803
5.9801,1.7141,0.44302,1.2711
5.9901,1.4909,0.027634,1.4633
6.0001,1.3867,1.199e-14,1.3867
6.0101,1.3664,1.2212e-14,1.3664
6.0201,1.4212,4.9072e-14,1.4212
6.0301,1.5624,0.26703,1.2954
6.0401,1.8279,0.62684,1.2011
6.0501,2.31,1.0177,1.2922
6.0601,3.2471,1.8045,1.4425
6.0701,5.3984,3.4708,1.9277
6.0801,11.742,5.7391,6.0026
6.0901,29.507,7.4425,22.065
6.1001,48.636,8.0541,40.581
6.1101,36.835,7.7698,29.065
6.1201,15.679,6.7616,8.9172
6.1301,6.7737,5.4402,1.3335
6.1401,3.9441,3.9932,-0.04906
6.1501,2.8514,2.5139,0.33751
6.1601,2.3688,1.1805,1.1883
6.1701,2.1754,0.24637,1.929
6.1801,2.1618,4.13e-14,2.1618
6.1901,2.2969,2.2204e-14,2.2969
6.2001,2.5943,0.24118,2.3531
6.2101,3.1148,1.1807,1.9341
6.2201,4,2.4688,1.5313
6.2301,5.5804,4.4143,1.1661
6.2401,8.7439,8.6617,0.082243
6.2501,16.543,18.042,-1.4993
6.2601,40.681,32.79,7.891
6.2701,97.81,46.429,51.381
6.2801,129.7,51.272,78.431
6.2901,78.217,43.557,34.66
6.3001,30.386,29.036,1.3506
6.3101,13.327,14.908,-1.581
6.3201,7.5503,5.3467,2.2036
6.3301,5.0321,1.2161,3.816
6.3401,3.7246,0.14196,3.5827
6.3501,2.9827,7.5495e-15,2.9827
6.3601,2.5539,3.1086e-15,2.5539
6.3701,2.3297,2.6645e-15,2.3297
6.3801,2.2699,3.9968e-15,2.2699
6.3901,2.3841,2.5313e-14,2.3841
6.4001,2.7485,0.66445,2.084
6.4101,3.5975,1.918,1.6795
6.4201,5.7259,3.8937,1.8322
6.4301,12.274,6.004,6.2698
6.4401,29.874,7.3146,22.559
6.4501,45.695,7.7669,37.928
6.4601,32.124,7.4472,24.677
6.4701,13.433,6.6172,6.8157
6.4801,6.0647,5.6464,0.41834
6.4901,3.6962,4.6659,-0.96966
6.5001,2.763,3.7959,-1.0329
6.5101,2.356,3.3293,-0.9733
6.5201,2.2132,3.7901,-1.5768
6.5301,2.2499,6.6988,-4.4489
6.5401,2.4544,16.104,-13.65
6.5501,2.8689,33.458,-30.589
6.5601,3.6125,48.951,-45.338
6.5701,4.9755,51.553,-46.577
6.5801,7.7533,41.876,-34.122
6.5901,14.723,28.312,-13.589
6.6001,36.415,17.182,19.234
6.6101,85.922,11.437,74.485
6.6201,109.5,11.503,98.001
6.6301,63.82,13.138,50.683
6.6401,24.687,12.974,11.713
6.6501,11.003,11.134,-0.13109
6.6601,6.3162,8.3366,-2.0204
6.6701,4.2485,5.1498,-0.90137
6.6801,3.1687,2.1045,1.0643
6.6901,2.5571,0.37615,2.181
6.7001,2.2105,5.3291e-15,2.2105
6.7101,2.0453,3.1086e-15,2.0453
6.7201,2.0404,3.5527e-15,2.0404
6.7301,2.233,1.0658e-14,2.233
6.7401,2.7717,0.7379,2.0338
6.7501,4.1695,2.4338,1.7358
6.7601,8.4705,4.1949,4.2756
6.7701,20.65,5.1505,15.5
6.7801,33.777,5.3916,28.385
6.7901,25.611,5.1257,20.486
6.8001,11.009,4.5281,6.4806
6.8101,4.8477,3.7834,1.0643
6.8201,2.8752,2.9591,-0.083878
6.8301,2.1035,2.0829,0.020565
6.8401,1.7576,1.2574,0.5002
6.8501,1.6191,0.55678,1.0623
6.8601,1.6185,0.11513,1.5033
6.8701,1.7463,6.7057e-14,1.7463
6.8801,2.0398,2.7756e-13,2.0398
6.8901,2.6109,0.56265,2.0483
6.9001,3.7625,2.1689,1.5937
6.9101,6.4806,4.7589,1.7217
6.9201,14.642,7.2801,7.3623
6.9301,37.059,8.8346,28.224
6.9401,59.179,9.4404,49.738
6.9501,42.961,9.3616,33.6
6.9601,17.681,8.7843,8.8966
6.9701,7.3504,8.3288,-0.97833
6.9801,3.985,8.8908,-4.9059
6.9901,2.5919,12.803,-10.211
7.0001,1.8799,22.696,-20.816
7.0101,1.4667,33.42,-31.954
7.0201,1.207,36.118,-34.911
7.0301,1.0351,29.379,-28.344
7.0401,0.91763,17.292,-16.374
7.0501,0.83647,5.1177,-4.2812
7.0601,0.7811,0.35069,0.43041
7.0701,0.74523,1.7764e-15,0.74523
7.0801,0.72518,3.4417e-15,0.72518
7.0901,0.71896,2.0428e-14,0.71896
7.1001,0.72165,0.16904,0.55261
7.1101,0.74206,0.38358,0.35849
7.1201,0.77753,0.49445,0.28308
7.1301,0.83103,0.54407,0.28696
7.1401,0.90756,0.58259,0.32497
7.1501,1.0153,0.62955,0.38576
7.1601,1.1677,0.69848,0.46924
7.1701,1.3878,0.80678,0.58103
7.1801,1.7173,0.98813,0.72915
7.1901,2.238,1.3302,0.9078
7.2001,3.1301,2.1226,1.0075
7.2101,4.8617,3.9298,0.93186
7.2201,8.9929,6.9589,2.034
7.2301,21.596,10.029,11.566
7.2401,53.435,12.442,40.993
7.2501,76.54,15.361,61.179
7.2601,49.614,19.636,29.978
7.2701,19.639,23.21,-3.5716
7.2801,8.4398,22.815,-14.376
7.2901,4.7291,18.286,-13.557
7.3001,3.157,11.541,-8.3835
7.3101,2.3604,4.7615,-2.4012
7.3201,1.923,0.8752,1.0478
7.3301,1.6883,3.9968e-15,1.6883
7.3401,1.5969,3.5527e-15,1.5969
7.3501,1.6468,4.885e-15,1.6468
7.3601,1.9129,1.0658e-14,1.9129
7.3701,2.7081,0.50875,2.1993
7.3801,5.2816,1.557,3.7246
7.3901,11.639,2.2365,9.4024
7.4001,15.737,2.3591,13.378
7.4101,10.212,2.2278,7.9842
7.4201,4.6373,2.0314,2.6059
7.4301,2.6798,1.8246,0.8552
7.4401,2.1322,1.5871,0.54503
7.4501,2.0346,1.3291,0.7056
7.4601,2.1656,1.114,1.0516
7.4701,2.495,1.0049,1.4901
7.4801,3.0813,1.0977,1.9837
7.4901,4.0929,1.662,2.4309
7.5001,5.9484,3.5182,2.4302
7.5101,9.8549,7.5292,2.3257
7.5201,20.286,12.321,7.9645
7.5301,52.622,15.566,37.056
7.5401,111.63,16.872,94.756
7.5501,116.29,16.791,99.503
7.5601,57.88,15.598,42.282
7.5701,22.165,13.574,8.5903
7.5801,10.503,11.195,-0.69189
7.5901,6.2627,8.5805,-2.3178
7.6001,4.3033,5.789,-1.4857
7.6101,3.2691,3.1467,0.12241
7.6201,2.7076,0.86345,1.8441
7.6301,2.4523,0.012813,2.4395
7.6401,2.4759,6.2172e-15,2.4759
7.6501,2.9049,8.8818e-15,2.9049
7.6601,4.3024,1.5074,2.795
7.6701,8.9566,5.6176,3.339
7.6801,20.945,9.779,11.166
7.6901,29.635,11.302,18.334
7.7001,19.339,10.214,9.1253
7.7101,7.896,7.661,0.23497
7.7201,3.5918,4.738,-1.1462
7.7301,2.1375,2.2371,-0.09963
7.7401,1.4988,0.62023,0.87861
7.7501,1.1562,0.055651,1.1005
7.7601,0.94877,0.017774,0.931
7.7701,0.81326,0.011701,0.80156
7.7801,0.72031,4.7184e-14,0.72031
7.7901,0.65481,2.2871e-14,0.65481
7.8001,0.60835,1.9429e-14,0.60835
7.8101,0.57608,2.7311e-14,0.57608
7.8201,0.55517,0.035469,0.5197
7.8301,0.54409,0.24441,0.29967
7.8401,0.54229,0.47833,0.063961
7.8501,0.5501,0.65719,-0.10709
7.8601,0.56877,0.87605,-0.30728
7.8701,0.60085,1.2339,-0.63305
7.8801,0.65088,1.9653,-1.3145
7.8901,0.72689,3.7594,-3.0325
7.9001,0.84364,8.034,-7.1904
7.9101,1.0303,14.479,-13.449
7.9201,1.3515,19.503,-18.151
7.9301,1.9764,20.687,-18.711
7.9401,3.4766,18.016,-14.54
7.9501,8.0603,12.827,-4.7669
7.9601,19.257,7.1465,12.111
7.9701,26.455,2.6778,23.777
7.9801,16.711,0.47878,16.233
7.9901,6.8484,0.64834,6.2001
8.0001,3.3043,1.6843,1.62
8.0101,2.1913,2.1463,0.044946
8.0201,1.8075,1.9509,-0.14345
8.0301,1.739,1.5341,0.2049
8.0401,1.8931,1.1902,0.70294
8.0501,2.3056,1.1583,1.1473
8.0601,3.1612,1.9368,1.2244
8.0701,5.0434,3.854,1.1895
8.0801,10.15,6.0411,4.1086
8.0901,26.053,7.3971,18.656
8.1001,55.097,7.9529,47.144
8.1101,57.377,7.9892,49.388
8.1201,28.584,7.4636,21.121
8.1301,10.973,6.5628,4.4105
8.1401,5.2083,5.5436,-0.33526
8.1501,3.0955,4.4639,-1.3684
8.1601,2.0996,3.2676,-1.168
8.1701,1.5485,2.0738,-0.52536
8.1801,1.2114,1.0039,0.20753
8.1901,0.99116,0.24249,0.74867
8.2001,0.84058,2.609e-14,0.84058
8.2101,0.73469,1.0658e-14,0.73469
8.2201,0.65929,9.3259e-15,0.65929
8.2301,0.60602,1.3545e-14,0.60602
8.2401,0.56992,0.24179,0.32813
8.2501,0.54819,1.1706,-0.62239
8.2601,0.53972,2.784,-2.2442
8.2701,0.54489,6.0231,-5.4782
8.2801,0.5659,13.07,-12.504
8.2901,0.60763,22.709,-22.101
8.3001,0.6797,29.255,-28.576
8.3101,0.80107,29.546,-28.745
8.3201,1.0151,24.207,-23.192
8.3301,1.4291,15.906,-14.477
8.3401,2.3878,7.7125,-5.3247
8.3501,5.2435,1.8957,3.3478
8.3601,13.067,7.1054e-15,13.067
8.3701,20.789,7.1054e-15,20.789
8.3801,15.154,0.73142,14.422
8.3901,6.364,1.7422,4.6218
8.4001,2.7888,2.112,0.67687
8.4101,1.6482,2.016,-0.36783
8.4201,1.2061,1.7677,-0.56153
8.4301,1.0194,1.4806,-0.4612
8.4401,0.96782,1.2565,-0.28868
8.4501,1.028,1.2074,-0.17936
8.4601,1.2459,1.4831,-0.2372
8.4701,1.829,2.1217,-0.29264
8.4801,3.6287,3.1804,0.44829
8.4901,8.5883,5.5581,3.0301
8.5001,13.494,10.65,2.8442
8.5101,9.9473,16.981,-7.0339
8.5201,4.4146,20.879,-16.465
8.5301,2.2039,20.608,-18.404
8.5401,1.5606,16.742,-15.181
8.5501,1.397,10.907,-9.5104
8.5601,1.4556,5.0085,-3.5529
8.5701,1.7066,1.1253,0.58129
8.5801,2.2394,7.5495e-15,2.2394
8.5901,3.3627,0.49593,2.8667
8.6001,6.1752,2.6692,3.506
8.6101,14.912,4.8728,10.039
8.6201,35.6,5.685,29.915
8.6301,47.155,5.7633,41.391
8.6401,28.528,5.4746,23.054
8.6501,11.234,5.0029,6.2312
8.6601,5.0921,4.414,0.67802
8.6701,3.0513,3.749,-0.69764
8.6801,2.2153,3.0246,-0.80936
8.6901,1.8599,2.2727,-0.41279
8.7001,1.7881,1.6856,0.10245
8.7101,1.9959,1.4981,0.49773
8.7201,2.702,1.7125,0.98952
8.7301,4.8737,1.9639,2.9098
8.7401,11.697,1.9669,9.7301
8.7501,22.906,1.8649,21.041
8.7601,22.005,1.814,20.191
8.7701,10.675,1.8924,8.7824
8.7801,4.4929,2.0674,2.4255
8.7901,2.5492,2.0987,0.45043
8.8001,1.8973,1.9449,-0.047614
8.8101,1.6984,1.7253,-0.026932
8.8201,1.763,1.6096,0.15344
8.8301,2.1064,1.9542,0.1522
8.8401,2.9487,3.072,-0.12327
8.8501,5.1368,4.6908,0.44594
8.8601,12.002,6.1319,5.8701
8.8701,28.882,6.899,21.983
8.8801,39.705,6.9134,32.792
8.8901,24.879,6.2924,18.587
8.9001,9.8591,5.324,4.5351
8.9101,4.3807,4.2548,0.12589
8.9201,2.548,3.1742,-0.62621
8.9301,1.7667,2.1694,-0.40269
8.9401,1.379,1.3612,0.01785
8.9501,1.188,0.88029,0.30774
8.9601,1.1369,0.63942,0.49746
8.9701,1.2664,0.42684,0.83961
8.9801,1.8646,0.1789,1.6857
8.9901,3.6663,0.027815,3.6385
9.0002,5.6316,6.0396e-14,5.6316
9.0102,4.4362,5.3291e-14,4.4362
9.0202,2.3032,0.060427,2.2428
9.0302,1.4633,0.41089,1.0524
9.0402,1.2939,0.99228,0.30166
9.0502,1.373,1.8445,-0.47155
9.0602,1.6326,3.3478,-1.7152
9.0702,2.1437,5.363,-3.2193
9.0802,3.1539,7.4505,-4.2966
9.0902,5.4687,9.1204,-3.6517
9.1002,12.254,9.7183,2.5352
9.1102,31.677,9.0933,22.584
9.1202,54.354,7.8855,46.469
9.1302,42.633,6.538,36.095
9.1402,18.036,5.2779,12.758
9.1502,7.2495,4.4401,2.8094
9.1602,3.7727,3.981,-0.2083
9.1702,2.374,3.5272,-1.1533
9.1802,1.6728,2.8044,-1.1316
9.1902,1.2709,1.9117,-0.64087
9.2002,1.0223,1.0558,-0.033523
9.2102,0.86043,0.31669,0.54374
9.2202,0.75264,1.4477e-13,0.75264
9.2302,0.68153,1.3989e-14,0.68153
9.2402,0.63764,9.3259e-15,0.63764
9.2502,0.61621,7.8826e-15,0.61621
9.2602,0.61584,8.1046e-15,0.61584
9.2702,0.63831,1.1879e-14,0.63831
9.2802,0.68947,7.5051e-14,0.68947
9.2902,0.78205,0.1536,0.62845
9.3002,0.94284,0.48573,0.45711
9.3102,1.2324,1.026,0.20638
9.3202,1.811,1.8217,-0.010756
9.3302,3.2211,2.5768,0.64437
9.3402,7.5609,3.048,4.5129
9.3502,18.186,3.3207,14.865
9.3602,25.006,3.5567,21.45
9.3702,15.721,3.8782,11.843
9.3802,6.3172,4.8003,1.5169
9.3902,2.9129,7.1142,-4.2013
9.4002,1.8107,10.291,-8.4801
9.4102,1.3913,12.427,-11.035
9.4202,1.2615,12.468,-11.206
9.4302,1.3439,10.924,-9.58
9.4402,1.736,8.4847,-6.7487
9.4502,2.9655,5.5783,-2.6128
9.4602,6.912,2.7639,4.1481
9.4702,14.156,0.7225,13.433
9.4802,14.734,2.6645e-14,14.734
9.4902,7.5731,2.1316e-14,7.5731
9.5002,3.223,0.23028,2.9927
9.5102,1.8575,0.69695,1.1605
9.5202,1.4459,1.1013,0.34462
9.5302,1.3853,1.406,-0.020655
9.5402,1.5733,1.8592,-0.28593
9.5502,2.1211,2.6648,-0.54366
9.5602,3.5604,3.5873,-0.026972
9.5702,8.0518,4.4917,3.5602
9.5802,19.811,5.9559,13.856
9.5902,29.356,8.2195,21.136
9.6002,19.791,10.103,9.6882
9.6102,8.0092,10.416,-2.4067
9.6202,3.4914,9.3702,-5.8789
9.6302,2.0183,7.5929,-5.5746
9.6402,1.4231,5.421,-3.9979
9.6502,1.1625,3.2237,-2.0613
9.6602,1.0975,1.4099,-0.31232
9.6702,1.2535,0.32351,0.93002
9.6802,1.9477,4.2855e-14,1.9477
9.6902,4.208,0.0011323,4.2069
9.7002,7.5184,0.12552,7.3929
9.7102,6.6941,0.21172,6.4824
9.7202,3.2556,0.11437,3.1412
9.7302,1.5686,0.036348,1.5322
9.7402,1.0696,0.070842,0.99875
9.7502,0.94565,0.29122,0.65444
9.7602,0.99485,0.69113,0.30371
9.7702,1.2172,1.2354,-0.018167
9.7802,1.7692,1.8369,-0.067648
9.7902,3.2962,2.2566,1.0396
9.8002,8.1044,2.3884,5.716
9.8102,17.349,2.3649,14.984
9.8202,18.809,2.2791,16.53
9.8302,9.752,2.0956,7.6564
9.8402,3.8836,1.8774,2.0062
9.8502,1.9681,1.7016,0.26652
9.8602,1.3108,1.6011,-0.29032
9.8702,1.0572,1.6364,-0.57917
9.8802,1.0071,1.8982,-0.89112
9.8902,1.1579,2.6284,-1.4705
9.9002,1.743,4.0481,-2.3052
9.9102,3.7216,5.632,-1.9104
9.9202,7.9414,6.4095,1.5319
9.9302,9.2791,6.1648,3.1142
9.9402,5.2487,5.2228,0.025828
9.9502,2.292,3.855,-1.563
9.9602,1.342,2.3822,-1.0402
9.9702,1.0897,1.1572,-0.067454
9.9802,1.1035,0.47646,0.62709
9.9902,1.3353,0.52163,0.81368
10,1.9447,1.174,0.77077
10.01,3.6357,2.0065,1.6292
10.02,8.9978,2.563,6.4348
10.03,19.818,2.7572,17.061
10.04,22.367,2.7545,19.613
10.05,11.857,2.6382,9.2192
10.06,4.5888,2.5931,1.9958
10.07,2.158,2.9576,-0.79965
10.08,1.2891,4.2233,-2.9343
10.09,0.88766,6.3273,-5.4397
10.1,0.66843,7.9531,-7.2846
10.11,0.53598,8.1381,-7.6021
10.12,0.45079,7.2002,-6.7495
10.13,0.39373,5.5646,-5.1709
10.14,0.35574,3.5353,-3.1796
10.15,0.33126,1.5476,-1.2164
10.16,0.31765,0.30557,0.012082
10.17,0.31412,9.4369e-15,0.31412
10.18,0.32168,5.8287e-15,0.32168
10.19,0.34406,7.2164e-15,0.34406
10.2,0.39052,2.0428e-14,0.39052
10.21,0.48479,0.12776,0.35703
10.22,0.70078,0.40132,0.29946
10.23,1.3263,0.59355,0.73278
10.24,3.1457,0.65728,2.4885
10.25,5.4388,0.68314,4.7556
10.26,4.4883,0.68764,3.8006
10.27,2.0735,0.66062,1.4129
10.28,0.98783,0.62549,0.36234
10.29,0.6646,0.60103,0.063571
10.3,0.57319,0.61132,-0.038129
10.31,0.5846,0.6931,-0.1085
10.32,0.69653,0.81665,-0.12012
10.33,1.0248,0.91029,0.11453
10.34,2.0618,0.95122,1.1106
10.35,4.5147,0.98453,3.5302
10.36,5.9084,1.0871,4.8213
10.37,3.7741,1.401,2.3732
10.38,1.8205,2.219,-0.39843
10.39,1.2142,3.4707,-2.2565
10.4,1.1522,4.5581,-3.4059
10.41,1.3474,5.3035,-3.9561
10.42,1.842,5.8918,-4.0497
10.43,2.9907,6.0924,-3.1018
10.44,6.237,5.6489,0.58812
10.45,16.109,4.7831,11.326
10.46,31.327,3.9107,27.416
10.47,28.887,3.1673,25.719
10.48,13.375,2.537,10.838
10.49,5.3081,2.223,3.0851
10.5,2.749,2.2094,0.53962
10.51,1.8298,2.2563,-0.42655
10.52,1.4763,2.3251,-0.84877
10.53,1.4576,2.3772,-0.91959
10.54,1.9091,2.3952,-0.48608
10.55,3.7084,2.6138,1.0946
10.56,7.9777,3.2904,4.6873
10.57,10.005,4.0933,5.912
10.58,5.9948,4.347,1.6478
10.59,2.5778,3.9962,-1.4184
10.6,1.4114,3.3308,-1.9194
10.61,1.0671,2.5196,-1.4525
10.62,1.0131,1.7946,-0.78144
10.63,1.1748,1.3312,-0.15639
10.64,1.7268,1.0845,0.64235
10.65,3.5166,0.90619,2.6104
10.66,8.503,0.79024,7.7127
10.67,13.434,0.87244,12.561
10.68,9.8144,1.0406,8.7738
10.69,4.1809,1.0725,3.1084
10.7,1.8959,0.99274,0.9032
10.71,1.1816,0.90298,0.27861
10.72,0.93391,0.88398,0.049934
10.73,0.89072,0.94648,-0.05576
10.74,1.0456,1.0011,0.044501
10.75,1.6694,1.0106,0.65877
10.76,3.6143,0.97205,2.6423
10.77,6.2707,0.89489,5.3758
10.78,5.4293,0.79916,4.6301
10.79,2.7201,0.71124,2.0089
10.8,1.5015,0.69121,0.81031
10.81,1.238,0.82905,0.40898
10.82,1.3409,1.3498,-0.0088382
10.83,1.7525,2.3929,-0.64042
10.84,2.7621,3.7569,-0.99475
10.85,5.6277,5.0661,0.5616
10.86,14.465,5.9346,8.5305
10.87,28.935,6.2685,22.667
10.88,27.77,6.1186,21.652
10.89,13.136,5.4604,7.6759
10.9,5.1157,4.4835,0.63222
10.91,2.5272,3.4393,-0.91215
10.92,1.5569,2.4299,-0.873
10.93,1.0959,1.5828,-0.48687
10.94,0.84409,0.9135,-0.069406
10.95,0.69665,0.46537,0.23129
10.96,0.6095,0.31596,0.29354
10.97,0.56238,0.32007,0.24231
10.98,0.54648,0.28358,0.2629
10.99,0.56007,0.25868,0.30139
11,0.60804,0.50156,0.10648
11.01,0.70484,1.3881,-0.68331
11.02,0.8843,2.9884,-2.1041
11.03,1.2302,4.5821,-3.3518
11.04,1.9928,5.4097,-3.4169
11.05,4.1265,5.5266,-1.4001
11.06,10.608,5.2251,5.3828
11.07,20.597,4.5751,16.022
11.08,18.99,3.6597,15.33
11.09,8.7965,2.6354,6.1611
11.1,3.4903,1.7257,1.7646
11.11,1.7981,1.0882,0.70988
11.12,1.179,0.78997,0.38901
11.13,0.9261,0.86284,0.063266
11.14,0.89057,1.0427,-0.15214
11.15,1.1925,1.0386,0.15386
11.16,2.2924,0.88457,1.4078
11.17,3.6125,0.69983,2.9127
11.18,2.8856,0.50743,2.3782
11.19,1.401,0.3246,1.0764
11.2,0.76161,0.19429,0.56733
11.21,0.58213,0.14677,0.43536
11.22,0.56212,0.19914,0.36298
11.23,0.65591,0.33265,0.32325
11.24,0.9637,0.47994,0.48376
11.25,1.9625,0.65116,1.3114
11.26,4.5931,0.95415,3.6389
11.27,6.7344,1.4896,5.2448
11.28,4.6095,2.5159,2.0937
11.29,1.9996,4.3028,-2.3032
11.3,1.0301,6.2652,-5.2351
11.31,0.77018,7.4435,-6.6733
11.32,0.76439,7.7484,-6.984
11.33,0.97363,7.3353,-6.3617
11.34,1.6679,6.1846,-4.5166
11.35,3.943,4.583,-0.64004
11.36,8.5579,2.9394,5.6184
11.37,9.6405,1.5216,8.1189
11.38,5.143,0.45084,4.6921
11.39,2.0329,4.0412e-14,2.0329
11.4,0.99252,1.7986e-14,0.99252
11.41,0.62114,0.0093317,0.61181
11.42,0.45079,0.20189,0.2489
11.43,0.35953,0.57342,-0.21389
11.44,0.30672,0.97925,-0.67253
11.45,0.27575,1.7513,-1.4755
11.46,0.25887,2.7165,-2.4576
11.47,0.25303,3.2885,-3.0355
11.48,0.25716,3.304,-3.0469
11.49,0.27257,2.9771,-2.7046
11.5,0.30379,2.4696,-2.1658
11.51,0.36227,1.8525,-1.4902
11.52,0.47973,1.1996,-0.71986
11.53,0.76771,0.59968,0.16802
11.54,1.6417,0.16397,1.4777
11.55,3.5432,7.1498e-14,3.5432
11.56,4.3236,5.4179e-14,4.3236
11.57,2.6179,0.065565,2.5523
11.58,1.3022,0.30952,0.99273
11.59,0.95182,0.71217,0.23965
11.6,1.0037,1.2358,-0.23208
11.61,1.339,1.7706,-0.43157
11.62,2.2212,2.1044,0.11677
11.63,4.8845,2.2447,2.6398
11.64,12.551,2.2548,10.296
11.65,21.507,2.2504,19.257
11.66,16.869,2.1815,14.687
11.67,7.1432,1.982,5.1611
11.68,2.8773,1.7566,1.1208
11.69,1.5013,1.5492,-0.047944
11.7,0.94703,1.3262,-0.37919
11.71,0.66888,1.1292,-0.46035
11.72,0.50967,0.92866,-0.41899
11.73,0.41092,0.68969,-0.27876
11.74,0.34673,0.46673,-0.12
11.75,0.30434,0.29665,0.0076868
11.76,0.27717,0.14868,0.12849
11.77,0.26218,0.035248,0.22694
11.78,0.25907,1.4666e-13,0.25907
11.79,0.2711,7.3608e-14,0.2711
11.8,0.31069,5.8675e-14,0.31069
11.81,0.42226,4.9016e-14,0.42226
11.82,0.77818,4.885e-14,0.77818
11.83,1.6241,6.2617e-14,1.6241
11.84,2.1023,0.017524,2.0848
11.85,1.3573,0.16527,1.192
11.86,0.67412,0.52466,0.14945
11.87,0.45738,1.0467,-0.58931
11.88,0.43013,1.6539,-1.2238
11.89,0.50008,2.0738,-1.5737
11.9,0.72057,2.2153,-1.4947
11.91,1.4076,2.1615,-0.75392
11.92,3.2433,1.9583,1.285
11.93,4.9061,1.647,3.2591
11.94,3.5525,1.2851,2.2674
11.95,1.6933,0.97152,0.72174
11.96,1.0405,0.85367,0.18687
11.97,0.97658,1.0182,-0.041607
11.98,1.2203,1.315,-0.094725
11.99,1.9478,1.5714,0.37645
12,4.1871,1.7586,2.4285
12.01,10.651,1.8445,8.8068
12.02,18.207,1.8681,16.339
12.03,14.302,1.8159,12.486
12.04,6.1099,1.6791,4.4308
12.05,2.5292,1.5469,0.98229
12.06,1.3965,1.4608,-0.064237
12.07,0.97868,1.3651,-0.38646
12.08,0.8486,1.2661,-0.41752
12.09,1.0018,1.1651,-0.16325
12.1,1.737,1.0642,0.67281
12.11,2.7153,1.0892,1.6261
12.12,2.2844,1.4567,0.82773
12.13,1.2308,2.2478,-1.0171
12.14,0.79703,3.1033,-2.3063
12.15,0.75283,3.6094,-2.8565
12.16,0.91789,3.7323,-2.8144
12.17,1.4083,3.5522,-2.1439
12.18,2.9067,3.1067,-0.19995
12.19,7.3166,2.4514,4.8652
12.2,12.88,1.7991,11.081
12.21,10.54,1.2313,9.3087
12.22,4.6288,0.78404,3.8448
12.23,1.9492,0.5388,1.4104
12.24,1.1198,0.49558,0.6242
12.25,0.84973,0.61513,0.2346
12.26,0.84723,0.88489,-0.037657
12.27,1.2383,1.2341,0.0041905
12.28,2.5681,1.6001,0.96809
12.29,4.1542,1.8991,2.2551
12.3,3.3121,1.9803,1.3318
12.31,1.5724,1.8834,-0.31105
12.32,0.83833,1.752,-0.91365
12.33,0.66202,1.634,-0.97201
12.34,0.71114,1.442,-0.73091
12.35,1.0174,1.1696,-0.15216
12.36,2.0641,0.86675,1.1973
12.37,5.0031,0.57278,4.4304
12.38,7.9099,0.36804,7.5418
12.39,5.7623,0.24,5.5223
12.4,2.4221,0.20778,2.2143
12.41,1.057,0.30294,0.75409
12.42,0.61332,0.41343,0.19989
12.43,0.43212,0.42483,0.007289
12.44,0.34326,0.3864,-0.043136
12.45,0.29687,0.33579,-0.038915
12.46,0.27471,0.26859,0.0061242
12.47,0.26979,0.20808,0.061708
12.48,0.28068,0.18222,0.098459
12.49,0.31048,0.226,0.084479
12.5,0.36897,0.38472,-0.015755
12.51,0.481,0.62267,-0.14167
12.52,0.71736,0.86149,-0.14412
12.53,1.3351,1.087,0.2481
12.54,3.2618,1.2237,2.0381
12.55,7.1371,1.2562,5.8809
12.56,8.0595,1.2322,6.8273
12.57,4.3204,1.1462,3.1742
12.58,1.7429,1.0388,0.70408
12.59,0.9007,0.96325,-0.062547
12.6,0.63132,0.88842,-0.2571
12.61,0.56517,0.78256,-0.21739
12.62,0.67996,0.68679,-0.006833
12.63,1.1779,0.60884,0.5691
12.64,1.9337,0.58018,1.3535
12.65,1.7787,0.687,1.0917
12.66,1.0613,1.1107,-0.049434
12.67,0.77968,2.0455,-1.2658
12.68,0.8439,3.2095,-2.3656
12.69,1.1692,3.9545,-2.7854
12.7,2.0437,4.2044,-2.1606
12.71,4.7754,4.0862,0.68912
12.72,11.704,3.7013,8.0024
12.73,16.736,3.2054,13.53
12.74,10.878,2.5756,8.3028
12.75,4.3652,1.9309,2.4343
12.76,1.9546,1.4346,0.51999
12.77,1.2017,1.0988,0.10294
12.78,0.97986,0.81716,0.1627
12.79,1.1353,0.64233,0.49297
12.8,2.0698,0.62484,1.4449
12.81,3.9008,0.69793,3.2028
12.82,4.0164,0.73074,3.2857
12.83,2.1305,0.68576,1.4447
12.84,0.99247,0.64541,0.34706
12.85,0.65316,0.6418,0.011367
12.86,0.60408,0.62604,-0.021968
12.87,0.76456,0.58112,0.18343
12.88,1.4245,0.54606,0.87847
12.89,3.2738,0.55819,2.7156
12.9,4.9435,0.72072,4.2228
12.91,3.4981,1.1495,2.3486
12.92,1.5164,1.7022,-0.18577
12.93,0.7485,2.064,-1.3155
12.94,0.53174,2.2067,-1.675
12.95,0.51611,2.1901,-1.674
12.96,0.71348,2.0126,-1.2991
12.97,1.4596,1.6876,-0.22807
12.98,2.7864,1.2723,1.5141
12.99,2.7867,0.86687,1.9199
13,1.4611,0.53626,0.92483
13.01,0.71803,0.33153,0.3865
13.02,0.52847,0.25885,0.26962
13.03,0.56415,0.29906,0.26509
13.04,0.84016,0.5155,0.32466
13.05,1.8089,0.95706,0.85183
13.06,4.2307,1.4755,2.7553
13.07,5.7835,1.7876,3.9959
13.08,3.6393,1.8189,1.8204
13.09,1.4689,1.6872,-0.21835
13.1,0.67583,1.4895,-0.81366
13.11,0.40917,1.2554,-0.84624
13.12,0.29475,0.9689,-0.67415
13.13,0.23701,0.67862,-0.44161
13.14,0.20651,0.41467,-0.20816
13.15,0.19225,0.17267,0.019582
13.16,0.19027,0.016675,0.1736
13.17,0.20064,1.2468e-13,0.20064
13.18,0.22774,0.010803,0.21694
13.19,0.28454,0.085686,0.19886
13.2,0.40993,0.2309,0.17903
13.21,0.74909,0.31331,0.43578
13.22,1.8018,0.3281,1.4737
13.23,3.7231,0.33199,3.3911
13.24,3.8826,0.33852,3.5441
13.25,1.9978,0.34957,1.6483
13.26,0.85836,0.40375,0.4546
13.27,0.51522,0.53045,-0.015229
13.28,0.44739,0.76301,-0.31563
13.29,0.55409,1.0861,-0.532
13.3,1.0419,1.3308,-0.28893
13.31,2.2076,1.4149,0.79269
13.32,2.7693,1.3994,1.3699
13.33,1.6966,1.3137,0.38283
13.34,0.7946,1.2262,-0.43156
13.35,0.52281,1.1269,-0.60411
13.36,0.51834,0.97764,-0.4593
13.37,0.72337,0.80153,-0.078159
13.38,1.466,0.62453,0.84142
13.39,3.447,0.48701,2.96
13.4,5.0621,0.42357,4.6385
13.41,3.4588,0.46015,2.9987
13.42,1.4916,0.68736,0.80421
13.43,0.76799,1.0697,-0.30172
13.44,0.5946,1.35,-0.75545
13.45,0.66589,1.4249,-0.75898
13.46,1.1278,1.39,-0.26226
13.47,2.5336,1.3087,1.2248
13.48,4.0658,1.1855,2.8803
13.49,3.1287,1.0229,2.1058
13.5,1.4587,0.89968,0.559
13.51,0.80257,0.85693,-0.054361
13.52,0.69533,0.80767,-0.11234
13.53,0.88555,0.72205,0.16351
13.54,1.6628,0.63254,1.0303
13.55,4.0376,0.58186,3.4558
13.56,7.0471,0.59967,6.4475
13.57,5.7698,0.6288,5.141
13.58,2.5564,0.61595,1.9404
13.59,1.0998,0.58897,0.51084
13.6,0.65044,0.57583,0.074608
13.61,0.51161,0.55731,-0.045707
13.62,0.54785,0.56027,-0.012425
13.63,0.86105,0.66227,0.19878
13.64,1.3259,0.94119,0.38475
13.65,1.1856,1.4822,-0.29659
13.66,0.73495,2.1527,-1.4177
13.67,0.58871,2.6346,-2.0459
13.68,0.69107,2.7952,-2.1041
13.69,1.065,2.7278,-1.6629
13.7,2.2109,2.5178,-0.30681
13.71,5.643,2.1988,3.4442
13.72,10.293,1.8284,8.4642
13.73,8.7486,1.434,7.3146
13.74,3.8712,1.028,2.8431
13.75,1.5518,0.66812,0.8837
13.76,0.80779,0.43466,0.37313
13.77,0.51791,0.35159,0.16631
13.78,0.3773,0.51487,-0.13757
13.79,0.30085,0.95988,-0.65903
13.8,0.25819,1.3816,-1.1234
13.81,0.23713,1.5375,-1.3004
13.82,0.23377,1.5093,-1.2755
13.83,0.25061,1.4156,-1.1649
13.84,0.30093,1.253,-0.95212
13.85,0.43185,1.0086,-0.5767
13.86,0.83174,0.71812,0.11363
13.87,1.9591,0.4519,1.5072
13.88,3.1764,0.24143,2.9349
13.89,2.4376,0.082522,2.3551
13.9,1.1135,5.2143e-12,1.1135
13.91,0.57994,2.4325e-13,0.57994
13.92,0.46127,0.014151,0.44712
13.93,0.5331,0.077653,0.45545
13.94,0.92211,0.17663,0.74548
13.95,2.0257,0.28393,1.7418
13.96,3.0334,0.41285,2.6206
13.97,2.2131,0.55687,1.6562
13.98,1.0977,0.7535,0.34416
13.99,0.74241,0.9667,-0.22429
14,0.81227,1.1582,-0.34594
14.01,1.2981,1.3306,-0.03248
14.02,2.967,1.4187,1.5483
14.03,6.975,1.4439,5.5311
14.04,9.2142,1.4263,7.7879
14.05,5.5867,1.3495,4.2372
14.06,2.225,1.2336,0.99142
14.07,1.0443,1.0909,-0.046563
14.08,0.68809,0.9483,-0.26022
14.09,0.65123,0.78293,-0.1317
14.1,1.0082,0.61821,0.39003
14.11,1.8643,0.51371,1.3506
14.12,2.0429,0.43783,1.6051
14.13,1.1315,0.38052,0.751
14.14,0.50123,0.3631,0.13813
14.15,0.28416,0.37644,-0.092282
14.16,0.20252,0.37931,-0.17679
14.17,0.16317,0.33528,-0.17211
14.18,0.14161,0.2673,-0.12569
14.19,0.1297,0.20684,-0.077143
14.2,0.12433,0.15018,-0.025846
14.21,0.12469,0.091948,0.032739
14.22,0.13177,0.034619,0.097155
14.23,0.14988,8.5956e-13,0.14988
14.24,0.19384,2.1982e-13,0.19384
14.25,0.32186,1.4533e-13,0.32186
14.26,0.65665,1.4577e-13,0.65665
14.27,0.96528,0.02001,0.94527
14.28,0.74586,0.13294,0.61292
14.29,0.4513,0.33576,0.11554
14.3,0.40163,0.47694,-0.075307
14.31,0.53252,0.55901,-0.026485
14.32,0.96263,0.61491,0.34772
14.33,2.3518,0.65603,1.6958
14.34,5.288,0.7747,4.5133
14.35,6.2138,1.0038,5.21
14.36,3.402,1.2282,2.1738
14.37,1.3236,1.3222,0.001335
14.38,0.62109,1.3228,-0.70168
14.39,0.37552,1.2851,-0.90953
14.4,0.26595,1.1687,-0.90272
14.41,0.20966,1.0137,-0.80408
14.42,0.17994,0.84487,-0.66494
14.43,0.16682,0.67381,-0.50699
14.44,0.16756,0.53504,-0.36748
14.45,0.18509,0.42147,-0.23638
14.46,0.23295,0.36126,-0.12831
14.47,0.36116,0.42905,-0.067892
14.48,0.76602,0.65074,0.11528
14.49,1.7622,0.91016,0.85205
14.5,2.4033,1.0748,1.3285
14.51,1.5358,1.1366,0.39914
14.52,0.66042,1.1018,-0.44138
14.53,0.3538,0.99797,-0.64417
14.54,0.27723,0.84872,-0.57149
14.55,0.31001,0.65244,-0.34243
14.56,0.51259,0.45445,0.058142
14.57,0.84701,0.30655,0.54047
14.58,0.81303,0.2467,0.56633
14.59,0.5148,0.28447,0.23033
14.6,0.41195,0.32783,0.084121
14.61,0.50232,0.34557,0.15675
14.62,0.8389,0.38408,0.45481
14.63,1.9287,0.43315,1.4956
14.64,4.6145,0.51051,4.104
14.65,6.342,0.58684,5.7551
14.66,3.9994,0.62761,3.3718
14.67,1.6345,0.6513,0.9832
14.68,0.80334,0.68955,0.11379
14.69,0.5968,0.78991,-0.19311
14.7,0.70918,0.8638,-0.15462
14.71,1.3547,0.86291,0.49184
14.72,2.3459,0.85312,1.4928
14.73,2.083,0.84331,1.2397
14.74,1.0294,0.82305,0.20635
14.75,0.52622,0.76802,-0.2418
14.76,0.41568,0.6844,-0.26873
14.77,0.50765,0.59525,-0.087609
14.78,0.97317,0.49927,0.4739
14.79,2.0932,0.44378,1.6494
14.8,2.6295,0.4822,2.1473
14.81,1.5873,0.65549,0.9318
14.82,0.70763,0.90498,-0.19735
14.83,0.43421,1.065,-0.63079
14.84,0.42437,1.1131,-0.68875
14.85,0.66875,1.0778,-0.409
14.86,1.4626,1.0002,0.46241
14.87,2.3322,0.92038,1.4118
14.88,1.7901,0.81722,0.97286
14.89,0.82916,0.69163,0.13753
14.9,0.44989,0.56456,-0.11468
14.91,0.39242,0.44583,-0.053411
14.92,0.54949,0.31645,0.23304
14.93,1.1784,0.1893,0.98914
14.94,2.2999,0.10395,2.196
14.95,2.291,0.056885,2.2341
14.96,1.1492,0.04839,1.1009
14.97,0.49065,0.08933,0.40132
14.98,0.27896,0.14948,0.12948
14.99,0.2046,0.19016,0.014439
15,0.17543,0.22609,-0.050656
15.01,0.16797,0.33473,-0.16676
15.02,0.17616,0.57344,-0.39728
15.03,0.20143,0.84818,-0.64675
15.04,0.25303,1.0045,-0.75145
15.05,0.35824,1.0541,-0.69586
15.06,0.60614,1.0485,-0.44238
15.07,1.3479,0.97829,0.36962
15.08,3.3816,0.88806,2.4935
15.09,5.3901,0.79706,4.593
15.1,3.9299,0.68947,3.2405
15.11,1.6539,0.57643,1.0775
15.12,0.74093,0.4738,0.26714
15.13,0.4821,0.43119,0.050904
15.14,0.47838,0.43754,0.040837
15.15,0.77111,0.45918,0.31193
15.16,1.2501,0.49777,0.75235
15.17,1.1205,0.5681,0.55242
15.18,0.61124,0.63654,-0.025301
15.19,0.39045,0.65799,-0.26754
15.2,0.40123,0.64743,-0.2462
15.21,0.6316,0.59442,0.03718
15.22,1.4375,0.50901,0.92849
15.23,2.9306,0.44473,2.4859
15.24,3.0504,0.40413,2.6463
15.25,1.5754,0.3632,1.2122
15.26,0.68936,0.30217,0.38719
15.27,0.4405,0.25175,0.18875
15.28,0.45712,0.22143,0.23569
15.29,0.79587,0.19043,0.60544
15.3,1.5867,0.19295,1.3937
15.31,1.8353,0.23878,1.5965
15.32,1.0616,0.27799,0.78364
15.33,0.50538,0.28878,0.2166
15.34,0.35737,0.31641,0.04096
15.35,0.41156,0.36191,0.049651
15.36,0.76595,0.37445,0.3915
15.37,1.6637,0.36325,1.3005
15.38,2.167,0.35654,1.8105
15.39,1.3442,0.34393,1.0003
15.4,0.58683,0.31372,0.2731
15.41,0.3324,0.28043,0.051972
15.42,0.28481,0.26197,0.022839
15.43,0.37579,0.25189,0.12389
15.44,0.67927,0.27037,0.4089
15.45,0.91427,0.39187,0.5224
15.46,0.67862,0.62381,0.054812
15.47,0.44225,0.82448,-0.38223
15.48,0.45046,0.93336,-0.48289
15.49,0.6999,0.97447,-0.27457
15.5,1.5589,0.95597,0.60293
15.51,3.8321,0.9132,2.9189
15.52,5.6779,0.86351,4.8144
15.53,3.8211,0.77031,3.0508
15.54,1.5344,0.63434,0.90006
15.55,0.65467,0.49594,0.15872
15.56,0.36343,0.39359,-0.030165
15.57,0.23948,0.31141,-0.071922
15.58,0.17511,0.21986,-0.044757
15.59,0.13746,0.1434,-0.0059414
15.6,0.1138,0.10081,0.012991
15.61,0.098314,0.075835,0.022479
15.62,0.088079,0.076386,0.011694
15.63,0.081528,0.10994,-0.028409
15.64,0.077856,0.17654,-0.098682
15.65,0.076747,0.31155,-0.2348
15.66,0.07833,0.54286,-0.46453
15.67,0.083327,0.76068,-0.67735
15.68,0.09358,0.84571,-0.75213
15.69,0.11416,0.84213,-0.72797
15.7,0.16111,0.79595,-0.63484
15.71,0.29685,0.7331,-0.43625
15.72,0.65292,0.66742,-0.014502
15.73,0.97861,0.59257,0.38604
15.74,0.73395,0.52049,0.21346
15.75,0.40413,0.44084,-0.036708
15.76,0.33199,0.38066,-0.048664
15.77,0.45633,0.38791,0.068423
15.78,0.95406,0.46439,0.48967
15.79,2.2874,0.54196,1.7455
15.8,3.374,0.58044,2.7936
15.81,2.2927,0.59916,1.6935
15.82,0.96519,0.61298,0.35221
15.83,0.4749,0.62174,-0.14684
15.84,0.36233,0.60607,-0.24375
15.85,0.45929,0.54966,-0.090377
15.86,0.8288,0.48777,0.34103
15.87,1.0776,0.4692,0.60844
15.88,0.74398,0.46632,0.27766
15.89,0.43036,0.42541,0.00495
15.9,0.38914,0.38033,0.0088154
15.91,0.57259,0.32816,0.24443
15.92,1.265,0.28214,0.98281
15.93,2.88,0.28395,2.596
15.94,3.6514,0.32419,3.3272
15.95,2.1575,0.36475,1.7927
15.96,0.88618,0.38682,0.49936
15.97,0.46515,0.41594,0.049211
15.98,0.3852,0.45047,-0.065269
15.99,0.54651,0.46113,0.085386
16,0.97151,0.46372,0.50779
16.01,1.0681,0.4753,0.59277
16.02,0.63164,0.47739,0.15425
16.03,0.35155,0.45304,-0.10149
16.04,0.31675,0.40915,-0.092399
16.05,0.47777,0.34922,0.12855
16.06,1.0759,0.3078,0.76806
16.07,2.0754,0.31252,1.7629
16.08,1.988,0.34605,1.6419
16.09,0.96339,0.38897,0.57443
16.1,0.40224,0.39596,0.0062793
16.11,0.22184,0.36909,-0.14725
16.12,0.15614,0.34584,-0.1897
16.13,0.12816,0.33682,-0.20866
16.14,0.11794,0.34832,-0.23038
16.15,0.1202,0.35528,-0.23508
16.16,0.13641,0.32354,-0.18714
16.17,0.17684,0.28331,-0.10648
16.18,0.27902,0.23272,0.046295
16.19,0.59266,0.17558,0.41708
16.2,1.4342,0.14976,1.2844
16.21,2.192,0.15583,2.0362
16.22,1.5497,0.15402,1.3957
16.23,0.66669,0.14324,0.52345
16.24,0.33175,0.1456,0.18615
16.25,0.25871,0.18422,0.074484
16.26,0.33503,0.28927,0.045753
16.27,0.57863,0.50095,0.077681
16.28,0.68288,0.77509,-0.092213
16.29,0.45906,0.93935,-0.48029
16.3,0.31041,0.99488,-0.68448
16.31,0.34492,0.99239,-0.64748
16.32,0.60109,0.92743,-0.32633
16.33,1.4561,0.84957,0.60657
16.34,2.9496,0.79619,2.1534
16.35,2.9494,0.71436,2.235
16.36,1.4559,0.60306,0.85281
16.37,0.60208,0.49918,0.1029
16.38,0.352,0.4411,-0.089101
16.39,0.34242,0.44188,-0.099457
16.4,0.5601,0.42864,0.13147
16.41,0.82064,0.38004,0.4406
16.42,0.62581,0.3264,0.29941
16.43,0.29605,0.29253,0.0035182
16.44,0.1548,0.28325,-0.12844
16.45,0.10782,0.28872,-0.18089
16.46,0.089156,0.26231,-0.17316
16.47,0.081715,0.21537,-0.13366
16.48,0.081045,0.18187,-0.10082
16.49,0.086697,0.1477,-0.060999
16.5,0.1014,0.10877,-0.0073672
16.51,0.1351,0.072711,0.062388
16.52,0.22619,0.043843,0.18235
16.53,0.49866,0.042748,0.45591
16.54,0.94414,0.10162,0.84252
16.55,0.93068,0.19024,0.74044
16.56,0.53036,0.27132,0.25904
16.57,0.36191,0.38648,-0.024571
16.58,0.45103,0.48876,-0.037732
16.59,0.92285,0.52938,0.39348
16.6,2.2485,0.53534,1.7132
16.61,3.4442,0.53792,2.9062
16.62,2.4079,0.52846,1.8794
16.63,0.98319,0.50375,0.47944
16.64,0.41898,0.45278,-0.033805
16.65,0.23406,0.39661,-0.16255
16.66,0.15706,0.35877,-0.2017
16.67,0.11853,0.34091,-0.22237
16.68,0.097823,0.37304,-0.27522
16.69,0.087683,0.44043,-0.35274
16.7,0.086473,0.46817,-0.38169
16.71,0.098583,0.44575,-0.34717
16.72,0.14721,0.40061,-0.25341
16.73,0.29409,0.36284,-0.06875
16.74,0.46814,0.35089,0.11725
16.75,0.38432,0.3368,0.047518
16.76,0.20843,0.28898,-0.080552
16.77,0.14987,0.22424,-0.074374
16.78,0.1834,0.16084,0.022552
16.79,0.35782,0.10784,0.24998
16.8,0.74052,0.07505,0.66547
16.81,0.86539,0.054898,0.81049
16.82,0.50801,0.034154,0.47386
16.83,0.25626,0.018641,0.23762
16.84,0.20879,0.015239,0.19356
16.85,0.30371,0.043282,0.26043
16.86,0.64878,0.11579,0.53299
16.87,1.0627,0.20975,0.85292
16.88,0.85609,0.27094,0.58514
16.89,0.42497,0.30623,0.11874
16.9,0.26787,0.32426,-0.056394
16.91,0.30757,0.31936,-0.011788
16.92,0.60191,0.31485,0.28706
16.93,1.2605,0.32804,0.93249
16.94,1.4726,0.33233,1.1402
16.95,0.84747,0.31625,0.53122
16.96,0.40362,0.30622,0.097403
16.97,0.30928,0.30163,0.0076436
16.98,0.44732,0.30797,0.13936
16.99,0.96643,0.31063,0.6558
17,1.5399,0.30185,1.2381
17.01,1.1732,0.28208,0.89111
17.02,0.52527,0.26394,0.26134
17.03,0.25907,0.24416,0.014911
17.04,0.19423,0.23417,-0.039939
17.05,0.22859,0.24895,-0.020362
17.06,0.33825,0.28111,0.057148
17.07,0.35649,0.29442,0.062077
17.08,0.26922,0.2889,-0.019672
17.09,0.26194,0.29012,-0.028178
17.1,0.3961,0.26831,0.12779
17.11,0.87173,0.23247,0.63927
17.12,2.1318,0.21457,1.9172
17.13,3.1554,0.20452,2.9509
17.14,2.1276,0.19551,1.9321
17.15,0.8621,0.1871,0.675
17.16,0.37675,0.1739,0.20285
17.17,0.21835,0.16762,0.050729
17.18,0.15399,0.18027,-0.026288
17.19,0.12478,0.19111,-0.06632
17.2,0.11428,0.18321,-0.068928
17.21,0.11925,0.18506,-0.065811
17.22,0.14722,0.19159,-0.044366
17.23,0.23441,0.18758,0.046834
17.24,0.51918,0.1843,0.33487
17.25,1.1231,0.21416,0.90899
17.26,1.3155,0.27227,1.0432
17.27,0.74211,0.32876,0.41335
17.28,0.32476,0.35033,-0.025576
17.29,0.2037,0.34795,-0.14426
17.3,0.22153,0.34525,-0.12372
17.31,0.37883,0.35117,0.027659
17.32,0.53235,0.34765,0.1847
17.33,0.40484,0.32068,0.084162
17.34,0.2416,0.29262,-0.051015
17.35,0.22427,0.25064,-0.026368
17.36,0.3637,0.20374,0.15996
17.37,0.84636,0.17372,0.67264
17.38,1.5552,0.16221,1.393
17.39,1.3836,0.14019,1.2434
17.4,0.65714,0.12294,0.53421
17.41,0.31148,0.12103,0.19045
17.42,0.24655,0.15069,0.095853
17.43,0.36356,0.24634,0.11723
17.44,0.66742,0.40236,0.26506
17.45,0.73872,0.51864,0.22007
17.46,0.4335,0.56212,-0.12861
17.47,0.24069,0.56847,-0.32778
17.48,0.23221,0.54166,-0.30945
17.49,0.40922,0.50283,-0.093613
17.5,0.89711,0.47336,0.42375
17.51,1.2125,0.43439,0.77812
17.52,0.77409,0.37776,0.39633
17.53,0.33526,0.34403,-0.0087683
17.54,0.18965,0.35965,-0.17
17.55,0.18728,0.40414,-0.21686
17.56,0.3111,0.4246,-0.1135
17.57,0.45906,0.4052,0.053859
17.58,0.35986,0.3588,0.0010569
17.59,0.19175,0.31581,-0.12406
17.6,0.14033,0.27712,-0.13678
17.61,0.18699,0.24553,-0.058537
17.62,0.3942,0.22243,0.17177
17.63,0.70434,0.19318,0.51115
17.64,0.62385,0.15124,0.47261
17.65,0.29575,0.10317,0.19258
17.66,0.13288,0.059133,0.073751
17.67,0.081184,0.02396,0.057225
17.68,0.062535,0.0080201,0.054515
17.69,0.055582,0.00080983,0.054772
17.7,0.055098,2.6987e-12,0.055098
17.71,0.060751,0.00093059,0.05982
17.72,0.076595,0.012836,0.063759
17.73,0.11962,0.043974,0.075649
17.74,0.25499,0.066654,0.18834
17.75,0.55187,0.083162,0.46871
17.76,0.67234,0.088571,0.58376
17.77,0.40186,0.091458,0.3104
17.78,0.19362,0.093084,0.10054
17.79,0.14321,0.10151,0.041699
17.8,0.18658,0.13846,0.048122
17.81,0.33855,0.21691,0.12164
17.82,0.447,0.28893,0.15807
17.83,0.33691,0.3424,-0.0054891
17.84,0.25166,0.37272,-0.12106
17.85,0.3238,0.37335,-0.049547
17.86,0.67516,0.35828,0.31688
17.87,1.6524,0.35876,1.2936
17.88,2.5342,0.35351,2.1807
17.89,1.7795,0.3362,1.4433
17.9,0.74339,0.30703,0.43636
17.91,0.3495,0.26458,0.084912
17.92,0.27135,0.22935,0.042
17.93,0.3744,0.22166,0.15274
17.94,0.51826,0.20429,0.31397
17.95,0.40084,0.17454,0.22631
17.96,0.21048,0.15731,0.053176
17.97,0.14339,0.15844,-0.015051
17.98,0.16816,0.18311,-0.01495
17.99,0.31331,0.26078,0.052531
18,0.50663,0.34739,0.15924
18.01,0.42512,0.38937,0.035748
18.02,0.22347,0.40174,-0.17827
18.03,0.14949,0.39198,-0.24249
18.04,0.18222,0.37798,-0.19576
18.05,0.35652,0.37655,-0.020037
18.06,0.60445,0.36562,0.23883
18.07,0.53154,0.32797,0.20356
18.08,0.29398,0.2879,0.0060793
18.09,0.22085,0.25389,-0.033036
18.1,0.32493,0.22138,0.10355
18.11,0.74179,0.18877,0.55303
18.12,1.36,0.15721,1.2028
18.13,1.2035,0.12465,1.0788
18.14,0.55584,0.096445,0.45939
18.15,0.23474,0.072489,0.16225
18.16,0.13332,0.060318,0.073005
18.17,0.097085,0.086135,0.01095
18.18,0.083963,0.12057,-0.036603
18.19,0.084027,0.14216,-0.058132
18.2,0.097799,0.14957,-0.051772
18.21,0.13764,0.14754,-0.0099015
18.22,0.25671,0.13673,0.11998
18.23,0.62298,0.13399,0.48898
18.24,1.1891,0.13895,1.0501
18.25,1.1016,0.14794,0.95368
18.26,0.5325,0.17603,0.35647
18.27,0.24831,0.20948,0.038834
18.28,0.19607,0.22859,-0.032524
18.29,0.29118,0.25451,0.03667
18.3,0.47694,0.26385,0.21309
18.31,0.44436,0.25644,0.18793
18.32,0.25324,0.24595,0.0072856
18.33,0.18118,0.23605,-0.05487
18.34,0.24867,0.22293,0.025745
18.35,0.54419,0.22676,0.31743
18.36,0.98574,0.25034,0.7354
18.37,0.87765,0.27483,0.60283
18.38,0.42431,0.2777,0.14661
18.39,0.21608,0.26446,-0.048383
18.4,0.20628,0.23355,-0.027277
18.41,0.36967,0.2097,0.15997
18.42,0.61586,0.19046,0.42541
18.43,0.52141,0.17295,0.34845
18.44,0.24342,0.15024,0.093178
18.45,0.11055,0.12925,-0.018702
18.46,0.067138,0.11108,-0.04394
18.47,0.050153,0.096288,-0.046135
18.48,0.042512,0.073285,-0.030773
18.49,0.039723,0.049057,-0.0093342
18.5,0.041043,0.030554,0.010489
18.51,0.048845,0.029167,0.019678
18.52,0.074942,0.047165,0.027777
18.53,0.14864,0.088779,0.059863
18.54,0.23022,0.11995,0.11027
18.55,0.19162,0.14663,0.044988
18.56,0.12443,0.16754,-0.043109
18.57,0.13137,0.17119,-0.039821
18.58,0.24968,0.15949,0.090191
18.59,0.59286,0.15283,0.44002
18.6,0.90313,0.1452,0.75793
18.61,0.63416,0.13394,0.50022
18.62,0.26457,0.12754,0.13703
18.63,0.11873,0.13499,-0.016263
18.64,0.071748,0.13937,-0.06762
18.65,0.053336,0.1386,-0.085264
18.66,0.045788,0.12685,-0.08106
18.67,0.044577,0.11484,-0.07026
18.68,0.050035,0.104,-0.053965
18.69,0.06953,0.099918,-0.030388
18.7,0.13388,0.098078,0.035803
18.71,0.28183,0.094461,0.18737
18.72,0.35517,0.088616,0.26655
18.73,0.22725,0.089871,0.13738
18.74,0.12616,0.088047,0.038116
18.75,0.12227,0.087702,0.034568
18.76,0.21928,0.094833,0.12445
18.77,0.43485,0.10064,0.33421
18.78,0.49091,0.10525,0.38567
18.79,0.29348,0.12411,0.16938
18.8,0.17769,0.14058,0.037111
18.81,0.2115,0.1457,0.065803
18.82,0.44649,0.15216,0.29432
18.83,0.85131,0.16197,0.68935
18.84,0.81631,0.15967,0.65665
18.85,0.4018,0.15246,0.24933
18.86,0.1794,0.15171,0.027689
18.87,0.12196,0.16436,-0.042398
18.88,0.13901,0.18716,-0.04815
18.89,0.18401,0.20664,-0.022624
18.9,0.16795,0.22535,-0.057398
18.91,0.13396,0.22653,-0.09257
18.92,0.16403,0.22174,-0.05771
18.93,0.32697,0.20986,0.11711
18.94,0.78375,0.20219,0.58156
18.95,1.1965,0.18926,1.0072
18.96,0.84422,0.17501,0.66921
18.97,0.36155,0.15706,0.20448
18.98,0.18279,0.14618,0.036606
18.99,0.16303,0.14625,0.016775
19,0.23453,0.14706,0.087468
19.01,0.27268,0.13799,0.13469
19.02,0.19107,0.13081,0.060266
19.03,0.13919,0.12468,0.01451
19.04,0.18287,0.14272,0.040146
19.05,0.39791,0.19465,0.20326
19.06,0.80516,0.25327,0.55189
19.07,0.83488,0.27495,0.55993
19.08,0.42488,0.27626,0.14862
19.09,0.17459,0.27586,-0.10127
19.1,0.093362,0.27589,-0.18253
19.11,0.065033,0.26951,-0.20448
19.12,0.054088,0.2562,-0.20212
19.13,0.052152,0.24475,-0.19259
19.14,0.058986,0.23735,-0.17836
19.15,0.083241,0.255,-0.17176
19.16,0.16341,0.26823,-0.10482
19.17,0.37526,0.25787,0.11739
19.18,0.5482,0.23219,0.31601
19.19,0.37864,0.20311,0.17553
19.2,0.17189,0.17256,-0.00067412
19.21,0.10319,0.1539,-0.050712
19.22,0.11321,0.14642,-0.033211
19.23,0.17786,0.131,0.046863
19.24,0.20313,0.11303,0.090099
19.25,0.14817,0.10813,0.040035
19.26,0.13033,0.10397,0.026362
19.27,0.20609,0.09975,0.10634
19.28,0.48231,0.096605,0.38571
19.29,0.91525,0.09145,0.8238
19.3,0.8491,0.089244,0.75986
19.31,0.41636,0.088398,0.32796
19.32,0.20933,0.085281,0.12404
19.33,0.20648,0.082556,0.12392
19.34,0.36889,0.093518,0.27538
19.35,0.52745,0.10849,0.41897
19.36,0.37716,0.11386,0.2633
19.37,0.17807,0.10976,0.068308
19.38,0.11261,0.11035,0.002254
19.39,0.13693,0.11857,0.018352
19.4,0.23422,0.13084,0.10339
19.41,0.26497,0.14072,0.12426
19.42,0.16427,0.14108,0.023186
19.43,0.098194,0.13554,-0.037342
19.44,0.10395,0.13942,-0.035472
19.45,0.18999,0.14166,0.048331
19.46,0.32488,0.13499,0.1899
19.47,0.29891,0.12973,0.16918
19.48,0.17743,0.11783,0.059607
19.49,0.15298,0.10097,0.052011
19.5,0.26982,0.085396,0.18442
19.51,0.61418,0.084805,0.52938
19.52,0.86613,0.081375,0.78476
19.53,0.56447,0.074146,0.49033
19.54,0.23003,0.065701,0.16433
19.55,0.10484,0.066519,0.038323
19.56,0.063414,0.07905,-0.015636
19.57,0.046403,0.094961,-0.048557
19.58,0.038997,0.10086,-0.061862
19.59,0.037538,0.096823,-0.059285
19.6,0.043479,0.090808,-0.04733
19.61,0.068876,0.092703,-0.023826
19.62,0.14463,0.098003,0.046627
19.63,0.22711,0.10053,0.12658
19.64,0.17679,0.10429,0.072499
19.65,0.087546,0.11851,-0.030961
19.66,0.055161,0.14177,-0.086613
19.67,0.061234,0.1537,-0.092465
19.68,0.094536,0.15155,-0.057017
19.69,0.10828,0.14674,-0.03846
19.7,0.082466,0.13719,-0.05472
19.71,0.077021,0.12647,-0.049452
19.72,0.12497,0.11788,0.00709
19.73,0.28807,0.11045,0.17762
19.74,0.51205,0.098744,0.41331
19.75,0.4434,0.087944,0.35545
19.76,0.22117,0.081148,0.14002
19.77,0.13633,0.080157,0.056173
19.78,0.17927,0.075644,0.10363
19.79,0.34303,0.072206,0.27082
19.8,0.42468,0.076508,0.34817
19.81,0.26981,0.081551,0.18826
19.82,0.15089,0.079554,0.071339
19.83,0.16028,0.075937,0.084343
19.84,0.31873,0.078501,0.24023
19.85,0.56534,0.088679,0.47666
19.86,0.50204,0.099333,0.4027
19.87,0.2435,0.10686,0.13664
19.88,0.12389,0.1157,0.0081886
19.89,0.11555,0.12508,-0.0095301
19.9,0.17842,0.13663,0.041792
19.91,0.21868,0.15186,0.066821
19.92,0.15686,0.15381,0.0030497
19.93,0.11532,0.14441,-0.029085
19.94,0.16123,0.12879,0.032442
19.95,0.36363,0.12223,0.2414
19.96,0.66514,0.11669,0.54845
19.97,0.58839,0.10895,0.47944
19.98,0.27181,0.10008,0.17172
19.99,0.11474,0.090448,0.024294
20,0.064998,0.076473,-0.011475
20.01,0.047152,0.067558,-0.020406
20.02,0.040786,0.066208,-0.025422
20.03,0.041534,0.062236,-0.020701
20.04,0.051708,0.059305,-0.0075971
20.05,0.087363,0.064037,0.023326
20.06,0.19653,0.077249,0.11928
20.07,0.34554,0.084603,0.26094
20.08,0.30002,0.089484,0.21054
20.09,0.15274,0.093258,0.059486
20.1,0.097908,0.10006,-0.0021495
20.11,0.13117,0.10079,0.03038
20.12,0.24074,0.10234,0.1384
20.13,0.27875,0.1094,0.16935
20.14,0.17785,0.11397,0.063886
20.15,0.12195,0.11566,0.0062853
20.16,0.17335,0.10898,0.064376
20.17,0.38696,0.10498,0.28198
20.18,0.62355,0.10057,0.52298
20.19,0.47359,0.095028,0.37857
20.2,0.20884,0.085133,0.12371
20.21,0.10537,0.073058,0.032307
20.22,0.1006,0.059637,0.040964
20.23,0.14453,0.052691,0.091839
20.24,0.14147,0.046229,0.09524
20.25,0.078486,0.041395,0.037091
20.26,0.040175,0.039746,0.00042863
20.27,0.02727,0.038579,-0.011309
20.28,0.022891,0.039954,-0.017063
20.29,0.022063,0.047465,-0.025402
20.3,0.02424,0.061257,-0.037016
20.31,0.031672,0.071035,-0.039363
20.32,0.054793,0.072681,-0.017888
20.33,0.12534,0.070538,0.054805
20.34,0.22799,0.069599,0.15839
20.35,0.20513,0.068283,0.13685
20.36,0.10455,0.067555,0.036992
20.37,0.064219,0.067837,-0.0036179
20.38,0.085057,0.072518,0.012539
20.39,0.16129,0.085302,0.075991
20.4,0.19089,0.093302,0.097589
20.41,0.11138,0.093268,0.01811
20.42,0.048659,0.088931,-0.040273
20.43,0.026987,0.081187,-0.054201
20.44,0.019555,0.071204,-0.051648
20.45,0.016563,0.062555,-0.045992
20.46,0.015632,0.055408,-0.039776
20.47,0.016425,0.049213,-0.032788
20.48,0.020473,0.039929,-0.019456
20.49,0.033619,0.030202,0.0034172
20.5,0.055409,0.026089,0.02932
20.51,0.055362,0.028972,0.02639
20.52,0.037061,0.045146,-0.0080854
20.53,0.030994,0.078853,-0.047859
20.54,0.040704,0.11116,-0.070456
20.55,0.067525,0.13228,-0.064753
20.56,0.086795,0.1454,-0.058604
20.57,0.082414,0.14852,-0.066109
20.58,0.10297,0.14907,-0.046102
20.59,0.21101,0.14341,0.067597
20.6,0.52124,0.14669,0.37455
20.61,0.82938,0.15125,0.67813
20.62,0.6081,0.15793,0.45017
20.63,0.26545,0.1623,0.10314
20.64,0.14334,0.15831,-0.014972
20.65,0.15929,0.14313,0.01616
20.66,0.23651,0.13393,0.10258
20.67,0.21546,0.1244,0.091061
20.68,0.12146,0.11137,0.010095
20.69,0.087442,0.096255,-0.008813
20.7,0.12945,0.08156,0.04789
20.71,0.24849,0.073951,0.17454
20.72,0.28584,0.064598,0.22124
20.73,0.16645,0.058774,0.10767
20.74,0.083128,0.058135,0.024993
20.75,0.072385,0.057148,0.015237
20.76,0.11137,0.057733,0.05364
20.77,0.14458,0.063563,0.081018
20.78,0.10752,0.064667,0.042854
20.79,0.075218,0.060604,0.014614
20.8,0.09998,0.052078,0.047902
20.81,0.21834,0.048178,0.17016
20.82,0.3726,0.046589,0.32601
20.83,0.30544,0.047279,0.25816
20.84,0.13833,0.053266,0.085065
20.85,0.062743,0.061435,0.0013083
20.86,0.039656,0.065954,-0.026299
20.87,0.032585,0.075193,-0.042609
20.88,0.032715,0.078603,-0.045889
20.89,0.040154,0.077403,-0.037249
20.9,0.064157,0.072231,-0.0080746
20.91,0.14268,0.067085,0.075599
20.92,0.31633,0.06546,0.25087
20.93,0.38608,0.060538,0.32554
20.94,0.22576,0.058429,0.16733
20.95,0.10328,0.056549,0.04673
20.96,0.080102,0.05301,0.027092
20.97,0.11813,0.049066,0.069066
20.98,0.15127,0.049495,0.10178
20.99,0.1074,0.0521,0.055296
21,0.065124,0.06292,0.0022039
21.01,0.071876,0.081641,-0.0097654
21.02,0.13854,0.10096,0.037574
21.03,0.21524,0.1108,0.10444
21.04,0.16812,0.1117,0.05642
21.05,0.086859,0.11009,-0.023234
21.06,0.067552,0.1056,-0.038048
21.07,0.10842,0.10149,0.0069345
21.08,0.18041,0.1026,0.077815
21.09,0.16249,0.10704,0.05545
21.1,0.089521,0.10927,-0.019751
21.11,0.066579,0.10219,-0.035612
21.12,0.10455,0.092502,0.012052
21.13,0.19222,0.085276,0.10694
21.14,0.19861,0.079002,0.11961
21.15,0.10934,0.078038,0.031302
21.16,0.059507,0.075062,-0.015555
21.17,0.058888,0.064608,-0.0057202
21.18,0.090198,0.060839,0.029358
21.19,0.10743,0.056409,0.051025
21.2,0.087185,0.048078,0.039107
21.21,0.094175,0.038389,0.055786
21.22,0.1885,0.032619,0.15588
21.23,0.43934,0.037496,0.40185
21.24,0.60082,0.039853,0.56096
21.25,0.37714,0.03926,0.33788
21.26,0.15091,0.035834,0.11508
21.27,0.068491,0.031488,0.037003
21.28,0.041182,0.026948,0.014233
21.29,0.030079,0.029369,0.0007101
21.3,0.02566,0.033153,-0.0074929
21.31,0.026231,0.038886,-0.012655
21.32,0.036062,0.047731,-0.011669
21.33,0.067916,0.064706,0.0032102
21.34,0.10347,0.081711,0.021758
21.35,0.084415,0.088938,-0.0045229
21.36,0.05229,0.092003,-0.039713
21.37,0.055094,0.087981,-0.032887
21.38,0.10625,0.084583,0.02167
21.39,0.181,0.081734,0.099267
21.4,0.15862,0.078652,0.079972
21.41,0.08712,0.075031,0.012089
21.42,0.070661,0.066296,0.0043647
21.43,0.12253,0.057208,0.065322
21.44,0.21654,0.052277,0.16427
21.45,0.20025,0.050765,0.14948
21.46,0.10282,0.053893,0.04893
21.47,0.059637,0.061125,-0.0014885
21.48,0.07116,0.067897,0.0032626
21.49,0.11418,0.072473,0.041708
21.5,0.11434,0.07337,0.040971
21.51,0.07184,0.069898,0.0019421
21.52,0.061878,0.06301,-0.0011317
21.53,0.11048,0.058299,0.052178
21.54,0.21847,0.058603,0.15987
21.55,0.2351,0.065346,0.16976
21.56,0.12699,0.071832,0.055155
21.57,0.060501,0.069625,-0.0091241
21.58,0.051605,0.062406,-0.010802
21.59,0.07266,0.056982,0.015678
21.6,0.07724,0.053814,0.023426
21.61,0.051007,0.048588,0.0024187
21.62,0.040079,0.040657,-0.00057843
21.63,0.062819,0.033003,0.029816
21.64,0.12574,0.027924,0.097817
21.65,0.15059,0.025251,0.12534
21.66,0.088645,0.02514,0.063505
21.67,0.039988,0.023234,0.016754
21.68,0.024096,0.019935,0.0041605
21.69,0.020092,0.022574,-0.0024818
21.7,0.020922,0.029097,-0.0081752
21.71,0.026537,0.034489,-0.0079514
21.72,0.042998,0.033156,0.009842
21.73,0.095747,0.030669,0.065078
21.74,0.22126,0.031327,0.18993
21.75,0.29192,0.033022,0.2589
21.76,0.1806,0.037906,0.1427
21.77,0.079552,0.040975,0.038577
21.78,0.053381,0.046369,0.0070114
21.79,0.066741,0.054129,0.012612
21.8,0.077595,0.059189,0.018406
21.81,0.057984,0.062795,-0.0048116
21.82,0.048955,0.060456,-0.011501
21.83,0.081087,0.055583,0.025505
21.84,0.17354,0.05295,0.12059
21.85,0.22626,0.050993,0.17527
21.86,0.14239,0.049129,0.093262
21.87,0.068684,0.044449,0.024235
21.88,0.059496,0.038448,0.021048
21.89,0.097497,0.033015,0.064482
21.9,0.12389,0.031493,0.092399
21.91,0.079891,0.036138,0.043753
21.92,0.036406,0.045936,-0.0095299
21.93,0.020589,0.056144,-0.035555
21.94,0.01569,0.061235,-0.045545
21.95,0.014559,0.064472,-0.049914
21.96,0.015994,0.067254,-0.05126
21.97,0.021826,0.065432,-0.043606
21.98,0.041041,0.061849,-0.020808
21.99,0.086742,0.062923,0.023819
22,0.11423,0.068095,0.046136
22.01,0.079959,0.078371,0.0015886
22.02,0.057456,0.081532,-0.024075
22.03,0.090059,0.077934,0.012125
22.04,0.1903,0.073417,0.11688
22.05,0.23832,0.068022,0.1703
22.06,0.14093,0.063307,0.077619
22.07,0.057938,0.056355,0.0015824
22.08,0.02919,0.048139,-0.018949
22.09,0.01995,0.040705,-0.020755
22.1,0.017019,0.035326,-0.018308
22.11,0.017817,0.030186,-0.012369
22.12,0.02437,0.024329,4.0726e-05
22.13,0.047924,0.019719,0.028205
22.14,0.10076,0.018913,0.081847
22.15,0.12243,0.023379,0.099054
22.16,0.07494,0.028186,0.046754
22.17,0.041183,0.027988,0.013195
22.18,0.044858,0.025544,0.019314
22.19,0.074651,0.023507,0.051144
22.2,0.082584,0.022819,0.059765
22.21,0.053638,0.023873,0.029765
22.22,0.042098,0.024702,0.017396
22.23,0.06918,0.028565,0.040615
22.24,0.13313,0.032926,0.1002
22.25,0.14404,0.036297,0.10775
22.26,0.082781,0.037301,0.045479
22.27,0.050873,0.034986,0.015886
22.28,0.06818,0.033399,0.034781
22.29,0.1173,0.031079,0.086217
22.3,0.11675,0.030286,0.086465
22.31,0.066135,0.028721,0.037414
22.32,0.045192,0.026456,0.018737
22.33,0.066344,0.024635,0.041709
22.34,0.11108,0.024053,0.087027
22.35,0.10283,0.02979,0.073038
22.36,0.055589,0.03535,0.020239
22.37,0.036301,0.039176,-0.0028756
22.38,0.046421,0.043543,0.0028778
22.39,0.069014,0.044409,0.024605
22.4,0.065714,0.04477,0.020944
22.41,0.054264,0.042086,0.012178
22.42,0.081515,0.040337,0.041178
22.43,0.18965,0.041992,0.14765
22.44,0.31892,0.044593,0.27432
22.45,0.25052,0.05145,0.19907
22.46,0.10823,0.054312,0.05392
22.47,0.045928,0.054054,-0.0081268
22.48,0.026066,0.050189,-0.024123
22.49,0.018539,0.046367,-0.027828
22.5,0.015666,0.045457,-0.029791
22.51,0.016129,0.041546,-0.025417
22.52,0.022881,0.038923,-0.016041
22.53,0.042291,0.036281,0.0060098
22.54,0.057022,0.036072,0.02095
22.55,0.041852,0.036853,0.0049992
22.56,0.027332,0.032415,-0.0050831
22.57,0.032489,0.032349,0.00013961
22.58,0.057335,0.035569,0.021766
22.59,0.071925,0.039737,0.032188
22.6,0.055505,0.042161,0.013345
22.61,0.054472,0.039995,0.014477
22.62,0.10711,0.040871,0.066237
22.63,0.22484,0.040651,0.18419
22.64,0.2528,0.041197,0.21161
22.65,0.13771,0.042982,0.094723
22.66,0.061019,0.046321,0.014698
22.67,0.045324,0.055289,-0.0099648
22.68,0.054195,0.059151,-0.0049555
22.69,0.050652,0.06117,-0.010518
22.7,0.035795,0.0596,-0.023805
22.71,0.039017,0.055419,-0.016402
22.72,0.076904,0.053291,0.023613
22.73,0.13194,0.04886,0.083085
22.74,0.11354,0.046706,0.066833
22.75,0.056692,0.042426,0.014266
22.76,0.035792,0.037549,-0.0017571
22.77,0.046673,0.033185,0.013488
22.78,0.063368,0.027314,0.036055
22.79,0.04979,0.025374,0.024416
22.8,0.03259,0.025279,0.0073106
22.81,0.041005,0.027579,0.013427
22.82,0.081936,0.02941,0.052526
22.83,0.10883,0.028854,0.079973
22.84,0.069144,0.027683,0.041461
22.85,0.029275,0.024386,0.0048883
22.86,0.014607,0.021515,-0.0069087
22.87,0.0096165,0.019056,-0.0094396
22.88,0.0074697,0.018972,-0.011502
22.89,0.0064163,0.020171,-0.013755
22.9,0.0059452,0.019816,-0.01387
22.91,0.0058746,0.020364,-0.01449
22.92,0.0061998,0.020381,-0.014181
22.93,0.0070996,0.020009,-0.01291
22.94,0.0092265,0.017875,-0.0086485
22.95,0.015133,0.014992,0.00014124
22.96,0.031761,0.014637,0.017124
22.97,0.053142,0.014189,0.038953
22.98,0.047747,0.013014,0.034733
22.99,0.033503,0.010062,0.023441
23,0.044317,0.0090965,0.03522
23.01,0.094018,0.012256,0.081762
23.02,0.13618,0.016636,0.11954
23.03,0.095288,0.020021,0.075267
23.04,0.047612,0.020413,0.027198
23.05,0.04173,0.021822,0.019908
23.06,0.06613,0.022568,0.043562
23.07,0.076916,0.023066,0.05385
23.08,0.050637,0.023996,0.026641
23.09,0.036652,0.024964,0.011687
23.1,0.05691,0.028726,0.028184
23.11,0.10319,0.031489,0.071703
23.12,0.10291,0.034068,0.068843
23.13,0.055871,0.033909,0.021961
23.14,0.033858,0.032383,0.001475
23.15,0.042637,0.031893,0.010744
23.16,0.060804,0.029569,0.031234
23.17,0.05149,0.028569,0.022921
23.18,0.035444,0.026344,0.0091003
23.19,0.04623,0.024903,0.021327
23.2,0.095779,0.025084,0.070695
23.21,0.13286,0.026873,0.10599
23.22,0.087588,0.032823,0.054765
23.23,0.037727,0.039853,-0.002126
23.24,0.019509,0.045736,-0.026227
23.25,0.014317,0.04716,-0.032843
23.26,0.01375,0.047174,-0.033424
23.27,0.017063,0.046351,-0.029288
23.28,0.029464,0.04377,-0.014306
23.29,0.068355,0.043561,0.024794
23.3,0.1251,0.044954,0.080149
23.31,0.11209,0.047783,0.064305
23.32,0.055773,0.047207,0.0085657
23.33,0.032822,0.04474,-0.011918
23.34,0.039384,0.042426,-0.0030421
23.35,0.050851,0.039621,0.011231
23.36,0.040673,0.036867,0.0038059
23.37,0.031592,0.031278,0.00031313
23.38,0.048828,0.027741,0.021086
23.39,0.099157,0.024276,0.07488
23.4,0.12003,0.020635,0.099393
23.41,0.073556,0.017508,0.056048
23.42,0.04293,0.013106,0.029824
23.43,0.055473,0.010395,0.045078
23.44,0.090968,0.0073453,0.083623
23.45,0.082324,0.006116,0.076208
23.46,0.040087,0.0062165,0.03387
23.47,0.01806,0.0069157,0.011144
23.48,0.010909,0.0089671,0.0019422
23.49,0.0083109,0.010643,-0.0023324
23.5,0.0074179,0.0127,-0.005282
23.51,0.0077697,0.015128,-0.0073579
23.52,0.010333,0.019244,-0.0089113
23.53,0.01643,0.021621,-0.0051916
23.54,0.020496,0.022326,-0.0018292
23.55,0.02024,0.022954,-0.0027142
23.56,0.029717,0.022141,0.0075764
23.57,0.06931,0.022072,0.047238
23.58,0.132,0.021263,0.11074
23.59,0.12158,0.020441,0.10114
23.6,0.056939,0.019722,0.037218
23.61,0.023272,0.018548,0.0047241
23.62,0.012502,0.0172,-0.0046976
23.63,0.0085217,0.016231,-0.0077095
23.64,0.0068213,0.018622,-0.011801
23.65,0.0063667,0.022022,-0.015655
23.66,0.0074667,0.023973,-0.016506
23.67,0.010506,0.024557,-0.014052
23.68,0.011812,0.023861,-0.012049
23.69,0.01062,0.023127,-0.012507
23.7,0.013682,0.022787,-0.0091048
23.71,0.027649,0.023945,0.0037043
23.72,0.046113,0.027001,0.019112
23.73,0.040014,0.030378,0.0096365
23.74,0.024609,0.031504,-0.0068952
23.75,0.027094,0.031077,-0.0039831
23.76,0.051516,0.031224,0.020292
23.77,0.068376,0.031034,0.037342
23.78,0.045974,0.029222,0.016753
23.79,0.025916,0.0274,-0.0014839
23.8,0.028841,0.026463,0.0023783
23.81,0.046178,0.024728,0.02145
23.82,0.046889,0.02261,0.024279
23.83,0.031595,0.019758,0.011837
23.84,0.033937,0.018561,0.015376
23.85,0.067011,0.020329,0.046682
23.86,0.099016,0.021457,0.07756
23.87,0.071425,0.021384,0.050042
23.88,0.03551,0.020671,0.014839
23.89,0.030037,0.020349,0.0096885
23.9,0.04518,0.019757,0.025423
23.91,0.048472,0.0189,0.029572
23.92,0.029788,0.019881,0.0099074
23.93,0.020783,0.022471,-0.0016874
23.94,0.03039,0.025196,0.0051948
23.95,0.046787,0.026422,0.020365
23.96,0.038452,0.025507,0.012945
23.97,0.018972,0.025327,-0.0063549
23.98,0.010355,0.025939,-0.015584
23.99,0.008144,0.025213,-0.017069
24,0.0083861,0.023402,-0.015016
24.01,0.010956,0.021197,-0.010241
24.02,0.019483,0.019857,-0.00037408
24.03,0.045682,0.019732,0.02595
24.04,0.083795,0.020117,0.063678
24.05,0.07514,0.019988,0.055152
24.06,0.037391,0.020486,0.016905
24.07,0.021614,0.02189,-0.0002766
24.08,0.02389,0.021559,0.0023305
24.09,0.028279,0.020546,0.0077331
24.1,0.024985,0.019483,0.0055022
24.11,0.02968,0.01872,0.01096
24.12,0.063278,0.019569,0.043709
24.13,0.12175,0.02058,0.10117
24.14,0.11692,0.021283,0.095637
24.15,0.057675,0.021565,0.03611
24.16,0.027443,0.021517,0.0059263
24.17,0.023848,0.021068,0.0027808
24.18,0.025774,0.019949,0.0058248
24.19,0.018987,0.019037,-5.0068e-05
24.2,0.012891,0.018648,-0.0057567
24.21,0.015073,0.018526,-0.0034533
24.22,0.023262,0.018417,0.0048455
24.23,0.023724,0.016766,0.0069588
24.24,0.016945,0.014855,0.0020893
24.25,0.018738,0.015094,0.003644
24.26,0.035185,0.015693,0.019492
24.27,0.050043,0.015843,0.0342
24.28,0.038325,0.015002,0.023323
24.29,0.02826,0.01375,0.01451
24.3,0.045198,0.014015,0.031183
24.31,0.08634,0.01436,0.07198
24.32,0.088841,0.014362,0.074478
24.33,0.045447,0.014975,0.030472
24.34,0.01904,0.015949,0.0030914
24.35,0.010567,0.01632,-0.0057533
24.36,0.0078674,0.015368,-0.0075005
24.37,0.0074925,0.01423,-0.0067371
24.38,0.0097488,0.014074,-0.0043248
24.39,0.018691,0.014679,0.0040118
24.4,0.03472,0.015007,0.019713
24.41,0.034953,0.013672,0.021281
24.42,0.019654,0.012397,0.0072576
24.43,0.012824,0.012824,4.9121e-07
24.44,0.016119,0.013143,0.0029765
24.45,0.020727,0.013977,0.0067493
24.46,0.017719,0.016214,0.0015058
24.47,0.017639,0.018722,-0.0010824
24.48,0.033384,0.021034,0.012351
24.49,0.062241,0.021984,0.040257
24.5,0.060453,0.02126,0.039193
24.51,0.032848,0.020783,0.012065
24.52,0.022675,0.021704,0.00097119
24.53,0.032567,0.023713,0.0088541
24.54,0.042217,0.026069,0.016148
24.55,0.031144,0.027284,0.00386
24.56,0.023052,0.027487,-0.0044354
24.57,0.036291,0.027376,0.008915
24.58,0.063216,0.026192,0.037024
24.59,0.058112,0.023951,0.034161
24.6,0.029213,0.022237,0.0069757
24.61,0.015852,0.020907,-0.0050549
24.62,0.015647,0.019029,-0.0033821
24.63,0.017201,0.016721,0.00047981
24.64,0.014951,0.013913,0.0010378
24.65,0.018165,0.011534,0.0066312
24.66,0.038247,0.010032,0.028215
24.67,0.06695,0.008368,0.058582
24.68,0.056985,0.0064949,0.05049
24.69,0.026201,0.0052632,0.020937
24.7,0.011664,0.005007,0.0066565
24.71,0.0072184,0.0049402,0.0022782
24.72,0.0059389,0.0050016,0.00093736
24.73,0.0063547,0.00578,0.00057472
24.74,0.0096912,0.0071463,0.0025448
24.75,0.020033,0.0080402,0.011993
24.76,0.031503,0.0080833,0.023419
24.77,0.025417,0.0073701,0.018046
24.78,0.015463,0.0073007,0.008162
24.79,0.017923,0.0084474,0.0094761
24.8,0.030364,0.0091969,0.021167
24.81,0.03153,0.0090831,0.022447
24.82,0.019427,0.0087134,0.010713
24.83,0.016658,0.0087725,0.0078851
24.84,0.028373,0.0091979,0.019175
24.85,0.038047,0.010448,0.027599
24.86,0.025951,0.013223,0.012728
24.87,0.013871,0.015759,-0.0018884
24.88,0.014014,0.017178,-0.0031642
24.89,0.020034,0.017254,0.0027795
24.9,0.017395,0.016612,0.00078317
24.91,0.0090287,0.016506,-0.0074769
24.92,0.0049428,0.017089,-0.012146
24.93,0.0037775,0.017767,-0.01399
24.94,0.0036856,0.017685,-0.013999
24.95,0.0044677,0.017286,-0.012818
24.96,0.0073167,0.016919,-0.0096023
24.97,0.01544,0.015591,-0.00015169
24.98,0.02452,0.013897,0.010623
24.99,0.020696,0.01222,0.0084768
25,0.015182,0.010755,0.0044274
25.01,0.023274,0.010034,0.01324
25.02,0.044014,0.0088658,0.035148
25.03,0.045277,0.0074868,0.03779
25.04,0.02331,0.0064016,0.016909
25.05,0.009968,0.0052629,0.0047051
25.06,0.0057328,0.0044127,0.0013201
25.07,0.0044612,0.0032683,0.0011929
25.08,0.0044703,0.0024764,0.0019939
25.09,0.0062005,0.0031777,0.0030228
25.1,0.012059,0.0045619,0.0074974
25.11,0.019661,0.0054918,0.014169
25.12,0.016925,0.0066709,0.010254
25.13,0.010029,0.0089481,0.0010813
25.14,0.0093783,0.010919,-0.0015403
25.15,0.013876,0.011707,0.002169
25.16,0.01582,0.011494,0.0043257
25.17,0.014776,0.010932,0.0038438
25.18,0.023448,0.011241,0.012207
25.19,0.052259,0.011815,0.040444
25.2,0.073775,0.011558,0.062217
25.21,0.049263,0.011193,0.038069
25.22,0.023395,0.0111,0.012296
25.23,0.019258,0.011356,0.0079017
25.24,0.024455,0.011037,0.013418
25.25,0.020854,0.010607,0.010247
25.26,0.012984,0.011216,0.0017679
25.27,0.013426,0.012072,0.0013538
25.28,0.021937,0.012094,0.0098426
25.29,0.024106,0.011174,0.012932
25.3,0.015434,0.010344,0.0050906
25.31,0.012161,0.010502,0.0016591
25.32,0.01856,0.011261,0.0072985
25.33,0.024516,0.011772,0.012744
25.34,0.018824,0.011711,0.007113
25.35,0.015759,0.011772,0.0039866
25.36,0.027434,0.012186,0.015248
25.37,0.046325,0.011459,0.034866
25.38,0.039414,0.010556,0.028857
25.39,0.018569,0.010762,0.0078076
25.4,0.0088692,0.010945,-0.0020761
25.41,0.0061972,0.010619,-0.0044215
25.42,0.0060617,0.0097097,-0.0036479
25.43,0.0082104,0.0089757,-0.00076528
25.44,0.016355,0.0095223,0.0068323
25.45,0.036895,0.010127,0.026769
25.46,0.050291,0.0099132,0.040378
25.47,0.03291,0.0094116,0.023499
25.48,0.016665,0.0091861,0.0074791
25.49,0.015819,0.0094731,0.0063458
25.5,0.020511,0.0093527,0.011158
25.51,0.016754,0.010048,0.006706
25.52,0.010725,0.012103,-0.0013782
25.53,0.012251,0.013457,-0.0012061
25.54,0.019674,0.01367,0.0060048
25.55,0.019983,0.012992,0.0069916
25.56,0.013549,0.012161,0.0013881
25.57,0.014923,0.011963,0.0029594
25.58,0.027556,0.011674,0.015883
25.59,0.034053,0.011101,0.022952
25.6,0.021797,0.010774,0.011023
25.61,0.013561,0.010958,0.0026033
25.62,0.017671,0.011701,0.0059707
25.63,0.023642,0.012623,0.01102
25.64,0.017203,0.014065,0.0031378
25.65,0.0093029,0.015177,-0.005874
25.66,0.008356,0.015232,-0.0068757
25.67,0.01079,0.014619,-0.0038287
25.68,0.010125,0.01367,-0.0035448
25.69,0.0089623,0.013084,-0.0041214
25.7,0.014969,0.013675,0.0012937
25.71,0.029282,0.014658,0.014625
25.72,0.031386,0.014999,0.016386
25.73,0.016655,0.014867,0.0017876
25.74,0.0071424,0.014417,-0.0072744
25.75,0.0040714,0.013331,-0.0092594
25.76,0.0031188,0.011659,-0.0085406
25.77,0.0030214,0.01063,-0.0076087
25.78,0.003946,0.010708,-0.0067617
25.79,0.0069801,0.010549,-0.0035686
25.8,0.010183,0.0096985,0.0004844
25.81,0.0086079,0.0089739,-0.000366
25.82,0.0068805,0.0084484,-0.0015679
25.83,0.010205,0.0080805,0.0021248
25.84,0.016334,0.0074575,0.0088765
25.85,0.015745,0.006317,0.0094284
25.86,0.013586,0.0056864,0.0078994
25.87,0.023128,0.0056706,0.017457
25.88,0.044976,0.0053141,0.039662
25.89,0.046704,0.0052483,0.041456
25.9,0.024831,0.006043,0.018788
25.91,0.013119,0.0068249,0.0062942
25.92,0.013266,0.0071457,0.0061202
25.93,0.014312,0.0066434,0.0076682
25.94,0.011019,0.0060063,0.0050124
25.95,0.011694,0.0061295,0.0055642
25.96,0.022027,0.006157,0.015869
25.97,0.031131,0.0059285,0.025202
25.98,0.021783,0.0059517,0.015831
25.99,0.011123,0.0058451,0.0052774
26,0.0098777,0.0060786,0.0037991
26.01,0.012352,0.0067917,0.0055603
26.02,0.010362,0.0073876,0.0029746
26.03,0.0076741,0.0080236,-0.00034945
26.04,0.010922,0.0083299,0.0025924
26.05,0.018293,0.0079897,0.010303
26.06,0.016719,0.0076795,0.0090395
26.07,0.008392,0.0074486,0.00094339
26.08,0.0041127,0.0075322,-0.0034195
26.09,0.0028598,0.0080808,-0.0052211
26.1,0.0026651,0.0082889,-0.0056237
26.11,0.0032731,0.008617,-0.0053439
26.12,0.0057763,0.0092818,-0.0035055
26.13,0.011684,0.0087979,0.0028859
26.14,0.014663,0.0079744,0.006689
26.15,0.0097119,0.0078658,0.0018461
26.16,0.0062452,0.007617,-0.0013718
26.17,0.0074005,0.0073155,8.5011e-05
26.18,0.0096938,0.0068799,0.0028139
26.19,0.009987,0.0061382,0.0038488
26.2,0.014508,0.006121,0.0083866
26.21,0.032792,0.0064003,0.026392
26.22,0.053266,0.0060506,0.047216
26.23,0.040991,0.0056006,0.035391
26.24,0.019799,0.0051513,0.014648
26.25,0.015145,0.0049683,0.010177
26.26,0.01927,0.0051908,0.01408
26.27,0.016235,0.0058192,0.010416
26.28,0.0081301,0.007138,0.00099206
26.29,0.0040982,0.00837,-0.0042718
26.3,0.002789,0.0085327,-0.0057436
26.31,0.0024071,0.0083114,-0.0059043
26.32,0.0026303,0.008006,-0.0053757
26.33,0.004028,0.0075358,-0.0035077
26.34,0.0070808,0.0073466,-0.00026577
26.35,0.0082296,0.0070732,0.0011564
26.36,0.0067225,0.0065736,0.00014885
26.37,0.0090068,0.0064162,0.0025906
26.38,0.018087,0.0063255,0.011762
26.39,0.022496,0.006117,0.016379
26.4,0.013401,0.0059694,0.0074321
26.41,0.0056695,0.0056688,7.3469e-07
26.42,0.0030089,0.0052314,-0.0022225
26.43,0.0021991,0.0047418,-0.0025427
26.44,0.0020746,0.0043761,-0.0023015
26.45,0.0026775,0.0044544,-0.0017769
26.46,0.0047363,0.0047708,-3.4441e-05
26.47,0.0069268,0.0048964,0.0020304
26.48,0.0059002,0.004951,0.00094917
26.49,0.0049599,0.0049462,1.3681e-05
26.5,0.0080018,0.0047238,0.003278
26.51,0.012809,0.0043945,0.0084148
26.52,0.011156,0.0041751,0.0069808
26.53,0.0073444,0.004177,0.0031674
26.54,0.0091695,0.0042515,0.004918
26.55,0.01453,0.0042274,0.010303
26.56,0.013126,0.0042848,0.008841
26.57,0.0077145,0.0044139,0.0033006
26.58,0.0071587,0.0044465,0.0027121
26.59,0.01061,0.0043865,0.0062232
26.6,0.010865,0.0043276,0.0065377
26.61,0.00821,0.0045394,0.0036706
26.62,0.010891,0.0047467,0.0061448
26.63,0.019987,0.0047154,0.015272
26.64,0.021492,0.0052464,0.016245
26.65,0.012396,0.0061251,0.0062706
26.66,0.0079086,0.0066517,0.0012569
26.67,0.0095651,0.0070639,0.0025011
26.68,0.010686,0.0069668,0.0037196
26.69,0.0092156,0.0065674,0.0026481
26.7,0.013149,0.0066035,0.0065452
26.71,0.027051,0.0065459,0.020505
26.72,0.033772,0.0064009,0.027371
26.73,0.019972,0.0065602,0.013412
26.74,0.008233,0.0067366,0.0014964
26.75,0.0041916,0.0074556,-0.003264
26.76,0.0029688,0.0086968,-0.005728
26.77,0.0028258,0.0095557,-0.0067299
26.78,0.0039529,0.0099402,-0.0059873
26.79,0.0075213,0.0098834,-0.0023621
26.8,0.010603,0.0095492,0.0010535
26.81,0.0081571,0.0093386,-0.0011815
26.82,0.0061947,0.0091703,-0.0029756
26.83,0.0093401,0.0092424,9.7679e-05
26.84,0.013089,0.0094038,0.0036851
26.85,0.0099438,0.0092931,0.00065073
26.86,0.006565,0.0090694,-0.0025044
26.87,0.0087172,0.0085897,0.00012752
26.88,0.012523,0.007631,0.0048923
26.89,0.0098325,0.0067295,0.003103
26.9,0.0056289,0.0059249,-0.00029603
26.91,0.0055843,0.0052152,0.00036908
26.92,0.0073791,0.0047922,0.0025869
26.93,0.0063911,0.0045833,0.0018078
26.94,0.0051407,0.0043727,0.00076802
26.95,0.0080035,0.0039049,0.0040986
26.96,0.013084,0.0032888,0.0097955
26.97,0.011331,0.0028277,0.0085034
26.98,0.006121,0.0022875,0.0038335
26.99,0.0048544,0.0018285,0.0030259
27,0.0061408,0.0016573,0.0044834
27.01,0.0058382,0.0016328,0.0042054
27.02,0.0051294,0.0018323,0.0032971
27.03,0.0084924,0.0021261,0.0063663
27.04,0.014985,0.0023925,0.012592
27.05,0.013741,0.0027301,0.011011
27.06,0.0066957,0.0027322,0.0039635
27.07,0.0030662,0.0024536,0.00061256
27.08,0.0019886,0.0024243,-0.00043575
27.09,0.0017844,0.002534,-0.00074967
27.1,0.0022406,0.0028398,-0.00059915
27.11,0.0041718,0.0034042,0.00076751
27.12,0.0076528,0.0040972,0.0035556
27.13,0.0077658,0.0049317,0.0028342
27.14,0.0046325,0.0054505,-0.00081802
27.15,0.003607,0.0053595,-0.0017525
27.16,0.0046834,0.0052584,-0.000575
27.17,0.0049987,0.0052957,-0.00029704
27.18,0.0048813,0.00538,-0.00049874
27.19,0.0084341,0.0056572,0.0027769
27.2,0.016261,0.0058066,0.010455
27.21,0.017082,0.0057838,0.011299
27.22,0.0099201,0.0057964,0.0041237
27.23,0.0074779,0.0056185,0.0018595
27.24,0.010297,0.0052754,0.0050217
27.25,0.010292,0.0050348,0.0052567
27.26,0.0063594,0.0048723,0.0014871
27.27,0.0053635,0.004606,0.00075755
27.28,0.0077701,0.004314,0.0034561
27.29,0.0082579,0.0042551,0.0040027
27.3,0.0058483,0.0044448,0.0014036
27.31,0.0063193,0.0045675,0.0017518
27.32,0.010539,0.0045146,0.0060241
27.33,0.011558,0.0043866,0.0071713
27.34,0.00831,0.0043405,0.0039694
27.35,0.0098191,0.0042975,0.0055216
27.36,0.017536,0.0043518,0.013184
27.37,0.018573,0.0048717,0.013701
27.38,0.0099222,0.005389,0.0045332
27.39,0.0044005,0.0054963,-0.0010957
27.4,0.0027348,0.00557,-0.0028352
27.41,0.0025046,0.0056019,-0.0030974
27.42,0.0033982,0.0055014,-0.0021032
27.43,0.007003,0.0053691,0.0016338
27.44,0.014157,0.0051062,0.0090507
27.45,0.01533,0.0049137,0.010416
27.46,0.0084794,0.0048521,0.0036273
27.47,0.0046095,0.0047586,-0.00014905
27.48,0.0044407,0.0049187,-0.00047805
27.49,0.0042844,0.0050494,-0.000765
27.5,0.003623,0.0048487,-0.0012257
27.51,0.0052126,0.0046462,0.0005664
27.52,0.0094,0.0043962,0.0050038
27.53,0.0098109,0.0040333,0.0057776
27.54,0.0059134,0.0038934,0.00202
27.55,0.004908,0.0038451,0.0010629
27.56,0.0069771,0.0037473,0.0032297
27.57,0.0066592,0.003849,0.0028102
27.58,0.00357,0.0039014,-0.00033143
27.59,0.0018253,0.003689,-0.0018637
27.6,0.0013154,0.0034506,-0.0021352
27.61,0.00127,0.0031511,-0.0018811
27.62,0.001623,0.0027447,-0.0011217
27.63,0.002882,0.0024666,0.00041534
27.64,0.0050437,0.0022075,0.0028362
27.65,0.0054706,0.0019758,0.0034947
27.66,0.0051985,0.0020008,0.0031977
27.67,0.0092438,0.0019871,0.0072567
27.68,0.016786,0.001761,0.015025
27.69,0.015395,0.0016007,0.013794
27.7,0.0073023,0.0014614,0.0058409
27.71,0.0031064,0.0013011,0.0018053
27.72,0.0017985,0.0013796,0.00041886
27.73,0.0013977,0.0015783,-0.00018062
27.74,0.0014643,0.0016353,-0.00017097
27.75,0.0022205,0.0016539,0.00056664
27.76,0.0033745,0.0017748,0.0015997
27.77,0.003173,0.001963,0.00121
27.78,0.0025418,0.0020764,0.00046537
27.79,0.0035609,0.0020821,0.0014787
27.8,0.0054672,0.0020956,0.0033716
27.81,0.0051676,0.0022635,0.0029041
27.82,0.0047545,0.0024995,0.0022551
27.83,0.0083421,0.0028531,0.005489
27.84,0.013344,0.0034217,0.009922
27.85,0.010797,0.0037929,0.007004
27.86,0.0057924,0.0038105,0.0019819
27.87,0.0050541,0.0038029,0.0012512
27.88,0.0061219,0.003746,0.0023759
27.89,0.0053281,0.0037139,0.0016142
27.9,0.0054356,0.0040838,0.0013519
27.91,0.010153,0.0045596,0.0055937
27.92,0.01487,0.0047198,0.01015
27.93,0.010604,0.0046869,0.0059175
27.94,0.0050236,0.0045401,0.00048348
27.95,0.0035369,0.0043398,-0.00080282
27.96,0.0034553,0.0041472,-0.00069189
27.97,0.0026873,0.0039033,-0.0012159
27.98,0.0025455,0.0035924,-0.001047
27.99,0.0040582,0.0033809,0.00067729
28,0.004982,0.0033056,0.0016764
28.01,0.003252,0.0032295,2.244e-05
28.02,0.0017095,0.0030997,-0.0013902
28.03,0.0012668,0.0028864,-0.0016196
28.04,0.0013614,0.0026391,-0.0012777
28.05,0.0020348,0.0024561,-0.00042134
28.06,0.0043524,0.0022692,0.0020832
28.07,0.0092918,0.0021183,0.0071736
28.08,0.010933,0.0021559,0.0087771
28.09,0.0064759,0.0021437,0.0043322
28.1,0.0036791,0.0019728,0.0017063
28.11,0.0037976,0.0018365,0.0019612
28.12,0.003968,0.0017226,0.0022455
28.13,0.0038128,0.0016369,0.0021759
28.14,0.0063857,0.0016907,0.004695
28.15,0.011622,0.0017673,0.009855
28.16,0.011222,0.0017852,0.0094363
28.17,0.0060694,0.0018305,0.0042388
28.18,0.0042381,0.0020642,0.002174
28.19,0.0050301,0.0025348,0.0024953
28.2,0.0044074,0.0029128,0.0014946
28.21,0.0029419,0.0029933,-5.1448e-05
28.22,0.0033344,0.0029843,0.00035016
28.23,0.0047512,0.003007,0.0017442
28.24,0.0041174,0.003031,0.0010864
28.25,0.0028787,0.0031892,-0.00031054
28.26,0.003659,0.0033851,0.00027386
28.27,0.0050594,0.0033396,0.0017199
28.28,0.0041758,0.0031957,0.00098008
28.29,0.0034703,0.0031551,0.00031524
28.3,0.0056217,0.0031084,0.0025132
28.31,0.0077236,0.0029811,0.0047425
28.32,0.0052568,0.0028158,0.002441
28.33,0.0022971,0.0025939,-0.00029678
28.34,0.0011566,0.0024517,-0.0012951
28.35,0.0007847,0.002524,-0.0017393
28.36,0.00064388,0.0026831,-0.0020392
28.37,0.00060213,0.0027791,-0.002177
28.38,0.00063303,0.0028213,-0.0021882
28.39,0.00076566,0.0027995,-0.0020338
28.4,0.0011566,0.0026971,-0.0015405
28.41,0.0023612,0.0026628,-0.00030166
28.42,0.0045733,0.0028143,0.001759
28.43,0.0049884,0.0030486,0.0019398
28.44,0.0035864,0.0031698,0.00041662
28.45,0.0043207,0.00316,0.0011608
28.46,0.0070156,0.0030885,0.0039271
28.47,0.0066349,0.0030014,0.0036335
28.48,0.0042152,0.0029193,0.0012959
28.49,0.0046066,0.0028914,0.0017153
28.5,0.0066432,0.0029306,0.0037125
28.51,0.0055588,0.0028734,0.0026853
28.52,0.0032886,0.0027326,0.000556
28.53,0.0033058,0.0028951,0.00041073
28.54,0.0041814,0.0032717,0.00090973
28.55,0.00327,0.0033413,-7.1345e-05
28.56,0.0021743,0.0032381,-0.0010637
28.57,0.0024493,0.0031609,-0.00071167
28.58,0.0031188,0.0029567,0.00016209
28.59,0.0033514,0.0027878,0.00056356
28.6,0.005524,0.0027946,0.0027294
28.61,0.011587,0.0027497,0.0088378
28.62,0.01401,0.0026413,0.011369
28.63,0.0080414,0.0025352,0.0055062
28.64,0.0033434,0.0024132,0.00093028
28.65,0.0018072,0.0023854,-0.00057825
28.66,0.001455,0.002293,-0.00083806
28.67,0.0017973,0.0020071,-0.00020987
28.68,0.0034545,0.0018392,0.0016153
28.69,0.0061491,0.0018694,0.0042796
28.7,0.0057919,0.0018635,0.0039283
28.71,0.0033394,0.0018718,0.0014677
28.72,0.0028311,0.0019303,0.00090085
28.73,0.0035351,0.0018287,0.0017064
28.74,0.0031958,0.0016538,0.001542
28.75,0.003135,0.0016632,0.0014718
28.76,0.0055674,0.0018113,0.0037561
28.77,0.0078169,0.0020106,0.0058063
28.78,0.0054515,0.00216,0.0032915
28.79,0.0028109,0.0021422,0.00066869
28.8,0.0024662,0.0021016,0.00036461
28.81,0.00247,0.0020914,0.00037859
28.82,0.0015643,0.0019826,-0.00041829
28.83,0.00085869,0.0018901,-0.0010314
28.84,0.00063184,0.0018995,-0.0012676
28.85,0.00063042,0.0018542,-0.0012238
28.86,0.00086873,0.001823,-0.00095429
28.87,0.0017086,0.0020295,-0.00032084
28.88,0.0030466,0.0022877,0.00075884
28.89,0.0029635,0.0023479,0.00061565
28.9,0.0020398,0.002309,-0.00026918
28.91,0.0025185,0.0022511,0.0002674
28.92,0.0036667,0.0021614,0.0015052
28.93,0.002879,0.0020943,0.00078478
28.94,0.0013636,0.0020866,-0.00072305
28.95,0.0007106,0.0021286,-0.001418
28.96,0.00052824,0.0021543,-0.0016261
28.97,0.00053146,0.0020257,-0.0014943
28.98,0.00076174,0.0018486,-0.0010869
28.99,0.0013314,0.0018099,-0.00047854
29,0.0015986,0.0017249,-0.0001263
29.01,0.0011913,0.0014998,-0.00030855
29.02,0.0011073,0.0013543,-0.00024699
29.03,0.0015846,0.0012781,0.00030655
29.04,0.0018764,0.0011546,0.00072185
29.05,0.0022282,0.0010827,0.0011455
29.06,0.0044257,0.0010893,0.0033364
29.07,0.0077248,0.0010684,0.0066563
29.08,0.0067194,0.0010114,0.005708
29.09,0.0035985,0.00098329,0.0026152
29.1,0.0029573,0.0010638,0.0018936
29.11,0.0033809,0.0012221,0.0021588
29.12,0.002565,0.0012246,0.0013404
29.13,0.0018783,0.0011047,0.00077364
29.14,0.002463,0.0010976,0.0013654
29.15,0.0028693,0.0011128,0.0017565
29.16,0.0020911,0.0010645,0.0010266
29.17,0.0019325,0.0011181,0.00081445
29.18,0.0029358,0.0012471,0.0016888
29.19,0.0032228,0.0012892,0.0019336
29.2,0.0025621,0.0013629,0.0011992
29.21,0.003497,0.0016465,0.0018505
29.22,0.0057368,0.0019681,0.0037686
29.23,0.0050443,0.0020988,0.0029454
29.24,0.0024487,0.0021192,0.00032948
29.25,0.0011999,0.0021665,-0.00096655
29.26,0.00089491,0.0022353,-0.0013404
29.27,0.0010284,0.0023074,-0.0012789
29.28,0.0018718,0.0024422,-0.00057032
29.29,0.0039313,0.002596,0.0013353
29.3,0.0049463,0.0026216,0.0023247
29.31,0.0031379,0.0025236,0.00061424
29.32,0.0018499,0.0024462,-0.00059633
29.33,0.0019389,0.0023895,-0.00045059
29.34,0.0019276,0.002208,-0.00028037
29.35,0.0016323,0.0019741,-0.00034185
29.36,0.002337,0.0018403,0.00049668
29.37,0.0036264,0.0017478,0.0018786
29.38,0.0031809,0.0016444,0.0015365
29.39,0.0022547,0.0015875,0.00066719
29.4,0.0029869,0.0015528,0.0014341
29.41,0.0039561,0.001455,0.0025011
29.42,0.0029625,0.0012923,0.0016701
29.43,0.0021823,0.0011944,0.00098791
29.44,0.002958,0.0012342,0.0017239
29.45,0.003221,0.0012442,0.0019769
29.46,0.0019781,0.0011569,0.00082118
29.47,0.0012367,0.0010724,0.00016433
29.48,0.0012841,0.00097687,0.00030718
29.49,0.0013939,0.00086561,0.0005283
29.5,0.0018183,0.00081739,0.0010009
29.51,0.0037666,0.00083391,0.0029327
29.52,0.0059953,0.00086077,0.0051345
29.53,0.00455,0.00089657,0.0036535
29.54,0.0019995,0.00099749,0.001002
29.55,0.00093511,0.0011901,-0.00025502
29.56,0.00062361,0.0013272,-0.00070359
29.57,0.00058246,0.0012971,-0.00071464
29.58,0.00081084,0.0012838,-0.00047296
29.59,0.0013187,0.001363,-4.4345e-05
29.6,0.001424,0.0014002,2.3774e-05
29.61,0.0011461,0.0014305,-0.00028437
29.62,0.0014907,0.0015047,-1.3993e-05
29.63,0.0022522,0.001495,0.00075711
29.64,0.0021269,0.0013804,0.00074649
29.65,0.0020073,0.0013292,0.00067813
29.66,0.0034223,0.0013626,0.0020596
29.67,0.0046248,0.0013198,0.003305
29.68,0.003156,0.0012159,0.0019402
29.69,0.0016755,0.0011769,0.00049857
29.7,0.0014643,0.001181,0.00028331
29.71,0.0015471,0.0011878,0.00035933
29.72,0.0017592,0.0012066,0.00055264
29.73,0.0033151,0.0012311,0.002084
29.74,0.0056914,0.001212,0.0044795
29.75,0.0049352,0.0011662,0.003769
29.76,0.0026209,0.0011608,0.0014602
29.77,0.0020462,0.0011742,0.00087199
29.78,0.0022446,0.0011521,0.0010925
29.79,0.0018893,0.0010862,0.00080309
29.8,0.0021116,0.0010451,0.0010665
29.81,0.0036471,0.0010459,0.0026013
29.82,0.0039768,0.001028,0.0029488
29.83,0.0021865,0.00099121,0.0011953
29.84,0.00096588,0.00098222,-1.634e-05
29.85,0.0005796,0.00099128,-0.00041167
29.86,0.0005061,0.00097662,-0.00047052
29.87,0.00067109,0.0010513,-0.00038021
29.88,0.001241,0.001282,-4.1007e-05
29.89,0.0017382,0.001433,0.00030527
29.9,0.001353,0.0014195,-6.6507e-05
29.91,0.0010646,0.0014149,-0.00035027
29.92,0.0014518,0.0014282,2.3617e-05
29.93,0.0016455,0.0014445,0.00020101
29.94,0.0014717,0.00157,-9.8272e-05
29.95,0.0022553,0.0017095,0.00054583
29.96,0.0037222,0.0017035,0.0020187
29.97,0.0032452,0.0016249,0.0016202
29.98,0.0018685,0.0015719,0.00029661
29.99,0.0018066,0.0015253,0.00028126


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain01/simuXRD_fit_nmf2.csv <==
0,0.24174,0.29696,-0.055217
0.01,0.2439,0.29963,-0.055729
0.02,0.24608,0.30233,-0.05625
0.030001,0.2483,0.30508,-0.056778
0.040001,0.25055,0.30787,-0.057314
0.050001,0.25284,0.3107,-0.057859
0.060001,0.25515,0.31357,-0.058413
0.070001,0.2575,0.31648,-0.058976
0.080001,0.25989,0.31944,-0.059547
0.090002,0.26231,0.32244,-0.060128
0.1,0.26477,0.32549,-0.060719
0.11,0.26726,0.32854,-0.061277
0.12,0.26979,0.33159,-0.061801
0.13,0.27236,0.33472,-0.062358
0.14,0.27497,0.33794,-0.06297
0.15,0.27762,0.34127,-0.063651
0.16,0.28031,0.34471,-0.064405
0.17,0.28304,0.34827,-0.06523
0.18,0.28582,0.35193,-0.066115
0.19,0.28863,0.35555,-0.066921
0.2,0.2915,0.35936,-0.067867
0.21,0.2944,0.36322,-0.068819
0.22,0.29736,0.36691,-0.069548
0.23,0.30036,0.37065,-0.070291
0.24,0.30341,0.37446,-0.071046
0.25,0.30651,0.37833,-0.071816
0.26,0.30966,0.38226,-0.0726
0.27,0.31287,0.38627,-0.073399
0.28,0.31613,0.39034,-0.074213
0.29,0.31944,0.39448,-0.075043
0.30001,0.3228,0.39869,-0.075889
0.31001,0.32623,0.40298,-0.076751
0.32001,0.32971,0.40731,-0.077599
0.33001,0.33326,0.41173,-0.07848
0.34001,0.33686,0.41623,-0.079371
0.35001,0.34053,0.42082,-0.080297
0.36001,0.34426,0.42552,-0.081265
0.37001,0.34805,0.43033,-0.082275
0.38001,0.35192,0.43525,-0.083329
0.39001,0.35585,0.44023,-0.084381
0.40001,0.35986,0.44536,-0.085502
0.41001,0.36393,0.45059,-0.086653
0.42001,0.36809,0.45591,-0.087822
0.43001,0.37231,0.46064,-0.088324
0.44001,0.37662,0.4657,-0.089077
0.45001,0.38101,0.47163,-0.090623
0.46001,0.38548,0.47884,-0.093359
0.47001,0.3964,0.4863,-0.0899
0.48001,0.40106,0.49395,-0.092888
0.49001,0.40582,0.49997,-0.094148
0.50001,0.41067,0.50611,-0.095439
0.51001,0.41561,0.51237,-0.09676
0.52001,0.42065,0.51853,-0.097882
0.53001,0.42579,0.52493,-0.099149
0.54001,0.43103,0.53142,-0.1004
0.55001,0.43637,0.53817,-0.1018
0.56001,0.44182,0.54516,-0.10334
0.57001,0.44739,0.55246,-0.10507
0.58001,0.45307,0.56008,-0.10701
0.59001,0.45886,0.56802,-0.10916
0.60001,0.46478,0.57591,-0.11113
0.61001,0.47082,0.58433,-0.1135
0.62001,0.47699,0.59294,-0.11595
0.63001,0.48329,0.60138,-0.11809
0.64001,0.48973,0.60969,-0.11996
0.65001,0.49631,0.6182,-0.12189
0.66001,0.50303,0.6269,-0.12387
0.67001,0.5099,0.63582,-0.12592
0.68001,0.51692,0.64494,-0.12802
0.69001,0.5241,0.6543,-0.13019
0.70001,0.53145,0.66388,-0.13243
0.71001,0.53896,0.6737,-0.13475
0.72001,0.54664,0.68378,-0.13713
0.73001,0.55451,0.69411,-0.1396
0.74001,0.56256,0.70471,-0.14215
0.75001,0.5708,0.71558,-0.14478
0.76001,0.57923,0.72642,-0.14719
0.77001,0.58788,0.73768,-0.14981
0.78001,0.59673,0.74967,-0.15294
0.79001,0.6058,0.76235,-0.15655
0.80001,0.6185,0.77596,-0.15746
0.81001,0.62804,0.7897,-0.16166
0.82001,0.63782,0.80287,-0.16505
0.83001,0.64786,0.81642,-0.16857
0.84001,0.65815,0.83038,-0.17223
0.85001,0.66871,0.84476,-0.17605
0.86001,0.67955,0.85957,-0.18002
0.87001,0.69067,0.87484,-0.18417
0.88001,0.7021,0.89059,-0.18849
0.89001,0.71383,0.90684,-0.19301
0.90002,0.72589,0.9236,-0.19771
0.91002,0.73828,0.94089,-0.20261
0.92002,0.75102,0.95878,-0.20776
0.93002,0.76412,0.97729,-0.21317
0.94002,0.7776,0.99646,-0.21887
0.95002,0.79146,1.0163,-0.22488
0.96002,0.80573,1.0369,-0.23119
0.97002,0.82042,1.0583,-0.23788
0.98002,0.83555,1.0805,-0.24491
0.99002,0.85114,1.1035,-0.25237
1,0.86721,1.1275,-0.26026
1.01,0.88377,1.1523,-0.26856
1.02,0.90085,1.1782,-0.27734
1.03,0.91848,1.2051,-0.2866
1.04,0.93667,1.2331,-0.29645
1.05,0.95545,1.2624,-0.30693
1.06,0.97485,1.2929,-0.3181
1.07,0.99489,1.3249,-0.33003
1.08,1.0156,1.3584,-0.34277
1.09,1.037,1.3934,-0.35641
1.1,1.0592,1.4303,-0.37108
1.11,1.0821,1.469,-0.38686
1.12,1.1059,1.5098,-0.40391
1.13,1.1305,1.5529,-0.42234
1.14,1.156,1.5984,-0.44234
1.15,1.1825,1.6465,-0.46403
1.16,1.2099,1.6976,-0.4877
1.17,1.2384,1.7519,-0.5135
1.18,1.268,1.8098,-0.54179
1.19,1.2987,1.8715,-0.57278
1.2,1.3307,1.9377,-0.60697
1.21,1.3639,2.0086,-0.64463
1.22,1.3985,2.0849,-0.6864
1.23,1.4346,2.1675,-0.73291
1.24,1.4721,2.257,-0.78491
1.25,1.5113,2.3546,-0.8433
1.26,1.5521,2.4612,-0.90906
1.27,1.5948,2.5783,-0.98353
1.28,1.6394,2.7079,-1.0685
1.29,1.686,2.8522,-1.1662
1.3,1.7347,3.014,-1.2792
1.31,1.7858,3.1966,-1.4108
1.32,1.8411,3.4042,-1.5631
1.33,1.8972,3.6422,-1.7449
1.34,1.9562,3.9177,-1.9615
1.35,2.0181,4.2405,-2.2224
1.36,2.0831,4.6235,-2.5403
1.37,2.1516,5.0845,-2.9329
1.38,2.2238,5.6485,-3.4247
1.39,2.2999,6.3505,-4.0506
1.4,2.3802,7.2417,-4.8615
1.41,2.4651,8.3965,-5.9314
1.42,2.5548,9.9191,-7.3643
1.43,2.6499,11.929,-9.2796
1.44,2.7507,14.382,-11.631
1.45,2.8578,15.822,-12.965
1.46,2.9716,10.392,-7.4208
1.47,3.0927,18.36,-15.268
1.48,3.2217,180.2,-176.98
1.49,3.3595,510.52,-507.17
1.5,3.5069,611.1,-607.6
1.51,3.6646,368.07,-364.4
1.52,3.8338,149.48,-145.65
1.53,4.0156,65.758,-61.742
1.54,4.2113,37.275,-33.064
1.55,4.4224,25.052,-20.63
1.56,4.6505,18.713,-14.063
1.57,4.8976,15.04,-10.142
1.58,5.1657,12.764,-7.5983
1.59,5.4575,11.3,-5.8425
1.6,5.7758,10.345,-4.569
1.61,6.127,9.7302,-3.6032
1.62,6.5089,9.3561,-2.8473
1.63,6.929,9.1617,-2.2327
1.64,7.3927,9.1093,-1.7166
1.65,7.9063,9.1749,-1.2686
1.66,8.4772,9.3442,-0.86699
1.67,9.1143,9.6091,-0.49477
1.68,9.8284,9.9669,-0.13847
1.69,10.632,10.419,0.21344
1.7,11.542,10.97,0.57198
1.71,12.577,11.63,0.94744
1.72,13.762,12.411,1.3514
1.73,15.126,13.33,1.7963
1.74,16.709,14.412,2.2972
1.75,18.56,15.687,2.8722
1.76,20.742,17.197,3.5447
1.77,23.341,18.996,4.3452
1.78,26.471,21.156,5.3147
1.79,30.286,23.776,6.5096
1.8,35.003,26.993,8.01
1.81,40.933,31,9.9328
1.82,48.531,36.078,12.454
1.83,58.491,42.643,15.849
1.84,71.911,51.34,20.57
1.85,90.61,63.201,27.409
1.86,117.8,79.948,37.854
1.87,159.6,104.57,55.031
1.88,228.95,142.3,86.652
1.89,357.54,200.71,156.83
1.9,642.74,293.4,349.34
1.91,1462.9,654.55,808.39
1.92,3848.8,2407.6,1441.2
1.93,6853.2,4939.3,1913.9
1.94,5589.2,4260.9,1328.3
1.95,2394.1,1909.8,484.32
1.96,936.98,745.96,191.01
1.97,468.56,369.26,99.298
1.98,282.45,225.31,57.137
1.99,189.64,156.32,33.316
2,136.41,118.64,17.777
2.01,102.99,96.699,6.287
2.02,80.59,83.813,-3.223
2.03,64.842,76.659,-11.818
2.04,53.343,73.039,-19.696
2.05,44.691,69.449,-24.758
2.06,38.019,52.759,-14.739
2.07,32.764,4.2633e-14,32.764
2.08,28.554,1.457,27.097
2.09,25.131,101.79,-76.655
2.1,22.312,1352.9,-1330.6
2.11,19.967,2877.1,-2857.1
2.12,17.998,3245.6,-3227.6
2.13,16.334,2054.1,-2037.8
2.14,14.922,896.85,-881.93
2.15,13.725,384.99,-371.26
2.16,12.718,205.8,-193.08
2.17,11.893,130.69,-118.79
2.18,11.271,91.763,-80.493
2.19,10.936,68.804,-57.868
2.2,11.2,54.096,-42.895
2.21,13.326,45.212,-31.886
2.22,20.395,43.972,-23.577
2.23,28.098,45.325,-17.227
2.24,22.614,38.065,-15.451
2.25,13.165,28.135,-14.97
2.26,8.987,22.43,-13.443
2.27,7.4333,19.312,-11.879
2.28,6.6424,17.187,-10.545
2.29,6.1264,15.557,-9.4309
2.3,5.7413,14.247,-8.5052
2.31,5.4314,13.167,-7.7355
2.32,5.1718,12.266,-7.0945
2.33,4.9466,11.509,-6.5626
2.34,4.7486,10.871,-6.1224
2.35,4.5726,10.334,-5.7612
2.36,4.4149,9.884,-5.4691
2.37,4.2729,9.5119,-5.239
2.38,4.1446,9.2102,-5.0656
2.39,4.0285,8.9743,-4.9458
2.4,3.9233,8.8013,-4.8779
2.41,3.8281,8.6904,-4.8623
2.42,3.7419,8.6426,-4.9007
2.43,3.664,8.661,-4.997
2.44,3.5938,8.7508,-5.1569
2.45,3.5309,8.9196,-5.3886
2.46,3.4748,9.1773,-5.7024
2.47,3.4251,9.5351,-6.11
2.48,3.3814,10.002,-6.6207
2.49,3.3436,10.574,-7.2303
2.5,3.3113,11.193,-7.8818
2.51,3.2844,11.61,-8.326
2.52,3.2627,10.782,-7.5195
2.53,3.246,4.5464,-1.3003
2.54,3.2344,4.5741e-14,3.2344
2.55,3.2276,1.2879e-14,3.2276
2.56,3.2257,4.9816,-1.7559
2.57,3.2287,226.57,-223.34
2.58,3.2365,584.46,-581.22
2.59,3.2493,818.16,-814.91
2.6,3.2669,715.56,-712.29
2.61,3.2897,403.25,-399.96
2.62,3.3176,174.45,-171.13
2.63,3.3509,81.596,-78.245
2.64,3.3897,47.608,-44.218
2.65,3.4342,32.342,-28.908
2.66,3.4848,24.094,-20.609
2.67,3.5416,19.116,-15.575
2.68,3.6051,15.889,-12.284
2.69,3.6756,13.693,-10.017
2.7,3.7536,12.147,-8.3935
2.71,3.8396,11.036,-7.196
2.72,3.9342,10.228,-6.2939
2.73,4.0384,9.6423,-5.6039
2.74,4.1522,9.2249,-5.0727
2.75,4.2768,8.9403,-4.6635
2.76,4.4133,8.7645,-4.3512
2.77,4.5626,8.6817,-4.1191
2.78,4.726,8.6816,-3.9556
2.79,4.905,8.7582,-3.8532
2.8,5.1013,8.909,-3.8077
2.81,5.3167,9.1341,-3.8174
2.82,5.5534,9.4364,-3.883
2.83,5.814,9.821,-4.007
2.84,6.1013,10.295,-4.194
2.85,6.4189,10.868,-4.4493
2.86,6.7708,11.548,-4.7773
2.87,7.1617,12.338,-5.1768
2.88,7.5973,13.225,-5.6274
2.89,8.0844,14.136,-6.0517
2.9,8.631,14.828,-6.1971
2.91,9.2469,14.447,-5.1997
2.92,9.9441,9.8903,0.053813
2.93,10.737,9.2371e-14,10.737
2.94,11.644,1.0658e-14,11.644
2.95,12.688,8.8818e-15,12.688
2.96,13.897,9.4241,4.4724
2.97,15.308,368.78,-353.47
2.98,16.968,803.56,-786.59
2.99,18.939,1103.4,-1084.5
3.0001,21.305,1030.5,-1009.2
3.0101,24.178,653.79,-629.61
3.0201,27.714,309.35,-281.64
3.0301,32.135,148.16,-116.02
3.0401,37.765,92.947,-55.182
3.0501,45.091,72.317,-27.227
3.0601,54.872,64.794,-9.922
3.0701,68.351,64.287,4.0643
3.0801,87.677,68.879,18.797
3.0901,116.84,77.846,38.994
3.1001,163.98,88.426,75.557
3.1101,248.09,82.514,165.57
3.1201,423.11,22.028,401.09
3.1301,888.43,184.56,703.87
3.1401,2329.3,1536.1,793.17
3.1501,4957.9,3597.7,1360.2
3.1601,5165.6,3820,1345.6
3.1701,2563.1,2131.3,431.84
3.1801,971.44,848.31,123.14
3.1901,450.83,375.56,75.274
3.2001,260.31,210.08,50.227
3.2101,170.61,136.2,34.416
3.2201,120.98,96.542,24.439
3.2301,90.561,72.707,17.855
3.2401,70.549,57.214,13.335
3.2501,56.679,46.452,10.228
3.2601,46.675,38.231,8.4442
3.2701,39.228,30.153,9.075
3.2801,33.542,16.925,16.618
3.2901,29.11,1.35e-13,29.11
3.3001,25.595,0.28342,25.311
3.3101,22.768,12.28,10.488
3.3201,20.469,102.5,-82.028
3.3301,18.581,210.14,-191.56
3.3401,17.021,296.04,-279.02
3.3501,15.728,313.08,-297.35
3.3601,14.65,238.51,-223.86
3.3701,13.753,130.62,-116.87
3.3801,13.009,62.627,-49.618
3.3901,12.398,35.996,-23.598
3.4001,11.904,25.698,-13.794
3.4101,11.513,20.665,-9.152
3.4201,11.218,17.8,-6.5823
3.4301,11.011,16.035,-5.0238
3.4401,10.89,14.914,-4.0235
3.4501,10.853,14.212,-3.3583
3.4601,10.902,13.81,-2.9079
3.4701,11.038,13.64,-2.6018
3.4801,11.269,13.666,-2.3967
3.4901,11.604,13.868,-2.2637
3.5001,12.055,14.237,-2.1815
3.5101,12.64,14.771,-2.131
3.5201,13.383,15.473,-2.0901
3.5301,14.315,16.34,-2.0246
3.5401,15.48,17.351,-1.8705
3.5501,16.936,18.428,-1.4919
3.5601,18.765,19.329,-0.56484
3.5701,21.082,19.279,1.8024
3.5801,24.05,15.496,8.5539
3.5901,27.916,9.2015e-13,27.916
3.6001,33.057,1.4211e-14,33.057
3.6101,40.075,7.1054e-15,40.075
3.6201,49.979,2.7515,47.228
3.6301,64.578,97.186,-32.608
3.6401,87.379,465.84,-378.46
3.6501,125.98,840.28,-714.3
3.6601,199.75,1074.4,-874.65
3.6701,371.48,1139,-767.56
3.6801,887.15,1451.6,-564.4
3.6901,2265.7,2241.3,24.402
3.7001,3503.9,2685.9,817.96
3.7101,2442.3,1938.2,504.12
3.7201,979.1,894.97,84.123
3.7301,400.04,378.64,21.402
3.7401,210.28,197.32,12.966
3.7501,130.74,123.56,7.1866
3.7601,89.709,85.874,3.8348
3.7701,65.667,63.713,1.9541
3.7801,50.34,49.467,0.87245
3.7901,39.962,39.727,0.23537
3.8001,32.616,32.754,-0.1377
3.8101,27.242,27.565,-0.32297
3.8201,23.234,23.526,-0.29212
3.8301,20.27,20.291,-0.021624
3.8401,18.365,18.392,-0.027525
3.8501,18.257,18.492,-0.23472
3.8601,19.933,19.052,0.88036
3.8701,18.55,17.655,0.89532
3.8801,14.048,14.502,-0.45367
3.8901,11.136,11.991,-0.85498
3.9001,9.6721,10.591,-0.91929
3.9101,8.7204,9.69,-0.96965
3.9201,7.9871,9.0012,-1.0141
3.9301,7.3833,8.4381,-1.0548
3.9401,6.8703,7.9656,-1.0952
3.9501,6.4272,7.5647,-1.1375
3.9601,6.0402,7.2234,-1.1832
3.9701,5.6998,6.9333,-1.2334
3.9801,5.3987,6.6881,-1.2894
3.9901,5.1313,6.4834,-1.352
4.0001,4.8931,6.3155,-1.4224
4.0101,4.6804,6.1819,-1.5015
4.0201,4.4903,6.0807,-1.5905
4.0301,4.3202,6.0104,-1.6902
4.0401,4.1681,5.9698,-1.8018
4.0501,4.0323,5.9579,-1.9257
4.0601,3.9113,5.9728,-2.0615
4.0701,3.804,6.011,-2.2071
4.0801,3.7093,6.065,-2.3558
4.0901,3.6265,6.1187,-2.4923
4.1001,3.5549,6.1363,-2.5814
4.1101,3.494,6.0351,-2.541
4.1201,3.4435,5.6098,-2.1663
4.1301,3.4032,4.2791,-0.8759
4.1401,3.3732,0.52157,2.8517
4.1501,3.3531,8.2157e-14,3.3531
4.1601,3.3433,1.8208e-14,3.3433
4.1701,3.3441,7.5495e-15,3.3441
4.1801,3.3561,1.4211e-14,3.3561
4.1901,3.38,5.6675,-2.2875
4.2001,3.4167,158.37,-154.95
4.2101,3.4675,334.71,-331.24
4.2201,3.5339,493.82,-490.29
4.2301,3.6179,592.45,-588.84
4.2401,3.722,567.97,-564.24
4.2501,3.8492,426.93,-423.08
4.2601,4.0037,228.01,-224.01
4.2701,4.1905,102.99,-98.803
4.2801,4.4162,54.218,-49.802
4.2901,4.6895,34.46,-29.771
4.3001,5.0217,24.966,-19.945
4.3101,5.4284,19.664,-14.235
4.3201,5.9305,16.462,-10.531
4.3301,6.5575,14.467,-7.9099
4.3401,7.3514,13.242,-5.8911
4.3501,8.3741,12.553,-4.1789
4.3601,9.7198,12.258,-2.5381
4.3701,11.538,12.239,-0.70142
4.3801,14.075,12.29,1.7845
4.3901,17.767,11.745,6.0224
4.4001,23.446,8.1297,15.317
4.4101,32.868,1.4211e-13,32.868
4.4201,50.337,2.1316e-14,50.337
4.4301,89.075,4.1916,84.883
4.4401,200.46,119.29,81.169
4.4501,524.45,448.61,75.835
4.4601,932.42,698.22,234.2
4.4701,760.81,661.4,99.415
4.4801,326.99,428.86,-101.88
4.4901,129.16,270.01,-140.85
4.5001,65.594,195.35,-129.76
4.5101,40.363,132.92,-92.555
4.5201,27.807,74.621,-46.814
4.5301,20.633,40.017,-19.384
4.5401,16.152,25.912,-9.7594
4.5501,13.177,19.346,-6.1686
4.5601,11.113,15.617,-4.5039
4.5701,9.6358,13.246,-3.6106
4.5801,8.5551,11.628,-3.0728
4.5901,7.755,10.445,-2.6902
4.6001,7.1614,9.4795,-2.3181
4.6101,6.7254,8.4961,-1.7707
4.6201,6.4146,7.0623,-0.64767
4.6301,6.2074,4.1098,2.0976
4.6401,6.0896,2.5757e-13,6.0896
4.6501,6.0529,3.3751e-14,6.0529
4.6601,6.0933,1.2434e-14,6.0933
4.6701,6.2115,9.77e-15,6.2115
4.6801,6.4104,1.9244,4.486
4.6901,6.6987,50.98,-44.282
4.7001,7.0898,167.08,-159.99
4.7101,7.6034,284.35,-276.75
4.7201,8.2682,385.03,-376.76
4.7301,9.1256,442.3,-433.17
4.7401,10.236,429.81,-419.58
4.7501,11.688,347.31,-335.62
4.7601,13.619,206.76,-193.14
4.7701,16.245,100.11,-83.867
4.7801,19.925,53.811,-33.886
4.7901,25.292,36.356,-11.064
4.8001,33.544,23.982,9.5623
4.8101,47.201,0.080937,47.12
4.8201,72.387,1.4211e-14,72.387
4.8301,127.66,8.9894,118.67
4.8401,284.71,226.96,57.751
4.8501,748.77,642.85,105.92
4.8601,1376.3,926.97,449.34
4.8701,1168.9,822.06,346.87
4.8801,512.11,445.98,66.124
4.8901,199.77,151.69,48.083
4.9001,99.515,44.74,54.775
4.9101,60.252,33.092,27.16
4.9201,40.89,61.325,-20.435
4.9301,29.916,106.06,-76.148
4.9401,23.164,154.33,-131.17
4.9501,18.88,197.66,-178.78
4.9601,16.457,227.5,-211.05
4.9701,16.597,226.29,-209.69
4.9801,21.146,193.9,-172.75
4.9901,24.372,127.72,-103.35
5.0001,17.963,66.295,-48.333
5.0101,11.165,34.718,-23.553
5.0201,8.2568,21.64,-13.383
5.0301,6.9611,15.776,-8.8153
5.0401,6.188,12.532,-6.3444
5.0501,5.6465,10.405,-4.7587
5.0601,5.2382,8.7472,-3.509
5.0701,4.919,7.0263,-2.1073
5.0801,4.665,4.2426,0.42241
5.0901,4.4621,4.6452e-13,4.4621
5.1001,4.3005,6.0396e-14,4.3005
5.1101,4.174,3.1974e-14,4.174
5.1201,4.0778,3.9968e-14,4.0778
5.1301,4.0086,1.2486,2.7601
5.1401,3.9643,29.169,-25.204
5.1501,3.9432,69.863,-65.92
5.1601,3.9445,110.13,-106.18
5.1701,3.9683,145.56,-141.6
5.1801,4.0139,168.85,-164.84
5.1901,4.0825,168.32,-164.24
5.2001,4.1754,146.26,-142.09
5.2101,4.2943,98.195,-93.9
5.2201,4.4419,50.035,-45.593
5.2301,4.6215,25.512,-20.891
5.2401,4.8374,16.212,-11.375
5.2501,5.0952,12.277,-7.1823
5.2601,5.4019,10.233,-4.8307
5.2701,5.7667,9.0022,-3.2356
5.2801,6.2013,8.069,-1.8676
5.2901,6.7212,6.8203,-0.099079
5.3001,7.3466,3.9552,3.3914
5.3101,8.1047,8.118e-13,8.1047
5.3201,9.0325,1.9007e-13,9.0325
5.3301,10.181,0.23332,9.9482
5.3401,11.625,5.5396,6.085
5.3501,13.468,18.842,-5.374
5.3601,15.873,34.054,-18.181
5.3701,19.089,49.17,-30.081
5.3801,23.526,62.524,-38.998
5.3901,29.891,70.896,-41.005
5.4001,39.5,64.416,-24.917
5.4101,55.034,22.903,32.131
5.4201,82.748,1.4211e-14,82.748
5.4301,140.42,11.234,129.18
5.4401,293.72,255.41,38.31
5.4501,768.4,732.21,36.192
5.4601,1634.4,1109.6,524.8
5.4701,1702.8,1105.8,597.04
5.4801,845.5,716.39,129.11
5.4901,321.19,323.38,-2.1885
5.5001,149.72,112.96,36.766
5.5101,87,8.4603,78.54
5.5201,57.504,1.4211e-14,57.504
5.5301,41.214,1.4211e-14,41.214
5.5401,31.263,2.9188,28.344
5.5501,24.751,63.841,-39.09
5.5601,20.276,159.69,-139.42
5.5701,17.089,257.8,-240.71
5.5801,14.764,346.45,-331.69
5.5901,13.04,418.11,-405.07
5.6001,11.756,442.51,-430.75
5.6101,10.807,424.34,-413.53
5.6201,10.125,347.21,-337.08
5.6301,9.6676,211.87,-202.21
5.6401,9.4103,101.75,-92.335
5.6501,9.3443,53.277,-43.933
5.6601,9.4741,33.843,-24.369
5.6701,9.821,24.94,-15.119
5.6801,10.426,20.073,-9.6461
5.6901,11.361,17.142,-5.7803
5.7001,12.743,15.22,-2.4769
5.7101,14.769,13.634,1.1348
5.7201,17.781,11.154,6.6265
5.7301,22.413,4.4557,17.957
5.7401,29.943,5.3291e-14,29.943
5.7501,43.287,1.4211e-14,43.287
5.7601,70.445,5.6742,64.771
5.7701,139.95,122.93,17.018
5.7801,356.69,362.75,-6.0507
5.7901,812.6,563.46,249.14
5.8001,956.49,593.11,363.38
5.8101,520.75,418.26,102.48
5.8201,198.5,204.12,-5.6234
5.8301,89.391,90.126,-0.73472
5.8401,50.952,46.588,4.3635
5.8501,33.4,29.205,4.1949
5.8601,23.853,20.241,3.6123
5.8701,18.06,14.281,3.7795
5.8801,14.271,8.2364,6.0349
5.8901,11.653,0.36028,11.293
5.9001,9.7666,1.5277e-13,9.7666
5.9101,8.3616,1.4744e-13,8.3616
5.9201,7.2872,0.38578,6.9014
5.9301,6.4476,7.985,-1.5374
5.9401,5.7801,20.794,-15.014
5.9501,5.2414,34.473,-29.231
5.9601,4.8016,47.652,-42.851
5.9701,4.4394,59.383,-54.944
5.9801,4.1391,68.114,-63.975
5.9901,3.889,69.353,-65.464
6.0001,3.6804,64.846,-61.166
6.0101,3.5069,51.967,-48.46
6.0201,3.3632,31.949,-28.586
6.0301,3.2457,16.091,-12.846
6.0401,3.1515,9.0504,-5.8989
6.0501,3.0786,5.5437,-2.4651
6.0601,3.0254,1.7909,1.2345
6.0701,2.9913,2.1716e-13,2.9913
6.0801,2.9758,8.7041e-14,2.9758
6.0901,2.9793,7.9492e-14,2.9793
6.1001,3.0026,0.10434,2.8982
6.1101,3.0474,2.6606,0.3868
6.1201,3.1155,16.361,-13.246
6.1301,3.2102,31.459,-28.249
6.1401,3.3362,46.329,-42.993
6.1501,3.4995,59.826,-56.326
6.1601,3.7087,71.175,-67.467
6.1701,3.9757,77.342,-73.366
6.1801,4.3171,75.844,-71.527
6.1901,4.7573,67.702,-62.944
6.2001,5.3321,48.496,-43.164
6.2101,6.0966,25.187,-19.09
6.2201,7.1385,11.73,-4.5915
6.2301,8.6048,3.3625,5.2423
6.2401,10.757,8.8818e-14,10.757
6.2501,14.101,2.1316e-14,14.101
6.2601,19.724,1.0658e-14,19.724
6.2701,30.372,0.41279,29.959
6.2801,54.821,15.387,39.433
6.2901,127.47,158.54,-31.067
6.3001,326.46,302.38,24.081
6.3101,522.79,395.5,127.28
6.3201,379.18,393.01,-13.835
6.3301,155.19,312.41,-157.22
6.3401,63.739,247.06,-183.32
6.3501,34.028,219.14,-185.11
6.3601,21.797,200.34,-178.54
6.3701,15.599,171.58,-155.98
6.3801,12.048,118.29,-106.24
6.3901,9.8568,62.394,-52.537
6.4001,8.4468,30.421,-21.974
6.4101,7.5265,15.105,-7.5788
6.4201,6.9385,3.7842,3.1543
6.4301,6.5943,2.5402e-13,6.5943
6.4401,6.4449,2.0339e-13,6.4449
6.4501,6.4662,0.37922,6.087
6.4601,6.6525,7.2393,-0.5868
6.4701,7.0145,18.489,-11.475
6.4801,7.5809,30.93,-23.349
6.4901,8.4038,43.13,-34.726
6.5001,9.5706,54.37,-44.799
6.5101,11.227,63.608,-52.382
6.5201,13.62,67.655,-54.035
6.5301,17.2,59.531,-42.332
6.5401,22.839,27.989,-5.1503
6.5501,32.434,4.9738e-14,32.434
6.5601,50.818,5.4065,45.412
6.5701,93.667,102.2,-8.5299
6.5801,222.39,267.15,-44.758
6.5901,566.55,406.35,160.2
6.6001,875.69,468.48,407.2
6.6101,610.66,404.47,206.19
6.6201,245.38,236.89,8.4864
6.6301,100.86,115.03,-14.168
6.6401,53.576,83.218,-29.642
6.6501,33.891,91.795,-57.904
6.6601,24.022,111.75,-87.729
6.6701,19.065,134.44,-115.38
6.6801,18.402,156.56,-138.16
6.6901,20.685,167.87,-147.18
6.7001,18.07,164.83,-146.76
6.7101,11.759,150.32,-138.56
6.7201,8.1591,117.56,-109.4
6.7301,6.5498,69.511,-62.961
6.7401,5.6259,31.316,-25.69
6.7501,4.9925,11.009,-6.0162
6.7601,4.5235,1.1842,3.3393
6.7701,4.164,1.0676e-12,4.164
6.7801,3.8841,0.28093,3.6031
6.7901,3.6657,5.0646,-1.3988
6.8001,3.4972,12.009,-8.5122
6.8101,3.3708,20.009,-16.639
6.8201,3.2811,28.091,-24.81
6.8301,3.2248,35.655,-32.431
6.8401,3.2003,42.556,-39.356
6.8501,3.2071,48.251,-45.044
6.8601,3.246,50.639,-47.393
6.8701,3.3193,49.303,-45.984
6.8801,3.4308,44.115,-40.684
6.8901,3.5863,30.189,-26.603
6.9001,3.7941,11.153,-7.3589
6.9101,4.0662,2.3359e-13,4.0662
6.9201,4.4196,7.816e-14,4.4196
6.9301,4.8786,7.5495e-14,4.8786
6.9401,5.4554,0.063496,5.3919
6.9501,6.2525,1.8188,4.4338
6.9601,7.3311,14.645,-7.3138
6.9701,8.8302,27.776,-18.945
6.9801,10.99,36.789,-25.799
6.9901,14.255,32.656,-18.401
7.0001,19.526,16.407,3.12
7.0101,28.892,29.674,-0.78216
7.0201,48.211,105.55,-57.335
7.0301,98.889,222.66,-123.77
7.0401,256.41,337.19,-80.786
7.0501,558.57,404.26,154.31
7.0601,606.24,373.63,232.61
7.0701,310.21,265.93,44.283
7.0801,118.05,136.64,-18.593
7.0901,54.618,61.944,-7.3257
7.1001,31.73,32.905,-1.1747
7.1101,21.089,20.908,0.18092
7.1201,15.261,14.897,0.36464
7.1301,11.731,11.386,0.3454
7.1401,9.4463,9.1303,0.31597
7.1501,7.9018,7.569,0.33285
7.1601,6.8318,6.4042,0.42765
7.1701,6.0869,5.4344,0.65251
7.1801,5.5809,4.4454,1.1355
7.1901,5.2647,2.9916,2.2732
7.2001,5.1146,0.19171,4.9229
7.2101,5.1271,1.4833e-13,5.1271
7.2201,5.32,5.862e-14,5.32
7.2301,5.74,4.1744e-14,5.74
7.2401,6.4798,3.9968e-14,6.4798
7.2501,7.7233,3.908e-14,7.7233
7.2601,9.8525,4.9738e-14,9.8525
7.2701,13.759,2.7772,10.982
7.2801,21.958,47.166,-25.209
7.2901,43.64,113.57,-69.926
7.3001,111.22,178.64,-67.417
7.3101,240.95,227.79,13.161
7.3201,261.38,239.6,21.779
7.3301,134.19,206.49,-72.305
7.3401,51.632,153.94,-102.31
7.3501,24.402,116.39,-91.991
7.3601,14.65,88.555,-73.905
7.3701,10.334,53.734,-43.4
7.3801,8.6951,25.147,-16.452
7.3901,9.5726,13.835,-4.2628
7.4001,10.734,10.868,-0.13376
7.4101,8.1326,10.453,-2.3203
7.4201,5.0174,10.714,-5.6968
7.4301,3.6016,11.893,-8.2917
7.4401,2.9675,13.914,-10.946
7.4501,2.5945,16.109,-13.514
7.4601,2.3386,18.23,-15.892
7.4701,2.15,19.955,-17.805
7.4801,2.0062,20.259,-18.253
7.4901,1.8948,17.509,-15.615
7.5001,1.8083,8.9813,-7.173
7.5101,1.7421,1.1924e-13,1.7421
7.5201,1.693,3.5083e-14,1.693
7.5301,1.6591,2.6867e-14,1.6591
7.5401,1.6394,3.3751e-14,1.6394
7.5501,1.6334,0.33181,1.3015
7.5601,1.6413,6.6234,-4.9821
7.5701,1.6642,31.887,-30.222
7.5801,1.704,58.994,-57.29
7.5901,1.7634,85.243,-83.48
7.6001,1.8471,109.35,-107.5
7.6101,1.9615,132.08,-130.12
7.6201,2.117,151.67,-149.56
7.6301,2.3293,157.52,-155.19
7.6401,2.6239,156.57,-153.95
7.6501,3.0439,149.09,-146.04
7.6601,3.6672,118.36,-114.69
7.6701,4.6461,60.646,-56
7.6801,6.3155,18.885,-12.57
7.6901,9.5449,16.332,-6.7869
7.7001,17.233,35.931,-18.698
7.7101,40.659,61.71,-21.051
7.7201,99.821,84.627,15.194
7.7301,142.76,97.714,45.045
7.7401,92.761,92.988,-0.2268
7.7501,37.101,71.807,-34.707
7.7601,16.32,53.431,-37.111
7.7701,9.4513,46.337,-36.885
7.7801,6.5544,43.028,-36.474
7.7901,5.095,40.441,-35.346
7.8001,4.2947,36.645,-32.351
7.8101,3.8512,28.832,-24.981
7.8201,3.63,17.654,-14.025
7.8301,3.5675,9.6446,-6.0771
7.8401,3.6366,6.4439,-2.8073
7.8501,3.8329,5.0439,-1.211
7.8601,4.1708,4.1321,0.03865
7.8701,4.6861,3.0847,1.6014
7.8801,5.4467,1.1337,4.313
7.8901,6.5747,2.1316e-13,6.5747
7.9001,8.2988,5.1514e-14,8.2988
7.9101,11.08,3.0198e-14,11.08
7.9201,15.965,1.1942,14.77
7.9301,25.792,20.847,4.9445
7.9401,50.558,76.582,-26.024
7.9501,127.63,132.9,-5.2761
7.9601,296.63,176.72,119.91
7.9701,363.5,192.45,171.05
7.9801,204.62,162.98,41.639
7.9901,78.465,98.567,-20.102
8.0001,35.161,50.536,-15.375
8.0101,20.235,34.158,-13.923
8.0201,13.843,31.293,-17.449
8.0301,11.406,32.342,-20.936
8.0401,11.313,34.279,-22.967
8.0501,9.9043,34.848,-24.944
8.0601,6.8582,30.167,-23.309
8.0701,4.9793,21.269,-16.289
8.0801,4.1061,13.549,-9.443
8.0901,3.6116,8.1222,-4.5106
8.1001,3.2893,2.6506,0.63877
8.1101,3.0708,1.1043,1.9665
8.1201,2.925,6.7234,-3.7983
8.1301,2.8357,16.044,-13.208
8.1401,2.7934,27.202,-24.408
8.1501,2.7932,38.553,-35.76
8.1601,2.814,48.931,-46.117
8.1701,2.8947,58.968,-56.073
8.1801,3.0192,68.179,-65.159
8.1901,3.1929,74.791,-71.598
8.2001,3.425,75.775,-72.35
8.2101,3.7288,74.606,-70.877
8.2201,4.124,70.195,-66.071
8.2301,4.6396,58.676,-54.037
8.2401,5.3197,36.744,-31.424
8.2501,6.2327,16.679,-10.446
8.2601,7.489,5.5781,1.9109
8.2701,9.2765,1.2967e-13,9.2765
8.2801,11.937,2.8422e-14,11.937
8.2901,16.144,1.7764e-14,16.144
8.3001,23.403,2.4937,20.909
8.3101,37.704,40.015,-2.3106
8.3201,72.721,125.11,-52.392
8.3301,180.85,207.86,-27.009
8.3401,436.62,271.69,164.94
8.3501,579.42,293.21,286.21
8.3601,348.99,250.81,98.181
8.3701,134.9,159.32,-24.415
8.3801,58.536,74.45,-15.914
8.3901,32.651,36.459,-3.8079
8.4001,21.324,25.053,-3.7287
8.4101,15.383,22.263,-6.8799
8.4201,11.924,22.275,-10.351
8.4301,9.7926,23.36,-13.567
8.4401,8.4575,24.787,-16.329
8.4501,7.6548,25.806,-18.151
8.4601,7.2534,25.445,-18.192
8.4701,7.2016,23.493,-16.291
8.4801,7.5095,19.981,-12.472
8.4901,8.2561,10.589,-2.3325
8.5001,9.6281,1.1546e-13,9.6281
8.5101,12.025,4.2633e-14,12.025
8.5201,16.352,2.1948,14.157
8.5301,24.986,33.253,-8.2662
8.5401,45.877,90.423,-44.547
8.5501,109.98,145.68,-35.7
8.5601,272.19,188.14,84.049
8.5701,389.86,204.94,184.91
8.5801,252.39,183.06,69.337
8.5901,99.376,122,-22.622
8.6001,42.092,55.393,-13.3
8.6101,22.975,24.482,-1.5075
8.6201,14.73,15.183,-0.45274
8.6301,10.393,12.821,-2.4278
8.6401,7.8143,12.17,-4.3556
8.6501,6.1494,13.516,-7.3666
8.6601,5.009,18.188,-13.179
8.6701,4.1921,24.873,-20.681
8.6801,3.5863,31.573,-27.987
8.6901,3.1244,37.843,-34.719
8.7001,2.7646,43.142,-40.378
8.7101,2.4673,46.615,-44.147
8.7201,2.2383,48.162,-45.923
8.7301,2.0526,48.36,-46.307
8.7401,1.9014,49.186,-47.285
8.7501,1.7783,47.905,-46.126
8.7601,1.6789,42.277,-40.598
8.7701,1.5999,29.72,-28.12
8.7801,1.5396,18.232,-16.692
8.7901,1.4971,15.046,-13.548
8.8001,1.4727,16.313,-14.84
8.8101,1.4682,18.311,-16.843
8.8201,1.4868,19.869,-18.382
8.8301,1.535,19.441,-17.906
8.8401,1.6238,16.704,-15.08
8.8501,1.7729,13.214,-11.441
8.8601,2.0202,11.485,-9.4644
8.8701,2.4433,14.302,-11.859
8.8801,3.2258,20.451,-17.226
8.8901,4.8961,27.234,-22.337
8.9001,9.4283,31.422,-21.994
8.9101,23.414,36.732,-13.318
8.9201,47.618,44.454,3.164
8.9301,47.619,50.14,-2.5214
8.9401,23.416,50.379,-26.963
8.9501,9.4327,46.139,-36.706
8.9601,4.9051,43.576,-38.671
8.9701,3.2425,44.934,-41.691
8.9801,2.4722,45.766,-43.294
8.9901,2.0676,45.298,-43.231
9.0002,1.848,43.714,-41.866
9.0102,1.7394,39.807,-38.068
9.0202,1.7098,30.559,-28.849
9.0302,1.7482,16.921,-15.173
9.0402,1.8577,8.2067,-6.349
9.0502,2.0561,3.0185,-0.96241
9.0602,2.3827,4.0901e-13,2.3827
9.0702,2.9187,1.43e-13,2.9187
9.0802,3.8405,1.3101e-13,3.8405
9.0902,5.589,0.45789,5.1311
9.1002,9.5382,6.7499,2.7882
9.1102,21.055,20.318,0.73683
9.1202,53.978,33.939,20.039
9.1302,92.415,45.103,47.312
9.1402,72.601,49.915,22.686
9.1502,30.999,45.078,-14.078
9.1602,12.838,37.098,-24.26
9.1702,7.1916,35.975,-28.784
9.1802,5.5455,40.345,-34.8
9.1902,6.2303,46.603,-40.373
9.2002,7.0706,52.764,-45.693
9.2102,5.1388,58.587,-53.448
9.2202,3.0002,60.348,-57.348
9.2302,2.1013,59.2,-57.099
9.2402,1.7428,58.152,-56.409
9.2502,1.563,55.37,-53.807
9.2602,1.4632,48.432,-46.969
9.2702,1.4108,33.273,-31.863
9.2802,1.3917,17.174,-15.783
9.2902,1.3998,8.3362,-6.9364
9.3002,1.4327,4.2175,-2.7848
9.3102,1.4906,0.9555,0.53508
9.3202,1.5759,4.3632e-13,1.5759
9.3302,1.6932,2.2693e-13,1.6932
9.3402,1.8503,2.0584e-13,1.8503
9.3502,2.0591,2.367e-13,2.0591
9.3602,2.338,3.2996e-13,2.338
9.3702,2.716,4.7828e-13,2.716
9.3802,3.2407,2.7356e-13,3.2407
9.3902,3.9943,1.0258e-13,3.9943
9.4002,5.1282,9.4147e-14,5.1282
9.4102,6.9483,1.4761,5.4722
9.4202,10.157,20.002,-9.8454
9.4302,16.701,48.734,-32.033
9.4402,33.612,78.453,-44.841
9.4502,86.243,105.9,-19.66
9.4602,192.08,125.96,66.112
9.4702,217.13,131.72,85.417
9.4802,114.71,116.86,-2.1501
9.4902,43.899,84.17,-40.271
9.5002,20.294,52.007,-31.712
9.5102,11.929,32.286,-20.357
9.5202,8.127,20.782,-12.655
9.5302,6.1102,15.258,-9.1477
9.5402,4.9554,11.92,-6.9649
9.5502,4.2871,9.0357,-4.7486
9.5602,3.9368,7.1703,-3.2336
9.5702,3.8328,5.7707,-1.9379
9.5802,3.9632,1.9635,1.9997
9.5902,4.3722,0.019195,4.353
9.6002,5.1879,1.3155,3.8723
9.6102,6.7167,14.563,-7.8458
9.6202,9.7499,33.137,-23.387
9.6302,16.806,51.876,-35.07
9.6402,37.767,69.378,-31.611
9.6502,96.633,84.907,11.726
9.6602,160.01,95.344,64.664
9.6702,120.7,95.257,25.442
9.6802,50.319,80.882,-30.562
9.6902,20.595,59.283,-38.687
9.7002,11.072,43.596,-32.524
9.7102,7.5247,38.05,-30.525
9.7202,6.2865,35.793,-29.507
9.7302,5.2429,33.009,-27.766
9.7402,3.7529,27.465,-23.712
9.7502,2.7702,17.807,-15.037
9.7602,2.2646,10.072,-7.8072
9.7702,1.9597,5.7479,-3.7882
9.7802,1.7535,3.4628,-1.7093
9.7902,1.6087,2.8467,-1.238
9.8002,1.5073,3.6791,-2.1718
9.8102,1.4396,4.9132,-3.4736
9.8202,1.4,6.405,-5.005
9.8302,1.3858,8.4837,-7.0978
9.8402,1.3967,10.405,-9.0085
9.8502,1.4341,11.827,-10.393
9.8602,1.5023,12.169,-10.667
9.8702,1.6037,11.612,-10.008
9.8802,1.7606,10.746,-8.9858
9.8902,1.9889,8.8285,-6.8396
9.9002,2.325,5.5484,-3.2234
9.9102,2.835,5.5804,-2.7454
9.9202,3.6504,11.697,-8.0463
9.9302,5.0644,22.283,-17.218
9.9402,7.8553,35.967,-28.112
9.9502,14.689,49.487,-34.797
9.9602,35.785,60.566,-24.782
9.9702,85.675,66.201,19.474
9.9802,113.54,63.546,49.994
9.9902,68.633,53.769,14.864
10,26.921,36.854,-9.9329
10.01,12.073,19.235,-7.162
10.02,7.082,10.495,-3.4133
10.03,4.9457,8.6023,-3.6566
10.04,3.881,9.07,-5.189
10.05,3.3302,10.511,-7.1809
10.06,3.0805,11.725,-8.6445
10.07,3.0484,10.812,-7.7632
10.08,3.2161,6.2506,-3.0345
10.09,3.6175,0.99073,2.6268
10.1,4.3566,3.0856,1.271
10.11,5.6759,14.716,-9.0406
10.12,8.1748,32.067,-23.892
10.13,13.64,51.47,-37.83
10.14,28.888,70.037,-41.148
10.15,75.174,84.194,-9.0197
10.16,146.5,90.637,55.866
10.17,135.01,89.436,45.573
10.18,62.2,76.414,-14.214
10.19,24.297,52.109,-27.812
10.2,12.276,28.327,-16.052
10.21,8.246,13.735,-5.4886
10.22,7.0829,7.1977,-0.11482
10.23,5.8062,4.5746,1.2316
10.24,3.9132,3.2871,0.62606
10.25,2.7541,2.4651,0.28894
10.26,2.1872,2.0803,0.10692
10.27,1.8548,2.1106,-0.25588
10.28,1.6336,2.3414,-0.70778
10.29,1.4797,2.6415,-1.1617
10.3,1.3725,2.8765,-1.504
10.31,1.3008,2.8528,-1.5521
10.32,1.2584,2.8048,-1.5463
10.33,1.2428,3.0829,-1.8401
10.34,1.2536,3.5336,-2.28
10.35,1.2934,4.0539,-2.7606
10.36,1.3677,4.2197,-2.8521
10.37,1.487,3.0628,-1.5758
10.38,1.6695,0.36309,1.3064
10.39,1.9477,4.7296e-13,1.9477
10.4,2.383,0.044671,2.3384
10.41,3.1012,0.82936,2.2719
10.42,4.3962,4.7873,-0.39103
10.43,7.1041,11.04,-3.9355
10.44,14.314,19.486,-5.1715
10.45,36.646,28.593,8.0535
10.46,77.389,36.135,41.254
10.47,80.615,40.465,40.15
10.48,40.304,39.139,1.1652
10.49,15.666,31.191,-15.525
10.5,7.6331,22.696,-15.063
10.51,4.7268,19.832,-15.105
10.52,3.3978,19.75,-16.352
10.53,2.7093,19.493,-16.783
10.54,2.3461,19.98,-17.634
10.55,2.1842,20.079,-17.894
10.56,2.1782,19.751,-17.573
10.57,2.3292,22.381,-20.052
10.58,2.6868,27.44,-24.753
10.59,3.3854,34.481,-31.096
10.6,4.7779,43.311,-38.533
10.61,7.9666,50.545,-42.578
10.62,17.252,55.428,-38.177
10.63,44.354,54.578,-10.224
10.64,78.498,48.66,29.838
10.65,64.099,43.488,20.611
10.66,27.739,36.395,-8.6559
10.67,11.152,25.604,-14.452
10.68,5.8146,17.369,-11.555
10.69,3.6914,14.269,-10.578
10.7,2.6325,13.899,-11.266
10.71,2.0271,14.211,-12.184
10.72,1.65,14.244,-12.594
10.73,1.4016,13.67,-12.268
10.74,1.2323,11.725,-10.492
10.75,1.1153,10.303,-9.1876
10.76,1.0351,10.319,-9.284
10.77,0.98272,11.223,-10.241
10.78,0.95292,12.508,-11.555
10.79,0.94288,13.102,-12.159
10.8,0.94853,13.221,-12.273
10.81,0.97781,12.734,-11.756
10.82,1.0305,9.9677,-8.9372
10.83,1.1127,5.4922,-4.3795
10.84,1.2351,0.0010137,1.2341
10.85,1.4161,1.7053e-13,1.4161
10.86,1.6895,1.5676e-13,1.6895
10.87,2.1203,0.3755,1.7448
10.88,2.8498,4.8149,-1.9651
10.89,4.2337,14.506,-10.273
10.9,7.41,24.184,-16.774
10.91,16.838,33.384,-16.546
10.92,42.648,41.522,1.126
10.93,68.117,47.446,20.671
10.94,49.527,49.171,0.35564
10.95,20.524,44.896,-24.372
10.96,8.7107,36.639,-27.929
10.97,4.9135,30.868,-25.955
10.98,3.3986,30.175,-26.776
10.99,2.6885,30.181,-27.493
11,2.3541,27.802,-25.448
11.01,2.2444,23.291,-21.046
11.02,2.311,17.936,-15.625
11.03,2.5639,15.12,-12.556
11.04,3.076,15.977,-12.901
11.05,4.0388,15.941,-11.902
11.06,5.9635,16.846,-10.882
11.07,10.528,22.311,-11.782
11.08,24.325,30.283,-5.9583
11.09,61.261,37.687,23.574
11.1,94.444,42.906,51.538
11.11,65.99,43.952,22.038
11.12,26.786,38.006,-11.22
11.13,11.323,26.854,-15.531
11.14,6.4204,18.745,-12.324
11.15,4.6565,16.49,-11.834
11.16,3.6571,17.042,-13.385
11.17,2.6883,18.156,-15.467
11.18,2.0655,19.845,-17.78
11.19,1.7411,21.109,-19.368
11.2,1.557,21.238,-19.681
11.21,1.45,21.237,-19.787
11.22,1.3961,21.157,-19.761
11.23,1.3845,20.023,-18.639
11.24,1.4114,18.355,-16.943
11.25,1.4774,13.997,-12.519
11.26,1.5878,7.5176,-5.9299
11.27,1.7532,2.6043,-0.85116
11.28,1.9922,4.6363e-13,1.9922
11.29,2.3365,1.1902e-13,2.3365
11.3,2.8418,9.8144e-14,2.8418
11.31,3.6111,0.22071,3.3903
11.32,4.8501,3.5806,1.2695
11.33,7.036,17.519,-10.483
11.34,11.467,32.715,-21.248
11.35,22.775,47.126,-24.351
11.36,57.995,59.313,-1.3175
11.37,132.05,68.288,63.764
11.38,155.45,72.279,83.17
11.39,84.733,68.187,16.546
11.4,32.454,53.766,-21.312
11.41,14.793,33.985,-19.192
11.42,8.6209,20.567,-11.947
11.43,5.8593,14.934,-9.0744
11.44,4.4249,11.153,-6.7284
11.45,3.6403,6.6356,-2.9954
11.46,3.2436,3.5377,-0.29404
11.47,3.1394,4.5058,-1.3664
11.48,3.3337,8.9955,-5.6618
11.49,3.9549,15.039,-11.084
11.5,5.4132,21.31,-15.897
11.51,9.122,27.461,-18.339
11.52,20.655,32.704,-12.049
11.53,50.859,36.455,14.403
11.54,75.361,37.669,37.692
11.55,50.741,34.474,16.267
11.56,20.423,26.832,-6.4083
11.57,8.799,16.12,-7.3208
11.58,5.0959,7.3367,-2.2408
11.59,3.7057,2.6421,1.0636
11.6,2.7867,8.0336e-12,2.7867
11.61,1.9828,5.6977e-13,1.9828
11.62,1.4982,4.1478e-13,1.4982
11.63,1.2171,4.6763e-13,1.2171
11.64,1.03,8.5487e-13,1.03
11.65,0.89469,0.11023,0.78445
11.66,0.7925,1.2855,-0.49304
11.67,0.71309,3.4377,-2.7246
11.68,0.65012,5.5324,-4.8823
11.69,0.59948,7.4306,-6.8311
11.7,0.55835,9.5671,-9.0087
11.71,0.52479,11.843,-11.318
11.72,0.4974,13.579,-13.082
11.73,0.47518,15.013,-14.538
11.74,0.4574,16.276,-15.818
11.75,0.44358,16.752,-16.308
11.76,0.43338,17.587,-17.153
11.77,0.42662,18.715,-18.289
11.78,0.42327,18.962,-18.539
11.79,0.42343,18.519,-18.096
11.8,0.42736,18.545,-18.118
11.81,0.43556,18.163,-17.727
11.82,0.44866,17.219,-16.771
11.83,0.46778,15.546,-15.078
11.84,0.4945,10.989,-10.494
11.85,0.53121,5.0254,-4.4942
11.86,0.58157,1.2805,-0.69898
11.87,0.65138,7.8271e-13,0.65138
11.88,0.75021,3.525e-13,0.75021
11.89,0.8948,4.5597e-13,0.8948
11.9,1.1167,0.19346,0.92321
11.91,1.4812,2.1987,-0.71752
11.92,2.1444,5.7371,-3.5926
11.93,3.567,9.3077,-5.7407
11.94,7.5015,12.617,-5.1158
11.95,19.41,15.139,4.2711
11.96,37.754,16.193,21.561
11.97,34.822,15.49,19.332
11.98,16.148,13.24,2.9078
11.99,6.4821,9.0499,-2.5678
12,3.604,4.6894,-1.0855
12.01,2.8765,2.7131,0.16348
12.02,2.3449,2.7096,-0.36468
12.03,1.5787,3.2996,-1.7209
12.04,1.1159,4.192,-3.076
12.05,0.91196,5.4256,-4.5136
12.06,0.80862,6.6599,-5.8513
12.07,0.75666,8.0218,-7.2652
12.08,0.73625,9.6952,-8.959
12.09,0.74077,11.131,-10.39
12.1,0.76855,11.913,-11.145
12.11,0.82145,12.233,-11.411
12.12,0.9049,10.523,-9.6179
12.13,1.0294,7.7182,-6.6889
12.14,1.2136,7.4357,-6.2221
12.15,1.4918,9.5629,-8.0711
12.16,1.9312,13.273,-11.342
12.17,2.6768,18.716,-16.039
12.18,4.0946,25.103,-21.009
12.19,7.356,30.452,-23.096
12.2,17.053,35.185,-18.133
12.21,43.613,37.459,6.154
12.22,69.82,35.882,33.937
12.23,50.66,32.979,17.681
12.24,20.776,28.261,-7.4846
12.25,8.5857,20.045,-11.459
12.26,4.6424,12.335,-7.6922
12.27,3.0416,8.4293,-5.3878
12.28,2.26,6.6688,-4.4088
12.29,1.8538,6.83,-4.9762
12.3,1.6652,8.3461,-6.6809
12.31,1.6438,10.142,-8.4985
12.32,1.8067,12.617,-10.81
12.33,2.2739,15.419,-13.145
12.34,3.4555,17.916,-14.461
12.35,6.9821,20.289,-13.307
12.36,17.538,22.851,-5.3125
12.37,31.841,24.208,7.6329
12.38,27.071,24.486,2.5849
12.39,12.036,22.792,-10.756
12.4,4.8778,17.196,-12.318
12.41,2.5706,10.864,-8.293
12.42,1.6605,7.8367,-6.1762
12.43,1.2077,7.0848,-5.8771
12.44,0.94848,7.1413,-6.1928
12.45,0.78667,7.5311,-6.7444
12.46,0.68004,7.7446,-7.0645
12.47,0.60765,7.9741,-7.3665
12.48,0.55828,7.9704,-7.4122
12.49,0.5256,7.0184,-6.4928
12.5,0.50612,5.7735,-5.2674
12.51,0.49812,4.8903,-4.3922
12.52,0.50131,3.9898,-3.4885
12.53,0.51683,3.466,-2.9492
12.54,0.54772,3.8631,-3.3154
12.55,0.60027,4.4788,-3.8786
12.56,0.68711,5.4096,-4.7225
12.57,0.83564,6.4396,-5.604
12.58,1.1137,6.4289,-5.3152
12.59,1.7329,5.9806,-4.2477
12.6,3.5177,6.3905,-2.8728
12.61,8.5945,7.3864,1.2082
12.62,14.523,8.3825,6.1406
12.63,11.511,8.8776,2.6332
12.64,5.1589,8.4616,-3.3027
12.65,2.4127,6.717,-4.3042
12.66,1.5859,3.2479,-1.662
12.67,1.3255,1.6156e-12,1.3255
12.68,1.2847,3.948e-13,1.2847
12.69,1.3811,0.046173,1.3349
12.7,1.6142,0.95058,0.66362
12.71,2.0417,5.8574,-3.8157
12.72,2.8205,11.646,-8.8256
12.73,4.3799,17.284,-12.904
12.74,8.1866,22.863,-14.676
12.75,19.916,27.383,-7.4668
12.76,48.646,29.585,19.061
12.77,67.072,30.421,36.65
12.78,41.906,30.3,11.606
12.79,16.415,27.473,-11.058
12.8,7.178,20.873,-13.695
12.81,4.2132,14.721,-10.507
12.82,2.9221,12.629,-9.7066
12.83,2.0605,12.671,-10.611
12.84,1.5251,12.638,-11.113
12.85,1.225,12.982,-11.757
12.86,1.0439,13.639,-12.595
12.87,0.93005,13.954,-13.024
12.88,0.86125,13.841,-12.98
12.89,0.82691,13.928,-13.101
12.9,0.82265,13.053,-12.23
12.91,0.84871,11.116,-10.267
12.92,0.90999,10.098,-9.1885
12.93,1.018,8.9001,-7.8821
12.94,1.1957,7.2177,-6.022
12.95,1.4894,7.5953,-6.1059
12.96,2.0014,10.283,-8.2812
12.97,2.992,13.7,-10.708
12.98,5.3129,17.189,-11.876
12.99,12.291,20.165,-7.8737
13,30.947,22.426,8.5211
13.01,47.709,23.522,24.187
13.02,33.362,22.708,10.654
13.03,13.588,19.289,-5.701
13.04,5.7844,13.104,-7.3194
13.05,3.2596,6.6159,-3.3563
13.06,2.2428,3.3976,-1.1548
13.07,1.7722,3.1789,-1.4068
13.08,1.5714,4.4152,-2.8438
13.09,1.5565,6.5385,-4.982
13.1,1.7355,8.8289,-7.0934
13.11,2.2258,10.656,-8.4303
13.12,3.4474,12.408,-8.9603
13.13,7.0703,14.441,-7.3702
13.14,17.894,16.276,1.6182
13.15,32.555,17.593,14.962
13.16,27.681,17.767,9.9135
13.17,12.298,16.821,-4.5227
13.18,5.0105,13.881,-8.8707
13.19,2.7573,9.5695,-6.8122
13.2,1.9244,6.6273,-4.7029
13.21,1.3844,5.3569,-3.9724
13.22,1.0124,4.7703,-3.7579
13.23,0.8081,4.5792,-3.7711
13.24,0.69083,4.6369,-3.946
13.25,0.61828,4.3663,-3.748
13.26,0.57402,3.9785,-3.4045
13.27,0.55081,3.194,-2.6432
13.28,0.54572,1.3564,-0.81066
13.29,0.55875,4.3728e-12,0.55875
13.3,0.59289,1.7582e-11,0.59289
13.31,0.65526,0.15408,0.50118
13.32,0.7604,1.5063,-0.74587
13.33,0.93852,3.2597,-2.3212
13.34,1.2589,5.0437,-3.7848
13.35,1.9083,6.7793,-4.871
13.36,3.5554,8.6179,-5.0625
13.37,8.6834,10.379,-1.6958
13.38,19.928,11.755,8.1734
13.39,24.384,12.423,11.961
13.4,13.828,12.321,1.5071
13.41,5.4534,10.713,-5.2598
13.42,2.5938,7.1883,-4.5945
13.43,1.6263,4.2422,-2.616
13.44,1.2243,3.2777,-2.0534
13.45,1.0535,3.2357,-2.1822
13.46,1.0173,3.841,-2.8237
13.47,1.1006,5.1517,-4.051
13.48,1.3521,6.7531,-5.401
13.49,1.9574,8.331,-6.3736
13.5,3.63,9.6053,-5.9753
13.51,8.9039,10.653,-1.7494
13.52,19.048,11.565,7.4828
13.53,20.642,12.061,8.5813
13.54,10.687,11.828,-1.1408
13.55,4.2367,10.539,-6.3026
13.56,2.1408,8.3418,-6.201
13.57,1.4158,6.8248,-5.409
13.58,1.0441,6.4617,-5.4176
13.59,0.81433,6.4787,-5.6644
13.6,0.69145,6.6598,-5.9684
13.61,0.62901,6.6195,-5.9905
13.62,0.60168,5.9602,-5.3585
13.63,0.59983,4.887,-4.2872
13.64,0.62051,3.2372,-2.6167
13.65,0.6648,1.348,-0.68316
13.66,0.73769,0.51017,0.22752
13.67,0.84949,1.163,-0.31353
13.68,1.0196,3.0578,-2.0383
13.69,1.2853,6.0668,-4.7815
13.7,1.7247,9.3613,-7.6366
13.71,2.5229,12.321,-9.7978
13.72,4.2203,15.43,-11.21
13.73,8.8551,18.819,-9.964
13.74,23.015,21.906,1.1085
13.75,46.165,23.868,22.297
13.76,44.337,24.692,19.645
13.77,20.994,23.349,-2.3542
13.78,8.2195,18.196,-9.9761
13.79,4.1292,10.854,-6.7246
13.8,2.6374,6.3539,-3.7165
13.81,1.9812,5.5345,-3.5533
13.82,1.6983,6.7189,-5.0206
13.83,1.6536,8.8362,-7.1827
13.84,1.8489,10.974,-9.1253
13.85,2.4417,13.392,-10.95
13.86,4.0558,15.846,-11.79
13.87,9.1821,17.474,-8.2916
13.88,22.25,18.419,3.8311
13.89,31.729,19.047,12.682
13.9,20.598,19.127,1.4709
13.91,8.2156,17.599,-9.3836
13.92,3.5737,14.31,-10.737
13.93,2.0193,10.73,-8.7106
13.94,1.3468,7.5294,-6.1826
13.95,0.99267,4.4162,-3.4235
13.96,0.78321,2.3474,-1.5642
13.97,0.65023,1.1307,-0.48044
13.98,0.56249,0.34128,0.22122
13.99,0.50424,5.5919e-11,0.50424
14,0.46722,2.3695e-12,0.46722
14.01,0.44736,5.4062e-12,0.44736
14.02,0.44349,0.091942,0.35155
14.03,0.45721,0.8701,-0.41289
14.04,0.49381,1.9707,-1.4769
14.05,0.56538,3.2933,-2.7279
14.06,0.6993,4.8936,-4.1943
14.07,0.96532,6.3766,-5.4113
14.08,1.5848,7.7006,-6.1159
14.09,3.4251,9.1284,-5.7033
14.1,8.593,10.258,-1.6648
14.11,14.157,10.676,3.4815
14.12,10.71,10.65,0.060473
14.13,4.5363,10.31,-5.7734
14.14,1.9308,9.7761,-7.8453
14.15,1.095,8.8498,-7.7547
14.16,0.76492,8.2196,-7.4547
14.17,0.61306,8.6643,-8.0513
14.18,0.54849,9.2746,-8.7261
14.19,0.54622,9.3228,-8.7766
14.2,0.61721,9.1502,-8.533
14.21,0.83471,9.3538,-8.5191
14.22,1.5067,9.9155,-8.4087
14.23,3.5659,9.8854,-6.3195
14.24,6.5554,9.6649,-3.1095
14.25,5.8231,9.5719,-3.7489
14.26,2.7413,8.428,-5.6867
14.27,1.2534,5.8044,-4.551
14.28,0.86996,3.035,-2.165
14.29,0.71701,1.5116,-0.79456
14.3,0.52468,0.8901,-0.36541
14.31,0.40298,0.52018,-0.1172
14.32,0.35584,0.35995,-0.0041075
14.33,0.34081,0.18213,0.15868
14.34,0.34264,2.626e-12,0.34264
14.35,0.35753,7.4396e-13,0.35753
14.36,0.38573,6.4654e-13,0.38573
14.37,0.43024,1.6475e-12,0.43024
14.38,0.4975,0.15533,0.34218
14.39,0.59993,1.4434,-0.84348
14.4,0.76225,3.2708,-2.5085
14.41,1.0388,5.226,-4.1872
14.42,1.5694,7.0258,-5.4564
14.43,2.8139,8.5435,-5.7296
14.44,6.5685,9.7526,-3.1841
14.45,16.324,10.783,5.5405
14.46,24.244,11.216,13.029
14.47,16.367,10.6,5.7672
14.48,6.6598,9.3807,-2.7209
14.49,2.9608,7.6763,-4.7156
14.5,1.7858,5.7278,-3.942
14.51,1.3481,4.9413,-3.5932
14.52,1.2049,5.6482,-4.4433
14.53,1.2492,7.3688,-6.1197
14.54,1.4998,9.0363,-7.5364
14.55,2.1263,10.46,-8.3333
14.56,3.7814,11.887,-8.1057
14.57,9.0083,12.556,-3.5474
14.58,21.431,11.914,9.5173
14.59,28.361,10.901,17.46
14.6,17.13,10.204,6.9262
14.61,6.7013,8.9823,-2.2811
14.62,2.9896,6.5986,-3.6091
14.63,1.7384,3.7836,-2.0452
14.64,1.1674,2.2139,-1.0465
14.65,0.85067,1.7272,-0.87649
14.66,0.66722,1.5577,-0.8905
14.67,0.55412,1.4769,-0.92281
14.68,0.48218,1.4352,-0.953
14.69,0.43666,1.4644,-1.0277
14.7,0.41054,1.6652,-1.2546
14.71,0.40085,2.2251,-1.8243
14.72,0.40759,2.9416,-2.534
14.73,0.4342,3.4011,-2.967
14.74,0.48977,3.7152,-3.2254
14.75,0.59585,4.3388,-3.7429
14.76,0.80878,5.3307,-4.5219
14.77,1.3125,6.2015,-4.8891
14.78,2.8281,6.9065,-4.0784
14.79,6.8771,7.5824,-0.70531
14.8,10.52,7.6011,2.9185
14.81,7.427,6.8388,0.58827
14.82,3.1653,5.956,-2.7907
14.83,1.5063,5.5692,-4.0629
14.84,1.0047,5.5939,-4.5892
14.85,0.85152,5.9341,-5.0825
14.86,0.85324,6.979,-6.1257
14.87,0.98075,8.3939,-7.4131
14.88,1.2883,9.1507,-7.8623
14.89,1.9855,9.2212,-7.2356
14.9,3.8727,9.5076,-5.6349
14.91,9.7882,10.387,-0.59861
14.92,21.154,11.187,9.967
14.93,22.944,11.616,11.328
14.94,11.802,11.76,0.042261
14.95,4.5878,10.916,-6.3277
14.96,2.2489,8.4727,-6.2238
14.97,1.4078,5.66,-4.2522
14.98,0.96231,4.3129,-3.3506
14.99,0.71018,3.9112,-3.201
15,0.57146,3.418,-2.8465
15.01,0.49103,2.7032,-2.2122
15.02,0.44492,1.9813,-1.5364
15.03,0.42312,1.4557,-1.0326
15.04,0.42198,1.0886,-0.66662
15.05,0.44222,1.1792,-0.73694
15.06,0.48933,2.0645,-1.5752
15.07,0.57666,3.156,-2.5793
15.08,0.7344,4.1803,-3.4459
15.09,1.0377,5.371,-4.3333
15.1,1.7158,6.4376,-4.7217
15.11,3.656,7.0875,-3.4316
15.12,9.3982,7.3389,2.0593
15.13,17.166,7.5545,9.6116
15.14,14.603,7.6536,6.9489
15.15,6.4792,7.3926,-0.91335
15.16,2.6238,6.6002,-3.9764
15.17,1.3986,5.1976,-3.799
15.18,0.93771,3.899,-2.9613
15.19,0.73752,3.2529,-2.5154
15.2,0.667,3.4074,-2.7404
15.21,0.70117,3.9895,-3.2883
15.22,0.89312,4.513,-3.6199
15.23,1.509,5.1357,-3.6268
15.24,3.5211,5.8397,-2.3186
15.25,7.4159,6.3951,1.0208
15.26,8.0167,6.6585,1.3582
15.27,4.1656,6.684,-2.5184
15.28,1.664,6.6972,-5.0332
15.29,0.83357,6.1999,-5.3664
15.3,0.53058,5.3585,-4.8279
15.31,0.38789,4.9749,-4.587
15.32,0.30897,4.8618,-4.5528
15.33,0.26109,4.1742,-3.9132
15.34,0.23058,3.0572,-2.8266
15.35,0.211,2.5516,-2.3406
15.36,0.19908,2.5374,-2.3383
15.37,0.1933,2.632,-2.4387
15.38,0.19326,2.9464,-2.7532
15.39,0.19973,3.3652,-3.1655
15.4,0.2152,3.6094,-3.3942
15.41,0.24601,3.5885,-3.3425
15.42,0.30945,3.6288,-3.3194
15.43,0.46515,3.8018,-3.3367
15.44,0.94155,3.5785,-2.637
15.45,2.0637,2.9466,-0.88293
15.46,2.697,2.5012,0.19584
15.47,1.7088,2.1849,-0.47613
15.48,0.79805,1.7583,-0.96022
15.49,0.49571,1.5154,-1.0197
15.5,0.4264,1.7942,-1.3678
15.51,0.44182,2.4165,-1.9746
15.52,0.5182,3.355,-2.8368
15.53,0.67864,4.4799,-3.8012
15.54,1.012,5.5451,-4.5331
15.55,1.8334,6.2636,-4.4302
15.56,4.3684,6.6867,-2.3183
15.57,10.579,7.2189,3.3599
15.58,14.563,7.7745,6.789
15.59,9.1298,8.0612,1.0686
15.6,3.6304,7.9661,-4.3357
15.61,1.6475,7.1644,-5.5169
15.62,0.99218,5.5993,-4.6071
15.63,0.68747,4.2686,-3.5811
15.64,0.5263,3.4521,-2.9258
15.65,0.44425,2.5287,-2.0845
15.66,0.40498,1.8142,-1.4092
15.67,0.39279,1.9755,-1.5827
15.68,0.40246,2.5307,-2.1282
15.69,0.43432,3.1698,-2.7354
15.7,0.49378,3.8513,-3.3575
15.71,0.59373,4.8244,-4.2307
15.72,0.76207,6.0342,-5.2721
15.73,1.0633,6.9063,-5.843
15.74,1.6739,7.6756,-6.0017
15.75,3.215,8.4899,-5.2749
15.76,8.0098,8.7401,-0.73033
15.77,18.522,8.0932,10.429
15.78,22.688,7.1359,15.552
15.79,12.823,6.5583,6.2648
15.8,4.9979,5.9587,-0.96078
15.81,2.3299,4.6895,-2.3596
15.82,1.4348,3.0472,-1.6124
15.83,1.0777,2.3206,-1.2429
15.84,0.95737,2.5295,-1.5721
15.85,1.014,3.0304,-2.0164
15.86,1.3332,3.5052,-2.172
15.87,2.3735,3.9952,-1.6216
15.88,5.7222,4.5583,1.1639
15.89,11.558,4.9763,6.5821
15.9,11.536,5.2591,6.2767
15.91,5.6539,5.4228,0.23118
15.92,2.2594,5.1954,-2.936
15.93,1.166,4.2937,-3.1278
15.94,0.74853,3.2086,-2.4601
15.95,0.53137,2.7673,-2.2359
15.96,0.41087,2.6853,-2.2744
15.97,0.34106,2.6693,-2.3283
15.98,0.2985,2.6229,-2.3244
15.99,0.27309,2.5722,-2.2991
16,0.26045,2.7873,-2.5269
16.01,0.25931,3.1222,-2.8629
16.02,0.27098,3.5062,-3.2352
16.03,0.30051,3.9619,-3.6614
16.04,0.36077,4.3541,-3.9934
16.05,0.48659,4.4707,-3.9841
16.06,0.7953,4.2232,-3.4279
16.07,1.7443,3.9875,-2.2432
16.08,4.1449,3.923,0.22189
16.09,5.8898,4.1634,1.7264
16.1,3.8681,4.5088,-0.6407
16.11,1.6202,4.7121,-3.0919
16.12,0.79313,4.5648,-3.7717
16.13,0.53893,4.1443,-3.6054
16.14,0.46021,4.119,-3.6588
16.15,0.46596,4.3685,-3.9026
16.16,0.55219,4.6165,-4.0643
16.17,0.7853,5.0182,-4.2329
16.18,1.4509,5.3857,-3.9349
16.19,3.5471,5.3531,-1.806
16.2,7.3826,4.8795,2.5031
16.21,7.6857,4.5291,3.1566
16.22,3.8891,4.3827,-0.49362
16.23,1.5815,4.1685,-2.587
16.24,0.84759,3.5815,-2.7339
16.25,0.57148,2.5993,-2.0279
16.26,0.4286,1.3986,-0.97002
16.27,0.35915,0.26216,0.096989
16.28,0.33005,1.0143e-11,0.33005
16.29,0.32475,0.015945,0.30881
16.3,0.33818,0.21667,0.12151
16.31,0.37094,0.98788,-0.61694
16.32,0.42842,1.9571,-1.5286
16.33,0.52323,2.8204,-2.2972
16.34,0.68262,3.4765,-2.7939
16.35,0.97081,4.2319,-3.2611
16.36,1.5691,5.1827,-3.6136
16.37,3.1406,6.0588,-2.9182
16.38,8.0228,6.6657,1.3571
16.39,17.388,7.1238,10.264
16.4,18.874,7.4937,11.38
16.41,9.717,7.845,1.872
16.42,3.7829,7.8383,-4.0554
16.43,1.8449,6.9721,-5.1272
16.44,1.1762,5.5728,-4.3967
16.45,0.9106,4.8772,-3.9666
16.46,0.84047,4.8628,-4.0223
16.47,0.94639,4.9062,-3.9598
16.48,1.3912,4.8625,-3.4714
16.49,2.9196,4.9836,-2.064
16.5,6.8717,5.2962,1.5755
16.51,9.7392,5.5212,4.218
16.52,6.3466,5.5431,0.80351
16.53,2.5767,5.1327,-2.556
16.54,1.1619,4.226,-3.0641
16.55,0.68803,3.171,-2.4829
16.56,0.48408,2.1254,-1.6413
16.57,0.37892,1.4187,-1.0398
16.58,0.31996,1.2045,-0.8845
16.59,0.287,1.331,-1.044
16.6,0.27145,1.3309,-1.0595
16.61,0.27009,1.164,-0.89395
16.62,0.28318,1.1519,-0.86869
16.63,0.31473,1.4913,-1.1766
16.64,0.37507,1.9423,-1.5672
16.65,0.4894,2.3923,-1.9029
16.66,0.72816,2.7683,-2.0402
16.67,1.3434,2.9236,-1.5802
16.68,3.2625,2.9514,0.31112
16.69,7.2982,3.0782,4.22
16.7,8.5795,3.4146,5.1648
16.71,4.7422,3.8035,0.93873
16.72,1.9145,4.0452,-2.1307
16.73,0.98046,4.0472,-3.0668
16.74,0.68685,3.7959,-3.1091
16.75,0.60573,3.7338,-3.128
16.76,0.65016,4.0483,-3.3982
16.77,0.85396,4.6316,-3.7776
16.78,1.4464,5.1242,-3.6778
16.79,3.3577,5.4555,-2.0978
16.8,7.9182,5.5614,2.3567
16.81,10.461,5.5148,4.9466
16.82,6.3294,5.5051,0.82432
16.83,2.4962,5.2772,-2.781
16.84,1.1339,4.5401,-3.4062
16.85,0.66672,3.3821,-2.7153
16.86,0.44979,2.3905,-1.9407
16.87,0.33431,1.7124,-1.3781
16.88,0.26855,1.0417,-0.7731
16.89,0.22898,0.49891,-0.26994
16.9,0.20544,0.39808,-0.19264
16.91,0.19359,0.49188,-0.29829
16.92,0.19221,0.59432,-0.40211
16.93,0.20289,0.76263,-0.55974
16.94,0.23161,0.98855,-0.75695
16.95,0.29498,1.2,-0.905
16.96,0.44569,1.3992,-0.9535
16.97,0.88982,1.5773,-0.68749
16.98,2.1899,1.7267,0.46318
16.99,3.829,1.9191,1.9099
17,3.1413,2.1372,1.0041
17.01,1.4023,2.2843,-0.88196
17.02,0.61479,2.3613,-1.7465
17.03,0.3716,2.3331,-1.9615
17.04,0.29059,2.1621,-1.8715
17.05,0.27562,2.0271,-1.7515
17.06,0.31475,2.0944,-1.7796
17.07,0.45119,2.1999,-1.7487
17.08,0.89113,2.218,-1.3268
17.09,2.1762,2.3299,-0.15361
17.1,3.6806,2.5408,1.1398
17.11,2.8973,2.6397,0.25759
17.12,1.2615,2.7435,-1.482
17.13,0.55341,2.7421,-2.1887
17.14,0.32695,2.4651,-2.1381
17.15,0.22074,2.1375,-1.9168
17.16,0.1622,2.0274,-1.8652
17.17,0.13083,2.0035,-1.8727
17.18,0.11241,1.9953,-1.8829
17.19,0.10073,2.0688,-1.968
17.2,0.093137,2.0681,-1.975
17.21,0.088296,1.9697,-1.8814
17.22,0.085487,1.9011,-1.8156
17.23,0.084077,1.8637,-1.7796
17.24,0.084357,1.7199,-1.6355
17.25,0.086043,1.638,-1.5519
17.26,0.089226,1.6109,-1.5217
17.27,0.094135,1.5077,-1.4135
17.28,0.10119,1.3621,-1.2609
17.29,0.11107,1.4849,-1.3739
17.3,0.12493,1.7378,-1.6128
17.31,0.14472,2.0277,-1.8829
17.32,0.17391,2.3486,-2.1747
17.33,0.21926,2.5904,-2.3712
17.34,0.29531,2.9322,-2.6368
17.35,0.43869,3.392,-2.9534
17.36,0.76652,3.659,-2.8925
17.37,1.7378,3.7497,-2.0119
17.38,4.3947,4.0088,0.38594
17.39,7.0171,4.1967,2.8204
17.4,5.1069,3.9935,1.1135
17.41,2.1294,3.3252,-1.1958
17.42,0.92648,2.4779,-1.5514
17.43,0.53956,1.4357,-0.89611
17.44,0.37346,0.57951,-0.20605
17.45,0.2936,0.27477,0.01883
17.46,0.25742,0.35278,-0.095361
17.47,0.24561,0.70896,-0.46335
17.48,0.25144,1.239,-0.98757
17.49,0.27446,1.7553,-1.4808
17.5,0.31917,2.2688,-1.9496
17.51,0.39758,2.8829,-2.4853
17.52,0.53828,3.3532,-2.8149
17.53,0.81775,3.5076,-2.6899
17.54,1.4956,3.5177,-2.0221
17.55,3.5758,3.705,-0.12917
17.56,8.6644,4.0281,4.6362
17.57,11.933,4.4555,7.478
17.58,7.498,4.8356,2.6624
17.59,3.009,5.0318,-2.0228
17.6,1.3962,4.9945,-3.5982
17.61,0.89514,4.5181,-3.623
17.62,0.74104,3.9584,-3.2173
17.63,0.77168,3.8747,-3.103
17.64,1.0322,4.1787,-3.1465
17.65,1.9029,4.433,-2.5301
17.66,4.681,4.5204,0.16059
17.67,9.2544,4.4666,4.7879
17.68,8.8702,4.387,4.4832
17.69,4.2142,4.2536,-0.039452
17.7,1.6593,4.0085,-2.3492
17.71,0.8299,3.4202,-2.5903
17.72,0.51508,2.459,-1.9439
17.73,0.36232,1.7426,-1.3803
17.74,0.2761,1.3894,-1.1133
17.75,0.22279,1.2301,-1.0073
17.76,0.188,1.1847,-0.99666
17.77,0.16455,1.2115,-1.047
17.78,0.14942,1.1282,-0.9788
17.79,0.14086,0.87769,-0.73683
17.8,0.13903,0.50681,-0.36777
17.81,0.14695,0.22788,-0.080932
17.82,0.17666,0.05829,0.11837
17.83,0.27687,0.024034,0.25284
17.84,0.54261,0.099258,0.44335
17.85,0.76076,0.24923,0.51153
17.86,0.55172,0.37988,0.17185
17.87,0.29676,0.53745,-0.24068
17.88,0.21126,0.75697,-0.54571
17.89,0.20408,1.0324,-0.82832
17.9,0.23443,1.304,-1.0696
17.91,0.30928,1.5249,-1.2156
17.92,0.48233,1.6706,-1.1883
17.93,0.97095,1.8342,-0.86321
17.94,2.4566,2.0161,0.44056
17.95,4.7469,2.1948,2.5521
17.96,4.381,2.3183,2.0627
17.97,2.0511,2.2906,-0.23947
17.98,0.84729,2.0427,-1.1954
17.99,0.46708,1.5947,-1.1276
18,0.31437,1.1238,-0.8094
18.01,0.24059,1.001,-0.76036
18.02,0.20731,1.1771,-0.96979
18.03,0.19609,1.3751,-1.179
18.04,0.20006,1.5872,-1.3872
18.05,0.21869,1.9766,-1.7579
18.06,0.25614,2.3887,-2.1326
18.07,0.32371,2.756,-2.4323
18.08,0.44919,3.0968,-2.6476
18.09,0.71115,3.3683,-2.6571
18.1,1.3944,3.6823,-2.2879
18.11,3.5265,4.0507,-0.52419
18.12,7.8163,4.263,3.5534
18.13,8.8327,4.3613,4.4714
18.14,4.6825,4.5237,0.15881
18.15,1.8157,4.5241,-2.7085
18.16,0.86535,3.9813,-3.1159
18.17,0.53815,2.9315,-2.3934
18.18,0.40621,1.9525,-1.5463
18.19,0.37028,1.548,-1.1777
18.2,0.43786,1.5075,-1.0697
18.21,0.76929,1.5586,-0.78928
18.22,1.6691,1.5655,0.10358
18.23,2.3228,1.5606,0.76221
18.24,1.5315,1.501,0.030453
18.25,0.65627,1.3969,-0.74058
18.26,0.32859,1.2796,-0.95099
18.27,0.21685,1.1091,-0.89225
18.28,0.16693,0.88919,-0.72227
18.29,0.1426,0.87766,-0.73506
18.3,0.13149,0.98163,-0.85014
18.31,0.12882,1.1072,-0.97841
18.32,0.13336,1.2884,-1.1551
18.33,0.14612,1.4808,-1.3347
18.34,0.17086,1.5621,-1.3913
18.35,0.21685,1.6175,-1.4007
18.36,0.30899,1.6041,-1.2951
18.37,0.53082,1.6497,-1.1189
18.38,1.2075,1.8194,-0.61182
18.39,2.9158,2.1066,0.80923
18.4,4.1584,2.3324,1.8259
18.41,2.7247,2.4659,0.25877
18.42,1.1317,2.4959,-1.3642
18.43,0.55078,2.4613,-1.9105
18.44,0.38214,2.3762,-1.994
18.45,0.34988,2.2467,-1.8968
18.46,0.40784,2.2246,-1.8168
18.47,0.62107,2.3838,-1.7627
18.48,1.3238,2.5806,-1.2567
18.49,3.236,2.6933,0.54269
18.5,4.9563,2.7363,2.22
18.51,3.4728,2.7115,0.76131
18.52,1.4351,2.539,-1.104
18.53,0.63512,2.2492,-1.6141
18.54,0.36889,1.7732,-1.4043
18.55,0.24984,1.2319,-0.98204
18.56,0.19051,0.99624,-0.80573
18.57,0.16006,0.99305,-0.83298
18.58,0.14526,1.0408,-0.89553
18.59,0.14134,1.165,-1.0237
18.6,0.14761,1.309,-1.1614
18.61,0.16686,1.3508,-1.184
18.62,0.20794,1.3562,-1.1482
18.63,0.29645,1.4223,-1.1258
18.64,0.52281,1.5326,-1.0098
18.65,1.2306,1.6255,-0.39496
18.66,2.8469,1.6344,1.2125
18.67,3.6188,1.6006,2.0181
18.68,2.1325,1.6365,0.49602
18.69,0.86259,1.6913,-0.82866
18.7,0.4271,1.672,-1.2449
18.71,0.29246,1.4776,-1.1851
18.72,0.2578,1.1957,-0.9379
18.73,0.28963,1.0468,-0.75715
18.74,0.44063,1.0449,-0.60428
18.75,0.96487,1.0442,-0.079286
18.76,2.1358,1.0325,1.1032
18.77,2.5964,1.0466,1.5498
18.78,1.4822,1.0453,0.43694
18.79,0.59811,1.0023,-0.40419
18.8,0.29375,0.92729,-0.63354
18.81,0.18821,0.77145,-0.58324
18.82,0.1417,0.60455,-0.46285
18.83,0.11839,0.59163,-0.47324
18.84,0.10687,0.65325,-0.54638
18.85,0.10295,0.70126,-0.59831
18.86,0.10545,0.71035,-0.60489
18.87,0.11529,0.72265,-0.60735
18.88,0.13625,0.75245,-0.61621
18.89,0.17869,0.7509,-0.57221
18.9,0.27596,0.73317,-0.45721
18.91,0.55727,0.74973,-0.19246
18.92,1.375,0.8654,0.50964
18.93,2.4057,0.99457,1.4112
18.94,1.9792,1.1324,0.84685
18.95,0.89538,1.3131,-0.4177
18.96,0.40995,1.4522,-1.0423
18.97,0.26977,1.4956,-1.2259
18.98,0.23976,1.4201,-1.1803
18.99,0.27146,1.3883,-1.1168
19,0.39811,1.4259,-1.0278
19.01,0.81516,1.532,-0.71679
19.02,1.9789,1.5944,0.38442
19.03,3.1298,1.5705,1.5593
19.04,2.2858,1.4222,0.86355
19.05,0.97271,1.2752,-0.3025
19.06,0.44126,1.1845,-0.74327
19.07,0.26982,1.1049,-0.83513
19.08,0.20027,0.95451,-0.75425
19.09,0.17068,0.93014,-0.75946
19.1,0.16153,1.0461,-0.88456
19.11,0.16603,1.2954,-1.1294
19.12,0.18344,1.5283,-1.3449
19.13,0.21767,1.6997,-1.4821
19.14,0.27935,1.7292,-1.4498
19.15,0.39573,1.8164,-1.4207
19.16,0.64838,1.9953,-1.3469
19.17,1.3486,2.2268,-0.87819
19.18,3.4666,2.485,0.98167
19.19,6.7295,2.796,3.9335
19.2,6.2148,3.0358,3.1789
19.21,2.9053,3.199,-0.29374
19.22,1.1942,3.2439,-2.0498
19.23,0.67081,3.121,-2.4502
19.24,0.5163,2.7492,-2.2329
19.25,0.52377,2.3883,-1.8645
19.26,0.72043,2.1535,-1.4331
19.27,1.4424,2.0655,-0.62308
19.28,3.4955,2.0677,1.4278
19.29,5.5283,2.0707,3.4576
19.3,4.0178,2.0833,1.9345
19.31,1.6733,2.0754,-0.40205
19.32,0.71554,1.9557,-1.2401
19.33,0.39896,1.6327,-1.2337
19.34,0.26352,1.2119,-0.94835
19.35,0.19432,0.96358,-0.76926
19.36,0.15524,0.88997,-0.73474
19.37,0.1321,0.83553,-0.70343
19.38,0.11912,0.736,-0.61689
19.39,0.11424,0.67373,-0.55949
19.4,0.11825,0.664,-0.54575
19.41,0.13642,0.68606,-0.54964
19.42,0.18804,0.75507,-0.56703
19.43,0.35063,0.84399,-0.49335
19.44,0.81309,0.94148,-0.12839
19.45,1.3124,1.0192,0.29323
19.46,1.0046,1.1015,-0.096891
19.47,0.45424,1.214,-0.75981
19.48,0.22716,1.3162,-1.0891
19.49,0.16415,1.3298,-1.1656
19.5,0.157,1.2525,-1.0955
19.51,0.19075,1.2078,-1.017
19.52,0.30919,1.2053,-0.89614
19.53,0.70182,1.2661,-0.56427
19.54,1.5362,1.3392,0.19692
19.55,1.7991,1.3231,0.47603
19.56,0.9997,1.2641,-0.26443
19.57,0.41308,1.2229,-0.8098
19.58,0.21684,1.2229,-1.0061
19.59,0.14253,1.1651,-1.0226
19.6,0.10761,1.0542,-0.94661
19.61,0.091907,0.90882,-0.81691
19.62,0.086082,0.83912,-0.75304
19.63,0.086913,0.83533,-0.74842
19.64,0.094265,0.82423,-0.72997
19.65,0.11057,0.79804,-0.68747
19.66,0.14299,0.81498,-0.67199
19.67,0.21297,0.84226,-0.6293
19.68,0.40031,0.89275,-0.49244
19.69,0.9796,0.97857,0.0010349
19.7,2.0361,1.1255,0.9106
19.71,2.1249,1.2905,0.83436
19.72,1.0909,1.3982,-0.3073
19.73,0.46634,1.4535,-0.98712
19.74,0.27848,1.4536,-1.1751
19.75,0.23757,1.3801,-1.1425
19.76,0.26968,1.301,-1.0314
19.77,0.40854,1.31,-0.90149
19.78,0.87326,1.3061,-0.43283
19.79,2.1402,1.261,0.8792
19.8,3.28,1.2429,2.0371
19.81,2.2947,1.2869,1.0077
19.82,0.93922,1.2864,-0.34714
19.83,0.4023,1.1851,-0.7828
19.84,0.22615,0.91414,-0.68799
19.85,0.15266,0.60134,-0.44868
19.86,0.11556,0.40025,-0.2847
19.87,0.095089,0.32051,-0.22542
19.88,0.083929,0.32389,-0.23996
19.89,0.079229,0.3416,-0.26237
19.9,0.080511,0.34483,-0.26432
19.91,0.089766,0.37697,-0.28721
19.92,0.11455,0.45449,-0.33994
19.93,0.18336,0.58133,-0.39797
19.94,0.40233,0.69972,-0.29739
19.95,0.86437,0.79242,0.071957
19.96,1.0123,0.87287,0.13948
19.97,0.57611,0.94253,-0.36642
19.98,0.25756,1.0035,-0.74595
19.99,0.15943,1.1053,-0.94587
20,0.14198,1.1721,-1.0301
20.01,0.16605,1.1626,-0.99653
20.02,0.25547,1.1406,-0.88508
20.03,0.54998,1.1441,-0.5941
20.04,1.3277,1.1845,0.14323
20.05,1.9597,1.204,0.75568
20.06,1.3265,1.1731,0.15344
20.07,0.54954,1.0953,-0.54574
20.08,0.25408,1.0106,-0.75654
20.09,0.15268,0.91316,-0.76048
20.1,0.10731,0.83453,-0.72723
20.11,0.086167,0.79652,-0.71035
20.12,0.07684,0.74066,-0.66382
20.13,0.074679,0.68881,-0.61413
20.14,0.078725,0.68307,-0.60435
20.15,0.090811,0.78348,-0.69267
20.16,0.11693,0.86506,-0.74813
20.17,0.1761,0.91219,-0.73609
20.18,0.34104,0.91247,-0.57143
20.19,0.84731,0.93499,-0.08768
20.2,1.6758,0.98435,0.69149
20.21,1.6119,1.0891,0.52278
20.22,0.77977,1.1905,-0.41071
20.23,0.32753,1.2124,-0.88486
20.24,0.18936,1.1579,-0.96855
20.25,0.15119,1.054,-0.9028
20.26,0.15998,0.99794,-0.83796
20.27,0.23573,0.96992,-0.73419
20.28,0.50869,0.91938,-0.41069
20.29,1.0958,0.79319,0.30257
20.3,1.2798,0.69926,0.58056
20.31,0.71332,0.66413,0.049194
20.32,0.29725,0.69083,-0.39357
20.33,0.15691,0.73123,-0.57433
20.34,0.1046,0.70854,-0.60394
20.35,0.081084,0.64363,-0.56255
20.36,0.070897,0.60327,-0.53237
20.37,0.067846,0.63403,-0.56618
20.38,0.070114,0.65153,-0.58142
20.39,0.078241,0.66448,-0.58624
20.4,0.095421,0.66185,-0.56642
20.41,0.13116,0.67027,-0.53911
20.42,0.21797,0.72522,-0.50724
20.43,0.48279,0.84215,-0.35937
20.44,1.1508,0.95271,0.19806
20.45,1.6376,1.0184,0.61917
20.46,1.0808,1.0433,0.037485
20.47,0.4635,1.0694,-0.6059
20.48,0.24409,1.1246,-0.88054
20.49,0.19163,1.1164,-0.92474
20.5,0.20696,1.0035,-0.79649
20.51,0.30273,0.79996,-0.49722
20.52,0.63145,0.60263,0.028825
20.53,1.53,0.49714,1.0328
20.54,2.3391,0.45729,1.8818
20.55,1.6424,0.43957,1.2029
20.56,0.68499,0.44003,0.24495
20.57,0.30849,0.43019,-0.1217
20.58,0.18547,0.40096,-0.2155
20.59,0.13565,0.32084,-0.18519
20.6,0.11439,0.28696,-0.17257
20.61,0.10789,0.31887,-0.21098
20.62,0.11203,0.36581,-0.25378
20.63,0.12754,0.43727,-0.30973
20.64,0.16026,0.55726,-0.397
20.65,0.22724,0.69701,-0.46976
20.66,0.38408,0.83167,-0.44759
20.67,0.84959,0.94508,-0.095491
20.68,2.1554,1.0316,1.1238
20.69,3.5621,1.1374,2.4247
20.7,2.6956,1.2525,1.4431
20.71,1.1429,1.3234,-0.18052
20.72,0.49402,1.3312,-0.83721
20.73,0.29801,1.2232,-0.92524
20.74,0.24407,1.0156,-0.77153
20.75,0.27575,0.81809,-0.54234
20.76,0.47402,0.76757,-0.29355
20.77,1.0854,0.77637,0.309
20.78,1.7499,0.80005,0.94985
20.79,1.3241,0.8083,0.51579
20.8,0.56937,0.84153,-0.27216
20.81,0.24889,0.89192,-0.64302
20.82,0.14385,0.87483,-0.73098
20.83,0.1005,0.77936,-0.67887
20.84,0.078697,0.65148,-0.57278
20.85,0.066816,0.56655,-0.49974
20.86,0.060694,0.5378,-0.47711
20.87,0.058924,0.60448,-0.54555
20.88,0.061809,0.64713,-0.58532
20.89,0.07214,0.67222,-0.60008
20.9,0.10025,0.66505,-0.5648
20.91,0.1879,0.72653,-0.53862
20.92,0.43,0.82346,-0.39345
20.93,0.66989,0.86747,-0.19758
20.94,0.49798,0.84548,-0.34749
20.95,0.23033,0.74791,-0.51758
20.96,0.12693,0.68702,-0.5601
20.97,0.10449,0.69582,-0.59134
20.98,0.11635,0.68543,-0.56908
20.99,0.17202,0.62113,-0.44911
21,0.35894,0.51737,-0.15843
21.01,0.85346,0.44042,0.41304
21.02,1.2559,0.46355,0.79234
21.03,0.85543,0.5115,0.34392
21.04,0.36515,0.55604,-0.19089
21.05,0.17994,0.56873,-0.3888
21.06,0.11559,0.53685,-0.42126
21.07,0.088352,0.49213,-0.40378
21.08,0.078815,0.51802,-0.43921
21.09,0.079006,0.56411,-0.4851
21.1,0.087121,0.6169,-0.52978
21.11,0.1052,0.65801,-0.55281
21.12,0.14056,0.74004,-0.59948
21.13,0.21455,0.86272,-0.64817
21.14,0.40336,0.93818,-0.53482
21.15,0.99239,0.99985,-0.0074588
21.16,2.2845,1.0277,1.2567
21.17,2.7972,1.0337,1.7635
21.18,1.5867,1.0695,0.51724
21.19,0.62835,1.1308,-0.50245
21.2,0.3065,1.138,-0.8315
21.21,0.20868,1.0378,-0.82915
21.22,0.19344,0.83684,-0.64339
21.23,0.26347,0.72572,-0.46225
21.24,0.55052,0.72074,-0.17022
21.25,1.0942,0.72861,0.36557
21.26,1.1308,0.71411,0.41674
21.27,0.57758,0.65368,-0.076096
21.28,0.23972,0.6085,-0.36878
21.29,0.12696,0.59135,-0.46439
21.3,0.083004,0.52858,-0.44557
21.31,0.061701,0.40496,-0.34326
21.32,0.049986,0.27615,-0.22617
21.33,0.042946,0.20998,-0.16703
21.34,0.038563,0.21665,-0.17809
21.35,0.035906,0.2509,-0.21499
21.36,0.034519,0.28855,-0.25403
21.37,0.034197,0.30216,-0.26796
21.38,0.0349,0.30062,-0.26572
21.39,0.036739,0.37102,-0.33428
21.4,0.039937,0.46882,-0.42889
21.41,0.04521,0.54471,-0.4995
21.42,0.053597,0.58094,-0.52735
21.43,0.067342,0.5993,-0.53195
21.44,0.091481,0.65759,-0.56611
21.45,0.1394,0.69798,-0.55858
21.46,0.257,0.71664,-0.45964
21.47,0.62014,0.7091,-0.088961
21.48,1.479,0.69123,0.78777
21.49,1.9591,0.67825,1.2808
21.5,1.1873,0.73019,0.45714
21.51,0.47159,0.79366,-0.32207
21.52,0.2174,0.79927,-0.58187
21.53,0.13122,0.73809,-0.60687
21.54,0.095177,0.61559,-0.52042
21.55,0.079291,0.56765,-0.48836
21.56,0.074141,0.57224,-0.4981
21.57,0.077239,0.59132,-0.51408
21.58,0.090078,0.57061,-0.48053
21.59,0.11993,0.5447,-0.42477
21.6,0.1915,0.58147,-0.38997
21.61,0.40251,0.64394,-0.24144
21.62,1.0198,0.69734,0.32242
21.63,1.7979,0.73453,1.0634
21.64,1.4716,0.76234,0.70923
21.65,0.64627,0.78406,-0.13779
21.66,0.273,0.80498,-0.53198
21.67,0.15937,0.7796,-0.62023
21.68,0.12691,0.67012,-0.54321
21.69,0.14208,0.52182,-0.37974
21.7,0.24999,0.44622,-0.19624
21.71,0.52959,0.45598,0.073609
21.72,0.68478,0.46288,0.2219
21.73,0.42108,0.44798,-0.026896
21.74,0.17703,0.4178,-0.24077
21.75,0.089111,0.38969,-0.30058
21.76,0.058803,0.37926,-0.32046
21.77,0.045535,0.33635,-0.29081
21.78,0.038982,0.27198,-0.233
21.79,0.036009,0.22235,-0.18634
21.8,0.035655,0.19329,-0.15764
21.81,0.038077,0.22301,-0.18494
21.82,0.045074,0.26705,-0.22197
21.83,0.062882,0.29303,-0.23015
21.84,0.11658,0.32034,-0.20376
21.85,0.2672,0.34433,-0.077127
21.86,0.43006,0.39895,0.031108
21.87,0.3331,0.44587,-0.11277
21.88,0.15888,0.47246,-0.31357
21.89,0.090879,0.46927,-0.37839
21.9,0.079872,0.42628,-0.34641
21.91,0.097174,0.38192,-0.28475
21.92,0.16154,0.34697,-0.18543
21.93,0.37425,0.33148,0.042779
21.94,0.82549,0.32822,0.49727
21.95,0.96826,0.34504,0.62321
21.96,0.53732,0.38839,0.14892
21.97,0.22015,0.42588,-0.20573
21.98,0.11366,0.4338,-0.32014
21.99,0.076704,0.4025,-0.3258
22,0.062171,0.33293,-0.27076
22.01,0.057809,0.30113,-0.24332
22.02,0.060009,0.33651,-0.2765
22.03,0.068918,0.38769,-0.31878
22.04,0.088147,0.43728,-0.34913
22.05,0.1292,0.49567,-0.36647
22.06,0.23319,0.57518,-0.34199
22.07,0.55659,0.6672,-0.11061
22.08,1.294,0.73788,0.5561
22.09,1.6474,0.78111,0.86632
22.1,0.9738,0.78926,0.18454
22.11,0.40041,0.78784,-0.38743
22.12,0.21057,0.79918,-0.58861
22.13,0.16622,0.76696,-0.60074
22.14,0.19211,0.66919,-0.47709
22.15,0.33983,0.56918,-0.22934
22.16,0.80827,0.53238,0.27589
22.17,1.4044,0.54775,0.85669
22.18,1.1473,0.55938,0.58795
22.19,0.50541,0.54825,-0.042839
22.2,0.21276,0.51524,-0.30248
22.21,0.11634,0.46975,-0.35341
22.22,0.076677,0.39316,-0.31649
22.23,0.057405,0.29813,-0.24072
22.24,0.047285,0.23045,-0.18316
22.25,0.042323,0.21352,-0.1712
22.26,0.041406,0.21928,-0.17787
22.27,0.045463,0.23061,-0.18515
22.28,0.059678,0.25267,-0.19299
22.29,0.10584,0.26546,-0.15961
22.3,0.24392,0.28407,-0.040147
22.31,0.41862,0.2966,0.12202
22.32,0.34501,0.3191,0.02591
22.33,0.15954,0.33356,-0.17402
22.34,0.076591,0.31488,-0.23829
22.35,0.053456,0.29213,-0.23867
22.36,0.051802,0.25605,-0.20424
22.37,0.071084,0.22592,-0.15483
22.38,0.14512,0.21955,-0.074425
22.39,0.29137,0.21504,0.076322
22.4,0.3145,0.221,0.093498
22.41,0.17197,0.21111,-0.039135
22.42,0.081945,0.20127,-0.11932
22.43,0.050217,0.20386,-0.15364
22.44,0.035548,0.18492,-0.14937
22.45,0.029546,0.18087,-0.15133
22.46,0.028106,0.18759,-0.15948
22.47,0.029433,0.21676,-0.18732
22.48,0.033665,0.25714,-0.22348
22.49,0.042688,0.28001,-0.23732
22.5,0.062753,0.31535,-0.2526
22.51,0.11787,0.33519,-0.21732
22.52,0.28578,0.36397,-0.078191
22.53,0.5603,0.3985,0.1618
22.54,0.54113,0.41524,0.12589
22.55,0.26962,0.44351,-0.17389
22.56,0.12519,0.44096,-0.31577
22.57,0.088049,0.43725,-0.3492
22.58,0.09333,0.42405,-0.33072
22.59,0.14463,0.38356,-0.23893
22.6,0.32653,0.37449,-0.047955
22.61,0.7161,0.3577,0.3584
22.62,0.83849,0.36642,0.47207
22.63,0.46316,0.37988,0.083288
22.64,0.18605,0.37129,-0.18523
22.65,0.092807,0.36694,-0.27413
22.66,0.060939,0.3201,-0.25916
22.67,0.04779,0.28,-0.23221
22.68,0.042561,0.25539,-0.21283
22.69,0.042286,0.25892,-0.21664
22.7,0.046734,0.28399,-0.23725
22.71,0.058313,0.28854,-0.23023
22.72,0.085818,0.33775,-0.25193
22.73,0.16384,0.39215,-0.22832
22.74,0.40056,0.44033,-0.039763
22.75,0.76566,0.48429,0.28136
22.76,0.71052,0.50068,0.20984
22.77,0.34532,0.54777,-0.20245
22.78,0.16121,0.56774,-0.40653
22.79,0.11552,0.55946,-0.44394
22.8,0.12606,0.53184,-0.40578
22.81,0.20458,0.45588,-0.2513
22.82,0.47792,0.4187,0.059214
22.83,1.0107,0.41316,0.59753
22.84,1.0934,0.42764,0.66579
22.85,0.56791,0.46004,0.10787
22.86,0.2281,0.47111,-0.24302
22.87,0.11491,0.48131,-0.3664
22.88,0.072703,0.45504,-0.38234
22.89,0.054021,0.4003,-0.34628
22.9,0.045615,0.33929,-0.29367
22.91,0.043127,0.30816,-0.26503
22.92,0.045896,0.33083,-0.28494
22.93,0.056354,0.34444,-0.28809
22.94,0.084526,0.3649,-0.28037
22.95,0.17118,0.3699,-0.19872
22.96,0.42201,0.36839,0.053617
22.97,0.71542,0.39283,0.32259
22.98,0.56372,0.39621,0.16751
22.99,0.24584,0.39496,-0.14912
23,0.10786,0.35479,-0.24693
23.01,0.066504,0.29779,-0.23129
23.02,0.056986,0.2567,-0.19972
23.03,0.072943,0.20627,-0.13332
23.04,0.14222,0.17646,-0.034238
23.05,0.23989,0.15626,0.083625
23.06,0.2049,0.15305,0.051847
23.07,0.099236,0.16406,-0.064827
23.08,0.049235,0.1594,-0.11016
23.09,0.031681,0.14703,-0.11535
23.1,0.024101,0.11401,-0.089907
23.11,0.020968,0.093067,-0.072099
23.12,0.020117,0.097625,-0.077509
23.13,0.020943,0.10612,-0.085175
23.14,0.023952,0.11904,-0.095091
23.15,0.03113,0.12543,-0.0943
23.16,0.050066,0.14307,-0.093002
23.17,0.10936,0.1633,-0.053945
23.18,0.2394,0.17977,0.059623
23.19,0.29172,0.1909,0.10082
23.2,0.17193,0.17793,-0.0059939
23.21,0.078407,0.1599,-0.081491
23.22,0.050602,0.13624,-0.085635
23.23,0.049766,0.1293,-0.079532
23.24,0.070953,0.13064,-0.059682
23.25,0.14945,0.13011,0.019344
23.26,0.33278,0.14987,0.1829
23.27,0.42051,0.16762,0.2529
23.28,0.25153,0.19222,0.059301
23.29,0.10795,0.20422,-0.096273
23.3,0.058183,0.22336,-0.16517
23.31,0.041324,0.2582,-0.21688
23.32,0.035811,0.26263,-0.22682
23.33,0.035995,0.27406,-0.23807
23.34,0.040636,0.28262,-0.24199
23.35,0.051144,0.31042,-0.25928
23.36,0.072882,0.35432,-0.28144
23.37,0.1238,0.38436,-0.26057
23.38,0.27479,0.42146,-0.14667
23.39,0.69814,0.43317,0.26498
23.4,1.1542,0.45284,0.70139
23.41,0.8739,0.47472,0.39918
23.42,0.37152,0.4884,-0.11688
23.43,0.16281,0.49889,-0.33608
23.44,0.10299,0.4746,-0.37161
23.45,0.096337,0.43362,-0.33728
23.46,0.14637,0.36373,-0.21736
23.47,0.3145,0.31104,0.0034592
23.48,0.48334,0.2797,0.20364
23.49,0.35241,0.25335,0.099066
23.5,0.15126,0.24063,-0.089371
23.51,0.068329,0.21916,-0.15083
23.52,0.040659,0.21166,-0.171
23.53,0.028838,0.18788,-0.15904
23.54,0.022632,0.1562,-0.13356
23.55,0.018988,0.14518,-0.12619
23.56,0.016738,0.14457,-0.12783
23.57,0.015358,0.15768,-0.14232
23.58,0.014598,0.15563,-0.14103
23.59,0.01435,0.15786,-0.14351
23.6,0.014598,0.16316,-0.14856
23.61,0.015416,0.1742,-0.15878
23.62,0.017,0.18769,-0.17069
23.63,0.019779,0.17994,-0.16016
23.64,0.024697,0.18507,-0.16037
23.65,0.034123,0.19215,-0.15802
23.66,0.055448,0.20097,-0.14552
23.67,0.11752,0.20903,-0.091508
23.68,0.2948,0.20771,0.087094
23.69,0.50192,0.21466,0.28726
23.7,0.39637,0.21547,0.1809
23.71,0.17461,0.21388,-0.039264
23.72,0.078181,0.20662,-0.12844
23.73,0.046444,0.20291,-0.15646
23.74,0.034218,0.19879,-0.16457
23.75,0.029932,0.1837,-0.15377
23.76,0.029989,0.18033,-0.15034
23.77,0.033938,0.18471,-0.15077
23.78,0.043841,0.18881,-0.14497
23.79,0.067501,0.19949,-0.13199
23.8,0.13608,0.22354,-0.087458
23.81,0.33907,0.25115,0.087917
23.82,0.61399,0.26586,0.34813
23.83,0.52567,0.26937,0.2563
23.84,0.24277,0.2662,-0.023428
23.85,0.11271,0.26926,-0.15656
23.86,0.080731,0.26569,-0.18496
23.87,0.090412,0.25592,-0.1655
23.88,0.16087,0.24014,-0.079265
23.89,0.37704,0.2229,0.15414
23.9,0.612,0.22045,0.39156
23.91,0.46352,0.21555,0.24797
23.92,0.19968,0.20661,-0.0069355
23.93,0.088177,0.21025,-0.12207
23.94,0.051578,0.21206,-0.16048
23.95,0.037038,0.20113,-0.16409
23.96,0.030836,0.16995,-0.13912
23.97,0.029007,0.13511,-0.1061
23.98,0.030783,0.12977,-0.098983
23.99,0.03766,0.14731,-0.10965
24,0.056358,0.16784,-0.11148
24.01,0.11438,0.18459,-0.07021
24.02,0.27451,0.19483,0.079675
24.03,0.43311,0.20611,0.227
24.04,0.31931,0.21955,0.099768
24.05,0.14229,0.22188,-0.079595
24.06,0.074368,0.22292,-0.14855
24.07,0.061884,0.22698,-0.16509
24.08,0.080365,0.22752,-0.14716
24.09,0.1632,0.21927,-0.056066
24.1,0.3683,0.20368,0.16462
24.11,0.48296,0.19645,0.28651
24.12,0.29571,0.19811,0.097596
24.13,0.12291,0.20518,-0.082262
24.14,0.060586,0.20859,-0.14801
24.15,0.038084,0.20052,-0.16244
24.16,0.028698,0.18723,-0.15853
24.17,0.025035,0.17023,-0.1452
24.18,0.024732,0.16597,-0.14124
24.19,0.027775,0.16537,-0.13759
24.2,0.036559,0.16453,-0.12797
24.21,0.061092,0.17872,-0.11762
24.22,0.1393,0.19545,-0.056151
24.23,0.31152,0.20633,0.10518
24.24,0.38021,0.20505,0.17515
24.25,0.21969,0.19785,0.021838
24.26,0.093614,0.20006,-0.10645
24.27,0.054117,0.20685,-0.15273
24.28,0.048981,0.20703,-0.15805
24.29,0.070282,0.18599,-0.11571
24.3,0.15303,0.16516,-0.012132
24.31,0.29229,0.16265,0.12965
24.32,0.27966,0.1607,0.11895
24.33,0.13598,0.1572,-0.021218
24.34,0.057248,0.15643,-0.09918
24.35,0.031873,0.15755,-0.12567
24.36,0.022609,0.16276,-0.14015
24.37,0.018692,0.15524,-0.13655
24.38,0.017376,0.13938,-0.12201
24.39,0.018056,0.14116,-0.1231
24.4,0.021368,0.15306,-0.1317
24.41,0.030462,0.1631,-0.13264
24.42,0.058348,0.16199,-0.10364
24.43,0.1388,0.15847,-0.019674
24.44,0.23302,0.15708,0.07594
24.45,0.18539,0.15066,0.034723
24.46,0.085163,0.14707,-0.061911
24.47,0.043337,0.13578,-0.09244
24.48,0.034601,0.13143,-0.09683
24.49,0.042845,0.14313,-0.10029
24.5,0.083315,0.14036,-0.05704
24.51,0.18043,0.13089,0.049541
24.52,0.22687,0.11802,0.10885
24.53,0.13654,0.10175,0.034792
24.54,0.059916,0.10736,-0.047442
24.55,0.033068,0.11783,-0.084763
24.56,0.02382,0.11981,-0.09599
24.57,0.020924,0.12741,-0.10649
24.58,0.021348,0.13492,-0.11357
24.59,0.024618,0.14598,-0.12137
24.6,0.032163,0.15916,-0.127
24.61,0.049342,0.17482,-0.12548
24.62,0.097031,0.20044,-0.10341
24.63,0.24292,0.22375,0.019176
24.64,0.48161,0.2399,0.24171
24.65,0.46426,0.24803,0.21623
24.66,0.22688,0.25274,-0.025855
24.67,0.10006,0.26478,-0.16472
24.68,0.066857,0.27049,-0.20363
24.69,0.072701,0.26084,-0.18814
24.7,0.13076,0.23484,-0.10408
24.71,0.30232,0.19776,0.10456
24.72,0.45771,0.17721,0.2805
24.73,0.3208,0.1696,0.1512
24.74,0.13347,0.16257,-0.0291
24.75,0.058761,0.15732,-0.098558
24.76,0.033354,0.15603,-0.12268
24.77,0.022406,0.14633,-0.12393
24.78,0.016737,0.11816,-0.10143
24.79,0.013418,0.094675,-0.081257
24.8,0.011327,0.088276,-0.076948
24.81,0.0099567,0.089821,-0.079865
24.82,0.0090831,0.092118,-0.083035
24.83,0.0085739,0.086915,-0.078341
24.84,0.0083818,0.07855,-0.070168
24.85,0.0085218,0.075554,-0.067032
24.86,0.0090914,0.07535,-0.066258
24.87,0.010351,0.073633,-0.063282
24.88,0.012998,0.074368,-0.06137
24.89,0.019289,0.075725,-0.056437
24.9,0.038082,0.080674,-0.042592
24.91,0.089509,0.086015,0.003494
24.92,0.14053,0.089587,0.050939
24.93,0.10483,0.096113,0.0087117
24.94,0.049399,0.10607,-0.056674
24.95,0.026943,0.11815,-0.091202
24.96,0.018884,0.12494,-0.10606
24.97,0.01642,0.12925,-0.11283
24.98,0.017096,0.13351,-0.11641
24.99,0.020302,0.13619,-0.11589
25,0.027257,0.14238,-0.11512
25.01,0.042599,0.15261,-0.11001
25.02,0.08405,0.16028,-0.076225
25.03,0.21274,0.17148,0.041259
25.04,0.44764,0.18293,0.26471
25.05,0.46678,0.18703,0.27975
25.06,0.2356,0.19126,0.044342
25.07,0.095475,0.18795,-0.092476
25.08,0.052795,0.17719,-0.1244
25.09,0.044791,0.16247,-0.11768
25.1,0.064128,0.13708,-0.072956
25.11,0.13088,0.10312,0.02776
25.12,0.18593,0.080695,0.10524
25.13,0.12646,0.074634,0.051826
25.14,0.054124,0.07057,-0.016446
25.15,0.025992,0.069374,-0.043382
25.16,0.016457,0.069858,-0.053401
25.17,0.012344,0.064166,-0.051822
25.18,0.010289,0.055463,-0.045174
25.19,0.0093102,0.048839,-0.039529
25.2,0.0091574,0.047933,-0.038775
25.21,0.010106,0.053205,-0.043099
25.22,0.013862,0.057354,-0.043492
25.23,0.025697,0.060735,-0.035038
25.24,0.043069,0.061653,-0.018584
25.25,0.039745,0.059155,-0.019409
25.26,0.02372,0.06207,-0.03835
25.27,0.017791,0.066151,-0.04836
25.28,0.020735,0.071185,-0.05045
25.29,0.03425,0.076487,-0.042238
25.3,0.07921,0.077488,0.0017226
25.31,0.17872,0.077001,0.10172
25.32,0.2184,0.076193,0.14221
25.33,0.12578,0.079712,0.04607
25.34,0.052735,0.08598,-0.033245
25.35,0.02675,0.090723,-0.063974
25.36,0.016896,0.093218,-0.076322
25.37,0.012906,0.0885,-0.075594
25.38,0.011529,0.079379,-0.067851
25.39,0.011803,0.077272,-0.065469
25.4,0.014052,0.080382,-0.06633
25.41,0.020687,0.083967,-0.06328
25.42,0.04182,0.085632,-0.043812
25.43,0.097245,0.085299,0.011945
25.44,0.14251,0.087551,0.054959
25.45,0.098461,0.090275,0.0081853
25.46,0.044654,0.093756,-0.049102
25.47,0.026274,0.096556,-0.070282
25.48,0.025655,0.10104,-0.075388
25.49,0.040902,0.099587,-0.058685
25.5,0.093173,0.087168,0.0060046
25.51,0.16513,0.079856,0.085277
25.52,0.14119,0.081043,0.060146
25.53,0.066066,0.084101,-0.018035
25.54,0.030353,0.08693,-0.056578
25.55,0.01793,0.087153,-0.069223
25.56,0.012992,0.090408,-0.077416
25.57,0.011173,0.094227,-0.083054
25.58,0.01098,0.091832,-0.080852
25.59,0.012246,0.091039,-0.078793
25.6,0.015996,0.091459,-0.075463
25.61,0.026829,0.089712,-0.062882
25.62,0.060379,0.083696,-0.023317
25.63,0.11851,0.078688,0.039826
25.64,0.1197,0.083684,0.036013
25.65,0.06425,0.090265,-0.026015
25.66,0.034608,0.097257,-0.062649
25.67,0.031012,0.10174,-0.070726
25.68,0.045043,0.10255,-0.057511
25.69,0.099011,0.10418,-0.0051671
25.7,0.2203,0.10413,0.11616
25.71,0.2684,0.10583,0.16257
25.72,0.15399,0.11368,0.04031
25.73,0.063571,0.12084,-0.057272
25.74,0.032738,0.12973,-0.096996
25.75,0.022569,0.13636,-0.11379
25.76,0.01925,0.1309,-0.11165
25.77,0.019406,0.12551,-0.1061
25.78,0.022749,0.12449,-0.10174
25.79,0.031433,0.12627,-0.094841
25.8,0.054376,0.13037,-0.075993
25.81,0.12645,0.13311,-0.0066583
25.82,0.2974,0.13902,0.15837
25.83,0.39337,0.15088,0.24249
25.84,0.24092,0.15875,0.08217
25.85,0.10052,0.16077,-0.060252
25.86,0.054497,0.16124,-0.10675
25.87,0.048983,0.1576,-0.10862
25.88,0.07705,0.14248,-0.065426
25.89,0.16854,0.11693,0.05161
25.9,0.25198,0.1004,0.15158
25.91,0.17689,0.096166,0.080726
25.92,0.074512,0.096488,-0.021975
25.93,0.033795,0.095183,-0.061388
25.94,0.020359,0.090254,-0.069895
25.95,0.014851,0.086883,-0.072032
25.96,0.012361,0.079932,-0.067571
25.97,0.011592,0.067837,-0.056246
25.98,0.012512,0.063325,-0.050813
25.99,0.016659,0.062264,-0.045605
26,0.030963,0.058468,-0.027505
26.01,0.070262,0.055509,0.014753
26.02,0.10574,0.052864,0.052875
26.03,0.075446,0.054848,0.020599
26.04,0.033994,0.059826,-0.025832
26.05,0.018628,0.059386,-0.040758
26.06,0.016219,0.058954,-0.042735
26.07,0.022974,0.059159,-0.036184
26.08,0.047725,0.05598,-0.0082555
26.09,0.077418,0.055041,0.022378
26.1,0.061895,0.055218,0.006677
26.11,0.029801,0.05458,-0.024779
26.12,0.015679,0.061179,-0.0455
26.13,0.010685,0.065147,-0.054463
26.14,0.0089937,0.061807,-0.052813
26.15,0.0089949,0.062274,-0.053279
26.16,0.010324,0.064677,-0.054353
26.17,0.013661,0.0684,-0.054739
26.18,0.02198,0.073668,-0.051688
26.19,0.047202,0.072196,-0.024995
26.2,0.11651,0.073229,0.043277
26.21,0.18504,0.081454,0.10358
26.22,0.13551,0.085374,0.050136
26.23,0.058404,0.086971,-0.028566
26.24,0.028211,0.088516,-0.060305
26.25,0.021603,0.085086,-0.063483
26.26,0.028266,0.080089,-0.051823
26.27,0.057355,0.069827,-0.012472
26.28,0.092658,0.056663,0.035995
26.29,0.073405,0.055623,0.017782
26.3,0.034023,0.056137,-0.022114
26.31,0.016609,0.051769,-0.035159
26.32,0.010544,0.05232,-0.041776
26.33,0.0081891,0.054178,-0.045989
26.34,0.0074356,0.05443,-0.046994
26.35,0.0076716,0.05582,-0.048149
26.36,0.0090699,0.05632,-0.04725
26.37,0.013,0.058334,-0.045334
26.38,0.025208,0.062672,-0.037464
26.39,0.057902,0.061906,-0.0040039
26.4,0.087584,0.063196,0.024389
26.41,0.063691,0.068974,-0.0052834
26.42,0.031179,0.07211,-0.040932
26.43,0.021191,0.074382,-0.053192
26.44,0.025123,0.07458,-0.049458
26.45,0.048258,0.070935,-0.022677
26.46,0.11581,0.071427,0.044383
26.47,0.18295,0.07178,0.11117
26.48,0.13362,0.0693,0.064321
26.49,0.057033,0.070604,-0.01357
26.5,0.025498,0.072231,-0.046733
26.51,0.014747,0.072178,-0.057431
26.52,0.01045,0.071015,-0.060564
26.53,0.0087003,0.062847,-0.054147
26.54,0.0083664,0.055695,-0.047328
26.55,0.0094979,0.055081,-0.045583
26.56,0.013758,0.052821,-0.039063
26.57,0.028138,0.051841,-0.023703
26.58,0.06141,0.052796,0.0086138
26.59,0.077461,0.051765,0.025696
26.6,0.047234,0.053534,-0.0062996
26.61,0.021924,0.056409,-0.034485
26.62,0.014847,0.055136,-0.040289
26.63,0.017055,0.052548,-0.035492
26.64,0.032377,0.047438,-0.015061
26.65,0.071285,0.038497,0.032788
26.66,0.092998,0.032853,0.060145
26.67,0.057013,0.03332,0.023693
26.68,0.02369,0.034148,-0.010459
26.69,0.011828,0.033065,-0.021237
26.7,0.0078976,0.032611,-0.024713
26.71,0.0063493,0.033083,-0.026734
26.72,0.0058213,0.031885,-0.026064
26.73,0.0060264,0.029311,-0.023285
26.74,0.0072466,0.027339,-0.020093
26.75,0.011135,0.025084,-0.013949
26.76,0.023237,0.024308,-0.0010706
26.77,0.043131,0.027369,0.015762
26.78,0.042228,0.031297,0.010931
26.79,0.023649,0.035513,-0.011864
26.8,0.014958,0.040522,-0.025564
26.81,0.015981,0.042228,-0.026247
26.82,0.026936,0.042608,-0.015672
26.83,0.06364,0.04584,0.0178
26.84,0.12433,0.049587,0.074742
26.85,0.11978,0.055919,0.06386
26.86,0.059174,0.062078,-0.002904
26.87,0.026164,0.066753,-0.040589
26.88,0.01546,0.073144,-0.057684
26.89,0.012007,0.078225,-0.066218
26.9,0.011559,0.079355,-0.067796
26.91,0.013238,0.079033,-0.065794
26.92,0.017966,0.078528,-0.060562
26.93,0.030224,0.081082,-0.050858
26.94,0.068212,0.084815,-0.016603
26.95,0.16743,0.085113,0.08232
26.96,0.24815,0.088453,0.1597
26.97,0.16831,0.094297,0.074016
26.98,0.07031,0.095256,-0.024946
26.99,0.034582,0.095703,-0.061121
27,0.027875,0.094298,-0.066423
27.01,0.040708,0.087078,-0.04637
27.02,0.082486,0.077229,0.0052573
27.03,0.10949,0.063001,0.046494
27.04,0.069675,0.054157,0.015518
27.05,0.029722,0.054549,-0.024828
27.06,0.014716,0.054181,-0.039465
27.07,0.0093168,0.050967,-0.04165
27.08,0.0069773,0.047978,-0.041
27.09,0.005891,0.040626,-0.034735
27.1,0.0055561,0.034337,-0.028781
27.11,0.0060459,0.030724,-0.024678
27.12,0.0084662,0.027129,-0.018663
27.13,0.016544,0.027008,-0.010463
27.14,0.029207,0.028221,0.00098572
27.15,0.027334,0.025826,0.0015085
27.16,0.014825,0.024472,-0.0096466
27.17,0.0089799,0.024474,-0.015494
27.18,0.0088749,0.025725,-0.016851
27.19,0.014002,0.0274,-0.013399
27.2,0.031202,0.028441,0.0027609
27.21,0.054879,0.030192,0.024687
27.22,0.047501,0.032713,0.014787
27.23,0.023657,0.034841,-0.011184
27.24,0.012149,0.037112,-0.024963
27.25,0.0078877,0.03886,-0.030972
27.26,0.0064805,0.041493,-0.035013
27.27,0.0065561,0.04228,-0.035724
27.28,0.007811,0.03944,-0.031629
27.29,0.011029,0.038462,-0.027433
27.3,0.019739,0.039869,-0.02013
27.31,0.047184,0.04111,0.0060746
27.32,0.105,0.042853,0.062144
27.33,0.12347,0.043815,0.079658
27.34,0.068835,0.04443,0.024405
27.35,0.028994,0.045113,-0.016119
27.36,0.017181,0.04304,-0.025859
27.37,0.017688,0.04178,-0.024091
27.38,0.031975,0.040759,-0.0087839
27.39,0.059311,0.036318,0.022993
27.4,0.058673,0.032049,0.026624
27.41,0.029851,0.030995,-0.0011445
27.42,0.013241,0.030931,-0.01769
27.43,0.0079151,0.033327,-0.025412
27.44,0.0061292,0.035284,-0.029155
27.45,0.0056251,0.035804,-0.030179
27.46,0.005951,0.03606,-0.030109
27.47,0.0073585,0.035493,-0.028135
27.48,0.011363,0.034815,-0.023452
27.49,0.024061,0.036316,-0.012255
27.5,0.054176,0.038451,0.015725
27.51,0.071319,0.041643,0.029676
27.52,0.045229,0.044496,0.00073349
27.53,0.021775,0.046242,-0.024467
27.54,0.016135,0.04811,-0.031975
27.55,0.021788,0.050498,-0.02871
27.56,0.047459,0.050551,-0.0030921
27.57,0.098578,0.049488,0.049091
27.58,0.10662,0.048808,0.057816
27.59,0.056388,0.049247,0.0071409
27.6,0.023856,0.050205,-0.026349
27.61,0.012605,0.05213,-0.039525
27.62,0.0084431,0.05307,-0.044627
27.63,0.0069525,0.052778,-0.045826
27.64,0.006854,0.049615,-0.042761
27.65,0.0081606,0.044392,-0.036231
27.66,0.012477,0.041598,-0.029121
27.67,0.026694,0.042749,-0.016055
27.68,0.061938,0.04286,0.019079
27.69,0.084658,0.041945,0.042713
27.7,0.053996,0.0429,0.011096
27.71,0.023262,0.04319,-0.019928
27.72,0.013237,0.042548,-0.029311
27.73,0.013265,0.042898,-0.029633
27.74,0.023783,0.040371,-0.016588
27.75,0.046362,0.035456,0.010906
27.76,0.04966,0.031265,0.018395
27.77,0.026695,0.027833,-0.001138
27.78,0.011743,0.026317,-0.014574
27.79,0.0063158,0.027242,-0.020926
27.8,0.004111,0.025693,-0.021582
27.81,0.003096,0.021944,-0.018848
27.82,0.0025602,0.017699,-0.015138
27.83,0.0022536,0.012971,-0.010718
27.84,0.0020784,0.011807,-0.0097287
27.85,0.0020045,0.012978,-0.010974
27.86,0.0020184,0.012746,-0.010728
27.87,0.0021331,0.013809,-0.011676
27.88,0.002396,0.014743,-0.012347
27.89,0.0029318,0.012619,-0.009687
27.9,0.0041104,0.011842,-0.0077316
27.91,0.0073198,0.013069,-0.005749
27.92,0.017197,0.014264,0.0029324
27.93,0.034298,0.01669,0.017608
27.94,0.034511,0.019683,0.014828
27.95,0.017901,0.021883,-0.0039823
27.96,0.0083319,0.024361,-0.016029
27.97,0.0051336,0.026788,-0.021654
27.98,0.0041377,0.027701,-0.023563
27.99,0.0041202,0.029063,-0.024943
28,0.0048457,0.030309,-0.025463
28.01,0.0067778,0.028955,-0.022178
28.02,0.012112,0.029011,-0.016899
28.03,0.028756,0.031676,-0.0029205
28.04,0.060697,0.034113,0.026584
28.05,0.066139,0.036379,0.02976
28.06,0.035871,0.038116,-0.0022454
28.07,0.017203,0.038008,-0.020805
28.08,0.013888,0.038598,-0.02471
28.09,0.021122,0.039887,-0.018765
28.1,0.048057,0.039228,0.0088294
28.11,0.082777,0.037324,0.045452
28.12,0.067558,0.035067,0.032491
28.13,0.029775,0.032202,-0.0024273
28.14,0.012519,0.030255,-0.017736
28.15,0.0069591,0.029807,-0.022848
28.16,0.0047868,0.028091,-0.023304
28.17,0.0037983,0.023856,-0.020057
28.18,0.0034239,0.019415,-0.015991
28.19,0.0036285,0.016944,-0.013315
28.2,0.005086,0.016256,-0.01117
28.21,0.0099626,0.016668,-0.0067056
28.22,0.016694,0.017141,-0.00044692
28.23,0.014523,0.016934,-0.0024102
28.24,0.0076531,0.016814,-0.0091614
28.25,0.0047861,0.016871,-0.012085
28.26,0.0049875,0.017904,-0.012917
28.27,0.0085394,0.020064,-0.011524
28.28,0.018075,0.02182,-0.0037456
28.29,0.024393,0.021981,0.0024118
28.3,0.016484,0.021892,-0.005408
28.31,0.0085231,0.022123,-0.0136
28.32,0.0051803,0.023378,-0.018198
28.33,0.0038111,0.024748,-0.020937
28.34,0.0035682,0.025196,-0.021628
28.35,0.004042,0.025643,-0.021601
28.36,0.0054074,0.025979,-0.020571
28.37,0.0089703,0.025079,-0.016109
28.38,0.020033,0.024631,-0.0045974
28.39,0.047113,0.025468,0.021645
28.4,0.064651,0.025569,0.039083
28.41,0.041524,0.025241,0.016283
28.42,0.018482,0.026389,-0.0079068
28.43,0.011618,0.027887,-0.016269
28.44,0.013767,0.028691,-0.014924
28.45,0.027992,0.02938,-0.0013883
28.46,0.052662,0.02847,0.024192
28.47,0.050364,0.026011,0.024353
28.48,0.02477,0.024731,3.9695e-05
28.49,0.010777,0.024928,-0.01415
28.5,0.0062863,0.026491,-0.020205
28.51,0.0047807,0.028073,-0.023292
28.52,0.0044149,0.02691,-0.022495
28.53,0.0048479,0.024297,-0.019449
28.54,0.0065117,0.022484,-0.015972
28.55,0.011715,0.021304,-0.0095893
28.56,0.027559,0.022214,0.005345
28.57,0.050589,0.024884,0.025706
28.58,0.045422,0.026296,0.019126
28.59,0.022624,0.027299,-0.0046753
28.6,0.012485,0.028557,-0.016072
28.61,0.0126,0.028712,-0.016112
28.62,0.023091,0.029078,-0.005987
28.63,0.051627,0.029536,0.022091
28.64,0.07008,0.027968,0.042112
28.65,0.044575,0.026435,0.01814
28.66,0.018822,0.027016,-0.0081934
28.67,0.0092404,0.027708,-0.018468
28.68,0.0059966,0.027802,-0.021806
28.69,0.0048938,0.027668,-0.022775
28.7,0.0048578,0.02573,-0.020872
28.71,0.0059242,0.022376,-0.016452
28.72,0.0094859,0.021365,-0.011879
28.73,0.021264,0.021761,-0.00049704
28.74,0.047371,0.021604,0.025767
28.75,0.057749,0.021423,0.036325
28.76,0.033284,0.021199,0.012085
28.77,0.014107,0.020811,-0.0067039
28.78,0.0083046,0.021161,-0.012856
28.79,0.0087269,0.021424,-0.012697
28.8,0.015617,0.020671,-0.0050537
28.81,0.024337,0.019602,0.0047352
28.82,0.019223,0.018384,0.00083857
28.83,0.008977,0.017478,-0.0085013
28.84,0.0044798,0.017652,-0.013172
28.85,0.0030543,0.018547,-0.015493
28.86,0.0025687,0.017871,-0.015302
28.87,0.002499,0.016958,-0.014459
28.88,0.0028031,0.017202,-0.014399
28.89,0.0038243,0.017505,-0.013681
28.9,0.0071107,0.017555,-0.010444
28.91,0.015709,0.01888,-0.0031708
28.92,0.022816,0.0198,0.0030151
28.93,0.016319,0.019797,-0.0034786
28.94,0.0085734,0.020351,-0.011777
28.95,0.0069318,0.020657,-0.013725
28.96,0.0103,0.021357,-0.011057
28.97,0.023416,0.023221,0.00019477
28.98,0.045384,0.024182,0.021202
28.99,0.043657,0.024104,0.019553
29,0.021531,0.02484,-0.0033087
29.01,0.0094106,0.024962,-0.015551
29.02,0.005448,0.024459,-0.019011
29.03,0.0041651,0.025506,-0.021341
29.04,0.0039938,0.026365,-0.022371
29.05,0.0047036,0.024833,-0.020129
29.06,0.0070122,0.023254,-0.016242
29.07,0.014364,0.02252,-0.008156
29.08,0.035263,0.020985,0.014278
29.09,0.057837,0.019744,0.038094
29.1,0.044004,0.01916,0.024844
29.11,0.01929,0.019202,8.8051e-05
29.12,0.0094099,0.019849,-0.010439
29.13,0.0078966,0.020105,-0.012208
29.14,0.012466,0.019722,-0.0072562
29.15,0.022677,0.018523,0.0041539
29.16,0.023263,0.015707,0.0075567
29.17,0.012525,0.012179,0.0003455
29.18,0.0058722,0.010899,-0.0050265
29.19,0.003358,0.010857,-0.0074995
29.2,0.002339,0.0097937,-0.0074547
29.21,0.0019347,0.0086885,-0.0067539
29.22,0.001838,0.0082136,-0.0063756
29.23,0.0020496,0.0068349,-0.0047853
29.24,0.0029909,0.0057646,-0.0027737
29.25,0.0059176,0.0056729,0.0002447
29.26,0.0096669,0.0051878,0.0044791
29.27,0.0082535,0.0051319,0.0031216
29.28,0.0046165,0.0060957,-0.0014792
29.29,0.0034583,0.007093,-0.0036346
29.3,0.0045599,0.0083465,-0.0037866
29.31,0.0095289,0.010158,-0.000629
29.32,0.019394,0.011018,0.0083765
29.33,0.021128,0.011605,0.0095228
29.34,0.011871,0.013094,-0.0012229
29.35,0.0058097,0.014493,-0.0086837
29.36,0.0035555,0.015436,-0.01188
29.37,0.0028344,0.016798,-0.013963
29.38,0.0028934,0.0176,-0.014706
29.39,0.0035981,0.017416,-0.013818
29.4,0.0055255,0.017426,-0.011901
29.41,0.011355,0.017395,-0.0060406
29.42,0.028085,0.017561,0.010525
29.43,0.047688,0.018643,0.029045
29.44,0.037934,0.019718,0.018217
29.45,0.017402,0.020168,-0.0027663
29.46,0.0093395,0.021087,-0.011748
29.47,0.0095369,0.021702,-0.012165
29.48,0.018203,0.021045,-0.0028413
29.49,0.035609,0.0203,0.015309
29.5,0.036692,0.019353,0.017339
29.51,0.018658,0.017558,0.0010994
29.52,0.0076297,0.016372,-0.0087419
29.53,0.0039976,0.015757,-0.011759
29.54,0.0026764,0.014716,-0.012039
29.55,0.0021034,0.01353,-0.011427
29.56,0.0018978,0.011748,-0.0098501
29.57,0.0020446,0.0098029,-0.0077583
29.58,0.0029882,0.0092628,-0.0062746
29.59,0.0057659,0.0091596,-0.0033938
29.6,0.0083309,0.0089569,-0.00062601
29.61,0.006303,0.0094142,-0.0031112
29.62,0.003636,0.010109,-0.0064726
29.63,0.0032074,0.010185,-0.0069771
29.64,0.0049919,0.010414,-0.0054222
29.65,0.011369,0.011431,-6.1425e-05
29.66,0.020767,0.012097,0.0086704
29.67,0.018492,0.012161,0.0063308
29.68,0.0088381,0.012284,-0.0034461
29.69,0.0040279,0.012416,-0.0083883
29.7,0.002474,0.012048,-0.0095738
29.71,0.0019964,0.011439,-0.0094426
29.72,0.0020053,0.011396,-0.0093911
29.73,0.002473,0.011727,-0.0092544
29.74,0.0039418,0.011342,-0.0074006
29.75,0.0087195,0.010979,-0.0022592
29.76,0.020121,0.011248,0.0088731
29.77,0.02653,0.011398,0.015132
29.78,0.016365,0.011169,0.0051954
29.79,0.00706,0.011317,-0.0042568
29.8,0.0042411,0.012159,-0.0079179
29.81,0.0048589,0.012709,-0.0078505
29.82,0.0092231,0.012617,-0.0033937
29.83,0.013808,0.012141,0.0016669
29.84,0.010336,0.01125,-0.00091426
29.85,0.0050033,0.010189,-0.0051861
29.86,0.0026586,0.0088231,-0.0061645
29.87,0.0017626,0.008161,-0.0063985
29.88,0.0014871,0.0086116,-0.0071245
29.89,0.0015562,0.0086728,-0.0071166
29.9,0.0020216,0.0081136,-0.0060919
29.91,0.0035163,0.0079583,-0.0044419
29.92,0.0082818,0.0076254,0.0006564
29.93,0.016577,0.0065189,0.010058
29.94,0.016629,0.0064599,0.010169
29.95,0.0084668,0.0077425,0.00072425
29.96,0.0039603,0.0086927,-0.0047324
29.97,0.0031584,0.0089232,-0.0057647
29.98,0.0049697,0.0091018,-0.0041321
29.99,0.0099542,0.0065373,0.0034169


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain01/simuXRD_fit_spstrnmf1.csv <==
0,0.049611,0,0.049611
0.01,0.050067,0,0.050067
0.02,0.050531,0,0.050531
0.030001,0.051002,0,0.051002
0.040001,0.05148,0,0.05148
0.050001,0.051966,0,0.051966
0.060001,0.052458,0,0.052458
0.070001,0.052959,0,0.052959
0.080001,0.053467,0,0.053467
0.090002,0.053983,0,0.053983
0.1,0.054508,0,0.054508
0.11,0.055041,0,0.055041
0.12,0.055582,0,0.055582
0.13,0.056474,0,0.056474
0.14,0.057034,0,0.057034
0.15,0.057604,0,0.057604
0.16,0.058183,0,0.058183
0.17,0.058771,0,0.058771
0.18,0.05937,0,0.05937
0.19,0.059978,0,0.059978
0.2,0.060597,0,0.060597
0.21,0.061226,0,0.061226
0.22,0.061866,0,0.061866
0.23,0.062518,0,0.062518
0.24,0.06318,0,0.06318
0.25,0.063855,0,0.063855
0.26,0.064541,0,0.064541
0.27,0.06524,0,0.06524
0.28,0.065951,0,0.065951
0.29,0.066675,0,0.066675
0.30001,0.067412,0,0.067412
0.31001,0.068163,0,0.068163
0.32001,0.068928,0,0.068928
0.33001,0.069707,0,0.069707
0.34001,0.070629,0,0.070629
0.35001,0.071439,0,0.071439
0.36001,0.072265,0,0.072265
0.37001,0.073106,0,0.073106
0.38001,0.073964,0,0.073964
0.39001,0.074839,0,0.074839
0.40001,0.075731,0,0.075731
0.41001,0.076642,0,0.076642
0.42001,0.077571,0,0.077571
0.43001,0.078519,0,0.078519
0.44001,0.079486,0,0.079486
0.45001,0.080474,0,0.080474
0.46001,0.081483,0,0.081483
0.47001,0.082513,0,0.082513
0.48001,0.083566,0,0.083566
0.49001,0.084641,0,0.084641
0.50001,0.085741,0,0.085741
0.51001,0.086864,0,0.086864
0.52001,0.088013,0,0.088013
0.53001,0.089188,0,0.089188
0.54001,0.09134,0,0.09134
0.55001,0.092573,0,0.092573
0.56001,0.093836,0,0.093836
0.57001,0.095128,0,0.095128
0.58001,0.096452,0,0.096452
0.59001,0.097807,0,0.097807
0.60001,0.099196,0,0.099196
0.61001,0.10062,0,0.10062
0.62001,0.10208,0,0.10208
0.63001,0.10357,0,0.10357
0.64001,0.10511,0,0.10511
0.65001,0.10668,0,0.10668
0.66001,0.1083,0,0.1083
0.67001,0.10996,0,0.10996
0.68001,0.11166,0,0.11166
0.69001,0.11341,0,0.11341
0.70001,0.11521,0,0.11521
0.71001,0.11707,0,0.11707
0.72001,0.11897,0,0.11897
0.73001,0.12093,0,0.12093
0.74001,0.12295,0,0.12295
0.75001,0.12502,0,0.12502
0.76001,0.12717,0,0.12717
0.77001,0.12937,0,0.12937
0.78001,0.13165,0,0.13165
0.79001,0.134,0,0.134
0.80001,0.13643,0,0.13643
0.81001,0.13893,0,0.13893
0.82001,0.14152,0,0.14152
0.83001,0.1442,0,0.1442
0.84001,0.14697,0,0.14697
0.85001,0.14984,0,0.14984
0.86001,0.15282,0,0.15282
0.87001,0.1559,0,0.1559
0.88001,0.1591,0,0.1591
0.89001,0.16242,0,0.16242
0.90002,0.16587,0,0.16587
0.91002,0.16945,0,0.16945
0.92002,0.17334,0,0.17334
0.93002,0.17723,0,0.17723
0.94002,0.18128,0,0.18128
0.95002,0.18551,0,0.18551
0.96002,0.18993,0,0.18993
0.97002,0.19455,0,0.19455
0.98002,0.19938,0,0.19938
0.99002,0.20444,0,0.20444
1,0.20976,0,0.20976
1.01,0.21534,0,0.21534
1.02,0.2212,0,0.2212
1.03,0.22738,0,0.22738
1.04,0.2339,0,0.2339
1.05,0.24078,0,0.24078
1.06,0.24806,0,0.24806
1.07,0.25577,0,0.25577
1.08,0.26395,0,0.26395
1.09,0.27265,0,0.27265
1.1,0.28209,0,0.28209
1.11,0.29198,0,0.29198
1.12,0.30257,0,0.30257
1.13,0.31393,0,0.31393
1.14,0.32614,0,0.32614
1.15,0.3393,0,0.3393
1.16,0.35353,0,0.35353
1.17,0.36895,0,0.36895
1.18,0.38573,0,0.38573
1.19,0.40405,0,0.40405
1.2,0.42411,0,0.42411
1.21,0.44618,0,0.44618
1.22,0.47056,0,0.47056
1.23,0.49761,0,0.49761
1.24,0.52779,0,0.52779
1.25,0.56162,0,0.56162
1.26,0.59979,0,0.59979
1.27,0.64313,0,0.64313
1.28,0.69314,0,0.69314
1.29,0.75024,0,0.75024
1.3,0.81662,0,0.81662
1.31,0.89452,0,0.89452
1.32,0.98691,0,0.98691
1.33,1.0978,0,1.0978
1.34,1.2328,0,1.2328
1.35,1.3997,0,1.3997
1.36,1.6097,0,1.6097
1.37,1.8796,0,1.8796
1.38,2.2354,0,2.2354
1.39,2.7189,0,2.7189
1.4,3.4009,0,3.4009
1.41,4.4099,0,4.4099
1.42,6.0003,0,6.0003
1.43,8.7387,7.9266,0.81212
1.44,14.128,12.85,1.2786
1.45,27.321,24.88,2.441
1.46,68.055,60.635,7.4198
1.47,164.41,164.66,-0.2441
1.48,218.2,224.13,-5.9268
1.49,131.38,129.7,1.6729
1.5,50.709,44.56,6.1497
1.51,21.919,3.1334,18.786
1.52,12.142,0,12.142
1.53,7.8436,0,7.8436
1.54,5.5646,0,5.5646
1.55,4.2096,0,4.2096
1.56,3.3396,0,3.3396
1.57,2.7498,0,2.7498
1.58,2.3336,0,2.3336
1.59,2.0309,0,2.0309
1.6,1.8058,0,1.8058
1.61,1.6358,0,1.6358
1.62,1.5064,0,1.5064
1.63,1.407,0,1.407
1.64,1.3311,0,1.3311
1.65,1.2737,0,1.2737
1.66,1.2314,0,1.2314
1.67,1.2015,0,1.2015
1.68,1.1823,0,1.1823
1.69,1.1723,0,1.1723
1.7,1.1705,0,1.1705
1.71,1.1762,0,1.1762
1.72,1.189,0,1.189
1.73,1.2086,0,1.2086
1.74,1.2348,0,1.2348
1.75,1.2677,0,1.2677
1.76,1.3074,0,1.3074
1.77,1.3544,0,1.3544
1.78,1.4091,0,1.4091
1.79,1.4719,0,1.4719
1.8,1.5438,0,1.5438
1.81,1.6257,0,1.6257
1.82,1.7188,0,1.7188
1.83,1.8247,0,1.8247
1.84,1.9452,0,1.9452
1.85,2.0826,0,2.0826
1.86,2.2396,0,2.2396
1.87,2.4197,0,2.4197
1.88,2.6272,0,2.6272
1.89,2.8677,0,2.8677
1.9,3.148,0,3.148
1.91,3.4772,23.655,-20.178
1.92,3.8668,24.528,-20.662
1.93,4.3324,24.854,-20.521
1.94,4.895,42.204,-37.309
1.95,5.5826,45.745,-40.163
1.96,6.4354,49.22,-42.785
1.97,7.5108,50.081,-42.57
1.98,8.8936,44.66,-35.766
1.99,10.713,37.225,-26.512
2,13.177,33.429,-20.252
2.01,16.629,32.405,-15.775
2.02,21.687,34.159,-12.472
2.03,29.539,39.291,-9.752
2.04,42.745,50.12,-7.3746
2.05,67.765,71.47,-3.7045
2.06,125.26,123.31,1.9403
2.07,296.18,266.26,29.916
2.08,764.43,753.1,11.328
2.09,1226.4,1247.9,-21.461
2.1,888.29,872.42,15.872
2.11,361,333.26,27.744
2.12,145.62,127.29,18.328
2.13,75.515,54.719,20.795
2.14,46.523,24.365,22.158
2.15,31.696,2.5171,29.179
2.16,23.06,0,23.06
2.17,17.578,0,17.578
2.18,13.879,0,13.879
2.19,11.266,0,11.266
2.2,9.3515,0,9.3515
2.21,7.9087,0,7.9087
2.22,6.7958,0,6.7958
2.23,5.9209,0,5.9209
2.24,5.2222,0,5.2222
2.25,4.6573,0,4.6573
2.26,4.1954,0,4.1954
2.27,3.815,0,3.815
2.28,3.4999,0,3.4999
2.29,3.2381,0,3.2381
2.3,3.0207,0,3.0207
2.31,2.8407,0,2.8407
2.32,2.6931,0,2.6931
2.33,2.574,0,2.574
2.34,2.4808,0,2.4808
2.35,2.4116,0,2.4116
2.36,2.3655,0,2.3655
2.37,2.3424,0,2.3424
2.38,2.3429,0,2.3429
2.39,2.3689,0,2.3689
2.4,2.4235,0,2.4235
2.41,2.5111,0,2.5111
2.42,2.6385,0,2.6385
2.43,2.8158,0,2.8158
2.44,3.0578,0,3.0578
2.45,3.3866,0,3.3866
2.46,3.8365,0,3.8365
2.47,4.4624,0,4.4624
2.48,5.3565,6.4404,-1.0839
2.49,6.6832,1.0225,5.6607
2.5,8.7606,8.8135,-0.052832
2.51,12.274,11.367,0.90705
2.52,18.951,18.061,0.89038
2.53,34.319,32.589,1.7307
2.54,80.046,73.31,6.7355
2.55,205.34,205.29,0.048159
2.56,328.95,331,-2.0489
2.57,238.47,231.71,6.7576
2.58,97.361,93.326,4.0359
2.59,39.722,37.953,1.7689
2.6,20.963,18.465,2.4976
2.61,13.207,2.3278,10.879
2.62,9.2442,0,9.2442
2.63,6.9406,0,6.9406
2.64,5.4841,0,5.4841
2.65,4.5074,0,4.5074
2.66,3.8244,0,3.8244
2.67,3.3321,0,3.3321
2.68,2.9699,0,2.9699
2.69,2.7006,0,2.7006
2.7,2.4998,0,2.4998
2.71,2.3519,0,2.3519
2.72,2.2465,0,2.2465
2.73,2.1764,0,2.1764
2.74,2.1373,0,2.1373
2.75,2.1265,0,2.1265
2.76,2.1431,0,2.1431
2.77,2.1874,0,2.1874
2.78,2.2613,0,2.2613
2.79,2.3683,0,2.3683
2.8,2.5138,0,2.5138
2.81,2.7057,0,2.7057
2.82,2.9559,0,2.9559
2.83,3.2811,4.307,-1.0259
2.84,3.7066,0.79772,2.9089
2.85,4.2702,6.128,-1.8578
2.86,5.0309,1.1445,3.8864
2.87,6.085,7.1978,-1.1127
2.88,7.5976,8.2306,-0.63303
2.89,9.8718,10.913,-1.0415
2.9,13.517,14.674,-1.1573
2.91,19.92,21.03,-1.1102
2.92,32.888,33.581,-0.69294
2.93,65.991,63.014,2.9769
2.94,169.12,160.68,8.4375
2.95,385.99,388.32,-2.3362
2.96,454.46,452.49,1.9641
2.97,247.25,247.73,-0.48034
2.98,94.02,98.888,-4.8672
2.99,42.159,46.576,-4.4168
3.0001,23.905,25.325,-1.4196
3.0101,15.585,14.188,1.3968
3.0201,11.071,2.09,8.981
3.0301,8.3417,0,8.3417
3.0401,6.5652,0,6.5652
3.0501,5.3455,0,5.3455
3.0601,4.4741,0,4.4741
3.0701,3.8325,0,3.8325
3.0801,3.3492,0,3.3492
3.0901,2.9791,0,2.9791
3.1001,2.6931,0,2.6931
3.1101,2.4711,0,2.4711
3.1201,2.2999,0,2.2999
3.1301,2.1704,0,2.1704
3.1401,2.0766,9.9417,-7.8651
3.1501,2.0148,15.187,-13.172
3.1601,1.9836,20.349,-18.365
3.1701,1.9834,22.53,-20.546
3.1801,2.017,25.24,-23.223
3.1901,2.09,25.564,-23.474
3.2001,2.2124,24.191,-21.979
3.2101,2.4008,20.258,-17.857
3.2201,2.6834,16.566,-13.883
3.2301,3.1096,14.203,-11.094
3.2401,3.7718,12.78,-9.0082
3.2501,4.8581,12.292,-7.4335
3.2601,6.8042,12.947,-6.143
3.2701,10.835,15.94,-5.1053
3.2801,21.424,24.545,-3.1212
3.2901,54.348,56.058,-1.7103
3.3001,117.51,121.8,-4.2865
3.3101,127.48,129.22,-1.7431
3.3201,65.616,68.46,-2.8445
3.3301,25.464,28.742,-3.2775
3.3401,12.225,13.905,-1.6801
3.3501,7.4645,8.9572,-1.4927
3.3601,5.2682,1.5339,3.7343
3.3701,4.0834,0,4.0834
3.3801,3.3845,0,3.3845
3.3901,2.9524,0,2.9524
3.4001,2.6824,0,2.6824
3.4101,2.5199,0,2.5199
3.4201,2.435,0,2.435
3.4301,2.411,0,2.411
3.4401,2.4393,0,2.4393
3.4501,2.5168,0,2.5168
3.4601,2.6445,0,2.6445
3.4701,2.8276,0,2.8276
3.4801,3.0757,4.4719,-1.3962
3.4901,3.4039,5.1807,-1.7768
3.5001,3.8359,6.0374,-2.2015
3.5101,4.4071,7.0004,-2.5932
3.5201,5.1729,8.2597,-3.0868
3.5301,6.222,9.8949,-3.6729
3.5401,7.7029,12.09,-4.3874
3.5501,9.8802,15.151,-5.2704
3.5601,13.262,19.631,-6.3687
3.5701,18.939,26.7,-7.7609
3.5801,29.631,38.952,-9.3208
3.5901,53.925,63.557,-9.6321
3.6001,125.43,127.95,-2.5168
3.6101,325.75,331.33,-5.5791
3.6201,541.36,542.09,-0.73245
3.6301,407.81,411.04,-3.2227
3.6401,168.57,179.97,-11.397
3.6501,67.444,76.555,-9.1108
3.6601,34.705,42.234,-7.5296
3.6701,21.339,29.249,-7.9101
3.6801,14.556,29.266,-14.71
3.6901,10.624,29.439,-18.815
3.7001,8.1355,26.809,-18.674
3.7101,6.4591,25.248,-18.789
3.7201,5.2756,23.482,-18.206
3.7301,4.4091,20.843,-16.434
3.7401,3.7559,17.893,-14.137
3.7501,3.2518,14.13,-10.878
3.7601,2.855,11.204,-8.3489
3.7701,2.5375,9.0293,-6.4917
3.7801,2.2802,7.5043,-5.2241
3.7901,2.0692,6.0012,-3.932
3.8001,1.8947,5.8531,-3.9584
3.8101,1.7493,1.2373,0.51202
3.8201,1.6276,0,1.6276
3.8301,1.5254,0,1.5254
3.8401,1.4396,0,1.4396
3.8501,1.3675,0,1.3675
3.8601,1.3075,0,1.3075
3.8701,1.2578,0,1.2578
3.8801,1.2177,0,1.2177
3.8901,1.1858,0,1.1858
3.9001,1.1618,0,1.1618
3.9101,1.1453,0,1.1453
3.9201,1.1359,0,1.1359
3.9301,1.1337,0,1.1337
3.9401,1.1389,0,1.1389
3.9501,1.1516,0,1.1516
3.9601,1.1726,0,1.1726
3.9701,1.2026,0,1.2026
3.9801,1.2427,0,1.2427
3.9901,1.2944,0,1.2944
4.0001,1.3599,0,1.3599
4.0101,1.4418,0,1.4418
4.0201,1.5438,0,1.5438
4.0301,1.671,0,1.671
4.0401,1.8301,0,1.8301
4.0501,2.0311,0,2.0311
4.0601,2.2878,0,2.2878
4.0701,2.6209,0,2.6209
4.0801,3.0621,0,3.0621
4.0901,3.6615,0,3.6615
4.1001,4.5031,0,4.5031
4.1101,5.7359,4.8014,0.93451
4.1201,7.6463,6.7171,0.9292
4.1301,10.847,9.9714,0.87553
4.1401,16.869,15.673,1.1956
4.1501,30.541,28.358,2.1824
4.1601,70.768,63.189,7.5783
4.1701,183.45,176.42,7.0291
4.1801,304.72,296.11,8.6134
4.1901,229.62,227.77,1.8502
4.2001,95.074,99.686,-4.6118
4.2101,38.208,39.908,-1.7001
4.2201,19.809,20.322,-0.51265
4.2301,12.308,11.956,0.35222
4.2401,8.5129,9.5123,-0.99938
4.2501,6.3237,2.1632,4.1605
4.2601,4.9502,5.3304,-0.38027
4.2701,4.038,1.6371,2.4009
4.2801,3.4089,3.6667,-0.25786
4.2901,2.9654,1.133,1.8324
4.3001,2.6515,0,2.6515
4.3101,2.4342,0,2.4342
4.3201,2.2946,0,2.2946
4.3301,2.2238,0,2.2238
4.3401,2.2217,0,2.2217
4.3501,2.2978,0,2.2978
4.3601,2.4768,0,2.4768
4.3701,2.81,0,2.81
4.3801,3.4081,0,3.4081
4.3901,4.5333,0,4.5333
4.4001,6.9355,0,6.9355
4.4101,13.391,8.4147,4.9762
4.4201,33.444,29.389,4.0556
4.4301,70.051,68.406,1.6451
4.4401,72.943,72.554,0.38952
4.4501,36.696,40.627,-3.931
4.4601,14.538,19.754,-5.2159
4.4701,7.3094,12.467,-5.1575
4.4801,4.6882,9.2849,-4.5967
4.4901,3.4826,8.7206,-5.238
4.5001,2.848,2.1677,0.68026
4.5101,2.4963,4.8604,-2.3641
4.5201,2.3085,1.609,0.69943
4.5301,2.2298,0,2.2298
4.5401,2.2353,0,2.2353
4.5501,2.3163,0,2.3163
4.5601,2.4758,0,2.4758
4.5701,2.7279,0,2.7279
4.5801,3.101,0,3.101
4.5901,3.6461,0,3.6461
4.6001,4.4544,4.0987,0.35568
4.6101,5.6984,5.5782,0.12016
4.6201,7.7319,7.733,-0.00111
4.6301,11.381,11.478,-0.096959
4.6401,18.997,19.092,-0.094589
4.6501,39.269,37.996,1.2726
4.6601,102.06,101.71,0.3445
4.6701,216.62,213.97,2.6416
4.6801,225.67,217.73,7.9469
4.6901,112.26,114.27,-2.0089
4.7001,42.908,45.389,-2.481
4.7101,20.237,20.687,-0.44964
4.7201,11.957,12.371,-0.41384
4.7301,8.0778,2.8465,5.2312
4.7401,5.9527,0,5.9527
4.7501,4.6747,0,4.6747
4.7601,3.8628,0,3.8628
4.7701,3.3347,0,3.3347
4.7801,2.9964,0,2.9964
4.7901,2.7986,0,2.7986
4.8001,2.7183,0,2.7183
4.8101,2.7516,0,2.7516
4.8201,2.9144,0,2.9144
4.8301,3.2497,0,3.2497
4.8401,3.8511,4.4453,-0.59423
4.8501,4.9232,7.3393,-2.4161
4.8601,6.9675,10.535,-3.5679
4.8701,11.492,15.885,-4.3939
4.8801,24.289,27.456,-3.1666
4.8901,62.707,66.435,-3.7279
4.9001,118.28,120.69,-2.4071
4.9101,104.68,106.24,-1.5593
4.9201,47.254,52.557,-5.3024
4.9301,18.701,23.209,-4.5081
4.9401,9.5352,13.313,-3.7783
4.9501,6.0014,8.7269,-2.7256
4.9601,4.2847,7.4781,-3.1933
4.9701,3.3296,2.0244,1.3052
4.9801,2.7571,0,2.7571
4.9901,2.4044,0,2.4044
5.0001,2.1935,0,2.1935
5.0101,2.0865,0,2.0865
5.0201,2.0676,0,2.0676
5.0301,2.1369,0,2.1369
5.0401,2.3111,0,2.3111
5.0501,2.6318,0,2.6318
5.0601,3.1866,0,3.1866
5.0701,4.1706,0,4.1706
5.0801,6.0763,5.1051,0.97117
5.0901,10.464,9.7438,0.71999
5.1001,23.445,21.603,1.8427
5.1101,59.863,58.817,1.046
5.1201,99.065,95.603,3.4621
5.1301,74.765,73.731,1.0346
5.1401,31.244,32.889,-1.6445
5.1501,12.849,12.968,-0.11934
5.1601,6.8975,7.2889,-0.39142
5.1701,4.4745,1.8201,2.6544
5.1801,3.2541,0,3.2541
5.1901,2.5582,0,2.5582
5.2001,2.132,0,2.132
5.2101,1.8624,0,1.8624
5.2201,1.694,0,1.694
5.2301,1.5989,0,1.5989
5.2401,1.5647,0,1.5647
5.2501,1.5906,0,1.5906
5.2601,1.6884,0,1.6884
5.2701,1.8904,0,1.8904
5.2801,2.274,3.9073,-1.6333
5.2901,3.0421,1.6043,1.4378
5.3001,4.8582,6.184,-1.3259
5.3101,10.326,11.596,-1.2706
5.3201,24.938,25.881,-0.94338
5.3301,38.075,37.204,0.87026
5.3401,26.878,27.674,-0.79568
5.3501,11.444,6.6819,4.7618
5.3601,5.3836,0,5.3836
5.3701,3.463,0,3.463
5.3801,2.7318,0,2.7318
5.3901,2.4368,0,2.4368
5.4001,2.3588,0,2.3588
5.4101,2.4223,0,2.4223
5.4201,2.6057,0,2.6057
5.4301,2.9161,0,2.9161
5.4401,3.3864,3.4951,-0.10865
5.4501,4.0831,5.8454,-1.7622
5.4601,5.132,8.4772,-3.3452
5.4701,6.7785,11.039,-4.2606
5.4801,9.5492,14.311,-4.7622
5.4901,14.75,19.533,-4.7828
5.5001,26.45,30.747,-4.2967
5.5101,60.533,61.39,-0.85729
5.5201,157.96,159.51,-1.5527
5.5301,271.68,263.15,8.5272
5.5401,212.94,209.77,3.1698
5.5501,89.639,95.507,-5.8685
5.5601,35.569,38.478,-2.9096
5.5701,18.135,19.961,-1.8261
5.5801,11.111,12.574,-1.4627
5.5901,7.5759,8.3995,-0.82362
5.6001,5.5371,7.4219,-1.8849
5.6101,4.2514,2.3152,1.9362
5.6201,3.3877,4.4194,-1.0318
5.6301,2.7794,1.9836,0.79582
5.6401,2.3352,0,2.3352
5.6501,2.0013,0,2.0013
5.6601,1.7445,0,1.7445
5.6701,1.5434,0,1.5434
5.6801,1.3837,0,1.3837
5.6901,1.2554,0,1.2554
5.7001,1.1517,0,1.1517
5.7101,1.0676,0,1.0676
5.7201,0.99958,0,0.99958
5.7301,0.94512,0,0.94512
5.7401,0.9024,0,0.9024
5.7501,0.87027,0,0.87027
5.7601,0.8481,0,0.8481
5.7701,0.8358,0,0.8358
5.7801,0.8338,0,0.8338
5.7901,0.84331,0,0.84331
5.8001,0.86651,0,0.86651
5.8101,0.90707,0,0.90707
5.8201,0.97109,0,0.97109
5.8301,1.0689,0,1.0689
5.8401,1.219,0,1.219
5.8501,1.4563,0,1.4563
5.8601,1.8541,0,1.8541
5.8701,2.589,0,2.589
5.8801,4.1891,0,4.1891
5.8901,8.6813,7.341,1.3403
5.9001,22.132,21.418,0.7144
5.9101,41.584,39.644,1.9405
5.9201,36.846,36.743,0.10254
5.9301,16.781,18.227,-1.4461
5.9401,6.8164,7.1186,-0.3022
5.9501,3.635,1.6475,1.9875
5.9601,2.4272,0,2.4272
5.9701,1.8608,0,1.8608
5.9801,1.5689,0,1.5689
5.9901,1.4227,0,1.4227
6.0001,1.3708,0,1.3708
6.0101,1.3954,0,1.3954
6.0201,1.4996,0,1.4996
6.0301,1.709,0,1.709
6.0401,2.0886,0,2.0886
6.0501,2.7992,0,2.7992
6.0601,4.305,0,4.305
6.0701,8.327,6.4799,1.8471
6.0801,20.784,19.646,1.1383
6.0901,43.509,41.45,2.0589
6.1001,45.331,44.255,1.0764
6.1101,22.889,24.48,-1.5916
6.1201,9.1898,10.384,-1.1941
6.1301,4.757,2.5565,2.2006
6.1401,3.1938,0,3.1938
6.1501,2.5254,0,2.5254
6.1601,2.2355,0,2.2355
6.1701,2.1566,0,2.1566
6.1801,2.2332,0,2.2332
6.1901,2.4622,0,2.4622
6.2001,2.8838,0,2.8838
6.2101,3.6006,0,3.6006
6.2201,4.8462,0,4.8462
6.2301,7.2065,0,7.2065
6.2401,12.49,5.5549,6.9349
6.2501,27.734,20.186,7.5479
6.2601,72.112,64.783,7.329
6.2701,128,116.65,11.347
6.2801,104.49,98.591,5.9001
6.2901,45.061,44.756,0.30553
6.3001,17.971,16.332,1.6391
6.3101,9.2814,3.8965,5.385
6.3201,5.8532,0,5.8532
6.3301,4.1727,0,4.1727
6.3401,3.2447,0,3.2447
6.3501,2.7072,0,2.7072
6.3601,2.408,0,2.408
6.3701,2.2837,0,2.2837
6.3801,2.3241,0,2.3241
6.3901,2.5738,0,2.5738
6.4001,3.184,0,3.184
6.4101,4.6312,4.2073,0.42395
6.4201,8.7445,9.2271,-0.48258
6.4301,21.452,22.491,-1.0384
6.4401,42.27,42.168,0.10216
6.4501,40.604,40.743,-0.13875
6.4601,19.572,21.682,-2.11
6.4701,8.067,9.1942,-1.1272
6.4801,4.3909,2.3704,2.0205
6.4901,3.0636,0,3.0636
6.5001,2.4951,0,2.4951
6.5101,2.2642,0,2.2642
6.5201,2.237,0,2.237
6.5301,2.3784,0,2.3784
6.5401,2.7101,0,2.7101
6.5501,3.3187,0,3.3187
6.5601,4.416,3.5045,0.91153
6.5701,6.5505,7.3644,-0.81384
6.5801,11.468,13.214,-1.7464
6.5901,26.014,27.194,-1.1806
6.6001,66.813,67.161,-0.3477
6.6101,110.73,107.86,2.869
6.6201,83.52,88.124,-4.6038
6.6301,34.778,41.928,-7.1496
6.6401,14.183,17.826,-3.6422
6.6501,7.5302,9.5551,-2.0249
6.6601,4.8337,6.5229,-1.6892
6.6701,3.4907,2.1918,1.2989
6.6801,2.745,0,2.745
6.6901,2.3177,0,2.3177
6.7001,2.0932,0,2.0932
6.7101,2.031,0,2.031
6.7201,2.1457,0,2.1457
6.7301,2.5349,0,2.5349
6.7401,3.5262,0,3.5262
6.7501,6.3838,4.6733,1.7105
6.7601,15.35,14.692,0.65877
6.7701,30.915,29.263,1.652
6.7801,30.893,29.707,1.1857
6.7901,15.285,16.701,-1.4162
6.8001,6.2719,4.0987,2.1731
6.8101,3.3633,0,3.3633
6.8201,2.3137,0,2.3137
6.8301,1.8556,0,1.8556
6.8401,1.6563,0,1.6563
6.8501,1.6107,0,1.6107
6.8601,1.6922,0,1.6922
6.8701,1.9209,0,1.9209
6.8801,2.3761,0,2.3761
6.8901,3.27,0,3.27
6.9001,5.2383,5.1055,0.13277
6.9101,10.694,11.703,-1.0095
6.9201,27.444,28.322,-0.87742
6.9301,54.854,53.304,1.5501
6.9401,52.649,51.92,0.72944
6.9501,24.933,27.653,-2.7195
6.9601,9.7384,10.489,-0.75082
6.9701,4.8279,2.487,2.3409
6.9801,2.9794,0,2.9794
6.9901,2.0914,0,2.0914
7.0001,1.5951,0,1.5951
7.0101,1.2906,0,1.2906
7.0201,1.0922,0,1.0922
7.0301,0.95775,0,0.95775
7.0401,0.86505,0,0.86505
7.0501,0.80131,0,0.80131
7.0601,0.75899,0,0.75899
7.0701,0.73363,0,0.73363
7.0801,0.72269,0,0.72269
7.0901,0.72503,0,0.72503
7.1001,0.73646,0,0.73646
7.1101,0.76654,0,0.76654
7.1201,0.81348,0,0.81348
7.1301,0.88151,0,0.88151
7.1401,0.97753,0,0.97753
7.1501,1.1129,0,1.1129
7.1601,1.3066,0,1.3066
7.1701,1.5923,0,1.5923
7.1801,2.0344,0,2.0344
7.1901,2.7679,3.8229,-1.055
7.2001,4.1212,2.5083,1.613
7.2101,7.0895,6.8998,0.18973
7.2201,15.518,16.807,-1.2885
7.2301,40.414,41.481,-1.0668
7.2401,74.079,71.539,2.5394
7.2501,62.969,63.272,-0.30281
7.2601,27.759,31.633,-3.8738
7.2701,11.027,13.16,-2.1321
7.2801,5.6744,8.4842,-2.8098
7.2901,3.5985,3.1853,0.41323
7.3001,2.5982,3.4517,-0.85352
7.3101,2.0594,2.3226,-0.26327
7.3201,1.7641,0,1.7641
7.3301,1.6272,0,1.6272
7.3401,1.6286,0,1.6286
7.3501,1.8128,0,1.8128
7.3601,2.3848,0,2.3848
7.3701,4.1941,0,4.1941
7.3801,9.4483,7.5891,1.8592
7.3901,15.605,14.425,1.1792
7.4001,12.47,12.247,0.22291
7.4101,5.8749,4.0696,1.8053
7.4201,3.0482,0,3.0482
7.4301,2.2389,0,2.2389
7.4401,2.0447,0,2.0447
7.4501,2.1154,0,2.1154
7.4601,2.3838,0,2.3838
7.4701,2.8836,0,2.8836
7.4801,3.7431,0,3.7431
7.4901,5.2795,3.0852,2.1943
7.5001,8.3536,7.1258,1.2278
7.5101,15.929,14.107,1.8215
7.5201,39.371,37.032,2.339
7.5301,94.849,89.542,5.3067
7.5401,125.82,117.26,8.5632
7.5501,75.825,78.52,-2.695
7.5601,29.38,32.044,-2.6639
7.5701,12.817,12.913,-0.096254
7.5801,7.2147,7.3885,-0.17376
7.5901,4.7823,2.6408,2.1415
7.6001,3.5359,0,3.5359
7.6101,2.858,0,2.858
7.6201,2.5219,0,2.5219
7.6301,2.4653,0,2.4653
7.6401,2.7644,0,2.7644
7.6501,3.8134,0,3.8134
7.6601,7.2655,4.2642,3.0013
7.6701,17.425,15.647,1.7777
7.6801,29.324,26.955,2.3691
7.6901,23.065,22.944,0.12089
7.7001,10.016,11.31,-1.2944
7.7101,4.2728,2.9706,1.3022
7.7201,2.3989,0,2.3989
7.7301,1.6288,0,1.6288
7.7401,1.232,0,1.232
7.7501,0.99776,0,0.99776
7.7601,0.8471,0,0.8471
7.7701,0.74477,0,0.74477
7.7801,0.673,0,0.673
7.7901,0.62206,0,0.62206
7.8001,0.58636,0,0.58636
7.8101,0.56266,0,0.56266
7.8201,0.54911,0,0.54911
7.8301,0.54496,0,0.54496
7.8401,0.5503,0,0.5503
7.8501,0.56614,0,0.56614
7.8601,0.59467,0,0.59467
7.8701,0.63984,0,0.63984
7.8801,0.70864,0,0.70864
7.8901,0.81374,0,0.81374
7.9001,0.97959,0,0.97959
7.9101,1.2587,0,1.2587
7.9201,1.7819,0,1.7819
7.9301,2.9617,0,2.9617
7.9401,6.4111,5.5703,0.84083
7.9501,16.046,16.846,-0.79986
7.9601,26.42,26.023,0.39662
7.9701,20.056,21.599,-1.5434
7.9801,8.6351,10.741,-2.1059
7.9901,3.8575,2.9665,0.89107
8.0001,2.3862,0,2.3862
8.0101,1.8822,0,1.8822
8.0201,1.7534,0,1.7534
8.0301,1.8595,0,1.8595
8.0401,2.2107,0,2.2107
8.0501,2.9523,0,2.9523
8.0601,4.5454,0,4.5454
8.0701,8.6577,6.0831,2.5746
8.0801,21.549,20.295,1.2544
8.0901,49.862,46.175,3.6874
8.1001,61.053,57.734,3.3193
8.1101,34.394,36.747,-2.353
8.1201,13.223,14.913,-1.6899
8.1301,5.941,4.1466,1.7944
8.1401,3.4057,0,3.4057
8.1501,2.2613,0,2.2613
8.1601,1.6441,0,1.6441
8.1701,1.273,0,1.273
8.1801,1.0332,0,1.0332
8.1901,0.87045,0,0.87045
8.2001,0.75651,0,0.75651
8.2101,0.67548,0,0.67548
8.2201,0.61802,0,0.61802
8.2301,0.57859,0,0.57859
8.2401,0.55401,0,0.55401
8.2501,0.54285,0,0.54285
8.2601,0.54518,0,0.54518
8.2701,0.56281,0,0.56281
8.2801,0.59996,0,0.59996
8.2901,0.66511,0,0.66511
8.3001,0.77509,0,0.77509
8.3101,0.96559,0,0.96559
8.3201,1.3259,0,1.3259
8.3301,2.1238,0,2.1238
8.3401,4.3964,3.8984,0.49798
8.3501,11.112,12.017,-0.90455
8.3601,20.195,20.347,-0.15168
8.3701,17.206,18.638,-1.4318
8.3801,7.7209,9.857,-2.1362
8.3901,3.2238,2.8791,0.34467
8.4001,1.8017,0,1.8017
8.4101,1.2728,0,1.2728
8.4201,1.0486,0,1.0486
8.4301,0.97363,0,0.97363
8.4401,1.0105,0,1.0105
8.4501,1.1891,0,1.1891
8.4601,1.6669,0,1.6669
8.4701,3.0947,0,3.0947
8.4801,7.3506,3.7302,3.6203
8.4901,13.118,9.1432,3.9746
8.5001,11.245,8.4995,2.7456
8.5101,5.2681,2.9406,2.3275
8.5201,2.4691,0,2.4691
8.5301,1.6418,0,1.6418
8.5401,1.4148,0,1.4148
8.5501,1.4356,0,1.4356
8.5601,1.6458,0,1.6458
8.5701,2.1098,0,2.1098
8.5801,3.0729,0,3.0729
8.5901,5.3762,3.6614,1.7148
8.6001,12.343,11.622,0.72153
8.6101,30.992,28.847,2.1452
8.6201,47.75,44.082,3.6685
8.6301,33.405,34.292,-0.88724
8.6401,13.638,15.111,-1.4722
8.6501,5.8449,3.9742,1.8708
8.6601,3.3353,0,3.3353
8.6701,2.3431,0,2.3431
8.6801,1.9142,0,1.9142
8.6901,1.7906,0,1.7906
8.7001,1.9355,0,1.9355
8.7101,2.5068,0,2.5068
8.7201,4.2307,0,4.2307
8.7301,9.8044,7.1079,2.6965
8.7401,21.09,19.337,1.7532
8.7501,23.759,22.111,1.6473
8.7601,12.814,13.556,-0.74205
8.7701,5.2706,3.7289,1.5417
8.7801,2.8003,0,2.8003
8.7901,1.995,0,1.995
8.8001,1.7326,0,1.7326
8.8101,1.7545,0,1.7545
8.8201,2.0467,0,2.0467
8.8301,2.7869,0,2.7869
8.8401,4.6653,2.9974,1.6679
8.8501,10.454,9.7007,0.75348
8.8601,26.018,24.358,1.6598
8.8701,40.004,37.471,2.5337
8.8801,27.983,28.972,-0.98914
8.8901,11.425,12.784,-1.3588
8.9001,4.8765,3.6145,1.262
8.9101,2.7396,0,2.7396
8.9201,1.8594,0,1.8594
8.9301,1.4287,0,1.4287
8.9401,1.2131,0,1.2131
8.9501,1.1409,0,1.1409
8.9601,1.2351,0,1.2351
8.9701,1.7262,0,1.7262
8.9801,3.3231,0,3.3231
8.9901,5.5176,3.451,2.0666
9.0002,4.8097,3.3857,1.424
9.0102,2.5527,0,2.5527
9.0202,1.535,0,1.535
9.0302,1.3051,0,1.3051
9.0402,1.356,0,1.356
9.0502,1.5878,0,1.5878
9.0602,2.0535,0,2.0535
9.0702,2.9637,0,2.9637
9.0802,4.987,2.9884,1.9986
9.0902,10.712,9.8853,0.82638
9.1002,27.893,26.472,1.4215
9.1102,52.747,48.526,4.2216
9.1202,46.667,46.503,0.16473
9.1302,20.987,23.603,-2.6152
9.1402,8.2187,8.614,-0.39539
9.1502,4.1183,2.5648,1.5535
9.1602,2.5345,0,2.5345
9.1702,1.7612,0,1.7612
9.1802,1.326,0,1.326
9.1902,1.0578,0,1.0578
9.2002,0.88477,0,0.88477
9.2102,0.76975,0,0.76975
9.2202,0.69358,0,0.69358
9.2302,0.64581,0,0.64581
9.2402,0.62109,0,0.62109
9.2502,0.61754,0,0.61754
9.2602,0.63644,0,0.63644
9.2702,0.68294,0,0.68294
9.2802,0.76849,0,0.76849
9.2902,0.91709,0,0.91709
9.3002,1.1821,0,1.1821
9.3102,1.7009,0,1.7009
9.3202,2.9192,0,2.9192
9.3302,6.5851,4.3602,2.2249
9.3402,16.385,14.618,1.7673
9.3502,25.194,22.066,3.128
9.3602,17.669,17.559,0.10952
9.3702,7.2986,5.7347,1.5639
9.3802,3.2212,0,3.2212
9.3902,1.9268,0,1.9268
9.4002,1.4431,0,1.4431
9.4102,1.2816,0,1.2816
9.4202,1.3379,0,1.3379
9.4302,1.6868,0,1.6868
9.4402,2.7828,0,2.7828
9.4502,6.3478,5.0679,1.28
9.4602,13.571,13.044,0.52721
9.4702,15.286,15.719,-0.43255
9.4802,8.2982,8.1922,0.10596
9.4902,3.4924,0,3.4924
9.5002,1.9422,0,1.9422
9.5102,1.4748,0,1.4748
9.5202,1.3872,0,1.3872
9.5302,1.5495,0,1.5495
9.5402,2.0508,0,2.0508
9.5502,3.3541,0,3.3541
9.5602,7.3652,5.6401,1.7251
9.5702,18.435,17.119,1.3162
9.5802,29.366,27.749,1.6163
9.5902,21.347,23.236,-1.8887
9.6002,8.8542,9.2905,-0.43634
9.6102,3.7602,3.2128,0.54743
9.6202,2.1201,0,2.1201
9.6302,1.4706,0,1.4706
9.6402,1.1848,0,1.1848
9.6502,1.1015,0,1.1015
9.6602,1.2295,0,1.2295
9.6702,1.8407,0,1.8407
9.6802,3.9014,0,3.9014
9.6902,7.3253,5.7376,1.5876
9.7002,7.0391,6.5681,0.471
9.7102,3.5587,0,3.5587
9.7202,1.6727,0,1.6727
9.7302,1.1053,0,1.1053
9.7402,0.95987,0,0.95987
9.7502,0.99799,0,0.99799
9.7602,1.209,0,1.209
9.7702,1.7377,0,1.7377
9.7802,3.1872,0,3.1872
9.7902,7.7667,5.3195,2.4472
9.8002,17.001,15.797,1.2036
9.8102,19.186,18.739,0.44782
9.8202,10.244,11.228,-0.98394
9.8302,4.0709,2.825,1.2459
9.8402,2.0308,0,2.0308
9.8502,1.3375,0,1.3375
9.8602,1.0697,0,1.0697
9.8702,1.0104,0,1.0104
9.8802,1.1493,0,1.1493
9.8902,1.7017,0,1.7017
9.9002,3.5811,0,3.5811
9.9102,7.765,4.591,3.1741
9.9202,9.4266,8.9732,0.45336
9.9302,5.4918,4.1622,1.3297
9.9402,2.3898,0,2.3898
9.9502,1.3729,0,1.3729
9.9602,1.1,0,1.1
9.9702,1.1034,0,1.1034
9.9802,1.3235,0,1.3235
9.9902,1.9077,0,1.9077
10,3.514,0,3.514
10.01,8.6159,6.1186,2.4973
10.02,19.384,18.237,1.1472
10.03,22.775,21.694,1.0812
10.04,12.455,13.8,-1.3453
10.05,4.8233,4.1027,0.72056
10.06,2.2367,0,2.2367
10.07,1.3238,0,1.3238
10.08,0.90664,0,0.90664
10.09,0.68029,0,0.68029
10.1,0.5441,0,0.5441
10.11,0.45674,0,0.45674
10.12,0.39868,0,0.39868
10.13,0.35947,0,0.35947
10.14,0.33439,0,0.33439
10.15,0.32038,0,0.32038
10.16,0.31657,0,0.31657
10.17,0.32397,0,0.32397
10.18,0.34631,0,0.34631
10.19,0.39285,0,0.39285
10.2,0.48745,0,0.48745
10.21,0.70434,0,0.70434
10.22,1.3327,0,1.3327
10.23,3.1604,0,3.1604
10.24,5.4638,2.7265,2.7373
10.25,4.5088,3.527,0.98178
10.26,2.0827,0,2.0827
10.27,0.99168,0,0.99168
10.28,0.66642,0,0.66642
10.29,0.5736,0,0.5736
10.3,0.58303,0,0.58303
10.31,0.6904,0,0.6904
10.32,1.0035,0,1.0035
10.33,1.9887,0,1.9887
10.34,4.3986,0,4.3986
10.35,5.9666,2.8659,3.1008
10.36,3.9314,3.7999,0.13153
10.37,1.8933,0,1.8933
10.38,1.2402,0,1.2402
10.39,1.1657,0,1.1657
10.4,1.3578,0,1.3578
10.41,1.8531,0,1.8531
10.42,3.0063,0,3.0063
10.43,6.2675,3.8084,2.4591
10.44,16.186,15.265,0.92067
10.45,31.475,28.574,2.9007
10.46,29.024,28.884,0.13939
10.47,13.438,14.802,-1.364
10.48,5.3335,4.0369,1.2966
10.49,2.7624,0,2.7624
10.5,1.8387,0,1.8387
10.51,1.4836,0,1.4836
10.52,1.4648,0,1.4648
10.53,1.9194,0,1.9194
10.54,3.7264,0,3.7264
10.55,8.0162,4.2588,3.7574
10.56,10.053,9.1846,0.86891
10.57,6.0238,4.5563,1.4675
10.58,2.5904,0,2.5904
10.59,1.4184,0,1.4184
10.6,1.0725,0,1.0725
10.61,1.0182,0,1.0182
10.62,1.1807,0,1.1807
10.63,1.7353,0,1.7353
10.64,3.5336,0,3.5336
10.65,8.5435,5.0328,3.5107
10.66,13.498,12.15,1.3473
10.67,9.8613,9.2036,0.65764
10.68,4.2012,2.9641,1.2372
10.69,1.9056,0,1.9056
10.7,1.188,0,1.188
10.71,0.93925,0,0.93925
10.72,0.89605,0,0.89605
10.73,1.0519,0,1.0519
10.74,1.6791,0,1.6791
10.75,3.6343,0,3.6343
10.76,6.3045,3.1357,3.1688
10.77,5.4597,4.5615,0.89823
10.78,2.7384,0,2.7384
10.79,1.5159,0,1.5159
10.8,1.255,0,1.255
10.81,1.3659,0,1.3659
10.82,1.7964,0,1.7964
10.83,2.8584,0,2.8584
10.84,5.9084,3.3329,2.5755
10.85,15.222,13.876,1.3462
10.86,29.588,26.395,3.1931
10.87,27.264,27.126,0.13862
10.88,12.582,14.034,-1.4514
10.89,4.9291,4.0426,0.88655
10.9,2.4684,0,2.4684
10.91,1.5337,0,1.5337
10.92,1.0852,0,1.0852
10.93,0.83908,0,0.83908
10.94,0.6947,0,0.6947
10.95,0.60947,0,0.60947
10.96,0.56382,0,0.56382
10.97,0.5493,0,0.5493
10.98,0.56449,0,0.56449
10.99,0.61469,0,0.61469
11,0.71506,0,0.71506
11.01,0.90108,0,0.90108
11.02,1.2612,0,1.2612
11.03,2.0628,0,2.0628
11.04,4.334,2.4829,1.8511
11.05,11.153,10.425,0.72815
11.06,21.02,19.137,1.8827
11.07,18.611,19.145,-0.53477
11.08,8.425,8.2014,0.22363
11.09,3.3688,0,3.3688
11.1,1.7606,0,1.7606
11.11,1.166,0,1.166
11.12,0.92413,0,0.92413
11.13,0.89996,0,0.89996
11.14,1.2306,0,1.2306
11.15,2.3834,0,2.3834
11.16,3.654,0,3.654
11.17,2.8191,0,2.8191
11.18,1.357,0,1.357
11.19,0.75149,0,0.75149
11.2,0.58419,0,0.58419
11.21,0.57199,0,0.57199
11.22,0.67878,0,0.67878
11.23,1.0245,0,1.0245
11.24,2.153,0,2.153
11.25,4.9442,2.4361,2.508
11.26,6.7409,6.0757,0.66514
11.27,4.3056,3.4413,0.86426
11.28,1.8488,0,1.8488
11.29,0.98733,0,0.98733
11.3,0.75954,0,0.75954
11.31,0.76832,0,0.76832
11.32,0.99486,0,0.99486
11.33,1.7366,0,1.7366
11.34,4.1499,2.5148,1.6352
11.35,8.8145,8.2142,0.60027
11.36,9.54,9.5606,-0.020583
11.37,4.942,4.7452,0.19684
11.38,1.9569,0,1.9569
11.39,0.96959,0,0.96959
11.4,0.61264,0,0.61264
11.41,0.44726,0,0.44726
11.42,0.35823,0,0.35823
11.43,0.30664,0,0.30664
11.44,0.27648,0,0.27648
11.45,0.26029,0,0.26029
11.46,0.25514,0,0.25514
11.47,0.26014,0,0.26014
11.48,0.27681,0,0.27681
11.49,0.31014,0,0.31014
11.5,0.37277,0,0.37277
11.51,0.50043,0,0.50043
11.52,0.8218,0,0.8218
11.53,1.7997,0,1.7997
11.54,3.7545,0,3.7545
11.55,4.2507,0,4.2507
11.56,2.4443,0,2.4443
11.57,1.2421,0,1.2421
11.58,0.94909,0,0.94909
11.59,1.0287,0,1.0287
11.6,1.4012,0,1.4012
11.61,2.3828,0,2.3828
11.62,5.3941,2.6489,2.7453
11.63,13.695,11.488,2.2067
11.64,21.889,19.21,2.6784
11.65,15.877,15.85,0.027302
11.66,6.507,5.5754,0.93155
11.67,2.6783,0,2.6783
11.68,1.4313,0,1.4313
11.69,0.9156,0,0.9156
11.7,0.6525,0,0.6525
11.71,0.50043,0,0.50043
11.72,0.40556,0,0.40556
11.73,0.34373,0,0.34373
11.74,0.30296,0,0.30296
11.75,0.27709,0,0.27709
11.76,0.2634,0,0.2634
11.77,0.26196,0,0.26196
11.78,0.27683,0,0.27683
11.79,0.32297,0,0.32297
11.8,0.45539,0,0.45539
11.81,0.87847,0,0.87847
11.82,1.7716,0,1.7716
11.83,2.0611,0,2.0611
11.84,1.2265,0,1.2265
11.85,0.62169,0,0.62169
11.86,0.44613,0,0.44613
11.87,0.43337,0,0.43337
11.88,0.51543,0,0.51543
11.89,0.76309,0,0.76309
11.9,1.5392,0,1.5392
11.91,3.4983,1.7116,1.7867
11.92,4.9376,3.2625,1.675
11.93,3.3456,0,3.3456
11.94,1.5936,0,1.5936
11.95,1.0298,0,1.0298
11.96,1.006,0,1.006
11.97,1.2982,0,1.2982
11.98,2.1535,0,2.1535
11.99,4.8409,2.1899,2.651
12,12.081,9.845,2.2361
12.01,18.591,16.561,2.0299
12.02,13.006,13.454,-0.44847
12.03,5.3141,4.6511,0.66298
12.04,2.283,0,2.283
12.05,1.3134,0,1.3134
12.06,0.94946,0,0.94946
12.07,0.8541,0,0.8541
12.08,1.0714,0,1.0714
12.09,1.9144,0,1.9144
12.1,2.7787,0,2.7787
12.11,2.1236,0,2.1236
12.12,1.1308,0,1.1308
12.13,0.77805,0,0.77805
12.14,0.76869,0,0.76869
12.15,0.96886,0,0.96886
12.16,1.5456,0,1.5456
12.17,3.345,0,3.345
12.18,8.3184,4.1341,4.1843
12.19,13.232,12.796,0.43658
12.2,9.6369,8.9317,0.70516
12.21,4.036,0,4.036
12.22,1.7663,0,1.7663
12.23,1.0629,0,1.0629
12.24,0.83856,0,0.83856
12.25,0.87702,0,0.87702
12.26,1.3706,0,1.3706
12.27,2.8703,0,2.8703
12.28,4.2363,0,4.2363
12.29,3.0386,0,3.0386
12.3,1.4092,0,1.4092
12.31,0.79797,0,0.79797
12.32,0.66719,0,0.66719
12.33,0.75314,0,0.75314
12.34,1.1459,0,1.1459
12.35,2.4833,0,2.4833
12.36,5.8148,2.3219,3.4929
12.37,7.9505,6.7251,1.2254
12.38,5.0048,3.7955,1.2093
12.39,2.0227,0,2.0227
12.4,0.93355,0,0.93355
12.41,0.56817,0,0.56817
12.42,0.41181,0,0.41181
12.43,0.33343,0,0.33343
12.44,0.2926,0,0.2926
12.45,0.2741,0,0.2741
12.46,0.27229,0,0.27229
12.47,0.28661,0,0.28661
12.48,0.32123,0,0.32123
12.49,0.38802,0,0.38802
12.5,0.51731,0,0.51731
12.51,0.79932,0,0.79932
12.52,1.5758,0,1.5758
12.53,3.9517,1.9546,1.9971
12.54,7.8372,7.026,0.81126
12.55,7.5347,7.5212,0.013516
12.56,3.6256,3.4703,0.1553
12.57,1.4935,0,1.4935
12.58,0.82561,0,0.82561
12.59,0.609,0,0.609
12.6,0.57358,0,0.57358
12.61,0.74356,0,0.74356
12.62,1.3437,0,1.3437
12.63,2.0161,0,2.0161
12.64,1.6394,0,1.6394
12.65,0.96977,0,0.96977
12.66,0.77622,0,0.77622
12.67,0.89025,0,0.89025
12.68,1.288,0,1.288
12.69,2.3785,0,2.3785
12.7,5.8272,2.8538,2.9734
12.71,13.409,11.533,1.8755
12.72,16.413,15.563,0.84942
12.73,9.2925,9.7003,-0.40784
12.74,3.6502,0,3.6502
12.75,1.7407,0,1.7407
12.76,1.134,0,1.134
12.77,0.98175,0,0.98175
12.78,1.2437,0,1.2437
12.79,2.4155,0,2.4155
12.8,4.1892,0,4.1892
12.81,3.7131,0,3.7131
12.82,1.8158,0,1.8158
12.83,0.88909,0,0.88909
12.84,0.63087,0,0.63087
12.85,0.62,0,0.62
12.86,0.84229,0,0.84229
12.87,1.6923,0,1.6923
12.88,3.7687,1.736,2.0328
12.89,4.929,4.2352,0.69383
12.9,3.037,0,3.037
12.91,1.2887,0,1.2887
12.92,0.68379,0,0.68379
12.93,0.51876,0,0.51876
12.94,0.53629,0,0.53629
12.95,0.80622,0,0.80622
12.96,1.72,0,1.72
12.97,2.9789,0,2.9789
12.98,2.5625,0,2.5625
12.99,1.2512,0,1.2512
13,0.65561,0,0.65561
13.01,0.52432,0,0.52432
13.02,0.5976,0,0.5976
13.03,0.95693,0,0.95693
13.04,2.1849,0,2.1849
13.05,4.8042,1.8834,2.9208
13.06,5.6258,4.8102,0.81563
13.07,3.1015,0,3.1015
13.08,1.2357,0,1.2357
13.09,0.6035,0,0.6035
13.1,0.38134,0,0.38134
13.11,0.28196,0,0.28196
13.12,0.23094,0,0.23094
13.13,0.20424,0,0.20424
13.14,0.19275,0,0.19275
13.15,0.19344,0,0.19344
13.16,0.20726,0,0.20726
13.17,0.2401,0,0.2401
13.18,0.30886,0,0.30886
13.19,0.46668,0,0.46668
13.2,0.92042,0,0.92042
13.21,2.2626,0,2.2626
13.22,4.0793,0,4.0793
13.23,3.4898,0,3.4898
13.24,1.6086,0,1.6086
13.25,0.73122,0,0.73122
13.26,0.48452,0,0.48452
13.27,0.45807,0,0.45807
13.28,0.6276,0,0.6276
13.29,1.2834,0,1.2834
13.3,2.5144,0,2.5144
13.31,2.6162,0,2.6162
13.32,1.4059,0,1.4059
13.33,0.68901,0,0.68901
13.34,0.50722,0,0.50722
13.35,0.54865,0,0.54865
13.36,0.83772,0,0.83772
13.37,1.8412,0,1.8412
13.38,4.0752,1.644,2.4313
13.39,4.9648,4.6018,0.36304
13.4,2.8719,0,2.8719
13.41,1.2254,0,1.2254
13.42,0.69864,0,0.69864
13.43,0.59427,0,0.59427
13.44,0.73288,0,0.73288
13.45,1.3775,0,1.3775
13.46,3.036,0,3.036
13.47,4.1107,0,4.1107
13.48,2.6621,0,2.6621
13.49,1.2151,0,1.2151
13.5,0.74795,0,0.74795
13.51,0.71797,0,0.71797
13.52,1.004,0,1.004
13.53,2.0728,0,2.0728
13.54,4.9389,1.698,3.2409
13.55,7.2707,6.3354,0.93534
13.56,4.9241,3.9945,0.92961
13.57,2.0394,0,2.0394
13.58,0.94199,0,0.94199
13.59,0.60313,0,0.60313
13.6,0.51126,0,0.51126
13.61,0.61196,0,0.61196
13.62,1.0227,0,1.0227
13.63,1.3772,0,1.3772
13.64,1.0445,0,1.0445
13.65,0.66095,0,0.66095
13.66,0.60178,0,0.60178
13.67,0.77041,0,0.77041
13.68,1.2891,0,1.2891
13.69,2.9336,0,2.9336
13.7,7.2464,2.7612,4.4852
13.71,10.747,10.922,-0.17571
13.72,7.2353,7.5202,-0.28489
13.73,2.9095,0,2.9095
13.74,1.2472,0,1.2472
13.75,0.69919,0,0.69919
13.76,0.46862,0,0.46862
13.77,0.35175,0,0.35175
13.78,0.28709,0,0.28709
13.79,0.25152,0,0.25152
13.8,0.23582,0,0.23582
13.81,0.23795,0,0.23795
13.82,0.26282,0,0.26282
13.83,0.32983,0,0.32983
13.84,0.51036,0,0.51036
13.85,1.0811,0,1.0811
13.86,2.4362,0,2.4362
13.87,3.1986,0,3.1986
13.88,1.9939,0,1.9939
13.89,0.88591,0,0.88591
13.9,0.52453,0,0.52453
13.91,0.47193,0,0.47193
13.92,0.62036,0,0.62036
13.93,1.2221,0,1.2221
13.94,2.5264,0,2.5264
13.95,2.9562,0,2.9562
13.96,1.751,0,1.751
13.97,0.90245,0,0.90245
13.98,0.72548,0,0.72548
13.99,0.90156,0,0.90156
14,1.6163,0,1.6163
14.01,3.9599,1.5177,2.4422
14.02,8.2698,7.2425,1.0273
14.03,8.6066,8.3656,0.24106
14.04,4.3289,4.0371,0.29183
14.05,1.7238,0,1.7238
14.06,0.89784,0,0.89784
14.07,0.6577,0,0.6577
14.08,0.72552,0,0.72552
14.09,1.2859,0,1.2859
14.1,2.1053,0,2.1053
14.11,1.784,0,1.784
14.12,0.84954,0,0.84954
14.13,0.40009,0,0.40009
14.14,0.24965,0,0.24965
14.15,0.18734,0,0.18734
14.16,0.15546,0,0.15546
14.17,0.13768,0,0.13768
14.18,0.12817,0,0.12817
14.19,0.12475,0,0.12475
14.2,0.12722,0,0.12722
14.21,0.13743,0,0.13743
14.22,0.16196,0,0.16196
14.23,0.22484,0,0.22484
14.24,0.41424,0,0.41424
14.25,0.8082,0,0.8082
14.26,0.95,0,0.95
14.27,0.62175,0,0.62175
14.28,0.412,0,0.412
14.29,0.43001,0,0.43001
14.3,0.63562,0,0.63562
14.31,1.2889,0,1.2889
14.32,3.2816,0,3.2816
14.33,6.1702,1.4617,4.7085
14.34,5.4612,5.4678,-0.0065292
14.35,2.4729,0,2.4729
14.36,0.9877,0,0.9877
14.37,0.51201,0,0.51201
14.38,0.33007,0,0.33007
14.39,0.24364,0,0.24364
14.4,0.1982,0,0.1982
14.41,0.17482,0,0.17482
14.42,0.16654,0,0.16654
14.43,0.17251,0,0.17251
14.44,0.19836,0,0.19836
14.45,0.2653,0,0.2653
14.46,0.45564,0,0.45564
14.47,1.0544,0,1.0544
14.48,2.1499,0,2.1499
14.49,2.2397,0,2.2397
14.5,1.1622,0,1.1622
14.51,0.51062,0,0.51062
14.52,0.31415,0,0.31415
14.53,0.27775,0,0.27775
14.54,0.35771,0,0.35771
14.55,0.63752,0,0.63752
14.56,0.90327,0,0.90327
14.57,0.70882,0,0.70882
14.58,0.45454,0,0.45454
14.59,0.42693,0,0.42693
14.6,0.58401,0,0.58401
14.61,1.0918,0,1.0918
14.62,2.7055,0,2.7055
14.63,5.6595,1.4581,4.2014
14.64,5.8997,6.0412,-0.14154
14.65,2.9901,0,2.9901
14.66,1.2282,0,1.2282
14.67,0.69468,0,0.69468
14.68,0.60109,0,0.60109
14.69,0.86133,0,0.86133
14.7,1.7402,0,1.7402
14.71,2.4687,0,2.4687
14.72,1.7086,0,1.7086
14.73,0.78967,0,0.78967
14.74,0.46615,0,0.46615
14.75,0.43361,0,0.43361
14.76,0.63218,0,0.63218
14.77,1.3666,0,1.3666
14.78,2.5255,0,2.5255
14.79,2.3362,0,2.3362
14.8,1.1513,0,1.1513
14.81,0.55363,0,0.55363
14.82,0.41026,0,0.41026
14.83,0.48271,0,0.48271
14.84,0.91116,0,0.91116
14.85,1.9113,0,1.9113
14.86,2.3089,0,2.3089
14.87,1.3595,0,1.3595
14.88,0.62051,0,0.62051
14.89,0.40516,0,0.40516
14.9,0.42623,0,0.42623
14.91,0.72442,0,0.72442
14.92,1.635,0,1.635
14.93,2.5429,0,2.5429
14.94,1.8622,0,1.8622
14.95,0.80842,0,0.80842
14.96,0.37931,0,0.37931
14.97,0.24269,0,0.24269
14.98,0.19128,0,0.19128
14.99,0.17231,0,0.17231
15,0.17167,0,0.17167
15.01,0.18684,0,0.18684
15.02,0.22226,0,0.22226
15.03,0.29304,0,0.29304
15.04,0.44462,0,0.44462
15.05,0.84253,0,0.84253
15.06,2.0851,0,2.0851
15.07,4.5852,1.0599,3.5253
15.08,5.181,5.1665,0.014577
15.09,2.7716,0,2.7716
15.1,1.1147,0,1.1147
15.11,0.58593,0,0.58593
15.12,0.45567,0,0.45567
15.13,0.568,0,0.568
15.14,1.011,0,1.011
15.15,1.3046,0,1.3046
15.16,0.88255,0,0.88255
15.17,0.4754,0,0.4754
15.18,0.37641,0,0.37641
15.19,0.46987,0,0.46987
15.2,0.89315,0,0.89315
15.21,2.109,0,2.109
15.22,3.3167,0,3.3167
15.23,2.4356,0,2.4356
15.24,1.0682,0,1.0682
15.25,0.53481,0,0.53481
15.26,0.42341,0,0.42341
15.27,0.55681,0,0.55681
15.28,1.1255,0,1.1255
15.29,1.8697,0,1.8697
15.3,1.5471,0,1.5471
15.31,0.74865,0,0.74865
15.32,0.4088,0,0.4088
15.33,0.36121,0,0.36121
15.34,0.51851,0,0.51851
15.35,1.1188,0,1.1188
15.36,2.0679,0,2.0679
15.37,1.91,0,1.91
15.38,0.93325,0,0.93325
15.39,0.434,0,0.434
15.4,0.29706,0,0.29706
15.41,0.30657,0,0.30657
15.42,0.48938,0,0.48938
15.43,0.83953,0,0.83953
15.44,0.85655,0,0.85655
15.45,0.54562,0,0.54562
15.46,0.42191,0,0.42191
15.47,0.52819,0,0.52819
15.48,0.9696,0,0.9696
15.49,2.4083,0,2.4083
15.5,5.0504,0.9387,4.1117
15.51,5.2544,5.4662,-0.21181
15.52,2.6263,0,2.6263
15.53,1.0187,0,1.0187
15.54,0.49186,0,0.49186
15.55,0.29851,0,0.29851
15.56,0.2073,0,0.2073
15.57,0.15698,0,0.15698
15.58,0.12645,0,0.12645
15.59,0.10685,0,0.10685
15.6,0.093921,0,0.093921
15.61,0.085451,0,0.085451
15.62,0.080263,0,0.080263
15.63,0.077792,0,0.077792
15.64,0.077927,0,0.077927
15.65,0.081054,0,0.081054
15.66,0.088361,0,0.088361
15.67,0.10284,0,0.10284
15.68,0.13329,0,0.13329
15.69,0.21156,0,0.21156
15.7,0.4466,0,0.4466
15.71,0.87321,0,0.87321
15.72,0.92382,0,0.92382
15.73,0.54195,0,0.54195
15.74,0.34302,0,0.34302
15.75,0.37051,0,0.37051
15.76,0.63401,0,0.63401
15.77,1.5198,0,1.5198
15.78,3.0678,0,3.0678
15.79,3.0704,0,3.0704
15.8,1.528,0,1.528
15.81,0.64865,0,0.64865
15.82,0.39425,0,0.39425
15.83,0.38353,0,0.38353
15.84,0.61768,0,0.61768
15.85,1.0286,0,1.0286
15.86,0.96408,0,0.96408
15.87,0.55368,0,0.55368
15.88,0.38491,0,0.38491
15.89,0.44967,0,0.44967
15.9,0.82262,0,0.82262
15.91,1.9989,0,1.9989
15.92,3.6023,0,3.6023
15.93,3.0715,0,3.0715
15.94,1.3954,0,1.3954
15.95,0.61311,0,0.61311
15.96,0.40076,0,0.40076
15.97,0.43188,0,0.43188
15.98,0.74906,0,0.74906
15.99,1.1188,0,1.1188
16,0.8741,0,0.8741
16.01,0.45534,0,0.45534
16.02,0.31406,0,0.31406
16.03,0.36798,0,0.36798
16.04,0.70278,0,0.70278
16.05,1.6052,0,1.6052
16.06,2.262,0,2.262
16.07,1.4806,0,1.4806
16.08,0.61366,0,0.61366
16.09,0.28972,0,0.28972
16.1,0.18334,0,0.18334
16.11,0.14055,0,0.14055
16.12,0.12269,0,0.12269
16.13,0.11914,0,0.11914
16.14,0.12833,0,0.12833
16.15,0.15571,0,0.15571
16.16,0.2221,0,0.2221
16.17,0.4089,0,0.4089
16.18,0.98941,0,0.98941
16.19,1.9954,0,1.9954
16.2,1.9992,0,1.9992
16.21,1.0018,0,1.0018
16.22,0.43426,0,0.43426
16.23,0.27297,0,0.27297
16.24,0.27574,0,0.27574
16.25,0.44531,0,0.44531
16.26,0.68459,0,0.68459
16.27,0.59278,0,0.59278
16.28,0.36401,0,0.36401
16.29,0.31448,0,0.31448
16.3,0.44877,0,0.44877
16.31,0.96666,0,0.96666
16.32,2.3093,0,2.3093
16.33,3.2865,0,3.2865
16.34,2.1463,0,2.1463
16.35,0.88243,0,0.88243
16.36,0.4268,0,0.4268
16.37,0.32477,0,0.32477
16.38,0.43492,0,0.43492
16.39,0.74218,0,0.74218
16.4,0.77556,0,0.77556
16.41,0.42679,0,0.42679
16.42,0.20079,0,0.20079
16.43,0.12425,0,0.12425
16.44,0.096334,0,0.096334
16.45,0.084702,0,0.084702
16.46,0.081191,0,0.081191
16.47,0.083893,0,0.083893
16.48,0.093972,0,0.093972
16.49,0.11713,0,0.11713
16.5,0.17405,0,0.17405
16.51,0.34484,0,0.34484
16.52,0.75799,0,0.75799
16.53,1.0331,0,1.0331
16.54,0.7088,0,0.7088
16.55,0.40337,0,0.40337
16.56,0.38372,0,0.38372
16.57,0.6399,0,0.6399
16.58,1.546,0,1.546
16.59,3.1366,0,3.1366
16.6,3.1308,0,3.1308
16.61,1.5265,0,1.5265
16.62,0.59914,0,0.59914
16.63,0.29772,0,0.29772
16.64,0.1862,0,0.1862
16.65,0.13399,0,0.13399
16.66,0.10649,0,0.10649
16.67,0.092051,0,0.092051
16.68,0.086886,0,0.086886
16.69,0.092358,0,0.092358
16.7,0.12118,0,0.12118
16.71,0.22194,0,0.22194
16.72,0.41921,0,0.41921
16.73,0.45371,0,0.45371
16.74,0.26892,0,0.26892
16.75,0.16029,0,0.16029
16.76,0.15727,0,0.15727
16.77,0.25432,0,0.25432
16.78,0.55892,0,0.55892
16.79,0.89227,0,0.89227
16.8,0.6935,0,0.6935
16.81,0.33967,0,0.33967
16.82,0.21431,0,0.21431
16.83,0.24149,0,0.24149
16.84,0.45887,0,0.45887
16.85,0.92517,0,0.92517
16.86,1.0405,0,1.0405
16.87,0.59808,0,0.59808
16.88,0.31203,0,0.31203
16.89,0.27577,0,0.27577
16.9,0.44312,0,0.44312
16.91,0.98468,0,0.98468
16.92,1.5297,0,1.5297
16.93,1.1364,0,1.1364
16.94,0.53137,0,0.53137
16.95,0.32127,0,0.32127
16.96,0.36149,0,0.36149
16.97,0.71059,0,0.71059
16.98,1.3931,0,1.3931
16.99,1.4414,0,1.4414
17,0.74901,0,0.74901
17.01,0.33126,0,0.33126
17.02,0.20875,0,0.20875
17.03,0.20502,0,0.20502
17.04,0.29554,0,0.29554
17.05,0.37468,0,0.37468
17.06,0.30652,0,0.30652
17.07,0.25576,0,0.25576
17.08,0.3313,0,0.3313
17.09,0.64276,0,0.64276
17.1,1.6132,0,1.6132
17.11,3.023,0,3.023
17.12,2.6759,0,2.6759
17.13,1.2157,0,1.2157
17.14,0.49047,0,0.49047
17.15,0.25909,0,0.25909
17.16,0.17211,0,0.17211
17.17,0.13315,0,0.13315
17.18,0.11661,0,0.11661
17.19,0.11557,0,0.11557
17.2,0.13274,0,0.13274
17.21,0.18843,0,0.18843
17.22,0.36867,0,0.36867
17.23,0.87085,0,0.87085
17.24,1.3684,0,1.3684
17.25,1.0079,0,1.0079
17.26,0.44825,0,0.44825
17.27,0.23374,0,0.23374
17.28,0.20499,0,0.20499
17.29,0.31157,0,0.31157
17.3,0.50828,0,0.50828
17.31,0.4784,0,0.4784
17.32,0.2852,0,0.2852
17.33,0.21682,0,0.21682
17.34,0.29232,0,0.29232
17.35,0.6279,0,0.6279
17.36,1.3567,0,1.3567
17.37,1.5888,0,1.5888
17.38,0.89391,0,0.89391
17.39,0.39027,0,0.39027
17.4,0.25136,0,0.25136
17.41,0.30031,0,0.30031
17.42,0.55886,0,0.55886
17.43,0.77961,0,0.77961
17.44,0.55226,0,0.55226
17.45,0.28492,0,0.28492
17.46,0.22019,0,0.22019
17.47,0.31937,0,0.31937
17.48,0.70241,0,0.70241
17.49,1.1977,0,1.1977
17.5,0.98422,0,0.98422
17.51,0.45279,0,0.45279
17.52,0.22039,0,0.22039
17.53,0.17671,0,0.17671
17.54,0.25467,0,0.25467
17.55,0.42887,0,0.42887
17.56,0.42462,0,0.42462
17.57,0.24059,0,0.24059
17.58,0.1476,0,0.1476
17.59,0.15938,0,0.15938
17.6,0.29944,0,0.29944
17.61,0.61794,0,0.61794
17.62,0.71677,0,0.71677
17.63,0.40322,0,0.40322
17.64,0.17202,0,0.17202
17.65,0.09418,0,0.09418
17.66,0.067891,0,0.067891
17.67,0.057824,0,0.057824
17.68,0.055385,0,0.055385
17.69,0.058952,0,0.058952
17.7,0.070917,0,0.070917
17.71,0.10247,0,0.10247
17.72,0.19927,0,0.19927
17.73,0.45828,0,0.45828
17.74,0.69262,0,0.69262
17.75,0.50023,0,0.50023
17.76,0.23712,0,0.23712
17.77,0.14878,0,0.14878
17.78,0.16428,0,0.16428
17.79,0.28615,0,0.28615
17.8,0.44159,0,0.44159
17.81,0.38426,0,0.38426
17.82,0.26396,0,0.26396
17.83,0.28562,0,0.28562
17.84,0.52456,0,0.52456
17.85,1.3001,0,1.3001
17.86,2.4311,0,2.4311
17.87,2.1555,0,2.1555
17.88,0.99066,0,0.99066
17.89,0.42305,0,0.42305
17.9,0.27687,0,0.27687
17.91,0.32899,0,0.32899
17.92,0.49725,0,0.49725
17.93,0.46548,0,0.46548
17.94,0.25761,0,0.25761
17.95,0.15367,0,0.15367
17.96,0.15224,0,0.15224
17.97,0.25648,0,0.25648
17.98,0.46845,0,0.46845
17.99,0.48553,0,0.48553
18,0.2757,0,0.2757
18.01,0.16014,0,0.16014
18.02,0.16247,0,0.16247
18.03,0.28767,0,0.28767
18.04,0.55062,0,0.55062
18.05,0.59861,0,0.59861
18.06,0.35604,0,0.35604
18.07,0.22608,0,0.22608
18.08,0.27341,0,0.27341
18.09,0.57672,0,0.57672
18.1,1.2188,0,1.2188
18.11,1.3683,0,1.3683
18.12,0.73535,0,0.73535
18.13,0.2988,0,0.2988
18.14,0.15439,0,0.15439
18.15,0.10551,0,0.10551
18.16,0.087054,0,0.087054
18.17,0.083456,0,0.083456
18.18,0.092632,0,0.092632
18.19,0.12229,0,0.12229
18.2,0.2072,0,0.2072
18.21,0.47866,0,0.47866
18.22,1.0521,0,1.0521
18.23,1.2357,0,1.2357
18.24,0.69475,0,0.69475
18.25,0.30344,0,0.30344
18.26,0.20053,0,0.20053
18.27,0.256,0,0.256
18.28,0.44146,0,0.44146
18.29,0.4855,0,0.4855
18.3,0.29642,0,0.29642
18.31,0.18535,0,0.18535
18.32,0.21209,0,0.21209
18.33,0.42637,0,0.42637
18.34,0.88459,0,0.88459
18.35,0.99387,0,0.99387
18.36,0.54919,0,0.54919
18.37,0.25358,0,0.25358
18.38,0.19488,0,0.19488
18.39,0.30226,0,0.30226
18.4,0.56372,0,0.56372
18.41,0.59799,0,0.59799
18.42,0.31851,0,0.31851
18.43,0.13728,0,0.13728
18.44,0.076539,0,0.076539
18.45,0.054406,0,0.054406
18.46,0.044662,0,0.044662
18.47,0.040641,0,0.040641
18.48,0.040788,0,0.040788
18.49,0.046439,0,0.046439
18.5,0.065884,0,0.065884
18.51,0.12598,0,0.12598
18.52,0.21977,0,0.21977
18.53,0.21302,0,0.21302
18.54,0.13655,0,0.13655
18.55,0.1229,0,0.1229
18.56,0.20548,0,0.20548
18.57,0.48961,0,0.48961
18.58,0.8791,0,0.8791
18.59,0.74819,0,0.74819
18.6,0.3372,0,0.3372
18.61,0.14214,0,0.14214
18.62,0.080211,0,0.080211
18.63,0.057101,0,0.057101
18.64,0.047445,0,0.047445
18.65,0.044765,0,0.044765
18.66,0.04831,0,0.04831
18.67,0.062936,0,0.062936
18.68,0.11141,0,0.11141
18.69,0.24261,0,0.24261
18.7,0.36245,0,0.36245
18.71,0.26861,0,0.26861
18.72,0.14327,0,0.14327
18.73,0.11866,0,0.11866
18.74,0.19073,0,0.19073
18.75,0.39384,0,0.39384
18.76,0.51224,0,0.51224
18.77,0.33667,0,0.33667
18.78,0.18777,0,0.18777
18.79,0.18892,0,0.18892
18.8,0.36452,0,0.36452
18.81,0.76877,0,0.76877
18.82,0.89602,0,0.89602
18.83,0.50244,0,0.50244
18.84,0.21528,0,0.21528
18.85,0.12909,0,0.12909
18.86,0.13064,0,0.13064
18.87,0.17759,0,0.17759
18.88,0.18051,0,0.18051
18.89,0.14085,0,0.14085
18.9,0.15328,0,0.15328
18.91,0.27879,0,0.27879
18.92,0.67467,0,0.67467
18.93,1.1775,0,1.1775
18.94,0.96685,0,0.96685
18.95,0.43545,0,0.43545
18.96,0.20242,0,0.20242
18.97,0.15714,0,0.15714
18.98,0.21299,0,0.21299
18.99,0.27869,0,0.27869
19,0.21713,0,0.21713
19.01,0.14655,0,0.14655
19.02,0.16712,0,0.16712
19.03,0.33751,0,0.33751
19.04,0.7353,0,0.7353
19.05,0.89183,0,0.89183
19.06,0.51005,0,0.51005
19.07,0.20761,0,0.20761
19.08,0.10416,0,0.10416
19.09,0.069431,0,0.069431
19.1,0.055959,0,0.055959
19.11,0.052392,0,0.052392
19.12,0.057224,0,0.057224
19.13,0.076609,0,0.076609
19.14,0.14019,0,0.14019
19.15,0.32595,0,0.32595
19.16,0.54398,0,0.54398
19.17,0.43385,0,0.43385
19.18,0.20282,0,0.20282
19.19,0.11014,0,0.11014
19.2,0.10697,0,0.10697
19.21,0.16483,0,0.16483
19.22,0.20871,0,0.20871
19.23,0.16093,0,0.16093
19.24,0.12882,0,0.12882
19.25,0.18172,0,0.18172
19.26,0.40777,0,0.40777
19.27,0.85284,0,0.85284
19.28,0.92599,0,0.92599
19.29,0.49689,0,0.49689
19.3,0.23259,0,0.23259
19.31,0.19587,0,0.19587
19.32,0.32788,0,0.32788
19.33,0.52158,0,0.52158
19.34,0.42861,0,0.42861
19.35,0.20848,0,0.20848
19.36,0.11859,0,0.11859
19.37,0.12647,0,0.12647
19.38,0.21505,0,0.21505
19.39,0.27551,0,0.27551
19.4,0.18812,0,0.18812
19.41,0.10672,0,0.10672
19.42,0.10049,0,0.10049
19.43,0.17254,0,0.17254
19.44,0.31239,0,0.31239
19.45,0.31788,0,0.31788
19.46,0.19197,0,0.19197
19.47,0.14734,0,0.14734
19.48,0.23191,0,0.23191
19.49,0.535,0,0.535
19.5,0.86741,0,0.86741
19.51,0.65568,0,0.65568
19.52,0.27975,0,0.27975
19.53,0.12079,0,0.12079
19.54,0.06954,0,0.06954
19.55,0.049337,0,0.049337
19.56,0.040478,0,0.040478
19.57,0.037992,0,0.037992
19.58,0.042425,0,0.042425
19.59,0.063415,0,0.063415
19.6,0.13088,0,0.13088
19.61,0.22342,0,0.22342
19.62,0.19342,0,0.19342
19.63,0.09842,0,0.09842
19.64,0.057726,0,0.057726
19.65,0.058949,0,0.058949
19.66,0.090015,0,0.090015
19.67,0.11103,0,0.11103
19.68,0.087724,0,0.087724
19.69,0.077192,0,0.077192
19.7,0.11775,0,0.11775
19.71,0.26745,0,0.26745
19.72,0.50229,0,0.50229
19.73,0.469,0,0.469
19.74,0.24001,0,0.24001
19.75,0.13815,0,0.13815
19.76,0.16512,0,0.16512
19.77,0.3174,0,0.3174
19.78,0.43449,0,0.43449
19.79,0.30058,0,0.30058
19.8,0.16288,0,0.16288
19.81,0.15663,0,0.15663
19.82,0.29813,0,0.29813
19.83,0.55369,0,0.55369
19.84,0.53064,0,0.53064
19.85,0.26726,0,0.26726
19.86,0.13087,0,0.13087
19.87,0.11387,0,0.11387
19.88,0.17204,0,0.17204
19.89,0.22197,0,0.22197
19.9,0.16587,0,0.16587
19.91,0.11707,0,0.11707
19.92,0.15281,0,0.15281
19.93,0.33722,0,0.33722
19.94,0.65044,0,0.65044
19.95,0.62282,0,0.62282
19.96,0.30088,0,0.30088
19.97,0.12478,0,0.12478
19.98,0.068553,0,0.068553
19.99,0.048722,0,0.048722
20,0.041462,0,0.041462
20.01,0.041501,0,0.041501
20.02,0.050453,0,0.050453
20.03,0.082244,0,0.082244
20.04,0.18279,0,0.18279
20.05,0.33912,0,0.33912
20.06,0.3171,0,0.3171
20.07,0.16523,0,0.16523
20.08,0.098817,0,0.098817
20.09,0.12101,0,0.12101
20.1,0.22501,0,0.22501
20.11,0.28781,0,0.28781
20.12,0.19636,0,0.19636
20.13,0.12688,0,0.12688
20.14,0.16458,0,0.16458
20.15,0.36166,0,0.36166
20.16,0.61978,0,0.61978
20.17,0.50795,0,0.50795
20.18,0.23033,0,0.23033
20.19,0.11119,0,0.11119
20.2,0.098987,0,0.098987
20.21,0.14163,0,0.14163
20.22,0.14736,0,0.14736
20.23,0.085245,0,0.085245
20.24,0.042875,0,0.042875
20.25,0.028304,0,0.028304
20.26,0.023375,0,0.023375
20.27,0.022249,0,0.022249
20.28,0.024103,0,0.024103
20.29,0.03084,0,0.03084
20.3,0.051563,0,0.051563
20.31,0.11637,0,0.11637
20.32,0.22296,0,0.22296
20.33,0.21646,0,0.21646
20.34,0.11401,0,0.11401
20.35,0.06686,0,0.06686
20.36,0.083875,0,0.083875
20.37,0.15892,0,0.15892
20.38,0.19469,0,0.19469
20.39,0.11705,0,0.11705
20.4,0.051097,0,0.051097
20.41,0.027895,0,0.027895
20.42,0.020009,0,0.020009
20.43,0.016844,0,0.016844
20.44,0.015812,0,0.015812
20.45,0.016509,0,0.016509
20.46,0.020335,0,0.020335
20.47,0.032965,0,0.032965
20.48,0.05509,0,0.05509
20.49,0.056681,0,0.056681
20.5,0.038195,0,0.038195
20.51,0.031231,0,0.031231
20.52,0.040186,0,0.040186
20.53,0.06662,0,0.06662
20.54,0.087431,0,0.087431
20.55,0.083304,0,0.083304
20.56,0.10155,0,0.10155
20.57,0.20376,0,0.20376
20.58,0.50582,0,0.50582
20.59,0.83313,0,0.83313
20.6,0.63437,0,0.63437
20.61,0.27987,0,0.27987
20.62,0.14694,0,0.14694
20.63,0.15764,0,0.15764
20.64,0.23592,0,0.23592
20.65,0.22188,0,0.22188
20.66,0.12639,0,0.12639
20.67,0.088262,0,0.088262
20.68,0.12648,0,0.12648
20.69,0.24476,0,0.24476
20.7,0.2918,0,0.2918
20.71,0.17452,0,0.17452
20.72,0.08613,0,0.08613
20.73,0.07233,0,0.07233
20.74,0.10975,0,0.10975
20.75,0.14605,0,0.14605
20.76,0.11115,0,0.11115
20.77,0.076392,0,0.076392
20.78,0.09794,0,0.09794
20.79,0.21195,0,0.21195
20.8,0.37231,0,0.37231
20.81,0.3172,0,0.3172
20.82,0.14619,0,0.14619
20.83,0.065496,0,0.065496
20.84,0.040808,0,0.040808
20.85,0.033261,0,0.033261
20.86,0.033227,0,0.033227
20.87,0.040661,0,0.040661
20.88,0.064856,0,0.064856
20.89,0.14414,0,0.14414
20.9,0.31949,0,0.31949
20.91,0.38989,0,0.38989
20.92,0.22784,0,0.22784
20.93,0.10376,0,0.10376
20.94,0.079147,0,0.079147
20.95,0.11602,0,0.11602
20.96,0.15273,0,0.15273
20.97,0.11135,0,0.11135
20.98,0.066687,0,0.066687
20.99,0.070916,0,0.070916
21,0.13516,0,0.13516
21.01,0.21597,0,0.21597
21.02,0.17458,0,0.17458
21.03,0.09046,0,0.09046
21.04,0.067812,0,0.067812
21.05,0.10606,0,0.10606
21.06,0.17989,0,0.17989
21.07,0.16783,0,0.16783
21.08,0.093676,0,0.093676
21.09,0.06837,0,0.06837
21.1,0.10602,0,0.10602
21.11,0.19437,0,0.19437
21.12,0.20075,0,0.20075
21.13,0.11052,0,0.11052
21.14,0.060158,0,0.060158
21.15,0.059512,0,0.059512
21.16,0.091117,0,0.091117
21.17,0.10852,0,0.10852
21.18,0.088076,0,0.088076
21.19,0.09515,0,0.09515
21.2,0.19045,0,0.19045
21.21,0.44388,0,0.44388
21.22,0.60702,0,0.60702
21.23,0.38103,0,0.38103
21.24,0.15247,0,0.15247
21.25,0.069203,0,0.069203
21.26,0.041614,0,0.041614
21.27,0.030394,0,0.030394
21.28,0.02593,0,0.02593
21.29,0.026507,0,0.026507
21.3,0.03644,0,0.03644
21.31,0.068625,0,0.068625
21.32,0.10455,0,0.10455
21.33,0.085294,0,0.085294
21.34,0.052832,0,0.052832
21.35,0.055656,0,0.055656
21.36,0.10732,0,0.10732
21.37,0.18281,0,0.18281
21.38,0.16021,0,0.16021
21.39,0.088007,0,0.088007
21.4,0.071399,0,0.071399
21.41,0.12382,0,0.12382
21.42,0.21882,0,0.21882
21.43,0.20237,0,0.20237
21.44,0.10393,0,0.10393
21.45,0.060309,0,0.060309
21.46,0.071971,0,0.071971
21.47,0.11548,0,0.11548
21.48,0.11576,0,0.11576
21.49,0.073135,0,0.073135
21.5,0.064155,0,0.064155
21.51,0.11639,0,0.11639
21.52,0.2257,0,0.2257
21.53,0.23367,0,0.23367
21.54,0.12308,0,0.12308
21.55,0.059229,0,0.059229
21.56,0.051555,0,0.051555
21.57,0.073212,0,0.073212
21.58,0.078028,0,0.078028
21.59,0.05175,0,0.05175
21.6,0.041284,0,0.041284
21.61,0.065993,0,0.065993
21.62,0.13047,0,0.13047
21.63,0.15057,0,0.15057
21.64,0.08616,0,0.08616
21.65,0.039059,0,0.039059
21.66,0.023988,0,0.023988
21.67,0.020262,0,0.020262
21.68,0.021306,0,0.021306
21.69,0.027305,0,0.027305
21.7,0.044895,0,0.044895
21.71,0.10133,0,0.10133
21.72,0.23072,0,0.23072
21.73,0.293,0,0.293
21.74,0.17556,0,0.17556
21.75,0.077603,0,0.077603
21.76,0.05392,0,0.05392
21.77,0.068539,0,0.068539
21.78,0.077997,0,0.077997
21.79,0.057516,0,0.057516
21.8,0.049935,0,0.049935
21.81,0.085233,0,0.085233
21.82,0.18076,0,0.18076
21.83,0.22723,0,0.22723
21.84,0.13891,0,0.13891
21.85,0.068133,0,0.068133
21.86,0.062838,0,0.062838
21.87,0.10378,0,0.10378
21.88,0.12364,0,0.12364
21.89,0.075082,0,0.075082
21.9,0.034251,0,0.034251
21.91,0.020021,0,0.020021
21.92,0.015587,0,0.015587
21.93,0.014649,0,0.014649
21.94,0.01628,0,0.01628
21.95,0.022553,0,0.022553
21.96,0.043112,0,0.043112
21.97,0.090237,0,0.090237
21.98,0.11487,0,0.11487
21.99,0.078723,0,0.078723
22,0.058223,0,0.058223
22.01,0.094609,0,0.094609
22.02,0.19791,0,0.19791
22.03,0.23868,0,0.23868
22.04,0.13673,0,0.13673
22.05,0.056178,0,0.056178
22.06,0.028805,0,0.028805
22.07,0.019976,0,0.019976
22.08,0.017274,0,0.017274
22.09,0.018415,0,0.018415
22.1,0.025972,0,0.025972
22.11,0.052623,0,0.052623
22.12,0.10727,0,0.10727
22.13,0.12103,0,0.12103
22.14,0.070459,0,0.070459
22.15,0.039958,0,0.039958
22.16,0.046109,0,0.046109
22.17,0.076885,0,0.076885
22.18,0.082567,0,0.082567
22.19,0.053199,0,0.053199
22.2,0.043922,0,0.043922
22.21,0.07551,0,0.07551
22.22,0.14028,0,0.14028
22.23,0.141,0,0.141
22.24,0.078166,0,0.078166
22.25,0.051042,0,0.051042
22.26,0.073226,0,0.073226
22.27,0.12232,0,0.12232
22.28,0.11356,0,0.11356
22.29,0.062766,0,0.062766
22.3,0.045941,0,0.045941
22.31,0.07141,0,0.07141
22.32,0.1151,0,0.1151
22.33,0.099381,0,0.099381
22.34,0.052635,0,0.052635
22.35,0.036537,0,0.036537
22.36,0.049206,0,0.049206
22.37,0.071048,0,0.071048
22.38,0.064715,0,0.064715
22.39,0.055258,0,0.055258
22.4,0.088954,0,0.088954
22.41,0.20743,0,0.20743
22.42,0.3264,0,0.3264
22.43,0.23746,0,0.23746
22.44,0.099567,0,0.099567
22.45,0.043336,0,0.043336
22.46,0.025289,0,0.025289
22.47,0.018351,0,0.018351
22.48,0.015834,0,0.015834
22.49,0.016874,0,0.016874
22.5,0.025259,0,0.025259
22.51,0.046377,0,0.046377
22.52,0.057092,0,0.057092
22.53,0.039172,0,0.039172
22.54,0.0271,0,0.0271
22.55,0.035537,0,0.035537
22.56,0.062152,0,0.062152
22.57,0.071496,0,0.071496
22.58,0.053801,0,0.053801
22.59,0.058704,0,0.058704
22.6,0.12321,0,0.12321
22.61,0.24316,0,0.24316
22.62,0.24295,0,0.24295
22.63,0.12236,0,0.12236
22.64,0.056075,0,0.056075
22.65,0.045575,0,0.045575
22.66,0.055344,0,0.055344
22.67,0.049694,0,0.049694
22.68,0.035751,0,0.035751
22.69,0.042802,0,0.042802
22.7,0.086941,0,0.086941
22.71,0.13701,0,0.13701
22.72,0.10574,0,0.10574
22.73,0.051529,0,0.051529
22.74,0.036156,0,0.036156
22.75,0.050478,0,0.050478
22.76,0.064132,0,0.064132
22.77,0.046794,0,0.046794
22.78,0.032309,0,0.032309
22.79,0.045681,0,0.045681
22.8,0.090237,0,0.090237
22.81,0.10764,0,0.10764
22.82,0.06214,0,0.06214
22.83,0.026159,0,0.026159
22.84,0.013675,0,0.013675
22.85,0.0092893,0,0.0092893
22.86,0.0073479,0,0.0073479
22.87,0.0063906,0,0.0063906
22.88,0.0059811,0,0.0059811
22.89,0.0059666,0,0.0059666
22.9,0.0063651,0,0.0063651
22.91,0.0073987,0,0.0073987
22.92,0.0098714,0,0.0098714
22.93,0.016935,0,0.016935
22.94,0.03576,0,0.03576
22.95,0.055091,0,0.055091
22.96,0.04553,0,0.04553
22.97,0.033469,0,0.033469
22.98,0.049763,0,0.049763
22.99,0.10476,0,0.10476
23,0.13665,0,0.13665
23.01,0.087041,0,0.087041
23.02,0.044711,0,0.044711
23.03,0.044516,0,0.044516
23.04,0.071082,0,0.071082
23.05,0.075412,0,0.075412
23.06,0.047582,0,0.047582
23.07,0.038719,0,0.038719
23.08,0.066375,0,0.066375
23.09,0.11078,0,0.11078
23.1,0.095425,0,0.095425
23.11,0.048926,0,0.048926
23.12,0.03328,0,0.03328
23.13,0.046096,0,0.046096
23.14,0.062269,0,0.062269
23.15,0.049067,0,0.049067
23.16,0.036003,0,0.036003
23.17,0.053888,0,0.053888
23.18,0.10923,0,0.10923
23.19,0.13112,0,0.13112
23.2,0.075949,0,0.075949
23.21,0.032524,0,0.032524
23.22,0.018105,0,0.018105
23.23,0.014097,0,0.014097
23.24,0.014221,0,0.014221
23.25,0.018697,0,0.018697
23.26,0.034793,0,0.034793
23.27,0.081329,0,0.081329
23.28,0.13186,0,0.13186
23.29,0.10173,0,0.10173
23.3,0.048565,0,0.048565
23.31,0.032694,0,0.032694
23.32,0.042979,0,0.042979
23.33,0.051127,0,0.051127
23.34,0.038045,0,0.038045
23.35,0.032826,0,0.032826
23.36,0.057411,0,0.057411
23.37,0.11042,0,0.11042
23.38,0.11535,0,0.11535
23.39,0.064828,0,0.064828
23.4,0.042623,0,0.042623
23.41,0.063102,0,0.063102
23.42,0.095751,0,0.095751
23.43,0.074894,0,0.074894
23.44,0.034102,0,0.034102
23.45,0.016135,0,0.016135
23.46,0.010317,0,0.010317
23.47,0.008154,0,0.008154
23.48,0.0075206,0,0.0075206
23.49,0.0082573,0,0.0082573
23.5,0.011723,0,0.011723
23.51,0.018252,0,0.018252
23.52,0.020717,0,0.020717
23.53,0.021282,0,0.021282
23.54,0.036298,0,0.036298
23.55,0.086479,0,0.086479
23.56,0.14126,0,0.14126
23.57,0.10685,0,0.10685
23.58,0.045502,0,0.045502
23.59,0.019598,0,0.019598
23.6,0.011289,0,0.011289
23.61,0.0080449,0,0.0080449
23.62,0.0066735,0,0.0066735
23.63,0.0065262,0,0.0065262
23.64,0.0081757,0,0.0081757
23.65,0.01131,0,0.01131
23.66,0.011599,0,0.011599
23.67,0.01068,0,0.01068
23.68,0.015564,0,0.015564
23.69,0.032237,0,0.032237
23.7,0.047972,0,0.047972
23.71,0.036926,0,0.036926
23.72,0.024024,0,0.024024
23.73,0.031908,0,0.031908
23.74,0.059516,0,0.059516
23.75,0.066454,0,0.066454
23.76,0.039488,0,0.039488
23.77,0.024852,0,0.024852
23.78,0.033016,0,0.033016
23.79,0.049669,0,0.049669
23.8,0.043416,0,0.043416
23.81,0.029596,0,0.029596
23.82,0.038248,0,0.038248
23.83,0.076907,0,0.076907
23.84,0.099455,0,0.099455
23.85,0.063273,0,0.063273
23.86,0.032784,0,0.032784
23.87,0.033396,0,0.033396
23.88,0.049411,0,0.049411
23.89,0.045236,0,0.045236
23.9,0.026183,0,0.026183
23.91,0.021765,0,0.021765
23.92,0.035507,0,0.035507
23.93,0.048247,0,0.048247
23.94,0.033539,0,0.033539
23.95,0.015999,0,0.015999
23.96,0.0095731,0,0.0095731
23.97,0.0081285,0,0.0081285
23.98,0.0088698,0,0.0088698
23.99,0.012396,0,0.012396
24,0.02407,0,0.02407
24.01,0.056555,0,0.056555
24.02,0.088857,0,0.088857
24.03,0.066182,0,0.066182
24.04,0.031408,0,0.031408
24.05,0.02128,0,0.02128
24.06,0.025859,0,0.025859
24.07,0.028243,0,0.028243
24.08,0.024895,0,0.024895
24.09,0.034967,0,0.034967
24.1,0.078723,0,0.078723
24.11,0.13155,0,0.13155
24.12,0.10404,0,0.10404
24.13,0.047144,0,0.047144
24.14,0.025502,0,0.025502
24.15,0.025395,0,0.025395
24.16,0.025008,0,0.025008
24.17,0.016731,0,0.016731
24.18,0.012807,0,0.012807
24.19,0.017539,0,0.017539
24.2,0.025141,0,0.025141
24.21,0.021827,0,0.021827
24.22,0.016093,0,0.016093
24.23,0.021671,0,0.021671
24.24,0.041068,0,0.041068
24.25,0.050032,0,0.050032
24.26,0.034832,0,0.034832
24.27,0.030768,0,0.030768
24.28,0.057441,0,0.057441
24.29,0.095774,0,0.095774
24.3,0.078123,0,0.078123
24.31,0.035114,0,0.035114
24.32,0.015595,0,0.015595
24.33,0.0095444,0,0.0095444
24.34,0.0076529,0,0.0076529
24.35,0.0079018,0,0.0079018
24.36,0.011587,0,0.011587
24.37,0.023653,0,0.023653
24.38,0.038069,0,0.038069
24.39,0.030991,0,0.030991
24.4,0.016508,0,0.016508
24.41,0.013147,0,0.013147
24.42,0.018239,0,0.018239
24.43,0.020743,0,0.020743
24.44,0.016894,0,0.016894
24.45,0.020502,0,0.020502
24.46,0.042526,0,0.042526
24.47,0.067684,0,0.067684
24.48,0.052916,0,0.052916
24.49,0.027629,0,0.027629
24.5,0.024282,0,0.024282
24.51,0.037541,0,0.037541
24.52,0.041152,0,0.041152
24.53,0.02741,0,0.02741
24.54,0.024809,0,0.024809
24.55,0.045096,0,0.045096
24.56,0.067636,0,0.067636
24.57,0.049977,0,0.049977
24.58,0.023502,0,0.023502
24.59,0.015124,0,0.015124
24.6,0.016731,0,0.016731
24.61,0.017016,0,0.017016
24.62,0.015274,0,0.015274
24.63,0.023164,0,0.023164
24.64,0.050171,0,0.050171
24.65,0.070144,0,0.070144
24.66,0.046064,0,0.046064
24.67,0.019446,0,0.019446
24.68,0.009618,0,0.009618
24.69,0.0066359,0,0.0066359
24.7,0.0059617,0,0.0059617
24.71,0.0071136,0,0.0071136
24.72,0.012474,0,0.012474
24.73,0.025344,0,0.025344
24.74,0.031869,0,0.031869
24.75,0.021201,0,0.021201
24.76,0.014603,0,0.014603
24.77,0.021384,0,0.021384
24.78,0.033362,0,0.033362
24.79,0.028459,0,0.028459
24.8,0.01725,0,0.01725
24.81,0.019072,0,0.019072
24.82,0.033418,0,0.033418
24.83,0.036767,0,0.036767
24.84,0.021439,0,0.021439
24.85,0.012888,0,0.012888
24.86,0.01602,0,0.01602
24.87,0.020867,0,0.020867
24.88,0.014971,0,0.014971
24.89,0.0074058,0,0.0074058
24.9,0.0044868,0,0.0044868
24.91,0.0037396,0,0.0037396
24.92,0.0039062,0,0.0039062
24.93,0.0051777,0,0.0051777
24.94,0.009542,0,0.009542
24.95,0.019604,0,0.019604
24.96,0.025052,0,0.025052
24.97,0.018091,0,0.018091
24.98,0.016302,0,0.016302
24.99,0.030454,0,0.030454
25,0.049205,0,0.049205
25.01,0.038712,0,0.038712
25.02,0.0173,0,0.0173
25.03,0.0079925,0,0.0079925
25.04,0.0051663,0,0.0051663
25.05,0.0043926,0,0.0043926
25.06,0.0048617,0,0.0048617
25.07,0.0077421,0,0.0077421
25.08,0.01533,0,0.01533
25.09,0.020412,0,0.020412
25.1,0.014331,0,0.014331
25.11,0.0091186,0,0.0091186
25.12,0.010779,0,0.010779
25.13,0.015481,0,0.015481
25.14,0.015436,0,0.015436
25.15,0.016222,0,0.016222
25.16,0.031644,0,0.031644
25.17,0.064808,0,0.064808
25.18,0.070299,0,0.070299
25.19,0.038292,0,0.038292
25.2,0.020127,0,0.020127
25.21,0.02131,0,0.02131
25.22,0.025022,0,0.025022
25.23,0.01796,0,0.01796
25.24,0.012351,0,0.012351
25.25,0.016614,0,0.016614
25.26,0.024957,0,0.024957
25.27,0.021257,0,0.021257
25.28,0.012961,0,0.012961
25.29,0.013546,0,0.013546
25.3,0.021967,0,0.021967
25.31,0.023892,0,0.023892
25.32,0.016952,0,0.016952
25.33,0.018815,0,0.018815
25.34,0.0364,0,0.0364
25.35,0.048292,0,0.048292
25.36,0.030883,0,0.030883
25.37,0.013505,0,0.013505
25.38,0.0074457,0,0.0074457
25.39,0.006004,0,0.006004
25.4,0.0066517,0,0.0066517
25.41,0.010475,0,0.010475
25.42,0.023439,0,0.023439
25.43,0.046209,0,0.046209
25.44,0.046548,0,0.046548
25.45,0.02485,0,0.02485
25.46,0.01499,0,0.01499
25.47,0.01821,0,0.01821
25.48,0.02051,0,0.02051
25.49,0.013967,0,0.013967
25.5,0.010443,0,0.010443
25.51,0.015264,0,0.015264
25.52,0.021673,0,0.021673
25.53,0.017596,0,0.017596
25.54,0.013128,0,0.013128
25.55,0.019943,0,0.019943
25.56,0.033472,0,0.033472
25.57,0.030101,0,0.030101
25.58,0.016609,0,0.016609
25.59,0.013937,0,0.013937
25.6,0.021195,0,0.021195
25.61,0.022731,0,0.022731
25.62,0.013491,0,0.013491
25.63,0.0082741,0,0.0082741
25.64,0.0094596,0,0.0094596
25.65,0.011246,0,0.011246
25.66,0.0094728,0,0.0094728
25.67,0.010653,0,0.010653
25.68,0.021369,0,0.021369
25.69,0.033738,0,0.033738
25.7,0.025632,0,0.025632
25.71,0.01137,0,0.01137
25.72,0.0053861,0,0.0053861
25.73,0.0035521,0,0.0035521
25.74,0.0030254,0,0.0030254
25.75,0.0033007,0,0.0033007
25.76,0.0050692,0,0.0050692
25.77,0.0089038,0,0.0089038
25.78,0.010139,0,0.010139
25.79,0.0074286,0,0.0074286
25.8,0.0075663,0,0.0075663
25.81,0.013026,0,0.013026
25.82,0.017445,0,0.017445
25.83,0.014572,0,0.014572
25.84,0.01625,0,0.01625
25.85,0.033125,0,0.033125
25.86,0.051111,0,0.051111
25.87,0.037807,0,0.037807
25.88,0.017816,0,0.017816
25.89,0.012469,0,0.012469
25.9,0.014521,0,0.014521
25.91,0.013185,0,0.013185
25.92,0.010453,0,0.010453
25.93,0.015393,0,0.015393
25.94,0.028256,0,0.028256
25.95,0.029192,0,0.029192
25.96,0.016099,0,0.016099
25.97,0.0096971,0,0.0096971
25.98,0.011283,0,0.011283
25.99,0.012287,0,0.012287
26,0.0088125,0,0.0088125
26.01,0.00836,0,0.00836
26.02,0.014579,0,0.014579
26.03,0.01953,0,0.01953
26.04,0.013036,0,0.013036
26.05,0.0059627,0,0.0059627
26.06,0.0033936,0,0.0033936
26.07,0.0027219,0,0.0027219
26.08,0.0028527,0,0.0028527
26.09,0.0040908,0,0.0040908
26.1,0.0082133,0,0.0082133
26.11,0.0143,0,0.0143
26.12,0.013126,0,0.013126
26.13,0.0076392,0,0.0076392
26.14,0.0063988,0,0.0063988
26.15,0.008751,0,0.008751
26.16,0.010056,0,0.010056
26.17,0.011043,0,0.011043
26.18,0.021002,0,0.021002
26.19,0.044885,0,0.044885
26.2,0.052714,0,0.052714
26.21,0.030393,0,0.030393
26.22,0.016214,0,0.016214
26.23,0.017551,0,0.017551
26.24,0.019507,0,0.019507
26.25,0.012135,0,0.012135
26.26,0.0056757,0,0.0056757
26.27,0.0033173,0,0.0033173
26.28,0.0025563,0,0.0025563
26.29,0.002444,0,0.002444
26.3,0.0030835,0,0.0030835
26.31,0.0053616,0,0.0053616
26.32,0.0082437,0,0.0082437
26.33,0.0076289,0,0.0076289
26.34,0.0070327,0,0.0070327
26.35,0.012641,0,0.012641
26.36,0.022184,0,0.022184
26.37,0.019592,0,0.019592
26.38,0.0092479,0,0.0092479
26.39,0.0041399,0,0.0041399
26.4,0.00257,0,0.00257
26.41,0.0021201,0,0.0021201
26.42,0.0022928,0,0.0022928
26.43,0.0035529,0,0.0035529
26.44,0.0061892,0,0.0061892
26.45,0.0068729,0,0.0068729
26.46,0.0051512,0,0.0051512
26.47,0.0059975,0,0.0059975
26.48,0.010888,0,0.010888
26.49,0.013127,0,0.013127
26.5,0.0089448,0,0.0089448
26.51,0.0075398,0,0.0075398
26.52,0.012189,0,0.012189
26.53,0.015247,0,0.015247
26.54,0.010282,0,0.010282
26.55,0.006793,0,0.006793
26.56,0.0088806,0,0.0088806
26.57,0.01168,0,0.01168
26.58,0.0094627,0,0.0094627
26.59,0.0086728,0,0.0086728
26.6,0.015383,0,0.015383
26.61,0.023053,0,0.023053
26.62,0.017415,0,0.017415
26.63,0.0092866,0,0.0092866
26.64,0.0084183,0,0.0084183
26.65,0.010796,0,0.010796
26.66,0.009999,0,0.009999
26.67,0.010133,0,0.010133
26.68,0.019472,0,0.019472
26.69,0.03371,0,0.03371
26.7,0.028607,0,0.028607
26.71,0.013053,0,0.013053
26.72,0.0057065,0,0.0057065
26.73,0.0034601,0,0.0034601
26.74,0.0028483,0,0.0028483
26.75,0.0032765,0,0.0032765
26.76,0.0056881,0,0.0056881
26.77,0.0099262,0,0.0099262
26.78,0.0098697,0,0.0098697
26.79,0.0065447,0,0.0065447
26.8,0.007207,0,0.007207
26.81,0.011978,0,0.011978
26.82,0.012446,0,0.012446
26.83,0.0078591,0,0.0078591
26.84,0.0072733,0,0.0072733
26.85,0.011449,0,0.011449
26.86,0.012034,0,0.012034
26.87,0.0071849,0,0.0071849
26.88,0.0050863,0,0.0050863
26.89,0.0066794,0,0.0066794
26.9,0.0074002,0,0.0074002
26.91,0.0055732,0,0.0055732
26.92,0.0062488,0,0.0062488
26.93,0.011284,0,0.011284
26.94,0.013403,0,0.013403
26.95,0.0083004,0,0.0083004
26.96,0.0049697,0,0.0049697
26.97,0.0056137,0,0.0056137
26.98,0.0063823,0,0.0063823
26.99,0.0052481,0,0.0052481
27,0.0063935,0,0.0063935
27.01,0.01245,0,0.01245
27.02,0.015955,0,0.015955
27.03,0.0098674,0,0.0098674
27.04,0.0042784,0,0.0042784
27.05,0.0023453,0,0.0023453
27.06,0.0018324,0,0.0018324
27.07,0.0019557,0,0.0019557
27.08,0.0030798,0,0.0030798
27.09,0.0062039,0,0.0062039
27.1,0.0085522,0,0.0085522
27.11,0.0060961,0,0.0060961
27.12,0.0037524,0,0.0037524
27.13,0.0041685,0,0.0041685
27.14,0.0051596,0,0.0051596
27.15,0.0048047,0,0.0048047
27.16,0.0062379,0,0.0062379
27.17,0.01287,0,0.01287
27.18,0.018614,0,0.018614
27.19,0.013346,0,0.013346
27.2,0.0077863,0,0.0077863
27.21,0.0089419,0,0.0089419
27.22,0.011289,0,0.011289
27.23,0.0082464,0,0.0082464
27.24,0.0054279,0,0.0054279
27.25,0.0067983,0,0.0067983
27.26,0.0087828,0,0.0087828
27.27,0.0068698,0,0.0068698
27.28,0.0056523,0,0.0056523
27.29,0.008838,0,0.008838
27.3,0.012196,0,0.012196
27.31,0.0096509,0,0.0096509
27.32,0.0083967,0,0.0083967
27.33,0.014464,0,0.014464
27.34,0.020178,0,0.020178
27.35,0.01376,0,0.01376
27.36,0.0060457,0,0.0060457
27.37,0.0031947,0,0.0031947
27.38,0.0025203,0,0.0025203
27.39,0.0028962,0,0.0028962
27.4,0.0051298,0,0.0051298
27.41,0.011394,0,0.011394
27.42,0.016545,0,0.016545
27.43,0.011503,0,0.011503
27.44,0.0055839,0,0.0055839
27.45,0.0043041,0,0.0043041
27.46,0.004579,0,0.004579
27.47,0.0038947,0,0.0038947
27.48,0.0042599,0,0.0042599
27.49,0.0078161,0,0.0078161
27.5,0.010663,0,0.010663
27.51,0.0075216,0,0.0075216
27.52,0.0047584,0,0.0047584
27.53,0.0060109,0,0.0060109
27.54,0.0074874,0,0.0074874
27.55,0.005023,0,0.005023
27.56,0.0024213,0,0.0024213
27.57,0.0014865,0,0.0014865
27.58,0.0012778,0,0.0012778
27.59,0.0014416,0,0.0014416
27.6,0.0022572,0,0.0022572
27.61,0.0042719,0,0.0042719
27.62,0.0057112,0,0.0057112
27.63,0.0051268,0,0.0051268
27.64,0.0069941,0,0.0069941
27.65,0.014256,0,0.014256
27.66,0.017797,0,0.017797
27.67,0.010517,0,0.010517
27.68,0.0043223,0,0.0043223
27.69,0.0021848,0,0.0021848
27.7,0.0015213,0,0.0015213
27.71,0.0013998,0,0.0013998
27.72,0.0018431,0,0.0018431
27.73,0.0030264,0,0.0030264
27.74,0.0035086,0,0.0035086
27.75,0.0027153,0,0.0027153
27.76,0.0029689,0,0.0029689
27.77,0.0049091,0,0.0049091
27.78,0.0056978,0,0.0056978
27.79,0.0047581,0,0.0047581
27.8,0.0066914,0,0.0066914
27.81,0.012287,0,0.012287
27.82,0.012773,0,0.012773
27.83,0.0072298,0,0.0072298
27.84,0.0048536,0,0.0048536
27.85,0.0058815,0,0.0058815
27.86,0.0059449,0,0.0059449
27.87,0.0051447,0,0.0051447
27.88,0.0081311,0,0.0081311
27.89,0.014253,0,0.014253
27.9,0.013108,0,0.013108
27.91,0.0065847,0,0.0065847
27.92,0.0037239,0,0.0037239
27.93,0.0035566,0,0.0035566
27.94,0.0030721,0,0.0030721
27.95,0.0024415,0,0.0024415
27.96,0.0033537,0,0.0033537
27.97,0.0050228,0,0.0050228
27.98,0.0041759,0,0.0041759
27.99,0.0022035,0,0.0022035
28,0.0013855,0,0.0013855
28.01,0.0013092,0,0.0013092
28.02,0.0017271,0,0.0017271
28.03,0.0032843,0,0.0032843
28.04,0.0075593,0,0.0075593
28.05,0.011454,0,0.011454
28.06,0.0083393,0,0.0083393
28.07,0.0042897,0,0.0042897
28.08,0.0036524,0,0.0036524
28.09,0.0041039,0,0.0041039
28.1,0.0037839,0,0.0037839
28.11,0.0050911,0,0.0050911
28.12,0.01007,0,0.01007
28.13,0.012572,0,0.012572
28.14,0.007856,0,0.007856
28.15,0.0044682,0,0.0044682
28.16,0.0048043,0,0.0048043
28.17,0.0049731,0,0.0049731
28.18,0.0033751,0,0.0033751
28.19,0.0029999,0,0.0029999
28.2,0.0044269,0,0.0044269
28.21,0.0046834,0,0.0046834
28.22,0.0031948,0,0.0031948
28.23,0.0032052,0,0.0032052
28.24,0.0048338,0,0.0048338
28.25,0.0047941,0,0.0047941
28.26,0.0035628,0,0.0035628
28.27,0.0048138,0,0.0048138
28.28,0.0076411,0,0.0076411
28.29,0.006438,0,0.006438
28.3,0.0030202,0,0.0030202
28.31,0.0013952,0,0.0013952
28.32,0.00087418,0,0.00087418
28.33,0.00068292,0,0.00068292
28.34,0.00061472,0,0.00061472
28.35,0.00062154,0,0.00062154
28.36,0.00071298,0,0.00071298
28.37,0.00098342,0,0.00098342
28.38,0.0018223,0,0.0018223
28.39,0.0038645,0,0.0038645
28.4,0.0053061,0,0.0053061
28.41,0.004067,0,0.004067
28.42,0.0037627,0,0.0037627
28.43,0.0062455,0,0.0062455
28.44,0.0074264,0,0.0074264
28.45,0.0050101,0,0.0050101
28.46,0.0042665,0,0.0042665
28.47,0.0063044,0,0.0063044
28.48,0.0063736,0,0.0063736
28.49,0.0038486,0,0.0038486
28.5,0.0031215,0,0.0031215
28.51,0.0041094,0,0.0041094
28.52,0.0037665,0,0.0037665
28.53,0.0024073,0,0.0024073
28.54,0.0022849,0,0.0022849
28.55,0.0030279,0,0.0030279
28.56,0.0032916,0,0.0032916
28.57,0.0045318,0,0.0045318
28.58,0.0097191,0,0.0097191
28.59,0.014604,0,0.014604
28.6,0.010283,0,0.010283
28.61,0.0043867,0,0.0043867
28.62,0.0021159,0,0.0021159
28.63,0.0015146,0,0.0015146
28.64,0.0016282,0,0.0016282
28.65,0.0028083,0,0.0028083
28.66,0.005537,0,0.005537
28.67,0.0064572,0,0.0064572
28.68,0.0040282,0,0.0040282
28.69,0.0027924,0,0.0027924
28.7,0.003421,0,0.003421
28.71,0.0034639,0,0.0034639
28.72,0.0029904,0,0.0029904
28.73,0.0046658,0,0.0046658
28.74,0.0076926,0,0.0076926
28.75,0.0065966,0,0.0065966
28.76,0.003396,0,0.003396
28.77,0.0024525,0,0.0024525
28.78,0.0026142,0,0.0026142
28.79,0.0019022,0,0.0019022
28.8,0.0010236,0,0.0010236
28.81,0.00067988,0,0.00067988
28.82,0.00062247,0,0.00062247
28.83,0.00077019,0,0.00077019
28.84,0.0013875,0,0.0013875
28.85,0.0027399,0,0.0027399
28.86,0.0032512,0,0.0032512
28.87,0.002268,0,0.002268
28.88,0.0022357,0,0.0022357
28.89,0.0034934,0,0.0034934
28.9,0.0033851,0,0.0033851
28.91,0.001767,0,0.001767
28.92,0.00084628,0,0.00084628
28.93,0.00056838,0,0.00056838
28.94,0.00052289,0,0.00052289
28.95,0.00066927,0,0.00066927
28.96,0.0011627,0,0.0011627
28.97,0.0016411,0,0.0016411
28.98,0.0013559,0,0.0013559
28.99,0.0010975,0,0.0010975
29,0.0014772,0,0.0014772
29.01,0.0018814,0,0.0018814
29.02,0.0020743,0,0.0020743
29.03,0.0036965,0,0.0036965
29.04,0.0072237,0,0.0072237
29.05,0.0075714,0,0.0075714
29.06,0.0042741,0,0.0042741
29.07,0.0029422,0,0.0029422
29.08,0.0034079,0,0.0034079
29.09,0.0028937,0,0.0028937
29.1,0.0019323,0,0.0019323
29.11,0.0022209,0,0.0022209
29.12,0.0029445,0,0.0029445
29.13,0.0024026,0,0.0024026
29.14,0.0019014,0,0.0019014
29.15,0.0027087,0,0.0027087
29.16,0.0033757,0,0.0033757
29.17,0.0027127,0,0.0027127
29.18,0.0030905,0,0.0030905
29.19,0.0053738,0,0.0053738
29.2,0.0056786,0,0.0056786
29.21,0.0030651,0,0.0030651
29.22,0.0014089,0,0.0014089
29.23,0.00094003,0,0.00094003
29.24,0.00096831,0,0.00096831
29.25,0.0015779,0,0.0015779
29.26,0.0034078,0,0.0034078
29.27,0.0050915,0,0.0050915
29.28,0.0037396,0,0.0037396
29.29,0.0020406,0,0.0020406
29.3,0.0018953,0,0.0018953
29.31,0.0020317,0,0.0020317
29.32,0.0016833,0,0.0016833
29.33,0.00207,0,0.00207
29.34,0.0034504,0,0.0034504
29.35,0.0035251,0,0.0035251
29.36,0.0024008,0,0.0024008
29.37,0.0027069,0,0.0027069
29.38,0.0039449,0,0.0039449
29.39,0.0033789,0,0.0033789
29.4,0.0022553,0,0.0022553
29.41,0.0027389,0,0.0027389
29.42,0.0034021,0,0.0034021
29.43,0.0023559,0,0.0023559
29.44,0.0013602,0,0.0013602
29.45,0.0012835,0,0.0012835
29.46,0.0014073,0,0.0014073
29.47,0.0016784,0,0.0016784
29.48,0.003291,0,0.003291
29.49,0.0058658,0,0.0058658
29.5,0.0051862,0,0.0051862
29.51,0.0024337,0,0.0024337
29.52,0.0010773,0,0.0010773
29.53,0.00066978,0,0.00066978
29.54,0.00058338,0,0.00058338
29.55,0.00074892,0,0.00074892
29.56,0.0012406,0,0.0012406
29.57,0.001488,0,0.001488
29.58,0.0011969,0,0.0011969
29.59,0.0013771,0,0.0013771
29.6,0.0021769,0,0.0021769
29.61,0.00226,0,0.00226
29.62,0.0019611,0,0.0019611
29.63,0.0030875,0,0.0030875
29.64,0.0046731,0,0.0046731
29.65,0.0036273,0,0.0036273
29.66,0.0018858,0,0.0018858
29.67,0.0014731,0,0.0014731
29.68,0.0015695,0,0.0015695
29.69,0.0016812,0,0.0016812
29.7,0.0029024,0,0.0029024
29.71,0.0054429,0,0.0054429
29.72,0.0054702,0,0.0054702
29.73,0.003026,0,0.003026
29.74,0.002068,0,0.002068
29.75,0.0022796,0,0.0022796
29.76,0.0020077,0,0.0020077
29.77,0.0019796,0,0.0019796
29.78,0.0033715,0,0.0033715
29.79,0.0042189,0,0.0042189
29.8,0.0026073,0,0.0026073
29.81,0.0011395,0,0.0011395
29.82,0.00063298,0,0.00063298
29.83,0.00051334,0,0.00051334
29.84,0.00062138,0,0.00062138
29.85,0.0011161,0,0.0011161
29.86,0.0017354,0,0.0017354
29.87,0.0014943,0,0.0014943
29.88,0.00108,0,0.00108
29.89,0.0013741,0,0.0013741
29.9,0.0016945,0,0.0016945
29.91,0.0014963,0,0.0014963
29.92,0.0020197,0,0.0020197
29.93,0.0035696,0,0.0035696
29.94,0.0035837,0,0.0035837
29.95,0.0020955,0,0.0020955
29.96,0.0017562,0,0.0017562
29.97,0.0021335,0,0.0021335
29.98,0.0015684,0,0.0015684
29.99,0.00072039,0,0.00072039


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain01/simuXRD_fit_spstrnmf2.csv <==
0,0.24233,0,0.24233
0.01,0.24449,0,0.24449
0.02,0.24669,0,0.24669
0.030001,0.24891,0,0.24891
0.040001,0.25117,0,0.25117
0.050001,0.25346,0,0.25346
0.060001,0.25579,0,0.25579
0.070001,0.25814,0,0.25814
0.080001,0.26054,0,0.26054
0.090002,0.26296,0,0.26296
0.1,0.26543,0,0.26543
0.11,0.26793,0,0.26793
0.12,0.27047,0,0.27047
0.13,0.27305,0,0.27305
0.14,0.27566,0,0.27566
0.15,0.27832,0,0.27832
0.16,0.28102,0,0.28102
0.17,0.28376,0,0.28376
0.18,0.28654,0,0.28654
0.19,0.28937,0,0.28937
0.2,0.29224,0,0.29224
0.21,0.29516,0,0.29516
0.22,0.29812,0,0.29812
0.23,0.30113,0,0.30113
0.24,0.30419,0,0.30419
0.25,0.3073,0,0.3073
0.26,0.31046,0,0.31046
0.27,0.31368,0,0.31368
0.28,0.31695,0,0.31695
0.29,0.32027,0,0.32027
0.30001,0.32365,0,0.32365
0.31001,0.32708,0,0.32708
0.32001,0.33058,0,0.33058
0.33001,0.33413,0,0.33413
0.34001,0.33775,0,0.33775
0.35001,0.34142,0,0.34142
0.36001,0.34517,0,0.34517
0.37001,0.34898,0,0.34898
0.38001,0.35285,0,0.35285
0.39001,0.3568,0,0.3568
0.40001,0.36082,0,0.36082
0.41001,0.36491,0,0.36491
0.42001,0.36907,0,0.36907
0.43001,0.37332,0,0.37332
0.44001,0.37764,0,0.37764
0.45001,0.38204,0,0.38204
0.46001,0.38652,0,0.38652
0.47001,0.39748,0,0.39748
0.48001,0.40216,0,0.40216
0.49001,0.40693,0,0.40693
0.50001,0.4118,0,0.4118
0.51001,0.41676,0,0.41676
0.52001,0.42181,0,0.42181
0.53001,0.42697,0,0.42697
0.54001,0.43223,0,0.43223
0.55001,0.43759,0,0.43759
0.56001,0.44306,0,0.44306
0.57001,0.44865,0,0.44865
0.58001,0.45435,0,0.45435
0.59001,0.46016,0,0.46016
0.60001,0.4661,0,0.4661
0.61001,0.47217,0,0.47217
0.62001,0.47836,0,0.47836
0.63001,0.48468,0,0.48468
0.64001,0.49114,0,0.49114
0.65001,0.49774,0,0.49774
0.66001,0.50449,0,0.50449
0.67001,0.51138,0,0.51138
0.68001,0.51843,0,0.51843
0.69001,0.52564,0,0.52564
0.70001,0.53301,0,0.53301
0.71001,0.54055,0,0.54055
0.72001,0.54827,0,0.54827
0.73001,0.55616,0,0.55616
0.74001,0.56424,0,0.56424
0.75001,0.57251,0,0.57251
0.76001,0.58098,0,0.58098
0.77001,0.58965,0,0.58965
0.78001,0.59854,0,0.59854
0.79001,0.60765,0,0.60765
0.80001,0.62039,0,0.62039
0.81001,0.62997,0,0.62997
0.82001,0.6398,0,0.6398
0.83001,0.64987,0,0.64987
0.84001,0.6602,0,0.6602
0.85001,0.67081,0,0.67081
0.86001,0.68169,0,0.68169
0.87001,0.69286,0,0.69286
0.88001,0.70433,0,0.70433
0.89001,0.71612,0,0.71612
0.90002,0.72823,0,0.72823
0.91002,0.74067,0,0.74067
0.92002,0.75346,0,0.75346
0.93002,0.76662,0,0.76662
0.94002,0.78015,0,0.78015
0.95002,0.79407,0,0.79407
0.96002,0.80841,0,0.80841
0.97002,0.82316,0,0.82316
0.98002,0.83836,0,0.83836
0.99002,0.85402,0,0.85402
1,0.87016,0,0.87016
1.01,0.8868,0,0.8868
1.02,0.90396,0,0.90396
1.03,0.92166,0,0.92166
1.04,0.93994,0,0.93994
1.05,0.9588,0,0.9588
1.06,0.97829,0,0.97829
1.07,0.99843,0,0.99843
1.08,1.0192,0,1.0192
1.09,1.0408,0,1.0408
1.1,1.0631,0,1.0631
1.11,1.0861,0,1.0861
1.12,1.11,0,1.11
1.13,1.1347,0,1.1347
1.14,1.1604,0,1.1604
1.15,1.1869,0,1.1869
1.16,1.2145,0,1.2145
1.17,1.2432,0,1.2432
1.18,1.2729,0,1.2729
1.19,1.3038,0,1.3038
1.2,1.3359,0,1.3359
1.21,1.3694,0,1.3694
1.22,1.4041,0,1.4041
1.23,1.4404,0,1.4404
1.24,1.4781,0,1.4781
1.25,1.5175,0,1.5175
1.26,1.5586,0,1.5586
1.27,1.6015,0,1.6015
1.28,1.6463,0,1.6463
1.29,1.6932,0,1.6932
1.3,1.7423,0,1.7423
1.31,1.7955,0,1.7955
1.32,1.8493,0,1.8493
1.33,1.9058,0,1.9058
1.34,1.9651,0,1.9651
1.35,2.0274,0,2.0274
1.36,2.0929,0,2.0929
1.37,2.1618,0,2.1618
1.38,2.2344,0,2.2344
1.39,2.311,0,2.311
1.4,2.3919,0,2.3919
1.41,2.4774,0,2.4774
1.42,2.5678,1.0044,1.5634
1.43,2.6636,20.481,-17.817
1.44,2.7651,0,2.7651
1.45,2.8729,0,2.8729
1.46,2.9876,0,2.9876
1.47,3.1096,0,3.1096
1.48,3.2397,0,3.2397
1.49,3.3786,0,3.3786
1.5,3.5272,0,3.5272
1.51,3.6862,2.5053,1.1809
1.52,3.8569,50.899,-47.042
1.53,4.0402,58.784,-54.744
1.54,4.2377,33.699,-29.462
1.55,4.4507,26.52,-22.069
1.56,4.6809,0.96143,3.7195
1.57,4.9303,17.759,-12.829
1.58,5.2011,0,5.2011
1.59,5.4958,0,5.4958
1.6,5.8204,0,5.8204
1.61,6.1722,0,6.1722
1.62,6.5582,0,6.5582
1.63,6.983,0,6.983
1.64,7.452,0,7.452
1.65,7.9717,0,7.9717
1.66,8.5496,0,8.5496
1.67,9.1947,0,9.1947
1.68,9.9182,0,9.9182
1.69,10.733,0,10.733
1.7,11.656,0,11.656
1.71,12.706,0,12.706
1.72,13.909,0,13.909
1.73,15.295,1.3176,13.977
1.74,16.904,21.816,-4.9123
1.75,18.787,1.4301,17.357
1.76,21.01,24.586,-3.5758
1.77,23.66,20.96,2.6997
1.78,26.855,27.015,-0.16063
1.79,30.754,30.776,-0.021459
1.8,35.584,36.401,-0.81731
1.81,41.665,43.01,-1.3452
1.82,49.474,51.442,-1.9683
1.83,59.735,62.317,-2.5814
1.84,73.603,76.815,-3.2121
1.85,93.002,96.828,-3.8258
1.86,121.35,125.77,-4.4197
1.87,165.21,169.91,-4.697
1.88,238.64,243.59,-4.9459
1.89,376.76,378.3,-1.5404
1.9,690.31,687.37,2.9364
1.91,1612.9,1534.2,78.71
1.92,4197.2,4117.8,79.413
1.93,6978.7,7137.5,-158.8
1.94,5256,5236,19.992
1.95,2169.9,1865.6,304.24
1.96,865.35,658.72,206.63
1.97,443.07,258.1,184.97
1.98,270.7,96.262,174.44
1.99,183.25,0,183.25
2,132.56,0,132.56
2.01,100.48,0,100.48
2.02,78.873,0,78.873
2.03,63.615,0,63.615
2.04,52.439,0,52.439
2.05,44.005,0,44.005
2.06,37.488,0,37.488
2.07,32.345,0,32.345
2.08,28.218,0,28.218
2.09,24.858,0,24.858
2.1,22.089,0,22.089
2.11,19.782,3.6722,16.109
2.12,17.843,53.989,-36.145
2.13,16.204,69.299,-53.095
2.14,14.814,77.025,-62.212
2.15,13.635,83.709,-70.075
2.16,12.645,99.562,-86.917
2.17,11.838,109.37,-97.528
2.18,11.238,96.917,-85.679
2.19,10.942,74.625,-63.683
2.2,11.308,60.793,-49.485
2.21,13.779,52.836,-39.057
2.22,21.414,53.307,-31.894
2.23,28.271,56.339,-28.068
2.24,21.575,41.486,-19.911
2.25,12.544,35.043,-22.5
2.26,8.777,2.3826,6.3944
2.27,7.3446,29.641,-22.296
2.28,6.5923,1.7717,4.8206
2.29,6.0929,21.831,-15.738
2.3,5.7166,0,5.7166
2.31,5.4121,0,5.4121
2.32,5.1562,0,5.1562
2.33,4.9337,0,4.9337
2.34,4.7379,0,4.7379
2.35,4.5637,0,4.5637
2.36,4.4075,0,4.4075
2.37,4.2668,0,4.2668
2.38,4.1397,0,4.1397
2.39,4.0246,0,4.0246
2.4,3.9204,0,3.9204
2.41,3.826,0,3.826
2.42,3.7406,0,3.7406
2.43,3.6635,0,3.6635
2.44,3.5941,0,3.5941
2.45,3.5319,0,3.5319
2.46,3.4764,0,3.4764
2.47,3.4273,0,3.4273
2.48,3.3843,0,3.3843
2.49,3.347,0,3.347
2.5,3.3153,0,3.3153
2.51,3.289,0,3.289
2.52,3.2679,0,3.2679
2.53,3.2518,0,3.2518
2.54,3.2408,0,3.2408
2.55,3.2346,0,3.2346
2.56,3.2334,0,3.2334
2.57,3.237,0,3.237
2.58,3.2454,0,3.2454
2.59,3.2588,0,3.2588
2.6,3.2772,0,3.2772
2.61,3.3007,0,3.3007
2.62,3.3294,2.1358,1.1936
2.63,3.3635,25.314,-21.95
2.64,3.4031,31.481,-28.078
2.65,3.4486,32.836,-29.388
2.66,3.5,2.276,1.224
2.67,3.5579,23.714,-20.157
2.68,3.6225,0,3.6225
2.69,3.6941,0,3.6941
2.7,3.7734,0,3.7734
2.71,3.8607,0,3.8607
2.72,3.9567,0,3.9567
2.73,4.0626,0,4.0626
2.74,4.1781,0,4.1781
2.75,4.3046,0,4.3046
2.76,4.4431,0,4.4431
2.77,4.5946,0,4.5946
2.78,4.7606,0,4.7606
2.79,4.9423,0,4.9423
2.8,5.1416,0,5.1416
2.81,5.3604,0,5.3604
2.82,5.6009,0,5.6009
2.83,5.8656,0,5.8656
2.84,6.1577,0,6.1577
2.85,6.4807,0,6.4807
2.86,6.8387,0,6.8387
2.87,7.2365,0,7.2365
2.88,7.6801,0,7.6801
2.89,8.1763,0,8.1763
2.9,8.7335,0,8.7335
2.91,9.3617,0,9.3617
2.92,10.073,0,10.073
2.93,10.884,0,10.884
2.94,11.811,0,11.811
2.95,12.879,0,12.879
2.96,14.117,0,14.117
2.97,15.566,0,15.566
2.98,17.27,0,17.27
2.99,19.298,0,19.298
3.0001,21.735,0,21.735
3.0101,24.701,0,24.701
3.0201,28.359,2.48,25.879
3.0301,32.945,27.246,5.6995
3.0401,38.803,49.923,-11.121
3.0501,46.451,69.102,-22.651
3.0601,56.708,83.187,-26.48
3.0701,70.918,92.105,-21.187
3.0801,91.432,108.31,-16.876
3.0901,122.67,136.56,-13.891
3.1001,173.79,185.65,-11.859
3.1101,266.72,276.02,-9.2996
3.1201,466.12,475.24,-9.1165
3.1301,1018.1,1006.1,12.049
3.1401,2690,2645.5,44.528
3.1501,5265.3,5356.9,-91.538
3.1601,4850.8,4937.8,-87.048
3.1701,2222.3,2066.5,155.81
3.1801,852.04,727.99,124.05
3.1901,411.19,323.88,87.307
3.2001,243.12,149.33,93.785
3.2101,161.6,70.276,91.327
3.2201,115.67,0,115.67
3.2301,87.171,0,87.171
3.2401,68.257,0,68.257
3.2501,55.061,0,55.061
3.2601,45.493,0,45.493
3.2701,38.342,0,38.342
3.2801,32.863,0,32.863
3.2901,28.58,0,28.58
3.3001,25.176,0,25.176
3.3101,22.433,0,22.433
3.3201,20.199,0,20.199
3.3301,18.363,0,18.363
3.3401,16.845,0,16.845
3.3501,15.585,0,15.585
3.3601,14.535,0,14.535
3.3701,13.662,0,13.662
3.3801,12.94,2.2159,10.724
3.3901,12.347,17.698,-5.3508
3.4001,11.869,3.4209,8.4481
3.4101,11.494,27.141,-15.647
3.4201,11.213,2.7931,8.42
3.4301,11.021,22.014,-10.993
3.4401,10.915,2.5347,8.3799
3.4501,10.893,19.847,-8.9541
3.4601,10.956,2.5776,8.3788
3.4701,11.11,20.052,-8.9413
3.4801,11.36,2.6469,8.7134
3.4901,11.717,20.457,-8.7401
3.5001,12.193,0,12.193
3.5101,12.807,0,12.807
3.5201,13.585,0,13.585
3.5301,14.561,0,14.561
3.5401,15.78,0,15.78
3.5501,17.305,0,17.305
3.5601,19.223,0,19.223
3.5701,21.659,0,21.659
3.5801,24.788,0,24.788
3.5901,28.88,0,28.88
3.6001,34.347,0,34.347
3.6101,41.856,0,41.856
3.6201,52.535,0,52.535
3.6301,68.439,3.0488,65.39
3.6401,93.625,31.983,61.642
3.6501,137.14,89.923,47.216
3.6601,222.98,188.28,34.702
3.6701,433.39,407.42,25.966
3.6801,1083.5,1040.1,43.36
3.6901,2621.6,2610.7,10.87
3.7001,3480.1,3500.1,-19.917
3.7101,2093.8,1999.4,94.445
3.7201,805.72,658.75,146.97
3.7301,345.85,254.25,91.607
3.7401,189.54,104.59,84.952
3.7501,120.67,44.711,75.963
3.7601,84.049,0,84.049
3.7701,62.169,0,62.169
3.7801,48.028,0,48.028
3.7901,38.358,0,38.358
3.8001,31.461,0,31.461
3.8101,26.391,0,26.391
3.8201,22.602,0,22.602
3.8301,19.828,0,19.828
3.8401,18.191,0,18.191
3.8501,18.562,3.5845,14.977
3.8601,20.107,24.696,-4.5888
3.8701,17.73,2.4828,15.247
3.8801,13.308,17.005,-3.6965
3.8901,10.788,0,10.788
3.9001,9.4725,0,9.4725
3.9101,8.5758,0,8.5758
3.9201,7.8719,0,7.8719
3.9301,7.2876,0,7.2876
3.9401,6.7892,0,6.7892
3.9501,6.3574,0,6.3574
3.9601,5.9799,0,5.9799
3.9701,5.6473,0,5.6473
3.9801,5.3528,0,5.3528
3.9901,5.0912,0,5.0912
4.0001,4.8579,0,4.8579
4.0101,4.6496,0,4.6496
4.0201,4.4633,0,4.4633
4.0301,4.2967,0,4.2967
4.0401,4.1477,0,4.1477
4.0501,4.0148,0,4.0148
4.0601,3.8964,0,3.8964
4.0701,3.7915,0,3.7915
4.0801,3.6992,0,3.6992
4.0901,3.6185,0,3.6185
4.1001,3.549,0,3.549
4.1101,3.4901,0,3.4901
4.1201,3.4416,0,3.4416
4.1301,3.4036,0,3.4036
4.1401,3.3753,0,3.3753
4.1501,3.3571,0,3.3571
4.1601,3.3494,0,3.3494
4.1701,3.3524,0,3.3524
4.1801,3.3668,0,3.3668
4.1901,3.3932,0,3.3932
4.2001,3.4328,0,3.4328
4.2101,3.4867,0,3.4867
4.2201,3.5566,0,3.5566
4.2301,3.6446,0,3.6446
4.2401,3.7532,0,3.7532
4.2501,3.8858,0,3.8858
4.2601,4.0466,0,4.0466
4.2701,4.241,0,4.241
4.2801,4.4759,0,4.4759
4.2901,4.7605,0,4.7605
4.3001,5.107,0,5.107
4.3101,5.5316,0,5.5316
4.3201,6.057,0,6.057
4.3301,6.7147,0,6.7147
4.3401,7.5502,0,7.5502
4.3501,8.6306,0,8.6306
4.3601,10.059,0,10.059
4.3701,12,3.8282,8.172
4.3801,14.73,22.781,-8.0514
4.3901,18.742,5.0559,13.686
4.4001,24.994,35.543,-10.549
4.4101,35.562,42.295,-6.7326
4.4201,55.732,69.112,-13.38
4.4301,102.65,120.75,-18.101
4.4401,243.46,265.04,-21.572
4.4501,619.85,641.02,-21.166
4.4601,957.93,972.49,-14.56
4.4701,668.15,659.63,8.5122
4.4801,268.72,236.74,31.987
4.4901,110.68,88.653,22.025
4.5001,58.921,37.579,21.342
4.5101,37.259,0,37.259
4.5201,26.113,0,26.113
4.5301,19.611,0,19.611
4.5401,15.494,0,15.494
4.5501,12.733,0,12.733
4.5601,10.803,0,10.803
4.5701,9.4153,0,9.4153
4.5801,8.3971,0,8.3971
4.5901,7.6426,0,7.6426
4.6001,7.0835,0,7.0835
4.6101,6.6749,0,6.6749
4.6201,6.3868,0,6.3868
4.6301,6.1993,0,6.1993
4.6401,6.0995,0,6.0995
4.6501,6.0802,0,6.0802
4.6601,6.1387,0,6.1387
4.6701,6.275,0,6.275
4.6801,6.4945,0,6.4945
4.6901,6.8067,0,6.8067
4.7001,7.2263,0,7.2263
4.7101,7.7749,0,7.7749
4.7201,8.4842,0,8.4842
4.7301,9.3994,0,9.3994
4.7401,10.587,0,10.587
4.7501,12.146,0,12.146
4.7601,14.23,3.8224,10.408
4.7701,17.083,24.894,-7.8104
4.7801,21.118,29.291,-8.1723
4.7901,27.072,40.075,-13.003
4.8001,36.375,49.467,-13.091
4.8101,52.13,62.867,-10.737
4.8201,82.236,92.596,-10.36
4.8301,152.31,165.39,-13.072
4.8401,362.73,378.12,-15.393
4.8501,925.22,934.86,-9.6442
4.8601,1430.5,1445.3,-14.808
4.8701,997.32,1005.1,-7.8227
4.8801,400.33,369.49,30.845
4.8901,164.1,148,16.1
4.9001,86.715,68.508,18.207
4.9101,54.322,32.941,21.381
4.9201,37.666,0,37.666
4.9301,27.988,0,27.988
4.9401,21.959,0,21.959
4.9501,18.169,0,18.169
4.9601,16.301,0,16.301
4.9701,17.604,0,17.604
4.9801,22.984,0,22.984
4.9901,23.371,0,23.371
5.0001,15.554,0,15.554
5.0101,10.042,0,10.042
5.0201,7.8214,0,7.8214
5.0301,6.7329,0,6.7329
5.0401,6.041,0,6.041
5.0501,5.5422,0,5.5422
5.0601,5.1607,0,5.1607
5.0701,4.8604,0,4.8604
5.0801,4.6208,0,4.6208
5.0901,4.4293,0,4.4293
5.1001,4.2773,0,4.2773
5.1101,4.159,0,4.159
5.1201,4.0702,0,4.0702
5.1301,4.0078,0,4.0078
5.1401,3.9698,0,3.9698
5.1501,3.9549,0,3.9549
5.1601,3.9629,0,3.9629
5.1701,3.9925,0,3.9925
5.1801,4.0446,0,4.0446
5.1901,4.1201,0,4.1201
5.2001,4.2205,0,4.2205
5.2101,4.3477,0,4.3477
5.2201,4.5046,0,4.5046
5.2301,4.6948,0,4.6948
5.2401,4.9229,0,4.9229
5.2501,5.1948,0,5.1948
5.2601,5.5184,0,5.5184
5.2701,5.9034,0,5.9034
5.2801,6.3626,0,6.3626
5.2901,6.9127,0,6.9127
5.3001,7.5759,0,7.5759
5.3101,8.382,0,8.382
5.3201,9.3719,0,9.3719
5.3301,10.603,0,10.603
5.3401,12.156,0,12.156
5.3501,14.152,0,14.152
5.3601,16.773,0,16.773
5.3701,20.31,3.7077,16.602
5.3801,25.241,22.984,2.2574
5.3901,32.415,34.817,-2.4025
5.4001,43.444,49.851,-6.407
5.4101,61.738,71.036,-9.2975
5.4201,95.659,108.08,-12.417
5.4301,170.88,184.82,-13.941
5.4401,387.16,403.44,-16.275
5.4501,1016.3,1016.8,-0.46951
5.4601,1808.5,1793.9,14.567
5.4701,1475.3,1506.8,-31.501
5.4801,632.82,618.71,14.101
5.4901,248.65,233.97,14.68
5.5001,125.19,113.89,11.303
5.5101,76.178,59.129,17.049
5.5201,51.772,30.819,20.954
5.5301,37.816,0,37.816
5.5401,29.09,0,29.09
5.5501,23.285,0,23.285
5.5601,19.248,0,19.248
5.5701,16.349,0,16.349
5.5801,14.222,0,14.222
5.5901,12.641,0,12.641
5.6001,11.464,0,11.464
5.6101,10.599,0,10.599
5.6201,9.9869,0,9.9869
5.6301,9.5906,0,9.5906
5.6401,9.3908,0,9.3908
5.6501,9.3821,0,9.3821
5.6601,9.5745,0,9.5745
5.6701,9.9944,0,9.9944
5.6801,10.691,0,10.691
5.6901,11.747,0,11.747
5.7001,13.3,4.4845,8.8152
5.7101,15.581,19.414,-3.833
5.7201,19,5.3966,13.603
5.7301,24.333,28.759,-4.4264
5.7401,33.195,32.294,0.90174
5.7501,49.451,51.207,-1.756
5.7601,84.507,87.867,-3.36
5.7701,181.8,190.46,-8.6546
5.7801,476.72,484.97,-8.2591
5.7901,931.07,925.52,5.5487
5.8001,857.82,866.12,-8.2982
5.8101,393.92,382.98,10.933
5.8201,152.05,143.16,8.8893
5.8301,74.191,72.253,1.9387
5.8401,44.472,42.495,1.9771
5.8501,30.031,27.34,2.6914
5.8601,21.875,20.162,1.713
5.8701,16.798,0,16.798
5.8801,13.417,0,13.417
5.8901,11.049,0,11.049
5.9001,9.3237,0,9.3237
5.9101,8.028,0,8.028
5.9201,7.0303,0,7.0303
5.9301,6.2465,0,6.2465
5.9401,5.62,0,5.62
5.9501,5.1128,0,5.1128
5.9601,4.6975,0,4.6975
5.9701,4.3547,0,4.3547
5.9801,4.07,0,4.07
5.9901,3.8329,0,3.8329
6.0001,3.6352,0,3.6352
6.0101,3.4709,0,3.4709
6.0201,3.3354,0,3.3354
6.0301,3.2252,0,3.2252
6.0401,3.1377,0,3.1377
6.0501,3.071,0,3.071
6.0601,3.0239,0,3.0239
6.0701,2.9958,0,2.9958
6.0801,2.9865,0,2.9865
6.0901,2.9965,0,2.9965
6.1001,3.0271,0,3.0271
6.1101,3.0794,0,3.0794
6.1201,3.1563,0,3.1563
6.1301,3.2614,0,3.2614
6.1401,3.3998,0,3.3998
6.1501,3.5783,0,3.5783
6.1601,3.8066,0,3.8066
6.1701,4.0979,0,4.0979
6.1801,4.4715,0,4.4715
6.1901,4.9549,0,4.9549
6.2001,5.59,0,5.59
6.2101,6.4412,0,6.4412
6.2201,7.6133,0,7.6133
6.2301,9.285,0,9.285
6.2401,11.783,5.0895,6.6938
6.2501,15.761,25.496,-9.7352
6.2601,22.694,31.725,-9.0311
6.2701,36.586,51.065,-14.479
6.2801,71.522,89.706,-18.183
6.2901,180.15,200.35,-20.194
6.3001,418.32,431.62,-13.304
6.3101,512.56,534.35,-21.785
6.3201,288.71,308.48,-19.776
6.3301,110.95,117.46,-6.5077
6.3401,49.897,59.932,-10.034
6.3501,28.725,38.412,-9.6866
6.3601,19.238,28.061,-8.8228
6.3701,14.182,25.09,-10.908
6.3801,11.198,6.3561,4.8419
6.3901,9.3235,23.906,-14.582
6.4001,8.1079,4.4005,3.7073
6.4101,7.3173,16.485,-9.1678
6.4201,6.8233,0,6.8233
6.4301,6.5534,0,6.5534
6.4401,6.4686,0,6.4686
6.4501,6.552,0,6.552
6.4601,6.804,0,6.804
6.4701,7.242,0,7.242
6.4801,7.9028,0,7.9028
6.4901,8.851,0,8.851
6.5001,10.194,0,10.194
6.5101,12.11,0,12.11
6.5201,14.913,0,14.913
6.5301,19.184,5.4064,13.777
6.5401,26.097,27.109,-1.0121
6.5501,38.354,39.53,-1.1762
6.5601,63.452,69.539,-6.0868
6.5701,128.46,139.61,-11.148
6.5801,330.98,344.22,-13.245
6.5901,738.33,730.94,7.3929
6.6001,834.68,841.22,-6.5358
6.6101,440.19,447.05,-6.8582
6.6201,167.41,157.61,9.7984
6.6301,76.359,68.131,8.2281
6.6401,43.985,31.357,12.628
6.6501,29.226,0,29.226
6.6601,21.558,0,21.558
6.6701,18.146,0,18.146
6.6801,19.08,0,19.08
6.6901,20.598,0,20.598
6.7001,15.756,0,15.756
6.7101,10.111,0,10.111
6.7201,7.4426,0,7.4426
6.7301,6.1625,0,6.1625
6.7401,5.3685,0,5.3685
6.7501,4.8054,0,4.8054
6.7601,4.3822,0,4.3822
6.7701,4.0556,0,4.0556
6.7801,3.8009,0,3.8009
6.7901,3.6028,0,3.6028
6.8001,3.4513,0,3.4513
6.8101,3.3397,0,3.3397
6.8201,3.2634,0,3.2634
6.8301,3.2198,0,3.2198
6.8401,3.2076,0,3.2076
6.8501,3.2271,0,3.2271
6.8601,3.2795,0,3.2795
6.8701,3.3676,0,3.3676
6.8801,3.4962,0,3.4962
6.8901,3.6718,0,3.6718
6.9001,3.9042,0,3.9042
6.9101,4.2071,0,4.2071
6.9201,4.6002,0,4.6002
6.9301,5.1121,0,5.1121
6.9401,5.761,0,5.761
6.9501,6.6602,0,6.6602
6.9601,7.8891,0,7.8891
6.9701,9.6195,0,9.6195
6.9801,12.157,0,12.157
6.9901,16.084,0,16.084
7.0001,22.644,5.8691,16.775
7.0101,34.908,30.564,4.3445
7.0201,62.44,60.788,1.6528
7.0301,142.57,149.15,-6.5784
7.0401,371.56,376.44,-4.8755
7.0501,638.85,630.99,7.854
7.0601,500.83,511.3,-10.464
7.0701,211.1,211.06,0.043796
7.0801,84.067,82.9,1.1675
7.0901,43.137,42.503,0.63324
7.1001,26.674,24.533,2.1415
7.1101,18.417,0,18.417
7.1201,13.684,0,13.684
7.1301,10.73,0,10.73
7.1401,8.7794,0,8.7794
7.1501,7.4452,0,7.4452
7.1601,6.5166,0,6.5166
7.1701,5.8736,0,5.8736
7.1801,5.4468,0,5.4468
7.1901,5.1982,0,5.1982
7.2001,5.1122,0,5.1122
7.2101,5.1936,0,5.1936
7.2201,5.4706,0,5.4706
7.2301,6.0048,0,6.0048
7.2401,6.9187,0,6.9187
7.2501,8.4566,0,8.4566
7.2601,11.147,0,11.147
7.2701,16.306,0,16.306
7.2801,28.038,9.8354,18.203
7.2901,62.377,60.499,1.8775
7.3001,160.67,157.11,3.5624
7.3101,275.43,261,14.422
7.3201,216.1,203.96,12.142
7.3301,91.614,76.643,14.971
7.3401,37.041,22.381,14.661
7.3501,19.494,0,19.494
7.3601,12.55,0,12.55
7.3701,9.4151,0,9.4151
7.3801,8.7696,0,8.7696
7.3901,10.341,0,10.341
7.4001,10.134,0,10.134
7.4101,6.7022,0,6.7022
7.4201,4.3023,0,4.3023
7.4301,3.306,0,3.306
7.4401,2.8059,0,2.8059
7.4501,2.4882,0,2.4882
7.4601,2.2626,0,2.2626
7.4701,2.0935,0,2.0935
7.4801,1.9635,0,1.9635
7.4901,1.8626,0,1.8626
7.5001,1.7845,0,1.7845
7.5101,1.7253,0,1.7253
7.5201,1.6825,0,1.6825
7.5301,1.6543,0,1.6543
7.5401,1.64,0,1.64
7.5501,1.6396,0,1.6396
7.5601,1.6534,0,1.6534
7.5701,1.6829,0,1.6829
7.5801,1.7303,0,1.7303
7.5901,1.799,0,1.799
7.6001,1.8943,0,1.8943
7.6101,2.0241,0,2.0241
7.6201,2.2006,0,2.2006
7.6301,2.4426,0,2.4426
7.6401,2.7818,0,2.7818
7.6501,3.2722,0,3.2722
7.6601,4.0149,0,4.0149
7.6701,5.2158,0,5.2158
7.6801,7.3549,0,7.3549
7.6901,11.796,7.1846,4.6114
7.7001,23.578,33.94,-10.362
7.7101,60.02,69.032,-9.0121
7.7201,126.49,131.2,-4.7122
7.7301,131.78,133.16,-1.3808
7.7401,66.05,66.077,-0.027223
7.7501,25.88,22.95,2.9307
7.7601,12.789,0,12.789
7.7701,8.053,0,8.053
7.7801,5.8797,0,5.8797
7.7901,4.7371,0,4.7371
7.8001,4.1026,0,4.1026
7.8101,3.7597,0,3.7597
7.8201,3.6088,0,3.6088
7.8301,3.6035,0,3.6035
7.8401,3.7269,0,3.7269
7.8501,3.9828,0,3.9828
7.8601,4.3943,0,4.3943
7.8701,5.0097,0,5.0097
7.8801,5.9174,0,5.9174
7.8901,7.2786,0,7.2786
7.9001,9.4042,0,9.4042
7.9101,12.951,0,12.951
7.9201,19.517,7.589,11.928
7.9301,33.951,35.547,-1.5956
7.9401,74.992,79.339,-4.347
7.9501,196.27,203.93,-7.6598
7.9601,360.27,353.86,6.4171
7.9701,306.1,308.01,-1.9102
7.9801,134.48,133.01,1.4655
7.9901,52.909,49.677,3.2321
8.0001,26.809,21.674,5.1345
8.0101,16.772,0,16.772
8.0201,12.375,0,12.375
8.0301,11.271,0,11.271
8.0401,11.074,0,11.074
8.0501,8.5335,0,8.5335
8.0601,5.8446,0,5.8446
8.0701,4.5252,0,4.5252
8.0801,3.865,0,3.865
8.0901,3.4601,0,3.4601
8.1001,3.1892,0,3.1892
8.1101,3.0056,0,3.0056
8.1201,2.8864,0,2.8864
8.1301,2.8189,0,2.8189
8.1401,2.7959,0,2.7959
8.1501,2.814,0,2.814
8.1601,2.853,0,2.853
8.1701,2.9531,0,2.9531
8.1801,3.0993,0,3.0993
8.1901,3.2985,0,3.2985
8.2001,3.5616,0,3.5616
8.2101,3.9045,0,3.9045
8.2201,4.3507,0,4.3507
8.2301,4.9353,0,4.9353
8.2401,5.7118,0,5.7118
8.2501,6.7648,0,6.7648
8.2601,8.2341,0,8.2341
8.2701,10.364,0,10.364
8.2801,13.614,0,13.614
8.2901,18.937,6.953,11.984
8.3001,28.613,28.817,-0.20445
8.3101,49.366,48.786,0.58043
8.3201,106.8,113.15,-6.3492
8.3301,280.69,290,-9.3036
8.3401,548.56,533.84,14.715
8.3501,505.49,504.59,0.89417
8.3601,232.19,234.53,-2.3389
8.3701,89.764,87.12,2.6444
8.3801,44.002,42.645,1.3571
8.3901,26.625,21.549,5.0758
8.4001,18.271,0,18.271
8.4101,13.646,0,13.646
8.4201,10.87,0,10.87
8.4301,9.1377,0,9.1377
8.4401,8.0622,0,8.0622
8.4501,7.4492,0,7.4492
8.4601,7.2071,0,7.2071
8.4701,7.3125,0,7.3125
8.4801,7.8043,0,7.8043
8.4901,8.8029,0,8.8029
8.5001,10.572,0,10.572
8.5101,13.682,5.9496,7.7328
8.5201,19.504,23.336,-3.8322
8.5301,31.998,36.302,-4.3032
8.5401,65.996,77.838,-11.842
8.5501,171.03,191.18,-20.149
8.5601,352.82,356.58,-3.759
8.5701,352.73,352.01,0.71953
8.5801,170.74,172.19,-1.4439
8.5901,65.513,65.86,-0.34671
8.6001,31.305,33.785,-2.4797
8.6101,18.582,19.165,-0.58339
8.6201,12.506,0,12.506
8.6301,9.1063,0,9.1063
8.6401,7.0007,0,7.0007
8.6501,5.6015,0,5.6015
8.6601,4.6222,0,4.6222
8.6701,3.9089,0,3.9089
8.6801,3.3729,0,3.3729
8.6901,2.96,0,2.96
8.7001,2.6236,0,2.6236
8.7101,2.3648,0,2.3648
8.7201,2.1561,0,2.1561
8.7301,1.9864,0,1.9864
8.7401,1.8481,0,1.8481
8.7501,1.7359,0,1.7359
8.7601,1.6457,0,1.6457
8.7701,1.5751,0,1.5751
8.7801,1.5227,0,1.5227
8.7901,1.4882,0,1.4882
8.8001,1.4725,0,1.4725
8.8101,1.4779,0,1.4779
8.8201,1.5089,0,1.5089
8.8301,1.5738,0,1.5738
8.8401,1.6869,0,1.6869
8.8501,1.8745,0,1.8745
8.8601,2.1882,0,2.1882
8.8701,2.7407,0,2.7407
8.8801,3.8192,0,3.8192
8.8901,6.3558,0,6.3558
8.9001,14.002,9.3011,4.7009
8.9101,34.461,38.277,-3.8155
8.9201,52.841,52.218,0.6228
8.9301,37.085,33.852,3.2337
8.9401,15.373,0,15.373
8.9501,6.7905,0,6.7905
8.9601,3.9936,0,3.9936
8.9701,2.8407,0,2.8407
8.9801,2.2687,0,2.2687
8.9901,1.9607,0,1.9607
9.0002,1.7973,0,1.7973
9.0102,1.7276,0,1.7276
9.0202,1.7306,0,1.7306
9.0302,1.8024,0,1.8024
9.0402,1.9527,0,1.9527
9.0502,2.2085,0,2.2085
9.0602,2.6263,0,2.6263
9.0702,3.3247,0,3.3247
9.0802,4.5773,0,4.5773
9.0902,7.1384,0,7.1384
9.1002,13.699,8.765,4.9343
9.1102,34.156,41.318,-7.1626
9.1202,77.18,80.01,-2.8298
9.1302,90.782,92.012,-1.2308
9.1402,49.722,50.701,-0.97877
9.1502,19.402,15.937,3.4647
9.1602,9.2689,0,9.2689
9.1702,6.0586,0,6.0586
9.1802,5.6615,0,5.6615
9.1902,6.9308,0,6.9308
9.2002,6.4031,0,6.4031
9.2102,3.9137,0,3.9137
9.2202,2.4468,0,2.4468
9.2302,1.8935,0,1.8935
9.2402,1.6444,0,1.6444
9.2502,1.5105,0,1.5105
9.2602,1.4367,0,1.4367
9.2702,1.4019,0,1.4019
9.2802,1.3969,0,1.3969
9.2902,1.4176,0,1.4176
9.3002,1.4629,0,1.4629
9.3102,1.5343,0,1.5343
9.3202,1.6351,0,1.6351
9.3302,1.7716,0,1.7716
9.3402,1.9532,0,1.9532
9.3502,2.1949,0,2.1949
9.3602,2.5197,0,2.5197
9.3702,2.9647,0,2.9647
9.3802,3.5923,0,3.5923
9.3902,4.513,0,4.513
9.4002,5.9401,0,5.9401
9.4102,8.3294,0,8.3294
9.4202,12.82,7.0931,5.7267
9.4302,23.004,27.825,-4.8214
9.4402,52.945,60.29,-7.3452
9.4502,136.79,146.26,-9.4712
9.4602,227.03,224.93,2.0956
9.4702,171.19,172.06,-0.87262
9.4802,71.135,71.628,-0.49268
9.4902,28.878,27.956,0.92213
9.5002,15.245,0,15.245
9.5102,9.7328,0,9.7328
9.5202,6.9935,0,6.9935
9.5302,5.4716,0,5.4716
9.5402,4.5876,0,4.5876
9.5502,4.0904,0,4.0904
9.5602,3.8675,0,3.8675
9.5702,3.879,0,3.879
9.5802,4.1398,0,4.1398
9.5902,4.7302,0,4.7302
9.6002,5.849,0,5.849
9.6102,7.9809,0,7.9809
9.6202,12.495,0,12.495
9.6302,24.358,15.145,9.2124
9.6402,61.491,69.34,-7.8494
9.6502,136.25,135.09,1.1648
9.6602,153.91,152.58,1.3311
9.6702,81.442,80.89,0.55185
9.6802,31.342,26.035,5.3066
9.6902,14.666,0,14.666
9.7002,8.9232,0,8.9232
9.7102,6.8077,0,6.8077
9.7202,5.8776,0,5.8776
9.7302,4.4564,0,4.4564
9.7402,3.1658,0,3.1658
9.7502,2.4814,0,2.4814
9.7602,2.1007,0,2.1007
9.7702,1.8529,0,1.8529
9.7802,1.6807,0,1.6807
9.7902,1.5594,0,1.5594
9.8002,1.476,0,1.476
9.8102,1.4232,0,1.4232
9.8202,1.397,0,1.397
9.8302,1.3959,0,1.3959
9.8402,1.4207,0,1.4207
9.8502,1.4741,0,1.4741
9.8602,1.5621,0,1.5621
9.8702,1.6894,0,1.6894
9.8802,1.8827,0,1.8827
9.8902,2.165,0,2.165
9.9002,2.5867,0,2.5867
9.9102,3.2434,0,3.2434
9.9202,4.3366,0,4.3366
9.9302,6.356,0,6.356
9.9402,10.786,0,10.786
9.9502,23.361,16.304,7.0561
9.9602,60.493,68.305,-7.8123
9.9702,110.71,110.32,0.38036
9.9802,94.154,97.534,-3.38
9.9902,41.668,43.776,-2.1081
10,16.743,14.786,1.9563
10.01,8.7907,0,8.7907
10.02,5.7332,0,5.7332
10.03,4.2888,0,4.2888
10.04,3.5433,0,3.5433
10.05,3.1727,0,3.1727
10.06,3.0477,0,3.0477
10.07,3.1247,0,3.1247
10.08,3.4139,0,3.4139
10.09,3.9836,0,3.9836
10.1,5.0002,0,5.0002
10.11,6.8576,0,6.8576
10.12,10.619,0,10.619
10.13,19.944,12.032,7.9119
10.14,48.867,54.993,-6.1259
10.15,117.36,117.26,0.10003
10.16,155.59,150.02,5.5677
10.17,93.841,94.067,-0.22595
10.18,36.502,31.019,5.4826
10.19,16.133,0,16.133
10.2,9.5525,0,9.5525
10.21,7.4691,0,7.4691
10.22,6.5531,0,6.5531
10.23,4.7406,0,4.7406
10.24,3.1808,0,3.1808
10.25,2.4071,0,2.4071
10.26,1.9925,0,1.9925
10.27,1.7284,0,1.7284
10.28,1.5471,0,1.5471
10.29,1.4203,0,1.4203
10.3,1.3333,0,1.3333
10.31,1.2781,0,1.2781
10.32,1.2506,0,1.2506
10.33,1.2493,0,1.2493
10.34,1.2756,0,1.2756
10.35,1.3336,0,1.3336
10.36,1.4313,0,1.4313
10.37,1.5829,0,1.5829
10.38,1.8133,0,1.8133
10.39,2.1686,0,2.1686
10.4,2.7388,0,2.7388
10.41,3.7212,0,3.7212
10.42,5.6242,0,5.6242
10.43,10.119,0,10.119
10.44,23.74,18.008,5.7324
10.45,59.183,66.121,-6.9373
10.46,87.94,87.604,0.33589
10.47,59.206,63.531,-4.3253
10.48,23.793,22.706,1.0865
10.49,10.206,0,10.206
10.5,5.7505,0,5.7505
10.51,3.8963,0,3.8963
10.52,2.976,0,2.976
10.53,2.4875,0,2.4875
10.54,2.2434,0,2.2434
10.55,2.1693,0,2.1693
10.56,2.2471,0,2.2471
10.57,2.5024,0,2.5024
10.58,3.0237,0,3.0237
10.59,4.0375,0,4.0375
10.6,6.1858,0,6.1858
10.61,11.775,8.6883,3.087
10.62,29.298,37.593,-8.2944
10.63,66.197,71.71,-5.5129
10.64,77.832,78.944,-1.1124
10.65,42.529,43.997,-1.4683
10.66,16.421,13.773,2.6486
10.67,7.579,0,7.579
10.68,4.4626,0,4.4626
10.69,3.0407,0,3.0407
10.7,2.2699,0,2.2699
10.71,1.8058,0,1.8058
10.72,1.5069,0,1.5069
10.73,1.3058,0,1.3058
10.74,1.1675,0,1.1675
10.75,1.072,0,1.072
10.76,1.008,0,1.008
10.77,0.96871,0,0.96871
10.78,0.95026,0,0.95026
10.79,0.95119,0,0.95119
10.8,0.96842,0,0.96842
10.81,1.0111,0,1.0111
10.82,1.0805,0,1.0805
10.83,1.1853,0,1.1853
10.84,1.3402,0,1.3402
10.85,1.5717,0,1.5717
10.86,1.9294,0,1.9294
10.87,2.5158,0,2.5158
10.88,3.5716,0,3.5716
10.89,5.7899,0,5.7899
10.9,11.759,7.7897,3.9695
10.91,30.122,34,-3.8786
10.92,61.879,62.651,-0.77243
10.93,61.908,63.32,-1.4126
10.94,30.21,27.638,2.5715
10.95,11.911,0,11.911
10.96,6.0126,0,6.0126
10.97,3.8773,0,3.8773
10.98,2.9224,0,2.9224
10.99,2.4635,0,2.4635
11,2.2733,0,2.2733
11.01,2.2711,0,2.2711
11.02,2.4453,0,2.4453
11.03,2.8408,0,2.8408
11.04,3.5899,0,3.5899
11.05,5.0331,0,5.0331
11.06,8.1839,0,8.1839
11.07,16.884,11.034,5.8497
11.08,43.559,48.008,-4.4484
11.09,87.201,85.786,1.4142
11.1,83.713,81.724,1.9888
11.11,39.633,34.129,5.5041
11.12,15.502,0,15.502
11.13,7.8146,0,7.8146
11.14,5.1913,0,5.1913
11.15,4.0669,0,4.0669
11.16,3.0613,0,3.0613
11.17,2.2745,0,2.2745
11.18,1.8538,0,1.8538
11.19,1.6245,0,1.6245
11.2,1.4903,0,1.4903
11.21,1.4168,0,1.4168
11.22,1.3889,0,1.3889
11.23,1.4006,0,1.4006
11.24,1.4507,0,1.4507
11.25,1.5427,0,1.5427
11.26,1.6848,0,1.6848
11.27,1.8921,0,1.8921
11.28,2.1903,0,2.1903
11.29,2.6237,0,2.6237
11.3,3.2722,0,3.2722
11.31,4.2897,0,4.2897
11.32,6.0151,0,6.0151
11.33,9.2934,0,9.2934
11.34,16.833,10.023,6.8098
11.35,39.25,44.199,-4.949
11.36,100.65,105.98,-5.321
11.37,161.24,156.54,4.6987
11.38,116.93,117.52,-0.58397
11.39,47.829,48.966,-1.1363
11.4,19.629,14.893,4.7361
11.41,10.492,0,10.492
11.42,6.7612,0,6.7612
11.43,4.9123,0,4.9123
11.44,3.9104,0,3.9104
11.45,3.3751,0,3.3751
11.46,3.1578,0,3.1578
11.47,3.2258,0,3.2258
11.48,3.6506,0,3.6506
11.49,4.6939,0,4.6939
11.5,7.1977,0,7.1977
11.51,14.426,8.5559,5.8698
11.52,36.58,37.731,-1.1513
11.53,70.776,67.617,3.1584
11.54,65.201,61.875,3.3264
11.55,30.184,24.122,6.0612
11.56,11.941,0,11.941
11.57,6.1526,0,6.1526
11.58,4.1496,0,4.1496
11.59,3.1629,0,3.1629
11.6,2.2765,0,2.2765
11.61,1.6637,0,1.6637
11.62,1.3187,0,1.3187
11.63,1.1008,0,1.1008
11.64,0.94726,0,0.94726
11.65,0.83305,0,0.83305
11.66,0.74519,0,0.74519
11.67,0.67603,0,0.67603
11.68,0.62069,0,0.62069
11.69,0.57594,0,0.57594
11.7,0.53943,0,0.53943
11.71,0.50964,0,0.50964
11.72,0.48541,0,0.48541
11.73,0.4659,0,0.4659
11.74,0.45055,0,0.45055
11.75,0.43895,0,0.43895
11.76,0.43087,0,0.43087
11.77,0.42622,0,0.42622
11.78,0.42505,0,0.42505
11.79,0.42756,0,0.42756
11.8,0.43417,0,0.43417
11.81,0.44543,0,0.44543
11.82,0.4623,0,0.4623
11.83,0.48618,0,0.48618
11.84,0.51912,0,0.51912
11.85,0.56429,0,0.56429
11.86,0.62662,0,0.62662
11.87,0.71411,0,0.71411
11.88,0.84047,0,0.84047
11.89,1.0308,0,1.0308
11.9,1.3352,0,1.3352
11.91,1.867,0,1.867
11.92,2.9331,0,2.9331
11.93,5.6138,0,5.6138
11.94,13.945,9.7948,4.1506
11.95,32.21,31.688,0.52186
11.96,39.447,37.471,1.9761
11.97,22.311,18.37,3.9411
11.98,8.7397,0,8.7397
11.99,4.2248,0,4.2248
12,3.0167,0,3.0167
12.01,2.5924,0,2.5924
12.02,1.8626,0,1.8626
12.03,1.2534,0,1.2534
12.04,0.97377,0,0.97377
12.05,0.84354,0,0.84354
12.06,0.77411,0,0.77411
12.07,0.74335,0,0.74335
12.08,0.73936,0,0.73936
12.09,0.75892,0,0.75892
12.1,0.80271,0,0.80271
12.11,0.87477,0,0.87477
12.12,0.9836,0,0.9836
12.13,1.1445,0,1.1445
12.14,1.3852,0,1.3852
12.15,1.7584,0,1.7584
12.16,2.3737,0,2.3737
12.17,3.4906,0,3.4906
12.18,5.8669,0,5.8669
12.19,12.36,8.7657,3.5946
12.2,32.207,36.563,-4.3556
12.21,64.659,64.93,-0.27127
12.22,62.082,62.679,-0.59746
12.23,29.332,26.943,2.3886
12.24,11.393,0,11.393
12.25,5.6223,0,5.6223
12.26,3.4802,0,3.4802
12.27,2.4856,0,2.4856
12.28,1.9728,0,1.9728
12.29,1.7169,0,1.7169
12.3,1.6381,0,1.6381
12.31,1.7308,0,1.7308
12.32,2.0679,0,2.0679
12.33,2.9157,0,2.9157
12.34,5.2738,0,5.2738
12.35,12.779,11.589,1.1896
12.36,27.938,31.441,-3.5033
12.37,31.5,32.085,-0.58537
12.38,16.752,15.883,0.86915
12.39,6.5511,0,6.5511
12.4,3.1347,0,3.1347
12.41,1.9096,0,1.9096
12.42,1.341,0,1.341
12.43,1.0287,0,1.0287
12.44,0.83873,0,0.83873
12.45,0.71556,0,0.71556
12.46,0.63263,0,0.63263
12.47,0.57602,0,0.57602
12.48,0.53801,0,0.53801
12.49,0.51427,0,0.51427
12.5,0.50253,0,0.50253
12.51,0.50206,0,0.50206
12.52,0.5135,0,0.5135
12.53,0.53924,0,0.53924
12.54,0.58437,0,0.58437
12.55,0.65913,0,0.65913
12.56,0.78506,0,0.78506
12.57,1.013,0,1.013
12.58,1.4896,0,1.4896
12.59,2.7617,0,2.7617
12.6,6.6551,0,6.6551
12.61,13.382,0,13.382
12.62,13.415,0,13.415
12.63,6.7553,0,6.7553
12.64,2.9359,0,2.9359
12.65,1.7494,0,1.7494
12.66,1.3779,0,1.3779
12.67,1.2854,0,1.2854
12.68,1.3435,0,1.3435
12.69,1.533,0,1.533
12.7,1.893,0,1.893
12.71,2.5419,0,2.5419
12.72,3.793,0,3.793
12.73,6.6355,0,6.6355
12.74,14.943,11.4,3.5437
12.75,38.708,42.465,-3.7563
12.76,66.453,64.625,1.8278
12.77,52.131,52.057,0.073856
12.78,22.071,18.979,3.0924
12.79,8.9382,0,8.9382
12.8,4.8328,0,4.8328
12.81,3.2545,0,3.2545
12.82,2.2939,0,2.2939
12.83,1.6599,0,1.6599
12.84,1.3033,0,1.3033
12.85,1.0934,0,1.0934
12.86,0.96208,0,0.96208
12.87,0.88097,0,0.88097
12.88,0.83683,0,0.83683
12.89,0.82367,0,0.82367
12.9,0.84041,0,0.84041
12.91,0.89044,0,0.89044
12.92,0.98298,0,0.98298
12.93,1.1368,0,1.1368
12.94,1.3894,0,1.3894
12.95,1.8206,0,1.8206
12.96,2.6244,0,2.6244
12.97,4.3805,0,4.3805
12.98,9.322,0,9.322
12.99,24.125,19.767,4.3575
13,45.533,46.332,-0.79874
13.01,40.319,37.907,2.4122
13.02,18.239,15.138,3.1011
13.03,7.2781,0,7.2781
13.04,3.7876,0,3.7876
13.05,2.4768,0,2.4768
13.06,1.8843,0,1.8843
13.07,1.6158,0,1.6158
13.08,1.5478,0,1.5478
13.09,1.6631,0,1.6631
13.1,2.0382,0,2.0382
13.11,2.9598,0,2.9598
13.12,5.5274,0,5.5274
13.13,13.647,11.202,2.4455
13.14,29.275,31.24,-1.9653
13.15,31.723,31.177,0.54614
13.16,16.369,12.441,3.9276
13.17,6.4212,0,6.4212
13.18,3.208,0,3.208
13.19,2.13,0,2.13
13.2,1.5323,0,1.5323
13.21,1.1021,0,1.1021
13.22,0.85852,0,0.85852
13.23,0.72213,0,0.72213
13.24,0.63857,0,0.63857
13.25,0.58679,0,0.58679
13.26,0.55769,0,0.55769
13.27,0.54728,0,0.54728
13.28,0.55475,0,0.55475
13.29,0.58215,0,0.58215
13.3,0.63515,0,0.63515
13.31,0.72555,0,0.72555
13.32,0.87755,0,0.87755
13.33,1.1445,0,1.1445
13.34,1.6635,0,1.6635
13.35,2.877,0,2.877
13.36,6.5318,0,6.5318
13.37,16.302,12.705,3.597
13.38,25.082,27.36,-2.2789
13.39,17.573,14.227,3.3459
13.4,7.2251,0,7.2251
13.41,3.1467,0,3.1467
13.42,1.8351,0,1.8351
13.43,1.3173,0,1.3173
13.44,1.0922,0,1.0922
13.45,1.0197,0,1.0197
13.46,1.0656,0,1.0656
13.47,1.2569,0,1.2569
13.48,1.7214,0,1.7214
13.49,2.9293,0,2.9293
13.5,6.723,0,6.723
13.51,16.053,13.939,2.1144
13.52,22.036,17.401,4.6357
13.53,13.844,0,13.844
13.54,5.5496,0,5.5496
13.55,2.5479,0,2.5479
13.56,1.5806,0,1.5806
13.57,1.1437,0,1.1437
13.58,0.87409,0,0.87409
13.59,0.7239,0,0.7239
13.6,0.64708,0,0.64708
13.61,0.61088,0,0.61088
13.62,0.60233,0,0.60233
13.63,0.61697,0,0.61697
13.64,0.65484,0,0.65484
13.65,0.71984,0,0.71984
13.66,0.82071,0,0.82071
13.67,0.97402,0,0.97402
13.68,1.2114,0,1.2114
13.69,1.5974,0,1.5974
13.7,2.2793,0,2.2793
13.71,3.6619,0,3.6619
13.72,7.1887,0,7.1887
13.73,18.166,15.161,3.005
13.74,41.242,42.407,-1.1648
13.75,48.542,47.279,1.2632
13.76,26.529,21.991,4.538
13.77,10.265,0,10.265
13.78,4.7923,0,4.7923
13.79,2.9098,0,2.9098
13.8,2.1081,0,2.1081
13.81,1.7504,0,1.7504
13.82,1.6501,0,1.6501
13.83,1.7791,0,1.7791
13.84,2.2446,0,2.2446
13.85,3.4895,0,3.4895
13.86,7.3162,0,7.3162
13.87,18.398,13.644,4.7542
13.88,31.354,30.462,0.8922
13.89,24.611,16.906,7.705
13.9,10.497,0,10.497
13.91,4.2994,0,4.2994
13.92,2.2927,0,2.2927
13.93,1.479,0,1.479
13.94,1.0673,0,1.0673
13.95,0.82959,0,0.82959
13.96,0.68081,0,0.68081
13.97,0.58332,0,0.58332
13.98,0.51847,0,0.51847
13.99,0.47651,0,0.47651
14,0.45249,0,0.45249
14.01,0.44457,0,0.44457
14.02,0.45361,0,0.45361
14.03,0.48382,0,0.48382
14.04,0.54513,0,0.54513
14.05,0.6598,0,0.6598
14.06,0.88232,0,0.88232
14.07,1.3749,0,1.3749
14.08,2.7559,0,2.7559
14.09,6.9538,0,6.9538
14.1,13.425,0,13.425
14.11,12.382,0,12.382
14.12,5.777,0,5.777
14.13,2.3371,0,2.3371
14.14,1.2374,0,1.2374
14.15,0.82837,0,0.82837
14.16,0.64458,0,0.64458
14.17,0.56259,0,0.56259
14.18,0.5465,0,0.5465
14.19,0.5992,0,0.5992
14.2,0.77522,0,0.77522
14.21,1.3067,0,1.3067
14.22,3.0063,0,3.0063
14.23,6.1253,0,6.1253
14.24,6.3702,0,6.3702
14.25,3.2817,0,3.2817
14.26,1.4253,0,1.4253
14.27,0.9063,0,0.9063
14.28,0.75498,0,0.75498
14.29,0.56891,0,0.56891
14.3,0.42364,0,0.42364
14.31,0.36343,0,0.36343
14.32,0.34299,0,0.34299
14.33,0.34146,0,0.34146
14.34,0.3534,0,0.3534
14.35,0.37831,0,0.37831
14.36,0.41853,0,0.41853
14.37,0.47952,0,0.47952
14.38,0.57187,0,0.57187
14.39,0.71631,0,0.71631
14.4,0.9571,0,0.9571
14.41,1.4029,0,1.4029
14.42,2.3875,0,2.3875
14.43,5.207,0,5.207
14.44,13.392,10.407,2.9847
14.45,23.7,23.253,0.44694
14.46,19.394,12.969,6.4251
14.47,8.4815,0,8.4815
14.48,3.5324,0,3.5324
14.49,1.9846,0,1.9846
14.5,1.4268,0,1.4268
14.51,1.226,0,1.226
14.52,1.2257,0,1.2257
14.53,1.4175,0,1.4175
14.54,1.921,0,1.921
14.55,3.1996,0,3.1996
14.56,7.1203,0,7.1203
14.57,17.937,12.84,5.0966
14.58,28.616,26.187,2.4292
14.59,20.772,13.279,7.4922
14.6,8.553,0,8.553
14.61,3.5708,0,3.5708
14.62,1.9627,0,1.9627
14.63,1.2829,0,1.2829
14.64,0.91684,0,0.91684
14.65,0.70736,0,0.70736
14.66,0.58015,0,0.58015
14.67,0.49969,0,0.49969
14.68,0.44842,0,0.44842
14.69,0.41799,0,0.41799
14.7,0.4046,0,0.4046
14.71,0.40758,0,0.40758
14.72,0.42956,0,0.42956
14.73,0.47816,0,0.47816
14.74,0.57152,0,0.57152
14.75,0.75561,0,0.75561
14.76,1.1729,0,1.1729
14.77,2.3782,0,2.3782
14.78,5.8825,0,5.8825
14.79,10.298,0,10.298
14.8,8.463,0,8.463
14.81,3.805,0,3.805
14.82,1.7049,0,1.7049
14.83,1.0692,0,1.0692
14.84,0.87046,0,0.87046
14.85,0.84636,0,0.84636
14.86,0.94749,0,0.94749
14.87,1.2106,0,1.2106
14.88,1.7995,0,1.7995
14.89,3.3208,0,3.3208
14.9,8.0942,0,8.0942
14.91,19.005,16.746,2.259
14.92,24.202,17.37,6.8322
14.93,14.129,0,14.129
14.94,5.5134,0,5.5134
14.95,2.5388,0,2.5388
14.96,1.5359,0,1.5359
14.97,1.0377,0,1.0377
14.98,0.75192,0,0.75192
14.99,0.59561,0,0.59561
15,0.5058,0,0.5058
15.01,0.45372,0,0.45372
15.02,0.4274,0,0.4274
15.03,0.42218,0,0.42218
15.04,0.43794,0,0.43794
15.05,0.47908,0,0.47908
15.06,0.55699,0,0.55699
15.07,0.69729,0,0.69729
15.08,0.96205,0,0.96205
15.09,1.5314,0,1.5314
15.1,3.0799,0,3.0799
15.11,7.8602,0,7.8602
15.12,16.133,10.492,5.6412
15.13,16.136,10.586,5.5499
15.14,7.8687,0,7.8687
15.15,3.096,0,3.096
15.16,1.5579,0,1.5579
15.17,1.0053,0,1.0053
15.18,0.76797,0,0.76797
15.19,0.67543,0,0.67543
15.2,0.68748,0,0.68748
15.21,0.83819,0,0.83819
15.22,1.3256,0,1.3256
15.23,2.9429,0,2.9429
15.24,6.6803,0,6.6803
15.25,8.4539,0,8.4539
15.26,4.9705,0,4.9705
15.27,1.9873,0,1.9873
15.28,0.93888,0,0.93888
15.29,0.57516,0,0.57516
15.3,0.41129,0,0.41129
15.31,0.32293,0,0.32293
15.32,0.2701,0,0.2701
15.33,0.23668,0,0.23668
15.34,0.21518,0,0.21518
15.35,0.20186,0,0.20186
15.36,0.19491,0,0.19491
15.37,0.19372,0,0.19372
15.38,0.19881,0,0.19881
15.39,0.21223,0,0.21223
15.4,0.23927,0,0.23927
15.41,0.29392,0,0.29392
15.42,0.42194,0,0.42194
15.43,0.8026,0,0.8026
15.44,1.8141,0,1.8141
15.45,2.7266,0,2.7266
15.46,1.9688,0,1.9688
15.47,0.92455,0,0.92455
15.48,0.53223,0,0.53223
15.49,0.43572,0,0.43572
15.5,0.43935,0,0.43935
15.51,0.5055,0,0.5055
15.52,0.65011,0,0.65011
15.53,0.94759,0,0.94759
15.54,1.656,0,1.656
15.55,3.7953,0,3.7953
15.56,9.5195,0,9.5195
15.57,14.663,0,14.663
15.58,10.262,0,10.262
15.59,4.1991,0,4.1991
15.6,1.8225,0,1.8225
15.61,1.062,0,1.062
15.62,0.72622,0,0.72622
15.63,0.54702,0,0.54702
15.64,0.45523,0,0.45523
15.65,0.41062,0,0.41062
15.66,0.39476,0,0.39476
15.67,0.40125,0,0.40125
15.68,0.42967,0,0.42967
15.69,0.4846,0,0.4846
15.7,0.57755,0,0.57755
15.71,0.73341,0,0.73341
15.72,1.0089,0,1.0089
15.73,1.5539,0,1.5539
15.74,2.8766,0,2.8766
15.75,6.9417,0,6.9417
15.76,16.892,12.543,4.3489
15.77,23.277,11.632,11.645
15.78,14.578,0,14.578
15.79,5.7668,0,5.7668
15.8,2.5709,0,2.5709
15.81,1.5272,0,1.5272
15.82,1.117,0,1.117
15.83,0.96787,0,0.96787
15.84,0.99675,0,0.99675
15.85,1.2634,0,1.2634
15.86,2.1349,0,2.1349
15.87,5.0048,0,5.0048
15.88,10.836,0,10.836
15.89,12.199,0,12.199
15.9,6.5046,0,6.5046
15.91,2.5731,0,2.5731
15.92,1.2694,0,1.2694
15.93,0.79693,0,0.79693
15.94,0.55856,0,0.55856
15.95,0.42656,0,0.42656
15.96,0.35084,0,0.35084
15.97,0.30487,0,0.30487
15.98,0.27716,0,0.27716
15.99,0.26272,0,0.26272
16,0.25983,0,0.25983
16.01,0.26943,0,0.26943
16.02,0.29585,0,0.29585
16.03,0.35035,0,0.35035
16.04,0.4627,0,0.4627
16.05,0.72942,0,0.72942
16.06,1.5297,0,1.5297
16.07,3.7252,0,3.7252
16.08,5.8938,0,5.8938
16.09,4.3176,0,4.3176
16.1,1.8589,0,1.8589
16.11,0.86744,0,0.86744
16.12,0.56538,0,0.56538
16.13,0.4701,0,0.4701
16.14,0.46645,0,0.46645
16.15,0.54248,0,0.54248
16.16,0.75447,0,0.75447
16.17,1.3504,0,1.3504
16.18,3.244,0,3.244
16.19,7.0664,0,7.0664
16.2,7.9707,0,7.9707
16.21,4.2686,0,4.2686
16.22,1.7209,0,1.7209
16.23,0.89217,0,0.89217
16.24,0.59422,0,0.59422
16.25,0.4411,0,0.4411
16.26,0.36485,0,0.36485
16.27,0.33211,0,0.33211
16.28,0.32433,0,0.32433
16.29,0.33544,0,0.33544
16.3,0.36544,0,0.36544
16.31,0.41901,0,0.41901
16.32,0.50744,0,0.50744
16.33,0.65504,0,0.65504
16.34,0.91801,0,0.91801
16.35,1.4497,0,1.4497
16.36,2.7907,0,2.7907
16.37,6.961,0,6.961
16.38,16.103,13.173,2.9301
16.39,19.727,11.255,8.4712
16.4,11.148,0,11.148
16.41,4.3426,0,4.3426
16.42,2.0231,0,2.0231
16.43,1.2463,0,1.2463
16.44,0.93947,0,0.93947
16.45,0.84409,0,0.84409
16.46,0.91979,0,0.91979
16.47,1.2905,0,1.2905
16.48,2.5693,0,2.5693
16.49,6.1793,0,6.1793
16.5,9.7507,0,9.7507
16.51,7.0981,0,7.0981
16.52,2.9774,0,2.9774
16.53,1.2901,0,1.2901
16.54,0.73761,0,0.73761
16.55,0.50864,0,0.50864
16.56,0.39297,0,0.39297
16.57,0.32866,0,0.32866
16.58,0.29255,0,0.29255
16.59,0.27484,0,0.27484
16.6,0.27173,0,0.27173
16.61,0.28308,0,0.28308
16.62,0.3124,0,0.3124
16.63,0.3692,0,0.3692
16.64,0.47649,0,0.47649
16.65,0.69746,0,0.69746
16.66,1.2525,0,1.2525
16.67,2.9777,0,2.9777
16.68,6.9119,0,6.9119
16.69,8.7921,0,8.7921
16.7,5.1804,0,5.1804
16.71,2.0943,0,2.0943
16.72,1.0363,0,1.0363
16.73,0.70663,0,0.70663
16.74,0.61041,0,0.61041
16.75,0.64264,0,0.64264
16.76,0.82604,0,0.82604
16.77,1.3583,0,1.3583
16.78,3.0668,0,3.0668
16.79,7.4279,0,7.4279
16.8,10.592,0,10.592
16.81,6.8795,0,6.8795
16.82,2.7529,0,2.7529
16.83,1.2154,0,1.2154
16.84,0.70062,0,0.70062
16.85,0.46764,0,0.46764
16.86,0.34448,0,0.34448
16.87,0.27485,0,0.27485
16.88,0.23308,0,0.23308
16.89,0.20811,0,0.20811
16.9,0.19513,0,0.19513
16.91,0.19268,0,0.19268
16.92,0.20201,0,0.20201
16.93,0.22855,0,0.22855
16.94,0.28731,0,0.28731
16.95,0.42493,0,0.42493
16.96,0.82167,0,0.82167
16.97,2.0185,0,2.0185
16.98,3.7515,0,3.7515
16.99,3.3298,0,3.3298
17,1.544,0,1.544
17.01,0.6612,0,0.6612
17.02,0.38723,0,0.38723
17.03,0.29632,0,0.29632
17.04,0.276,0,0.276
17.05,0.30908,0,0.30908
17.06,0.43151,0,0.43151
17.07,0.82295,0,0.82295
17.08,2.0099,0,2.0099
17.09,3.6211,0,3.6211
17.1,3.0829,0,3.0829
17.11,1.3908,0,1.3908
17.12,0.59489,0,0.59489
17.13,0.34306,0,0.34306
17.14,0.22987,0,0.22987
17.15,0.16727,0,0.16727
17.16,0.13386,0,0.13386
17.17,0.11445,0,0.11445
17.18,0.10221,0,0.10221
17.19,0.094261,0,0.094261
17.2,0.089181,0,0.089181
17.21,0.086198,0,0.086198
17.22,0.084656,0,0.084656
17.23,0.084828,0,0.084828
17.24,0.086421,0,0.086421
17.25,0.089516,0,0.089516
17.26,0.094332,0,0.094332
17.27,0.10128,0,0.10128
17.28,0.11102,0,0.11102
17.29,0.1247,0,0.1247
17.3,0.14419,0,0.14419
17.31,0.1729,0,0.1729
17.32,0.21737,0,0.21737
17.33,0.2916,0,0.2916
17.34,0.43055,0,0.43055
17.35,0.74445,0,0.74445
17.36,1.6647,0,1.6647
17.37,4.2384,0,4.2384
17.38,7.0093,0,7.0093
17.39,5.3016,0,5.3016
17.4,2.242,0,2.242
17.41,0.96205,0,0.96205
17.42,0.55414,0,0.55414
17.43,0.38137,0,0.38137
17.44,0.29775,0,0.29775
17.45,0.25966,0,0.25966
17.46,0.24674,0,0.24674
17.47,0.25173,0,0.25173
17.48,0.2739,0,0.2739
17.49,0.31747,0,0.31747
17.5,0.39401,0,0.39401
17.51,0.53094,0,0.53094
17.52,0.80105,0,0.80105
17.53,1.448,0,1.448
17.54,3.4205,0,3.4205
17.55,8.4009,0,8.4009
17.56,12.02,0,12.02
17.57,7.8265,0,7.8265
17.58,3.1631,0,3.1631
17.59,1.4431,0,1.4431
17.6,0.90988,0,0.90988
17.61,0.74168,0,0.74168
17.62,0.75868,0,0.75868
17.63,0.99088,0,0.99088
17.64,1.766,0,1.766
17.65,4.2877,0,4.2877
17.66,8.9261,0,8.9261
17.67,9.2769,0,9.2769
17.68,4.6471,0,4.6471
17.69,1.8137,0,1.8137
17.7,0.88252,0,0.88252
17.71,0.53867,0,0.53867
17.72,0.37516,0,0.37516
17.73,0.28399,0,0.28399
17.74,0.22804,0,0.22804
17.75,0.19169,0,0.19169
17.76,0.16747,0,0.16747
17.77,0.15142,0,0.15142
17.78,0.14233,0,0.14233
17.79,0.13999,0,0.13999
17.8,0.1472,0,0.1472
17.81,0.17523,0,0.17523
17.82,0.26994,0,0.26994
17.83,0.5285,0,0.5285
17.84,0.76328,0,0.76328
17.85,0.57039,0,0.57039
17.86,0.30639,0,0.30639
17.87,0.21405,0,0.21405
17.88,0.20444,0,0.20444
17.89,0.23314,0,0.23314
17.9,0.30536,0,0.30536
17.91,0.47142,0,0.47142
17.92,0.93479,0,0.93479
17.93,2.3574,0,2.3574
17.94,4.6854,0,4.6854
17.95,4.5023,0,4.5023
17.96,2.1587,0,2.1587
17.97,0.88467,0,0.88467
17.98,0.48032,0,0.48032
17.99,0.32047,0,0.32047
18,0.24388,0,0.24388
18.01,0.20921,0,0.20921
18.02,0.19714,0,0.19714
18.03,0.20044,0,0.20044
18.04,0.21837,0,0.21837
18.05,0.25486,0,0.25486
18.06,0.32076,0,0.32076
18.07,0.44271,0,0.44271
18.08,0.69523,0,0.69523
18.09,1.3451,0,1.3451
18.1,3.374,0,3.374
18.11,7.6423,0,7.6423
18.12,8.9916,0,8.9916
18.13,4.9175,0,4.9175
18.14,1.9078,0,1.9078
18.15,0.89619,0,0.89619
18.16,0.55176,0,0.55176
18.17,0.41377,0,0.41377
18.18,0.37529,0,0.37529
18.19,0.44195,0,0.44195
18.2,0.77413,0,0.77413
18.21,1.6775,0,1.6775
18.22,2.3337,0,2.3337
18.23,1.5388,0,1.5388
18.24,0.65962,0,0.65962
18.25,0.3304,0,0.3304
18.26,0.21811,0,0.21811
18.27,0.16791,0,0.16791
18.28,0.14344,0,0.14344
18.29,0.13225,0,0.13225
18.3,0.12954,0,0.12954
18.31,0.13408,0,0.13408
18.32,0.14689,0,0.14689
18.33,0.17172,0,0.17172
18.34,0.2179,0,0.2179
18.35,0.31044,0,0.31044
18.36,0.53324,0,0.53324
18.37,1.213,0,1.213
18.38,2.9289,0,2.9289
18.39,4.1769,0,4.1769
18.4,2.7368,0,2.7368
18.41,1.1368,0,1.1368
18.42,0.55326,0,0.55326
18.43,0.38388,0,0.38388
18.44,0.35147,0,0.35147
18.45,0.40969,0,0.40969
18.46,0.62387,0,0.62387
18.47,1.3298,0,1.3298
18.48,3.2504,0,3.2504
18.49,4.9785,0,4.9785
18.5,3.4884,0,3.4884
18.51,1.4415,0,1.4415
18.52,0.63797,0,0.63797
18.53,0.37056,0,0.37056
18.54,0.25098,0,0.25098
18.55,0.19138,0,0.19138
18.56,0.1608,0,0.1608
18.57,0.14593,0,0.14593
18.58,0.14199,0,0.14199
18.59,0.14829,0,0.14829
18.6,0.16763,0,0.16763
18.61,0.2089,0,0.2089
18.62,0.29781,0,0.29781
18.63,0.52519,0,0.52519
18.64,1.2361,0,1.2361
18.65,2.8598,0,2.8598
18.66,3.6351,0,3.6351
18.67,2.1422,0,2.1422
18.68,0.8665,0,0.8665
18.69,0.42905,0,0.42905
18.7,0.2938,0,0.2938
18.71,0.25898,0,0.25898
18.72,0.29096,0,0.29096
18.73,0.44265,0,0.44265
18.74,0.96927,0,0.96927
18.75,2.1455,0,2.1455
18.76,2.6082,0,2.6082
18.77,1.489,0,1.489
18.78,0.60085,0,0.60085
18.79,0.29511,0,0.29511
18.8,0.18909,0,0.18909
18.81,0.14237,0,0.14237
18.82,0.11896,0,0.11896
18.83,0.10739,0,0.10739
18.84,0.10345,0,0.10345
18.85,0.10597,0,0.10597
18.86,0.11585,0,0.11585
18.87,0.1369,0,0.1369
18.88,0.17966,0,0.17966
18.89,0.27727,0,0.27727
18.9,0.55987,0,0.55987
18.91,1.3814,0,1.3814
18.92,2.4168,0,2.4168
18.93,1.9884,0,1.9884
18.94,0.89956,0,0.89956
18.95,0.41191,0,0.41191
18.96,0.27109,0,0.27109
18.97,0.24095,0,0.24095
18.98,0.27281,0,0.27281
18.99,0.40006,0,0.40006
19,0.81906,0,0.81906
19.01,1.9882,0,1.9882
19.02,3.1445,0,3.1445
19.03,2.2965,0,2.2965
19.04,0.97746,0,0.97746
19.05,0.4436,0,0.4436
19.06,0.27144,0,0.27144
19.07,0.20167,0,0.20167
19.08,0.1721,0,0.1721
19.09,0.16312,0,0.16312
19.1,0.16797,0,0.16797
19.11,0.18599,0,0.18599
19.12,0.22131,0,0.22131
19.13,0.28509,0,0.28509
19.14,0.40608,0,0.40608
19.15,0.67141,0,0.67141
19.16,1.4163,0,1.4163
19.17,3.6443,0,3.6443
19.18,6.8665,0,6.8665
19.19,6.0909,0,6.0909
19.2,2.7847,0,2.7847
19.21,1.1558,0,1.1558
19.22,0.66068,0,0.66068
19.23,0.51575,0,0.51575
19.24,0.53059,0,0.53059
19.25,0.74241,0,0.74241
19.26,1.5142,0,1.5142
19.27,3.6487,0,3.6487
19.28,5.571,0,5.571
19.29,3.8986,0,3.8986
19.3,1.6027,0,1.6027
19.31,0.69407,0,0.69407
19.32,0.39153,0,0.39153
19.33,0.2603,0,0.2603
19.34,0.19277,0,0.19277
19.35,0.1545,0,0.1545
19.36,0.13185,0,0.13185
19.37,0.11923,0,0.11923
19.38,0.11473,0,0.11473
19.39,0.11927,0,0.11927
19.4,0.13853,0,0.13853
19.41,0.19323,0,0.19323
19.42,0.36663,0,0.36663
19.43,0.84841,0,0.84841
19.44,1.3252,0,1.3252
19.45,0.97778,0,0.97778
19.46,0.43726,0,0.43726
19.47,0.22214,0,0.22214
19.48,0.16267,0,0.16267
19.49,0.15666,0,0.15666
19.5,0.19105,0,0.19105
19.51,0.3103,0,0.3103
19.52,0.70495,0,0.70495
19.53,1.5434,0,1.5434
19.54,1.8077,0,1.8077
19.55,1.0046,0,1.0046
19.56,0.41534,0,0.41534
19.57,0.21778,0,0.21778
19.58,0.14297,0,0.14297
19.59,0.108,0,0.108
19.6,0.09234,0,0.09234
19.61,0.08654,0,0.08654
19.62,0.087409,0,0.087409
19.63,0.09483,0,0.09483
19.64,0.11125,0,0.11125
19.65,0.14388,0,0.14388
19.66,0.21425,0,0.21425
19.67,0.40257,0,0.40257
19.68,0.98477,0,0.98477
19.69,2.0465,0,2.0465
19.7,2.136,0,2.136
19.71,1.0973,0,1.0973
19.72,0.47032,0,0.47032
19.73,0.28261,0,0.28261
19.74,0.24366,0,0.24366
19.75,0.2812,0,0.2812
19.76,0.43739,0,0.43739
19.77,0.96319,0,0.96319
19.78,2.3149,0,2.3149
19.79,3.296,0,3.296
19.8,2.1417,0,2.1417
19.81,0.85824,0,0.85824
19.82,0.37753,0,0.37753
19.83,0.21721,0,0.21721
19.84,0.14866,0,0.14866
19.85,0.11358,0,0.11358
19.86,0.094154,0,0.094154
19.87,0.083651,0,0.083651
19.88,0.079496,0,0.079496
19.89,0.081425,0,0.081425
19.9,0.091773,0,0.091773
19.91,0.11915,0,0.11915
19.92,0.19654,0,0.19654
19.93,0.44152,0,0.44152
19.94,0.91291,0,0.91291
19.95,0.98959,0,0.98959
19.96,0.53322,0,0.53322
19.97,0.24153,0,0.24153
19.98,0.15528,0,0.15528
19.99,0.14174,0,0.14174
20,0.16871,0,0.16871
20.01,0.26421,0,0.26421
20.02,0.57839,0,0.57839
20.03,1.3828,0,1.3828
20.04,1.9672,0,1.9672
20.05,1.2844,0,1.2844
20.06,0.52775,0,0.52775
20.07,0.24761,0,0.24761
20.08,0.15021,0,0.15021
20.09,0.10633,0,0.10633
20.1,0.0859,0,0.0859
20.11,0.076964,0,0.076964
20.12,0.075116,0,0.075116
20.13,0.079528,0,0.079528
20.14,0.092192,0,0.092192
20.15,0.11948,0,0.11948
20.16,0.18171,0,0.18171
20.17,0.35728,0,0.35728
20.18,0.89094,0,0.89094
20.19,1.7137,0,1.7137
20.2,1.5837,0,1.5837
20.21,0.74887,0,0.74887
20.22,0.31787,0,0.31787
20.23,0.18756,0,0.18756
20.24,0.15263,0,0.15263
20.25,0.16536,0,0.16536
20.26,0.25236,0,0.25236
20.27,0.55884,0,0.55884
20.28,1.158,0,1.158
20.29,1.2505,0,1.2505
20.3,0.65809,0,0.65809
20.31,0.27634,0,0.27634
20.32,0.15027,0,0.15027
20.33,0.10188,0,0.10188
20.34,0.080051,0,0.080051
20.35,0.070697,0,0.070697
20.36,0.068188,0,0.068188
20.37,0.070984,0,0.070984
20.38,0.079843,0,0.079843
20.39,0.098358,0,0.098358
20.4,0.13722,0,0.13722
20.41,0.23387,0,0.23387
20.42,0.53214,0,0.53214
20.43,1.2368,0,1.2368
20.44,1.6328,0,1.6328
20.45,1.0067,0,1.0067
20.46,0.42876,0,0.42876
20.47,0.23452,0,0.23452
20.48,0.18977,0,0.18977
20.49,0.20936,0,0.20936
20.5,0.31234,0,0.31234
20.51,0.66356,0,0.66356
20.52,1.5957,0,1.5957
20.53,2.3533,0,2.3533
20.54,1.5927,0,1.5927
20.55,0.65763,0,0.65763
20.56,0.30052,0,0.30052
20.57,0.18291,0,0.18291
20.58,0.13499,0,0.13499
20.59,0.11475,0,0.11475
20.6,0.10901,0,0.10901
20.61,0.11401,0,0.11401
20.62,0.13084,0,0.13084
20.63,0.16603,0,0.16603
20.64,0.23868,0,0.23868
20.65,0.4125,0,0.4125
20.66,0.93832,0,0.93832
20.67,2.3455,0,2.3455
20.68,3.6109,0,3.6109
20.69,2.5316,0,2.5316
20.7,1.0452,0,1.0452
20.71,0.46497,0,0.46497
20.72,0.28983,0,0.28983
20.73,0.24453,0,0.24453
20.74,0.2867,0,0.2867
20.75,0.51505,0,0.51505
20.76,1.1757,0,1.1757
20.77,1.7726,0,1.7726
20.78,1.2446,0,1.2446
20.79,0.52172,0,0.52172
20.8,0.2341,0,0.2341
20.81,0.13864,0,0.13864
20.82,0.098245,0,0.098245
20.83,0.077682,0,0.077682
20.84,0.066481,0,0.066481
20.85,0.06086,0,0.06086
20.86,0.059618,0,0.059618
20.87,0.063304,0,0.063304
20.88,0.075329,0,0.075329
20.89,0.10845,0,0.10845
20.9,0.21353,0,0.21353
20.91,0.48075,0,0.48075
20.92,0.67582,0,0.67582
20.93,0.45298,0,0.45298
20.94,0.20663,0,0.20663
20.95,0.12111,0,0.12111
20.96,0.10495,0,0.10495
20.97,0.12171,0,0.12171
20.98,0.18877,0,0.18877
20.99,0.41303,0,0.41303
21,0.95026,0,0.95026
21.01,1.2511,0,1.2511
21.02,0.76816,0,0.76816
21.03,0.32353,0,0.32353
21.04,0.16706,0,0.16706
21.05,0.11043,0,0.11043
21.06,0.086547,0,0.086547
21.07,0.078754,0,0.078754
21.08,0.080169,0,0.080169
21.09,0.089586,0,0.089586
21.1,0.10972,0,0.10972
21.11,0.14913,0,0.14913
21.12,0.23339,0,0.23339
21.13,0.45691,0,0.45691
21.14,1.1531,0,1.1531
21.15,2.4889,0,2.4889
21.16,2.7017,0,2.7017
21.17,1.3978,0,1.3978
21.18,0.55498,0,0.55498
21.19,0.28515,0,0.28515
21.2,0.20328,0,0.20328
21.21,0.19814,0,0.19814
21.22,0.28898,0,0.28898
21.23,0.62717,0,0.62717
21.24,1.1623,0,1.1623
21.25,1.0677,0,1.0677
21.26,0.50719,0,0.50719
21.27,0.21504,0,0.21504
21.28,0.1186,0,0.1186
21.29,0.079334,0,0.079334
21.3,0.059853,0,0.059853
21.31,0.048975,0,0.048975
21.32,0.042385,0,0.042385
21.33,0.038281,0,0.038281
21.34,0.035823,0,0.035823
21.35,0.034597,0,0.034597
21.36,0.034426,0,0.034426
21.37,0.035294,0,0.035294
21.38,0.037334,0,0.037334
21.39,0.040806,0,0.040806
21.4,0.046487,0,0.046487
21.41,0.055543,0,0.055543
21.42,0.0705,0,0.0705
21.43,0.097145,0,0.097145
21.44,0.15139,0,0.15139
21.45,0.28994,0,0.28994
21.46,0.72132,0,0.72132
21.47,1.6283,0,1.6283
21.48,1.9155,0,1.9155
21.49,1.0515,0,1.0515
21.5,0.41426,0,0.41426
21.51,0.19973,0,0.19973
21.52,0.12453,0,0.12453
21.53,0.092396,0,0.092396
21.54,0.078387,0,0.078387
21.55,0.074501,0,0.074501
21.56,0.078891,0,0.078891
21.57,0.093688,0,0.093688
21.58,0.12764,0,0.12764
21.59,0.21102,0,0.21102
21.6,0.46404,0,0.46404
21.61,1.1602,0,1.1602
21.62,1.8478,0,1.8478
21.63,1.3459,0,1.3459
21.64,0.56371,0,0.56371
21.65,0.24774,0,0.24774
21.66,0.15196,0,0.15196
21.67,0.12669,0,0.12669
21.68,0.15087,0,0.15087
21.69,0.28264,0,0.28264
21.7,0.57891,0,0.57891
21.71,0.66961,0,0.66961
21.72,0.37505,0,0.37505
21.73,0.15744,0,0.15744
21.74,0.08301,0,0.08301
21.75,0.056461,0,0.056461
21.76,0.044506,0,0.044506
21.77,0.038583,0,0.038583
21.78,0.036023,0,0.036023
21.79,0.036057,0,0.036057
21.8,0.039018,0,0.039018
21.81,0.047091,0,0.047091
21.82,0.067967,0,0.067967
21.83,0.13232,0,0.13232
21.84,0.29987,0,0.29987
21.85,0.43684,0,0.43684
21.86,0.30491,0,0.30491
21.87,0.14348,0,0.14348
21.88,0.087962,0,0.087962
21.89,0.082213,0,0.082213
21.9,0.10561,0,0.10561
21.91,0.18792,0,0.18792
21.92,0.45237,0,0.45237
21.93,0.91264,0,0.91264
21.94,0.91276,0,0.91276
21.95,0.453,0,0.453
21.96,0.18886,0,0.18886
21.97,0.10377,0,0.10377
21.98,0.072931,0,0.072931
21.99,0.060829,0,0.060829
22,0.05778,0,0.05778
22.01,0.061049,0,0.061049
22.02,0.071301,0,0.071301
22.03,0.092923,0,0.092923
22.04,0.13974,0,0.13974
22.05,0.2627,0,0.2627
22.06,0.64609,0,0.64609
22.07,1.4171,0,1.4171
22.08,1.6024,0,1.6024
22.09,0.86314,0,0.86314
22.1,0.35701,0,0.35701
22.11,0.20039,0,0.20039
22.12,0.16876,0,0.16876
22.13,0.20991,0,0.20991
22.14,0.40316,0,0.40316
22.15,0.9518,0,0.9518
22.16,1.4471,0,1.4471
22.17,1.0142,0,1.0142
22.18,0.42113,0,0.42113
22.19,0.18597,0,0.18597
22.2,0.10641,0,0.10641
22.21,0.072194,0,0.072194
22.22,0.055204,0,0.055204
22.23,0.04625,0,0.04625
22.24,0.042094,0,0.042094
22.25,0.042015,0,0.042015
22.26,0.047478,0,0.047478
22.27,0.065437,0,0.065437
22.28,0.1246,0,0.1246
22.29,0.28593,0,0.28593
22.3,0.43129,0,0.43129
22.31,0.30657,0,0.30657
22.32,0.13539,0,0.13539
22.33,0.069587,0,0.069587
22.34,0.052131,0,0.052131
22.35,0.053823,0,0.053823
22.36,0.080151,0,0.080151
22.37,0.17201,0,0.17201
22.38,0.31635,0,0.31635
22.39,0.29309,0,0.29309
22.4,0.14733,0,0.14733
22.41,0.073405,0,0.073405
22.42,0.046636,0,0.046636
22.43,0.033999,0,0.033999
22.44,0.02916,0,0.02916
22.45,0.028334,0,0.028334
22.46,0.030196,0,0.030196
22.47,0.035191,0,0.035191
22.48,0.045735,0,0.045735
22.49,0.069934,0,0.069934
22.5,0.13965,0,0.13965
22.51,0.34178,0,0.34178
22.52,0.59669,0,0.59669
22.53,0.49308,0,0.49308
22.54,0.22844,0,0.22844
22.55,0.1131,0,0.1131
22.56,0.086947,0,0.086947
22.57,0.099301,0,0.099301
22.58,0.16682,0,0.16682
22.59,0.39392,0,0.39392
22.6,0.79155,0,0.79155
22.61,0.7903,0,0.7903
22.62,0.38981,0,0.38981
22.63,0.15869,0,0.15869
22.64,0.084265,0,0.084265
22.65,0.057699,0,0.057699
22.66,0.046547,0,0.046547
22.67,0.042404,0,0.042404
22.68,0.043024,0,0.043024
22.69,0.048629,0,0.048629
22.7,0.06241,0,0.06241
22.71,0.095863,0,0.095863
22.72,0.19485,0,0.19485
22.73,0.47791,0,0.47791
22.74,0.80913,0,0.80913
22.75,0.64292,0,0.64292
22.76,0.29228,0,0.29228
22.77,0.14612,0,0.14612
22.78,0.11463,0,0.11463
22.79,0.13521,0,0.13521
22.8,0.23839,0,0.23839
22.81,0.57594,0,0.57594
22.82,1.1014,0,1.1014
22.83,1.0148,0,1.0148
22.84,0.47566,0,0.47566
22.85,0.19552,0,0.19552
22.86,0.10386,0,0.10386
22.87,0.068142,0,0.068142
22.88,0.05215,0,0.05215
22.89,0.045157,0,0.045157
22.9,0.043801,0,0.043801
22.91,0.048053,0,0.048053
22.92,0.061488,0,0.061488
22.93,0.098345,0,0.098345
22.94,0.2155,0,0.2155
22.95,0.51407,0,0.51407
22.96,0.73094,0,0.73094
22.97,0.47771,0,0.47771
22.98,0.19646,0,0.19646
22.99,0.092917,0,0.092917
23,0.062096,0,0.062096
23.01,0.057514,0,0.057514
23.02,0.0815,0,0.0815
23.03,0.16458,0,0.16458
23.04,0.24837,0,0.24837
23.05,0.18366,0,0.18366
23.06,0.084977,0,0.084977
23.07,0.044538,0,0.044538
23.08,0.029783,0,0.029783
23.09,0.023343,0,0.023343
23.1,0.020769,0,0.020769
23.11,0.020273,0,0.020273
23.12,0.021476,0,0.021476
23.13,0.025105,0,0.025105
23.14,0.033747,0,0.033747
23.15,0.057521,0,0.057521
23.16,0.13138,0,0.13138
23.17,0.26622,0,0.26622
23.18,0.27811,0,0.27811
23.19,0.14749,0,0.14749
23.2,0.06985,0,0.06985
23.21,0.049656,0,0.049656
23.22,0.053108,0,0.053108
23.23,0.083272,0,0.083272
23.24,0.1877,0,0.1877
23.25,0.38106,0,0.38106
23.26,0.39654,0,0.39654
23.27,0.20562,0,0.20562
23.28,0.090182,0,0.090182
23.29,0.052674,0,0.052674
23.3,0.03952,0,0.03952
23.31,0.035671,0,0.035671
23.32,0.03697,0,0.03697
23.33,0.042873,0,0.042873
23.34,0.055518,0,0.055518
23.35,0.082098,0,0.082098
23.36,0.14785,0,0.14785
23.37,0.35089,0,0.35089
23.38,0.84822,0,0.84822
23.39,1.1678,0,1.1678
23.4,0.73439,0,0.73439
23.41,0.29635,0,0.29635
23.42,0.14093,0,0.14093
23.43,0.098061,0,0.098061
23.44,0.10239,0,0.10239
23.45,0.17635,0,0.17635
23.46,0.37348,0,0.37348
23.47,0.4829,0,0.4829
23.48,0.29533,0,0.29533
23.49,0.12179,0,0.12179
23.5,0.059019,0,0.059019
23.51,0.037081,0,0.037081
23.52,0.027105,0,0.027105
23.53,0.021681,0,0.021681
23.54,0.01844,0,0.01844
23.55,0.016429,0,0.016429
23.56,0.015214,0,0.015214
23.57,0.014585,0,0.014585
23.58,0.014458,0,0.014458
23.59,0.01484,0,0.01484
23.6,0.015831,0,0.015831
23.61,0.017673,0,0.017673
23.62,0.020887,0,0.020887
23.63,0.026651,0,0.026651
23.64,0.038057,0,0.038057
23.65,0.065428,0,0.065428
23.66,0.14892,0,0.14892
23.67,0.35981,0,0.35981
23.68,0.51322,0,0.51322
23.69,0.33647,0,0.33647
23.7,0.14045,0,0.14045
23.71,0.067374,0,0.067374
23.72,0.042449,0,0.042449
23.73,0.03281,0,0.03281
23.74,0.029791,0,0.029791
23.75,0.030793,0,0.030793
23.76,0.035953,0,0.035953
23.77,0.04824,0,0.04824
23.78,0.078642,0,0.078642
23.79,0.17105,0,0.17105
23.8,0.41824,0,0.41824
23.81,0.64104,0,0.64104
23.82,0.45378,0,0.45378
23.83,0.19644,0,0.19644
23.84,0.10036,0,0.10036
23.85,0.081252,0,0.081252
23.86,0.1034,0,0.1034
23.87,0.20838,0,0.20838
23.88,0.46967,0,0.46967
23.89,0.61549,0,0.61549
23.9,0.37535,0,0.37535
23.91,0.15314,0,0.15314
23.92,0.073542,0,0.073542
23.93,0.046127,0,0.046127
23.94,0.034736,0,0.034736
23.95,0.029987,0,0.029987
23.96,0.029137,0,0.029137
23.97,0.032007,0,0.032007
23.98,0.040923,0,0.040923
23.99,0.065529,0,0.065529
24,0.1437,0,0.1437
24.01,0.32948,0,0.32948
24.02,0.43402,0,0.43402
24.03,0.26888,0,0.26888
24.04,0.11719,0,0.11719
24.05,0.06846,0,0.06846
24.06,0.063762,0,0.063762
24.07,0.092845,0,0.092845
24.08,0.20478,0,0.20478
24.09,0.42543,0,0.42543
24.1,0.4596,0,0.4596
24.11,0.24163,0,0.24163
24.12,0.10091,0,0.10091
24.13,0.053215,0,0.053215
24.14,0.035155,0,0.035155
24.15,0.027639,0,0.027639
24.16,0.024966,0,0.024966
24.17,0.025527,0,0.025527
24.18,0.029871,0,0.029871
24.19,0.041709,0,0.041709
24.2,0.076463,0,0.076463
24.21,0.18432,0,0.18432
24.22,0.36122,0,0.36122
24.23,0.34791,0,0.34791
24.24,0.17108,0,0.17108
24.25,0.076246,0,0.076246
24.26,0.050512,0,0.050512
24.27,0.052202,0,0.052202
24.28,0.086703,0,0.086703
24.29,0.19628,0,0.19628
24.3,0.31577,0,0.31577
24.31,0.23941,0,0.23941
24.32,0.10404,0,0.10404
24.33,0.04679,0,0.04679
24.34,0.028372,0,0.028372
24.35,0.021209,0,0.021209
24.36,0.018201,0,0.018201
24.37,0.017487,0,0.017487
24.38,0.018832,0,0.018832
24.39,0.02337,0,0.02337
24.4,0.035948,0,0.035948
24.41,0.075887,0,0.075887
24.42,0.17419,0,0.17419
24.43,0.23763,0,0.23763
24.44,0.15264,0,0.15264
24.45,0.067288,0,0.067288
24.46,0.038884,0,0.038884
24.47,0.035451,0,0.035451
24.48,0.050365,0,0.050365
24.49,0.10798,0,0.10798
24.5,0.2104,0,0.2104
24.51,0.2102,0,0.2102
24.52,0.10751,0,0.10751
24.53,0.048788,0,0.048788
24.54,0.029467,0,0.029467
24.55,0.022651,0,0.022651
24.56,0.020913,0,0.020913
24.57,0.02217,0,0.02217
24.58,0.026501,0,0.026501
24.59,0.036122,0,0.036122
24.6,0.059012,0,0.059012
24.61,0.12694,0,0.12694
24.62,0.31716,0,0.31716
24.63,0.52236,0,0.52236
24.64,0.39795,0,0.39795
24.65,0.17487,0,0.17487
24.66,0.08516,0,0.08516
24.67,0.066468,0,0.066468
24.68,0.085371,0,0.085371
24.69,0.17742,0,0.17742
24.7,0.38085,0,0.38085
24.71,0.44401,0,0.44401
24.72,0.24491,0,0.24491
24.73,0.097956,0,0.097956
24.74,0.047397,0,0.047397
24.75,0.028822,0,0.028822
24.76,0.0202,0,0.0202
24.77,0.015512,0,0.015512
24.78,0.012682,0,0.012682
24.79,0.01086,0,0.01086
24.8,0.0096806,0,0.0096806
24.81,0.0089374,0,0.0089374
24.82,0.0085374,0,0.0085374
24.83,0.0084548,0,0.0084548
24.84,0.0087293,0,0.0087293
24.85,0.0095024,0,0.0095024
24.86,0.011139,0,0.011139
24.87,0.014669,0,0.014669
24.88,0.023732,0,0.023732
24.89,0.05195,0,0.05195
24.9,0.11381,0,0.11381
24.91,0.13886,0,0.13886
24.92,0.082654,0,0.082654
24.93,0.038855,0,0.038855
24.94,0.023382,0,0.023382
24.95,0.01767,0,0.01767
24.96,0.016483,0,0.016483
24.97,0.018033,0,0.018033
24.98,0.022335,0,0.022335
24.99,0.031449,0,0.031449
25,0.052689,0,0.052689
25.01,0.11507,0,0.11507
25.02,0.29355,0,0.29355
25.03,0.50207,0,0.50207
25.04,0.39534,0,0.39534
25.05,0.17106,0,0.17106
25.06,0.074549,0,0.074549
25.07,0.04768,0,0.04768
25.08,0.047914,0,0.047914
25.09,0.082243,0,0.082243
25.1,0.16058,0,0.16058
25.11,0.17768,0,0.17768
25.12,0.096715,0,0.096715
25.13,0.040755,0,0.040755
25.14,0.02173,0,0.02173
25.15,0.014765,0,0.014765
25.16,0.011545,0,0.011545
25.17,0.0099159,0,0.0099159
25.18,0.0092263,0,0.0092263
25.19,0.0093931,0,0.0093931
25.2,0.011001,0,0.011001
25.21,0.016853,0,0.016853
25.22,0.032467,0,0.032467
25.23,0.045505,0,0.045505
25.24,0.034026,0,0.034026
25.25,0.020474,0,0.020474
25.26,0.018103,0,0.018103
25.27,0.023927,0,0.023927
25.28,0.044773,0,0.044773
25.29,0.11005,0,0.11005
25.3,0.21112,0,0.21112
25.31,0.19534,0,0.19534
25.32,0.093533,0,0.093533
25.33,0.040641,0,0.040641
25.34,0.022424,0,0.022424
25.35,0.015172,0,0.015172
25.36,0.012295,0,0.012295
25.37,0.011526,0,0.011526
25.38,0.012397,0,0.012397
25.39,0.015735,0,0.015735
25.4,0.025629,0,0.025629
25.41,0.057293,0,0.057293
25.42,0.12126,0,0.12126
25.43,0.13688,0,0.13688
25.44,0.07615,0,0.07615
25.45,0.035328,0,0.035328
25.46,0.024816,0,0.024816
25.47,0.028755,0,0.028755
25.48,0.053964,0,0.053964
25.49,0.12228,0,0.12228
25.5,0.17223,0,0.17223
25.51,0.11383,0,0.11383
25.52,0.049368,0,0.049368
25.53,0.024787,0,0.024787
25.54,0.015801,0,0.015801
25.55,0.012233,0,0.012233
25.56,0.01108,0,0.01108
25.57,0.011407,0,0.011407
25.58,0.013438,0,0.013438
25.59,0.019088,0,0.019088
25.6,0.036456,0,0.036456
25.61,0.084078,0,0.084078
25.62,0.13146,0,0.13146
25.63,0.098828,0,0.098828
25.64,0.048159,0,0.048159
25.65,0.030973,0,0.030973
25.66,0.033599,0,0.033599
25.67,0.057389,0,0.057389
25.68,0.13654,0,0.13654
25.69,0.25987,0,0.25987
25.7,0.23996,0,0.23996
25.71,0.11412,0,0.11412
25.72,0.048888,0,0.048888
25.73,0.028169,0,0.028169
25.74,0.021123,0,0.021123
25.75,0.019237,0,0.019237
25.76,0.02054,0,0.02054
25.77,0.025574,0,0.025574
25.78,0.0382,0,0.0382
25.79,0.074276,0,0.074276
25.8,0.18548,0,0.18548
25.81,0.36763,0,0.36763
25.82,0.35407,0,0.35407
25.83,0.17227,0,0.17227
25.84,0.074955,0,0.074955
25.85,0.049374,0,0.049374
25.86,0.055235,0,0.055235
25.87,0.10585,0,0.10585
25.88,0.21623,0,0.21623
25.89,0.24112,0,0.24112
25.9,0.12979,0,0.12979
25.91,0.052867,0,0.052867
25.92,0.026985,0,0.026985
25.93,0.017751,0,0.017751
25.94,0.013704,0,0.013704
25.95,0.011959,0,0.011959
25.96,0.011809,0,0.011809
25.97,0.013696,0,0.013696
25.98,0.020548,0,0.020548
25.99,0.043545,0,0.043545
26,0.090428,0,0.090428
26.01,0.10158,0,0.10158
26.02,0.056304,0,0.056304
26.03,0.025555,0,0.025555
26.04,0.016796,0,0.016796
26.05,0.017652,0,0.017652
26.06,0.030392,0,0.030392
26.07,0.062519,0,0.062519
26.08,0.077935,0,0.077935
26.09,0.047856,0,0.047856
26.1,0.022434,0,0.022434
26.11,0.013188,0,0.013188
26.12,0.0098079,0,0.0098079
26.13,0.0089002,0,0.0089002
26.14,0.009424,0,0.009424
26.15,0.01142,0,0.01142
26.16,0.016182,0,0.016182
26.17,0.028939,0,0.028939
26.18,0.069064,0,0.069064
26.19,0.15357,0,0.15357
26.2,0.18053,0,0.18053
26.21,0.10051,0,0.10051
26.22,0.042,0,0.042
26.23,0.024077,0,0.024077
26.24,0.022613,0,0.022613
26.25,0.036863,0,0.036863
26.26,0.074986,0,0.074986
26.27,0.093091,0,0.093091
26.28,0.056209,0,0.056209
26.29,0.024914,0,0.024914
26.3,0.013583,0,0.013583
26.31,0.0094113,0,0.0094113
26.32,0.0078345,0,0.0078345
26.33,0.0075161,0,0.0075161
26.34,0.0081965,0,0.0081965
26.35,0.010436,0,0.010436
26.36,0.01691,0,0.01691
26.37,0.037284,0,0.037284
26.38,0.076443,0,0.076443
26.39,0.083307,0,0.083307
26.4,0.046663,0,0.046663
26.41,0.024427,0,0.024427
26.42,0.021251,0,0.021251
26.43,0.031048,0,0.031048
26.44,0.069389,0,0.069389
26.45,0.15217,0,0.15217
26.46,0.17831,0,0.17831
26.47,0.098918,0,0.098918
26.48,0.040372,0,0.040372
26.49,0.020064,0,0.020064
26.5,0.012665,0,0.012665
26.51,0.0096137,0,0.0096137
26.52,0.0084809,0,0.0084809
26.53,0.0086729,0,0.0086729
26.54,0.01071,0,0.01071
26.55,0.017725,0,0.017725
26.56,0.039892,0,0.039892
26.57,0.074314,0,0.074314
26.58,0.06909,0,0.06909
26.59,0.034704,0,0.034704
26.6,0.017823,0,0.017823
26.61,0.015101,0,0.015101
26.62,0.021761,0,0.021761
26.63,0.047748,0,0.047748
26.64,0.088886,0,0.088886
26.65,0.081823,0,0.081823
26.66,0.039037,0,0.039037
26.67,0.016762,0,0.016762
26.68,0.0096528,0,0.0096528
26.69,0.0070758,0,0.0070758
26.7,0.0060494,0,0.0060494
26.71,0.0058375,0,0.0058375
26.72,0.0063905,0,0.0063905
26.73,0.0083523,0,0.0083523
26.74,0.014664,0,0.014664
26.75,0.031621,0,0.031621
26.76,0.047114,0,0.047114
26.77,0.035094,0,0.035094
26.78,0.018864,0,0.018864
26.79,0.014777,0,0.014777
26.8,0.019369,0,0.019369
26.81,0.039156,0,0.039156
26.82,0.092508,0,0.092508
26.83,0.13609,0,0.13609
26.84,0.093097,0,0.093097
26.85,0.040292,0,0.040292
26.86,0.020028,0,0.020028
26.87,0.013489,0,0.013489
26.88,0.011618,0,0.011618
26.89,0.012129,0,0.012129
26.9,0.014964,0,0.014964
26.91,0.022159,0,0.022159
26.92,0.042321,0,0.042321
26.93,0.10543,0,0.10543
26.94,0.22079,0,0.22079
26.95,0.23029,0,0.23029
26.96,0.117,0,0.117
26.97,0.048775,0,0.048775
26.98,0.029301,0,0.029301
26.99,0.03009,0,0.03009
27,0.054414,0,0.054414
27.01,0.10117,0,0.10117
27.02,0.099967,0,0.099967
27.03,0.050514,0,0.050514
27.04,0.021833,0,0.021833
27.05,0.012039,0,0.012039
27.06,0.0082184,0,0.0082184
27.07,0.0064916,0,0.0064916
27.08,0.0057352,0,0.0057352
27.09,0.0057128,0,0.0057128
27.1,0.0068185,0,0.0068185
27.11,0.011197,0,0.011197
27.12,0.022756,0,0.022756
27.13,0.031269,0,0.031269
27.14,0.02168,0,0.02168
27.15,0.011303,0,0.011303
27.16,0.0084856,0,0.0084856
27.17,0.010368,0,0.010368
27.18,0.019885,0,0.019885
27.19,0.043497,0,0.043497
27.2,0.056937,0,0.056937
27.21,0.036229,0,0.036229
27.22,0.017141,0,0.017141
27.23,0.0098059,0,0.0098059
27.24,0.0070643,0,0.0070643
27.25,0.0064226,0,0.0064226
27.26,0.0070129,0,0.0070129
27.27,0.0089823,0,0.0089823
27.28,0.013937,0,0.013937
27.29,0.028622,0,0.028622
27.3,0.071542,0,0.071542
27.31,0.12569,0,0.12569
27.32,0.10333,0,0.10333
27.33,0.046579,0,0.046579
27.34,0.021687,0,0.021687
27.35,0.016296,0,0.016296
27.36,0.022032,0,0.022032
27.37,0.044611,0,0.044611
27.38,0.065463,0,0.065463
27.39,0.046337,0,0.046337
27.4,0.020404,0,0.020404
27.41,0.01017,0,0.01017
27.42,0.0069359,0,0.0069359
27.43,0.0058368,0,0.0058368
27.44,0.0057152,0,0.0057152
27.45,0.0064587,0,0.0064587
27.46,0.0087169,0,0.0087169
27.47,0.015444,0,0.015444
27.48,0.036006,0,0.036006
27.49,0.067793,0,0.067793
27.5,0.063341,0,0.063341
27.51,0.032345,0,0.032345
27.52,0.017769,0,0.017769
27.53,0.017349,0,0.017349
27.54,0.029942,0,0.029942
27.55,0.069967,0,0.069967
27.56,0.11366,0,0.11366
27.57,0.086524,0,0.086524
27.58,0.03817,0,0.03817
27.59,0.01745,0,0.01745
27.6,0.010314,0,0.010314
27.61,0.0076362,0,0.0076362
27.62,0.0068587,0,0.0068587
27.63,0.0073766,0,0.0073766
27.64,0.0098134,0,0.0098134
27.65,0.017669,0,0.017669
27.66,0.042215,0,0.042215
27.67,0.080243,0,0.080243
27.68,0.074277,0,0.074277
27.69,0.035864,0,0.035864
27.7,0.016527,0,0.016527
27.71,0.012199,0,0.012199
27.72,0.0163,0,0.0163
27.73,0.033648,0,0.033648
27.74,0.053004,0,0.053004
27.75,0.040428,0,0.040428
27.76,0.018346,0,0.018346
27.77,0.0087058,0,0.0087058
27.78,0.0051328,0,0.0051328
27.79,0.0035918,0,0.0035918
27.8,0.0028379,0,0.0028379
27.81,0.0024212,0,0.0024212
27.82,0.0021822,0,0.0021822
27.83,0.0020543,0,0.0020543
27.84,0.002022,0,0.002022
27.85,0.0020822,0,0.0020822
27.86,0.0022625,0,0.0022625
27.87,0.00264,0,0.00264
27.88,0.0034258,0,0.0034258
27.89,0.0053229,0,0.0053229
27.9,0.011083,0,0.011083
27.91,0.026058,0,0.026058
27.92,0.03829,0,0.03829
27.93,0.0265,0,0.0265
27.94,0.011993,0,0.011993
27.95,0.0063685,0,0.0063685
27.96,0.0045163,0,0.0045163
27.97,0.0040736,0,0.0040736
27.98,0.0044176,0,0.0044176
27.99,0.0056395,0,0.0056395
28,0.0087979,0,0.0087979
28.01,0.018365,0,0.018365
28.02,0.044565,0,0.044565
28.03,0.07057,0,0.07057
28.04,0.052375,0,0.052375
28.05,0.024149,0,0.024149
28.06,0.014369,0,0.014369
28.07,0.016017,0,0.016017
28.08,0.031677,0,0.031677
28.09,0.068735,0,0.068735
28.1,0.083254,0,0.083254
28.11,0.04736,0,0.04736
28.12,0.01891,0,0.01891
28.13,0.0091,0,0.0091
28.14,0.0057002,0,0.0057002
28.15,0.0042317,0,0.0042317
28.16,0.003576,0,0.003576
28.17,0.0034663,0,0.0034663
28.18,0.0041379,0,0.0041379
28.19,0.0069989,0,0.0069989
28.2,0.013852,0,0.013852
28.21,0.017168,0,0.017168
28.22,0.010901,0,0.010901
28.23,0.0057515,0,0.0057515
28.24,0.0046232,0,0.0046232
28.25,0.0062086,0,0.0062086
28.26,0.012722,0,0.012722
28.27,0.023114,0,0.023114
28.28,0.02176,0,0.02176
28.29,0.011854,0,0.011854
28.3,0.0065511,0,0.0065511
28.31,0.0043503,0,0.0043503
28.32,0.0036153,0,0.0036153
28.33,0.0037514,0,0.0037514
28.34,0.0046115,0,0.0046115
28.35,0.0067951,0,0.0067951
28.36,0.013037,0,0.013037
28.37,0.031978,0,0.031978
28.38,0.061199,0,0.061199
28.39,0.056881,0,0.056881
28.4,0.027905,0,0.027905
28.41,0.013723,0,0.013723
28.42,0.011756,0,0.011756
28.43,0.018989,0,0.018989
28.44,0.041095,0,0.041095
28.45,0.057334,0,0.057334
28.46,0.037736,0,0.037736
28.47,0.016077,0,0.016077
28.48,0.0079769,0,0.0079769
28.49,0.0053786,0,0.0053786
28.5,0.0045354,0,0.0045354
28.51,0.0045674,0,0.0045674
28.52,0.005508,0,0.005508
28.53,0.00844,0,0.00844
28.54,0.017917,0,0.017917
28.55,0.040473,0,0.040473
28.56,0.053295,0,0.053295
28.57,0.033668,0,0.033668
28.58,0.016029,0,0.016029
28.59,0.011858,0,0.011858
28.6,0.016729,0,0.016729
28.61,0.037142,0,0.037142
28.62,0.067614,0,0.067614
28.63,0.059968,0,0.059968
28.64,0.028227,0,0.028227
28.65,0.012388,0,0.012388
28.66,0.0071368,0,0.0071368
28.67,0.0052792,0,0.0052792
28.68,0.0048026,0,0.0048026
28.69,0.0053142,0,0.0053142
28.7,0.0074317,0,0.0074317
28.71,0.014404,0,0.014404
28.72,0.034817,0,0.034817
28.73,0.058749,0,0.058749
28.74,0.04646,0,0.04646
28.75,0.020733,0,0.020733
28.76,0.0099226,0,0.0099226
28.77,0.0078159,0,0.0078159
28.78,0.011291,0,0.011291
28.79,0.020997,0,0.020997
28.8,0.023882,0,0.023882
28.81,0.013659,0,0.013659
28.82,0.0061471,0,0.0061471
28.83,0.0036081,0,0.0036081
28.84,0.0027727,0,0.0027727
28.85,0.002524,0,0.002524
28.86,0.0026416,0,0.0026416
28.87,0.0032576,0,0.0032576
28.88,0.0051995,0,0.0051995
28.89,0.011245,0,0.011245
28.9,0.021187,0,0.021187
28.91,0.020709,0,0.020709
28.92,0.011391,0,0.011391
28.93,0.007106,0,0.007106
28.94,0.0081129,0,0.0081129
28.95,0.015915,0,0.015915
28.96,0.036294,0,0.036294
28.97,0.049473,0,0.049473
28.98,0.031549,0,0.031549
28.99,0.01344,0,0.01344
29,0.0067654,0,0.0067654
29.01,0.0045968,0,0.0045968
29.02,0.0040008,0,0.0040008
29.03,0.0042952,0,0.0042952
29.04,0.0057133,0,0.0057133
29.05,0.010055,0,0.010055
29.06,0.023995,0,0.023995
29.07,0.050887,0,0.050887
29.08,0.05521,0,0.05521
29.09,0.029069,0,0.029069
29.1,0.012434,0,0.012434
29.11,0.0079695,0,0.0079695
29.12,0.0095804,0,0.0095804
29.13,0.018168,0,0.018168
29.14,0.025448,0,0.025448
29.15,0.017641,0,0.017641
29.16,0.0081745,0,0.0081745
29.17,0.0042487,0,0.0042487
29.18,0.0027136,0,0.0027136
29.19,0.0020917,0,0.0020917
29.2,0.0018742,0,0.0018742
29.21,0.0019397,0,0.0019397
29.22,0.0024903,0,0.0024903
29.23,0.004471,0,0.004471
29.24,0.0085498,0,0.0085498
29.25,0.009607,0,0.009607
29.26,0.0058956,0,0.0058956
29.27,0.0036255,0,0.0036255
29.28,0.0037769,0,0.0037769
29.29,0.0066277,0,0.0066277
29.3,0.014944,0,0.014944
29.31,0.022562,0,0.022562
29.32,0.016428,0,0.016428
29.33,0.0079256,0,0.0079256
29.34,0.0043471,0,0.0043471
29.35,0.0030753,0,0.0030753
29.36,0.0028426,0,0.0028426
29.37,0.0032625,0,0.0032625
29.38,0.0045652,0,0.0045652
29.39,0.0082626,0,0.0082626
29.4,0.019892,0,0.019892
29.41,0.042242,0,0.042242
29.42,0.045977,0,0.045977
29.43,0.024618,0,0.024618
29.44,0.011338,0,0.011338
29.45,0.0087581,0,0.0087581
29.46,0.01348,0,0.01348
29.47,0.028905,0,0.028905
29.48,0.040239,0,0.040239
29.49,0.026267,0,0.026267
29.5,0.01084,0,0.01084
29.51,0.005037,0,0.005037
29.52,0.0030967,0,0.0030967
29.53,0.0022934,0,0.0022934
29.54,0.0019516,0,0.0019516
29.55,0.0019284,0,0.0019284
29.56,0.0024156,0,0.0024156
29.57,0.0042961,0,0.0042961
29.58,0.007668,0,0.007668
29.59,0.0077576,0,0.0077576
29.6,0.0046152,0,0.0046152
29.61,0.0031771,0,0.0031771
29.62,0.0038673,0,0.0038673
29.63,0.0077847,0,0.0077847
29.64,0.017163,0,0.017163
29.65,0.021671,0,0.021671
29.66,0.013019,0,0.013019
29.67,0.0056164,0,0.0056164
29.68,0.0029939,0,0.0029939
29.69,0.0021606,0,0.0021606
29.7,0.0019857,0,0.0019857
29.71,0.0022427,0,0.0022427
29.72,0.003186,0,0.003186
29.73,0.0061855,0,0.0061855
29.74,0.015073,0,0.015073
29.75,0.026313,0,0.026313
29.76,0.021675,0,0.021675
29.77,0.0099264,0,0.0099264
29.78,0.0048952,0,0.0048952
29.79,0.0042741,0,0.0042741
29.8,0.0070648,0,0.0070648
29.81,0.012768,0,0.012768
29.82,0.012705,0,0.012705
29.83,0.0068323,0,0.0068323
29.84,0.0033638,0,0.0033638
29.85,0.0020376,0,0.0020376
29.86,0.0015618,0,0.0015618
29.87,0.001505,0,0.001505
29.88,0.0017847,0,0.0017847
29.89,0.0027263,0,0.0027263
29.9,0.0058232,0,0.0058232
29.91,0.013494,0,0.013494
29.92,0.018449,0,0.018449
29.93,0.011814,0,0.011814
29.94,0.0052021,0,0.0052021
29.95,0.0032143,0,0.0032143
29.96,0.003894,0,0.003894
29.97,0.0078126,0,0.0078126
29.98,0.012233,0,0.012233
29.99,0.0092425,0,0.0092425


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain01/simuXRD_fit_strnmf1.csv <==
0,0.049879,0.036457,0.013422
0.01,0.050339,0.036788,0.01355
0.02,0.050805,0.037124,0.013681
0.030001,0.051279,0.037466,0.013814
0.040001,0.05176,0.037812,0.013948
0.050001,0.052249,0.038164,0.014085
0.060001,0.052745,0.03852,0.014225
0.070001,0.053249,0.038883,0.014366
0.080001,0.05376,0.03925,0.01451
0.090002,0.05428,0.039624,0.014656
0.1,0.054808,0.040003,0.014805
0.11,0.055344,0.040414,0.01493
0.12,0.056232,0.040858,0.015374
0.13,0.056787,0.041302,0.015485
0.14,0.057351,0.041744,0.015608
0.15,0.057924,0.042177,0.015748
0.16,0.058507,0.042603,0.015904
0.17,0.0591,0.043022,0.016077
0.18,0.059702,0.043438,0.016264
0.19,0.060315,0.043864,0.016451
0.2,0.060938,0.044281,0.016657
0.21,0.061571,0.044708,0.016863
0.22,0.062216,0.045168,0.017048
0.23,0.062871,0.045635,0.017236
0.24,0.063539,0.04611,0.017428
0.25,0.064218,0.046593,0.017624
0.26,0.064909,0.047085,0.017824
0.27,0.065612,0.047585,0.018027
0.28,0.066328,0.048093,0.018235
0.29,0.067057,0.048611,0.018446
0.30001,0.0678,0.049137,0.018662
0.31001,0.068556,0.049673,0.018883
0.32001,0.069326,0.050238,0.019088
0.33001,0.070239,0.050804,0.019435
0.34001,0.071039,0.051388,0.019652
0.35001,0.071855,0.051978,0.019877
0.36001,0.072686,0.052573,0.020113
0.37001,0.073534,0.053174,0.02036
0.38001,0.074398,0.053781,0.020617
0.39001,0.075279,0.054398,0.020881
0.40001,0.076178,0.055021,0.021156
0.41001,0.077095,0.055654,0.021441
0.42001,0.078031,0.05629,0.021741
0.43001,0.078985,0.057332,0.021654
0.44001,0.07996,0.058382,0.021578
0.45001,0.080955,0.059279,0.021676
0.46001,0.081972,0.059911,0.02206
0.47001,0.08301,0.060457,0.022553
0.48001,0.08407,0.061054,0.023016
0.49001,0.085153,0.061822,0.023331
0.50001,0.086261,0.062593,0.023667
0.51001,0.087393,0.063375,0.024018
0.52001,0.08855,0.06432,0.02423
0.53001,0.090687,0.065228,0.025459
0.54001,0.091902,0.066209,0.025693
0.55001,0.093145,0.067173,0.025972
0.56001,0.094417,0.06809,0.026327
0.57001,0.095719,0.069029,0.02669
0.58001,0.097053,0.069944,0.027109
0.59001,0.098419,0.070853,0.027566
0.60001,0.099819,0.071771,0.028048
0.61001,0.10125,0.072679,0.028574
0.62001,0.10272,0.073622,0.029102
0.63001,0.10423,0.07463,0.029601
0.64001,0.10578,0.075686,0.030093
0.65001,0.10737,0.076763,0.030602
0.66001,0.10899,0.077868,0.031127
0.67001,0.11067,0.078999,0.031669
0.68001,0.11239,0.080159,0.032228
0.69001,0.11415,0.081347,0.032805
0.70001,0.11597,0.082566,0.033401
0.71001,0.11783,0.083816,0.034018
0.72001,0.11975,0.085099,0.034655
0.73001,0.12173,0.086416,0.035314
0.74001,0.12377,0.087768,0.035997
0.75001,0.12586,0.089138,0.036723
0.76001,0.12802,0.090767,0.037254
0.77001,0.13025,0.092452,0.037796
0.78001,0.13254,0.094061,0.038483
0.79001,0.13491,0.095561,0.039353
0.80001,0.13736,0.097024,0.040338
0.81001,0.13989,0.098629,0.041261
0.82001,0.1425,0.10033,0.042177
0.83001,0.14521,0.10207,0.043138
0.84001,0.148,0.10387,0.044138
0.85001,0.1509,0.10572,0.045181
0.86001,0.1539,0.10763,0.046271
0.87001,0.15701,0.10961,0.047409
0.88001,0.16024,0.11164,0.0486
0.89001,0.1636,0.11375,0.049847
0.90002,0.16708,0.11593,0.051145
0.91002,0.17085,0.11821,0.052638
0.92002,0.17462,0.12057,0.054055
0.93002,0.17855,0.12299,0.055558
0.94002,0.18265,0.12551,0.057136
0.95002,0.18692,0.12811,0.058809
0.96002,0.19139,0.13081,0.060576
0.97002,0.19605,0.13361,0.062447
0.98002,0.20094,0.13651,0.064428
0.99002,0.20606,0.13953,0.066532
1,0.21143,0.14268,0.068757
1.01,0.21707,0.14596,0.071117
1.02,0.22301,0.14939,0.073621
1.03,0.22926,0.15297,0.076287
1.04,0.23585,0.15672,0.079131
1.05,0.24282,0.16065,0.08217
1.06,0.25018,0.16476,0.085422
1.07,0.25799,0.16908,0.088912
1.08,0.26628,0.17362,0.092652
1.09,0.27526,0.17843,0.096826
1.1,0.28465,0.18349,0.10117
1.11,0.29468,0.18883,0.10585
1.12,0.30542,0.19448,0.11094
1.13,0.31694,0.20046,0.11648
1.14,0.32933,0.2068,0.12252
1.15,0.34268,0.21356,0.12912
1.16,0.35713,0.22077,0.13636
1.17,0.3728,0.22848,0.14432
1.18,0.38985,0.23677,0.15308
1.19,0.40847,0.24569,0.16279
1.2,0.42889,0.25534,0.17355
1.21,0.45135,0.26581,0.18554
1.22,0.47619,0.27721,0.19897
1.23,0.50376,0.28969,0.21407
1.24,0.53454,0.30341,0.23114
1.25,0.56909,0.31856,0.25053
1.26,0.60809,0.33547,0.27263
1.27,0.65287,0.35449,0.29838
1.28,0.70362,0.37597,0.32765
1.29,0.76216,0.40025,0.36191
1.3,0.8303,0.42802,0.40229
1.31,0.91039,0.46013,0.45025
1.32,1.0055,0.49781,0.50772
1.33,1.12,0.54259,0.57738
1.34,1.2596,0.59656,0.663
1.35,1.4325,0.66276,0.76976
1.36,1.6509,0.74556,0.90531
1.37,1.9325,0.85155,1.0809
1.38,2.3053,0.99105,1.3142
1.39,2.8143,1.1807,1.6336
1.4,3.537,1.4495,2.0875
1.41,4.6153,1.85,2.7653
1.42,6.3341,2.49,3.8441
1.43,9.3426,3.6062,5.7364
1.44,15.422,5.8762,9.5454
1.45,30.918,11.498,19.421
1.46,79.169,29.875,49.294
1.47,180.62,75.408,105.22
1.48,212.66,83.148,129.51
1.49,115.75,23.896,91.856
1.5,44.088,0.065886,44.022
1.51,19.841,1.401,18.44
1.52,11.314,1.9772,9.3367
1.53,7.4331,1.9181,5.515
1.54,5.3327,1.6695,3.6632
1.55,4.067,1.4619,2.605
1.56,3.2468,1.3072,1.9396
1.57,2.687,1.199,1.488
1.58,2.29,1.1252,1.1647
1.59,2.0001,1.0775,0.92268
1.6,1.7841,1.0497,0.73443
1.61,1.621,1.0378,0.58314
1.62,1.4962,1.0392,0.45692
1.63,1.4006,1.052,0.34856
1.64,1.3277,1.0751,0.25255
1.65,1.2728,1.1081,0.16474
1.66,1.2326,1.1507,0.081908
1.67,1.2046,1.2033,0.0013046
1.68,1.187,1.2665,-0.079478
1.69,1.1785,1.3413,-0.16276
1.7,1.1782,1.4291,-0.25089
1.71,1.1853,1.5318,-0.34646
1.72,1.1995,1.6519,-0.45237
1.73,1.2205,1.7926,-0.57208
1.74,1.2482,1.9581,-0.7099
1.75,1.2827,2.154,-0.87127
1.76,1.3242,2.3875,-1.0634
1.77,1.3731,2.6687,-1.2956
1.78,1.4297,3.0109,-1.5812
1.79,1.4948,3.4334,-1.9386
1.8,1.5692,3.9632,-2.394
1.81,1.6539,4.6407,-2.9867
1.82,1.7503,5.5274,-3.7771
1.83,1.8599,6.7211,-4.8612
1.84,1.9847,8.3871,-6.4024
1.85,2.1271,10.82,-8.6928
1.86,2.2899,14.595,-12.305
1.87,2.477,20.971,-18.495
1.88,2.6928,33.068,-30.375
1.89,2.9432,60.981,-58.038
1.9,3.2357,139.1,-135.87
1.91,3.5797,369.68,-366.1
1.92,3.9879,554.88,-550.89
1.93,4.4771,385.34,-380.86
1.94,5.0695,180.33,-175.26
1.95,5.7962,81.361,-75.565
1.96,6.7012,42.982,-36.281
1.97,7.8475,26.503,-18.655
1.98,9.3295,18.918,-9.5884
1.99,11.293,15.117,-3.8247
2,13.971,13.347,0.62457
2.01,17.763,12.925,4.8383
2.02,23.391,13.752,9.6392
2.03,32.282,16.137,16.145
2.04,47.618,21.229,26.389
2.05,77.84,31.825,46.014
2.06,151.87,59.293,92.58
2.07,380.56,141.92,238.64
2.08,921.58,383.87,537.71
2.09,1223.6,543.87,679.7
2.1,735.99,220.58,515.41
2.11,282.95,0,282.95
2.12,121.23,0,121.23
2.13,66.272,0.28498,65.987
2.14,42.07,4.2638,37.806
2.15,29.207,5.4153,23.792
2.16,21.529,5.1954,16.334
2.17,16.571,4.6865,11.885
2.18,13.183,4.1566,9.0266
2.19,10.766,3.7619,7.0036
2.2,8.981,3.6664,5.3146
2.21,7.6276,4.0982,3.5295
2.22,6.5784,4.0568,2.5216
2.23,5.75,3.1506,2.5994
2.24,5.0865,2.4552,2.6314
2.25,4.5482,2.0701,2.4781
2.26,4.1073,1.8342,2.2731
2.27,3.7436,1.6707,2.0728
2.28,3.442,1.5465,1.8955
2.29,3.1915,1.447,1.7446
2.3,2.9836,1.3653,1.6183
2.31,2.8119,1.2976,1.5143
2.32,2.6716,1.2418,1.4298
2.33,2.5592,1.1963,1.3629
2.34,2.4723,1.1601,1.3122
2.35,2.4092,1.1327,1.2764
2.36,2.3692,1.1139,1.2553
2.37,2.3525,1.1037,1.2488
2.38,2.3601,1.1026,1.2574
2.39,2.3941,1.1114,1.2827
2.4,2.4578,1.1313,1.3265
2.41,2.5566,1.1644,1.3921
2.42,2.698,1.2136,1.4844
2.43,2.8933,1.2832,1.6102
2.44,3.1593,1.3795,1.7798
2.45,3.5212,1.5123,2.0089
2.46,4.0184,1.6967,2.3217
2.47,4.7149,1.9574,2.7575
2.48,5.72,2.336,3.384
2.49,7.2329,2.9112,4.3217
2.5,9.6501,3.8286,5.8215
2.51,13.861,5.4517,8.4096
2.52,22.254,8.6202,13.634
2.53,43.119,16.722,26.397
2.54,107.88,40.635,67.24
2.55,255.57,107.38,148.19
2.56,325.92,150.45,175.48
2.57,189.67,61.495,128.18
2.58,72.936,0,72.936
2.59,32.088,0,32.088
2.6,18.053,0,18.053
2.61,11.802,0.094545,11.707
2.62,8.4597,1.1428,7.3169
2.63,6.4603,1.2765,5.1838
2.64,5.1709,1.3464,3.8246
2.65,4.2942,1.298,2.9962
2.66,3.6748,1.2395,2.4353
2.67,3.2252,1.1789,2.0463
2.68,2.8932,1.1287,1.7646
2.69,2.6459,1.0895,1.5564
2.7,2.462,1.0616,1.4004
2.71,2.3277,1.0442,1.2835
2.72,2.2335,1.0366,1.1969
2.73,2.1733,1.0383,1.135
2.74,2.1433,1.0492,1.0941
2.75,2.1414,1.0692,1.0723
2.76,2.1671,1.0988,1.0683
2.77,2.2212,1.1389,1.0824
2.78,2.3062,1.1907,1.1155
2.79,2.426,1.2561,1.1698
2.8,2.5869,1.338,1.2489
2.81,2.7982,1.4401,1.3582
2.82,3.0732,1.5678,1.5054
2.83,3.4313,1.7289,1.7024
2.84,3.9014,1.9349,1.9665
2.85,4.5279,2.2033,2.3247
2.86,5.3807,2.5613,2.8194
2.87,6.5756,3.0541,3.5215
2.88,8.3158,3.7604,4.5554
2.89,10.985,4.8268,6.1585
2.9,15.386,6.5646,8.8213
2.91,23.45,9.6977,13.752
2.92,40.957,16.486,24.47
2.93,90.08,34.857,55.223
2.94,237.2,90.874,146.33
2.95,449.94,199.8,250.15
2.96,397.98,191.44,206.54
2.97,178.28,36.919,141.36
2.98,69.041,0,69.041
2.99,33.963,0,33.963
3.0001,20.404,0.11027,20.293
3.0101,13.766,1.3685,12.398
3.0201,10.006,3.5225,6.4834
3.0301,7.666,4.4179,3.248
3.0401,6.1113,5.4265,0.68476
3.0501,5.0276,6.5068,-1.4792
3.0601,4.2444,8.0228,-3.7784
3.0701,3.6626,10.294,-6.6314
3.0801,3.2217,14.028,-10.807
3.0901,2.8829,20.712,-17.829
3.1001,2.6203,33.979,-31.359
3.1101,2.4168,65.912,-63.495
3.1201,2.2608,187.71,-185.44
3.1301,2.1442,393.28,-391.13
3.1401,2.0621,374.66,-372.6
3.1501,2.0115,194.51,-192.5
3.1601,1.9916,94.698,-92.706
3.1701,2.0038,50.245,-48.241
3.1801,2.0519,30.16,-28.109
3.1901,2.143,19.468,-17.325
3.2001,2.2893,13.227,-10.937
3.2101,2.5114,9.7063,-7.1948
3.2201,2.8445,7.6122,-4.7677
3.2301,3.3517,6.348,-2.9963
3.2401,4.1545,5.6624,-1.5079
3.2501,5.5122,5.4733,0.038916
3.2601,8.0672,5.9166,2.1506
3.2701,13.819,7.7789,6.0404
3.2801,30.575,13.636,16.939
3.2901,78.469,31.749,46.72
3.3001,134.37,62.514,71.861
3.3101,105.52,53.731,51.788
3.3201,44.935,9.1232,35.812
3.3301,18.383,0,18.383
3.3401,9.8436,0,9.8436
3.3501,6.4257,0.068316,6.3574
3.3601,4.729,0.70325,4.0257
3.3701,3.7745,1.2734,2.5011
3.3801,3.1982,1.4444,1.7539
3.3901,2.8388,1.5524,1.2864
3.4001,2.616,1.5908,1.0252
3.4101,2.4868,1.6136,0.87325
3.4201,2.4276,1.6351,0.79254
3.4301,2.4253,1.666,0.75926
3.4401,2.4736,1.7117,0.76191
3.4501,2.5712,1.7764,0.79472
3.4601,2.7207,1.8644,0.85633
3.4701,2.9291,1.9806,0.94856
3.4801,3.208,2.1315,1.0765
3.4901,3.5757,2.3266,1.2492
3.5001,4.0599,2.5789,1.481
3.5101,4.7031,2.9083,1.7948
3.5201,5.5721,3.3447,2.2274
3.5301,6.7756,3.9356,2.84
3.5401,8.4998,4.7598,3.74
3.5501,11.086,5.964,5.1219
3.5601,15.216,7.8183,7.3977
3.5701,22.432,10.965,11.467
3.5801,36.917,17.197,19.72
3.5901,73.394,32.427,40.968
3.6001,186.89,74.548,112.34
3.6101,435.77,183.85,251.92
3.6201,534.22,268.39,265.83
3.6301,300.18,141.82,158.36
3.6401,114.33,3.8498,110.48
3.6501,50.435,8.0719,42.363
3.6601,28.215,86.81,-58.595
3.6701,18.196,223.42,-205.22
3.6801,12.792,232.25,-219.45
3.6901,9.5352,127.19,-117.65
3.7001,7.4166,62.971,-55.554
3.7101,5.9603,35.951,-29.99
3.7201,4.916,21.611,-16.696
3.7301,4.1418,14.319,-10.177
3.7401,3.5524,9.7318,-6.1794
3.7501,3.0937,7.0006,-3.9069
3.7601,2.7301,5.2929,-2.5627
3.7701,2.4377,4.1758,-1.7381
3.7801,2.1995,3.4111,-1.2116
3.7901,2.0035,2.8697,-0.86628
3.8001,1.8409,2.4723,-0.6314
3.8101,1.7051,2.1854,-0.48034
3.8201,1.5913,2.0427,-0.45136
3.8301,1.4957,2.084,-0.58829
3.8401,1.4154,2.0503,-0.6349
3.8501,1.3483,1.7455,-0.39724
3.8601,1.2925,1.4664,-0.17387
3.8701,1.2467,1.3062,-0.059452
3.8801,1.2099,1.1872,0.022671
3.8901,1.1813,1.0988,0.082481
3.9001,1.1603,1.0309,0.12942
3.9101,1.1468,0.97762,0.1692
3.9201,1.1405,0.9351,0.20541
3.9301,1.1415,0.9013,0.24016
3.9401,1.1499,0.87493,0.27495
3.9501,1.1662,0.85526,0.31097
3.9601,1.1911,0.84186,0.34928
3.9701,1.2256,0.83464,0.39092
3.9801,1.2708,0.83374,0.43708
3.9901,1.3286,0.83955,0.4891
4.0001,1.4014,0.85273,0.54863
4.0101,1.4921,0.87432,0.6178
4.0201,1.6051,0.9058,0.69935
4.0301,1.7463,0.94932,0.79694
4.0401,1.9235,1.0079,0.91561
4.0501,2.1484,1.0859,1.0624
4.0601,2.4376,1.1899,1.2477
4.0701,2.8161,1.3294,1.4866
4.0801,3.3227,1.5197,1.8031
4.0901,4.0207,1.7852,2.2355
4.1001,5.0182,2.1694,2.8488
4.1101,6.5137,2.7487,3.7651
4.1201,8.9057,3.6729,5.2328
4.1301,13.102,5.362,7.7402
4.1401,21.594,8.9202,12.674
4.1501,43.259,17.502,25.757
4.1601,110.74,41.703,69.034
4.1701,252.63,103.7,148.93
4.1801,297.44,149.14,148.3
4.1901,161.88,80.396,81.484
4.2001,61.64,0,61.64
4.2101,27.721,0,27.721
4.2201,15.791,0,15.791
4.2301,10.361,0,10.361
4.2401,7.4245,0,7.4245
4.2501,5.6577,0.06193,5.5958
4.2601,4.5177,0.48852,4.0292
4.2701,3.7462,0.72221,3.024
4.2801,3.2082,0.87541,2.3328
4.2901,2.8277,0.98673,1.841
4.3001,2.5606,1.0789,1.4816
4.3101,2.3809,1.1703,1.2106
4.3201,2.2747,1.2771,0.99766
4.3301,2.2376,1.4158,0.82173
4.3401,2.274,1.6064,0.66767
4.3501,2.4007,1.8771,0.52361
4.3601,2.6546,2.2691,0.38544
4.3701,3.1137,2.9213,0.19244
4.3801,3.9532,4.0209,-0.067761
4.3901,5.6282,5.5259,0.10236
4.4001,9.6403,8.9453,0.69501
4.4101,21.862,22.318,-0.45601
4.4201,53.709,60.764,-7.0547
4.4301,79.548,104.37,-24.827
4.4401,53.706,85.548,-31.841
4.4501,21.857,34.487,-12.63
4.4601,9.6324,12.194,-2.5616
4.4701,5.618,5.8512,-0.23317
4.4801,3.9411,3.7644,0.17678
4.4901,3.1004,2.9138,0.18659
4.5001,2.6408,2.3308,0.30997
4.5101,2.3878,1.9914,0.39633
4.5201,2.2639,1.7761,0.4878
4.5301,2.2333,1.6405,0.59286
4.5401,2.2808,1.5651,0.71577
4.5501,2.4044,1.5414,0.86306
4.5601,2.6131,1.5679,1.0452
4.5701,2.9283,1.6492,1.2792
4.5801,3.3894,1.7984,1.591
4.5901,4.0668,2.0431,2.0236
4.6001,5.0893,2.4305,2.6588
4.6101,6.7106,3.0453,3.6653
4.6201,9.4862,4.1818,5.3044
4.6301,14.846,6.51,8.3364
4.6401,27.496,11.609,15.887
4.6501,65.824,25.334,40.49
4.6601,165.57,64.612,100.95
4.6701,246.48,116.4,130.08
4.6801,165.58,93.7,71.878
4.6901,65.848,20.331,45.516
4.7001,27.533,0,27.533
4.7101,14.898,0,14.898
4.7201,9.5542,0,9.5542
4.7301,6.7979,0,6.7979
4.7401,5.1997,0.18894,5.0108
4.7501,4.2054,1.3555,2.85
4.7601,3.5634,2.1283,1.4351
4.7701,3.1474,3.1886,-0.041243
4.7801,2.891,4.3875,-1.4965
4.7901,2.761,5.3833,-2.6223
4.8001,2.7455,9.6801,-6.9347
4.8101,2.8516,29.565,-26.713
4.8201,3.1099,73.294,-70.184
4.8301,3.5896,100,-96.413
4.8401,4.4394,68.57,-64.131
4.8501,6.0045,33.346,-27.341
4.8601,9.2297,21.715,-12.485
4.8701,17.448,17.301,0.14681
4.8801,43.123,22.283,20.84
4.8901,99.476,43.198,56.278
4.9001,121.76,64.056,57.703
4.9101,68.728,42.904,25.824
4.9201,26.619,7.2306,19.389
4.9301,12.146,0,12.146
4.9401,7.1202,0,7.1202
4.9501,4.8667,0,4.8667
4.9601,3.6682,0.087488,3.5807
4.9701,2.9668,0.56854,2.3983
4.9801,2.537,0.68693,1.85
4.9901,2.2745,0.82991,1.4446
5.0001,2.1282,0.90567,1.2225
5.0101,2.0746,0.96888,1.1057
5.0201,2.1077,1.0299,1.0778
5.0301,2.2373,1.1086,1.1287
5.0401,2.4933,1.2237,1.2696
5.0501,2.9411,1.3986,1.5425
5.0601,3.7215,1.7146,2.0069
5.0701,5.1688,2.3603,2.8085
5.0801,8.2387,3.6601,4.5786
5.0901,16.469,6.6622,9.807
5.1001,42.024,15.486,26.538
5.1101,88.67,36.203,52.467
5.1201,92.345,49.058,43.287
5.1301,46.135,27.059,19.076
5.1401,17.875,1.6568,16.218
5.1501,8.6328,0,8.6328
5.1601,5.2554,0,5.2554
5.1701,3.673,0,3.673
5.1801,2.8075,0,2.8075
5.1901,2.2898,0.054032,2.2358
5.2001,1.9651,0.35614,1.609
5.2101,1.7599,0.53352,1.2263
5.2201,1.6371,0.66239,0.97474
5.2301,1.5791,0.773,0.80606
5.2401,1.5803,0.87829,0.70205
5.2501,1.6472,0.99159,0.65563
5.2601,1.8023,1.1291,0.67318
5.2701,2.1002,1.3298,0.7704
5.2801,2.6766,1.6656,1.011
5.2901,3.9328,2.2714,1.6613
5.3001,7.387,3.6083,3.7787
5.3101,17.949,7.4051,10.544
5.3201,35.22,15.478,19.742
5.3301,33.881,19.416,14.464
5.3401,16.511,10.644,5.8672
5.3501,7.0274,2.0635,4.9639
5.3601,4.0253,0.46167,3.5636
5.3701,2.9679,1.852,1.116
5.3801,2.5394,3.284,-0.74457
5.3901,2.3899,4.6858,-2.296
5.4001,2.4042,13.792,-11.388
5.4101,2.5442,46.354,-43.81
5.4201,2.8074,103.52,-100.72
5.4301,3.217,124.17,-120.96
5.4401,3.8258,76.859,-73.033
5.4501,4.7349,35.553,-30.818
5.4601,6.1376,22.142,-16.005
5.4701,8.4333,15.786,-7.353
5.4801,12.556,13.606,-1.05
5.4901,21.167,14.881,6.2863
5.5001,44.095,21.477,22.618
5.5101,115.13,44.494,70.637
5.5201,244.74,100.82,143.92
5.5301,254.97,138.47,116.5
5.5401,126.63,79.999,46.627
5.5501,48.13,7.3179,40.813
5.5601,22.45,0,22.45
5.5701,13.048,0,13.048
5.5801,8.6187,0,8.6187
5.5901,6.1659,0,6.1659
5.6001,4.6612,0,4.6612
5.6101,3.6703,0.06296,3.6074
5.6201,2.983,0.40626,2.5767
5.6301,2.4868,0.69247,1.7943
5.6401,2.1173,0.86729,1.2501
5.6501,1.8354,1.0283,0.80701
5.6601,1.6158,1.1795,0.43623
5.6701,1.4421,1.3476,0.094551
5.6801,1.3031,1.5887,-0.28552
5.6901,1.191,2.0001,-0.80911
5.7001,1.1002,2.5486,-1.4484
5.7101,1.0266,2.569,-1.5424
5.7201,0.96737,2.9861,-2.0187
5.7301,0.92053,8.6951,-7.7746
5.7401,0.88466,27.373,-26.488
5.7501,0.85895,57.106,-56.247
5.7601,0.84314,65.14,-64.297
5.7701,0.83744,37.955,-37.117
5.7801,0.84279,16.794,-15.952
5.7901,0.86099,10.248,-9.3866
5.8001,0.89512,6.6198,-5.7246
5.8101,0.95032,4.606,-3.6557
5.8201,1.0352,3.4881,-2.4529
5.8301,1.1648,2.7698,-1.605
5.8401,1.3669,2.305,-0.93818
5.8501,1.6975,2.0522,-0.35463
5.8601,2.2847,2.0359,0.24879
5.8701,3.4789,2.331,1.1479
5.8801,6.5307,3.2774,3.2533
5.8901,16.037,6.3008,9.7363
5.9001,36.026,14.274,21.752
5.9101,42.345,22.088,20.258
5.9201,23.267,15.601,7.6664
5.9301,9.1662,3.252,5.9142
5.9401,4.4107,0,4.4107
5.9501,2.7582,0,2.7582
5.9601,2.029,0,2.029
5.9701,1.6613,0,1.6613
5.9801,1.4725,0.042029,1.4304
5.9901,1.3917,0.25569,1.136
6.0001,1.3919,0.43164,0.96031
6.0101,1.4698,0.55386,0.91595
6.0201,1.643,0.68636,0.95668
6.0301,1.9617,0.87198,1.0897
6.0401,2.5473,1.1852,1.3622
6.0501,3.7309,1.7079,2.023
6.0601,6.6525,2.7713,3.8812
6.0701,15.685,5.6784,10.007
6.0801,37.052,13.647,23.405
6.0901,48.995,23.752,25.242
6.1001,29.789,19.968,9.8206
6.1101,11.958,5.813,6.1453
6.1201,5.6369,0,5.6369
6.1301,3.5459,0,3.5459
6.1401,2.6911,0,2.6911
6.1501,2.3138,0,2.3138
6.1601,2.1826,0.10531,2.0773
6.1701,2.2185,0.61053,1.608
6.1801,2.4059,0.99857,1.4074
6.1901,2.773,1.4239,1.349
6.2001,3.4029,2.0592,1.3436
6.2101,4.4858,2.8174,1.6684
6.2201,6.4821,3.4001,3.082
6.2301,10.728,5.6348,5.093
6.2401,22.222,12.861,9.3613
6.2501,57.663,34.219,23.445
6.2601,118.98,76.021,42.964
6.2701,118.99,99.711,19.277
6.2801,57.672,61.536,-3.8644
6.2901,22.236,16.188,6.0484
6.3001,10.748,0.63239,10.116
6.3101,6.5093,0,6.5093
6.3201,4.5207,0,4.5207
6.3301,3.447,0,3.447
6.3401,2.8286,0.031309,2.7972
6.3501,2.4767,0.23567,2.241
6.3601,2.3107,0.5919,1.7188
6.3701,2.3083,0.7888,1.5195
6.3801,2.4982,1.0556,1.4425
6.3901,2.9956,1.4044,1.5912
6.4001,4.1544,1.9601,2.1943
6.4101,7.2686,3.1182,4.1504
6.4201,17.118,6.407,10.711
6.4301,37.891,14.589,23.302
6.4401,44.45,22.748,21.701
6.4501,24.59,17.098,7.4925
6.4601,9.9227,4.6073,5.3154
6.4701,4.9945,0,4.9945
6.4801,3.3108,0,3.3108
6.4901,2.6092,0,2.6092
6.5001,2.3111,0.020087,2.291
6.5101,2.2386,0.52587,1.7128
6.5201,2.3384,3.3406,-1.0022
6.5301,2.6188,11.6,-8.9817
6.5401,3.1476,31.751,-28.604
6.5501,4.0953,54.931,-50.836
6.5601,5.8903,53.19,-47.3
6.5701,9.8126,29.988,-20.176
6.5801,20.749,19.26,1.4894
6.5901,53.937,25.909,28.027
6.6001,105.08,46.293,58.784
6.6101,96.836,58.364,38.472
6.6201,44.626,34.727,9.8995
6.6301,17.416,6.8524,10.564
6.6401,8.6735,0,8.6735
6.6501,5.3583,0,5.3583
6.6601,3.7739,0,3.7739
6.6701,2.912,0,2.912
6.6801,2.4189,0,2.4189
6.6901,2.1505,0.058393,2.0921
6.7001,2.0516,0.33492,1.7166
6.7101,2.1241,0.62198,1.5021
6.7201,2.443,0.91473,1.5283
6.7301,3.265,1.3313,1.9338
6.7401,5.548,2.1369,3.4111
6.7501,12.841,4.4401,8.4005
6.7601,28.255,10.355,17.9
6.7701,33.109,16.642,16.467
6.7801,18.333,13.164,5.1695
6.7901,7.417,3.9691,3.4479
6.8001,3.7379,0,3.7379
6.8101,2.4701,0,2.4701
6.8201,1.931,0,1.931
6.8301,1.6909,0,1.6909
6.8401,1.6181,0.043474,1.5746
6.8501,1.6742,0.28202,1.3922
6.8601,1.8703,0.64621,1.2241
6.8701,2.2713,0.97898,1.2923
6.8801,3.0517,1.4546,1.5971
6.8901,4.7151,2.1949,2.5202
6.9001,9.0943,3.738,5.3563
6.9101,22.808,8.2317,14.577
6.9201,50.423,19.172,31.251
6.9301,56.943,29.763,27.179
6.9401,30.168,22.521,7.6478
6.9501,11.652,6.0806,5.5715
6.9601,5.4648,0,5.4648
6.9701,3.2569,0,3.2569
6.9801,2.2389,2.6006,-0.36167
6.9901,1.6838,16.205,-14.521
7.0001,1.3485,34.399,-33.051
7.0101,1.1321,39.237,-38.105
7.0201,0.98654,24.203,-23.216
7.0301,0.88639,10.375,-9.4888
7.0401,0.8174,6.2466,-5.4292
7.0501,0.77119,4.4685,-3.6973
7.0601,0.74276,3.12,-2.3772
7.0701,0.72926,2.3636,-1.6344
7.0801,0.72932,1.8837,-1.1544
7.0901,0.73851,1.5497,-0.81123
7.1001,0.76624,1.3109,-0.54462
7.1101,0.81049,1.1413,-0.33084
7.1201,0.87519,1.0275,-0.15231
7.1301,0.96678,0.96415,0.0026319
7.1401,1.0958,0.94183,0.15396
7.1501,1.2799,0.95648,0.32341
7.1601,1.5501,1.0392,0.51088
7.1701,1.9646,1.2411,0.7235
7.1801,2.6439,1.629,1.0148
7.1901,3.8735,2.2634,1.61
7.2001,6.4854,3.1351,3.3504
7.2101,13.619,5.1507,8.4678
7.2201,35.417,12.15,23.268
7.2301,71.059,28.086,42.973
7.2401,68.227,40.935,27.293
7.2501,32.254,33.957,-1.7032
7.2601,12.547,21.54,-8.9928
7.2701,6.2009,13.463,-7.2619
7.2801,3.836,4.792,-0.95603
7.2901,2.725,0.1455,2.5795
7.3001,2.1331,0.078272,2.0548
7.3101,1.8072,0.43507,1.3722
7.3201,1.6486,0.79853,0.85002
7.3301,1.6284,0.95988,0.66849
7.3401,1.7792,1.1633,0.61596
7.3501,2.2679,1.3921,0.87583
7.3601,3.7874,1.7463,2.041
7.3701,8.4335,3.0756,5.3579
7.3801,15.18,6.0601,9.1196
7.3901,13.57,7.7569,5.8127
7.4001,6.6753,4.9102,1.7651
7.4101,3.3073,1.3242,1.9832
7.4201,2.3248,0,2.3248
7.4301,2.0749,0,2.0749
7.4401,2.1181,0,2.1181
7.4501,2.3647,0.11793,2.2468
7.4601,2.8381,0.61641,2.2217
7.4701,3.6548,1.163,2.4919
7.4801,5.1055,1.8986,3.2068
7.4901,7.9656,3.0493,4.9163
7.5001,14.836,5.299,9.5368
7.5101,35.847,11.661,24.185
7.5201,88.962,29.681,59.281
7.5301,127.5,56.049,71.453
7.5401,82.555,56.724,25.83
7.5501,32.519,25.318,7.2011
7.5601,13.817,1.8846,11.932
7.5701,7.613,0,7.613
7.5801,4.9808,0,4.9808
7.5901,3.6475,0,3.6475
7.6001,2.9231,0,2.9231
7.6101,2.556,0,2.556
7.6201,2.4703,0.00012031,2.4702
7.6301,2.7258,0.22637,2.4994
7.6401,3.6656,1.3231,2.3425
7.6501,6.736,3.7205,3.0155
7.6601,16.125,9.8168,6.3086
7.6701,28.886,19.282,9.604
7.6801,24.568,22.777,1.7914
7.6901,11.062,13.887,-2.8252
7.7001,4.6197,4.2408,0.3789
7.7101,2.5283,0.75334,1.775
7.7201,1.6924,0,1.6924
7.7301,1.2694,0,1.2694
7.7401,1.0223,0,1.0223
7.7501,0.86454,0,0.86454
7.7601,0.75789,0.052888,0.705
7.7701,0.68328,0.2222,0.46108
7.7801,0.63038,0.2634,0.36698
7.7901,0.59326,0.31393,0.27933
7.8001,0.56846,0.36135,0.20711
7.8101,0.55405,0.41966,0.13438
7.8201,0.54917,0.52552,0.023648
7.8301,0.55385,0.68828,-0.13443
7.8401,0.56905,0.71709,-0.14804
7.8501,0.59689,0.40341,0.19348
7.8601,0.64122,0.24012,0.4011
7.8701,0.70886,0.77543,-0.066566
7.8801,0.81215,2.5009,-1.6888
7.8901,0.97483,7.6256,-6.6507
7.9001,1.2475,16.589,-15.342
7.9101,1.7553,23.455,-21.699
7.9201,2.887,19.827,-16.94
7.9301,6.1588,10.936,-4.7775
7.9401,15.48,8.8961,6.5842
7.9501,26.364,13.331,13.032
7.9601,20.8,14.895,5.9046
7.9701,9.0913,9.2333,-0.14197
7.9801,4.0057,3.0768,0.92886
7.9901,2.4407,0.54179,1.8989
8.0001,1.9064,0,1.9064
8.0101,1.7632,0,1.7632
8.0201,1.8587,0.012992,1.8457
8.0301,2.1973,0.2287,1.9686
8.0401,2.9162,0.91112,2.0051
8.0501,4.4525,1.6441,2.8084
8.0601,8.37,2.9548,5.4152
8.0701,20.623,6.6713,13.952
8.0801,48.617,16.336,32.281
8.0901,61.944,28.429,33.515
8.1001,36.085,26.919,9.1658
8.1101,13.931,11.585,2.3463
8.1201,6.1742,1.0862,5.088
8.1301,3.5053,0,3.5053
8.1401,2.3143,0,2.3143
8.1501,1.6765,0,1.6765
8.1601,1.2947,0,1.2947
8.1701,1.0486,0,1.0486
8.1801,0.88203,0,0.88203
8.1901,0.76552,0.10251,0.66301
8.2001,0.68269,0.46806,0.21463
8.2101,0.62394,0.6846,-0.060661
8.2201,0.5835,0.54033,0.04317
8.2301,0.55811,0.10225,0.45586
8.2401,0.54625,0.073036,0.47321
8.2501,0.54791,0.79803,-0.25011
8.2601,0.56481,4.1609,-3.5961
8.2701,0.60106,13.161,-12.56
8.2801,0.66486,26.899,-26.235
8.2901,0.77259,35.498,-34.726
8.3001,0.95908,27.821,-26.861
8.3101,1.3085,12.844,-11.535
8.3201,2.0751,6.139,-4.0639
8.3301,4.2316,5.461,-1.2294
8.3401,10.69,6.3577,4.3327
8.3501,20.032,9.5812,10.45
8.3601,17.762,11.534,6.2283
8.3701,8.1374,8.0175,0.11996
8.3801,3.3653,2.8955,0.46972
8.3901,1.8546,0.46152,1.3931
8.4001,1.2993,0,1.2993
8.4101,1.065,0,1.065
8.4201,0.98548,0.057906,0.92758
8.4301,1.0204,0.27402,0.74634
8.4401,1.1987,0.34148,0.85719
8.4501,1.6782,0.24605,1.4322
8.4601,3.1132,1.0598,2.0534
8.4701,7.3918,3.2342,4.1576
8.4801,13.19,8.2791,4.9109
8.4901,11.307,16.004,-4.6972
8.5001,5.2976,23.151,-17.854
8.5101,2.4833,25.186,-22.703
8.5201,1.6515,18.245,-16.594
8.5301,1.4232,8.1015,-6.6782
8.5401,1.4441,3.815,-2.3709
8.5501,1.6554,3.2125,-1.5572
8.5601,2.1219,2.8284,-0.70655
8.5701,3.0901,2.6486,0.44145
8.5801,5.4056,2.9424,2.4632
8.5901,12.41,4.6947,7.7148
8.6001,31.156,10.58,20.576
8.6101,48.003,20.205,27.799
8.6201,33.582,22.403,11.179
8.6301,13.713,12.524,1.189
8.6401,5.8787,2.8568,3.022
8.6501,3.3569,0,3.3569
8.6601,2.3611,0,2.3611
8.6701,1.9328,0,1.9328
8.6801,1.8137,0,1.8137
8.6901,1.9707,0,1.9707
8.7001,2.5747,0.16286,2.4118
8.7101,4.4106,0.95324,3.4573
8.7201,10.322,2.9344,7.3879
8.7301,21.734,7.2162,14.518
8.7401,23.531,11.432,12.099
8.7501,12.335,9.7479,2.5876
8.7601,5.0937,3.9796,1.1141
8.7701,2.7529,0.43615,2.3167
8.7801,1.9846,0,1.9846
8.7901,1.738,0,1.738
8.8001,1.7724,0,1.7724
8.8101,2.0823,0.012651,2.0697
8.8201,2.8596,0.34135,2.5183
8.8301,4.8478,1.5889,3.259
8.8401,11.019,4.258,6.7607
8.8501,27.161,10.733,16.428
8.8601,40.26,19.601,20.659
8.8701,27.127,21.053,6.0747
8.8801,10.948,11.715,-0.76643
8.8901,4.7345,2.8606,1.8738
8.9001,2.6918,0,2.6918
8.9101,1.8404,0,1.8404
8.9201,1.4217,0,1.4217
8.9301,1.2131,0,1.2131
8.9401,1.1474,0,1.1474
8.9501,1.2537,0,1.2537
8.9601,1.7823,0.1717,1.6106
8.9701,3.4602,0.91835,2.5419
8.9801,5.6053,2.0018,3.6035
8.9901,4.7216,2.5254,2.1962
9.0002,2.483,1.6627,0.82034
9.0102,1.5203,0.56894,0.95138
9.0202,1.3101,0.18528,1.1249
9.0302,1.371,0.31116,1.0598
9.0402,1.6136,1.2291,0.38452
9.0502,2.0973,3.1853,-1.0881
9.0602,3.0458,5.593,-2.5472
9.0702,5.1751,7.0787,-1.9036
9.0802,11.274,7.4432,3.8305
9.0902,29.33,10.893,18.437
9.1002,53.754,20.654,33.1
9.1102,45.673,26.829,18.844
9.1202,20.095,19.209,0.88588
9.1302,7.9309,6.373,1.5579
9.1402,4.0258,0.24257,3.7833
9.1502,2.4967,0,2.4967
9.1602,1.7435,0,1.7435
9.1702,1.3173,0,1.3173
9.1802,1.0537,0,1.0537
9.1902,0.88352,0,0.88352
9.2002,0.77035,0,0.77035
9.2102,0.69561,0,0.69561
9.2202,0.64913,0.019446,0.62969
9.2302,0.62577,0.084247,0.54152
9.2402,0.62386,0.14366,0.4802
9.2502,0.64496,0.20113,0.44383
9.2602,0.6947,0.27193,0.42278
9.2702,0.78547,0.35083,0.43464
9.2802,0.94326,0.45347,0.48979
9.2902,1.2266,0.61771,0.60891
9.3002,1.7889,0.89114,0.89776
9.3102,3.1423,1.3633,1.779
9.3202,7.2807,2.4779,4.8028
9.3302,17.739,5.6106,12.129
9.3402,25.334,10.226,15.107
9.3502,16.506,11.145,5.361
9.3602,6.6838,6.6807,0.0030885
9.3702,3.0376,3.2183,-0.18075
9.3802,1.8663,4.8594,-2.9931
9.3902,1.4241,9.2394,-7.8153
9.4002,1.2852,12.329,-11.044
9.4102,1.3646,10.02,-8.6555
9.4202,1.7591,4.5873,-2.8282
9.4302,3,2.3309,0.66907
9.4402,6.9873,3.3906,3.5967
9.4502,14.307,6.0051,8.3017
9.4602,14.891,8.2556,6.6354
9.4702,7.6542,6.9421,0.7121
9.4802,3.2581,3.2296,0.028473
9.4902,1.878,0.81594,1.062
9.5002,1.462,0.11175,1.3502
9.5102,1.4006,0,1.4006
9.5202,1.5903,0,1.5903
9.5302,2.1437,0.10759,2.0361
9.5402,3.5974,0.64798,2.9494
9.5502,8.1342,2.2992,5.8349
9.5602,20.012,6.939,13.073
9.5702,29.653,14.638,15.015
9.5802,19.992,19.392,0.59984
9.5902,8.0917,17.006,-8.9138
9.6002,3.5287,10.946,-7.4174
9.6102,2.0415,4.7077,-2.6663
9.6202,1.4414,0.89323,0.54815
9.6302,1.1801,0.10431,1.0758
9.6402,1.1192,0.14335,0.97585
9.6502,1.2898,0.27316,1.0167
9.6602,2.0385,0.5869,1.4516
9.6702,4.4274,1.3679,3.0594
9.6802,7.6966,2.803,4.8936
9.6902,6.5989,3.7427,2.8562
9.7002,3.1582,2.8089,0.34939
9.7102,1.5462,1.1216,0.42461
9.7202,1.074,0.22137,0.85265
9.7302,0.96194,0,0.96194
9.7402,1.0237,0.0059215,1.0178
9.7502,1.2692,0.089684,1.1795
9.7602,1.8801,0.36208,1.518
9.7702,3.6078,0.92522,2.6826
9.7802,8.9897,2.544,6.4458
9.7902,18.318,6.0842,12.234
9.8002,18.319,9.3828,8.936
9.8102,8.9923,8.0266,0.96567
9.8202,3.6131,3.4197,0.19337
9.8302,1.8898,0.50283,1.3869
9.8402,1.2868,0,1.2868
9.8502,1.0557,0,1.0557
9.8602,1.023,0,1.023
9.8702,1.2025,0.104,1.0985
9.8802,1.8724,1.0839,0.78846
9.8902,4.1046,3.9841,0.12047
9.9002,8.4359,8.1323,0.30366
9.9102,9.1233,11.03,-1.9071
9.9202,4.8836,9.0081,-4.1245
9.9302,2.158,4.2244,-2.0663
9.9402,1.3122,1.641,-0.32874
9.9502,1.0934,1.0033,0.090165
9.9602,1.1282,0.80325,0.32498
9.9702,1.389,0.75366,0.63531
9.9802,2.0656,0.89187,1.1737
9.9902,3.9793,1.4486,2.5307
10,9.9987,3.2,6.7987
10.01,21.01,6.9756,14.035
10.02,21.867,10.687,11.18
10.03,10.933,9.3246,1.6084
10.04,4.2445,3.9104,0.33411
10.05,2.0531,0.65575,1.3974
10.06,1.2489,0.27471,0.9742
10.07,0.86949,1.8078,-0.93829
10.08,0.65972,5.0017,-4.3419
10.09,0.53205,7.7664,-7.2344
10.1,0.44962,7.2488,-6.7991
10.11,0.39469,3.9164,-3.5217
10.12,0.35771,1.5023,-1.1446
10.13,0.33444,1.0531,-0.71865
10.14,0.32211,1.0629,-0.74082
10.15,0.32018,0.96555,-0.64537
10.16,0.33006,0.8176,-0.48753
10.17,0.35628,0.66366,-0.30737
10.18,0.40999,0.55566,-0.14566
10.19,0.52072,0.50745,0.013273
10.2,0.78517,0.52583,0.25935
10.21,1.5829,0.70646,0.87641
10.22,3.7145,1.2907,2.4238
10.23,5.6329,2.257,3.3759
10.24,4.0074,2.7141,1.2933
10.25,1.7676,1.8481,-0.080574
10.26,0.89916,0.66589,0.23327
10.27,0.64277,0.13962,0.50315
10.28,0.57577,0,0.57577
10.29,0.60533,0.006283,0.59905
10.3,0.74694,0.036401,0.71054
10.31,1.1619,0.11981,1.0421
10.32,2.4701,0.45807,2.012
10.33,5.1008,1.354,3.7468
10.34,5.7586,2.4067,3.3519
10.35,3.2983,2.6119,0.68642
10.36,1.6443,2.0277,-0.38339
10.37,1.1963,2.276,-1.0797
10.38,1.1987,3.7084,-2.5098
10.39,1.4555,5.0571,-3.6016
10.4,2.066,4.738,-2.672
10.41,3.5358,3.2479,0.28784
10.42,7.9241,3.0609,4.8632
10.43,20.249,6.2244,14.024
10.44,33.522,12.223,21.298
10.45,25.315,15.962,9.3537
10.46,10.613,11.827,-1.2133
10.47,4.4229,4.1035,0.31935
10.48,2.4603,0.38382,2.0764
10.49,1.723,0,1.723
10.5,1.4573,0,1.4573
10.51,1.5276,0,1.5276
10.52,2.1956,0,2.1956
10.53,4.6172,0.60886,4.0083
10.54,9.1458,3.0148,6.1311
10.55,9.4774,6.3258,3.1516
10.56,4.929,7.885,-2.956
10.57,2.1654,6.4128,-4.2474
10.58,1.2969,3.6974,-2.4006
10.59,1.0449,1.4668,-0.42185
10.6,1.0429,0.50908,0.53383
10.61,1.2752,0.45888,0.81635
10.62,2.017,0.67571,1.3413
10.63,4.4477,1.3645,3.0832
10.64,10.26,3.1121,7.1478
10.65,13.506,5.4713,8.035
10.66,8.2502,6.147,2.1032
10.67,3.3769,3.7698,-0.39289
10.68,1.6566,1.0206,0.63603
10.69,1.1057,0,1.1057
10.7,0.91803,0,0.91803
10.71,0.91821,0,0.91821
10.72,1.1497,0,1.1497
10.73,2.0143,0.13571,1.8786
10.74,4.4026,0.84417,3.5585
10.75,6.5695,2.1106,4.4589
10.76,4.7668,2.7623,2.0045
10.77,2.2968,1.9874,0.30933
10.78,1.4059,0.71393,0.692
10.79,1.2636,0.18915,1.0745
10.8,1.4477,0.19615,1.2515
10.81,1.9908,0.43247,1.5583
10.82,3.3524,1.1993,2.1531
10.83,7.4639,3.3462,4.1177
10.84,19.043,8.0336,11.01
10.85,31.514,14.749,16.764
10.86,23.774,18.212,5.5624
10.87,9.9196,13.264,-3.3444
10.88,4.0639,4.7374,-0.67353
10.89,2.1705,0.71031,1.4602
10.9,1.4017,0,1.4017
10.91,1.0171,0,1.0171
10.92,0.80149,0,0.80149
10.93,0.67413,0,0.67413
10.94,0.59997,0,0.59997
10.95,0.56284,0,0.56284
10.96,0.55632,0,0.55632
10.97,0.58075,0.020747,0.56
10.98,0.6438,0.20408,0.43972
10.99,0.76517,0.89763,-0.13247
11,0.99117,2.3259,-1.3347
11.01,1.4427,4.2385,-2.7958
11.02,2.5145,5.8992,-3.3847
11.03,5.7552,6.4194,-0.66421
11.04,14.433,6.8815,7.5511
11.05,22.229,9.127,13.102
11.06,15.546,10.823,4.723
11.07,6.3391,7.9148,-1.5758
11.08,2.7056,2.8934,-0.18781
11.09,1.5335,0.48891,1.0446
11.1,1.0745,0,1.0745
11.11,0.89964,0,0.89964
11.12,0.95197,0,0.95197
11.13,1.4797,0,1.4797
11.14,2.8866,0.18623,2.7003
11.15,3.6688,0.80761,2.8612
11.16,2.3311,1.2351,1.096
11.17,1.1026,0.82791,0.27467
11.18,0.68036,0.30194,0.37841
11.19,0.57259,0.12617,0.44643
11.2,0.59387,0.033456,0.56041
11.21,0.75066,0,0.75066
11.22,1.2435,0.0039978,1.2395
11.23,2.8322,0.41084,2.4214
11.24,5.8981,1.5704,4.3278
11.25,6.3892,2.7899,3.5994
11.26,3.4015,3.4974,-0.095919
11.27,1.4817,3.6955,-2.2137
11.28,0.89168,5.2166,-4.3249
11.29,0.75381,7.8609,-7.1071
11.3,0.82617,8.9096,-8.0834
11.31,1.1728,6.6934,-5.5206
11.32,2.3108,3.2374,-0.92656
11.33,5.7077,2.3789,3.3288
11.34,9.9998,4.0868,5.9131
11.35,8.1749,5.4545,2.7204
11.36,3.5838,4.4806,-0.89673
11.37,1.4884,2.0098,-0.52139
11.38,0.81346,0.49864,0.31482
11.39,0.5454,0,0.5454
11.4,0.41304,0,0.41304
11.41,0.33938,0,0.33938
11.42,0.29623,0.083591,0.21264
11.43,0.2714,0.61843,-0.34702
11.44,0.25916,1.8418,-1.5827
11.45,0.25751,3.2808,-3.0233
11.46,0.26633,4.1192,-3.8529
11.47,0.28815,3.4363,-3.1481
11.48,0.32991,1.7114,-1.3815
11.49,0.40952,0.65889,-0.24937
11.5,0.58166,0.59041,-0.0087562
11.51,1.0569,0.71102,0.34584
11.52,2.4367,1.0227,1.4139
11.53,4.304,1.6819,2.6221
11.54,3.7441,2.2342,1.5099
11.55,1.8915,1.9427,-0.051189
11.56,1.0809,1.0432,0.037696
11.57,0.95264,0.50035,0.45229
11.58,1.1269,0.37316,0.75371
11.59,1.6514,0.4543,1.1971
11.6,3.0837,0.80356,2.2801
11.61,7.6208,2.0191,5.6017
11.62,17.602,5.076,12.526
11.63,21.547,9.025,12.522
11.64,12.142,9.7924,2.35
11.65,4.6748,5.7548,-1.08
11.66,2.1065,1.5563,0.5502
11.67,1.2129,0,1.2129
11.68,0.8104,0,0.8104
11.69,0.5943,0,0.5943
11.7,0.46545,0,0.46545
11.71,0.38356,0,0.38356
11.72,0.32977,0,0.32977
11.73,0.29451,0,0.29451
11.74,0.27297,0,0.27297
11.75,0.26337,0,0.26337
11.76,0.26695,0.011705,0.25524
11.77,0.29027,0.058543,0.23173
11.78,0.35659,0.092781,0.26381
11.79,0.55658,0.10249,0.45409
11.8,1.1631,0.25662,0.90645
11.81,2.0434,0.60557,1.4378
11.82,1.8408,0.93164,0.90915
11.83,0.9556,0.82091,0.13469
11.84,0.5347,0.55066,-0.015959
11.85,0.43589,0.711,-0.27511
11.86,0.45902,1.1642,-0.70513
11.87,0.58966,1.881,-1.2913
11.88,0.97807,2.4081,-1.43
11.89,2.19,2.4471,-0.25706
11.9,4.4019,2.3339,2.068
11.91,4.6133,2.5009,2.1124
11.92,2.5061,2.4033,0.10282
11.93,1.2721,1.5582,-0.2861
11.94,0.98636,0.79201,0.19435
11.95,1.0892,0.51358,0.57566
11.96,1.5487,0.48928,1.0594
11.97,2.8872,0.78862,2.0986
11.98,7.1534,1.8698,5.2836
11.99,15.765,4.5136,11.252
12,17.802,7.7073,10.094
12.01,9.4553,8.0397,1.4156
12.02,3.6916,4.7584,-1.0668
12.03,1.7836,1.3335,0.45004
12.04,1.1331,0,1.1331
12.05,0.88949,0,0.88949
12.06,0.89539,0,0.89539
12.07,1.3294,0,1.3294
12.08,2.3838,0,2.3838
12.09,2.7142,0.31211,2.4021
12.1,1.6705,1.0652,0.60532
12.11,0.93164,1.6734,-0.74173
12.12,0.75287,2.4574,-1.7046
12.13,0.82702,3.4919,-2.6649
12.14,1.1393,3.8009,-2.6615
12.15,2.0379,3.0359,-0.99799
12.16,4.9083,2.2912,2.6171
12.17,10.97,3.4576,7.5123
12.18,12.886,5.7432,7.1423
12.19,7.094,6.0559,1.0381
12.2,2.8221,3.7298,-0.9077
12.21,1.4013,1.2232,0.17811
12.22,0.94807,0.16055,0.78752
12.23,0.83588,0,0.83588
12.24,1.0244,0,1.0244
12.25,1.9205,0.21752,1.703
12.26,3.7332,1.1023,2.6309
12.27,4.0086,2.347,1.6617
12.28,2.1979,2.9365,-0.73862
12.29,1.0446,2.5209,-1.4764
12.3,0.71129,1.5131,-0.80181
12.31,0.68593,0.6033,0.082627
12.32,0.87955,0.23098,0.64857
12.33,1.5675,0.39191,1.1756
12.34,3.773,0.9769,2.7961
12.35,7.405,2.2002,5.2049
12.36,7.1023,3.4023,3.7
12.37,3.4093,3.2435,0.16584
12.38,1.3849,1.7874,-0.40245
12.39,0.73106,0.46928,0.26178
12.4,0.4869,0,0.4869
12.41,0.37295,0,0.37295
12.42,0.31395,0,0.31395
12.43,0.28411,0,0.28411
12.44,0.27341,0,0.27341
12.45,0.27871,0,0.27871
12.46,0.30147,0,0.30147
12.47,0.34873,0,0.34873
12.48,0.43857,0.05474,0.38383
12.49,0.61949,0.19292,0.42657
12.5,1.0526,0.4335,0.61914
12.51,2.369,0.99265,1.3764
12.52,5.795,2.1598,3.6353
12.53,8.5769,3.7962,4.7807
12.54,5.8095,4.5483,1.2612
12.55,2.4004,3.4036,-1.0032
12.56,1.1058,1.4583,-0.35247
12.57,0.7052,0.32218,0.38301
12.58,0.58258,0,0.58258
12.59,0.62979,0,0.62979
12.6,0.98753,0,0.98753
12.61,1.7691,0.14306,1.6261
12.62,1.9757,0.44317,1.5326
12.63,1.264,0.58137,0.68264
12.64,0.82691,0.66106,0.16585
12.65,0.80967,1.1334,-0.32377
12.66,1.05,2.1604,-1.1104
12.67,1.701,3.2854,-1.5844
12.68,3.646,4.2912,-0.64523
12.69,9.3416,5.3928,3.9488
12.7,16.522,6.7938,9.7281
12.71,13.509,7.7956,5.7129
12.72,5.8884,6.7074,-0.81896
12.73,2.4342,3.6177,-1.1835
12.74,1.3657,1.0525,0.31318
12.75,1.0227,0.10258,0.9201
12.76,1.0495,0,1.0495
12.77,1.6856,0,1.6856
12.78,3.4066,0.28843,3.1182
12.79,4.366,0.98585,3.3801
12.8,2.7309,1.3252,1.4058
12.81,1.2305,0.8387,0.39181
12.82,0.72038,0.1625,0.55788
12.83,0.60677,0,0.60677
12.84,0.69552,0,0.69552
12.85,1.1476,0.027935,1.1197
12.86,2.6189,0.3635,2.2554
12.87,4.7715,1.2284,3.5431
12.88,4.2361,2.0923,2.1438
12.89,2.0006,2.397,-0.39643
12.9,0.9024,2.3255,-1.4231
12.91,0.5791,2.3251,-1.746
12.92,0.51618,2.4006,-1.8844
12.93,0.64297,2.1208,-1.4779
12.94,1.2103,1.3342,-0.12385
12.95,2.5136,0.89551,1.6181
12.96,3.0324,1.2078,1.8246
12.97,1.8014,1.3893,0.41216
12.98,0.84209,1.0368,-0.19475
12.99,0.55597,0.52812,0.027849
13,0.54554,0.24904,0.29649
13.01,0.7448,0.22307,0.52174
13.02,1.4683,0.49805,0.97021
13.03,3.5644,1.3123,2.2521
13.04,5.8289,2.734,3.0948
13.05,4.4104,3.8871,0.52331
13.06,1.8786,3.7559,-1.8773
13.07,0.80771,2.5993,-1.7915
13.08,0.46101,1.2156,-0.75464
13.09,0.32057,0.27407,0.046492
13.1,0.25187,0.0058655,0.246
13.11,0.21566,0.00012955,0.21553
13.12,0.19784,0.00017893,0.19766
13.13,0.19312,0,0.19312
13.14,0.20072,0.00093508,0.19979
13.15,0.22398,0.015205,0.20877
13.16,0.27355,0.052556,0.221
13.17,0.38057,0.10957,0.271
13.18,0.65626,0.19363,0.46263
13.19,1.5173,0.39634,1.121
13.2,3.4059,0.91655,2.4893
13.21,4.1587,1.5908,2.5679
13.22,2.3987,1.7936,0.60507
13.23,1.0109,1.2759,-0.26505
13.24,0.56006,0.53828,0.021787
13.25,0.45407,0.18892,0.26515
13.26,0.52108,0.25018,0.2709
13.27,0.90367,0.60635,0.29732
13.28,1.9716,1.3005,0.67106
13.29,2.8482,2.0259,0.82234
13.3,1.9815,2.3003,-0.31875
13.31,0.92522,1.7594,-0.8342
13.32,0.55869,0.76979,-0.21111
13.33,0.5186,0.221,0.2976
13.34,0.68345,0.16684,0.51661
13.35,1.3081,0.32931,0.97876
13.36,3.1196,0.80507,2.3145
13.37,5.0803,1.5953,3.485
13.38,3.8747,2.1331,1.7416
13.39,1.7191,1.9181,-0.199
13.4,0.83706,1.2398,-0.40271
13.41,0.61131,0.84189,-0.23059
13.42,0.64726,0.94217,-0.29492
13.43,1.0267,1.1549,-0.12816
13.44,2.2823,1.4203,0.86206
13.45,4.0073,1.6901,2.3171
13.46,3.4467,1.7685,1.6782
13.47,1.6659,1.5203,0.14558
13.48,0.86342,0.91678,-0.05336
13.49,0.70131,0.37489,0.32642
13.5,0.84505,0.18209,0.66296
13.51,1.4947,0.28481,1.2099
13.52,3.596,0.83369,2.7623
13.53,6.8619,1.9383,4.9236
13.54,6.3272,2.8677,3.4595
13.55,2.979,2.6604,0.31863
13.56,1.242,1.4884,-0.24647
13.57,0.70083,0.39343,0.30739
13.58,0.53164,0,0.53164
13.59,0.54544,0,0.54544
13.6,0.82716,0,0.82716
13.61,1.3142,0.10724,1.2069
13.62,1.247,0.51562,0.73133
13.63,0.77946,1.0657,-0.28623
13.64,0.59853,1.6777,-1.0791
13.65,0.68068,2.3213,-1.6406
13.66,1.0212,2.6471,-1.6259
13.67,2.0529,2.5819,-0.52902
13.68,5.2287,2.4134,2.8154
13.69,10.132,3.1993,6.9331
13.7,9.3363,4.4932,4.8431
13.71,4.3199,4.3857,-0.065746
13.72,1.705,2.7033,-0.99827
13.73,0.86424,0.9593,-0.095058
13.74,0.54519,0.15249,0.3927
13.75,0.39305,0,0.39305
13.76,0.31095,0.071438,0.23951
13.77,0.26506,0.38577,-0.12071
13.78,0.24183,0.88606,-0.64423
13.79,0.23666,1.2261,-0.98945
13.8,0.25136,1.2366,-0.98526
13.81,0.29778,0.82179,-0.52401
13.82,0.41776,0.27333,0.14443
13.83,0.77796,0.19202,0.58594
13.84,1.8338,0.54314,1.2906
13.85,3.1672,1.0818,2.0853
13.86,2.6198,1.4521,1.1677
13.87,1.2276,1.3215,-0.093966
13.88,0.61773,0.8027,-0.18497
13.89,0.47454,0.34015,0.1344
13.9,0.53428,0.14392,0.39036
13.91,0.90189,0.16037,0.74153
13.92,1.9811,0.42123,1.5599
13.93,3.0631,0.87273,2.1904
13.94,2.3115,1.166,1.1455
13.95,1.149,1.0076,0.14146
13.96,0.75795,0.56812,0.18983
13.97,0.81218,0.29461,0.51757
13.98,1.2741,0.38824,0.88585
13.99,2.8691,0.9261,1.943
14,6.8391,2.2149,4.6241
14.01,9.3881,3.8547,5.5333
14.02,5.8944,4.501,1.3934
14.03,2.362,3.4124,-1.0504
14.04,1.0922,1.5022,-0.40999
14.05,0.71075,0.2982,0.41255
14.06,0.66663,0,0.66663
14.07,1.0254,0,1.0254
14.08,1.8911,0.1089,1.7822
14.09,2.0712,0.36209,1.7091
14.1,1.1477,0.46942,0.67829
14.11,0.50874,0.29678,0.21197
14.12,0.28864,0.079572,0.20907
14.13,0.2058,0.024455,0.18134
14.14,0.16583,0.075675,0.090155
14.15,0.14392,0.11044,0.03348
14.16,0.13179,0.066048,0.065744
14.17,0.12631,0,0.12631
14.18,0.12664,0,0.12664
14.19,0.13379,0,0.13379
14.2,0.15211,0.0019428,0.15017
14.21,0.19664,0.024378,0.17226
14.22,0.32632,0.085107,0.24121
14.23,0.66546,0.19134,0.47412
14.24,0.97812,0.32165,0.65648
14.25,0.75586,0.39578,0.36008
14.26,0.45752,0.35681,0.1007
14.27,0.40727,0.24574,0.16153
14.28,0.54,0.17853,0.36148
14.29,0.97607,0.25115,0.72492
14.3,2.3845,0.61957,1.7649
14.31,5.3612,1.4903,3.8709
14.32,6.2998,2.5802,3.7196
14.33,3.4493,3.0699,0.37937
14.34,1.3421,2.6359,-1.2938
14.35,0.62995,1.8765,-1.2466
14.36,0.38103,1.362,-0.98094
14.37,0.27001,0.95544,-0.68543
14.38,0.21304,0.37401,-0.16098
14.39,0.18305,0,0.18305
14.4,0.17,0,0.17
14.41,0.17119,0,0.17119
14.42,0.18986,0,0.18986
14.43,0.24058,0.015086,0.2255
14.44,0.37771,0.12131,0.2564
14.45,0.81247,0.44288,0.36959
14.46,1.8457,1.0391,0.80663
14.47,2.4249,1.8076,0.61729
14.48,1.4992,2.3332,-0.83401
14.49,0.64371,2.2536,-1.6099
14.5,0.35191,1.6032,-1.2512
14.51,0.2808,0.74958,-0.46878
14.52,0.32021,0.26839,0.051826
14.53,0.53687,0.23208,0.30478
14.54,0.87111,0.34724,0.52387
14.55,0.81171,0.44478,0.36692
14.56,0.514,0.43954,0.074465
14.57,0.42381,0.33356,0.090246
14.58,0.53068,0.23367,0.29702
14.59,0.91261,0.25832,0.65429
14.6,2.1518,0.53909,1.6127
14.61,4.9939,1.2842,3.7097
14.62,6.3532,2.2554,4.0978
14.63,3.7432,2.6459,1.0973
14.64,1.5193,2.06,-0.54071
14.65,0.77632,1.0333,-0.25695
14.66,0.60196,0.35892,0.24304
14.67,0.75419,0.22946,0.52472
14.68,1.4773,0.45865,1.0187
14.69,2.4319,0.88759,1.5443
14.7,2.0064,1.1832,0.8233
14.71,0.96448,1.0366,-0.072105
14.72,0.51308,0.50327,0.0098118
14.73,0.42726,0.084104,0.34316
14.74,0.55439,0,0.55439
14.75,1.1191,0.087304,1.0318
14.76,2.3019,0.41533,1.8866
14.77,2.5816,0.86541,1.7162
14.78,1.4291,1.1019,0.32721
14.79,0.64791,1.0461,-0.39817
14.8,0.4266,0.93486,-0.50826
14.81,0.44655,1.0313,-0.58472
14.82,0.75552,1.2589,-0.50335
14.83,1.6501,1.429,0.22103
14.84,2.3849,1.3906,0.99424
14.85,1.6464,1.1438,0.50263
14.86,0.74779,0.85309,-0.1053
14.87,0.4337,0.5089,-0.075194
14.88,0.40607,0.24837,0.1577
14.89,0.61186,0.18466,0.4272
14.9,1.3548,0.31241,1.0424
14.91,2.4523,0.62692,1.8254
14.92,2.1725,0.92041,1.252
14.93,1.0199,0.90301,0.11689
14.94,0.44815,0.56419,-0.11604
14.95,0.2671,0.16957,0.097532
14.96,0.20174,0,0.20174
14.97,0.17651,0,0.17651
14.98,0.17179,0,0.17179
14.99,0.18296,0.07075,0.11221
15,0.2127,0.27248,-0.059781
15.01,0.27274,0.54092,-0.26818
15.02,0.39725,0.7925,-0.39524
15.03,0.70463,0.96509,-0.26046
15.04,1.6533,1.0615,0.59179
15.05,3.9768,1.3235,2.6534
15.06,5.4698,1.8953,3.5745
15.07,3.444,2.2696,1.1744
15.08,1.3963,1.9035,-0.50718
15.09,0.66901,1.0391,-0.37004
15.1,0.47083,0.36587,0.10496
15.11,0.51586,0.1419,0.37396
15.12,0.88407,0.20841,0.67566
15.13,1.3119,0.43666,0.87521
15.14,1.0312,0.64913,0.38209
15.15,0.55012,0.67525,-0.12512
15.16,0.38805,0.48372,-0.095677
15.17,0.44061,0.20794,0.23267
15.18,0.76836,0.095972,0.67239
15.19,1.812,0.30784,1.5042
15.2,3.2373,0.79582,2.4415
15.21,2.7679,1.2243,1.5436
15.22,1.2834,1.2146,0.068818
15.23,0.59849,0.7766,-0.17811
15.24,0.43059,0.28857,0.14202
15.25,0.50872,0.064061,0.44466
15.26,0.97599,0.094224,0.88177
15.27,1.7876,0.30488,1.4828
15.28,1.716,0.5387,1.1773
15.29,0.88416,0.57637,0.3078
15.3,0.44845,0.38112,0.067329
15.31,0.35923,0.13513,0.2241
15.32,0.46729,0.043113,0.42418
15.33,0.95561,0.15628,0.79932
15.34,1.9306,0.44376,1.4869
15.35,2.0817,0.76063,1.3211
15.36,1.1156,0.84624,0.26935
15.37,0.49686,0.59605,-0.099193
15.38,0.31265,0.22219,0.090465
15.39,0.29661,0.025146,0.27147
15.4,0.4371,0.002157,0.43494
15.41,0.78167,0.076832,0.70484
15.42,0.9051,0.2385,0.66661
15.43,0.60683,0.3793,0.22753
15.44,0.42993,0.45784,-0.02791
15.45,0.493,0.55742,-0.064423
15.46,0.84055,0.76618,0.074376
15.47,2.0079,1.1506,0.85735
15.48,4.5936,1.7739,2.8197
15.49,5.6142,2.3681,3.2461
15.5,3.17,2.4703,0.69976
15.51,1.2294,1.8864,-0.65703
15.52,0.56131,0.96884,-0.40753
15.53,0.32838,0.29468,0.0337
15.54,0.22317,0.035505,0.18766
15.55,0.16651,0,0.16651
15.56,0.13269,0,0.13269
15.57,0.11118,0,0.11118
15.58,0.097038,0,0.097038
15.59,0.087743,0,0.087743
15.6,0.081948,0,0.081948
15.61,0.078981,0,0.078981
15.62,0.078653,0.027206,0.051446
15.63,0.081259,0.16859,-0.087328
15.64,0.087831,0.42081,-0.33298
15.65,0.10097,0.73751,-0.63653
15.66,0.12817,1.0246,-0.89647
15.67,0.19548,1.159,-0.96353
15.68,0.39826,1.0334,-0.6351
15.69,0.82067,0.7151,0.10557
15.7,0.96739,0.51411,0.45328
15.71,0.60134,0.47701,0.12433
15.72,0.35863,0.43267,-0.074041
15.73,0.35797,0.35367,0.0043043
15.74,0.57435,0.36511,0.20924
15.75,1.3362,0.58617,0.75001
15.76,2.8895,1.1037,1.7858
15.77,3.2597,1.7282,1.5315
15.78,1.7593,1.9932,-0.23392
15.79,0.73215,1.6924,-0.96029
15.8,0.41667,1.0115,-0.59481
15.81,0.376,0.4124,-0.036397
15.82,0.56811,0.17639,0.39172
15.83,0.98894,0.2137,0.77523
15.84,1.0254,0.33076,0.69462
15.85,0.61279,0.35425,0.25854
15.86,0.40052,0.25808,0.14244
15.87,0.4399,0.13801,0.30189
15.88,0.7679,0.13321,0.63468
15.89,1.8492,0.3558,1.4934
15.9,3.5319,0.84418,2.6877
15.91,3.2601,1.3207,1.9394
15.92,1.543,1.3893,0.15375
15.93,0.66146,0.99276,-0.3313
15.94,0.41323,0.46896,-0.055725
15.95,0.42139,0.20324,0.21814
15.96,0.70998,0.21928,0.4907
15.97,1.1127,0.37257,0.74016
15.98,0.92905,0.50152,0.42753
15.99,0.48898,0.45868,0.030297
16,0.32087,0.24226,0.078602
16.01,0.35714,0.050987,0.30615
16.02,0.65272,0.031446,0.62127
16.03,1.5086,0.21855,1.2901
16.04,2.2825,0.57151,1.711
16.05,1.6058,0.84928,0.75648
16.06,0.67752,0.8543,-0.17678
16.07,0.31054,0.63517,-0.32462
16.08,0.1917,0.43829,-0.24659
16.09,0.14472,0.36941,-0.22469
16.1,0.12491,0.31558,-0.19067
16.11,0.12007,0.18623,-0.066164
16.12,0.12796,0.048276,0.079682
16.13,0.15321,0,0.15321
16.14,0.21432,0.00058294,0.21374
16.15,0.38257,0.034341,0.34823
16.16,0.91115,0.16106,0.75008
16.17,1.927,0.43462,1.4924
16.18,2.0907,0.74266,1.348
16.19,1.1037,0.8494,0.25432
16.2,0.47124,0.6528,-0.18155
16.21,0.28455,0.31588,-0.03133
16.22,0.27702,0.1124,0.16462
16.23,0.43739,0.11989,0.3175
16.24,0.68454,0.2797,0.40484
16.25,0.61068,0.49808,0.1126
16.26,0.37521,0.70651,-0.3313
16.27,0.31567,0.89409,-0.57842
16.28,0.44029,1.0138,-0.57351
16.29,0.93181,1.0681,-0.13626
16.3,2.2479,1.1005,1.1474
16.31,3.3191,1.2042,2.1149
16.32,2.2471,1.3234,0.92367
16.33,0.93078,1.206,-0.27526
16.34,0.44067,0.79071,-0.35004
16.35,0.32357,0.39852,-0.074946
16.36,0.41375,0.27731,0.13644
16.37,0.71738,0.36632,0.35106
16.38,0.80351,0.54279,0.26072
16.39,0.46479,0.65846,-0.19366
16.4,0.21592,0.61078,-0.39487
16.41,0.12973,0.39903,-0.2693
16.42,0.099002,0.14128,-0.042278
16.43,0.086293,0.013809,0.072484
16.44,0.082225,0,0.082225
16.45,0.084535,0,0.084535
16.46,0.09419,0,0.09419
16.47,0.11658,0.0070217,0.10955
16.48,0.17115,0.031388,0.13976
16.49,0.33395,0.080592,0.25336
16.5,0.74001,0.18116,0.55885
16.51,1.0438,0.32332,0.72052
16.52,0.73681,0.41805,0.31876
16.53,0.41484,0.42118,-0.0063388
16.54,0.38253,0.36738,0.015156
16.55,0.62236,0.37439,0.24797
16.56,1.49,0.59957,0.89042
16.57,3.0992,1.1138,1.9854
16.58,3.2212,1.6256,1.5956
16.59,1.6139,1.7193,-0.10544
16.6,0.63099,1.2718,-0.64083
16.61,0.30917,0.58718,-0.27801
16.62,0.19167,0.12702,0.064652
16.63,0.13715,0,0.13715
16.64,0.10854,0,0.10854
16.65,0.093462,0.0091049,0.084357
16.66,0.087814,0.069881,0.017934
16.67,0.092675,0.18592,-0.093249
16.68,0.11989,0.32624,-0.20635
16.69,0.21618,0.44094,-0.22476
16.7,0.41409,0.48329,-0.069196
16.71,0.46425,0.41412,0.050126
16.72,0.28107,0.26959,0.011479
16.73,0.16547,0.15401,0.011463
16.74,0.15992,0.096948,0.062975
16.75,0.2571,0.097303,0.1598
16.76,0.56406,0.16283,0.40123
16.77,0.90014,0.27492,0.62522
16.78,0.69962,0.35902,0.3406
16.79,0.34274,0.34774,-0.0050074
16.8,0.2163,0.24444,-0.028133
16.81,0.24377,0.13795,0.10582
16.82,0.46315,0.13204,0.33111
16.83,0.93379,0.2499,0.68389
16.84,1.0502,0.40288,0.64729
16.85,0.60365,0.486,0.11765
16.86,0.31492,0.45859,-0.14368
16.87,0.2783,0.35896,-0.080663
16.88,0.4471,0.29335,0.15375
16.89,0.99344,0.3362,0.65725
16.9,1.5432,0.45658,1.0867
16.91,1.1465,0.54921,0.59729
16.92,0.53614,0.51982,0.016311
16.93,0.32421,0.3587,-0.034489
16.94,0.36485,0.20448,0.16037
16.95,0.71723,0.2095,0.50773
16.96,1.4062,0.39095,1.0152
16.97,1.4549,0.60982,0.84505
16.98,0.75603,0.69797,0.058068
16.99,0.33437,0.57532,-0.24095
17,0.21071,0.31601,-0.10531
17.01,0.20692,0.10273,0.10419
17.02,0.29822,0.024417,0.27381
17.03,0.37806,0.032696,0.34537
17.04,0.30932,0.057522,0.2518
17.05,0.25816,0.06483,0.19333
17.06,0.33445,0.064168,0.27028
17.07,0.64888,0.11632,0.53256
17.08,1.6286,0.33476,1.2938
17.09,3.0517,0.74969,2.302
17.1,2.7013,1.1204,1.5809
17.11,1.2273,1.1898,0.037473
17.12,0.49524,0.87141,-0.37617
17.13,0.26172,0.3871,-0.12539
17.14,0.17398,0.078876,0.095103
17.15,0.13477,0,0.13477
17.16,0.11828,0,0.11828
17.17,0.11764,0,0.11764
17.18,0.13599,0,0.13599
17.19,0.19531,0,0.19531
17.2,0.38839,0,0.38839
17.21,0.91274,0.10741,0.80532
17.22,1.3857,0.32472,1.0609
17.23,0.98399,0.50325,0.48074
17.24,0.43352,0.56147,-0.12795
17.25,0.23,0.49274,-0.26274
17.26,0.20471,0.39812,-0.1934
17.27,0.31339,0.37753,-0.064142
17.28,0.51233,0.39289,0.11943
17.29,0.48242,0.3454,0.13701
17.3,0.28766,0.22845,0.059204
17.31,0.21879,0.12394,0.094852
17.32,0.29512,0.079205,0.21592
17.33,0.63403,0.1288,0.50523
17.34,1.37,0.30443,1.0656
17.35,1.6045,0.50977,1.0947
17.36,0.90312,0.59647,0.30664
17.37,0.39523,0.50637,-0.11115
17.38,0.25687,0.2954,-0.038529
17.39,0.31283,0.15393,0.1589
17.4,0.58207,0.18468,0.39739
17.41,0.78654,0.31732,0.46922
17.42,0.54045,0.4704,0.070048
17.43,0.28018,0.59104,-0.31086
17.44,0.22336,0.62455,-0.40118
17.45,0.33358,0.60353,-0.26995
17.46,0.73754,0.5854,0.15214
17.47,1.2202,0.54067,0.6795
17.48,0.96548,0.47361,0.49187
17.49,0.43793,0.4211,0.01683
17.5,0.21721,0.34247,-0.12526
17.51,0.17927,0.2561,-0.07683
17.52,0.2647,0.26225,0.0024465
17.53,0.43967,0.38205,0.057619
17.54,0.42076,0.52357,-0.1028
17.55,0.23499,0.59349,-0.3585
17.56,0.14745,0.55494,-0.40749
17.57,0.16416,0.39612,-0.23196
17.58,0.31486,0.21484,0.10002
17.59,0.63984,0.17148,0.46835
17.6,0.71443,0.23921,0.47522
17.61,0.3906,0.28675,0.10385
17.62,0.16724,0.25216,-0.084927
17.63,0.093095,0.15371,-0.060617
17.64,0.067828,0.066484,0.0013435
17.65,0.058166,0.026547,0.031619
17.66,0.056018,0.013939,0.042079
17.67,0.059955,0.0095807,0.050374
17.68,0.072643,0.0085031,0.06414
17.69,0.10622,0.014373,0.091845
17.7,0.20991,0.042461,0.16745
17.71,0.47972,0.11818,0.36154
17.72,0.70055,0.21814,0.48242
17.73,0.4891,0.27713,0.21197
17.74,0.23145,0.26147,-0.030017
17.75,0.14926,0.17802,-0.028767
17.76,0.16956,0.094187,0.075372
17.77,0.2985,0.084366,0.21414
17.78,0.45001,0.14056,0.30945
17.79,0.3821,0.20609,0.17601
17.8,0.26704,0.25267,0.014364
17.81,0.30188,0.2892,0.012684
17.82,0.57686,0.35645,0.22041
17.83,1.4322,0.55827,0.87397
17.84,2.5171,0.87092,1.6462
17.85,2.0613,1.0509,1.0104
17.86,0.91143,0.97819,-0.066752
17.87,0.40015,0.68622,-0.28607
17.88,0.27673,0.33023,-0.0535
17.89,0.34721,0.12814,0.21907
17.9,0.51349,0.090757,0.42274
17.91,0.45071,0.096017,0.35469
17.92,0.24335,0.084916,0.15843
17.93,0.15125,0.043259,0.10799
17.94,0.15851,0.0080918,0.15042
17.95,0.27774,0.029138,0.24861
17.96,0.49034,0.12584,0.3645
17.97,0.47336,0.2517,0.22166
17.98,0.25998,0.36824,-0.10826
17.99,0.15753,0.44181,-0.28428
18,0.16995,0.45377,-0.28382
18.01,0.31284,0.43953,-0.12669
18.02,0.5788,0.38807,0.19072
18.03,0.58597,0.29522,0.29074
18.04,0.33749,0.23344,0.10405
18.05,0.22557,0.20275,0.022818
18.06,0.29176,0.17731,0.11445
18.07,0.63603,0.22556,0.41047
18.08,1.2901,0.39317,0.8969
18.09,1.3381,0.57105,0.76706
18.1,0.67999,0.6389,0.041082
18.11,0.27853,0.54476,-0.26623
18.12,0.14875,0.3195,-0.17074
18.13,0.10407,0.11035,-0.0062743
18.14,0.087456,0.016735,0.070721
18.15,0.085347,0,0.085347
18.16,0.096727,0,0.096727
18.17,0.13149,0,0.13149
18.18,0.23327,0.0089944,0.22427
18.19,0.55501,0.079801,0.47521
18.2,1.1442,0.23553,0.9087
18.21,1.1939,0.39398,0.79994
18.22,0.61848,0.46741,0.15107
18.23,0.27753,0.41667,-0.13915
18.24,0.20145,0.28191,-0.080461
18.25,0.28078,0.20952,0.071258
18.26,0.47143,0.24246,0.22897
18.27,0.46912,0.2973,0.17182
18.28,0.27282,0.30931,-0.036494
18.29,0.18312,0.24211,-0.058992
18.3,0.23118,0.13115,0.10003
18.31,0.48914,0.10787,0.38127
18.32,0.9553,0.22084,0.73446
18.33,0.95563,0.36216,0.59348
18.34,0.49081,0.43764,0.05317
18.35,0.23739,0.43006,-0.19267
18.36,0.20653,0.35753,-0.151
18.37,0.352,0.31581,0.03619
18.38,0.612,0.33835,0.27365
18.39,0.55839,0.3341,0.2243
18.4,0.27084,0.2618,0.0090427
18.41,0.12044,0.16378,-0.043342
18.42,0.071196,0.067568,0.0036278
18.43,0.052358,0.011785,0.040573
18.44,0.043908,0,0.043908
18.45,0.040652,0,0.040652
18.46,0.041517,0,0.041517
18.47,0.048513,0,0.048513
18.48,0.07207,0.00066918,0.071401
18.49,0.1414,0.029491,0.1119
18.5,0.23051,0.079547,0.15096
18.51,0.2035,0.13371,0.06979
18.52,0.13063,0.18432,-0.053692
18.53,0.12935,0.21245,-0.083098
18.54,0.23403,0.23045,0.0035862
18.55,0.55956,0.27718,0.28239
18.56,0.91313,0.33449,0.57864
18.57,0.69148,0.35804,0.33344
18.58,0.29609,0.33923,-0.043144
18.59,0.12938,0.2653,-0.13593
18.6,0.076204,0.15934,-0.083137
18.61,0.055784,0.099639,-0.043855
18.62,0.047371,0.096298,-0.048927
18.63,0.045692,0.10621,-0.060522
18.64,0.050759,0.10875,-0.057988
18.65,0.069455,0.096619,-0.027163
18.66,0.1314,0.071458,0.059945
18.67,0.27927,0.064268,0.21501
18.68,0.36458,0.090374,0.27421
18.69,0.23996,0.11842,0.12154
18.7,0.13226,0.11922,0.013033
18.71,0.12576,0.091832,0.033929
18.72,0.22382,0.075533,0.14829
18.73,0.44306,0.10716,0.3359
18.74,0.50004,0.16175,0.33829
18.75,0.299,0.19462,0.10438
18.76,0.18112,0.19276,-0.011632
18.77,0.21565,0.16962,0.046032
18.78,0.45524,0.19107,0.26417
18.79,0.86798,0.29112,0.57686
18.8,0.8323,0.39555,0.43674
18.81,0.40967,0.4228,-0.013125
18.82,0.18293,0.34149,-0.15856
18.83,0.12435,0.18605,-0.061703
18.84,0.1417,0.072685,0.069015
18.85,0.18755,0.050535,0.13701
18.86,0.17118,0.071064,0.10012
18.87,0.13658,0.09927,0.037307
18.88,0.16727,0.13583,0.031434
18.89,0.33343,0.18801,0.14542
18.9,0.79921,0.29225,0.50697
18.91,1.2201,0.42823,0.79186
18.92,0.86087,0.48737,0.37351
18.93,0.36869,0.43398,-0.065286
18.94,0.18638,0.29311,-0.10672
18.95,0.16618,0.13974,0.026443
18.96,0.23898,0.06573,0.17325
18.97,0.27783,0.056608,0.22122
18.98,0.19473,0.058938,0.13579
18.99,0.14192,0.054608,0.087312
19,0.18655,0.054147,0.1324
19.01,0.40585,0.10429,0.30156
19.02,0.82122,0.23383,0.58738
19.03,0.85155,0.38647,0.46508
19.04,0.43341,0.49375,-0.060335
19.05,0.17816,0.51302,-0.33486
19.06,0.095352,0.44126,-0.3459
19.07,0.066515,0.3332,-0.26668
19.08,0.055455,0.20287,-0.14742
19.09,0.053666,0.074713,-0.021047
19.1,0.061093,0.014859,0.046234
19.11,0.087259,0.03355,0.05371
19.12,0.17401,0.099018,0.074989
19.13,0.39638,0.20147,0.19491
19.14,0.55885,0.32869,0.23017
19.15,0.37311,0.41539,-0.042279
19.16,0.16907,0.4299,-0.26083
19.17,0.10436,0.35646,-0.2521
19.18,0.11791,0.2157,-0.097792
19.19,0.18513,0.10595,0.079172
19.2,0.206,0.071582,0.13442
19.21,0.14964,0.074814,0.074826
19.22,0.13698,0.082105,0.054874
19.23,0.22686,0.090569,0.13629
19.24,0.53609,0.13854,0.39755
19.25,0.9606,0.24361,0.71699
19.26,0.82419,0.33984,0.48435
19.27,0.38981,0.36783,0.021981
19.28,0.20364,0.31344,-0.1098
19.29,0.21286,0.2109,0.0019596
19.3,0.38684,0.16284,0.224
19.31,0.53758,0.18711,0.35047
19.32,0.37206,0.21296,0.1591
19.33,0.17566,0.19822,-0.022556
19.34,0.1156,0.13263,-0.017038
19.35,0.14776,0.061507,0.086249
19.36,0.24926,0.044086,0.20518
19.37,0.26395,0.068219,0.19573
19.38,0.15741,0.091544,0.065865
19.39,0.097856,0.1029,-0.0050405
19.4,0.11055,0.10053,0.010022
19.41,0.20777,0.10462,0.10315
19.42,0.33894,0.12904,0.2099
19.43,0.29199,0.14026,0.15172
19.44,0.17296,0.12114,0.051817
19.45,0.16043,0.093543,0.066884
19.46,0.29934,0.087064,0.21228
19.47,0.66938,0.14153,0.52785
19.48,0.87642,0.23973,0.63669
19.49,0.53276,0.29635,0.2364
19.5,0.21438,0.28007,-0.065692
19.51,0.10067,0.19124,-0.09057
19.52,0.062369,0.086309,-0.02394
19.53,0.046401,0.033006,0.013395
19.54,0.039603,0.024222,0.015381
19.55,0.038884,0.038567,0.00031718
19.56,0.046616,0.05633,-0.0097142
19.57,0.077999,0.070973,0.0070257
19.58,0.16374,0.085887,0.07785
19.59,0.23401,0.089527,0.14448
19.6,0.16476,0.07959,0.085173
19.61,0.080988,0.074863,0.0061254
19.62,0.055267,0.075768,-0.020501
19.63,0.066394,0.079191,-0.012797
19.64,0.10183,0.10468,-0.0028475
19.65,0.1082,0.1422,-0.034001
19.66,0.081573,0.1669,-0.085328
19.67,0.083565,0.17369,-0.090128
19.68,0.14889,0.15603,-0.0071409
19.69,0.34446,0.13865,0.20581
19.7,0.54031,0.15753,0.38278
19.71,0.40407,0.18852,0.21556
19.72,0.19503,0.19724,-0.0022044
19.73,0.13556,0.16919,-0.033623
19.74,0.20036,0.12099,0.079368
19.75,0.37683,0.11124,0.26559
19.76,0.42058,0.13823,0.28236
19.77,0.2495,0.15605,0.093449
19.78,0.14952,0.15155,-0.0020316
19.79,0.18276,0.12858,0.054179
19.8,0.37898,0.13061,0.24837
19.81,0.60025,0.18113,0.41911
19.82,0.45899,0.2257,0.23329
19.83,0.21116,0.22618,-0.015027
19.84,0.11807,0.17653,-0.058457
19.85,0.12613,0.097751,0.028375
19.86,0.19784,0.058271,0.13957
19.87,0.217,0.065773,0.15123
19.88,0.14697,0.08436,0.062612
19.89,0.1215,0.10356,0.017938
19.9,0.19764,0.12169,0.075953
19.91,0.45388,0.16351,0.29036
19.92,0.7106,0.23733,0.47327
19.93,0.51817,0.27492,0.24325
19.94,0.22016,0.2495,-0.029337
19.95,0.098789,0.17982,-0.08103
19.96,0.060147,0.084424,-0.024276
19.97,0.045783,0.017117,0.028666
19.98,0.041222,0,0.041222
19.99,0.043877,0,0.043877
20,0.058234,0,0.058234
20.01,0.10772,0.0069244,0.10079
20.02,0.24296,0.042035,0.20092
20.03,0.36594,0.097705,0.26824
20.04,0.26609,0.14514,0.12096
20.05,0.13209,0.16756,-0.035474
20.06,0.10039,0.15902,-0.05863
20.07,0.15662,0.13458,0.022041
20.08,0.27136,0.12349,0.14787
20.09,0.26524,0.1169,0.14834
20.1,0.15792,0.105,0.052918
20.11,0.12643,0.097015,0.029416
20.12,0.21348,0.099614,0.11386
20.13,0.47203,0.14057,0.33145
20.14,0.63979,0.2171,0.42269
20.15,0.40596,0.26352,0.14244
20.16,0.17264,0.25813,-0.08549
20.17,0.099425,0.19964,-0.10022
20.18,0.11175,0.10835,0.0033999
20.19,0.1556,0.050427,0.10517
20.2,0.13003,0.032726,0.097306
20.21,0.066702,0.028336,0.038367
20.22,0.036299,0.017108,0.019191
20.23,0.026323,0.0040439,0.022279
20.24,0.023006,0,0.023006
20.25,0.02296,0,0.02296
20.26,0.026331,0,0.026331
20.27,0.036849,0.0053803,0.031469
20.28,0.070582,0.027181,0.043401
20.29,0.16176,0.063928,0.097835
20.3,0.2445,0.10547,0.13903
20.31,0.17715,0.13376,0.043394
20.32,0.086789,0.1358,-0.04901
20.33,0.065712,0.10753,-0.041816
20.34,0.10587,0.072702,0.033163
20.35,0.18685,0.070525,0.11633
20.36,0.17733,0.093645,0.083682
20.37,0.088775,0.11694,-0.028166
20.38,0.040263,0.12875,-0.088486
20.39,0.024537,0.12218,-0.097646
20.4,0.018817,0.1083,-0.08948
20.41,0.016534,0.093654,-0.07712
20.42,0.016121,0.061794,-0.045673
20.43,0.017736,0.025023,-0.0072875
20.44,0.024171,0.0050852,0.019086
20.45,0.042253,0.0034944,0.038758
20.46,0.060689,0.01313,0.047559
20.47,0.050028,0.020095,0.029932
20.48,0.033839,0.026711,0.0071289
20.49,0.033262,0.036838,-0.0035762
20.5,0.0495,0.052312,-0.002812
20.51,0.079127,0.072093,0.0070342
20.52,0.088026,0.10714,-0.019117
20.53,0.085936,0.15103,-0.065092
20.54,0.12879,0.18537,-0.056579
20.55,0.29866,0.22866,0.069993
20.56,0.67844,0.30114,0.3773
20.57,0.83062,0.35677,0.47385
20.58,0.47804,0.35398,0.12406
20.59,0.20528,0.31749,-0.11221
20.6,0.13975,0.24299,-0.10324
20.61,0.19027,0.17227,0.018005
20.62,0.25215,0.15241,0.099746
20.63,0.18546,0.15395,0.031506
20.64,0.10397,0.15105,-0.047075
20.65,0.097397,0.1313,-0.033904
20.66,0.17557,0.098244,0.077331
20.67,0.29348,0.081676,0.2118
20.68,0.2516,0.083064,0.16854
20.69,0.12511,0.084567,0.040546
20.7,0.072845,0.071974,0.00087127
20.71,0.082591,0.045456,0.037136
20.72,0.13195,0.029616,0.10234
20.73,0.14101,0.030864,0.11015
20.74,0.093772,0.036124,0.057648
20.75,0.079771,0.040508,0.039263
20.76,0.1369,0.04846,0.088445
20.77,0.29689,0.076594,0.22029
20.78,0.38675,0.11774,0.26902
20.79,0.23762,0.14127,0.09635
20.8,0.099849,0.13996,-0.040111
20.81,0.051514,0.1014,-0.049883
20.82,0.036694,0.04997,-0.013277
20.83,0.032904,0.02211,0.010794
20.84,0.035893,0.016159,0.019734
20.85,0.048885,0.02469,0.024195
20.86,0.09079,0.043041,0.047748
20.87,0.21751,0.075252,0.14226
20.88,0.3898,0.12484,0.26496
20.89,0.33481,0.15611,0.1787
20.9,0.15932,0.15251,0.0068122
20.91,0.085475,0.12206,-0.036585
20.92,0.093445,0.074955,0.01849
20.93,0.14401,0.042699,0.10131
20.94,0.14163,0.037214,0.10442
20.95,0.084819,0.041569,0.04325
20.96,0.063212,0.047283,0.015929
20.97,0.095981,0.053726,0.042256
20.98,0.18562,0.072189,0.11343
20.99,0.21483,0.10743,0.1074
21,0.12865,0.14348,-0.014826
21.01,0.072146,0.16513,-0.092982
21.02,0.080078,0.16405,-0.083968
21.03,0.14658,0.1555,-0.0089176
21.04,0.19212,0.13963,0.05249
21.05,0.13006,0.10544,0.024619
21.06,0.073403,0.077975,-0.0045726
21.07,0.077281,0.067085,0.010196
21.08,0.14601,0.073158,0.072847
21.09,0.21891,0.097108,0.1218
21.1,0.16407,0.11641,0.047656
21.11,0.081373,0.12388,-0.042506
21.12,0.056546,0.11206,-0.055514
21.13,0.074029,0.078923,-0.0048932
21.14,0.10734,0.049755,0.057586
21.15,0.10078,0.036713,0.064063
21.16,0.085634,0.035795,0.049839
21.17,0.12825,0.044339,0.083913
21.18,0.30303,0.072279,0.23075
21.19,0.57875,0.13248,0.44627
21.2,0.53278,0.18444,0.34834
21.21,0.24833,0.2023,0.046022
21.22,0.10019,0.18533,-0.085142
21.23,0.052798,0.11685,-0.064055
21.24,0.035324,0.043499,-0.0081758
21.25,0.02792,0.0070899,0.02083
21.26,0.025876,0,0.025876
21.27,0.030073,0,0.030073
21.28,0.049824,0.00064339,0.049181
21.29,0.091875,0.016201,0.075673
21.3,0.1034,0.035307,0.068089
21.31,0.067108,0.054115,0.012993
21.32,0.050787,0.074493,-0.023707
21.33,0.078223,0.088496,-0.010273
21.34,0.15557,0.10352,0.052058
21.35,0.18807,0.1183,0.06977
21.36,0.11808,0.10931,0.008769
21.37,0.07172,0.08207,-0.01035
21.38,0.092051,0.055477,0.036574
21.39,0.18148,0.048491,0.13299
21.4,0.23314,0.060734,0.17241
21.41,0.14771,0.071619,0.076088
21.42,0.072641,0.079849,-0.0072079
21.43,0.061593,0.078329,-0.016736
21.44,0.096752,0.068482,0.028271
21.45,0.12664,0.071041,0.055597
21.46,0.092338,0.084287,0.0080513
21.47,0.061725,0.098398,-0.036674
21.48,0.081511,0.10782,-0.026308
21.49,0.17214,0.11667,0.055471
21.5,0.25647,0.12649,0.12998
21.51,0.18264,0.11472,0.067918
21.52,0.083236,0.094673,-0.011437
21.53,0.051703,0.076874,-0.025171
21.54,0.063074,0.056378,0.0066956
21.55,0.082565,0.047457,0.035108
21.56,0.065119,0.047431,0.017688
21.57,0.042925,0.048425,-0.0054999
21.58,0.050232,0.047972,0.00226
21.59,0.10034,0.044719,0.055623
21.6,0.15705,0.044793,0.11225
21.61,0.12029,0.044541,0.075746
21.62,0.055583,0.043398,0.012185
21.63,0.028882,0.038481,-0.0095994
21.64,0.021481,0.022945,-0.0014634
21.65,0.020612,0.0088822,0.01173
21.66,0.024119,0.004654,0.019465
21.67,0.035047,0.0068809,0.028166
21.68,0.068799,0.01654,0.052259
21.69,0.16818,0.04031,0.12787
21.7,0.29378,0.078102,0.21568
21.71,0.24235,0.10418,0.13817
21.72,0.11204,0.1111,0.00093611
21.73,0.058805,0.10366,-0.044853
21.74,0.060019,0.073839,-0.013819
21.75,0.078969,0.046373,0.032596
21.76,0.069012,0.037601,0.031411
21.77,0.050037,0.042263,0.0077736
21.78,0.063077,0.05243,0.010647
21.79,0.13429,0.06657,0.067723
21.8,0.22807,0.089,0.13907
21.81,0.1891,0.10116,0.087938
21.82,0.092215,0.091862,0.00035306
21.83,0.059138,0.071423,-0.012285
21.84,0.082881,0.046255,0.036626
21.85,0.12574,0.034138,0.091601
21.86,0.10237,0.033438,0.068927
21.87,0.049043,0.035143,0.0139
21.88,0.024788,0.03724,-0.012452
21.89,0.017255,0.033128,-0.015872
21.9,0.015051,0.029081,-0.01403
21.91,0.015552,0.03638,-0.020828
21.92,0.019445,0.048222,-0.028776
21.93,0.032464,0.059273,-0.026809
21.94,0.070076,0.072655,-0.002579
21.95,0.11499,0.084275,0.03071
21.96,0.097373,0.07846,0.018912
21.97,0.061555,0.062943,-0.0013877
21.98,0.072617,0.059666,0.012951
21.99,0.15418,0.075806,0.078371
22,0.24646,0.10907,0.13739
22.01,0.18662,0.1327,0.053918
22.02,0.081005,0.13849,-0.057487
22.03,0.036604,0.12972,-0.093118
22.04,0.022759,0.091965,-0.069206
22.05,0.018121,0.041825,-0.023704
22.06,0.017704,0.011404,0.0062998
22.07,0.022007,0.0026029,0.019404
22.08,0.038795,0.0054182,0.033377
22.09,0.085491,0.017017,0.068475
22.1,0.12806,0.033288,0.094775
22.11,0.093591,0.042716,0.050874
22.12,0.047919,0.045917,0.0020022
22.13,0.040253,0.046256,-0.0060032
22.14,0.064622,0.042974,0.021648
22.15,0.087936,0.041793,0.046143
22.16,0.065993,0.042395,0.023599
22.17,0.04398,0.04295,0.0010298
22.18,0.057876,0.041139,0.016737
22.19,0.11656,0.04011,0.076454
22.2,0.15605,0.046054,0.11
22.21,0.10413,0.051791,0.052343
22.22,0.056413,0.055763,0.00064921
22.23,0.05949,0.055779,0.0037104
22.24,0.10568,0.052428,0.053251
22.25,0.1291,0.052456,0.076642
22.26,0.08248,0.050256,0.032224
22.27,0.048128,0.043087,0.0050412
22.28,0.057077,0.034768,0.02231
22.29,0.10189,0.029732,0.072158
22.3,0.11628,0.031127,0.085155
22.31,0.070052,0.032834,0.037218
22.32,0.039595,0.033741,0.0058546
22.33,0.041926,0.031499,0.010427
22.34,0.065118,0.027692,0.037426
22.35,0.072065,0.028896,0.04317
22.36,0.05753,0.03463,0.0229
22.37,0.071154,0.042121,0.029033
22.38,0.15773,0.058983,0.09875
22.39,0.30643,0.092848,0.21358
22.4,0.29339,0.11656,0.17683
22.41,0.14057,0.11536,0.025207
22.42,0.056912,0.10546,-0.048552
22.43,0.03008,0.083308,-0.053228
22.44,0.020412,0.053342,-0.032931
22.45,0.016582,0.036366,-0.019784
22.46,0.016234,0.031337,-0.015102
22.47,0.021285,0.030787,-0.0095022
22.48,0.038571,0.0277,0.010871
22.49,0.057956,0.017652,0.040303
22.5,0.04737,0.0089953,0.038375
22.51,0.029532,0.0060338,0.023498
22.52,0.030515,0.0085083,0.022007
22.53,0.052837,0.013724,0.039114
22.54,0.073909,0.020172,0.053737
22.55,0.060709,0.026245,0.034464
22.56,0.052809,0.033371,0.019438
22.57,0.092776,0.047351,0.045425
22.58,0.20598,0.073756,0.13222
22.59,0.27004,0.10106,0.16898
22.6,0.16622,0.115,0.051212
22.61,0.072004,0.11724,-0.045232
22.62,0.046646,0.101,-0.054357
22.63,0.053686,0.066314,-0.012629
22.64,0.054766,0.042523,0.012243
22.65,0.039289,0.040467,-0.001178
22.66,0.038058,0.048988,-0.01093
22.67,0.07051,0.059962,0.010548
22.68,0.12972,0.072289,0.05743
22.69,0.12478,0.080373,0.044408
22.7,0.064962,0.073524,-0.0085615
22.71,0.037007,0.053032,-0.016025
22.72,0.043525,0.032983,0.010542
22.73,0.063419,0.020151,0.043267
22.74,0.055845,0.017187,0.038658
22.75,0.035617,0.019702,0.015915
22.76,0.038952,0.024093,0.014859
22.77,0.076506,0.030277,0.046229
22.78,0.11222,0.039937,0.072284
22.79,0.079095,0.049831,0.029264
22.8,0.034197,0.055505,-0.021309
22.81,0.016316,0.054236,-0.03792
22.82,0.010384,0.044216,-0.033832
22.83,0.0079114,0.031243,-0.023332
22.84,0.0067175,0.017044,-0.010326
22.85,0.006153,0.0051547,0.00099836
22.86,0.0060224,0.00094211,0.0050803
22.87,0.0062891,0.0023745,0.0039146
22.88,0.0070997,0.0054709,0.0016289
22.89,0.0090056,0.0083127,0.00069286
22.9,0.014138,0.010457,0.0036818
22.91,0.029109,0.012832,0.016278
22.92,0.052354,0.015359,0.036995
22.93,0.051571,0.016849,0.034723
22.94,0.035429,0.018159,0.01727
22.95,0.041495,0.0211,0.020395
22.96,0.08679,0.028688,0.058102
22.97,0.13851,0.039607,0.0989
22.98,0.10749,0.047387,0.060108
22.99,0.053789,0.050045,0.0037441
23,0.042345,0.050475,-0.0081296
23.01,0.0651,0.045825,0.019275
23.02,0.080124,0.040781,0.039343
23.03,0.054931,0.038893,0.016038
23.04,0.037635,0.037456,0.000179
23.05,0.054594,0.036293,0.018301
23.06,0.10183,0.035612,0.066222
23.07,0.10926,0.038032,0.071225
23.08,0.061677,0.041539,0.020137
23.09,0.035406,0.044324,-0.0089184
23.1,0.041804,0.043519,-0.0017154
23.11,0.061405,0.037942,0.023463
23.12,0.054932,0.032517,0.022415
23.13,0.037086,0.026775,0.010312
23.14,0.044633,0.02147,0.023162
23.15,0.091985,0.02362,0.068365
23.16,0.13649,0.031341,0.10515
23.17,0.096514,0.038471,0.058043
23.18,0.042142,0.043914,-0.0017721
23.19,0.021043,0.045512,-0.02447
23.2,0.014978,0.037395,-0.022417
23.21,0.014031,0.03168,-0.017649
23.22,0.016938,0.035246,-0.018308
23.23,0.028174,0.042817,-0.014643
23.24,0.06449,0.053585,0.010905
23.25,0.12446,0.067429,0.057029
23.26,0.12046,0.073444,0.047014
23.27,0.062094,0.063193,-0.0010994
23.28,0.034889,0.050841,-0.015952
23.29,0.039962,0.042769,-0.002807
23.3,0.052215,0.036299,0.015916
23.31,0.042637,0.034975,0.0076614
23.32,0.032439,0.035953,-0.0035146
23.33,0.048399,0.038146,0.010254
23.34,0.099068,0.040447,0.058621
23.35,0.12431,0.040733,0.083578
23.36,0.078183,0.040027,0.038156
23.37,0.044582,0.038882,0.0056999
23.38,0.055376,0.037981,0.017395
23.39,0.092077,0.034282,0.057795
23.4,0.08644,0.03123,0.055211
23.41,0.042984,0.029126,0.013858
23.42,0.019188,0.025787,-0.0065993
23.43,0.011434,0.018281,-0.0068468
23.44,0.0086454,0.0073946,0.0012508
23.45,0.007682,0.0011215,0.0065605
23.46,0.0080207,0,0.0080207
23.47,0.010639,0,0.010639
23.48,0.01689,0.0022722,0.014618
23.49,0.021061,0.0063079,0.014753
23.5,0.0208,0.012113,0.0086866
23.51,0.030538,0.01965,0.010887
23.52,0.071211,0.031026,0.040185
23.53,0.13561,0.044929,0.090685
23.54,0.12491,0.055608,0.0693
23.55,0.058501,0.056357,0.0021432
23.56,0.023917,0.047361,-0.023443
23.57,0.01285,0.031057,-0.018207
23.58,0.0087614,0.013612,-0.0048501
23.59,0.007015,0.0043795,0.0026355
23.6,0.0065487,0.0032992,0.0032495
23.61,0.0076799,0.0055493,0.0021306
23.62,0.010804,0.0088019,0.002002
23.63,0.012148,0.013885,-0.0017374
23.64,0.010925,0.019469,-0.0085433
23.65,0.014075,0.024134,-0.010059
23.66,0.028426,0.029182,-0.00075633
23.67,0.047409,0.033847,0.013562
23.68,0.041209,0.034771,0.0064374
23.69,0.025592,0.030728,-0.0051359
23.7,0.028818,0.028776,4.1269e-05
23.71,0.054559,0.033341,0.021219
23.72,0.069977,0.040086,0.029891
23.73,0.045758,0.04493,0.00082782
23.74,0.026223,0.046379,-0.020156
23.75,0.030306,0.044789,-0.014483
23.76,0.048112,0.036399,0.011713
23.77,0.047321,0.025291,0.02203
23.78,0.031584,0.019052,0.012533
23.79,0.034582,0.019821,0.014762
23.8,0.068794,0.025041,0.043753
23.81,0.10177,0.0318,0.069973
23.82,0.073495,0.037264,0.036232
23.83,0.036781,0.040398,-0.0036174
23.84,0.031721,0.042469,-0.010748
23.85,0.047414,0.039993,0.0074208
23.86,0.049261,0.035409,0.013852
23.87,0.029905,0.033543,-0.0036378
23.88,0.021908,0.032338,-0.01043
23.89,0.033256,0.029479,0.0037771
23.9,0.048785,0.024513,0.024272
23.91,0.037426,0.023178,0.014247
23.92,0.018125,0.025817,-0.0076917
23.93,0.010256,0.027401,-0.017145
23.94,0.0083243,0.025326,-0.017002
23.95,0.0087702,0.021144,-0.012374
23.96,0.011758,0.017094,-0.0053356
23.97,0.02165,0.01264,0.0090092
23.98,0.051041,0.011636,0.039405
23.99,0.088289,0.017125,0.071164
24,0.073395,0.02497,0.048425
24.01,0.035606,0.029446,0.0061603
24.02,0.021855,0.030465,-0.0086102
24.03,0.025239,0.027447,-0.0022087
24.04,0.02899,0.023256,0.0057341
24.05,0.02544,0.022794,0.0026461
24.06,0.032275,0.025398,0.0068765
24.07,0.070782,0.032823,0.037959
24.08,0.12925,0.043964,0.085288
24.09,0.11477,0.05211,0.062656
24.1,0.054453,0.052066,0.0023862
24.11,0.027248,0.046693,-0.019445
24.12,0.025271,0.038767,-0.013496
24.13,0.026128,0.028124,-0.0019958
24.14,0.01819,0.020659,-0.0024689
24.15,0.012879,0.017613,-0.0047332
24.16,0.016149,0.016053,9.5334e-05
24.17,0.024575,0.013021,0.011554
24.18,0.023745,0.00846,0.015285
24.19,0.017047,0.0055446,0.011503
24.2,0.020294,0.0061381,0.014156
24.21,0.038454,0.0093411,0.029113
24.22,0.051509,0.012993,0.038516
24.23,0.037855,0.016305,0.021549
24.24,0.030117,0.019956,0.010161
24.25,0.052197,0.02627,0.025927
24.26,0.093762,0.03254,0.061223
24.27,0.085851,0.036514,0.049337
24.28,0.040885,0.038126,0.0027588
24.29,0.017552,0.036003,-0.018451
24.3,0.01024,0.027558,-0.017318
24.31,0.0079161,0.014883,-0.0069668
24.32,0.007842,0.0077239,0.00011812
24.33,0.010817,0.007382,0.0034346
24.34,0.021533,0.0093308,0.012202
24.35,0.037471,0.012425,0.025046
24.36,0.033871,0.015064,0.018808
24.37,0.018354,0.014796,0.0035583
24.38,0.013166,0.012257,0.00090929
24.39,0.017562,0.008832,0.0087301
24.4,0.021314,0.0065794,0.014734
24.41,0.017635,0.0077193,0.0099158
24.42,0.019299,0.010196,0.0091029
24.43,0.038626,0.015104,0.023522
24.44,0.066962,0.022823,0.044139
24.45,0.058281,0.031754,0.026527
24.46,0.030862,0.037792,-0.0069291
24.47,0.024393,0.040399,-0.016006
24.48,0.036778,0.040768,-0.0039896
24.49,0.042666,0.037699,0.0049675
24.5,0.029171,0.031692,-0.0025215
24.51,0.024493,0.026207,-0.0017137
24.52,0.042869,0.027109,0.01576
24.53,0.067997,0.032365,0.035633
24.54,0.05395,0.036816,0.017134
24.55,0.025733,0.037737,-0.012004
24.56,0.015579,0.036282,-0.020703
24.57,0.016722,0.029762,-0.01304
24.58,0.017503,0.017957,-0.00045422
24.59,0.015465,0.0088261,0.0066386
24.6,0.021939,0.0065078,0.015432
24.61,0.047598,0.010039,0.037559
24.62,0.071312,0.015786,0.055525
24.63,0.050284,0.020315,0.029969
24.64,0.021567,0.021053,0.00051312
24.65,0.010324,0.019396,-0.0090724
24.66,0.0069163,0.013329,-0.0064125
24.67,0.0060612,0.0054102,0.00065098
24.68,0.0070002,0.0015763,0.0054239
24.69,0.011806,0.0016503,0.010156
24.7,0.024324,0.0035643,0.020759
24.71,0.032728,0.0068177,0.02591
24.72,0.022902,0.010137,0.012765
24.73,0.015196,0.012064,0.0031323
24.74,0.021202,0.013603,0.0075984
24.75,0.03361,0.014161,0.019449
24.76,0.029588,0.013697,0.015891
24.77,0.017862,0.01284,0.0050223
24.78,0.018919,0.011798,0.0071211
24.79,0.033222,0.011813,0.021409
24.8,0.037836,0.012076,0.02576
24.81,0.022566,0.013857,0.0087088
24.82,0.013217,0.015233,-0.0020163
24.83,0.015943,0.016427,-0.00048483
24.84,0.021194,0.017549,0.0036451
24.85,0.015681,0.01972,-0.0040388
24.86,0.0077884,0.022255,-0.014467
24.87,0.0046372,0.023203,-0.018565
24.88,0.0038144,0.022041,-0.018226
24.89,0.0039424,0.019187,-0.015245
24.9,0.005152,0.013814,-0.0086619
24.91,0.0093389,0.0082889,0.00105
24.92,0.019357,0.0072923,0.012065
24.93,0.025557,0.0098942,0.015663
24.94,0.018772,0.013019,0.0057527
24.95,0.016313,0.015193,0.0011198
24.96,0.029859,0.017801,0.012058
24.97,0.049595,0.019432,0.030163
24.98,0.040519,0.018876,0.021643
24.99,0.018388,0.016988,0.0013999
25,0.0083776,0.014992,-0.0066149
25.01,0.0053298,0.011836,-0.0065065
25.02,0.0044758,0.0067837,-0.0023079
25.03,0.0048813,0.0035824,0.0012989
25.04,0.0076198,0.0029134,0.0047065
25.05,0.015128,0.0038858,0.011242
25.06,0.02079,0.0057955,0.014994
25.07,0.014977,0.007335,0.0076424
25.08,0.0093655,0.0083604,0.0010051
25.09,0.010735,0.0094335,0.0013014
25.1,0.015571,0.0095081,0.006063
25.11,0.015789,0.0096929,0.0060961
25.12,0.016212,0.011439,0.0047738
25.13,0.030841,0.01571,0.015131
25.14,0.064318,0.022284,0.042034
25.15,0.072522,0.02789,0.044632
25.16,0.040498,0.030024,0.010474
25.17,0.020819,0.027804,-0.0069847
25.18,0.021359,0.023802,-0.0024424
25.19,0.025516,0.016845,0.0086713
25.2,0.018729,0.010823,0.0079051
25.21,0.012622,0.0088617,0.00376
25.22,0.016467,0.0094178,0.0070493
25.23,0.025168,0.010326,0.014842
25.24,0.022135,0.010639,0.011496
25.25,0.013557,0.011183,0.0023748
25.26,0.013884,0.012176,0.0017082
25.27,0.022344,0.013055,0.0092887
25.28,0.024235,0.013019,0.011216
25.29,0.01704,0.012249,0.0047905
25.3,0.018478,0.011997,0.0064808
25.31,0.03585,0.014396,0.021454
25.32,0.049256,0.017275,0.03198
25.33,0.032575,0.019146,0.013429
25.34,0.014299,0.018882,-0.0045825
25.35,0.0077508,0.017513,-0.0097618
25.36,0.0061758,0.012957,-0.0067812
25.37,0.0067993,0.0061379,0.00066137
25.38,0.010673,0.002541,0.0081317
25.39,0.023848,0.0035809,0.020267
25.4,0.046999,0.0083258,0.038673
25.41,0.047341,0.013467,0.033874
25.42,0.025275,0.016421,0.0088536
25.43,0.015246,0.01724,-0.0019943
25.44,0.018518,0.017618,0.00090001
25.45,0.020856,0.014957,0.0058985
25.46,0.014204,0.012274,0.0019295
25.47,0.01062,0.011488,-0.00086779
25.48,0.015524,0.012543,0.0029805
25.49,0.022042,0.012224,0.0098176
25.5,0.017895,0.011721,0.0061746
25.51,0.013352,0.012802,0.00054971
25.52,0.020281,0.01561,0.0046712
25.53,0.034038,0.018261,0.015777
25.54,0.03061,0.018794,0.011816
25.55,0.016891,0.018079,-0.0011877
25.56,0.014175,0.015618,-0.0014431
25.57,0.021557,0.012718,0.0088388
25.58,0.023119,0.010287,0.012833
25.59,0.013722,0.0092943,0.0044276
25.6,0.0084156,0.010389,-0.0019739
25.61,0.0096207,0.012094,-0.0024737
25.62,0.011438,0.01332,-0.0018819
25.63,0.0096347,0.014654,-0.0050195
25.64,0.010836,0.017212,-0.0063754
25.65,0.021736,0.020794,0.00094143
25.66,0.034317,0.023317,0.011
25.67,0.026073,0.024602,0.0014709
25.68,0.011567,0.02167,-0.010103
25.69,0.0054804,0.016722,-0.011241
25.7,0.0036155,0.013867,-0.010252
25.71,0.0030808,0.011447,-0.0083665
25.72,0.0033627,0.010325,-0.0069621
25.73,0.0051638,0.010011,-0.0048468
25.74,0.0090697,0.010158,-0.0010881
25.75,0.010339,0.0088075,0.0015319
25.76,0.0076233,0.0057941,0.0018292
25.77,0.0079041,0.004544,0.0033601
25.78,0.013593,0.005389,0.0082039
25.79,0.017675,0.0068773,0.010798
25.8,0.014485,0.0081315,0.0063537
25.81,0.01638,0.0097748,0.0066053
25.82,0.033659,0.013581,0.020078
25.83,0.051994,0.01803,0.033964
25.84,0.038488,0.020485,0.018003
25.85,0.018221,0.020481,-0.0022595
25.86,0.012932,0.019939,-0.0070062
25.87,0.014934,0.01719,-0.0022558
25.88,0.013262,0.011243,0.0020186
25.89,0.010668,0.0078528,0.0028152
25.9,0.016214,0.0080228,0.0081909
25.91,0.029307,0.010161,0.019146
25.92,0.029183,0.01126,0.017924
25.93,0.015804,0.011293,0.0045109
25.94,0.0098078,0.010487,-0.00067946
25.95,0.011635,0.0092705,0.0023644
25.96,0.012393,0.0071805,0.0052129
25.97,0.0088087,0.0052224,0.0035864
25.98,0.0086655,0.0052034,0.0034621
25.99,0.015256,0.0068674,0.0083887
26,0.019801,0.0087453,0.011056
26.01,0.012804,0.0098396,0.0029644
26.02,0.0058488,0.010661,-0.0048122
26.03,0.0033919,0.011054,-0.0076618
26.04,0.0027607,0.0097079,-0.0069472
26.05,0.0029328,0.0077276,-0.0047948
26.06,0.0042846,0.0056288,-0.0013442
26.07,0.0086769,0.0039066,0.0047704
26.08,0.014743,0.0041813,0.010562
26.09,0.013091,0.0055459,0.0075448
26.1,0.0076283,0.0066619,0.00096635
26.11,0.0066943,0.0071015,-0.00040718
26.12,0.0091384,0.0071718,0.0019666
26.13,0.010124,0.0058797,0.0042442
26.14,0.011321,0.0047025,0.0066183
26.15,0.022265,0.0062767,0.015988
26.16,0.046866,0.010889,0.035978
26.17,0.052966,0.015268,0.037697
26.18,0.029766,0.017728,0.012038
26.19,0.016275,0.01855,-0.0022752
26.2,0.018112,0.019017,-0.0009055
26.21,0.019667,0.016429,0.0032385
26.22,0.011912,0.012548,-0.0006358
26.23,0.0055846,0.010188,-0.0046032
26.24,0.0033206,0.0090292,-0.0057086
26.25,0.0025957,0.0073086,-0.0047129
26.26,0.0025262,0.0053395,-0.0028134
26.27,0.0032884,0.0047725,-0.0014841
26.28,0.0057984,0.005827,-2.856e-05
26.29,0.0085219,0.0068699,0.001652
26.3,0.0075775,0.0071619,0.00041561
26.31,0.0073793,0.0072917,8.7608e-05
26.32,0.013858,0.0067051,0.0071533
26.33,0.023101,0.0061176,0.016984
26.34,0.018903,0.0063076,0.012596
26.35,0.0086139,0.0064429,0.002171
26.36,0.0039573,0.0065481,-0.0025908
26.37,0.0025384,0.0063533,-0.0038149
26.38,0.002148,0.0046268,-0.0024788
26.39,0.0023983,0.0033756,-0.00097735
26.4,0.0038427,0.0035752,0.0002675
26.41,0.0065397,0.004307,0.0022327
26.42,0.0068549,0.0048883,0.0019666
26.43,0.0051471,0.004995,0.0001521
26.44,0.0064496,0.0050596,0.00139
26.45,0.011621,0.0057182,0.0059027
26.46,0.013123,0.0064897,0.0066336
26.47,0.0086998,0.0070996,0.0016002
26.48,0.0079111,0.0075432,0.00036791
26.49,0.013028,0.0083437,0.0046846
26.5,0.015325,0.0081628,0.0071622
26.51,0.0099281,0.0064719,0.0034563
26.52,0.0070433,0.0053703,0.0016731
26.53,0.0096892,0.0056532,0.004036
26.54,0.011872,0.0054667,0.0064048
26.55,0.0091934,0.0047231,0.0044703
26.56,0.0093313,0.0049922,0.0043391
26.57,0.01721,0.0065525,0.010657
26.58,0.023541,0.0083848,0.015156
26.59,0.016179,0.0091313,0.0070474
26.6,0.0088623,0.0094758,-0.00061357
26.61,0.0089154,0.0096724,-0.00075706
26.62,0.011135,0.009372,0.001763
26.63,0.0099013,0.0079854,0.0019159
26.64,0.010999,0.007587,0.0034125
26.65,0.022182,0.0099321,0.01225
26.66,0.035223,0.012849,0.022374
26.67,0.026656,0.013965,0.01269
26.68,0.011588,0.013894,-0.002306
26.69,0.0052732,0.012286,-0.0070125
26.7,0.0033607,0.0091858,-0.0058251
26.71,0.0028916,0.0057227,-0.0028311
26.72,0.003536,0.0034603,7.5714e-05
26.73,0.0064092,0.0035798,0.0028293
26.74,0.010537,0.0062275,0.0043098
26.75,0.0095355,0.0086402,0.00089531
26.76,0.0064086,0.010186,-0.0037771
26.77,0.0079199,0.012312,-0.0043923
26.78,0.012795,0.013481,-0.0006861
26.79,0.012056,0.013316,-0.0012602
26.8,0.0075186,0.012126,-0.0046074
26.81,0.0078508,0.0095565,-0.0017057
26.82,0.012241,0.0079933,0.0042472
26.83,0.011655,0.0073978,0.004257
26.84,0.0066965,0.0073058,-0.00060927
26.85,0.0052534,0.007376,-0.0021227
26.86,0.0071149,0.0076373,-0.00052235
26.87,0.0073259,0.0066956,0.00063027
26.88,0.0055016,0.0043948,0.0011068
26.89,0.0069026,0.0035723,0.0033303
26.9,0.012306,0.0041566,0.0081496
26.91,0.01317,0.0044729,0.0086975
26.92,0.0076546,0.0046642,0.0029903
26.93,0.0049692,0.0049218,4.7399e-05
26.94,0.0059669,0.0051073,0.00085968
26.95,0.0064237,0.0047606,0.0016632
26.96,0.0053454,0.0041892,0.0011562
26.97,0.00742,0.0042154,0.0032046
26.98,0.014092,0.0051709,0.0089208
26.99,0.015605,0.0059164,0.0096882
27,0.0085682,0.006037,0.0025312
27.01,0.0037517,0.0058317,-0.00208
27.02,0.0022183,0.005699,-0.0034807
27.03,0.0018445,0.0046093,-0.0027648
27.04,0.0021091,0.0030641,-0.00095501
27.05,0.0035987,0.0024348,0.0011639
27.06,0.0070806,0.0022541,0.0048265
27.07,0.0085473,0.0025566,0.0059907
27.08,0.0055291,0.0031716,0.0023576
27.09,0.0037102,0.0034558,0.00025441
27.1,0.0045174,0.0042441,0.00027336
27.11,0.0052588,0.0052803,-2.1488e-05
27.12,0.0048903,0.005585,-0.00069475
27.13,0.0072492,0.0066173,0.00063194
27.14,0.014849,0.0085944,0.0062549
27.15,0.018715,0.009665,0.0090505
27.16,0.012009,0.010183,0.0018259
27.17,0.0076655,0.0093245,-0.0016591
27.18,0.009819,0.0084895,0.0013295
27.19,0.011296,0.0074706,0.0038252
27.2,0.007548,0.006301,0.0012469
27.21,0.0054879,0.0058059,-0.00031804
27.22,0.0075081,0.0059343,0.0015738
27.23,0.0088487,0.0057672,0.0030816
27.24,0.0064782,0.0044716,0.0020066
27.25,0.006049,0.0037665,0.0022825
27.26,0.0099828,0.0041701,0.0058128
27.27,0.012337,0.0045865,0.0077508
27.28,0.009135,0.0048474,0.0042876
27.29,0.0091867,0.0058681,0.0033185
27.3,0.016504,0.0076703,0.0088342
27.31,0.020183,0.0090492,0.011134
27.32,0.012082,0.0094706,0.0026116
27.33,0.0052676,0.0090217,-0.0037541
27.34,0.0030253,0.0087018,-0.0056765
27.35,0.0025916,0.0072132,-0.0046216
27.36,0.0032773,0.0053366,-0.0020593
27.37,0.0064002,0.0045874,0.0018128
27.38,0.013576,0.0057948,0.0077817
27.39,0.016462,0.0072054,0.0092569
27.4,0.0098114,0.0078497,0.0019617
27.41,0.004994,0.0078312,-0.0028372
27.42,0.0044711,0.0065052,-0.0020341
27.43,0.0045741,0.0046075,-3.3366e-05
27.44,0.003832,0.0029056,0.00092641
27.45,0.0049391,0.0024353,0.0025037
27.46,0.0091118,0.0033467,0.0057651
27.47,0.010541,0.0048009,0.0057401
27.48,0.0066169,0.0055035,0.0011133
27.49,0.0048289,0.0060745,-0.0012457
27.5,0.0067543,0.0068267,-7.2427e-05
27.51,0.0073294,0.0066533,0.00067611
27.52,0.0042896,0.0058283,-0.0015387
27.53,0.0021082,0.004496,-0.0023878
27.54,0.0014198,0.0035199,-0.0021001
27.55,0.0013082,0.0026823,-0.0013741
27.56,0.0015893,0.0021761,-0.0005868
27.57,0.0027009,0.0021028,0.00059812
27.58,0.0049238,0.0024387,0.0024851
27.59,0.0057615,0.0027608,0.0030007
27.6,0.0052492,0.0025409,0.0027082
27.61,0.0085334,0.0028086,0.0057248
27.62,0.016452,0.0039555,0.012496
27.63,0.016966,0.0049845,0.011982
27.64,0.0086534,0.0052346,0.0034188
27.65,0.0035965,0.0050215,-0.0014249
27.66,0.0019809,0.0048121,-0.0028312
27.67,0.0014791,0.0036584,-0.0021793
27.68,0.0014735,0.0017991,-0.00032562
27.69,0.0021289,0.0010175,0.0011114
27.7,0.0033723,0.0009512,0.0024211
27.71,0.0034296,0.0012593,0.0021704
27.72,0.0026928,0.00166,0.0010328
27.73,0.003513,0.0019718,0.0015411
27.74,0.0055362,0.0025029,0.0030333
27.75,0.0054788,0.0026752,0.0028036
27.76,0.0048226,0.0028833,0.0019394
27.77,0.008059,0.003424,0.004635
27.78,0.01355,0.0040532,0.009497
27.79,0.011762,0.0044712,0.0072905
27.8,0.0063333,0.0045401,0.0017932
27.81,0.0051418,0.0047071,0.00043472
27.82,0.0062939,0.0053403,0.00095353
27.83,0.0056478,0.0053405,0.00030726
27.84,0.0054309,0.0048936,0.00053731
27.85,0.0098318,0.0057431,0.0040887
27.86,0.015285,0.006921,0.0083642
27.87,0.011696,0.0076777,0.004018
27.88,0.0055747,0.0073431,-0.0017683
27.89,0.0036904,0.0067772,-0.0030868
27.9,0.0036149,0.0062721,-0.0026572
27.91,0.0028697,0.005068,-0.0021983
27.92,0.0025731,0.0041742,-0.0016011
27.93,0.004004,0.0039022,0.00010188
27.94,0.0052059,0.0040926,0.0011133
27.95,0.0035936,0.0032466,0.000347
27.96,0.0018746,0.0018643,1.0237e-05
27.97,0.001338,0.0011411,0.00019692
27.98,0.0014023,0.00087986,0.00052245
27.99,0.0020515,0.0006767,0.0013748
28,0.0043182,0.0010897,0.0032286
28.01,0.0093644,0.0020909,0.0072735
28.02,0.011439,0.0031208,0.0083184
28.03,0.00695,0.0037477,0.0032023
28.04,0.0038648,0.0038821,-1.7345e-05
28.05,0.0039023,0.0039732,-7.0885e-05
28.06,0.0041298,0.0036776,0.00045222
28.07,0.0039179,0.0028344,0.0010835
28.08,0.0063785,0.0025919,0.0037866
28.09,0.011824,0.0034224,0.0084019
28.1,0.011849,0.004234,0.0076151
28.11,0.0065044,0.0044904,0.002014
28.12,0.0043903,0.0044426,-5.2238e-05
28.13,0.0051832,0.0043492,0.00083393
28.14,0.0046634,0.0036663,0.00099713
28.15,0.0031284,0.0026689,0.00045951
28.16,0.0034813,0.0023655,0.0011158
28.17,0.0049273,0.0028451,0.0020822
28.18,0.004256,0.0034327,0.00082333
28.19,0.0029375,0.0035116,-0.00057409
28.2,0.0036882,0.0038577,-0.00016951
28.21,0.0052223,0.0042209,0.0010013
28.22,0.0044338,0.0043312,0.00010264
28.23,0.0036602,0.0040522,-0.00039194
28.24,0.0058448,0.0038721,0.0019727
28.25,0.0080097,0.0039854,0.0040242
28.26,0.0054499,0.0039334,0.0015165
28.27,0.0023823,0.0037477,-0.0013654
28.28,0.0012001,0.0035706,-0.0023705
28.29,0.00081448,0.0034291,-0.0026147
28.3,0.00066853,0.0022114,-0.0015429
28.31,0.00062506,0.00094605,-0.000321
28.32,0.00065708,0.00043192,0.00022517
28.33,0.00079461,0.0004472,0.00034741
28.34,0.0012003,0.00081184,0.00038849
28.35,0.0024488,0.0016041,0.00084469
28.36,0.0047421,0.002497,0.0022452
28.37,0.0051729,0.0032659,0.001907
28.38,0.0037203,0.0039201,-0.00019988
28.39,0.0044828,0.0043988,8.3985e-05
28.4,0.0072789,0.0050617,0.0022172
28.41,0.0068965,0.0051172,0.0017793
28.42,0.0044324,0.0048967,-0.0004643
28.43,0.0049247,0.0048134,0.00011134
28.44,0.0069488,0.0053032,0.0016456
28.45,0.0056323,0.0052789,0.00035345
28.46,0.0033521,0.0049434,-0.0015913
28.47,0.0034823,0.0043381,-0.00085583
28.48,0.0043391,0.0035581,0.00078092
28.49,0.003312,0.0027983,0.00051377
28.5,0.0022357,0.0022107,2.5069e-05
28.51,0.0025803,0.0023273,0.00025305
28.52,0.0032504,0.002869,0.00038136
28.53,0.0035092,0.003315,0.00019414
28.54,0.0059536,0.0037786,0.002175
28.55,0.01234,0.0049982,0.0073413
28.56,0.014359,0.0060388,0.0083198
28.57,0.0079933,0.0065251,0.0014682
28.58,0.0033297,0.0057904,-0.0024608
28.59,0.0018362,0.0049171,-0.0030808
28.6,0.0015079,0.0038909,-0.002383
28.61,0.001908,0.0024251,-0.0005171
28.62,0.0037169,0.0018353,0.0018816
28.63,0.0064664,0.0021083,0.0043581
28.64,0.0058809,0.0023503,0.0035306
28.65,0.0033759,0.0021839,0.0011919
28.66,0.0029652,0.0020807,0.00088455
28.67,0.0036836,0.0021034,0.0015802
28.68,0.0032773,0.0020141,0.0012633
28.69,0.0033094,0.0018704,0.0014391
28.7,0.0059493,0.0022961,0.0036532
28.71,0.0080946,0.0029636,0.005131
28.72,0.0054694,0.0033779,0.0020915
28.73,0.0028483,0.0032992,-0.00045086
28.74,0.0025728,0.0033747,-0.00080189
28.75,0.0025339,0.0033467,-0.00081281
28.76,0.0015736,0.0027127,-0.001139
28.77,0.0008723,0.0021191,-0.0012468
28.78,0.0006553,0.0019016,-0.0012463
28.79,0.00066861,0.0018339,-0.0011653
28.8,0.00095386,0.0017416,-0.00078778
28.81,0.0019112,0.0017285,0.00018264
28.82,0.0032515,0.0014574,0.0017942
28.83,0.0029695,0.0013261,0.0016433
28.84,0.0020842,0.0013355,0.00074873
28.85,0.0027471,0.0017993,0.00094776
28.86,0.0038344,0.0025147,0.0013197
28.87,0.002812,0.0030142,-0.00020224
28.88,0.0013078,0.0030285,-0.0017207
28.89,0.00070572,0.0031111,-0.0024053
28.9,0.00054235,0.003044,-0.0025016
28.91,0.00056315,0.0028554,-0.0022923
28.92,0.000837,0.0022475,-0.0014105
28.93,0.0014454,0.0015606,-0.00011519
28.94,0.0016404,0.0012184,0.00042202
28.95,0.0012093,0.0011686,4.072e-05
28.96,0.0012095,0.0013177,-0.00010818
28.97,0.0017266,0.0015122,0.00021432
28.98,0.0019616,0.0015571,0.00040443
28.99,0.0024906,0.0013727,0.001118
29,0.0051456,0.0015121,0.0036335
29.01,0.008238,0.0020689,0.0061692
29.02,0.0064393,0.0025936,0.0038457
29.03,0.0034522,0.0027843,0.00066796
29.04,0.0031489,0.0028999,0.00024903
29.05,0.0034729,0.0030393,0.00043361
29.06,0.0024882,0.0026492,-0.00016091
29.07,0.0019678,0.0020013,-3.3515e-05
29.08,0.0026965,0.0018862,0.00081031
29.09,0.0029147,0.0019435,0.00097115
29.1,0.0020835,0.0017643,0.00031918
29.11,0.0021728,0.0016425,0.00053028
29.12,0.0032523,0.0017898,0.0014625
29.13,0.00321,0.0019557,0.0012543
29.14,0.00266,0.0020031,0.00065693
29.15,0.0040993,0.0021974,0.0019019
29.16,0.0061625,0.0023794,0.003783
29.17,0.0046853,0.0023925,0.0022928
29.18,0.002154,0.002232,-7.7995e-05
29.19,0.0011335,0.0023199,-0.0011864
29.2,0.00092263,0.0025285,-0.0016059
29.21,0.0011609,0.0025103,-0.0013493
29.22,0.0022776,0.0023746,-9.6984e-05
29.23,0.0045214,0.0026981,0.0018233
29.24,0.0049145,0.0030809,0.0018336
29.25,0.0028505,0.0034194,-0.00056892
29.26,0.0018642,0.0032372,-0.001373
29.27,0.0020666,0.0029087,-0.00084211
29.28,0.0019217,0.0025313,-0.00060961
29.29,0.0017285,0.0021848,-0.00045623
29.3,0.0027195,0.0021201,0.00059942
29.31,0.0038556,0.0023311,0.0015245
29.32,0.0030384,0.0022351,0.00080331
29.33,0.0023452,0.001785,0.00056019
29.34,0.0033961,0.0015358,0.0018603
29.35,0.0040533,0.0016283,0.002425
29.36,0.0027956,0.001619,0.0011766
29.37,0.0023263,0.0015684,0.00075789
29.38,0.0032696,0.0017337,0.0015359
29.39,0.0031557,0.0018778,0.0012779
29.4,0.0018212,0.0017286,9.2553e-05
29.41,0.0012727,0.0014837,-0.00021108
29.42,0.0013835,0.0014921,-0.00010862
29.43,0.0014848,0.0014497,3.5117e-05
29.44,0.0022113,0.0013818,0.00082951
29.45,0.004645,0.0015653,0.0030797
29.46,0.0062481,0.0020513,0.0041968
29.47,0.0039654,0.0023136,0.0016518
29.48,0.0016703,0.0023603,-0.00069004
29.49,0.0008499,0.0020934,-0.0012435
29.5,0.00061705,0.0016929,-0.0010758
29.51,0.00063263,0.0010634,-0.00043081
29.52,0.00096143,0.00061234,0.0003491
29.53,0.0014711,0.00066802,0.00080304
29.54,0.0014019,0.00089341,0.00050848
29.55,0.0011975,0.0011411,5.6457e-05
29.56,0.0017647,0.0013135,0.00045121
29.57,0.0024265,0.0015111,0.00091538
29.58,0.0021146,0.0016372,0.00047746
29.59,0.0023759,0.0016842,0.00069163
29.6,0.0041539,0.0016395,0.0025144
29.61,0.0045886,0.0016995,0.0028891
29.62,0.0026737,0.0015823,0.0010914
29.63,0.0015726,0.0015687,3.9135e-06
29.64,0.0015608,0.0014007,0.00016014
29.65,0.0016151,0.0014108,0.0002043
29.66,0.0021094,0.00095207,0.0011573
29.67,0.0042603,0.0008832,0.0033771
29.68,0.0061287,0.00096196,0.0051668
29.69,0.0043254,0.0010431,0.0032823
29.7,0.002341,0.0012689,0.001072
29.71,0.0022045,0.001174,0.0010305
29.72,0.0022721,0.0011127,0.0011594
29.73,0.0018869,0.0010354,0.00085153
29.74,0.0025787,0.0009492,0.0016295
29.75,0.0041919,0.00098052,0.0032114
29.76,0.0036703,0.00096954,0.0027008
29.77,0.0017619,0.0008553,0.00090659
29.78,0.00082588,0.00070866,0.00011722
29.79,0.00055659,0.00060074,-4.4148e-05
29.8,0.000545,0.00049471,5.0287e-05
29.81,0.00082676,0.00043428,0.00039249
29.82,0.001512,0.0004269,0.0010851
29.83,0.0017676,0.0004855,0.0012821
29.84,0.0012437,0.00057386,0.00066987
29.85,0.0011738,0.00058745,0.00058633
29.86,0.0016445,0.00072777,0.00091673
29.87,0.0016402,0.00082293,0.00081726
29.88,0.0016194,0.00087982,0.0007396
29.89,0.0028388,0.00098824,0.0018506
29.9,0.0040034,0.0010613,0.0029421
29.91,0.0028754,0.0011003,0.0017751
29.92,0.0017714,0.00099504,0.00077634
29.93,0.0020287,0.00075671,0.001272
29.94,0.0020282,0.00069724,0.001331
29.95,0.0011156,0.00061795,0.00049764
29.96,0.00049768,0.0006023,-0.00010462
29.97,0.00027768,0.00062726,-0.00034958
29.98,0.00018972,0.0016865,-0.0014967
29.99,0.00014423,6.8575e-05,7.5653e-05


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain01/simuXRD_fit_strnmf2.csv <==
0,0.24293,0.28447,-0.041543
0.01,0.2451,0.28704,-0.04194
0.02,0.2473,0.28964,-0.04234
0.030001,0.24953,0.29228,-0.042747
0.040001,0.25179,0.29495,-0.04316
0.050001,0.25409,0.29767,-0.043579
0.060001,0.25642,0.30043,-0.044006
0.070001,0.25879,0.30322,-0.04444
0.080001,0.26118,0.30607,-0.044881
0.090002,0.26362,0.30895,-0.045329
0.1,0.26609,0.31188,-0.045788
0.11,0.2686,0.31477,-0.046166
0.12,0.27115,0.31761,-0.046459
0.13,0.27373,0.32052,-0.046784
0.14,0.27636,0.32353,-0.047174
0.15,0.27902,0.32669,-0.04767
0.16,0.28173,0.32999,-0.048263
0.17,0.28448,0.33344,-0.048959
0.18,0.28727,0.33701,-0.049742
0.19,0.2901,0.34053,-0.050429
0.2,0.29298,0.3443,-0.051315
0.21,0.29591,0.34812,-0.052208
0.22,0.29888,0.35167,-0.052784
0.23,0.3019,0.35527,-0.053361
0.24,0.30497,0.35893,-0.053951
0.25,0.3081,0.36265,-0.054551
0.26,0.31127,0.36643,-0.055163
0.27,0.31449,0.37028,-0.055787
0.28,0.31777,0.37419,-0.056424
0.29,0.3211,0.37817,-0.057073
0.30001,0.32449,0.38222,-0.057735
0.31001,0.32794,0.38635,-0.058415
0.32001,0.33144,0.3905,-0.059056
0.33001,0.33501,0.39472,-0.059712
0.34001,0.33864,0.39901,-0.060378
0.35001,0.34233,0.4034,-0.06107
0.36001,0.34608,0.40789,-0.061813
0.37001,0.3499,0.41251,-0.062608
0.38001,0.35379,0.41725,-0.06346
0.39001,0.35775,0.42206,-0.064306
0.40001,0.36178,0.42702,-0.065235
0.41001,0.36589,0.43209,-0.066197
0.42001,0.37007,0.43737,-0.067299
0.43001,0.37432,0.44175,-0.067426
0.44001,0.37866,0.44566,-0.067
0.45001,0.38308,0.45071,-0.067631
0.46001,0.39395,0.45778,-0.063827
0.47001,0.39856,0.46573,-0.067164
0.48001,0.40326,0.47376,-0.070499
0.49001,0.40805,0.47966,-0.07161
0.50001,0.41293,0.48555,-0.072615
0.51001,0.41791,0.49163,-0.073724
0.52001,0.42298,0.49755,-0.074569
0.53001,0.42816,0.50342,-0.075265
0.54001,0.43343,0.50946,-0.076026
0.55001,0.43882,0.51567,-0.076852
0.56001,0.44431,0.52217,-0.077867
0.57001,0.44991,0.52915,-0.079242
0.58001,0.45563,0.53648,-0.080848
0.59001,0.46147,0.54428,-0.082808
0.60001,0.46743,0.55198,-0.084555
0.61001,0.47351,0.56038,-0.086866
0.62001,0.47973,0.56898,-0.089251
0.63001,0.48607,0.57725,-0.091176
0.64001,0.49256,0.58527,-0.092713
0.65001,0.49918,0.59346,-0.094278
0.66001,0.50595,0.60185,-0.095895
0.67001,0.51287,0.61044,-0.097563
0.68001,0.51995,0.61923,-0.099286
0.69001,0.52718,0.62825,-0.10106
0.70001,0.53458,0.63748,-0.1029
0.71001,0.54215,0.64695,-0.1048
0.72001,0.54989,0.65666,-0.10677
0.73001,0.55782,0.66662,-0.10881
0.74001,0.56593,0.67683,-0.1109
0.75001,0.57423,0.68738,-0.11315
0.76001,0.58273,0.69804,-0.11531
0.77001,0.59144,0.70834,-0.1169
0.78001,0.60036,0.71935,-0.11899
0.79001,0.6095,0.73139,-0.12189
0.80001,0.6223,0.74515,-0.12285
0.81001,0.63192,0.75878,-0.12687
0.82001,0.64178,0.7715,-0.12972
0.83001,0.65189,0.78458,-0.13269
0.84001,0.66227,0.79805,-0.13579
0.85001,0.67291,0.81192,-0.13901
0.86001,0.68384,0.82622,-0.14238
0.87001,0.69506,0.84096,-0.1459
0.88001,0.70658,0.85616,-0.14958
0.89001,0.71841,0.87185,-0.15344
0.90002,0.73057,0.88806,-0.15749
0.91002,0.74307,0.90476,-0.16169
0.92002,0.75591,0.92197,-0.16606
0.93002,0.76912,0.93978,-0.17066
0.94002,0.78271,0.95827,-0.17556
0.95002,0.7967,0.97745,-0.18075
0.96002,0.81109,0.99732,-0.18623
0.97002,0.82591,1.018,-0.19208
0.98002,0.84118,1.0394,-0.19823
0.99002,0.85691,1.0617,-0.20483
1,0.87312,1.0849,-0.21183
1.01,0.88983,1.109,-0.21917
1.02,0.90707,1.134,-0.22696
1.03,0.92486,1.16,-0.23517
1.04,0.94322,1.1871,-0.24393
1.05,0.96217,1.2155,-0.25328
1.06,0.98175,1.245,-0.26327
1.07,1.002,1.276,-0.27398
1.08,1.0229,1.3084,-0.28547
1.09,1.0445,1.3423,-0.2978
1.1,1.0669,1.3779,-0.31101
1.11,1.0901,1.4154,-0.3253
1.12,1.1141,1.4549,-0.34077
1.13,1.1389,1.4965,-0.35757
1.14,1.1647,1.5406,-0.37589
1.15,1.1914,1.5873,-0.39583
1.16,1.2192,1.6368,-0.41768
1.17,1.2479,1.6895,-0.44157
1.18,1.2778,1.7457,-0.46788
1.19,1.3089,1.8057,-0.49677
1.2,1.3412,1.8699,-0.52875
1.21,1.3748,1.9388,-0.56402
1.22,1.4098,2.0131,-0.60327
1.23,1.4462,2.0933,-0.64712
1.24,1.4842,2.1805,-0.6963
1.25,1.5238,2.2755,-0.75171
1.26,1.5651,2.3796,-0.81446
1.27,1.6083,2.4941,-0.88579
1.28,1.6534,2.6204,-0.96708
1.29,1.7005,2.761,-1.0605
1.3,1.7499,2.9191,-1.1693
1.31,1.8034,3.0985,-1.2952
1.32,1.8575,3.3034,-1.4458
1.33,1.9144,3.5384,-1.6241
1.34,1.974,3.8116,-1.8376
1.35,2.0367,4.1334,-2.0967
1.36,2.1026,4.5172,-2.4145
1.37,2.172,4.9829,-2.8109
1.38,2.2452,5.5585,-3.3134
1.39,2.3223,6.2851,-3.9628
1.4,2.4037,7.2266,-4.8229
1.41,2.4898,8.4848,-5.995
1.42,2.5808,10.232,-7.6513
1.43,2.6773,12.774,-10.097
1.44,2.7796,16.723,-13.944
1.45,2.8882,23.372,-20.484
1.46,3.0037,36.146,-33.142
1.47,3.1267,65.751,-62.624
1.48,3.2578,151.73,-148.47
1.49,3.3979,424.1,-420.7
1.5,3.5476,576.03,-572.48
1.51,3.708,350.75,-347.04
1.52,3.8801,146.04,-142.16
1.53,4.0651,66.966,-62.901
1.54,4.2643,37.128,-32.864
1.55,4.4792,24.424,-19.945
1.56,4.7116,18.064,-13.352
1.57,4.9633,14.472,-9.5089
1.58,5.2368,12.284,-7.0475
1.59,5.5344,10.893,-5.3585
1.6,5.8623,9.9959,-4.1335
1.61,6.2179,9.4278,-3.21
1.62,6.608,9.091,-2.483
1.63,7.0376,8.9275,-1.8899
1.64,7.512,8.9015,-1.3895
1.65,8.0378,8.9911,-0.95323
1.66,8.6228,9.1826,-0.55981
1.67,9.2762,9.4695,-0.19336
1.68,10.009,9.8499,0.15916
1.69,10.835,10.326,0.50875
1.7,11.771,10.905,0.86583
1.71,12.837,11.596,1.2403
1.72,14.058,12.414,1.6434
1.73,15.466,13.379,2.0868
1.74,17.103,14.518,2.5847
1.75,19.019,15.865,3.1541
1.76,21.283,17.466,3.817
1.77,23.985,19.384,4.6013
1.78,27.247,21.702,5.5447
1.79,31.233,24.535,6.6986
1.8,36.178,28.043,8.135
1.81,42.416,32.458,9.9578
1.82,50.443,38.121,12.321
1.83,61.018,45.553,15.465
1.84,75.354,55.584,19.77
1.85,95.487,69.583,25.904
1.86,125.05,90.025,35.028
1.87,171.11,121.42,49.694
1.88,248.96,174.06,74.905
1.89,397.57,269.93,127.64
1.9,743.3,487.46,255.84
1.91,1781.2,1086.8,694.36
1.92,4555.4,3170.3,1385
1.93,7047.2,5762,1285.2
1.94,4911,3687.4,1223.6
1.95,1966.7,672.85,1293.8
1.96,801.46,104.8,696.66
1.97,419.68,102.87,316.81
1.98,259.7,110.14,149.56
1.99,177.19,100.24,76.955
2,128.87,87.864,41.004
2.01,98.07,78.368,19.703
2.02,77.214,72.867,4.3468
2.03,62.426,71.373,-8.9472
2.04,51.559,74.4,-22.842
2.05,43.339,82.591,-39.252
2.06,36.97,100.43,-63.458
2.07,31.936,129.92,-97.989
2.08,27.89,201.07,-173.18
2.09,24.592,322.85,-298.26
2.1,21.87,751.03,-729.16
2.11,19.601,2263.2,-2243.6
2.12,17.693,3083.7,-3066
2.13,16.079,1883.6,-1867.5
2.14,14.71,807.5,-792.79
2.15,13.55,394.27,-380.72
2.16,12.579,218.44,-205.86
2.17,11.794,135.29,-123.5
2.18,11.225,91.967,-80.742
2.19,10.989,67.678,-56.689
2.2,11.528,53.087,-41.559
2.21,14.587,44.883,-30.296
2.22,22.966,44.701,-21.736
2.23,28.206,46.29,-18.083
2.24,20.001,34.511,-14.51
2.25,11.73,23.019,-11.289
2.26,8.5083,19.302,-10.793
2.27,7.2311,17.398,-10.167
2.28,6.5294,15.857,-9.3276
2.29,6.0519,14.508,-8.4559
2.3,5.6872,13.356,-7.6691
2.31,5.3906,12.38,-6.9895
2.32,5.1384,11.556,-6.4177
2.33,4.9193,10.86,-5.9404
2.34,4.7261,10.272,-5.5462
2.35,4.5539,9.7786,-5.2246
2.36,4.3995,9.3671,-4.9677
2.37,4.2602,9.0294,-4.7692
2.38,4.1344,8.7595,-4.6251
2.39,4.0204,8.5537,-4.5332
2.4,3.9172,8.4102,-4.493
2.41,3.8237,8.3296,-4.5059
2.42,3.7392,8.3148,-4.5756
2.43,3.6629,8.3712,-4.7084
2.44,3.5942,8.5081,-4.9139
2.45,3.5327,8.7393,-5.2066
2.46,3.4779,9.0852,-5.6073
2.47,3.4295,9.576,-6.1465
2.48,3.3871,10.257,-6.8695
2.49,3.3504,11.195,-7.8444
2.5,3.3194,12.502,-9.1831
2.51,3.2936,14.348,-11.055
2.52,3.2731,17.074,-13.801
2.53,3.2577,21.161,-17.903
2.54,3.2472,28.041,-24.793
2.55,3.2417,39.43,-36.188
2.56,3.241,63.381,-60.14
2.57,3.2453,108.01,-104.76
2.58,3.2544,347.87,-344.62
2.59,3.2685,755.33,-752.06
2.6,3.2876,679.11,-675.83
2.61,3.3118,335.1,-331.79
2.62,3.3413,153.47,-150.13
2.63,3.3762,83.874,-80.498
2.64,3.4167,51.845,-48.429
2.65,3.463,34.404,-30.941
2.66,3.5155,24.816,-21.3
2.67,3.5743,19.167,-15.592
2.68,3.64,15.658,-12.018
2.69,3.7129,13.354,-9.641
2.7,3.7934,11.78,-7.9867
2.71,3.8821,10.674,-6.7917
2.72,3.9796,9.8851,-5.9055
2.73,4.0871,9.3232,-5.2361
2.74,4.2043,8.9311,-4.7268
2.75,4.3327,8.6717,-4.339
2.76,4.4733,8.5213,-4.048
2.77,4.6271,8.4642,-3.8371
2.78,4.7955,8.4912,-3.6956
2.79,4.9801,8.5972,-3.6171
2.8,5.1825,8.7816,-3.5991
2.81,5.4047,9.0467,-3.642
2.82,5.649,9.3989,-3.7499
2.83,5.9181,9.8486,-3.9305
2.84,6.215,10.411,-4.1962
2.85,6.5435,11.109,-4.5654
2.86,6.9076,11.973,-5.0652
2.87,7.3126,13.048,-5.7354
2.88,7.7643,14.4,-6.6354
2.89,8.2698,16.125,-7.8553
2.9,8.8379,18.377,-9.5388
2.91,9.4788,21.394,-11.916
2.92,10.205,25.607,-15.402
2.93,11.033,31.725,-20.692
2.94,11.981,41.278,-29.296
2.95,13.075,57.149,-44.075
2.96,14.345,85.114,-70.769
2.97,15.829,130.38,-114.55
2.98,17.581,438.51,-420.92
2.99,19.667,1020.4,-1000.7
3.0001,22.179,998.21,-976.03
3.0101,25.241,528.55,-503.31
3.0201,29.027,256.41,-227.38
3.0301,33.786,150.77,-116.99
3.0401,39.883,105.01,-65.128
3.0501,47.873,82.661,-34.787
3.0601,58.636,74.044,-15.407
3.0701,73.632,74.908,-1.2763
3.0801,95.432,83.953,11.479
3.0901,128.94,102.56,26.382
3.1001,184.52,137.19,47.328
3.1101,287.57,199.57,87.997
3.1201,516.11,341.56,174.54
3.1301,1173.3,694.04,479.26
3.1401,3085,1920.8,1164.2
3.1501,5492.2,4473,1019.3
3.1601,4479.5,4124.9,354.65
3.1701,1919.5,1113.3,806.2
3.1801,752.01,61.175,690.84
3.1901,376.73,0,376.73
3.2001,227.65,0,227.65
3.2101,153.32,11.859,141.46
3.2201,110.72,30.283,80.436
3.2301,83.98,33.05,50.93
3.2401,66.084,33.31,32.773
3.2501,53.518,31.492,22.025
3.2601,44.361,29.476,14.885
3.2701,37.489,27.803,9.6865
3.2801,32.208,26.861,5.3464
3.2901,28.068,26.941,1.1269
3.3001,24.77,28.968,-4.1979
3.3101,22.109,33.569,-11.46
3.3201,19.938,37.33,-17.392
3.3301,18.152,91.941,-73.789
3.3401,16.675,250.89,-234.22
3.3501,15.447,316.52,-301.08
3.3601,14.425,202.29,-187.87
3.3701,13.575,103.12,-89.55
3.3801,12.873,58.6,-45.727
3.3901,12.299,38.693,-26.394
3.4001,11.837,28.032,-16.195
3.4101,11.477,21.76,-10.282
3.4201,11.211,18.104,-6.8932
3.4301,11.034,15.977,-4.9432
3.4401,10.942,14.691,-3.7493
3.4501,10.935,13.957,-3.0228
3.4601,11.015,13.59,-2.5753
3.4701,11.186,13.499,-2.3132
3.4801,11.455,13.636,-2.1809
3.4901,11.834,13.983,-2.1491
3.5001,12.336,14.538,-2.2028
3.5101,12.981,15.319,-2.3378
3.5201,13.796,16.355,-2.5585
3.5301,14.817,17.696,-2.8787
3.5401,16.093,19.416,-3.3225
3.5501,17.691,21.622,-3.9313
3.5601,19.705,24.473,-4.7677
3.5701,22.265,28.212,-5.947
3.5801,25.567,33.197,-7.6291
3.5901,29.902,40.13,-10.228
3.6001,35.722,49.637,-13.914
3.6101,43.767,64.176,-20.41
3.6201,55.303,88.831,-33.527
3.6301,72.67,114.59,-41.92
3.6401,100.59,156.13,-55.547
3.6501,149.89,464.32,-314.43
3.6601,250.64,1157.2,-906.57
3.6701,511.37,1535.6,-1024.3
3.6801,1323.4,1533.5,-210.12
3.6901,2956.7,2517.4,439.26
3.7001,3343,3308.8,34.194
3.7101,1761.2,1755.9,5.3499
3.7201,667.4,228.95,438.45
3.7301,302.09,8.6918,293.4
3.7401,171.84,0,171.84
3.7501,111.77,0,111.77
3.7601,78.935,12.979,65.955
3.7701,58.959,21.17,37.789
3.7801,45.885,23.205,22.68
3.7901,36.86,22.921,13.938
3.8001,30.378,21.543,8.8349
3.8101,25.592,19.775,5.8167
3.8201,22.019,18.03,3.9888
3.8301,19.455,16.536,2.9185
3.8401,18.185,15.516,2.669
3.8501,19.123,15.991,3.1317
3.8601,20.108,18.057,2.0518
3.8701,16.643,16.223,0.42055
3.8801,12.561,11.605,0.95601
3.8901,10.454,9.3184,1.1351
3.9001,9.276,8.5609,0.71509
3.9101,8.4328,8.1608,0.27205
3.9201,7.7584,7.7958,-0.03735
3.9301,7.1935,7.4398,-0.24626
3.9401,6.7096,7.1157,-0.40608
3.9501,6.2893,6.824,-0.53471
3.9601,5.921,6.5685,-0.64745
3.9701,5.5962,6.3489,-0.75266
3.9801,5.3084,6.1645,-0.85606
3.9901,5.0524,6.0141,-0.96167
4.0001,4.8242,5.8967,-1.0726
4.0101,4.6202,5.8121,-1.1919
4.0201,4.4378,5.7603,-1.3224
4.0301,4.2747,5.7424,-1.4677
4.0401,4.1289,5.7606,-1.6316
4.0501,3.9989,5.818,-1.8191
4.0601,3.8832,5.9194,-2.0362
4.0701,3.7808,6.0715,-2.2907
4.0801,3.6908,6.284,-2.5931
4.0901,3.6125,6.57,-2.9575
4.1001,3.5452,6.9484,-3.4033
4.1101,3.4885,7.4468,-3.9584
4.1201,3.4421,8.1036,-4.6615
4.1301,3.4062,8.9814,-5.5751
4.1401,3.3801,10.172,-6.7921
4.1501,3.3643,11.841,-8.4771
4.1601,3.359,14.033,-10.674
4.1701,3.3646,17.561,-14.197
4.1801,3.3818,24.274,-20.892
4.1901,3.4113,29.397,-25.985
4.2001,3.4542,22.376,-18.922
4.2101,3.5119,64.062,-60.55
4.2201,3.5861,299.74,-296.15
4.2301,3.679,610.13,-606.46
4.2401,3.7934,585.73,-581.93
4.2501,3.9327,310.86,-306.93
4.2601,4.1016,148.64,-144.54
4.2701,4.3056,81.009,-76.703
4.2801,4.5523,51.401,-46.849
4.2901,4.8516,36.768,-31.916
4.3001,5.2164,27.731,-22.515
4.3101,5.6646,21.967,-16.302
4.3201,6.2206,18.162,-11.942
4.3301,6.919,15.817,-8.8982
4.3401,7.8098,14.494,-6.6844
4.3501,8.9678,13.94,-4.9718
4.3601,10.508,14.049,-3.5408
4.3701,12.619,14.831,-2.2126
4.3801,15.616,16.427,-0.81156
4.3901,20.079,19.157,0.92198
4.4001,27.158,23.619,3.5389
4.4101,39.434,31.57,7.8633
4.4201,63.831,47.026,16.805
4.4301,124.39,81.78,42.612
4.4401,312.23,169.8,142.43
4.4501,740.59,471.97,268.62
4.4601,944.65,854.8,89.855
4.4701,549.56,626.54,-76.978
4.4801,211.07,228.64,-17.568
4.4901,92.652,128.12,-35.466
4.5001,51.982,88.618,-36.635
4.5101,33.883,48.567,-14.684
4.5201,24.218,32.708,-8.4895
4.5301,18.446,24.279,-5.833
4.5401,14.73,18.753,-4.023
4.5501,12.209,15.214,-3.0047
4.5601,10.433,12.944,-2.5105
4.5701,9.1485,11.494,-2.346
4.5801,8.2026,10.552,-2.3494
4.5901,7.501,9.9895,-2.4885
4.6001,6.9821,9.7199,-2.7377
4.6101,6.6053,9.7037,-3.0984
4.6201,6.3435,9.9274,-3.5839
4.6301,6.1786,10.431,-4.252
4.6401,6.0993,11.259,-5.1593
4.6501,6.0994,12.451,-6.3518
4.6601,6.1774,14.01,-7.8328
4.6701,6.3342,17.129,-10.795
4.6801,6.5763,24.342,-17.766
4.6901,6.9143,21.214,-14.299
4.7001,7.3646,8.0851,-0.72046
4.7101,7.9512,63.905,-55.954
4.7201,8.7084,257.62,-248.91
4.7301,9.6862,473.04,-463.35
4.7401,10.958,442.89,-431.93
4.7501,12.635,246.62,-233.98
4.7601,14.887,124.85,-109.96
4.7701,17.994,77.731,-59.737
4.7801,22.43,57.822,-35.392
4.7901,29.058,49.615,-20.556
4.8001,39.598,48.146,-8.548
4.8101,57.907,54.527,3.3803
4.8201,94.333,73.466,20.867
4.8301,184.81,120.93,63.888
4.8401,465.53,239.57,225.96
4.8501,1105.7,682.76,422.97
4.8601,1410.7,1282.9,127.85
4.8701,820.15,951.23,-131.08
4.8801,314.19,217.41,96.778
4.8901,137.15,14.375,122.78
4.9001,76.341,0,76.341
4.9101,49.275,0,49.275
4.9201,34.838,0,34.838
4.9301,26.265,0,26.265
4.9401,20.871,23.163,-2.2924
4.9501,17.54,121.96,-104.42
4.9601,16.261,234.67,-218.4
4.9701,18.721,235.93,-217.21
4.9801,24.106,149.62,-125.51
4.9901,21.786,86.963,-65.177
5.0001,13.757,52.774,-39.018
5.0101,9.3057,32.43,-23.125
5.0201,7.5026,22.406,-14.903
5.0301,6.5468,16.889,-10.342
5.0401,5.9135,13.419,-7.5052
5.0501,5.4482,11.21,-5.7617
5.0601,5.089,9.7813,-4.6923
5.0701,4.8049,8.862,-4.0571
5.0801,4.578,8.3342,-3.7562
5.0901,4.3967,8.0864,-3.6897
5.1001,4.2534,8.0768,-3.8234
5.1101,4.1427,8.2458,-4.1031
5.1201,4.0606,9.5454,-5.4848
5.1301,4.0044,11.887,-7.8823
5.1401,3.9723,8.408,-4.4358
5.1501,3.963,1.4776,2.4854
5.1601,3.9766,19.405,-15.429
5.1701,4.0119,90.366,-86.354
5.1801,4.0699,180,-175.93
5.1901,4.1517,186.9,-182.75
5.2001,4.2588,112.77,-108.51
5.2101,4.3934,56.479,-52.086
5.2201,4.5586,33.459,-28.901
5.2301,4.7582,22.699,-17.941
5.2401,4.9972,17.393,-12.395
5.2501,5.2819,14.099,-8.8174
5.2601,5.6205,12.028,-6.4076
5.2701,6.0236,10.689,-4.6653
5.2801,6.5048,9.9215,-3.4167
5.2901,7.082,9.6167,-2.5347
5.3001,7.7793,9.6608,-1.8815
5.3101,8.6287,10.009,-1.3802
5.3201,9.6749,10.661,-0.98622
5.3301,10.98,11.951,-0.97108
5.3401,12.634,13.891,-1.2569
5.3501,14.77,14.246,0.52403
5.3601,17.594,14.063,3.5309
5.3701,21.431,21.129,0.30276
5.3801,26.835,48.814,-21.98
5.3901,34.792,91.318,-56.525
5.4001,47.232,110.26,-63.027
5.4101,68.361,101.16,-32.804
5.4201,109,103.57,5.4282
5.4301,204.71,144.54,60.177
5.4401,494.54,257.01,237.54
5.4501,1248.7,690.39,558.27
5.4601,1860.4,1550.8,309.61
5.4701,1248.7,1491.1,-242.33
5.4801,494.68,503.49,-8.8032
5.4901,204.93,44.167,160.76
5.5001,109.29,0,109.29
5.5101,68.731,0,68.731
5.5201,47.688,0,47.688
5.5301,35.341,0,35.341
5.5401,27.484,12.404,15.079
5.5501,22.192,10.108,12.084
5.5601,18.479,1.1423,17.337
5.5701,15.796,3.3183,12.478
5.5801,13.819,124.53,-110.71
5.5901,12.349,368.28,-355.93
5.6001,11.257,529.12,-517.86
5.6101,10.46,416.82,-406.36
5.6201,9.9063,214.94,-205.03
5.6301,9.563,111.43,-101.87
5.6401,9.4152,67.432,-58.017
5.6501,9.4611,45.894,-36.433
5.6601,9.7152,34.691,-24.976
5.6701,10.21,27.818,-17.608
5.6801,11.003,23.363,-12.36
5.6901,12.191,20.593,-8.4017
5.7001,13.934,19.129,-5.195
5.7101,16.506,18.906,-2.3998
5.7201,20.4,19.987,0.41254
5.7301,26.574,22.795,3.7788
5.7401,37.094,28.899,8.1953
5.7501,57.179,40.902,16.277
5.7601,103.52,64.774,38.749
5.7701,241.57,119.29,122.28
5.7801,619.94,314.06,305.89
5.7901,993.25,768.72,224.54
5.8001,719.89,857.56,-137.67
5.8101,293.61,357.91,-64.303
5.8201,119.44,35.748,83.694
5.8301,62.717,0,62.717
5.8401,39.225,0,39.225
5.8501,27.186,0,27.186
5.8601,20.157,0,20.157
5.8701,15.681,0,15.681
5.8801,12.65,0.70467,11.946
5.8901,10.5,2.7317,7.7682
5.9001,8.9181,3.6648,5.2533
5.9101,7.7203,4.4825,3.2378
5.9201,6.7922,5.6124,1.1798
5.9301,6.0587,6.2627,-0.20401
5.9401,5.4702,3.1296,2.3405
5.9501,4.9919,0.45104,4.5408
5.9601,4.5992,8.2508,-3.6516
5.9701,4.2744,34.37,-30.096
5.9801,4.0044,70.779,-66.775
5.9901,3.7793,82.399,-78.619
6.0001,3.5918,56.973,-53.381
6.0101,3.4363,30.454,-27.017
6.0201,3.3084,18.415,-15.107
6.0301,3.205,13.15,-9.9447
6.0401,3.1237,10.238,-7.1141
6.0501,3.0629,8.4095,-5.3466
6.0601,3.0214,7.2285,-4.207
6.0701,2.9989,6.4216,-3.4227
6.0801,2.9953,5.8998,-2.9045
6.0901,3.0116,5.7262,-2.7146
6.1001,3.0484,6.2071,-3.1587
6.1101,3.1079,7.261,-4.1531
6.1201,3.1931,4.4803,-1.2872
6.1301,3.3079,0.53126,2.7766
6.1401,3.4579,3.8241,-0.36622
6.1501,3.6506,24.331,-20.68
6.1601,3.8968,63.84,-59.943
6.1701,4.2112,93.342,-89.131
6.1801,4.6152,80.159,-75.544
6.1901,5.1402,46.554,-41.413
6.2001,5.8335,27.694,-21.86
6.2101,6.7697,20.473,-13.703
6.2201,8.0711,17.143,-9.0717
6.2301,9.9508,15.826,-5.8747
6.2401,12.808,16.016,-3.2085
6.2501,17.465,18.243,-0.77762
6.2601,25.874,23.129,2.7447
6.2701,43.716,33.008,10.708
6.2801,92.43,55.084,37.345
6.2901,241.3,117.24,124.06
6.3001,484.71,307.19,177.52
6.3101,465.33,470.7,-5.3677
6.3201,219.59,309.93,-90.343
6.3301,84.924,135.57,-50.651
6.3401,41.491,155.61,-114.12
6.3501,25.214,209.9,-184.69
6.3601,17.453,173.52,-156.07
6.3701,13.165,95.076,-81.911
6.3801,10.578,53.705,-43.128
6.3901,8.9325,37.301,-28.368
6.4001,7.862,27.425,-19.563
6.4101,7.171,21.004,-13.833
6.4201,6.7514,16.815,-10.064
6.4301,6.5424,14.061,-7.5183
6.4401,6.5127,12.311,-5.798
6.4501,6.651,11.79,-5.1394
6.4601,6.9632,12.277,-5.3141
6.4701,7.4729,9.2143,-1.7414
6.4801,8.2253,5.1282,3.0971
6.4901,9.2976,7.6394,1.6583
6.5001,10.818,23.172,-12.354
6.5101,13.003,56.589,-43.585
6.5201,16.24,90.381,-74.141
6.5301,21.265,95.003,-73.738
6.5401,29.627,72.25,-42.622
6.5501,45.097,58.677,-13.58
6.5601,79.1,66.267,12.832
6.5701,175.79,95.626,80.164
6.5801,461.55,207.1,254.45
6.5901,847.98,564.79,283.19
6.6001,720.27,815.49,-95.22
6.6101,315.79,489.1,-173.31
6.6201,123.47,102.72,20.754
6.6301,61.788,6.9081,54.88
6.6401,37.72,0,37.72
6.6501,26.054,0,26.054
6.6601,20.017,0,20.017
6.6701,18.21,25.88,-7.6707
6.6801,20.315,117.01,-96.698
6.6901,19.489,194.62,-175.13
6.7001,13.237,191.83,-178.6
6.7101,8.831,115.66,-106.83
6.7201,6.8916,57.655,-50.764
6.7301,5.8497,35.295,-29.446
6.7401,5.1573,24.494,-19.337
6.7501,4.6518,18.227,-13.576
6.7601,4.2666,14.347,-10.081
6.7701,3.9675,11.73,-7.7625
6.7801,3.734,10.257,-6.5227
6.7901,3.5531,9.669,-6.1159
6.8001,3.416,7.4202,-4.0042
6.8101,3.3171,3.433,-0.11591
6.8201,3.2524,1.9356,1.3168
6.8301,3.2199,7.8737,-4.6538
6.8401,3.2188,26.063,-22.844
6.8501,3.2497,50.491,-47.242
6.8601,3.3144,62.987,-59.672
6.8701,3.4164,50.238,-46.822
6.8801,3.5609,28.389,-24.828
6.8901,3.7556,17.501,-13.745
6.9001,4.0115,13.399,-9.3872
6.9101,4.3442,11.067,-6.7231
6.9201,4.7761,9.7618,-4.9857
6.9301,5.34,9.1822,-3.8422
6.9401,6.061,9.7569,-3.696
6.9501,7.0635,11.067,-4.0038
6.9601,8.4468,9.3294,-0.88264
6.9701,10.42,5.1327,5.2869
6.9801,13.362,5.0681,8.2941
6.9901,18.026,17.164,0.86246
7.0001,26.086,52.408,-26.323
7.0101,41.985,104.41,-62.428
7.0201,80.95,148.45,-67.502
7.0301,201.33,175.55,25.778
7.0401,486.12,295.34,190.78
7.0501,645.1,567.4,77.7
7.0601,388.44,555.61,-167.17
7.0701,149.98,235.14,-85.159
7.0801,64.865,27.296,37.569
7.0901,35.961,0,35.961
7.1001,23.254,0,23.254
7.1101,16.524,0,16.524
7.1201,12.533,0,12.533
7.1301,9.9863,0,9.9863
7.1401,8.2809,0,8.2809
7.1501,7.1051,0.72457,6.3805
7.1601,6.2863,1.8238,4.4625
7.1701,5.7255,2.5518,3.1737
7.1801,5.3656,3.0927,2.2729
7.1901,5.1773,3.5651,1.6122
7.2001,5.1529,4.0252,1.1277
7.2101,5.3053,4.5014,0.8039
7.2201,5.6738,5.0118,0.66198
7.2301,6.3402,5.6911,0.64905
7.2401,7.4653,6.9461,0.51921
7.2501,9.3781,9.7244,-0.34632
7.2601,12.826,13.739,-0.91287
7.2701,19.822,14.726,5.0954
7.2801,37.367,15.062,22.304
7.2901,91.998,30.457,61.541
7.3001,216.7,107.57,109.13
7.3101,276.08,269.18,6.8976
7.3201,160.96,320.86,-159.9
7.3301,62.343,226.27,-163.92
7.3401,27.856,136.44,-108.58
7.3501,16.073,67.21,-51.137
7.3601,11.006,27.727,-16.721
7.3701,8.8728,16.291,-7.4184
7.3801,9.2639,13.906,-4.6422
7.3901,10.804,15.32,-4.5159
7.4001,8.9088,15.641,-6.7318
7.4101,5.5185,11.667,-6.1482
7.4201,3.8126,7.0741,-3.2615
7.4301,3.0821,3.7963,-0.7142
7.4401,2.6723,2.4809,0.19136
7.4501,2.3971,3.6803,-1.2832
7.4601,2.1965,9.8549,-7.6583
7.4701,2.0443,19.807,-17.763
7.4801,1.9266,28.211,-26.284
7.4901,1.8353,28.412,-26.577
7.5001,1.7651,20.291,-18.526
7.5101,1.7127,12.856,-11.143
7.5201,1.6759,9.9752,-8.2992
7.5301,1.6536,8.8023,-7.1488
7.5401,1.6451,8.7306,-7.0856
7.5501,1.6506,10.71,-9.0593
7.5601,1.671,12.402,-10.731
7.5701,1.708,2.0566,-0.34857
7.5801,1.7644,0,1.7644
7.5901,1.8443,0,1.8443
7.6001,1.954,6.2309,-4.2769
7.6101,2.1031,64.758,-62.654
7.6201,2.3065,146.56,-144.25
7.6301,2.5878,205.71,-203.12
7.6401,2.9871,189.35,-186.36
7.6501,3.5756,112.57,-109
7.6601,4.4909,53.079,-48.588
7.6701,6.0293,33.257,-27.228
7.6801,8.9379,26.192,-17.255
7.6901,15.606,23.631,-8.0256
7.7001,35.395,27.075,8.3201
7.7101,89.572,45.441,44.131
7.7201,143.03,101.32,41.711
7.7301,103.97,133.16,-29.185
7.7401,43.051,77.04,-33.989
7.7501,18.205,25.994,-7.7886
7.7601,10.17,22.13,-11.96
7.7701,6.9024,36.455,-29.552
7.7801,5.2886,43.619,-38.33
7.7901,4.4105,34.078,-29.668
7.8001,3.9222,18.846,-14.924
7.8101,3.6716,11.773,-8.1018
7.8201,3.5872,9.7848,-6.1976
7.8301,3.6377,8.3569,-4.7192
7.8401,3.8154,7.2391,-3.4238
7.8501,4.1319,6.5141,-2.3822
7.8601,4.6198,6.1685,-1.5487
7.8701,5.3412,6.0741,-0.73286
7.8801,6.4085,6.3677,0.040767
7.8901,8.0301,7.3338,0.69625
7.9001,10.621,9.0384,1.5822
7.9101,15.101,11.906,3.195
7.9201,23.891,16.512,7.3791
7.9301,45.177,24.334,20.844
7.9401,110.61,43.662,66.943
7.9501,270.79,120.69,150.1
7.9601,373.51,291.92,81.59
7.9701,233.2,331.1,-97.899
7.9801,91,162.43,-71.428
7.9901,39.15,23.365,15.786
8.0001,21.83,0.31874,21.511
8.0101,14.581,0,14.581
8.0201,11.631,0,11.631
8.0301,11.363,0,11.363
8.0401,10.352,12.088,-1.7369
8.0501,7.3113,34.678,-27.367
8.0601,5.2017,44.635,-39.433
8.0701,4.2267,38.976,-34.749
8.0801,3.6921,24.408,-20.716
8.0901,3.3483,14.45,-11.101
8.1001,3.1155,11.183,-8.0672
8.1101,2.9594,10.707,-7.7477
8.1201,2.8619,10.947,-8.0847
8.1301,2.8128,5.5534,-2.7406
8.1401,2.8066,0.76908,2.0376
8.1501,2.8409,0,2.8409
8.1601,2.8965,0,2.8965
8.1701,3.0148,17.226,-14.212
8.1801,3.1817,50.299,-47.118
8.1901,3.4056,86.386,-82.98
8.2001,3.6993,101.03,-97.334
8.2101,4.0813,80.655,-76.574
8.2201,4.5793,44.689,-40.11
8.2301,5.2348,23.436,-18.201
8.2401,6.1119,16.867,-10.755
8.2501,7.3137,14.262,-6.9478
8.2601,9.0141,13.181,-4.1666
8.2701,11.525,13.616,-2.0907
8.2801,15.456,15.46,-0.0038728
8.2901,22.134,19.269,2.8643
8.3001,34.975,25.525,9.4504
8.3101,65.213,36.072,29.14
8.3201,156.74,62.64,94.103
8.3301,394.87,166.69,228.18
8.3401,588.05,422.31,165.74
8.3501,394.97,534.41,-139.44
8.3601,156.95,297.45,-140.5
8.3701,65.526,60.067,5.459
8.3801,35.409,3.6095,31.799
8.3901,22.701,0,22.701
8.4001,16.176,0,16.176
8.4101,12.426,0,12.426
8.4201,10.131,0,10.131
8.4301,8.6964,0,8.6964
8.4401,7.8283,4.8308,2.9975
8.4501,7.381,19.333,-11.952
8.4601,7.294,31.884,-24.59
8.4701,7.5717,37.229,-29.657
8.4801,8.2878,30.985,-22.697
8.4901,9.6219,20.858,-11.236
8.5001,11.96,16.739,-4.779
8.5101,16.172,17.834,-1.6622
8.5201,24.525,20.717,3.8075
8.5301,44.493,25.449,19.043
8.5401,105.32,40.088,65.228
8.5501,263.82,102.94,160.88
8.5601,392.4,267.82,124.58
8.5701,263.63,362.12,-98.489
8.5801,104.93,221.69,-116.76
8.5901,43.897,68.846,-24.949
8.6001,23.706,9.5685,14.138
8.6101,15.109,0.40509,14.704
8.6201,10.62,0,10.62
8.6301,7.9646,0,7.9646
8.6401,6.256,0,6.256
8.6501,5.0885,0,5.0885
8.6601,4.2538,0,4.2538
8.6701,3.6356,0,3.6356
8.6801,3.165,0,3.165
8.6901,2.7986,0,2.7986
8.7001,2.4963,14.303,-11.807
8.7101,2.2633,40.903,-38.64
8.7201,2.0746,65.631,-63.556
8.7301,1.9208,73.632,-71.712
8.7401,1.7958,58.103,-56.307
8.7501,1.6945,32.778,-31.083
8.7601,1.614,18.049,-16.435
8.7701,1.5524,13.058,-11.505
8.7801,1.5087,9.5796,-8.0709
8.7901,1.4833,5.6986,-4.2153
8.8001,1.4776,3.1588,-1.6812
8.8101,1.495,2.2491,-0.75402
8.8201,1.5418,4.9624,-3.4206
8.8301,1.6286,14.154,-12.525
8.8401,1.7748,27.674,-25.9
8.8501,2.0171,38.324,-36.306
8.8601,2.4308,40.044,-37.613
8.8701,3.1917,30.842,-27.65
8.8801,4.801,19.364,-14.563
8.8901,9.1096,14.958,-5.8482
8.9001,22.481,16.375,6.1059
8.9101,46.885,26.066,20.819
8.9201,48.814,44.522,4.2922
8.9301,24.652,40.627,-15.975
8.9401,9.8829,17.79,-7.9074
8.9501,5.0646,11.498,-6.4335
8.9601,3.3183,25.67,-22.352
8.9701,2.5168,45.604,-43.087
8.9801,2.0978,57.665,-55.567
8.9901,1.8707,52.715,-50.844
9.0002,1.7579,32.575,-30.818
9.0102,1.7258,16.272,-14.546
9.0202,1.763,10.514,-8.7514
9.0302,1.8722,8.3494,-6.4773
9.0402,2.071,6.6966,-4.6257
9.0502,2.3989,5.7184,-3.3195
9.0602,2.9375,5.4663,-2.5288
9.0702,3.8642,6.4639,-2.5997
9.0802,5.6223,9.0255,-3.4032
9.0902,9.5937,12.837,-3.2429
9.1002,21.175,17.881,3.2941
9.1102,54.284,29.54,24.744
9.1202,92.938,62.079,30.859
9.1302,73.012,92.518,-19.506
9.1402,31.176,69.974,-38.799
9.1502,12.911,22.986,-10.075
9.1602,7.2334,2.5921,4.6413
9.1702,5.5782,0,5.5782
9.1802,6.2677,0,6.2677
9.1902,7.1133,0.026678,7.0866
9.2002,5.1699,20.533,-15.363
9.2102,3.0184,47.527,-44.508
9.2202,2.1141,72.959,-70.845
9.2302,1.7535,81.899,-80.145
9.2402,1.5725,63.936,-62.363
9.2502,1.4722,33.206,-31.734
9.2602,1.4194,16.105,-14.685
9.2702,1.4002,10.902,-9.5021
9.2802,1.4084,8.2263,-6.818
9.2902,1.4414,6.5519,-5.1105
9.3002,1.4997,5.4546,-3.955
9.3102,1.5854,4.7416,-3.1561
9.3202,1.7034,4.2506,-2.5472
9.3302,1.8615,3.9073,-2.0458
9.3402,2.0715,3.7001,-1.6286
9.3502,2.3519,3.6265,-1.2746
9.3602,2.7321,3.8346,-1.1026
9.3702,3.2598,4.8036,-1.5438
9.3802,4.0178,5.5134,-1.4957
9.3902,5.1582,4.2703,0.88792
9.4002,6.9888,3.5848,3.404
9.4102,10.215,4.9296,5.2859
9.4202,16.798,7.961,8.8366
9.4302,33.806,16.273,17.533
9.4402,86.74,39.933,46.806
9.4502,193.18,109.37,83.819
9.4602,218.38,220.31,-1.9292
9.4702,115.37,234.24,-118.87
9.4802,44.152,127.98,-83.828
9.4902,20.412,38.444,-18.032
9.5002,11.998,4.5502,7.4481
9.5102,8.1743,0,8.1743
9.5202,6.146,0,6.146
9.5302,4.9846,0,4.9846
9.5402,4.3124,0,4.3124
9.5502,3.9601,0,3.9601
9.5602,3.8556,8.5911,-4.7355
9.5702,3.9868,18.364,-14.377
9.5802,4.3982,25.389,-20.991
9.5902,5.2187,26.853,-21.634
9.6002,6.7566,23.218,-16.461
9.6102,9.8074,17.536,-7.7286
9.6202,16.905,13.975,2.9303
9.6302,37.989,15.562,22.427
9.6402,97.198,33.97,63.228
9.6502,160.94,93.271,67.672
9.6602,121.4,148.06,-26.659
9.6702,50.616,116.74,-66.124
9.6802,20.72,59.482,-38.762
9.6902,11.149,38.868,-27.719
9.7002,7.6028,36.804,-29.201
9.7102,6.3594,32.314,-25.955
9.7202,5.2491,19.721,-14.472
9.7302,3.7405,8.4162,-4.6757
9.7402,2.7748,4.0274,-1.2526
9.7502,2.2752,3.1695,-0.89433
9.7602,1.9712,3.2904,-1.3192
9.7702,1.7648,3.1818,-1.417
9.7802,1.6198,4.1003,-2.4805
9.7902,1.5184,6.7852,-5.2668
9.8002,1.4507,10.227,-8.7758
9.8102,1.4115,12.968,-11.556
9.8202,1.3979,13.683,-12.285
9.8302,1.4096,11.802,-10.392
9.8402,1.4484,7.8398,-6.3914
9.8502,1.5184,4.2188,-2.7005
9.8602,1.6224,1.8944,-0.27201
9.8702,1.783,0.97066,0.81235
9.8802,2.017,0.76906,1.2479
9.8902,2.3618,3.1318,-0.77
9.9002,2.8862,10.102,-7.2153
9.9102,3.7275,19.798,-16.07
9.9202,5.1938,29.029,-23.836
9.9302,8.1122,33.652,-25.54
9.9402,15.355,31.933,-16.579
9.9502,37.804,28.219,9.5851
9.9602,88.986,42.639,46.347
9.9702,113.39,87.11,26.276
9.9802,66.233,104.93,-38.7
9.9902,25.85,61.59,-35.74
10,11.763,17.852,-6.0892
10.01,6.9785,2.5809,4.3976
10.02,4.9095,2.0013,2.9083
10.03,3.8748,5.5478,-1.6731
10.04,3.3415,8.919,-5.5775
10.05,3.1056,9.6898,-6.5841
10.06,3.088,7.0215,-3.9336
10.07,3.2742,3.3807,-0.10642
10.08,3.7035,1.5247,2.1788
10.09,4.4894,1.3418,3.1475
10.1,5.8974,2.0195,3.8779
10.11,8.5931,5.4618,3.1313
10.12,14.611,14.294,0.31617
10.13,31.826,28.729,3.0967
10.14,82.787,54.96,27.827
10.15,151.72,111.41,40.309
10.16,128.93,170.58,-41.653
10.17,56.774,143.76,-86.983
10.18,22.52,63.46,-40.941
10.19,11.721,15.226,-3.5048
10.2,8.1007,1.5646,6.5361
10.21,7.0497,0,7.0497
10.22,5.6544,0,5.6544
10.23,3.7814,0,3.7814
10.24,2.6968,0,2.6968
10.25,2.1607,0,2.1607
10.26,1.8407,0,1.8407
10.27,1.6263,0,1.6263
10.28,1.4769,0.27691,1.2
10.29,1.3729,0.078483,1.2945
10.3,1.3039,0,1.3039
10.31,1.2641,0,1.2641
10.32,1.251,0.13205,1.1189
10.33,1.2646,0.99626,0.26837
10.34,1.3078,2.911,-1.6032
10.35,1.3865,5.4252,-4.0387
10.36,1.5119,8.0912,-6.5793
10.37,1.7034,9.7414,-8.0379
10.38,1.9957,9.546,-7.5503
10.39,2.4549,7.4632,-5.0083
10.4,3.2178,5.2012,-1.9834
10.41,4.6093,4.6714,-0.062108
10.42,7.5768,5.1403,2.4365
10.43,15.695,7.1462,8.5484
10.44,40.515,14.963,25.552
10.45,81.1,40.692,40.408
10.46,77.87,79.318,-1.4481
10.47,36.91,81.23,-44.321
10.48,14.475,45.548,-31.073
10.49,7.2579,16.599,-9.3412
10.5,4.5787,2.4833,2.0954
10.51,3.3323,0,3.3323
10.52,2.6831,0,2.6831
10.53,2.3435,0,2.3435
10.54,2.2,0,2.2
10.55,2.213,4.8807,-2.6677
10.56,2.3892,18.712,-16.323
10.57,2.7871,34.82,-32.033
10.58,3.5622,46.769,-43.206
10.59,5.1293,47.992,-42.862
10.6,8.8339,38.099,-29.265
10.61,19.967,24.143,-4.1758
10.62,50.55,24.375,26.175
10.63,80.729,50.213,30.516
10.64,58.599,76.648,-18.049
10.65,24.103,61.656,-37.554
10.66,10.006,29.171,-19.165
10.67,5.4121,13.402,-7.9901
10.68,3.51,11.221,-7.7108
10.69,2.5372,11.96,-9.4224
10.7,1.9723,10.332,-8.3598
10.71,1.6169,5.167,-3.5501
10.72,1.3813,0.87169,0.50962
10.73,1.2202,0,1.2202
10.74,1.1088,0,1.1088
10.75,1.0328,1.0239,0.0089053
10.76,0.98371,4.2976,-3.3139
10.77,0.95684,9.5901,-8.6333
10.78,0.94963,15.59,-14.64
10.79,0.96168,19.566,-18.605
10.8,0.99101,19.472,-18.481
10.81,1.048,15.022,-13.974
10.82,1.136,8.4257,-7.2897
10.83,1.2666,4.8462,-3.5796
10.84,1.4601,4.1037,-2.6436
10.85,1.7536,4.0921,-2.3384
10.86,2.2204,5.0034,-2.7831
10.87,3.0215,7.3706,-4.3491
10.88,4.576,10.663,-6.087
10.89,8.2801,14.35,-6.0697
10.9,19.567,17.917,1.6499
10.91,48.07,24.589,23.481
10.92,68.761,45.111,23.651
10.93,44.69,60.798,-16.108
10.94,17.895,41.855,-23.959
10.95,7.9091,13.425,-5.5155
10.96,4.6327,3.2674,1.3652
10.97,3.2823,9.348,-6.0657
10.98,2.643,22.433,-19.79
10.99,2.3489,34.116,-31.767
11,2.27,39.514,-37.244
11.01,2.3685,35.529,-33.161
11.02,2.6646,24.103,-21.439
11.03,3.2479,12.13,-8.8823
11.04,4.3505,7.9891,-3.6386
11.05,6.6116,7.7739,-1.1623
11.06,12.241,8.3625,3.8787
11.07,29.724,11.845,17.878
11.08,71.13,27.137,43.992
11.09,94.244,64.292,29.952
11.1,56.915,88.202,-31.287
11.11,22.25,60.044,-37.794
11.12,9.9407,18.327,-8.3866
11.13,5.9583,2.0147,3.9436
11.14,4.475,0,4.475
11.15,3.4772,0,3.4772
11.16,2.5478,0,2.5478
11.17,1.9967,3.6489,-1.6522
11.18,1.7074,12.88,-11.173
11.19,1.5407,22.185,-20.644
11.2,1.445,27.903,-26.458
11.21,1.3998,27.153,-25.753
11.22,1.396,19.922,-18.526
11.23,1.4307,10.603,-9.1721
11.24,1.5055,5.9406,-4.4352
11.25,1.6265,5.1193,-3.4928
11.26,1.806,5.2737,-3.4678
11.27,2.0646,6.0229,-3.9583
11.28,2.4379,7.2462,-4.8083
11.29,2.989,8.7303,-5.7413
11.3,3.8362,9.5992,-5.763
11.31,5.2212,9.3699,-4.1487
11.32,7.7207,8.5337,-0.81302
11.33,12.983,8.152,4.8306
11.34,27.168,10.165,17.003
11.35,70.85,21.114,49.736
11.36,146.41,59.811,86.601
11.37,146.43,128.59,17.843
11.38,70.914,147.11,-76.196
11.39,27.278,87.075,-59.797
11.4,13.147,30.564,-17.417
11.41,7.9498,4.6638,3.2861
11.42,5.5328,0.039204,5.4936
11.43,4.2548,0,4.2548
11.44,3.5573,0,3.5573
11.45,3.2211,0,3.2211
11.46,3.1727,0,3.1727
11.47,3.4385,2.5456,0.89295
11.48,4.1841,8.4665,-4.2824
11.49,5.9296,13.7,-7.7708
11.5,10.545,16.673,-6.1277
11.51,25.162,18.475,6.6874
11.52,58.649,27.29,31.359
11.53,74.575,52.695,21.881
11.54,43.564,70.304,-26.74
11.55,17.012,48.724,-31.712
11.56,7.7659,17.793,-10.027
11.57,4.7606,2.5573,2.2033
11.58,3.5455,0,3.5455
11.59,2.6107,0,2.6107
11.6,1.8646,0,1.8646
11.61,1.4373,0,1.4373
11.62,1.1809,0,1.1809
11.63,1.0059,0,1.0059
11.64,0.87775,0,0.87775
11.65,0.78029,0.010884,0.76941
11.66,0.70419,2.0843,-1.3801
11.67,0.64365,4.5585,-3.9148
11.68,0.59488,6.0859,-5.491
11.69,0.55518,5.6003,-5.0451
11.7,0.52281,3.6873,-3.1645
11.71,0.49642,1.262,-0.76558
11.72,0.47508,0.15925,0.31584
11.73,0.45812,0,0.45812
11.74,0.44507,0.26024,0.18483
11.75,0.43563,5.1266,-4.6909
11.76,0.42968,11.725,-11.295
11.77,0.42719,20.692,-20.265
11.78,0.42831,26.249,-25.821
11.79,0.43337,27.905,-27.472
11.8,0.44292,22.609,-22.166
11.81,0.4577,13.683,-13.225
11.82,0.47895,6.3386,-5.8596
11.83,0.50849,3.5667,-3.0582
11.84,0.54904,2.9768,-2.4278
11.85,0.6048,2.6313,-2.0265
11.86,0.68251,2.3192,-1.6367
11.87,0.79351,2.0849,-1.2914
11.88,0.95799,1.8607,-0.90273
11.89,1.2149,1.7398,-0.52488
11.9,1.6484,1.7603,-0.1119
11.91,2.4699,1.8845,0.58538
11.92,4.3563,2.2374,2.119
11.93,9.9597,3.6053,6.3544
11.94,25.303,8.4704,16.833
11.95,40.445,21.887,18.559
11.96,29.395,37.64,-8.2445
11.97,12.171,33.812,-21.64
11.98,5.2342,16.457,-11.223
11.99,3.2694,4.5052,-1.2358
12,2.7661,0.54592,2.2202
12.01,2.15,0,2.15
12.02,1.4275,0,1.4275
12.03,1.0504,0.17027,0.88018
12.04,0.88275,1.8994,-1.0166
12.05,0.79554,4.0941,-3.2986
12.06,0.75348,4.5749,-3.8214
12.07,0.74067,4.115,-3.3743
12.08,0.75214,3.2477,-2.4955
12.09,0.78729,1.4608,-0.67354
12.1,0.84895,0.23961,0.60935
12.11,0.94392,0.24142,0.7025
12.12,1.0847,3.2463,-2.1616
12.13,1.2939,8.3214,-7.0275
12.14,1.6133,16.309,-14.696
12.15,2.1269,22.324,-20.197
12.16,3.0238,25.302,-22.279
12.17,4.8113,24.573,-19.761
12.18,9.2521,18.839,-9.5869
12.19,23.025,14.793,8.2324
12.2,54.432,22.15,32.282
12.21,69.401,47.621,21.78
12.22,40.452,67.618,-27.166
12.23,15.657,51.73,-36.073
12.24,7.0008,22.5,-15.499
12.25,4.0527,6.0615,-2.0087
12.26,2.7716,0.78982,1.9818
12.27,2.1269,0,2.1269
12.28,1.7957,0,1.7957
12.29,1.6614,0,1.6614
12.3,1.6961,0,1.6961
12.31,1.9433,3.0889,-1.1457
12.32,2.5876,9.0357,-6.448
12.33,4.289,14.452,-10.163
12.34,9.6546,18.033,-8.3782
12.35,23.316,22.975,0.34098
12.36,33.224,30.384,2.8399
12.37,21.595,36.239,-14.644
12.38,8.6566,28.299,-19.643
12.39,3.8067,13.9,-10.094
12.4,2.1829,6.1455,-3.9627
12.41,1.4801,4.408,-2.928
12.42,1.1097,4.2133,-3.1036
12.43,0.89014,4.0423,-3.1522
12.44,0.75,4.0159,-3.2659
12.45,0.65643,2.863,-2.2065
12.46,0.59259,1.1167,-0.52414
12.47,0.54928,0.21127,0.33801
12.48,0.52129,1.0459,-0.52461
12.49,0.50582,3.0806,-2.5748
12.5,0.50165,6.1143,-5.6127
12.51,0.50897,8.7405,-8.2315
12.52,0.52951,9.8927,-9.3632
12.53,0.56727,10.333,-9.7657
12.54,0.6303,8.3013,-7.671
12.55,0.7351,5.137,-4.4019
12.56,0.91874,3.0006,-2.0819
12.57,1.2799,2.4485,-1.1685
12.58,2.1567,2.7284,-0.5717
12.59,4.8432,2.9532,1.89
12.6,11.181,4.1798,7.001
12.61,14.735,8.6453,6.0901
12.62,9.0833,12.736,-3.6529
12.63,3.8458,9.9685,-6.1227
12.64,2.0234,3.9313,-1.9079
12.65,1.4681,0.82562,0.64249
12.66,1.3019,1.2812,0.020694
12.67,1.313,3.5712,-2.2582
12.68,1.4555,7.0853,-5.6299
12.69,1.7485,9.6613,-7.9128
12.7,2.2766,11.177,-8.9001
12.71,3.2611,11.642,-8.3804
12.72,5.3466,9.5244,-4.1778
12.73,10.927,7.4933,3.4335
12.74,28.238,10.129,18.109
12.75,59.83,24.306,35.524
12.76,62.33,50.864,11.465
12.77,31.06,62.269,-31.208
12.78,11.967,40.479,-28.512
12.79,5.82,14.33,-8.51
12.8,3.7011,2.1229,1.5782
12.81,2.6049,0,2.6049
12.82,1.8508,0,1.8508
12.83,1.4115,0,1.4115
12.84,1.1608,2.0146,-0.85373
12.85,1.0062,7.9826,-6.9765
12.86,0.90951,13.996,-13.087
12.87,0.85365,17.159,-16.306
12.88,0.83052,19.569,-18.739
12.89,0.83751,18.099,-17.262
12.9,0.87654,11.918,-11.042
12.91,0.95479,6.7571,-5.8023
12.92,1.0876,5.2576,-4.1701
12.93,1.3053,5.9238,-4.6185
12.94,1.6712,7.0272,-5.356
12.95,2.3317,7.6426,-5.311
12.96,3.6933,7.8917,-4.1984
12.97,7.2318,8.5943,-1.3625
12.98,18.259,9.7769,8.4818
12.99,40.438,16.283,24.156
13,45.694,33.286,12.408
13.01,24.24,44.843,-20.603
13.02,9.4155,34.174,-24.759
13.03,4.4915,16.772,-12.28
13.04,2.772,7.4201,-4.648
13.05,2.0252,4.6363,-2.6111
13.06,1.6783,3.7228,-2.0445
13.07,1.5553,2.0302,-0.47496
13.08,1.6127,0.64319,0.96951
13.09,1.8948,0.55117,1.3436
13.1,2.5989,1.3132,1.2857
13.11,4.4498,2.6072,1.8426
13.12,10.287,4.5033,5.7839
13.13,24.66,9.3906,15.269
13.14,33.873,21.106,12.767
13.15,21.235,31.658,-10.423
13.16,8.4435,26.137,-17.693
13.17,3.8257,12.121,-8.295
13.18,2.3718,3.9653,-1.5935
13.19,1.7021,2.6523,-0.95021
13.2,1.2147,3.9362,-2.7215
13.21,0.92027,4.9314,-4.0111
13.22,0.7593,5.6689,-4.9096
13.23,0.66281,5.7933,-5.1305
13.24,0.60275,4.1776,-3.5748
13.25,0.56756,2.1267,-1.5591
13.26,0.55203,1.2049,-0.65285
13.27,0.55455,1.0725,-0.51797
13.28,0.57637,1.0041,-0.42778
13.29,0.62207,0.82426,-0.20219
13.3,0.70158,0.73042,-0.028841
13.31,0.83506,0.7355,0.099558
13.32,1.066,0.66855,0.39745
13.33,1.501,0.81128,0.68969
13.34,2.4617,1.5101,0.95157
13.35,5.2035,2.8843,2.3192
13.36,13.307,6.0074,7.2992
13.37,24.266,12.943,11.323
13.38,20.657,23.206,-2.549
13.39,9.2082,26.294,-17.086
13.4,3.7778,17.84,-14.062
13.41,2.0571,7.6734,-5.6163
13.42,1.4122,2.4072,-0.99495
13.43,1.1318,0.97937,0.15245
13.44,1.0249,1.122,-0.09709
13.45,1.0379,1.7524,-0.71446
13.46,1.1806,2.2905,-1.1099
13.47,1.5407,2.7123,-1.1716
13.48,2.4325,2.9671,-0.5346
13.49,5.1116,2.9372,2.1744
13.5,12.826,4.3529,8.473
13.51,21.84,10.375,11.465
13.52,17.173,19.75,-2.5769
13.53,7.3917,22.103,-14.711
13.54,3.1221,15.238,-12.116
13.55,1.7888,8.6642,-6.8755
13.56,1.2557,5.9705,-4.7148
13.57,0.94265,4.4817,-3.539
13.58,0.7616,2.598,-1.8364
13.59,0.66811,1.6066,-0.93848
13.6,0.62207,1.8815,-1.2594
13.61,0.60641,2.6863,-2.0799
13.62,0.6149,3.4024,-2.7875
13.63,0.64651,4.1006,-3.4541
13.64,0.70407,4.5161,-3.812
13.65,0.79493,4.276,-3.4811
13.66,0.93327,3.387,-2.4538
13.67,1.146,2.8463,-1.7003
13.68,1.4868,3.915,-2.4283
13.69,2.0741,6.2285,-4.1544
13.7,3.2167,8.3223,-5.1055
13.71,5.9439,10.062,-4.1179
13.72,14.261,12.313,1.9479
13.73,35.268,17.962,17.306
13.74,50.517,31.475,19.042
13.75,32.77,46.33,-13.56
13.76,13.017,41.967,-28.95
13.77,5.6557,21.819,-16.164
13.78,3.245,6.4281,-3.1832
13.79,2.2619,0.85272,1.4092
13.8,1.8183,0,1.8183
13.81,1.6604,0,1.6604
13.82,1.7285,0,1.7285
13.83,2.0899,0,2.0899
13.84,3.0607,1.4602,1.6005
13.85,5.9173,5.4965,0.42085
13.86,14.824,10.779,4.0449
13.87,29.435,19.699,9.7361
13.88,28.232,33.177,-4.9454
13.89,13.404,39.712,-26.309
13.9,5.2695,29.58,-24.31
13.91,2.6332,13.406,-10.773
13.92,1.6353,4.0466,-2.4113
13.93,1.1529,0.88382,0.26904
13.94,0.88166,0.10406,0.7776
13.95,0.71473,0,0.71473
13.96,0.60629,0,0.60629
13.97,0.53419,0,0.53419
13.98,0.48695,0,0.48695
13.99,0.45863,0.017644,0.44099
14,0.44668,0.58448,-0.1378
14.01,0.45125,1.4969,-1.0457
14.02,0.47562,2.4402,-1.9646
14.03,0.52791,3.3404,-2.8124
14.04,0.62632,3.802,-3.1757
14.05,0.81395,3.9002,-3.0862
14.06,1.2117,3.8928,-2.6811
14.07,2.2575,3.3067,-1.0492
14.08,5.5308,3.1764,2.3544
14.09,12.121,5.273,6.8481
14.1,13.68,10.641,3.0384
14.11,7.2963,15.104,-7.808
14.12,2.885,12.642,-9.7573
14.13,1.4177,6.8575,-5.4399
14.14,0.90421,3.3846,-2.4804
14.15,0.68094,1.8548,-1.1739
14.16,0.57848,2.7208,-2.1423
14.17,0.54689,5.0792,-4.5324
14.18,0.58022,7.5295,-6.9493
14.19,0.7154,9.6359,-8.9204
14.2,1.1148,10.545,-9.43
14.21,2.4129,10.756,-8.3429
14.22,5.4007,10.174,-4.7728
14.23,6.8249,8.8957,-2.0708
14.24,4.0648,9.0194,-4.9545
14.25,1.7245,8.3328,-6.6083
14.26,0.9837,6.1772,-5.1935
14.27,0.79626,4.6193,-3.8231
14.28,0.61517,3.9463,-3.3311
14.29,0.4491,3.5094,-3.0603
14.3,0.3743,2.8511,-2.4768
14.31,0.34777,1.7873,-1.4396
14.32,0.34279,1.0767,-0.73393
14.33,0.35198,0.82535,-0.47337
14.34,0.37412,0.75524,-0.38112
14.35,0.41098,0.72609,-0.31511
14.36,0.4673,0.74907,-0.28177
14.37,0.55239,1.003,-0.45058
14.38,0.68436,1.169,-0.48469
14.39,0.901,1.0548,-0.15381
14.4,1.2921,0.87275,0.41937
14.41,2.1194,0.89439,1.225
14.42,4.3696,1.4519,2.9177
14.43,11.231,2.9061,8.3253
14.44,22.447,7.228,15.219
14.45,21.576,16.097,5.4783
14.46,10.294,21.666,-11.372
14.47,4.1333,17.123,-12.989
14.48,2.1844,9.4164,-7.2319
14.49,1.5059,5.9766,-4.4707
14.5,1.2524,5.9107,-4.6583
14.51,1.216,6.2597,-5.0436
14.52,1.3655,6.4613,-5.0958
14.53,1.7886,5.944,-4.1553
14.54,2.8402,3.8669,-1.0267
14.55,5.9483,2.1315,3.8169
14.56,15.222,3.3076,11.914
14.57,27.78,9.3334,18.447
14.58,23.608,20.121,3.4871
14.59,10.433,24.783,-14.35
14.6,4.1743,16.529,-12.355
14.61,2.1801,6.0074,-3.8273
14.62,1.3904,1.1523,0.23801
14.63,0.97794,0.096269,0.88167
14.64,0.74361,0,0.74361
14.65,0.60376,0.59747,0.0062964
14.66,0.51496,1.1825,-0.66754
14.67,0.4585,1.5165,-1.058
14.68,0.4242,1.6588,-1.2346
14.69,0.40749,1.1481,-0.74057
14.7,0.4071,0.2844,0.1227
14.71,0.42494,0,0.42494
14.72,0.46739,0,0.46739
14.73,0.54974,0.45352,0.096227
14.74,0.70985,0.56833,0.14152
14.75,1.0594,0.76432,0.29505
14.76,2.0205,1.0212,0.9993
14.77,4.9581,2.3748,2.5833
14.78,9.7619,5.4537,4.3082
14.79,9.3958,10.527,-1.1313
14.8,4.5787,14.724,-10.145
14.81,1.9587,13.666,-11.708
14.82,1.1494,10.042,-8.8931
14.83,0.89586,7.6701,-6.7742
14.84,0.84406,5.8966,-5.0525
14.85,0.92001,3.6462,-2.7262
14.86,1.1443,2.5443,-1.4
14.87,1.6447,2.7833,-1.1386
14.88,2.8834,3.5164,-0.63302
14.89,6.6916,4.4429,2.2487
14.9,16.633,6.7725,9.8606
14.91,24.7,12.921,11.779
14.92,16.626,21.675,-5.0493
14.93,6.6848,22.374,-15.689
14.94,2.8998,13.578,-10.678
14.95,1.6817,6.1093,-4.4275
14.96,1.1215,3.2567,-2.1351
14.97,0.79908,2.2406,-1.4415
14.98,0.62247,1.7758,-1.1533
14.99,0.52215,1.4353,-0.91319
15,0.4636,0.90978,-0.44618
15.01,0.43257,0.68299,-0.25042
15.02,0.42324,1.1448,-0.72159
15.03,0.43467,1.7905,-1.3558
15.04,0.47025,2.1637,-1.6934
15.05,0.53965,2.2219,-1.6823
15.06,0.6647,2.2987,-1.634
15.07,0.89701,2.3841,-1.4871
15.08,1.3798,2.2733,-0.8935
15.09,2.6253,2.7495,-0.12416
15.1,6.5171,4.0903,2.4268
15.11,14.706,7.0488,7.6572
15.12,17.294,12.924,4.3696
15.13,9.475,18.49,-9.0151
15.14,3.698,15.859,-12.161
15.15,1.754,7.6001,-5.846
15.16,1.0862,1.8036,-0.71738
15.17,0.80635,0.14816,0.65819
15.18,0.69153,0,0.69153
15.19,0.68534,0,0.68534
15.2,0.80818,0,0.80818
15.21,1.218,0,1.218
15.22,2.5795,1.1739,1.4056
15.23,6.081,3.116,2.965
15.24,8.6206,6.7137,1.9069
15.25,5.6212,11.312,-5.6908
15.26,2.2869,12.734,-10.448
15.27,1.035,9.846,-8.811
15.28,0.61432,6.6912,-6.0768
15.29,0.43145,4.3587,-3.9272
15.3,0.33488,2.032,-1.6972
15.31,0.27782,1.1623,-0.88443
15.32,0.24193,1.2881,-1.0462
15.33,0.21883,1.5957,-1.3769
15.34,0.20436,1.5752,-1.3709
15.35,0.19647,1.5432,-1.3468
15.36,0.1944,1.7264,-1.532
15.37,0.19846,1.8135,-1.615
15.38,0.21044,2.1962,-1.9858
15.39,0.23495,2.9743,-2.7394
15.4,0.28401,3.7725,-3.4885
15.41,0.3954,4.1341,-3.7387
15.42,0.71674,4.0421,-3.3254
15.43,1.6286,3.8941,-2.2655
15.44,2.6948,3.6162,-0.92136
15.45,2.1643,3.8678,-1.7036
15.46,1.0396,4.3848,-3.3451
15.47,0.5657,4.0274,-3.4617
15.48,0.44345,3.2606,-2.8172
15.49,0.43636,2.7485,-2.3121
15.5,0.49333,2.5934,-2.1
15.51,0.62388,2.3649,-1.741
15.52,0.89037,2.1726,-1.2823
15.53,1.5052,2.4367,-0.93153
15.54,3.3078,3.2262,0.081647
15.55,8.4661,4.7639,3.7022
15.56,14.489,7.7738,6.7153
15.57,11.385,12.563,-1.1783
15.58,4.8692,14.486,-9.6171
15.59,2.0324,9.5172,-7.4848
15.6,1.14,3.7458,-2.6058
15.61,0.76719,1.0565,-0.28931
15.62,0.56917,0.17553,0.39365
15.63,0.46734,0,0.46734
15.64,0.41681,0.032418,0.3844
15.65,0.39716,0.753,-0.35584
15.66,0.40046,1.6338,-1.2334
15.67,0.42553,2.8268,-2.4012
15.68,0.47614,4.2031,-3.727
15.69,0.56257,5.3486,-4.786
15.7,0.70705,5.7549,-5.0478
15.71,0.9595,5.6342,-4.6747
15.72,1.4483,4.9127,-3.4644
15.73,2.5908,3.3002,-0.70938
15.74,6.0227,2.3194,3.7033
15.75,15.195,3.8619,11.333
15.76,23.437,9.5551,13.882
15.77,16.391,17.845,-1.4541
15.78,6.6802,20.486,-13.806
15.79,2.8562,12.807,-9.9503
15.8,1.6329,4.5131,-2.8802
15.81,1.1621,0.75739,0.40471
15.82,0.98222,0,0.98222
15.83,0.98428,0,0.98428
15.84,1.2048,0,1.2048
15.85,1.9365,0,1.9365
15.86,4.3712,0,4.3712
15.87,9.9989,1.2462,8.7526
15.88,12.671,5.0829,7.5882
15.89,7.4307,9.7137,-2.283
15.9,2.9489,10.105,-7.1559
15.91,1.3896,5.5237,-4.134
15.92,0.85024,1.9857,-1.1355
15.93,0.58826,0.72693,-0.13868
15.94,0.44354,0.73589,-0.29235
15.95,0.36127,1.0821,-0.7208
15.96,0.31162,1.8545,-1.5428
15.97,0.28149,2.7718,-2.4903
15.98,0.26516,3.1083,-2.8432
15.99,0.26053,3.0499,-2.7894
16,0.26812,2.5729,-2.3047
16.01,0.29163,1.8869,-1.5953
16.02,0.3409,1.0549,-0.71403
16.03,0.44151,1.0127,-0.57121
16.04,0.67332,1.0789,-0.40559
16.05,1.3477,1.4191,-0.071474
16.06,3.3129,1.9975,1.3153
16.07,5.7897,3.3384,2.4513
16.08,4.7565,5.839,-1.0825
16.09,2.1377,7.5656,-5.428
16.1,0.95504,7.1093,-6.1543
16.11,0.5944,5.5756,-4.9812
16.12,0.47929,4.7002,-4.2209
16.13,0.46409,4.0898,-3.6257
16.14,0.52688,3.5274,-3.0005
16.15,0.71116,2.6503,-1.9391
16.16,1.2172,1.8121,-0.59491
16.17,2.8278,1.8194,1.0084
16.18,6.5184,2.6772,3.8412
16.19,8.2774,5.2,3.0774
16.2,4.8712,7.9649,-3.0937
16.21,1.9633,8.3737,-6.4105
16.22,0.96802,5.5798,-4.6118
16.23,0.6289,3.1524,-2.5235
16.24,0.46016,2.5235,-2.0633
16.25,0.37435,2.505,-2.1306
16.26,0.33656,2.4464,-2.1098
16.27,0.32559,2.161,-1.8354
16.28,0.33402,1.8347,-1.5007
16.29,0.36113,1.1921,-0.83101
16.3,0.41086,0.67652,-0.26566
16.31,0.49329,0.36635,0.12693
16.32,0.63013,0.33208,0.29805
16.33,0.87074,0.47011,0.40063
16.34,1.3457,0.62644,0.71921
16.35,2.4968,1.1718,1.325
16.36,6.0332,2.3175,3.7157
16.37,14.687,4.9054,9.7821
16.38,20.242,10.824,9.4176
16.39,12.676,17.743,-5.0664
16.4,5.0129,19.075,-14.063
16.41,2.2344,12.109,-9.875
16.42,1.3287,4.9626,-3.6339
16.43,0.97664,1.4294,-0.45279
16.44,0.85765,0.20806,0.64958
16.45,0.91145,0,0.91145
16.46,1.238,0,1.238
16.47,2.372,0.07063,2.3014
16.48,5.7324,1.0455,4.6869
16.49,9.6723,3.6354,6.0369
16.5,7.603,7.4524,0.15059
16.51,3.2869,9.9762,-6.6893
16.52,1.3905,8.5684,-7.1779
16.53,0.77548,5.3358,-4.5603
16.54,0.52702,3.4571,-2.93
16.55,0.40326,2.7489,-2.3457
16.56,0.33478,2.0347,-1.6999
16.57,0.29608,1.1565,-0.86043
16.58,0.27647,0.76829,-0.49183
16.59,0.2716,0.81122,-0.53962
16.6,0.28095,0.86959,-0.58864
16.61,0.30746,0.84649,-0.53903
16.62,0.35949,0.75994,-0.40045
16.63,0.45723,0.6243,-0.16708
16.64,0.65449,0.53732,0.11717
16.65,1.1318,0.50612,0.62566
16.66,2.5922,0.69811,1.8941
16.67,6.2823,1.3373,4.945
16.68,8.9643,3.5356,5.4286
16.69,5.8577,6.5059,-0.64827
16.7,2.4037,7.6807,-5.277
16.71,1.1322,5.1721,-4.0399
16.72,0.74156,2.2193,-1.4778
16.73,0.62261,1.0229,-0.4003
16.74,0.64001,0.684,-0.043988
16.75,0.80315,0.96228,-0.15913
16.76,1.2815,1.5777,-0.29619
16.77,2.8053,2.3035,0.50175
16.78,6.929,3.674,3.255
16.79,10.636,6.6806,3.9558
16.8,7.439,10.481,-3.0421
16.81,3.041,12.028,-8.9873
16.82,1.3067,9.1887,-7.882
16.83,0.73742,4.5598,-3.8224
16.84,0.48683,1.5907,-1.1039
16.85,0.35537,0.33958,0.015788
16.86,0.28158,0.015857,0.26572
16.87,0.23748,0,0.23748
16.88,0.21098,0,0.21098
16.89,0.19685,0.018996,0.17785
16.9,0.19331,0.13501,0.058297
16.91,0.20134,0.22909,-0.027753
16.92,0.22581,0.27206,-0.046256
16.93,0.28033,0.28408,-0.0037512
16.94,0.40626,0.31805,0.088207
16.95,0.76119,0.49983,0.26136
16.96,1.8551,0.87102,0.98403
16.97,3.6467,1.6084,2.0384
16.98,3.5052,2.9342,0.57104
16.99,1.699,3.9855,-2.2865
17,0.71368,3.675,-2.9613
17.01,0.40459,2.2841,-1.8795
17.02,0.30276,1.3742,-1.0715
17.03,0.27688,1.0293,-0.75237
17.04,0.30417,0.86841,-0.56423
17.05,0.414,0.84882,-0.43482
17.06,0.76237,0.93557,-0.1732
17.07,1.8502,1.169,0.68122
17.08,3.5342,1.9443,1.5899
17.09,3.2582,3.2842,-0.025985
17.1,1.5331,4.1827,-2.6495
17.11,0.64246,3.8539,-3.2114
17.12,0.36043,2.6544,-2.294
17.13,0.23878,1.8182,-1.5794
17.14,0.17224,1.6067,-1.4345
17.15,0.13688,1.732,-1.5951
17.16,0.11647,1.7707,-1.6543
17.17,0.10365,1.6593,-1.5556
17.18,0.095332,1.5458,-1.4505
17.19,0.089992,1.501,-1.411
17.2,0.086815,1.3988,-1.312
17.21,0.085114,1.3292,-1.244
17.22,0.085148,1.2052,-1.12
17.23,0.086608,0.78318,-0.69657
17.24,0.089561,0.38802,-0.29846
17.25,0.094215,0.20654,-0.11233
17.26,0.10096,0.25848,-0.15752
17.27,0.11043,0.59848,-0.48805
17.28,0.1237,1.2315,-1.1078
17.29,0.14258,1.845,-1.7024
17.3,0.17027,2.3656,-2.1953
17.31,0.2129,2.7914,-2.5785
17.32,0.28342,3.0536,-2.7702
17.33,0.41359,3.0795,-2.6659
17.34,0.70083,3.0213,-2.3205
17.35,1.5237,2.775,-1.2513
17.36,3.913,2.342,1.5711
17.37,6.922,2.8114,4.1107
17.38,5.6636,4.6439,1.0197
17.39,2.4779,6.1075,-3.6296
17.4,1.0379,5.2696,-4.2317
17.41,0.58239,3.0292,-2.4468
17.42,0.39519,1.6046,-1.2094
17.43,0.30524,1.1756,-0.87034
17.44,0.26402,1.0812,-0.81721
17.45,0.24932,1.0651,-0.81574
17.46,0.25308,1.0962,-0.84313
17.47,0.27416,1.1815,-0.9073
17.48,0.31648,1.1337,-0.81723
17.49,0.39111,0.8535,-0.4624
17.5,0.52437,0.57044,-0.046066
17.51,0.78554,0.50434,0.2812
17.52,1.4035,0.68909,0.71438
17.53,3.2732,1.2742,1.999
17.54,8.1343,2.5828,5.5515
17.55,12.082,5.429,6.6533
17.56,8.1601,9.3494,-1.1892
17.57,3.3281,11.302,-7.9741
17.58,1.4952,8.8742,-7.379
17.59,0.92894,4.7593,-3.8303
17.6,0.74844,2.3646,-1.6162
17.61,0.75691,1.3615,-0.60461
17.62,0.97544,0.6956,0.27985
17.63,1.7081,0.44412,1.264
17.64,4.1104,0.86421,3.2461
17.65,8.7607,2.3353,6.4254
17.66,9.4801,5.3746,4.1055
17.67,4.8862,8.3726,-3.4864
17.68,1.9025,8.426,-6.5235
17.69,0.91296,5.2858,-4.3728
17.7,0.55244,2.2962,-1.7437
17.71,0.38279,1.0179,-0.63508
17.72,0.28877,0.63295,-0.34419
17.73,0.23129,0.5092,-0.27792
17.74,0.19401,0.35702,-0.163
17.75,0.1692,0.1259,0.043301
17.76,0.15271,0.036154,0.11656
17.77,0.14325,0.10865,0.03461
17.78,0.14053,0.24356,-0.10303
17.79,0.14714,0.39066,-0.24351
17.8,0.17365,0.48991,-0.31626
17.81,0.26317,0.54238,-0.27921
17.82,0.51416,0.62489,-0.11074
17.83,0.76427,0.82257,-0.058302
17.84,0.58899,1.1008,-0.51176
17.85,0.31648,1.2569,-0.94046
17.86,0.21693,1.1038,-0.88691
17.87,0.2048,0.67123,-0.46643
17.88,0.23185,0.29861,-0.066759
17.89,0.30153,0.17337,0.12816
17.9,0.46097,0.23632,0.22465
17.91,0.90058,0.46565,0.43493
17.92,2.2608,0.84367,1.4171
17.93,4.6157,1.6049,3.0108
17.94,4.6182,3.0507,1.5676
17.95,2.2706,4.3891,-2.1186
17.96,0.92374,4.2594,-3.3357
17.97,0.49426,2.7047,-2.2105
17.98,0.32741,1.3136,-0.98622
17.99,0.24756,0.56732,-0.31977
18,0.21123,0.13414,0.077093
18.01,0.19822,0.0084106,0.18981
18.02,0.20082,0.13935,0.06147
18.03,0.21805,0.4749,-0.25685
18.04,0.25358,0.93553,-0.68194
18.05,0.31786,1.3873,-1.0695
18.06,0.4364,1.7794,-1.343
18.07,0.67992,2.1336,-1.4537
18.08,1.2985,2.4785,-1.18
18.09,3.2274,2.9361,0.29134
18.1,7.4589,3.955,3.5039
18.11,9.1344,6.1498,2.9847
18.12,5.1593,8.3966,-3.2373
18.13,2.0055,8.3878,-6.3824
18.14,0.9281,5.6459,-4.7178
18.15,0.56494,2.6959,-2.1309
18.16,0.41984,1.2351,-0.81524
18.17,0.37684,0.68901,-0.31217
18.18,0.43663,0.38088,0.055751
18.19,0.7489,0.23772,0.51118
18.2,1.6297,0.35733,1.2723
18.21,2.3471,0.85955,1.4875
18.22,1.6022,1.6868,-0.084543
18.23,0.69134,2.1192,-1.4278
18.24,0.34104,1.6338,-1.2927
18.25,0.22286,0.85647,-0.63361
18.26,0.17063,0.46682,-0.29619
18.27,0.1452,0.45589,-0.31068
18.28,0.13355,0.65506,-0.52151
18.29,0.13059,0.88867,-0.75808
18.3,0.135,1.0548,-0.91977
18.31,0.14776,1.1294,-0.98163
18.32,0.17262,1.1915,-1.0188
18.33,0.21894,1.2506,-1.0316
18.34,0.31183,1.2979,-0.9861
18.35,0.53555,1.2711,-0.73554
18.36,1.2182,1.0936,0.12459
18.37,2.9416,1.0096,1.9321
18.38,4.195,1.6245,2.5706
18.39,2.7484,2.9526,-0.20418
18.4,1.1411,3.7912,-2.6501
18.41,0.55453,3.1708,-2.6162
18.42,0.38363,1.9543,-1.5706
18.43,0.34953,1.2717,-0.92218
18.44,0.40431,1.1039,-0.69961
18.45,0.60799,1.1108,-0.50282
18.46,1.276,1.2724,0.0036271
18.47,3.1411,1.6309,1.5102
18.48,4.9851,2.4389,2.5462
18.49,3.6275,3.7387,-0.11115
18.5,1.5177,4.4467,-2.9289
18.51,0.66268,3.5951,-2.9324
18.52,0.38085,2.0722,-1.6913
18.53,0.25643,1.1092,-0.85278
18.54,0.19457,0.76826,-0.57369
18.55,0.16292,0.68367,-0.52075
18.56,0.1475,0.70466,-0.55716
18.57,0.14327,0.78437,-0.6411
18.58,0.14942,0.90056,-0.75113
18.59,0.16873,0.9825,-0.81376
18.6,0.21011,0.98391,-0.7738
18.61,0.29937,0.85329,-0.55392
18.62,0.52773,0.72488,-0.19715
18.63,1.2419,0.8046,0.43726
18.64,2.8728,1.1807,1.6921
18.65,3.6516,1.9971,1.6545
18.66,2.1519,3.0639,-0.91194
18.67,0.87049,3.2913,-2.4208
18.68,0.43105,2.2264,-1.7953
18.69,0.29519,0.96644,-0.67125
18.7,0.26021,0.31206,-0.051852
18.71,0.29232,0.072041,0.22028
18.72,0.4447,0.0048429,0.43986
18.73,0.97371,0.098309,0.8754
18.74,2.1552,0.40346,1.7518
18.75,2.6201,1.1065,1.5136
18.76,1.4957,2.0781,-0.58235
18.77,0.6036,2.4603,-1.8567
18.78,0.29647,1.9313,-1.6348
18.79,0.18997,1.1941,-1.0041
18.8,0.14304,0.81533,-0.67229
18.81,0.11952,0.71854,-0.59902
18.82,0.10789,0.69408,-0.58619
18.83,0.10394,0.63015,-0.52622
18.84,0.10647,0.51354,-0.40707
18.85,0.1164,0.31095,-0.19455
18.86,0.13755,0.12225,0.015299
18.87,0.18049,0.10272,0.077777
18.88,0.27856,0.16545,0.11311
18.89,0.56245,0.22307,0.33938
18.9,1.3878,0.38718,1.0006
18.91,2.4279,0.79186,1.6361
18.92,1.9975,1.5646,0.43296
18.93,0.9037,2.2585,-1.3548
18.94,0.41381,2.1232,-1.7094
18.95,0.27235,1.3737,-1.1014
18.96,0.24207,0.77028,-0.52821
18.97,0.27408,0.50706,-0.23298
18.98,0.40192,0.47334,-0.071427
18.99,0.82285,0.63142,0.19143
19,1.9974,0.95733,1.04
19.01,3.159,1.5816,1.5774
19.02,2.3071,2.5912,-0.28402
19.03,0.98198,3.2299,-2.2479
19.04,0.44565,2.8064,-2.3607
19.05,0.2727,1.8169,-1.5442
19.06,0.20262,1.0899,-0.88729
19.07,0.17291,0.74677,-0.57386
19.08,0.16389,0.51936,-0.35547
19.09,0.16876,0.29606,-0.1273
19.1,0.18687,0.22074,-0.033875
19.11,0.22235,0.33779,-0.11543
19.12,0.28643,0.50633,-0.21989
19.13,0.40798,0.67252,-0.26453
19.14,0.67456,0.84521,-0.17065
19.15,1.4229,1.1151,0.30786
19.16,3.6613,1.6238,2.0375
19.17,6.8986,2.6744,4.2242
19.18,6.1193,4.7313,1.388
19.19,2.7977,6.6532,-3.8554
19.2,1.1612,6.1723,-5.0111
19.21,0.66378,3.671,-3.0072
19.22,0.51818,1.5531,-1.0349
19.23,0.5331,0.69896,-0.16586
19.24,0.74592,0.5199,0.22602
19.25,1.5214,0.61441,0.90694
19.26,3.6659,1.0413,2.6246
19.27,5.5972,2.1259,3.4713
19.28,3.9171,3.8993,0.01781
19.29,1.6105,5.0211,-3.4106
19.3,0.69744,4.1799,-3.4825
19.31,0.39319,2.252,-1.8588
19.32,0.2614,0.75539,-0.49399
19.33,0.19366,0.12096,0.072707
19.34,0.15525,0,0.15525
19.35,0.13251,0,0.13251
19.36,0.11983,0,0.11983
19.37,0.11532,0,0.11532
19.38,0.1199,0.094267,0.025632
19.39,0.13926,0.23381,-0.094546
19.4,0.19425,0.29877,-0.10452
19.41,0.3685,0.34309,0.025403
19.42,0.8526,0.3875,0.4651
19.43,1.3317,0.52827,0.80342
19.44,0.98271,0.86363,0.11908
19.45,0.43973,1.1534,-0.71366
19.46,0.22379,1.1177,-0.89388
19.47,0.16441,0.85782,-0.69341
19.48,0.15917,0.67728,-0.51811
19.49,0.19583,0.69174,-0.49591
19.5,0.32284,0.82374,-0.5009
19.51,0.74168,0.97059,-0.22891
19.52,1.5921,1.2286,0.36355
19.53,1.7926,1.7006,0.092034
19.54,0.96719,2.235,-1.2678
19.55,0.40107,2.3009,-1.8998
19.56,0.21349,1.7286,-1.5151
19.57,0.14126,1.055,-0.91372
19.58,0.10744,0.71201,-0.60456
19.59,0.092357,0.5616,-0.46924
19.6,0.0869,0.44421,-0.35731
19.61,0.088082,0.3527,-0.26462
19.62,0.095905,0.28923,-0.19333
19.63,0.11298,0.29187,-0.17889
19.64,0.14694,0.32634,-0.1794
19.65,0.22076,0.34438,-0.12361
19.66,0.42089,0.39636,0.024529
19.67,1.0361,0.52721,0.50893
19.68,2.1003,0.84978,1.2505
19.69,2.1063,1.5389,0.56733
19.7,1.0551,2.3125,-1.2573
19.71,0.45622,2.4904,-2.0342
19.72,0.27972,1.9538,-1.6741
19.73,0.24499,1.3136,-1.0686
19.74,0.28673,0.95713,-0.6704
19.75,0.45344,0.83817,-0.38474
19.76,1.014,0.83474,0.17927
19.77,2.4079,0.98038,1.4276
19.78,3.3015,1.4328,1.8688
19.79,2.0698,2.2414,-0.17158
19.8,0.82272,2.7575,-1.9347
19.81,0.36692,2.2453,-1.8784
19.82,0.21346,1.1572,-0.94369
19.83,0.14707,0.42504,-0.27798
19.84,0.11288,0.17279,-0.059904
19.85,0.09392,0.090056,0.0038641
19.86,0.083724,0.043479,0.040244
19.87,0.079844,0.011812,0.068032
19.88,0.082122,0,0.082122
19.89,0.093085,0.014762,0.078323
19.9,0.12196,0.031818,0.090141
19.91,0.20431,0.080662,0.12365
19.92,0.46364,0.16659,0.29705
19.93,0.93815,0.31477,0.62338
19.94,0.97815,0.62111,0.35704
19.95,0.51403,1.0156,-0.50158
19.96,0.23507,1.1838,-0.94869
19.97,0.15424,1.0079,-0.85364
19.98,0.14285,0.72556,-0.5827
19.99,0.17221,0.58052,-0.40831
20,0.27392,0.56938,-0.29546
20.01,0.60877,0.58496,0.023805
20.02,1.4384,0.70595,0.73242
20.03,1.9709,1.0993,0.87163
20.04,1.2423,1.7062,-0.46393
20.05,0.5075,2.0872,-1.5797
20.06,0.24158,1.833,-1.5914
20.07,0.14767,1.1917,-1.044
20.08,0.10541,0.72987,-0.62447
20.09,0.085817,0.53863,-0.45282
20.1,0.077369,0.45604,-0.37867
20.11,0.07597,0.4191,-0.34313
20.12,0.080989,0.34794,-0.26695
20.13,0.094709,0.30081,-0.2061
20.14,0.12427,0.34826,-0.22399
20.15,0.19282,0.43275,-0.23993
20.16,0.39088,0.54156,-0.15068
20.17,0.97784,0.72715,0.25069
20.18,1.7723,1.0283,0.74407
20.19,1.5125,1.4911,0.021432
20.2,0.6861,1.9368,-1.2507
20.21,0.29761,1.9191,-1.6214
20.22,0.18155,1.3601,-1.1786
20.23,0.15128,0.69711,-0.54582
20.24,0.16733,0.2967,-0.12937
20.25,0.26133,0.16274,0.098589
20.26,0.58657,0.1769,0.40967
20.27,1.1899,0.33765,0.85228
20.28,1.2353,0.70385,0.53148
20.29,0.63294,1.1461,-0.51312
20.3,0.26732,1.3041,-1.0367
20.31,0.14746,1.0134,-0.86594
20.32,0.1008,0.60164,-0.50083
20.33,0.07975,0.38714,-0.30739
20.34,0.070797,0.2992,-0.2284
20.35,0.068572,0.27326,-0.20469
20.36,0.071666,0.31959,-0.24792
20.37,0.080954,0.38723,-0.30627
20.38,0.10025,0.47051,-0.37025
20.39,0.14095,0.56333,-0.42238
20.4,0.24334,0.61823,-0.3749
20.41,0.5605,0.66751,-0.10701
20.42,1.2828,0.8083,0.47451
20.43,1.63,1.1139,0.51611
20.44,0.97309,1.5453,-0.57216
20.45,0.41482,1.7133,-1.2985
20.46,0.2323,1.3192,-1.0869
20.47,0.19224,0.69616,-0.50392
20.48,0.21699,0.30882,-0.091823
20.49,0.33366,0.18704,0.14662
20.5,0.7311,0.19289,0.53822
20.51,1.7205,0.34338,1.3771
20.52,2.3557,0.76824,1.5874
20.53,1.4843,1.4415,0.042763
20.54,0.60364,1.9106,-1.3069
20.55,0.28425,1.6756,-1.3914
20.56,0.17709,0.96677,-0.78968
20.57,0.13279,0.44631,-0.31352
20.58,0.11427,0.25589,-0.14162
20.59,0.10964,0.19396,-0.084316
20.6,0.11573,0.17317,-0.05744
20.61,0.13408,0.16237,-0.028289
20.62,0.17201,0.13587,0.036134
20.63,0.25097,0.11935,0.13162
20.64,0.44419,0.15268,0.29151
20.65,1.0377,0.27844,0.75929
20.66,2.5391,0.54406,1.995
20.67,3.6299,1.1082,2.5217
20.68,2.364,2.0599,0.30415
20.69,0.95693,2.7655,-1.8085
20.7,0.43918,2.4015,-1.9623
20.71,0.28267,1.2729,-0.99025
20.72,0.24575,0.37446,-0.12871
20.73,0.29937,0.046968,0.25241
20.74,0.5613,0,0.5613
20.75,1.2677,0.0059447,1.2618
20.76,1.7811,0.27008,1.511
20.77,1.1633,0.79643,0.36691
20.78,0.47857,1.2152,-0.73663
20.79,0.22079,1.1677,-0.94696
20.8,0.13378,0.73211,-0.59833
20.81,0.096065,0.39944,-0.30338
20.82,0.076638,0.34559,-0.26895
20.83,0.066053,0.42257,-0.35652
20.84,0.060868,0.48615,-0.42528
20.85,0.060058,0.52172,-0.46166
20.86,0.064376,0.55137,-0.48699
20.87,0.077728,0.56851,-0.49079
20.88,0.11486,0.53369,-0.41882
20.89,0.23344,0.42251,-0.18907
20.9,0.51546,0.36099,0.15446
20.91,0.67422,0.44956,0.22466
20.92,0.42365,0.66027,-0.23661
20.93,0.19327,0.82865,-0.63539
20.94,0.11816,0.76036,-0.6422
20.95,0.10579,0.53705,-0.43126
20.96,0.12606,0.38631,-0.26025
20.97,0.20211,0.3509,-0.1488
20.98,0.45492,0.37324,0.081677
20.99,1.015,0.4545,0.56052
21,1.2374,0.67036,0.56707
21.01,0.71247,1.0174,-0.30495
21.02,0.3,1.2423,-0.94235
21.03,0.15976,1.1062,-0.94645
21.04,0.10753,0.75904,-0.6515
21.05,0.085688,0.49315,-0.40746
21.06,0.078976,0.35953,-0.28055
21.07,0.081197,0.29548,-0.21429
21.08,0.091558,0.26161,-0.17005
21.09,0.11321,0.23127,-0.11806
21.1,0.15571,0.1825,-0.026794
21.11,0.24803,0.15244,0.095597
21.12,0.49935,0.19469,0.30466
21.13,1.2746,0.3545,0.92013
21.14,2.6162,0.72731,1.8889
21.15,2.6187,1.4585,1.1602
21.16,1.2824,2.3068,-1.0244
21.17,0.51425,2.5806,-2.0664
21.18,0.27411,1.958,-1.6838
21.19,0.20238,1.0576,-0.85521
21.2,0.20637,0.50723,-0.30086
21.21,0.32125,0.26082,0.060424
21.22,0.7124,0.18205,0.53035
21.23,1.2142,0.29426,0.91997
21.24,0.99249,0.61472,0.37777
21.25,0.44468,0.96429,-0.5196
21.26,0.19449,1.0214,-0.82686
21.27,0.11131,0.7249,-0.61359
21.28,0.076067,0.39305,-0.31698
21.29,0.058227,0.22698,-0.16875
21.3,0.048107,0.16573,-0.11762
21.31,0.041926,0.12659,-0.084661
21.32,0.038079,0.077813,-0.039734
21.33,0.035805,0.051209,-0.015404
21.34,0.034733,0.07638,-0.041647
21.35,0.034711,0.11963,-0.084917
21.36,0.035744,0.15159,-0.11585
21.37,0.037991,0.15013,-0.11214
21.38,0.041751,0.1282,-0.086447
21.39,0.04787,0.13164,-0.083767
21.4,0.057654,0.14896,-0.091302
21.41,0.073954,0.17021,-0.096251
21.42,0.10345,0.20697,-0.10352
21.43,0.16516,0.2586,-0.093441
21.44,0.32936,0.34215,-0.012785
21.45,0.8376,0.49279,0.3448
21.46,1.7647,0.77225,0.99247
21.47,1.8391,1.2676,0.57146
21.48,0.92395,1.8309,-0.90695
21.49,0.36613,2.0405,-1.6744
21.5,0.18454,1.6418,-1.4572
21.51,0.11856,0.99197,-0.87341
21.52,0.089938,0.50006,-0.41012
21.53,0.077683,0.18783,-0.11015
21.54,0.075043,0.038262,0.036781
21.55,0.080785,0.0063839,0.074401
21.56,0.09774,0.016235,0.081505
21.57,0.13643,0.047946,0.08848
21.58,0.2341,0.092374,0.14173
21.59,0.53721,0.16138,0.37583
21.6,1.3057,0.30701,0.99869
21.61,1.8639,0.62849,1.2354
21.62,1.2145,1.1637,0.050783
21.63,0.49269,1.5755,-1.0828
21.64,0.22664,1.4509,-1.2243
21.65,0.14586,0.92354,-0.77768
21.66,0.12745,0.46747,-0.34002
21.67,0.162,0.27749,-0.11548
21.68,0.32045,0.21927,0.10118
21.69,0.62397,0.2273,0.39667
21.7,0.64343,0.35681,0.28661
21.71,0.33177,0.55332,-0.22155
21.72,0.14094,0.64913,-0.50819
21.73,0.077768,0.53287,-0.4551
21.74,0.054377,0.30728,-0.2529
21.75,0.04358,0.17312,-0.12954
21.76,0.038237,0.1506,-0.11236
21.77,0.036074,0.16766,-0.13159
21.78,0.036504,0.18524,-0.14873
21.79,0.040084,0.18325,-0.14316
21.8,0.049348,0.18402,-0.13468
21.81,0.073927,0.18734,-0.11341
21.82,0.15082,0.19587,-0.045051
21.83,0.33279,0.21636,0.11642
21.84,0.43579,0.25382,0.18197
21.85,0.27623,0.34694,-0.070716
21.86,0.13031,0.43706,-0.30675
21.87,0.085524,0.42147,-0.33594
21.88,0.084253,0.31044,-0.22619
21.89,0.11325,0.19938,-0.086126
21.9,0.21265,0.15744,0.055202
21.91,0.51992,0.18053,0.33939
21.92,0.9663,0.28384,0.68246
21.93,0.85741,0.5206,0.33682
21.94,0.3974,0.78996,-0.39257
21.95,0.17024,0.86209,-0.69185
21.96,0.09774,0.67456,-0.57682
21.97,0.070811,0.41207,-0.34126
21.98,0.06048,0.26771,-0.20723
21.99,0.058566,0.22047,-0.1619
22,0.062996,0.19874,-0.13574
22.01,0.075002,0.19344,-0.11843
22.02,0.10012,0.19524,-0.095119
22.03,0.15606,0.20299,-0.046924
22.04,0.31065,0.20157,0.10908
22.05,0.78349,0.23831,0.54518
22.06,1.5569,0.41617,1.1408
22.07,1.499,0.80691,0.69211
22.08,0.72596,1.3032,-0.5772
22.09,0.30862,1.5135,-1.2049
22.1,0.18765,1.2104,-1.0228
22.11,0.16921,0.692,-0.52279
22.12,0.22543,0.36074,-0.13531
22.13,0.46105,0.26087,0.20019
22.14,1.0636,0.27012,0.79344
22.15,1.45,0.42419,1.0258
22.16,0.91185,0.78503,0.12682
22.17,0.36863,1.088,-0.7194
22.18,0.16948,1.0082,-0.83873
22.19,0.10001,0.5986,-0.49859
22.2,0.069278,0.20358,-0.1343
22.21,0.053813,0.030795,0.023018
22.22,0.045709,0,0.045709
22.23,0.042227,0,0.042227
22.24,0.04298,0.012411,0.030569
22.25,0.050063,0.036845,0.013218
22.26,0.072793,0.072861,-6.7424e-05
22.27,0.1482,0.12004,0.028153
22.28,0.32915,0.18387,0.14528
22.29,0.43035,0.27103,0.15932
22.3,0.26686,0.37108,-0.10423
22.31,0.11587,0.4449,-0.32903
22.32,0.064251,0.4168,-0.35255
22.33,0.051485,0.29317,-0.24168
22.34,0.056745,0.16157,-0.10482
22.35,0.091946,0.075265,0.016681
22.36,0.2026,0.058476,0.14412
22.37,0.33348,0.1036,0.22988
22.38,0.26596,0.20031,0.065647
22.39,0.12638,0.30622,-0.17984
22.4,0.066484,0.33554,-0.26905
22.41,0.043518,0.27712,-0.2336
22.42,0.032751,0.19203,-0.15928
22.43,0.028923,0.14462,-0.1157
22.44,0.028671,0.12559,-0.096924
22.45,0.03109,0.10429,-0.073198
22.46,0.036943,0.10237,-0.065423
22.47,0.049309,0.11862,-0.069312
22.48,0.078789,0.1508,-0.072013
22.49,0.16722,0.19032,-0.023098
22.5,0.40293,0.22231,0.18062
22.51,0.61552,0.30081,0.31471
22.52,0.43815,0.45598,-0.017833
22.53,0.19431,0.59883,-0.40452
22.54,0.10415,0.59476,-0.49061
22.55,0.087196,0.42776,-0.34057
22.56,0.10727,0.25404,-0.14677
22.57,0.19548,0.18205,0.013429
22.58,0.47214,0.19604,0.2761
22.59,0.84916,0.27395,0.57522
22.6,0.72278,0.44773,0.27505
22.61,0.32559,0.66579,-0.3402
22.62,0.13709,0.74396,-0.60687
22.63,0.077286,0.60852,-0.53123
22.64,0.054981,0.37671,-0.32172
22.65,0.045555,0.2204,-0.17484
22.66,0.042425,0.18136,-0.13894
22.67,0.04396,0.19495,-0.15099
22.68,0.050851,0.22741,-0.17656
22.69,0.067257,0.24624,-0.17899
22.7,0.10832,0.23755,-0.12923
22.71,0.23403,0.23834,-0.004305
22.72,0.56121,0.2736,0.28761
22.73,0.82797,0.36839,0.45958
22.74,0.56778,0.52454,0.043237
22.75,0.24869,0.6492,-0.40051
22.76,0.13503,0.61787,-0.48284
22.77,0.11556,0.41097,-0.29541
22.78,0.14734,0.19373,-0.046385
22.79,0.28194,0.10456,0.17738
22.8,0.68725,0.131,0.55625
22.81,1.1634,0.26437,0.89901
22.82,0.91487,0.54673,0.36815
22.83,0.39644,0.86745,-0.47101
22.84,0.16957,0.95963,-0.79007
22.85,0.094671,0.72868,-0.63401
22.86,0.064265,0.40404,-0.33977
22.87,0.050511,0.23081,-0.1803
22.88,0.04475,0.18602,-0.14127
22.89,0.044431,0.16057,-0.11614
22.9,0.050103,0.13711,-0.087003
22.91,0.066547,0.12646,-0.059912
22.92,0.11276,0.13545,-0.022685
22.93,0.26101,0.15625,0.10476
22.94,0.58801,0.17894,0.40907
22.95,0.71742,0.26985,0.44757
22.96,0.40954,0.45948,-0.049938
22.97,0.16589,0.6176,-0.45171
22.98,0.084187,0.59463,-0.51044
22.99,0.060281,0.39808,-0.3378
23,0.060786,0.20931,-0.14852
23.01,0.09656,0.13394,-0.037382
23.02,0.19403,0.13245,0.061578
23.03,0.2483,0.16359,0.08471
23.04,0.15564,0.20352,-0.047884
23.05,0.0708,0.24139,-0.17059
23.06,0.039862,0.2445,-0.20464
23.07,0.027838,0.19858,-0.17074
23.08,0.022602,0.14039,-0.11779
23.09,0.020625,0.097378,-0.076752
23.1,0.020549,0.071413,-0.050864
23.11,0.022247,0.057783,-0.035536
23.12,0.026772,0.047969,-0.021197
23.13,0.037732,0.032657,0.0050744
23.14,0.069573,0.014196,0.055377
23.15,0.16377,0.013001,0.15077
23.16,0.2914,0.045069,0.24633
23.17,0.25096,0.11234,0.13862
23.18,0.12064,0.1918,-0.071161
23.19,0.061522,0.22807,-0.16655
23.2,0.04857,0.18325,-0.13468
23.21,0.056368,0.1088,-0.052437
23.22,0.09623,0.076529,0.0197
23.23,0.22447,0.088551,0.13592
23.24,0.41174,0.13738,0.27435
23.25,0.36625,0.24197,0.12428
23.26,0.17395,0.37329,-0.19934
23.27,0.079498,0.43743,-0.35794
23.28,0.049216,0.36659,-0.31737
23.29,0.03856,0.23252,-0.19396
23.3,0.036014,0.14804,-0.11202
23.31,0.038345,0.12442,-0.08607
23.32,0.045612,0.11912,-0.073509
23.33,0.060804,0.10018,-0.039377
23.34,0.093626,0.089555,0.0040714
23.35,0.17998,0.10956,0.070422
23.36,0.44972,0.15994,0.28978
23.37,0.99248,0.25749,0.73499
23.38,1.1219,0.45149,0.67042
23.39,0.59903,0.75401,-0.15497
23.4,0.23961,0.97999,-0.74039
23.41,0.12501,0.90112,-0.77611
23.42,0.095697,0.56432,-0.46862
23.43,0.11249,0.26123,-0.14874
23.44,0.21593,0.14592,0.070016
23.45,0.42871,0.14527,0.28344
23.46,0.459,0.21463,0.24437
23.47,0.24107,0.32534,-0.084268
23.48,0.099431,0.39418,-0.29475
23.49,0.051845,0.34914,-0.2973
23.5,0.034131,0.2194,-0.18527
23.51,0.02562,0.1095,-0.083883
23.52,0.020852,0.049436,-0.028584
23.53,0.017962,0.018861,-0.00089887
23.54,0.016169,0.013489,0.0026799
23.55,0.015107,0.022457,-0.0073503
23.56,0.014605,0.039967,-0.025362
23.57,0.014602,0.052285,-0.037683
23.58,0.015127,0.061246,-0.046119
23.59,0.016309,0.072436,-0.056128
23.6,0.018443,0.086945,-0.068502
23.61,0.022167,0.094069,-0.071902
23.62,0.028965,0.083647,-0.054683
23.63,0.042933,0.087918,-0.044986
23.64,0.07869,0.11144,-0.032751
23.65,0.18996,0.14553,0.044439
23.66,0.42392,0.19167,0.23225
23.67,0.49845,0.27396,0.22449
23.68,0.27705,0.40678,-0.12973
23.69,0.11438,0.50852,-0.39414
23.7,0.059147,0.48134,-0.42219
23.71,0.039443,0.32559,-0.28615
23.72,0.031922,0.16978,-0.13786
23.73,0.030071,0.091784,-0.061713
23.74,0.032147,0.058203,-0.026056
23.75,0.038945,0.042742,-0.0037969
23.76,0.054876,0.026802,0.028074
23.77,0.096689,0.01886,0.077829
23.78,0.22765,0.040975,0.18667
23.79,0.51496,0.10222,0.41274
23.8,0.62995,0.21744,0.41251
23.81,0.36351,0.3925,-0.028988
23.82,0.15449,0.54276,-0.38827
23.83,0.089738,0.53433,-0.44459
23.84,0.082384,0.37843,-0.29604
23.85,0.11869,0.21723,-0.098542
23.86,0.26105,0.1474,0.11365
23.87,0.54227,0.16069,0.38158
23.88,0.58526,0.24588,0.33938
23.89,0.30568,0.39271,-0.087024
23.9,0.12469,0.47913,-0.35444
23.91,0.064502,0.4055,-0.341
23.92,0.042651,0.22314,-0.18049
23.93,0.033384,0.070974,-0.03759
23.94,0.029772,0.011131,0.018641
23.95,0.029892,0,0.029892
23.96,0.034149,0,0.034149
23.97,0.046162,0,0.046162
23.98,0.080821,0.0067021,0.074119
23.99,0.18999,0.028421,0.16157
24,0.38979,0.070132,0.31966
24.01,0.40681,0.1524,0.25441
24.02,0.2119,0.27274,-0.060844
24.03,0.095553,0.35791,-0.26235
24.04,0.064381,0.32431,-0.25992
24.05,0.068451,0.20314,-0.13468
24.06,0.11453,0.11009,0.0044422
24.07,0.26713,0.098179,0.16895
24.08,0.47643,0.14253,0.33389
24.09,0.40599,0.23258,0.17341
24.1,0.18578,0.35622,-0.17044
24.11,0.081426,0.4204,-0.33898
24.12,0.046436,0.36425,-0.31782
24.13,0.032425,0.22894,-0.19652
24.14,0.026641,0.1177,-0.091056
24.15,0.024978,0.076375,-0.051397
24.16,0.02653,0.066148,-0.039619
24.17,0.032529,0.06578,-0.033251
24.18,0.048673,0.055818,-0.0071454
24.19,0.098491,0.046239,0.052252
24.2,0.23928,0.055695,0.18358
24.21,0.39125,0.098729,0.29253
24.22,0.29837,0.1847,0.11367
24.23,0.13211,0.26954,-0.13743
24.24,0.064629,0.29444,-0.22981
24.25,0.049025,0.23595,-0.18693
24.26,0.058083,0.1391,-0.081014
24.27,0.11059,0.072586,0.038
24.28,0.2434,0.060126,0.18328
24.29,0.31742,0.096197,0.22123
24.3,0.19422,0.17525,0.01897
24.31,0.080127,0.25345,-0.17332
24.32,0.039381,0.26041,-0.22103
24.33,0.025718,0.19439,-0.16867
24.34,0.020134,0.12036,-0.10023
24.35,0.017897,0.088997,-0.0711
24.36,0.017773,0.078167,-0.060395
24.37,0.019884,0.064735,-0.04485
24.38,0.026039,0.062424,-0.036385
24.39,0.043737,0.073053,-0.029316
24.4,0.099843,0.092913,0.00693
24.41,0.20785,0.1083,0.099543
24.42,0.22548,0.14141,0.084074
24.43,0.12111,0.20271,-0.081596
24.44,0.054765,0.24662,-0.19185
24.45,0.03637,0.22956,-0.19319
24.46,0.037766,0.14654,-0.10877
24.47,0.061724,0.068783,-0.0070586
24.48,0.13876,0.047603,0.091161
24.49,0.22999,0.0685,0.16149
24.5,0.18255,0.11656,0.06599
24.51,0.083829,0.17357,-0.089743
24.52,0.040931,0.20603,-0.1651
24.53,0.02681,0.18953,-0.16272
24.54,0.02189,0.13796,-0.11607
24.55,0.021146,0.094685,-0.073539
24.56,0.023252,0.080895,-0.057643
24.57,0.028838,0.078504,-0.049666
24.58,0.041185,0.082596,-0.041411
24.59,0.072369,0.084158,-0.011789
24.6,0.16907,0.08288,0.086189
24.61,0.39777,0.10926,0.28851
24.62,0.52636,0.18194,0.34442
24.63,0.32325,0.30566,0.01759
24.64,0.13635,0.40582,-0.26947
24.65,0.075563,0.39672,-0.32115
24.66,0.068363,0.28097,-0.2126
24.67,0.10255,0.14206,-0.039512
24.68,0.23174,0.076055,0.15568
24.69,0.43593,0.086602,0.34932
24.7,0.40063,0.16463,0.236
24.71,0.18802,0.28192,-0.093899
24.72,0.076991,0.35167,-0.27467
24.73,0.04029,0.311,-0.27071
24.74,0.025752,0.18637,-0.16062
24.75,0.018634,0.079211,-0.060577
24.76,0.014616,0.040293,-0.025678
24.77,0.012136,0.028412,-0.016276
24.78,0.010523,0.019814,-0.0092913
24.79,0.0094819,0.023277,-0.013795
24.8,0.008844,0.032233,-0.023389
24.81,0.0085373,0.039004,-0.030467
24.82,0.0085544,0.037906,-0.029352
24.83,0.0089601,0.03148,-0.02252
24.84,0.0099443,0.031514,-0.02157
24.85,0.012,0.040087,-0.028087
24.86,0.0166,0.047223,-0.030624
24.87,0.029313,0.04461,-0.015298
24.88,0.068148,0.051233,0.016915
24.89,0.13173,0.070714,0.061017
24.9,0.12762,0.1002,0.027423
24.91,0.065801,0.13274,-0.066942
24.92,0.032627,0.14721,-0.11458
24.93,0.021162,0.13644,-0.11528
24.94,0.017074,0.10722,-0.090142
24.95,0.016814,0.076887,-0.060073
24.96,0.019126,0.056894,-0.037767
24.97,0.024568,0.050168,-0.025599
24.98,0.036182,0.04864,-0.012459
24.99,0.064994,0.049239,0.015755
25,0.15399,0.054285,0.099704
25.01,0.37197,0.073466,0.29851
25.02,0.5121,0.13795,0.37415
25.03,0.32226,0.26171,0.060554
25.04,0.13054,0.3782,-0.24766
25.05,0.063041,0.39917,-0.33613
25.06,0.046156,0.30575,-0.25959
25.07,0.055381,0.1691,-0.11372
25.08,0.10776,0.091762,0.015993
25.09,0.18273,0.073513,0.10922
25.1,0.15485,0.090028,0.064826
25.11,0.071665,0.12739,-0.055723
25.12,0.03184,0.1494,-0.11756
25.13,0.018748,0.13023,-0.11148
25.14,0.013496,0.076937,-0.063441
25.15,0.010939,0.032785,-0.021845
25.16,0.0096653,0.016051,-0.0063857
25.17,0.0092551,0.011415,-0.0021594
25.18,0.0098053,0.0053332,0.0044721
25.19,0.012388,0,0.012388
25.2,0.021242,0,0.021242
25.21,0.039317,0.0012286,0.038089
25.22,0.044206,0.0069768,0.037229
25.23,0.02827,0.019125,0.0091452
25.24,0.018698,0.033096,-0.014398
25.25,0.019332,0.042719,-0.023387
25.26,0.02879,0.042217,-0.013427
25.27,0.0609,0.038552,0.022348
25.28,0.14816,0.04863,0.099527
25.29,0.22686,0.07729,0.14957
25.3,0.16029,0.1288,0.031484
25.31,0.068928,0.17846,-0.10953
25.32,0.032379,0.19029,-0.15791
25.33,0.019261,0.15546,-0.1362
25.34,0.013934,0.092737,-0.078802
25.35,0.011921,0.045258,-0.033337
25.36,0.011717,0.019301,-0.0075835
25.37,0.013282,0.004173,0.0091094
25.38,0.018156,0.0018531,0.016303
25.39,0.03317,0.0051763,0.027993
25.4,0.078159,0.010756,0.067403
25.41,0.13925,0.029106,0.11014
25.42,0.11985,0.066849,0.052997
25.43,0.0575,0.10995,-0.052452
25.44,0.029623,0.13211,-0.10249
25.45,0.024904,0.12206,-0.097151
25.46,0.034258,0.090643,-0.056385
25.47,0.073264,0.070426,0.0028382
25.48,0.15064,0.074217,0.076424
25.49,0.1628,0.093221,0.069577
25.5,0.086818,0.1342,-0.047379
25.51,0.037845,0.17159,-0.13374
25.52,0.020832,0.16837,-0.14754
25.53,0.014257,0.12318,-0.10892
25.54,0.011724,0.066647,-0.054923
25.55,0.011125,0.034573,-0.023448
25.56,0.011978,0.025852,-0.013874
25.57,0.014929,0.022559,-0.0076301
25.58,0.023216,0.022201,0.0010151
25.59,0.049352,0.029197,0.020154
25.6,0.10668,0.042403,0.064275
25.61,0.13017,0.062054,0.068117
25.62,0.0786,0.091093,-0.012493
25.63,0.039342,0.11826,-0.078918
25.64,0.0308,0.1238,-0.093005
25.65,0.039893,0.10376,-0.063869
25.66,0.080304,0.073229,0.0070745
25.67,0.18994,0.063269,0.12667
25.68,0.27933,0.089429,0.1899
25.69,0.18984,0.14625,0.043587
25.7,0.079939,0.20886,-0.12892
25.71,0.038009,0.2308,-0.19279
25.72,0.024569,0.1857,-0.16113
25.73,0.019981,0.1098,-0.089821
25.74,0.01937,0.058535,-0.039165
25.75,0.021867,0.036183,-0.014317
25.76,0.028899,0.030714,-0.0018155
25.77,0.046837,0.035111,0.011726
25.78,0.10155,0.041804,0.059746
25.79,0.25204,0.056303,0.19573
25.8,0.40091,0.092359,0.30855
25.81,0.29357,0.1684,0.12517
25.82,0.1265,0.26461,-0.1381
25.83,0.061587,0.30698,-0.24539
25.84,0.048538,0.25626,-0.20772
25.85,0.066297,0.15352,-0.087224
25.86,0.14165,0.08153,0.060123
25.87,0.24726,0.071379,0.17588
25.88,0.20975,0.10259,0.10716
25.89,0.095239,0.15629,-0.061049
25.9,0.040631,0.18969,-0.14906
25.91,0.022959,0.16777,-0.14481
25.92,0.016108,0.10253,-0.086418
25.93,0.013025,0.042113,-0.029089
25.94,0.011879,0.016096,-0.0042174
25.95,0.012389,0.0077953,0.004594
25.96,0.015643,0.0043141,0.011329
25.97,0.026975,0.0052778,0.021697
25.98,0.061268,0.0067428,0.054526
25.99,0.10475,0.014851,0.0899
26,0.086517,0.035778,0.050739
26.01,0.04059,0.061334,-0.020744
26.02,0.020483,0.077301,-0.056818
26.03,0.016118,0.070434,-0.054317
26.04,0.020275,0.043344,-0.023069
26.05,0.040025,0.019411,0.020614
26.06,0.073836,0.012052,0.061784
26.07,0.071028,0.017607,0.053422
26.08,0.036826,0.033979,0.0028472
26.09,0.018176,0.048028,-0.029852
26.1,0.011673,0.0498,-0.038128
26.11,0.0093787,0.040221,-0.030843
26.12,0.0090658,0.027202,-0.018136
26.13,0.01011,0.020665,-0.010555
26.14,0.012964,0.021855,-0.0088911
26.15,0.019891,0.024248,-0.0043566
26.16,0.04014,0.030076,0.010064
26.17,0.10024,0.042625,0.057619
26.18,0.18165,0.059538,0.12211
26.19,0.15523,0.091873,0.063352
26.2,0.070992,0.1405,-0.069511
26.21,0.032027,0.17032,-0.1383
26.22,0.022226,0.15665,-0.13443
26.23,0.025964,0.10785,-0.081883
26.24,0.050157,0.058549,-0.0083925
26.25,0.089901,0.042723,0.047179
26.26,0.082711,0.051923,0.030788
26.27,0.040853,0.071767,-0.030914
26.28,0.019029,0.087749,-0.06872
26.29,0.011531,0.083755,-0.072223
26.3,0.0086468,0.061441,-0.052794
26.31,0.0076519,0.036819,-0.029167
26.32,0.007725,0.019802,-0.012077
26.33,0.0089117,0.010875,-0.0019633
26.34,0.012315,0.0085648,0.0037499
26.35,0.022702,0.0092422,0.013459
26.36,0.052488,0.011599,0.040889
26.37,0.087484,0.018388,0.069096
26.38,0.070668,0.032628,0.03804
26.39,0.035049,0.052692,-0.017643
26.4,0.021964,0.063859,-0.041894
26.41,0.024071,0.056538,-0.032466
26.42,0.043256,0.038505,0.0047505
26.43,0.1042,0.026903,0.077298
26.44,0.18175,0.037369,0.14438
26.45,0.14894,0.07366,0.075283
26.46,0.066455,0.12194,-0.055487
26.47,0.028689,0.15206,-0.12337
26.48,0.016007,0.14451,-0.1285
26.49,0.011027,0.1005,-0.089472
26.5,0.0089633,0.05714,-0.048177
26.51,0.0084048,0.042019,-0.033614
26.52,0.0092202,0.036406,-0.027186
26.53,0.012621,0.031431,-0.018809
26.54,0.024162,0.03153,-0.0073679
26.55,0.054801,0.03525,0.019551
26.56,0.079855,0.040975,0.038881
26.57,0.055398,0.049356,0.0060415
26.58,0.025621,0.058956,-0.033335
26.59,0.015743,0.060902,-0.045158
26.6,0.016521,0.051488,-0.034967
26.61,0.02916,0.034119,-0.0049587
26.62,0.065584,0.022484,0.043101
26.63,0.095348,0.025517,0.069831
26.64,0.064829,0.043536,0.021293
26.65,0.027409,0.066272,-0.038863
26.66,0.013056,0.075557,-0.062501
26.67,0.0084063,0.066039,-0.057633
26.68,0.0066045,0.043477,-0.036872
26.69,0.0059479,0.023081,-0.017133
26.7,0.0060395,0.013932,-0.0078922
26.71,0.0070718,0.010223,-0.0031517
26.72,0.010379,0.0083601,0.0020191
26.73,0.020936,0.0086284,0.012308
26.74,0.041266,0.0096657,0.031601
26.75,0.045033,0.01271,0.032323
26.76,0.02651,0.021513,0.0049966
26.77,0.015742,0.032746,-0.017005
26.78,0.015582,0.037154,-0.021572
26.79,0.024606,0.032153,-0.0075466
26.8,0.056498,0.025553,0.030945
26.81,0.11859,0.028412,0.090174
26.82,0.12864,0.044862,0.083774
26.83,0.068398,0.074941,-0.0065426
26.84,0.029547,0.10134,-0.071792
26.85,0.016665,0.10547,-0.088805
26.86,0.012473,0.08146,-0.068987
26.87,0.011668,0.044772,-0.033104
26.88,0.013036,0.022532,-0.0094957
26.89,0.017223,0.015742,0.0014801
26.9,0.027902,0.014167,0.013735
26.91,0.060257,0.016846,0.043412
26.92,0.15135,0.028019,0.12333
26.93,0.24959,0.053275,0.19632
26.94,0.18945,0.10086,0.088592
26.95,0.081775,0.1609,-0.079127
26.96,0.037963,0.19432,-0.15635
26.97,0.028211,0.17797,-0.14976
26.98,0.037653,0.1188,-0.081146
26.99,0.076117,0.061631,0.014486
27,0.11171,0.043335,0.068375
27.01,0.078815,0.056174,0.022642
27.02,0.034302,0.07678,-0.042478
27.03,0.016317,0.08461,-0.068293
27.04,0.010017,0.073093,-0.063076
27.05,0.0073493,0.04481,-0.037461
27.06,0.0061187,0.02023,-0.014111
27.07,0.0056828,0.0079072,-0.0022245
27.08,0.006062,0.0012431,0.0048189
27.09,0.0082006,0,0.0082006
27.1,0.015617,8.0899e-05,0.015536
27.11,0.028711,0.0023553,0.026355
27.12,0.028857,0.008593,0.020264
27.13,0.016134,0.017287,-0.0011535
27.14,0.009392,0.024709,-0.015317
27.15,0.0088399,0.025582,-0.016743
27.16,0.013314,0.020513,-0.0071989
27.17,0.029214,0.015399,0.013815
27.18,0.054212,0.016853,0.037359
27.19,0.050574,0.024923,0.025651
27.2,0.025956,0.037039,-0.011083
27.21,0.013038,0.04675,-0.033712
27.22,0.0082782,0.047083,-0.038805
27.23,0.0066443,0.03597,-0.029326
27.24,0.0066021,0.021037,-0.014435
27.25,0.007743,0.013026,-0.005283
27.26,0.010728,0.011623,-0.00089517
27.27,0.018661,0.012361,0.0062999
27.28,0.043615,0.014958,0.028657
27.29,0.10063,0.022057,0.078578
27.3,0.12799,0.038333,0.089659
27.31,0.075956,0.065656,0.0103
27.32,0.031855,0.091504,-0.059649
27.33,0.017967,0.099077,-0.081111
27.34,0.017433,0.082645,-0.065212
27.35,0.030158,0.050365,-0.020207
27.36,0.057889,0.02751,0.030379
27.37,0.061773,0.025039,0.036734
27.38,0.033024,0.034797,-0.0017737
27.39,0.014438,0.045575,-0.031136
27.4,0.0083632,0.045672,-0.037309
27.41,0.0063535,0.032173,-0.025819
27.42,0.0057583,0.01478,-0.0090212
27.43,0.0060293,0.0046519,0.0013774
27.44,0.0073746,0.0018005,0.0055741
27.45,0.011218,0.0022418,0.0089767
27.46,0.023394,0.0047994,0.018595
27.47,0.05329,0.0095504,0.04374
27.48,0.072763,0.018006,0.054756
27.49,0.047569,0.032156,0.015413
27.5,0.022707,0.05005,-0.027343
27.51,0.01617,0.059331,-0.043161
27.52,0.020848,0.052922,-0.032074
27.53,0.044103,0.038031,0.0060711
27.54,0.095233,0.029942,0.065291
27.55,0.11143,0.038257,0.073176
27.56,0.062392,0.060216,0.0021754
27.57,0.026217,0.081209,-0.054992
27.58,0.013467,0.085974,-0.072506
27.59,0.0088453,0.069872,-0.061027
27.6,0.007172,0.041525,-0.034353
27.61,0.0069812,0.020148,-0.013167
27.62,0.0082044,0.012249,-0.0040446
27.63,0.012336,0.010303,0.0020324
27.64,0.025953,0.010655,0.015298
27.65,0.060847,0.014047,0.0468
27.66,0.086289,0.023437,0.062851
27.67,0.056956,0.041202,0.015754
27.68,0.024612,0.060778,-0.036165
27.69,0.013665,0.069018,-0.055353
27.7,0.013284,0.060528,-0.047244
27.71,0.023268,0.040894,-0.017626
27.72,0.046049,0.025829,0.02022
27.73,0.051223,0.022963,0.02826
27.74,0.028269,0.02991,-0.0016409
27.75,0.012383,0.039548,-0.027166
27.76,0.006588,0.04135,-0.034762
27.77,0.0042537,0.033697,-0.029443
27.78,0.0031858,0.0211,-0.017914
27.79,0.002626,0.01191,-0.0092845
27.8,0.0023066,0.008742,-0.0064355
27.81,0.0021279,0.0062183,-0.0040904
27.82,0.002046,0.0045093,-0.0024633
27.83,0.0020582,0.0045121,-0.0024539
27.84,0.0021735,0.0041997,-0.0020263
27.85,0.0024396,0.0041525,-0.0017129
27.86,0.0029834,0.0045136,-0.0015302
27.87,0.0041805,0.0050478,-0.0008673
27.88,0.0074415,0.0058914,0.0015501
27.89,0.017478,0.0066842,0.010794
27.9,0.034856,0.0080438,0.026812
27.91,0.035064,0.012925,0.022139
27.92,0.018178,0.02244,-0.0042612
27.93,0.0084734,0.030981,-0.022508
27.94,0.0052318,0.032685,-0.027453
27.95,0.0042121,0.026836,-0.022624
27.96,0.0041907,0.017754,-0.013564
27.97,0.0049271,0.012302,-0.0073752
27.98,0.0068907,0.012432,-0.0055411
27.99,0.012312,0.01378,-0.0014682
28,0.02923,0.014028,0.015203
28.01,0.061698,0.016592,0.045105
28.02,0.067229,0.023969,0.04326
28.03,0.036462,0.037783,-0.0013212
28.04,0.017488,0.052381,-0.034893
28.05,0.014117,0.054562,-0.040445
28.06,0.021471,0.042496,-0.021025
28.07,0.048849,0.026305,0.022544
28.08,0.084141,0.0202,0.063941
28.09,0.068672,0.02955,0.039121
28.1,0.030266,0.048305,-0.018038
28.11,0.012726,0.061759,-0.049032
28.12,0.0070747,0.060093,-0.053018
28.13,0.0048667,0.043728,-0.038862
28.14,0.003862,0.023517,-0.019655
28.15,0.0034815,0.01258,-0.0090985
28.16,0.0036907,0.008977,-0.0052863
28.17,0.0051716,0.0082017,-0.0030301
28.18,0.010129,0.0082873,0.001842
28.19,0.016973,0.0091029,0.0078703
28.2,0.014766,0.012199,0.0025675
28.21,0.0077821,0.016303,-0.0085207
28.22,0.0048677,0.018827,-0.013959
28.23,0.0050729,0.018561,-0.013489
28.24,0.0086856,0.01539,-0.0067045
28.25,0.018378,0.012411,0.0059672
28.26,0.024802,0.01192,0.012882
28.27,0.01676,0.014762,0.0019985
28.28,0.0086666,0.019923,-0.011256
28.29,0.0052738,0.021508,-0.016234
28.3,0.0038912,0.017555,-0.013664
28.31,0.0036569,0.011176,-0.0075195
28.32,0.0041626,0.0064073,-0.0022448
28.33,0.0056098,0.0047507,0.00085917
28.34,0.0094251,0.0040567,0.0053684
28.35,0.021329,0.0051637,0.016165
28.36,0.049493,0.0097118,0.039782
28.37,0.065404,0.017047,0.048357
28.38,0.040632,0.029815,0.010817
28.39,0.018063,0.04505,-0.026987
28.4,0.011586,0.052048,-0.040461
28.41,0.013912,0.047622,-0.03371
28.42,0.028422,0.034315,-0.0058931
28.43,0.053526,0.02419,0.029336
28.44,0.051202,0.02635,0.024853
28.45,0.025186,0.036386,-0.0112
28.46,0.010958,0.044673,-0.033715
28.47,0.0063972,0.044656,-0.038259
28.48,0.0048777,0.035024,-0.030146
28.49,0.004522,0.02065,-0.016128
28.5,0.004995,0.010743,-0.0057482
28.51,0.0067772,0.0076402,-0.00086294
28.52,0.012389,0.0078448,0.0045447
28.53,0.029233,0.0081878,0.021045
28.54,0.052136,0.0096616,0.042474
28.55,0.045065,0.016798,0.028267
28.56,0.022131,0.02945,-0.0073188
28.57,0.01251,0.038758,-0.026248
28.58,0.013038,0.038861,-0.025824
28.59,0.024476,0.031231,-0.0067548
28.6,0.054202,0.021793,0.032409
28.61,0.070902,0.020593,0.050309
28.62,0.043616,0.030697,0.012919
28.63,0.018348,0.044249,-0.025902
28.64,0.0091381,0.049621,-0.040483
28.65,0.0060066,0.042411,-0.036404
28.66,0.0049534,0.024774,-0.01982
28.67,0.004965,0.0095483,-0.0045833
28.68,0.0061247,0.0029794,0.0031453
28.69,0.0099692,0.00026128,0.009708
28.7,0.022639,0,0.022639
28.71,0.049544,0.0020511,0.047493
28.72,0.058088,0.0094251,0.048663
28.73,0.032479,0.021947,0.010532
28.74,0.013815,0.035013,-0.021199
28.75,0.0083451,0.040537,-0.032192
28.76,0.0090514,0.03567,-0.026618
28.77,0.016412,0.022798,-0.0063863
28.78,0.024902,0.013085,0.011817
28.79,0.018983,0.012221,0.0067624
28.8,0.0087677,0.015454,-0.0066865
28.81,0.0044451,0.017352,-0.012907
28.82,0.0030755,0.016305,-0.01323
28.83,0.0026131,0.01223,-0.009617
28.84,0.0025681,0.0063437,-0.0037756
28.85,0.0029205,0.0022829,0.00063767
28.86,0.0040813,0.001802,0.0022792
28.87,0.0078359,0.0034785,0.0043574
28.88,0.017071,0.0046268,0.012445
28.89,0.023153,0.0058278,0.017325
28.9,0.015587,0.01028,0.0053066
28.91,0.0083039,0.016387,-0.0080835
28.92,0.0071508,0.020235,-0.013084
28.93,0.011226,0.020758,-0.0095318
28.94,0.025953,0.018143,0.0078097
28.95,0.047669,0.016303,0.031367
28.96,0.042391,0.020511,0.02188
28.97,0.020052,0.029894,-0.0098421
28.98,0.0089356,0.039045,-0.030109
28.99,0.0053332,0.04037,-0.035037
29,0.0041802,0.030667,-0.026487
29.01,0.0040926,0.016313,-0.012221
29.02,0.0049232,0.0076817,-0.0027584
29.03,0.0075466,0.0051937,0.0023529
29.04,0.015974,0.0054576,0.010517
29.05,0.038781,0.0079779,0.030803
29.06,0.059341,0.013522,0.045819
29.07,0.041893,0.023384,0.018509
29.08,0.017978,0.035994,-0.018016
29.09,0.0091523,0.04399,-0.034837
29.1,0.0081856,0.041724,-0.033538
29.11,0.013576,0.030049,-0.016473
29.12,0.023903,0.016846,0.0070566
29.13,0.022786,0.011873,0.010913
29.14,0.011766,0.014367,-0.0026012
29.15,0.0055956,0.017267,-0.011672
29.16,0.0032678,0.016382,-0.013114
29.17,0.0023225,0.012219,-0.0098967
29.18,0.0019532,0.0062259,-0.0042727
29.19,0.0018883,0.0014972,0.00039107
29.2,0.0021666,0,0.0021666
29.21,0.003328,0,0.003328
29.22,0.0066731,5.8239e-05,0.0066149
29.23,0.010039,0.00076341,0.0092758
29.24,0.0077769,0.0026231,0.0051538
29.25,0.0043267,0.0047502,-0.00042353
29.26,0.0034898,0.0060499,-0.0025601
29.27,0.0048969,0.0057329,-0.00083597
29.28,0.010547,0.0045023,0.0060448
29.29,0.020593,0.004026,0.016568
29.3,0.0208,0.0054035,0.015396
29.31,0.011199,0.00887,0.0023294
29.32,0.0055709,0.01337,-0.0077995
29.33,0.0035044,0.01525,-0.011746
29.34,0.0028818,0.012569,-0.0096873
29.35,0.0030204,0.0074865,-0.0044661
29.36,0.0038562,0.0044672,-0.00061099
29.37,0.0061422,0.0040047,0.0021375
29.38,0.013216,0.0045701,0.0086456
29.39,0.032184,0.0070098,0.025174
29.4,0.049322,0.01136,0.037962
29.41,0.0351,0.01861,0.016491
29.42,0.015676,0.02915,-0.013474
29.43,0.0091152,0.036738,-0.027623
29.44,0.010349,0.036091,-0.025742
29.45,0.020895,0.027729,-0.0068341
29.46,0.038264,0.017745,0.020519
29.47,0.035058,0.015437,0.019621
29.48,0.016566,0.021082,-0.0045167
29.49,0.0069115,0.027425,-0.020513
29.5,0.0037828,0.028075,-0.024292
29.51,0.0026044,0.022057,-0.019453
29.52,0.0020899,0.012226,-0.010136
29.53,0.0019283,0.0049007,-0.0029724
29.54,0.0021526,0.0023588,-0.00020623
29.55,0.0033276,0.0018634,0.0014642
29.56,0.0064204,0.0018206,0.0045997
29.57,0.0084715,0.0021717,0.0062998
29.58,0.0059008,0.0033086,0.0025922
29.59,0.0034985,0.0052815,-0.001783
29.6,0.0033728,0.0065529,-0.0031801
29.61,0.0056672,0.0062384,-0.00057121
29.62,0.013079,0.0054197,0.0076596
29.63,0.021854,0.0051751,0.016679
29.64,0.01735,0.0071567,0.010193
29.65,0.0079023,0.011766,-0.0038636
29.66,0.003741,0.016085,-0.012344
29.67,0.0024091,0.016845,-0.014436
29.68,0.0020218,0.013248,-0.011226
29.69,0.0021048,0.0078285,-0.0057238
29.7,0.0027072,0.0044082,-0.001701
29.71,0.0045883,0.0032553,0.001333
29.72,0.010672,0.0034888,0.0071829
29.73,0.022985,0.0053248,0.01766
29.74,0.025951,0.0084497,0.017502
29.75,0.014166,0.013352,0.00081446
29.76,0.0062167,0.019033,-0.012816
29.77,0.0042001,0.021685,-0.017485
29.78,0.0054989,0.019528,-0.014029
29.79,0.010638,0.013929,-0.0032911
29.8,0.014046,0.0093876,0.004658
29.81,0.009246,0.0090647,0.00018138
29.82,0.0044111,0.011238,-0.0068273
29.83,0.0024483,0.012538,-0.01009
29.84,0.0017032,0.012176,-0.010472
29.85,0.0015054,0.0095264,-0.008021
29.86,0.0016414,0.0059389,-0.0042975
29.87,0.0022413,0.0040879,-0.0018466
29.88,0.004178,0.0040621,0.00011592
29.89,0.01004,0.0048395,0.0052004
29.9,0.018008,0.0061665,0.011841
29.91,0.015446,0.0082883,0.0071579
29.92,0.0072757,0.011664,-0.0043882
29.93,0.0036672,0.015498,-0.011831
29.94,0.0033629,0.017948,-0.014585
29.95,0.0058932,0.016736,-0.010843
29.96,0.011198,0.013608,-0.0024094
29.97,0.011592,0.011311,0.00028161
29.98,0.0062295,0.010403,-0.0041736
29.99,0.0028461,0.039214,-0.036368


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain02/data.csv <==
0,0.084622,0.085229,0.085835,0.086406,0.087022,0.087647,0.08824,0.088869,0.089461,0.090096,0.090739,0.091375,0.092028,0.092637,0.093293,0.093947,0.094612,0.095277,0.095859,0.096533
0.01,0.085381,0.085996,0.086608,0.087185,0.087808,0.088439,0.089039,0.089674,0.090273,0.090915,0.091565,0.092208,0.092868,0.093484,0.094147,0.094809,0.095481,0.096153,0.096742,0.09772
0.02,0.086152,0.086773,0.087392,0.087975,0.088605,0.089243,0.089849,0.090492,0.091098,0.091747,0.092404,0.093053,0.093721,0.094344,0.095015,0.095683,0.096363,0.097043,0.097933,0.098625
0.030001,0.086934,0.087562,0.088188,0.088777,0.089414,0.090059,0.090672,0.091322,0.091934,0.09259,0.093254,0.093911,0.094586,0.095216,0.095894,0.09657,0.097258,0.098238,0.098843,0.099543
0.040001,0.087727,0.088362,0.088995,0.08959,0.090234,0.090887,0.091507,0.092163,0.092783,0.093446,0.094118,0.094782,0.095465,0.096102,0.096788,0.097471,0.098457,0.099155,0.099767,0.10048
0.050001,0.088532,0.089174,0.089814,0.090416,0.091067,0.091727,0.092354,0.093018,0.093644,0.094315,0.094994,0.095666,0.096356,0.097001,0.097694,0.098673,0.09938,0.10009,0.10071,0.10142
0.060001,0.089349,0.089998,0.090645,0.091254,0.091912,0.09258,0.093213,0.093885,0.094518,0.095197,0.095884,0.096563,0.097261,0.097913,0.0989,0.099602,0.10032,0.10103,0.10166,0.10238
0.070001,0.090178,0.090834,0.091488,0.092104,0.09277,0.093445,0.094086,0.094765,0.095406,0.096092,0.096787,0.097474,0.09818,0.099122,0.099835,0.10055,0.10127,0.10199,0.10263,0.10336
0.080001,0.091019,0.091683,0.092345,0.092968,0.093641,0.094324,0.094972,0.095659,0.096307,0.097001,0.097704,0.098398,0.099394,0.10006,0.10079,0.1015,0.10224,0.10297,0.10361,0.10435
0.090002,0.091874,0.092545,0.093214,0.093844,0.094525,0.095216,0.095871,0.096566,0.097221,0.097924,0.098634,0.099616,0.10034,0.10102,0.10175,0.10248,0.10322,0.10396,0.1046,0.10535
0.1,0.092741,0.09342,0.094097,0.094734,0.095423,0.096121,0.096785,0.097487,0.09815,0.09886,0.099857,0.10057,0.10131,0.10199,0.10273,0.10346,0.10421,0.10496,0.10562,0.10638
0.11,0.093621,0.094308,0.094993,0.095637,0.096334,0.097041,0.097712,0.098423,0.099093,0.099812,0.10082,0.10154,0.10228,0.10298,0.10372,0.10447,0.10523,0.10598,0.10665,0.10741
0.12,0.094515,0.09521,0.095902,0.096555,0.09726,0.097974,0.098654,0.099373,0.10005,0.10105,0.10179,0.10252,0.10328,0.10398,0.10473,0.10549,0.10625,0.10702,0.10769,0.10847
0.13,0.095423,0.096126,0.096826,0.097486,0.098199,0.098923,0.09961,0.10034,0.1013,0.10204,0.10278,0.10352,0.10429,0.105,0.10576,0.10652,0.1073,0.10807,0.10875,0.10954
0.14,0.096345,0.097056,0.097765,0.098432,0.099154,0.099886,0.10058,0.10159,0.10229,0.10303,0.10379,0.10454,0.10531,0.10603,0.1068,0.10757,0.10836,0.10914,0.10983,0.11063
0.15,0.097281,0.098001,0.098718,0.099393,0.10012,0.10086,0.10184,0.10259,0.10329,0.10405,0.10481,0.10557,0.10635,0.10708,0.10786,0.10864,0.10944,0.11023,0.11093,0.11173
0.16,0.098232,0.098961,0.099686,0.10037,0.10111,0.10213,0.10284,0.1036,0.10431,0.10508,0.10585,0.10662,0.10741,0.10815,0.10894,0.10973,0.11053,0.11134,0.11204,0.11286
0.17,0.099199,0.099935,0.10067,0.10136,0.10237,0.10314,0.10386,0.10463,0.10535,0.10613,0.10691,0.10769,0.10849,0.10923,0.11003,0.11083,0.11165,0.11246,0.11317,0.114
0.18,0.10018,0.10093,0.10167,0.10263,0.10339,0.10416,0.1049,0.10567,0.1064,0.10719,0.10798,0.10877,0.10958,0.11033,0.11114,0.11195,0.11278,0.1136,0.11432,0.11516
0.19,0.10118,0.10193,0.10295,0.10366,0.10443,0.10521,0.10595,0.10674,0.10748,0.10827,0.10907,0.10987,0.11069,0.11145,0.11227,0.11309,0.11393,0.11476,0.11549,0.11634
0.2,0.10219,0.10321,0.10398,0.1047,0.10548,0.10627,0.10702,0.10781,0.10857,0.10937,0.11018,0.11099,0.11182,0.11259,0.11342,0.11425,0.1151,0.11594,0.11668,0.11754
0.21,0.10348,0.10425,0.10503,0.10576,0.10655,0.10735,0.10811,0.10891,0.10967,0.11049,0.11131,0.11213,0.11297,0.11375,0.11459,0.11543,0.11629,0.11714,0.11789,0.11876
0.22,0.10453,0.10531,0.1061,0.10683,0.10763,0.10844,0.10921,0.11003,0.1108,0.11162,0.11246,0.11328,0.11413,0.11492,0.11578,0.11663,0.1175,0.11836,0.11912,0.12011
0.23,0.10559,0.10639,0.10718,0.10793,0.10874,0.10956,0.11034,0.11116,0.11194,0.11278,0.11362,0.11446,0.11532,0.11612,0.11699,0.11785,0.11873,0.1196,0.12048,0.12137
0.24,0.10667,0.10748,0.10828,0.10904,0.10986,0.11069,0.11148,0.11232,0.1131,0.11395,0.11481,0.11565,0.11653,0.11734,0.11821,0.11909,0.11998,0.12097,0.12175,0.12266
0.25,0.10778,0.10859,0.10941,0.11017,0.111,0.11184,0.11264,0.11349,0.11429,0.11514,0.11601,0.11687,0.11775,0.11858,0.11946,0.12035,0.12136,0.12226,0.12305,0.12396
0.26,0.10889,0.10972,0.11055,0.11132,0.11216,0.11301,0.11382,0.11468,0.11549,0.11636,0.11724,0.11811,0.119,0.11983,0.12073,0.12174,0.12265,0.12356,0.12436,0.12529
0.27,0.11003,0.11087,0.11171,0.11249,0.11334,0.11421,0.11503,0.1159,0.11672,0.11759,0.11848,0.11936,0.12027,0.12112,0.12213,0.12304,0.12397,0.12489,0.1257,0.12664
0.28,0.11119,0.11204,0.11289,0.11368,0.11454,0.11542,0.11625,0.11713,0.11796,0.11885,0.11975,0.12064,0.12156,0.12252,0.12345,0.12437,0.12531,0.12624,0.12707,0.12802
0.29,0.11237,0.11323,0.11409,0.11489,0.11576,0.11665,0.11749,0.11839,0.11923,0.12013,0.12104,0.12195,0.12298,0.12385,0.12479,0.12572,0.12667,0.12762,0.12846,0.12942
0.30001,0.11357,0.11444,0.11531,0.11612,0.11701,0.11791,0.11876,0.11966,0.12052,0.12143,0.12236,0.12338,0.12432,0.1252,0.12615,0.1271,0.12806,0.12902,0.12987,0.13085
0.31001,0.11479,0.11567,0.11655,0.11738,0.11827,0.11918,0.12005,0.12096,0.12183,0.12276,0.1238,0.12473,0.12568,0.12658,0.12754,0.1285,0.12947,0.13045,0.13131,0.1323
0.32001,0.11603,0.11692,0.11781,0.11865,0.11956,0.12048,0.12136,0.12229,0.12317,0.12421,0.12516,0.1261,0.12707,0.12798,0.12895,0.12992,0.13091,0.1319,0.13277,0.13378
0.33001,0.11729,0.1182,0.1191,0.11995,0.12087,0.12181,0.1227,0.12364,0.12453,0.12558,0.12654,0.1275,0.12848,0.1294,0.13039,0.13137,0.13238,0.13338,0.13426,0.13528
0.34001,0.11858,0.11949,0.12041,0.12127,0.1222,0.12315,0.12406,0.12501,0.12601,0.12698,0.12796,0.12892,0.12992,0.13085,0.13185,0.13285,0.13387,0.13489,0.13578,0.13682
0.35001,0.11988,0.12082,0.12174,0.12262,0.12356,0.12452,0.12544,0.12651,0.12742,0.1284,0.12939,0.13037,0.13139,0.13233,0.13335,0.13436,0.13539,0.13642,0.13733,0.13838
0.36001,0.12122,0.12216,0.1231,0.12399,0.12495,0.12592,0.12695,0.12793,0.12886,0.12985,0.13086,0.13185,0.13288,0.13383,0.13487,0.13589,0.13694,0.13799,0.13891,0.13997
0.37001,0.12257,0.12353,0.12448,0.12538,0.12635,0.12744,0.12839,0.12938,0.13032,0.13133,0.13235,0.13336,0.1344,0.13537,0.13641,0.13745,0.13852,0.13958,0.14051,0.14295
0.38001,0.12395,0.12493,0.12589,0.1268,0.12789,0.12889,0.12985,0.13086,0.13181,0.13283,0.13387,0.13489,0.13595,0.13693,0.13799,0.13905,0.14013,0.1412,0.1435,0.14461
0.39001,0.12536,0.12635,0.12733,0.12835,0.12935,0.13037,0.13134,0.13236,0.13333,0.13436,0.13541,0.13645,0.13752,0.13852,0.1396,0.14067,0.14311,0.14421,0.14518,0.1463
0.40001,0.12679,0.12779,0.12889,0.12983,0.13084,0.13187,0.13286,0.13389,0.13488,0.13593,0.13699,0.13804,0.13913,0.14014,0.14257,0.14367,0.14478,0.1459,0.14688,0.14802
0.41001,0.12825,0.12937,0.13037,0.13133,0.13236,0.13341,0.1344,0.13546,0.13645,0.13752,0.1386,0.13967,0.14209,0.14313,0.14425,0.14536,0.14649,0.14763,0.14862,0.1506
0.42001,0.12984,0.13087,0.13189,0.13286,0.1339,0.13497,0.13598,0.13705,0.13806,0.13914,0.14024,0.14264,0.14377,0.14482,0.14595,0.14708,0.14823,0.14938,0.15121,0.15239
0.43001,0.13136,0.1324,0.13344,0.13442,0.13548,0.13656,0.13759,0.13867,0.1397,0.1421,0.14322,0.14433,0.14548,0.14654,0.1477,0.14884,0.15001,0.15199,0.15302,0.15422
0.44001,0.1329,0.13396,0.13502,0.13601,0.13709,0.13818,0.13923,0.14162,0.14267,0.1438,0.14493,0.14606,0.14722,0.1483,0.14947,0.15063,0.15182,0.15382,0.15487,0.15609
0.45001,0.13448,0.13555,0.13662,0.13763,0.13873,0.14112,0.14219,0.14332,0.14438,0.14552,0.14668,0.14782,0.149,0.1501,0.15128,0.15246,0.15448,0.15569,0.15676,0.15799
0.46001,0.13609,0.13718,0.13826,0.14057,0.14168,0.14282,0.1439,0.14504,0.14612,0.14728,0.14845,0.14961,0.15081,0.15193,0.15313,0.15513,0.15637,0.1576,0.15868,0.15994
0.47001,0.13772,0.13883,0.14121,0.14226,0.14339,0.14455,0.14564,0.1468,0.1479,0.14908,0.15027,0.15144,0.15266,0.1538,0.15581,0.15704,0.15829,0.15954,0.16065,0.16192
0.48001,0.14066,0.14179,0.14292,0.14398,0.14513,0.14631,0.14742,0.1486,0.14971,0.15091,0.15212,0.15331,0.15455,0.15649,0.15774,0.15899,0.16026,0.16153,0.16265,0.16394
0.49001,0.14237,0.14352,0.14466,0.14575,0.14691,0.1481,0.14924,0.15043,0.15157,0.15278,0.15401,0.15522,0.15726,0.15844,0.15971,0.16097,0.16227,0.16356,0.1647,0.16601
0.50001,0.14411,0.14528,0.14644,0.14754,0.14873,0.14994,0.15109,0.1523,0.15346,0.15469,0.15593,0.15794,0.15923,0.16043,0.16172,0.163,0.16432,0.16563,0.16679,0.16812
0.51001,0.14589,0.14708,0.14826,0.14938,0.15058,0.15181,0.15298,0.15421,0.15538,0.15663,0.15867,0.15993,0.16124,0.16246,0.16377,0.16508,0.16641,0.16774,0.16892,0.17028
0.52001,0.14771,0.14892,0.15012,0.15125,0.15247,0.15372,0.15491,0.15616,0.15735,0.15939,0.16068,0.16197,0.1633,0.16453,0.16587,0.16719,0.16855,0.16991,0.1711,0.17248
0.53001,0.14957,0.15079,0.15201,0.15316,0.15441,0.15567,0.15688,0.15816,0.15936,0.16142,0.16274,0.16404,0.1654,0.16665,0.16801,0.16936,0.17074,0.17211,0.17333,0.17473
0.54001,0.15146,0.15271,0.15394,0.15511,0.15638,0.15767,0.1589,0.16019,0.16218,0.1635,0.16484,0.16616,0.16754,0.16881,0.17019,0.17156,0.17297,0.17437,0.1756,0.17703
0.55001,0.15339,0.15466,0.15592,0.15711,0.15839,0.1597,0.16095,0.16302,0.16428,0.16562,0.16699,0.16833,0.16973,0.17103,0.17243,0.17382,0.17525,0.17667,0.17793,0.17938
0.56001,0.15537,0.15666,0.15793,0.15915,0.16045,0.16178,0.1638,0.16515,0.16643,0.16779,0.16918,0.17055,0.17197,0.17329,0.17471,0.17613,0.17758,0.17903,0.18031,0.18178
0.57001,0.15739,0.1587,0.16,0.16123,0.16255,0.16465,0.16595,0.16732,0.16862,0.17001,0.17142,0.17281,0.17426,0.1756,0.17705,0.17849,0.17997,0.18144,0.18274,0.18424
0.58001,0.15945,0.16078,0.1621,0.16335,0.16544,0.16683,0.16815,0.16954,0.17086,0.17228,0.17371,0.17513,0.1766,0.17796,0.17944,0.1809,0.18241,0.18391,0.18523,0.18676
0.59001,0.16156,0.16291,0.16425,0.16626,0.16764,0.16905,0.1704,0.17181,0.17316,0.1746,0.17605,0.17749,0.17899,0.18038,0.18188,0.18337,0.1849,0.18643,0.18778,0.18933
0.60001,0.16371,0.16509,0.16646,0.16848,0.16989,0.17133,0.17269,0.17414,0.1755,0.17697,0.17845,0.17991,0.18144,0.18285,0.18438,0.1859,0.18746,0.18901,0.19038,0.19196
0.61001,0.16591,0.16731,0.16943,0.17076,0.17219,0.17365,0.17504,0.17651,0.1779,0.17939,0.1809,0.18239,0.18395,0.18538,0.18694,0.18848,0.19007,0.19165,0.19305,0.19466
0.62001,0.16817,0.17031,0.17174,0.17309,0.17454,0.17603,0.17745,0.17894,0.18036,0.18187,0.18341,0.18493,0.18651,0.18797,0.18955,0.19113,0.19274,0.19435,0.19578,0.19742
0.63001,0.17119,0.17265,0.1741,0.17547,0.17695,0.17846,0.17991,0.18143,0.18287,0.18441,0.18598,0.18752,0.18913,0.19062,0.19223,0.19384,0.19548,0.19712,0.19857,0.20024
0.64001,0.17355,0.17503,0.17651,0.17791,0.17941,0.18096,0.18243,0.18397,0.18544,0.18701,0.1886,0.19018,0.19182,0.19334,0.19498,0.19661,0.19829,0.19996,0.20144,0.20314
0.65001,0.17596,0.17748,0.17898,0.1804,0.18194,0.18351,0.185,0.18658,0.18807,0.18968,0.1913,0.1929,0.19457,0.19612,0.19779,0.19946,0.20116,0.20286,0.20437,0.2061
0.66001,0.17844,0.17998,0.18151,0.18296,0.18452,0.18612,0.18764,0.18925,0.19077,0.1924,0.19405,0.19569,0.19739,0.19896,0.20067,0.20237,0.20411,0.20584,0.20738,0.20915
0.67001,0.18097,0.18254,0.18409,0.18557,0.18716,0.18879,0.19035,0.19198,0.19353,0.1952,0.19688,0.19854,0.20028,0.20188,0.20362,0.20535,0.20713,0.20889,0.21046,0.21226
0.68001,0.18356,0.18516,0.18675,0.18825,0.18987,0.19153,0.19312,0.19478,0.19637,0.19806,0.19978,0.20147,0.20325,0.20488,0.20665,0.20841,0.21022,0.21202,0.21362,0.21546
0.69001,0.18622,0.18785,0.18946,0.191,0.19265,0.19434,0.19596,0.19766,0.19927,0.20099,0.20274,0.20447,0.20628,0.20795,0.20975,0.21155,0.2134,0.21523,0.21687,0.21874
0.70001,0.18894,0.1906,0.19225,0.19381,0.19549,0.19722,0.19887,0.2006,0.20224,0.204,0.20579,0.20755,0.2094,0.21109,0.21294,0.21477,0.21665,0.21853,0.2202,0.22284
0.71001,0.19173,0.19342,0.1951,0.19669,0.19841,0.20017,0.20185,0.20362,0.2053,0.20709,0.20891,0.21071,0.21259,0.21432,0.2162,0.21808,0.22,0.22263,0.22434,0.2263
0.72001,0.19459,0.19632,0.19803,0.19965,0.2014,0.2032,0.20491,0.20671,0.20843,0.21026,0.21211,0.21395,0.21587,0.21764,0.21956,0.22219,0.22415,0.22611,0.22785,0.22985
0.73001,0.19752,0.19928,0.20103,0.20269,0.20447,0.20631,0.20806,0.20989,0.21164,0.21351,0.2154,0.21728,0.21924,0.22104,0.22372,0.22567,0.22768,0.22968,0.23146,0.2335
0.74001,0.20053,0.20233,0.20411,0.2058,0.20762,0.2095,0.21128,0.21316,0.21494,0.21685,0.21878,0.22069,0.22341,0.22525,0.22726,0.22925,0.2313,0.23335,0.23516,0.23725
0.75001,0.20362,0.20545,0.20727,0.209,0.21086,0.21277,0.21459,0.2165,0.21833,0.22027,0.22295,0.22491,0.22696,0.22885,0.23089,0.23294,0.23503,0.23711,0.23897,0.2411
0.76001,0.20679,0.20866,0.21052,0.21228,0.21418,0.21613,0.21799,0.21995,0.22181,0.2245,0.22652,0.22852,0.23062,0.23254,0.23463,0.23672,0.23886,0.24099,0.24289,0.24507
0.77001,0.21004,0.21195,0.21385,0.21565,0.21759,0.21958,0.22148,0.22418,0.22608,0.22812,0.23018,0.23223,0.23437,0.23634,0.23848,0.24061,0.24279,0.24497,0.24692,0.24914
0.78001,0.21338,0.21534,0.21727,0.21911,0.22109,0.22382,0.22577,0.22781,0.22976,0.23184,0.23395,0.23604,0.23823,0.24024,0.24243,0.24461,0.24685,0.24908,0.25106,0.25334
0.79001,0.21682,0.21882,0.22079,0.22267,0.22538,0.22747,0.22946,0.23155,0.23354,0.23567,0.23783,0.23996,0.24221,0.24426,0.2465,0.24873,0.25102,0.2533,0.25533,0.25779
0.80001,0.22035,0.22239,0.22509,0.22702,0.22909,0.23123,0.23326,0.2354,0.23743,0.23961,0.24182,0.244,0.2463,0.2484,0.25069,0.25297,0.25531,0.25764,0.25986,0.26224
0.81001,0.22465,0.22675,0.22882,0.23079,0.2329,0.23509,0.23717,0.23936,0.24144,0.24367,0.24592,0.24816,0.25051,0.25266,0.255,0.25734,0.25973,0.26225,0.26439,0.26683
0.82001,0.22839,0.23053,0.23265,0.23466,0.23683,0.23907,0.2412,0.24343,0.24556,0.24784,0.25015,0.25244,0.25485,0.25705,0.25945,0.26184,0.26442,0.26687,0.26906,0.27156
0.83001,0.23224,0.23443,0.23659,0.23865,0.24087,0.24316,0.24534,0.24763,0.24981,0.25214,0.25451,0.25685,0.25932,0.26157,0.26403,0.2666,0.26912,0.27163,0.27387,0.27644
0.84001,0.23619,0.23844,0.24065,0.24276,0.24503,0.24738,0.24961,0.25195,0.25419,0.25658,0.259,0.2614,0.26393,0.26623,0.26875,0.27139,0.27397,0.27654,0.27884,0.28147
0.85001,0.24027,0.24257,0.24484,0.247,0.24932,0.25172,0.25401,0.25641,0.2587,0.26115,0.26363,0.26609,0.26868,0.27104,0.27375,0.27633,0.27897,0.28161,0.28397,0.28667
0.86001,0.24447,0.24683,0.24915,0.25136,0.25374,0.2562,0.25855,0.26101,0.26335,0.26586,0.26841,0.27093,0.27359,0.27613,0.27878,0.28143,0.28414,0.28685,0.28927,0.29204
0.87001,0.2488,0.25122,0.25359,0.25586,0.2583,0.26083,0.26323,0.26575,0.26816,0.27073,0.27334,0.27592,0.27878,0.28126,0.28398,0.28669,0.28948,0.29226,0.29475,0.29759
0.88001,0.25327,0.25574,0.25818,0.26051,0.263,0.2656,0.26806,0.27065,0.27312,0.27575,0.27843,0.28121,0.28401,0.28656,0.28935,0.29214,0.295,0.29785,0.30041,0.30333
0.89001,0.25788,0.26041,0.26291,0.2653,0.26786,0.27052,0.27305,0.2757,0.27824,0.28095,0.28381,0.28654,0.28943,0.29204,0.29491,0.29777,0.3007,0.30364,0.30627,0.30928
0.90002,0.26263,0.26524,0.2678,0.27025,0.27288,0.27561,0.27821,0.28093,0.28353,0.28631,0.28926,0.29206,0.29502,0.29771,0.30066,0.30359,0.30661,0.30963,0.31234,0.31543
0.91002,0.26755,0.27022,0.27285,0.27537,0.27806,0.28087,0.28354,0.28633,0.28901,0.29199,0.29489,0.29776,0.30081,0.30357,0.3066,0.30963,0.31273,0.31583,0.31863,0.32181
0.92002,0.27262,0.27537,0.27807,0.28065,0.28343,0.28631,0.28905,0.29192,0.2948,0.29773,0.30071,0.30367,0.30681,0.30965,0.31277,0.31588,0.31907,0.32227,0.32514,0.32842
0.93002,0.27787,0.28069,0.28347,0.28613,0.28897,0.29194,0.29476,0.29783,0.30066,0.30368,0.30675,0.3098,0.31303,0.31595,0.31916,0.32236,0.32565,0.32894,0.33191,0.33528
0.94002,0.2833,0.2862,0.28906,0.29179,0.29472,0.29777,0.30079,0.30383,0.30674,0.30985,0.31301,0.31614,0.31947,0.32248,0.32578,0.32908,0.33248,0.33586,0.33893,0.3424
0.95002,0.28892,0.29191,0.29484,0.29765,0.30067,0.30393,0.30692,0.31004,0.31305,0.31625,0.3195,0.32273,0.32616,0.32926,0.33267,0.33607,0.33956,0.34306,0.34622,0.34981
0.96002,0.29475,0.29782,0.30084,0.30373,0.30683,0.31019,0.31327,0.31649,0.31959,0.32289,0.32624,0.32957,0.33311,0.3363,0.33981,0.34332,0.34693,0.35054,0.35381,0.35766
0.97002,0.30078,0.30395,0.30706,0.31004,0.31335,0.31669,0.31987,0.32319,0.32638,0.32978,0.33323,0.33667,0.34033,0.34362,0.34725,0.35087,0.3546,0.35833,0.3617,0.36568
0.98002,0.30704,0.31031,0.31351,0.3167,0.31999,0.32344,0.32672,0.33014,0.33343,0.33694,0.34051,0.34406,0.34784,0.35124,0.35498,0.35873,0.36258,0.36643,0.37007,0.37404
0.99002,0.31354,0.31691,0.32033,0.3235,0.3269,0.33046,0.33384,0.33737,0.34077,0.3444,0.34808,0.35175,0.35566,0.35917,0.36304,0.36691,0.3709,0.37503,0.37865,0.38275
1,0.32029,0.32388,0.32729,0.33057,0.33407,0.33775,0.34125,0.3449,0.34841,0.35216,0.35597,0.35975,0.36381,0.36743,0.37144,0.37545,0.37972,0.38385,0.38761,0.39186
1.01,0.32731,0.33102,0.33454,0.33792,0.34154,0.34535,0.34896,0.35274,0.35637,0.36025,0.36419,0.36811,0.37231,0.37606,0.38021,0.3845,0.38878,0.39306,0.39697,0.40138
1.02,0.33473,0.33845,0.34208,0.34558,0.34933,0.35327,0.357,0.36091,0.36468,0.36869,0.37276,0.37683,0.38118,0.38507,0.38937,0.39382,0.39826,0.4027,0.40676,0.41134
1.03,0.34233,0.34618,0.34994,0.35357,0.35744,0.36152,0.36539,0.36944,0.37334,0.3775,0.38172,0.38594,0.39046,0.39449,0.39909,0.40357,0.40818,0.41279,0.41702,0.42178
1.04,0.35026,0.35425,0.35814,0.3619,0.36591,0.37014,0.37416,0.37835,0.3824,0.38671,0.39109,0.39547,0.40017,0.40449,0.40913,0.41378,0.41857,0.42337,0.42777,0.43273
1.05,0.35854,0.36267,0.3667,0.3706,0.37475,0.37915,0.38332,0.38767,0.39187,0.39635,0.4009,0.40545,0.41048,0.41482,0.41965,0.42449,0.42948,0.43448,0.43907,0.44424
1.06,0.36718,0.37147,0.37565,0.37969,0.38401,0.38858,0.39291,0.39743,0.4018,0.40645,0.41119,0.41605,0.42116,0.42567,0.4307,0.43574,0.44094,0.44616,0.45096,0.45635
1.07,0.37622,0.38068,0.38502,0.38921,0.3937,0.39845,0.40296,0.40766,0.41221,0.41705,0.42212,0.42704,0.43237,0.43707,0.44232,0.44758,0.45301,0.45846,0.46347,0.46911
1.08,0.38568,0.39032,0.39483,0.3992,0.40386,0.40881,0.4135,0.4184,0.42314,0.42819,0.43347,0.4386,0.44418,0.44907,0.45455,0.46005,0.46573,0.47142,0.47668,0.48258
1.09,0.39559,0.40042,0.40512,0.40967,0.41452,0.41969,0.42459,0.42969,0.43464,0.44004,0.44541,0.45078,0.45661,0.46173,0.46746,0.47321,0.47915,0.48512,0.49065,0.49683
1.1,0.406,0.41104,0.41593,0.42068,0.42574,0.43114,0.43625,0.44158,0.44689,0.4524,0.45801,0.46363,0.46974,0.47509,0.4811,0.48713,0.49336,0.49963,0.50544,0.51194
1.11,0.41694,0.4222,0.42731,0.43226,0.43755,0.4432,0.44854,0.45425,0.45967,0.46544,0.47132,0.4772,0.48363,0.48923,0.49553,0.50187,0.50842,0.51501,0.52113,0.52798
1.12,0.42845,0.43396,0.43929,0.44448,0.45001,0.45593,0.46166,0.4675,0.47318,0.47923,0.4854,0.49158,0.49834,0.50422,0.51085,0.51752,0.52441,0.53135,0.53783,0.54505
1.13,0.44059,0.44636,0.45194,0.45737,0.46317,0.46939,0.47539,0.48152,0.48749,0.49384,0.50033,0.50683,0.51396,0.52014,0.52713,0.53416,0.54144,0.54877,0.55563,0.56326
1.14,0.45341,0.45946,0.46532,0.47102,0.4771,0.48377,0.48995,0.49639,0.50268,0.50936,0.51619,0.52305,0.53058,0.5371,0.54447,0.55191,0.55961,0.56737,0.57465,0.58314
1.15,0.46697,0.47334,0.47948,0.48548,0.492,0.4989,0.50541,0.51219,0.51883,0.52588,0.53309,0.54033,0.54832,0.5552,0.56301,0.57089,0.57905,0.58729,0.59543,0.60405
1.16,0.48135,0.48805,0.49452,0.50097,0.5077,0.51499,0.52187,0.52903,0.53605,0.5435,0.55113,0.5588,0.56728,0.57457,0.58286,0.59124,0.59991,0.60907,0.61736,0.62655
1.17,0.49662,0.5037,0.51052,0.51732,0.52443,0.53215,0.53943,0.54701,0.55445,0.56235,0.57044,0.57859,0.58763,0.59536,0.60419,0.61312,0.62276,0.63213,0.64101,0.65085
1.18,0.51288,0.52037,0.52771,0.53478,0.5423,0.5505,0.55822,0.56626,0.57417,0.58257,0.59118,0.59986,0.60952,0.61775,0.62718,0.63673,0.64702,0.65707,0.66662,0.67719
1.19,0.53023,0.53831,0.54595,0.55345,0.56144,0.57016,0.57838,0.58694,0.59537,0.60433,0.61351,0.62279,0.63315,0.64195,0.65205,0.66268,0.67332,0.68413,0.69445,0.70585
1.2,0.54892,0.55739,0.5655,0.57349,0.58199,0.59131,0.60007,0.60921,0.61824,0.62782,0.63765,0.64761,0.65875,0.66818,0.67943,0.69048,0.70196,0.71364,0.72483,0.73717
1.21,0.56885,0.57788,0.58653,0.59506,0.60413,0.61412,0.62351,0.6333,0.64298,0.65327,0.66384,0.67456,0.6866,0.69713,0.70888,0.72084,0.73327,0.74594,0.75853,0.77197
1.22,0.5903,0.59997,0.60922,0.61835,0.62807,0.63882,0.64891,0.65943,0.66987,0.68096,0.69237,0.70396,0.7174,0.72838,0.74113,0.75414,0.76805,0.78188,0.79525,0.80996
1.23,0.61347,0.62386,0.63378,0.64361,0.65406,0.66566,0.67655,0.68792,0.69921,0.71122,0.72359,0.73617,0.75081,0.76274,0.77665,0.79124,0.80606,0.82122,0.83597,0.85216
1.24,0.63859,0.6498,0.66049,0.67109,0.68238,0.69497,0.70677,0.71909,0.73138,0.74444,0.75791,0.77203,0.78768,0.80108,0.81634,0.83198,0.84829,0.86503,0.88139,0.89933
1.25,0.66593,0.67808,0.68964,0.70114,0.71339,0.7271,0.73996,0.7534,0.76683,0.78111,0.79624,0.81134,0.82899,0.8433,0.86015,0.87745,0.89553,0.91413,0.93242,0.95246
1.26,0.69583,0.70905,0.72161,0.73415,0.7475,0.76254,0.77661,0.79134,0.80611,0.82219,0.83884,0.85553,0.87472,0.89056,0.90928,0.92857,0.94876,0.9696,0.99021,1.0128
1.27,0.72868,0.74314,0.75687,0.77062,0.78525,0.80182,0.81733,0.83358,0.84993,0.86807,0.88613,0.90471,0.92619,0.94383,0.96481,0.98649,1.0092,1.0328,1.0562,1.0819
1.28,0.76497,0.78089,0.79597,0.81113,0.82727,0.84566,0.86286,0.88127,0.89986,0.91929,0.93949,0.96033,0.98457,1.0044,1.0281,1.0527,1.0786,1.1054,1.1323,1.1618
1.29,0.80529,0.82292,0.83961,0.85643,0.87437,0.89492,0.91451,0.93507,0.95555,0.97741,1.0002,1.0238,1.0514,1.0739,1.101,1.1291,1.1588,1.1898,1.2211,1.2554
1.3,0.8504,0.87006,0.88866,0.90747,0.92792,0.95107,0.9731,0.9959,1.0191,1.0439,1.0699,1.0969,1.1287,1.1545,1.1857,1.2184,1.2529,1.2891,1.326,1.3663
1.31,0.90122,0.92333,0.94422,0.96581,0.98849,1.0148,1.0398,1.0658,1.0924,1.1209,1.1508,1.182,1.219,1.249,1.2855,1.3238,1.3646,1.4075,1.4515,1.4999
1.32,0.95896,0.9844,1.0081,1.0323,1.0581,1.0887,1.1171,1.147,1.1779,1.2109,1.2458,1.2823,1.326,1.3613,1.4046,1.4504,1.4991,1.5508,1.6045,1.6633
1.33,1.0255,1.0543,1.0814,1.1092,1.1394,1.1745,1.2075,1.2425,1.2787,1.3176,1.3588,1.4022,1.4546,1.4968,1.5491,1.6046,1.6641,1.7278,1.7942,1.8673
1.34,1.1022,1.1355,1.1669,1.1997,1.2345,1.2759,1.3149,1.3563,1.3994,1.4459,1.4954,1.5479,1.6118,1.6633,1.7275,1.7963,1.8706,1.9504,2.0347,2.128
1.35,1.1921,1.2312,1.2684,1.3067,1.348,1.3975,1.4441,1.494,1.5462,1.6029,1.6635,1.7282,1.8078,1.8719,1.9528,2.04,2.1349,2.2377,2.3478,2.4703
1.36,1.2988,1.3453,1.3897,1.4357,1.4854,1.5456,1.6025,1.6637,1.7283,1.7987,1.8746,1.9562,2.0579,2.1398,2.2443,2.3582,2.4831,2.6199,2.7685,2.9353
1.37,1.4275,1.4842,1.5376,1.5938,1.6548,1.7296,1.8005,1.8773,1.9591,2.0488,2.1462,2.2521,2.3857,2.4937,2.6333,2.7871,2.9576,3.1471,3.3561,3.5936
1.38,1.5858,1.6553,1.7215,1.7917,1.8683,1.9633,2.054,2.1529,2.2594,2.3771,2.5063,2.6482,2.8299,2.978,3.1719,3.3886,3.6326,3.9081,4.2183,4.5766
1.39,1.7836,1.8714,1.9553,2.0452,2.1441,2.2683,2.3877,2.5192,2.6626,2.8228,3.0007,3.1989,3.4574,3.6699,3.9534,4.2761,4.6464,5.0739,5.5677,6.152
1.4,2.0374,2.1512,2.2608,2.3795,2.5112,2.6792,2.8424,3.0242,3.2256,3.4535,3.7107,4.0021,4.3911,4.7157,5.1587,5.6756,6.285,7.0101,7.8784,8.944
1.41,2.3724,2.525,2.6731,2.8357,3.0183,3.2554,3.4888,3.7531,4.0513,4.3949,4.7906,5.25,5.881,6.4206,7.18,8.0983,9.2251,10.63,12.408,14.727
1.42,2.8303,3.0432,3.2523,3.4857,3.7518,4.105,4.4594,4.8691,5.3432,5.9031,6.5673,7.3635,8.5051,9.5196,11.016,12.93,15.439,18.813,23.464,30.055
1.43,3.4844,3.7967,4.1088,4.4646,4.8787,5.4444,6.0276,6.7221,7.5547,8.5753,9.8407,11.438,13.886,16.211,19.903,25.049,32.367,42.837,57.555,77.458
1.44,4.4723,4.9624,5.4641,6.0529,6.7586,7.7623,8.8406,10.185,11.889,14.109,17.068,21.122,27.954,34.928,46.525,62.684,84.055,110.08,138.17,163.91
1.45,6.0821,6.9264,7.8227,8.9203,10.298,12.384,14.785,18.014,22.466,28.774,37.8,50.617,71.612,90.916,117.64,145.17,168.55,182.44,183.18,170.78
1.46,9.0072,10.681,12.568,15.043,18.396,23.975,30.976,40.993,55.078,74.124,98.05,125.1,155.33,171.87,181.51,177.83,161.85,137.68,110.6,85.252
1.47,15.321,19.49,24.632,31.945,42.417,59.966,80.411,105.31,132.19,156.83,173.91,179.16,168.57,152.14,126.82,100.33,76.581,57.467,43.164,32.964
1.48,32.979,46.106,62.145,83.073,108.17,138.85,161.22,174.53,175.25,163.4,142.05,116.19,86.616,68.623,51.425,38.806,29.864,23.586,19.12,15.891
1.49,85.796,115.31,141,161.82,173.04,170.08,154.81,131.72,105.82,81.586,61.447,46.077,33.432,27.12,21.615,17.684,14.809,12.65,10.98,9.6735
1.5,162.16,171.46,165.92,149.18,125.63,95.976,73.269,54.994,41.319,31.566,24.714,19.877,15.902,13.824,11.88,10.372,9.1782,8.2172,7.4248,6.7738
1.51,143.55,115.39,90.655,68.888,51.661,37.139,28.591,22.59,18.322,15.235,12.937,11.182,9.6026,8.7142,7.8303,7.104,6.5019,5.9952,5.561,5.1949
1.52,64.774,46.256,35.01,27.052,21.474,16.943,14.195,12.132,10.538,9.2894,8.2889,7.4743,6.6956,6.2401,5.7698,5.3697,5.0278,4.733,4.4732,4.2514
1.53,25.627,19.716,16.208,13.624,11.681,9.953,8.8124,7.894,7.1394,6.5183,5.9987,5.5595,5.1232,4.8641,4.5884,4.3492,4.1413,3.9591,3.7948,3.6544
1.54,13.088,10.985,9.6217,8.5346,7.6607,6.8309,6.2548,5.7717,5.3598,5.0111,4.7117,4.4532,4.1889,4.0312,3.8606,3.7102,3.5786,3.4621,3.3549,3.2642
1.55,8.2725,7.3096,6.6482,6.0946,5.6322,5.1747,4.8482,4.5678,4.3229,4.1122,3.9291,3.7678,3.5997,3.5011,3.392,3.2953,3.2106,3.1354,3.0646,3.0063
1.56,5.9432,5.4272,5.0615,4.746,4.4767,4.2024,4.004,3.8313,3.6786,3.5458,3.4292,3.3259,3.2165,3.1543,3.0842,3.0221,2.9682,2.9206,2.8743,2.8384
1.57,4.6495,4.3456,4.1269,3.9345,3.7684,3.5953,3.4699,3.3606,3.2622,3.1771,3.1023,3.0362,2.9645,2.9266,2.8828,2.8442,2.8117,2.7835,2.7547,2.735
1.58,3.8692,3.6796,3.5428,3.4208,3.3153,3.2035,3.1231,3.0528,2.9895,2.9356,2.8886,2.8475,2.8018,2.7809,2.7557,2.7341,2.7173,2.7034,2.6876,2.6803
1.59,3.3751,3.2528,3.1656,3.0872,3.0205,2.9473,2.8963,2.8526,2.8132,2.7808,2.7537,2.73,2.703,2.6948,2.6835,2.6747,2.6699,2.6672,2.6615,2.664
1.6,3.0547,2.9752,2.9201,2.871,2.8294,2.7829,2.7525,2.7274,2.7051,2.6887,2.6758,2.6655,2.6526,2.6543,2.6539,2.6553,2.6601,2.6665,2.669,2.6798
1.61,2.8477,2.7975,2.7644,2.7348,2.7114,2.684,2.6686,2.6575,2.6482,2.6438,2.6421,2.6423,2.6407,2.6505,2.6589,2.6688,2.6818,2.696,2.7056,2.7236
1.62,2.7196,2.6892,2.6721,2.6573,2.6475,2.6345,2.6307,2.6305,2.6317,2.6367,2.6442,2.6531,2.6608,2.6776,2.6939,2.7112,2.7314,2.7526,2.7684,2.7931
1.63,2.6483,2.6331,2.6283,2.6249,2.6258,2.6242,2.6298,2.6389,2.6483,2.6615,2.6769,2.6934,2.7092,2.7325,2.7557,2.7798,2.8068,2.8346,2.8562,2.8875
1.64,2.6214,2.6181,2.6231,2.6291,2.6388,2.6466,2.6606,2.6771,2.6941,2.7146,2.7371,2.7605,2.7838,2.8132,2.8431,2.8737,2.9073,2.9416,2.9689,3.0066
1.65,2.6307,2.6372,2.6505,2.6645,2.682,2.6981,2.7192,2.7429,2.7667,2.7941,2.8233,2.8533,2.8837,2.9192,2.9557,2.9929,3.0331,3.0741,3.1071,3.1514
1.66,2.6712,2.6862,2.707,2.7282,2.7528,2.7767,2.8043,2.8347,2.8653,2.8993,2.9352,2.9718,3.0093,3.051,3.0943,3.1383,3.1855,3.2335,3.2724,3.3239
1.67,2.7401,2.7628,2.7906,2.8186,2.8503,2.8812,2.9155,2.9527,2.9899,3.0307,3.0735,3.1169,3.1617,3.2102,3.2607,3.3119,3.3668,3.4222,3.4675,3.5269
1.68,2.8362,2.8662,2.9008,2.9357,2.9743,3.0124,3.0535,3.0977,3.1419,3.1899,3.2399,3.2907,3.3432,3.3991,3.4575,3.5168,3.5798,3.6437,3.6961,3.7643
1.69,2.9594,2.9969,3.0385,3.0806,3.126,3.1717,3.2201,3.2717,3.3234,3.3792,3.4372,3.496,3.5571,3.6212,3.6885,3.7568,3.8292,3.9026,3.9629,4.0413
1.7,3.1111,3.1562,3.2055,3.2548,3.308,3.3617,3.4181,3.4779,3.538,3.6024,3.6693,3.7371,3.8079,3.8814,3.9589,4.0374,4.1206,4.2049,4.2745,4.3646
1.71,3.2935,3.3471,3.4042,3.4618,3.5234,3.5861,3.6514,3.7205,3.79,3.8642,3.9413,4.0196,4.1014,4.186,4.2751,4.3656,4.4614,4.5588,4.639,4.743
1.72,3.5101,3.5728,3.639,3.7058,3.7772,3.85,3.9255,4.0052,4.0856,4.1713,4.2602,4.3507,4.4455,4.543,4.6459,4.7506,4.8615,4.9743,5.0673,5.188
1.73,3.766,3.8387,3.9154,3.9929,4.0754,4.16,4.2473,4.3395,4.4327,4.532,4.635,4.7398,4.85,4.9632,5.0827,5.2046,5.3336,5.4652,5.5736,5.7147
1.74,4.0672,4.1518,4.2407,4.3307,4.4265,4.5249,4.6263,4.7334,4.842,4.9574,5.0773,5.1998,5.3284,5.4606,5.6004,5.7433,5.8946,6.0494,6.1767,6.343
1.75,4.4224,4.5211,4.6246,4.7296,4.8412,4.9562,5.0747,5.1998,5.327,5.4622,5.6029,5.7468,5.8983,6.0541,6.219,6.388,6.5671,6.7509,6.9019,7.1
1.76,4.843,4.9587,5.0798,5.2031,5.3339,5.4693,5.6087,5.756,5.9063,6.066,6.2324,6.4032,6.5832,6.7687,6.9653,7.1675,7.3819,7.6027,7.7838,8.0228
1.77,5.344,5.4804,5.6232,5.7692,5.9239,6.0845,6.2501,6.4253,6.6046,6.7953,6.9943,7.1992,7.4157,7.6392,7.8766,8.1216,8.3817,8.6506,8.871,9.1636
1.78,5.9454,6.1078,6.2778,6.4522,6.6372,6.8296,7.0286,7.2393,7.4561,7.6864,7.9275,8.1767,8.4407,8.7141,9.0049,9.3064,9.6271,9.9601,10.233,10.598
1.79,6.6746,6.87,7.0748,7.2857,7.5095,7.7433,7.9855,8.2426,8.5081,8.7907,9.0874,9.3955,9.7226,10.063,10.426,10.804,11.207,11.627,11.972,12.436
1.8,7.5694,7.8076,8.0578,8.3166,8.5916,8.8798,9.1795,9.4984,9.8294,10.182,10.554,10.943,11.356,11.788,12.251,12.735,13.254,13.798,14.244,14.85
1.81,8.6835,8.9785,9.2892,9.6123,9.9564,10.318,10.696,11.1,11.521,11.972,12.448,12.949,13.485,14.048,14.653,15.291,15.977,16.703,17.297,18.113
1.82,10.095,10.467,10.861,11.273,11.712,12.177,12.665,13.188,13.738,14.328,14.957,15.621,16.335,17.092,17.909,18.778,19.718,20.721,21.545,22.691
1.83,11.92,12.401,12.912,13.45,14.027,14.641,15.289,15.987,16.728,17.526,18.382,19.295,20.283,21.34,22.489,23.724,25.071,26.526,27.725,29.418
1.84,14.34,14.98,15.663,16.389,17.171,18.008,18.9,19.867,20.903,22.028,23.244,24.557,25.989,27.542,29.245,31.101,33.148,35.393,37.258,39.939
1.85,17.65,18.532,19.48,20.496,21.599,22.792,24.075,25.48,27.003,28.673,30.502,32.503,34.714,37.149,39.859,42.866,46.239,50.016,53.199,57.886
1.86,22.357,23.626,25.005,26.501,28.141,29.937,31.896,34.068,36.46,39.122,42.086,45.392,49.115,53.306,58.075,63.509,69.766,76.999,83.248,92.788
1.87,29.391,31.329,33.464,35.817,38.435,41.35,44.591,48.253,52.377,57.068,62.426,68.575,75.706,84.019,93.826,105.48,119.52,136.6,152.02,176.84
1.88,40.634,43.841,47.445,51.507,56.127,61.403,67.44,74.462,82.651,92.312,103.81,117.64,134.48,155.23,181.13,213.72,255.07,307.56,355.98,434.49
1.89,60.398,66.372,73.293,81.366,90.889,102.22,115.82,132.43,152.89,178.42,210.58,251.35,303.14,368.59,450.32,550.25,668.89,804.3,914.21,1064.8
1.9,100.65,114.1,130.48,150.67,175.86,207.59,247.72,298.81,363.38,444.02,542.63,659.67,793.3,938.49,1086.8,1226.8,1345.4,1429.8,1465,1469.1
1.91,204.58,244.27,294.69,358.42,438.01,535.34,650.59,782.44,925.7,1072.1,1210.2,1327.2,1410.5,1450.5,1442.3,1387.2,1291.9,1167.4,1062.9,918.03
1.92,527.93,641.92,772.06,913.48,1058,1194.3,1309.2,1391.4,1430.9,1422.8,1368.4,1274.3,1151.4,1012.4,869.54,733,609.75,503.37,435.47,359.59
1.93,1178.1,1292,1373.2,1412.1,1404.2,1350.4,1257,1135.7,998.44,857.45,722.69,600.97,495.96,408.45,337.49,280.89,236.26,201.09,179.83,156.5
1.94,1332.1,1240.4,1120.6,985.15,845.94,712.87,592.44,488.76,402.36,332.27,276.38,232.21,197.45,169.96,148.13,130.57,116.4,104.76,97.558,89.24
1.95,702.93,584.33,481.95,396.62,327.38,272.15,228.42,194.05,166.84,145.21,127.83,113.67,102.11,92.49,84.53,77.813,72.239,67.499,64.662,61.231
1.96,267.99,224.89,190.91,164.01,142.58,125.35,111.28,99.767,90.177,82.193,75.478,69.755,64.954,60.825,57.406,54.472,52.132,50.16,49.239,48.048
1.97,123.03,109.14,97.704,88.166,80.193,73.458,67.711,62.838,58.625,55.068,52.043,49.419,47.283,45.447,44.068,42.936,42.274,41.833,42.127,42.401
1.98,71.692,65.966,61.061,56.805,53.169,50.036,47.326,45.027,43.015,41.389,40.071,38.956,38.217,37.649,37.509,37.542,38.105,38.87,40.314,42.021
1.99,48.39,45.622,43.223,41.102,39.322,37.814,36.547,35.539,34.681,34.142,33.851,33.695,33.938,34.318,35.231,36.334,38.191,40.347,43.364,47.122
2,36.069,34.677,33.498,32.461,31.676,31.085,30.682,30.497,30.412,30.674,31.212,31.878,33.079,34.454,36.628,39.116,42.876,47.248,53.119,60.837
2.01,29.064,28.454,28.006,27.641,27.521,27.585,27.848,28.35,28.949,30.01,31.455,33.089,35.556,38.347,42.525,47.386,54.764,63.728,76.208,94.027
2.02,25.081,25.019,25.114,25.272,25.721,26.396,27.331,28.596,29.999,32.11,34.858,37.976,42.586,47.944,56.123,66.146,82.314,103.78,136.65,188.98
2.03,23.111,23.529,24.141,24.821,25.903,27.311,29.125,31.467,34.079,37.914,42.977,48.915,57.988,69.188,87.536,112.32,157.02,222.75,327.38,483
2.04,22.753,23.709,24.942,26.284,28.242,30.745,33.961,38.156,42.978,50.237,60.313,72.94,93.877,122.6,175.28,252.94,393.03,571.77,780.69,964.83
2.05,24.016,25.708,27.851,30.212,33.623,38.065,43.953,51.958,61.704,77.398,101.41,135.03,197.31,288.55,448.35,640.5,869.09,1011.8,1033.5,925.48
2.06,27.341,30.223,33.929,38.14,44.386,52.915,64.96,82.745,106.68,149.86,223.49,330.21,509.39,709.69,921.63,1023,981.17,825.59,623.28,437.16
2.07,33.912,39.026,45.874,54.08,67.029,86.349,116.85,167.74,242.6,377.76,574.27,776.66,961.21,1015.2,920.98,741.88,518.69,356.14,242.23,169.3
2.08,46.689,56.77,71.325,90.433,124.08,180.73,277.2,431.42,616.53,837.04,983.96,989.08,850.11,657.5,446.37,303.86,198.78,141.84,105.93,82.526
2.09,74.167,98.332,137.72,195.34,302.09,468.22,683.63,888.18,985.55,945.3,771.56,576.09,382.33,259.46,171.87,124.71,91.702,72.7,59.377,49.68
2.1,147.55,222.12,346.08,506.7,724.18,911.5,978.44,887.71,714.61,499.48,326.34,222.28,149.58,110.34,82.511,66.184,53.327,45.049,38.714,33.761
2.11,377.02,570.04,784.94,928.02,959.64,839.64,633.58,429.99,292.39,191.11,130.93,98.265,74.632,60.474,49.182,41.819,35.502,31.145,27.627,24.751
2.12,817.72,944.6,923.26,788.26,578.39,386.32,249.74,165.29,119.75,87.947,67.757,55.475,45.503,38.905,33.212,29.254,25.674,23.095,20.938,19.121
2.13,886.95,712.03,503.19,346.5,224.19,149.89,105.99,79.163,63.396,51.017,42.18,36.288,31.139,27.52,24.242,21.868,19.643,17.992,16.576,15.357
2.14,454.47,295.69,192.51,136.3,97.595,73.66,57.954,47.079,39.968,33.892,29.227,25.941,22.931,20.732,18.673,17.14,15.666,14.55,13.574,12.723
2.15,173.65,119.59,87.219,68.673,54.44,44.478,37.208,31.731,27.911,24.472,21.708,19.69,17.781,16.348,14.977,13.934,12.915,12.135,11.44,10.836
2.16,80.801,62.458,50.042,42.068,35.347,30.249,26.282,23.134,20.845,18.712,16.945,15.624,14.343,13.368,12.419,11.69,10.973,10.428,9.9327,9.5209
2.17,47.169,39.053,33.021,28.861,25.151,22.191,19.791,17.821,16.35,14.944,13.758,12.861,11.975,11.304,10.651,10.151,9.6794,9.3542,9.0437,8.87
2.18,31.442,27.134,23.748,21.308,19.051,17.189,15.636,14.338,13.356,12.401,11.598,11.004,10.411,10.004,9.6392,9.3933,9.2451,9.267,9.2173,9.43
2.19,22.776,20.223,18.145,16.608,15.156,13.931,12.897,12.041,11.415,10.803,10.346,10.082,9.8199,9.7926,9.845,9.9397,10.157,10.415,10.446,10.552
2.2,17.531,15.917,14.589,13.61,12.691,11.919,11.293,10.858,10.641,10.423,10.415,10.566,10.616,10.809,10.882,10.816,10.588,10.191,9.7937,9.1605
2.21,14.299,13.295,12.529,12.045,11.652,11.342,11.155,11.175,11.299,11.27,11.258,11.132,10.806,10.337,9.6882,9.0919,8.348,7.6641,7.227,6.6762
2.22,12.818,12.364,12.16,12.137,12.092,11.945,11.75,11.483,11.073,10.534,9.8283,9.0909,8.4307,7.7365,7.1021,6.6532,6.1938,5.8382,5.6072,5.3534
2.23,12.931,12.658,12.378,11.997,11.402,10.756,10.061,9.2486,8.4877,7.8574,7.2173,6.7023,6.2997,5.9379,5.6225,5.3988,5.1694,4.9897,4.8523,4.7114
2.24,11.875,11.139,10.275,9.4439,8.6262,7.9808,7.4094,6.8581,6.4226,6.0746,5.7492,5.4956,5.2739,5.0811,4.8975,4.7591,4.6119,4.4948,4.3962,4.2998
2.25,8.9439,8.2642,7.602,7.0747,6.6092,6.2486,5.9345,5.6435,5.4103,5.2006,5.0042,4.8469,4.6944,4.5639,4.4334,4.333,4.2244,4.1389,4.0633,3.9922
2.26,6.8945,6.5059,6.1466,5.8609,5.5908,5.3627,5.1568,4.9656,4.8076,4.656,4.5142,4.3997,4.2836,4.1856,4.0856,4.0089,3.9251,3.8604,3.8016,3.7485
2.27,5.8267,5.5732,5.338,5.1457,4.9548,4.7864,4.632,4.489,4.3696,4.2522,4.1426,4.0547,3.9632,3.887,3.8085,3.7494,3.6839,3.6352,3.5899,3.5512
2.28,5.1397,4.9507,4.7751,4.6301,4.4835,4.3519,4.2306,4.1186,4.0246,3.9313,3.8447,3.7762,3.7034,3.6438,3.5821,3.5372,3.4867,3.4511,3.4173,3.391
2.29,4.6256,4.4774,4.3397,4.2257,4.1095,4.0046,3.9075,3.8181,3.7431,3.6687,3.6001,3.5469,3.4893,3.4433,3.3955,3.3628,3.3249,3.3009,3.2775,3.2623
2.3,4.2169,4.0982,3.9881,3.8968,3.8038,3.7195,3.6412,3.5699,3.5099,3.4509,3.3971,3.3567,3.3121,3.2776,3.2419,3.22,3.1936,3.1802,3.1663,3.1618
2.31,3.8826,3.7867,3.698,3.6247,3.55,3.4821,3.4195,3.363,3.3156,3.2696,3.2285,3.1992,3.166,3.1419,3.117,3.1052,3.0893,3.0862,3.0816,3.0876
2.32,3.6049,3.5273,3.456,3.3973,3.3374,3.2835,3.234,3.1902,3.1536,3.1191,3.0892,3.07,3.0472,3.0326,3.0179,3.0159,3.0102,3.0173,3.022,3.039
2.33,3.3722,3.31,3.2528,3.2062,3.1592,3.1173,3.0793,3.0467,3.0195,2.9955,2.9759,2.9662,2.9531,2.9478,2.9429,2.9507,2.9553,2.9731,2.9877,3.0165
2.34,3.1767,3.1271,3.0824,3.0461,3.0101,2.9789,2.9513,2.9287,2.9103,2.8961,2.8863,2.8858,2.8823,2.8861,2.8912,2.9094,2.9247,2.9542,2.9794,3.0217
2.35,3.012,2.9738,2.9395,2.9126,2.8867,2.8652,2.8471,2.8341,2.8239,2.8192,2.8189,2.8278,2.834,2.8474,2.863,2.8925,2.9196,2.9622,2.9996,3.0576
2.36,2.8741,2.8458,2.8212,2.8027,2.7861,2.7738,2.7649,2.7611,2.759,2.7638,2.7734,2.7922,2.8086,2.8324,2.8594,2.9017,2.9422,3.0002,3.0521,3.1291
2.37,2.7599,2.7405,2.7249,2.7145,2.7067,2.7034,2.7035,2.709,2.7152,2.7299,2.7501,2.7796,2.8073,2.8427,2.8828,2.94,2.9964,3.0731,3.1426,3.2435
2.38,2.6668,2.656,2.649,2.6464,2.6475,2.6531,2.6625,2.6779,2.6928,2.7183,2.7501,2.7918,2.8323,2.8813,2.9368,3.0123,3.088,3.1883,3.2802,3.4124
2.39,2.5934,2.591,2.5926,2.5978,2.608,2.6231,2.6424,2.6684,2.6929,2.7305,2.7756,2.8318,2.8874,2.953,3.0273,3.1257,3.2258,3.3567,3.4784,3.6519
2.4,2.5388,2.5449,2.5553,2.5689,2.5887,2.6141,2.6444,2.6823,2.7177,2.7696,2.8305,2.9042,2.9784,3.0646,3.1627,3.2909,3.4232,3.5955,3.7569,3.9882
2.41,2.5028,2.5177,2.5375,2.5602,2.5907,2.6276,2.6706,2.7225,2.7708,2.8398,2.9202,3.016,3.1137,3.2266,3.356,3.5241,3.7001,3.9296,4.1476,4.4627
2.42,2.4857,2.5103,2.5405,2.5733,2.6161,2.6666,2.7246,2.7934,2.8575,2.9479,3.053,3.1774,3.306,3.4546,3.6265,3.8501,4.0882,4.4002,4.7019,5.1439
2.43,2.4886,2.5242,2.5663,2.611,2.6683,2.7351,2.8116,2.9016,2.9857,3.1037,3.2413,3.404,3.5746,3.7727,4.0045,4.3087,4.6376,5.0751,5.5069,6.1523
2.44,2.5136,2.5619,2.6182,2.6773,2.7524,2.8396,2.9395,3.0568,3.167,3.3219,3.5037,3.7196,3.9495,4.219,4.539,4.9645,5.4348,6.0735,6.7205,7.7159
2.45,2.5637,2.6274,2.7011,2.778,2.8758,2.9891,3.1198,3.2736,3.4191,3.625,3.869,4.1618,4.4789,4.8562,5.3131,5.9321,6.636,7.6208,8.654,10.311
2.46,2.6438,2.7266,2.8223,2.9222,3.0495,3.1977,3.3701,3.5742,3.7695,4.0485,4.384,4.7928,5.2449,5.7942,6.4758,7.427,8.5491,10.188,11.996,15.086
2.47,2.7607,2.8679,2.9924,3.1229,3.29,3.4864,3.7173,3.9938,4.2618,4.6507,5.1275,5.721,6.3953,7.239,8.3207,9.8966,11.855,14.911,18.556,25.473
2.48,2.9245,3.0643,3.2275,3.4001,3.623,3.8882,4.2049,4.59,4.9699,5.5327,6.241,7.15,8.2206,9.6148,11.492,14.41,18.343,25.184,34.448,54.648
2.49,3.1505,3.3349,3.5524,3.7849,4.0893,4.4572,4.9056,5.4627,6.0252,6.8825,8.001,9.4998,11.358,13.929,17.667,24.123,34.06,54.038,83.314,142.05
2.5,3.4621,3.71,4.0064,4.3282,4.7569,5.2867,5.9496,6.7978,7.6822,9.0843,11.011,13.767,17.464,23.118,32.43,51.049,82.386,140.48,202.96,268.44
2.51,3.8964,4.2385,4.655,5.1168,5.7469,6.5485,7.5884,8.9753,10.489,13.034,16.824,22.853,32.062,48.253,77.523,132.63,200.71,265.48,279.68,237.56
2.52,4.5147,5.0038,5.6143,6.3101,7.2907,8.5904,10.364,12.88,15.828,21.277,30.546,47.707,76.651,125.13,191.49,258.32,276.58,234.94,174.84,107.03
2.53,5.425,6.1585,7.1054,8.2264,9.8812,12.21,15.642,21.03,28.121,43.222,72.131,123.72,189.34,250.83,274.18,238.08,172.9,105.84,68.586,42.127
2.54,6.831,8.0058,9.5957,11.586,14.738,19.621,27.796,42.726,64.701,111.21,180.36,248.01,271.11,240.8,177.72,109.79,67.823,41.658,29.801,21.288
2.55,9.1589,11.226,14.232,18.341,25.656,38.817,63.96,109.94,164.93,235.24,268.15,238.09,175.72,113.82,70.325,42.91,29.468,21.05,16.762,13.238
2.56,13.435,17.646,24.536,35.366,57.455,98.619,163.05,232.57,263.83,245.04,180.35,112.54,69.536,44.229,30.153,21.396,16.574,13.089,11.094,9.3025
2.57,22.731,33.608,54.194,88.352,148.35,218.91,260.82,242.26,191.44,122.22,72.116,43.73,29.813,21.759,16.777,13.199,10.969,9.1977,8.1104,7.0794
2.58,48.827,83.147,140.49,204.55,254.44,247.35,189.26,120.83,78.561,47.115,30.524,21.512,16.587,13.314,11.034,9.23,8.019,6.9996,6.3459,5.703
2.59,126.99,196.13,249.15,250.52,199.65,130.87,77.663,46.577,32.453,22.55,16.795,13.162,10.909,9.264,8.0339,7.0007,6.2744,5.6387,5.2193,4.7962
2.6,240.03,249.96,203.43,141.25,84.634,50.316,32.081,22.292,17.451,13.566,10.975,9.1581,7.9428,7.0027,6.268,5.6259,5.1606,4.7423,4.4611,4.1726
2.61,212.42,145.73,87.865,54.485,34.206,23.421,17.25,13.41,11.253,9.3425,7.9577,6.9225,6.197,5.6138,5.1443,4.7227,4.4112,4.1258,3.9321,3.7308
2.62,95.69,56.434,35.165,24.662,17.955,13.84,11.123,9.2352,8.0906,7.0132,6.1904,5.5493,5.0863,4.7037,4.39,4.1027,3.8883,3.6892,3.5539,3.4125
2.63,37.655,25.192,18.23,14.299,11.418,9.4302,7.9969,6.9327,6.2566,5.5939,5.0697,4.6496,4.3407,4.0803,3.8644,3.6643,3.5146,3.3747,3.2804,3.182
2.64,19.024,14.463,11.508,9.6346,8.137,7.029,6.184,5.5297,5.1014,4.6692,4.3191,4.0334,3.8212,3.6399,3.4894,3.3486,3.2443,3.1468,3.0827,3.0165
2.65,11.829,9.6892,8.1648,7.1281,6.2544,5.5781,5.0421,4.6158,4.3314,4.0383,3.7972,3.5981,3.4506,3.3232,3.2182,3.1199,3.049,2.9832,2.9424,2.9014
2.66,8.3136,7.1416,6.2563,5.6265,5.077,4.6385,4.2811,3.9922,3.7977,3.594,3.4249,3.285,3.1826,3.0938,3.0221,2.9556,2.9102,2.8694,2.8473,2.827
2.67,6.3296,5.6222,5.0671,4.6598,4.2962,4,3.7536,3.553,3.418,3.2749,3.156,3.0581,2.9888,2.9288,2.8827,2.841,2.8162,2.7958,2.7895,2.787
2.68,5.1023,4.6472,4.2806,4.0057,3.7569,3.5517,3.3783,3.2376,3.1439,3.044,2.9614,2.8948,2.8509,2.8135,2.7877,2.7663,2.7589,2.756,2.7638,2.7775
2.69,4.2947,3.9889,3.7384,3.5478,3.3741,3.2303,3.1073,3.0093,2.9458,2.8776,2.8228,2.7805,2.757,2.7379,2.7293,2.7253,2.7332,2.7462,2.7673,2.7965
2.7,3.74,3.5288,3.3541,3.22,3.0982,2.9978,2.9114,2.8449,2.8042,2.7608,2.7279,2.7055,2.6992,2.6957,2.7023,2.7139,2.7362,2.7643,2.7985,2.8434
2.71,3.3479,3.2,3.0774,2.9831,2.8987,2.8304,2.7713,2.7293,2.7069,2.6835,2.6688,2.6632,2.6722,2.6828,2.7035,2.7299,2.7664,2.8097,2.8576,2.9189
2.72,3.0659,2.9623,2.8773,2.8122,2.756,2.7123,2.6749,2.6527,2.6454,2.6392,2.6403,2.6498,2.6729,2.6969,2.7314,2.7726,2.8238,2.8831,2.9459,3.0255
2.73,2.8619,2.791,2.7341,2.6914,2.6573,2.6336,2.6139,2.6085,2.6145,2.6235,2.6391,2.6627,2.6999,2.7371,2.7858,2.8426,2.9096,2.9867,3.0665,3.1671
2.74,2.7158,2.6698,2.635,2.6102,2.5943,2.5874,2.5829,2.5925,2.6108,2.634,2.6635,2.7012,2.7528,2.8038,2.868,2.9417,3.0267,3.1241,3.2239,3.3496
2.75,2.6142,2.5881,2.5713,2.5615,2.5614,2.5693,2.5785,2.6022,2.6323,2.6697,2.7133,2.7655,2.8326,2.8989,2.9802,3.0734,3.1795,3.301,3.4252,3.582
2.76,2.5483,2.5388,2.5376,2.5409,2.5549,2.5766,2.5989,2.6364,2.6786,2.7306,2.7891,2.8571,2.9418,3.0252,3.1267,3.2429,3.3746,3.5258,3.6807,3.8771
2.77,2.5122,2.5173,2.5301,2.5455,2.5729,2.6082,2.6434,2.6953,2.7503,2.8182,2.893,2.9789,3.0841,3.1878,3.3136,3.4578,3.6215,3.8104,4.0051,4.2535
2.78,2.5023,2.5208,2.5469,2.5738,2.6146,2.6639,2.7127,2.78,2.8492,2.9349,3.0286,3.1354,3.2654,3.3937,3.5496,3.7294,3.9343,4.1725,4.4203,4.7392
2.79,2.5163,2.5477,2.5869,2.6256,2.6805,2.7446,2.8082,2.8928,2.9783,3.0851,3.2011,3.3332,3.4939,3.6532,3.8478,4.0737,4.3333,4.638,4.9591,5.377
2.8,2.5531,2.5978,2.6505,2.7017,2.7718,2.8525,2.9329,3.0378,3.1426,3.2746,3.4181,3.5818,3.7817,3.981,4.2266,4.5144,4.8489,5.2465,5.6724,6.2349
2.81,2.613,2.6714,2.7389,2.8039,2.8913,2.9912,3.0913,3.2205,3.3489,3.5124,3.6906,3.8948,4.1463,4.3989,4.7139,5.0875,5.5282,6.0608,6.6429,7.427
2.82,2.6969,2.7705,2.8547,2.9353,3.043,3.1658,3.2899,3.449,3.6072,3.8111,4.0343,4.2922,4.6136,4.9397,5.3524,5.8493,6.4473,7.1849,8.0121,9.156
2.83,2.8068,2.8979,3.0014,3.1006,3.2327,3.3837,3.5377,3.7351,3.9318,4.1888,4.4724,4.8038,5.2231,5.654,6.2099,6.8925,7.7346,8.8017,10.039,11.813
2.84,2.9463,3.0579,3.1847,3.3065,3.469,3.6556,3.8481,4.0955,4.3434,4.6728,5.04,5.4754,6.0373,6.6244,7.4004,8.3777,9.623,11.259,13.244,16.238
2.85,3.1204,3.2568,3.4124,3.5625,3.7637,3.9966,4.2401,4.5551,4.8734,5.3046,5.792,6.381,7.1601,7.9925,9.1268,10.605,12.572,15.293,18.809,24.552
2.86,3.3359,3.5034,3.6955,3.8821,4.1342,4.429,4.7423,5.1516,5.5701,6.1503,6.8186,7.6455,8.7747,10.018,11.782,14.194,17.606,22.702,29.976,43.526
2.87,3.603,3.8103,4.0501,4.2851,4.606,4.9865,5.3984,5.9444,6.512,7.3208,8.2757,9.4952,11.231,13.225,16.219,20.607,27.434,39.009,58.294,99.704
2.88,3.9357,4.1956,4.4995,4.8008,5.218,5.7214,6.2787,7.0321,7.8327,9.0132,10.455,12.376,15.272,18.815,24.599,34.108,51.346,85.672,146.22,253.37
2.89,4.3549,4.6861,5.079,5.4743,6.0316,6.7191,7.5014,8.5873,9.7767,11.609,13.957,17.281,22.732,30.115,43.94,70.771,124.93,221.14,330.97,405
2.9,4.8914,5.3228,5.8441,6.3784,7.149,8.127,9.2794,10.938,12.834,15.935,20.202,26.841,39.319,59.133,101.72,182.54,298.79,391.7,389.45,294.4
2.91,5.5929,6.171,6.8856,7.6359,8.7507,10.219,12.03,14.777,18.117,24.089,33.323,50.061,87.302,149.16,255.88,365.21,395.96,320.27,213.39,121.83
2.92,6.5365,7.3395,8.3621,9.4698,11.182,13.556,16.676,21.796,28.675,42.873,68.906,121.45,224.11,330.06,394.41,350.9,239.72,139.4,83.295,51.542
2.93,7.8542,9.0231,10.571,12.321,15.18,19.451,25.633,37.189,55.368,98.926,177.32,290.08,383.78,373.06,276.14,166.94,94.612,57.117,39.52,28.942
2.94,9.7871,11.599,14.132,17.178,22.582,31.68,47.058,81.128,138.11,248.43,354.47,384.36,301.76,198.43,113.08,66.295,43.077,30.964,24.412,19.892
2.95,12.82,15.888,20.534,26.683,39.174,64.329,112.48,208.55,311.89,382.79,340.67,232.93,129.29,77.821,48.821,34.107,25.889,20.899,17.842,15.581
2.96,18.063,23.997,34.22,50.007,87.601,164.43,272.31,368.98,367.01,268.21,162.39,92.323,53.928,37.873,28.117,22.358,18.669,16.23,14.623,13.423
2.97,28.587,42.838,72.227,121.88,222.82,337.43,374.96,301.99,201.64,110.22,64.91,42.466,30.011,24.02,19.825,17.096,15.213,13.941,13.067,12.461
2.98,55.465,99.416,185.54,285.47,368.4,337.83,235.6,132.14,79.531,48.042,33.831,25.944,20.797,18.055,15.967,14.574,13.584,12.957,12.517,12.302
2.99,138.6,246.2,349.31,363.65,278.91,165.63,94.428,55.024,38.621,28.12,22.604,19.13,16.62,15.264,14.187,13.513,13.048,12.845,12.707,12.8
3.0001,305.54,365.41,309.87,213.56,118.34,66.392,43.325,30.719,24.731,20.277,17.72,16.026,14.738,14.118,13.623,13.416,13.32,13.454,13.568,13.958
3.0101,345.42,247.17,141.73,85.163,50.897,34.695,26.689,21.621,18.964,16.799,15.566,14.782,14.182,14.04,13.952,14.117,14.337,14.8,15.172,15.903
3.0201,184.77,101.41,58.552,40.775,29.674,23.564,20.071,17.713,16.485,15.43,14.939,14.727,14.6,14.847,15.11,15.642,16.198,17.052,17.739,18.93
3.0301,74.003,45.95,32.498,26.214,21.716,18.983,17.294,16.215,15.773,15.383,15.413,15.658,15.935,16.581,17.222,18.2,19.186,20.585,21.723,23.621
3.0401,37.706,28.4,23.211,20.521,18.494,17.28,16.514,16.202,16.313,16.426,16.927,17.636,18.352,19.501,20.638,22.255,23.883,26.149,28.025,31.137
3.0501,25.64,21.843,19.579,18.42,17.625,17.297,17.129,17.412,18.036,18.64,19.684,20.986,22.288,24.186,26.09,28.757,31.48,35.302,38.549,44.032
3.0601,21.105,19.504,18.647,18.356,18.371,18.729,19.066,19.96,21.2,22.419,24.233,26.438,28.671,31.85,35.114,39.745,44.612,51.654,57.873,68.828
3.0701,19.897,19.487,19.546,19.921,20.661,21.736,22.643,24.344,26.495,28.657,31.76,35.563,39.514,45.213,51.281,60.22,70.091,85.248,99.534,126.7
3.0801,20.839,21.329,22.216,23.301,24.92,26.98,28.711,31.716,35.461,39.339,44.951,52.061,59.768,71.39,84.541,105.36,130.35,172.37,215.09,300.63
3.0901,23.834,25.289,27.216,29.305,32.292,36.021,39.215,44.724,51.752,59.361,70.85,86.372,104.47,134.14,170.85,233.88,313.07,443.87,565.25,765.65
3.1001,29.562,32.424,36.043,39.907,45.495,52.638,58.995,70.34,85.706,103.62,133,176.69,231.8,325.95,439.87,613.79,788.67,989.99,1104.7,1183.4
3.1101,39.921,45.391,52.416,60.132,71.808,87.692,102.81,131.88,175.17,229.76,323.04,457.73,608.24,810.82,981.03,1127.6,1174.5,1119.2,1017.8,825.31
3.1201,59.86,71.382,87.082,105.54,135.95,181.4,227.75,320.16,453.62,602.75,803.47,996.96,1117.3,1162.6,1109,957.77,788.67,590.33,467.31,331.82
3.1301,104.78,134.88,179.88,236.76,333.59,472.08,597.3,796.18,987.9,1107.2,1152,1082,949.06,752.2,584.93,420,313.07,224.65,180.38,136.63
3.1401,234.73,330.65,467.85,618.91,817.73,1002.5,1097.1,1141.6,1072.1,940.41,745.34,553.58,416.14,295.3,222.52,164.31,130.35,102.63,88.17,72.819
3.1501,613.33,810.3,993.41,1100.2,1128.1,1044.4,931.83,738.54,548.52,412.32,292.57,210.57,162.74,124.41,101.56,82.293,70.122,59.254,53.172,46.287
3.1601,1090.2,1117.8,1034.8,897.58,703.78,518.98,408.55,289.88,208.61,161.2,123.21,97.354,81.433,67.55,58.517,50.259,44.696,39.433,36.411,32.89
3.1701,889.36,697.35,514.24,385.49,273.68,197.65,159.7,122.04,96.4,80.602,66.833,56.518,49.642,43.202,38.791,34.573,31.668,28.843,27.275,25.475
3.1801,381.98,271.19,195.84,151.95,116.67,92.543,79.814,66.152,55.903,49.06,42.663,37.568,34.029,30.572,28.166,25.829,24.268,22.763,22.087,21.468
3.1901,150.56,115.6,91.68,76.86,63.87,54.085,48.531,42.169,37.082,33.536,30.086,27.251,25.263,23.27,21.923,20.652,19.948,19.367,19.485,20.14
3.2001,76.145,63.263,53.553,47.036,40.912,36.007,33.112,29.664,26.8,24.773,22.759,21.096,19.968,18.827,18.166,17.661,17.716,18.104,19.396,22.53
3.2101,46.574,40.494,35.617,32.188,28.832,26.047,24.379,22.344,20.616,19.411,18.215,17.263,16.714,16.182,16.109,16.392,17.511,19.622,23.875,34.871
3.2201,31.839,28.499,25.718,23.713,21.701,20.002,18.997,17.752,16.687,16,15.351,14.927,14.887,14.946,15.628,17.202,20.758,27.948,42.31,73.953
3.2301,23.414,21.402,19.69,18.444,17.179,16.109,15.513,14.774,14.155,13.863,13.673,13.771,14.38,15.311,17.509,22.481,34.197,57.312,89.963,120.11
3.2401,18.159,16.88,15.781,14.988,14.187,13.529,13.228,12.873,12.616,12.718,13.057,13.908,15.752,18.715,25.539,42.154,74.556,109.27,120.36,94.917
3.2501,14.688,13.858,13.15,12.66,12.185,11.84,11.8,11.815,11.947,12.598,13.823,16.289,21.628,31.424,53.222,90.454,118.29,108.53,76.912,43.095
3.2601,12.316,11.79,11.361,11.106,10.901,10.847,11.113,11.611,12.332,14.063,17.46,24.99,42.42,69.84,104.7,117.21,90.068,55.035,33.023,20.141
3.2701,10.677,10.387,10.19,10.153,10.231,10.533,11.275,12.648,14.643,19.399,30.181,53.907,91.118,114.98,108.24,72.358,40.133,23.979,16.76,12.495
3.2801,9.5778,9.5039,9.5443,9.7691,10.235,11.124,12.851,16.433,22.391,37.747,68.164,104.61,114.1,90.836,56.062,30.75,18.831,13.669,11.083,9.2529
3.2901,8.9293,9.1037,9.4577,10.092,11.269,13.461,17.97,29.11,48.149,83.782,112.73,104.14,68.107,40.816,24.061,15.699,11.739,9.6818,8.4836,7.5269
3.3001,8.7394,9.2793,10.171,11.644,14.573,20.786,35.116,66.623,98.206,113.21,89.045,52.478,28.727,18.733,13.412,10.421,8.7159,7.6887,7.0377,6.4792
3.3101,9.1554,10.384,12.486,16.271,25.077,44.918,79.376,110.59,105.8,72.045,39.859,22.525,14.785,11.455,9.3802,7.9961,7.1082,6.5252,6.1392,5.7939
3.3201,10.653,13.581,19.388,31.337,57.62,94.009,111.45,87.341,55.984,30.393,18.168,12.652,9.8627,8.42,7.4037,6.6509,6.1373,5.7832,5.545,5.3282
3.3301,14.834,23.403,41.953,72.42,104.93,105.4,73.329,38.966,23.598,15.061,11.047,8.8835,7.5898,6.8345,6.2677,5.8201,5.5071,5.2871,5.141,5.0096
3.3401,28.061,54.049,89.888,109.35,93.027,57.248,30.976,17.654,12.786,9.7966,8.0961,7.0306,6.3305,5.8912,5.5531,5.2756,5.0833,4.9507,4.8675,4.7984
3.3501,65.818,101.5,104.87,77.204,43.607,23.918,15.029,10.679,8.7941,7.4409,6.5662,5.9684,5.5565,5.2872,5.0817,4.9098,4.7979,4.7276,4.6916,4.6722
3.3601,106.53,93.592,58.569,33.033,18.966,12.693,9.6302,7.804,6.8855,6.1646,5.6638,5.3041,5.0532,4.8868,4.7665,4.667,4.6136,4.5921,4.5947,4.6183
3.3701,80.973,44.707,24.317,15.475,10.97,8.6222,7.2582,6.3233,5.8134,5.3939,5.0919,4.87,4.7192,4.6216,4.5617,4.5163,4.5095,4.5295,4.5667,4.6309
3.3801,35.378,19.173,12.648,9.6515,7.8251,6.7088,5.9918,5.4569,5.154,4.9005,4.7175,4.584,4.5018,4.4546,4.4415,4.4403,4.474,4.5328,4.6036,4.7092
3.3901,16.048,10.892,8.4865,7.1714,6.2594,5.6488,5.237,4.9128,4.7295,4.5782,4.474,4.4027,4.372,4.3651,4.3918,4.4299,4.502,4.5997,4.7058,4.8567
3.4001,9.735,7.6927,6.5617,5.876,5.365,5.0054,4.7603,4.5609,4.4545,4.3724,4.3255,4.302,4.3135,4.3418,4.4053,4.4814,4.5929,4.7326,4.8783,5.0816
3.4101,7.1283,6.1236,5.5093,5.1172,4.8143,4.5972,4.4537,4.3359,4.284,4.2533,4.2519,4.2687,4.318,4.3796,4.48,4.5959,4.7505,4.9384,5.1309,5.3982
3.4201,5.7965,5.2385,4.8783,4.6453,4.4646,4.3374,4.2624,4.203,4.1933,4.2044,4.2427,4.2962,4.3824,4.4781,4.6182,4.7782,4.9829,5.2288,5.4795,5.8287
3.4301,5.0297,4.7003,4.4832,4.3468,4.2457,4.1809,4.1565,4.1429,4.1689,4.2171,4.293,4.3831,4.5078,4.6407,4.8262,5.0382,5.304,5.6229,5.9492,6.4065
3.4401,4.5604,4.3637,4.2362,4.1646,4.1206,4.1032,4.1198,4.1451,4.2043,4.2882,4.4025,4.5316,4.6993,4.8752,5.1152,5.3912,5.7347,6.1496,6.5771,7.1841
3.4501,4.2688,4.1576,4.0918,4.068,4.0688,4.0909,4.1438,4.2053,4.2976,4.4187,4.575,4.7483,4.9666,5.1944,5.5027,5.861,6.3077,6.8526,7.4226,8.2455
3.4601,4.0954,4.0446,4.0255,4.0402,4.0795,4.1375,4.2255,4.3233,4.4511,4.6135,4.8184,5.0441,5.3248,5.6183,6.0154,6.4839,7.0717,7.8014,8.5801,9.7306
3.4701,4.0085,4.0045,4.0241,4.0728,4.1481,4.2415,4.3661,4.5029,4.6709,4.8815,5.1452,5.4363,5.7969,6.1763,6.6936,7.3146,8.1052,9.1095,10.21,11.888
3.4801,3.9909,4.0268,4.0811,4.1625,4.2743,4.4051,4.5703,4.7518,4.9676,5.2371,5.5748,5.9505,6.4173,6.9138,7.5992,8.4418,9.5374,10.972,12.602,15.195
3.4901,4.0341,4.1069,4.1952,4.3104,4.4619,4.6347,4.8474,5.0821,5.3573,5.7015,6.1359,6.6255,7.2389,7.9006,8.8327,10.013,11.594,13.75,16.324,20.68
3.5001,4.135,4.2448,4.3691,4.5215,4.7184,4.9406,5.2113,5.5126,5.8639,6.3065,6.8723,7.52,8.3442,9.2508,10.564,12.291,14.701,18.183,22.646,30.944
3.5101,4.295,4.4446,4.6089,4.8046,5.0558,5.3388,5.6832,6.0706,6.523,7.1001,7.8502,8.7283,9.8701,11.16,13.098,15.781,19.757,26.008,34.946,54.387
3.5201,4.5192,4.7139,4.9253,5.1735,5.4922,5.8527,6.2938,6.7968,7.3888,8.156,9.1771,10.407,12.056,13.988,17.044,21.586,28.965,42.252,64.907,123.85
3.5301,4.8167,5.0653,5.3344,5.6484,6.0542,6.5168,7.0893,7.7537,8.5448,9.594,11.034,12.837,15.358,18.466,23.764,32.539,49.134,85.805,156.72,308.57
3.5401,5.2019,5.5172,5.8595,6.2589,6.7807,7.3825,8.1405,9.0384,10.128,11.618,13.749,16.558,20.739,26.304,36.965,58.025,106.75,217.64,365.34,474.9
3.5501,5.6956,6.0963,6.5346,7.0486,7.7302,8.5295,9.5592,10.813,12.377,14.604,17.975,22.759,30.596,42.429,69.766,134.44,270.04,432.94,465.7,335.12
3.5601,6.328,6.8418,7.4103,8.0834,8.9937,10.084,11.534,13.365,15.736,19.312,25.189,34.545,52.519,85.31,170.26,326.32,460.9,417.79,276.44,142.58
3.5701,7.1434,7.8118,8.5635,9.4655,10.718,12.261,14.403,17.242,21.133,27.52,39.48,62.437,116.08,214.49,380.66,466.53,365.6,204.55,115.64,69.196
3.5801,8.2078,9.0956,10.115,11.362,13.154,15.451,18.829,23.637,30.834,44.386,75.616,146.55,288.4,425.4,449.14,308.42,164.12,90.463,63.287,50.086
3.5901,9.6237,10.835,12.265,14.064,16.769,20.436,26.304,35.637,51.848,89.315,185.43,344.01,459.32,412.1,253.87,133.75,80,59.446,52.172,50.538
3.6001,11.555,13.268,15.369,18.117,22.524,29.019,40.897,63.609,111.31,222.55,395.18,456.52,340.67,206.69,113.08,74.671,61.283,58.487,60.092,68.096
3.6101,14.28,16.826,20.113,24.668,32.723,46.355,77.168,146.89,274.95,427.76,432.67,286.6,156.11,100.44,75.205,67.69,70.61,81.379,95.289,126.14
3.6201,18.309,22.355,27.994,36.569,54.39,91.618,186,341.61,452.82,402.04,238.62,133.7,91.414,81.589,83.435,93.883,119.09,163.25,214.28,313.81
3.6301,24.668,31.776,42.974,62.951,114.37,224.09,393.68,455.24,355.39,208.93,123.49,96.928,96.621,113.4,146.87,196.37,285.01,410.31,520.3,658.52
3.6401,35.746,50.442,78.746,138.47,277.63,429.11,436.42,297.66,182.89,128.41,119,133.62,175.49,248.92,358.92,480.82,623.41,722.85,742.4,684.88
3.6501,58.507,97.788,183.68,325.06,458.77,414.82,261.96,169.98,149.55,168.41,222.11,300.54,425.67,569.58,689.64,737.09,702.51,589.57,480.94,341.46
3.6601,118.75,233.55,393.95,473.43,383.15,256.93,195.88,206.35,271.34,378.22,514.99,632.86,720.84,721.79,634.24,514.43,371.71,254.67,190.19,131.33
3.6701,283.18,449.68,474.54,376,278.71,283.6,344.98,448.28,585.16,694.24,728.75,683.23,564.77,420.94,292.79,208.42,142.91,101.7,81.158,62.341
3.6801,498.42,487.38,388.32,371.88,439.09,560.14,660.84,720.96,708.1,611.89,472.23,351.27,240,163.43,114.55,86.996,66.19,52.253,44.608,36.908
3.6901,546.4,499.58,533.09,636.23,714.89,720.45,653.7,542.25,399.8,276.71,187.77,135.71,97.225,72.909,56.841,46.912,38.603,32.424,28.752,24.82
3.7001,671.88,717.46,736.99,692.73,577.66,434.68,318.6,227.52,155.47,109.68,80.828,64.06,50.8,41.479,34.59,29.926,25.742,22.426,20.356,18.057
3.7101,738.68,633.21,509.09,367.47,251.87,171.45,124.75,93.872,70.819,55.474,44.768,37.846,31.851,27.28,23.651,21.054,18.626,16.623,15.332,13.864
3.7201,425.38,294.35,209.26,144.02,102.63,76.542,61.011,49.973,40.897,34.163,29.011,25.437,22.173,19.564,17.396,15.787,14.243,12.934,12.071,11.073
3.7301,168.88,118.16,89.522,68.196,53.696,43.576,36.852,31.684,27.137,23.528,20.61,18.497,16.505,14.864,13.456,12.385,11.338,10.434,9.8269,9.1176
3.7401,77.495,59.991,49.18,40.369,33.711,28.679,25.089,22.203,19.566,17.383,15.553,14.189,12.876,11.772,10.804,10.052,9.3092,8.6581,8.216,7.6953
3.7501,44.846,36.988,31.708,27.148,23.471,20.561,18.388,16.593,14.914,13.482,12.252,11.316,10.402,9.6232,8.9278,8.3813,7.8358,7.3535,7.0237,6.6343
3.7601,29.724,25.444,22.42,19.72,17.45,15.599,14.172,12.972,11.832,10.839,9.9701,9.2993,8.6374,8.0679,7.5534,7.1457,6.7371,6.3749,6.1276,5.8383
3.7701,21.36,18.745,16.834,15.091,13.582,12.326,11.335,10.49,9.6787,8.9616,8.3247,7.8283,7.3354,6.9097,6.5225,6.2161,5.9105,5.6445,5.4688,5.2781
3.7801,16.205,14.48,13.191,11.996,10.939,10.046,9.3278,8.7109,8.1136,7.5799,7.1014,6.727,6.3547,6.0357,5.7472,5.527,5.3185,5.1614,5.0842,5.0556
3.7901,12.786,11.587,10.674,9.8188,9.0489,8.3919,7.856,7.3935,6.9436,6.5395,6.1762,5.8947,5.6184,5.395,5.2078,5.1011,5.0451,5.0787,5.1572,5.2965
3.8001,10.398,9.5297,8.8601,8.2284,7.652,7.1568,6.7491,6.3979,6.057,5.7531,5.4854,5.2923,5.1224,5.0393,5.0237,5.1152,5.2448,5.352,5.3563,5.2097
3.8101,8.6624,8.0155,7.512,7.0352,6.5964,6.2196,5.9091,5.6477,5.4017,5.1982,5.0477,4.9959,5.0111,5.1497,5.2768,5.3455,5.2395,4.9621,4.6812,4.2895
3.8201,7.3652,6.8736,6.4901,6.1286,5.7968,5.5188,5.298,5.1383,5.0222,4.985,5.0346,5.1698,5.278,5.2842,5.0861,4.7555,4.3585,3.9961,3.7747,3.5481
3.8301,6.3793,6.0047,5.7175,5.4582,5.2336,5.0778,4.9915,5.0127,5.0999,5.218,5.2742,5.1989,4.9362,4.5258,4.1362,3.8181,3.5687,3.3869,3.284,3.1753
3.8401,5.6381,5.3695,5.1883,5.0735,5.0236,5.0708,5.1524,5.2639,5.2532,5.0694,4.7322,4.3447,3.9714,3.6521,3.4369,3.2869,3.1661,3.0711,3.0139,2.9487
3.8501,5.1567,5.0414,5.0437,5.152,5.2469,5.2777,5.1707,4.9129,4.5312,4.1319,3.7868,3.533,3.3391,3.1888,3.0795,2.9982,2.9245,2.8633,2.8268,2.7842
3.8601,5.1016,5.1809,5.2759,5.2576,5.0361,4.6788,4.3138,3.9449,3.6389,3.4084,3.2356,3.1133,3.01,2.9226,2.8526,2.7992,2.7486,2.7069,2.6842,2.6577
3.8701,5.3016,5.182,4.913,4.4876,4.0804,3.739,3.4995,3.3075,3.1557,3.0357,2.9362,2.8614,2.7925,2.7319,2.6827,2.6461,2.6114,2.5843,2.5729,2.5601
3.8801,4.7374,4.3174,3.9398,3.6063,3.3725,3.1992,3.0745,2.9712,2.8784,2.7987,2.7291,2.6763,2.6266,2.5824,2.5481,2.5244,2.5027,2.4882,2.487,2.4869
3.8901,3.7803,3.4968,3.2959,3.1302,3.0021,2.8981,2.816,2.746,2.6786,2.6196,2.5678,2.5295,2.4938,2.4621,2.4401,2.4275,2.4174,2.4147,2.4234,2.436
3.9001,3.214,3.0636,2.9517,2.8491,2.7603,2.6851,2.6238,2.5718,2.5204,2.4757,2.4371,2.4102,2.3862,2.3651,2.3541,2.3519,2.353,2.3618,2.3808,2.4064
3.9101,2.8976,2.7967,2.7183,2.6427,2.5747,2.5167,2.4695,2.4302,2.3908,2.3576,2.3302,2.3131,2.2995,2.288,2.2876,2.2956,2.3078,2.3286,2.3585,2.3987
3.9201,2.6733,2.5962,2.5361,2.477,2.4234,2.3781,2.342,2.3131,2.2838,2.2605,2.243,2.235,2.2313,2.229,2.2391,2.2576,2.2815,2.3152,2.3573,2.4136
3.9301,2.4951,2.4337,2.3865,2.3396,2.2974,2.2627,2.2359,2.2161,2.1956,2.1813,2.1732,2.174,2.1801,2.187,2.208,2.2376,2.2743,2.3224,2.3787,2.4538
3.9401,2.3475,2.2982,2.2612,2.2242,2.1917,2.1661,2.1478,2.1362,2.124,2.1184,2.1194,2.129,2.145,2.1615,2.1943,2.2363,2.2874,2.3521,2.4252,2.5232
3.9501,2.2231,2.1838,2.1555,2.127,2.1033,2.0859,2.0755,2.0718,2.0676,2.0704,2.0806,2.0994,2.1261,2.1528,2.1988,2.255,2.3228,2.4076,2.5011,2.6277
3.9601,2.1176,2.087,2.0665,2.0456,2.0299,2.0203,2.0175,2.0216,2.0253,2.0367,2.0567,2.0853,2.1238,2.1619,2.223,2.296,2.3841,2.4932,2.6128,2.7762
3.9701,2.0282,2.0054,1.9921,1.9784,1.9701,1.9681,1.9728,1.985,1.9967,2.0173,2.0478,2.0874,2.1392,2.1905,2.2696,2.363,2.4762,2.6161,2.7694,2.9815
3.9801,1.9528,1.9373,1.9307,1.9238,1.9229,1.9285,1.9411,1.9616,1.982,2.0126,2.0548,2.107,2.1744,2.2413,2.3423,2.4612,2.6062,2.7865,2.9849,3.2638
3.9901,1.8901,1.8814,1.8816,1.8812,1.8878,1.9012,1.9221,1.9517,1.9816,2.0234,2.0791,2.1462,2.2324,2.3184,2.4469,2.5985,2.785,3.0197,3.2802,3.6536
4.0001,1.8389,1.8371,1.8438,1.8501,1.8645,1.8863,1.9163,1.9561,1.9967,2.0513,2.123,2.2081,2.3174,2.4274,2.5913,2.786,3.029,3.3388,3.6884,4.2013
4.0101,1.7985,1.8036,1.8172,1.8305,1.8532,1.8841,1.9243,1.9758,2.0288,2.0988,2.1899,2.2973,2.436,2.5769,2.7879,3.041,3.3626,3.7808,4.263,4.9921
4.0201,1.7687,1.7807,1.8017,1.8225,1.8544,1.8956,1.9475,2.0128,2.0806,2.1693,2.2845,2.4203,2.5974,2.7796,3.0545,3.3898,3.8254,4.4066,5.0964,6.181
4.0301,1.7492,1.7687,1.7977,1.8267,1.869,1.9221,1.9879,2.0698,2.1557,2.2678,2.4139,2.5869,2.8153,3.0538,3.419,3.8743,4.4827,5.322,6.3581,8.0749
4.0401,1.7402,1.7678,1.8058,1.8443,1.8986,1.9657,2.0484,2.1508,2.2595,2.4015,2.5881,2.8111,3.1106,3.4289,3.9266,4.5651,5.4495,6.7258,8.3887,11.358
4.0501,1.7422,1.779,1.8273,1.8766,1.9452,2.0294,2.1329,2.2615,2.3994,2.5808,2.822,3.1146,3.5155,3.9516,4.6531,5.5872,6.9444,9.0284,11.964,17.844
4.0601,1.7559,1.8033,1.8638,1.9261,2.012,2.1175,2.2475,2.4098,2.5864,2.8213,3.1387,3.5312,4.083,4.7018,5.7348,7.1814,9.4263,13.202,19.214,33.753
4.0701,1.7829,1.8426,1.9177,1.9959,2.1034,2.2359,2.4003,2.6076,2.837,3.1466,3.5741,4.1159,4.9043,5.8235,7.4376,9.8628,14.011,22.079,37.727,82.916
4.0801,1.8247,1.8994,1.9925,2.0905,2.2255,2.3932,2.6037,2.8727,3.1764,3.5943,4.1877,4.9651,6.1477,7.6004,10.342,14.919,24.08,46.347,95.407,199.23
4.0901,1.8842,1.9772,2.093,2.2163,2.3873,2.6022,2.876,3.2325,3.6445,4.2268,5.0834,6.2567,8.1525,10.66,15.939,26.409,52.696,120.55,216.7,264.16
4.1001,1.9649,2.081,2.226,2.3825,2.6018,2.8818,3.2456,3.7308,4.3085,5.1536,6.457,8.3549,11.698,16.652,29.138,60.231,137.25,241.88,255,159.34
4.1101,2.0718,2.2178,2.4014,2.6025,2.8888,3.2616,3.7585,4.442,5.2875,6.5826,8.7147,12.108,18.947,31.146,69.117,154.98,251.6,232.2,139.13,61.95
4.1201,2.2124,2.3978,2.6337,2.8969,3.279,3.7896,4.4927,5.5002,6.8108,8.9508,12.827,19.927,37.705,75.683,173.15,256.95,213.82,109.67,53.442,27.195
4.1301,2.3971,2.6361,2.945,3.2978,3.8225,4.5477,5.5898,7.1677,9.3683,13.32,21.659,40.722,96.121,184.71,257.54,193.81,94.158,42.522,24.454,15.399
4.1401,2.6414,2.9556,3.3705,3.8573,4.6055,5.6859,7.3302,10.021,14.185,22.907,46.114,105.12,213.61,254.63,173.17,80.682,37.264,20.852,14.268,10.222
4.1501,2.9693,3.3929,3.9677,4.6662,5.7868,7.5038,10.338,15.559,25.124,50.144,120.18,222.59,241.4,159.13,69.158,32.877,19.015,12.72,9.6414,7.4883
4.1601,3.4187,4.0083,4.8381,5.8928,7.6872,10.679,16.271,28.776,57.31,130.61,234.27,231.89,127.66,62.331,29.201,17.42,11.882,8.8329,7.1502,5.877
4.1701,4.053,4.9087,6.173,7.8809,11.042,17.047,30.804,69.109,147.46,239.43,215.92,115.6,49.005,27.015,16.026,11.132,8.3773,6.6758,5.6643,4.8596
4.1801,4.9848,6.2974,8.3717,11.431,17.894,33.072,75.69,171.02,244.49,203.49,99.5,44.491,22.759,15.158,10.456,7.9624,6.401,5.3656,4.7194,4.1901
4.1901,6.4305,8.6042,12.396,18.82,35.611,82.91,181.87,244.96,184.42,89.629,38.824,21.251,13.424,10.021,7.5827,6.149,5.1889,4.5239,4.0963,3.7422
4.2001,8.8532,12.883,21.124,38.457,90.768,192.18,241.15,158.75,76.799,35.5,19.323,12.768,9.1438,7.3337,5.9164,5.0273,4.4067,3.967,3.6806,3.4465
4.2101,13.41,22.368,45.594,99.248,201.69,235.42,145.49,62.762,31.326,18.146,11.912,8.7986,6.83,5.7624,4.878,4.3008,3.8892,3.5975,3.4092,3.2638
4.2201,23.747,49.633,118.85,210.15,227.95,132.71,56.61,26.875,16.632,11.37,8.3435,6.6278,5.4503,4.7792,4.2037,3.821,3.5481,3.3614,3.2467,3.1728
4.2301,54.147,128.92,224.78,218.93,120.57,51.158,24.906,14.948,10.661,8.0488,6.3596,5.3255,4.5778,4.1407,3.7598,3.5078,3.3344,3.2284,3.1741,3.1642
4.2401,139.28,228.76,198.94,109.18,46.334,23.148,14.16,9.8506,7.6609,6.1846,5.1587,4.5003,4.0096,3.7224,3.474,3.3169,3.2209,3.1831,3.1841,3.2387
4.2501,230.91,186.8,89.601,42.072,21.572,13.44,9.4578,7.2111,5.9534,5.0507,4.3954,3.9644,3.6403,3.4569,3.3059,3.224,3.1944,3.2212,3.2792,3.4075
4.2601,174.21,80.672,35.261,20.152,12.777,9.0964,6.9907,5.6831,4.9076,4.3297,3.9015,3.6197,3.4122,3.307,3.2345,3.2184,3.2527,3.3483,3.4731,3.697
4.2701,72.602,32.3,17.844,12.165,8.7584,6.7895,5.553,4.7393,4.2424,3.8659,3.5886,3.4128,3.2939,3.2534,3.2511,3.2997,3.4034,3.5821,3.7954,4.159
4.2801,29.684,16.787,11.149,8.4413,6.5999,5.4377,4.6638,4.1389,3.8179,3.577,3.4085,3.315,3.2704,3.2895,3.3578,3.4784,3.6672,3.9586,4.3039,4.8977
4.2901,15.83,10.663,7.91,6.4205,5.329,4.6019,4.101,3.7604,3.5602,3.4187,3.3363,3.3134,3.3383,3.4196,3.568,3.7787,4.0848,4.5469,5.1144,6.1439
4.3001,10.219,7.6522,6.1168,5.2258,4.5444,4.0773,3.752,3.5392,3.43,3.3687,3.3622,3.4074,3.5058,3.6598,3.9107,4.2475,4.7339,5.4869,6.4846,8.5113
4.3101,7.4179,5.9721,5.0474,4.4899,4.0571,3.7599,3.5575,3.4419,3.4087,3.4198,3.4887,3.6081,3.7943,4.0437,4.44,4.9733,5.7712,7.0962,9.1104,14.133
4.3201,5.845,4.9691,4.3905,4.0388,3.7712,3.5955,3.4878,3.4543,3.4927,3.5778,3.7315,3.942,4.2452,4.6329,5.2583,6.1353,7.5569,10.268,15.451,30.566
4.3301,4.9072,4.3579,3.9962,3.7841,3.6379,3.5587,3.5322,3.577,3.692,3.8628,4.1236,4.4586,4.9351,5.544,6.5737,8.1478,11.117,18.257,33.795,63.225
4.3401,4.3428,4.0004,3.7891,3.6822,3.6358,3.6431,3.6958,3.826,4.0337,4.3158,4.7265,5.2494,6.0092,7.0139,8.8705,12.208,20.215,40.664,67.12,73.671
4.3501,4.0254,3.8283,3.7335,3.7163,3.7638,3.8599,4.001,4.2366,4.5696,5.0118,5.6541,6.4896,7.7697,9.5947,13.566,22.691,44.987,73.844,74.149,50.32
4.3601,3.894,3.8116,3.8198,3.8909,4.0405,4.2414,4.4948,4.8762,5.3962,6.0917,7.1283,8.547,10.944,14.898,25.79,50.231,78.063,74.41,54.427,47.377
4.3701,3.9251,3.9469,4.0614,4.2332,4.5103,4.8521,5.2659,5.871,6.6979,7.8369,9.627,12.317,17.746,28.681,56.74,84.055,78.972,65.983,69.056,95.148
4.3801,4.1237,4.2566,4.4988,4.8033,5.2614,5.8155,6.4847,7.47,8.8571,10.873,14.354,20.544,35.958,63.233,93.616,91.445,88.549,116.26,147.26,187.27
4.3901,4.5257,4.7975,5.217,5.7198,6.4667,7.3794,8.5041,10.217,12.774,16.852,25.151,42.932,79.254,108.96,117.61,130.74,164.66,199.93,206.22,186.18
4.4001,5.2128,5.6864,6.3862,7.2241,8.4911,10.092,12.15,15.495,21.036,31.362,56.035,99.234,138.59,157.89,182.28,204.1,203.04,168.82,133.86,91.067
4.4101,6.3544,7.165,8.3708,9.8577,12.212,15.385,19.781,27.786,43.286,75.49,135.83,185.67,204.09,213.62,200.55,164.3,118.64,75.288,53.894,36.104
4.4201,8.3188,9.7826,12.06,15.057,20.247,28.057,40.103,64.55,111.94,181.9,234.69,232.44,203.21,161.33,109.47,71.919,46.964,30.761,23.893,18.203
4.4301,12.019,15.021,20.155,27.747,42.549,66.294,101.77,162.78,232.24,255.7,213.48,156.71,106.33,69.33,43.263,29.741,21.735,16.367,13.853,11.566
4.4401,20.281,28.056,43.063,66.435,107.68,158.07,211.6,254.78,234.56,167.6,102.79,64.865,42.095,29.06,20.631,16.021,12.982,10.703,9.5541,8.4595
4.4501,44.086,68.136,109.11,154.67,199.83,226.17,231.67,183.96,114.56,67.191,40.589,27.822,20.373,15.84,12.535,10.515,9.0756,7.9335,7.3575,6.8132
4.4601,111.73,155.89,193.65,202.99,193.48,176.22,132.08,76.176,44.229,28.7,20.074,15.474,12.452,10.424,8.8155,7.7779,7.0203,6.4156,6.1425,5.9142
4.4701,191.24,193.17,168.22,145.45,130.18,94.312,53.925,31.5,21.371,15.907,12.374,10.257,8.7529,7.6897,6.8157,6.2501,5.8505,5.5532,5.4764,5.473
4.4801,154.09,121.25,105.26,102.83,75.054,41.064,24.355,16.9,12.945,10.471,8.701,7.5716,6.7394,6.1399,5.6508,5.3554,5.1796,5.0929,5.1738,5.3724
4.4901,79.221,81.108,87.079,66.194,34.196,19.735,14,10.902,8.975,7.6654,6.6744,6.0264,5.5493,5.211,4.957,4.8434,4.8348,4.9239,5.163,5.5891
4.5001,67.036,78.728,56.03,30.872,16.925,11.877,9.4336,7.8664,6.7987,6.0447,5.4602,5.0837,4.8225,4.6532,4.5662,4.5978,4.7409,5.0107,5.4435,6.1812
4.5101,73.184,51.21,25.716,15.341,10.469,8.2731,7.014,6.1293,5.4952,5.0471,4.7032,4.5004,4.3893,4.3462,4.3991,4.5706,4.8807,5.3751,6.0873,7.3231
4.5201,47.23,23.325,13.217,9.5841,7.457,6.3065,5.5881,5.0615,4.6754,4.4165,4.2328,4.1561,4.1657,4.2335,4.4263,4.7587,5.2867,6.1085,7.2812,9.4351
4.5301,21.284,12.087,8.5259,6.909,5.7876,5.1236,4.695,4.3808,4.1526,4.025,3.9616,3.9907,4.114,4.2971,4.6553,5.2036,6.0584,7.4255,9.465,13.612
4.5401,11.105,7.8886,6.2849,5.4233,4.7718,4.3732,4.1203,3.9466,3.8302,3.8056,3.8463,3.9784,4.2277,4.5507,5.1344,6.0124,7.4209,9.8286,13.787,23.384
4.5501,7.3219,5.8784,5.0188,4.5166,4.1231,3.8881,3.7543,3.6846,3.6573,3.7256,3.8704,4.1192,4.5288,5.0462,5.9774,7.42,9.8977,14.659,23.993,52.62
4.5601,5.5097,4.7397,4.2386,3.937,3.7036,3.5812,3.5381,3.5558,3.6095,3.7743,4.0394,4.4391,5.0783,5.8987,7.4289,9.9722,14.897,26.47,54.784,132.82
4.5701,4.483,4.037,3.7385,3.5635,3.4411,3.4058,3.4412,3.5429,3.6812,3.9609,4.3833,5.001,6.0054,7.3525,10.057,15.148,27.26,62.88,137.18,211.97
4.5801,3.8499,3.5871,3.4182,3.3328,3.2969,3.3381,3.4512,3.6453,3.8842,4.317,4.9686,5.9349,7.5848,9.9732,15.416,28.096,65.551,152.07,211.2,154.06
4.5901,3.4461,3.3009,3.2255,3.2114,3.2517,3.3694,3.5702,3.8787,4.2519,4.9101,5.9303,7.5144,10.462,15.305,28.985,68.342,156.18,209.28,147.77,63.752
4.6001,3.192,3.1319,3.1326,3.183,3.2996,3.5042,3.8156,4.2815,4.8525,5.8751,7.5517,10.381,16.458,28.79,71.253,160.15,206.8,131.18,60.361,26.911
4.6101,3.0461,3.0558,3.1268,3.2435,3.4469,3.7615,4.2267,4.9292,5.8208,7.4942,10.501,16.346,32.238,70.777,163.95,203.92,125.16,52.031,25.823,14.988
4.6201,2.9872,3.062,3.2069,3.4002,3.7136,4.1814,4.8796,5.9712,7.4377,10.432,16.685,32.025,81.299,162.85,200.66,119.29,49.345,23.204,14.583,10.139
4.6301,3.0064,3.1501,3.3821,3.6739,4.1401,4.8399,5.9229,7.7223,10.364,16.581,33.152,80.758,175.41,199.32,113.58,46.828,22.35,13.595,9.963,7.753
4.6401,3.1047,3.3299,3.6753,4.1054,4.8028,5.8857,7.6699,10.94,16.479,32.942,84.126,174.24,190.32,112.85,44.471,21.551,13.272,9.5141,7.6844,6.4728
4.6501,3.2924,3.6241,4.1302,4.7709,5.8496,7.6301,10.873,17.86,32.735,83.574,177.11,189.05,98.236,44.22,20.804,12.97,9.3832,7.4749,6.471,5.791
4.6601,3.5928,4.0753,4.8279,5.8176,7.5901,10.82,17.753,37,83.025,175.93,184.54,97.612,38.52,20.73,12.692,9.2674,7.4424,6.3975,5.8427,5.491
4.6701,4.0486,4.762,5.9255,7.5535,10.767,17.663,36.769,94.905,174.75,183.32,92.645,38.322,18.919,12.693,9.1692,7.4251,6.4329,5.8667,5.5963,5.4811
4.6801,4.7382,5.8354,7.755,10.716,17.572,36.558,94.28,184.09,182.1,92.071,36.522,18.875,11.984,9.22,7.4257,6.4865,5.9632,5.7082,5.6501,5.7382
4.6901,5.8121,7.6125,11.125,17.482,36.345,93.682,182.86,169.87,91.506,36.356,18.308,12.013,8.9176,7.5225,6.5625,6.0843,5.8731,5.8595,5.9927,6.2919
4.7001,7.5855,10.858,18.482,36.135,93.082,181.66,168.75,79.097,36.198,18.292,11.819,9.0021,7.4269,6.7124,6.2356,6.0732,6.1134,6.3288,6.672,7.2341
4.7101,10.818,17.857,39.279,92.485,180.46,167.67,78.629,31.901,18.288,11.881,8.971,7.5686,6.7577,6.4557,6.3172,6.4207,6.7119,7.194,7.8139,8.7578
4.7201,17.779,37.37,100.56,179.26,166.59,78.209,31.788,16.922,11.96,9.0985,7.6447,6.9715,6.63,6.6384,6.7957,7.1806,7.7819,8.6372,9.6827,11.261
4.7301,37.169,95.615,183.43,165.52,77.784,31.735,16.947,11.466,9.2513,7.8471,7.149,6.9457,6.9656,7.2737,7.7608,8.5167,9.5794,11.046,12.846,15.639
4.7401,95.019,179.82,156.33,77.364,31.675,17.052,11.578,9.127,8.0877,7.4528,7.2486,7.4378,7.8196,8.5006,9.4501,10.797,12.669,15.307,18.679,24.253
4.7501,178.65,159.56,70.076,31.619,17.15,11.798,9.3253,8.1989,7.8175,7.7058,7.926,8.5526,9.4081,10.668,12.408,14.877,18.443,23.805,31.283,45.134
4.7601,158.57,73.145,29.312,17.255,12.012,9.677,8.5111,8.1516,8.2647,8.6358,9.3518,10.616,12.256,14.607,17.991,23.079,31.143,44.827,66.265,108.37
4.7701,72.814,30.469,16.637,12.24,10.028,9.0506,8.6374,8.8909,9.5289,10.519,12.005,14.439,17.696,22.601,30.366,43.531,67.114,109.11,168.35,254.52
4.7801,30.51,17.248,12.213,10.408,9.6049,9.4805,9.6717,10.635,12.05,14.103,17.129,22.273,29.84,42.672,65.66,106.48,170.84,250.16,311.74,350.92
4.7901,17.489,12.792,10.751,10.218,10.378,11.061,11.975,14.098,17.04,21.486,28.54,42.057,64.657,104.75,167.77,244.27,303.21,315.94,299.33,274.72
4.8001,13.234,11.509,10.972,11.403,12.613,14.474,16.664,21.344,28.273,40.01,61.02,103.46,165.62,240.67,296.95,302.06,260.7,221.41,208.71,159.58
4.8101,12.254,12.144,12.828,14.474,17.477,21.859,27.24,39.649,60.403,97.525,156.87,237.99,293.04,295.83,247.3,185.58,158.24,165.5,134.66,72.049
4.8201,13.445,14.888,17.302,21.373,28.886,40.936,57.265,96.64,155.39,228.66,286.6,291.94,241.63,172.81,123.12,117.82,142.05,114.97,63.761,33.094
4.8301,17.393,21.547,27.987,39.221,62.275,100.68,147.38,226.67,283.94,291.5,244.79,167.72,111.21,83.245,94.878,128.63,106.8,54.159,29.56,18.975
4.8401,27.313,39.134,59.162,95.219,159.77,231.85,277.78,288.83,242.03,171.67,111.25,71.704,61.709,81.9,120.41,101.37,50.613,25.55,17.135,12.729
4.8501,56.37,94.616,151.84,223.2,282.65,283.86,246.24,169.52,108.62,69.962,50.77,49.062,76.518,114.91,97.5,48.019,23.723,15.183,11.646,9.3804
4.8601,144.26,221.56,277.29,284.22,231.09,160.82,112.21,67.773,46.413,37.592,41.135,71.377,112.18,94.579,46.038,22.314,14.113,10.526,8.6964,7.3948
4.8701,271.57,282.04,235.85,166.23,100.7,63.368,46.201,33.6,29.539,36.09,65.656,109.16,89.966,44.475,21.198,13.26,9.8522,8.002,6.9573,6.198
4.8801,240.38,164.83,104.61,65.285,41.577,30.549,26.398,25.203,31.752,62.923,105.78,88.087,41.469,20.299,12.568,9.3077,7.5733,6.5424,5.9765,5.6677
4.8901,108.79,64.514,42.397,30.32,23.24,20.453,21.839,31.133,58.529,103.75,88.921,40.425,18.999,12.007,8.8664,7.2467,6.3332,5.8788,5.8135,6.1087
4.9001,43.467,29.611,22.797,18.939,17.173,18.729,28.482,61.499,100.75,87.512,41.336,18.39,11.358,8.5302,7.017,6.2787,6.0499,6.2589,6.6679,7.022
4.9101,22.688,17.964,15.745,14.998,16.753,25.92,57.873,101.7,88.49,40.556,18.494,10.996,8.2157,6.946,6.3943,6.4799,6.8172,7.0447,6.8531,6.2098
4.9201,14.983,13.34,13.387,15.303,23.987,54.312,99.322,82.937,41.675,18.073,10.971,8.1076,7.0432,6.8015,6.9646,7.1459,6.8169,6.0598,5.3029,4.6861
4.9301,11.739,11.878,14.508,22.39,51.168,96.761,84.256,37.629,18.352,10.829,8.3308,7.3728,7.3319,7.3363,6.9538,6.0743,5.1606,4.4837,4.1557,4.0764
4.9401,10.851,13.189,22.414,48.291,94.262,85.461,38.883,17.014,11.103,8.6277,7.9854,7.6665,7.1586,6.2543,5.2524,4.4219,3.982,3.8072,3.8376,4.0903
4.9501,12.344,20.315,49.664,91.762,86.701,40.266,17.589,10.966,9.2521,8.3462,7.6035,6.5318,5.3551,4.4964,3.9543,3.6599,3.5843,3.6766,3.934,4.5171
4.9601,19.166,44.971,92.495,87.968,41.889,18.451,11.681,9.4557,8.348,7.0155,5.6701,4.6547,3.9798,3.6237,3.4519,3.418,3.5357,3.8405,4.3751,5.5196
4.9701,42.558,88.529,85.533,43.852,19.445,12.334,9.5614,7.7065,6.1611,4.9515,4.1366,3.6687,3.4068,3.2881,3.289,3.4155,3.7225,4.3224,5.3522,7.7658
4.9801,86.166,88.965,42.203,20.479,12.484,8.9939,6.889,5.3703,4.4103,3.8132,3.4536,3.2519,3.1679,3.1764,3.3127,3.6153,4.2015,5.3442,7.5003,13.728
4.9901,90.468,46.201,19.786,12.121,8.2714,6.0479,4.8239,4.0402,3.5892,3.2965,3.1292,3.0622,3.095,3.2187,3.5191,4.0882,5.1913,7.5803,13.112,32.538
5.0001,47.978,20.5,11.087,7.5532,5.5699,4.4456,3.8203,3.409,3.1716,3.0249,2.9697,3.0092,3.1601,3.4291,3.9836,5.0461,7.3271,13.474,30.785,72.199
5.0101,20.346,10.668,6.9053,5.2496,4.249,3.648,3.2921,3.0568,2.9335,2.8876,2.9273,3.082,3.3885,3.8846,4.9098,7.0867,12.872,32.027,69.641,84.691
5.0201,10.31,6.695,4.9645,4.1097,3.5393,3.1827,2.974,2.85,2.8102,2.856,3.0003,3.3095,3.8635,4.7801,6.8599,12.307,30.303,71.132,84.991,46.701
5.0301,6.5454,4.8824,3.9519,3.4529,3.104,2.8901,2.7818,2.746,2.7836,2.9329,3.2179,3.7729,4.7891,6.6446,11.778,28.67,68.613,83.455,48.365,18.609
5.0401,4.8012,3.8986,3.3456,3.038,2.8253,2.7107,2.6842,2.7333,2.8587,3.1482,3.6556,4.6665,6.721,11.281,27.126,66.072,83.751,46.014,19.284,9.0943
5.0501,3.8381,3.3004,2.9572,2.7694,2.6531,2.6197,2.6728,2.8202,3.0641,3.5747,4.4904,6.5129,11.576,25.669,63.523,83.876,47.656,18.328,9.2814,5.7453
5.0601,3.2495,2.9157,2.705,2.6026,2.5654,2.6102,2.7557,3.037,3.4671,4.3811,6.1886,11.089,26.709,60.977,83.831,49.31,18.996,8.9549,5.8048,4.2254
5.0701,2.8706,2.6655,2.5494,2.5171,2.5558,2.6903,2.9617,3.4542,4.2218,6.0063,10.292,25.276,62.586,83.614,50.97,19.701,9.1421,5.6588,4.2455,3.4129
5.0801,2.624,2.5107,2.4718,2.5068,2.6319,2.8868,3.3555,4.2317,5.7211,9.8826,22.836,60.077,82.606,52.629,20.446,9.3395,5.7205,4.1656,3.418,2.9384
5.0901,2.4711,2.4325,2.4672,2.5785,2.8184,3.2597,4.0832,5.7804,9.212,21.628,55.55,82.391,50.225,21.232,9.5504,5.7847,4.1884,3.3697,2.9372,2.6509
5.1001,2.3933,2.4256,2.5431,2.7553,3.1709,3.9424,5.5131,9.4223,19.584,53.097,82.091,51.86,20.146,9.7737,5.8546,4.212,3.3778,2.9068,2.6469,2.4801
5.1101,2.3847,2.4962,2.7224,3.0885,3.8113,5.2655,8.7975,20.345,48.71,81.368,55.518,20.922,9.4125,5.9284,4.2394,3.3859,2.9088,2.6283,2.4749,2.3916
5.1201,2.4508,2.6657,3.0565,3.6897,5.0373,8.2368,18.442,50.332,80.068,57.107,22.771,9.6344,5.7744,4.2687,3.3977,2.9106,2.6278,2.4651,2.3857,2.3693
5.1301,2.6114,2.9812,3.6563,4.8272,7.7323,16.757,46.067,79.925,60.629,23.678,10.192,5.849,4.1867,3.4106,2.9159,2.6268,2.4637,2.3832,2.3627,2.4094
5.1401,2.91,3.5447,4.7885,7.2782,15.266,41.991,78.323,58.251,25.818,10.457,6.0509,4.2176,3.3614,2.9223,2.6297,2.4617,2.3816,2.3669,2.4013,2.5201
5.1501,3.4401,4.5967,7.2245,13.95,38.143,76.129,61.656,24.46,11.112,6.1378,4.3099,3.3763,2.8911,2.6335,2.4638,2.3791,2.365,2.4124,2.5088,2.7268
5.1601,4.4193,6.8178,13.852,34.556,73.401,64.843,26.68,10.667,6.3662,4.346,3.4257,2.8997,2.6137,2.467,2.3814,2.3623,2.4097,2.5275,2.7083,3.0907
5.1701,6.4496,12.699,34.315,70.219,67.724,29.11,11.355,6.1937,4.4482,3.4437,2.9294,2.6201,2.4553,2.3848,2.3648,2.4062,2.5225,2.7367,3.056,3.7698
5.1801,11.681,31.027,69.73,70.221,31.739,12.129,6.4315,4.3641,3.4979,2.9403,2.6402,2.4613,2.3795,2.3687,2.4088,2.5168,2.726,3.0985,3.6938,5.264
5.1901,28.022,66.203,69.734,34.563,12.992,6.6959,4.4706,3.4522,2.9733,2.6485,2.4766,2.3861,2.369,2.413,2.5184,2.7149,3.0735,3.7614,5.0594,9.5298
5.2001,62.402,71.758,34.329,13.962,6.9809,4.5905,3.5094,2.9482,2.6713,2.4845,2.3992,2.3767,2.4185,2.522,2.7126,3.0495,3.6993,5.1899,8.8527,21.315
5.2101,73.265,37.307,13.875,7.2943,4.7141,3.577,2.9837,2.6595,2.5024,2.4076,2.3889,2.4273,2.5328,2.7134,3.0369,3.6418,5.0105,9.1934,19.701,34.025
5.2201,40.434,14.956,7.2574,4.8475,3.6429,3.0293,2.6846,2.5004,2.4236,2.3984,2.4392,2.542,2.7297,3.0288,3.6008,4.8501,8.5771,20.435,33.361,26.478
5.2301,16.169,7.6009,4.831,3.7137,3.0708,2.7208,2.5207,2.4297,2.414,2.4497,2.5534,2.7374,3.051,3.5682,4.7209,8.0341,18.889,33.572,27.922,12.841
5.2401,7.9819,4.975,3.7087,3.1154,2.7511,2.5536,2.4481,2.4278,2.4658,2.5641,2.7469,3.0524,3.5966,4.6119,7.5738,17.425,32.817,27.146,13.88,7.3027
5.2501,5.1328,3.7853,3.1187,2.7841,2.5791,2.4811,2.4459,2.4874,2.5811,2.7555,3.0558,3.578,4.6458,7.1781,16.08,31.841,28.56,13.445,7.7094,5.8324
5.2601,3.8698,3.1678,2.7945,2.6072,2.5054,2.4813,2.5062,2.6112,2.7727,3.0564,3.5633,4.563,7.212,14.846,30.702,29.852,14.556,7.703,6.0743,5.6125
5.2701,3.2233,2.8317,2.6245,2.5323,2.5064,2.5456,2.6307,2.8125,3.071,3.5404,4.4917,6.8854,14.856,29.418,31.022,15.748,8.1748,6.2447,5.8436,5.9489
5.2801,2.8752,2.6573,2.5571,2.5346,2.5729,2.6752,2.8317,3.1223,3.5442,4.3969,6.6031,13.758,29.371,32.023,17.061,8.6828,6.56,6.1332,6.2273,6.7024
5.2901,2.6968,2.5895,2.5677,2.604,2.7056,2.8817,3.1376,3.6094,4.363,6.2465,12.767,28.002,31.994,18.465,9.2852,6.8853,6.4656,6.6546,7.0773,7.9209
5.3001,2.6296,2.6025,2.647,2.7408,2.9154,3.1916,3.61,4.4449,6.0701,11.482,26.552,32.817,18.558,9.9625,7.2924,6.8052,7.083,7.7036,8.4628,9.7961
5.3101,2.6463,2.6864,2.796,2.9554,3.227,3.6613,4.3974,6.1706,10.765,24.342,33.41,20.068,10.169,7.7527,7.2499,7.5257,8.3132,9.4098,10.632,12.748
5.3201,2.7366,2.842,3.0259,3.2714,3.6925,4.4216,5.9472,10.878,22.868,33.902,21.628,10.97,8.0703,7.7632,8.1227,8.9561,10.344,12.146,14.143,17.707
5.3301,2.901,3.0802,3.3617,3.7371,4.4279,5.847,9.9707,22.965,33.921,24.034,11.836,8.6561,8.2365,8.8307,9.8458,11.358,13.697,16.771,20.297,27.047
5.3401,3.1506,3.4256,3.8537,4.4572,5.7499,9.3324,20.857,34.033,25.698,13.228,9.2731,8.9355,9.5582,10.935,12.803,15.448,19.637,25.487,32.731,48.476
5.3501,3.5095,3.9262,4.6093,5.7032,8.794,19.012,33.661,25.973,14.376,10.174,9.6758,10.584,12.121,14.648,18.055,23.076,31.739,45.397,64.609,111.86
5.3601,4.0239,4.6814,5.904,8.4033,17.293,32.965,28.415,14.898,11.023,10.716,11.7,13.815,16.766,21.592,28.564,40.013,63.005,104.19,162.16,275.33
5.3701,4.7856,5.9332,8.67,15.824,31.761,30.965,16.749,11.873,11.794,13.291,15.737,19.931,25.949,36.789,54.781,88.744,159.2,260.27,348.98,411.38
5.3801,6.004,8.4541,16.172,30.283,33.149,19.213,13.19,13.204,15.052,18.597,23.762,33.039,48.094,79.678,135.73,227.22,343.4,401.78,383.39,295.49
5.3901,8.2938,15.045,30.746,35.061,21.749,15.301,14.915,17.606,21.993,29.922,42.573,68.78,115.81,205.89,312.86,389.2,374.72,288.16,215.89,179.23
5.4001,13.895,29.242,35.835,24.645,17.38,18.001,20.674,27.363,38.029,59.803,98.972,177.75,281.24,376.63,383.9,308.53,200.43,136.95,138.01,222.25
5.4101,27.149,37.611,26.111,19.968,21.069,26.78,34.33,52.441,84.918,152.62,249.53,355.88,387.75,321.65,220.26,138.65,95.126,111,198.41,260.34
5.4201,39.315,29.777,22.802,25.164,33.43,50.143,73.304,130.69,218.91,330.63,384.94,342.4,244.41,145.71,92.534,71.706,89.239,188.15,256.31,157.32
5.4301,35.054,27.016,31.42,43.315,69.69,123.46,190.29,302.3,375.37,359.08,269.9,164.05,99.844,64.636,55.811,74.178,164.39,250.64,165.99,65.153
5.4401,33.754,39.975,61.092,100.88,180.44,290.91,359.53,370.38,295.09,185.57,111.42,67.431,49.777,44.908,64.028,143.06,245.74,162.77,69.1,31.217
5.4501,55.205,87.133,155.63,251.55,351.24,370.79,318.46,209.54,126.31,73.454,49.904,38.733,38.875,54.309,128.67,237.3,177.93,67.373,32.016,18.903
5.4601,134.18,221.96,328.67,373.88,323.84,216.55,144.18,82.073,52.9,37.604,31.999,33,49.883,110.79,228.58,192.69,75.543,30.985,18.969,13.088
5.4701,302.63,367.39,342.34,251.62,149.72,84.552,57.866,38.904,30.29,26.642,28.813,43.12,104.07,214.6,200.94,85.37,33.192,18.288,12.998,9.8058
5.4801,355.76,277.18,170.94,100.98,59.147,38.725,30.753,24.92,22.878,25.218,37.778,89.305,208.01,212.73,92.343,36.048,18.899,12.522,9.6897,7.747
5.4901,194.26,115.69,66.242,43.301,30.356,23.519,21.168,20.235,22.204,33.216,76.664,191.2,214.85,104.69,38.072,19.741,12.7,9.343,7.6384,6.3662
5.5001,74.919,47.56,32.207,24.575,19.868,17.509,17.858,20.663,28.784,65.791,173.18,222.69,108.45,42.091,20.252,12.993,9.3804,7.3801,6.2735,5.398
5.5101,34.646,25.702,20.047,17.058,15.465,15.47,18.456,27.736,54.305,154.65,226.86,122.55,43.284,21.427,13.119,9.4864,7.3677,6.0784,5.3224,4.6996
5.5201,20.647,17.045,14.717,13.751,14.031,16.322,24.304,53.382,131.08,226.91,137.6,48.512,21.669,13.537,9.4963,7.4017,6.0502,5.1744,4.6401,4.1882
5.5301,14.499,13.002,12.317,12.717,14.967,21.302,44.416,129.83,221.25,153.04,54.825,23.201,13.556,9.6627,7.3748,6.0556,5.1445,4.5289,4.1437,3.8137
5.5401,11.471,11.146,11.684,13.616,19.386,37.22,108.21,219.5,173.68,62.309,25.061,14.108,9.6267,7.4429,6.02,5.1402,4.5036,4.0627,3.7836,3.5453
5.5501,10.07,10.708,12.695,17.368,32.793,89.103,207.19,172.32,74.607,27.267,14.778,9.8615,7.3964,6.0472,5.1071,4.4987,4.0452,3.7287,3.5293,3.3641
5.5601,9.8026,11.645,16.237,28.128,76.575,189.47,190.71,73.962,31.034,15.545,10.155,7.5064,6.0047,5.1182,4.473,4.0447,3.7211,3.4986,3.363,3.26
5.5701,10.686,14.687,25.944,62.726,173.49,205.01,88.72,30.717,16.851,10.484,7.6526,6.0609,5.085,4.4802,4.0291,3.7283,3.503,3.3564,3.2754,3.2298
5.5801,13.329,22.617,56.561,151.13,211.67,105.87,35.478,16.658,11.06,7.8147,6.1423,5.1181,4.4585,4.0392,3.7249,3.5209,3.3751,3.2949,3.265,3.2773
5.5901,19.89,46.646,139.32,215.26,119.86,41.494,18.243,10.928,8.1118,6.2322,5.1707,4.484,4.0307,3.7427,3.5319,3.4072,3.3317,3.315,3.3377,3.4144
5.6001,38.803,117.46,213.71,139.88,46.961,20.153,11.611,8.0191,6.4046,5.2286,4.5255,4.0574,3.749,3.5616,3.4358,3.3823,3.3751,3.4259,3.5087,3.6647
5.6101,97.476,206.78,149.51,56.035,21.832,12.395,8.3712,6.3408,5.3407,4.5714,4.0983,3.7833,3.5854,3.4822,3.4334,3.4512,3.518,3.6487,3.8074,4.0706
5.6201,193.66,168.93,61.16,24.616,13.052,8.7656,6.5488,5.3007,4.6545,4.1436,3.8311,3.633,3.5278,3.503,3.5323,3.6299,3.7867,4.0223,4.2869,4.7085
5.6301,185.81,73.556,26.156,14.115,9.0851,6.7806,5.4407,4.6364,4.2155,3.8843,3.6946,3.5954,3.5772,3.6348,3.7537,3.9517,4.2299,4.6175,5.0441,5.7227
5.6401,88.359,30.038,14.662,9.6004,6.9632,5.5994,4.7451,4.2195,3.9567,3.7637,3.6789,3.6741,3.7486,3.9045,4.139,4.4778,4.9374,5.5676,6.2679,7.4081
5.6501,34.934,16.033,9.8526,7.259,5.7216,4.8737,4.318,3.9856,3.8467,3.7732,3.7907,3.8892,4.0767,4.3647,4.7661,5.3233,6.0834,7.1435,8.3622,10.449
5.6601,17.677,10.482,7.4039,5.9189,4.9709,4.4415,4.0889,3.9058,3.8778,3.9238,4.0563,4.2845,4.6281,5.1147,5.7845,6.7192,8.0367,9.9646,12.328,16.769
5.6701,11.21,7.7535,6.0233,5.125,4.5343,4.2258,4.0278,3.9773,4.0649,4.2496,4.5318,4.9453,5.5315,6.3516,7.5058,9.1791,11.697,15.732,21.284,33.393
5.6801,8.1518,6.2511,5.2201,4.6759,4.3295,4.1972,4.1345,4.2219,4.4507,4.8225,5.3272,6.0402,7.0507,8.5044,10.665,14.055,19.79,30.513,47.4,85.089
5.6901,6.5116,5.3948,4.7812,4.4812,4.3272,4.3609,4.4389,4.6963,5.125,5.7862,6.6664,7.9289,9.7913,12.659,17.381,25.922,42.858,76.609,122.06,184.27
5.7001,5.599,4.9404,4.6141,4.5115,4.5383,4.7608,5.0144,5.5177,6.2707,7.4435,9.0513,11.491,15.419,22.291,35.573,62.461,111.07,173.57,209.23,199.98
5.7101,5.1326,4.7852,4.6936,4.7851,5.0194,5.5001,6.0154,6.9318,8.2884,10.513,13.805,19.398,29.876,51.032,91.681,151.95,203.32,204.21,164.3,102.97
5.7201,4.9991,4.9049,5.0504,5.3777,5.9025,6.8014,7.7769,9.5032,12.187,17.069,25.408,41.974,75.012,129.84,188.77,209.35,172.87,111.65,69.949,40.116
5.7301,5.1778,5.3418,5.7872,6.466,7.4787,9.1748,11.117,14.773,21.157,34.869,61.182,108.78,169.97,207.6,188.77,130.96,76.374,43.26,28.715,19.66
5.7401,5.7297,6.2294,7.1444,8.4533,10.448,13.987,18.493,28.171,47.696,89.814,148.83,199.13,199.95,150.68,91.697,51.536,30.556,20.257,15.684,12.84
5.7501,6.8373,7.8854,9.6945,12.376,16.843,25.937,39.343,70.003,122.15,184.9,205.04,169.25,109.2,61.929,35.611,22.612,15.978,12.407,10.91,10.927
5.7601,8.9464,11.104,15.031,21.569,34.262,63.035,101.93,161.81,202.29,184.88,128.2,74.654,42.111,25.706,17.462,13,10.476,9.2659,9.5192,13.654
5.7701,13.251,18.29,28.854,49.116,88.094,150.91,192.46,198.11,152.61,89.738,50.329,29.683,19.434,13.973,10.829,9,8.1243,8.4957,11.623,25.797
5.7801,23.764,38.689,72.14,124.74,181.28,199.94,170.3,111.72,63.625,34.744,21.917,15.274,11.506,9.2068,7.8268,7.1992,7.5423,10.709,21.756,40.576
5.7901,56.13,99.997,163.27,199.36,181.23,120.66,76.734,43.113,26.014,16.897,12.386,9.6725,7.9706,6.9012,6.4103,6.7515,9.2503,20.436,38.224,32.014
5.8001,138.09,188.7,192.01,144.66,87.952,47,30.208,19.529,13.847,10.298,8.2782,6.9725,6.1731,5.7772,6.0334,8.0788,17.08,37.101,35.004,14.776
5.8101,197.55,166.96,104.83,59.377,34.023,20.696,15.265,11.336,8.8995,7.1938,6.1691,5.5366,5.2859,5.4779,6.9911,14.263,33.728,35.335,17.188,7.1097
5.8201,128.05,75.236,40.352,24.528,16.501,11.753,9.4942,7.6594,6.4198,5.5169,5.0047,4.8071,5.0836,6.24,11.517,29.869,37.434,17.662,7.8296,4.5268
5.8301,50.694,29.614,18.513,13.173,9.9966,7.8199,6.6831,5.7049,5.0279,4.5628,4.3978,4.6273,5.8032,9.7538,24.948,38.509,20.595,7.9202,4.7179,3.4229
5.8401,21.734,14.946,10.815,8.4727,6.9066,5.7417,5.1135,4.5685,4.2154,4.0578,4.2374,5.1679,8.9163,21.129,38.29,23.839,8.9366,4.6863,3.4698,2.8409
5.8501,12.068,9.2641,7.3014,6.0716,5.1965,4.5219,4.1716,3.8917,3.7753,3.9247,4.6488,7.4507,19.242,36.708,28.122,10.248,4.9656,3.4155,2.8376,2.5025
5.8601,7.9037,6.4784,5.3974,4.6821,4.1619,3.7657,3.5983,3.5236,3.6476,4.2661,6.3438,15.378,35.376,31.295,12.428,5.3301,3.4975,2.7817,2.4775,2.3049
5.8701,5.7189,4.9013,4.2537,3.816,3.5062,3.2958,3.2809,3.4236,3.908,5.6206,12.263,31.644,32.578,14.595,5.9643,3.6085,2.7974,2.4243,2.2675,2.2058
5.8801,4.4284,3.926,3.5227,3.2556,3.0911,3.0326,3.1889,3.6609,4.9404,10.253,27.142,35.387,15.762,6.6137,3.8131,2.827,2.4118,2.2173,2.1583,2.1923
5.8901,3.6068,3.2894,3.0417,2.8951,2.8526,2.9562,3.3759,4.5536,8.3424,23.354,36.66,19.33,6.9653,4.0073,2.8997,2.4078,2.1897,2.11,2.1327,2.2726
5.9001,3.0591,2.8637,2.7294,2.6849,2.7732,3.1101,4.0757,7.388,18.952,36.313,23.363,8.2179,4.0953,2.9623,2.4278,2.1683,2.0712,2.0839,2.1941,2.4827
5.9101,2.6866,2.5829,2.5472,2.6115,2.8845,3.6702,6.1867,16.513,34.392,26.64,9.9124,4.4715,2.9793,2.4404,2.1624,2.038,2.0334,2.1415,2.3707,2.9161
5.9201,2.4375,2.4153,2.4862,2.7,3.3124,5.2693,13.117,32.425,30.503,11.632,4.9722,3.1142,2.4333,2.1508,2.016,1.9887,2.0747,2.3083,2.7363,3.8257
5.9301,2.2859,2.3526,2.5696,3.0477,4.4804,10.425,28.486,32.343,14.37,5.4766,3.2895,2.483,2.1337,1.9895,1.9536,2.0151,2.2142,2.6512,3.4838,6.0657
5.9401,2.2248,2.4123,2.8819,3.9636,8.0631,24.039,34.529,16.262,6.3318,3.4528,2.5512,2.145,1.9672,1.9143,1.9651,2.1308,2.5051,3.3439,5.224,12.967
5.9501,2.2676,2.6573,3.6809,6.6194,18.87,35.085,19.927,6.9556,3.7312,2.6093,2.1676,1.9569,1.8883,1.911,2.0591,2.3781,3.0822,4.921,10.348,30.436
5.9601,2.4623,3.2705,5.9099,15.061,33.529,23.917,8.3349,3.9167,2.7188,2.1828,1.9556,1.8625,1.8809,1.9835,2.2691,2.8627,4.337,9.4563,25.026,43.124
5.9701,2.9412,4.8724,13.054,30.539,28.614,10.175,4.3347,2.7828,2.2272,1.9489,1.8456,1.8401,1.9472,2.1566,2.6783,3.8762,7.7239,22.889,42.17,28.366
5.9801,4.1213,9.905,28.17,31.72,13.166,4.8823,2.937,2.2477,1.9619,1.8244,1.8097,1.8873,2.1096,2.4939,3.5075,6.4391,18.246,41.064,33.349,11.949
5.9901,7.628,23.118,32.917,16.301,5.8112,3.1279,2.3104,1.9628,1.8188,1.7757,1.8417,2.0199,2.4256,3.1563,5.48,14.424,37.453,35.089,14.818,5.8501
6.0001,18.12,33.839,18.391,6.8688,3.4437,2.3862,1.9845,1.8089,1.7563,1.7927,1.9522,2.282,3.0404,4.6333,11.435,32.643,38.995,16.12,6.731,3.8788
6.0101,32.336,23.048,7.6504,3.7776,2.518,2.0117,1.808,1.7388,1.7595,1.8813,2.1762,2.7816,4.3844,8.8079,27.363,41.341,20.03,7.1372,4.1825,3.1032
6.0201,27.597,9.7617,4.0106,2.6478,2.0705,1.8095,1.7221,1.7348,1.8307,2.0682,2.5992,3.8199,8.0859,21.32,41.683,24.584,8.4624,4.3113,3.2267,2.7815
6.0301,12.659,4.6522,2.7315,2.1252,1.8324,1.7065,1.7036,1.7967,1.99,2.4181,3.4482,6.4613,19.411,39.418,29.464,10.247,4.7338,3.2742,2.8284,2.6948
6.0401,5.5542,2.9666,2.1576,1.8518,1.7078,1.6731,1.7482,1.9417,2.2895,3.0969,5.4759,14.688,37.933,35.039,12.624,5.2824,3.4382,2.8435,2.6984,2.7712
6.0501,3.2745,2.2596,1.8618,1.7069,1.6582,1.7007,1.8677,2.2151,2.8578,4.6113,11.628,32.725,36.493,16.424,6.0073,3.6442,2.9081,2.6961,2.7419,3.0002
6.0601,2.3889,1.9067,1.705,1.6426,1.6699,1.7956,2.0965,2.7276,4.0662,8.9252,27.629,39.887,17.86,7.2098,3.9066,2.9928,2.7092,2.7264,2.9367,3.4148
6.0701,1.965,1.7197,1.6328,1.6403,1.7449,1.983,2.5184,3.7896,7.2921,21.661,40.626,22.997,7.6853,4.3165,3.105,2.7358,2.7037,2.907,3.305,4.1056
6.0801,1.7427,1.6278,1.6237,1.6983,1.9018,2.3241,3.3547,6.5112,17.271,38.887,27.712,9.6115,4.4646,3.2768,2.7824,2.6932,2.8498,3.2551,3.9202,5.2802
6.0901,1.6293,1.6024,1.6739,1.8296,2.1874,2.9725,5.3379,14.977,35.469,33.254,11.797,5.0721,3.3322,2.8578,2.7025,2.807,3.1543,3.8358,4.9506,7.4554
6.1001,1.5876,1.6349,1.7939,2.0702,2.7159,4.392,11.334,32.766,36.952,15.324,5.7398,3.5732,2.8782,2.7272,2.7882,3.0735,3.6671,4.7984,6.8002,12.217
6.1101,1.6039,1.731,2.0152,2.5064,3.8092,8.3658,26.913,38.42,19.03,6.849,3.8188,2.9884,2.7297,2.7778,3.0256,3.5302,4.5067,6.4944,10.631,25.709
6.1201,1.6795,1.9135,2.4127,3.3672,6.6328,20.233,39.57,21.521,8.1129,4.2077,3.0952,2.7789,2.768,2.9824,3.443,4.2717,5.9428,9.8975,20.765,64.653
6.1301,1.8305,2.2374,3.1808,5.4195,15.39,37.391,27.025,9.0602,4.62,3.2667,2.8248,2.781,2.9605,3.3585,4.1193,5.5095,8.6758,18.499,51.6,113.77
6.1401,2.0975,2.8385,4.9442,11.649,32.981,33.278,11.565,4.9212,3.4376,2.9095,2.7927,2.9453,3.3202,3.97,5.2298,7.7618,15.017,44.839,104.87,94.021
6.1501,2.5777,4.1167,10.153,27.351,37.196,15.696,5.6979,3.5635,2.9908,2.8342,2.9319,3.2754,3.9043,4.9594,7.1867,12.597,33.894,97.63,105.72,43.5
6.1601,3.536,7.5813,24.374,38.773,20.298,7.0219,3.8628,3.0586,2.8735,2.9473,3.2369,3.8179,4.8401,6.6488,11.155,26.035,81.155,111.04,54.474,22.211
6.1701,5.8938,18.11,38.422,25.617,8.6635,4.3427,3.2031,2.9192,2.9626,3.2321,3.7464,4.6816,6.4087,9.8833,21.401,64.424,116.2,62.526,26.97,19.908
6.1801,13.142,35.311,28.284,10.985,4.8861,3.436,3.0002,3.0017,3.2308,3.7206,4.5557,6.1011,9.3135,17.512,52.06,113.24,79.373,31.948,24.558,32.553
6.1901,29.62,34.039,12.45,5.6169,3.6768,3.1438,3.0536,3.273,3.7043,4.5,5.8677,8.6303,15.779,40.148,105.24,96.691,41.591,32.596,44.127,73.893
6.2001,37.533,16.862,6.0887,3.9738,3.2823,3.1655,3.3129,3.7592,4.4656,5.7565,8.1419,13.869,34.256,91.354,109.72,55.171,43.585,64.764,93.312,115.32
6.2101,22.531,7.5409,4.1732,3.4427,3.2683,3.4245,3.7996,4.5481,5.6936,7.902,12.606,27.716,81.502,120.77,71.411,59.243,84.554,111.97,112.53,83.973
6.2201,9.7374,4.6928,3.5718,3.3818,3.5255,3.9399,4.604,5.8324,7.7807,11.981,23.48,67.188,126.12,95.124,79.225,103.6,115.91,94.766,64.177,35.557
6.2301,5.4291,3.831,3.5034,3.6343,4.0702,4.8176,5.9334,8.0446,11.704,21.337,55.543,127.77,118.57,103.7,116.71,108.87,75.477,42.85,25.906,15.807
6.2401,4.1823,3.6817,3.7862,4.2107,5.0268,6.3156,8.269,12.298,20.494,48.722,124.17,150.61,125.85,120.41,93.385,56.827,31.112,18.12,12.737,9.4986
6.2501,3.9295,3.9589,4.4405,5.2579,6.7172,9.081,12.919,22.217,45.96,121.57,178.4,146.12,113.06,74.663,41.694,23.187,14.395,10.148,8.2455,7.1761
6.2601,4.2129,4.6716,5.6598,7.1798,10.015,15.1,24.443,51.635,119.38,200.99,159.47,99.533,56.94,30.925,17.992,11.902,8.7716,7.097,6.4464,6.5805
6.2701,5.0291,6.0612,8.0018,11.163,17.911,31.88,58.587,127.91,208.34,165.4,87.267,43.439,23.682,14.653,10.16,7.759,6.4079,5.7829,5.9336,7.6793
6.2801,6.7046,8.8774,13.263,21.61,41.376,76.968,129.72,202.2,166.69,75.345,35.682,19.221,12.393,8.9485,6.9771,5.8673,5.3256,5.419,6.6698,12.949
6.2901,10.348,15.76,28.421,52.644,92.748,130.95,180.5,156.17,71.198,30.184,16.921,10.948,8.0425,6.3963,5.418,4.9539,4.9915,6.0391,10.271,28.08
6.3001,20.206,36.679,69.324,103.87,121.11,140.75,149.76,68.349,28.508,15.305,10.161,7.4208,5.9379,5.0705,4.6266,4.6428,5.4161,8.8666,22.11,41.76
6.3101,50.004,84.095,110.75,106.33,104.78,133.74,75.595,27.723,14.793,9.5535,7.0617,5.6022,4.7969,4.3669,4.3255,4.9311,7.3812,18.548,39.465,29.738
6.3201,98.75,107.89,87.161,76.9,116,87.112,30.785,14.393,9.3388,6.7627,5.3974,4.5775,4.1772,4.0726,4.4975,6.3235,14.273,36.504,35.079,13.282
6.3301,96.197,68.46,57.939,94.942,99.957,37.286,15.186,9.1051,6.6424,5.2177,4.4346,4.0016,3.9152,4.1621,5.4504,11.114,30.961,37.854,16.932,6.8012
6.3401,50.279,41.402,80.193,107.68,48.229,16.924,9.3491,6.4929,5.1333,4.3056,3.8785,3.7373,3.9943,4.8272,8.5796,24.968,40.282,19.903,7.9464,4.7452
6.3501,30.236,57.988,107.14,62.941,20.309,9.8623,6.5779,5.0288,4.2335,3.767,3.6045,3.761,4.5766,6.9098,18.661,39.948,25.106,8.9701,5.1308,3.9893
6.3601,42.023,98.944,71.809,25.852,10.905,6.7607,5.0536,4.1537,3.6932,3.487,3.5817,4.1755,6.343,13.753,36.237,30.629,11.058,5.4719,4.1511,3.7417
6.3701,83.467,89.69,30.028,12.57,7.168,5.1212,4.1492,3.6256,3.3979,3.4301,3.8738,5.4039,12.058,30.129,36.239,13.989,6.1226,4.3104,3.8161,3.7831
6.3801,99.604,42.362,13.748,7.7994,5.3047,4.1672,3.6017,3.3332,3.3053,3.634,4.7507,9.1599,27.12,39.303,18.668,7.0364,4.5694,3.9194,3.8139,4.0584
6.3901,56.768,17.628,8.1837,5.5941,4.2527,3.5925,3.2899,3.2328,3.432,4.2754,7.2512,20.612,39.382,24.568,8.5871,4.9172,4.0485,3.9035,4.0606,4.5904
6.4001,22.917,9.4978,5.7441,4.3986,3.6263,3.2597,3.1626,3.3339,3.8883,5.9905,15.241,37.234,27.209,10.936,5.4501,4.2268,3.9798,4.1576,4.5651,5.4756
6.4101,11.142,6.3129,4.4605,3.7006,3.2595,3.1076,3.2171,3.7243,5.0504,11.319,32.111,33.259,12.242,6.2085,4.4732,4.0984,4.211,4.6862,5.4107,6.934
6.4201,6.9638,4.7469,3.7227,3.2912,3.0772,3.1221,3.5106,4.6973,8.3801,25.633,37.513,16.26,6.635,4.8034,4.246,4.3132,4.7316,5.5752,6.7908,9.4757
6.4301,5.0569,3.8783,3.2919,3.0772,3.0539,3.3371,4.2372,7.3495,18.622,38.549,21.574,7.9477,5.0004,4.4432,4.428,4.8437,5.6223,7.028,9.1378,14.5
6.4401,4.041,3.3765,3.0627,3.0219,3.206,3.8767,6.0694,15.657,35.396,27.716,9.8999,5.5133,4.5879,4.5875,4.9615,5.7716,7.0851,9.4944,13.544,26.932
6.4501,3.4641,3.102,2.9917,3.1286,3.6137,5.1399,11.658,32.366,34.237,12.806,6.1959,4.8879,4.7405,5.1341,5.9272,7.3159,9.5688,14.084,23.49,61.977
6.4601,3.1447,2.9943,3.0751,3.4514,4.5239,8.665,26.159,36.478,17.659,7.1581,5.2431,4.997,5.3389,6.1646,7.5664,9.9754,14.165,24.183,51.449,123.06
6.4701,3.0038,3.0371,3.3535,4.1575,6.8125,19.25,38.023,20.691,8.8064,5.6971,5.2772,5.6398,6.482,7.9583,10.454,15.007,24.122,52.453,118.52,166.72
6.4801,3.0135,3.2531,3.9554,5.7928,13.801,35.561,26.668,9.9903,6.3756,5.6189,5.958,6.93,8.5165,11.221,16.117,26.322,51.811,131.22,202.16,209.17
6.4901,3.1828,3.7279,5.2783,10.495,29.623,33.324,12.743,6.8861,6.0804,6.3454,7.405,9.3129,12.352,17.965,29.697,59.022,135.46,245.21,238.26,185.45
6.5001,3.5697,4.7106,8.8345,23.449,37.424,17.439,7.8897,6.4875,6.8414,7.9949,10.186,14.057,20.802,35.536,70.408,151.29,263.52,244.93,165.53,89.865
6.5101,4.3379,7.07,19.325,37.516,23.646,9.6813,7.1048,7.3638,8.7458,11.312,16.05,25.51,44.689,88.34,166.62,264.66,242.81,127.32,70.394,36.129
6.5201,6.0032,14.067,35.481,29.716,12.241,8.1978,8.0435,9.6371,12.789,18.786,31.483,60.219,112,183.14,242.68,224.1,111.93,49.779,29.722,18.252
6.5301,10.541,29.775,33.669,15.598,9.3969,9.3297,10.761,14.703,22.62,40.159,78.734,141.96,194.58,210.68,199.65,102.27,43.376,23.298,16.145,11.406
6.5401,23.023,37.816,18.792,10.898,10.513,13.068,17.237,28.043,52.561,101.97,165,191.17,178.05,167.4,106.14,40.506,21.302,13.743,10.494,8.1282
6.5501,37.83,25.112,12.385,11.961,15.189,22.986,35.756,69.571,128.05,180.16,174.88,133.48,139.31,111.01,44.294,20.179,12.934,9.3522,7.656,6.4373
6.5601,32.175,15.41,13.411,17.975,28.76,53.995,91.298,153.07,183.35,149.98,99.758,103.69,110.25,51.598,21.031,12.373,8.9483,7.0572,6.2054,5.8584
6.5701,19.884,15.839,21.01,36.967,71.679,130.08,171.71,173.47,121.58,73.644,75.285,109.89,56.575,23.072,12.534,8.6371,6.8603,5.992,5.874,6.3256
6.5801,19.175,26.033,46.334,93.985,154.22,179.04,152.72,94.433,54.839,53.833,99.915,71.754,24.605,13.033,8.6727,6.7255,6.0145,6.0454,6.3426,6.5516
6.5901,33.146,61.536,114.99,171.28,167.41,112.92,71.053,41.898,40.045,81.925,87.116,31.183,13.316,8.8455,6.8151,6.1107,6.2001,6.2207,6.0147,6.1807
6.6001,81.466,140.41,176.79,145.86,86.948,46.263,32.045,31.97,63.896,96.279,41.988,15.152,8.925,7.0118,6.3645,6.2845,5.9444,5.2671,5.3402,7.9944
6.6101,161.44,171.63,123.88,65.233,35.119,23.194,24.078,51.593,95.283,56.963,18.477,9.6176,7.2017,6.6524,6.311,5.5408,4.7373,4.6547,6.4215,16.148
6.6201,154.88,97.266,51.051,27.254,18.976,18.422,35.201,88.997,71.616,24.082,10.816,7.7143,6.8487,6.194,5.1243,4.2689,4.1809,5.5283,11.996,29.183
6.6301,73.745,38.344,22.564,15.788,15.179,24.957,71.118,80.931,31.701,12.697,8.4379,7.0732,5.9136,4.7161,3.9225,3.7895,4.737,9.6775,24.859,26.87
6.6401,29.388,18.36,13.85,12.676,18.671,52.574,91.269,39.016,15.206,9.3429,7.239,5.6219,4.3466,3.6583,3.5113,4.1135,7.4046,21.095,29.881,13.178
6.6501,15.281,11.884,11.323,14.302,37.045,88.766,56.299,17.751,10.296,7.3459,5.3587,4.0844,3.4626,3.2967,3.6843,5.7309,16.055,30.379,17.449,6.0244
6.6601,10.34,9.7752,12.459,24.924,76.39,73.161,24.583,11.038,7.3861,5.1735,3.9216,3.3243,3.1517,3.3676,4.6838,11.392,28.704,20.846,7.5897,3.7033
6.6701,8.5733,10.262,20.244,57.006,86.091,34.146,12.947,7.3264,5.0612,3.8451,3.238,3.0199,3.185,3.9967,8.1739,24.075,25.479,9.1508,4.1809,2.8228
6.6801,8.7395,14.801,46.438,89.44,47.577,15.428,7.7975,4.9808,3.8148,3.1977,2.9222,2.9888,3.6615,6.1248,18.316,29.047,12.203,4.641,2.995,2.4237
6.6901,11.603,31.366,84.975,65.836,19.73,8.4236,5.2114,3.7957,3.1736,2.8638,2.8324,3.2851,5.2376,13.121,29.276,16.926,5.5927,3.1504,2.482,2.2495
6.7001,21.638,69.2,75.144,28.038,9.7183,5.5045,3.9384,3.1551,2.8154,2.7299,2.9912,4.2824,10.519,26.023,22.359,7.3121,3.4657,2.5372,2.2479,2.2208
6.7101,49.886,86.149,34.55,12.234,6.0509,4.0931,3.2294,2.7818,2.641,2.8009,3.6034,7.5411,22.756,26.981,10.044,4.0016,2.6582,2.2578,2.1734,2.3244
6.7201,84.249,50.392,14.278,6.9988,4.3601,3.3018,2.8061,2.5852,2.64,3.1989,5.492,17.117,28.562,14.064,4.8353,2.8612,2.2964,2.1546,2.226,2.5951
6.7301,68.321,20.194,7.6865,4.8,3.4361,2.8258,2.566,2.5471,2.8799,4.3912,11.672,28.335,17.141,6.1668,3.1556,2.3759,2.1446,2.1805,2.4202,3.1443
6.7401,30.091,9.5645,5.091,3.662,2.8856,2.5443,2.4771,2.7119,3.6174,8.2605,24.222,22.459,7.3699,3.5873,2.4939,2.161,2.1289,2.3392,2.8265,4.2836
6.7501,12.636,5.8513,3.8009,3.0028,2.5527,2.4107,2.559,3.2549,5.8602,18.792,27.158,10.195,3.954,2.6625,2.1987,2.1004,2.237,2.6837,3.6374,7.0691
6.7601,6.9613,4.1691,3.0696,2.6043,2.3719,2.4248,2.9183,4.8322,13,28.265,14.906,4.8213,2.7977,2.2624,2.0872,2.1621,2.5004,3.3629,5.4391,15.622
6.7701,4.6727,3.2633,2.63,2.374,2.3257,2.6467,3.932,9.9618,25.427,20.068,6.4428,3.1029,2.3155,2.0931,2.1027,2.3598,3.019,4.8084,10.477,37.253
6.7801,3.5212,2.7308,2.3703,2.277,2.4419,3.2871,7.1098,21.777,25.393,8.7985,3.6276,2.44,2.1063,2.0634,2.2409,2.7596,4.0669,8.5919,25.751,52.967
6.7901,2.867,2.4119,2.2453,2.3202,2.835,5.1449,16.359,27.396,12.896,4.348,2.6494,2.1503,2.0498,2.1511,2.5415,3.5411,6.5477,20.388,49.29,34.723
6.8001,2.4763,2.2388,2.2504,2.5689,3.9037,11.124,27.184,16.43,5.682,2.9113,2.238,2.0443,2.1115,2.3758,3.1191,5.2438,14.011,44.112,45.559,14.428
6.8101,2.2506,2.1905,2.4294,3.2456,7.2387,23.229,21.554,7.0488,3.3581,2.3445,2.068,2.0627,2.3009,2.8109,4.2921,9.9137,33.945,49.774,21.646,6.9082
6.8201,2.1512,2.2864,2.936,5.1946,16.713,26.079,9.7742,3.7832,2.5283,2.1014,2.0398,2.1983,2.6745,3.6533,7.1483,24.167,51.877,26.924,9.2468,4.5059
6.8301,2.1773,2.6159,4.3219,11.414,26.93,14.314,4.6238,2.6919,2.1791,2.0253,2.1271,2.4846,3.3846,5.5041,15.899,47.47,36.65,11.182,5.3695,3.6003
6.8401,2.3767,3.4796,8.7439,23.404,20.578,6.1925,2.9911,2.2493,2.0451,2.0675,2.3445,3.0198,4.8733,10.678,37.28,45.712,15.664,6.0498,4.0364,3.2846
6.8501,2.9104,6.06,19.656,25.289,9.2229,3.5061,2.3743,2.0703,2.0438,2.2261,2.7551,4.0699,8.7624,26.103,51.049,22.38,7.4837,4.3884,3.5721,3.3082
6.8601,4.3608,13.91,26.66,13.52,4.4453,2.588,2.1176,2.0394,2.1558,2.5381,3.526,6.5061,20.771,48.409,32.527,9.7048,4.9901,3.8371,3.5527,3.6206
6.8701,8.98,25.294,17.079,5.8988,2.936,2.217,2.0392,2.1237,2.3998,3.1069,5.1486,13.742,43.769,43.145,13.809,5.8139,4.1891,3.8244,3.8865,4.2877
6.8801,19.976,22.512,7.3847,3.4171,2.3706,2.081,2.0823,2.3312,2.8433,4.2109,9.4602,32.978,47.546,20.445,7.1904,4.6281,4.105,4.2373,4.6465,5.53
6.8901,26.123,10.76,3.8786,2.57,2.1477,2.0848,2.2395,2.7123,3.6619,6.7691,22.59,50.323,25.368,9.3625,5.2857,4.436,4.5397,5.1828,6.1126,7.9331
6.9001,16.214,4.9459,2.7484,2.2375,2.0998,2.2039,2.5399,3.3982,5.3725,14.365,45.263,35.871,11.157,6.1608,4.9049,4.8886,5.6077,7.067,9.0768,13.302
6.9101,7.0274,3.1259,2.3188,2.1325,2.176,2.4521,3.0674,4.7533,9.9186,33.961,45.545,15.97,6.8551,5.4452,5.3722,6.0973,7.814,11.12,16.189,28.67
6.9201,3.7921,2.4848,2.1693,2.1682,2.3737,2.8857,4.0372,8.0525,23.567,49.986,23.477,8.5062,5.8944,5.885,6.805,8.7206,12.828,21.93,37.87,74.144
6.9301,2.7557,2.2476,2.178,2.3249,2.7229,3.6419,6.1028,18.035,45.838,34.714,11.111,6.771,6.3807,7.5282,10.083,15.024,27.103,55.67,94.357,135.65
6.9401,2.3727,2.2038,2.3069,2.6165,3.3264,5.1192,11.806,39.756,44.584,16.026,7.8991,7.1966,8.3277,11.525,18.589,34.027,70.01,120.45,140.19,115.34
6.9501,2.2677,2.3025,2.5751,3.1158,4.4131,8.6736,28.018,48.755,23.198,9.718,8.0997,9.5741,13.307,22.642,45.302,86.248,132.09,130.66,94.363,50.995
6.9601,2.3266,2.5338,3.0268,3.9702,6.6928,19.254,48.541,29.543,12.351,9.3171,10.905,16.187,28.045,57.451,106.37,137.79,116.91,67.181,37.881,20.427
6.9701,2.5253,2.9316,3.7805,5.5847,12.868,41.254,41.145,15.088,10.852,12.611,19.43,37.013,71.991,121.08,135.45,100.02,52.773,25.989,16.205,10.667
6.9801,2.8844,3.5829,5.129,9.3417,29.869,49.181,21.693,12.491,14.764,23.77,46.989,91.608,131.5,126.06,79.036,41.155,20.898,12.417,9.0927,6.9114
6.9901,3.4719,4.6888,7.9665,20.201,50.149,31.082,15.512,17.396,29.562,59.494,107.81,135.91,111.75,62.964,30.717,17.119,10.685,7.5548,6.1315,5.1435
7.0001,4.441,6.7798,15.638,42.714,43.032,20.902,21.175,37.176,74.278,121.64,131.83,91.452,49.354,24.377,13.817,9.315,6.7709,5.3398,4.6648,4.2522
7.0101,6.1562,11.659,35.238,52.486,28.636,29.44,47.232,90.426,130.84,121.51,74.409,36.678,19.679,11.759,8.0244,6.1157,4.8964,4.185,3.8962,3.8595
7.0201,9.6759,25.307,55.026,40.285,37.781,68.468,106.46,133.72,106.79,59.073,28.821,15.62,10.154,7.1532,5.4667,4.5155,3.887,3.5629,3.5358,3.85
7.0301,18.783,50.983,51.488,49.575,84.559,126.68,129.79,89.974,46.268,22.972,13.136,8.6651,6.4313,5.0041,4.1281,3.629,3.327,3.2683,3.4855,4.2743
7.0401,42.191,66,64.152,101.53,132.4,111.82,73.297,36.144,18.647,11.232,7.6781,5.7209,4.6089,3.8409,3.3641,3.1252,3.0469,3.2304,3.7649,5.4373
7.0501,75.636,85.327,117.13,131.56,95.946,50.599,28.468,15.424,9.7441,6.8694,5.223,4.2053,3.5935,3.1612,2.919,2.8633,2.9831,3.4659,4.5453,8.4369
7.0601,110.94,130.57,124.21,79.42,39.668,20.122,13.012,8.557,6.198,4.7975,3.9118,3.3338,2.9887,2.7567,2.6795,2.7871,3.1344,4.1026,6.4153,17.688
7.0701,140.5,112.28,63.982,31.292,16.61,10.278,7.6082,5.6327,4.4315,3.6539,3.1395,2.8031,2.6234,2.5283,2.5941,2.8891,3.5872,5.558,11.565,43.225
7.0801,97.981,50.948,25.02,14.007,9.0377,6.4423,5.1608,4.1137,3.4271,2.9652,2.6609,2.4733,2.4138,2.4405,2.6622,3.2275,4.5778,9.2668,27.768,68.46
7.0901,40.692,20.498,12.026,8.0568,5.873,4.5527,3.841,3.2274,2.81,2.5277,2.3585,2.2849,2.33,2.48,2.9125,3.9527,6.8514,20.824,58.922,50.027
7.1001,17.266,10.557,7.2541,5.4016,4.2419,3.4807,3.0487,2.67,2.4118,2.2523,2.1822,2.203,2.3588,2.6663,3.4428,5.5024,13.275,49.187,63.884,21.311
7.1101,9.4544,6.6308,4.9965,3.9771,3.2869,2.8151,2.5471,2.3112,2.1579,2.0865,2.101,2.2182,2.5148,3.0636,4.5111,9.3982,32.794,67.426,33.47,9.703
7.1201,6.1394,4.6742,3.7391,3.1213,2.6877,2.3845,2.218,2.0785,2.0025,2.0058,2.1052,2.3396,2.8468,3.8322,6.9045,21.482,62.894,42.718,13.836,6.1375
7.1301,4.4088,3.5497,2.9716,2.5751,2.2927,2.0978,2.0024,1.9353,1.9238,2.0005,2.2002,2.6008,3.4731,5.4094,13.65,50.068,58.199,17.758,7.5899,4.9954
7.1401,3.3919,2.8495,2.4724,2.2107,2.0271,1.9082,1.8681,1.8626,1.9129,2.0736,2.41,3.0812,4.6955,9.2979,33.808,66.131,27.787,8.9174,5.7255,4.9685
7.1501,2.7457,2.3877,2.1358,1.9633,1.8502,1.7899,1.7983,1.8523,1.9708,2.2416,2.7897,3.9686,7.4564,21.249,62.988,40.707,12.202,6.4275,5.5301,6.0601
7.1601,2.3143,2.0734,1.9059,1.7974,1.7392,1.7293,1.7856,1.9055,2.1098,2.5431,3.4625,5.7792,15.422,49.449,56.197,17.285,7.7506,6.2196,6.8156,9.6224
7.1701,2.0181,1.8572,1.7512,1.6928,1.6819,1.7205,1.8305,2.0325,2.3582,3.06,4.7339,10.341,38.038,65.405,26.748,9.5615,7.1419,8.0657,11.454,21.319
7.1801,1.8133,1.7113,1.6539,1.6386,1.6732,1.7643,1.9412,2.2575,2.7736,3.978,7.5438,24.344,64.549,40.722,12.787,8.2951,9.4224,15.059,26.655,48.26
7.1901,1.6745,1.6196,1.6042,1.6302,1.7138,1.8683,2.1371,2.6284,3.4782,5.7922,15.521,53.693,51.692,18.329,9.999,11.185,18.73,35.93,54.654,61.345
7.2001,1.5872,1.5735,1.5986,1.6686,1.8109,2.0495,2.4557,3.2428,4.7623,10.21,38.005,63.576,24.612,12.327,13.61,23.467,43.246,60.458,57.009,37.398
7.2101,1.5438,1.5698,1.6382,1.7604,1.9796,2.3401,2.97,4.3193,7.4779,23.535,64.571,37.456,15.181,16.315,29.39,50.306,61.104,47.832,29.743,18.974
7.2201,1.5416,1.6104,1.73,1.9202,2.2492,2.8011,3.8326,6.4421,14.824,52.596,53.168,20.87,20.265,34.936,56.162,58.702,40.122,21.494,14.338,17.546
7.2301,1.5827,1.7025,1.8887,2.1752,2.6738,3.5545,5.4068,11.632,35.922,65.911,30.366,25.967,42.309,59.305,53.725,32.653,16.94,10.828,13.355,16.928
7.2401,1.6747,1.8613,2.1416,2.5764,3.3599,4.8708,8.7624,27.04,65.636,45.837,33.721,49.884,60.702,48.433,26.082,13.511,8.7753,10.349,16.693,10.153
7.2501,1.8336,2.1153,2.5405,3.2235,4.5381,7.4593,17.879,58.662,65.143,43.555,56.72,59.215,41.096,21.654,11.002,7.323,7.7266,14.881,13.084,5.55
7.2601,2.0891,2.5193,3.1882,4.334,6.788,13.704,43.57,75.867,59.445,61.61,55.151,33.877,17.221,9.4681,6.3093,6.0044,11.525,14.728,7.054,4.3506
7.2701,2.4994,3.1848,4.3135,6.4615,11.952,32.631,82.172,73.46,66.244,50.775,27.455,13.895,8.0394,5.6508,5.0361,8.0787,15.524,8.7347,4.8393,4.2485
7.2801,3.187,4.3719,6.5263,11.407,27.2,78.862,95.794,68.477,44.641,23.239,11.474,6.9789,5.0743,4.423,5.9443,13.605,11.734,5.5012,4.2897,3.7007
7.2901,4.449,6.8246,11.927,25.851,69.195,113.67,73.057,39.711,19.113,10.1,6.2003,4.6023,4.0338,4.6285,10.46,14.725,6.7967,4.2298,3.4908,3.1964
7.3001,7.1952,13.291,27.805,61.655,113.67,78.044,35.357,16.609,8.8704,5.759,4.2472,3.68,4.0876,7.3485,15.446,9.2219,4.4181,3.2021,2.9661,3.2583
7.3101,14.906,31.947,60.536,99.229,86.608,32.194,14.752,8.1531,5.3569,4.0414,3.4344,3.5907,5.9933,13.445,12.11,4.988,3.1302,2.7645,2.9748,3.7859
7.3201,36.028,60.455,84.356,90.553,36.624,13.571,7.6971,5.1077,3.8595,3.2926,3.3257,4.6902,11.32,14.738,6.1216,3.1954,2.6436,2.7809,3.3547,4.8916
7.3301,59.775,65.67,83.77,47.686,14.944,7.4265,4.9728,3.7446,3.1924,3.193,4.0822,8.0913,15.081,8.4664,3.4512,2.5955,2.5907,3.0914,4.158,7.1508
7.3401,51.916,65.743,56.816,19.288,7.9291,4.8984,3.6952,3.1428,3.1559,3.779,5.8869,13.346,10.336,4.1865,2.62,2.4611,2.7922,3.7431,5.7236,12.541
7.3501,44.777,65.249,24.959,9.2672,5.1326,3.6843,3.1515,3.1715,3.6369,4.6297,9.8704,13.146,5.0014,2.7929,2.3807,2.569,3.2583,4.9795,9.0964,28.857
7.3601,60.736,37.403,10.974,5.664,3.8303,3.2217,3.2431,3.5593,3.8743,6.6969,13.843,7.2047,2.9997,2.3684,2.4024,2.8967,4.1317,7.497,18.181,72.556
7.3701,53.246,15.496,6.2554,4.1138,3.3858,3.3664,3.4529,3.4668,4.6041,11.773,10.291,3.6678,2.3963,2.2859,2.6217,3.5242,5.8021,13.684,46.417,111.81
7.3801,25.255,7.6836,4.4119,3.6147,3.4897,3.3119,3.0391,3.6704,8.3907,12.902,5.0323,2.5519,2.2385,2.404,3.075,4.6802,9.4359,32.794,97.966,78.135
7.3901,10.764,5.0519,3.85,3.6034,3.1653,2.6895,2.8734,6.1903,13.142,7.4291,2.9187,2.2208,2.3,2.716,3.8984,6.9827,19.455,79.631,102.03,31.728
7.4001,6.2042,4.2601,3.6821,3.0522,2.4514,2.4332,4.0227,11.571,10.541,3.6865,2.2919,2.1811,2.5438,3.2955,5.4428,12.486,50.16,109.67,50.972,13.376
7.4101,4.8398,3.7856,2.9402,2.3074,2.1625,2.9619,8.0333,12.382,5.2042,2.4827,2.1294,2.3243,3.0159,4.3412,8.7266,29.232,100.39,68.613,19.755,7.3857
7.4201,3.9575,2.8377,2.2113,2.0039,2.3708,5.2509,12.804,6.9532,2.899,2.1321,2.1829,2.6541,3.8595,6.3734,17.53,72.854,96.377,27.012,9.5625,4.9096
7.4301,2.8401,2.1395,1.9215,2.0545,3.4513,10.469,10.286,3.4613,2.2185,2.0828,2.4083,3.2499,5.4383,11.05,44.855,108.25,45.637,11.843,5.8605,3.6799
7.4401,2.1433,1.8512,1.9141,2.5533,6.9694,12.53,5.056,2.3611,2.0377,2.2118,2.8427,4.3176,8.8165,24.877,94.728,72.851,17.837,6.7674,4.1569,3.0277
7.4501,1.8323,1.7816,2.2126,4.3679,12.12,7.5666,2.8012,2.0462,2.0745,2.5151,3.6098,6.3973,17.983,63.652,98.67,29.226,8.8817,4.5955,3.2689,2.7164
7.4601,1.7093,1.909,3.3136,9.0967,10.848,3.6537,2.1402,2.0125,2.274,3.0602,5.0198,11.23,46.263,105.39,49.291,12.478,5.5454,3.4991,2.8048,2.6829
7.4701,1.7311,2.4336,6.7946,12.542,5.5132,2.3601,1.9677,2.1489,2.6624,4.0245,7.9501,25.654,95.201,79.545,19.106,6.9764,3.9851,2.9183,2.6265,3.0087
7.4801,1.9701,4.2374,11.874,8.5144,2.8982,1.989,2.0066,2.4542,3.342,5.8632,15.58,65.201,95.205,33.244,9.2555,4.6791,3.1691,2.6526,2.73,4.121
7.4901,2.7814,8.9007,10.631,4.0534,2.1227,1.9272,2.2024,2.9959,4.566,9.9877,39.381,104.22,46.278,13.692,5.6843,3.5354,2.749,2.6547,3.2898,7.8016
7.5001,5.4575,12.298,5.3896,2.4331,1.9129,2.0354,2.5795,3.9491,7.0232,21.893,87.266,75.676,18.009,7.3933,4.047,2.9323,2.6038,3.0189,5.0672,17.837
7.5101,10.646,8.3425,2.8214,1.9679,1.9285,2.2995,3.2345,5.762,13.084,56.553,98.601,31.156,8.8579,4.8624,3.1999,2.6511,2.7398,4.2002,10.878,26.889
7.5201,11.472,3.9591,2.0607,1.8671,2.0979,2.7702,4.4059,9.8229,31.842,100.21,52.248,12.992,5.5009,3.6306,2.7643,2.6322,3.3442,8.0709,22.673,19.173
7.5301,6.4002,2.3681,1.8546,1.9446,2.4341,3.586,6.7351,21.537,76.231,81.859,20.208,7.1156,3.9527,2.9875,2.6057,2.9451,5.2281,18.295,25.513,8.5892
7.5401,3.1396,1.9117,1.8679,2.1701,3.0161,5.0914,12.401,55.632,101.02,35.465,9.5404,4.7304,3.1541,2.6826,2.7186,3.9558,11.302,26.654,14.212,4.5875
7.5501,2.1229,1.812,2.0288,2.5791,4.0399,8.2897,29.833,98.573,61.039,14.332,5.7796,3.5678,2.7537,2.6416,3.2536,7.1807,23.035,18.513,6.5675,3.6613
7.5601,1.8393,1.8851,2.3475,3.2811,6.0152,16.937,72.515,80.533,23.906,7.5784,4.101,2.9699,2.628,2.9096,4.8586,16.331,25.046,8.6064,4.4547,4.101
7.5701,1.8144,2.0996,2.8956,4.5434,10.582,43.58,99.896,34.909,10.685,4.9481,3.2554,2.7047,2.7768,3.7645,10.008,26.295,13.974,5.3585,4.7302,6.6371
7.5801,1.9421,2.4869,3.85,7.1041,24.178,89.671,62.54,14.135,6.2442,3.7038,2.8409,2.7066,3.3594,6.3554,21.36,20.649,7.3476,5.7706,7.8495,15.171
7.5901,2.2174,3.1464,5.6634,13.568,61.421,89.701,24.691,7.5075,4.355,3.0811,2.7194,3.0331,5.0323,14.145,26.236,10.736,6.999,10.537,17.99,29.313
7.6001,2.6941,4.3178,9.7529,33.679,98.178,43.671,10.922,4.9411,3.4382,2.8209,2.884,3.9803,10.274,25.619,16.868,8.761,12.734,23.304,30.923,28.099
7.6101,3.5113,6.6527,21.661,77.772,71.34,17.1,6.3599,3.7484,3.014,2.8525,3.4784,6.7335,21.828,24.286,11.814,15.398,26.275,31.506,25.322,13.649
7.6201,5.018,12.384,55.676,95.247,29.48,8.5419,4.4642,3.1856,2.9284,3.2377,5.0618,14.862,27.713,17.098,18.696,28.867,30.449,19.947,11.346,5.7258
7.6301,8.2346,30.076,95.389,53.875,12.445,5.4644,3.5869,3.0152,3.1895,4.2741,9.7883,27.517,22.278,22.823,30.895,28.547,16.959,8.2736,4.9623,3.1634
7.6401,17.019,71.912,74.966,21.062,7.0035,4.135,3.25,3.2087,4.004,7.0763,22.039,30.971,26.483,32.218,26.064,14.269,6.9995,3.9945,2.9026,2.2051
7.6501,43.84,95.305,32.053,9.8857,4.8992,3.5979,3.3432,3.9434,6.1461,15.746,36.709,33.276,32.657,23.289,11.982,6.0085,3.603,2.5463,2.0872,1.7578
7.6601,87.691,57.734,13.335,6.1618,4.0451,3.6175,4.0193,5.9381,12.734,35.761,42.077,33.045,21.145,10.127,5.257,3.2925,2.3948,1.9186,1.6918,1.5264
7.6701,84.294,22.883,7.4734,4.7341,3.9385,4.3626,6.0509,12.056,31.572,50.626,33.813,18.601,8.9865,4.696,3.0544,2.269,1.8445,1.5979,1.4823,1.4085
7.6801,40.221,10.621,5.3908,4.415,4.7254,6.9085,12.453,29.074,52.619,36.621,16.653,7.8571,4.3643,2.8743,2.1717,1.781,1.555,1.4238,1.3737,1.3624
7.6901,16.224,6.7736,4.8512,5.255,7.7654,15.01,27.768,49.278,40.486,15.998,7.1271,4.0612,2.7637,2.098,1.7329,1.517,1.3949,1.3337,1.3303,1.3712
7.7001,8.8236,5.688,5.7469,8.9676,17.19,29.53,41.269,42.208,17.275,6.9033,3.8881,2.6698,2.0515,1.6968,1.4894,1.3685,1.3111,1.3004,1.3371,1.4315
7.7101,6.7483,6.6264,10.089,19.762,30.294,33.18,39.356,20.014,7.29,3.8852,2.6251,2.0162,1.6739,1.4689,1.3503,1.2899,1.28,1.3124,1.3905,1.5499
7.7201,7.5751,11.953,21.789,30.673,27.787,29.149,25.792,8.2839,4.0569,2.6528,2.0047,1.6589,1.4564,1.3367,1.276,1.2603,1.2914,1.3675,1.4955,1.7468
7.7301,13.674,24.497,30.463,23.626,20.003,28.202,11.671,4.3757,2.7447,2.0313,1.6573,1.4491,1.3293,1.2654,1.2482,1.271,1.3434,1.4705,1.667,2.0668
7.7401,26.377,29.503,20.914,13.928,24.165,17.644,5.4209,2.8788,2.0863,1.6787,1.4503,1.3249,1.2608,1.2385,1.259,1.32,1.4401,1.6351,1.9368,2.6136
7.7501,28.265,17.645,11.213,16.419,23.766,7.7755,3.257,2.1555,1.7142,1.4673,1.3266,1.2573,1.2358,1.249,1.307,1.4113,1.5933,1.8881,2.3723,3.678
7.7601,15.452,8.7298,11.792,24.244,12.678,3.9841,2.3327,1.7548,1.4914,1.3401,1.2587,1.2323,1.2477,1.2958,1.3961,1.5554,1.8257,2.2837,3.1351,6.317
7.7701,7.4218,7.4926,20.494,19.543,5.6041,2.6223,1.8529,1.5175,1.3573,1.2699,1.2331,1.2438,1.2961,1.383,1.5364,1.772,2.1802,2.94,4.7164,13.772
7.7801,5.6208,12.772,23.061,9.0779,3.174,1.9984,1.5779,1.3753,1.2826,1.243,1.2442,1.2916,1.3852,1.5203,1.7468,2.098,2.7439,4.1674,8.9367,25.366
7.7901,7.732,22.207,13.029,4.2621,2.2437,1.6636,1.4156,1.296,1.2528,1.2537,1.2919,1.3803,1.5256,1.7264,2.0619,2.6038,3.7152,7.0286,19.372,25.68
7.8001,15.725,20.289,5.6618,2.6556,1.7948,1.473,1.3247,1.2637,1.262,1.3022,1.381,1.5206,1.7368,2.0351,2.5466,3.437,5.6566,14.846,29.242,19.798
7.8101,23.079,9.9005,3.1161,1.9942,1.5522,1.3678,1.2856,1.272,1.3101,1.3937,1.5228,1.7326,2.0545,2.5095,3.3328,4.9576,10.546,28.359,27.725,29.24
7.8201,16.347,4.4684,2.1927,1.6652,1.4203,1.3221,1.2901,1.3207,1.4027,1.5404,1.7384,2.0532,2.546,3.2776,4.7237,8.2706,22.972,35.889,37.103,63.005
7.8301,7.2035,2.6912,1.7703,1.492,1.3601,1.3251,1.3374,1.4156,1.5526,1.7653,2.0667,2.5529,3.3501,4.6309,7.5603,17.258,41.409,50.276,71.038,82.249
7.8401,3.5644,2.008,1.5562,1.41,1.3552,1.3753,1.4333,1.5704,1.7843,2.1113,2.5833,3.3792,4.791,7.3698,14.862,39.934,63.928,80.613,78.814,50.114
7.8501,2.3636,1.6907,1.4542,1.3936,1.4021,1.4793,1.5923,1.8115,2.1441,2.6634,3.4494,4.8858,7.7957,14.341,37.245,75.442,86.116,70.005,42.211,20.486
7.8601,1.8732,1.5403,1.4281,1.4353,1.5068,1.6538,1.8426,2.1894,2.7254,3.6081,5.0635,8.1278,15.792,35.937,82.536,91.829,62.943,32.147,17.095,10.204
7.8701,1.6499,1.4897,1.4663,1.5397,1.6867,1.9323,2.2394,2.8072,3.7374,5.4265,8.6694,17.123,39.986,81.38,96.97,58.49,26.842,13.453,8.8983,7.3034
7.8801,1.5645,1.5159,1.5723,1.725,1.9781,2.3819,2.8971,3.902,5.7391,9.7116,19.093,43.405,82.408,97.263,54.173,23.885,11.689,7.5843,6.3637,7.2674
7.8901,1.5741,1.6186,1.7651,2.0303,2.4547,3.1471,4.0858,6.13,10.664,22.633,48.064,80.471,89.61,54.721,21.224,10.752,6.8548,5.6158,5.9605,10.524
7.9001,1.6712,1.816,2.0871,2.537,3.2792,4.5867,6.5811,11.853,25.819,55.149,80.014,77.086,52.24,21.429,9.9152,6.4443,5.0992,5.2554,7.4948,22.471
7.9101,1.8729,2.1539,2.6287,3.4285,4.8669,7.8168,13.276,29.574,60.303,79.22,65.273,49.8,22.062,9.9295,6.0717,4.7844,4.6719,6.3291,13.091,47.39
7.9201,2.2279,2.7323,3.5979,5.189,8.5658,17.191,33.82,65.177,77.045,53.971,40.901,27.545,10.088,6.0194,4.5143,4.3118,5.3169,9.6272,29.583,54.693
7.9301,2.8472,3.788,5.5623,9.4561,19.655,43.934,69.348,73.858,46.39,29.676,31.14,12.708,5.9728,4.431,4.0386,4.711,6.9321,19.617,53.431,30.114
7.9401,4.0017,5.9907,10.522,22.56,49.268,75.17,69.548,40.157,22.082,28.17,17.764,6.6879,4.3565,3.9435,4.282,5.502,11.232,43.186,47.08,12.044
7.9501,6.4864,11.79,25.949,54.627,75.895,59.224,34.504,17.992,20.331,23.67,8.4395,4.5706,3.8749,4.0516,4.5764,7.289,25.883,54.401,21.59,5.8794
7.9601,13.306,29.823,59.774,75.217,53.225,25.694,14.818,14.902,25.405,12.262,5.0838,3.9394,3.887,3.9957,5.2162,14.18,50.449,31.964,8.8976,3.6745
7.9701,34.171,64.419,73.185,47.224,22.003,11.337,10.342,21.787,18.943,6.2495,4.1236,3.7746,3.6362,4.137,8.104,34.147,48.328,12.776,4.7847,2.6528
7.9801,68.296,69.903,41.464,18.892,9.8686,7.5961,14.34,22.891,9.2697,4.4987,3.7283,3.3196,3.5757,5.5181,18.203,53.942,23.169,6.0302,3.1739,2.0928
7.9901,65.595,36.071,16.319,8.697,6.3664,8.7427,22.563,13.145,5.4173,3.7576,3.1014,3.0806,4.3963,10.154,41.597,39.269,9.3658,3.6902,2.3775,1.7552
8.0001,31.177,14.147,7.7921,5.5487,6.0791,15.974,19.992,6.7225,3.9781,2.9634,2.7579,3.4681,7.0119,24.81,52.716,16.461,4.8863,2.6388,1.9262,1.5408
8.0101,12.345,6.9975,5.0374,4.7587,9.5835,23.033,10.461,4.2855,2.9484,2.5464,2.9115,4.7566,15.444,48.89,30.961,7.1281,3.1905,2.0758,1.6504,1.4027
8.0201,6.3328,4.5625,4.2006,5.9349,18.679,16.816,5.3355,2.9899,2.4443,2.5565,3.5971,8.4426,36.967,46.904,12.333,4.0775,2.3745,1.7435,1.4759,1.3162
8.0301,4.1843,3.7016,4.7463,11.299,22.208,7.7922,3.2884,2.4066,2.3435,2.9261,5.3597,20.206,52.585,22.46,5.8031,2.8128,1.9223,1.5378,1.3665,1.268
8.0401,3.3671,3.84,7.8384,20.461,13.021,3.9626,2.4827,2.2316,2.5204,3.8638,10.556,43.971,34.263,9.0572,3.5547,2.1703,1.6522,1.41,1.3031,1.2512
8.0501,3.375,5.1574,15.633,19.881,5.742,2.6887,2.1832,2.3032,3.0464,6.2468,26.307,49.566,13.883,4.7243,2.5564,1.8054,1.4867,1.3352,1.2755,1.2626
8.0601,4.0065,8.8857,21.584,10.154,3.2274,2.2065,2.1379,2.6364,4.2753,13.598,49.128,26.473,6.2556,3.0976,2.0314,1.5874,1.3884,1.3006,1.2788,1.3021
8.0701,5.2891,17.246,14.704,4.6071,2.3747,2.0424,2.3032,3.4138,7.5349,33.367,43.519,10.507,3.7177,2.3254,1.7306,1.4577,1.3383,1.2996,1.3118,1.3724
8.0801,9.9942,20.474,6.5136,2.8116,2.0472,2.0796,2.7512,5.2642,17.83,51.134,19.898,5.1781,2.6365,1.9071,1.5538,1.3877,1.3267,1.3304,1.3764,1.4796
8.0901,18.812,11.949,3.3732,2.1811,1.9656,2.3216,3.7487,10.666,40.471,35.867,8.1587,3.2879,2.0852,1.6672,1.4551,1.3629,1.3499,1.3943,1.4779,1.6341
8.1001,18.697,5.2291,2.3604,1.95,2.0662,2.8789,6.224,26.732,49.425,14.84,4.3983,2.432,1.7788,1.5317,1.4122,1.3772,1.4081,1.4965,1.6257,1.8541
8.1101,9.5564,2.9335,1.985,1.9292,2.3805,4.1091,13.841,48.48,28.106,6.528,2.9611,1.985,1.6065,1.4657,1.4145,1.4294,1.5019,1.6426,1.8324,2.1661
8.1201,4.291,2.1742,1.8765,2.0858,3.0592,7.3104,33.727,41.285,11.187,3.8217,2.2793,1.7386,1.5191,1.449,1.455,1.5192,1.6485,1.8574,2.1336,2.6346
8.1301,2.6084,1.8978,1.9446,2.4751,4.5825,17.359,49.867,18.514,5.388,2.7112,1.916,1.6046,1.4896,1.4834,1.5442,1.6636,1.8602,2.1651,2.5741,3.3679
8.1401,2.0349,1.847,2.1992,3.2965,8.7768,39.431,33.73,7.6968,3.3929,2.1637,1.7253,1.5531,1.5166,1.5658,1.6865,1.8748,2.1647,2.615,3.2456,4.6287
8.1501,1.8382,1.9647,2.7462,5.202,21.753,48.169,13.843,4.2515,2.527,1.8806,1.6388,1.5636,1.5954,1.7037,1.8983,2.1809,2.6106,3.299,4.34,7.2049
8.1601,1.8388,2.2779,3.9126,10.75,44.227,27.43,6.2265,2.9352,2.0982,1.743,1.6287,1.632,1.7334,1.9135,2.2088,2.6321,3.288,4.4036,6.331,13.673
8.1701,2.0021,2.9353,6.8871,26.936,44.247,10.979,3.7483,2.3253,1.886,1.7029,1.6855,1.764,1.9472,2.2247,2.6703,3.321,4.3775,6.3627,10.698,27.091
8.1801,2.388,4.3745,16.161,47.333,21.813,5.3621,2.7414,2.0265,1.8047,1.7418,1.8125,1.9757,2.268,2.6912,3.3814,4.4365,6.2896,10.414,21.97,43.129
8.1901,3.1781,8.2543,37.323,38.792,8.8741,3.4601,2.2715,1.8994,1.8209,1.8587,2.0255,2.2989,2.7537,3.4158,4.5455,6.412,10.144,20.928,46.714,76.367
8.2001,4.9689,20.291,47.428,17.169,4.7258,2.6638,2.0599,1.8902,1.9268,2.0677,2.3577,2.7938,3.5164,4.6132,6.6415,10.454,19.902,50.875,91.25,126.73
8.2101,10.091,42.254,27.973,7.3547,3.2544,2.3082,2.0063,1.9828,2.1345,2.4027,2.8742,3.5789,4.795,6.7988,11.052,20.925,50.244,109.33,132.93,106.37
8.2201,25.22,44.037,11.333,4.2717,2.6355,2.1859,2.0767,2.1858,2.4787,2.9312,3.705,4.9105,7.1793,11.504,22.949,53.282,115.58,136.93,97.788,47.112
8.2301,45.687,22.392,5.5828,3.1366,2.3906,2.2265,2.2727,2.5337,3.0323,3.7918,5.1383,7.4345,12.497,24.572,59.05,117.36,139.47,83.025,40.954,18.987
8.2401,39.01,9.2097,3.7047,2.6801,2.369,2.4193,2.6282,3.1031,3.9486,5.296,7.9233,13.211,27.855,63.481,119.33,134.31,77.744,32.714,17.017,9.9612
8.2501,17.737,4.9992,2.9885,2.5583,2.5311,2.7979,3.2254,4.0573,5.5809,8.2725,14.555,30.302,71.582,120.24,121.83,74.622,29.915,14.445,9.2406,6.4937
8.2601,7.709,3.5923,2.7584,2.6718,2.9008,3.4568,4.2458,5.781,8.9019,15.559,34.73,77.012,122.93,110.25,69.467,29.445,13.576,8.2667,6.1046,4.9341
8.2701,4.633,3.0993,2.8277,3.0235,3.5731,4.6159,6.1288,9.3585,17.38,38.028,85.648,123.27,98.661,60.708,31.891,13.38,7.9127,5.6079,4.6107,4.3823
8.2801,3.6163,3.0525,3.1738,3.7056,4.7828,6.833,10.161,18.753,43.762,91.145,122.72,90.524,49.31,35.291,14.558,7.7674,5.4,4.2788,3.9334,5.002
8.2901,3.3633,3.3504,3.8893,4.9675,7.1425,11.855,21.204,47.942,99.225,120.89,80.171,40.651,32.777,18.773,8.0124,5.2855,4.1069,3.6201,3.9429,8.2556
8.3001,3.5754,4.064,5.2529,7.4832,12.628,26.508,54.969,103.93,116.81,73.351,33.39,25.952,22.549,9.4066,5.3117,3.9993,3.4194,3.4589,5.2962,13.27
8.3101,4.271,5.4847,8.0502,13.493,28.997,68.402,110.18,112.83,64.047,29.475,18.802,25.014,11.57,5.7063,3.9634,3.2935,3.1265,4.0453,9.6224,11.907
8.3201,5.7459,8.4802,15.009,31.774,73.87,117.31,105.83,58.139,25.206,15.02,20.382,17.023,6.2928,4.0869,3.2225,2.9397,3.247,6.6468,13.597,6.5302
8.3301,8.9579,16.16,36.603,79.385,118.15,92.103,50.179,22.765,12.613,13.931,21.432,8.503,4.242,3.244,2.8235,2.8828,4.2511,11.899,10.128,3.9643
8.3401,17.455,40.178,87.737,118.02,85.777,39.163,19.764,11.419,9.789,19.387,13.194,4.8941,3.2772,2.7828,2.6725,3.2654,7.6946,12.762,5.4411,3.3419
8.3501,44.083,92.899,116.29,79.406,35.288,16.018,10.133,8.1294,13.061,18.78,6.5094,3.5011,2.7654,2.5625,2.7897,4.8446,12.796,7.67,3.7751,3.424
8.3601,97.701,113.75,70.199,31.818,14.713,8.6818,6.8893,9.0453,19.204,10.353,3.9866,2.8417,2.5083,2.548,3.4249,9.2677,11.678,4.533,3.559,3.9611
8.3701,110.37,64.165,27.392,13.568,8.1011,5.9403,6.2728,15.008,16.152,5.2063,3.011,2.5093,2.4424,2.8068,5.6229,13.341,6.6818,3.8476,3.9869,5.0935
8.3801,58.419,24.796,12.14,7.6016,5.4969,4.9935,8.8585,18.888,8.1557,3.4088,2.5591,2.3796,2.585,3.6921,10.701,10.204,4.5076,4.1845,5.0676,7.3906
8.3901,22.501,11.285,7.0039,5.1563,4.3911,5.6418,15.751,12.364,4.3037,2.7105,2.3611,2.4258,3.096,6.4928,13.318,5.9746,4.4181,5.3335,7.3667,12.765
8.4001,10.524,6.623,4.8067,4.0208,4.2412,9.6874,17.755,5.9069,3.0171,2.4087,2.3397,2.7005,4.6539,11.882,9.2114,4.8917,5.4631,7.9624,12.976,28.618
8.4101,6.2809,4.5689,3.734,3.6004,5.6146,16.819,10.409,3.512,2.5264,2.3214,2.4969,3.4465,8.9179,13.162,6.1099,5.7066,8.1682,14.893,29.872,71.285
8.4201,4.3619,3.5283,3.2513,3.9137,10.715,16.036,5.0212,2.7131,2.3531,2.4064,2.9217,5.6098,13.703,8.9823,6.2786,8.4984,15.667,36.134,70.317,117.97
8.4301,3.3628,3.0021,3.2538,5.9487,17.337,8.4218,3.2054,2.4297,2.3778,2.6948,3.9558,10.73,11.923,7.346,9.2272,16.707,38.663,77.242,101.62,98.908
8.4401,2.8259,2.8335,4.0854,11.982,14.386,4.2833,2.6262,2.3996,2.5922,3.3266,6.8148,14.611,8.8816,9.9749,18.789,41.674,78.638,88.81,87.65,47.14
8.4501,2.5841,3.0821,7.349,17.47,7.1406,3.0136,2.4805,2.5719,3.0681,4.7946,12.693,12.405,10.908,20.456,46.972,80.293,80.924,65.383,58.157,19.095
8.4601,2.6122,4.2882,14.469,12.684,3.906,2.6667,2.5894,2.9901,4.0357,8.663,16.208,12.729,22.372,50.644,82.627,75.268,48.973,56.635,27.847,9.5655
8.4701,3.0638,8.3957,16.737,6.1677,3.0012,2.7074,2.9524,3.8182,6.2602,15.7,16.376,24.737,54.448,83.31,68.32,39.329,43.859,38.301,12.333,5.9762
8.4801,4.6876,15.624,9.933,3.7218,2.8632,3.0558,3.6925,5.5427,11.928,21.06,27.946,58.34,83.438,63.478,32.003,28.368,47.732,17.276,6.8594,4.2969
8.4901,9.6819,15.7,5.011,3.1576,3.1404,3.8216,5.1718,9.8026,22.462,32.847,62.352,82.928,58.803,28.066,18.527,40.621,29.696,8.28,4.6251,3.4345
8.5001,16.509,8.6413,3.5828,3.2991,3.8802,5.3901,8.5364,20.831,39.471,66.667,81.85,54.183,25.021,14.453,24.346,42.575,12.889,5.0876,3.5256,3.0413
8.5101,14.455,4.7659,3.4816,4.0029,5.4654,9.018,18.109,44.139,71.941,80.287,49.754,22.344,12.438,14.396,40.71,23.18,6.5294,3.6806,2.9667,3.0568
8.5201,7.7091,3.9328,4.1064,5.6346,9.2352,19.636,45.309,77.59,78.498,45.566,20.091,10.856,10.459,26.388,38.137,9.9354,4.2273,2.9721,2.7684,3.7385
8.5301,4.8972,4.3728,5.7354,9.6723,20.472,50.266,83.571,76.614,41.722,18.17,9.7445,7.9883,16.298,41.728,18.771,5.3443,3.1813,2.6464,2.9636,6.3737
8.5401,4.8118,6.0271,9.9033,21.997,51.384,87.58,76.128,38.242,16.563,8.8869,6.7239,9.303,32.928,32.686,8.1218,3.6191,2.663,2.6376,3.967,14.17
8.5501,6.4165,10.555,22.801,54.124,83.997,70.757,35.671,15.214,8.2305,5.9282,6.4709,17.889,40.748,14.581,4.5765,2.8167,2.4641,3.0947,7.5598,22.613
8.5601,11.339,24.857,55.465,81.137,66.932,30.706,14.229,7.7144,5.4151,5.1106,9.3962,35.574,24.166,6.5724,3.2015,2.4327,2.5758,4.7886,16.627,17.263
8.5701,27.188,58.817,79.608,59.048,32.16,12.506,7.332,5.0677,4.4058,5.8397,20.363,38.11,10.035,3.9263,2.5587,2.3278,3.2371,10.401,22.439,7.7576
8.5801,62.126,77.97,54.05,31.259,13.744,6.6748,4.7962,4.0107,4.4183,9.8074,37.721,20.033,5.0272,2.8484,2.2688,2.5409,5.5556,20.231,14.358,3.7564
8.5901,76.04,48.123,27.871,16.635,6.9748,4.4152,3.6982,3.7693,5.7976,22.474,34.655,8.2977,3.2771,2.3388,2.2429,3.4041,12.597,20.181,6.1965,2.5028
8.6001,43.458,21.989,18.535,8.2596,4.4324,3.3734,3.2872,4.3411,11.066,38.612,16.454,4.3816,2.5097,2.1305,2.5559,6.3588,21.52,10.247,3.2406,2.0691
8.6101,18.19,16.4,10.66,4.7416,3.2838,2.9047,3.409,6.6788,25.773,31.584,6.9469,2.96,2.1553,2.1691,3.6591,14.478,17.703,4.5227,2.2978,1.9775
8.6201,11.821,14.038,5.5569,3.3162,2.726,2.8226,4.3192,14.701,39.026,14.092,3.8662,2.3259,2.0556,2.5682,7.3875,21.79,8.1346,2.6997,1.9751,2.1436
8.6301,13.222,8.1337,3.5219,2.6428,2.5115,3.1679,7.375,31.861,27.434,6.0991,2.6987,2.0449,2.2182,3.89,16.367,15.453,3.7921,2.0898,1.9469,2.6694
8.6401,11.824,4.3124,2.6641,2.329,2.5917,4.3362,17.276,37.223,11.533,3.5215,2.1705,2.0029,2.8688,8.2837,21.375,6.7523,2.4398,1.9067,2.173,4.0131
8.6501,6.5616,2.8628,2.2574,2.2618,3.0817,8.0264,34.554,20.617,5.2291,2.5152,1.9496,2.2393,5.0054,17.637,13.21,3.3346,1.9747,1.9768,2.8057,8.0564
8.6601,3.5231,2.2636,2.1003,2.4507,4.488,19.403,34.48,8.3453,3.1664,2.0598,1.9557,3.0588,11.531,20.575,5.6428,2.2625,1.8617,2.3361,4.4452,19.936
8.6701,2.4286,1.9966,2.1491,3.0642,8.8998,35.929,17.049,4.1883,2.3283,1.884,2.2528,5.7616,20.398,11.582,2.974,1.8957,1.9906,3.245,9.5234,34.921
8.6801,1.9871,1.9276,2.4664,4.7298,21.732,31.824,6.9739,2.7397,1.9467,1.9291,3.2253,13.341,17.436,4.952,2.1247,1.833,2.4292,5.7537,23.187,28.611
8.6901,1.8069,2.0477,3.3025,9.9771,36.744,14.648,3.7038,2.1138,1.8186,2.2937,6.4385,20.84,8.1153,2.7455,1.8405,2.0063,3.5215,13.695,35.475,12.677
8.7001,1.7979,2.4409,5.6092,24.157,28.924,6.1116,2.513,1.8414,1.9108,3.4445,14.69,15.319,3.7082,2.0328,1.8292,2.5122,6.6503,29.716,24.951,5.4448
8.7101,1.9629,3.4112,12.981,36.907,12.57,3.3805,1.9893,1.7916,2.3487,7.2391,20.686,6.7344,2.3413,1.8052,2.0579,3.7698,16.319,33.521,10.465,3.1861
8.7201,2.4094,6.1305,29.242,25.916,5.4044,2.3516,1.7697,1.9804,3.7129,15.995,13.662,3.2581,1.8814,1.833,2.6628,7.4709,32.162,18.041,4.7946,2.4022
8.7301,3.4815,14.739,35.663,10.79,3.11,1.8947,1.7602,2.6273,8.1608,20.167,5.863,2.1809,1.7679,2.1081,4.1897,18.483,30.935,7.3909,3.0561,2.2234
8.7401,6.5121,31.311,20.315,4.8128,2.2175,1.7124,1.9996,4.6861,17.182,12.06,2.9816,1.8181,1.8842,2.8007,8.8394,33.405,15.023,3.9696,2.5587,2.6225
8.7501,15.97,33.909,8.1367,2.8739,1.8201,1.7321,2.7614,10.925,19.313,5.1355,2.0833,1.7561,2.2794,4.5781,21.626,28.565,6.4185,3.0371,2.8596,4.4276
8.7601,32.372,17.63,3.9629,2.0965,1.6745,2.0088,5.2089,19.398,10.559,2.7553,1.7886,1.9186,3.2303,10.086,34.291,13.148,3.9385,3.3507,4.7701,9.2663
8.7701,32.357,7.0713,2.5373,1.7505,1.7284,2.8576,12.193,16.592,4.5306,2.0071,1.771,2.3818,5.8239,24.031,25.244,6.1114,3.8123,5.8082,9.6766,13.204
8.7801,15.926,3.6012,1.9359,1.6359,2.0597,5.5952,19.734,7.7252,2.5679,1.7759,1.9827,3.4861,13.918,34.262,11.259,4.7684,6.1953,10.94,12.573,10.734
8.7901,6.4383,2.3769,1.6752,1.7174,3.0574,13.019,15.065,3.5454,1.9474,1.8062,2.5295,6.5726,29.484,22.915,6.4741,7.004,11.189,11.781,8.7082,8.0979
8.8001,3.3769,1.8506,1.6212,2.0908,6.2973,19.707,6.7159,2.2691,1.7769,2.0791,3.8341,15.991,32.338,10.981,7.8602,11.727,11.502,6.8858,6.2746,5.5
8.8101,2.2733,1.6284,1.7737,3.2029,14.312,13.991,3.2336,1.8677,1.8607,2.7396,7.5672,31.55,18.524,9.5176,12.154,11.1,6.3557,4.5163,6.3565,3.0025
8.8201,1.7957,1.6019,2.2899,6.8089,19.468,6.132,2.1871,1.816,2.2118,4.3329,18.553,31.673,12.446,12.852,10.964,5.8112,3.5039,5.4341,4.5456,1.9749
8.8301,1.6012,1.7851,3.8552,15.098,12.467,3.0871,1.882,2.0235,3.0344,9.0142,34.251,20.242,13.896,10.96,5.6067,3.0224,3.6054,5.5302,2.5388,1.7006
8.8401,1.5977,2.3609,8.8007,19.071,5.4032,2.2025,1.9172,2.5908,5.0861,22.321,33.661,16.36,10.772,5.5099,2.8544,2.4931,5.242,3.4167,1.7845,1.7194
8.8501,1.8111,4.1141,17.397,11.474,2.9199,2.0142,2.2736,3.9651,11.386,39.186,22.842,11.344,5.2753,2.8058,2.0855,3.4568,5.0828,2.0238,1.6185,1.9459
8.8601,2.4527,9.5242,17.442,5.0228,2.2564,2.2471,3.2342,7.8879,28.185,35.149,12.791,5.4736,2.7462,1.9537,2.2345,5.2202,3.0084,1.6171,1.6955,2.4482
8.8701,4.4189,17.894,8.9535,2.921,2.2865,3.1567,5.9557,19.186,42.901,17.849,5.8863,2.8764,1.9017,1.771,3.5563,4.681,1.8559,1.5832,1.9715,3.4957
8.8801,10.303,16.637,4.1741,2.5196,3.0665,5.9814,12.892,36.864,29.757,7.421,3.1167,1.9578,1.6207,2.1968,5.2231,2.6832,1.555,1.7444,2.5406,6.0211
8.8901,18.305,8.3024,2.9431,3.1324,5.7718,11.825,23.357,37.653,12.164,3.7303,2.088,1.5861,1.6958,3.7517,4.2945,1.7394,1.5675,2.1169,3.7244,13.693
8.9001,15.85,4.2421,3.3257,5.7825,11.095,15.645,33.909,19.628,5.2566,2.3818,1.6286,1.4787,2.4499,5.1958,2.4189,1.5249,1.7631,2.8536,6.6592,33.644
8.9101,7.926,3.8173,5.9551,10.827,12.896,19.191,32.16,7.8353,2.9995,1.7709,1.4214,1.6717,4.2903,3.925,1.6548,1.5814,2.1762,4.442,15.711,49.888
8.9201,5.0133,6.2717,10.826,11.652,11.053,30.283,16.43,3.8596,2.0669,1.4649,1.3969,2.6064,5.0287,2.213,1.5105,1.8181,2.9814,8.7205,37.097,33.941
8.9301,6.8428,10.908,11.055,7.8879,16.987,29.178,6.6841,2.4324,1.6084,1.332,1.6646,4.5063,3.2763,1.6068,1.6058,2.29,4.7306,21.827,49.169,14.413
8.9401,11.12,10.575,6.7783,8.0399,29.922,14.393,3.4231,1.7853,1.3746,1.3572,2.722,4.8194,1.93,1.5272,1.8824,3.207,9.5291,44.513,30.366,7.5931
8.9501,10.241,5.9982,5.4051,16.461,27.293,5.8977,2.2243,1.4554,1.2847,1.6891,4.62,2.9768,1.5609,1.6687,2.4137,5.24,23.929,44.946,13.404,7.4524
8.9601,5.5091,3.9631,8.88,29.702,12.85,3.1103,1.672,1.2945,1.347,2.8654,4.6469,1.8384,1.5791,2.0043,3.4446,10.979,46.224,23.512,9.5539,13.32
8.9701,3.2745,4.675,20.321,26.207,5.3239,2.07,1.3916,1.2611,1.7419,4.7256,2.8061,1.5773,1.8013,2.6367,5.7591,27.483,43.848,13.676,14.576,21.505
8.9801,3.105,9.2333,30.747,12.065,2.888,1.5882,1.2625,1.4013,3.0359,4.4737,1.8171,1.6592,2.2535,3.881,12.379,48.858,25.082,17.674,22.013,17.514
8.9901,4.4353,21.461,21.573,5.0319,1.9631,1.348,1.2563,1.9986,4.825,2.6748,1.6409,1.96,3.1096,6.7709,30.799,44.069,22.089,22.778,17.188,8.0348
9.0002,9.4083,30.364,9.0052,2.7705,1.5333,1.2482,1.4348,3.6254,4.3153,1.8406,1.8013,2.5554,4.8919,15.304,53.177,31.376,23.885,15.38,7.8151,3.6904
9.0102,21.908,19.82,4.0299,1.9083,1.3245,1.271,2.1208,4.9907,2.6022,1.7704,2.235,3.743,9.4871,38.208,50.625,26.486,14.913,6.7683,3.6681,2.2979
9.0202,29.929,8.1138,2.4072,1.5114,1.2495,1.4951,3.8461,3.8009,1.9442,2.0721,3.1343,6.5329,23.844,62.458,34.356,15.439,6.58,3.3919,2.3226,1.8708
9.0302,18.866,3.7397,1.7483,1.3268,1.2988,2.2861,5.0241,2.394,2.0446,2.8205,5.2452,14.608,54.053,50.757,17.484,6.8577,3.4299,2.2656,1.9132,1.996
9.0402,7.6725,2.2991,1.443,1.2763,1.5632,4.1128,3.7365,2.1385,2.6827,4.6894,11.188,34.782,63.59,23.491,7.6602,3.6458,2.3341,1.9519,2.0465,2.1416
9.0502,3.5997,1.7097,1.3171,1.3582,2.4343,5.1218,2.5877,2.6642,4.4623,10.092,24.172,58.195,34.726,9.558,4.088,2.4852,2.0186,2.1222,2.1183,1.7002
9.0602,2.2563,1.446,1.3225,1.6791,4.3508,3.8749,2.758,4.4254,9.7748,20.636,38.466,52.741,13.39,4.8941,2.752,2.1315,2.1719,2.0578,1.621,1.2759
9.0702,1.7131,1.3583,1.4871,2.6673,5.3894,3.2799,4.4503,9.8233,19.517,26.191,50.742,25.826,6.1974,3.1668,2.3115,2.2489,2.055,1.5021,1.2049,1.1559
9.0802,1.488,1.4136,1.9954,4.7597,4.5335,4.9582,9.9409,19.212,21.852,29.974,44.693,10.299,3.7462,2.548,2.3669,2.0708,1.4792,1.1344,1.0719,1.2027
9.0902,1.4497,1.6623,3.4415,6.1135,5.4726,11.071,19.005,20.117,17.518,44.911,21.666,5.2033,2.8669,2.5085,2.115,1.4732,1.1119,1.0144,1.0743,1.3836
9.1002,1.5887,2.3452,5.9516,6.7807,11.494,19.512,18.766,13.32,25.824,41.391,8.8834,3.5469,2.6958,2.203,1.491,1.1047,0.98031,1.0008,1.1663,1.7897
9.1102,2.014,4.2552,7.9881,12.21,19.508,17.009,10.789,14.61,43.96,19.912,4.9035,3.0613,2.2873,1.5474,1.118,0.96246,0.94457,1.0543,1.3783,2.7606
9.1202,3.1746,8.3863,12.84,19.596,16.234,8.7655,8.141,30.205,38.549,8.4403,3.694,2.4724,1.5937,1.1519,0.9644,0.90918,0.9629,1.1889,1.8238,5.6549
9.1302,6.7164,14.926,19.661,15.576,7.9318,5.59,13.36,45.176,18.009,5,2.7861,1.7036,1.1871,0.9802,0.89521,0.90251,1.0368,1.4588,2.8924,13.776
9.1402,15.139,20.535,15.484,7.3188,4.5294,6.6161,30.484,31.921,8.0457,3.4005,1.8854,1.2639,1.0024,0.89479,0.87097,0.93786,1.1885,2.0273,6.1202,22.527
9.1502,22.027,15.149,7.1762,3.9163,4.3044,13.324,44.802,13.859,4.5257,2.2227,1.3841,1.0531,0.90415,0.85395,0.88139,1.0231,1.4815,3.4769,14.75,17.149
9.1602,15.839,6.8255,3.6862,3.259,6.3611,31.373,30.754,6.3469,2.7552,1.5867,1.1323,0.93399,0.851,0.84477,0.9287,1.1852,2.0986,7.9885,22.513,7.5052
9.1702,6.9714,3.4263,2.8502,3.9002,13.928,44.573,12.872,3.4802,1.8851,1.2603,0.98443,0.86355,0.82873,0.86544,1.0253,1.4914,3.7034,17.876,15.917,3.4733
9.1802,3.3862,2.5064,3.0815,6.4234,32.318,29.009,5.6116,2.2489,1.4412,1.067,0.89266,0.82528,0.83352,0.921,1.2014,2.1343,8.6904,21.813,6.8265,2.2375
9.1902,2.3513,2.4959,4.3978,13.955,43.609,11.649,3.1403,1.6467,1.1814,0.94503,0.83696,0.81306,0.86705,1.0255,1.5311,3.8191,18.712,12.587,3.2823,1.8265
9.2002,2.1978,3.2047,7.6509,31.61,27.198,5.1292,2.1018,1.3072,1.0184,0.86735,0.80863,0.82569,0.93697,1.2107,2.2294,9.0327,21.118,5.2885,2.201,1.7482
9.2102,2.6476,4.5189,16.903,42.749,10.824,2.9449,1.5684,1.098,0.91303,0.82121,0.80408,0.86621,1.0609,1.5543,4.1001,19.022,11.502,2.8507,1.8542,1.9095
9.2202,3.3615,7.1691,35.873,26.749,4.8388,2.0025,1.2589,0.96382,0.84639,0.80025,0.82339,0.9432,1.2783,2.2829,9.8256,20.645,4.8935,2.1035,1.8239,2.4092
9.2302,4.1652,16.299,40.277,10.643,2.8146,1.5098,1.0668,0.87746,0.80848,0.80211,0.87042,1.0753,1.6879,4.2504,19.719,10.969,2.7734,1.9004,2.041,3.7767
9.2402,6.9505,35.335,21.41,4.7544,1.9306,1.2223,0.94371,0.82473,0.79433,0.8276,0.95451,1.3038,2.5964,10.215,19.787,4.7419,2.139,1.9841,2.6283,7.8164
9.2502,16.744,39.804,8.3767,2.7664,1.4661,1.0441,0.86562,0.79808,0.80235,0.88122,1.0954,1.7322,5.1989,19.957,10.037,2.795,2.0104,2.353,4.1735,14.827
9.2602,35.796,21.161,4.0163,1.9009,1.1951,0.93112,0.81968,0.79408,0.83396,0.97307,1.3362,2.6852,12.575,19.273,4.4783,2.2464,2.1812,3.2378,8.5875,15.817
9.2702,38.773,8.2732,2.4591,1.4478,1.028,0.8612,0.79921,0.81233,0.89416,1.124,1.7856,5.4294,21.197,9.6198,2.8194,2.2054,2.6898,5.584,15.979,11.572
9.2802,20.009,3.9656,1.7438,1.185,0.92352,0.82261,0.80137,0.85542,0.99359,1.3793,2.7879,13.037,16.905,4.4372,2.4157,2.5113,3.8485,11.746,17.803,14.421
9.2902,7.831,2.4306,1.3587,1.0247,0.86087,0.80948,0.82632,0.92994,1.1537,1.8536,5.685,21.252,7.8162,2.968,2.5345,3.2762,6.8495,19.962,18.293,31.649
9.3002,3.8096,1.7278,1.1329,0.92635,0.82926,0.81964,0.87726,1.0491,1.4209,2.9127,13.521,16.398,4.0068,2.7272,3.1167,5.0232,14.784,25.307,33.745,51.091
9.3102,2.3608,1.3516,0.99569,0.86992,0.82351,0.85399,0.96155,1.2395,1.9103,5.9779,21.302,7.653,3.09,3.1123,4.4983,9.7488,28.482,40.581,51.366,38.827
9.3202,1.693,1.133,0.91409,0.84518,0.84221,0.91672,1.0936,1.5594,2.9881,14.044,15.958,4.2381,3.2294,4.2853,8.0433,23.574,45.893,51.719,37.386,17.116
9.3302,1.3356,1.0026,0.87154,0.84762,0.88717,1.0166,1.3016,2.1603,6.0679,21.381,7.6299,3.6674,4.2518,7.3918,19.103,49.297,53.67,32.393,16.056,8.4649
9.3402,1.1298,0.92826,0.86005,0.87667,0.96389,1.1704,1.647,3.5529,14.128,15.652,4.7167,4.4538,7.1749,17.02,45.82,58.72,32.869,13.352,7.5859,7.1568
9.3502,1.01,0.89404,0.87684,0.93545,1.0833,1.4103,2.2861,7.6427,21.523,7.8819,4.8181,7.3361,16.374,40.389,62.104,34.779,13.446,6.54,5.3991,11.294
9.3602,0.94604,0.89291,0.92327,1.0316,1.2657,1.8048,3.7374,16.819,16.108,5.7956,7.4185,16.768,38.352,57.706,38.52,13.988,6.4297,4.5596,6.0027,22.463
9.3702,0.92353,0.92341,1.0051,1.1796,1.5501,2.5243,7.9155,21.633,9.0129,7.7454,16.619,38.468,52.957,42.549,15.303,6.555,4.2042,4.4104,11.019,26.784
9.3802,0.93703,0.98899,1.1341,1.4067,2.0183,4.1166,17.256,14.702,8.7297,16.641,37.956,49.576,39.905,20.159,6.9183,4.1121,3.5398,6.3603,22.505,15.505
9.3902,0.98736,1.099,1.3326,1.7653,2.8705,8.5647,22.614,10.712,16.928,37.684,48.387,32.776,24.126,8.695,4.1655,3.2063,3.8669,13.617,26.043,6.6018
9.4002,1.0817,1.2719,1.6429,2.3678,4.7293,18.552,17.514,17.484,37.594,47.82,29.651,21.828,12.13,4.6745,3.0754,3.0357,6.0167,25.096,14.639,3.5473
9.4102,1.236,1.5434,2.1519,3.4923,9.811,26.123,19.76,37.625,47.498,28.583,15.748,17.334,5.8087,3.1833,2.6717,3.6177,13.323,23.122,6.2479,2.5345
9.4202,1.4825,1.9859,3.0604,6.0064,21.802,28.867,38.189,47.298,28.135,12.75,15.773,9.5455,3.5094,2.5595,2.743,6.0113,24.767,11.189,3.4478,2.1809
9.4302,1.8869,2.7635,4.9281,13.128,36.539,43.585,47.323,27.914,11.789,9.7894,15.164,4.6897,2.6197,2.3724,3.4855,13.671,22.87,5.0147,2.5538,2.1683
9.4402,2.5991,4.3205,9.7836,32.2,50.064,46.322,27.835,11.467,6.8564,13.631,8.5719,2.9483,2.2715,2.5594,6.0863,24.865,11.106,3.1207,2.3063,2.4838
9.4502,4.0275,8.2142,24.892,57.537,48.385,24.704,11.312,6.0403,7.7224,14.139,4.1857,2.3018,2.2542,3.3687,14.078,22.136,5.0537,2.5655,2.4473,3.3851
9.4602,7.6162,20.06,54.85,54.768,25.324,9.9991,5.6518,5.1683,12.627,8.0315,2.6583,2.0814,2.6048,6.0001,24.965,10.613,3.2676,2.5816,3.0624,5.9052
9.4702,18.526,45.408,61.257,27.484,10.228,5.1116,4.0345,7.775,13.544,3.8866,2.1257,2.1422,3.7175,13.966,21.448,5.0228,2.8737,3.1323,4.7271,12.657
9.4802,40.745,59.046,32.179,10.924,5.1566,3.4916,4.2616,13.034,7.6954,2.483,1.9741,2.5472,7.282,24.807,10.234,3.514,3.2172,4.7468,9.8108,25.746
9.4902,49.735,40.733,12.45,5.4121,3.3777,3.0607,7.2503,12.326,3.7013,2.0251,2.0805,3.7019,16.897,21.412,5.153,3.4804,4.6369,9.7739,24.134,38.647
9.5002,37.972,18.29,5.9149,3.4346,2.6834,3.7302,12.647,6.419,2.3815,1.9274,2.5141,7.2924,25.635,10.461,4.08,4.7028,9.2537,24.221,40.962,31.08
9.5102,26.659,7.8246,3.6209,2.5812,2.5973,6.8982,12.052,3.2087,1.9809,2.0812,3.6614,16.9,18.596,5.7522,4.9396,9.1179,22.46,41.05,33.133,13.979
9.5202,13.901,4.2561,2.6197,2.2435,3.371,12.355,6.2743,2.2181,1.9335,2.5668,7.1045,25.704,9.1003,5.5492,9.1446,21.882,37.794,32.718,14.648,6.0214
9.5302,6.2736,2.8536,2.1597,2.3133,6.4402,11.842,3.1486,1.9494,2.1433,3.7834,16.458,19.053,6.5902,9.3673,21.657,36.015,32.277,14.369,6.1867,3.5524
9.5402,3.5216,2.2004,2.031,3.1186,11.943,6.1834,2.2153,1.997,2.7069,7.3321,26.014,10.501,9.7312,21.62,35.316,29.228,17.262,6.0689,3.5319,2.8154
9.5502,2.4503,1.9039,2.2716,6.0608,11.927,3.1451,2.0037,2.322,4.0551,16.885,20.946,10.948,21.675,35.021,27.381,17.031,7.8362,3.4399,2.6479,2.9086
9.5602,1.9596,1.8564,3.3833,11.569,6.3901,2.2859,2.1284,3.0844,7.8682,27.117,15.136,22.055,34.866,26.741,13.973,10.62,3.9699,2.5402,2.4956,3.7504
9.5702,1.753,2.1188,6.9899,12.036,3.2812,2.1697,2.5831,4.8942,18.115,24.751,23.298,34.881,26.49,12.234,10.539,5.5943,2.6624,2.3047,2.6683,6.8636
9.5802,1.7589,3.1351,12.283,6.6516,2.4565,2.4559,3.6129,10.07,30.95,26.444,35.222,26.383,11.731,7.5517,8.4925,3.1417,2.2538,2.2348,3.4706,14.546
9.5902,2.0475,6.4253,11.083,3.4938,2.4717,3.2489,6.1219,23.774,36.256,36.093,26.468,11.513,6.0591,8.4267,4.7926,2.3592,2.0214,2.4073,6.8648,18.199
9.6002,3.0377,11.87,5.8178,2.756,3.0613,5.1868,13.69,42.421,39.946,27.649,11.509,5.3845,6.0266,7.6712,2.8418,1.9648,1.8877,3.6233,14.71,10.835
9.6102,6.1877,11.604,3.4494,3.0468,4.6938,10.834,34.358,47.852,28.793,12.19,5.2278,3.9585,7.9949,4.4883,2.0805,1.6741,2.1869,7.9639,17.791,4.5465
9.6202,11.686,6.489,3.2412,4.4101,9.5806,26.761,55.3,31.718,12.632,5.4178,3.3602,5.0948,6.8241,2.5703,1.6252,1.6709,3.4853,16.028,10.259,2.3498
9.6302,11.974,4.1283,4.4036,8.7499,22.933,48.195,41.298,13.561,5.6061,3.2666,3.1906,7.5793,3.7259,1.741,1.4559,2.0616,7.8228,16.627,4.2901,1.6163
9.6402,7.1937,4.5584,8.5733,20.961,38.205,46.663,17.373,5.9769,3.3007,2.6138,4.7859,6.6511,2.0698,1.4112,1.5362,3.3869,15.828,8.5498,2.2466,1.3355
9.6502,5.398,8.2129,20.5,34.656,37.79,25.196,7.2121,3.4572,2.4684,2.8715,7.2701,3.4828,1.4802,1.3391,1.9402,7.7021,16.435,3.6185,1.5607,1.2718
9.6602,8.1302,19.442,33.596,29.629,32.279,10.287,3.9406,2.4975,2.3027,4.3855,6.2779,1.8876,1.2857,1.4585,3.1968,15.642,8.4449,2.0207,1.2988,1.4162
9.6702,18.594,32.735,26.828,23.601,20.431,4.9234,2.6947,2.1865,2.5699,6.8029,3.2551,1.3731,1.2773,1.8787,7.2639,16.251,3.5687,1.4684,1.2428,2.0097
9.6802,32.096,26.329,16.158,26.382,8.9954,3.09,2.2174,2.1025,3.9062,6.1486,1.7672,1.211,1.4461,3.1356,15.122,8.3473,1.9922,1.2649,1.3841,4.0054
9.6902,26.507,13.084,19.127,19.03,4.3982,2.3843,1.9566,2.3827,6.4396,3.2356,1.2954,1.216,1.9455,7.1716,16.353,3.5247,1.45,1.2541,1.9448,7.882
9.7002,12.444,10.01,24.457,8.5897,2.8979,1.9467,1.7718,4.0624,6.1047,1.726,1.1525,1.386,3.4397,14.959,8.6258,1.9687,1.2523,1.4657,3.8252,8.521
9.7102,6.79,16.565,16.498,4.2344,2.1677,1.5854,2.1108,6.5341,3.2566,1.2521,1.1662,1.8653,8.1079,16.183,3.6228,1.4364,1.2434,2.2298,7.6503,4.7822
9.7202,7.4924,23.515,7.3217,2.6956,1.6442,1.4997,3.785,5.6059,1.7046,1.1137,1.3352,3.2678,15.77,8.5383,1.9954,1.2449,1.448,4.645,8.5929,2.4133
9.7302,14.617,16.653,3.6888,1.8763,1.389,1.8784,6.3299,2.8516,1.2205,1.1296,1.7947,7.6725,15.156,3.5899,1.4479,1.239,2.17,8.3963,4.9761,1.7509
9.7402,22.851,7.3463,2.2731,1.4534,1.3812,3.4201,5.6372,1.5512,1.083,1.2948,3.1115,15.318,7.4167,1.9841,1.2543,1.4391,4.4618,7.8611,2.5459,1.6994
9.7502,17.365,3.4543,1.6241,1.2773,1.7614,6.038,2.8972,1.1582,1.0995,1.7341,7.2618,15.322,3.1931,1.4483,1.2494,2.1252,8.2375,4.1722,1.8907,1.9702
9.7602,7.6193,2.0927,1.3226,1.2884,3.2263,5.7876,1.5466,1.056,1.2602,2.9706,14.857,7.6856,1.864,1.2639,1.4466,4.3027,8.0327,2.3714,1.9137,2.6462
9.7702,3.4297,1.5229,1.206,1.6289,5.8466,3.0658,1.1392,1.0967,1.6805,6.8762,15.467,3.2921,1.4164,1.2676,2.1041,8.0932,4.4256,2.034,2.3572,4.2217
9.7802,2.0465,1.2518,1.2649,2.9402,5.8176,1.5882,1.0333,1.2876,2.8427,14.389,7.9672,1.9053,1.2784,1.4706,4.1801,8.2309,2.6304,2.3303,3.4749,8.6865
9.7902,1.481,1.1432,1.6984,5.5434,3.1367,1.1396,1.0692,1.7717,6.5146,15.589,3.4051,1.4496,1.3263,2.1139,7.985,4.7564,2.4523,3.3324,6.5029,22.281
9.8002,1.2134,1.1884,3.2319,5.9376,1.6023,1.023,1.2467,3.1419,13.917,8.2612,1.96,1.3175,1.6026,4.1132,8.4939,3.0506,3.2272,6.2296,15.69,43.299
9.8102,1.1049,1.5444,5.7974,3.3394,1.1339,1.0526,1.6896,7.3996,15.688,3.5329,1.5007,1.3782,2.4393,7.9553,5.2507,3.2884,5.8657,14.781,33.667,40.067
9.8202,1.1406,2.846,5.5739,1.6696,1.0122,1.2185,2.9075,14.777,8.5689,2.0296,1.3843,1.6678,4.9138,8.9192,3.8835,5.5465,13.845,28.458,42.051,18.613
9.8302,1.452,5.4105,2.9493,1.1493,1.0378,1.6268,6.7202,14.811,3.6802,1.5715,1.476,2.4894,8.8112,6.1916,5.4787,12.903,25.729,32.965,28.102,7.3524
9.8402,2.6075,5.8076,1.5297,1.0144,1.1941,2.7157,14.041,7.5054,2.1209,1.4833,1.8237,4.8826,9.0309,6.1595,12.23,24.418,25.363,29.89,12.087,3.7333
9.8502,5.11,3.2705,1.1074,1.0343,1.5727,6.1193,15.238,3.3363,1.6791,1.6339,2.7466,9.1849,7.5563,12.328,23.588,23.35,20.779,19.786,5.2453,2.3681
9.8602,5.8995,1.6432,1.007,1.1813,2.5503,13.276,8.1678,2.0872,1.647,2.0982,5.371,11.175,12.22,23.39,22.957,14.079,23.755,8.7779,2.9461,1.7218
9.8702,3.4913,1.1426,1.0474,1.536,5.5836,15.595,3.6476,1.7882,1.9205,3.2839,10.766,13.779,22.934,22.538,12.242,14.635,18.275,4.0564,1.9998,1.3766
9.8802,1.7298,1.0223,1.2193,2.4237,12.485,8.9183,2.308,1.9153,2.6816,6.7427,16.855,22.973,22.814,11.437,8.0344,21.557,8.3454,2.4313,1.5294,1.1861
9.8902,1.1739,1.0563,1.6151,5.1292,15.848,4.0881,2.0871,2.5102,4.781,15.681,24.506,23.256,11.64,5.8487,12.202,17.907,3.8063,1.7406,1.2762,1.0904
9.9002,1.0415,1.2196,2.6103,11.714,9.7197,2.7327,2.4792,4.2133,11.443,27.515,24.16,12.009,5.4228,5.6491,20.404,8.3069,2.2832,1.3956,1.1445,1.0651
9.9102,1.0739,1.5885,5.6405,16.039,4.6311,2.8317,3.9093,9.5958,25.636,26.774,12.615,5.2787,4.0378,10.475,17.862,3.7276,1.6615,1.2191,1.0958,1.1061
9.9202,1.2367,2.4707,12.503,10.654,3.3693,4.3323,8.5855,21.997,30.394,13.827,5.3803,3.3185,5.3926,19.252,8.426,2.2256,1.3661,1.1467,1.1192,1.227
9.9302,1.5951,5.0696,15.979,5.4871,4.2853,9.6309,19.428,29.623,16.898,5.7421,3.0924,3.1628,11.375,18.337,3.7324,1.6406,1.2325,1.1576,1.224,1.469
9.9402,2.4092,11.536,10.356,4.8502,8.819,20.488,25.864,20.169,6.7671,3.1038,2.488,4.669,19.772,9.0168,2.2201,1.3831,1.2067,1.2578,1.4473,1.9364
9.9502,4.6921,16.567,6.4332,8.6609,19.214,23.419,19.554,8.8953,3.3744,2.2627,2.6924,10.211,16.832,3.9228,1.6615,1.2932,1.281,1.4853,1.8864,2.9245
9.9602,10.768,12.613,8.8153,18.635,23.426,14.304,12.644,4.0298,2.2602,2.0783,4.1498,18.955,7.7986,2.2994,1.4436,1.328,1.4851,1.9445,2.8161,5.5017
9.9702,17.442,10.743,18.184,23.43,13.908,10.235,6.6954,2.429,1.8679,2.4035,9.1964,17.483,3.5281,1.7433,1.4114,1.502,1.9147,2.9412,5.2231,13.515
9.9802,16.918,18.269,23.519,14.05,7.1802,9.5929,3.2905,1.8471,1.8453,3.7579,18.075,8.4491,2.2091,1.5691,1.542,1.8993,2.8547,5.6014,12.734,29.66
9.9902,19.762,23.788,14.465,6.2456,7.3695,5.9294,2.0719,1.6661,2.2113,8.31,18.07,3.788,1.7864,1.6241,1.9008,2.7838,5.3472,13.9,28.539,33.91
10,24.614,15.033,6.1827,4.3695,8.7829,2.9476,1.6462,1.758,3.4541,17.15,9.1794,2.382,1.7322,1.9293,2.7288,5.1198,13.158,29.832,33.659,19.864
10.01,16.404,6.3442,3.5014,6.064,6.0555,1.8619,1.5374,2.2225,7.5382,18.583,4.116,2.0071,1.9716,2.6948,4.917,12.467,28.889,32.415,19.038,11.375
10.02,6.9786,3.2517,3.4946,8.2785,2.9977,1.5175,1.6552,3.6474,16.199,10.004,2.6281,2.1019,2.6718,4.7402,11.82,27.946,32.639,17.012,9.2116,7.4933
10.03,3.3706,2.4459,5.7846,6.1513,1.8278,1.4567,2.0912,8.1931,19.011,4.5544,2.3547,2.7025,4.5811,11.218,27,32.846,17.489,7.3999,7.704,4.1131
10.04,2.2434,2.8207,8.0228,3.0591,1.4837,1.5978,3.3234,16.952,10.936,3.0297,2.7559,4.4649,10.654,26.053,33.01,18.088,7.129,5.5672,6.5021,2.6244
10.05,1.962,5.0112,5.8157,1.8208,1.4371,2.0211,7.201,18.479,5.1576,3.0241,4.2609,10.143,25.105,33.119,18.738,7.2238,4.0819,6.6116,3.9374,2.016
10.06,2.3998,7.7253,2.8854,1.4785,1.5888,3.1206,15.704,10.271,3.7294,4.2893,9.2454,24.17,33.171,19.414,7.4312,3.6968,4.271,5.7867,2.4242,1.4844
10.07,4.3739,6.2161,1.7683,1.4512,2.0051,6.4559,19.292,5.3348,4.4951,8.8864,22.43,33.164,20.11,7.6905,3.6221,2.8875,6.0997,3.343,1.606,1.1988
10.08,7.3672,3.1549,1.4876,1.6269,3.0163,14.548,11.994,4.8581,8.6348,21.549,33.135,20.816,7.9905,3.635,2.4994,3.7169,5.6778,1.8469,1.1949,1.1611
10.09,6.6118,1.8736,1.5128,2.0671,5.9352,20.143,7.0303,8.1532,20.727,32.952,22.354,8.3153,3.6989,2.3685,2.4595,5.6336,3.0837,1.2488,1.0473,1.393
10.1,3.4971,1.5735,1.7573,3.0703,13.566,14.705,8.5913,19.171,32.729,23.071,9.0858,3.7772,2.3429,2.0745,3.2794,5.3897,1.6207,1.0247,1.0564,2.3321
10.11,2.029,1.6353,2.3149,5.7879,21.186,11.923,18.656,32.226,23.792,9.4889,4.0033,2.3343,1.9693,2.1474,4.9878,2.9699,1.1238,0.95762,1.2796,4.5575
10.12,1.7098,1.9632,3.5664,13.269,19.39,21.032,31.94,25.291,9.9226,4.124,2.3915,1.9011,1.8899,2.6316,5.1949,1.538,0.94249,1.0144,2.1186,5.6363
10.13,1.8374,2.696,6.9489,24.048,22.56,32.711,26.024,10.889,4.2603,2.4222,1.8816,1.7528,1.8261,4.339,3.0048,1.0567,0.8911,1.3026,4.2373,3.6107
10.14,2.3301,4.3763,16.462,30.435,33.052,24.574,11.427,4.5725,2.4601,1.8708,1.7092,1.4756,2.5382,5.1539,1.5191,0.88835,0.94568,2.3053,5.6166,1.9145
10.15,3.4857,9.1376,32.68,36.249,26.402,10.472,4.7624,2.5702,1.8609,1.6837,1.3856,1.4231,4.4647,3.2165,1.0165,0.8442,1.1926,4.5418,3.7992,1.4163
10.16,6.5516,23.576,42.617,28.191,11.661,4.4926,2.6392,1.8991,1.6711,1.3446,1.1345,2.1295,4.8785,1.5815,0.84844,0.89763,2.0346,5.4511,1.9875,1.4022
10.17,15.934,45.598,32.572,12.63,4.9265,2.5693,1.9132,1.686,1.3449,1.032,1.1955,4.0279,2.8193,1.009,0.80517,1.1216,4.1264,3.4052,1.4174,1.6491
10.18,34.988,41.902,14.734,5.3226,2.7514,1.9056,1.6894,1.3583,0.99869,0.93573,1.8302,4.9234,1.4043,0.82606,0.8523,1.868,5.4914,1.8227,1.3756,2.2498
10.19,44.18,19.354,6.09,2.9331,1.9925,1.6838,1.3824,0.99331,0.84303,1.0435,3.6091,3.0677,0.9368,0.77818,1.0452,3.833,3.7229,1.3797,1.5941,3.7187
10.2,29.901,7.5864,3.2508,2.0767,1.7343,1.3465,1.0014,0.81105,0.82051,1.5893,4.9062,1.4903,0.78928,0.81772,1.669,5.4489,1.9605,1.3864,2.1325,8.1493
10.21,13.106,3.8217,2.2239,1.784,1.3908,0.96982,0.79306,0.74772,0.93358,3.2057,3.3378,0.94665,0.75926,0.98432,3.4322,3.9241,1.4168,1.6423,3.4057,19.971
10.22,5.611,2.4845,1.8636,1.4507,0.99729,0.76817,0.70284,0.76349,1.3953,4.8147,1.6068,0.78054,0.81378,1.5064,5.3472,2.0615,1.3947,2.2381,7.115,30.643
10.23,3.1471,1.9989,1.5283,1.0397,0.77865,0.67186,0.67221,0.90178,2.829,3.6115,0.97005,0.74391,1.0038,3.0581,4.2452,1.4442,1.6348,3.6522,17.664,21.784
10.24,2.303,1.6365,1.0971,0.79851,0.66949,0.62428,0.69601,1.4004,4.6521,1.7517,0.78013,0.7904,1.5912,5.1676,2.2539,1.4008,2.2009,7.8204,30.038,9.6646
10.25,1.8283,1.1764,0.82987,0.67606,0.60843,0.61183,0.81458,2.8886,3.8754,1.0047,0.7358,0.95628,3.2664,4.5504,1.5106,1.6279,3.511,19.153,24.076,5.5044
10.26,1.3066,0.87586,0.69292,0.60447,0.57711,0.64034,1.2085,4.6378,1.9277,0.78504,0.77526,1.451,5.2378,2.4851,1.4359,2.165,7.2579,30.505,11.582,6.0569
10.27,0.95414,0.71974,0.61173,0.5615,0.57229,0.74386,2.4509,3.7324,1.0537,0.73149,0.92219,2.9206,4.3253,1.6037,1.6589,3.3648,17.823,23.235,7.8024,11.724
10.28,0.76836,0.62641,0.56034,0.54029,0.60101,1.0585,4.3787,1.8393,0.79804,0.7634,1.3431,5.0529,2.362,1.5003,2.1962,6.6329,30.486,12.917,11.933,20
10.29,0.6573,0.56538,0.52985,0.5406,0.69087,2.0703,4.074,1.0265,0.73481,0.89127,2.6171,4.6386,1.6279,1.7394,3.3679,16.199,26.285,14.276,19.867,17.365
10.3,0.58386,0.52566,0.51748,0.56918,0.9443,4.023,2.1193,0.79403,0.76141,1.238,4.8165,2.6378,1.6157,2.3284,6.4231,30.862,19.223,20.789,17.538,9.4146
10.31,0.53419,0.50252,0.52479,0.64847,1.7534,4.342,1.1187,0.74373,0.87717,2.2821,4.9299,1.791,1.9758,3.6248,15.631,33.044,22.079,16.767,8.7536,8.0989
10.32,0.50184,0.49466,0.55976,0.85608,3.6064,2.453,0.82963,0.78303,1.1732,4.4507,2.9819,1.8106,2.8305,7.04,33.689,28.435,18.218,7.9297,5.0627,10.442
10.33,0.4838,0.5038,0.64647,1.4978,4.5016,1.2464,0.76697,0.91648,2.0314,5.2568,2.0483,2.3492,4.9307,17.715,42.445,21.137,8.774,4.1267,6.1412,8.3323
10.34,0.47939,0.53664,0.86766,3.1685,2.8256,0.88733,0.80532,1.2451,4.0713,3.5279,2.1944,3.7997,11.142,39.342,29.893,10.256,4.1793,3.6893,9.512,4.1168
10.35,0.49042,0.61185,1.5462,4.5356,1.4074,0.81524,0.93884,2.1771,5.517,2.5288,3.269,8.0675,26.425,44.808,13.596,4.6868,2.8645,5.9063,8.5968,2.1998
10.36,0.52278,0.78883,3.2551,3.2245,0.95723,0.86406,1.2476,4.3098,4.2541,3.0726,6.7052,18,42.131,23.953,5.8554,2.86,2.9925,9.3903,4.4226,1.6042
10.37,0.59202,1.2993,4.5114,1.6173,0.87262,1.0215,2.0649,5.7579,3.4654,5.893,15.086,27.308,36.073,9.3134,3.2708,2.3132,5.0638,7.9996,2.2674,1.4497
10.38,0.7445,2.7401,3.1263,1.0568,0.93668,1.3658,4.1118,4.8205,5.4476,13.453,21.489,32.066,17.331,4.438,2.3179,2.5691,8.8105,3.993,1.6094,1.5481
10.39,1.1554,4.4318,1.6022,0.96482,1.1341,2.2074,6.3712,5.4825,12.25,19.9,18.889,31.463,7.0478,2.7569,2.0054,4.3889,8.4035,2.1143,1.4527,1.9896
10.4,2.3684,3.6401,1.1115,1.0689,1.5612,4.4383,7.0509,11.335,19.174,15.056,23.024,17.844,3.6441,2.0635,2.2386,8.1817,4.4075,1.5729,1.5566,3.363
10.41,4.2368,1.944,1.0831,1.3684,2.5888,8.4983,11.083,18.681,14.62,11.025,29.484,7.3539,2.3997,1.8264,3.6992,8.7427,2.2584,1.4834,1.9869,7.4091
10.42,4.0286,1.3108,1.2972,2.0639,5.5834,14.022,18.286,15.03,7.8221,17.737,19.668,3.6417,1.8785,2.0142,7.3198,4.9023,1.6454,1.6621,3.24,13.075
10.43,2.3119,1.3229,1.8612,3.983,13.081,19.426,15.597,7.432,7.2817,27.945,8.2521,2.3527,1.7312,3.1635,9.0576,2.4656,1.5665,2.2214,6.984,12.583
10.44,1.5799,1.7521,3.4048,9.8803,21.045,14.838,7.5165,4.881,14.197,21.821,3.8457,1.8285,1.9862,6.435,5.6647,1.7749,1.8014,3.7854,13.559,11.003
10.45,1.7274,3.0423,8.1642,19.959,17.168,6.7481,3.9524,6.4948,26.015,9.5784,2.3918,1.67,3.2351,9.138,2.8308,1.7397,2.4958,8.429,16.756,16.565
10.46,2.7272,7.1168,17.237,19.956,7.9039,3.353,3.4647,14.28,23.851,4.2123,1.8265,1.861,6.6051,6.5032,2.011,2.1338,4.4382,17.553,19.26,18.331
10.47,6.0914,15.379,19.825,9.9511,3.572,2.5081,5.0229,25.974,11.276,2.4987,1.6465,2.8433,9.1123,3.3384,2.0814,3.3262,10.61,24.741,19.424,10.276
10.48,13.835,17.972,12.399,4.1544,2.3019,2.6726,11.167,22.96,4.7389,1.8666,1.7879,5.8047,6.3766,2.4136,2.9195,7.0518,23.733,21.858,10.964,4.4615
10.49,17.667,11.932,5.6766,2.3399,2.0255,3.9977,23.282,10.62,2.6654,1.662,2.5702,9.0869,3.4863,2.8313,5.7561,16.78,28.273,11.344,4.6788,2.6442
10.5,11.089,7.8311,2.7734,1.7849,2.2978,8.6779,25.156,4.509,1.9423,1.7723,5.1064,7.3826,3.0233,5.1205,13.281,26.676,15.837,4.7681,2.5432,2.5186
10.51,6.4758,4.6181,1.8247,1.6993,3.4137,19.974,13.158,2.5935,1.7119,2.4253,8.8976,4.4982,4.7684,11.731,20.762,22.218,6.2859,2.5444,1.9251,3.9656
10.52,6.0644,2.4163,1.54,1.9647,7.114,26.297,5.405,1.9407,1.8074,4.6037,8.5579,4.8757,10.693,18.576,19.78,10.777,3.0312,1.7922,2.0594,6.2022
10.53,4.5067,1.6071,1.5644,2.8156,17.171,16.084,2.9109,1.7708,2.3873,8.7498,6.4007,9.9219,17.809,15.301,16.201,4.5243,1.9293,1.5887,3.3977,5.3418
10.54,2.4157,1.3847,1.8833,5.4113,26.238,6.6392,2.1269,1.9554,4.2953,10.387,9.3229,17.233,14.623,12.045,9.5383,2.4108,1.4926,1.9034,5.7974,2.8298
10.55,1.5282,1.4244,2.761,13.3,18.521,3.3687,1.9619,2.7238,8.9467,11,16.539,14.854,8.4401,13.442,4.23,1.6376,1.3807,3.3743,5.5601,1.6942
10.56,1.2949,1.7053,5.3592,24.747,7.9193,2.4458,2.261,5.1885,14.398,16.576,15.762,7.4227,9.1392,9.7389,2.2154,1.3166,1.642,5.7597,3.0483,1.4471
10.57,1.3238,2.4195,13.201,22.047,3.8755,2.3978,3.4186,11.81,18.87,16.49,7.9426,4.8218,12.414,4.4585,1.5028,1.2376,2.8418,5.3516,1.7261,1.563
10.58,1.5612,4.3797,24.575,10.434,2.867,3.2319,7.3128,20.782,17.939,8.5558,3.8904,7.0093,9.2779,2.2046,1.213,1.4452,5.2665,2.8825,1.4071,2.0227
10.59,2.1349,10.49,21.961,4.9101,3.1738,6.3792,17.271,21.093,9.5392,3.8252,3.3041,11.446,4.2285,1.4476,1.1342,2.3993,5.6487,1.6522,1.4781,3.2237
10.6,3.5792,22.225,10.584,3.804,5.5067,14.248,24.429,11.575,4.1014,2.4638,5.3874,10.011,2.0748,1.1542,1.2797,4.7005,3.2593,1.3676,1.8598,6.8847
10.61,7.9909,24.311,5.4401,5.3583,12.135,20.624,15.95,4.8229,2.3333,2.4926,10.172,4.8087,1.3652,1.0675,1.9795,5.8096,1.7573,1.4506,2.8402,17.212
10.62,18.749,13.5,5.4677,11.214,17.975,17.468,6.5298,2.5099,1.8476,4.179,10.822,2.2175,1.0975,1.1731,3.9839,3.6838,1.3626,1.8363,5.7089,28.34
10.63,26.006,7.6862,10.222,17.233,14.489,10.368,3.0106,1.7655,2.0073,8.7031,5.7898,1.3801,1.0257,1.7127,5.8088,1.9014,1.3934,2.8135,14.374,21.448
10.64,18.166,9.9954,16.792,13.131,11.367,4.7518,1.8742,1.5814,3.291,11.223,2.5323,1.077,1.1396,3.4207,4.2711,1.3673,1.7105,5.661,26.922,9.109
10.65,13.088,16.434,13.896,7.5251,9.0918,2.3856,1.4513,1.8536,7.2052,6.9398,1.4562,0.98288,1.6804,5.6032,2.1735,1.3373,2.5155,14.251,23.865,3.914
10.66,17.068,14.925,6.9446,7.8966,4.788,1.5704,1.3504,3.1788,11.108,2.9836,1.0868,1.0525,3.3765,4.7107,1.4234,1.5834,4.7588,26.69,10.927,2.2669
10.67,15.956,7.4135,4.9081,8.7579,2.3252,1.2631,1.5577,7.0851,8.1582,1.5743,0.96165,1.4415,5.5414,2.4447,1.3184,2.2241,11.769,23.671,4.5201,1.6447
10.68,8.1433,3.7283,7.0004,5.4474,1.4769,1.1957,2.4746,10.968,3.6022,1.1137,0.99256,2.771,4.6606,1.4809,1.5079,3.9145,24.576,10.867,2.5108,1.4027
10.69,3.7316,3.3457,8.3383,2.5451,1.1734,1.3623,5.492,8.0568,1.7464,0.95223,1.2699,5.1091,2.4194,1.2976,2.0427,9.2188,25.617,4.541,1.8074,1.3827
10.7,2.4364,5.4728,5.2246,1.4859,1.0963,2.0419,10.199,3.5508,1.1594,0.94908,2.2735,5.1358,1.467,1.4307,3.4052,21.333,12.999,2.5865,1.5788,1.5996
10.71,2.4909,8.0686,2.4214,1.1329,1.2099,4.3594,9.4098,1.7175,0.95266,1.1445,4.5236,2.8551,1.2867,1.8639,7.5894,27.137,5.3378,1.957,1.6605,2.3115
10.72,4.2143,6.1524,1.4081,1.0309,1.6854,9.0939,4.5529,1.1396,0.91465,1.8841,5.4381,1.5951,1.4178,2.9275,18.488,16.058,2.9532,1.8791,2.2037,4.6267
10.73,7.3575,2.8995,1.0779,1.0993,3.3151,10.202,2.0298,0.93716,1.04,3.8708,3.3762,1.3012,1.8393,6.0375,27.368,6.6347,2.3095,2.3653,4.0904,10.723
10.74,6.9892,1.5215,0.98696,1.4351,7.5247,5.5779,1.2362,0.89993,1.5465,5.5055,1.7832,1.3772,2.8575,15.079,18.673,3.5418,2.508,4.3079,9.5348,15.702
10.75,3.5797,1.0884,1.057,2.561,10.584,2.39,0.96733,1.0191,3.1201,3.9447,1.3415,1.7238,5.7867,26.502,8.0305,2.9404,4.1028,9.8895,15.427,10.839
10.76,1.7162,0.95735,1.3775,5.9408,6.9906,1.343,0.89538,1.4948,5.2714,2.0411,1.3618,2.5485,14.411,21.945,4.3298,3.9605,9.1847,15.432,11.807,4.8934
10.77,1.1259,0.98655,2.4318,10.217,3.0018,1.0013,0.97004,2.9892,4.6179,1.4086,1.6531,4.77,26.129,10.341,4.2328,8.2622,15.195,11.355,5.3372,2.8254
10.78,0.94143,1.2134,5.643,8.4077,1.5262,0.89506,1.3155,5.1738,2.4747,1.3654,2.3463,11.582,22.691,5.9893,7.5889,14.714,12.019,5.0265,2.7008,2.6207
10.79,0.92903,1.9436,10.006,3.8507,1.0637,0.93167,2.4742,4.7055,1.5477,1.6107,4.0941,24.056,11.573,7.7592,14.101,13.02,5.4201,2.4994,2.0396,3.7641
10.8,1.0781,4.3169,8.5588,1.7879,0.91197,1.1733,4.7198,2.5757,1.4182,2.2108,9.4075,25.825,8.8158,13.837,13.939,6.164,2.5548,1.7836,2.1401,8.1609
10.81,1.562,8.9037,3.9893,1.1541,0.91113,2.0027,5.1337,1.6211,1.6384,3.6304,21.572,16.302,13.521,14.568,7.0453,2.7669,1.6856,1.6697,3.0803,17.237
10.82,3.1471,9.6295,1.834,0.9473,1.0722,4.0521,3.0744,1.5131,2.2238,7.7382,29.127,15.082,15.397,7.7526,3.0666,1.6999,1.4258,1.9587,6.4087,19.385
10.83,7.2025,5.1358,1.1738,0.91561,1.6278,5.4225,1.8448,1.8065,3.5959,19.139,24.136,16.614,8.901,3.3449,1.7773,1.3345,1.4435,2.9784,14.727,10.559
10.84,10.154,2.2357,0.96316,1.0307,3.2562,3.8109,1.6843,2.5878,7.4989,33.663,20.095,10.371,3.8306,1.871,1.3215,1.2312,1.7285,6.3293,20.096,4.5178
10.85,6.7275,1.3116,0.93354,1.435,5.3476,2.2868,2.0959,4.6169,19.327,32.513,12.618,4.5257,2.0492,1.3411,1.1475,1.2945,2.5444,14.614,12.854,2.6332
10.86,2.9252,1.0293,1.0504,2.69,4.7241,2.1416,3.3699,10.67,37.147,18.622,5.5971,2.3286,1.4143,1.1166,1.118,1.5516,5.0553,19.981,5.5814,2.2098
10.87,1.5388,0.97502,1.438,4.9966,3.0332,3.1559,7.1852,24.228,33.75,7.8637,2.7759,1.5463,1.137,1.0333,1.2069,2.1924,12.118,12.875,3.1386,2.5149
10.88,1.1356,1.0751,2.6172,5.4973,3.0684,6.6838,15.251,35.755,15.483,3.6576,1.7671,1.1986,1.0137,1.0442,1.4513,3.9882,19.779,5.7969,2.7675,3.9913
10.89,1.0505,1.4082,5.0025,4.1569,5.7334,13.582,21.865,28.316,6.1238,2.1832,1.3171,1.0289,0.98206,1.1478,2.0003,9.4457,15.34,3.6637,3.7152,9.0372
10.9,1.1499,2.3768,6.1547,5.1825,12.065,15.71,26.799,12.907,3.1255,1.5411,1.0884,0.95673,1.0261,1.3817,3.4043,18.404,7.4477,4.1491,7.6501,19.657
10.91,1.4903,4.7938,6.0388,10.564,14.87,12.756,26.906,5.3099,1.991,1.2139,0.97403,0.95473,1.1573,1.8632,7.6774,18.122,5.0784,8.0615,17.02,23.183
10.92,2.4277,7.7387,9.8526,14.721,9.8277,17.911,14.953,2.8108,1.4561,1.0398,0.93433,1.0202,1.4215,2.9762,16.648,10.274,7.5282,17.299,22.111,13.255
10.93,5.1767,10.761,14.575,10.143,7.5185,25.699,6.0985,1.8427,1.1755,0.95694,0.95729,1.171,1.9443,6.1845,20.213,8.4244,15.86,21.121,14.92,5.4154
10.94,11.115,14.811,10.852,5.3707,13.07,18.529,3.0094,1.3821,1.0283,0.94172,1.049,1.4583,3.1186,14.421,14.488,14.874,21.315,13.006,7.699,2.6633
10.95,16.629,11.819,5.2626,4.9329,23.542,7.8845,1.9091,1.1436,0.96686,0.99118,1.2373,2.0109,6.4207,22.59,15.553,21.501,13.675,7.3542,3.7759,1.789
10.96,13.651,5.6206,3.4316,9.1957,21.528,3.5221,1.4189,1.0275,0.97537,1.1215,1.5929,3.2088,15.271,22.749,21.841,15.117,6.35,5.0553,2.1192,1.4928
10.97,6.5007,2.9752,4.0585,19.737,10.159,2.0939,1.1791,0.99669,1.0595,1.3809,2.3033,6.472,26.86,24.285,16.838,6.6059,4.7452,2.9096,1.5549,1.3639
10.98,3.0468,2.4783,8.107,23.883,4.2419,1.5207,1.0755,1.0453,1.2526,1.8983,3.9821,16.445,30.653,19.204,7.5237,3.5632,4.5188,1.7821,1.2751,1.5204
10.99,2.0699,3.0963,18.291,13.642,2.3459,1.2662,1.0717,1.1961,1.6494,3.0869,8.953,33.729,23.746,8.9396,3.4965,3.5383,3.0236,1.3018,1.1382,2.5558
11,1.9545,5.8017,23.986,5.5426,1.6549,1.1814,1.1733,1.5248,2.5482,6.5152,21.73,34.62,11.481,3.9408,2.4291,4.2002,1.7351,1.0577,1.2673,5.1215
11.01,2.4315,13.953,14.642,2.7839,1.378,1.2325,1.4372,2.2707,5.0985,15.372,34.882,17.478,4.8585,2.3464,2.7722,3.1699,1.1644,1.0126,1.9989,6.3448
11.02,4.1315,23.535,5.9963,1.8792,1.3183,1.4592,2.055,4.3526,12.263,24.584,29.063,6.8527,2.6532,1.9105,3.8058,1.7214,0.95392,1.1947,4.1685,3.9215
11.03,9.7009,18.57,2.9562,1.5645,1.4526,2.0433,3.7601,10.514,20.934,25.328,13.766,3.3596,1.901,2.1848,3.3556,1.0951,0.92015,1.9451,6.3321,1.8686
11.04,20.471,8.1846,2.0102,1.5569,1.9005,3.7075,9.0051,19.498,18.603,23.215,5.6266,2.1572,1.6967,3.1942,1.8742,0.89266,1.0515,4.1096,4.7398,1.1936
11.05,22.201,3.7041,1.744,1.8771,3.194,8.8839,18.092,17.977,15.355,14.334,2.9488,1.6803,1.9425,3.5123,1.1121,0.85187,1.571,6.2638,2.2755,1.0405
11.06,11.718,2.4051,1.8893,2.9243,7.34,17.86,18.299,10.683,19.441,6.174,1.999,1.4442,2.9644,2.2167,0.87042,0.93911,3.2448,4.6961,1.3094,1.1127
11.07,5.0132,2.1566,2.6645,6.3756,16.102,17.947,9.7496,11.38,16.318,3.0679,1.5224,1.5326,3.4352,1.2187,0.81353,1.2818,5.8501,2.264,1.0684,1.4503
11.08,3.0445,2.6479,5.3414,14.636,18.9,9.1807,5.6452,17.925,7.749,1.9598,1.2543,2.3839,2.2249,0.8808,0.87183,2.4364,5.4475,1.3162,1.0925,2.5147
11.09,2.8779,4.7851,12.681,19.26,10.607,4.3475,7.3467,16.161,3.4868,1.4044,1.2943,3.381,1.2132,0.79283,1.1166,4.9994,2.8243,1.0876,1.3435,5.6238
11.1,4.3152,11.278,19.295,11.818,4.5571,3.4441,14.464,7.8199,1.9917,1.1482,1.9431,2.6587,0.86864,0.82166,1.9289,6.033,1.4989,1.1229,2.1064,9.5679
11.11,9.621,18.915,13.602,4.9396,2.731,5.1078,17.888,3.3845,1.376,1.1371,3.1291,1.4316,0.78251,0.99028,4.1301,3.6688,1.1507,1.3821,4.4657,8.094
11.12,17.992,14.909,5.7818,2.5789,2.5866,11.107,10.598,1.8848,1.1097,1.555,2.9867,0.92424,0.813,1.527,6.1258,1.825,1.1411,2.1306,8.7703,4.241
11.13,16.554,6.5584,2.7378,1.9708,3.7868,17.612,4.3668,1.3107,1.0494,2.6892,1.6971,0.78922,0.97757,3.1792,4.4869,1.2718,1.3443,4.4048,9.3173,2.8082
11.14,7.8478,2.9207,1.849,2.0568,8.1125,13.292,2.1645,1.0618,1.2901,3.2234,1.0041,0.79309,1.4864,5.7355,2.2371,1.2078,1.9039,8.7516,5.5627,3.0773
11.15,3.3195,1.8081,1.6657,2.7977,15.781,5.7578,1.4062,0.99782,2.2001,2.1005,0.80789,0.91059,3.0559,5.3875,1.4327,1.3831,3.5297,9.7905,3.7741,4.9785
11.16,1.8929,1.4743,1.8035,5.5177,15.683,2.5695,1.0895,1.1886,3.2135,1.157,0.78704,1.2599,5.6294,2.9032,1.312,1.8668,7.516,6.5052,4.6828,11.473
11.17,1.4267,1.4013,2.4101,12.53,7.7858,1.5379,0.97583,1.9857,2.5506,0.85342,0.87266,2.3501,5.5014,1.6982,1.4832,3.1557,10.815,5.69,9.6004,27.051
11.18,1.2647,1.4544,4.7045,17.041,3.2251,1.1347,1.0609,3.1122,1.3942,0.79844,1.1251,4.8216,3.062,1.4806,1.9599,6.643,9.2048,10.324,23.415,35.747
11.19,1.1684,1.8633,11.116,10.767,1.7471,0.97279,1.6002,2.7227,0.9324,0.85702,1.8687,6.0661,1.8382,1.67,3.108,11.559,10.093,24.334,35.876,21.636
11.2,1.2063,3.2964,16.899,4.4252,1.2151,0.98078,2.778,1.5263,0.83265,1.0442,3.906,3.9906,1.6688,2.2326,6.2456,13.414,21.192,35.809,25.093,8.5377
11.21,1.5118,7.8681,11.889,2.1163,0.99691,1.2953,3.0583,0.98813,0.8723,1.5419,6.1405,2.3229,1.9868,3.5544,13.097,19.835,35.224,24.119,10.264,3.873
11.22,2.4273,15.389,5.0062,1.356,0.9484,2.2783,1.9062,0.87144,1.029,3.002,5.0382,2.0603,2.8545,7.2176,22.603,33.996,27.578,9.7599,4.4004,2.309
11.23,5.3809,14.775,2.2912,1.0563,1.1144,3.1863,1.1403,0.9141,1.4103,5.6467,3.0407,2.593,5.0706,17.868,34.89,30.853,11.815,4.24,2.4905,1.6526
11.24,12.423,7.1531,1.4206,0.95549,1.8064,2.4341,0.94593,1.0786,2.4726,6.1358,2.6812,4.2127,11.93,36.062,33.626,14.345,4.8971,2.4223,1.7106,1.3534
11.25,16.358,2.9861,1.0884,1.0267,2.9881,1.4175,0.97425,1.4549,4.9629,4.2234,3.7265,9.1725,29.496,39.254,16.74,5.7514,2.6623,1.665,1.3386,1.2609
11.26,10,1.6608,0.97319,1.4634,2.9301,1.0896,1.1381,2.4349,6.8537,3.8451,7.4175,22.889,42.814,21.215,6.6287,2.9686,1.7691,1.2939,1.1659,1.3917
11.27,4.1036,1.1951,1.0236,2.5748,1.814,1.1084,1.4923,4.8629,5.8246,6.3429,18.548,38.095,28.18,8.2939,3.2879,1.9057,1.3355,1.1082,1.1303,2.0402
11.28,2.0207,1.0225,1.3908,3.2388,1.2863,1.313,2.3035,7.4726,6.2048,15.304,33.889,32.54,11.22,3.8719,2.0512,1.4002,1.1096,1.0384,1.2537,3.717
11.29,1.3479,1.0182,2.4251,2.3442,1.2811,1.7532,4.4142,7.806,12.822,31.044,30.564,17.359,4.805,2.3105,1.4732,1.1337,1.0022,1.0715,1.7335,4.9303
11.3,1.1026,1.2402,3.3177,1.5903,1.5541,2.7031,8.3215,11.472,28.003,31.344,18.666,7.5367,2.6841,1.6067,1.1675,0.99582,0.98269,1.2503,3.1395,3.9268
11.31,1.053,2.0099,2.6387,1.5493,2.1775,5.1615,12.717,24.861,32.864,16.651,13.012,3.5877,1.7892,1.2393,1.0028,0.94477,1.0545,1.7727,5.0594,3.4927
11.32,1.1844,3.2388,1.8743,1.9665,3.6191,11.928,22.881,33.752,18.375,10.445,7.2596,2.1498,1.3372,1.0378,0.92791,0.97166,1.2656,3.2396,5.2132,5.9722
11.33,1.6979,3.2561,1.9326,3.0307,7.7762,25.643,33.97,21.294,8.1232,10.844,3.4418,1.5123,1.0903,0.93605,0.92671,1.0964,1.7877,5.692,5.9941,13.088
11.34,2.9193,2.4733,2.7162,5.974,20.064,35.967,24.542,8.8311,6.3905,8.0301,1.9846,1.1828,0.95938,0.90979,1.0085,1.3914,3.2272,7.7183,11.788,17.949
11.35,3.8197,2.6033,4.9774,15.041,36.531,25.132,10.349,4.7265,8.842,3.8985,1.3993,1.0064,0.90966,0.9606,1.2198,2.092,6.7966,12.503,17.512,12.598
11.36,3.4708,4.1596,12.109,31.227,30.91,10.466,4.6644,4.8111,8.8501,2.041,1.1177,0.92587,0.93551,1.1216,1.7063,4.1083,12.865,17.526,12.713,9.0032
11.37,3.9928,9.4091,27.196,33.504,13.665,4.5729,3.1032,7.7449,4.8748,1.3833,0.98152,0.92432,1.0601,1.5,3.0002,10.106,18.264,12.435,6.4131,14.199
11.38,7.8482,22.807,32.772,19.123,5.5342,2.7307,3.3426,8.827,2.325,1.1093,0.94206,1.015,1.366,2.4757,7.0352,18.887,14.226,5.7601,5.3762,20.861
11.39,19.429,32.661,20.771,8.2349,2.9696,2.1599,5.8289,5.2452,1.4545,1.001,0.9966,1.2606,2.1369,5.506,15.514,17.234,6.5503,3.5818,9.7642,15.146
11.4,31.991,21.888,11.515,3.8233,2.0379,2.3946,8.7141,2.4521,1.1502,1.0077,1.1895,1.8755,4.4937,12.713,18.939,8.2231,3.2592,4.2128,18.538,6.4724
11.41,24.321,10.883,6.0608,2.2768,1.7123,4.1616,6.6764,1.4923,1.0634,1.148,1.683,3.7081,10.808,17.275,11.602,3.5836,2.5691,8.5822,18.316,2.8458
11.42,10.706,8.3137,3.0504,1.6656,1.8404,7.6724,3.1868,1.1998,1.1318,1.5414,3.1135,9.0753,16.604,12.513,4.9921,2.2429,3.193,17.384,9.0238,1.6223
11.43,5.8109,6.0617,1.89,1.4412,2.8899,7.9064,1.746,1.1701,1.4195,2.6615,7.5491,15.864,12.371,7.5344,2.5113,2.0322,6.1128,18.619,3.6485,1.0982
11.44,6.0866,3.1915,1.4415,1.5098,5.9347,4.3177,1.3674,1.3684,2.2496,6.2396,14.824,13.145,7.2044,4.1118,1.8094,2.4648,13.887,9.6617,1.8744,0.82102
11.45,6.186,1.8256,1.2914,2.1159,8.4544,2.2029,1.4053,2.0137,4.9249,13.471,14.278,6.3169,5.6669,2.2259,1.7034,4.2049,19.546,3.8542,1.1974,0.65487
11.46,3.7778,1.3478,1.3744,4.2376,5.9908,1.7009,1.8705,4.1017,11.538,15.189,7.0237,4.0861,3.6561,1.6116,1.9416,9.9345,12.719,1.9146,0.86546,0.54748
11.47,1.9714,1.1958,1.879,7.7946,3.0543,1.9693,3.4753,9.9241,15.783,8.2026,3.2243,4.6561,2.0498,1.4424,3.0078,18.351,5.152,1.1987,0.67564,0.47462
11.48,1.3371,1.2439,3.6333,7.6536,2.2925,3.4021,8.3976,15.681,9.9731,3.4162,2.6228,4.0768,1.4421,1.5731,6.7778,16.219,2.3051,0.85689,0.55626,0.42488
11.49,1.1533,1.5742,7.2353,4.4438,3.1223,8.0491,15.089,11.444,4.1024,1.9528,3.7236,2.3238,1.2713,2.2657,15.205,7.4008,1.3429,0.66437,0.47732,0.39101
11.5,1.1783,2.679,8.3431,3.4154,6.8114,14.839,12.847,4.8559,2.0076,1.8241,4.2645,1.3884,1.415,4.6091,18.52,3.0071,0.92129,0.54462,0.42296,0.37154
11.51,1.4245,5.7239,5.6966,5.7073,13.783,13.133,5.799,2.1883,1.4214,2.7507,2.722,1.1372,2.0239,11.339,10.504,1.584,0.69539,0.46632,0.38675,0.3662
11.52,2.1596,9.0744,5.6602,12.167,14.281,6.045,2.458,1.3829,1.4109,4.0185,1.4609,1.2055,3.9742,18.601,4.1394,1.0251,0.56053,0.41337,0.36431,0.38049
11.53,4.3786,8.7325,10.917,15.239,7.2394,2.5258,1.4196,1.1579,1.9989,3.3096,1.0751,1.5905,9.8804,14.052,1.9417,0.74778,0.47372,0.37783,0.35488,0.43472
11.54,9.0652,10.557,15.538,8.9742,2.9365,1.4194,1.0809,1.169,3.402,1.7602,1.0647,2.7356,17.894,5.9323,1.1697,0.58866,0.41562,0.35582,0.36148,0.61011
11.55,13.554,15.575,10.485,3.6275,1.5397,1.0445,0.94685,1.6208,3.7053,1.1012,1.305,6.4435,15.211,2.4926,0.81764,0.48911,0.37646,0.34638,0.39616,1.1512
11.56,17.047,12.473,4.3529,1.7569,1.0704,0.86657,0.90279,2.9758,2.2041,0.98213,2.0056,14.634,6.7712,1.3722,0.62589,0.42359,0.3513,0.35208,0.50463,1.9389
11.57,14.848,5.552,1.988,1.1445,0.86732,0.73077,1.1536,3.7478,1.2049,1.1153,4.1772,17.864,2.7524,0.91062,0.50986,0.37961,0.33816,0.38347,0.85982,1.7569
11.58,7.2397,2.3899,1.2238,0.89786,0.7031,0.69851,2.1592,2.4545,0.94324,1.5581,10.468,10.118,1.456,0.67447,0.43504,0.3508,0.33796,0.47996,1.6456,0.96435
11.59,3.0004,1.3715,0.93273,0.7146,0.60125,0.84378,3.5686,1.2849,0.98627,2.8292,17.823,3.9669,0.94411,0.53704,0.38525,0.3342,0.35666,0.79456,1.9632,0.59003
11.6,1.6021,0.99758,0.7439,0.57747,0.58825,1.444,3.1028,0.93236,1.2682,6.8865,13.998,1.8471,0.68935,0.4506,0.35229,0.3295,0.41548,1.5455,1.2414,0.50765
11.61,1.1023,0.79134,0.58528,0.51598,0.67822,2.8681,1.6392,0.93435,2.0407,15.084,5.9905,1.1061,0.54367,0.39381,0.33206,0.34014,0.59893,1.971,0.68055,0.54099
11.62,0.85862,0.6126,0.49843,0.50928,1.0277,3.558,0.99133,1.1617,4.4395,17.012,2.4754,0.77016,0.45312,0.35614,0.3232,0.37875,1.1498,1.3112,0.51835,0.68855
11.63,0.65796,0.49978,0.46306,0.56357,2.0968,2.261,0.87784,1.7866,11.072,9.043,1.3384,0.58852,0.39408,0.33219,0.32727,0.49295,1.8988,0.70802,0.51444,1.1339
11.64,0.52009,0.44237,0.46444,0.75671,3.4576,1.178,1.002,3.6626,17.62,3.5311,0.87849,0.47955,0.35506,0.31961,0.35144,0.85945,1.6659,0.52155,0.60857,2.4645
11.65,0.44458,0.41605,0.51329,1.4011,2.9087,0.86967,1.4012,9.2718,12.805,1.6869,0.64652,0.41003,0.33012,0.3186,0.42112,1.6335,0.90893,0.50726,0.89017,4.3933
11.66,0.40226,0.41448,0.66976,2.8302,1.5084,0.8899,2.5082,16.87,5.3046,1.0273,0.51321,0.36444,0.31657,0.33317,0.63781,1.887,0.57086,0.58786,1.7711,3.9865
11.67,0.38076,0.44405,1.1795,3.4106,0.91995,1.1304,6.0322,14.343,2.2381,0.72254,0.43042,0.33489,0.31414,0.37743,1.2485,1.1706,0.50248,0.82803,3.6943,2.1157
11.68,0.37753,0.53391,2.4806,2.1042,0.82663,1.7775,13.792,6.3674,1.2377,0.55638,0.37683,0.31752,0.32588,0.50517,1.9105,0.65505,0.5429,1.57,4.4939,1.2731
11.69,0.39659,0.79986,3.4365,1.0953,0.95638,3.7259,16.857,2.5727,0.8232,0.45656,0.34196,0.31101,0.36276,0.90705,1.5229,0.51404,0.69474,3.3712,2.7958,1.1728
11.7,0.45414,1.6315,2.3701,0.82038,1.3515,9.4491,9.5381,1.3524,0.61148,0.39319,0.32051,0.31671,0.46509,1.6791,0.82408,0.51938,1.1377,4.5603,1.5056,1.4352
11.71,0.60755,3.0746,1.1991,0.85003,2.4369,16.665,3.7263,0.8735,0.48932,0.35219,0.31011,0.34096,0.78669,1.8146,0.55614,0.61813,2.4423,3.104,1.2153,2.1932
11.72,1.0835,3.0983,0.82273,1.09,5.8837,13.616,1.7266,0.63728,0.41367,0.32646,0.3108,0.40553,1.5191,1.0907,0.51682,0.89257,4.3347,1.6774,1.3891,4.3994
11.73,2.323,1.7068,0.80612,1.7256,13.47,5.924,1.0306,0.50393,0.36529,0.31256,0.32596,0.59654,1.8796,0.64078,0.57819,1.7233,3.9837,1.3393,2.0041,10.826
11.74,3.3393,0.94175,0.98938,3.6321,16.467,2.4149,0.71728,0.42257,0.33469,0.30952,0.36722,1.1487,1.238,0.53462,0.76068,3.5922,2.2502,1.5841,3.716,20.352
11.75,2.3731,0.77401,1.4836,9.2266,9.3164,1.2863,0.54976,0.37106,0.31713,0.31904,0.47703,1.8482,0.7041,0.56441,1.2744,4.5656,1.5925,2.4894,9.1426,21.513
11.76,1.1923,0.84911,2.8941,16.28,3.6389,0.83844,0.45098,0.33869,0.31069,0.34801,0.81497,1.5863,0.56086,0.69637,2.7126,3.1133,1.893,5.2535,20.751,13.942
11.77,0.79657,1.1397,7.2936,13.302,1.6867,0.61674,0.3897,0.32011,0.3158,0.41947,1.5507,0.89814,0.58275,1.0365,4.5707,2.1182,3.4193,12.26,24.74,6.3494
11.78,0.76782,1.9042,14.92,5.7876,1.0086,0.49208,0.35145,0.31299,0.33631,0.62439,1.8621,0.6248,0.71158,2.0201,4.1758,2.7537,7.5159,20.994,13.713,2.88
11.79,0.93086,4.2671,14.914,2.3607,0.70466,0.41709,0.3291,0.31732,0.38508,1.1964,1.2283,0.61012,1.0296,4.0771,3.1855,5.7397,12.049,21.231,5.3685,1.7652
11.8,1.3725,10.619,7.2748,1.2599,0.54355,0.37116,0.31931,0.33637,0.5076,1.8723,0.75608,0.72514,1.9121,5.2522,4.7869,9.789,14.183,11.807,2.5828,1.4741
11.81,2.6041,16.327,2.8596,0.82461,0.45013,0.34444,0.32125,0.37995,0.86983,1.5887,0.67539,1.0119,4.0594,5.3506,8.7125,9.2017,17.903,4.8351,1.7214,1.5411
11.82,6.4843,11.424,1.4272,0.61075,0.39415,0.33225,0.337,0.48105,1.6197,0.96895,0.79413,1.7525,6.5676,8.0477,8.9011,8.3697,14.796,2.4538,1.397,2.1194
11.83,13.944,4.67,0.89843,0.4924,0.36184,0.33331,0.37295,0.76512,1.9069,0.79762,1.1382,3.9567,8.7139,9.2795,5.4666,13.719,6.9329,1.6616,1.2423,2.7872
11.84,15.118,1.9988,0.65072,0.4236,0.34678,0.34888,0.44811,1.4555,1.334,0.96037,2.0904,8.7356,9.8868,5.6724,4.9688,16.607,3.1092,1.2353,1.5473,2.1467
11.85,7.8008,1.1268,0.51783,0.38465,0.34693,0.38421,0.62994,2.0065,1.0325,1.5486,5.037,11.984,6.4424,3.1193,9.609,9.8976,1.7763,1.0808,2.4399,1.2286
11.86,3.0526,0.76606,0.44249,0.367,0.36332,0.45305,1.1303,1.6281,1.3212,3.4078,10.616,8.4373,3.0968,3.1645,16.171,4.1292,1.2058,1.3685,2.5554,0.90477
11.87,1.4887,0.58629,0.40149,0.36764,0.40128,0.59546,1.9623,1.3789,2.6094,7.5838,11.692,3.8006,2.1455,6.1285,13.219,2.0071,0.99933,2.2505,1.5804,0.90721
11.88,0.92973,0.4891,0.38485,0.38805,0.47422,0.95074,2.1817,2.1452,6.052,10.22,6.3821,1.993,2.6081,13.109,5.8795,1.2715,1.0923,2.5969,0.98588,1.128
11.89,0.67702,0.4382,0.38986,0.43548,0.61669,1.8149,2.2073,4.9191,8.991,8.3928,2.7441,1.6477,5.0432,15.744,2.5137,0.99117,1.7179,1.699,0.86816,1.7786
11.9,0.54845,0.41912,0.41973,0.52854,0.93638,2.9901,4.0562,8.4994,6.8793,5.3227,1.6319,1.9724,11.333,8.9517,1.4383,0.9564,2.5687,1.0209,0.98094,3.8486
11.91,0.48412,0.42855,0.48652,0.71647,1.8037,4.6039,7.7973,7.1762,5.082,2.6789,1.4532,3.1525,15.865,3.6079,1.0411,1.2897,2.1881,0.8593,1.3653,8.939
11.92,0.46243,0.47272,0.62253,1.1587,4.0033,7.8364,7.8098,3.9168,4.9652,1.5937,1.5952,7.0991,10.337,1.7775,0.91536,2.178,1.2671,0.9417,2.5105,12.224
11.93,0.47951,0.57407,0.92493,2.4816,7.6232,7.9336,4.0716,3.589,3.3414,1.3345,2.1682,14.135,4.2345,1.1617,1.0542,2.5341,0.89949,1.2602,6.009,7.826
11.94,0.54772,0.80049,1.7614,6.108,8.9387,4.1203,2.1273,4.5763,1.8422,1.2957,4.3986,14.096,1.9588,0.93196,1.7151,1.6707,0.88629,2.1715,11.411,3.3996
11.95,0.71238,1.4,4.292,9.6899,5.3397,1.8617,2.2583,3.5887,1.2489,1.6022,10.469,6.9531,1.2201,0.92853,2.5326,1.0223,1.0793,5.024,10.611,1.8931
11.96,1.1341,3.2668,8.4119,7.0877,2.267,1.2872,3.777,1.9082,1.0869,2.8244,15.413,2.8335,0.94376,1.2944,2.1078,0.88107,1.6175,10.501,5.2423,1.5878
11.97,2.4434,7.0408,8.4801,3.0315,1.2381,1.5265,4.2372,1.154,1.2509,6.8084,10.432,1.5115,0.89312,2.1892,1.238,0.98303,3.2469,11.453,2.5758,1.8465
11.98,5.7609,8.1545,4.594,1.4111,1.035,2.6653,2.5233,0.98444,1.9036,13.752,4.3068,1.0521,1.1423,2.4826,0.92135,1.3257,7.6877,6.3118,2.0179,2.9705
11.99,8.1988,5.1789,2.0016,0.97167,1.1666,4.0654,1.2986,1.107,4.0373,13.744,1.9665,0.89376,1.9406,1.6311,0.94299,2.2654,12.133,3.1914,2.4949,6.7723
12,5.5248,3.1542,1.1115,0.90146,1.7218,3.3431,0.95285,1.5849,9.8218,6.7823,1.2194,0.95783,2.5464,1.0492,1.1755,5.1379,9.2447,2.8013,4.7581,15.338
12.01,2.787,1.8693,0.88998,0.89425,3.1955,1.7121,0.96391,3.0685,15.028,2.7698,0.94859,1.4425,1.8785,0.95913,1.7722,10.652,4.9052,4.5834,11.205,19.024
12.02,2.3143,1.1142,0.79558,1.0965,3.9164,1.0213,1.2294,7.594,10.563,1.49,0.90331,2.358,1.1725,1.118,3.493,11.941,4.5055,10.367,17.906,11.019
12.03,2.0582,0.84107,0.72593,2.0742,2.4632,0.89628,2.0133,14.158,4.4175,1.0536,1.1444,2.3935,1.0195,1.5485,8.1058,7.9431,8.6427,16.395,14.601,4.4498
12.04,1.3266,0.66057,0.87721,3.6655,1.2528,1.0244,4.5208,12.56,2.0067,0.91306,1.926,1.5569,1.1732,2.6409,13.172,8.2808,15.325,13.21,7.2892,2.2199
12.05,0.81223,0.58498,1.6044,3.4193,0.89849,1.4626,10.698,5.794,1.2526,0.98869,2.6064,1.1791,1.6191,5.8565,12.731,14.282,13.724,8.1776,3.2091,1.5516
12.06,0.57614,0.66066,3.1974,1.8171,0.90244,2.7646,14.668,2.4509,0.99337,1.4696,2.0627,1.2895,2.7222,12.965,14.391,15.057,7.204,5.1017,1.7627,1.4758
12.07,0.5098,1.017,3.717,1.03,1.137,6.8016,9.2713,1.4153,0.96482,2.4196,1.4624,1.7962,6.0074,19.678,16.589,8.0567,5.1562,2.6194,1.287,2.0772
12.08,0.545,2.1311,2.2252,0.87107,1.8024,13.418,3.8139,1.0739,1.2124,2.6191,1.5352,3.1664,14.918,20.61,10.338,3.7929,4.856,1.4903,1.1977,4.2912
12.09,0.72096,3.6532,1.1564,0.97582,3.8719,12.914,1.8606,1.0063,2.0075,1.9953,2.302,7.3874,24.825,13.515,4.4253,3.2706,3.062,1.125,1.4833,7.372
12.1,1.3132,3.1842,0.87401,1.3549,9.4276,6.2809,1.2666,1.187,2.9155,2.0517,4.7771,17.255,20.162,5.8352,2.3901,4.2743,1.61,1.0745,2.7167,6.344
12.11,2.7775,1.6548,0.91178,2.4387,14.435,2.687,1.107,1.8659,2.8431,3.5553,11.263,24.428,9.0419,2.7105,2.1789,3.7731,1.0968,1.3204,5.7767,3.1379
12.12,3.7342,0.98291,1.181,5.844,10.214,1.6083,1.2043,3.051,3.2501,8.385,17.758,17.532,3.7306,1.7461,3.251,2.0633,0.98333,2.3109,7.531,1.7581
12.13,2.5043,0.87071,1.9206,12.385,4.4096,1.3389,1.694,3.7689,6.6872,15.096,17.272,7.6604,2.036,1.5995,4.106,1.1981,1.1036,5.0704,4.8841,1.7521
12.14,1.2805,1.0028,4.2171,13.473,2.2137,1.4579,3.043,5.5717,13.465,13.836,14.846,3.2725,1.4475,2.316,2.8357,0.96996,1.6331,7.6396,2.6569,3.1357
12.15,0.91259,1.4142,10.017,7.2035,1.6904,2.1042,5.5124,11.467,14.163,9.8328,9.0341,1.8394,1.3428,3.7417,1.4925,1.0118,3.3807,5.8597,2.8474,6.3776
12.16,0.92355,2.5663,14.276,3.2524,1.8706,4.2745,10.154,14.927,7.9121,11.601,3.9424,1.3094,1.855,3.5661,1.0415,1.3331,6.8304,3.9959,5.4545,7.3781
12.17,1.1622,6.1208,9.5568,2.2582,3.0329,10.133,15.076,9.3468,5.2488,10.975,1.9794,1.1494,3.2661,2.0076,1.012,2.3811,8.0963,5.6593,7.6881,4.1544
12.18,1.7921,12.61,4.4252,2.679,7.0006,16.06,11.341,4.3996,7.89,5.676,1.3134,1.3581,3.8293,1.2167,1.2618,5.392,7.254,7.812,5.2375,1.7817
12.19,3.6416,13.341,3.0614,5.2548,14.222,12.189,5.0832,3.5171,11.337,2.4995,1.0804,2.3466,2.4449,1.1076,2.0749,9.7746,8.3375,5.4745,2.2681,0.98875
12.2,8.7554,7.5272,4.3468,11.531,14.92,5.3423,2.6131,5.9551,8.2406,1.4477,1.121,3.7682,1.428,1.4099,4.7373,11.407,6.6182,2.3945,1.1238,0.73423
12.21,14.444,5.0385,9.4091,14.811,7.8759,2.4549,2.2638,10.426,3.6471,1.0936,1.6542,3.3488,1.3024,2.5255,10.817,8.9414,3.086,1.1643,0.75083,0.66328
12.22,12.122,7.9137,14.588,9.7895,3.2857,1.6329,3.5068,9.5266,1.775,1.0257,3.0749,2.0171,1.8871,5.8238,13.708,4.4297,1.41,0.75448,0.60911,0.70874
12.23,9.2474,13.829,10.923,5.1997,1.76,1.5345,7.4943,4.6177,1.194,1.2616,3.9679,1.7747,3.983,10.809,8.0992,1.9109,0.84909,0.5873,0.56629,0.92114
12.24,13.109,12.643,5.5792,2.7325,1.2869,2.096,10.782,2.0778,1.0325,2.2058,3.0123,3.0236,7.7012,11.91,3.2281,1.0474,0.62181,0.51514,0.59617,1.5978
12.25,14.324,6.1712,3.7885,1.5347,1.2098,4.337,7.3703,1.2995,1.1325,3.8886,2.841,6.1865,9.0971,7.6366,1.5058,0.71362,0.51267,0.49798,0.72549,3.7355
12.26,7.971,3.0991,2.5098,1.1143,1.4814,8.9972,3.2151,1.0935,1.7024,4.4546,5.1461,7.6731,8.8938,3.3169,0.91438,0.5532,0.46091,0.53071,1.0904,7.2498
12.27,3.3945,2.7836,1.4459,1.0224,2.58,10.104,1.6697,1.1927,3.3902,5.0791,7.4979,5.5866,7.3384,1.5168,0.65341,0.46809,0.4469,0.6369,2.2494,6.9674
12.28,1.9654,2.6804,1.0232,1.1578,5.9514,5.5817,1.2756,1.7844,6.0366,7.344,5.5183,5.6868,3.7115,0.90055,0.51765,0.42441,0.46825,0.90895,5.2935,3.4152
12.29,1.9056,1.7444,0.92927,1.7021,10.244,2.5325,1.374,3.8079,8.2175,6.3737,3.0586,7.2994,1.6287,0.63794,0.44194,0.4095,0.53847,1.7184,7.7675,1.4793
12.3,2.4424,1.0761,1.0276,3.5293,8.5138,1.7324,2.186,7.9861,7.6514,3.2043,3.2996,5.2262,0.91298,0.50293,0.40096,0.42122,0.70481,4.134,5.2983,0.87619
12.31,2.1893,0.87926,1.4129,7.9084,4.1433,2.0794,4.8614,9.6665,4.1084,1.8161,5.8597,2.3136,0.63152,0.42726,0.3843,0.46675,1.138,7.4071,2.2603,0.68856
12.32,1.3281,0.90496,2.6406,10.456,2.5605,4.0584,8.9238,5.8398,1.8912,1.9727,6.6228,1.1062,0.49306,0.38496,0.38939,0.57072,2.4975,6.3328,1.1102,0.67936
12.33,0.91499,1.1233,6.184,6.8923,3.4381,7.1905,8.7107,2.4901,1.2524,3.8147,3.7152,0.69436,0.41679,0.36524,0.42006,0.81046,5.7224,2.9218,0.76158,0.89986
12.34,0.85581,1.7525,10.453,4.3444,6.2905,7.1423,4.65,1.3152,1.3129,6.4897,1.5784,0.5163,0.37419,0.36433,0.49052,1.482,7.5285,1.3159,0.66909,1.5449
12.35,0.98854,3.7081,9.0764,5.7995,7.002,5.4392,2.022,0.99819,2.265,5.5049,0.84071,0.42415,0.35352,0.38363,0.6415,3.5442,4.6366,0.83041,0.74965,2.0538
12.36,1.3827,8.4357,6.8196,7.3763,4.3025,4.1101,1.1241,1.0555,4.8655,2.5492,0.57261,0.37334,0.35044,0.43106,1.01,6.9195,1.959,0.691,1.1577,1.6171
12.37,2.491,12.369,7.7767,4.9277,3.221,2.2223,0.85068,1.6727,6.5348,1.137,0.4483,0.34694,0.36533,0.5285,2.1338,6.6641,1.0296,0.72635,1.913,1.2343
12.38,5.9855,11.57,6.2324,2.4091,3.7932,1.1422,0.83052,3.7103,4.1527,0.67567,0.38277,0.33824,0.40384,0.73986,5.0582,3.2843,0.75887,1.0304,2.0461,1.5614
12.39,13.133,8.5008,3.0308,1.9023,2.9983,0.78832,1.087,6.3152,1.7499,0.49209,0.3479,0.3457,0.48164,1.3004,7.4386,1.4545,0.71972,1.7901,1.6906,2.9087
12.4,15.43,4.2804,1.5954,2.8178,1.5244,0.70856,2.1011,5.1748,0.86684,0.40258,0.33283,0.37204,0.64158,3.0397,5.0974,0.9101,0.88355,2.3877,2.2798,4.6795
12.41,8.7266,1.9537,1.4086,3.4773,0.86214,0.80672,4.6855,2.3427,0.56671,0.35557,0.33373,0.42633,1.0279,6.3749,2.221,0.78875,1.49,2.6271,3.7917,5.3818
12.42,3.4932,1.192,2.1843,2.2864,0.6745,1.2531,6.3415,1.0479,0.43678,0.33279,0.35113,0.53186,2.2018,6.9271,1.1693,0.91026,2.7517,3.6586,3.9704,8.5026
12.43,1.6786,1.019,3.3282,1.1247,0.67585,2.7686,4.0279,0.62911,0.37175,0.32727,0.39021,0.75611,5.1586,3.7259,0.936,1.5066,4.0468,3.7376,3.2857,14.881
12.44,1.0778,1.3343,2.7412,0.7155,0.86763,5.5742,1.6892,0.46351,0.33912,0.3374,0.4646,1.3477,7.3262,1.7096,1.1235,3.2333,4.1846,2.4904,4.9553,13.595
12.45,0.87474,2.4546,1.3801,0.62285,1.5677,5.7822,0.83365,0.3846,0.32689,0.36577,0.60978,3.1588,4.9143,1.2315,2.0507,4.9598,2.6936,2.1821,10.976,6.4577
12.46,0.94575,3.2815,0.7724,0.68769,3.6527,2.9713,0.54647,0.3455,0.33106,0.42067,0.93713,6.4639,2.3063,1.6225,3.8131,3.7609,1.6164,3.6248,15.452,2.7789
12.47,1.5548,2.2289,0.61047,0.99614,6.0993,1.2532,0.42508,0.32989,0.35234,0.52257,1.8776,6.8364,1.7175,2.9567,4.3774,1.8815,1.5333,8.5752,10.138,1.6645
12.48,2.8413,1.0813,0.6225,2.0612,4.8176,0.69228,0.36725,0.33215,0.39632,0.72652,4.4805,3.9283,2.5684,3.7464,3.066,1.2087,2.2721,14.904,4.2659,1.3712
12.49,3.0228,0.6715,0.80853,4.6297,2.143,0.49111,0.34205,0.35235,0.4773,1.219,7.3995,2.8797,3.6277,2.9751,1.6708,1.1849,4.9476,12.254,2.1375,1.5126
12.5,1.6985,0.58085,1.4593,6.0627,0.9721,0.40369,0.33901,0.39605,0.63118,2.6986,6.3555,3.6511,2.8515,2.4944,1.085,1.5706,11.385,5.562,1.5554,2.3684
12.51,0.85277,0.63951,3.4213,3.727,0.59934,0.36619,0.35652,0.47839,0.96436,6.1772,4.7317,3.236,1.8901,1.8544,1.0168,2.8205,15.016,2.5953,1.543,4.4178
12.52,0.60122,0.91259,5.9047,1.5615,0.45779,0.35942,0.40046,0.63967,1.8804,8.8088,4.0243,1.7919,2.0274,1.163,1.2372,6.7541,9.2959,1.8106,2.0925,6.2112
12.53,0.56893,1.8429,4.8512,0.79413,0.39979,0.38066,0.49018,1.01,4.6692,7.0838,2.3594,1.2032,1.9433,0.95206,1.8981,13.584,4.054,1.825,3.9367,8.2613
12.54,0.67829,4.2383,2.2005,0.54404,0.38689,0.4416,0.68721,2.0575,9.1446,3.8005,1.2256,1.4775,1.2869,1.0506,3.9235,13.696,2.4088,2.6073,7.9782,14.004
12.55,1.0718,5.9805,0.99898,0.45121,0.41392,0.58881,1.2204,4.6521,8.6905,1.7401,0.90414,1.9647,0.96435,1.4227,9.4609,7.1354,2.3591,5.4644,13.756,14.706
12.56,2.3725,3.9451,0.62689,0.43043,0.50445,1.0066,2.591,7.9966,4.1828,0.99987,1.04,1.6371,1.0042,2.4197,15.002,3.6581,3.7355,12.88,16.558,7.7852
12.57,5.0136,1.687,0.5033,0.47245,0.76736,2.1432,4.2078,8.3326,1.7646,0.78209,1.6199,1.098,1.2956,5.4771,11.383,3.5093,8.5489,18.595,10.476,3.4744
12.58,5.6433,0.86062,0.48501,0.63385,1.573,3.4217,5.0951,4.7707,1.0129,0.80274,1.9339,0.98297,2.0318,12.161,5.9992,6.4922,16.233,12.515,4.4053,2.5958
12.59,3.0952,0.62152,0.57007,1.1693,2.9703,2.9883,6.9401,2.0372,0.77164,1.1455,1.4383,1.1627,4.162,15.266,5.7778,13.253,16.139,5.1764,2.2394,3.7394
12.6,1.3547,0.59221,0.90757,2.4465,3.0498,2.5188,6.4733,1.0898,0.72881,1.8064,1.0892,1.6475,9.8971,10.807,10.898,15.354,8.7718,2.3829,1.7947,5.1108
12.61,0.82975,0.77055,1.9165,3.1814,1.8527,4.2789,3.282,0.79572,0.88097,1.8834,1.165,2.8587,16.219,10.703,15.445,10.23,3.7401,1.5586,2.4051,3.7379
12.62,0.78259,1.4721,3.1071,2.0968,1.4449,6.793,1.4831,0.72496,1.4058,1.3956,1.573,6.4495,15.68,15.42,10.792,6.6248,1.9139,1.3797,4.17,1.7771
12.63,1.1854,2.7927,2.5222,1.1374,2.3253,5.3713,0.92579,0.81454,2.0271,1.2981,2.5739,14.956,16.339,12.819,5.7101,3.7895,1.3206,1.7626,4.6661,0.97659
12.64,2.3513,2.9011,1.2869,0.96,4.9927,2.4812,0.77089,1.2009,1.8776,1.7172,5.4555,23.219,15.487,6.0806,5.0395,1.946,1.1086,3.289,2.7052,0.73536
12.65,3.1076,1.5993,0.8045,1.3439,6.7354,1.2485,0.79095,1.9443,1.6421,2.9832,14.109,21.993,8.3005,3.228,4.4277,1.2282,1.2155,4.7122,1.2747,0.70785
12.66,2.0436,0.82537,0.77336,2.8508,4.3536,0.91263,1.0104,2.2436,2.2023,6.833,26.584,12.633,3.6282,3.3845,2.5029,0.95255,2.0725,3.3761,0.80118,0.91799
12.67,0.97834,0.61687,1.0423,5.808,1.9691,0.88003,1.6416,2.1786,4.4662,15.219,23.529,5.2844,2.2657,4.3951,1.3265,0.93289,3.9622,1.5769,0.67619,1.7047
12.68,0.60997,0.61683,2.0097,6.3072,1.1695,1.0526,2.5632,3.3129,10.442,21.901,10.649,2.5832,2.5104,3.4242,0.91367,1.2908,4.3863,0.87606,0.73406,2.8781
12.69,0.52048,0.7581,4.5678,3.4814,1.0273,1.5924,3.272,7.6301,15.904,20.664,4.2563,1.7725,3.8027,1.7345,0.80958,2.5843,2.4734,0.68005,1.1248,2.6023
12.7,0.53451,1.1791,6.6761,1.721,1.1966,3.002,5.7429,14.072,14.075,12.598,2.2597,1.7402,3.8553,0.99162,0.9284,4.3789,1.1629,0.68171,2.1971,1.4185
12.71,0.62965,2.4955,4.7104,1.3158,1.8104,6.0491,11.903,13.117,14.486,5.3843,1.5705,2.615,2.1845,0.77032,1.5473,3.7568,0.74692,0.92306,2.9943,0.8814
12.72,0.8617,5.3724,2.3391,1.5386,3.7613,11.707,13.972,8.4047,14.73,2.5611,1.3459,3.8895,1.1219,0.76042,3.2289,1.8398,0.64845,1.7489,2.1131,0.81445
12.73,1.4826,6.6113,1.6906,2.6078,9.1548,14.184,8.1953,10.058,8.3497,1.5999,1.6475,3.1935,0.78386,0.99357,4.4568,0.94471,0.71943,2.8948,1.1616,0.99293
12.74,3.3126,4.2196,2.153,6.1582,14.915,8.4629,4.4532,14.277,3.5513,1.213,2.8951,1.6165,0.71893,1.8938,3.001,0.69304,1.1007,2.5681,0.90508,1.5641
12.75,6.3276,2.6727,4.4033,12.854,11.481,3.7575,5.2337,10.687,1.8375,1.1999,3.821,0.90583,0.85014,3.7624,1.3962,0.66717,2.1493,1.4759,1.0154,3.2722
12.76,6.4991,3.5205,10.17,13.927,5.0744,2.4407,10.324,4.7023,1.2338,1.8149,2.5983,0.70717,1.4368,4.2053,0.82415,0.82836,3.0402,1.0801,1.476,6.8026
12.77,4.6879,7.8157,14.075,7.5544,2.4018,2.891,13.672,2.1373,1.046,3.2567,1.27,0.71061,3.0494,2.3893,0.6891,1.4297,2.3171,1.2347,2.862,10.28
12.78,6.3576,13.444,9.5968,3.1895,1.7393,5.7743,8.6191,1.3076,1.2162,3.5673,0.78967,0.9383,4.3707,1.1559,0.74013,2.6674,1.5099,1.9786,7.0964,12.615
12.79,12.054,11.104,4.7778,1.7426,1.869,11.625,3.5727,1.0243,2.129,2.0625,0.67668,1.7847,3.062,0.79262,1.0398,3.0994,1.6185,4.4131,14.1,9.9708
12.8,12.869,5.3508,2.4455,1.359,2.986,12.475,1.733,1.0485,3.533,1.0381,0.74106,3.61,1.4656,0.75192,1.9483,2.3164,2.9358,10.376,14.15,4.5725
12.81,6.7786,3.1786,1.4678,1.3657,6.8135,6.5275,1.1411,1.6065,3.1447,0.72436,1.095,4.2038,0.90395,0.90948,3.2786,2.4668,6.8945,14.982,7.1106,1.9573
12.82,2.9484,2.3808,1.1562,1.8127,12.469,2.6802,0.96434,3.0046,1.6257,0.67871,2.2571,2.4975,0.81598,1.4472,3.5354,5.045,11.557,10.854,2.8301,1.1001
12.83,2.0534,1.5184,1.1195,3.566,11.033,1.4251,1.1097,3.5489,0.8898,0.81254,4.0733,1.2817,0.96275,2.8553,4.3098,9.883,10.712,4.7926,1.4186,0.76737
12.84,2.1597,1.0382,1.3912,8.4586,5.1034,1.0156,1.9265,2.1642,0.69613,1.3433,3.8344,0.98479,1.4705,4.9152,8.2952,10.123,8.308,2.0565,0.9097,0.6161
12.85,1.7858,0.90766,2.4077,12.871,2.1668,0.93194,3.3534,1.0852,0.71029,2.8428,2.0993,1.1128,3.0057,7.7143,10.698,6.1575,5.475,1.1476,0.68299,0.55169
12.86,1.1137,1.0071,5.7199,9.05,1.25,1.2064,3.2173,0.75165,0.92583,4.3627,1.3361,1.7265,6.7014,10.942,6.7256,5.4991,2.5629,0.7917,0.57538,0.54587
12.87,0.82926,1.4193,11.498,3.8021,0.95409,2.2558,1.7355,0.71147,1.6684,3.432,1.4594,3.7828,11.262,8.4339,3.3164,5.9628,1.2732,0.6281,0.53554,0.59952
12.88,0.82215,2.7337,11.489,1.7425,0.9494,3.5252,0.95258,0.85088,3.4392,2.0591,2.5656,8.9835,10.52,3.8398,3.1586,3.7608,0.82603,0.55658,0.55045,0.7451
12.89,1.0104,6.7056,5.6892,1.1039,1.3752,2.8597,0.7607,1.3451,4.5814,2.1309,6.048,12.64,5.2751,1.9808,5.0002,1.7166,0.64675,0.54727,0.63303,1.0966
12.9,1.568,12.096,2.3515,0.909,2.6329,1.4899,0.80457,2.7744,3.5747,4.2346,10.751,8.2165,2.2832,1.8511,5.1676,0.95749,0.57959,0.60286,0.84262,2.0959
12.91,3.3325,10.314,1.2982,0.98438,3.5718,0.95068,1.0695,4.7426,3.7135,8.826,10.001,3.3882,1.4091,3.1686,2.8208,0.70673,0.58838,0.76707,1.4025,5.1472
12.92,8.0944,4.6764,0.9646,1.5641,2.5123,0.90348,1.8787,5.0748,7.2305,10.067,5.9684,1.6153,1.3768,5.1843,1.3207,0.63128,0.6883,1.212,3.1336,10.183
12.93,12.381,2.0176,0.9248,2.9517,1.382,1.1394,4.0267,6.4038,10.345,6.1822,2.9375,1.0899,2.2623,4.421,0.84377,0.66467,0.97911,2.6062,6.8645,10.166
12.94,8.721,1.2067,1.2314,3.5479,1.1149,1.8902,7.2645,10.038,7.1177,4.1831,1.466,1.0001,4.3973,2.1702,0.72547,0.84704,1.8801,5.914,8.9412,5.1574
12.95,3.6849,0.96478,2.3005,2.3581,1.3953,4.3223,10.451,8.7393,3.338,3.2457,0.96275,1.3207,5.0679,1.1391,0.78978,1.4249,4.4816,7.9208,7.4163,2.1297
12.96,1.7273,1.0029,3.6171,1.5928,2.5563,10.131,10.688,4.1532,2.5381,1.8165,0.83174,2.614,2.9658,0.9004,1.1255,3.2814,7.5439,5.6491,5.0155,1.1668
12.97,1.1499,1.4615,3.1506,1.964,6.0801,13.447,5.9673,2,3.0466,1.0242,0.93238,4.8093,1.4719,1.0289,2.2883,6.6915,6.0859,4.5225,2.495,0.87513
12.98,1.0206,2.7766,2.2547,4.099,11.1,8.2403,2.512,1.7291,2.5107,0.78497,1.4774,4.6755,1.1269,1.7435,5.2912,6.9839,3.0949,4.5864,1.2534,0.82732
12.99,1.1958,4.0638,3.0668,8.6118,11.071,3.3181,1.3754,2.4847,1.3677,0.78243,3.1517,2.575,1.4563,4.037,7.4785,3.669,2.5536,2.9158,0.82729,1.1583
13,1.9666,3.9856,6.6409,10.025,6.8382,1.5678,1.1469,2.7714,0.85225,1.0074,5.1709,1.6855,3.0113,7.1726,4.9347,1.7479,3.8166,1.3883,0.68419,2.1573
13.01,3.8545,5.5673,9.9989,6.8864,3.1631,1.0126,1.5698,1.7493,0.74694,1.8146,4.3976,2.3227,6.2764,6.1196,2.1246,1.4875,3.9188,0.80039,0.77289,2.7213
13.02,6.1929,9.4271,7.3105,5.4954,1.5056,0.84736,2.5367,0.98214,0.84715,3.8964,2.9733,4.9556,7.0332,2.8181,1.1438,2.4333,2.1491,0.62128,1.3292,1.7637
13.03,9.0988,8.6219,4.029,3.9826,0.94487,0.97275,2.5086,0.78258,1.2457,5.7205,4.134,7.3854,3.8108,1.2718,0.98821,3.8857,1.0126,0.63905,2.4178,0.89524
13.04,10.09,4.2577,4.0468,1.9821,0.75478,1.6454,1.4754,0.85494,2.5084,5.4364,7.053,5.1985,1.5945,0.83135,1.3615,3.2804,0.64908,0.95431,2.4978,0.62662
13.05,5.9095,2.206,4.2934,1.0543,0.75505,2.6218,0.94487,1.2101,5.4516,6.7268,6.4109,2.2205,0.8815,0.74026,2.651,1.5912,0.56434,1.8859,1.4022,0.62525
13.06,2.5373,2.3101,2.6196,0.75556,1.0388,2.3464,0.93132,2.338,8.5549,7.5261,3.0619,1.0525,0.67161,0.85306,3.8441,0.79928,0.65881,2.6546,0.75713,0.84142
13.07,1.4498,3.6705,1.2725,0.68364,1.9169,1.4531,1.313,5.7461,9.3941,4.4117,1.3212,0.69741,0.60441,1.5004,2.7443,0.5693,1.135,1.8856,0.60172,1.6204
13.08,1.3689,3.8017,0.80787,0.77702,2.7726,1.2975,2.64,10.748,6.4183,1.8457,0.77414,0.55965,0.65559,3.0515,1.2584,0.54214,2.1944,0.95416,0.66209,3.5637
13.09,2.2176,2.1347,0.68812,1.2108,2.3145,2.1324,6.2125,9.8842,2.8066,0.94532,0.57981,0.48537,1.0302,3.6622,0.68541,0.70699,2.5353,0.64029,0.99006,4.8341
13.1,3.7206,1.0802,0.73579,2.2919,1.9919,4.7747,10.138,4.6954,1.2747,0.64757,0.46687,0.49257,2.2262,2.1613,0.53378,1.3385,1.5279,0.6275,2.0838,3.1997
13.11,3.4297,0.77227,1.0227,3.191,3.477,7.605,9.0584,1.9017,0.77902,0.50195,0.40304,0.6402,3.6409,0.98082,0.55611,2.4025,0.80835,0.82642,4.2025,1.5964
13.12,1.8122,0.75401,1.9181,3.506,6.5724,6.676,4.7753,1.0061,0.57388,0.40186,0.39792,1.1847,2.9006,0.59639,0.82007,2.3296,0.62477,1.528,4.607,1.21
13.13,1.0199,0.95278,3.6027,5.5999,6.6505,5.7755,2.013,0.68415,0.44034,0.35228,0.45922,2.6026,1.3598,0.50821,1.6452,1.2822,0.67923,3.3738,2.7251,1.6324
13.14,0.88401,1.6396,5.5326,7.1924,3.8212,5.2242,1.0405,0.50874,0.35887,0.34254,0.66789,3.6365,0.70104,0.57429,2.5519,0.7485,0.9811,4.9546,1.7944,3.4046
13.15,1.1192,3.818,7.477,4.6373,3.0994,2.911,0.68113,0.39325,0.32022,0.36967,1.3596,2.4333,0.52381,0.92646,2.0215,0.66303,1.9611,3.8234,2.5501,6.5586
13.16,2.0826,7.7359,6.0299,2.1927,4.5528,1.3214,0.48645,0.33033,0.30835,0.46,2.893,1.1026,0.52513,1.869,1.0759,0.80421,4.1446,3.0113,5.0032,7.6997
13.17,4.8839,8.2466,2.8419,1.6914,4.5076,0.72797,0.37751,0.29905,0.32039,0.72958,3.5052,0.6286,0.71718,2.5755,0.74933,1.2976,5.5284,4.7054,6.2175,5.9928
13.18,8.1907,4.3893,1.4233,2.7249,2.3654,0.48919,0.31888,0.2879,0.36684,1.5845,2.0747,0.51679,1.3817,1.8348,0.79794,2.8234,5.4457,6.06,4.7459,3.2624
13.19,7.0629,1.8434,1.195,4.518,1.0439,0.37574,0.28689,0.29522,0.48888,3.151,0.95211,0.56396,2.4309,1.0542,1.1659,6.0088,6.3811,4.1004,4.5237,1.5699
13.2,3.5524,1.044,1.7976,3.9409,0.59215,0.31462,0.27215,0.32716,0.85148,3.2865,0.59937,0.84893,2.3363,0.93994,2.3809,8.4972,5.1331,2.5272,4.0255,1.0285
13.21,1.569,0.86799,3.5431,1.8775,0.41813,0.28031,0.27206,0.40608,1.9287,1.7623,0.53809,1.6915,1.442,1.3843,5.8509,7.2898,2.5561,3.1706,2.2038,0.97283
13.22,0.91671,1.0131,4.5021,0.84825,0.33385,0.26296,0.28857,0.61341,3.3903,0.85327,0.63803,2.6518,1.2497,2.9807,9.6774,3.7895,1.5285,4.0691,1.1661,1.3116
13.23,0.72279,1.8265,2.7747,0.50852,0.28843,0.25885,0.33054,1.2595,2.9335,0.60628,1.0418,2.334,2.1183,6.0621,7.4521,1.7175,1.8327,2.838,0.89848,2.6301
13.24,0.70198,3.6976,1.1858,0.37332,0.26442,0.26802,0.42536,2.7308,1.4534,0.60893,2.0858,2.0024,4.5053,7.7072,3.2475,1.1041,3.2441,1.4175,0.98044,5.6082
13.25,0.95376,4.2723,0.61191,0.3075,0.25499,0.29449,0.67313,3.4503,0.79397,0.81155,3.1297,3.4143,6.1345,6.7108,1.4666,1.1414,3.806,0.93322,1.5109,6.8609
13.26,1.9664,2.4021,0.41313,0.2734,0.25814,0.35023,1.4341,2.1498,0.675,1.4867,3.5772,5.599,5.1561,4.0171,0.94706,1.948,2.3337,0.91246,3.2841,4.304
13.27,3.8765,1.0216,0.32592,0.25789,0.27522,0.47104,2.9598,1.0739,0.82051,3.2149,5.169,4.7641,5.1533,1.8244,0.85313,3.4921,1.2136,1.2348,6.435,2.8081
13.28,4.0102,0.55135,0.28289,0.25623,0.3121,0.79001,3.3664,0.81584,1.4069,5.6408,5.4656,2.8086,4.4713,1.0028,1.124,3.4941,0.93032,2.3817,6.8955,3.9738
13.29,2.0759,0.38582,0.26311,0.26799,0.38434,1.7338,2.0171,1.0155,3.3205,6.568,3.0977,3.0479,2.3211,0.77583,2.1793,1.9534,1.0541,5.3897,5.3222,5.461
13.3,0.89389,0.31366,0.25926,0.29651,0.53791,3.2866,1.2281,1.9557,6.7077,4.2978,1.624,4.5054,1.1356,0.81314,3.6631,1.1479,1.6702,8.4745,5.8022,3.9536
13.31,0.50772,0.28071,0.26985,0.35112,0.94264,3.339,1.4798,4.4273,6.7913,1.9345,1.6294,3.7868,0.78323,1.233,3.2294,1.1008,3.7531,8.4632,4.8994,2.1143
13.32,0.37018,0.27025,0.29771,0.45549,2.0822,2.3049,3.064,6.6457,3.4245,1.0908,2.9753,1.8604,0.74509,2.5073,1.8192,1.6488,8.5647,6.3137,2.4743,1.7617
13.33,0.31269,0.27759,0.3517,0.67942,3.7512,2.8691,5.3655,5.4686,1.467,1.0075,4.4162,0.97291,0.976,3.8274,1.4271,3.545,11.04,3.1886,1.313,1.592
13.34,0.2921,0.30459,0.45405,1.2779,4.1798,4.9926,4.968,2.9007,0.87671,1.5816,3.2805,0.74658,1.8449,3.1187,2.214,7.3611,6.6996,1.4787,1.209,1.0678
13.35,0.29658,0.36078,0.6665,2.9652,4.8963,4.953,3.5107,1.34,0.75095,3.24,1.5602,0.78885,3.5018,2.2999,4.4596,9.8945,2.7232,0.94828,1.5022,0.78445
13.36,0.32697,0.47221,1.2109,5.8134,5.6069,2.6927,2.9721,0.79851,0.91453,4.3242,0.90638,1.1476,3.9863,3.4277,6.0902,7.6724,1.3078,0.90954,1.3328,0.80301
13.37,0.39661,0.7213,2.908,7.2547,3.5382,1.7378,1.854,0.66223,1.6905,2.8446,0.79916,2.3194,3.6135,5.2855,6.1182,3.622,0.86345,1.2268,0.87571,1.0892
13.38,0.55107,1.4177,6.5695,5.1869,1.6111,2.2219,0.95628,0.7339,3.4775,1.3857,0.99092,4.5132,4.8945,4.4914,7.1413,1.5921,0.73333,1.4149,0.71256,2.0191
13.39,0.95526,3.3912,7.9108,2.3421,1.0398,2.4344,0.65169,1.1567,4.216,0.96768,1.7639,6.1527,5.0139,3.2022,5.67,0.93168,0.85668,1.0339,0.80267,4.9121
13.4,2.1894,6.1564,4.4618,1.1035,1.286,1.5049,0.61214,2.4847,2.6123,1.1163,4.1725,6.1793,2.9516,4.5734,2.6585,0.69361,1.2521,0.72658,1.1744,9.3869
13.41,4.5709,6.5279,1.8051,0.75172,2.1304,0.80693,0.75551,4.1968,1.4702,2.0338,7.6124,3.9165,1.9895,6.5519,1.2336,0.65533,1.3125,0.7147,2.3519,8.6699
13.42,5.2091,4.563,0.91977,0.76364,2.2418,0.60937,1.3031,3.6163,1.5706,4.457,6.7698,1.8838,2.9735,4.7702,0.76673,0.87382,0.90018,0.92792,5.7609,4.1107
13.43,3.8247,2.2295,0.65192,1.2295,1.3186,0.63496,2.8396,2.1683,3.018,6.7996,3.2189,1.2805,5.6031,2.1099,0.61198,1.2832,0.68364,1.5808,9.7503,1.7507
13.44,3.764,1.0413,0.61796,2.1333,0.75572,0.86174,4.4851,2.3665,5.0592,6.1175,1.4703,1.5872,5.9576,1.021,0.63241,1.2216,0.73035,3.6695,7.7092,1.0219
13.45,3.1858,0.65293,0.8499,2.1394,0.64757,1.6016,4.0494,4.2232,4.7604,3.5015,1.0012,3.2217,3.1654,0.67864,0.90986,0.82068,1.0052,8.0775,3.4193,0.79062
13.46,1.633,0.54213,1.6077,1.2502,0.7755,3.6202,4.1106,4.8799,4.0318,1.6196,1.0208,5.8561,1.3652,0.57816,1.3009,0.6752,1.8264,9.4895,1.5735,0.7506
13.47,0.8124,0.58344,2.3196,0.80974,1.2561,6.3115,5.1393,3.1443,3.9579,0.962,1.5874,5.3807,0.77961,0.6485,1.1543,0.76982,4.3837,5.3286,1.0426,0.85511
13.48,0.56177,0.88858,1.7798,0.86137,2.8453,7.0177,3.7487,2.5402,2.5078,0.81591,3.5027,2.6,0.59514,0.98645,0.78496,1.1161,8.816,2.2906,0.9365,1.1944
13.49,0.51454,1.7246,1.0946,1.431,6.4837,4.8461,1.8687,3.4799,1.237,0.95727,5.9635,1.1579,0.58007,1.3169,0.69644,2.1536,8.8692,1.3603,1.089,2.213
13.5,0.60859,2.3945,1.1357,3.1919,8.1937,2.2417,1.3882,3.2087,0.79734,1.6914,4.8973,0.7093,0.77751,1.0718,0.83891,5.2189,4.5597,1.2244,1.691,5.3822
13.51,0.99952,1.9189,2.1459,5.7486,4.8374,1.1373,2.1195,1.7018,0.73432,3.85,2.2404,0.57281,1.2005,0.75718,1.277,9.3841,2.1883,1.601,3.715,10.586
13.52,1.9651,1.8015,4.2668,6.4929,1.9851,0.88409,3.358,0.9006,0.94268,5.9973,1.0392,0.59249,1.2597,0.73348,2.5992,8.157,1.7349,3.1416,8.5698,10.235
13.53,2.8057,3.2446,4.9457,5.2044,1.0197,1.1049,2.8623,0.69832,1.7878,4.4082,0.67469,0.83922,0.89666,0.93196,6.1914,4.1238,2.4481,7.4418,11.293,5.1649
13.54,3.2083,4.7391,4.0847,2.7783,0.7493,2.088,1.445,0.76205,4.0773,1.9434,0.57303,1.2633,0.74587,1.4777,9.8284,2.7056,5.4164,11.324,6.9346,2.7999
13.55,4.5209,3.5365,4.4397,1.2743,0.74485,3.2892,0.80427,1.1757,5.9443,0.95191,0.62695,1.2424,0.85715,3.1051,7.7179,3.9603,10.427,7.9756,2.9314,3.102
13.56,4.3032,2.1366,3.6237,0.77003,1.0998,2.6367,0.66971,2.5942,4.0735,0.65825,0.92582,0.91061,1.2227,7.1726,4.9682,8.377,9.9833,3.3817,1.6681,3.5551
13.57,2.2856,2.6449,1.7916,0.62404,2.2301,1.3036,0.77835,5.2191,1.7776,0.5903,1.3411,0.84962,2.1995,10.635,6.8803,11.251,4.8345,1.6058,1.7663,2.3596
13.58,1.2534,3.963,0.89601,0.67599,3.2675,0.75687,1.2841,5.4304,0.91839,0.68032,1.2634,1.0763,5.0862,9.6522,11.12,7.099,2.0247,1.1264,2.8425,1.2445
13.59,1.3353,3.2253,0.62355,1.0862,2.37,0.66166,2.9198,2.8374,0.67587,1.0308,1.0141,1.6893,10.669,10.966,9.3369,2.9231,1.1425,1.2137,3.2655,0.88903
13.6,2.5054,1.5404,0.58777,2.2582,1.1513,0.80203,5.4637,1.2715,0.64634,1.4632,1.1287,3.4252,14.586,11.565,4.2532,1.4018,0.86407,2.0504,2.0581,0.89811
13.61,3.843,0.78392,0.76996,3.2233,0.71201,1.3783,5.0684,0.79959,0.79733,1.4274,1.7395,8.7575,14.615,6.532,1.833,0.90498,0.8502,3.2019,1.1615,1.2206
13.62,2.9345,0.57238,1.4889,2.269,0.65576,3.1588,2.502,0.69484,1.2474,1.426,3.6175,17.697,9.5843,2.7019,1.051,0.7211,1.1913,2.7315,0.98694,2.3111
13.63,1.3635,0.56517,2.8423,1.1089,0.82095,5.5867,1.2003,0.77307,1.7671,2.2646,8.7694,17.504,4.1235,1.361,0.754,0.68613,2.2637,1.5786,1.2569,5.051
13.64,0.71687,0.77178,2.9588,0.71338,1.4398,4.8263,0.8529,1.1142,2.0647,5.2056,15.454,8.5339,1.8628,0.8848,0.63052,0.80735,3.289,1.2725,2.3535,8.4921
13.65,0.54522,1.5289,1.6377,0.68245,3.2914,2.3682,0.84626,1.868,3.4771,10.469,15.998,3.3405,1.0977,0.67798,0.60222,1.3032,2.6289,1.8568,5.6205,8.3638
13.66,0.55759,2.8696,0.86305,0.88273,5.6469,1.2868,1.0991,2.9522,7.7723,11.657,10.028,1.6521,0.77935,0.58766,0.664,2.5611,1.9488,4.0801,9.5644,4.5702
13.67,0.78594,2.8868,0.68224,1.5922,4.7566,1.1323,1.91,5.6579,11.06,10.054,4.3187,1.0369,0.62914,0.57097,0.88891,3.5787,2.9498,7.5932,7.775,2.1736
13.68,1.5806,1.5832,0.75555,3.6033,2.4548,1.5163,4.1958,10.19,7.806,10.473,1.9462,0.75933,0.56639,0.62772,1.5812,3.4102,5.9987,7.8754,3.5536,1.6463
13.69,2.9043,0.87207,1.1135,5.8219,1.67,3.0338,8.7009,9.4635,5.0386,7.1906,1.1409,0.62558,0.56926,0.80519,3.2625,4.8165,7.3366,5.4192,1.6827,2.3204
13.7,2.8286,0.73131,2.2708,4.7397,2.2137,7.2651,10.848,4.8611,6.9675,3.1629,0.81109,0.57461,0.64957,1.2925,5.3977,7.2995,4.8502,2.947,1.2157,5.06
13.71,1.5555,0.84883,4.8163,2.9448,4.8395,11.245,6.6364,2.9955,9.2697,1.5088,0.66223,0.59377,0.87605,2.8247,7.468,5.7827,3.6189,1.4938,1.3533,8.6173
13.72,0.91962,1.2897,6.0984,3.6257,9.59,8.1095,2.9268,4.2368,6.258,0.95645,0.61352,0.71017,1.5212,6.6134,7.2904,2.8484,3.3576,1.0358,2.3936,7.0428
13.73,0.84559,2.6408,4.7675,7.5234,9.8218,3.4995,1.829,7.8704,2.7066,0.74524,0.65429,1.0494,3.5521,9.4414,3.9298,2.0543,2.0792,1.0582,5.5199,3.1535
13.74,1.0716,5.5928,5.8114,10.479,5.4652,1.6823,2.0951,8.3566,1.3457,0.68697,0.84096,2.1203,7.6076,6.4057,1.7742,2.7669,1.1329,1.5986,8.6329,1.3889
13.75,1.776,8.0813,9.836,6.9613,2.6608,1.1996,4.1427,4.4431,0.92463,0.76106,1.4381,4.9342,8.9258,2.7063,1.2235,2.8793,0.87766,3.5602,6.3016,0.8507
13.76,3.9661,10.04,9.2785,3.2495,1.4321,1.2315,7.9327,1.9329,0.82211,1.087,3.3214,7.4787,5.2619,1.2872,1.5805,1.7173,0.99423,7.4055,2.6937,0.72427
13.77,9.4102,11.077,4.5653,2.1296,0.98951,1.8786,7.9019,1.152,0.94974,2.2116,6.4317,6.2524,2.2077,0.88942,2.6068,0.96794,1.6381,7.9975,1.2332,0.94282
13.78,14.404,6.7954,2.1087,1.5413,0.91667,4.1572,4.0404,0.98913,1.5621,5.0227,6.3054,4.5066,1.1017,0.91555,2.6518,0.81409,3.8088,4.1865,0.79526,1.673
13.79,11.01,2.8486,1.6184,1.0031,1.1145,7.9622,1.8822,1.2243,3.5569,6.8416,3.591,2.7666,0.76385,1.5042,1.523,0.99964,7.6125,1.7233,0.71945,2.081
13.8,4.8422,1.4408,1.5421,0.80177,1.8819,7.7237,1.3837,2.3419,6.478,4.4132,2.916,1.338,0.71864,2.5771,0.88083,1.7844,7.6011,0.93444,1.0117,1.3491
13.81,2.0495,1.0954,1.1277,0.84268,4.3148,4.0696,1.8099,5.138,5.754,2.0344,3.203,0.77211,1.0073,2.479,0.78115,4.2726,3.7732,0.71097,1.7849,0.68744
13.82,1.16,1.2415,0.80707,1.1247,8.1287,2.5105,3.7705,6.6978,2.7296,1.5284,2.1704,0.609,1.9338,1.3746,1.0099,7.8993,1.5736,0.78556,2.0243,0.48114
13.83,0.85568,1.3538,0.76817,2.0121,7.8385,3.5497,6.5312,4.1188,1.268,2.2643,1.0593,0.64475,2.7057,0.82149,1.8962,7.0052,0.89028,1.3248,1.2433,0.48757
13.84,0.84257,1.0306,0.93629,4.6824,5.0344,6.2797,5.549,1.7376,0.92394,2.8919,0.63936,1.0079,1.9345,0.76551,4.5841,3.2505,0.70976,2.0634,0.70914,0.70617
13.85,1.1203,0.79783,1.4406,8.8416,5.637,6.1523,2.5545,0.91161,1.1904,1.9471,0.53615,1.9947,1.0112,1.0358,7.9888,1.4022,0.83134,1.7707,0.65941,1.4934
13.86,1.3088,0.85232,2.9825,9.7414,7.0921,3.0886,1.1323,0.69337,2.1808,0.93938,0.60535,2.6409,0.7328,2.0321,6.5552,0.85094,1.4424,1.0751,1.0698,2.9595
13.87,1.0605,1.1891,7.2037,8.9505,4.7481,1.3175,0.68412,0.77512,2.7374,0.57772,1.0033,1.7799,0.81172,4.9109,2.9406,0.73398,2.1761,1.0776,2.3057,3.0708
13.88,0.93835,2.1884,12.411,6.8636,2.043,0.73338,0.53396,1.3644,1.7408,0.50332,2.0111,0.93558,1.2792,8.0254,1.3214,0.94582,1.9471,2.051,3.3187,1.6072
13.89,1.2543,5.3068,11.705,3.3055,0.9835,0.51705,0.52093,2.4651,0.83283,0.59961,2.5874,0.70966,2.8733,6.1104,0.86581,1.7168,1.875,3.2836,2.2743,0.71996
13.9,2.46,11.399,6.2739,1.4507,0.61755,0.42506,0.6907,2.4464,0.52946,1.0514,1.6989,0.81301,6.413,2.6899,0.8333,2.6469,2.9766,2.5914,0.9964,0.44768
13.91,5.5015,13.287,2.5657,0.81377,0.45799,0.39958,1.3415,1.3042,0.4781,2.0899,0.90509,1.3136,7.8304,1.3066,1.246,3.1797,3.2024,1.1816,0.5093,0.3904
13.92,8.4545,7.6117,1.2313,0.55459,0.37918,0.44422,2.4399,0.65781,0.59144,2.5163,0.71332,2.9895,4.5438,1.0184,2.6408,3.6753,1.7584,0.56326,0.35815,0.48474
13.93,9.324,3.0226,0.74944,0.42458,0.34483,0.65268,2.3449,0.47923,1.0709,1.5719,0.84687,6.5488,2.0002,1.3695,4.5474,2.6394,0.76902,0.36616,0.31355,0.80119
13.94,9.2851,1.3837,0.52812,0.35316,0.34801,1.3444,1.2232,0.48545,2.1158,0.86074,1.4182,7.7249,1.3618,2.7761,4.1435,1.1924,0.4344,0.29404,0.3355,1.0244
13.95,5.7033,0.81358,0.40905,0.31555,0.40808,2.4258,0.62412,0.68913,2.4656,0.71918,3.2873,4.4961,1.8718,4.5298,2.0544,0.57939,0.31522,0.2717,0.47891,0.78338
13.96,2.3869,0.55885,0.34025,0.30369,0.62406,2.2526,0.46602,1.3812,1.5137,0.88966,6.9167,2.4698,3.2925,3.9854,0.88289,0.37373,0.26511,0.28727,0.82988,0.58906
13.97,1.1276,0.4236,0.30111,0.32092,1.3137,1.1539,0.48453,2.4029,0.85784,1.5326,7.7307,2.8614,3.7978,2.0273,0.49221,0.28905,0.24728,0.37005,1.0341,0.70697
13.98,0.6835,0.34503,0.2835,0.39256,2.3863,0.59945,0.70675,2.1935,0.76079,3.5905,5.0592,3.6047,3.1254,0.89112,0.34491,0.25013,0.25411,0.62803,0.83251,1.2816
13.99,0.48278,0.29819,0.28686,0.62533,2.2204,0.46081,1.4305,1.2235,0.99937,7.5717,4.2012,2.6418,2.1792,0.49616,0.27665,0.23595,0.29422,1.0321,0.86461,2.5449
14,0.37504,0.27214,0.3211,1.3433,1.1414,0.49113,2.4316,0.84049,1.8418,9.0778,3.4801,1.8402,1.1006,0.34747,0.24367,0.24243,0.41469,1.153,1.4924,4.3029
14.01,0.31224,0.26318,0.42557,2.3885,0.60083,0.72578,2.1747,0.96641,4.5473,6.5043,1.8801,2.082,0.55901,0.27895,0.23235,0.27652,0.7656,1.3674,2.1362,6.3243
14.02,0.27521,0.27277,0.76015,2.1469,0.47365,1.4668,1.293,1.6917,9.3545,3.3478,1.1197,1.779,0.36707,0.24622,0.24152,0.37172,1.4377,1.8727,2.2437,5.4921
14.03,0.256,0.31167,1.6636,1.096,0.52023,2.5137,1.1475,3.7793,9.5153,1.5161,1.2959,0.92789,0.2886,0.23682,0.28249,0.66478,2.0357,1.6398,3.5656,2.6094
14.04,0.25196,0.41965,2.4833,0.60416,0.78602,2.4289,1.9503,7.2253,4.7202,0.88771,1.8901,0.48451,0.25444,0.2518,0.40506,1.4809,1.901,1.2929,5.9418,1.1245
14.05,0.26534,0.75535,1.8143,0.5116,1.6055,2.1271,3.5497,9.1985,1.8843,0.79994,1.6418,0.33463,0.24882,0.3126,0.78864,2.3394,1.1555,2.0234,5.039,0.61387
14.06,0.30691,1.6543,0.90223,0.61317,2.9322,3.0564,4.3565,6.4958,0.98216,1.1953,0.84895,0.2813,0.27726,0.51355,1.5618,1.8114,0.80151,4.4347,2.2978,0.4086
14.07,0.41435,2.4751,0.60445,1.0325,3.6866,3.3562,5.631,2.8085,0.70143,1.8321,0.45603,0.27442,0.38711,1.0722,1.9394,0.91082,1.0134,5.9856,0.97375,0.31473
14.08,0.73599,1.8378,0.65501,2.3726,3.8608,2.317,7.7279,1.2503,0.71609,1.5613,0.33658,0.32242,0.75141,1.6461,1.5767,0.60351,2.0879,3.7644,0.54399,0.26847
14.09,1.6093,0.98966,1.0861,4.6322,2.7576,2.324,5.7256,0.76312,1.1468,0.80728,0.32032,0.51859,1.4252,1.3559,1.0071,0.64956,4.5964,1.5354,0.37837,0.24778
14.1,2.4992,0.84895,2.4303,4.6542,1.4847,4.6196,2.485,0.63293,1.7986,0.46407,0.40512,1.0703,1.4973,1.0228,0.61846,0.97153,5.778,0.7226,0.30129,0.24535
14.11,2.0133,1.4205,4.3942,2.4355,1.1938,7.3155,1.1249,0.78623,1.5523,0.405,0.74785,1.5717,0.8888,1.0674,0.52574,2.0904,3.4038,0.45143,0.26398,0.26135
14.12,1.4174,2.7774,4.4067,1.1544,1.8618,5.5296,0.70728,1.3879,0.84119,0.55631,1.3964,1.1514,0.64492,0.84307,0.59282,4.6286,1.3778,0.33807,0.24985,0.30463
14.13,2.0344,3.373,2.5035,0.84022,4.2564,2.3978,0.6086,1.8484,0.59192,1.0778,1.4451,0.58465,0.86342,0.54749,0.93463,5.6326,0.67119,0.28504,0.25376,0.40755
14.14,3.1006,2.928,1.1726,0.97169,7.1093,1.0876,0.7834,1.3337,0.82438,1.556,0.79733,0.41833,0.97403,0.45987,2.1322,3.2172,0.43293,0.26289,0.2774,0.69724
14.15,2.5631,2.8005,0.75687,1.7531,5.6017,0.6983,1.4115,0.90069,1.422,1.1256,0.41625,0.52364,0.66559,0.5559,4.6874,1.303,0.33369,0.26184,0.33174,1.5011
14.16,1.6048,1.9051,0.74171,4.1607,2.4717,0.62796,1.955,1.1987,1.4475,0.54405,0.32889,0.81633,0.44972,0.93921,5.4942,0.64979,0.29005,0.28089,0.45388,2.4647
14.17,1.864,0.97902,1.0539,6.9987,1.1255,0.85681,1.7342,1.5998,0.79246,0.33102,0.34621,0.89502,0.45126,2.1987,3.046,0.43041,0.27697,0.32697,0.78447,2.1468
14.18,2.4227,0.66784,2.2132,5.5309,0.7587,1.687,1.7491,1.1445,0.40069,0.28716,0.46003,0.6025,0.62889,4.7494,1.2401,0.3422,0.28751,0.42257,1.6668,1.5302
14.19,1.756,0.6862,5.1278,2.4703,0.80001,2.7621,1.5608,0.55288,0.29174,0.2706,0.75395,0.42221,1.2138,5.3554,0.63733,0.30931,0.32457,0.64256,2.7309,2.1794
14.2,0.90972,0.99676,7.0135,1.2068,1.3801,2.5266,0.84523,0.32849,0.25971,0.28282,0.85883,0.43869,2.9763,2.8886,0.43792,0.31079,0.40326,1.2527,2.8396,4.4828
14.21,0.6305,2.0925,4.4922,1.0575,2.531,1.3322,0.42802,0.27146,0.2268,0.41699,0.58614,0.62067,5.367,1.1899,0.36482,0.34546,0.569,2.6805,3.7314,5.6442
14.22,0.6623,4.9194,2.033,1.5496,2.7971,0.60879,0.30239,0.23613,0.21725,0.72924,0.41535,1.2024,4.5852,0.63748,0.35132,0.42964,0.97816,4.5015,5.6416,3.5832
14.23,0.97117,7.0298,1.5114,1.963,1.6601,0.37252,0.25889,0.20157,0.25581,0.84242,0.43624,2.9459,2.0987,0.46336,0.38601,0.62053,2.2353,6.0937,4.584,2.0011
14.24,2.027,4.8894,1.8262,1.9435,0.74877,0.29616,0.21374,0.19263,0.40339,0.57788,0.62004,5.3102,0.93204,0.41775,0.4907,1.1332,5.3311,5.3923,2.1724,1.3875
14.25,4.8445,2.8207,1.6367,1.9678,0.43096,0.23886,0.18312,0.21076,0.71846,0.41215,1.1989,4.5468,0.58632,0.4522,0.76336,2.6934,7.453,2.6856,1.2361,0.90109
14.26,7.4329,2.1657,1.2499,1.3474,0.31462,0.19353,0.17455,0.27768,0.83463,0.43409,2.9255,2.1062,0.49822,0.59767,1.5978,5.5959,4.8336,1.2084,1.2026,0.70084
14.27,5.8333,1.3464,1.5752,0.67403,0.23743,0.1724,0.18069,0.48103,0.57755,0.61209,5.2678,0.97698,0.54151,1.0434,3.7674,6.5472,1.9982,0.81067,1.0972,0.75675
14.28,2.9961,0.80909,1.7338,0.38147,0.1933,0.16554,0.20442,0.79658,0.4186,1.1589,4.5312,0.67908,0.7712,2.4458,5.6275,4.4046,0.95799,0.88688,0.78377,1.0936
14.29,1.3648,0.84506,1.0563,0.26021,0.17273,0.16764,0.27129,0.77526,0.44644,2.8013,2.154,0.69431,1.5572,4.8847,4.3587,2.0984,0.65062,1.0949,0.6791,2.1943
14.3,0.75936,1.3963,0.50587,0.20636,0.16395,0.17913,0.46694,0.51301,0.63135,5.1869,1.1053,1.0498,3.642,4.939,3.1836,0.99162,0.61097,0.95199,0.81299,4.9127
14.31,0.61738,1.6871,0.30063,0.18045,0.16284,0.20624,0.78631,0.42556,1.1862,4.6883,0.98543,2.326,5.3465,2.6659,2.6776,0.62886,0.81036,0.74921,1.2713,7.1415
14.32,0.76206,1.0615,0.22491,0.16784,0.16881,0.27383,0.79454,0.50615,2.8348,2.4231,1.5908,4.701,3.6851,1.7139,1.5367,0.52875,1.0852,0.81981,2.683,6.847
14.33,1.2922,0.50043,0.19053,0.16357,0.18373,0.46437,0.54342,0.77651,5.2485,1.6379,3.5206,4.8888,1.6736,2.1933,0.79274,0.58262,1.0132,1.234,6.3146,7.5606
14.34,1.6316,0.29533,0.17374,0.16613,0.21425,0.79041,0.46198,1.5878,4.9166,2.5466,5.2809,2.5355,1.084,2.3348,0.55743,0.85291,0.93319,2.5365,10.443,6.3159
14.35,1.0654,0.22283,0.16706,0.1759,0.28426,0.8358,0.56197,3.7316,3.2228,4.7593,3.7316,1.1216,1.4469,1.4043,0.52752,1.1985,1.3286,6.3788,9.9117,3.1527
14.36,0.50435,0.19144,0.16792,0.1954,0.47356,0.61294,0.87347,5.9156,3.9403,4.8802,1.6152,0.724,2.2443,0.7554,0.64988,1.2983,2.8358,11.529,5.4307,1.7588
14.37,0.29624,0.17772,0.17608,0.23174,0.81226,0.57253,1.7809,5.5868,5.4408,2.5163,0.79319,0.75541,2.0007,0.58636,1.0372,1.83,6.1914,9.9897,2.3021,1.9785
14.38,0.22538,0.17461,0.19318,0.3079,0.91061,0.785,4.3306,5.7883,3.9267,1.0787,0.55615,1.2757,1.1003,0.64081,1.7036,3.993,8.6114,4.576,1.2616,2.5918
14.39,0.197,0.18016,0.22385,0.501,0.75919,1.457,8.0214,5.3195,1.7218,0.61671,0.5231,2.1601,0.71303,0.94363,2.8979,6.6963,8.4832,1.8967,1.1315,1.9684
14.4,0.18727,0.19514,0.2801,0.87765,0.89377,3.5176,8.5949,2.7782,0.81952,0.46692,0.6778,2.0516,0.73315,1.9135,5.5096,5.842,6.4531,1.0761,1.7082,0.99632
14.41,0.18973,0.2231,0.3999,1.1276,1.7309,7.5058,5.2459,1.1972,0.52852,0.43195,1.2582,1.2389,1.1173,4.3249,6.3763,4.5545,3.154,0.86704,2.4301,0.60291
14.42,0.20375,0.27281,0.69542,1.3249,3.9427,9.184,2.2145,0.66434,0.4222,0.48167,2.1945,1.0073,2.4736,6.7186,3.8002,5.9297,1.4211,1.1027,1.8701,0.5345
14.43,0.23284,0.36653,1.2363,2.5484,5.9798,5.8456,1.0254,0.4734,0.39368,0.68477,2.1937,1.5703,5.5068,5.18,2.258,5.5469,0.86586,1.9319,0.93969,0.70022
14.44,0.28698,0.57336,1.9602,4.8086,5.9129,2.4498,0.62586,0.39821,0.42193,1.309,1.6697,3.6001,6.7389,2.4018,3.0547,2.8093,0.74982,2.3211,0.56749,1.3718
14.45,0.39263,1.1399,3.6543,4.7889,6.0836,1.1084,0.46524,0.38246,0.52683,2.4076,2.3807,6.272,3.9088,1.332,5.3748,1.2515,1.0278,1.451,0.51005,2.443
14.46,0.63468,2.6577,5.1393,3.0212,4.4986,0.66635,0.39917,0.41704,0.80917,2.9877,4.9269,5.4443,1.6757,1.3819,5.2677,0.7673,1.8702,0.72572,0.68073,2.2675
14.47,1.3445,4.908,3.6118,3.2789,2.0576,0.4944,0.3886,0.52358,1.6328,4.038,6.1844,2.8532,0.98893,2.606,2.6615,0.68077,2.268,0.50416,1.3492,1.1735
14.48,3.2994,4.8331,1.8733,5.0485,0.96357,0.42953,0.43053,0.79051,3.5986,6.1782,3.7918,1.3876,0.93482,5.0517,1.1718,0.95213,1.4179,0.5178,2.4118,0.63213
14.49,5.3679,2.5127,1.7837,4.3828,0.6136,0.43172,0.55539,1.572,6.2598,5.1684,1.923,0.81408,1.4321,5.2098,0.719,1.7774,0.70843,0.79983,2.2454,0.52718
14.5,4.1323,1.2017,3.3497,2.0983,0.49839,0.50906,0.88568,3.9393,6.8423,2.3996,1.3569,0.6658,3.1762,2.6907,0.64769,2.241,0.49525,1.6662,1.1757,0.66042
14.51,1.8631,0.93989,5.0411,0.98076,0.49279,0.73923,1.9062,7.4167,3.9798,1.1673,0.90434,0.75818,5.4215,1.1654,0.92455,1.4422,0.51437,2.5393,0.6586,1.2283
14.52,0.90829,1.3287,3.7071,0.655,0.59908,1.4544,4.5254,6.6511,1.6489,0.98713,0.60542,1.2792,4.4468,0.70043,1.7456,0.71919,0.79972,1.9302,0.59162,2.4633
14.53,0.66987,2.8559,1.6818,0.60352,0.95657,3.5205,6.8566,3.0684,0.84625,1.0249,0.5449,2.9593,2.022,0.62403,2.2087,0.49848,1.6652,1.0018,0.8258,3.4306
14.54,0.72401,4.8418,0.90157,0.74907,2.1379,5.9655,5.6123,1.2641,0.64928,0.76731,0.67184,5.2581,0.93461,0.88034,1.4257,0.51662,2.5466,0.74667,1.7409,3.4511
14.55,1.1604,4.0245,0.75757,1.3365,4.7556,4.8911,3.1172,0.70253,0.75377,0.52174,1.1775,4.4887,0.63104,1.6756,0.71845,0.79303,1.9919,1.0484,3.7171,2.3741
14.56,2.5951,1.9737,0.97869,3.1733,5.8074,2.8045,1.4183,0.52088,0.90035,0.48113,2.7749,2.073,0.63439,2.1964,0.50983,1.6442,1.2152,2.144,4.354,1.1991
14.57,4.7108,1.1924,1.9699,5.6782,3.3942,2.5019,0.72331,0.52808,0.70665,0.60604,5.1031,0.94397,1.0164,1.4695,0.54283,2.6304,1.4289,3.5275,2.4709,0.82354
14.58,4.3104,1.4268,4.4255,4.847,1.583,2.0747,0.47967,0.73262,0.47982,1.0574,4.5341,0.62826,1.8863,0.75783,0.84316,2.3945,2.4339,3.655,1.0893,1.102
14.59,2.4444,2.9748,5.7968,2.2288,1.3671,1.0897,0.39695,0.83511,0.44282,2.4974,2.1335,0.62426,2.0977,0.56174,1.7833,2.2778,2.6746,2.4433,0.67376,2.0626
14.6,2.2449,5.4933,3.5463,1.0208,1.9659,0.55843,0.43957,0.60354,0.5591,4.8671,0.96078,0.98377,1.2568,0.65362,3.2362,2.7373,2.2231,1.1822,0.65979,2.5364
14.61,4.1711,5.0432,1.4666,0.74208,1.9248,0.3806,0.65585,0.43381,0.95994,4.684,0.63155,1.8454,0.73081,1.159,3.8108,2.0565,2.4717,0.66677,1.0449,1.6188
14.62,5.8803,2.3899,0.74569,0.96567,1.0474,0.33201,0.80512,0.44229,2.2491,2.3046,0.61761,2.1451,0.72615,2.6978,2.998,1.2363,2.0543,0.56368,2.0436,0.88206
14.63,3.9717,1.0107,0.55,1.6882,0.51784,0.38322,0.60488,0.60764,4.6141,1.0234,0.9433,1.3942,1.2459,4.504,1.5726,1.4084,1.0814,0.70476,2.5568,0.76483
14.64,1.6648,0.57597,0.59355,1.8975,0.34621,0.59531,0.4256,1.1469,4.8124,0.66254,1.8024,1.0438,2.5654,3.5722,0.83967,2.1792,0.6379,1.3101,1.7249,1.1215
14.65,0.77552,0.42618,1.0186,1.1049,0.30191,0.78028,0.42469,2.7693,2.4974,0.64684,2.3232,1.6163,3.7503,1.6209,0.7539,1.9996,0.57297,2.4119,1.1762,2.4894
14.66,0.48305,0.38669,1.7825,0.52602,0.34466,0.61302,0.57385,4.9724,1.1122,0.9781,1.9721,2.5805,3.4923,0.78961,1.2118,1.0951,0.74802,2.5886,1.6511,5.0431
14.67,0.36094,0.46864,1.6984,0.33533,0.53713,0.42406,1.0516,4.2714,0.73519,1.9598,2.2926,2.4703,2.0731,0.58056,2.0822,0.67417,1.4003,2.0733,3.6285,5.2512
14.68,0.30784,0.85307,0.88091,0.28681,0.75943,0.412,2.521,2.0225,0.78243,3.1236,2.5605,2.3043,0.97527,0.64428,2.0244,0.65438,2.7115,3.0782,5.6357,2.7348
14.69,0.30701,1.6305,0.43712,0.3195,0.64398,0.54332,4.795,1.0273,1.3663,3.3962,1.6794,2.6061,0.59672,1.1067,1.1758,0.92857,3.7208,5.3615,4.129,1.2359
14.7,0.38661,1.7463,0.30341,0.48965,0.44226,0.95157,4.484,0.92363,2.9888,2.467,1.1572,1.8272,0.539,2.0163,0.8112,1.889,5.0008,4.8946,1.8043,0.84191
14.71,0.69914,0.96426,0.2781,0.7369,0.41592,2.2259,2.3079,1.513,4.1628,1.2436,1.6519,0.9066,0.71126,2.1536,0.97377,4.3871,5.8536,2.3411,0.8826,0.90309
14.72,1.4397,0.46213,0.33579,0.68179,0.53789,4.5722,1.4624,2.8109,2.7551,0.74629,2.3963,0.57773,1.3447,1.4341,1.8842,7.0869,3.6345,1.024,0.63054,1.5414
14.73,1.793,0.3076,0.54182,0.47828,0.90964,4.9752,1.9789,3.5239,1.2112,0.79954,1.8611,0.55044,2.2596,1.3461,4.4695,5.9111,1.5228,0.62211,0.59427,3.4575
14.74,1.1026,0.27664,0.76134,0.44788,2.0698,3.3948,2.6336,2.843,0.66351,1.4378,0.95789,0.74538,2.2129,2.5659,7.1784,2.7402,0.75946,0.48897,0.74717,5.2003
14.75,0.51714,0.32486,0.65275,0.59437,4.6348,2.9877,2.1868,1.5293,0.54969,2.3088,0.63076,1.4122,2.0356,5.0924,5.7343,1.1536,0.51151,0.45693,1.3913,3.6739
14.76,0.32572,0.51391,0.49905,1.0549,6.2281,2.3494,2.0647,0.76032,0.68306,1.9564,0.64849,2.6149,3.5641,5.6667,2.6432,0.64761,0.40407,0.52861,3.248,1.587
14.77,0.28659,0.7737,0.56953,2.5097,4.7117,1.3032,2.2162,0.5295,1.2754,1.0774,0.96137,3.6096,5.5555,4.1523,1.1305,0.45453,0.3628,0.80824,5.0915,0.77967
14.78,0.32867,0.75422,0.97519,5.5343,2.3974,1.0103,1.4451,0.52817,2.2349,0.79266,2.0301,5.1344,4.3951,3.1043,0.63415,0.35625,0.37915,1.7487,3.7354,0.56232
14.79,0.50646,0.70316,2.1183,6.617,1.1183,1.519,0.74543,0.75993,2.1584,1.0231,4.6222,5.457,2.6135,1.7559,0.43424,0.31278,0.46879,3.9219,1.6308,0.60576
14.8,0.83755,1.1463,3.917,3.8016,0.72749,2.0764,0.52675,1.5044,1.3845,2.1019,6.82,3.0833,2.611,0.83667,0.33386,0.30834,0.72959,4.9615,0.79279,0.96596
14.81,1.0819,2.1776,5.4594,1.5649,0.77497,1.5301,0.54096,2.4373,1.4005,4.7792,5.0438,1.4868,2.377,0.48355,0.28689,0.3409,1.5656,2.9606,0.57037,1.3603
14.82,1.5797,2.5926,5.1224,0.8159,1.3216,0.82032,0.77582,2.2762,2.7921,6.6981,2.2302,1.3469,1.2789,0.34463,0.27134,0.43257,3.627,1.2592,0.61206,1.1172
14.83,2.3306,2.5075,2.7077,0.62052,2.0204,0.60414,1.5267,2.2129,5.1728,4.7866,1.0569,2.0788,0.61441,0.28235,0.28038,0.67181,4.9562,0.69764,0.97047,0.78042
14.84,1.9542,3.9161,1.1777,0.69838,1.6733,0.68331,2.8249,3.9434,5.1407,2.1738,0.79074,2.267,0.38243,0.25505,0.31887,1.4128,3.1683,0.57924,1.4154,0.87405
14.85,1.2599,4.8495,0.69673,1.2013,0.97178,1.1071,3.8868,5.3956,3.5695,1.0055,1.0195,1.3051,0.29321,0.24977,0.40924,3.3456,1.3703,0.7205,1.2928,1.6399
14.86,1.5289,2.9875,0.59842,1.9933,0.81315,2.5349,5.3099,3.7092,2.6567,0.64916,1.8278,0.6066,0.2542,0.26439,0.62934,4.9241,0.76076,1.2181,1.2229,3.7136
14.87,3.1872,1.3054,0.75644,1.8956,1.2083,5.6202,5.0539,2.1579,1.5102,0.58323,2.2055,0.36445,0.24074,0.30473,1.2878,3.3937,0.65637,1.7418,2.1978,5.901
14.88,4.7493,0.7437,1.3763,1.3496,2.7025,6.8348,2.6322,2.2412,0.76782,0.82017,1.3443,0.27868,0.24599,0.39111,3.0857,1.5254,0.86415,2.1752,4.0834,5.5934
14.89,3.3838,0.6378,2.1932,1.7316,5.4143,3.9597,1.2775,2.0666,0.51194,1.6014,0.61537,0.24449,0.27131,0.58826,4.8758,0.89782,1.6331,3.5955,4.2567,3.3483
14.9,1.5308,0.79821,2.2031,3.6346,6.1194,1.6242,1.1593,1.1421,0.48246,2.176,0.35894,0.23567,0.3261,1.1476,3.6569,0.92315,3.1594,4.2179,3.4029,1.4929
14.91,0.86052,1.4504,2.6339,5.3107,4.0186,0.84811,1.7737,0.5953,0.69532,1.4566,0.27376,0.2456,0.43828,2.7531,1.7934,1.6401,4.5846,2.6392,3.6557,0.78487
14.92,0.78217,2.7854,4.5941,4.0247,1.8906,0.66825,1.9949,0.43864,1.4088,0.66606,0.24351,0.27607,0.69965,4.805,1.3509,3.6311,3.7679,1.743,2.802,0.60456
14.93,1.1098,4.358,4.8926,2.8605,0.9043,0.83604,1.2042,0.46691,2.1267,0.37273,0.23996,0.33736,1.4629,4.168,2.2174,5.048,1.8506,2.4681,1.3485,0.71838
14.94,2.3987,5.5716,2.7514,2.5662,0.58384,1.4998,0.60008,0.765,1.5788,0.28178,0.25722,0.45797,3.4244,2.6445,4.0091,3.3204,1.0304,3.2772,0.71157,1.286
14.95,5.2847,4.1503,1.699,1.5724,0.50753,1.9352,0.41607,1.5731,0.73677,0.25485,0.29931,0.7258,5.2233,3.2099,4.1503,1.44,1.1226,2.2537,0.56201,1.9477
14.96,6.4148,1.8995,2.0876,0.77232,0.66443,1.2738,0.42325,2.0948,0.39929,0.25978,0.3821,1.4725,4.6539,4.2905,2.7471,0.77753,2.1059,1.0534,0.68222,1.6291
14.97,3.6821,1.0119,2.1902,0.48514,1.2693,0.62108,0.65123,1.3657,0.30218,0.29325,0.55057,3.5861,4.589,3.1116,1.5827,0.6612,3.1429,0.62954,1.2435,1.2058
14.98,1.5118,1.0164,1.2774,0.42892,1.8858,0.40628,1.3603,0.63494,0.28332,0.36911,0.95552,6.6924,4.1792,1.7509,0.83675,0.91671,2.3382,0.59203,2.0688,1.6966
14.99,0.79666,1.6745,0.62805,0.55643,1.4127,0.39537,2.0718,0.38195,0.30898,0.5372,2.1745,7.1528,2.2537,1.5394,0.5596,1.8823,1.1232,0.88223,2.2484,2.3046
15,0.61969,2.109,0.42339,1.0718,0.69218,0.56935,1.5524,0.32235,0.39041,0.98598,5.2859,4.3944,1.1522,1.2593,0.54481,3.0497,0.69682,1.8441,2.393,1.909
15.01,0.73338,1.3758,0.40739,1.7948,0.42056,1.1707,0.75154,0.34126,0.60092,2.2804,8.0314,1.8994,1.0758,0.73871,0.79085,2.4704,0.76565,3.174,2.1511,1.8646
15.02,1.3347,0.65842,0.58253,1.5497,0.38671,2.0035,0.4529,0.44199,1.2376,4.3323,5.8532,0.93276,1.3201,0.50371,1.6585,1.2921,1.4258,3.0975,1.2445,2.2943
15.03,2.0207,0.41236,1.1699,0.78911,0.51859,1.7526,0.41588,0.74577,2.8328,5.1029,2.5065,0.6913,1.0597,0.50466,2.9594,1.0388,2.8311,1.718,0.89103,1.6555
15.04,1.5566,0.3755,1.8172,0.44984,1.0177,0.93748,0.53614,1.6979,4.0709,5.418,1.095,0.84527,0.62655,0.73321,2.7867,1.6607,3.3718,0.81619,1.3499,0.77885
15.05,0.75311,0.49575,1.4176,0.39178,1.9077,0.64111,0.99618,3.4412,3.0878,4.5674,0.66289,1.2076,0.48271,1.5317,1.9298,2.3637,2.1121,0.58244,2.1009,0.4293
15.06,0.42897,0.96431,0.7113,0.4908,1.9722,0.82604,2.3279,3.6393,2.6336,2.2678,0.56305,1.0874,0.55734,3.0349,2.1525,2.2304,0.9506,0.75959,1.7204,0.34291
15.07,0.36309,1.7096,0.44475,0.89239,1.2696,1.752,3.7737,2.0815,4.0939,1.0041,0.73323,0.67344,0.94227,3.6712,2.1271,2.1541,0.53324,1.4793,0.82958,0.39886
15.08,0.44083,1.6011,0.42855,1.8063,1.2654,3.4184,2.9118,1.4182,4.3941,0.60637,1.1386,0.54389,2.1859,3.131,1.3515,1.635,0.45996,2.0799,0.43235,0.65656
15.09,0.79945,0.86756,0.58862,2.3765,2.4676,3.4155,1.3729,2.2284,2.3954,0.5177,1.156,0.73412,4.1977,2.0141,1.2073,0.82778,0.63798,1.439,0.32986,0.90626
15.1,1.5526,0.52844,1.1424,2.3702,3.7564,1.7401,0.81105,4.0926,1.0397,0.66387,0.816,1.4911,4.1228,1.003,1.7248,0.47134,1.2934,0.66312,0.3666,0.72023
15.11,1.7541,0.52253,2.3614,3.3865,2.7501,0.79013,0.8749,4.0462,0.61033,1.0984,0.87919,3.005,2.102,0.67574,1.5975,0.40851,2.0181,0.37732,0.59293,0.48486
15.12,1.0852,0.77743,3.6361,3.6917,1.2098,0.52132,1.6592,2.0527,0.52469,1.3578,1.6017,4.0578,0.91315,0.89045,0.8512,0.55563,1.5499,0.31717,0.87936,0.48652
15.13,0.70604,1.6953,4.3604,2.0567,0.59051,0.5001,3.526,0.92294,0.68171,1.405,2.2893,3.2256,0.56225,1.5359,0.46159,1.1301,0.72611,0.39403,0.75638,0.73562
15.14,0.85902,3.9631,3.3106,0.87329,0.40809,0.67411,4.271,0.60813,1.2577,1.9496,2.2253,1.5611,0.56147,1.618,0.38198,1.9309,0.38917,0.66832,0.50076,1.6004
15.15,1.7719,5.354,1.51,0.47521,0.36621,1.3372,2.5018,0.63387,2.1292,1.9663,2.741,0.71937,0.94046,0.91203,0.49527,1.6556,0.30894,0.88335,0.47192,3.8193
15.16,3.6156,3.3324,0.67803,0.34437,0.40654,3.0637,1.1435,1.0923,2.4785,1.2572,2.8641,0.47473,1.5949,0.47023,0.98625,0.80394,0.35814,0.67413,0.67801,5.4536
15.17,4.3958,1.3459,0.40888,0.30275,0.56823,4.3486,0.83822,2.2406,1.7215,1.1967,1.6145,0.4785,1.469,0.3634,1.8199,0.40963,0.59409,0.47024,1.4037,3.6762
15.18,3.4326,0.6288,0.30934,0.31045,1.0832,3.0024,1.2239,2.7563,0.87283,2.1458,0.72881,0.78614,0.76593,0.43796,1.7476,0.30918,0.86815,0.50203,3.4362,1.8337
15.19,1.962,0.39226,0.27331,0.37025,2.5717,1.7386,2.0746,1.6594,0.6215,2.8029,0.45271,1.4519,0.41713,0.82718,0.89468,0.34022,0.73635,0.79589,5.5556,1.2112
15.2,0.88977,0.29699,0.27482,0.52911,4.4187,1.9236,2.2672,0.76155,0.85371,1.7964,0.431,1.5494,0.35112,1.6518,0.43738,0.54641,0.5115,1.7949,4.3806,0.73802
15.21,0.46965,0.25834,0.31414,0.98184,4.0823,2.0642,1.7342,0.49309,1.7825,0.79783,0.66567,0.87095,0.45924,1.846,0.31372,0.85184,0.54227,4.2528,2.1188,0.41227
15.22,0.32327,0.25355,0.41733,2.3895,3.0359,1.3478,1.0223,0.51651,2.7261,0.45392,1.2937,0.4459,0.91753,1.0392,0.32749,0.80473,0.90487,5.7887,0.93899,0.28105
15.23,0.26683,0.2822,0.68551,4.9471,2.0643,1.0194,0.54386,0.88613,2.0082,0.39655,1.5942,0.34422,1.7388,0.49204,0.50236,0.63177,1.8522,3.6168,0.49943,0.23026
15.24,0.25388,0.36902,1.4983,5.3113,1.045,1.1711,0.39505,1.9235,0.90617,0.55365,0.99149,0.41358,1.7386,0.33583,0.85059,0.80241,3.7398,1.4546,0.33659,0.21297
15.25,0.28003,0.61924,3.5077,2.8451,0.62548,0.94112,0.42678,2.6827,0.47426,1.0947,0.48872,0.77479,0.91722,0.34567,1.0028,1.1421,5.3853,0.67301,0.26769,0.2184
15.26,0.37913,1.3119,5.4082,1.164,0.68234,0.52557,0.70157,1.7804,0.38185,1.5932,0.34564,1.5743,0.46019,0.54102,0.99647,1.5258,3.8518,0.41723,0.24153,0.25053
15.27,0.70044,2.2826,4.2082,0.6068,1.0102,0.36077,1.5695,0.78637,0.48672,1.156,0.38263,1.8332,0.36003,1.0325,0.93829,2.9948,1.6327,0.3169,0.24538,0.33327
15.28,1.4627,2.8251,1.8795,0.45768,0.97881,0.37212,2.5954,0.4354,0.94104,0.56588,0.66257,1.082,0.46259,1.3446,0.79522,5.0509,0.73564,0.28147,0.28549,0.55978
15.29,1.9517,3.8895,0.81393,0.54119,0.57187,0.56964,2.0604,0.37202,1.5371,0.3601,1.4007,0.57047,0.84818,0.97279,1.07,4.1258,0.45537,0.29101,0.40043,1.2765
15.3,1.514,3.993,0.48655,0.87923,0.35675,1.2544,0.94663,0.50399,1.2813,0.36256,1.8966,0.55107,1.2804,0.59436,2.4119,1.8459,0.36197,0.36136,0.75173,2.7879
15.31,1.577,2.1413,0.4101,1.0097,0.33594,2.3928,0.47553,0.99623,0.64723,0.56718,1.3281,0.7829,1.1056,0.56159,4.6867,0.82107,0.35651,0.58685,1.8064,3.2719
15.32,3.0035,0.89756,0.53656,0.64488,0.46434,2.3014,0.36638,1.5435,0.3848,1.2143,0.88992,0.87258,0.64924,0.87019,4.5069,0.52168,0.44958,1.3248,3.237,1.8467
15.33,3.9854,0.49183,0.89035,0.37265,0.9532,1.1519,0.44156,1.2045,0.36779,1.9978,0.85735,0.90325,0.47163,1.9814,2.2125,0.46403,0.80113,2.8222,2.7675,0.81492
15.34,2.5179,0.38255,0.96721,0.31841,2.0532,0.5359,0.82804,0.6097,0.553,1.8277,0.65247,0.89292,0.54441,4.2505,0.98829,0.58748,1.8758,3.1757,1.2784,0.53893
15.35,1.05,0.44854,0.59207,0.40316,2.4911,0.37132,1.4567,0.4034,1.2073,1.1657,0.50034,0.61674,0.92254,4.8107,0.67856,1.1395,3.2383,1.7225,0.58393,0.64506
15.36,0.52344,0.75699,0.34995,0.76055,1.4581,0.3971,1.3678,0.46897,2.2021,0.63053,0.661,0.45622,2.1617,2.6769,0.79996,2.5129,2.6565,0.72356,0.38741,0.98055
15.37,0.3732,0.99031,0.31083,1.7278,0.64941,0.67353,0.77056,0.83755,2.0016,0.38742,0.85121,0.51417,4.4428,1.3041,1.5788,3.2781,1.1973,0.40176,0.3594,0.96765
15.38,0.3894,0.69795,0.40535,2.5185,0.40289,1.3147,0.58803,1.5212,0.98005,0.37104,0.67198,0.82598,4.6966,1.2319,3.014,2.0108,0.53713,0.29815,0.49726,0.59881
15.39,0.62628,0.38774,0.78278,1.7374,0.39401,1.5945,0.77396,2.0586,0.47017,0.55578,0.4833,1.8444,2.6721,2.2453,2.9896,0.83834,0.33219,0.26865,0.85814,0.42782
15.4,0.95497,0.30402,1.7678,0.78416,0.61748,1.2155,0.88837,1.6131,0.33138,0.82536,0.51642,4.1027,1.953,3.3409,1.4988,0.42421,0.25248,0.31335,0.98141,0.48313
15.41,0.80545,0.35675,2.49,0.45545,1.2932,0.94557,1.0483,0.78272,0.3361,0.75369,0.78706,5.2702,2.9225,2.4337,0.63925,0.28574,0.21888,0.52219,0.64722,0.82749
15.42,0.44686,0.61392,1.6702,0.45015,1.9361,0.65081,1.659,0.41343,0.4933,0.55658,1.6566,4.2053,3.3195,1.0634,0.36246,0.22216,0.21925,0.90149,0.43404,1.8881
15.43,0.30822,1.4042,0.78105,0.73638,1.4822,0.49259,1.6744,0.32307,0.79944,0.59683,4.0214,3.9882,1.9118,0.50235,0.25725,0.1925,0.26499,0.91809,0.4568,3.2384
15.44,0.32393,2.4145,0.55177,1.3759,0.7272,0.69566,0.91256,0.35642,0.86623,0.96926,6.7999,3.0948,0.81508,0.318,0.20378,0.18498,0.43152,0.57651,0.72534,2.7106
15.45,0.49052,2.0427,0.71605,1.8261,0.41493,1.3717,0.46503,0.55191,0.73906,2.1995,6.2712,1.4658,0.43257,0.23518,0.17772,0.19665,0.80269,0.42275,1.6077,1.3533
15.46,1.062,1.1288,0.95639,1.3606,0.37648,1.7622,0.35242,0.89335,0.99263,5.1105,3.3636,0.66861,0.29328,0.19074,0.16815,0.24056,0.96706,0.48417,3.0665,0.82519
15.47,2.1974,0.90101,1.1988,0.66952,0.54754,1.1427,0.3847,1.0343,2.1047,7.3527,1.3897,0.39888,0.2227,0.16837,0.17059,0.37847,0.66671,0.80565,3.0188,0.88635
15.48,2.5527,0.78832,1.5469,0.39054,1.1217,0.59081,0.58564,1.3149,3.7516,5.2859,0.67508,0.28254,0.18428,0.15879,0.18657,0.72196,0.46509,1.7931,1.7136,1.5858
15.49,1.7073,0.60278,1.2058,0.35107,1.7609,0.46207,1.0986,2.5226,4.3595,2.2636,0.41939,0.21861,0.16435,0.15832,0.22715,0.98759,0.50358,3.2553,1.2534,3.7463
15.5,0.91928,0.77469,0.61342,0.47082,1.4139,0.59165,1.9586,3.4442,5.1001,0.96259,0.29707,0.18318,0.15533,0.16667,0.33786,0.75902,0.78631,3.1442,2.0002,6.2054
15.51,0.50906,1.3288,0.38082,0.92163,0.81379,1.1749,3.1233,2.689,4.6413,0.5328,0.22937,0.16383,0.15433,0.18664,0.63598,0.53374,1.6729,2.3809,4.2887,4.8428
15.52,0.41737,1.366,0.3654,1.6892,0.774,2.6723,3.0959,2.7446,2.3435,0.3522,0.1913,0.15438,0.16092,0.22776,0.99625,0.57568,3.3945,3.5236,5.8156,2.1819
15.53,0.59501,0.77869,0.51412,1.7517,1.4583,3.6833,1.7598,4.4139,0.97703,0.26126,0.16968,0.15241,0.17669,0.32415,0.90441,0.8982,4.5128,5.4727,4.1208,1.1042
15.54,1.1351,0.44782,1.0216,1.3842,2.8646,2.4023,1.1716,4.2739,0.51327,0.21152,0.15848,0.15746,0.20634,0.5829,0.6948,1.9347,5.426,4.4128,2.0721,0.96141
15.55,1.4511,0.40603,1.8824,2.0234,3.1479,1.0848,1.7526,2.1212,0.33692,0.18327,0.1552,0.17052,0.2631,1.0111,0.8421,4.6914,5.6872,2.3974,1.0383,1.5338
15.56,0.97472,0.55006,2.2735,3.1168,2.0385,0.67357,3.6147,0.87956,0.25328,0.16811,0.15917,0.19482,0.39077,1.1321,1.6397,7.6796,3.3338,1.6993,0.70779,3.0425
15.57,0.56998,1.081,2.7987,2.4932,1.1408,0.70989,4.4974,0.46961,0.20884,0.16241,0.1715,0.2375,0.71569,1.1386,3.9733,6.2838,1.5183,1.1589,0.7356,3.6569
15.58,0.5503,2.4973,3.2287,1.3034,0.64512,1.2353,2.6522,0.31534,0.18504,0.16523,0.19517,0.31607,1.2485,2.0349,7.0082,2.8774,1.1115,0.71086,1.212,2.2389
15.59,0.91397,4.1122,2.0398,0.9947,0.48728,2.8443,1.0812,0.24329,0.17465,0.17739,0.23724,0.48238,1.7005,4.3641,6.6499,1.2402,1.2652,0.59373,2.5922,1.2479
15.6,2.1045,3.5723,0.94161,0.88798,0.53953,4.4505,0.52944,0.20688,0.17501,0.20238,0.31439,0.91397,2.9297,5.5612,3.614,0.77023,1.0967,0.74091,3.7847,1.4246
15.61,3.8376,1.732,0.66481,0.58606,0.89146,3.2473,0.34062,0.19032,0.18655,0.24862,0.47311,2.0385,5.0499,4.3451,1.5328,0.77473,0.70769,1.3874,2.9341,2.6371
15.62,3.785,0.75733,0.79123,0.42146,2.0794,1.384,0.26043,0.18811,0.21312,0.33738,0.87993,4.1408,4.5659,3.9058,0.79487,1.0816,0.58938,3.0066,2.3981,3.4392
15.63,2.0996,0.46843,0.78171,0.44657,4.0473,0.62525,0.22431,0.19986,0.26506,0.53318,2.1395,5.4599,2.5672,2.9147,0.58188,1.1294,0.75243,4.3625,3.1808,2.6598
15.64,0.90866,0.44143,0.52151,0.67898,3.8846,0.3837,0.21303,0.23016,0.37034,1.0839,4.7323,3.6482,2.3736,1.4118,0.62426,0.80181,1.4298,4.2917,2.8578,1.6104
15.65,0.48252,0.61527,0.39108,1.4881,1.8864,0.29322,0.22191,0.29275,0.62175,2.6998,5.5071,1.6583,3.2174,0.72608,0.9483,0.71634,3.4538,3.6669,1.6614,0.83869
15.66,0.34704,0.76105,0.4355,3.3626,0.79711,0.2615,0.25525,0.42817,1.3818,4.9305,3.0659,1.0985,2.5815,0.5394,1.2171,1.1192,5.9731,2.0926,1.3575,0.51409
15.67,0.33388,0.57411,0.68742,4.2591,0.45683,0.26635,0.33137,0.78438,3.3554,4.4767,1.2921,1.5565,1.2545,0.5863,1.0944,2.4516,4.9608,1.0212,1.2573,0.46905
15.68,0.47125,0.39159,1.5383,2.5316,0.34776,0.31087,0.51105,1.8956,4.9723,2.558,0.7499,2.7608,0.67735,0.92669,1.3825,4.4365,2.2483,0.83154,0.77517,0.69132
15.69,0.7054,0.38703,3.4238,1.0606,0.326,0.4284,1.0329,4.131,3.447,1.3852,0.7083,2.8303,0.56214,1.4881,2.5982,5.1534,0.9766,1.101,0.45919,1.4445
15.7,0.65596,0.54296,4.1775,0.56795,0.36956,0.75275,2.5813,4.672,1.6779,0.75203,1.1345,1.5514,0.71921,2.1022,3.2838,3.7258,0.6135,1.0985,0.40269,2.2016
15.71,0.43602,1.0729,2.4215,0.43874,0.52134,1.7835,4.6777,2.5425,1.2712,0.53364,2.3103,0.83009,1.3781,3.0227,2.8284,1.7305,0.61256,0.66229,0.56005,1.6205
15.72,0.37489,2.5793,1.0451,0.45626,0.99532,3.959,3.9929,1.12,1.0711,0.55834,2.9991,0.77744,2.7237,2.7352,3.3746,0.79826,0.91826,0.40444,1.1669,0.72669
15.73,0.47251,4.2124,0.61989,0.64184,2.4476,4.6472,1.8146,0.82315,0.67252,0.88658,2.0024,1.3427,3.4671,1.5776,3.4061,0.51334,1.0946,0.37728,2.0693,0.36282
15.74,0.82381,3.25,0.57275,1.3027,4.5553,2.5708,0.79625,0.99123,0.47872,1.9031,1.2726,2.7668,2.3342,1.4136,1.8577,0.49503,0.73244,0.55623,1.8365,0.24851
15.75,1.9276,1.5319,0.80452,3.1208,4.0377,1.04,0.51342,0.93831,0.50409,3.0826,1.7584,3.4951,1.1319,2.5088,0.81867,0.75095,0.419,1.1901,0.88532,0.2099
15.76,3.8477,0.93578,1.7223,4.7586,1.8578,0.53234,0.52593,0.61433,0.76658,2.8046,2.8884,2.2559,0.81498,3.3765,0.48509,1.0636,0.35288,2.0652,0.4163,0.20534
15.77,3.9362,1.1403,3.8002,3.3423,0.77796,0.37178,0.78836,0.48528,1.6459,2.6642,2.7113,1.0389,1.1937,2.2204,0.43065,0.84016,0.47068,1.769,0.27429,0.23131
15.78,2.2686,2.4044,4.6177,1.3956,0.43869,0.33218,0.96073,0.59302,3.4497,3.112,1.8034,0.60567,2.4518,0.96468,0.61257,0.46758,0.95926,0.84527,0.23638,0.31459
15.79,1.8144,4.4558,2.6343,0.62838,0.31945,0.3931,0.73813,1.0741,4.6543,2.1848,1.2973,0.56013,3.2681,0.50842,0.98073,0.34502,1.8799,0.4167,0.25246,0.57142
15.8,3.1948,4.0902,1.0624,0.38311,0.27987,0.64426,0.62883,2.6119,3.7971,1.1281,0.77901,0.84012,2.0833,0.40279,0.93887,0.40604,1.955,0.30404,0.35215,1.2019
15.81,4.7746,1.9304,0.5244,0.29035,0.29109,1.0146,0.97295,4.9921,1.9347,0.96393,0.489,1.8398,0.8975,0.50963,0.54456,0.74803,1.0492,0.32043,0.68955,1.7705
15.82,3.4629,0.80481,0.34302,0.25833,0.3739,1.134,2.1095,4.6061,0.8755,1.0817,0.45236,3.1282,0.48102,0.86249,0.3562,1.6019,0.52266,0.51079,1.317,1.9158
15.83,1.4799,0.44356,0.27104,0.26675,0.64102,1.571,3.486,2.1712,0.57929,0.7976,0.64717,2.5685,0.39175,1.0036,0.37135,2.0943,0.43862,1.0416,1.4197,2.3395
15.84,0.66631,0.31079,0.24835,0.32687,1.2867,2.6645,3.8259,0.90962,0.66378,0.47579,1.3936,1.1773,0.51316,0.64833,0.60585,1.3686,0.6843,1.4382,0.96933,1.9441
15.85,0.4003,0.25615,0.26359,0.51012,2.2782,2.629,3.3754,0.52938,0.94127,0.39676,2.7914,0.55602,0.87121,0.38954,1.3242,0.79674,1.2538,1.0085,1.0685,0.95405
15.86,0.29471,0.24253,0.33534,1.1048,2.9946,1.7208,1.9335,0.44683,0.86141,0.51084,2.8975,0.39263,0.98686,0.36277,2.1431,0.97027,1.3395,0.56104,1.8852,0.48418
15.87,0.25102,0.26694,0.55919,2.5058,2.2036,1.9528,0.85679,0.59182,0.51691,1.0058,1.5018,0.43754,0.63283,0.52648,1.8748,1.4266,0.76038,0.52926,2.0727,0.37135
15.88,0.24502,0.36014,1.2653,3.2686,1.0928,2.7887,0.47719,0.89403,0.37214,2.2669,0.65929,0.73192,0.40274,1.1168,1.5537,1.166,0.40121,0.95382,1.1705,0.43405
15.89,0.28109,0.66366,2.5388,2.0194,0.7947,2.1679,0.38021,0.82989,0.41807,3.0796,0.41198,1.0203,0.4153,2.2951,1.5781,0.57949,0.32259,1.8616,0.57013,0.70916
15.9,0.40827,1.5488,2.8061,0.88309,1.2437,0.99611,0.46652,0.49787,0.71338,1.9679,0.39878,0.79611,0.688,2.8725,1.0214,0.31995,0.39353,2.0141,0.42265,1.0849
15.91,0.8338,2.5961,1.855,0.52291,2.3446,0.48965,0.76618,0.35987,1.6538,0.85067,0.61124,0.53169,1.603,2.0777,0.48564,0.25276,0.7244,1.1409,0.51177,1.5429
15.92,1.8922,2.124,0.97711,0.50939,2.4948,0.3501,0.88749,0.40878,2.9386,0.46848,0.99658,0.63849,3.0048,0.99618,0.28647,0.25931,1.568,0.63249,0.9679,2.1691
15.93,2.576,1.1942,0.52068,0.82905,1.3346,0.37542,0.5871,0.7033,2.5197,0.40368,1.0209,1.2189,2.7515,0.46307,0.22661,0.33523,2.1382,0.66381,1.9583,1.8515
15.94,1.6601,1.0121,0.3875,1.7958,0.59062,0.6071,0.37371,1.6345,1.1905,0.55612,0.93053,1.931,1.3059,0.28606,0.21718,0.58609,1.5031,1.2597,2.4344,1.2467
15.95,0.75724,0.84464,0.43104,2.5906,0.36223,0.87914,0.3679,2.9068,0.58896,1.0185,1.3266,2.3098,0.55764,0.22418,0.24278,1.3074,1.0548,2.2268,1.5742,1.6795
15.96,0.53634,0.49776,0.75244,1.773,0.33169,0.71101,0.55133,2.5024,0.47744,1.5288,1.47,2.2144,0.32155,0.20644,0.32087,2.2229,1.5434,2.17,0.81291,2.9836
15.97,0.70573,0.33431,1.6901,0.77524,0.47527,0.42387,1.2029,1.2105,0.67906,1.7344,1.1196,1.2744,0.23965,0.21761,0.53706,2.2133,2.1024,1.2271,0.69968,2.9325
15.98,0.81684,0.3398,2.5402,0.40456,0.79162,0.35054,2.535,0.67224,1.4058,1.3495,1.3695,0.56792,0.21249,0.26435,1.2045,2.1968,1.6088,0.63018,1.1878,1.4827
15.99,0.55268,0.51914,1.8024,0.31574,0.82217,0.44902,2.8857,0.75173,2.1269,0.74591,1.9869,0.32364,0.21809,0.3874,2.6459,2.0993,1.101,0.47916,2.4863,0.6576
16,0.33103,1.15,0.79311,0.37659,0.51977,0.84695,1.7201,1.3184,1.5691,0.58108,1.558,0.24873,0.2621,0.7509,3.5264,1.218,0.82869,0.59008,3.1051,0.41767
16.01,0.29214,2.2602,0.40754,0.64209,0.37404,1.9731,1.1815,1.7843,0.73514,0.93691,0.73526,0.23743,0.39222,1.7754,2.4612,0.6844,0.52334,1.1646,1.8564,0.41958
16.02,0.38662,2.2602,0.31505,0.87532,0.4307,3.2381,1.459,1.5688,0.42754,1.7357,0.38647,0.27948,0.79598,3.2017,1.1052,0.69802,0.3975,2.4963,0.79871,0.64831
16.03,0.76187,1.1499,0.37142,0.67596,0.7428,2.9868,1.3763,0.97377,0.41149,1.7919,0.30146,0.43808,1.701,3.175,0.54481,0.75404,0.46467,3.0244,0.45193,0.87599
16.04,1.7401,0.51926,0.63138,0.46662,1.7738,2.0839,0.97636,0.5077,0.66106,0.97414,0.33514,0.94389,2.3389,1.7405,0.42014,0.53664,0.84343,1.7577,0.40012,0.66916
16.05,2.4548,0.34122,0.89282,0.55097,3.6009,1.1485,1.0141,0.35269,1.3838,0.50517,0.55622,1.7839,2.3698,0.75375,0.52177,0.3749,1.946,0.76316,0.56606,0.40106
16.06,1.6306,0.34084,0.75524,1.0529,3.645,0.6022,0.94195,0.37891,1.9278,0.44556,1.2126,1.7863,2.2787,0.42163,0.69557,0.39595,3.0435,0.44946,0.86132,0.33256
16.07,0.72138,0.52227,0.68365,1.9803,1.8255,0.51351,0.56128,0.63209,1.3534,0.72353,1.8716,1.1633,1.3954,0.33756,0.58704,0.63728,2.2468,0.4141,0.80281,0.39177
16.08,0.40937,0.90486,1.1052,2.8986,0.76619,0.75355,0.35838,1.348,0.80719,1.4705,1.4127,1.3042,0.63747,0.4107,0.38855,1.4465,1.0105,0.59525,0.53728,0.61059
16.09,0.37255,1.1563,1.5525,3.194,0.44792,0.95644,0.35248,1.9765,1.0092,1.8291,0.71571,1.9598,0.36607,0.62119,0.35649,2.785,0.53375,0.91503,0.49814,1.3158
16.1,0.54827,1.3829,1.5488,2.0016,0.40027,0.69174,0.52267,1.5979,1.7242,1.1178,0.54595,1.6464,0.30785,0.64122,0.49714,2.6914,0.44412,0.91514,0.76211,3.1659
16.11,1.143,1.4052,2.1767,0.87033,0.57436,0.42785,1.1027,1.4688,1.6899,0.52213,0.86125,0.79417,0.39438,0.43621,1.0182,1.3689,0.57564,0.80301,1.7315,4.6749
16.12,1.8584,0.93293,2.889,0.46596,0.90498,0.40942,2.1524,1.9249,0.87568,0.34568,1.645,0.39883,0.6102,0.35095,2.2712,0.67854,0.95761,1.266,3.8047,3.1985
16.13,1.5502,0.78545,1.9598,0.37498,0.87225,0.64059,2.7263,1.5307,0.41353,0.35428,1.8205,0.29626,0.6357,0.43181,2.9893,0.53837,1.3152,2.9223,4.4625,1.4029
16.14,0.78716,1.3991,0.86597,0.46884,0.60386,1.4537,2.4381,0.7233,0.2762,0.56103,1.0162,0.33073,0.43882,0.77672,1.9146,0.6874,1.8866,4.5893,2.4837,0.84172
16.15,0.47203,2.5757,0.46623,0.80191,0.67374,2.9343,1.4246,0.36028,0.24281,1.209,0.4696,0.51775,0.36138,1.7851,0.96426,1.288,3.6574,3.3503,1.0331,0.98322
16.16,0.49343,2.4678,0.38587,1.0722,1.3072,3.1545,0.62865,0.24833,0.2669,1.8598,0.30577,0.66972,0.45105,2.9859,0.8003,2.6882,4.5312,1.4293,0.57635,1.2035
16.17,0.87961,1.246,0.49603,1.1047,2.0885,1.7087,0.33614,0.20868,0.40225,1.3813,0.29586,0.5279,0.80806,2.4944,1.2791,4.5421,2.6692,0.65414,0.50579,0.91211
16.18,1.9486,0.60542,0.90543,1.5866,2.1554,0.70684,0.23546,0.20509,0.86088,0.64149,0.42207,0.3957,1.8356,1.4995,2.9652,4.2635,1.0879,0.42073,0.71961,0.61793
16.19,2.7402,0.47511,1.533,1.8797,2.1627,0.36717,0.19004,0.24383,1.6648,0.35593,0.64784,0.43896,3.0977,1.7293,5.0406,2.0898,0.53978,0.36106,1.1069,0.66786
16.2,1.857,0.65213,2.0436,1.2702,1.6313,0.24492,0.17287,0.3788,1.671,0.30072,0.64717,0.68769,2.8509,3.459,4.044,0.86328,0.36223,0.42097,1.06,1.1956
16.21,0.92505,1.379,1.8309,1.0086,0.77715,0.18908,0.17752,0.81441,0.88034,0.3748,0.49685,1.4625,2.6784,4.7097,1.7754,0.46739,0.30212,0.70199,0.80784,2.8873
16.22,0.81012,2.384,0.99853,1.5391,0.37331,0.16438,0.20776,1.6142,0.4389,0.60078,0.52395,3.1643,4.173,3.324,0.75746,0.32818,0.30449,1.1638,1.0729,5.238
16.23,1.3787,2.0335,0.59373,1.7581,0.23626,0.15755,0.29321,1.6885,0.33071,0.75626,0.82443,4.7973,4.3558,1.7849,0.4338,0.27655,0.38368,1.3138,2.1371,4.5757
16.24,1.981,0.96673,0.726,1.0262,0.1829,0.16497,0.55839,0.92183,0.36817,0.69178,1.8294,5.5117,2.4249,0.91249,0.31313,0.27401,0.65719,1.6413,3.2276,2.0927
16.25,1.726,0.4801,1.3637,0.45567,0.16069,0.19042,1.247,0.47479,0.56821,0.84546,4.549,4.2079,1.3825,0.48628,0.26766,0.32541,1.3714,2.4554,3.7652,0.85054
16.26,1.2551,0.37427,1.7217,0.25821,0.155,0.25121,1.8155,0.37948,0.89586,1.7465,6.9962,1.9598,1.0969,0.32807,0.26826,0.49792,2.3951,2.265,3.7487,0.44814
16.27,0.7437,0.46962,1.0711,0.19124,0.16226,0.41542,1.2966,0.45468,1.19,3.8759,4.9015,0.94384,0.69441,0.27414,0.32627,1.0633,2.7578,1.8366,2.1934,0.29284
16.28,0.40799,0.92471,0.47509,0.16595,0.18467,0.90285,0.67353,0.75801,2.1388,5.3367,2.0186,0.79409,0.4014,0.27535,0.52996,2.3411,1.8232,2.7394,0.91686,0.21815
16.29,0.3057,1.6165,0.26364,0.16026,0.23278,1.7025,0.52062,1.4666,4.0568,4.7571,0.89412,0.91863,0.30164,0.34619,1.1699,2.9852,0.98454,3.3543,0.45271,0.17823
16.3,0.34281,1.4346,0.19595,0.16878,0.34279,1.712,0.69166,2.8793,4.1663,3.3274,0.56822,0.74969,0.29842,0.60812,2.1934,1.8732,0.97939,2.0412,0.28738,0.1573
16.31,0.6047,0.69911,0.17361,0.19301,0.6514,1.0932,1.4355,4.4115,2.6271,1.6175,0.55477,0.45683,0.39432,1.3703,2.2517,0.86171,1.9093,0.84888,0.2127,0.15011
16.32,1.2728,0.3373,0.17299,0.24181,1.4073,1.0841,3.3515,3.4814,2.5746,0.75553,0.77174,0.36388,0.76143,2.2039,1.6654,0.56069,3.1842,0.41732,0.17423,0.15876
16.33,1.648,0.2282,0.18969,0.34156,2.0809,2.1883,4.6856,1.7228,2.9953,0.48661,0.84846,0.46628,1.6589,1.7379,1.202,0.6549,2.5957,0.2673,0.15472,0.20232
16.34,1.0362,0.19761,0.22819,0.58302,2.0467,4.0713,3.0541,1.2964,1.9563,0.45925,0.63145,0.93777,2.1654,0.96328,0.68849,1.3047,1.1648,0.20146,0.14839,0.33882
16.35,0.47355,0.20017,0.30517,1.2645,2.9115,3.9017,1.3172,2.0691,0.89551,0.65464,0.63886,1.8799,1.3653,0.92288,0.45542,2.6984,0.51065,0.16923,0.15577,0.53078
16.36,0.28443,0.22971,0.47122,2.7109,4.2959,2.1722,0.74165,2.8112,0.52132,0.95025,1.2199,2.0248,0.64963,1.0565,0.49626,3.0182,0.29931,0.15522,0.18803,0.50522
16.37,0.24035,0.29902,0.9143,4.3857,3.2557,1.1069,0.74698,1.937,0.47046,1.0764,2.0812,1.0894,0.50724,0.7438,0.89558,1.6297,0.21719,0.155,0.28965,0.39059
16.38,0.254,0.45774,2.2933,4.7566,1.5362,0.61554,1.3399,0.90796,0.67721,1.5915,1.7714,0.49122,0.74683,0.44498,2.06,0.67169,0.18076,0.17112,0.50541,0.48231
16.39,0.3221,0.89926,4.902,2.8447,0.97322,0.46224,2.4811,0.57007,1.3272,2.1823,0.8305,0.31717,0.98274,0.40767,3.1141,0.35311,0.16777,0.21868,0.64226,1.0005
16.4,0.50407,2.2073,5.2596,1.2003,0.81572,0.51388,2.4899,0.63951,2.255,1.5296,0.38592,0.32046,0.72225,0.61984,2.1945,0.24403,0.17299,0.35312,0.69475,2.1076
16.41,1.0583,4.211,2.7058,0.64902,0.55666,0.87956,1.385,1.2363,2.3301,0.67039,0.24997,0.51598,0.42943,1.3998,0.93419,0.20205,0.20162,0.66322,1.2274,2.6224
16.42,2.5778,4.3641,1.0828,0.59476,0.4103,1.909,0.93525,2.3932,1.2917,0.32949,0.21227,0.87322,0.38906,2.776,0.44011,0.19346,0.27885,1.1308,2.0951,1.8035
16.43,4.1026,3.1013,0.56736,0.70248,0.43803,2.8437,1.3982,2.456,0.54972,0.21872,0.23136,0.85214,0.5872,2.7736,0.28787,0.2153,0.50699,1.862,1.9112,0.87099
16.44,3.139,1.7661,0.42563,0.61013,0.67923,2.4509,2.2214,1.262,0.29247,0.17724,0.35689,0.51052,1.3208,1.3918,0.24168,0.2922,1.2004,2.1067,1.3064,0.45904
16.45,1.8222,0.82172,0.4781,0.44988,1.4937,2.3479,2.0261,0.52982,0.20101,0.16617,0.68881,0.36916,2.6852,0.60248,0.25227,0.53686,2.2587,1.2636,1.1555,0.36978
16.46,1.8471,0.45823,0.6513,0.47609,3.1648,2.2563,1.3427,0.28705,0.16121,0.1818,0.91129,0.45309,2.7965,0.36725,0.34349,1.2491,2.1004,0.69447,0.79647,0.481
16.47,1.7433,0.35553,0.64777,0.79567,4.0572,1.3045,0.79843,0.19761,0.1438,0.25322,0.64285,0.88231,1.4527,0.32492,0.67173,2.1441,1.0339,0.76067,0.44603,0.88163
16.48,0.96918,0.38962,0.56012,1.8283,2.8506,0.73476,0.40294,0.15667,0.14088,0.48322,0.39317,2.0493,0.65174,0.42133,1.4962,1.911,0.49159,0.9817,0.34702,1.2632
16.49,0.4944,0.58558,0.80647,3.5806,1.2929,0.74837,0.23343,0.13664,0.1534,0.84309,0.38289,3.0093,0.44622,0.83876,2.0401,1.0665,0.37884,0.75942,0.42311,1.1449
16.5,0.36306,0.81248,1.6668,3.9516,0.60167,0.73699,0.16864,0.12886,0.1964,0.80732,0.60593,2.0931,0.53264,1.7137,1.3768,0.52597,0.51749,0.45728,0.76489,1.3814
16.51,0.3943,1.0524,2.5352,2.303,0.42444,0.44493,0.13904,0.13113,0.33349,0.48838,1.376,1.0049,1.0496,1.9214,0.7999,0.32193,0.86205,0.40731,1.4717,2.393
16.52,0.64296,1.777,2.7149,0.95916,0.51301,0.23749,0.12478,0.14623,0.66769,0.37592,2.7338,0.80057,1.893,1.0729,0.66329,0.29073,0.91484,0.60529,2.2395,2.574
16.53,1.3249,2.1167,2.8888,0.47658,0.69927,0.16157,0.11985,0.18812,0.89585,0.48426,2.835,1.3416,1.7432,0.51456,0.46655,0.3945,0.64329,1.3524,2.8173,1.8808
16.54,2.1861,1.4458,2.0304,0.33929,0.57144,0.13247,0.12282,0.31314,0.65158,0.94875,1.8356,2.0221,0.85814,0.42543,0.30391,0.72358,0.65957,2.8635,2.1826,1.8218
16.55,2.0081,1.2986,0.90785,0.37474,0.30331,0.12034,0.13544,0.63151,0.43664,2.2067,1.8683,1.5338,0.40732,0.5354,0.27747,1.0602,1.2965,3.2071,1.1212,1.456
16.56,1.0604,2.1382,0.44164,0.58131,0.17919,0.11759,0.1652,0.90618,0.48554,3.5463,2.1327,0.69786,0.29282,0.51064,0.36745,1.1014,2.5023,1.751,0.88706,0.75017
16.57,0.60346,2.3961,0.30761,0.65573,0.13815,0.12268,0.24003,0.71807,0.87056,3.4843,1.3441,0.34756,0.33885,0.36173,0.68619,1.6262,2.7918,0.76755,1.3375,0.4305
16.58,0.67434,1.3445,0.32647,0.40939,0.12399,0.13733,0.45399,0.53622,2.1411,2.5552,0.59645,0.2433,0.49985,0.33898,1.4001,2.4933,1.9814,0.50993,1.5171,0.4115
16.59,1.3471,0.57927,0.51484,0.21758,0.12224,0.1679,0.84749,0.73946,4.2544,1.2904,0.32115,0.22332,0.53667,0.51049,2.3314,2.0524,1.0686,0.63806,0.91494,0.6888
16.6,2.3173,0.32997,0.65772,0.15236,0.13041,0.23421,0.99287,1.5814,4.1167,0.57572,0.23153,0.27207,0.44414,1.1414,2.6906,1.2759,0.53639,1.1708,0.46245,1.3251
16.61,1.9707,0.28013,0.45734,0.13391,0.15129,0.4077,0.99755,2.9439,1.9798,0.32972,0.20447,0.43946,0.56016,2.4951,1.7127,1.2372,0.37777,1.4749,0.3578,1.4696
16.62,0.91659,0.37909,0.2422,0.13438,0.19535,0.87424,1.6164,3.7563,0.79612,0.24097,0.21522,0.65267,1.198,2.9644,0.80465,1.0305,0.44233,0.94261,0.49099,0.82584
16.63,0.42232,0.60399,0.16561,0.1504,0.29678,1.674,2.1643,3.1568,0.41863,0.20981,0.27898,0.82141,2.3356,1.6908,0.61407,0.56083,0.83497,0.46797,0.997,0.38864
16.64,0.28388,0.59408,0.14944,0.19081,0.58878,2.2976,1.8128,1.5841,0.2861,0.21449,0.4794,1.4712,2.5282,0.71351,0.8865,0.34255,1.3989,0.34833,1.5111,0.26101
16.65,0.2939,0.34628,0.16075,0.29205,1.4206,1.9019,2.0945,0.67757,0.23677,0.26421,1.0048,2.3558,1.7248,0.40571,1.0558,0.3417,1.2053,0.46766,1.1241,0.26595
16.66,0.46484,0.21211,0.20408,0.59768,2.4649,1.0198,2.894,0.37938,0.23448,0.42368,1.9452,1.9173,0.93665,0.37849,0.68642,0.57604,0.61054,0.94993,0.53126,0.37753
16.67,0.65109,0.1889,0.32734,1.3673,2.0986,0.73229,2.1639,0.28186,0.28766,0.94673,2.4617,1.0901,0.46647,0.59894,0.36631,1.1514,0.35793,1.4876,0.30831,0.51374
16.68,0.51316,0.22664,0.71597,1.9939,1.0223,1.1551,0.97297,0.26416,0.48001,2.0881,1.5907,0.98084,0.30675,0.96996,0.29277,1.3825,0.3668,1.154,0.28621,0.65943
16.69,0.31424,0.37121,1.5349,1.6257,0.53355,2.3085,0.48362,0.32062,1.0999,2.5364,0.71845,0.86965,0.31444,0.86625,0.3988,0.83732,0.64968,0.56947,0.41947,1.0298
16.7,0.28871,0.83826,1.8183,1.2333,0.46888,2.676,0.35892,0.5558,2.1336,1.4758,0.48443,0.49367,0.52746,0.46556,0.81607,0.42374,1.2756,0.37272,0.79219,1.1855
16.71,0.45815,1.6522,1.1258,0.84783,0.7121,1.5405,0.39731,1.2833,2.1312,0.62166,0.64506,0.28302,0.91437,0.29144,1.359,0.33955,1.442,0.47409,1.1787,1.1431
16.72,1.0308,1.6612,0.78035,0.48846,1.5714,0.74796,0.69591,2.2107,1.2641,0.34108,0.84214,0.24637,0.88005,0.30942,1.1373,0.48557,0.89528,0.89067,1.0095,1.939
16.73,1.7634,0.86934,0.91283,0.38933,2.689,0.64028,1.549,1.8373,0.73111,0.28983,0.6124,0.34814,0.48437,0.54823,0.5797,1.0021,0.68484,1.2036,0.63016,3.0908
16.74,1.4551,0.4439,0.7939,0.50018,2.2965,1.1116,2.2467,0.91754,0.40311,0.4086,0.32149,0.68098,0.28991,1.116,0.36828,1.5811,0.95807,0.8657,0.62906,2.4228
16.75,0.67878,0.4144,0.4846,0.98377,1.3529,2.0611,1.5342,0.6197,0.24634,0.70454,0.22652,0.95909,0.29098,1.3517,0.42414,1.4738,1.0137,0.47417,1.2414,1.0725
16.76,0.33597,0.65797,0.38646,2.1798,1.5046,2.0352,0.66722,0.53768,0.20885,0.74554,0.25931,0.68627,0.488,0.8427,0.82781,1.2846,0.70277,0.37689,2.59,0.49009
16.77,0.25011,0.864,0.49806,3.0986,2.2631,1.023,0.36379,0.34182,0.26735,0.43414,0.47039,0.36165,1.0211,0.48815,1.7479,0.96578,0.52121,0.51414,2.9086,0.32697
16.78,0.27346,0.65708,0.96363,2.9205,1.8848,0.44082,0.3536,0.21024,0.49984,0.24479,0.85827,0.27787,1.3847,0.55246,2.1547,0.51974,0.37942,1.0981,1.5869,0.33308
16.79,0.44484,0.47421,2.3172,2.7312,0.87406,0.25608,0.45196,0.18088,0.75977,0.21768,0.8648,0.36762,0.98755,1.0376,1.3199,0.36359,0.31103,2.4198,0.69986,0.54737
16.8,0.78492,0.59182,4.1052,1.7592,0.39253,0.1997,0.39346,0.23175,0.59693,0.31761,0.49257,0.74346,0.72681,1.6955,0.57286,0.40231,0.3832,2.9601,0.49997,0.91738
16.81,0.88416,1.2146,3.8551,0.76655,0.2348,0.21872,0.23452,0.43763,0.31235,0.63762,0.30761,1.3788,0.98834,1.8667,0.31189,0.38524,0.7094,1.7754,0.69607,0.85966
16.82,0.78223,2.7262,1.9854,0.37042,0.17155,0.33695,0.16589,0.72648,0.21287,0.93659,0.33396,1.5367,1.1622,1.2402,0.26148,0.30781,1.6995,0.98558,0.97709,0.49804
16.83,1.2137,4.0836,0.80555,0.23124,0.14614,0.41588,0.17449,0.6337,0.23844,0.71077,0.60813,1.3556,1.1799,0.56641,0.32556,0.3298,2.9979,1.0309,0.75355,0.39036
16.84,2.1943,3.4153,0.39767,0.16744,0.15403,0.29347,0.27834,0.34003,0.42126,0.42485,1.3898,1.0278,1.4726,0.30036,0.39417,0.52791,2.7221,0.97505,0.38701,0.63226
16.85,2.3589,1.6649,0.24785,0.13469,0.2281,0.17752,0.55571,0.22062,0.81435,0.45328,2.0907,0.62676,1.1986,0.2343,0.34795,1.2068,1.7926,0.54826,0.25062,1.1962
16.86,2.1695,0.68626,0.17617,0.12,0.37003,0.15356,0.73904,0.23655,0.95929,0.84263,1.4991,0.63743,0.58478,0.26916,0.3473,2.7795,1.1381,0.28319,0.25305,1.2762
16.87,2.6972,0.35289,0.13775,0.12183,0.36949,0.19991,0.50589,0.40132,0.77148,1.4134,0.67953,1.1199,0.30411,0.38147,0.55722,3.6035,0.56671,0.1995,0.39879,0.69292
16.88,2.174,0.22417,0.11689,0.15762,0.22721,0.38101,0.28285,0.81885,0.90783,1.695,0.38662,1.3593,0.23725,0.44342,1.1928,2.1985,0.29686,0.18024,0.85895,0.32309
16.89,0.99656,0.16239,0.10745,0.27252,0.15603,0.68685,0.24942,1.195,1.0235,1.3698,0.39977,0.83521,0.27797,0.54247,2.3089,0.88642,0.20192,0.20645,1.3208,0.22465
16.9,0.43469,0.12893,0.10986,0.38975,0.16273,0.68479,0.3796,1.248,0.81447,0.70358,0.72586,0.40208,0.43586,0.91294,3.2225,0.41061,0.16229,0.33683,0.97719,0.26471
16.91,0.24674,0.11011,0.13691,0.31,0.25119,0.43885,0.84885,1.0154,0.97611,0.37125,1.2771,0.28474,0.678,1.1698,2.5122,0.25069,0.15031,0.74698,0.44777,0.43839
16.92,0.16986,0.10079,0.23105,0.19008,0.51071,0.4366,1.5625,0.59287,1.3204,0.32005,1.1915,0.3502,0.97439,1.3145,1.1256,0.18027,0.16615,1.2692,0.24532,0.52685
16.93,0.13134,0.10013,0.37173,0.1641,0.80658,0.76891,1.4225,0.46249,0.97655,0.48247,0.64894,0.67287,0.96137,2.247,0.48104,0.14679,0.23697,1.0489,0.22194,0.36294
16.94,0.11041,0.11319,0.34704,0.21635,0.81755,1.0643,0.70107,0.75267,0.4836,0.98545,0.46568,1.0939,0.70447,2.8264,0.2681,0.13496,0.48182,0.49568,0.33249,0.24407
16.95,0.099805,0.16388,0.22439,0.41816,0.91942,1.062,0.35501,1.2321,0.31811,1.388,0.68961,0.9207,0.90162,1.7155,0.18421,0.14167,1.0285,0.25531,0.50863,0.27299
16.96,0.097325,0.29598,0.19797,0.92283,0.91728,1.0296,0.30266,1.0629,0.3673,1.0973,0.97292,0.50383,1.9202,0.69691,0.14578,0.17868,1.246,0.21372,0.45241,0.5082
16.97,0.10471,0.40348,0.29816,1.3744,0.58914,0.68158,0.4608,0.55152,0.70029,0.95933,0.81933,0.38049,2.7747,0.33129,0.12925,0.30403,0.73276,0.30219,0.27889,1.1414
16.98,0.13266,0.33777,0.65244,1.079,0.51107,0.35282,0.93394,0.35096,1.4215,0.97742,0.54311,0.53241,1.8733,0.20689,0.12844,0.68794,0.3316,0.48427,0.23447,1.6057
16.99,0.2201,0.33949,1.235,0.52928,0.78165,0.2588,1.252,0.41567,1.8155,0.63613,0.3514,1.1799,0.77406,0.15405,0.14733,1.2105,0.21322,0.4723,0.33714,1.0724
17,0.40081,0.61286,1.2854,0.29512,0.8425,0.31937,0.86103,0.8419,1.345,0.39713,0.28281,2.4005,0.351,0.12987,0.21139,1.0398,0.231,0.29601,0.73383,0.48689
17.01,0.55656,0.91556,0.72611,0.29833,0.50316,0.62027,0.53373,1.7134,0.66501,0.38704,0.34909,2.4895,0.21163,0.12223,0.42471,0.49842,0.37965,0.2314,1.4351,0.29825
17.02,0.7498,0.82816,0.3385,0.52346,0.29131,1.1823,0.67299,1.8891,0.32942,0.34013,0.66758,1.2599,0.15443,0.12996,0.9363,0.25197,0.51126,0.30819,1.4406,0.32485
17.03,0.88034,0.7934,0.22432,0.83635,0.27949,1.338,1.0618,1.0285,0.24874,0.25532,1.6104,0.50856,0.12833,0.16368,1.2237,0.20459,0.38722,0.64117,0.75158,0.56075
17.04,0.59317,0.71679,0.24424,0.71279,0.45198,1.168,1.2626,0.43848,0.29123,0.26235,2.6308,0.26314,0.11905,0.27246,0.76577,0.27956,0.24852,1.3301,0.3726,0.82038
17.05,0.36713,0.40866,0.42952,0.40838,1.0235,1.0249,1.4292,0.24955,0.33838,0.40957,1.9912,0.17487,0.1241,0.61258,0.34568,0.45869,0.24843,1.5006,0.30381,0.68187
17.06,0.46315,0.23076,0.77813,0.35085,1.801,0.66423,1.143,0.20405,0.27526,0.92842,0.85009,0.13616,0.15095,1.1397,0.2136,0.47764,0.41212,0.85056,0.4323,0.51911
17.07,0.68575,0.20367,0.80893,0.58784,1.5917,0.55192,0.55656,0.24493,0.22983,2.0839,0.36821,0.11931,0.23575,1.0577,0.22085,0.30971,0.92656,0.42294,0.76678,0.77676
17.08,0.57239,0.2889,0.5642,1.1183,0.78401,0.91173,0.27167,0.31867,0.28728,2.5399,0.21347,0.11662,0.51016,0.52675,0.35505,0.23668,1.5376,0.34392,0.96548,1.5955
17.09,0.31139,0.57948,0.64505,1.5388,0.39207,1.247,0.18779,0.28476,0.53453,1.4462,0.15265,0.12924,1.0403,0.26001,0.5022,0.30177,1.2506,0.49503,1.0857,2.2509
17.1,0.21877,0.96914,0.93433,1.424,0.33784,0.85333,0.19069,0.22462,1.3097,0.57859,0.12544,0.17169,1.1267,0.20193,0.40575,0.59823,0.64883,0.99389,1.6496,2.0457
17.11,0.26314,1.082,0.91196,0.80872,0.54163,0.38444,0.2655,0.25474,2.4367,0.28137,0.11536,0.30718,0.61428,0.25997,0.26562,1.2676,0.48586,1.7445,1.7127,1.3019
17.12,0.51264,1.0339,0.99462,0.38917,1.0333,0.20931,0.30872,0.43284,2.1587,0.17998,0.11866,0.70096,0.29009,0.43343,0.26058,1.5723,0.76769,2.0409,1.1848,0.60961
17.13,1.1341,0.70705,1.2274,0.27332,1.1425,0.16834,0.24456,1.0286,0.99046,0.13729,0.14044,1.1631,0.20668,0.49928,0.40878,1.0871,1.6296,1.3575,1.2331,0.32466
17.14,1.4845,0.43146,0.86543,0.33503,0.6339,0.20134,0.21513,2.1815,0.41055,0.11869,0.20676,0.93139,0.24291,0.35541,0.8914,0.9923,2.2348,0.67917,1.2851,0.2616
17.15,0.92613,0.51451,0.41418,0.6655,0.28647,0.28531,0.28633,2.3621,0.22597,0.1145,0.42138,0.44373,0.40304,0.28713,1.6663,1.5842,1.5211,0.5751,0.75702,0.34288
17.16,0.41768,0.94515,0.25813,1.1351,0.17873,0.28581,0.55973,1.2286,0.1573,0.12411,0.91376,0.24548,0.52308,0.38417,1.9498,1.7463,0.68784,0.93675,0.36117,0.49257
17.17,0.26759,1.1146,0.27885,0.96901,0.166,0.21927,1.3805,0.49378,0.12748,0.15717,1.153,0.22117,0.42012,0.78998,2.0157,1.2767,0.38328,1.2272,0.2402,0.43328
17.18,0.30013,0.66478,0.51503,0.46184,0.22451,0.22282,2.4178,0.25297,0.11614,0.25696,0.71201,0.31692,0.37263,1.8963,1.6534,1.0007,0.3631,0.82253,0.2565,0.26656
17.19,0.56298,0.32155,1.007,0.22502,0.29559,0.34092,1.9798,0.16882,0.11797,0.56565,0.34457,0.52137,0.60174,2.9288,0.88352,0.63484,0.6046,0.38923,0.39874,0.21141
17.2,1.0269,0.23668,1.0801,0.16095,0.25641,0.75244,0.87491,0.13356,0.1355,1.0726,0.24831,0.61378,1.3581,2.1399,0.61243,0.35127,1.0845,0.24289,0.49878,0.26353
17.21,0.98645,0.30913,0.58303,0.17111,0.20654,1.7742,0.3727,0.11979,0.18558,1.0475,0.29715,0.72966,2.3878,0.93318,0.76034,0.28002,1.0755,0.24579,0.36752,0.47993
17.22,0.51163,0.63507,0.26412,0.24669,0.24425,2.4304,0.21412,0.12,0.33825,0.57107,0.52667,1.3192,2.469,0.45588,0.73174,0.38275,0.57341,0.3761,0.25144,0.83533
17.23,0.26744,1.0929,0.16767,0.29074,0.42703,1.5335,0.15522,0.13522,0.75389,0.35343,0.98796,1.7424,1.509,0.37292,0.43191,0.7672,0.29434,0.51011,0.26154,0.89233
17.24,0.23429,0.93422,0.15839,0.23174,1.0255,0.62586,0.13151,0.17762,1.1772,0.41999,1.5774,1.4174,0.67384,0.52881,0.27189,1.1585,0.2337,0.41843,0.40944,0.89023
17.25,0.36457,0.44482,0.21686,0.20549,2.1244,0.29789,0.12628,0.29807,0.94346,0.86382,1.654,1.4753,0.36329,0.73849,0.28164,0.86993,0.29691,0.31144,0.81316,1.6482
17.26,0.77371,0.21676,0.28708,0.27495,2.2123,0.19287,0.13647,0.64981,0.64837,1.7079,0.98122,1.5242,0.30986,0.58249,0.48791,0.42809,0.47549,0.35994,1.4097,2.76
17.27,1.1107,0.15574,0.25027,0.53665,1.126,0.15472,0.16832,1.1842,0.93287,1.7739,0.60804,0.89014,0.44775,0.32668,0.96178,0.2705,0.55547,0.64689,2.2337,2.2556
17.28,0.76443,0.16657,0.20307,1.3185,0.46534,0.14606,0.24839,1.2621,1.5693,0.94028,0.83202,0.41723,0.69605,0.25033,1.1183,0.27775,0.49247,1.5683,2.9249,1.0176
17.29,0.34209,0.24076,0.24098,2.3069,0.25648,0.16046,0.48025,1.3157,1.4949,0.44607,1.3769,0.27721,0.62692,0.32351,0.67719,0.42523,0.66918,3.0804,2.0121,0.46121
17.3,0.18615,0.28437,0.41977,1.8959,0.19179,0.20965,1.1205,1.6596,0.97406,0.33975,1.255,0.30972,0.36104,0.63643,0.37411,0.68067,1.5005,3.018,0.85842,0.298
17.31,0.15144,0.22799,1.0016,0.85435,0.18131,0.35028,2.0437,1.2548,0.61552,0.46793,0.63284,0.52484,0.25686,1.1076,0.33682,0.94069,2.8182,1.4894,0.40827,0.26325
17.32,0.18278,0.20304,2.0691,0.39011,0.21663,0.78474,2.1838,0.67125,0.35539,0.94994,0.32256,0.71257,0.30498,1.0247,0.49726,1.7161,2.8168,0.6133,0.27074,0.31451
17.33,0.26394,0.26898,2.1607,0.26351,0.35271,1.6732,1.301,0.55914,0.25865,1.3969,0.26204,0.52814,0.565,0.61488,1.0442,2.7506,1.6986,0.33528,0.23199,0.53051
17.34,0.2739,0.51181,1.1213,0.26212,0.78322,2.1904,0.57296,0.52606,0.29891,1.003,0.36084,0.31607,1.0644,0.54415,2.1873,2.2287,0.81136,0.24485,0.24699,0.98342
17.35,0.21567,1.2439,0.50552,0.40001,1.4633,1.677,0.33755,0.34415,0.5581,0.47049,0.6204,0.28477,1.1725,0.97989,2.9119,1.2333,0.40297,0.22266,0.33342,1.5057
17.36,0.21913,2.241,0.36119,0.86662,1.4538,0.83521,0.3546,0.23646,1.1377,0.28189,0.69244,0.41448,0.89804,2.1838,1.9338,1.01,0.26731,0.24933,0.61769,2.2719
17.37,0.32479,1.9466,0.48016,1.4681,1.0857,0.38598,0.47343,0.25294,1.3239,0.28312,0.46097,0.83433,1.2152,2.971,0.8603,0.80389,0.2331,0.35882,1.4876,2.3629
17.38,0.67792,0.99264,0.97837,1.2294,1.1968,0.24502,0.42272,0.43223,0.77213,0.45462,0.34336,1.4613,2.3413,1.9458,0.54,0.4543,0.25899,0.72211,2.765,1.3151
17.39,1.6009,0.73286,1.4879,0.63329,1.0173,0.23599,0.26704,0.93765,0.37775,0.71806,0.4304,1.9385,2.664,0.83965,0.6634,0.2954,0.38428,1.694,2.5127,0.68434
17.4,2.4091,1.1553,1.1022,0.47784,0.51644,0.34623,0.21639,1.3549,0.28172,0.68197,0.84199,2.6915,1.6511,0.42785,0.82762,0.28959,0.81563,2.6282,1.1965,0.60921
17.41,1.9545,1.5159,0.51423,0.7558,0.26421,0.45982,0.27793,0.95418,0.34779,0.53669,2.0383,2.5105,0.91217,0.33752,0.62373,0.4235,1.817,2.157,0.5263,0.53927
17.42,1.6769,1.0014,0.3012,1.084,0.20004,0.36113,0.54341,0.46991,0.60703,0.75006,3.4427,1.2934,0.50801,0.4368,0.42458,0.91901,2.3204,1.1595,0.35553,0.37403
17.43,1.6279,0.4478,0.30955,0.80087,0.23561,0.23801,1.1178,0.32487,0.90612,1.6757,2.8015,0.68643,0.31994,0.72819,0.51828,1.9391,1.505,0.53484,0.40759,0.33722
17.44,0.95183,0.24666,0.54622,0.38095,0.37656,0.22972,1.3152,0.3801,1.0917,2.9421,1.2634,0.61552,0.29022,0.86037,1.0997,2.1837,0.97515,0.30045,0.50758,0.50672
17.45,0.42411,0.19143,0.97395,0.21935,0.45127,0.3423,0.80921,0.67501,1.859,2.851,0.56395,0.51865,0.39895,0.80952,2.0972,1.2044,0.86643,0.24784,0.41689,1.1445
17.46,0.23696,0.19753,0.93278,0.1955,0.32782,0.71788,0.48425,1.34,2.6894,1.7658,0.3861,0.34925,0.73301,1.316,2.0087,0.56383,0.55105,0.3171,0.30652,2.2716
17.47,0.17143,0.29712,0.48605,0.26927,0.24324,1.3133,0.54043,2.3189,2.0176,0.83774,0.4361,0.30612,1.1685,2.2022,0.98294,0.48505,0.29004,0.45665,0.35041,2.2686
17.48,0.14685,0.62211,0.25007,0.42565,0.27772,1.32,1.0869,2.7552,1.2889,0.42434,0.5434,0.4206,1.7223,1.8611,0.42797,0.68035,0.20565,0.4278,0.6584,1.1356
17.49,0.14941,1.0086,0.19634,0.44199,0.46634,1.028,2.4018,1.7368,1.2805,0.30775,0.48259,0.87866,2.3364,0.85026,0.26883,0.66757,0.22441,0.30437,1.5587,0.49209
17.5,0.19027,0.81182,0.23849,0.32403,1.0056,1.5388,3.0154,0.83833,0.9855,0.33587,0.46072,2.0127,1.7215,0.37105,0.2714,0.37994,0.35008,0.30935,2.4536,0.31997
17.51,0.33962,0.40096,0.38712,0.3121,1.7917,2.5515,1.7961,0.72424,0.52117,0.50724,0.80652,2.7524,0.74715,0.22062,0.44399,0.21292,0.4527,0.52686,1.7983,0.36814
17.52,0.72691,0.23652,0.49391,0.47221,2.3895,2.2765,0.76232,1.0463,0.33717,0.70731,1.7729,1.7706,0.33567,0.17155,0.66685,0.18023,0.3559,1.2505,0.78298,0.55319
17.53,1.0131,0.22079,0.42737,1.0401,2.8297,1.3883,0.43229,1.0463,0.34998,1.0255,2.4687,0.72293,0.20197,0.17325,0.53639,0.24075,0.2735,2.3094,0.39282,0.58744
17.54,0.69893,0.30858,0.46133,2.5096,2.0397,0.95304,0.41539,0.62562,0.57403,1.8807,1.8818,0.32943,0.15043,0.25623,0.2778,0.38985,0.34318,2.0568,0.3464,0.42581
17.55,0.35833,0.51353,0.87982,3.6204,0.96487,0.56773,0.6737,0.42686,1.2405,2.1688,1.0139,0.19792,0.13207,0.49131,0.17523,0.42481,0.69018,0.98503,0.51625,0.27008
17.56,0.26681,0.695,2.0169,2.4002,0.64532,0.34979,1.0803,0.55285,2.2071,1.316,0.46311,0.14258,0.14041,0.64398,0.17589,0.30598,1.6309,0.50742,0.66659,0.22333
17.57,0.32133,1.045,3.0557,0.99745,0.74129,0.32124,1.0111,1.1909,2.1331,0.85707,0.23857,0.11619,0.20426,0.43082,0.27093,0.27598,2.4137,0.43656,0.47905,0.32737
17.58,0.57239,2.0422,2.6593,0.48946,0.67609,0.46083,0.8103,2.2601,1.0903,0.80992,0.1552,0.10537,0.40504,0.22074,0.41588,0.42024,1.7113,0.46553,0.25781,0.52867
17.59,1.2517,2.4928,1.5565,0.38268,0.43468,0.91279,1.2793,2.1663,0.50711,0.53525,0.1176,0.1081,0.62506,0.16034,0.38915,0.96038,0.83138,0.55249,0.19038,0.50524
17.6,2.3159,1.6561,0.71703,0.49951,0.35764,1.5935,2.1373,1.0681,0.42436,0.26215,0.098587,0.1347,0.48974,0.18876,0.28789,2.0769,0.44734,0.46858,0.23108,0.32365
17.61,2.4376,1.3176,0.39322,0.71232,0.49853,2.2082,1.8914,0.45886,0.60721,0.15123,0.089921,0.23348,0.2507,0.31608,0.32986,2.3679,0.33171,0.27445,0.40563,0.28657
17.62,1.3409,1.4221,0.32615,0.66325,1.0877,2.3319,1.0806,0.28107,0.65207,0.10959,0.089674,0.47441,0.16334,0.43728,0.60577,1.2941,0.42326,0.19751,0.58354,0.4685
17.63,0.66456,0.96802,0.42692,0.58442,2.3961,1.388,0.63786,0.28507,0.38215,0.090519,0.10106,0.6114,0.17448,0.38827,1.3208,0.54302,0.52875,0.22759,0.51298,1.0651
17.64,0.63792,0.49156,0.70362,0.98225,2.8694,0.62392,0.35011,0.46653,0.18548,0.081632,0.14127,0.39961,0.28501,0.37291,2.2649,0.3179,0.39512,0.39243,0.52665,1.7414
17.65,1.0561,0.34315,0.91192,1.9478,1.617,0.43568,0.21494,0.64225,0.11561,0.079633,0.27339,0.21076,0.4602,0.44792,1.9738,0.3197,0.25199,0.67851,0.95803,1.3756
17.66,1.272,0.39351,1.2402,2.2986,0.65279,0.47005,0.18974,0.46036,0.089527,0.08512,0.5297,0.17228,0.488,0.69285,0.9268,0.47062,0.24761,0.92196,1.3656,0.6554
17.67,0.83115,0.71402,2.0202,1.777,0.33434,0.3824,0.26855,0.21942,0.078189,0.10444,0.57807,0.2447,0.38404,1.5103,0.42434,0.52917,0.40772,1.2583,1.1738,0.38611
17.68,0.51319,1.5385,1.9375,1.2097,0.26195,0.22312,0.49716,0.12238,0.074383,0.16462,0.35294,0.42961,0.33501,2.2755,0.30589,0.39763,0.92229,1.1846,0.90569,0.43934
17.69,0.61575,2.3813,1.1276,0.61287,0.3283,0.15677,0.60378,0.089753,0.076796,0.3445,0.25252,0.52328,0.50395,1.6135,0.37888,0.41244,1.567,0.68922,0.57842,0.85666
17.7,1.2861,1.9353,0.96267,0.30192,0.40816,0.16941,0.37168,0.076978,0.08811,0.59972,0.28283,0.38042,1.1623,0.71251,0.57892,0.7887,1.3059,0.55644,0.33626,1.417
17.71,2.2694,0.91642,1.0504,0.20511,0.30373,0.29208,0.17453,0.073038,0.11994,0.57915,0.30678,0.27118,2.1371,0.3903,0.69944,1.3239,0.62176,0.6851,0.30296,1.1636
17.72,2.1099,0.47467,0.68687,0.21212,0.17519,0.53517,0.10526,0.076203,0.21969,0.39363,0.38442,0.32199,1.9119,0.38301,0.95176,1.2745,0.32696,0.56251,0.49713,0.54349
17.73,1.1168,0.48429,0.32559,0.31794,0.13716,0.55,0.082759,0.090228,0.48435,0.25355,0.41435,0.62364,0.93777,0.65914,1.2579,0.83837,0.31116,0.32872,1.0532,0.26474
17.74,0.49996,0.79852,0.19421,0.37793,0.17055,0.29836,0.076482,0.13266,0.71407,0.19087,0.30388,1.4672,0.51873,1.2358,0.93079,0.44282,0.48877,0.26646,1.4141,0.18285
17.75,0.2955,0.91705,0.17582,0.25609,0.32488,0.14615,0.082317,0.24316,0.51293,0.24548,0.26399,2.246,0.60796,1.4545,0.58138,0.25088,0.63285,0.3907,0.913,0.16342
17.76,0.27809,0.54475,0.2508,0.15075,0.55771,0.10065,0.11216,0.43123,0.25061,0.3824,0.37686,1.6789,1.1437,0.90583,0.5869,0.21372,0.45565,0.84237,0.41109,0.17549
17.77,0.44849,0.25602,0.36343,0.13081,0.49836,0.097588,0.18173,0.61659,0.16326,0.39086,0.80738,1.0331,1.5177,0.42451,0.49827,0.30369,0.27879,1.3828,0.23971,0.22297
17.78,0.81039,0.16541,0.30609,0.18349,0.25634,0.13447,0.22777,0.53467,0.17462,0.29746,1.8251,1.1944,1.0297,0.29877,0.28519,0.53172,0.27664,1.1089,0.20436,0.34719
17.79,0.82879,0.16941,0.17535,0.36843,0.14983,0.19253,0.23443,0.28629,0.27887,0.32018,2.5436,1.2849,0.47085,0.39075,0.18957,0.59168,0.482,0.5369,0.23131,0.719
17.8,0.44377,0.26523,0.12772,0.57503,0.1579,0.17713,0.37092,0.17247,0.4196,0.56346,2.1856,0.89926,0.25676,0.51631,0.20238,0.38059,1.0348,0.3121,0.34567,1.7434
17.81,0.21264,0.3591,0.15034,0.46391,0.19916,0.12684,0.5699,0.16652,0.41183,1.3815,1.4956,0.6734,0.21543,0.39547,0.34084,0.26432,1.4026,0.30159,0.72264,2.9865
17.82,0.14946,0.27107,0.27833,0.28561,0.16667,0.12569,0.46719,0.24502,0.42442,2.8302,0.7639,0.45823,0.29504,0.22534,0.5721,0.3208,0.94957,0.46628,1.6547,2.7423
17.83,0.16982,0.15796,0.53273,0.23922,0.10863,0.19895,0.25668,0.42351,0.76878,2.8678,0.4388,0.25502,0.46596,0.17672,0.54893,0.6305,0.53352,1.0507,2.3157,1.4619
17.84,0.27875,0.1333,0.60219,0.17347,0.089658,0.40597,0.19079,0.58437,1.4332,1.4261,0.45852,0.17928,0.44766,0.22627,0.34563,1.2534,0.57059,2.0256,1.7831,0.63235
17.85,0.35355,0.19058,0.40783,0.10749,0.097529,0.58406,0.24005,0.8473,1.9388,0.58548,0.50222,0.1943,0.26616,0.414,0.28931,1.4297,1.1594,1.9685,1.5287,0.35823
17.86,0.25504,0.39464,0.22076,0.083399,0.13296,0.45214,0.46414,1.2464,2.3567,0.33643,0.34219,0.32011,0.18279,0.61255,0.41966,1.101,2.0734,1.0455,1.4129,0.33311
17.87,0.17859,0.65245,0.12258,0.081238,0.24219,0.32972,0.98703,1.1364,1.8965,0.31567,0.19897,0.47923,0.20278,0.50911,0.88753,1.4513,1.8401,0.69029,0.80163,0.47956
17.88,0.21569,0.5477,0.088989,0.091472,0.49115,0.49172,1.3579,1.0967,0.88866,0.43276,0.16282,0.40059,0.34352,0.36481,1.7253,2.178,0.88249,0.99368,0.3919,0.58388
17.89,0.2899,0.26632,0.081184,0.11832,0.677,0.9774,0.97311,1.8051,0.40353,0.44943,0.20828,0.23993,0.59148,0.43861,2.3622,1.6979,0.42955,1.3192,0.28548,0.48182
17.9,0.40542,0.1354,0.085894,0.18575,0.72833,1.2203,0.53002,2.0289,0.27187,0.28255,0.36577,0.19683,0.6287,0.89595,2.5485,0.76227,0.3518,0.91498,0.36074,0.53168
17.91,0.56158,0.097747,0.10363,0.38509,1.0399,0.88871,0.50211,1.1321,0.30709,0.1772,0.48862,0.25775,0.53887,2.1729,1.6997,0.35806,0.53351,0.4481,0.60775,0.74012
17.92,0.44231,0.090824,0.14697,0.88131,1.0725,0.51384,0.96249,0.4818,0.4397,0.16616,0.36918,0.47158,0.82604,3.2947,0.73437,0.24116,1.0347,0.31884,0.81986,0.80626
17.93,0.22136,0.1012,0.26749,1.4079,0.63434,0.31205,1.8436,0.27843,0.41548,0.2383,0.25326,0.80163,1.7775,2.2888,0.34619,0.22592,1.2441,0.44737,0.8011,1.0218
17.94,0.13162,0.13652,0.63443,1.1979,0.4425,0.28845,1.832,0.26415,0.25367,0.41985,0.27695,1.1214,2.5957,0.94152,0.22126,0.30468,0.79518,0.82954,0.54558,1.0672
17.95,0.11748,0.24264,1.2791,0.58844,0.44099,0.45095,0.92149,0.38205,0.17933,0.51544,0.47916,1.8339,2.3544,0.41334,0.17884,0.6116,0.55257,0.96847,0.39272,0.61319
17.96,0.14515,0.56101,1.3748,0.28884,0.33204,1.031,0.40404,0.45416,0.19414,0.4175,1.1213,2.148,1.5701,0.24417,0.17754,1.1809,0.6776,0.58928,0.58308,0.29967
17.97,0.25518,1.0336,0.77001,0.23962,0.2392,1.8862,0.26041,0.32141,0.30769,0.46171,2.1961,1.4132,0.74283,0.18002,0.22462,1.3313,0.70946,0.30534,0.98882,0.23495
17.98,0.58855,1.0067,0.33942,0.32226,0.26832,1.6769,0.2807,0.21385,0.54258,0.94946,2.2696,1.1445,0.34711,0.15874,0.40027,1.0293,0.64461,0.25951,0.90718,0.34869
17.99,1.0127,0.74691,0.19914,0.37902,0.48362,0.79538,0.41803,0.21592,0.73591,1.9431,1.215,1.3966,0.21457,0.17066,0.93609,0.68266,0.54211,0.4161,0.46201,0.59904
18,0.84733,0.65029,0.17793,0.28482,1.1421,0.37058,0.4584,0.32699,1.1182,2.2192,0.5873,1.0639,0.16941,0.24442,1.6159,0.39306,0.32553,0.82752,0.24746,0.59029
18.01,0.43082,0.40929,0.2476,0.22234,1.9182,0.26994,0.33509,0.66171,1.9255,1.4145,0.54078,0.50248,0.16818,0.46995,1.3298,0.3613,0.21689,0.99125,0.23665,0.31845
18.02,0.31975,0.2113,0.35693,0.27796,1.5266,0.3271,0.30752,1.343,1.856,0.68235,0.9327,0.26186,0.23083,0.82618,0.61016,0.49141,0.24902,0.5921,0.40068,0.16539
18.03,0.46034,0.14758,0.32033,0.54109,0.70461,0.50027,0.50291,2.0975,1.0484,0.36643,1.2828,0.20283,0.42709,1.1467,0.29669,0.44685,0.48018,0.28734,0.63174,0.12417
18.04,0.53259,0.15792,0.22868,1.2692,0.37158,0.59579,1.1841,1.8207,0.762,0.314,0.89052,0.2474,0.62962,1.2926,0.2422,0.26746,0.9049,0.22171,0.5282,0.12761
18.05,0.33679,0.24748,0.23635,1.9326,0.33428,0.76929,2.1815,0.89148,0.64168,0.48043,0.43482,0.43242,0.59088,0.84799,0.34409,0.20221,0.90552,0.32282,0.27806,0.17582
18.06,0.17825,0.35526,0.38517,1.3995,0.5069,1.4972,1.9683,0.47735,0.39067,0.9674,0.33439,0.57537,0.72143,0.38555,0.48096,0.27473,0.48265,0.57408,0.18334,0.34799
18.07,0.13594,0.31015,0.88155,0.68372,0.99891,2.0137,0.94021,0.5057,0.26395,1.2632,0.47891,0.41918,1.1243,0.22489,0.38517,0.57161,0.25619,0.62167,0.20995,0.76364
18.08,0.15956,0.23404,1.7509,0.51626,1.7925,1.3771,0.41179,0.60122,0.29834,0.90029,0.56968,0.27187,0.98304,0.22766,0.22919,0.95798,0.23957,0.39635,0.39982,1.0039
18.09,0.26121,0.26547,1.8038,0.84215,2.0392,0.81748,0.26483,0.44233,0.56367,0.68896,0.37408,0.32964,0.48061,0.36318,0.19953,0.80119,0.39652,0.32953,0.82461,0.66033
18.1,0.3643,0.4607,1.0975,1.7605,1.1966,0.58164,0.2847,0.28075,1.1726,0.62121,0.20332,0.6769,0.24296,0.47121,0.30913,0.40617,0.66776,0.57556,0.96007,0.39175
18.11,0.31658,1.063,1.0434,2.2076,0.5376,0.33814,0.45523,0.29059,1.5017,0.37014,0.1588,1.1012,0.20388,0.3419,0.65605,0.25971,0.71335,0.96459,0.55342,0.34937
18.12,0.26803,2.0053,1.7661,1.3355,0.39028,0.21065,0.56584,0.53535,1.0599,0.19166,0.18754,0.87566,0.29709,0.21272,0.97837,0.31558,0.77939,0.82243,0.26332,0.27404
18.13,0.35254,2.2561,1.9838,0.56057,0.47115,0.19557,0.43351,1.1706,0.5042,0.13165,0.33753,0.41086,0.45242,0.21255,0.73047,0.62315,1.0305,0.39411,0.20123,0.21038
18.14,0.69266,2.2881,1.2731,0.29069,0.44061,0.28772,0.41269,1.5867,0.23649,0.11742,0.75203,0.22171,0.40115,0.36544,0.41495,1.1613,0.79384,0.19558,0.25815,0.24937
18.15,1.7457,2.0215,0.72141,0.23078,0.27371,0.5362,0.62199,1.0372,0.1457,0.12891,1.0916,0.20656,0.24572,0.76206,0.43775,1.3499,0.36862,0.14352,0.30875,0.46937
18.16,3.3398,1.0781,0.38523,0.29869,0.20313,0.76423,0.77814,0.43777,0.11211,0.18294,0.75544,0.32103,0.20674,1.0235,0.84933,0.86544,0.18508,0.15189,0.27036,1.0774
18.17,3.0943,0.56422,0.22504,0.43994,0.26568,0.76148,1.0068,0.21019,0.1005,0.36792,0.34627,0.46414,0.30136,0.83014,1.3549,0.38006,0.13099,0.22631,0.30515,1.7998
18.18,1.4645,0.50743,0.1839,0.41505,0.53191,0.53346,1.2065,0.13508,0.10363,0.81246,0.20914,0.38732,0.63697,0.89654,1.1935,0.19247,0.12032,0.34419,0.60319,1.6567
18.19,0.5996,0.44555,0.22915,0.32435,0.88437,0.35206,0.78112,0.10541,0.12559,1.0639,0.22389,0.26299,1.167,1.0901,0.62367,0.13424,0.13799,0.43947,1.3219,0.85341
18.2,0.34532,0.27366,0.38695,0.43516,0.78164,0.45869,0.33866,0.094584,0.19345,0.67122,0.36718,0.29288,1.4045,0.84895,0.28133,0.11861,0.20691,0.75043,1.8399,0.35737
18.21,0.32734,0.18357,0.52339,0.59083,0.41053,0.89848,0.17238,0.095956,0.41214,0.31502,0.49472,0.5776,1.2401,0.72084,0.16591,0.12827,0.41461,1.2313,1.3967,0.18928
18.22,0.42273,0.18876,0.56804,0.54687,0.23707,1.1092,0.11759,0.1114,0.87439,0.21776,0.43212,1.3033,0.73442,0.65947,0.13246,0.17565,0.86603,1.15,0.65687,0.12714
18.23,0.39576,0.31515,0.58905,0.55874,0.24299,0.66326,0.09693,0.15615,1.0279,0.26927,0.49763,1.7596,0.42361,0.38789,0.13491,0.33444,1.27,0.98167,0.28747,0.099493
18.24,0.26697,0.64289,0.41198,0.4938,0.4451,0.28457,0.091336,0.29452,0.60772,0.47634,0.89305,1.1309,0.48336,0.20855,0.18005,0.78382,0.98184,1.0278,0.16124,0.089532
18.25,0.2678,0.81842,0.29212,0.28858,0.91316,0.15309,0.096955,0.67379,0.32144,0.74839,1.1483,0.4907,0.63204,0.16365,0.34468,1.2748,0.51298,0.67559,0.11171,0.094138
18.26,0.44985,0.51459,0.39477,0.19508,1.0589,0.11068,0.1175,1.0556,0.31057,1.0105,1.1145,0.2785,0.48,0.1949,0.78614,1.0169,0.45105,0.30238,0.08958,0.12668
18.27,0.61694,0.2442,0.49908,0.23302,0.59766,0.096673,0.17154,0.81785,0.57596,0.9998,1.0598,0.28681,0.27283,0.35974,1.1552,0.48709,0.74685,0.15609,0.080567,0.23274
18.28,0.58898,0.16801,0.35249,0.46629,0.25878,0.097082,0.33362,0.48067,1.1274,0.62043,0.6598,0.47479,0.23896,0.80253,0.84126,0.25871,0.89111,0.10595,0.080996,0.38033
18.29,0.46348,0.20579,0.20516,0.93785,0.14726,0.11091,0.75249,0.55679,1.1959,0.50714,0.32835,0.63539,0.4024,1.1267,0.48627,0.23754,0.5348,0.085586,0.094331,0.34575
18.3,0.26426,0.36631,0.18866,1.011,0.11383,0.14684,1.149,0.94911,0.64872,0.78636,0.24119,0.51272,0.85485,0.75079,0.338,0.40005,0.23524,0.078019,0.14117,0.2227
18.31,0.15305,0.47515,0.30738,0.54326,0.10832,0.23962,1.0762,1.0613,0.31965,0.9079,0.31782,0.51443,1.1087,0.34461,0.21468,0.76235,0.12994,0.079298,0.27019,0.21196
18.32,0.13472,0.33064,0.68271,0.24367,0.12304,0.52757,1.0863,0.7881,0.26649,0.5631,0.58647,0.90814,0.68565,0.23795,0.16544,0.81369,0.094985,0.091361,0.40756,0.36602
18.33,0.19347,0.19697,1.059,0.15336,0.17189,1.2625,0.92512,0.46897,0.41711,0.3197,0.89649,1.106,0.29774,0.2672,0.21367,0.43825,0.08277,0.12747,0.36287,0.84168
18.34,0.36297,0.19196,0.78513,0.13783,0.3219,1.8206,0.53726,0.26434,0.78485,0.32962,1.1605,0.65906,0.1693,0.2435,0.43777,0.19635,0.082405,0.23321,0.34788,1.3396
18.35,0.46254,0.32944,0.36208,0.16958,0.7164,1.2182,0.4432,0.21953,0.89546,0.63892,1.1692,0.28205,0.15304,0.16525,0.79671,0.119,0.093475,0.43544,0.62719,1.0223
18.36,0.31628,0.72731,0.20462,0.30355,1.1718,0.51988,0.48391,0.31035,0.61579,1.3279,0.65819,0.15182,0.20683,0.14664,0.73611,0.096386,0.12494,0.61068,1.028,0.48806
18.37,0.19424,1.058,0.19312,0.65466,1.314,0.27333,0.35762,0.6263,0.62707,1.5031,0.28193,0.10875,0.24184,0.22066,0.36522,0.095699,0.21505,0.84888,1.0224,0.31683
18.38,0.19917,0.74959,0.30766,0.92606,1.1782,0.24679,0.23674,0.9993,1.0591,0.81663,0.15159,0.097997,0.17951,0.48022,0.17639,0.11542,0.49423,0.93354,0.75873,0.437
18.39,0.35097,0.39405,0.64222,0.69539,0.67501,0.36071,0.2476,1.0439,1.2198,0.3334,0.10379,0.12254,0.13592,0.81394,0.1255,0.18069,1.0078,0.61173,0.43457,0.8178
18.4,0.76759,0.38236,0.89247,0.56143,0.32001,0.4662,0.43411,1.1902,0.95765,0.17132,0.082664,0.19488,0.16743,0.6775,0.1273,0.38953,1.0876,0.48273,0.25811,0.94468
18.41,1.1057,0.68039,0.61783,0.85721,0.21874,0.391,1.0105,1.1107,0.68049,0.11182,0.0759,0.22751,0.33037,0.33296,0.18415,0.80734,0.59813,0.57204,0.26486,0.58381
18.42,0.91018,0.88514,0.33298,0.98814,0.25257,0.40216,1.733,0.66136,0.35703,0.084169,0.083303,0.16711,0.68671,0.19622,0.38745,0.97902,0.28975,0.45758,0.48219,0.39306
18.43,0.88033,0.57694,0.31972,0.59741,0.42214,0.75856,1.4801,0.53953,0.17419,0.070921,0.12184,0.13545,0.80854,0.21421,0.76676,0.73071,0.24728,0.27348,0.90368,0.5527
18.44,0.93545,0.27378,0.58884,0.3089,0.63262,1.2618,0.70323,0.60234,0.10736,0.065803,0.20072,0.18075,0.49563,0.40962,0.81081,0.42357,0.38614,0.24551,0.99629,0.75596
18.45,0.57439,0.17748,0.96497,0.26505,0.88396,1.3254,0.33494,0.41793,0.080439,0.067707,0.22087,0.36979,0.31817,0.77348,0.48574,0.22611,0.53577,0.41064,0.84203,0.60089
18.46,0.26514,0.1793,0.81883,0.42656,1.1513,1.1138,0.28283,0.20039,0.067964,0.081868,0.16361,0.74669,0.45751,0.77235,0.38103,0.17247,0.42491,0.91267,0.7943,0.34738
18.47,0.15835,0.27488,0.46157,0.92933,0.87749,0.66418,0.42392,0.11166,0.062795,0.1288,0.15236,0.87732,0.79464,0.40616,0.40975,0.2272,0.31217,1.4172,0.52311,0.2191
18.48,0.13138,0.58454,0.43008,1.3626,0.57434,0.31459,0.53802,0.080551,0.063151,0.21238,0.23298,0.7635,0.75434,0.20938,0.2963,0.41835,0.45149,1.1191,0.30445,0.21782
18.49,0.139,1.0047,0.7892,0.96293,0.72172,0.20128,0.3608,0.067743,0.070307,0.23091,0.51737,0.89746,0.38192,0.19641,0.18511,0.58756,0.87326,0.52411,0.25806,0.37547
18.5,0.18592,0.99788,1.2146,0.44261,0.84537,0.22958,0.17132,0.063152,0.092044,0.19707,1.0993,0.76688,0.18249,0.30409,0.18189,0.59992,1.2414,0.24815,0.21089,0.83565
18.51,0.3356,0.99666,1.0488,0.27406,0.5294,0.40079,0.09955,0.064492,0.15314,0.26371,1.4198,0.3769,0.1289,0.37551,0.30825,0.72889,1.1125,0.18427,0.17067,1.2133
18.52,0.78578,1.1456,0.59548,0.33863,0.25315,0.51347,0.076216,0.072863,0.25849,0.57079,0.98796,0.17771,0.13871,0.28157,0.66471,0.70747,0.59795,0.20584,0.20782,0.83303
18.53,1.5289,0.80324,0.29866,0.62782,0.17479,0.33694,0.068975,0.094673,0.34164,1.1199,0.43885,0.1159,0.22624,0.2433,1.0061,0.60329,0.26774,0.20651,0.40703,0.36967
18.54,1.6634,0.49061,0.20066,0.79269,0.22024,0.1622,0.070832,0.154,0.53889,1.3394,0.20081,0.099576,0.37199,0.41294,0.79456,0.82541,0.16366,0.16461,0.90132,0.20783
18.55,0.96834,0.46962,0.22809,0.50105,0.39957,0.10101,0.082986,0.31543,0.85372,0.93207,0.12446,0.10807,0.40357,0.75342,0.40746,0.86409,0.15629,0.1691,1.1799,0.20312
18.56,0.42344,0.37444,0.43053,0.23924,0.50174,0.086923,0.11646,0.62896,0.78355,0.4256,0.09844,0.15667,0.46201,0.87873,0.28776,0.47894,0.19456,0.27907,0.73569,0.28775
18.57,0.2558,0.21723,0.74385,0.16783,0.32472,0.094934,0.21748,0.89099,0.66596,0.19775,0.094771,0.31401,0.66418,0.66132,0.44221,0.2207,0.19156,0.63941,0.33044,0.32807
18.58,0.28534,0.16182,0.66269,0.21679,0.16648,0.13483,0.51077,0.68961,0.82168,0.12564,0.11343,0.62404,0.61767,0.35546,0.79278,0.14485,0.15595,1.1332,0.2108,0.30922
18.59,0.38943,0.20615,0.33378,0.3976,0.12428,0.27127,0.88837,0.37599,0.66944,0.10498,0.18536,0.81697,0.5047,0.21237,0.7826,0.15045,0.17478,0.97851,0.2409,0.46593
18.6,0.33416,0.41352,0.18318,0.50499,0.14959,0.59927,0.77132,0.36013,0.32607,0.11388,0.40772,0.59678,0.53325,0.23057,0.40526,0.19199,0.31123,0.48217,0.38634,0.78298
18.61,0.19642,0.72611,0.17505,0.3452,0.2848,0.79055,0.38665,0.62607,0.17062,0.17588,0.74587,0.30337,0.38951,0.44211,0.192,0.18543,0.71694,0.28397,0.5793,0.97116
18.62,0.15043,0.65068,0.28995,0.2273,0.60997,0.52807,0.20408,0.76026,0.13967,0.37115,0.75535,0.22843,0.21806,0.79268,0.1361,0.1562,1.1639,0.3484,0.724,1.0885
18.63,0.19902,0.33266,0.49425,0.31103,0.76625,0.32576,0.18571,0.47126,0.18933,0.60854,0.43902,0.34309,0.18378,0.73121,0.15172,0.18788,0.93346,0.65064,0.5868,0.81621
18.64,0.40655,0.19189,0.50179,0.61682,0.46599,0.26683,0.30789,0.24191,0.38023,0.527,0.21246,0.47068,0.29276,0.3646,0.1954,0.35117,0.57085,0.82026,0.43335,0.38541
18.65,0.71779,0.19772,0.43848,0.76384,0.21641,0.18448,0.61852,0.22316,0.59281,0.38273,0.14682,0.35123,0.61398,0.17968,0.18836,0.80765,0.62914,0.52849,0.6348,0.19798
18.66,0.65093,0.34735,0.6546,0.46001,0.15728,0.1415,0.7592,0.3911,0.46061,0.37752,0.1824,0.20031,0.82314,0.13743,0.17414,1.3,0.70282,0.27843,0.93996,0.15035
18.67,0.35339,0.67082,0.77392,0.20286,0.1975,0.17359,0.53157,0.59217,0.23157,0.27342,0.33515,0.1809,0.5339,0.1637,0.24455,1.2216,0.53604,0.24771,0.72247,0.16629
18.68,0.25424,0.95415,0.46327,0.11732,0.22593,0.33614,0.49313,0.45377,0.16851,0.15395,0.4522,0.30849,0.24587,0.21612,0.52847,0.87554,0.38848,0.42418,0.35562,0.28196
18.69,0.38976,0.90602,0.20324,0.098998,0.18029,0.74175,0.62415,0.21539,0.2405,0.12335,0.32095,0.64118,0.15446,0.23623,1.2139,0.48319,0.25304,0.81379,0.23527,0.58867
18.7,0.81533,0.50626,0.11374,0.121,0.1765,1.0984,0.46442,0.12064,0.32307,0.17395,0.18634,0.8033,0.16021,0.33459,1.6126,0.28847,0.19021,0.89062,0.31392,0.79833
18.71,1.1232,0.22014,0.087237,0.19387,0.30906,0.92176,0.2169,0.10882,0.24159,0.3339,0.17982,0.4974,0.23712,0.62225,1.0076,0.29719,0.2368,0.56117,0.6046,0.57631
18.72,0.78435,0.12066,0.084721,0.25919,0.67843,0.47159,0.11258,0.16267,0.13808,0.44175,0.31886,0.24786,0.37139,0.86644,0.42595,0.30391,0.4685,0.49779,0.77133,0.45182
18.73,0.3474,0.088022,0.106,0.31379,1.0703,0.20406,0.080499,0.27945,0.11703,0.30771,0.65703,0.20483,0.58226,1.0814,0.23059,0.22684,0.91197,0.74277,0.49433,0.5951
18.74,0.16356,0.07876,0.18154,0.51615,0.96109,0.11124,0.073576,0.28923,0.17474,0.18475,0.8035,0.32902,0.64383,1.1724,0.21034,0.20697,1.1051,0.71432,0.25079,0.54506
18.75,0.10469,0.08539,0.35288,0.63438,0.49758,0.077624,0.08776,0.17422,0.33876,0.18974,0.52603,0.61178,0.50263,0.71383,0.28188,0.32375,1.0391,0.37609,0.21045,0.29262
18.76,0.085397,0.11945,0.57688,0.53787,0.21087,0.063504,0.15034,0.11487,0.43703,0.3473,0.40283,0.65677,0.65447,0.32608,0.31772,0.75007,0.78927,0.18645,0.33754,0.16345
18.77,0.085976,0.23715,0.61375,0.65178,0.1125,0.058854,0.26976,0.13036,0.30377,0.71695,0.56808,0.38595,1.0612,0.2092,0.30444,1.4369,0.39169,0.13434,0.55454,0.14583
18.78,0.11332,0.51181,0.38159,0.70577,0.076981,0.062416,0.2826,0.23783,0.20032,0.94561,0.60698,0.24091,0.93706,0.23233,0.47416,1.3488,0.18911,0.14125,0.49534,0.19786
18.79,0.21653,0.66949,0.26042,0.40647,0.061548,0.081657,0.17263,0.41467,0.24335,0.86426,0.41062,0.29291,0.46975,0.3668,0.85208,0.64497,0.12321,0.22887,0.26199,0.25346
18.8,0.45037,0.44369,0.39402,0.17668,0.055065,0.14661,0.11786,0.40775,0.51427,0.66879,0.26161,0.60221,0.26381,0.57041,1.052,0.27088,0.10143,0.44946,0.15676,0.22463
18.81,0.55364,0.21383,0.65813,0.09656,0.054545,0.26709,0.13869,0.28822,1.0756,0.36587,0.18115,1.044,0.28246,0.80218,1.0792,0.15178,0.10131,0.55762,0.15364,0.21037
18.82,0.37466,0.14256,0.57778,0.068671,0.060933,0.28393,0.25619,0.35539,1.1972,0.21748,0.1777,0.91995,0.53335,0.72716,0.79558,0.10841,0.12853,0.35732,0.21817,0.30338
18.83,0.26681,0.17561,0.27626,0.057366,0.082593,0.18335,0.46421,0.64442,0.64902,0.20931,0.27858,0.5301,0.89454,0.48216,0.37475,0.09129,0.2297,0.19398,0.27978,0.63281
18.84,0.20685,0.35689,0.12661,0.053755,0.15008,0.14623,0.57023,0.89256,0.27802,0.19978,0.61407,0.52667,0.77201,0.57575,0.1801,0.088266,0.4566,0.1619,0.27503,1.3635
18.85,0.13168,0.63186,0.078976,0.055889,0.27488,0.21757,0.6455,0.95807,0.16581,0.17039,1.1107,0.78357,0.3966,0.85396,0.1163,0.098595,0.55341,0.21263,0.34584,2.1127
18.86,0.10809,0.55986,0.062142,0.065535,0.30688,0.48595,0.60396,0.69038,0.15602,0.20041,1.1733,0.75621,0.25604,0.69144,0.093201,0.13562,0.35946,0.32926,0.71092,2.1419
18.87,0.14891,0.26795,0.056792,0.092332,0.25679,0.8615,0.42699,0.32892,0.19674,0.36831,1.022,0.50225,0.34545,0.32646,0.086388,0.25325,0.22391,0.46768,1.6754,1.2776
18.88,0.31618,0.12391,0.058658,0.1708,0.36682,0.75219,0.51234,0.17741,0.21887,0.89344,0.74446,0.29748,0.66494,0.16123,0.090481,0.49054,0.23638,0.85847,2.51,0.63048
18.89,0.59767,0.079831,0.069054,0.34123,0.58816,0.37385,0.76085,0.1496,0.25211,1.5973,0.39846,0.18944,0.81777,0.11026,0.10811,0.56932,0.40686,1.6335,1.8674,0.55707
18.9,0.57447,0.066824,0.097303,0.52698,0.59488,0.21418,0.62478,0.19159,0.46243,1.3535,0.29465,0.18842,0.49625,0.094799,0.15609,0.40753,0.90544,1.7747,0.84639,0.65625
18.91,0.28886,0.067689,0.18251,0.63085,0.53669,0.23656,0.31544,0.28661,0.85389,0.61672,0.29653,0.32508,0.22439,0.095065,0.29471,0.4052,1.6513,1.394,0.41124,0.50738
18.92,0.13549,0.083764,0.43017,0.48551,0.42928,0.4503,0.197,0.46265,1.0992,0.27719,0.22229,0.6598,0.13297,0.10869,0.56763,0.80669,1.6057,1.2359,0.33755,0.33112
18.93,0.093143,0.13808,0.73555,0.27485,0.24738,0.74261,0.23045,0.73108,1.2008,0.19422,0.15788,0.79308,0.10851,0.14312,0.7433,1.589,0.8719,0.78545,0.48087,0.37024
18.94,0.093098,0.30157,0.60382,0.26365,0.17682,0.64726,0.44917,0.69855,0.88376,0.22364,0.17392,0.47256,0.10919,0.22875,0.95871,1.6495,0.58679,0.4023,0.66123,0.75021
18.95,0.13751,0.53851,0.28906,0.39589,0.22787,0.43181,0.76503,0.56646,0.41154,0.26519,0.31666,0.22294,0.12996,0.4792,1.5669,0.88704,0.83271,0.30773,0.62904,1.4334
18.96,0.28875,0.54953,0.16262,0.39391,0.46072,0.54385,0.67283,0.82366,0.20707,0.20781,0.65109,0.1478,0.1854,1.1213,1.5411,0.41547,1.0402,0.42902,0.80514,1.4059
18.97,0.49827,0.43251,0.16847,0.24965,0.83876,0.73609,0.35791,1.0038,0.1631,0.15283,0.78821,0.14199,0.34099,1.892,0.83784,0.30565,0.7123,0.80205,1.3177,0.70624
18.98,0.43784,0.29264,0.2881,0.206,0.98624,0.56503,0.24952,0.62167,0.20506,0.17455,0.48307,0.18094,0.82416,1.6849,0.47225,0.42012,0.43408,1.2986,1.2546,0.31855
18.99,0.24541,0.16475,0.42297,0.32772,0.9024,0.33333,0.36589,0.279,0.25803,0.32086,0.25482,0.31388,1.7258,0.82351,0.32295,0.80245,0.52388,1.5236,0.76073,0.22711
19,0.21565,0.12531,0.36097,0.75451,0.57196,0.21078,0.74459,0.16898,0.21195,0.65788,0.21856,0.73597,1.8999,0.37777,0.24096,1.0645,1.0872,1.0195,0.45865,0.28773
19.01,0.28997,0.15829,0.31245,1.2755,0.2781,0.15619,0.95934,0.17081,0.16204,0.80878,0.32416,1.4762,1.0526,0.28303,0.26414,0.89743,1.7157,0.48452,0.25607,0.38551
19.02,0.2617,0.29589,0.51862,1.0322,0.19379,0.17561,0.59936,0.2373,0.19039,0.54667,0.72657,1.5391,0.44598,0.29962,0.46029,1.0692,1.3304,0.35,0.1652,0.31191
19.03,0.16819,0.51186,0.82951,0.46554,0.19255,0.31989,0.27102,0.25272,0.34887,0.43315,1.439,0.99159,0.24774,0.27837,1.0051,1.4264,0.59983,0.3547,0.16802,0.20013
19.04,0.15284,0.6686,0.913,0.2119,0.16182,0.69805,0.1681,0.19422,0.71396,0.75852,1.4454,0.74838,0.21435,0.28198,1.6904,1.1387,0.28041,0.25675,0.26604,0.20711
19.05,0.25056,0.77193,0.85809,0.1409,0.13291,0.94401,0.1737,0.18881,0.96401,1.4389,0.75159,0.49959,0.26903,0.4745,1.7842,0.81356,0.2036,0.15421,0.36403,0.39322
19.06,0.57294,0.5868,0.54074,0.14113,0.15792,0.61511,0.24673,0.28905,1.0446,1.43,0.39973,0.27456,0.33768,1.0917,1.1121,0.58697,0.24622,0.13057,0.2827,0.7815
19.07,0.95494,0.38681,0.24872,0.16894,0.28914,0.2883,0.28232,0.62276,1.5068,0.72283,0.43376,0.20637,0.4494,1.8815,0.53007,0.31151,0.30373,0.18412,0.18478,0.84383
19.08,0.76448,0.50593,0.14109,0.15557,0.64541,0.19061,0.25832,1.3161,1.4815,0.32264,0.57048,0.25139,0.8818,1.7207,0.41384,0.1769,0.22865,0.31289,0.20527,0.46563
19.09,0.36124,0.70236,0.12031,0.1316,0.94025,0.21258,0.34393,1.9349,0.76084,0.21368,0.46518,0.46038,1.3925,0.88875,0.53264,0.1577,0.13852,0.3382,0.40561,0.24877
19.1,0.20506,0.51507,0.14607,0.15724,0.66739,0.33114,0.75165,1.6659,0.32895,0.23153,0.31867,0.93605,1.3026,0.39396,0.48111,0.22335,0.1224,0.22403,0.79824,0.26932
19.11,0.22281,0.24187,0.16721,0.28371,0.34233,0.52163,1.6378,0.81757,0.19393,0.38837,0.40211,1.3339,1.1671,0.25672,0.26241,0.28468,0.18284,0.18166,0.8607,0.36148
19.12,0.41718,0.13548,0.14377,0.63114,0.27317,0.9528,2.0584,0.34888,0.15875,0.5976,0.84517,0.98704,0.89945,0.31198,0.15065,0.21121,0.31367,0.28163,0.57709,0.28636
19.13,0.66099,0.11639,0.13958,0.95776,0.42084,1.5452,1.3337,0.19912,0.1728,0.63857,1.3335,0.54109,0.45222,0.4798,0.1416,0.12955,0.33441,0.63149,0.46149,0.15057
19.14,0.52725,0.14369,0.19834,0.75288,0.94751,1.323,0.57841,0.15303,0.26167,0.87573,1.0376,0.56927,0.2426,0.44943,0.21162,0.11994,0.23469,1.0568,0.32233,0.096343
19.15,0.25449,0.17415,0.40138,0.54864,1.6151,0.83488,0.27312,0.15036,0.55318,1.2612,0.4901,0.87127,0.22845,0.24451,0.27582,0.18597,0.24133,0.90982,0.1647,0.095427
19.16,0.14172,0.1619,0.83771,0.86438,1.345,0.84621,0.17867,0.19255,1.1454,0.9743,0.26423,0.78511,0.36649,0.14042,0.20772,0.32846,0.44863,0.45032,0.097186,0.14604
19.17,0.12248,0.16843,1.1002,1.4942,0.64106,0.75425,0.1558,0.34863,1.5091,0.51202,0.25363,0.39926,0.48944,0.13553,0.13344,0.39295,0.82205,0.19752,0.077446,0.25229
19.18,0.15301,0.25185,1.1558,1.388,0.35802,0.41393,0.18093,0.82271,1.0398,0.32839,0.445,0.21334,0.34498,0.20809,0.13695,0.40183,1.01,0.11282,0.07795,0.29156
19.19,0.20304,0.53089,1.5398,0.76094,0.41556,0.23846,0.30399,1.4716,0.45903,0.2169,0.79795,0.20575,0.17615,0.27671,0.24267,0.4379,0.67919,0.08459,0.10149,0.29861
19.2,0.23057,1.2908,1.3579,0.37831,0.69187,0.22969,0.68886,1.3283,0.24236,0.16462,0.76294,0.34171,0.12596,0.22271,0.48529,0.414,0.29703,0.07802,0.18449,0.44199
19.21,0.33333,2.1468,0.70439,0.23395,0.74277,0.38769,1.1899,0.65498,0.21835,0.20086,0.39353,0.47628,0.15818,0.19028,0.58588,0.59515,0.14653,0.089475,0.37592,0.46705
19.22,0.73847,1.7725,0.42185,0.22622,0.48616,0.844,1.0542,0.2833,0.22375,0.39761,0.20558,0.3491,0.25846,0.29511,0.37553,0.84726,0.10203,0.14006,0.57151,0.29915
19.23,1.5194,0.81742,0.32047,0.36163,0.45656,1.1797,0.71259,0.16762,0.17046,0.75562,0.19518,0.18384,0.31374,0.43508,0.22379,0.61942,0.096103,0.30266,0.52348,0.20053
19.24,1.8567,0.36344,0.22489,0.6971,0.8391,0.78612,0.58991,0.15278,0.13629,0.75537,0.32605,0.14192,0.33486,0.45897,0.26509,0.28294,0.12953,0.56444,0.28351,0.14153
19.25,1.4523,0.25101,0.20354,0.94374,1.1799,0.36181,0.36308,0.19098,0.1736,0.39773,0.47177,0.20752,0.37567,0.37397,0.53757,0.15705,0.25573,0.5747,0.14954,0.11243
19.26,0.79544,0.27386,0.29253,1.0876,0.80284,0.25711,0.18148,0.19039,0.35162,0.20586,0.36937,0.40313,0.29743,0.22662,0.8222,0.15321,0.44748,0.3225,0.13366,0.14357
19.27,0.36535,0.29217,0.62763,1.2635,0.34827,0.36215,0.11982,0.14085,0.7066,0.19384,0.23743,0.51306,0.27254,0.17009,0.61955,0.26215,0.42724,0.15069,0.14131,0.28873
19.28,0.22137,0.26715,1.3202,0.85671,0.17837,0.4689,0.12234,0.13435,0.76594,0.3264,0.28537,0.33498,0.33941,0.24265,0.32665,0.43871,0.30955,0.095175,0.11433,0.52119
19.29,0.20911,0.36982,1.6553,0.37135,0.13516,0.3267,0.16876,0.21464,0.42648,0.50927,0.40092,0.1715,0.28031,0.52053,0.3112,0.39177,0.28934,0.092558,0.099063,0.48902
19.3,0.29248,0.79774,1.0578,0.17933,0.15955,0.16166,0.1817,0.47716,0.22593,0.51054,0.40028,0.13981,0.18233,0.85134,0.45305,0.20723,0.20521,0.11995,0.13642,0.26469
19.31,0.44909,1.382,0.4422,0.11596,0.28919,0.10451,0.137,0.79034,0.23091,0.4392,0.31326,0.20993,0.18993,0.783,0.40543,0.13868,0.11019,0.1238,0.28263,0.17166
19.32,0.76797,1.4016,0.20405,0.092944,0.43628,0.10842,0.1266,0.64421,0.43424,0.30222,0.1854,0.31971,0.3614,0.63503,0.20828,0.18125,0.076667,0.099231,0.5138,0.21981
19.33,1.1667,0.92444,0.12378,0.092753,0.33805,0.15633,0.19386,0.34939,0.69472,0.20078,0.11853,0.29021,0.80295,0.46477,0.10878,0.24122,0.083301,0.10479,0.48633,0.404
19.34,0.96001,0.43272,0.09014,0.12851,0.16819,0.18074,0.42865,0.31719,0.55532,0.23199,0.12433,0.224,1.1169,0.23165,0.082368,0.18287,0.11507,0.17807,0.27342,0.55066
19.35,0.61245,0.19891,0.075614,0.25329,0.10341,0.14438,0.78935,0.44615,0.26294,0.25747,0.20884,0.32157,0.78344,0.11698,0.092226,0.09969,0.12207,0.38176,0.19849,0.58445
19.36,0.68093,0.11698,0.073322,0.41449,0.10472,0.14108,0.80011,0.53574,0.14308,0.17855,0.34996,0.63019,0.34457,0.077939,0.15498,0.071644,0.10113,0.55722,0.29694,0.68779
19.37,0.6771,0.08371,0.087287,0.34632,0.15362,0.23641,0.57808,0.51531,0.13615,0.12642,0.41899,0.94729,0.15662,0.062976,0.22737,0.080542,0.11109,0.43219,0.63737,0.59834
19.38,0.37355,0.068251,0.14587,0.17668,0.19528,0.54487,0.38056,0.31891,0.20565,0.15547,0.50175,0.91401,0.094071,0.061564,0.18091,0.11479,0.19155,0.33897,0.9453,0.54862
19.39,0.16932,0.062078,0.30153,0.10841,0.19713,0.95718,0.26641,0.16216,0.2616,0.31536,0.50066,0.50712,0.068077,0.080049,0.10064,0.12852,0.41338,0.52367,0.6918,0.67614
19.4,0.098187,0.063716,0.41674,0.11363,0.27904,0.84146,0.34543,0.12113,0.21823,0.60857,0.42561,0.21532,0.056655,0.1442,0.073949,0.11624,0.65864,0.75575,0.34172,0.52792
19.41,0.071737,0.077985,0.28954,0.18755,0.40385,0.40941,0.44517,0.15737,0.24078,0.62408,0.6133,0.11134,0.054052,0.22163,0.085394,0.14466,0.72187,0.72795,0.25722,0.27735
19.42,0.060426,0.12878,0.15604,0.32194,0.48673,0.20413,0.31639,0.26178,0.41384,0.34549,0.76935,0.074242,0.061595,0.18502,0.12639,0.28743,0.69725,0.50774,0.40181,0.19812
19.43,0.056963,0.27186,0.14254,0.38707,0.7121,0.18306,0.17236,0.34893,0.51345,0.20629,0.48597,0.058547,0.094657,0.10871,0.16156,0.67858,0.47833,0.27633,0.63054,0.26866
19.44,0.060474,0.4201,0.24328,0.28839,0.72752,0.29642,0.14803,0.44014,0.4525,0.25759,0.20749,0.052249,0.1765,0.087801,0.21307,1.0152,0.36084,0.20142,0.54754,0.54094
19.45,0.075476,0.35093,0.39014,0.20785,0.39962,0.44146,0.24489,0.45206,0.33835,0.51819,0.10529,0.052492,0.22613,0.11597,0.41087,0.71283,0.45314,0.28194,0.36148,0.90669
19.46,0.12271,0.28479,0.34678,0.30257,0.20329,0.37891,0.49159,0.29734,0.19835,0.73713,0.071228,0.061666,0.1644,0.21504,0.64383,0.32535,0.42283,0.54072,0.46061,0.83784
19.47,0.26618,0.33114,0.19656,0.60382,0.18238,0.31871,0.58312,0.25388,0.14754,0.50238,0.05801,0.094264,0.12222,0.41791,0.66091,0.20546,0.26338,0.74192,0.81604,0.46572
19.48,0.5053,0.27827,0.13705,0.72864,0.30422,0.43364,0.34383,0.3115,0.20817,0.21712,0.054162,0.17759,0.17138,0.58399,0.63676,0.26022,0.22246,0.77982,0.88279,0.3547
19.49,0.56326,0.20839,0.175,0.44536,0.54648,0.44365,0.16552,0.25182,0.44751,0.1082,0.057614,0.2529,0.36808,0.44547,0.44989,0.42319,0.36793,0.90033,0.54301,0.56635
19.5,0.36438,0.19162,0.36232,0.24783,0.66281,0.33857,0.12694,0.15432,0.71232,0.074198,0.072144,0.25129,0.59422,0.28309,0.23855,0.44663,0.83439,0.69433,0.27233,0.74541
19.51,0.17809,0.14433,0.68337,0.28381,0.51051,0.27932,0.17791,0.14607,0.54325,0.063611,0.11613,0.35689,0.47142,0.35781,0.1827,0.36476,1.2917,0.39776,0.18769,0.49037
19.52,0.11643,0.11884,0.68419,0.52658,0.26701,0.1777,0.27539,0.26076,0.24427,0.065266,0.24141,0.54044,0.2363,0.5233,0.26307,0.53059,0.95783,0.31382,0.24939,0.21442
19.53,0.13496,0.15859,0.45093,0.71898,0.16408,0.10571,0.25177,0.55449,0.12091,0.081775,0.46868,0.44932,0.15972,0.43153,0.48815,0.90582,0.42362,0.23463,0.50292,0.11057
19.54,0.1723,0.32849,0.45821,0.53594,0.1913,0.096435,0.15595,0.69572,0.087532,0.13681,0.62435,0.2625,0.21421,0.25833,0.72791,1.0054,0.21434,0.15747,0.71414,0.076611
19.55,0.15337,0.70618,0.4977,0.25678,0.23169,0.14872,0.13698,0.42073,0.088245,0.30775,0.46741,0.17105,0.40723,0.25856,0.90481,0.82184,0.19501,0.16488,0.48833,0.064591
19.56,0.14055,0.9414,0.44005,0.13404,0.16838,0.25388,0.22921,0.18972,0.1281,0.58723,0.22607,0.12444,0.53511,0.50943,0.76892,0.47635,0.2405,0.30826,0.21392,0.063611
19.57,0.22175,0.7235,0.45708,0.11171,0.10005,0.25855,0.50002,0.12169,0.26806,0.60376,0.13674,0.12929,0.42489,0.99245,0.46934,0.22393,0.20978,0.60813,0.10938,0.074249
19.58,0.4889,0.37984,0.34036,0.15659,0.088489,0.16511,0.70242,0.13485,0.49031,0.34113,0.13884,0.21215,0.46556,1.0149,0.48154,0.1438,0.14363,0.65296,0.077565,0.11098
19.59,0.87077,0.21788,0.17097,0.21681,0.13271,0.13521,0.48266,0.25057,0.47334,0.15985,0.1433,0.44796,0.77521,0.53219,0.60102,0.15997,0.14814,0.3505,0.069991,0.23209
19.6,0.89732,0.25137,0.10372,0.1737,0.23728,0.2069,0.26179,0.46628,0.30693,0.10281,0.13536,0.7604,0.8628,0.25538,0.42375,0.2195,0.27526,0.15666,0.079799,0.49358
19.61,0.50908,0.38103,0.10729,0.10309,0.26894,0.45337,0.28478,0.46707,0.26812,0.10337,0.18431,0.94104,0.67812,0.22265,0.20367,0.20084,0.56718,0.098501,0.12548,0.59148
19.62,0.23108,0.34412,0.16936,0.085952,0.1852,0.75522,0.47186,0.25501,0.21178,0.1431,0.39697,0.80729,0.45002,0.37128,0.12823,0.13761,0.66038,0.093437,0.24669,0.35297
19.63,0.15475,0.18132,0.21253,0.12064,0.15525,0.74675,0.4771,0.15514,0.13026,0.19932,0.88128,0.44803,0.23925,0.55403,0.14355,0.1384,0.38084,0.13887,0.38319,0.17727
19.64,0.19951,0.10241,0.15177,0.22164,0.24596,0.66788,0.2568,0.18511,0.10821,0.32751,1.1185,0.32316,0.16731,0.42474,0.20679,0.25093,0.18626,0.24632,0.45016,0.15708
19.65,0.34001,0.096378,0.096655,0.29242,0.57917,0.48203,0.12605,0.23247,0.1486,0.64089,0.69126,0.40662,0.22747,0.20498,0.20191,0.53347,0.16568,0.28125,0.41369,0.24632
19.66,0.35799,0.14776,0.096801,0.25334,1.0633,0.23218,0.091561,0.18733,0.30542,0.78273,0.30148,0.37134,0.43278,0.12269,0.14093,0.68018,0.24764,0.21068,0.24331,0.32676
19.67,0.20398,0.21166,0.15663,0.31402,0.93684,0.11863,0.10203,0.15678,0.6271,0.61796,0.18096,0.21227,0.53131,0.13146,0.13836,0.46497,0.2728,0.24187,0.14195,0.26634
19.68,0.10968,0.17715,0.29406,0.54851,0.4328,0.084402,0.16635,0.25288,0.75338,0.57185,0.21245,0.14552,0.327,0.19594,0.24537,0.34437,0.17216,0.36889,0.14743,0.2565
19.69,0.095268,0.12133,0.4292,0.69789,0.1853,0.078594,0.26545,0.55003,0.46156,0.4246,0.34677,0.194,0.15806,0.21193,0.54658,0.30784,0.10694,0.33318,0.25226,0.46775
19.7,0.13866,0.13489,0.55103,0.77214,0.10967,0.093422,0.34009,0.76295,0.25135,0.21731,0.36482,0.38408,0.11668,0.16305,0.81266,0.18624,0.11266,0.19595,0.39903,0.82349
19.71,0.21742,0.26302,0.52722,0.67276,0.087352,0.15059,0.54852,0.5144,0.28608,0.14118,0.21832,0.5265,0.15309,0.18492,0.63407,0.10146,0.19919,0.16454,0.50155,0.94461
19.72,0.22688,0.55965,0.36533,0.34983,0.089919,0.34073,0.72405,0.23489,0.44472,0.17528,0.13991,0.35712,0.2233,0.35845,0.30992,0.076208,0.35454,0.28096,0.58762,0.64463
19.73,0.24177,0.67946,0.42953,0.1671,0.12517,0.71888,0.48912,0.14007,0.40515,0.30943,0.17257,0.17534,0.233,0.66008,0.14319,0.078291,0.3684,0.58396,0.48578,0.29325
19.74,0.41182,0.40885,0.6548,0.11796,0.25401,0.80355,0.24934,0.15543,0.21523,0.36447,0.34231,0.12944,0.26698,0.77425,0.08848,0.10818,0.30094,0.71523,0.46873,0.14998
19.75,0.52425,0.20622,0.5564,0.1306,0.5582,0.4366,0.16262,0.28798,0.13002,0.23204,0.51909,0.18352,0.34846,0.48959,0.072731,0.20943,0.42277,0.4367,0.65757,0.12975
19.76,0.41983,0.18181,0.28252,0.2337,0.73477,0.18407,0.10988,0.44074,0.14964,0.14039,0.39773,0.33083,0.39583,0.21408,0.07497,0.42756,0.56506,0.23152,0.56372,0.16732
19.77,0.34538,0.31356,0.17697,0.50886,0.53405,0.10824,0.089903,0.34294,0.27083,0.15645,0.22646,0.3989,0.57741,0.11343,0.098643,0.62304,0.49878,0.24246,0.27371,0.16154
19.78,0.24324,0.59162,0.22719,0.68813,0.31195,0.10336,0.11701,0.17425,0.36525,0.3025,0.23466,0.27504,0.62966,0.086837,0.18057,0.61543,0.38361,0.45377,0.13708,0.097824
19.79,0.15555,0.63549,0.46424,0.44939,0.15985,0.11205,0.23392,0.12201,0.26091,0.52617,0.33034,0.18189,0.3591,0.092163,0.4163,0.38677,0.23468,0.63621,0.118,0.060579
19.8,0.15844,0.44054,0.68493,0.22869,0.088307,0.091397,0.40946,0.16798,0.15809,0.5305,0.33808,0.24323,0.16797,0.14371,0.71041,0.22935,0.15434,0.43649,0.15753,0.051043
19.81,0.28131,0.50545,0.48525,0.20519,0.068665,0.07593,0.36898,0.30587,0.17488,0.41155,0.25541,0.48598,0.11815,0.30351,0.6264,0.25778,0.19086,0.19743,0.16361,0.054171
19.82,0.60735,0.70256,0.21574,0.20707,0.078707,0.097231,0.19461,0.35714,0.35409,0.28176,0.15924,0.62863,0.14713,0.48814,0.31696,0.29986,0.38922,0.11736,0.10601,0.071183
19.83,0.94234,0.52489,0.11832,0.13178,0.099163,0.19329,0.12433,0.24612,0.65426,0.18377,0.13241,0.41031,0.28778,0.43845,0.15876,0.21068,0.61257,0.12746,0.071453,0.12598
19.84,0.9715,0.23443,0.11857,0.073344,0.088716,0.37453,0.15569,0.22257,0.61312,0.19609,0.20235,0.2402,0.46085,0.3839,0.13612,0.13947,0.46946,0.17168,0.073076,0.2843
19.85,0.65031,0.11166,0.17344,0.056766,0.071592,0.39436,0.29372,0.34064,0.30496,0.20961,0.43333,0.2995,0.37672,0.38116,0.20585,0.17081,0.21876,0.1553,0.1141,0.48911
19.86,0.28884,0.073404,0.17729,0.06572,0.084958,0.22991,0.42886,0.47905,0.14868,0.15553,0.67181,0.45854,0.21092,0.24079,0.28069,0.35229,0.12472,0.11521,0.24882,0.48648
19.87,0.13222,0.064514,0.10574,0.09069,0.15838,0.15746,0.41669,0.561,0.12245,0.13788,0.61963,0.38806,0.20432,0.12939,0.21595,0.59205,0.13071,0.14712,0.43476,0.38551
19.88,0.079305,0.082692,0.061722,0.09185,0.33313,0.22916,0.32281,0.41316,0.16853,0.21944,0.56991,0.19331,0.31622,0.11373,0.13869,0.49193,0.18959,0.30039,0.38327,0.24544
19.89,0.057893,0.14211,0.053497,0.074956,0.43408,0.41833,0.22506,0.20219,0.21714,0.5128,0.44472,0.10696,0.31789,0.17917,0.1559,0.24249,0.23134,0.44372,0.21955,0.13147
19.9,0.048886,0.17567,0.06887,0.084459,0.34177,0.50368,0.27722,0.12324,0.20081,0.9405,0.22088,0.094981,0.18103,0.26876,0.31172,0.14969,0.32149,0.31933,0.20852,0.1056
19.91,0.048582,0.11753,0.094659,0.15117,0.31469,0.33973,0.4574,0.13383,0.25493,0.83803,0.10959,0.1419,0.10772,0.22691,0.56827,0.18973,0.45049,0.15161,0.27443,0.15654
19.92,0.063572,0.065959,0.093087,0.34758,0.29087,0.17617,0.43758,0.21352,0.47234,0.39114,0.073819,0.26795,0.11748,0.14455,0.54088,0.37244,0.34004,0.096844,0.22328,0.26472
19.93,0.11438,0.05391,0.090198,0.57426,0.26863,0.13892,0.24153,0.31539,0.66445,0.16514,0.063319,0.31921,0.20245,0.14858,0.32592,0.54083,0.15809,0.11561,0.13529,0.33861
19.94,0.17092,0.067864,0.14442,0.47465,0.34707,0.21445,0.15883,0.44428,0.73199,0.092719,0.070518,0.19928,0.27151,0.28066,0.32738,0.39709,0.083712,0.20611,0.13558,0.38367
19.95,0.13773,0.10482,0.3009,0.23666,0.31279,0.41332,0.21878,0.49246,0.58418,0.065164,0.1137,0.11205,0.20643,0.5688,0.48365,0.17961,0.065123,0.27648,0.2619,0.29564
19.96,0.080251,0.14602,0.48895,0.1421,0.18294,0.50261,0.4382,0.37025,0.28475,0.05404,0.23118,0.11004,0.15196,0.72518,0.46111,0.089129,0.070369,0.23648,0.47477,0.14221
19.97,0.067937,0.21595,0.49208,0.17348,0.14093,0.41119,0.57419,0.41828,0.12796,0.052419,0.3189,0.18439,0.21216,0.65829,0.2897,0.062052,0.10907,0.27299,0.4384,0.071292
19.98,0.10325,0.25981,0.29016,0.298,0.21135,0.4621,0.37324,0.59084,0.075677,0.061441,0.22454,0.27891,0.48147,0.47228,0.14962,0.056156,0.2271,0.37674,0.21293,0.047859
19.99,0.2076,0.22101,0.14792,0.33523,0.45793,0.46098,0.18985,0.45759,0.056451,0.097042,0.12604,0.26005,0.89652,0.25175,0.082369,0.064569,0.4063,0.34942,0.094536,0.038994
20,0.2803,0.28158,0.12404,0.23266,0.7593,0.31168,0.16571,0.20849,0.049306,0.20057,0.11728,0.27068,0.81785,0.18366,0.061379,0.10146,0.46484,0.28778,0.056026,0.037574
20.01,0.19452,0.4004,0.19382,0.22704,0.68182,0.24529,0.28901,0.099351,0.049411,0.31532,0.19652,0.45473,0.38984,0.17982,0.061309,0.21889,0.31848,0.19046,0.041109,0.04522
20.02,0.11133,0.31286,0.33717,0.41345,0.3533,0.18105,0.52138,0.064468,0.058087,0.25945,0.36888,0.61922,0.17447,0.12735,0.085518,0.41771,0.16936,0.09408,0.03478,0.066405
20.03,0.1104,0.16912,0.38655,0.65414,0.17118,0.11804,0.49624,0.052144,0.08715,0.16731,0.52486,0.6848,0.12815,0.08332,0.17141,0.46523,0.15461,0.053131,0.032852,0.078914
20.04,0.20114,0.13762,0.41746,0.67316,0.14187,0.11788,0.24711,0.049355,0.17543,0.20394,0.5086,0.58233,0.15522,0.085801,0.30914,0.29542,0.2092,0.039018,0.034638,0.065697
20.05,0.36484,0.22343,0.49066,0.43826,0.17971,0.21213,0.11151,0.05413,0.31976,0.40706,0.3289,0.3017,0.16595,0.15147,0.307,0.14211,0.17967,0.033691,0.043311,0.060788
20.06,0.3672,0.48095,0.3996,0.20434,0.17278,0.44124,0.06939,0.071091,0.36113,0.59368,0.28932,0.14742,0.13079,0.28275,0.23301,0.092787,0.093956,0.032362,0.065552,0.081064
20.07,0.25136,0.67989,0.39375,0.11336,0.11681,0.53201,0.057048,0.12232,0.39339,0.46069,0.47339,0.1179,0.15599,0.29378,0.25797,0.11617,0.051724,0.034161,0.086357,0.14683
20.08,0.29834,0.47379,0.47337,0.10492,0.1045,0.312,0.057707,0.27206,0.4652,0.236,0.55102,0.16137,0.27332,0.16593,0.22202,0.18632,0.038616,0.040564,0.085971,0.29446
20.09,0.47592,0.22764,0.33118,0.1496,0.17061,0.14002,0.072374,0.52105,0.35894,0.1511,0.33131,0.23877,0.29938,0.10057,0.12116,0.18209,0.035118,0.058092,0.10925,0.45968
20.1,0.51793,0.16639,0.15735,0.17402,0.37184,0.087434,0.12204,0.59974,0.28951,0.19473,0.17274,0.31975,0.17055,0.12316,0.07854,0.10099,0.036407,0.095896,0.22309,0.4213
20.11,0.43775,0.25452,0.096697,0.1268,0.53879,0.085224,0.27101,0.38699,0.28234,0.38981,0.17253,0.32557,0.084463,0.20762,0.097182,0.055388,0.042836,0.15097,0.41469,0.34588
20.12,0.2773,0.41696,0.1046,0.10001,0.378,0.13172,0.50346,0.19453,0.1925,0.56256,0.3082,0.18885,0.061343,0.2194,0.16759,0.04295,0.059915,0.26998,0.41594,0.55951
20.13,0.14759,0.36799,0.15579,0.14012,0.18851,0.275,0.55878,0.16456,0.134,0.43731,0.4163,0.088515,0.069367,0.12868,0.18991,0.043248,0.11102,0.40819,0.24649,0.88281
20.14,0.1183,0.18494,0.16575,0.30052,0.15748,0.40936,0.38356,0.23499,0.17205,0.34613,0.28041,0.054511,0.12338,0.077033,0.11752,0.053953,0.2553,0.32661,0.16554,0.70859
20.15,0.18258,0.099993,0.11756,0.52868,0.26596,0.31397,0.19097,0.24747,0.36302,0.367,0.12536,0.043674,0.21266,0.084952,0.067712,0.089381,0.42437,0.19159,0.21224,0.36133
20.16,0.35157,0.092426,0.1054,0.49499,0.40058,0.21361,0.11358,0.17074,0.66816,0.28054,0.065832,0.043157,0.19935,0.14827,0.060623,0.19915,0.34516,0.14823,0.45067,0.28004
20.17,0.40471,0.1362,0.16729,0.3842,0.30899,0.27067,0.12193,0.16141,0.68559,0.20551,0.045419,0.055595,0.11169,0.19919,0.085797,0.37212,0.16932,0.12963,0.8392,0.47336
20.18,0.23665,0.17598,0.37301,0.43482,0.15225,0.3009,0.20387,0.29868,0.39636,0.14951,0.037232,0.10217,0.076644,0.14986,0.18047,0.36383,0.10072,0.15053,0.83492,0.78094
20.19,0.11756,0.14695,0.66326,0.34858,0.096686,0.19237,0.27976,0.59928,0.1817,0.082914,0.03496,0.19391,0.10048,0.11116,0.34797,0.21249,0.10279,0.27608,0.6261,0.66157
20.2,0.092808,0.13972,0.70908,0.17084,0.11327,0.12153,0.28665,0.72724,0.12194,0.049307,0.037437,0.2115,0.1776,0.16915,0.35012,0.1164,0.12795,0.65116,0.68528,0.32113
20.21,0.12686,0.24806,0.48324,0.088656,0.20718,0.14687,0.3517,0.45623,0.13945,0.037497,0.04802,0.12984,0.22166,0.32682,0.18895,0.078897,0.14519,1.1542,0.61288,0.1786
20.22,0.19756,0.53457,0.22697,0.065924,0.3018,0.29818,0.36261,0.19807,0.13693,0.033457,0.082768,0.088606,0.22291,0.36376,0.10877,0.077991,0.21416,1.1374,0.43628,0.19634
20.23,0.25051,0.77931,0.10798,0.066878,0.25373,0.48417,0.37511,0.10716,0.084058,0.033368,0.16808,0.11536,0.33044,0.20448,0.10099,0.10949,0.47032,0.65603,0.31983,0.30626
20.24,0.36094,0.6165,0.069703,0.094478,0.23593,0.39054,0.51586,0.099647,0.048939,0.03713,0.2286,0.23529,0.37667,0.096973,0.093112,0.18763,0.94833,0.31081,0.18816,0.30863
20.25,0.43589,0.29033,0.058393,0.18916,0.32833,0.19863,0.44063,0.13166,0.037294,0.047818,0.17674,0.42949,0.22172,0.06736,0.088505,0.3532,1.1985,0.23912,0.12732,0.17907
20.26,0.3687,0.12924,0.061211,0.36491,0.33508,0.14325,0.21333,0.12446,0.034519,0.078328,0.16148,0.46898,0.10229,0.072171,0.12811,0.58989,0.84783,0.28067,0.15561,0.10861
20.27,0.44551,0.078623,0.084235,0.46091,0.2978,0.22068,0.10548,0.074231,0.036351,0.16154,0.28909,0.27702,0.064454,0.10068,0.27874,0.58583,0.38494,0.23443,0.26946,0.11255
20.28,0.51546,0.064547,0.16593,0.36128,0.24672,0.42344,0.08744,0.046307,0.04343,0.27852,0.45503,0.1232,0.057907,0.13852,0.5458,0.53755,0.19563,0.14089,0.31623,0.16666
20.29,0.31911,0.071174,0.36461,0.19609,0.14877,0.46918,0.11714,0.039085,0.061375,0.35606,0.41368,0.070593,0.069343,0.23895,0.55651,0.77671,0.17866,0.11619,0.20349,0.20026
20.3,0.14729,0.11591,0.50468,0.14011,0.11006,0.2602,0.13206,0.040789,0.11331,0.42063,0.24215,0.05738,0.11317,0.4696,0.31278,0.76893,0.2452,0.17404,0.1236,0.19647
20.31,0.096102,0.23124,0.35064,0.19169,0.15913,0.11974,0.089911,0.051142,0.2708,0.3277,0.11755,0.061187,0.23483,0.53382,0.20852,0.40411,0.24365,0.29721,0.12592,0.30337
20.32,0.11342,0.31016,0.16367,0.22773,0.33477,0.085412,0.057465,0.082544,0.5089,0.20632,0.072046,0.086651,0.4602,0.32724,0.30736,0.19334,0.15492,0.30404,0.19891,0.69063
20.33,0.20687,0.26612,0.098713,0.15673,0.48086,0.10697,0.053694,0.17948,0.46771,0.20801,0.064388,0.17545,0.53545,0.18582,0.62634,0.1588,0.11718,0.19865,0.3347,1.1482
20.34,0.28707,0.28306,0.11094,0.10295,0.33235,0.14005,0.074014,0.35582,0.23044,0.18921,0.08096,0.39932,0.31568,0.12987,0.7809,0.22089,0.15928,0.17821,0.59354,0.9837
20.35,0.20625,0.26902,0.18398,0.12385,0.15295,0.1204,0.14973,0.41538,0.11735,0.11854,0.1505,0.55567,0.15556,0.13151,0.4728,0.25574,0.28708,0.31637,0.9083,0.48461
20.36,0.11514,0.15373,0.21526,0.25377,0.09485,0.10732,0.30535,0.34045,0.11037,0.094015,0.34495,0.37121,0.12215,0.22693,0.21743,0.18263,0.3695,0.7065,0.76481,0.2105
20.37,0.1136,0.087639,0.1439,0.45133,0.10748,0.18263,0.34715,0.22834,0.16885,0.13912,0.52194,0.16507,0.11387,0.51226,0.1559,0.13846,0.37175,0.97363,0.52721,0.12147
20.38,0.19622,0.087907,0.099863,0.4055,0.16665,0.32953,0.21298,0.12447,0.21013,0.30691,0.37789,0.088794,0.10265,0.7729,0.20568,0.18518,0.59997,0.63936,0.50156,0.097227
20.39,0.26096,0.14774,0.13054,0.20903,0.23751,0.31648,0.15503,0.092203,0.19335,0.5073,0.18745,0.072379,0.12959,0.55573,0.27306,0.37467,0.89662,0.29929,0.35121,0.10707
20.4,0.18002,0.21357,0.27372,0.13224,0.34301,0.16464,0.20696,0.12284,0.28405,0.40179,0.11745,0.084797,0.25901,0.26182,0.24135,0.73084,0.71038,0.23383,0.18085,0.17625
20.41,0.094854,0.1705,0.46322,0.18037,0.3421,0.085751,0.21549,0.2222,0.48788,0.18311,0.078451,0.099841,0.57657,0.17252,0.24744,0.99284,0.38966,0.3513,0.12622,0.36236
20.42,0.077175,0.1094,0.40173,0.35306,0.18612,0.071358,0.14552,0.35791,0.44535,0.091883,0.056725,0.096317,0.75926,0.21823,0.48185,0.74741,0.21192,0.42965,0.15992,0.5245
20.43,0.11512,0.11718,0.25876,0.43578,0.08881,0.096621,0.13105,0.51668,0.21525,0.074714,0.05471,0.11284,0.48812,0.35036,0.92343,0.35376,0.14266,0.30116,0.30861,0.51924
20.44,0.19595,0.22432,0.30798,0.26282,0.060095,0.17878,0.23866,0.48856,0.096336,0.07887,0.070634,0.20407,0.2536,0.52274,0.96795,0.2139,0.16462,0.23724,0.44992,0.51134
20.45,0.20323,0.46014,0.39575,0.11655,0.056722,0.26853,0.50867,0.24976,0.059105,0.067353,0.094918,0.47081,0.24014,0.81301,0.54815,0.20517,0.30354,0.36185,0.33836,0.3491
20.46,0.14188,0.60614,0.31428,0.067585,0.069969,0.32984,0.62127,0.10826,0.047955,0.05179,0.10031,0.76892,0.45042,0.82041,0.243,0.17097,0.48924,0.4428,0.2081,0.16773
20.47,0.14851,0.53752,0.19811,0.055376,0.11739,0.48793,0.36318,0.061823,0.051988,0.050966,0.11232,0.64551,0.86884,0.50216,0.14116,0.14039,0.54757,0.2807,0.2596,0.10701
20.48,0.29526,0.33857,0.11113,0.059129,0.27105,0.494,0.15022,0.045119,0.067455,0.066315,0.18408,0.48686,0.93091,0.38849,0.13775,0.19898,0.52357,0.13717,0.40995,0.12617
20.49,0.59922,0.17212,0.069306,0.083303,0.56252,0.30911,0.075744,0.039017,0.068943,0.096921,0.41536,0.71471,0.51345,0.32545,0.18519,0.43825,0.33112,0.098949,0.36023,0.16879
20.5,0.70031,0.13472,0.061447,0.16653,0.61322,0.234,0.050115,0.039789,0.056719,0.11918,0.84898,0.91474,0.25047,0.19185,0.2182,0.74212,0.1516,0.12891,0.18198,0.13989
20.51,0.41974,0.14642,0.076878,0.37562,0.33208,0.17353,0.039487,0.050615,0.05694,0.1489,1.1289,0.67488,0.23038,0.12881,0.29793,0.60571,0.084159,0.25843,0.10297,0.088909
20.52,0.18331,0.11884,0.14162,0.53877,0.15004,0.092562,0.035269,0.069878,0.075889,0.27483,1.0836,0.37882,0.30928,0.1562,0.46179,0.27279,0.065121,0.40322,0.10941,0.086865
20.53,0.10631,0.093274,0.32229,0.4409,0.11435,0.053392,0.034973,0.073729,0.1234,0.67388,0.68597,0.19832,0.27894,0.30028,0.47243,0.12034,0.066899,0.31122,0.15745,0.14905
20.54,0.10621,0.12749,0.48801,0.28983,0.15295,0.040327,0.038785,0.06983,0.21399,1.2906,0.34531,0.13675,0.19076,0.49256,0.44681,0.07206,0.097199,0.1508,0.15182,0.24838
20.55,0.14839,0.27507,0.36036,0.1557,0.16732,0.036316,0.050611,0.088667,0.43519,1.2741,0.27926,0.16643,0.23026,0.43745,0.39695,0.054819,0.20351,0.096079,0.10087,0.25853
20.56,0.18297,0.46689,0.20632,0.086294,0.10527,0.036862,0.07604,0.15924,0.79582,0.65951,0.26539,0.28447,0.41144,0.23867,0.21663,0.049829,0.37091,0.11743,0.094441,0.24111
20.57,0.26596,0.3851,0.20677,0.076468,0.058259,0.041637,0.10247,0.37297,0.8226,0.28192,0.18168,0.3852,0.47949,0.18142,0.10072,0.054395,0.34527,0.16647,0.16749,0.21938
20.58,0.44882,0.18116,0.20111,0.11481,0.043846,0.053048,0.13843,0.73582,0.71254,0.17833,0.14257,0.44646,0.31269,0.28255,0.061203,0.076918,0.17859,0.1562,0.32626,0.18738
20.59,0.42352,0.094842,0.12074,0.16316,0.042647,0.079984,0.28327,0.75998,0.79235,0.20327,0.21252,0.45244,0.15896,0.36842,0.04782,0.15475,0.10292,0.14573,0.35596,0.22017
20.6,0.21015,0.088104,0.072257,0.13053,0.049227,0.1535,0.62342,0.43361,0.57741,0.26298,0.4498,0.28822,0.11023,0.24486,0.044424,0.32129,0.11561,0.20906,0.20277,0.19682
20.61,0.094681,0.1391,0.073086,0.075442,0.067242,0.35602,0.77416,0.31506,0.27735,0.256,0.63284,0.18954,0.14923,0.1116,0.048559,0.37763,0.19405,0.26202,0.11139,0.12273
20.62,0.059076,0.19092,0.11883,0.058113,0.11586,0.69266,0.47903,0.50309,0.17345,0.31899,0.42408,0.16845,0.28372,0.061988,0.065645,0.23079,0.26366,0.2792,0.1179,0.1083
20.63,0.049724,0.14279,0.16495,0.065834,0.26896,0.70794,0.22874,0.71316,0.21354,0.45316,0.18654,0.11846,0.34761,0.046779,0.12213,0.148,0.23295,0.22013,0.18858,0.18299
20.64,0.057129,0.080878,0.13079,0.10136,0.6079,0.36802,0.1498,0.51936,0.38534,0.42123,0.10654,0.085966,0.21143,0.043315,0.2715,0.19452,0.14834,0.12399,0.21305,0.366
20.65,0.096818,0.068199,0.089296,0.21884,0.75518,0.17313,0.17682,0.28008,0.535,0.35661,0.1098,0.10901,0.096221,0.047582,0.40908,0.26899,0.13474,0.094227,0.16548,0.48549
20.66,0.16978,0.099339,0.098844,0.51908,0.44823,0.12987,0.35113,0.28357,0.41696,0.26186,0.14033,0.21824,0.057185,0.063985,0.35205,0.23694,0.2062,0.13555,0.20296,0.35147
20.67,0.17295,0.16625,0.1848,0.73872,0.18984,0.11768,0.66279,0.46548,0.21648,0.13596,0.12051,0.34043,0.046792,0.11613,0.26572,0.13982,0.2259,0.23752,0.36046,0.17486
20.68,0.10774,0.19015,0.44316,0.49104,0.10195,0.11404,0.71479,0.52419,0.16227,0.081261,0.082428,0.26198,0.048499,0.27318,0.18353,0.088552,0.1503,0.32382,0.44468,0.11915
20.69,0.081834,0.20305,0.7234,0.22371,0.082948,0.16379,0.58368,0.33288,0.22937,0.082332,0.087328,0.12416,0.065228,0.48736,0.1496,0.10091,0.1262,0.37712,0.34539,0.13287
20.7,0.10903,0.38744,0.55014,0.13092,0.097714,0.36235,0.4821,0.16127,0.25623,0.11909,0.16384,0.06981,0.11962,0.42139,0.16718,0.1791,0.21931,0.30944,0.18642,0.13039
20.71,0.21007,0.69315,0.24118,0.08957,0.12985,0.79622,0.30575,0.10516,0.15715,0.12836,0.30685,0.063433,0.22512,0.20272,0.13435,0.25399,0.4168,0.21541,0.10007,0.10869
20.72,0.41492,0.6123,0.11712,0.072007,0.19468,0.96033,0.24332,0.1297,0.083614,0.090324,0.30874,0.093951,0.33425,0.10732,0.093097,0.25376,0.43443,0.2406,0.083968,0.13712
20.73,0.69564,0.28459,0.0921,0.083728,0.36089,0.55401,0.22521,0.21941,0.0711,0.077516,0.17247,0.1603,0.40906,0.10695,0.10698,0.31671,0.23773,0.22692,0.10944,0.2881
20.74,0.69809,0.12324,0.090985,0.14905,0.48765,0.23311,0.1422,0.23835,0.10054,0.12255,0.11754,0.17402,0.3062,0.15326,0.21287,0.342,0.12305,0.13104,0.12806,0.5752
20.75,0.36153,0.07471,0.086807,0.31116,0.54177,0.1398,0.088999,0.14,0.1301,0.25574,0.15414,0.13646,0.15128,0.16346,0.41454,0.26842,0.11621,0.079805,0.11082,0.60449
20.76,0.14988,0.063235,0.11699,0.41769,0.68186,0.15834,0.096454,0.076442,0.10423,0.35985,0.1712,0.18258,0.09796,0.15562,0.44779,0.23977,0.18397,0.081589,0.12233,0.33758
20.77,0.081659,0.075311,0.24077,0.29332,0.53373,0.20399,0.17065,0.069616,0.082084,0.30237,0.11189,0.32672,0.12128,0.24814,0.2548,0.16973,0.225,0.11512,0.22996,0.20684
20.78,0.060809,0.11761,0.38703,0.18978,0.24871,0.15962,0.24179,0.10259,0.11687,0.22862,0.071042,0.33979,0.19622,0.36936,0.13275,0.098581,0.15046,0.12908,0.50256,0.28306
20.79,0.059396,0.21239,0.32206,0.26579,0.12908,0.092663,0.17744,0.13369,0.25771,0.13955,0.073116,0.19712,0.27783,0.35955,0.13078,0.089347,0.086645,0.1175,0.68145,0.56567
20.8,0.081007,0.35243,0.17386,0.52107,0.12339,0.079121,0.092848,0.11828,0.43962,0.074254,0.12404,0.1363,0.3416,0.26929,0.18618,0.14493,0.078843,0.15219,0.54894,0.70192
20.81,0.16483,0.32259,0.10976,0.60098,0.17838,0.12475,0.070791,0.13488,0.36305,0.052664,0.26424,0.20786,0.27229,0.15031,0.17568,0.21935,0.11068,0.31437,0.6012,0.42148
20.82,0.33291,0.17076,0.12421,0.33989,0.18332,0.21876,0.098632,0.21691,0.16801,0.051447,0.3823,0.36946,0.18888,0.089609,0.10661,0.18285,0.14896,0.71136,0.74386,0.18832
20.83,0.36324,0.10654,0.24775,0.15287,0.11362,0.22174,0.1698,0.30053,0.080086,0.065191,0.33427,0.36621,0.21654,0.094814,0.082228,0.10882,0.16745,1.0921,0.49803,0.12807
20.84,0.19756,0.09158,0.51318,0.10936,0.07778,0.1389,0.22322,0.35713,0.055157,0.11225,0.33597,0.19721,0.20603,0.15438,0.11848,0.093366,0.26977,0.97544,0.21692,0.14641
20.85,0.089031,0.077032,0.57597,0.14625,0.098097,0.1272,0.19342,0.26489,0.051517,0.26093,0.3225,0.10519,0.12104,0.18556,0.20421,0.13457,0.61468,0.51161,0.11073,0.15163
20.86,0.057732,0.085386,0.31678,0.19144,0.18596,0.18684,0.13228,0.12735,0.063278,0.52042,0.22563,0.10127,0.078982,0.128,0.22026,0.24596,1.0602,0.21407,0.081935,0.13421
20.87,0.058892,0.15335,0.14339,0.14658,0.27488,0.2113,0.15455,0.071807,0.10895,0.54308,0.18481,0.16219,0.095221,0.088159,0.16058,0.47219,1.0316,0.11222,0.089251,0.1969
20.88,0.072109,0.35955,0.10593,0.095419,0.26383,0.16889,0.2738,0.063665,0.23344,0.29203,0.13305,0.20526,0.1599,0.10746,0.17824,0.72652,0.57638,0.079273,0.14018,0.35929
20.89,0.070486,0.5839,0.14535,0.11201,0.20169,0.10578,0.30337,0.089285,0.38243,0.13663,0.081699,0.14221,0.18451,0.19419,0.37076,0.62731,0.24282,0.073037,0.22583,0.42673
20.9,0.069002,0.44762,0.19478,0.21815,0.12425,0.078676,0.18154,0.18006,0.43756,0.10886,0.075842,0.084618,0.12996,0.29589,0.69541,0.49883,0.12331,0.094901,0.32292,0.30804
20.91,0.10255,0.20552,0.16586,0.33684,0.10504,0.10626,0.11575,0.29231,0.38961,0.13788,0.12294,0.084304,0.10747,0.38918,0.66018,0.62768,0.087611,0.18612,0.32718,0.16138
20.92,0.2291,0.11801,0.1569,0.27112,0.12787,0.21585,0.15859,0.25799,0.22059,0.13475,0.19567,0.13852,0.16302,0.62107,0.34199,0.54742,0.088851,0.35146,0.21662,0.10271
20.93,0.48811,0.13724,0.19792,0.13384,0.11303,0.34526,0.26744,0.20981,0.10768,0.087489,0.17483,0.20415,0.35743,0.65382,0.20075,0.27485,0.14317,0.35657,0.19725,0.13003
20.94,0.55387,0.23266,0.2123,0.075939,0.086962,0.34974,0.25633,0.30006,0.08225,0.068476,0.10732,0.19776,0.68043,0.38385,0.25896,0.14602,0.2682,0.19256,0.21972,0.2231
20.95,0.31756,0.28358,0.244,0.075731,0.11155,0.34139,0.14122,0.3286,0.10977,0.094752,0.094279,0.23921,0.74741,0.22139,0.49157,0.14778,0.30597,0.10202,0.15232,0.2356
20.96,0.18417,0.19941,0.20807,0.11325,0.24184,0.25677,0.089074,0.19105,0.13927,0.17077,0.14714,0.48685,0.42856,0.14914,0.59257,0.24765,0.21229,0.1015,0.091355,0.13508
20.97,0.20627,0.11216,0.11431,0.14326,0.48287,0.12686,0.10633,0.095768,0.10802,0.20925,0.28596,0.74225,0.19685,0.12547,0.39178,0.30538,0.16088,0.16452,0.099195,0.076973
20.98,0.24703,0.10531,0.074975,0.1617,0.49196,0.068589,0.20636,0.079141,0.076381,0.16202,0.50424,0.60745,0.14405,0.18347,0.30784,0.1954,0.1136,0.19648,0.17989,0.082276
20.99,0.23201,0.17477,0.089314,0.25714,0.24992,0.05162,0.3203,0.11125,0.087805,0.17022,0.69676,0.3248,0.14345,0.39959,0.33676,0.1002,0.072399,0.1296,0.24198,0.12497
21,0.15351,0.22577,0.16002,0.33025,0.10714,0.050777,0.24874,0.14112,0.15629,0.34742,0.53958,0.1547,0.12556,0.69255,0.23226,0.085625,0.07316,0.082136,0.1659,0.12867
21.01,0.089131,0.16292,0.27061,0.326,0.061237,0.068429,0.12374,0.11315,0.2657,0.68271,0.2906,0.098599,0.14057,0.67504,0.1104,0.11185,0.12623,0.10218,0.085982,0.085903
21.02,0.082039,0.12089,0.31855,0.33573,0.045049,0.13435,0.08169,0.093499,0.37232,0.70124,0.24429,0.10317,0.27453,0.39943,0.062254,0.10765,0.18905,0.18979,0.072436,0.07603
21.03,0.13476,0.18571,0.22333,0.22653,0.040197,0.26999,0.099165,0.13282,0.58617,0.3691,0.22547,0.14315,0.59795,0.17681,0.048721,0.070318,0.15086,0.23283,0.10729,0.13002
21.04,0.23731,0.30822,0.15386,0.10508,0.042724,0.30576,0.14896,0.29035,0.63496,0.16628,0.14208,0.19423,0.78045,0.08629,0.054836,0.059415,0.086886,0.14677,0.1341,0.24343
21.05,0.29003,0.29732,0.21566,0.057271,0.055451,0.18417,0.1667,0.6076,0.39433,0.12023,0.10101,0.2964,0.49662,0.054494,0.086048,0.092759,0.081853,0.07823,0.099585,0.25418
21.06,0.31545,0.17539,0.2932,0.042629,0.09659,0.11245,0.2016,0.73503,0.26658,0.16135,0.13579,0.36156,0.20525,0.041309,0.10749,0.16579,0.14554,0.072763,0.074275,0.14543
21.07,0.26664,0.096491,0.20826,0.039094,0.20908,0.12967,0.40645,0.44683,0.19632,0.22233,0.2658,0.37928,0.094632,0.036828,0.078819,0.17295,0.2281,0.11107,0.10379,0.088827
21.08,0.15755,0.08391,0.097617,0.041905,0.32584,0.25217,0.67012,0.20508,0.11871,0.20621,0.35825,0.53176,0.057122,0.041476,0.055538,0.10407,0.1846,0.13281,0.20593,0.10067
21.09,0.12891,0.13657,0.055096,0.052415,0.27308,0.51335,0.5951,0.15628,0.097033,0.22973,0.2494,0.50143,0.041409,0.065356,0.070168,0.074531,0.096431,0.097453,0.27743,0.17147
21.1,0.12327,0.25065,0.043691,0.080465,0.22321,0.67177,0.34795,0.18883,0.14623,0.30827,0.15108,0.2501,0.034336,0.10003,0.13277,0.10963,0.069513,0.079646,0.20175,0.31547
21.11,0.085026,0.25863,0.043409,0.16232,0.38037,0.44879,0.17215,0.16958,0.28843,0.25869,0.18714,0.10611,0.032745,0.089967,0.18086,0.20025,0.094354,0.12046,0.1517,0.49955
21.12,0.065633,0.14166,0.051194,0.34095,0.64093,0.21879,0.10155,0.12385,0.40676,0.17315,0.38037,0.058462,0.039234,0.058342,0.12928,0.21536,0.13543,0.238,0.24865,0.44399
21.13,0.089545,0.07277,0.072051,0.52721,0.57427,0.18171,0.10206,0.1595,0.31455,0.12018,0.52506,0.040646,0.064623,0.056233,0.078098,0.12649,0.12254,0.33204,0.48203,0.26329
21.14,0.18136,0.055796,0.12896,0.67353,0.30336,0.20981,0.16098,0.30308,0.15558,0.091916,0.34361,0.032817,0.098272,0.097286,0.087025,0.076863,0.10032,0.37171,0.51126,0.22288
21.15,0.27554,0.060574,0.30885,0.59357,0.14363,0.16331,0.23077,0.39833,0.093194,0.1194,0.14378,0.030142,0.086297,0.16748,0.16184,0.086591,0.14438,0.50221,0.27367,0.18212
21.16,0.21159,0.087922,0.69299,0.31405,0.095022,0.11294,0.28447,0.29017,0.09803,0.2571,0.068704,0.032933,0.056467,0.15912,0.22753,0.13698,0.3302,0.45218,0.12774,0.09902
21.17,0.11491,0.17841,0.82607,0.19006,0.11125,0.14668,0.30972,0.14142,0.10364,0.47788,0.043724,0.04855,0.056686,0.094993,0.16764,0.17081,0.63559,0.25651,0.1034,0.055576
21.18,0.094213,0.41675,0.46439,0.16389,0.18171,0.28683,0.22114,0.075667,0.083179,0.43948,0.033561,0.08388,0.099956,0.077916,0.10049,0.21482,0.61989,0.15354,0.14896,0.042354
21.19,0.14586,0.63423,0.19365,0.11582,0.23115,0.38388,0.18088,0.065838,0.086541,0.20881,0.029526,0.096651,0.16857,0.12516,0.10454,0.39995,0.31109,0.093349,0.17686,0.040384
21.2,0.33066,0.54288,0.11641,0.087131,0.26309,0.26477,0.198,0.086208,0.16139,0.088637,0.030025,0.067271,0.15626,0.21872,0.19432,0.55521,0.13881,0.067557,0.11597,0.045622
21.21,0.56896,0.42496,0.12493,0.1157,0.30267,0.12597,0.13996,0.095198,0.36327,0.050145,0.038649,0.053017,0.096147,0.22801,0.39487,0.48019,0.10154,0.083589,0.062158,0.061727
21.22,0.47466,0.28393,0.14579,0.24226,0.22979,0.079515,0.073465,0.076846,0.49327,0.036056,0.066241,0.075902,0.086391,0.18814,0.53569,0.33159,0.10557,0.14355,0.045673,0.10742
21.23,0.23908,0.1428,0.12858,0.39805,0.18063,0.097501,0.053229,0.08224,0.31223,0.030341,0.097399,0.14304,0.14542,0.28975,0.38394,0.17076,0.08581,0.16803,0.045817,0.24174
21.24,0.17831,0.092625,0.15562,0.31963,0.17179,0.15873,0.065202,0.15674,0.12936,0.029234,0.083011,0.18078,0.26477,0.49297,0.21024,0.08818,0.060905,0.1085,0.057515,0.49025
21.25,0.26103,0.10846,0.26802,0.15122,0.11118,0.16084,0.089526,0.35516,0.062954,0.033539,0.058757,0.13485,0.3621,0.46792,0.2146,0.072171,0.066056,0.065413,0.092316,0.65181
21.26,0.29819,0.18568,0.32053,0.086563,0.065834,0.091736,0.083918,0.48298,0.041348,0.050962,0.066698,0.12094,0.47973,0.26618,0.26575,0.088561,0.11464,0.061842,0.20114,0.51818
21.27,0.19371,0.28658,0.26649,0.097836,0.066443,0.053049,0.072043,0.30602,0.033173,0.087301,0.12087,0.2217,0.45825,0.13276,0.18888,0.089852,0.17249,0.091177,0.46046,0.25804
21.28,0.14028,0.29596,0.1699,0.14385,0.1145,0.051963,0.1041,0.12729,0.030887,0.10058,0.20314,0.48984,0.2684,0.095234,0.094596,0.066117,0.14725,0.19642,0.67204,0.14211
21.29,0.21107,0.18255,0.088287,0.13154,0.16607,0.075298,0.23632,0.062723,0.033406,0.078688,0.2422,0.62544,0.18351,0.13321,0.064889,0.061675,0.11081,0.40299,0.53115,0.12354
21.3,0.31405,0.11816,0.06302,0.075965,0.12578,0.088087,0.44508,0.042222,0.04477,0.081837,0.35083,0.37585,0.14056,0.2258,0.076221,0.096376,0.16367,0.45512,0.25984,0.10119
21.31,0.27129,0.14736,0.084001,0.055295,0.06558,0.07242,0.41091,0.035216,0.076733,0.15047,0.49056,0.16077,0.088983,0.22298,0.095148,0.17705,0.34214,0.32532,0.12157,0.085346
21.32,0.15031,0.16551,0.13415,0.077747,0.047112,0.076712,0.19683,0.034626,0.11847,0.35021,0.4088,0.098655,0.077158,0.12324,0.084257,0.24403,0.44519,0.33153,0.08974,0.12521
21.33,0.07871,0.10577,0.12843,0.13987,0.058987,0.14423,0.086363,0.040177,0.13767,0.56208,0.30981,0.11034,0.12368,0.071381,0.080316,0.34029,0.28229,0.32325,0.10528,0.26878
21.34,0.063829,0.060186,0.074788,0.15444,0.083926,0.32994,0.053037,0.057941,0.21881,0.44454,0.21974,0.12808,0.21908,0.072016,0.13243,0.45718,0.13979,0.18516,0.12267,0.40296
21.35,0.094638,0.058937,0.053097,0.091736,0.081134,0.46625,0.044125,0.10831,0.41644,0.21353,0.11505,0.095962,0.21981,0.1035,0.31028,0.33009,0.12392,0.10193,0.15376,0.2895
21.36,0.15027,0.098473,0.073316,0.051601,0.069332,0.30966,0.046748,0.21862,0.47344,0.13832,0.07201,0.069652,0.12625,0.13574,0.54255,0.14854,0.21346,0.10514,0.21664,0.13354
21.37,0.13426,0.1376,0.13375,0.048703,0.096148,0.13739,0.064133,0.39036,0.34098,0.18128,0.079662,0.089162,0.083047,0.21172,0.4562,0.078108,0.31571,0.1787,0.23282,0.086624
21.38,0.0738,0.10308,0.15317,0.070563,0.2123,0.080177,0.12353,0.4524,0.20535,0.21177,0.11459,0.17172,0.10337,0.39712,0.20847,0.063633,0.25213,0.23581,0.26371,0.11195
21.39,0.050571,0.058989,0.093405,0.087092,0.41894,0.079328,0.29225,0.28407,0.10934,0.13776,0.11223,0.24561,0.19764,0.45526,0.092315,0.080166,0.18117,0.17135,0.24117,0.14099
21.4,0.066806,0.054543,0.052238,0.074616,0.42534,0.13372,0.4767,0.17918,0.082163,0.075092,0.079277,0.19599,0.37375,0.32714,0.057607,0.15652,0.20888,0.10648,0.13195,0.09878
21.41,0.11639,0.092726,0.048056,0.076855,0.23658,0.29444,0.37821,0.18777,0.11808,0.066096,0.079901,0.16989,0.44968,0.21012,0.049176,0.31789,0.19843,0.13163,0.07538,0.050008
21.42,0.1286,0.15073,0.069011,0.13445,0.16492,0.4278,0.17771,0.15262,0.19152,0.096344,0.14099,0.29848,0.28468,0.11062,0.056523,0.39767,0.14035,0.2217,0.084652,0.031546
21.43,0.079833,0.13181,0.089679,0.30686,0.26255,0.30087,0.091704,0.088393,0.17784,0.12519,0.27343,0.46059,0.16403,0.062358,0.093815,0.28371,0.08835,0.21842,0.12835,0.02659
21.44,0.05202,0.072517,0.082244,0.49911,0.4199,0.15842,0.085678,0.071207,0.10037,0.10829,0.39606,0.36491,0.17008,0.05139,0.19848,0.14186,0.064558,0.11899,0.1205,0.027202
21.45,0.064083,0.05025,0.08845,0.4825,0.34233,0.12558,0.13261,0.10892,0.069185,0.11278,0.48135,0.17624,0.15836,0.065825,0.34162,0.086453,0.0857,0.070295,0.066527,0.033792
21.46,0.11807,0.05976,0.1584,0.48421,0.159,0.096946,0.16148,0.18501,0.087013,0.22099,0.38761,0.090139,0.096235,0.12175,0.36958,0.088506,0.1688,0.083796,0.038372,0.055859
21.47,0.15522,0.091152,0.38187,0.42413,0.078614,0.062154,0.1107,0.18111,0.14351,0.47903,0.19965,0.078526,0.071272,0.1832,0.22792,0.082019,0.23129,0.12779,0.032839,0.11803
21.48,0.10944,0.11438,0.71788,0.21695,0.063348,0.056056,0.070698,0.1103,0.21144,0.58571,0.12748,0.11925,0.10346,0.16374,0.10324,0.059668,0.1581,0.118,0.041428,0.19968
21.49,0.067836,0.15313,0.71066,0.095867,0.081485,0.08732,0.081412,0.089362,0.34361,0.34462,0.1001,0.16807,0.16537,0.16952,0.06378,0.062195,0.081344,0.06894,0.074783,0.19019
21.5,0.070317,0.31086,0.37229,0.05552,0.0937,0.14706,0.1483,0.14382,0.44317,0.14515,0.069681,0.16034,0.14989,0.26454,0.069417,0.11513,0.071234,0.053975,0.12033,0.11422
21.51,0.12174,0.53131,0.15143,0.041733,0.068583,0.14609,0.21338,0.31329,0.33952,0.082018,0.06597,0.17373,0.087938,0.2567,0.08156,0.2094,0.11131,0.080785,0.11639,0.084739
21.52,0.25752,0.60605,0.07565,0.040427,0.050889,0.095637,0.1943,0.47463,0.27986,0.07978,0.11224,0.16846,0.074148,0.13397,0.065637,0.2033,0.14262,0.11659,0.11054,0.13099
21.53,0.42713,0.52676,0.048669,0.055396,0.063063,0.08846,0.238,0.35943,0.23343,0.094952,0.22679,0.09707,0.12805,0.067252,0.054081,0.11255,0.12618,0.094138,0.13667,0.24739
21.54,0.38939,0.29026,0.037286,0.084542,0.11512,0.15607,0.39939,0.17845,0.12897,0.094753,0.27307,0.051232,0.24291,0.058365,0.079316,0.077174,0.12934,0.056899,0.11655,0.28585
21.55,0.23935,0.12364,0.033268,0.084652,0.1702,0.34501,0.40792,0.13977,0.074687,0.12471,0.16224,0.03959,0.25109,0.075094,0.16262,0.11456,0.1085,0.053592,0.086679,0.24284
21.56,0.26175,0.064301,0.03589,0.061707,0.16149,0.52552,0.25834,0.2021,0.077341,0.18767,0.071106,0.045464,0.13426,0.074814,0.22824,0.19955,0.060691,0.087685,0.11793,0.27794
21.57,0.41342,0.043296,0.051836,0.062455,0.20094,0.41179,0.14136,0.21585,0.13192,0.19703,0.039748,0.079196,0.066834,0.057384,0.17413,0.19578,0.038366,0.13611,0.25891,0.237
21.58,0.372,0.034703,0.083671,0.10578,0.37252,0.19461,0.084043,0.13593,0.19917,0.17883,0.030312,0.17571,0.057896,0.064772,0.13962,0.10378,0.035729,0.13757,0.44915,0.11944
21.59,0.17997,0.032016,0.093101,0.22289,0.46272,0.10993,0.083318,0.10634,0.17191,0.12089,0.028762,0.26344,0.075169,0.12715,0.15741,0.0509,0.045879,0.16298,0.40135,0.060629
21.6,0.080438,0.034294,0.081628,0.39116,0.35839,0.11448,0.14463,0.15885,0.097165,0.05937,0.033484,0.18954,0.077011,0.24964,0.16055,0.035745,0.082245,0.28586,0.19639,0.045107
21.61,0.048892,0.045298,0.11438,0.45063,0.20967,0.11742,0.23585,0.19875,0.080467,0.034076,0.051323,0.0895,0.066101,0.28115,0.14621,0.0346,0.17348,0.38025,0.084941,0.050843
21.62,0.038592,0.077118,0.2576,0.29185,0.10417,0.088408,0.24846,0.14387,0.12012,0.02634,0.1102,0.058528,0.09327,0.17303,0.09174,0.044007,0.28943,0.35363,0.048829,0.08757
21.63,0.037062,0.13213,0.46708,0.16494,0.070228,0.093157,0.21474,0.075796,0.13168,0.024856,0.22431,0.071311,0.18332,0.09201,0.05213,0.078254,0.30102,0.21664,0.036606,0.141
21.64,0.043265,0.21305,0.42431,0.17638,0.084507,0.17436,0.14138,0.049502,0.078029,0.027619,0.24458,0.10367,0.27244,0.089214,0.044704,0.17608,0.19522,0.097424,0.03383,0.12601
21.65,0.065055,0.35858,0.21041,0.19182,0.1273,0.29162,0.087711,0.060073,0.039313,0.037282,0.13956,0.13136,0.23131,0.12654,0.062797,0.29575,0.16334,0.051394,0.0395,0.077026
21.66,0.13738,0.37195,0.10263,0.12545,0.16046,0.28002,0.081813,0.10634,0.026876,0.06747,0.08491,0.13556,0.12105,0.12028,0.1312,0.27523,0.23894,0.036528,0.06427,0.068174
21.67,0.31586,0.2373,0.090768,0.081724,0.18645,0.15216,0.066557,0.12848,0.024081,0.15428,0.10876,0.11692,0.072509,0.087022,0.23351,0.16258,0.23645,0.032048,0.12078,0.10483
21.68,0.4291,0.18965,0.14266,0.10683,0.1604,0.070622,0.043879,0.080574,0.025835,0.26149,0.15566,0.15901,0.085687,0.11246,0.21538,0.090921,0.1262,0.033398,0.14839,0.1775
21.69,0.27444,0.15009,0.18994,0.19268,0.14281,0.049756,0.041976,0.040449,0.032983,0.23964,0.13161,0.21671,0.13634,0.20727,0.13266,0.090487,0.060182,0.042521,0.11197,0.29396
21.7,0.12337,0.08896,0.15878,0.21773,0.19384,0.059667,0.070583,0.027695,0.053503,0.17608,0.077347,0.16142,0.16745,0.22927,0.12594,0.16465,0.039853,0.071846,0.11026,0.43995
21.71,0.084467,0.071286,0.15848,0.13109,0.17766,0.068746,0.11999,0.026022,0.11888,0.12693,0.063761,0.094925,0.21329,0.13006,0.12613,0.2445,0.035183,0.13773,0.21561,0.38265
21.72,0.11333,0.11087,0.17755,0.070892,0.092715,0.051,0.11161,0.031124,0.26312,0.08943,0.10198,0.10462,0.24742,0.06482,0.085249,0.18219,0.038183,0.19549,0.42994,0.2639
21.73,0.15129,0.22053,0.14568,0.070686,0.049556,0.037603,0.060767,0.049622,0.32301,0.085557,0.19133,0.20972,0.15709,0.052972,0.069527,0.087759,0.050688,0.25835,0.45101,0.2249
21.74,0.12567,0.28305,0.12236,0.12743,0.046075,0.047925,0.03735,0.098124,0.19069,0.072386,0.22289,0.32652,0.071709,0.076949,0.11201,0.05257,0.087862,0.40531,0.24186,0.15064
21.75,0.11534,0.18834,0.086172,0.18825,0.062369,0.090986,0.039514,0.16403,0.086548,0.060708,0.19829,0.24654,0.041839,0.11484,0.21154,0.048487,0.20432,0.39631,0.1255,0.10271
21.76,0.17155,0.090461,0.054879,0.14008,0.063076,0.1293,0.067022,0.23137,0.06081,0.085301,0.25055,0.10977,0.034774,0.10136,0.22912,0.064071,0.42959,0.24581,0.12931,0.13136
21.77,0.21327,0.065115,0.05858,0.067747,0.044447,0.10357,0.10551,0.26129,0.073578,0.18656,0.25533,0.052339,0.040846,0.069363,0.13493,0.12359,0.48419,0.15413,0.18858,0.26406
21.78,0.21187,0.084492,0.10985,0.043334,0.041077,0.089468,0.09711,0.16673,0.08952,0.35432,0.1931,0.034132,0.069505,0.079004,0.084421,0.28347,0.27233,0.097675,0.19278,0.43718
21.79,0.15081,0.093185,0.17936,0.050395,0.068209,0.10818,0.078307,0.082668,0.10156,0.36206,0.13973,0.027853,0.111,0.15319,0.10479,0.42916,0.12878,0.086088,0.18849,0.39861
21.8,0.075905,0.063747,0.14893,0.067454,0.13846,0.086348,0.12174,0.064968,0.17495,0.198,0.076498,0.02706,0.10333,0.24967,0.22043,0.35373,0.10597,0.13576,0.31214,0.21114
21.81,0.048229,0.047472,0.074399,0.062529,0.18863,0.049364,0.22215,0.092926,0.28181,0.099491,0.041064,0.031654,0.074311,0.23244,0.38445,0.22907,0.12326,0.26535,0.4216,0.13129
21.82,0.056703,0.067225,0.045508,0.060728,0.14113,0.037387,0.22609,0.16092,0.30073,0.094795,0.029097,0.048635,0.087379,0.22758,0.33275,0.13087,0.11702,0.41038,0.33454,0.14651
21.83,0.085031,0.13466,0.051764,0.099068,0.070187,0.043807,0.1372,0.24182,0.24846,0.11948,0.025604,0.090445,0.17279,0.36,0.17096,0.081181,0.13782,0.40713,0.19045,0.13354
21.84,0.082383,0.1796,0.07845,0.15019,0.038679,0.075299,0.12364,0.2254,0.14158,0.094164,0.026132,0.12341,0.32404,0.37522,0.12305,0.085878,0.27377,0.24132,0.097738,0.078249
21.85,0.053783,0.12086,0.10302,0.16261,0.031129,0.16777,0.20918,0.15027,0.073259,0.050698,0.030651,0.11065,0.44337,0.20207,0.15094,0.14289,0.4411,0.15554,0.073591,0.052155
21.86,0.048675,0.067464,0.11724,0.11785,0.033668,0.29733,0.26051,0.16708,0.064518,0.032536,0.043177,0.13443,0.44983,0.093359,0.14291,0.25155,0.38556,0.16158,0.10138,0.060214
21.87,0.083449,0.072945,0.095869,0.061109,0.047189,0.33883,0.17379,0.20183,0.095643,0.028614,0.077973,0.28868,0.26977,0.064613,0.11392,0.36993,0.20447,0.1272,0.13357,0.083267
21.88,0.16094,0.12042,0.08474,0.038526,0.090741,0.27595,0.087872,0.13634,0.1115,0.030962,0.14926,0.52435,0.11827,0.074471,0.16721,0.32198,0.10066,0.073379,0.099532,0.081332
21.89,0.18782,0.13354,0.11708,0.037913,0.21312,0.15266,0.064253,0.070834,0.073992,0.039986,0.24466,0.49605,0.06581,0.12839,0.32994,0.19755,0.082656,0.061744,0.057362,0.074954
21.9,0.15114,0.083759,0.11429,0.056589,0.37343,0.090031,0.092575,0.05941,0.044498,0.064654,0.37994,0.2539,0.053827,0.213,0.39083,0.18334,0.11797,0.094059,0.051315,0.12207
21.91,0.12365,0.048566,0.070271,0.11978,0.35273,0.08183,0.16631,0.088592,0.039757,0.14187,0.38924,0.11021,0.062768,0.31078,0.23458,0.16419,0.13615,0.12838,0.073488,0.28115
21.92,0.084512,0.048275,0.056052,0.21498,0.18596,0.065598,0.17788,0.11412,0.051805,0.32966,0.27277,0.065352,0.11013,0.36725,0.10932,0.095313,0.089845,0.097283,0.093872,0.44083
21.93,0.071184,0.082281,0.090453,0.21084,0.083437,0.04895,0.10366,0.086164,0.097233,0.45221,0.2624,0.057339,0.25529,0.25003,0.078836,0.063065,0.056712,0.058957,0.10393,0.32451
21.94,0.069025,0.13087,0.17883,0.17419,0.05517,0.058142,0.062163,0.061699,0.22787,0.29612,0.2242,0.075833,0.42549,0.14848,0.11054,0.080773,0.066725,0.060091,0.15556,0.1394
21.95,0.051861,0.13908,0.20851,0.22485,0.061088,0.1112,0.070554,0.078901,0.37231,0.13963,0.12568,0.15382,0.33806,0.11668,0.15605,0.12564,0.1117,0.105,0.23511,0.063057
21.96,0.047973,0.17341,0.12702,0.211,0.068988,0.18216,0.11342,0.16879,0.30366,0.10745,0.086407,0.30402,0.15503,0.077191,0.12246,0.11726,0.12717,0.16454,0.34022,0.039414
21.97,0.078746,0.21831,0.077303,0.1112,0.055145,0.15757,0.13875,0.33044,0.18875,0.16619,0.12102,0.33621,0.083495,0.054469,0.068563,0.07087,0.099592,0.15182,0.3344,0.032312
21.98,0.17762,0.14911,0.099882,0.057327,0.048346,0.09497,0.16542,0.33215,0.14578,0.24302,0.24575,0.23796,0.083825,0.069137,0.060406,0.060114,0.11454,0.11056,0.17586,0.035449
21.99,0.28967,0.069818,0.18516,0.049533,0.071612,0.09279,0.29314,0.17524,0.10024,0.22278,0.32798,0.16497,0.093558,0.12335,0.096732,0.099157,0.14289,0.15126,0.077168,0.057499
22,0.23207,0.041887,0.21199,0.063873,0.14283,0.17989,0.35837,0.09703,0.084581,0.24474,0.21396,0.093155,0.068846,0.14583,0.13222,0.17242,0.12739,0.28934,0.048419,0.10466
22.01,0.10647,0.038356,0.12394,0.068334,0.20651,0.36768,0.215,0.10456,0.13426,0.33511,0.10666,0.054293,0.04874,0.09375,0.10655,0.1883,0.094319,0.32201,0.051266,0.12784
22.02,0.049648,0.053452,0.061916,0.057703,0.19817,0.41519,0.0949,0.12653,0.29166,0.25886,0.095454,0.053696,0.061675,0.059902,0.095315,0.1226,0.070315,0.1813,0.080238,0.095453
22.03,0.032159,0.11032,0.049988,0.067574,0.26768,0.23089,0.056973,0.11395,0.4637,0.11889,0.1241,0.077224,0.11407,0.075827,0.14111,0.06957,0.090233,0.096483,0.095626,0.055196
22.04,0.026891,0.20035,0.064832,0.13011,0.38372,0.098156,0.053793,0.14199,0.39232,0.058936,0.10416,0.080671,0.1459,0.13764,0.17619,0.067347,0.19307,0.097005,0.069794,0.041397
22.05,0.027592,0.18785,0.079865,0.29563,0.31755,0.055438,0.078764,0.28841,0.18785,0.043147,0.058033,0.055037,0.10225,0.18577,0.15182,0.081134,0.33431,0.098958,0.061315,0.054273
22.06,0.035178,0.10069,0.086277,0.4675,0.19842,0.045338,0.14742,0.44463,0.080494,0.050262,0.042179,0.047713,0.075526,0.1602,0.088515,0.07234,0.30604,0.062895,0.071578,0.080114
22.07,0.060831,0.062921,0.14515,0.38759,0.11308,0.051706,0.25347,0.38153,0.0451,0.086366,0.055865,0.077424,0.11619,0.099654,0.050828,0.075081,0.19,0.037659,0.057087,0.076261
22.08,0.1333,0.073149,0.3155,0.18988,0.063935,0.086955,0.3474,0.19777,0.032145,0.11389,0.080647,0.14122,0.19232,0.084096,0.049922,0.14386,0.10312,0.03345,0.037844,0.062625
22.09,0.21386,0.1293,0.45121,0.10764,0.051823,0.19654,0.28451,0.085417,0.028013,0.080276,0.072603,0.16734,0.18087,0.11434,0.074077,0.30741,0.052478,0.045896,0.039517,0.091036
22.1,0.17822,0.2484,0.35355,0.11457,0.067564,0.34112,0.18677,0.045304,0.031454,0.045902,0.055357,0.15529,0.098935,0.10771,0.097081,0.3752,0.033051,0.06413,0.063516,0.197
22.11,0.12444,0.36239,0.18,0.11991,0.13811,0.31336,0.2074,0.030765,0.05145,0.043666,0.0767,0.12915,0.05767,0.066232,0.1172,0.22085,0.025548,0.054864,0.082883,0.29883
22.12,0.18091,0.28405,0.090298,0.094488,0.27237,0.1745,0.19939,0.024915,0.094753,0.068874,0.15755,0.10731,0.066331,0.056993,0.13944,0.091854,0.024269,0.037384,0.070771,0.23681
22.13,0.3336,0.17523,0.075032,0.11485,0.28554,0.088682,0.10782,0.023648,0.10635,0.096702,0.22029,0.12588,0.10694,0.093442,0.18672,0.04584,0.031664,0.039371,0.07426,0.18029
22.14,0.34709,0.18538,0.10701,0.22634,0.16269,0.072334,0.049961,0.027739,0.068292,0.11005,0.15418,0.10817,0.11584,0.13908,0.29961,0.029795,0.052254,0.063956,0.1442,0.19787
22.15,0.19143,0.18097,0.15516,0.30081,0.11108,0.11647,0.030351,0.04549,0.051623,0.12773,0.07636,0.064001,0.095175,0.11498,0.27971,0.023558,0.063445,0.088248,0.30617,0.16356
22.16,0.0934,0.11505,0.21784,0.19266,0.11205,0.18819,0.023579,0.088139,0.081133,0.11816,0.059594,0.054959,0.10514,0.076778,0.13674,0.021967,0.047836,0.088713,0.39109,0.10666
22.17,0.074895,0.094107,0.30641,0.085297,0.082527,0.15962,0.02179,0.1133,0.14625,0.13035,0.089924,0.09322,0.10367,0.094751,0.058951,0.025121,0.040132,0.12632,0.26599,0.068494
22.18,0.11276,0.16266,0.24382,0.05021,0.054813,0.077079,0.024,0.093635,0.14754,0.14024,0.12162,0.16171,0.091853,0.1968,0.034112,0.038595,0.058814,0.23931,0.1262,0.061745
22.19,0.18634,0.32179,0.11194,0.051796,0.065261,0.038353,0.033936,0.10376,0.083165,0.090177,0.099782,0.15526,0.076291,0.30202,0.025613,0.062449,0.11525,0.3469,0.078166,0.099719
22.2,0.21108,0.34744,0.052514,0.079773,0.12769,0.027313,0.067513,0.12306,0.053633,0.055745,0.091691,0.085406,0.059546,0.22103,0.023155,0.068439,0.18664,0.32,0.078606,0.18304
22.21,0.25609,0.18364,0.034026,0.091752,0.1865,0.026718,0.14084,0.11018,0.072439,0.067838,0.11627,0.051459,0.078124,0.09664,0.025091,0.070079,0.19101,0.17428,0.07454,0.24712
22.22,0.319,0.076242,0.029554,0.06307,0.13414,0.037385,0.17865,0.089915,0.12325,0.12673,0.12887,0.056311,0.16937,0.046621,0.034881,0.1199,0.14103,0.085479,0.074879,0.27343
22.23,0.23801,0.04041,0.037081,0.048131,0.064177,0.071771,0.11806,0.057885,0.12699,0.17056,0.12382,0.070321,0.28883,0.032019,0.064682,0.18535,0.17122,0.070456,0.13285,0.20833
22.24,0.1565,0.027404,0.064833,0.072653,0.042778,0.11312,0.06043,0.043821,0.090024,0.12555,0.079888,0.061362,0.23762,0.029436,0.12196,0.16823,0.27116,0.094679,0.27616,0.12329
22.25,0.10858,0.022081,0.088977,0.14619,0.056271,0.11933,0.052207,0.063185,0.098681,0.069804,0.044637,0.055834,0.1097,0.036685,0.17335,0.10564,0.24282,0.14463,0.33652,0.098594
22.26,0.057765,0.020756,0.068571,0.18525,0.092316,0.12078,0.071838,0.12117,0.12849,0.06459,0.040211,0.093436,0.053598,0.067204,0.14867,0.073476,0.13603,0.22397,0.20349,0.072384
22.27,0.031679,0.023759,0.04833,0.13055,0.092201,0.091599,0.072259,0.16258,0.13924,0.09609,0.057213,0.20704,0.041414,0.13707,0.089544,0.097884,0.11851,0.22871,0.090728,0.04909
22.28,0.022225,0.037302,0.06416,0.10727,0.056525,0.050324,0.054206,0.14074,0.11013,0.099009,0.066935,0.29165,0.054004,0.17644,0.080596,0.20055,0.20124,0.17615,0.059396,0.056546
22.29,0.018572,0.069778,0.13434,0.10691,0.047049,0.039026,0.066437,0.093297,0.061653,0.059229,0.055398,0.19772,0.10357,0.12689,0.088106,0.30416,0.25771,0.17373,0.069296,0.10024
22.3,0.01765,0.088318,0.2185,0.067565,0.074975,0.057228,0.12318,0.075356,0.044717,0.03734,0.06132,0.10081,0.15116,0.068158,0.075832,0.29205,0.16805,0.12904,0.075998,0.12598
22.31,0.019239,0.069309,0.20303,0.035231,0.1023,0.09716,0.17245,0.10261,0.063616,0.041913,0.1214,0.09729,0.11833,0.045984,0.088545,0.27491,0.084648,0.06764,0.055125,0.083911
22.32,0.025689,0.073683,0.1195,0.025388,0.078133,0.11848,0.13876,0.10413,0.098171,0.06222,0.25304,0.14481,0.082168,0.054662,0.18663,0.20173,0.074512,0.048751,0.045144,0.04823
22.33,0.04639,0.13244,0.055333,0.027231,0.058389,0.095558,0.073785,0.062398,0.08583,0.067515,0.30725,0.13539,0.074274,0.087726,0.38775,0.11769,0.11866,0.062158,0.06834,0.047074
22.34,0.091422,0.20564,0.030241,0.044208,0.082271,0.067313,0.049012,0.041344,0.04929,0.061973,0.2433,0.073598,0.056284,0.12542,0.42088,0.081871,0.14545,0.074481,0.11927,0.084379
22.35,0.13081,0.20658,0.022742,0.08844,0.11371,0.085437,0.064916,0.053737,0.038265,0.094014,0.18711,0.043371,0.049032,0.19207,0.22238,0.055561,0.095221,0.058078,0.12721,0.17127
22.36,0.1303,0.119,0.022246,0.12878,0.10414,0.12279,0.1008,0.090245,0.052506,0.2189,0.10673,0.04464,0.07598,0.2546,0.095353,0.048059,0.052787,0.049497,0.10471,0.19895
22.37,0.095244,0.05274,0.029097,0.12201,0.066215,0.098549,0.090753,0.09406,0.081127,0.38658,0.052754,0.065429,0.163,0.25061,0.063177,0.074377,0.050351,0.076793,0.15067,0.11503
22.38,0.092304,0.030372,0.055402,0.082593,0.042225,0.053721,0.052553,0.059649,0.11028,0.32635,0.035107,0.08203,0.25411,0.2818,0.065011,0.12962,0.071677,0.15236,0.20895,0.054452
22.39,0.15044,0.025712,0.11657,0.054937,0.047651,0.044095,0.041829,0.047483,0.16189,0.14879,0.032948,0.11009,0.20447,0.22917,0.058032,0.13007,0.079447,0.23559,0.14868,0.037397
22.4,0.16342,0.033131,0.15028,0.063265,0.086986,0.06972,0.063818,0.074475,0.18939,0.065967,0.043365,0.19093,0.12129,0.11225,0.043957,0.076165,0.07831,0.24962,0.069204,0.038608
22.41,0.093224,0.059169,0.098183,0.069498,0.11767,0.10286,0.10229,0.14652,0.22619,0.042093,0.083799,0.21626,0.13853,0.059223,0.050188,0.053268,0.13338,0.15698,0.039863,0.057071
22.42,0.050038,0.081875,0.048848,0.048063,0.082755,0.084367,0.10483,0.18261,0.28875,0.038715,0.17664,0.15289,0.232,0.053939,0.092337,0.07166,0.24716,0.071558,0.034866,0.12278
22.43,0.052709,0.074314,0.036844,0.035556,0.04744,0.054914,0.11121,0.12618,0.20898,0.05358,0.23276,0.096698,0.2271,0.061141,0.14213,0.12782,0.26902,0.041186,0.043593,0.27106
22.44,0.074994,0.085221,0.050015,0.050131,0.048636,0.064739,0.15194,0.09649,0.09943,0.11018,0.15505,0.06458,0.11853,0.052259,0.12156,0.20332,0.16434,0.035267,0.080401,0.3348
22.45,0.066625,0.096211,0.065965,0.094715,0.083428,0.13234,0.1401,0.1591,0.0647,0.19753,0.077437,0.073924,0.05953,0.045419,0.09678,0.21909,0.076575,0.043072,0.18581,0.20092
22.46,0.039218,0.062394,0.051638,0.11412,0.11429,0.21109,0.10178,0.26597,0.087047,0.19208,0.064526,0.14702,0.051181,0.066155,0.15256,0.14704,0.045494,0.078582,0.29323,0.10098
22.47,0.030348,0.034718,0.035329,0.075361,0.11167,0.16599,0.072949,0.2347,0.1638,0.12038,0.075449,0.23772,0.061254,0.13187,0.23523,0.12423,0.042291,0.18142,0.23085,0.099376
22.48,0.04202,0.033291,0.04236,0.052722,0.1402,0.080576,0.060268,0.14251,0.19426,0.067059,0.064427,0.19005,0.059384,0.21117,0.19741,0.13464,0.061937,0.28388,0.13654,0.1502
22.49,0.075267,0.052125,0.080569,0.076757,0.1564,0.050494,0.088528,0.15533,0.11702,0.040221,0.053513,0.09225,0.0584,0.24959,0.10404,0.097858,0.13571,0.2101,0.091071,0.14585
22.5,0.086108,0.064479,0.11912,0.15801,0.13287,0.058107,0.19293,0.20509,0.061832,0.037781,0.080547,0.056497,0.10005,0.20399,0.062802,0.071652,0.25938,0.097137,0.058684,0.082879
22.51,0.053339,0.048016,0.10151,0.21165,0.11428,0.074419,0.33093,0.14884,0.057568,0.055156,0.17021,0.06352,0.22069,0.11653,0.07256,0.10722,0.24884,0.060927,0.056071,0.054839
22.52,0.032156,0.038279,0.097901,0.14144,0.073954,0.079957,0.34576,0.068987,0.058992,0.069292,0.23811,0.091706,0.3045,0.08948,0.12196,0.22048,0.12279,0.067947,0.096613,0.070041
22.53,0.035557,0.056748,0.14912,0.071211,0.047951,0.12378,0.2403,0.037564,0.041737,0.057492,0.16599,0.14342,0.20095,0.082603,0.16182,0.27462,0.054581,0.068892,0.14989,0.097476
22.54,0.05749,0.1188,0.17285,0.061416,0.053997,0.24095,0.11412,0.032084,0.030931,0.056055,0.095386,0.2088,0.091962,0.066085,0.20938,0.16342,0.033889,0.050012,0.12292,0.088744
22.55,0.069168,0.19357,0.14353,0.089906,0.098659,0.34075,0.052278,0.042572,0.037622,0.10006,0.11255,0.18816,0.061205,0.078941,0.28683,0.068949,0.030407,0.048265,0.069275,0.08785
22.56,0.063553,0.18601,0.088864,0.10141,0.1824,0.32291,0.031496,0.054409,0.059899,0.20585,0.19869,0.15882,0.073378,0.16714,0.22004,0.035868,0.041554,0.084745,0.061224,0.16209
22.57,0.093558,0.11002,0.052393,0.086072,0.21969,0.18519,0.024014,0.043754,0.06994,0.26507,0.21487,0.15003,0.093542,0.32964,0.098567,0.024541,0.061846,0.14446,0.098311,0.27272
22.58,0.15838,0.070401,0.052912,0.12122,0.15633,0.078807,0.022374,0.031605,0.061951,0.24373,0.12381,0.098153,0.11754,0.33083,0.045334,0.020488,0.059375,0.13624,0.15945,0.2478
22.59,0.17995,0.08736,0.089772,0.19872,0.13582,0.04018,0.027532,0.03582,0.083578,0.2294,0.070949,0.067424,0.21375,0.16512,0.027523,0.020584,0.045792,0.094424,0.21445,0.12901
22.6,0.14231,0.10377,0.14711,0.18975,0.21701,0.026956,0.043461,0.058626,0.18829,0.15435,0.080827,0.090446,0.30729,0.068038,0.020348,0.026568,0.057819,0.12296,0.19866,0.064907
22.61,0.080416,0.07944,0.19942,0.115,0.24207,0.021791,0.053969,0.083865,0.36115,0.095297,0.13107,0.18874,0.25689,0.036058,0.01733,0.044992,0.11471,0.21981,0.1403,0.058236
22.62,0.050091,0.07709,0.1972,0.066446,0.13609,0.020509,0.043853,0.10699,0.34305,0.071765,0.14977,0.30261,0.16137,0.023996,0.016572,0.065789,0.19023,0.23334,0.14185,0.076976
22.63,0.058807,0.14417,0.11833,0.061686,0.058906,0.023045,0.041258,0.18004,0.16884,0.055956,0.15411,0.24691,0.080391,0.018604,0.017826,0.063544,0.22657,0.13327,0.12329,0.079504
22.64,0.10303,0.23563,0.076272,0.11146,0.033069,0.033581,0.068695,0.24691,0.078607,0.065119,0.24273,0.1251,0.039467,0.016178,0.022399,0.073182,0.21915,0.069939,0.070715,0.081118
22.65,0.1553,0.20341,0.068664,0.21426,0.025,0.057218,0.14986,0.26694,0.061367,0.12744,0.28254,0.092758,0.024662,0.015537,0.035813,0.14993,0.14663,0.070428,0.052468,0.10917
22.66,0.20034,0.10222,0.05306,0.22132,0.023463,0.083226,0.22438,0.24784,0.072293,0.26774,0.18829,0.1133,0.018792,0.016545,0.068736,0.27277,0.10938,0.11292,0.077571,0.14393
22.67,0.186,0.049943,0.049267,0.11615,0.02718,0.1293,0.17095,0.14456,0.086951,0.34899,0.10167,0.095168,0.016344,0.020033,0.11963,0.25992,0.096377,0.12643,0.11947,0.16285
22.68,0.11557,0.039317,0.083887,0.053102,0.041834,0.18764,0.10076,0.076598,0.14086,0.23263,0.056457,0.049363,0.015905,0.029401,0.18234,0.13487,0.063904,0.094158,0.10494,0.10793
22.69,0.097705,0.049914,0.17912,0.035418,0.090408,0.15634,0.11592,0.071145,0.26058,0.10719,0.04717,0.026764,0.017488,0.058254,0.18994,0.066768,0.052688,0.091125,0.065653,0.049515
22.7,0.091783,0.057262,0.23342,0.036215,0.18283,0.10585,0.20165,0.11841,0.29552,0.071753,0.071428,0.019715,0.022701,0.13542,0.14268,0.061345,0.085773,0.094271,0.071011,0.027415
22.71,0.056415,0.047007,0.1477,0.05836,0.19602,0.081693,0.22131,0.2217,0.2208,0.071754,0.1027,0.018193,0.038535,0.20976,0.14962,0.084921,0.15275,0.087764,0.12367,0.021057
22.72,0.034261,0.048753,0.071622,0.12318,0.10818,0.062691,0.15545,0.27592,0.12967,0.055664,0.079708,0.020371,0.087081,0.16026,0.13477,0.086866,0.15395,0.067688,0.13958,0.02053
22.73,0.034454,0.090371,0.058174,0.17905,0.05685,0.074317,0.17612,0.18405,0.064554,0.038018,0.041173,0.029363,0.16324,0.080005,0.076575,0.078329,0.08645,0.046378,0.080388,0.025159
22.74,0.049393,0.19052,0.095841,0.13708,0.054239,0.15074,0.27022,0.11702,0.043983,0.042642,0.026834,0.059927,0.16013,0.057269,0.053269,0.096828,0.05047,0.055521,0.037401,0.042135
22.75,0.055757,0.23796,0.16498,0.088511,0.074313,0.31119,0.24221,0.129,0.051768,0.075636,0.027563,0.13069,0.10495,0.086574,0.07664,0.11814,0.055883,0.10615,0.02373,0.092013
22.76,0.047838,0.17441,0.15266,0.062757,0.08701,0.40323,0.12916,0.11354,0.061072,0.10179,0.044371,0.16492,0.076977,0.13548,0.12338,0.13058,0.067635,0.1399,0.020774,0.15536
22.77,0.058074,0.16994,0.08075,0.045048,0.12193,0.28716,0.06555,0.062526,0.046829,0.074794,0.098393,0.10105,0.051995,0.1215,0.11416,0.092804,0.052594,0.09121,0.023209,0.15054
22.78,0.11992,0.18363,0.050577,0.048876,0.23853,0.13274,0.051558,0.038986,0.036061,0.052315,0.16233,0.048874,0.0447,0.091296,0.067077,0.048823,0.041029,0.042926,0.033962,0.12415
22.79,0.26689,0.11402,0.05652,0.088055,0.33862,0.072412,0.075323,0.043767,0.049475,0.076843,0.12888,0.04034,0.073828,0.093752,0.057137,0.039616,0.062094,0.02732,0.070195,0.09662
22.8,0.35789,0.054442,0.063854,0.18731,0.32023,0.06204,0.11344,0.058897,0.09256,0.14462,0.059292,0.054866,0.14062,0.094489,0.090945,0.055518,0.11828,0.027263,0.15662,0.075927
22.81,0.24098,0.035304,0.066367,0.27836,0.21331,0.050046,0.094544,0.053351,0.13003,0.15414,0.029664,0.060112,0.164,0.089991,0.11181,0.063361,0.13227,0.042091,0.20703,0.069049
22.82,0.10514,0.034519,0.11383,0.21821,0.09998,0.036912,0.051137,0.042599,0.15548,0.08253,0.022188,0.054482,0.10839,0.061619,0.072837,0.046549,0.078491,0.077975,0.13236,0.052247
22.83,0.051269,0.049887,0.22721,0.13018,0.052529,0.041903,0.037214,0.05929,0.17694,0.036426,0.024443,0.076951,0.060677,0.041108,0.040172,0.042727,0.048908,0.10432,0.062929,0.05178
22.84,0.03625,0.096631,0.26246,0.14977,0.045526,0.075883,0.049071,0.13096,0.11667,0.021791,0.040692,0.1203,0.059623,0.052778,0.039585,0.075353,0.062198,0.12173,0.048394,0.094789
22.85,0.036183,0.18783,0.16244,0.20674,0.050221,0.11217,0.070626,0.2284,0.051309,0.017937,0.075892,0.14784,0.077171,0.093998,0.05833,0.13521,0.084413,0.15132,0.062114,0.18502
22.86,0.052892,0.25419,0.081867,0.15577,0.042348,0.088994,0.087569,0.19728,0.026355,0.019779,0.096073,0.11435,0.063209,0.10394,0.061683,0.14338,0.067129,0.11504,0.070021,0.21847
22.87,0.11396,0.17954,0.063093,0.073588,0.034196,0.057709,0.13956,0.092101,0.018676,0.031623,0.073289,0.058984,0.040429,0.062378,0.048066,0.11712,0.045011,0.062139,0.079811,0.14434
22.88,0.22591,0.093098,0.09933,0.042469,0.044889,0.072887,0.1825,0.039884,0.017365,0.058818,0.055436,0.04066,0.044652,0.038245,0.060739,0.087832,0.055747,0.05362,0.13106,0.084981
22.89,0.24018,0.074072,0.17835,0.042407,0.086118,0.147,0.15514,0.023467,0.022827,0.077614,0.082619,0.055097,0.081282,0.045196,0.12663,0.048482,0.10754,0.088064,0.18035,0.094941
22.9,0.13613,0.063696,0.17652,0.049534,0.13213,0.19776,0.12129,0.018368,0.041476,0.072844,0.12188,0.073306,0.10672,0.070157,0.19252,0.029356,0.1458,0.1398,0.17945,0.11335
22.91,0.062729,0.046061,0.092836,0.044604,0.14901,0.12938,0.071621,0.019407,0.059077,0.053044,0.094552,0.056772,0.073856,0.08723,0.1422,0.026757,0.11476,0.1335,0.11915,0.076348
22.92,0.03839,0.049381,0.047527,0.04664,0.17718,0.062314,0.035267,0.030811,0.045865,0.036139,0.04932,0.038432,0.045816,0.10016,0.064396,0.035751,0.11012,0.087114,0.064335,0.038251
22.93,0.039607,0.094729,0.042003,0.087163,0.14838,0.051301,0.023587,0.052632,0.031005,0.043953,0.039667,0.048671,0.057185,0.09833,0.033391,0.070545,0.13561,0.09015,0.059839,0.024886
22.94,0.054206,0.17494,0.05454,0.18992,0.093317,0.077911,0.02609,0.052411,0.037896,0.085577,0.058794,0.089936,0.10351,0.11269,0.02601,0.15479,0.11667,0.13236,0.093974,0.022442
22.95,0.05371,0.16965,0.068731,0.24041,0.06969,0.092935,0.043564,0.030254,0.050352,0.1175,0.072041,0.11401,0.11852,0.13641,0.029194,0.21697,0.077382,0.11733,0.10474,0.025447
22.96,0.041756,0.092015,0.10865,0.14513,0.046149,0.06656,0.05676,0.018677,0.041391,0.0811,0.053024,0.099308,0.074791,0.094768,0.048596,0.15798,0.048905,0.066397,0.06475,0.036058
22.97,0.050394,0.059946,0.16995,0.06398,0.03452,0.057677,0.03919,0.018135,0.031225,0.043542,0.043871,0.097517,0.052645,0.049572,0.0997,0.078194,0.048391,0.05419,0.037765,0.068843
22.98,0.10269,0.08606,0.16614,0.042653,0.048277,0.061707,0.020289,0.027801,0.04418,0.041492,0.074098,0.084269,0.078855,0.041987,0.15469,0.054492,0.085403,0.084162,0.034868,0.16618
22.99,0.18463,0.15818,0.14095,0.050665,0.093949,0.041252,0.013365,0.044939,0.088477,0.065512,0.14281,0.074243,0.12725,0.068489,0.17283,0.059929,0.1299,0.11109,0.050841,0.29657
23,0.18489,0.16984,0.10053,0.056411,0.12482,0.021097,0.011328,0.044076,0.11483,0.082389,0.15158,0.062395,0.11549,0.108,0.13908,0.052517,0.10464,0.084983,0.11065,0.25638
23.01,0.15919,0.09699,0.052596,0.04899,0.087152,0.013292,0.011731,0.031728,0.077158,0.085285,0.083513,0.044677,0.082788,0.094413,0.073393,0.040059,0.062799,0.067282,0.23931,0.13347
23.02,0.17477,0.057469,0.035874,0.061138,0.040194,0.010291,0.015595,0.036931,0.048968,0.095517,0.044733,0.051364,0.10069,0.064193,0.042749,0.05062,0.065594,0.11094,0.28259,0.10681
23.03,0.13236,0.071746,0.046213,0.085236,0.020284,0.0090891,0.027859,0.073151,0.066219,0.093909,0.045631,0.1018,0.10696,0.082541,0.045513,0.096399,0.11073,0.23203,0.16672,0.15771
23.04,0.079714,0.10272,0.072425,0.099373,0.013305,0.0088984,0.045101,0.11639,0.11597,0.10769,0.062684,0.17663,0.064806,0.12749,0.056685,0.13372,0.15625,0.2803,0.081619,0.16558
23.05,0.051306,0.084984,0.083409,0.086966,0.010266,0.0095535,0.042982,0.10307,0.11746,0.095715,0.063999,0.17998,0.036912,0.10937,0.049172,0.10465,0.2167,0.16268,0.052747,0.10858
23.06,0.034992,0.055656,0.063604,0.046516,0.0088955,0.011538,0.033673,0.087529,0.067068,0.055459,0.072306,0.10731,0.035022,0.05785,0.042905,0.089852,0.29558,0.071561,0.056031,0.10398
23.07,0.037777,0.063296,0.046555,0.021896,0.0083955,0.017073,0.046912,0.09499,0.045096,0.041978,0.12182,0.04931,0.058861,0.039476,0.064465,0.16422,0.2193,0.046211,0.10377,0.13299
23.08,0.069069,0.079055,0.063302,0.013437,0.0085238,0.032115,0.10247,0.089711,0.063607,0.063648,0.1659,0.028126,0.11072,0.04871,0.12554,0.32467,0.097015,0.044218,0.19434,0.099179
23.09,0.11746,0.071106,0.082392,0.010341,0.0093585,0.053491,0.16428,0.080478,0.10029,0.11431,0.15855,0.022141,0.11986,0.061666,0.18681,0.33567,0.046451,0.048605,0.22911,0.04663
23.1,0.11821,0.046553,0.056558,0.0090958,0.011428,0.065908,0.129,0.054671,0.095381,0.13498,0.097267,0.022834,0.071004,0.059811,0.25121,0.17072,0.032542,0.079793,0.16493,0.024522
23.11,0.073552,0.029202,0.026336,0.0088292,0.016625,0.08265,0.063521,0.039556,0.08288,0.09333,0.045181,0.032174,0.044695,0.078025,0.31064,0.070538,0.033569,0.16075,0.078779,0.01852
23.12,0.04167,0.032033,0.014715,0.009477,0.032328,0.087073,0.043969,0.054978,0.11124,0.068922,0.02585,0.063961,0.052099,0.17307,0.2363,0.039095,0.052959,0.22873,0.035805,0.018774
23.13,0.040749,0.058069,0.011052,0.011677,0.071193,0.097353,0.058745,0.10577,0.11828,0.098781,0.020368,0.11717,0.079511,0.34312,0.16168,0.030739,0.10059,0.19172,0.021072,0.018658
23.14,0.048008,0.077932,0.010039,0.018336,0.10031,0.11542,0.071766,0.15163,0.090102,0.11904,0.020163,0.11804,0.12221,0.342,0.11029,0.035494,0.13566,0.095998,0.015346,0.016633
23.15,0.036604,0.052575,0.010686,0.03791,0.07154,0.081571,0.061128,0.13946,0.057265,0.075567,0.024385,0.078017,0.22576,0.17402,0.059618,0.064185,0.10692,0.041328,0.013084,0.019995
23.16,0.024768,0.024998,0.014104,0.065182,0.041074,0.047122,0.074687,0.084945,0.039654,0.036843,0.038013,0.08279,0.30028,0.0858,0.040515,0.11561,0.099076,0.022661,0.013549,0.035848
23.17,0.029801,0.015393,0.02587,0.062081,0.044006,0.050335,0.12618,0.055438,0.051462,0.024358,0.077754,0.17024,0.24011,0.083819,0.05097,0.11664,0.14473,0.015613,0.016163,0.054055
23.18,0.056353,0.014088,0.052042,0.049306,0.081172,0.093713,0.15219,0.05921,0.095086,0.022763,0.14303,0.29446,0.17372,0.10915,0.09387,0.068887,0.13342,0.012398,0.016353,0.044984
23.19,0.076676,0.01916,0.063018,0.051109,0.11359,0.14081,0.11793,0.052865,0.11303,0.027113,0.18456,0.25032,0.10413,0.097869,0.11824,0.040667,0.066257,0.011075,0.015373,0.030607
23.2,0.05346,0.037597,0.04025,0.041659,0.096668,0.11471,0.062625,0.037044,0.070361,0.040855,0.252,0.12368,0.062246,0.093068,0.075697,0.042338,0.029522,0.011628,0.021007,0.038438
23.21,0.030164,0.061459,0.024674,0.034379,0.10001,0.064163,0.036435,0.04023,0.038725,0.08351,0.27857,0.081766,0.069802,0.12198,0.038858,0.081027,0.017353,0.014431,0.039249,0.068083
23.22,0.032138,0.051554,0.028384,0.052833,0.11778,0.057867,0.038536,0.074677,0.033867,0.20744,0.1766,0.1088,0.12077,0.10041,0.0305,0.13775,0.012715,0.015872,0.05352,0.07629
23.23,0.054393,0.02663,0.044262,0.11624,0.10299,0.086095,0.053154,0.11523,0.048014,0.35581,0.10029,0.12764,0.16746,0.04908,0.028148,0.11701,0.010676,0.014723,0.040698,0.049249
23.24,0.061223,0.016272,0.050161,0.17882,0.078695,0.086421,0.050138,0.094847,0.10236,0.28473,0.062679,0.097647,0.14754,0.024926,0.026441,0.054536,0.010104,0.0179,0.030411,0.037317
23.25,0.036436,0.015156,0.054316,0.1365,0.048064,0.050679,0.0381,0.061669,0.22006,0.12771,0.048316,0.10391,0.079155,0.01798,0.039102,0.024775,0.011345,0.03243,0.044044,0.054633
23.26,0.018642,0.019931,0.092285,0.066642,0.034874,0.033032,0.046534,0.075427,0.26918,0.063607,0.067414,0.15554,0.03557,0.018333,0.085236,0.015196,0.014535,0.051883,0.075054,0.093856
23.27,0.01353,0.037269,0.1364,0.045725,0.048781,0.039609,0.088982,0.15998,0.19795,0.056773,0.13215,0.16354,0.020343,0.022686,0.13599,0.011587,0.015714,0.046962,0.077598,0.13884
23.28,0.01371,0.079087,0.14144,0.057824,0.082667,0.05711,0.14121,0.25579,0.1586,0.063145,0.19262,0.10911,0.014921,0.023518,0.10354,0.010153,0.01517,0.033998,0.06242,0.15669
23.29,0.018639,0.11643,0.10036,0.06194,0.083406,0.058861,0.1701,0.19817,0.10865,0.063521,0.1621,0.051465,0.013094,0.024375,0.046025,0.010119,0.020162,0.043182,0.092224,0.12335
23.3,0.036002,0.093418,0.051421,0.042248,0.051146,0.062552,0.24234,0.099167,0.059474,0.093118,0.091142,0.025362,0.014226,0.041184,0.02179,0.012033,0.037367,0.082518,0.15866,0.12301
23.31,0.075344,0.057511,0.035121,0.033788,0.039283,0.12044,0.24457,0.080146,0.050196,0.15023,0.071264,0.016267,0.019016,0.091764,0.014136,0.015682,0.056728,0.13137,0.15497,0.11793
23.32,0.098589,0.065913,0.045801,0.050955,0.055653,0.26524,0.12982,0.11411,0.080319,0.16807,0.090164,0.012538,0.022303,0.13326,0.01138,0.017129,0.054695,0.15964,0.087689,0.068927
23.33,0.079627,0.098097,0.061625,0.086728,0.10042,0.33275,0.058011,0.11711,0.13197,0.13074,0.076117,0.01093,0.022031,0.091211,0.010612,0.018578,0.065257,0.1297,0.052682,0.041828
23.34,0.054262,0.084038,0.050408,0.090361,0.18151,0.19879,0.037756,0.083869,0.12792,0.070523,0.038424,0.010807,0.031177,0.03964,0.011415,0.028763,0.12673,0.081063,0.065125,0.048431
23.35,0.033994,0.045532,0.036266,0.074043,0.26273,0.082028,0.040117,0.096532,0.077472,0.044111,0.01954,0.013001,0.068575,0.020151,0.014715,0.059455,0.17958,0.070853,0.10537,0.062912
23.36,0.031551,0.033061,0.044983,0.1131,0.21184,0.041639,0.07006,0.13186,0.067067,0.05671,0.013136,0.018324,0.12419,0.014326,0.020795,0.11247,0.13554,0.057125,0.10066,0.05154
23.37,0.054501,0.045345,0.083623,0.22779,0.14379,0.03077,0.13806,0.11191,0.099369,0.083064,0.010642,0.021263,0.11056,0.012888,0.028955,0.15045,0.067133,0.039916,0.056895,0.038414
23.38,0.092199,0.064552,0.13303,0.26725,0.13045,0.033331,0.18274,0.065401,0.09955,0.067496,0.0097338,0.021283,0.053148,0.014068,0.054041,0.1191,0.039673,0.048108,0.040118,0.051212
23.39,0.084355,0.060424,0.19099,0.15714,0.087344,0.056459,0.14164,0.039225,0.057325,0.032935,0.010085,0.031534,0.025242,0.019296,0.1138,0.076976,0.044218,0.088033,0.053472,0.10162
23.4,0.049006,0.060804,0.25697,0.073302,0.048405,0.10776,0.073626,0.042103,0.038549,0.017042,0.012689,0.070168,0.017631,0.036274,0.14828,0.080011,0.057617,0.10886,0.070894,0.17372
23.41,0.039618,0.11653,0.19856,0.056792,0.044511,0.13917,0.047756,0.075665,0.054319,0.011835,0.018233,0.12367,0.017452,0.08113,0.10816,0.072391,0.048758,0.073068,0.07383,0.18031
23.42,0.059789,0.2492,0.11107,0.084949,0.074892,0.13854,0.04897,0.10177,0.08006,0.0099201,0.021143,0.10703,0.024422,0.12623,0.057445,0.042886,0.037696,0.049896,0.1132,0.10205
23.43,0.10494,0.29509,0.074103,0.11698,0.10887,0.11001,0.040826,0.070516,0.063153,0.0094088,0.021729,0.053438,0.050311,0.098447,0.03628,0.031604,0.053151,0.069891,0.18157,0.047395
23.44,0.17717,0.16857,0.049092,0.10764,0.08398,0.057653,0.030098,0.039529,0.030418,0.010131,0.033293,0.032142,0.10419,0.055797,0.044551,0.042761,0.098089,0.13648,0.16824,0.031551
23.45,0.24991,0.072827,0.043849,0.11362,0.05026,0.032464,0.038255,0.042648,0.016053,0.013187,0.073848,0.039258,0.11962,0.052609,0.068804,0.057338,0.11844,0.19373,0.098974,0.032568
23.46,0.19758,0.047201,0.073541,0.10591,0.057809,0.033184,0.07367,0.07044,0.011522,0.019159,0.12715,0.078697,0.069874,0.053573,0.064369,0.049745,0.11047,0.14917,0.049834,0.051192
23.47,0.12482,0.053757,0.14676,0.058338,0.095017,0.042044,0.097483,0.073555,0.010065,0.022595,0.11445,0.11946,0.034156,0.036753,0.03925,0.046548,0.15529,0.08099,0.03239,0.11628
23.48,0.10597,0.062733,0.17994,0.029382,0.09308,0.035994,0.065649,0.040761,0.010048,0.025066,0.087725,0.088754,0.025991,0.029319,0.033229,0.082319,0.18333,0.068109,0.033811,0.2269
23.49,0.072062,0.070482,0.11256,0.021772,0.050281,0.027044,0.036991,0.019739,0.011497,0.041534,0.11499,0.042566,0.035526,0.044048,0.049563,0.17667,0.13285,0.067982,0.057559,0.22159
23.5,0.044864,0.10728,0.048731,0.025548,0.028355,0.036018,0.041059,0.013028,0.015861,0.096335,0.11552,0.026059,0.049447,0.06955,0.071712,0.238,0.075135,0.052744,0.12185,0.11097
23.51,0.050471,0.13098,0.024881,0.047736,0.029902,0.071054,0.068609,0.011181,0.024442,0.18492,0.062355,0.020317,0.041443,0.064262,0.093558,0.16241,0.044792,0.059918,0.17042,0.052147
23.52,0.094795,0.12703,0.017409,0.088518,0.039594,0.094614,0.072019,0.011412,0.035367,0.20138,0.028745,0.017063,0.02957,0.046502,0.15336,0.0796,0.045582,0.11468,0.14285,0.0408
23.53,0.13427,0.10197,0.015588,0.08841,0.034976,0.063956,0.040522,0.013707,0.06352,0.12025,0.017805,0.020327,0.036899,0.061049,0.18892,0.062293,0.073994,0.15725,0.12737,0.041228
23.54,0.096967,0.052866,0.018141,0.047629,0.026116,0.036408,0.020713,0.02049,0.12607,0.051461,0.015211,0.034839,0.065099,0.12879,0.16399,0.068967,0.11873,0.10733,0.097888,0.036497
23.55,0.052295,0.025272,0.030678,0.0268,0.033975,0.040816,0.015381,0.040557,0.17038,0.025481,0.016414,0.049512,0.08423,0.19179,0.11708,0.060652,0.16393,0.056022,0.051268,0.042259
23.56,0.052118,0.016086,0.065531,0.028647,0.067327,0.068314,0.01624,0.086618,0.16465,0.016464,0.016558,0.042563,0.095159,0.14046,0.064843,0.068889,0.13976,0.053543,0.032218,0.082699
23.57,0.084114,0.013117,0.094182,0.038334,0.092892,0.072815,0.024087,0.12422,0.10706,0.012904,0.016341,0.03783,0.14736,0.074486,0.048247,0.13178,0.068798,0.086434,0.033886,0.14574
23.58,0.087332,0.012965,0.066102,0.03402,0.065275,0.044657,0.051169,0.097062,0.048081,0.011976,0.022069,0.064052,0.16508,0.071781,0.069597,0.18696,0.033441,0.096589,0.037534,0.13457
23.59,0.047817,0.016071,0.032665,0.025452,0.037903,0.032288,0.10197,0.078245,0.023726,0.013462,0.04006,0.14111,0.11607,0.10501,0.12284,0.13421,0.0238,0.058312,0.035209,0.083696
23.6,0.022447,0.028008,0.02502,0.032706,0.042262,0.049666,0.11029,0.11147,0.015711,0.01708,0.064068,0.19969,0.069944,0.1037,0.17153,0.060885,0.025474,0.032669,0.04657,0.091871
23.61,0.014204,0.061186,0.033472,0.064774,0.072496,0.095734,0.065951,0.11351,0.012856,0.019858,0.088323,0.13871,0.046412,0.089196,0.14215,0.029522,0.043123,0.031139,0.097379,0.13291
23.62,0.011769,0.091346,0.037944,0.092794,0.091236,0.10646,0.036481,0.061181,0.01233,0.025361,0.14188,0.067594,0.055107,0.1342,0.081322,0.019477,0.081942,0.039261,0.17805,0.1116
23.63,0.011851,0.066441,0.028831,0.070037,0.09916,0.060027,0.031525,0.027974,0.013864,0.04826,0.1591,0.052486,0.10217,0.17732,0.065601,0.016466,0.092011,0.044355,0.20151,0.057495
23.64,0.014767,0.033009,0.027352,0.048287,0.11937,0.029511,0.052461,0.017444,0.019052,0.11374,0.12025,0.06177,0.16078,0.13253,0.054229,0.017241,0.056603,0.066464,0.15268,0.033835
23.65,0.025277,0.024565,0.047505,0.071368,0.087552,0.022844,0.10028,0.014701,0.032046,0.17793,0.086518,0.060036,0.1877,0.068004,0.031107,0.02361,0.037322,0.13934,0.083014,0.035045
23.66,0.055609,0.032684,0.088059,0.14266,0.040556,0.023063,0.10763,0.015582,0.065011,0.13219,0.052598,0.07188,0.14655,0.037297,0.018612,0.045454,0.048434,0.21803,0.051554,0.04791
23.67,0.088666,0.039584,0.10096,0.16482,0.020957,0.021533,0.059448,0.021125,0.12711,0.064594,0.040552,0.13873,0.084852,0.036007,0.015006,0.086523,0.089129,0.18953,0.042364,0.066071
23.68,0.06964,0.033479,0.1016,0.092092,0.01475,0.025223,0.02945,0.040044,0.1413,0.049602,0.059514,0.20553,0.067503,0.049507,0.015135,0.096859,0.12848,0.097255,0.034424,0.1119
23.69,0.03603,0.036573,0.12894,0.038708,0.0136,0.048138,0.022822,0.092681,0.093992,0.067922,0.11323,0.16922,0.0523,0.046163,0.018536,0.081543,0.1101,0.048725,0.041491,0.14356
23.7,0.027263,0.073465,0.12231,0.020532,0.016535,0.097134,0.02937,0.14439,0.067941,0.076452,0.16603,0.087094,0.031811,0.027375,0.02919,0.10696,0.095681,0.04207,0.083459,0.11653
23.71,0.037671,0.15376,0.10049,0.014126,0.020668,0.11169,0.059728,0.1077,0.048158,0.076649,0.1402,0.044287,0.02748,0.018171,0.062747,0.12166,0.13653,0.053713,0.14153,0.082009
23.72,0.055066,0.17491,0.066934,0.01169,0.021463,0.074126,0.12045,0.052949,0.03789,0.12219,0.08785,0.039874,0.04024,0.017741,0.13487,0.083773,0.13751,0.081566,0.12068,0.051081
23.73,0.079935,0.099113,0.03261,0.011256,0.026633,0.070304,0.13095,0.039829,0.055467,0.16127,0.091238,0.051148,0.049872,0.024256,0.17586,0.050264,0.082767,0.12597,0.062573,0.045997
23.74,0.11703,0.050438,0.017839,0.012789,0.051087,0.1193,0.073865,0.051083,0.11669,0.12252,0.095226,0.045305,0.036416,0.047288,0.11925,0.044532,0.068591,0.11525,0.045711,0.078628
23.75,0.11252,0.051069,0.012982,0.017676,0.1112,0.13471,0.037836,0.056218,0.17985,0.068189,0.058367,0.029117,0.025595,0.098392,0.057832,0.075508,0.11255,0.070644,0.058293,0.11178
23.76,0.10216,0.070477,0.01149,0.024974,0.17251,0.076877,0.026207,0.063919,0.14369,0.04011,0.033415,0.027639,0.032262,0.1337,0.040648,0.14284,0.14144,0.04485,0.058261,0.080518
23.77,0.093406,0.059012,0.011799,0.033401,0.18423,0.035283,0.026944,0.11592,0.071691,0.04253,0.035046,0.043237,0.064965,0.12836,0.041816,0.17654,0.089884,0.029183,0.040883,0.039095
23.78,0.05544,0.030552,0.014149,0.062129,0.12758,0.023334,0.045048,0.16676,0.048293,0.072664,0.048886,0.057659,0.10541,0.098433,0.043297,0.16851,0.042603,0.027992,0.043751,0.025321
23.79,0.033641,0.01752,0.020895,0.13725,0.058621,0.02428,0.09682,0.13652,0.051898,0.0878,0.045564,0.063038,0.089467,0.054411,0.065907,0.12497,0.030177,0.044066,0.081011,0.028732
23.8,0.040723,0.014414,0.038968,0.20346,0.029505,0.03484,0.15604,0.074816,0.04318,0.056639,0.033552,0.0927,0.060772,0.036733,0.14361,0.069328,0.033053,0.05797,0.11098,0.053871
23.81,0.064494,0.015664,0.081891,0.17079,0.021921,0.066677,0.1335,0.038016,0.030538,0.033551,0.042402,0.10203,0.076066,0.047016,0.22626,0.044975,0.030697,0.045871,0.080374,0.098604
23.82,0.061684,0.022448,0.13666,0.088527,0.023956,0.12492,0.071318,0.030359,0.036915,0.037254,0.087864,0.060225,0.093887,0.084621,0.18259,0.029372,0.023277,0.039739,0.056642,0.10215
23.83,0.03567,0.045536,0.12632,0.040966,0.04074,0.13169,0.054822,0.040539,0.068087,0.056268,0.1352,0.031432,0.070118,0.13074,0.086156,0.02036,0.026181,0.067239,0.080876,0.075329
23.84,0.024648,0.1013,0.098541,0.027412,0.090132,0.088144,0.064047,0.045513,0.087384,0.070639,0.10171,0.026444,0.061781,0.12252,0.041378,0.021548,0.044696,0.1216,0.10459,0.060241
23.85,0.031595,0.13579,0.11515,0.030584,0.13512,0.057543,0.050496,0.033691,0.061885,0.097076,0.046962,0.038668,0.10289,0.10295,0.032355,0.029218,0.060018,0.14619,0.071029,0.03925
23.86,0.065962,0.090472,0.098105,0.057351,0.096851,0.034033,0.029392,0.03112,0.047962,0.11132,0.025189,0.078432,0.13393,0.13205,0.031473,0.029522,0.054384,0.1337,0.036564,0.029039
23.87,0.12108,0.045934,0.055605,0.11291,0.045553,0.026178,0.025878,0.053206,0.07921,0.084849,0.020786,0.13188,0.092081,0.11921,0.023832,0.024763,0.071179,0.083969,0.031112,0.040747
23.88,0.11265,0.037289,0.047624,0.12168,0.031268,0.037465,0.037814,0.089985,0.13088,0.063172,0.02524,0.1546,0.051412,0.061057,0.018435,0.032191,0.13785,0.039328,0.045439,0.076469
23.89,0.058016,0.060419,0.083809,0.067324,0.038747,0.056133,0.045651,0.096971,0.11159,0.040388,0.045963,0.11931,0.053132,0.031835,0.022047,0.06282,0.18042,0.023081,0.056762,0.099131
23.9,0.03332,0.10903,0.12816,0.033115,0.041164,0.048203,0.037556,0.10487,0.055788,0.026647,0.10204,0.063999,0.096236,0.028296,0.032252,0.10916,0.12446,0.020534,0.060942,0.072553
23.91,0.029153,0.13019,0.097322,0.020636,0.028249,0.029679,0.042187,0.11393,0.034588,0.029912,0.16069,0.043028,0.12557,0.030046,0.03864,0.12738,0.05617,0.02823,0.084982,0.056426
23.92,0.029989,0.14062,0.044235,0.016111,0.022835,0.028352,0.087001,0.086999,0.041744,0.057401,0.14346,0.03491,0.081556,0.024866,0.055117,0.094933,0.028698,0.057984,0.086403,0.076222
23.93,0.046008,0.13364,0.022637,0.019119,0.034299,0.047012,0.15851,0.063927,0.05479,0.10567,0.079073,0.029791,0.038887,0.023482,0.09986,0.082085,0.022648,0.10605,0.05685,0.07546
23.94,0.10571,0.07359,0.017376,0.031562,0.055561,0.080102,0.14393,0.041719,0.057781,0.10492,0.037825,0.042751,0.028208,0.038149,0.12051,0.10636,0.029363,0.1028,0.03451,0.044175
23.95,0.19705,0.032165,0.015476,0.039484,0.055097,0.11079,0.071494,0.030655,0.084594,0.067446,0.026717,0.087984,0.032324,0.078799,0.090916,0.08954,0.056609,0.054435,0.027038,0.030953
23.96,0.18216,0.017805,0.013306,0.030017,0.048861,0.10192,0.039801,0.041827,0.11278,0.069602,0.029179,0.12205,0.035899,0.11081,0.053485,0.050639,0.087439,0.029879,0.040066,0.041395
23.97,0.087408,0.012733,0.014455,0.02546,0.078309,0.075998,0.043225,0.082083,0.077939,0.084155,0.029241,0.083763,0.049514,0.081074,0.041162,0.046268,0.079611,0.028087,0.069866,0.051224
23.98,0.036243,0.01127,0.023219,0.040632,0.11622,0.085753,0.054678,0.128,0.037295,0.058319,0.027177,0.044279,0.088551,0.047135,0.064616,0.072956,0.061965,0.026728,0.070119,0.040088
23.99,0.019487,0.012354,0.03823,0.082159,0.097764,0.08033,0.057152,0.11191,0.024181,0.030036,0.040609,0.042978,0.10122,0.049137,0.10957,0.078605,0.041028,0.022085,0.04116,0.037202
24,0.013265,0.013658,0.040704,0.12225,0.054928,0.050535,0.084275,0.055939,0.027966,0.022999,0.085694,0.075714,0.066963,0.05786,0.12127,0.046242,0.022953,0.028344,0.030744,0.068442
24.01,0.010594,0.013545,0.040884,0.10623,0.035529,0.047036,0.12161,0.026368,0.051681,0.027527,0.12711,0.10686,0.036803,0.048592,0.10784,0.02752,0.018924,0.054707,0.043928,0.12331
24.02,0.0096436,0.016511,0.072317,0.0593,0.045369,0.087386,0.10474,0.017103,0.07663,0.029925,0.1095,0.079128,0.0272,0.056482,0.070722,0.032167,0.023601,0.075493,0.061283,0.11518
24.03,0.010176,0.029451,0.119,0.043326,0.080179,0.1378,0.065024,0.01499,0.058375,0.03079,0.10479,0.040815,0.037202,0.10936,0.03335,0.042957,0.024662,0.055916,0.071035,0.058418
24.04,0.012922,0.062086,0.1111,0.048073,0.10423,0.10766,0.033411,0.018244,0.031185,0.051258,0.10397,0.031656,0.061976,0.15605,0.018217,0.033992,0.021589,0.041239,0.084035,0.030751
24.05,0.017763,0.10253,0.063154,0.042809,0.11792,0.051679,0.018064,0.03309,0.024967,0.11955,0.068722,0.033386,0.083019,0.11469,0.014157,0.020053,0.029341,0.063547,0.084627,0.027433
24.06,0.026686,0.10058,0.033584,0.043275,0.11862,0.033445,0.012853,0.064336,0.033913,0.19334,0.040061,0.03098,0.097832,0.05138,0.015966,0.017823,0.05857,0.099366,0.088533,0.028633
24.07,0.05475,0.06095,0.030461,0.081924,0.081136,0.039537,0.011529,0.073093,0.052686,0.14676,0.024924,0.041083,0.08921,0.023648,0.026664,0.023771,0.089897,0.082521,0.067725,0.03393
24.08,0.09541,0.048321,0.045526,0.15204,0.059611,0.040729,0.01251,0.046917,0.087152,0.065488,0.02239,0.080241,0.091918,0.014745,0.040138,0.026998,0.093731,0.045818,0.036719,0.063395
24.09,0.093807,0.057902,0.066366,0.14949,0.042124,0.025412,0.017083,0.037123,0.11003,0.034841,0.033613,0.10979,0.097683,0.01169,0.033875,0.030016,0.08054,0.041899,0.028824,0.11169
24.1,0.061748,0.049401,0.096738,0.078098,0.024946,0.014831,0.032025,0.062008,0.11041,0.031897,0.060081,0.080388,0.059614,0.011376,0.021546,0.054718,0.058846,0.067313,0.043075,0.11676
24.11,0.035127,0.039477,0.11686,0.03778,0.022089,0.01203,0.065895,0.1021,0.12549,0.03267,0.084923,0.043687,0.026913,0.014579,0.022162,0.10107,0.055191,0.07855,0.068535,0.068124
24.12,0.026805,0.062096,0.096226,0.032195,0.032684,0.012896,0.091709,0.089333,0.094993,0.037063,0.071463,0.040088,0.015248,0.025854,0.038071,0.11031,0.046727,0.061759,0.068646,0.030453
24.13,0.03867,0.11479,0.089645,0.040892,0.039364,0.017676,0.098947,0.053012,0.04847,0.063171,0.047927,0.069153,0.011656,0.041437,0.063773,0.067347,0.034303,0.066608,0.051945,0.016917
24.14,0.069964,0.11867,0.070253,0.036897,0.027581,0.033193,0.10086,0.055247,0.03611,0.083674,0.050205,0.089285,0.011123,0.041719,0.070036,0.035827,0.04531,0.06957,0.065262,0.012795
24.15,0.10407,0.066027,0.037263,0.023244,0.018305,0.076097,0.06869,0.096633,0.054794,0.062874,0.046733,0.057658,0.013434,0.045301,0.052936,0.034716,0.089932,0.047685,0.081308,0.012212
24.16,0.11635,0.036576,0.025152,0.020457,0.020444,0.12916,0.043321,0.11239,0.084167,0.034706,0.031549,0.026403,0.022494,0.065156,0.058723,0.050125,0.11983,0.029484,0.054248,0.014694
24.17,0.079873,0.040711,0.031819,0.031245,0.038544,0.12101,0.032491,0.077875,0.072401,0.021945,0.033093,0.015663,0.046128,0.062335,0.073337,0.058033,0.080851,0.025921,0.02582,0.023811
24.18,0.050084,0.065655,0.040041,0.043364,0.075566,0.066504,0.029925,0.073008,0.038305,0.025264,0.061844,0.01378,0.074616,0.040373,0.054367,0.068812,0.038275,0.0426,0.015849,0.042545
24.19,0.045414,0.066616,0.030823,0.04306,0.08415,0.032673,0.048618,0.085809,0.025958,0.040643,0.087057,0.01777,0.074619,0.025992,0.037833,0.082165,0.025229,0.073083,0.013927,0.056652
24.2,0.033993,0.038279,0.022321,0.058966,0.05776,0.025881,0.1063,0.064608,0.026862,0.043916,0.061296,0.033926,0.045588,0.027542,0.054492,0.085236,0.024051,0.067899,0.015961,0.078703
24.21,0.024111,0.024307,0.029436,0.084858,0.059326,0.032744,0.15963,0.035137,0.022301,0.0308,0.031441,0.062598,0.028362,0.050285,0.089956,0.078014,0.021312,0.036387,0.024003,0.13472
24.22,0.031042,0.029796,0.057066,0.065236,0.074647,0.046091,0.12308,0.019528,0.016909,0.031189,0.027344,0.072181,0.027295,0.081042,0.081395,0.045737,0.022586,0.021851,0.050488,0.14581
24.23,0.057008,0.04256,0.092988,0.032413,0.056436,0.073031,0.058253,0.016178,0.021117,0.058391,0.044581,0.056169,0.025242,0.087788,0.04528,0.024025,0.040189,0.022189,0.11601,0.09624
24.24,0.068147,0.044206,0.093092,0.021119,0.038225,0.093214,0.030994,0.020764,0.03682,0.090155,0.058862,0.032783,0.027729,0.077912,0.036454,0.020072,0.072161,0.037115,0.16174,0.05278
24.25,0.044437,0.056749,0.052313,0.02522,0.052281,0.10271,0.026786,0.023572,0.044781,0.081122,0.041967,0.020298,0.053602,0.056776,0.056245,0.022383,0.072638,0.083488,0.10883,0.035761
24.26,0.030585,0.088989,0.024498,0.048051,0.082148,0.11309,0.022148,0.018478,0.034798,0.071135,0.026948,0.021959,0.10253,0.050881,0.068748,0.021875,0.049592,0.13673,0.054439,0.046056
24.27,0.04475,0.088764,0.016207,0.083244,0.071937,0.074728,0.015038,0.01742,0.038325,0.059582,0.032434,0.034366,0.10341,0.044315,0.04487,0.02487,0.059371,0.1179,0.046702,0.078369
24.28,0.08699,0.060858,0.016098,0.097613,0.040809,0.034447,0.013563,0.028261,0.07838,0.032592,0.040537,0.053851,0.055551,0.029596,0.024482,0.045323,0.1109,0.075475,0.052907,0.11797
24.29,0.10473,0.033598,0.023604,0.086908,0.035142,0.0218,0.018734,0.04697,0.12759,0.017727,0.033535,0.066646,0.031416,0.030023,0.021521,0.089396,0.12762,0.046758,0.050261,0.13181
24.3,0.064889,0.019164,0.050826,0.053491,0.062405,0.022578,0.023814,0.054696,0.10016,0.014584,0.035265,0.058701,0.0348,0.052136,0.026407,0.13044,0.074415,0.032712,0.071744,0.086441
24.31,0.034133,0.01667,0.10415,0.033199,0.098707,0.021336,0.021392,0.065996,0.045051,0.01893,0.057492,0.064472,0.043506,0.067984,0.032648,0.15186,0.038794,0.041827,0.12972,0.050146
24.32,0.033187,0.024309,0.11606,0.027644,0.078297,0.015679,0.024288,0.078232,0.021497,0.035991,0.064062,0.065678,0.03463,0.047915,0.056431,0.11279,0.037786,0.079638,0.13956,0.034119
24.33,0.040338,0.048789,0.065029,0.022329,0.037272,0.015144,0.048097,0.08696,0.015232,0.064162,0.041457,0.040148,0.02661,0.031021,0.12359,0.052799,0.049402,0.12866,0.081053,0.019399
24.34,0.034742,0.070772,0.029456,0.025367,0.021838,0.02387,0.083987,0.086976,0.016117,0.073742,0.025182,0.025477,0.038449,0.038454,0.17849,0.027389,0.055132,0.12393,0.036964,0.011443
24.35,0.036817,0.058909,0.020727,0.050071,0.022525,0.043133,0.075486,0.052159,0.026764,0.049639,0.02774,0.031083,0.065688,0.077364,0.13395,0.022355,0.083371,0.073407,0.024205,0.0085058
24.36,0.059723,0.05652,0.022797,0.09086,0.024958,0.061665,0.041952,0.026239,0.051551,0.027822,0.049147,0.042563,0.069734,0.13,0.063197,0.029387,0.12792,0.054827,0.026596,0.0075448
24.37,0.062753,0.067164,0.022305,0.084578,0.026367,0.054634,0.03507,0.021903,0.066356,0.02413,0.062166,0.037323,0.063971,0.11693,0.031288,0.060345,0.11379,0.049689,0.025173,0.0079293
24.38,0.035655,0.047486,0.020199,0.044085,0.042169,0.038,0.059126,0.034591,0.056618,0.022371,0.042191,0.031347,0.10135,0.073828,0.024326,0.12036,0.066704,0.03051,0.015288,0.010915
24.39,0.019696,0.023834,0.029938,0.02747,0.060554,0.04175,0.083071,0.053753,0.036399,0.01842,0.026757,0.048995,0.13332,0.075432,0.032422,0.13097,0.034524,0.018564,0.0090479,0.019954
24.4,0.01973,0.017029,0.064138,0.036566,0.051132,0.043483,0.067154,0.046324,0.019925,0.023171,0.031967,0.10415,0.091332,0.077802,0.066674,0.073674,0.026152,0.019992,0.0069401,0.029405
24.41,0.035458,0.020048,0.096747,0.059641,0.030992,0.03263,0.058075,0.030183,0.015535,0.044152,0.048739,0.16169,0.045798,0.05312,0.11299,0.040463,0.036129,0.024578,0.0064368,0.024726
24.42,0.058794,0.022295,0.075752,0.058393,0.019838,0.037512,0.058204,0.032707,0.019127,0.062935,0.060675,0.13695,0.03453,0.050373,0.1021,0.040548,0.042551,0.018566,0.007023,0.019823
24.43,0.050898,0.020856,0.055847,0.03316,0.021771,0.076827,0.036534,0.035494,0.021327,0.049676,0.093595,0.068693,0.051745,0.087989,0.066807,0.038333,0.028132,0.010315,0.0098074,0.031347
24.44,0.026631,0.028919,0.062855,0.021245,0.037597,0.11912,0.018755,0.023624,0.019094,0.039487,0.14154,0.037073,0.084655,0.11067,0.04266,0.024574,0.016759,0.0069767,0.018175,0.054236
24.45,0.017448,0.064094,0.054119,0.023338,0.056458,0.088819,0.013335,0.015206,0.023886,0.065894,0.13325,0.030844,0.10253,0.069428,0.024774,0.020375,0.018108,0.0060964,0.028411,0.050915
24.46,0.020451,0.12138,0.033646,0.024392,0.067086,0.039281,0.015023,0.016269,0.045971,0.12969,0.092349,0.030527,0.12083,0.033349,0.021806,0.031132,0.023187,0.0063077,0.025493,0.029148
24.47,0.027904,0.11862,0.019627,0.024302,0.065292,0.01866,0.024974,0.021885,0.079079,0.14138,0.05027,0.046166,0.1004,0.026922,0.031556,0.040233,0.018096,0.00788,0.020547,0.02475
24.48,0.03895,0.06145,0.015415,0.040267,0.060526,0.012083,0.033827,0.023647,0.10502,0.080149,0.030344,0.10181,0.048788,0.034445,0.034687,0.028069,0.010088,0.013148,0.031774,0.036659
24.49,0.061362,0.0292,0.020368,0.069271,0.076687,0.0099617,0.02614,0.027999,0.13242,0.047547,0.032848,0.16064,0.022762,0.031857,0.023043,0.016185,0.006843,0.024367,0.057853,0.038263
24.5,0.077706,0.02329,0.033652,0.071615,0.066728,0.010107,0.018051,0.055674,0.11021,0.057611,0.057569,0.12259,0.015038,0.019966,0.018277,0.016706,0.0061415,0.029811,0.067236,0.023757
24.51,0.095554,0.023865,0.05084,0.045076,0.033486,0.013229,0.020772,0.1255,0.071122,0.071302,0.10185,0.054021,0.015243,0.017673,0.028003,0.022238,0.0066182,0.025942,0.05723,0.017351
24.52,0.088195,0.02214,0.056242,0.028102,0.016603,0.023154,0.035111,0.1634,0.052275,0.062542,0.10921,0.023838,0.023754,0.027312,0.038678,0.01854,0.0086198,0.036618,0.037512,0.022347
24.53,0.047467,0.030375,0.041972,0.034946,0.011637,0.037286,0.066341,0.1012,0.036427,0.078361,0.076344,0.013976,0.032252,0.033485,0.028618,0.010707,0.014833,0.069011,0.019198,0.02676
24.54,0.026124,0.052168,0.03983,0.062553,0.010781,0.041301,0.11376,0.04764,0.037831,0.1119,0.07279,0.010314,0.024781,0.023483,0.016135,0.0075706,0.030607,0.081032,0.011848,0.020051
24.55,0.02824,0.056022,0.040487,0.068873,0.01246,0.05651,0.11469,0.038443,0.072611,0.089388,0.064616,0.0093352,0.016323,0.017161,0.015556,0.0076225,0.050054,0.049769,0.0099837,0.015041
24.56,0.046535,0.035692,0.02805,0.039566,0.018514,0.10371,0.083598,0.047423,0.13371,0.04573,0.034236,0.01134,0.019929,0.024921,0.021573,0.01048,0.052358,0.022497,0.011983,0.018439
24.57,0.057917,0.020144,0.023858,0.020238,0.037695,0.11548,0.072947,0.050626,0.13645,0.026736,0.016266,0.019653,0.030982,0.037201,0.020233,0.020212,0.039538,0.012419,0.019756,0.026512
24.58,0.040322,0.017678,0.04022,0.015974,0.085123,0.069245,0.050923,0.0696,0.073715,0.029893,0.010146,0.029901,0.029159,0.030431,0.013705,0.038988,0.043265,0.0093358,0.026997,0.034034
24.59,0.022883,0.027134,0.068305,0.020053,0.12963,0.035529,0.035316,0.1167,0.034084,0.051764,0.0080003,0.02509,0.01841,0.017451,0.014247,0.048569,0.05598,0.0089411,0.023245,0.059838
24.6,0.020904,0.037477,0.062286,0.038927,0.09995,0.028662,0.048689,0.12667,0.023874,0.060098,0.0076062,0.015847,0.01807,0.015977,0.025534,0.040676,0.040946,0.010719,0.021367,0.13612
24.61,0.020909,0.03058,0.035894,0.085792,0.048084,0.043833,0.096464,0.088739,0.019938,0.035433,0.0093422,0.017367,0.030316,0.023718,0.036726,0.026407,0.019985,0.016886,0.034261,0.20253
24.62,0.015761,0.024082,0.030665,0.11654,0.029897,0.074254,0.12594,0.044882,0.016632,0.016077,0.016306,0.028278,0.036974,0.030701,0.028314,0.020986,0.012,0.02912,0.074286,0.14777
24.63,0.0145,0.036252,0.055228,0.087009,0.028546,0.099571,0.084152,0.022478,0.02191,0.0094045,0.027526,0.030391,0.025529,0.0374,0.018726,0.03288,0.010511,0.039716,0.13177,0.066906
24.64,0.02257,0.06827,0.10148,0.05327,0.029302,0.11626,0.0466,0.017163,0.042894,0.0072715,0.026292,0.020196,0.019856,0.036308,0.022103,0.051759,0.01208,0.061971,0.12857,0.037102
24.65,0.036527,0.086293,0.097951,0.030864,0.045603,0.089333,0.049473,0.017471,0.058476,0.006871,0.016606,0.018129,0.032082,0.021293,0.02825,0.043636,0.017923,0.11661,0.08833,0.037337
24.66,0.037141,0.09633,0.052332,0.02284,0.096632,0.057708,0.058158,0.015389,0.038954,0.0082114,0.015949,0.030167,0.050125,0.011871,0.023103,0.023792,0.036576,0.1297,0.092435,0.041185
24.67,0.03399,0.11609,0.033781,0.030728,0.13675,0.043726,0.038881,0.015119,0.017497,0.013835,0.02604,0.044322,0.040417,0.0093007,0.019195,0.017256,0.087551,0.077143,0.0864,0.046842
24.68,0.058691,0.082651,0.037944,0.060521,0.098996,0.02779,0.019497,0.025888,0.0095458,0.025098,0.032261,0.046966,0.019802,0.010505,0.030115,0.022257,0.14036,0.040068,0.0512,0.060526
24.69,0.12785,0.037998,0.037547,0.10034,0.046417,0.022305,0.014143,0.049641,0.0071429,0.027559,0.025619,0.043839,0.010811,0.017347,0.051608,0.046198,0.10774,0.035568,0.040731,0.057089
24.7,0.16178,0.021085,0.038685,0.091525,0.026644,0.034531,0.015285,0.053111,0.0066647,0.018565,0.028953,0.032329,0.0079329,0.026909,0.052164,0.10094,0.050395,0.060842,0.061677,0.043502
24.71,0.09665,0.018906,0.069028,0.056138,0.029147,0.05205,0.014612,0.028831,0.0077577,0.016825,0.050649,0.027006,0.0073499,0.025829,0.043113,0.12551,0.03047,0.094206,0.071128,0.027011
24.72,0.040556,0.027813,0.1027,0.05362,0.03482,0.041433,0.013429,0.013198,0.01241,0.028802,0.060529,0.020837,0.0085088,0.022928,0.068758,0.0824,0.028035,0.091542,0.043829,0.018323
24.73,0.02208,0.057461,0.078277,0.054462,0.026234,0.020701,0.020649,0.0082603,0.023496,0.047779,0.03964,0.012063,0.012893,0.03631,0.1184,0.046849,0.027639,0.07275,0.024687,0.022538
24.74,0.018746,0.10118,0.038459,0.033562,0.018948,0.013146,0.042252,0.0069499,0.030772,0.051525,0.020309,0.0081463,0.023268,0.074749,0.10467,0.027572,0.041777,0.049517,0.026061,0.029858
24.75,0.025704,0.10075,0.023357,0.020069,0.026667,0.01384,0.054475,0.0073061,0.028643,0.036392,0.015969,0.0074591,0.032123,0.12443,0.05057,0.020074,0.083786,0.03798,0.031072,0.024879
24.76,0.053478,0.054608,0.028562,0.022732,0.046232,0.014289,0.034261,0.0099362,0.036834,0.028926,0.020189,0.0083654,0.035183,0.13919,0.026307,0.02592,0.11399,0.028615,0.023174,0.020376
24.77,0.094121,0.028034,0.046314,0.031527,0.045674,0.012606,0.01576,0.018854,0.046648,0.036002,0.019963,0.011186,0.061254,0.085888,0.025505,0.044859,0.081309,0.018196,0.015908,0.03228
24.78,0.089776,0.022391,0.04554,0.02713,0.02463,0.016597,0.0097797,0.038402,0.043792,0.0319,0.0133,0.018777,0.12744,0.036611,0.030745,0.059227,0.038386,0.017756,0.019636,0.054597
24.79,0.057481,0.017891,0.025944,0.018245,0.013586,0.034108,0.0093029,0.05189,0.030852,0.018527,0.010263,0.040451,0.15284,0.019024,0.03308,0.049779,0.02484,0.026222,0.028268,0.051758
24.8,0.03181,0.014441,0.017755,0.021928,0.012891,0.053871,0.013603,0.039831,0.018736,0.014344,0.011717,0.087719,0.091202,0.014872,0.045651,0.050828,0.027874,0.027504,0.025898,0.032657
24.81,0.016959,0.019817,0.023771,0.040158,0.014378,0.042788,0.026475,0.025047,0.019045,0.019205,0.018531,0.13013,0.038361,0.01838,0.052194,0.075247,0.025884,0.018341,0.021809,0.020148
24.82,0.01316,0.037575,0.030749,0.047512,0.01308,0.024654,0.039508,0.026957,0.030314,0.023027,0.04093,0.1024,0.019654,0.035459,0.038208,0.067855,0.017083,0.015976,0.034475,0.013108
24.83,0.015414,0.046326,0.023472,0.028813,0.015042,0.025842,0.039713,0.030896,0.033371,0.020357,0.092874,0.061429,0.015225,0.059869,0.024845,0.035154,0.015846,0.024546,0.058508,0.011784
24.84,0.015685,0.029618,0.017104,0.014859,0.029178,0.034234,0.033269,0.022154,0.022104,0.025295,0.12292,0.057892,0.019278,0.051864,0.020843,0.021679,0.024046,0.03332,0.054796,0.015713
24.85,0.012606,0.017167,0.024792,0.012658,0.056491,0.026861,0.020907,0.016189,0.017379,0.054745,0.085717,0.048526,0.035455,0.026451,0.033694,0.024824,0.028213,0.030607,0.02891,0.030803
24.86,0.014866,0.019409,0.043647,0.015232,0.066907,0.015501,0.014926,0.022389,0.024916,0.10542,0.045139,0.029346,0.049735,0.016712,0.064411,0.025935,0.021737,0.027474,0.015679,0.069085
24.87,0.028833,0.028604,0.043513,0.016908,0.050272,0.01342,0.020158,0.034727,0.043872,0.10181,0.026594,0.027913,0.042156,0.017881,0.069247,0.018098,0.021833,0.03988,0.01391,0.10472
24.88,0.044788,0.02632,0.024198,0.024206,0.026847,0.019952,0.029192,0.033493,0.080501,0.052016,0.028816,0.042469,0.030225,0.017947,0.038716,0.015977,0.029315,0.055047,0.020448,0.084945
24.89,0.035296,0.017728,0.014963,0.044931,0.013675,0.027092,0.025568,0.029122,0.11529,0.02898,0.049024,0.042509,0.018411,0.016915,0.021683,0.025541,0.032162,0.041793,0.042543,0.044604
24.9,0.019083,0.020171,0.01793,0.064774,0.0091886,0.021493,0.019055,0.049449,0.083311,0.029543,0.065655,0.024054,0.012015,0.02707,0.023435,0.03548,0.024547,0.027315,0.072782,0.030677
24.91,0.016758,0.037304,0.029632,0.060562,0.0080398,0.015291,0.024883,0.1031,0.036511,0.029947,0.062714,0.014663,0.013028,0.056028,0.02801,0.027463,0.021674,0.036378,0.081855,0.029074
24.92,0.025319,0.048664,0.038396,0.033798,0.0095831,0.0193,0.046862,0.12,0.018219,0.029366,0.041373,0.016905,0.016628,0.070401,0.024847,0.017836,0.036604,0.058685,0.072889,0.020745
24.93,0.028783,0.037726,0.032139,0.015601,0.016182,0.031882,0.081377,0.066762,0.014277,0.047121,0.019542,0.021096,0.016052,0.044378,0.02265,0.020682,0.063905,0.053467,0.044195,0.015166
24.94,0.020968,0.035212,0.032083,0.0094156,0.026415,0.040638,0.11722,0.027744,0.018533,0.071147,0.01047,0.016169,0.017851,0.025634,0.024391,0.029295,0.077322,0.032762,0.023397,0.019539
24.95,0.020925,0.036851,0.048404,0.0077166,0.026498,0.058442,0.099777,0.015234,0.035522,0.06578,0.0078143,0.010513,0.03481,0.028514,0.028877,0.029975,0.072387,0.033979,0.021544,0.027053
24.96,0.04041,0.027349,0.046577,0.0078906,0.022661,0.10587,0.053635,0.012524,0.056851,0.036448,0.008116,0.011007,0.065535,0.033212,0.023884,0.037717,0.044511,0.053454,0.025464,0.023981
24.97,0.068263,0.018255,0.024704,0.0099805,0.034928,0.11898,0.033078,0.016173,0.050808,0.016247,0.012405,0.015292,0.066475,0.024103,0.018485,0.070873,0.021509,0.052167,0.020421,0.021466
24.98,0.05771,0.014387,0.012543,0.01651,0.079589,0.077314,0.021371,0.030864,0.031337,0.0090368,0.018863,0.016509,0.040913,0.015992,0.026742,0.094345,0.013824,0.029017,0.015108,0.037078
24.99,0.028129,0.019695,0.0093124,0.031487,0.12656,0.038556,0.015104,0.049017,0.032202,0.0065944,0.016949,0.018221,0.026326,0.018984,0.052911,0.068589,0.013882,0.018813,0.019494,0.067961
25,0.01555,0.038227,0.0095206,0.052502,0.096704,0.021008,0.018777,0.046593,0.043737,0.0058564,0.011061,0.03367,0.025577,0.029881,0.073418,0.032209,0.023267,0.022583,0.031126,0.067004
25.01,0.014065,0.04909,0.012569,0.088253,0.046165,0.019667,0.033926,0.031103,0.034024,0.00647,0.010934,0.064057,0.026176,0.037781,0.056421,0.015568,0.045498,0.025498,0.040468,0.037097
25.02,0.014131,0.032315,0.022337,0.11258,0.03228,0.028244,0.041403,0.018565,0.016271,0.0099095,0.017092,0.07007,0.019895,0.052013,0.038437,0.010301,0.052946,0.02184,0.049016,0.025402
25.03,0.012582,0.017825,0.053467,0.080178,0.036656,0.040212,0.026739,0.018244,0.0085139,0.017081,0.022992,0.040647,0.020627,0.064065,0.046974,0.0091551,0.032681,0.028888,0.048106,0.031166
25.04,0.015584,0.01626,0.10953,0.049578,0.032111,0.045461,0.016587,0.03173,0.0061383,0.019528,0.021866,0.022735,0.039553,0.051633,0.049298,0.010855,0.020978,0.050144,0.04779,0.031831
25.05,0.030286,0.026722,0.11303,0.031381,0.028413,0.030027,0.019349,0.040939,0.0056064,0.016657,0.025025,0.024641,0.06928,0.035609,0.02858,0.01863,0.027427,0.053291,0.041455,0.029031
25.06,0.050514,0.061294,0.058815,0.020657,0.041839,0.014087,0.022331,0.026572,0.0064647,0.01727,0.047482,0.034437,0.063866,0.022502,0.01397,0.039275,0.043901,0.032524,0.026023,0.043021
25.07,0.048152,0.10286,0.029227,0.024515,0.049361,0.0081555,0.016593,0.012345,0.01046,0.017938,0.068111,0.046688,0.034475,0.021074,0.0094671,0.056166,0.04989,0.021846,0.024509,0.053809
25.08,0.045644,0.085276,0.027694,0.045126,0.03397,0.0067526,0.014629,0.0074277,0.020304,0.017942,0.051324,0.061011,0.023761,0.035768,0.0089652,0.047065,0.035706,0.029863,0.042932,0.037687
25.09,0.078605,0.049604,0.031979,0.061605,0.016734,0.00802,0.025045,0.0066289,0.025978,0.016299,0.037779,0.052353,0.026787,0.047586,0.011302,0.045428,0.02653,0.044339,0.064036,0.021258
25.1,0.10278,0.035557,0.029263,0.045241,0.0086644,0.013648,0.039207,0.0087114,0.017883,0.020549,0.055491,0.038445,0.023755,0.032467,0.020173,0.049257,0.028516,0.045513,0.052811,0.019875
25.11,0.065535,0.023598,0.036855,0.023029,0.0058937,0.020212,0.031548,0.013178,0.011421,0.042936,0.070274,0.026725,0.017619,0.016388,0.046915,0.039471,0.024729,0.051655,0.027974,0.032618
25.12,0.02894,0.018937,0.05188,0.017383,0.0049511,0.017335,0.016424,0.015828,0.012744,0.082421,0.047235,0.01615,0.023173,0.012064,0.080371,0.025135,0.023944,0.056565,0.018791,0.040241
25.13,0.017851,0.029698,0.049876,0.018167,0.0049086,0.013435,0.012437,0.018835,0.018387,0.096439,0.023559,0.015154,0.041277,0.015861,0.066481,0.016824,0.04385,0.046248,0.016901,0.02578
25.14,0.020692,0.053099,0.033489,0.013041,0.0060292,0.020285,0.013378,0.019203,0.02481,0.068652,0.018041,0.02195,0.044636,0.029751,0.032802,0.020017,0.074399,0.030913,0.01363,0.012818
25.15,0.030189,0.05381,0.017296,0.0072872,0.010164,0.038293,0.010789,0.014148,0.043473,0.037339,0.023138,0.023548,0.028007,0.043205,0.021968,0.033708,0.063857,0.016946,0.015069,0.0089196
25.16,0.036935,0.030196,0.011696,0.005003,0.018073,0.042778,0.0080377,0.014288,0.073675,0.028626,0.023448,0.017823,0.023454,0.044824,0.025345,0.049516,0.032444,0.012402,0.027474,0.0095745
25.17,0.044654,0.019366,0.014141,0.0043907,0.020568,0.02547,0.0092823,0.026293,0.0873,0.024416,0.015582,0.020541,0.034423,0.053666,0.025922,0.054328,0.022072,0.014067,0.039638,0.015835
25.18,0.040759,0.024528,0.015895,0.0045845,0.018393,0.012248,0.015816,0.050721,0.071636,0.01573,0.013261,0.039272,0.036217,0.0484,0.029041,0.042936,0.026663,0.014135,0.029962,0.031016
25.19,0.032274,0.027657,0.010697,0.0058822,0.022271,0.0079868,0.024476,0.058403,0.037775,0.012955,0.019595,0.059709,0.023445,0.028449,0.047084,0.041526,0.025611,0.012786,0.018435,0.040125
25.2,0.027565,0.01775,0.0061897,0.010351,0.032681,0.0077687,0.033488,0.041059,0.020312,0.018542,0.02587,0.058105,0.020057,0.02436,0.055346,0.038238,0.015666,0.018717,0.021934,0.031075
25.21,0.017499,0.010513,0.0048366,0.02064,0.039711,0.010901,0.050515,0.041684,0.020074,0.023735,0.025757,0.038586,0.033937,0.041005,0.039499,0.022931,0.011228,0.035854,0.034416,0.019863
25.22,0.012639,0.011352,0.0052199,0.026263,0.027054,0.022486,0.04968,0.061161,0.022594,0.01866,0.036606,0.019402,0.052572,0.057903,0.022458,0.01673,0.013293,0.047906,0.032066,0.015841
25.23,0.01775,0.015273,0.0077744,0.018619,0.014898,0.04769,0.031935,0.053153,0.016893,0.015891,0.0572,0.011966,0.048824,0.043458,0.018664,0.022515,0.015717,0.047221,0.018905,0.022128
25.24,0.025976,0.013068,0.012233,0.014391,0.014458,0.058712,0.020641,0.027251,0.012737,0.026393,0.061886,0.011592,0.047398,0.024139,0.02857,0.026009,0.017395,0.03872,0.015089,0.040373
25.25,0.021074,0.0087348,0.014867,0.02268,0.026909,0.037216,0.016689,0.017351,0.017188,0.047158,0.041725,0.017412,0.052914,0.021988,0.036083,0.01813,0.030287,0.021691,0.018857,0.06877
25.26,0.011804,0.0092717,0.01867,0.038709,0.046836,0.017881,0.025221,0.020357,0.027074,0.047255,0.020532,0.038528,0.042382,0.02426,0.025197,0.013552,0.055949,0.012454,0.023112,0.085777
25.27,0.010211,0.011322,0.020198,0.041241,0.042509,0.011913,0.049217,0.021821,0.03374,0.029127,0.01317,0.075617,0.027055,0.018411,0.016506,0.019231,0.060493,0.011131,0.037336,0.07334
25.28,0.015399,0.0092311,0.015745,0.043287,0.024331,0.013135,0.057054,0.016807,0.040174,0.026781,0.015107,0.075717,0.01595,0.015314,0.020602,0.034165,0.035747,0.015537,0.070755,0.07171
25.29,0.019823,0.0070088,0.017874,0.05142,0.019831,0.014483,0.033924,0.018843,0.036496,0.041224,0.027861,0.039627,0.014128,0.023767,0.029095,0.041174,0.017678,0.032119,0.080037,0.058447
25.3,0.016097,0.0083464,0.037027,0.035761,0.018737,0.013281,0.019082,0.035886,0.029902,0.043237,0.04506,0.021455,0.019892,0.03524,0.030908,0.031152,0.013232,0.065196,0.050455,0.030966
25.31,0.0094687,0.014794,0.069048,0.016792,0.01238,0.018086,0.02103,0.050295,0.025494,0.031529,0.045152,0.021065,0.021597,0.029441,0.036793,0.03054,0.017422,0.075189,0.028793,0.019725
25.32,0.006198,0.024651,0.068919,0.0096041,0.0087553,0.037912,0.030996,0.035413,0.018978,0.036269,0.047362,0.020812,0.015898,0.021589,0.037034,0.040436,0.036144,0.0455,0.03105,0.020981
25.33,0.005902,0.034254,0.036264,0.0083992,0.010315,0.059212,0.039642,0.018871,0.02263,0.043009,0.049202,0.014281,0.016425,0.031584,0.026358,0.035107,0.066503,0.027278,0.052406,0.021536
25.34,0.0077345,0.050476,0.015732,0.011793,0.013754,0.050015,0.037982,0.017481,0.045509,0.02894,0.030297,0.011787,0.028741,0.051069,0.018382,0.029165,0.064319,0.025924,0.057493,0.020399
25.35,0.01425,0.053907,0.0087275,0.01633,0.014116,0.040883,0.027504,0.02405,0.071607,0.016513,0.016785,0.016857,0.041342,0.04433,0.016548,0.047154,0.037754,0.022204,0.03463,0.030536
25.36,0.033315,0.047625,0.0062442,0.013595,0.017415,0.043631,0.025643,0.026395,0.058969,0.016402,0.016912,0.022604,0.04333,0.023174,0.026452,0.069307,0.021381,0.020455,0.021627,0.063741
25.37,0.056897,0.038698,0.0057057,0.0093156,0.036729,0.0369,0.022272,0.033079,0.028612,0.029198,0.020348,0.020492,0.042702,0.015223,0.053033,0.051144,0.014105,0.033855,0.024323,0.11116
25.38,0.048214,0.020579,0.0071399,0.010202,0.073509,0.025086,0.016414,0.052117,0.013766,0.044445,0.016378,0.024163,0.035299,0.017382,0.081435,0.024042,0.014885,0.05724,0.03428,0.11819
25.39,0.024949,0.009826,0.012021,0.016448,0.075845,0.015584,0.020968,0.061006,0.0091612,0.034839,0.012955,0.0444,0.031317,0.023026,0.078255,0.01477,0.020923,0.054206,0.05836,0.069825
25.4,0.017458,0.0062476,0.016519,0.026566,0.040034,0.014924,0.041218,0.049906,0.0083414,0.018691,0.01859,0.058036,0.023799,0.038752,0.042878,0.015076,0.022032,0.038254,0.10481,0.037049
25.41,0.025213,0.0051603,0.01426,0.038015,0.020712,0.024447,0.054589,0.026857,0.010891,0.015862,0.034332,0.040916,0.017712,0.070941,0.018885,0.014879,0.020662,0.051515,0.11345,0.027702
25.42,0.034284,0.00522,0.014527,0.040302,0.020294,0.039458,0.037189,0.012808,0.021154,0.021269,0.045023,0.022154,0.024401,0.081004,0.010809,0.012125,0.032223,0.097633,0.076685,0.023517
25.43,0.024519,0.0066892,0.026193,0.048033,0.023649,0.047511,0.023169,0.0081655,0.039582,0.024278,0.035307,0.020029,0.049815,0.058897,0.0084575,0.013448,0.064757,0.10783,0.041051,0.032578
25.44,0.011781,0.011725,0.03849,0.057524,0.023868,0.036581,0.029336,0.0070595,0.04055,0.030073,0.026406,0.029547,0.072486,0.031008,0.0089078,0.021055,0.10095,0.061906,0.024271,0.065562
25.45,0.0070649,0.02301,0.030156,0.039433,0.034404,0.025037,0.039838,0.0078922,0.025173,0.03833,0.033305,0.040516,0.054472,0.014889,0.012343,0.02896,0.12084,0.037114,0.025838,0.084925
25.46,0.0063499,0.035203,0.019072,0.023205,0.04681,0.023956,0.029384,0.012093,0.023524,0.034952,0.035392,0.059258,0.0336,0.0093015,0.015632,0.040362,0.093879,0.041989,0.042241,0.052636
25.47,0.0083553,0.034342,0.023177,0.028112,0.040115,0.018737,0.014321,0.025253,0.038657,0.027131,0.028395,0.068657,0.036013,0.0076694,0.0158,0.081834,0.05035,0.044457,0.066969,0.022264
25.48,0.016194,0.021271,0.044249,0.047222,0.024767,0.014089,0.0085229,0.044758,0.043672,0.019016,0.039391,0.045225,0.034555,0.0077675,0.021285,0.1315,0.03147,0.041646,0.066749,0.011412
25.49,0.030356,0.015381,0.05765,0.047113,0.01412,0.019996,0.0074351,0.047863,0.026809,0.019724,0.072309,0.024788,0.019929,0.0096836,0.045723,0.11542,0.023434,0.060828,0.043569,0.007974
25.5,0.034293,0.015293,0.048628,0.026344,0.012786,0.034763,0.0088302,0.043435,0.016377,0.03593,0.075757,0.015721,0.011055,0.015407,0.093546,0.061303,0.027249,0.072547,0.033149,0.0071058
25.51,0.025323,0.014914,0.047541,0.016668,0.018084,0.034775,0.014752,0.035682,0.018847,0.06424,0.040828,0.015699,0.0088231,0.028148,0.10537,0.030237,0.05371,0.047623,0.022463,0.0085102
25.52,0.015065,0.022179,0.041455,0.019138,0.019209,0.019987,0.032535,0.027346,0.026336,0.079674,0.019102,0.025952,0.0096171,0.055586,0.065175,0.024923,0.088989,0.023487,0.011868,0.014074
25.53,0.010326,0.049853,0.029952,0.019838,0.014251,0.013878,0.058615,0.022359,0.032874,0.058624,0.014137,0.034292,0.013837,0.094517,0.049659,0.032744,0.076057,0.016089,0.007439,0.020248
25.54,0.012487,0.081192,0.019619,0.013343,0.015687,0.01968,0.057856,0.016687,0.054115,0.034196,0.014354,0.024948,0.027964,0.087116,0.06046,0.051333,0.037714,0.020344,0.0061312,0.018344
25.55,0.021832,0.063193,0.012111,0.01047,0.029048,0.030721,0.032419,0.018984,0.075542,0.028786,0.012746,0.015883,0.066226,0.051308,0.052153,0.07129,0.021743,0.023951,0.0062544,0.018925
25.56,0.036503,0.029372,0.012105,0.01468,0.042181,0.02834,0.018514,0.03746,0.064527,0.021785,0.012941,0.017527,0.10064,0.031888,0.0413,0.062755,0.018863,0.016282,0.0082168,0.030982
25.57,0.042092,0.01724,0.017681,0.020082,0.040575,0.021417,0.02001,0.067947,0.039781,0.013158,0.021377,0.034546,0.072004,0.024638,0.059196,0.04929,0.014264,0.0090851,0.015073,0.036484
25.58,0.036398,0.018183,0.018102,0.018338,0.036916,0.029663,0.028822,0.067774,0.021001,0.011048,0.036131,0.074438,0.033887,0.03491,0.072524,0.033764,0.01143,0.0070837,0.029851,0.025648
25.59,0.045978,0.017874,0.012279,0.020691,0.024947,0.043806,0.043176,0.039234,0.016289,0.013466,0.04093,0.090951,0.023666,0.069299,0.047735,0.018029,0.015791,0.0083666,0.040155,0.021958
25.6,0.050397,0.01207,0.011215,0.039166,0.013747,0.039398,0.064029,0.029165,0.021242,0.015083,0.052753,0.055611,0.026553,0.098283,0.024404,0.013386,0.022773,0.014939,0.030642,0.038613
25.61,0.029984,0.0099849,0.017913,0.057553,0.010848,0.038907,0.05793,0.033407,0.022438,0.017427,0.086837,0.029636,0.030263,0.077484,0.021287,0.01518,0.019426,0.028339,0.017851,0.063907
25.62,0.015588,0.01446,0.02873,0.044639,0.013877,0.061713,0.037552,0.026514,0.015716,0.03236,0.081864,0.020491,0.047835,0.039095,0.031007,0.014061,0.013938,0.034598,0.015141,0.057474
25.63,0.014692,0.02005,0.036491,0.02198,0.027277,0.067391,0.024146,0.016212,0.01334,0.075415,0.04092,0.017813,0.081115,0.023526,0.031838,0.011125,0.01865,0.028566,0.015185,0.040941
25.64,0.017991,0.019066,0.034636,0.012686,0.061097,0.041016,0.015654,0.016019,0.019013,0.11401,0.019446,0.027286,0.088525,0.019403,0.018975,0.014326,0.028134,0.018306,0.018154,0.037027
25.65,0.015095,0.023064,0.031481,0.012332,0.089312,0.020164,0.016764,0.022856,0.035238,0.081731,0.015068,0.055538,0.060058,0.014485,0.012385,0.025614,0.023765,0.011549,0.036605,0.033208
25.66,0.011767,0.034753,0.038393,0.020131,0.066347,0.014297,0.026745,0.024128,0.070144,0.035468,0.019715,0.07193,0.028895,0.014543,0.014176,0.035971,0.013819,0.012261,0.071024,0.02376
25.67,0.016817,0.035503,0.032973,0.043178,0.032226,0.017474,0.029672,0.023209,0.094495,0.017373,0.03336,0.048171,0.016775,0.024272,0.01671,0.034989,0.012828,0.018893,0.071377,0.012488
25.68,0.03253,0.02502,0.021602,0.065507,0.021629,0.019752,0.020689,0.040568,0.071587,0.013239,0.055892,0.031944,0.016351,0.032206,0.018826,0.021499,0.018247,0.027777,0.037799,0.0071917
25.69,0.040401,0.016631,0.02579,0.060315,0.020332,0.015428,0.018758,0.081085,0.049821,0.016528,0.059048,0.042347,0.015735,0.023407,0.029589,0.010628,0.019345,0.032461,0.021521,0.0055739
25.7,0.026538,0.019208,0.048207,0.05102,0.014902,0.01489,0.031433,0.088416,0.032665,0.032768,0.03812,0.048694,0.012576,0.016059,0.038364,0.0071548,0.019201,0.041214,0.022988,0.0054053
25.71,0.015934,0.035452,0.057677,0.03377,0.011206,0.024481,0.060543,0.049082,0.019873,0.058589,0.026084,0.030186,0.015288,0.022475,0.03198,0.0074435,0.025306,0.06019,0.022517,0.0064747
25.72,0.017632,0.055424,0.036073,0.017773,0.013943,0.039188,0.091682,0.026716,0.021128,0.055218,0.018551,0.015894,0.027257,0.035283,0.01816,0.012182,0.025005,0.050712,0.013675,0.010103
25.73,0.022444,0.067628,0.022892,0.014253,0.020295,0.052845,0.077491,0.029288,0.039528,0.029118,0.017087,0.01419,0.035056,0.030656,0.0095816,0.025008,0.018283,0.026124,0.0080806,0.018388
25.74,0.024374,0.057138,0.029928,0.017604,0.021679,0.082264,0.039528,0.037616,0.057236,0.014821,0.029247,0.016005,0.033071,0.017591,0.0075982,0.033704,0.015655,0.018928,0.0069294,0.033232
25.75,0.039725,0.029033,0.038747,0.017252,0.025782,0.088799,0.02314,0.038009,0.041124,0.012924,0.045671,0.014711,0.033597,0.01603,0.010419,0.023019,0.025147,0.023113,0.0084997,0.052884
25.76,0.068994,0.014053,0.027721,0.013846,0.053475,0.057542,0.017899,0.050247,0.020275,0.016677,0.036903,0.018341,0.027083,0.021532,0.018426,0.012659,0.049324,0.02099,0.015298,0.052712
25.77,0.071987,0.0099219,0.01567,0.016859,0.099432,0.032497,0.019448,0.056967,0.014488,0.016583,0.019573,0.036029,0.019249,0.019779,0.022342,0.011228,0.055433,0.013852,0.034521,0.042335
25.78,0.044987,0.01073,0.014739,0.032456,0.092459,0.01889,0.037508,0.034013,0.012556,0.014077,0.01585,0.05101,0.013009,0.01658,0.019307,0.012336,0.032545,0.013974,0.053901,0.0318
25.79,0.020835,0.018282,0.0199,0.06519,0.045887,0.016674,0.071792,0.015124,0.0091929,0.02071,0.023378,0.036231,0.011176,0.020747,0.019178,0.012338,0.020045,0.02654,0.042133,0.017581
25.8,0.010885,0.033283,0.022944,0.090742,0.023848,0.026729,0.071218,0.0089136,0.0087682,0.039411,0.032908,0.017596,0.017619,0.019071,0.014839,0.017968,0.024143,0.04646,0.021842,0.011924
25.81,0.0078592,0.035509,0.032822,0.067922,0.023495,0.049437,0.03553,0.0082995,0.012983,0.046222,0.030433,0.01264,0.029126,0.0111,0.0092765,0.038271,0.031681,0.041897,0.01673,0.016197
25.82,0.0073633,0.02361,0.067019,0.041385,0.028638,0.058352,0.014922,0.010356,0.016754,0.035884,0.023764,0.014777,0.031042,0.0075856,0.0088045,0.057814,0.041172,0.022805,0.02498,0.02538
25.83,0.0087218,0.022507,0.091007,0.036299,0.034719,0.038934,0.0082514,0.010249,0.01547,0.034324,0.028772,0.016156,0.019953,0.0090681,0.011357,0.045459,0.05084,0.016056,0.032785,0.022923
25.84,0.013867,0.04294,0.062323,0.027887,0.052442,0.029772,0.0059106,0.0080816,0.020322,0.029947,0.028953,0.020263,0.0099123,0.014404,0.012586,0.034785,0.03535,0.014333,0.031402,0.013884
25.85,0.028163,0.080962,0.02987,0.023231,0.053781,0.030942,0.0051395,0.0091638,0.042903,0.02095,0.018456,0.026709,0.0060705,0.015481,0.016125,0.052008,0.016339,0.013887,0.030136,0.01163
25.86,0.04757,0.082823,0.019876,0.038447,0.032118,0.020829,0.0056568,0.015183,0.063912,0.013874,0.016221,0.027146,0.0050415,0.010617,0.033311,0.06352,0.0094399,0.02354,0.020231,0.010644
25.87,0.063032,0.045129,0.025911,0.064935,0.01706,0.010231,0.0081731,0.022344,0.045578,0.013193,0.024866,0.021256,0.0057278,0.0090669,0.06882,0.03981,0.0090488,0.043276,0.010077,0.0081471
25.88,0.085004,0.025355,0.038801,0.056538,0.011799,0.0061419,0.010876,0.029642,0.021103,0.022552,0.027096,0.011563,0.009318,0.012585,0.087311,0.017548,0.014023,0.043065,0.0062573,0.009193
25.89,0.074499,0.023674,0.050912,0.027126,0.015124,0.0049415,0.011204,0.035177,0.013899,0.035472,0.016797,0.0062926,0.015274,0.019553,0.063312,0.0097196,0.024364,0.022303,0.0057804,0.014873
25.9,0.042866,0.022245,0.06001,0.013588,0.024683,0.0049757,0.016041,0.040095,0.015197,0.035402,0.011393,0.0047192,0.015519,0.035183,0.03425,0.0083155,0.030529,0.0099459,0.0077946,0.016923
25.91,0.025252,0.026611,0.04573,0.01133,0.024201,0.006538,0.028675,0.045551,0.015878,0.024357,0.014784,0.0045848,0.01275,0.06011,0.026617,0.011691,0.024824,0.0058449,0.0096943,0.013296
25.92,0.016588,0.04995,0.030353,0.010829,0.013423,0.012339,0.032518,0.031153,0.01953,0.015593,0.018786,0.0055277,0.018405,0.072162,0.022727,0.021413,0.024037,0.004499,0.0083711,0.0163
25.93,0.017449,0.068722,0.020359,0.0088598,0.0076906,0.024674,0.021905,0.016664,0.029368,0.014036,0.013505,0.0087425,0.03804,0.065405,0.015221,0.02699,0.027543,0.0043295,0.0085497,0.030956
25.94,0.032013,0.050208,0.011416,0.010025,0.007412,0.028732,0.015228,0.015993,0.035312,0.011306,0.0074883,0.016938,0.051991,0.038692,0.015437,0.020903,0.018689,0.0054747,0.014362,0.038998
25.95,0.056196,0.024217,0.0081874,0.018203,0.012308,0.017798,0.02182,0.024349,0.029372,0.0084763,0.0057423,0.029522,0.038166,0.021128,0.023294,0.013666,0.0089794,0.0085377,0.023098,0.025715
25.96,0.055558,0.014192,0.0090894,0.026467,0.021907,0.011376,0.039068,0.026682,0.016129,0.010873,0.006526,0.044573,0.0309,0.022182,0.022648,0.010147,0.0053528,0.010933,0.029235,0.015605
25.97,0.032027,0.015674,0.0096634,0.021877,0.02264,0.013552,0.042499,0.018749,0.010031,0.017364,0.010608,0.045944,0.046823,0.031495,0.012973,0.013939,0.0044293,0.012647,0.029511,0.016961
25.98,0.023506,0.018184,0.0085362,0.019401,0.015303,0.016237,0.032759,0.01777,0.010993,0.017282,0.023791,0.028404,0.052966,0.034095,0.0085064,0.023286,0.0047072,0.021773,0.024643,0.020116
25.99,0.026718,0.012948,0.010988,0.024434,0.012067,0.016156,0.025496,0.025663,0.011842,0.012045,0.046018,0.017808,0.03523,0.023617,0.0094554,0.022247,0.0066676,0.033089,0.023288,0.024727
26,0.020927,0.0080626,0.022007,0.01966,0.0093558,0.024318,0.018863,0.024001,0.0094128,0.013525,0.048283,0.014315,0.030453,0.011636,0.010244,0.012113,0.013173,0.028887,0.018154,0.046063
26.01,0.012234,0.0080615,0.036757,0.010161,0.0085522,0.041409,0.014975,0.013575,0.0099135,0.02718,0.028393,0.018227,0.037613,0.0064873,0.0085928,0.0071354,0.024938,0.017129,0.015992,0.068538
26.02,0.011443,0.010803,0.036622,0.006368,0.014027,0.048136,0.010785,0.0094977,0.017111,0.042918,0.014121,0.038228,0.032109,0.0048559,0.010436,0.0073379,0.027173,0.013517,0.027598,0.054703
26.03,0.01624,0.01405,0.021741,0.0067853,0.025383,0.031734,0.010847,0.011478,0.028002,0.033648,0.01061,0.065371,0.017432,0.0048722,0.01932,0.012796,0.017684,0.019899,0.051796,0.027367
26.04,0.016244,0.02223,0.010091,0.010268,0.026873,0.015414,0.018692,0.012897,0.039807,0.018186,0.013249,0.057197,0.0085151,0.0068122,0.025112,0.022161,0.014999,0.030528,0.054796,0.015051
26.05,0.011671,0.030721,0.0059808,0.014868,0.018422,0.011191,0.025844,0.012964,0.045094,0.015949,0.019273,0.029533,0.0052885,0.0095644,0.01918,0.022157,0.01884,0.044276,0.033428,0.014363
26.06,0.013673,0.032026,0.0052123,0.019725,0.020132,0.012504,0.019226,0.021982,0.028277,0.017209,0.029152,0.01907,0.0041969,0.0093663,0.018594,0.015874,0.019241,0.052978,0.026545,0.014976
26.07,0.023773,0.025769,0.0067934,0.019333,0.034143,0.011395,0.012334,0.045248,0.012871,0.01469,0.037375,0.020299,0.0040264,0.0098895,0.023711,0.012443,0.025298,0.03869,0.030052,0.013169
26.08,0.026254,0.013825,0.013004,0.01627,0.036051,0.0098327,0.014933,0.053099,0.0078885,0.018051,0.04867,0.016238,0.0048397,0.018526,0.018331,0.010798,0.047844,0.024282,0.022176,0.017968
26.09,0.016145,0.0077581,0.021526,0.015562,0.020368,0.01448,0.027741,0.030309,0.0080213,0.026733,0.048684,0.0087684,0.0075633,0.035779,0.010056,0.015587,0.058135,0.015406,0.012681,0.034512
26.1,0.011152,0.0077279,0.019063,0.012211,0.011538,0.026414,0.044093,0.013082,0.013525,0.024372,0.027519,0.0053155,0.011403,0.038818,0.0078894,0.033207,0.036499,0.013238,0.011628,0.042575
26.11,0.016073,0.012797,0.01082,0.012631,0.011847,0.034986,0.040693,0.0076451,0.025799,0.015901,0.015565,0.0044138,0.015035,0.022198,0.010705,0.054423,0.017467,0.020484,0.014258,0.031639
26.12,0.024441,0.017397,0.0082535,0.023692,0.013851,0.042728,0.02531,0.006984,0.030985,0.015826,0.016874,0.0047251,0.023936,0.010586,0.017886,0.046938,0.012798,0.026728,0.014039,0.027633
26.13,0.022632,0.013216,0.011017,0.036897,0.014566,0.04495,0.021353,0.01039,0.020193,0.029795,0.018186,0.0068259,0.032261,0.007432,0.032289,0.026136,0.014646,0.019121,0.017412,0.02269
26.14,0.019814,0.0093258,0.013346,0.029323,0.024203,0.029979,0.017567,0.0197,0.011418,0.046424,0.011955,0.013848,0.031952,0.0085281,0.048491,0.020676,0.013378,0.012123,0.036074,0.012692
26.15,0.018344,0.0093406,0.011175,0.016572,0.0486,0.018022,0.011642,0.026295,0.010245,0.035989,0.007412,0.025299,0.022195,0.01574,0.041523,0.018957,0.010971,0.01402,0.057425,0.0082153
26.16,0.011114,0.0077571,0.012416,0.016405,0.057514,0.011461,0.012848,0.022797,0.010206,0.018314,0.0078152,0.024776,0.012381,0.03495,0.027023,0.012218,0.015722,0.021228,0.04375,0.0093583
26.17,0.0060375,0.0060688,0.023967,0.029796,0.034656,0.010575,0.020312,0.015123,0.010585,0.014758,0.013799,0.015092,0.010839,0.048944,0.01649,0.0091464,0.025611,0.028413,0.019611,0.015918
26.18,0.0044467,0.0076806,0.038285,0.045549,0.016029,0.0177,0.020012,0.008655,0.018448,0.019175,0.021485,0.013831,0.018941,0.033452,0.01065,0.011761,0.025464,0.030033,0.0098381,0.02524
26.19,0.0047398,0.012159,0.035418,0.038096,0.011501,0.029396,0.011712,0.0070991,0.037672,0.019668,0.018412,0.022232,0.037802,0.015977,0.012304,0.013869,0.022523,0.0347,0.007788,0.031753
26.2,0.0068669,0.013631,0.035539,0.023696,0.013468,0.029302,0.0084827,0.0086556,0.04437,0.020562,0.012651,0.028331,0.042616,0.01139,0.016776,0.012085,0.027506,0.04158,0.010239,0.027693
26.21,0.0082199,0.013531,0.045147,0.024496,0.016219,0.016635,0.011175,0.009357,0.027763,0.022846,0.012076,0.031614,0.025416,0.014097,0.014112,0.015696,0.026047,0.028945,0.019889,0.021894
26.22,0.0069736,0.023675,0.036575,0.025302,0.022054,0.0078898,0.013103,0.010438,0.020381,0.015566,0.011867,0.043909,0.014931,0.014263,0.0096384,0.031431,0.018034,0.016182,0.031336,0.018614
26.23,0.0073674,0.052538,0.020641,0.017452,0.025319,0.004872,0.00924,0.019331,0.029796,0.0085326,0.01636,0.03877,0.010477,0.0098504,0.011332,0.041935,0.014221,0.017406,0.028376,0.012014
26.24,0.012574,0.069073,0.012495,0.016784,0.022443,0.0040368,0.0063995,0.039683,0.034126,0.0069352,0.036096,0.019082,0.0074869,0.0094337,0.018415,0.027684,0.021859,0.025754,0.016874,0.0099037
26.25,0.023934,0.042883,0.013551,0.025221,0.017503,0.0045373,0.0073531,0.049159,0.020613,0.009369,0.060109,0.0091118,0.0085339,0.014684,0.025506,0.014475,0.03979,0.022931,0.010389,0.014068
26.26,0.039114,0.019202,0.023235,0.025107,0.009655,0.0073333,0.0097746,0.039773,0.010113,0.018132,0.047378,0.0065271,0.012998,0.01784,0.026332,0.013042,0.046463,0.013586,0.012024,0.01555
26.27,0.043429,0.013329,0.031742,0.014637,0.0051566,0.011982,0.011871,0.029635,0.0072819,0.035552,0.020951,0.0073474,0.013323,0.017482,0.023527,0.015278,0.038403,0.012191,0.016143,0.010524
26.28,0.03517,0.013768,0.030445,0.0090896,0.0037182,0.011922,0.02042,0.023093,0.0085898,0.046338,0.009346,0.0083273,0.0099185,0.023385,0.026591,0.017662,0.023366,0.013851,0.013205,0.0085797
26.29,0.0377,0.013928,0.021243,0.010861,0.0034325,0.0091868,0.04102,0.020077,0.016318,0.034425,0.0055645,0.0068592,0.012043,0.026118,0.022359,0.029899,0.011062,0.010637,0.0092319,0.012529
26.3,0.033095,0.019622,0.013841,0.014952,0.0038881,0.012262,0.055592,0.013798,0.034502,0.026607,0.004222,0.00673,0.022781,0.019626,0.014595,0.048347,0.0063978,0.0083963,0.011656,0.018097
26.31,0.018791,0.029833,0.011646,0.011993,0.0057653,0.022008,0.041092,0.011588,0.043326,0.023796,0.0040407,0.010904,0.031016,0.012629,0.017195,0.048432,0.0054976,0.011916,0.016737,0.018162
26.32,0.014894,0.032155,0.0083931,0.0064877,0.011146,0.024554,0.021035,0.019506,0.028937,0.013857,0.0052302,0.016973,0.022954,0.012602,0.029295,0.027636,0.0073579,0.015871,0.016674,0.015002
26.33,0.022574,0.023023,0.0067711,0.0043471,0.019659,0.017324,0.016679,0.03691,0.015219,0.0068077,0.0077276,0.02105,0.013638,0.021892,0.031343,0.011982,0.011572,0.012892,0.017172,0.017707
26.34,0.02694,0.011884,0.0097988,0.0043597,0.024933,0.018575,0.023378,0.038246,0.010091,0.0043802,0.0087857,0.024492,0.013278,0.03265,0.021169,0.0064349,0.011888,0.011787,0.017476,0.018916
26.35,0.017898,0.0079859,0.014382,0.0063895,0.020581,0.034477,0.033585,0.02096,0.012908,0.003719,0.010624,0.022339,0.013987,0.034726,0.022276,0.0046893,0.0087798,0.01947,0.014612,0.015147
26.36,0.01224,0.0090723,0.011979,0.012893,0.01308,0.046139,0.043971,0.011912,0.019857,0.003977,0.019383,0.019517,0.013542,0.027098,0.034281,0.0044007,0.010297,0.025233,0.010948,0.020073
26.37,0.01656,0.0091088,0.0073991,0.021963,0.011314,0.039849,0.035177,0.010401,0.017528,0.0057333,0.027378,0.014065,0.022128,0.017773,0.03088,0.00567,0.017715,0.017312,0.010386,0.036796
26.38,0.021505,0.006871,0.0075271,0.022872,0.011601,0.044781,0.016675,0.0084263,0.0092896,0.011505,0.021511,0.010109,0.038633,0.014262,0.015323,0.0097123,0.022707,0.010107,0.017587,0.039677
26.39,0.015251,0.0074146,0.013413,0.016893,0.016126,0.048509,0.0080378,0.0075474,0.0056418,0.02097,0.012102,0.013803,0.037478,0.011307,0.0073398,0.013658,0.018979,0.010364,0.03261,0.023367
26.4,0.0083501,0.012742,0.019292,0.010523,0.036154,0.034151,0.005377,0.012013,0.0059041,0.021296,0.010167,0.024904,0.02021,0.013067,0.0050046,0.014215,0.014382,0.013845,0.043876,0.016366
26.41,0.0075182,0.01833,0.015009,0.0090003,0.070338,0.018163,0.0052325,0.019372,0.010345,0.01328,0.015216,0.030362,0.010973,0.024887,0.0047361,0.017141,0.016192,0.019299,0.03519,0.020627
26.42,0.0096414,0.020855,0.010409,0.013919,0.06777,0.0088177,0.0070468,0.01731,0.017939,0.011517,0.020665,0.021916,0.010728,0.033993,0.0064052,0.019606,0.016092,0.033853,0.019604,0.020037
26.43,0.0098992,0.020701,0.012522,0.027568,0.033861,0.0051987,0.0080869,0.011257,0.017818,0.014252,0.02511,0.018046,0.011594,0.022872,0.012355,0.018733,0.013761,0.043081,0.013321,0.011846
26.44,0.011667,0.013055,0.014729,0.043201,0.017478,0.0038993,0.0070573,0.013132,0.012484,0.013358,0.026507,0.022666,0.010105,0.010967,0.020568,0.013568,0.021241,0.032981,0.0099484,0.0074227
26.45,0.020635,0.0071328,0.015785,0.040163,0.016579,0.0035171,0.0088602,0.018607,0.0093859,0.015331,0.020137,0.019004,0.013201,0.0080398,0.018587,0.011122,0.037998,0.018304,0.009487,0.0071973
26.46,0.027267,0.0059229,0.02724,0.036913,0.015484,0.0038924,0.01765,0.014947,0.0074505,0.026623,0.014849,0.010693,0.025869,0.01087,0.011379,0.017299,0.036892,0.010173,0.015142,0.010216
26.47,0.020545,0.0079719,0.041613,0.042887,0.0092428,0.0057203,0.028892,0.008103,0.0096847,0.031601,0.010216,0.0086618,0.033682,0.013774,0.01088,0.031165,0.020225,0.0090564,0.021287,0.021105
26.48,0.010783,0.016399,0.033231,0.030772,0.0052101,0.0095432,0.028148,0.0063083,0.019504,0.020371,0.010008,0.010728,0.023633,0.011455,0.016468,0.041147,0.013944,0.0098988,0.017622,0.049675
26.49,0.0068759,0.035417,0.018029,0.015497,0.0039984,0.014464,0.016462,0.0082004,0.030052,0.010389,0.016734,0.010736,0.016948,0.011219,0.021184,0.03183,0.016835,0.0091823,0.014693,0.072752
26.5,0.0076354,0.04464,0.014818,0.012382,0.0041437,0.020617,0.0078168,0.010867,0.02446,0.0086599,0.020914,0.011031,0.014549,0.013682,0.029403,0.018181,0.015975,0.010987,0.024801,0.050555
26.51,0.014389,0.027794,0.02503,0.015129,0.0060855,0.021954,0.005016,0.016464,0.01412,0.010891,0.014105,0.02041,0.0093019,0.013063,0.03946,0.013216,0.010291,0.019889,0.052221,0.022608
26.52,0.030349,0.013428,0.03798,0.012821,0.012282,0.022036,0.0050186,0.024694,0.013264,0.010126,0.0089051,0.03815,0.0064152,0.016973,0.033377,0.0096989,0.0086533,0.033494,0.063519,0.013108
26.53,0.037674,0.0098968,0.029339,0.0079378,0.02018,0.019194,0.0080065,0.023671,0.014254,0.0081187,0.010461,0.036988,0.0072938,0.033624,0.021064,0.0086329,0.011149,0.051731,0.038485,0.013088
26.54,0.025975,0.0090052,0.014921,0.0075877,0.018299,0.011191,0.016993,0.016851,0.0097493,0.011472,0.015256,0.018819,0.012614,0.043772,0.011598,0.012819,0.014606,0.067015,0.021284,0.017527
26.55,0.017407,0.0085864,0.011858,0.012849,0.010957,0.0081221,0.025069,0.0099849,0.006749,0.019547,0.018329,0.0091259,0.02273,0.028215,0.0084015,0.017295,0.024872,0.046331,0.017449,0.029276
26.56,0.011204,0.013509,0.015576,0.017598,0.0083688,0.012333,0.018259,0.0077388,0.008385,0.02023,0.018668,0.0069973,0.034648,0.014367,0.0096416,0.0149,0.054471,0.0205,0.014427,0.038972
26.57,0.0066722,0.028072,0.016797,0.012832,0.012804,0.020285,0.0094575,0.010916,0.010763,0.016131,0.02485,0.0089796,0.03513,0.012806,0.0099776,0.014884,0.076131,0.011175,0.017519,0.036084
26.58,0.0059525,0.036716,0.017957,0.0077402,0.021288,0.018137,0.0082765,0.013127,0.0094653,0.016945,0.033112,0.018032,0.024278,0.015017,0.0090222,0.028528,0.051776,0.010768,0.029756,0.025082
26.59,0.0072956,0.024736,0.018308,0.0078282,0.025032,0.009922,0.011186,0.0092631,0.010372,0.0163,0.024877,0.033619,0.018882,0.011873,0.012381,0.057227,0.022614,0.017698,0.031435,0.013919
26.6,0.0077335,0.017058,0.011327,0.0090562,0.025156,0.0072725,0.010411,0.0067316,0.019643,0.013064,0.016267,0.035238,0.013093,0.0082744,0.022895,0.062897,0.011439,0.030437,0.018768,0.011832
26.61,0.008971,0.023417,0.0059773,0.010542,0.017301,0.0071253,0.0070772,0.0089429,0.028682,0.011009,0.0219,0.021937,0.0091983,0.0092997,0.039846,0.036846,0.0094569,0.033485,0.013375,0.01453
26.62,0.017372,0.027512,0.004655,0.018969,0.0081067,0.0055318,0.0077459,0.013022,0.021117,0.016461,0.032647,0.011833,0.011296,0.013211,0.061704,0.024178,0.013983,0.020836,0.018728,0.012212
26.63,0.036419,0.017473,0.005878,0.030879,0.0043609,0.0050934,0.012109,0.015484,0.01135,0.03281,0.026144,0.009765,0.01475,0.01886,0.05738,0.023601,0.025826,0.011889,0.022482,0.0081515
26.64,0.045728,0.0082977,0.010902,0.028749,0.0033906,0.0079229,0.012778,0.016622,0.010012,0.046994,0.013801,0.01315,0.012741,0.037512,0.031284,0.018631,0.030536,0.0092132,0.015127,0.0089573
26.65,0.031329,0.005264,0.019839,0.015513,0.0038667,0.011049,0.010721,0.018175,0.013201,0.044687,0.010769,0.013845,0.011851,0.065446,0.016905,0.018584,0.02242,0.0076469,0.0099915,0.012654
26.66,0.016909,0.005384,0.023151,0.0068664,0.005568,0.0093097,0.013869,0.021446,0.017709,0.027326,0.012227,0.010261,0.020486,0.05956,0.012112,0.027421,0.013902,0.0097219,0.012189,0.014056
26.67,0.014575,0.00908,0.016723,0.0038546,0.0060451,0.0084768,0.017115,0.016793,0.03032,0.012541,0.010365,0.010712,0.044382,0.030848,0.015656,0.025563,0.0078632,0.017558,0.014082,0.014666
26.68,0.014867,0.017457,0.015483,0.0028562,0.0049944,0.014339,0.014089,0.012109,0.044826,0.0069814,0.008069,0.017593,0.063377,0.014818,0.029666,0.013688,0.0060909,0.020953,0.011326,0.015576
26.69,0.011198,0.020426,0.017762,0.0025838,0.006125,0.020833,0.0096921,0.017473,0.045027,0.0054956,0.010474,0.028779,0.045604,0.011551,0.040198,0.0082103,0.0068171,0.013893,0.01234,0.017004
26.7,0.011842,0.014376,0.012063,0.0028971,0.011298,0.015921,0.010723,0.032259,0.030604,0.0063404,0.015732,0.04909,0.025571,0.014588,0.028584,0.009092,0.00674,0.01062,0.016382,0.013875
26.71,0.018528,0.0091299,0.0057666,0.0043076,0.016814,0.0090812,0.019356,0.035736,0.014469,0.0097799,0.017944,0.060848,0.020763,0.022481,0.012994,0.01056,0.0071071,0.015577,0.014667,0.012669
26.72,0.018005,0.0062784,0.0033841,0.0067041,0.015797,0.0086603,0.030056,0.023408,0.0073988,0.012169,0.02648,0.040274,0.016014,0.03118,0.0064427,0.0077024,0.012464,0.019387,0.0096322,0.021918
26.73,0.009701,0.0074576,0.0027291,0.0085316,0.011322,0.012385,0.036693,0.021283,0.0052975,0.011233,0.052894,0.020684,0.014614,0.028617,0.00437,0.0051936,0.021268,0.013861,0.0092726,0.03451
26.74,0.0053179,0.013289,0.0027997,0.01163,0.011794,0.016597,0.032157,0.029557,0.0050012,0.014957,0.064565,0.012384,0.023867,0.023357,0.0040252,0.0056405,0.021726,0.0092867,0.014632,0.030192
26.75,0.0051393,0.01563,0.0038082,0.013871,0.013881,0.026595,0.019977,0.025525,0.0060874,0.032808,0.039068,0.012151,0.031297,0.015342,0.0054813,0.0069957,0.01687,0.010633,0.019383,0.015879
26.76,0.0064256,0.0095611,0.0072867,0.013705,0.011999,0.03702,0.013991,0.013106,0.0099026,0.060646,0.017531,0.020701,0.021398,0.0075336,0.0087804,0.0080069,0.014101,0.01167,0.022281,0.0079499
26.77,0.0058918,0.004999,0.013004,0.01145,0.01482,0.033591,0.010495,0.0073361,0.018801,0.057527,0.011613,0.032945,0.01204,0.0042896,0.0092166,0.012775,0.014495,0.011162,0.025153,0.0054797
26.78,0.0052079,0.0042302,0.012784,0.0084224,0.028375,0.022757,0.011379,0.0063287,0.035375,0.030252,0.013032,0.03159,0.012828,0.0032677,0.0065795,0.021282,0.01189,0.017152,0.027678,0.00548
26.79,0.0081603,0.0063482,0.0080234,0.010466,0.035354,0.012189,0.020658,0.0079651,0.056792,0.018517,0.017637,0.018074,0.016778,0.0031407,0.0070053,0.023423,0.0087598,0.025826,0.024146,0.0086249
26.8,0.014626,0.010083,0.0074266,0.020563,0.022465,0.008435,0.02901,0.014718,0.051553,0.017007,0.026772,0.010845,0.012744,0.0040159,0.011131,0.015227,0.011901,0.022355,0.012936,0.016716
26.81,0.015538,0.0096786,0.011062,0.033602,0.012584,0.0096246,0.021515,0.035079,0.030752,0.014315,0.029354,0.0086535,0.0063982,0.0070994,0.01209,0.0099458,0.020369,0.013906,0.0065665,0.021159
26.82,0.012008,0.0073587,0.013681,0.031752,0.013732,0.010324,0.01368,0.060132,0.019185,0.017391,0.022893,0.0066091,0.0038023,0.01175,0.0091179,0.012522,0.021524,0.014072,0.0048153,0.015626
26.83,0.011751,0.0073928,0.018039,0.018229,0.018652,0.0099275,0.017362,0.049249,0.012462,0.028076,0.015373,0.0073628,0.0032426,0.013201,0.011028,0.017449,0.014177,0.021718,0.0049865,0.015071
26.84,0.008988,0.0072141,0.029874,0.012459,0.015332,0.01499,0.036574,0.023339,0.013106,0.027383,0.0084435,0.012648,0.0039013,0.010365,0.018509,0.020003,0.012425,0.021181,0.0071857,0.027556
26.85,0.0052401,0.0091443,0.032378,0.011198,0.0094393,0.030486,0.054692,0.013784,0.023409,0.015254,0.0061337,0.01529,0.0068111,0.0073604,0.019755,0.018386,0.014865,0.011765,0.01439,0.038281
26.86,0.0041514,0.019298,0.021769,0.0084742,0.0090465,0.049861,0.039714,0.015206,0.033175,0.0090707,0.0067825,0.0098855,0.012046,0.0069921,0.016483,0.014432,0.01241,0.0068682,0.028374,0.026939
26.87,0.005311,0.033847,0.011641,0.0084957,0.012745,0.062771,0.020645,0.017819,0.024985,0.010428,0.0064351,0.005965,0.013693,0.006814,0.020453,0.012176,0.010319,0.0066756,0.040838,0.015555
26.88,0.0099379,0.029299,0.0075595,0.014092,0.018416,0.050771,0.015446,0.022366,0.012873,0.013106,0.0057221,0.006755,0.0093564,0.0088928,0.022425,0.0085736,0.016002,0.010724,0.040012,0.015715
26.89,0.020264,0.014894,0.0085222,0.019179,0.035091,0.024244,0.012656,0.029109,0.0093275,0.0097242,0.008652,0.0087382,0.005717,0.018604,0.015986,0.0078066,0.023344,0.023732,0.024051,0.016017
26.9,0.029375,0.010078,0.010008,0.016377,0.062059,0.011301,0.01301,0.025259,0.0082588,0.0057901,0.015314,0.0072336,0.0058527,0.030452,0.0091293,0.011728,0.019293,0.041303,0.013168,0.014311
26.91,0.022968,0.011881,0.0086451,0.017906,0.06363,0.0080516,0.023134,0.016869,0.0061266,0.0055704,0.017295,0.0058518,0.0085922,0.024645,0.0075643,0.014,0.015675,0.041208,0.0091646,0.019903
26.92,0.014319,0.011304,0.0093408,0.03609,0.039888,0.0098133,0.032976,0.0094172,0.0063598,0.0068929,0.013083,0.0079851,0.013315,0.013174,0.0096578,0.01151,0.024962,0.025806,0.0089488,0.024345
26.93,0.012392,0.0076226,0.01652,0.057321,0.018702,0.018867,0.02387,0.0061508,0.010268,0.007368,0.0076243,0.0098123,0.018524,0.010976,0.0094983,0.013945,0.034439,0.012865,0.015554,0.01692
26.94,0.0092043,0.0069974,0.028915,0.04456,0.010212,0.030137,0.011867,0.006684,0.012011,0.010074,0.0043168,0.0093038,0.02017,0.012494,0.0075809,0.027145,0.024727,0.0090102,0.026568,0.0081577
26.95,0.0065849,0.010078,0.044639,0.023534,0.0097836,0.024784,0.0090789,0.0070835,0.0083022,0.01532,0.0035167,0.012839,0.021375,0.0097435,0.0096791,0.042931,0.014789,0.011088,0.024597,0.0044033
26.96,0.0081089,0.013657,0.055557,0.021889,0.016426,0.013294,0.011152,0.0055517,0.006995,0.017584,0.0044102,0.016889,0.015777,0.0068199,0.01611,0.041977,0.017056,0.016754,0.013644,0.0032663
26.97,0.011912,0.020219,0.039149,0.029047,0.024645,0.01081,0.0099272,0.0058771,0.010315,0.012403,0.0084812,0.013132,0.0092065,0.0081226,0.022781,0.023852,0.021452,0.020615,0.010012,0.0030967
26.98,0.011907,0.041463,0.02115,0.025922,0.02046,0.011937,0.0060671,0.010052,0.011624,0.0064611,0.016984,0.0083463,0.0092482,0.011139,0.033986,0.010929,0.018487,0.017868,0.010455,0.0037409
26.99,0.01165,0.060105,0.013451,0.023326,0.013906,0.0089479,0.0051004,0.013882,0.008072,0.0048427,0.019308,0.0086031,0.011904,0.012229,0.040632,0.0071088,0.019246,0.015915,0.0075773,0.0059311
27,0.021203,0.0454,0.012063,0.025964,0.010903,0.0061468,0.0066237,0.012981,0.0072776,0.0070086,0.011571,0.014528,0.010181,0.018852,0.034709,0.0079449,0.020175,0.011468,0.0043846,0.0093084
27.01,0.044947,0.022169,0.020495,0.018015,0.007166,0.007609,0.0071941,0.010081,0.011888,0.012536,0.0067284,0.017723,0.0082404,0.035475,0.023289,0.015045,0.013562,0.007227,0.0033167,0.01247
27.02,0.053682,0.011802,0.038496,0.0087351,0.0061019,0.010444,0.0076763,0.0076726,0.015563,0.014111,0.0061906,0.012044,0.012088,0.038898,0.012058,0.029015,0.0078508,0.0077948,0.0034601,0.020875
27.03,0.031851,0.011156,0.041308,0.005416,0.0088217,0.0087597,0.011533,0.0069957,0.013945,0.010975,0.005944,0.0087428,0.023194,0.02304,0.0081975,0.03002,0.0071022,0.0096399,0.0048351,0.031982
27.04,0.01755,0.015532,0.022956,0.0057204,0.010372,0.0067878,0.014943,0.0060605,0.014916,0.010167,0.0058136,0.011794,0.034894,0.014005,0.010922,0.015971,0.010708,0.0075796,0.0095706,0.032445
27.05,0.018237,0.02329,0.0098293,0.0080932,0.0074165,0.0093177,0.01261,0.0076323,0.013005,0.007721,0.009271,0.016619,0.030338,0.017611,0.017462,0.0080253,0.012329,0.0054087,0.019893,0.020789
27.06,0.019128,0.028114,0.0052426,0.0080292,0.0062394,0.011761,0.007337,0.015573,0.0072713,0.0048681,0.016573,0.02354,0.01946,0.023687,0.01786,0.0065761,0.0085031,0.0068101,0.024191,0.010797
27.07,0.017008,0.0266,0.0036985,0.0056511,0.0098889,0.0087429,0.0055292,0.024183,0.0044586,0.0046519,0.018105,0.033652,0.016445,0.022094,0.016196,0.0059301,0.0068638,0.013362,0.016277,0.0090437
27.08,0.022655,0.027498,0.0033881,0.0059916,0.014421,0.0059152,0.0075622,0.018751,0.004292,0.0058199,0.016042,0.029367,0.013071,0.020767,0.018854,0.0052794,0.0097039,0.019721,0.013605,0.01539
27.09,0.026158,0.019471,0.0044373,0.0096254,0.012201,0.0075068,0.011874,0.0088972,0.006416,0.0062767,0.025392,0.017834,0.012701,0.015367,0.014556,0.0074297,0.013249,0.015643,0.021037,0.028369
27.1,0.018226,0.009032,0.0071599,0.011689,0.0073055,0.011981,0.015754,0.0045905,0.0082758,0.0082193,0.037965,0.010459,0.02286,0.0081297,0.007715,0.012009,0.017446,0.011059,0.025918,0.02875
27.11,0.010623,0.0046336,0.0080636,0.011163,0.0062436,0.013651,0.014815,0.0031702,0.0065532,0.017207,0.029213,0.0090343,0.033569,0.0055506,0.0056586,0.012486,0.019983,0.010429,0.025821,0.016775
27.12,0.0097277,0.0032242,0.0063293,0.010494,0.0070904,0.014993,0.014778,0.0028978,0.0053202,0.034955,0.014179,0.014043,0.024119,0.0069924,0.0060146,0.01205,0.013152,0.010886,0.032089,0.0098425
27.13,0.016623,0.0028472,0.0076684,0.01069,0.006796,0.014783,0.014108,0.0036658,0.0073627,0.041135,0.0092412,0.021594,0.010713,0.01291,0.0058741,0.019313,0.0070261,0.019114,0.026893,0.0063997
27.14,0.022839,0.003265,0.013103,0.01026,0.009249,0.010717,0.0082167,0.0062123,0.013536,0.025769,0.010675,0.02292,0.0054439,0.016909,0.0071478,0.024581,0.0058882,0.039877,0.013251,0.0056542
27.15,0.015717,0.0053606,0.01404,0.0069506,0.017112,0.007352,0.0042435,0.0090169,0.025547,0.014674,0.012621,0.018098,0.0040064,0.011661,0.014194,0.016692,0.0087054,0.046434,0.0067065,0.0075293
27.16,0.0072077,0.0098169,0.0086084,0.0061086,0.020298,0.0055178,0.0030843,0.0092661,0.032593,0.013397,0.01629,0.019011,0.0041107,0.0070409,0.025342,0.008338,0.017714,0.025912,0.0052079,0.0084895
27.17,0.0041263,0.012172,0.0061103,0.010215,0.012949,0.0072169,0.003091,0.013173,0.026678,0.011489,0.020295,0.019577,0.0062555,0.0076706,0.024333,0.0057951,0.030894,0.0108,0.0057524,0.0079631
27.18,0.003755,0.0092601,0.0083654,0.015904,0.0066892,0.012025,0.0040419,0.025791,0.021763,0.010916,0.01849,0.011641,0.012338,0.012425,0.013986,0.0072221,0.0317,0.0056127,0.0055717,0.011966
27.19,0.005398,0.0071658,0.011177,0.013922,0.0052439,0.012101,0.0072588,0.030619,0.014554,0.017201,0.01369,0.0057462,0.017251,0.019285,0.010461,0.014632,0.02361,0.0038591,0.0049023,0.023548
27.2,0.0080267,0.0091956,0.011926,0.0089884,0.0058006,0.0074208,0.016612,0.01861,0.0099909,0.021052,0.0091368,0.0039236,0.014058,0.019563,0.011411,0.027587,0.023727,0.0034214,0.006453,0.033588
27.21,0.0086764,0.0098049,0.01441,0.0094564,0.0053063,0.0057754,0.030359,0.010839,0.01366,0.014123,0.010533,0.0038097,0.01408,0.015959,0.011493,0.028266,0.018957,0.0040805,0.010511,0.028882
27.22,0.0088778,0.0079979,0.013457,0.010957,0.0052026,0.0089654,0.029243,0.013064,0.021517,0.0080249,0.017131,0.0050984,0.020173,0.014241,0.017276,0.017731,0.0094861,0.005756,0.016294,0.016882
27.23,0.0074127,0.010951,0.0097069,0.0077399,0.0085695,0.019452,0.015544,0.018291,0.019921,0.0082799,0.016885,0.0099164,0.018183,0.010686,0.027909,0.010627,0.0049549,0.0070408,0.025666,0.011971
27.24,0.0056238,0.017857,0.0064125,0.004879,0.014493,0.02842,0.0087253,0.018136,0.011468,0.011245,0.0094843,0.021807,0.01046,0.011718,0.023833,0.0089996,0.0036842,0.010322,0.029115,0.010109
27.25,0.0077577,0.016803,0.0051271,0.0051449,0.017379,0.021125,0.0074038,0.019181,0.0085569,0.010045,0.0058388,0.030388,0.0080952,0.022779,0.011847,0.014287,0.0037426,0.020556,0.024746,0.010588
27.26,0.014666,0.0093268,0.0073732,0.0064933,0.023537,0.013181,0.00757,0.01891,0.0088353,0.0080162,0.0067341,0.021288,0.011729,0.033545,0.0068207,0.019986,0.0053374,0.027133,0.016285,0.019614
27.27,0.018379,0.0055112,0.010315,0.0073937,0.028369,0.0098805,0.012579,0.014887,0.0068733,0.011831,0.012549,0.010656,0.017222,0.024335,0.00682,0.014613,0.010991,0.01848,0.0097206,0.030899
27.28,0.012762,0.0055392,0.0083642,0.012515,0.01807,0.0070406,0.023507,0.0096671,0.0057742,0.018757,0.019417,0.00785,0.024006,0.010937,0.0075166,0.007712,0.021575,0.010919,0.010409,0.023996
27.29,0.008306,0.0060454,0.0058481,0.027334,0.0082836,0.0079749,0.025582,0.0060124,0.0083874,0.018263,0.019024,0.0082829,0.030949,0.0054318,0.0067848,0.0064039,0.023352,0.012821,0.016232,0.011289
27.3,0.0091461,0.0049631,0.0072318,0.036505,0.0053996,0.014117,0.014963,0.0062794,0.011378,0.017484,0.018898,0.011725,0.02464,0.0036669,0.008905,0.010655,0.013834,0.018325,0.019638,0.0065684
27.31,0.0088402,0.0051753,0.013596,0.023191,0.0065323,0.017104,0.0081665,0.0079912,0.010219,0.018994,0.016384,0.023685,0.014832,0.0033285,0.016688,0.019883,0.0091934,0.018299,0.016541,0.0054849
27.32,0.0056343,0.0087021,0.024726,0.0099283,0.011236,0.011528,0.0083892,0.0069631,0.011998,0.012967,0.011044,0.034331,0.0079391,0.0042452,0.02145,0.02102,0.0092154,0.018649,0.01733,0.0042209
27.33,0.0043556,0.012905,0.028131,0.005369,0.016652,0.0090077,0.0097132,0.0059678,0.023454,0.0074369,0.012882,0.025513,0.004321,0.0064686,0.019966,0.012906,0.0090624,0.017512,0.018769,0.0038695
27.34,0.0056091,0.01619,0.019842,0.0047588,0.016096,0.013041,0.007219,0.008924,0.031783,0.0072733,0.023964,0.012461,0.0030702,0.007784,0.023259,0.0080479,0.013384,0.012741,0.011724,0.0055478
27.35,0.0069063,0.025017,0.016072,0.0072725,0.0098174,0.014451,0.0053497,0.015035,0.020928,0.012745,0.028968,0.0077801,0.0028058,0.009535,0.019874,0.0059316,0.023881,0.0085863,0.0060227,0.0064016
27.36,0.0078841,0.026847,0.012171,0.01331,0.0064768,0.0091861,0.0068716,0.020348,0.0096142,0.023154,0.018333,0.0083391,0.0032121,0.019403,0.010092,0.0068812,0.025176,0.0080099,0.0048338,0.0042646
27.37,0.014639,0.016468,0.0076337,0.015788,0.0053202,0.0065397,0.0093077,0.021495,0.0060973,0.031667,0.01152,0.0077887,0.0048665,0.035285,0.0054133,0.0128,0.014457,0.013295,0.0044078,0.0025381
27.38,0.028954,0.0087899,0.0083126,0.012246,0.0047847,0.0085162,0.011121,0.019304,0.0067973,0.029703,0.011899,0.0049378,0.0091698,0.031749,0.0049734,0.018643,0.0078258,0.017058,0.0034539,0.0021086
27.39,0.030794,0.0066879,0.013141,0.0077029,0.0071743,0.010032,0.017063,0.020006,0.012727,0.017243,0.0099705,0.003521,0.016838,0.015088,0.0073406,0.015059,0.0073218,0.011183,0.0038852,0.0023675
27.4,0.016625,0.0098157,0.012901,0.004435,0.012786,0.0092684,0.021204,0.0153,0.025722,0.0095427,0.0062962,0.0038639,0.024354,0.0068205,0.012041,0.011467,0.0073901,0.0056861,0.0058452,0.0035602
27.41,0.0078883,0.016632,0.0074494,0.0037468,0.013607,0.013381,0.017421,0.010318,0.0325,0.0063154,0.0061053,0.0065545,0.023198,0.0047483,0.015448,0.014617,0.0061247,0.0045333,0.0057667,0.0073383
27.42,0.0063574,0.019852,0.0054213,0.00446,0.0091761,0.02032,0.011389,0.013846,0.025606,0.0052272,0.0081761,0.014329,0.021801,0.005764,0.012397,0.014205,0.0080646,0.0042398,0.0035513,0.013814
27.43,0.0075171,0.014939,0.0066827,0.0045767,0.0095529,0.017513,0.009777,0.0242,0.01443,0.0073073,0.0080606,0.022226,0.018747,0.010529,0.0093029,0.0082475,0.014428,0.0033678,0.0024439,0.015474
27.44,0.010219,0.0073743,0.0063978,0.0049629,0.017306,0.0099817,0.016108,0.024355,0.0072275,0.010322,0.0084634,0.018468,0.010747,0.014729,0.0073124,0.0057281,0.015352,0.0037571,0.0025,0.014356
27.45,0.015466,0.0037243,0.0041907,0.0087486,0.022256,0.0077375,0.027152,0.014719,0.0053027,0.0088363,0.015018,0.010947,0.0078766,0.011599,0.0058926,0.0066688,0.0086287,0.0057432,0.0035764,0.013988
27.46,0.017153,0.0026618,0.0035374,0.016492,0.014995,0.011114,0.032997,0.012705,0.0052062,0.0070615,0.020358,0.0079471,0.011319,0.0067456,0.0086022,0.0065629,0.0047908,0.0060024,0.0072751,0.01047
27.47,0.014954,0.0026912,0.004529,0.021764,0.0087124,0.016749,0.025475,0.015308,0.0046523,0.010951,0.013847,0.011577,0.01362,0.00436,0.013679,0.0058914,0.0043947,0.0042586,0.016082,0.0071446
27.48,0.0095654,0.003988,0.0055883,0.020748,0.0087764,0.024446,0.012453,0.011599,0.0052657,0.020506,0.0070786,0.020208,0.0089746,0.004766,0.011868,0.0093686,0.0040554,0.0043601,0.022003,0.0066715
27.49,0.0046711,0.0062702,0.0079558,0.014666,0.010069,0.029967,0.0062539,0.0062762,0.0091716,0.023369,0.0060118,0.023427,0.0052972,0.0061816,0.0066164,0.015345,0.0035662,0.0077681,0.015122,0.011143
27.5,0.0027605,0.0062837,0.016029,0.011775,0.012763,0.025956,0.0045987,0.0048562,0.01495,0.013819,0.0076727,0.018163,0.0047681,0.0055491,0.0054588,0.013227,0.0049717,0.011398,0.0075282,0.015856
27.51,0.0022295,0.005092,0.024627,0.010051,0.02309,0.020589,0.0055556,0.0054371,0.020509,0.0062863,0.0097718,0.0096438,0.0041102,0.0054188,0.0065827,0.0068979,0.0082897,0.010071,0.0056237,0.012015
27.52,0.0022804,0.0072014,0.020762,0.0082919,0.030072,0.011956,0.010018,0.0061485,0.022171,0.0039793,0.015182,0.0046165,0.0031968,0.0093925,0.0060467,0.0047076,0.011304,0.010467,0.0057768,0.0075155
27.53,0.0030127,0.013987,0.011359,0.012497,0.021582,0.0058077,0.01393,0.0099512,0.015783,0.0041618,0.02112,0.0028321,0.0038855,0.013497,0.0061177,0.0051287,0.011772,0.013875,0.0054275,0.008477
27.54,0.0054034,0.017154,0.0080459,0.024452,0.011622,0.0036956,0.010549,0.020448,0.010728,0.007223,0.021692,0.0023644,0.0056106,0.010011,0.010821,0.00621,0.0075938,0.011061,0.0072179,0.012856
27.55,0.010367,0.011718,0.010873,0.027885,0.0094313,0.0032615,0.0074076,0.02592,0.0068772,0.013806,0.014398,0.0028606,0.0054183,0.0057086,0.015718,0.009828,0.0041681,0.0061685,0.013396,0.01935
27.56,0.015902,0.0095887,0.016612,0.016431,0.013758,0.0038759,0.010675,0.016487,0.0050364,0.01558,0.0065148,0.0037148,0.0049854,0.005602,0.012099,0.01309,0.0034225,0.0051479,0.017212,0.021339
27.57,0.016016,0.013653,0.024286,0.0096765,0.015061,0.006601,0.019055,0.0082389,0.0070612,0.01001,0.0032342,0.0033312,0.0082774,0.0066102,0.0085096,0.01078,0.0048625,0.0059863,0.016309,0.015294
27.58,0.010034,0.015406,0.024796,0.010059,0.0090796,0.014015,0.019839,0.0071467,0.011819,0.0077883,0.0021514,0.0028473,0.012943,0.005967,0.011127,0.0062084,0.0095432,0.0065749,0.02111,0.010368
27.59,0.0068028,0.016075,0.01617,0.0095907,0.0049971,0.023581,0.012095,0.0089328,0.011466,0.012136,0.0017938,0.0039758,0.010627,0.0074226,0.012317,0.0033544,0.013179,0.010482,0.022399,0.0076372
27.6,0.0061336,0.024428,0.010396,0.0069882,0.0044282,0.025314,0.0096311,0.010287,0.0069706,0.015876,0.0019224,0.0055444,0.0060892,0.014801,0.0077395,0.0024378,0.0097349,0.022753,0.014322,0.0095697
27.61,0.0074888,0.02701,0.0065339,0.0080847,0.0067874,0.016313,0.010612,0.012876,0.0057318,0.010476,0.0027478,0.0050407,0.0056714,0.021979,0.0048859,0.0024485,0.0068166,0.031628,0.0080426,0.018757
27.62,0.015462,0.017422,0.0054146,0.013674,0.014166,0.0086091,0.0088928,0.011133,0.0058554,0.004646,0.0035212,0.0052033,0.0073876,0.017374,0.0054837,0.0032652,0.0094414,0.021257,0.0074877,0.027468
27.63,0.030251,0.0088116,0.007618,0.015223,0.021937,0.0061932,0.0097113,0.005859,0.0049619,0.0024644,0.0030148,0.009288,0.0088782,0.0089326,0.0059703,0.0060384,0.017117,0.010793,0.011463,0.021453
27.64,0.030362,0.0057869,0.0093137,0.011999,0.021322,0.0054073,0.015179,0.0032603,0.0062555,0.0017758,0.0028531,0.013187,0.013106,0.0055587,0.0041509,0.012173,0.021596,0.009085,0.018823,0.013425
27.65,0.015925,0.0064528,0.0075521,0.015178,0.016516,0.0075828,0.015164,0.0027889,0.011958,0.0016057,0.0043102,0.010419,0.018028,0.004498,0.0028397,0.017159,0.017491,0.010062,0.025151,0.012202
27.66,0.0087332,0.0067607,0.0080976,0.019111,0.0095508,0.014859,0.0084818,0.0037793,0.014729,0.0018908,0.0056365,0.0089231,0.018248,0.0034721,0.0028774,0.020094,0.01692,0.013621,0.019944,0.0088629
27.67,0.0085669,0.0051899,0.01538,0.013061,0.0060547,0.018538,0.0039611,0.0050117,0.0088711,0.0028416,0.0051531,0.012832,0.011591,0.0037658,0.0041903,0.020904,0.016197,0.023041,0.012445,0.0044761
27.68,0.0080529,0.0053949,0.025555,0.0071193,0.0075649,0.011617,0.002308,0.0045967,0.0039029,0.0035072,0.0066213,0.013342,0.0057968,0.0055937,0.0086711,0.014343,0.011928,0.024499,0.0078374,0.0025463
27.69,0.0053686,0.0088487,0.025326,0.0071434,0.012261,0.0061816,0.0017538,0.005277,0.0022002,0.0030516,0.013528,0.0086286,0.0043336,0.0061127,0.019137,0.0089005,0.014918,0.014485,0.0058335,0.0019274
27.7,0.0046197,0.013072,0.01445,0.011906,0.013145,0.0058746,0.0016714,0.01021,0.0017,0.0033912,0.019892,0.0074469,0.0041896,0.0054587,0.026621,0.0074813,0.024994,0.0072442,0.0078323,0.0018289
27.71,0.0063567,0.018048,0.00665,0.015461,0.0091608,0.0063049,0.0021143,0.014492,0.0016715,0.0057996,0.014936,0.01183,0.0036117,0.0083117,0.019705,0.011736,0.023555,0.0058444,0.0097739,0.0023023
27.72,0.0077195,0.022029,0.0042722,0.015476,0.0085522,0.0041861,0.003492,0.0099659,0.0021675,0.0093112,0.0079872,0.014148,0.0040948,0.0157,0.010079,0.023092,0.012235,0.0068673,0.0067027,0.0038911
27.73,0.009262,0.020176,0.0045717,0.013482,0.0087372,0.0022419,0.0047006,0.0044696,0.0034385,0.012078,0.0065142,0.0089832,0.0069254,0.017253,0.0070668,0.031241,0.0072617,0.0059746,0.0035585,0.0054728
27.74,0.016381,0.01703,0.0082451,0.0086236,0.0056961,0.0015351,0.0043021,0.0024343,0.004763,0.012047,0.0064177,0.0050714,0.011648,0.011127,0.0091258,0.023698,0.0070287,0.0048716,0.0029342,0.0047677
27.75,0.022293,0.010347,0.016996,0.0054726,0.0039484,0.0013555,0.0053516,0.0019286,0.0068561,0.012893,0.0053617,0.0048601,0.017418,0.01003,0.015557,0.012643,0.0057165,0.0070228,0.0041628,0.0046596
27.76,0.017002,0.0059741,0.020769,0.0038054,0.0049998,0.0014582,0.010535,0.002093,0.010504,0.012679,0.0068622,0.0061357,0.016803,0.013839,0.024256,0.0086573,0.0041492,0.0098042,0.0052138,0.0067927
27.77,0.0094807,0.0065595,0.01262,0.0041013,0.0056056,0.002048,0.014058,0.0032867,0.010674,0.0077294,0.012276,0.0098783,0.0093019,0.014339,0.024284,0.006151,0.0049385,0.0083998,0.0038057,0.0073869
27.78,0.007919,0.010684,0.0058717,0.0066697,0.0035943,0.0035241,0.0092255,0.0068971,0.0077565,0.0050564,0.01402,0.017435,0.0053413,0.01667,0.019633,0.0042967,0.0064022,0.0068131,0.0023794,0.0072381
27.79,0.012483,0.01166,0.0040339,0.0075058,0.0019455,0.0046063,0.0045658,0.010841,0.0053846,0.005746,0.010108,0.018524,0.0055789,0.02336,0.012702,0.0048573,0.0057564,0.0052048,0.0021844,0.011144
27.8,0.016893,0.0087601,0.0037926,0.0048215,0.0014046,0.0042477,0.0037799,0.008723,0.0064019,0.0061842,0.011337,0.011605,0.010406,0.019513,0.006789,0.0058919,0.006488,0.0029976,0.0031281,0.014514
27.81,0.016411,0.010014,0.003132,0.0035465,0.0013152,0.0056916,0.0060768,0.0051793,0.01073,0.0059564,0.018014,0.0062046,0.022208,0.01042,0.0056539,0.0047668,0.010756,0.0020109,0.0064508,0.011016
27.82,0.012598,0.011671,0.0032085,0.0047792,0.0015036,0.011444,0.0090336,0.0049855,0.01116,0.0095847,0.016717,0.0047435,0.029451,0.0071916,0.0060503,0.0042797,0.011822,0.0019855,0.011556,0.006848
27.83,0.0067415,0.0075928,0.0054049,0.0053115,0.0022192,0.016283,0.0074522,0.0054837,0.0069434,0.019467,0.009066,0.0068295,0.019684,0.010085,0.0046756,0.0068162,0.0069727,0.0029218,0.011059,0.0072609
27.84,0.0036878,0.0039106,0.0073961,0.0033724,0.0038939,0.014821,0.0049744,0.0046033,0.0056071,0.026257,0.0061873,0.014318,0.0094399,0.013237,0.0038141,0.0094351,0.003401,0.0055138,0.007297,0.0090398
27.85,0.0030051,0.0031814,0.0054511,0.0019155,0.0054481,0.010764,0.0041074,0.0053532,0.0080819,0.019298,0.007469,0.021879,0.0063529,0.0094381,0.0053366,0.0075365,0.002445,0.0076339,0.0077837,0.0070202
27.86,0.0041601,0.0032935,0.0034857,0.0015333,0.0069714,0.0056987,0.0030988,0.0096076,0.013018,0.0097607,0.009728,0.019013,0.0051522,0.0054296,0.0075116,0.0059645,0.0030527,0.0071661,0.0096744,0.0050467
27.87,0.0080278,0.0027847,0.0041693,0.001678,0.011998,0.0029785,0.0029616,0.01226,0.019003,0.0064362,0.015372,0.015373,0.0049074,0.0053789,0.0076629,0.0081626,0.0053694,0.0075515,0.0075349,0.0062207
27.88,0.010562,0.002972,0.0053841,0.0024749,0.01751,0.0021249,0.0043518,0.010102,0.019343,0.0059299,0.020532,0.011256,0.0080354,0.0062463,0.0062812,0.0088836,0.0067587,0.0066671,0.0057467,0.0084719
27.89,0.0069832,0.0051718,0.0040834,0.005104,0.016179,0.0021826,0.0054572,0.012356,0.017589,0.0079844,0.01413,0.0060685,0.012372,0.0061975,0.0061652,0.0065252,0.0047297,0.0049541,0.0077803,0.012144
27.9,0.0035875,0.0071568,0.0025079,0.0099933,0.0088334,0.0030052,0.0053187,0.019113,0.013832,0.016165,0.0067448,0.004289,0.01022,0.006953,0.0060969,0.0066785,0.0029967,0.0063396,0.0095564,0.01888
27.91,0.0029714,0.0053482,0.0024548,0.010837,0.0039749,0.0035506,0.0079495,0.017079,0.0085992,0.023061,0.0048993,0.0044902,0.0062907,0.0072062,0.0049449,0.0069316,0.0028253,0.0092438,0.0088592,0.017885
27.92,0.0031411,0.0035575,0.0042586,0.0070156,0.0023437,0.0033578,0.017077,0.0098423,0.0090805,0.015881,0.00721,0.0042387,0.0069497,0.0061764,0.0066593,0.0044332,0.0042979,0.0083417,0.012942,0.010876
27.93,0.0027064,0.0044375,0.0077431,0.0065494,0.0018883,0.0044909,0.024791,0.0085738,0.016533,0.0069123,0.010687,0.0048424,0.008862,0.0043081,0.012031,0.0025739,0.006414,0.0072664,0.02087,0.0083226
27.94,0.0029539,0.0062275,0.0082012,0.010936,0.0019451,0.0091508,0.017961,0.013383,0.021027,0.0034471,0.0086526,0.0090795,0.0066509,0.004346,0.012704,0.0018497,0.0059321,0.012103,0.018013,0.013019
27.95,0.005182,0.0069089,0.0060513,0.012744,0.0026172,0.016574,0.0092344,0.017406,0.013632,0.0024499,0.0047968,0.014161,0.004247,0.0070209,0.0070394,0.001651,0.0053481,0.021123,0.0092722,0.02222
27.96,0.0073141,0.0085021,0.0053286,0.007649,0.0044756,0.017504,0.0073444,0.020131,0.0074056,0.0023908,0.0039879,0.012243,0.0047503,0.0095848,0.0034042,0.0018674,0.0085019,0.021325,0.0059635,0.025387
27.97,0.0061737,0.0076079,0.0043983,0.003778,0.0081335,0.012213,0.007931,0.021317,0.0061949,0.0034328,0.0049432,0.0072482,0.0058444,0.0090139,0.0020883,0.0027538,0.014338,0.012602,0.0066329,0.020849
27.98,0.0063474,0.0041644,0.0047234,0.0028097,0.01415,0.012015,0.010265,0.013788,0.0046623,0.0068124,0.0061493,0.0056118,0.0058662,0.0077786,0.0016155,0.0051077,0.019703,0.0083783,0.0094787,0.011567
27.99,0.01025,0.0024379,0.0087668,0.0034686,0.015889,0.012531,0.019424,0.0069844,0.0027254,0.010354,0.0079297,0.0056699,0.0077217,0.0089316,0.0015303,0.0081449,0.019881,0.0075277,0.017058,0.0055918
28,0.011112,0.0022411,0.012812,0.0067772,0.01106,0.010068,0.027675,0.0040124,0.0019102,0.0085778,0.010622,0.0046365,0.0094606,0.0073903,0.0017034,0.01097,0.01467,0.0072522,0.025307,0.0038703
28.01,0.0065765,0.003183,0.0096727,0.013572,0.00763,0.013234,0.021038,0.0035643,0.0018135,0.0065573,0.012357,0.0052342,0.0078897,0.0038868,0.0022456,0.017628,0.011125,0.011493,0.024747,0.0045738
28.02,0.0031305,0.0043243,0.0059392,0.015477,0.0061291,0.021293,0.0099555,0.0046052,0.002279,0.0068567,0.0085316,0.0087681,0.0052241,0.0022654,0.0037776,0.021142,0.0077013,0.017575,0.0151,0.0075414
28.03,0.0018954,0.0041625,0.0073834,0.009645,0.0085679,0.018976,0.0049543,0.0043852,0.0041097,0.0059735,0.0054134,0.0095725,0.0049859,0.001924,0.0085431,0.015777,0.0076644,0.014577,0.0068275,0.0089228
28.04,0.0015499,0.0049578,0.013189,0.0053009,0.017743,0.01019,0.0038812,0.0027671,0.0089938,0.0044471,0.0067314,0.0060311,0.0074295,0.0022049,0.017748,0.0091489,0.013489,0.0093146,0.0037518,0.006555
28.05,0.0016027,0.0097704,0.014114,0.0047571,0.026102,0.007833,0.0033328,0.0020324,0.012939,0.0049819,0.0094049,0.0043332,0.0075175,0.0034575,0.019823,0.0071936,0.01846,0.01144,0.0029508,0.0062062
28.06,0.0021085,0.017053,0.0082032,0.0075138,0.019756,0.01107,0.0026159,0.0024417,0.0091357,0.0092112,0.0081331,0.0051492,0.004525,0.0075421,0.011701,0.010597,0.013196,0.01706,0.0032433,0.010518
28.07,0.0035381,0.020246,0.0051086,0.013604,0.0098507,0.011262,0.002997,0.0040824,0.0047221,0.013257,0.0053838,0.0052781,0.0030751,0.014695,0.0074418,0.016136,0.0070198,0.013966,0.0052138,0.016774
28.08,0.0057285,0.016563,0.0050829,0.019984,0.0066863,0.0063943,0.0044597,0.0057313,0.003933,0.012031,0.0052208,0.0041212,0.0038148,0.015064,0.0091966,0.01827,0.0053693,0.0069332,0.0095477,0.016491
28.09,0.0087275,0.0086799,0.0061593,0.017931,0.0056675,0.0036231,0.0048458,0.0070562,0.004606,0.008795,0.0051248,0.0050002,0.0078036,0.0090931,0.011698,0.013227,0.0049017,0.004015,0.01361,0.012812
28.1,0.015282,0.0044119,0.011295,0.013973,0.0045057,0.0033535,0.0047307,0.0097222,0.005701,0.0066961,0.0036817,0.0081049,0.014616,0.0073596,0.014417,0.0085357,0.0058212,0.0038554,0.016939,0.012778
28.11,0.019942,0.0035879,0.019174,0.011402,0.0058873,0.0033875,0.0047458,0.0086301,0.0090406,0.0056724,0.0035176,0.0091508,0.014146,0.0078465,0.018109,0.0059472,0.011069,0.0061618,0.015666,0.010467
28.12,0.017944,0.0051312,0.017236,0.0066013,0.010146,0.0038546,0.0033376,0.005326,0.012908,0.0038707,0.0050748,0.010403,0.0074472,0.0081373,0.015753,0.0038668,0.016771,0.012937,0.010475,0.0095344
28.13,0.011345,0.011023,0.0092131,0.0041943,0.010471,0.0056844,0.0024156,0.0055088,0.01274,0.003339,0.0057639,0.015417,0.0041609,0.013269,0.010247,0.0035461,0.013359,0.01951,0.0071897,0.016127
28.14,0.0061137,0.018501,0.0058703,0.0045614,0.0062262,0.0065218,0.003008,0.0081014,0.0077455,0.0045256,0.006052,0.013883,0.0042889,0.019967,0.0057182,0.0043,0.0093365,0.016025,0.0069992,0.021546
28.15,0.0056519,0.015188,0.0077048,0.0047635,0.0047756,0.0049042,0.005975,0.007678,0.0045376,0.0049233,0.011127,0.0070445,0.0076866,0.01613,0.0045182,0.0048093,0.012422,0.0088216,0.012435,0.014197
28.16,0.010289,0.0074694,0.0099397,0.004115,0.0059209,0.0028222,0.010954,0.005895,0.0046441,0.0041757,0.020225,0.003731,0.01448,0.0084424,0.0052581,0.0070635,0.014958,0.0062618,0.022384,0.0062738
28.17,0.016839,0.0049206,0.0071073,0.005784,0.0052253,0.0021031,0.012068,0.0078714,0.0048111,0.0056025,0.018658,0.0033153,0.017382,0.0062093,0.0047249,0.015044,0.01023,0.0081174,0.024454,0.0033049
28.18,0.013996,0.0049428,0.0041081,0.01094,0.0032733,0.0027138,0.0083164,0.010793,0.003728,0.011363,0.0091418,0.0051729,0.012234,0.007575,0.0037126,0.024837,0.0072452,0.013242,0.014866,0.0024184
28.19,0.007231,0.0041217,0.0040701,0.012929,0.0030841,0.0049208,0.0051728,0.0081857,0.0039271,0.017826,0.0044008,0.010608,0.009255,0.0068685,0.0045342,0.022856,0.0091663,0.020537,0.0078282,0.0024497
28.2,0.0045444,0.0039298,0.0050531,0.0081457,0.0043759,0.0070731,0.0044078,0.0046964,0.006513,0.015307,0.0034933,0.014682,0.0088074,0.0045511,0.0076365,0.012395,0.011016,0.020694,0.0052157,0.0035594
28.21,0.0032008,0.0065708,0.0054286,0.0042244,0.0049427,0.007957,0.0037699,0.0044983,0.01105,0.0098188,0.0050671,0.01168,0.0061198,0.0045151,0.013398,0.0060485,0.013713,0.015757,0.0032905,0.0054411
28.22,0.0024655,0.0093705,0.007091,0.0033516,0.0054845,0.0097629,0.0039699,0.0055129,0.016136,0.0092446,0.010127,0.0082675,0.0049321,0.0061819,0.017923,0.0045784,0.02013,0.010013,0.0022716,0.0062508
28.23,0.0030325,0.007315,0.01007,0.0031854,0.0060535,0.0080189,0.0070317,0.0059126,0.014705,0.0081136,0.013446,0.0054804,0.006721,0.0079874,0.01879,0.0062364,0.018342,0.005353,0.0020697,0.0089553
28.24,0.0040704,0.0053298,0.011372,0.0033787,0.0042822,0.004389,0.010501,0.0094074,0.0097233,0.0069948,0.0088277,0.0045245,0.0073978,0.012401,0.018043,0.01325,0.010337,0.0041294,0.0024567,0.016899
28.25,0.0037686,0.0064623,0.0075069,0.0056462,0.0028198,0.0033262,0.0086184,0.016411,0.0067891,0.010622,0.0043327,0.0064734,0.0058816,0.014841,0.01166,0.023182,0.0063246,0.004122,0.0040158,0.019095
28.26,0.0038815,0.0067302,0.0040732,0.0081389,0.0028802,0.0037673,0.0066158,0.015737,0.0055016,0.013431,0.0033301,0.007725,0.0074897,0.010474,0.0079823,0.020209,0.007405,0.0033746,0.0090222,0.010798
28.27,0.0071673,0.0048163,0.0039652,0.0064744,0.0049508,0.0038776,0.010429,0.0085372,0.0083397,0.0086485,0.0045319,0.0058805,0.013816,0.0069108,0.011645,0.010034,0.0097223,0.0031641,0.017367,0.0047654
28.28,0.011473,0.0043567,0.0058631,0.0034783,0.0083372,0.0049384,0.017006,0.0051357,0.015686,0.0039404,0.0055966,0.0058231,0.015819,0.0082592,0.018218,0.0058162,0.0075062,0.0051063,0.017343,0.0029743
28.29,0.009336,0.0074328,0.006625,0.0020469,0.0076968,0.010206,0.014626,0.0058977,0.017574,0.0022502,0.0045571,0.010031,0.0096032,0.015629,0.015548,0.0053817,0.0046645,0.01105,0.0097271,0.0032574
28.3,0.0049458,0.011115,0.0049271,0.0016208,0.004717,0.019363,0.0078009,0.0083866,0.010061,0.0017822,0.0045456,0.01565,0.0056917,0.023515,0.0097113,0.0046986,0.0048102,0.016167,0.0066778,0.0055543
28.31,0.0039383,0.010212,0.0043124,0.001735,0.0043957,0.020623,0.0057808,0.012397,0.0043493,0.0018364,0.0074616,0.015617,0.0056484,0.024376,0.0089714,0.0045305,0.0069866,0.01228,0.0063551,0.0076387
28.32,0.0046796,0.0079959,0.0043428,0.0025153,0.0071305,0.012113,0.0061699,0.015321,0.0023596,0.0025584,0.011009,0.010021,0.0073881,0.016354,0.0074869,0.0072104,0.011862,0.0078733,0.0052831,0.0061645
28.33,0.0048972,0.0055656,0.0029777,0.0049699,0.012705,0.0069632,0.0068459,0.012817,0.0016981,0.0045007,0.01429,0.0071756,0.013988,0.0076285,0.004659,0.010229,0.015874,0.0056859,0.0061204,0.0037649
28.34,0.0066653,0.0039227,0.0018662,0.0091012,0.016127,0.0061664,0.011122,0.0089448,0.0014842,0.0064734,0.015409,0.0061635,0.025291,0.004104,0.0041169,0.010089,0.010882,0.0045039,0.0071063,0.0024287
28.35,0.010781,0.00276,0.0016393,0.011025,0.013665,0.0058155,0.015249,0.0047907,0.0015185,0.0079578,0.012221,0.0064414,0.026367,0.0034482,0.0049798,0.013308,0.0050775,0.0065226,0.0047267,0.0023935
28.36,0.012434,0.002316,0.0019534,0.013467,0.012433,0.0081962,0.011505,0.0025011,0.0018365,0.013037,0.0088082,0.011728,0.015255,0.0048472,0.00528,0.017292,0.0032992,0.010137,0.0025674,0.0028745
28.37,0.0084425,0.0031604,0.0030587,0.015474,0.0094289,0.014035,0.0061029,0.0017431,0.0028127,0.016855,0.0060233,0.018793,0.0066694,0.0072888,0.0076514,0.01222,0.0040998,0.0085121,0.0022132,0.0030899
28.38,0.0041915,0.0039974,0.0066411,0.010806,0.0065929,0.013895,0.0045386,0.00156,0.0059353,0.012786,0.0068729,0.015635,0.0035413,0.0067304,0.016123,0.0057129,0.0068665,0.0041468,0.0025873,0.0046007
28.39,0.0028569,0.0032687,0.01523,0.0061748,0.0091004,0.007626,0.0061161,0.00171,0.012751,0.0072977,0.013013,0.0098475,0.0026393,0.005111,0.022249,0.0031025,0.0090206,0.002071,0.0023423,0.0090133
28.4,0.0028011,0.0029038,0.020294,0.0049882,0.014678,0.0042503,0.0065964,0.0024031,0.015603,0.0061544,0.019037,0.011538,0.0027249,0.0070748,0.014632,0.0027605,0.0076475,0.0014459,0.0019758,0.012122
28.41,0.0024649,0.0047397,0.012888,0.0078016,0.012989,0.0042898,0.0041561,0.0047301,0.0098333,0.0093311,0.014567,0.014563,0.0041349,0.013482,0.0067899,0.004217,0.0057235,0.0013371,0.0024525,0.01115
28.42,0.0024608,0.010084,0.0061652,0.014049,0.0068984,0.0047033,0.0025767,0.0099054,0.0062296,0.014602,0.0075899,0.010033,0.0073552,0.017263,0.0047311,0.0068987,0.0052813,0.00166,0.0034516,0.0092386
28.43,0.0038576,0.013865,0.0047374,0.017683,0.0047775,0.0037265,0.0026585,0.01239,0.0076207,0.018723,0.0051667,0.0048717,0.010016,0.012606,0.0044592,0.0072468,0.0035775,0.0023968,0.0051421,0.0072291
28.44,0.0067809,0.01049,0.0053767,0.013885,0.0046945,0.0037789,0.0046929,0.0090794,0.0099917,0.014862,0.0043674,0.0031521,0.013356,0.0098857,0.0049026,0.0058806,0.0019487,0.0027273,0.0092896,0.0056193
28.45,0.011129,0.0088839,0.0080127,0.0079764,0.0035876,0.006138,0.0095598,0.0072399,0.013177,0.0088991,0.0052012,0.0033132,0.016559,0.0096477,0.0065946,0.0041095,0.0013668,0.0031201,0.013311,0.0046488
28.46,0.013738,0.009436,0.014169,0.0056656,0.0028926,0.008167,0.011557,0.0062055,0.018691,0.0056193,0.0097624,0.0056346,0.012428,0.0068053,0.0057252,0.0029319,0.0012971,0.0054666,0.011939,0.0068966
28.47,0.0091206,0.0073618,0.017147,0.0040354,0.0038332,0.0094925,0.0071054,0.0067313,0.017115,0.0035144,0.013847,0.012384,0.0070842,0.0059971,0.0031646,0.003652,0.0016074,0.0078573,0.0071306,0.013052
28.48,0.0044804,0.0077504,0.012879,0.0028762,0.004957,0.012284,0.0038253,0.013044,0.010497,0.003093,0.010456,0.018906,0.0049808,0.0081568,0.0022151,0.0044889,0.0027966,0.006401,0.0056121,0.015878
28.49,0.0033003,0.012447,0.0067408,0.0033109,0.0052575,0.0098343,0.0035462,0.020861,0.0055253,0.0036349,0.0076657,0.014656,0.0067562,0.0072887,0.0028601,0.003271,0.0056071,0.0053982,0.0082165,0.010657
28.5,0.004589,0.012637,0.0040279,0.0042804,0.0085349,0.0049538,0.0059621,0.01646,0.003968,0.0040083,0.0113,0.0072405,0.010634,0.003793,0.0039081,0.0021396,0.0074261,0.0084625,0.013098,0.0069232
28.51,0.0097231,0.00737,0.0041177,0.0039789,0.015034,0.0030362,0.012304,0.0084272,0.0044174,0.0057789,0.01481,0.0045757,0.011205,0.0019495,0.0033608,0.0024527,0.0053659,0.011815,0.01505,0.0057904
28.52,0.016743,0.0053454,0.004024,0.0043788,0.014528,0.0032612,0.018169,0.0065599,0.0040773,0.012336,0.010343,0.0050758,0.007783,0.0013869,0.0027554,0.0044635,0.0035948,0.012543,0.010539,0.0044399
28.53,0.015013,0.0075667,0.0030658,0.0084405,0.0077137,0.005988,0.01466,0.0067594,0.0031497,0.021484,0.0063897,0.006345,0.0046945,0.0012984,0.0039001,0.0062939,0.0037578,0.015494,0.0067325,0.0050914
28.54,0.0077272,0.0088353,0.0033002,0.013882,0.0039484,0.012491,0.0092304,0.0048496,0.0036359,0.021511,0.0070133,0.0082687,0.0035441,0.0016277,0.0054494,0.0050544,0.0049332,0.014356,0.0043852,0.0079098
28.55,0.0044037,0.0057936,0.0053017,0.011749,0.0034612,0.015378,0.0080447,0.0034398,0.0061712,0.01222,0.0072953,0.0094428,0.0023783,0.0027536,0.0062347,0.0037557,0.009613,0.0086421,0.0034652,0.0080058
28.56,0.0037046,0.0037406,0.0084576,0.0068428,0.0057237,0.010343,0.005982,0.0040688,0.011521,0.005432,0.0063868,0.0093971,0.001505,0.0040894,0.0066823,0.0033634,0.018421,0.0046682,0.0043959,0.0063106
28.57,0.0031478,0.0042571,0.012074,0.006553,0.011809,0.0070824,0.0041233,0.0050157,0.016698,0.0032371,0.0077412,0.0065572,0.0012225,0.0043006,0.0046454,0.0039331,0.01914,0.0037018,0.005031,0.0091229
28.58,0.0037028,0.0053229,0.011117,0.0078433,0.014739,0.0052314,0.0049385,0.0059219,0.016687,0.0032168,0.0078739,0.0035078,0.0012719,0.0057742,0.0026558,0.0077183,0.010571,0.0042893,0.0047567,0.015634
28.59,0.0066512,0.0072859,0.0076389,0.0082275,0.0089763,0.0037069,0.0062967,0.010436,0.015501,0.0054867,0.0053465,0.0028216,0.0017162,0.0084084,0.0023624,0.013528,0.0055209,0.003971,0.0071634,0.014711
28.6,0.008896,0.011624,0.0055856,0.01228,0.0041334,0.0044321,0.0054061,0.015002,0.01022,0.009945,0.003757,0.0028915,0.0032432,0.0074828,0.00369,0.012417,0.0048905,0.0035178,0.01412,0.0087798
28.61,0.0071736,0.011852,0.0047845,0.014926,0.0026728,0.0063534,0.0057932,0.011251,0.0053023,0.010083,0.0050307,0.0022116,0.0065475,0.0042981,0.0077987,0.0080569,0.0044637,0.0050158,0.020126,0.0077677
28.62,0.0076297,0.0075765,0.0076328,0.0092384,0.0030062,0.0058829,0.011001,0.0065861,0.0046126,0.005625,0.0073478,0.0017197,0.0082458,0.0027201,0.012945,0.0087275,0.0033388,0.0084222,0.016054,0.0080492
28.63,0.012244,0.0044899,0.015228,0.0040961,0.0043577,0.0051696,0.015766,0.007475,0.0062894,0.0034488,0.0059676,0.002188,0.0058409,0.0031769,0.011301,0.009569,0.0035953,0.014051,0.0077284,0.0067188
28.64,0.012245,0.004294,0.018305,0.0022281,0.0044427,0.0087324,0.011122,0.012221,0.0061156,0.0035994,0.0034073,0.0041026,0.0044304,0.0063857,0.0061579,0.0062539,0.0051891,0.018349,0.0039248,0.0079495
28.65,0.006885,0.0072175,0.01096,0.0016225,0.0037327,0.015717,0.0054562,0.012881,0.0046891,0.0034434,0.0030221,0.0060543,0.0051254,0.01167,0.0039682,0.0041781,0.0073143,0.015333,0.0033943,0.0088999
28.66,0.0042067,0.01291,0.0046949,0.0014984,0.005284,0.015455,0.0039666,0.0098683,0.0055749,0.0030624,0.0038002,0.0053616,0.0052388,0.011199,0.0032527,0.004709,0.01286,0.010397,0.0054443,0.0060424
28.67,0.0048277,0.016068,0.0024201,0.0017523,0.010059,0.0084625,0.0041031,0.0068293,0.0058954,0.004624,0.0049818,0.0047395,0.0070687,0.006454,0.0040509,0.0052011,0.017594,0.0057679,0.010513,0.003785
28.68,0.0070329,0.01177,0.0016404,0.0027621,0.015196,0.005193,0.0053664,0.0036799,0.0038125,0.0072732,0.0060278,0.00442,0.011583,0.0036237,0.007319,0.0064518,0.012989,0.0039065,0.011934,0.0041455
28.69,0.011375,0.0083892,0.0013714,0.0050286,0.014414,0.0047453,0.0097308,0.0022852,0.0027921,0.0068162,0.0044253,0.00433,0.010593,0.0023607,0.0092007,0.012457,0.0069287,0.005178,0.0069997,0.0051644
28.7,0.015322,0.0062927,0.0013636,0.0079434,0.0093827,0.0041805,0.014451,0.0023754,0.0033456,0.0060229,0.0025776,0.0076953,0.0053824,0.002281,0.0069689,0.017549,0.0055109,0.0075504,0.0038424,0.0041451
28.71,0.011868,0.0034429,0.0016269,0.012341,0.0073187,0.0051707,0.012508,0.0039521,0.0035694,0.0071444,0.0023342,0.013858,0.0028914,0.0027481,0.0072548,0.012138,0.0079242,0.0069984,0.0032912,0.0034636
28.72,0.0070118,0.0019571,0.0024882,0.014385,0.0054631,0.0070514,0.0062816,0.0056754,0.0037981,0.0060623,0.0037541,0.012836,0.0025552,0.0031326,0.01337,0.0060555,0.0099457,0.0064821,0.0028332,0.0048298
28.73,0.0041216,0.0015325,0.0053013,0.011119,0.004114,0.005975,0.0028868,0.0045386,0.0068556,0.0035837,0.0079338,0.0062971,0.0024929,0.0048432,0.017397,0.0049478,0.0095356,0.0068566,0.0025289,0.0054639
28.74,0.0035039,0.0015825,0.011734,0.0074354,0.0057477,0.0041446,0.0018434,0.0030746,0.011147,0.0024015,0.013048,0.0028524,0.0020886,0.010238,0.011472,0.0056766,0.0066727,0.0046557,0.0036559,0.0047333
28.75,0.0049751,0.0021865,0.014958,0.0046402,0.0080221,0.0052347,0.0016432,0.0037175,0.0092212,0.002811,0.011804,0.0017599,0.0022611,0.017561,0.0061494,0.0067048,0.0035196,0.0027776,0.0049071,0.0055105
28.76,0.0054764,0.0043663,0.0094203,0.0048136,0.0060408,0.0095577,0.0020854,0.0057555,0.0047886,0.0055665,0.0070195,0.0014685,0.0033713,0.018898,0.0050571,0.0093788,0.0023079,0.0026841,0.0042051,0.0061477
28.77,0.0036689,0.0094517,0.0050943,0.0077129,0.0032368,0.010544,0.0037736,0.0072047,0.0035061,0.010678,0.0053109,0.0016463,0.0056961,0.012159,0.0045763,0.010614,0.002574,0.0027469,0.0044173,0.0046133
28.78,0.0028244,0.011983,0.0052999,0.0089238,0.0025963,0.0059429,0.0061472,0.0067041,0.0042357,0.011257,0.0039096,0.0023481,0.011644,0.0071245,0.0055637,0.0083017,0.0044583,0.0025258,0.0066636,0.0028763
28.79,0.0043599,0.0076894,0.006634,0.006101,0.0027953,0.002876,0.0068008,0.007133,0.0062669,0.0074427,0.0022535,0.0031894,0.018493,0.0051009,0.008652,0.0043682,0.005935,0.0036995,0.0065942,0.0028681
28.8,0.0090554,0.0047617,0.0066635,0.0038808,0.0028386,0.0021537,0.0070288,0.0075107,0.010458,0.0048465,0.0015803,0.0047512,0.016882,0.0040313,0.0085043,0.0022003,0.0042637,0.0062096,0.0042064,0.0045835
28.81,0.011716,0.0048268,0.0074075,0.0036912,0.0042577,0.0028109,0.0062102,0.005657,0.010576,0.0030941,0.0015707,0.0099034,0.0098545,0.0056102,0.0052814,0.0015386,0.0027483,0.0061871,0.0038199,0.0074042
28.82,0.0073255,0.0045154,0.0074471,0.0029846,0.0085435,0.0050956,0.004826,0.0064704,0.0056889,0.0029472,0.0021202,0.015041,0.0052387,0.0086849,0.0043257,0.0015243,0.0031666,0.0042388,0.0052037,0.0087093
28.83,0.0033275,0.0050162,0.0061806,0.0020468,0.01083,0.0073657,0.0038329,0.011261,0.002852,0.0039289,0.0040911,0.011296,0.0048398,0.0074861,0.0060826,0.0022456,0.00422,0.0044687,0.0060427,0.0093289
28.84,0.0021129,0.0078307,0.0038262,0.0020932,0.0075704,0.0075881,0.0044756,0.011842,0.0023682,0.0036966,0.0095358,0.0061926,0.0065555,0.0043287,0.006185,0.0043637,0.004301,0.0054985,0.0072034,0.0081311
28.85,0.0023323,0.0086606,0.0025485,0.0026438,0.0060363,0.0058064,0.0088097,0.0063755,0.0031337,0.0028815,0.014712,0.0062872,0.0080042,0.0037079,0.0035214,0.0062921,0.0040907,0.005078,0.0067206,0.0043715
28.86,0.004277,0.0056861,0.0029276,0.0030007,0.005986,0.0039203,0.014767,0.0028865,0.0034899,0.0038813,0.010818,0.0090101,0.0069039,0.00399,0.0018819,0.0056583,0.0048889,0.0065116,0.004396,0.00226
28.87,0.007461,0.0034016,0.0031735,0.0047892,0.0040836,0.0046878,0.013749,0.0017469,0.0028466,0.0083914,0.005212,0.0091823,0.0050262,0.0032373,0.0015268,0.0044923,0.0045532,0.009257,0.0032148,0.0017069
28.88,0.0069749,0.003782,0.0023695,0.01038,0.0028559,0.0086669,0.0074636,0.001452,0.0033027,0.01345,0.0035115,0.0087684,0.0038435,0.0033861,0.0019714,0.0035981,0.0043206,0.0076306,0.0041386,0.0018292
28.89,0.0040714,0.004776,0.0021537,0.014403,0.0037223,0.012487,0.0042292,0.001659,0.0058387,0.010496,0.0035104,0.0078753,0.0025989,0.0055107,0.00357,0.0030254,0.0072811,0.0040779,0.0070394,0.002738
28.9,0.0036301,0.0036523,0.0032031,0.0095206,0.0065548,0.010339,0.0030688,0.0026132,0.010198,0.0053913,0.0050174,0.0056583,0.0025526,0.0060823,0.0059188,0.0027087,0.010021,0.0025157,0.0073039,0.0056434
28.91,0.0049522,0.0024655,0.0052136,0.0043445,0.0097373,0.0076955,0.0019977,0.0039855,0.014111,0.0034964,0.0092552,0.0034742,0.0034605,0.0039964,0.0066553,0.004052,0.0071864,0.0023184,0.0044217,0.01152
28.92,0.0044695,0.0028952,0.0069261,0.0027646,0.01229,0.0073929,0.0014537,0.0049871,0.010717,0.002881,0.011888,0.0024519,0.003356,0.0032525,0.0045567,0.0074764,0.0043737,0.002403,0.0032415,0.014339
28.93,0.0029727,0.0039285,0.007873,0.0032255,0.010317,0.0050332,0.0014244,0.0086308,0.0049212,0.0038367,0.0085283,0.0028561,0.0030358,0.0033027,0.0029425,0.0090005,0.0044207,0.0033181,0.004944,0.0097144
28.94,0.0033017,0.0047978,0.01046,0.006262,0.0063226,0.002905,0.0018356,0.014611,0.002565,0.0064918,0.0044066,0.0030359,0.0048574,0.0025448,0.0035056,0.0064931,0.004208,0.0063536,0.010249,0.0062602
28.95,0.0047173,0.0057989,0.009757,0.011401,0.0040622,0.0026609,0.0032827,0.013066,0.0023069,0.0067045,0.0033255,0.0023199,0.0074033,0.0024587,0.0055299,0.0051228,0.0027853,0.0092811,0.01349,0.0051645
28.96,0.0045561,0.0050103,0.006133,0.012173,0.0031257,0.0028715,0.0077644,0.0065168,0.003699,0.004465,0.0034889,0.0024494,0.0063453,0.0041651,0.0071652,0.0052544,0.002243,0.01044,0.0092574,0.00588
28.97,0.0046021,0.0037395,0.0064286,0.0083199,0.0042869,0.0028517,0.014234,0.0030379,0.0063337,0.0045877,0.0026942,0.003703,0.0034372,0.0063593,0.006372,0.003912,0.0027147,0.013566,0.0052478,0.011233
28.98,0.0062913,0.0034364,0.010132,0.0044621,0.0062664,0.0044171,0.012712,0.0022014,0.0062321,0.0069675,0.0020823,0.004505,0.0019368,0.0069154,0.0055945,0.0030759,0.0039366,0.01185,0.0037946,0.01629
28.99,0.0060701,0.0055134,0.0096698,0.0028886,0.0053536,0.0093937,0.0064578,0.0029418,0.0036486,0.0065809,0.0026683,0.0046492,0.0017247,0.0073311,0.0044423,0.0040177,0.0080957,0.0060445,0.0048694,0.011456
29,0.0038822,0.011761,0.0056013,0.0030726,0.0037894,0.012702,0.0042564,0.00517,0.0024808,0.0037633,0.0033235,0.0052373,0.0025449,0.0060279,0.0031245,0.0045469,0.016221,0.0034018,0.0093774,0.0052895
29.01,0.0026384,0.017361,0.0045023,0.0031299,0.0051048,0.0083873,0.0044927,0.0059086,0.0022501,0.0028783,0.0034586,0.0063371,0.0054819,0.0039878,0.0036912,0.004255,0.017519,0.003595,0.013084,0.0032826
29.02,0.0031784,0.013814,0.0053169,0.0029277,0.0099826,0.004476,0.0044816,0.004105,0.0021809,0.0033369,0.0040211,0.0049496,0.0095837,0.0027087,0.0048381,0.0067452,0.0096478,0.006037,0.010017,0.0027995
29.03,0.0056365,0.006648,0.0042974,0.0044122,0.01333,0.0039776,0.0055026,0.0025686,0.0033908,0.0030563,0.0042955,0.0032181,0.0084648,0.0028082,0.0042449,0.01235,0.0044366,0.010319,0.0071638,0.0029075
29.04,0.0099736,0.0030986,0.0027701,0.0082018,0.0088958,0.003963,0.0057111,0.0016417,0.006194,0.0030864,0.0037567,0.0039699,0.0044422,0.0040683,0.0043621,0.012525,0.0032714,0.011232,0.0068805,0.004897
29.05,0.011934,0.0020126,0.0028315,0.012377,0.0039601,0.0046206,0.003405,0.0014818,0.006527,0.0041985,0.003098,0.0059036,0.0028239,0.0041457,0.0080938,0.0078059,0.0047981,0.0074761,0.004696,0.0075994
29.06,0.011195,0.0019294,0.0037266,0.014293,0.0022522,0.0069473,0.0018003,0.0017797,0.0041256,0.0041905,0.0044907,0.0053064,0.0026743,0.0034526,0.013802,0.0072514,0.0091526,0.0048139,0.0026745,0.0064043
29.07,0.010882,0.0028787,0.0048722,0.010014,0.0022262,0.0070649,0.0013814,0.0018796,0.0037615,0.0028709,0.0078295,0.0041992,0.0023536,0.0048142,0.013037,0.0086416,0.010856,0.0033401,0.0022923,0.0043229
29.08,0.0068943,0.0047262,0.0091608,0.0053424,0.0038532,0.0043246,0.0015775,0.0024356,0.0049033,0.0024582,0.0090721,0.0051578,0.0024158,0.0086394,0.007047,0.0080753,0.0070101,0.0037054,0.0023816,0.0047523
29.09,0.0032371,0.0050375,0.015439,0.0031654,0.006879,0.0020873,0.0016193,0.0048446,0.0040569,0.0036125,0.0063748,0.0049885,0.0037929,0.013162,0.0040547,0.0098625,0.0036709,0.005534,0.0028016,0.0047562
29.1,0.001955,0.0047373,0.013909,0.0023568,0.006767,0.0011622,0.001271,0.0075923,0.0025187,0.0052939,0.00325,0.0030804,0.005315,0.013152,0.0036904,0.010612,0.0024632,0.0051086,0.0052245,0.0034747
29.11,0.0017299,0.0081109,0.0071991,0.0031742,0.0038413,0.00084981,0.0012956,0.0067098,0.0025479,0.0069024,0.0019331,0.0023671,0.0068269,0.0086999,0.0056712,0.0062005,0.0027964,0.0030433,0.0087968,0.0038462
29.12,0.0021519,0.013367,0.0036228,0.005184,0.0026788,0.00077919,0.0018569,0.0043029,0.0034269,0.0072911,0.0016961,0.0028183,0.011728,0.0059614,0.011841,0.0029242,0.0031363,0.0025322,0.0076647,0.006022
29.13,0.00392,0.011228,0.0031836,0.0050291,0.0031038,0.00092292,0.0026327,0.0034398,0.0042201,0.007076,0.0024289,0.0033866,0.014544,0.0042538,0.015764,0.0021325,0.0026723,0.0033449,0.0042436,0.0068858
29.14,0.0088258,0.0060081,0.0040829,0.0031488,0.002764,0.001402,0.0037591,0.0033501,0.0060028,0.0055249,0.0043482,0.0055369,0.0098123,0.0047596,0.010007,0.0022409,0.0033256,0.004057,0.0033885,0.0072452
29.15,0.014426,0.0051278,0.0055208,0.0027493,0.00157,0.0019612,0.0052895,0.0027964,0.0066924,0.0029111,0.0051986,0.011481,0.0051562,0.0086525,0.0041794,0.0019764,0.0054911,0.004639,0.0037762,0.0065117
29.16,0.012164,0.0064114,0.0051948,0.0028611,0.00095421,0.0024661,0.0069384,0.003587,0.0051368,0.0016831,0.0041594,0.014445,0.0044024,0.01094,0.0020367,0.0017519,0.0060041,0.0067844,0.0045501,0.0036413
29.17,0.0062926,0.0059886,0.0029071,0.0021019,0.00083856,0.0028724,0.0057099,0.0063255,0.0033827,0.0014508,0.0052041,0.0090703,0.0063322,0.0076211,0.0013558,0.0024133,0.004612,0.0072052,0.0076551,0.0019971
29.18,0.0040832,0.0060794,0.0015757,0.0017867,0.0010759,0.0025496,0.0036042,0.0067514,0.0032386,0.00176,0.010094,0.0050224,0.0094022,0.0060657,0.0011786,0.0032024,0.0032771,0.0051158,0.010096,0.0018471
29.19,0.0035592,0.0062788,0.0012198,0.0025443,0.0018981,0.0021729,0.0042122,0.0040981,0.0049331,0.00302,0.012678,0.0051696,0.010928,0.0069975,0.0014106,0.0034834,0.0026515,0.0057654,0.0073704,0.0024994
29.2,0.0037557,0.0043664,0.0015403,0.0028398,0.0028323,0.002271,0.0066048,0.0029286,0.0052112,0.0065865,0.0082773,0.0064276,0.0073695,0.0051668,0.0019335,0.0046236,0.0026041,0.0081708,0.0035058,0.0026088
29.21,0.0064094,0.0023838,0.0023445,0.0020454,0.0026261,0.0040615,0.0064776,0.0032679,0.003311,0.01214,0.0052278,0.0086003,0.0038583,0.0025046,0.0020904,0.0060677,0.0040405,0.0067015,0.0017662,0.0021164
29.22,0.0092083,0.001298,0.0023353,0.0019699,0.0017923,0.0080765,0.0040544,0.0030256,0.00251,0.013639,0.0052852,0.011411,0.0026298,0.0013968,0.0024963,0.0054942,0.0083916,0.0042544,0.0012518,0.0025768
29.23,0.007164,0.00088189,0.0017572,0.0024014,0.0014683,0.0098362,0.0031831,0.0026713,0.0037668,0.0085753,0.005488,0.0094763,0.0032538,0.0011055,0.0037708,0.0033824,0.011621,0.0047413,0.0012229,0.0043188
29.24,0.00359,0.00076323,0.0022069,0.0018924,0.0020688,0.0067085,0.0029409,0.0040174,0.008048,0.0047348,0.0079562,0.0054182,0.0055266,0.0012353,0.0040706,0.0028821,0.0083701,0.0053496,0.0016845,0.0071947
29.25,0.0021747,0.00083177,0.003571,0.0012562,0.0037058,0.0039926,0.0021712,0.0059695,0.012015,0.0036412,0.011961,0.0027633,0.0058168,0.0020379,0.003049,0.0044971,0.0045283,0.0034644,0.0028154,0.0094138
29.26,0.0020377,0.0012485,0.0038734,0.0013431,0.0057727,0.003446,0.0021099,0.0061477,0.010114,0.0039506,0.010102,0.0018855,0.0032991,0.003298,0.0031248,0.0068867,0.0035037,0.0018653,0.0041121,0.0085716
29.27,0.0016381,0.0022479,0.0025776,0.0020166,0.0062401,0.0027076,0.0030351,0.0081956,0.0073668,0.0073373,0.005255,0.0017915,0.0018176,0.0031088,0.0052234,0.0070776,0.0029001,0.001488,0.0063848,0.0066081
29.28,0.0010383,0.0030881,0.0013952,0.0030994,0.0066839,0.001982,0.0036025,0.011359,0.0049828,0.011914,0.0032155,0.0018058,0.0018178,0.0021341,0.0070697,0.0071206,0.002681,0.0019434,0.0085138,0.0041153
29.29,0.00080172,0.0032433,0.0010332,0.0048416,0.0065052,0.0023182,0.0043653,0.0084658,0.0040216,0.0097169,0.0034784,0.0026249,0.0024546,0.0023354,0.0075876,0.0071578,0.0041083,0.0039345,0.0066481,0.0036022
29.3,0.00087909,0.0030358,0.0012445,0.0050057,0.0039528,0.0029961,0.0087401,0.0044017,0.0064477,0.0050036,0.0032602,0.0050322,0.002389,0.0033682,0.0063446,0.0045147,0.0052894,0.0077334,0.0039388,0.0052533
29.31,0.0013968,0.0030839,0.0023608,0.0034202,0.0026266,0.0031441,0.014599,0.0037945,0.010186,0.0038678,0.0020473,0.0063988,0.002071,0.0044949,0.0039449,0.0028316,0.004138,0.0083162,0.0033054,0.0058568
29.32,0.0024327,0.0028115,0.0046834,0.0023861,0.0029347,0.0047968,0.011842,0.0057345,0.0086016,0.0041159,0.0015284,0.0049032,0.0021657,0.0068862,0.0026922,0.0029112,0.0041132,0.0047759,0.0050749,0.003792
29.33,0.0030985,0.0019651,0.0052771,0.0025203,0.0029244,0.0098908,0.0055019,0.0081465,0.0049477,0.0030447,0.0017127,0.0030733,0.0022056,0.0084341,0.0028615,0.0028807,0.0066424,0.0027393,0.0069432,0.0019433
29.34,0.002968,0.002183,0.0031856,0.004437,0.0027183,0.012483,0.0028821,0.010278,0.0041627,0.002261,0.0022016,0.0017505,0.0034154,0.0069062,0.0049714,0.0030764,0.0070179,0.0028361,0.0065398,0.001256
29.35,0.0021871,0.0038791,0.0018441,0.0060313,0.0043974,0.0079748,0.0027095,0.0089077,0.0036119,0.0028813,0.0035279,0.0012881,0.0064439,0.0038944,0.0065018,0.005667,0.0041564,0.0035345,0.0048373,0.001161
29.36,0.0019694,0.0046168,0.0016635,0.004483,0.0090485,0.0049695,0.0046693,0.0051154,0.0024774,0.003268,0.0056013,0.0015459,0.007054,0.0022207,0.0046323,0.0099652,0.0028445,0.00481,0.0038733,0.0016204
29.37,0.0032987,0.0029898,0.0017631,0.0032742,0.011794,0.0057572,0.0090332,0.0029104,0.0026201,0.0026032,0.0063863,0.0029186,0.0044678,0.0019968,0.0033056,0.0096275,0.003023,0.0062875,0.0028639,0.0025155
29.38,0.0054867,0.00191,0.0018921,0.0047306,0.0079478,0.0064703,0.010827,0.0021023,0.0035841,0.0026915,0.0042206,0.0055509,0.0038645,0.0020566,0.0046129,0.005063,0.0031256,0.0064318,0.0016104,0.0028063
29.39,0.0056741,0.0017326,0.0030906,0.0086328,0.0046592,0.0073601,0.0077389,0.002616,0.003198,0.0029106,0.0023651,0.0061045,0.0049508,0.0025738,0.0074881,0.0023497,0.0041395,0.0045864,0.0010588,0.0033473
29.4,0.0033778,0.0014386,0.0057561,0.011362,0.0041657,0.0093311,0.0040095,0.0033742,0.002608,0.0023192,0.0025189,0.0039093,0.004078,0.0048632,0.0083553,0.0016569,0.0050853,0.0027656,0.00097883,0.0065609
29.41,0.0016867,0.0012091,0.0071446,0.0082962,0.0042605,0.0069737,0.002256,0.0027305,0.0037117,0.0022783,0.0044432,0.0029626,0.0023697,0.007901,0.0066089,0.0020884,0.0039722,0.0027343,0.0012225,0.010046
29.42,0.0010619,0.0014882,0.0083522,0.0049356,0.0067408,0.0034097,0.0020389,0.0022829,0.0045412,0.0040207,0.005477,0.0027944,0.0019837,0.0091062,0.0058889,0.0038697,0.0027016,0.0028189,0.0021473,0.0075836
29.43,0.00089263,0.0021155,0.011387,0.0036698,0.011476,0.0023263,0.0019038,0.0033498,0.003067,0.006671,0.003784,0.0022663,0.0023703,0.0087292,0.0042799,0.0052768,0.0031184,0.0019343,0.0044384,0.0034852
29.44,0.0010546,0.003155,0.0097497,0.0033678,0.010717,0.003145,0.0016216,0.0044218,0.0018231,0.0074564,0.0025311,0.0027818,0.0034652,0.0060923,0.0027882,0.0038344,0.0045681,0.0014553,0.0067767,0.0018593
29.45,0.0015161,0.0066717,0.005367,0.0056033,0.0054173,0.0041567,0.0021568,0.0038696,0.0018008,0.0066007,0.001878,0.0044801,0.0071026,0.0038921,0.0032644,0.002243,0.0040264,0.0019962,0.0062251,0.0016991
29.46,0.0018656,0.012885,0.0031173,0.0097857,0.0023698,0.0031002,0.0033778,0.0030029,0.0025196,0.0039407,0.001517,0.0045785,0.01135,0.0028483,0.0039824,0.0020793,0.0026046,0.0039388,0.0055399,0.0027333
29.47,0.0024424,0.013104,0.003302,0.0090674,0.0013888,0.0018626,0.0037302,0.0032256,0.0045422,0.0018977,0.0019589,0.0036963,0.0094042,0.0036725,0.0029368,0.0022486,0.0027754,0.0056161,0.006114,0.0049524
29.48,0.005051,0.0071086,0.0055209,0.0050494,0.0011285,0.0018342,0.0035032,0.0031266,0.007472,0.0012121,0.0025818,0.0053128,0.0047696,0.0062881,0.0021265,0.0020234,0.0036944,0.00473,0.0045472,0.005522
29.49,0.0096016,0.0037757,0.0086838,0.0041333,0.0013048,0.0022603,0.0035234,0.002641,0.0081356,0.0012095,0.0025448,0.0076541,0.0030325,0.0068422,0.002307,0.0026648,0.0046563,0.0035416,0.0032461,0.0035091
29.5,0.009443,0.0037727,0.0085241,0.0047886,0.00227,0.0026991,0.0037574,0.0038738,0.0056696,0.0015908,0.0034905,0.0060481,0.0033005,0.0041216,0.0020757,0.0044422,0.0055036,0.0028209,0.0038677,0.0020719
29.51,0.0055489,0.0053225,0.0053783,0.0034775,0.0038045,0.0031277,0.002992,0.0057527,0.0027013,0.0017006,0.007101,0.0042165,0.0040285,0.0019805,0.0015493,0.004907,0.0038998,0.003696,0.0037069,0.0019173
29.52,0.00489,0.0080504,0.0036819,0.0017595,0.0037715,0.0034844,0.0027594,0.0047081,0.0013735,0.0016737,0.0099408,0.0054419,0.0051445,0.0011911,0.0017694,0.0050351,0.002047,0.0067467,0.0025041,0.0019087
29.53,0.0064909,0.0086484,0.002557,0.0010983,0.0030554,0.0032467,0.0047401,0.0032321,0.00098394,0.0026326,0.0070749,0.0063351,0.005698,0.00099339,0.0023155,0.0065678,0.0016367,0.0077233,0.0024434,0.0017848
29.54,0.0067412,0.0057018,0.0023605,0.0010129,0.0029485,0.0025214,0.006972,0.004185,0.00095059,0.0051682,0.0035264,0.0051365,0.0051869,0.001241,0.0026436,0.0058486,0.0024137,0.0046568,0.0030071,0.0024603
29.55,0.0080896,0.0033194,0.0036421,0.0013929,0.0025059,0.0033903,0.0054066,0.0052601,0.0012485,0.0076118,0.0024412,0.0050993,0.0031056,0.0019287,0.0044624,0.0032693,0.0040559,0.002206,0.0024743,0.0038064
29.56,0.0093087,0.0020148,0.004174,0.0027009,0.0018815,0.0061674,0.0027598,0.0035541,0.002161,0.006721,0.0023763,0.0047555,0.0015232,0.0022133,0.007854,0.0017404,0.0050625,0.001351,0.0018048,0.0056135
29.57,0.0064865,0.0018898,0.0026257,0.0045653,0.0018931,0.0070451,0.001804,0.0017776,0.0039888,0.005308,0.0035199,0.0032773,0.000989,0.0021585,0.007489,0.0014957,0.0047564,0.0012012,0.0020734,0.009565
29.58,0.0033459,0.0024162,0.0015883,0.0044181,0.0032798,0.0045394,0.0015779,0.0012548,0.0064343,0.0050317,0.0066226,0.0024059,0.00090432,0.0035281,0.0040963,0.0023013,0.0053307,0.0016408,0.0027847,0.011254
29.59,0.0019861,0.0022415,0.0017627,0.002605,0.0055869,0.0031416,0.0017733,0.0014934,0.0063807,0.0035462,0.0079807,0.0031732,0.0011463,0.005904,0.0027631,0.0036944,0.0051947,0.0027099,0.0045511,0.0076944
29.6,0.0020094,0.0019702,0.0022422,0.0018648,0.006436,0.0030963,0.0031932,0.0028703,0.0043549,0.00294,0.0051251,0.0042141,0.0020269,0.0053628,0.0031467,0.0038053,0.0029804,0.0032156,0.0088704,0.0044222
29.61,0.0021613,0.0030853,0.0021077,0.0024422,0.0048282,0.0022448,0.0050741,0.0057572,0.00302,0.0040752,0.0027437,0.0030966,0.0037536,0.0035116,0.0034401,0.0032237,0.0015829,0.0033659,0.010579,0.0043039
29.62,0.0016482,0.0047715,0.0025383,0.0038739,0.0038441,0.001414,0.0044902,0.0065809,0.0025129,0.0042107,0.0023662,0.0016959,0.0054222,0.0039196,0.0038491,0.0025883,0.001265,0.0059622,0.0066574,0.0068192
29.63,0.0015127,0.004357,0.0037915,0.0054477,0.0033512,0.0013501,0.0037304,0.0039889,0.0038911,0.0031107,0.0022929,0.0014295,0.0049536,0.0046806,0.0032724,0.0025512,0.0015184,0.009788,0.0039339,0.010014
29.64,0.0022089,0.0025786,0.003741,0.0050811,0.0022121,0.0016291,0.005441,0.0021989,0.0063966,0.0036956,0.0019737,0.0022896,0.003341,0.0040754,0.0019039,0.0041403,0.0027031,0.0081921,0.0044453,0.0097825
29.65,0.0028246,0.0014199,0.0037397,0.0040435,0.0019919,0.0023232,0.0060092,0.0022157,0.0058484,0.0053465,0.0027045,0.004297,0.002588,0.0045423,0.0013133,0.0050474,0.0061651,0.0044869,0.0064049,0.005705
29.66,0.0030353,0.0011488,0.0052967,0.0028472,0.0026915,0.0049888,0.0035426,0.0030857,0.0032071,0.004449,0.0042992,0.0050023,0.0022851,0.0048881,0.0014859,0.0034928,0.010364,0.0037005,0.009233,0.0030322
29.67,0.003406,0.0015426,0.0049972,0.0019911,0.0026294,0.0093712,0.0019391,0.0040164,0.0020073,0.0025372,0.0045824,0.0037339,0.0034632,0.0034042,0.0021579,0.0026876,0.0087781,0.004294,0.010577,0.0020091
29.68,0.0042023,0.003226,0.0028845,0.0024569,0.0021939,0.0087579,0.0018521,0.0046796,0.0017508,0.0022067,0.0048467,0.0024836,0.0061118,0.0017959,0.0023773,0.0043994,0.0046188,0.0061793,0.00779,0.0021739
29.69,0.0037938,0.006479,0.0019224,0.0030742,0.0033382,0.0042566,0.0022227,0.004851,0.0017188,0.0025578,0.0048477,0.0018432,0.0060828,0.0010784,0.0025833,0.0081475,0.0031337,0.010112,0.0044715,0.0028253
29.7,0.0023775,0.0069277,0.0023839,0.0024721,0.0059397,0.001927,0.0030521,0.0044433,0.0026758,0.0029709,0.0029223,0.0024601,0.0035676,0.00090215,0.0045303,0.0084484,0.0031567,0.010098,0.0023657,0.0023348
29.71,0.0023741,0.0038108,0.0028021,0.0023521,0.0060141,0.0013772,0.0040406,0.0026799,0.0047622,0.0050375,0.0016053,0.0039703,0.0026429,0.0010095,0.0077419,0.0055373,0.0049951,0.0058629,0.0017584,0.0015188
29.72,0.0039965,0.0020011,0.0021272,0.0041137,0.0040711,0.0017882,0.0036807,0.0015913,0.0049706,0.0073624,0.0015564,0.0042857,0.0025947,0.0015114,0.010104,0.0041667,0.0092032,0.0032572,0.001666,0.0016301
29.73,0.0046173,0.0017287,0.0019667,0.0067588,0.0043796,0.0030542,0.0026108,0.0015078,0.0036235,0.0058493,0.0024555,0.0035166,0.0018302,0.0027088,0.0090602,0.0034585,0.0096089,0.0032475,0.0014897,0.0027518
29.74,0.0032201,0.001558,0.0030304,0.0065107,0.0050473,0.0035518,0.0020149,0.0015964,0.0044587,0.0028776,0.0036676,0.0039979,0.0011776,0.0046436,0.0048779,0.0045942,0.0053785,0.0034144,0.001901,0.003503
29.75,0.0030089,0.0013629,0.0041972,0.0036459,0.0037986,0.0026088,0.0028115,0.0020433,0.0059363,0.0015449,0.0039379,0.0039088,0.0010956,0.0080899,0.0025694,0.0083197,0.0032484,0.002292,0.0031474,0.0030822
29.76,0.0035646,0.0019058,0.0056327,0.0020857,0.0034259,0.0016288,0.0038272,0.004043,0.0044442,0.0014716,0.0029782,0.0024856,0.0015009,0.010484,0.0024479,0.0088567,0.0034804,0.0016007,0.0040685,0.0030696
29.77,0.0026125,0.0029688,0.0067676,0.0017628,0.0033527,0.0013196,0.0028946,0.0070708,0.0028699,0.0023916,0.0023952,0.0020783,0.003,0.0087881,0.0044083,0.0049924,0.0031814,0.0017935,0.003841,0.0027349
29.78,0.0015622,0.0034772,0.0053566,0.0022809,0.0020947,0.0017431,0.0017985,0.0074687,0.0034801,0.0034673,0.0019572,0.0025787,0.0068099,0.005548,0.0086016,0.0029895,0.0022933,0.0023841,0.0024212,0.0027895
29.79,0.001518,0.0049652,0.0033004,0.0045653,0.0012251,0.0019882,0.0019517,0.0049093,0.0042787,0.0032114,0.0018924,0.0025425,0.0095909,0.0032686,0.0095891,0.0027794,0.0026525,0.0035578,0.0014031,0.0046921
29.8,0.0018053,0.0071095,0.0019021,0.0068179,0.0011018,0.0017602,0.0031952,0.003045,0.0038232,0.0025148,0.0030311,0.0028914,0.0067323,0.0035655,0.0055363,0.00222,0.0034148,0.0042288,0.0013317,0.0058844
29.81,0.0021951,0.0060479,0.0017345,0.0050041,0.0013153,0.0024444,0.0050061,0.0025127,0.0036867,0.0017024,0.0039742,0.005556,0.0041286,0.0065883,0.0028648,0.0019835,0.0031481,0.0035482,0.0022491,0.004384
29.82,0.004109,0.0033802,0.0026863,0.0022775,0.0012354,0.0043461,0.0055876,0.0022293,0.002752,0.0013732,0.0032104,0.0082022,0.0049148,0.0084588,0.0020243,0.0028216,0.0034582,0.0021992,0.0044119,0.0041775
29.83,0.0069905,0.0021535,0.0036593,0.0011209,0.0011218,0.0056697,0.005741,0.0032904,0.0015474,0.001724,0.0033474,0.0060612,0.0064764,0.0058361,0.0015067,0.0032052,0.0036728,0.0014981,0.0054202,0.005485
29.84,0.0061763,0.0026458,0.0034264,0.00074403,0.001629,0.0054404,0.0048089,0.0056512,0.0011276,0.0019307,0.0062764,0.0034021,0.0077726,0.0038029,0.0016015,0.0028895,0.002543,0.0019904,0.0038242,0.0044617
29.85,0.003278,0.0036703,0.0038942,0.00066094,0.0025696,0.0036139,0.0029183,0.0053168,0.0013506,0.0020947,0.0092354,0.0031151,0.0088185,0.0027444,0.0022165,0.0040915,0.0017451,0.0034454,0.0029607,0.0024487
29.86,0.0023565,0.0039546,0.004433,0.0008096,0.0037179,0.0022283,0.0028094,0.0027265,0.0018217,0.0036751,0.0069359,0.0037929,0.0058313,0.0016843,0.0022392,0.0052737,0.0022044,0.0038488,0.0029932,0.0018674
29.87,0.0030328,0.0029718,0.0028156,0.0012603,0.0052678,0.0018009,0.0040885,0.0013176,0.0017034,0.0070861,0.0033,0.0062721,0.0026545,0.0014099,0.0023246,0.0036902,0.0034234,0.0032049,0.0025584,0.002109
29.88,0.0035289,0.0018574,0.0013135,0.0017853,0.0055394,0.0024538,0.0039483,0.00086135,0.0015909,0.0097223,0.0020044,0.010211,0.0016583,0.0015163,0.0039951,0.0019504,0.0042727,0.0029251,0.0030991,0.0032364
29.89,0.0038448,0.0013892,0.00080647,0.0027521,0.0044552,0.0049495,0.0028238,0.0007827,0.0024545,0.0079257,0.0023675,0.0096363,0.0019369,0.0014092,0.0052437,0.0016511,0.0039292,0.0021464,0.0050146,0.0067142
29.9,0.0038179,0.0013716,0.0007453,0.0044702,0.0026189,0.006783,0.0031799,0.0010129,0.0046597,0.0047305,0.0047961,0.0052939,0.0023506,0.0017834,0.0036687,0.0021417,0.0023305,0.0018764,0.0051199,0.009403
29.91,0.0032351,0.0023594,0.0010383,0.0044859,0.0017892,0.0046875,0.0035598,0.0016853,0.0078796,0.0034014,0.0084937,0.0023017,0.0017763,0.0033074,0.0025649,0.0033042,0.0013216,0.0025218,0.0041315,0.0064573
29.92,0.0021963,0.0039151,0.0021681,0.0029021,0.0023938,0.0024905,0.0022879,0.0024529,0.0083475,0.0027959,0.0077035,0.0012179,0.0012913,0.0043135,0.0031123,0.0043787,0.0011196,0.0027671,0.0060072,0.0032256
29.93,0.0012291,0.0034324,0.0041451,0.0019767,0.0034766,0.0020253,0.0012223,0.0036852,0.0063284,0.0039615,0.0041318,0.00089039,0.0016236,0.003211,0.0032959,0.0039231,0.0016064,0.0031479,0.0083715,0.0026134
29.94,0.00097154,0.0019705,0.0041368,0.0026535,0.0034062,0.0017599,0.0009788,0.0068237,0.0045993,0.0070169,0.0031558,0.00092057,0.0024409,0.0026363,0.0034417,0.0025262,0.0023095,0.0061028,0.006101,0.0033343
29.95,0.0010458,0.0019213,0.0023144,0.0041961,0.0035288,0.0014385,0.0012777,0.0079369,0.0032985,0.0069297,0.0041173,0.0014434,0.0031918,0.0031257,0.0040576,0.0012026,0.0021339,0.010517,0.0034453,0.005257
29.96,0.0011593,0.0032706,0.0016589,0.0045387,0.0045171,0.0020612,0.0026166,0.0048262,0.0044181,0.0036643,0.0035848,0.0023597,0.0029411,0.002926,0.0031674,0.00059389,0.002153,0.009736,0.0031952,0.0070155
29.97,0.0018887,0.0037069,0.001896,0.0034203,0.0034875,0.0030817,0.0059932,0.0025268,0.0078797,0.0021197,0.0017755,0.0028256,0.0023795,0.0034091,0.0018669,0.00037092,0.0039163,0.004972,0.003513,0.0057563
29.98,0.0039947,0.0022462,0.0019462,0.0020048,0.0018143,0.0024077,0.008109,0.0025477,0.0081377,0.0018915,0.00082287,0.0031818,0.0015725,0.005104,0.0014808,0.00026965,0.0071147,0.0023505,0.0047547,0.0032711
29.99,0.0060517,0.0013785,0.0024175,0.0012766,0.0014354,0.0010992,0.005116,0.0032962,0.0042491,0.0013151,0.00048994,0.0028332,0.00076342,0.0046172,0.001953,0.00021267,0.0078128,0.0013924,0.0064578,0.0015022


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain02/simuXRD_fit_nmf1.csv <==
0,0.053039,0.030917,0.022122
0.01,0.053534,0.031213,0.022322
0.02,0.054037,0.031513,0.022524
0.030001,0.054547,0.031818,0.022729
0.040001,0.055066,0.032128,0.022938
0.050001,0.055952,0.032442,0.023509
0.060001,0.056488,0.03276,0.023728
0.070001,0.057032,0.033081,0.02395
0.080001,0.057585,0.033406,0.024179
0.090002,0.058147,0.033734,0.024412
0.1,0.058717,0.034065,0.024652
0.11,0.059297,0.034396,0.024901
0.12,0.059886,0.034735,0.025151
0.13,0.060485,0.035078,0.025407
0.14,0.061094,0.035425,0.025669
0.15,0.061713,0.035777,0.025936
0.16,0.062343,0.036133,0.02621
0.17,0.062983,0.036494,0.026488
0.18,0.063633,0.036861,0.026772
0.19,0.064295,0.037234,0.027061
0.2,0.064968,0.037614,0.027354
0.21,0.065653,0.038,0.027653
0.22,0.06635,0.038399,0.027951
0.23,0.06706,0.038806,0.028254
0.24,0.067781,0.039219,0.028562
0.25,0.068516,0.03964,0.028876
0.26,0.069397,0.040067,0.02933
0.27,0.070159,0.040502,0.029657
0.28,0.070935,0.040944,0.029992
0.29,0.071726,0.041393,0.030333
0.30001,0.072531,0.04185,0.030682
0.31001,0.073351,0.042313,0.031038
0.32001,0.074187,0.042785,0.031402
0.33001,0.075039,0.043264,0.031775
0.34001,0.075907,0.043752,0.032155
0.35001,0.076792,0.044249,0.032543
0.36001,0.077695,0.044755,0.032939
0.37001,0.078615,0.04532,0.033294
0.38001,0.079553,0.045901,0.033653
0.39001,0.080511,0.046551,0.03396
0.40001,0.081488,0.04721,0.034278
0.41001,0.082485,0.047889,0.034596
0.42001,0.083503,0.048528,0.034975
0.43001,0.084542,0.049185,0.035357
0.44001,0.085603,0.049791,0.035813
0.45001,0.086687,0.050416,0.036271
0.46001,0.088794,0.051042,0.037752
0.47001,0.089929,0.05169,0.038239
0.48001,0.091089,0.052338,0.03875
0.49001,0.092275,0.053018,0.039256
0.50001,0.093487,0.053709,0.039778
0.51001,0.094727,0.054408,0.040319
0.52001,0.095995,0.055117,0.040878
0.53001,0.097293,0.055832,0.041461
0.54001,0.09862,0.056566,0.042054
0.55001,0.09998,0.057313,0.042667
0.56001,0.10137,0.058073,0.043299
0.57001,0.1028,0.058847,0.04395
0.58001,0.10426,0.059637,0.044621
0.59001,0.10575,0.060445,0.04531
0.60001,0.10729,0.061279,0.04601
0.61001,0.10886,0.062126,0.046737
0.62001,0.11048,0.062993,0.047484
0.63001,0.11213,0.063881,0.048251
0.64001,0.11383,0.064797,0.049034
0.65001,0.11558,0.065737,0.04984
0.66001,0.11737,0.066699,0.05067
0.67001,0.11921,0.067686,0.051525
0.68001,0.1211,0.068697,0.052406
0.69001,0.12305,0.069735,0.053315
0.70001,0.12505,0.070826,0.054226
0.71001,0.12711,0.071977,0.055135
0.72001,0.12923,0.073162,0.056071
0.73001,0.13142,0.074347,0.057071
0.74001,0.13367,0.075579,0.058091
0.75001,0.13599,0.076829,0.059161
0.76001,0.13838,0.078091,0.060292
0.77001,0.14085,0.079384,0.061469
0.78001,0.1434,0.080701,0.062701
0.79001,0.14604,0.082062,0.063974
0.80001,0.14876,0.083457,0.065302
0.81001,0.15157,0.084895,0.066678
0.82001,0.15449,0.086389,0.068097
0.83001,0.15766,0.087931,0.069728
0.84001,0.16078,0.089516,0.071267
0.85001,0.16402,0.091157,0.072867
0.86001,0.16738,0.09285,0.074534
0.87001,0.17087,0.094599,0.076274
0.88001,0.1745,0.096407,0.078091
0.89001,0.17827,0.098275,0.079992
0.90002,0.18219,0.10021,0.081982
0.91002,0.18627,0.10221,0.084065
0.92002,0.19053,0.10428,0.086248
0.93002,0.19497,0.10643,0.08854
0.94002,0.19961,0.10866,0.090948
0.95002,0.20446,0.11098,0.093481
0.96002,0.20953,0.11339,0.096142
0.97002,0.21485,0.1159,0.098953
0.98002,0.22043,0.11851,0.10192
0.99002,0.22628,0.12124,0.10505
1,0.23244,0.12408,0.10836
1.01,0.2391,0.12705,0.11205
1.02,0.24594,0.13015,0.11579
1.03,0.25315,0.13339,0.11976
1.04,0.26079,0.1368,0.12399
1.05,0.26888,0.14037,0.12851
1.06,0.27746,0.14412,0.13334
1.07,0.28659,0.14807,0.13852
1.08,0.29631,0.15223,0.14408
1.09,0.30669,0.15662,0.15007
1.1,0.31779,0.16127,0.15653
1.11,0.3297,0.16619,0.16351
1.12,0.3425,0.17142,0.17108
1.13,0.35629,0.17699,0.17931
1.14,0.37121,0.18294,0.18827
1.15,0.38738,0.18931,0.19807
1.16,0.40497,0.19615,0.20882
1.17,0.42417,0.20351,0.22065
1.18,0.4452,0.21145,0.23375
1.19,0.46881,0.22006,0.24875
1.2,0.49438,0.22944,0.26494
1.21,0.52275,0.23971,0.28303
1.22,0.55439,0.251,0.30339
1.23,0.58989,0.26344,0.32645
1.24,0.62995,0.27728,0.35267
1.25,0.67544,0.29274,0.3827
1.26,0.72747,0.31014,0.41733
1.27,0.78747,0.32989,0.45757
1.28,0.85724,0.35252,0.50472
1.29,0.93918,0.37871,0.56047
1.3,1.0364,0.40938,0.62707
1.31,1.1533,0.44575,0.70758
1.32,1.2957,0.48955,0.8062
1.33,1.472,0.5432,0.92884
1.34,1.6943,0.61023,1.0841
1.35,1.9806,0.69595,1.2847
1.36,2.3591,0.80873,1.5504
1.37,2.8748,0.96223,1.9126
1.38,3.6052,1.1803,2.4249
1.39,4.6918,1.5081,3.1838
1.4,6.4172,2.0397,4.3775
1.41,9.42,3.0074,6.4127
1.42,15.433,5.134,10.299
1.43,30.552,10.922,19.63
1.44,77.565,25.024,52.542
1.45,180.64,44.282,136.36
1.46,221.43,52.133,169.29
1.47,124.52,40.672,83.852
1.48,47.574,20.358,27.217
1.49,21.13,3.7759,17.354
1.5,11.943,0.20395,11.739
1.51,7.8091,8.8818e-15,7.8091
1.52,5.5875,0.11596,5.4715
1.53,4.2547,0.6911,3.5636
1.54,3.394,0.89492,2.4991
1.55,2.8082,0.91014,1.898
1.56,2.3936,0.88941,1.5042
1.57,2.0918,0.86775,1.224
1.58,1.8673,0.85327,1.014
1.59,1.6978,0.84757,0.85028
1.6,1.5689,0.85048,0.71842
1.61,1.4705,0.86153,0.60902
1.62,1.3959,0.88033,0.51561
1.63,1.3402,0.90668,0.43354
1.64,1.2999,0.9406,0.35929
1.65,1.2724,0.98233,0.29006
1.66,1.2559,1.0324,0.22351
1.67,1.249,1.0915,0.15751
1.68,1.251,1.1608,0.090135
1.69,1.2608,1.2417,0.019081
1.7,1.2782,1.336,-0.057821
1.71,1.3029,1.4461,-0.14319
1.72,1.3349,1.5751,-0.24019
1.73,1.3744,1.7271,-0.35276
1.74,1.4215,1.9075,-0.48599
1.75,1.4768,2.1234,-0.64659
1.76,1.5409,2.3845,-0.84365
1.77,1.6144,2.7043,-1.0898
1.78,1.6985,3.1017,-1.4031
1.79,1.7944,3.6044,-1.81
1.8,1.9036,4.2538,-2.3502
1.81,2.028,5.1144,-3.0864
1.82,2.17,6.2916,-4.1216
1.83,2.3324,7.9668,-5.6344
1.84,2.5191,10.477,-7.9583
1.85,2.7341,14.514,-11.78
1.86,2.9832,21.706,-18.723
1.87,3.2737,36.814,-33.54
1.88,3.6149,77.238,-73.623
1.89,4.0189,191.22,-187.2
1.9,4.5017,381.53,-377.03
1.91,5.0848,453.71,-448.63
1.92,5.7979,299.23,-293.43
1.93,6.6824,97.385,-90.703
1.94,7.7978,11.588,-3.7898
1.95,9.2319,4.3572,4.8748
1.96,11.119,9.9907,1.1287
1.97,13.674,11.49,2.1846
1.98,17.255,11.463,5.7919
1.99,22.501,11.918,10.583
2,30.644,13.609,17.036
2.01,44.341,17.668,26.674
2.02,70.291,27.642,42.649
2.03,129.92,55.3,74.616
2.04,307.19,119.14,188.05
2.05,792.83,201.92,590.91
2.06,1272,247.7,1024.2
2.07,921.29,233.72,687.58
2.08,374.42,174.17,200.25
2.09,151.04,98.165,52.87
2.1,78.331,30.515,47.815
2.11,48.263,3.6087,44.654
2.12,32.885,0,32.885
2.13,23.929,0,23.929
2.14,18.245,3.5527e-15,18.245
2.15,14.41,0.29805,14.112
2.16,11.7,1.4721,10.228
2.17,9.7151,2.087,7.6281
2.18,8.2198,2.3605,5.8592
2.19,7.0666,2.752,4.3147
2.2,6.1604,3.0696,3.0908
2.21,5.4371,2.838,2.5991
2.22,4.8525,2.1715,2.681
2.23,4.3753,1.5845,2.7908
2.24,3.9827,1.3284,2.6543
2.25,3.6582,1.2607,2.3975
2.26,3.3893,1.2146,2.1747
2.27,3.1668,1.1592,2.0076
2.28,2.9836,1.1058,1.8778
2.29,2.8346,1.0597,1.7749
2.3,2.7159,1.0215,1.6943
2.31,2.6248,0.991,1.6338
2.32,2.5598,0.96783,1.5919
2.33,2.52,0.95196,1.5681
2.34,2.5059,0.94352,1.5623
2.35,2.5186,0.94298,1.5756
2.36,2.5607,0.95113,1.6096
2.37,2.6363,0.96924,1.6671
2.38,2.7517,0.99922,1.7525
2.39,2.9161,1.0439,1.8722
2.4,3.143,1.1076,2.0354
2.41,3.4527,1.1966,2.2561
2.42,3.8766,1.3212,2.5554
2.43,4.4644,1.498,2.9664
2.44,5.297,1.7558,3.5411
2.45,6.5177,2.1486,4.3691
2.46,8.396,2.7894,5.6065
2.47,11.491,3.9591,7.5318
2.48,17.139,6.5494,10.59
2.49,29.285,13.175,16.11
2.5,62.947,27.878,35.069
2.51,164.93,46.278,118.65
2.52,322.04,57.481,264.55
2.53,296.73,58.759,237.98
2.54,136.37,50.483,85.887
2.55,52.773,36.369,16.403
2.56,25.877,20.959,4.9176
2.57,15.625,7.4505,8.1742
2.58,10.656,1.0861,9.5701
2.59,7.8612,2.6645e-15,7.8612
2.6,6.1329,1.7764e-15,6.1329
2.61,4.9924,4.4409e-15,4.9924
2.62,4.2044,2.2204e-14,4.2044
2.63,3.6416,0.25128,3.3903
2.64,3.2304,0.5694,2.661
2.65,2.9262,0.73009,2.1961
2.66,2.7004,0.78819,1.9123
2.67,2.5346,0.81276,1.7219
2.68,2.4165,0.82646,1.59
2.69,2.3379,0.8383,1.4996
2.7,2.2936,0.85245,1.4412
2.71,2.2808,0.87114,1.4097
2.72,2.2982,0.89588,1.4023
2.73,2.3462,0.92799,1.4182
2.74,2.4268,0.96888,1.458
2.75,2.544,1.0203,1.5237
2.76,2.7039,1.0847,1.6192
2.77,2.9154,1.1651,1.7504
2.78,3.192,1.2661,1.9259
2.79,3.5531,1.3944,2.1587
2.8,4.0275,1.5597,2.4678
2.81,4.6593,1.7774,2.8819
2.82,5.5178,2.0728,3.445
2.83,6.7176,2.4897,4.2279
2.84,8.4577,3.1115,5.3462
2.85,11.112,4.1179,6.994
2.86,15.451,5.9786,9.4726
2.87,23.303,10.154,13.149
2.88,39.992,20.875,19.117
2.89,85.607,41.806,43.801
2.9,225.07,64.114,160.96
2.91,453.13,76.136,376.99
2.92,434.92,77.298,357.62
2.93,204.58,69.285,135.3
2.94,78.328,54.518,23.811
2.95,37.558,37.119,0.43948
2.96,22.226,20.324,1.9026
2.97,14.863,6.309,8.5538
2.98,10.74,0.69822,10.042
2.99,8.195,1.7764e-15,8.195
3.0001,6.5137,1.7764e-15,6.5137
3.0101,5.347,4.4409e-15,5.347
3.0201,4.5068,1.3019,3.2049
3.0301,3.8847,4.0066,-0.12191
3.0401,3.4144,6.5671,-3.1528
3.0501,3.0538,9.2691,-6.2153
3.0601,2.7753,13.395,-10.62
3.0701,2.5603,21.228,-18.668
3.0801,2.3962,40.094,-37.698
3.0901,2.2746,90.676,-88.402
3.1001,2.1901,192.59,-190.4
3.1101,2.14,295.81,-293.67
3.1201,2.1235,311.76,-309.64
3.1301,2.1425,229.86,-227.71
3.1401,2.2019,110.68,-108.48
3.1501,2.3103,23.373,-21.063
3.1601,2.4827,4.4409e-16,2.4827
3.1701,2.7447,8.8818e-16,2.7447
3.1801,3.1404,1.4655e-14,3.1404
3.1901,3.7512,2.1226,1.6286
3.2001,4.7387,3.9959,0.74275
3.2101,6.4638,5.1503,1.3134
3.2201,9.8851,7.5652,2.3199
3.2301,18.288,12.664,5.6245
3.2401,44.264,18.628,25.637
3.2501,105.72,22.114,83.611
3.2601,140.04,22.577,117.46
3.2701,84.663,21.133,63.53
3.2801,33.219,18.169,15.05
3.2901,14.872,14.1,0.77207
3.3001,8.659,9.7709,-1.1119
3.3101,5.9468,5.7541,0.19271
3.3201,4.5303,2.3535,2.1768
3.3301,3.7113,0.43986,3.2715
3.3401,3.2113,1.2434e-14,3.2113
3.3501,2.9011,8.4377e-15,2.9011
3.3601,2.7146,1.2434e-14,2.7146
3.3701,2.6161,2.3053e-11,2.6161
3.3801,2.586,0.54793,2.0381
3.3901,2.614,1.0783,1.5357
3.4001,2.6964,1.3016,1.3948
3.4101,2.8341,1.4287,1.4054
3.4201,3.0327,1.5398,1.4928
3.4301,3.3029,1.6625,1.6403
3.4401,3.6618,1.8119,1.8499
3.4501,4.1358,2.0021,2.1337
3.4601,4.7653,2.2514,2.5139
3.4701,5.6135,2.5875,3.026
3.4801,6.7826,3.057,3.7256
3.4901,8.4457,3.7465,4.6992
3.5001,10.916,4.8403,6.0753
3.5101,14.804,6.8173,7.9871
3.5201,21.459,11.166,10.293
3.5301,34.379,21.946,12.433
3.5401,65.23,42.178,23.053
3.5501,159.41,63.716,95.699
3.5601,397.43,76.168,321.26
3.5701,570.12,79.695,490.42
3.5801,368.67,78.645,290.02
3.5901,144.39,72.688,71.702
3.6001,60.484,62.848,-2.3643
3.6101,32.531,54.319,-21.788
3.6201,20.515,56.831,-36.316
3.6301,14.219,86.64,-72.421
3.6401,10.494,140.8,-130.3
3.6501,8.1036,176.77,-168.67
3.6601,6.4764,165.13,-158.65
3.6701,5.3185,116.89,-111.57
3.6801,4.4654,57.223,-52.757
3.6901,3.8192,13.229,-9.4097
3.7001,3.3183,8.8818e-16,3.3183
3.7101,2.9229,4.4409e-16,2.9229
3.7201,2.6058,2.2204e-15,2.6058
3.7301,2.3482,1.0925e-13,2.3482
3.7401,2.1369,0.77145,1.3654
3.7501,1.9621,1.4663,0.49577
3.7601,1.8164,1.5902,0.22615
3.7701,1.6946,1.5519,0.14267
3.7801,1.5925,1.4843,0.1082
3.7901,1.507,1.4536,0.053403
3.8001,1.4356,1.4805,-0.044841
3.8101,1.3766,1.4953,-0.1187
3.8201,1.3284,1.4271,-0.098715
3.8301,1.29,1.2863,0.0036632
3.8401,1.2605,1.1162,0.14431
3.8501,1.2394,0.95593,0.28348
3.8601,1.2264,0.83788,0.38854
3.8701,1.2214,0.77577,0.44561
3.8801,1.2243,0.75702,0.46733
3.8901,1.2357,0.75275,0.4829
3.9001,1.2558,0.74549,0.51033
3.9101,1.2857,0.73644,0.54924
3.9201,1.3264,0.73039,0.596
3.9301,1.3795,0.72937,0.65014
3.9401,1.4472,0.73431,0.71287
3.9501,1.5323,0.74608,0.78617
3.9601,1.6386,0.76584,0.87275
3.9701,1.7714,0.79525,0.97619
3.9801,1.9381,0.8367,1.1014
3.9901,2.1489,0.89378,1.2551
4.0001,2.4181,0.9719,1.4462
4.0101,2.7678,1.0796,1.6882
4.0201,3.2311,1.231,2.0001
4.0301,3.8608,1.451,2.4098
4.0401,4.7451,1.7878,2.9573
4.0501,6.0406,2.348,3.6925
4.0601,8.0482,3.4231,4.625
4.0701,11.412,5.8976,5.5144
4.0801,17.741,12.028,5.713
4.0901,32.111,22.503,9.6078
4.1001,74.391,32.585,41.807
4.1101,192.82,37.859,154.96
4.1201,320.29,39.009,281.28
4.1301,241.35,38.048,203.31
4.1401,99.94,35.572,64.368
4.1501,40.172,31.05,9.1219
4.1601,20.834,24.901,-4.067
4.1701,12.951,18.341,-5.3894
4.1801,8.9633,12.033,-3.0693
4.1901,6.6637,6.2915,0.3722
4.2001,5.2217,1.7331,3.4886
4.2101,4.2651,1.8652e-14,4.2651
4.2201,3.6066,3.5527e-15,3.6066
4.2301,3.1439,2.6645e-15,3.1439
4.2401,2.8186,2.6645e-15,2.8186
4.2501,2.5964,3.1086e-15,2.5964
4.2601,2.4582,7.1054e-15,2.4582
4.2701,2.396,1.3811e-13,2.396
4.2801,2.4117,0.36325,2.0485
4.2901,2.5197,0.89485,1.6248
4.3001,2.7536,1.2972,1.4564
4.3101,3.1852,1.799,1.3862
4.3201,3.9739,2.7669,1.207
4.3301,5.5232,4.8489,0.67427
4.3401,9.1117,7.9432,1.1685
4.3501,19.75,10.927,8.8223
4.3601,49.604,13.528,36.076
4.3701,81.746,17.685,64.061
4.3801,61.837,27.114,34.723
4.3901,26.177,41.377,-15.2
4.4001,11.119,51.97,-40.851
4.4101,6.2684,52.325,-46.056
4.4201,4.3179,43.597,-39.279
4.4301,3.3622,29.895,-26.533
4.4401,2.847,15.329,-12.482
4.4501,2.566,4.1059,-1.54
4.4601,2.4294,6.6613e-15,2.4294
4.4701,2.3962,2.6645e-15,2.3962
4.4801,2.4493,3.5527e-15,2.4493
4.4901,2.5867,8.4377e-15,2.5867
4.5001,2.8186,2.176e-14,2.8186
4.5101,3.1698,0.088054,3.0817
4.5201,3.6861,0.63618,3.0499
4.5301,4.4497,1.491,2.9587
4.5401,5.6137,2.384,3.2297
4.5501,7.4847,3.9257,3.559
4.5601,10.753,7.5804,3.1727
4.5701,17.273,14.418,2.8547
4.5801,33.485,22.075,11.409
4.5901,83.796,26.936,56.86
4.6001,198.54,28.622,169.92
4.6101,253.21,28.602,224.61
4.6201,147.37,27.699,119.67
4.6301,56.7,25.905,30.795
4.6401,24.987,22.867,2.1196
4.6501,14.108,18.853,-4.745
4.6601,9.2805,14.591,-5.3101
4.6701,6.7201,10.466,-3.7461
4.6801,5.2112,6.6783,-1.4671
4.6901,4.2651,3.356,0.90912
4.7001,3.6544,0.91336,2.7411
4.7101,3.2639,2.3537e-14,3.2639
4.7201,3.0336,7.5495e-15,3.0336
4.7301,2.9349,7.1054e-15,2.9349
4.7401,2.9619,1.6431e-14,2.9619
4.7501,3.1303,1.3133,1.8171
4.7601,3.4864,6.5799,-3.0935
4.7701,4.1315,19.302,-15.171
4.7801,5.2895,40.416,-35.127
4.7901,7.5143,62.38,-54.865
4.8001,12.494,74.937,-62.443
4.8101,26.759,74.513,-47.754
4.8201,69.008,63.285,5.7234
4.8301,126.16,46.344,79.818
4.8401,107.25,28.948,78.298
4.8501,47.385,14.426,32.958
4.8601,18.919,5.036,13.883
4.8701,9.786,1.3198,8.4662
4.8801,6.2174,1.9027,4.3147
4.8901,4.4699,3.6711,0.79881
4.9001,3.4943,4.1173,-0.62301
4.9101,2.9102,3.3218,-0.41156
4.9201,2.553,2.1242,0.42888
4.9301,2.3444,0.91096,1.4334
4.9401,2.2467,0.16031,2.0863
4.9501,2.2457,2.3981e-14,2.2457
4.9601,2.3455,1.3767e-14,2.3455
4.9701,2.5701,1.3767e-14,2.5701
4.9801,2.9755,2.4869e-14,2.9755
4.9901,3.6828,0.62034,3.0625
5.0001,4.9704,2.9583,2.0121
5.0101,7.5925,6.561,1.0316
5.0201,14.175,9.4569,4.718
5.0301,34.673,10.787,23.886
5.0401,81.461,11.154,70.308
5.0501,103.74,11.103,92.641
5.0601,60.555,10.827,49.728
5.0701,23.556,10.243,13.313
5.0801,10.611,9.2176,1.3935
5.0901,6.1674,7.8175,-1.6501
5.1001,4.1952,6.2879,-2.0927
5.1101,3.1503,4.8188,-1.6685
5.1201,2.5373,3.43,-0.89276
5.1301,2.1571,2.1528,0.0043773
5.1401,1.918,1.0352,0.88277
5.1501,1.7741,0.26149,1.5126
5.1601,1.7034,4.7962e-14,1.7034
5.1701,1.6986,1.9762e-14,1.6986
5.1801,1.7655,1.6209e-14,1.7655
5.1901,1.9279,2.0206e-14,1.9279
5.2001,2.2447,0.10693,2.1378
5.2101,2.8639,1.0269,1.837
5.2201,4.2288,2.7471,1.4817
5.2301,8.0333,4.0367,3.9966
5.2401,19.559,4.6206,14.938
5.2501,37.316,4.8072,32.509
5.2601,34.502,4.8564,29.646
5.2701,16.461,4.8284,11.632
5.2801,7.0977,4.7423,2.3554
5.2901,4.1525,4.5902,-0.43763
5.3001,3.109,4.4056,-1.2966
5.3101,2.6914,4.3094,-1.618
5.3201,2.5573,4.4307,-1.8734
5.3301,2.5945,4.9593,-2.3648
5.3401,2.7676,6.3334,-3.5658
5.3501,3.0786,9.9497,-6.8711
5.3601,3.5581,19.758,-16.2
5.3701,4.2731,39.871,-35.598
5.3801,5.3508,64.607,-59.256
5.3901,7.0405,80.994,-73.954
5.4001,9.8738,86.443,-76.569
5.4101,15.158,84.916,-69.757
5.4201,26.911,76.223,-49.311
5.4301,60.753,61.6,-0.84637
5.4401,159.23,44.626,114.6
5.4501,283.24,29.73,253.51
5.4601,231.05,19.612,211.44
5.4701,99.147,14.732,84.415
5.4801,38.987,14.423,24.564
5.4901,19.644,16.202,3.4416
5.5001,11.956,16.471,-4.5155
5.5101,8.1203,14.433,-6.313
5.5201,5.92,11.365,-5.4447
5.5301,4.5377,8.1181,-3.5803
5.5401,3.6118,5.0512,-1.4394
5.5501,2.9611,2.2771,0.68402
5.5601,2.4867,0.44068,2.0461
5.5701,2.1308,1.0658e-14,2.1308
5.5801,1.8574,5.3291e-15,1.8574
5.5901,1.6437,3.9968e-15,1.6437
5.6001,1.4741,3.7748e-15,1.4741
5.6101,1.3383,3.9968e-15,1.3383
5.6201,1.2287,4.885e-15,1.2287
5.6301,1.1401,8.8818e-15,1.1401
5.6401,1.0689,0.15118,0.91771
5.6501,1.0122,0.83348,0.17873
5.6601,0.9683,1.9385,-0.97019
5.6701,0.93597,3.289,-2.353
5.6801,0.91468,6.2098,-5.2951
5.6901,0.90449,13.089,-12.184
5.7001,0.90615,24.744,-23.838
5.7101,0.92144,36.063,-35.142
5.7201,0.95307,41.06,-40.107
5.7301,1.0061,40.151,-39.145
5.7401,1.0889,35.007,-33.918
5.7501,1.216,26.736,-25.52
5.7601,1.4138,17.485,-16.071
5.7701,1.7352,8.9743,-7.2391
5.7801,2.2978,2.7201,-0.42235
5.7901,3.4143,6.1284e-14,3.4143
5.8001,6.1556,7.9936e-15,6.1556
5.8101,14.626,2.0606e-13,14.626
5.8201,34.664,0.95037,33.714
5.8301,45.855,3.0262,42.829
5.8401,27.816,3.9625,23.853
5.8501,11.06,4.1171,6.943
5.8601,5.096,3.9598,1.1362
5.8701,3.092,3.5931,-0.50118
5.8801,2.2355,3.1064,-0.87088
5.8901,1.8103,2.6243,-0.81391
5.9001,1.5928,2.1635,-0.57074
5.9101,1.4978,1.7201,-0.22232
5.9201,1.4928,1.326,0.16679
5.9301,1.5727,1.0276,0.54506
5.9401,1.7559,0.92342,0.83249
5.9501,2.0965,1.2625,0.83398
5.9601,2.7271,2.1923,0.53487
5.9701,4.0132,3.2664,0.74678
5.9801,7.2306,3.9333,3.2973
5.9901,17.22,4.2104,13.009
6.0001,39.997,4.2885,35.709
6.0101,50.867,4.3241,46.543
6.0201,29.913,4.3456,25.567
6.0301,11.979,4.3506,7.628
6.0401,5.7523,4.2641,1.4881
6.0501,3.6763,3.9739,-0.29764
6.0601,2.8247,3.5164,-0.69171
6.0701,2.4551,3.0663,-0.61112
6.0801,2.3398,2.655,-0.31516
6.0901,2.4027,2.3108,0.091939
6.1001,2.6338,2.1059,0.52793
6.1101,3.0722,2.2078,0.86434
6.1201,3.8245,3.1429,0.68163
6.1301,5.1367,5.5812,-0.44448
6.1401,7.6267,8.866,-1.2393
6.1501,13.204,11.218,1.9859
6.1601,29.297,12.321,16.977
6.1701,76.15,12.839,63.311
6.1801,135.16,13.648,121.51
6.1901,110.34,15.701,94.636
6.2001,47.593,20.044,27.55
6.2101,18.993,25.783,-6.7897
6.2201,9.8209,29.543,-19.722
6.2301,6.2045,29.714,-23.509
6.2401,4.4345,27.225,-22.79
6.2501,3.4609,22.939,-19.478
6.2601,2.9027,17.684,-14.781
6.2701,2.6007,12.166,-9.5655
6.2801,2.4923,7.04,-4.5477
6.2901,2.5748,2.9285,-0.35371
6.3001,2.916,0.57148,2.3446
6.3101,3.7367,3.9968e-14,3.7367
6.3201,5.7748,3.8192e-14,5.7748
6.3301,11.955,0.23411,11.72
6.3401,29.387,1.0231,28.364
6.3501,48.17,1.7815,46.388
6.3601,36.528,2.1265,34.402
6.3701,15.689,2.3021,13.387
6.3801,6.9115,2.5407,4.3708
6.3901,4.1201,2.9574,1.1627
6.4001,3.0469,3.276,-0.22915
6.4101,2.5857,3.2831,-0.69741
6.4201,2.4258,3.1825,-0.75674
6.4301,2.469,3.156,-0.68702
6.4401,2.7025,3.401,-0.6985
6.4501,3.1767,4.393,-1.2164
6.4601,4.0337,6.9812,-2.9476
6.4701,5.6292,11.777,-6.1479
6.4801,8.9653,19.219,-10.254
6.4901,17.678,29.448,-11.77
6.5001,44.888,38.667,6.2208
6.5101,99.645,42.639,57.006
6.5201,112.59,42.232,70.36
6.5301,59.55,39.006,20.544
6.5401,22.876,33.504,-10.628
6.5501,10.641,26.713,-16.072
6.5601,6.2985,19.285,-12.987
6.5701,4.3215,12.115,-7.7936
6.5801,3.2739,6.0475,-2.7736
6.5901,2.6808,1.7831,0.89776
6.6001,2.3543,2.7089e-14,2.3543
6.6101,2.2205,1.0214e-14,2.2205
6.6201,2.2728,0.13833,2.1344
6.6301,2.5816,0.94802,1.6336
6.6401,3.399,2.2144,1.1847
6.6501,5.6619,2.4107,3.2512
6.6601,12.905,2.1282,10.777
6.6701,28.882,1.7445,27.137
6.6801,35.192,1.4176,33.774
6.6901,20.115,1.1797,18.936
6.7001,8.1545,1.0707,7.0838
6.7101,4.0603,1.088,2.9723
6.7201,2.6672,1.135,1.5322
6.7301,2.0831,1.2472,0.8359
6.7401,1.8278,1.5068,0.32096
6.7501,1.7566,1.7339,0.022755
6.7601,1.8297,1.8868,-0.05709
6.7701,2.0636,2.3303,-0.26668
6.7801,2.5402,3.345,-0.80481
6.7901,3.483,4.4651,-0.98205
6.8001,5.5645,5.0956,0.46894
6.8101,11.339,5.3416,5.9978
6.8201,29.074,5.2929,23.781
6.8301,58.096,5.1596,52.937
6.8401,55.761,4.9834,50.777
6.8501,26.413,4.7699,21.643
6.8601,10.324,4.5888,5.7348
6.8701,5.124,4.465,0.65891
6.8801,3.1666,4.2998,-1.1332
6.8901,2.2264,4.0492,-1.8228
6.9001,1.7012,4.0031,-2.3019
6.9101,1.3792,4.4133,-3.034
6.9201,1.1696,5.9347,-4.7651
6.9301,1.0281,10.098,-9.0694
6.9401,0.93099,16.982,-16.051
6.9501,0.86481,22.603,-21.738
6.9601,0.82166,24.394,-23.573
6.9701,0.79691,23.647,-22.85
6.9801,0.78802,21.248,-20.46
6.9901,0.79397,17.697,-16.903
7.0001,0.81506,13.398,-12.583
7.0101,0.85291,8.798,-7.9451
7.0201,0.91082,4.4647,-3.5539
7.0301,0.99423,1.1502,-0.15597
7.0401,1.1123,1.0436e-14,1.1123
7.0501,1.28,4.885e-15,1.28
7.0601,1.5234,4.6629e-15,1.5234
7.0701,1.8854,1.3989e-14,1.8854
7.0801,2.4687,0.72613,1.7426
7.0901,3.4783,3.5657,-0.087409
7.1001,5.4702,5.5608,-0.090649
7.1101,10.349,6.4774,3.8715
7.1201,25.413,6.7088,18.705
7.1301,61.046,6.7054,54.341
7.1401,80.943,6.7285,74.214
7.1501,48.852,6.6934,42.158
7.1601,19.04,6.6897,12.35
7.1701,8.4151,6.9323,1.4828
7.1801,4.8268,7.8351,-3.0083
7.1901,3.2726,9.8395,-6.5669
7.2001,2.4777,12.271,-9.7936
7.2101,2.0429,13.598,-11.555
7.2201,1.8175,13.523,-11.706
7.2301,1.7482,12.719,-10.971
7.2401,1.8473,11.407,-9.5595
7.2501,2.2367,9.6312,-7.3945
7.2601,3.427,7.5127,-4.0857
7.2701,7.2544,5.2842,1.9702
7.2801,14.639,3.2463,11.393
7.2901,15.835,1.5013,14.334
7.3001,8.6665,0.27225,8.3942
7.3101,4.0655,2.7534e-14,4.0655
7.3201,2.6476,1.6431e-14,2.6476
7.3301,2.2732,1.8652e-14,2.2732
7.3401,2.2746,0.037717,2.2369
7.3501,2.5097,0.44264,2.067
7.3601,2.988,1.9428,1.0451
7.3701,3.8231,4.5535,-0.73045
7.3801,5.3066,7.616,-2.3094
7.3901,8.2147,9.5201,-1.3054
7.4001,15.117,10.293,4.824
7.4101,36.067,10.325,25.742
7.4201,90.607,10.143,80.464
7.4301,134.85,10.007,124.85
7.4401,90.616,9.8154,80.801
7.4501,36.086,9.4695,26.617
7.4601,15.149,8.9985,6.1501
7.4701,8.2637,8.5878,-0.32414
7.4801,5.3797,7.9604,-2.5807
7.4901,3.9319,6.9878,-3.0559
7.5001,3.1526,6.2795,-3.1269
7.5101,2.7664,5.9234,-3.157
7.5201,2.6954,5.6571,-2.9618
7.5301,3.0212,5.2006,-2.1794
7.5401,4.193,4.6752,-0.48221
7.5501,8.0912,4.0131,4.0781
7.5601,19.327,3.3238,16.003
7.5701,31.454,2.7841,28.67
7.5801,23.809,2.4878,21.321
7.5901,10.186,2.719,7.4671
7.6001,4.4041,3.6766,0.72746
7.6101,2.508,4.7153,-2.2072
7.6201,1.7177,5.0647,-3.347
7.6301,1.3069,4.7454,-3.4385
7.6401,1.063,4.2479,-3.1848
7.6501,0.90577,3.6374,-2.7317
7.6601,0.79889,2.8872,-2.0883
7.6701,0.72407,2.1731,-1.449
7.6801,0.67126,1.6398,-0.96854
7.6901,0.63472,1.1742,-0.53945
7.7001,0.61113,0.55454,0.056594
7.7101,0.59872,0.016977,0.58175
7.7201,0.59684,4.0745e-14,0.59684
7.7301,0.60585,2.6423e-14,0.60585
7.7401,0.62725,2.5091e-14,0.62725
7.7501,0.66403,3.4084e-14,0.66403
7.7601,0.72159,0.011943,0.70964
7.7701,0.80954,0.16193,0.64762
7.7801,0.94583,0.75028,0.19555
7.7901,1.1666,1.5466,-0.37992
7.8001,1.5543,2.2657,-0.71141
7.8101,2.3346,3.09,-0.75545
7.8201,4.3109,4.6427,-0.33183
7.8301,10.435,7.6463,2.7892
7.8401,23.296,11.387,11.909
7.8501,27.387,13.789,13.598
7.8601,15.183,14.421,0.76195
7.8701,6.1886,14.195,-8.0063
7.8801,3.215,13.486,-10.271
7.8901,2.2645,12.16,-9.8953
7.9001,1.9554,10.418,-8.4626
7.9101,1.9583,8.8856,-6.9273
7.9201,2.216,7.9549,-5.7389
7.9301,2.8209,6.9871,-4.1662
7.9401,4.096,5.7616,-1.6656
7.9501,7.1429,4.6295,2.5133
7.9601,16.32,3.6657,12.655
7.9701,41.54,3.092,38.448
7.9801,66.429,2.9294,63.499
7.9901,48.179,3.1082,45.071
8.0001,19.732,3.5325,16.199
8.0101,8.1068,3.8854,4.2214
8.0201,4.3189,3.8573,0.46162
8.0301,2.75,3.6325,-0.88246
8.0401,1.947,3.2013,-1.2543
8.0501,1.4798,2.7206,-1.2408
8.0601,1.1846,2.3263,-1.1417
8.0701,0.98751,1.9663,-0.97884
8.0801,0.85101,1.636,-0.78503
8.0901,0.75459,1.314,-0.55938
8.1001,0.68639,1.0274,-0.34101
8.1101,0.63939,0.81887,-0.17947
8.1201,0.60958,0.65354,-0.043958
8.1301,0.59499,0.48816,0.10683
8.1401,0.59545,0.36119,0.23426
8.1501,0.61269,0.32409,0.2886
8.1601,0.65113,0.4213,0.22983
8.1701,0.7197,0.80558,-0.085885
8.1801,0.8363,1.6904,-0.85411
8.1901,1.0394,3.2913,-2.2519
8.2001,1.4232,6.7226,-5.2994
8.2101,2.2736,12.583,-10.31
8.2201,4.696,17.759,-13.063
8.2301,11.855,19.958,-8.1034
8.2401,21.537,20.282,1.2544
8.2501,18.351,19.64,-1.2882
8.2601,8.2419,18.201,-9.9587
8.2701,3.4501,15.923,-12.473
8.2801,1.9369,13.136,-11.199
8.2901,1.3771,10.168,-8.7912
8.3001,1.1445,7.2425,-6.098
8.3101,1.0756,4.5882,-3.5126
8.3201,1.1365,2.2272,-1.0908
8.3301,1.3763,0.42653,0.94974
8.3401,2.032,2.2204e-14,2.032
8.3501,4.0781,1.1546e-14,4.0781
8.3601,9.5809,1.2434e-14,9.5809
8.3701,14.539,3.7303e-14,14.539
8.3801,10.34,0.10966,10.23
8.3901,4.5586,1.1744,3.3842
8.4001,2.3277,2.0776,0.25006
8.4101,1.6841,3.4289,-1.7449
8.4201,1.5327,6.5252,-4.9925
8.4301,1.621,11.239,-9.6181
8.4401,1.931,14.626,-12.695
8.4501,2.5856,15.808,-13.222
8.4601,4.0024,15.998,-11.996
8.4701,7.7347,15.583,-7.8483
8.4801,19.406,14.317,5.0889
8.4901,42.896,12.695,30.201
8.5001,48.464,10.781,37.684
8.5101,25.743,8.7514,16.992
8.5201,10.05,6.7528,3.2973
8.5301,4.8497,4.9527,-0.103
8.5401,3.0532,3.4319,-0.37869
8.5501,2.3033,2.3922,-0.088915
8.5601,2.0084,1.7959,0.21245
8.5701,2.0166,1.369,0.64763
8.5801,2.3904,1.2406,1.1499
8.5901,3.5541,1.313,2.2412
8.6001,7.315,1.6997,5.6153
8.6101,17.518,2.1725,15.346
8.6201,26.703,2.2968,24.406
8.6301,18.817,2.2136,16.604
8.6401,7.9704,2.0379,5.9325
8.6501,3.7214,1.9253,1.7961
8.6601,2.4021,1.9557,0.44634
8.6701,1.956,2.3963,-0.44028
8.6801,1.8852,2.998,-1.1128
8.6901,2.1038,3.194,-1.0903
8.7001,2.7316,3.2648,-0.53312
8.7101,4.2908,3.219,1.0718
8.7201,8.8934,3.042,5.8514
8.7301,22.618,2.8778,19.74
8.7401,41.203,2.7695,38.433
8.7501,35.036,2.7226,32.313
8.7601,15.548,2.7387,12.81
8.7701,6.2848,2.9744,3.3104
8.7801,3.3196,3.4071,-0.087522
8.7901,2.1733,3.891,-1.7177
8.8001,1.6314,3.9831,-2.3517
8.8101,1.3613,3.7438,-2.3825
8.8201,1.2605,3.4284,-2.1679
8.8301,1.3406,3.0814,-1.7408
8.8401,1.8268,2.6896,-0.86277
8.8501,3.4581,2.2512,1.2069
8.8601,5.8615,1.8349,4.0266
8.8701,5.2919,1.4474,3.8444
8.8801,2.8506,1.1287,1.7219
8.8901,1.6971,0.92638,0.77071
8.9001,1.4337,1.0186,0.41503
8.9101,1.4896,1.773,-0.28341
8.9201,1.7501,2.745,-0.99493
8.9301,2.2771,3.1481,-0.87093
8.9401,3.3202,3.4833,-0.16309
8.9501,5.6892,3.6539,2.0353
8.9601,12.558,3.7799,8.7781
8.9701,32.58,4.2674,28.312
8.9801,57.799,5.1055,52.694
8.9901,47.177,5.8642,41.313
9.0002,20.341,6.0996,14.242
9.0102,8.1023,6.0655,2.0368
9.0202,4.1682,5.8278,-1.6596
9.0302,2.6068,5.59,-2.9833
9.0402,1.831,5.2511,-3.4201
9.0502,1.39,4.723,-3.333
9.0602,1.1179,4.0399,-2.922
9.0702,0.94144,3.387,-2.4456
9.0802,0.82465,2.6904,-1.8658
9.0902,0.74838,2.0416,-1.2932
9.1002,0.70232,1.4282,-0.72587
9.1102,0.6815,0.93553,-0.25403
9.1202,0.68476,0.54963,0.13513
9.1302,0.7137,0.36432,0.34938
9.1402,0.77829,0.48251,0.29578
9.1502,0.89434,0.81149,0.082859
9.1602,1.0981,0.98203,0.11603
9.1702,1.4748,1.2087,0.26602
9.1802,2.2653,1.2881,0.97728
9.1902,4.351,1.2456,3.1054
9.2002,10.839,1.1497,9.6896
9.2102,23.287,1.1426,22.144
9.2202,25.264,1.0839,24.18
9.2302,13.1,1.1291,11.971
9.2402,5.2216,1.2173,4.0043
9.2502,2.6584,1.4209,1.2375
9.2602,1.7882,1.7691,0.019129
9.2702,1.4632,2.0931,-0.62988
9.2802,1.4138,2.4138,-1
9.2902,1.6294,3.0329,-1.4035
9.3002,2.3668,4.3094,-1.9426
9.3102,4.7808,6.2299,-1.4491
9.3202,11.339,7.8839,3.4553
9.3302,17.247,8.4264,8.8211
9.3402,12.194,8.4437,3.7501
9.3502,5.244,8.3046,-3.0606
9.3602,2.5431,8.0821,-5.539
9.3702,1.7407,7.8429,-6.1021
9.3802,1.5288,7.4405,-5.9117
9.3902,1.6179,6.5925,-4.9746
9.4002,2.0324,5.656,-3.6236
9.4102,3.1142,4.6094,-1.4951
9.4202,6.3099,3.5321,2.7778
9.4302,15.994,2.6343,13.359
9.4402,30.023,1.8806,28.143
9.4502,26.582,1.3357,25.246
9.4602,12.073,0.97595,11.097
9.4702,4.8686,0.91329,3.9553
9.4802,2.5733,1.2037,1.3696
9.4902,1.7165,2.1457,-0.42917
9.5002,1.3462,3.8478,-2.5017
9.5102,1.2234,5.4515,-4.228
9.5202,1.3338,6.1124,-4.7786
9.5302,1.9401,6.2294,-4.2893
9.5402,4.0384,6.0439,-2.0056
9.5502,7.7362,5.7289,2.0073
9.5602,7.7229,5.2339,2.489
9.5702,3.9973,4.6625,-0.66518
9.5802,1.8675,4.0737,-2.2062
9.5902,1.2222,3.6575,-2.4353
9.6002,1.0592,3.2128,-2.1536
9.6102,1.1036,2.6165,-1.5129
9.6202,1.3472,2.0432,-0.69598
9.6302,1.9652,1.4597,0.50547
9.6402,3.7017,0.97688,2.7248
9.6502,9.1503,0.66451,8.4858
9.6602,19.113,0.49176,18.621
9.6702,19.902,0.3712,19.53
9.6802,10.039,0.38693,9.6516
9.6902,4.0199,0.53446,3.4854
9.7002,2.0771,0.93223,1.1449
9.7102,1.4069,1.2096,0.19729
9.7202,1.1547,1.3447,-0.18995
9.7302,1.1255,1.3606,-0.23516
9.7402,1.3419,1.3133,0.028619
9.7502,2.1499,1.2358,0.91409
9.7602,4.7991,1.268,3.5311
9.7702,9.4288,1.3252,8.1036
9.7802,9.4327,1.394,8.0387
9.7902,4.8116,1.5676,3.244
9.8002,2.1735,2.2014,-0.027892
9.8102,1.3819,3.471,-2.0892
9.8202,1.1922,4.5827,-3.3905
9.8302,1.2695,5.1789,-3.9094
9.8402,1.6194,5.2947,-3.6753
9.8502,2.5342,5.1568,-2.6226
9.8602,5.2617,4.8881,0.37356
9.8702,13.41,4.6326,8.7779
9.8802,24.447,4.2207,20.227
9.8902,20.778,3.7936,16.984
9.9002,9.192,3.2591,5.9329
9.9102,3.6794,2.763,0.91636
9.9202,1.906,2.2139,-0.30794
9.9302,1.209,1.7614,-0.55243
9.9402,0.86412,1.3776,-0.51352
9.9502,0.668,1.0229,-0.35493
9.9602,0.54663,0.71145,-0.16482
9.9702,0.46761,0.64481,-0.1772
9.9802,0.41499,0.95388,-0.53888
9.9902,0.38044,1.9816,-1.6012
10,0.35954,3.3526,-2.993
10.01,0.35045,4.302,-3.9515
10.02,0.35331,4.7982,-4.4449
10.03,0.37095,4.8794,-4.5085
10.04,0.41087,4.7672,-4.3563
10.05,0.49168,4.4862,-3.9945
10.06,0.6692,4.0808,-3.4116
10.07,1.1477,3.5357,-2.3881
10.08,2.6307,2.9419,-0.31115
10.09,5.3366,2.3316,3.005
10.1,5.5611,1.7453,3.8158
10.11,2.9055,1.2321,1.6734
10.12,1.2949,0.78309,0.51183
10.13,0.79443,0.41247,0.38197
10.14,0.64996,0.044876,0.60508
10.15,0.64027,0.0011103,0.63915
10.16,0.73866,7.1942e-14,0.73866
10.17,1.0398,6.1062e-14,1.0398
10.18,1.9855,6.195e-14,1.9855
10.19,4.4468,1.3767e-13,4.4468
10.2,6.4641,0.12825,6.3358
10.21,4.5475,0.58731,3.9602
10.22,2.1989,1.2636,0.93523
10.23,1.3941,1.9534,-0.55925
10.24,1.2889,2.1804,-0.89143
10.25,1.4948,2.4397,-0.94494
10.26,2.0432,2.589,-0.54576
10.27,3.3385,2.7464,0.59208
10.28,7.0502,2.9684,4.0818
10.29,18.211,3.6338,14.577
10.3,34.362,4.1834,30.178
10.31,30.429,4.5356,25.893
10.32,13.774,4.6372,9.137
10.33,5.517,4.7285,0.78853
10.34,2.9085,4.6891,-1.7807
10.35,1.9677,4.5248,-2.5571
10.36,1.6206,4.3496,-2.729
10.37,1.6554,3.9871,-2.3317
10.38,2.3089,3.502,-1.1931
10.39,4.7566,3.0128,1.7438
10.4,9.5886,2.6269,6.9616
10.41,10.325,2.2236,8.1017
10.42,5.5168,2.0292,3.4876
10.43,2.4158,1.8995,0.51636
10.44,1.4316,1.8029,-0.37126
10.45,1.1507,1.8094,-0.65875
10.46,1.1524,2.1888,-1.0364
10.47,1.4261,2.7151,-1.289
10.48,2.3118,2.9911,-0.67934
10.49,5.2206,3.034,2.1866
10.5,11.66,3.05,8.6097
10.51,14.206,3.0293,11.177
10.52,8.1332,2.9966,5.1366
10.53,3.3224,2.8367,0.48576
10.54,1.6924,2.6297,-0.93732
10.55,1.1667,2.3039,-1.1372
10.56,0.99779,2.0332,-1.0354
10.57,1.0365,1.6962,-0.65975
10.58,1.3834,1.3493,0.034041
10.59,2.6343,1.0209,1.6134
10.6,5.5507,0.81344,4.7372
10.61,6.9645,0.70397,6.2605
10.62,4.3256,0.91756,3.4081
10.63,2.1089,1.3307,0.77819
10.64,1.4465,1.4478,-0.0012374
10.65,1.4089,1.6542,-0.24525
10.66,1.7107,1.8177,-0.10691
10.67,2.4997,1.929,0.57064
10.68,4.5931,1.9415,2.6515
10.69,11.194,2.0016,9.1922
10.7,26.292,2.0292,24.263
10.71,33.482,1.9819,31.5
10.72,19.53,2.0379,17.492
10.73,7.5794,2.0476,5.5318
10.74,3.3989,2.3497,1.0492
10.75,1.9655,2.7334,-0.76789
10.76,1.332,3.1549,-1.8229
10.77,0.99985,3.3206,-2.3208
10.78,0.80951,3.2656,-2.4561
10.79,0.6975,3.0797,-2.3822
10.8,0.63542,2.938,-2.3026
10.81,0.61065,2.9218,-2.3111
10.82,0.61966,3.0044,-2.3848
10.83,0.66648,3.0071,-2.3406
10.84,0.76593,2.7604,-1.9945
10.85,0.95268,2.6069,-1.6542
10.86,1.313,2.3613,-1.0484
10.87,2.1013,2.1364,-0.035115
10.88,4.2809,1.8478,2.4331
10.89,10.966,1.715,9.2513
10.9,21.905,1.6957,20.209
10.91,21.033,2.1302,18.902
10.92,9.9875,2.7673,7.2202
10.93,3.9419,3.1607,0.78118
10.94,2.0069,3.285,-1.2781
10.95,1.3094,3.204,-1.8946
10.96,1.03,3.1814,-2.1513
10.97,1.0025,3.1142,-2.1117
10.98,1.3834,2.9835,-1.6001
10.99,2.675,2.6847,-0.009774
11,3.9764,2.437,1.5394
11.01,2.9658,2.2115,0.75426
11.02,1.4216,1.9518,-0.53023
11.03,0.80575,1.6167,-0.81096
11.04,0.63939,1.2967,-0.65727
11.05,0.6375,1.014,-0.37651
11.06,0.77466,0.751,0.023668
11.07,1.2166,0.56363,0.65296
11.08,2.6616,0.45037,2.2112
11.09,5.8562,0.3382,5.518
11.1,7.128,0.35495,6.773
11.11,4.1394,0.48004,3.6594
11.12,1.7851,0.51833,1.2668
11.13,1.0219,0.62233,0.39956
11.14,0.83781,0.75411,0.083701
11.15,0.90273,0.93853,-0.035804
11.16,1.2688,1.0929,0.17585
11.17,2.486,1.3969,1.0892
11.18,6.1265,2.2374,3.8891
11.19,10.727,3.3591,7.368
11.2,8.7698,4.3106,4.4592
11.21,3.8469,4.6819,-0.83496
11.22,1.6001,4.7113,-3.1112
11.23,0.87636,4.6243,-3.748
11.24,0.58902,4.4507,-3.8617
11.25,0.4473,4.2211,-3.7738
11.26,0.36865,3.8586,-3.49
11.27,0.32287,3.5145,-3.1916
11.28,0.29696,3.0981,-2.8012
11.29,0.28502,2.6595,-2.3745
11.3,0.28481,2.2065,-1.9217
11.31,0.29667,1.7224,-1.4257
11.32,0.3241,1.3377,-1.0136
11.33,0.37645,1.0482,-0.67178
11.34,0.47858,1.0431,-0.56448
11.35,0.71146,1.2837,-0.57225
11.36,1.391,1.5112,-0.12023
11.37,3.1836,1.6765,1.5071
11.38,4.8084,1.8986,2.9098
11.39,3.5073,2.2238,1.2836
11.4,1.7199,2.2989,-0.57901
11.41,1.1108,2.4124,-1.3016
11.42,1.0868,2.5883,-1.5015
11.43,1.3872,2.6305,-1.2433
11.44,2.2088,2.5238,-0.31502
11.45,4.6318,2.2757,2.3562
11.46,11.962,2.0855,9.876
11.47,22.576,1.7917,20.784
11.48,19.971,1.6069,18.364
11.49,8.9904,1.381,7.6094
11.5,3.5296,1.146,2.3836
11.51,1.7749,1.0038,0.77109
11.52,1.096,0.80112,0.29486
11.53,0.76442,0.73053,0.033893
11.54,0.57773,0.65436,-0.076622
11.55,0.46323,0.59409,-0.13086
11.56,0.38941,0.5215,-0.13209
11.57,0.34099,0.51571,-0.17472
11.58,0.31022,0.59604,-0.28583
11.59,0.29353,0.60948,-0.31595
11.6,0.29069,0.6332,-0.34251
11.61,0.30603,0.58925,-0.28321
11.62,0.35535,0.52265,-0.1673
11.63,0.49816,0.47178,0.026381
11.64,0.95527,0.41844,0.53682
11.65,1.9206,0.41063,1.5099
11.66,2.2338,0.437,1.7968
11.67,1.333,0.42236,0.91065
11.68,0.68108,0.38566,0.29542
11.69,0.49447,0.37095,0.12352
11.7,0.48689,0.34483,0.14206
11.71,0.59046,0.34785,0.24261
11.72,0.90523,0.33318,0.57205
11.73,1.9019,0.41076,1.4912
11.74,4.1736,0.63134,3.5422
11.75,5.2829,1.012,4.2709
11.76,3.2682,1.3985,1.8697
11.77,1.5826,1.7156,-0.133
11.78,1.1077,2.0097,-0.90204
11.79,1.1503,2.1035,-0.95328
11.8,1.5649,2.1157,-0.55082
11.81,2.7782,2.0487,0.72953
11.82,6.6644,2.0432,4.6212
11.83,15.573,2.0283,13.545
11.84,19.818,1.957,17.861
11.85,11.591,1.9117,9.6793
11.86,4.5505,1.7964,2.7542
11.87,2.1042,1.7405,0.36373
11.88,1.2949,1.6095,-0.31463
11.89,0.99307,1.4545,-0.46148
11.9,0.97398,1.3758,-0.40181
11.91,1.4026,1.3007,0.10182
11.92,2.5165,1.3339,1.1826
11.93,2.9584,1.3286,1.6298
11.94,1.869,1.256,0.61306
11.95,1.0408,1.234,-0.19324
11.96,0.83694,1.187,-0.35002
11.97,0.9242,1.1686,-0.24441
11.98,1.2915,1.1211,0.17039
11.99,2.372,1.0975,1.2745
12,5.8091,1.2818,4.5274
12.01,12.427,1.6454,10.782
12.02,13.473,2.1629,11.31
12.03,6.9893,2.5388,4.4505
12.04,2.7943,2.6629,0.13141
12.05,1.4398,2.6805,-1.2407
12.06,1.0082,2.5865,-1.5783
12.07,0.92825,2.4679,-1.5396
12.08,1.2239,2.3964,-1.1725
12.09,2.4224,2.3166,0.10574
12.1,4.3378,2.2397,2.0981
12.11,4.0094,2.0599,1.9495
12.12,2.0238,1.8421,0.18165
12.13,1.0179,1.6669,-0.64905
12.14,0.75689,1.4706,-0.71375
12.15,0.78462,1.3367,-0.55209
12.16,1.0922,1.2629,-0.17069
12.17,2.163,1.2779,0.88509
12.18,5.2516,1.2969,3.9547
12.19,8.5866,1.1887,7.3979
12.2,6.4994,1.0793,5.4201
12.21,2.7732,0.96971,1.8034
12.22,1.1975,0.86282,0.3347
12.23,0.68812,0.82199,-0.13387
12.24,0.48287,0.78247,-0.2996
12.25,0.3832,0.77037,-0.38716
12.26,0.3317,0.81701,-0.48531
12.27,0.30766,0.92816,-0.6205
12.28,0.30332,0.94598,-0.64266
12.29,0.31731,0.85467,-0.53736
12.3,0.35389,0.79428,-0.44039
12.31,0.4257,0.69473,-0.26903
12.32,0.56554,0.61003,-0.044491
12.33,0.87119,0.51269,0.3585
12.34,1.7133,0.42167,1.2916
12.35,4.2904,0.40463,3.8857
12.36,8.5055,0.36858,8.1369
12.37,8.1778,0.35517,7.8227
12.38,3.9385,0.35757,3.581
12.39,1.6272,0.35805,1.2692
12.4,0.90516,0.43,0.47516
12.41,0.67517,0.53603,0.13913
12.42,0.65066,0.71233,-0.061675
12.43,0.88183,0.98395,-0.10211
12.44,1.6064,1.2801,0.32633
12.45,2.2199,1.422,0.79791
12.46,1.663,1.42,0.24301
12.47,1.0057,1.473,-0.46729
12.48,0.86843,1.4657,-0.59723
12.49,1.0493,1.4495,-0.40019
12.5,1.5964,1.39,0.20639
12.51,3.1649,1.3435,1.8213
12.52,8.0495,1.4204,6.6291
12.53,16.514,1.4324,15.081
12.54,16.52,1.5456,14.975
12.55,8.071,1.8752,6.1959
12.56,3.2065,2.2099,0.99658
12.57,1.6705,2.5132,-0.84278
12.58,1.1863,2.5999,-1.4136
12.59,1.1604,2.5556,-1.3952
12.6,1.7813,2.6018,-0.82046
12.61,3.5821,2.5875,0.99458
12.62,4.7426,2.4996,2.2429
12.63,3.0643,2.3384,0.72589
12.64,1.3869,2.151,-0.76413
12.65,0.80251,1.9917,-1.1892
12.66,0.67263,1.7874,-1.1147
12.67,0.77359,1.5831,-0.80949
12.68,1.292,1.4173,-0.12537
12.69,2.9523,1.2352,1.7171
12.7,5.2226,1.0488,4.1737
12.71,4.4604,0.87087,3.5895
12.72,2.0704,0.69281,1.3776
12.73,0.94929,0.53695,0.41234
12.74,0.62336,0.41628,0.20709
12.75,0.56847,0.30498,0.26349
12.76,0.73162,0.27511,0.45652
12.77,1.4201,0.36992,1.0501
12.78,2.86,0.53079,2.3292
12.79,3.2031,0.81094,2.3921
12.8,1.8066,1.1224,0.68422
12.81,0.86478,1.3391,-0.47436
12.82,0.6063,1.4906,-0.88425
12.83,0.63103,1.5052,-0.8742
12.84,0.92802,1.4526,-0.52463
12.85,1.9862,1.444,0.54223
12.86,4.6366,1.3634,3.2732
12.87,6.336,1.2721,5.0639
12.88,3.988,1.1953,2.7927
12.89,1.6114,1.0642,0.54727
12.9,0.7431,0.9768,-0.2337
12.91,0.45145,0.89486,-0.44342
12.92,0.32639,0.84658,-0.52019
12.93,0.26356,0.98332,-0.71976
12.94,0.2308,1.1234,-0.89258
12.95,0.21619,1.1596,-0.94346
12.96,0.21569,1.1694,-0.95375
12.97,0.22996,1.1018,-0.8718
12.98,0.26521,1.0156,-0.75043
12.99,0.33953,0.95523,-0.6157
13,0.51122,0.85947,-0.34825
13.01,1.0053,0.81995,0.18531
13.02,2.4668,0.80047,1.6664
13.03,4.4453,0.70436,3.741
13.04,3.8038,0.65561,3.1482
13.05,1.7561,0.63029,1.1258
13.06,0.80215,0.58225,0.2199
13.07,0.53662,0.57234,-0.035721
13.08,0.51606,0.52646,-0.010398
13.09,0.72931,0.49761,0.2317
13.1,1.5207,0.52117,0.99949
13.11,2.8474,0.45984,2.3875
13.12,2.7471,0.4137,2.3334
13.13,1.4206,0.4158,1.0048
13.14,0.72435,0.39914,0.32521
13.15,0.56781,0.46482,0.10299
13.16,0.65427,0.58925,0.065017
13.17,1.0863,0.75469,0.33159
13.18,2.52,0.93876,1.5813
13.19,5.0259,0.99155,4.0343
13.2,5.0326,1.0207,4.0119
13.21,2.5413,1.0726,1.4687
13.22,1.1262,1.0575,0.068681
13.23,0.72285,1.0659,-0.34305
13.24,0.69111,1.0705,-0.37939
13.25,0.98841,1.0932,-0.10475
13.26,2.1011,1.1601,0.941
13.27,4.0743,1.1165,2.9578
13.28,4.0828,1.0856,2.9972
13.29,2.1283,1.131,0.99725
13.3,1.0405,1.1678,-0.12732
13.31,0.78327,1.246,-0.46276
13.32,0.89498,1.2499,-0.35495
13.33,1.5091,1.1893,0.31983
13.34,3.5693,1.1701,2.3992
13.35,7.1749,1.0898,6.0851
13.36,7.1668,1.0234,6.1434
13.37,3.5429,0.98599,2.5569
13.38,1.4569,0.89096,0.56596
13.39,0.79879,0.86308,-0.064291
13.4,0.59516,0.89841,-0.30325
13.41,0.60271,0.96605,-0.36333
13.42,0.90444,1.0215,-0.11708
13.43,1.4303,0.97197,0.45831
13.44,1.3585,0.96983,0.38865
13.45,0.85548,0.96494,-0.10946
13.46,0.66565,0.884,-0.21835
13.47,0.7683,0.85013,-0.081825
13.48,1.1763,0.77831,0.39798
13.49,2.435,0.72924,1.7058
13.5,6.2079,0.76401,5.4439
13.51,11.32,0.80503,10.515
13.52,9.622,1.0256,8.5964
13.53,4.259,1.318,2.9411
13.54,1.7089,1.4652,0.24371
13.55,0.89106,1.5778,-0.68675
13.56,0.57258,1.6203,-1.0478
13.57,0.41838,1.6052,-1.1868
13.58,0.33496,1.6299,-1.2949
13.59,0.28905,1.5958,-1.3068
13.6,0.26755,1.5292,-1.2616
13.61,0.26678,1.453,-1.1862
13.62,0.29111,1.3244,-1.0333
13.63,0.36011,1.2397,-0.87957
13.64,0.54665,1.2171,-0.67043
13.65,1.1357,1.2448,-0.1091
13.66,2.5839,1.3144,1.2695
13.67,3.519,1.3413,2.1776
13.68,2.2685,1.3098,0.95873
13.69,1.0122,1.2364,-0.22421
13.7,0.59205,1.142,-0.54998
13.71,0.53087,1.0953,-0.56446
13.72,0.70292,1.1256,-0.42264
13.73,1.3965,1.1141,0.28235
13.74,2.8332,1.0259,1.8073
13.75,3.1951,0.98289,2.2122
13.76,1.8547,0.93949,0.91518
13.77,0.98265,0.85483,0.12783
13.78,0.83077,0.78633,0.044441
13.79,1.0891,0.71825,0.3709
13.8,2.0876,0.70448,1.3831
13.81,5.209,0.72858,4.4804
13.82,9.7487,0.69394,9.0547
13.83,8.6325,0.65351,7.979
13.84,3.9358,0.60476,3.331
13.85,1.6158,0.52326,1.0926
13.86,0.90736,0.4991,0.40826
13.87,0.72476,0.51917,0.20558
13.88,0.91703,0.54022,0.3768
13.89,1.7116,0.59195,1.1197
13.9,2.3717,0.62426,1.7474
13.91,1.6263,0.61046,1.0158
13.92,0.72594,0.58433,0.14161
13.93,0.37257,0.54739,-0.17481
13.94,0.2499,0.55255,-0.30264
13.95,0.19504,0.5792,-0.38416
13.96,0.16596,0.55327,-0.38731
13.97,0.14984,0.53752,-0.38768
13.98,0.14195,0.54052,-0.39857
13.99,0.14055,0.50428,-0.36373
14,0.14669,0.49068,-0.34399
14.01,0.16401,0.532,-0.36799
14.02,0.20589,0.59042,-0.38454
14.03,0.32478,0.61727,-0.29249
14.04,0.65577,0.57559,0.080183
14.05,1.0473,0.54622,0.5011
14.06,0.88683,0.53581,0.35102
14.07,0.53567,0.48733,0.048347
14.08,0.45093,0.45067,0.0002608
14.09,0.57995,0.40402,0.17592
14.1,1.0267,0.35396,0.67272
14.11,2.4774,0.34853,2.1289
14.12,5.6777,0.31155,5.3661
14.13,6.9428,0.27756,6.6652
14.14,3.9261,0.29899,3.6271
14.15,1.5315,0.27484,1.2567
14.16,0.70946,0.26065,0.44881
14.17,0.42565,0.32477,0.10088
14.18,0.30053,0.32564,-0.02511
14.19,0.23688,0.29893,-0.062052
14.2,0.20375,0.36039,-0.15665
14.21,0.18983,0.44839,-0.25856
14.22,0.19223,0.57617,-0.38394
14.23,0.21555,0.70216,-0.48661
14.24,0.27869,0.72719,-0.44849
14.25,0.45469,0.7415,-0.28681
14.26,1.015,0.75968,0.25534
14.27,2.1979,0.7218,1.4761
14.28,2.5744,0.71306,1.8614
14.29,1.4515,0.74648,0.70505
14.3,0.6281,0.75277,-0.12467
14.31,0.36701,0.79637,-0.42936
14.32,0.31271,0.88079,-0.56808
14.33,0.38922,0.90874,-0.51951
14.34,0.68316,0.97689,-0.29373
14.35,0.99072,1.1331,-0.14243
14.36,0.80093,1.2048,-0.40387
14.37,0.51583,1.2069,-0.69106
14.38,0.48187,1.193,-0.71111
14.39,0.66199,1.126,-0.464
14.4,1.2531,1.0804,0.17272
14.41,3.1202,1.0495,2.0707
14.42,6.361,0.96784,5.3932
14.43,6.3692,0.90174,5.4674
14.44,3.1468,0.8634,2.2834
14.45,1.3055,0.7936,0.5119
14.46,0.76051,0.7431,0.017406
14.47,0.68844,0.71867,-0.030235
14.48,1.0504,0.6454,0.40502
14.49,2.0964,0.57451,1.5219
14.5,2.6844,0.55065,2.1338
14.51,1.6896,0.51933,1.1702
14.52,0.78468,0.49785,0.28683
14.53,0.50219,0.49292,0.0092704
14.54,0.51053,0.47822,0.032305
14.55,0.8281,0.48503,0.34307
14.56,1.836,0.50417,1.3318
14.57,2.9374,0.51149,2.4259
14.58,2.2509,0.51608,1.7349
14.59,1.0328,0.51716,0.51565
14.6,0.54774,0.52003,0.027715
14.61,0.46403,0.53637,-0.072339
14.62,0.63614,0.54919,0.086951
14.63,1.3325,0.54031,0.79217
14.64,2.4404,0.54616,1.8942
14.65,2.259,0.57396,1.6851
14.66,1.1266,0.61126,0.51532
14.67,0.56145,0.68055,-0.1191
14.68,0.44281,0.76444,-0.32163
14.69,0.56762,0.83401,-0.26639
14.7,1.1555,0.86626,0.2892
14.71,2.3916,0.83951,1.5521
14.72,2.6775,0.8099,1.8676
14.73,1.4555,0.80189,0.65361
14.74,0.6127,0.79738,-0.18468
14.75,0.33363,0.82288,-0.48925
14.76,0.2389,0.81407,-0.57517
14.77,0.20243,0.73634,-0.53391
14.78,0.1927,0.70298,-0.51028
14.79,0.20177,0.68621,-0.48443
14.8,0.23112,0.62213,-0.39101
14.81,0.29197,0.58591,-0.29394
14.82,0.41772,0.53782,-0.1201
14.83,0.72134,0.45437,0.26697
14.84,1.6462,0.4344,1.2118
14.85,4.0546,0.42194,3.6326
14.86,6.0112,0.37854,5.6327
14.87,4.0683,0.42426,3.644
14.88,1.6775,0.52996,1.1475
14.89,0.78109,0.59059,0.1905
14.9,0.53837,0.64224,-0.10387
14.91,0.58767,0.66586,-0.078185
14.92,1.0015,0.64105,0.36048
14.93,1.4416,0.64728,0.79431
14.94,1.0988,0.66507,0.43373
14.95,0.58872,0.66133,-0.07261
14.96,0.42952,0.65804,-0.22852
14.97,0.5045,0.63685,-0.13235
14.98,0.91321,0.62233,0.29087
14.99,2.1574,0.65586,1.5015
15,3.6218,0.68139,2.9405
15.01,2.8677,0.68511,2.1826
15.02,1.2902,0.70129,0.58892
15.03,0.62471,0.69247,-0.067761
15.04,0.47549,0.63993,-0.16443
15.05,0.60225,0.5971,0.0051445
15.06,1.1973,0.56719,0.63009
15.07,2.0391,0.52722,1.5118
15.08,1.7516,0.4948,1.2568
15.09,0.86291,0.46919,0.39372
15.1,0.46904,0.42772,0.041319
15.11,0.41758,0.37927,0.038313
15.12,0.6174,0.34011,0.27729
15.13,1.3454,0.31313,1.0323
15.14,2.3529,0.29558,2.0573
15.15,2.0127,0.29573,1.717
15.16,0.95016,0.33173,0.61843
15.17,0.4577,0.39096,0.066744
15.18,0.33078,0.40213,-0.071356
15.19,0.36584,0.37668,-0.010839
15.2,0.61597,0.41115,0.20482
15.21,0.98225,0.43806,0.54419
15.22,0.88657,0.41601,0.47056
15.23,0.56,0.42471,0.13529
15.24,0.48775,0.40534,0.082408
15.25,0.67931,0.34503,0.33428
15.26,1.3843,0.34942,1.0349
15.27,3.4978,0.35805,3.1397
15.28,6.1682,0.31575,5.8525
15.29,5.0355,0.3241,4.7114
15.3,2.1826,0.35907,1.8236
15.31,0.88055,0.36792,0.51263
15.32,0.46105,0.43524,0.025818
15.33,0.29395,0.51832,-0.22437
15.34,0.21061,0.51868,-0.30808
15.35,0.16308,0.50844,-0.34537
15.36,0.13369,0.5339,-0.4002
15.37,0.11468,0.53217,-0.4175
15.38,0.10218,0.51556,-0.41338
15.39,0.094208,0.50442,-0.41021
15.4,0.089708,0.45691,-0.3672
15.41,0.088232,0.42134,-0.33311
15.42,0.089981,0.41931,-0.32933
15.43,0.095769,0.40692,-0.31115
15.44,0.10787,0.40919,-0.30131
15.45,0.13242,0.42003,-0.28761
15.46,0.18975,0.37803,-0.18827
15.47,0.35833,0.33975,0.018586
15.48,0.7773,0.34502,0.43228
15.49,1.0904,0.33507,0.75534
15.5,0.77292,0.3604,0.41251
15.51,0.4368,0.47384,-0.037041
15.52,0.38857,0.56765,-0.17908
15.53,0.57618,0.61318,-0.036996
15.54,1.2818,0.66539,0.61645
15.55,2.9241,0.65937,2.2648
15.56,3.7103,0.63056,3.0798
15.57,2.1978,0.67593,1.5219
15.58,0.91188,0.71733,0.19454
15.59,0.49057,0.68526,-0.19468
15.6,0.42072,0.66801,-0.24729
15.61,0.61064,0.69132,-0.080683
15.62,1.0676,0.69611,0.37152
15.63,1.1437,0.73322,0.41052
15.64,0.69695,0.8097,-0.11274
15.65,0.45028,0.80307,-0.35278
15.66,0.48828,0.75024,-0.26195
15.67,0.84786,0.74118,0.10667
15.68,2.0377,0.69453,1.3431
15.69,3.8899,0.61263,3.2773
15.7,3.5909,0.60563,2.9853
15.71,1.7012,0.61653,1.0847
15.72,0.73213,0.55326,0.17887
15.73,0.46311,0.4918,-0.028684
15.74,0.48728,0.48166,0.0056222
15.75,0.83343,0.43089,0.40254
15.76,1.2398,0.36013,0.87968
15.77,0.9699,0.35585,0.61405
15.78,0.50939,0.33793,0.17147
15.79,0.35802,0.27171,0.086303
15.8,0.43257,0.27018,0.16239
15.81,0.85386,0.29857,0.55529
15.82,1.9079,0.27499,1.6329
15.83,2.496,0.28849,2.2075
15.84,1.5256,0.37021,1.1554
15.85,0.62647,0.38906,0.23741
15.86,0.30607,0.33433,-0.028257
15.87,0.19924,0.33467,-0.13544
15.88,0.15592,0.34932,-0.1934
15.89,0.13869,0.30164,-0.16295
15.9,0.13745,0.28658,-0.14913
15.91,0.1518,0.32757,-0.17578
15.92,0.19099,0.31294,-0.12195
15.93,0.28916,0.30085,-0.011697
15.94,0.58369,0.36886,0.21483
15.95,1.4301,0.40134,1.0288
15.96,2.4201,0.38945,2.0306
15.97,1.9155,0.43761,1.4779
15.98,0.85492,0.48907,0.36585
15.99,0.40453,0.43267,-0.028133
16,0.29657,0.39043,-0.093866
16.01,0.36076,0.43973,-0.078962
16.02,0.6191,0.42458,0.19451
16.03,0.77519,0.36023,0.41496
16.04,0.54689,0.38287,0.16401
16.05,0.36593,0.38354,-0.017609
16.06,0.40116,0.30509,0.096073
16.07,0.70462,0.29869,0.40593
16.08,1.7125,0.3293,1.3832
16.09,3.3763,0.28168,3.0946
16.1,3.2429,0.2677,2.9752
16.11,1.5624,0.34317,1.2192
16.12,0.653,0.40564,0.24736
16.13,0.39293,0.44987,-0.056943
16.14,0.39959,0.52755,-0.12796
16.15,0.66556,0.57578,0.089778
16.16,0.92316,0.53928,0.38389
16.17,0.65867,0.53679,0.12188
16.18,0.3078,0.56433,-0.25653
16.19,0.16675,0.52746,-0.36071
16.2,0.11938,0.50204,-0.38266
16.21,0.10048,0.51844,-0.41797
16.22,0.093455,0.52077,-0.42731
16.23,0.094114,0.56788,-0.47376
16.24,0.1026,0.65565,-0.55305
16.25,0.12341,0.6455,-0.52209
16.26,0.17286,0.5938,-0.42094
16.27,0.31552,0.6117,-0.29618
16.28,0.7082,0.60254,0.10566
16.29,1.1368,0.5289,0.60791
16.3,0.91141,0.503,0.40841
16.31,0.50803,0.4812,0.026828
16.32,0.42435,0.40068,0.023675
16.33,0.64567,0.36009,0.28558
16.34,1.505,0.35648,1.1485
16.35,3.2721,0.29665,2.9754
16.36,3.6858,0.24854,3.4372
16.37,1.9577,0.26004,1.6976
16.38,0.7631,0.2338,0.52929
16.39,0.3638,0.17563,0.18817
16.4,0.22177,0.18424,0.037521
16.41,0.15731,0.21569,-0.058383
16.42,0.12387,0.22059,-0.096723
16.43,0.10642,0.25399,-0.14756
16.44,0.1001,0.29165,-0.19155
16.45,0.10638,0.27818,-0.17179
16.46,0.14049,0.27765,-0.13716
16.47,0.25917,0.30653,-0.047365
16.48,0.48007,0.28515,0.19491
16.49,0.50171,0.27118,0.23053
16.5,0.29335,0.30338,-0.010037
16.51,0.18045,0.30132,-0.12087
16.52,0.18598,0.29682,-0.11085
16.53,0.31779,0.36286,-0.045063
16.54,0.69264,0.41214,0.2805
16.55,1.0021,0.41786,0.58425
16.56,0.7043,0.44043,0.26387
16.57,0.34509,0.43774,-0.092653
16.58,0.24156,0.40368,-0.16212
16.59,0.30797,0.39922,-0.09125
16.6,0.62963,0.40942,0.22021
16.61,1.1461,0.38284,0.76326
16.62,1.0697,0.37657,0.69315
16.63,0.55932,0.37632,0.18301
16.64,0.32598,0.33176,-0.0057819
16.65,0.34682,0.30344,0.043375
16.66,0.65269,0.31539,0.3373
16.67,1.3796,0.2852,1.0944
16.68,1.6725,0.2395,1.433
16.69,0.99214,0.24526,0.74688
16.7,0.47284,0.24243,0.23041
16.71,0.36044,0.21866,0.14178
16.72,0.52688,0.233,0.29388
16.73,1.1346,0.27052,0.8641
16.74,1.749,0.27805,1.4709
16.75,1.2848,0.28772,0.99708
16.76,0.57026,0.29219,0.27808
16.77,0.28801,0.27843,0.0095783
16.78,0.223,0.27754,-0.054537
16.79,0.27119,0.28513,-0.01394
16.8,0.39493,0.27313,0.1218
16.81,0.39829,0.27039,0.12791
16.82,0.30627,0.28201,0.024259
16.83,0.32265,0.27927,0.043383
16.84,0.53062,0.2847,0.24592
16.85,1.2499,0.29962,0.95026
16.86,2.8458,0.29677,2.549
16.87,3.4764,0.29694,3.1795
16.88,1.9693,0.31102,1.6583
16.89,0.77365,0.30241,0.47124
16.9,0.36404,0.27701,0.08703
16.91,0.22415,0.27857,-0.05442
16.92,0.1649,0.28931,-0.12441
16.93,0.13871,0.27481,-0.1361
16.94,0.13232,0.24759,-0.11527
16.95,0.14566,0.23524,-0.089576
16.96,0.19507,0.23464,-0.039572
16.97,0.35378,0.22345,0.13033
16.98,0.83494,0.22059,0.61436
16.99,1.4889,0.22679,1.2621
17,1.2757,0.2169,1.0588
17.01,0.59878,0.19179,0.407
17.02,0.29011,0.18564,0.10446
17.03,0.22982,0.19183,0.037987
17.04,0.32192,0.1812,0.14072
17.05,0.54354,0.17718,0.36636
17.06,0.56407,0.19437,0.3697
17.07,0.34958,0.18183,0.16776
17.08,0.25167,0.1617,0.089962
17.09,0.32301,0.19343,0.12958
17.1,0.67747,0.24871,0.42876
17.11,1.4857,0.27006,1.2157
17.12,1.8082,0.28448,1.5237
17.13,1.0492,0.30101,0.74824
17.14,0.45819,0.29114,0.16705
17.15,0.2921,0.27997,0.012133
17.16,0.3506,0.28798,0.062611
17.17,0.64787,0.29041,0.35746
17.18,0.87428,0.28373,0.59055
17.19,0.60217,0.27146,0.33071
17.2,0.3156,0.25874,0.056864
17.21,0.25853,0.25352,0.0050181
17.22,0.40187,0.25112,0.15075
17.23,0.88843,0.2482,0.64023
17.24,1.3778,0.24193,1.1359
17.25,1.0126,0.233,0.77957
17.26,0.45008,0.23663,0.21345
17.27,0.23478,0.27141,-0.036633
17.28,0.21133,0.32052,-0.10919
17.29,0.33348,0.34328,-0.0097936
17.3,0.51231,0.35717,0.15514
17.31,0.42872,0.35054,0.078182
17.32,0.23157,0.32978,-0.098208
17.33,0.16257,0.32016,-0.15758
17.34,0.20807,0.31138,-0.10331
17.35,0.43142,0.31198,0.11944
17.36,0.78964,0.31887,0.47077
17.37,0.72691,0.32648,0.40043
17.38,0.35207,0.3498,0.0022719
17.39,0.15707,0.38417,-0.2271
17.4,0.095102,0.39643,-0.30133
17.41,0.073156,0.38858,-0.31542
17.42,0.065256,0.37477,-0.30951
17.43,0.065212,0.35957,-0.29436
17.44,0.072955,0.33684,-0.26389
17.45,0.09451,0.3236,-0.22909
17.46,0.15563,0.33227,-0.17664
17.47,0.3462,0.33778,0.0084155
17.48,0.69426,0.34642,0.34784
17.49,0.72668,0.32401,0.40267
17.5,0.39379,0.27434,0.11944
17.51,0.20124,0.25992,-0.058684
17.52,0.17085,0.25947,-0.088623
17.53,0.25342,0.2277,0.025724
17.54,0.44428,0.2061,0.23818
17.55,0.4905,0.20762,0.28289
17.56,0.34249,0.17529,0.1672
17.57,0.30256,0.1419,0.16066
17.58,0.47364,0.1552,0.31844
17.59,1.1175,0.16385,0.95361
17.6,2.435,0.13439,2.3006
17.61,2.7479,0.11757,2.6303
17.62,1.4721,0.1264,1.3457
17.63,0.59937,0.12914,0.47022
17.64,0.33824,0.12646,0.21177
17.65,0.34087,0.15766,0.18321
17.66,0.5193,0.20568,0.31362
17.67,0.56811,0.20612,0.362
17.68,0.34556,0.18691,0.15865
17.69,0.19227,0.20509,-0.012829
17.7,0.17028,0.23271,-0.062433
17.71,0.26421,0.2355,0.028713
17.72,0.49823,0.2457,0.25253
17.73,0.57364,0.25363,0.32001
17.74,0.34797,0.23236,0.11562
17.75,0.19411,0.22926,-0.03515
17.76,0.18441,0.24678,-0.062376
17.77,0.31416,0.24374,0.070425
17.78,0.6066,0.22206,0.38453
17.79,0.68334,0.21854,0.46481
17.8,0.41698,0.21388,0.20309
17.81,0.26456,0.21795,0.04661
17.82,0.32165,0.25616,0.065486
17.83,0.68418,0.31921,0.36498
17.84,1.4151,0.34209,1.073
17.85,1.5268,0.33399,1.1928
17.86,0.79775,0.3274,0.47035
17.87,0.32574,0.32952,-0.0037756
17.88,0.17165,0.32014,-0.14849
17.89,0.11922,0.30358,-0.18437
17.9,0.099883,0.31329,-0.2134
17.91,0.097458,0.3051,-0.20764
17.92,0.11074,0.27454,-0.16379
17.93,0.15156,0.2735,-0.12193
17.94,0.27246,0.30449,-0.032033
17.95,0.6522,0.30558,0.34661
17.96,1.3116,0.27946,1.0321
17.97,1.3155,0.26079,1.0547
17.98,0.6657,0.25558,0.41012
17.99,0.30381,0.23816,0.065643
18,0.23072,0.22019,0.010533
18.01,0.33456,0.21971,0.11485
18.02,0.54378,0.218,0.32579
18.03,0.50688,0.18441,0.32247
18.04,0.29163,0.16039,0.13124
18.05,0.21428,0.16811,0.046166
18.06,0.30636,0.163,0.14336
18.07,0.67672,0.12985,0.54687
18.08,1.1566,0.12668,1.03
18.09,0.95445,0.15043,0.80402
18.1,0.44905,0.14773,0.30133
18.11,0.243,0.13222,0.11078
18.12,0.25938,0.14674,0.11264
18.13,0.4848,0.15433,0.33047
18.14,0.72226,0.13514,0.58711
18.15,0.52799,0.12189,0.4061
18.16,0.23359,0.1298,0.10379
18.17,0.11228,0.14192,-0.029647
18.18,0.0721,0.1535,-0.081399
18.19,0.055737,0.18267,-0.12694
18.2,0.048482,0.20706,-0.15857
18.21,0.046533,0.21731,-0.17078
18.22,0.049839,0.2218,-0.17196
18.23,0.063345,0.21799,-0.15464
18.24,0.108,0.20314,-0.095139
18.25,0.21037,0.20084,0.0095258
18.26,0.26458,0.19333,0.071249
18.27,0.1874,0.17502,0.012377
18.28,0.13912,0.1581,-0.018987
18.29,0.19098,0.1646,0.026383
18.3,0.42857,0.16459,0.26398
18.31,0.89846,0.14248,0.75599
18.32,0.97129,0.12238,0.84892
18.33,0.50611,0.13079,0.37532
18.34,0.20464,0.13302,0.07162
18.35,0.10582,0.12682,-0.020993
18.36,0.07138,0.13704,-0.065661
18.37,0.057293,0.15031,-0.093019
18.38,0.052639,0.14403,-0.091394
18.39,0.055394,0.12968,-0.074288
18.4,0.06992,0.1332,-0.063281
18.41,0.11875,0.15446,-0.035714
18.42,0.25798,0.14977,0.10821
18.43,0.40985,0.12307,0.28678
18.44,0.32465,0.12278,0.20188
18.45,0.17352,0.14825,0.025272
18.46,0.13612,0.15252,-0.016403
18.47,0.20975,0.14429,0.065455
18.48,0.43324,0.15709,0.27614
18.49,0.58286,0.16534,0.41752
18.5,0.39552,0.14255,0.25298
18.51,0.22166,0.13621,0.085451
18.52,0.22344,0.162,0.061438
18.53,0.43514,0.17939,0.25575
18.54,0.90026,0.14662,0.75364
18.55,1.0092,0.12748,0.88174
18.56,0.5504,0.14812,0.40228
18.57,0.23813,0.16229,0.075841
18.58,0.14859,0.13833,0.010256
18.59,0.158,0.13467,0.023323
18.6,0.21031,0.15593,0.054382
18.61,0.20055,0.15128,0.049273
18.62,0.15997,0.13542,0.024546
18.63,0.19128,0.15199,0.039292
18.64,0.37777,0.1901,0.18766
18.65,0.90333,0.17487,0.72846
18.66,1.3785,0.14002,1.2384
18.67,0.97299,0.14735,0.82565
18.68,0.41778,0.17312,0.24465
18.69,0.21363,0.14861,0.06502
18.7,0.19613,0.13271,0.063418
18.71,0.28102,0.164,0.11703
18.72,0.309,0.1891,0.1199
18.73,0.21096,0.16335,0.047615
18.74,0.16314,0.16275,0.000391
18.75,0.23264,0.19521,0.037432
18.76,0.52292,0.19996,0.32296
18.77,0.98243,0.1634,0.81903
18.78,0.90445,0.15723,0.74721
18.79,0.42806,0.18112,0.24694
18.8,0.18021,0.17107,0.0091469
18.81,0.10144,0.13903,-0.037582
18.82,0.073381,0.13969,-0.06631
18.83,0.063087,0.1565,-0.093413
18.84,0.063253,0.14619,-0.082934
18.85,0.075729,0.13552,-0.059795
18.86,0.11776,0.16636,-0.048602
18.87,0.25589,0.21214,0.043757
18.88,0.53625,0.21558,0.32067
18.89,0.6042,0.20984,0.39436
18.9,0.33683,0.24455,0.092275
18.91,0.15804,0.25875,-0.10072
18.92,0.11888,0.22969,-0.11081
18.93,0.16108,0.21792,-0.056845
18.94,0.23395,0.22971,0.0042378
18.95,0.21074,0.22823,-0.017491
18.96,0.15499,0.22668,-0.071694
18.97,0.18318,0.25178,-0.068595
18.98,0.37449,0.27613,0.098355
18.99,0.85106,0.27132,0.57974
19,1.1206,0.25747,0.86312
19.01,0.69613,0.25728,0.43885
19.02,0.31309,0.26086,0.052229
19.03,0.22129,0.24422,-0.022931
19.04,0.33038,0.21971,0.11067
19.05,0.56733,0.21438,0.35295
19.06,0.53881,0.21345,0.32535
19.07,0.27937,0.20403,0.075335
19.08,0.14786,0.19592,-0.048056
19.09,0.14273,0.19125,-0.048519
19.1,0.23547,0.17576,0.059711
19.11,0.31841,0.15907,0.15934
19.12,0.22998,0.159,0.070976
19.13,0.12893,0.16199,-0.03306
19.14,0.11516,0.13806,-0.022898
19.15,0.19111,0.12138,0.069726
19.16,0.35018,0.12128,0.2289
19.17,0.36922,0.11089,0.25833
19.18,0.22798,0.0936,0.13438
19.19,0.17508,0.090066,0.085013
19.2,0.27838,0.093191,0.18519
19.21,0.6391,0.084312,0.55479
19.22,1.0013,0.076049,0.92522
19.23,0.72869,0.081196,0.64749
19.24,0.30682,0.090375,0.21645
19.25,0.13444,0.083856,0.050582
19.26,0.078633,0.072606,0.0060269
19.27,0.056494,0.077702,-0.021208
19.28,0.046974,0.089388,-0.042414
19.29,0.044978,0.086511,-0.041533
19.3,0.052149,0.085136,-0.032988
19.31,0.083384,0.087981,-0.0045977
19.32,0.17445,0.0878,0.086654
19.33,0.26536,0.078416,0.18694
19.34,0.19979,0.078237,0.12156
19.35,0.098971,0.090487,0.0084843
19.36,0.0647,0.095582,-0.030883
19.37,0.074732,0.092035,-0.017303
19.38,0.11428,0.099163,0.01512
19.39,0.12477,0.1108,0.013975
19.4,0.095742,0.12239,-0.026648
19.41,0.098387,0.1229,-0.024514
19.42,0.17723,0.11776,0.059474
19.43,0.40732,0.11391,0.29341
19.44,0.61747,0.1132,0.50427
19.45,0.44659,0.11208,0.33451
19.46,0.21694,0.12084,0.096097
19.47,0.16104,0.13436,0.026676
19.48,0.25356,0.14293,0.11063
19.49,0.45507,0.14157,0.31349
19.5,0.45614,0.14391,0.31223
19.51,0.25724,0.1527,0.10453
19.52,0.16934,0.15749,0.011846
19.53,0.23734,0.14852,0.088819
19.54,0.49617,0.13767,0.3585
19.55,0.68909,0.13878,0.55031
19.56,0.45823,0.14188,0.31636
19.57,0.20734,0.13305,0.074288
19.58,0.13244,0.11984,0.012601
19.59,0.16493,0.11781,0.047119
19.6,0.24601,0.11798,0.12802
19.61,0.22632,0.11161,0.11471
19.62,0.14892,0.11254,0.036379
19.63,0.14977,0.11753,0.032245
19.64,0.28805,0.11196,0.17609
19.65,0.63459,0.10335,0.53124
19.66,0.79956,0.1039,0.69566
19.67,0.4719,0.10728,0.36462
19.68,0.19206,0.10329,0.088767
19.69,0.094752,0.089385,0.0053668
19.7,0.062685,0.085403,-0.022718
19.71,0.05083,0.097763,-0.046933
19.72,0.048822,0.11349,-0.064665
19.73,0.056723,0.11586,-0.059141
19.74,0.086989,0.11022,-0.023234
19.75,0.18685,0.10565,0.081195
19.76,0.37107,0.10574,0.26533
19.77,0.38872,0.10646,0.28226
19.78,0.21451,0.10626,0.10825
19.79,0.1212,0.10303,0.018168
19.8,0.13774,0.09973,0.038014
19.81,0.25227,0.093502,0.15877
19.82,0.33228,0.086965,0.24531
19.83,0.2331,0.084626,0.14847
19.84,0.14977,0.084537,0.065234
19.85,0.19136,0.082441,0.10892
19.86,0.41857,0.082106,0.33647
19.87,0.71673,0.088062,0.62866
19.88,0.58745,0.098834,0.48862
19.89,0.26671,0.10692,0.15979
19.9,0.12955,0.10025,0.029296
19.91,0.11709,0.087076,0.030015
19.92,0.16639,0.084004,0.082386
19.93,0.16762,0.092462,0.075158
19.94,0.095076,0.091356,0.0037206
19.95,0.04846,0.083595,-0.035136
19.96,0.032633,0.081314,-0.048682
19.97,0.027344,0.086669,-0.059325
19.98,0.026412,0.087299,-0.060887
19.99,0.02921,0.080866,-0.051656
20,0.038746,0.075847,-0.0371
20.01,0.068889,0.075766,-0.0068772
20.02,0.15806,0.070175,0.087883
20.03,0.27119,0.058735,0.21245
20.04,0.22694,0.055736,0.1712
20.05,0.11451,0.059708,0.054799
20.06,0.078671,0.059435,0.019236
20.07,0.11858,0.047592,0.070988
20.08,0.21105,0.040211,0.17083
20.09,0.20765,0.044618,0.16303
20.1,0.1064,0.053157,0.053247
20.11,0.047966,0.055053,-0.0070871
20.12,0.028911,0.051344,-0.022433
20.13,0.022064,0.057319,-0.035255
20.14,0.01936,0.07306,-0.053701
20.15,0.018885,0.084577,-0.065691
20.16,0.020858,0.074542,-0.053684
20.17,0.028699,0.063587,-0.034888
20.18,0.050161,0.066957,-0.016796
20.19,0.070231,0.086197,-0.015966
20.2,0.056719,0.096734,-0.040015
20.21,0.039172,0.091926,-0.052754
20.22,0.040288,0.098101,-0.057813
20.23,0.061832,0.10893,-0.047096
20.24,0.095034,0.10291,-0.0078749
20.25,0.10058,0.091294,0.0092912
20.26,0.10344,0.094661,0.0087792
20.27,0.17059,0.10234,0.068252
20.28,0.41359,0.1001,0.31349
20.29,0.86264,0.087409,0.77523
20.3,0.90084,0.085861,0.81498
20.31,0.46302,0.094858,0.36816
20.32,0.20728,0.097734,0.10954
20.33,0.16681,0.09312,0.073692
20.34,0.24381,0.098405,0.1454
20.35,0.28349,0.12206,0.16143
20.36,0.18351,0.13569,0.047813
20.37,0.11067,0.13326,-0.022593
20.38,0.12848,0.12547,0.0030112
20.39,0.24735,0.12518,0.12217
20.4,0.34866,0.12841,0.22025
20.41,0.24278,0.12498,0.1178
20.42,0.1171,0.11555,0.0015498
20.43,0.08371,0.12313,-0.03942
20.44,0.116,0.1329,-0.016895
20.45,0.16766,0.13018,0.037481
20.46,0.1423,0.12842,0.013872
20.47,0.095825,0.12566,-0.029837
20.48,0.1129,0.12439,-0.01149
20.49,0.2379,0.11603,0.12187
20.5,0.42837,0.11253,0.31584
20.51,0.37933,0.10786,0.27147
20.52,0.17837,0.10571,0.072662
20.53,0.079204,0.10118,-0.021976
20.54,0.048799,0.097648,-0.048849
20.55,0.039599,0.090956,-0.051357
20.56,0.039552,0.088252,-0.048701
20.57,0.048619,0.086796,-0.038177
20.58,0.078432,0.083563,-0.0051309
20.59,0.17606,0.079443,0.096621
20.6,0.38309,0.074125,0.30897
20.61,0.4498,0.075204,0.3746
20.62,0.25577,0.073815,0.18196
20.63,0.11879,0.070016,0.048774
20.64,0.097265,0.064194,0.033071
20.65,0.14549,0.060965,0.084521
20.66,0.17618,0.061868,0.11431
20.67,0.1198,0.066518,0.053283
20.68,0.076794,0.065256,0.011538
20.69,0.095445,0.061798,0.033647
20.7,0.18667,0.060457,0.12622
20.71,0.25612,0.062201,0.19392
20.72,0.17603,0.061224,0.11481
20.73,0.09277,0.058031,0.034739
20.74,0.085838,0.056659,0.02918
20.75,0.15007,0.059819,0.090249
20.76,0.22102,0.067595,0.15343
20.77,0.16897,0.071209,0.097763
20.78,0.093498,0.066274,0.027223
20.79,0.087383,0.06392,0.023463
20.8,0.15828,0.072531,0.085745
20.81,0.25019,0.08578,0.16441
20.82,0.20092,0.090323,0.11059
20.83,0.10095,0.089416,0.011535
20.84,0.066738,0.099299,-0.03256
20.85,0.083946,0.1038,-0.019852
20.86,0.12272,0.09468,0.028038
20.87,0.11812,0.087142,0.030982
20.88,0.10037,0.093024,0.0073431
20.89,0.14862,0.099367,0.049251
20.9,0.35001,0.09908,0.25093
20.91,0.66809,0.093477,0.57462
20.92,0.61502,0.09519,0.51983
20.93,0.28677,0.10096,0.18581
20.94,0.11584,0.098817,0.017019
20.95,0.061192,0.089973,-0.028781
20.96,0.041109,0.085551,-0.044442
20.97,0.032731,0.088013,-0.055282
20.98,0.030812,0.085328,-0.054516
20.99,0.037122,0.07943,-0.042307
21,0.064086,0.074005,-0.0099198
21.01,0.11306,0.073868,0.039195
21.02,0.11529,0.071279,0.044008
21.03,0.072586,0.065609,0.0069764
21.04,0.061287,0.062054,-0.00076638
21.05,0.1044,0.062526,0.041878
21.06,0.19657,0.061615,0.13496
21.07,0.206,0.05265,0.15334
21.08,0.12003,0.045278,0.074756
21.09,0.082948,0.045886,0.037062
21.1,0.12633,0.048671,0.077655
21.11,0.23868,0.046606,0.19207
21.12,0.25607,0.043828,0.21224
21.13,0.14259,0.051021,0.091564
21.14,0.076619,0.059058,0.017561
21.15,0.08186,0.06185,0.02001
21.16,0.13111,0.059031,0.072075
21.17,0.13965,0.056197,0.083457
21.18,0.090486,0.056071,0.034415
21.19,0.075465,0.057037,0.018428
21.2,0.1318,0.054945,0.076857
21.21,0.25945,0.049734,0.20972
21.22,0.27906,0.049179,0.22988
21.23,0.15093,0.050183,0.10075
21.24,0.072385,0.054096,0.01829
21.25,0.06265,0.056533,0.006117
21.26,0.087612,0.062561,0.02505
21.27,0.090568,0.069146,0.021422
21.28,0.059774,0.071189,-0.011415
21.29,0.050078,0.071614,-0.021535
21.3,0.083797,0.074733,0.0090645
21.31,0.16084,0.077533,0.083303
21.32,0.17227,0.072716,0.099555
21.33,0.093656,0.068847,0.024809
21.34,0.043281,0.071131,-0.027849
21.35,0.027832,0.075078,-0.047246
21.36,0.024374,0.0771,-0.052726
21.37,0.026561,0.070971,-0.044411
21.38,0.03567,0.067598,-0.031928
21.39,0.063113,0.068675,-0.0055616
21.4,0.1501,0.069588,0.080516
21.41,0.30946,0.065465,0.24399
21.42,0.32314,0.057612,0.26553
21.43,0.1683,0.055718,0.11258
21.44,0.078603,0.056115,0.022488
21.45,0.066257,0.053281,0.012977
21.46,0.087829,0.044857,0.042971
21.47,0.086661,0.040482,0.046179
21.48,0.061893,0.042285,0.019607
21.49,0.066592,0.043871,0.022721
21.5,0.13335,0.040444,0.092905
21.51,0.25099,0.035807,0.21518
21.52,0.24215,0.036126,0.20602
21.53,0.12556,0.038774,0.086791
21.54,0.072652,0.038598,0.034054
21.55,0.092092,0.036735,0.055356
21.56,0.14337,0.037309,0.10606
21.57,0.12508,0.038294,0.086789
21.58,0.061855,0.041153,0.020702
21.59,0.030548,0.042666,-0.012118
21.6,0.020769,0.042787,-0.022018
21.61,0.017887,0.042783,-0.024895
21.62,0.018334,0.041991,-0.023656
21.63,0.022773,0.042701,-0.019928
21.64,0.037792,0.043631,-0.0058392
21.65,0.08124,0.042158,0.039083
21.66,0.13318,0.038728,0.094448
21.67,0.11308,0.036728,0.076349
21.68,0.072431,0.037553,0.034878
21.69,0.08768,0.039488,0.048192
21.7,0.18639,0.03981,0.14658
21.71,0.2883,0.042105,0.24619
21.72,0.21032,0.049269,0.16105
21.73,0.09024,0.055728,0.034512
21.74,0.04151,0.059782,-0.018272
21.75,0.026347,0.060249,-0.033902
21.76,0.021422,0.05776,-0.036338
21.77,0.021545,0.056288,-0.034743
21.78,0.028167,0.05875,-0.030584
21.79,0.053092,0.063161,-0.01007
21.8,0.11382,0.065652,0.048172
21.81,0.14859,0.066776,0.08181
21.82,0.096215,0.067981,0.028234
21.83,0.051683,0.073069,-0.021386
21.84,0.052899,0.073985,-0.021086
21.85,0.087267,0.069138,0.018129
21.86,0.099571,0.063898,0.035674
21.87,0.066318,0.062893,0.0034248
21.88,0.052298,0.063371,-0.011074
21.89,0.086403,0.060262,0.02614
21.9,0.16288,0.054845,0.10803
21.91,0.16985,0.051692,0.11815
21.92,0.096101,0.054296,0.041805
21.93,0.061705,0.058517,0.0031876
21.94,0.086914,0.059463,0.027451
21.95,0.14449,0.054565,0.089925
21.96,0.13426,0.050184,0.084078
21.97,0.074973,0.050446,0.024527
21.98,0.056962,0.051123,0.0058389
21.99,0.090716,0.046694,0.044022
22,0.13908,0.039923,0.099156
22.01,0.11221,0.039125,0.073086
22.02,0.059058,0.04349,0.015567
22.03,0.044454,0.043553,0.00090177
22.04,0.062979,0.036001,0.026978
22.05,0.085929,0.031651,0.054279
22.06,0.074665,0.033966,0.040699
22.07,0.070604,0.03716,0.033443
22.08,0.13019,0.033562,0.096626
22.09,0.29312,0.026283,0.26684
22.1,0.38455,0.02431,0.36024
22.11,0.23356,0.028553,0.20501
22.12,0.093676,0.033464,0.060212
22.13,0.043892,0.032285,0.011606
22.14,0.02737,0.027028,0.00034264
22.15,0.020882,0.027048,-0.006166
22.16,0.01906,0.034255,-0.015195
22.17,0.022353,0.039204,-0.016851
22.18,0.037541,0.036781,0.00075945
22.19,0.063827,0.031986,0.03184
22.2,0.062873,0.033966,0.028908
22.21,0.039587,0.041388,-0.0018012
22.22,0.034324,0.04362,-0.0092963
22.23,0.055226,0.038487,0.016739
22.24,0.084589,0.036382,0.048207
22.25,0.076146,0.043347,0.032798
22.26,0.061623,0.051463,0.010161
22.27,0.096662,0.051472,0.04519
22.28,0.21831,0.04375,0.17456
22.29,0.31919,0.03965,0.27954
22.3,0.21782,0.045197,0.17262
22.31,0.095105,0.051693,0.043411
22.32,0.056546,0.047261,0.0092853
22.33,0.062034,0.037304,0.024731
22.34,0.065616,0.034845,0.030771
22.35,0.048084,0.041922,0.0061621
22.36,0.044532,0.047027,-0.0024956
22.37,0.079854,0.042254,0.0376
22.38,0.14957,0.036122,0.11345
22.39,0.14943,0.037773,0.11165
22.4,0.079592,0.046819,0.032773
22.41,0.04515,0.04843,-0.0032795
22.42,0.052819,0.038992,0.013827
22.43,0.075063,0.032396,0.042667
22.44,0.064261,0.037821,0.02644
22.45,0.0417,0.048473,-0.0067728
22.46,0.048652,0.049542,-0.00089055
22.47,0.095944,0.042239,0.053706
22.48,0.13162,0.039875,0.091749
22.49,0.086525,0.046756,0.039769
22.5,0.036894,0.053103,-0.016209
22.51,0.018188,0.048268,-0.03008
22.52,0.011886,0.03864,-0.026754
22.53,0.009209,0.035566,-0.026357
22.54,0.0079209,0.041344,-0.033423
22.55,0.0073517,0.045623,-0.038271
22.56,0.0072904,0.039368,-0.032078
22.57,0.0077405,0.031525,-0.023785
22.58,0.0089583,0.032975,-0.024017
22.59,0.011895,0.043181,-0.031286
22.6,0.020286,0.046937,-0.026651
22.61,0.042616,0.039041,0.0035758
22.62,0.065632,0.032664,0.032968
22.63,0.054666,0.035349,0.019317
22.64,0.041514,0.042174,-0.00066024
22.65,0.064449,0.040667,0.023782
22.66,0.1326,0.032072,0.10053
22.67,0.16069,0.027902,0.13279
22.68,0.096904,0.033321,0.063583
22.69,0.051905,0.040195,0.01171
22.7,0.057083,0.036212,0.020871
22.71,0.089074,0.026694,0.06238
22.72,0.085958,0.023134,0.062824
22.73,0.053235,0.029173,0.024063
22.74,0.049741,0.033439,0.016303
22.75,0.091076,0.026915,0.06416
22.76,0.1365,0.019183,0.11732
22.77,0.10237,0.01996,0.082409
22.78,0.052042,0.027896,0.024146
22.79,0.042539,0.029199,0.013341
22.8,0.063221,0.021518,0.041703
22.81,0.073188,0.016598,0.056591
22.82,0.051812,0.020612,0.0312
22.83,0.045948,0.027832,0.018117
22.84,0.084116,0.02628,0.057836
22.85,0.15165,0.019375,0.13227
22.86,0.13934,0.018835,0.1205
22.87,0.067505,0.027173,0.040332
22.88,0.03049,0.0325,-0.0020102
22.89,0.019416,0.026879,-0.0074628
22.9,0.016804,0.020761,-0.0039572
22.91,0.018796,0.023944,-0.005148
22.92,0.028392,0.032973,-0.004581
22.93,0.061241,0.0337,0.027542
22.94,0.13133,0.025192,0.10614
22.95,0.15416,0.021073,0.13308
22.96,0.089209,0.025662,0.063547
22.97,0.045259,0.031005,0.014254
22.98,0.044363,0.027752,0.016612
22.99,0.060347,0.021395,0.038952
23,0.054268,0.023735,0.030533
23.01,0.039441,0.034122,0.0053191
23.02,0.051918,0.039097,0.012821
23.03,0.10691,0.034725,0.072187
23.04,0.14886,0.032337,0.11653
23.05,0.10222,0.037752,0.06447
23.06,0.055874,0.045016,0.010859
23.07,0.062358,0.043331,0.019026
23.08,0.10506,0.036784,0.068278
23.09,0.10597,0.035677,0.070294
23.1,0.055229,0.041086,0.014144
23.11,0.02433,0.04546,-0.02113
23.12,0.014134,0.040948,-0.026814
23.13,0.010552,0.034989,-0.024436
23.14,0.0093278,0.034658,-0.02533
23.15,0.0097423,0.037989,-0.028246
23.16,0.012997,0.038099,-0.025102
23.17,0.020498,0.031806,-0.011308
23.18,0.025116,0.027927,-0.0028102
23.19,0.025219,0.029963,-0.0047435
23.2,0.038959,0.03231,0.0066487
23.21,0.091842,0.02899,0.062852
23.22,0.16498,0.022526,0.14246
23.23,0.14033,0.021589,0.11874
23.24,0.063004,0.025136,0.037869
23.25,0.026276,0.025431,0.00084552
23.26,0.014574,0.020086,-0.0055118
23.27,0.010168,0.015601,-0.0054329
23.28,0.0083272,0.017817,-0.0094901
23.29,0.0080668,0.022499,-0.014432
23.3,0.010017,0.02246,-0.012442
23.31,0.013792,0.018425,-0.0046328
23.32,0.014205,0.018035,-0.0038301
23.33,0.013353,0.0221,-0.0087472
23.34,0.020118,0.023052,-0.0029341
23.35,0.04131,0.018438,0.022872
23.36,0.057669,0.014754,0.042915
23.37,0.042236,0.017393,0.024843
23.38,0.029129,0.021138,0.0079904
23.39,0.04257,0.01916,0.02341
23.4,0.076278,0.013923,0.062355
23.41,0.076519,0.013824,0.062695
23.42,0.043324,0.020519,0.022806
23.43,0.030482,0.02483,0.005652
23.44,0.044353,0.021991,0.022362
23.45,0.061264,0.018173,0.043091
23.46,0.048508,0.02003,0.028478
23.47,0.036499,0.025025,0.011474
23.48,0.057234,0.025659,0.031576
23.49,0.10791,0.023293,0.08462
23.5,0.11199,0.024806,0.087182
23.51,0.061498,0.029814,0.031684
23.52,0.036884,0.033128,0.0037564
23.53,0.047,0.03142,0.01558
23.54,0.062143,0.027545,0.034598
23.55,0.046142,0.02759,0.018552
23.56,0.027742,0.030525,-0.002783
23.57,0.031888,0.031788,0.00010004
23.58,0.053032,0.029403,0.023629
23.59,0.053729,0.027102,0.026627
23.6,0.02932,0.029004,0.00031624
23.61,0.014734,0.03014,-0.015406
23.62,0.010539,0.028879,-0.018339
23.63,0.010199,0.027529,-0.01733
23.64,0.012565,0.027558,-0.014993
23.65,0.020726,0.030006,-0.00928
23.66,0.047052,0.030223,0.016829
23.67,0.095402,0.027326,0.068077
23.68,0.09985,0.025445,0.074404
23.69,0.053676,0.025596,0.02808
23.7,0.028394,0.027531,0.00086273
23.71,0.028445,0.028129,0.00031591
23.72,0.034806,0.026321,0.0084847
23.73,0.031929,0.026507,0.0054225
23.74,0.036054,0.027872,0.0081821
23.75,0.074427,0.027747,0.04668
23.76,0.14627,0.026109,0.12017
23.77,0.14611,0.024606,0.1215
23.78,0.073897,0.025318,0.048578
23.79,0.035029,0.024871,0.010158
23.8,0.030106,0.02306,0.0070457
23.81,0.031701,0.022102,0.0095993
23.82,0.02289,0.02204,0.00085045
23.83,0.015825,0.023887,-0.0080619
23.84,0.019026,0.024475,-0.0054487
23.85,0.029088,0.022909,0.006179
23.86,0.02896,0.022559,0.0064011
23.87,0.021106,0.022268,-0.0011614
23.88,0.025182,0.021884,0.0032988
23.89,0.047159,0.021476,0.025683
23.9,0.061149,0.020635,0.040514
23.91,0.044318,0.021972,0.022346
23.92,0.037269,0.022885,0.014385
23.93,0.067214,0.022707,0.044507
23.94,0.11482,0.022619,0.092202
23.95,0.097304,0.021614,0.07569
23.96,0.044558,0.02088,0.023678
23.97,0.019603,0.019667,-6.4428e-05
23.98,0.01187,0.019113,-0.0072429
23.99,0.0094893,0.019609,-0.01012
24,0.0098314,0.018984,-0.009153
24.01,0.014597,0.018253,-0.0036563
24.02,0.029804,0.018173,0.011631
24.03,0.046564,0.019609,0.026955
24.04,0.036716,0.02099,0.015725
24.05,0.01977,0.018986,0.00078428
24.06,0.016828,0.016832,-3.9435e-06
24.07,0.023311,0.016805,0.0065064
24.08,0.024675,0.017721,0.0069535
24.09,0.020217,0.018434,0.0017828
24.1,0.027329,0.017051,0.010277
24.11,0.057424,0.016529,0.040895
24.12,0.083054,0.017817,0.065237
24.13,0.058948,0.018748,0.0402
24.14,0.03188,0.018376,0.013504
24.15,0.033006,0.016189,0.016817
24.16,0.049604,0.01499,0.034614
24.17,0.046792,0.01562,0.031172
24.18,0.031071,0.016154,0.014917
24.19,0.036185,0.015637,0.020548
24.2,0.067682,0.014317,0.053365
24.21,0.080412,0.014385,0.066027
24.22,0.047564,0.015673,0.031891
24.23,0.022979,0.017048,0.0059313
24.24,0.018779,0.018295,0.00048323
24.25,0.021431,0.018161,0.0032703
24.26,0.019654,0.018555,0.001099
24.27,0.020796,0.019503,0.0012929
24.28,0.040249,0.019437,0.020812
24.29,0.077559,0.019531,0.058028
24.3,0.077132,0.019848,0.057284
24.31,0.038668,0.021172,0.017496
24.32,0.016563,0.021749,-0.0051863
24.33,0.0096331,0.021834,-0.012201
24.34,0.0075926,0.022906,-0.015313
24.35,0.0078057,0.022384,-0.014578
24.36,0.011336,0.021319,-0.0099831
24.37,0.023067,0.020268,0.0027987
24.38,0.038287,0.019537,0.01875
24.39,0.032988,0.019395,0.013594
24.4,0.019973,0.018134,0.0018397
24.41,0.021724,0.017511,0.0042126
24.42,0.036721,0.017186,0.019535
24.43,0.03941,0.016514,0.022896
24.44,0.024744,0.016159,0.0085847
24.45,0.020873,0.015099,0.0057737
24.46,0.035151,0.014739,0.020412
24.47,0.047057,0.014514,0.032543
24.48,0.032195,0.013041,0.019153
24.49,0.017553,0.012164,0.0053894
24.5,0.018312,0.011845,0.0064676
24.51,0.025237,0.011966,0.013271
24.52,0.020508,0.011765,0.0087428
24.53,0.010444,0.010506,-6.2185e-05
24.54,0.0059495,0.010008,-0.004058
24.55,0.0047272,0.010231,-0.0055038
24.56,0.0047812,0.01002,-0.0052389
24.57,0.0061155,0.0088056,-0.0026901
24.58,0.010834,0.0074528,0.0033812
24.59,0.022542,0.0072757,0.015266
24.6,0.030745,0.007847,0.022898
24.61,0.02316,0.0084416,0.014718
24.62,0.019895,0.009541,0.010354
24.63,0.035965,0.011936,0.024028
24.64,0.059606,0.013482,0.046123
24.65,0.048697,0.013031,0.035666
24.66,0.022127,0.012834,0.0092928
24.67,0.010117,0.012893,-0.0027765
24.68,0.0064768,0.013651,-0.007174
24.69,0.0054969,0.014174,-0.0086767
24.7,0.0061211,0.013886,-0.0077649
24.71,0.0098637,0.014007,-0.0041438
24.72,0.019363,0.014119,0.0052443
24.73,0.024959,0.015551,0.009408
24.74,0.017204,0.015901,0.0013029
24.75,0.01145,0.014301,-0.0028507
24.76,0.014242,0.014155,8.7356e-05
24.77,0.019536,0.014557,0.0049787
24.78,0.018795,0.015194,0.0036011
24.79,0.021875,0.01472,0.0071547
24.8,0.045907,0.0135,0.032407
24.81,0.085808,0.014153,0.071655
24.82,0.079699,0.014337,0.065362
24.83,0.040142,0.01364,0.026501
24.84,0.023949,0.012993,0.010956
24.85,0.028187,0.012063,0.016124
24.86,0.029625,0.012309,0.017316
24.87,0.019529,0.012341,0.0071877
24.88,0.015689,0.01209,0.0035989
24.89,0.023955,0.013162,0.010793
24.9,0.031307,0.013569,0.017738
24.91,0.022654,0.012433,0.010221
24.92,0.015307,0.011572,0.0037346
24.93,0.02041,0.011885,0.0085248
24.94,0.030033,0.012557,0.017476
24.95,0.026071,0.012375,0.013696
24.96,0.01996,0.010942,0.0090181
24.97,0.030893,0.010204,0.020689
24.98,0.055309,0.01072,0.04459
24.99,0.052688,0.01087,0.041818
25,0.02632,0.010209,0.016111
25.01,0.012131,0.0098909,0.0022398
25.02,0.0080743,0.010549,-0.0024749
25.03,0.0076457,0.011285,-0.0036389
25.04,0.01007,0.011052,-0.00098196
25.05,0.019579,0.010651,0.0089286
25.06,0.044459,0.01057,0.03389
25.07,0.062808,0.010611,0.052197
25.08,0.042542,0.010693,0.031849
25.09,0.021707,0.010923,0.010784
25.1,0.020421,0.01112,0.0093003
25.11,0.025771,0.011212,0.01456
25.12,0.020511,0.011434,0.0090772
25.13,0.013448,0.01124,0.0022082
25.14,0.0162,0.011753,0.0044471
25.15,0.025378,0.012269,0.013109
25.16,0.024348,0.011556,0.012793
25.17,0.01694,0.010566,0.0063738
25.18,0.0211,0.0096629,0.011437
25.19,0.037842,0.0099171,0.027925
25.2,0.040649,0.01092,0.029729
25.21,0.024034,0.010984,0.01305
25.22,0.017261,0.010685,0.0065766
25.23,0.024782,0.010333,0.014449
25.24,0.028987,0.010307,0.01868
25.25,0.018403,0.010333,0.0080705
25.26,0.010611,0.0098917,0.00071889
25.27,0.011202,0.01033,0.00087131
25.28,0.013928,0.011373,0.0025546
25.29,0.012279,0.01184,0.00043894
25.3,0.013081,0.012128,0.00095292
25.31,0.025467,0.01286,0.012606
25.32,0.041299,0.012726,0.028573
25.33,0.032567,0.011825,0.020743
25.34,0.014665,0.011026,0.0036391
25.35,0.0068725,0.011053,-0.0041804
25.36,0.0044922,0.01195,-0.0074579
25.37,0.0038204,0.011724,-0.0079038
25.38,0.004193,0.011079,-0.0068857
25.39,0.0065011,0.012027,-0.0055259
25.4,0.01127,0.013897,-0.0026268
25.41,0.012489,0.01492,-0.0024302
25.42,0.0092462,0.014291,-0.0050451
25.43,0.010111,0.01393,-0.0038186
25.44,0.017371,0.014287,0.0030835
25.45,0.021392,0.014875,0.006517
25.46,0.017473,0.015275,0.0021977
25.47,0.021856,0.015619,0.006237
25.48,0.045306,0.015671,0.029635
25.49,0.063257,0.014789,0.048467
25.5,0.042267,0.014915,0.027352
25.51,0.020207,0.014959,0.0052481
25.52,0.016203,0.014305,0.0018985
25.53,0.01843,0.013973,0.0044575
25.54,0.015281,0.013172,0.0021091
25.55,0.013657,0.012949,0.00070804
25.56,0.023481,0.012895,0.010586
25.57,0.038165,0.012226,0.025939
25.58,0.031691,0.01198,0.019711
25.59,0.016261,0.011545,0.0047151
25.6,0.012172,0.01109,0.0010826
25.61,0.01518,0.011279,0.0039011
25.62,0.014006,0.011445,0.0025608
25.63,0.010016,0.01157,-0.0015536
25.64,0.012621,0.01146,0.0011606
25.65,0.021887,0.010515,0.011373
25.66,0.022293,0.010016,0.012277
25.67,0.011923,0.0098722,0.002051
25.68,0.0056733,0.0095767,-0.0039034
25.69,0.0037825,0.0097107,-0.0059282
25.7,0.003447,0.0089922,-0.0055452
25.71,0.0041764,0.007806,-0.0036296
25.72,0.0073044,0.0074345,-0.00013018
25.73,0.014714,0.0076443,0.0070697
25.74,0.018465,0.0078838,0.010582
25.75,0.0123,0.0069605,0.0053399
25.76,0.0081007,0.0059145,0.0021862
25.77,0.0097405,0.0061765,0.0035639
25.78,0.012335,0.0073312,0.0050042
25.79,0.012692,0.0080831,0.0046086
25.8,0.019616,0.007985,0.011631
25.81,0.044436,0.0073026,0.037134
25.82,0.067506,0.006473,0.061033
25.83,0.048455,0.0066046,0.04185
25.84,0.023761,0.007487,0.016274
25.85,0.020358,0.008096,0.012262
25.86,0.024806,0.0074611,0.017345
25.87,0.018393,0.0061597,0.012234
25.88,0.0088138,0.0060645,0.0027493
25.89,0.00472,0.0067709,-0.002051
25.9,0.0034096,0.0072935,-0.0038839
25.91,0.0031017,0.006989,-0.0038873
25.92,0.0036733,0.0060242,-0.0023508
25.93,0.0061183,0.0055873,0.00053093
25.94,0.0099336,0.0060624,0.0038711
25.95,0.0098892,0.0070036,0.0028856
25.96,0.0087036,0.0076995,0.0010041
25.97,0.014619,0.0071318,0.0074871
25.98,0.026733,0.0060221,0.020711
25.99,0.025493,0.005995,0.019498
26,0.012563,0.0070201,0.005543
26.01,0.0055235,0.0076444,-0.002121
26.02,0.0033371,0.0074572,-0.0041202
26.03,0.0027118,0.0072926,-0.0045807
26.04,0.0029041,0.0076061,-0.0047019
26.05,0.0044649,0.0078523,-0.0033874
26.06,0.0077467,0.0083766,-0.00062995
26.07,0.0086266,0.0083583,0.00026837
26.08,0.0066002,0.0075115,-0.00091134
26.09,0.0079992,0.0070985,0.00090069
26.1,0.014235,0.0069776,0.007257
26.11,0.016064,0.0075408,0.0085232
26.12,0.01073,0.0082451,0.0024851
26.13,0.0099705,0.0078547,0.0021158
26.14,0.016324,0.0072413,0.0090824
26.15,0.018568,0.0068039,0.011764
26.16,0.011813,0.0066479,0.0051654
26.17,0.0086574,0.0074123,0.0012451
26.18,0.012116,0.0075951,0.0045214
26.19,0.014507,0.006976,0.0075307
26.2,0.011215,0.0066818,0.0045329
26.21,0.012086,0.0064982,0.0055875
26.22,0.022365,0.0072061,0.015159
26.23,0.02862,0.007661,0.020959
26.24,0.018622,0.006884,0.011738
26.25,0.010671,0.0066383,0.0040328
26.26,0.011553,0.006247,0.0053064
26.27,0.013829,0.0059947,0.0078343
26.28,0.012223,0.0066208,0.005602
26.29,0.015773,0.0065048,0.0092687
26.3,0.032277,0.0058513,0.026426
26.31,0.043271,0.0054675,0.037804
26.32,0.027356,0.0052448,0.022111
26.33,0.011375,0.005783,0.0055921
26.34,0.0056288,0.0062089,-0.0005801
26.35,0.0039132,0.0057686,-0.0018554
26.36,0.0037038,0.0054493,-0.0017456
26.37,0.005212,0.0052292,-1.7264e-05
26.38,0.0098519,0.0052648,0.0045871
26.39,0.013458,0.0058629,0.0075955
26.4,0.010125,0.0062709,0.0038542
26.41,0.0079132,0.0062428,0.0016703
26.42,0.012178,0.0058388,0.0063394
26.43,0.016631,0.0057043,0.010927
26.44,0.012389,0.0060504,0.0063383
26.45,0.0086441,0.0063508,0.0022933
26.46,0.012058,0.0060372,0.006021
26.47,0.016029,0.0054467,0.010582
26.48,0.011533,0.0051895,0.0063432
26.49,0.00691,0.005355,0.001555
26.5,0.0076634,0.0060409,0.0016225
26.51,0.0095432,0.0071444,0.0023988
26.52,0.0077175,0.0076335,8.393e-05
26.53,0.0071604,0.0071145,4.5929e-05
26.54,0.012348,0.007369,0.0049787
26.55,0.017193,0.007736,0.0094565
26.56,0.012234,0.0077949,0.0044392
26.57,0.0067928,0.0082167,-0.0014239
26.58,0.0067317,0.0079668,-0.001235
26.59,0.0081018,0.0081898,-8.8026e-05
26.6,0.0069196,0.0085956,-0.001676
26.61,0.0074835,0.0082473,-0.00076375
26.62,0.01425,0.0083106,0.0059389
26.63,0.020183,0.0080787,0.012104
26.64,0.013803,0.0074696,0.0063334
26.65,0.0060681,0.0076623,-0.0015943
26.66,0.0031721,0.0075662,-0.0043941
26.67,0.0023955,0.006836,-0.0044405
26.68,0.0025063,0.0068935,-0.0043872
26.69,0.0038956,0.0068998,-0.0030042
26.7,0.0077984,0.0068097,0.00098874
26.71,0.010735,0.0068662,0.0038692
26.72,0.0076616,0.006461,0.0012006
26.73,0.0047344,0.0060984,-0.001364
26.74,0.0052713,0.0060628,-0.00079148
26.75,0.0065508,0.0060495,0.00050127
26.76,0.0062294,0.006318,-8.8639e-05
26.77,0.0084453,0.0061934,0.002252
26.78,0.017256,0.0054011,0.011855
26.79,0.023303,0.0049361,0.018367
26.8,0.015809,0.0050226,0.010786
26.81,0.0097481,0.0052463,0.0045019
26.82,0.011966,0.0052831,0.0066829
26.83,0.014063,0.0047063,0.0093563
26.84,0.0096239,0.0041635,0.0054604
26.85,0.0069185,0.0039566,0.0029619
26.86,0.0093196,0.0043143,0.0050053
26.87,0.010959,0.0049293,0.0060294
26.88,0.0080794,0.0050382,0.0030412
26.89,0.0077002,0.0045761,0.0031241
26.9,0.012657,0.0044618,0.0081951
26.91,0.015183,0.0047193,0.010463
26.92,0.011218,0.0049609,0.0062573
26.93,0.012007,0.0051328,0.0068743
26.94,0.021431,0.0049008,0.01653
26.95,0.024387,0.0046004,0.019786
26.96,0.013771,0.0045644,0.009207
26.97,0.006064,0.0047738,0.0012901
26.98,0.003662,0.0050754,-0.0014134
26.99,0.003313,0.0048189,-0.0015059
27,0.0045128,0.0042611,0.0002517
27.01,0.0093542,0.0041361,0.0052181
27.02,0.018491,0.004288,0.014203
27.03,0.019269,0.0042506,0.015019
27.04,0.010439,0.0043878,0.0060515
27.05,0.005827,0.0046881,0.0011389
27.06,0.0057343,0.0049088,0.00082548
27.07,0.0054951,0.0050557,0.00043937
27.08,0.0048375,0.0050929,-0.00025542
27.09,0.0074133,0.0048822,0.0025311
27.1,0.012668,0.0048201,0.0078476
27.11,0.011902,0.0050555,0.0068463
27.12,0.0070173,0.0054378,0.0015795
27.13,0.0065565,0.0057795,0.00077694
27.14,0.0092446,0.0055632,0.0036813
27.15,0.0080011,0.0051401,0.0028611
27.16,0.0040941,0.0051331,-0.001039
27.17,0.0022002,0.0054231,-0.0032229
27.18,0.0016887,0.0052041,-0.0035153
27.19,0.0017336,0.0048545,-0.0031209
27.2,0.0024246,0.0047877,-0.0023631
27.21,0.0045309,0.0045168,1.4117e-05
27.22,0.0070402,0.0049197,0.0021206
27.23,0.006785,0.0056397,0.0011453
27.24,0.0076783,0.0052107,0.0024676
27.25,0.015356,0.0047262,0.01063
27.26,0.022829,0.004804,0.018025
27.27,0.016039,0.0046304,0.011408
27.28,0.0068033,0.0051423,0.001661
27.29,0.0031827,0.0056885,-0.0025058
27.3,0.0020793,0.005129,-0.0030497
27.31,0.0018178,0.0047344,-0.0029166
27.32,0.0022659,0.0045705,-0.0023046
27.33,0.0036949,0.0044015,-0.00070664
27.34,0.0045094,0.0047533,-0.00024397
27.35,0.003572,0.0048736,-0.0013016
27.36,0.0037312,0.0041915,-0.00046029
27.37,0.0061122,0.0038611,0.0022511
27.38,0.0072919,0.0037191,0.0035728
27.39,0.0061559,0.003561,0.0025949
27.4,0.0085166,0.0039315,0.0045852
27.41,0.015549,0.0038088,0.01174
27.42,0.016163,0.0029283,0.013235
27.43,0.0091955,0.0028074,0.006388
27.44,0.0062803,0.0031236,0.0031567
27.45,0.0075857,0.0033992,0.0041865
27.46,0.0075266,0.0035367,0.0039899
27.47,0.0067242,0.0031521,0.0035721
27.48,0.011079,0.0025572,0.0085213
27.49,0.018526,0.0024241,0.016102
27.5,0.015817,0.0027552,0.013061
27.51,0.0077737,0.0031462,0.0046275
27.52,0.0047561,0.0032708,0.0014853
27.53,0.0045749,0.0029395,0.0016355
27.54,0.0037254,0.0022149,0.0015105
27.55,0.0032299,0.002192,0.0010379
27.56,0.0048787,0.0026874,0.0021914
27.57,0.0064947,0.002793,0.0037018
27.58,0.0046213,0.0030329,0.0015884
27.59,0.0024189,0.0029916,-0.00057267
27.6,0.0017087,0.0024951,-0.00078641
27.61,0.0017899,0.0027735,-0.00098355
27.62,0.0026427,0.0031409,-0.00049817
27.63,0.0056183,0.0032475,0.0023708
27.64,0.011971,0.0036672,0.0083036
27.65,0.014085,0.0034914,0.010594
27.66,0.0083676,0.0031191,0.0052486
27.67,0.0048146,0.0035746,0.00124
27.68,0.0049813,0.004049,0.0009323
27.69,0.0051143,0.003997,0.0011173
27.7,0.0049803,0.003865,0.0011152
27.71,0.0085466,0.0032817,0.0052649
27.72,0.015229,0.0030419,0.012187
27.73,0.014191,0.0035765,0.010614
27.74,0.0076755,0.0036011,0.0040744
27.75,0.0057348,0.0034292,0.0023056
27.76,0.0066641,0.0033772,0.0032868
27.77,0.0054342,0.0028759,0.0025583
27.78,0.0038408,0.0028612,0.00097954
27.79,0.0048663,0.0034505,0.0014158
27.8,0.0062819,0.0033235,0.0029584
27.81,0.0048087,0.0031705,0.0016382
27.82,0.0037222,0.0031433,0.00057892
27.83,0.0053254,0.0029538,0.0023716
27.84,0.0065848,0.0030531,0.0035317
27.85,0.0050397,0.0031865,0.0018532
27.86,0.0051542,0.0028943,0.0022599
27.87,0.0087088,0.0029106,0.0057981
27.88,0.0094633,0.0028565,0.0066068
27.89,0.0051914,0.0026245,0.0025669
27.9,0.002262,0.002736,-0.000474
27.91,0.0012815,0.0027637,-0.0014822
27.92,0.00094493,0.0026203,-0.0016754
27.93,0.00082032,0.0028398,-0.0020195
27.94,0.00080623,0.0028089,-0.0020026
27.95,0.00089789,0.0026448,-0.0017469
27.96,0.0011894,0.0030007,-0.0018114
27.97,0.0020907,0.0031573,-0.0010666
27.98,0.0044815,0.0032444,0.0012371
27.99,0.0067566,0.0032547,0.0035019
28,0.0055372,0.0029539,0.0025833
28.01,0.0047401,0.002784,0.001956
28.02,0.0076005,0.0030052,0.0045953
28.03,0.0095891,0.0031144,0.0064747
28.04,0.0067099,0.0033279,0.003382
28.05,0.0053373,0.00329,0.0020473
28.06,0.0077911,0.0028471,0.0049439
28.07,0.0083969,0.0027314,0.0056655
28.08,0.0052653,0.0029621,0.0023033
28.09,0.0041217,0.0030484,0.0010733
28.1,0.0052948,0.0032432,0.0020516
28.11,0.0048405,0.0031989,0.0016417
28.12,0.0031224,0.0029467,0.0001757
28.13,0.0030078,0.0031889,-0.00018113
28.14,0.0039516,0.0033492,0.00060246
28.15,0.0043049,0.0033505,0.00095445
28.16,0.0062259,0.0036747,0.0025512
28.17,0.013297,0.0036463,0.0096504
28.18,0.018621,0.0032966,0.015324
28.19,0.01221,0.003533,0.008677
28.2,0.0051398,0.0036784,0.0014614
28.21,0.0025879,0.0035775,-0.00098959
28.22,0.0019546,0.0036826,-0.0017281
28.23,0.0022654,0.0033998,-0.0011344
28.24,0.0041809,0.0030991,0.0010818
28.25,0.0077306,0.0032435,0.004487
28.26,0.0078222,0.0032467,0.0045755
28.27,0.0046217,0.0034835,0.0011382
28.28,0.003718,0.0037034,1.4554e-05
28.29,0.0046122,0.0032864,0.0013258
28.3,0.0042564,0.0031559,0.0011005
28.31,0.0041414,0.0031798,0.0009616
28.32,0.0072564,0.0030144,0.004242
28.33,0.010164,0.0031976,0.0069667
28.34,0.0070995,0.0032414,0.0038582
28.35,0.0037002,0.0029551,0.00074509
28.36,0.0032741,0.0028695,0.00040461
28.37,0.0032031,0.0027291,0.000474
28.38,0.0019913,0.0025738,-0.0005826
28.39,0.0011102,0.0025606,-0.0014504
28.4,0.00084166,0.002406,-0.0015643
28.41,0.00087244,0.002335,-0.0014626
28.42,0.0012829,0.0024759,-0.001193
28.43,0.0025945,0.0023507,0.00024375
28.44,0.0041887,0.0023168,0.0018719
28.45,0.0036157,0.0023603,0.0012554
28.46,0.0026641,0.0020801,0.00058405
28.47,0.0037385,0.0020201,0.0017184
28.48,0.0048154,0.0021669,0.0026485
28.49,0.0032028,0.0020454,0.0011573
28.5,0.0014735,0.0021755,-0.00070207
28.51,0.00084565,0.0023579,-0.0015123
28.52,0.00068878,0.0022206,-0.0015318
28.53,0.00076797,0.0023276,-0.0015597
28.54,0.001228,0.0023162,-0.0010881
28.55,0.0019923,0.0019266,6.5652e-05
28.56,0.0019651,0.0020083,-4.3185e-05
28.57,0.0014653,0.0020796,-0.00061432
28.58,0.0017145,0.001983,-0.0002685
28.59,0.0023558,0.0021738,0.00018202
28.6,0.0025786,0.0021493,0.00042937
28.61,0.0039473,0.0020639,0.0018833
28.62,0.0081798,0.0022331,0.0059467
28.63,0.010324,0.0022381,0.0080861
28.64,0.0065223,0.0024117,0.0041106
28.65,0.0039402,0.0026038,0.0013363
28.66,0.0043202,0.0023169,0.0020033
28.67,0.0040415,0.0021539,0.0018876
28.68,0.002707,0.0022634,0.00044355
28.69,0.0028126,0.0022818,0.00053072
28.7,0.0037834,0.0023565,0.0014269
28.71,0.0032408,0.0023922,0.00084865
28.72,0.0025026,0.0022131,0.00028949
28.73,0.003446,0.0020744,0.0013717
28.74,0.0043879,0.0020174,0.0023704
28.75,0.0035913,0.0021388,0.0014524
28.76,0.0040227,0.0022946,0.0017281
28.77,0.0069243,0.0021,0.0048243
28.78,0.0073079,0.0019459,0.005362
28.79,0.0039514,0.0019511,0.0020002
28.8,0.001828,0.0018136,1.4354e-05
28.81,0.0012357,0.001839,-0.00060335
28.82,0.0013041,0.0020506,-0.00074655
28.83,0.0021994,0.0019314,0.00026798
28.84,0.0047018,0.0017011,0.0030006
28.85,0.0065669,0.0017477,0.0048192
28.86,0.0045442,0.0018642,0.00268
28.87,0.0025732,0.0019558,0.00061735
28.88,0.0025413,0.0018807,0.00066061
28.89,0.0026029,0.001693,0.00091
28.9,0.002195,0.0015081,0.00068691
28.91,0.0030034,0.0013895,0.0016139
28.92,0.0047198,0.0014862,0.0032336
28.93,0.0042746,0.0017348,0.0025398
28.94,0.0030402,0.0018226,0.0012175
28.95,0.0039583,0.001781,0.0021773
28.96,0.0052221,0.0016632,0.0035589
28.97,0.0039264,0.0017236,0.0022028
28.98,0.0029431,0.0018793,0.0010638
28.99,0.0039747,0.0018899,0.0020848
29,0.0041928,0.0020139,0.0021789
29.01,0.0025457,0.0020491,0.00049659
29.02,0.0016705,0.0018643,-0.00019375
29.03,0.001763,0.0019529,-0.00018998
29.04,0.0019023,0.0021206,-0.00021826
29.05,0.0027261,0.0019918,0.00073429
29.06,0.0056939,0.0019725,0.0037214
29.07,0.007925,0.0019945,0.0059305
29.08,0.0052085,0.001885,0.0033234
29.09,0.0022121,0.0019644,0.00024767
29.1,0.0011142,0.0020046,-0.00089045
29.11,0.00080563,0.0018481,-0.0010424
29.12,0.00082993,0.0018637,-0.0010338
29.13,0.0012654,0.0018669,-0.00060151
29.14,0.0018957,0.0017771,0.00011861
29.15,0.0017744,0.0019215,-0.00014714
29.16,0.0015742,0.0020251,-0.00045088
29.17,0.0023717,0.0018391,0.00053259
29.18,0.0031029,0.0017611,0.0013418
29.19,0.0026468,0.0017868,0.00086004
29.2,0.003178,0.0017257,0.0014523
29.21,0.0054879,0.0017603,0.0037276
29.22,0.005652,0.0018417,0.0038102
29.23,0.0031912,0.0016977,0.0014935
29.24,0.0020208,0.0015077,0.00051301
29.25,0.0020481,0.0015306,0.00051749
29.26,0.002097,0.0016377,0.00045929
29.27,0.0030474,0.0017015,0.0013459
29.28,0.0061218,0.0016939,0.0044279
29.29,0.007673,0.001597,0.006076
29.3,0.0048502,0.0015325,0.0033177
29.31,0.0028885,0.0015635,0.0013251
29.32,0.0029744,0.0016336,0.0013408
29.33,0.0027629,0.0016871,0.0010758
29.34,0.0024617,0.0015603,0.00090138
29.35,0.0039263,0.001371,0.0025553
29.36,0.0055432,0.0013402,0.0042031
29.37,0.003918,0.0013487,0.0025692
29.38,0.0017556,0.0013588,0.00039677
29.39,0.00092194,0.0014148,-0.00049286
29.4,0.00071405,0.00135,-0.00063597
29.41,0.00082541,0.001202,-0.00037655
29.42,0.001434,0.0011601,0.00027395
29.43,0.0022631,0.0012021,0.001061
29.44,0.0020153,0.0013595,0.00065574
29.45,0.0014689,0.0014224,4.6469e-05
29.46,0.0018375,0.0012835,0.00055399
29.47,0.0022581,0.0011669,0.0010912
29.48,0.0020235,0.0011515,0.000872
29.49,0.0027668,0.0012061,0.0015607
29.5,0.0047665,0.0013098,0.0034567
29.51,0.0046283,0.0013188,0.0033095
29.52,0.0027415,0.0012228,0.0015187
29.53,0.0024417,0.0011221,0.0013196
29.54,0.0028759,0.0010683,0.0018076
29.55,0.0020316,0.001153,0.00087856
29.56,0.0010092,0.0012481,-0.00023889
29.57,0.00062922,0.0011704,-0.00054118
29.58,0.00057407,0.001091,-0.0005169
29.59,0.0007551,0.0011143,-0.00035916
29.6,0.001402,0.0012007,0.00020126
29.61,0.0022929,0.0013602,0.00093268
29.62,0.0022927,0.0014918,0.00080097
29.63,0.002515,0.0014719,0.0010431
29.64,0.0045434,0.0013934,0.00315
29.65,0.0055739,0.0014041,0.0041698
29.66,0.003321,0.0015264,0.0017946
29.67,0.0014243,0.0015459,-0.00012152
29.68,0.00080323,0.0015618,-0.00075857
29.69,0.00070334,0.0016556,-0.00095229
29.7,0.001006,0.0015694,-0.00056332
29.71,0.0019749,0.0014365,0.00053841
29.72,0.002711,0.0015071,0.0012039
29.73,0.0019371,0.0014381,0.00049903
29.74,0.0012588,0.0013355,-7.675e-05
29.75,0.001412,0.0014572,-4.5222e-05
29.76,0.0014325,0.0014355,-2.9393e-06
29.77,0.0012154,0.0012587,-4.3285e-05
29.78,0.0017015,0.0013166,0.00038489
29.79,0.0024271,0.0013984,0.0010287
29.8,0.0020742,0.0012907,0.0007835
29.81,0.001913,0.0013132,0.00059984
29.82,0.0029752,0.0014221,0.0015531
29.83,0.0033053,0.0012999,0.0020053
29.84,0.0023022,0.0012138,0.0010883
29.85,0.0024137,0.0013532,0.0010606
29.86,0.0033316,0.0013471,0.0019845
29.87,0.0026435,0.0011931,0.0014504
29.88,0.0014379,0.0012055,0.00023238
29.89,0.0012063,0.0011589,4.7464e-05
29.9,0.0012476,0.0010428,0.00020485
29.91,0.0010922,0.0011546,-6.238e-05
29.92,0.0015108,0.001331,0.0001798
29.93,0.0023828,0.0012936,0.0010892
29.94,0.0020004,0.001183,0.00081744
29.95,0.00092787,0.001168,-0.00024014
29.96,0.00041295,0.001166,-0.00075304
29.97,0.00024043,0.0012175,-0.00097711
29.98,0.00016813,0.0013748,-0.0012067
29.99,0.00012942,0.0013299,-0.0012005


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain02/simuXRD_fit_nmf2.csv <==
0,0.24414,0.31884,-0.074703
0.01,0.24632,0.32168,-0.07536
0.02,0.24853,0.32456,-0.076026
0.030001,0.25078,0.32748,-0.076701
0.040001,0.25306,0.33044,-0.077387
0.050001,0.25537,0.33346,-0.078088
0.060001,0.25771,0.33652,-0.078812
0.070001,0.26009,0.33965,-0.079563
0.080001,0.26251,0.34285,-0.080343
0.090002,0.26496,0.34611,-0.081155
0.1,0.26744,0.34944,-0.081999
0.11,0.26997,0.35277,-0.082805
0.12,0.27253,0.35622,-0.083695
0.13,0.27513,0.35975,-0.084616
0.14,0.27777,0.36334,-0.085565
0.15,0.28045,0.36699,-0.08654
0.16,0.28318,0.37071,-0.087537
0.17,0.28594,0.37449,-0.088553
0.18,0.28875,0.37833,-0.089583
0.19,0.2916,0.38223,-0.090624
0.2,0.2945,0.38618,-0.091676
0.21,0.29745,0.39018,-0.092735
0.22,0.30044,0.39414,-0.093698
0.23,0.30348,0.39816,-0.094678
0.24,0.30657,0.40224,-0.095675
0.25,0.30971,0.4064,-0.096691
0.26,0.3129,0.41063,-0.097727
0.27,0.31614,0.41493,-0.098786
0.28,0.31944,0.41931,-0.099871
0.29,0.3228,0.42378,-0.10098
0.30001,0.32621,0.42833,-0.10212
0.31001,0.32968,0.43297,-0.10329
0.32001,0.3332,0.43769,-0.10449
0.33001,0.33679,0.44248,-0.10568
0.34001,0.34044,0.44738,-0.10693
0.35001,0.34416,0.45238,-0.10822
0.36001,0.34794,0.45747,-0.10953
0.37001,0.35179,0.4625,-0.11072
0.38001,0.3557,0.46763,-0.11193
0.39001,0.35969,0.47268,-0.11299
0.40001,0.36375,0.47792,-0.11417
0.41001,0.36788,0.48344,-0.11556
0.42001,0.37209,0.48917,-0.11708
0.43001,0.37637,0.4954,-0.11903
0.44001,0.38074,0.50217,-0.12143
0.45001,0.38518,0.50917,-0.12398
0.46001,0.39613,0.51637,-0.12024
0.47001,0.40077,0.52312,-0.12234
0.48001,0.4055,0.5305,-0.12499
0.49001,0.41033,0.53702,-0.12669
0.50001,0.41524,0.54372,-0.12848
0.51001,0.42025,0.55062,-0.13037
0.52001,0.42536,0.55771,-0.13235
0.53001,0.43057,0.56475,-0.13418
0.54001,0.43588,0.57219,-0.1363
0.55001,0.44131,0.57982,-0.13851
0.56001,0.44684,0.58763,-0.1408
0.57001,0.45248,0.59563,-0.14315
0.58001,0.45824,0.60381,-0.14557
0.59001,0.46412,0.61216,-0.14804
0.60001,0.47012,0.62035,-0.15023
0.61001,0.47625,0.62906,-0.15281
0.62001,0.48251,0.63793,-0.15543
0.63001,0.4889,0.64699,-0.15808
0.64001,0.49543,0.65596,-0.16052
0.65001,0.50211,0.66514,-0.16303
0.66001,0.50893,0.67454,-0.16562
0.67001,0.5159,0.68417,-0.16827
0.68001,0.52303,0.69403,-0.17101
0.69001,0.53032,0.70414,-0.17382
0.70001,0.53777,0.71442,-0.17664
0.71001,0.5454,0.72486,-0.17946
0.72001,0.5532,0.73558,-0.18238
0.73001,0.56118,0.74669,-0.18551
0.74001,0.56936,0.75817,-0.18881
0.75001,0.57773,0.77013,-0.19241
0.76001,0.58629,0.78238,-0.19609
0.77001,0.59507,0.79527,-0.2002
0.78001,0.60406,0.80861,-0.20455
0.79001,0.61671,0.82201,-0.2053
0.80001,0.62617,0.83609,-0.20992
0.81001,0.63586,0.85048,-0.21462
0.82001,0.6458,0.86472,-0.21892
0.83001,0.656,0.87938,-0.22339
0.84001,0.66646,0.89449,-0.22804
0.85001,0.67719,0.91005,-0.23286
0.86001,0.68821,0.92609,-0.23788
0.87001,0.69952,0.94264,-0.24312
0.88001,0.71113,0.95971,-0.24858
0.89001,0.72307,0.97735,-0.25428
0.90002,0.73533,0.99553,-0.2602
0.91002,0.74793,1.0144,-0.26642
0.92002,0.76089,1.0338,-0.27293
0.93002,0.77421,1.0539,-0.27974
0.94002,0.78792,1.0748,-0.28687
0.95002,0.80203,1.0964,-0.29435
0.96002,0.81655,1.1187,-0.30213
0.97002,0.8315,1.1419,-0.31038
0.98002,0.8469,1.1659,-0.31903
0.99002,0.86277,1.1909,-0.32813
1,0.87913,1.2169,-0.33773
1.01,0.89599,1.2438,-0.34781
1.02,0.91339,1.2719,-0.35853
1.03,0.93134,1.3012,-0.36982
1.04,0.94987,1.3317,-0.3818
1.05,0.969,1.3635,-0.39453
1.06,0.98877,1.3968,-0.40808
1.07,1.0092,1.4317,-0.42252
1.08,1.0303,1.4682,-0.4379
1.09,1.0522,1.5065,-0.45438
1.1,1.0748,1.5468,-0.47204
1.11,1.0982,1.5892,-0.49101
1.12,1.1224,1.6338,-0.5114
1.13,1.1475,1.6808,-0.53333
1.14,1.1735,1.7306,-0.55704
1.15,1.2005,1.7832,-0.58272
1.16,1.2285,1.8391,-0.6106
1.17,1.2576,1.8985,-0.6409
1.18,1.2878,1.9619,-0.6741
1.19,1.3192,2.0296,-0.71041
1.2,1.3519,2.1022,-0.75031
1.21,1.3858,2.18,-0.7942
1.22,1.4212,2.264,-0.84277
1.23,1.458,2.3548,-0.89678
1.24,1.4964,2.4535,-0.95705
1.25,1.5365,2.5611,-1.0246
1.26,1.5783,2.6791,-1.1008
1.27,1.6219,2.8087,-1.1868
1.28,1.6676,2.9523,-1.2847
1.29,1.7153,3.1118,-1.3966
1.3,1.7671,3.2905,-1.5234
1.31,1.8194,3.4912,-1.6718
1.32,1.8742,3.7191,-1.8449
1.33,1.9318,3.9791,-2.0473
1.34,1.9922,4.278,-2.2858
1.35,2.0557,4.6242,-2.5686
1.36,2.1225,5.0273,-2.9048
1.37,2.1928,5.4974,-3.3046
1.38,2.2669,6.041,-3.7741
1.39,2.3451,6.6474,-4.3023
1.4,2.4276,7.2424,-4.8148
1.41,2.5149,7.5025,-4.9876
1.42,2.6073,5.9668,-3.3595
1.43,2.7051,0.0035412,2.7016
1.44,2.8089,7.1498e-14,2.8089
1.45,2.9192,5.0626e-14,2.9192
1.46,3.0365,50.678,-47.642
1.47,3.1614,255.38,-252.21
1.48,3.2946,467.11,-463.82
1.49,3.4369,556.46,-553.03
1.5,3.5891,446.66,-443.07
1.51,3.7522,244.3,-240.55
1.52,3.9272,107.02,-103.09
1.53,4.1154,51.99,-47.875
1.54,4.3182,31.814,-27.496
1.55,4.5371,22.557,-18.019
1.56,4.7738,17.526,-12.752
1.57,5.0304,14.517,-9.4869
1.58,5.3092,12.616,-7.3063
1.59,5.6159,11.379,-5.7635
1.6,5.9476,10.575,-4.627
1.61,6.3107,10.066,-3.7558
1.62,6.7094,9.7741,-3.0647
1.63,7.1487,9.6473,-2.4986
1.64,7.6341,9.6547,-2.0206
1.65,8.1726,9.7765,-1.6039
1.66,8.772,10.001,-1.2294
1.67,9.4421,10.324,-0.88167
1.68,10.195,10.742,-0.54787
1.69,11.043,11.261,-0.21732
1.7,12.006,11.885,0.12063
1.71,13.103,12.627,0.4766
1.72,14.363,13.5,0.86225
1.73,15.817,14.526,1.2906
1.74,17.509,15.731,1.7781
1.75,19.495,17.15,2.3448
1.76,21.845,18.828,3.0171
1.77,24.655,20.825,3.8308
1.78,28.056,23.221,4.8352
1.79,32.224,26.123,6.1008
1.8,37.41,29.678,7.7317
1.81,43.977,34.09,9.8875
1.82,52.465,39.64,12.825
1.83,63.706,46.725,16.981
1.84,79.044,55.885,23.158
1.85,100.76,67.761,32.995
1.86,132.98,82.58,50.399
1.87,183.89,96.665,87.227
1.88,271.71,83.393,188.32
1.89,444.79,0.065415,444.73
1.9,868.79,156.44,712.35
1.91,2178.6,1703.5,475.05
1.92,5277.2,4243,1034.2
1.93,7006.8,5116.1,1890.7
1.94,4214.2,3382.5,831.66
1.95,1619.4,1457.7,161.77
1.96,693.14,611.83,81.318
1.97,378.34,324.66,53.683
1.98,239.69,206.41,33.282
1.99,165.98,145.92,20.061
2,121.96,109.62,12.338
2.01,93.515,82.538,10.977
2.02,74.057,49.338,24.719
2.03,60.152,0.04155,60.11
2.04,49.869,7.1054e-15,49.869
2.05,42.051,0,42.051
2.06,35.967,7.1054e-15,35.967
2.07,31.142,352.66,-321.52
2.08,27.252,1139.2,-1111.9
2.09,24.073,1916.8,-1892.7
2.1,21.443,2449.3,-2427.8
2.11,19.247,2524.1,-2504.9
2.12,17.399,2097.4,-2080
2.13,15.834,1271.2,-1255.4
2.14,14.506,583.54,-569.03
2.15,13.384,277.74,-264.36
2.16,12.449,160.35,-147.9
2.17,11.705,107.52,-95.814
2.18,11.197,78.249,-67.053
2.19,11.085,59.896,-48.811
2.2,11.999,49.589,-37.59
2.21,16.247,46.935,-30.688
2.22,25.418,47.115,-21.697
2.23,27.254,43.209,-15.956
2.24,17.478,34.254,-16.776
2.25,10.631,26.238,-15.607
2.26,8.1339,21.704,-13.57
2.27,7.06,19.021,-11.961
2.28,6.4291,17.104,-10.675
2.29,5.9841,15.602,-9.6179
2.3,5.6381,14.378,-8.74
2.31,5.3519,13.362,-8.0098
2.32,5.1074,12.508,-7.4009
2.33,4.8941,11.788,-6.8935
2.34,4.7054,11.178,-6.4724
2.35,4.537,10.662,-6.1254
2.36,4.3856,10.229,-5.8433
2.37,4.2491,9.8677,-5.6186
2.38,4.1257,9.5706,-5.4449
2.39,4.0139,9.3309,-5.3169
2.4,3.9127,9.1416,-5.2289
2.41,3.821,8.9945,-5.1735
2.42,3.7382,8.8768,-5.1387
2.43,3.6634,8.7656,-5.1022
2.44,3.5963,8.6141,-5.0179
2.45,3.5362,8.3183,-4.782
2.46,3.4828,7.6198,-4.137
2.47,3.4357,5.767,-2.3312
2.48,3.3947,0.036662,3.358
2.49,3.3593,3.1791e-05,3.3593
2.5,3.3295,3.153e-14,3.3295
2.51,3.3051,1.6875e-14,3.3051
2.52,3.2859,2.0872e-14,3.2859
2.53,3.2717,6.3638e-13,3.2717
2.54,3.2626,133.98,-130.72
2.55,3.2584,297.23,-293.97
2.56,3.2591,452.83,-449.57
2.57,3.2648,561.83,-558.57
2.58,3.2754,595.31,-592.03
2.59,3.291,558.43,-555.14
2.6,3.3117,431.79,-428.48
2.61,3.3376,245.87,-242.53
2.62,3.3688,113.97,-110.6
2.63,3.4055,58.831,-55.425
2.64,3.448,37.105,-33.657
2.65,3.4964,26.746,-23.249
2.66,3.551,20.87,-17.319
2.67,3.6123,17.184,-13.571
2.68,3.6804,14.72,-11.04
2.69,3.756,13.004,-9.2477
2.7,3.8395,11.774,-7.9349
2.71,3.9313,10.88,-6.9487
2.72,4.0327,10.227,-6.1938
2.73,4.1435,9.7528,-5.6093
2.74,4.2648,9.4178,-5.153
2.75,4.3976,9.1934,-4.7958
2.76,4.543,9.0594,-4.5163
2.77,4.7022,9.0005,-4.2983
2.78,4.8766,9.0041,-4.1275
2.79,5.0677,9.0575,-3.9898
2.8,5.2773,9.1451,-3.8678
2.81,5.5076,9.2428,-3.7352
2.82,5.761,9.3072,-3.5462
2.83,6.0403,9.2514,-3.2111
2.84,6.3487,8.8843,-2.5356
2.85,6.6901,7.7322,-1.042
2.86,7.0691,4.3804,2.6887
2.87,7.4909,0.0052137,7.4857
2.88,7.962,5.3291e-14,7.962
2.89,8.4899,1.5987e-14,8.4899
2.9,9.084,1.0658e-14,9.084
2.91,9.7553,1.2434e-14,9.7553
2.92,10.518,5.862e-14,10.518
2.93,11.388,113.22,-101.83
2.94,12.387,295.67,-283.29
2.95,13.541,481.68,-468.14
2.96,14.886,640.7,-625.82
2.97,16.462,745.73,-729.27
2.98,18.328,773.71,-755.38
2.99,20.558,741.48,-720.93
3.0001,23.254,616.93,-593.67
3.0101,26.557,400.98,-374.42
3.0201,30.664,204.4,-173.73
3.0301,35.857,108.68,-72.827
3.0401,42.561,74.894,-32.333
3.0501,51.427,61.375,-9.9479
3.0601,63.501,54.148,9.3527
3.0701,80.555,44.71,35.845
3.0801,105.79,11.355,94.437
3.0901,145.51,0.014509,145.5
3.1001,213.67,0,213.67
3.1101,346.86,0,346.86
3.1201,668.84,652.6,16.241
3.1301,1658,1983.2,-325.23
3.1401,4079.4,3170.3,909.11
3.1501,5632.1,3500.8,2131.3
3.1601,3510.8,2667.4,843.37
3.1701,1360.5,1403.3,-42.711
3.1801,575.69,606.3,-30.613
3.1901,311.75,293.25,18.497
3.2001,196.91,173.3,23.609
3.2101,136.33,113.89,22.439
3.2201,100.34,73.715,26.622
3.2301,77.179,37.525,39.654
3.2401,61.394,10.282,51.112
3.2501,50.154,0.95849,49.196
3.2601,41.873,9.5796,32.293
3.2701,35.602,33.702,1.8996
3.2801,30.747,69.158,-38.411
3.2901,26.919,110.14,-83.222
3.3001,23.855,151.66,-127.81
3.3101,21.372,186.28,-164.91
3.3201,19.34,208.82,-189.48
3.3301,17.665,218.39,-200.73
3.3401,16.278,213.96,-197.68
3.3501,15.123,191.32,-176.19
3.3601,14.163,144.19,-130.03
3.3701,13.366,85.584,-72.218
3.3801,12.709,45.095,-32.386
3.3901,12.175,28.82,-16.645
3.4001,11.75,22.183,-10.433
3.4101,11.424,18.772,-7.3479
3.4201,11.19,16.735,-5.5441
3.4301,11.044,15.416,-4.3717
3.4401,10.984,14.522,-3.5381
3.4501,11.01,13.892,-2.882
3.4601,11.124,13.416,-2.292
3.4701,11.333,12.995,-1.6618
3.4801,11.644,12.494,-0.8494
3.4901,12.071,11.671,0.39966
3.5001,12.628,9.9721,2.6558
3.5101,13.339,5.7948,7.5441
3.5201,14.234,0.0084579,14.225
3.5301,15.353,4.7962e-14,15.353
3.5401,16.752,1.4211e-14,16.752
3.5501,18.508,1.0658e-14,18.508
3.5601,20.729,1.0658e-14,20.729
3.5701,23.568,1.7764e-14,23.568
3.5801,27.252,5.0093e-13,27.252
3.5901,32.13,126.59,-94.461
3.6001,38.75,273.78,-235.03
3.6101,48.026,416.77,-368.74
3.6201,61.568,520.86,-459.29
3.6301,82.443,518.44,-436
3.6401,117.14,483.06,-365.92
3.6501,181.55,668.23,-486.68
3.6601,324.52,1153.6,-829.13
3.6701,735.8,1767.9,-1032.1
3.6801,1932.3,2234.2,-301.84
3.6901,3439.1,2304.8,1134.2
3.7001,2805.1,1929.7,875.41
3.7101,1202.6,1236.3,-33.777
3.7201,471.73,588.81,-117.08
3.7301,236.76,275.18,-38.422
3.7401,143.38,154.48,-11.101
3.7501,96.794,101.73,-4.9373
3.7601,70.071,73.312,-3.2408
3.7701,53.281,55.894,-2.613
3.7801,42.034,44.28,-2.2466
3.7901,34.134,35.975,-1.8414
3.8001,28.389,29.794,-1.4054
3.8101,24.116,25.461,-1.3442
3.8201,20.943,22.781,-1.8378
3.8301,18.809,21.29,-2.4814
3.8401,18.328,20.408,-2.08
3.8501,19.921,19.513,0.40803
3.8601,19.268,18.091,1.1765
3.8701,14.826,15.945,-1.1188
3.8801,11.571,13.481,-1.911
3.8901,9.9556,11.631,-1.6753
3.9001,8.9439,10.49,-1.5458
3.9101,8.1768,9.688,-1.5111
3.9201,7.5489,9.0492,-1.5003
3.9301,7.0174,8.5143,-1.4969
3.9401,6.5592,8.0562,-1.497
3.9501,6.1597,7.6586,-1.4989
3.9601,5.8087,7.3093,-1.5007
3.9701,5.4984,6.9982,-1.4998
3.9801,5.2231,6.715,-1.4919
3.9901,4.978,6.4483,-1.4703
4.0001,4.7592,6.1828,-1.4236
4.0101,4.5637,5.8958,-1.332
4.0201,4.3889,5.5488,-1.1599
4.0301,4.2326,5.0701,-0.83758
4.0401,4.093,4.3106,-0.21762
4.0501,3.9686,2.9082,1.0604
4.0601,3.8582,0.0048971,3.8533
4.0701,3.7608,2.8821e-13,3.7608
4.0801,3.6756,6.7057e-14,3.6756
4.0901,3.6017,2.8866e-14,3.6017
4.1001,3.5389,2.0872e-14,3.5389
4.1101,3.4865,2.0872e-14,3.4865
4.1201,3.4449,2.7978e-14,3.4449
4.1301,3.4131,7.061e-14,3.4131
4.1401,3.3916,22.197,-18.805
4.1501,3.3805,84.586,-81.206
4.1601,3.3802,151.87,-148.49
4.1701,3.3911,219.99,-216.6
4.1801,3.4141,283.97,-280.55
4.1901,3.45,331.73,-328.28
4.2001,3.5,360.32,-356.82
4.2101,3.5657,370.63,-367.07
4.2201,3.649,373.42,-369.78
4.2301,3.7524,361.32,-357.57
4.2401,3.879,321.09,-317.21
4.2501,4.0329,243.92,-239.89
4.2601,4.219,140.24,-136.02
4.2701,4.444,68.389,-63.945
4.2801,4.7164,37.57,-32.854
4.2901,5.0476,25.178,-20.131
4.3001,5.4529,18.756,-13.303
4.3101,5.9531,14.329,-8.3755
4.3201,6.5773,9.4092,-2.8319
4.3301,7.3671,1.394,5.9731
4.3401,8.3837,0.0024853,8.3812
4.3501,9.7199,1.652e-13,9.7199
4.3601,11.522,1.2967e-13,11.522
4.3701,14.033,8.5265e-14,14.033
4.3801,17.679,4.2633e-14,17.679
4.3901,23.268,2.8422e-14,23.268
4.4001,32.499,5.6843e-14,32.499
4.4101,49.5,63.998,-14.498
4.4201,86.776,211.48,-124.7
4.4301,192.65,373.55,-180.9
4.4401,505.45,513.69,-8.2464
4.4501,928.42,583.34,345.08
4.4601,788.68,550.3,238.38
4.4701,346.02,432.18,-86.167
4.4801,135.53,274.01,-138.48
4.4901,67.981,169.93,-101.95
4.5001,41.533,120.19,-78.653
4.5101,28.488,84.351,-55.863
4.5201,21.075,49.538,-28.463
4.5301,16.463,27.818,-11.355
4.5401,13.409,16.758,-3.3483
4.5501,11.295,7.1516,4.143
4.5601,9.7831,0.013502,9.7696
4.5701,8.679,6.0396e-14,8.679
4.5801,7.8623,3.5527e-14,7.8623
4.5901,7.2568,3.1974e-14,7.2568
4.6001,6.8123,3.5527e-14,6.8123
4.6101,6.4956,5.2403e-14,6.4956
4.6201,6.2845,1.7941e-13,6.2845
4.6301,6.1644,22.884,-16.72
4.6401,6.1269,63.843,-57.716
4.6501,6.1684,107.52,-101.35
4.6601,6.288,151.22,-144.94
4.6701,6.4902,195.02,-188.53
4.6801,6.7835,233.7,-226.92
4.6901,7.1815,257.99,-250.81
4.7001,7.7044,272.11,-264.41
4.7101,8.3816,277.92,-269.54
4.7201,9.2554,279.22,-269.96
4.7301,10.388,270.31,-259.93
4.7401,11.87,245.94,-234.07
4.7501,13.844,196.22,-182.37
4.7601,16.532,107.47,-90.942
4.7701,20.307,5.5636,14.743
4.7801,25.823,0.010638,25.813
4.7901,34.333,1.4211e-14,34.333
4.8001,48.478,3.5527e-14,48.478
4.8101,74.742,74.399,0.34277
4.8201,133.03,259.64,-126.61
4.8301,300.7,455.75,-155.05
4.8401,788.48,621.37,167.11
4.8501,1402.7,710.57,692.14
4.8601,1144.3,693.75,450.54
4.8701,491.06,558.3,-67.245
4.8801,193.16,349.08,-155.91
4.8901,97.421,207.7,-110.28
4.9001,59.411,161.21,-101.8
4.9101,40.501,152.13,-111.63
4.9201,29.726,150.35,-120.62
4.9301,23.076,151.34,-128.26
4.9401,18.859,151.3,-132.44
4.9501,16.51,149.92,-133.41
4.9601,16.824,144.9,-128.07
4.9701,21.568,132.83,-111.26
4.9801,24.386,113.09,-88.7
4.9901,17.632,75.884,-58.252
5.0001,11.017,31.806,-20.789
5.0101,8.2308,3.2247,5.0062
5.0201,6.9698,0.0065957,6.9632
5.0301,6.2084,1.5898e-13,6.2084
5.0401,5.6723,1.6254e-13,5.6723
5.0501,5.267,2.407e-13,5.267
5.0601,4.9497,2.0268e-12,4.9497
5.0701,4.6974,10.096,-5.3986
5.0801,4.4958,23.592,-19.096
5.0901,4.3356,38.001,-33.666
5.1001,4.2104,52.937,-48.727
5.1101,4.1157,67.76,-63.644
5.1201,4.0482,82.087,-78.039
5.1301,4.0056,93.311,-89.306
5.1401,3.9865,99.979,-95.992
5.1501,3.9906,103.93,-99.944
5.1601,4.0166,105.53,-101.52
5.1701,4.0652,105.88,-101.82
5.1801,4.1372,103.7,-99.567
5.1901,4.234,96.292,-92.058
5.2001,4.3575,82.44,-78.083
5.2101,4.5105,54.506,-49.995
5.2201,4.6963,24.234,-19.537
5.2301,4.9195,8.2412,-3.3217
5.2401,5.1859,3.0012,2.1847
5.2501,5.503,1.9365,3.5664
5.2601,5.8802,3.1443,2.7359
5.2701,6.3299,5.9981,0.33176
5.2801,6.8683,9.9972,-3.129
5.2901,7.5167,14.684,-7.1675
5.3001,8.3038,19.632,-11.328
5.3101,9.2687,24.496,-15.227
5.3201,10.466,29.152,-18.686
5.3301,11.973,32.766,-20.792
5.3401,13.905,32.447,-18.542
5.3501,16.433,22.094,-5.6615
5.3601,19.828,0.049105,19.779
5.3701,24.536,2.4869e-14,24.536
5.3801,31.337,1.4211e-14,31.337
5.3901,41.696,2.1316e-14,41.696
5.4001,58.654,10.817,47.838
5.4101,89.476,160.95,-71.476
5.4201,155.6,346.45,-190.85
5.4301,338.66,536.54,-197.87
5.4401,893.05,699.79,193.27
5.4501,1747,791.13,955.91
5.4601,1609.6,791.65,817.94
5.4701,738.03,689.46,48.577
5.4801,283.71,470.41,-186.7
5.4901,137.57,267.55,-129.98
5.5001,81.885,189.4,-107.51
5.5101,54.909,183.68,-128.77
5.5201,39.741,200.86,-161.12
5.5301,30.364,227.13,-196.76
5.5401,24.176,250.05,-225.87
5.5501,19.898,261.74,-241.84
5.5601,16.839,268.32,-251.48
5.5701,14.6,272.64,-258.04
5.5801,12.939,271.89,-258.95
5.5901,11.703,267.66,-255.96
5.6001,10.792,255.38,-244.59
5.6101,10.144,232.24,-222.09
5.6201,9.7174,194.9,-185.18
5.6301,9.4913,131.23,-121.74
5.6401,9.4587,68.097,-58.638
5.6501,9.6276,35.508,-25.881
5.6601,10.023,22.094,-12.071
5.6701,10.69,13.035,-2.3443
5.6801,11.71,0.030681,11.679
5.6901,13.212,7.816e-14,13.212
5.7001,15.418,3.0198e-14,15.418
5.7101,18.716,2.4869e-14,18.716
5.7201,23.836,4.9738e-14,23.836
5.7301,32.28,23.392,8.8877
5.7401,47.583,114.45,-66.863
5.7501,79.923,214.9,-134.98
5.7601,167.32,311.17,-143.85
5.7701,436.72,390.11,46.611
5.7801,902.83,428.19,474.64
5.7901,902.75,415.23,487.52
5.8001,436.47,361.06,75.409
5.8101,166.9,253.28,-86.38
5.8201,79.328,125.2,-45.868
5.8301,46.806,54.244,-7.438
5.8401,31.312,29.633,1.6792
5.8501,22.665,21.943,0.72221
5.8601,17.327,20.392,-3.0646
5.8701,13.792,21.569,-7.7765
5.8801,11.327,24.201,-12.874
5.8901,9.5383,27.708,-18.17
5.9001,8.1982,31.448,-23.25
5.9101,7.169,35.18,-28.011
5.9201,6.3615,38.483,-32.122
5.9301,5.7174,40.318,-34.601
5.9401,5.1964,40.777,-35.581
5.9501,4.7704,38.936,-34.166
5.9601,4.419,35.714,-31.295
5.9701,4.1275,33.628,-29.501
5.9801,3.8847,32.07,-28.185
5.9901,3.6825,29.581,-25.899
6.0001,3.5144,26.622,-23.108
6.0101,3.3757,22.531,-19.156
6.0201,3.2629,15.474,-12.211
6.0301,3.1732,10.26,-7.0865
6.0401,3.1047,10.723,-7.618
6.0501,3.0561,14.145,-11.088
6.0601,3.0268,18.647,-15.62
6.0701,3.0165,23.424,-20.408
6.0801,3.0261,28.323,-25.297
6.0901,3.056,33.234,-30.178
6.1001,3.1081,37.101,-33.993
6.1101,3.185,37.762,-34.577
6.1201,3.2904,33.62,-30.33
6.1301,3.4293,25.105,-21.675
6.1401,3.6087,18.706,-15.097
6.1501,3.8382,16.104,-12.265
6.1601,4.1312,16.079,-11.948
6.1701,4.507,15.093,-10.586
6.1801,4.9935,11.917,-6.9233
6.1901,5.6326,4.4764,1.1563
6.2001,6.4894,0.011471,6.4779
6.2101,7.6692,8.8818e-14,7.6692
6.2201,9.352,1.4211e-13,9.352
6.2301,11.867,14.698,-2.8309
6.2401,15.871,61.261,-45.39
6.2501,22.85,117.48,-94.63
6.2601,36.834,177.3,-140.46
6.2701,72.003,235.35,-163.34
6.2801,181.35,284.1,-102.75
6.2901,421.1,313.14,107.96
6.3001,515.98,316.25,199.73
6.3101,290.63,301.18,-10.553
6.3201,111.7,264.28,-152.58
6.3301,50.236,202.84,-152.6
6.3401,28.924,152.05,-123.13
6.3501,19.374,125.35,-105.98
6.3601,14.286,109.43,-95.145
6.3701,11.283,96.479,-85.197
6.3801,9.3968,74.813,-65.417
6.3901,8.1745,46.582,-38.408
6.4001,7.3804,31.352,-23.971
6.4101,6.8852,27.91,-21.024
6.4201,6.6163,28.476,-21.859
6.4301,6.5344,29.953,-23.419
6.4401,6.6229,31.104,-24.481
6.4501,6.8825,29.17,-22.288
6.4601,7.3314,19.878,-12.546
6.4701,8.0077,4.1685,3.8392
6.4801,8.9778,0.011099,8.9667
6.4901,10.352,4.0856e-14,10.352
6.5001,12.316,3.5527e-14,12.316
6.5101,15.195,6.2172e-14,15.195
6.5201,19.592,11.23,8.3614
6.5301,26.736,74.438,-47.702
6.5401,39.475,148.95,-109.48
6.5501,65.805,224.6,-158.8
6.5601,134.95,292.45,-157.51
6.5701,349.93,351.71,-1.781
6.5801,762.35,389.41,372.94
6.5901,827.4,393.21,434.19
6.6001,423.31,371.83,51.478
6.6101,161.01,320.45,-159.44
6.6201,74.448,229.62,-155.17
6.6301,43.276,149.5,-106.22
6.6401,28.931,117.22,-88.294
6.6501,21.484,107.74,-86.26
6.6601,18.351,104.3,-85.945
6.6701,19.603,102.4,-82.795
6.6801,20.622,102.32,-81.698
6.6901,15.241,100.54,-85.302
6.7001,9.8435,93.811,-83.967
6.7101,7.3661,86.119,-78.753
6.7201,6.1423,74.03,-67.888
6.7301,5.3674,52.668,-47.301
6.7401,4.813,33.36,-28.547
6.7501,4.3948,26.024,-21.63
6.7601,4.0713,23.785,-19.714
6.7701,3.819,21.555,-17.736
6.7801,3.6229,19.211,-15.588
6.7901,3.4732,17.815,-14.342
6.8001,3.3633,17.134,-13.771
6.8101,3.2889,17.423,-14.134
6.8201,3.2474,18.24,-14.992
6.8301,3.2377,19.915,-16.678
6.8401,3.2599,22.626,-19.366
6.8501,3.3157,25.892,-22.576
6.8601,3.4079,28.416,-25.008
6.8701,3.5415,30.524,-26.983
6.8801,3.7233,32.216,-28.493
6.8901,3.9635,31.845,-27.882
6.9001,4.2765,28.403,-24.126
6.9101,4.6827,25.37,-20.688
6.9201,5.2121,19.539,-14.327
6.9301,5.8849,5.0757,0.80923
6.9401,6.8183,0.014502,6.8038
6.9501,8.097,3.0376e-13,8.097
6.9601,9.9041,7.2907,2.6135
6.9701,12.566,36.43,-23.863
6.9801,16.714,76.544,-59.83
6.9901,23.706,122.92,-99.211
7.0001,36.968,170.81,-133.85
7.0101,67.458,216.57,-149.11
7.0201,158.13,255.56,-97.435
7.0301,406.52,277.5,129.02
7.0401,651.58,276.17,375.41
7.0501,472.24,257.88,214.36
7.0601,192.54,220.3,-27.764
7.0701,78.299,158.83,-80.534
7.0801,41.136,79.112,-37.976
7.0901,25.788,27.817,-2.029
7.1001,17.962,6.9406,11.021
7.1101,13.43,0.020303,13.409
7.1201,10.583,5.5422e-13,10.583
7.1301,8.6958,4.1389e-13,8.6958
7.1401,7.4025,4.6274e-13,7.4025
7.1501,6.503,8.0913e-13,6.503
7.1601,5.883,1.1597e-11,5.883
7.1701,5.4768,1.9822,3.4946
7.1801,5.2492,1.299,3.9502
7.1901,5.1874,0.0038707,5.1835
7.2001,5.2998,3.9737e-12,5.2998
7.2101,5.6194,6.2986,-0.67922
7.2201,6.2178,18.614,-12.397
7.2301,7.2357,36.464,-29.228
7.2401,8.9577,59.077,-50.119
7.2501,12.014,83.519,-71.505
7.2601,18.034,105.39,-87.353
7.2701,32.386,125.56,-93.179
7.2801,76.056,143.73,-67.675
7.2901,189.83,156.84,32.987
7.3001,282.13,158.78,123.35
7.3101,189.74,154.73,35.007
7.3201,75.88,146.22,-70.345
7.3301,32.137,124.87,-92.734
7.3401,17.749,93.474,-75.724
7.3501,11.793,67.895,-56.102
7.3601,9.1539,48.089,-38.935
7.3701,9.0234,24.789,-15.766
7.3801,10.699,4.4219,6.2775
7.3901,9.6324,0.013373,9.619
7.4001,6.1071,3.0553e-13,6.1071
7.4101,4.0612,2.8777e-13,4.0612
7.4201,3.2088,3.1397e-13,3.2088
7.4301,2.7553,4.7251e-13,2.7553
7.4401,2.4585,5.3997e-12,2.4585
7.4501,2.2447,5.5256,-3.2809
7.4601,2.0834,12.945,-10.862
7.4701,1.959,21.33,-19.371
7.4801,1.8624,29.645,-27.783
7.4901,1.7879,37.606,-35.818
7.5001,1.7319,44.681,-42.949
7.5101,1.6919,50.639,-48.947
7.5201,1.6666,56.529,-54.862
7.5301,1.6553,61.945,-60.29
7.5401,1.6581,70.332,-68.674
7.5501,1.6755,76.513,-74.838
7.5601,1.7092,78.79,-77.081
7.5701,1.7618,82.971,-81.209
7.5801,1.8369,85.776,-83.939
7.5901,1.9406,85.718,-83.777
7.6001,2.0817,84.456,-82.375
7.6101,2.2737,84.817,-82.544
7.6201,2.5383,89.948,-87.41
7.6301,2.9116,93.243,-90.331
7.6401,3.457,94.559,-91.102
7.6501,4.2948,98.644,-94.349
7.6601,5.6778,99.47,-93.792
7.6701,8.2201,90.143,-81.923
7.6801,13.782,75.834,-62.052
7.6901,29.551,72.535,-42.984
7.7001,76.1,74.619,1.4813
7.7101,139.04,74.153,64.888
7.7201,118.3,71.718,46.578
7.7301,52.506,67.717,-15.212
7.7401,21.255,59.965,-38.709
7.7501,11.274,47.168,-35.894
7.7601,7.4179,35.186,-27.768
7.7701,5.5702,27.793,-22.223
7.7801,4.5786,22.009,-17.43
7.7901,4.0269,17.659,-13.632
7.8001,3.7365,13.83,-10.093
7.8101,3.624,7.4867,-3.8627
7.8201,3.6519,0.024235,3.6277
7.8301,3.8086,1.0614e-13,3.8086
7.8401,4.1027,7.3719e-14,4.1027
7.8501,4.563,7.5495e-14,4.563
7.8601,5.2464,1.0569e-13,5.2464
7.8701,6.2561,3.3751e-13,6.2561
7.8801,7.7825,11.851,-4.068
7.8901,10.199,33.727,-23.528
7.9001,14.32,56.203,-41.883
7.9101,22.22,76.159,-53.94
7.9201,40.633,94.146,-53.513
7.9301,95.942,111.77,-15.824
7.9401,243.8,124.51,119.29
7.9501,376.62,128.61,248.01
7.9601,262.79,127.36,135.43
7.9701,105.9,120.06,-14.157
7.9801,43.863,100.83,-56.962
7.9901,23.642,68.484,-44.842
8.0001,15.417,41.489,-26.072
8.0101,11.926,31.748,-19.823
8.0201,11.396,30.456,-19.061
8.0301,10.746,32.013,-21.268
8.0401,7.8019,34.629,-26.827
8.0501,5.4541,37.999,-32.545
8.0601,4.3599,40.383,-36.023
8.0701,3.7802,41.916,-38.136
8.0801,3.4133,44.265,-40.851
8.0901,3.1659,45.852,-42.686
8.1001,2.9993,46.364,-43.364
8.1101,2.8939,44.265,-41.371
8.1201,2.8384,42.833,-39.994
8.1301,2.8269,43.223,-40.396
8.1401,2.8563,43.308,-40.452
8.1501,2.9073,43.782,-40.875
8.1601,3.0211,43.157,-40.136
8.1701,3.1831,41.258,-38.075
8.1801,3.4016,38.258,-34.856
8.1901,3.6888,30.286,-26.598
8.2001,4.0626,12.502,-8.4391
8.2101,4.5497,0.042397,4.5073
8.2201,5.1902,1.9362e-13,5.1902
8.2301,6.0457,1.9984e-13,6.0457
8.2401,7.2148,3.3573e-13,7.2148
8.2501,8.863,4.2506,4.6124
8.2601,11.285,27.329,-16.044
8.2701,15.051,57.558,-42.507
8.2801,21.388,90.27,-68.882
8.2901,33.392,122.38,-88.986
8.3001,60.959,151.48,-90.517
8.3101,142.89,177.62,-34.731
8.3201,367.29,194.43,172.86
8.3301,588.69,196.02,392.67
8.3401,426.74,191.31,235.43
8.3501,174.14,179.22,-5.0839
8.3601,71.009,153.14,-82.132
8.3701,37.51,107.45,-69.936
8.3801,23.73,58.422,-34.692
8.3901,16.761,32.989,-16.228
8.4001,12.79,21.963,-9.1725
8.4101,10.371,11.075,-0.70358
8.4201,8.8588,0.038573,8.8202
8.4301,7.9375,1.6165e-13,7.9375
8.4401,7.4494,1.3767e-13,7.4494
8.4501,7.3266,1.8829e-13,7.3266
8.4601,7.5672,1.0267e-12,7.5672
8.4701,8.2372,12.104,-3.867
8.4801,9.5037,29.977,-20.474
8.4901,11.726,50.518,-38.792
8.5001,15.706,71.544,-55.838
8.5101,23.497,90.422,-66.925
8.5201,41.685,107.01,-65.321
8.5301,96.113,123.91,-27.792
8.5401,245.49,135.8,109.69
8.5501,392.88,138.29,254.58
8.5601,284.84,136.16,148.68
8.5701,116.41,130.49,-14.084
8.5801,47.567,117.3,-69.731
8.5901,25.122,88.706,-63.584
8.6001,15.809,57.162,-41.353
8.6101,11.025,41.055,-30.03
8.6201,8.2231,37.103,-28.88
8.6301,6.4331,36.27,-29.837
8.6401,5.2165,34.986,-29.769
8.6501,4.3502,33.068,-28.718
8.6601,3.7106,31.418,-27.707
8.6701,3.2249,30.242,-27.017
8.6801,2.8476,30.046,-27.198
8.6901,2.5492,30.871,-28.322
8.7001,2.2979,31.263,-28.965
8.7101,2.1042,33.198,-31.094
8.7201,1.9466,34.108,-32.162
8.7301,1.8184,34.31,-32.492
8.7401,1.7145,33.942,-32.228
8.7501,1.6318,34.202,-32.571
8.7601,1.5683,32.597,-31.029
8.7701,1.5229,27.488,-25.965
8.7801,1.496,20.192,-18.696
8.7901,1.4888,17.325,-15.836
8.8001,1.5048,18.699,-17.194
8.8101,1.5498,21.326,-19.776
8.8201,1.6345,24.922,-23.287
8.8301,1.7777,28.886,-27.108
8.8401,2.015,33.617,-31.602
8.8501,2.4193,37.956,-35.537
8.8601,3.1596,41.009,-37.849
8.8701,4.7107,45.014,-40.303
8.8801,8.8087,47.892,-39.084
8.8901,21.575,48.098,-26.523
8.9001,46.076,43.55,2.527
8.9101,49.942,37.236,12.706
8.9201,25.937,34.104,-8.1664
8.9301,10.361,31.676,-21.315
8.9401,5.2311,28.754,-23.523
8.9501,3.3954,24.168,-20.773
8.9601,2.5607,19.996,-17.435
8.9701,2.1262,17.109,-14.983
8.9801,1.8906,14.538,-12.648
8.9901,1.7724,13.252,-11.48
9.0002,1.7365,14.455,-12.718
9.0102,1.7705,15.903,-14.133
9.0202,1.8764,18.028,-16.151
9.0302,2.0711,17.484,-15.413
9.0402,2.393,18.708,-16.315
9.0502,2.921,23.786,-20.865
9.0602,3.8264,30.174,-26.347
9.0702,5.5331,37.087,-31.553
9.0802,9.3453,43.318,-33.973
9.0902,20.334,49.721,-29.387
9.1002,52.313,54.709,-2.3954
9.1102,92.592,58.309,34.283
9.1202,75.68,60.31,15.37
9.1302,32.911,59.435,-26.524
9.1402,13.487,55.276,-41.788
9.1502,7.4541,50.304,-42.85
9.1602,5.6938,41.476,-35.782
9.1702,6.3504,36.659,-30.309
9.1802,7.1837,34.025,-26.841
9.1902,5.2192,33.922,-28.703
9.2002,3.0492,32.71,-29.661
9.2102,2.1361,34.09,-31.954
9.2202,1.771,33.481,-31.71
9.2302,1.5874,31.405,-29.817
9.2402,1.4854,29.005,-27.52
9.2502,1.4315,27.605,-26.174
9.2602,1.4116,24.846,-23.435
9.2702,1.4193,19.889,-18.47
9.2802,1.4523,9.7988,-8.3465
9.2902,1.5106,1.9697,-0.45914
9.3002,1.5966,0.0074873,1.5891
9.3102,1.7152,2.6579e-13,1.7152
9.3202,1.874,2.5113e-13,1.874
9.3302,2.0851,3.5882e-13,2.0851
9.3402,2.3671,1.1369e-12,2.3671
9.3502,2.7494,4.8547,-2.1053
9.3602,3.2802,12.862,-9.5822
9.3702,4.0425,21.916,-17.873
9.3802,5.1895,32.137,-26.948
9.3902,7.0307,43.117,-36.087
9.4002,10.276,53.603,-43.327
9.4102,16.896,64.096,-47.2
9.4202,34.003,73.012,-39.009
9.4302,87.241,81.143,6.0976
9.4402,194.3,84.568,109.73
9.4502,219.65,85.894,133.75
9.4602,116.04,84.567,31.469
9.4702,44.41,79.933,-35.524
9.4802,20.533,69.198,-48.665
9.4902,12.072,49.259,-37.187
9.5002,8.227,28.318,-20.091
9.5102,6.1882,17.367,-11.179
9.5202,5.0218,11.926,-6.9041
9.5302,4.3482,10.822,-6.4736
9.5402,3.9973,14.278,-10.28
9.5502,3.8974,19.617,-15.72
9.5602,4.0375,26.73,-22.692
9.5702,4.4647,34.109,-29.644
9.5802,5.3143,41.334,-36.02
9.5902,6.9099,47.616,-40.706
9.6002,10.095,54.455,-44.361
9.6102,17.588,59.768,-42.18
9.6202,40.07,65.26,-25.19
9.6302,101.81,67.487,34.322
9.6402,162.73,66.208,96.524
9.6502,118.08,63.755,54.324
9.6602,48.478,62.396,-13.918
9.6702,20.075,58.142,-38.067
9.6802,10.945,51.121,-40.176
9.6902,7.5497,38.701,-31.151
9.7002,6.3572,28.871,-22.514
9.7102,5.2073,23.855,-18.648
9.7202,3.6993,22.399,-18.699
9.7302,2.7593,20.832,-18.072
9.7402,2.271,20.034,-17.763
9.7502,1.9715,16.555,-14.584
9.7602,1.7676,12.734,-10.966
9.7702,1.6242,11.325,-9.701
9.7802,1.524,10.823,-9.2992
9.7902,1.4574,9.4948,-8.0373
9.8002,1.4192,6.6724,-5.2531
9.8102,1.4068,4.6601,-3.2533
9.8202,1.4199,3.6379,-2.218
9.8302,1.4603,3.7772,-2.317
9.8402,1.5324,5.3342,-3.8018
9.8502,1.6442,8.1231,-6.479
9.8602,1.8039,11.168,-9.3638
9.8702,2.0437,14.867,-12.824
9.8802,2.3976,18.84,-16.442
9.8902,2.9369,24.424,-21.487
9.9002,3.805,29.611,-25.806
9.9102,5.326,35.561,-30.235
9.9202,8.3794,40.69,-32.311
9.9302,16.06,45.105,-29.045
9.9402,39.934,48.185,-8.2514
9.9502,92.269,49.688,42.581
9.9602,112.99,49.294,63.701
9.9702,63.844,47.43,16.415
9.9802,24.831,41.225,-16.394
9.9902,11.465,31.912,-20.447
10,6.8745,23.274,-16.4
10.01,4.8691,14.382,-9.5124
10.02,3.8619,10.433,-6.5713
10.03,3.3439,11.478,-8.1344
10.04,3.1188,14.758,-11.64
10.05,3.1113,18.736,-15.624
10.06,3.3095,24.061,-20.752
10.07,3.7558,30.066,-26.311
10.08,4.5695,35.74,-31.171
10.09,6.0295,41.575,-35.546
10.1,8.8399,45.106,-36.266
10.11,15.18,49.965,-34.785
10.12,33.534,53.969,-20.435
10.13,87.02,57.416,29.603
10.14,154.39,57.082,97.309
10.15,126.04,56.049,69.987
10.16,54.387,53.297,1.0899
10.17,21.778,50.247,-28.469
10.18,11.522,43.674,-32.152
10.19,8.1178,32.366,-24.248
10.2,7.0845,19.185,-12.101
10.21,5.5398,8.6523,-3.1125
10.22,3.6873,3.1169,0.57037
10.23,2.6643,1.1632,1.5012
10.24,2.1504,0.0049091,2.1455
10.25,1.8382,4.4358e-10,1.8382
10.26,1.6277,2.1987e-12,1.6277
10.27,1.4808,1.2017e-12,1.4808
10.28,1.3787,6.2617e-13,1.3787
10.29,1.3114,4.6585e-13,1.3114
10.3,1.2733,4.3943e-13,1.2733
10.31,1.2621,5.1115e-13,1.2621
10.32,1.2782,7.0499e-13,1.2782
10.33,1.3244,2.4742e-12,1.3244
10.34,1.4074,1.9532,-0.54579
10.35,1.5389,6.0388,-4.4999
10.36,1.7396,10.418,-8.6787
10.37,2.0466,14.872,-12.826
10.38,2.5309,19.039,-16.508
10.39,3.3418,23.804,-20.462
10.4,4.8392,27.502,-22.663
10.41,8.0995,31.48,-23.38
10.42,17.255,33.829,-16.574
10.43,44.674,36.12,8.5544
10.44,84.326,36.002,48.324
10.45,74.659,36.067,38.592
10.46,33.738,35.39,-1.652
10.47,13.413,34.256,-20.843
10.48,6.915,31.178,-24.263
10.49,4.4388,27.188,-22.749
10.5,3.268,22.986,-19.718
10.51,2.6547,20.906,-18.251
10.52,2.3362,23.107,-20.771
10.53,2.2086,24.395,-22.186
10.54,2.2371,27.574,-25.337
10.55,2.4331,29.319,-26.885
10.56,2.8619,33.988,-31.126
10.57,3.6956,37.665,-33.97
10.58,5.3984,40.273,-34.874
10.59,9.5155,41.343,-31.827
10.6,22.103,42.979,-20.876
10.61,54.933,42.363,12.569
10.62,81.564,39.891,41.673
10.63,54.884,38.517,16.367
10.64,22.004,33.019,-11.016
10.65,9.3611,27.516,-18.155
10.66,5.1818,23.758,-18.576
10.67,3.4061,18.96,-15.554
10.68,2.4836,13.697,-11.214
10.69,1.9428,10.818,-8.8753
10.7,1.6005,10.191,-8.5902
10.71,1.3728,10.1,-8.7274
10.72,1.2168,10.19,-8.9734
10.73,1.1092,9.7184,-8.6092
10.74,1.0361,8.3493,-7.3131
10.75,0.98977,7.0689,-6.0791
10.76,0.96541,6.6574,-5.692
10.77,0.96098,8.3732,-7.4122
10.78,0.97629,9.895,-8.9187
10.79,1.0097,11.934,-10.925
10.8,1.0721,13.357,-12.285
10.81,1.1676,15.022,-13.854
10.82,1.3093,17.453,-16.144
10.83,1.52,19.709,-18.189
10.84,1.8423,22.844,-21.001
10.85,2.3615,23.86,-21.499
10.86,3.2708,25.817,-22.546
10.87,5.0947,28.527,-23.433
10.88,9.6778,30.877,-21.199
10.89,23.915,31.772,-7.8568
10.9,55.12,30.467,24.653
10.91,67.483,28.874,38.609
10.92,38.196,27.229,10.968
10.93,14.955,27.941,-12.986
10.94,7.0061,27.073,-20.066
10.95,4.2936,26.295,-22.001
10.96,3.1298,22.796,-19.666
10.97,2.5724,20.845,-18.273
10.98,2.3239,22.992,-20.668
10.99,2.2776,25.348,-23.07
11,2.4071,28.135,-25.728
11.01,2.7425,29.887,-27.145
11.02,3.389,33.86,-30.471
11.03,4.6163,35.509,-30.892
11.04,7.1861,38.58,-31.394
11.05,13.833,39.713,-25.88
11.06,34.626,38.051,-3.4257
11.07,78.386,36.138,42.248
11.08,92.202,35.6,56.602
11.09,50.385,34.167,16.218
11.1,19.484,32.596,-13.111
11.11,9.1099,31.727,-22.617
11.12,5.6977,27.545,-21.847
11.13,4.3637,22.375,-18.011
11.14,3.3286,16.138,-12.809
11.15,2.4443,13.752,-11.307
11.16,1.9515,12.161,-10.209
11.17,1.688,8.7375,-7.0495
11.18,1.5344,6.491,-4.9566
11.19,1.4475,3.6709,-2.2234
11.2,1.4096,3.3717,-1.9621
11.21,1.4127,3.1445,-1.7318
11.22,1.4547,4.628,-3.1733
11.23,1.5381,7.1521,-5.614
11.24,1.6701,9.868,-8.1979
11.25,1.8643,14.075,-12.211
11.26,2.1439,16.224,-14.08
11.27,2.549,18.798,-16.249
11.28,3.1509,23.481,-20.33
11.29,4.0861,27.967,-23.881
11.3,5.6401,33.125,-27.485
11.31,8.5156,37.413,-28.898
11.32,14.829,41.167,-26.339
11.33,32.765,44.734,-11.969
11.34,85.753,45.084,40.669
11.35,157.41,44.465,112.94
11.36,133.76,42.976,90.779
11.37,58.805,40.924,17.881
11.38,23.188,38.449,-15.261
11.39,11.793,35.64,-23.847
11.4,7.3755,30.623,-23.248
11.41,5.2508,20.67,-15.419
11.42,4.1126,14.6,-10.488
11.43,3.4979,13.265,-9.7668
11.44,3.2251,14.112,-10.887
11.45,3.2427,15.999,-12.757
11.46,3.6034,16.863,-13.26
11.47,4.5291,18.49,-13.961
11.48,6.7254,20.577,-13.851
11.49,12.862,22.716,-9.8543
11.5,32.15,24.144,8.0061
11.51,67.439,24.346,43.094
11.52,70.173,24.982,45.191
11.53,35.112,24.638,10.474
11.54,13.681,24.529,-10.848
11.55,6.7349,23.295,-16.56
11.56,4.3893,20.037,-15.647
11.57,3.3357,15.412,-12.077
11.58,2.4272,10.703,-8.2758
11.59,1.7532,9.4851,-7.7319
11.6,1.3746,8.7365,-7.3619
11.61,1.1407,9.1924,-8.0518
11.62,0.97792,9.8516,-8.8737
11.63,0.85759,9.6117,-8.7541
11.64,0.76541,10.966,-10.201
11.65,0.69306,10.826,-10.133
11.66,0.63531,11.534,-10.899
11.67,0.58867,11.314,-10.726
11.68,0.55064,11.368,-10.817
11.69,0.51964,12.081,-11.562
11.7,0.49439,10.95,-10.456
11.71,0.47404,12.156,-11.682
11.72,0.45796,11.296,-10.838
11.73,0.44574,10.488,-10.043
11.74,0.43711,9.9702,-9.5331
11.75,0.43196,7.5631,-7.1311
11.76,0.43034,7.3174,-6.887
11.77,0.43241,6.2218,-5.7894
11.78,0.43859,6.2061,-5.7675
11.79,0.4494,5.7641,-5.3147
11.8,0.46577,5.434,-4.9683
11.81,0.48905,6.5398,-6.0508
11.82,0.52125,6.2323,-5.711
11.83,0.56541,7.2042,-6.6388
11.84,0.6263,7.6411,-7.0148
11.85,0.71159,6.0603,-5.3487
11.86,0.83437,5.3805,-4.5461
11.87,1.0184,6.5365,-5.5181
11.88,1.3107,7.9283,-6.6176
11.89,1.8159,9.4005,-7.5846
11.9,2.8117,10.772,-7.9603
11.91,5.2489,11.667,-6.4183
11.92,12.771,12.667,0.10446
11.93,30.561,13.587,16.973
11.94,40.501,13.849,26.651
11.95,24.504,14.04,10.464
11.96,9.6738,14.625,-4.9515
11.97,4.5229,14.445,-9.9223
11.98,3.132,14.182,-11.05
11.99,2.6772,12.276,-9.5984
12,1.9396,8.7621,-6.8225
12.01,1.2987,6.6932,-5.3945
12.02,1.0002,5.5484,-4.5482
12.03,0.86187,5.7298,-4.8679
12.04,0.79034,5.6009,-4.8106
12.05,0.75462,6.1978,-5.4432
12.06,0.74874,8.1245,-7.3758
12.07,0.76691,8.7526,-7.9857
12.08,0.80951,10.86,-10.051
12.09,0.88046,12.68,-11.8
12.1,0.98803,14.195,-13.207
12.11,1.1472,17.577,-16.43
12.12,1.3852,18.949,-17.564
12.13,1.7534,20.986,-19.232
12.14,2.3581,23.091,-20.733
12.15,3.4495,23.769,-20.32
12.16,5.748,25.5,-19.751
12.17,11.945,25.974,-14.029
12.18,31.026,27.411,3.6148
12.19,64.033,28.061,35.971
12.2,64.045,27.475,36.57
12.21,31.064,28.353,2.7113
12.22,12.011,26.369,-14.358
12.23,5.8467,23.799,-17.952
12.24,3.5885,22.408,-18.819
12.25,2.5493,18.872,-16.323
12.26,2.0157,15.302,-13.286
12.27,1.749,14.002,-12.253
12.28,1.6648,13.809,-12.144
12.29,1.7554,14.946,-13.19
12.3,2.0939,15.341,-13.247
12.31,2.9488,15.791,-12.842
12.32,5.3293,17.017,-11.688
12.33,12.907,17.038,-4.1304
12.34,28.216,17.308,10.908
12.35,31.813,16.623,15.189
12.36,16.919,16.272,0.64776
12.37,6.6172,16.604,-9.9873
12.38,3.1669,15.543,-12.376
12.39,1.9296,14.95,-13.02
12.4,1.3552,12.658,-11.303
12.41,1.0397,8.7167,-7.677
12.42,0.84783,5.866,-5.0182
12.43,0.72339,3.9648,-3.2414
12.44,0.63958,3.7806,-3.141
12.45,0.58237,3.731,-3.1487
12.46,0.54395,3.6223,-3.0784
12.47,0.51994,4.3123,-3.7924
12.48,0.50806,4.2285,-3.7204
12.49,0.50756,5.0085,-4.501
12.5,0.5191,5.1207,-4.6016
12.51,0.54507,4.6423,-4.0973
12.52,0.59064,5.5691,-4.9785
12.53,0.66613,4.788,-4.1219
12.54,0.79331,4.2942,-3.5009
12.55,1.0235,4.4349,-3.4114
12.56,1.5048,3.661,-2.1562
12.57,2.7896,4.4578,-1.6682
12.58,6.7215,4.7537,1.9678
12.59,13.515,4.4165,9.0987
12.6,13.548,4.7768,8.7714
12.61,6.8228,5.7618,1.0609
12.62,2.9655,7.6092,-4.6437
12.63,1.7673,9.306,-7.5387
12.64,1.3921,11.151,-9.7586
12.65,1.2987,12.953,-11.654
12.66,1.3574,14.296,-12.939
12.67,1.5489,15.809,-14.26
12.68,1.9125,17.724,-15.811
12.69,2.5679,20.045,-17.477
12.7,3.8316,21.473,-17.642
12.71,6.703,23.064,-16.361
12.72,15.094,25.477,-10.383
12.73,39.096,25.906,13.191
12.74,67.118,26.091,41.027
12.75,52.653,25.445,27.208
12.76,22.293,24.533,-2.2395
12.77,9.0293,23.488,-14.459
12.78,4.8837,20.346,-15.462
12.79,3.2905,18.237,-14.947
12.8,2.32,15.078,-12.758
12.81,1.679,10.249,-8.5696
12.82,1.3189,9.5283,-8.2094
12.83,1.1073,9.0657,-7.9585
12.84,0.9751,8.5526,-7.5775
12.85,0.89389,10.493,-9.5986
12.86,0.85028,10.763,-9.9125
12.87,0.83835,11.54,-10.702
12.88,0.85719,12.776,-11.919
12.89,0.9106,12.964,-12.053
12.9,1.0085,14.811,-13.802
12.91,1.1712,15.621,-14.45
12.92,1.4393,14.947,-13.507
12.93,1.9003,15.934,-14.034
12.94,2.7703,15.579,-12.809
12.95,4.7143,13.897,-9.1824
12.96,10.316,14.34,-4.0242
12.97,26.619,14.95,11.669
12.98,47.152,14.61,32.542
12.99,38.531,15.445,23.085
13,16.723,15.738,0.98518
13.01,6.7966,15.517,-8.7202
13.02,3.6362,16.43,-12.794
13.03,2.4204,15.701,-13.281
13.04,1.8654,13.726,-11.861
13.05,1.6178,12.143,-10.525
13.06,1.567,10.785,-9.2178
13.07,1.7042,10.901,-9.1965
13.08,2.1195,11.634,-9.5146
13.09,3.1416,11.157,-8.0154
13.1,6.0495,12.151,-6.1017
13.11,15.141,12.676,2.4641
13.12,30.91,11.35,19.56
13.13,30.888,11.248,19.64
13.14,15.078,10.836,4.2416
13.15,5.9612,9.5896,-3.6284
13.16,3.0801,9.317,-6.2369
13.17,2.0842,8.3998,-6.3156
13.18,1.4978,6.9136,-5.4157
13.19,1.0825,5.6886,-4.6061
13.2,0.85103,3.9544,-3.1034
13.21,0.72027,3.1912,-2.4709
13.22,0.63985,3.5279,-2.8881
13.23,0.59033,3.2959,-2.7056
13.24,0.56322,3.6697,-3.1065
13.25,0.5549,4.2978,-3.7429
13.26,0.56491,4.3259,-3.761
13.27,0.59572,5.2021,-4.6063
13.28,0.65376,5.6019,-4.9481
13.29,0.75226,4.8289,-4.0766
13.3,0.91854,5.1153,-4.1968
13.31,1.214,5.623,-4.4089
13.32,1.8009,5.9223,-4.1214
13.33,3.2281,7.1254,-3.8972
13.34,7.6161,7.5874,0.02869
13.35,18.363,7.8924,10.471
13.36,25.26,8.9868,16.273
13.37,15.861,9.0574,6.8036
13.38,6.3392,9.6815,-3.3422
13.39,2.8818,10.191,-7.3096
13.4,1.745,9.4704,-7.7254
13.41,1.2838,10.198,-8.9143
13.42,1.0847,9.6796,-8.5948
13.43,1.0301,8.1353,-7.1052
13.44,1.0951,8.8906,-7.7955
13.45,1.3176,8.598,-7.2804
13.46,1.8536,8.5388,-6.6852
13.47,3.2884,9.6155,-6.3271
13.48,7.8321,8.9885,-1.1564
13.49,17.831,9.3513,8.4794
13.5,21.783,9.4457,12.337
13.51,12.364,7.7483,4.6157
13.52,4.8943,7.9356,-3.0413
13.53,2.3571,7.5805,-5.2234
13.54,1.5146,6.5536,-5.039
13.55,1.1089,6.987,-5.878
13.56,0.85506,5.7596,-4.9045
13.57,0.71768,5.065,-4.3473
13.58,0.6479,5.8283,-5.1804
13.59,0.6164,5.7944,-5.178
13.6,0.61191,7.1015,-6.4895
13.61,0.63078,8.5413,-7.9105
13.62,0.67374,8.9658,-8.2921
13.63,0.74553,9.8554,-9.1099
13.64,0.85616,9.8859,-9.0298
13.65,1.0247,10.464,-9.4394
13.66,1.2876,11.92,-10.633
13.67,1.721,12.452,-10.731
13.68,2.504,13.629,-11.125
13.69,4.1524,15.071,-10.919
13.7,8.5933,15.777,-7.1836
13.71,22.261,16.397,5.864
13.72,45.901,16.281,29.62
13.73,45.92,16.409,29.511
13.74,22.318,16.932,5.3866
13.75,8.6938,16.895,-8.2014
13.76,4.305,17.31,-13.005
13.77,2.7233,17.683,-14.96
13.78,2.0314,16.594,-14.562
13.79,1.7304,14.322,-12.591
13.8,1.6739,11.73,-10.056
13.81,1.8578,10.409,-8.5516
13.82,2.4304,11.18,-8.7491
13.83,3.9815,11.729,-7.7479
13.84,8.883,11.69,-2.8068
13.85,21.759,12.31,9.4496
13.86,32.206,12.229,19.978
13.87,21.69,11.795,9.8948
13.88,8.7391,11.935,-3.1958
13.89,3.7524,11.183,-7.4306
13.9,2.0975,10.909,-8.811
13.91,1.3902,11.071,-9.6808
13.92,1.0207,9.5772,-8.5565
13.93,0.80319,7.9743,-7.1712
13.94,0.66551,7.5112,-6.8457
13.95,0.57483,6.4107,-5.8359
13.96,0.51468,5.5114,-4.9967
13.97,0.47641,5.362,-4.8855
13.98,0.45576,5.4675,-5.0118
13.99,0.45148,5.8887,-5.4372
14,0.46513,6.0716,-5.6065
14.01,0.50204,5.9216,-5.4196
14.02,0.57446,6.5931,-6.0186
14.03,0.71015,7.3253,-6.6152
14.04,0.97981,7.4324,-6.4525
14.05,1.6079,7.9397,-6.3318
14.06,3.474,8.0901,-4.6162
14.07,8.7142,8.1965,0.51778
14.08,14.357,8.7767,5.5799
14.09,10.861,8.4858,2.3751
14.1,4.6008,8.5754,-3.9745
14.11,1.9592,9.2447,-7.2855
14.12,1.1117,8.4248,-7.3132
14.13,0.77721,7.73,-6.9528
14.14,0.62373,8.2874,-7.6637
14.15,0.55915,7.3882,-6.829
14.16,0.55863,6.3476,-5.7889
14.17,0.63463,6.9459,-6.3113
14.18,0.86673,6.8132,-5.9464
14.19,1.5899,6.4781,-4.8881
14.2,3.7733,6.1225,-2.3492
14.21,6.7365,4.7971,1.9394
14.22,5.7549,4.6741,1.0808
14.23,2.66,5.0407,-2.3807
14.24,1.2364,4.4145,-3.1781
14.25,0.87609,4.4861,-3.61
14.26,0.7204,4.9441,-4.2237
14.27,0.52503,4.2498,-3.7248
14.28,0.40588,3.0745,-2.6687
14.29,0.36026,2.3263,-1.966
14.3,0.34601,2.5548,-2.2088
14.31,0.34853,2.6987,-2.3502
14.32,0.36426,2.7017,-2.3374
14.33,0.3936,3.1019,-2.7083
14.34,0.43972,3.2299,-2.7902
14.35,0.50938,3.3464,-2.837
14.36,0.61559,3.7764,-3.1608
14.37,0.78438,3.8504,-3.066
14.38,1.0732,4.3893,-3.316
14.39,1.6318,5.3691,-3.7374
14.4,2.9585,5.8177,-2.8593
14.41,6.9925,6.5356,0.45687
14.42,17.172,7.5248,9.6471
14.43,24.566,7.752,16.814
14.44,15.99,8.0766,7.9137
14.45,6.4473,9.1288,-2.6815
14.46,2.9111,9.3318,-6.4208
14.47,1.7818,9.4556,-7.6738
14.48,1.3604,10.452,-9.092
14.49,1.2288,10.352,-9.1233
14.5,1.2882,9.423,-8.1347
14.51,1.5671,9.2625,-7.6953
14.52,2.2612,8.5911,-6.33
14.53,4.1321,8.6207,-4.4886
14.54,10.067,9.6103,0.45669
14.55,23.132,9.0228,14.109
14.56,28.292,8.4327,19.859
14.57,15.971,9.2428,6.7286
14.58,6.1938,8.7981,-2.6043
14.59,2.8455,7.5257,-4.6803
14.6,1.688,7.3534,-5.6654
14.61,1.1432,6.9933,-5.8501
14.62,0.83986,5.935,-5.0951
14.63,0.66358,5.1265,-4.4629
14.64,0.5547,4.4586,-3.9039
14.65,0.48448,3.8531,-3.3686
14.66,0.44068,4.0076,-3.5669
14.67,0.41619,3.6487,-3.2325
14.68,0.40835,3.3289,-2.9205
14.69,0.41757,4.1232,-3.7057
14.7,0.44796,4.3554,-3.9074
14.71,0.50997,4.1909,-3.681
14.72,0.6286,5.0984,-4.4698
14.73,0.87097,5.5261,-4.6551
14.74,1.4651,5.0677,-3.6026
14.75,3.293,5.7509,-2.4579
14.76,7.7655,6.4497,1.3158
14.77,10.642,6.2772,4.3644
14.78,6.7513,7.0134,-0.26209
14.79,2.8163,7.9812,-5.1649
14.8,1.4102,8.1542,-6.744
14.81,0.98201,8.7807,-7.7987
14.82,0.85631,8.9565,-8.1002
14.83,0.87694,8.5466,-7.6697
14.84,1.0279,8.78,-7.7521
14.85,1.3793,8.819,-7.4396
14.86,2.1883,8.2815,-6.0932
14.87,4.4578,8.4934,-4.0356
14.88,11.443,8.623,2.8201
14.89,22.878,7.8136,15.065
14.9,21.962,7.1238,14.838
14.91,10.408,6.7881,3.6199
14.92,4.0979,6.7083,-2.6104
14.93,2.1047,6.692,-4.5873
14.94,1.3457,6.637,-5.2913
14.95,0.92897,6.7045,-5.7755
14.96,0.69489,6.1356,-5.4407
14.97,0.56567,4.6684,-4.1028
14.98,0.49051,4.0079,-3.5174
14.99,0.44814,3.9364,-3.4883
15,0.42967,3.8982,-3.4685
15.01,0.43221,4.3131,-3.8809
15.02,0.45725,4.7718,-4.3145
15.03,0.51155,4.9941,-4.4825
15.04,0.611,5.4441,-4.8331
15.05,0.79194,5.6265,-4.8346
15.06,1.1478,5.5556,-4.4078
15.07,1.979,6.2236,-4.2446
15.08,4.4642,6.9417,-2.4775
15.09,11.281,6.9364,4.3447
15.1,18.009,7.32,10.689
15.11,13.09,7.5652,5.5245
15.12,5.4191,7.1709,-1.7519
15.13,2.2947,7.1494,-4.8547
15.14,1.2926,7.3281,-6.0355
15.15,0.8987,6.9193,-6.0206
15.16,0.72871,6.584,-5.8553
15.17,0.68036,6.4538,-5.7735
15.18,0.74417,5.4776,-4.7335
15.19,1.0041,4.8272,-3.8231
15.2,1.849,5.0289,-3.1798
15.21,4.4676,4.6417,-0.17409
15.22,8.2742,4.4247,3.8495
15.23,7.3228,5.1071,2.2156
15.24,3.3571,5.188,-1.8309
15.25,1.3818,4.8288,-3.447
15.26,0.74314,5.1663,-4.4231
15.27,0.49356,5.045,-4.5514
15.28,0.37011,4.5827,-4.2126
15.29,0.29989,4.7015,-4.4016
15.3,0.25663,4.3634,-4.1068
15.31,0.22892,3.632,-3.4031
15.32,0.21127,3.6459,-3.4347
15.33,0.20091,3.7835,-3.5826
15.34,0.19662,3.3842,-3.1876
15.35,0.19832,3.0439,-2.8456
15.36,0.20718,2.846,-2.6388
15.37,0.22656,3.0746,-2.8481
15.38,0.265,3.5563,-3.2913
15.39,0.34723,3.7198,-3.3725
15.4,0.56494,3.9951,-3.4302
15.41,1.2331,4.3575,-3.1244
15.42,2.4495,4.2155,-1.766
15.43,2.558,4.2424,-1.6843
15.44,1.381,4.8364,-3.4554
15.45,0.67481,5.069,-4.3941
15.46,0.47085,5.0923,-4.6215
15.47,0.43422,5.6175,-5.1832
15.48,0.4701,5.7441,-5.274
15.49,0.57195,5.044,-4.4721
15.5,0.77995,4.7161,-3.9361
15.51,1.2314,4.6741,-3.4427
15.52,2.4467,4.6014,-2.1547
15.53,6.2195,4.7971,1.4224
15.54,13.105,4.7141,8.3913
15.55,13.654,4.3718,9.2817
15.56,6.8456,4.3832,2.4624
15.57,2.6964,4.4267,-1.7303
15.58,1.3657,4.2164,-2.8507
15.59,0.87822,4.479,-3.6008
15.6,0.63014,4.8821,-4.2519
15.61,0.50006,4.4302,-3.9301
15.62,0.43465,3.8031,-3.3684
15.63,0.40571,3.7826,-3.3769
15.64,0.40179,3.6913,-3.2895
15.65,0.41987,3.4685,-3.0486
15.66,0.46211,4.0714,-3.6093
15.67,0.53651,4.8405,-4.304
15.68,0.66085,5.0458,-4.385
15.69,0.87417,5.5119,-4.6377
15.7,1.2719,5.9656,-4.6937
15.71,2.1408,6.1759,-4.0351
15.72,4.5817,6.7645,-2.1828
15.73,11.89,7.19,4.7
15.74,22.459,7.2463,15.213
15.75,19.891,7.3644,12.526
15.76,9,7.6788,1.3212
15.77,3.6002,7.7423,-4.1421
15.78,1.8923,7.655,-5.7628
15.79,1.2692,7.1538,-5.8846
15.8,1.0181,6.6074,-5.5893
15.81,0.96366,6.5952,-5.6316
15.82,1.0973,5.6077,-4.5104
15.83,1.5881,4.2584,-2.6703
15.84,3.2067,4.3646,-1.1579
15.85,7.8529,4.808,3.0449
15.86,12.867,4.3015,8.5656
15.87,9.7246,4.1612,5.5634
15.88,4.1196,4.9514,-0.83181
15.89,1.7582,4.8057,-3.0475
15.9,0.99768,4.2241,-3.2264
15.91,0.66677,4.7245,-4.0578
15.92,0.48796,4.9472,-4.4593
15.93,0.38815,3.9842,-3.5961
15.94,0.32897,3.5521,-3.2231
15.95,0.29282,3.9193,-3.6265
15.96,0.2721,3.1811,-2.909
15.97,0.26367,2.8528,-2.5891
15.98,0.2672,3.8596,-3.5924
15.99,0.28527,3.793,-3.5078
16,0.32537,3.0108,-2.6854
16.01,0.4066,3.697,-3.2904
16.02,0.58462,4.5133,-3.9286
16.03,1.0663,3.933,-2.8667
16.04,2.5631,3.9526,-1.3895
16.05,5.2956,4.9704,0.32525
16.06,5.5175,4.724,0.79351
16.07,2.8252,3.8764,-1.0512
16.08,1.1871,4.2973,-3.1102
16.09,0.66875,4.7954,-4.1267
16.1,0.50453,3.9617,-3.4572
16.11,0.46448,3.7531,-3.2886
16.12,0.50288,4.3291,-3.8262
16.13,0.64182,3.5879,-2.946
16.14,1.0121,2.8397,-1.8276
16.15,2.1575,3.4543,-1.2967
16.16,5.3211,3.6825,1.6385
16.17,8.4462,3.0186,5.4275
16.18,6.1586,3.2814,2.8772
16.19,2.5983,4.202,-1.6037
16.2,1.1647,3.7658,-2.6011
16.21,0.70966,3.0489,-2.3393
16.22,0.50385,3.3589,-2.855
16.23,0.397,3.5789,-3.1819
16.24,0.34809,3.1559,-2.8078
16.25,0.33057,3.2914,-2.9608
16.26,0.33398,3.8035,-3.4695
16.27,0.35611,3.4747,-3.1186
16.28,0.39967,3.4636,-3.064
16.29,0.47293,4.4379,-3.965
16.3,0.59392,4.8256,-4.2317
16.31,0.8027,4.5415,-3.7388
16.32,1.2004,5.2334,-4.0329
16.33,2.107,6.3426,-4.2356
16.34,4.7754,6.0516,-1.2762
16.35,12.247,5.7796,6.4679
16.36,20.291,6.4019,13.889
16.37,15.325,6.3116,9.0133
16.38,6.4236,6.1001,0.3235
16.39,2.6773,6.681,-4.0037
16.4,1.4911,6.6576,-5.1666
16.41,1.0452,5.8414,-4.7962
16.42,0.87823,5.9269,-5.0486
16.43,0.88696,6.2134,-5.3264
16.44,1.1239,4.9427,-3.8188
16.45,1.9614,4.0008,-2.0394
16.46,4.667,4.3819,0.28511
16.47,9.1303,4.1304,4.9999
16.48,8.7495,3.3691,5.3804
16.49,4.1947,3.6689,0.52578
16.5,1.6954,3.906,-2.2106
16.51,0.88441,3.2619,-2.3775
16.52,0.57766,3.3013,-2.7236
16.53,0.43121,3.771,-3.3398
16.54,0.3517,3.1254,-2.7737
16.55,0.3067,2.6882,-2.3815
16.56,0.2829,3.039,-2.7561
16.57,0.27474,2.8038,-2.5291
16.58,0.28088,2.2961,-2.0152
16.59,0.30348,2.8986,-2.5951
16.6,0.34952,3.4123,-3.0628
16.61,0.436,3.0589,-2.6229
16.62,0.60683,3.2169,-2.6101
16.63,1.0017,3.5348,-2.533
16.64,2.1686,3.167,-0.99846
16.65,5.4375,3.308,2.1295
16.66,8.9586,3.994,4.9646
16.67,6.7935,3.8995,2.894
16.68,2.9115,3.6833,-0.77177
16.69,1.2886,4.139,-2.8504
16.7,0.79318,4.3387,-3.5455
16.71,0.63524,3.8658,-3.2306
16.72,0.62506,3.9199,-3.2949
16.73,0.74733,4.2271,-3.4798
16.74,1.1171,3.8222,-2.7051
16.75,2.2572,3.3212,-1.064
16.76,5.6886,3.4027,2.2859
16.77,10.341,3.5619,6.7792
16.78,8.79,3.3447,5.4452
16.79,3.902,3.3948,0.50722
16.8,1.5835,3.5564,-1.9728
16.81,0.84108,3.378,-2.5369
16.82,0.53838,3.1382,-2.5999
16.83,0.38402,3.1402,-2.7561
16.84,0.29896,3.0529,-2.754
16.85,0.24872,2.6028,-2.3541
16.86,0.21839,2.1531,-1.9347
16.87,0.20149,2.1816,-1.9802
16.88,0.19553,2.2229,-2.0273
16.89,0.20089,1.9433,-1.7424
16.9,0.22143,1.6264,-1.4049
16.91,0.26832,1.6795,-1.4111
16.92,0.37438,2.0423,-1.6679
16.93,0.65966,2.1954,-1.5358
16.94,1.5579,2.1663,-0.60842
16.95,3.3688,2.3458,1.023
16.96,3.7984,2.4899,1.3085
16.97,2.0473,2.4253,-0.37799
16.98,0.84025,2.4751,-1.6349
16.99,0.44541,2.7893,-2.3439
17,0.31796,2.8885,-2.5706
17.01,0.28019,2.7654,-2.4852
17.02,0.29646,2.7713,-2.4749
17.03,0.38454,2.8599,-2.4754
17.04,0.66106,2.6814,-2.0203
17.05,1.5575,2.5352,-0.97768
17.06,3.2899,2.6479,0.642
17.07,3.5598,2.6073,0.9525
17.08,1.8547,2.3786,-0.52385
17.09,0.75547,2.2807,-1.5252
17.1,0.39994,2.2395,-1.8395
17.11,0.25993,2.1524,-1.8925
17.12,0.184,2.252,-2.068
17.13,0.14368,2.3472,-2.2035
17.14,0.12092,2.2179,-2.097
17.15,0.1068,1.925,-1.8182
17.16,0.097676,1.7971,-1.6994
17.17,0.09179,1.8717,-1.7799
17.18,0.088216,1.9892,-1.901
17.19,0.086448,2.0612,-1.9748
17.2,0.08598,2.0678,-1.9819
17.21,0.087205,2.1697,-2.0825
17.22,0.089924,2.3165,-2.2266
17.23,0.094322,2.2181,-2.1238
17.24,0.10075,2.1405,-2.0397
17.25,0.10983,2.3544,-2.2445
17.26,0.12253,2.4355,-2.313
17.27,0.14055,2.218,-2.0775
17.28,0.16684,2.1069,-1.9401
17.29,0.20697,2.3769,-2.17
17.3,0.27252,2.4328,-2.1603
17.31,0.39115,2.3328,-1.9417
17.32,0.64441,2.6742,-2.0298
17.33,1.3427,2.8393,-1.4966
17.34,3.4533,2.5734,0.87984
17.35,6.7035,2.6013,4.1023
17.36,6.1863,2.8855,3.3008
17.37,2.882,2.862,0.019961
17.38,1.1713,2.7056,-1.5343
17.39,0.6307,2.9638,-2.3331
17.4,0.41891,3.2357,-2.8168
17.41,0.31756,3.0568,-2.7392
17.42,0.27055,2.9351,-2.6645
17.43,0.25249,2.8898,-2.6373
17.44,0.25371,2.7024,-2.4487
17.45,0.27224,2.6595,-2.3872
17.46,0.31124,2.7215,-2.4103
17.47,0.38048,2.8328,-2.4523
17.48,0.50321,3.1786,-2.6753
17.49,0.73915,3.4965,-2.7574
17.5,1.2778,3.7408,-2.463
17.51,2.862,3.9913,-1.1293
17.52,7.2948,4.0946,3.2003
17.53,12.069,4.1219,7.9468
17.54,9.1332,4.1862,4.947
17.55,3.869,4.3969,-0.52786
17.56,1.6663,4.2795,-2.6132
17.57,0.991,4.2476,-3.2566
17.58,0.77326,4.4157,-3.6425
17.59,0.76018,4.3802,-3.62
17.6,0.95075,4.1906,-3.2398
17.61,1.6046,4.0693,-2.4648
17.62,3.7761,3.6343,0.14179
17.63,8.3946,3.0743,5.3202
17.64,9.842,2.799,7.043
17.65,5.3903,2.7611,2.6292
17.66,2.098,2.755,-0.65705
17.67,0.97912,2.6006,-1.6215
17.68,0.58193,2.4512,-1.8693
17.69,0.39901,2.2677,-1.8687
17.7,0.29891,2.1287,-1.8298
17.71,0.23818,2.0775,-1.8393
17.72,0.19897,1.7669,-1.568
17.73,0.17289,1.3143,-1.1414
17.74,0.15573,1.2092,-1.0535
17.75,0.14529,1.2631,-1.1178
17.76,0.1418,1.2237,-1.0819
17.77,0.14726,1.2522,-1.1049
17.78,0.17093,1.426,-1.2551
17.79,0.25085,1.5047,-1.2538
17.8,0.48566,1.3253,-0.83959
17.81,0.7622,1.1474,-0.38522
17.82,0.62616,1.1857,-0.55954
17.83,0.33852,1.2789,-0.94042
17.84,0.22346,1.2407,-1.0173
17.85,0.20587,1.3012,-1.0953
17.86,0.22963,1.5432,-1.3136
17.87,0.29447,1.6497,-1.3553
17.88,0.44169,1.6196,-1.1779
17.89,0.83794,1.842,-1.0041
17.9,2.0763,1.9632,0.11307
17.91,4.4541,1.8322,2.6219
17.92,4.8314,1.8631,2.9684
17.93,2.5084,2.1277,0.38067
17.94,1.01,2.1949,-1.185
17.95,0.52451,2.1428,-1.6183
17.96,0.34249,2.2922,-1.9497
17.97,0.25583,2.5693,-2.3135
17.98,0.21632,2.6229,-2.4066
17.99,0.20142,2.5732,-2.3718
18,0.20294,2.6139,-2.411
18.01,0.2193,2.7637,-2.5444
18.02,0.2539,2.7074,-2.4535
18.03,0.31676,2.6333,-2.3166
18.04,0.43245,2.8539,-2.4214
18.05,0.66839,3.2132,-2.5448
18.06,1.26,3.2327,-1.9727
18.07,3.1003,3.1421,-0.041781
18.08,7.2991,3.192,4.1071
18.09,9.3008,3.1374,6.1634
18.1,5.4312,2.9791,2.452
18.11,2.1185,3.1293,-1.0107
18.12,0.96616,3.2652,-2.299
18.13,0.58128,3.1658,-2.5845
18.14,0.42808,3.0096,-2.5815
18.15,0.38031,2.9772,-2.5969
18.16,0.43373,2.9271,-2.4934
18.17,0.72822,2.5712,-1.843
18.18,1.5883,2.0471,-0.4588
18.19,2.366,1.6659,0.7001
18.2,1.6735,1.3622,0.31124
18.21,0.72804,1.424,-0.69596
18.22,0.35374,1.6744,-1.3206
18.23,0.2287,1.6616,-1.4329
18.24,0.17404,1.5356,-1.3616
18.25,0.14745,1.7643,-1.6169
18.26,0.13518,1.9868,-1.8516
18.27,0.13182,1.7817,-1.6499
18.28,0.1359,1.6002,-1.4643
18.29,0.14831,1.9011,-1.7528
18.3,0.17264,2.1629,-1.9902
18.31,0.21792,1.9815,-1.7636
18.32,0.30816,1.918,-1.6098
18.33,0.52286,2.2093,-1.6864
18.34,1.173,2.2859,-1.1129
18.35,2.8631,2.1034,0.75969
18.36,4.2367,2.1304,2.1063
18.37,2.8776,2.381,0.49669
18.38,1.2044,2.3588,-1.1543
18.39,0.57618,2.0317,-1.4556
18.4,0.39347,2.1246,-1.7311
18.41,0.3558,2.4776,-2.1218
18.42,0.40972,2.4938,-2.0841
18.43,0.61455,2.1614,-1.5468
18.44,1.2882,2.0243,-0.73614
18.45,3.1697,1.9538,1.2159
18.46,5.03,1.8055,3.2244
18.47,3.6602,1.6088,2.0514
18.48,1.5315,1.7096,-0.1781
18.49,0.66879,1.8616,-1.1929
18.5,0.38441,1.8402,-1.4558
18.51,0.25886,1.6598,-1.4009
18.52,0.19643,1.7285,-1.532
18.53,0.16449,1.8857,-1.7212
18.54,0.14892,1.8517,-1.7028
18.55,0.14464,1.5391,-1.3944
18.56,0.15085,1.3479,-1.197
18.57,0.17032,1.3334,-1.163
18.58,0.21207,1.3171,-1.105
18.59,0.30213,1.3686,-1.0665
18.6,0.53255,1.4431,-0.91058
18.61,1.2531,1.4637,-0.21058
18.62,2.8988,1.3541,1.5447
18.63,3.6846,1.2981,2.3865
18.64,2.1714,1.355,0.81638
18.65,0.87839,1.488,-0.60961
18.66,0.43499,1.4517,-1.0168
18.67,0.2979,1.3837,-1.0858
18.68,0.26261,1.3202,-1.0576
18.69,0.29502,1.3231,-1.0281
18.7,0.44878,1.338,-0.88922
18.71,0.98259,1.2774,-0.29478
18.72,2.175,1.085,1.0901
18.73,2.6439,1.0021,1.6418
18.74,1.5094,1.0069,0.50252
18.75,0.60914,0.94979,-0.34065
18.76,0.29922,0.94778,-0.64856
18.77,0.19176,1.1046,-0.91286
18.78,0.14441,1.2183,-1.0739
18.79,0.12068,1.165,-1.0443
18.8,0.10895,1.1645,-1.0556
18.81,0.10497,1.3392,-1.2342
18.82,0.10754,1.302,-1.1945
18.83,0.11757,1.1068,-0.98925
18.84,0.13893,1.0867,-0.94775
18.85,0.18229,1.2503,-1.068
18.86,0.28128,1.1977,-0.91638
18.87,0.56783,1.0144,-0.4466
18.88,1.4008,1.0196,0.38114
18.89,2.4506,1.3032,1.1474
18.9,2.0163,1.2951,0.7212
18.91,0.9126,1.1101,-0.19754
18.92,0.41849,1.1611,-0.74261
18.93,0.27622,1.4055,-1.1293
18.94,0.24666,1.2866,-1.0399
18.95,0.28131,1.1414,-0.86013
18.96,0.41762,1.322,-0.90439
18.97,0.86851,1.5503,-0.68176
18.98,2.0946,1.3354,0.75917
18.99,3.1983,1.1784,2.0199
19,2.2502,1.3508,0.89945
19.01,0.94694,1.6488,-0.70189
19.02,0.43617,1.5682,-1.1321
19.03,0.27023,1.5396,-1.2694
19.04,0.20237,1.8044,-1.6021
19.05,0.17374,2.0447,-1.871
19.06,0.16542,1.8486,-1.6832
19.07,0.17098,1.867,-1.696
19.08,0.19004,2.155,-1.9649
19.09,0.22689,2.26,-2.0331
19.1,0.29354,2.0018,-1.7083
19.11,0.42059,1.9874,-1.5668
19.12,0.70208,2.4279,-1.7259
19.13,1.5022,2.6665,-1.1643
19.14,3.8636,2.3818,1.4817
19.15,7.0576,2.3976,4.66
19.16,6.0145,2.6386,3.3759
19.17,2.6935,2.6568,0.036776
19.18,1.1301,2.3768,-1.2468
19.19,0.6573,2.5074,-1.8501
19.2,0.5204,2.7477,-2.2273
19.21,0.54301,2.7617,-2.2187
19.22,0.77305,2.5091,-1.7361
19.23,1.6055,2.4629,-0.85745
19.24,3.8397,2.5014,1.3383
19.25,5.6551,2.2437,3.4114
19.26,3.8133,1.7991,2.0142
19.27,1.5504,1.7642,-0.21374
19.28,0.68033,1.8294,-1.149
19.29,0.38772,1.7086,-1.3209
19.3,0.25946,1.5672,-1.3077
19.31,0.19316,1.6954,-1.5022
19.32,0.15546,1.7367,-1.5813
19.33,0.13318,1.5955,-1.4624
19.34,0.12094,1.304,-1.1831
19.35,0.11701,1.1849,-1.0679
19.36,0.12261,1.2278,-1.1052
19.37,0.14426,1.1551,-1.0109
19.38,0.20606,0.98681,-0.78075
19.39,0.40411,1.0006,-0.59651
19.4,0.92569,1.0461,-0.12044
19.41,1.35,1.0011,0.34891
19.42,0.92766,0.96507,-0.037407
19.43,0.40885,1.0366,-0.62776
19.44,0.21582,1.0917,-0.87588
19.45,0.16372,1.0483,-0.88454
19.46,0.16235,0.98557,-0.82321
19.47,0.20486,1.0442,-0.83932
19.48,0.34958,1.131,-0.78144
19.49,0.81997,1.0792,-0.25926
19.5,1.6849,1.0234,0.6615
19.51,1.7522,0.99676,0.75543
19.52,0.89426,0.98451,-0.090255
19.53,0.37445,1.0085,-0.63404
19.54,0.20551,1.0388,-0.83331
19.55,0.13827,1.0618,-0.92349
19.56,0.10649,1.1354,-1.0289
19.57,0.092415,1.1773,-1.0849
19.58,0.087623,1.1731,-1.0854
19.59,0.089439,1.1761,-1.0866
19.6,0.098096,1.1781,-1.08
19.61,0.11656,1.1658,-1.0492
19.62,0.15339,1.1714,-1.018
19.63,0.23478,1.1106,-0.8758
19.64,0.46108,1.0834,-0.62229
19.65,1.1453,1.1718,-0.026573
19.66,2.1994,1.2844,0.91501
19.67,2.0367,1.2504,0.7863
19.68,0.97451,1.2021,-0.22756
19.69,0.43059,1.1891,-0.75846
19.7,0.27476,1.2416,-0.96683
19.71,0.24817,1.2515,-1.0033
19.72,0.29877,1.2544,-0.95565
19.73,0.48867,1.3316,-0.84293
19.74,1.1246,1.3548,-0.23022
19.75,2.5936,1.2413,1.3523
19.76,3.292,1.093,2.1989
19.77,1.9263,1.0732,0.85311
19.78,0.75705,1.1635,-0.40642
19.79,0.34732,1.1372,-0.78988
19.8,0.20641,1.0948,-0.88842
19.81,0.14405,1.0964,-0.95239
19.82,0.11158,1.1759,-1.0643
19.83,0.093522,1.1744,-1.0809
19.84,0.083939,1.1129,-1.0289
19.85,0.080625,1.0021,-0.92145
19.86,0.083638,0.85948,-0.77584
19.87,0.095926,0.73477,-0.63884
19.88,0.12807,0.74153,-0.61346
19.89,0.22153,0.84972,-0.62819
19.9,0.51093,0.92139,-0.41046
19.91,0.98557,0.87591,0.10967
19.92,0.95066,0.8482,0.10246
19.93,0.4776,0.92516,-0.44755
19.94,0.22394,1.0163,-0.79237
19.95,0.15348,1.033,-0.87956
19.96,0.14709,1.019,-0.87188
19.97,0.1835,1.069,-0.88547
19.98,0.30564,1.1107,-0.80501
19.99,0.70729,1.0811,-0.37386
20,1.5962,1.0711,0.52514
20.01,1.9478,1.1249,0.82293
20.02,1.1104,1.1435,-0.033085
20.03,0.4495,1.103,-0.65348
20.04,0.22398,1.0585,-0.83456
20.05,0.14084,1.1414,-1.0005
20.06,0.10263,1.2397,-1.1371
20.07,0.084942,1.262,-1.1771
20.08,0.077601,1.1497,-1.0721
20.09,0.077139,1.0251,-0.94795
20.1,0.08336,1.0292,-0.94584
20.11,0.098902,1.0705,-0.97162
20.12,0.13247,1.0201,-0.88762
20.13,0.21239,0.89758,-0.68519
20.14,0.45074,0.8719,-0.42116
20.15,1.1199,0.94415,0.17573
20.16,1.841,0.99115,0.84981
20.17,1.3978,0.90767,0.49018
20.18,0.60366,0.86356,-0.2599
20.19,0.27323,0.91636,-0.64314
20.2,0.17604,0.83864,-0.6626
20.21,0.15386,0.7103,-0.55645
20.22,0.18003,0.76934,-0.58931
20.23,0.30368,0.90699,-0.60331
20.24,0.70456,0.89186,-0.1873
20.25,1.2907,0.74602,0.5447
20.26,1.1441,0.63098,0.51308
20.27,0.53439,0.70718,-0.17279
20.28,0.23394,0.82283,-0.58889
20.29,0.13647,0.7454,-0.60893
20.3,0.096334,0.63935,-0.54302
20.31,0.078146,0.59772,-0.51957
20.32,0.070681,0.66421,-0.59353
20.33,0.069523,0.66895,-0.59943
20.34,0.073751,0.61518,-0.54143
20.35,0.084705,0.55276,-0.46805
20.36,0.10718,0.56364,-0.45646
20.37,0.15569,0.65709,-0.5014
20.38,0.28401,0.67278,-0.38877
20.39,0.68198,0.64701,0.034968
20.4,1.4449,0.6935,0.75136
20.41,1.5696,0.75609,0.81351
20.42,0.83268,0.68664,0.14604
20.43,0.36086,0.62727,-0.26641
20.44,0.21971,0.66816,-0.44845
20.45,0.19438,0.84608,-0.6517
20.46,0.23271,0.91613,-0.68343
20.47,0.38354,0.83669,-0.45315
20.48,0.88888,0.7549,0.13398
20.49,1.9637,0.87389,1.0898
20.5,2.3024,1.0143,1.2882
20.51,1.2716,0.9054,0.36617
20.52,0.51182,0.79876,-0.28693
20.53,0.25634,0.79457,-0.53823
20.54,0.16676,0.94793,-0.78117
20.55,0.12892,0.99006,-0.86114
20.56,0.11359,0.96528,-0.85169
20.57,0.11116,0.94039,-0.82923
20.58,0.11952,1.0256,-0.90603
20.59,0.14117,1.0801,-0.93895
20.6,0.18528,0.97795,-0.79267
20.61,0.27903,0.97024,-0.69121
20.62,0.51973,1.0639,-0.5442
20.63,1.272,1.1176,0.15438
20.64,2.9227,1.0035,1.9192
20.65,3.5777,0.96163,2.6161
20.66,2.0312,1.0158,1.0154
20.67,0.80685,1.173,-0.36616
20.68,0.39595,1.1181,-0.7222
20.69,0.27123,1.014,-0.74273
20.7,0.25068,1.0053,-0.75458
20.71,0.33094,1.1283,-0.79736
20.72,0.671,1.1715,-0.5005
20.73,1.4502,1.0374,0.41285
20.74,1.7545,0.87706,0.87747
20.75,1.0019,0.75996,0.24198
20.76,0.40496,0.83018,-0.42522
20.77,0.1981,0.78345,-0.58535
20.78,0.12519,0.67211,-0.54692
20.79,0.092146,0.58636,-0.49422
20.8,0.07478,0.691,-0.61622
20.81,0.065357,0.75919,-0.69384
20.82,0.061036,0.67352,-0.61249
20.83,0.061137,0.62043,-0.55929
20.84,0.066857,0.65202,-0.58517
20.85,0.083314,0.64031,-0.55699
20.86,0.13032,0.55105,-0.42073
20.87,0.28001,0.53074,-0.25073
20.88,0.58235,0.58634,-0.0039938
20.89,0.65565,0.68444,-0.028788
20.9,0.36725,0.63751,-0.27026
20.91,0.17142,0.60271,-0.43129
20.92,0.11448,0.63754,-0.52306
20.93,0.10972,0.77498,-0.66527
20.94,0.13944,0.83547,-0.69603
20.95,0.24328,0.76939,-0.52611
20.96,0.57737,0.697,-0.11962
20.97,1.1592,0.72128,0.43788
20.98,1.1599,0.74853,0.41141
20.99,0.58113,0.77775,-0.19663
21,0.2513,0.78506,-0.53376
21.01,0.14384,0.78488,-0.64104
21.02,0.10111,0.81676,-0.71565
21.03,0.083873,0.84934,-0.76546
21.04,0.079664,0.91856,-0.83889
21.05,0.083889,0.92775,-0.84386
21.06,0.096742,0.93222,-0.83548
21.07,0.12258,0.8811,-0.75851
21.08,0.17398,0.91463,-0.74065
21.09,0.29087,0.93008,-0.63921
21.1,0.62933,0.92002,-0.29069
21.11,1.6148,0.82771,0.78711
21.12,2.8565,0.85208,2.0044
21.13,2.3376,0.87257,1.465
21.14,1.0233,0.87196,0.15138
21.15,0.42953,0.87726,-0.44773
21.16,0.2496,0.86463,-0.61503
21.17,0.19899,0.89496,-0.69596
21.18,0.22285,0.8461,-0.62325
21.19,0.38965,0.82715,-0.4375
21.2,0.86726,0.78518,0.08208
21.21,1.2568,0.83443,0.4224
21.22,0.85247,0.75866,0.093812
21.23,0.35811,0.61674,-0.25863
21.24,0.1671,0.55,-0.3829
21.25,0.10099,0.57778,-0.47679
21.26,0.07131,0.60965,-0.53834
21.27,0.05582,0.52678,-0.47096
21.28,0.046829,0.4833,-0.43647
21.29,0.041287,0.49938,-0.45809
21.3,0.037861,0.55126,-0.5134
21.31,0.035907,0.52377,-0.48786
21.32,0.035118,0.44377,-0.40865
21.33,0.035385,0.44736,-0.41197
21.34,0.036756,0.47864,-0.44188
21.35,0.039444,0.52903,-0.48958
21.36,0.043902,0.51124,-0.46734
21.37,0.050931,0.51869,-0.46776
21.38,0.062383,0.56644,-0.50405
21.39,0.081852,0.60616,-0.52431
21.4,0.11836,0.64078,-0.52242
21.41,0.19961,0.62679,-0.42718
21.42,0.43331,0.66063,-0.22732
21.43,1.1128,0.70453,0.40829
21.44,1.9687,0.76191,1.2068
21.45,1.6103,0.72591,0.88442
21.46,0.70355,0.71539,-0.011843
21.47,0.29194,0.77742,-0.48548
21.48,0.16003,0.82484,-0.66481
21.49,0.10865,0.7838,-0.67514
21.5,0.085951,0.73373,-0.64778
21.51,0.076865,0.75346,-0.6766
21.52,0.076694,0.80481,-0.72812
21.53,0.085377,0.81616,-0.73079
21.54,0.1074,0.74317,-0.63577
21.55,0.15802,0.68011,-0.52209
21.56,0.29437,0.66748,-0.37311
21.57,0.7235,0.65404,0.069457
21.58,1.5883,0.62616,0.96215
21.59,1.7935,0.59826,1.1953
21.6,0.95756,0.58972,0.36784
21.61,0.38156,0.57938,-0.19782
21.62,0.19419,0.51552,-0.32134
21.63,0.13711,0.56012,-0.42302
21.64,0.13229,0.59953,-0.46724
21.65,0.19317,0.60641,-0.41324
21.66,0.41069,0.5645,-0.1538
21.67,0.69109,0.52655,0.16454
21.68,0.5656,0.56232,0.0032831
21.69,0.25691,0.51657,-0.25966
21.7,0.11546,0.41516,-0.2997
21.71,0.069353,0.34819,-0.27884
21.72,0.050932,0.34516,-0.29423
21.73,0.042107,0.39834,-0.35623
21.74,0.03784,0.42211,-0.38427
21.75,0.036505,0.38961,-0.35311
21.76,0.037877,0.36399,-0.32611
21.77,0.043019,0.35331,-0.31029
21.78,0.055946,0.36128,-0.30533
21.79,0.092531,0.35931,-0.26678
21.8,0.20577,0.31697,-0.1112
21.81,0.40192,0.30505,0.096869
21.82,0.40442,0.31379,0.090631
21.83,0.21378,0.3644,-0.15063
21.84,0.10785,0.39792,-0.29008
21.85,0.082755,0.38595,-0.3032
21.86,0.091345,0.42375,-0.3324
21.87,0.13699,0.44031,-0.30332
21.88,0.29066,0.47058,-0.17993
21.89,0.69705,0.48164,0.21541
21.9,1.0275,0.48508,0.54243
21.91,0.69739,0.48672,0.21068
21.92,0.29167,0.4713,-0.17964
21.93,0.13715,0.4745,-0.33736
21.94,0.086466,0.49588,-0.40941
21.95,0.066715,0.53925,-0.47254
21.96,0.059731,0.55323,-0.4935
21.97,0.060084,0.57032,-0.51024
21.98,0.06694,0.58622,-0.51928
21.99,0.082744,0.6162,-0.53346
22,0.11583,0.61384,-0.49801
22.01,0.19423,0.59425,-0.40002
22.02,0.42862,0.57864,-0.15001
22.03,1.0706,0.56668,0.50395
22.04,1.7052,0.5905,1.1147
22.05,1.2471,0.58301,0.66409
22.06,0.53286,0.6305,-0.097637
22.07,0.24997,0.62656,-0.37659
22.08,0.17541,0.63316,-0.45775
22.09,0.18052,0.65871,-0.47819
22.1,0.27964,0.63235,-0.35271
22.11,0.63786,0.61777,0.020088
22.12,1.3056,0.60581,0.69975
22.13,1.3544,0.58328,0.77113
22.14,0.68404,0.52709,0.15695
22.15,0.27494,0.47612,-0.20118
22.16,0.13931,0.44506,-0.30576
22.17,0.087607,0.45423,-0.36662
22.18,0.063432,0.41351,-0.35008
22.19,0.050936,0.38585,-0.33491
22.2,0.044546,0.39587,-0.35132
22.21,0.042471,0.41719,-0.37472
22.22,0.045045,0.41684,-0.37179
22.23,0.055943,0.32,-0.26406
22.24,0.090804,0.2256,-0.1348
22.25,0.20277,0.23338,-0.030609
22.26,0.39796,0.3044,0.093561
22.27,0.3979,0.30842,0.089484
22.28,0.20275,0.24732,-0.044575
22.29,0.091297,0.20884,-0.11754
22.3,0.058223,0.27059,-0.21236
22.31,0.052522,0.34511,-0.29259
22.32,0.066346,0.34676,-0.28042
22.33,0.12622,0.28127,-0.15505
22.34,0.269,0.26017,0.0088274
22.35,0.33736,0.33048,0.0068773
22.36,0.20542,0.39022,-0.1848
22.37,0.095162,0.36627,-0.27111
22.38,0.056042,0.26739,-0.21135
22.39,0.038743,0.26194,-0.2232
22.4,0.031091,0.34893,-0.31784
22.41,0.028869,0.40993,-0.38106
22.42,0.029684,0.37957,-0.34989
22.43,0.033332,0.27488,-0.24155
22.44,0.041294,0.26345,-0.22216
22.45,0.058578,0.36445,-0.30588
22.46,0.10375,0.42876,-0.325
22.47,0.24396,0.35408,-0.11011
22.48,0.52561,0.26527,0.26034
22.49,0.59431,0.29493,0.29937
22.5,0.32688,0.41349,-0.086615
22.51,0.14543,0.47812,-0.33269
22.52,0.093375,0.40902,-0.31565
22.53,0.091743,0.33014,-0.23839
22.54,0.13133,0.37424,-0.24292
22.55,0.27868,0.47843,-0.19975
22.56,0.64939,0.52252,0.12687
22.57,0.88734,0.43054,0.45681
22.58,0.55916,0.34465,0.21451
22.59,0.22717,0.40011,-0.17294
22.6,0.10648,0.48905,-0.38258
22.61,0.066778,0.51299,-0.44621
22.62,0.050827,0.417,-0.36617
22.63,0.044267,0.34317,-0.2989
22.64,0.043038,0.41904,-0.376
22.65,0.046542,0.53059,-0.48405
22.66,0.056554,0.53889,-0.48233
22.67,0.08005,0.42109,-0.34104
22.68,0.14376,0.35107,-0.20731
22.69,0.34248,0.41591,-0.073423
22.7,0.72384,0.52123,0.20262
22.71,0.78686,0.48341,0.30345
22.72,0.42018,0.38198,0.038198
22.73,0.18738,0.3696,-0.18222
22.74,0.12301,0.46361,-0.3406
22.75,0.12526,0.57037,-0.44511
22.76,0.1902,0.51605,-0.32585
22.77,0.42661,0.39977,0.026841
22.78,0.95667,0.40149,0.55518
22.79,1.1658,0.48593,0.67987
22.8,0.66322,0.55871,0.10451
22.81,0.26565,0.48374,-0.21809
22.82,0.12821,0.3458,-0.21759
22.83,0.078884,0.32804,-0.24915
22.84,0.057461,0.3844,-0.32694
22.85,0.047765,0.43108,-0.38332
22.86,0.04452,0.38081,-0.33629
22.87,0.046675,0.30087,-0.2542
22.88,0.056287,0.3236,-0.26732
22.89,0.0823,0.38818,-0.30588
22.9,0.1611,0.37344,-0.21235
22.91,0.39752,0.26594,0.13158
22.92,0.71804,0.21048,0.50755
22.93,0.61192,0.22482,0.38711
22.94,0.2765,0.31239,-0.035886
22.95,0.1183,0.35064,-0.23234
22.96,0.070473,0.26572,-0.19525
22.97,0.058402,0.2193,-0.16089
22.98,0.071335,0.23229,-0.16095
22.99,0.13542,0.31002,-0.1746
23,0.23953,0.32313,-0.083594
23.01,0.22036,0.21694,0.0034128
23.02,0.11032,0.16585,-0.055524
23.03,0.053392,0.1729,-0.11951
23.04,0.033649,0.22457,-0.19092
23.05,0.025231,0.21553,-0.1903
23.06,0.021707,0.1311,-0.1094
23.07,0.020652,0.11394,-0.093287
23.08,0.021356,0.17018,-0.14882
23.09,0.024138,0.25018,-0.22604
23.1,0.030884,0.22265,-0.19177
23.11,0.048327,0.14397,-0.095643
23.12,0.10266,0.13829,-0.035634
23.13,0.23119,0.21516,0.016032
23.14,0.30371,0.28283,0.020882
23.15,0.19032,0.23283,-0.042509
23.16,0.086314,0.1756,-0.089282
23.17,0.053461,0.19713,-0.14367
23.18,0.051042,0.30248,-0.25143
23.19,0.071007,0.35665,-0.28565
23.2,0.14674,0.28517,-0.13843
23.21,0.33084,0.23961,0.091228
23.22,0.43409,0.27438,0.15972
23.23,0.26816,0.37659,-0.10843
23.24,0.11519,0.38492,-0.26973
23.25,0.061154,0.29956,-0.2384
23.26,0.043019,0.26733,-0.22431
23.27,0.037043,0.32066,-0.28362
23.28,0.037094,0.42518,-0.38808
23.29,0.041784,0.39361,-0.35182
23.3,0.052518,0.30221,-0.2497
23.31,0.074777,0.30361,-0.22884
23.32,0.12695,0.39212,-0.26517
23.33,0.28171,0.45856,-0.17684
23.34,0.71567,0.37004,0.34562
23.35,1.1832,0.28366,0.89954
23.36,0.89581,0.28708,0.60873
23.37,0.38086,0.3843,-0.0034442
23.38,0.16692,0.4425,-0.27559
23.39,0.10559,0.34281,-0.23722
23.4,0.098775,0.27414,-0.17537
23.41,0.15006,0.29135,-0.14128
23.42,0.32242,0.37394,-0.051519
23.43,0.49551,0.38471,0.11079
23.44,0.36129,0.2741,0.087184
23.45,0.15508,0.23967,-0.084596
23.46,0.070084,0.26969,-0.19961
23.47,0.041703,0.28833,-0.24663
23.48,0.029587,0.23212,-0.20253
23.49,0.023228,0.14192,-0.11869
23.5,0.019496,0.13123,-0.11173
23.51,0.017193,0.19491,-0.17771
23.52,0.015785,0.24666,-0.23088
23.53,0.015014,0.20254,-0.18753
23.54,0.014772,0.13607,-0.1213
23.55,0.015043,0.13165,-0.1166
23.56,0.015908,0.18944,-0.17353
23.57,0.017575,0.22532,-0.20774
23.58,0.020501,0.17048,-0.14998
23.59,0.025695,0.14822,-0.12253
23.6,0.035713,0.18119,-0.14548
23.61,0.058638,0.21743,-0.15879
23.62,0.12612,0.22138,-0.095268
23.63,0.31498,0.17682,0.13816
23.64,0.5185,0.17947,0.33903
23.65,0.394,0.21969,0.17431
23.66,0.17109,0.25067,-0.079576
23.67,0.077615,0.2535,-0.17589
23.68,0.046693,0.21537,-0.16868
23.69,0.034747,0.21729,-0.18254
23.7,0.030633,0.25416,-0.22352
23.71,0.030889,0.25813,-0.22724
23.72,0.035185,0.24667,-0.21149
23.73,0.045773,0.23616,-0.19038
23.74,0.071236,0.25228,-0.18104
23.75,0.14581,0.26474,-0.11893
23.76,0.36305,0.24547,0.11758
23.77,0.63711,0.23979,0.39732
23.78,0.52466,0.23659,0.28807
23.79,0.23846,0.2421,-0.0036412
23.8,0.11289,0.257,-0.14411
23.81,0.083341,0.24928,-0.16594
23.82,0.096746,0.251,-0.15426
23.83,0.17928,0.25421,-0.074927
23.84,0.41748,0.26007,0.1574
23.85,0.63292,0.27664,0.35628
23.86,0.44469,0.24575,0.19894
23.87,0.18687,0.24543,-0.058557
23.88,0.084757,0.26079,-0.17603
23.89,0.050829,0.23597,-0.18515
23.9,0.037116,0.23634,-0.19922
23.91,0.031306,0.22299,-0.19168
23.92,0.029797,0.21069,-0.18089
23.93,0.032025,0.23944,-0.20742
23.94,0.039829,0.24665,-0.20682
23.95,0.061148,0.25694,-0.19579
23.96,0.12812,0.24071,-0.11259
23.97,0.30344,0.20579,0.097654
23.98,0.44637,0.21636,0.23001
23.99,0.30621,0.21476,0.091449
24,0.13448,0.2015,-0.067025
24.01,0.073387,0.19849,-0.1251
24.02,0.06391,0.20328,-0.13937
24.03,0.086853,0.24093,-0.15407
24.04,0.18286,0.24191,-0.059053
24.05,0.40132,0.22707,0.17425
24.06,0.48755,0.22794,0.25961
24.07,0.27993,0.21786,0.062069
24.08,0.11606,0.24599,-0.12993
24.09,0.058742,0.24422,-0.18548
24.1,0.037695,0.20651,-0.16882
24.11,0.02895,0.20868,-0.17973
24.12,0.025658,0.20729,-0.18163
24.13,0.025753,0.22747,-0.20172
24.14,0.029482,0.23826,-0.20878
24.15,0.039923,0.21848,-0.17856
24.16,0.069709,0.21905,-0.14934
24.17,0.16418,0.20066,-0.036484
24.18,0.34602,0.19781,0.14821
24.19,0.37541,0.19527,0.18014
24.2,0.19895,0.17683,0.022124
24.21,0.086245,0.18424,-0.097997
24.22,0.053636,0.18419,-0.13055
24.23,0.052441,0.18583,-0.13339
24.24,0.082509,0.18479,-0.10228
24.25,0.18529,0.17247,0.012814
24.26,0.31709,0.18799,0.12911
24.27,0.25948,0.18152,0.07796
24.28,0.11632,0.16462,-0.048294
24.29,0.051017,0.16578,-0.11476
24.3,0.030111,0.15426,-0.12415
24.31,0.022139,0.16103,-0.13889
24.32,0.018771,0.15748,-0.13871
24.33,0.017835,0.14043,-0.1226
24.34,0.018973,0.14783,-0.12885
24.35,0.023155,0.15032,-0.12717
24.36,0.034673,0.17118,-0.1365
24.37,0.070932,0.17385,-0.10292
24.38,0.1659,0.14741,0.018488
24.39,0.24331,0.15132,0.091984
24.4,0.16733,0.1601,0.0072286
24.41,0.074221,0.17994,-0.10572
24.42,0.041025,0.18433,-0.14331
24.43,0.035803,0.17024,-0.13444
24.44,0.048559,0.18039,-0.13183
24.45,0.10124,0.18707,-0.085839
24.46,0.20574,0.20619,-0.00044641
24.47,0.22211,0.20472,0.017396
24.48,0.11928,0.1813,-0.062021
24.49,0.053227,0.20102,-0.14779
24.5,0.031232,0.21034,-0.17911
24.51,0.023508,0.21877,-0.19527
24.52,0.021363,0.21635,-0.19499
24.53,0.022366,0.18514,-0.16278
24.54,0.026417,0.20573,-0.17931
24.55,0.035487,0.22168,-0.18619
24.56,0.05671,0.22022,-0.16351
24.57,0.11839,0.21218,-0.093783
24.58,0.29781,0.18643,0.11138
24.59,0.52409,0.20127,0.32282
24.6,0.43126,0.19508,0.23618
24.61,0.19501,0.17776,0.017248
24.62,0.091541,0.18424,-0.092703
24.63,0.068006,0.1732,-0.1052
24.64,0.082986,0.18799,-0.105
24.65,0.16598,0.18771,-0.021734
24.66,0.36723,0.17465,0.19258
24.67,0.46259,0.17996,0.28263
24.68,0.27197,0.16267,0.10931
24.69,0.10913,0.16853,-0.059395
24.7,0.05135,0.16289,-0.11154
24.71,0.030661,0.13366,-0.103
24.72,0.021256,0.13397,-0.11272
24.73,0.016208,0.12481,-0.1086
24.74,0.013185,0.11851,-0.10533
24.75,0.011259,0.11196,-0.1007
24.76,0.0099949,0.10993,-0.099935
24.77,0.0092024,0.13123,-0.12203
24.78,0.0087681,0.12383,-0.11507
24.79,0.0086606,0.10047,-0.091808
24.8,0.0089159,0.09132,-0.082404
24.81,0.0096705,0.099354,-0.089684
24.82,0.01128,0.11629,-0.10501
24.83,0.014735,0.11776,-0.10303
24.84,0.023506,0.10867,-0.085164
24.85,0.050749,0.10579,-0.05504
24.86,0.11285,0.11971,-0.0068577
24.87,0.14297,0.1247,0.018274
24.88,0.087613,0.12158,-0.033963
24.89,0.041015,0.12511,-0.08409
24.9,0.024384,0.12056,-0.096175
24.91,0.018282,0.13134,-0.11306
24.92,0.016941,0.13808,-0.12114
24.93,0.018473,0.12806,-0.10959
24.94,0.022842,0.13731,-0.11447
24.95,0.032132,0.1437,-0.11156
24.96,0.053807,0.14686,-0.093049
24.97,0.11748,0.14443,-0.026952
24.98,0.29966,0.13086,0.1688
24.99,0.51251,0.13273,0.37977
25,0.40357,0.12809,0.27548
25.01,0.17462,0.12875,0.045868
25.02,0.076108,0.13116,-0.055049
25.03,0.04868,0.12219,-0.073514
25.04,0.048919,0.13176,-0.082845
25.05,0.083963,0.13315,-0.049184
25.06,0.16393,0.12673,0.037204
25.07,0.18138,0.1284,0.052982
25.08,0.098736,0.12079,-0.02205
25.09,0.041613,0.12128,-0.079665
25.1,0.022192,0.12185,-0.099657
25.11,0.015083,0.10104,-0.085954
25.12,0.011797,0.086071,-0.074274
25.13,0.010136,0.08737,-0.077234
25.14,0.0094342,0.089219,-0.079784
25.15,0.0096078,0.090898,-0.081291
25.16,0.011261,0.092129,-0.080868
25.17,0.017236,0.090768,-0.073532
25.18,0.033188,0.091792,-0.058604
25.19,0.046517,0.085741,-0.039224
25.2,0.034826,0.079327,-0.044501
25.21,0.021046,0.088715,-0.067669
25.22,0.018753,0.096929,-0.078176
25.23,0.025063,0.094245,-0.069183
25.24,0.047655,0.087575,-0.03992
25.25,0.11746,0.080929,0.036536
25.26,0.21891,0.089876,0.12903
25.27,0.19466,0.096922,0.097741
25.28,0.091316,0.088966,0.0023502
25.29,0.040041,0.083874,-0.043833
25.3,0.022345,0.086873,-0.064528
25.31,0.015272,0.095339,-0.080068
25.32,0.012478,0.09982,-0.087342
25.33,0.011779,0.095899,-0.08412
25.34,0.012761,0.093465,-0.080704
25.35,0.016358,0.097924,-0.081566
25.36,0.027061,0.097395,-0.070334
25.37,0.06117,0.095834,-0.034665
25.38,0.12688,0.096941,0.029938
25.39,0.13777,0.09113,0.046642
25.4,0.074693,0.080625,-0.0059317
25.41,0.035018,0.080101,-0.045083
25.42,0.025244,0.082066,-0.056823
25.43,0.029973,0.089257,-0.059284
25.44,0.057459,0.095006,-0.037547
25.45,0.12911,0.086753,0.042361
25.46,0.17537,0.084704,0.090661
25.47,0.11203,0.086087,0.025945
25.48,0.048391,0.094453,-0.046062
25.49,0.024631,0.10158,-0.07695
25.5,0.015868,0.096417,-0.08055
25.51,0.012401,0.094459,-0.082058
25.52,0.011313,0.095723,-0.084409
25.53,0.011724,0.1035,-0.09178
25.54,0.013919,0.11294,-0.099017
25.55,0.020007,0.11207,-0.092061
25.56,0.038825,0.10975,-0.070928
25.57,0.089149,0.11244,-0.02329
25.58,0.13481,0.11518,0.019629
25.59,0.097981,0.1161,-0.018123
25.6,0.04774,0.1208,-0.073061
25.61,0.031744,0.12334,-0.091599
25.62,0.035703,0.12054,-0.084836
25.63,0.063426,0.12119,-0.057763
25.64,0.15209,0.12715,0.024933
25.65,0.27314,0.13,0.14314
25.66,0.23304,0.12932,0.10373
25.67,0.10644,0.12902,-0.022579
25.68,0.046591,0.13259,-0.086
25.69,0.027681,0.14097,-0.11328
25.7,0.02122,0.14183,-0.12061
25.71,0.019656,0.13642,-0.11676
25.72,0.021307,0.13996,-0.11865
25.73,0.026961,0.14546,-0.1185
25.74,0.041156,0.151,-0.10984
25.75,0.082549,0.14142,-0.058872
25.76,0.20734,0.13115,0.076197
25.77,0.38814,0.13529,0.25286
25.78,0.34512,0.12288,0.22224
25.79,0.16082,0.12165,0.039166
25.8,0.071826,0.13325,-0.061421
25.81,0.049776,0.12253,-0.072758
25.82,0.058922,0.1136,-0.054676
25.83,0.11738,0.11322,0.0041697
25.84,0.23118,0.11424,0.11694
25.85,0.23848,0.12467,0.11381
25.86,0.12143,0.12675,-0.0053212
25.87,0.04982,0.11808,-0.068257
25.88,0.026215,0.11462,-0.0884
25.89,0.017593,0.10665,-0.089061
25.9,0.013781,0.10108,-0.087295
25.91,0.012198,0.09529,-0.083093
25.92,0.012263,0.087545,-0.075282
25.93,0.014632,0.084396,-0.069764
25.94,0.023055,0.079595,-0.056539
25.95,0.0506,0.083276,-0.032676
25.96,0.098756,0.091493,0.0072628
25.97,0.098815,0.082059,0.016756
25.98,0.050851,0.070793,-0.019942
25.99,0.023808,0.07086,-0.047052
26,0.016795,0.066927,-0.050132
26.01,0.018979,0.066697,-0.047718
26.02,0.034818,0.073856,-0.039038
26.03,0.069077,0.071684,-0.0026072
26.04,0.077149,0.066362,0.010787
26.05,0.043662,0.06537,-0.021708
26.06,0.020787,0.066483,-0.045696
26.07,0.012717,0.076952,-0.064235
26.08,0.0097672,0.079206,-0.069439
26.09,0.0090988,0.068253,-0.059154
26.1,0.0098337,0.062538,-0.052704
26.11,0.01217,0.063318,-0.051148
26.12,0.017752,0.073294,-0.055542
26.13,0.033156,0.082276,-0.04912
26.14,0.081244,0.07736,0.0038833
26.15,0.16909,0.071503,0.097592
26.16,0.17638,0.065296,0.11108
26.17,0.090225,0.063092,0.027132
26.18,0.038372,0.074337,-0.035965
26.19,0.023606,0.07757,-0.053964
26.2,0.02402,0.073486,-0.049467
26.21,0.042099,0.071361,-0.029262
26.22,0.082835,0.068517,0.014319
26.23,0.092085,0.073436,0.018648
26.24,0.051061,0.086194,-0.035132
26.25,0.022841,0.084873,-0.062032
26.26,0.012958,0.076658,-0.0637
26.27,0.0092767,0.071823,-0.062546
26.28,0.0079341,0.068648,-0.060714
26.29,0.0077872,0.071972,-0.064185
26.3,0.0087118,0.079092,-0.07038
26.31,0.011516,0.075812,-0.064296
26.32,0.019851,0.063992,-0.04414
26.33,0.045279,0.061932,-0.016654
26.34,0.084587,0.065886,0.018701
26.35,0.079219,0.06769,0.011529
26.36,0.041154,0.072429,-0.031276
26.37,0.023405,0.068007,-0.044601
26.38,0.023021,0.061182,-0.038161
26.39,0.037672,0.059101,-0.02143
26.4,0.08901,0.061735,0.027275
26.41,0.17432,0.072234,0.10209
26.42,0.16737,0.070718,0.096654
26.43,0.081071,0.060609,0.020462
26.44,0.033777,0.058391,-0.024614
26.45,0.017935,0.058958,-0.041024
26.46,0.011908,0.067427,-0.05552
26.47,0.0094082,0.074979,-0.065571
26.48,0.0086013,0.060993,-0.052392
26.49,0.0091658,0.051066,-0.0419
26.5,0.012026,0.052928,-0.040901
26.51,0.021785,0.052889,-0.031104
26.52,0.049868,0.063188,-0.01332
26.53,0.080312,0.062889,0.017422
26.54,0.061924,0.045921,0.016003
26.55,0.029114,0.040733,-0.01162
26.56,0.016622,0.041398,-0.024775
26.57,0.016105,0.046733,-0.030628
26.58,0.026408,0.054815,-0.028407
26.59,0.059667,0.049013,0.010654
26.6,0.095971,0.041695,0.054276
26.61,0.072852,0.042414,0.030438
26.62,0.031823,0.047869,-0.016046
26.63,0.014504,0.057628,-0.043124
26.64,0.0089758,0.063985,-0.055009
26.65,0.006877,0.058159,-0.051282
26.66,0.0060703,0.049671,-0.043601
26.67,0.0060366,0.046426,-0.040389
26.68,0.0068542,0.053149,-0.046295
26.69,0.0095247,0.058508,-0.048983
26.7,0.018148,0.058905,-0.040757
26.71,0.037876,0.059253,-0.021378
26.72,0.047699,0.053599,-0.0058998
26.73,0.030781,0.053293,-0.022512
26.74,0.017231,0.061635,-0.044404
26.75,0.015494,0.064806,-0.049312
26.76,0.022755,0.066323,-0.043568
26.77,0.050105,0.063271,-0.013166
26.78,0.11134,0.059671,0.05167
26.79,0.13582,0.065992,0.069823
26.8,0.078715,0.072578,0.0061367
26.81,0.033646,0.0742,-0.040554
26.82,0.018121,0.075139,-0.057018
26.83,0.013086,0.068976,-0.05589
26.84,0.011922,0.066747,-0.054825
26.85,0.01305,0.073893,-0.060842
26.86,0.016907,0.076994,-0.060088
26.87,0.026713,0.076957,-0.050244
26.88,0.055918,0.07016,-0.014242
26.89,0.14141,0.066424,0.074983
26.9,0.24926,0.0721,0.17716
26.91,0.2045,0.070755,0.13374
26.92,0.091039,0.067573,0.023466
26.93,0.04086,0.068418,-0.027558
26.94,0.028798,0.06351,-0.034712
26.95,0.036148,0.057737,-0.021589
26.96,0.072171,0.062818,0.0093535
26.97,0.11267,0.066121,0.046551
26.98,0.085449,0.065262,0.020187
26.99,0.038002,0.064272,-0.02627
27,0.01762,0.06015,-0.04253
27.01,0.010578,0.060845,-0.050267
27.02,0.007642,0.063627,-0.055985
27.03,0.0062841,0.054161,-0.047877
27.04,0.0057619,0.044831,-0.039069
27.05,0.0060058,0.043101,-0.037095
27.06,0.0077767,0.044675,-0.036898
27.07,0.014188,0.045296,-0.031108
27.08,0.027412,0.04525,-0.017838
27.09,0.030678,0.042343,-0.011665
27.1,0.018203,0.039231,-0.021028
27.11,0.010113,0.035505,-0.025392
27.12,0.0089244,0.036639,-0.027715
27.13,0.012744,0.041081,-0.028337
27.14,0.027318,0.040602,-0.013285
27.15,0.053163,0.039768,0.013395
27.16,0.053499,0.040108,0.013391
27.17,0.02849,0.038529,-0.010039
27.18,0.014027,0.043004,-0.028977
27.19,0.0087082,0.042998,-0.03429
27.2,0.0068264,0.036222,-0.029396
27.21,0.0066587,0.040003,-0.033345
27.22,0.0076876,0.046268,-0.03858
27.23,0.010458,0.04624,-0.035782
27.24,0.017699,0.047196,-0.029497
27.25,0.040322,0.043322,-0.0030001
27.26,0.095833,0.041185,0.054648
27.27,0.1316,0.045169,0.086427
27.28,0.083493,0.044948,0.038545
27.29,0.035119,0.04602,-0.010901
27.3,0.018888,0.048698,-0.02981
27.31,0.017288,0.045053,-0.027765
27.32,0.028478,0.041995,-0.013517
27.33,0.056132,0.046617,0.0095147
27.34,0.064546,0.050239,0.014307
27.35,0.036451,0.051733,-0.015282
27.36,0.015789,0.050536,-0.034747
27.37,0.0088485,0.047771,-0.038922
27.38,0.0065797,0.048972,-0.042392
27.39,0.005874,0.053116,-0.047242
27.4,0.0060647,0.051933,-0.045869
27.41,0.0072915,0.048325,-0.041034
27.42,0.010799,0.046612,-0.035813
27.43,0.021818,0.045452,-0.023633
27.44,0.050592,0.044358,0.0062338
27.45,0.074196,0.047697,0.026499
27.46,0.05182,0.05164,0.0001804
27.47,0.024723,0.050643,-0.02592
27.48,0.016754,0.047026,-0.030272
27.49,0.020748,0.04441,-0.023662
27.5,0.042928,0.043338,-0.00041021
27.51,0.094145,0.0489,0.045245
27.52,0.1145,0.049445,0.065053
27.53,0.066072,0.045027,0.021045
27.54,0.027738,0.047325,-0.019587
27.55,0.014061,0.047479,-0.033418
27.56,0.009133,0.044118,-0.034985
27.57,0.0073346,0.048043,-0.040708
27.58,0.007076,0.047894,-0.040818
27.59,0.0082299,0.043053,-0.034823
27.6,0.012192,0.041964,-0.029772
27.61,0.025231,0.038245,-0.013014
27.62,0.059683,0.036765,0.022918
27.63,0.087762,0.041377,0.046385
27.64,0.060001,0.040156,0.019844
27.65,0.026055,0.035326,-0.0092712
27.66,0.014124,0.033578,-0.019454
27.67,0.013321,0.030437,-0.017116
27.68,0.022769,0.028993,-0.0062249
27.69,0.045661,0.030081,0.015579
27.7,0.052734,0.031021,0.021713
27.71,0.029915,0.032293,-0.0023778
27.72,0.013062,0.031943,-0.01888
27.73,0.0068721,0.02925,-0.022378
27.74,0.0043999,0.028693,-0.024293
27.75,0.0032758,0.031453,-0.028177
27.76,0.0026901,0.032008,-0.029318
27.77,0.0023566,0.028581,-0.026225
27.78,0.0021692,0.026956,-0.024787
27.79,0.0020814,0.02696,-0.024879
27.8,0.0020891,0.024763,-0.022674
27.81,0.0022003,0.026827,-0.024626
27.82,0.002461,0.031239,-0.028777
27.83,0.002994,0.030355,-0.027361
27.84,0.0041588,0.027621,-0.023462
27.85,0.0072921,0.024469,-0.017177
27.86,0.016991,0.022756,-0.0057652
27.87,0.034694,0.027661,0.0070336
27.88,0.036289,0.032133,0.0041562
27.89,0.019247,0.031552,-0.012305
27.9,0.0088897,0.030378,-0.021488
27.91,0.0054092,0.027574,-0.022165
27.92,0.004306,0.025285,-0.020979
27.93,0.004243,0.029787,-0.025544
27.94,0.004949,0.033843,-0.028894
27.95,0.006854,0.032922,-0.026068
27.96,0.012066,0.03073,-0.018663
27.97,0.028377,0.028006,0.00037136
27.98,0.061188,0.027872,0.033316
27.99,0.069334,0.033272,0.036063
28,0.038589,0.035265,0.0033242
28.01,0.018269,0.031527,-0.013257
28.02,0.014283,0.028324,-0.014041
28.03,0.021084,0.024935,-0.0038511
28.04,0.047671,0.026704,0.020968
28.05,0.084596,0.032258,0.052337
28.06,0.071804,0.031778,0.040026
28.07,0.032256,0.030251,0.0020041
28.08,0.013426,0.029587,-0.016161
28.09,0.0073668,0.026376,-0.019009
28.1,0.0050292,0.027927,-0.022898
28.11,0.0039717,0.032357,-0.028385
28.12,0.0035677,0.030047,-0.02648
28.13,0.003771,0.025878,-0.022107
28.14,0.005271,0.024304,-0.019033
28.15,0.010308,0.023437,-0.013129
28.16,0.017263,0.024661,-0.0073986
28.17,0.015018,0.026082,-0.011064
28.18,0.0079164,0.024232,-0.016316
28.19,0.0049528,0.021924,-0.016971
28.2,0.0051608,0.020288,-0.015127
28.21,0.0088329,0.019992,-0.011159
28.22,0.018686,0.024442,-0.0057565
28.23,0.025214,0.025876,-0.00066117
28.24,0.017037,0.023103,-0.006066
28.25,0.0088065,0.022147,-0.013341
28.26,0.0053596,0.022302,-0.016943
28.27,0.0039574,0.022196,-0.018239
28.28,0.0037211,0.028274,-0.024553
28.29,0.0042363,0.030581,-0.026345
28.3,0.0057091,0.028023,-0.022314
28.31,0.0095899,0.02685,-0.01726
28.32,0.021696,0.025119,-0.0034238
28.33,0.050336,0.025125,0.025211
28.34,0.06652,0.029996,0.036524
28.35,0.041351,0.031064,0.010287
28.36,0.01843,0.031259,-0.012829
28.37,0.01193,0.031789,-0.019859
28.38,0.014601,0.02759,-0.012989
28.39,0.030133,0.028139,0.0019937
28.4,0.055344,0.033594,0.02175
28.41,0.050911,0.030512,0.020399
28.42,0.0245,0.029696,-0.0051954
28.43,0.010765,0.033199,-0.022433
28.44,0.0063791,0.0307,-0.024321
28.45,0.0049069,0.031569,-0.026662
28.46,0.0045729,0.037238,-0.032665
28.47,0.0050675,0.034482,-0.029415
28.48,0.0068881,0.030752,-0.023864
28.49,0.012602,0.029333,-0.016731
28.5,0.029737,0.026829,0.002907
28.51,0.053035,0.029028,0.024007
28.52,0.045859,0.033964,0.011896
28.53,0.022565,0.033443,-0.010878
28.54,0.012851,0.032329,-0.019478
28.55,0.013615,0.028528,-0.014912
28.56,0.026005,0.023915,0.0020901
28.57,0.05685,0.027015,0.029834
28.58,0.071604,0.028785,0.042819
28.59,0.042647,0.027829,0.014818
28.6,0.017909,0.030136,-0.012228
28.61,0.0090594,0.027704,-0.018644
28.62,0.0060415,0.023938,-0.017896
28.63,0.0050492,0.028105,-0.023056
28.64,0.005138,0.029956,-0.024818
28.65,0.0064666,0.026257,-0.019791
28.66,0.010866,0.02382,-0.012954
28.67,0.025227,0.02284,0.0023872
28.68,0.053009,0.022909,0.0301
28.69,0.057436,0.024337,0.033099
28.7,0.030325,0.025514,0.0048114
28.71,0.013031,0.025734,-0.012703
28.72,0.0082319,0.022455,-0.014223
28.73,0.009331,0.018093,-0.008762
28.74,0.017199,0.020344,-0.0031449
28.75,0.025407,0.022696,0.0027111
28.76,0.018704,0.021764,-0.0030605
28.77,0.0085556,0.023797,-0.015241
28.78,0.0044028,0.024129,-0.019726
28.79,0.0030858,0.021089,-0.018003
28.8,0.0026438,0.021492,-0.018848
28.81,0.0026169,0.022775,-0.020158
28.82,0.0030017,0.022131,-0.019129
28.83,0.0042523,0.021986,-0.017734
28.84,0.008298,0.020717,-0.012419
28.85,0.017913,0.020661,-0.0027473
28.86,0.023454,0.021125,0.0023285
28.87,0.015345,0.020888,-0.0055431
28.88,0.008258,0.022734,-0.014476
28.89,0.0073403,0.024067,-0.016727
28.9,0.011838,0.021381,-0.0095428
28.91,0.027531,0.021491,0.0060401
28.92,0.049129,0.021791,0.027338
28.93,0.042019,0.019615,0.022404
28.94,0.019511,0.021182,-0.0016715
28.95,0.008791,0.022487,-0.013696
28.96,0.0053267,0.019988,-0.014662
28.97,0.0042268,0.020075,-0.015848
28.98,0.0041815,0.021448,-0.017267
28.99,0.0050846,0.020528,-0.015443
29,0.0079064,0.01988,-0.011974
29.01,0.017004,0.019967,-0.0029629
29.02,0.040945,0.019768,0.021177
29.03,0.06044,0.019106,0.041334
29.04,0.041144,0.018561,0.022583
29.05,0.017518,0.018694,-0.0011757
29.06,0.0091245,0.018579,-0.0094544
29.07,0.0084289,0.017436,-0.009007
29.08,0.014297,0.017599,-0.0033022
29.09,0.024695,0.019063,0.0056328
29.1,0.022701,0.017044,0.0056574
29.11,0.011512,0.014281,-0.0027692
29.12,0.0055035,0.015226,-0.0097228
29.13,0.0032428,0.015645,-0.012402
29.14,0.0023351,0.016213,-0.013878
29.15,0.0019855,0.018842,-0.016856
29.16,0.0019425,0.018685,-0.016743
29.17,0.0022749,0.014516,-0.012242
29.18,0.0036151,0.012867,-0.0092519
29.19,0.007253,0.013987,-0.006734
29.2,0.010275,0.014783,-0.0045081
29.21,0.0075018,0.016228,-0.0087263
29.22,0.0042298,0.017358,-0.013128
29.23,0.0036495,0.014948,-0.011298
29.24,0.0054893,0.013211,-0.0077214
29.25,0.012163,0.014579,-0.0024154
29.26,0.022035,0.014544,0.007491
29.27,0.019864,0.014513,0.0053507
29.28,0.010144,0.015816,-0.0056727
29.29,0.0052106,0.014868,-0.0096574
29.3,0.0034064,0.014081,-0.010675
29.31,0.0028983,0.016941,-0.014043
29.32,0.003114,0.018054,-0.01494
29.33,0.004063,0.017093,-0.01303
29.34,0.0066515,0.017298,-0.010647
29.35,0.014743,0.01649,-0.0017468
29.36,0.035238,0.016066,0.019171
29.37,0.050233,0.018001,0.032232
29.38,0.033328,0.018821,0.014507
29.39,0.014811,0.018833,-0.0040225
29.4,0.009221,0.018782,-0.009561
29.41,0.011466,0.015542,-0.0040766
29.42,0.023956,0.014679,0.0092768
29.43,0.040448,0.017729,0.022719
29.44,0.032975,0.017465,0.01551
29.45,0.014679,0.016484,-0.0018044
29.46,0.0063106,0.018035,-0.011724
29.47,0.0036014,0.01689,-0.013288
29.48,0.0025454,0.015241,-0.012696
29.49,0.0020847,0.01736,-0.015275
29.5,0.0019686,0.018001,-0.016033
29.51,0.0022842,0.016141,-0.013857
29.52,0.0037302,0.015386,-0.011655
29.53,0.007081,0.014763,-0.0076819
29.54,0.0084788,0.014411,-0.0059326
29.55,0.0055002,0.01518,-0.0096795
29.56,0.0034089,0.014898,-0.011489
29.57,0.0035904,0.013143,-0.0095523
29.58,0.0064866,0.011741,-0.0052539
29.59,0.014926,0.010895,0.0040313
29.6,0.022586,0.010996,0.01159
29.61,0.016056,0.011892,0.0041642
29.62,0.0070754,0.01217,-0.0050943
29.63,0.0034955,0.011301,-0.0078055
29.64,0.0023521,0.01112,-0.0087677
29.65,0.0020439,0.011573,-0.0095288
29.66,0.0021939,0.011473,-0.0092789
29.67,0.0029238,0.012086,-0.0091621
29.68,0.0052089,0.012398,-0.0071889
29.69,0.012454,0.011846,0.00060768
29.7,0.025051,0.011913,0.013138
29.71,0.025117,0.011883,0.013234
29.72,0.012684,0.011449,0.0012349
29.73,0.0057466,0.012153,-0.0064059
29.74,0.0042624,0.01247,-0.0082078
29.75,0.0061349,0.011174,-0.005039
29.76,0.011757,0.011134,0.00062295
29.77,0.014007,0.012171,0.0018364
29.78,0.0084625,0.01169,-0.0032276
29.79,0.0040512,0.011267,-0.0072155
29.8,0.002324,0.012194,-0.0098697
29.81,0.0016774,0.012386,-0.010708
29.82,0.0015332,0.011763,-0.01023
29.83,0.0017246,0.012658,-0.010934
29.84,0.0024509,0.013554,-0.011103
29.85,0.0048148,0.012503,-0.0076885
29.86,0.011559,0.011389,0.00016986
29.87,0.018855,0.011672,0.0071829
29.88,0.014431,0.011773,0.0026586
29.89,0.0065439,0.011352,-0.0048081
29.9,0.0035607,0.012129,-0.0085683
29.91,0.0036952,0.012961,-0.0092657
29.92,0.0069874,0.011726,-0.0047384
29.93,0.0122,0.010621,0.001579
29.94,0.010863,0.011099,-0.00023616
29.95,0.0053899,0.010982,-0.0055916
29.96,0.0025276,0.011169,-0.0086417
29.97,0.001373,0.012712,-0.011339
29.98,0.000874,0.012033,-0.011159
29.99,0.00063826,0.0091102,-0.0084719


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain02/simuXRD_fit_strnmf1.csv <==
0,0.05203,0.056895,-0.0048645
0.01,0.052514,0.057849,-0.0053347
0.02,0.053005,0.05847,-0.0054645
0.030001,0.053504,0.059147,-0.0056425
0.040001,0.05401,0.059792,-0.005782
0.050001,0.054525,0.060482,-0.0059578
0.060001,0.055047,0.061188,-0.006141
0.070001,0.055931,0.061856,-0.0059246
0.080001,0.056471,0.062501,-0.0060296
0.090002,0.05702,0.063133,-0.0061134
0.1,0.057577,0.063779,-0.0062012
0.11,0.058144,0.064396,-0.0062524
0.12,0.058719,0.065028,-0.0063091
0.13,0.059304,0.065654,-0.0063493
0.14,0.059899,0.066267,-0.0063679
0.15,0.060503,0.066868,-0.0063647
0.16,0.061118,0.067461,-0.0063438
0.17,0.061742,0.068045,-0.0063026
0.18,0.062378,0.068619,-0.0062414
0.19,0.063024,0.069175,-0.006151
0.2,0.063681,0.069693,-0.0060119
0.21,0.064349,0.070179,-0.0058297
0.22,0.065029,0.070783,-0.0057539
0.23,0.065721,0.071484,-0.0057625
0.24,0.066426,0.072247,-0.0058217
0.25,0.067143,0.073049,-0.005906
0.26,0.067872,0.073874,-0.0060021
0.27,0.068615,0.074717,-0.0061013
0.28,0.069503,0.075565,-0.0060614
0.29,0.070274,0.07641,-0.0061355
0.30001,0.071059,0.077246,-0.006187
0.31001,0.071859,0.078067,-0.0062073
0.32001,0.072674,0.078861,-0.0061868
0.33001,0.073505,0.079602,-0.006097
0.34001,0.074351,0.080267,-0.0059155
0.35001,0.075214,0.080819,-0.0056056
0.36001,0.076093,0.081232,-0.0051383
0.37001,0.07699,0.081766,-0.0047752
0.38001,0.077905,0.082631,-0.0047255
0.39001,0.078838,0.084122,-0.005284
0.40001,0.07979,0.086239,-0.0064491
0.41001,0.080762,0.088706,-0.007944
0.42001,0.081753,0.091022,-0.0092691
0.43001,0.082765,0.093449,-0.010684
0.44001,0.083798,0.095474,-0.011675
0.45001,0.084854,0.097072,-0.012218
0.46001,0.085932,0.098268,-0.012336
0.47001,0.087033,0.099071,-0.012038
0.48001,0.089142,0.099596,-0.010453
0.49001,0.090296,0.10041,-0.010118
0.50001,0.091476,0.10139,-0.0099185
0.51001,0.092683,0.10249,-0.0098078
0.52001,0.093916,0.1037,-0.0097864
0.53001,0.095179,0.10496,-0.009783
0.54001,0.09647,0.10631,-0.0098349
0.55001,0.097792,0.10767,-0.0098729
0.56001,0.099146,0.10904,-0.0098929
0.57001,0.10053,0.11036,-0.0098277
0.58001,0.10195,0.11159,-0.0096357
0.59001,0.10341,0.11287,-0.0094637
0.60001,0.1049,0.11417,-0.0092778
0.61001,0.10643,0.11537,-0.008945
0.62001,0.10799,0.11643,-0.008439
0.63001,0.1096,0.11757,-0.0079687
0.64001,0.11125,0.11881,-0.0075623
0.65001,0.11295,0.12014,-0.0071929
0.66001,0.11469,0.12154,-0.006851
0.67001,0.11647,0.12302,-0.00655
0.68001,0.11831,0.12457,-0.0062577
0.69001,0.1202,0.12616,-0.005964
0.70001,0.12214,0.12779,-0.0056504
0.71001,0.12414,0.1297,-0.0055593
0.72001,0.12619,0.13204,-0.0058473
0.73001,0.12831,0.13456,-0.0062513
0.74001,0.13049,0.13729,-0.006801
0.75001,0.13274,0.13999,-0.0072474
0.76001,0.13506,0.14274,-0.0076769
0.77001,0.13745,0.14533,-0.0078757
0.78001,0.13992,0.14782,-0.0079056
0.79001,0.14247,0.15017,-0.0076988
0.80001,0.1451,0.15228,-0.0071794
0.81001,0.14782,0.15451,-0.0066891
0.82001,0.15064,0.15686,-0.0062186
0.83001,0.15355,0.15933,-0.0057731
0.84001,0.15657,0.16189,-0.0053169
0.85001,0.1597,0.16457,-0.0048671
0.86001,0.1631,0.16735,-0.0042567
0.87001,0.16646,0.17024,-0.0037792
0.88001,0.16996,0.17322,-0.0032553
0.89001,0.17359,0.17627,-0.0026794
0.90002,0.17737,0.17943,-0.0020529
0.91002,0.18131,0.18267,-0.0013626
0.92002,0.18541,0.18599,-0.00058008
0.93002,0.18968,0.18937,0.0003112
0.94002,0.19414,0.19283,0.0013153
0.95002,0.1988,0.19633,0.0024724
0.96002,0.20368,0.19986,0.0038226
0.97002,0.20878,0.2034,0.0053854
0.98002,0.21414,0.20688,0.0072532
0.99002,0.21975,0.21032,0.0094266
1,0.22565,0.21364,0.012007
1.01,0.23186,0.21679,0.015069
1.02,0.2384,0.21966,0.01874
1.03,0.2453,0.22217,0.02313
1.04,0.25276,0.22421,0.02855
1.05,0.26048,0.22566,0.034824
1.06,0.26866,0.22635,0.042312
1.07,0.27735,0.22609,0.051261
1.08,0.2866,0.22485,0.061747
1.09,0.29646,0.22239,0.074071
1.1,0.30699,0.21852,0.088473
1.11,0.31828,0.21309,0.10519
1.12,0.33039,0.20597,0.12442
1.13,0.34343,0.19702,0.1464
1.14,0.35749,0.18616,0.17133
1.15,0.37272,0.17346,0.19926
1.16,0.38925,0.15888,0.23038
1.17,0.40726,0.14284,0.26442
1.18,0.42695,0.12523,0.30171
1.19,0.44855,0.10645,0.3421
1.2,0.47236,0.086936,0.38542
1.21,0.49918,0.06726,0.43192
1.22,0.52848,0.048256,0.48023
1.23,0.56125,0.030772,0.53048
1.24,0.5981,0.016085,0.58201
1.25,0.63978,0.0045897,0.63519
1.26,0.68725,0.00033989,0.68692
1.27,0.74173,0,0.74173
1.28,0.80476,7.6147e-05,0.80469
1.29,0.87835,0.014077,0.86427
1.3,0.96513,0.043734,0.9214
1.31,1.0686,0.09446,0.97419
1.32,1.1937,0.17301,1.0207
1.33,1.347,0.28773,1.0593
1.34,1.5382,0.44959,1.0886
1.35,1.7812,0.67396,1.1072
1.36,2.0972,0.98342,1.1138
1.37,2.5198,1.4122,1.1076
1.38,3.1042,2.0164,1.0879
1.39,3.947,2.8905,1.0566
1.4,5.2309,4.2144,1.0164
1.41,7.3372,6.3617,0.97543
1.42,11.185,10.135,1.05
1.43,19.521,18.385,1.1354
1.44,42.887,38.957,3.9299
1.45,112.84,110.61,2.227
1.46,213.99,219.64,-5.6503
1.47,189.3,185.93,3.3727
1.48,84.866,75.754,9.1119
1.49,32.947,26.204,6.743
1.5,16.282,10.546,5.7364
1.51,9.8479,4.7398,5.1081
1.52,6.7041,2.1588,4.5453
1.53,4.9281,0.9014,4.0267
1.54,3.8273,0.3018,3.5255
1.55,3.1001,0.066617,3.0335
1.56,2.5963,0.045933,2.5504
1.57,2.2353,0.16377,2.0715
1.58,1.9698,0.37178,1.598
1.59,1.7709,0.64167,1.1293
1.6,1.6201,0.95506,0.66506
1.61,1.505,1.3,0.20507
1.62,1.4172,1.6682,-0.25096
1.63,1.3508,2.0542,-0.70343
1.64,1.3015,2.454,-1.1525
1.65,1.2663,2.8648,-1.5985
1.66,1.243,3.285,-2.042
1.67,1.2299,3.7122,-2.4823
1.68,1.2259,4.1479,-2.922
1.69,1.23,4.5893,-3.3592
1.7,1.2419,5.0307,-3.7888
1.71,1.2611,5.4933,-4.2322
1.72,1.2873,5.9962,-4.7089
1.73,1.3207,6.5834,-5.2627
1.74,1.3614,7.2444,-5.883
1.75,1.4097,7.9531,-6.5435
1.76,1.466,8.6795,-7.2136
1.77,1.531,9.3915,-7.8604
1.78,1.6056,10.102,-8.4966
1.79,1.6907,10.807,-9.1167
1.8,1.7877,11.502,-9.7139
1.81,1.898,12.191,-10.293
1.82,2.0237,12.876,-10.853
1.83,2.1672,13.561,-11.394
1.84,2.3314,14.256,-11.924
1.85,2.5199,15.016,-12.497
1.86,2.7374,15.676,-12.939
1.87,2.9898,16.809,-13.819
1.88,3.2842,18.646,-15.362
1.89,3.6304,19.05,-15.42
1.9,4.0407,8.4864,-4.4457
1.91,4.5319,0.97892,3.5529
1.92,5.1261,3.0945,2.0316
1.93,5.8542,11.936,-6.0821
1.94,6.7594,14.753,-7.9933
1.95,7.904,15.55,-7.6457
1.96,9.3805,17.092,-7.7116
1.97,11.331,18.608,-7.2766
1.98,13.984,20.673,-6.6887
1.99,17.725,23.712,-5.9873
2,23.247,28.464,-5.217
2.01,31.908,36.157,-4.2491
2.02,46.694,49.782,-3.0888
2.03,75.358,77.015,-1.657
2.04,143.76,140.59,3.1654
2.05,352.49,331.27,21.222
2.06,879.95,897.47,-17.522
2.07,1262.6,1277.6,-14.972
2.08,816.25,807.56,8.6919
2.09,319.29,310.61,8.6819
2.1,133.38,122.59,10.787
2.11,71.458,60.676,10.782
2.12,44.846,34.979,9.8672
2.13,30.91,21.243,9.6674
2.14,22.671,13.696,8.9754
2.15,17.387,8.9374,8.4493
2.16,13.793,5.8603,7.9331
2.17,11.24,3.781,7.4586
2.18,9.3603,2.4076,6.9527
2.19,7.9388,1.4572,6.4816
2.2,6.8391,0.80744,6.0317
2.21,5.9727,0.39399,5.5787
2.22,5.2795,0.12845,5.1511
2.23,4.7183,0.014887,4.7034
2.24,4.2593,0,4.2593
2.25,3.8813,0,3.8813
2.26,3.5684,0,3.5684
2.27,3.309,0,3.309
2.28,3.0941,0,3.0941
2.29,2.9172,0,2.9172
2.3,2.7732,0,2.7732
2.31,2.6585,0,2.6585
2.32,2.5707,0,2.5707
2.33,2.508,0,2.508
2.34,2.47,0,2.47
2.35,2.4568,0,2.4568
2.36,2.4699,0,2.4699
2.37,2.5115,0,2.5115
2.38,2.5858,0.035406,2.5504
2.39,2.6989,0.11589,2.583
2.4,2.8596,0.2412,2.6184
2.41,3.0812,0.4278,2.6534
2.42,3.3834,0.69496,2.6885
2.43,3.7964,1.0718,2.7245
2.44,4.3677,1.6075,2.7602
2.45,5.1761,2.3929,2.7832
2.46,6.3589,3.5454,2.8135
2.47,8.1736,5.2318,2.9418
2.48,11.151,8.2745,2.8763
2.49,16.55,13.729,2.8212
2.5,28.04,25.001,3.039
2.51,59.463,52.633,6.8299
2.52,155.56,150.24,5.3145
2.53,312.69,313.23,-0.54186
2.54,300.14,294.15,5.9896
2.55,141.43,138.81,2.6187
2.56,54.429,51.798,2.6307
2.57,26.336,23.358,2.9778
2.58,15.774,13.046,2.7279
2.59,10.704,8.1208,2.583
2.6,7.8683,5.328,2.5403
2.61,6.1217,3.662,2.4597
2.62,4.9721,2.5565,2.4156
2.63,4.1792,1.7976,2.3816
2.64,3.6134,1.2569,2.3566
2.65,3.2004,0.86485,2.3355
2.66,2.8945,0.57658,2.3179
2.67,2.6673,0.36451,2.3028
2.68,2.4998,0.20999,2.2898
2.69,2.3798,0.10256,2.2772
2.7,2.2989,0.021424,2.2775
2.71,2.252,0.0011472,2.2509
2.72,2.2358,0,2.2358
2.73,2.2491,0,2.2491
2.74,2.292,0,2.292
2.75,2.3664,0.013116,2.3533
2.76,2.4756,0.084422,2.3912
2.77,2.6254,0.19342,2.432
2.78,2.824,0.35038,2.4736
2.79,3.0837,0.57011,2.5136
2.8,3.4222,0.87089,2.5513
2.81,3.8659,1.2784,2.5875
2.82,4.4547,1.8319,2.6228
2.83,5.2508,2.5977,2.6531
2.84,6.3562,3.6797,2.6766
2.85,7.946,5.246,2.7001
2.86,10.343,7.5611,2.7823
2.87,14.201,11.362,2.8386
2.88,21.016,18.106,2.9108
2.89,34.947,31.831,3.116
2.9,70.997,64.214,6.783
2.91,183.28,174.95,8.3274
2.92,409.11,409.75,-0.64443
2.93,462.52,455.96,6.5552
2.94,243.83,247.01,-3.1812
2.95,92.59,94.923,-2.3331
2.96,42.087,41.565,0.52179
2.97,24.085,23.154,0.93031
2.98,15.788,15.153,0.63469
2.99,11.257,10.876,0.38172
3.0001,8.5063,8.2201,0.2862
3.0101,6.7102,6.5095,0.20068
3.0201,5.4748,5.3956,0.079153
3.0301,4.5907,4.7019,-0.11118
3.0401,3.9392,4.2757,-0.33646
3.0501,3.4483,3.8393,-0.39099
3.0601,3.0726,3.2273,-0.15466
3.0701,2.7825,3.3215,-0.53908
3.0801,2.558,6.8903,-4.3323
3.0901,2.3857,6.3678,-3.982
3.1001,2.2566,4.9762,-2.7196
3.1101,2.1647,5.0368,-2.8721
3.1201,2.1066,2.1814,-0.074773
3.1301,2.0812,3.135,-1.0538
3.1401,2.0896,6.5768,-4.4872
3.1501,2.1353,6.6817,-4.5463
3.1601,2.2257,6.5279,-4.3022
3.1701,2.3732,6.4785,-4.1053
3.1801,2.5986,6.8673,-4.2687
3.1901,2.9379,7.2202,-4.2823
3.2001,3.4557,7.6889,-4.2332
3.2101,4.2763,8.4455,-4.1692
3.2201,5.665,9.792,-4.127
3.2301,8.2792,12.245,-3.9656
3.2401,14.165,17.788,-3.6224
3.2501,31.313,33.446,-2.1328
3.2601,80.327,84.33,-4.0037
3.2701,137.54,140.04,-2.5009
3.2801,108.01,110.63,-2.6219
3.2901,46.01,50.671,-4.6606
3.3001,18.839,21.861,-3.022
3.3101,10.1,12.391,-2.2908
3.3201,6.6039,8.6006,-1.9967
3.3301,4.8691,6.7373,-1.8681
3.3401,3.8944,5.6779,-1.7835
3.3501,3.3073,4.9616,-1.6543
3.3601,2.9426,4.4436,-1.501
3.3701,2.7184,4.0727,-1.3543
3.3801,2.5909,3.8014,-1.2105
3.3901,2.536,3.6039,-1.0679
3.4001,2.5406,3.4644,-0.92382
3.4101,2.5989,3.3784,-0.77957
3.4201,2.7097,3.3467,-0.637
3.4301,2.8768,3.3733,-0.49641
3.4401,3.1082,3.4655,-0.35729
3.4501,3.4175,3.6376,-0.22007
3.4601,3.8258,3.9159,-0.090029
3.4701,4.3654,4.3341,0.031302
3.4801,5.0861,4.9519,0.13422
3.4901,6.0668,5.8077,0.25913
3.5001,7.438,7.0165,0.42158
3.5101,9.4275,8.9046,0.5229
3.5201,12.462,12.01,0.45182
3.5301,17.424,17.211,0.21358
3.5401,26.403,26.157,0.24599
3.5501,45.489,45.241,0.24818
3.5601,97.656,94.164,3.4924
3.5701,257.16,262.55,-5.3905
3.5801,517.98,517.15,0.8256
3.5901,497.15,482.82,14.336
3.6001,233.72,239.7,-5.9838
3.6101,89.313,93.853,-4.5403
3.6201,42.678,44.388,-1.7102
3.6301,25.136,25.648,-0.51233
3.6401,16.706,18.901,-2.1948
3.6501,11.981,14.58,-2.5989
3.6601,9.0594,12.612,-3.5523
3.6701,7.1238,12.423,-5.2992
3.6801,5.7747,10.045,-4.2703
3.6901,4.7969,7.9454,-3.1485
3.7001,4.0658,7.5004,-3.4346
3.7101,3.5053,7.0794,-3.5741
3.7201,3.0666,6.6052,-3.5386
3.7301,2.7174,6.1576,-3.4402
3.7401,2.4354,5.7454,-3.31
3.7501,2.2051,5.3934,-3.1883
3.7601,2.0151,5.0993,-3.0842
3.7701,1.8574,4.8349,-2.9775
3.7801,1.7257,4.5864,-2.8607
3.7901,1.6153,4.345,-2.7297
3.8001,1.5227,4.1223,-2.5996
3.8101,1.4451,3.9205,-2.4753
3.8201,1.3806,3.73,-2.3495
3.8301,1.3273,3.5427,-2.2154
3.8401,1.2841,3.3657,-2.0816
3.8501,1.25,3.2088,-1.9587
3.8601,1.2244,3.0566,-1.8322
3.8701,1.2068,2.909,-1.7022
3.8801,1.1969,2.7701,-1.5732
3.8901,1.1948,2.6388,-1.4441
3.9001,1.2005,2.5152,-1.3147
3.9101,1.2144,2.3997,-1.1853
3.9201,1.2372,2.2932,-1.056
3.9301,1.2697,2.1956,-0.92592
3.9401,1.3131,2.1098,-0.79663
3.9501,1.3693,2.0369,-0.6676
3.9601,1.4403,1.9789,-0.53857
3.9701,1.5293,1.9388,-0.40943
3.9801,1.6404,1.9209,-0.28047
3.9901,1.7792,1.9315,-0.15232
4.0001,1.9534,1.9791,-0.025706
4.0101,2.1741,2.0749,0.099148
4.0201,2.4574,2.2362,0.22113
4.0301,2.8266,2.4798,0.34672
4.0401,3.3185,2.8246,0.49387
4.0501,3.992,3.3776,0.61442
4.0601,4.9469,4.2637,0.68322
4.0701,6.3633,5.5944,0.76893
4.0801,8.5961,7.7667,0.82936
4.0901,12.43,11.585,0.8451
4.1001,19.925,19.016,0.9091
4.1101,38.047,36.3,1.7463
4.1201,93.718,92.782,0.93569
4.1301,230,233,-2.9981
4.1401,317.39,305.23,12.154
4.1501,198,197.58,0.41958
4.1601,76.998,80.796,-3.798
4.1701,32.836,33.741,-0.90494
4.1801,17.993,18.372,-0.37818
4.1901,11.545,12.003,-0.45843
4.2001,8.1528,8.7315,-0.57877
4.2101,6.1484,6.6605,-0.51207
4.2201,4.8708,5.4262,-0.55538
4.2301,4.0137,4.5873,-0.57361
4.2401,3.4194,3.9065,-0.48709
4.2501,3.0005,3.4168,-0.41628
4.2601,2.7066,3.0704,-0.36378
4.2701,2.5078,2.8114,-0.30355
4.2801,2.3883,2.6264,-0.23808
4.2901,2.3422,2.5097,-0.16748
4.3001,2.3733,2.497,-0.12365
4.3101,2.4985,2.6043,-0.10583
4.3201,2.7551,2.7696,-0.01451
4.3301,3.223,3.2994,-0.076393
4.3401,4.0814,3.8763,0.20509
4.3501,5.7969,5.2585,0.5384
4.3601,9.9087,9.8806,0.028058
4.3701,22.437,22.22,0.2172
4.3801,55.084,55.995,-0.91146
4.3901,81.572,79.152,2.4194
4.4001,55.081,54.464,0.61736
4.4101,22.433,22.846,-0.41311
4.4201,9.9018,10.132,-0.22991
4.4301,5.7882,6.3202,-0.53201
4.4401,4.0714,4.7265,-0.65514
4.4501,3.2123,3.5022,-0.2899
4.4601,2.745,2.8646,-0.11957
4.4701,2.4905,2.6007,-0.11024
4.4801,2.3699,2.4587,-0.088785
4.4901,2.3471,2.3868,-0.039659
4.5001,2.4072,2.3697,0.037413
4.5101,2.5494,2.4331,0.11632
4.5201,2.7851,2.6211,0.16393
4.5301,3.1396,2.9101,0.22956
4.5401,3.6597,3.2877,0.37197
4.5501,4.429,3.9261,0.50291
4.5601,5.6036,5.0311,0.57246
4.5701,7.4974,6.8828,0.61467
4.5801,10.823,10.168,0.65465
4.5901,17.513,16.893,0.61981
4.6001,34.373,33.597,0.77532
4.6101,86.84,88.976,-2.1359
4.6201,201.9,199.07,2.8289
4.6301,247.42,234.54,12.872
4.6401,139.24,143.6,-4.3588
4.6501,53.341,57.483,-4.1425
4.6601,23.826,24.832,-1.0063
4.6701,13.582,14.206,-0.62433
4.6801,8.9845,9.5013,-0.51684
4.6901,6.5294,7.0168,-0.48748
4.7001,5.0765,5.5115,-0.43499
4.7101,4.1632,4.4926,-0.32939
4.7201,3.5727,3.8199,-0.24715
4.7301,3.1951,2.9514,0.24373
4.7401,2.9729,3.0367,-0.0638
4.7501,2.879,3.8756,-0.99663
4.7601,2.9079,3.3643,-0.45641
4.7701,3.0756,2.6699,0.4057
4.7801,3.4277,3.4698,-0.042035
4.7901,4.0643,4.9125,-0.84824
4.8001,5.2061,6.347,-1.1409
4.8101,7.399,8.2595,-0.86049
4.8201,12.306,13.668,-1.3614
4.8301,26.364,27.295,-0.93064
4.8401,67.999,66.801,1.1976
4.8501,124.32,123.36,0.95636
4.8601,105.68,109.6,-3.9225
4.8701,46.69,50.869,-4.1791
4.8801,18.638,20.914,-2.2759
4.8901,9.6375,11.628,-1.9901
4.9001,6.1203,7.8349,-1.7146
4.9101,4.3974,6.1206,-1.7232
4.9201,3.435,5.0842,-1.6492
4.9301,2.8582,4.4538,-1.5956
4.9401,2.5045,4.0069,-1.5024
4.9501,2.2965,3.6799,-1.3835
4.9601,2.1967,3.4229,-1.2262
4.9701,2.1908,3.2953,-1.1045
4.9801,2.2816,3.2977,-1.0161
4.9901,2.4909,3.4306,-0.93977
5.0001,2.8701,3.7,-0.82983
5.0101,3.5296,4.2314,-0.70187
5.0201,4.7203,5.2737,-0.5534
5.0301,7.1078,7.5067,-0.39896
5.0401,12.948,13.04,-0.091408
5.0501,30.969,30.958,0.01187
5.0601,75.131,74.553,0.57778
5.0701,103.45,99.692,3.7548
5.0801,64.728,66.927,-2.1991
5.0901,25.488,27.433,-1.9456
5.1001,11.165,11.746,-0.581
5.1101,6.353,6.7481,-0.39511
5.1201,4.2665,4.5635,-0.297
5.1301,3.1757,3.4569,-0.28117
5.1401,2.5405,2.8002,-0.2597
5.1501,2.1477,2.3197,-0.17195
5.1601,1.8999,1.9174,-0.017506
5.1701,1.7487,1.6103,0.1384
5.1801,1.6704,1.4506,0.21987
5.1901,1.6561,1.3707,0.28543
5.2001,1.7093,1.3303,0.37894
5.2101,1.8495,1.353,0.49647
5.2201,2.1256,1.4933,0.63224
5.2301,2.6581,1.8899,0.76821
5.2401,3.7918,2.9303,0.86155
5.2501,6.7919,5.7579,1.034
5.2601,16.122,15.342,0.77997
5.2701,34.02,31.944,2.0758
5.2801,36.876,34.334,2.5419
5.2901,19.416,19.238,0.17763
5.3001,8.1143,7.1654,0.9489
5.3101,4.4451,2.7505,1.6946
5.3201,3.1956,1.39,1.8056
5.3301,2.6978,1.2999,1.3979
5.3401,2.5198,1.1433,1.3765
5.3501,2.5241,1.4707,1.0533
5.3601,2.6648,1.1185,1.5462
5.3701,2.9371,0.74002,2.1971
5.3801,3.3646,2.0011,1.3636
5.3901,4.0031,4.5385,-0.53541
5.4001,4.9594,6.0862,-1.1267
5.4101,6.4402,6.6822,-0.24198
5.4201,8.8741,9.4552,-0.58106
5.4301,13.272,14.619,-1.3464
5.4401,22.549,23.121,-0.57147
5.4501,47.591,46.47,1.1208
5.4601,124.75,125.58,-0.83201
5.4701,258.24,248.32,9.9149
5.4801,258.23,252.2,6.0314
5.4901,124.72,136.37,-11.646
5.5001,47.538,52.492,-4.9539
5.5101,22.473,24.805,-2.3318
5.5201,13.171,15.01,-1.8388
5.5301,8.7439,10.379,-1.6352
5.5401,6.2772,7.7861,-1.5089
5.5501,4.7576,6.2773,-1.5197
5.5601,3.7541,5.329,-1.575
5.5701,3.0564,4.5988,-1.5425
5.5801,2.5519,3.991,-1.439
5.5901,2.1758,3.5341,-1.3583
5.6001,1.8885,3.1878,-1.2993
5.6101,1.6647,2.8887,-1.224
5.6201,1.4877,2.6247,-1.137
5.6301,1.3461,2.3253,-0.97924
5.6401,1.2319,2.0341,-0.80222
5.6501,1.1396,2.0038,-0.86426
5.6601,1.065,1.9666,-0.90164
5.6701,1.0053,2.2763,-1.271
5.6801,0.95844,2.1432,-1.1847
5.6901,0.92309,1.3517,-0.42861
5.7001,0.89852,1.8555,-0.95701
5.7101,0.88455,2.4796,-1.595
5.7201,0.88164,1.8817,-1.0001
5.7301,0.89103,2.125,-1.234
5.7401,0.915,2.8802,-1.9652
5.7501,0.95744,2.547,-1.5896
5.7601,1.025,2.7297,-1.7048
5.7701,1.1284,3.2555,-2.1271
5.7801,1.2876,3.0306,-1.743
5.7901,1.5402,3.0258,-1.4855
5.8001,1.9656,3.3872,-1.4216
5.8101,2.7568,4.0097,-1.2528
5.8201,4.4986,5.7232,-1.2246
5.8301,9.4508,10.348,-0.8975
5.8401,24.081,24.893,-0.81169
5.8501,43.867,42.77,1.0973
5.8601,37.343,38.397,-1.0535
5.8701,16.658,19.253,-2.5947
5.8801,6.835,8.2303,-1.3953
5.8901,3.7014,4.7384,-1.037
5.9001,2.4971,3.3906,-0.89351
5.9101,1.929,2.7669,-0.83792
5.9201,1.637,2.3648,-0.72782
5.9301,1.4935,2.1763,-0.68279
5.9401,1.4479,2.0579,-0.61007
5.9501,1.4838,2.0514,-0.56761
5.9601,1.6071,2.1081,-0.50107
5.9701,1.8497,2.2393,-0.38966
5.9801,2.2914,2.6456,-0.35417
5.9901,3.1344,3.3613,-0.22693
6.0001,4.9902,5.1875,-0.19728
6.0101,10.213,10.404,-0.19063
6.0201,25.852,26.537,-0.68501
6.0301,48.469,46.467,2.0023
6.0401,42.983,42.042,0.94124
6.0501,19.696,20.754,-1.0579
6.0601,8.1525,8.2641,-0.11164
6.0701,4.5016,4.3151,0.18652
6.0801,3.1575,2.8525,0.30497
6.0901,2.5767,2.2359,0.34081
6.1001,2.3403,1.8777,0.46252
6.1101,2.3098,1.8683,0.44144
6.1201,2.4442,1.9518,0.49239
6.1301,2.7553,2.196,0.55927
6.1401,3.307,2.7081,0.5989
6.1501,4.2522,3.2178,1.0344
6.1601,5.9506,5.2678,0.68281
6.1701,9.3806,8.8874,0.49325
6.1801,17.951,17.001,0.95071
6.1901,44.59,43.232,1.3576
6.2001,105.36,100.49,4.8722
6.2101,134.32,127.96,6.3527
6.2201,78.258,83.438,-5.1802
6.2301,30.239,33.27,-3.0308
6.2401,13.453,14.22,-0.76751
6.2501,7.7074,8.3865,-0.67909
6.2601,5.1753,5.6993,-0.524
6.2701,3.8541,4.7341,-0.87997
6.2801,3.1046,4.0328,-0.92823
6.2901,2.6753,3.2579,-0.58268
6.3001,2.4588,2.9594,-0.50053
6.3101,2.4188,2.8511,-0.4323
6.3201,2.5735,3.0192,-0.44567
6.3301,3.0222,3.3429,-0.3207
6.3401,4.0717,4.3764,-0.30463
6.3501,6.8109,7.0218,-0.21093
6.3601,15.439,16.07,-0.63078
6.3701,35.933,35.52,0.41288
6.3801,47.378,44.957,2.4211
6.3901,28.89,29.792,-0.90168
6.4001,11.731,12.394,-0.66289
6.4101,5.6418,5.7743,-0.13242
6.4201,3.626,3.5617,0.064249
6.4301,2.8069,1.8844,0.92255
6.4401,2.4583,2.1335,0.32481
6.4501,2.3631,3.2546,-0.89143
6.4601,2.4553,2.7414,-0.28609
6.4701,2.7386,2.5151,0.22348
6.4801,3.2826,2.7091,0.57358
6.4901,4.2628,4.5685,-0.30565
6.5001,6.1228,6.5986,-0.47575
6.5101,10.19,10.752,-0.56119
6.5201,21.535,21.972,-0.43778
6.5301,55.963,57.278,-1.3155
6.5401,109.02,104.84,4.1785
6.5501,100.47,100.6,-0.13158
6.5601,46.304,51.863,-5.5595
6.5701,18.076,20.313,-2.2365
6.5801,9.0076,11.033,-2.0258
6.5901,5.5694,7.2122,-1.6428
6.6001,3.9274,5.4873,-1.5599
6.6101,3.0358,4.5259,-1.49
6.6201,2.5283,4.0029,-1.4746
6.6301,2.2562,3.7202,-1.464
6.6401,2.1647,3.5485,-1.3838
6.6501,2.2612,3.5763,-1.3152
6.6601,2.6381,3.8453,-1.2073
6.6701,3.6139,4.7466,-1.1327
6.6801,6.4115,7.3394,-0.92792
6.6901,15.261,16.211,-0.94962
6.7001,31.47,30.82,0.64955
6.7101,32.73,32.845,-0.11559
6.7201,16.632,18.862,-2.23
6.7301,6.7974,7.9807,-1.1833
6.7401,3.5993,4.4538,-0.85443
6.7501,2.4603,3.1717,-0.71141
6.7601,1.9683,2.6165,-0.64818
6.7701,1.7563,2.369,-0.61265
6.7801,1.7101,2.2561,-0.54603
6.7901,1.8013,2.3208,-0.51957
6.8001,2.0534,2.5206,-0.46727
6.8101,2.5567,2.978,-0.4213
6.8201,3.555,3.9378,-0.38286
6.8301,5.7967,6.1247,-0.32804
6.8401,12.17,12.481,-0.31018
6.8501,31.33,31.703,-0.37248
6.8601,59.053,56.002,3.0515
6.8701,52.26,51.744,0.51567
6.8801,23.598,25.715,-2.1175
6.8901,9.343,10.651,-1.3076
6.9001,4.7618,4.9037,-0.14186
6.9101,2.9893,3.1819,-0.19266
6.9201,2.1216,2.5948,-0.47323
6.9301,1.6314,1.3564,0.27494
6.9401,1.3286,2.3761,-1.0475
6.9501,1.1305,2.1482,-1.0177
6.9601,0.9963,1.4884,-0.49214
6.9701,0.90406,2.3122,-1.4081
6.9801,0.84122,1.5686,-0.72739
6.9901,0.80037,2.0002,-1.1998
7.0001,0.77718,2.5311,-1.754
7.0101,0.76928,1.6611,-0.89179
7.0201,0.77577,2.0764,-1.3007
7.0301,0.79699,1.9252,-1.1282
7.0401,0.83457,1.5749,-0.74028
7.0501,0.89174,1.6918,-0.80005
7.0601,0.97394,1.6847,-0.71071
7.0701,1.0858,1.7689,-0.68303
7.0801,1.2508,1.9014,-0.65055
7.0901,1.4901,2.0694,-0.57929
7.1001,1.8503,2.3821,-0.53181
7.1101,2.4236,2.9055,-0.48195
7.1201,3.4158,3.6575,-0.24164
7.1301,5.3734,5.612,-0.23859
7.1401,10.168,10.534,-0.36573
7.1501,24.973,25.19,-0.21672
7.1601,59.992,57.509,2.4831
7.1701,79.546,76.115,3.4315
7.1801,48.007,51.291,-3.284
7.1901,18.709,20.601,-1.892
7.2001,8.2663,9.6107,-1.3443
7.2101,4.7394,5.643,-0.90363
7.2201,3.2113,3.5824,-0.37116
7.2301,2.4291,3.4696,-1.0405
7.2401,2.0005,3.0668,-1.0664
7.2501,1.7768,2.452,-0.67516
7.2601,1.705,2.7804,-1.0754
7.2701,1.7948,2.7021,-0.90724
7.2801,2.1583,2.7211,-0.56284
7.2901,3.2628,3.9276,-0.66478
7.3001,6.8305,7.5639,-0.73344
7.3101,14.05,13.924,0.126
7.3201,15.786,15.661,0.12558
7.3301,8.8551,9.6897,-0.83456
7.3401,4.1092,4.5056,-0.39638
7.3501,2.6189,2.8896,-0.27074
7.3601,2.2172,2.427,-0.20982
7.3701,2.1968,2.3435,-0.14665
7.3801,2.4036,2.5083,-0.10468
7.3901,2.8379,2.9217,-0.083834
7.4001,3.5963,3.6483,-0.051984
7.4101,4.9298,4.9194,0.010379
7.4201,7.4903,7.4717,0.018586
7.4301,13.352,13.343,0.0091716
7.4401,30.646,31.26,-0.61352
7.4501,79.121,78.501,0.6196
7.4601,131.3,123.57,7.7296
7.4701,98.99,100.32,-1.334
7.4801,41.109,43.873,-2.7641
7.4901,16.66,17.213,-0.55334
7.5001,8.7716,9.2099,-0.43831
7.5101,5.5874,5.9361,-0.34866
7.5201,4.0191,4.3239,-0.3048
7.5301,3.1762,3.4777,-0.30146
7.5401,2.7418,3.1949,-0.45308
7.5501,2.6168,2.9785,-0.3617
7.5601,2.847,3.065,-0.218
7.5701,3.7611,4.2071,-0.446
7.5801,6.7594,7.282,-0.52259
7.5901,16.093,16.23,-0.13694
7.6001,29.67,28.151,1.5194
7.6101,26.253,26.801,-0.54729
7.6201,12.07,13.622,-1.5519
7.6301,4.9991,5.5218,-0.52271
7.6401,2.7034,3.0739,-0.37053
7.6501,1.7984,2.5132,-0.71481
7.6601,1.3444,2.119,-0.77458
7.6701,1.0807,1.4416,-0.36082
7.6801,0.91302,1.2507,-0.33764
7.6901,0.79996,1.3833,-0.58332
7.7001,0.72109,1.1613,-0.44023
7.7101,0.66534,0.97436,-0.30901
7.7201,0.6264,0.93422,-0.30781
7.7301,0.60061,0.86029,-0.25968
7.7401,0.58594,0.7853,-0.19935
7.7501,0.58153,0.63795,-0.056419
7.7601,0.58751,0.59444,-0.0069274
7.7701,0.60497,0.78645,-0.18148
7.7801,0.63638,0.56105,0.075334
7.7901,0.68623,0.27866,0.40757
7.8001,0.76243,0.87979,-0.11736
7.8101,0.87951,1.3714,-0.49184
7.8201,1.066,1.1713,-0.10532
7.8301,1.384,0.99448,0.38952
7.8401,1.9934,1.71,0.2835
7.8501,3.419,3.8048,-0.38581
7.8601,7.7103,8.4948,-0.78453
7.8701,18.849,18.392,0.45748
7.8801,27.899,25.959,1.9397
7.8901,18.933,19.966,-1.0332
7.9001,7.8846,9.6133,-1.7287
7.9101,3.6979,4.6343,-0.93641
7.9201,2.4014,2.5379,-0.13657
7.9301,1.96,2.3335,-0.37349
7.9401,1.8794,2.4881,-0.60874
7.9501,2.0479,2.4914,-0.44349
7.9601,2.5057,2.8375,-0.33181
7.9701,3.4664,3.746,-0.27959
7.9801,5.6207,5.8542,-0.23345
7.9901,11.621,11.595,0.025949
8.0001,30.062,29.39,0.67131
8.0101,60.242,56.493,3.7485
8.0201,57.813,58.358,-0.54542
8.0301,27.293,30.439,-3.146
8.0401,10.56,11.518,-0.95821
8.0501,5.1522,5.7723,-0.62007
8.0601,3.1155,3.5476,-0.43209
8.0701,2.1361,2.5218,-0.38576
8.0801,1.5875,1.948,-0.36054
8.0901,1.2495,1.5923,-0.34286
8.1001,1.0275,1.3366,-0.30916
8.1101,0.87532,1.1496,-0.27425
8.1201,0.76831,0.98114,-0.21284
8.1301,0.69235,0.91968,-0.22733
8.1401,0.63915,0.79994,-0.16078
8.1501,0.60384,0.23906,0.36478
8.1601,0.58379,0.16315,0.42063
8.1701,0.57817,0.77267,-0.1945
8.1801,0.58783,1.2593,-0.67149
8.1901,0.61582,0.9815,-0.36567
8.2001,0.66861,0.65276,0.015852
8.2101,0.759,0.3233,0.4357
8.2201,0.91346,0.29703,0.61643
8.2301,1.1925,1.3137,-0.12117
8.2401,1.761,2.7115,-0.95055
8.2501,3.1992,4.5137,-1.3144
8.2601,7.6771,8.8135,-1.1364
8.2701,17.496,16.935,0.561
8.2801,21.387,20.643,0.74453
8.2901,12.174,13.748,-1.5749
8.3001,4.8653,6.8161,-1.9509
8.3101,2.3731,3.5702,-1.1971
8.3201,1.5347,1.9979,-0.46321
8.3301,1.193,1.7014,-0.50833
8.3401,1.0589,1.5996,-0.5407
8.3501,1.0543,1.4815,-0.42719
8.3601,1.1842,1.2648,-0.080617
8.3701,1.5546,1.534,0.020586
8.3801,2.6104,3.0217,-0.41128
8.3901,5.9474,6.5356,-0.58824
8.4001,12.365,12.041,0.32394
8.4101,13.402,13.43,-0.028066
8.4201,7.1678,7.9921,-0.82426
8.4301,3.1562,3.4255,-0.26935
8.4401,1.9017,1.9081,-0.0063929
8.4501,1.5472,1.6731,-0.12588
8.4601,1.516,2.0816,-0.56556
8.4701,1.6952,2.5457,-0.8505
8.4801,2.1263,3.0895,-0.96319
8.4901,3.0224,4.1619,-1.1395
8.5001,5.105,5.8652,-0.76013
8.5101,11.226,11.056,0.16991
8.5201,28.753,27.493,1.2598
8.5301,49.219,46.935,2.2836
8.5401,38.669,41.061,-2.3913
8.5501,16.517,18.757,-2.2404
8.5601,6.8314,7.6798,-0.84835
8.5701,3.7547,4.4068,-0.65218
8.5801,2.5775,3.1078,-0.53028
8.5901,2.0695,2.554,-0.48455
8.6001,1.9092,2.373,-0.4638
8.6101,2.0365,2.4674,-0.43093
8.6201,2.5987,2.9792,-0.38048
8.6301,4.3022,4.6191,-0.31683
8.6401,9.836,10.086,-0.25029
8.6501,21.562,20.666,0.89563
8.6601,25.265,25.024,0.24068
8.6701,14.044,15.232,-1.1878
8.6801,5.7736,6.2277,-0.4541
8.6901,3.0269,3.3941,-0.36717
8.7001,2.1426,2.4261,-0.28349
8.7101,1.8591,2.0945,-0.23536
8.7201,1.8884,2.1237,-0.23522
8.7301,2.2186,2.4674,-0.24876
8.7401,3.0592,3.2864,-0.22727
8.7501,5.2386,5.3393,-0.10071
8.7601,12.053,11.954,0.099235
8.7701,29.362,27.859,1.5024
8.7801,41.921,40.546,1.3755
8.7901,27.232,29.304,-2.0723
8.8001,10.887,11.857,-0.9706
8.8101,4.7767,5.2096,-0.43293
8.8201,2.7521,3.1026,-0.35052
8.8301,1.8997,2.2412,-0.34147
8.8401,1.4806,1.8407,-0.3601
8.8501,1.2769,1.643,-0.36606
8.8601,1.2281,1.5613,-0.33325
8.8701,1.3874,1.6737,-0.28634
8.8801,2.1035,2.3267,-0.22313
8.8901,4.1443,4.133,0.011302
8.9001,6.0012,5.8952,0.10601
8.9101,4.4363,4.8283,-0.39193
8.9201,2.2989,2.6229,-0.32398
8.9301,1.5248,1.7583,-0.23347
8.9401,1.3878,1.5877,-0.19989
8.9501,1.4995,1.6222,-0.12269
8.9601,1.8116,1.8854,-0.073863
8.9701,2.4225,2.4924,-0.069838
8.9801,3.6569,3.7119,-0.054986
8.9901,6.6179,6.5355,0.082359
9.0002,15.638,15.129,0.5085
9.0102,39.14,36.555,2.5841
9.0202,58.205,56.234,1.9708
9.0302,39.124,42.36,-3.2364
9.0402,15.606,16.87,-1.264
9.0502,6.5671,7.0558,-0.48871
9.0602,3.5831,3.9354,-0.35233
9.0702,2.3184,2.725,-0.40659
9.0802,1.6641,2.1755,-0.51137
9.0902,1.2828,1.723,-0.44013
9.1002,1.0439,1.3761,-0.33218
9.1102,0.88761,1.1959,-0.3083
9.1202,0.78391,1.0753,-0.29142
9.1302,0.71665,0.99341,-0.27676
9.1402,0.67612,0.94623,-0.27012
9.1502,0.6605,0.91747,-0.25697
9.1602,0.6683,0.90001,-0.23171
9.1702,0.70287,0.9045,-0.20163
9.1802,0.77294,0.9452,-0.17227
9.1902,0.8971,1.0386,-0.1415
9.2002,1.1154,1.2229,-0.10749
9.2102,1.5243,1.597,-0.072725
9.2202,2.4061,2.3809,0.025203
9.2302,4.8264,4.6629,0.16346
9.2402,12.23,11.691,0.53907
9.2502,24.338,22.537,1.8009
9.2602,23.388,23.593,-0.20503
9.2702,11.192,12.332,-1.1402
9.2802,4.5277,4.7182,-0.19045
9.2902,2.4147,2.3976,0.017087
9.3002,1.6761,1.7701,-0.09399
9.3102,1.403,1.6121,-0.20912
9.3202,1.3836,1.605,-0.2214
9.3302,1.6307,1.8508,-0.22018
9.3402,2.4425,2.6298,-0.18726
9.3502,5.1069,5.2206,-0.11375
9.3602,11.93,11.416,0.51413
9.3702,16.893,16.777,0.11557
9.3802,11.117,12.592,-1.4748
9.3902,4.7059,5.5146,-0.80866
9.4002,2.358,2.8414,-0.48345
9.4102,1.6586,1.8539,-0.19531
9.4202,1.4822,1.6753,-0.19305
9.4302,1.5888,2.0613,-0.47247
9.4402,2.0189,2.4815,-0.4626
9.4502,3.135,3.3995,-0.26457
9.4602,6.459,6.5353,-0.076332
9.4702,16.386,15.446,0.94021
9.4802,29.832,28.73,1.1021
9.4902,25.373,27.119,-1.7451
9.5002,11.28,12.254,-0.97382
9.5102,4.5879,5.0646,-0.47669
9.5202,2.4573,3.0341,-0.57681
9.5302,1.6521,2.1461,-0.49403
9.5402,1.3022,1.7867,-0.4845
9.5502,1.188,1.673,-0.48498
9.5602,1.2993,1.8213,-0.522
9.5702,1.8951,2.4104,-0.51523
9.5802,3.9522,4.2937,-0.34156
9.5902,7.5761,7.8242,-0.24813
9.6002,7.5632,8.4794,-0.91618
9.6102,3.9125,4.8512,-0.93879
9.6202,1.8249,2.3001,-0.47521
9.6302,1.1906,1.7355,-0.5449
9.6402,1.0287,1.4513,-0.4226
9.6502,1.0687,1.4924,-0.42371
9.6602,1.2977,1.6772,-0.37951
9.6702,1.8769,2.2052,-0.32825
9.6802,3.486,3.6402,-0.15423
9.6902,8.5573,8.2474,0.30985
9.7002,18.309,17.566,0.74325
9.7102,19.849,20.45,-0.60116
9.7202,10.295,11.351,-1.0558
9.7302,4.1048,4.5457,-0.4409
9.7402,2.0852,2.5045,-0.4193
9.7502,1.3941,1.7214,-0.32724
9.7602,1.131,1.4468,-0.31572
9.7702,1.0875,1.4209,-0.33344
9.7802,1.2707,1.5567,-0.28601
9.7902,1.9698,2.0668,-0.097006
9.8002,4.3065,4.2925,0.013996
9.8102,8.8429,8.7746,0.068327
9.8202,9.563,10.068,-0.50455
9.8302,5.1231,5.7293,-0.60617
9.8402,2.27,2.6633,-0.39328
9.8502,1.387,1.8138,-0.42688
9.8602,1.1627,1.5641,-0.40142
9.8702,1.2098,1.6039,-0.3941
9.8802,1.5069,1.923,-0.41614
9.8902,2.2822,2.6557,-0.37346
9.9002,4.5253,4.6428,-0.11748
9.9102,11.479,10.945,0.53403
9.9202,22.875,22.438,0.43706
9.9302,21.948,23.204,-1.2561
9.9402,10.405,11.339,-0.9336
9.9502,4.0755,4.5501,-0.47457
9.9602,2.0279,2.5064,-0.4786
9.9702,1.2556,1.5697,-0.31406
9.9802,0.88399,1.1999,-0.31592
9.9902,0.67612,1.1924,-0.51632
10,0.54875,1.0901,-0.54138
10.01,0.46623,0.96349,-0.49727
10.02,0.41128,0.93742,-0.52614
10.03,0.37488,0.8718,-0.49692
10.04,0.35225,0.77537,-0.42312
10.05,0.34114,0.8112,-0.47006
10.06,0.34133,0.9208,-0.57947
10.07,0.35453,1.0171,-0.66261
10.08,0.38731,1.0792,-0.69193
10.09,0.45398,1.0905,-0.6365
10.1,0.59505,1.17,-0.57491
10.11,0.95218,1.4621,-0.5099
10.12,2.0627,2.4001,-0.33737
10.13,4.5946,4.7585,-0.16381
10.14,5.8077,6.2242,-0.41656
10.15,3.4921,4.0343,-0.54216
10.16,1.5166,1.8154,-0.29885
10.17,0.84776,1.1535,-0.30576
10.18,0.65172,0.92175,-0.27003
10.19,0.61389,0.85506,-0.24117
10.2,0.67677,0.87528,-0.19851
10.21,0.89092,1.0461,-0.15515
10.22,1.5421,1.6624,-0.12032
10.23,3.4723,3.4282,0.04408
10.24,6.0906,6.0745,0.016043
10.25,5.2884,5.7632,-0.47486
10.26,2.6595,2.8536,-0.19406
10.27,1.4853,1.5193,-0.033988
10.28,1.2429,1.3621,-0.11925
10.29,1.3555,1.5234,-0.16792
10.3,1.7573,1.911,-0.15374
10.31,2.685,2.7489,-0.06394
10.32,5.134,5.0763,0.057727
10.33,12.819,12.227,0.59248
10.34,29,27.414,1.586
10.35,34.116,34.741,-0.62406
10.36,18.674,20.137,-1.4634
10.37,7.2694,7.5182,-0.24883
10.38,3.4441,3.7891,-0.34504
10.39,2.1528,2.4311,-0.27827
10.4,1.6526,1.9912,-0.33864
10.41,1.5462,1.9446,-0.39846
10.42,1.8795,2.1792,-0.29969
10.43,3.3589,3.5221,-0.16321
10.44,7.4478,7.2376,0.21016
10.45,10.782,10.807,-0.025063
10.46,7.3839,8.0939,-0.71004
10.47,3.223,3.5663,-0.34327
10.48,1.6519,1.9203,-0.26842
10.49,1.1912,1.5047,-0.31347
10.5,1.0986,1.4597,-0.36104
10.51,1.2463,1.5615,-0.31523
10.52,1.793,2.0431,-0.25016
10.53,3.5728,3.6667,-0.093943
10.54,8.6573,8.2449,0.41247
10.55,14.145,13.979,0.16545
10.56,10.735,11.813,-1.0784
10.57,4.6391,5.2157,-0.57656
10.58,2.0799,2.4148,-0.33488
10.59,1.2834,1.6326,-0.34921
10.6,1.0108,1.3113,-0.3005
10.61,0.96474,1.2074,-0.24262
10.62,1.1392,1.3374,-0.19817
10.63,1.843,1.9652,-0.12225
10.64,3.9977,3.892,0.10568
10.65,6.7384,6.6654,0.07301
10.66,5.6292,6.0393,-0.41008
10.67,2.7978,3.0645,-0.26671
10.68,1.5887,1.7519,-0.16319
10.69,1.3492,1.5309,-0.18168
10.7,1.4983,1.7035,-0.20519
10.71,2.0133,2.1489,-0.13566
10.72,3.3033,3.2573,0.045934
10.73,7.1317,6.66,0.47178
10.74,18.343,16.729,1.6143
10.75,32.474,31.314,1.1606
10.76,26.514,28.367,-1.8524
10.77,11.466,12.446,-0.9804
10.78,4.6037,4.9745,-0.37077
10.79,2.3999,2.7968,-0.39685
10.8,1.5285,1.8629,-0.33433
10.81,1.0999,1.3992,-0.29926
10.82,0.8618,1.1256,-0.26383
10.83,0.72194,0.98496,-0.26302
10.84,0.64065,0.92897,-0.28832
10.85,0.59977,0.90898,-0.30921
10.86,0.59191,0.98175,-0.38984
10.87,0.61758,1.0488,-0.43122
10.88,0.68487,1.0347,-0.34979
10.89,0.81515,1.017,-0.20185
10.9,1.059,1.2725,-0.21342
10.91,1.55,1.7564,-0.20636
10.92,2.73,2.8501,-0.12013
10.93,6.3284,6.0754,0.25295
10.94,15.707,14.777,0.93004
10.95,23.317,23.556,-0.23987
10.96,15.708,17.185,-1.4766
10.97,6.3328,6.8237,-0.49093
10.98,2.7411,3.1095,-0.36845
10.99,1.5758,1.9527,-0.3769
11,1.117,1.559,-0.44198
11.01,0.94901,1.4115,-0.46253
11.02,1.0317,1.3979,-0.36617
11.03,1.6657,1.9675,-0.30185
11.04,3.2012,3.4799,-0.27871
11.05,3.7967,4.2236,-0.42687
11.06,2.2807,2.6551,-0.37436
11.07,1.0903,1.3714,-0.28109
11.08,0.70115,0.97159,-0.27044
11.09,0.60864,0.74897,-0.14033
11.1,0.64996,0.8606,-0.21064
11.11,0.85524,1.0365,-0.18126
11.12,1.5099,1.6106,-0.10064
11.13,3.547,3.57,-0.022999
11.14,6.6994,6.7521,-0.052705
11.15,6.2019,6.6852,-0.48326
11.16,3.0064,3.1402,-0.13381
11.17,1.3679,1.3741,-0.0061317
11.18,0.89482,1.0287,-0.13384
11.19,0.80813,0.97923,-0.17109
11.2,0.9447,1.2507,-0.306
11.21,1.4581,1.7346,-0.27648
11.22,3.1697,3.1812,-0.011501
11.23,7.5636,7.1794,0.3842
11.24,10.752,10.892,-0.13958
11.25,7.0018,7.7764,-0.77466
11.26,2.831,3.1971,-0.36616
11.27,1.2686,1.7642,-0.49557
11.28,0.74723,1.3296,-0.58236
11.29,0.52375,0.93981,-0.41606
11.3,0.40849,0.79638,-0.38788
11.31,0.34309,0.72803,-0.38494
11.32,0.30486,0.5085,-0.20363
11.33,0.28375,0.52032,-0.23657
11.34,0.27521,0.53367,-0.25845
11.35,0.27776,0.5193,-0.24154
11.36,0.29236,0.60366,-0.31129
11.37,0.32331,0.6039,-0.28059
11.38,0.38148,0.60305,-0.22157
11.39,0.49739,0.68241,-0.18503
11.4,0.7743,0.91411,-0.13981
11.41,1.6072,1.7068,-0.09961
11.42,3.5582,3.5995,-0.041243
11.43,4.6729,5.0198,-0.34693
11.44,3.0019,3.4441,-0.44218
11.45,1.4835,1.6626,-0.17907
11.46,1.0511,1.1782,-0.12709
11.47,1.0953,1.2449,-0.14966
11.48,1.4612,1.6036,-0.14235
11.49,2.4433,2.4272,0.016109
11.5,5.442,4.9514,0.49056
11.51,13.902,12.537,1.3651
11.52,23.014,22.767,0.2474
11.53,17.355,18.781,-1.426
11.54,7.2256,7.5668,-0.34112
11.55,2.9423,3.0596,-0.1173
11.56,1.5549,1.6911,-0.13618
11.57,0.98863,1.0968,-0.10818
11.58,0.70212,0.79679,-0.094671
11.59,0.53738,0.62718,-0.089796
11.6,0.43501,0.51294,-0.077925
11.61,0.36852,0.44248,-0.07396
11.62,0.32485,0.39141,-0.066552
11.63,0.29735,0.35211,-0.054758
11.64,0.2831,0.32511,-0.042011
11.65,0.28234,0.30632,-0.023982
11.66,0.30005,0.2958,0.0042492
11.67,0.35376,0.35752,-0.0037569
11.68,0.51055,0.48099,0.02956
11.69,1.0085,0.87739,0.13111
11.7,1.9672,1.8367,0.13054
11.71,2.1279,2.2328,-0.10485
11.72,1.211,1.2536,-0.042552
11.73,0.63204,0.57886,0.053177
11.74,0.476,0.36811,0.10789
11.75,0.47952,0.37115,0.10836
11.76,0.59363,0.51171,0.08192
11.77,0.93744,0.83447,0.10297
11.78,2.025,1.734,0.29095
11.79,4.3114,3.9904,0.32098
11.8,5.0642,5.1931,-0.12893
11.81,2.9616,3.1117,-0.15015
11.82,1.4541,1.4096,0.044542
11.83,1.0603,1.0166,0.043666
11.84,1.1281,1.0681,0.059982
11.85,1.5595,1.4503,0.10922
11.86,2.8151,2.6026,0.21259
11.87,6.8337,5.9909,0.84276
11.88,15.686,14.619,1.0674
11.89,19.189,19.93,-0.74081
11.9,10.857,11.552,-0.69505
11.91,4.2481,4.1338,0.11426
11.92,1.9937,1.9993,-0.0056558
11.93,1.2412,1.2505,-0.0092074
11.94,0.96153,0.97282,-0.011289
11.95,0.95745,0.89486,0.062593
11.96,1.4084,1.3104,0.097987
11.97,2.5136,2.4436,0.070035
11.98,2.8595,3.0296,-0.17017
11.99,1.7626,1.7928,-0.030189
12,0.98708,0.92215,0.064929
12.01,0.80162,0.87235,-0.070731
12.02,0.88535,0.98195,-0.096606
12.03,1.2293,1.2691,-0.039805
12.04,2.2282,2.1231,0.10513
12.05,5.4142,4.8394,0.57475
12.06,11.847,11.509,0.33841
12.07,13.371,14.155,-0.78446
12.08,7.1418,7.4711,-0.32926
12.09,2.8473,2.8437,0.0036129
12.1,1.442,1.6359,-0.19394
12.11,0.99556,1.2406,-0.24501
12.12,0.90306,1.1211,-0.21808
12.13,1.1656,1.2347,-0.069151
12.14,2.2768,2.0687,0.20809
12.15,4.1698,4.2232,-0.053319
12.16,4.0006,4.5039,-0.50333
12.17,2.0556,2.3232,-0.26766
12.18,1.0162,1.2034,-0.18722
12.19,0.73796,0.89486,-0.1569
12.2,0.74855,0.88922,-0.14066
12.21,1.014,1.1418,-0.12784
12.22,1.9398,1.8844,0.055414
12.23,4.7265,4.3628,0.36369
12.24,8.2513,8.4147,-0.16335
12.25,6.75,7.4011,-0.65106
12.26,2.9763,3.1942,-0.21793
12.27,1.2548,1.4181,-0.16329
12.28,0.70179,0.85083,-0.14904
12.29,0.48447,0.62117,-0.1367
12.3,0.38021,0.5776,-0.19739
12.31,0.32626,0.49776,-0.1715
12.32,0.30029,0.41752,-0.11723
12.33,0.29389,0.41207,-0.11819
12.34,0.30511,0.40944,-0.10434
12.35,0.33723,0.42861,-0.091386
12.36,0.401,0.48672,-0.085719
12.37,0.52411,0.58535,-0.061234
12.38,0.78646,0.78047,0.0059944
12.39,1.4816,1.3448,0.13681
12.4,3.6455,3.1372,0.50834
12.41,7.7974,7.5586,0.23874
12.42,8.459,9.085,-0.62592
12.43,4.4071,4.629,-0.22197
12.44,1.7865,1.7711,0.015431
12.45,0.94259,0.96318,-0.020584
12.46,0.67379,0.65523,0.018562
12.47,0.61843,0.66115,-0.04272
12.48,0.77924,0.77182,0.0074237
12.49,1.3877,1.309,0.078664
12.5,2.1293,2.192,-0.062721
12.51,1.7855,1.9995,-0.21403
12.52,1.0597,1.1251,-0.065382
12.53,0.83515,0.73475,0.1004
12.54,0.95029,0.92801,0.02228
12.55,1.3706,1.4176,-0.047053
12.56,2.5271,2.4214,0.10568
12.57,6.186,5.3169,0.8691
12.58,14.23,13.636,0.59467
12.59,17.418,18.517,-1.0988
12.6,9.8643,10.372,-0.50785
12.61,3.8794,3.7404,0.13897
12.62,1.8568,1.9964,-0.13955
12.63,1.2211,1.3984,-0.17725
12.64,1.083,1.27,-0.18701
12.65,1.4455,1.4404,0.0051528
12.66,2.8687,2.8096,0.0591
12.67,4.5867,4.9047,-0.31806
12.68,3.6399,4.0821,-0.44219
12.69,1.7079,1.9235,-0.21558
12.7,0.88092,1.1176,-0.23665
12.71,0.66323,0.83856,-0.17533
12.72,0.68739,0.88597,-0.19858
12.73,1.0012,1.1002,-0.098984
12.74,2.1386,2.0844,0.054212
12.75,4.4777,4.5775,-0.099798
12.76,5.0265,5.4582,-0.43172
12.77,2.7422,2.8985,-0.1563
12.78,1.1741,1.3255,-0.15144
12.79,0.67589,0.87861,-0.20272
12.8,0.55224,0.7607,-0.20846
12.81,0.6235,0.78324,-0.15974
12.82,1.0568,1.1286,-0.071738
12.83,2.2771,2.2608,0.016295
12.84,3.2781,3.6058,-0.3277
12.85,2.2781,2.6207,-0.34259
12.86,1.0601,1.2791,-0.21893
12.87,0.63262,0.79103,-0.15841
12.88,0.57587,0.78578,-0.20991
12.89,0.73972,0.95413,-0.21442
12.9,1.3708,1.4273,-0.056491
12.91,3.3259,3.0585,0.26735
12.92,5.986,6.2314,-0.24537
12.93,5.0925,5.749,-0.6565
12.94,2.2866,2.5683,-0.28165
12.95,0.95172,1.1618,-0.21003
12.96,0.52294,0.74478,-0.22184
12.97,0.35613,0.57231,-0.21619
12.98,0.27622,0.45125,-0.17503
12.99,0.23446,0.44645,-0.21199
13,0.21373,0.43707,-0.22334
13.01,0.20762,0.39558,-0.18796
13.02,0.2147,0.41047,-0.19577
13.03,0.23877,0.45839,-0.21961
13.04,0.29078,0.50746,-0.21668
13.05,0.40351,0.54056,-0.13705
13.06,0.69431,0.74746,-0.053144
13.07,1.6028,1.4738,0.12908
13.08,3.5958,3.6251,-0.029341
13.09,4.3903,4.8591,-0.46885
13.1,2.5333,2.7791,-0.2458
13.11,1.0693,1.1859,-0.11651
13.12,0.59462,0.73818,-0.14356
13.13,0.48517,0.57925,-0.094079
13.14,0.56337,0.62308,-0.059712
13.15,0.99306,0.9631,0.029952
13.16,2.1523,2.1923,-0.040007
13.17,3.0034,3.2285,-0.22506
13.18,2.0227,2.1987,-0.176
13.19,0.94566,0.9917,-0.046032
13.2,0.5874,0.70513,-0.11773
13.21,0.5602,0.62172,-0.06152
13.22,0.76063,0.81011,-0.049474
13.23,1.5068,1.3615,0.1453
13.24,3.5604,3.3853,0.17507
13.25,5.4148,5.7684,-0.35359
13.26,3.837,4.1015,-0.26456
13.27,1.6709,1.7108,-0.039906
13.28,0.84905,0.92261,-0.073556
13.29,0.65255,0.78435,-0.1318
13.3,0.73339,0.79351,-0.060122
13.31,1.2577,1.1889,0.068775
13.32,2.8141,2.6992,0.11489
13.33,4.3691,4.5956,-0.22645
13.34,3.2456,3.5192,-0.27369
13.35,1.5067,1.5585,-0.0518
13.36,0.85546,0.95002,-0.094563
13.37,0.76929,0.81622,-0.04693
13.38,1.0237,1.0328,-0.0090967
13.39,2.0258,1.8147,0.21109
13.4,4.8805,4.5379,0.34257
13.41,7.7094,8.0252,-0.31586
13.42,5.6241,6.0497,-0.42552
13.43,2.3828,2.3913,-0.0085016
13.44,1.0701,1.162,-0.091918
13.45,0.66708,0.84899,-0.18192
13.46,0.55349,0.58235,-0.02886
13.47,0.64517,0.7435,-0.09834
13.48,1.0651,1.1027,-0.037623
13.49,1.4688,1.5336,-0.064818
13.5,1.1457,1.2238,-0.078136
13.51,0.72625,0.81102,-0.084773
13.52,0.65653,0.79572,-0.13919
13.53,0.84251,0.82795,0.014562
13.54,1.4239,1.3836,0.04033
13.55,3.281,2.8649,0.41611
13.56,8.009,7.4132,0.59577
13.57,11.44,11.904,-0.46353
13.58,7.4246,8.0607,-0.63604
13.59,2.9565,3.0699,-0.1134
13.6,1.2851,1.4551,-0.16998
13.61,0.72956,0.94404,-0.21448
13.62,0.49307,0.65786,-0.16479
13.63,0.37261,0.51722,-0.14461
13.64,0.30609,0.51447,-0.20838
13.65,0.27007,0.47958,-0.20951
13.66,0.25533,0.40557,-0.15024
13.67,0.26067,0.43284,-0.17217
13.68,0.29301,0.57644,-0.28342
13.69,0.37873,0.52106,-0.14233
13.7,0.61842,0.69146,-0.073034
13.71,1.3778,1.3514,0.026356
13.72,2.9095,2.9357,-0.026154
13.73,3.2804,3.6144,-0.33396
13.74,1.8183,2.0242,-0.20585
13.75,0.82493,0.9964,-0.17147
13.76,0.5368,0.7338,-0.197
13.77,0.52552,0.70145,-0.17593
13.78,0.76053,0.83957,-0.079034
13.79,1.6005,1.5736,0.026916
13.8,3.0022,3.1738,-0.17164
13.81,2.9178,3.1728,-0.25508
13.82,1.5623,1.7625,-0.20019
13.83,0.88746,0.99938,-0.11191
13.84,0.82797,0.89821,-0.070244
13.85,1.1714,1.1753,-0.0038589
13.86,2.418,2.1463,0.27163
13.87,6.0126,5.5802,0.43242
13.88,9.8954,9.9683,-0.072897
13.89,7.4813,7.9552,-0.47396
13.9,3.1673,3.4376,-0.27028
13.91,1.361,1.5223,-0.16129
13.92,0.81688,0.97582,-0.15894
13.93,0.69859,0.82143,-0.12284
13.94,0.96411,1.0019,-0.037796
13.95,1.815,1.8776,-0.062582
13.96,2.2846,2.4596,-0.17504
13.97,1.4216,1.6054,-0.18379
13.98,0.62711,0.79841,-0.17129
13.99,0.33619,0.49536,-0.15917
14,0.23203,0.38541,-0.15338
14.01,0.18384,0.3278,-0.14396
14.02,0.15773,0.30307,-0.14534
14.03,0.1434,0.29548,-0.15208
14.04,0.13667,0.25907,-0.1224
14.05,0.13634,0.26332,-0.12699
14.06,0.14329,0.27827,-0.13498
14.07,0.1618,0.26931,-0.10751
14.08,0.20675,0.30672,-0.099967
14.09,0.33656,0.39218,-0.05562
14.1,0.6838,0.71182,-0.028019
14.11,1.034,1.16,-0.12598
14.12,0.82465,0.92549,-0.10085
14.13,0.50125,0.60005,-0.098802
14.14,0.4428,0.52464,-0.081839
14.15,0.58905,0.58464,0.004412
14.16,1.0777,1.0365,0.041224
14.17,2.6544,2.1786,0.47582
14.18,5.8411,5.7082,0.13288
14.19,6.593,6.9592,-0.36614
14.2,3.5001,3.6714,-0.17128
14.21,1.3621,1.4603,-0.098231
14.22,0.64926,0.74655,-0.097284
14.23,0.39711,0.46595,-0.068836
14.24,0.28362,0.32457,-0.040952
14.25,0.22528,0.3295,-0.10423
14.26,0.19478,0.26915,-0.074377
14.27,0.18226,0.22384,-0.041583
14.28,0.18531,0.30118,-0.11587
14.29,0.20839,0.28963,-0.08124
14.3,0.27011,0.29857,-0.028456
14.31,0.4416,0.4614,-0.019801
14.32,0.98717,0.91302,0.074152
14.33,2.1387,2.1656,-0.026835
14.34,2.5053,2.6505,-0.14522
14.35,1.412,1.5572,-0.14522
14.36,0.61018,0.7031,-0.092923
14.37,0.35536,0.4445,-0.089136
14.38,0.30075,0.43277,-0.13202
14.39,0.36911,0.43348,-0.064372
14.4,0.64498,0.69537,-0.050388
14.41,0.95945,1.0727,-0.1132
14.42,0.79688,0.85652,-0.059643
14.43,0.50978,0.59092,-0.08114
14.44,0.46524,0.57569,-0.11044
14.45,0.62896,0.64403,-0.015075
14.46,1.1711,1.1427,0.028437
14.47,2.8978,2.7356,0.16212
14.48,6.0593,5.9138,0.14548
14.49,6.3165,6.4352,-0.11866
14.5,3.2033,3.4617,-0.25835
14.51,1.3192,1.4806,-0.16136
14.52,0.75228,0.8538,-0.10152
14.53,0.66521,0.72663,-0.061416
14.54,0.98927,0.96077,0.0285
14.55,1.9824,1.938,0.044359
14.56,2.6273,2.6818,-0.054479
14.57,1.7048,1.8394,-0.13454
14.58,0.78858,0.93,-0.14142
14.59,0.49022,0.60667,-0.11645
14.6,0.48169,0.54363,-0.061946
14.61,0.74916,0.76622,-0.017063
14.62,1.6527,1.6507,0.0019995
14.63,2.8115,2.8204,-0.0089631
14.64,2.3201,2.3993,-0.079251
14.65,1.0891,1.2415,-0.15244
14.66,0.55326,0.6737,-0.12044
14.67,0.4433,0.52668,-0.083376
14.68,0.56887,0.67987,-0.111
14.69,1.1477,1.1841,-0.03636
14.7,2.2498,2.2277,0.022068
14.71,2.3357,2.4502,-0.1145
14.72,1.2399,1.4242,-0.18429
14.73,0.59085,0.69633,-0.10548
14.74,0.43225,0.53406,-0.10181
14.75,0.51471,0.612,-0.097293
14.76,0.99048,0.9763,0.014179
14.77,2.1442,2.1047,0.039508
14.78,2.692,2.7894,-0.097323
14.79,1.6019,1.7899,-0.188
14.8,0.67099,0.79064,-0.11965
14.81,0.34715,0.48679,-0.13964
14.82,0.2399,0.35716,-0.11726
14.83,0.19849,0.28814,-0.089651
14.84,0.18537,0.30276,-0.11739
14.85,0.1906,0.2884,-0.097795
14.86,0.21409,0.29479,-0.0807
14.87,0.26405,0.32385,-0.059798
14.88,0.36528,0.41877,-0.05349
14.89,0.59697,0.65527,-0.058294
14.9,1.269,1.1972,0.071791
14.91,3.2262,3.0897,0.13649
14.92,5.6927,5.6563,0.036344
14.93,4.6639,4.7507,-0.08675
14.94,2.0577,2.2114,-0.15372
14.95,0.88607,0.98767,-0.10159
14.96,0.54903,0.64728,-0.098252
14.97,0.52084,0.57627,-0.05543
14.98,0.81188,0.83807,-0.026187
14.99,1.3331,1.4091,-0.075979
15,1.2362,1.3341,-0.097885
15.01,0.68564,0.8016,-0.11596
15.02,0.43458,0.53488,-0.1003
15.03,0.446,0.49936,-0.05336
15.04,0.71002,0.70367,0.0063419
15.05,1.6263,1.5702,0.05613
15.06,3.2353,3.2177,0.017618
15.07,3.237,3.2856,-0.048676
15.08,1.6322,1.7808,-0.14858
15.09,0.7234,0.8415,-0.1181
15.1,0.47648,0.54717,-0.07069
15.11,0.5145,0.54885,-0.034349
15.12,0.92812,0.92178,0.0063438
15.13,1.794,1.8238,-0.029817
15.14,1.9267,1.9905,-0.063786
15.15,1.0616,1.1625,-0.10092
15.16,0.52008,0.59924,-0.079159
15.17,0.39341,0.45658,-0.063167
15.18,0.49092,0.51331,-0.022394
15.19,0.97985,0.91382,0.066032
15.2,2.0114,1.9891,0.022217
15.21,2.2532,2.3059,-0.052674
15.22,1.2415,1.341,-0.099473
15.23,0.55107,0.6118,-0.060729
15.24,0.34265,0.39649,-0.053834
15.25,0.32504,0.38029,-0.055243
15.26,0.48288,0.49609,-0.013207
15.27,0.85219,0.85575,-0.003561
15.28,0.9558,0.98175,-0.025955
15.29,0.63345,0.70514,-0.071691
15.3,0.46236,0.52728,-0.064925
15.31,0.54849,0.55363,-0.0051389
15.32,0.96669,0.8977,0.068992
15.33,2.3569,2.0875,0.26942
15.34,5.1768,4.961,0.21582
15.35,5.8397,5.9052,-0.065523
15.36,3.0953,3.3281,-0.23276
15.37,1.1974,1.3706,-0.17317
15.38,0.5626,0.64704,-0.084437
15.39,0.33567,0.39682,-0.061149
15.4,0.2309,0.30402,-0.073125
15.41,0.17379,0.25514,-0.081352
15.42,0.13943,0.20542,-0.06599
15.43,0.1175,0.17216,-0.054654
15.44,0.1031,0.18604,-0.082935
15.45,0.093676,0.21379,-0.12011
15.46,0.087955,0.16394,-0.075985
15.47,0.085267,0.096316,-0.011049
15.48,0.085497,0.12067,-0.035176
15.49,0.089093,0.17243,-0.083341
15.5,0.097444,0.1566,-0.059157
15.51,0.11413,0.1414,-0.027273
15.52,0.14966,0.21155,-0.061893
15.53,0.24329,0.29872,-0.055435
15.54,0.52121,0.52855,-0.0073366
15.55,0.97483,0.98319,-0.0083676
15.56,0.96067,1.0139,-0.053214
15.57,0.55107,0.64315,-0.092081
15.58,0.37189,0.44993,-0.078046
15.59,0.43387,0.42766,0.0062085
15.6,0.80109,0.70155,0.09954
15.61,1.9548,1.81,0.14479
15.62,3.5265,3.4662,0.060257
15.63,3.0104,3.1465,-0.13605
15.64,1.374,1.5552,-0.18119
15.65,0.61276,0.73493,-0.12217
15.66,0.41041,0.51933,-0.10892
15.67,0.45006,0.47241,-0.022351
15.68,0.77891,0.7651,0.013812
15.69,1.1626,1.2458,-0.083197
15.7,0.92864,1.0519,-0.12327
15.71,0.52678,0.61379,-0.087011
15.72,0.4247,0.46982,-0.045123
15.73,0.57449,0.58849,-0.014007
15.74,1.1999,1.1288,0.071153
15.75,2.8342,2.7044,0.12982
15.76,4.0246,3.9671,0.0575
15.77,2.635,2.8176,-0.18267
15.78,1.0959,1.2811,-0.18518
15.79,0.54347,0.64035,-0.09688
15.8,0.42226,0.49228,-0.070023
15.81,0.56217,0.62194,-0.059771
15.82,1.006,1.0432,-0.037185
15.83,1.182,1.2261,-0.044141
15.84,0.73342,0.8364,-0.10297
15.85,0.39973,0.49784,-0.098107
15.86,0.34542,0.42158,-0.076166
15.87,0.50454,0.53448,-0.029939
15.88,1.1207,1.0881,0.032564
15.89,2.2137,2.1721,0.041627
15.9,2.2062,2.2442,-0.037951
15.91,1.0962,1.242,-0.14574
15.92,0.45524,0.56864,-0.1134
15.93,0.24809,0.33883,-0.090742
15.94,0.17374,0.26061,-0.086865
15.95,0.14246,0.23315,-0.090686
15.96,0.13148,0.22454,-0.09306
15.97,0.13484,0.21113,-0.076294
15.98,0.1547,0.21465,-0.059946
15.99,0.2044,0.26985,-0.065451
16,0.33395,0.37663,-0.042685
16.01,0.73957,0.71859,0.020977
16.02,1.7356,1.694,0.041652
16.03,2.3769,2.3602,0.016681
16.04,1.5113,1.6376,-0.1263
16.05,0.63925,0.78548,-0.14623
16.06,0.3397,0.45988,-0.12019
16.07,0.28794,0.36813,-0.080188
16.08,0.40687,0.41923,-0.012356
16.09,0.68232,0.67891,0.0034066
16.1,0.7114,0.78416,-0.072767
16.11,0.45349,0.588,-0.13451
16.12,0.33999,0.4116,-0.071615
16.13,0.42791,0.45314,-0.025228
16.14,0.83698,0.79495,0.042031
16.15,2.0607,1.9752,0.085471
16.16,3.4969,3.4328,0.064129
16.17,2.7544,2.8663,-0.11183
16.18,1.2005,1.3912,-0.19079
16.19,0.534,0.62578,-0.091777
16.2,0.36195,0.4249,-0.062951
16.21,0.42723,0.50159,-0.07436
16.22,0.73552,0.80977,-0.074255
16.23,0.8783,0.96008,-0.081783
16.24,0.53709,0.64386,-0.10677
16.25,0.24851,0.35718,-0.10868
16.26,0.14531,0.28042,-0.13511
16.27,0.10922,0.2435,-0.13428
16.28,0.094432,0.18239,-0.087957
16.29,0.089509,0.17287,-0.08336
16.3,0.091664,0.2006,-0.10893
16.31,0.1018,0.20952,-0.10772
16.32,0.12561,0.21602,-0.090404
16.33,0.18384,0.2688,-0.084959
16.34,0.35758,0.41965,-0.062078
16.35,0.79087,0.83778,-0.046907
16.36,1.1154,1.1571,-0.041753
16.37,0.78893,0.88766,-0.09873
16.38,0.44767,0.54251,-0.094834
16.39,0.41885,0.4897,-0.070852
16.4,0.69398,0.69818,-0.0041973
16.41,1.6738,1.6067,0.06708
16.42,3.3947,3.2818,0.11293
16.43,3.3883,3.3823,0.006014
16.44,1.6523,1.8526,-0.20029
16.45,0.64884,0.79175,-0.14291
16.46,0.32272,0.43173,-0.10901
16.47,0.20212,0.29443,-0.092307
16.48,0.14581,0.21679,-0.070976
16.49,0.11625,0.17074,-0.054483
16.5,0.10099,0.16659,-0.065599
16.51,0.096156,0.17545,-0.079295
16.52,0.10403,0.18943,-0.085402
16.53,0.14184,0.21908,-0.077235
16.54,0.26931,0.3276,-0.058298
16.55,0.48147,0.52515,-0.043679
16.56,0.46902,0.53391,-0.064894
16.57,0.26553,0.36599,-0.10046
16.58,0.1693,0.25833,-0.089029
16.59,0.18171,0.25672,-0.075005
16.6,0.31941,0.37447,-0.05506
16.61,0.69441,0.72889,-0.034487
16.62,0.97139,0.99401,-0.022617
16.63,0.66086,0.74527,-0.084408
16.64,0.32408,0.41861,-0.094531
16.65,0.23324,0.31268,-0.079439
16.66,0.30604,0.35002,-0.043979
16.67,0.63347,0.64033,-0.0068557
16.68,1.1252,1.114,0.011203
16.69,1.0116,1.0547,-0.043054
16.7,0.52045,0.62634,-0.10589
16.71,0.30838,0.38784,-0.079462
16.72,0.33328,0.36664,-0.033358
16.73,0.63118,0.61514,0.016034
16.74,1.3364,1.2949,0.041533
16.75,1.6205,1.6069,0.013583
16.76,0.96029,1.063,-0.10276
16.77,0.45558,0.53114,-0.075569
16.78,0.34294,0.376,-0.033066
16.79,0.49119,0.48991,0.0012865
16.8,1.0576,1.0277,0.029887
16.81,1.6839,1.621,0.062915
16.82,1.2832,1.328,-0.04481
16.83,0.57538,0.67063,-0.095254
16.84,0.28507,0.34202,-0.056958
16.85,0.2157,0.25696,-0.041258
16.86,0.25696,0.28707,-0.030113
16.87,0.37663,0.39298,-0.016353
16.88,0.38828,0.41413,-0.025842
16.89,0.29637,0.34291,-0.046544
16.9,0.30157,0.33532,-0.033751
16.91,0.47878,0.47543,0.0033513
16.92,1.0994,1.0264,0.073
16.93,2.5884,2.4575,0.13092
16.94,3.4197,3.2644,0.15534
16.95,2.0714,2.1725,-0.10106
16.96,0.81993,0.9324,-0.11247
16.97,0.37445,0.42305,-0.048595
16.98,0.22539,0.25756,-0.032174
16.99,0.16329,0.19082,-0.027522
17,0.13562,0.17063,-0.035015
17.01,0.12769,0.16402,-0.03633
17.02,0.13834,0.16562,-0.027272
17.03,0.18099,0.20213,-0.021145
17.04,0.31701,0.30933,0.007672
17.05,0.74181,0.68836,0.053456
17.06,1.3999,1.3077,0.092227
17.07,1.2963,1.3019,-0.0056625
17.08,0.63072,0.72757,-0.096851
17.09,0.29481,0.35262,-0.057813
17.1,0.21863,0.25267,-0.034043
17.11,0.28606,0.30339,-0.017324
17.12,0.4954,0.5013,-0.0059011
17.13,0.56615,0.55979,0.0063592
17.14,0.3672,0.39571,-0.028511
17.15,0.24658,0.27347,-0.026896
17.16,0.29004,0.3004,-0.010363
17.17,0.57432,0.54215,0.032175
17.18,1.3097,1.2205,0.089181
17.19,1.7851,1.7269,0.058146
17.2,1.1399,1.2497,-0.10978
17.21,0.49449,0.60614,-0.11165
17.22,0.28789,0.34427,-0.056378
17.23,0.30776,0.31068,-0.0029132
17.24,0.55342,0.52844,0.02498
17.25,0.8397,0.82286,0.016839
17.26,0.65566,0.7122,-0.056537
17.27,0.33963,0.41257,-0.072941
17.28,0.2428,0.29969,-0.056894
17.29,0.32798,0.35784,-0.029857
17.3,0.70672,0.71512,-0.0084004
17.31,1.2737,1.2347,0.039063
17.32,1.1304,1.1581,-0.027649
17.33,0.53879,0.62238,-0.083591
17.34,0.25523,0.29475,-0.039525
17.35,0.19771,0.23571,-0.037997
17.36,0.27902,0.31651,-0.03749
17.37,0.46637,0.49779,-0.031421
17.38,0.46136,0.51295,-0.051593
17.39,0.26236,0.34429,-0.081933
17.4,0.16259,0.23513,-0.07254
17.41,0.17861,0.23654,-0.057931
17.42,0.3405,0.37762,-0.037115
17.43,0.69074,0.69526,-0.0045176
17.44,0.77109,0.78486,-0.013772
17.45,0.4218,0.51014,-0.088339
17.46,0.18091,0.27541,-0.094496
17.47,0.10099,0.18545,-0.084465
17.48,0.073812,0.14308,-0.069268
17.49,0.063534,0.12443,-0.060891
17.5,0.061482,0.11865,-0.057167
17.51,0.066256,0.12409,-0.057831
17.52,0.081217,0.14008,-0.058862
17.53,0.12142,0.17384,-0.052424
17.54,0.24699,0.27322,-0.026224
17.55,0.55447,0.55548,-0.0010028
17.56,0.75424,0.76038,-0.0061406
17.57,0.49371,0.57926,-0.085549
17.58,0.23487,0.31878,-0.083913
17.59,0.16129,0.21276,-0.051475
17.6,0.19666,0.22999,-0.033328
17.61,0.35227,0.37016,-0.017892
17.62,0.4914,0.49824,-0.0068341
17.63,0.38914,0.42926,-0.040128
17.64,0.28641,0.32911,-0.042696
17.65,0.35937,0.3781,-0.018725
17.66,0.74396,0.7018,0.042165
17.67,1.818,1.7153,0.1027
17.68,2.7876,2.6222,0.16537
17.69,1.9576,2.0364,-0.078765
17.7,0.81857,0.95667,-0.1381
17.71,0.3864,0.45108,-0.064678
17.72,0.30396,0.3422,-0.038239
17.73,0.42298,0.44526,-0.022277
17.74,0.57133,0.5832,-0.011868
17.75,0.42903,0.47867,-0.049638
17.76,0.22636,0.2923,-0.06594
17.77,0.16105,0.20472,-0.043667
17.78,0.20134,0.21724,-0.015897
17.79,0.38275,0.38541,-0.002658
17.8,0.56976,0.57542,-0.0056632
17.81,0.43268,0.49787,-0.06519
17.82,0.22573,0.30623,-0.080506
17.83,0.16569,0.21714,-0.051451
17.84,0.22427,0.25689,-0.032616
17.85,0.45085,0.46952,-0.018666
17.86,0.68406,0.69065,-0.0065897
17.87,0.52738,0.59159,-0.064207
17.88,0.29258,0.36206,-0.069484
17.89,0.25496,0.29752,-0.042561
17.9,0.43182,0.44235,-0.010529
17.91,0.99992,0.96554,0.034378
17.92,1.5678,1.4928,0.075089
17.93,1.1436,1.2147,-0.071159
17.94,0.48615,0.59746,-0.11131
17.95,0.21877,0.28733,-0.06856
17.96,0.13411,0.19235,-0.058236
17.97,0.10304,0.16338,-0.060345
17.98,0.093316,0.15838,-0.065065
17.99,0.098077,0.15888,-0.060807
18,0.12148,0.1701,-0.048627
18.01,0.18792,0.23221,-0.044291
18.02,0.39849,0.41697,-0.018475
18.03,0.95082,0.91157,0.039249
18.04,1.401,1.3389,0.06202
18.05,0.95843,1.0392,-0.080732
18.06,0.41766,0.51393,-0.096272
18.07,0.23271,0.28727,-0.054561
18.08,0.24382,0.28547,-0.041651
18.09,0.41675,0.44271,-0.025968
18.1,0.5528,0.56592,-0.013125
18.11,0.39007,0.44815,-0.058076
18.12,0.2252,0.28919,-0.063994
18.13,0.21825,0.25916,-0.040914
18.14,0.39677,0.4115,-0.014733
18.15,0.86725,0.83724,0.030006
18.16,1.1331,1.0919,0.041151
18.17,0.7054,0.78519,-0.07979
18.18,0.31887,0.39847,-0.079604
18.19,0.21929,0.26522,-0.045926
18.2,0.31179,0.33757,-0.025775
18.21,0.5893,0.58431,0.0049887
18.22,0.67202,0.68516,-0.01314
18.23,0.37845,0.46555,-0.087108
18.24,0.16226,0.23625,-0.073998
18.25,0.08801,0.14653,-0.058517
18.26,0.061545,0.11518,-0.053635
18.27,0.050048,0.10043,-0.050378
18.28,0.045234,0.095216,-0.049982
18.29,0.045076,0.098519,-0.053443
18.3,0.050805,0.10383,-0.053024
18.31,0.070786,0.11177,-0.040986
18.32,0.1333,0.16539,-0.032087
18.33,0.23673,0.26422,-0.027499
18.34,0.2375,0.2796,-0.042097
18.35,0.1548,0.21163,-0.056831
18.36,0.13923,0.17989,-0.040658
18.37,0.23533,0.24554,-0.010213
18.38,0.56034,0.54538,0.01496
18.39,0.97499,0.9324,0.042589
18.4,0.79783,0.849,-0.051171
18.41,0.35312,0.44324,-0.090124
18.42,0.15074,0.19938,-0.048643
18.43,0.086528,0.12726,-0.040732
18.44,0.062411,0.10235,-0.039937
18.45,0.052511,0.089326,-0.036815
18.46,0.050319,0.086377,-0.036058
18.47,0.055619,0.088475,-0.032855
18.48,0.075796,0.10569,-0.029897
18.49,0.14296,0.16417,-0.021204
18.5,0.30342,0.31063,-0.0072066
18.51,0.39598,0.40438,-0.0084029
18.52,0.26067,0.31486,-0.054191
18.53,0.14374,0.19223,-0.048491
18.54,0.13652,0.1634,-0.026883
18.55,0.24239,0.25798,-0.015584
18.56,0.47921,0.47284,0.0063742
18.57,0.54098,0.54221,-0.0012319
18.58,0.32457,0.3758,-0.051231
18.59,0.19903,0.23682,-0.037794
18.6,0.24225,0.25882,-0.016576
18.61,0.51628,0.5052,0.011085
18.62,0.95932,0.89665,0.062668
18.63,0.88463,0.89832,-0.013693
18.64,0.42657,0.50871,-0.082141
18.65,0.19369,0.24239,-0.048698
18.66,0.13659,0.17125,-0.034653
18.67,0.16069,0.18335,-0.022659
18.68,0.20742,0.22284,-0.015421
18.69,0.18325,0.21254,-0.029289
18.7,0.15259,0.18,-0.027412
18.71,0.20329,0.21148,-0.0081903
18.72,0.43432,0.40611,0.028212
18.73,0.99922,0.92425,0.074969
18.74,1.3162,1.264,0.052217
18.75,0.80713,0.89561,-0.088482
18.76,0.33914,0.40965,-0.070506
18.77,0.19011,0.22895,-0.038845
18.78,0.19482,0.22156,-0.026737
18.79,0.28301,0.30001,-0.017003
18.8,0.28739,0.31195,-0.024562
18.81,0.18986,0.22961,-0.039755
18.82,0.15877,0.18677,-0.028008
18.83,0.24802,0.24159,0.0064333
18.84,0.56987,0.54015,0.029722
18.85,0.98278,0.92984,0.05294
18.86,0.80424,0.8456,-0.041361
18.87,0.35848,0.44423,-0.085744
18.88,0.15562,0.21087,-0.055247
18.89,0.091374,0.13796,-0.046586
18.9,0.067817,0.10816,-0.040341
18.91,0.059368,0.10099,-0.04162
18.92,0.060407,0.098614,-0.038207
18.93,0.073446,0.10569,-0.032244
18.94,0.11652,0.14552,-0.029002
18.95,0.25685,0.28121,-0.024357
18.96,0.52821,0.51913,0.0090735
18.97,0.57269,0.57574,-0.0030525
18.98,0.31106,0.37725,-0.066192
18.99,0.14751,0.2048,-0.05729
19,0.11445,0.1607,-0.04625
19.01,0.15851,0.19895,-0.040435
19.02,0.22661,0.25699,-0.03038
19.03,0.19873,0.24879,-0.050056
19.04,0.14623,0.20418,-0.057953
19.05,0.1752,0.21611,-0.040915
19.06,0.35979,0.37996,-0.020166
19.07,0.81836,0.78528,0.033083
19.08,1.0777,1.0311,0.046595
19.09,0.66948,0.76144,-0.091965
19.1,0.3011,0.38867,-0.087565
19.11,0.2129,0.26035,-0.047452
19.12,0.31808,0.3483,-0.030225
19.13,0.54639,0.53941,0.0069833
19.14,0.51893,0.54759,-0.028667
19.15,0.26896,0.33999,-0.071024
19.16,0.14223,0.18769,-0.04546
19.17,0.13718,0.1733,-0.036113
19.18,0.22628,0.25084,-0.024555
19.19,0.30591,0.32644,-0.020526
19.2,0.22071,0.2745,-0.053793
19.21,0.12314,0.17264,-0.0495
19.22,0.10844,0.14384,-0.035401
19.23,0.17733,0.20413,-0.026804
19.24,0.33028,0.33418,-0.0038984
19.25,0.36044,0.37905,-0.018602
19.26,0.22541,0.27807,-0.052667
19.27,0.16768,0.20413,-0.036453
19.28,0.25768,0.27508,-0.017397
19.29,0.5912,0.57022,0.020987
19.3,0.95766,0.89334,0.064316
19.31,0.72389,0.77276,-0.048873
19.32,0.30903,0.38848,-0.079452
19.33,0.13362,0.17568,-0.042063
19.34,0.07707,0.11207,-0.035003
19.35,0.054835,0.089245,-0.03441
19.36,0.045189,0.079993,-0.034805
19.37,0.042757,0.077646,-0.034889
19.38,0.048545,0.081524,-0.032979
19.39,0.074915,0.10402,-0.029109
19.4,0.156,0.17374,-0.017736
19.41,0.25188,0.25668,-0.0047941
19.42,0.20315,0.23507,-0.031919
19.43,0.10167,0.14165,-0.03998
19.44,0.063064,0.094249,-0.031185
19.45,0.069035,0.095482,-0.026447
19.46,0.10582,0.12499,-0.019172
19.47,0.12128,0.14452,-0.023233
19.48,0.093465,0.1257,-0.032232
19.49,0.089698,0.11524,-0.025538
19.5,0.15094,0.16488,-0.013946
19.51,0.34879,0.33687,0.011919
19.52,0.58335,0.55243,0.03092
19.53,0.46905,0.5116,-0.042553
19.54,0.22963,0.28663,-0.056997
19.55,0.15099,0.18067,-0.029679
19.56,0.21265,0.22888,-0.016227
19.57,0.40179,0.38836,0.013436
19.58,0.46437,0.46668,-0.0023112
19.59,0.28236,0.33423,-0.05187
19.6,0.16743,0.20235,-0.034916
19.61,0.20125,0.21789,-0.016645
19.62,0.41511,0.40057,0.014542
19.63,0.65684,0.62139,0.035454
19.64,0.50238,0.54773,-0.045346
19.65,0.2316,0.28913,-0.057522
19.66,0.13061,0.15843,-0.027817
19.67,0.14171,0.15818,-0.016474
19.68,0.22037,0.22793,-0.0075631
19.69,0.23473,0.25474,-0.020007
19.7,0.1583,0.1922,-0.033901
19.71,0.13713,0.15664,-0.019515
19.72,0.23467,0.23594,-0.0012665
19.73,0.5347,0.49323,0.041467
19.74,0.78076,0.73066,0.050101
19.75,0.52893,0.59001,-0.061078
19.76,0.22009,0.28122,-0.06113
19.77,0.10186,0.13507,-0.033213
19.78,0.063882,0.092523,-0.028641
19.79,0.049747,0.076359,-0.026612
19.8,0.04585,0.071628,-0.025778
19.81,0.050358,0.073965,-0.023607
19.82,0.07042,0.088665,-0.018244
19.83,0.13912,0.15181,-0.012681
19.84,0.30433,0.29726,0.0070733
19.85,0.39859,0.39486,0.0037297
19.86,0.25562,0.30021,-0.044595
19.87,0.1304,0.16694,-0.036547
19.88,0.11731,0.14082,-0.023508
19.89,0.20197,0.21,-0.0080346
19.9,0.31468,0.30785,0.0068305
19.91,0.26124,0.28765,-0.026411
19.92,0.15486,0.19022,-0.035357
19.93,0.1524,0.17259,-0.020185
19.94,0.3003,0.30328,-0.0029808
19.95,0.6119,0.56326,0.048631
19.96,0.65963,0.64545,0.014184
19.97,0.34827,0.41074,-0.062471
19.98,0.15174,0.1897,-0.03796
19.99,0.10717,0.13088,-0.023706
20,0.14134,0.15386,-0.012521
20.01,0.17255,0.18056,-0.0080151
20.02,0.11645,0.14388,-0.027428
20.03,0.057419,0.084765,-0.027346
20.04,0.034813,0.058169,-0.023355
20.05,0.027364,0.048676,-0.021312
20.06,0.02523,0.043084,-0.017854
20.07,0.026534,0.042374,-0.015839
20.08,0.032734,0.052039,-0.019305
20.09,0.051841,0.070394,-0.018553
20.1,0.11318,0.12194,-0.0087597
20.11,0.23158,0.22109,0.010493
20.12,0.25204,0.25864,-0.0066053
20.13,0.14103,0.17675,-0.035724
20.14,0.076989,0.10052,-0.023535
20.15,0.08588,0.096318,-0.010438
20.16,0.16219,0.15837,0.0038158
20.17,0.21994,0.21247,0.007469
20.18,0.14558,0.16736,-0.021784
20.19,0.064031,0.086632,-0.022601
20.2,0.033396,0.048621,-0.015225
20.21,0.023261,0.038286,-0.015025
20.22,0.019284,0.032208,-0.012923
20.23,0.017929,0.031393,-0.013464
20.24,0.018548,0.030725,-0.012177
20.25,0.022521,0.032411,-0.0098892
20.26,0.035879,0.046417,-0.010538
20.27,0.060552,0.067032,-0.0064799
20.28,0.064234,0.074968,-0.010734
20.29,0.043958,0.057594,-0.013636
20.3,0.03581,0.040279,-0.0044697
20.31,0.046216,0.050222,-0.0040052
20.32,0.076165,0.082881,-0.0067158
20.33,0.097967,0.10789,-0.0099207
20.34,0.093897,0.10795,-0.014053
20.35,0.11926,0.12513,-0.0058643
20.36,0.24834,0.23531,0.013034
20.37,0.60887,0.54913,0.059738
20.38,0.93497,0.8518,0.083175
20.39,0.66074,0.70071,-0.039975
20.4,0.28657,0.33454,-0.04797
20.41,0.16109,0.17875,-0.017658
20.42,0.18789,0.19295,-0.0050608
20.43,0.27106,0.26158,0.0094868
20.44,0.23176,0.24874,-0.016978
20.45,0.12952,0.15622,-0.026694
20.46,0.10123,0.11441,-0.013177
20.47,0.1621,0.16598,-0.0038769
20.48,0.29904,0.28241,0.016635
20.49,0.30824,0.31199,-0.0037455
20.5,0.16744,0.20143,-0.033987
20.51,0.088381,0.10976,-0.021378
20.52,0.087178,0.10238,-0.015199
20.53,0.13731,0.14406,-0.0067463
20.54,0.15983,0.16622,-0.0063913
20.55,0.11102,0.13156,-0.020536
20.56,0.087798,0.10412,-0.016324
20.57,0.13996,0.15016,-0.010198
20.58,0.30674,0.29203,0.01471
20.59,0.42946,0.4116,0.017863
20.6,0.28241,0.32296,-0.040546
20.61,0.11979,0.15405,-0.034262
20.62,0.059839,0.078986,-0.019148
20.63,0.041573,0.055994,-0.014421
20.64,0.036669,0.049194,-0.012525
20.65,0.039446,0.052809,-0.013364
20.66,0.052886,0.067066,-0.01418
20.67,0.096305,0.10491,-0.0086037
20.68,0.22976,0.22088,0.0088812
20.69,0.42383,0.38868,0.035155
20.7,0.37849,0.39041,-0.011927
20.71,0.18334,0.21785,-0.034514
20.72,0.09676,0.11339,-0.016627
20.73,0.10368,0.11143,-0.0077495
20.74,0.15859,0.15531,0.0032826
20.75,0.1559,0.16795,-0.012056
20.76,0.093839,0.11577,-0.021927
20.77,0.071102,0.079976,-0.0088737
20.78,0.11001,0.11561,-0.0056038
20.79,0.20984,0.20035,0.0094913
20.8,0.23428,0.23895,-0.0046697
20.81,0.13741,0.16894,-0.031529
20.82,0.079464,0.098393,-0.018929
20.83,0.093489,0.10431,-0.010818
20.84,0.1705,0.16627,0.0042285
20.85,0.20926,0.20857,0.00069027
20.86,0.13477,0.16089,-0.026118
20.87,0.079412,0.098127,-0.018715
20.88,0.09258,0.10235,-0.0097723
20.89,0.17752,0.1772,0.00032426
20.9,0.24234,0.23932,0.0030293
20.91,0.16491,0.1922,-0.027289
20.92,0.082378,0.10395,-0.021571
20.93,0.063989,0.076787,-0.012798
20.94,0.089953,0.097782,-0.0078298
20.95,0.12173,0.12542,-0.0036925
20.96,0.10646,0.12199,-0.015527
20.97,0.099307,0.11355,-0.014239
20.98,0.17213,0.17353,-0.0013993
20.99,0.41297,0.37882,0.034147
21,0.67552,0.61734,0.058183
21.01,0.51036,0.54777,-0.037409
21.02,0.216,0.26072,-0.044716
21.03,0.091727,0.11307,-0.021347
21.04,0.051906,0.076403,-0.024497
21.05,0.036461,0.058513,-0.022052
21.06,0.030108,0.050256,-0.020148
21.07,0.029592,0.045168,-0.015577
21.08,0.03827,0.049277,-0.011008
21.09,0.069863,0.074876,-0.0050132
21.1,0.11428,0.11426,2.2286e-05
21.11,0.10233,0.11496,-0.012634
21.12,0.063077,0.083666,-0.020589
21.13,0.060415,0.074633,-0.014218
21.14,0.1114,0.11611,-0.0047143
21.15,0.19844,0.19183,0.0066051
21.16,0.1868,0.19756,-0.010765
21.17,0.10475,0.12607,-0.021325
21.18,0.08034,0.092579,-0.012238
21.19,0.1342,0.13416,3.5197e-05
21.2,0.24147,0.22622,0.015244
21.21,0.23176,0.24445,-0.012695
21.22,0.12131,0.14434,-0.023039
21.23,0.069283,0.081775,-0.012492
21.24,0.081161,0.09116,-0.0099988
21.25,0.12942,0.12961,-0.00018918
21.26,0.12975,0.14258,-0.01283
21.27,0.082546,0.10424,-0.021689
21.28,0.073889,0.084937,-0.011048
21.29,0.13604,0.13861,-0.0025659
21.3,0.25823,0.24288,0.015343
21.31,0.25727,0.26806,-0.010791
21.32,0.13263,0.16846,-0.035828
21.33,0.065353,0.086854,-0.021502
21.34,0.059871,0.073108,-0.013237
21.35,0.084686,0.095067,-0.01038
21.36,0.085337,0.10153,-0.016191
21.37,0.055804,0.076596,-0.020791
21.38,0.048257,0.064363,-0.016106
21.39,0.082985,0.092595,-0.0096098
21.4,0.15681,0.15299,0.0038167
21.41,0.16179,0.17338,-0.011594
21.42,0.085839,0.11147,-0.025631
21.43,0.040012,0.058922,-0.01891
21.44,0.026193,0.04372,-0.017527
21.45,0.023229,0.037814,-0.014585
21.46,0.025569,0.041863,-0.016294
21.47,0.034745,0.050019,-0.015273
21.48,0.062515,0.070702,-0.0081872
21.49,0.14989,0.14513,0.0047592
21.5,0.30162,0.27728,0.024341
21.51,0.3027,0.31549,-0.01279
21.52,0.15379,0.19351,-0.039723
21.53,0.072571,0.090576,-0.018006
21.54,0.062472,0.071853,-0.0093808
21.55,0.083593,0.090816,-0.007223
21.56,0.08264,0.095006,-0.012366
21.57,0.058996,0.073292,-0.014296
21.58,0.06347,0.072369,-0.0088984
21.59,0.12718,0.12626,0.00091436
21.6,0.23944,0.22314,0.016294
21.61,0.23094,0.24297,-0.012032
21.62,0.11947,0.14555,-0.026083
21.63,0.068254,0.081085,-0.012832
21.64,0.0851,0.090893,-0.0057927
21.65,0.13511,0.13216,0.002947
21.66,0.1222,0.13424,-0.012045
21.67,0.061431,0.079015,-0.017583
21.68,0.029913,0.044043,-0.01413
21.69,0.020012,0.033764,-0.013752
21.7,0.017064,0.031707,-0.014643
21.71,0.017346,0.031797,-0.014451
21.72,0.021316,0.034355,-0.013039
21.73,0.034817,0.045822,-0.011006
21.74,0.074671,0.08006,-0.0053892
21.75,0.12586,0.12547,0.00039774
21.76,0.11005,0.12436,-0.014306
21.77,0.069182,0.088941,-0.019759
21.78,0.078314,0.090032,-0.011718
21.79,0.1648,0.15961,0.0051932
21.8,0.27171,0.25441,0.0173
21.81,0.21373,0.23544,-0.021716
21.82,0.094195,0.1223,-0.028109
21.83,0.04207,0.060276,-0.018206
21.84,0.025872,0.043606,-0.017733
21.85,0.020517,0.034671,-0.014154
21.86,0.020069,0.03362,-0.013551
21.87,0.025144,0.039453,-0.014309
21.88,0.044953,0.05721,-0.012258
21.89,0.098488,0.10061,-0.0021197
21.9,0.14267,0.14699,-0.0043184
21.91,0.10114,0.12345,-0.022311
21.92,0.052663,0.070623,-0.017959
21.93,0.047747,0.060787,-0.01304
21.94,0.077725,0.081052,-0.0033272
21.95,0.096939,0.10569,-0.0087491
21.96,0.067892,0.091882,-0.02399
21.97,0.048363,0.065274,-0.016911
21.98,0.071138,0.078996,-0.0078579
21.99,0.14122,0.13968,0.0015478
22,0.17031,0.17531,-0.0050054
22.01,0.10497,0.12573,-0.020761
22.02,0.060581,0.073601,-0.01302
22.03,0.073767,0.080087,-0.0063205
22.04,0.1287,0.12865,5.1997e-05
22.05,0.13727,0.148,-0.010729
22.06,0.080676,0.099865,-0.019189
22.07,0.052692,0.064262,-0.01157
22.08,0.073819,0.077989,-0.0041693
22.09,0.12511,0.12184,0.0032709
22.1,0.11996,0.13095,-0.010987
22.11,0.065973,0.082608,-0.016635
22.12,0.042428,0.053411,-0.010984
22.13,0.053414,0.061957,-0.0085434
22.14,0.07909,0.083384,-0.0042946
22.15,0.075822,0.086221,-0.010399
22.16,0.064431,0.073826,-0.0093953
22.17,0.10112,0.10169,-0.00056339
22.18,0.23437,0.20985,0.024527
22.19,0.36848,0.33933,0.029152
22.2,0.26807,0.29781,-0.029737
22.21,0.11247,0.13963,-0.027163
22.22,0.049012,0.062885,-0.013873
22.23,0.028655,0.041594,-0.01294
22.24,0.020849,0.033715,-0.012866
22.25,0.018072,0.029843,-0.01177
22.26,0.019445,0.030576,-0.011131
22.27,0.02955,0.039706,-0.010156
22.28,0.053841,0.059807,-0.005966
22.29,0.064234,0.071371,-0.0071368
22.3,0.043384,0.056485,-0.013101
22.31,0.031102,0.044078,-0.012976
22.32,0.042682,0.05087,-0.0081874
22.33,0.073136,0.075718,-0.0025824
22.34,0.079497,0.089747,-0.01025
22.35,0.060174,0.075276,-0.015101
22.36,0.072453,0.07914,-0.0066864
22.37,0.15835,0.14997,0.008381
22.38,0.28926,0.26995,0.019312
22.39,0.25688,0.27343,-0.016557
22.4,0.12171,0.14485,-0.023148
22.41,0.059804,0.072394,-0.01259
22.42,0.054966,0.066135,-0.011169
22.43,0.064213,0.072955,-0.0087413
22.44,0.051979,0.065478,-0.013499
22.45,0.040309,0.05389,-0.013581
22.46,0.058788,0.065011,-0.0062231
22.47,0.12002,0.11433,0.0056921
22.48,0.15508,0.15967,-0.0045899
22.49,0.098217,0.12369,-0.025471
22.5,0.048586,0.066718,-0.018132
22.51,0.04305,0.053525,-0.010475
22.52,0.064343,0.071637,-0.0072941
22.53,0.069567,0.081184,-0.011617
22.54,0.045796,0.059964,-0.014169
22.55,0.038214,0.048716,-0.010503
22.56,0.066667,0.073259,-0.0065918
22.57,0.11827,0.11853,-0.00025955
22.58,0.10823,0.12257,-0.014338
22.59,0.052128,0.071176,-0.019048
22.6,0.022825,0.037214,-0.014389
22.61,0.013289,0.027927,-0.014638
22.62,0.0096414,0.023699,-0.014058
22.63,0.0079481,0.021863,-0.013915
22.64,0.007142,0.021129,-0.013988
22.65,0.0068766,0.020859,-0.013982
22.66,0.0070715,0.020028,-0.012956
22.67,0.007844,0.021061,-0.013217
22.68,0.0096968,0.020721,-0.011024
22.69,0.014545,0.02406,-0.0095148
22.7,0.028988,0.038749,-0.0097612
22.71,0.055289,0.061754,-0.006465
22.72,0.060087,0.069569,-0.0094823
22.73,0.041771,0.054262,-0.012491
22.74,0.04436,0.051221,-0.0068617
22.75,0.090111,0.086638,0.0034725
22.76,0.15238,0.1445,0.0078765
22.77,0.12707,0.14178,-0.01471
22.78,0.064196,0.081513,-0.017317
22.79,0.046589,0.05507,-0.0084807
22.8,0.069348,0.070874,-0.0015257
22.81,0.090161,0.092222,-0.0020609
22.82,0.064982,0.07649,-0.011508
22.83,0.043165,0.050902,-0.0077374
22.84,0.059395,0.062118,-0.0027234
22.85,0.11155,0.10662,0.0049333
22.86,0.12404,0.12859,-0.0045597
22.87,0.071616,0.086251,-0.014635
22.88,0.040187,0.047577,-0.0073899
22.89,0.045796,0.049674,-0.0038783
22.9,0.068038,0.069718,-0.0016808
22.91,0.062867,0.070372,-0.0075047
22.92,0.043106,0.050717,-0.0076109
22.93,0.052188,0.054213,-0.0020246
22.94,0.10678,0.099914,0.0068616
22.95,0.15301,0.14786,0.0051491
22.96,0.10445,0.11682,-0.012368
22.97,0.045342,0.05535,-0.010008
22.98,0.023136,0.032559,-0.0094227
22.99,0.016845,0.024893,-0.0080475
23,0.016164,0.022302,-0.0061378
23.01,0.020177,0.026633,-0.0064559
23.02,0.035313,0.039841,-0.0045282
23.03,0.082071,0.077101,0.0049703
23.04,0.14588,0.1355,0.010379
23.05,0.12587,0.13713,-0.011259
23.06,0.061986,0.077558,-0.015573
23.07,0.038153,0.046801,-0.0086481
23.08,0.047324,0.050881,-0.0035568
23.09,0.058578,0.06211,-0.0035318
23.1,0.045262,0.054543,-0.0092805
23.11,0.037581,0.044163,-0.006582
23.12,0.063105,0.062932,0.00017358
23.13,0.12306,0.1142,0.00886
23.14,0.13343,0.13902,-0.0055958
23.15,0.076672,0.092297,-0.015625
23.16,0.049549,0.056506,-0.006957
23.17,0.072022,0.069964,0.0020586
23.18,0.10884,0.10633,0.0025098
23.19,0.085105,0.099628,-0.014523
23.2,0.038806,0.052283,-0.013477
23.21,0.018417,0.026958,-0.0085414
23.22,0.01182,0.020917,-0.009097
23.23,0.0093895,0.018624,-0.0092345
23.24,0.0087307,0.014454,-0.0057233
23.25,0.0097448,0.014965,-0.00522
23.26,0.014112,0.022824,-0.0087121
23.27,0.021549,0.029998,-0.0084492
23.28,0.023738,0.031361,-0.0076224
23.29,0.025518,0.030788,-0.0052703
23.3,0.04696,0.046378,0.00058206
23.31,0.11042,0.096949,0.013476
23.32,0.16238,0.15516,0.0072201
23.33,0.10975,0.12672,-0.016962
23.34,0.045057,0.056144,-0.011087
23.35,0.020236,0.028453,-0.0082167
23.36,0.012142,0.019174,-0.0070316
23.37,0.0088989,0.01358,-0.0046807
23.38,0.0075815,0.01247,-0.0048883
23.39,0.0077214,0.013378,-0.0056563
23.4,0.010121,0.01595,-0.0058286
23.41,0.013505,0.019044,-0.0055388
23.42,0.013103,0.018253,-0.0051493
23.43,0.013098,0.017889,-0.0047909
23.44,0.021963,0.024175,-0.0022126
23.45,0.044078,0.043119,0.00095893
23.46,0.053892,0.057799,-0.0039068
23.47,0.036144,0.043595,-0.0074518
23.48,0.027941,0.032525,-0.0045842
23.49,0.046194,0.046423,-0.00022832
23.5,0.076709,0.076222,0.00048709
23.51,0.066768,0.075486,-0.0087188
23.52,0.036349,0.044812,-0.0084637
23.53,0.029728,0.033938,-0.0042101
23.54,0.046382,0.047279,-0.00089725
23.55,0.057801,0.062169,-0.0043675
23.56,0.041913,0.051799,-0.0098859
23.57,0.034624,0.039991,-0.0053673
23.58,0.060326,0.057659,0.002667
23.59,0.1078,0.10237,0.0054278
23.6,0.10002,0.10753,-0.0075125
23.61,0.052054,0.06368,-0.011625
23.62,0.033942,0.041262,-0.0073198
23.63,0.046335,0.049558,-0.0032229
23.64,0.058731,0.062071,-0.0033401
23.65,0.041354,0.048957,-0.0076025
23.66,0.025626,0.032002,-0.006376
23.67,0.031794,0.036198,-0.0044043
23.68,0.051886,0.05384,-0.0019543
23.69,0.049015,0.057926,-0.008911
23.7,0.025699,0.037505,-0.011806
23.71,0.013224,0.021976,-0.0087515
23.72,0.0097681,0.017555,-0.0077873
23.73,0.0096395,0.015716,-0.0060768
23.74,0.012066,0.018138,-0.006072
23.75,0.020294,0.026204,-0.00591
23.76,0.046555,0.048033,-0.0014773
23.77,0.092273,0.088243,0.0040303
23.78,0.092913,0.099687,-0.0067735
23.79,0.048896,0.060034,-0.011137
23.8,0.026461,0.033608,-0.0071468
23.81,0.027302,0.032603,-0.005301
23.82,0.033075,0.038311,-0.0052363
23.83,0.030077,0.036852,-0.006775
23.84,0.034982,0.039035,-0.004053
23.85,0.07354,0.066867,0.0066732
23.86,0.14116,0.12782,0.01334
23.87,0.13555,0.14682,-0.011272
23.88,0.066958,0.083115,-0.016157
23.89,0.032114,0.040824,-0.0087106
23.9,0.028171,0.034249,-0.0060779
23.91,0.029898,0.036416,-0.0065179
23.92,0.021648,0.031243,-0.0095945
23.93,0.015096,0.022952,-0.0078564
23.94,0.018436,0.022756,-0.0043203
23.95,0.02783,0.031466,-0.0036357
23.96,0.026854,0.035891,-0.009037
23.97,0.019281,0.02807,-0.0087893
23.98,0.022917,0.027295,-0.0043784
23.99,0.043344,0.04442,-0.0010758
24,0.058077,0.062407,-0.0043297
24.01,0.042914,0.052218,-0.0093033
24.02,0.034879,0.039037,-0.0041581
24.03,0.061314,0.057208,0.0041054
24.04,0.10737,0.10245,0.0049227
24.05,0.094557,0.10552,-0.01096
24.06,0.044127,0.054795,-0.010668
24.07,0.019173,0.025433,-0.0062596
24.08,0.011398,0.017632,-0.0062336
24.09,0.0089623,0.016418,-0.0074554
24.1,0.0090775,0.016202,-0.0071244
24.11,0.012981,0.018442,-0.0054607
24.12,0.026239,0.028577,-0.0023379
24.13,0.043366,0.045905,-0.0025391
24.14,0.036591,0.044594,-0.0080027
24.15,0.019749,0.025123,-0.0053742
24.16,0.015644,0.020233,-0.0045893
24.17,0.021417,0.025851,-0.0044339
24.18,0.023713,0.028866,-0.0051531
24.19,0.01931,0.025154,-0.0058439
24.2,0.02429,0.026386,-0.0020963
24.21,0.050684,0.047983,0.0027016
24.22,0.078206,0.079263,-0.0010568
24.23,0.059237,0.068818,-0.0095814
24.24,0.031513,0.037433,-0.0059194
24.25,0.030032,0.030513,-0.00048112
24.26,0.045624,0.045436,0.00018818
24.27,0.045609,0.051757,-0.0061473
24.28,0.029978,0.036075,-0.0060971
24.29,0.03136,0.032854,-0.0014937
24.3,0.058855,0.055658,0.0031977
24.31,0.077654,0.081324,-0.0036701
24.32,0.050228,0.060698,-0.01047
24.33,0.023689,0.02971,-0.0060214
24.34,0.017552,0.022611,-0.005059
24.35,0.019971,0.024136,-0.0041649
24.36,0.018865,0.023725,-0.0048607
24.37,0.018275,0.022551,-0.0042762
24.38,0.0323,0.032021,0.00027918
24.39,0.066944,0.064276,0.002668
24.4,0.077764,0.083041,-0.0052762
24.41,0.043446,0.052651,-0.0092049
24.42,0.018205,0.023884,-0.0056788
24.43,0.0098614,0.015116,-0.0052541
24.44,0.007358,0.01334,-0.0059822
24.45,0.0071523,0.011887,-0.0047345
24.46,0.0095985,0.013381,-0.0037825
24.47,0.01876,0.019534,-0.00077396
24.48,0.034239,0.035051,-0.00081192
24.49,0.033737,0.040931,-0.0071937
24.5,0.020329,0.026375,-0.0060454
24.51,0.018331,0.022436,-0.0041046
24.52,0.03093,0.032679,-0.0017487
24.53,0.039004,0.043133,-0.0041287
24.54,0.026725,0.031989,-0.0052639
24.55,0.018942,0.020891,-0.0019496
24.56,0.028666,0.028852,-0.00018604
24.57,0.043933,0.045674,-0.0017412
24.58,0.035238,0.040992,-0.0057534
24.59,0.01851,0.022386,-0.0038766
24.6,0.015567,0.017668,-0.002101
24.61,0.022344,0.024349,-0.0020047
24.62,0.02204,0.027007,-0.0049666
24.63,0.012245,0.016606,-0.0043616
24.64,0.006385,0.010197,-0.0038121
24.65,0.004619,0.0073848,-0.0027658
24.66,0.0043594,0.0077776,-0.0034182
24.67,0.005123,0.0086061,-0.0034831
24.68,0.0080566,0.010671,-0.0026146
24.69,0.016808,0.018361,-0.0015538
24.7,0.02817,0.029675,-0.0015042
24.71,0.02534,0.029614,-0.0042748
24.72,0.018536,0.02045,-0.0019135
24.73,0.027454,0.025592,0.0018612
24.74,0.051509,0.049249,0.0022597
24.75,0.052938,0.059001,-0.0060631
24.76,0.02727,0.034519,-0.0072492
24.77,0.011685,0.016506,-0.0048214
24.78,0.0067422,0.011001,-0.0042589
24.79,0.0052714,0.0094938,-0.0042224
24.8,0.0053265,0.0090251,-0.0036986
24.81,0.0074983,0.011141,-0.0036429
24.82,0.014644,0.017119,-0.002475
24.83,0.023245,0.025767,-0.0025225
24.84,0.019415,0.024146,-0.0047314
24.85,0.011639,0.015465,-0.0038251
24.86,0.011463,0.01482,-0.0033574
24.87,0.016864,0.01925,-0.0023855
24.88,0.018503,0.021385,-0.0028818
24.89,0.017963,0.020926,-0.0029622
24.9,0.031025,0.029737,0.0012886
24.91,0.067333,0.061406,0.0059266
24.92,0.085114,0.088758,-0.0036436
24.93,0.051746,0.059979,-0.0082338
24.94,0.025497,0.028536,-0.0030387
24.95,0.023877,0.024649,-0.00077204
24.96,0.029126,0.031241,-0.0021156
24.97,0.0224,0.027197,-0.004797
24.98,0.014609,0.018034,-0.0034258
24.99,0.017826,0.019319,-0.0014931
25,0.028009,0.028984,-0.00097481
25.01,0.026259,0.030539,-0.0042801
25.02,0.016218,0.019795,-0.0035778
25.03,0.015661,0.017075,-0.0014138
25.04,0.024984,0.025188,-0.00020419
25.05,0.027909,0.031398,-0.0034888
25.06,0.019915,0.023845,-0.0039304
25.07,0.021232,0.021596,-0.00036436
25.08,0.040849,0.038282,0.0025662
25.09,0.056052,0.058093,-0.0020408
25.1,0.037079,0.043989,-0.0069102
25.11,0.016303,0.020801,-0.0044977
25.12,0.0088685,0.012602,-0.003733
25.13,0.0071083,0.010749,-0.0036412
25.14,0.0079009,0.010855,-0.0029539
25.15,0.0126,0.014629,-0.0020293
25.16,0.028365,0.02671,0.0016551
25.17,0.054534,0.052503,0.0020305
25.18,0.052882,0.059131,-0.0062491
25.19,0.027844,0.033056,-0.005212
25.2,0.017619,0.019623,-0.0020045
25.21,0.021871,0.023253,-0.0013819
25.22,0.023383,0.026465,-0.0030817
25.23,0.015508,0.01973,-0.0042221
25.24,0.012553,0.014953,-0.0024005
25.25,0.019212,0.020645,-0.0014328
25.26,0.025313,0.02759,-0.0022765
25.27,0.019281,0.02321,-0.003929
25.28,0.015856,0.018071,-0.0022149
25.29,0.026405,0.026078,0.00032704
25.3,0.040258,0.041946,-0.0016878
25.31,0.031614,0.037612,-0.0059982
25.32,0.017587,0.022339,-0.0047516
25.33,0.017802,0.019203,-0.0014005
25.34,0.026616,0.027042,-0.00042603
25.35,0.024232,0.028357,-0.0041251
25.36,0.013379,0.018627,-0.0052474
25.37,0.0096043,0.013778,-0.0041733
25.38,0.012008,0.015002,-0.0029938
25.39,0.012713,0.017008,-0.004295
25.4,0.010609,0.014467,-0.0038579
25.41,0.014773,0.016163,-0.0013902
25.42,0.030246,0.029742,0.00050401
25.43,0.039055,0.042704,-0.0036489
25.44,0.024061,0.030512,-0.0064507
25.45,0.010237,0.01481,-0.0045729
25.46,0.0053728,0.0096073,-0.0042345
25.47,0.0038838,0.008452,-0.0045682
25.48,0.0035879,0.0086499,-0.0050621
25.49,0.0044066,0.0093862,-0.0049796
25.5,0.0075509,0.011216,-0.0036655
25.51,0.011758,0.016378,-0.0046205
25.52,0.0107,0.015773,-0.0050721
25.53,0.0081387,0.011212,-0.0030735
25.54,0.011071,0.013084,-0.0020137
25.55,0.018517,0.021484,-0.0029677
25.56,0.019422,0.024651,-0.0052286
25.57,0.016512,0.020158,-0.0036466
25.58,0.026421,0.025213,0.0012084
25.59,0.051899,0.050122,0.0017774
25.6,0.055969,0.061902,-0.0059333
25.61,0.03052,0.036918,-0.006398
25.62,0.015942,0.01958,-0.0036384
25.63,0.015809,0.01943,-0.003621
25.64,0.016981,0.021781,-0.0048005
25.65,0.013168,0.0169,-0.0037325
25.66,0.014272,0.015759,-0.0014866
25.67,0.026844,0.027308,-0.00046431
25.68,0.036685,0.041019,-0.0043343
25.69,0.024873,0.03223,-0.007357
25.7,0.012813,0.01787,-0.005057
25.71,0.011796,0.014702,-0.0029058
25.72,0.014628,0.0174,-0.0027721
25.73,0.012045,0.015745,-0.0037
25.74,0.0092396,0.012476,-0.0032364
25.75,0.013778,0.015883,-0.0021045
25.76,0.022137,0.025065,-0.0029286
25.77,0.018814,0.024028,-0.0052143
25.78,0.0091553,0.01352,-0.0043644
25.79,0.0046406,0.0082499,-0.0036092
25.8,0.0033639,0.0070496,-0.0036857
25.81,0.0032594,0.0069641,-0.0037047
25.82,0.0042405,0.0069382,-0.0026977
25.83,0.0079538,0.010059,-0.0021048
25.84,0.015269,0.016806,-0.0015366
25.85,0.016688,0.020923,-0.0042356
25.86,0.010276,0.014361,-0.0040843
25.87,0.0074474,0.010381,-0.002934
25.88,0.0096444,0.012696,-0.0030516
25.89,0.011793,0.01512,-0.0033269
25.9,0.012504,0.014325,-0.0018206
25.91,0.021646,0.019274,0.0023722
25.92,0.047918,0.043496,0.0044221
25.93,0.063032,0.066353,-0.0033218
25.94,0.039611,0.046009,-0.0063985
25.95,0.019971,0.022428,-0.0024572
25.96,0.019617,0.020961,-0.0013441
25.97,0.023145,0.025805,-0.0026597
25.98,0.015695,0.01988,-0.004185
25.99,0.0073826,0.011113,-0.0037303
26,0.0041352,0.0076853,-0.0035501
26.01,0.0030991,0.0064545,-0.0033553
26.02,0.0029165,0.0060119,-0.0030954
26.03,0.0036375,0.0063538,-0.0027163
26.04,0.0062774,0.008963,-0.0026856
26.05,0.009626,0.012703,-0.0030772
26.06,0.0089076,0.013042,-0.0041341
26.07,0.008215,0.011142,-0.0029273
26.08,0.014755,0.014916,-0.0001612
26.09,0.025882,0.027244,-0.0013613
26.1,0.022861,0.026992,-0.0041312
26.11,0.010802,0.01414,-0.0033378
26.12,0.00485,0.0080077,-0.0031577
26.13,0.0030276,0.0062012,-0.0031736
26.14,0.0025232,0.0057951,-0.0032719
26.15,0.0027896,0.0054865,-0.0026969
26.16,0.0044386,0.0063391,-0.0019005
26.17,0.007532,0.0099701,-0.0024381
26.18,0.0079074,0.010919,-0.0030113
26.19,0.0060052,0.0087731,-0.0027679
26.2,0.0076683,0.0092883,-0.0016201
26.21,0.013634,0.015112,-0.0014779
26.22,0.014886,0.017959,-0.0030738
26.23,0.0097733,0.012695,-0.0029221
26.24,0.0092508,0.011029,-0.0017782
26.25,0.015304,0.017227,-0.0019235
26.26,0.017445,0.020905,-0.0034606
26.27,0.011142,0.01421,-0.003068
26.28,0.0082994,0.010189,-0.0018894
26.29,0.011629,0.012524,-0.00089496
26.3,0.013526,0.015832,-0.0023058
26.31,0.010274,0.013157,-0.0028837
26.32,0.011237,0.0125,-0.0012628
26.33,0.020965,0.021458,-0.00049281
26.34,0.026858,0.028872,-0.0020134
26.35,0.017471,0.02047,-0.002999
26.36,0.0099991,0.011822,-0.0018229
26.37,0.010816,0.012275,-0.0014584
26.38,0.012921,0.01473,-0.0018088
26.39,0.0113,0.013392,-0.0020917
26.4,0.014249,0.014151,9.8015e-05
26.41,0.029319,0.02724,0.0020786
26.42,0.040752,0.042317,-0.0015649
26.43,0.026667,0.031224,-0.0045569
26.44,0.011145,0.01426,-0.003115
26.45,0.0054137,0.0074213,-0.0020076
26.46,0.0036929,0.0061049,-0.002412
26.47,0.0034103,0.0058479,-0.0024376
26.48,0.0046183,0.0064582,-0.0018398
26.49,0.0087052,0.010131,-0.0014256
26.5,0.012612,0.014895,-0.0022828
26.51,0.0099813,0.012896,-0.0029144
26.52,0.0075237,0.0090642,-0.0015405
26.53,0.01116,0.011892,-0.00073261
26.54,0.01559,0.017484,-0.0018942
26.55,0.011877,0.015242,-0.0033643
26.56,0.0079678,0.0098186,-0.0018508
26.57,0.010703,0.011933,-0.00123
26.58,0.014976,0.017215,-0.0022393
26.59,0.011404,0.01439,-0.0029865
26.6,0.0065937,0.0095193,-0.0029256
26.61,0.0067785,0.0091191,-0.0023406
26.62,0.008868,0.011552,-0.0026844
26.63,0.0075843,0.010455,-0.0028708
26.64,0.0064707,0.0084201,-0.0019494
26.65,0.010567,0.011591,-0.0010243
26.66,0.015997,0.017611,-0.0016146
26.67,0.012518,0.015741,-0.0032231
26.68,0.0067964,0.0098955,-0.0030991
26.69,0.0060924,0.0086664,-0.002574
26.7,0.0075484,0.0099133,-0.0023649
26.71,0.0067073,0.0095232,-0.002816
26.72,0.0066067,0.0083712,-0.0017645
26.73,0.0121,0.012915,-0.0008151
26.74,0.018788,0.020669,-0.0018811
26.75,0.014292,0.018062,-0.0037698
26.76,0.0064439,0.0098468,-0.0034029
26.77,0.0031886,0.0055594,-0.0023708
26.78,0.0022776,0.0047317,-0.0024542
26.79,0.0022446,0.0052289,-0.0029842
26.8,0.0032189,0.0060328,-0.0028139
26.81,0.0064108,0.0083747,-0.001964
26.82,0.0099567,0.012189,-0.0022327
26.83,0.0079892,0.010661,-0.0026718
26.84,0.004699,0.0068493,-0.0021503
26.85,0.0046389,0.0064434,-0.0018045
26.86,0.0060005,0.0080741,-0.0020735
26.87,0.0058154,0.0081278,-0.0023125
26.88,0.0068064,0.0080654,-0.001259
26.89,0.013647,0.013453,0.00019391
26.9,0.021667,0.022475,-0.00080797
26.91,0.017133,0.019654,-0.0025205
26.92,0.00975,0.011374,-0.0016239
26.93,0.010228,0.01098,-0.00075258
26.94,0.013304,0.014943,-0.001639
26.95,0.010232,0.012491,-0.0022588
26.96,0.0065106,0.0082323,-0.0017217
26.97,0.0076932,0.0091522,-0.0014591
26.98,0.010324,0.011854,-0.00153
26.99,0.0084644,0.010584,-0.0021196
27,0.0067372,0.0081623,-0.0014251
27.01,0.010176,0.011029,-0.00085237
27.02,0.014366,0.015691,-0.0013248
27.03,0.011673,0.013633,-0.00196
27.04,0.010053,0.010897,-0.00084315
27.05,0.017075,0.0166,0.00047514
27.06,0.023763,0.02463,-0.0008667
27.07,0.016208,0.019001,-0.0027927
27.08,0.0071395,0.0098616,-0.0027221
27.09,0.0037982,0.0060353,-0.0022371
27.1,0.0030363,0.005104,-0.0020678
27.11,0.0035805,0.0055181,-0.0019376
27.12,0.0065627,0.0076669,-0.0011042
27.13,0.014356,0.014288,6.7805e-05
27.14,0.019424,0.020666,-0.0012411
27.15,0.012671,0.015383,-0.0027118
27.16,0.0062715,0.0083513,-0.0020798
27.17,0.0051964,0.0071241,-0.0019277
27.18,0.0053793,0.0075341,-0.0021547
27.19,0.0045033,0.0065856,-0.0020823
27.2,0.0054195,0.0065915,-0.001172
27.21,0.010038,0.010666,-0.00062799
27.22,0.012436,0.013994,-0.0015583
27.23,0.008205,0.010214,-0.0020089
27.24,0.0058205,0.007233,-0.0014125
27.25,0.0078946,0.0090032,-0.0011086
27.26,0.0085176,0.010525,-0.0020077
27.27,0.0049876,0.0072752,-0.0022875
27.28,0.0024597,0.0043471,-0.0018873
27.29,0.0016642,0.0037419,-0.0020777
27.3,0.0015423,0.0034771,-0.0019348
27.31,0.0018937,0.0035145,-0.0016208
27.32,0.0032534,0.0046117,-0.0013582
27.33,0.0058503,0.0071598,-0.0013095
27.34,0.0066948,0.0084745,-0.0017796
27.35,0.0062771,0.0076158,-0.0013387
27.36,0.0107,0.010452,0.00024804
27.37,0.019794,0.01941,0.00038388
27.38,0.018872,0.020782,-0.0019095
27.39,0.0091625,0.011406,-0.0022431
27.4,0.0038704,0.0060412,-0.0021708
27.41,0.0022122,0.0041643,-0.0019521
27.42,0.0017071,0.0033519,-0.0016447
27.43,0.0017802,0.00347,-0.0016898
27.44,0.0026864,0.004036,-0.0013496
27.45,0.0040765,0.0052856,-0.001209
27.46,0.0038588,0.0053483,-0.0014894
27.47,0.0031845,0.0045906,-0.0014061
27.48,0.0045659,0.0053178,-0.00075195
27.49,0.0067195,0.007532,-0.0008125
27.5,0.0061236,0.0073293,-0.0012057
27.51,0.0060696,0.0065601,-0.00049045
27.52,0.011098,0.010789,0.00030925
27.53,0.016257,0.016669,-0.00041222
27.54,0.011901,0.013892,-0.0019902
27.55,0.0064948,0.0079916,-0.0014968
27.56,0.0062903,0.0070483,-0.00075799
27.57,0.0074034,0.0081828,-0.00077944
27.58,0.0062798,0.0072531,-0.00097327
27.59,0.0072465,0.0072986,-5.2086e-05
27.6,0.013819,0.013369,0.00045036
27.61,0.017706,0.018374,-0.0006677
27.62,0.011094,0.012662,-0.0015687
27.63,0.0053892,0.0066887,-0.0012996
27.64,0.0043025,0.0053257,-0.0010232
27.65,0.0040324,0.0052021,-0.0011697
27.66,0.0030785,0.0042076,-0.001129
27.67,0.0034631,0.0042267,-0.00076363
27.68,0.0055369,0.0062183,-0.00068141
27.69,0.0056126,0.00675,-0.0011374
27.7,0.0032079,0.0045616,-0.0013537
27.71,0.0018196,0.0032083,-0.0013887
27.72,0.0015442,0.0028688,-0.0013246
27.73,0.0018628,0.0030316,-0.0011688
27.74,0.0032096,0.0039173,-0.00070767
27.75,0.0073795,0.0071853,0.00019416
27.76,0.01308,0.013083,-2.4605e-06
27.77,0.01138,0.012767,-0.0013872
27.78,0.0059307,0.0077102,-0.0017795
27.79,0.0043242,0.0055396,-0.0012154
27.8,0.004862,0.005922,-0.00106
27.81,0.0045615,0.0058778,-0.0013163
27.82,0.005386,0.0059499,-0.00056389
27.83,0.010572,0.010425,0.00014719
27.84,0.01513,0.015609,-0.00047917
27.85,0.01066,0.012156,-0.0014952
27.86,0.0057434,0.0071004,-0.001357
27.87,0.0055783,0.0064741,-0.00089579
27.88,0.0060925,0.0073593,-0.0012668
27.89,0.0043204,0.0059677,-0.0016473
27.9,0.0035483,0.0048897,-0.0013414
27.91,0.0050984,0.0060504,-0.00095199
27.92,0.0056992,0.0065734,-0.00087417
27.93,0.0039818,0.0048667,-0.00088483
27.94,0.0037902,0.0046321,-0.00084193
27.95,0.0056763,0.0066203,-0.00094397
27.96,0.0057797,0.0069678,-0.0011881
27.97,0.004263,0.0054085,-0.0011455
27.98,0.0055542,0.0060562,-0.00050202
27.99,0.0089682,0.0093653,-0.00039704
28,0.0078403,0.0091709,-0.0013306
28.01,0.003748,0.0052842,-0.0015362
28.02,0.0017158,0.0030446,-0.0013289
28.03,0.0010644,0.0022382,-0.0011738
28.04,0.00082905,0.0018652,-0.0010362
28.05,0.00074646,0.0019886,-0.0012422
28.06,0.00075804,0.0021446,-0.0013865
28.07,0.00087789,0.0020962,-0.0012183
28.08,0.0012357,0.0024478,-0.0012122
28.09,0.0023525,0.0030798,-0.00072729
28.1,0.0048928,0.0052694,-0.00037657
28.11,0.0063006,0.0072081,-0.00090752
28.12,0.0047217,0.005947,-0.0012254
28.13,0.0047969,0.0054642,-0.0006673
28.14,0.0079397,0.0085443,-0.0006046
28.15,0.0085602,0.0096299,-0.0010697
28.16,0.0055701,0.0067996,-0.0012296
28.17,0.0053187,0.0062294,-0.00091075
28.18,0.0078326,0.0085171,-0.00068446
28.19,0.0072063,0.008277,-0.0010707
28.2,0.0042928,0.0055893,-0.0012966
28.21,0.0039399,0.0048054,-0.00086556
28.22,0.0050526,0.0060728,-0.0010202
28.23,0.0041624,0.0056802,-0.0015178
28.24,0.002738,0.0043334,-0.0015953
28.25,0.0029608,0.0042443,-0.0012835
28.26,0.003798,0.0046484,-0.0008504
28.27,0.004119,0.0047839,-0.00066494
28.28,0.0067123,0.0068456,-0.00013325
28.29,0.014016,0.013206,0.00081019
28.3,0.016938,0.017072,-0.00013415
28.31,0.0097272,0.01199,-0.0022623
28.32,0.0040548,0.0060264,-0.0019716
28.33,0.0022074,0.0035939,-0.0013866
28.34,0.0018065,0.0031423,-0.0013358
28.35,0.0023077,0.0034033,-0.0010956
28.36,0.0045153,0.004958,-0.00044269
28.37,0.0076503,0.0078645,-0.00021422
28.38,0.0067206,0.0078571,-0.0011364
28.39,0.003857,0.0053038,-0.0014468
28.4,0.0035143,0.0046996,-0.0011853
28.41,0.0043397,0.0054351,-0.0010954
28.42,0.0038337,0.0051958,-0.0013621
28.43,0.0040789,0.0047281,-0.00064928
28.44,0.0073755,0.007201,0.00017452
28.45,0.0093827,0.009875,-0.00049225
28.46,0.0059834,0.0075018,-0.0015185
28.47,0.003241,0.0046447,-0.0014036
28.48,0.0030942,0.0042948,-0.0012006
28.49,0.0028571,0.0041784,-0.0013213
28.5,0.0016827,0.002999,-0.0013163
28.51,0.00096593,0.0022616,-0.0012957
28.52,0.00076638,0.0020187,-0.0012523
28.53,0.00082444,0.0019368,-0.0011123
28.54,0.0012661,0.00206,-0.00079392
28.55,0.0025865,0.0030571,-0.00047058
28.56,0.0039523,0.0046201,-0.00066781
28.57,0.0032305,0.0044447,-0.0012141
28.58,0.0024905,0.0036028,-0.0011123
28.59,0.0036485,0.0043725,-0.000724
28.6,0.0044388,0.005253,-0.00081422
28.61,0.0027756,0.0039607,-0.0011851
28.62,0.0012741,0.0024199,-0.0011458
28.63,0.00075645,0.0017986,-0.0010422
28.64,0.0006314,0.0016361,-0.0010047
28.65,0.00072018,0.0017548,-0.0010346
28.66,0.0011724,0.0020339,-0.00086143
28.67,0.0018741,0.0026485,-0.00077441
28.68,0.0017952,0.0027752,-0.00097995
28.69,0.0013337,0.0022577,-0.00092407
28.7,0.0015843,0.0023065,-0.00072219
28.71,0.0021877,0.0028264,-0.00063875
28.72,0.0023974,0.0030398,-0.00064235
28.73,0.0036732,0.0038393,-0.00016603
28.74,0.0076156,0.0073738,0.00024179
28.75,0.0096127,0.0099383,-0.0003256
28.76,0.0060711,0.0071777,-0.0011066
28.77,0.0036644,0.0044293,-0.00076488
28.78,0.0040144,0.0044174,-0.000403
28.79,0.0037491,0.0043395,-0.00059033
28.8,0.0024881,0.0033592,-0.00087114
28.81,0.0025471,0.0031818,-0.00063465
28.82,0.0034888,0.0040492,-0.00056037
28.83,0.0030648,0.0038777,-0.00081287
28.84,0.0023241,0.0030045,-0.00068037
28.85,0.0031325,0.0035333,-0.00040081
28.86,0.0040799,0.0044718,-0.00039188
28.87,0.0033773,0.0039368,-0.00055944
28.88,0.0036528,0.0037126,-5.9784e-05
28.89,0.0063097,0.0060235,0.00028615
28.9,0.0069024,0.0071995,-0.00029715
28.91,0.0038262,0.0048044,-0.00097822
28.92,0.0017502,0.0026268,-0.00087664
28.93,0.0011497,0.0019035,-0.00075385
28.94,0.0011725,0.0016449,-0.00047245
28.95,0.0018983,0.001925,-2.6784e-05
28.96,0.0040862,0.003962,0.00012425
28.97,0.0061016,0.0060528,4.8811e-05
28.98,0.0044904,0.0049517,-0.00046129
28.99,0.002478,0.0031042,-0.00062617
29,0.0023213,0.0026748,-0.00035349
29.01,0.00244,0.0026603,-0.00022035
29.02,0.0020192,0.0023368,-0.00031763
29.03,0.0025587,0.0026102,-5.1461e-05
29.04,0.0042175,0.00404,0.00017749
29.05,0.0041936,0.0042825,-8.8957e-05
29.06,0.0029394,0.0031584,-0.00021901
29.07,0.003536,0.0033811,0.00015486
29.08,0.0048387,0.0046657,0.00017297
29.09,0.0038058,0.0040715,-0.00026569
29.1,0.0026717,0.0028703,-0.00019868
29.11,0.0034865,0.0033337,0.00015278
29.12,0.0040145,0.0039656,4.8953e-05
29.13,0.0025839,0.0029031,-0.00031913
29.14,0.0015716,0.0017648,-0.00019325
29.15,0.0015847,0.0017385,-0.00015382
29.16,0.0017313,0.0018854,-0.00015409
29.17,0.0022435,0.0020518,0.00019166
29.18,0.0046049,0.0040561,0.00054879
29.19,0.007316,0.006682,0.00063395
29.2,0.0055539,0.0056305,-7.6646e-05
29.21,0.0024464,0.0029154,-0.00046894
29.22,0.001151,0.0013526,-0.00020163
29.23,0.00077543,0.00080458,-2.9155e-05
29.24,0.00073951,0.00070727,3.2242e-05
29.25,0.0010556,0.00096921,8.6396e-05
29.26,0.0016735,0.0016325,4.0982e-05
29.27,0.0017153,0.001848,-0.00013268
29.28,0.0014065,0.0014099,-3.4605e-06
29.29,0.0019332,0.0016742,0.00025903
29.3,0.0028238,0.0024844,0.00033939
29.31,0.0025782,0.0022835,0.0002947
29.32,0.0026264,0.0022992,0.00032718
29.33,0.0045562,0.0040867,0.0004695
29.34,0.0055788,0.0051125,0.00046633
29.35,0.0035074,0.0035132,-5.8302e-06
29.36,0.0019678,0.001863,0.00010486
29.37,0.0018583,0.0014438,0.0004145
29.38,0.0019395,0.0014618,0.00047769
29.39,0.0024477,0.0018706,0.00057706
29.4,0.0048663,0.0039482,0.00091813
29.41,0.0072176,0.0063596,0.00085803
29.42,0.0052723,0.005188,8.429e-05
29.43,0.0028599,0.0027967,6.3198e-05
29.44,0.0026399,0.0022407,0.00039915
29.45,0.0027027,0.0022229,0.00047979
29.46,0.0022414,0.0017032,0.00053819
29.47,0.0030515,0.0025751,0.00047634
29.48,0.0049482,0.0034758,0.0014725
29.49,0.004335,0.0028621,0.0014729
29.5,0.0020912,0.00090769,0.0011836
29.51,0.00099271,8.2152e-05,0.00091056
29.52,0.00068152,0,0.00068152
29.53,0.00068435,0,0.00068435
29.54,0.0010628,0,0.0010628
29.55,0.0018869,0,0.0018869
29.56,0.0020722,0,0.0020722
29.57,0.0014577,0,0.0014577
29.58,0.0014962,0,0.0014962
29.59,0.0020337,0,0.0020337
29.6,0.0019232,0,0.0019232
29.61,0.0020574,0,0.0020574
29.62,0.0036947,0,0.0036947
29.63,0.0047311,0.00086131,0.0038698
29.64,0.0031685,0.00032485,0.0028437
29.65,0.0021638,0,0.0021638
29.66,0.0025896,0,0.0025896
29.67,0.0023198,0,0.0023198
29.68,0.0012371,0,0.0012371
29.69,0.00066817,0,0.00066817
29.7,0.00052577,0,0.00052577
29.71,0.00059315,0,0.00059315
29.72,0.00098619,0,0.00098619
29.73,0.0018337,0,0.0018337
29.74,0.0022056,0,0.0022056
29.75,0.0020214,0,0.0020214
29.76,0.0031887,0,0.0031887
29.77,0.0051498,0,0.0051498
29.78,0.0041987,0,0.0041987
29.79,0.0019195,0,0.0019195
29.8,0.00090608,0,0.00090608
29.81,0.00064407,0,0.00064407
29.82,0.00072121,0,0.00072121
29.83,0.001299,0,0.001299
29.84,0.0023209,0,0.0023209
29.85,0.0022724,0,0.0022724
29.86,0.001374,0,0.001374
29.87,0.0011985,0,0.0011985
29.88,0.0013759,0,0.0013759
29.89,0.0011583,0,0.0011583
29.9,0.0012235,0,0.0012235
29.91,0.0019729,0,0.0019729
29.92,0.0021778,0,0.0021778
29.93,0.0016842,0,0.0016842
29.94,0.0021546,0,0.0021546
29.95,0.0031084,0,0.0031084
29.96,0.0025506,0,0.0025506
29.97,0.001887,0,0.001887
29.98,0.0026018,0,0.0026018
29.99,0.0029148,0,0.0029148


==> figures/data/20230426_ADP_0.007_small_stretch/simu_xrd_strain02/simuXRD_fit_strnmf2.csv <==
0,0.24414,0.22455,0.019591
0.01,0.24632,0.225,0.021316
0.02,0.24853,0.22678,0.021751
0.030001,0.25078,0.22842,0.022357
0.040001,0.25306,0.23023,0.022822
0.050001,0.25537,0.23195,0.023416
0.060001,0.25771,0.23366,0.024048
0.070001,0.26009,0.23557,0.024518
0.080001,0.26251,0.23764,0.024867
0.090002,0.26496,0.23982,0.025134
0.1,0.26744,0.24203,0.02541
0.11,0.26997,0.24433,0.025634
0.12,0.27253,0.24673,0.025794
0.13,0.27513,0.24923,0.025903
0.14,0.27777,0.25184,0.025935
0.15,0.28045,0.25457,0.025885
0.16,0.28318,0.25741,0.025768
0.17,0.28594,0.26036,0.025579
0.18,0.28875,0.26343,0.025316
0.19,0.2916,0.26665,0.024956
0.2,0.2945,0.27007,0.024433
0.21,0.29745,0.27373,0.023713
0.22,0.30044,0.27712,0.023315
0.23,0.30348,0.28022,0.023254
0.24,0.30657,0.28315,0.023417
0.25,0.30971,0.28601,0.023698
0.26,0.3129,0.28886,0.024037
0.27,0.31614,0.29175,0.024397
0.28,0.31944,0.2947,0.024744
0.29,0.3228,0.29776,0.025038
0.30001,0.32621,0.30095,0.025256
0.31001,0.32968,0.3043,0.025374
0.32001,0.3332,0.30785,0.02535
0.33001,0.33679,0.31164,0.025153
0.34001,0.34044,0.31583,0.024617
0.35001,0.34416,0.32049,0.02367
0.36001,0.34794,0.32577,0.022169
0.37001,0.35179,0.33141,0.020375
0.38001,0.3557,0.33651,0.019193
0.39001,0.35969,0.3401,0.01959
0.40001,0.36375,0.34158,0.022167
0.41001,0.36788,0.3414,0.026481
0.42001,0.37209,0.3408,0.031289
0.43001,0.37637,0.34083,0.035541
0.44001,0.38074,0.3412,0.039538
0.45001,0.38518,0.34347,0.041716
0.46001,0.39613,0.34765,0.048479
0.47001,0.40077,0.3529,0.047874
0.48001,0.4055,0.36022,0.045281
0.49001,0.41033,0.36706,0.043265
0.50001,0.41524,0.37317,0.042069
0.51001,0.42025,0.37895,0.041303
0.52001,0.42536,0.38457,0.040788
0.53001,0.43057,0.38975,0.040818
0.54001,0.43588,0.39517,0.040719
0.55001,0.44131,0.40055,0.040753
0.56001,0.44684,0.40612,0.040717
0.57001,0.45248,0.41193,0.040554
0.58001,0.45824,0.41823,0.04001
0.59001,0.46412,0.42501,0.039111
0.60001,0.47012,0.43156,0.038566
0.61001,0.47625,0.43872,0.037535
0.62001,0.48251,0.44654,0.035968
0.63001,0.4889,0.45492,0.03398
0.64001,0.49543,0.4631,0.032329
0.65001,0.50211,0.47125,0.030856
0.66001,0.50893,0.4794,0.029525
0.67001,0.5159,0.48761,0.028293
0.68001,0.52303,0.49581,0.027217
0.69001,0.53032,0.50417,0.02615
0.70001,0.53777,0.51268,0.02509
0.71001,0.5454,0.52147,0.023927
0.72001,0.5532,0.52983,0.023371
0.73001,0.56118,0.53709,0.024092
0.74001,0.56936,0.54379,0.025564
0.75001,0.57773,0.55067,0.027053
0.76001,0.58629,0.55767,0.028623
0.77001,0.59507,0.56526,0.02981
0.78001,0.60406,0.57388,0.030177
0.79001,0.61671,0.58314,0.033566
0.80001,0.62617,0.59389,0.032272
0.81001,0.63586,0.60555,0.030309
0.82001,0.6458,0.61732,0.028486
0.83001,0.656,0.62927,0.026731
0.84001,0.66646,0.64139,0.025068
0.85001,0.67719,0.65375,0.023438
0.86001,0.68821,0.66645,0.021762
0.87001,0.69952,0.67944,0.020083
0.88001,0.71113,0.69281,0.018325
0.89001,0.72307,0.70666,0.016411
0.90002,0.73533,0.72099,0.014335
0.91002,0.74793,0.73587,0.01206
0.92002,0.76089,0.75134,0.0095485
0.93002,0.77421,0.7675,0.0067097
0.94002,0.78792,0.78443,0.0034938
0.95002,0.80203,0.80219,-0.00016354
0.96002,0.81655,0.82084,-0.0042913
0.97002,0.8315,0.84067,-0.0091752
0.98002,0.8469,0.86173,-0.014835
0.99002,0.86277,0.88428,-0.021512
1,0.87913,0.9085,-0.029374
1.01,0.89599,0.93459,-0.038595
1.02,0.91339,0.96297,-0.049577
1.03,0.93134,0.99392,-0.062581
1.04,0.94987,1.0281,-0.0782
1.05,0.969,1.0658,-0.096835
1.06,0.98877,1.1078,-0.11908
1.07,1.0092,1.1548,-0.14562
1.08,1.0303,1.2075,-0.17719
1.09,1.0522,1.2666,-0.2144
1.1,1.0748,1.3328,-0.25807
1.11,1.0982,1.4072,-0.30908
1.12,1.1224,1.4908,-0.36841
1.13,1.1475,1.5841,-0.43664
1.14,1.1735,1.6883,-0.51481
1.15,1.2005,1.8041,-0.60356
1.16,1.2285,1.9321,-0.70352
1.17,1.2576,2.0725,-0.81485
1.18,1.2878,2.2255,-0.93763
1.19,1.3192,2.391,-1.0718
1.2,1.3519,2.5696,-1.2177
1.21,1.3858,2.7606,-1.3748
1.22,1.4212,2.9635,-1.5422
1.23,1.458,3.1774,-1.7193
1.24,1.4964,3.4002,-1.9038
1.25,1.5365,3.6312,-2.0947
1.26,1.5783,3.8688,-2.2905
1.27,1.6219,4.1091,-2.4872
1.28,1.6676,4.3564,-2.6888
1.29,1.7153,4.6216,-2.9063
1.3,1.7671,4.8975,-3.1305
1.31,1.8194,5.1703,-3.3509
1.32,1.8742,5.4315,-3.5573
1.33,1.9318,5.6761,-3.7443
1.34,1.9922,5.8979,-3.9057
1.35,2.0557,6.0893,-4.0336
1.36,2.1225,6.2465,-4.124
1.37,2.1928,6.3631,-4.1703
1.38,2.2669,6.4339,-4.167
1.39,2.3451,6.4514,-4.1063
1.4,2.4276,6.418,-3.9903
1.41,2.5149,6.3001,-3.7852
1.42,2.6073,6.1782,-3.5709
1.43,2.7051,5.7879,-3.0828
1.44,2.8089,5.7074,-2.8985
1.45,2.9192,4.742,-1.8228
1.46,3.0365,3.7549,-0.71839
1.47,3.1614,5.0741,-1.9127
1.48,3.2946,15.647,-12.352
1.49,3.4369,30.478,-27.041
1.5,3.5891,29.695,-26.106
1.51,3.7522,26.84,-23.088
1.52,3.9272,24.974,-21.047
1.53,4.1154,22.969,-18.853
1.54,4.3182,21.284,-16.966
1.55,4.5371,19.615,-15.078
1.56,4.7738,18.005,-13.231
1.57,5.0304,16.436,-11.405
1.58,5.3092,14.907,-9.5973
1.59,5.6159,13.419,-7.8035
1.6,5.9476,11.976,-6.0283
1.61,6.3107,10.58,-4.2694
1.62,6.7094,9.2353,-2.5259
1.63,7.1487,7.946,-0.79731
1.64,7.6341,6.7166,0.91756
1.65,8.1726,5.5537,2.6188
1.66,8.772,4.4614,4.3106
1.67,9.4421,3.4542,5.9879
1.68,10.195,2.5372,7.6574
1.69,11.043,1.7259,9.3175
1.7,12.006,1.0305,10.975
1.71,13.103,0.50232,12.601
1.72,14.363,0.058568,14.304
1.73,15.817,0.0018702,15.815
1.74,17.509,0,17.509
1.75,19.495,0,19.495
1.76,21.845,0,21.845
1.77,24.655,0.080565,24.575
1.78,28.056,1.0628,26.993
1.79,32.224,2.7344,29.489
1.8,37.41,5.4918,31.918
1.81,43.977,9.6773,34.3
1.82,52.465,15.833,36.632
1.83,63.706,24.782,38.924
1.84,79.044,37.838,41.205
1.85,100.76,57.221,43.536
1.86,132.98,86.867,46.112
1.87,183.89,134.75,49.14
1.88,271.71,217.6,54.109
1.89,444.79,379.11,65.685
1.9,868.79,766.12,102.68
1.91,2178.6,1975.8,202.8
1.92,5277.2,5343,-65.825
1.93,7006.8,7135.3,-128.47
1.94,4214.2,4133.7,80.44
1.95,1619.4,1552.8,66.599
1.96,693.14,670.38,22.767
1.97,378.34,347.43,30.918
1.98,239.69,209.82,29.869
1.99,165.98,137.35,28.626
2,121.96,95.043,26.915
2.01,93.515,68.74,24.776
2.02,74.057,51.789,22.268
2.03,60.152,40.541,19.611
2.04,49.869,32.66,17.208
2.05,42.051,26.686,15.365
2.06,35.967,25.964,10.004
2.07,31.142,10.924,20.218
2.08,27.252,0.92013,26.332
2.09,24.073,6.8532,17.22
2.1,21.443,38.878,-17.435
2.11,19.247,86.672,-67.424
2.12,17.399,72.409,-55.01
2.13,15.834,52.381,-36.547
2.14,14.506,57.592,-43.086
2.15,13.384,50.895,-37.512
2.16,12.449,48.027,-35.577
2.17,11.705,45.003,-33.297
2.18,11.197,42.703,-31.506
2.19,11.085,40.533,-29.448
2.2,11.999,39.462,-27.463
2.21,16.247,41.63,-25.383
2.22,25.418,49.737,-24.319
2.23,27.254,50.02,-22.766
2.24,17.478,38.378,-20.9
2.25,10.631,29.836,-19.205
2.26,8.1339,25.715,-17.581
2.27,7.06,23.116,-16.056
2.28,6.4291,21.125,-14.695
2.29,5.9841,19.509,-13.525
2.3,5.6381,18.188,-12.55
2.31,5.3519,17.097,-11.745
2.32,5.1074,16.19,-11.083
2.33,4.8941,15.439,-10.545
2.34,4.7054,14.823,-10.117
2.35,4.537,14.328,-9.7911
2.36,4.3856,13.947,-9.5609
2.37,4.2491,13.674,-9.4245
2.38,4.1257,13.509,-9.3832
2.39,4.0139,13.433,-9.4193
2.4,3.9127,13.418,-9.5049
2.41,3.821,13.442,-9.6214
2.42,3.7382,13.49,-9.7517
2.43,3.6634,13.54,-9.8763
2.44,3.5963,13.591,-9.9949
2.45,3.5362,13.647,-10.111
2.46,3.4828,13.696,-10.213
2.47,3.4357,13.732,-10.296
2.48,3.3947,13.817,-10.423
2.49,3.3593,13.829,-10.47
2.5,3.3295,13.685,-10.355
2.51,3.3051,13.353,-10.048
2.52,3.2859,14.561,-11.275
2.53,3.2717,14.076,-10.804
2.54,3.2626,6.3345,-3.0719
2.55,3.2584,8.0091,-4.7507
2.56,3.2591,17.373,-14.114
2.57,3.2648,27.159,-23.895
2.58,3.2754,23.939,-20.664
2.59,3.291,17.38,-14.089
2.6,3.3117,13.528,-10.216
2.61,3.3376,14.128,-10.791
2.62,3.3688,13.225,-9.8557
2.63,3.4055,12.93,-9.5245
2.64,3.448,12.706,-9.2585
2.65,3.4964,12.616,-9.1199
2.66,3.551,12.556,-9.0045
2.67,3.6123,12.514,-8.9022
2.68,3.6804,12.51,-8.8295
2.69,3.756,12.522,-8.7662
2.7,3.8395,12.55,-8.711
2.71,3.9313,12.601,-8.6694
2.72,4.0327,12.658,-8.6249
2.73,4.1435,12.715,-8.5719
2.74,4.2648,12.802,-8.5374
2.75,4.3976,12.931,-8.5335
2.76,4.543,13.126,-8.5833
2.77,4.7022,13.365,-8.6629
2.78,4.8766,13.656,-8.7793
2.79,5.0677,13.996,-8.9285
2.8,5.2773,14.363,-9.0855
2.81,5.5076,14.747,-9.2393
2.82,5.761,15.135,-9.3736
2.83,6.0403,15.543,-9.5023
2.84,6.3487,15.968,-9.6192
2.85,6.6901,16.406,-9.716
2.86,7.0691,16.855,-9.7863
2.87,7.4909,17.341,-9.8497
2.88,7.962,17.857,-9.8947
2.89,8.4899,18.334,-9.8439
2.9,9.084,18.655,-9.5707
2.91,9.7553,19.118,-9.3625
2.92,10.518,20.178,-9.6603
2.93,11.388,21.463,-10.075
2.94,12.387,17.264,-4.8769
2.95,13.541,14.393,-0.85218
2.96,14.886,21.759,-6.8729
2.97,16.462,25.909,-9.4468
2.98,18.328,30.082,-11.755
2.99,20.558,30.935,-10.377
3.0001,23.254,26.1,-2.8458
3.0101,26.557,28.543,-1.9854
3.0201,30.664,32.474,-1.8106
3.0301,35.857,37.3,-1.443
3.0401,42.561,43.401,-0.83932
3.0501,51.427,51.571,-0.14422
3.0601,63.501,63.025,0.47525
3.0701,80.555,79.554,1.0007
3.0801,105.79,104.24,1.5531
3.0901,145.51,141.29,4.2245
3.1001,213.67,204.64,9.0284
3.1101,346.86,330.09,16.769
3.1201,668.84,629.52,39.321
3.1301,1658,1537.4,120.56
3.1401,4079.4,4113.9,-34.456
3.1501,5632.1,5666.5,-34.344
3.1601,3510.8,3479.6,31.196
3.1701,1360.5,1356.1,4.4733
3.1801,575.69,576.62,-0.93437
3.1901,311.75,302.09,9.6567
3.2001,196.91,183.87,13.038
3.2101,136.33,120.83,15.498
3.2201,100.34,84.769,15.568
3.2301,77.179,61.533,15.646
3.2401,61.394,45.745,15.649
3.2501,50.154,34.428,15.726
3.2601,41.873,26.912,14.96
3.2701,35.602,20.373,15.229
3.2801,30.747,15.037,15.71
3.2901,26.919,10.456,16.463
3.3001,23.855,8.5284,15.326
3.3101,21.372,8.8449,12.527
3.3201,19.34,8.7156,10.625
3.3301,17.665,8.8202,8.8447
3.3401,16.278,9.4225,6.8556
3.3501,15.123,7.6312,7.4921
3.3601,14.163,6.1261,8.0365
3.3701,13.366,5.8921,7.4735
3.3801,12.709,5.8437,6.8653
3.3901,12.175,5.8764,6.2986
3.4001,11.75,5.943,5.8071
3.4101,11.424,6.1145,5.3097
3.4201,11.19,6.4079,4.7825
3.4301,11.044,6.8049,4.2394
3.4401,10.984,7.2837,3.7003
3.4501,11.01,7.8433,3.1664
3.4601,11.124,8.4879,2.6363
3.4701,11.333,9.2206,2.1124
3.4801,11.644,10.047,1.5979
3.4901,12.071,10.966,1.1045
3.5001,12.628,11.997,0.63092
3.5101,13.339,13.19,0.14847
3.5201,14.234,14.568,-0.33403
3.5301,15.353,16.117,-0.76413
3.5401,16.752,17.724,-0.9717
3.5501,18.508,19.692,-1.1836
3.5601,20.729,21.741,-1.0117
3.5701,23.568,26.22,-2.6526
3.5801,27.252,31.129,-3.8766
3.5901,32.13,33.282,-1.1522
3.6001,38.75,33.601,5.1495
3.6101,48.026,38.49,9.5365
3.6201,61.568,55.823,5.7448
3.6301,82.443,80.109,2.3342
3.6401,117.14,119.09,-1.952
3.6501,181.55,182.22,-0.66934
3.6601,324.52,319.75,4.7676
3.6701,735.8,679.7,56.105
3.6801,1932.3,1922.8,9.4847
3.6901,3439.1,3448.5,-9.4116
3.7001,2805.1,2765.1,39.932
3.7101,1202.6,1204.2,-1.643
3.7201,471.73,472.81,-1.077
3.7301,236.76,227.29,9.4731
3.7401,143.38,130.91,12.47
3.7501,96.794,83.407,13.387
3.7601,70.071,57.225,12.846
3.7701,53.281,40.838,12.443
3.7801,42.034,29.581,12.453
3.7901,34.134,21.869,12.265
3.8001,28.389,16.448,11.941
3.8101,24.116,12.573,11.544
3.8201,20.943,9.8181,11.125
3.8301,18.809,8.0619,10.747
3.8401,18.328,7.9604,10.367
3.8501,19.921,10.094,9.827
3.8601,19.268,9.862,9.4055
3.8701,14.826,6.0566,8.7697
3.8801,11.571,3.2877,8.2829
3.8901,9.9556,2.1094,7.8462
3.9001,8.9439,1.5634,7.3805
3.9101,8.1768,1.2741,6.9027
3.9201,7.5489,1.1278,6.4211
3.9301,7.0174,1.0755,5.9419
3.9401,6.5592,1.0978,5.4614
3.9501,6.1597,1.1824,4.9773
3.9601,5.8087,1.3153,4.4933
3.9701,5.4984,1.4887,4.0098
3.9801,5.2231,1.6973,3.5258
3.9901,4.978,1.9359,3.0421
4.0001,4.7592,2.1999,2.5593
4.0101,4.5637,2.4881,2.0756
4.0201,4.3889,2.7934,1.5955
4.0301,4.2326,3.1128,1.1198
4.0401,4.093,3.4455,0.64745
4.0501,3.9686,3.7973,0.17133
4.0601,3.8582,4.1701,-0.3119
4.0701,3.7608,4.5386,-0.7778
4.0801,3.6756,4.8945,-1.2189
4.0901,3.6017,5.2399,-1.6382
4.1001,3.5389,5.5663,-2.0275
4.1101,3.4865,5.858,-2.3714
4.1201,3.4449,6.3272,-2.8823
4.1301,3.4131,7.7435,-4.3305
4.1401,3.3916,7.0849,-3.6933
4.1501,3.3805,5.1679,-1.7875
4.1601,3.3802,6.3338,-2.9536
4.1701,3.3911,6.4598,-3.0687
4.1801,3.4141,1.368,2.0461
4.1901,3.45,5.37,-1.92
4.2001,3.5,10.185,-6.6855
4.2101,3.5657,2.2204,1.3453
4.2201,3.649,0.66833,2.9807
4.2301,3.7524,4.7781,-1.0257
4.2401,3.879,1.1671,2.7119
4.2501,4.0329,0,4.0329
4.2601,4.219,1.6036,2.6154
4.2701,4.444,2.135,2.309
4.2801,4.7164,2.556,2.1604
4.2901,5.0476,3.0201,2.0276
4.3001,5.4529,3.6433,1.8096
4.3101,5.9531,4.3508,1.6023
4.3201,6.5773,5.1672,1.4101
4.3301,7.3671,6.1883,1.1788
4.3401,8.3837,7.4356,0.94814
4.3501,9.7199,8.9181,0.80181
4.3601,11.522,11.074,0.44831
4.3701,14.033,13.913,0.11978
4.3801,17.679,17.73,-0.050779
4.3901,23.268,23.301,-0.032603
4.4001,32.499,31.161,1.3382
4.4101,49.5,47.446,2.0544
4.4201,86.776,84.711,2.0658
4.4301,192.65,178.12,14.532
4.4401,505.45,491.1,14.349
4.4501,928.42,917.96,10.457
4.4601,788.68,793.24,-4.5612
4.4701,346.02,369.4,-23.387
4.4801,135.53,146.91,-11.378
4.4901,67.981,72.14,-4.1593
4.5001,41.533,42.377,-0.84393
4.5101,28.488,28.198,0.29005
4.5201,21.075,20.652,0.42283
4.5301,16.463,16.078,0.38547
4.5401,13.409,13.235,0.17449
4.5501,11.295,11.413,-0.11842
4.5601,9.7831,10.157,-0.37404
4.5701,8.679,9.2969,-0.61793
4.5801,7.8623,8.7437,-0.88132
4.5901,7.2568,8.4085,-1.1517
4.6001,6.8123,8.1918,-1.3795
4.6101,6.4956,8.0569,-1.5613
4.6201,6.2845,7.3185,-1.034
4.6301,6.1644,6.2968,-0.13239
4.6401,6.1269,11.214,-5.0871
4.6501,6.1684,11.718,-5.5497
4.6601,6.288,8.5974,-2.3094
4.6701,6.4902,8.2709,-1.7807
4.6801,6.7835,6.9037,-0.12025
4.6901,7.1815,7.2637,-0.082273
4.7001,7.7044,6.7786,0.92575
4.7101,8.3816,5.5432,2.8384
4.7201,9.2554,6.3955,2.8599
4.7301,10.388,6.1954,4.1924
4.7401,11.87,9.06,2.8104
4.7501,13.844,13.389,0.45527
4.7601,16.532,15.519,1.0131
4.7701,20.307,18.527,1.78
4.7801,25.823,24.052,1.7715
4.7901,34.333,32.603,1.7293
4.8001,48.478,46.607,1.8707
4.8101,74.742,70.833,3.9086
4.8201,133.03,126.89,6.1352
4.8301,300.7,272.49,28.208
4.8401,788.48,763.37,25.113
4.8501,1402.7,1388.4,14.295
4.8601,1144.3,1153,-8.7364
4.8701,491.06,520.85,-29.792
4.8801,193.16,202.99,-9.8267
4.8901,97.421,95.846,1.5757
4.9001,59.411,54.785,4.6265
4.9101,40.501,34.764,5.7365
4.9201,29.726,24.998,4.7273
4.9301,23.076,18.098,4.9783
4.9401,18.859,12.534,6.3247
4.9501,16.51,10.489,6.0215
4.9601,16.824,9.4437,7.3808
4.9701,21.568,13.307,8.2614
4.9801,24.386,16.96,7.4264
4.9901,17.632,11.613,6.019
5.0001,11.017,5.5574,5.4594
5.0101,8.2308,3.0661,5.1648
5.0201,6.9698,2.1074,4.8623
5.0301,6.2084,1.7325,4.4759
5.0401,5.6723,1.6177,4.0545
5.0501,5.267,1.7039,3.563
5.0601,4.9497,2.1246,2.8251
5.0701,4.6974,2.7848,1.9126
5.0801,4.4958,2.14,2.3558
5.0901,4.3356,1.4386,2.897
5.1001,4.2104,0.85508,3.3553
5.1101,4.1157,2.0884,2.0272
5.1201,4.0482,3.2277,0.82043
5.1301,4.0056,3.5623,0.44325
5.1401,3.9865,4.509,-0.52247
5.1501,3.9906,4.2757,-0.285
5.1601,4.0166,1.8767,2.1399
5.1701,4.0652,0.28349,3.7817
5.1801,4.1372,0.83132,3.3059
5.1901,4.234,3.3963,0.83769
5.2001,4.3575,3.5334,0.82412
5.2101,4.5105,3.8003,0.71018
5.2201,4.6963,4.4242,0.27209
5.2301,4.9195,5.0211,-0.10159
5.2401,5.1859,5.662,-0.47605
5.2501,5.503,6.4016,-0.8986
5.2601,5.8802,7.2297,-1.3496
5.2701,6.3299,8.3427,-2.0128
5.2801,6.8683,9.6756,-2.8073
5.2901,7.5167,10.028,-2.5115
5.3001,8.3038,9.8551,-1.5513
5.3101,9.2687,11.064,-1.795
5.3201,10.466,13.896,-3.4305
5.3301,11.973,16.973,-5
5.3401,13.905,19.683,-5.7786
5.3501,16.433,21.794,-5.3611
5.3601,19.828,23.719,-3.8911
5.3701,24.536,28.727,-4.1907
5.3801,31.337,37.637,-6.2995
5.3901,41.696,48.131,-6.4351
5.4001,58.654,63.583,-4.9284
5.4101,89.476,92.788,-3.3119
5.4201,155.6,157.1,-1.498
5.4301,338.66,325.22,13.445
5.4401,893.05,893.57,-0.51919
5.4501,1747,1723,24.04
5.4601,1609.6,1588.2,21.359
5.4701,738.03,782.9,-44.869
5.4801,283.71,307.94,-24.231
5.4901,137.57,151.78,-14.21
5.5001,81.885,82.18,-0.29438
5.5101,54.909,39.354,15.556
5.5201,39.741,32.245,7.4966
5.5301,30.364,37.686,-7.3217
5.5401,24.176,26.921,-2.7452
5.5501,19.898,7.166,12.732
5.5601,16.839,9.1645,7.6746
5.5701,14.6,18.842,-4.2413
5.5801,12.939,7.8762,5.0632
5.5901,11.703,0.79644,10.906
5.6001,10.792,4.4847,6.3074
5.6101,10.144,4.8455,5.298
5.6201,9.7174,2.9405,6.7769
5.6301,9.4913,3.2602,6.2311
5.6401,9.4587,3.7547,5.704
5.6501,9.6276,4.2663,5.3612
5.6601,10.023,4.9766,5.046
5.6701,10.69,5.9,4.7903
5.6801,11.71,7.1383,4.5715
5.6901,13.212,8.7365,4.4756
5.7001,15.418,11.087,4.331
5.7101,18.716,14.648,4.0676
5.7201,23.836,19.868,3.9681
5.7301,32.28,28.378,3.9023
5.7401,47.583,43.334,4.2494
5.7501,79.923,75.409,4.5138
5.7601,167.32,157.33,9.9838
5.7701,436.72,434.77,1.9504
5.7801,902.83,889.39,13.44
5.7901,902.75,877.78,24.967
5.8001,436.47,452.59,-16.115
5.8101,166.9,173.5,-6.6012
5.8201,79.328,77.68,1.6476
5.8301,46.806,42.699,4.1074
5.8401,31.312,26.025,5.2873
5.8501,22.665,17.574,5.0909
5.8601,17.327,11.606,5.7207
5.8701,13.792,8.7147,5.0777
5.8801,11.327,8.1834,3.1439
5.8901,9.5383,3.8396,5.6987
5.9001,8.1982,1.8174,6.3808
5.9101,7.169,3.804,3.365
5.9201,6.3615,1.5549,4.8066
5.9301,5.7174,1.0829,4.6344
5.9401,5.1964,2.2364,2.96
5.9501,4.7704,0.73101,4.0394
5.9601,4.419,0.79658,3.6225
5.9701,4.1275,0.62163,3.5059
5.9801,3.8847,0.12152,3.7632
5.9901,3.6825,0.63939,3.0431
6.0001,3.5144,0.63824,2.8761
6.0101,3.3757,0.82109,2.5546
6.0201,3.2629,1.0471,2.2157
6.0301,3.1732,1.59,1.5831
6.0401,3.1047,1.6924,1.4123
6.0501,3.0561,1.0356,2.0205
6.0601,3.0268,3.0852,-0.058437
6.0701,3.0165,2.1478,0.86873
6.0801,3.0261,0.48701,2.5391
6.0901,3.056,3.1059,-0.049929
6.1001,3.1081,2.5189,0.5892
6.1101,3.185,3.2483,-0.063332
6.1201,3.2904,4.5247,-1.2343
6.1301,3.4293,3.7307,-0.30142
6.1401,3.6087,4.2387,-0.63
6.1501,3.8382,4.0956,-0.25739
6.1601,4.1312,5.3909,-1.2597
6.1701,4.507,5.9507,-1.4437
6.1801,4.9935,6.0163,-1.0228
6.1901,5.6326,7.2131,-1.5804
6.2001,6.4894,8.6461,-2.1567
6.2101,7.6692,10.605,-2.9354
6.2201,9.352,12.373,-3.0208
6.2301,11.867,12.917,-1.0502
6.2401,15.871,19.788,-3.9168
6.2501,22.85,23.199,-0.34895
6.2601,36.834,35.933,0.90109
6.2701,72.003,71.109,0.89456
6.2801,181.35,173.78,7.5692
6.2901,421.1,413.78,7.3212
6.3001,515.98,502.86,13.116
6.3101,290.63,310.64,-20.014
6.3201,111.7,122.91,-11.213
6.3301,50.236,53.954,-3.7175
6.3401,28.924,27.176,1.7482
6.3501,19.374,17.259,2.1159
6.3601,14.286,12.422,1.8646
6.3701,11.283,9.172,2.1106
6.3801,9.3968,7.7794,1.6174
6.3901,8.1745,7.0993,1.0752
6.4001,7.3804,5.8892,1.4912
6.4101,6.8852,5.4849,1.4004
6.4201,6.6163,5.7403,0.87603
6.4301,6.5344,5.1511,1.3834
6.4401,6.6229,6.4459,0.17694
6.4501,6.8825,5.9279,0.95462
6.4601,7.3314,7.2842,0.047125
6.4701,8.0077,7.6796,0.32802
6.4801,8.9778,9.0486,-0.070775
6.4901,10.352,9.4047,0.94743
6.5001,12.316,12.21,0.10627
6.5101,15.195,14.918,0.27716
6.5201,19.592,19.148,0.44358
6.5301,26.736,25.473,1.2634
6.5401,39.475,37.917,1.5583
6.5501,65.805,63.832,1.9734
6.5601,134.95,128.67,6.2709
6.5701,349.93,337.71,12.217
6.5801,762.35,736.43,25.916
6.5901,827.4,809.56,17.837
6.6001,423.31,458.49,-35.176
6.6101,161.01,179.84,-18.835
6.6201,74.448,75.419,-0.97043
6.6301,43.276,42.27,1.0061
6.6401,28.931,25.776,3.1548
6.6501,21.484,17.264,4.2201
6.6601,18.351,11.006,7.3447
6.6701,19.603,13.824,5.7798
6.6801,20.622,13.675,6.9468
6.6901,15.241,8.3409,6.8997
6.7001,9.8435,3.8295,6.0141
6.7101,7.3661,1.4433,5.9228
6.7201,6.1423,1.0208,5.1215
6.7301,5.3674,0.97573,4.3917
6.7401,4.813,0.29688,4.5162
6.7501,4.3948,0,4.3948
6.7601,4.0713,0,4.0713
6.7701,3.819,0,3.819
6.7801,3.6229,0,3.6229
6.7901,3.4732,0,3.4732
6.8001,3.3633,0.06249,3.3008
6.8101,3.2889,0.47198,2.8169
6.8201,3.2474,0.21278,3.0346
6.8301,3.2377,0,3.2377
6.8401,3.2599,0.70835,2.5516
6.8501,3.3157,0.76736,2.5483
6.8601,3.4079,1.3397,2.0682
6.8701,3.5415,1.2623,2.2792
6.8801,3.7233,1.7337,1.9896
6.8901,3.9635,3.3391,0.6244
6.9001,4.2765,3.531,0.74545
6.9101,4.6827,2.7518,1.9309
6.9201,5.2121,3.18,2.0321
6.9301,5.8849,4.8333,1.0516
6.9401,6.8183,5.7794,1.039
6.9501,8.097,6.0972,1.9998
6.9601,9.9041,8.8298,1.0744
6.9701,12.566,11.198,1.3679
6.9801,16.714,14.541,2.1732
6.9901,23.706,21.547,2.159
7.0001,36.968,33.945,3.023
7.0101,67.458,63.826,3.6321
7.0201,158.13,149.02,9.1067
7.0301,406.52,399.18,7.343
7.0401,651.58,627.14,24.444
7.0501,472.24,479.78,-7.5464
7.0601,192.54,211.91,-19.367
7.0701,78.299,82.256,-3.9569
7.0801,41.136,39.808,1.3285
7.0901,25.788,23.665,2.1227
7.1001,17.962,14.882,3.0802
7.1101,13.43,10.037,3.3924
7.1201,10.583,7.6085,2.9742
7.1301,8.6958,5.3505,3.3453
7.1401,7.4025,4.313,3.0895
7.1501,6.503,3.7258,2.7772
7.1601,5.883,3.1443,2.7387
7.1701,5.4768,3.2578,2.219
7.1801,5.2492,3.6708,1.5784
7.1901,5.1874,3.6168,1.5706
7.2001,5.2998,4.6525,0.6473
7.2101,5.6194,4.3844,1.235
7.2201,6.2178,3.8657,2.3521
7.2301,7.2357,4.9047,2.331
7.2401,8.9577,7.5421,1.4155
7.2501,12.014,9.9529,2.0611
7.2601,18.034,14.627,3.4074
7.2701,32.386,29.19,3.1958
7.2801,76.056,70.495,5.5611
7.2901,189.83,181.38,8.4524
7.3001,282.13,268.33,13.794
7.3101,189.74,196.85,-7.1065
7.3201,75.88,84.035,-8.1558
7.3301,32.137,31.872,0.26501
7.3401,17.749,15.453,2.2961
7.3501,11.793,9.3071,2.4862
7.3601,9.1539,6.6696,2.4843
7.3701,9.0234,6.3554,2.668
7.3801,10.699,8.1239,2.5754
7.3901,9.6324,7.5836,2.0488
7.4001,6.1071,4.39,1.717
7.4101,4.0612,2.2992,1.762
7.4201,3.2088,1.7509,1.4579
7.4301,2.7553,1.5328,1.2226
7.4401,2.4585,1.2529,1.2056
7.4501,2.2447,1.2283,1.0164
7.4601,2.0834,1.5593,0.52412
7.4701,1.959,1.3892,0.56976
7.4801,1.8624,3.1284,-1.266
7.4901,1.7879,4.168,-2.3801
7.5001,1.7319,3.3377,-1.6058
7.5101,1.6919,1.0323,0.65969
7.5201,1.6666,0.043648,1.623
7.5301,1.6553,1.6235,0.031854
7.5401,1.6581,1.3949,0.2632
7.5501,1.6755,0.27992,1.3956
7.5601,1.7092,0.35789,1.3513
7.5701,1.7618,2.6275,-0.86573
7.5801,1.8369,1.3715,0.46544
7.5901,1.9406,0,1.9406
7.6001,2.0817,0,2.0817
7.6101,2.2737,0.75095,1.5227
7.6201,2.5383,1.1745,1.3638
7.6301,2.9116,0.75491,2.1567
7.6401,3.457,1.0676,2.3894
7.6501,4.2948,2.0714,2.2234
7.6601,5.6778,3.6308,2.047
7.6701,8.2201,6.5083,1.7119
7.6801,13.782,11.972,1.8101
7.6901,29.551,26.538,3.0135
7.7001,76.1,73.692,2.4083
7.7101,139.04,132.5,6.5377
7.7201,118.3,117.2,1.0943
7.7301,52.506,56.325,-3.8192
7.7401,21.255,21.167,0.088207
7.7501,11.274,10.328,0.94612
7.7601,7.4179,5.7693,1.6486
7.7701,5.5702,3.5475,2.0226
7.7801,4.5786,2.7484,1.8302
7.7901,4.0269,2.4405,1.5864
7.8001,3.7365,2.2867,1.4497
7.8101,3.624,2.3857,1.2383
7.8201,3.6519,2.699,0.95289
7.8301,3.8086,2.9477,0.86098
7.8401,4.1027,3.2139,0.88877
7.8501,4.563,3.8423,0.72064
7.8601,5.2464,4.8478,0.39853
7.8701,6.2561,5.9596,0.29648
7.8801,7.7825,7.3908,0.39165
7.8901,10.199,9.7532,0.44581
7.9001,14.32,13.916,0.40366
7.9101,22.22,22.321,-0.10186
7.9201,40.633,40.034,0.59853
7.9301,95.942,93.573,2.3684
7.9401,243.8,240.57,3.2312
7.9501,376.62,359.87,16.749
7.9601,262.79,271.03,-8.2367
7.9701,105.9,118.98,-13.078
7.9801,43.863,46.64,-2.7769
7.9901,23.642,24.254,-0.61171
8.0001,15.417,15.292,0.12498
8.0101,11.926,10.782,1.1437
8.0201,11.396,9.8245,1.5714
8.0301,10.746,9.3097,1.436
8.0401,7.8019,7.4061,0.39583
8.0501,5.4541,5.0229,0.43123
8.0601,4.3599,2.8699,1.49
8.0701,3.7802,1.5394,2.2409
8.0801,3.4133,1.5054,1.9079
8.0901,3.1659,2.1204,1.0454
8.1001,2.9993,1.8561,1.1432
8.1101,2.8939,0.87991,2.014
8.1201,2.8384,0.7541,2.0843
8.1301,2.8269,2.0894,0.73752
8.1401,2.8563,1.953,0.90328
8.1501,2.9073,0.64752,2.2598
8.1601,3.0211,0.49803,2.523
8.1701,3.1831,1.6117,1.5714
8.1801,3.4016,1.8622,1.5395
8.1901,3.6888,2.0466,1.6421
8.2001,4.0626,2.6235,1.4391
8.2101,4.5497,3.0861,1.4637
8.2201,5.1902,3.9104,1.2798
8.2301,6.0457,5.0749,0.97082
8.2401,7.2148,6.5596,0.65517
8.2501,8.863,8.4104,0.45257
8.2601,11.285,10.875,0.41053
8.2701,15.051,14.535,0.51669
8.2801,21.388,20.534,0.85475
8.2901,33.392,32.232,1.1594
8.3001,60.959,59.278,1.6816
8.3101,142.89,139.93,2.9537
8.3201,367.29,362.64,4.6518
8.3301,588.69,560.84,27.854
8.3401,426.74,439.07,-12.334
8.3501,174.14,196.62,-22.478
8.3601,71.009,76.246,-5.2373
8.3701,37.51,38.181,-0.67051
8.3801,23.73,22.846,0.88425
8.3901,16.761,15.565,1.1961
8.4001,12.79,11.468,1.3219
8.4101,10.371,8.6002,1.7708
8.4201,8.8588,6.5489,2.3098
8.4301,7.9375,5.4752,2.4623
8.4401,7.4494,5.3892,2.0602
8.4501,7.3266,5.6441,1.6825
8.4601,7.5672,5.664,1.9031
8.4701,8.2372,6.1562,2.081
8.4801,9.5037,7.6251,1.8785
8.4901,11.726,10.067,1.6588
8.5001,15.706,13.88,1.8266
8.5101,23.497,21.362,2.1354
8.5201,41.685,38.904,2.7804
8.5301,96.113,91.447,4.6662
8.5401,245.49,236.67,8.8149
8.5501,392.88,371.61,21.269
8.5601,284.84,297.16,-12.324
8.5701,116.41,135.1,-18.689
8.5801,47.567,51.878,-4.3112
8.5901,25.122,24.715,0.40652
8.6001,15.809,14.171,1.6385
8.6101,11.025,10.127,0.89815
8.6201,8.2231,6.9242,1.2989
8.6301,6.4331,3.6507,2.7825
8.6401,5.2165,2.4546,2.7619
8.6501,4.3502,2.6295,1.7206
8.6601,3.7106,2.2043,1.5063
8.6701,3.2249,0.8908,2.3341
8.6801,2.8476,0.094174,2.7534
8.6901,2.5492,0.74099,1.8082
8.7001,2.2979,1.3562,0.94163
8.7101,2.1042,0.58998,1.5142
8.7201,1.9466,0,1.9466
8.7301,1.8184,0,1.8184
8.7401,1.7145,0.41907,1.2954
8.7501,1.6318,0.29969,1.3321
8.7601,1.5683,0,1.5683
8.7701,1.5229,0.086261,1.4367
8.7801,1.496,0.68678,0.80919
8.7901,1.4888,0.83443,0.6544
8.8001,1.5048,0.27742,1.2274
8.8101,1.5498,0.22868,1.3212
8.8201,1.6345,1.1688,0.46569
8.8301,1.7777,1.1963,0.5814
8.8401,2.015,0.34041,1.6746
8.8501,2.4193,0.39998,2.0193
8.8601,3.1596,2.2548,0.90478
8.8701,4.7107,3.984,0.72664
8.8801,8.8087,6.7627,2.046
8.8901,21.575,19.162,2.4132
8.9001,46.076,42.987,3.089
8.9101,49.942,48.874,1.0681
8.9201,25.937,28.31,-2.3724
8.9301,10.361,10.101,0.25989
8.9401,5.2311,3.5764,1.6546
8.9501,3.3954,1.7083,1.687
8.9601,2.5607,1.1688,1.3919
8.9701,2.1262,0.68793,1.4383
8.9801,1.8906,0.62082,1.2698
8.9901,1.7724,0.56061,1.2118
9.0002,1.7365,0.51511,1.2214
9.0102,1.7705,0.68241,1.0881
9.0202,1.8764,0.97577,0.90061
9.0302,2.0711,1.4828,0.58833
9.0402,2.393,2.2578,0.13522
9.0502,2.921,3.2748,-0.35376
9.0602,3.8264,4.5067,-0.68031
9.0702,5.5331,4.998,0.53508
9.0802,9.3453,7.1848,2.1604
9.0902,20.334,18.096,2.2379
9.1002,52.313,51.7,0.61327
9.1102,92.592,88.853,3.7384
9.1202,75.68,76.611,-0.93154
9.1302,32.911,35.345,-2.4338
9.1402,13.487,12.916,0.5712
9.1502,7.4541,7.3534,0.10073
9.1602,5.6938,5.4499,0.24389
9.1702,6.3504,4.9841,1.3662
9.1802,7.1837,5.0324,2.1513
9.1902,5.2192,3.5412,1.6779
9.2002,3.0492,1.8333,1.2159
9.2102,2.1361,0.59033,1.5457
9.2202,1.771,0,1.771
9.2302,1.5874,0,1.5874
9.2402,1.4854,0,1.4854
9.2502,1.4315,0.16307,1.2684
9.2602,1.4116,0.43851,0.97311
9.2702,1.4193,0.64511,0.77424
9.2802,1.4523,1.0747,0.3776
9.2902,1.5106,1.6505,-0.13994
9.3002,1.5966,1.4947,0.10193
9.3102,1.7152,0.98569,0.72948
9.3202,1.874,1.0807,0.79323
9.3302,2.0851,1.6088,0.47629
9.3402,2.3671,2.3129,0.054185
9.3502,2.7494,2.731,0.018416
9.3602,3.2802,2.9094,0.37082
9.3702,4.0425,3.4938,0.54863
9.3802,5.1895,4.833,0.35647
9.3902,7.0307,7.0507,-0.019999
9.4002,10.276,9.956,0.32001
9.4102,16.896,15.976,0.92015
9.4202,34.003,31.213,2.7902
9.4302,87.241,82.593,4.6484
9.4402,194.3,189.77,4.5254
9.4502,219.65,219.16,0.48271
9.4602,116.04,124.76,-8.7239
9.4702,44.41,47.188,-2.778
9.4802,20.533,20.824,-0.29121
9.4902,12.072,11.337,0.73456
9.5002,8.227,7.7811,0.44584
9.5102,6.1882,5.3582,0.83001
9.5202,5.0218,4.0882,0.93367
9.5302,4.3482,3.3299,1.0183
9.5402,3.9973,2.381,1.6163
9.5502,3.8974,2.1587,1.7387
9.5602,4.0375,2.344,1.6935
9.5702,4.4647,2.9837,1.481
9.5802,5.3143,3.613,1.7013
9.5902,6.9099,4.8226,2.0873
9.6002,10.095,7.4133,2.6812
9.6102,17.588,15.117,2.4704
9.6202,40.07,35.616,4.4542
9.6302,101.81,93.755,8.0534
9.6402,162.73,158.74,3.9933
9.6502,118.08,125.39,-7.3093
9.6602,48.478,51.746,-3.2683
9.6702,20.075,20.107,-0.031866
9.6802,10.945,9.6818,1.2632
9.6902,7.5497,5.6718,1.8779
9.7002,6.3572,4.021,2.3362
9.7102,5.2073,3.0415,2.1658
9.7202,3.6993,1.7697,1.9296
9.7302,2.7593,1.0384,1.7209
9.7402,2.271,0.72762,1.5434
9.7502,1.9715,0.6472,1.3243
9.7602,1.7676,0.26004,1.5075
9.7702,1.6242,0,1.6242
9.7802,1.524,0,1.524
9.7902,1.4574,0,1.4574
9.8002,1.4192,0,1.4192
9.8102,1.4068,0,1.4068
9.8202,1.4199,0,1.4199
9.8302,1.4603,0.043119,1.4171
9.8402,1.5324,0.43305,1.0993
9.8502,1.6442,0.84205,0.80211
9.8602,1.8039,0.88029,0.92359
9.8702,2.0437,0.68456,1.3592
9.8802,2.3976,0.68135,1.7162
9.8902,2.9369,1.2804,1.6565
9.9002,3.805,2.3707,1.4343
9.9102,5.326,3.7598,1.5662
9.9202,8.3794,6.5746,1.8048
9.9302,16.06,14.279,1.7811
9.9402,39.934,38.426,1.508
9.9502,92.269,86.885,5.3837
9.9602,112.99,108.68,4.3175
9.9702,63.844,70.234,-6.3899
9.9802,24.831,27.065,-2.2341
9.9902,11.465,10.588,0.87697
10,6.8745,5.4064,1.4681
10.01,4.8691,3.4869,1.3823
10.02,3.8619,2.6931,1.1688
10.03,3.3439,1.8996,1.4443
10.04,3.1188,1.261,1.8578
10.05,3.1113,1.1984,1.9129
10.06,3.3095,1.6276,1.6819
10.07,3.7558,2.2488,1.507
10.08,4.5695,2.7272,1.8423
10.09,6.0295,3.7599,2.2696
10.1,8.8399,6.5079,2.332
10.11,15.18,12.955,2.2245
10.12,33.534,31.256,2.2777
10.13,87.02,84.327,2.693
10.14,154.39,144.29,10.105
10.15,126.04,126.99,-0.95125
10.16,54.387,60.083,-5.6968
10.17,21.778,22.177,-0.3985
10.18,11.522,10.624,0.89848
10.19,8.1178,6.6963,1.4216
10.2,7.0845,5.3708,1.7137
10.21,5.5398,3.8997,1.6401
10.22,3.6873,2.107,1.5803
10.23,2.6643,1.1222,1.5421
10.24,2.1504,0.6906,1.4598
10.25,1.8382,0.32966,1.5086
10.26,1.6277,0.086903,1.5408
10.27,1.4808,0,1.4808
10.28,1.3787,0.05041,1.3283
10.29,1.3114,0.16294,1.1484
10.3,1.2733,0.11414,1.1591
10.31,1.2621,0.015833,1.2463
10.32,1.2782,0.072856,1.2053
10.33,1.3244,0.2907,1.0337
10.34,1.4074,0.58186,0.82556
10.35,1.5389,0.76645,0.77247
10.36,1.7396,1.0461,0.69351
10.37,2.0466,1.2958,0.75074
10.38,2.5309,1.7352,0.79574
10.39,3.3418,3.1873,0.15458
10.4,4.8392,5.0464,-0.20726
10.41,8.0995,7.7562,0.34331
10.42,17.255,15.783,1.4718
10.43,44.674,42.936,1.7389
10.44,84.326,80.292,4.0343
10.45,74.659,76.502,-1.8431
10.46,33.738,37.373,-3.6352
10.47,13.413,12.676,0.73719
10.48,6.915,5.4074,1.5077
10.49,4.4388,3.8468,0.59203
10.5,3.268,3.6701,-0.40205
10.51,2.6547,2.4865,0.16824
10.52,2.3362,0.89926,1.437
10.53,2.2086,0.1349,2.0737
10.54,2.2371,0.25019,1.9869
10.55,2.4331,1.3094,1.1237
10.56,2.8619,2.1745,0.68742
10.57,3.6956,2.1283,1.5673
10.58,5.3984,3.0321,2.3662
10.59,9.5155,7.4329,2.0826
10.6,22.103,20.835,1.2677
10.61,54.933,52.282,2.6507
10.62,81.564,76.681,4.8826
10.63,54.884,57.59,-2.7059
10.64,22.004,23.931,-1.9275
10.65,9.3611,9.3037,0.057423
10.66,5.1818,4.688,0.49376
10.67,3.4061,2.0781,1.3279
10.68,2.4836,0.75241,1.7312
10.69,1.9428,0.7025,1.2403
10.7,1.6005,0.91275,0.68774
10.71,1.3728,0.58852,0.78424
10.72,1.2168,0.12417,1.0927
10.73,1.1092,0,1.1092
10.74,1.0361,0,1.0361
10.75,0.98977,0.15222,0.83755
10.76,0.96541,0.16018,0.80523
10.77,0.96098,0,0.96098
10.78,0.97629,0.22918,0.74712
10.79,1.0097,0.83715,0.17253
10.8,1.0721,1.1081,-0.035994
10.81,1.1676,0.5074,0.66024
10.82,1.3093,0,1.3093
10.83,1.52,0.42665,1.0934
10.84,1.8423,1.3144,0.52793
10.85,2.3615,2.1339,0.22755
10.86,3.2708,2.6935,0.57731
10.87,5.0947,3.6894,1.4052
10.88,9.6778,7.8067,1.8711
10.89,23.915,22.175,1.7399
10.9,55.12,51.089,4.0308
10.91,67.483,64.831,2.6521
10.92,38.196,42.22,-4.0235
10.93,14.955,16.468,-1.513
10.94,7.0061,6.6573,0.34877
10.95,4.2936,2.9274,1.3662
10.96,3.1298,1.5047,1.6252
10.97,2.5724,1.6293,0.94312
10.98,2.3239,1.6086,0.71529
10.99,2.2776,0.91875,1.3588
11,2.4071,1.0863,1.3208
11.01,2.7425,1.6298,1.1127
11.02,3.389,1.6336,1.7555
11.03,4.6163,2.886,1.7303
11.04,7.1861,6.148,1.0381
11.05,13.833,12.95,0.88307
11.06,34.626,33.681,0.94466
11.07,78.386,73.606,4.7803
11.08,92.202,88.901,3.3013
11.09,50.385,54.926,-4.5411
11.1,19.484,20.435,-0.95001
11.11,9.1099,8.4287,0.68125
11.12,5.6977,4.9823,0.71537
11.13,4.3637,3.2489,1.1148
11.14,3.3286,1.6499,1.6787
11.15,2.4443,0.7103,1.734
11.16,1.9515,0.7721,1.1794
11.17,1.688,0.50639,1.1816
11.18,1.5344,0,1.5344
11.19,1.4475,0.13492,1.3126
11.2,1.4096,0.27876,1.1308
11.21,1.4127,0.14258,1.2701
11.22,1.4547,0.097929,1.3568
11.23,1.5381,0.29979,1.2383
11.24,1.6701,0.6021,1.068
11.25,1.8643,0.97466,0.88962
11.26,2.1439,1.1789,0.96503
11.27,2.549,1.4981,1.0509
11.28,3.1509,2.2866,0.86428
11.29,4.0861,3.4052,0.68087
11.3,5.6401,4.8926,0.74753
11.31,8.5156,7.5086,1.007
11.32,14.829,13.388,1.4409
11.33,32.765,30.698,2.0671
11.34,85.753,81.533,4.22
11.35,157.41,146.04,11.364
11.36,133.76,138.36,-4.6062
11.37,58.805,68.961,-10.157
11.38,23.188,25.306,-2.1181
11.39,11.793,11.52,0.27269
11.4,7.3755,6.7052,0.67033
11.41,5.2508,4.7412,0.50959
11.42,4.1126,3.1143,0.99824
11.43,3.4979,2.269,1.2289
11.44,3.2251,2.1113,1.1137
11.45,3.2427,1.9803,1.2624
11.46,3.6034,2.3937,1.2097
11.47,4.5291,3.49,1.0391
11.48,6.7254,5.4304,1.295
11.49,12.862,11.193,1.6684
11.5,32.15,30.024,2.1256
11.51,67.439,61.54,5.8989
11.52,70.173,69.175,0.99857
11.53,35.112,40.318,-5.2059
11.54,13.681,15.218,-1.5369
11.55,6.7349,6.8947,-0.15984
11.56,4.3893,4.0756,0.31362
11.57,3.3357,2.9115,0.42416
11.58,2.4272,2.5961,-0.16899
11.59,1.7532,1.9122,-0.15901
11.6,1.3746,0.69347,0.68111
11.61,1.1407,0.02441,1.1163
11.62,0.97792,0.56996,0.40796
11.63,0.85759,0.72147,0.13612
11.64,0.76541,0.063017,0.70239
11.65,0.69306,0.10421,0.58885
11.66,0.63531,0.1303,0.50501
11.67,0.58867,0,0.58867
11.68,0.55064,0.272,0.27864
11.69,0.51964,0.34588,0.17376
11.7,0.49439,0.0048037,0.48959
11.71,0.47404,0,0.47404
11.72,0.45796,0,0.45796
11.73,0.44574,0,0.44574
11.74,0.43711,0.056606,0.3805
11.75,0.43196,0.072018,0.35994
11.76,0.43034,0,0.43034
11.77,0.43241,0,0.43241
11.78,0.43859,0,0.43859
11.79,0.4494,0.043594,0.4058
11.8,0.46577,0.19733,0.26844
11.81,0.48905,0.36424,0.12481
11.82,0.52125,0.44597,0.07528
11.83,0.56541,0.5943,-0.028889
11.84,0.6263,0.76768,-0.14138
11.85,0.71159,0.80504,-0.093453
11.86,0.83437,0.93774,-0.10337
11.87,1.0184,1.1782,-0.15982
11.88,1.3107,1.3599,-0.049189
11.89,1.8159,1.8469,-0.031004
11.9,2.8117,2.9837,-0.17194
11.91,5.2489,5.3354,-0.086506
11.92,12.771,12.842,-0.071052
11.93,30.561,29.569,0.99157
11.94,40.501,39.952,0.5484
11.95,24.504,27.757,-3.2533
11.96,9.6738,11.372,-1.6982
11.97,4.5229,5.0445,-0.52161
11.98,3.132,3.1827,-0.050765
11.99,2.6772,2.9733,-0.29607
12,1.9396,2.4157,-0.47602
12.01,1.2987,1.5371,-0.23839
12.02,1.0002,1.101,-0.10082
12.03,0.86187,0.65291,0.20896
12.04,0.79034,0.55887,0.23147
12.05,0.75462,0.64992,0.1047
12.06,0.74874,0.69063,0.058109
12.07,0.76691,0.88217,-0.11526
12.08,0.80951,0.60249,0.20701
12.09,0.88046,0.53628,0.34418
12.1,0.98803,0.64595,0.34208
12.11,1.1472,0.86363,0.28361
12.12,1.3852,1.6369,-0.25174
12.13,1.7534,1.6464,0.10697
12.14,2.3581,1.7746,0.58351
12.15,3.4495,2.7368,0.71266
12.16,5.748,4.7399,1.0081
12.17,11.945,10.962,0.98321
12.18,31.026,29.431,1.5953
12.19,64.033,59.172,4.8606
12.2,64.045,65.036,-0.99152
12.21,31.064,36.325,-5.2611
12.22,12.011,13.363,-1.3525
12.23,5.8467,6.0158,-0.16914
12.24,3.5885,3.4549,0.13358
12.25,2.5493,2.2845,0.26486
12.26,2.0157,1.5412,0.47444
12.27,1.749,1.1393,0.60966
12.28,1.6648,0.80191,0.86286
12.29,1.7554,1.1033,0.65209
12.3,2.0939,1.6192,0.47468
12.31,2.9488,2.2805,0.66831
12.32,5.3293,4.3107,1.0186
12.33,12.907,11.274,1.6335
12.34,28.216,25.175,3.0404
12.35,31.813,30.965,0.84754
12.36,16.919,19.048,-2.1284
12.37,6.6172,6.9828,-0.36567
12.38,3.1669,2.7511,0.41576
12.39,1.9296,1.2435,0.68603
12.4,1.3552,0.72045,0.63478
12.41,1.0397,0.40541,0.63433
12.42,0.84783,0.27951,0.56832
12.43,0.72339,0.13647,0.58692
12.44,0.63958,0.050028,0.58956
12.45,0.58237,0.072972,0.5094
12.46,0.54395,0,0.54395
12.47,0.51994,0.1196,0.40034
12.48,0.50806,0.25361,0.25445
12.49,0.50756,0.11486,0.3927
12.5,0.5191,0,0.5191
12.51,0.54507,0,0.54507
12.52,0.59064,0.076611,0.51403
12.53,0.66613,0.32318,0.34295
12.54,0.79331,0.60989,0.18342
12.55,1.0235,0.77806,0.24545
12.56,1.5048,1.1721,0.33268
12.57,2.7896,2.3884,0.40114
12.58,6.7215,5.9978,0.72374
12.59,13.515,12.32,1.195
12.6,13.548,13.82,-0.27227
12.61,6.8228,7.8603,-1.0376
12.62,2.9655,3.2869,-0.3214
12.63,1.7673,1.929,-0.16168
12.64,1.3921,1.4367,-0.044625
12.65,1.2987,1.4798,-0.18105
12.66,1.3574,1.3096,0.047785
12.67,1.5489,1.0649,0.48401
12.68,1.9125,1.3886,0.52389
12.69,2.5679,1.8595,0.70843
12.7,3.8316,3.4545,0.37709
12.71,6.703,6.6167,0.086298
12.72,15.094,14.855,0.23837
12.73,39.096,37.222,1.8741
12.74,67.118,62.721,4.3976
12.75,52.653,55.258,-2.6054
12.76,22.293,25.471,-3.1778
12.77,9.0293,9.7435,-0.71417
12.78,4.8837,4.9015,-0.017792
12.79,3.2905,2.7163,0.57421
12.8,2.32,1.5823,0.73774
12.81,1.679,0.9475,0.73151
12.82,1.3189,0.53642,0.78246
12.83,1.1073,0.2502,0.85705
12.84,0.9751,0.1271,0.848
12.85,0.89389,0.1135,0.78039
12.86,0.85028,0,0.85028
12.87,0.83835,0,0.83835
12.88,0.85719,0.032477,0.82471
12.89,0.9106,0.054782,0.85581
12.9,1.0085,0.062557,0.94597
12.91,1.1712,0.22679,0.94441
12.92,1.4393,0.51875,0.92053
12.93,1.9003,1.0052,0.89509
12.94,2.7703,1.8219,0.94843
12.95,4.7143,3.7093,1.0049
12.96,10.316,9.0351,1.2807
12.97,26.619,24.051,2.5679
12.98,47.152,43.262,3.8906
12.99,38.531,40.764,-2.2332
13,16.723,19.44,-2.7176
13.01,6.7966,6.9316,-0.13506
13.02,3.6362,3.1734,0.46284
13.03,2.4204,1.604,0.81638
13.04,1.8654,1.0843,0.78111
13.05,1.6178,0.925,0.69278
13.06,1.567,0.73064,0.83635
13.07,1.7042,0.66453,1.0397
13.08,2.1195,1.0831,1.0364
13.09,3.1416,2.167,0.9746
13.1,6.0495,5.0233,1.0262
13.11,15.141,13.597,1.544
13.12,30.91,27.897,3.0132
13.13,30.888,30.992,-0.10372
13.14,15.078,17.08,-2.0023
13.15,5.9612,6.0451,-0.083901
13.16,3.0801,2.5579,0.52215
13.17,2.0842,1.3303,0.75391
13.18,1.4978,0.80375,0.69406
13.19,1.0825,0.38844,0.69407
13.2,0.85103,0.12055,0.73048
13.21,0.72027,0,0.72027
13.22,0.63985,0,0.63985
13.23,0.59033,0,0.59033
13.24,0.56322,0,0.56322
13.25,0.5549,0,0.5549
13.26,0.56491,0,0.56491
13.27,0.59572,0.057424,0.5383
13.28,0.65376,0.18469,0.46907
13.29,0.75226,0.29838,0.45388
13.3,0.91854,0.51651,0.40203
13.31,1.214,0.83147,0.38257
13.32,1.8009,1.3165,0.48444
13.33,3.2281,2.5408,0.68733
13.34,7.6161,6.7177,0.8984
13.35,18.363,16.495,1.8689
13.36,25.26,24.05,1.2098
13.37,15.861,17.621,-1.7603
13.38,6.3392,7.1256,-0.78642
13.39,2.8818,2.8811,0.00069914
13.4,1.745,1.4449,0.30007
13.41,1.2838,0.795,0.48875
13.42,1.0847,0.56611,0.51861
13.43,1.0301,0.59025,0.4398
13.44,1.0951,0.74801,0.34705
13.45,1.3176,1.0949,0.22273
13.46,1.8536,1.5946,0.25901
13.47,3.2884,2.928,0.36044
13.48,7.8321,7.1727,0.65939
13.49,17.831,15.929,1.9018
13.5,21.783,21.046,0.73685
13.51,12.364,13.818,-1.454
13.52,4.8943,5.2493,-0.35496
13.53,2.3571,2.2237,0.13342
13.54,1.5146,1.3577,0.15696
13.55,1.1089,0.8085,0.30043
13.56,0.85506,0.36822,0.48683
13.57,0.71768,0.1066,0.61108
13.58,0.6479,0.010285,0.63762
13.59,0.6164,0.056033,0.56037
13.6,0.61191,0.28547,0.32644
13.61,0.63078,0.58928,0.041504
13.62,0.67374,0.51359,0.16015
13.63,0.74553,0.53331,0.21222
13.64,0.85616,0.59691,0.25925
13.65,1.0247,0.48506,0.5396
13.66,1.2876,0.61688,0.67075
13.67,1.721,1.1002,0.62082
13.68,2.504,1.8328,0.67112
13.69,4.1524,3.476,0.67642
13.7,8.5933,7.7934,0.79993
13.71,22.261,20.319,1.9422
13.72,45.901,41.743,4.1581
13.73,45.92,47.088,-1.1679
13.74,22.318,25.946,-3.6282
13.75,8.6938,9.27,-0.5762
13.76,4.305,4.1909,0.11403
13.77,2.7233,2.5824,0.14091
13.78,2.0314,1.7501,0.28134
13.79,1.7304,1.2298,0.50053
13.8,1.6739,0.99161,0.6823
13.81,1.8578,1.061,0.7968
13.82,2.4304,1.5959,0.83452
13.83,3.9815,3.032,0.94949
13.84,8.883,7.8811,1.0019
13.85,21.759,19.689,2.0708
13.86,32.206,30.377,1.8293
13.87,21.69,23.432,-1.7421
13.88,8.7391,9.3358,-0.59673
13.89,3.7524,3.3493,0.40313
13.9,2.0975,1.6056,0.49194
13.91,1.3902,0.83196,0.55825
13.92,1.0207,0.40125,0.61947
13.93,0.80319,0.37101,0.43218
13.94,0.66551,0.52764,0.13786
13.95,0.57483,0.45893,0.1159
13.96,0.51468,0.090715,0.42397
13.97,0.47641,0,0.47641
13.98,0.45576,0,0.45576
13.99,0.45148,0,0.45148
14,0.46513,0,0.46513
14.01,0.50204,0.10611,0.39593
14.02,0.57446,0.30105,0.27341
14.03,0.71015,0.17646,0.53368
14.04,0.97981,0.17839,0.80143
14.05,1.6079,0.85995,0.74792
14.06,3.474,2.5359,0.93808
14.07,8.7142,7.1938,1.5204
14.08,14.357,13.029,1.3279
14.09,10.861,11.717,-0.85619
14.1,4.6008,5.033,-0.43218
14.11,1.9592,1.462,0.49721
14.12,1.1117,0.35421,0.75745
14.13,0.77721,0,0.77721
14.14,0.62373,0,0.62373
14.15,0.55915,0,0.55915
14.16,0.55863,0.048036,0.5106
14.17,0.63463,0.12691,0.50772
14.18,0.86673,0.16255,0.70418
14.19,1.5899,0.71966,0.87028
14.2,3.7733,2.7276,1.0457
14.21,6.7365,5.7295,1.007
14.22,5.7549,5.7279,0.026979
14.23,2.66,2.7174,-0.05743
14.24,1.2364,1.035,0.20146
14.25,0.87609,0.78737,0.088724
14.26,0.7204,0.5887,0.1317
14.27,0.52503,0.20534,0.31969
14.28,0.40588,0.0012303,0.40465
14.29,0.36026,0,0.36026
14.3,0.34601,0,0.34601
14.31,0.34853,0.032798,0.31573
14.32,0.36426,0.16117,0.20309
14.33,0.3936,0.23602,0.15758
14.34,0.43972,0.12216,0.31757
14.35,0.50938,0.12401,0.38537
14.36,0.61559,0.1882,0.42739
14.37,0.78438,0.3545,0.42987
14.38,1.0732,0.72963,0.34362
14.39,1.6318,1.4109,0.22089
14.4,2.9585,2.8049,0.15361
14.41,6.9925,6.465,0.52745
14.42,17.172,15.479,1.6931
14.43,24.566,23.681,0.88541
14.44,15.99,17.682,-1.6913
14.45,6.4473,6.8909,-0.44355
14.46,2.9111,2.7588,0.15222
14.47,1.7818,1.6404,0.14132
14.48,1.3604,1.1775,0.18286
14.49,1.2288,0.79737,0.4314
14.5,1.2882,0.79211,0.49613
14.51,1.5671,1.047,0.52016
14.52,2.2612,1.7689,0.49225
14.53,4.1321,3.6578,0.4743
14.54,10.067,9.2241,0.8429
14.55,23.132,21.119,2.0129
14.56,28.292,28.477,-0.18532
14.57,15.971,18.561,-2.5892
14.58,6.1938,6.8733,-0.67952
14.59,2.8455,2.7871,0.058334
14.6,1.688,1.4113,0.27664
14.61,1.1432,0.86775,0.27546
14.62,0.83986,0.73115,0.10871
14.63,0.66358,0.66168,0.0019023
14.64,0.5547,0.30848,0.24622
14.65,0.48448,0.063571,0.4209
14.66,0.44068,0,0.44068
14.67,0.41619,0,0.41619
14.68,0.40835,0.019216,0.38913
14.69,0.41757,0.1436,0.27397
14.7,0.44796,0.36723,0.080726
14.71,0.50997,0.37131,0.13865
14.72,0.6286,0.17976,0.44884
14.73,0.87097,0.29486,0.57612
14.74,1.4651,0.83207,0.63301
14.75,3.293,2.5669,0.72604
14.76,7.7655,6.6732,1.0923
14.77,10.642,10.245,0.39676
14.78,6.7513,7.5937,-0.84236
14.79,2.8163,2.7928,0.023531
14.8,1.4102,0.89634,0.51385
14.81,0.98201,0.39916,0.58285
14.82,0.85631,0.31889,0.53742
14.83,0.87694,0.36943,0.50751
14.84,1.0279,0.65484,0.3731
14.85,1.3793,1.1653,0.21403
14.86,2.1883,1.8694,0.31889
14.87,4.4578,3.8364,0.62138
14.88,11.443,10.195,1.2479
14.89,22.878,20.949,1.93
14.9,21.962,22.721,-0.75977
14.91,10.408,11.729,-1.3213
14.92,4.0979,4.2428,-0.14485
14.93,2.1047,2.0288,0.075893
14.94,1.3457,0.98977,0.35597
14.95,0.92897,0.4809,0.44807
14.96,0.69489,0.24915,0.44574
14.97,0.56567,0.11965,0.44602
14.98,0.49051,0.15392,0.3366
14.99,0.44814,0.32304,0.1251
15,0.42967,0.34585,0.083823
15.01,0.43221,0.16373,0.26848
15.02,0.45725,0,0.45725
15.03,0.51155,0.020652,0.4909
15.04,0.611,0.12165,0.48935
15.05,0.79194,0.347,0.44494
15.06,1.1478,0.8277,0.32011
15.07,1.979,1.7646,0.21436
15.08,4.4642,3.9693,0.49487
15.09,11.281,9.9158,1.3653
15.1,18.009,16.907,1.1021
15.11,13.09,14.191,-1.1018
15.12,5.4191,5.9603,-0.54122
15.13,2.2947,2.3414,-0.046629
15.14,1.2926,1.3146,-0.022012
15.15,0.8987,0.83588,0.062824
15.16,0.72871,0.40573,0.32298
15.17,0.68036,0.25706,0.4233
15.18,0.74417,0.3352,0.40897
15.19,1.0041,0.53163,0.47248
15.2,1.849,1.35,0.499
15.21,4.4676,3.8536,0.61407
15.22,8.2742,7.5527,0.72145
15.23,7.3228,7.6128,-0.29004
15.24,3.3571,3.507,-0.14997
15.25,1.3818,1.0097,0.37206
15.26,0.74314,0.35578,0.38736
15.27,0.49356,0.18077,0.31279
15.28,0.37011,0.18695,0.18316
15.29,0.29989,0.20204,0.097858
15.3,0.25663,0.03109,0.22554
15.31,0.22892,0,0.22892
15.32,0.21127,0,0.21127
15.33,0.20091,0,0.20091
15.34,0.19662,0,0.19662
15.35,0.19832,0,0.19832
15.36,0.20718,0.011304,0.19587
15.37,0.22656,0.030939,0.19562
15.38,0.265,0,0.265
15.39,0.34723,0.031167,0.31607
15.4,0.56494,0.22524,0.3397
15.41,1.2331,0.9197,0.31336
15.42,2.4495,2.2748,0.17468
15.43,2.558,2.67,-0.11198
15.44,1.381,1.4572,-0.076198
15.45,0.67481,0.50027,0.17455
15.46,0.47085,0.16866,0.30219
15.47,0.43422,0.065335,0.36888
15.48,0.4701,0.16806,0.30204
15.49,0.57195,0.35556,0.2164
15.5,0.77995,0.59668,0.18328
15.51,1.2314,0.98079,0.25063
15.52,2.4467,1.9735,0.47319
15.53,6.2195,5.2007,1.0188
15.54,13.105,11.665,1.4404
15.55,13.654,14.117,-0.46391
15.56,6.8456,8.0116,-1.166
15.57,2.6964,2.9022,-0.20575
15.58,1.3657,1.2942,0.071588
15.59,0.87822,0.62117,0.25706
15.6,0.63014,0.3515,0.27864
15.61,0.50006,0.1775,0.32255
15.62,0.43465,0.14012,0.29453
15.63,0.40571,0.053689,0.35202
15.64,0.40179,0.024497,0.37729
15.65,0.41987,0.10164,0.31823
15.66,0.46211,0.28738,0.17473
15.67,0.53651,0.27917,0.25734
15.68,0.66085,0.25621,0.40464
15.69,0.87417,0.54098,0.33319
15.7,1.2719,0.9945,0.27745
15.71,2.1408,1.7992,0.34167
15.72,4.5817,4.012,0.56969
15.73,11.89,10.361,1.5293
15.74,22.459,20.656,1.8029
15.75,19.891,21.71,-1.8196
15.76,9,10.847,-1.8471
15.77,3.6002,3.9529,-0.35268
15.78,1.8923,1.9818,-0.089489
15.79,1.2692,1.1966,0.072564
15.8,1.0181,0.86456,0.15351
15.81,0.96366,0.7749,0.18877
15.82,1.0973,0.87765,0.21961
15.83,1.5881,1.3776,0.21056
15.84,3.2067,2.8837,0.32303
15.85,7.8529,6.9991,0.85379
15.86,12.867,12.36,0.50695
15.87,9.7246,10.748,-1.0237
15.88,4.1196,4.5244,-0.40477
15.89,1.7582,1.5775,0.18067
15.9,0.99768,0.65414,0.34355
15.91,0.66677,0.39755,0.26922
15.92,0.48796,0.29008,0.19788
15.93,0.38815,0.1387,0.24945
15.94,0.32897,0.11492,0.21405
15.95,0.29282,0,0.29282
15.96,0.2721,0,0.2721
15.97,0.26367,0,0.26367
15.98,0.2672,0,0.2672
15.99,0.28527,0.036005,0.24927
16,0.32537,0.13584,0.18953
16.01,0.4066,0.088053,0.31854
16.02,0.58462,0.1485,0.43613
16.03,1.0663,0.53296,0.53334
16.04,2.5631,1.9019,0.66124
16.05,5.2956,4.5559,0.73977
16.06,5.5175,5.51,0.0074779
16.07,2.8252,3.0415,-0.21629
16.08,1.1871,1.067,0.12014
16.09,0.66875,0.40405,0.26469
16.1,0.50453,0.15991,0.34462
16.11,0.46448,0.055103,0.40938
16.12,0.50288,0.060102,0.44277
16.13,0.64182,0.33181,0.31001
16.14,1.0121,0.70911,0.30296
16.15,2.1575,1.7006,0.45691
16.16,5.3211,4.5209,0.8002
16.17,8.4462,7.9157,0.53045
16.18,6.1586,6.6486,-0.49
16.19,2.5983,2.6932,-0.094906
16.2,1.1647,0.95036,0.21432
16.21,0.70966,0.53122,0.17844
16.22,0.50385,0.35419,0.14966
16.23,0.397,0.18589,0.21111
16.24,0.34809,0.088473,0.25962
16.25,0.33057,0.010985,0.31958
16.26,0.33398,0.062368,0.27161
16.27,0.35611,0.09859,0.25752
16.28,0.39967,0.078159,0.32151
16.29,0.47293,0.15933,0.3136
16.3,0.59392,0.28434,0.30958
16.31,0.8027,0.49089,0.31181
16.32,1.2004,0.84504,0.35539
16.33,2.107,1.7196,0.38745
16.34,4.7754,4.143,0.63238
16.35,12.247,10.875,1.3724
16.36,20.291,19.391,0.90059
16.37,15.325,16.747,-1.4218
16.38,6.4236,7.0312,-0.60764
16.39,2.6773,2.5789,0.098435
16.4,1.4911,1.3085,0.18253
16.41,1.0452,0.75345,0.29178
16.42,0.87823,0.52087,0.35737
16.43,0.88696,0.54114,0.34582
16.44,1.1239,0.71304,0.41086
16.45,1.9614,1.3759,0.58548
16.46,4.667,3.7856,0.88141
16.47,9.1303,8.174,0.95626
16.48,8.7495,9.1825,-0.43299
16.49,4.1947,4.7886,-0.59395
16.5,1.6954,1.7542,-0.058779
16.51,0.88441,0.70222,0.18219
16.52,0.57766,0.18694,0.39072
16.53,0.43121,0,0.43121
16.54,0.3517,0,0.3517
16.55,0.3067,0,0.3067
16.56,0.2829,0,0.2829
16.57,0.27474,0,0.27474
16.58,0.28088,0.00123,0.27965
16.59,0.30348,0.027699,0.27578
16.6,0.34952,0.108,0.24153
16.61,0.436,0.10766,0.32835
16.62,0.60683,0.18988,0.41695
16.63,1.0017,0.53523,0.46652
16.64,2.1686,1.62,0.5486
16.65,5.4375,4.5263,0.91118
16.66,8.9586,8.3307,0.6279
16.67,6.7935,7.5199,-0.72634
16.68,2.9115,3.2247,-0.31322
16.69,1.2886,1.1273,0.16133
16.7,0.79318,0.49007,0.30312
16.71,0.63524,0.2645,0.37074
16.72,0.62506,0.29629,0.32877
16.73,0.74733,0.31731,0.43002
16.74,1.1171,0.66359,0.45349
16.75,2.2572,1.8056,0.45161
16.76,5.6886,4.9478,0.74083
16.77,10.341,9.602,0.73919
16.78,8.79,9.3515,-0.56154
16.79,3.902,4.2831,-0.38106
16.8,1.5835,1.397,0.18658
16.81,0.84108,0.60534,0.23574
16.82,0.53838,0.34,0.19838
16.83,0.38402,0.2081,0.17593
16.84,0.29896,0.11058,0.18838
16.85,0.24872,0.054542,0.19418
16.86,0.21839,0.031142,0.18725
16.87,0.20149,0.007719,0.19377
16.88,0.19553,0.0031404,0.19239
16.89,0.20089,0.021327,0.17956
16.9,0.22143,0.043705,0.17772
16.91,0.26832,0.060565,0.20775
16.92,0.37438,0.15667,0.21771
16.93,0.65966,0.41617,0.24349
16.94,1.5579,1.1736,0.38438
16.95,3.3688,2.8776,0.4912
16.96,3.7984,3.8016,-0.0031556
16.97,2.0473,2.2077,-0.16039
16.98,0.84025,0.75206,0.088188
16.99,0.44541,0.38435,0.061057
17,0.31796,0.25008,0.067876
17.01,0.28019,0.12663,0.15357
17.02,0.29646,0.23208,0.06438
17.03,0.38454,0.33518,0.049363
17.04,0.66106,0.42108,0.23998
17.05,1.5575,1.1894,0.36808
17.06,3.2899,2.8946,0.39527
17.07,3.5598,3.562,-0.0022426
17.08,1.8547,2.0179,-0.1632
17.09,0.75547,0.67855,0.076915
17.1,0.39994,0.27467,0.12527
17.11,0.25993,0.16589,0.094032
17.12,0.184,0.082996,0.10101
17.13,0.14368,0,0.14368
17.14,0.12092,0.0046568,0.11626
17.15,0.1068,0.020822,0.085981
17.16,0.097676,0,0.097676
17.17,0.09179,0,0.09179
17.18,0.088216,0,0.088216
17.19,0.086448,0,0.086448
17.2,0.08598,0,0.08598
17.21,0.087205,0,0.087205
17.22,0.089924,0,0.089924
17.23,0.094322,0,0.094322
17.24,0.10075,0,0.10075
17.25,0.10983,0,0.10983
17.26,0.12253,0.0021444,0.12039
17.27,0.14055,0.031859,0.10869
17.28,0.16684,0.10209,0.064753
17.29,0.20697,0.014188,0.19278
17.3,0.27252,0.098022,0.1745
17.31,0.39115,0.1894,0.20175
17.32,0.64441,0.35132,0.29309
17.33,1.3427,1.1424,0.2003
17.34,3.4533,2.9548,0.49843
17.35,6.7035,6.1963,0.50719
17.36,6.1863,6.7499,-0.56359
17.37,2.882,3.3388,-0.45681
17.38,1.1713,1.1189,0.052408
17.39,0.6307,0.57464,0.056058
17.4,0.41891,0.36414,0.054772
17.41,0.31756,0.15739,0.16018
17.42,0.27055,0.155,0.11555
17.43,0.25249,0.12286,0.12963
17.44,0.25371,0.014179,0.23953
17.45,0.27224,0.10112,0.17112
17.46,0.31124,0.17466,0.13658
17.47,0.38048,0.14291,0.23757
17.48,0.50321,0.29587,0.20734
17.49,0.73915,0.5829,0.15625
17.5,1.2778,0.95201,0.32582
17.51,2.862,2.3507,0.51128
17.52,7.2948,6.2575,1.0373
17.53,12.069,11.673,0.39587
17.54,9.1332,10.343,-1.2098
17.55,3.869,4.3761,-0.50704
17.56,1.6663,1.5518,0.1145
17.57,0.991,0.81195,0.17905
17.58,0.77326,0.54951,0.22375
17.59,0.76018,0.47578,0.28441
17.6,0.95075,0.69006,0.26069
17.61,1.6046,1.2803,0.32431
17.62,3.7761,3.002,0.77411
17.63,8.3946,7.3805,1.014
17.64,9.842,10.315,-0.47262
17.65,5.3903,6.3227,-0.93245
17.66,2.098,2.1686,-0.07065
17.67,0.97912,0.89027,0.088846
17.68,0.58193,0.3618,0.22014
17.69,0.39901,0.17608,0.22293
17.7,0.29891,0.099722,0.19919
17.71,0.23818,0.033798,0.20438
17.72,0.19897,0.0064212,0.19255
17.73,0.17289,0.039232,0.13366
17.74,0.15573,0.023293,0.13243
17.75,0.14529,0.0021078,0.14318
17.76,0.1418,0.027431,0.11437
17.77,0.14726,0.087457,0.059798
17.78,0.17093,0.0050339,0.1659
17.79,0.25085,0.069276,0.18157
17.8,0.48566,0.31163,0.17403
17.81,0.7622,0.53465,0.22755
17.82,0.62616,0.49035,0.13582
17.83,0.33852,0.23808,0.10044
17.84,0.22346,0.012922,0.21053
17.85,0.20587,0.062557,0.14331
17.86,0.22963,0.19368,0.035947
17.87,0.29447,0.097905,0.19656
17.88,0.44169,0.23654,0.20515
17.89,0.83794,0.58861,0.24933
17.9,2.0763,1.5397,0.53664
17.91,4.4541,3.9306,0.52344
17.92,4.8314,5.1157,-0.28431
17.93,2.5084,2.8203,-0.31186
17.94,1.01,0.98967,0.020284
17.95,0.52451,0.45439,0.070111
17.96,0.34249,0.1264,0.21608
17.97,0.25583,0.062487,0.19334
17.98,0.21632,0.037983,0.17833
17.99,0.20142,0.0095334,0.19189
18,0.20294,0.0096523,0.19329
18.01,0.2193,0.063998,0.1553
18.02,0.2539,0.036947,0.21695
18.03,0.31676,0.051443,0.26532
18.04,0.43245,0.25035,0.1821
18.05,0.66839,0.40137,0.26702
18.06,1.26,0.84615,0.41387
18.07,3.1003,2.3993,0.70097
18.08,7.2991,6.2945,1.0046
18.09,9.3008,9.5931,-0.29227
18.1,5.4312,6.4239,-0.9927
18.11,2.1185,2.2478,-0.12923
18.12,0.96616,0.91524,0.050924
18.13,0.58128,0.49394,0.087342
18.14,0.42808,0.25774,0.17034
18.15,0.38031,0.14706,0.23325
18.16,0.43373,0.18718,0.24655
18.17,0.72822,0.45495,0.27327
18.18,1.5883,1.2012,0.38708
18.19,2.366,2.2625,0.10352
18.2,1.6735,1.7973,-0.12383
18.21,0.72804,0.62043,0.10761
18.22,0.35374,0.2492,0.10455
18.23,0.2287,0.054108,0.17459
18.24,0.17404,0,0.17404
18.25,0.14745,0,0.14745
18.26,0.13518,0,0.13518
18.27,0.13182,0,0.13182
18.28,0.1359,0,0.1359
18.29,0.14831,0,0.14831
18.3,0.17264,0.0034357,0.1692
18.31,0.21792,0.03398,0.18394
18.32,0.30816,0.089347,0.21881
18.33,0.52286,0.19759,0.32528
18.34,1.173,0.78936,0.38367
18.35,2.8631,2.2868,0.5763
18.36,4.2367,4.1526,0.084123
18.37,2.8776,3.2074,-0.32978
18.38,1.2044,1.1368,0.067679
18.39,0.57618,0.40345,0.17273
18.4,0.39347,0.20069,0.19279
18.41,0.3558,0.15975,0.19605
18.42,0.40972,0.17645,0.23327
18.43,0.61455,0.36636,0.24818
18.44,1.2882,0.89412,0.39407
18.45,3.1697,2.5023,0.66741
18.46,5.03,4.9,0.12997
18.47,3.6602,4.135,-0.47482
18.48,1.5315,1.6165,-0.085029
18.49,0.66879,0.56235,0.10644
18.5,0.38441,0.22821,0.1562
18.51,0.25886,0.038312,0.22055
18.52,0.19643,0.023975,0.17246
18.53,0.16449,0,0.16449
18.54,0.14892,0,0.14892
18.55,0.14464,0,0.14464
18.56,0.15085,0,0.15085
18.57,0.17032,0.0031814,0.16714
18.58,0.21207,0.036788,0.17528
18.59,0.30213,0.12512,0.177
18.6,0.53255,0.31597,0.21657
18.61,1.2531,0.87345,0.37967
18.62,2.8988,2.4092,0.48953
18.63,3.6846,3.7503,-0.06573
18.64,2.1714,2.4757,-0.3043
18.65,0.87839,0.87622,0.0021694
18.66,0.43499,0.35532,0.079668
18.67,0.2979,0.20535,0.092553
18.68,0.26261,0.13693,0.12568
18.69,0.29502,0.16499,0.13002
18.7,0.44878,0.28306,0.16572
18.71,0.98259,0.7418,0.24079
18.72,2.175,1.8317,0.34336
18.73,2.6439,2.675,-0.031051
18.74,1.5094,1.6954,-0.18605
18.75,0.60914,0.55005,0.059092
18.76,0.29922,0.20704,0.092181
18.77,0.19176,0.080338,0.11142
18.78,0.14441,0.024725,0.11968
18.79,0.12068,0.00045838,0.12022
18.8,0.10895,0.003943,0.10501
18.81,0.10497,0.002447,0.10253
18.82,0.10754,0.025479,0.082057
18.83,0.11757,0.041149,0.076424
18.84,0.13893,0.043075,0.095856
18.85,0.18229,0.057658,0.12464
18.86,0.28128,0.15568,0.12561
18.87,0.56783,0.35974,0.20809
18.88,1.4008,1.1293,0.27147
18.89,2.4506,2.2822,0.16837
18.9,2.0163,2.2192,-0.20285
18.91,0.9126,0.97876,-0.066158
18.92,0.41849,0.37377,0.044717
18.93,0.27622,0.18894,0.087284
18.94,0.24666,0.14402,0.10263
18.95,0.28131,0.17325,0.10807
18.96,0.41762,0.22262,0.19501
18.97,0.86851,0.61522,0.25329
18.98,2.0946,1.686,0.40858
18.99,3.1983,3.0569,0.14138
19,2.2502,2.4804,-0.23019
19.01,0.94694,1.0213,-0.074354
19.02,0.43617,0.36468,0.071487
19.03,0.27023,0.16509,0.10514
19.04,0.20237,0.064077,0.13829
19.05,0.17374,0.017934,0.1558
19.06,0.16542,0.013707,0.15172
19.07,0.17098,0.01868,0.1523
19.08,0.19004,0.0083636,0.18167
19.09,0.22689,0.052878,0.17401
19.1,0.29354,0.096973,0.19657
19.11,0.42059,0.2494,0.17119
19.12,0.70208,0.51548,0.1866
19.13,1.5022,1.2035,0.29872
19.14,3.8636,3.2312,0.63232
19.15,7.0576,6.6822,0.37541
19.16,6.0145,6.5967,-0.58227
19.17,2.6935,3.1391,-0.44554
19.18,1.1301,1.1773,-0.047254
19.19,0.6573,0.53543,0.12187
19.2,0.5204,0.37537,0.14503
19.21,0.54301,0.36667,0.17633
19.22,0.77305,0.57515,0.1979
19.23,1.6055,1.2848,0.32064
19.24,3.8397,3.3876,0.45217
19.25,5.6551,5.6522,0.0029022
19.26,3.8133,4.2234,-0.41014
19.27,1.5504,1.6562,-0.10577
19.28,0.68033,0.58364,0.096698
19.29,0.38772,0.23539,0.15233
19.3,0.25946,0.089005,0.17046
19.31,0.19316,0.024401,0.16876
19.32,0.15546,0,0.15546
19.33,0.13318,0,0.13318
19.34,0.12094,0,0.12094
19.35,0.11701,0,0.11701
19.36,0.12261,0,0.12261
19.37,0.14426,0.0008226,0.14344
19.38,0.20606,0.021462,0.1846
19.39,0.40411,0.18688,0.21724
19.4,0.92569,0.66519,0.26049
19.41,1.35,1.2229,0.1271
19.42,0.92766,0.91219,0.015472
19.43,0.40885,0.29848,0.11038
19.44,0.21582,0.050849,0.16497
19.45,0.16372,0,0.16372
19.46,0.16235,0.0017595,0.16059
19.47,0.20486,0.030569,0.17429
19.48,0.34958,0.13466,0.21492
19.49,0.81997,0.51266,0.30731
19.5,1.6849,1.451,0.23393
19.51,1.7522,1.7473,0.0049133
19.52,0.89426,0.9009,-0.0066452
19.53,0.37445,0.25754,0.11691
19.54,0.20551,0.042265,0.16325
19.55,0.13827,0,0.13827
19.56,0.10649,0,0.10649
19.57,0.092415,0,0.092415
19.58,0.087623,0,0.087623
19.59,0.089439,0,0.089439
19.6,0.098096,0,0.098096
19.61,0.11656,0.00049381,0.11607
19.62,0.15339,0.011702,0.14169
19.63,0.23478,0.082081,0.1527
19.64,0.46108,0.27185,0.18923
19.65,1.1453,0.82733,0.31792
19.66,2.1994,2.0535,0.14585
19.67,2.0367,2.193,-0.15634
19.68,0.97451,0.98908,-0.014573
19.69,0.43059,0.36256,0.068033
19.7,0.27476,0.20073,0.074026
19.71,0.24817,0.13164,0.11653
19.72,0.29877,0.19032,0.10846
19.73,0.48867,0.32147,0.1672
19.74,1.1246,0.77309,0.35147
19.75,2.5936,2.2112,0.38246
19.76,3.292,3.4839,-0.19197
19.77,1.9263,2.2552,-0.32888
19.78,0.75705,0.76825,-0.011201
19.79,0.34732,0.28047,0.066849
19.8,0.20641,0.13028,0.076127
19.81,0.14405,0.083395,0.060658
19.82,0.11158,0.045499,0.066081
19.83,0.093522,0.040403,0.05312
19.84,0.083939,0,0.083939
19.85,0.080625,0,0.080625
19.86,0.083638,0,0.083638
19.87,0.095926,0,0.095926
19.88,0.12807,0.0031409,0.12493
19.89,0.22153,0.071707,0.14983
19.9,0.51093,0.31174,0.19919
19.91,0.98557,0.84032,0.14525
19.92,0.95066,0.991,-0.040344
19.93,0.4776,0.47636,0.001242
19.94,0.22394,0.14296,0.080981
19.95,0.15348,0.039814,0.11367
19.96,0.14709,0.0021506,0.14494
19.97,0.1835,0.048707,0.13479
19.98,0.30564,0.14789,0.15775
19.99,0.70729,0.47189,0.2354
20,1.5962,1.3555,0.24065
20.01,1.9478,1.9825,-0.034746
20.02,1.1104,1.2199,-0.10945
20.03,0.4495,0.4349,0.014595
20.04,0.22398,0.18134,0.042639
20.05,0.14084,0.079107,0.061734
20.06,0.10263,0,0.10263
20.07,0.084942,0,0.084942
20.08,0.077601,0,0.077601
20.09,0.077139,0,0.077139
20.1,0.08336,0,0.08336
20.11,0.098902,0,0.098902
20.12,0.13247,0.0028343,0.12964
20.13,0.21239,0.076914,0.13548
20.14,0.45074,0.27797,0.17277
20.15,1.1199,0.90036,0.21952
20.16,1.841,1.7768,0.064189
20.17,1.3978,1.5234,-0.12553
20.18,0.60366,0.57453,0.02913
20.19,0.27323,0.18457,0.088659
20.2,0.17604,0.090621,0.085419
20.21,0.15386,0.066538,0.087317
20.22,0.18003,0.076232,0.1038
20.23,0.30368,0.15861,0.14507
20.24,0.70456,0.48965,0.21491
20.25,1.2907,1.2143,0.076428
20.26,1.1441,1.2598,-0.11576
20.27,0.53439,0.52571,0.0086814
20.28,0.23394,0.15964,0.074301
20.29,0.13647,0.032264,0.1042
20.3,0.096334,0,0.096334
20.31,0.078146,0,0.078146
20.32,0.070681,0,0.070681
20.33,0.069523,0,0.069523
20.34,0.073751,0,0.073751
20.35,0.084705,0.00050059,0.084205
20.36,0.10718,0.018505,0.088674
20.37,0.15569,0.077274,0.078418
20.38,0.28401,0.14962,0.13439
20.39,0.68198,0.44106,0.24092
20.4,1.4449,1.2743,0.17054
20.41,1.5696,1.7029,-0.13335
20.42,0.83268,0.94327,-0.11059
20.43,0.36086,0.32977,0.031094
20.44,0.21971,0.1922,0.027502
20.45,0.19438,0.15606,0.038327
20.46,0.23271,0.17225,0.060452
20.47,0.38354,0.33203,0.051516
20.48,0.88888,0.71961,0.16927
20.49,1.9637,1.8211,0.14256
20.5,2.3024,2.557,-0.25452
20.51,1.2716,1.4882,-0.21663
20.52,0.51182,0.51465,-0.0028245
20.53,0.25634,0.2517,0.0046438
20.54,0.16676,0.12533,0.041425
20.55,0.12892,0.082793,0.046127
20.56,0.11359,0.054564,0.059021
20.57,0.11116,0.082775,0.028388
20.58,0.11952,0.12875,-0.0092296
20.59,0.14117,0.13175,0.0094119
20.6,0.18528,0.11349,0.071786
20.61,0.27903,0.20812,0.070915
20.62,0.51973,0.38843,0.13131
20.63,1.272,0.96606,0.30591
20.64,2.9227,2.6463,0.27638
20.65,3.5777,3.9265,-0.34878
20.66,2.0312,2.4151,-0.38395
20.67,0.80685,0.85135,-0.0445
20.68,0.39595,0.42769,-0.031748
20.69,0.27123,0.29427,-0.023036
20.7,0.25068,0.20451,0.046168
20.71,0.33094,0.22035,0.11059
20.72,0.671,0.48732,0.18368
20.73,1.4502,1.2724,0.17786
20.74,1.7545,1.8804,-0.12583
20.75,1.0019,1.1225,-0.12056
20.76,0.40496,0.38384,0.021114
20.77,0.1981,0.13179,0.066308
20.78,0.12519,0.052686,0.072505
20.79,0.092146,0.0776,0.014546
20.8,0.07478,0.045715,0.029065
20.81,0.065357,0,0.065357
20.82,0.061036,0,0.061036
20.83,0.061137,0,0.061137
20.84,0.066857,0,0.066857
20.85,0.083314,0.00012528,0.083188
20.86,0.13032,0.021659,0.10866
20.87,0.28001,0.1542,0.12581
20.88,0.58235,0.48887,0.093472
20.89,0.65565,0.68533,-0.029684
20.9,0.36725,0.40555,-0.038302
20.91,0.17142,0.11914,0.052285
20.92,0.11448,0.039584,0.074894
20.93,0.10972,0.027916,0.081801
20.94,0.13944,0.049055,0.090387
20.95,0.24328,0.14074,0.10254
20.96,0.57737,0.38426,0.19312
20.97,1.1592,1.0564,0.10278
20.98,1.1599,1.2767,-0.11679
20.99,0.58113,0.62138,-0.040252
21,0.2513,0.2511,0.00020521
21.01,0.14384,0.11343,0.030412
21.02,0.10111,0.029117,0.071998
21.03,0.083873,0.0097449,0.074129
21.04,0.079664,2.9798e-05,0.079635
21.05,0.083889,0.019823,0.064067
21.06,0.096742,0.03839,0.058352
21.07,0.12258,0.04653,0.076053
21.08,0.17398,0.099784,0.074196
21.09,0.29087,0.20563,0.085239
21.1,0.62933,0.48165,0.14768
21.11,1.6148,1.3475,0.26736
21.12,2.8565,2.9306,-0.074086
21.13,2.3376,2.7106,-0.37305
21.14,1.0233,1.0893,-0.065977
21.15,0.42953,0.39363,0.03591
21.16,0.2496,0.20507,0.044526
21.17,0.19899,0.10927,0.089728
21.18,0.22285,0.13814,0.084712
21.19,0.38965,0.23829,0.15135
21.2,0.86726,0.71935,0.14791
21.21,1.2568,1.3342,-0.077338
21.22,0.85247,0.98441,-0.13194
21.23,0.35811,0.3286,0.029504
21.24,0.1671,0.11602,0.051075
21.25,0.10099,0.028938,0.072053
21.26,0.07131,0.0034935,0.067817
21.27,0.05582,4.4349e-05,0.055776
21.28,0.046829,0,0.046829
21.29,0.041287,0,0.041287
21.3,0.037861,0,0.037861
21.31,0.035907,0,0.035907
21.32,0.035118,0,0.035118
21.33,0.035385,0,0.035385
21.34,0.036756,0,0.036756
21.35,0.039444,0,0.039444
21.36,0.043902,0,0.043902
21.37,0.050931,0,0.050931
21.38,0.062383,0,0.062383
21.39,0.081852,0,0.081852
21.4,0.11836,0.037541,0.080815
21.41,0.19961,0.11651,0.083101
21.42,0.43331,0.30042,0.13289
21.43,1.1128,0.88147,0.23135
21.44,1.9687,1.937,0.031694
21.45,1.6103,1.8063,-0.19592
21.46,0.70355,0.7664,-0.062853
21.47,0.29194,0.2632,0.028746
21.48,0.16003,0.10161,0.058426
21.49,0.10865,0.030252,0.078403
21.5,0.085951,0.017046,0.068905
21.51,0.076865,0.029785,0.04708
21.52,0.076694,0.033724,0.04297
21.53,0.085377,0.027902,0.057475
21.54,0.1074,0.026245,0.081155
21.55,0.15802,0.06321,0.094815
21.56,0.29437,0.17998,0.11439
21.57,0.7235,0.52832,0.19518
21.58,1.5883,1.4458,0.14249
21.59,1.7935,1.9409,-0.14741
21.6,0.95756,1.1031,-0.14557
21.61,0.38156,0.39628,-0.014726
21.62,0.19419,0.17645,0.017736
21.63,0.13711,0.078286,0.058819
21.64,0.13229,0.05923,0.073062
21.65,0.19317,0.093399,0.099773
21.66,0.41069,0.28968,0.12102
21.67,0.69109,0.65025,0.040842
21.68,0.5656,0.58763,-0.022024
21.69,0.25691,0.22722,0.029687
21.7,0.11546,0.07048,0.044977
21.71,0.069353,0.039303,0.03005
21.72,0.050932,0.0058558,0.045076
21.73,0.042107,0.00016761,0.04194
21.74,0.03784,0,0.03784
21.75,0.036505,0,0.036505
21.76,0.037877,0,0.037877
21.77,0.043019,0,0.043019
21.78,0.055946,0,0.055946
21.79,0.092531,0,0.092531
21.8,0.20577,0.10149,0.10428
21.81,0.40192,0.33554,0.066383
21.82,0.40442,0.42227,-0.017851
21.83,0.21378,0.19662,0.017158
21.84,0.10785,0.050944,0.056901
21.85,0.082755,0.028002,0.054753
21.86,0.091345,0.036684,0.054662
21.87,0.13699,0.073136,0.063853
21.88,0.29066,0.1639,0.12675
21.89,0.69705,0.54911,0.14794
21.9,1.0275,1.0419,-0.014352
21.91,0.69739,0.79263,-0.095244
21.92,0.29167,0.28833,0.0033341
21.93,0.13715,0.096043,0.041103
21.94,0.086466,0.036947,0.04952
21.95,0.066715,0.0016022,0.065112
21.96,0.059731,0,0.059731
21.97,0.060084,0,0.060084
21.98,0.06694,0.002865,0.064075
21.99,0.082744,0.0053411,0.077403
22,0.11583,0.03896,0.07687
22.01,0.19423,0.11968,0.074542
22.02,0.42862,0.29384,0.13478
22.03,1.0706,0.87365,0.19698
22.04,1.7052,1.721,-0.015834
22.05,1.2471,1.4309,-0.18384
22.06,0.53286,0.57263,-0.039772
22.07,0.24997,0.22928,0.020685
22.08,0.17541,0.11715,0.058257
22.09,0.18052,0.11478,0.065743
22.1,0.27964,0.19634,0.083303
22.11,0.63786,0.49304,0.14481
22.12,1.3056,1.2328,0.072796
22.13,1.3544,1.4733,-0.1189
22.14,0.68404,0.76254,-0.078499
22.15,0.27494,0.25975,0.015186
22.16,0.13931,0.11322,0.026081
22.17,0.087607,0.039461,0.048145
22.18,0.063432,0.0045945,0.058838
22.19,0.050936,0.00015722,0.050779
22.2,0.044546,0,0.044546
22.21,0.042471,0,0.042471
22.22,0.045045,0,0.045045
22.23,0.055943,0,0.055943
22.24,0.090804,0.017897,0.072907
22.25,0.20277,0.12748,0.075297
22.26,0.39796,0.35476,0.043194
22.27,0.3979,0.39427,0.00363
22.28,0.20275,0.18525,0.017499
22.29,0.091297,0.050855,0.040442
22.3,0.058223,0.023901,0.034322
22.31,0.052522,0.0094009,0.043121
22.32,0.066346,0.0086608,0.057685
22.33,0.12622,0.056789,0.069433
22.34,0.269,0.19179,0.077214
22.35,0.33736,0.31555,0.021801
22.36,0.20542,0.19691,0.0085154
22.37,0.095162,0.056477,0.038685
22.38,0.056042,0.0031546,0.052887
22.39,0.038743,0,0.038743
22.4,0.031091,0,0.031091
22.41,0.028869,0,0.028869
22.42,0.029684,0,0.029684
22.43,0.033332,0,0.033332
22.44,0.041294,0,0.041294
22.45,0.058578,0.0059158,0.052662
22.46,0.10375,0.033862,0.069889
22.47,0.24396,0.1444,0.099564
22.48,0.52561,0.46194,0.063676
22.49,0.59431,0.62005,-0.025744
22.5,0.32688,0.34394,-0.017057
22.51,0.14543,0.11534,0.030084
22.52,0.093375,0.064753,0.028622
22.53,0.091743,0.044515,0.047228
22.54,0.13133,0.056538,0.074788
22.55,0.27868,0.18385,0.09483
22.56,0.64939,0.54608,0.10331
22.57,0.88734,0.90011,-0.012768
22.58,0.55916,0.6139,-0.054744
22.59,0.22717,0.22276,0.004411
22.6,0.10648,0.079057,0.027418
22.61,0.066778,0.022788,0.04399
22.62,0.050827,0.0014767,0.049351
22.63,0.044267,0,0.044267
22.64,0.043038,0,0.043038
22.65,0.046542,0,0.046542
22.66,0.056554,0,0.056554
22.67,0.08005,0.015642,0.064408
22.68,0.14376,0.068314,0.075445
22.69,0.34248,0.22624,0.11625
22.7,0.72384,0.64249,0.081355
22.71,0.78686,0.82849,-0.041631
22.72,0.42018,0.4478,-0.027625
22.73,0.18738,0.15779,0.029589
22.74,0.12301,0.074934,0.048078
22.75,0.12526,0.063283,0.061979
22.76,0.1902,0.10851,0.081685
22.77,0.42661,0.28974,0.13687
22.78,0.95667,0.83735,0.11933
22.79,1.1658,1.2137,-0.047902
22.8,0.66322,0.75244,-0.089211
22.81,0.26565,0.26471,0.00094708
22.82,0.12821,0.092707,0.035503
22.83,0.078884,0.040839,0.038045
22.84,0.057461,0.0032908,0.05417
22.85,0.047765,0,0.047765
22.86,0.04452,0,0.04452
22.87,0.046675,0,0.046675
22.88,0.056287,0,0.056287
22.89,0.0823,0.010673,0.071627
22.9,0.1611,0.08025,0.080847
22.91,0.39752,0.28946,0.10806
22.92,0.71804,0.6757,0.042337
22.93,0.61192,0.66988,-0.057958
22.94,0.2765,0.29465,-0.018152
22.95,0.1183,0.098357,0.019943
22.96,0.070473,0.034881,0.035592
22.97,0.058402,0.015587,0.042815
22.98,0.071335,0.023046,0.04829
22.99,0.13542,0.073523,0.061899
23,0.23953,0.19561,0.043923
23.01,0.22036,0.20658,0.01378
23.02,0.11032,0.099571,0.010751
23.03,0.053392,0.023466,0.029926
23.04,0.033649,0.0016195,0.032029
23.05,0.025231,0,0.025231
23.06,0.021707,0,0.021707
23.07,0.020652,0,0.020652
23.08,0.021356,0,0.021356
23.09,0.024138,0,0.024138
23.1,0.030884,0,0.030884
23.11,0.048327,0.012416,0.035911
23.12,0.10266,0.052448,0.050208
23.13,0.23119,0.17616,0.055028
23.14,0.30371,0.29725,0.006464
23.15,0.19032,0.19378,-0.0034532
23.16,0.086314,0.074585,0.01173
23.17,0.053461,0.028885,0.024577
23.18,0.051042,0.014877,0.036165
23.19,0.071007,0.034869,0.036139
23.2,0.14674,0.08813,0.05861
23.21,0.33084,0.27302,0.057823
23.22,0.43409,0.42668,0.00741
23.23,0.26816,0.29073,-0.022578
23.24,0.11519,0.10668,0.0085088
23.25,0.061154,0.035193,0.025961
23.26,0.043019,0.020959,0.02206
23.27,0.037043,0.002186,0.034857
23.28,0.037094,0.0025449,0.034549
23.29,0.041784,0.01029,0.031493
23.3,0.052518,0.018392,0.034125
23.31,0.074777,0.031492,0.043284
23.32,0.12695,0.079008,0.047946
23.33,0.28171,0.19437,0.087341
23.34,0.71567,0.57665,0.13902
23.35,1.1832,1.1768,0.0063514
23.36,0.89581,1.0226,-0.12676
23.37,0.38086,0.43863,-0.057776
23.38,0.16692,0.16914,-0.0022227
23.39,0.10559,0.083334,0.022256
23.4,0.098775,0.070459,0.028315
23.41,0.15006,0.10319,0.046873
23.42,0.32242,0.26283,0.059595
23.43,0.49551,0.47994,0.015565
23.44,0.36129,0.39505,-0.033766
23.45,0.15508,0.15641,-0.0013332
23.46,0.070084,0.041581,0.028503
23.47,0.041703,0.0080191,0.033684
23.48,0.029587,0.00060041,0.028987
23.49,0.023228,0,0.023228
23.5,0.019496,0,0.019496
23.51,0.017193,0,0.017193
23.52,0.015785,0,0.015785
23.53,0.015014,0,0.015014
23.54,0.014772,0,0.014772
23.55,0.015043,0,0.015043
23.56,0.015908,0,0.015908
23.57,0.017575,0,0.017575
23.58,0.020501,0,0.020501
23.59,0.025695,0,0.025695
23.6,0.035713,0.0013761,0.034337
23.61,0.058638,0.025998,0.032639
23.62,0.12612,0.071176,0.054941
23.63,0.31498,0.24413,0.070848
23.64,0.5185,0.49554,0.022952
23.65,0.394,0.43274,-0.038742
23.66,0.17109,0.19086,-0.019769
23.67,0.077615,0.068771,0.0088435
23.68,0.046693,0.027371,0.019322
23.69,0.034747,0.010047,0.0247
23.7,0.030633,0.0080161,0.022617
23.71,0.030889,0.0064421,0.024447
23.72,0.035185,0.0085313,0.026654
23.73,0.045773,0.01954,0.026233
23.74,0.071236,0.041348,0.029888
23.75,0.14581,0.097471,0.048336
23.76,0.36305,0.2971,0.065956
23.77,0.63711,0.62015,0.01696
23.78,0.52466,0.57615,-0.051483
23.79,0.23846,0.27105,-0.032588
23.8,0.11289,0.10851,0.0043777
23.81,0.083341,0.06123,0.022111
23.82,0.096746,0.065487,0.031259
23.83,0.17928,0.12277,0.056513
23.84,0.41748,0.34796,0.06951
23.85,0.63292,0.62853,0.0043879
23.86,0.44469,0.50039,-0.055691
23.87,0.18687,0.20789,-0.021023
23.88,0.084757,0.078466,0.0062908
23.89,0.050829,0.036164,0.014665
23.9,0.037116,0.014779,0.022338
23.91,0.031306,0.005686,0.02562
23.92,0.029797,0.004333,0.025464
23.93,0.032025,0.0058521,0.026173
23.94,0.039829,0.019971,0.019858
23.95,0.061148,0.032425,0.028723
23.96,0.12812,0.076507,0.051613
23.97,0.30344,0.25068,0.052765
23.98,0.44637,0.44529,0.0010837
23.99,0.30621,0.33773,-0.031517
24,0.13448,0.1364,-0.0019196
24.01,0.073387,0.057147,0.01624
24.02,0.06391,0.035897,0.028014
24.03,0.086853,0.048553,0.038299
24.04,0.18286,0.12554,0.057312
24.05,0.40132,0.34385,0.057464
24.06,0.48755,0.49029,-0.002747
24.07,0.27993,0.31179,-0.031861
24.08,0.11606,0.11338,0.0026779
24.09,0.058742,0.036535,0.022207
24.1,0.037695,0.015055,0.02264
24.11,0.02895,0.0030797,0.02587
24.12,0.025658,0.00020645,0.025452
24.13,0.025753,0,0.025753
24.14,0.029482,0,0.029482
24.15,0.039923,0.011194,0.028729
24.16,0.069709,0.036421,0.033289
24.17,0.16418,0.11289,0.051287
24.18,0.34602,0.30004,0.045981
24.19,0.37541,0.38079,-0.0053821
24.2,0.19895,0.21024,-0.011286
24.21,0.086245,0.072151,0.014095
24.22,0.053636,0.035213,0.018423
24.23,0.052441,0.023534,0.028907
24.24,0.082509,0.042895,0.039614
24.25,0.18529,0.13684,0.048445
24.26,0.31709,0.28799,0.029106
24.27,0.25948,0.27019,-0.010716
24.28,0.11632,0.11898,-0.0026607
24.29,0.051017,0.032436,0.01858
24.3,0.030111,0.0033633,0.026748
24.31,0.022139,0,0.022139
24.32,0.018771,0,0.018771
24.33,0.017835,0,0.017835
24.34,0.018973,0,0.018973
24.35,0.023155,0,0.023155
24.36,0.034673,0.0046801,0.029993
24.37,0.070932,0.031686,0.039247
24.38,0.1659,0.12196,0.043935
24.39,0.24331,0.22555,0.017754
24.4,0.16733,0.17181,-0.00448
24.41,0.074221,0.063736,0.010485
24.42,0.041025,0.020109,0.020917
24.43,0.035803,0.011791,0.024012
24.44,0.048559,0.018329,0.030231
24.45,0.10124,0.060994,0.040242
24.46,0.20574,0.17469,0.03105
24.47,0.22211,0.2198,0.002315
24.48,0.11928,0.12076,-0.0014796
24.49,0.053227,0.043125,0.010102
24.5,0.031232,0.011952,0.019279
24.51,0.023508,0.0013422,0.022166
24.52,0.021363,0,0.021363
24.53,0.022366,0,0.022366
24.54,0.026417,0.0012291,0.025188
24.55,0.035487,0.010141,0.025346
24.56,0.05671,0.024567,0.032142
24.57,0.11839,0.072918,0.045477
24.58,0.29781,0.24083,0.05698
24.59,0.52409,0.50249,0.021598
24.6,0.43126,0.46997,-0.038706
24.61,0.19501,0.22065,-0.02564
24.62,0.091541,0.086139,0.0054014
24.63,0.068006,0.054472,0.013533
24.64,0.082986,0.060053,0.022933
24.65,0.16598,0.12261,0.043366
24.66,0.36723,0.32619,0.041036
24.67,0.46259,0.47116,-0.0085722
24.68,0.27197,0.30769,-0.035714
24.69,0.10913,0.11386,-0.0047239
24.7,0.05135,0.039071,0.012279
24.71,0.030661,0.010916,0.019745
24.72,0.021256,0.0012077,0.020048
24.73,0.016208,0,0.016208
24.74,0.013185,0,0.013185
24.75,0.011259,0,0.011259
24.76,0.0099949,0,0.0099949
24.77,0.0092024,0,0.0092024
24.78,0.0087681,0,0.0087681
24.79,0.0086606,0,0.0086606
24.8,0.0089159,0,0.0089159
24.81,0.0096705,0,0.0096705
24.82,0.01128,0,0.01128
24.83,0.014735,0,0.014735
24.84,0.023506,0,0.023506
24.85,0.050749,0.023758,0.026991
24.86,0.11285,0.087099,0.025749
24.87,0.14297,0.12935,0.013624
24.88,0.087613,0.085355,0.0022584
24.89,0.041015,0.03153,0.0094856
24.9,0.024384,0.0094929,0.014891
24.91,0.018282,0.0012477,0.017034
24.92,0.016941,0,0.016941
24.93,0.018473,0,0.018473
24.94,0.022842,0.0024357,0.020406
24.95,0.032132,0.011315,0.020817
24.96,0.053807,0.02955,0.024257
24.97,0.11748,0.076699,0.040782
24.98,0.29966,0.24676,0.052905
24.99,0.51251,0.49966,0.012842
25,0.40357,0.45933,-0.055761
25.01,0.17462,0.21334,-0.038716
25.02,0.076108,0.079942,-0.0038339
25.03,0.04868,0.043527,0.0051528
25.04,0.048919,0.035302,0.013617
25.05,0.083963,0.059095,0.024867
25.06,0.16393,0.14045,0.023479
25.07,0.18138,0.18293,-0.0015481
25.08,0.098736,0.10948,-0.010748
25.09,0.041613,0.036358,0.0052541
25.1,0.022192,0.0086928,0.013499
25.11,0.015083,0.0035718,0.011511
25.12,0.011797,0.00062985,0.011167
25.13,0.010136,0,0.010136
25.14,0.0094342,0,0.0094342
25.15,0.0096078,0,0.0096078
25.16,0.011261,0,0.011261
25.17,0.017236,0.0048751,0.012361
25.18,0.033188,0.016244,0.016945
25.19,0.046517,0.032552,0.013966
25.2,0.034826,0.02755,0.0072762
25.21,0.021046,0.01249,0.0085565
25.22,0.018753,0.0043749,0.014378
25.23,0.025063,0.0059803,0.019082
25.24,0.047655,0.026135,0.02152
25.25,0.11746,0.087497,0.029968
25.26,0.21891,0.20129,0.017612
25.27,0.19466,0.20258,-0.0079216
25.28,0.091316,0.10307,-0.011754
25.29,0.040041,0.038754,0.0012874
25.3,0.022345,0.014481,0.0078641
25.31,0.015272,0.0022489,0.013023
25.32,0.012478,0,0.012478
25.33,0.011779,0,0.011779
25.34,0.012761,0.000313,0.012448
25.35,0.016358,8.2428e-05,0.016275
25.36,0.027061,0.0064168,0.020644
25.37,0.06117,0.037191,0.023979
25.38,0.12688,0.10682,0.020063
25.39,0.13777,0.13281,0.0049595
25.4,0.074693,0.072819,0.0018738
25.41,0.035018,0.026968,0.0080509
25.42,0.025244,0.016267,0.0089763
25.43,0.029973,0.017545,0.012427
25.44,0.057459,0.030625,0.026834
25.45,0.12911,0.10176,0.027359
25.46,0.17537,0.16708,0.0082814
25.47,0.11203,0.11851,-0.0064813
25.48,0.048391,0.041767,0.006624
25.49,0.024631,0.0086301,0.016001
25.5,0.015868,0.00087224,0.014995
25.51,0.012401,0,0.012401
25.52,0.011313,0,0.011313
25.53,0.011724,0,0.011724
25.54,0.013919,0,0.013919
25.55,0.020007,0.0065728,0.013434
25.56,0.038825,0.019681,0.019145
25.57,0.089149,0.061988,0.027161
25.58,0.13481,0.11842,0.016393
25.59,0.097981,0.096731,0.00125
25.6,0.04774,0.041527,0.0062134
25.61,0.031744,0.015911,0.015832
25.62,0.035703,0.014844,0.020858
25.63,0.063426,0.036172,0.027253
25.64,0.15209,0.11724,0.034847
25.65,0.27314,0.25056,0.02258
25.66,0.23304,0.24475,-0.011713
25.67,0.10644,0.12199,-0.01555
25.68,0.046591,0.046417,0.00017428
25.69,0.027681,0.016901,0.010779
25.7,0.02122,0.0048111,0.016409
25.71,0.019656,0.004467,0.015189
25.72,0.021307,0.0066069,0.0147
25.73,0.026961,0.0082865,0.018675
25.74,0.041156,0.018408,0.022748
25.75,0.082549,0.053033,0.029516
25.76,0.20734,0.16649,0.040852
25.77,0.38814,0.36449,0.02365
25.78,0.34512,0.37198,-0.026858
25.79,0.16082,0.19157,-0.030753
25.8,0.071826,0.075256,-0.0034297
25.81,0.049776,0.041522,0.008254
25.82,0.058922,0.03957,0.019352
25.83,0.11738,0.084926,0.032458
25.84,0.23118,0.20764,0.023538
25.85,0.23848,0.24707,-0.0085883
25.86,0.12143,0.13703,-0.0156
25.87,0.04982,0.045557,0.0042629
25.88,0.026215,0.011769,0.014446
25.89,0.017593,0.0015924,0.016001
25.9,0.013781,0,0.013781
25.91,0.012198,0,0.012198
25.92,0.012263,0,0.012263
25.93,0.014632,0,0.014632
25.94,0.023055,0.0049159,0.018139
25.95,0.0506,0.026782,0.023819
25.96,0.098756,0.076186,0.022569
25.97,0.098815,0.091679,0.0071362
25.98,0.050851,0.049463,0.001388
25.99,0.023808,0.012292,0.011516
26,0.016795,0.0011577,0.015638
26.01,0.018979,0.0023158,0.016663
26.02,0.034818,0.015165,0.019653
26.03,0.069077,0.049527,0.01955
26.04,0.077149,0.067599,0.0095496
26.05,0.043662,0.040705,0.0029577
26.06,0.020787,0.01326,0.0075263
26.07,0.012717,0.0018211,0.010895
26.08,0.0097672,0,0.0097672
26.09,0.0090988,0,0.0090988
26.1,0.0098337,0,0.0098337
26.11,0.01217,0,0.01217
26.12,0.017752,0,0.017752
26.13,0.033156,0.011422,0.021734
26.14,0.081244,0.054163,0.02708
26.15,0.16909,0.14646,0.022633
26.16,0.17638,0.17395,0.002428
26.17,0.090225,0.096526,-0.0063017
26.18,0.038372,0.033579,0.0047933
26.19,0.023606,0.012368,0.011238
26.2,0.02402,0.0081442,0.015876
26.21,0.042099,0.023238,0.018862
26.22,0.082835,0.066284,0.016552
26.23,0.092085,0.083629,0.0084558
26.24,0.051061,0.047074,0.0039875
26.25,0.022841,0.011833,0.011008
26.26,0.012958,0.00108,0.011878
26.27,0.0092767,0,0.0092767
26.28,0.0079341,0,0.0079341
26.29,0.0077872,0,0.0077872
26.3,0.0087118,0,0.0087118
26.31,0.011516,0,0.011516
26.32,0.019851,0.004843,0.015008
26.33,0.045279,0.025406,0.019872
26.34,0.084587,0.067682,0.016905
26.35,0.079219,0.076063,0.003156
26.36,0.041154,0.038807,0.0023463
26.37,0.023405,0.013857,0.0095484
26.38,0.023021,0.009937,0.013084
26.39,0.037672,0.019383,0.018289
26.4,0.08901,0.062086,0.026924
26.41,0.17432,0.15392,0.020404
26.42,0.16737,0.1749,-0.0075301
26.43,0.081071,0.093189,-0.012119
26.44,0.033777,0.029887,0.0038902
26.45,0.017935,0.0092496,0.0086851
26.46,0.011908,0.0020341,0.0098736
26.47,0.0094082,0.00013155,0.0092766
26.48,0.0086013,0,0.0086013
26.49,0.0091658,0,0.0091658
26.5,0.012026,0,0.012026
26.51,0.021785,0.006604,0.015181
26.52,0.049868,0.031256,0.018612
26.53,0.080312,0.067847,0.012465
26.54,0.061924,0.061712,0.00021206
26.55,0.029114,0.02783,0.0012835
26.56,0.016622,0.0088988,0.0077236
26.57,0.016105,0.0042956,0.01181
26.58,0.026408,0.012586,0.013822
26.59,0.059667,0.04434,0.015327
26.6,0.095971,0.085661,0.01031
26.61,0.072852,0.075341,-0.0024897
26.62,0.031823,0.032408,-0.00058488
26.63,0.014504,0.0075617,0.0069427
26.64,0.0089758,0.0008496,0.0081262
26.65,0.006877,0,0.006877
26.66,0.0060703,0,0.0060703
26.67,0.0060366,0,0.0060366
26.68,0.0068542,0,0.0068542
26.69,0.0095247,0,0.0095247
26.7,0.018148,0.0048554,0.013293
26.71,0.037876,0.02485,0.013025
26.72,0.047699,0.039089,0.0086104
26.73,0.030781,0.025679,0.0051018
26.74,0.017231,0.0098538,0.0073774
26.75,0.015494,0.0055316,0.0099625
26.76,0.022755,0.0095071,0.013248
26.77,0.050105,0.03224,0.017865
26.78,0.11134,0.095119,0.016221
26.79,0.13582,0.13228,0.0035382
26.8,0.078715,0.085832,-0.0071177
26.81,0.033646,0.032567,0.0010787
26.82,0.018121,0.010379,0.0077424
26.83,0.013086,0.0037995,0.0092863
26.84,0.011922,0.00077865,0.011143
26.85,0.01305,0.00020276,0.012848
26.86,0.016907,0.0038622,0.013044
26.87,0.026713,0.013056,0.013657
26.88,0.055918,0.0358,0.020118
26.89,0.14141,0.1117,0.029706
26.9,0.24926,0.232,0.017264
26.91,0.2045,0.22504,-0.020545
26.92,0.091039,0.11288,-0.021842
26.93,0.04086,0.041001,-0.00014129
26.94,0.028798,0.020139,0.0086587
26.95,0.036148,0.022328,0.01382
26.96,0.072171,0.054493,0.017678
26.97,0.11267,0.10177,0.010906
26.98,0.085449,0.088851,-0.0034023
26.99,0.038002,0.040336,-0.0023332
27,0.01762,0.011186,0.0064346
27.01,0.010578,0.0015948,0.0089833
27.02,0.007642,0,0.007642
27.03,0.0062841,0,0.0062841
27.04,0.0057619,0,0.0057619
27.05,0.0060058,0,0.0060058
27.06,0.0077767,0,0.0077767
27.07,0.014188,0.0036564,0.010531
27.08,0.027412,0.016489,0.010922
27.09,0.030678,0.02228,0.0083981
27.1,0.018203,0.01205,0.0061535
27.11,0.010113,0.0022337,0.0078791
27.12,0.0089244,0,0.0089244
27.13,0.012744,0.0023329,0.010411
27.14,0.027318,0.015315,0.012003
27.15,0.053163,0.042293,0.01087
27.16,0.053499,0.049279,0.0042202
27.17,0.02849,0.026973,0.0015165
27.18,0.014027,0.0083623,0.0056648
27.19,0.0087082,0.0012772,0.007431
27.2,0.0068264,0,0.0068264
27.21,0.0066587,0,0.0066587
27.22,0.0076876,0,0.0076876
27.23,0.010458,0.00066621,0.0097918
27.24,0.017699,0.0063573,0.011342
27.25,0.040322,0.026382,0.01394
27.26,0.095833,0.081312,0.01452
27.27,0.1316,0.1269,0.0046995
27.28,0.083493,0.092429,-0.0089366
27.29,0.035119,0.038352,-0.0032333
27.3,0.018888,0.014154,0.004734
27.31,0.017288,0.0093036,0.0079848
27.32,0.028478,0.017027,0.011451
27.33,0.056132,0.045337,0.010795
27.34,0.064546,0.060352,0.0041936
27.35,0.036451,0.036433,1.7968e-05
27.36,0.015789,0.011308,0.0044811
27.37,0.0088485,0.001596,0.0072525
27.38,0.0065797,0,0.0065797
27.39,0.005874,0,0.005874
27.4,0.0060647,0,0.0060647
27.41,0.0072915,0,0.0072915
27.42,0.010799,0.0012645,0.0095343
27.43,0.021818,0.0090085,0.01281
27.44,0.050592,0.036642,0.013949
27.45,0.074196,0.067163,0.0070326
27.46,0.05182,0.054363,-0.002543
27.47,0.024723,0.023622,0.0011017
27.48,0.016754,0.010412,0.006342
27.49,0.020748,0.011519,0.0092292
27.5,0.042928,0.028615,0.014313
27.51,0.094145,0.078881,0.015263
27.52,0.1145,0.11136,0.0031418
27.53,0.066072,0.075528,-0.009456
27.54,0.027738,0.029555,-0.0018168
27.55,0.014061,0.0082318,0.0058295
27.56,0.009133,0.0014136,0.0077194
27.57,0.0073346,5.5746e-05,0.0072789
27.58,0.007076,0,0.007076
27.59,0.0082299,0,0.0082299
27.6,0.012192,0.0030848,0.0091071
27.61,0.025231,0.014413,0.010818
27.62,0.059683,0.047146,0.012538
27.63,0.087762,0.080544,0.0072183
27.64,0.060001,0.064768,-0.0047677
27.65,0.026055,0.028269,-0.0022146
27.66,0.014124,0.0095777,0.0045458
27.67,0.013321,0.0062463,0.0070748
27.68,0.022769,0.01329,0.0094791
27.69,0.045661,0.035713,0.0099477
27.7,0.052734,0.048956,0.0037785
27.71,0.029915,0.031534,-0.001619
27.72,0.013062,0.010712,0.0023505
27.73,0.0068721,0.0016734,0.0051986
27.74,0.0043999,0,0.0043999
27.75,0.0032758,0,0.0032758
27.76,0.0026901,0,0.0026901
27.77,0.0023566,0,0.0023566
27.78,0.0021692,0,0.0021692
27.79,0.0020814,0,0.0020814
27.8,0.0020891,0,0.0020891
27.81,0.0022003,0,0.0022003
27.82,0.002461,0,0.002461
27.83,0.002994,0,0.002994
27.84,0.0041588,0,0.0041588
27.85,0.0072921,0.00038088,0.0069113
27.86,0.016991,0.0086031,0.0083876
27.87,0.034694,0.026745,0.0079497
27.88,0.036289,0.033352,0.0029373
27.89,0.019247,0.019924,-0.00067691
27.9,0.0088897,0.0065403,0.0023494
27.91,0.0054092,0.0010437,0.0043655
27.92,0.004306,0,0.004306
27.93,0.004243,0,0.004243
27.94,0.004949,0.00012768,0.0048213
27.95,0.006854,0.00054923,0.0063047
27.96,0.012066,0.004875,0.0071914
27.97,0.028377,0.019926,0.008451
27.98,0.061188,0.051766,0.0094225
27.99,0.069334,0.066646,0.0026887
28,0.038589,0.043254,-0.0046648
28.01,0.018269,0.018814,-0.00054432
28.02,0.014283,0.011009,0.0032745
28.03,0.021084,0.014652,0.0064321
28.04,0.047671,0.038898,0.0087736
28.05,0.084596,0.077818,0.0067776
28.06,0.071804,0.075456,-0.003652
28.07,0.032256,0.03767,-0.0054148
28.08,0.013426,0.012749,0.00067718
28.09,0.0073668,0.0037437,0.0036232
28.1,0.0050292,0.00058635,0.0044428
28.11,0.0039717,0,0.0039717
28.12,0.0035677,0,0.0035677
28.13,0.003771,0,0.003771
28.14,0.005271,0,0.005271
28.15,0.010308,0.002648,0.0076596
28.16,0.017263,0.010421,0.0068413
28.17,0.015018,0.011265,0.0037524
28.18,0.0079164,0.0043445,0.0035719
28.19,0.0049528,0.00048272,0.0044701
28.2,0.0051608,0,0.0051608
28.21,0.0088329,0.0020088,0.0068241
28.22,0.018686,0.011439,0.0072471
28.23,0.025214,0.019737,0.0054775
28.24,0.017037,0.014983,0.002054
28.25,0.0088065,0.0061526,0.0026539
28.26,0.0053596,0.0011734,0.0041862
28.27,0.0039574,0,0.0039574
28.28,0.0037211,0,0.0037211
28.29,0.0042363,0,0.0042363
28.3,0.0057091,0,0.0057091
28.31,0.0095899,0.0031439,0.006446
28.32,0.021696,0.013512,0.0081838
28.33,0.050336,0.041696,0.0086396
28.34,0.06652,0.06348,0.00304
28.35,0.041351,0.045884,-0.0045334
28.36,0.01843,0.019324,-0.00089351
28.37,0.01193,0.0083948,0.0035356
28.38,0.014601,0.008449,0.0061517
28.39,0.030133,0.021803,0.0083293
28.4,0.055344,0.048795,0.0065491
28.41,0.050911,0.052799,-0.0018885
28.42,0.0245,0.028363,-0.0038625
28.43,0.010765,0.0093609,0.0014045
28.44,0.0063791,0.0029706,0.0034085
28.45,0.0049069,0.0006355,0.0042714
28.46,0.0045729,0,0.0045729
28.47,0.0050675,9.8707e-05,0.0049688
28.48,0.0068881,0.0014255,0.0054626
28.49,0.012602,0.0054292,0.0071725
28.5,0.029737,0.021545,0.0081919
28.51,0.053035,0.047847,0.0051883
28.52,0.045859,0.047977,-0.0021179
28.53,0.022565,0.024615,-0.0020496
28.54,0.012851,0.010283,0.0025678
28.55,0.013615,0.0086341,0.0049813
28.56,0.026005,0.018068,0.0079376
28.57,0.05685,0.048363,0.0084867
28.58,0.071604,0.071915,-0.00031113
28.59,0.042647,0.050667,-0.0080205
28.6,0.017909,0.019233,-0.0013238
28.61,0.0090594,0.0058238,0.0032356
28.62,0.0060415,0.0015998,0.0044417
28.63,0.0050492,0.00018881,0.0048604
28.64,0.005138,0,0.005138
28.65,0.0064666,0.001323,0.0051436
28.66,0.010866,0.0045096,0.0063562
28.67,0.025227,0.015715,0.0095122
28.68,0.053009,0.043902,0.0091072
28.69,0.057436,0.058773,-0.0013373
28.7,0.030325,0.035726,-0.005401
28.71,0.013031,0.012508,0.00052283
28.72,0.0082319,0.0050984,0.0031335
28.73,0.009331,0.0043765,0.0049545
28.74,0.017199,0.010251,0.0069487
28.75,0.025407,0.019775,0.0056324
28.76,0.018704,0.017302,0.0014019
28.77,0.0085556,0.00514,0.0034156
28.78,0.0044028,3.4578e-05,0.0043682
28.79,0.0030858,0,0.0030858
28.8,0.0026438,0,0.0026438
28.81,0.0026169,0,0.0026169
28.82,0.0030017,0,0.0030017
28.83,0.0042523,0,0.0042523
28.84,0.008298,0.0023738,0.0059242
28.85,0.017913,0.010899,0.0070147
28.86,0.023454,0.019384,0.00407
28.87,0.015345,0.015135,0.00021003
28.88,0.008258,0.0064218,0.0018363
28.89,0.0073403,0.0030197,0.0043206
28.9,0.011838,0.0059043,0.005934
28.91,0.027531,0.019627,0.0079039
28.92,0.049129,0.042823,0.0063053
28.93,0.042019,0.043981,-0.0019622
28.94,0.019511,0.021759,-0.0022476
28.95,0.008791,0.0066538,0.0021372
28.96,0.0053267,0.0017709,0.0035558
28.97,0.0042268,0.00021041,0.0040164
28.98,0.0041815,0.00032629,0.0038552
28.99,0.0050846,0.0013925,0.0036921
29,0.0079064,0.0035688,0.0043375
29.01,0.017004,0.011049,0.005955
29.02,0.040945,0.033871,0.0070747
29.03,0.06044,0.058087,0.0023531
29.04,0.041144,0.0477,-0.0065558
29.05,0.017518,0.020564,-0.0030457
29.06,0.0091245,0.0073054,0.001819
29.07,0.0084289,0.0054274,0.0030014
29.08,0.014297,0.0098857,0.0044113
29.09,0.024695,0.020088,0.0046075
29.1,0.022701,0.022256,0.00044573
29.11,0.011512,0.012291,-0.00077898
29.12,0.0055035,0.0036386,0.001865
29.13,0.0032428,0.00063244,0.0026104
29.14,0.0023351,3.0714e-05,0.0023044
29.15,0.0019855,0,0.0019855
29.16,0.0019425,0,0.0019425
29.17,0.0022749,6.6058e-05,0.0022088
29.18,0.0036151,0.0013606,0.0022545
29.19,0.007253,0.0044167,0.0028363
29.2,0.010275,0.007254,0.0030209
29.21,0.0075018,0.0062724,0.0012294
29.22,0.0042298,0.0030637,0.0011661
29.23,0.0036495,0.0010757,0.0025739
29.24,0.0054893,0.0022427,0.0032466
29.25,0.012163,0.008677,0.0034861
29.26,0.022035,0.018903,0.0031319
29.27,0.019864,0.020123,-0.0002594
29.28,0.010144,0.011461,-0.0013171
29.29,0.0052106,0.0048188,0.00039177
29.3,0.0034064,0.0018137,0.0015927
29.31,0.0028983,0.00046343,0.0024348
29.32,0.003114,0.001253,0.0018609
29.33,0.004063,0.0028779,0.001185
29.34,0.0066515,0.0046007,0.0020508
29.35,0.014743,0.01058,0.0041634
29.36,0.035238,0.030423,0.0048143
29.37,0.050233,0.049232,0.0010008
29.38,0.033328,0.038912,-0.0055843
29.39,0.014811,0.017817,-0.0030057
29.4,0.009221,0.00891,0.00031097
29.41,0.011466,0.0093294,0.0021362
29.42,0.023956,0.019794,0.0041617
29.43,0.040448,0.037822,0.0026256
29.44,0.032975,0.037534,-0.0045591
29.45,0.014679,0.019286,-0.004607
29.46,0.0063106,0.006835,-0.00052437
29.47,0.0036014,0.0033824,0.00021897
29.48,0.0025454,0.002345,0.0002004
29.49,0.0020847,0.001361,0.00072375
29.5,0.0019686,0.00069199,0.0012766
29.51,0.0022842,0.0011776,0.0011066
29.52,0.0037302,0.0025916,0.0011386
29.53,0.007081,0.0054147,0.0016664
29.54,0.0084788,0.0078084,0.00067033
29.55,0.0055002,0.0066843,-0.0011842
29.56,0.0034089,0.0038093,-0.00040035
29.57,0.0035904,0.0027313,0.00085903
29.58,0.0064866,0.0052689,0.0012177
29.59,0.014926,0.013745,0.0011808
29.6,0.022586,0.022477,0.00010892
29.61,0.016056,0.019241,-0.003185
29.62,0.0070754,0.010172,-0.0030961
29.63,0.0034955,0.0050193,-0.0015238
29.64,0.0023521,0.0029204,-0.00056831
29.65,0.0020439,0.0021332,-8.9319e-05
29.66,0.0021939,0.0024048,-0.0002109
29.67,0.0029238,0.0033821,-0.00045828
29.68,0.0052089,0.0051446,6.4246e-05
29.69,0.012454,0.011455,0.00099888
29.7,0.025051,0.02492,0.00013055
29.71,0.025117,0.029623,-0.0045062
29.72,0.012684,0.01859,-0.0059058
29.73,0.0057466,0.0090097,-0.0032631
29.74,0.0042624,0.0066521,-0.0023897
29.75,0.0061349,0.0076739,-0.0015389
29.76,0.011757,0.012965,-0.0012071
29.77,0.014007,0.017269,-0.003262
29.78,0.0084625,0.013801,-0.0053387
29.79,0.0040512,0.0076437,-0.0035925
29.8,0.002324,0.0045732,-0.0022492
29.81,0.0016774,0.004231,-0.0025536
29.82,0.0015332,0.0040943,-0.0025611
29.83,0.0017246,0.0037948,-0.0020702
29.84,0.0024509,0.0048431,-0.0023923
29.85,0.0048148,0.0074333,-0.0026184
29.86,0.011559,0.013657,-0.002098
29.87,0.018855,0.022179,-0.0033239
29.88,0.014431,0.021397,-0.006966
29.89,0.0065439,0.013197,-0.0066534
29.9,0.0035607,0.0084408,-0.00488
29.91,0.0036952,0.0081308,-0.0044356
29.92,0.0069874,0.011376,-0.0043882
29.93,0.0122,0.016912,-0.004712
29.94,0.010863,0.017492,-0.0066294
29.95,0.0053899,0.0127,-0.0073105
29.96,0.0025276,0.0090442,-0.0065166
29.97,0.001373,0.0075187,-0.0061457
29.98,0.000874,0.0080493,-0.0071752
29.99,0.00063826,0.0037895,-0.0031512

